Fluctuations, Clustering, and Interaction-Driven Dynamics in Sedimenting Particles at Low Galileo Numbers: A Neural Network Approach

In this study, we investigate the behaviour of sedimenting solid particles and the influence of microscopic particle dynamics on the collective motion of a sedimenting cloud. Departing from conventional direct numerical simulations (DNS), we introduce a novel machine learning framework, the Interaction-Decomposed Neural Network (IDNN), to model hydrodynamic particle interactions. The IDNN acts as a black-box module within a Lagrangian solver, predicting the particle drag force based on the relative positions of the nearest neighbours. This enables the recovery of force fluctuations, capturing effects previously accessible only through DNS. Our results show an increase in collective settling velocity in the dilute regime, consistent with earlier experimental and numerical studies, which we attribute to (i) fluctuations in the streamwise particle force around a value that is lower than the Stokes limit and (ii) the formation of particle clusters sedimenting at enhanced velocities. These fluctuations originate from persistent entrainment and ejection of particles in and out of the long, diffusive wakes generated by upstream particles at low Galileo numbers. Energy spectra of particle velocity fluctuations reveal a scale-dependent transfer of fluctuation energy, analogous to a turbulent-like cascade, with pronounced large-scale fluctuations at higher volume fractions. At very low volume fractions, fluctuation intensity and energy spectrum amplitudes diminish, though hydrodynamic interactions still remain appreciable.

==> figures/velocityPDF.dat <==
0.048097 0.296331
0.048229 0.901028
0.048362 1.695035
0.048494 3.239478
0.048627 8.451039
0.048759 19.631050
0.048892 36.589902
0.049024 62.627122
0.049157 98.034391
0.049290 141.050076
0.049422 190.550067
0.049555 237.821160
0.049687 283.586054
0.049820 331.410226
0.049952 374.909858
0.050085 406.969520
0.050217 425.441769
0.050350 428.071457
0.050483 419.221068
0.050615 410.680079
0.050748 396.251231
0.050880 369.451677
0.051013 336.350247
0.051145 302.225527
0.051278 270.431214
0.051410 237.767121
0.051543 208.601057
0.051675 186.808655
0.051808 165.743703
0.051941 144.775297
0.052073 127.024500
0.052206 112.322313
0.052338 96.760233
0.052471 81.089710
0.052603 68.708169
0.052736 60.175273
0.052868 52.638530
0.053001 46.016554
0.053133 41.642651
0.053266 37.391781
0.053399 33.056089
0.053531 29.184907
0.053664 25.621961
0.053796 22.044342
0.053929 19.608555
0.054061 17.621488
0.054194 15.813682
0.054326 13.375666
0.054459 12.676891
0.054592 12.637286
0.054724 10.806479
0.054857 8.997110
0.054989 8.129141
0.055122 7.650130
0.055254 6.629036
0.055387 5.479380
0.055519 4.895642
0.055652 4.086157
0.055784 3.606812
0.055917 3.757129
0.056050 3.713955
0.056182 3.112160
0.056315 2.923513
0.056447 2.781049
0.056580 2.357181
0.056712 2.255290
0.056845 2.108403
0.056977 2.056343
0.057110 1.915841
0.057242 1.803049
0.057375 1.737388
0.057508 1.328670
0.057640 1.239684
0.057773 1.384284
0.057905 1.117190
0.058038 0.844791
0.058170 0.731409
0.058303 0.659569
0.058435 0.686911
0.058568 0.804425
0.058701 0.702233
0.058833 0.525031
0.058966 0.442025
0.059098 0.309684
0.059231 0.158938
0.059363 0.158439
0.059496 0.259640
0.059628 0.339627
0.059761 0.360659
0.059893 0.319927
0.060026 0.326718
0.060159 0.276812
0.060291 0.207923
0.060424 0.211287
0.060556 0.265958
0.060689 0.372599
0.060821 0.318410
0.060954 0.205311
0.061086 0.303549
0.061219 0.525710
0.061352 0.484265
0.061484 0.329758
0.061617 0.306247
0.061749 0.228822
0.061882 0.186636
0.062014 0.267387
0.062147 0.278829
0.062279 0.274404
0.062412 0.398214
0.062544 0.455675
0.062677 0.261741
0.062810 0.149533
0.062942 0.181086
0.063075 0.175521
0.063207 0.232403
0.063340 0.367045
0.063472 0.355646
0.063605 0.292992
0.063737 0.441162
0.063870 0.485642
0.064002 0.318733
0.064135 0.230437
0.064268 0.168986
0.064400 0.164197
0.064533 0.234588
0.064665 0.218433
0.064798 0.203365
0.064930 0.208919
0.065063 0.090127
0.065195 0.013434
0.065328 0.016152
0.065461 0.086917
0.065593 0.158196
0.065726 0.154628
0.065858 0.144915
0.065991 0.075933
0.066123 0.077764
0.066256 0.214468
0.066388 0.245621
0.066521 0.147518
0.066653 0.117358
0.066786 0.107877
0.066919 0.082498
0.067051 0.096723
0.067184 0.116535
0.067316 0.114573
0.067449 0.091499
0.067581 0.057721
0.067714 0.081911
0.067846 0.119058
0.067979 0.134625
0.068112 0.094658
0.068244 0.028241
0.068377 0.009657
0.068509 0.041146
0.068642 0.071114
0.068774 0.036386
0.068907 0.017099
0.069039 0.067114
0.069172 0.128939
0.069304 0.089288
0.069437 0.021595
0.069570 0.001698
0.069702 0.000053
0.069835 0.000712
0.069967 0.011263
0.070100 0.052845
0.070232 0.085995
0.070365 0.087478
0.070497 0.063677
0.070630 0.017572
0.070762 0.002297
0.070895 0.016034
0.071028 0.097242
0.071160 0.196740
0.071293 0.136397
0.071425 0.037385
0.071558 0.038722
0.071690 0.071206
0.071823 0.040508
0.071955 0.006689
0.072088 0.000320
0.072221 0.000000
0.072353 0.000000
0.072486 0.000000
0.072618 0.000000
0.072751 0.000000
0.072883 0.000000
0.073016 0.000000
0.073148 0.000000
0.073281 0.000000
0.073413 0.000000
0.073546 0.000000
0.073679 0.000000
0.073811 0.000000
0.073944 0.000000
0.074076 0.000000
0.074209 0.000000
0.074341 0.000000
0.074474 0.000000
0.074606 0.000000
0.074739 0.000000
0.074872 0.000000
0.075004 0.000000
0.075137 0.000000
0.075269 0.000000
0.075402 0.000000
0.075534 0.000033
0.075667 0.001549
0.075799 0.022119
0.075932 0.098734
0.076064 0.151976
0.076197 0.125006
0.076330 0.107217
0.076462 0.089272


==> plots/1e-3_p1_path.csv <==
-0.027199966820998,0.0259148345988611,0
-0.027199964886497,0.025914831412741,0.0001000100010001
-0.0271999631152723,0.0259148187575909,0.0002000200020002
-0.0271999624646487,0.0259147916408303,0.0003000300030003
-0.0271999629912022,0.0259147522808324,0.0004000400040004
-0.02719996497682,0.0259146977148031,0.0005000500050005
-0.0271999686999155,0.0259146250097257,0.0006000600060006
-0.0271999744369169,0.0259145312822107,0.0007000700070007
-0.0271999807411667,0.0259144010334216,0.0008000800080008
-0.0271999876890922,0.0259142300201611,0.0009000900090009
-0.0271999974955927,0.025914029761097,0.001000100010001
-0.027200010423697,0.0259137975515012,0.0011001100110011
-0.0272000275959911,0.0259135105922526,0.0012001200120012
-0.0272000493355537,0.0259131647940006,0.0013001300130013
-0.0272000759609968,0.0259127561170227,0.0014001400140014
-0.0272001082936644,0.0259122933256309,0.0015001500150015
-0.0272001466740048,0.0259117732138537,0.0016001600160016
-0.0272001914399851,0.0259111926253479,0.0017001700170017
-0.0272002429231205,0.025910548433547,0.0018001800180018
-0.0272002995164551,0.0259098527030271,0.0019001900190019
-0.027200361459196,0.0259091030417171,0.002000200020002
-0.0272004289870765,0.0259082971071734,0.0021002100210021
-0.0272004977784868,0.0259073995096412,0.0022002200220022
-0.0272005514462485,0.0259064226213905,0.0023002300230023
-0.0272006462233965,0.0259053530825533,0.0024002400240024
-0.0272007245235392,0.0259041988038391,0.0025002500250025
-0.0272008478229139,0.0259029668622062,0.0026002600260026
-0.0272010191418832,0.025901611942292,0.0027002700270027
-0.0272012380258541,0.0259001747539772,0.0028002800280028
-0.0272014541266846,0.0258986501508339,0.0029002900290029
-0.0272016499753048,0.0258970277754905,0.003000300030003
-0.0272018252054598,0.0258953051961729,0.0031003100310031
-0.0272019728473878,0.0258935139415747,0.0032003200320032
-0.0272020924142377,0.025891652334268,0.0033003300330033
-0.0272021855050249,0.0258896662052479,0.0034003400340034
-0.0272022495589427,0.0258876068748699,0.0035003500350035
-0.0272022841184204,0.0258854727500739,0.0036003600360036
-0.0272022909507125,0.0258832057958309,0.0037003700370037
-0.0272022673818604,0.025880861406958,0.0038003800380038
-0.0272023093155685,0.0258784112607336,0.0039003900390039
-0.0272023192079255,0.02587588083123,0.004000400040004
-0.0272023957691017,0.0258732089618145,0.0041004100410041
-0.0272025399792508,0.0258703932703411,0.0042004200420042
-0.027202752801653,0.0258674314242922,0.0043004300430043
-0.027202929544967,0.0258643848879941,0.0044004400440044
-0.0272031774419859,0.025861187348461,0.0045004500450045
-0.0272034974083472,0.0258578365922823,0.0046004600460046
-0.0272038903457924,0.0258543304358242,0.0047004700470047
-0.027204357142167,0.0258506667500438,0.0048004800480048
-0.0272048986734059,0.0258468434257495,0.0049004900490049
-0.0272055158015482,0.0258428584033777,0.005000500050005
-0.0272060891339384,0.0258387825219915,0.0051005100510051
-0.027206742325288,0.0258345790965444,0.0052005200520052
-0.027207476191482,0.0258302464843483,0.0053005300530053
-0.0272082915384797,0.0258257830774547,0.0054005400540054
-0.0272090618971635,0.0258211460022005,0.0055005500550055
-0.027209784215409,0.0258164135964456,0.0056005600560056
-0.0272104583046297,0.0258115848031128,0.0057005700570057
-0.0272110869102486,0.0258065764356828,0.0058005800580058
-0.0272117086160813,0.0258014278938558,0.0059005900590059
-0.0272124182553553,0.0257960973709717,0.006000600060006
-0.0272132186806904,0.0257906268970168,0.0061006100610061
-0.0272139329532382,0.0257850795889314,0.0062006200620062
-0.0272146648313329,0.02577936938177,0.0063006300630063
-0.0272154091606064,0.025773538250928,0.0064006400640064
-0.0272160229810399,0.025767584489201,0.0065006500650065
-0.027216548312198,0.0257615517643009,0.0066006600660066
-0.0272169420417066,0.0257553941454769,0.0067006700670067
-0.0272173514372984,0.0257491113796264,0.0068006800680068
-0.0272177766230435,0.0257427024295233,0.0069006900690069
-0.0272181487881765,0.0257361874491141,0.007000700070007
-0.0272186236699512,0.0257294701897798,0.0071007100710071
-0.0272192017482708,0.0257225493611912,0.0072007200720072
-0.027219883495098,0.0257154237176845,0.0073007300730073
-0.0272206693744548,0.0257080920334472,0.0074007400740074
-0.0272215598414304,0.0257005531124434,0.0075007500750075
-0.0272225553387069,0.0256928057834515,0.0076007600760076
-0.027223659094092,0.0256849011037984,0.0077007700770077
-0.0272248715110617,0.0256768380759603,0.0078007800780078
-0.0272260200438415,0.0256686671170623,0.0079007900790079
-0.0272272762709554,0.0256602821273195,0.008000800080008
-0.0272286434713279,0.0256517362087337,0.0081008100810081
-0.0272300695826644,0.0256430395201646,0.0082008200820082
-0.0272314424619734,0.0256341596197629,0.0083008300830083
-0.0272329288425934,0.0256251164331864,0.0084008400840084
-0.0272343615891988,0.0256160513556818,0.0085008500850085
-0.0272359095070986,0.0256068205602284,0.0086008600860086
-0.0272373324705286,0.0255974903846264,0.0087008700870087
-0.027238630639291,0.0255880603028185,0.0088008800880088
-0.027239859711927,0.0255785180914187,0.0089008900890089
-0.0272410198318614,0.0255688632739978,0.009000900090009
-0.0272421264403625,0.0255590165250979,0.0091009100910091
-0.0272431796937585,0.0255489774179177,0.0092009200920092
-0.0272441926079954,0.0255388096004176,0.0093009300930093
-0.0272450897290986,0.0255285588693523,0.0094009400940094
-0.0272460121505761,0.0255181079139626,0.0095009500950095
-0.0272469528709043,0.0255075146005422,0.0096009600960096
-0.0272479190841637,0.0254967195144027,0.0097009700970097
-0.0272487101863753,0.0254857822786701,0.0098009800980098
-0.0272496302311661,0.0254746085057768,0.0099009900990099
-0.0272505237026232,0.0254632971441074,0.01000100010001
-0.0272515510516716,0.0254518108684137,0.0101010101010101
-0.0272524453171773,0.0254402239817959,0.0102010201020102
-0.0272532068376036,0.0254285361418205,0.0103010301030103
-0.0272538359543914,0.0254167470110171,0.0104010401040104
-0.0272546003348815,0.0254047157499729,0.0105010501050105
-0.0272554340303579,0.0253925826422664,0.0106010601060106
-0.0272563370492572,0.0253803472610966,0.0107010701070107
-0.0272571667065,0.0253679968470946,0.0108010801080108
-0.027257923261641,0.025355531181897,0.0109010901090109
-0.0272586069742348,0.0253429500570661,0.011001100110011
-0.0272591538499172,0.025330266753065,0.0111011101110111
-0.0272596289168046,0.0253174675030759,0.0112011201120112
-0.0272600324349477,0.0253045521482887,0.0113011301130113
-0.0272605111470145,0.0252915335919941,0.0114011401140114
-0.0272610649740964,0.0252784115314607,0.0115011501150115
-0.0272615456216568,0.025265172388457,0.0116011601160116
-0.0272619533775382,0.0252518160488385,0.0117011701170117
-0.0272623863424784,0.0252383093263356,0.0118011801180118
-0.0272628444832266,0.0252246520224358,0.0119011901190119
-0.0272632603647069,0.0252108579982506,0.012001200120012
-0.0272637018195158,0.0251969129757932,0.0121012101210121
-0.0272640009788254,0.0251828648411585,0.0122012201220122
-0.027264226827099,0.0251686992766574,0.0123012301230123
-0.0272643109391814,0.0251544304858344,0.0124012401240124
-0.0272644768809526,0.0251400583495826,0.0125012501250125
-0.0272645003326826,0.02512558263465,0.0126012601260126
-0.0272644515686674,0.025110988879426,0.0127012701270127
-0.0272643309114895,0.025096277098799,0.0128012801280128
-0.0272640683940502,0.0250814617643052,0.0129012901290129
-0.0272637441656329,0.0250665689554793,0.013001300130013
-0.027263349488725,0.0250515577490402,0.0131013101310131
-0.0272628846834273,0.0250364282045413,0.0132013201320132
-0.0272625081267091,0.0250211957265263,0.0133013301330133
-0.0272622947995897,0.0250056986169175,0.0134013401340134
-0.0272622442936304,0.0249899371834086,0.0135013501350135
-0.0272623561959259,0.0249739117188052,0.0136013601360136
-0.027262553961181,0.0249577863281449,0.0137013701370137
-0.0272629138006942,0.0249413964150722,0.0138013801380138
-0.0272630743538529,0.0249248972905365,0.0139013901390139
-0.0272630365477089,0.0249082889545375,0.014001400140014
-0.0272628519611796,0.0248917492044888,0.0141014101410141
-0.0272625213113903,0.0248752772364161,0.0142014201420142
-0.0272620453144735,0.0248588722463451,0.0143014301430143
-0.0272616611999011,0.0248423656924919,0.0144014401440144
-0.0272614469933729,0.0248255888047831,0.0145014501450145
-0.0272610825186009,0.024808709921528,0.0146014601460146
-0.0272608889742105,0.0247915608632272,0.0147014701470147
-0.0272608658232265,0.0247741421410492,0.0148014801480148
-0.0272607655626764,0.0247566087135842,0.0149014901490149
-0.0272605886297834,0.0247389607644557,0.015001500150015
-0.0272605037092603,0.02472121570318,0.0151015101510151
-0.0272603415997663,0.0247033561897201,0.0152015201520152
-0.0272603521824493,0.0246852264218095,0.0153015301530153
-0.0272604542956141,0.0246670012241422,0.0154015401540154
-0.0272607283748977,0.024648505831578,0.0155015501550155
-0.0272611737979647,0.024629740894244,0.0156015601560156
-0.0272617899414867,0.0246107070821188,0.0157015701570157
-0.0272624946487262,0.0245915817807033,0.0158015801580158
-0.0272632258270655,0.024572308299888,0.0159015901590159
-0.0272639833147174,0.0245528869175903,0.016001600160016
-0.0272647669474128,0.0245333179166896,0.0161016101610161
-0.0272655765579054,0.0245136015899916,0.0162016201620162
-0.027266557355853,0.0244936162793206,0.0163016301630163
-0.0272677086727658,0.0244733627489488,0.0164016401640164
-0.0272690298381691,0.0244528417829987,0.0165016501650165
-0.0272705201781141,0.0244320541556681,0.0166016601660166
-0.0272721790151779,0.0244110006709311,0.0167016701670167
-0.0272740056689603,0.0243896821377249,0.0168016801680168
-0.0272759994580683,0.0243680993699491,0.0169016901690169
-0.0272781596971385,0.024346253196392,0.017001700170017
-0.0272804012820242,0.0243243287246775,0.0171017101710171
-0.0272828084717067,0.0243021412491687,0.0172017201720172
-0.0272853805728824,0.0242796916284309,0.0173017301730173
-0.0272881168912548,0.0242569807408804,0.0174017401740174
-0.0272909315177104,0.0242341958926629,0.0175017501750175
-0.0272939095097457,0.0242111502441364,0.0176017601760176
-0.0272970501676053,0.0241878446886053,0.0177017701770177
-0.0273002010681959,0.0241644065765813,0.0178017801780178
-0.0273033621112689,0.0241408362852375,0.0179017901790179
-0.0273065332010422,0.0241171341818214,0.018001800180018
-0.0273097142372671,0.0240933006534318,0.0181018101810181
-0.0273129718808223,0.0240693985291662,0.0182018201820182
-0.0273163057594975,0.0240454279330948,0.0183018301830183
-0.0273197155045562,0.0240213889793622,0.0184018401840184
-0.0273232007457735,0.0239972818168523,0.0185018501850185
-0.0273267611173905,0.0239731065795611,0.0186018601860186
-0.0273303962546413,0.0239488634114096,0.0187018701870187
-0.0273341057977225,0.0239245524612822,0.0188018801880188
-0.0273379772205199,0.0238999805669242,0.0189018901890189
-0.027342009787546,0.0238751487705245,0.019001900190019
-0.0273462027648019,0.0238500581341232,0.0191019101910191
-0.0273505554168003,0.0238247097147976,0.0192019201920192
-0.0273550670080535,0.0237991045894759,0.0193019301930193
-0.0273597368025778,0.0237732438251613,0.0194019401940194
-0.0273645640614115,0.023747128498782,0.0195019501950195
-0.0273693896676316,0.023720890630848,0.0196019601960196
-0.0273742135864983,0.0236945306829004,0.0197019701970197
-0.0273790357827758,0.0236680491015912,0.0198019801980198
-0.0273840156021726,0.0236413147894921,0.0199019901990199
-0.0273891522824019,0.023614328858271,0.02000200020002
-0.0273944450606808,0.0235870924344844,0.0201020102010201
-0.0273998931727375,0.0235596066595774,0.0202020202020202
-0.027405495855789,0.0235318726551436,0.0203020302030203
-0.0274112523460599,0.0235038915775162,0.0204020402040204
-0.0274171618802708,0.0234756645582147,0.0205020502050205
-0.0274232236946463,0.0234471927486094,0.0206020602060206
-0.0274294370259071,0.023418477300071,0.0207020702070207
-0.0274358011132553,0.0233895193738954,0.0208020802080208
-0.0274423151958931,0.0233603201264161,0.0209020902090209
-0.0274489785130228,0.0233308807189291,0.021002100210021
-0.0274557903058314,0.0233012023176934,0.0211021102110211
-0.0274627498145139,0.0232712860939307,0.0212021202120212
-0.0274696926918478,0.0232412671103499,0.0213021302130213
-0.0274766189730691,0.0232111458384173,0.0214021402140214
-0.0274835286899397,0.0231809227347111,0.0215021502150215
-0.0274905863142484,0.0231504638978182,0.0216021602160216
-0.0274977910663385,0.0231197705337001,0.0217021702170217
-0.02750514216705,0.0230888438383926,0.0218021802180218
-0.0275126388397039,0.023057685017857,0.0219021902190219
-0.0275202803066289,0.0230262952879804,0.022002200220022
-0.0275280657916424,0.0229946758497611,0.0221022102210221
-0.027535994522036,0.0229628279141234,0.0222022202220222
-0.0275440657255973,0.0229307526969542,0.0223022302230223
-0.0275522786271363,0.0228984514191034,0.0224022402240224
-0.027560632454937,0.0228659252964579,0.0225022502250225
-0.0275691264357946,0.0228331755548302,0.0226022602260226
-0.0275777597979931,0.0228002034200329,0.0227022702270227
-0.0275865317698163,0.0227670101278041,0.0228022802280228
-0.0275952738402497,0.022733732760714,0.0229022902290229
-0.0276039861035864,0.0227003717852663,0.023002300230023
-0.0276126686501494,0.0226669276530758,0.0231023102310231
-0.0276213215682767,0.0226334008455348,0.0232023202320232
-0.0276301136424336,0.0225996555505509,0.0233023302330233
-0.0276390440736086,0.0225656930286763,0.0234023402340234
-0.0276481120637828,0.0225315145553516,0.0235023502350235
-0.0276573168144412,0.0224971214010546,0.0236023602360236
-0.0276666575290536,0.0224625148412259,0.0237023702370237
-0.0276761334110901,0.0224276961463434,0.0238023802380238
-0.0276857436650132,0.0223926666017732,0.0239023902390239
-0.0276954874942927,0.0223574274879188,0.024002400240024
-0.0277053641048802,0.0223219800901463,0.0241024102410241
-0.0277153727042158,0.0222863256888593,0.0242024202420242
-0.0277255124992436,0.0222504655694239,0.0243024302430243
-0.0277357826988923,0.0222144010271318,0.0244024402440244
-0.0277460112640901,0.0221782704497708,0.0245024502450245
-0.0277561983337955,0.0221420742988814,0.0246024602460246
-0.0277663440449817,0.0221058130459302,0.0247024702470247
-0.0277766203861004,0.0220693498564871,0.0248024802480248
-0.0277870265477181,0.0220326860407325,0.0249024902490249
-0.027797561722883,0.0219958229088465,0.025002500250025
-0.0278082251056358,0.0219587617710094,0.0251025102510251
-0.027819015890017,0.0219215039423644,0.0252025202520252
-0.0278299332725486,0.0218840507330915,0.0253025302530253
-0.0278409764507454,0.0218464034583339,0.0254025402540254
-0.027852144624107,0.0218085634332344,0.0255025502550255
-0.0278634369931258,0.0217705319729363,0.0256025602560256
-0.0278747587771797,0.0217325268502387,0.0257025702570257
-0.0278861097162178,0.021694548055216,0.0258025802580258
-0.0278974895511818,0.0216565955977936,0.0259025902590259
-0.0279088980249984,0.0216186694829344,0.026002600260026
-0.0279201575571287,0.0215807092487983,0.0261026102610261
-0.0279312689133333,0.0215427152328558,0.0262026202620262
-0.0279422328558989,0.0215046877626522,0.0263026302630263
-0.0279532281261642,0.021466688223109,0.0264026402640264
-0.0279642544472049,0.0214287166291146,0.0265026502650265
-0.0279753115420965,0.0213907730054832,0.0266026602660266
-0.0279863991358996,0.0213528573819916,0.0267026702670267
-0.02799751695566,0.021314969778491,0.0268026802680268
-0.0280086647304087,0.0212771102396466,0.0269026902690269
-0.0280198421876876,0.021239278800198,0.027002700270027
-0.0280310490609943,0.0212014754998477,0.0271027102710271
-0.0280422850848186,0.0211637003882237,0.0272027202720272
-0.0280535499986135,0.0211259535050283,0.0273027302730273
-0.0280648435453056,0.0210882349098154,0.0274027402740274
-0.0280761654693106,0.0210505446422874,0.0275027502750275
-0.0280873350665006,0.0210128196202433,0.0276027602760276
-0.0280983531587161,0.0209750602357449,0.0277027702770277
-0.0281092205658123,0.0209372668758909,0.0278027802780278
-0.0281201191457687,0.0208995036352939,0.0279027902790279
-0.0281310486350606,0.020861770563582,0.028002800280028
-0.0281420087731407,0.0208240677054203,0.0281028102810281
-0.0281529993049208,0.0207863950955486,0.0282028202820282
-0.0281640199797795,0.0207487527885577,0.0283028302830283
-0.0281750705500727,0.0207111408241499,0.0284028402840284
-0.0281861507726232,0.0206735592469907,0.0285028502850285
-0.0281972604082236,0.0206360081067079,0.0286028602860286
-0.0282083992216372,0.0205984874479668,0.0287028702870287
-0.0282195669815973,0.0205609973203954,0.0288028802880288
-0.0282307634617999,0.0205235377636963,0.0289028902890289
-0.0282419884384228,0.0204861088274974,0.029002900290029
-0.0282530584629074,0.0204486448390144,0.0291029102910291
-0.0282639744325288,0.0204111462151228,0.0292029202920292
-0.0282747372420805,0.0203736133627725,0.0293029302930293
-0.0282855315336753,0.0203361129572342,0.0294029402940294
-0.0282963570750537,0.0202986450332477,0.0295029502950295
-0.0283072136359419,0.0202612096205897,0.0296029602960296
-0.028318100992021,0.0202238067589626,0.0297029702970297
-0.0283290189214537,0.0201864364781434,0.0298029802980298
-0.0283399672073654,0.0201490988128715,0.0299029902990299
-0.0283509456338743,0.0201117938028495,0.03000300030003
-0.0283619539910536,0.0200745214877798,0.0301030103010301
-0.028372992069473,0.0200372818974392,0.0302030203020302
-0.0283840596656577,0.0200000750764928,0.0303030303030303
-0.028395156578614,0.0199629010596805,0.0304030403040304
-0.0284062826113187,0.0199257598867045,0.0305030503050305
-0.0284172518427444,0.0198885834281925,0.0306030603060306
-0.028428169375649,0.019851351505384,0.0307030703070307
-0.0284390355033343,0.0198140645847822,0.0308030803080308
-0.0284499324559874,0.0197768125973574,0.0309030903090309
-0.0284608600281481,0.0197395955679235,0.031003100310031
-0.0284718180183266,0.0197024135163314,0.0311031103110311
-0.0284828062290034,0.0196652664673957,0.0312031203120312
-0.0284938244641477,0.0196281544558556,0.0313031303130313
-0.0285048725312026,0.0195910774965996,0.0314031403140314
-0.0285159502410854,0.0195540356243674,0.0315031503150315
-0.0285270574081872,0.0195170288590102,0.0316031603160316
-0.0285381938508693,0.019480057225342,0.0317031703170317
-0.0285493593884858,0.0194431207581024,0.0318031803180318
-0.0285605538438644,0.0194062194771427,0.0319031903190319
-0.0285717770428109,0.0193693534122396,0.032003200320032
-0.0285829456658026,0.0193324301758354,0.0321032103210321
-0.0285940600542803,0.0192954502741357,0.0322032203220322
-0.0286052038786371,0.0192585070971852,0.0323032303230323
-0.0286163769621969,0.0192216006747607,0.0324032403240324
-0.0286275791307654,0.0191847310217504,0.0325032503250325
-0.0286388102121333,0.0191478981530427,0.0326032603260326
-0.0286500700370691,0.0191111020934518,0.0327032703270327
-0.0286613584398149,0.0190743428628289,0.0328032803280328
-0.0286726752556058,0.0190376204760623,0.0329032903290329
-0.028684020322158,0.0190009349579661,0.033003300330033
-0.0286953934806619,0.0189642863234287,0.0331033103310331
-0.0287067945737965,0.0189276745923014,0.0332033203320332
-0.0287182234472187,0.0188910997844352,0.0333033303330333
-0.028729679948074,0.0188545619246442,0.0334033403340334
-0.0287410794779254,0.0188179652705152,0.0335033503350335
-0.0287524224179162,0.0187813103381795,0.0336033603360336
-0.0287637091457157,0.0187445976536946,0.0337033703370337
-0.02877502473222,0.018707924220026,0.0338033803380338
-0.0287863690156418,0.0186712900470992,0.0339033903390339
-0.0287977418356825,0.0186346951299515,0.034003400340034
-0.0288091430355174,0.0185981394884341,0.0341034103410341
-0.0288205724578257,0.0185616231275097,0.0342034203420342
-0.0288320175258696,0.0185251301959827,0.0343034303430343
-0.028843478134934,0.0184886608030348,0.0344034403440344
-0.0288549541857629,0.0184522150677732,0.0345034503450345
-0.028866445582574,0.0184157930944167,0.0346034603460346
-0.0288779522340519,0.0183793949921471,0.0347034703470347
-0.028889474050866,0.0183430208701461,0.0348034803480348
-0.028901010949145,0.0183066708375954,0.0349034903490349
-0.028912477086773,0.018270245722784,0.035003500350035
-0.0289238729381941,0.0182337461708766,0.0351035103510351
-0.0289352849013582,0.0181972725793965,0.0352035203520352
-0.028946712890905,0.0181608250327115,0.0353035303530353
-0.0289581568279259,0.0181244036251146,0.0354035403540354
-0.0289696166354975,0.0180880084459366,0.0355035503550355
-0.0289810922401703,0.0180516395745821,0.0356035603560356
-0.0289925835739538,0.0180152971003818,0.0357035703570357
-0.0290040905698503,0.0179789811027404,0.0358035803580358
-0.0290156131658246,0.0179426916709885,0.0359035903590359
-0.0290271513023232,0.0179064288845307,0.036003600360036
-0.0290387049232662,0.0178701928178094,0.0361036103610361
-0.0290502739760481,0.0178339835502293,0.0362036203620362
-0.029061858409552,0.0177978011611953,0.0363036303630363
-0.0290733712347579,0.0177615432630995,0.0364036403640364
-0.0290848129732567,0.0177252104961436,0.0365036503650365
-0.0290962712398777,0.0176889064439712,0.0366036603660366
-0.0291077459820152,0.0176526311611733,0.0367036703670367
-0.0291192371510336,0.0176163847073033,0.0368036803680368
-0.0291307447017716,0.0175801671468779,0.0369036903690369
-0.0291422685905563,0.0175439785394504,0.037003700370037
-0.0291538087761966,0.0175078189346492,0.0371037103710371
-0.0291653652234565,0.0174716883969906,0.0372037203720372
-0.0291769378980927,0.0174355869810654,0.0373037303730373
-0.0291885267698321,0.0173995147365017,0.0374037403740374
-0.0292001318108829,0.0173634717178903,0.0375037503750375
-0.0292117529969275,0.0173274579798221,0.0376037603760376
-0.0292233903056332,0.0172914735570367,0.0377037703770377
-0.0292349556611262,0.017255412980025,0.0378037803780378
-0.0292464496242033,0.0172192768889888,0.0379037903790379
-0.0292579609521313,0.017183171919696,0.038003800380038
-0.0292694896181111,0.0171470981019235,0.0381038103810381
-0.0292810355963361,0.0171110554803364,0.0382038203820382
-0.0292925988644737,0.0170750440747861,0.0383038303830383
-0.0293042776443542,0.0170388233530544,0.0384038403840384
-0.0293160712734431,0.0170023949429413,0.0385038503850385
-0.0293279790936727,0.0169657604523951,0.0386038603860386
-0.0293400004539231,0.0169289214992899,0.0387038703870387
-0.0293521347055559,0.016891879671723,0.0388038803880388
-0.0293643812068804,0.0168546365627543,0.0389038903890389
-0.0293767393196801,0.0168171937455928,0.039003900390039
-0.0293892084116938,0.0167795527884845,0.0391039103910391
-0.0294016008626302,0.0167418479948293,0.0392039203920392
-0.029413917284403,0.0167040799353497,0.0393039303930393
-0.029426345330058,0.0166661166689404,0.0394039403940394
-0.0294388843658452,0.0166279597291078,0.0395039503950395
-0.0294515337624809,0.0165896106493585,0.0396039603960396
-0.0294642928956445,0.0165510709582358,0.0397039703970397
-0.0294771611430004,0.0165123421644323,0.0398039803980398
-0.0294901378901535,0.0164734257766403,0.0399039903990399
-0.0295032225261825,0.0164343232837011,0.04000400040004
-0.0295164144456254,0.0163950361694931,0.0401040104010401
-0.0295297130469904,0.0163555659129315,0.0402040204020402
-0.0295431177352372,0.0163159139780439,0.0403040304030403
-0.0295566279202885,0.0162760818238946,0.0404040404040404
-0.0295702430165335,0.0162360708896964,0.0405040504050405
-0.0295837751267563,0.0161960134788396,0.0406040604060406
-0.0295974122578506,0.0161557793077952,0.0407040704070407
-0.0296111538306574,0.016115369805851,0.0408040804080408
-0.0296249992704838,0.0160747863923686,0.0409040904090409
-0.0296389480090888,0.0160340304767847,0.041004100410041
-0.0296529994822017,0.0159931034536469,0.0411041104110411
-0.0296671531285292,0.015952006722466,0.0412041204120412
-0.0296814083947188,0.0159107416629014,0.0413041304130413
-0.0296957647308918,0.01586930964965,0.0414041404140414
-0.0297102215946137,0.0158277120524456,0.0415041504150415
-0.0297247784464277,0.0157859502211707,0.0416041604160416
-0.0297394347523362,0.0157440255156338,0.0417041704170417
-0.0297541899828078,0.0157019392609034,0.0418041804180418
-0.0297690436137706,0.0156596928068623,0.0419041904190419
-0.0297838075891991,0.0156174162484526,0.042004200420042
-0.0297986701948966,0.0155749812971928,0.0421042104210421
-0.0298136309112574,0.0155323892533374,0.0422042204220422
-0.0298286892216537,0.0154896414270667,0.0423042304230423
-0.0298438446154131,0.0154467391186354,0.0424042404240424
-0.0298590965863294,0.0154036836134097,0.0425042504250425
-0.0298744446331595,0.015360476191793,0.0426042604260426
-0.0298898882576379,0.0153171181292257,0.0427042704270427
-0.0299054269689432,0.0152736106862604,0.0428042804280428
-0.0299210602787356,0.015229955123449,0.0429042904290429
-0.029936787703638,0.0151861526914182,0.043004300430043
-0.029952608765236,0.0151422046259062,0.0431043104310431
-0.0299685229900782,0.0150981121676139,0.0432043204320432
-0.0299845299086833,0.0150538765423539,0.0433043304330433
-0.0300004414064647,0.0150096255125504,0.0434043404340434
-0.0300164459374648,0.0149652329286907,0.0435043504350435
-0.0300325430341875,0.0149206999967359,0.0436043604360436
-0.0300487322345957,0.0148760279176844,0.0437043704370437
-0.0300650130806227,0.0148312178875723,0.0438043804380438
-0.0300813851166829,0.0147862710974724,0.0439043904390439
-0.0300978478936428,0.0147411887186063,0.044004400440044
-0.0301144009668349,0.0146959719321214,0.0441044104410441
-0.0301310438935773,0.0146506218893884,0.0442044204420442
-0.0301477762376394,0.0146051397517033,0.0443044304430443
-0.030164597564776,0.0145595266704365,0.0444044404440444
-0.030181507446697,0.0145137837919957,0.0445044504450445
-0.0301985054575938,0.0144679122379747,0.0446044604460446
-0.030215591177117,0.0144219131498185,0.0447044704470447
-0.0302327641898799,0.0143757876441577,0.0448044804480448
-0.0302500240834734,0.0143295368276979,0.0449044904490449
-0.0302673704489626,0.014283161812107,0.045004500450045
-0.0302848028813827,0.0142366636941646,0.0451045104510451
-0.0303023209802352,0.0141900435656877,0.0452045204520452
-0.0303199243470072,0.0141433025135303,0.0453045304530453
-0.0303376125876519,0.0140964416146208,0.0454045404540454
-0.0303553853130856,0.0140494619458879,0.0455045504550455
-0.030373242137202,0.0140023645594456,0.0456045604560456
-0.0303911826793542,0.0139551505123715,0.0457045704570457
-0.0304092065628653,0.0139078208518172,0.0458045804580458
-0.0304273134145324,0.0138603766100456,0.0459045904590459
-0.0304455028656193,0.0138128188242832,0.046004600460046
-0.0304637745508635,0.0137651485119045,0.0461046104610461
-0.0304821281109581,0.0137173667051727,0.0462046204620462
-0.0305005631885811,0.0136694744016114,0.0463046304630463
-0.0305190794323661,0.01362147260867,0.0464046404640464
-0.0305376764929316,0.0135733623288347,0.0465046504650465
-0.0305563540258591,0.0135251445546663,0.0466046604660466
-0.0305751116892114,0.0134768202638372,0.0467046704670467
-0.0305939491455177,0.0134283904389826,0.0468046804680468
-0.0306128660612778,0.0133798560478494,0.0469046904690469
-0.0306318621049762,0.0133312180631468,0.047004700470047
-0.0306509369500605,0.0132824774327707,0.0471047104710471
-0.0306700902739484,0.0132336351195049,0.0472047204720472
-0.0306893217570354,0.0131846920662822,0.0473047304730473
-0.0307086310831908,0.0131356492110725,0.0474047404740474
-0.0307280179437283,0.013086507486883,0.0475047504750475
-0.0307474820284725,0.0130372678217579,0.0476047604760476
-0.0307670230327073,0.0129879311338162,0.0477047704770477
-0.0307866406541981,0.0129384983461391,0.0478047804780478
-0.0308063345956727,0.0128889703619572,0.0479047904790479
-0.0308261045623407,0.0128393480795378,0.048004800480048
-0.0308459502623892,0.0127896324070741,0.0481048104810481
-0.030865871406983,0.012739824232908,0.0482048204820482
-0.0308858677087758,0.0126899244354558,0.0483048304830483
-0.0309059388833988,0.0126399338931337,0.0484048404840484
-0.0309260846494612,0.0125898534843582,0.0485048504850485
-0.0309463047270607,0.0125396840726571,0.0486048604860486
-0.0309665988407617,0.0124894265215582,0.0487048704870487
-0.030986966715625,0.012439081679701,0.0488048804880488
-0.0310074080861405,0.012388650395725,0.0489048904890489
-0.0310279226833241,0.0123381335133069,0.049004900490049
-0.0310485102391847,0.0122875318612349,0.0491049104910491
-0.031069170488212,0.0122368462782229,0.0492049204920492
-0.0310899031673775,0.0121860775831336,0.0493049304930493
-0.0311107080151414,0.0121352265948294,0.0494049404940494
-0.031131584773438,0.0120842941321732,0.0495049504950495
-0.0311525331876753,0.0120332809991392,0.0496049604960496
-0.0311735530052467,0.0119821879947389,0.0497049704970497
-0.031194643978012,0.0119310159229463,0.0498049804980498
-0.0312158058583272,0.0118797655778102,0.0499049904990499
-0.031237038403015,0.0118284377335279,0.05000500050005
-0.0312583413718756,0.0117770331891109,0.0501050105010501
-0.0312797145301685,0.0117255527088311,0.0502050205020502
-0.0313011576416641,0.0116739970668858,0.0503050305030503
-0.0313226704741032,0.0116223670275468,0.0504050405040504
-0.0313442527982044,0.0115706633600487,0.0505050505050505
-0.0313659043841897,0.011518886813775,0.0506050605060506
-0.0313876250077404,0.0114670381430718,0.0507050705070507
-0.0314094144465229,0.0114151180973226,0.0508050805080508
-0.0314312724811814,0.011363127415985,0.0509050905090509
-0.0314531988948411,0.0113110668385169,0.051005100510051
-0.0314751934721166,0.0112589370894877,0.0511051105110511
-0.0314972560005997,0.0112067389033923,0.0512051205120512
-0.0315193862693712,0.0111544729998373,0.0513051305130513
-0.0315415840699935,0.0111021400934665,0.0514051405140514
-0.0315638491975028,0.0110497408989237,0.0515051505150515
-0.0315861814474313,0.0109972761258898,0.0516051605160516
-0.0316085806187858,0.0109447464641945,0.0517051705170517
-0.0316310465145428,0.0108921526135932,0.0518051805180518
-0.0316535789381752,0.0108394952589529,0.0519051905190519
-0.0316761776951412,0.0107867750851405,0.052005200520052
-0.0316988425938766,0.0107339927670973,0.0521052105210521
-0.0317215734443059,0.0106811489847274,0.0522052205220522
-0.0317443700568501,0.0106282443980838,0.0523052305230523
-0.0317672322454039,0.0105752796821078,0.0524052405240524
-0.0317901598243586,0.0105222554968524,0.0525052505250525
-0.0318131526100903,0.0104691724874821,0.0526052605260526
-0.0318362104209605,0.0104160313140497,0.0527052705270527
-0.0318593330783082,0.010362832616757,0.0528052805280528
-0.0318825204049614,0.0103095770407684,0.0529052905290529
-0.0319057722252366,0.0102562652213231,0.053005300530053
-0.0319290883659322,0.0102028977886968,0.0531053105310531
-0.0319524686543425,0.0101494753781287,0.0532053205320532
-0.0319759129207397,0.0100959986149319,0.0533053305330533
-0.0319994209973809,0.0100424681095315,0.0534053405340534
-0.0320229927185085,0.00998888448227779,0.0535053505350535
-0.0320466279208462,0.0099352483485585,0.0536053605360536
-0.0320703264421104,0.00988156030887302,0.0537053705370537
-0.0320940881220026,0.0098278209686832,0.0538053805380538
-0.0321179128027054,0.00977403092848863,0.0539053905390539
-0.0321418003273944,0.00972019077886263,0.054005400540054
-0.03216575054123,0.00966630110541643,0.0541054105410541
-0.0321897632928467,0.00961236250368616,0.0542054205420542
-0.0322138384308791,0.00955837554439449,0.0543054305430543
-0.032237975806443,0.00950434080818941,0.0544054405440544
-0.0322621752736319,0.0094502588707562,0.0545054505450545
-0.0322864366855468,0.00939613030281722,0.0546054605460546
-0.0323107599007479,0.00934195566516939,0.0547054705470547
-0.0323351447782915,0.00928773551860964,0.0548054805480548
-0.0323595911782266,0.0092334704239347,0.0549054905490549
-0.0323840989645723,0.00917916093697855,0.055005500550055
-0.0324086680013478,0.00912480760364978,0.0551055105510551
-0.0324332981560462,0.00907041097481947,0.0552055205520552
-0.0324579892976495,0.00901597159143339,0.0553055305530553
-0.0324827412991099,0.00896148999443707,0.0554055405540554
-0.0325075540338759,0.00890696671485063,0.0555055505550555
-0.0325324273783738,0.00885240228865682,0.0556055605560556
-0.032557361211511,0.00879779724687563,0.0557055705570557
-0.0325823554131878,0.00874315210563864,0.0558055805580558
-0.0326074098657856,0.00868846739100326,0.0559055905590559
-0.0326325244536712,0.00863374361910092,0.056005600560056
-0.0326576990641889,0.00857898130606331,0.0561056105610561
-0.0326829335861718,0.00852418096305917,0.0562056205620562
-0.0327082279099421,0.00846934309133169,0.0563056305630563
-0.0327335819292957,0.00841446819708702,0.0564056405640564
-0.0327589955385249,0.00835955678156816,0.0565056505650565
-0.0327844686358923,0.0083046093410557,0.0566056605660566
-0.032810001119164,0.00824962636686701,0.0567056705670567
-0.0328355928915653,0.00819460835528258,0.0568056805680568
-0.0328612438563217,0.00813955578769445,0.0569056905690569
-0.0328869539171546,0.00808446915045739,0.057005700570057
-0.0329127229802672,0.00802934892496331,0.0571057105710571
-0.0329385509538475,0.00797419558764145,0.0572057205720572
-0.0329644377465799,0.00791900960995821,0.0573057305730573
-0.0329903832711192,0.00786379146834269,0.0574057405740574
-0.033016387442105,0.00780854162929839,0.0575057505750575
-0.0330424501751697,0.0077532605593291,0.0576057605760576
-0.0330685713899159,0.00769794871501254,0.0577057705770577
-0.0330947510054499,0.00764260656285253,0.0578057805780578
-0.0331209889443519,0.00758723455942679,0.0579057905790579
-0.0331472851296984,0.00753183315138784,0.058005800580058
-0.0331736394875438,0.00747640279531353,0.0581058105810581
-0.0332000519444385,0.00742094393289355,0.0582058205820582
-0.0332265224294143,0.00736545701078012,0.0583058305830583
-0.0332530508729921,0.00730994247066282,0.0584058405840584
-0.0332796372071814,0.00725440074926844,0.0585058505850585
-0.033306281365977,0.00719883228332364,0.0586058605860586
-0.0333329832868475,0.00714323749962968,0.0587058705870587
-0.0333597429072616,0.0070876168299504,0.0588058805880588
-0.0333865601671693,0.00703197070604977,0.0589058905890589
-0.0334134350094984,0.00697629954480328,0.059005900590059
-0.0334403673756878,0.0069206037730122,0.0591059105910591
-0.0334673572111468,0.00686488381747754,0.0592059205920592
-0.0334944044612843,0.00680914009507491,0.0593059305930593
-0.0335215090744873,0.00675337302764265,0.0594059405940594
-0.0335486710006315,0.0066975830221305,0.0595059505950595
-0.0335758901910814,0.00664177050037701,0.0596059605960596
-0.0336031665991865,0.00658593586436922,0.0597059705970597
-0.0336305001782966,0.00653007953098273,0.0598059805980598
-0.0336578908832502,0.00647420189724167,0.0599059905990599
-0.0336853386713671,0.00641830337009612,0.06000600060006
-0.0337128435024487,0.00636238435649594,0.0601060106010601
-0.0337404053362961,0.00630644524850264,0.0602060206020602
-0.0337680241267553,0.00625048646795466,0.0603060306030603
-0.0337956998286649,0.00619450841683894,0.0604060406040604
-0.0338234323983522,0.00613851150706836,0.0605060506050605
-0.0338512217916481,0.0060824961455928,0.0606060606060606
-0.0338790679658725,0.00602646273439931,0.0607060706070607
-0.0339069708798343,0.00597041167547503,0.0608060806080608
-0.0339349304898607,0.0059143433658443,0.0609060906090609
-0.0339629467532716,0.00585825820253145,0.061006100610061
-0.0339910196278832,0.00580215658752364,0.0611061106110611
-0.0340191490725042,0.00574603891288227,0.0612061206120612
-0.0340473350439582,0.00568990557066886,0.0613061306130613
-0.0340755775015502,0.00563375695294503,0.0614061406140614
-0.0341038764060742,0.0055775934517722,0.0615061506150615
-0.0341322317168349,0.00552141544928633,0.0616061606160616
-0.0341606433946264,0.00546522333754885,0.0617061706170617
-0.0341891113977611,0.00540901749373292,0.0618061806180618
-0.0342176356865365,0.00535279831486275,0.0619061906190619
-0.0342462162217465,0.005296566168186,0.062006200620062
-0.0342748529641849,0.00524032144080136,0.0621062106210621
-0.0343035458746457,0.00518406451484459,0.0622062206220622
-0.0343322949159076,0.00512779575756322,0.0623062306230623
-0.0343611000517424,0.00507151554613042,0.0624062406240624
-0.0343899612479066,0.00501522426268207,0.0625062506250625
-0.0344188784701569,0.00495892227446569,0.0626062606260626
-0.0344478516872277,0.00490260995369152,0.0627062706270627
-0.0344768808683494,0.00484628767256981,0.0628062806280628
-0.0345059659817603,0.00478995579834808,0.0629062906290629
-0.0345351070031426,0.00473361468834832,0.063006300630063
-0.0345643039111561,0.00467726468996669,0.0631063106310631
-0.0345935566844609,0.00462090616052518,0.0632063206320632
-0.034622865303702,0.00456453944741993,0.0633063306330633
-0.0346522297515096,0.00450816490301012,0.0634063406340634
-0.0346816500100176,0.00445178286972909,0.0635063506350635
-0.03471112606136,0.0043953936999361,0.0636063606360636
-0.034740657888663,0.00433899774102732,0.0637063706370637
-0.0347702454765422,0.00428259534039909,0.0638063806380638
-0.0347998888091165,0.00422618684048475,0.0639063906390639
-0.0348295878729864,0.00416977258371794,0.064006400640064
-0.0348593426552485,0.00411335292245752,0.0641064106410641
-0.0348891531454809,0.0040569281892116,0.0642064206420642
-0.0349190193342544,0.00400049873137634,0.0643064306430643
-0.0349489412151173,0.00394406488642233,0.0644064406440644
-0.0349789187826105,0.00388762700174595,0.0645064506450645
-0.0350089520337563,0.0038311854098551,0.0646064606460646
-0.0350390409675621,0.0037747404531831,0.0647064706470647
-0.0350691855845244,0.0037182924741636,0.0648064806480648
-0.0350993858871243,0.00366184180034158,0.0649064906490649
-0.0351296418793323,0.00360538877911317,0.065006500650065
-0.0351599535675998,0.00354893374298651,0.0651065106510651
-0.0351903209593713,0.00349247702943198,0.0652065206520652
-0.0352207440645722,0.00343601898088324,0.0653065306530653
-0.0352509826145094,0.00337944760670685,0.0654065406540654
-0.0352812564757892,0.00332292054044395,0.0655065506550655
-0.0353115658330278,0.00326643756373116,0.0656065606560656
-0.0353416921615612,0.00320984208025327,0.0657065706570657
-0.0353718779003168,0.00315324835857074,0.0658065806580658
-0.0354020003409897,0.0030967382402833,0.0659065906590659
-0.0354319418313797,0.00304011643905614,0.066006600660066
-0.0354617475310175,0.00298386877369149,0.0661066106610661
-0.03549137499453,0.00292750807054183,0.0662066206620662
-0.035521067235537,0.00287114962546792,0.0663066306630663
-0.0355508242014328,0.0028147937560893,0.0664066406640664
-0.0355805073128657,0.00275848835842651,0.0665066506650665
-0.0356100582127206,0.00270255310156912,0.0666066606660666
-0.0356395372070056,0.00264666584495134,0.0667066706670667
-0.0356687633300533,0.00259090102566918,0.0668066806680668
-0.0356977331644769,0.00253524961638238,0.0669066906690669
-0.0357265527108054,0.00247977881345611,0.067006700670067
-0.0357554456341751,0.00242430710233667,0.0671067106710671
-0.0357840419332355,0.00236905594318661,0.0672067206720672
-0.035812851693411,0.00231409098397623,0.0673067306730673
-0.0358417148503791,0.00225916121600843,0.0674067406740674
-0.0358702335808141,0.00220451568271004,0.0675067506750675
-0.0358988279012045,0.00215019843392858,0.0676067606760676
-0.035927432329834,0.00209614518646491,0.0677067706770677
-0.0359562517183454,0.00204236971706251,0.0678067806780678
-0.0359850485370171,0.00198885633333559,0.0679067906790679
-0.0360136782258223,0.00193521410033029,0.068006800680068
-0.0360420647779301,0.00188167876115884,0.0681068106810681
-0.0360703657172036,0.00182848633685033,0.0682068206820682
-0.0360988853717127,0.00177556585434574,0.0683068306830683
-0.036127484421159,0.00172263095489584,0.0684068406840684
-0.036155921944737,0.00166980564408219,0.0685068506850685
-0.03618442543589,0.00161725542149022,0.0686068606860686
-0.036213114541369,0.00156502671911349,0.0687068706870687
-0.0362416020929883,0.00151302457369882,0.0688068806880688
-0.0362701138953491,0.00146140091156294,0.0689068906890689
-0.0362985664333941,0.00140980039594448,0.069006900690069
-0.0363269604128343,0.00135822313106243,0.0691069106910691
-0.0363552322095306,0.00130675714713285,0.0692069206920692
-0.036383377267629,0.00125514902849886,0.0693069306930693
-0.0364116076323567,0.00120352092961617,0.0694069406940694
-0.0364397123934798,0.00115175238338236,0.0695069506950695
-0.0364677969892417,0.0011000083186604,0.0696069606960696
-0.0364958620052533,0.00104828883966905,0.0697069706970697
-0.0365237691951669,0.000996431682571079,0.0698069806980698
-0.0365515606723442,0.000944689057062208,0.0699069906990699
-0.0365791893655824,0.000893133598740649,0.07000700070007
-0.0366069098920333,0.000841560572093193,0.0701070107010701
-0.0366345804296491,0.000790013585277901,0.0702070207020702
-0.0366623236192405,0.000738481288362326,0.0703070307030703
-0.036690052768067,0.000686974147899721,0.0704070407040704
-0.036717874735719,0.000635450471374552,0.0705070507050705
-0.0367455785553868,0.000583788357433817,0.0706070607060706
-0.0367733265906599,0.000532031796371454,0.0707070707070707
-0.0368008916279973,0.000480029492147108,0.0708070807080708
-0.0368283798257451,0.00042794773343184,0.0709070907090709
-0.0368557930251038,0.000375765056098695,0.071007100710071
-0.0368831748888222,0.000323549440635998,0.0711071107110711
-0.0369104829506833,0.000271234003334974,0.0712071207120712
-0.0369376428802915,0.000218788947521119,0.0713071307130713
-0.0369648050327395,0.000166424323870404,0.0714071407140714
-0.0369920489181017,0.000114082464601339,0.0715071507150715
-0.0370193743894791,6.17633200858413e-05,0.0716071607160716
-0.0370465882434259,9.4546321981747e-06,0.0717071707170717
-0.0370739284657453,-4.25818012287261e-05,0.0718071807180718
-0.0371008369811954,-9.45365915683165e-05,0.0719071907190719
-0.0371276428911705,-0.000146542295313436,0.072007200720072
-0.0371542038336698,-0.000198557180245676,0.0721072107210721
-0.0371807674759345,-0.000250537067484731,0.0722072207220722
-0.0372071618339795,-0.000302675848817068,0.0723072307230723
-0.0372333882909383,-0.000354971489493148,0.0724072407240724
-0.0372595189637963,-0.000407311448008358,0.0725072507250725
-0.0372855646392076,-0.000459446978704167,0.0726072607260726
-0.0373117241935992,-0.000511584410153832,0.0727072707270727
-0.0373378292827067,-0.000563667364904814,0.0728072807280728
-0.0373641274635967,-0.000615654031334033,0.0729072907290729
-0.0373905060612653,-0.000667753447705617,0.073007300730073
-0.0374167893229741,-0.000719894521853432,0.0731073107310731
-0.0374429782670906,-0.000772076137146545,0.0732073207320732
-0.0374690341772925,-0.00082429734568933,0.0733073307330733
-0.0374949980964645,-0.000876556857152835,0.0734073407340734
-0.0375210800663498,-0.000928814224685001,0.0735073507350735
-0.037547363925084,-0.000980936852090543,0.0736073607360736
-0.0375737645248475,-0.00103305789139896,0.0737073707370737
-0.0376001145367655,-0.00108508359028103,0.0738073807380738
-0.0376263309331282,-0.00113714608339137,0.0739073907390739
-0.0376524978662167,-0.00118911257602259,0.074007400740074
-0.0376786155489354,-0.00124098328653807,0.0741074107410741
-0.0377048533955292,-0.00129285238414223,0.0742074207420742
-0.0377309589714876,-0.00134475673750552,0.0743074307430743
-0.0377571857947014,-0.00139665853502467,0.0744074407440744
-0.0377834568950593,-0.00144866929090422,0.0745074507450745
-0.0378097722100299,-0.00150078801258307,0.0746074607460746
-0.0378361316875038,-0.00155301371246347,0.0747074707470747
-0.0378624392257606,-0.00160513814632963,0.0748074807480748
-0.0378887914520817,-0.00165736905715413,0.0749074907490749
-0.0379151883312311,-0.0017097054871157,0.075007500750075
-0.0379416298344246,-0.00176214650320718,0.0751075107510751
-0.0379680180802803,-0.00181448260562377,0.0752075207520752
-0.037994451525369,-0.0018669228574435,0.0753075307530753
-0.0380209301498396,-0.00191946633558482,0.0754075407540754
-0.0380473547080354,-0.00197190262212424,0.0755075507550755
-0.0380737254495853,-0.00202423205453226,0.0756075607560756
-0.0381000426236223,-0.00207645496035407,0.0757075707570757
-0.0381263064748124,-0.00212857167706008,0.0758075807580758
-0.0381525172473257,-0.00218058252723287,0.0759075907590759
-0.0381786751803693,-0.00223248783841731,0.076007600760076
-0.0382047805121578,-0.0022842879431212,0.0761076107610761
-0.0382308334799132,-0.00233598315896419,0.0762076207620762
-0.0382569365794326,-0.00238778483687706,0.0763076307630763
-0.0382829869853886,-0.0024394806482565,0.0764076407640764
-0.0383090881573549,-0.00249128255445829,0.0765076507650765
-0.0383352400829243,-0.00254318966714053,0.0766076607660766
-0.038361442758623,-0.00259520110292402,0.0767076707670767
-0.0383875912583689,-0.00264710313369513,0.0768076807680768
-0.0384137911831854,-0.00269910920468767,0.0769076907690769
-0.0384399366015263,-0.00275100496247454,0.077007700770077
-0.0384661341208717,-0.00280300450241711,0.0771077107710771
-0.0384923837382439,-0.0028551069709131,0.0772077207720772
-0.038518685446695,-0.00290731151436036,0.0773077307730773
-0.0385450392372919,-0.00295961728411918,0.0774077407740774
-0.0385715306598412,-0.00301190945083253,0.0775077507750775
-0.0385978914797536,-0.00306421167714948,0.0776077607760776
-0.0386243911162397,-0.00311649988354533,0.0777077707770777
-0.038650760283092,-0.00316879684928999,0.0778077807780778
-0.0386771910547183,-0.00322090041952857,0.0779077907790779
-0.038703911668486,-0.00327261440469599,0.078007800780078
-0.0387309314500001,-0.00332399238818632,0.0781078107810781
-0.0387580925493412,-0.00337498117370417,0.0782078207820782
-0.0387854028161761,-0.00342584825141865,0.0783078307830783
-0.0388128767230338,-0.00347636710903273,0.0784078407840784
-0.0388403966231732,-0.00352699805157348,0.0785078507850785
-0.0388679712054714,-0.00357744689891263,0.0786078607860786
-0.0388957085275396,-0.00362755015147456,0.0787078707870787
-0.0389234906121142,-0.00367776823339387,0.0788078807880788
-0.0389514254855407,-0.00372788164481546,0.0789078907890789
-0.0389795123378895,-0.00377789091179674,0.079007900790079
-0.0390076343293716,-0.00382760455943644,0.0791079107910791
-0.0390356313023637,-0.00387723408258678,0.0792079207920792
-0.0390635040896242,-0.00392677935717759,0.0793079307930793
-0.0390914135589537,-0.00397603039208641,0.0794079407940794
-0.0391193681555555,-0.00402540141270581,0.0795079507950795
-0.0391474761559008,-0.0040746717529219,0.0796079607960796
-0.0391757367604816,-0.00412384193382915,0.0797079707970797
-0.0392040308103907,-0.00417271781550069,0.0798079807980798
-0.0392324765861192,-0.00422149590512084,0.0799079907990799
-0.0392610732985811,-0.00427017670889563,0.08000800080008
-0.039289820166135,-0.0043187607131798,0.0801080108010801
-0.0393184349446921,-0.00436726200241089,0.0802080208020802
-0.0393469184967877,-0.00441568041777932,0.0803080308030803
-0.0393753246832367,-0.00446402683775105,0.0804080408040804
-0.0394036540166966,-0.00451230117299575,0.0805080508050805
-0.0394320280888413,-0.00456070106717985,0.0806080608060806
-0.0394604469160482,-0.00460922547811447,0.0807080708070807
-0.0394889105127092,-0.00465787337849922,0.0808080808080808
-0.0395172964156822,-0.00470644424624139,0.0809080908090809
-0.0395456051420914,-0.00475493803171301,0.081008100810081
-0.0395739602687321,-0.00480355489472195,0.0811081108110811
-0.0396022382699259,-0.00485209299803269,0.0812081208120812
-0.039630563504606,-0.00490075349897651,0.0813081308130813
-0.0396589359911349,-0.00494953540003011,0.0814081408140814
-0.0396873557553191,-0.00499843770366981,0.0815081508150815
-0.0397156975022405,-0.00504725636917488,0.0816081608160816
-0.0397440873843897,-0.00509619482187831,0.0817081708170817
-0.0397722866938755,-0.00514525565236387,0.0818081808180818
-0.0398004094709694,-0.0051942295196361,0.0819081908190819
-0.0398285829704009,-0.00524332136764618,0.082008200820082
-0.0398568071946513,-0.00529253022368439,0.0821082108210821
-0.0398848416869373,-0.00534185654432879,0.0822082208220822
-0.0399126878790279,-0.00539129860748635,0.0823082308230823
-0.0399403471912775,-0.00544085471091544,0.0824082408240824
-0.0399679619861833,-0.00549031175181526,0.0825082508250825
-0.0399956879980214,-0.0055398338104094,0.0826082608260826
-0.0400232558626682,-0.00558946308045672,0.0827082708270827
-0.040050666704695,-0.00563919784482712,0.0828082808280828
-0.0400781913448084,-0.00568899483283317,0.0829082908290829
-0.040105671789664,-0.00573868704115991,0.083008300830083
-0.0401331082362851,-0.0057882745442493,0.0831083108310831
-0.0401606592293836,-0.00583792473251521,0.0832083208320832
-0.0401881653552607,-0.00588746908898731,0.0833083308330833
-0.0402156268208652,-0.00593690769803341,0.0834083408340834
-0.0402429309045427,-0.00598644788078745,0.0835083508350835
-0.0402703517471157,-0.00603605017303262,0.0836083608360836
-0.0402978888731475,-0.00608571400404645,0.0837083708370837
-0.0403253804798454,-0.00613526816205632,0.0838083808380838
-0.0403529884896057,-0.00618488385883496,0.0839083908390839
-0.0403805500956605,-0.00623438878582988,0.084008400840084
-0.0404079524051385,-0.00628399026417521,0.0841084108410841
-0.0404354727231459,-0.00633365226887725,0.0842084208420842
-0.0404631105593578,-0.00638337423913909,0.0843084308430843
-0.0404905879024609,-0.00643318880043385,0.0844084408440844
-0.04051818376824,-0.00648306177889361,0.0845084508450845
-0.0405456191175852,-0.00653302460891852,0.0846084608460846
-0.0405731739687675,-0.00658304433252763,0.0847084708470847
-0.0406006815914262,-0.006632944025761,0.0848084808480848
-0.0406283087605873,-0.00668290068702054,0.0849084908490849
-0.0406558877945206,-0.00673273634023202,0.085008500850085
-0.0406832359846218,-0.00678247626095573,0.0851085108510851
-0.0407107056979102,-0.00683227361124638,0.0852085208520852
-0.0407382963696187,-0.00688212783527017,0.0853085308530853
-0.04076572506434,-0.00693206602497356,0.0854085408540854
-0.0407932756078085,-0.00698205956482908,0.0855085508550855
-0.0408209474198724,-0.00703210790396565,0.0856085608560856
-0.0408487399218687,-0.00708221048654917,0.0857085708570857
-0.0408766525371196,-0.00713236677163387,0.0858085808580858
-0.0409046846914286,-0.00718257620834878,0.0859085908590859
-0.0409328358115921,-0.00723283825574804,0.086008600860086
-0.0409611053273837,-0.00728315236792328,0.0861086108610861
-0.040989492671555,-0.00733351800889166,0.0862086208620862
-0.0410179972783463,-0.00738393464267046,0.0863086308630863
-0.0410466185849756,-0.00743440172831403,0.0864086408640864
-0.0410753560296537,-0.00748491874472776,0.0865086508650865
-0.0411042090520799,-0.00753548516089197,0.0866086608660866
-0.0411331770949312,-0.00758610044578632,0.0867086708670867
-0.0411622595993961,-0.00763676408327936,0.0868086808680868
-0.0411914560096404,-0.00768747554731388,0.0869086908690869
-0.0412207657713189,-0.00773823432175823,0.087008700870087
-0.0412501883310792,-0.0077890398805551,0.0871087108710871
-0.0412797231380497,-0.00783989171253585,0.0872087208720872
-0.0413093696418557,-0.00789078930156893,0.0873087308730873
-0.0413391272955962,-0.00794173213152246,0.0874087408740874
-0.0413689955513775,-0.0079927196912278,0.0875087508750875
-0.0413989738647801,-0.00804375147447903,0.0876087608760876
-0.041429061692377,-0.00809482697507002,0.0877087708770877
-0.0414592584927262,-0.00814594568679473,0.0878087808780878
-0.0414895637258747,-0.00819710710841007,0.0879087908790879
-0.0415199768533583,-0.00824831074363564,0.088008800880088
-0.0415504973377053,-0.00829955609122824,0.0881088108810881
-0.041581124641444,-0.00835084265987018,0.0882088208820882
-0.0416118582290878,-0.00840216994831847,0.0883088308830883
-0.0416426975676318,-0.00845353747021804,0.0884088408840884
-0.0416736421240706,-0.00850494472928881,0.0885088508850885
-0.0417046913673843,-0.00855639123917572,0.0886088608860886
-0.0417358447690343,-0.00860787651352411,0.0887088708870887
-0.0417671017994893,-0.00865940006597923,0.0888088808880888
-0.0417984619316997,-0.00871096141018634,0.0889088908890889
-0.0418299246391119,-0.0087625600746788,0.089008900890089
-0.0418614893941798,-0.00881419556813938,0.0891089108910891
-0.0418931556718388,-0.00886586742406428,0.0892089208920892
-0.0419249229450392,-0.00891757516106155,0.0893089308930893
-0.0419567906882199,-0.00896931831262762,0.0894089408940894
-0.0419887583763164,-0.00902109639737055,0.0895089508950895
-0.0420208254827751,-0.00907290894878675,0.0896089608960896
-0.0420529914835239,-0.00912475550037265,0.0897089708970897
-0.0420852558569722,-0.00917663558066194,0.0898089808980898
-0.0421176180795441,-0.00922854872811376,0.0899089908990899
-0.0421500776306415,-0.00928049448118733,0.09000900090009
-0.0421826339881774,-0.00933247237337919,0.0901090109010901
-0.04221528663205,-0.00938448194314856,0.0902090209020902
-0.0422480350421574,-0.00943652273888021,0.0903090309030903
-0.0422808786983978,-0.00948859429903337,0.0904090409040904
-0.0423138170816619,-0.0095406961670301,0.0905090509050905
-0.0423468496728404,-0.00959282789125527,0.0906090609060906
-0.042379975954809,-0.00964498903001929,0.0907090709070907
-0.0424131954104438,-0.00969717912178149,0.0908090809080908
-0.0424465075211316,-0.00974939772981499,0.0909090909090909
-0.042479911771237,-0.00980164440250476,0.091009100910091
-0.0425134076461175,-0.00985391869816122,0.0911091109110911
-0.0425469946316264,-0.00990622017509466,0.0912091209120912
-0.0425806722146098,-0.00995854838169016,0.0913091309130913
-0.042614439880425,-0.0100109028812208,0.0914091409140914
-0.0426482971154217,-0.0100632832319972,0.0915091509150915
-0.0426822434059498,-0.0101156889972924,0.0916091609160916
-0.0427162782373665,-0.0101681197403798,0.0917091709170917
-0.0427504010970141,-0.0102205750245327,0.0918091809180918
-0.042784611472235,-0.0102730544229498,0.0919091909190919
-0.0428189088503716,-0.0103255574989044,0.092009200920092
-0.0428532927207513,-0.0103780838206326,0.0921092109210921
-0.0428877625702202,-0.0104306329712589,0.0922092209220922
-0.0429223178876095,-0.0104832045239821,0.0923092309230923
-0.0429569581622466,-0.0105357980470384,0.0924092409240924
-0.0429916828834591,-0.0105884131235521,0.0925092509250925
-0.0430264915410707,-0.010641049326722,0.0926092609260926
-0.0430613836254014,-0.0106937062396727,0.0927092709270927
-0.0430963586272676,-0.0107463834455288,0.0928092809280928
-0.0431314160379818,-0.0107990805323774,0.0929092909290929
-0.0431665553498493,-0.0108517970783801,0.093009300930093
-0.0432017760556714,-0.01090453268155,0.0931093109310931
-0.0432370776477533,-0.0109572869200487,0.0932093209320932
-0.0432724596188964,-0.0110100593968516,0.0933093309330933
-0.043307921461406,-0.0110628496950835,0.0934093409340934
-0.0433434626685797,-0.0111156574028317,0.0935093509350935
-0.0433790827312338,-0.0111684821280344,0.0936093609360936
-0.0434147811441549,-0.0112213234538163,0.0937093709370937
-0.0434505574001445,-0.0112741809781902,0.0938093809380938
-0.043486410993989,-0.011327054304132,0.0939093909390939
-0.0435223414194826,-0.0113799430197285,0.094009400940094
-0.0435583481699228,-0.0114328467378814,0.0941094109410941
-0.0435944307386075,-0.0114857650466778,0.0942094209420942
-0.0436305886183381,-0.0115386975490935,0.0943094309430943
-0.0436668213029086,-0.0115916438580297,0.0944094409440944
-0.0437031282841278,-0.0116446035714992,0.0945094509450945
-0.0437395090543009,-0.0116975762974407,0.0946094609460946
-0.0437759631052369,-0.0117505616388299,0.0947094709470947
-0.0438124899292407,-0.0118035592085677,0.0948094809480948
-0.0438490890166326,-0.0118565686096303,0.0949094909490949
-0.043885759858725,-0.011909589444993,0.095009500950095
-0.0439225019468306,-0.0119626213325201,0.0951095109510951
-0.0439593147737508,-0.0120156638751873,0.0952095209520952
-0.0439961978317908,-0.0120687166858958,0.0953095309530953
-0.0440331506132557,-0.0121217793775468,0.0954095409540954
-0.0440701726109471,-0.0121748515630418,0.0955095509550955
-0.0441072633181625,-0.0122279328602448,0.0956095609560956
-0.0441444222272071,-0.0122810228770943,0.0957095709570957
-0.0441816488323713,-0.0123341212413801,0.0958095809580958
-0.044218942627449,-0.0123872275660032,0.0959095909590959
-0.0442563031052417,-0.0124403414688281,0.096009600960096
-0.0442937297605359,-0.0124934625776441,0.0961096109610961
-0.0443312220876219,-0.0125465905053529,0.0962096209620962
-0.0443687795822788,-0.0125997248847067,0.0963096309630963
-0.0444064017392932,-0.0126528653385325,0.0964096409640964
-0.0444440880534517,-0.0127060114846945,0.0965096509650965
-0.0444818380215259,-0.0127591629609078,0.0966096609660966
-0.0445196511387987,-0.0128123193899994,0.0967096709670967
-0.0445575269015454,-0.0128654804047219,0.0968096809680968
-0.0445954648080267,-0.0129186456378278,0.0969096909690969
-0.0446334643545178,-0.0129718147171067,0.097009700970097
-0.0446715250392794,-0.0130249872802738,0.0971097109710971
-0.0447096463585868,-0.0130781629551192,0.0972097209720972
-0.0447478278087154,-0.0131313413843206,0.0973097309730973
-0.0447860688859406,-0.0131845221907052,0.0974097409740974
-0.0448244965750154,-0.0132375696118085,0.0975097509750975
-0.0448629818296381,-0.0132906196731236,0.0976097609760976
-0.0449015241510468,-0.0133436719974772,0.0977097709770977
-0.0449401230394873,-0.0133967262225849,0.0978097809780978
-0.0449787779952051,-0.0134497819762361,0.0979097909790979
-0.045017488520431,-0.0135028388862206,0.098009800980098
-0.0450562541149145,-0.0135558965902537,0.0981098109810981
-0.0450950742798937,-0.0136089547161252,0.0982098209820982
-0.0451339485146216,-0.0136620129065131,0.0983098309830983
-0.0451728763203365,-0.0137150707892071,0.0984098409840984
-0.0452118571957953,-0.0137681280019227,0.0985098509850985
-0.0452508906397546,-0.0138211841873378,0.0986098609860986
-0.0452899761524602,-0.0138742389782051,0.0987098709870987
-0.0453292441062749,-0.0139271592870115,0.0988098809880988
-0.0453685620489247,-0.013980078454373,0.0989098909890989
-0.0454079294866107,-0.0140329961130422,0.099009900990099
-0.0454473459275189,-0.0140859119007341,0.0991099109910991
-0.0454868108862871,-0.0141388254700528,0.0992099209920992
-0.0455263238750718,-0.0141917364686391,0.0993099309930993
-0.0455658844070218,-0.0142446445441338,0.0994099409940994
-0.0456054919942935,-0.0142975493392151,0.0995099509950995
-0.0456451461500359,-0.0143504505164124,0.0996099609960996
-0.045684846385909,-0.0144033477184037,0.0997099709970997
-0.0457245922150617,-0.0144562406027557,0.0998099809980998
-0.0457643831501469,-0.0145091288220718,0.0999099909990999
-0.0458042187023281,-0.0145620120339189,0.1000100010001
-0.0458441506242212,-0.0146147700143717,0.1001100110011
-0.0458841256788357,-0.0146675231263137,0.1002100210021
-0.0459241433818021,-0.0147202710124234,0.1003100310031
-0.045964203247758,-0.0147730133302669,0.1004100410041
-0.0460043047918377,-0.0148257497324481,0.100510051005101
-0.0460444475286787,-0.0148784798814965,0.100610061006101
-0.0460846309739116,-0.0149312034300156,0.100710071007101
-0.0461248546426702,-0.014983920035572,0.100810081008101
-0.0461651180505851,-0.0150366293557323,0.100910091009101
-0.0462054207127901,-0.0150893310480629,0.101010101010101
-0.0462457621439232,-0.0151420247651676,0.101110111011101
-0.0462861418591183,-0.0151947101695757,0.101210121012101
-0.0463266968317639,-0.0152472593053136,0.101310131013101
-0.0463673456822974,-0.0152996858895713,0.101410141014101
-0.0464080296908227,-0.0153521048459994,0.101510151015102
-0.0464487483799182,-0.015404515817276,0.101610161016102
-0.0464895012716658,-0.0154569184560047,0.101710171017102
-0.0465302878876512,-0.0155093124098266,0.101810181018102
-0.0465711077504526,-0.0155616973313454,0.101910191019102
-0.0466119603811595,-0.0156140728731647,0.102010201020102
-0.0466528453013577,-0.0156664386928511,0.102110211021102
-0.0466937247460942,-0.0157186937030515,0.102210221022102
-0.0467345982250442,-0.0157708384595997,0.102310231023102
-0.0467754652473862,-0.0158228735282557,0.102410241024102
-0.0468163253218028,-0.0158747994499648,0.102510251025103
-0.0468573188038331,-0.0159264918221211,0.102610261026103
-0.0468984049056806,-0.0159780677668973,0.102710271027103
-0.0469395193947665,-0.0160296368530784,0.102810281028103
-0.0469806617956543,-0.016081198713417,0.102910291029103
-0.047021792431719,-0.0161326535707402,0.103010301030103
-0.0470629502867782,-0.0161841011972581,0.103110311031103
-0.0471040951879266,-0.0162354421383798,0.103210321032103
-0.0471452266676681,-0.0162866769201629,0.103310331033103
-0.0471863844730992,-0.0163379048185368,0.103410341034103
-0.0472275681322574,-0.0163891254612915,0.103510351035104
-0.0472687364637957,-0.0164402400290749,0.103610361036104
-0.0473098890046845,-0.0164912490330561,0.103710371037104
-0.0473511692280964,-0.0165420304478119,0.103810381038104
-0.0473925757990372,-0.016592585881291,0.103910391039104
-0.0474339910945873,-0.0166429088421456,0.104010401040104
-0.0474753862709303,-0.0166931310034897,0.104110411041104
-0.0475167608848878,-0.0167432528219012,0.104210421042104
-0.0475581144927851,-0.0167932747589208,0.104310431043104
-0.0475994893583567,-0.016843294507344,0.104410441044104
-0.0476408420540907,-0.0168932145629618,0.104510451045105
-0.0476821721382974,-0.0169430353773895,0.104610461046105
-0.0477234791712724,-0.0169927573923166,0.104710471047105
-0.0477648064758126,-0.0170424777149276,0.104810481048105
-0.047806109567825,-0.0170920994117362,0.104910491049105
-0.047847388009094,-0.0171416229145062,0.105010501050105
-0.0478887885814937,-0.0171909286494399,0.105110511051105
-0.0479303099505261,-0.017240018115304,0.105210521052105
-0.0479719220078524,-0.0172890092580968,0.105310531053105
-0.0480135044685049,-0.0173379056609626,0.105410541054105
-0.0480551024056614,-0.0173868033839342,0.105510551055106
-0.0480967153657217,-0.0174357019853222,0.105610561056106
-0.0481382968824488,-0.0174845056234569,0.105710571057106
-0.048179846529538,-0.0175332146755116,0.105810581058106
-0.0482214104129266,-0.0175819246357595,0.105910591059106
-0.048262988059163,-0.0176306350525854,0.106010601060106
-0.0483045319444368,-0.0176792505954885,0.106110611061106
-0.0483460416464134,-0.0177277716466049,0.106210621062106
-0.0483876229413033,-0.017776108513179,0.106310631063106
-0.0484290993096148,-0.0178243220540756,0.106410641064106
-0.0484706906507086,-0.0178723256832546,0.106510651065107
-0.0485121753292353,-0.0179202084234927,0.106610661066107
-0.0485536714202259,-0.0179680945582886,0.106710671067107
-0.0485951295274041,-0.0180158896355581,0.106810681068107
-0.0486365984460507,-0.0180636878542824,0.106910691069107
-0.0486780282389436,-0.0181113949956291,0.107010701070107
-0.0487194185016145,-0.0181590114119572,0.107110711071107
-0.0487608188516806,-0.0182066309300377,0.107210721072107
-0.0488021785256131,-0.0182541596982857,0.107310731073107
-0.0488435476894193,-0.0183016913052575,0.107410741074107
-0.0488849295078793,-0.018349204391045,0.107510751075108
-0.0489263639563785,-0.0183966723004284,0.107610761076108
-0.0489678499957061,-0.0184440951574777,0.107710771077108
-0.049009409688503,-0.0184913330508247,0.107810781078108
-0.0490510186986676,-0.018538527147427,0.107910791079108
-0.049092580399415,-0.0185856311343985,0.108010801080108
-0.0491340944105943,-0.0186326453343212,0.108110811081108
-0.0491755603510622,-0.0186795700697775,0.108210821082108
-0.0492170352672573,-0.0187264783882785,0.108310831083108
-0.0492585187378375,-0.0187733701359772,0.108410841084108
-0.0492999521580439,-0.0188201722504741,0.108510851085109
-0.0493413351492144,-0.0188668850543515,0.108610861086109
-0.049382726298242,-0.018913581863112,0.108710871087109
-0.0494241251798144,-0.0189602625030572,0.108810881088109
-0.0494655952647199,-0.0190067605515203,0.108910891089109
-0.0495071356546909,-0.0190530770407645,0.109010901090109
-0.0495487454559265,-0.0190992130030531,0.109110911091109
-0.0495904237785959,-0.019145169450798,0.109210921092109
-0.0496320443625156,-0.0191910403745429,0.109310931093109
-0.0496736068637633,-0.0192368260571674,0.109410941094109
-0.0497151109394091,-0.0192825267815516,0.10951095109511
-0.0497565562460271,-0.0193281428256123,0.10961096109611
-0.0497979424441615,-0.0193736744672667,0.10971097109711
-0.0498392691938603,-0.0194191219794689,0.10981098109811
-0.0498805361541787,-0.0194644856450987,0.10991099109911
-0.0499217429861573,-0.0195097657271849,0.11001100110011
-0.0499629866401559,-0.0195550115063702,0.11011101110111
-0.0500042661161695,-0.019600222977692,0.11021102110211
-0.0500456130213038,-0.0196452583538421,0.11031103110311
-0.0500869934864071,-0.0196902604543918,0.11041104110411
-0.0501284065233852,-0.01973522925949,0.110511051105111
-0.0501698196452272,-0.0197801891365039,0.110611061106111
-0.0502112324395241,-0.0198251398472189,0.110711071107111
-0.0502526444943633,-0.019870081143495,0.110811081108111
-0.0502940553963431,-0.0199150127871174,0.110911091109111
-0.0503353970126172,-0.0199598603012876,0.111011101110111
-0.0503766690394622,-0.0200046239490342,0.111111111111111
-0.0504178711731543,-0.0200493039933859,0.111211121112111
-0.0504590031109626,-0.0200939006973712,0.111311131113111
-0.0505001996763886,-0.0201383222739315,0.111411141114111
-0.0505414599542916,-0.0201825696709624,0.111511151115112
-0.0505827830339968,-0.020226643821471,0.111611161116112
-0.0506241680102889,-0.0202705456535017,0.111711171117112
-0.0506655756735428,-0.0203144188154141,0.111811181118112
-0.0507069776032694,-0.0203582869847457,0.111911191119112
-0.0507484005623814,-0.0204021261663396,0.112011201120112
-0.0507898167487548,-0.0204459599484027,0.112111211121112
-0.0508312257618914,-0.0204897880530183,0.112211221122112
-0.0508726272017892,-0.0205336101873807,0.112311231123112
-0.0509140465901637,-0.0205774025548452,0.112411241124112
-0.0509554573735325,-0.0206211885451065,0.112511251125113
-0.0509968591523899,-0.0206649678703222,0.112611261126113
-0.0510383182585805,-0.0207085736363589,0.112711271127113
-0.0510798337893704,-0.0207520067464471,0.112811281128113
-0.051121404846492,-0.0207952680988542,0.112911291129113
-0.0511630305371369,-0.0208383585918476,0.113011301130113
-0.0512046667677848,-0.0208814225785052,0.113111311131113
-0.0512462891576688,-0.020924483170605,0.113211321132113
-0.0512878973286233,-0.0209675400703786,0.113311331133113
-0.0513295137606613,-0.021010569793838,0.113411341134113
-0.0513711375649444,-0.0210535722218757,0.113511351135114
-0.0514127456138139,-0.0210965703223484,0.113611361136114
-0.0514543594612236,-0.021139540735338,0.113711371137114
-0.0514959782272682,-0.0211824833417372,0.113811381138114
-0.0515376472526207,-0.0212252541160133,0.113911391139114
-0.0515793656529095,-0.0212678539465079,0.114011401140114
-0.0516211325497183,-0.0213102836868238,0.114111411141114
-0.0516629470700899,-0.0213525441905628,0.114211421142114
-0.0517047606782981,-0.0213947804311534,0.114311431143114
-0.0517465725331476,-0.0214369922448231,0.114411441144114
-0.0517883623094751,-0.0214792023314371,0.114511451145115
-0.0518301296588916,-0.0215214103535246,0.114611461146115
-0.0518718930837227,-0.0215635931546425,0.114711471147115
-0.0519136517512101,-0.0216057505759811,0.114811481148115
-0.0519553866096455,-0.0216479052181496,0.114911491149115
-0.0519970973126255,-0.0216900567436772,0.115011501150115
-0.0520387835132498,-0.0217322048051677,0.115111511151115
-0.0520804621292209,-0.0217743263801735,0.115211521152115
-0.0521221323426688,-0.0218164212949967,0.115311531153115
-0.0521637933382045,-0.0218584893809019,0.115411541154115
-0.0522054443068913,-0.0219005304840421,0.115511551155116
-0.052247084441777,-0.0219425444257564,0.115611561156116
-0.0522887129393839,-0.0219845310422723,0.115711571157116
-0.052330329000204,-0.0220264901648544,0.115811581158116
-0.0523719318262187,-0.0220684216247675,0.115911591159116
-0.0524135206233792,-0.0221103252433505,0.116011601160116
-0.0524550801682846,-0.0221522233780352,0.116111611161116
-0.0524966101244566,-0.0221941156863881,0.116211621162116
-0.0525381239401015,-0.0222359793246226,0.116311631163116
-0.0525796208335775,-0.0222778141289665,0.116411641164116
-0.0526211000242356,-0.0223196199108328,0.116511651165117
-0.0526625607363896,-0.0223613964915608,0.116611661166117
-0.0527040588507153,-0.02240299845107,0.116711671167117
-0.0527455935021962,-0.0224444266231112,0.116811681168117
-0.0527871638292893,-0.0224856818315099,0.116911691169117
-0.0528287689759111,-0.0225267649100172,0.117011701170117
-0.0528703387302967,-0.0225678445989294,0.117111711171117
-0.0529118727817746,-0.0226089205309991,0.117211721172117
-0.0529533708181843,-0.0226499923340158,0.117311731173117
-0.0529948325273656,-0.0226910596308066,0.117411741174117
-0.0530362676006819,-0.0227320995974363,0.117511751175118
-0.0530776656261706,-0.022773134472229,0.117611761176118
-0.0531190356564824,-0.0228141414362125,0.117711771177118
-0.0531603769705218,-0.0228551202660605,0.117811781178118
-0.0532017498822376,-0.0228959249213419,0.117911791179118
-0.053243153541005,-0.022936556201068,0.118011801180118
-0.053284525369837,-0.0229771608404628,0.118111811181118
-0.0533258646640152,-0.0230177386062742,0.118211821182118
-0.0533672331841457,-0.0230581432397079,0.118311831183118
-0.0534085672728389,-0.0230985216050203,0.118411841184118
-0.0534498593940769,-0.0231388959802384,0.118511851185119
-0.0534911092515805,-0.0231792659832261,0.118611861186119
-0.0535323227431456,-0.0232196086808668,0.118711871187119
-0.053573499182913,-0.0232599238299828,0.118811881188119
-0.0536146378889932,-0.0233002111774712,0.118911891189119
-0.0536557381799934,-0.0233404704900803,0.119011901190119
-0.0536968647599585,-0.0233805551566563,0.119111911191119
-0.0537379510558516,-0.0234206123739638,0.119211921192119
-0.0537789964011681,-0.0234606418839371,0.119311931193119
-0.0538200001308922,-0.0235006434384357,0.119411941194119
-0.0538609615849711,-0.0235406167793941,0.11951195119512
-0.0539018801023593,-0.0235805616636346,0.11961196119612
-0.0539427520691429,-0.0236205005131057,0.11971197119712
-0.053983577196983,-0.0236604329407085,0.11981198119812
-0.0540243575007781,-0.0237003358297022,0.11991199119912
-0.0540650923294082,-0.0237402089319468,0.12001200120012
-0.0541057793915468,-0.0237800747537581,0.12011201120112
-0.0541464197130055,-0.0238199101238045,0.12021202120212
-0.054187012649116,-0.0238597147939457,0.12031203120312
-0.0542276276781407,-0.0238993416319339,0.12041204120412
-0.0542682639554104,-0.0239387914318175,0.120512051205121
-0.0543088498229993,-0.0239782119213812,0.120612061206121
-0.0543494558400684,-0.0240174558393439,0.120712071207121
-0.0543900096355368,-0.0240566709928951,0.120812081208121
-0.0544305824966091,-0.0240957100314232,0.120912091209121
-0.0544711026338451,-0.0241347438987098,0.121012101210121
-0.0545115681445057,-0.0241737490809896,0.121112111211121
-0.0545519784231288,-0.0242127253053085,0.121212121212121
-0.0545923328652449,-0.0242516722838238,0.121312131213121
-0.0546326308733324,-0.0242905897435814,0.121412141214121
-0.0546728718503661,-0.0243294774017015,0.121512151215122
-0.0547131296781042,-0.0243681876643951,0.121612161216122
-0.0547533287100153,-0.0244068686465455,0.121712171217122
-0.0547934683654514,-0.0244455200702358,0.121812181218122
-0.0548336236169951,-0.0244839942225698,0.121912191219122
-0.0548737936423099,-0.0245222918578938,0.122012201220122
-0.0549139013849316,-0.0245605612300493,0.122112211221122
-0.0549539462875375,-0.0245988020313426,0.122212221222122
-0.0549939277967748,-0.0246370139441542,0.122312231223122
-0.0550338453622686,-0.0246751966657533,0.122412241224122
-0.0550736219310289,-0.0247133797248229,0.122512251225123
-0.0551132578236529,-0.0247515627789297,0.122612261226123
-0.0551528292876673,-0.0247897152671272,0.122712271227123
-0.0551922601212032,-0.0248278672937839,0.122812281228123
-0.0552316260139683,-0.0248659879207801,0.122912291229123
-0.0552709264255133,-0.0249040768404221,0.123012301230123
-0.0553102407145468,-0.0249419859924174,0.123112311231123
-0.0553494878305404,-0.0249798639283759,0.123212321232123
-0.0553887478230251,-0.0250175625135634,0.123312331233123
-0.0554280198686716,-0.0250550824924004,0.123412341234123
-0.0554673031476248,-0.0250924245993817,0.123512351235124
-0.0555065968469775,-0.0251295895789281,0.123612361236124
-0.0555458182928677,-0.025166726121608,0.123712371237124
-0.0555850492117581,-0.0252036858941749,0.123812381238124
-0.055624288800667,-0.0252404696063096,0.123912391239124
-0.0556634533986308,-0.0252772260478367,0.124012401240124
-0.055702625749487,-0.0253138067713652,0.124112411241124
-0.0557418050606756,-0.0253502124766503,0.124212421242124
-0.0557809066751985,-0.0253865920279588,0.124312431243124
-0.0558200143602232,-0.0254227968736807,0.124412441244124
-0.0558590427867878,-0.0254589759177848,0.124512451245125
-0.0558980764099043,-0.0254949805540706,0.124612461246125
-0.0559369586982705,-0.0255309938554121,0.124712471247125
-0.0559757602760601,-0.0255669810573678,0.124812481248125
-0.056014480704065,-0.0256029417778016,0.124912491249125
-0.056053119541092,-0.0256388756345777,0.125012501250125
-0.0560916763419775,-0.0256747822356347,0.125112511251125
-0.0561302376848211,-0.0257105128556645,0.125212521252125
-0.0561686465857128,-0.0257462518032793,0.125312531253125
-0.0562069719715474,-0.0257819631676298,0.125412541254125
-0.05624514513826,-0.0258176821895868,0.125512551255126
-0.0562832344335862,-0.0258533725811279,0.125612561256126
-0.0563212394247695,-0.0258890339501917,0.125712571257126
-0.056359159680046,-0.0259246659146422,0.125812581258126
-0.0563969276288551,-0.0259603044845848,0.125912591259126
-0.0564346104913835,-0.0259959126027624,0.126012601260126
-0.0564721412663041,-0.0260315266663791,0.126112611261126
-0.0565096772109775,-0.0260669607241345,0.126212621262126
-0.0565470605697777,-0.0261024011839071,0.126312631263126
-0.0565844487355498,-0.0261376616576696,0.126412641264126
-0.0566216838231384,-0.0261729289652132,0.126512651265127
-0.0566588313698435,-0.0262081648780591,0.126612661266127
-0.0566958909622634,-0.0262433690140715,0.126712671267127
-0.0567328621899742,-0.0262785409811887,0.126812681268127
-0.0567697446430484,-0.026313680397275,0.126912691269127
-0.0568065379155286,-0.0263487868752317,0.127012701270127
-0.0568433353210319,-0.0263837113820567,0.127112711271127
-0.0568800420049906,-0.0264186032882228,0.127212721272127
-0.0569167519524891,-0.0264533135160627,0.127312731273127
-0.0569533066748952,-0.0264880307613074,0.127412741274127
-0.0569897692454767,-0.026522715053534,0.127512751275128
-0.0570262346781071,-0.0265572172704101,0.127612761276128
-0.0570625442856422,-0.0265917267230543,0.127712771277128
-0.0570986984457512,-0.0266262429102234,0.127812781278128
-0.0571347591324408,-0.0266607250922601,0.127912791279128
-0.0571706646372145,-0.0266952133090663,0.128012801280128
-0.057206476371793,-0.0267296664438115,0.128112811281128
-0.0572421939560257,-0.02676408411436,0.128212821282128
-0.0572777565146707,-0.0267985069263732,0.128312831283128
-0.0573131644129904,-0.0268329343736454,0.128412841284128
-0.0573485764716287,-0.0268671757554727,0.128512851285129
-0.0573838930146537,-0.0269013805961746,0.128612861286129
-0.0574192128475214,-0.0269353996741628,0.128712871287129
-0.0574544356496319,-0.0269693825187196,0.128812881288129
-0.0574895610552265,-0.0270033287328204,0.128912891289129
-0.0575246888747288,-0.027037089045249,0.129012901290129
-0.0575597177910081,-0.0270708130150645,0.129112911291129
-0.0575946474482311,-0.0271045002204284,0.129212921292129
-0.0576294774905647,-0.027138150254391,0.129312931293129
-0.0576642075686278,-0.0271717626851882,0.129412941294129
-0.0576988373350239,-0.0272053371009072,0.12951295129513
-0.0577333664448382,-0.0272388730648216,0.12961296129613
-0.0577677945576223,-0.0272723701650183,0.12971297129713
-0.0578021213364019,-0.0273058279746963,0.12981298129813
-0.0578363464516468,-0.0273392460620916,0.12991299129913
-0.0578704695733305,-0.0273726240053662,0.13001300130013
-0.0579044903734116,-0.0274059613677928,0.13011301130113
-0.0579384085283154,-0.0274392577076824,0.13021302130213
-0.057972223714467,-0.0274725126031961,0.13031303130313
-0.0580058809494581,-0.0275057706352021,0.13041304130413
-0.058039540366594,-0.0275388371873441,0.130513051305131
-0.0580730954561621,-0.0275718617541649,0.130613061306131
-0.0581066519492111,-0.0276046950793363,0.130713071307131
-0.0581400491357577,-0.0276375324293419,0.130813081308131
-0.0581732874202705,-0.0276703731987192,0.130913091309131
-0.058206420160336,-0.0277031705683762,0.131013101310131
-0.0582394470566969,-0.0277359240866977,0.131113111311131
-0.0582723154336563,-0.0277686798730205,0.131213121312131
-0.0583051859421399,-0.0278012418022965,0.131313131313131
-0.0583380577588186,-0.0278336105246527,0.131413141314131
-0.0583708212578351,-0.0278659353857478,0.131513151315132
-0.0584034761538281,-0.0278982159091526,0.131613161316132
-0.0584357483893503,-0.0279305049884313,0.131713171317132
-0.0584679134833949,-0.0279627483007323,0.131813181318132
-0.058499698400852,-0.0279949988289502,0.131913191319132
-0.0585313923511058,-0.0280271558529793,0.132013201320132
-0.0585627085039403,-0.0280593190507365,0.132113211321132
-0.0585938709448413,-0.0280914825611503,0.132213221322132
-0.0586250408522809,-0.0281234486115215,0.132313231323132
-0.0586560898300846,-0.0281555193671298,0.132413241324132
-0.0586870512441758,-0.0281874940775939,0.132513251325133
-0.0587176855419941,-0.02821942289701,0.132613261326133
-0.0587480355490633,-0.0282513371853362,0.132713271327133
-0.0587782343375118,-0.0282832496969786,0.132813281328133
-0.0588083293447971,-0.0283151098411139,0.132913291329133
-0.0588383202751362,-0.0283469171810155,0.133013301330133
-0.05886782568196,-0.0283788732611136,0.133113311331133
-0.0588969632889332,-0.0284108282096924,0.133213321332133
-0.058926024260288,-0.0284426819269967,0.133313331333133
-0.0589546037572795,-0.0284746814167407,0.133413341334133
-0.0589831099179247,-0.0285065778389728,0.133513351335134
-0.0590115428449538,-0.0285383711837672,0.133613361336134
-0.059040292270833,-0.0285697772164549,0.133713371337134
-0.0590690240018349,-0.0286008997688193,0.133813381338134
-0.0590974337103858,-0.0286319696112433,0.133913391339134
-0.0591260501931698,-0.0286629080634333,0.134013401340134
-0.0591545616526008,-0.0286937908677029,0.134113411341134
-0.0591829678137394,-0.0287246175823624,0.134213421342134
-0.0592114389498922,-0.0287551875463609,0.134313431343134
-0.0592399215982613,-0.0287856354551594,0.134413441344134
-0.059268293098681,-0.0288161822726403,0.134513451345135
-0.0592961776458017,-0.0288468741727312,0.134613461346135
-0.0593239558469822,-0.0288775876014655,0.134713471347135
-0.0593515860444463,-0.0289083752935979,0.134813481348135
-0.0593792398891748,-0.0289389552725346,0.134913491349135
-0.0594070200531443,-0.0289693436276861,0.135013501350135
-0.0594350781658956,-0.0289996254066232,0.135113511351135
-0.0594631541114902,-0.0290297014376352,0.135213521352135
-0.0594909513301354,-0.0290597538655517,0.135313531353135
-0.059518857364212,-0.0290895812352728,0.135413541354135
-0.0595464483118524,-0.0291192238348409,0.135513551355136
-0.0595738163417548,-0.0291486624333909,0.135613561356136
-0.0596010801473157,-0.0291780446693766,0.135713571357136
-0.0596280164271723,-0.0292073681854663,0.135813581358136
-0.0596544645140215,-0.0292368346799371,0.135913591359136
-0.0596805071948769,-0.0292660856150193,0.136013601360136
-0.0597066134373399,-0.0292950758490484,0.136113611361136
-0.0597325032171841,-0.0293238618736216,0.136213621362136
-0.0597580860654714,-0.0293524645722177,0.136313631363136
-0.0597835605593717,-0.0293810888292339,0.136413641364136
-0.0598085268224475,-0.0294096452397577,0.136513651365137
-0.0598333870676244,-0.0294382217148979,0.136613661366137
-0.0598581409961416,-0.0294668172521679,0.136713671367137
-0.0598828649602412,-0.0294951235969274,0.136813681368137
-0.0599074663420913,-0.0295231629676497,0.136913691369137
-0.0599318462583198,-0.0295510328735063,0.137013701370137
-0.0599561605027566,-0.0295787941783245,0.137113711371137
-0.0599804099503438,-0.0296063291495068,0.137213721372137
-0.060004355812793,-0.0296336823133301,0.137313731373137
-0.0600282035348019,-0.0296609817051728,0.137413741374137
-0.0600516543903138,-0.0296880745600045,0.137513751375138
-0.0600749849618506,-0.0297149058055899,0.137613761376138
-0.060098015085734,-0.0297415572190123,0.137713771377138
-0.0601207304551927,-0.0297681498480221,0.137813781378138
-0.0601433885940929,-0.0297945223022357,0.137913791379138
-0.0601658031853754,-0.0298208165178454,0.138013801380138
-0.0601879757024968,-0.0298470327678054,0.138113811381138
-0.060210390243655,-0.0298729336514271,0.138213821382138
-0.0602326849479868,-0.0298985781913375,0.138313831383138
-0.0602547077224253,-0.0299242455502202,0.138413841384138
-0.0602767048406564,-0.0299496360243465,0.138513851385139
-0.060298604023411,-0.0299749780863203,0.138613861386139
-0.0603205385939353,-0.0300001274426177,0.138713871387139
-0.0603426009139806,-0.0300250636713003,0.138813881388139
-0.0603647891175327,-0.0300497877053754,0.138913891389139
-0.0603868335253298,-0.030074392845557,0.139013901390139
-0.0604088171819552,-0.0300987883966029,0.139113911391139
-0.0604309248491251,-0.0301229736736466,0.139213921392139
-0.0604531546861356,-0.0301469495749554,0.139313931393139
-0.0604754109083894,-0.030170738304114,0.139413941394139
-0.060497333664959,-0.0301944142039253,0.13951395139514
-0.0605189450800242,-0.0302181811662259,0.13961396139614
-0.0605402741284195,-0.0302419739896979,0.13971397139714
-0.0605612944333382,-0.0302658556175832,0.13981398139814
-0.0605820073838693,-0.0302898246801481,0.13991399139914
-0.0606023947526264,-0.0303136770969695,0.14001400140014
-0.0606224846558789,-0.0303373486245507,0.14011401140114
-0.0606422974356638,-0.03036104216713,0.14021402140214
-0.0606618339505462,-0.030384756647779,0.14031403140314
-0.0606811460757231,-0.0304083328994503,0.14041404140414
-0.0607001395993096,-0.0304317930810634,0.140514051405141
-0.0607188162334733,-0.0304551375995681,0.140614061406141
-0.0607369162990024,-0.0304782456851309,0.140714071407141
-0.0607547049461036,-0.0305012398495296,0.140814081408141
-0.0607722796958593,-0.0305240988519633,0.140914091409141
-0.0607894674888448,-0.0305467165231677,0.141014101410141
-0.0608061978026239,-0.030569048862923,0.141114111411141
-0.0608228064959448,-0.0305912626214414,0.141214121412141
-0.0608391279754251,-0.030613566176934,0.141314131413141
-0.0608548877955264,-0.0306356396320224,0.141414141414141
-0.0608701957960028,-0.0306574113635206,0.141514151415142
-0.0608850336358198,-0.0306789681956831,0.141614161416142
-0.0608994797074283,-0.0307003458855122,0.141714171417142
-0.0609137567925853,-0.0307217428756858,0.141814181418142
-0.0609274096388946,-0.0307428687032156,0.141914191419142
-0.0609410570439857,-0.0307641883381644,0.142014201420142
-0.060954509233214,-0.0307853948807372,0.142114211421142
-0.0609678559544222,-0.0308064833730931,0.142214221422142
-0.0609807421462845,-0.0308273583308845,0.142314231423142
-0.0609934542365334,-0.0308480564540462,0.142414241424142
-0.0610059163032019,-0.0308687770338957,0.142514251425143
-0.061018110381436,-0.0308895889938539,0.142614261426143
-0.0610300559035908,-0.0309104207504371,0.142714271427143
-0.0610419540513155,-0.0309312549288685,0.142814281428143
-0.0610535072017848,-0.0309518022076049,0.142914291429143
-0.0610648129713667,-0.0309723684889175,0.143014301430143
-0.0610760214446813,-0.0309928146951891,0.143114311431143
-0.061087695700966,-0.031012957768434,0.143214321432143
-0.061099572429229,-0.0310328346616904,0.143314331433143
-0.0611112263995563,-0.0310527122398136,0.143414341434143
-0.0611230754393436,-0.0310725016239482,0.143514351435144
-0.0611346679225154,-0.0310923104275347,0.143614361436144
-0.0611463295018137,-0.0311119305552414,0.143714371437144
-0.0611581713078181,-0.0311314355012317,0.143814381438144
-0.06116974466881,-0.0311507679699345,0.143914391439144
-0.0611814413450577,-0.0311701859278976,0.144014401440144
-0.0611932372644807,-0.0311894172397678,0.144114411441144
-0.061205189217933,-0.031208581122021,0.144214421442144
-0.0612167365147751,-0.0312276408102059,0.144314431443144
-0.0612277080400088,-0.0312466148354321,0.144414441444144
-0.0612391482087727,-0.0312654301551516,0.144514451445145
-0.0612509173871192,-0.0312841607399567,0.144614461446145
-0.0612631477836487,-0.0313027341130592,0.144714471447145
-0.0612756990304149,-0.0313212236395892,0.144814481448145
-0.0612883957975104,-0.0313396492997955,0.144914491449145
-0.0613007949799941,-0.0313579783739118,0.145014501450145
-0.0613129157198968,-0.0313763254481179,0.145114511451145
-0.061324984609913,-0.0313943188878046,0.145214521452145
-0.061336758743123,-0.0314122179498489,0.145314531453145
-0.0613482397175496,-0.0314300229965358,0.145414541454145
-0.061359503492381,-0.0314476845983378,0.145514551455146
-0.0613712285975547,-0.0314651951175,0.145614561456146
-0.0613829985098999,-0.031482479789381,0.145714571457146
-0.0613944856317518,-0.0314997847988324,0.145814581458146
-0.0614059886003328,-0.0315169074798305,0.145914591459146
-0.0614175379790711,-0.0315338472765411,0.146014601460146
-0.061429544030064,-0.031550640586168,0.146114611461146
-0.061441092942795,-0.0315674781143779,0.146214621462146
-0.0614523543265474,-0.0315843354888408,0.146314631463146
-0.0614633198055971,-0.0316011032896556,0.146414641464146
-0.0614739910057586,-0.0316177818592558,0.146514651465147
-0.0614849786491869,-0.0316343810488072,0.146614661466147
-0.0614959402924854,-0.0316509956081623,0.146714671467147
-0.0615070486551266,-0.0316675549414354,0.146814681468147
-0.0615178571383555,-0.0316842084488757,0.146914691469147
-0.0615283669833691,-0.0317009548203031,0.147014701470147
-0.0615388522778881,-0.0317177143133841,0.147114711471147
-0.0615488823368841,-0.0317345127446248,0.147214721472147
-0.061558890483612,-0.0317513233595491,0.147314731473147
-0.0615686084904302,-0.0317681455576577,0.147414741474147
-0.0615778741312188,-0.0317850045450318,0.147514751475148
-0.0615870862918397,-0.0318017009708005,0.147614761476148
-0.0615961720548074,-0.0318182779170647,0.147714771477148
-0.0616047883578636,-0.0318345739934406,0.147814781478148
-0.0616131870032578,-0.0318506162620981,0.147914791479148
-0.0616209513576448,-0.0318665883170056,0.148014801480148
-0.0616287071293587,-0.0318825768831618,0.148114811481148
-0.0616360190437703,-0.0318986047845018,0.148214821482148
-0.0616429885306663,-0.0319145064569241,0.148314831483148
-0.0616494972777937,-0.0319301293736125,0.148414841484148
-0.0616557367138994,-0.031945585411056,0.148514851485149
-0.0616617145854241,-0.0319611950720951,0.148614861486149
-0.0616676614945114,-0.0319766527522268,0.148714871487149
-0.0616733274935117,-0.0319922015494386,0.148814881488149
-0.0616787157179246,-0.0320077598950851,0.148914891489149
-0.0616839181860753,-0.0320232256298475,0.149014901490149
-0.0616887385912769,-0.0320388004371147,0.149114911491149
-0.0616934006592117,-0.0320545757764001,0.149214921492149
-0.0616975956602991,-0.0320703175373542,0.149314931493149
-0.0617017888688218,-0.032086250708693,0.149414941494149
-0.0617057072005382,-0.0321022672402492,0.14951495149515
-0.0617093207490956,-0.0321181990071144,0.14961496149615
-0.0617126615002616,-0.0321341315680283,0.14971497149715
-0.0617157305269944,-0.0321501458216576,0.14981498149815
-0.0617188013294185,-0.0321663470439621,0.14991499149915
-0.0617217683521683,-0.0321824207470195,0.15001500150015
-0.0617246312274999,-0.0321983674271106,0.15011501150115
-0.0617273173515772,-0.0322142161861173,0.15021502150215
-0.0617298700109684,-0.0322297738766738,0.15031503150315
-0.0617323181690936,-0.0322452070852192,0.15041504150415
-0.0617344747833319,-0.032260703743213,0.150515051505151
-0.061736013152797,-0.0322761208821993,0.150615061506151
-0.0617370429718329,-0.0322915512569837,0.150715071507151
-0.0617377491604693,-0.0323070320985214,0.150815081508151
-0.0617385073721942,-0.0323225056099976,0.150915091509151
-0.0617390975523112,-0.0323378834237256,0.151015101510151
-0.0617393912882687,-0.0323530940902174,0.151115111511151
-0.0617395645650641,-0.0323683641118442,0.151215121512151
-0.061739349332228,-0.0323834519737528,0.151315131513151
-0.0617389224690552,-0.0323986389428558,0.151415141514151
-0.0617385577555723,-0.0324140313472274,0.151515151515152
-0.0617382537565363,-0.0324296270032339,0.151615161516152
-0.0617377357673504,-0.0324453158408468,0.151715171517152
-0.0617366567272251,-0.0324609373927642,0.151815181518152
-0.0617356155929962,-0.0324765990491001,0.151915191519152
-0.0617343567326186,-0.032492267057825,0.152015201520152
-0.0617328867580358,-0.0325080252506228,0.152115211521152
-0.0617308582486553,-0.0325237134629226,0.152215221522152
-0.0617287019009196,-0.0325393422009799,0.152315231523152
-0.0617261008373166,-0.0325549961451185,0.152415241524152
-0.0617232198720683,-0.0325706878710834,0.152515251525153
-0.0617199540155689,-0.0325861052532472,0.152615261526153
-0.0617166299701935,-0.0326012513834367,0.152715271527153
-0.0617132290539629,-0.0326166120308259,0.152815281528153
-0.0617097257004965,-0.032631894270876,0.152915291529153
-0.0617060181881946,-0.0326472643575184,0.153015301530153
-0.0617020324308315,-0.0326626717793347,0.153115311531153
-0.0616978439617866,-0.0326781649385516,0.153215321532153
-0.0616932042021517,-0.0326933550044442,0.153315331533153
-0.0616882867215277,-0.0327085173431514,0.153415341534153
-0.0616830922375359,-0.032723651473281,0.153515351535154
-0.061677282563873,-0.0327386852505525,0.153615361536154
-0.0616711996699879,-0.0327536904122964,0.153715371537154
-0.0616649226729007,-0.0327687814851392,0.153815381538154
-0.0616583093282289,-0.0327838807317201,0.153915391539154
-0.0616518218606123,-0.0327989816011377,0.154015401540154
-0.0616450611702919,-0.0328140506341682,0.154115411541154
-0.0616380279153357,-0.0328290874040104,0.154215421542154
-0.0616307033547071,-0.0328439387486095,0.154315431543154
-0.0616227698054309,-0.0328586876708611,0.154415441544154
-0.0616146799868884,-0.0328735226977608,0.154515451545155
-0.061606322058819,-0.0328883245235023,0.154615461546155
-0.0615976966385957,-0.0329030927361727,0.154715471547155
-0.0615888043346582,-0.0329178269437108,0.154815481548155
-0.0615796457450242,-0.0329325267540547,0.154915491549155
-0.0615702214523272,-0.0329471917701803,0.155015501550155
-0.0615606125388575,-0.032961938766864,0.155115511551155
-0.0615508192319116,-0.0329767665629584,0.155215521552155
-0.0615408417503491,-0.0329916739922047,0.155315531553155
-0.0615306803095558,-0.0330066598883437,0.155415541554155
-0.061520254172156,-0.0330216055708826,0.155515551555156
-0.06150956389448,-0.0330365107073135,0.155615561556156
-0.0614986100278952,-0.0330513749651283,0.155715571557156
-0.0614874745723147,-0.0330663160818876,0.155815581558156
-0.0614763255752275,-0.0330811348754558,0.155915591559156
-0.0614649124403454,-0.0330959115248929,0.156015601560156
-0.0614535938816178,-0.0331108763787433,0.156115611561156
-0.0614420916177549,-0.0331259151734095,0.156215621562156
-0.0614303240637341,-0.033140908300354,0.156315631563156
-0.0614182917734043,-0.0331558554717341,0.156415641564156
-0.0614060773918431,-0.0331708753035265,0.156515651565157
-0.0613940907017409,-0.0331860845109539,0.156615661566157
-0.0613819699638232,-0.0332012490233691,0.156715671567157
-0.0613700739997322,-0.0332166002712078,0.156815681568157
-0.0613581230194857,-0.0332320228593529,0.156915691569157
-0.0613460342365662,-0.0332473962512227,0.157015701570157
-0.0613338895243354,-0.0332628390429425,0.157115711571157
-0.0613216059950344,-0.0332782304746046,0.157215721572157
-0.0613092656451025,-0.0332936893805488,0.157315731573157
-0.0612968677589033,-0.0333092143165992,0.157415741574157
-0.0612844116252669,-0.0333248038485057,0.157515751575158
-0.0612720639427922,-0.0333402615187117,0.157615761576158
-0.0612596552704349,-0.0333557824150398,0.157715771577158
-0.0612471849347425,-0.0333713651230909,0.157815781578158
-0.0612346522687142,-0.0333870082284657,0.157915791579158
-0.0612223343377527,-0.0334028248136145,0.158015801580158
-0.0612099506838826,-0.0334186980888726,0.158115811581158
-0.0611975006773239,-0.0334346266696177,0.158215821582158
-0.0611849014645615,-0.0334504890862609,0.158315831583158
-0.0611722352296283,-0.0334664050465956,0.158415841584158
-0.0611595013645808,-0.0334823731858508,0.158515851585159
-0.061146616902752,-0.0334982717267437,0.158615861586159
-0.0611338311535746,-0.0335140277210194,0.158715871587159
-0.0611209752194315,-0.0335298342813044,0.158815881588159
-0.0611079661187671,-0.0335455692481798,0.158915891589159
-0.0610948037701914,-0.0335612320707747,0.159015901590159
-0.0610814880962847,-0.0335768221982175,0.159115911591159
-0.0610680190211159,-0.0335923390846,0.159215921592159
-0.0610543964737172,-0.0336077821691254,0.159315931593159
-0.0610406203900682,-0.0336231509009222,0.159415941594159
-0.0610266907116079,-0.0336384447241567,0.15951595159516
-0.061012690391604,-0.0336537851381943,0.15961596159616
-0.0609985358693416,-0.0336690486585479,0.15971597159716
-0.0609842271001554,-0.0336842347244206,0.15981598159816
-0.0609698472363215,-0.033699465296719,0.15991599159916
-0.0609553125473973,-0.0337146164343777,0.16001600160016
-0.0609407062943442,-0.0337298103712574,0.16011601160116
-0.0609260279645045,-0.0337450457773268,0.16021602160216
-0.0609115566873111,-0.0337604385340575,0.16031603160316
-0.060897010219668,-0.033775869186759,0.16041604160416
-0.0608819773188278,-0.0337911506972768,0.160516051605161
-0.0608668713665063,-0.0338064689920974,0.160616061606161
-0.0608516918793265,-0.0338218227759289,0.160716071607161
-0.0608367184100484,-0.0338373285456306,0.160816081608161
-0.0608218349293088,-0.0338526773666581,0.160916091609161
-0.0608064633022121,-0.0338678726633461,0.161016101610161
-0.0607910159983109,-0.033883100362181,0.161116111611161
-0.0607754091422485,-0.033898235241694,0.161216121612161
-0.0607593166574595,-0.0339132150732867,0.161316131613161
-0.0607427410958177,-0.0339280399165128,0.161416141614161
-0.0607262615788239,-0.0339427082577171,0.161516151615162
-0.0607096257637795,-0.033957283233691,0.161616161616162
-0.0606925082331795,-0.033971703077377,0.161716171617162
-0.0606752369375439,-0.0339860290397011,0.161816181618162
-0.0606578119637219,-0.0340002606591226,0.161916191619162
-0.0606399083115801,-0.0340143365060544,0.162016201620162
-0.0606222194009569,-0.0340285626862426,0.162116211621162
-0.0606047426923853,-0.0340429371202727,0.162216221622162
-0.0605867855551131,-0.034057151737128,0.162316231623162
-0.0605683505836941,-0.0340712066211759,0.162416241624162
-0.0605498493255918,-0.0340852887857571,0.162516251625163
-0.060530872615985,-0.0340992100909746,0.162616261626163
-0.0605114230449608,-0.0341129706311216,0.162716271627163
-0.0604919121431094,-0.0341267577222697,0.162816281628163
-0.0604719307530537,-0.0341403829366794,0.162916291629163
-0.0604518902743655,-0.0341540337393059,0.163016301630163
-0.060431381674234,-0.0341675215684145,0.163116311631163
-0.0604104075362951,-0.0341808465232608,0.163216321632163
-0.060388970438229,-0.0341940087279152,0.163316331633163
-0.0603674818138512,-0.0342071961287252,0.163416341634163
-0.0603455325782412,-0.0342202197024146,0.163516351635164
-0.0603234477017558,-0.0342331385907181,0.163616361636164
-0.0603013136498388,-0.0342460815783974,0.163716371637164
-0.0602787216001023,-0.0342588593989993,0.163816381638164
-0.0602559960097488,-0.0342715308617501,0.163916391639164
-0.0602332236166804,-0.0342842253469484,0.164016401640164
-0.0602103173604128,-0.0342968118067936,0.164116411641164
-0.0601869560472833,-0.0343092315511664,0.164216421642164
-0.0601638338192182,-0.0343217946709447,0.164316431643164
-0.0601405778669123,-0.0343342473038193,0.164416441644164
-0.0601168675972024,-0.0343465311169925,0.164516451645165
-0.060093026216168,-0.0343587041355681,0.164616461646165
-0.0600687334428062,-0.0343707082451122,0.164716471647165
-0.0600443993655161,-0.0343827325185284,0.164816481648165
-0.0600200235440971,-0.0343947757746698,0.164916491649165
-0.0599955184222809,-0.0344067054024524,0.165016501650165
-0.0599712554957181,-0.034418775001157,0.165116511651165
-0.0599465416616939,-0.0344306713583021,0.165216521652165
-0.0599213795604198,-0.034442394667437,0.165316531653165
-0.0598964627025534,-0.0344542568507142,0.165416541654165
-0.0598716705718604,-0.0344659535443318,0.165516551655166
-0.0598470013698207,-0.0344774852594584,0.165616561656166
-0.0598218818652853,-0.0344888425717292,0.165716571657166
-0.0597967199501163,-0.0345002149510729,0.165816581658166
-0.0597711102873031,-0.0345114120342563,0.165916591659166
-0.0597450555374048,-0.0345224340396427,0.166016601660166
-0.0597188758757167,-0.0345333373397219,0.166116611661166
-0.0596925715002548,-0.0345441216714654,0.166216621662166
-0.0596658254312732,-0.0345547308162304,0.166316631663166
-0.0596389573567198,-0.0345652208388126,0.166416641664166
-0.0596116506124831,-0.0345755357290071,0.166516651665167
-0.059583907848204,-0.0345856757101399,0.166616661666167
-0.0595557317026055,-0.0345956409956116,0.166716671667167
-0.0595275295553883,-0.0346056224052334,0.166816681668167
-0.0594992126865068,-0.0346154835710788,0.166916691669167
-0.0594704652700668,-0.0346251690189255,0.167016701670167
-0.059441289931888,-0.034634678967137,0.167116711671167
-0.0594116892853828,-0.0346440136539278,0.167216721672167
-0.0593819814993851,-0.0346532282507891,0.167316731673167
-0.0593521667227789,-0.0346623225244693,0.167416741674167
-0.0593225004377327,-0.0346712577700603,0.167516751675168
-0.0592928143272774,-0.034680209328388,0.167616761676168
-0.059262704700068,-0.0346889846873249,0.167716771677168
-0.0592321741635617,-0.0346975840950114,0.167816781678168
-0.059201225311816,-0.0347060078045505,0.167916791679168
-0.0591698607249929,-0.0347142560690452,0.168016801680168
-0.0591380829738246,-0.034722329151524,0.168116811681168
-0.0591062979020242,-0.0347304196187051,0.168216821682168
-0.0590747921770276,-0.0347386519426735,0.168316831683168
-0.0590428734385552,-0.03474670633027,0.168416841684168
-0.0590105442618057,-0.034754583069337,0.168516851685169
-0.058978376241692,-0.0347623027009201,0.168616861686169
-0.0589462009773734,-0.0347700377320838,0.168716871687169
-0.0589136163437658,-0.0347775945737726,0.168816881688169
-0.0588810265314723,-0.0347851662393566,0.168916891689169
-0.0588480297503981,-0.0347925589859335,0.169016901690169
-0.0588146285712757,-0.0347997731311227,0.169116911691169
-0.0587815148149279,-0.034807128582228,0.169216921692169
-0.0587487321376519,-0.0348144339239022,0.169316931693169
-0.0587159430310634,-0.0348217514145203,0.169416941694169
-0.0586830583532783,-0.034828940155116,0.16951695169517
-0.0586501669097026,-0.0348361401364628,0.16961696169617
-0.0586168690035523,-0.0348431574072202,0.16971697169717
-0.0585831672234257,-0.0348499923147844,0.16981698169817
-0.058549463342048,-0.0348568385673184,0.16991699169917
-0.0585159231230256,-0.0348635268289895,0.17001700170017
-0.0584826671312284,-0.0348703533146754,0.17011701170117
-0.0584490062515542,-0.0348769952287205,0.17021702170217
-0.0584149430785568,-0.0348834529582235,0.17031703170317
-0.058380789541833,-0.0348897791486084,0.17041704170417
-0.0583465458279841,-0.0348959737601727,0.170517051705171
-0.0583123004704546,-0.0349021784908943,0.170617061706171
-0.0582783889939961,-0.0349083317126739,0.170717071707171
-0.0582443843915144,-0.0349143517476845,0.170817081708171
-0.0582106640956627,-0.034920509172959,0.170917091709171
-0.0581768484871764,-0.0349265314809339,0.171017101710171
-0.0581429378156847,-0.0349324186864973,0.171117111711171
-0.0581091857578878,-0.0349381482982221,0.171217121712171
-0.0580755905311468,-0.0349437209910495,0.171317131713171
-0.0580421503726734,-0.0349491374399209,0.171417141714171
-0.0580086978990022,-0.0349545621419352,0.171517151715172
-0.0579748394074235,-0.0349598000043073,0.171617161716172
-0.0579409708443305,-0.034965045871682,0.171717171717172
-0.0579066988772389,-0.0349701044428366,0.171817181718172
-0.0578724190490659,-0.034975170790705,0.171917191719172
-0.0578380443196747,-0.0349801005522836,0.172017201720172
-0.0578035749808784,-0.0349848937821634,0.172117211721172
-0.057769011326971,-0.0349895505547864,0.172217221722172
-0.0577344400427527,-0.0349942149750903,0.172317231723172
-0.057699860727725,-0.0349988861696216,0.172417241724172
-0.0576651868995705,-0.0350034190805842,0.172517251725173
-0.0576305048763379,-0.0350079581900889,0.172617261726173
-0.057595423773694,-0.0350123074723434,0.172717271727173
-0.0575606616706572,-0.0350166860103271,0.172817281728173
-0.0575255008837446,-0.0350208742545569,0.172917291729173
-0.0574899440521753,-0.0350248727410158,0.173017301730173
-0.0574543708200279,-0.0350289586026006,0.173117311731173
-0.057418781181347,-0.0350331305886849,0.173217321732173
-0.0573831872746547,-0.0350373061876903,0.173317331733173
-0.0573475034017565,-0.0350413391805249,0.173417341734173
-0.0573118034885798,-0.0350454569827159,0.173517351735174
-0.0572760875306579,-0.0350496583833389,0.173617361736174
-0.0572402816318405,-0.0350537144432862,0.173717371737174
-0.0572043753781798,-0.0350577075996936,0.173817381738174
-0.0571680775126388,-0.0350615052563661,0.173917391739174
-0.0571313906530967,-0.0350651080187654,0.174017401740174
-0.0570943174055218,-0.0350685164774654,0.174117411741174
-0.0570571527133217,-0.0350718639780448,0.174217421742174
-0.057020030114632,-0.0350751098999534,0.174317431743174
-0.0569829102112411,-0.035078358556367,0.174417441744174
-0.0569454067540748,-0.0350814124128007,0.174517451745175
-0.0569078150031674,-0.0350844053309651,0.174617461746175
-0.0568705210750866,-0.0350875342200314,0.174717471747175
-0.0568328445957167,-0.0350904669096073,0.174817481748175
-0.056795081107972,-0.0350933377030927,0.174917491749175
-0.0567576157770505,-0.0350963437131339,0.175017501750175
-0.0567197689107259,-0.035099152193653,0.175117511751175
-0.0566822686446424,-0.0351019083662189,0.175217521752175
-0.0566443870372015,-0.0351044673765103,0.175317531753175
-0.0566066642568561,-0.0351069061330998,0.175417541754175
-0.056568561802159,-0.0351091486405707,0.175517551755176
-0.0565300822403687,-0.0351111955837901,0.175617561756176
-0.0564912281258404,-0.0351130476327365,0.175717571757176
-0.0564520019965521,-0.0351147054822024,0.175817581758176
-0.0564127886708016,-0.0351163682944722,0.175917591759176
-0.0563732057928344,-0.0351178368824476,0.176017601760176
-0.0563339317213713,-0.0351194457738527,0.176117611761176
-0.0562945867607206,-0.0351209083617981,0.176217621762176
-0.0562555481157427,-0.0351225102755009,0.176317631763176
-0.0562165152246397,-0.0351242010829477,0.176417641764176
-0.056177405689978,-0.0351258298057173,0.176517651765177
-0.0561379256874623,-0.0351272605175731,0.176617661766177
-0.0560984544467768,-0.0351287801380612,0.176717671767177
-0.0560591544655069,-0.0351301839118173,0.176817681768177
-0.0560194855340084,-0.035131389406668,0.176917691769177
-0.0559798758028054,-0.0351324985685317,0.177017701770177
-0.0559402755336844,-0.0351336973536716,0.177117711771177
-0.05590060472972,-0.0351347459742901,0.177217721772177
-0.0558609436215856,-0.0351358838559002,0.177317731773177
-0.0558212120163252,-0.0351368707094611,0.177417741774177
-0.0557814094717528,-0.0351377955180473,0.177517751775178
-0.0557416172577531,-0.035138809359336,0.177617761776178
-0.0557021801080567,-0.0351397742773035,0.177717771777178
-0.0556627503395385,-0.0351408270716403,0.177817781778178
-0.0556233274048014,-0.0351418774143518,0.177917791779178
-0.0555839611547144,-0.035142829156075,0.178017801780178
-0.0555445716211365,-0.0351435314672727,0.178117811781178
-0.0555048138926688,-0.035144032720395,0.178217821782178
-0.0554650358588887,-0.0351442870392822,0.178317831783178
-0.0554254318334214,-0.03514443233033,0.178417841784178
-0.0553857568870046,-0.0351445171893143,0.178517851785179
-0.0553457157789586,-0.0351444032284478,0.178617861786179
-0.055305979222805,-0.0351444303253573,0.178717871787179
-0.0552665445530217,-0.0351445969663875,0.178817881788179
-0.0552274591380833,-0.0351447172994943,0.178917891789179
-0.0551882962646938,-0.0351446844209183,0.179017901790179
-0.0551487636599304,-0.0351444508713655,0.179117911791179
-0.0551091563873004,-0.0351440655294918,0.179217921792179
-0.0550694787277187,-0.0351436203510911,0.179317931793179
-0.0550294347268543,-0.0351429758267823,0.179417941794179
-0.0549897270353608,-0.0351421183038917,0.17951795179518
-0.0549496533087898,-0.0351410634351029,0.17961796179618
-0.0549095127898258,-0.0351399520250891,0.17971797179718
-0.054869009146965,-0.0351386440433744,0.17981798179818
-0.0548281448690535,-0.0351371403981521,0.17991799179918
-0.0547872195620533,-0.035135582306008,0.18001800180018
-0.0547463044878585,-0.0351340315588136,0.18011801180118
-0.0547053289354462,-0.0351324260222639,0.18021802180218
-0.0546647114791141,-0.035130784753526,0.18031803180318
-0.0546241008635109,-0.0351291501448708,0.18041804180418
-0.0545838450169241,-0.0351274795459616,0.180518051805181
-0.0545439270449766,-0.0351256047971501,0.180618061806181
-0.054504184708149,-0.0351236357302499,0.180718071807181
-0.0544646167225637,-0.035121573084719,0.180818081808181
-0.0544246824612049,-0.0351193159171251,0.180918091809181
-0.0543847329367426,-0.0351168240585337,0.181018101810181
-0.05434513990736,-0.0351143958479026,0.181118111811181
-0.0543051808141154,-0.035111774499831,0.181218121812181
-0.0542652806139688,-0.0351090758411999,0.181318131813181
-0.0542250165519564,-0.035106185191536,0.181418141814181
-0.0541846889804459,-0.035103245747584,0.181518151815182
-0.0541442890318992,-0.0351001628091192,0.181618161816182
-0.0541038170571865,-0.0350969369915293,0.181718171817182
-0.0540629850320414,-0.0350935213466892,0.181818181818182
-0.054022166553366,-0.0350902160795713,0.181918191819182
-0.0539813614400178,-0.0350870201628751,0.182018201820182
-0.0539407391092197,-0.0350837408264076,0.182118211821182
-0.0538997581810982,-0.0350802706205012,0.182218221822182
-0.0538584211231594,-0.0350766105526049,0.182318231823182
-0.0538172710224813,-0.0350728710748829,0.182418241824182
-0.0537764653751355,-0.0350689474175816,0.182518251825183
-0.0537360229410169,-0.0350650992594165,0.182618261826183
-0.0536952211328961,-0.0350610627876564,0.182718271827183
-0.0536547825161663,-0.0350571028721095,0.182818281828183
-0.0536142833462807,-0.0350530989315291,0.182918291829183
-0.0535737942513833,-0.0350492083662044,0.183018301830183
-0.0535336659443909,-0.0350453934687512,0.183118311831183
-0.0534935272318875,-0.0350413519150798,0.183218321832183
-0.05345302727639,-0.0350371215961982,0.183318331833183
-0.0534121685702185,-0.0350327035791094,0.183418341834183
-0.0533712528960207,-0.0350282438992815,0.183518351835184
-0.0533303497151855,-0.0350239007212758,0.183618361836184
-0.0532894423144782,-0.0350193342964983,0.183718371837184
-0.0532481790653445,-0.0350145814836937,0.183818381838184
-0.0532069828716324,-0.0350097667152448,0.183918391839184
-0.05316543296747,-0.0350047668888004,0.184018401840184
-0.0531238316575919,-0.034999728888468,0.184118411841184
-0.0530818794303296,-0.0349945069418081,0.184218421842184
-0.0530399466865392,-0.0349894073233024,0.184318431843184
-0.0529980180752756,-0.0349840896888199,0.184418441844184
-0.0529561085623703,-0.0349788951070609,0.184518451845185
-0.0529138505330853,-0.0349735168618542,0.184618461846185
-0.0528717588381293,-0.0349681143187594,0.184718471847185
-0.0528293201583149,-0.0349625292933642,0.184818481848185
-0.0527865369120163,-0.0349567629320763,0.184918491849185
-0.0527434115032158,-0.0349508163713779,0.185018501850185
-0.0527002998398934,-0.0349446581322035,0.185118511851185
-0.0526568483485721,-0.0349383222345742,0.185218521852185
-0.0526133603558279,-0.0349319572300997,0.185318531853185
-0.0525699550860772,-0.0349255443643443,0.185418541854185
-0.052526578950467,-0.0349192636382062,0.185518551855186
-0.0524832192303233,-0.0349127739581716,0.185618561856186
-0.0524400345244527,-0.0349062709579712,0.185718571857186
-0.0523968123245984,-0.0348997401710316,0.185818581858186
-0.0523536060419452,-0.0348930025542755,0.185918591859186
-0.0523104157305875,-0.034886059725577,0.186018601860186
-0.0522668869629499,-0.0348789439828642,0.186118611861186
-0.0522230221301114,-0.0348716564923959,0.186218621862186
-0.0521795208564076,-0.0348642278002301,0.186318631863186
-0.0521356835983965,-0.0348566295786823,0.186418641864186
-0.0520922326197329,-0.0348491439284158,0.186518651865187
-0.0520484455346769,-0.0348414890564612,0.186618661866187
-0.0520046798273952,-0.0348336366252077,0.186718671867187
-0.0519605803139808,-0.0348256175777381,0.186818681868187
-0.0519165136498619,-0.0348177449230586,0.186918691869187
-0.0518728349182004,-0.0348099886808709,0.187018701870187
-0.0518291775821792,-0.0348020362391927,0.187118711871187
-0.0517859049875324,-0.0347942014407817,0.187218721872187
-0.0517422958333894,-0.0347861997829769,0.187318731873187
-0.051698708149825,-0.03477800422346,0.187418741874187
-0.0516551488569731,-0.0347699573098462,0.187518751875188
-0.0516116176699686,-0.0347620580396493,0.187618761876188
-0.0515681080344364,-0.0347539646394512,0.187718771877188
-0.0515246199776721,-0.0347456787320888,0.187818781878188
-0.0514812128091526,-0.0347373647501444,0.187918791879188
-0.0514374709109227,-0.0347288874969138,0.188018801880188
-0.0513933966844832,-0.0347202481833209,0.188118811881188
-0.0513497101170506,-0.0347117356247031,0.188218821882188
-0.0513060474078015,-0.0347030347028623,0.188318831883188
-0.0512620522179848,-0.0346941735023058,0.188418841884188
-0.0512184439903973,-0.0346854419748531,0.188518851885189
-0.0511748596874949,-0.0346765243670671,0.188618861886189
-0.0511309427720143,-0.0346674482572494,0.188718871887189
-0.0510871092951636,-0.0346583528470871,0.188818881888189
-0.0510436614098155,-0.034649390544289,0.188918891889189
-0.051000237205479,-0.0346402448559602,0.189018901890189
-0.0509568367129235,-0.034630917395012,0.189118911891189
-0.0509135431434822,-0.0346217979202134,0.189218921892189
-0.0508699160527732,-0.0346125219334675,0.189318931893189
-0.0508262608348767,-0.0346032432816959,0.189418941894189
-0.0507822748049072,-0.0345938094331198,0.18951895189519
-0.0507383181458038,-0.0345845387714625,0.18961896189619
-0.0506944716867543,-0.0345754781654442,0.18971897189719
-0.0506503773956985,-0.0345663091717882,0.18981898189819
-0.0506063940267844,-0.034557350412432,0.18991899189919
-0.0505623864870301,-0.0345483880500804,0.19001900190019
-0.0505183551218467,-0.0345394223427987,0.19011901190119
-0.0504740775266502,-0.0345303488831183,0.19021902190219
-0.0504297783983437,-0.0345212733936511,0.19031903190319
-0.0503851545706498,-0.0345120422061361,0.19041904190419
-0.0503402084103297,-0.034502656600977,0.190519051905191
-0.0502953782580327,-0.0344934867239419,0.190619061906191
-0.0502506373235508,-0.0344842919931846,0.190719071907191
-0.0502055756857312,-0.0344749430879607,0.190819081908191
-0.0501603268137265,-0.0344656566346612,0.190919091909191
-0.0501148410283804,-0.0344562678979729,0.191019101910191
-0.0500693948744976,-0.0344470464524421,0.191119111911191
-0.0500239375513283,-0.0344378265553062,0.191219121912191
-0.0499782450046525,-0.0344285050497226,0.191319131913191
-0.0499323189620221,-0.034419083111876,0.191419141914191
-0.0498864355687361,-0.034409830008619,0.191519151915192
-0.0498405449749179,-0.0344005798681559,0.191619161916192
-0.0497947757320776,-0.0343915503491415,0.191719171917192
-0.0497489989864703,-0.0343825227507321,0.191819181918192
-0.049703038364511,-0.0343735592518982,0.191919191919192
-0.0496570720983548,-0.0343645977977396,0.192019201920192
-0.0496111484701285,-0.034355803341933,0.192119211921192
-0.0495650415481834,-0.0343470723852028,0.192219221922192
-0.0495187526119303,-0.0343384048729581,0.192319231923192
-0.0494725870683526,-0.0343299571235967,0.192419241924192
-0.0494261146552532,-0.0343213527134039,0.192519251925193
-0.0493794625171872,-0.0343128120851669,0.192619261926193
-0.0493328581694342,-0.0343044369962179,0.192719271927193
-0.0492859507387789,-0.0342959053407306,0.192819281928193
-0.0492387424694011,-0.0342872184785133,0.192919291929193
-0.049191359225949,-0.0342785979392076,0.193019301930193
-0.0491440789368569,-0.0342699693700852,0.193119311931193
-0.049096501309308,-0.0342611870532971,0.193219321932193
-0.0490486285562166,-0.0342522523288005,0.193319331933193
-0.0490008897298482,-0.0342435452034547,0.193419341934193
-0.0489532837239939,-0.0342350643670796,0.193519351935194
-0.0489056880968515,-0.034226587188291,0.193619361936194
-0.0488577984607974,-0.034217956202283,0.193719371937194
-0.0488100139721664,-0.0342093235537359,0.193819381938194
-0.0487623336731373,-0.0342006901260284,0.193919391939194
-0.0487144807360256,-0.0341921269914758,0.194019401940194
-0.0486666846815801,-0.0341837339272509,0.194119411941194
-0.0486186736876001,-0.0341752461181363,0.194219421942194
-0.0485703734703403,-0.03416660605516,0.194319431943194
-0.0485221335159124,-0.0341581376208319,0.194419441944194
-0.0484736064126566,-0.0341495172304104,0.194519451945195
-0.0484252167929655,-0.0341411283845689,0.194619461946195
-0.0483766588667271,-0.0341328110031039,0.194719471947195
-0.0483281216289295,-0.0341245000335816,0.194819481948195
-0.0482793004507568,-0.0341160368449373,0.194919491949195
-0.0482305023034683,-0.0341075817704773,0.195019501950195
-0.048181422412838,-0.0340989759508482,0.195119511951195
-0.0481321785164263,-0.0340904456055411,0.195219521952195
-0.0480826566077089,-0.0340817655374023,0.195319531953195
-0.0480328588355799,-0.0340729370814261,0.195419541954195
-0.0479829020174957,-0.0340641873107062,0.195519551955196
-0.0479330923673917,-0.034055675570951,0.195619561956196
-0.0478830179889192,-0.0340471808139109,0.195719571957196
-0.0478330179145397,-0.0340388606632013,0.195819581958196
-0.047782820412872,-0.0340304532564732,0.195919591959196
-0.0477324664563291,-0.0340221233042258,0.196019601960196
-0.0476819571918151,-0.0340138706228357,0.196119611961196
-0.0476312937602784,-0.0340056950237161,0.196219621962196
-0.0475807096348447,-0.0339976927852634,0.196319631963196
-0.047529933153116,-0.0339896033553084,0.196419641964196
-0.0474792369978428,-0.033981687087508,0.196519651965197
-0.0474286928289361,-0.0339740071881331,0.196619661966197
-0.0473778911917468,-0.033966338658542,0.196719671967197
-0.0473271019635525,-0.0339586912556072,0.196819681968197
-0.0472763936940749,-0.0339512143349129,0.196919691969197
-0.0472257556706054,-0.0339438794397414,0.197019701970197
-0.0471749006118096,-0.0339364030451044,0.197119711971197
-0.0471242509867934,-0.0339289890924663,0.197219721972197
-0.047073669746734,-0.0339217176169662,0.197319731973197
-0.0470225994699904,-0.0339143602353301,0.197419741974197
-0.046971256074762,-0.033907004729634,0.197519751975198
-0.046920037061296,-0.0338996196456264,0.197619761976198
-0.0468685790406816,-0.0338924509994236,0.197719771977198
-0.0468169383749868,-0.0338851958267344,0.197819781978198
-0.0467653866566343,-0.0338781098806962,0.197919791979198
-0.0467136496018728,-0.0338710660043471,0.198019801980198
-0.0466617672084206,-0.0338640968082714,0.198119811981198
-0.0466099417978832,-0.0338570839395211,0.198219821982198
-0.0465580140592915,-0.0338500356363508,0.198319831983198
-0.0465061040885305,-0.033842912097073,0.198419841984198
-0.046454286009047,-0.0338359577447438,0.198519851985199
-0.0464026249065257,-0.0338291844355019,0.198619861986199
-0.0463507167779575,-0.0338222565448433,0.198719871987199
-0.0462989008761523,-0.0338154967790933,0.198819881988199
-0.046247512952662,-0.0338085333994238,0.198919891989199
-0.0461960677455111,-0.0338012149063193,0.199019901990199
-0.0461446797113502,-0.0337939085720844,0.199119911991199
-0.0460935579966328,-0.0337863889365368,0.199219921992199
-0.0460427186927543,-0.0337788601098761,0.199319931993199
-0.0459916295022687,-0.0337711839226786,0.199419941994199
-0.0459411413053536,-0.0337634531595262,0.1995199519952
-0.0458906993424161,-0.0337556924805919,0.1996199619962
-0.0458401715998941,-0.0337476929567928,0.1997199719972
-0.0457900316459083,-0.0337396961526103,0.1998199819982
-0.0457400299035303,-0.0337313974660277,0.1999199919992
-0.0456901590154036,-0.0337231085214293,0.2000200020002
-0.0456405026588687,-0.0337147482166732,0.2001200120012
-0.0455911896127322,-0.0337065284535614,0.2002200220022
-0.0455416187285843,-0.0336985321456594,0.2003200320032
-0.0454915560454555,-0.0336904618076112,0.2004200420042
-0.045441922550077,-0.0336821370017915,0.200520052005201
-0.0453926828750263,-0.0336737845630796,0.200620062006201
-0.0453438305661771,-0.033665452466901,0.200720072007201
-0.0452948981025855,-0.0336569303350344,0.200820082008201
-0.0452458146010191,-0.0336481454822535,0.200920092009201
-0.0451969289793485,-0.0336390512383502,0.201020102010201
-0.045148225287122,-0.0336295878114627,0.201120112011201
-0.0450990257353486,-0.0336200627961786,0.201220122012201
-0.045049876478119,-0.0336105725354102,0.201320132013201
-0.0450004743605702,-0.0336011082499577,0.201420142014201
-0.044950992672401,-0.0335912958238097,0.201520152015202
-0.0449017739815742,-0.033581335471365,0.201620162016202
-0.0448524655389346,-0.0335711585322313,0.201720172017202
-0.0448032877182871,-0.033560937617692,0.201820182018202
-0.0447542473410054,-0.0335509917566348,0.201920192019202
-0.0447056267836852,-0.03354081079763,0.202020202020202
-0.0446572150775314,-0.0335305793272067,0.202120212021202
-0.0446091262871334,-0.0335200344011247,0.202220222022202
-0.0445608426684676,-0.0335094493954381,0.202320232023202
-0.0445123051770707,-0.0334987467861869,0.202420242024202
-0.0444635973508286,-0.0334881617755374,0.202520252025203
-0.0444149623835109,-0.033477778696417,0.202620262026203
-0.0443665275655792,-0.0334671004942355,0.202720272027203
-0.0443186285944909,-0.0334564397214214,0.202820282028203
-0.0442709061294946,-0.0334458927605897,0.202920292029203
-0.044223533586344,-0.0334351797989294,0.203020302030203
-0.0441763656655547,-0.0334243473478391,0.203120312031203
-0.0441296541093262,-0.0334133847323273,0.203220322032203
-0.0440830009092202,-0.033402627854815,0.203320332033203
-0.0440360862219529,-0.03339175666904,0.203420342034203
-0.0439892637753446,-0.033380768316427,0.203520352035204
-0.0439423372676709,-0.0333695752878545,0.203620362036204
-0.0438956113088891,-0.0333582663381078,0.203720372037204
-0.0438493943198934,-0.0333467326676365,0.203820382038204
-0.0438029883964559,-0.0333353269134364,0.203920392039204
-0.0437566391596536,-0.0333241312893175,0.204020402040204
-0.0437107339439262,-0.0333128123941118,0.204120412041204
-0.0436651587566451,-0.0333015568540609,0.204220422042204
-0.0436195905689026,-0.0332903231453846,0.204320432043204
-0.0435737573058916,-0.0332789805081249,0.204420442044204
-0.0435280221848097,-0.0332675044260304,0.204520452045205
-0.0434823842786051,-0.0332558962291325,0.204620462046205
-0.0434372133489248,-0.0332441254656664,0.204720472047205
-0.043391845508088,-0.0332324867425616,0.204820482048205
-0.0433465833253469,-0.0332211452765236,0.204920492049205
-0.043301465091215,-0.0332095855463689,0.205020502050205
-0.04325653499698,-0.0331979943967025,0.205120512051205
-0.0432115097469351,-0.0331866237245634,0.205220522052205
-0.0431662085749174,-0.0331751876525941,0.205320532053205
-0.0431206338729985,-0.0331636868408476,0.205420542054205
-0.0430749683234797,-0.0331524076083709,0.205520552055206
-0.0430292586223758,-0.0331415313257962,0.205620562056206
-0.0429838547639895,-0.0331310538789591,0.205720572057206
-0.0429380822754755,-0.0331206977826037,0.205820582058206
-0.042892042120613,-0.0331102699935827,0.205920592059206
-0.0428457366259646,-0.0330997712364655,0.206020602060206
-0.0427994597106151,-0.0330894322419324,0.206120612061206
-0.0427533964767293,-0.0330794766289655,0.206220622062206
-0.042707390882337,-0.03306972192519,0.206320632063206
-0.0426615436783135,-0.033060086978836,0.206420642064206
-0.0426159170922647,-0.0330507128774564,0.206520652065207
-0.0425704982104784,-0.0330417166935959,0.206620662066207
-0.0425249849555163,-0.0330329284909224,0.206720672067207
-0.0424796888048636,-0.0330244055104164,0.206820682068207
-0.0424343273516518,-0.0330161603327857,0.206920692069207
-0.0423888704711646,-0.0330081186946326,0.207020702070207
-0.0423435136006059,-0.0330003981647819,0.207120712071207
-0.0422981727504745,-0.0329928299533093,0.207220722072207
-0.0422528681923358,-0.0329853407149357,0.207320732073207
-0.0422076175510914,-0.032977947586223,0.207420742074207
-0.042162420193984,-0.0329706504083613,0.207520752075208
-0.0421172764068709,-0.0329635340254467,0.207620762076208
-0.0420722355805696,-0.0329566874404048,0.207720772077208
-0.0420272968803363,-0.0329501087624074,0.207820782078208
-0.0419828466123177,-0.0329433108525464,0.207920792079208
-0.0419391949691288,-0.0329364952354011,0.208020802080208
-0.0418956336177058,-0.0329296897175617,0.208120812081208
-0.0418522105865761,-0.0329229853267779,0.208220822082208
-0.0418093588828639,-0.0329161047862315,0.208320832083208
-0.0417662679938387,-0.0329091064237571,0.208420842084208
-0.0417229066721982,-0.0329021499423851,0.208520852085209
-0.041679012297773,-0.0328951666420206,0.208620862086209
-0.0416354117387102,-0.0328880487653021,0.208720872087209
-0.0415920437976818,-0.0328807060338632,0.208820882088209
-0.0415490865395966,-0.0328732354556323,0.208920892089209
-0.0415068704519601,-0.0328658085600016,0.209020902090209
-0.0414644239631737,-0.032858389431159,0.209120912091209
-0.0414220596246732,-0.0328512451473608,0.209220922092209
-0.0413794789679714,-0.0328442054546554,0.209320932093209
-0.0413372736893219,-0.0328368897258326,0.209420942094209
-0.0412950662473862,-0.0328297281416999,0.20952095209521
-0.0412525835713224,-0.0328224812320792,0.20962096209621
-0.0412104337043638,-0.0328150383810339,0.20972097209721
-0.0411683145199406,-0.0328074915443579,0.20982098209821
-0.0411262191013928,-0.0328000551201436,0.20992099209921
-0.0410840715872996,-0.0327926776887796,0.21002100210021
-0.0410425113505794,-0.0327850728369258,0.21012101210121
-0.0410013156382593,-0.0327771949216741,0.21022102210221
-0.0409606831307354,-0.0327691091393801,0.21032103210321
-0.0409205036880039,-0.0327608066909921,0.21042104210421
-0.0408800920480837,-0.0327526199404522,0.210521052105211
-0.0408401090817672,-0.0327445607836011,0.210621062106211
-0.0407998833549337,-0.0327365208973178,0.210721072107211
-0.040759722437853,-0.032728763796565,0.210821082108211
-0.0407196615485669,-0.0327210270184942,0.210921092109211
-0.0406794656705176,-0.0327130726264341,0.211021102110211
-0.0406390377962732,-0.0327052321704266,0.211121112111211
-0.0405983796891178,-0.0326975049259022,0.211221122112211
-0.0405577666938502,-0.0326896351248351,0.211321132113211
-0.0405171604321149,-0.0326816526333791,0.211421142114211
-0.0404765790513971,-0.0326738580981963,0.211521152115212
-0.0404357609632943,-0.032666084456418,0.211621162116212
-0.0403947156422955,-0.0326584243487051,0.211721172117212
-0.0403538365265929,-0.0326510141578725,0.211821182118212
-0.0403129850487453,-0.0326437876056735,0.211921192119212
-0.0402720068794465,-0.0326367523100123,0.212021202120212
-0.0402306486065135,-0.0326298345285853,0.212121212121212
-0.0401893220339869,-0.0326230966736146,0.212221222122212
-0.0401481444418564,-0.0326166024675028,0.212321232123212
-0.0401069911431475,-0.0326101948077287,0.212421242124212
-0.0400657151420892,-0.0326039734714651,0.212521252125213
-0.0400243027130546,-0.032597966513443,0.212621262126213
-0.0399830965148261,-0.032592176866679,0.212721272127213
-0.0399416937111498,-0.0325866183674708,0.212821282128213
-0.0399002559385644,-0.0325811832534939,0.212921292129213
-0.0398588918869425,-0.0325760147562323,0.213021302130213
-0.0398176010113682,-0.0325711109104158,0.213121312131213
-0.0397764663400476,-0.0325664276364198,0.213221322132213
-0.0397351880734693,-0.0325618625118969,0.213321332133213
-0.0396938309643138,-0.032557570594693,0.213421342134213
-0.0396523567751695,-0.0325534513235121,0.213521352135214
-0.0396107666762655,-0.0325495036263885,0.213621362136214
-0.0395690618303868,-0.0325457264611336,0.213721372137214
-0.0395271329248289,-0.0325419483579087,0.213821382138214
-0.039485065795256,-0.0325382858185361,0.213921392139214
-0.0394428884988802,-0.0325347922775255,0.214021402140214
-0.0394006724261322,-0.0325313988858982,0.214121412141214
-0.0393585661415252,-0.032528374046979,0.214221422142214
-0.0393163927037294,-0.0325256975026022,0.214321432143214
-0.039274257812528,-0.0325230845118925,0.214421442144214
-0.0392321650331994,-0.0325206175020602,0.214521452145215
-0.0391901514091045,-0.0325183956646676,0.214621462146215
-0.039148175053682,-0.0325163789449242,0.214721472147215
-0.0391060911473505,-0.0325145206676589,0.214821482148215
-0.039064110726399,-0.0325130143921505,0.214921492149215
-0.0390220600629133,-0.0325117639392589,0.215021502150215
-0.038979939881959,-0.0325107677010358,0.215121512151215
-0.0389377509076093,-0.0325100240744954,0.215221522152215
-0.0388956632732194,-0.032509621005486,0.215321532153215
-0.0388536755107921,-0.0325095550647102,0.215421542154215
-0.0388117287272294,-0.0325095360075431,0.215521552155216
-0.03876952812503,-0.0325093922351134,0.215621562156216
-0.0387273560331467,-0.0325094336596378,0.215721572157216
-0.0386851191632725,-0.0325097990560025,0.215821582158216
-0.0386428161823984,-0.0325104088506095,0.215921592159216
-0.0386002985150929,-0.0325109916773399,0.216021602160216
-0.038557827701123,-0.0325116177350553,0.216121612161216
-0.0385152931697135,-0.0325124870892704,0.216221622162216
-0.0384726610174693,-0.0325134960918253,0.216321632163216
-0.0384298294954956,-0.0325145770947395,0.216421642164216
-0.0383866430327923,-0.0325157269416698,0.216521652165217
-0.0383435098964099,-0.0325169166746553,0.216621662166217
-0.0383001792712006,-0.0325181756834208,0.216721672167217
-0.0382569036690946,-0.0325194741216634,0.216821682168217
-0.0382135719247729,-0.0325210126355461,0.216921692169217
-0.0381698902372654,-0.0325226176410758,0.217021702170217
-0.0381261558874603,-0.0325244608909708,0.217121712171217
-0.0380823359769304,-0.0325264378189524,0.217221722172217
-0.0380382817486055,-0.0325282774807402,0.217321732173217
-0.0379938837825849,-0.032530182165185,0.217421742174217
-0.0379494060707567,-0.0325322204234975,0.217521752175218
-0.0379049942277437,-0.0325342935157309,0.217621762176218
-0.0378605034448826,-0.032536499238899,0.217721772177218
-0.0378157847065413,-0.0325385665246517,0.217821782178218
-0.0377709899430066,-0.0325407667688844,0.217921792179218
-0.0377260764136186,-0.0325430629341915,0.218021802180218
-0.0376811218125615,-0.0325455944902515,0.218121812181218
-0.0376360497062033,-0.032548220572838,0.218221822182218
-0.0375910501193138,-0.032550878179155,0.218321832183218
-0.0375458609250262,-0.0325534988522853,0.218421842184218
-0.0375007457489741,-0.0325561514064679,0.218521852185219
-0.0374557043598909,-0.0325588357970378,0.218621862186219
-0.0374104744889735,-0.0325614836961103,0.218721872187219
-0.0373650578186126,-0.0325640955701891,0.218821882188219
-0.0373194560177991,-0.0325666718857779,0.218921892189219
-0.0372739328873535,-0.0325692811543846,0.219021902190219
-0.0372281940392058,-0.0325717506605073,0.219121912191219
-0.0371823918845387,-0.0325743517901156,0.219221922192219
-0.0371365272843986,-0.032577083699533,0.219321932193219
-0.0370907445541461,-0.032579848040874,0.219421942194219
-0.0370447810512791,-0.0325825768981671,0.21952195219522
-0.0369986384423072,-0.0325852707329528,0.21962196219622
-0.0369522867598352,-0.0325878249293244,0.21972197219722
-0.0369058787296874,-0.0325905109179171,0.21982198219822
-0.0368594151935554,-0.0325933278699427,0.21992199219922
-0.036812745981955,-0.0325960046674224,0.22002200220022
-0.0367660240008606,-0.0325988127757314,0.22012201220122
-0.0367191303787109,-0.0326015864967719,0.22022202220222
-0.0366720353347121,-0.0326042207779105,0.22032203220322
-0.0366250346668669,-0.0326068897887509,0.22042204220422
-0.0365779854027492,-0.032609690755585,0.220522052205221
-0.0365307369634439,-0.0326123525455458,0.220622062206221
-0.0364835850918663,-0.0326150494175674,0.220722072207221
-0.0364363870657158,-0.0326178785086113,0.220822082208221
-0.0363890233652893,-0.032620674552344,0.220922092209221
-0.0363416160120394,-0.032623602353558,0.221022102210221
-0.0362941658015037,-0.0326266610884281,0.221122112211221
-0.0362466735302121,-0.0326298499430542,0.221222122212221
-0.0361991399857616,-0.0326331681084997,0.221322132213221
-0.0361514139912191,-0.0326363445015252,0.221422142214221
-0.0361034973222757,-0.0326393803231296,0.221522152215222
-0.0360553917422157,-0.0326422767594227,0.221622162216222
-0.0360070990068792,-0.0326450349915522,0.221722172217222
-0.0359586208601953,-0.0326476561957025,0.221822182218222
-0.0359099903157285,-0.032650247980351,0.221922192219222
-0.0358613300123041,-0.0326529745001633,0.222022202220222
-0.0358125195488251,-0.0326556712282637,0.222122212221222
-0.0357635292139768,-0.0326582320599042,0.222222222222222
-0.0357145132710603,-0.0326609283066126,0.222322232223222
-0.0356654724297565,-0.0326637591197495,0.222422242224222
-0.0356164073937909,-0.0326667236655638,0.222522252225223
-0.0355673188644078,-0.0326698211103044,0.222622262226223
-0.0355182075413626,-0.0326730506202205,0.222722272227223
-0.0354689525570544,-0.0326762480555347,0.222822282228223
-0.0354195240592251,-0.0326793071080242,0.222922292229223
-0.0353699237426722,-0.0326822289836504,0.223022302230223
-0.0353201848254274,-0.0326851217474687,0.223122312231223
-0.0352704305145575,-0.0326881488543893,0.223222322232223
-0.0352205397682671,-0.0326911464872174,0.223322332233223
-0.0351706358616132,-0.0326942779867187,0.223422342234223
-0.0351208592384731,-0.0326974464243695,0.223522352235224
-0.0350709479317823,-0.0327005849909036,0.223622362236224
-0.0350209035043278,-0.0327036941131219,0.223722372237224
-0.0349706956854871,-0.0327066672842894,0.223822382238224
-0.0349203261278738,-0.0327095057004419,0.223922392239224
-0.0348698284663953,-0.0327123175953703,0.224022402240224
-0.0348194651564558,-0.0327151700612207,0.224122412241224
-0.0347689748726817,-0.0327179963681316,0.224222422242224
-0.0347186198322624,-0.032720863618175,0.224322432243224
-0.0346681389564756,-0.0327237050616379,0.224422442244224
-0.0346177941960084,-0.0327265878204434,0.224522452245225
-0.0345673247217674,-0.0327294451051765,0.224622462246225
-0.0345169922095003,-0.0327323440526486,0.224722472247225
-0.0344665035957096,-0.032735110865466,0.224822482248225
-0.0344158604848699,-0.0327377467198134,0.224922492249225
-0.0343653569221212,-0.0327404265396408,0.225022502250225
-0.0343147327423934,-0.0327430834809422,0.225122512251225
-0.0342642489211825,-0.0327457847053429,0.225222522252225
-0.034213612651568,-0.0327483563707843,0.225322532253225
-0.0341628585937725,-0.0327509066068384,0.225422542254225
-0.0341121101409678,-0.0327535975284581,0.225522552255226
-0.0340612459992481,-0.032756266529373,0.225622562256226
-0.0340102676926907,-0.0327589139718676,0.225722572257226
-0.0339591767399134,-0.0327615402182266,0.225822582258226
-0.0339079410573815,-0.032764038712087,0.225922592259226
-0.0338565959271569,-0.0327665175383553,0.226022602260226
-0.0338051428470138,-0.0327689770493907,0.226122612261226
-0.0337538410817699,-0.0327714845011121,0.226222622262226
-0.0337026900001565,-0.0327740398290031,0.226322632263226
-0.0336513973893008,-0.0327764690967114,0.226422642264226
-0.0336002563484323,-0.0327789473224805,0.226522652265227
-0.0335489747763413,-0.0327813005451443,0.226622662266227
-0.0334977103333681,-0.0327837978330432,0.226722672267227
-0.0334464635579768,-0.0327864382779843,0.226822682268227
-0.033395078644427,-0.0327889531590232,0.226922692269227
-0.0333435571217587,-0.0327913436225676,0.227022702270227
-0.0332920570453513,-0.0327938785037063,0.227122712271227
-0.0332404575302342,-0.0327963958859984,0.227222722272227
-0.0331888813904198,-0.0327990570307946,0.227322732273227
-0.0331374633963079,-0.0328017675753412,0.227422742274227
-0.0330859475128737,-0.0328044598865461,0.227522752275228
-0.0330345903691896,-0.032807201880381,0.227622762276228
-0.0329831363699353,-0.0328099257996842,0.227722772277228
-0.0329315508792057,-0.0328125256091866,0.227822782278228
-0.032879835403212,-0.0328150024552963,0.227922792279228
-0.0328279914362544,-0.0328173574645695,0.228022802280228
-0.0327761780446355,-0.0328198587425628,0.228122812281228
-0.0327243957236431,-0.0328225053612319,0.228222822282228
-0.0326726449650912,-0.0328252963974953,0.228322832283228
-0.032621058880314,-0.0328281384116807,0.228422842284228
-0.0325693463244341,-0.0328308570803372,0.228522852285229
-0.0325176669553203,-0.0328337201715509,0.228622862286229
-0.0324658629761553,-0.0328364602249295,0.228722872287229
-0.0324142262137059,-0.0328392526904805,0.228822882288229
-0.0323624657305396,-0.0328419231752737,0.228922892289229
-0.032310583010535,-0.0328444728157913,0.229022902290229
-0.0322587382599506,-0.032847168978132,0.229122912291229
-0.032206931946779,-0.0328500107342516,0.229222922292229
-0.0321550055407002,-0.0328527310852986,0.229322932293229
-0.0321029604893642,-0.0328553311627926,0.229422942294229
-0.0320507982344655,-0.0328578120833642,0.22952295229523
-0.0319986795455411,-0.0328604408210508,0.22962296229623
-0.0319466048568363,-0.032863216422994,0.22972297229723
-0.0318945745971374,-0.0328661379512238,0.22982298229823
-0.0318424694159728,-0.0328690442237945,0.22992299229923
-0.0317905402555378,-0.0328720047695888,0.23002300230023
-0.031738786367938,-0.0328750194893509,0.23012301230123
-0.0316872070142118,-0.0328780882788617,0.23022302230223
-0.0316358014549014,-0.032881211019014,0.23032303230323
-0.0315842796458793,-0.0328842129992583,0.23042304230423
-0.0315326430094851,-0.0328870953213372,0.230523052305231
-0.0314808929566439,-0.0328898590969186,0.230623062306231
-0.0314290308868663,-0.0328925054029311,0.230723072307231
-0.031377218970689,-0.0328953000769299,0.230823082308231
-0.0313252966569383,-0.0328979774649834,0.230923092309231
-0.0312734773709972,-0.0329006202374794,0.231023102310231
-0.0312217605634832,-0.0329032292380948,0.231123112311231
-0.0311701456914656,-0.0329058052807293,0.231223122312231
-0.0311185829254152,-0.0329085308377577,0.231323132313231
-0.0310671997270105,-0.0329113155662973,0.231423142314231
-0.0310157068312841,-0.0329139845572866,0.231523152315232
-0.0309641056208731,-0.0329165388777283,0.231623162316232
-0.0309126064288374,-0.0329190634461604,0.231723172317232
-0.0308610002372601,-0.032921474887477,0.231823182318232
-0.0308092884114087,-0.0329237742488298,0.231923192319232
-0.0307574723081137,-0.0329259625624819,0.232023202320232
-0.0307055532807318,-0.0329280408557337,0.232123212321232
-0.0306536951926119,-0.0329302734425596,0.232223222322232
-0.0306020237218006,-0.0329325709924888,0.232323232323232
-0.0305504129629548,-0.0329350214563328,0.232423242324232
-0.0304987003202259,-0.0329373608178852,0.232523252325233
-0.0304471749250817,-0.0329397651078014,0.232623262326233
-0.0303955482778192,-0.0329420590894747,0.232723272327233
-0.0303438217183954,-0.0329442437852427,0.232823282328233
-0.0302922841638853,-0.0329464952753887,0.232923292329233
-0.0302406473180607,-0.0329486382439013,0.233023302330233
-0.0301889125203825,-0.032950673688304,0.233123312331233
-0.0301370811033634,-0.032952602616046,0.233223322332233
-0.0300851543955462,-0.0329544260196882,0.233323332333233
-0.0300331337234882,-0.0329561448967539,0.233423342334233
-0.0299810204147395,-0.0329577602398042,0.233523352335234
-0.0299288157938726,-0.0329592730364369,0.233623362336234
-0.0298765211874448,-0.0329606842792128,0.233723372337234
-0.0298241379160584,-0.03296199495573,0.233823382338234
-0.0297716672983303,-0.0329632060436607,0.233923392339234
-0.0297191106489072,-0.0329643185306032,0.234023402340234
-0.0296664692784658,-0.032965333379341,0.234123412341234
-0.0296137444956974,-0.0329662515675468,0.234223422342234
-0.0295609376043305,-0.0329670740580045,0.234323432343234
-0.0295080499071012,-0.0329678018085351,0.234423442344234
-0.0294550827027754,-0.0329684357769601,0.234523452345235
-0.0294020372856522,-0.0329689769161374,0.234623462346235
-0.0293489149485422,-0.0329694261690002,0.234723472347235
-0.0292957169792928,-0.0329697844884065,0.234823482348235
-0.0292424446632704,-0.032970052797438,0.234923492349235
-0.0291890992798857,-0.0329702320390274,0.235023502350235
-0.0291356821040831,-0.0329703231412191,0.235123512351235
-0.0290821944083256,-0.032970327017169,0.235223522352235
-0.0290286374581281,-0.0329702445849958,0.235323532353235
-0.028975012516028,-0.0329700767677809,0.235423542354235
-0.0289213208405923,-0.0329698244637922,0.235523552355236
-0.0288675636888993,-0.0329694885762595,0.235623562356236
-0.0288137423180272,-0.0329690700183391,0.235723572357236
-0.0287598579805877,-0.0329685696833356,0.235823582358236
-0.0287059119237334,-0.0329679884645537,0.235923592359236
-0.028651905394617,-0.0329673272602609,0.236023602360236
-0.0285978396354283,-0.0329665869488734,0.236123612361236
-0.0285437158848831,-0.032965768423696,0.236223622362236
-0.0284895353767345,-0.0329648725482568,0.236323632363236
-0.0284352993402691,-0.0329639002059345,0.236423642364236
-0.0283810090003068,-0.0329628522602573,0.236523652365237
-0.0283266655776975,-0.0329617295797157,0.236623662366237
-0.0282722702913057,-0.032960533017912,0.236723672367237
-0.0282178243550333,-0.0329592634334114,0.236823682368237
-0.0281633289788119,-0.0329579216798159,0.236923692369237
-0.0281087853666177,-0.0329565086057654,0.237023702370237
-0.0280541947184568,-0.0329550250499733,0.237123712371237
-0.0279995582298685,-0.0329534718610795,0.237223722372237
-0.0279448770914296,-0.032951849867872,0.237323732373237
-0.0278901524922278,-0.0329501599041019,0.237423742374237
-0.0278353856188697,-0.0329484027935946,0.237523752375238
-0.0277805776594504,-0.0329465793750641,0.237623762376238
-0.02772572980008,-0.0329446904624101,0.237723772377238
-0.0276708432283577,-0.0329427368844211,0.237823782378238
-0.0276159191289045,-0.0329407194549966,0.237923792379238
-0.0275609586868383,-0.0329386389929994,0.238023802380238
-0.0275059630808248,-0.0329364962974411,0.238123812381238
-0.0274509334910189,-0.0329342921822213,0.238223822382238
-0.0273958710911236,-0.0329320274513144,0.238323832383238
-0.0273407770558347,-0.0329297028987688,0.238423842384238
-0.0272856525548851,-0.0329273193186334,0.238523852385239
-0.0272304987530447,-0.032924877499994,0.238623862386239
-0.027175316810121,-0.0329223782368991,0.238723872387239
-0.0271201078869138,-0.0329198222936205,0.238823882388239
-0.0270648731412451,-0.0329172104592441,0.238923892389239
-0.027009613730441,-0.0329145435079673,0.239023902390239
-0.0269543308123235,-0.0329118222139874,0.239123912391239
-0.0268990255382631,-0.0329090473465392,0.239223922392239
-0.0268436990601267,-0.0329062196698944,0.239323932393239
-0.0267883525277959,-0.0329033399532877,0.239423942394239
-0.0267329870881746,-0.0329004089609907,0.23952395239524
-0.0266776038851893,-0.032897427437424,0.23962396239624
-0.0266222040612773,-0.0328943961518226,0.23972397239724
-0.026566788754906,-0.032891315838681,0.23982398239824
-0.0265113591045424,-0.0328881872523457,0.23992399239924
-0.026455916247165,-0.0328850111322743,0.24002400240024
-0.026400461319256,-0.0328817882179248,0.24012401240124
-0.0263449954563047,-0.032878519243792,0.24022402240224
-0.0262895197903269,-0.0328752049542964,0.24032403240324
-0.0262340354513529,-0.0328718460690449,0.24042404240424
-0.0261785435674281,-0.0328684433175694,0.240524052405241
-0.0261230452601461,-0.0328649974294022,0.240624062406241
-0.0260675416481231,-0.0328615091142241,0.240724072407241
-0.0260120338455084,-0.032857979091642,0.240824082408241
-0.0259565229614888,-0.0328544080663737,0.240924092409241
-0.0259010101022732,-0.0328507967530632,0.241024102410241
-0.0258454963671227,-0.032847145846503,0.241124112411241
-0.0257899828513281,-0.0328434560414855,0.241224122412241
-0.0257344706447212,-0.0328397280377663,0.241324132413241
-0.0256789608366375,-0.0328359625351005,0.241424142414241
-0.0256234545094644,-0.0328321602233181,0.241524152415242
-0.025567952744597,-0.0328283217872858,0.241624162416242
-0.0255124566189637,-0.0328244479267591,0.241724172417242
-0.0254569672030413,-0.0328205393166793,0.241824182418242
-0.0254014855618475,-0.032816596651839,0.241924192419242
-0.0253460127554372,-0.0328126206022166,0.242024202420242
-0.0252905498389027,-0.0328086118526792,0.242124212421242
-0.0252350978648545,-0.0328045710732052,0.242224222422242
-0.0251796578839183,-0.0328004989436988,0.242324232423242
-0.0251242309422531,-0.0327963961291758,0.242424242424242
-0.0250688180810552,-0.032792263314503,0.242524252425243
-0.0250134203370544,-0.0327881011547706,0.242624262426243
-0.0249580387405287,-0.032783910319957,0.242724272427243
-0.0249026743153046,-0.0327796914701154,0.242824282428243
-0.0248473280792532,-0.0327754452652984,0.242924292429243
-0.0247920010437939,-0.0327711723556335,0.243024302430243
-0.0247366942129019,-0.0327668734011737,0.243124312431243
-0.0246814085845972,-0.0327625490470834,0.243224322432243
-0.0246261451499516,-0.0327581999434898,0.243324332433243
-0.0245709048990445,-0.0327538267405204,0.243424342434243
-0.0245156888160001,-0.0327494300783768,0.243524352435244
-0.0244604978829571,-0.0327450106071863,0.243624362436244
-0.0244053330775879,-0.0327405689671507,0.243724372437244
-0.0243501953760761,-0.0327361057984717,0.243824382438244
-0.0242950857516275,-0.0327316217512766,0.243924392439244
-0.0242400051754628,-0.0327271174558414,0.244024402440244
-0.0241849546163214,-0.0327225935622936,0.244124412441244
-0.0241299350409576,-0.0327180507058718,0.244224422442244
-0.0240749474096737,-0.0327134895218152,0.244324432443244
-0.0240199926822762,-0.0327089106453627,0.244424442444244
-0.0239651948549173,-0.0327042380810976,0.244524452445245
-0.0239105540739999,-0.032699473218605,0.244624462446245
-0.0238560704903933,-0.0326946174276189,0.244724472447245
-0.0238017442614181,-0.0326896720828358,0.244824482448245
-0.0237475755498545,-0.0326846385391015,0.244924492449245
-0.0236935645229489,-0.032679518156224,0.245024502450245
-0.0236397113539031,-0.0326743122691976,0.245124512451245
-0.0235860162213782,-0.0326690222229423,0.245224522452245
-0.0235324793089979,-0.0326636493425266,0.245324532453245
-0.0234791008048524,-0.0326581949480564,0.245424542454245
-0.0234258809034836,-0.0326526603546748,0.245524552455246
-0.0233728198029075,-0.0326470468626362,0.245624562456246
-0.0233199177065989,-0.0326413557721956,0.245724572457246
-0.0232671748224994,-0.032635588363756,0.245824582458246
-0.0232145913635133,-0.0326297459276468,0.245924592459246
-0.023162167546515,-0.0326238297293827,0.246024602460246
-0.0231099035923495,-0.0326178410295161,0.246124612461246
-0.0230577997258316,-0.0326117810935619,0.246224622462246
-0.023005856178228,-0.032605651167184,0.246324632463246
-0.0229540731837832,-0.0325994524861204,0.246424642464246
-0.0229024509802153,-0.0325931862910721,0.246524652465247
-0.0228509898102055,-0.0325868538028891,0.246624662466247
-0.0227996899189164,-0.0325804562374582,0.246724672467247
-0.0227485515559769,-0.0325739948156291,0.246824682468247
-0.0226975749749864,-0.0325674707334376,0.246924692469247
-0.0226467604320255,-0.0325608851918822,0.247024702470247
-0.0225961081876414,-0.0325542393770733,0.247124712471247
-0.0225456185048628,-0.0325475344701579,0.247224722472247
-0.0224952916511847,-0.0325407716423579,0.247324732473247
-0.02244512789708,-0.0325339520599322,0.247424742474247
-0.0223951275145104,-0.0325270768841769,0.247524752475248
-0.0223452907808966,-0.0325201472614997,0.247624762476248
-0.0222956179751481,-0.0325131643333455,0.247724772477248
-0.0222461093796485,-0.0325061292361965,0.247824782478248
-0.0221967652787664,-0.0324990431015719,0.247924792479248
-0.0221475859613372,-0.0324919070411397,0.248024802480248
-0.0220985717161959,-0.0324847221764937,0.248124812481248
-0.0220497228376368,-0.0324774896044136,0.248224822482248
-0.0220010396204504,-0.0324702104316046,0.248324832483248
-0.0219525223619088,-0.0324628857498836,0.248424842484248
-0.0219041713637504,-0.0324555166411418,0.248524852485249
-0.0218559869267212,-0.0324481041823077,0.248624862486249
-0.0218079693580186,-0.0324406494503098,0.248724872487249
-0.0217601189623588,-0.0324331534972625,0.248824882488249
-0.0217124360494209,-0.0324256173901686,0.248924892489249
-0.02166492092938,-0.0324180421712169,0.249024902490249
-0.0216175739153892,-0.0324104288875591,0.249124912491249
-0.0215703953210975,-0.0324027785764212,0.249224922492249
-0.0215233397755589,-0.032395104533155,0.249324932493249
-0.0214764080504895,-0.0323874073681852,0.249424942494249
-0.0214296009071834,-0.0323796876820112,0.24952495249525
-0.0213829190975053,-0.0323719460800951,0.24962496249625
-0.0213363633628982,-0.0323641831678989,0.24972497249725
-0.0212899344348793,-0.0323563995409591,0.24982498249825
-0.0212436330350404,-0.0323485957848866,0.24992499249925
-0.0211974598755439,-0.0323407725001807,0.25002500250025
-0.0211514156571375,-0.032332930272452,0.25012501250125
-0.0211055010726288,-0.0323250696873118,0.25022502250225
-0.0210597168024182,-0.0323171913303706,0.25032503250325
-0.0210140635199582,-0.0323092957773139,0.25042504250425
-0.0209685418862942,-0.0323013836137524,0.250525052505251
-0.0209231525545313,-0.0322934554104086,0.250625062506251
-0.02087789616636,-0.0322855117479306,0.250725072507251
-0.0208327733545378,-0.0322775531871151,0.250825082508251
-0.0207877847423929,-0.0322695802986848,0.250925092509251
-0.0207429309423352,-0.0322615936483992,0.251025102510251
-0.0206982125593307,-0.0322535938020178,0.251125112511251
-0.0206536301869305,-0.0322455813203378,0.251225122512251
-0.0206091844097531,-0.032237556759193,0.251325132513251
-0.0205648758014986,-0.0322295206744174,0.251425142514251
-0.0205207049274302,-0.0322214736119196,0.251525152515252
-0.0204766723428859,-0.0322134161324962,0.251625162516252
-0.0204327785917889,-0.0322053487721303,0.251725172517252
-0.0203890242086331,-0.0321972720866559,0.251825182518252
-0.0203454097140168,-0.0321891866070928,0.251925192519252
-0.0203019356186125,-0.0321810928743868,0.252025202520252
-0.0202586024187004,-0.0321729914294835,0.252125212521252
-0.0202154106006355,-0.0321648827984401,0.252225222522252
-0.0201723606403506,-0.0321567675073139,0.252325232523252
-0.0201294530028604,-0.032148646082162,0.252425242524252
-0.0200866881427578,-0.0321405190490417,0.252525252525253
-0.0200440665086803,-0.0321323869290474,0.252625262526253
-0.0200015885413248,-0.0321242502383105,0.252725272527253
-0.0199592546764256,-0.0321161094929629,0.252825282528253
-0.0199170653442577,-0.0321079652190618,0.252925292529253
-0.0198750209681483,-0.0320998179277758,0.253025302530253
-0.0198331219654692,-0.0320916681352367,0.253125312531253
-0.0197913687466443,-0.0320835163625388,0.253225322532253
-0.0197497617166384,-0.0320753631158881,0.253325332533253
-0.0197083012734684,-0.0320672089114163,0.253425342534253
-0.0196669878086995,-0.0320590542652549,0.253525352535254
-0.0196258217084379,-0.0320508996885727,0.253625362536254
-0.0195848033518417,-0.0320427456875759,0.253725372537254
-0.0195439331121139,-0.0320345927833586,0.253825382538254
-0.0195032113555093,-0.0320264414821272,0.253925392539254
-0.0194626384433201,-0.0320182922950501,0.254025402540254
-0.0194222147288979,-0.0320101457283335,0.254125412541254
-0.0193819405606316,-0.0320020022931461,0.254225422542254
-0.0193418162799621,-0.0319938624956942,0.254325432543254
-0.0193018422228711,-0.0319857268421834,0.254425442544254
-0.0192620187193853,-0.0319775958437828,0.254525452545255
-0.0192223460915904,-0.0319694700017354,0.254625462546255
-0.0191828246566097,-0.0319613498222473,0.254725472547255
-0.0191434547221371,-0.0319532358115244,0.254825482548255
-0.0191042365909036,-0.0319451284658472,0.254925492549255
-0.0190651705572034,-0.0319370282914217,0.255025502550255
-0.0190262569098718,-0.031928935794454,0.255125512551255
-0.0189874959327811,-0.0319208514662615,0.255225522552255
-0.018948887901367,-0.0319127758080874,0.255325532553255
-0.018910433085606,-0.0319047093211749,0.255425542554255
-0.0188721317490229,-0.0318966524968418,0.255525552555256
-0.0188338266451753,-0.0318885408335252,0.255625562556256
-0.0187955194063295,-0.0318803752592696,0.255725572557256
-0.0187572116503596,-0.0318721566921936,0.255825582558256
-0.01871890498174,-0.031863886050416,0.255925592559256
-0.0186806009915456,-0.0318555642619811,0.256025602560256
-0.0186423012569557,-0.0318471922350822,0.256125612561256
-0.018604007340757,-0.0318387708878378,0.256225622562256
-0.0185657207933296,-0.0318303011334039,0.256325632563256
-0.0185274431506614,-0.0318217838849363,0.256425642564256
-0.0184891759353404,-0.0318132200456655,0.256525652565257
-0.0184509206570517,-0.0318046105337102,0.256625662566257
-0.0184126788095993,-0.031795956242375,0.256725672567257
-0.0183744518743802,-0.031787258084816,0.256825682568257
-0.0183362413193916,-0.0317785169593005,0.256925692569257
-0.018298048598239,-0.0317697337640961,0.257025702570257
-0.0182598751526169,-0.0317609093974703,0.257125712571257
-0.018221722408835,-0.0317520447626535,0.257225722572257
-0.0181835917803,-0.0317431407479875,0.257325732573257
-0.0181454846665226,-0.0317341982467771,0.257425742574257
-0.0181074024526213,-0.0317252181473641,0.257525752575258
-0.0180693465108115,-0.0317162013430533,0.257625762576258
-0.0180313181999088,-0.0317071487122609,0.257725772577258
-0.0179933188618554,-0.0316980611482917,0.257825782578258
-0.0179553498242014,-0.0316889395245991,0.257925792579258
-0.0179174124006009,-0.0316797847295251,0.258025802580258
-0.0178795078932939,-0.0316705976365231,0.258125812581258
-0.0178416375916165,-0.0316613791289722,0.258225822582258
-0.0178038027715059,-0.031652130080326,0.258325832583258
-0.0177660046974844,-0.031642851364038,0.258425842584258
-0.0177282446196823,-0.0316335438535615,0.258525852585259
-0.0176905237753267,-0.0316242084223502,0.258625862586259
-0.0176528433892375,-0.0316148459339317,0.258725872587259
-0.017615204674324,-0.031605457256797,0.258825882588259
-0.0175776088305923,-0.0315960432544739,0.258925892589259
-0.0175400570441524,-0.031586604795453,0.259025902590259
-0.0175025504867225,-0.0315771427333366,0.259125912591259
-0.0174650903166208,-0.0315676579366155,0.259225922592259
-0.0174276776757886,-0.031558151253929,0.259325932593259
-0.0173903136947526,-0.0315486235388795,0.259425942594259
-0.0173529994881586,-0.0315390756401063,0.25952595259526
-0.0173157361572528,-0.0315295084112119,0.25962596259626
-0.0172785247898818,-0.0315199226958729,0.25972597259726
-0.0172413664604927,-0.0315103193278403,0.25982598259826
-0.0172042622291403,-0.0315006991557537,0.25992599259926
-0.0171672131310656,-0.0314910630183267,0.26002600260026
-0.0171302201826508,-0.0314814117344222,0.26012601260126
-0.0170932843834046,-0.031471746142754,0.26022602260226
-0.0170564067194362,-0.0314620670621847,0.26032603260326
-0.0170195881629589,-0.0314523753165397,0.26042604260426
-0.0169828296737789,-0.0314426717246819,0.260526052605261
-0.0169461321997917,-0.0314329571104364,0.260626062606261
-0.0169094966769823,-0.0314232322827405,0.260726072607261
-0.0168729240299209,-0.0314134980604567,0.260826082608261
-0.0168364151687859,-0.0314037552425966,0.260926092609261
-0.0167999709923409,-0.0313940046430599,0.261026102610261
-0.0167635923849577,-0.0313842470658209,0.261126112611261
-0.0167272802195936,-0.0313744833198166,0.261226122612261
-0.0166912585311135,-0.0313647263579652,0.261326132613261
-0.0166553033873824,-0.0313549648104831,0.261426142614261
-0.0166195037908297,-0.0313451745333289,0.261526152615262
-0.0165837717961032,-0.0313353814968559,0.261626162616262
-0.0165481082379466,-0.0313255864951125,0.261726172617262
-0.0165126013153113,-0.0313157655974581,0.261826182618262
-0.0164773856586459,-0.0313059569331155,0.261926192619262
-0.0164423255551143,-0.0312961242934671,0.262026202620262
-0.0164074209431776,-0.031286268765367,0.262126212621262
-0.0163725893048062,-0.031276477217735,0.262226222622262
-0.0163378275164112,-0.0312666886180087,0.262326232623262
-0.0163032222627925,-0.0312568794424972,0.262426242624262
-0.0162686909147536,-0.0312471366395254,0.262526252625263
-0.0162344156970254,-0.031237324426778,0.262626262626263
-0.0162002966850397,-0.0312274946060022,0.262726272627263
-0.0161664327085701,-0.0312175977774478,0.262826282628263
-0.0161326880666912,-0.0312075985811367,0.262926292629263
-0.0160991975987856,-0.0311975354440599,0.263026302630263
-0.0160657414298106,-0.0311873968674007,0.263126312631263
-0.0160324044728449,-0.0311771604540246,0.263226322632263
-0.015999321508214,-0.0311668645415924,0.263326332633263
-0.0159662734147249,-0.0311564975270683,0.263426342634263
-0.0159332976744506,-0.0311461483538244,0.263526352635264
-0.015900441417651,-0.0311357065448823,0.263626362636264
-0.0158678393889194,-0.0311252103386464,0.263726372637264
-0.0158350927272078,-0.0311147852394651,0.263826382638264
-0.0158024213060702,-0.0311043819418816,0.263926392639264
-0.0157698709048916,-0.0310938900532851,0.264026402640264
-0.0157373968127787,-0.0310834222988041,0.264126412641264
-0.0157047820931648,-0.0310730291749686,0.264226422642264
-0.0156723280666608,-0.0310626380015149,0.264326432643264
-0.015640198905798,-0.031052095045666,0.264426442644264
-0.0156079303442395,-0.0310416302341277,0.264526452645265
-0.0155757423344479,-0.0310311938743443,0.264626462646265
-0.0155434178296821,-0.0310208367556512,0.264726472647265
-0.0155111768097002,-0.0310105090316459,0.264826482648265
-0.0154791968823367,-0.0310001367863265,0.264926492649265
-0.0154474770644601,-0.0309897213844641,0.265026502650265
-0.0154158400405451,-0.0309793388462894,0.265126512651265
-0.0153844624918707,-0.0309689152260237,0.265226522652265
-0.0153532086619278,-0.0309584155358994,0.265326532653265
-0.0153221168322973,-0.0309479297813285,0.265426542654265
-0.0152912832476283,-0.0309374067958026,0.265526552655266
-0.0152606299134867,-0.0309267441668998,0.265626562656266
-0.0152300772145869,-0.0309159659145911,0.265726572657266
-0.0151996073111376,-0.0309052304267638,0.265826582658266
-0.0151690030730227,-0.0308945889642197,0.265926592659266
-0.0151384999852886,-0.0308838328956446,0.266026602660266
-0.0151081603609014,-0.0308731001274338,0.266126612661266
-0.0150777416582039,-0.0308623938804474,0.266226622662266
-0.0150477043588989,-0.0308514842676815,0.266326632663266
-0.0150177533840943,-0.0308406245856859,0.266426642664266
-0.0149881807144037,-0.0308295636371771,0.266526652665267
-0.0149586540826601,-0.0308184669763312,0.266626662666267
-0.0149291742844008,-0.0308073358885145,0.266726672667267
-0.0148997898151533,-0.030796097857236,0.266826682668267
-0.01487056856012,-0.0307848957417695,0.266926692669267
-0.014841314163482,-0.0307736061568837,0.267026702670267
-0.0148121091670906,-0.0307622877529956,0.267126712671267
-0.0147827764405331,-0.0307510820990498,0.267226722672267
-0.0147534960268919,-0.0307398490007984,0.267326732673267
-0.0147243120787445,-0.030728512884663,0.267426742674267
-0.0146952243266108,-0.0307170751203776,0.267526752675268
-0.014666012915299,-0.0307057555502306,0.267626762676268
-0.014636563549946,-0.030694338192995,0.267726772677268
-0.0146068789769673,-0.0306828243737393,0.267826782678268
-0.014577296420875,-0.0306713813240677,0.267926792679268
-0.0145476385418262,-0.0306599812225013,0.268026802680268
-0.0145180837431925,-0.0306484833834745,0.268126812681268
-0.0144882980069298,-0.0306368917325648,0.268226822682268
-0.0144582432564211,-0.0306250667008378,0.268326832683268
-0.0144283712720852,-0.0306132992922272,0.268426842684268
-0.0143985135295077,-0.0306015457596163,0.268526852685269
-0.0143688880784122,-0.0305897556809172,0.268626862686269
-0.0143393741688164,-0.0305780479351355,0.268726872687269
-0.0143099666265009,-0.0305662493501905,0.268826882688269
-0.0142806715706029,-0.0305545357036348,0.268926892689269
-0.0142514894711,-0.0305429076207816,0.269026902690269
-0.0142224912340533,-0.0305313448285769,0.269126912691269
-0.0141935982734625,-0.0305196927654551,0.269226922692269
-0.0141648191576088,-0.0305081296953333,0.269326932693269
-0.0141361451321058,-0.0304964787637309,0.269426942694269
-0.0141075858858358,-0.030484919440526,0.26952695269527
-0.0140792576253341,-0.0304733337797208,0.26962696269627
-0.0140513956217502,-0.0304617385853692,0.26972697269727
-0.0140239776784473,-0.0304502837688896,0.26982698269827
-0.0139966145145741,-0.0304386175369625,0.26992699269927
-0.0139697087048448,-0.0304269429973018,0.27002700270027
-0.0139432217855437,-0.0304152052662586,0.27012701270127
-0.0139170869106797,-0.0304034065522808,0.27022702270227
-0.0138910443777158,-0.0303915286617291,0.27032703270327
-0.0138654146388719,-0.0303795898080939,0.27042704270427
-0.0138401156723985,-0.0303677510988793,0.270527052705271
-0.0138149830586165,-0.030355996767257,0.270627062706271
-0.0137899521386423,-0.0303439991440978,0.270727072707271
-0.0137650125764443,-0.0303317365866137,0.270827082708271
-0.0137402824674008,-0.0303194652598551,0.270927092709271
-0.0137157612720552,-0.0303071863598577,0.271027102710271
-0.0136913384260838,-0.0302948520054892,0.271127112711271
-0.0136673434968885,-0.0302825160580606,0.271227122712271
-0.0136437725961124,-0.0302701786416422,0.271327132713271
-0.0136205404548436,-0.0302577966195419,0.271427142714271
-0.013597729575727,-0.0302454015998582,0.271527152715272
-0.0135753374932416,-0.0302329940937598,0.271627162716272
-0.0135531051351268,-0.0302206905435153,0.271727172717272
-0.0135310377172892,-0.0302084849093922,0.271827182718272
-0.0135092387370199,-0.0301962658508846,0.271927192719272
-0.0134878422694295,-0.0301840447427389,0.272027202720272
-0.0134666417234126,-0.0301718283244429,0.272127212721272
-0.0134458377530724,-0.0301596098217694,0.272227222722272
-0.0134252275474711,-0.0301473982273188,0.272327232723272
-0.0134050086103239,-0.0301351739926067,0.272427242724272
-0.0133849813609822,-0.0301229589341189,0.272527252725273
-0.0133653388768363,-0.030110741652295,0.272627262726273
-0.0133460758764705,-0.0300985097649393,0.272727272727273
-0.0133270915504484,-0.0300863920022226,0.272827282728273
-0.013308256441052,-0.0300742307851947,0.272927292729273
-0.0132896678405783,-0.0300620581934202,0.273027302730273
-0.0132712657993484,-0.0300499009367098,0.273127312731273
-0.0132531074402282,-0.0300377325682816,0.273227322732273
-0.0132351911458397,-0.0300255533213869,0.273327332733273
-0.0132174599992736,-0.0300133926552303,0.273427342734273
-0.0132000891924714,-0.0300012285299993,0.273527352735274
-0.013182955184866,-0.0299890539134008,0.273627362736274
-0.013166004199514,-0.0299769010438092,0.273727372737274
-0.0131492361093678,-0.0299647707748265,0.273827382738274
-0.0131327009320466,-0.0299526300343277,0.273927392739274
-0.0131163480429801,-0.0299405138547454,0.274027402740274
-0.0131001773364608,-0.0299284230549425,0.274127412741274
-0.0130841887152175,-0.0299163584339302,0.274227422742274
-0.0130683820928975,-0.0299043208006457,0.274327432743274
-0.0130525447304737,-0.0298920879256919,0.274427442744274
-0.0130368906860865,-0.0298798852593257,0.274527452745275
-0.0130211855411961,-0.0298675958282583,0.274627462746275
-0.0130050586294362,-0.02985495437062,0.274727472747275
-0.0129888849199242,-0.0298422302971847,0.274827482748275
-0.0129726847125132,-0.0298293169175936,0.274927492749275
-0.0129566764747948,-0.0298164434290205,0.275027502750275
-0.0129408601035427,-0.0298036104964811,0.275127512751275
-0.0129246045459795,-0.0297904660983672,0.275227522752275
-0.0129083244473508,-0.0297771360616095,0.275327532753275
-0.0128922419124874,-0.0297638526851345,0.275427542754275
-0.0128763568361778,-0.0297506165793668,0.275527552755276
-0.0128606691221437,-0.0297374283497686,0.275627562756276
-0.0128452058811902,-0.02972420725152,0.275727572757276
-0.0128299642944448,-0.0297109531506253,0.275827582758276
-0.0128149415623898,-0.0296976659329399,0.275927592759276
-0.0128001153628294,-0.0296844308892124,0.276027602760276
-0.0127854856689645,-0.029671248585202,0.276127612761276
-0.01277084357206,-0.0296578009101402,0.276227622762276
-0.0127560485989582,-0.0296441467129557,0.276327632763276
-0.0127412389543191,-0.0296302292985764,0.276427642764276
-0.0127262778449042,-0.029616108617674,0.276527652765277
-0.0127112998088539,-0.029601726838694,0.276627662766277
-0.0126965468051924,-0.0295873520721562,0.276727672767277
-0.0126820174259721,-0.0295729842882834,0.276827682768277
-0.0126676602520778,-0.0295585512882042,0.276927692769277
-0.0126531490486306,-0.0295439181977963,0.277027702770277
-0.0126387082093063,-0.029529063136057,0.277127712771277
-0.0126244334502154,-0.0295141437762301,0.277227722772277
-0.0126099708395666,-0.0294989569212716,0.277327732773277
-0.0125953196835598,-0.029483503717589,0.277427742774277
-0.0125808307735241,-0.0294679879230235,0.277527752775278
-0.0125665010007592,-0.0294524090363314,0.277627762776278
-0.0125523937978396,-0.0294368460901657,0.277727772777278
-0.0125384741864271,-0.0294212593622435,0.277827782778278
-0.0125247037216647,-0.0294056071650119,0.277927792779278
-0.0125110793732644,-0.0293898890270046,0.278027802780278
-0.0124976733257056,-0.0293741877923073,0.278127812781278
-0.0124844842127283,-0.0293585033120362,0.278227822782278
-0.012471510682961,-0.0293428354422698,0.278327832783278
-0.012458669531522,-0.0293270978054059,0.278427842784278
-0.0124459203269439,-0.0293113099846686,0.278527852785279
-0.0124333528418833,-0.0292954412454132,0.278627862786279
-0.0124208750009425,-0.0292795221684376,0.278727872787279
-0.0124084859996511,-0.0292635525502669,0.278827882788279
-0.012396185039494,-0.0292475321725375,0.278927892789279
-0.0123839713313852,-0.0292314608268118,0.279027902790279
-0.0123715809310794,-0.0292152814805471,0.279127912791279
-0.0123592424392213,-0.0291990150966271,0.279227922792279
-0.0123469910321651,-0.0291826977844131,0.279327932793279
-0.0123347417715216,-0.0291662442283431,0.279427942794279
-0.012322550241191,-0.0291497761362202,0.27952795279528
-0.0123106394993587,-0.0291332547882484,0.27962796279628
-0.0122987089375764,-0.0291166357425185,0.27972797279728
-0.0122868062285386,-0.0290999699223617,0.27982798279828
-0.0122752452889486,-0.0290833747774955,0.27992799279928
-0.0122640030750189,-0.0290668469083993,0.28002800280028
-0.0122531029575858,-0.0290505212537121,0.28012801280128
-0.012242227604048,-0.0290341479461814,0.28022802280228
-0.012231898185245,-0.0290180765607533,0.28032803280328
-0.0122215917516685,-0.0290019563016322,0.28042804280428
-0.0122116056849515,-0.0289859400132532,0.280528052805281
-0.0122018734884844,-0.0289699052136156,0.280628062806281
-0.0121922072908578,-0.0289538094757087,0.280728072807281
-0.012182541204398,-0.0289376131765057,0.280828082808281
-0.0121728198089773,-0.0289212610750363,0.280928092809281
-0.0121632022269779,-0.0289049459613446,0.281028102810281
-0.0121541027061252,-0.0288888669282356,0.281128112811281
-0.0121455692992644,-0.0288727864310994,0.281228122812281
-0.0121373611138779,-0.028856768410702,0.281328132813281
-0.0121293340882047,-0.0288409659794699,0.281428142814281
-0.012121528974309,-0.0288250655626371,0.281528152815282
-0.0121138781961713,-0.0288092798858311,0.281628162816282
-0.0121063253063633,-0.0287935278965382,0.281728172817282
-0.0120985699192667,-0.0287776625171011,0.281828182818282
-0.0120909755379365,-0.0287619157734918,0.281928192819282
-0.0120836490651396,-0.0287461962359738,0.282028202820282
-0.0120766432276899,-0.0287305335721888,0.282128212821282
-0.0120699985151197,-0.0287149384968303,0.282228222822282
-0.0120633910846214,-0.0286993155950303,0.282328232823282
-0.0120568214240386,-0.0286836647278302,0.282428242824282
-0.0120502914361105,-0.0286679385302293,0.282528252825283
-0.012043785793217,-0.0286521683721111,0.282628262826283
-0.0120370726286922,-0.0286362834739662,0.282728272827283
-0.0120301536060679,-0.0286202844065169,0.282828282828283
-0.0120233424192176,-0.0286043207238596,0.282928292829283
-0.0120163264938764,-0.0285882429612284,0.283028302830283
-0.012009345726527,-0.0285721253572074,0.283128312831283
-0.0120027788490847,-0.0285561956995338,0.283228322832283
-0.0119963224123922,-0.0285403006822317,0.283328332833283
-0.0119899769410178,-0.0285244399777559,0.283428342834283
-0.0119839042451984,-0.0285088799249049,0.283528352835284
-0.0119779424883943,-0.0284933515347429,0.283628362836284
-0.0119717721211197,-0.0284777047023023,0.283728372837284
-0.0119660252343707,-0.0284622484762722,0.283828382838284
-0.0119607493529503,-0.0284470179933043,0.283928392839284
-0.0119558955813292,-0.0284319771490001,0.284028402840284
-0.0119512365243275,-0.028417080245861,0.284128412841284
-0.011946424505272,-0.0284020581708813,0.284228422842284
-0.0119420013104898,-0.028387206374667,0.284328432843284
-0.0119375729409919,-0.0283723540920981,0.284428442844284
-0.0119329894297767,-0.0283573763101433,0.284528452845285
-0.011928580698094,-0.0283424236896045,0.284628462846285
-0.0119241732041345,-0.0283274731484805,0.284728472847285
-0.0119196097456249,-0.0283123977580982,0.284828482848285
-0.0119150530122109,-0.0282973266456529,0.284928492849285
-0.0119103408874506,-0.0282821315077746,0.285028502850285
-0.0119056410054312,-0.0282669429356859,0.285128512851285
-0.0119007088741137,-0.02825163725135,0.285228522852285
-0.0118955457029333,-0.0282362144398788,0.285328532853285
-0.0118901526889184,-0.028220674476458,0.285428542854285
-0.0118845310211566,-0.0282050173412366,0.285528552855286
-0.011878681879803,-0.0281892430193259,0.285628562856286
-0.0118726064335977,-0.0281733514908749,0.285728572857286
-0.0118663058438369,-0.0281573427409952,0.285828582858286
-0.011860010045167,-0.0281412397077664,0.285928592859286
-0.0118534897585279,-0.0281250193091876,0.286028602860286
-0.0118469738823328,-0.0281087035404057,0.286128612861286
-0.0118404614001992,-0.0280922917959587,0.286228622862286
-0.0118337246082611,-0.0280757624529097,0.286328632863286
-0.0118269908297376,-0.0280591360771185,0.286428642864286
-0.0118200334193287,-0.0280423919985065,0.286528652865287
-0.0118130786337468,-0.0280255498449632,0.286628662866287
-0.0118061254665352,-0.0280086090457663,0.286728672867287
-0.0117989488987048,-0.0279915503899018,0.286828682868287
-0.0117917735889453,-0.0279743920858972,0.286928692869287
-0.0117843756135582,-0.0279571158805597,0.287028702870287
-0.0117767561561723,-0.0279397218235173,0.287128712871287
-0.0117689163984312,-0.0279222099643981,0.287228722872287
-0.011761078813902,-0.0279045966705294,0.287328732873287
-0.0117532424224309,-0.027886881445631,0.287428742874287
-0.0117454062592487,-0.0278690638083106,0.287528752875288
-0.0117374894003784,-0.027851083907153,0.287628762876288
-0.0117292880914531,-0.027832832024489,0.287728772877288
-0.0117208040108931,-0.0278143090585862,0.287828782878288
-0.0117122568307625,-0.0277955294214269,0.287928792879288
-0.0117034285991051,-0.0277764803933449,0.288028802880288
-0.0116943209769712,-0.0277571628676449,0.288128812881288
-0.0116849356085379,-0.0277375777227431,0.288228822882288
-0.0116752741350044,-0.0277177258469813,0.288328832883288
-0.0116653381886368,-0.0276976081287016,0.288428842884288
-0.0116553441635675,-0.0276772363198238,0.288528852885289
-0.0116450773376328,-0.0276566003706696,0.288628862886289
-0.0116345393386325,-0.0276357011596555,0.288728872887289
-0.0116237317879145,-0.0276145395701605,0.288828882888289
-0.0116126563003753,-0.0275931164954896,0.288928892889289
-0.0116015264736071,-0.0275714414791143,0.289028902890289
-0.0115901303720606,-0.0275495066847676,0.289128912891289
-0.0115786804647866,-0.0275273207824676,0.289228922892289
-0.0115669659651249,-0.0275048768242892,0.289328932893289
-0.0115551982115994,-0.0274821826018343,0.289428942894289
-0.0115431675798386,-0.0274592320704077,0.28952895289529
-0.011530875707568,-0.0274360261332399,0.28962896289629
-0.0115183242340017,-0.027412565693561,0.28972897289729
-0.0115055147968649,-0.0273888516546015,0.28982898289829
-0.0114924490314015,-0.0273648849444056,0.28992899289929
-0.0114793348304607,-0.0273406707491035,0.29002900290029
-0.0114661717503677,-0.0273162095351987,0.29012901290129
-0.0114529593677953,-0.0272915017543064,0.29022902290229
-0.0114396972772826,-0.0272665478878185,0.29032903290329
-0.0114261812058495,-0.0272413459307624,0.29042904290429
-0.0114126161599785,-0.0272158989005226,0.290529052905291
-0.0113987990825765,-0.0271902056903942,0.290629062906291
-0.0113847317051659,-0.0271642672730864,0.290729072907291
-0.011370415768202,-0.0271380846361975,0.290829082908291
-0.0113558530210732,-0.0271116587772508,0.290929092909291
-0.0113410452225972,-0.0270849907086584,0.291029102910291
-0.0113259941405248,-0.0270580814477953,0.291129112911291
-0.011310701552036,-0.0270309320368501,0.291229122912291
-0.0112951692457254,-0.0270035435180116,0.291329132913291
-0.0112793990166392,-0.02697591695332,0.291429142914291
-0.0112635899640341,-0.0269480512459956,0.291529152915292
-0.0112475452005751,-0.0269199496814144,0.291629162916292
-0.0112312665783806,-0.0268916133613192,0.291729172917292
-0.0112149514230013,-0.0268630399780059,0.291829182918292
-0.0111984047657221,-0.0268342341369567,0.291929192919292
-0.0111816285281406,-0.0268051969895421,0.292029202920292
-0.011164624646743,-0.0267759297218721,0.292129212921292
-0.0111473950793554,-0.0267464335349454,0.292229222922292
-0.0111301341768238,-0.0267167041458622,0.292329232923292
-0.0111125366011477,-0.0266866654400986,0.292429242924292
-0.011094604594522,-0.0266563191347847,0.292529252925293
-0.0110764550309792,-0.0266257500789795,0.292629262926293
-0.0110579748499052,-0.0265948763616039,0.292729272927293
-0.0110391663614854,-0.0265636997494162,0.292829282928293
-0.0110201480472043,-0.0265323054984252,0.292929292929293
-0.0110009220301496,-0.0265006949783645,0.293029302930293
-0.010981373286422,-0.0264687859555732,0.293129312931293
-0.010961621902477,-0.0264366640433819,0.293229322932293
-0.0109416700684,-0.0264043306859665,0.293329332933293
-0.0109215200010755,-0.0263717873721682,0.293429342934293
-0.010901054757488,-0.0263389516052972,0.293529352935294
-0.0108803965511508,-0.0263059094800761,0.293629362936294
-0.0108594274851975,-0.0262725783856708,0.293729372937294
-0.0108382708282334,-0.026239044635167,0.293829382938294
-0.0108169289212131,-0.0262053098365135,0.293929392939294
-0.0107952824588266,-0.0261712912498428,0.294029402940294
-0.0107733341095735,-0.0261369910190866,0.294129412941294
-0.0107510865682563,-0.0261024113278783,0.294229422942294
-0.0107285425530027,-0.0260675543747404,0.294329432943294
-0.0107057048042731,-0.0260324223780459,0.294429442944294
-0.0106825760873417,-0.0259970175909079,0.294529452945295
-0.0106591591962674,-0.0259613422962164,0.294629462946295
-0.0106354569519077,-0.0259253988116006,0.294729472947295
-0.0106114722053935,-0.0258891894695784,0.294829482948295
-0.010587207829692,-0.0258527166522956,0.294929492949295
-0.0105626667300287,-0.0258159827567868,0.295029502950295
-0.0105378518399169,-0.0257789902197884,0.295129512951295
-0.0105127661196692,-0.0257417415078142,0.295229522952295
-0.0104874125563972,-0.0257042391221172,0.295329532953295
-0.0104617941813817,-0.0256664856086159,0.295429542954295
-0.0104359140839681,-0.0256284835975962,0.295529552955296
-0.0104097753882413,-0.0255902357540841,0.295629562956296
-0.0103833812520336,-0.0255517447927333,0.295729572957296
-0.01035673485948,-0.0255130134331602,0.295829582958296
-0.010329839423996,-0.0254740444594978,0.295929592959296
-0.0103026981882777,-0.0254348406707676,0.296029602960296
-0.0102753144233091,-0.0253954048957678,0.296129612961296
-0.0102476914229033,-0.0253557399980364,0.296229622962296
-0.0102198325096574,-0.025315848870888,0.296329632963296
-0.0101917410324716,-0.025275734437414,0.296429642964296
-0.0101634203600971,-0.0252353996355944,0.296529652965297
-0.0101348738890769,-0.0251948474381488,0.296629662966297
-0.0101061050437459,-0.0251540808525363,0.296729672967297
-0.0100771172722601,-0.0251131029110302,0.296829682968297
-0.010047914044612,-0.0250719166806433,0.296929692969297
-0.0100184988595784,-0.0250305252482395,0.297029702970297
-0.00998887524124649,-0.0249889317403855,0.297129712971297
-0.00995904674347999,-0.0249471393084617,0.297229722972297
-0.00992901694148289,-0.0249051511336254,0.297329732973297
-0.00989878943477693,-0.0248629704268107,0.297429742974297
-0.00986836784869033,-0.0248206004287286,0.297529752975298
-0.00983775583286914,-0.0247780444049042,0.297629762976298
-0.00980695705780312,-0.0247353056456762,0.297729772977298
-0.00977597521482581,-0.0246923874711608,0.297829782978298
-0.00974481401809973,-0.0246492932213248,0.297929792979298
-0.00971347720263106,-0.0246060262659121,0.298029802980298
-0.00968196852972889,-0.0245625900044435,0.298129812981298
-0.00965029178452382,-0.0245189878612536,0.298229822982298
-0.00961845077199761,-0.0244752232755655,0.298329832983298
-0.00958644932045718,-0.0244312997263049,0.298429842984298
-0.00955429127458679,-0.0243872207023229,0.298529852985299
-0.0095219805038846,-0.0243429897123217,0.298629862986299
-0.00948952089571494,-0.0242986102947807,0.298729872987299
-0.00945691635778966,-0.0242540860080303,0.298829882988299
-0.00942417081717547,-0.0242094204203265,0.298929892989299
-0.00939128822277546,-0.0241646171346648,0.299029902990299
-0.00935827253937368,-0.0241196797639668,0.299129912991299
-0.00932512775160543,-0.0240746119459674,0.299229922992299
-0.00929185786296464,-0.0240294173332906,0.299329932993299
-0.00925846689232988,-0.0239840995934483,0.299429942994299
-0.00922495887396454,-0.0239386624038783,0.2995299529953
-0.00919133785801282,-0.0238931094668322,0.2996299629963
-0.00915760790752238,-0.0238474444845619,0.2997299729973
-0.00912377309943658,-0.023801671189096,0.2998299829983
-0.009089837525091,-0.0237557933025372,0.2999299929993
-0.00905580528723564,-0.0237098145718026,0.3000300030003
-0.00902168050202009,-0.0236637387586977,0.3001300130013
-0.00898746729651209,-0.0236175696299904,0.3002300230023
-0.00895316981117897,-0.0235713109524491,0.3003300330033
-0.00891900188976798,-0.0235250209794663,0.3004300430043
-0.00888496575710411,-0.0234787028921992,0.300530053005301
-0.008851063656871,-0.0234323598916564,0.300630063006301
-0.00881729785260357,-0.0233859951788463,0.300730073007301
-0.00878367062768789,-0.0233396119647033,0.300830083008301
-0.00875018429082032,-0.023293213470087,0.300930093009301
-0.00871684116856336,-0.0232468029257828,0.301030103010301
-0.00868364360435302,-0.0232003835675387,0.301130113011301
-0.00865059395750629,-0.0231539586211774,0.301230123012301
-0.00861769460322115,-0.0231075313323727,0.301330133013301
-0.00858494793257651,-0.0230611049319099,0.301430143014301
-0.00855235634856202,-0.0230146826555372,0.301530153015302
-0.00851992226657437,-0.0229682677439655,0.301630163016302
-0.00848764811491353,-0.0229218634279801,0.301730173017302
-0.00845553633428645,-0.0228754729383664,0.301830183018302
-0.00842358937482942,-0.0228290995059099,0.301930193019302
-0.00839180969908578,-0.0227827463514703,0.302030203020302
-0.00836019977952444,-0.0227364166909445,0.302130213021302
-0.00832876209705107,-0.0226901137402294,0.302230223022302
-0.00829749914200068,-0.0226438407102591,0.302330233023302
-0.00826641341115993,-0.0225976007921167,0.302430243024302
-0.00823550740776713,-0.022551397176885,0.302530253025303
-0.00820478363903083,-0.0225052330457213,0.302630263026303
-0.00817424461811491,-0.0224591115748202,0.302730273027303
-0.00814389286215355,-0.0224130359205249,0.302830283028303
-0.00811376224724631,-0.0223669819884225,0.302930293029303
-0.00808385685877345,-0.022320953947268,0.303030303030303
-0.00805418079204072,-0.0222749559658171,0.303130313031303
-0.00802473814582792,-0.0222289922177876,0.303230323032303
-0.00799553302437387,-0.0221830668719348,0.303330333033303
-0.00796656953489511,-0.0221371841119027,0.303430343034303
-0.0079378517841119,-0.0220913481064462,0.303530353035304
-0.00790938387874448,-0.0220455630342466,0.303630363036304
-0.00788116992104654,-0.0219998330640588,0.303730373037304
-0.00785321400930164,-0.0219541623646384,0.303830383038304
-0.00782552023335644,-0.0219085550997778,0.303930393039304
-0.00779809267759858,-0.0218630154332694,0.304030403040304
-0.00777093541301614,-0.0218175475090547,0.304130413041304
-0.00774405250067154,-0.0217721554661121,0.304230423042304
-0.00771744798723516,-0.0217268434483827,0.304330433043304
-0.00769112590349628,-0.0216816155650683,0.304430443044304
-0.00766509026088937,-0.0216364759303333,0.304530453045305
-0.00763907726554189,-0.0215913320970662,0.304630463046305
-0.00761309301773244,-0.0215461890330338,0.304730473047305
-0.00758714358498511,-0.0215010516911142,0.304830483048305
-0.00756123500206944,-0.0214559249993719,0.304930493049305
-0.0075353732675266,-0.0214108138660198,0.305030503050305
-0.00750956434118777,-0.0213657231694944,0.305130513051305
-0.00748381412382683,-0.0213206577435666,0.305230523052305
-0.00745812846261937,-0.0212756223574909,0.305330533053305
-0.00743251316354973,-0.0212306217606708,0.305430543054305
-0.00740697398892953,-0.0211856606776955,0.305530553055306
-0.00738151664548698,-0.0211407437835264,0.305630563056306
-0.0073561467883372,-0.021095875723348,0.305730573057306
-0.00733087002296719,-0.0210510610976794,0.305830583058306
-0.0073056919072211,-0.0210063044871887,0.305930593059306
-0.00728061794683359,-0.0209616104378043,0.306030603060306
-0.00725565359542989,-0.0209169834557522,0.306130613061306
-0.00723080425651092,-0.0208724280174815,0.306230623062306
-0.0072060752779942,-0.020827948559739,0.306330633063306
-0.00718147195271012,-0.0207835494894945,0.306430643064306
-0.00715699951790565,-0.0207392351690526,0.306530653065307
-0.00713266314928901,-0.0206950099309413,0.306630663066307
-0.00710846796301477,-0.0206508780481346,0.306730673067307
-0.00708441901667642,-0.0206068437737555,0.306830683068307
-0.00706052130682495,-0.0205629113112991,0.306930693069307
-0.0070367797679763,-0.0205190848195947,0.307030703070307
-0.00701319927161879,-0.0204753684177701,0.307130713071307
-0.0069897846257169,-0.0204317661852497,0.307230723072307
-0.00696654057619999,-0.0203882821518304,0.307330733073307
-0.00694347180448104,-0.0203449203076067,0.307430743074307
-0.00692058292844908,-0.0203016845980076,0.307530753075308
-0.00689787849899531,-0.0202585789188341,0.307630763076308
-0.00687536300050938,-0.0202156071212222,0.307730773077308
-0.00685304085137562,-0.0201727730116425,0.307830783078308
-0.00683091640099535,-0.0201300803519002,0.307930793079308
-0.00680899392780189,-0.0200875328392845,0.308030803080308
-0.00678727763975667,-0.0200451341313817,0.308130813081308
-0.0067657716698828,-0.0200028878311876,0.308230823082308
-0.00674448007527249,-0.0199607974871068,0.308330833083308
-0.0067234068410573,-0.0199188665929533,0.308430843084308
-0.00670255588189695,-0.0198770985879505,0.308530853085309
-0.0066819310365203,-0.0198354968567303,0.308630863086309
-0.00666153607268809,-0.0197940647342972,0.308730873087309
-0.00664137468223013,-0.0197528054961017,0.308830883088309
-0.00662145048054912,-0.0197117223630035,0.308930893089309
-0.00660176700314654,-0.0196708184913461,0.309030903090309
-0.00658232771157816,-0.0196300969828817,0.309130913091309
-0.00656313598898744,-0.0195895608847721,0.309230923092309
-0.00654419514159427,-0.019549213184625,0.309330933093309
-0.00652550840167295,-0.0195090568005694,0.309430943094309
-0.00650707892507041,-0.0194690946060687,0.30953095309531
-0.00648890980212471,-0.0194293294150327,0.30963096309631
-0.00647100405170948,-0.0193897639818175,0.30973097309731
-0.00645336462272279,-0.0193504010111515,0.30983098309831
-0.00643599439259836,-0.0193112431333204,0.30993099309931
-0.00641889616929065,-0.0192722929389081,0.31003100310031
-0.00640207269077859,-0.0192335529539817,0.31013101310131
-0.00638552662853955,-0.0191950256450549,0.31023102310231
-0.00636926058407531,-0.0191567134240502,0.31033103310331
-0.00635327708791965,-0.0191186186433368,0.31043104310431
-0.00633757860807492,-0.0190807435957302,0.310531053105311
-0.00632216754753077,-0.0190430905244174,0.310631063106311
-0.00630704624922698,-0.0190056616130326,0.310731073107311
-0.00629221699059424,-0.0189684589856557,0.310831083108311
-0.00627768198950965,-0.0189314847217013,0.310931093109311
-0.00626344340380034,-0.0188947408360682,0.311031103110311
-0.00624950333422119,-0.0188582292890636,0.311131113111311
-0.00623586382197349,-0.0188219519913672,0.311231123112311
-0.00622240030018239,-0.0187857941086589,0.311331133113311
-0.00620911454652421,-0.0187497568617886,0.311431143114311
-0.00619600831237252,-0.0187138414616802,0.311531153115312
-0.00618308332130907,-0.0186780490745927,0.311631163116312
-0.00617034127110912,-0.0186423808469339,0.311731173117312
-0.00615776496019796,-0.0186068836672754,0.311831183118312
-0.006145357681396,-0.0185715578780504,0.311931193119312
-0.00613312266548859,-0.0185364038167295,0.312031203120312
-0.00612106308122606,-0.0185014218307094,0.312131213121312
-0.00610918203234596,-0.0184666122574605,0.312231223122312
-0.00609748256055083,-0.0184319754543047,0.312331233123312
-0.00608608234335109,-0.0183975211632262,0.312431243124312
-0.00607498313708307,-0.0183632500740546,0.312531253125313
-0.00606418663257408,-0.0183291628915081,0.312631263126313
-0.00605369446159403,-0.0182952603054165,0.312731273127313
-0.00604350819189269,-0.0182615430155351,0.312831283128313
-0.00603362932918477,-0.0182280117216193,0.312931293129313
-0.00602405932062389,-0.0181946671085361,0.313031303130313
-0.00601479955629145,-0.0181615098760407,0.313131313131313
-0.00600585136671515,-0.0181285407090002,0.313231323132313
-0.00599721602683935,-0.0180957603022069,0.313331333133313
-0.00598889475354354,-0.0180631693405281,0.313431343134313
-0.00598088870911645,-0.0180307685038677,0.313531353135314
-0.00597319899976701,-0.0179985584721298,0.313631363136314
-0.00596582667909854,-0.0179665399301816,0.313731373137314
-0.00595877274314579,-0.0179347135430385,0.313831383138314
-0.00595203813087124,-0.0179030799757165,0.313931393139314
-0.00594562372366886,-0.0178716398833055,0.314031403140314
-0.00593953035032694,-0.0178403939258586,0.314131413141314
-0.00593375878802056,-0.0178093427435773,0.314231423142314
-0.00592830976429676,-0.0177784869766635,0.314331433143314
-0.00592318395310434,-0.0177478272653189,0.314431443144314
-0.00591838198025285,-0.0177173642199683,0.314531453145315
-0.00591390441894617,-0.0176870984708879,0.314631463146315
-0.00590975179325637,-0.0176570306235396,0.314731473147315
-0.00590592457961262,-0.0176271612784228,0.314831483148315
-0.00590242320283097,-0.0175974910261112,0.314931493149315
-0.00589924804355848,-0.0175680204571784,0.315031503150315
-0.0058963994333104,-0.0175387501324212,0.315131513151315
-0.00589387765447035,-0.0175096806225622,0.315231523152315
-0.0058916829388012,-0.0174808124784724,0.315331533153315
-0.00588981547191187,-0.0174521462262093,0.315431543154315
-0.00588827539375342,-0.0174236823967927,0.315531553155316
-0.00588706280110049,-0.0173954215063544,0.315631563156316
-0.00588617775003281,-0.0173673640561374,0.315731573157316
-0.00588562025494249,-0.0173395105374593,0.315831583158316
-0.00588539028803782,-0.0173118614267495,0.315931593159316
-0.00588548777934329,-0.0172844171905113,0.316031603160316
-0.00588591262116604,-0.0172571782803601,0.316131613161316
-0.00588666466561451,-0.0172301451379853,0.316231623162316
-0.00588774372559101,-0.0172033181852252,0.316331633163316
-0.00588914957429536,-0.0171766978290299,0.316431643164316
-0.00589088194572133,-0.0171502844664235,0.316531653165317
-0.00589294053316758,-0.0171240784745792,0.316631663166317
-0.00589532499221554,-0.0170980802108189,0.316731673167317
-0.00589805225446337,-0.0170721539325295,0.316831683168317
-0.00590112170402711,-0.0170463007613049,0.316931693169317
-0.00590453269127572,-0.0170205218038501,0.317031703170317
-0.0059082845372976,-0.0169948181370938,0.317131713171317
-0.00591237652993042,-0.0169691908379642,0.317231723172317
-0.00591680792624242,-0.0169436409585759,0.317331733173317
-0.00592157795600643,-0.0169181695262293,0.317431743174317
-0.00592668582120356,-0.016892777563262,0.317531753175318
-0.00593213069503071,-0.0168674660771232,0.317631763176318
-0.0059379117238856,-0.0168422360454851,0.317731773177318
-0.0059440280298482,-0.0168170884460204,0.317831783178318
-0.00595047871415472,-0.0167920242216617,0.317931793179318
-0.00595726284925708,-0.016767044305416,0.318031803180318
-0.00596439696625521,-0.0167421786378796,0.318131813181318
-0.0059718801440527,-0.0167174279188077,0.318231823182318
-0.00597971143624279,-0.0166927928231417,0.318331833183318
-0.00598788987011597,-0.0166682740407114,0.318431843184318
-0.00599641444517092,-0.0166438722266067,0.318531853185319
-0.0060052841380775,-0.0166195880508065,0.318631863186319
-0.00601449790267664,-0.016595422158475,0.318731873187319
-0.00602405466700266,-0.0165713751947768,0.318831883188319
-0.00603395333626104,-0.0165474477850252,0.318931893189319
-0.00604419279282835,-0.0165236405495707,0.319031903190319
-0.00605477190022248,-0.0164999541038011,0.319131913191319
-0.00606568949913241,-0.0164763890382898,0.319231923192319
-0.00607694441039598,-0.0164529459485735,0.319331933193319
-0.00608853543599223,-0.0164296254053745,0.319431943194319
-0.00610046135358265,-0.0164064279794154,0.31953195319532
-0.00611272092246619,-0.0163833542265301,0.31963196319632
-0.00612531288705351,-0.0163604046876643,0.31973197319732
-0.00613823597190398,-0.0163375798988009,0.31983198319832
-0.00615148888271831,-0.0163148803909598,0.31993199319932
-0.00616507030782742,-0.016292306670347,0.32003200320032
-0.00617897891620734,-0.0162698592431686,0.32013201320132
-0.00619321336442703,-0.0162475385908165,0.32023202320232
-0.00620777229218193,-0.0162253451847571,0.32033203320332
-0.00622265432378278,-0.0162032794865311,0.32043204320432
-0.00623785807113336,-0.0161813419427909,0.320532053205321
-0.00625338213174522,-0.0161595329902634,0.320632063206321
-0.00626922509022672,-0.0161378530607123,0.320732073207321
-0.0062853855153052,-0.0161163025710132,0.320832083208321
-0.00630186196528613,-0.0160948819132277,0.320932093209321
-0.00631865298606794,-0.0160735914843801,0.321032103210321
-0.00633575710965323,-0.0160524316715689,0.321132113211321
-0.00635317285365248,-0.0160314028470047,0.321232123212321
-0.00637089872624681,-0.0160105053630464,0.321332133213321
-0.0063889332232104,-0.0159897395770159,0.321432143214321
-0.00640727483088798,-0.0159691058263839,0.321532153215322
-0.00642592202420993,-0.0159486044386954,0.321632163216322
-0.00644487327314385,-0.0159282357464582,0.321732173217322
-0.00646412703574648,-0.0159080000474408,0.321832183218322
-0.00648368175816397,-0.0158878976443741,0.321932193219322
-0.00650353588207583,-0.0158679288350263,0.322032203220322
-0.00652368783873981,-0.0158480938973144,0.322132213221322
-0.00654413605494701,-0.0158283930992298,0.322232223222322
-0.00656487895054068,-0.015808826708764,0.322332233223322
-0.0065859149389124,-0.01578939497902,0.322432243224322
-0.00660724242898723,-0.0157700981631008,0.322532253225323
-0.00662886945455218,-0.0157509391493581,0.322632263226323
-0.0066507947208117,-0.0157319177938708,0.322732273227323
-0.0066730169156004,-0.0157130339378292,0.322832283228323
-0.00669553470690175,-0.0156942874224233,0.322932293229323
-0.00671834674384051,-0.0156756780739552,0.323032303230323
-0.00674145165668279,-0.0156572057236897,0.323132313231323
-0.00676484805534721,-0.015638870178077,0.323232323232323
-0.00678853453387142,-0.0156206712584565,0.323332333233323
-0.00681250966793067,-0.0156026087514276,0.323432343234323
-0.00683677201533418,-0.0155846824634409,0.323532353235324
-0.00686132011552872,-0.015566892176133,0.323632363236324
-0.0068861524881099,-0.0155492376661777,0.323732373237324
-0.00691126763679234,-0.0155317187052861,0.323832383238324
-0.00693666404841708,-0.0155143350602064,0.323932393239324
-0.00696234019146288,-0.0154970864827983,0.324032403240324
-0.00698829451852746,-0.015479972719959,0.324132413241324
-0.00701452546483873,-0.0154629935136224,0.324232423242324
-0.00704103145123248,-0.0154461485908347,0.324332433243324
-0.00706781087968586,-0.0154294376786413,0.324432443244324
-0.00709486213728756,-0.0154128604891998,0.324532453245325
-0.00712218359574168,-0.0153964167346673,0.324632463246325
-0.00714977360987863,-0.0153801061123132,0.324732473247325
-0.00717763052112943,-0.015363928319406,0.324832483248325
-0.00720575265554023,-0.0153478830383266,0.324932493249325
-0.00723413832526146,-0.0153319699415297,0.325032503250325
-0.00726278582854766,-0.0153161887064332,0.325132513251325
-0.00729169344876493,-0.015300538980678,0.325232523252325
-0.00732085945538354,-0.0152850204168677,0.325332533253325
-0.00735027057339928,-0.015269602096734,0.325432543254325
-0.00737992546037369,-0.0152542842783426,0.325532553255326
-0.0074098227758534,-0.0152390672247222,0.325632563256326
-0.00743996117988137,-0.0152239511889757,0.325732573257326
-0.00747033933498196,-0.0152089364142805,0.325832583258326
-0.00750095590169435,-0.0151940231388513,0.325932593259326
-0.00753180954452804,-0.0151792115810513,0.326032603260326
-0.00756289892749619,-0.0151645019642068,0.326132613261326
-0.00759422272007108,-0.0151498944917927,0.326232623262326
-0.00762577958973986,-0.0151353893623212,0.326332633263326
-0.00765756820448593,-0.0151209867693416,0.326432643264326
-0.00768958723179645,-0.0151066868865522,0.326532653265327
-0.00772176802318982,-0.0150925336198791,0.326632663266327
-0.00775410930868452,-0.015078527108281,0.326732673267327
-0.00778660981681018,-0.0150646674857535,0.326832683268327
-0.00781933665410521,-0.0150509102111314,0.326932693269327
-0.00785228847217579,-0.0150372554382618,0.327032703270327
-0.00788546392113926,-0.0150237033011399,0.327132713271327
-0.00791879220213109,-0.0150102995617812,0.327232723272327
-0.00795227202978501,-0.0149970443194416,0.327332733273327
-0.00798590211129064,-0.0149839376485631,0.327432743274327
-0.00801975168967348,-0.0149709330625615,0.327532753275328
-0.00805381938825173,-0.0149580306755811,0.327632763276328
-0.00808803256150152,-0.0149452778029946,0.327732773277328
-0.00812238989824999,-0.0149326744993929,0.327832783278328
-0.00815689008434672,-0.0149202208094411,0.327932793279328
-0.00819160418118858,-0.0149078686137925,0.328032803280328
-0.00822645803952206,-0.0148956664834091,0.328132813281328
-0.00826152345821672,-0.0148835656388909,0.328232823282328
-0.00829672553665056,-0.0148716152814764,0.328332833283328
-0.00833213681017321,-0.0148597659816381,0.328432843284328
-0.00836768162431278,-0.0148480675609648,0.328532853285329
-0.00840335864754897,-0.0148365199996053,0.328632863286329
-0.00843924153285486,-0.0148250728853974,0.328732873287329
-0.0084752534858025,-0.0148137769778994,0.328832883288329
-0.00851146891122975,-0.0148025812048963,0.328932893289329
-0.00854788636198295,-0.0147914855961648,0.329032903290329
-0.00858419980874314,-0.014780302016771,0.329132913291329
-0.00862062304215551,-0.0147691038516964,0.329232923292329
-0.0086568946316348,-0.0147580318609488,0.329332933293329
-0.00869336734569116,-0.0147470620791482,0.329432943294329
-0.00873003966719544,-0.0147361944765176,0.32953295329533
-0.00876681775200675,-0.0147253138763034,0.32963296329633
-0.00880364616510901,-0.0147143756033449,0.32973297329733
-0.00884053757505173,-0.014703549291243,0.32983298329833
-0.00887747746960369,-0.0146926664974695,0.32993299329933
-0.00891446497977796,-0.0146817284726512,0.33003300330033
-0.00895159278296015,-0.0146708501007361,0.33013301330133
-0.00898855338332265,-0.0146598474105825,0.33023302330233
-0.00902530056425766,-0.0146489336836523,0.33033303330333
-0.00906209444964414,-0.0146379681351233,0.33043304330433
-0.00909893412185965,-0.0146269519461431,0.330533053305331
-0.00913581866080032,-0.014615886297859,0.330633063306331
-0.00917248836541811,-0.0146049137021485,0.330733073307331
-0.00920894834194189,-0.0145940589531801,0.330833083308331
-0.00924545394152221,-0.0145831557920593,0.330933093309331
-0.00928174853459026,-0.0145723706613044,0.331033103310331
-0.00931783024868012,-0.0145616799379685,0.331133113311331
-0.00935374847907561,-0.0145508944945569,0.331233123312331
-0.00938923388200051,-0.0145399894177938,0.331333133313331
-0.0094247683407534,-0.0145290401373362,0.331433143314331
-0.00946013991680745,-0.0145179780870849,0.331533153315332
-0.00949553728107954,-0.0145068554807001,0.331633163316332
-0.00953075940924126,-0.0144954754487128,0.331733173317332
-0.00956602744333928,-0.0144840774712265,0.331833183318332
-0.00960108507787597,-0.0144727854347156,0.331933193319332
-0.00963618712156731,-0.0144614752194539,0.332033203320332
-0.0096713005419904,-0.0144499617029293,0.332133213321332
-0.00970618858362104,-0.0144384077842181,0.332233223322332
-0.00974122287809089,-0.0144269275780334,0.332333233323332
-0.00977631136042423,-0.0144155820921243,0.332433243324332
-0.00981166837263386,-0.0144042926164202,0.332533253325333
-0.00984699836187985,-0.0143930637613662,0.332633263326333
-0.00988259406758855,-0.014381891631161,0.332733273327333
-0.00991815800192282,-0.0143707788461651,0.332833283328333
-0.00995386012851013,-0.0143597386074371,0.332933293329333
-0.00998958875944806,-0.01434868042321,0.333033303330333
-0.0100251245770167,-0.0143373693146437,0.333133313331333
-0.0100606532332592,-0.0143256533504586,0.333233323332333
-0.0100962156966184,-0.0143139132074927,0.333333333333333
-0.0101317748582241,-0.0143022168166062,0.333433343334333
-0.0101671383076868,-0.0142902741614633,0.333533353335334
-0.010202534226294,-0.0142783111091962,0.333633363336334
-0.010237574347592,-0.0142661841901062,0.333733373337334
-0.0102725016430166,-0.0142539746353682,0.333833383338334
-0.0103075329141462,-0.0142419176719623,0.333933393339334
-0.0103425827332593,-0.0142298528524379,0.334033403340334
-0.0103777674974628,-0.0142178718050438,0.334133413341334
-0.0104127940499585,-0.0142058203156107,0.334233423342334
-0.0104477725759117,-0.0141938325535429,0.334333433343334
-0.0104829002450412,-0.0141817855752986,0.334433443344334
-0.0105180393167089,-0.0141697316143892,0.334533453345335
-0.0105530801124519,-0.0141575364418569,0.334633463346335
-0.0105882689124075,-0.0141452850804585,0.334733473347335
-0.0106235871070537,-0.0141331209502647,0.334833483348335
-0.0106591576260362,-0.0141210363093014,0.334933493349335
-0.0106948534945278,-0.0141090381551222,0.335033503350335
-0.0107305314284385,-0.0140968888190469,0.335133513351335
-0.0107661441774084,-0.0140848021383711,0.335233523352335
-0.0108020038541618,-0.0140727967484238,0.335333533353335
-0.0108377942258545,-0.0140608524108904,0.335433543354335
-0.0108736784074448,-0.0140490662726576,0.335533553355336
-0.0109094050120699,-0.0140373497526385,0.335633563356336
-0.0109451235486647,-0.0140256256990829,0.335733573357336
-0.0109810841202144,-0.0140139828121856,0.335833583358336
-0.0110168843227255,-0.014002408476499,0.335933593359336
-0.0110525704755358,-0.0139906892170119,0.336033603360336
-0.0110883736547366,-0.0139790561465409,0.336133613361336
-0.0111243140380963,-0.0139673685199661,0.336233623362336
-0.0111603443147086,-0.0139558401993974,0.336333633363336
-0.0111965091428609,-0.0139442571936923,0.336433643364336
-0.0112328069910321,-0.0139326203018621,0.336533653365337
-0.0112692363296858,-0.0139209303030671,0.336633663366337
-0.0113057956273009,-0.0139091879566163,0.336733673367337
-0.0113424833563263,-0.0138973940218186,0.336833683368337
-0.0113792979911959,-0.013885549238132,0.336933693369337
-0.0114162151302993,-0.0138737934772221,0.337033703370337
-0.0114532333651927,-0.0138621262229575,0.337133713371337
-0.011490374457275,-0.0138504079758825,0.337233723372337
-0.0115276368839579,-0.0138386394456782,0.337333733373337
-0.0115650191251347,-0.0138268213370626,0.337433743374337
-0.0116024743329287,-0.0138151675071827,0.337533753375338
-0.0116400231744407,-0.0138036022534272,0.337633763376338
-0.0116776642987955,-0.0137921250398134,0.337733773377338
-0.0117153748234966,-0.01378081018433,0.337833783378338
-0.0117531750885961,-0.0137695817014863,0.337933793379338
-0.0117910637804396,-0.013758439060262,0.338033803380338
-0.0118292106378397,-0.0137474724397674,0.338133813381338
-0.0118676054458571,-0.013736564539169,0.338233823382338
-0.0119060033422273,-0.0137258702525399,0.338333833383338
-0.0119444348109736,-0.0137153176688513,0.338433843384338
-0.0119828531660067,-0.0137051187147194,0.338533853385339
-0.012021374765724,-0.0136948605344854,0.338633863386339
-0.0120601374033688,-0.0136846553272207,0.338733873387339
-0.0120989540685787,-0.0136746044532323,0.338833883388339
-0.0121377942976778,-0.0136646898628026,0.338933893389339
-0.012176707496372,-0.013654852141243,0.339033903390339
-0.0122156924636626,-0.0136450908021986,0.339133913391339
-0.0122546957367517,-0.0136354632007944,0.339233923392339
-0.0122936092451248,-0.0136257686412396,0.339333933393339
-0.012332592291314,-0.0136161496503004,0.339433943394339
-0.0123716679096773,-0.0136064683414321,0.33953395339534
-0.0124108104881764,-0.0135968627103608,0.33963396339634
-0.0124500430254372,-0.0135871949300961,0.33973397339734
-0.0124893400032181,-0.0135776029368101,0.33983398339834
-0.0125289228067433,-0.0135680080899119,0.33993399339934
-0.0125685453067445,-0.0135585644745377,0.34003400340034
-0.0126082273445119,-0.0135491951771523,0.34013401340134
-0.0126479469387943,-0.013539975518231,0.34023402340234
-0.0126874823857556,-0.0135308194824559,0.34033403340334
-0.0127268347082296,-0.0135217268365755,0.34043404340434
-0.0127662692797494,-0.0135125365822674,0.340534053405341
-0.0128055105976991,-0.0135031834189577,0.340634063406341
-0.0128445449518367,-0.0134936680017362,0.340734073407341
-0.0128836384189244,-0.0134842278950644,0.340834083408341
-0.0129225503481333,-0.0134748546919523,0.340934093409341
-0.0129612901419917,-0.0134653204905181,0.341034103410341
-0.0130001129581008,-0.0134557246063938,0.341134113411341
-0.0130387631098244,-0.013445969580036,0.341234123412341
-0.013077233721694,-0.0134362848815727,0.341334133413341
-0.0131157637685998,-0.0134266770718305,0.341434143414341
-0.0131543929063228,-0.0134169679911115,0.341534153415342
-0.0131928648204322,-0.0134071921656424,0.341634163416342
-0.0132312014991272,-0.0133972745032372,0.341734173417342
-0.0132693920763485,-0.0133874062108053,0.341834183418342
-0.0133076408796669,-0.0133776164051176,0.341934193419342
-0.0133459696337565,-0.0133677669316382,0.342034203420342
-0.0133843543156687,-0.013357995845647,0.342134213421342
-0.0134225586592119,-0.0133482970925229,0.342234223422342
-0.0134608186506754,-0.0133386755358138,0.342334233423342
-0.013499155383465,-0.013328992772844,0.342434243424342
-0.0135375673905756,-0.0133192492899682,0.342534253425343
-0.0135760648621327,-0.0133092890318167,0.342634263426343
-0.0136146466626467,-0.0132991140083254,0.342734273427343
-0.0136533227177254,-0.0132888467411975,0.342834283428343
-0.0136920918556509,-0.0132784883222497,0.342934293429343
-0.0137309417815726,-0.01326791906354,0.343034303430343
-0.0137696619098242,-0.0132573337303084,0.343134313431343
-0.0138082531118739,-0.0132467327940212,0.343234323432343
-0.0138466594321076,-0.0132362126621075,0.343334333433343
-0.0138851327735194,-0.0132256381676396,0.343434343434343
-0.0139234215671118,-0.0132151445668758,0.343534353435344
-0.0139615704925123,-0.0132045182855489,0.343634363436344
-0.0139995367579441,-0.0131939735976815,0.343734373437344
-0.0140373214527425,-0.0131835099871417,0.343834383438344
-0.0140749256612802,-0.0131731269526866,0.343934393439344
-0.0141123940289414,-0.0131626107860533,0.344034403440344
-0.0141499607013117,-0.0131520083212225,0.344134413441344
-0.0141873661222567,-0.0131413489876215,0.344234423442344
-0.0142245928882157,-0.0131307722896686,0.344334433443344
-0.0142616895542698,-0.0131200616208238,0.344434443444344
-0.0142986427670024,-0.0131094144659436,0.344534453445345
-0.0143354199063996,-0.0130988502196659,0.344634463446345
-0.0143720220215981,-0.0130883683311193,0.344734473447345
-0.0144087264400368,-0.0130778011964896,0.344834483448345
-0.0144454362580061,-0.0130674029708917,0.344934493449345
-0.0144820041963591,-0.0130569472363217,0.345034503450345
-0.0145184408720222,-0.0130463604241746,0.345134513451345
-0.0145547469931875,-0.0130356436610065,0.345234523452345
-0.0145910304070434,-0.0130249038803538,0.345334533453345
-0.0146271838341463,-0.0130140356077447,0.345434543454345
-0.0146633138234151,-0.013003145330063,0.345534553455346
-0.014699199758364,-0.0129923661149703,0.345634563456346
-0.0147349753359383,-0.0129815807013355,0.345734573457346
-0.0147703902784619,-0.0129709625341931,0.345834583458346
-0.0148055524217088,-0.0129604698068827,0.345934593459346
-0.0148405911787319,-0.0129498473221008,0.346034603460346
-0.0148753780282942,-0.0129393499099036,0.346134613461346
-0.014909913889507,-0.0129289763544039,0.346234623462346
-0.0149443301813884,-0.0129184723615286,0.346334633463346
-0.0149786275366961,-0.0129078390230945,0.346434643464346
-0.0150128065822321,-0.0128970774110674,0.346534653465347
-0.0150468679423172,-0.01288618859245,0.346634663466347
-0.015080812235813,-0.0128751736243196,0.346734673467347
-0.0151147480086707,-0.0128642604234465,0.346834683468347
-0.0151484147270838,-0.0128534717095471,0.346934693469347
-0.0151817261251129,-0.0128427034523255,0.347034703470347
-0.0152149442819819,-0.0128319322720124,0.347134713471347
-0.0152478956980653,-0.0128212837225843,0.347234723472347
-0.0152805813465692,-0.0128107565732659,0.347334733473347
-0.0153130203685319,-0.0128003509878298,0.347434743474347
-0.0153454550778179,-0.0127900417750829,0.347534753475348
-0.0153777821280058,-0.0127796024475429,0.347634763476348
-0.0154099591084621,-0.0127692465794764,0.347734773477348
-0.0154420297682884,-0.0127587610134921,0.347834783478348
-0.0154740949591047,-0.0127483722023332,0.347934793479348
-0.0155060540322699,-0.0127378540853179,0.348034803480348
-0.0155379967127973,-0.0127273077100971,0.348134813481348
-0.0155698443089792,-0.012716633850369,0.348234823482348
-0.0156015096491646,-0.0127062195055838,0.348334833483348
-0.0156327627381608,-0.0126960670181852,0.348434843484348
-0.0156640215145302,-0.0126860088141354,0.348534853485349
-0.0156952736466979,-0.0126760433599283,0.348634863486349
-0.0157262777547987,-0.0126661920005834,0.348734873487349
-0.015757138119254,-0.0126564196044119,0.348834883488349
-0.0157877515301194,-0.0126467592832414,0.348934893489349
-0.0158180996453678,-0.0126372080246501,0.349034903490349
-0.0158483507323403,-0.0126275214105444,0.349134913491349
-0.0158783566324812,-0.0126179454768919,0.349234923492349
-0.0159082245641914,-0.012608446273151,0.349334933493349
-0.0159378483249558,-0.0125990557597788,0.349434943494349
-0.0159674328666659,-0.0125896176729682,0.34953495349535
-0.0159968654021583,-0.0125802942170027,0.34963496349635
-0.0160261461830471,-0.0125710842901398,0.34973497349735
-0.0160552232323979,-0.0125621009450531,0.34983498349835
-0.0160840574383529,-0.0125532209106557,0.34993499349935
-0.0161128027024248,-0.0125442005331261,0.35003500350035
-0.0161413057628064,-0.012535283282662,0.35013501350135
-0.0161695675142913,-0.0125264680773722,0.35023502350235
-0.0161978271168821,-0.0125177336764561,0.35033503350335
-0.0162260835130052,-0.0125090793206045,0.35043504350435
-0.01625433565005,-0.012500504260434,0.350535053505351
-0.0162825009444777,-0.0124917865742415,0.350635063506351
-0.0163105796950492,-0.0124829273786578,0.350735073507351
-0.0163384158860973,-0.012474294670557,0.350835083508351
-0.0163660037414145,-0.0124657599877592,0.350935093509351
-0.0163933507483832,-0.0124574487949107,0.351035103510351
-0.0164206612311002,-0.0124492005651557,0.351135113511351
-0.0164478896156406,-0.0124408071783486,0.351235123512351
-0.0164750361541149,-0.0124322697660087,0.351335133513351
-0.0165020583301819,-0.0124238001505333,0.351435143514351
-0.0165289567105937,-0.0124153977463115,0.351535153515352
-0.0165557746484205,-0.0124068512520404,0.351635163516352
-0.0165824696213655,-0.0123983724950801,0.351735173517352
-0.0166090849720768,-0.0123897501741279,0.351835183518352
-0.0166356209437319,-0.0123809854008516,0.351935193519352
-0.0166620777765304,-0.012372079276994,0.352035203520352
-0.0166882201700424,-0.0123631784037829,0.352135213521352
-0.0167143073062065,-0.0123542678282901,0.352235223522352
-0.0167403349125451,-0.0123452206119169,0.352335233523352
-0.0167660504091372,-0.0123361796089741,0.352435243524352
-0.016791455819318,-0.0123271446953917,0.352535253525353
-0.0168167884286392,-0.0123179704014611,0.352635263526353
-0.0168420057083525,-0.0123088684205464,0.352735273527353
-0.0168671508934131,-0.0122996275158615,0.352835283528353
-0.0168922241704225,-0.0122902487643346,0.352935293529353
-0.0169172257235008,-0.0122807332379315,0.353035303530353
-0.0169421557357752,-0.0122710820036551,0.353135313531353
-0.0169669717167113,-0.0122615066853903,0.353235323532353
-0.0169916741576266,-0.0122520066230842,0.353335333533353
-0.0170160712997476,-0.0122425157370026,0.353435343534353
-0.0170401878995253,-0.0122330379676118,0.353535353535354
-0.01706400295487,-0.0122235690667517,0.353635363536354
-0.017087518401275,-0.012214108885538,0.353735373537354
-0.017110990489151,-0.0122045169964709,0.353835383538354
-0.0171343569318346,-0.0121950002293668,0.353935393539354
-0.0171576181586084,-0.0121855579489869,0.354035403540354
-0.0171808173999612,-0.0121759790326892,0.354135413541354
-0.0172039547725189,-0.0121662645574023,0.354235423542354
-0.0172269876100634,-0.0121566260229411,0.354335433543354
-0.0172499591386171,-0.0121468523463661,0.354435443544354
-0.0172728266755847,-0.0121371549977156,0.354535453545355
-0.0172956334554253,-0.0121273229287896,0.354635463546355
-0.017318168904383,-0.0121175067408362,0.354735473547355
-0.0173404108615533,-0.0121077013420185,0.354835483548355
-0.0173623611994019,-0.0120979065834525,0.354935493549355
-0.0173840540600349,-0.0120881053186505,0.355035503550355
-0.0174056671708902,-0.0120781545245661,0.355135513551355
-0.0174272268606352,-0.0120680709258488,0.355235523552355
-0.0174487331833644,-0.0120578555746127,0.355335533553355
-0.017470186194165,-0.012047509508084,0.355435543554355
-0.0174915859501092,-0.0120370337585258,0.355535553555356
-0.0175126793382712,-0.0120264208321044,0.355635563556356
-0.0175334684728053,-0.0120156718901157,0.355735573557356
-0.017553955453474,-0.0120047880839302,0.355835583558356
-0.0175741423616772,-0.0119937705450673,0.355935593559356
-0.0175940747380888,-0.0119827784008722,0.356035603560356
-0.0176137289230375,-0.011971805418063,0.356135613561356
-0.0176331321409767,-0.0119608574725995,0.356235623562356
-0.0176522604662287,-0.0119499281872789,0.356335633563356
-0.0176709036595307,-0.0119390032344862,0.356435643564356
-0.0176890881373917,-0.0119281151404381,0.356535653565357
-0.0177072402597563,-0.0119171013832319,0.356635663566357
-0.0177251083161869,-0.0119059555558875,0.356735673567357
-0.0177426942441621,-0.0118946787700731,0.356835683568357
-0.0177599999667685,-0.0118832721126426,0.356935693569357
-0.0177772786058651,-0.0118717438317765,0.357035703570357
-0.017794278956724,-0.0118600877934487,0.357135713571357
-0.0178110029116624,-0.0118483050646624,0.357235723572357
-0.017827452348109,-0.0118363967074574,0.357335733573357
-0.0178436721695137,-0.0118245208715065,0.357435743574357
-0.0178596251985198,-0.0118125103698711,0.357535753575358
-0.0178751015551714,-0.0118005265085671,0.357635763576358
-0.0178901403830884,-0.0117885894465042,0.357735773577358
-0.0179047859112756,-0.0117766920273191,0.357835783578358
-0.0179191713468494,-0.0117646702998212,0.357935793579358
-0.0179335482925545,-0.0117525316734767,0.358035803580358
-0.0179476667426766,-0.0117402707487552,0.358135813581358
-0.017961778021547,-0.0117278948160154,0.358235823582358
-0.0179758818313975,-0.0117154047983389,0.358335833583358
-0.0179899778769413,-0.0117028016188073,0.358435843584358
-0.0180040658688468,-0.0116900861806508,0.358535853585359
-0.0180181455187753,-0.0116772593970255,0.358635863586359
-0.0180318578497487,-0.0116643602408304,0.358735873587359
-0.0180451720715391,-0.0116515250502152,0.358835883588359
-0.0180580281704472,-0.0116387239739142,0.358935893589359
-0.018070492405861,-0.0116259865058711,0.359035903590359
-0.0180825807728975,-0.0116132957179617,0.359135913591359
-0.0180942534991497,-0.0116006588112146,0.359235923592359
-0.0181056855294114,-0.0115879041867584,0.359335933593359
-0.018116878439373,-0.0115750327974513,0.359435943594359
-0.0181280817424385,-0.0115620511793063,0.35953595359536
-0.0181392949969184,-0.0115489602206651,0.35963596359636
-0.0181505177655897,-0.0115357608148324,0.35973597359736
-0.0181615322478617,-0.011522458336525,0.35983598359836
-0.0181723096009103,-0.0115090436095183,0.35993599359936
-0.0181826464718596,-0.0114956682176957,0.36003600360036
-0.0181926089439179,-0.0114823631587302,0.36013601360136
-0.0182021997079173,-0.0114691280653745,0.36023602360236
-0.0182113584925894,-0.0114559310615391,0.36033603360336
-0.0182201640516771,-0.0114427846435639,0.36043604360436
-0.0182286188809745,-0.0114296884193878,0.360536053605361
-0.0182371008235586,-0.0114164837033549,0.360636063606361
-0.0182456092918334,-0.0114031713838074,0.360736073607361
-0.0182538972483376,-0.011389747207622,0.360836083608361
-0.018261966089108,-0.0113762120631409,0.360936093609361
-0.0182698492311847,-0.0113625785062579,0.361036103610361
-0.018277547968867,-0.0113488474898314,0.361136113611361
-0.0182850635830547,-0.0113350199518314,0.361236123612361
-0.0182921612298956,-0.0113212356150394,0.361336133613361
-0.0182989067945821,-0.01130752724885,0.361436143614361
-0.0183052398331401,-0.0112938612253038,0.361536153615362
-0.018311226205948,-0.0112802705817864,0.361636163616362
-0.0183168053980634,-0.0112667214372354,0.361736173617362
-0.0183220098721795,-0.0112532342632171,0.361836183618362
-0.01832701571652,-0.0112396368305838,0.361936193619362
-0.0183320695278494,-0.0112259348465603,0.362036203620362
-0.0183369252806219,-0.0112121243210521,0.362136213621362
-0.0183416181864277,-0.0111982195618229,0.362236223622362
-0.0183461493504833,-0.0111842214919543,0.362336233623362
-0.0183504855403648,-0.0111701172528212,0.362436243624362
-0.0183546279317604,-0.0111559076732119,0.362536253625363
-0.0183585776904326,-0.0111415935918405,0.362636263626363
-0.0183621964941031,-0.0111273618036837,0.362736273627363
-0.0183654236814269,-0.011113176864396,0.362836283628363
-0.0183682619809535,-0.0110990384315439,0.362936293629363
-0.0183707770937553,-0.0110849813737877,0.363036303630363
-0.0183729082502983,-0.0110709698596833,0.363136313631363
-0.0183749067327299,-0.0110568661863099,0.363236323632363
-0.0183767266514911,-0.011042657232014,0.363336333633363
-0.0183784051070152,-0.0110283592549412,0.363436343634363
-0.018379906797389,-0.0110139575304523,0.363536353635364
-0.0183812691426504,-0.0109994686442381,0.363636363636364
-0.0183824930544665,-0.010984893469752,0.363736373637364
-0.0183835794380528,-0.0109702328605963,0.363836383638364
-0.0183844922957108,-0.0109554713526739,0.363936393639364
-0.0183850942520653,-0.0109407975027573,0.364036403640364
-0.0183853874326849,-0.0109262107450868,0.364136413641364
-0.0183853739437839,-0.01091171050894,0.364236423642364
-0.0183849928461001,-0.0108972594641058,0.364336433643364
-0.0183842466562714,-0.0108828572234852,0.364436443644364
-0.0183831378671142,-0.0108685034148683,0.364536453645365
-0.018381869840934,-0.0108540462111944,0.364636463646365
-0.0183804818176288,-0.0108395041733501,0.364736473647365
-0.0183789360128909,-0.0108248601995132,0.364836483648365
-0.0183772719986299,-0.0108101332128549,0.364936493649365
-0.0183754516337127,-0.0107953057145287,0.365036503650365
-0.0183735148235492,-0.0107803969949534,0.365136513651365
-0.0183714861568478,-0.010765426900382,0.365236523652365
-0.0183691261897335,-0.0107505286175834,0.365336533653365
-0.018366476559635,-0.0107357205883371,0.365436543654365
-0.018363539208001,-0.0107210021873296,0.365536553655366
-0.0183603160603997,-0.0107063727942106,0.365636563656366
-0.0183567688704861,-0.0106918121508143,0.365736573657366
-0.0183528996184192,-0.010677319597088,0.365836583658366
-0.0183488876172526,-0.0106627245167953,0.365936593659366
-0.018344733599,-0.0106480276940594,0.366036603660366
-0.0183404382907122,-0.0106332298931519,0.366136613661366
-0.0183360024129883,-0.0106183318882704,0.366236623662366
-0.0183314899085791,-0.0106033731436315,0.366336633663366
-0.0183269010231436,-0.010588354200181,0.366436643664366
-0.0183221727628188,-0.0105732367202586,0.366536653665367
-0.0183173690862367,-0.0105580603814815,0.366636663666367
-0.018312290696621,-0.0105429774128976,0.366736673667367
-0.0183069394148242,-0.0105279871445282,0.366836683668367
-0.0183013170458183,-0.0105130889014321,0.366936693669367
-0.0182953828742636,-0.0104982597703434,0.367036703670367
-0.0182891387795738,-0.0104834990564696,0.367136713671367
-0.0182826295242554,-0.0104688287102926,0.367236723672367
-0.0182759925883989,-0.0104540569045521,0.367336733673367
-0.0182692285804441,-0.0104391844184083,0.367436743674367
-0.0182624015468646,-0.0104242514654615,0.367536753675368
-0.0182554481722078,-0.0104092190380727,0.367636763676368
-0.0182483690544916,-0.0103940878955511,0.367736773677368
-0.0182412283012321,-0.0103788983755668,0.367836783678368
-0.0182340260503951,-0.0103636509495863,0.367936793679368
-0.0182265636741903,-0.0103484979508762,0.368036803680368
-0.0182187983962255,-0.0103334141336527,0.368136813681368
-0.0182107767174772,-0.0103184235029987,0.368236823682368
-0.0182024554521219,-0.0103035003962549,0.368336833683368
-0.0181938814564728,-0.0102886692403422,0.368436843684368
-0.0181850111367641,-0.0102739039606888,0.368536853685369
-0.0181760901155616,-0.0102590774747747,0.368636863686369
-0.0181670546327457,-0.0102441504027504,0.368736873687369
-0.0181579051910482,-0.010229123508888,0.368836883688369
-0.0181487061942648,-0.0102140374137377,0.368936893689369
-0.0181393937596942,-0.010198852687822,0.369036903690369
-0.0181299683801431,-0.0101835700904501,0.369136913691369
-0.0181204305479215,-0.0101681903511541,0.369236923692369
-0.0181106001127505,-0.0101528789744822,0.369336933693369
-0.0181004788294778,-0.0101376351812742,0.369436943694369
-0.0180900684430251,-0.0101224582022954,0.36953695369537
-0.0180794179040089,-0.0101073749954969,0.36963696369637
-0.0180685287876233,-0.0100923847866811,0.36973697369737
-0.0180574026591365,-0.0100774868115764,0.36983698369837
-0.0180460410694249,-0.0100626803009481,0.36993699369937
-0.0180346432363561,-0.0100478124500632,0.37003700370037
-0.0180231445680447,-0.010032843993217,0.37013701370137
-0.0180116100886363,-0.0100178153325964,0.37023702370237
-0.0180000397733171,-0.0100027268701885,0.37033703370337
-0.0179883688460814,-0.0099875394792472,0.37043704370437
-0.0179765977014719,-0.00997225390915571,0.370537053705371
-0.0179647267320466,-0.00995687091426036,0.370637063706371
-0.017952574852038,-0.00994155251025808,0.370737073707371
-0.0179401930458197,-0.00992632824568352,0.370837083708371
-0.017927533365758,-0.00991116674569025,0.370937093709371
-0.0179146471381634,-0.00989609799057676,0.371037103710371
-0.0179014860297924,-0.00988109017373267,0.371137113711371
-0.0178880516952438,-0.00986614251599777,0.371237123712371
-0.0178745274932491,-0.00985109465428888,0.371337133713371
-0.0178609793487031,-0.00983598614711594,0.371437143714371
-0.0178474071747567,-0.00982081737165201,0.371537153715372
-0.0178337450782772,-0.0098055501093443,0.371637163716372
-0.0178200607514137,-0.00979023041005014,0.371737173717372
-0.0178062866166579,-0.00977481339017111,0.371837183718372
-0.0177924891204951,-0.00975933806230866,0.371937193719372
-0.0177784873836106,-0.00974396946450756,0.372037203720372
-0.0177642161659766,-0.00972866850972385,0.372137213721372
-0.0177497434436148,-0.00971347242394997,0.372237223722372
-0.0177350032717791,-0.00969833429876326,0.372337233723372
-0.0177199972936539,-0.00968325334011483,0.372437243724372
-0.0177047271439867,-0.00966822875395633,0.372537253725373
-0.0176894432205536,-0.0096531418647573,0.372637263726373
-0.0176740782336886,-0.00963795582369857,0.372737273727373
-0.0176586324240877,-0.00962267140497764,0.372837283728373
-0.0176431060319505,-0.00960728939271743,0.372937293729373
-0.0176275669315613,-0.00959184726601329,0.373037303730373
-0.0176120150162199,-0.00957634534248457,0.373137313731373
-0.0175963822339735,-0.00956074756736086,0.373237323732373
-0.0175805392610999,-0.00954525328655021,0.373337333733373
-0.0175644355435005,-0.00952981524423372,0.373437343734373
-0.017548139213029,-0.00951447914287268,0.373537353735374
-0.0175315827338645,-0.00949920818327602,0.373637363736374
-0.0175147699551577,-0.00948399056885865,0.373737373737374
-0.0174977025022269,-0.00946882549564659,0.373837383738374
-0.017480379111046,-0.00945372371803573,0.373937393739374
-0.0174630546692394,-0.00943855794010543,0.374037403740374
-0.0174456593977989,-0.00942329378947573,0.374137413741374
-0.017428193463971,-0.00940793206019522,0.374237423742374
-0.0174106570340095,-0.00939247353638691,0.374337433743374
-0.0173930502736723,-0.00937691899721102,0.374437443744374
-0.0173754971299798,-0.00936120290387885,0.374537453745375
-0.0173579391629381,-0.0093454395993929,0.374637463746375
-0.0173401299072973,-0.00932972933239255,0.374737473747375
-0.0173221237668029,-0.0093139723157792,0.374837483748375
-0.017303853675115,-0.00929827393965706,0.374937493749375
-0.0172854454065588,-0.00928256804984981,0.375037503750375
-0.0172668574055918,-0.00926695970395376,0.375137513751375
-0.0172480248976972,-0.00925140107542741,0.375237523752375
-0.0172291286272015,-0.00923574755808995,0.375337533753375
-0.0172102415319377,-0.00922003143498096,0.375437543754375
-0.0171913562093875,-0.00920426827441634,0.375537553755376
-0.017172479844202,-0.00918844289517901,0.375637563756376
-0.0171535956020542,-0.00917256583826428,0.375737573757376
-0.0171347119683461,-0.00915664301933451,0.375837583758376
-0.017115837118801,-0.00914065853260311,0.375937593759376
-0.0170967760906591,-0.00912476464682036,0.376037603760376
-0.0170774727843849,-0.00910891863720697,0.376137613761376
-0.0170579288694655,-0.00909311969482602,0.376237623762376
-0.0170381361309717,-0.00907738417707936,0.376337633763376
-0.0170181061729315,-0.00906169395980686,0.376437643764376
-0.01699788942984,-0.00904595582666245,0.376537653765377
-0.0169776146889403,-0.00903012482953093,0.376637663766377
-0.0169573589679867,-0.00901422949460935,0.376737673767377
-0.0169371700007162,-0.00899817893806933,0.376837683768377
-0.0169169217830259,-0.00898203818753074,0.376937693769377
-0.0168966924349086,-0.00896583474189021,0.377037703770377
-0.0168764818407311,-0.00894956882943656,0.377137713771377
-0.0168562111003477,-0.00893321460884984,0.377237723772377
-0.0168358803065628,-0.00891677283447617,0.377337733773377
-0.0168153749183581,-0.00890042151216702,0.377437743774377
-0.0167947026494197,-0.00888416018534421,0.377537753775378
-0.0167738439100717,-0.00886800761836948,0.377637763776378
-0.0167528208949657,-0.00885194236200422,0.377737773777378
-0.0167315537123879,-0.0088359390811344,0.377837783778378
-0.0167100595247068,-0.00881997612304649,0.377937793779378
-0.0166885120409781,-0.00880392303051362,0.378037803780378
-0.0166669936601242,-0.00878780363492039,0.378137813781378
-0.016645421467091,-0.00877159547957876,0.378237823782378
-0.0166237955134917,-0.00875529934364924,0.378337833783378
-0.0166021817415909,-0.00873896001643717,0.378437843784378
-0.0165805979494924,-0.00872255547301855,0.378537853785379
-0.0165590440329772,-0.00870608592679417,0.378637863786379
-0.0165372654210477,-0.00868965640558353,0.378737873787379
-0.0165153053670215,-0.00867333622486894,0.378837883788379
-0.0164931237520879,-0.00865705394012511,0.378937893789379
-0.0164708911562547,-0.00864080841487003,0.379037903790379
-0.0164485054117663,-0.00862464223988689,0.379137913791379
-0.0164259678005149,-0.00860855415958636,0.379237923792379
-0.0164033803369055,-0.00859237808380939,0.379337933793379
-0.0163808093627084,-0.00857615733287151,0.379437943794379
-0.0163582770085552,-0.00855986750466576,0.37953795379538
-0.0163357601745788,-0.0085435337506825,0.37963796379638
-0.0163132540150972,-0.00852716303869827,0.37973797379738
-0.0162907865818636,-0.00851072347277248,0.37983798379838
-0.0162682667374503,-0.00849419930096527,0.37993799379938
-0.0162457861547714,-0.00847760682112477,0.38003800380038
-0.0162230640195221,-0.00846107439121186,0.38013801380138
-0.0162001276489602,-0.0084445748944658,0.38023802380238
-0.0161770120090173,-0.00842803300544856,0.38033803380338
-0.0161536544050874,-0.00841155921602676,0.38043804380438
-0.0161301235337915,-0.00839519357106542,0.380538053805381
-0.0161063851175391,-0.00837885753915514,0.380638063806381
-0.0160826011477094,-0.00836243693610307,0.380738073807381
-0.0160587716138806,-0.00834593253114389,0.380838083808381
-0.0160349599774116,-0.00832939588284767,0.380938093809381
-0.0160111022965441,-0.00831277656912633,0.381038103810381
-0.0159872663909713,-0.00829611456040283,0.381138113811381
-0.0159634477117872,-0.0082794223927199,0.381238123812381
-0.0159396500773732,-0.00826268788735668,0.381338133813381
-0.0159156484737029,-0.00824598172952946,0.381438143814381
-0.0158914766046667,-0.00822938432162468,0.381538153815382
-0.015867172436707,-0.00821285131106368,0.381638163816382
-0.0158427373425356,-0.00819638147203383,0.381738173817382
-0.0158181285407974,-0.00817986905710916,0.381838183818382
-0.0157933918793639,-0.00816341822065559,0.381938193819382
-0.0157687163169947,-0.008146892058764,0.382038203820382
-0.0157439975390252,-0.00813028446222275,0.382138213821382
-0.0157193403444896,-0.00811360209111477,0.382238223822382
-0.0156947445889703,-0.0080968452084686,0.382338233823382
-0.015670210135494,-0.00808001405746174,0.382438243824382
-0.0156456300609463,-0.0080631043800083,0.382538253825383
-0.0156211118194616,-0.00804612095528843,0.382638263826383
-0.0155965471539238,-0.00802906044333519,0.382738273827383
-0.0155717878715337,-0.00801202370321284,0.382838283828383
-0.0155467968773172,-0.00799504231820543,0.382938293829383
-0.0155217780596366,-0.00797808034272417,0.383038303830383
-0.0154967314150182,-0.00796113741448434,0.383138313831383
-0.0154715661509492,-0.00794424956344256,0.383238323832383
-0.0154465594931308,-0.00792724969695337,0.383338333833383
-0.0154215078008446,-0.00791017383504753,0.383438343834383
-0.0153964110587056,-0.00789302268740622,0.383538353835384
-0.0153713354442155,-0.00787585208557351,0.383638363836384
-0.0153462142682078,-0.00785860719552872,0.383738373837384
-0.0153211631029712,-0.00784128730262828,0.383838383838384
-0.0152961818025996,-0.00782389267486345,0.383938393839384
-0.0152712702271417,-0.00780642358022569,0.384038403840384
-0.0152462547097258,-0.00778894348801446,0.384138413841384
-0.0152211356002295,-0.00777145253718824,0.384238423842384
-0.015195838606967,-0.00775392765567147,0.384338433843384
-0.0151704392474367,-0.0077363923522666,0.384438443844384
-0.0151448570582097,-0.00771887616558241,0.384538453845385
-0.0151190937286245,-0.007701378485194,0.384638463846385
-0.015093286733809,-0.00768381054142764,0.384738473847385
-0.0150674360449789,-0.00766617300922456,0.384838483848385
-0.0150415416328535,-0.00764846655856339,0.384938493849385
-0.0150157275903601,-0.00763068495616243,0.385038503850385
-0.0149898688702244,-0.0076128358596279,0.385138513851385
-0.0149639654540839,-0.00759491990916183,0.385238523852385
-0.0149380173255614,-0.00757693777474241,0.385338533853385
-0.0149120244697686,-0.00755889009657169,0.385438543854385
-0.0148860571436317,-0.0075408273562909,0.385538553855386
-0.0148600416564603,-0.00752272597561889,0.385638563856386
-0.0148339233538875,-0.00750461924008135,0.385738573857386
-0.0148077025713987,-0.00748650724397162,0.385838583858386
-0.0147815101647339,-0.00746837921304243,0.385938593859386
-0.0147552729915925,-0.00745018778725587,0.386038603860386
-0.0147291176585619,-0.00743187718965868,0.386138613861386
-0.0147030492669081,-0.00741349274057618,0.386238623862386
-0.0146769341494628,-0.0073950473581871,0.386338633863386
-0.0146507722948116,-0.00737654164795341,0.386438643864386
-0.0146245636915399,-0.0073579762103745,0.386538653865387
-0.0145985081118607,-0.00733931892122053,0.386638663866387
-0.0145724042991865,-0.00732060338363676,0.386738673867387
-0.0145462625458763,-0.00730194747414227,0.386838683868387
-0.0145200210620434,-0.00728336819034039,0.386938693869387
-0.0144936940542105,-0.0072648270059843,0.387038703870387
-0.0144673501758219,-0.00724628651642071,0.387138713871387
-0.0144408959445252,-0.00722778147616565,0.387238723872387
-0.0144143945363181,-0.00720921790956379,0.387338733873387
-0.014388044996859,-0.00719056412414936,0.387438743874387
-0.0143616467847005,-0.0071718532416758,0.387538753875388
-0.014335326168959,-0.00715303017005658,0.387638763876388
-0.0143090409032699,-0.00713417142580274,0.387738773877388
-0.0142827054179753,-0.00711525757953696,0.387838783878388
-0.0142564459320675,-0.0070962336682056,0.387938793879388
-0.0142302214929847,-0.00707717495769316,0.388038803880388
-0.0142040318977484,-0.00705808149266481,0.388138813881388
-0.0141778166572227,-0.00703900946694942,0.388238823882388
-0.0141514479206455,-0.00702005168994332,0.388338833883388
-0.0141248565497065,-0.00700114532758573,0.388438843884388
-0.0140982423920532,-0.00698225795291608,0.388538853885389
-0.0140715169762764,-0.00696337242440949,0.388638863886389
-0.0140448923843278,-0.00694441037939198,0.388738873887389
-0.0140182166769877,-0.00692539529192606,0.388838883888389
-0.0139916422093588,-0.00690630408993627,0.388938893889389
-0.0139651058774042,-0.00688717630711878,0.389038903890389
-0.0139385166781881,-0.00686799709972691,0.389138913891389
-0.0139118746270954,-0.00684876696404128,0.389238923892389
-0.0138853351244053,-0.0068294611654469,0.389338933893389
-0.0138588338462237,-0.0068101194212636,0.389438943894389
-0.013832277972236,-0.00679072833688376,0.38953895389539
-0.0138055660349383,-0.00677134774883419,0.38963896389639
-0.0137786347600695,-0.00675201668460504,0.38973897389739
-0.0137514858429232,-0.0067327343699988,0.38983898389839
-0.0137243179936726,-0.00671346906292175,0.38993899389939
-0.0136970988205925,-0.00669415431142906,0.39003900390039
-0.0136700251827302,-0.00667475971834675,0.39013901390139
-0.013642994650294,-0.00665532783475589,0.39023902390239
-0.0136159826722928,-0.00663591211005453,0.39033903390339
-0.0135889167649902,-0.00661644850422078,0.39043904390439
-0.0135619935293674,-0.00659690679874181,0.390539053905391
-0.0135350149932205,-0.00657731839824053,0.390639063906391
-0.013508177620061,-0.00655765316857171,0.390739073907391
-0.0134812836009612,-0.00653794239525134,0.390839083908391
-0.0134543399597775,-0.00651824724483764,0.390939093909391
-0.0134272781438105,-0.0064986013800297,0.391039103910391
-0.0134000968438723,-0.00647896333660089,0.391139113911391
-0.0133727259082482,-0.00645930933279457,0.391239123912391
-0.0133451422896766,-0.00643970041606186,0.391339133913391
-0.0133176074142764,-0.00642005265546287,0.391439143914391
-0.0132900188140423,-0.0064003599219347,0.391539153915392
-0.0132624793440782,-0.00638062841898233,0.391639163916392
-0.0132349888242344,-0.00636085815653119,0.391739173917392
-0.0132075683975443,-0.00634099030550358,0.391839183918392
-0.0131801964276719,-0.00632108419622062,0.391939193919392
-0.0131527677766232,-0.00630113562518713,0.392039203920392
-0.013125282505937,-0.00628114499935329,0.392139213921392
-0.0130977406786411,-0.00626111272070603,0.392239223922392
-0.0130700325706144,-0.00624107877951948,0.392339233923392
-0.0130421596855866,-0.0062210428085461,0.392439243924392
-0.0130142404678214,-0.00620108400421099,0.392539253925393
-0.0129861585484997,-0.00618112181028074,0.392639263926393
-0.0129579153985965,-0.00616115587439639,0.392739273927393
-0.0129297068111487,-0.00614115607730085,0.392839283928393
-0.0129015190233085,-0.00612118234485146,0.392939293929393
-0.0128732524663405,-0.00610119560985585,0.393039303930393
-0.012845043420826,-0.00608116828904969,0.393139313931393
-0.0128168916862674,-0.00606110040228434,0.393239323932393
-0.0127887970671304,-0.00604099198429923,0.393339333933393
-0.0127605109964175,-0.00602087117915552,0.393439343934393
-0.0127321706326296,-0.00600067333640641,0.393539353935394
-0.0127037327552036,-0.00598044380119143,0.393639363936394
-0.0126752144600065,-0.00596009220581389,0.393739373937394
-0.0126465660778077,-0.0059396910469135,0.393839383938394
-0.0126176301825113,-0.00591928793266845,0.393939393939394
-0.0125885534195143,-0.00589880655996819,0.394039403940394
-0.0125592687681348,-0.00587829744023121,0.394139413941394
-0.0125299016414056,-0.00585770781885173,0.394239423942394
-0.0125003960459953,-0.00583704162637044,0.394339433943394
-0.0124706844654377,-0.00581634899703253,0.394439443944394
-0.0124409308618415,-0.00579557988592345,0.394539453945395
-0.0124109000672836,-0.00577480850681288,0.394639463946395
-0.0123808550001979,-0.00575395618933313,0.394739473947395
-0.0123507960744823,-0.0057330232362151,0.394839483948395
-0.0123206021818399,-0.00571201680878504,0.394939493949395
-0.0122903270257646,-0.00569097908095052,0.395039503950395
-0.0122599047106421,-0.00566981633015944,0.395139513951395
-0.012229403263611,-0.00564862266606282,0.395239523952395
-0.0121986323164754,-0.00562742680344396,0.395339533953395
-0.0121680799803566,-0.00560632780483213,0.395439543954395
-0.0121375546279952,-0.00558539727356255,0.395539553955396
-0.0121068958332805,-0.00556439366996777,0.395639563956396
-0.0120760341819701,-0.00554336557493571,0.395739573957396
-0.0120450410262812,-0.00552226525621813,0.395839583958396
-0.012013783650415,-0.0055011591607967,0.395939593959396
-0.0119823971538051,-0.00547998152655672,0.396039603960396
-0.0119508114358534,-0.00545878045299376,0.396139613961396
-0.0119192627453818,-0.00543774722642238,0.396239623962396
-0.0118876800636735,-0.00541692756419247,0.396339633963396
-0.0118560567008689,-0.00539627968445766,0.396439643964396
-0.0118242343435226,-0.00537560393857879,0.396539653965397
-0.0117924404731672,-0.00535529034835369,0.396639663966397
-0.0117604481368087,-0.00533494613266558,0.396739673967397
-0.0117283041133408,-0.00531486917885742,0.396839683968397
-0.0116959075020117,-0.00529477385771187,0.396939693969397
-0.0116633820865656,-0.00527484446295277,0.397039703970397
-0.0116308315340215,-0.00525511719823489,0.397139713971397
-0.0115981584250343,-0.00523530801747541,0.397239723972397
-0.0115655406210378,-0.00521535752087408,0.397339733973397
-0.0115330124904418,-0.00519551780894482,0.397439743974397
-0.0115004980998647,-0.00517558086079817,0.397539753975398
-0.011467859765741,-0.00515556374351693,0.397639763976398
-0.011435502121852,-0.00513578796242777,0.397739773977398
-0.0114031263061601,-0.0051160743354951,0.397839783978398
-0.0113708068942237,-0.00509631415249873,0.397939793979398
-0.0113382396626881,-0.00507652802396354,0.398039803980398
-0.0113059038844169,-0.00505683159314642,0.398139813981398
-0.0112738874055062,-0.00503701342971182,0.398239823982398
-0.0112420589662438,-0.00501714163325508,0.398339833983398
-0.0112104671137701,-0.00499715790075581,0.398439843984398
-0.0111789286695035,-0.00497712622260793,0.398539853985399
-0.0111475360309274,-0.00495735748373758,0.398639863986399
-0.0111162670078566,-0.00493781878075484,0.398739873987399
-0.0110848619235609,-0.00491819733790513,0.398839883988399
-0.0110534670785222,-0.00489847271339887,0.398939893989399
-0.0110221421762643,-0.00487897777242125,0.399039903990399
-0.010991079827178,-0.00485967450981973,0.399139913991399
-0.0109598788148686,-0.00484028673066721,0.399239923992399
-0.0109290465066327,-0.00482104756764119,0.399339933993399
-0.0108980732612169,-0.00480172340170953,0.399439943994399
-0.0108672275831872,-0.00478229607893532,0.3995399539954
-0.0108365090239062,-0.00476276593678948,0.3996399639964
-0.0108058328122311,-0.00474338255468122,0.3997399739974
-0.0107752006236045,-0.00472384738025212,0.3998399839984
-0.010744695505091,-0.00470420878098919,0.3999399939994
-0.010714224545557,-0.00468458129344427,0.4000400040004
-0.0106836080200359,-0.00466487191467173,0.4001400140014
-0.0106530258510138,-0.00464517528037968,0.4002400240024
-0.010622298352234,-0.00462539725610323,0.4003400340034
-0.0105919050476782,-0.00460574573369887,0.4004400440044
-0.0105613643781188,-0.00458601243421141,0.400540054005401
-0.010530856163312,-0.00456629426135034,0.400640064006401
-0.0105006800786989,-0.00454670453081767,0.400740074007401
-0.010470532743609,-0.00452714397660927,0.400840084008401
-0.0104406397775306,-0.00450789682346892,0.400940094009401
-0.0104108949074768,-0.00448867821637668,0.401040104010401
-0.0103812098719648,-0.00446972825578678,0.401140114011401
-0.0103518498514746,-0.00445090459359383,0.401240124012401
-0.0103228121110049,-0.00443220703128604,0.401340134013401
-0.0102939155042421,-0.00441352117623258,0.401440144014401
-0.0102653185997196,-0.00439481845260866,0.401540154015402
-0.0102368591345928,-0.00437612824021338,0.401640164016402
-0.01020873945677,-0.00435777675407464,0.401740174017402
-0.0101808433517752,-0.00433980766190399,0.401840184018402
-0.010153320384623,-0.00432216388649358,0.401940194019402
-0.0101262092512882,-0.00430492764661611,0.402040204020402
-0.0100993284918079,-0.00428799180029754,0.402140214021402
-0.0100724823563218,-0.00427131359298208,0.402240224022402
-0.0100456349945269,-0.00425463597127744,0.402340234023402
-0.0100190887052025,-0.00423807602757955,0.402440244024402
-0.00999284098113997,-0.00422163362292981,0.402540254025403
-0.00996688933746346,-0.004205308613407,0.402640264026403
-0.00994092845701631,-0.00418898365847509,0.402740274027403
-0.00991478042079629,-0.00417255050449193,0.402840284028403
-0.00988874949086799,-0.00415611641750161,0.402940294029403
-0.00986283467367803,-0.00413968177963999,0.403040304030403
-0.00983673165753384,-0.00412313978640388,0.403140314031403
-0.00981061931628109,-0.00410660231428218,0.403240324032403
-0.00978449747671786,-0.00409006988933199,0.403340334033403
-0.0097584922690023,-0.00407353919143763,0.403440344034403
-0.00973260270603272,-0.00405701058784654,0.403540354035404
-0.00970670120057175,-0.00404048863441274,0.403640364036404
-0.0096807876106832,-0.00402397382245371,0.403740374037404
-0.00965498877819129,-0.0040074620923959,0.403840384038404
-0.009629176603201,-0.00399095853607629,0.403940394039404
-0.00960347827443653,-0.00397445872171068,0.404040404040404
-0.00957807087963039,-0.00395808800972655,0.404140414041404
-0.00955295202323716,-0.00394184610235552,0.404240424042404
-0.00952811933055513,-0.00392573270182933,0.404340434043404
-0.00950326469781321,-0.00390962714253343,0.404440444044404
-0.00947838808084245,-0.0038935299157853,0.404540454045405
-0.00945348943944415,-0.00387744150297687,0.404640464046405
-0.00942856873242703,-0.00386136237557465,0.404740474047405
-0.00940362592257008,-0.00384529300504494,0.404840484048405
-0.00937866097513362,-0.00382923386285414,0.404940494049405
-0.00935367385587434,-0.00381318540061738,0.405040504050405
-0.00932866453253403,-0.00379714806498697,0.405140514051405
-0.00930363297533583,-0.00378112231254107,0.405240524052405
-0.00927857915351037,-0.00376510858000613,0.405340534053405
-0.00925350303430314,-0.00374910730410915,0.405440544054405
-0.0092284045889299,-0.00373311890668823,0.405540554055406
-0.00920328378910262,-0.00371714382447038,0.405640564056406
-0.00917814060901478,-0.00370118246936815,0.405740574057406
-0.0091529750218672,-0.00368523526321988,0.405840584058406
-0.00912778700284587,-0.00366930260801283,0.405940594059406
-0.00910257796337223,-0.00365338898515875,0.406040604060406
-0.00907725959630575,-0.00363768505069625,0.406140614061406
-0.00905191941076807,-0.00362199530985287,0.406240624062406
-0.00902686656462988,-0.00360644203619205,0.406340634063406
-0.0090017894469065,-0.00359090280726621,0.406440644064406
-0.00897699744475016,-0.00357549991152714,0.406540654065407
-0.00895217875908591,-0.00356011089178774,0.406640664066407
-0.00892774131453053,-0.00354513982450676,0.406740674067407
-0.00890348841233548,-0.00353057358306775,0.406840684068407
-0.00887951382418464,-0.00351613796262809,0.406940694069407
-0.00885550548698199,-0.0035017106499221,0.407040704070407
-0.00883177340971902,-0.00348741381429426,0.407140714071407
-0.0088083153204241,-0.00347324690983609,0.407240724072407
-0.00878481895401505,-0.00345908768779834,0.407340734073407
-0.00876159460186695,-0.00344505820834357,0.407440744074407
-0.00873832982470316,-0.00343103631205328,0.407540754075408
-0.00871534325786103,-0.00341747606074718,0.407640764076408
-0.008692602414826,-0.00340437912192718,0.407740774077408
-0.00866981692988082,-0.00339128388534903,0.407840784078408
-0.00864720279467426,-0.00337865810024543,0.407940794079408
-0.00862484039571179,-0.0033661980479791,0.408040804080408
-0.00860272772901319,-0.00335390292953845,0.408140814081408
-0.00858083346588611,-0.00334205598703209,0.408240824082408
-0.00855918525609631,-0.00333037011728998,0.408340834083408
-0.0085377811438028,-0.00331884452130063,0.408440844084408
-0.00851661837861963,-0.00330775936423424,0.408540854085409
-0.00849569588858116,-0.00329683066452456,0.408640864086409
-0.00847514397805989,-0.00328629139603886,0.408740874087409
-0.00845482748161682,-0.00327590516057521,0.408840884088409
-0.00843466493681069,-0.00326597699687685,0.408940894089409
-0.00841473237330134,-0.00325647992217872,0.409040904090409
-0.00839495061054467,-0.00324743551475248,0.409140914091409
-0.00837531839493643,-0.00323884103016744,0.409240924092409
-0.00835591453034388,-0.00323038632791781,0.409340934093409
-0.0083363491195356,-0.00322209940814334,0.409440944094409
-0.00831701162202368,-0.00321395055853691,0.40954095409541
-0.00829751173660449,-0.00320596777923836,0.40964096409641
-0.00827823933420658,-0.00319812133808931,0.40974097409741
-0.00825880371709823,-0.00319043924019219,0.40984098409841
-0.00823920597908143,-0.00318292050291209,0.40994099409941
-0.00821944720849909,-0.00317556412376237,0.41004100410041
-0.00819976752466384,-0.00316820410191461,0.41014101410141
-0.00818001667570913,-0.00316081173251081,0.41024102410241
-0.00816010548898141,-0.00315358150783693,0.41034103410341
-0.00814042542549166,-0.0031464835915158,0.41044104410441
-0.00812067390506957,-0.00313935254351561,0.410541054105411
-0.00810085137287865,-0.00313218902388934,0.410641064106411
-0.00808125933613101,-0.00312515795653704,0.410741074107411
-0.0080618959630557,-0.00311825851267052,0.410841084108411
-0.00804260781070324,-0.00311135514818895,0.410941094109411
-0.00802324471355986,-0.00310441922771359,0.411041104110411
-0.00800371700963952,-0.00309764362565626,0.411141114111411
-0.00798402581408428,-0.00309102726508857,0.411241124112411
-0.00796426644746918,-0.00308435944520688,0.411341134113411
-0.00794434506416451,-0.00307785032090647,0.411441144114411
-0.00792435320110359,-0.00307130754383261,0.411541154115412
-0.00790429130841276,-0.00306473176411266,0.411641164116412
-0.0078841630526115,-0.00305838818406283,0.411741174117412
-0.0078637916754975,-0.0030518591886954,0.411841184118412
-0.00784335711295646,-0.00304527696229319,0.411941194119412
-0.00782270678755187,-0.00303851002032871,0.412041204120412
-0.00780199462709922,-0.00303197703486699,0.412141214121412
-0.00778121751644642,-0.00302541325024413,0.412241224122412
-0.00776022679827583,-0.00301866494857121,0.412341234123412
-0.00773917750065656,-0.00301186404117667,0.412441244124412
-0.00771807003550127,-0.00300501070672143,0.412541254125413
-0.00769690481472273,-0.00299810511394082,0.412641264126413
-0.00767567772266761,-0.00299117343170006,0.412741274127413
-0.00765439371221426,-0.00298418961024115,0.412841284128413
-0.00763305269105452,-0.0029774416013737,0.412941294129413
-0.00761165509194488,-0.00297092760359979,0.413041304130413
-0.00759020134317535,-0.00296464581542164,0.413141314131413
-0.00756853736209095,-0.00295846694090856,0.413241324132413
-0.00754657489068296,-0.00295231355535636,0.413341334133413
-0.0075245610418473,-0.00294610042757057,0.413441344134413
-0.00750249618084637,-0.00293982773621205,0.413541354135414
-0.00748013587817228,-0.00293358153630092,0.413641364136414
-0.00745757212038841,-0.00292715004514225,0.413741374137414
-0.00743496121050813,-0.00292094955265526,0.413841384138414
-0.00741229869193352,-0.00291472145209005,0.413941394139414
-0.00738958975972777,-0.00290872263306622,0.414041404140414
-0.00736667944438284,-0.00290253706373058,0.414141414141414
-0.00734372461814577,-0.00289658021017678,0.414241424142414
-0.00732056978197739,-0.00289072740677006,0.414341434143414
-0.00729737230341254,-0.00288510053501224,0.414441444144414
-0.00727413250354464,-0.0028796977636284,0.414541454145415
-0.00725084539574831,-0.00287426330970445,0.414641464146415
-0.00722751125545916,-0.00286879770426017,0.414741474147415
-0.00720413581223433,-0.00286355456642749,0.414841484148415
-0.00718056844993743,-0.00285837239664112,0.414941494149415
-0.00715696170431741,-0.00285311786917354,0.415041504150415
-0.00713307095628729,-0.00284788329714047,0.415141514151415
-0.00710889843364973,-0.00284266864083957,0.415241524152415
-0.00708453409715156,-0.00283755534980885,0.415341534153415
-0.00705995823106159,-0.00283254155803408,0.415441544154415
-0.00703517837636044,-0.00282758336455175,0.415541554155416
-0.00701036838106216,-0.00282284204063822,0.415641564156416
-0.00698537699676918,-0.0028181549800229,0.415741574157416
-0.0069603571101007,-0.00281368228276033,0.415841584158416
-0.00693530894835312,-0.00280912833943468,0.415941594159416
-0.00691006072307596,-0.00280462424747441,0.416041604160416
-0.00688478595870849,-0.00280003834369153,0.416141614161416
-0.00685948484234846,-0.00279537084644921,0.416241624162416
-0.00683415756109357,-0.00279062197907365,0.416341634163416
-0.00680880440427527,-0.00278608637330857,0.416441644164416
-0.00678342545229101,-0.00278146757606118,0.416541654165417
-0.00675802104161889,-0.00277706053173172,0.416641664166417
-0.00673243917348533,-0.00277270143801391,0.416741674167417
-0.00670683343575373,-0.00276855155625835,0.416841684168417
-0.00668120401750692,-0.00276460902541374,0.416941694169417
-0.00665555110733143,-0.00276087200427973,0.417041704170417
-0.00662987489480638,-0.00275733864173054,0.417141714171417
-0.00660417556802202,-0.00275400710152855,0.417241724172417
-0.00657845331308355,-0.00275087555239935,0.417341734173417
-0.00655270831609606,-0.0027479421581052,0.417441744174417
-0.00652694076266844,-0.00274520509233453,0.417541754175418
-0.00650115084138725,-0.00274266253373816,0.417641764176418
-0.00647533873935019,-0.00274031266592983,0.417741774177418
-0.00644950464514379,-0.0027381536774861,0.417841784178418
-0.00642364874636209,-0.00273618375202093,0.417941794179418
-0.00639777123258413,-0.00273440108803621,0.418041804180418
-0.00637187229289279,-0.00273280387410871,0.418141814181418
-0.00634595211686717,-0.00273139031370334,0.418241824182418
-0.00632001089458263,-0.00273015861028501,0.418341834183418
-0.00629404881611462,-0.00272910696235604,0.418441844184418
-0.00626806607203477,-0.00272823357834415,0.418541854185419
-0.00624206285241847,-0.0027275366766026,0.418641864186419
-0.00621603934535598,-0.00272701446059664,0.418741874187419
-0.00618999574042644,-0.00272666514867941,0.418841884188419
-0.00616393222820151,-0.00272648696912993,0.418941894189419
-0.00613784899925286,-0.00272647813037613,0.419041904190419
-0.00611174624365586,-0.00272663686069704,0.419141914191419
-0.00608562415396735,-0.00272696138837142,0.419241924192419
-0.00605948292224779,-0.00272744994167842,0.419341934193419
-0.00603332273807633,-0.00272810074889702,0.419441944194419
-0.00600714379202461,-0.00272891204326906,0.41954195419542
-0.00598094627416804,-0.00272988205307343,0.41964196419642
-0.0059548188236587,-0.00273116129022768,0.41974197419742
-0.00592876078491024,-0.00273274707978056,0.41984198419842
-0.00590277150630643,-0.00273463675670635,0.41994199419942
-0.00587685034218656,-0.00273682766590486,0.42004200420042
-0.00585099665234886,-0.00273931714235038,0.42014201420142
-0.00582520980056189,-0.00274210254583138,0.42024202420242
-0.00579948915605328,-0.0027451812262104,0.42034203420342
-0.00577383409152461,-0.00274855055816427,0.42044204420442
-0.00574824398563282,-0.00275220789651844,0.420542054205421
-0.00572271822001255,-0.00275615062587516,0.420642064206421
-0.00569725617977236,-0.00276037611594857,0.420742074207421
-0.00567185725696882,-0.0027648817513408,0.420842084208421
-0.00564652084613983,-0.00276966492657986,0.420942094209421
-0.00562124634628982,-0.00277472303123082,0.421042104210421
-0.00559603316039349,-0.00278005346478452,0.421142114211421
-0.00557088069539578,-0.00278565362673166,0.421242124212421
-0.00554578836121928,-0.0027915209314514,0.421342134213421
-0.00552075557274942,-0.00279765278836012,0.421442144214421
-0.00549578174884187,-0.00280404661679978,0.421542154215422
-0.00547086631182623,-0.00281069983611217,0.421642164216422
-0.00544600868849868,-0.00281760987060232,0.421742174217422
-0.005421208308633,-0.00282477415450034,0.421842184218422
-0.00539646460448448,-0.00283219011211126,0.421942194219422
-0.0053717770137674,-0.00283985518262802,0.422042204220422
-0.00534714497518864,-0.00284776681020661,0.422142214221422
-0.00532256793142529,-0.0028559224390032,0.422242224222422
-0.00529804532862847,-0.00286431950821086,0.422342234223422
-0.00527357661493438,-0.00287295548183672,0.422442244224422
-0.00524916124294577,-0.00288182780403677,0.422542254225423
-0.00522479866675415,-0.00289093393385554,0.422642264226423
-0.00520048834243622,-0.00290027134026289,0.422742274227423
-0.00517622973003895,-0.00290983747237763,0.422842284228423
-0.00515202229109811,-0.00291962980909534,0.422942294229423
-0.00512786549012712,-0.00292964581442328,0.423042304230423
-0.00510375879064693,-0.00293988295733132,0.423142314231423
-0.00507970165915604,-0.00295033872167808,0.423242324232423
-0.00505565838877654,-0.00296093554876357,0.423342334233423
-0.00503162890258494,-0.00297167109118174,0.423442344234423
-0.00500761312613921,-0.00298254297671211,0.423542354235424
-0.00498361098996005,-0.00299354884802299,0.423642364236424
-0.00495962242605708,-0.00300468634281953,0.423742374237424
-0.00493564736991382,-0.0030159530888816,0.423842384238424
-0.00491168575999156,-0.00302734671398892,0.423942394239424
-0.00488773753723286,-0.00303886484095832,0.424042404240424
-0.00486380264506182,-0.00305050508764389,0.424142414241424
-0.00483988102988009,-0.00306226506693704,0.424242424242424
-0.00481597263908201,-0.00307414239172914,0.424342434243424
-0.00479207742353577,-0.00308613466994856,0.424442444244424
-0.00476819533460596,-0.0030982394896726,0.424542454245425
-0.00474432632564215,-0.00311045445882982,0.424642464246425
-0.00472047035247541,-0.00312277716053471,0.424742474247425
-0.00469662737044052,-0.00313520517790163,0.424842484248425
-0.00467279733586481,-0.00314773609404528,0.424942494249425
-0.00464898020656441,-0.00316036747222885,0.425042504250425
-0.00462517593886669,-0.00317309687571556,0.425142514251425
-0.00460138448661751,-0.00318592187273153,0.425242524252425
-0.00457760580018891,-0.00319884000668879,0.425342534253425
-0.00455383983094538,-0.00321184882099938,0.425442544254425
-0.00453008652975514,-0.0032249458491498,0.425542554255426
-0.00450634584450874,-0.00323812861470081,0.425642564256426
-0.00448261772210424,-0.00325139463625056,0.425742574257426
-0.00445890210546933,-0.00326474141254582,0.425842584258426
-0.00443519893356156,-0.00327816643240783,0.425942594259426
-0.00441150814136817,-0.00329166717473209,0.426042604260426
-0.00438782965891367,-0.00330524111345149,0.426142614261426
-0.00436416340977083,-0.00331888568775918,0.426242624262426
-0.00434050931205342,-0.00333259834181125,0.426342634263426
-0.00431686727444581,-0.00334637648998655,0.426442644264426
-0.00429323719769195,-0.00336021753673893,0.426542654265427
-0.00426961897062505,-0.00337411886667066,0.426642664266427
-0.00424601247215265,-0.00338807782964435,0.426742674267427
-0.00422241756629395,-0.00340209177552276,0.426842684268427
-0.00419883410317226,-0.00341615801446618,0.426942694269427
-0.00417526191405227,-0.00343027382685798,0.427042704270427
-0.00415170081133996,-0.00344443647323038,0.427142714271427
-0.00412815058560501,-0.00345864317441337,0.427242724272427
-0.00410461100061798,-0.00347289112145969,0.427342734273427
-0.00408108179285394,-0.00348717745579444,0.427442744274427
-0.00405756266355212,-0.00350149928410287,0.427542754275428
-0.00403405327821954,-0.00351585366344226,0.427642764276428
-0.00401055325869052,-0.00353023760620464,0.427742774277428
-0.00398706217816395,-0.00354464805034005,0.427842784278428
-0.0039635795532627,-0.00355908188913308,0.427942794279428
-0.00394010483559694,-0.00357353594142656,0.428042804280428
-0.00391663740283108,-0.0035880069466582,0.428142814281428
-0.00389317654776552,-0.00360249155989826,0.428242824282428
-0.0038697214634484,-0.00361698635681197,0.428342834283428
-0.00384633003652095,-0.00363143369939453,0.428442844284428
-0.00382300094886249,-0.0036458302774557,0.428542854285429
-0.00379973272751277,-0.00366017264680966,0.428642864286429
-0.00377652371985813,-0.00367445723920022,0.428742874287429
-0.00375337206038055,-0.00368868033252445,0.428842884288429
-0.00373027564336232,-0.00370283806572103,0.428942894289429
-0.00370723208715383,-0.00371692642388157,0.429042904290429
-0.0036842386984414,-0.0037309412382506,0.429142914291429
-0.00366129244743324,-0.00374487820607733,0.429242924292429
-0.00363839008200393,-0.00375873283602403,0.429342934293429
-0.00361552822397282,-0.00377250042831555,0.429442944294429
-0.00359270327828479,-0.00378617626332515,0.42954295429543
-0.00356991162159663,-0.00379975564624049,0.42964296429643
-0.00354715017945135,-0.00381323385743495,0.42974297429743
-0.00352441720246056,-0.00382660605817465,0.42984298429843
-0.00350171319583769,-0.0038398672012882,0.42994299429943
-0.00347904212387051,-0.00385301173339773,0.43004300430043
-0.00345641202878282,-0.00386603343114742,0.43014301430143
-0.00343383447887054,-0.00387892552030959,0.43024302430243
-0.00341132277246308,-0.00389168100333102,0.43034303430343
-0.00338888947538001,-0.0039042930960585,0.43044304430443
-0.00336654427104429,-0.00391675571409448,0.430543054305431
-0.00334429281506734,-0.00392906392937469,0.430643064306431
-0.00332213656105442,-0.0039412142431223,0.430743074307431
-0.00330007349559595,-0.00395320448659207,0.430843084308431
-0.00327809928020874,-0.00396503338434342,0.430943094309431
-0.00325620835258215,-0.00397670015721602,0.431043104310431
-0.00323439475586266,-0.00398820417989662,0.431143114311431
-0.00321265266768864,-0.00399954478736963,0.431243124312431
-0.00319097668207786,-0.00401072121536297,0.431343134313431
-0.00316936191314976,-0.00402173255568378,0.431443144314431
-0.00314780402043608,-0.00403257778103144,0.431543154315432
-0.00312629921384345,-0.00404325575492396,0.431643164316432
-0.00310484420551427,-0.00405376523169765,0.431743174317432
-0.00308343615821352,-0.0040641049110977,0.431843184318432
-0.00306207261088675,-0.00407427344820427,0.431943194319432
-0.00304075144441668,-0.0040842694683208,0.432043204320432
-0.00301947083398031,-0.00409409157689935,0.432143214321432
-0.00299822920537622,-0.0041037383545779,0.432243224322432
-0.00297702520276639,-0.00411320841177133,0.432343234323432
-0.00295585765344023,-0.00412250032911794,0.432443244324432
-0.00293472554697089,-0.00413161271703239,0.432543254325433
-0.00291362800990487,-0.00414054417600403,0.432643264326433
-0.00289256428739966,-0.00414929333629904,0.432743274327433
-0.0028715337298243,-0.00415785882818357,0.432843284328433
-0.00285053577638186,-0.00416623929681201,0.432943294329433
-0.00282956994568041,-0.00417443340719027,0.433043304330433
-0.0028086358263035,-0.00418243983921237,0.433143314331433
-0.00278773306638834,-0.00419025727277255,0.433243324332433
-0.00276686136568526,-0.00419788443243011,0.433343334333433
-0.00274602047406897,-0.00420532002289327,0.433443344334433
-0.00272521018062028,-0.00421256279849824,0.433543354335434
-0.00270443031263362,-0.00421961150365569,0.433643364336434
-0.00268368072767655,-0.00422646490759018,0.433743374337434
-0.00266296131358966,-0.00423312179441471,0.433843384338434
-0.00264227198451645,-0.00423958095816804,0.433943394339434
-0.00262161267594048,-0.00424584121273988,0.434043404340434
-0.00260098334270023,-0.00425190138194591,0.434143414341434
-0.00258038395799659,-0.00425776029456417,0.434243424342434
-0.00255981451041503,-0.00426341681411278,0.434343434343434
-0.00253927500342959,-0.00426886979418379,0.434443444344434
-0.00251876545292123,-0.00427411812310941,0.434543454345435
-0.00249828588618533,-0.00427916067929567,0.434643464346435
-0.00247783633945039,-0.00428399637588866,0.434743474347435
-0.0024574168588705,-0.00428862412107153,0.434843484348435
-0.00243702749903645,-0.00429304284287863,0.434943494349435
-0.00241666832099081,-0.00429725148423263,0.435043504350435
-0.00239633939073878,-0.00430124899798195,0.435143514351435
-0.00237604078123366,-0.00430503433697502,0.435243524352435
-0.00235577256890257,-0.00430860648383686,0.435343534353435
-0.0023355348356318,-0.00431196442119291,0.435443544354435
-0.0023153276662853,-0.00431510714159383,0.435543554355436
-0.00229515115019356,-0.00431803365247883,0.435643564356436
-0.00227500537817585,-0.00432074298610123,0.435743574357436
-0.00225489044601429,-0.00432323415486296,0.435843584358436
-0.00223480644998731,-0.00432550621583131,0.435943594359436
-0.00221475348984725,-0.00432755820622232,0.436043604360436
-0.00219473166733159,-0.00432938919799164,0.436143614361436
-0.00217474108566664,-0.00433099825813209,0.436243624362436
-0.00215478185006385,-0.00433238446356225,0.436343634363436
-0.0021348540677198,-0.00433354691105176,0.436443644364436
-0.00211495784632734,-0.00433448470233296,0.436543654365437
-0.00209509329655697,-0.00433519694410146,0.436643664366437
-0.00207526052957549,-0.00433568274305221,0.436743674367437
-0.00205545965952743,-0.00433594123565761,0.436843684368437
-0.00203569080254237,-0.00433597154350118,0.436943694369437
-0.00201595407723137,-0.0043357728030551,0.437043704370437
-0.00199624960468677,-0.00433534415575429,0.437143714371437
-0.00197657751046759,-0.00433468474303374,0.437243724372437
-0.00195693792311039,-0.00433379371129095,0.437343734373437
-0.00193733097661091,-0.00433267020196116,0.437443744374437
-0.00191775681141649,-0.00433131336640469,0.437543754375438
-0.001898215572441,-0.00432972234109362,0.437643764376438
-0.00187870741601278,-0.00432789625753741,0.437743774377438
-0.00185923250888201,-0.00432583424228242,0.437843784378438
-0.00183979103169479,-0.00432353540698695,0.437943794379438
-0.00182038318494837,-0.00432099882856926,0.438043804380438
-0.00180100919296152,-0.0043182235789852,0.438143814381438
-0.00178166931380001,-0.00431520867559942,0.438243824382438
-0.00176236384870605,-0.00431195309111152,0.438343834383438
-0.00174309316542341,-0.00430845572874205,0.438443844384438
-0.00172385772549287,-0.00430471538749215,0.438543854385439
-0.00170465813785048,-0.00430073073733065,0.438643864386439
-0.00168549525560218,-0.00429650025963936,0.438743874387439
-0.00166637038198033,-0.00429202210825531,0.438843884388439
-0.00164728577208304,-0.00428729397547457,0.438943894389439
-0.00162824540359763,-0.00428231259577227,0.439043904390439
-0.00160925700261724,-0.00427707263909697,0.439143914391439
-0.00159033657120691,-0.00427156341556899,0.439243924392439
-0.00157151676064617,-0.00426575895483532,0.439343934393439
-0.00155285268882806,-0.00425959639305871,0.439443944394439
-0.0015341582575532,-0.00425316819223911,0.43954395439544
-0.0015154082309636,-0.00424641787566783,0.43964396439644
-0.00149659746759444,-0.0042393213737458,0.43974397439744
-0.0014777294855774,-0.00423187014548741,0.43984398439844
-0.0014588092124805,-0.00422406172934207,0.43994399439944
-0.00143984112078263,-0.0042158960210907,0.44004400440044
-0.00142082893903839,-0.00420737386441006,0.44014401440144
-0.0014017757273127,-0.0041984964950384,0.44024402440244
-0.00138268400472482,-0.00418926527278392,0.44034403440344
-0.00136355586905194,-0.00417968157730611,0.44044404440444
-0.00134439308506717,-0.00416974676345046,0.440544054405441
-0.00132519715650009,-0.00415946215132271,0.440644064406441
-0.00130596938013138,-0.00414882900147525,0.440744074407441
-0.00128671088202124,-0.00413784852483211,0.440844084408441
-0.00126742265373788,-0.00412652187772669,0.440944094409441
-0.00124810557220878,-0.00411485019167816,0.441044104410441
-0.00122876042205322,-0.00410283453865218,0.441144114411441
-0.00120938787523485,-0.00409047594098657,0.441244124412441
-0.00118998853473438,-0.0040777753962047,0.441344134413441
-0.00117056294894161,-0.00406473385716502,0.441444144414441
-0.0011511116379584,-0.00405135228168858,0.441544154415442
-0.0011316350891321,-0.00403763159781984,0.441644164416442
-0.00111213375457416,-0.00402357272864032,0.441744174417442
-0.00109260805661915,-0.00400917656745465,0.441844184418442
-0.00107305839229143,-0.00399444400260484,0.441944194419442
-0.00105348513380131,-0.00397937591746987,0.442044204420442
-0.00103388863549292,-0.00396397318054047,0.442144214421442
-0.00101426923334814,-0.00394823664045611,0.442244224422442
-0.000994627246971541,-0.00393216715578189,0.442344234423442
-0.000974962984056937,-0.00391576558012008,0.442444244424442
-0.000955276737906043,-0.00389903274225899,0.442544254425443
-0.000935568786932203,-0.00388196949083796,0.442644264426443
-0.000915839399623066,-0.00386457664471976,0.442744274427443
-0.000896088835533302,-0.00384685504261821,0.442844284428443
-0.000876317345284488,-0.00382880550339597,0.442944294429443
-0.000856525173542862,-0.00381042885584122,0.443044304430443
-0.000836712557530461,-0.00379172592874236,0.443144314431443
-0.000816879730995365,-0.00377269754096184,0.443244324432443
-0.000797026921730233,-0.00375334452625098,0.443344334433443
-0.000777154354053846,-0.00373366771339776,0.443444344434443
-0.000757262248314664,-0.00371366793119068,0.443544354435444
-0.000737350822379788,-0.00369334601338052,0.443644364436444
-0.000717420289153527,-0.00367270279868145,0.443744374437444
-0.000697470861043877,-0.00365173912580717,0.443844384438444
-0.00067750274648859,-0.00363045584339714,0.443944394439444
-0.000657516153429155,-0.0036088537901653,0.444044404440444
-0.000637511286829395,-0.00358693383460228,0.444144414441444
-0.000617488350660529,-0.00356469682038471,0.444244424442444
-0.000597447546412393,-0.00354214361104064,0.444344434443444
-0.000577389075078564,-0.00351927508002328,0.444444444444444
-0.000557313137156305,-0.00349609209086088,0.444544454445445
-0.000537219930165235,-0.00347259552693221,0.444644464446445
-0.000517109652617494,-0.00344878626169092,0.444744474447445
-0.000496982500543839,-0.00342466518844165,0.444844484448445
-0.000476838670471316,-0.00340023320048921,0.444944494449445
-0.000456678357934367,-0.00337549119610105,0.445044504450445
-0.000436501757474943,-0.00335044008347023,0.445144514451445
-0.000416309063634939,-0.00332508076582713,0.445244524452445
-0.000396100468971156,-0.00329941416625327,0.445344534453445
-0.000375876167032941,-0.00327344121775582,0.445444544454445
-0.000355636350377095,-0.00324716284341632,0.445544554455446
-0.000335381210071557,-0.00322057998616735,0.445644564456446
-0.000315110937680579,-0.00319369359886747,0.445744574457446
-0.000294825726753483,-0.00316650463437491,0.445844584458446
-0.000274525773817314,-0.00313901406539938,0.445944594459446
-0.000254211275399115,-0.00311122286465029,0.446044604460446
-0.000233882427033385,-0.00308313202965124,0.446144614461446
-0.000213539424254567,-0.00305474254303747,0.446244624462446
-0.000193182461108297,-0.00302605541722105,0.446344634463446
-0.000172811731640209,-0.0029970716596511,0.446444644464446
-0.000152427427910816,-0.00296779228273947,0.446544654465447
-0.000132029739499223,-0.00293821832371253,0.446644664466447
-0.000111618856977135,-0.00290835080987035,0.446744674467447
-9.11949679385056e-05,-0.00287819079332756,0.446844684468447
-7.07582594810565e-05,-0.0028477393162729,0.446944694469447
-5.03089162210723e-05,-0.00281699745067204,0.447044704470447
-2.98471227748914e-05,-0.00278596626849065,0.447144714471447
-9.37306177367643e-06,-0.00275464683673159,0.447244724472447
1.11130866327928e-05,-0.00272304025713734,0.447344734473447
3.16111417984222e-05,-0.00269114762152461,0.447444744474447
5.21209265511556e-05,-0.0026589700316361,0.447544754475448
7.26422647114304e-05,-0.00262650860906536,0.447644764476448
9.31749815885194e-05,-0.00259376447540601,0.447744774477448
0.000113718904973185,-0.00256073876714039,0.447844784478448
0.00013427386563378,-0.00252743261578756,0.447944794479448
0.000154839693842421,-0.00249384717768088,0.448044804480448
0.000175416224337706,-0.00245998361411657,0.448144814481448
0.000196003292354599,-0.00242584308639071,0.448244824482448
0.000216600735609366,-0.00239142678061337,0.448344834483448
0.000237208394299736,-0.00235673587296921,0.448444844484448
0.000257826110608561,-0.00232177156445665,0.448544854485449
0.000278453729696309,-0.00228653505607423,0.448644864486449
0.000299091099204965,-0.00225102756370904,0.448744874487449
0.000319738068761528,-0.00221525030821078,0.448844884488449
0.000340394490474433,-0.00217920452531762,0.448944894489449
0.000361060219926128,-0.0021428914507677,0.449044904490449
0.000381735114684101,-0.00210631234015057,0.449144914491449
0.000402419034797303,-0.00206946844905546,0.449244924492449
0.000423111842796069,-0.00203236104796013,0.449344934493449
0.000443813404684663,-0.00199499142223106,0.449444944494449
0.000464523588452525,-0.00195736085227132,0.44954495449545
0.000485242265066766,-0.00191947063833585,0.44964496449645
0.000505969307975851,-0.00188132208564193,0.44974497449745
0.000526704594598545,-0.00184291651429544,0.44984498449845
0.000547448003346132,-0.00180425524440213,0.44994499449945
0.000568199417096456,-0.00176533961591925,0.45004500450045
0.000588958720216196,-0.00172617096880361,0.45014501450145
0.000609725800049673,-0.00168675065790093,0.45024502450245
0.000630500546422671,-0.00164708004798212,0.45034503450345
0.000651282851642331,-0.00160716050381841,0.45044504450445
0.000672072609008367,-0.00156699340506906,0.450545054505451
0.00069286971579074,-0.00152658014131941,0.450645064506451
0.000713674070251956,-0.0014859221120801,0.450745074507451
0.000734485573135958,-0.0014450207218246,0.450845084508451
0.000755304128164334,-0.00140387737998919,0.450945094509451
0.000776127980489641,-0.00136248642401464,0.451045104510451
0.000796957037307397,-0.00132084978443171,0.451145114511451
0.000817791205813227,-0.00127896941658507,0.451245124512451
0.000838630395187768,-0.00123684726589393,0.451345134513451
0.000859474515108027,-0.0011944852728146,0.451445144514451
0.000880323475250959,-0.00115188539269183,0.451545154515452
0.000901177186286062,-0.00110904957094474,0.451645164516452
0.000922035559875466,-0.00106597976788091,0.451745174517452
0.000942898507184987,-0.00102267792395663,0.451845184518452
0.000963765939380411,-0.0009791460044423,0.451945194519452
0.000984637769116388,-0.000935385964682572,0.452045204520452
0.00100551390904757,-0.000891399755059596,0.452145214521452
0.00102639427232492,-0.000847189340843553,0.452245224522452
0.00104727877209932,-0.000802756682342018,0.452345234523452
0.00106816732251428,-0.000758103729936928,0.452445244524452
0.00108905983870588,-0.000713232453861605,0.452545254525453
0.00110995623432128,-0.00066814480946059,0.452645264526453
0.00113085642548916,-0.00062284275704146,0.452745274527453
0.00115176032684924,-0.000577328261874715,0.452845284528453
0.00117266785502643,-0.000531603289230537,0.452945294529453
0.00119357892515678,-0.000485669794453788,0.453045304530453
0.00121449345138379,-0.000439529742814756,0.453145314531453
0.00123541134933977,-0.000393185104546656,0.453245324532453
0.0012563325316794,-0.000346637839956954,0.453345334533453
0.00127725691353873,-0.000299889919278972,0.453445344534453
0.00129818440856496,-0.000252943297857252,0.453545354535454
0.00131911493090159,-0.000205799945925114,0.453645364536454
0.00134004839369952,-0.000158461823790028,0.453745374537454
0.00136098471159859,-0.000110930891759568,0.453845384538454
0.00138192379675711,-6.32091200668409e-05,0.453945394539454
0.00140286556133346,-1.52984640567106e-05,0.454045404540454
0.00142380991599719,3.27991159633546e-05,0.454145414541454
0.00144475676992898,8.10816547229601e-05,0.454245424542454
0.00146570603230952,0.000129547196877349,0.454345434543454
0.00148665761083063,0.000178193787081873,0.454445444544454
0.00150761141169537,0.000227019460066136,0.454545454545455
0.00152856734061042,0.000276022270410913,0.454645464546455
0.00154952530129739,0.000325200252845916,0.454745474547455
0.00157048519648534,0.000374551461952026,0.454845484548455
0.00159134647678901,0.000424067431185688,0.454945494549455
0.00161210985685216,0.000473746304458201,0.455045504550455
0.00163277604933345,0.000523586225681081,0.455145514551455
0.00165334575944732,0.00057358534372823,0.455245524552455
0.00167380537174118,0.000623498332313276,0.455345534553455
0.00169415590358986,0.000673325494167208,0.455445544554455
0.00171439836194624,0.000723067127058304,0.455545554555456
0.00173453374631903,0.000772723503940638,0.455645564556456
0.00175457639921164,0.000822537291038008,0.455745574557456
0.00177452699209136,0.000872506587596342,0.455845584558456
0.00179438619047027,0.000922629492861893,0.455945594559456
0.00181415465638638,0.000972904111043516,0.456045604560456
0.00183383304592236,0.00102332853642454,0.456145614561456
0.0018534220121832,0.00107390088313934,0.456245624562456
0.00187292220877021,0.00112461927524806,0.456345634563456
0.00189233428531442,0.00117548184673657,0.456445644564456
0.00191165888549147,0.00122648672662761,0.456545654565457
0.00193088547078724,0.00127739201296946,0.456645664566457
0.00195001496676468,0.00132819802834438,0.456745674567457
0.00196904828955734,0.00137890511022299,0.456845684568457
0.00198798634785469,0.00142951356133639,0.456945694569457
0.00200683004141303,0.00148002370426683,0.457045704570457
0.00202559024969115,0.00153067427965993,0.457145714571457
0.00204426757418088,0.00158146339172465,0.457245724572457
0.0020628626129001,0.0016323891297815,0.457345734573457
0.00208137595642246,0.00168344959307652,0.457445744574457
0.00209980819184769,0.0017346428957443,0.457545754575458
0.00211815990032012,0.001785967137031,0.457645764576458
0.00213643165752498,0.00183742043603371,0.457745774577458
0.00215462403517732,0.00188900091184984,0.457845784578458
0.00217272952951758,0.00194047070721278,0.457945794579458
0.00219074896437124,0.00199183017944451,0.458045804580458
0.00220868315760833,0.0020430796560899,0.458145814581458
0.00222653291717341,0.00209421946469414,0.458245824582458
0.00224429904455924,0.00214524992783951,0.458345834583458
0.00226198921871236,0.00219640555786265,0.458445844584458
0.00227960396966026,0.00224768444904699,0.458545854585459
0.00229714381601592,0.00229908466093613,0.458645864586459
0.00231460926051138,0.00235060425803648,0.458745874587459
0.00233200080290098,0.00240224128500338,0.458845884588459
0.00234931893946517,0.00245399380634337,0.458945894589459
0.00236656416052892,0.00250585989648827,0.459045904590459
0.0023837317211554,0.00255760585203867,0.459145914591459
0.00240082234591403,0.00260923198565096,0.459245924592459
0.00241783675143362,0.00266073859509345,0.459345934593459
0.00243477564888406,0.00271212599302284,0.459445944594459
0.00245163974993138,0.00276339450698414,0.45954595459546
0.00246842976177517,0.00281454445955959,0.45964596459646
0.00248515022389214,0.00286580565338517,0.45974597459746
0.00250180160080077,0.00291717619266953,0.45984598459846
0.00251838435255294,0.00296865416673338,0.45994599459946
0.00253499656599066,0.00301995608532791,0.46004600460046
0.00255163813490989,0.00307108235540311,0.46014601460146
0.00256830895509174,0.00312203338390872,0.46024602460246
0.0025850089282727,0.00317280959268328,0.46034603460346
0.00260163703062346,0.00322346599440821,0.46044604460446
0.00261819393956678,0.00327400294144257,0.460546054605461
0.00263468032607374,0.00332442076629437,0.460646064606461
0.00265109685218234,0.0033747198014713,0.460746074607461
0.00266728264066287,0.00342508113968866,0.460846084608461
0.00268323986522338,0.00347550390749309,0.460946094609461
0.00269897068021712,0.00352598722150552,0.461046104610461
0.00271445321456711,0.00357632172087922,0.461146114611461
0.00272997566921564,0.00362647780745192,0.461246124612461
0.00274525202437277,0.00367648579899249,0.461346134613461
0.00276028448501231,0.00372634593867852,0.461446144614461
0.00277536081435715,0.00377602856383088,0.461546154615462
0.00279019538765661,0.00382556408154918,0.461646164616462
0.00280504832382689,0.00387492239242772,0.461746174617462
0.00281965538780219,0.00392387696431833,0.461846184618462
0.00283456851782132,0.00397262811087595,0.461946194619462
0.00284963552553154,0.00402083286264686,0.462046204620462
0.00286458201353352,0.00406879582164752,0.462146214621462
0.00287940947811264,0.00411651881419006,0.462246224622462
0.00289411939967331,0.00416400364177194,0.462346234623462
0.00290900256725999,0.00421091728536155,0.462446244624462
0.00292360272102709,0.004257422108052,0.462546254625463
0.00293775507652935,0.00430345181174573,0.462646264626463
0.00295186894747226,0.00434892137864855,0.462746274627463
0.00296569421498955,0.00439396972756806,0.462846284628463
0.0029796971667684,0.00443884582252608,0.462946294629463
0.00299348172241997,0.00448314988981508,0.463046304630463
0.00300703539552953,0.00452708658058046,0.463146314631463
0.00302052940680285,0.00457050533327692,0.463246324632463
0.00303381014108113,0.00461336208813095,0.463346334633463
0.0030466503570316,0.00465566920748726,0.463446344634463
0.00305928115506336,0.0046976563748744,0.463546354635464
0.00307193278049436,0.00473933750103176,0.463646364636464
0.00308437715129287,0.00478070299285932,0.463746374637464
0.00309639039984026,0.00482162314251372,0.463846384638464
0.00310797601002488,0.0048621005951694,0.463946394639464
0.00311935378145502,0.0049024811987064,0.464046404640464
0.0031303689739042,0.00494220694041395,0.464146414641464
0.00314137278366627,0.00498140680852905,0.464246424642464
0.00315217344402726,0.00502027629782394,0.464346434643464
0.00316255968643888,0.00505839364440674,0.464446444644464
0.00317277319845984,0.00509607032377766,0.464546454645465
0.00318304644874419,0.00513355672428324,0.464646464646465
0.00319314641429267,0.0051708433768935,0.464746474647465
0.0032028370006266,0.00520762738679643,0.464846484648465
0.00321257833113441,0.00524414842764491,0.464946494649465
0.00322237051499779,0.00528040868803545,0.465046504650465
0.00323197200609792,0.00531659572721675,0.465146514651465
0.00324138464414627,0.00535270928216038,0.465246524652465
0.0032504074370726,0.00538832057653244,0.465346534653465
0.00325964905640135,0.00542381793981489,0.465446544654465
0.00326870568572486,0.00545924464269494,0.465546554655466
0.0032777826059685,0.00549387360958328,0.465646564656466
0.00328647682802406,0.00552809646030071,0.465746574657466
0.00329479178267789,0.00556191600379417,0.465846584658466
0.00330273087639861,0.00559533504404798,0.465946594659466
0.00331049946008714,0.00562846451958096,0.466046604660466
0.0033181618303423,0.00566131675799821,0.466146614661466
0.00332565690943988,0.00569388334238414,0.466246624662466
0.00333312487971726,0.00572639941038898,0.466346634663466
0.00334022854792817,0.00575846307415058,0.466446644664466
0.00334743712485131,0.00579032112894552,0.466546654665467
0.003354640468994,0.00582149559223904,0.466646664666467
0.00336148276915095,0.00585222619723776,0.466746674667467
0.00336815098407177,0.00588260404117062,0.466846684668467
0.00337486405082935,0.00591222454137281,0.466946694669467
0.00338162201756289,0.00594109386660992,0.467046704670467
0.00338848025626097,0.00596983152865871,0.467146714671467
0.0033951827214768,0.00599831358645413,0.467246724672467
0.00340197518714186,0.00602635896713195,0.467346734673467
0.00340839627924111,0.00605397888662916,0.467446744674467
0.0034146665497439,0.00608135127635483,0.467546754675468
0.00342104384212081,0.00610860158606666,0.467646764676468
0.00342733502190909,0.00613561736359056,0.467746774677468
0.00343374251989585,0.00616245675313725,0.467846784678468
0.00343999511785386,0.00618927465870581,0.467946794679468
0.00344589874335041,0.00621567395672578,0.468046804680468
0.00345192300915137,0.00624189935809623,0.468146814681468
0.00345805974102238,0.00626800894747426,0.468246824682468
0.00346411917027426,0.00629364815733317,0.468346834683468
0.00347003570005363,0.00631905315262361,0.468446844684468
0.00347581099438857,0.00634422553136843,0.468546854685469
0.00348144670440395,0.00636916687670193,0.468646864686469
0.00348674187872462,0.00639376722281481,0.468746874687469
0.00349190228214925,0.00641814054546205,0.468846884688469
0.00349692951567842,0.00644228837815009,0.468946894689469
0.00350182517088336,0.00646621224445962,0.469046904690469
0.00350658213358465,0.00649012919262059,0.469146914691469
0.00351120190949694,0.00651403859731943,0.469246924692469
0.00351568599589825,0.00653793984813156,0.469346934693469
0.00352003588609623,0.00656183233463185,0.469446944694469
0.00352426248188227,0.00658550148502992,0.46954695469547
0.00352836731626655,0.00660894881794364,0.46964696469647
0.00353235191183725,0.00663217583710252,0.46974697469747
0.00353634797744039,0.00665540590838593,0.46984698469847
0.00354022586081595,0.00667841686691304,0.46994699469947
0.00354398706470094,0.00670121021145077,0.47004700470047
0.00354763308240304,0.00672378741098913,0.47014701470147
0.00355116539928948,0.006746149934518,0.47024702470247
0.00355469826208437,0.00676846745534078,0.47034703470347
0.00355823188666966,0.00679074015708143,0.47044704470447
0.00356164338756847,0.00681301011935418,0.470547054705471
0.0035649341975423,0.00683527673669717,0.470647064706471
0.00356824441307202,0.00685754924488831,0.470747074707471
0.0035714473804238,0.00687960797533762,0.470847084708471
0.00357454454774374,0.00690145439207207,0.470947094709471
0.00357753735573386,0.00692308994423039,0.471047104710471
0.00358055295540103,0.00694473434506815,0.471147114711471
0.00358359144500873,0.00696638700401171,0.471247124712471
0.00358652801549734,0.00698782962716732,0.471347134713471
0.0035893640916878,0.00700906365374841,0.471447144714471
0.00359220874360343,0.00703025965532577,0.471547154715472
0.00359506210275855,0.00705141775100675,0.471647164716472
0.00359781761427892,0.00707236883324739,0.471747174717472
0.00360046335651688,0.00709332024303323,0.471847184718472
0.00360311163176998,0.00711419460528802,0.471947194719472
0.00360566569712356,0.00713486356701391,0.472047204720472
0.00360812694067388,0.00715532854757282,0.472147214721472
0.00361036269128729,0.00717559350728222,0.472247224722472
0.00361238673563309,0.00719595177763105,0.472347234723472
0.00361431001421537,0.00721632545748609,0.472447244724472
0.00361625226510081,0.00723688177348838,0.472547254725473
0.00361822944370401,0.00725744788110291,0.472647264726473
0.00362022430279246,0.00727797899102404,0.472747274727473
0.00362223688852028,0.0072984751876197,0.472847284728473
0.00362402509099413,0.00731901769710147,0.472947294729473
0.00362569707799958,0.00733952927838923,0.473047304730473
0.00362714822023027,0.00736008709812116,0.473147314731473
0.00362851349056832,0.00738059495234317,0.473247324732473
0.0036300968781241,0.00740098158511645,0.473347334733473
0.00363171342961711,0.00742081424490136,0.473447344734473
0.00363336382296638,0.00744009757191955,0.473547354735474
0.00363476056145159,0.00745903093689316,0.473647364736474
0.00363637791592628,0.0074778544601275,0.473747374737474
0.00363792180254048,0.00749648536205305,0.473847384738474
0.00363921498219613,0.00751477104637455,0.473947394739474
0.00364043852825358,0.00753286802007677,0.474047404740474
0.00364159366106635,0.00755077759333983,0.474147414741474
0.00364297513148526,0.00756858420827276,0.474247424742474
0.00364410994260852,0.00758605165525956,0.474347434743474
0.00364500069742674,0.00760318251495846,0.474447444744474
0.00364612203701873,0.00762021590022541,0.474547454745475
0.00364700084785676,0.00763691597365497,0.474647464746475
0.00364792410159651,0.00765333975290161,0.474747474747475
0.00364882127431278,0.00766957196295374,0.474847484748475
0.0036496931302774,0.00768561399339659,0.474947494749475
0.00365062560192917,0.00770136352113881,0.475047504750475
0.00365176814460464,0.00771702808567784,0.475147514751475
0.0036531197999864,0.00773260806914945,0.475247524752475
0.00365444485126515,0.00774800269189436,0.475347534753475
0.00365583024775827,0.00776338200935205,0.475447544754475
0.00365718988531386,0.00777857733581688,0.475547554755476
0.00365852450289345,0.00779359000628318,0.475647564756476
0.00365991917536337,0.00780858993723182,0.475747574757476
0.00366128964324598,0.00782340855710177,0.475847584758476
0.00366271971192234,0.00783821564837822,0.475947594759476
0.00366420881761795,0.00785301112669346,0.476047604760476
0.00366575639655828,0.00786779491264272,0.476147614761476
0.0036672807699237,0.00788239871754469,0.476247624762476
0.00366886314010469,0.00789699202115346,0.476347634763476
0.00367050293985269,0.00791157472421319,0.476447644764476
0.00367212043675986,0.00792597878121985,0.476547654765477
0.00367379486844252,0.00794037340393637,0.476647664766477
0.00367544779679204,0.00795459071063122,0.476747674767477
0.00367715714974083,0.00796879972448085,0.476847684768477
0.00367892235557384,0.00798300033134054,0.476947694769477
0.00368066694740817,0.00799702492739618,0.477047704770477
0.00368239159422982,0.00801087484764199,0.477147714771477
0.0036840969580768,0.00802455139233254,0.477247724772477
0.00368578369403924,0.00803805588157383,0.477347734773477
0.00368752577022825,0.00805155672315415,0.477447744774477
0.00368924995699796,0.00806488676983733,0.477547754775478
0.00369095689455009,0.00807804732684091,0.477647764776478
0.00369271854800803,0.008091206449594,0.477747774777478
0.00369453432084284,0.00810436395943587,0.477847784778478
0.00369617806204974,0.00811761794122327,0.477947794779478
0.00369784974334645,0.00813107346744107,0.478047804780478
0.00369935116126231,0.00814462340107784,0.478147814781478
0.0037009081491826,0.00815816768208102,0.478247824782478
0.00370252009271218,0.00817170616652917,0.478347834783478
0.0037041197493318,0.00818507300744064,0.478447844784478
0.00370574695348342,0.00819864102057215,0.478547854785479
0.00370720567391571,0.00821230361482097,0.478647864786479
0.00370871943333241,0.00822595857131443,0.478747874787479
0.00371028760691646,0.00823960573620577,0.478847884788479
0.003711846329833,0.00825308013596687,0.478947894789479
0.00371339614699787,0.00826638310062903,0.479047904790479
0.0037147794551431,0.00827978396156146,0.479147914791479
0.00371621745090617,0.0082931781723367,0.479247924792479
0.00371770949656683,0.00830656556421922,0.479347934793479
0.00371922846295739,0.00832015491740764,0.479447944794479
0.0037205823367125,0.00833384078224404,0.47954795479548
0.00372196394112712,0.00834772626097995,0.47964796479648
0.00372318216755505,0.00836170626624228,0.47974797479748
0.0037242657441794,0.00837589644128813,0.47984798479848
0.00372540500544891,0.00839007183214113,0.47994799479948
0.00372657307480269,0.00840444306516264,0.48004800480048
0.00372758067139517,0.00841890575273498,0.48014801480148
0.00372859411615582,0.00843374536030277,0.48024802480248
0.00372963689704305,0.00844877546013647,0.48034803480348
0.00373061044780803,0.00846399155593575,0.48044804480448
0.00373161332130005,0.00847939512661615,0.480548054805481
0.0037327493190297,0.00849461118767581,0.480648064806481
0.00373392109907196,0.00850963867707469,0.480748074807481
0.00373500094863056,0.00852470999299502,0.480848084808481
0.00373598521359295,0.00853969905540303,0.480948094809481
0.00373694677521623,0.00855484897717472,0.481048104810481
0.00373769335561756,0.00856972431693075,0.481148114811481
0.00373839219285258,0.00858431408702328,0.481248124812481
0.00373902403868622,0.0085989465868575,0.481348134813481
0.00373977810646986,0.00861353879368672,0.481448144814481
0.00374048617303131,0.00862784753011841,0.481548154815482
0.00374105712873473,0.00864219256449798,0.481648164816482
0.00374141883475847,0.00865626912607354,0.481748174817482
0.00374157327622412,0.00867007925455745,0.481848184818482
0.00374152241740949,0.0086836249698109,0.481948194819482
0.00374149972449224,0.00869682293643036,0.482048204820482
0.00374144024032439,0.00870974799846193,0.482148214821482
0.00374120678059831,0.00872273584988877,0.482248224822482
0.00374080511655875,0.00873564044531687,0.482348234823482
0.00374039952346732,0.008748595259358,0.482448244824482
0.00373979539638244,0.00876129213166492,0.482548254825483
0.00373893164914318,0.00877395436360054,0.482648264826483
0.00373790526734526,0.00878653721548719,0.482748274827483
0.00373668628954881,0.00879886491969843,0.482848284828483
0.00373521307772906,0.00881116157164552,0.482948294829483
0.00373372100626183,0.00882334223293924,0.483048304830483
0.00373230014805327,0.00883535805966323,0.483148314831483
0.00373072176498896,0.00884730134011944,0.483248324832483
0.0037291247421294,0.00885898082769572,0.483348334833483
0.00372734184836692,0.00887041198648908,0.483448344834483
0.00372557001421298,0.00888190823741885,0.483548354835484
0.00372342889533741,0.00889350287593634,0.483648364836484
0.00372130242368136,0.00890516173809949,0.483748374837484
0.00371925827551314,0.0089165146235493,0.483848384838484
0.00371729629549697,0.00892756395413421,0.483948394839484
0.00371515363120426,0.00893836973015341,0.484048404840484
0.00371309476484844,0.00894887629376119,0.484148414841484
0.00371111951677596,0.00895908602710322,0.484248424842484
0.00370919998262924,0.00896897325759476,0.484348434843484
0.00370733626364942,0.00897854047656362,0.484448444844484
0.00370555459272182,0.00898796356578077,0.484548454845485
0.00370387775705692,0.00899723592471699,0.484648464846485
0.00370221270656252,0.00900625675386184,0.484748474847485
0.00370065303475789,0.00901512984529646,0.484848484848485
0.0036991986577716,0.00902385628091237,0.484948494849485
0.00369784948627322,0.00903243715252619,0.485048504850485
0.00369651207562755,0.00904077122886363,0.485148514851485
0.00369518693055181,0.0090488602617943,0.485248524852485
0.00369387454831893,0.00905670597341123,0.485348534853485
0.00369266940830867,0.00906426753968929,0.485448544854485
0.00369157100183363,0.0090716922268722,0.485548554855486
0.0036904854227179,0.00907887827762827,0.485648564856486
0.00368950701932323,0.00908593022349672,0.485748574857486
0.00368854170830159,0.00909274611855905,0.485848584858486
0.00368758996260822,0.00909932761542923,0.485948594859486
0.00368674635442728,0.00910577951363754,0.486048604860486
0.0036860102385943,0.00911195786705624,0.486148614861486
0.00368528767468999,0.00911790632850865,0.486248624862486
0.0036845791202849,0.00912362651586871,0.486348634863486
0.00368388502500904,0.00912912003708512,0.486448644864486
0.00368320583005571,0.00913438848521774,0.486548654865487
0.00368254197215162,0.00913943343843835,0.486648664866487
0.00368189387909048,0.00914425646995573,0.486748674867487
0.00368126197320692,0.0091488591331276,0.486848684868487
0.00368064667088018,0.00915324297138581,0.486948694869487
0.00368004838104529,0.00915740952816255,0.487048704870487
0.00367946750767451,0.00916136032207567,0.487148714871487
0.0036789044487847,0.00916509687174328,0.487248724872487
0.00367835959594112,0.009168620680895,0.487348734873487
0.00367783333475359,0.0091719332433347,0.487448744874487
0.00367732604586919,0.00917503603797805,0.487548754875488
0.00367683810397963,0.00917793053877774,0.487648764876488
0.00367636987831751,0.00918061819487251,0.487748774877488
0.00367592173265637,0.00918310045540119,0.487848784878488
0.0036754940258069,0.00918537876453969,0.487948794879488
0.00367508711310591,0.00918745453668712,0.488048804880488
0.00367470134343848,0.0091893291912054,0.488148814881488
0.00367433706171949,0.00919100413256799,0.488248824882488
0.00367399460839729,0.00919248076028564,0.488348834883488
0.00367367431895745,0.00919376045401795,0.488448844884488
0.00367337652590781,0.00919484458846145,0.488548854885489
0.00367310155629712,0.00919573453831293,0.488648864886489
0.00367284973370027,0.00919643164849212,0.488748874887489
0.00367262137722546,0.00919693726391898,0.488848884888489
0.00367241680151455,0.00919725272455065,0.488948894889489
0.00367223631723901,0.00919737935545571,0.489048904890489
0.00367208022911499,0.00919731847177711,0.489148914891489
0.00367194883937732,0.00919707137873235,0.489248924892489
0.003671842447283,0.00919663938153894,0.489348934893489
0.00367176134464495,0.00919602376060011,0.489448944894489
0.00367170582129087,0.0091952258012823,0.48954895489549
0.00367167616010064,0.00919424677406318,0.48964896489649
0.00367167264147267,0.0091930879345322,0.48974897489749
0.00367169553984998,0.00919175053331585,0.48984898489849
0.00367174512520915,0.00919023581607805,0.48994899489949
0.00367182166355644,0.00918854501855683,0.49004900490049
0.00367192541692789,0.00918667935167649,0.49014901490149
0.00367205664289307,0.00918464003628672,0.49024902490249
0.00367221559356237,0.00918242826842323,0.49034903490349
0.00367240251806857,0.00918004525404749,0.49044904490449
0.00367261765958906,0.00917749216438122,0.490549054905491
0.00367286125832352,0.0091747701904972,0.490649064906491
0.00367313354950893,0.00917188049369175,0.490749074907491
0.00367343476441189,0.00916882423029802,0.490849084908491
0.00367376512983255,0.0091656025566495,0.490949094909491
0.00367412486810454,0.00916221661915371,0.491049104910491
0.00367451419709494,0.00915866754436722,0.491149114911491
0.00367493333218946,0.0091549564588465,0.491249124912491
0.00367538248281841,0.00915108448914811,0.491349134913491
0.00367586185543443,0.00914705273701454,0.491449144914491
0.00367637165400875,0.00914286230418815,0.491549154915492
0.00367691207606102,0.00913851428248578,0.491649164916492
0.00367748331712565,0.0091340097686873,0.491749174917492
0.00367808556827063,0.00912934982483253,0.491849184918492
0.00367871901659364,0.00912453553281289,0.491949194919492
0.00367938384671103,0.00911956795466829,0.492049204920492
0.0036800802372837,0.00911444813755042,0.492149214921492
0.0036808083644912,0.00910917713853661,0.492249224922492
0.00368156840054285,0.00910375598988985,0.492349234923492
0.00368236051367766,0.00909818572883642,0.492449244924492
0.00368318486965332,0.00909246737275086,0.492549254925493
0.00368404162976093,0.0090866019489338,0.492649264926493
0.0036849309513214,0.00908059046483437,0.492749274927493
0.00368585298967047,0.00907443391797616,0.492849284928493
0.00368680789567738,0.0090681333108455,0.492949294929493
0.00368779581673742,0.00906168963104045,0.493049304930493
0.00368881689826076,0.00905510386119614,0.493149314931493
0.00368987128119099,0.00904837697402221,0.493249324932493
0.00369095910250154,0.00904150993726533,0.493349334933493
0.00369208049718065,0.0090345037186724,0.493449344934493
0.00369323559624634,0.00902735926613873,0.493549354935494
0.00369442452674642,0.0090200775374857,0.493649364936494
0.00369564741324724,0.00901265947068328,0.493749374937494
0.00369690437684123,0.00900510599873843,0.493849384938494
0.00369819553663568,0.00899741805465832,0.493949394939494
0.00369952100727137,0.00898959656648741,0.494049404940494
0.00370088090239648,0.00898164243745585,0.494149414941494
0.003702275331689,0.00897355658568256,0.494249424942494
0.00370370440284179,0.00896533990943487,0.494349434943494
0.00370516821908114,0.00895699331194314,0.494449444944494
0.00370666688313712,0.0089485176815494,0.494549454945495
0.00370820049178438,0.00893991389666979,0.494649464946495
0.00370976914080505,0.00893118284068352,0.494749474947495
0.00371137292052218,0.0089223253820811,0.494849484948495
0.00371301192125875,0.0089133423943163,0.494949494949495
0.00371468622936759,0.00890423472602838,0.495049504950495
0.00371639592921637,0.00889500323578244,0.495149514951495
0.00371814110219503,0.00888564877221804,0.495249524952495
0.0037199218277085,0.00887617217404889,0.495349534953495
0.00372173818317648,0.00886657427998904,0.495449544954495
0.00372359024254472,0.00885685591882668,0.495549554955496
0.00372547807777395,0.00884701791438717,0.495649564956496
0.00372740175933591,0.00883706108553327,0.495749574957496
0.00372936135323597,0.00882698625112764,0.495849584958496
0.00373135692299794,0.00881679421514437,0.495949594959496
0.00373338853065693,0.00880648577659505,0.496049604960496
0.00373558173465599,0.00879612696558586,0.496149614961496
0.00373793540446838,0.0087857177027119,0.496249624962496
0.00374044841998928,0.0087752579085684,0.496349634963496
0.00374311967401711,0.00876474751863893,0.496449644964496
0.00374594806729081,0.00875418645351848,0.496549654965497
0.00374893251444517,0.00874357463876499,0.496649664966497
0.00375207193805543,0.00873291200489943,0.496749674967497
0.00375536527360016,0.00872219848740515,0.496849684968497
0.00375881146598727,0.00871143401184018,0.496949694969497
0.0037624094705465,0.00870061850872516,0.497049704970497
0.00376615825402209,0.00868975191354379,0.497149714971497
0.00377005679308388,0.00867883415681658,0.497249724972497
0.00377410407581611,0.00866786516906461,0.497349734973497
0.00377829910022872,0.00865684488577112,0.497449744974497
0.00378264087425715,0.00864577323745709,0.497549754975498
0.00378712841725138,0.00863465016456868,0.497649764976498
0.00379176075848695,0.00862347559762675,0.497749774977498
0.00379653693964642,0.00861224947211487,0.497849784978498
0.00380145601084913,0.00860097171855369,0.497949794979498
0.00380651703313257,0.00858964227242676,0.498049804980498
0.00381171907795612,0.00857826107418059,0.498149814981498
0.00381706122720106,0.0085668280543357,0.498249824982498
0.00382254257118544,0.00855534314837579,0.498349834983498
0.00382816221015287,0.00854380630171004,0.498449844984498
0.00383391925377638,0.008532217444859,0.498549854985499
0.00383981282264708,0.00852057652323209,0.498649864986499
0.00384584204529658,0.00850888347231266,0.498749874987499
0.00385200606117474,0.00849713824247274,0.498849884988499
0.00385830402064947,0.00848534076423307,0.498949894989499
0.00386473508351809,0.00847349098796569,0.499049904990499
0.00387129841900723,0.00846158885907958,0.499149914991499
0.00387799320825425,0.00844963431305842,0.499249924992499
0.00388481864132948,0.00843762729531141,0.499349934993499
0.0038917739187253,0.00842556776117319,0.499449944994499
0.00389885824937071,0.00841345565605297,0.4995499549955
0.00390607085261668,0.00840129092039712,0.4996499649965
0.00391341095575461,0.0083890735145031,0.4997499749975
0.00392087779649783,0.00837680338378022,0.4998499849985
0.00392847062050015,0.00836448048356322,0.4999499949995
0.00393618868482982,0.00835210476422402,0.5000500050005
0.00394403125300673,0.00833967619102299,0.5001500150015
0.0039519975979801,0.00832719470936922,0.5002500250025
0.00396008700113595,0.00831466029444885,0.5003500350035
0.00396829875130442,0.00830207289167086,0.5004500450045
0.00397663214724137,0.00828943246629574,0.500550055005501
0.00398508649564309,0.00827673898854667,0.500650065006501
0.00399366111164261,0.00826399241872122,0.500750075007501
0.00400235531781719,0.00825119271711694,0.500850085008501
0.00401116844567718,0.00823833985395691,0.500950095009501
0.00402009983368077,0.00822543380442715,0.501050105010501
0.00402914883120438,0.00821247453378815,0.501150115011501
0.00403831479457238,0.00819946201226308,0.501250125012501
0.00404759709053094,0.00818639621503776,0.501350135013501
0.00405699509277421,0.00817327712226102,0.501450145014501
0.00406650818392942,0.00816010470415615,0.501550155015502
0.00407613575357164,0.00814687894087188,0.501650165016502
0.00408587720219418,0.00813359981255693,0.501750175017502
0.00409573193525313,0.00812026730432306,0.501850185018502
0.00410569936763388,0.00810688138639315,0.501950195019502
0.00411577892265867,0.0080934420538047,0.502050205020502
0.00412597003059754,0.00807994928670631,0.502150215021502
0.00413627213065372,0.00806640306524684,0.502250225022502
0.00414668467046707,0.00805280337453791,0.502350235023502
0.00415720710611429,0.00803915020961651,0.502450245024502
0.00416783890062004,0.0080254435555945,0.502550255025503
0.00417857952494936,0.00801168339758331,0.502650265026503
0.00418942845949673,0.00799786974054587,0.502750275027503
0.00420038519110819,0.0079840025646308,0.502850285028503
0.00421144921506661,0.00797008187480102,0.502950295029503
0.00422262003360273,0.00795610766113089,0.503050305030503
0.00423389715738408,0.00794207992362031,0.503150315031503
0.00424528010501869,0.00792799866226949,0.503250325032503
0.00425676840355136,0.0079138638721154,0.503350335033503
0.00426836158598224,0.00789967555812107,0.503450345034503
0.00428005919474078,0.00788543371036076,0.503550355035504
0.00429186077970067,0.00787113833876,0.503650365036504
0.00430376589867611,0.007856789443319,0.503750375037504
0.00431577411791799,0.00784238702403754,0.503850385038504
0.0043278850111215,0.00782793108587856,0.503950395039504
0.00434009815992225,0.00781342163380487,0.504050405040504
0.00435241315439262,0.007798858677742,0.504150415041504
0.00436482958956782,0.00778424221769007,0.504250425042504
0.00437734706991238,0.00776957226853741,0.504350435043504
0.00438996520485364,0.00775484882532111,0.504450445044504
0.00440268361374454,0.00774007190789255,0.504550455045505
0.00441550192090079,0.00772524150632608,0.504650465046505
0.0044284197600675,0.0077103576454357,0.504750475047505
0.00444143677144134,0.00769542032025858,0.504850485048505
0.00445455260266329,0.00768042955560883,0.504950495049505
0.00446776690931472,0.00766538535644915,0.505050505050505
0.00448107935293238,0.00765028774263082,0.505150515051505
0.00449448960398616,0.00763513671911666,0.505250525052505
0.00450799733890118,0.00761993230575784,0.505350535053505
0.00452160224204312,0.0076046745174427,0.505450545054505
0.00453530400571817,0.00758936337898545,0.505550555055506
0.00454910232769153,0.00757399890031151,0.505650565056506
0.00456299691366895,0.00755858110623497,0.505750575057506
0.00457698747680037,0.00754311001660712,0.505850585058506
0.00459107373817621,0.0075275856463163,0.505950595059506
0.00460525542384966,0.00751200802513931,0.506050605060506
0.00461953226731817,0.00749637717292744,0.506150615061506
0.00463390400704197,0.00748069310953185,0.506250625062506
0.00464837038892553,0.00746495586472935,0.506350635063506
0.00466293116482859,0.00744916545837121,0.506450645064506
0.00467758609455151,0.00743332191527132,0.506550655065507
0.0046923349438499,0.00741742527016951,0.506650665066507
0.00470717748443477,0.00740147554291695,0.506750675067507
0.00472211349546138,0.00738547276329023,0.506850685068507
0.0047371427625366,0.0073694169660293,0.506950695069507
0.00475226507920775,0.00735330817098523,0.507050705070507
0.00476748024597014,0.00733714641289763,0.507150715071507
0.00478278806927443,0.00732093173146885,0.507250725072507
0.00479818836301543,0.00730466415151319,0.507350735073507
0.00481368094803596,0.00728834371273277,0.507450745074507
0.0048292656521267,0.00727197044986733,0.507550755075508
0.0048449423100263,0.00725554440261942,0.507650765076508
0.00486071076292498,0.00723906561565409,0.507750775077508
0.00487657085896102,0.00722253412371107,0.507850785078508
0.00489252245371677,0.0072059499664928,0.507950795079508
0.0049085654112114,0.00718931319362737,0.508050805080508
0.00492469960092322,0.00717262384977982,0.508150815081508
0.00494092490175975,0.00715588196969,0.508250825082508
0.00495724119908026,0.00713908759802295,0.508350835083508
0.00497364838519189,0.00712224077944404,0.508450845084508
0.00499014635984602,0.00710534155861843,0.508550855085509
0.00500673503123073,0.00708838997524857,0.508650865086509
0.00502341431299329,0.00707138607399971,0.508750875087509
0.00504018412721762,0.00705432989953712,0.508850885088509
0.00505704440343196,0.00703722149156325,0.508950895089509
0.00507399508059379,0.00702006089474324,0.509050905090509
0.00509103610411226,0.00700284815374237,0.509150915091509
0.00510816742932217,0.00698558330826296,0.509250925092509
0.00512538901800991,0.0069682664029705,0.509350935093509
0.00514270084139121,0.0069508974726044,0.509450945094509
0.00516010287762972,0.00693347656679274,0.50955095509551
0.0051775951133259,0.00691600372523807,0.50965096509651
0.00519517754351693,0.00689847898267991,0.50975097509751
0.00521285016969167,0.00688090238874634,0.50985098509851
0.00523061300177568,0.00686327397817688,0.50995099509951
0.00524846605664255,0.00684559379067407,0.51005100510051
0.00526640935860998,0.00682786186594037,0.51015101510151
0.00528444293894366,0.00681007824367812,0.51025102510251
0.00530256683684973,0.00679224296855256,0.51035103510351
0.00532078109997112,0.00677435607034063,0.51045104510451
0.00533908578091352,0.00675641759867029,0.510551055105511
0.00535748094171202,0.00673842758828105,0.510651065106511
0.00537596664936444,0.00672038607887559,0.510751075107511
0.00539454297930539,0.00670229311511894,0.510851085108511
0.00541321001391747,0.00668414874167648,0.510951095109511
0.00543196784203482,0.00666595299328762,0.511051105110511
0.00545081655943959,0.00664770592454348,0.511151115111511
0.00546975626737293,0.00662940757018356,0.511251125112511
0.00548878707501659,0.00661105798479867,0.511351135113511
0.00550790909750757,0.00659265721305396,0.511451145114511
0.0055271224594123,0.00657420528968938,0.511551155115512
0.0055464272907562,0.0065557022692954,0.511651165116512
0.00556582372851265,0.00653714818661187,0.511751175117512
0.00558531191759555,0.00651854308134121,0.511851185118512
0.00560489200788159,0.00649988700807412,0.511951195119512
0.00562456415470651,0.00648118000155045,0.512051205120512
0.00564432852134657,0.00646242210147241,0.512151215121512
0.00566418527455196,0.00644361335746821,0.512251225122512
0.00568413459000598,0.00642475380427735,0.512351235123512
0.00570417665083605,0.0064058434865651,0.512451245124512
0.00572431164463621,0.0063868824440339,0.512551255125513
0.0057445397664446,0.0063678707163862,0.512651265126513
0.0057648612172548,0.00634880834332445,0.512751275127513
0.00578527620302321,0.00632969536455108,0.512851285128513
0.00580578493466892,0.00631053182473125,0.512951295129513
0.00582638762807397,0.0062913177586047,0.513051305130513
0.00584708450209799,0.00627205321083658,0.513151315131513
0.00586787577609688,0.00625273823105497,0.513251325132513
0.00588876167587829,0.00623337286888785,0.513351335133513
0.0059097424332051,0.00621395715907484,0.513451345134513
0.00593081828529937,0.00619449115620695,0.513551355135514
0.00595198947384964,0.00617497489998642,0.513651365136514
0.00597325624649982,0.00615540843507849,0.513751375137514
0.00599461885585666,0.00613579179622302,0.513851385138514
0.00601607755899336,0.00611612503801058,0.513951395139514
0.00603763261794599,0.00609640818525527,0.514051405140514
0.00605928430020969,0.00607664129254809,0.514151415141514
0.00608103287774611,0.00605682438966564,0.514251425142514
0.00610287862797597,0.00603695752127328,0.514351435143514
0.00612482183129773,0.00601704072211054,0.514451445144514
0.00614686277505767,0.00599707402691726,0.514551455145515
0.00616900175057248,0.00597705747539566,0.514651465146515
0.00619123905362518,0.00595699109732255,0.514751475147515
0.00621357498496174,0.00593687493240048,0.514851485148515
0.00623600985029087,0.00591670900544355,0.514951495149515
0.0062585439578027,0.00589649335119116,0.515051505150515
0.00628117762164271,0.00587622799445742,0.515151515151515
0.00630391115992661,0.00585591297494487,0.515251525152515
0.00632674489474043,0.00583554831250457,0.515351535153515
0.00634967915214034,0.00581513403691345,0.515451545154515
0.00637271426066397,0.00579467016802266,0.515551555155516
0.00639585055430804,0.00577415674057183,0.515651565156516
0.00641908836806182,0.0057535937644866,0.515751575157516
0.0064424280403885,0.00573298126458095,0.515851585158516
0.00646586991322529,0.00571231926070617,0.515951595159516
0.00648941433148709,0.00569160777271342,0.516051605160516
0.00651306164405897,0.00567084681052834,0.516151615161516
0.00653681220230749,0.00565003639896492,0.516251625162516
0.00656066636355451,0.00562917653802326,0.516351635163516
0.00658462448661073,0.00560826724755431,0.516451645164516
0.00660868693376088,0.00558730853252123,0.516551655165517
0.00663285406927478,0.00556630040284931,0.516651665166517
0.00665712626039986,0.00554524285853868,0.516751675167517
0.00668150387636878,0.00552413590951508,0.516851685168517
0.00670598728839928,0.00550297955081547,0.516951695169517
0.00673057687118301,0.00548177378740278,0.517051705170517
0.00675527300040425,0.00546051861431429,0.517151715171517
0.00678007605472494,0.0054392140315498,0.517251725172517
0.00680498641479216,0.00541786002918377,0.517351735173517
0.00683000446274178,0.00539645661217913,0.517451745174517
0.00685513058219857,0.00537500377061014,0.517551755175518
0.00688036515629098,0.00535350148958843,0.517651765176518
0.00690570856616236,0.00533194976911402,0.517751775177518
0.00693116119593374,0.00531034859429845,0.517851785178518
0.00695672342625214,0.00528869795025326,0.517951795179518
0.00698239563925351,0.00526699782209021,0.518051805180518
0.00700817821558488,0.00524524818995802,0.518151815181518
0.00703407153589333,0.00522344903400531,0.518251825182518
0.00706007597784824,0.00520160033934394,0.518351835183518
0.00708619191911898,0.0051797020761969,0.518451845184518
0.00711241973737493,0.00515775421975019,0.518551855185519
0.00713875980929293,0.00513575675015255,0.518651865186519
0.00716521251204602,0.00511370962770173,0.518751875187519
0.0071917782223111,0.00509161282758355,0.518851885188519
0.00721845731477979,0.00506946632002129,0.518951895189519
0.00724525016265497,0.00504727005538678,0.519051905190519
0.00727215713814697,0.00502502400886612,0.519151915191519
0.0072991786119772,0.00500272813579396,0.519251925192519
0.00732631495188943,0.00498038239646806,0.519351935193519
0.00735356652116094,0.00495798674126012,0.519451945194519
0.0073809336776099,0.00493554113543074,0.51955195519552
0.00740841677756558,0.00491304552935183,0.51965196519652
0.00743601617090569,0.00489049989324647,0.51975197519752
0.00746373220502651,0.0048679041774867,0.51985198519852
0.00749156522583546,0.00484525834237007,0.51995199519952
0.00751951557824743,0.00482256233330568,0.52005200520052
0.00754758360767353,0.00479981611059129,0.52015201520152
0.00757576965505843,0.0047770196196358,0.52025202520252
0.00760407406283563,0.00475417281081134,0.52035203520352
0.00763249716996457,0.00473127562456418,0.52045204520452
0.00766103931441223,0.00470832800630354,0.520552055205521
0.00768970083216042,0.00468532989647579,0.520652065206521
0.00771848205770213,0.00466228123552712,0.520752075207521
0.00774738332106387,0.0046391819589413,0.520852085208521
0.00777640494979063,0.00461603201709015,0.520952095209521
0.00780554726844983,0.00459283134049442,0.521052105210521
0.00783492342450445,0.00456950508510812,0.521152115211521
0.00786453281745526,0.00454605358343916,0.521252125212521
0.00789437485871367,0.00452247717295816,0.521352135213521
0.00792444896812794,0.00449877619113573,0.521452145214521
0.00795475457646443,0.00447495096551705,0.521552155215522
0.00798529112292631,0.00445100182364711,0.521652165216522
0.00801605805614606,0.00442692907818253,0.521752175217522
0.00804709014106147,0.00440273445121623,0.521852185218522
0.00807838707345265,0.00437841826533068,0.521952195219522
0.00810994855753651,0.00435398081829383,0.522052205220522
0.00814177430646298,0.00432942242276254,0.522152215221522
0.00817386404330759,0.00430474337650496,0.522252225222522
0.00820621749809378,0.00427994397232657,0.522352235223522
0.0082388344122595,0.00425502449806999,0.522452245224522
0.00827171453518316,0.00422998524157776,0.522552255225523
0.00830485762170222,0.00420482647580417,0.522652265226523
0.00833826343409838,0.0041795484737034,0.522752275227523
0.00837193174457894,0.00415415150822975,0.522852285228523
0.00840586233279544,0.00412863584241175,0.522952295229523
0.00844005498683607,0.00410300172935242,0.523052305230523
0.00847450950223338,0.00407724942215467,0.523152315231523
0.0085092256829566,0.00405137917888455,0.523252325232523
0.00854420333843403,0.00402539122783076,0.523352335233523
0.00857944228752337,0.00399928581713371,0.523452345234523
0.00861494235553389,0.00397306317508222,0.523552355235524
0.00865070337273773,0.00394672352996541,0.523652365236524
0.00868672517685114,0.00392026711007211,0.523752375237524
0.00872300761303468,0.00389369412880309,0.523852385238524
0.00875955053091541,0.00386700479955871,0.523952395239524
0.00879635378756453,0.00384019934070246,0.524052405240524
0.00883341724551241,0.00381327794082083,0.524152415241524
0.0088707407767187,0.00378624081331449,0.524252425242524
0.00890832425810582,0.00375908814676992,0.524352435243524
0.00894616757056654,0.00373182012481076,0.524452445244525
0.00898427060194147,0.00370443694098654,0.524552455245525
0.00902263324453774,0.0036769387739582,0.524652465246525
0.00906125539562532,0.00364932580238646,0.524752475247525
0.00910013695743698,0.00362159819500695,0.524852485248525
0.00913927783865713,0.00359375612055478,0.524952495249525
0.00917867795243671,0.00356579974776535,0.525052505250525
0.00921833721738571,0.00353772923544843,0.525152515251525
0.00925825555558812,0.00350954473248807,0.525252525252525
0.00929843289359446,0.00348124640265696,0.525352535253525
0.00933886916142915,0.00345283439483892,0.525452545254525
0.00937956429606463,0.00342430884302995,0.525552555255526
0.00942051823496954,0.00339566989611398,0.525652565256526
0.0094617309300047,0.00336691768312398,0.525752575257526
0.00950320234047511,0.00333805233309292,0.525852585258526
0.00954493242915971,0.00330907395520238,0.525952595259526
0.00958692116380034,0.00327998268344816,0.526052605260526
0.00962916851511638,0.00325077862204902,0.526152615261526
0.00967167445730133,0.00322146188514948,0.526252625262526
0.00971444463207062,0.0031919865717761,0.526352635263526
0.00975747936399169,0.00316235300451116,0.526452645264526
0.00980077897663931,0.00313256149104834,0.526552655265527
0.00984434379309204,0.00310261235893284,0.526652665266527
0.00988817413593211,0.003072505925784,0.526752675267527
0.0099322703307195,0.00304224250922138,0.526852685268527
0.00997663269954015,0.00301182244175276,0.526952695269527
0.0100212615649763,0.00298124604596052,0.527052705270527
0.0100661572486177,0.00295051365435235,0.527152715271527
0.0101113200705652,0.00291962558951062,0.527252725272527
0.0101567432144075,0.00288839749319505,0.527352735273527
0.0102024341238544,0.00285701574350701,0.527452745274527
0.0102483931140438,0.00282548066799167,0.527552755275528
0.0102946140499575,0.00279360769997103,0.527652765276528
0.0103410974442531,0.00276139846724463,0.527752775277528
0.010387843801648,0.00272885461250062,0.527852785278528
0.0104348536213999,0.00269597774368749,0.527952795279528
0.0104821273963156,0.00266276947867929,0.528052805280528
0.0105296709949105,0.00262941649830867,0.528152815281528
0.0105774795491703,0.00259573392324077,0.528252825282528
0.0106255535166656,0.0025617233614241,0.528352835283528
0.0106738933460337,0.00252738640095599,0.528452845284528
0.0107225040318407,0.00249290990629266,0.528552855285529
0.0107713815001206,0.00245810878966159,0.528652865286529
0.0108205303181421,0.00242317003462644,0.528752875287529
0.0108699507429783,0.0023880939141414,0.528852885288529
0.0109196430336876,0.00235288070116075,0.528952895289529
0.0109696074443655,0.00231753066367575,0.529052905290529
0.0110198442241448,0.00228204408952904,0.529152915291529
0.0110703505094877,0.00224623542940756,0.529252925292529
0.0111211296036365,0.00221029215819232,0.529352935293529
0.0111721817393465,0.00217421456372596,0.529452945294529
0.011223504603455,0.00213781688329473,0.52955295529553
0.0112750985413732,0.00210110071492152,0.52965296529653
0.0113269638905715,0.00206406766159189,0.52975297529753
0.0113790963170334,0.0020266903038142,0.52985298529853
0.0114316711710138,0.00198926197307738,0.52995299529953
0.0114846226715392,0.00195173395946094,0.53005300530053
0.0115380130268605,0.00191415514658349,0.53015301530153
0.0115916747304344,0.00187644868046338,0.53025302530253
0.0116456079812695,0.00183861488368289,0.53035303530353
0.011699910874148,0.00180049614751497,0.53045304530453
0.011754484953988,0.00176225188218446,0.530553055305531
0.0118094917630351,0.00172395988460581,0.530653065306531
0.0118647032425826,0.00168530740880114,0.530753075307531
0.0119201856837804,0.00164653160731883,0.530853085308531
0.011975873495234,0.00160739778419836,0.530953095309531
0.0120318329775225,0.00156814307709998,0.531053105310531
0.0120880641326311,0.00152876795748977,0.531153115311531
0.0121445669496414,0.00148927290675988,0.531253125312531
0.0122012755115993,0.00144942332820595,0.531353135313531
0.0122582561285132,0.00140945645874396,0.531453145314531
0.0123155087309037,0.00136937280954265,0.531553155315532
0.0123730340755985,0.00132898532755943,0.531653165316532
0.0124309140553139,0.00128851502630426,0.531753175317532
0.0124890650899804,0.00124793060040995,0.531853185318532
0.0125476349024194,0.00120731176739598,0.531953195319532
0.012606621200312,0.00116665867118377,0.532053205320532
0.0126657757268358,0.0011258557776977,0.532153215321532
0.0127251815459289,0.00108518629926978,0.532253225322532
0.0127848579147596,0.00104421509725135,0.532353235323532
0.0128449452657906,0.00100321202410622,0.532453245324532
0.0129052331324625,0.000961862552209662,0.532553255325533
0.0129657905771549,0.000920215604882941,0.532653265326533
0.0130265308962093,0.000878470726546327,0.532753275327533
0.0130875210572055,0.000836862791821287,0.532853285328533
0.0131487608556759,0.000795390406159996,0.532953295329533
0.0132101803458622,0.000754006130119444,0.533053305330533
0.0132713354014779,0.000712361664194784,0.533153315331533
0.0133324580420435,0.000670520765527769,0.533253325332533
0.0133930569316078,0.000629044697465884,0.533353335333533
0.0134538468836643,0.000587467824930636,0.533453345334533
0.0135143136246782,0.000546293187653695,0.533553355335534
0.0135749912759259,0.000504776697553844,0.533653365336534
0.0136355653405524,0.000463541270891533,0.533753375337534
0.0136958216298955,0.000422784948357622,0.533853385338534
0.0137557628139438,0.000382505159219523,0.533953395339534
0.0138159888217462,0.000342113205749976,0.534053405340534
0.0138765370455489,0.000301881610400895,0.534153415341534
0.0139369589669843,0.000261987068843303,0.534253425342534
0.0139976655121728,0.000221978576344706,0.534353435343534
0.0140585082927807,0.000182254864423868,0.534453445344534
0.0141195363849836,0.000142850528787037,0.534553455345535
0.0141807000341906,0.000103910994477584,0.534653465346535
0.0142418221482027,6.51116196766088e-05,0.534753475347535
0.0143030780395575,2.65888169757772e-05,0.534853485348535
0.0143644884731228,-1.14352934096776e-05,0.534953495349535
0.0144257740673554,-4.86404369283132e-05,0.535053505350535
0.014487343639184,-8.59739929985362e-05,0.535153515351535
0.0145492227936993,-0.000123167404448632,0.535253525352535
0.0146109298634847,-0.000160304150603549,0.535353535353535
0.0146726924169218,-0.000197219039571563,0.535453545354535
0.0147344273533475,-0.000233780274169092,0.535553555355536
0.0147965585096169,-0.000270389915955994,0.535653565356536
0.0148584768687944,-0.000306474061323493,0.535753575357536
0.0149203493036731,-0.000342430151461294,0.535853585358536
0.0149818297117813,-0.000377688863428437,0.535953595359536
0.0150435967401786,-0.000413083308082985,0.536053605360536
0.0151054921543284,-0.000448222937569908,0.536153615361536
0.0151669970826582,-0.0004826999483648,0.536253625362536
0.0152281329466149,-0.000516699964223115,0.536353635363536
0.0152894006315769,-0.000550454033444407,0.536453645364536
0.0153506261560308,-0.000584089903564566,0.536553655365537
0.0154121275101492,-0.000617645157897713,0.536653665366537
0.015473942680226,-0.000651303067829997,0.536753675367537
0.015536044380269,-0.000685101559109294,0.536853685368537
0.0155984311631244,-0.000719039088303316,0.536953695369537
0.0156611015558322,-0.00075311409212893,0.537053705370537
0.0157241538070216,-0.000787242505650482,0.537153715371537
0.0157874159585144,-0.000821738434653943,0.537253725372537
0.0158508868425625,-0.000856598464730403,0.537353735373537
0.0159145652566788,-0.000891819186433452,0.537453745374537
0.0159785370385125,-0.000927124360170957,0.537553755375538
0.0160428087245727,-0.000962702686636664,0.537653765376538
0.0161073535772568,-0.000998402348695517,0.537753775377538
0.016172179479979,-0.00103441188326878,0.537853785378538
0.0162372749984389,-0.0010705381578788,0.537953795379538
0.0163026494721374,-0.00110673779265656,0.538053805380538
0.0163682061680854,-0.00114310594936724,0.538153815381538
0.0164340276321042,-0.00117958573938936,0.538253825382538
0.0165000271496173,-0.00121618926203909,0.538353835383538
0.0165663859701644,-0.00125283700327178,0.538453845384538
0.0166327631937811,-0.00128928965668218,0.538553855385539
0.0166994138316656,-0.0013259967083846,0.538653865386539
0.0167660648268721,-0.00136228951980599,0.538753875387539
0.0168328798948578,-0.00139859124938617,0.538853885388539
0.0168995954278553,-0.00143503599704983,0.538953895389539
0.0169662023350005,-0.00147144714156804,0.539053905390539
0.0170323361286181,-0.00150756988762453,0.539153915391539
0.0170981239626924,-0.00154322616981425,0.539253925392539
0.0171635123203311,-0.001578758783893,0.539353935393539
0.0172291706316746,-0.00161458286840904,0.53945394539454
0.0172945338338528,-0.00165006162117672,0.53955395539554
0.017359813420229,-0.00168520790082094,0.53965396539654
0.0174252635439329,-0.00172047229023577,0.53975397539754
0.0174907864903327,-0.00175574073922415,0.53985398539854
0.0175563850951747,-0.00179069885912028,0.53995399539954
0.0176217940573828,-0.0018255109683619,0.54005400540054
0.0176874416520475,-0.00186021023833074,0.54015401540154
0.0177534132006865,-0.00189492188056984,0.54025402540254
0.0178193690073113,-0.00192923773919559,0.54035403540354
0.0178855689302912,-0.00196364884891718,0.54045404540454
0.0179516172758395,-0.00199757608525597,0.540554055405541
0.0180179064836322,-0.00203159808137279,0.540654065406541
0.0180842912546811,-0.00206517202066277,0.540754075407541
0.0181506067742677,-0.0020985509962004,0.540854085408541
0.0182168522607504,-0.00213173456133336,0.540954095409541
0.0182827555033412,-0.00216440230255184,0.541054105410541
0.0183486624978118,-0.00219666264223305,0.541154115411541
0.0184144984244339,-0.00222872973032941,0.541254125412541
0.0184803370905237,-0.00226055928374129,0.541354135413541
0.0185459881308631,-0.00229170936974206,0.541454145414541
0.018611307942254,-0.00232239403406479,0.541554155415542
0.0186764340961026,-0.00235256057669474,0.541654165416542
0.018741650389359,-0.00238246144554208,0.541754175417542
0.0188066900976148,-0.00241200988086852,0.541854185418542
0.0188713902706772,-0.00244106562390943,0.541954195419542
0.0189363316444472,-0.00247000146560758,0.542054205420542
0.0190015580394909,-0.00249895538183754,0.542154215421542
0.0190664898390196,-0.00252739409450345,0.542254225422542
0.0191314449845705,-0.00255554949558148,0.542354235423542
0.0191961059946582,-0.0025831943581312,0.542454245424542
0.0192604742638307,-0.00261033190797503,0.542554255425543
0.0193248165487544,-0.00263705613069382,0.542654265426543
0.0193888792238457,-0.00266312954619402,0.542754275427543
0.019453017549935,-0.00268895588353791,0.542854285428543
0.0195173809406712,-0.00271467161487056,0.542954295429543
0.0195814631295076,-0.00273974303033224,0.543054305430543
0.0196453541789283,-0.00276447380389518,0.543154315431543
0.0197092080807692,-0.00278880438687499,0.543254325432543
0.019773022641967,-0.00281273688350056,0.543354335433543
0.0198364964099006,-0.00283621181952969,0.543454345434543
0.0198996311771347,-0.00285923221234715,0.543554355435544
0.0199624909256263,-0.002881626626854,0.543654365436544
0.0200255633059484,-0.00290392140810922,0.543754375437544
0.0200883601647961,-0.00292559492571765,0.543854385438544
0.0201508201758087,-0.00294682565203412,0.543954395439544
0.020213338350387,-0.00296783011915661,0.544054405440544
0.0202759117917424,-0.00298860883329135,0.544154415441544
0.0203386927343816,-0.00300948396974364,0.544254425442544
0.0204016769951572,-0.00303045310170222,0.544354435443544
0.0204648603517157,-0.00305151379739332,0.544454445444544
0.0205282385405121,-0.00307266362504297,0.544554455445545
0.0205918072597881,-0.00309390015287717,0.544654465446545
0.0206555621660976,-0.00311522094415925,0.544754475447545
0.0207194988752996,-0.00313662356215251,0.544854485448545
0.0207836129625583,-0.00315810557508298,0.544954495449545
0.0208478245262339,-0.00317963683391674,0.545054505450545
0.020912128938512,-0.00320121495650813,0.545154515451545
0.0209765215373345,-0.00322283757063667,0.545254525452545
0.0210409976239185,-0.00324450231400774,0.545354535453545
0.0211055524657344,-0.00326620681936389,0.545454545454545
0.0211701812930312,-0.00328794872441039,0.545554555455546
0.0212348793013185,-0.00330972569166663,0.545654565456546
0.0212996416503736,-0.00333153537372642,0.545754575457546
0.0213644634632491,-0.00335337543807185,0.545854585458546
0.021429339826769,-0.00337524355714781,0.545954595459546
0.0214942657905365,-0.0033971374232507,0.546054605460546
0.021559230151518,-0.0034188650006822,0.546154615461546
0.0216242279126662,-0.00344042546065434,0.546254625462546
0.0216892540392166,-0.00346181797437885,0.546354635463546
0.021754303460176,-0.00348304170810448,0.546454645464546
0.0218193710653453,-0.00350409581815482,0.546554655465547
0.0218844517078005,-0.00352497947574136,0.546654665466547
0.021949540202404,-0.00354569184215037,0.546754675467547
0.0220146313248123,-0.00356623207866805,0.546854685468547
0.0220797198129642,-0.00358659934658034,0.546954695469547
0.0221448003675778,-0.00360679282206199,0.547054705470547
0.0222098676501648,-0.00362681166639896,0.547154715471547
0.0222749162840235,-0.00364665505080318,0.547254725472547
0.0223399408542385,-0.00366632214648623,0.547354735473547
0.0224049359071846,-0.0036858121395484,0.547454745474547
0.022469895951023,-0.0037051242061642,0.547554755475548
0.0225348154547087,-0.0037242575324337,0.547654765476548
0.0225996888504719,-0.00374321131438269,0.547754775477548
0.0226645105303442,-0.00376198474803697,0.547854785478548
0.0227292748511212,-0.00378057703934789,0.547954795479548
0.0227939761289038,-0.00379898740419251,0.548054805480548
0.0228586086425713,-0.00381721506341052,0.548154815481548
0.02292316663279,-0.00383525924280462,0.548254825482548
0.022987644301516,-0.00385311917810276,0.548354835483548
0.0230520358134844,-0.00387079412488465,0.548454845484548
0.0231163352962093,-0.00388828332880387,0.548554855485549
0.0231805368379987,-0.00390558607025402,0.548654865486549
0.0232446344939098,-0.00392270161970277,0.548754875487549
0.0233086222802899,-0.00393962927243207,0.548854885488549
0.0233724941792429,-0.00395636833364933,0.548954895489549
0.0234362441356518,-0.00397291811352485,0.549054905490549
0.0234998660591635,-0.00398927795200553,0.549154915491549
0.023563353823693,-0.00400544718903872,0.549254925492549
0.0236267012922369,-0.0040214251844225,0.549354935493549
0.0236899023377173,-0.00403721134262051,0.549454945494549
0.0237529507988134,-0.00405280505320785,0.54955495549555
0.0238158404809532,-0.00406820575538761,0.54965496549655
0.0238785651563141,-0.00408341287347459,0.54975497549755
0.0239411185648151,-0.00409842587148598,0.54985498549855
0.0240034944131247,-0.00411324421840164,0.54995499549955
0.0240656863776381,-0.00412786740801576,0.55005500550055
0.0241276881019959,-0.00414229494404785,0.55015501550155
0.0241894931975808,-0.00415652635503161,0.55025502550255
0.0242510952440132,-0.00417056118935169,0.55035503550355
0.0243124877896481,-0.00418439901028153,0.55045504550455
0.0243736643550486,-0.00419803940094553,0.550555055505551
0.024434618429016,-0.0042114819792078,0.550655065506551
0.0244953434695822,-0.00422472636293236,0.550755075507551
0.0245558329074835,-0.00423777219976025,0.550855085508551
0.0246160801456649,-0.00425061917207202,0.550955095509551
0.0246760785602717,-0.00426326696721094,0.551055105510551
0.0247358214991617,-0.00427571530229729,0.551155115511551
0.0247953022858748,-0.00428796391926513,0.551255125512551
0.0248545142176479,-0.00430001257493709,0.551355135513551
0.024913450566904,-0.00431186106087552,0.551455145514551
0.0249721045837336,-0.00432350918849385,0.551555155515552
0.0250304694968869,-0.00433495678905654,0.551655165516552
0.0250885385137742,-0.00434620372360542,0.551755175517552
0.0251463048219546,-0.00435724987303283,0.551855185518552
0.025203761591121,-0.00436809515793421,0.551955195519552
0.0252609019755816,-0.00437873950386739,0.552055205520552
0.0253177191569402,-0.00438918288601826,0.552155215521552
0.0253742063401257,-0.00439942530438694,0.552255225522552
0.0254303567176598,-0.00440946679371304,0.552355235523552
0.0254861634701537,-0.00441930740362455,0.552455245524552
0.0255416197668042,-0.00442894722345199,0.552555255525553
0.0255967187678747,-0.00443838635245142,0.552655265526553
0.025651453626681,-0.00444762493950698,0.552755275527553
0.0257058174905834,-0.0044566631335028,0.552855285528553
0.0257598035019796,-0.00446550113791371,0.552955295529553
0.0258134048012818,-0.00447413916117756,0.553055305530553
0.0258666145284062,-0.00448257745639738,0.553155315531553
0.0259194258247578,-0.00449081628660182,0.553255325532553
0.0259718318347193,-0.00449885595948467,0.553355335533553
0.0260237304505849,-0.00450657867296905,0.553455345534553
0.026075114892172,-0.00451398386625811,0.553555355535554
0.0261260378838132,-0.00452082150832732,0.553655365536554
0.0261764934537665,-0.00452709304335258,0.553755375537554
0.026226475685377,-0.00453279989069569,0.553855385538554
0.0262759787190623,-0.00453794343994201,0.553955395539554
0.026324996750823,-0.00454252506578795,0.554055405540554
0.0263735240391913,-0.0045465461131535,0.554155415541554
0.0264215548982828,-0.00455000790214451,0.554255425542554
0.0264690837017667,-0.00455291172308993,0.554355435543554
0.0265161048843545,-0.00455525884646765,0.554455445544555
0.0265626129408081,-0.00455705053779275,0.554555455545555
0.0266086024279239,-0.00455828800798919,0.554655465546555
0.0266540679536155,-0.00455897248286958,0.554755475547555
0.0266990041863426,-0.00455910513861858,0.554855485548555
0.0267434058570964,-0.00455868715142064,0.554955495549555
0.0267872677589029,-0.00455771967264619,0.555055505550555
0.0268305847547639,-0.00455620383381474,0.555155515551555
0.026873351771701,-0.00455414075651972,0.555255525552555
0.0269155638077044,-0.00455153154250381,0.555355535553555
0.0269572159247839,-0.00454837728358376,0.555455545554555
0.0269983032544291,-0.0045446790467624,0.555555555555556
0.0270388209956233,-0.00454043789904271,0.555655565556556
0.0270787644188144,-0.00453565488261342,0.555755575557556
0.0271181288619445,-0.00453033103470049,0.555855585558556
0.027156909736405,-0.00452446738260442,0.555955595559556
0.0271951025240591,-0.00451806494369999,0.556055605560556
0.0272327027722794,-0.00451112473039924,0.556155615561556
0.027269706095932,-0.00450364774022568,0.556255625562556
0.027306108184822,-0.00449563497070302,0.556355635563556
0.0273419048022035,-0.00448708741439192,0.556455645564556
0.0273770917847804,-0.00447800605889035,0.556555655565557
0.0274116650476686,-0.00446839188187084,0.556655665566557
0.0274456205695083,-0.00445824586596844,0.556755675567557
0.0274789543999075,-0.00444756897396712,0.556855685568557
0.0275116626594423,-0.0044363621785765,0.556955695569557
0.027543741543131,-0.00442462642769208,0.557055705570557
0.0275751873164636,-0.00441236268906067,0.557155715571557
0.0276059963193723,-0.00439957190065214,0.557255725572557
0.0276361649662311,-0.00438625502028777,0.557355735573557
0.0276656897443675,-0.00437241298593742,0.557455745574557
0.0276945672160472,-0.00435804675045944,0.557555755575558
0.0277227940154965,-0.00434315725182382,0.557655765576558
0.0277503668474137,-0.00432774543296325,0.557755775577558
0.0277772824904428,-0.00431181223184772,0.557855785578558
0.0278035377936994,-0.00429535858644712,0.557955795579558
0.0278291296777639,-0.00427838544465706,0.558055805580558
0.0278540551312067,-0.00426089373948462,0.558155815581558
0.0278783112135665,-0.00424288440889977,0.558255825582558
0.0279018950548539,-0.0042243583908724,0.558355835583558
0.0279248038580324,-0.00420531663329814,0.558455845584558
0.027947034897034,-0.00418576007910979,0.558555855585559
0.0279685855182474,-0.00416568967123994,0.558655865586559
0.0279894531425033,-0.00414510636750986,0.558755875587559
0.0280096352645784,-0.00412401113070341,0.558855885588559
0.0280291294536912,-0.00410240493353032,0.558955895589559
0.028047933355984,-0.0040802887536628,0.559055905590559
0.0280660446915445,-0.00405766358366174,0.559155915591559
0.028083461257384,-0.00403453042105064,0.559255925592559
0.0281001809259487,-0.00401089028320437,0.559355935593559
0.0281162016456152,-0.00398674419742333,0.559455945594559
0.0281315214406914,-0.00396209319597076,0.55955595559556
0.0281461384138973,-0.00393693834088668,0.55965596559656
0.0281600507423951,-0.00391128069917395,0.55975597559756
0.0281732566817591,-0.00388512135272377,0.55985598559856
0.028185754565976,-0.00385846141320424,0.55995599559956
0.0281975428044673,-0.00383130198732067,0.56005600560056
0.028208619887548,-0.0038036442214808,0.56015601560156
0.0282189843819602,-0.00377548927201788,0.56025602560256
0.02822863493534,-0.00374683830519084,0.56035603560356
0.0282375702717504,-0.00371769252696103,0.56045604560456
0.0282457891976371,-0.00368805314328978,0.560556055605561
0.0282532905968655,-0.0036579213948782,0.560656065606561
0.0282600734346909,-0.00362729854227831,0.560756075607561
0.0282661367567662,-0.00359618586589364,0.560856085608561
0.0282714796901342,-0.00356458467094161,0.560956095609561
0.0282761014442201,-0.00353249628249079,0.561056105610561
0.0282800013098394,-0.0034999220603496,0.561156115611561
0.0282831786621749,-0.00346686336928895,0.561256125612561
0.0282856329573035,-0.00343332161874533,0.561356135613561
0.0282873637361657,-0.00339929822808057,0.561456145614561
0.0282883706210921,-0.00336479464643339,0.561556155615562
0.0282886533202699,-0.00332981236760778,0.561656165616562
0.0282882116242687,-0.00329435288540774,0.561756175617562
0.0282870454085222,-0.00325841774822815,0.561856185618562
0.028285154633328,-0.00322200852431497,0.561956195619562
0.0282825393443437,-0.00318512681169118,0.562056205620562
0.0282791996725876,-0.00314777423815633,0.562156215621562
0.0282751358354303,-0.00310995247121255,0.562256225622562
0.0282703481365954,-0.00307166320813886,0.562356235623562
0.0282648369666557,-0.00303290817102818,0.562456245624562
0.0282586028040255,-0.00299368912663879,0.562556255625563
0.0282516462154569,-0.00295400787150557,0.562656265626563
0.0282439678555437,-0.00291386624682885,0.562756275627563
0.0282355684682104,-0.00287326611366017,0.562856285628563
0.028226448887208,-0.0028322093826789,0.562956295629563
0.0282166100346253,-0.00279069799930428,0.563056305630563
0.0282060529248596,-0.00274873394369493,0.563156315631563
0.0281947786606458,-0.00270631923571238,0.563256325632563
0.0281827884380198,-0.00266345593988275,0.563356335633563
0.028170083542844,-0.00262014615050929,0.563456345634563
0.0281566653522965,-0.00257639201648638,0.563556355635564
0.0281425353368562,-0.00253219571152185,0.563656365636564
0.0281276950583173,-0.00248755946887767,0.563756375637564
0.0281121461712788,-0.00244248554166665,0.563856385638564
0.0280958904231439,-0.00239697625248119,0.563956395639564
0.0280789296541203,-0.00235103393880192,0.564056405640564
0.0280612657977164,-0.00230466100758862,0.564156415641564
0.0280429008817339,-0.00225785988565245,0.564256425642564
0.0280238370257863,-0.002210633064321,0.564356435643564
0.0280040764452694,-0.0021629830696616,0.564456445644564
0.0279836214483832,-0.00211491247736921,0.564556455645565
0.0279624744366285,-0.00206642389787899,0.564656465646565
0.0279406379077846,-0.00201752000117925,0.564756475647565
0.0279181144544202,-0.00196820349199826,0.564856485648565
0.0278949067638938,-0.00191847711476642,0.564956495649565
0.0278710176198418,-0.00186834366850533,0.565056505650565
0.0278464499006908,-0.00181780599193884,0.565156515651565
0.0278212065801528,-0.00176686696845585,0.565256525652565
0.0277952907282182,-0.00171552952611082,0.565356535653565
0.0277687055091709,-0.00166379663762318,0.565456545654565
0.0277414541840694,-0.00161167133030346,0.565556555655566
0.027713540107769,-0.0015591566612389,0.565656565656566
0.0276849667304111,-0.00150625574707023,0.565756575657566
0.0276557375974228,-0.00145297175406638,0.565856585658566
0.0276258563475319,-0.00139930787331037,0.565956595659566
0.0275953267152485,-0.00134526737032718,0.566056605660566
0.0275641525273906,-0.00129085353545569,0.566156615661566
0.0275323377045732,-0.00123606971858868,0.566256625662566
0.0274998862617049,-0.00118091930932108,0.566356635663566
0.0274668023055058,-0.00112540574687622,0.566456645664566
0.0274330900340117,-0.00106953251514224,0.566556655665567
0.0273987537385593,-0.00101330315259843,0.566656665666567
0.0273637978003119,-0.000956721232463797,0.566756675667567
0.0273282266917483,-0.000899790382547703,0.566856685668567
0.0272920449756704,-0.000842514275325215,0.566956695669567
0.0272552573037145,-0.000784896632899264,0.567056705670567
0.0272178684178396,-0.000726941207149694,0.567156715671567
0.0271798831478465,-0.000668651819435385,0.567256725672567
0.0271413064183255,-0.000610032325855056,0.567356735673567
0.0271021432407162,-0.00055108664206104,0.567456745674567
0.0270623987138032,-0.000491818718445187,0.567556755675568
0.0270220780217314,-0.000432232564953067,0.567656765676568
0.0269811864330136,-0.000372332211381633,0.567756775677568
0.0269397293025153,-0.000312121761969479,0.567856785678568
0.0268977120654991,-0.000251605340806903,0.567956795679568
0.0268551402406032,-0.000190787121611854,0.568056805680568
0.0268120194273592,-0.000129671337656113,0.568156815681568
0.0267683553032148,-6.82622370999132e-05,0.568256825682568
0.026724153626015,-6.56412765699499e-06,0.568356835683568
0.0266794202310249,5.54186482191688e-05,0.568456845684568
0.0266341610284475,0.000117681698447131,0.568556855685569
0.0265883820049132,0.000180220606131349,0.568656865686569
0.0265420892195093,0.000243030894822777,0.568756875687569
0.0264952888062616,0.000306108063258165,0.568856885688569
0.0264479869736377,0.000369447560546396,0.568956895689569
0.0264001900005771,0.000433044796093695,0.569056905690569
0.02635190423798,0.000496895149529695,0.569156915691569
0.0263031361042408,0.000560993955818766,0.569256925692569
0.0262538920842554,0.000625336520148256,0.569356935693569
0.0262041787289248,0.000689918108003395,0.56945694569457
0.0261540026511854,0.000754733955092278,0.56955695569557
0.0261033705265048,0.000819779262383488,0.56965696569657
0.026052289089904,0.000885049201068906,0.56975697569757
0.0260007651334767,0.000950538907600573,0.56985698569857
0.0259488055044033,0.00101624348865394,0.56995699569957
0.025896417103959,0.00108215803105297,0.57005700570057
0.0258436068860246,0.00114827758688232,0.57015701570157
0.025790381852124,0.00121459717844951,0.57025702570257
0.0257367490524165,0.00128111181317383,0.57035703570357
0.0256827155812301,0.00134781646373494,0.57045704570457
0.0256282885770621,0.00141470608792406,0.570557055705571
0.0255734752181121,0.00148177561871828,0.570657065706571
0.0255182827207933,0.00154901997420658,0.570757075707571
0.0254627183372511,0.00161643404270059,0.570857085708571
0.0254067893538741,0.00168401270754978,0.570957095709571
0.0253506189772327,0.0017517436610002,0.571057105710571
0.0252942142187763,0.00181962307176736,0.571157115711571
0.0252375820810212,0.00188764712345497,0.571257125712571
0.0251807295754167,0.00195581197981558,0.571357135713571
0.0251236635992679,0.00202411394852307,0.571457145714571
0.0250663909511198,0.00209254943650749,0.571557155715572
0.0250089184171105,0.00216111486558711,0.571657165716572
0.0249512527679933,0.00222980664765468,0.571757175717572
0.0248934007586407,0.00229862121445424,0.571857185718572
0.024835369124074,0.00236755499276688,0.571957195719572
0.0247771645754928,0.00243660441433663,0.572057205720572
0.0247187938002755,0.00250576593572161,0.572157215721572
0.0246602634575124,0.00257503600851681,0.572257225722572
0.0246017320596571,0.00264430111850809,0.572357235723572
0.0245432044965605,0.00271355841704599,0.572457245724572
0.024484671372642,0.00278285714507098,0.572557255725573
0.0244261362804755,0.00285219351596393,0.572657265726573
0.0243676027903021,0.00292156374310514,0.572757275727573
0.0243090744480453,0.00299096406965216,0.572857285728573
0.0242505547758068,0.00306039075861372,0.572957295729573
0.0241920472703786,0.00312984008292396,0.573057305730573
0.0241335554007603,0.00319930833536841,0.573157315731573
0.0240750826076641,0.00326879182858376,0.573257325732573
0.0240166323025213,0.00333828689009494,0.573357335733573
0.0239582078659939,0.00340778987720403,0.573457345734573
0.0238998126479747,0.00347729715713862,0.573557355735574
0.0238414499651055,0.00354680512194007,0.573657365736574
0.0237831231027625,0.00361631018350114,0.573757375737574
0.0237248353095971,0.00368580876860325,0.573857385738574
0.0236665898000174,0.00375529733876691,0.573957395739574
0.0236083897522031,0.00382477236047588,0.574057405740574
0.0235504349686403,0.00389395147003793,0.574157415741574
0.0234927256602482,0.00396283449375481,0.574257425742574
0.0234352620101542,0.00403142125792852,0.574357435743574
0.0233780441761754,0.00409971160871199,0.574457445744574
0.0233210722853597,0.00416770540714693,0.574557455745575
0.023264346438452,0.00423540251923734,0.574657465746575
0.0232078667059241,0.0043028028258762,0.574757475747575
0.0231516331240044,0.00436990621788161,0.574857485748575
0.023095645674827,0.00443671263570006,0.574957495749575
0.0230399043102525,0.00450322203962911,0.575057505750575
0.0229844089518686,0.00456943438004057,0.575157515751575
0.0229291594919826,0.00463534963708349,0.575257525752575
0.0228741557926285,0.00470096780083201,0.575357535753575
0.0228193976845746,0.00476628886136071,0.575457545754575
0.0227648849673237,0.00483131283355783,0.575557555755576
0.0227106174106017,0.00489603973727464,0.575657565756576
0.0226565947523726,0.00496046960228807,0.575757575757576
0.0226028166993345,0.00502460247822608,0.575857585758576
0.0225492829298979,0.0050884384246424,0.575957595759576
0.0224959930907111,0.00515197751101606,0.576057605760576
0.0224429467991418,0.00521521982171499,0.576157615761576
0.0223901436442701,0.00527816546095783,0.576257625762576
0.0223375831844062,0.00534081454785215,0.576357635763576
0.0222852649480838,0.00540316720150495,0.576457645764576
0.0222331884360449,0.00546522357080059,0.576557655765577
0.0221813531207433,0.00552698380958591,0.576657665766577
0.0221297584453526,0.00558844808659612,0.576757675767577
0.0220784038267431,0.00564961658545518,0.576857685768577
0.0220272886520087,0.00571048950467512,0.576957695769577
0.0219764123003026,0.00577106704276804,0.577057705770577
0.0219257741929618,0.00583134931387857,0.577157715771577
0.0218753737250205,0.0058913364569652,0.577257725772577
0.0218252102637213,0.00595102863580032,0.577357735773577
0.0217752831485148,0.00601042601415662,0.577457745774577
0.0217255916925492,0.0060695287855833,0.577557755775578
0.0216761351831657,0.0061283371535555,0.577657765776578
0.0216269128828916,0.00618685133643651,0.577757775777578
0.0215779240309291,0.00624507157244087,0.577857785778578
0.0215291678406738,0.00630299810474609,0.577957795779578
0.021480643503685,0.0063606312013434,0.578057805780578
0.0214323501877003,0.00641797114015003,0.578157815781578
0.0213842870391176,0.00647501821397123,0.578257825782578
0.0213364531824983,0.00653177272553819,0.578357835783578
0.0212888477205673,0.00658823499743296,0.578457845784578
0.0212414697366948,0.00664440535720085,0.578557855785579
0.0211943182939034,0.006700284152238,0.578657865786579
0.0211473924338757,0.0067558717398663,0.578757875787579
0.0211006911809244,0.00681116848733327,0.578857885788579
0.0210544751666233,0.00686614136717873,0.578957895789579
0.0210087406921947,0.00692079181861578,0.579057905790579
0.020963484067794,0.00697512127589488,0.579157915791579
0.020918701615487,0.00702913119808043,0.579257925792579
0.0208743896672654,0.00708282303431091,0.579357935793579
0.0208305445650464,0.00713619823868811,0.579457945794579
0.0207871626606729,0.00718925827523909,0.57955795579558
0.0207442403159133,0.00724200460799104,0.57965796579658
0.020701773902958,0.00729443870097103,0.57975797579758
0.0206597598059079,0.007346562028132,0.57985798579858
0.0206181944207749,0.00739837605846374,0.57995799579958
0.0205770741549852,0.007449882270882,0.58005800580058
0.0205363954293646,0.0075010821443022,0.58015801580158
0.0204961546756571,0.00755197716260269,0.58025802580258
0.0204563185482869,0.00760253696831204,0.58035803580358
0.020416883587187,0.00765276302049441,0.58045804580458
0.0203778463432087,0.00770265676828862,0.580558055805581
0.0203392033796103,0.00775221966579623,0.580658065806581
0.0203009512710644,0.00780145316215596,0.580758075807581
0.0202630866051473,0.007850358721395,0.580858085808581
0.020225605980353,0.00789893778768925,0.580958095809581
0.0201885060080789,0.00794719182010309,0.581058105810581
0.0201517833106408,0.00799512226777535,0.581158115811581
0.0201154345227613,0.00804273059473299,0.581258125812581
0.0200794562900812,0.00809001824515214,0.581358135813581
0.0200438452746187,0.00813698667313425,0.581458145814581
0.0200085981503024,0.00818363732285532,0.581558155815582
0.019973711606446,0.00822997164841691,0.581658165816582
0.0199391823447699,0.00827599109399493,0.581758175817582
0.0199050070813868,0.00832169710872799,0.581858185818582
0.0198711825463051,0.00836709113679232,0.581958195819582
0.0198377054819404,0.00841217462236363,0.582058205820582
0.0198045726436114,0.00845694900465521,0.582158215821582
0.0197717807995403,0.00850141571791723,0.582258225822582
0.019739326731845,0.00854557620632581,0.582358235823582
0.0197072072365392,0.00858943189420549,0.582458245824582
0.0196754191205549,0.00863298421580674,0.582558255825583
0.0196439592047199,0.00867623460041712,0.582658265826583
0.0196128243207803,0.00871918445747282,0.582758275827583
0.0195820113128889,0.00876183521626149,0.582858285828583
0.019551517038102,0.00880418828621943,0.582958295829583
0.019521338365883,0.00884624507678281,0.583058305830583
0.0194914721756206,0.00888800699738812,0.583158315831583
0.0194619153615923,0.0089294754425832,0.583258325832583
0.0194326648344526,0.00897065180691587,0.583358335833583
0.0194037175266923,0.00901153746012019,0.583458345834583
0.019375070384202,0.00905213377192989,0.583558355835584
0.0193467203657753,0.00909244211207891,0.583658365836584
0.0193186644421168,0.00913246383541275,0.583758375837584
0.0192908995953454,0.00917220030173961,0.583858385838584
0.0192634228214759,0.00921165286094226,0.583958395839584
0.01923623112893,0.00925082285794046,0.584058405840584
0.0192093215385366,0.00928971163765416,0.584158415841584
0.0191826910845241,0.00932832053507758,0.584258425842584
0.0191563368130315,0.00936665087031658,0.584358435843584
0.0191302557835976,0.00940470396843984,0.584458445844585
0.0191044450686642,0.00944248113962749,0.584558455845585
0.0190789017550655,0.00947998367917141,0.584658465846585
0.0190536229425389,0.00951721290221463,0.584758475847585
0.0190286057427325,0.00955417008916059,0.584858485848585
0.0190038472801976,0.00959085654522679,0.584958495849585
0.0189793446933816,0.00962727354585362,0.585058505850585
0.0189550951331387,0.00966342237144473,0.585158515851585
0.018931095764219,0.00969930428751507,0.585258525852585
0.0189073437637797,0.00973492055461668,0.585358535853585
0.01888383632337,0.00977027242337639,0.585458545854585
0.0188605706489312,0.00980536114938342,0.585558555855586
0.0188375439588119,0.00984018796837594,0.585658565856586
0.0188147534852562,0.00987475411112948,0.585758575857586
0.0187921964749005,0.00990906079849364,0.585858585858586
0.0187698701867883,0.00994310925628106,0.585958595859586
0.0187477718918736,0.00997690068052745,0.586058605860586
0.0187258988735175,0.0100104362821571,0.586158615861586
0.018704248430466,0.0100437172423171,0.586258625862586
0.0186828178718866,0.0100767447520806,0.586358635863586
0.018661604520843,0.0101095199925949,0.586458645864587
0.0186406057128058,0.0101420441350817,0.586558655865587
0.0186198187956524,0.0101743183458,0.586658665866587
0.0185992840177229,0.0102064311165065,0.586758675867587
0.0185789988713122,0.0102383836630881,0.586858685868587
0.0185589608695595,0.0102701772113576,0.586958695869587
0.0185391233809663,0.0103017236913963,0.587058705870587
0.0185195284295639,0.0103331141756192,0.587158715871587
0.018500128550103,0.0103642592938531,0.587258725872587
0.0184809212065906,0.0103951601925059,0.587358735873587
0.0184619038749447,0.010425818017985,0.587458745874587
0.0184430740449791,0.0104562339018099,0.587558755875588
0.0184244760548804,0.0104865021124411,0.587658765876588
0.0184060602572543,0.0105165300092177,0.587758775877588
0.0183878719664711,0.0105464131310782,0.587858785878588
0.0183699088792932,0.0105761525946534,0.587958795879588
0.0183521687138235,0.0106057495215371,0.588058805880588
0.0183346492090086,0.0106352050134715,0.588158815881588
0.0183173481236462,0.0106645201672365,0.588258825882588
0.0183002632353926,0.0106936960796118,0.588358835883588
0.018283341553909,0.0107226355788964,0.588458845884588
0.0182666320322933,0.0107514386556638,0.588558855885589
0.0182501325037853,0.0107801063769169,0.588658865886589
0.018233840821476,0.0108086397947701,0.588758875887589
0.0182177019528326,0.0108369391916042,0.588858885888589
0.0182017670514605,0.0108651070642086,0.588958895889589
0.0181860340260339,0.0108931444349209,0.589058905890589
0.0181705008025971,0.0109210523409671,0.589158915891589
0.0181551653280382,0.0109488317897965,0.589258925892589
0.0181400255666149,0.0109764837888583,0.589358935893589
0.0181250924201188,0.011003389694866,0.589458945894589
0.0181103623500704,0.0110296890866802,0.58955895589559
0.0180958349480312,0.0110552531596877,0.58965896589659
0.0180814943047405,0.0110807051477685,0.58975897589759
0.0180673505929539,0.0111055626217157,0.58985898589859
0.0180534041288019,0.0111296967123996,0.58995899589959
0.0180395789798956,0.0111536212983157,0.59005900590059
0.0180259451892645,0.0111769638316989,0.59015901590159
0.0180125007122335,0.0111997291215061,0.59025902590259
0.017999243524971,0.0112219219171406,0.59035903590359
0.0179860978012922,0.0112439167763033,0.59045904590459
0.0179731232576241,0.011265824389373,0.590559055905591
0.0179603310612682,0.0112871672651326,0.590659065906591
0.0179477234420121,0.0113078164550476,0.590759075907591
0.0179352810717199,0.0113283877339038,0.590859085908591
0.0179229383575082,0.0113487699795583,0.590959095909591
0.0179107579552729,0.0113690763092013,0.591059105910591
0.017898738204956,0.0113893073332574,0.591159115911591
0.017886896273889,0.0114088553166834,0.591259125912591
0.0178752303972988,0.0114277258029313,0.591359135913591
0.0178637388282784,0.0114459242957507,0.591459145914591
0.0178523465565277,0.0114634752766532,0.591559155915592
0.0178410517145438,0.01148038357941,0.591659165916592
0.0178298386933157,0.0114971246108605,0.591759175917592
0.0178186991394517,0.0115138325404087,0.591859185918592
0.0178076311517018,0.0115305071546541,0.591959195919592
0.0177968600974439,0.0115466321731042,0.592059205920592
0.0177861625423122,0.011562593538132,0.592159215921592
0.0177755508168892,0.0115779241903344,0.592259225922592
0.0177650091275479,0.0115930958045221,0.592359235923592
0.0177547558044101,0.0116077286467898,0.592459245924592
0.0177446633798422,0.0116217264784439,0.592559255925593
0.0177346570554559,0.0116356433171379,0.592659265926593
0.017724725940378,0.0116489450609502,0.592759275927593
0.0177151158760341,0.0116616668564586,0.592859285928593
0.0177055758472754,0.0116737827630865,0.592959295929593
0.0176963524091789,0.0116853285477622,0.593059305930593
0.0176875287676188,0.0116962971831552,0.593159315931593
0.0176788531258049,0.0117066622423346,0.593259325932593
0.0176703240331095,0.0117164288121743,0.593359335933593
0.0176619400612377,0.0117256019596972,0.593459345934593
0.0176536998012495,0.0117341867122237,0.593559355935594
0.0176459672197258,0.0117422024346149,0.593659365936594
0.0176384079542036,0.011749721424998,0.593759375937594
0.0176308795369744,0.0117571303403901,0.593859385938594
0.017623405345326,0.0117645046700016,0.593959395939594
0.0176160672610567,0.0117713071456422,0.594059405940594
0.0176088745894239,0.0117780717650144,0.594159415941594
0.0176019717246966,0.0117843118755651,0.594259425942594
0.0175950897469222,0.0117904492560746,0.594359435943594
0.0175882523113057,0.0117965609937762,0.594459445944594
0.017581433300595,0.0118025702545394,0.594559455945595
0.0175746315872411,0.0118084774353888,0.594659465946595
0.0175681133343591,0.0118138679337584,0.594759475947595
0.0175617236498608,0.0118187060770137,0.594859485948595
0.0175553589873236,0.011823000793239,0.594959495949595
0.0175490041928257,0.0118272043328306,0.595059505950595
0.0175430309188426,0.0118309025398752,0.595159515951595
0.0175371777323074,0.011834859011236,0.595259525952595
0.0175316172951243,0.0118386785489108,0.595359535953595
0.0175260414340428,0.0118428437012141,0.595459545954595
0.0175206681159078,0.0118473026366213,0.595559555955596
0.0175152784418599,0.011852103489368,0.595659565956596
0.0175099247724582,0.0118571602044339,0.595759575957596
0.0175047730767694,0.0118625053129988,0.595859585958596
0.0174996560805093,0.0118681031672422,0.595959595959596
0.0174947399507605,0.011873986263604,0.596059605960596
0.017489871585518,0.0118798523822136,0.596159615961596
0.0174849912966429,0.0118856134531525,0.596259625962596
0.0174800982315253,0.0118912699329987,0.596359635963596
0.0174751915464887,0.0118968222832928,0.596459645964596
0.0174702513004904,0.0119025440388989,0.596559655965597
0.017465110524459,0.0119082295412224,0.596659665966597
0.017459770532545,0.0119138797580099,0.596759675967597
0.0174544165852262,0.0119194248129823,0.596859685968597
0.0174491048356368,0.0119252130999379,0.596959695969597
0.0174435275586674,0.0119308710884764,0.597059705970597
0.0174380033241463,0.0119365204169221,0.597159715971597
0.0174324432075603,0.0119423358404896,0.597259725972597
0.0174269692199402,0.0119484063621045,0.597359735973597
0.0174215476836986,0.0119544673452104,0.597459745974598
0.0174162153354951,0.0119606780362594,0.597559755975598
0.0174109047710232,0.0119668038385473,0.597659765976598
0.017405751837611,0.0119732020491428,0.597759775977598
0.0174007546111795,0.0119798703305652,0.597859785978598
0.0173955310322534,0.0119864193409208,0.597959795979598
0.017390262710176,0.0119932334791506,0.598059805980598
0.0173850340344503,0.0119995181358294,0.598159815981598
0.0173798111289767,0.0120058432443231,0.598259825982598
0.0173746056930692,0.0120117767230703,0.598359835983598
0.0173694052661198,0.012017753929083,0.598459845984598
0.0173643875706034,0.0120232675446926,0.598559855985599
0.0173593378491208,0.0120286722813467,0.598659865986599
0.0173542554674256,0.012033968605549,0.598759875987599
0.017349117255675,0.012039289436077,0.598859885988599
0.0173439453395378,0.0120445018541534,0.598959895989599
0.017338739106604,0.0120496063262815,0.599059905990599
0.0173334979524041,0.0120546033189649,0.599159915991599
0.0173282323717795,0.0120590654553808,0.599259925992599
0.017323205895078,0.0120630364776827,0.599359935993599
0.0173181405611105,0.0120669072265314,0.5994599459946
0.0173130595233425,0.0120707678711112,0.5995599559956
0.0173079620462865,0.012074618441199,0.5996599659966
0.0173029130856018,0.012078490346381,0.5997599759976
0.0172978221817796,0.0120822615810853,0.5998599859986
0.0172926888186884,0.012085932572113,0.5999599959996
0.0172878567910964,0.0120891536055599,0.6000600060006
0.0172829787300239,0.0120922778047765,0.6001600160016
0.0172781332735807,0.0120949173216733,0.6002600260026
0.017273475395245,0.0120969872774145,0.6003600360036
0.0172688618357409,0.0120990957842165,0.6004600460046
0.0172644526832123,0.0121006581493349,0.600560056005601
0.017259999347833,0.0121017137278047,0.600660066006601
0.0172555011427508,0.0121022665047572,0.600760076007601
0.0172510453676571,0.0121028711380481,0.600860086008601
0.0172465342493591,0.0121033955376879,0.600960096009601
0.017241967407706,0.012103840021296,0.601060106010601
0.0172373527370301,0.0121037867356702,0.601160116011601
0.017232681516196,0.0121036571270829,0.601260126012601
0.0172284506816791,0.012103040751798,0.601360136013601
0.0172244094108876,0.0121023920835479,0.601460146014602
0.0172203125914317,0.0121012545840737,0.601560156015602
0.0172161522709144,0.0121000475507537,0.601660166016602
0.0172119362662482,0.0120991192433907,0.601760176017602
0.0172076561927759,0.0120981194319488,0.601860186018602
0.0172034154187553,0.0120971893826416,0.601960196019602
0.0171991324579236,0.0120962833930079,0.602060206020602
0.0171950531804907,0.0120957446657531,0.602160216021602
0.0171909960857988,0.0120955256522531,0.602260226022602
0.017186912617278,0.0120957241842613,0.602360236023602
0.0171827673196645,0.0120961892932826,0.602460246024602
0.0171786597731079,0.0120967173008809,0.602560256025603
0.0171744817869937,0.0120971617497493,0.602660266026603
0.0171703415018122,0.0120976704272263,0.602760276027603
0.0171661255303968,0.0120984355675217,0.602860286028603
0.0171616693329685,0.0120994914387969,0.602960296029603
0.017157164518424,0.012100556699697,0.603060306030603
0.0171523255607725,0.0121015116523543,0.603160316031603
0.017147153953818,0.0121023569171192,0.603260326032603
0.0171419211763349,0.0121034617911203,0.603360336033603
0.0171366424914265,0.0121045757867551,0.603460346034603
0.0171313018548442,0.0121059469846661,0.603560356035604
0.0171259089916985,0.0121076532611728,0.603660366036604
0.0171204691183926,0.0121093642920455,0.603760376037604
0.0171149818259915,0.0121110800623961,0.603860386038604
0.017109707910834,0.0121131511049914,0.603960396039604
0.0171040973796043,0.0121151034522051,0.604060406040604
0.0170984623341084,0.0121173597364197,0.604160416041604
0.0170926680843438,0.0121198036046973,0.604260426042604
0.0170870568171303,0.0121221910657453,0.604360436043604
0.0170811171051013,0.0121244723922685,0.604460446044604
0.0170751911390465,0.0121267378576705,0.604560456045605
0.0170691949547753,0.0121289036203415,0.604660466046605
0.0170631283934779,0.0121309701964132,0.604760476047605
0.0170568273600424,0.012133325190798,0.604860486048605
0.0170504569600076,0.0121355792814534,0.604960496049605
0.017044137469408,0.0121378973724281,0.605060506050605
0.0170381642177575,0.012140466645798,0.605160516051605
0.0170321746935691,0.0121434458666235,0.605260526052605
0.0170262165040285,0.0121467292428134,0.605360536053605
0.0170204744153183,0.0121503613651608,0.605460546054605
0.0170149465916975,0.0121543397572266,0.605560556055606
0.0170093394813286,0.0121582045060452,0.605660566056606
0.0170036530072881,0.0121619562071533,0.605760576057606
0.0169977249677739,0.0121659869419121,0.605860586058606
0.0169915567503859,0.0121702949088239,0.605960596059606
0.0169853115306285,0.01217448603148,0.606060606060606
0.0169788248401869,0.0121786085880372,0.606160616061606
0.0169723710620685,0.0121830289376438,0.606260626062606
0.0169655698598834,0.0121873105371784,0.606360636063606
0.0169584229140371,0.0121914541856522,0.606460646064606
0.016951205078507,0.0121958261628091,0.606560656065607
0.0169439142748707,0.0122000794892496,0.606660666066607
0.0169365503855098,0.0122042147853243,0.606760676067607
0.0169291149335089,0.0122085778790622,0.606860686068607
0.016921607720852,0.0122131668448951,0.606960696069607
0.016913866448466,0.0122180315143375,0.607060706070607
0.0169060542208872,0.0122231178374917,0.607160716071607
0.016898170837122,0.0122284239483433,0.607260726072607
0.0168902151487775,0.0122336031950382,0.607360736073607
0.0168821878655347,0.0122390011227253,0.607460746074607
0.0168738145408624,0.0122442510695249,0.607560756075608
0.0168653711840789,0.0122497187146816,0.607660766076608
0.0168568575971681,0.0122554022269207,0.607760776077608
0.0168482732788869,0.012260955053644,0.607860786078608
0.0168396182967294,0.0122667227052609,0.607960796079608
0.0168307326305421,0.0122727590927104,0.608060806080608
0.0168217771595399,0.0122786616134869,0.608160816081608
0.0168127517323572,0.0122844309971224,0.608260826082608
0.0168036561991175,0.0122900679681862,0.608360836083608
0.0167942147648956,0.012295553454623,0.608460846084608
0.0167847050042781,0.0123009080917715,0.608560856085609
0.0167751267609367,0.0123061325893126,0.608660866086609
0.0167654798815207,0.0123112276470016,0.608760876087609
0.0167557642151608,0.0123161939596311,0.608860886088609
0.0167459796104916,0.0123210322269566,0.608960896089609
0.0167358488194791,0.0123257234166249,0.609060906090609
0.0167256508767666,0.0123302880647186,0.609160916091609
0.0167153856245371,0.0123347268362536,0.609260926092609
0.0167047750857206,0.0123390207534674,0.609360936093609
0.0166940990165522,0.0123431902780008,0.609460946094609
0.0166833572502816,0.0123472360699068,0.60956095609561
0.0166725496226402,0.0123511587991638,0.60966096609661
0.0166616759713442,0.0123549591258247,0.60976097609761
0.0166507361355987,0.0123586377049796,0.60986098609861
0.0166397299585791,0.0123621951817931,0.60996099609961
0.0166286572839572,0.0123656322014297,0.61006100610061
0.016617517957886,0.0123689493991284,0.61016101610161
0.0166063118280073,0.0123721474150906,0.61026102610261
0.016595038746926,0.012375226869667,0.61036103610361
0.0165836985682394,0.012378188388171,0.61046104610461
0.0165722911485223,0.0123810325810273,0.610561056105611
0.0165608163468312,0.0123837600685864,0.610661066106611
0.016549274023215,0.0123863714662361,0.610761076107611
0.0165376640411965,0.0123888673844012,0.610861086108611
0.0165259862657876,0.0123912484186182,0.610961096109611
0.0165142405669628,0.0123935151693863,0.611061106110611
0.0165024268142002,0.0123956682272792,0.611161116111611
0.0164905448799559,0.0123977081779079,0.611261126112611
0.0164785946381746,0.0123996356068832,0.611361136113611
0.0164665759667713,0.0124014510898901,0.611461146114611
0.0164544887441574,0.0124031551976515,0.611561156115612
0.0164423328532107,0.0124047485058523,0.611661166116612
0.0164301081773053,0.0124062315703266,0.611761176117612
0.0164178146047781,0.0124076049568342,0.611861186118612
0.0164054520229734,0.0124088692162464,0.611961196119612
0.0163930203222133,0.0124100249043969,0.612061206120612
0.0163805193918273,0.0124110725721571,0.612161216121612
0.0163679491246187,0.0124120127555099,0.612261226122612
0.0163553094133911,0.0124128459954009,0.612361236123612
0.0163426001554144,0.0124135728178872,0.612461246124613
0.0163298212474622,0.012414193753989,0.612561256125613
0.0163169725897823,0.0124147093248006,0.612661266126613
0.0163040540851036,0.0124151200514164,0.612761276127613
0.0162910656391329,0.0124154264450053,0.612861286128613
0.0162780071590657,0.012415629016736,0.612961296129613
0.0162648785565641,0.0124157282678516,0.613061306130613
0.0162516797437865,0.01241572468967,0.613161316131613
0.016238410639343,0.0124156187784714,0.613261326132613
0.0162250711613472,0.0124154110206106,0.613361336133613
0.0162116612308906,0.0124151019024424,0.613461346134613
0.0161981807710497,0.0124146918954332,0.613561356135614
0.0161846297078787,0.0124141814760121,0.613661366136614
0.0161710079684244,0.0124135711007571,0.613761376137614
0.0161573154832076,0.0124128612312089,0.613861386138614
0.0161435521867192,0.0124120523289084,0.613961396139614
0.0161297180134503,0.012411144835545,0.614061406140614
0.0161158129028545,0.0124101392076968,0.614161416141614
0.0161018367968673,0.0124090358771278,0.614261426142614
0.0160877896389124,0.0124078352855273,0.614361436143614
0.0160736713778732,0.0124065378596966,0.614461446144615
0.0160594819631289,0.0124051440313997,0.614561456145615
0.0160452213455478,0.0124036542274376,0.614661466146615
0.0160308894794721,0.0124020688646858,0.614761476147615
0.0160164863217255,0.0124003883550572,0.614861486148615
0.0160020118306203,0.0123986131154272,0.614961496149615
0.0159874659674468,0.0123967435428202,0.615061506150615
0.0159728486954801,0.0123947800392232,0.615161516151615
0.015958159982462,0.0123927230016606,0.615261526152615
0.0159433997976232,0.0123905728221939,0.615361536153615
0.0159285681146607,0.0123883298879219,0.615461546154615
0.0159136649082643,0.0123859945909058,0.615561556155616
0.0158986901575903,0.0123835672983935,0.615661566156616
0.0158836438437798,0.0123810483974834,0.615761576157616
0.0158685259484707,0.0123784382603859,0.615861586158616
0.0158533364572707,0.0123757372642741,0.615961596159616
0.0158380753582691,0.0123729457763956,0.616061606160616
0.0158227426410441,0.0123700641590349,0.616161616161616
0.0158073382986476,0.0123670927695139,0.616261626162616
0.0157918623281021,0.0123640319651546,0.616361636163616
0.0157763147279186,0.0123608820983161,0.616461646164617
0.0157606955000823,0.0123576435163945,0.616561656165617
0.0157450046490598,0.0123543165667862,0.616661666166617
0.0157292421837841,0.012350901581999,0.616761676167617
0.0157134081166621,0.0123473989044665,0.616861686168617
0.015697502462086,0.012343808876622,0.616961696169617
0.0156815252369293,0.0123401318210479,0.617061706170617
0.0156654764605471,0.0123363680702519,0.617161716171617
0.0156493561542793,0.0123325179517792,0.617261726172617
0.0156331643434362,0.0123285817832492,0.617361736173617
0.0156169010543207,0.0123245598872441,0.617461746174617
0.015600566317206,0.0123204525764208,0.617561756175618
0.0155841601628612,0.0123162601634355,0.617661766176618
0.0155676826250337,0.0123119829460569,0.617761776177618
0.0155508373454203,0.0123076017777872,0.617861786178618
0.01553362638954,0.0123031171201672,0.617961796179618
0.0155160518124899,0.0122985294099236,0.618061806180618
0.0154981156624192,0.0122938390937088,0.618161816181618
0.0154798199800329,0.0122890466132124,0.618261826182618
0.0154611667951177,0.0122841524150867,0.618361836183618
0.0154421581300163,0.0122791569261329,0.618461846184618
0.0154227959981383,0.0122740605930031,0.618561856185619
0.0154030824039601,0.012268863837536,0.618661866186619
0.0153830193440177,0.0122635670865326,0.618761876187619
0.0153626088074031,0.0122581707667939,0.618861886188619
0.015341852772786,0.0122526753001584,0.618961896189619
0.0153207532113923,0.0122470810935759,0.619061906190619
0.0152993120855145,0.0122413885639222,0.619161916191619
0.0152775313509938,0.0122355981231096,0.619261926192619
0.0152554129567232,0.0122297101731256,0.619361936193619
0.0152329588446478,0.0122237251308455,0.619461946194619
0.0152101709497651,0.0122176433883308,0.61956195619562
0.0151870511986353,0.0122114653574943,0.61966196619662
0.0151636015113675,0.0122051914403232,0.61976197619762
0.0151398238011224,0.0121988220338418,0.61986198619862
0.0151157199736168,0.012192357540037,0.61996199619962
0.0150912919296046,0.0121857983460078,0.62006200620062
0.0150665415618993,0.0121791448487783,0.62016201620162
0.0150414707578551,0.0121723974304845,0.62026202620262
0.0150160813963895,0.012165556478225,0.62036203620362
0.014990375350465,0.0121586223741359,0.62046204620462
0.0149643544841105,0.012151595500353,0.620562056205621
0.0149380206534147,0.0121444762241237,0.620662066206621
0.0149113757080147,0.012137264927584,0.620762076207621
0.0148844214905996,0.0121299619730186,0.620862086208621
0.0148571598393919,0.0121225677326377,0.620962096209621
0.0148295925836811,0.0121150825786518,0.621062106210621
0.0148017215463053,0.0121075068683825,0.621162116211621
0.0147735485426579,0.0120998409641147,0.621262126212621
0.014745075379696,0.012092085228133,0.621362136213621
0.0147163038589174,0.0120842400078336,0.621462146214621
0.0146872357718942,0.0120763056555757,0.621562156215622
0.0146578729042434,0.0120682825187556,0.621662166216622
0.0146282170336412,0.0120601709398067,0.621762176217622
0.0145982699323051,0.0120519712611626,0.621862186218622
0.0145680333669931,0.0120436838153309,0.621962196219622
0.0145375090970193,0.012035308949708,0.622062206220622
0.0145066988762386,0.0120268469918391,0.622162216221622
0.0144756044515579,0.0120182982791946,0.622262226222622
0.0144442275624401,0.0120096631293942,0.622362236223622
0.0144125699423925,0.0120009418848712,0.622462246224622
0.0143806333169821,0.0119921348533197,0.622562256225623
0.0143484194043316,0.0119832423672472,0.622662266226623
0.0143159299166084,0.0119742647343478,0.622762276227623
0.0142831665590318,0.0119652022722408,0.622862286228623
0.014250131027392,0.0119560552836573,0.622962296229623
0.0142168250115237,0.0119468240713284,0.623062306230623
0.0141832501962989,0.0119375089479107,0.623162316231623
0.0141494082596415,0.0119281102062097,0.623262326232623
0.0141153008715352,0.0119186281489563,0.623362336233623
0.014080929697993,0.0119090630639931,0.623462346234623
0.0140462963985768,0.0118994152441258,0.623562356235624
0.0140114026283816,0.0118896849871224,0.623662366236624
0.0139762500360508,0.0118798725808256,0.623762376237624
0.0139408402627838,0.0118699783031524,0.623862386238624
0.0139051749458095,0.0118600024419454,0.623962396239624
0.0138692557178905,0.0118499452751217,0.624062406240624
0.0138330842043449,0.0118398070805983,0.624162416241624
0.0137966620260247,0.0118295881263666,0.624262426242624
0.0137599907978261,0.0118192886853808,0.624362436243624
0.0137230721296828,0.0118089090256323,0.624462446244624
0.0136859076235879,0.0117984494101497,0.624562456245625
0.0136484988770679,0.0117879100969989,0.624662466246625
0.0136108474811979,0.0117772913541712,0.624762476247625
0.0135729550245713,0.0117665934298069,0.624862486248625
0.0135348230883375,0.0117558165819717,0.624962496249625
0.0134964532496755,0.0117449610687314,0.625062506250625
0.0134578470798091,0.0117340271283007,0.625162516251625
0.0134190061445029,0.0117230150187453,0.625262526252625
0.0133799320035663,0.0117119249782799,0.625362536253625
0.0133406262088679,0.0117007572500818,0.625462546254625
0.0133010903083064,0.0116895120574771,0.625562556255626
0.0132613258433286,0.0116781896436435,0.625662566256626
0.0132213343484335,0.0116667902319068,0.625762576257626
0.0131811173546461,0.0116553140505562,0.625862586258626
0.0131406763845546,0.0116437613278806,0.625962596259626
0.013100012958266,0.0116321322822435,0.626062606260626
0.013059128590428,0.0116204271369709,0.626162616261626
0.013018024791718,0.0116086461104263,0.626262626262626
0.0129767030673545,0.011596789420973,0.626362636263626
0.0129351649200746,0.0115848572869744,0.626462646264626
0.0128934118456673,0.0115728499267938,0.626562656265627
0.012851445334959,0.0115607675439064,0.626662666266627
0.0128092668738131,0.0115486103517124,0.626762676267627
0.0127668779436266,0.0115363785586499,0.626862686268627
0.0127242800208336,0.0115240723681937,0.626962696269627
0.0126814745788908,0.0115116919838188,0.627062706270627
0.0126384630872842,0.0114992376040373,0.627162716271627
0.0125952470105374,0.0114867094323243,0.627262726272627
0.0125518278111887,0.0114741076671917,0.627362736273627
0.012508206949295,0.0114614325071519,0.627462746274628
0.0124643858809428,0.0114486841457543,0.627562756275628
0.0124203660597376,0.0114358627815107,0.627662766276628
0.012376148932833,0.0114229686079708,0.627762776277628
0.0123317359453974,0.011410001813721,0.627862786278628
0.0122871285386291,0.0113969625923108,0.627962796279628
0.0122423281507488,0.0113838511323265,0.628062806280628
0.0121973362160066,0.0113706676173921,0.628162816281628
0.0121521541641865,0.0113574122261684,0.628262826282628
0.0121067834225908,0.0113440851522048,0.628362836283628
0.0120612254140554,0.0113306865691993,0.628462846284628
0.0120154815574461,0.0113172166558129,0.628562856285629
0.0119695532671618,0.0113036756006324,0.628662866286629
0.0119234419541277,0.01129006356743,0.628762876287629
0.0118771490243063,0.0112763807348669,0.628862886288629
0.0118306758811784,0.011262627276641,0.628962896289629
0.0117843367694888,0.0112488279968465,0.629062906290629
0.011738130789481,0.0112349829897765,0.629162916291629
0.0116920570533095,0.0112210923546873,0.629262926292629
0.011646114684543,0.0112071561759464,0.629362936293629
0.0116003028161797,0.0111931745428844,0.62946294629463
0.0115546205906472,0.0111791475398689,0.62956295629563
0.011509067161291,0.0111650752363791,0.62966296629663
0.0114636416918788,0.01115095771182,0.62976297629763
0.0114183433556073,0.0111367950455962,0.62986298629863
0.0113731713351027,0.0111225873022245,0.62996299629963
0.0113281248244058,0.0111083345462211,0.63006300630063
0.0112832030250013,0.0110940368421027,0.63016301630163
0.0112384051492922,0.0110796942444598,0.63026302630263
0.011193730419111,0.0110653068128462,0.63036303630363
0.0111491780667118,0.01105087459689,0.63046304630463
0.0111047473347708,0.0110363976362936,0.630563056305631
0.0110604374748971,0.0110218759856479,0.630663066306631
0.0110162477481292,0.0110073096697668,0.630763076307631
0.0109721774259275,0.0109926987283528,0.630863086308631
0.0109280585635332,0.0109781287201456,0.630963096309631
0.0108838915167793,0.010963599039683,0.631063106310631
0.0108396766429876,0.0109491090765403,0.631163116311631
0.0107954143004727,0.0109346582153297,0.631263126312631
0.0107511048505266,0.0109202458555521,0.631363136313631
0.0107067486529526,0.0109058713818196,0.631463146314632
0.0106623460700355,0.0108915341985959,0.631563156315632
0.0106178974640598,0.0108772336855303,0.631663166316632
0.0105734031973104,0.0108629692470864,0.631763176317632
0.0105288636340569,0.0108487402728395,0.631863186318632
0.0104842791365841,0.0108345461622901,0.631963196319632
0.0104396500696581,0.0108203863050135,0.632063206320632
0.0103949767975487,0.0108062600905846,0.632163216321632
0.0103502596855182,0.0107921669185043,0.632263226322632
0.0103054990983327,0.0107781061783477,0.632363236323632
0.0102606954032398,0.0107640772646527,0.632463246324632
0.0102158489640129,0.0107500795719571,0.632563256325633
0.0101709601454182,0.0107361124848734,0.632663266326633
0.0101260293117254,0.0107221753979394,0.632763276327633
0.0100810568252193,0.0107082676957675,0.632863286328633
0.0100360430486808,0.0106943887728956,0.632963296329633
0.00999098834439454,0.0106805380040103,0.633063306330633
0.00994589307613414,0.0106667147786868,0.633163316331633
0.0099007576066805,0.0106529184815374,0.633263326332633
0.0098555822973258,0.0106391484971745,0.633363336333633
0.00981036750688071,0.0106254042102102,0.633463346334633
0.00976511359415601,0.0106116850052571,0.633563356335634
0.00971982091597725,0.0105979902570017,0.633663366336634
0.00967448982966637,0.0105843193550192,0.633763376337634
0.00962912068956752,0.0105706716739962,0.633863386338634
0.00958371385052116,0.0105570465836567,0.633963396339634
0.00953826966587901,0.0105434434735758,0.634063406340634
0.00949278848750382,0.0105298617035519,0.634163416341634
0.00944727066676211,0.0105163006532342,0.634263426342634
0.00940171655402784,0.0105027596973097,0.634363436343634
0.0093561264991787,0.0104892382005394,0.634463446344634
0.00931050085109978,0.0104757355425728,0.634563456345635
0.00926483995817994,0.0104622510832082,0.634663466346635
0.00921914416880799,0.0104487841971323,0.634763476347635
0.00917341382640999,0.0104353342491062,0.634863486348635
0.00912764927193055,0.010421900603891,0.634963496349635
0.00908185084482546,0.0104084826262478,0.635063506350635
0.0090360188850468,0.0103950796759749,0.635163516351635
0.0089901537310578,0.0103816911128706,0.635263526352635
0.00894425572032913,0.0103683162917704,0.635363536353635
0.0088983251908277,0.0103549545724725,0.635463546354635
0.00885236247853539,0.0103416053147753,0.635563556355636
0.00880636792042654,0.0103282678586258,0.635663566356636
0.00876034185149044,0.010314941573748,0.635763576357636
0.00871428460721264,0.0103016257951261,0.635863586358636
0.00866819652158982,0.0102883198825584,0.635963596359636
0.00862207792961126,0.0102750231809547,0.636063606360636
0.0085759291647774,0.010261735035225,0.636163616361636
0.0085297505610849,0.0102484547902793,0.636263626362636
0.00848354243565699,0.0102351817860644,0.636363636363636
0.00843730509023211,0.0102219153575647,0.636463646364636
0.00839103882754129,0.0102086548348017,0.636563656365637
0.0083447439498193,0.0101953995477969,0.636663666366637
0.00829842075880465,0.0101821488315345,0.636763676367637
0.00825206955573951,0.0101689020061103,0.636863686368637
0.00820569064236236,0.0101556584065086,0.636963696369637
0.00815928431991538,0.0101424173528255,0.637063706370637
0.00811285089261848,0.0101291781651566,0.637163716371637
0.00806639066618038,0.0101159401685606,0.637263726372637
0.0080199039468061,0.010102702693059,0.637363736373637
0.00797339104119687,0.010089465053785,0.637463746374637
0.00792685225803912,0.0100762265708342,0.637563756375638
0.00788028790750809,0.0100629865643027,0.637663766376638
0.00783369829878651,0.010049744359249,0.637763776377638
0.00778708374304212,0.0100364992708061,0.637863786378638
0.00774044454995391,0.0100232506190702,0.637963796379638
0.00769378103267483,0.0100099977142112,0.638063806380638
0.00764709350336523,0.00999673988128797,0.638163816381638
0.00760038227716312,0.00998347643543341,0.638263826382638
0.00755364766821408,0.00997020668681791,0.638363836383638
0.00750688999364117,0.00995692995553732,0.638463846384638
0.0074601095700714,0.00994364555672466,0.638563856385639
0.0074133067181018,0.00993035280551295,0.638663866386639
0.00736648175832955,0.00991705102199805,0.638763876387639
0.00731963501383319,0.00990373951635037,0.638863886388639
0.00727276680918009,0.00989041760866555,0.638963896389639
0.00722587747092273,0.00987708461407682,0.639063906390639
0.00717896732908761,0.00986373985267993,0.639163916391639
0.00713203670129416,0.0098503826346453,0.639263926392639
0.00708508590913205,0.00983701227510573,0.639363936393639
0.00703811527667242,0.00982362808919448,0.639463946394639
0.0069911251289789,0.00981022939204456,0.63956395639564
0.00694411580550728,0.00979681550375182,0.63966396639664
0.00689708764869106,0.00978338574937493,0.63976397639764
0.00685004100543017,0.00976993944900972,0.63986398639864
0.00680297622510607,0.00975647592771488,0.63996399639964
0.00675589365759643,0.00974299451054905,0.64006400640064
0.00670879365674912,0.00972949452257101,0.64016401640164
0.00666167657790097,0.00971597529380204,0.64026402640264
0.00661454277887009,0.00970243615426382,0.64036403640364
0.00656739261896351,0.00968887642901481,0.64046404640464
0.00652022645947335,0.00967529544311389,0.640564056405641
0.00647304466020291,0.00966169253650796,0.640664066406641
0.00642584757251866,0.00964806702929286,0.640764076407641
0.00637863554977228,0.00963441825645302,0.640864086408641
0.00633140894581168,0.00962074553808427,0.640964096409641
0.00628416811646992,0.00960704821413362,0.641064106410641
0.00623691341758002,0.00959332560965975,0.641164116411641
0.0061896452079527,0.00957957705964705,0.641264126412641
0.00614236384788752,0.00956580190404234,0.641364136413641
0.00609506969768409,0.00955199947783012,0.641464146414641
0.00604776312111588,0.00953816911103178,0.641564156415642
0.00600046554707401,0.00952435455572679,0.641664166416642
0.00595317717158923,0.00951055627345583,0.641764176417642
0.00590589819168482,0.00949677473072257,0.641864186418642
0.00585862885847868,0.00948301042380731,0.641964196419642
0.00581136944988786,0.00946926383410209,0.642064206420642
0.0057641202423405,0.00945553547277564,0.642164216421642
0.00571688151276106,0.00944182583114564,0.642264226422642
0.00566965353906658,0.00942813541541813,0.642364236423642
0.0056224365986778,0.00941446472187338,0.642464246424643
0.00557523097050429,0.00940081425671733,0.642564256425643
0.00552803693444817,0.00938718452119338,0.642664266426643
0.00548085477140419,0.00937357601654465,0.642764276427643
0.00543368476474843,0.00935998923905153,0.642864286428643
0.00538652720083466,0.00934642468995711,0.642964296429643
0.0053393823684981,0.00933288286057908,0.643064306430643
0.00529225056054415,0.0093193642372723,0.643164316431643
0.00524513207275597,0.00930586931135423,0.643264326432643
0.00519802720290174,0.0092923985642168,0.643364336433643
0.00515093625172741,0.00927895246236382,0.643464346434643
0.00510385952146773,0.00926553147726137,0.643564356435644
0.00505679731932029,0.00925213607045052,0.643664366436644
0.00500974995347516,0.0092387666935461,0.643764376437644
0.00496271773857414,0.0092254237832752,0.643864386438644
0.00491570099223671,0.00921210777636427,0.643964396439644
0.00486870003456367,0.00919881909465175,0.644064406440644
0.00482171519012244,0.00918555815501324,0.644164416441644
0.00477474678943573,0.00917232534951016,0.644264426442644
0.00472779515558207,0.00915912107020411,0.644364436443644
0.00468097367771305,0.00914619061360468,0.644464446444645
0.00463428146252399,0.00913353368194369,0.644564456445645
0.00458771760976221,0.00912114996256463,0.644664466446645
0.00454128123406349,0.00910903913784771,0.644764476447645
0.00449497147189999,0.00909720088521101,0.644864486448645
0.004448787479595,0.00908563488703496,0.644964496449645
0.00440272843481192,0.00907434080584886,0.645064506450645
0.00435679353903561,0.00906331831410771,0.645164516451645
0.00431098201757236,0.00905256705448953,0.645264526452645
0.00426529311756484,0.00904208667463534,0.645364536453645
0.00421972611146596,0.00903187680729763,0.645464546454645
0.00417428029803156,0.00902193708026604,0.645564556455646
0.00412895500281655,0.00901226710644199,0.645664566456646
0.00408374958214529,0.00900286647391258,0.645764576457646
0.00403866342211892,0.00899373478565368,0.645864586458646
0.00399369594060057,0.00898487160493842,0.645964596459646
0.00394884658523009,0.00897627650496565,0.646064606460646
0.00390411483540942,0.00896794903908306,0.646164616461646
0.00385950020279863,0.00895988874078719,0.646264626462646
0.00381500223876024,0.00895209514357432,0.646364636463646
0.00377062051599684,0.00894456776108972,0.646464646464647
0.00372635461415894,0.00893730609705299,0.646564656465647
0.00368220415011805,0.0089303096452581,0.646664666466647
0.00363816876704858,0.00892357788461068,0.646764676467647
0.00359424812847245,0.00891711028905352,0.646864686468647
0.0035504419366214,0.00891090633252933,0.646964696469647
0.00350674992797054,0.00890496547905537,0.647064706470647
0.00346317187770487,0.00889928719761164,0.647164716471647
0.00341970759574898,0.00889387096710363,0.647264726472647
0.00337635692378942,0.00888871627636263,0.647364736473647
0.00333311973428216,0.00888382261918248,0.647464746474647
0.00328999592896364,0.008879189524097,0.647564756475648
0.00324698543537698,0.00887481654445377,0.647664766476648
0.0032040882033978,0.00887070328819128,0.647764776477648
0.00316130420473815,0.00886684940295035,0.647864786478648
0.00311863342599846,0.00886325461081409,0.647964796479648
0.00307607586469731,0.00885991871823309,0.648064806480648
0.00303363152133101,0.00885684163091412,0.648164816481648
0.00299130039540326,0.00885402337863398,0.648264826482648
0.002949082477981,0.00885146411523963,0.648364836483648
0.0029069777427614,0.00884916417820157,0.648464846484648
0.00286494353990377,0.00884739115198213,0.648564856485649
0.00282297889967622,0.0088461460341048,0.648664866486649
0.00278108287666461,0.00884542985187009,0.648764876487649
0.00273925436813392,0.00884524367228074,0.648864886488649
0.00269749210013235,0.00884558861196779,0.648964896489649
0.00265579443245322,0.00884646584215276,0.649064906490649
0.00261416605494627,0.00884766379850431,0.649164916491649
0.0025726061303864,0.00884918697732285,0.649264926492649
0.00253111383643709,0.00885103987987142,0.649364936493649
0.00248968834877654,0.00885322699748775,0.649464946494649
0.00244832884655701,0.00885575284632333,0.64956495649565
0.00240703452133776,0.00885862192267858,0.64966496649665
0.0023658045716259,0.00886183875759335,0.64976497649765
0.00232463820833566,0.00886540787714487,0.64986498649865
0.00228353467910594,0.00886933383718718,0.64996499649965
0.00224249323207192,0.00887362120349986,0.65006500650065
0.00220151311487259,0.00887827456171376,0.65016501650165
0.00216059338755282,0.00888329855701345,0.65026502650265
0.00211973289278678,0.00888869789413679,0.65036503650365
0.00207893046233039,0.00889447731256179,0.65046504650465
0.00203818491056983,0.00890064162124541,0.650565056505651
0.00199749502806975,0.0089071956589214,0.650665066506651
0.00195685957710687,0.00891414434869123,0.650765076507651
0.00191627728323314,0.0089214926483962,0.650865086508651
0.00187574682783154,0.00892924558535643,0.650965096509651
0.00183526677615546,0.00893740825140902,0.651065106510651
0.00179490108336285,0.00894615071688157,0.651165116511651
0.00175464681643655,0.00895547360212463,0.651265126512651
0.00171450105923303,0.00896537715031556,0.651365136513651
0.00167446091099334,0.00897586120760741,0.651465146514651
0.00163452348683957,0.00898692518838948,0.651565156515652
0.00159468591479711,0.00899856801077035,0.651665166516652
0.00155494534274253,0.00901078806183871,0.651765176517652
0.00151529894634412,0.00902358314803544,0.651865186518652
0.00147574391268458,0.00903695043559932,0.651965196519652
0.0014362053103726,0.00905122694854513,0.652065206520652
0.00139675294223791,0.00906606588117147,0.652165216521652
0.00135738399585957,0.00908146221112105,0.652265226522652
0.00131802175472561,0.00909775257530964,0.652365236523652
0.00127866331708457,0.00911492877022233,0.652465246524652
0.00123938078304821,0.00913263803975618,0.652565256525653
0.00120009562319229,0.0091512160034522,0.652665266526653
0.00116080485338281,0.00917065148507605,0.652765276527653
0.00112158222733777,0.00919058670616687,0.652865286528653
0.00108242474702732,0.00921100958726005,0.652965296529653
0.00104325136887076,0.00923225376773787,0.653065306530653
0.0010041375503167,0.00925395581650605,0.653165316531653
0.000965145204329249,0.00927641333306492,0.653265326532653
0.000926320777790359,0.00929919220606643,0.653365336533653
0.000887609684819629,0.00932269190648712,0.653465346534653
0.000848863918722994,0.00934692477682042,0.653565356535654
0.000810080744002883,0.00937186823630846,0.653665366536654
0.000771454046986899,0.00939705022304154,0.653765376537654
0.000732783544789496,0.0094228963669359,0.653865386538654
0.000694067078590956,0.00944938045942387,0.653965396539654
0.000655302988829653,0.00947647515049304,0.654065406540654
0.000616688341005314,0.00950370675043405,0.654165416541654
0.000578023201117561,0.00953149397101438,0.654265426542654
0.000539393956694304,0.00955945185249626,0.654365436543654
0.000500915245528643,0.00958746448859371,0.654465446544654
0.000462533405317939,0.00961592259093459,0.654565456545655
0.000424108321218925,0.00964481998082777,0.654665466546655
0.000385846714858972,0.00967368722168726,0.654765476547655
0.00034755558626729,0.00970293669274226,0.654865486548655
0.000309244126060485,0.00973253914818944,0.654965496549655
0.000271062265011711,0.00976244758531279,0.655065506550655
0.000232851968088993,0.00979287978187418,0.655165516551655
0.000194756577447,0.00982355893252182,0.655265526552655
0.000156560146598444,0.00985441249595054,0.655365536553655
0.000118403848952692,0.00988545542508882,0.655465546554655
8.01464386434562e-05,0.00991665797785261,0.655565556555656
4.17253555569754e-05,0.00994796834256895,0.655665566556656
3.4015205985906e-06,0.00997880116644014,0.655765576557656
-3.46815022397366e-05,0.010009111352467,0.655865586558656
-7.25981932304679e-05,0.0100387654707031,0.655965596559656
-0.000110680907382386,0.0100683080499209,0.656065606560656
-0.000148585194837279,0.010097866212343,0.656165616561656
-0.000186540635897354,0.0101268425058559,0.656265626562656
-0.000224496502766021,0.0101552541116867,0.656365636563656
-0.000262584716697256,0.0101833521973423,0.656465646564656
-0.000300580062174875,0.0102111615619538,0.656565656565657
-0.000338695514951739,0.0102385645424028,0.656665666566657
-0.000376968757101791,0.0102659110759201,0.656765676567657
-0.000415296152375714,0.0102929299154939,0.656865686568657
-0.00045331149398291,0.0103191951086263,0.656965696569657
-0.000491210988858065,0.0103450900517716,0.657065706570657
-0.00052907153564797,0.0103704001781022,0.657165716571657
-0.000566742723180084,0.0103948934467576,0.657265726572657
-0.000604397961252911,0.0104192216078891,0.657365736573657
-0.0006421070626219,0.0104426456056987,0.657465746574658
-0.000679904897436263,0.0104653148453987,0.657565756575658
-0.00071759728805188,0.0104868489479191,0.657665766576658
-0.000755032507160538,0.0105077584120862,0.657765776577658
-0.000792553067638079,0.0105278922445902,0.657865786578658
-0.000830156656817881,0.0105472444454012,0.657965796579658
-0.000867623818517748,0.0105661438201308,0.658065806580658
-0.000904554109051561,0.0105846731781252,0.658165816581658
-0.000941274273474544,0.0106023122140578,0.658265826582658
-0.000977554457041393,0.0106196028214523,0.658365836583658
-0.00101368716592674,0.0106366356012572,0.658465846584658
-0.00104940051738396,0.0106533866327575,0.658565856585659
-0.00108501936663252,0.0106700666713476,0.658665866586659
-0.00112038797641864,0.0106861900322213,0.658765876587659
-0.00115566651975028,0.0107011735164377,0.658865886588659
-0.00119071060335085,0.0107157140654408,0.658965896589659
-0.00122530741325491,0.0107299274961858,0.659065906590659
-0.0012596864692185,0.0107432319745033,0.659165916591659
-0.00129383453246587,0.0107558804445835,0.659265926592659
-0.00132766080006239,0.0107675091874897,0.659365936593659
-0.00136127656586382,0.0107780208081946,0.65946594659466
-0.00139451200669,0.0107880598210815,0.65956595659566
-0.00142752064985812,0.0107972056384433,0.65966596659666
-0.0014600540618701,0.0108053174010159,0.65976597659766
-0.00149235854916623,0.0108125478093135,0.65986598659866
-0.00152416124934242,0.0108187439990495,0.65996599659966
-0.00155542638455255,0.0108240218368072,0.66006600660066
-0.00158640901165289,0.0108280875494081,0.66016601660166
-0.00161709970776753,0.0108309340995962,0.66026602660266
-0.00164722688593304,0.010832838709599,0.66036603660366
-0.00167704648340697,0.0108335120429846,0.66046604660466
-0.00170655046094329,0.0108329504769062,0.660566056605661
-0.00173564466720351,0.0108311425621752,0.660666066606661
-0.00176457323392733,0.0108289859707658,0.660766076607661
-0.00179333225489173,0.0108264735612032,0.660866086608661
-0.00182177613929557,0.0108228532453664,0.660966096609661
-0.00184998518034365,0.0108184561911613,0.661066106610661
-0.00187795852691502,0.0108132915946636,0.661166116611661
-0.00190557092776425,0.0108068785006192,0.661266126612661
-0.00193290997737313,0.0107998747981678,0.661366136613661
-0.00196050612355065,0.0107930336722102,0.661466146614662
-0.00198785918265875,0.0107853199513266,0.661566156615662
-0.00201497119242473,0.0107768830605802,0.661666166616662
-0.00204211810559077,0.0107679385444714,0.661766176617662
-0.002068975510612,0.0107581927340404,0.661866186618662
-0.00209560750408629,0.0107479684348689,0.661966196619662
-0.0021220403581051,0.0107373773100451,0.662066206620662
-0.00214813938911773,0.0107257249640435,0.662166216621662
-0.00217394311840831,0.0107132811798484,0.662266226622662
-0.00219999752537687,0.0107010247762412,0.662366236623662
-0.00222575174226148,0.0106879805821014,0.662466246624662
-0.00225135397873492,0.0106747190171496,0.662566256625663
-0.00227701928649091,0.0106608919952811,0.662666266626663
-0.00230244324366257,0.0106464789158969,0.662766276627663
-0.00232759199697923,0.0106310202977953,0.662866286628663
-0.00235283963912694,0.0106149406840383,0.662966296629663
-0.00237772027249492,0.0105976669551399,0.663066306630663
-0.00240229040902774,0.010579644716302,0.663166316631663
-0.00242665848996147,0.0105613129573088,0.663266326632663
-0.00245112923443493,0.0105423935824794,0.663366336633663
-0.00247528442001324,0.0105227443032624,0.663466346634663
-0.00249958971353681,0.010503330429687,0.663566356635664
-0.00252352169800104,0.0104827866943926,0.663666366636664
-0.00254722378106964,0.0104623311133844,0.663766376637664
-0.00257055288014254,0.0104407689263564,0.663866386638664
-0.00259372571143796,0.0104191398357688,0.663966396639664
-0.00261664358414072,0.0103970239784835,0.664066406640664
-0.00263957617006827,0.0103748936695132,0.664166416641664
-0.00266228441492569,0.010352061585328,0.664266426642664
-0.00268477692868151,0.0103294387428819,0.664366436643664
-0.00270702725859826,0.0103059603328901,0.664466446644664
-0.002729038234963,0.0102816408120002,0.664566456645665
-0.00275067518663208,0.0102563066557731,0.664666466646665
-0.0027717479925573,0.0102305013607178,0.664766476647665
-0.00279259317551014,0.0102038973867383,0.664866486648665
-0.0028130673848992,0.0101763187776209,0.664966496649665
-0.00283281168245646,0.010148107991651,0.665066506650665
-0.0028517741632082,0.0101193399671678,0.665166516651665
-0.00287047297564637,0.0100898925596409,0.665266526652665
-0.00288880908255208,0.010059523832379,0.665366536653665
-0.00290694353733467,0.0100284410668135,0.665466546654665
-0.00292446007191142,0.00999704407635469,0.665566556655666
-0.00294161689303022,0.00996476409389548,0.665666566656666
-0.00295841461012338,0.0099316154420881,0.665766576657666
-0.00297500919518527,0.00989769577898814,0.665866586658666
-0.00299141948453818,0.00986313102085701,0.665966596659666
-0.0030076476767043,0.00982793384765853,0.666066606660666
-0.00302348719149616,0.00979214802139795,0.666166616661666
-0.00303909070014726,0.00975581924949919,0.666266626662666
-0.00305409612491985,0.00971927494798877,0.666366636663666
-0.00306890485838809,0.00968203021122046,0.666466646664666
-0.00308315334042472,0.00964441190931211,0.666566656665667
-0.00309699788099106,0.00960614733618791,0.666666666666667
-0.00311065216055814,0.00956722135033326,0.666766676667667
-0.00312411669227984,0.00952764715280636,0.666866686668667
-0.00313702985052989,0.00948774542014581,0.666966696669667
-0.00314975755078228,0.0094472500865076,0.667066706670667
-0.00316193928801183,0.00940644731212897,0.667166716671667
-0.00317394062781494,0.00936507306591521,0.667266726672667
-0.00318576254637507,0.00932313897571611,0.667366736673667
-0.00319716523207348,0.00928072953823128,0.667466746674667
-0.00320796762941587,0.0092381173007266,0.667566756675668
-0.00321823978837964,0.00919524474926767,0.667666766676668
-0.00322792114439454,0.00915218470307634,0.667766776677668
-0.00323708281394458,0.00910887810974873,0.667866786678668
-0.00324608967577401,0.00906506348410873,0.667966796679668
-0.00325458507599354,0.00902100734361549,0.668066806680668
-0.00326250783762283,0.00897677571837551,0.668166816681668
-0.00327028943229441,0.00893204516756831,0.668266826682668
-0.00327792784659871,0.00888685896188122,0.668366836683668
-0.00328504638634787,0.00884144207017928,0.668466846684668
-0.0032916499056604,0.00879579696890153,0.668566856685669
-0.00329774310183024,0.00874992598064024,0.668666866686669
-0.00330368937270096,0.00870390196928266,0.668766876687669
-0.00330913113832401,0.00865765552009017,0.668866886688669
-0.00331443088884615,0.00861125520908768,0.668966896689669
-0.00331958935032562,0.0085647019643193,0.669066906690669
-0.00332460666023207,0.0085180013987163,0.669166916691669
-0.00332948294610954,0.00847115896143744,0.669266926692669
-0.00333421832607284,0.00842418000238543,0.669366936693669
-0.00333881291228123,0.00837706978213225,0.669466946694669
-0.00334326702830961,0.00832983117414157,0.66956695669567
-0.00334758130790802,0.00828246331984809,0.66966696669667
-0.00335175631385841,0.00823496522669123,0.66976697669767
-0.00335579254740398,0.0081873357879656,0.66986698669867
-0.00335969043832357,0.00813957377289596,0.66996699669967
-0.00336345035833117,0.00809167781671097,0.67006700670067
-0.00336707262206857,0.0080436464355326,0.67016701670167
-0.0033705574786685,0.00799547805118882,0.67026702670267
-0.00337390505170481,0.00794717191925938,0.67036703670367
-0.00337711521661108,0.00789873015389859,0.67046704670467
-0.00338018782698464,0.007850154765042,0.670567056705671
-0.0033831227225269,0.00780144770803438,0.670667066706671
-0.00338591971663643,0.00775261084889015,0.670767076707671
-0.00338857860980854,0.00770364599903256,0.670867086708671
-0.00339109918516865,0.00765455489048035,0.670967096709671
-0.00339348121839805,0.0076053391808099,0.671067106710671
-0.00339572448220031,0.00755600038367638,0.671167116711671
-0.00339782874233112,0.00750653996310707,0.671267126712671
-0.00339979376007956,0.00745695932357544,0.671367136713671
-0.00340161929425339,0.00740725981000134,0.671467146714671
-0.0034033051021715,0.00735744271271373,0.671567156715672
-0.00340485093867136,0.00730750929226495,0.671667166716672
-0.00340625655809419,0.00725746084394668,0.671767176717672
-0.00340752171825514,0.00720729859853447,0.671867186718672
-0.00340864618044335,0.00715702375702664,0.671967196719672
-0.00340962971091076,0.00710663747079386,0.672067206720672
-0.00341047207938327,0.00705614085150422,0.672167216721672
-0.00341117306352727,0.00700553497608602,0.672267226722672
-0.00341173244448307,0.00695482089665386,0.672367236723672
-0.00341222130945417,0.00690419688218741,0.672467246724673
-0.00341263898250663,0.00685366012870235,0.672567256725673
-0.00341298480110619,0.00680320780740057,0.672667266726673
-0.00341325811760685,0.00675283700511606,0.672767276727673
-0.00341345829676978,0.00670254482853418,0.672867286728673
-0.00341358471477051,0.00665232841907981,0.672967296729673
-0.00341363676118413,0.00660218493306639,0.673067306730673
-0.00341361383650395,0.00655211156154678,0.673167316731673
-0.00341351535363027,0.00650210552535097,0.673267326732673
-0.00341334073687778,0.00645216408004813,0.673367336733673
-0.00341308942197577,0.00640228450602196,0.673467346734673
-0.00341276085507524,0.00635246411839538,0.673567356735674
-0.00341235449473433,0.00630270026206839,0.673667366736674
-0.00341186981042926,0.00625299030675481,0.673767376737674
-0.00341130628106565,0.00620333166187099,0.673867386738674
-0.00341066339795606,0.00615372174675901,0.673967396739674
-0.00340994066233875,0.00610415802542593,0.674067406740674
-0.00340913758488121,0.00605463798173027,0.674167416741674
-0.00340825368716918,0.00600515912930714,0.674267426742674
-0.00340728850121018,0.00595571900660588,0.674367436743674
-0.00340624156794492,0.00590631519177824,0.674467446744675
-0.00340511243823962,0.00585694527290131,0.674567456745675
-0.00340390067139726,0.0058076068926434,0.674667466746675
-0.0034026058366465,0.0057582976986353,0.674767476747675
-0.00340122750917134,0.00570901538317341,0.674867486748675
-0.00339976527308873,0.00565975766833048,0.674967496749675
-0.00339821871896743,0.00561052229603088,0.675067506750675
-0.00339658744482028,0.00556130705782674,0.675167516751675
-0.00339487105660067,0.00551210975519601,0.675267526752675
-0.00339306916572103,0.00546292823924466,0.675367536753675
-0.00339118139252684,0.00541376037100405,0.675467546754675
-0.00338920736183019,0.00536460406113376,0.675567556755676
-0.00338714670737611,0.0053154572401446,0.675667566756676
-0.00338499906737618,0.00526631788321258,0.675767576757676
-0.00338276408798251,0.00521718398040205,0.675867586758676
-0.00338044142030996,0.00516805355651706,0.675967596759676
-0.00337803072242135,0.00511892466613851,0.676067606760676
-0.00337553165734229,0.00506979538866127,0.676167616761676
-0.00337294389455006,0.00502066383821982,0.676267626762676
-0.00337026711146236,0.00497152815872547,0.676367636763676
-0.00336750099443003,0.00492238652386643,0.676467646764677
-0.00336464523923315,0.00487323714703325,0.676567656765677
-0.00336169954959236,0.00482407827139329,0.676667666766677
-0.00335866363915384,0.00477490817981657,0.676767676767677
-0.00335553723000058,0.00472572519487521,0.676867686768677
-0.0033523200516598,0.00467652765899275,0.676967696769677
-0.00334901184358425,0.00462731395925785,0.677067706770677
-0.00334561235415978,0.00457808252742458,0.677167716771677
-0.00334212133872017,0.00452883178532111,0.677267726772677
-0.00333853856153222,0.00447956019944122,0.677367736773677
-0.00333486379480323,0.00443026626109248,0.677467746774677
-0.00333109681967358,0.0043809485062477,0.677567756775678
-0.00332723742621662,0.00433160548576804,0.677667766776678
-0.00332328541294254,0.0042822357852545,0.677767776777678
-0.00331924058729451,0.00423283803001043,0.677867786778678
-0.00331510276465626,0.00418341086519022,0.677967796779678
-0.00331087177033709,0.00413395297565095,0.678067806780678
-0.0033065474370905,0.00408446306610062,0.678167816781678
-0.00330212960709932,0.00403493988591294,0.678267826782678
-0.00329761813197569,0.00398538220431226,0.678367836783678
-0.00329301287226489,0.00393578882030014,0.678467846784678
-0.00328831369794139,0.00388615856761757,0.678567856785679
-0.00328352048741651,0.00383649030978266,0.678667866786679
-0.0032786331285309,0.00378678294008991,0.678767876787679
-0.00327365151805822,0.00373703537168529,0.678867886788679
-0.00326857556120893,0.00368724655741734,0.678967896789679
-0.0032634051721265,0.00363741546998555,0.679067906790679
-0.00325814027488005,0.00358754112675466,0.679167916791679
-0.00325278080346428,0.00353762255501527,0.679267926792679
-0.00324732670130323,0.00348765882672282,0.679367936793679
-0.00324177792075399,0.00343764903368434,0.679467946794679
-0.00323613442360292,0.00338759228755793,0.67956795679568
-0.00323039618354723,0.00333748774962977,0.67966796679668
-0.00322456318222451,0.00328733459607426,0.67976797679768
-0.00321863541219054,0.00323713202291732,0.67986798679868
-0.00321261287592678,0.00318687927084981,0.67996799679968
-0.00320649558534386,0.00313657559048841,0.68006800680068
-0.00320028356376706,0.00308622027711489,0.68016801680168
-0.00319397684444711,0.00303581264089966,0.68026802680268
-0.00318757547056043,0.00298535201682682,0.68036803680368
-0.00318107949719411,0.00293483777462039,0.68046804680468
-0.00317448898836834,0.00288426929889265,0.680568056805681
-0.00316780402348799,0.00283364601395833,0.680668066806681
-0.00316102469188353,0.0027829673590206,0.680768076807681
-0.00315415109827012,0.0027322327881711,0.680868086808681
-0.00314718335927365,0.00268144179520358,0.680968096809681
-0.00314012160640844,0.0026305938888008,0.681068106810681
-0.00313296598359576,0.00257968860742166,0.681168116811681
-0.00312571664914909,0.0025287255093769,0.681268126812681
-0.0031183737737889,0.00247770419267914,0.681368136813681
-0.00311093754213145,0.00242662426030436,0.681468146814681
-0.00310340815120008,0.00237548534996755,0.681568156815682
-0.00309578581241026,0.00232428711923549,0.681668166816682
-0.00308807074908811,0.00227302924552579,0.681768176817682
-0.00308026320044083,0.00222171144099593,0.681868186818682
-0.00307236341857886,0.00217033342276598,0.681968196819682
-0.00306437167397498,0.00211889494269575,0.682068206820682
-0.00305628825298302,0.00206739576753349,0.682168216821682
-0.00304811345833395,0.00201583568884145,0.682268226822682
-0.00303984760913613,0.00196421451803317,0.682368236823682
-0.00303149104236393,0.00191253207148466,0.682468246824682
-0.00302304410988013,0.00186078821023763,0.682568256825683
-0.00301450718141363,0.00180898279533347,0.682668266826683
-0.00300588064356687,0.00175711571262769,0.682768276827683
-0.00299716489981582,0.00170518686782702,0.682868286828683
-0.00298836036902106,0.00165319619145223,0.682968296829683
-0.00297946748741315,0.00160114361402407,0.683068306830683
-0.00297048670660719,0.00154902909584019,0.683168316831683
-0.00296141849558816,0.00149685261704911,0.683268326832683
-0.002952263339222,0.0014446141627627,0.683368336833683
-0.00294302173924821,0.001392313752832,0.683468346834683
-0.00293369420782812,0.00133995141207113,0.683568356835684
-0.00292428127002643,0.0012875272049965,0.683668366836684
-0.00291478345934452,0.00123504122590137,0.683768376837684
-0.00290520132317968,0.00118249358893034,0.683868386838684
-0.00289553541736597,0.00112988444296734,0.683968396839684
-0.0028857863131221,0.00107721395674779,0.684068406840684
-0.00287595459258496,0.00102448233374673,0.684168416841684
-0.0028660408522836,0.000971689792327429,0.684268426842684
-0.00285604570313917,0.000918836580630097,0.684368436843684
-0.00284596977145754,0.000865922966646199,0.684468446844684
-0.00283581369992184,0.000812949243181087,0.684568456845685
-0.0028255781470961,0.000759915712965857,0.684668466846685
-0.00281526378742538,0.000706822698582774,0.684768476847685
-0.00280487131222833,0.000653670547428197,0.684868486848685
-0.00279440142969699,0.000600459611860982,0.684968496849685
-0.00278385486489705,0.000547190259128765,0.685068506850685
-0.00277323236224912,0.000493862871367423,0.685168516851685
-0.00276253468304727,0.000440477835675652,0.685268526852685
-0.00275176260893317,0.000387035559003423,0.685368536853685
-0.00274091693941453,0.000333536443337784,0.685468546854686
-0.00272999849484278,0.000279980910517054,0.685568556855686
-0.00271900811393186,0.000226369377416844,0.685668566856686
-0.00270794665177284,0.000172702285726751,0.685768576857686
-0.00269681497884153,0.00011898006721052,0.685868586858686
-0.00268561398199102,6.52031635578543e-05,0.685968596859686
-0.00267434456296275,1.13720313467016e-05,0.686068606860686
-0.00266300763937919,-4.25128778078109e-05,0.686168616861686
-0.00265160414375119,-9.64511023649176e-05,0.686268626862686
-0.00264013502149289,-0.000150442170858215,0.686368636863686
-0.00262860123340316,-0.000204485611821407,0.686468646864686
-0.00261700375268781,-0.000258580948825272,0.686568656865687
-0.002605343565456,-0.000312727700477767,0.686668666866687
-0.002593621672209,-0.00036692537546143,0.686768676867687
-0.00258183908436626,-0.00042117348245858,0.686868686868687
-0.00256999682773932,-0.000475471535114357,0.686968696869687
-0.00255809593905798,-0.000529819032185766,0.687068706870687
-0.00254613746845148,-0.000584215482355129,0.687168716871687
-0.00253412247597478,-0.000638660374453597,0.687268726872687
-0.00252205203309726,-0.000693153212200779,0.687368736873687
-0.00250992722121387,-0.000747693484427829,0.687468746874688
-0.00249774913164517,-0.000802280689891752,0.687568756875688
-0.00248551886563742,-0.000856914317423592,0.687668766876688
-0.00247323753188095,-0.000911593845928864,0.687768776877688
-0.00246090624899181,-0.000966318774164573,0.687868786878688
-0.00244852614600789,-0.00102108857111049,0.687968796879688
-0.00243609835941124,-0.00107590272559798,0.688068806880688
-0.00242362403263195,-0.00113076071156973,0.688168816881688
-0.00241110431852934,-0.00118566199800575,0.688268826882688
-0.00239839668041182,-0.00124045726406137,0.688368836883688
-0.00238550229148623,-0.00129514748244642,0.688468846884688
-0.00237242236218045,-0.00134973362090739,0.688568856885689
-0.00235915813964715,-0.001404216602526,0.688668866886689
-0.00234571091520784,-0.00145859732556971,0.688768876887689
-0.0023320820193903,-0.00151287665356632,0.688868886888689
-0.00231827282143214,-0.00156705543019259,0.688968896889689
-0.00230428473027335,-0.00162113448423679,0.689068906890689
-0.00229011919604529,-0.00167511462463586,0.689168916891689
-0.00227577771056678,-0.00172899664047563,0.689268926892689
-0.00226126180684796,-0.00178278130595371,0.689368936893689
-0.00224657306454933,-0.00183646936549036,0.68946894689469
-0.00223171310799663,-0.00189006155854368,0.68956895689569
-0.00221668360766965,-0.00194355860968287,0.68966896689669
-0.00220148628218737,-0.00199696121866336,0.68976897689769
-0.00218612289781173,-0.00205027007531483,0.68986898689869
-0.00217059525703311,-0.00210348589428106,0.68996899689969
-0.00215490521246618,-0.00215660938028031,0.69006900690069
-0.00213905466883517,-0.00220964122314214,0.69016901690169
-0.00212304557949963,-0.00226258209780801,0.69026902690269
-0.00210687995042496,-0.00231543267425644,0.69036903690369
-0.00209055984266359,-0.00236819359765194,0.69046904690469
-0.00207408737037004,-0.00242086550819623,0.690569056905691
-0.00205746470228956,-0.00247344901631411,0.690669066906691
-0.00204069406523231,-0.00252594473243048,0.690769076907691
-0.00202377774109555,-0.00257835323719354,0.690869086908691
-0.00200671807083388,-0.00263067511125119,0.690969096909691
-0.00198951745148158,-0.00268291091043753,0.691069106910691
-0.00197217833863405,-0.00273506117569821,0.691169116911691
-0.00195470324744032,-0.00278712642316479,0.691269126912691
-0.00193709475309934,-0.00283910716896884,0.691369136913691
-0.00191935549085999,-0.00289100389946532,0.691469146914692
-0.00190148815502855,-0.00294281708612041,0.691569156915692
-0.0018834954994649,-0.00299454717558655,0.691669166916692
-0.00186538033758259,-0.00304619460955331,0.691769176917692
-0.00184714554036369,-0.00309775979993339,0.691869186918692
-0.00182879403735134,-0.00314924313382548,0.691969196919692
-0.00181032881913121,-0.00320064498343993,0.692069206920692
-0.00179175293187236,-0.00325196569617289,0.692169216921692
-0.00177306947980862,-0.00330320559460671,0.692269226922692
-0.00175428162623121,-0.00335436498147252,0.692369236923692
-0.00173539259001481,-0.00340544411979872,0.692469246924692
-0.00171640564363225,-0.00345644324780012,0.692569256925693
-0.00169732411116967,-0.00350736258880268,0.692669266926693
-0.00167815136634112,-0.00355820234131864,0.692769276927693
-0.00165889083248882,-0.00360896267408342,0.692869286928693
-0.00163954597910893,-0.00365964374590667,0.692969296929693
-0.00162012031490387,-0.0037102456957469,0.693069306930693
-0.00160061739324122,-0.00376076862286027,0.693169316931693
-0.00158104080768732,-0.0038112126165771,0.693269326932693
-0.00156139419051836,-0.00386157772652547,0.693369336933693
-0.00154168120974274,-0.0039118639874451,0.693469346934693
-0.00152190556761216,-0.00396207140926154,0.693569356935694
-0.00150207099764401,-0.00401219997708632,0.693669366936694
-0.00148218126313257,-0.0040622496462544,0.693769376937694
-0.00146224015466741,-0.00411222036217466,0.693869386938694
-0.00144225149013361,-0.00416211203055407,0.693969396939694
-0.00142221911322284,-0.00421192454221073,0.694069406940694
-0.00140214689144818,-0.00426165776811199,0.694169416941694
-0.00138203871167765,-0.00431131153952232,0.694269426942694
-0.00136189848063053,-0.00436088567778079,0.694369436943694
-0.00134173011941819,-0.00441037998437528,0.694469446944694
-0.00132153756255156,-0.00445979424094251,0.694569456945695
-0.00130132475446725,-0.00450912820430488,0.694669466946695
-0.00128109564704599,-0.0045583816213596,0.694769476947695
-0.00126085420010906,-0.00460755422411519,0.694869486948695
-0.00124060437546279,-0.00465664570984056,0.694969496949695
-0.00122035013590617,-0.00470565578573025,0.695069506950695
-0.00120009544026788,-0.00475458412920211,0.695169516951695
-0.00117984424291004,-0.00480343041271105,0.695269526952695
-0.00115960048628416,-0.00485219429878645,0.695369536953695
-0.00113936805428057,-0.004900875564102,0.695469546954695
-0.00111915083029331,-0.00494947397044314,0.695569556955696
-0.00109895268779088,-0.0049979892746325,0.695669566956696
-0.00107877749627148,-0.00504642121860435,0.695769576957696
-0.00105862909843421,-0.00509476954429286,0.695869586958696
-0.00103851130918645,-0.00514303399859501,0.695969596959696
-0.00101842792011039,-0.00519121431351933,0.696069606960696
-0.000998382706907254,-0.00523931023596292,0.696169616961696
-0.000978379432374967,-0.00528732148800866,0.696269626962696
-0.00095842182457188,-0.00533524780166519,0.696369636963696
-0.000938513579794334,-0.0053830889238295,0.696469646964696
-0.000918658371013518,-0.00543084459147294,0.696569656965697
-0.000898859851349401,-0.00547851454652988,0.696669666966697
-0.000879050168354109,-0.00552611634740038,0.696769676967697
-0.000859232587552678,-0.00557364980549805,0.696869686968697
-0.000839410339730415,-0.00562111476201303,0.696969696969697
-0.000819586632843813,-0.00566851105813574,0.697069706970697
-0.00079976465549435,-0.00571583856979604,0.697169716971697
-0.000779947574447267,-0.00576309718781223,0.697269726972697
-0.000760138531653712,-0.0058102868278166,0.697369736973697
-0.000740340630354961,-0.00585740741040438,0.697469746974697
-0.000720556931112205,-0.00590445891076146,0.697569756975698
-0.000700790465702347,-0.00595144130903658,0.697669766976698
-0.000681044242577193,-0.00599835461019276,0.697769776977698
-0.00066132122552318,-0.0060451988440066,0.697869786978698
-0.00064162435053511,-0.00609197407003182,0.697969796979698
-0.000621956527304996,-0.00613868032300815,0.698069806980698
-0.000602320633266468,-0.00618531765256345,0.698169816981698
-0.000582719509128546,-0.00623188608351183,0.698269826982698
-0.000563155962845694,-0.006278385675407,0.698369836983698
-0.000543632761181068,-0.00632481647291401,0.698469846984698
-0.000524152636158281,-0.00637117853062397,0.698569856985699
-0.000504718281090967,-0.00641747191801593,0.698669866986699
-0.000485332352071808,-0.00646369669960642,0.698769876987699
-0.000465997454572882,-0.00650985295480022,0.698869886988699
-0.000446742209580731,-0.00655592887212412,0.698969896989699
-0.000427568150601711,-0.00660192432254504,0.699069906990699
-0.000408476757543984,-0.0066478392266583,0.699169916991699
-0.000389469463169067,-0.00669367350505891,0.699269926992699
-0.000370547658550883,-0.00673942710811901,0.699369936993699
-0.000351712685135327,-0.00678509999117312,0.699469946994699
-0.000332965832755119,-0.00683069213437017,0.6995699569957
-0.000314308350051777,-0.00687620353274734,0.6996699669967
-0.000295741446460582,-0.00692163419623017,0.6997699769977
-0.000277266281292556,-0.00696698416452121,0.6998699869987
-0.000258883976141369,-0.0070122534773228,0.6999699969997
-0.000240595612401988,-0.00705744220907699,0.7000700070007
-0.000222402230774414,-0.00710255044911422,0.7001700170017
-0.00020430483225618,-0.00714757831654203,0.7002700270027
-0.000186304382112695,-0.00719252593046744,0.7003700370037
-0.000168401811365926,-0.00723739343481185,0.700470047004701
-0.000150598024238757,-0.00728218097349661,0.700570057005701
-0.000132893903117754,-0.00732688867555456,0.700670067006701
-0.000115290292672107,-0.00737151668490704,0.700770077007701
-9.77880043202976e-05,-0.00741606517525216,0.700870087008701
-8.03878182150838e-05,-0.00746053432525098,0.700970097009701
-6.30904827472967e-05,-0.00750492432845279,0.701070107010701
-4.58967185160556e-05,-0.00754923540322088,0.701170117011701
-2.88072074106646e-05,-0.00759346777784426,0.701270127012701
-1.18226045211832e-05,-0.00763762171038878,0.701370137013701
5.05647526095237e-06,-0.00768169746884591,0.701470147014701
2.18294532727933e-05,-0.00772569535098382,0.701570157015702
3.84957836059474e-05,-0.00776961567442183,0.701670167016702
5.50549456622433e-05,-0.00781345877663079,0.701770177017702
7.15064451464124e-05,-0.0078572249901186,0.701870187018702
8.8118567764822e-05,-0.00790100493568475,0.701970197019702
0.000104890150732495,-0.0079447991493123,0.702070207020702
0.000121820049626841,-0.00798860818683513,0.702170217021702
0.000138907137395083,-0.00803243260905008,0.702270227022702
0.000156150303361735,-0.00807627297675407,0.702370237023702
0.00017354845422107,-0.00812012986066957,0.702470247024703
0.000191100513540887,-0.00816400383648185,0.702570257025703
0.00020880542126633,-0.00820789547987597,0.702670267026703
0.000226662134712248,-0.00825180538638871,0.702770277027703
0.000244669627074521,-0.00829573415155619,0.702870287028703
0.000262826886437434,-0.00833968237091517,0.702970297029703
0.000281132917262508,-0.00838365065985318,0.703070307030703
0.000299586739395982,-0.0084276396238324,0.703170317031703
0.000318187391046429,-0.00847164990305454,0.703270327032703
0.000336933924814617,-0.00851568212283275,0.703370337033703
0.000355825408685925,-0.00855973693329449,0.703470347034703
0.000374860924045381,-0.00860381497960416,0.703570357035704
0.000394039567166389,-0.00864791693174041,0.703670367036704
0.000413360446233057,-0.008692043449756,0.703770377037704
0.00043282268034771,-0.00873619520859249,0.703870387038704
0.000452425403501046,-0.00878037289807944,0.703970397039704
0.000472167760105689,-0.00882457720804666,0.704070407040704
0.000492048907973804,-0.00886880883824946,0.704170417041704
0.00051206801732455,-0.00891306850829444,0.704270427042704
0.000532224268799038,-0.00895735695267667,0.704370437043704
0.000552516853956485,-0.00900167491085379,0.704470447044705
0.000572944977259413,-0.00904602313717215,0.704570457045705
0.000593507850614602,-0.00909040239094057,0.704670467046705
0.000614204695358075,-0.009134813461245,0.704770477047705
0.000635034744240352,-0.00917925713717118,0.704870487048705
0.00065599723993754,-0.00922373422765626,0.704970497049705
0.000677091436540246,-0.00926824554660004,0.705070507050705
0.000698316598064632,-0.00931279193271638,0.705170517051705
0.000719671996963637,-0.00935737423464472,0.705270527052705
0.000741156915119524,-0.00940199331095016,0.705370537053705
0.000762770644340195,-0.00944665004997461,0.705470547054705
0.000784512484870272,-0.00949134534502269,0.705570557055706
0.000806381747376305,-0.00953608010428768,0.705670567056706
0.00082837775096159,-0.00958085526573937,0.705770577057706
0.00085049982564761,-0.00962567176734784,0.705870587058706
0.000872747306914876,-0.0096705305818226,0.705970597059706
0.000895119539177066,-0.00971543267194763,0.706070607060706
0.0009176158742919,-0.00976037905013487,0.706170617061706
0.00094023566957634,-0.00980537071390793,0.706270627062706
0.000962978293761684,-0.00985040870049285,0.706370637063706
0.000985843123023486,-0.00989549406200402,0.706470647064707
0.00100882953899641,-0.00994062786048159,0.706570657065707
0.00103193693324064,-0.0099858111927051,0.706670667066707
0.00105516470029412,-0.0100310451554543,0.706770677067707
0.00107851224362784,-0.0100763308802485,0.706870687068707
0.00110197897167555,-0.0101216695085325,0.706970697069707
0.00112556430230036,-0.0101670622065654,0.707070707070707
0.00114926765783189,-0.0102125101703827,0.707170717071707
0.00117308847399931,-0.0102580146059459,0.707270727072707
0.00119702620340538,-0.0103035767886956,0.707370737073707
0.00122108030460818,-0.0103491979990354,0.707470747074707
0.00124525024112859,-0.0103948795372195,0.707570757075708
0.00126953548145033,-0.0104406227382425,0.707670767076708
0.00129393549901987,-0.0104864289519869,0.707770777077708
0.00131844977522426,-0.0105322995432239,0.707870787078708
0.00134307779591697,-0.010578235916427,0.707970797079708
0.0013678190529069,-0.0106242394859951,0.708070807080708
0.00139267304246942,-0.0106703116861789,0.708170817081708
0.0014176392673316,-0.010716453985968,0.708270827082708
0.00144271723567956,-0.0107626678692411,0.708370837083708
0.00146790646165482,-0.0108089548446904,0.708470847084708
0.00149320646684304,-0.0108553164358967,0.708570857085709
0.00151861677580764,-0.0109017542061434,0.708670867086709
0.00154413691906734,-0.0109482697236763,0.708770877087709
0.00156976643359257,-0.0109948645914812,0.708870887088709
0.00159550486131648,-0.0110415404373578,0.708970897089709
0.00162135175012769,-0.0110882989089569,0.709070907090709
0.00164730665883286,-0.0111351416886693,0.709170917091709
0.00167336915169788,-0.0111820704787365,0.709270927092709
0.00169953879894387,-0.0112290870161398,0.709370937093709
0.00172581517575484,-0.0112761930527493,0.709470947094709
0.0017521978622776,-0.0113233903751741,0.70957095709571
0.00177868644262914,-0.0113706807849123,0.70967096709671
0.00180528050886698,-0.0114180661082755,0.70977097709771
0.00183197965652263,-0.0114655481963897,0.70987098709871
0.00185878348708292,-0.0115131289251948,0.70997099709971
0.00188569161096773,-0.0115608101904818,0.71007100710071
0.00191270364504861,-0.0116085939128559,0.71017101710171
0.00193981921513016,-0.0116564820476618,0.71027102710271
0.00196703794900205,-0.0117044765601699,0.71037103710371
0.00199449032523118,-0.0117523474393066,0.71047104710471
0.00202193805776468,-0.0118002169884118,0.710571057105711
0.00204948761661287,-0.0118482011286597,0.710671067106711
0.00207713866231999,-0.0118963018947999,0.710771077107711
0.00210489086188184,-0.0119445213563216,0.710871087108711
0.00213274388874601,-0.0119928615876769,0.710971097109711
0.002160697421819,-0.0120413247030202,0.711071107110711
0.00218875116432516,-0.0120899128611713,0.711171117111711
0.0022169048408289,-0.0121386282705778,0.711271127112711
0.00224515818582017,-0.0121874731744273,0.711371137113711
0.00227351094123321,-0.0122364498307954,0.711471147114711
0.0023020943846463,-0.012285331935823,0.711571157115712
0.00233090742870912,-0.0123341235292327,0.711671167116712
0.00235981730700219,-0.0123830566469219,0.711771177117712
0.00238882377882947,-0.0124321335023013,0.711871187118712
0.00241792659803595,-0.0124813562988557,0.711971197119712
0.00244712551995533,-0.0125307272698471,0.712071207120712
0.00247642030637303,-0.0125802486634255,0.712171217121712
0.00250581070766008,-0.012629922702927,0.712271227122712
0.00253529646277291,-0.0126797516017623,0.712371237123712
0.00256487731563087,-0.0127297375832675,0.712471247124712
0.00259468510411288,-0.0127796576388854,0.712571257125713
0.00262471870563265,-0.0128295157785614,0.712671267126713
0.00265497699958904,-0.0128793159775015,0.712771277127713
0.00268545886488471,-0.012929062156321,0.712871287128713
0.00271603084675918,-0.0129789821424596,0.712971297129713
0.00274669272287888,-0.0130290780500717,0.713071307130713
0.00277733979346563,-0.0130792461069274,0.713171317131713
0.00280797263073068,-0.0131294894445559,0.713271327132713
0.00283882838176349,-0.0131796940326113,0.713371337133713
0.00286990593737733,-0.0132298638214855,0.713471347134713
0.00290120420625162,-0.0132800027417194,0.713571357135714
0.00293272210103601,-0.0133301146990395,0.713671367136714
0.00296445853835045,-0.0133802035545073,0.713771377137714
0.00299617676415959,-0.0134303902764685,0.713871387138714
0.00302802272956412,-0.0134803519005321,0.713971397139714
0.00305999594820928,-0.0135300932306921,0.714071407140714
0.00309218588902797,-0.0135798284268264,0.714171417141714
0.00312431497296723,-0.0136285980002751,0.714271427142714
0.00315637264215795,-0.0136772495582463,0.714371437143714
0.00318845823158732,-0.0137251623532248,0.714471447144714
0.00322027788867196,-0.0137720544929851,0.714571457145715
0.00325222574738905,-0.0138187659221658,0.714671467146715
0.00328400457250808,-0.0138654807409417,0.714771477147715
0.00331606436776404,-0.013912083266353,0.714871487148715
0.00334787281982996,-0.0139584816120852,0.714971497149715
0.00337971603881882,-0.0140048045083094,0.715071507150715
0.00341153427406013,-0.014049945264638,0.715171517151715
0.00344338760079174,-0.0140949127496304,0.715271527152715
0.00347545752066397,-0.0141399440215415,0.715371537153715
0.00350755984069793,-0.0141850138048112,0.715471547154716
0.00353987465807043,-0.0142303012814752,0.715571557155716
0.00357260480902966,-0.0142750254203398,0.715671567156716
0.00360525172681907,-0.014319777762819,0.715771577157716
0.00363811080795036,-0.0143646110436676,0.715871587158716
0.00367059487579545,-0.0144091428292147,0.715971597159716
0.00370306075297901,-0.0144533210249077,0.716071607160716
0.00373569001708232,-0.014497520421699,0.716171617161716
0.0037682802214373,-0.01454176941179,0.716271627162716
0.00380136923820757,-0.0145852055442257,0.716371637163716
0.00383410835000557,-0.0146281225872219,0.716471647164716
0.00386692281552954,-0.0146704575429454,0.716571657165717
0.00389990893153807,-0.0147129343107912,0.716671667166717
0.00393310343121697,-0.0147555329204361,0.716771677167717
0.00396650544855699,-0.0147982559177988,0.716871687168717
0.00400011413442232,-0.0148411058289462,0.716971697169717
0.00403370655767547,-0.014884199096147,0.717071707170717
0.00406750544250506,-0.0149274234905532,0.717171717171717
0.00410128860715691,-0.0149708953402889,0.717271727172717
0.00413527804132467,-0.0150145023768034,0.717371737173717
0.00416925234836978,-0.0150583607694113,0.717471747174718
0.00420343273386283,-0.0151023582495621,0.717571757175718
0.00423781840425152,-0.0151464970902198,0.717671767176718
0.00427240855853923,-0.0151907795593861,0.717771777177718
0.00430720241955091,-0.015235207880397,0.717871787178718
0.00434198068743265,-0.0152798979247986,0.717971797179718
0.00437674446591204,-0.0153248510027711,0.718071807180718
0.00441149484779852,-0.015370068419532,0.718171817181718
0.00444645005155102,-0.0154154379958613,0.718271827182718
0.00448160922555234,-0.0154609618955416,0.718371837183718
0.0045167553101583,-0.0155067557122018,0.718471847184718
0.00455188340857028,-0.0155519852282787,0.718571857185719
0.00458721523703139,-0.0155973790131656,0.718671867186719
0.00462253534186078,-0.0156430523726489,0.718771877187719
0.00465783557214929,-0.0156881722057962,0.718871887188719
0.0046931258525122,-0.015733579127225,0.718971897189719
0.00472862018699533,-0.0157791614192563,0.719071907190719
0.00476410530207762,-0.0158250340402801,0.719171917191719
0.00479958228560569,-0.0158711981615182,0.719271927192719
0.00483526355055038,-0.0159175422191382,0.719371937193719
0.00487114822593967,-0.0159640682776667,0.71947194719472
0.00490702517176182,-0.0160108911019444,0.71957195719572
0.00494279645700696,-0.016057101858651,0.71967196719672
0.00497856232584789,-0.0161036171280437,0.71977197719772
0.0050145322785859,-0.016150325658947,0.71987198719872
0.00505051761998631,-0.0161972120220034,0.71997199719972
0.00508649921943255,-0.0162444079796571,0.72007200720072
0.005122507393205,-0.016291755243277,0.72017201720172
0.00515853639933948,-0.0163392814259041,0.72027202720272
0.00519456462234352,-0.0163871222999283,0.72037203720372
0.00523037516237514,-0.0164348720568723,0.72047204720472
0.0052659600824221,-0.0164826850300128,0.720572057205721
0.0053013341984392,-0.016530410077156,0.720672067206721
0.00533649067217891,-0.0165782022759992,0.720772077207721
0.0053716097591315,-0.016626112688832,0.720872087208721
0.00540676818920852,-0.0166742097973856,0.720972097209721
0.00544196361798137,-0.0167224760035576,0.721072107210721
0.00547695217971672,-0.0167708128800574,0.721172117211721
0.00551214550227559,-0.0168190560488934,0.721272127212721
0.00554754211170522,-0.0168672068649112,0.721372137213721
0.00558310830510783,-0.0169154232197177,0.721472147214722
0.00561887536204401,-0.0169635488197288,0.721572157215722
0.00565482106652204,-0.0170108779492631,0.721672167216722
0.00569087970357365,-0.0170582725381812,0.721772177217722
0.0057269018764234,-0.0171057033754193,0.721872187218722
0.00576269204662632,-0.0171523543229086,0.721972197219722
0.00579796394377092,-0.0171981676185742,0.722072207220722
0.00583301224674741,-0.0172432177292891,0.722172217221722
0.00586806829864593,-0.0172881953632155,0.722272227222722
0.00590313514414671,-0.0173325848155461,0.722372237223722
0.00593784480622695,-0.0173762307604435,0.722472247224722
0.00597240570180785,-0.0174199137675605,0.722572257225723
0.00600694970450045,-0.0174636634797252,0.722672267226723
0.00604159150619236,-0.0175068668070287,0.722772277227723
0.006076355476236,-0.0175501677179458,0.722872287228723
0.00611103754413384,-0.0175928564421845,0.722972297229723
0.00614582092519249,-0.0176356166605766,0.723072307230723
0.00618063443791516,-0.0176787887222153,0.723172317231723
0.00621524370842733,-0.0177221030922567,0.723272327232723
0.00625010390575026,-0.0177655476614591,0.723372337233723
0.00628452221848548,-0.0178091720628247,0.723472347234723
0.00631878585352559,-0.0178527789901576,0.723572357235724
0.00635271520153736,-0.0178964775258882,0.723672367236724
0.006386613428302,-0.0179401695057548,0.723772377237724
0.00642062113501753,-0.0179839456051479,0.723872387238724
0.00645447017096589,-0.0180278740626216,0.723972397239724
0.00648836455850541,-0.0180722283286723,0.724072407240724
0.00652210208918259,-0.0181166400788809,0.724172417241724
0.00655588763995056,-0.0181614792753917,0.724272427242724
0.00658935284023621,-0.0182064399563798,0.724372437243724
0.0066229774199774,-0.0182517056711486,0.724472447244724
0.00665671559581911,-0.0182970622796712,0.724572457245725
0.00669026525310198,-0.0183423592601047,0.724672467246725
0.00672378369881466,-0.0183875351381967,0.724772477247725
0.00675741716247117,-0.0184328099646735,0.724872487248725
0.0067911276825917,-0.0184780962055993,0.724972497249725
0.00682494963850418,-0.0185233168283316,0.725072507250725
0.00685882701007784,-0.0185689811555117,0.725172517251725
0.00689253533117995,-0.0186148042477522,0.725272527252725
0.00692615495953168,-0.0186607254099613,0.725372537253725
0.00695981852854937,-0.0187069314768181,0.725472547254725
0.00699331202376531,-0.0187530937965583,0.725572557255726
0.00702685112169029,-0.0187995439887032,0.725672567256726
0.00706043601438474,-0.0188462826190123,0.725772577257726
0.00709399212529784,-0.0188931032249167,0.725872587258726
0.00712787851130858,-0.0189401449038847,0.725972597259726
0.00716180972980117,-0.0189874784602402,0.726072607260726
0.00719590180914628,-0.0190351388916764,0.726172617261726
0.00723003828375017,-0.0190830919349949,0.726272627262726
0.00726421934865111,-0.0191313381162529,0.726372637263726
0.00729869506068028,-0.0191798099065774,0.726472647264726
0.00733321392428958,-0.0192285763137572,0.726572657265727
0.00736802476950513,-0.019277569352341,0.726672667266727
0.00740287738068601,-0.0193268584618816,0.726772677267727
0.00743777197470668,-0.0193764441535476,0.726872687268727
0.00747295554237813,-0.0194262577818352,0.726972697269727
0.00750817973159231,-0.0194763694215359,0.727072707270727
0.00754344476815677,-0.0195267795639672,0.727172717271727
0.00757875087093117,-0.019577488690521,0.727272727272727
0.00761424183666299,-0.0196284604288074,0.727372737273727
0.00764988833468479,-0.019679765588113,0.727472747274727
0.00768557465771926,-0.0197313710169072,0.727572757275728
0.00772110155117387,-0.019783175503767,0.727672767276728
0.00775647131878215,-0.0198351803142074,0.727772777277728
0.00779168623400462,-0.0198873867087806,0.727872787278728
0.00782674854499144,-0.0199397959281873,0.727972797279728
0.0078616604730937,-0.0199924092180916,0.728072807280728
0.00789642421187065,-0.0200452277943803,0.728172817281728
0.00793104192907512,-0.0200982528927916,0.728272827282728
0.00796570997357791,-0.0201515858736329,0.728372837283728
0.00800054280599999,-0.0202052595906663,0.728472847284728
0.00803546659867758,-0.0202593014137555,0.728572857285729
0.00807055412170093,-0.0203136839184457,0.728672867286729
0.00810573110273902,-0.0203684338492875,0.728772877287729
0.00814076613716289,-0.0204233932551204,0.728872887288729
0.00817585090136355,-0.0204786621314805,0.728972897289729
0.00821079661325723,-0.0205341423488458,0.729072907290729
0.00824560533389643,-0.0205898350982893,0.729172917291729
0.00828027909604564,-0.0206457415659211,0.729272927292729
0.00831500642124136,-0.0207019608093077,0.729372937293729
0.008349601579028,-0.0207583956617108,0.729472947294729
0.00838436544435645,-0.0208151762031843,0.72957295729573
0.00841929714972864,-0.0208723024783934,0.72967296729673
0.00845439583608313,-0.0209297745220778,0.72977297729773
0.00848958484695793,-0.0209876157388206,0.72987298729873
0.00852493966759337,-0.0210458026446338,0.72997299729973
0.00856038322564441,-0.021104358003899,0.73007300730073
0.00859569749421639,-0.0211631321434125,0.73017301730173
0.00863088443808335,-0.0212221262443216,0.73027302730273
0.00866594599621284,-0.0212813414679226,0.73037303730373
0.00870106181416649,-0.0213408740727603,0.730473047304731
0.00873626831991771,-0.0214007762873832,0.730573057305731
0.00877156494919569,-0.0214610476651391,0.730673067306731
0.00880695114169985,-0.0215216877544128,0.730773077307731
0.00884250411320026,-0.0215826757908326,0.730873087308731
0.00887814500573501,-0.0216440317744985,0.730973097309731
0.00891395145244599,-0.0217057355862031,0.731073107310731
0.00894984420628749,-0.0217678065610306,0.731173117311731
0.00898590131032898,-0.0218302252199757,0.731273127312731
0.00902204313489257,-0.0218930102430323,0.731373137313731
0.0090580648069954,-0.0219560203987263,0.731473147314731
0.00909413691160803,-0.022019348898441,0.731573157315732
0.00913029381366624,-0.0220830436530855,0.731673167316732
0.00916653498264632,-0.0221471041564538,0.731773177317732
0.00920285988852075,-0.02221152990234,0.731873187318732
0.00923926800225468,-0.0222763203845379,0.731973197319732
0.00927575879630201,-0.0223414750720277,0.732073207320732
0.00931233174361301,-0.022406993443715,0.732173217321732
0.009348986319123,-0.0224728749437654,0.732273227322732
0.00938572199677478,-0.0225391190361965,0.732373237323732
0.00942253825199996,-0.0226057251403601,0.732473247324733
0.00945943455973387,-0.0226726926904964,0.732573257325733
0.00949641039391933,-0.0227400210960319,0.732673267326733
0.00953346522601769,-0.0228077097366162,0.732773277327733
0.00957059852699407,-0.0228757579918985,0.732873287328733
0.00960780976731731,-0.0229441652216772,0.732973297329733
0.0096450984169599,-0.0230129307758252,0.733073307330733
0.00968246394440556,-0.0230820539744382,0.733173317331733
0.00971990581664916,-0.0231515341276865,0.733273327332733
0.00975742349919673,-0.023221370525889,0.733373337333733
0.00979501645358399,-0.0232915624345509,0.733473347334733
0.00983268415127239,-0.0233621091042887,0.733573357335734
0.00987042605826417,-0.0234330097460165,0.733673367336734
0.00990824163758399,-0.023504263565686,0.733773377337734
0.00994613034381964,-0.0235758697394714,0.733873387338734
0.00998409162858136,-0.0236478274088078,0.733973397339734
0.0100221249345462,-0.0237201357151301,0.734073407340734
0.0100602297043913,-0.0237927937552078,0.734173417341734
0.0100984053773199,-0.0238658006109224,0.734273427342734
0.0101366513999792,-0.0239391553294154,0.734373437343734
0.0101749672259647,-0.0240128569230891,0.734473447344735
0.010213352300931,-0.0240869043547171,0.734573457345735
0.0102518060467115,-0.0241612964878175,0.734673467346735
0.0102903278771991,-0.0242360321511686,0.734773477347735
0.010328917199835,-0.0243111101487345,0.734873487348735
0.0103675734131273,-0.0243865292497401,0.734973497349735
0.0104062959111178,-0.0244622882035585,0.735073507350735
0.0104450840923145,-0.0245383857347492,0.735173517351735
0.0104839373527442,-0.0246148205529833,0.735273527352735
0.010522855073049,-0.0246915913232664,0.735373537353735
0.0105618366353598,-0.024768696690753,0.735473547354735
0.0106008814183335,-0.0248461352608953,0.735573557355736
0.0106399888045974,-0.0249239056093687,0.735673567356736
0.0106791581628828,-0.0250020062622201,0.735773577357736
0.0107183888470325,-0.025080435720683,0.735873587358736
0.0107576801974901,-0.0251591924512508,0.735973597359736
0.0107968074439027,-0.0252381822003515,0.736073607360736
0.0108357719391308,-0.025317403851354,0.736173617361736
0.0108747978937228,-0.0253969487446648,0.736273627362736
0.0109138845895608,-0.0254768151929303,0.736373637363736
0.0109530313070384,-0.025557001469095,0.736473647364737
0.010992237323075,-0.0256375058113634,0.736573657365737
0.0110315019210416,-0.0257183264182376,0.736673667366737
0.0110708243728951,-0.0257994614435547,0.736773677367737
0.0111102039481106,-0.0258809089964862,0.736873687368737
0.0111496399052453,-0.0259626671564272,0.736973697369737
0.0111891315003748,-0.0260447339581072,0.737073707370737
0.0112284304225823,-0.0261270655005627,0.737173717371737
0.0112675379691447,-0.0262096598085977,0.737273727372737
0.0113064554110362,-0.0262925148673138,0.737373737373737
0.0113454301494916,-0.0263756705478778,0.737473747374737
0.0113844613730925,-0.0264591246815445,0.737573757375738
0.0114235482709166,-0.0265428750598659,0.737673767376738
0.0114626900350196,-0.0266269194297292,0.737773777377738
0.0115018858589457,-0.0267112555082446,0.737873787378738
0.0115411349392171,-0.0267958809628941,0.737973797379738
0.011580436476326,-0.0268807934214574,0.738073807380738
0.0116195464412628,-0.0269659483129927,0.738173817381738
0.0116584660648029,-0.0270513432603168,0.738273827382738
0.0116971965519151,-0.0271369758515068,0.738373837383738
0.0117357390921835,-0.0272228436250123,0.738473847384738
0.0117740948583186,-0.0273089440895054,0.738573857385739
0.0118122650116167,-0.0273952747040306,0.738673867386739
0.0118504910813228,-0.0274818751114658,0.738773877387739
0.0118887721939836,-0.0275687426120455,0.738873887388739
0.0119271074865675,-0.0276558744762275,0.738973897389739
0.0119654961034869,-0.0277432679397303,0.739073907390739
0.0120039371975914,-0.027830920183681,0.739173917391739
0.012042191682824,-0.027918785967159,0.739273927392739
0.0120802607393395,-0.0280068624712919,0.739373937393739
0.0121181455358782,-0.0280951468375043,0.739473947394739
0.012155847236714,-0.028183636167519,0.73957395739574
0.0121933669956987,-0.0282723275084675,0.73967396739674
0.0122307059646992,-0.0283612178826676,0.73977397739774
0.0122678652931008,-0.0284503042628088,0.73987398739874
0.0123048461337628,-0.0285395835818783,0.73997399739974
0.012341884062551,-0.0286290952048367,0.74007400740074
0.0123789782531585,-0.028718835895936,0.74017401740174
0.0124161279006184,-0.0288088023995768,0.74027402740274
0.0124532815689422,-0.0288987824268584,0.74037403740374
0.0124904390432402,-0.0289887736750396,0.74047404740474
0.0125274180878635,-0.0290789405866286,0.740574057405741
0.0125642199822229,-0.0291692798216584,0.740674067406741
0.012600846015655,-0.0292597879954967,0.740774077407741
0.0126372974849403,-0.0293504616838086,0.740874087408741
0.0126735756997628,-0.0294412974275202,0.740974097409741
0.0127096819841987,-0.0295322917328171,0.741074107410741
0.0127456176777086,-0.0296234410810715,0.741174117411741
0.0127813841341455,-0.0297147419040275,0.741274127412741
0.0128172110985768,-0.0298062334127986,0.741374137413741
0.012853049843712,-0.0298977005244257,0.741474147414741
0.0128889002946128,-0.0299891405044038,0.741574157415742
0.01292476240314,-0.0300805505884509,0.741674167416742
0.0129606361504351,-0.0301719279775458,0.741774177417742
0.0129963427812632,-0.030263439357384,0.741874187418742
0.0130318838241681,-0.0303550809314202,0.741974197419742
0.0130672608270482,-0.0304468488882215,0.742074207420742
0.0131024753581497,-0.0305387393766516,0.742174217421742
0.013137529006066,-0.0306307485207607,0.742274227422742
0.0131724233797381,-0.0307228724247481,0.742374237423742
0.0132071600995217,-0.0308151071282957,0.742474247424742
0.0132419175687885,-0.0309072777421935,0.742574257425743
0.0132766959582589,-0.030999381239131,0.742674267426743
0.013311495487289,-0.031091414611649,0.742774277427743
0.0133463164060039,-0.0311833748225115,0.742874287428743
0.0133811589918246,-0.0312752588047056,0.742974297429743
0.0134160235479782,-0.0313670634713674,0.743074307430743
0.013450735142078,-0.0314589574585744,0.743174317431743
0.0134852956178057,-0.0315509365677943,0.743274327432743
0.0135197068337313,-0.0316429965806437,0.743374337433743
0.013553970662817,-0.031735133239037,0.743474347434743
0.013588088991921,-0.0318273422749628,0.743574357435744
0.0136220637103825,-0.0319196193707816,0.743674367436744
0.0136560702915341,-0.0320117878506738,0.743774377437744
0.0136901091572141,-0.0321038444143745,0.743874387438744
0.0137241807535786,-0.0321957857516937,0.743974397439744
0.0137582855515976,-0.0322876085425154,0.744074407440744
0.0137924240386185,-0.0323793094419099,0.744174417441744
0.0138265967173733,-0.0324708850702076,0.744274427442744
0.0138608041059788,-0.032562332027888,0.744374437443744
0.0138947608724897,-0.0326538105341129,0.744474447444744
0.0139284685027696,-0.0327453146831458,0.744574457445745
0.0139619284727561,-0.0328368385742126,0.744674467446745
0.0139951422504469,-0.0329283763412791,0.744774477447745
0.0140282958720061,-0.0330197793334795,0.744874487448745
0.0140613892396666,-0.0331110425780841,0.744974497449745
0.0140944222571499,-0.0332021611172517,0.745074507450745
0.014127394828674,-0.0332931300030669,0.745174517451745
0.0141603068534938,-0.0333839442876142,0.745274527452745
0.0141931582288795,-0.0334745990378665,0.745374537453745
0.0142259488461454,-0.0335650893207967,0.745474547454746
0.0142586785916436,-0.0336554102232286,0.745574557455746
0.0142913473457703,-0.0337455568270241,0.745674567456746
0.0143237730877659,-0.0338356686266754,0.745774577457746
0.0143559572399701,-0.0339257398454791,0.745874587458746
0.014388090633112,-0.0340154707995572,0.745974597459746
0.0144201728736413,-0.0341048577717694,0.746074607460746
0.0144522035615559,-0.0341938970648269,0.746174617461746
0.014484182286432,-0.0342825849913663,0.746274627462746
0.0145161086249425,-0.0343709178689872,0.746374637463746
0.0145479821418493,-0.0344588920053634,0.746474647464746
0.0145798023820634,-0.0345465037081688,0.746574657465747
0.0146115688785849,-0.0346337493049285,0.746674667466747
0.0146432743455214,-0.0347207733422697,0.746774677467747
0.0146749184736902,-0.0348075709963469,0.746874687468747
0.014706322770389,-0.0348942840098032,0.746974697469747
0.0147376725764933,-0.034980612331513,0.747074707470747
0.0147689672691711,-0.0350665522890015,0.747174717471747
0.0148002061903546,-0.035152100204831,0.747274727472747
0.0148313886373108,-0.0352372523767497,0.747374737473747
0.0148625138591675,-0.0353220050727292,0.747474747474748
0.0148935810514542,-0.035406354526001,0.747574757475748
0.0149245893476653,-0.0354902968903924,0.747674767476748
0.0149555378147936,-0.0355738282899534,0.747774777477748
0.0149864254483677,-0.0356569447643664,0.747874787478748
0.0150172511620297,-0.0357396422788718,0.747974797479748
0.0150480090331695,-0.0358220625512987,0.748074807480748
0.0150786979972655,-0.0359042002367072,0.748174817481748
0.0151093213421756,-0.0359859045005975,0.748274827482748
0.0151398775934504,-0.0360671709608138,0.748374837483748
0.0151703651580301,-0.03614799511113,0.748474847484748
0.0152007823138216,-0.036228372301399,0.748574857485749
0.0152311272017586,-0.036308297737552,0.748674867486749
0.015261397814387,-0.0363877664567853,0.748774877487749
0.0152915919864352,-0.0364667732977827,0.748874887488749
0.0153217075501507,-0.036545313352331,0.748974897489749
0.0153517422469613,-0.0366233817171801,0.749074907490749
0.0153816936366563,-0.0367009732607908,0.749174917491749
0.0154115659738476,-0.0367780690748798,0.749274927492749
0.0154413563250217,-0.0368546636656236,0.749374937493749
0.0154710615397907,-0.0369307512513552,0.74947494749475
0.0155006782399741,-0.0370063257675284,0.74957495749575
0.0155302028057024,-0.0370813808121263,0.74967496749675
0.0155596314409272,-0.0371559098590615,0.74977497749775
0.015588960098978,-0.0372299060695901,0.74987498749875
0.0156181844547712,-0.0373033622575723,0.74997499749975
0.0156472998000948,-0.0373762706562199,0.75007500750075
0.015676300885791,-0.0374486225558117,0.75017501750175
0.0157051824081113,-0.0375204096039491,0.75027502750275
0.0157339387283178,-0.0375916231355763,0.75037503750375
0.015762563848862,-0.0376622542176461,0.75047504750475
0.0157910514059404,-0.0377322936888225,0.750575057505751
0.0158193946332661,-0.0378017321892574,0.750675067506751
0.0158475864638065,-0.037870560547689,0.750775077507751
0.0158756195496339,-0.0379387699104753,0.750875087508751
0.0159034860897168,-0.0380063514587134,0.750975097509751
0.0159313506848769,-0.0380733244034177,0.751075107510751
0.0159592109832414,-0.0381396880001673,0.751175117511751
0.0159870647664368,-0.0382054411174431,0.751275127512751
0.0160149098890431,-0.0382705822713666,0.751375137513751
0.0160427793199594,-0.0383349828459112,0.751475147514752
0.0160706701544564,-0.0383986411189841,0.751575157515752
0.0160985794069114,-0.0384615550905751,0.751675167516752
0.016126503967135,-0.0385237225522366,0.751775177517752
0.0161544405378405,-0.0385851410374551,0.751875187518752
0.0161823855870002,-0.038645807846465,0.751975197519752
0.0162103353542975,-0.038705720085952,0.752075207520752
0.0162382858590676,-0.0387648747534194,0.752175217521752
0.0162662329186591,-0.0388232687719289,0.752275227522752
0.0162941721757303,-0.0388808990298024,0.752375237523752
0.0163220991314995,-0.0389377624153619,0.752475247524752
0.016350009206291,-0.0389938558814457,0.752575257525753
0.0163778977807271,-0.0390491764801484,0.752675267526753
0.0164057602394001,-0.0391037213727459,0.752775277527753
0.0164335920294337,-0.0391574878991755,0.752875287528753
0.0164613886421205,-0.0392104734688536,0.752975297529753
0.0164891456734683,-0.0392626756202293,0.753075307530753
0.0165168589140267,-0.0393140921845573,0.753175317531753
0.0165445243295326,-0.0393647211717534,0.753275327532753
0.0165721380743091,-0.0394145607852824,0.753375337533753
0.0165996965066508,-0.0394636094271215,0.753475347534753
0.016627196193786,-0.0395118656878342,0.753575357535754
0.0166546339158477,-0.0395593283515339,0.753675367536754
0.0166820066643841,-0.0396059963809943,0.753775377537754
0.0167093116373961,-0.0396518689077249,0.753875387538754
0.0167365462572034,-0.0396969452766353,0.753975397539754
0.0167637081411637,-0.0397412249964082,0.754075407540754
0.0167907950937327,-0.0397847077295729,0.754175417541754
0.0168178050985231,-0.0398273932875426,0.754275427542754
0.0168447363088755,-0.0398692816256523,0.754375437543754
0.0168715870379329,-0.0399103728233069,0.754475447544754
0.0168983557497074,-0.0399506670939068,0.754575457545755
0.0169250410486587,-0.0399901647699599,0.754675467546755
0.0169516416722494,-0.0400288662981187,0.754775477547755
0.0169781564795309,-0.0400667722242913,0.754875487548755
0.017004584443699,-0.0401038832035683,0.754975497549755
0.0170309246456424,-0.040140199975407,0.755075507550755
0.0170571762669948,-0.0401757233934101,0.755175517551755
0.0170833385742538,-0.040210454375696,0.755275527552755
0.0171094109177883,-0.0402443939049,0.755375537553755
0.0171353927248908,-0.040277543048025,0.755475547554755
0.0171612834963032,-0.040309902941553,0.755575557555756
0.0171870827982763,-0.0403414747964082,0.755675567556756
0.0172127902586,-0.0403722598681801,0.755775577557756
0.0172384055616399,-0.0404022594868999,0.755875587558756
0.0172639284433749,-0.0404314750371901,0.755975597559756
0.0172893586884191,-0.0404599079483382,0.756075607560756
0.0173146961230746,-0.0404875596992598,0.756175617561756
0.0173399406168194,-0.0405144318333868,0.756275627562756
0.0173650920748643,-0.0405405259239281,0.756375637563756
0.0173901370807648,-0.0405661144685218,0.756475647564756
0.0174150890966231,-0.0405909264881478,0.756575657565757
0.0174399481169799,-0.0406149636751223,0.756675667566757
0.017464714164168,-0.0406382277565009,0.756775677567757
0.0174893872843414,-0.0406607204841536,0.756875687568757
0.0175139675454906,-0.0406824436496526,0.756975697569757
0.0175384550384347,-0.0407033990594582,0.757075707570757
0.0175628498718593,-0.0407235885498083,0.757175717571757
0.0175871521723158,-0.0407430139817542,0.757275727572757
0.017611362082733,-0.0407616772411613,0.757375737573757
0.0176354797619206,-0.040779580243672,0.757475747574757
0.0176595053796066,-0.0407967249297426,0.757575757575758
0.0176834256106622,-0.0408133875687422,0.757675767576758
0.0177072407766774,-0.0408295686370999,0.757775777577758
0.0177309512066859,-0.0408452686360589,0.757875787578758
0.0177545707558438,-0.0408602128893103,0.757975797579758
0.0177780996420181,-0.0408744034415293,0.758075807580758
0.0178015380925054,-0.0408878423522794,0.758175817581758
0.0178248863410535,-0.0409005316960128,0.758275827582758
0.0178481446318326,-0.0409124735571071,0.758375837583758
0.0178713132139753,-0.0409236700397912,0.758475847584759
0.0178943923450511,-0.0409341232582195,0.758575857585759
0.0179173822861037,-0.0409438353463977,0.758675867586759
0.0179401902897717,-0.0409526788297442,0.758775877587759
0.0179628966661334,-0.0409610643157674,0.758875887588759
0.017985501817176,-0.0409689924694833,0.758975897589759
0.018008006147368,-0.0409764639658328,0.759075907590759
0.0180304100636593,-0.0409834795045715,0.759175917591759
0.0180527275988742,-0.0409897604391474,0.759275927592759
0.0180749590373816,-0.0409953090028222,0.759375937593759
0.0180971046650387,-0.0410001274189319,0.759475947594759
0.0181191647731623,-0.0410042179356268,0.75957595759576
0.0181411396560467,-0.0410075827960944,0.75967596759676
0.0181630296104674,-0.0410102242584102,0.75977597759776
0.0181848349366742,-0.0410121445905758,0.75987598759876
0.0182064625731603,-0.0410132271567733,0.75997599759976
0.0182279134236523,-0.0410134758825804,0.76007600760076
0.0182492681624984,-0.0410132942290683,0.76017601760176
0.0182705272249364,-0.0410126829753971,0.76027602760276
0.0182916910462042,-0.0410116429156152,0.76037603760376
0.0183127600615398,-0.0410101748487343,0.760476047604761
0.0183337347051885,-0.0410082795886541,0.760576057605761
0.0183546290854092,-0.041005673694754,0.760676067606761
0.0183754435039405,-0.0410023594896262,0.760776077607761
0.0183961782669874,-0.0409983393157141,0.760876087608761
0.01841683368274,-0.0409936155104984,0.760976097609761
0.0184374100638549,-0.0409881904213855,0.761076107610761
0.0184578044192473,-0.0409819202461685,0.761176117611761
0.0184780266631108,-0.0409748476351846,0.761276127612761
0.0184980694172446,-0.0409669370646831,0.761376137613761
0.0185180364449458,-0.0409583373195259,0.761476147614761
0.0185379280519232,-0.0409490506875656,0.761576157615762
0.0185577445428929,-0.0409390794467291,0.761676167616762
0.0185774862230673,-0.0409284258699806,0.761776177617762
0.0185972330461955,-0.0409173275019302,0.761876187618762
0.018616905133963,-0.0409055497806129,0.761976197619762
0.018636502801508,-0.0408930950038072,0.762076207620762
0.0186560263644648,-0.0408799654494399,0.762176217621762
0.0186754761404527,-0.0408661634053635,0.762276227622762
0.0186947569597661,-0.04085159504977,0.762376237623762
0.0187138697072728,-0.0408362642586091,0.762476247624763
0.0187328152658557,-0.0408201749177564,0.762576257625763
0.0187517220718879,-0.0408035671673683,0.762676267626763
0.0187705585381149,-0.0407862990166616,0.762776277627763
0.0187892238794182,-0.040768580754527,0.762876287628763
0.0188078202382433,-0.0407502052186404,0.762976297629763
0.0188262193886399,-0.0407314238296114,0.763076307630763
0.018844582942829,-0.0407121360459953,0.763176317631763
0.0188627506235839,-0.0406924450494485,0.763276327632763
0.0188807236830199,-0.0406723518821598,0.763376337633763
0.0188985033707712,-0.0406518575962438,0.763476347634763
0.0189161223237252,-0.0406306287607556,0.763576357635764
0.0189334529447189,-0.040608920295082,0.763676367636764
0.0189506325391524,-0.0405866841245412,0.763776377637764
0.0189676621040529,-0.0405639224972833,0.763876387638764
0.018984632698932,-0.0405405174375334,0.763976397639764
0.0190015668067803,-0.0405167264155594,0.764076407640764
0.0190184647313216,-0.0404925504090334,0.764176417641764
0.0190352030818653,-0.0404679572341722,0.764276427642764
0.0190517828584165,-0.0404429487768413,0.764376437643764
0.0190682050525435,-0.0404175269179431,0.764476447644765
0.0190846041319149,-0.0403916286348307,0.764576457645765
0.0191009477713074,-0.0403650942741017,0.764676467646765
0.0191171919804269,-0.0403378713243279,0.764776477647765
0.0191332829068955,-0.0403099474678298,0.764876487648765
0.0191492213760274,-0.0402813265358922,0.764976497649765
0.019165008213137,-0.0402520123399483,0.765076507650765
0.0191807758526321,-0.0402222419829186,0.765176517651765
0.0191965243421557,-0.0401920175342924,0.765276527652765
0.0192122537253805,-0.0401613410685218,0.765376537653765
0.0192279640499494,-0.0401302146650215,0.765476547654765
0.0192435370046018,-0.0400985722341315,0.765576557655766
0.0192590918316204,-0.0400664845206221,0.765676567656766
0.0192745099626713,-0.040033883593633,0.765776577657766
0.0192897921481304,-0.040000771100815,0.765876587658766
0.0193049250459959,-0.0399669884111035,0.765976597659766
0.0193198550922284,-0.0399323876279786,0.766076607660766
0.0193346378523661,-0.0398971252435366,0.766176617661766
0.0193491880426083,-0.0398613079431734,0.766276627662766
0.019363507012838,-0.0398249388435299,0.766376637663766
0.0193778494725149,-0.0397886416896551,0.766476647664767
0.019392095496971,-0.0397520267525563,0.766576657665767
0.0194063319303123,-0.0397149924436373,0.766676667666767
0.0194205040983204,-0.0396773822956159,0.766776677667767
0.0194345805512105,-0.0396394608954204,0.766876687668767
0.0194486484025689,-0.0396011265105334,0.766976697669767
0.0194626387125973,-0.0395631135912709,0.767076707670767
0.0194763061336692,-0.0395243877404101,0.767176717671767
0.0194897778897446,-0.0394848599202859,0.767276727672767
0.0195029294298296,-0.039444626597881,0.767376737673767
0.0195160280604694,-0.0394043055579168,0.767476747674767
0.0195290740908467,-0.03936389842323,0.767576757675768
0.0195420678256775,-0.0393234068216203,0.767676767676768
0.0195551445807739,-0.039283060243067,0.767776777677768
0.0195682188902005,-0.0392423149032181,0.767876787678768
0.0195812907142549,-0.0392011727524557,0.767976797679768
0.0195942937205961,-0.0391603746331871,0.768076807680768
0.0196073795655641,-0.0391197252392266,0.768176817681768
0.0196203754274528,-0.0390787805435439,0.768276827682768
0.0196330861186873,-0.0390379760917376,0.768376837683768
0.01964574642704,-0.0389970958380639,0.768476847684768
0.0196581244947781,-0.0389563568307529,0.768576857685769
0.0196704547220788,-0.0389155432324989,0.768676867686769
0.0196826975539061,-0.0388741407826705,0.768776877687769
0.0196948934480302,-0.0388326704218331,0.768876887688769
0.0197070919649961,-0.0387908077265312,0.768976897689769
0.0197193795692553,-0.0387491056871181,0.769076907690769
0.0197317553402077,-0.0387075633805123,0.769176917691769
0.0197442183646973,-0.0386661798885948,0.769276927692769
0.0197567677380051,-0.0386249542882843,0.769376937693769
0.0197693165058507,-0.0385833349688871,0.769476947694769
0.0197817739040095,-0.0385411325944705,0.76957695769577
0.0197941763986685,-0.0384988763686684,0.76967696769677
0.0198065242816405,-0.0384565676066239,0.76977697769777
0.0198188178412644,-0.0384142075937034,0.76987698769877
0.019831057358435,-0.0383717975954217,0.76997699769977
0.0198432431110692,-0.038329338872331,0.77007700770077
0.0198553753711288,-0.0382868326651324,0.77017701770177
0.0198675957963926,-0.0382444969550626,0.77027702770277
0.0198799034697346,-0.0382023307346726,0.77037703770377
0.0198921589378533,-0.0381598619122759,0.77047704770477
0.0199044000763719,-0.0381176220190615,0.770577057705771
0.0199165891094195,-0.0380750793551052,0.770677067706771
0.0199287643587755,-0.0380327668858463,0.770777077707771
0.0199407456533173,-0.0379899365430347,0.770877087708771
0.0199525340054568,-0.0379465912497621,0.770977097709771
0.0199641304325688,-0.0379027339291199,0.771077107710771
0.0199755359505394,-0.0378583675141252,0.771177117711771
0.0199867515787285,-0.037813494942758,0.771277127712771
0.0199977783369922,-0.0377681191281841,0.771377137713771
0.0200085875770486,-0.0377228805698785,0.771477147714771
0.0200193050250836,-0.0376773302085277,0.771577157715772
0.0200299312751448,-0.0376314696818571,0.771677167716772
0.0200404669178059,-0.0375853006275919,0.771777177717772
0.0200509125441368,-0.0375388246735319,0.771877187718772
0.0200612400155354,-0.0374926863638371,0.771977197719772
0.0200712638089915,-0.037446124225724,0.772077207720772
0.020081153706494,-0.0373996894133085,0.772177217721772
0.0200909387434234,-0.0373527380127066,0.772277227722772
0.0201006195460857,-0.0373052731455221,0.772377237723772
0.0201101967487271,-0.0372572979333585,0.772477247724772
0.0201196709746759,-0.0372088154680426,0.772577257725773
0.0201290428477565,-0.0371598288513271,0.772677267726773
0.0201383327660857,-0.0371105526798163,0.772777277727773
0.0201475412830159,-0.0370609885167938,0.772877287728773
0.0201566689459446,-0.0370111379305053,0.772977297729773
0.020165716302269,-0.0369610024743086,0.773077307730773
0.0201746838919421,-0.0369105837214125,0.773177317731773
0.0201833179439703,-0.0368597873835053,0.773277327732773
0.0201917547667262,-0.0368085134104596,0.773377337733773
0.0201999955259725,-0.0367567643382685,0.773477347734774
0.0202081956497802,-0.0367053485928031,0.773577357735774
0.0202162738146666,-0.036654284283335,0.773677367736774
0.020224384810486,-0.0366034515085212,0.773777377737774
0.0202323793511336,-0.0365520416836809,0.773877387738774
0.0202402564187383,-0.0365000889330537,0.773977397739774
0.0202481682612064,-0.0364487651533079,0.774077407740774
0.0202560393372179,-0.0363971604540458,0.774177417741774
0.0202640925461484,-0.0363460045411428,0.774277427742774
0.0202721407064185,-0.036294808176425,0.774377437743774
0.0202802181000851,-0.0362432778150029,0.774477447744774
0.0202881867006529,-0.0361914937004532,0.774577457745775
0.0202959742283565,-0.0361395555106927,0.774677467746775
0.0203037928956697,-0.0360872873192852,0.774777477747775
0.020311520032005,-0.0360349787505048,0.774877487748775
0.0203192787709793,-0.0359823420361661,0.774977497749775
0.020327085431781,-0.0359305548000127,0.775077507750775
0.0203349230321912,-0.03587843630166,0.775177517751775
0.0203428566444949,-0.035826768574788,0.775277527752775
0.0203508201566999,-0.035774769094399,0.775377537753775
0.0203588133375392,-0.0357224397761355,0.775477547754776
0.0203668359547537,-0.035669782525714,0.775577557755776
0.0203748877790619,-0.0356167992438886,0.775677567756776
0.0203830346663756,-0.0355642767187053,0.775777577757776
0.0203912097300087,-0.0355114276360609,0.775877587758776
0.0203994127476274,-0.0354582538967091,0.775977597759776
0.0204076434954093,-0.0354047574063668,0.776077607760776
0.0204159017475469,-0.0353509400657877,0.776177617761776
0.0204241872772399,-0.0352968037608374,0.776277627762776
0.0204324998576884,-0.0352423504021955,0.776377637763776
0.0204408392591144,-0.0351875818707646,0.776477647764776
0.0204492728932688,-0.035133293302027,0.776577657765777
0.0204577322972788,-0.0350786889947408,0.776677667766777
0.020466217241863,-0.0350237708496598,0.776777677767777
0.0204747956509336,-0.0349693355754754,0.776877687768777
0.0204834667254791,-0.0349153797528156,0.776977697769777
0.0204921614621774,-0.0348611070700134,0.777077707770777
0.0205008796327396,-0.0348065194427112,0.777177717771777
0.0205096897342817,-0.034752414165211,0.777277727772777
0.0205185222165807,-0.0346979934022654,0.777377737773777
0.0205274458809726,-0.0346440546963162,0.777477747774778
0.0205363908735106,-0.0345897999838271,0.777577757775778
0.0205454263136464,-0.0345360270355291,0.777677767776778
0.0205545514212274,-0.0344827324370133,0.777777777777778
0.0205636959780369,-0.0344291188939776,0.777877787778778
0.020572929488144,-0.0343759834426581,0.777977797779778
0.0205822511833067,-0.0343233226835343,0.778077807780778
0.020591590458706,-0.034270340106427,0.778177817781778
0.0206008611734653,-0.0342173136630958,0.778277827782778
0.0206100637156759,-0.0341642438299698,0.778377837783778
0.0206191984709477,-0.0341111310735528,0.778477847784778
0.0206283518456672,-0.0340576988167816,0.778577857785779
0.0206374375580143,-0.0340042264605548,0.778677867786779
0.0206464559945913,-0.0339507144713758,0.778777877787779
0.0206554936650113,-0.0338968852051789,0.778877887788779
0.020664464183235,-0.0338430191050512,0.778977897789779
0.0206733679348724,-0.0337891166176452,0.779077907790779
0.0206822915287924,-0.0337348990815202,0.779177917791779
0.0206912347337284,-0.0336803685016492,0.779277927792779
0.0207001110301419,-0.0336258066114482,0.779377937793779
0.0207089208026502,-0.0335712138228299,0.77947794779478
0.0207176644333891,-0.0335165905576327,0.77957795779578
0.0207263423035019,-0.0334619372277692,0.77967796779678
0.0207349547961173,-0.0334072542501152,0.77977797779778
0.0207435022963487,-0.033352542041546,0.77987798779878
0.0207519851907986,-0.0332978010338257,0.77997799779978
0.0207604038690471,-0.0332430316587181,0.78007800780078
0.0207687587221631,-0.0331882343380616,0.78017801780178
0.0207770501446896,-0.0331334095085829,0.78027802780278
0.0207853651281277,-0.0330782749306598,0.78037803780378
0.0207936168268827,-0.0330231156230848,0.78047804780478
0.0208016493300026,-0.0329677366369939,0.780578057805781
0.0208094888271965,-0.0329119305371087,0.780678067806781
0.0208171984294491,-0.0328556261667464,0.780778077807781
0.0208247789114544,-0.0327988270544606,0.780878087808781
0.020832231049891,-0.0327415366841397,0.780978097809781
0.0208395556209415,-0.0326837585396719,0.781078107810781
0.0208467534012846,-0.0326254960652434,0.781178117811781
0.0208538251680956,-0.0325667526951142,0.781278127812781
0.0208607717000384,-0.032507531833768,0.781378137813781
0.0208674102701462,-0.0324480030453266,0.781478147814782
0.0208739264987005,-0.0323880024183017,0.781578157815782
0.0208801372979387,-0.0323276998691743,0.781678167816782
0.0208861416321265,-0.0322672176665448,0.781778177817782
0.0208919643232241,-0.0322063437944665,0.781878187818782
0.0208976064615594,-0.0321450809378164,0.781978197819782
0.0209031330499383,-0.0320833587885513,0.782078207820782
0.0209083600879387,-0.0320213481812707,0.782178217821782
0.0209132895115504,-0.0319590514435297,0.782278227822782
0.0209181084065708,-0.0318963030013008,0.782378237823782
0.0209228175467008,-0.0318331060853694,0.782478247824782
0.0209274177036566,-0.031769463926521,0.782578257825783
0.0209317240179548,-0.0317055482278456,0.782678267826783
0.020935924245371,-0.0316411925418625,0.782778277827783
0.020939931686217,-0.0315766892869046,0.782878287828783
0.0209437477146933,-0.0315120399170734,0.782978297829783
0.0209473959785604,-0.0314470281186344,0.783078307830783
0.0209508775775758,-0.031381656377952,0.783178317831783
0.0209541936119932,-0.0313159271714655,0.783278327832783
0.020957410900012,-0.0312497714169445,0.783378337833783
0.0209605302123556,-0.0311831922062154,0.783478347834783
0.0209635523182587,-0.0311161926112541,0.783578357835784
0.0209664779869559,-0.0310487756941105,0.783678367836784
0.0209691205162746,-0.0309811151479594,0.783778377837784
0.0209715815667719,-0.0309133334647271,0.783878387838784
0.0209738625131443,-0.0308454319198545,0.783978397839784
0.0209760527722156,-0.0307771201644977,0.784078407840784
0.0209780650239467,-0.0307086929743214,0.784178417841784
0.0209799218282518,-0.030639930040534,0.784278427842784
0.0209816242943175,-0.0305708336758018,0.784378437843784
0.0209831735308344,-0.0305014061779032,0.784478447844784
0.0209845706499666,-0.0304316498346908,0.784578457845785
0.0209858842927517,-0.0303614970428495,0.784678467846785
0.0209871152289205,-0.0302909507205079,0.784778477847785
0.0209882642282039,-0.0302200137659437,0.784878487848785
0.0209893320613253,-0.0301486890575831,0.784978497849785
0.0209902309546457,-0.0300772726614198,0.785078507850785
0.0209910508813189,-0.0300054722931168,0.785178517851785
0.0209917039699384,-0.0299335842419938,0.785278527852785
0.0209922802953957,-0.0298613159507597,0.785378537853785
0.0209927119705032,-0.0297887389185304,0.785478547854785
0.0209930001143732,-0.0297158552544977,0.785578557855786
0.0209931458466142,-0.0296426670628904,0.785678567856786
0.02099315028882,-0.0295691764280861,0.785778577857786
0.0209930145610954,-0.0294953854195741,0.785878587858786
0.0209928091858767,-0.029421228091616,0.785978597859786
0.0209925349323987,-0.0293467071539024,0.786078607860786
0.0209921925708884,-0.0292718252913104,0.786178617861786
0.0209916937182744,-0.029196879909791,0.786278627862786
0.0209910397611641,-0.029121871823244,0.786378637863786
0.0209902320891427,-0.0290468018406064,0.786478647864786
0.0209892720917952,-0.0289716707658524,0.786578657865787
0.0209881801181066,-0.0288962511239013,0.786678667866787
0.0209869572990999,-0.0288205448800233,0.786778677867787
0.0209856047648056,-0.0287445539746751,0.786878687868787
0.0209841236467429,-0.0286682803483126,0.786978697869787
0.0209825150769275,-0.0285917259066526,0.787078707870787
0.0209807801868785,-0.0285148925107468,0.787178717871787
0.0209787984563916,-0.0284378937740653,0.787278727872787
0.0209765719043352,-0.0283607312152262,0.787378737873787
0.0209742060354545,-0.0282835240606309,0.787478747874787
0.0209717022383419,-0.0282062729207044,0.787578757875788
0.0209690619010937,-0.0281289783959461,0.787678767876788
0.0209662864118061,-0.0280516410769295,0.787778777877788
0.0209633949924114,-0.0279740303520817,0.787878787878788
0.0209603887764139,-0.027896148012975,0.787978797879788
0.0209572688968218,-0.027817995841256,0.788078807880788
0.0209540364891246,-0.0277395756483481,0.788178817881788
0.0209506926888118,-0.0276608892357491,0.788278827882788
0.0209472386323656,-0.0275819383950312,0.788378837883788
0.0209436754557718,-0.0275027249028783,0.788478847884789
0.0209400042955124,-0.0274232505310114,0.788578857885789
0.0209362092180092,-0.0273437500399074,0.788678867886789
0.0209322916083808,-0.0272642239308096,0.788778877887789
0.0209282528482717,-0.0271846726900726,0.788878887888789
0.0209240943218081,-0.0271050968090142,0.788978897889789
0.0209198341372688,-0.027025262872077,0.789078907890789
0.0209154734351062,-0.0269451726013544,0.789178917891789
0.0209110133552763,-0.0268648277040506,0.789278927892789
0.0209064550367427,-0.026784229867519,0.789378937893789
0.0209017996189652,-0.0267033807741502,0.789478947894789
0.0208970482414034,-0.0266222820815208,0.78957895789579
0.020892202043021,-0.0265409354422443,0.78967896789679
0.0208872621622852,-0.0264593424791576,0.78977897789779
0.0208822297376631,-0.0263775048200606,0.78987898789879
0.0208770899507185,-0.0262956598557161,0.78997899789979
0.0208718441687039,-0.0262138079136693,0.79007900790079
0.0208664937598644,-0.0261319493016141,0.79017901790179
0.0208610558190744,-0.026049847953856,0.79027902790279
0.0208555314852973,-0.0259675054436038,0.79037903790379
0.0208499218970003,-0.0258849233391037,0.790479047904791
0.0208442281921545,-0.0258021031937132,0.790579057905791
0.0208384515072419,-0.0257190465459015,0.790679067906791
0.0208325929792409,-0.0256357549093239,0.790779077907791
0.0208266537446336,-0.0255522297976355,0.790879087908791
0.0208206349384132,-0.0254684726996775,0.790979097909791
0.0208145376965657,-0.0253844850943656,0.791079107910791
0.0208083631525953,-0.0253002684457268,0.791179117911791
0.0208019917351856,-0.0252159520893942,0.791279127912791
0.0207954255192851,-0.0251315371221476,0.791379137913791
0.0207887871953323,-0.0250468958361536,0.791479147914791
0.020782077891869,-0.024962029650774,0.791579157915792
0.0207752987389255,-0.0248769399655196,0.791679167916792
0.0207684508630583,-0.0247916281749382,0.791779177917792
0.0207615353908239,-0.0247060956537264,0.791879187918792
0.0207545534482826,-0.0246203437616927,0.791979197919792
0.0207475061600057,-0.0245343738437569,0.792079207920792
0.0207403946490758,-0.0244481872349132,0.792179217921792
0.0207332200390715,-0.0243617852552674,0.792279227922792
0.0207259834505942,-0.0242751692100372,0.792379237923792
0.0207186860047411,-0.0241883403845885,0.792479247924793
0.0207112090502998,-0.0241014339309608,0.792579257925793
0.0207036743675306,-0.0240143164241704,0.792679267926793
0.0206960830715756,-0.0239269891098812,0.792779277927793
0.0206884362775769,-0.0238394532387198,0.792879287928793
0.020680735098195,-0.0237517100414616,0.792979297929793
0.0206729806455944,-0.0236637607290307,0.793079307930793
0.0206651740289617,-0.0235756065073883,0.793179317931793
0.0206573163579799,-0.0234872485676076,0.793279327932793
0.0206494087393542,-0.023398688085873,0.793379337933793
0.0206414522792937,-0.0233099262334063,0.793479347934793
0.0206334480805334,-0.0232209641516522,0.793579357935794
0.0206253972463045,-0.0231318029919814,0.793679367936794
0.0206173008768608,-0.0230424438759878,0.793779377937794
0.0206091600714633,-0.0229528879203018,0.793879387938794
0.0206009759278842,-0.0228631362316289,0.793979397939794
0.0205927495419107,-0.0227731898968233,0.794079407940794
0.0205844820073446,-0.0226830500027388,0.794179417941794
0.0205761744164993,-0.0225927176114156,0.794279427942794
0.0205678278582137,-0.0225021937898566,0.794379437943794
0.0205594434198384,-0.0224114795703249,0.794479447944795
0.020551022187731,-0.0223205759999722,0.794579457945795
0.0205425652447754,-0.0222294840912104,0.794679467946795
0.0205340736738554,-0.0221382048663771,0.794779477947795
0.0205255485543809,-0.0220467393279589,0.794879487948795
0.0205169909642728,-0.0219550884585908,0.794979497949795
0.0205084019774819,-0.0218632532210568,0.795079507950795
0.0204997826654777,-0.0217712345682153,0.795179517951795
0.0204911340977443,-0.0216790334330733,0.795279527952795
0.020482457340292,-0.0215866507436754,0.795379537953795
0.0204737534576424,-0.02149408741814,0.795479547954795
0.0204650235108427,-0.0214013443448092,0.795579557955796
0.0204562685589555,-0.0213084224219505,0.795679567956796
0.0204474896580654,-0.0212153225279801,0.795779577957796
0.0204386878622719,-0.0211220455363516,0.795879587958796
0.0204298642222006,-0.02102859230563,0.795979597959796
0.0204210197864921,-0.0209349636943805,0.796079607960796
0.0204121556013053,-0.0208411605512424,0.796179617961796
0.0204032727093254,-0.0207471837099669,0.796279627962796
0.0203943721492672,-0.0206530339993423,0.796379637963796
0.0203854549588531,-0.0205587122431938,0.796479647964797
0.0203765221703462,-0.0204642192603843,0.796579657965797
0.020367574814521,-0.0203695558598506,0.796679667966797
0.0203586139181815,-0.0202747228356416,0.796779677967797
0.0203496405061468,-0.0201797209867686,0.796879687968797
0.020340655599762,-0.0200845511023174,0.796979697969797
0.0203316602173943,-0.0199892139564854,0.797079707970797
0.0203226553749298,-0.019893710328433,0.797179717971797
0.0203136420847804,-0.0197980409824317,0.797279727972797
0.0203046213563805,-0.0197022066777907,0.797379737973797
0.0202955941961867,-0.0196062081787819,0.797479747974797
0.0202865616056929,-0.0195100462199001,0.797579757975798
0.0202775245819263,-0.0194137215356402,0.797679767976798
0.0202684841194328,-0.0193172348505718,0.797779777977798
0.0202594412087882,-0.0192205868892642,0.797879787978798
0.020250396835109,-0.0191237783663611,0.797979797979798
0.0202413519795416,-0.0190268100014691,0.798079807980798
0.0202323076192619,-0.0189296824993064,0.798179817981798
0.0202232647249946,-0.0188323965745167,0.798279827982798
0.0202142242654788,-0.0187349529318182,0.798379837983798
0.0202051872044912,-0.0186373522957803,0.798479847984798
0.0201961545013417,-0.0185395953909724,0.798579857985799
0.0201871271108738,-0.0184416829320381,0.798679867986799
0.0201781059834645,-0.0183436156336213,0.798779877987799
0.0201690920635353,-0.0182453942202914,0.798879887988799
0.020160086290545,-0.0181470194017293,0.798979897989799
0.0201510896004785,-0.0180484918925786,0.799079907990799
0.0201421029223727,-0.0179498124074835,0.799179917991799
0.0201331271812941,-0.0178509816461989,0.799279927992799
0.0201241632958578,-0.017752000318406,0.799379937993799
0.0201152121772346,-0.0176528690841577,0.799479947994799
0.0201064356024107,-0.0175538766942749,0.7995799579958
0.0200978343381392,-0.0174550225383326,0.7996799679968
0.0200894091506771,-0.0173563060307201,0.7997799779978
0.0200811608087627,-0.0172577265858264,0.7998799879988
0.020073090080638,-0.0171592836478176,0.7999799979998
0.0200651977355377,-0.0170609766658222,0.8000800080008
0.0200574845412076,-0.016962805098895,0.8001800180018
0.0200499512639045,-0.0168647683862388,0.8002800280028
0.0200425986674039,-0.0167668659869081,0.8003800380038
0.0200354275154815,-0.0166690973599573,0.8004800480048
0.0200284385709201,-0.0165714619793291,0.800580058005801
0.0200216325960065,-0.0164739593437803,0.800680068006801
0.0200150103520347,-0.0163765889619934,0.800780078007801
0.020008572600299,-0.0162793503674648,0.800880088008801
0.0200023200986194,-0.0161822431036165,0.800980098009801
0.0199962536038235,-0.0160852667337218,0.801080108010801
0.0199903738687688,-0.0159884208508307,0.801180118011801
0.019984681647305,-0.0158917050479934,0.801280128012801
0.0199791776917934,-0.0157951189629251,0.801380138013801
0.0199738627550913,-0.0156986622879321,0.801480148014801
0.0199687375880708,-0.0156023347302088,0.801580158015802
0.0199638029396191,-0.0155061360217638,0.801680168016802
0.0199590595581271,-0.015410065969048,0.801780178017802
0.0199545081880152,-0.0153141244281397,0.801880188018802
0.0199501495687414,-0.0152183112650435,0.801980198019802
0.0199459844352969,-0.0151226263705775,0.802080208020802
0.0199420135132436,-0.015027069640523,0.802180218021802
0.0199382375226843,-0.0149316409905123,0.802280228022802
0.0199346571757814,-0.0148363403659544,0.802380238023802
0.0199312481513218,-0.0147411635633545,0.802480248024802
0.0199280106671724,-0.01464611070182,0.802580258025803
0.0199249449511261,-0.0145511819600116,0.802680268026803
0.0199220512413973,-0.014456377526516,0.802780278027803
0.0199193297841413,-0.0143616976048081,0.802880288028803
0.0199167296396495,-0.0142670332266022,0.802980298029803
0.0199142504302527,-0.0141723842330883,0.803080308030803
0.0199118917852293,-0.0140777504604941,0.803180318031803
0.019909653340806,-0.0139831317648983,0.803280328032803
0.0199075347411495,-0.0138885280023795,0.803380338033803
0.0199055356368785,-0.0137939390290165,0.803480348034804
0.0199036556865522,-0.0136993647058505,0.803580358035804
0.0199018945566701,-0.0136048049038489,0.803680368036804
0.0199002519206796,-0.0135102594890159,0.803780378037804
0.0198987274589763,-0.013415728347207,0.803880388038804
0.0198973208603922,-0.013321211354352,0.803980398039804
0.0198960318221965,-0.0132267083913437,0.804080408040804
0.019894860050591,-0.0131322193490005,0.804180418041804
0.0198938052612071,-0.0130377441231034,0.804280428042804
0.0198928671776166,-0.012943282599508,0.804380438043804
0.0198920455338133,-0.012848834683921,0.804480448044804
0.0198913400717314,-0.0127544002671605,0.804580458045805
0.0198907505452156,-0.0126599792549335,0.804680468046805
0.0198902767150591,-0.0125655715479839,0.804780478047805
0.0198899183524763,-0.0124711770718695,0.804880488048805
0.0198896752371189,-0.0123767957620739,0.804980498049805
0.0198895471575715,-0.0122824275491179,0.805080508050805
0.0198895339113515,-0.012188072368485,0.805180518051805
0.0198896353059022,-0.0120937301655844,0.805280528052805
0.0198898511576,-0.0119994007915319,0.805380538053805
0.0198901812927465,-0.0119050840974434,0.805480548054806
0.0198906255480657,-0.0118107799393978,0.805580558055806
0.0198911837702068,-0.0117164881833991,0.805680568056806
0.0198918558172336,-0.0116222086805633,0.805780578057806
0.0198926415566394,-0.0115279412919318,0.805880588058806
0.0198935408673316,-0.0114336859778023,0.805980598059806
0.0198945536376472,-0.0113394427431376,0.806080608060806
0.0198956797683301,-0.0112452115879376,0.806180618061806
0.0198969191690572,-0.0111509925171652,0.806280628062806
0.0198982717629052,-0.011056785540746,0.806380638063806
0.0198997374838687,-0.0109625906636428,0.806480648064806
0.0199013162783495,-0.0108684078908183,0.806580658065807
0.0199030081041636,-0.0107742372173098,0.806680668066807
0.0199048129325269,-0.0106800786580058,0.806780678067807
0.0199067307485509,-0.0105859321781664,0.806880688068807
0.0199087615502506,-0.0104917977678662,0.806980698069807
0.0199109053515216,-0.0103976753923655,0.807080708070807
0.0199131621801559,-0.0103035650318132,0.807180718071807
0.0199155320788334,-0.0102094666465067,0.807280728072807
0.0199181360005152,-0.0101154647033689,0.807380738073807
0.0199209741720015,-0.0100215599418576,0.807480748074808
0.0199240468240626,-0.00992775308157948,0.807580758075808
0.019927354192928,-0.00983404484710367,0.807680768076808
0.0199308965187974,-0.00974043595803695,0.807780778077808
0.0199346740463371,-0.00964692711909738,0.807880788078808
0.0199386870226946,-0.00955351902507755,0.807980798079808
0.0199429356994842,-0.00946021237076998,0.808080808080808
0.0199474203312976,-0.00936700784104163,0.808180818081808
0.0199521411742156,-0.00927390611083385,0.808280828082808
0.0199570984877928,-0.00918090785012505,0.808380838083808
0.0199622925082587,-0.00908801417554636,0.808480848084808
0.0199677234505027,-0.00899522648660822,0.808580858085809
0.0199733915318956,-0.00890254604882582,0.808680868086809
0.0199792969698081,-0.00880997402349512,0.808780878087809
0.019985439974167,-0.00871751153717282,0.808880888088809
0.0199918207489434,-0.00862515969656398,0.808980898089809
0.0199984394886793,-0.00853291958356003,0.809080908090809
0.020005296377991,-0.00844079225027525,0.809180918091809
0.020012391589584,-0.00834877871904734,0.809280928092809
0.0200197253031119,-0.00825687969955726,0.809380938093809
0.020027297699717,-0.00816509566327141,0.80948094809481
0.0200351089431718,-0.00807342707173045,0.80958095809581
0.0200431591754125,-0.0079818743715869,0.80968096809681
0.0200514485150501,-0.00789043803430695,0.80978097809781
0.0200599770524078,-0.00779911852143147,0.80988098809881
0.0200687448490241,-0.00770791633420358,0.80998099809981
0.0200777519406314,-0.00761683197882939,0.81008100810081
0.0200869983455919,-0.00752586603099409,0.81018101810181
0.0200964840877272,-0.00743501910112258,0.81028102810281
0.0201062092260947,-0.00734429188897018,0.81038103810381
0.020116173912556,-0.00725368518362274,0.81048104810481
0.0201263784622494,-0.00716319990816179,0.810581058105811
0.0201368234622744,-0.00707283712959018,0.810681068106811
0.0201475098987402,-0.00698259808364608,0.810781078107811
0.0201584393006867,-0.00689248428894745,0.810881088108811
0.0201696138929389,-0.00680249749240142,0.810981098109811
0.0201810367167031,-0.0067126396989806,0.811081108110811
0.0201927116945795,-0.00662291315683532,0.811181118111811
0.0202046436042593,-0.00653332035233014,0.811281128112811
0.0202168379643807,-0.00644386397034226,0.811381138113811
0.020229300832542,-0.00635454678507877,0.811481148114812
0.0202420385507104,-0.00626537161541257,0.811581158115812
0.0202550574836819,-0.00617634123058814,0.811681168116812
0.0202683637788818,-0.00608745825592876,0.811781178117812
0.0202819631842296,-0.00599872511824547,0.811881188118812
0.020295860929528,-0.00591014402598626,0.811981198119812
0.0203100616649243,-0.00582171692456993,0.812081208120812
0.0203245694539624,-0.00573344551623855,0.812181218121812
0.0203393877964116,-0.00564533126005626,0.812281228122812
0.0203545196744208,-0.00555737540168686,0.812381238123812
0.0203699676076056,-0.00546957898331932,0.812481248124812
0.0203857337160757,-0.00538194285855571,0.812581258125813
0.0204018197765151,-0.00529446775196565,0.812681268126813
0.020418227274787,-0.00520715422434577,0.812781278127813
0.0204349574550667,-0.00512000272234858,0.812881288128813
0.0204520113580539,-0.00503301357848176,0.812981298129813
0.0204693898527357,-0.00494618704584855,0.813081308130813
0.0204870936671554,-0.00485952327333277,0.813181318131813
0.020505123408264,-0.00477302235026515,0.813281328132813
0.0205234795822674,-0.00468668429153405,0.813381338133813
0.0205421626100114,-0.00460050906239972,0.813481348134813
0.0205611728374034,-0.00451449655864342,0.813581358135814
0.0205805105339238,-0.00442864669093459,0.813681368136814
0.0206001759139655,-0.00434295930046359,0.813781378137814
0.0206201691427901,-0.00425743418375537,0.813881388138814
0.0206404903395047,-0.00417207108770691,0.813981398139814
0.020661139581033,-0.0040868697046244,0.814081408140814
0.020682116905092,-0.00400182968711171,0.814181418141814
0.0207034223126745,-0.00391695064806992,0.814281428142814
0.020725055769537,-0.00383223215573518,0.814381438143814
0.0207470172062004,-0.00374767372375273,0.814481448144814
0.020769306522416,-0.00366327484095363,0.814581458145815
0.0207919235836917,-0.0035790349316528,0.814681468146815
0.0208148682247663,-0.00349495339535098,0.814781478147815
0.0208381402520903,-0.00341102958192061,0.814881488148815
0.0208617394413451,-0.00332726281145786,0.814981498149815
0.0208856655389313,-0.00324365235939309,0.815081508150815
0.0209099182709022,-0.00316019742671513,0.815181518151815
0.020934497335023,-0.00307689717470985,0.815281528152815
0.0209594658859514,-0.00299387115236125,0.815381538153815
0.0209848233073071,-0.00291111729514268,0.815481548154815
0.0210105689469777,-0.0028286334789744,0.815581558155816
0.0210367020833715,-0.00274641760459,0.815681568156816
0.021063221949239,-0.00266446751317001,0.815781578157816
0.0210901277351469,-0.00258278097145245,0.815881588158816
0.0211174185865003,-0.0025013556667709,0.815981598159816
0.0211450936050318,-0.00242018919216537,0.816081608160816
0.0211731518418532,-0.00233927907119671,0.816181618161816
0.0212015922969595,-0.00225862272816974,0.816281628162816
0.0212304139162513,-0.00217821751790981,0.816381638163816
0.0212596155905417,-0.00209806071087486,0.816481648164816
0.0212891961555571,-0.00201814947826658,0.816581658165817
0.0213191543904475,-0.00193848091684482,0.816681668166817
0.0213494890182837,-0.00185905204396429,0.816781678167817
0.0213801987040713,-0.00177985977772378,0.816881688168817
0.0214112820572327,-0.00170090096178,0.816981698169817
0.0214427376256514,-0.00162217236038487,0.817081708170817
0.0214745638912058,-0.0015436706782364,0.817181718171817
0.0215067592722501,-0.00146539252573966,0.817281728172817
0.0215393221623249,-0.00138733433463868,0.817381738173817
0.0215722509514964,-0.00130949228853696,0.817481748174817
0.0216055439578705,-0.0012318624965965,0.817581758175818
0.0216391994285847,-0.00115444097368569,0.817681768176818
0.0216732154127609,-0.0010772239381479,0.817781778177818
0.0217075898572871,-0.00100020755869839,0.817881788178818
0.0217423206261724,-0.000923387929610683,0.817981798179818
0.0217774054955846,-0.000846761040938988,0.818081808180818
0.0218128421538493,-0.000770322808295884,0.818181818181818
0.0218486281964882,-0.000694069053000279,0.818281828182818
0.0218847611222481,-0.000617995512003697,0.818381838183818
0.021921238327642,-0.000542097827964314,0.818481848184819
0.0219580571039716,-0.000466371539321326,0.818581858185819
0.0219952146348456,-0.000390812124960422,0.818681868186819
0.0220327079907208,-0.000315414949622672,0.818781878187819
0.0220705341289023,-0.000240175308570002,0.818881888188819
0.0221086898856024,-0.00016508840773381,0.818981898189819
0.0221471719769338,-9.01493835662463e-05,0.819081908190819
0.0221859769944428,-1.5353278226115e-05,0.819181918191819
0.0222251015718595,5.93052482635497e-05,0.819281928192819
0.0222645423766611,0.000133831927941228,0.819381938193819
0.0223042959716094,0.000208232597064385,0.819481948194819
0.0223443587869598,0.000282513141518458,0.81958195819582
0.0223847271174827,0.000356679486891438,0.81968196819682
0.0224253971160125,0.000430737618324712,0.81978197819782
0.0224663647969215,0.000504693550736797,0.81988198819882
0.0225076260261939,0.0005785533288228,0.81998199819982
0.0225491765263891,0.000652323027054634,0.82008200820082
0.0225910118682046,0.000726008734792779,0.82018201820182
0.0226331274689871,0.000799616556286169,0.82028202820282
0.0226755185907478,0.000873152600746344,0.82038203820382
0.022718180331229,0.000946622972422238,0.820482048204821
0.0227611076278743,0.00102003377059964,0.820582058205821
0.0228042952265634,0.00109339102508554,0.820682068206821
0.0228477376245391,0.00116670060191408,0.820782078207821
0.0228914291751231,0.001239968382008,0.820882088208821
0.0229353640787829,0.00131320022643864,0.820982098209821
0.0229795363617912,0.00138640194168665,0.821082108210821
0.0230239398737453,0.0014595792796418,0.821182118211821
0.0230685682865737,0.00153273791278895,0.821282128212821
0.0231134150960258,0.00160588343420808,0.821382138213821
0.0231584736186933,0.00167902134268594,0.821482148214821
0.0232037371726572,0.00175215734048441,0.821582158215822
0.0232491989211588,0.00182529705542289,0.821682168216822
0.0232948518458006,0.00189844598132561,0.821782178217822
0.0233406887435692,0.00197160947802051,0.821882188218822
0.0233867022288197,0.00204479274652636,0.821982198219822
0.0234328847322835,0.00211800080920058,0.822082208220822
0.0234792284990832,0.00219123852959112,0.822182218221822
0.0235257255917103,0.00226451056280799,0.822282228222822
0.0235723678900249,0.00233782139026314,0.822382238223822
0.0236191470991966,0.00241117526507954,0.822482248224823
0.0236660547432525,0.00248457623194237,0.822582258225823
0.0237130821720254,0.00255802811717355,0.822682268226823
0.0237605936751748,0.00263125399631396,0.822782278227823
0.0238082052453248,0.0027045390171887,0.822882288228823
0.0238562847925005,0.00277760554565767,0.822982298229823
0.0239044438130258,0.00285073808438176,0.823082308230823
0.0239530535052794,0.00292365777837097,0.823182318231823
0.0240017210087396,0.00299664859430333,0.823282328232823
0.0240508211763942,0.00306943105187551,0.823382338233823
0.0241003437694822,0.00314200765730376,0.823482348234823
0.0241498896540017,0.00321466161795665,0.823582358235824
0.0241994483346148,0.00328739353929657,0.823682368236824
0.0242494018380423,0.00335992267054229,0.823782378237824
0.0242993448183403,0.00343253136546063,0.823882388238824
0.0243496628590711,0.00350493828765976,0.823982398239824
0.0244003448634052,0.00357714415674606,0.824082408240824
0.0244509794898354,0.00364943029918594,0.824182418241824
0.024501555560142,0.00372179544450162,0.824282428242824
0.0245525271004125,0.00379343741499174,0.824382438243824
0.0246034154516823,0.00386515913277824,0.824482448244825
0.0246542098000015,0.0039369593770112,0.824582458245825
0.0247053727685228,0.0040080372702442,0.824682468246825
0.0247566590389003,0.00407855765200955,0.824782478247825
0.0248082266302849,0.0041488778144133,0.824882488248825
0.0248596502944002,0.00421927585313627,0.824982498249825
0.0249114032107793,0.00428895302473762,0.825082508250825
0.0249634740175789,0.00435791147811151,0.825182518251825
0.0250158512293817,0.00442615309912323,0.825282528252825
0.0250680289146303,0.00449446635324685,0.825382538253825
0.0251204155840486,0.00456256848472861,0.825482548254825
0.0251725761555642,0.00463073383240691,0.825582558255826
0.02522492237019,0.00469867956112287,0.825682568256826
0.0252775107210119,0.00476610606144085,0.825782578257826
0.0253300809700066,0.00483295878221989,0.825882588258826
0.0253827986648985,0.00489958303039457,0.825982598259826
0.0254356511887512,0.00496597459750719,0.826082608260826
0.0254882810042962,0.00503187437556454,0.826182618261826
0.0255408441817915,0.00509719067180145,0.826282628262826
0.0255936152307959,0.00516221100130053,0.826382638263826
0.0256465096828975,0.00522699275392637,0.826482648264827
0.0256991801462882,0.00529128409219381,0.826582658265827
0.0257519074526424,0.00535523072402605,0.826682668266827
0.0258044111281038,0.00541868795887454,0.826782678267827
0.0258569003072148,0.00548211421093823,0.826882688268827
0.0259093563769795,0.00554480627571443,0.826982698269827
0.0259615937806404,0.00560743195802539,0.827082708270827
0.0260138138646118,0.00566945918077355,0.827182718271827
0.0260653818019038,0.00573138878020562,0.827282728272827
0.0261171650067716,0.00579267226226881,0.827382738273827
0.0261687420413795,0.00585389770930288,0.827482748274827
0.0262200854480223,0.00591474256386665,0.827582758275828
0.0262707444313979,0.00597547107541787,0.827682768276828
0.0263209078197439,0.00603621084757124,0.827782778277828
0.0263707104564134,0.00609723535067428,0.827882788278828
0.0264205923917417,0.0061582810747269,0.827982798279828
0.0264699439050676,0.00621954183211099,0.828082808280828
0.0265185571422521,0.00628067521416943,0.828182818281828
0.026566913884856,0.00634166407441465,0.828282828282828
0.0266150588943932,0.00640234709690513,0.828382838283828
0.0266630883996318,0.00646261787416167,0.828482848284828
0.0267109611353534,0.0065228358819242,0.828582858285829
0.0267579463793004,0.00658285043457684,0.828682868286829
0.026804253412418,0.00664294350375041,0.828782878287829
0.0268498272438611,0.00670266978201138,0.828882888288829
0.0268947668259847,0.00676285959112195,0.828982898289829
0.0269389509055779,0.00682283414853776,0.829082908290829
0.0269820439052836,0.00688290779825966,0.829182918291829
0.0270243765612438,0.00694274935749303,0.829282928292829
0.0270659459066944,0.00700235122818506,0.829382938293829
0.027107059439448,0.00706160219886274,0.829482948294829
0.0271477881335562,0.00712102631680653,0.82958295829583
0.0271874083809407,0.00718050583453064,0.82968296829683
0.0272261810747152,0.00724067900335966,0.82978297829783
0.0272641482299776,0.00730133089914381,0.82988298829883
0.0273015342230342,0.00736244489152728,0.82998299829983
0.0273386869419735,0.00742385603675876,0.83008300830083
0.0273750437631437,0.00748572823143778,0.83018301830183
0.027410790501368,0.00754825794800924,0.83028302830283
0.0274456413115473,0.00761075872150805,0.83038303830383
0.0274793730516249,0.00767321953450976,0.83048304830483
0.0275119863831425,0.00773563070458373,0.830583058305831
0.0275438202065509,0.00779767117305558,0.830683068306831
0.027574535496833,0.00785964464863718,0.830783078307831
0.0276045161526791,0.00792160731523178,0.830883088308831
0.0276339228686877,0.0079829430109552,0.830983098309831
0.0276633475212623,0.00804353489155147,0.831083108310831
0.0276922984454178,0.00810329384987627,0.831183118311831
0.027720467232667,0.00816264133716464,0.831283128312831
0.0277486661466173,0.00822125502426442,0.831383138313831
0.0277764635806482,0.00827936472869972,0.831483148314831
0.0278037895805641,0.00833662283086953,0.831583158315832
0.027830970745514,0.00839352232579037,0.831683168316832
0.0278582535149413,0.00845046998968614,0.831783178317832
0.0278852529196787,0.0085075406616401,0.831883188318832
0.0279116697924763,0.00856393413418411,0.831983198319832
0.0279373019740124,0.00861986768879976,0.832083208320832
0.0279627532995588,0.00867564467191431,0.832183218321832
0.0279876964980034,0.00873107538531051,0.832283228322832
0.028012376084214,0.00878662707201515,0.832383238323832
0.0280366507358973,0.00884170668688468,0.832483248324832
0.0280604204317103,0.00889642526273126,0.832583258325833
0.028083953120385,0.00895055545846992,0.832683268326833
0.0281072355279097,0.00900480608657146,0.832783278327833
0.028130598217721,0.00905897910138233,0.832883288328833
0.02815380317275,0.00911300344547601,0.832983298329833
0.0281764372757981,0.00916629690750973,0.833083308330833
0.0281991595331325,0.00921952471164741,0.833183318331833
0.0282212805487561,0.00927290137012615,0.833283328332833
0.0282426223262472,0.00932616720423037,0.833383338333833
0.0282643112171333,0.00937975561562715,0.833483348334834
0.0282855061938916,0.00943293909200017,0.833583358335834
0.0283068127081794,0.00948635959685164,0.833683368336834
0.0283280694048487,0.00954032926077159,0.833783378337834
0.0283491029768313,0.0095943989500047,0.833883388338834
0.0283706069169183,0.00964809583836973,0.833983398339834
0.0283914567113086,0.00970154091902617,0.834083408340834
0.0284113649511233,0.00975446767947772,0.834183418341834
0.0284307292686202,0.00980661552289006,0.834283428342834
0.0284500091211794,0.00985921428666718,0.834383438343834
0.0284690864665243,0.00991191198890344,0.834483448344834
0.0284879638361813,0.00996470671891924,0.834583458345835
0.028506929872782,0.0100176446456796,0.834683468346835
0.0285251621007573,0.0100699835620059,0.834783478347835
0.0285424428688967,0.0101224718636933,0.834883488348835
0.0285592448540013,0.0101749555301218,0.834983498349835
0.0285753299615823,0.0102268309850778,0.835083508350835
0.0285907579462803,0.0102785898637695,0.835183518351835
0.0286051318011512,0.0103300203735766,0.835283528352835
0.0286184592403772,0.010381120186944,0.835383538353835
0.0286310952860778,0.0104316045381824,0.835483548354836
0.0286426982576394,0.0104817555329182,0.835583558355836
0.0286536773308016,0.0105317922392423,0.835683568356836
0.0286636366643827,0.0105814907751441,0.835783578357836
0.0286729308800037,0.0106305686677495,0.835883588358836
0.028681219263309,0.0106793068812401,0.835983598359836
0.0286885100118582,0.0107277041004728,0.836083608360836
0.0286948113653945,0.0107757591095608,0.836183618361836
0.0287004767306448,0.0108231900559806,0.836283628362836
0.0287055119140896,0.0108699973615704,0.836383638363836
0.0287097092114664,0.0109169445636401,0.836483648364836
0.028712945361614,0.0109635462155981,0.836583658365837
0.0287156257109726,0.011010042646187,0.836683668366837
0.0287177557558475,0.0110564350067777,0.836783678367837
0.0287192558730125,0.0111027706921475,0.836883688368837
0.0287201332471187,0.0111490482382694,0.836983698369837
0.0287200834587809,0.0111949718024755,0.837083708370837
0.0287194271344132,0.0112408361653935,0.837183718371837
0.0287178591667855,0.0112863445414231,0.837283728372837
0.0287157287630999,0.0113312216587187,0.837383738373837
0.0287130933653304,0.0113760015745366,0.837483748374838
0.0287095676226703,0.011420425553094,0.837583758375838
0.0287054992465326,0.0114642193796229,0.837683768376838
0.0287008698740463,0.0115079572604629,0.837783778377838
0.028695760707602,0.0115516034187609,0.837883788378838
0.028689789787973,0.0115948930591504,0.837983798379838
0.0286832807435737,0.011638125642183,0.838083808380838
0.028676311281988,0.0116812689890382,0.838183818381838
0.028668886838975,0.0117243235811081,0.838283828382838
0.0286606292166172,0.0117670191391277,0.838383838383838
0.0286518809560785,0.0118090841530573,0.838483848384838
0.0286426967846792,0.011851066496599,0.838583858385839
0.0286330821237863,0.0118929667355125,0.838683868386839
0.0286230423937742,0.0119347854256319,0.838783878387839
0.0286125351155227,0.0119759745741476,0.838883888388839
0.0286015663004763,0.0120165368460852,0.838983898389839
0.0285901419496573,0.0120564749213588,0.839083908390839
0.0285782680516814,0.0120957915295106,0.839183918391839
0.0285659505852384,0.0121344894100084,0.839283928392839
0.0285532421079107,0.0121731245904415,0.839383938393839
0.0285401479780378,0.0122116976117554,0.83948394839484
0.0285266735494925,0.0122502090347468,0.83958395839584
0.0285128241677109,0.0122886594251756,0.83968396839684
0.0284986051736626,0.0123270493686526,0.83978397839784
0.0284840218993843,0.0123653794507885,0.83988398839884
0.028469079644654,0.0124036503415621,0.83998399839984
0.0284537836844363,0.012441862755617,0.84008400840084
0.0284381392827771,0.0124800174125597,0.84018401840184
0.0284221516942933,0.0125181150518481,0.84028402840284
0.0284058261527579,0.0125561564327913,0.84038403840384
0.0283891678825146,0.0125941423345493,0.84048404840484
0.0283721820964927,0.0126320735412453,0.840584058405841
0.0283548739976957,0.0126699508469278,0.840684068406841
0.028337248777713,0.0127077750555711,0.840784078407841
0.0283193116182079,0.0127455469761122,0.840884088408841
0.0283010676894298,0.0127832674274138,0.840984098409841
0.0282825221512058,0.012820937238264,0.841084108410841
0.028263680152445,0.0128585572374513,0.841184118411841
0.0282445468326272,0.0128961282636894,0.841284128412841
0.0282251273183287,0.0129336511556923,0.841384138413841
0.0282054267247117,0.0129711267720248,0.841484148414842
0.0281854501555236,0.0130085559563639,0.841584158415842
0.0281652027026014,0.0130459395672746,0.841684168416842
0.0281446894463673,0.013083278458359,0.841784178417842
0.0281239154563256,0.0131205734832195,0.841884188418842
0.0281028857940401,0.0131578254954584,0.841984198419842
0.028081605515119,0.0131950353387523,0.842084208420842
0.0280600796627637,0.0132322038518152,0.842184218421842
0.0280383132672724,0.0132693318832863,0.842284228422842
0.0280163113420695,0.0133064202917309,0.842384238423842
0.0279940788881725,0.0133434699307513,0.842484248424842
0.027971620896177,0.013380481668838,0.842584258425843
0.0279489423442718,0.013417456369519,0.842684268426843
0.0279260481987346,0.0134543948863966,0.842784278427843
0.0279029434188955,0.0134912980879615,0.842884288428843
0.0278796329541588,0.01352816685263,0.842984298429843
0.0278561217459883,0.0135650020538553,0.843084308430843
0.0278324147274112,0.0136018045750169,0.843184318431843
0.0278085168235141,0.013638575294531,0.843284328432843
0.0277844329509468,0.013675315110665,0.843384338433843
0.0277601680194113,0.0137120249117607,0.843484348434843
0.0277357269296764,0.0137487056010487,0.843584358435844
0.0277111145765557,0.0137853580817592,0.843684368436844
0.0276863358459296,0.0138219832720108,0.843784378437844
0.0276613956177233,0.013858582075034,0.843884388438844
0.0276362987649138,0.0138951554139103,0.843984398439844
0.0276110501530342,0.013931704211721,0.844084408440844
0.0275856546421584,0.0139682294064364,0.844184418441844
0.0275601170854122,0.0140047319310634,0.844284428442844
0.0275344423289738,0.0140412127285348,0.844384438443844
0.0275086352140584,0.0140776727467461,0.844484448444844
0.0274827005759259,0.0141141129435187,0.844584458445845
0.0274566432433844,0.0141505342717105,0.844684468446845
0.0274304680382943,0.0141869377139571,0.844784478447845
0.027404179777553,0.0142233242330424,0.844884488448845
0.027377783272599,0.0142596948116013,0.844984498449845
0.0273512833274265,0.0142960504521205,0.845084508450845
0.0273246847410668,0.014332392137235,0.845184518451845
0.0272979923056035,0.0143687208793568,0.845284528452845
0.0272712108086534,0.0144050376859353,0.845384538453845
0.0272443449961461,0.0144413436338987,0.845484548454845
0.027217399589693,0.0144776398150641,0.845584558455846
0.0271903792980027,0.0145139273460621,0.845684568456846
0.0271632888238281,0.0145502073584122,0.845784578457846
0.0271361328614854,0.0145864809786708,0.845884588458846
0.0271089160978466,0.0146227493532457,0.845984598459846
0.0270816432133323,0.0146590136285447,0.846084608460846
0.0270543188804221,0.0146952749708264,0.846184618461846
0.0270269477626631,0.0147315345513127,0.846284628462846
0.0269995345186392,0.0147677935511509,0.846384638463846
0.0269720837999866,0.0148040531564513,0.846484648464847
0.0269446002494083,0.0148403145731751,0.846584658465847
0.0269170885021632,0.014876579002321,0.846684668466847
0.0268895531865623,0.0149128476697012,0.846784678467847
0.026861998922976,0.0149491217961659,0.846884688468847
0.0268344303233379,0.0149854026224159,0.846984698469847
0.0268068519916414,0.0150216913990777,0.847084708470847
0.0267792685239391,0.015057989376778,0.847184718471847
0.026751684507847,0.0150942978210318,0.847284728472847
0.0267241045230404,0.0151306180172053,0.847384738473847
0.0266965331392694,0.015166951245702,0.847484748474847
0.026668974917847,0.0152032988067763,0.847584758475848
0.0266414344116494,0.0152396620155716,0.847684768476848
0.0266139161641237,0.0152760421872305,0.847784778477848
0.0265864247077988,0.0153124406567476,0.847884788478848
0.0265589645677592,0.0153488587640797,0.847984798479848
0.0265315402571788,0.0153852978739981,0.848084808480848
0.0265041562802985,0.0154217593463111,0.848184818481848
0.0264768171299447,0.0154582445656408,0.848284828482848
0.026449527290507,0.0154947549215723,0.848384838483848
0.0264222912324792,0.0155312918235421,0.848484848484849
0.0263951134184145,0.0155678566809864,0.848584858485849
0.026367998297963,0.0156044509281557,0.848684868486849
0.0263409503093602,0.0156410760042628,0.848784878487849
0.0263139738794273,0.0156777333683723,0.848884888488849
0.0262870734235708,0.0157144244894741,0.848984898489849
0.0262602533447905,0.0157511508464839,0.849084908490849
0.0262335180326863,0.0157879139332054,0.849184918491849
0.0262068718659403,0.0158247152533685,0.849284928492849
0.0261803192083459,0.0158615563305538,0.849384938493849
0.0261539307466082,0.0158984192986673,0.849484948494849
0.0261277108683422,0.0159353054827774,0.84958495849585
0.0261016639447857,0.0159722161930646,0.84968496849685
0.0260757943332805,0.0160091527595603,0.84978497849785
0.0260501063733022,0.0160461165023702,0.84988498849885
0.0260246043879495,0.0160831087366375,0.84998499849985
0.0259992926814622,0.0161201307874308,0.85008500850085
0.0259741755377326,0.0161571839698932,0.85018501850185
0.0259492572198093,0.0161942696041304,0.85028502850285
0.0259245419698971,0.0162313890052856,0.85038503850385
0.0259000340053867,0.0162685434835389,0.850485048504851
0.025875736993294,0.0163057351530448,0.850585058505851
0.0258516539291675,0.016342967135407,0.850685068506851
0.0258277878040891,0.0163802425720804,0.850785078507851
0.0258041416056667,0.0164175646194084,0.850885088508851
0.0257807183016571,0.0164549364932877,0.850985098509851
0.0257575208603132,0.016492361419541,0.851085108510851
0.0257345522508808,0.0165298426488048,0.851185118511851
0.0257118155885119,0.0165673832232781,0.851285128512851
0.0256893144464251,0.0166049854357761,0.851385138513851
0.0256670523889064,0.0166426516039283,0.851485148514851
0.0256450329683308,0.0166803840404013,0.851585158515852
0.0256232597266514,0.0167181850777131,0.851685168516852
0.025601736194407,0.0167560570533441,0.851785178517852
0.0255804658917144,0.016794002309738,0.851885188518852
0.0255594523257871,0.0168320232191149,0.851985198519852
0.0255386989924242,0.0168701221288812,0.852085208520852
0.025518209373529,0.0169083014311083,0.852185218521852
0.0254979871301618,0.0169465631406946,0.852285228522852
0.0254780359243758,0.0169849092526872,0.852385238523852
0.025458359395395,0.0170233417621335,0.852485248524853
0.0254389611606072,0.0170618626640805,0.852585258525853
0.0254198448135788,0.0171004739585381,0.852685268526853
0.0254010139220695,0.0171391776405538,0.852785278527853
0.0253824720265436,0.0171779757151001,0.852885288528853
0.0253642226396737,0.0172168701871499,0.852985298529853
0.0253462692428668,0.0172558630467876,0.853085308530853
0.0253286152882492,0.0172949563089115,0.853185318531853
0.0253112641961856,0.0173341519685688,0.853285328532853
0.0252942193552783,0.0173734520257696,0.853385338533853
0.0252774841193904,0.0174128584705981,0.853485348534853
0.0252610618076449,0.0174523732931388,0.853585358535854
0.0252449557044256,0.017491998483476,0.853685368536854
0.0252291690628506,0.0175317360019174,0.853785378537854
0.0252137050958389,0.0175715878038075,0.853885388538854
0.0251985669751186,0.0176115558395284,0.853985398539854
0.0251837578361893,0.0176516420544993,0.854085408540854
0.0251692807763368,0.0176918483991021,0.854185418541854
0.0251551388516558,0.0177321767989046,0.854285428542854
0.0251413350765535,0.0177726291993261,0.854385438543854
0.0251278724192829,0.0178132075160087,0.854485448544855
0.0251147538034316,0.0178539136745205,0.854585458545855
0.0251019821014708,0.0178947495905039,0.854685468546855
0.0250895601362432,0.0179357171647126,0.854785478547855
0.0250774906764971,0.0179768183078261,0.854885488548855
0.0250657764349012,0.0180180549057102,0.854985498549855
0.0250544200660593,0.0180594288392672,0.855085508550855
0.0250434241615476,0.0181009419943628,0.855185518551855
0.0250327912474333,0.0181425962270857,0.855285528552855
0.0250225237837783,0.0181843933984873,0.855385538553855
0.025012624157195,0.0182263353646562,0.855485548554855
0.0250030946798538,0.01826842396183,0.855585558555856
0.0249939375855127,0.0183106610262461,0.855685568556856
0.0249851550240584,0.0183530483792536,0.855785578557856
0.0249767490590247,0.0183955878372385,0.855885588558856
0.0249687216621337,0.0184382812066616,0.855985598559856
0.0249610747073402,0.0184811302939837,0.856085608560856
0.0249538099698389,0.0185241368858139,0.856185618561856
0.0249469291151471,0.0185673027786874,0.856285628562856
0.0249404336986074,0.0186106297443251,0.856385638563856
0.0249343251554627,0.0186541195643738,0.856485648564857
0.0249286047968858,0.0186977740055914,0.856585658565857
0.0249232738035278,0.0187415948347364,0.856685668566857
0.0249183332180738,0.0187855837987156,0.856785678567857
0.0249137839377988,0.0188297426345104,0.856885688568857
0.0249096267046418,0.018874073084065,0.856985698569857
0.0249058620982584,0.0189185768843609,0.857085708570857
0.0249024905241098,0.0189632557922304,0.857185718571857
0.0248995122084997,0.0190081115645064,0.857285728572857
0.0248969271851752,0.0190531460026865,0.857385738573857
0.0248947352873861,0.0190983609033059,0.857485748574857
0.0248929361394482,0.0191437581274158,0.857585758575858
0.0248915291463213,0.0191893395509564,0.857685768576858
0.0248905134851724,0.0192351071143839,0.857785778577858
0.0248898880999169,0.0192810628127453,0.857885788578858
0.0248896516878188,0.0193272087056047,0.857985798579858
0.0248898026984981,0.0193735469517813,0.858085808580858
0.0248903393284718,0.0194200797994256,0.858185818581858
0.0248912595186728,0.0194668096207576,0.858285828582858
0.0248925609604044,0.0195137389170308,0.858385838583858
0.0248942410968302,0.0195608703532708,0.858485848584858
0.024896297138358,0.0196082067781268,0.858585858585859
0.024898726078025,0.0196557512486865,0.858685868586859
0.0249015247158152,0.0197035070701768,0.858785878587859
0.0249046896933992,0.0197514778356682,0.858885888588859
0.024908217522422,0.0197996671878584,0.858985898589859
0.0249121045175056,0.0198480774096375,0.859085908590859
0.0249163469510878,0.0198967111461798,0.859185918591859
0.0249209411412645,0.0199455714545727,0.859285928592859
0.0249258835371494,0.0199946618435184,0.859385938593859
0.024931170824582,0.0200439862981484,0.859485948594859
0.0249368003013157,0.020093551830905,0.85958595859586
0.0249427699688292,0.0201433677271939,0.85968596859686
0.0249490784901433,0.0201934439076606,0.85978597859786
0.0249557253054536,0.020243790943077,0.85988598859886
0.0249627107482605,0.0202944200394548,0.85998599859986
0.0249700359803565,0.0203453418122313,0.86008600860086
0.0249777030791712,0.0203965663656754,0.86018601860186
0.0249857152511723,0.020448104335076,0.86028602860286
0.0249940768849673,0.0204999668023741,0.86038603860386
0.0250027935785991,0.0205521652068328,0.86048604860486
0.0250118721340866,0.0206047112160043,0.860586058605861
0.0250211409009454,0.0206576760759015,0.860686068606861
0.0250306171293855,0.0207110627741326,0.860786078607861
0.0250403176155207,0.0207648744720036,0.860886088608861
0.0250502586229557,0.0208191144400023,0.860986098609861
0.0250604558038778,0.0208737860776494,0.861086108610861
0.0250709241330515,0.0209288928589075,0.861186118611861
0.0250816779981417,0.0209844390914907,0.861286128612861
0.0250927311108794,0.0210404296290211,0.861386138613861
0.0251040963894432,0.0210968693251209,0.861486148614862
0.0251157859361268,0.0211537630085983,0.861586158615862
0.0251278110298946,0.021211115473522,0.861686168616862
0.0251401819258847,0.0212689304717717,0.861786178617862
0.025152908017196,0.0213272114624218,0.861886188618862
0.0251659978889832,0.0213859618003276,0.861986198619862
0.0251794593442627,0.0214451846964235,0.862086208620862
0.0251932994366679,0.0215048831978708,0.862186218621862
0.0252075245076696,0.021565060183096,0.862286228622862
0.0252221402317377,0.0216257183568272,0.862386238623862
0.0252371516490961,0.0216868602153547,0.862486248624862
0.0252525632153499,0.0217484880763081,0.862586258625863
0.0252683788456553,0.0218106040439161,0.862686268626863
0.0252846019549176,0.0218732100238954,0.862786278627863
0.0253012355039457,0.0219363077284134,0.862886288628863
0.0253182820346877,0.0219998986711254,0.862986298629863
0.0253357437099336,0.0220639841622115,0.863086308630863
0.0253536223465659,0.022128565333191,0.863186318631863
0.0253719194507955,0.0221936431269968,0.863286328632863
0.0253906362424798,0.0222592183128633,0.863386338633863
0.0254097736903579,0.0223252914912899,0.863486348634864
0.0254293325279324,0.0223918630791522,0.863586358635864
0.0254493132812605,0.0224589333593298,0.863686368636864
0.025469716238681,0.0225265022871576,0.863786378637864
0.0254905415133459,0.0225945696541979,0.863886388638864
0.0255117890605899,0.0226631351279427,0.863986398639864
0.0255334586928191,0.0227321982319629,0.864086408640864
0.0255555500948955,0.0228017583657592,0.864186418641864
0.0255780629387776,0.0228718151372702,0.864286428642864
0.0256009968190044,0.0229423681147318,0.864386438643864
0.0256243512139852,0.0230134166877192,0.864486448644864
0.02564812551131,0.0230849601118118,0.864586458645865
0.0256723190161863,0.0231569975334073,0.864686468646865
0.0256969309618608,0.0232295280046101,0.864786478647865
0.0257219605125974,0.0233025504633803,0.864886488648865
0.0257474067706248,0.0233760637633101,0.864986498649865
0.0257732688317201,0.0234500668076198,0.865086508650865
0.0257995457911643,0.0235245585590834,0.865186518651865
0.0258262367035431,0.0235995379159585,0.865286528652865
0.0258533405852288,0.0236750037119862,0.865386538653865
0.0258808564148764,0.0237509547064653,0.865486548654866
0.0259087831354087,0.0238273895892159,0.865586558655866
0.0259371196584826,0.0239043069905038,0.865686568656866
0.0259658648654823,0.0239817054760788,0.865786578657866
0.0259950176099999,0.0240595835471741,0.865886588658866
0.0260245767203176,0.0241379396553949,0.865986598659866
0.0260545409999033,0.0242167721828672,0.866086608660866
0.0260849092288997,0.0242960794620886,0.866186618661866
0.026115680166606,0.0243758597709664,0.866286628662866
0.026146852550981,0.024456111327854,0.866386638663866
0.0261784250996362,0.0245368323114022,0.866486648664866
0.0262103965118207,0.0246180208357456,0.866586658665867
0.026242765467925,0.0246996749753163,0.866686668666867
0.0262755306299771,0.0247817927449925,0.866786678667867
0.0263086906421389,0.0248643721199506,0.866886688668867
0.0263422441361655,0.024947411030701,0.866986698669867
0.0263761897259457,0.0250309073630894,0.867086708670867
0.0264105260119688,0.025114858958296,0.867186718671867
0.0264452515768579,0.0251992636029104,0.867286728672867
0.0264803649908294,0.0252841190587079,0.867386738673867
0.0265158648072257,0.0253694230328732,0.867486748674868
0.0265517495669827,0.0254551731879255,0.867586758675868
0.0265879872495929,0.0255412816524586,0.867686768676868
0.0266245763066618,0.0256277463520203,0.867786778677868
0.0266615151917795,0.0257145651476423,0.867886788678868
0.0266988023575437,0.0258017358705792,0.867986798679868
0.0267364362570485,0.0258892562826063,0.868086808680868
0.0267744153414027,0.0259771241057968,0.868186818681868
0.0268127380607228,0.0260653370175583,0.868286828682868
0.0268514028636362,0.0261538926357451,0.868386838683868
0.0268904081972815,0.0262427885434716,0.868486848684868
0.0269297525053235,0.0263320222841497,0.868586858685869
0.0269694342294417,0.026421591341638,0.868686868686869
0.0270094518083379,0.0265114931749809,0.868786878687869
0.0270498036772402,0.0266017251886318,0.868886888688869
0.0270904882679025,0.0266922847523047,0.868986898689869
0.0271315040095972,0.0267831691910483,0.869086908690869
0.0271728493291157,0.0268743758100601,0.869186918691869
0.0272145226467974,0.0269659018599467,0.869286928692869
0.0272565223740487,0.0270577445416865,0.869386938693869
0.0272988469173133,0.0271499010215187,0.86948694869487
0.0273414946775758,0.0272423684408682,0.86958695869587
0.027384464050858,0.0273351438915318,0.86968696869687
0.0274277534282188,0.0274282244404924,0.86978697869787
0.0274713611188309,0.0275216069611837,0.86988698869887
0.0275152854169787,0.0276152882724481,0.86998699869987
0.0275595246080133,0.0277092651583888,0.87008700870087
0.0276040769703381,0.0278035343733322,0.87018701870187
0.0276489407734233,0.0278980926418273,0.87028702870287
0.0276941142802877,0.0279929366536843,0.87038703870387
0.0277395957445204,0.0280880630788615,0.87048704870487
0.0277853834127628,0.028183468547615,0.870587058705871
0.027831475522227,0.02827914967035,0.870687068706871
0.0278778703021846,0.0283751030326572,0.870787078707871
0.0279245659739666,0.0284713252002763,0.870887088708871
0.0279715607519562,0.0285678127042074,0.870987098709871
0.0280188528411072,0.0286645620655248,0.871087108710871
0.0280664404399218,0.0287615697854519,0.871187118711871
0.0281143217384653,0.0288588323255095,0.871287128712871
0.0281624949198552,0.0289563461571439,0.871387138713871
0.0282109581572835,0.0290541077021736,0.871487148714872
0.0282597096174904,0.0291521133923424,0.871587158715872
0.0283087474577867,0.029250359619692,0.871687168716872
0.0283580698290317,0.0293488427663382,0.871787178717872
0.0284076748726554,0.0294475592094344,0.871887188718872
0.0284575607226434,0.0295465052913938,0.871987198719872
0.0285077255045448,0.0296456773595928,0.872087208720872
0.0285581673354717,0.0297450717316309,0.872187218721872
0.0286088843250921,0.0298446847201449,0.872287228722872
0.0286598745751335,0.0299445126278456,0.872387238723872
0.028711136177894,0.0300445517326304,0.872487248724872
0.028762667218724,0.0301447983223217,0.872587258725873
0.0288144657755294,0.0302452486549654,0.872687268726873
0.028866529916787,0.0303458989886074,0.872787278727873
0.0289185861458463,0.030446670221116,0.872887288728873
0.0289706340671718,0.0305475585559459,0.872987298729873
0.0290226732753024,0.0306485601816639,0.873087308730873
0.0290747033518739,0.0307496712967621,0.873187318731873
0.0291267238690923,0.0308508880898072,0.873287328732873
0.0291787343862609,0.0309522067493656,0.873387338733873
0.029230734452757,0.0310536234540785,0.873487348734873
0.0292827236080324,0.0311551343925123,0.873587358735874
0.0293347013796281,0.031256735748271,0.873687368736874
0.0293866672851596,0.0313584236999953,0.873787378737874
0.0294386208328131,0.0314601944362518,0.873887388738874
0.0294905615188639,0.0315620441356818,0.873987398739874
0.0295424888276767,0.0316639689818888,0.874087408740874
0.0295944022322018,0.0317659651684022,0.874187418741874
0.029646301192486,0.0318680288887514,0.874287428742874
0.029698185159147,0.0319701563513543,0.874387438743874
0.0297500535674177,0.0320723437646287,0.874487448744874
0.0298019058426054,0.0321745873469178,0.874587458745875
0.0298537413976104,0.0322768833264909,0.874687468746875
0.0299055596349111,0.0323792279316169,0.874787478747875
0.0299573599480528,0.0324816174203415,0.874887488748875
0.0300091417156925,0.0325840480507107,0.874987498749875
0.030060904337331,0.0326865161502496,0.875087508750875
0.0301129281850872,0.0327891063198766,0.875187518751875
0.0301652108663934,0.0328918148672657,0.875287528752875
0.0302175298823723,0.0329942163610131,0.875387538753875
0.0302702197071498,0.0330965007871786,0.875487548754875
0.0303232769451757,0.0331986673517137,0.875587558755876
0.0303763008043749,0.0333008528791225,0.875687568756876
0.0304292370388191,0.0334029588279704,0.875787578757876
0.0304820855338676,0.0335049836151229,0.875887588758876
0.0305348754866883,0.0336068999997491,0.875987598759876
0.0305876306671271,0.0337088234365198,0.876087608760876
0.030640411832311,0.0338104380280765,0.876187618761876
0.030693156505005,0.033912054952151,0.876287628762876
0.0307458109425092,0.0340135833546917,0.876387638763876
0.0307987130715723,0.0341152034946633,0.876487648764877
0.0308515222115856,0.0342167306713915,0.876587658765877
0.0309042382801666,0.0343181633662587,0.876687668766877
0.0309573379496697,0.0344195714456182,0.876787678767877
0.0310104789836473,0.0345207729830041,0.876887688768877
0.0310635509051212,0.0346218518895048,0.876987698769877
0.031116639069356,0.0347226193155427,0.877087708770877
0.0311696282861986,0.0348232871926966,0.877187718771877
0.0312226562526143,0.0349237447511829,0.877287728772877
0.0312757218182252,0.0350239912168041,0.877387738773877
0.0313290255750993,0.0351243106505314,0.877487748774877
0.0313823913233499,0.0352243917307118,0.877587758775878
0.0314357035219536,0.0353244389744949,0.877687768776878
0.0314889106465836,0.0354243791904487,0.877787778777878
0.0315420127806152,0.0355242110634298,0.877887788778878
0.0315954356795232,0.0356239266678405,0.877987798779878
0.0316487504974948,0.0357235313238067,0.878087808780878
0.0317019921329671,0.035822989323954,0.878187818781878
0.0317555515308195,0.0359223284996868,0.878287828782878
0.0318094256156023,0.036021547972589,0.878387838783878
0.0318632994160165,0.0361204555580784,0.878487848784879
0.0319174842259235,0.0362192431677827,0.878587858785879
0.0319718897148476,0.0363180809663232,0.878687868786879
0.0320260220495548,0.0364166353837967,0.878787878787879
0.0320801493822518,0.0365148787376828,0.878887888788879
0.0321341568731596,0.0366130029445722,0.878987898789879
0.0321880575153951,0.036711003091289,0.879087908790879
0.0322422650102789,0.0368088795053784,0.879187918791879
0.0322960520767614,0.036906445903032,0.879287928792879
0.0323498481418,0.0370037025522413,0.879387938793879
0.032403584064603,0.0371006921777853,0.879487948794879
0.0324572246028107,0.037197312853597,0.87958795879588
0.0325108751370982,0.0372936304509727,0.87968796879688
0.0325644290659406,0.037389581078775,0.87978797879788
0.0326178791178378,0.0374854140484217,0.87988798879888
0.0326708240411591,0.037580883611788,0.87998799879988
0.0327236749734406,0.0376759879921902,0.88008800880088
0.0327763172486012,0.0377709058257555,0.88018801880188
0.0328287516850072,0.0378656361447373,0.88028802880288
0.0328809792801824,0.0379601783138965,0.88038803880388
0.0329335181339831,0.0380546008745183,0.880488048804881
0.0329858481172624,0.0381488336426296,0.880588058805881
0.0330382785149387,0.0382427241857076,0.880688068806881
0.0330903782459521,0.0383360131178424,0.880788078807881
0.0331424996286864,0.0384290222421289,0.880888088808881
0.033194177705486,0.0385216052551074,0.880988098809881
0.0332458806950651,0.0386139135024466,0.881088108810881
0.0332976084281919,0.0387059488749745,0.881188118811881
0.0333492446958498,0.0387976330100173,0.881288128812881
0.033400389773463,0.0388889764981986,0.881388138813881
0.0334514468928208,0.0389799721682666,0.881488148814881
0.0335020175243905,0.0390706313751168,0.881588158815882
0.0335522722566168,0.0391607130257343,0.881688168816882
0.0336024444802427,0.0392504537565361,0.881788178817882
0.0336521374344788,0.0393398660688251,0.881888188818882
0.0337015216645934,0.0394287102690975,0.881988198819882
0.0337504330020251,0.0395172318722262,0.882088208820882
0.0337990419543246,0.0396051921276397,0.882188218821882
0.0338475788730139,0.0396928232300457,0.882288228822882
0.0338958167460419,0.0397798997639269,0.882388238823882
0.0339437581044386,0.0398664259923317,0.882488248824883
0.0339914054737748,0.0399524061683833,0.882588258825883
0.0340389866804979,0.0400380689681608,0.882688268826883
0.0340862772693932,0.0401231923061887,0.882788278827883
0.0341332797784387,0.0402077803462594,0.882888288828883
0.0341802200544193,0.0402920592532735,0.882988298829883
0.0342268756461005,0.0403758093090127,0.883088308830883
0.0342734710543548,0.0404592550853175,0.883188318831883
0.0343195837912173,0.0405423883091937,0.883288328832883
0.0343652783895163,0.0406250858584388,0.883388338833883
0.0344104983983497,0.0407074747808334,0.883488348834883
0.0344556679151197,0.0407895666000079,0.883588358835884
0.0345007870986359,0.0408713628792458,0.883688368836884
0.0345454379507823,0.0409528549634171,0.883788378837884
0.0345898249241923,0.0410338391095691,0.883888388838884
0.0346336685261556,0.0411142889155851,0.883988398839884
0.0346774318582394,0.0411943675237186,0.884088408840884
0.0347206582819361,0.0412739177470807,0.884188418841884
0.0347633527744418,0.0413529431886672,0.884288428842884
0.0348055202777167,0.0414314474216968,0.884388438843884
0.0348474456854903,0.0415094666498243,0.884488448844885
0.0348893075460485,0.0415871353054823,0.884588458845885
0.0349309141760524,0.0416644051799936,0.884688468846885
0.0349724606777165,0.041741331097453,0.884788478847885
0.0350138963971899,0.04181779641708,0.884888488848885
0.0350549906658275,0.0418939259633189,0.884988498849885
0.0350960301555316,0.0419697215078907,0.885088508850885
0.0351370158320639,0.0420451860582546,0.885188518851885
0.0351779486502679,0.0421203226069812,0.885288528852885
0.0352188295565502,0.0421951341168647,0.885388538853885
0.0352596594918585,0.0422696235159593,0.885488548854885
0.035300439385726,0.0423437937174309,0.885588558855886
0.0353411701547825,0.0424176476145941,0.885688568856886
0.035381477658699,0.0424912122547306,0.885788578857886
0.0354213660816157,0.0425644905113035,0.885888588858886
0.0354612135301342,0.0426374604586454,0.885988598859886
0.0355010208365169,0.042710124880889,0.886088608860886
0.0355407888260781,0.042782486547279,0.886188618861886
0.035580678571582,0.0428547216026154,0.886288628862886
0.0356204377700323,0.042926864414315,0.886388638863886
0.0356601984801526,0.0429990013053896,0.886488648864887
0.0356998302958331,0.0430710462357075,0.886588658865887
0.0357397051142153,0.0431429730115893,0.886688668866887
0.0357794772367996,0.0432148439658527,0.886788678867887
0.0358192138445664,0.0432864210824211,0.886888688868887
0.0358591922068897,0.0433578823075922,0.886988698869887
0.0358990810392377,0.0434289173221993,0.887088708870887
0.0359391517702603,0.0434995826376906,0.887188718871887
0.0359791332839641,0.0435698273555491,0.887288728872887
0.0360186594559411,0.0436396830441704,0.887388738873887
0.036057905931733,0.0437092955553994,0.887488748874887
0.0360974648676453,0.043778406868097,0.887588758875888
0.0361371485247756,0.0438474142249407,0.887688768876888
0.0361765534122762,0.0439161857791186,0.887788778877888
0.0362157604456876,0.0439845463883173,0.887888788878888
0.0362550118684024,0.0440524430200141,0.887988798879888
0.0362945070516391,0.0441202473187438,0.888088808880888
0.0363339751573214,0.04418779254422,0.888188818881888
0.0363730537881067,0.0442551119670805,0.888288828882888
0.0364121095046338,0.0443221765201824,0.888388838883888
0.036451143031472,0.0443889884218992,0.888488848884888
0.0364899872635688,0.0444554047682918,0.888588858885889
0.0365287591727239,0.0445214301152141,0.888688868886889
0.0365673454025404,0.0445870661500197,0.888788878887889
0.0366057481833023,0.044652315964535,0.888888888888889
0.0366441360304909,0.0447173278721559,0.888988898889889
0.0366825095808339,0.044782103897706,0.889088908890889
0.0367207038315227,0.0448465005565984,0.889188918891889
0.036758834175689,0.0449105208314781,0.889288928892889
0.0367969016644548,0.0449741674717385,0.889388938893889
0.0368349590787285,0.0450375891729109,0.889488948894889
0.0368727451427645,0.0451007745850628,0.88958895889589
0.0369102627240709,0.045163725355845,0.88968896889689
0.0369475146633566,0.0452264431378712,0.88978897889789
0.0369845229905082,0.0452889607303125,0.88988898889889
0.0370211206148654,0.0453510946930476,0.88998899889989
0.0370577217568581,0.0454130157862337,0.89008900890089
0.0370938982078973,0.0454745264654607,0.89018901890189
0.0371300315961905,0.0455356814307534,0.89028902890289
0.0371657458727143,0.0455964315553157,0.89038903890389
0.0372010452216089,0.0456567798217929,0.89048904890489
0.0372363011782273,0.0457167417885752,0.890589058905891
0.0372715732088713,0.0457765076749743,0.890689068906891
0.0373068617408384,0.0458360791187155,0.890789078907891
0.0373421672019222,0.0458954577327101,0.890889088908891
0.0373774309312841,0.0459544567914604,0.890989098909891
0.0374127128071386,0.0460132675663925,0.891089108910891
0.0374477573661758,0.0460718749110288,0.891189118911891
0.0374827633915219,0.0461301081148399,0.891289128912891
0.0375177315983169,0.0461879699123306,0.891389138913891
0.0375527221541069,0.0462456522895709,0.891489148914892
0.0375874809137027,0.0463031392365555,0.891589158915892
0.0376220104130971,0.0463604320684272,0.891689168916892
0.0376561549716123,0.0464172787839283,0.891789178917892
0.0376899183068848,0.0464736822068941,0.891889188918892
0.037723715076071,0.0465299170682247,0.891989198919892
0.037757424220006,0.0465858926677151,0.892089208920892
0.0377909158343193,0.0466416845839068,0.892189218921892
0.037824192317534,0.0466972940277235,0.892289228922892
0.037857212254555,0.0467525584474857,0.892389238923892
0.0378901522685964,0.0468075706625152,0.892489248924892
0.0379230134713264,0.0468623325090492,0.892589258925893
0.0379556673295971,0.0469169189303901,0.892689268926893
0.0379881384385686,0.0469711455831858,0.892789278927893
0.0380205356652854,0.0470251275052315,0.892889288928893
0.038052731297944,0.0470789393023586,0.892989298929893
0.0380849772077765,0.0471326018034551,0.893089308930893
0.038117152485991,0.0471860236284123,0.893189318931893
0.0381491301637154,0.0472392790902563,0.893289328932893
0.0381810401880005,0.047292296764313,0.893389338933893
0.038212883572747,0.0473450783726753,0.893489348934894
0.0382444289247404,0.0473976292999854,0.893589358935894
0.0382757843839746,0.0474500196855513,0.893689368936894
0.038307078702457,0.0475021784223182,0.893789378937894
0.0383382017734345,0.0475539748446216,0.893889388938894
0.0383691403194215,0.0476056158765714,0.893989398939894
0.0384000222328677,0.0476570305798479,0.894089408940894
0.0384306177106411,0.0477082223192324,0.894189418941894
0.03846116000403,0.0477591908862873,0.894289428942894
0.0384916500053464,0.0478099378641466,0.894389438943894
0.0385220886019397,0.0478604648210567,0.894489448944894
0.0385523521614311,0.0479108449236358,0.894589458945895
0.038582223317475,0.0479609955064588,0.894689468946895
0.0386118199063917,0.0480109301030922,0.894789478947895
0.0386413734196591,0.0480606503115586,0.894889488948895
0.0386708846602589,0.0481101576306251,0.894989498949895
0.0387003544262101,0.0481594535689839,0.895089508950895
0.0387295567789158,0.0482084761412138,0.895189518951895
0.0387585981104705,0.0482573619236792,0.895289528952895
0.0387876027311719,0.0483060406182624,0.895389538953895
0.0388165713819667,0.0483545136840275,0.895489548954896
0.0388452779024209,0.0484027800341207,0.895589558955896
0.0388737249114062,0.0484508408000613,0.895689568956896
0.0389019150014911,0.0484986970935172,0.895789578957896
0.0389298436207921,0.0485463533115329,0.895889588958896
0.0389577389798775,0.0485938138809292,0.895989598959896
0.0389856187815651,0.0486410985139636,0.896089608960896
0.0390134836387612,0.0486882079004656,0.896189618961896
0.0390413341599057,0.0487351427153768,0.896289628962896
0.0390691709529419,0.0487819036286755,0.896389638963896
0.0390969771587287,0.0488284734839486,0.896489648964896
0.0391247533916611,0.0488748532836825,0.896589658965897
0.0391525179441383,0.0489210614547683,0.896689668966897
0.0391802714042523,0.0489670986572587,0.896789678967897
0.0392079964339516,0.0490129485684917,0.896889688968897
0.0392356936198393,0.049058612185991,0.896989698969897
0.0392633817143666,0.0491041070631938,0.897089708970897
0.0392910429899014,0.0491494174928259,0.897189718971897
0.0393186780117072,0.049194544467448,0.897289728972897
0.0393463059084154,0.0492395048804448,0.897389738973897
0.0393739085246004,0.0492842836647434,0.897489748974898
0.0394014864046818,0.0493288817980162,0.897589758975898
0.0394290590852335,0.0493733155235206,0.897689768976898
0.0394566079631849,0.0494175704094226,0.897789778977898
0.0394841528629528,0.0494616622721785,0.897889788978898
0.0395116748658322,0.0495055770869042,0.897989798979898
0.0395391744849771,0.0495493158163839,0.898089808980898
0.0395666522251045,0.0495928793886616,0.898189818981898
0.0395941085864652,0.0496362687565959,0.898289828982898
0.039621544060873,0.049679484853194,0.898389838983898
0.0396489591341864,0.0497225286065,0.898489848984898
0.0396763747271054,0.0497654143342034,0.898589858985899
0.0397037707283633,0.0498081294704846,0.898689868986899
0.0397311683936494,0.0498506879062318,0.898789878987899
0.0397585472499086,0.0498930774825754,0.898889888988899
0.0397859077532226,0.049935299117634,0.898989898989899
0.0398132716848416,0.0499773660620942,0.899089908990899
0.0398406180059508,0.050019266777437,0.899189918991899
0.0398679688590925,0.0500610140974731,0.899289928992899
0.039895302819346,0.0501025969055219,0.899389938993899
0.039922620313016,0.0501440160849624,0.8994899489949
0.0399499217609484,0.0501852725390249,0.8995899589959
0.0399772075765447,0.0502263671510884,0.8996899689969
0.040004500850739,0.0502673116730729,0.8997899789979
0.0400317791362729,0.0503080960354491,0.8998899889989
0.0400590659235862,0.0503487315534097,0.8999899989999
0.0400863616434503,0.0503892188026404,0.9000900090009
0.0401136667246515,0.050429558363789,0.9001900190019
0.0401409578603735,0.0504697410060401,0.9002900290029
0.0401682593738149,0.0505097771760962,0.9003900390039
0.0401955475124997,0.0505496580749057,0.9004900490049
0.0402228470318865,0.0505893936975559,0.900590059005901
0.0402501583394215,0.0506289846098065,0.900690069006901
0.0402774569977618,0.0506684226776216,0.900790079007901
0.0403047433562888,0.0507077087496409,0.900890089008901
0.0403320430602919,0.0507468519177211,0.900990099009901
0.0403593564983586,0.0507858527376963,0.901090109010901
0.0403866840536173,0.0508247117654004,0.901190119011901
0.0404140001125407,0.0508634219735032,0.901290129012901
0.0404413050021776,0.0509019841858301,0.901390139013901
0.0404685990456065,0.0509403992361321,0.901490149014902
0.0404959961049343,0.0509785225827449,0.901590159015902
0.0405234959191173,0.0510163568509917,0.901690169016902
0.0405510114023612,0.0510540551185597,0.901790179017902
0.0405786296940586,0.0510914684020751,0.901890189018902
0.0406063504914787,0.0511285993070097,0.901990199019902
0.0406341734789869,0.0511654504388358,0.902090209020902
0.0406620983280458,0.0512020244030253,0.902190219021902
0.0406901246962218,0.0512383237901619,0.902290229022902
0.0407181658361836,0.0512744958863406,0.902390239023902
0.0407463083711926,0.0513103974501516,0.902490249024902
0.0407744657936207,0.0513461737627172,0.902590259025903
0.0408027244205242,0.0513816836074515,0.902690269026903
0.0408310838275833,0.0514169295451613,0.902790279027903
0.0408595435780714,0.0514519141465791,0.902890289028903
0.0408881032208694,0.0514866399625862,0.902990299029903
0.0409166771302398,0.0515212470633605,0.903090309030903
0.0409452656724377,0.0515557358608147,0.903190319031903
0.0409738692077625,0.0515901067767874,0.903290329032903
0.0410025724413517,0.0516242259346795,0.903390339033903
0.0410312907737755,0.0516582290721415,0.903490349034903
0.0410600245568968,0.0516921165812347,0.903590359035904
0.0410888575221509,0.051725757890588,0.903690369036904
0.0411177890695347,0.0517591555312312,0.903790379037904
0.0411468185836607,0.0517923120093803,0.903890389038904
0.04117594543326,0.0518252298362142,0.903990399039904
0.0412051689711831,0.0518579114980977,0.904090409040904
0.0412344885363846,0.0518903594962838,0.904190419041904
0.0412639034514416,0.0519225763022491,0.904290429042904
0.0412934130096509,0.0519545643725813,0.904390439043904
0.0413230164785027,0.05198632614898,0.904490449044904
0.0413526336248421,0.0520179847933502,0.904590459045905
0.0413823437155659,0.0520494210594394,0.904690469046905
0.0414121459615885,0.0520806373641329,0.904790479047905
0.0414419617982496,0.0521117533407822,0.904890489048905
0.0414718686993852,0.0521426532617625,0.904990499049905
0.0415018658213184,0.0521733395092196,0.905090509050905
0.0415318764520039,0.0522039281532121,0.905190519051905
0.0415619009274235,0.0522344194815823,0.905290529052905
0.0415920140355436,0.0522647025409228,0.905390539053905
0.0416222148622156,0.0522947796984913,0.905490549054905
0.0416524294651351,0.0523247621558351,0.905590559055906
0.041682658175321,0.0523546501908715,0.905690569056906
0.041712901317837,0.0523844440864801,0.905790579057906
0.0417431592157617,0.0524141441354666,0.905890589058906
0.0417735019850777,0.0524436467293731,0.905990599059906
0.0418039286044401,0.0524729541957549,0.906090609060906
0.041834438037119,0.0525020688572041,0.906190619061906
0.0418649620113097,0.0525310931608822,0.906290629062906
0.0418955008431427,0.0525600273847062,0.906390639063906
0.0419261202049063,0.0525887741733514,0.906490649064907
0.0419567545781592,0.0526174321625461,0.906590659065907
0.0419874042710915,0.0526460016103558,0.906690669066907
0.0420181320244631,0.0526743889977035,0.906790679067907
0.0420489366903774,0.0527025965777021,0.906890689068907
0.0420798171075383,0.0527306265985018,0.906990699069907
0.042110712728249,0.0527585712590739,0.907090709070907
0.0421416238527592,0.0527864307976331,0.907190719071907
0.0421725507793333,0.052814205447431,0.907290729072907
0.0422034937997843,0.0528418954566081,0.907390739073907
0.0422344532029474,0.0528695010584159,0.907490749074907
0.0422654292726949,0.0528970224960319,0.907590759075908
0.042296474906065,0.0529243778137121,0.907690769076908
0.0423275888281135,0.0529515691851645,0.907790779077908
0.0423587195035954,0.0529786783676212,0.907890789078908
0.0423899162320125,0.0530056272812877,0.907990799079908
0.0424211777081473,0.0530324180502444,0.908090809080908
0.0424524560677411,0.0530591285061451,0.908190819081908
0.0424837968519641,0.0530856844451454,0.908290829082908
0.0425151547394982,0.0531121610735763,0.908390839083908
0.0425465300003201,0.0531385586147638,0.908490849084909
0.0425779642351336,0.0531648067507389,0.908590859085909
0.0426094560742048,0.05319090753114,0.908690869086909
0.0426409654940089,0.053216930936465,0.908790879087909
0.0426724927585672,0.0532428771701889,0.908890889088909
0.0427040381269378,0.0532687464506751,0.908990899089909
0.0427356018556979,0.0532945389714731,0.909090909090909
0.0427672172383138,0.0533201921466623,0.909190919091909
0.0427988828598901,0.0533457079315875,0.909290929092909
0.0428305973000724,0.0533710882815937,0.909390939093909
0.0428623304167748,0.0533963941299873,0.909490949094909
0.0428940824571448,0.0534216256653548,0.90959095909591
0.0429258536643598,0.0534467830862086,0.90969096909691
0.0429576684980953,0.0534718113997181,0.90979097909791
0.0429895028014068,0.053496766427502,0.90989098909891
0.0430213779709274,0.0535215956680577,0.90999099909991
0.0430532729281397,0.0535463524218992,0.91009100910091
0.0430851879053031,0.0535710368726501,0.91019101910191
0.043117139590342,0.0535956002607623,0.91029102910291
0.0431491116323064,0.0536200921050929,0.91039103910391
0.0431811175230749,0.0536444660977186,0.910491049104911
0.0432131441216391,0.053668769281058,0.910591059105911
0.0432452016712263,0.053692957788887,0.910691069106911
0.0432772886800175,0.0537170333532241,0.910791079107911
0.0433093969137287,0.0537410393440131,0.910891089108911
0.0433415265862565,0.0537649759399148,0.910991099109911
0.0433736779070313,0.0537888433195901,0.911091109110911
0.0434058528021173,0.0538126035969938,0.911191119111911
0.0434380497454523,0.0538362953132612,0.911291129112911
0.0434702689429927,0.0538599186619418,0.911391139113911
0.04350250719373,0.0538834392557671,0.911491149114911
0.0435347681234886,0.0539068920924304,0.911591159115912
0.0435670450617639,0.0539302451122181,0.911691169116912
0.0435993451177724,0.0539535309654176,0.911791179117912
0.043631668480597,0.0539767498306897,0.911891189118912
0.0436640032221384,0.0539998730428789,0.911991199119912
0.0436963801251806,0.0540229117881453,0.912091209120912
0.0437287808189123,0.0540458843941237,0.912191219121912
0.0437612054824906,0.0540687910146611,0.912291229122912
0.0437936542915989,0.0540916318234556,0.912391239123912
0.043826127419439,0.054114406979317,0.912491249124913
0.0438587404591437,0.0541372253711262,0.912591259125913
0.0438913773366846,0.0541599776186847,0.912691269126913
0.0439241540809285,0.0541827728689391,0.912791279127913
0.0439570702715259,0.0542056105859068,0.912891289128913
0.0439900091679439,0.0542283810271044,0.912991299129913
0.0440229709468583,0.0542510843563045,0.913091309130913
0.0440560725200188,0.0542738302316227,0.913191319131913
0.044089313469061,0.0542966181121134,0.913291329132913
0.0441226933785984,0.0543194474766821,0.913391339133913
0.0441560943845189,0.0543422079724207,0.913491349134913
0.044189634334061,0.0543650097239482,0.913591359135914
0.0442233128177934,0.0543878522200961,0.913691369136914
0.0442571294272772,0.0544107349298442,0.913791379137914
0.0442910837590365,0.0544336573370608,0.913891389138914
0.0443251754110841,0.0544566189256146,0.913991399139914
0.0443594039854034,0.0544796191744109,0.914091409140914
0.0443937690859623,0.054502657572281,0.914191419141914
0.0444282703206995,0.054525733608056,0.914291429142914
0.0444629072995386,0.0545488467755301,0.914391439143914
0.0444975597727478,0.0545718855604988,0.914491449144915
0.0445323480396869,0.0545949613084313,0.914591459145915
0.0445672717142497,0.0546180735230469,0.914691469146915
0.0446022098345422,0.0546411103427454,0.914791479147915
0.044637162626372,0.0546640719858899,0.914891489148915
0.0446722513295501,0.0546870702892671,0.914991499149915
0.0447074755574742,0.0547101047466709,0.915091509150915
0.0447428349260231,0.0547331748618209,0.915191519151915
0.0447782072787559,0.05475616817758,0.915291529152915
0.0448137148430818,0.0547791970071641,0.915391539153915
0.0448493572363685,0.0548022608592556,0.915491549154915
0.0448851340779689,0.0548253592326111,0.915591559155916
0.0449210449887249,0.0548484916359132,0.915691569156916
0.0449570895939446,0.0548716575877698,0.915791579157916
0.0449932675199291,0.0548948565919006,0.915891589158916
0.0450294548673006,0.054917975367343,0.915991599159916
0.0450656518871769,0.0549410141622375,0.916091609160916
0.0451019828099548,0.0549640862724346,0.916191619161916
0.0451384472609427,0.0549871912066169,0.916291629162916
0.0451750448684264,0.0550103284784297,0.916391639163916
0.045211650500764,0.0550333841964855,0.916491649164917
0.0452483894047346,0.0550564721578784,0.916591659165917
0.045285261210113,0.0550795918712907,0.916691669166917
0.0453222655476665,0.0551027428652564,0.916791679167917
0.045359276272845,0.0551258107570702,0.916891689168917
0.0453964196592315,0.0551489098450695,0.916991699169917
0.0454335690650029,0.0551719254984092,0.917091709170917
0.0454707247546767,0.0551948579900434,0.917191719171917
0.0455078869887999,0.0552177075830009,0.917291729172917
0.0455451829977845,0.0552405890520481,0.917391739173917
0.0455824851606459,0.0552633872948733,0.917491749174917
0.0456199212115205,0.0552862173194949,0.917591759175918
0.045657363021729,0.0553089637903496,0.917691769176918
0.0456949388326065,0.0553317419487073,0.917791779177918
0.0457326482605279,0.055354551318139,0.917891789178918
0.0457704909233576,0.0553773914122897,0.917991799179918
0.0458084664424335,0.0554002617596932,0.918091809180918
0.0458465744400864,0.0554231618789574,0.918191819181918
0.045884814541128,0.0554460912986161,0.918291829182918
0.0459231863733484,0.0554690495472027,0.918391839183918
0.0459616895650332,0.0554920361582139,0.918491849184918
0.0460003237469501,0.055515050660183,0.918591859185919
0.0460390885523477,0.0555380925965323,0.918691869186919
0.0460779836164601,0.0555611614908324,0.918791879187919
0.0461168775872667,0.0555841406973401,0.918891889188919
0.0461557707560841,0.0556070305187863,0.918991899189919
0.046194663412244,0.0556298312678274,0.919091909190919
0.0462336875539236,0.0556526597837567,0.919191919191919
0.0462727108112317,0.0556753989592895,0.919291929192919
0.0463117334670478,0.0556980491070828,0.919391939193919
0.0463508882833251,0.0557207273939744,0.91949194919492
0.0463900421125007,0.0557433163851348,0.91959195919592
0.0464293282405997,0.0557659334558398,0.91969196919692
0.0464687462785382,0.0557885781445488,0.91979197919792
0.046508295838225,0.0558112499698696,0.91989198919892
0.0465478426837543,0.0558338310949858,0.91999199919992
0.0465873870994948,0.0558563218474425,0.92009200920092
0.046626929365845,0.055878722549822,0.92019201920192
0.046666604351468,0.0559011511828619,0.92029202920292
0.0467062767802544,0.0559234895176844,0.92039203920392
0.0467459469286324,0.0559457378669462,0.92049204920492
0.0467856150680674,0.0559678965482664,0.920592059205921
0.0468254170885676,0.0559900839394075,0.920692069206921
0.0468653525767316,0.0560122995589773,0.920792079207921
0.0469052849269146,0.0560344246768547,0.920892089208921
0.0469453508519579,0.0560565779586444,0.920992099209921
0.0469854132057675,0.0560786404856386,0.921092109210921
0.0470256092351822,0.0561007311120287,0.921192119211921
0.0470658012506811,0.0561227307305204,0.921292129212921
0.0471061270355823,0.0561447583739658,0.921392139213921
0.0471464483589227,0.0561666947564098,0.921492149214922
0.0471867654896863,0.0561885402103603,0.921592159215922
0.0472272169829072,0.0562104140217724,0.921692169216922
0.0472678023968957,0.0562323156993286,0.921792179217922
0.0473083824341825,0.0562541255997517,0.921892189218922
0.0473490964637014,0.0562759632918769,0.921992199219922
0.0473898046544814,0.0562977089587288,0.922092209220922
0.0474306469104468,0.0563194823378778,0.922192219221922
0.047471622784945,0.0563412829280808,0.922292229222922
0.0475127318357904,0.0563631102380201,0.922392239223922
0.0475538331143886,0.0563848441380639,0.922492249224922
0.0475950676517164,0.0564066046933276,0.922592259225923
0.0476364350036028,0.0564283914174563,0.922692269226923
0.0476779347273659,0.0564502038191327,0.922792279227923
0.0477194345444297,0.0564718769297912,0.922892289228923
0.0477609346513213,0.0564934114988152,0.922992299229923
0.0478024352415899,0.0565148082855138,0.923092309230923
0.0478439365048148,0.0565360680293448,0.923192319231923
0.0478855812675152,0.0565573118127984,0.923292329232923
0.0479272260872879,0.0565784191241068,0.923392339233923
0.0479690143340792,0.0565995112045699,0.923492349234924
0.0480109454942389,0.0566205879499689,0.923592359235924
0.0480528752931014,0.0566415285904702,0.923692369236924
0.0480948039266976,0.0566623338556059,0.923792379237924
0.0481367315860954,0.0566830044798711,0.923892389238924
0.0481786584603777,0.0567035411828723,0.923992399239924
0.0482205847351532,0.0567239446941417,0.924092409240924
0.0482626556146207,0.0567443368257017,0.924192419241924
0.0483047252523946,0.0567645962717359,0.924292429242924
0.0483469394020561,0.0567848450030765,0.924392439243924
0.0483892975325852,0.0568050828708392,0.924492449244924
0.048431799116932,0.0568253097509541,0.924592459245925
0.0484744436325133,0.0568455254945369,0.924692469246925
0.048517230558731,0.0568657299675921,0.924792479247925
0.0485601593779646,0.0568859230361237,0.924892489248925
0.0486032295735862,0.0569061045661364,0.924992499249925
0.0486464406329382,0.0569262744186713,0.925092509250925
0.0486897920428667,0.0569464324646957,0.925192519251925
0.0487332832936917,0.0569665785702138,0.925292529252925
0.0487769138792072,0.0569867126061928,0.925392539253925
0.0488206832951923,0.0570068344485625,0.925492549254926
0.048864591042389,0.0570269439633273,0.925592559255926
0.0489086366220354,0.0570470410313798,0.925692569256926
0.0489528195398363,0.0570671255236872,0.925792579257926
0.0489971393054666,0.0570871973161794,0.925892589258926
0.0490415954325716,0.0571072562897489,0.925992599259926
0.0490861874352928,0.0571273023252886,0.926092609260926
0.0491309148322382,0.0571473352987285,0.926192619261926
0.0491757771430083,0.0571673550959239,0.926292629262926
0.0492207738896851,0.0571873615928047,0.926392639263926
0.0492659045958395,0.0572073546801894,0.926492649264926
0.0493111687855386,0.0572273342340078,0.926592659265927
0.0493565659858271,0.0572473001500408,0.926692669266927
0.0494020957277202,0.0572672523042188,0.926792679267927
0.0494477575462029,0.0572871905923224,0.926892689268927
0.0494935509777496,0.0573071149051702,0.926992699269927
0.0495394755613156,0.0573270251286177,0.927092709270927
0.0495855308373454,0.0573469211534832,0.927192719271927
0.0496317163492609,0.0573668028705849,0.927292729272927
0.0496780316409806,0.0573866701757039,0.927392739273927
0.0497244762594003,0.0574065229596587,0.927492749274928
0.049771049752905,0.0574263611182304,0.927592759275928
0.0498177516723609,0.0574461845472,0.927692769276928
0.0498645815696268,0.0574659931373859,0.927792779277928
0.0499115390000354,0.0574857867895319,0.927892789278928
0.0499586235209047,0.0575055653994193,0.927992799279928
0.0500058346905451,0.0575253288777173,0.928092809280928
0.0500531720697484,0.0575450771102819,0.928192819281928
0.0501006352212917,0.0575648100077822,0.928292829282928
0.0501482237094407,0.0575845274709624,0.928392839283928
0.0501959371009426,0.0576042294005663,0.928492849284928
0.0502437749635373,0.0576239156973377,0.928592859285929
0.0502917368669497,0.0576435862719463,0.928692869286929
0.0503398223828897,0.057663241025136,0.928792879287929
0.0503880310845562,0.0576828798576508,0.928892889288929
0.0504363625476295,0.05770250268016,0.928992899289929
0.0504848163492787,0.0577221094033333,0.929092909290929
0.0505333920666728,0.0577416999279146,0.929192919291929
0.0505820892779737,0.0577612741695362,0.929292929292929
0.050630976598412,0.0577807165444946,0.929392939293929
0.050680052966444,0.057800027812099,0.92949294929493
0.050729351124665,0.0578193809558428,0.92959295929593
0.0507788698725726,0.0578387754198921,0.92969296929693
0.0508286080185976,0.0578582106533758,0.92979297929793
0.0508785643761336,0.0578776861203108,0.92989298929893
0.0509287037946329,0.0578970290059389,0.92999299929993
0.0509790592593719,0.0579164123781214,0.93009300930093
0.0510296296026028,0.0579358356859873,0.93019301930193
0.0510803795710478,0.0579551260899638,0.93029302930293
0.0511313422899344,0.057974456697615,0.93039303930393
0.0511825166078921,0.0579938269580696,0.93049304930493
0.0512338671594837,0.0580130639722016,0.930593059305931
0.0512854272143542,0.0580323409120911,0.930693069306931
0.0513371613321283,0.0580514847992074,0.930793079307931
0.0513890685326522,0.0580704963928593,0.930893089308931
0.0514411822294921,0.0580895489594205,0.930993099309931
0.0514935013050246,0.0581086419529825,0.931093109310931
0.0515460246460928,0.0581277748177113,0.931193119311931
0.0515987511459914,0.0581469470225867,0.931293129312931
0.051651679702978,0.0581661580217004,0.931393139313931
0.0517048092207691,0.0581854072790697,0.931493149314932
0.0517581039269777,0.0582045216375025,0.931593159315932
0.0518115628861154,0.0582235018662338,0.931693169316932
0.051865219936068,0.0582425214351117,0.931793179317932
0.0519190739994111,0.0582615798031906,0.931893189318932
0.0519730891330369,0.0582805036941716,0.931993199319932
0.0520272993326488,0.0582994666573078,0.932093209320932
0.0520816685692828,0.0583182953517839,0.932193219321932
0.0521361959357383,0.0583369905468343,0.932293229322932
0.0521909155840468,0.0583557258611916,0.932393239323932
0.0522457913567079,0.0583743278696727,0.932493249324932
0.0523008223604167,0.0583927973216608,0.932593259325933
0.0523560429065107,0.0584113079202564,0.932693269326933
0.0524114167049826,0.0584296861310942,0.932793279327933
0.0524669781778404,0.0584481057118658,0.932893289328933
0.0525227262987761,0.0584665660868855,0.932993299329933
0.0525786600434672,0.0584850667003196,0.933093309330933
0.0526347429293493,0.0585034339532864,0.933193319331933
0.052690974091902,0.0585216685951695,0.933293329332933
0.0527473526675975,0.0585397713555011,0.933393339333933
0.0528038777998558,0.058557742973739,0.933493349334933
0.0528605486335856,0.0585755841744523,0.933593359335934
0.0529174000334773,0.0585934688890306,0.933693369336934
0.052974431001511,0.0586113965368257,0.933793379337934
0.0530316047151702,0.0586291932857043,0.933893389338934
0.0530889562163174,0.0586470331315721,0.933993399339934
0.0531464485806987,0.0586647422025939,0.934093409340934
0.0532040809770444,0.058682321213413,0.934193419341934
0.0532618525765663,0.0586997708687477,0.934293429342934
0.0533197625544465,0.0587170918683535,0.934393439343934
0.0533778100883481,0.0587342848970972,0.934493449344935
0.0534360305774555,0.0587515241096943,0.934593459345935
0.0534943867729474,0.0587686354109828,0.934693469346935
0.0535528778584427,0.0587856194808672,0.934793479347935
0.0536115394172454,0.0588026505435418,0.934893489348935
0.0536703704875641,0.0588197279687309,0.934993499349935
0.0537293701105852,0.0588368511261581,0.935093509350935
0.0537885373299763,0.058854019395473,0.935193519351935
0.0538478711933754,0.0588712321463995,0.935293529352935
0.053907334035582,0.0588883151597057,0.935393539353935
0.0539669618374209,0.0589054427638052,0.935493549354935
0.0540267536534779,0.0589226143333847,0.935593559355936
0.0540867085423092,0.0589398292580194,0.935693569356936
0.0541468255634634,0.0589570869223214,0.935793579357936
0.0542070667286616,0.0589742130028401,0.935893589358936
0.0542674312488179,0.058991208194368,0.935993599359936
0.0543279555290768,0.05900824696924,0.936093609360936
0.0543885993995108,0.0590251865128475,0.936193619361936
0.0544493993987637,0.0590422012131577,0.936293629362936
0.0545103171688279,0.0590591164191748,0.936393639363936
0.0545713893947498,0.0590761065684939,0.936493649364937
0.0546326151291302,0.0590931708918806,0.936593659365937
0.0546939557955979,0.059110134658934,0.936693669366937
0.0547554483035184,0.0591271723916173,0.936793679367937
0.054817091706981,0.0591442833206955,0.936893689368937
0.0548788850600755,0.0591614666620459,0.936993699369937
0.0549408274173876,0.0591787216563595,0.937093709370937
0.0550029762809414,0.0591960478073557,0.937193719371937
0.0550652718261207,0.0592134440827715,0.937293729372937
0.0551277131099926,0.0592309097282605,0.937393739373937
0.055190299190617,0.0592484439944394,0.937493749374937
0.0552530291250612,0.059266046126962,0.937593759375938
0.055315901971385,0.0592837153863705,0.937693769376938
0.0553789167896332,0.0593014510381701,0.937793779377938
0.0554421302460938,0.059319250789545,0.937893789378938
0.0555055408539106,0.0593371136578603,0.937993799379938
0.0555690897745766,0.0593550407448585,0.938093809380938
0.0556327760765735,0.0593730313160446,0.938193819381938
0.0556965988273903,0.0593910846518118,0.938293829382938
0.0557605570960052,0.0594092000325537,0.938393839383938
0.0558246499494109,0.0594273767436267,0.938493849384939
0.0558889333144375,0.0594456107006429,0.938593859385939
0.0559533489823577,0.059463904598405,0.938693869386939
0.0560179526770229,0.059482253826468,0.938793879387939
0.0560826864011213,0.0595006616255429,0.938893889388939
0.0561475391501313,0.0595191224025498,0.938993899389939
0.0562125101141234,0.0595376352889979,0.939093909390939
0.0562775984836643,0.0595561994412106,0.939193919391939
0.0563428034488244,0.0595748140055856,0.939293929392939
0.0564081241976889,0.0595934781384463,0.939393939393939
0.0564735599203284,0.0596121909961158,0.939493949394939
0.0565391098058205,0.0596309517498061,0.93959395939594
0.0566047730422506,0.0596497595707288,0.93969396939694
0.0566705488172077,0.0596686136350585,0.93979397939794
0.0567364363162956,0.0596875131239325,0.93989398939894
0.0568024347256145,0.0597064572284139,0.93999399939994
0.0568685986677696,0.0597254377300993,0.94009400940094
0.05693487148888,0.0597444612940343,0.94019401940194
0.0570013076254458,0.0597635191608701,0.94029402940294
0.0570678506146541,0.0597826185514863,0.94039403940394
0.0571345547088849,0.0598017501606256,0.940494049404941
0.0572014048951601,0.0598209806288193,0.940594059405941
0.0572683587881563,0.0598402498565115,0.940694069406941
0.0573354567022188,0.0598596155958517,0.940794079407941
0.0574026563899902,0.0598790180797921,0.940894089408941
0.0574700116586871,0.0598984466184532,0.940994099409941
0.0575375212184767,0.0599179002490511,0.941094109410941
0.0576051837825039,0.0599373779988759,0.941194119411941
0.057672998067884,0.0599568789001811,0.941294129412941
0.0577409627957022,0.0599764020001082,0.941394139413941
0.0578090766915107,0.0599959463309106,0.941494149414941
0.0578772843957279,0.0600155225824677,0.941594159415942
0.0579454181695512,0.0600352575990854,0.941694169416942
0.0580134783767542,0.06005514969341,0.941794179417942
0.0580814786844027,0.060075127942011,0.941894189418942
0.0581494598778119,0.060095247779408,0.941994199419942
0.0582175885990046,0.0601153793488734,0.942094209420942
0.0582858503546081,0.0601355914199813,0.942194219421942
0.0583542571149057,0.0601558128906398,0.942294229422942
0.0584227944743663,0.0601761128182657,0.942394239423942
0.058491254073141,0.0601965626622726,0.942494249424943
0.0585596896311009,0.0602171464374691,0.942594259425943
0.0586281010311238,0.060237862401911,0.942694269426943
0.0586964881511248,0.0602587088483938,0.942794279427943
0.0587650481672742,0.0602795937417184,0.942894289428943
0.0588337794433354,0.0603005161389525,0.942994299429943
0.0589024184057846,0.0603216437679801,0.943094309430943
0.0589712143839057,0.0603428766630419,0.943194319431943
0.0590401658466739,0.060364213474255,0.943294329432943
0.0591092712660418,0.0603856528666254,0.943394339433943
0.059178336389427,0.0604072059816477,0.943494349434943
0.0592473609145946,0.0604288715438814,0.943594359435944
0.0593164846968333,0.0604506434987058,0.943694369436944
0.0593859122458488,0.0604724635480629,0.943794379437944
0.0594555006840047,0.0604943078704941,0.943894389438944
0.0595251527472921,0.0605162350221229,0.943994399439944
0.0595949630838261,0.0605381842681546,0.944094409440944
0.0596649735052298,0.0605601420055439,0.944194419441944
0.0597350864035718,0.0605821391724105,0.944294429442944
0.0598053005848014,0.0606041750590733,0.944394439443944
0.0598756173600915,0.060626186851323,0.944494449444945
0.0599460185923788,0.0606482983264523,0.944594459445945
0.0600165695663564,0.0606704263326816,0.944694469446945
0.0600872686765574,0.0606925700610738,0.944794479447945
0.06015806237929,0.0607147493380304,0.944894489448945
0.0602291451698179,0.0607369673000436,0.944994499449945
0.0603005146858464,0.060759223123288,0.945094509450945
0.0603718284184699,0.0607815810314092,0.945194519451945
0.060443270114015,0.0608040231980155,0.945294529452945
0.0605148382791739,0.0608265483824059,0.945394539453945
0.0605862959728138,0.0608491937162793,0.945494549454945
0.0606576434778143,0.0608719577554599,0.945594559455946
0.0607290762795185,0.0608947490106572,0.945694569456946
0.0608006331905271,0.0609176182315042,0.945794579457946
0.060872470509883,0.0609405157701103,0.945894589458946
0.0609444440666436,0.060963447646357,0.945994599459946
0.0610165523813969,0.0609864131356745,0.946094609460946
0.0610887410077174,0.0610094946206083,0.946194619461946
0.0611609882169604,0.0610326591084378,0.946294629462946
0.0612333497950126,0.0610558951648627,0.946394639463946
0.0613057315543069,0.0610792537628422,0.946494649464947
0.0613782425311196,0.06110264021704,0.946594659465947
0.0614507818286693,0.0611259602143306,0.946694669466947
0.0615232067832164,0.0611493118643845,0.946794679467947
0.0615956604907606,0.0611725400398768,0.946894689468947
0.0616682334321506,0.0611957588952232,0.946994699469947
0.0617406894464062,0.0612190081229298,0.947094709470947
0.0618130163265184,0.0612420237266414,0.947194719471947
0.0618851091245689,0.0612648224508586,0.947294729472947
0.0619570080953493,0.061287197565021,0.947394739473947
0.0620284416474294,0.061309491820219,0.947494749474947
0.0620994887593673,0.0613317044918833,0.947594759475948
0.0621706485373763,0.0613539875956609,0.947694769476948
0.0622417706546513,0.0613762948137028,0.947794779477948
0.0623129307795603,0.0613986644538925,0.947894789478948
0.0623836170127738,0.0614209714138685,0.947994799479948
0.0624538306416433,0.0614432283487811,0.948094809480948
0.0625240865650168,0.0614655464204752,0.948194819481948
0.0625945174302064,0.0614877364419022,0.948294829482948
0.0626648970782669,0.0615096808144606,0.948394839483948
0.0627351632776221,0.0615315736929654,0.948494849484948
0.0628056439544747,0.0615533883378291,0.948594859485949
0.0628761825566784,0.0615750910069478,0.948694869486949
0.0629467776802561,0.0615966817698007,0.948794879487949
0.0630172495109107,0.061618121087729,0.948894889488949
0.0630878889275134,0.0616394367474719,0.948994899489949
0.0631582153758046,0.0616603807477913,0.949094909490949
0.0632282606450249,0.0616809286419155,0.949194919491949
0.063298141000767,0.0617014624416764,0.949294929492949
0.0633677161440675,0.0617218831540242,0.949394939493949
0.0634374602311393,0.0617421862528818,0.94949494949495
0.0635069732252463,0.0617622299112384,0.94959495949595
0.063576362756206,0.0617820662583866,0.94969496949695
0.0636456334295004,0.0618017602276529,0.94979497949795
0.0637149572177002,0.0618213479333616,0.94989498949895
0.0637842829706741,0.0618408685618124,0.94999499949995
0.0638535204234553,0.0618601382907479,0.95009500950095
0.0639227378334567,0.0618790598541738,0.95019501950195
0.0639919291912188,0.0618977208505423,0.95029502950295
0.0640610558672685,0.0619163340848858,0.95039503950395
0.0641302382904946,0.0619349823466995,0.95049504950495
0.0641995239137397,0.0619536227970598,0.950595059505951
0.0642688086034813,0.0619721135444396,0.950695069506951
0.0643377740861706,0.0619905643213966,0.950795079507951
0.0644068365226937,0.0620090932922922,0.950895089508951
0.0644757335087632,0.0620276109479949,0.950995099509951
0.0645444965844869,0.0620461624202436,0.951095109510951
0.0646133350208845,0.0620647449943844,0.951195119511951
0.0646820375558593,0.0620833592014375,0.951295129512951
0.06475060392142,0.0621020039098836,0.951395139513951
0.0648192666656255,0.0621206320177505,0.951495149514952
0.0648877910567832,0.0621392888155869,0.951595159515952
0.0649563618814232,0.0621579736631911,0.951695169516952
0.0650247900135396,0.0621767752458693,0.951795179517952
0.0650933103664637,0.0621955550865035,0.951895189518952
0.0651618735870955,0.0622143603118797,0.951995199519952
0.0652305255267806,0.0622331418051277,0.952095209520952
0.0652991951737501,0.0622519919935074,0.952195219521952
0.0653681140204747,0.0622708628519657,0.952295229522952
0.0654371151921758,0.0622897065638864,0.952395239523952
0.0655063272696443,0.0623086772392199,0.952495249524952
0.0655753842351724,0.0623276654084374,0.952595259525953
0.0656442848093491,0.0623467628883742,0.952695269526953
0.0657130297405654,0.0623658749291775,0.952795279527953
0.0657816181315462,0.062385094062327,0.952895289528953
0.0658502154913062,0.0624043740394525,0.952995299529953
0.0659188876916384,0.0624236164283011,0.953095309530953
0.0659875658572608,0.0624429184055364,0.953195319531953
0.066056315547806,0.062462275479821,0.953295329532953
0.0661251347766636,0.0624815912586141,0.953395339533953
0.0661939418947907,0.0625008257218648,0.953495349534954
0.0662625244912017,0.0625201202151919,0.953595359535954
0.0663309514024683,0.0625394632149645,0.953695369536954
0.0663992117620351,0.0625588092370846,0.953795379537954
0.0664674612858158,0.0625781767580715,0.953895389538954
0.0665352754744212,0.0625975562791183,0.953995399539954
0.0666028695522505,0.0626165768554453,0.954095409540954
0.066670307336992,0.0626353618573955,0.954195419541954
0.0667372995979217,0.0626539487739898,0.954295429542954
0.0668043338630312,0.0626724933826807,0.954395439543954
0.0668713000444262,0.0626907618063702,0.954495449544954
0.0669382706169102,0.062708889743006,0.954595459545955
0.0670051746952657,0.062726843033609,0.954695469546955
0.0670718562052647,0.0627448672476428,0.954795479547955
0.0671385341723179,0.0627629503999361,0.954895489548955
0.0672052655669331,0.0627807941862703,0.954995499549955
0.0672717509404693,0.0627984263239054,0.955095509550955
0.0673380759032792,0.0628158246936245,0.955195519551955
0.0674043947588625,0.0628332525275103,0.955295529552955
0.067470646103439,0.0628505063853418,0.955395539553955
0.0675367827566241,0.0628676581781476,0.955495549554956
0.0676026070161904,0.062884669354867,0.955595559555956
0.0676683278732555,0.0629013670560763,0.955695569556956
0.0677338824168354,0.0629178869201697,0.955795579557956
0.0677993705794388,0.0629342363963159,0.955895589558956
0.0678645962315508,0.0629505426762167,0.955995599559956
0.0679295155828783,0.0629667162507404,0.956095609560956
0.0679942732688829,0.062982658335275,0.956195619561956
0.0680590374348205,0.0629986195067535,0.956295629562956
0.0681235432887988,0.0630146043905091,0.956395639563956
0.0681876435442266,0.0630305941328499,0.956495649564956
0.0682515469023937,0.0630462331836139,0.956595659565957
0.0683152546337779,0.0630615235924392,0.956695669566957
0.0683789676406227,0.0630768343586862,0.956795679567957
0.0684428967542533,0.0630921600183078,0.956895689568957
0.0685064210688411,0.063107256267355,0.956995699569957
0.0685697792322275,0.063122317920696,0.957095709570957
0.0686331383003329,0.0631373987205347,0.957195719571957
0.0686965476252649,0.0631525349797072,0.957295729572957
0.0687598326542912,0.0631675596403078,0.957395739573957
0.0688230086728477,0.0631825890999398,0.957495749574958
0.0688860809673134,0.0631974420475246,0.957595759575958
0.0689488883899856,0.0632121615800512,0.957695769576958
0.0690116147472407,0.063226706873495,0.957795779577958
0.0690740975504265,0.0632408771973251,0.957895789578958
0.0691365785119159,0.0632551840776681,0.957995799579958
0.0691987553632024,0.063269477012532,0.958095809580958
0.0692607373048312,0.0632838153123867,0.958195819581958
0.0693225926428505,0.0632979044894099,0.958295829582958
0.0693845964228017,0.0633119786738024,0.958395839583958
0.0694465451002447,0.0633260635629629,0.958495849584958
0.0695086970620769,0.063340221737849,0.958595859585959
0.06957090165643,0.0633543159273041,0.958695869586959
0.0696328034021251,0.0633684001365605,0.958795879587959
0.0696945432740593,0.063382401928532,0.958895889588959
0.06975633544154,0.0633963391742758,0.958995899589959
0.0698179936971859,0.0634101206326414,0.959095909590959
0.0698794921366496,0.0634238237978123,0.959195919591959
0.0699409035151328,0.0634372924754604,0.959295929592959
0.0700023527230852,0.0634505477575025,0.959395939593959
0.070063759068789,0.0634636455797015,0.95949594959496
0.0701252545151856,0.0634767791886797,0.95959595959596
0.0701867619427834,0.0634898429412297,0.95969596959696
0.0702482794473547,0.0635028361624104,0.95979597959796
0.0703097729126,0.0635159319697111,0.95989598959896
0.0703712139358962,0.0635288659002732,0.95999599959996
0.0704326696079007,0.0635418468732538,0.96009600960096
0.070494069296003,0.0635546645600596,0.96019601960196
0.0705554802035161,0.0635675283264998,0.96029602960296
0.0706169003631846,0.0635804369120223,0.96039603960396
0.0706782818497072,0.0635934782128475,0.96049604960496
0.0707396231241184,0.0636066506656919,0.960596059605961
0.0708009226489416,0.0636199527072726,0.960696069606961
0.0708622247286162,0.0636332925902332,0.960796079607961
0.0709235177650696,0.0636465466216486,0.960896089608961
0.0709849757700882,0.0636598577898257,0.960996099609961
0.0710463604615896,0.0636729929869012,0.961096109610961
0.071107729807605,0.0636860402033885,0.961196119611961
0.0711690916513496,0.0636991225019369,0.961296129612961
0.0712304440637817,0.0637122386666593,0.961396139613961
0.0712917160117923,0.0637251756294946,0.961496149614962
0.0713529752098633,0.0637381456297157,0.961596159615962
0.0714142197423525,0.0637511474464727,0.961696169616962
0.0714754476960988,0.0637641798688416,0.961796179617962
0.0715366571604229,0.0637772416958238,0.961896189618962
0.0715977770823644,0.0637901188816859,0.961996199619962
0.071658875219582,0.0638030246781126,0.962096209620962
0.0717199402117209,0.0638158317544436,0.962196219621962
0.0717809797446756,0.0638286660120516,0.962296229622962
0.0718419227803746,0.0638413125466383,0.962396239623962
0.0719030018544696,0.0638540052948552,0.962496249624962
0.0719640491854782,0.063866723105232,0.962596259625963
0.0720249937844603,0.0638792505077104,0.962696269626963
0.072085894110765,0.0638916744258014,0.962796279627963
0.072146688621653,0.0639039076630399,0.962896289628963
0.0722073759806416,0.0639159503980868,0.962996299629963
0.0722681875328058,0.0639280373566795,0.963096309630963
0.0723291201401648,0.0639401671244189,0.963196319631963
0.0723900073155353,0.0639523191453712,0.963296329632963
0.0724507782585639,0.0639642765102649,0.963396339633963
0.0725114915789723,0.0639761257158099,0.963496349634963
0.0725721545303948,0.0639879962167465,0.963596359635964
0.072632927672938,0.0639999055168843,0.963696369636964
0.0726936456320793,0.0640118336012349,0.963796379637964
0.072754468548072,0.0640237977701329,0.963896389638964
0.0728151627954323,0.0640355614516778,0.963996399639964
0.0728757957526605,0.0640473418926115,0.964096409640964
0.0729362970010426,0.0640589207593381,0.964196419641964
0.0729968947605765,0.0640705336857881,0.964296429642964
0.0730574167981443,0.0640820295347307,0.964396439643964
0.0731180302197911,0.0640935577461177,0.964496449644965
0.0731785634732958,0.0641049669593921,0.964596459645965
0.0732390230539761,0.0641163893092084,0.964696469646965
0.073299338938654,0.0641276054048936,0.964796479647965
0.0733595700908989,0.0641387008845922,0.964896489648965
0.0734197148590899,0.0641496753314285,0.964996499649965
0.0734799380142726,0.064160678860296,0.965096509650965
0.0735400101061703,0.0641714742839062,0.965196519651965
0.073600155679328,0.0641822976878051,0.965296529652965
0.0736601461385602,0.0641929118598903,0.965396539653965
0.0737202051847352,0.0642035529105217,0.965496549654965
0.0737803296381845,0.0642142194203372,0.965596559655966
0.0738403596276388,0.0642248938756018,0.965696569656966
0.0739002259909662,0.064235355297545,0.965796579657966
0.0739601507198455,0.0642458397419356,0.965896589658966
0.0740199682248645,0.0642561947166974,0.965996599659966
0.0740796769328144,0.0642664198446572,0.966096609660966
0.0741392149138576,0.0642764303214216,0.966196619661966
0.0741986413524085,0.0642863108422022,0.966296629662966
0.0742578943384808,0.0642959767812667,0.966396639663966
0.0743171262162592,0.0643054431808737,0.966496649664967
0.0743763404830316,0.0643148470342628,0.966596659665967
0.0744355342956075,0.0643241875970135,0.966696669666967
0.0744947651619664,0.0643335480606078,0.966796679667967
0.0745539695125603,0.0643428431045208,0.966896689668967
0.074613138979109,0.0643519343955559,0.966996699669967
0.0746722709645773,0.0643608220329689,0.967096709670967
0.0747313628476123,0.0643695061110532,0.967196719671967
0.074790412014305,0.0643779867092137,0.967296729672967
0.074849481217326,0.0643864858484097,0.967396739673967
0.0749085020364826,0.0643947800535803,0.967496749674967
0.0749674765680633,0.0644030081740538,0.967596759675968
0.0750264019802922,0.0644111694455585,0.967696769676968
0.0750853358491389,0.0644193462903418,0.967796779677968
0.0751442749964239,0.0644275372493395,0.967896789678968
0.0752031557811347,0.0644356578060007,0.967996799679968
0.0752619715506327,0.064443567746226,0.968096809680968
0.0753207234215487,0.0644514068374626,0.968196819681968
0.0753794690596792,0.0644592571098963,0.968296829682968
0.0754381414830523,0.0644668944929299,0.968396839683968
0.0754967381392977,0.0644743191205592,0.968496849684969
0.0755552594844973,0.0644816713805817,0.968596859685969
0.0756137027350144,0.0644889505186511,0.968696869686969
0.0756720624709706,0.0644960152735163,0.968796879687969
0.075730336155877,0.0645028658089501,0.968896889688969
0.0757885235619408,0.0645096430834724,0.968996899689969
0.0758466198047705,0.0645162054040681,0.969096909690969
0.0759046223627653,0.0645225529345099,0.969196919691969
0.0759625304850531,0.0645288270601188,0.969296929692969
0.0760203414262105,0.0645350270215858,0.969396939693969
0.0760780524998721,0.0645411520596019,0.969496949694969
0.0761356598524203,0.0645470598707273,0.96959695969597
0.0761931620451385,0.0645528923316006,0.96969696969697
0.0762505564179637,0.0645586486779501,0.96979697969797
0.0763079007503406,0.0645644094411952,0.96989698969897
0.0763651311908339,0.0645699500346068,0.96999699969997
0.0764221924940065,0.0645753927714506,0.97009700970097
0.0764791418611366,0.0645808178953032,0.97019701970197
0.0765359154576623,0.0645860008641011,0.97029702970297
0.0765925702888309,0.0645911650387604,0.97039703970397
0.0766490429453929,0.0645960858821804,0.970497049704971
0.0767053295960638,0.0646009062238581,0.970597059705971
0.0767614280696168,0.064605482713202,0.970697069706971
0.0768173353690146,0.0646098156182035,0.970797079707971
0.0768731074692264,0.064614128274965,0.970897089708971
0.0769287408099366,0.0646184192690874,0.970997099709971
0.0769841732781803,0.0646224642272422,0.971097109710971
0.0770394019096745,0.0646262634620864,0.971197119711971
0.0770944214706463,0.0646299604532438,0.971297129712971
0.0771492287997894,0.0646335545356991,0.971397139713971
0.0772038811256776,0.0646371245535182,0.971497149714971
0.0772583174683538,0.0646404464162525,0.971597159715972
0.0773125348938082,0.064643520476261,0.971697169716972
0.077366527122605,0.0646464905853785,0.971797179717972
0.0774202910311556,0.0646493561083662,0.971897189718972
0.0774738443460992,0.064651976890678,0.971997199719972
0.0775272758892191,0.0646544671016186,0.972097209720972
0.0775805814748866,0.0646568266220805,0.972197219721972
0.0776336672748415,0.0646589414911972,0.972297229722972
0.0776866193922435,0.0646609263100372,0.972397239723972
0.0777394337069724,0.0646627809793439,0.972497249724973
0.0777921061232264,0.0646645053899361,0.972597259725973
0.0778446325655508,0.064666099432632,0.972697269726973
0.077897008979831,0.0646675630032125,0.972797279727973
0.0779492313352778,0.0646688960024218,0.972897289728973
0.0780012125019277,0.064669983536386,0.972997299729973
0.0780529499700907,0.06467082621553,0.973097309730973
0.0781044412414914,0.0646714246502788,0.973197319731973
0.078155764123466,0.0646718946923271,0.973297329732973
0.0782068353307353,0.0646721208870045,0.973397339733973
0.0782576524196146,0.0646721038546614,0.973497349734973
0.0783081653600776,0.0646721332592747,0.973597359735974
0.0783584197052051,0.0646719185485255,0.973697369736974
0.0784083651942006,0.0646717503342864,0.973797379737974
0.0784579996771771,0.0646716275495544,0.973897389738974
0.0785073691389798,0.0646712582970911,0.973997399739974
0.0785564712128473,0.0646706432518376,0.974097409740974
0.0786052551605613,0.0646700748867178,0.974197419741974
0.0786537673942639,0.0646692599347594,0.974297429742974
0.0787020055834225,0.0646681990857919,0.974397439743974
0.0787499186359706,0.0646671861725475,0.974497449744975
0.0787975044878782,0.0646662201180979,0.974597459745975
0.0788447610880183,0.06466529985544,0.974697469746975
0.0788916863951897,0.0646644243274968,0.974797479747975
0.0789383277133505,0.0646632978305589,0.974897489748975
0.0789846333181732,0.0646622162271455,0.974997499749975
0.0790306508188283,0.0646608830046101,0.975097509750975
0.0790763779860243,0.0646592989619641,0.975197519751975
0.079121762720742,0.0646577611825765,0.975297529752975
0.0791668030626736,0.0646562686192953,0.975397539753975
0.0792114970624299,0.0646548202348948,0.975497549754975
0.0792558427810434,0.0646534149921488,0.975597559755976
0.0792998887244634,0.0646517542146286,0.975697569756976
0.0793436327368477,0.0646498387658621,0.975797579757976
0.0793870219886525,0.0646479679426284,0.975897589758976
0.0794300546004637,0.0646461407126645,0.975997599759976
0.0794727287047783,0.0646443560635583,0.976097609760976
0.0795150935207005,0.0646423136563417,0.976197619761976
0.0795570957377905,0.0646403140930114,0.976297629762976
0.0795987335188184,0.0646383563661181,0.976397639763976
0.079640056485868,0.0646361392334637,0.976497649764977
0.0796810625486062,0.0646336636578319,0.976597659765977
0.0797216979499411,0.0646312314918461,0.976697669766977
0.0797619608903598,0.064628841728057,0.976797679767977
0.0798018495777939,0.0646264933739038,0.976897689768977
0.079841362227619,0.0646241854318631,0.976997699769977
0.0798805491959178,0.0646216150368995,0.977097709770977
0.0799194084280895,0.0646187832113506,0.977197719771977
0.0799578855452026,0.0646159934604533,0.977297729772977
0.0799959788008463,0.0646132447866843,0.977397739773977
0.0800336864585356,0.0646105362173337,0.977497749774977
0.0800710688347006,0.0646078975192996,0.977597759775978
0.0801081766705375,0.0646050237084295,0.977697769776978
0.0801449548680045,0.0646022186373566,0.977797779777978
0.0801814014801936,0.0645994805492483,0.977897789778978
0.0802175145805443,0.0645968077021604,0.977997799779978
0.0802532922613549,0.0645941983342976,0.978097809780978
0.0802887857739977,0.0645913466178305,0.978197819781978
0.0803239929204469,0.0645882529249696,0.978297829782978
0.0803589115274907,0.0645849176428135,0.978397839783978
0.0803934861005592,0.0645816457207751,0.978497849784978
0.0804277148500654,0.0645784353424683,0.978597859785979
0.0804615960087547,0.0645752847014323,0.978697869786979
0.0804951278322017,0.0645721919763182,0.978797879787979
0.0805283622228985,0.064568850391401,0.978897889788979
0.0805612434629494,0.0645655654122256,0.978997899789979
0.0805937698863408,0.0645623352025542,0.979097909790979
0.080625993648172,0.0645588527385221,0.979197919791979
0.0806577933582588,0.0645554212673002,0.979297929792979
0.0806891672438877,0.0645520392007915,0.979397939793979
0.0807201135556703,0.0645487049608243,0.97949794979498
0.0807506305685359,0.0645454169593012,0.97959795979598
0.0807807706554507,0.0645418681872458,0.97969796979698
0.0808104776751915,0.0645383647752182,0.97979797979798
0.0808397499791149,0.0645349051202329,0.97989798979898
0.0808686401565652,0.0645311821487969,0.97999799979998
0.0808971462546791,0.0645271965308885,0.98009800980098
0.0809252663488812,0.0645229489364865,0.98019801980198
0.0809529985418916,0.0645184400057924,0.98029802980298
0.0809803409627332,0.0645136703938965,0.98039803980398
0.0810071037360166,0.064508906112052,0.98049804980498
0.0810332866681925,0.0645041459096323,0.980598059805981
0.0810590226209661,0.0644994283426612,0.980698069806981
0.0810841774561989,0.0644947120709819,0.980798079807981
0.0811087510403917,0.0644899958439678,0.980898089808981
0.0811328753712254,0.064485317756102,0.980998099809981
0.0811564173105666,0.0644806369138799,0.981098109810981
0.0811793767929063,0.0644759520766006,0.981198119811981
0.0812018849787007,0.0644713008722436,0.981298129812981
0.0812239406386631,0.0644666816134555,0.981398139813981
0.081245542578743,0.0644620926277713,0.981498149814982
0.0812666896416146,0.0644575322278377,0.981598159815982
0.0812872506132233,0.0644529604233807,0.981698169816982
0.0813072256037434,0.0644483759687366,0.981798179817982
0.0813266147486595,0.0644437776182414,0.981898189818982
0.0813454182112478,0.0644391641262313,0.981998199819982
0.0813637650978599,0.0644345720040551,0.982098209820982
0.0813816407702095,0.0644299631522668,0.982198219821982
0.0813990451632836,0.064425335784257,0.982298229822982
0.0814159782458166,0.0644206881283049,0.982398239823982
0.0814324400207863,0.0644160184077263,0.982498249824982
0.0814484305254137,0.0644113248557634,0.982598259825983
0.0814638321526601,0.0644066072490898,0.982698269826983
0.0814787635507605,0.0644018622874411,0.982798279827983
0.0814932248447774,0.0643970882387984,0.982898289828983
0.0815072161964984,0.0643922833711434,0.982998299829983
0.0815207378074132,0.0643874459723087,0.983098309830983
0.0815337899162327,0.0643825743301268,0.983198319831983
0.0815463727988889,0.0643776667473189,0.983298329832983
0.0815586368809463,0.0643725962703977,0.983398339833983
0.0815704313348532,0.0643674874558162,0.983498349834984
0.0815819079737743,0.0643622131714261,0.983598359835984
0.081592914743849,0.0643568981970066,0.983698369836984
0.081603452129943,0.0643515408997953,0.983798379837984
0.0816135206566249,0.0643461396470295,0.983898389838984
0.0816231208916394,0.0643406928406865,0.983998399839984
0.0816324080084657,0.0643350729565565,0.984098409840984
0.0816413821152929,0.0643292792551818,0.984198419841984
0.0816498876788386,0.0643234372160969,0.984298429842984
0.0816580817078268,0.0643174189875469,0.984398439843984
0.0816658076099127,0.0643113503269834,0.984498449844984
0.0816730662183511,0.0643052297306769,0.984598459845985
0.0816800163200387,0.0642989290788809,0.984698469846985
0.081686781160752,0.0642924829871532,0.984798479847985
0.0816933600124476,0.0642858905423376,0.984898489848985
0.0816997521907549,0.0642791508560924,0.984998499849985
0.0817059570505094,0.0642722630698522,0.985098509850985
0.0817119739887303,0.0642652263498663,0.985198519851985
0.0817176801834648,0.0642580048100993,0.985298529852985
0.0817230761468741,0.0642505979542709,0.985398539853985
0.0817281624233779,0.0642430053357287,0.985498549854986
0.0817330981006188,0.0642353443495995,0.985598559855986
0.0817378829388935,0.0642276129710594,0.985698569856986
0.081742395226428,0.0642197742619589,0.985798579857986
0.081746757191128,0.0642118612944231,0.985898589858986
0.0817508474730823,0.0642038371600794,0.985998599859986
0.0817546670043055,0.0641957000127648,0.986098609860986
0.0817583376424779,0.064187482755869,0.986198619861986
0.0817616781976132,0.0641794474105512,0.986298629862986
0.081764690148627,0.0641715900264195,0.986398639863986
0.0817674352973164,0.0641636075200751,0.986498649864986
0.0817700164551129,0.0641554947897556,0.986598659865987
0.0817723320914848,0.0641472530265341,0.986698669866987
0.0817743832689685,0.0641388802304006,0.986798679867987
0.0817762253277906,0.0641303074878595,0.986898689868987
0.0817778589597659,0.0641215349378696,0.986998699869987
0.0817792874790549,0.0641125360294297,0.987098709870987
0.0817805714110217,0.0641034164553751,0.987198719871987
0.081781816997884,0.0640941691933384,0.987298729872987
0.0817830245637128,0.0640847933897171,0.987398739873987
0.0817840874945765,0.0640752958187385,0.987498749874988
0.0817850063214952,0.0640656761330066,0.987598759875988
0.0817858896891797,0.0640559253002182,0.987698769876988
0.0817866292129702,0.0640460516826977,0.987798779877988
0.0817873347316281,0.0640360452208418,0.987898789878988
0.0817878966818275,0.0640259153539034,0.987998799879988
0.0817883156119582,0.0640156617593002,0.988098809880988
0.0817887031230736,0.06400527280422,0.988198819881988
0.0817890595332892,0.0639947477144652,0.988298829882988
0.0817893851612173,0.0639840857059128,0.988398839883988
0.0817896803234846,0.0639732860242167,0.988498849884988
0.0817899453342366,0.063962347934882,0.988598859885989
0.0817901805046412,0.0639512706984506,0.988698869886989
0.0817903861418959,0.0639400536151675,0.988798879887989
0.0817907412230727,0.0639286072553057,0.988898889888989
0.0817912450429571,0.0639169314501299,0.988998899889989
0.081791896875491,0.0639050260358676,0.989098909890989
0.0817925165197749,0.0638929799310769,0.989198919891989
0.0817931042671254,0.0638807924707418,0.989298929892989
0.0817938403665811,0.0638683737338182,0.989398939893989
0.0817947239833985,0.0638557235565334,0.98949894989499
0.0817956958339069,0.0638431454193103,0.98959895989599
0.0817967555364666,0.0638306371931062,0.98969896989699
0.0817979026871055,0.0638181967736923,0.98979897989799
0.0817991949804044,0.0638055181198385,0.98989898989899
0.0818005734671856,0.0637929051784715,0.98999899989999
0.0818020955670906,0.0637800517346635,0.99009900990099
0.0818037025170468,0.0637672619437786,0.99019901990199
0.0818053937999302,0.0637545337313648,0.99029902990299
0.0818072264080848,0.0637415606542052,0.99039903990399
0.081809199264582,0.0637283426577091,0.99049904990499
0.0818113112671832,0.0637148796922484,0.990599059905991
0.0818135041585256,0.0637014763846535,0.990699069906991
0.0818158343031586,0.0636878259641628,0.990799079907991
0.0818182436551348,0.0636742332313049,0.990899089908991
0.0818207315246244,0.0636606961811071,0.990999099909991
0.081823297195495,0.0636472128185222,0.991099109910991
0.0818259399267998,0.0636337811683541,0.991199119911991
0.0818286589468229,0.0636203992802212,0.991299129912991
0.0818314534585379,0.0636070652037412,0.991399139913991
0.0818343226346454,0.063593777018309,0.991499149914992
0.081837265617573,0.0635805328132454,0.991599159915992
0.08184028152146,0.063567330692759,0.991699169916992
0.0818433694316618,0.0635541687809101,0.991799179917992
0.0818465284062381,0.0635410452216098,0.991899189918992
0.0818497574754571,0.0635279581686953,0.991999199919992
0.0818530556408027,0.0635149057958546,0.992099209920992
0.0818564218729892,0.0635018862966272,0.992199219921992
0.0818598551144432,0.0634888978844035,0.992299229922992
0.0818633542768217,0.063475938777537,0.992399239923992
0.0818669182375386,0.0634630072340835,0.992499249924992
0.0818705458437343,0.0634501015120989,0.992599259925993
0.0818742359102916,0.0634372199043785,0.992699269926993
0.0818779872243009,0.0634243607235692,0.992799279927993
0.0818817985415873,0.063411522292243,0.992899289928993
0.0818856685886955,0.063398702967712,0.992999299929993
0.0818895960628893,0.0633859011221763,0.993099309930993
0.0818935796306633,0.0633731151526504,0.993199319931993
0.0818976179257576,0.0633603434859255,0.993299329932993
0.0819017095501504,0.0633475845537554,0.993399339933993
0.0819058530800132,0.0633348368226338,0.993499349934993
0.0819100470567778,0.0633220987739427,0.993599359935994
0.0819142899886256,0.063309368913878,0.993699369936994
0.0819185803440351,0.0632966457982639,0.993799379937994
0.0819229165592269,0.0632839280077383,0.993899389938994
0.0819272970406445,0.0632712141527163,0.993999399939994
0.0819317201644587,0.0632585028684268,0.994099409940994
0.0819361842740853,0.0632457928099498,0.994199419941994
0.0819406876841563,0.063233082667105,0.994299429942994
0.0819452286785339,0.063220371144601,0.994399439943994
0.0819498055122964,0.0632076569818851,0.994499449944995
0.0819545786626715,0.0631949220597604,0.994599459945995
0.0819593829313161,0.0631821821351294,0.994699469946995
0.0819642164963848,0.0631694360318075,0.994799479947995
0.0819692391611567,0.0631566656504487,0.994899489948995
0.0819742862538421,0.0631438869067653,0.994999499949995
0.0819793558731908,0.0631310987089406,0.995099509950995
0.0819846071470441,0.0631182829675539,0.995199519951995
0.0819898759261958,0.0631054557720158,0.995299529952995
0.0819951602379312,0.0630926161446539,0.995399539953995
0.0820004580837292,0.0630797631177213,0.995499549954995
0.0820059277179777,0.0630668785769839,0.995599559955996
0.0820115657366896,0.0630539616390623,0.995699569956996
0.0820173687214853,0.0630410114503546,0.995799579957996
0.0820231736328415,0.063028044601514,0.995899589958996
0.0820291378070273,0.0630150428492734,0.995999599959996
0.0820352577844723,0.0630020054293609,0.996099609960996
0.0820415300941912,0.0629889316122445,0.996199619961996
0.0820479512517995,0.0629758206932058,0.996299629962996
0.0820543724233036,0.0629627756802034,0.996399639963996
0.0820607903258087,0.0629497954417177,0.996499649964997
0.0820673486121412,0.0629367749896319,0.996599659965997
0.0820740437482882,0.0629237137333722,0.996699669966997
0.0820807237880819,0.062910715311173,0.996799679967997
0.0820875346458983,0.0628976744172979,0.996899689968997
0.0820944727683698,0.0628845905405778,0.996999699969997
0.0821015346011362,0.0628714632194723,0.997099709970997
0.0821085652833748,0.0628583967324172,0.997199719971997
0.082115561588767,0.0628453901662568,0.997299729972997
0.0821225202994306,0.0628324426127979,0.997399739973997
0.0821295917282747,0.0628194481360278,0.997499749974997
0.0821366181395243,0.0628065115900679,0.997599759975998
0.0821437512644579,0.0627935268106168,0.997699769976998
0.0821508320238696,0.0627805989396382,0.997799779977998
0.0821580135420969,0.0627676215746161,0.997899789978998
0.0821652923119262,0.0627545944078565,0.997999799979998
0.0821725073439684,0.0627416230478272,0.998099809980998
0.0821796556094242,0.0627287067153677,0.998199819981998
0.0821867341117527,0.0627158446263552,0.998299829982998
0.0821937398876636,0.0627030360115551,0.998399839983998
0.0822006699778369,0.0626902801513606,0.998499849984999
0.0822075214532258,0.0626775763360909,0.998599859985999
0.0822142914269672,0.0626649238659907,0.998699869986999
0.0822209770573595,0.0626523220264162,0.998799879987999
0.0822275755523293,0.0626397700927979,0.998899889988999
0.0822340841734015,0.0626272673256781,0.998999899989999
0.0822405002381804,0.0626148129756734,0.999099909990999
0.0822468211228315,0.0626024062735493,0.999199919991999
0.0822532091790339,0.062589939084771,0.999299929992999
0.0822594958942838,0.0625775185959775,0.999399939993999
0.0822656788382961,0.0625651439684551,0.999499949994999
0.0822717556487762,0.0625528143287503,0.999599959996
0.0822778910436679,0.0625404208971639,0.999699969997
0.0822839451835633,0.0625281166074616,0.999799979998
0.0822900829347942,0.0625157949529083,0.999899989999
0.0822961322791323,0.0625035662070074,1


==> plots/1e-3_p2_path.csv <==
-0.0445453236986057,0.00377965427804439,0
-0.044545321867331,0.00377965194056375,0.0001000100010001
-0.044545313286643,0.00377964950878977,0.0002000200020002
-0.0445452993213127,0.00377964012909032,0.0003000300030003
-0.0445452827306592,0.00377962988586306,0.0004000400040004
-0.0445452628695179,0.00377961855578168,0.0005000500050005
-0.0445452390976871,0.00377960591552006,0.0006000600060006
-0.0445452107848907,0.00377959175167765,0.0007000700070007
-0.0445451562287872,0.0037795772454018,0.0008000800080008
-0.0445450724318429,0.00377956234210163,0.0009000900090009
-0.0445449825951662,0.00377954527005612,0.001000100010001
-0.0445448861182578,0.00377952582082754,0.0011001100110011
-0.0445447824204697,0.00377950380086647,0.0012001200120012
-0.0445446709261167,0.0037794790066981,0.0013001300130013
-0.0445445449602274,0.00377946862947505,0.0014001400140014
-0.0445443716045235,0.00377945749790589,0.0015001500150015
-0.044544147940876,0.00377946574112313,0.0016001600160016
-0.0445438713290736,0.0037794943318366,0.0017001700170017
-0.0445435773573829,0.00377954076383016,0.0018001800180018
-0.0445432651523507,0.00377960585100363,0.0019001900190019
-0.0445429338405233,0.00377969038244297,0.002000200020002
-0.0445425825831869,0.00377979513730819,0.0021002100210021
-0.0445422180255361,0.00377990928179859,0.0022002200220022
-0.0445418056810462,0.00377997445830248,0.0023002300230023
-0.0445413560311592,0.00377998768417501,0.0024002400240024
-0.0445408317655151,0.00378002993748758,0.0025002500250025
-0.0445402306310009,0.00378010205199152,0.0026002600260026
-0.0445396120571939,0.00378014651871468,0.0027002700270027
-0.0445389754584829,0.00378016262797621,0.0028002800280028
-0.0445382233852502,0.00378007412133103,0.0029002900290029
-0.0445374391133456,0.00377995551527993,0.003000300030003
-0.0445366095657808,0.00377978986681047,0.0031003100310031
-0.0445357273678291,0.00377956143390844,0.0032003200320032
-0.0445347913284175,0.00377926890639383,0.0033003300330033
-0.0445337718692348,0.00377887390194082,0.0034003400340034
-0.0445326560671394,0.00377839210797282,0.0035003500350035
-0.0445314420610799,0.00377782188676432,0.0036003600360036
-0.0445301397865898,0.00377714308436879,0.0037003700370037
-0.044528747625795,0.00377635380995782,0.0038003800380038
-0.0445272666953263,0.00377549162203153,0.0039003900390039
-0.0445256927271724,0.00377451502658639,0.004000400040004
-0.0445240114234951,0.00377344254976925,0.0041004100410041
-0.0445222211316808,0.00377227271762749,0.0042004200420042
-0.044520333479579,0.00377098291962653,0.0043004300430043
-0.0445183423877551,0.00376953484788262,0.0044004400440044
-0.0445163122088874,0.00376805334669148,0.0045004500450045
-0.0445142257865627,0.00376649025700371,0.0046004600460046
-0.044512061051192,0.00376484381702407,0.0047004700470047
-0.0445098384892301,0.00376311352054643,0.0048004800480048
-0.0445074428742952,0.00376123166003685,0.0049004900490049
-0.0445049886287947,0.003759264206048,0.005000500050005
-0.044502393658026,0.00375714434931329,0.0051005100510051
-0.0444996188302803,0.00375486757864403,0.0052005200520052
-0.0444967883843908,0.0037525543164775,0.0053005300530053
-0.0444938963898071,0.00375018017559518,0.0054005400540054
-0.0444908902308818,0.00374766518041177,0.0055005500550055
-0.0444878226274812,0.00374505915747878,0.0056005600560056
-0.0444846928401472,0.00374236113904931,0.0057005700570057
-0.0444815001492736,0.00373957018219077,0.0058005800580058
-0.0444782176663885,0.00373668511568132,0.0059005900590059
-0.0444748710591139,0.00373370523480293,0.006000600060006
-0.0444714596574711,0.00373062965121348,0.0061006100610061
-0.0444679827964446,0.00372745747160845,0.0062006200620062
-0.0444644398159813,0.00372418782749712,0.0063006300630063
-0.0444607322540514,0.00372074184007384,0.0064006400640064
-0.0444569294311001,0.00371719726655049,0.0065006500650065
-0.044453059555705,0.00371355321858529,0.0066006600660066
-0.0444491220224039,0.00370980887731546,0.0067006700670067
-0.0444451162555117,0.00370596344869245,0.0068006800680068
-0.0444410063292907,0.00370199096732616,0.0069006900690069
-0.0444368273009876,0.00369791602887274,0.007000700070007
-0.044432550689071,0.00369364402243818,0.0071007100710071
-0.0444281385777188,0.00368920685885174,0.0072007200720072
-0.0444236564759428,0.00368466605703091,0.0073007300730073
-0.0444191038626486,0.00368002088744346,0.0074007400740074
-0.0444144802316302,0.00367527064537124,0.0075007500750075
-0.0444097850866072,0.00367041463105904,0.0076007600760076
-0.0444049845167404,0.00366545297850232,0.0077007700770077
-0.044400111723188,0.00366038417900886,0.0078007800780078
-0.0443951662444094,0.00365520757748848,0.0079007900790079
-0.0443901476387149,0.00364992252381384,0.008000800080008
-0.0443850554693777,0.00364452839267179,0.0081008100810081
-0.0443798539347303,0.00363902574485894,0.0082008200820082
-0.0443745424839016,0.00363341401461586,0.0083008300830083
-0.0443691205709832,0.00362769266099679,0.0084008400840084
-0.0443636242160058,0.0036218597336199,0.0085008500850085
-0.0443580495827219,0.00361595704410805,0.0086008600860086
-0.0443523997629587,0.00360994135651376,0.0087008700870087
-0.0443466743944314,0.00360381212989114,0.0088008800880088
-0.0443408350551117,0.00359757057020166,0.0089008900890089
-0.0443348812784963,0.0035912162059788,0.009000900090009
-0.044328851466762,0.00358474667492816,0.0091009100910091
-0.0443227452923636,0.00357816147580632,0.0092009200920092
-0.0443165624426445,0.0035714601172957,0.0093009300930093
-0.0443103026148738,0.00356464213289294,0.0094009400940094
-0.044303965511283,0.00355770704616859,0.0095009500950095
-0.0442975508589182,0.00355065440054482,0.0096009600960096
-0.0442910583699365,0.00354348375433214,0.0097009700970097
-0.0442844877961979,0.00353619466584084,0.0098009800980098
-0.0442778388697108,0.00352878670330718,0.0099009900990099
-0.0442711113472979,0.00352125944985544,0.01000100010001
-0.0442643050006703,0.00351361249853587,0.0101010101010101
-0.0442574195965761,0.0035058454473612,0.0102010201020102
-0.0442504549216148,0.0034979578993071,0.0103010301030103
-0.0442433669309015,0.00348995278242804,0.0104010401040104
-0.044236199570065,0.003481826374621,0.0105010501050105
-0.0442289526455558,0.00347357831856418,0.0106010601060106
-0.0442216259737505,0.00346520826686112,0.0107010701070107
-0.0442142193759879,0.00345671587707849,0.0108010801080108
-0.044206732698421,0.00344810081174547,0.0109010901090109
-0.0441991657723147,0.00343936275324283,0.011001100110011
-0.0441915184537476,0.00343050138891382,0.0111011101110111
-0.0441837905888728,0.00342151641106465,0.0112011201120112
-0.0441760155624721,0.00341260720530569,0.0113011301130113
-0.0441678786682604,0.00340359588985608,0.0114011401140114
-0.0441596563641931,0.0033946856518339,0.0115011501150115
-0.0441512348482134,0.00338560899610769,0.0116011601160116
-0.0441425665171058,0.00337656209735386,0.0117011701170117
-0.044133823049147,0.00336744032477714,0.0118011801180118
-0.0441248928010994,0.0033583866865356,0.0119011901190119
-0.0441156838667973,0.00334935677049686,0.012001200120012
-0.0441062443358108,0.00334007881351773,0.0121012101210121
-0.0440964383613078,0.00333069462275775,0.0122012201220122
-0.0440865012595996,0.00332141727124071,0.0123012301230123
-0.0440763498342409,0.00331193188394596,0.0124012401240124
-0.0440659512215442,0.0033021605944797,0.0125012501250125
-0.0440553310841686,0.0032921214624854,0.0126012601260126
-0.0440446066882081,0.00328230639612566,0.0127012701270127
-0.0440338015573533,0.00327237091229149,0.0128012801280128
-0.0440229421532748,0.00326237521475723,0.0129012901290129
-0.0440119732399648,0.00325235132353393,0.013001300130013
-0.0440008068417982,0.00324215181356799,0.0131013101310131
-0.0439895418426431,0.00323203520724162,0.0132013201320132
-0.0439779953879889,0.00322198014464683,0.0133013301330133
-0.0439663954491968,0.00321180249086936,0.0134013401340134
-0.0439547931580355,0.00320151744697777,0.0135013501350135
-0.0439431784449761,0.00319133356488132,0.0136013601360136
-0.0439312835915606,0.00318098071916245,0.0137013701370137
-0.0439194120881376,0.00317054070675544,0.0138013801380138
-0.0439074622964827,0.00315997464905428,0.0139013901390139
-0.0438954697750859,0.00314936568295028,0.014001400140014
-0.0438833091039664,0.00313852141542377,0.0141014101410141
-0.043871125574172,0.00312759014994432,0.0142014201420142
-0.0438588641879097,0.0031165326952495,0.0143014301430143
-0.043846536950202,0.00310533431181153,0.0144014401440144
-0.043834187245881,0.00309404913885847,0.0145014501450145
-0.0438216809601332,0.00308263428783886,0.0146014601460146
-0.0438092344563216,0.00307118884113293,0.0147014701470147
-0.0437968368113146,0.00305983766785039,0.0148014801480148
-0.0437843713495919,0.00304849089657505,0.0149014901490149
-0.043771607985638,0.00303721388247163,0.015001500150015
-0.0437587578172806,0.00302594155325523,0.0151015101510151
-0.0437460890344438,0.00301448531741357,0.0152015201520152
-0.043733516103202,0.00300302859025433,0.0153015301530153
-0.0437208146502271,0.00299143486985555,0.0154015401540154
-0.043708088015985,0.00297990372545148,0.0155015501550155
-0.0436954067368079,0.00296822513117992,0.0156015601560156
-0.0436825498686652,0.00295627471421156,0.0157015701570157
-0.0436695053122407,0.00294434906163497,0.0158015801580158
-0.0436564401304031,0.00293233193465628,0.0159015901590159
-0.0436431624115244,0.00292028916983247,0.016001600160016
-0.0436297094510764,0.00290799627969087,0.0161016101610161
-0.0436161283014029,0.00289556671889176,0.0162016201620162
-0.0436022647433719,0.00288291412472143,0.0163016301630163
-0.0435881958493284,0.00287006910775452,0.0164016401640164
-0.043573793936253,0.00285694229781773,0.0165016501650165
-0.0435593318690312,0.00284366895613217,0.0166016601660166
-0.04354453694655,0.0028301147296699,0.0167016701670167
-0.0435294103003287,0.002816280606029,0.0168016801680168
-0.0435142763538228,0.00280236120156546,0.0169016901690169
-0.0434990860397899,0.00278829713136737,0.017001700170017
-0.043483727104568,0.00277398523362957,0.0171017101710171
-0.0434682461488859,0.00275954408462636,0.0172017201720172
-0.0434525972916214,0.00274485540585162,0.0173017301730173
-0.0434368943050544,0.00273002377847263,0.0174017401740174
-0.0434211372090362,0.00271504930174525,0.0175017501750175
-0.0434053260184552,0.0026999320898143,0.0176017601760176
-0.0433891788311599,0.00268453685168156,0.0177017701770177
-0.0433729108889194,0.00266901617371686,0.0178017801780178
-0.0433565223455808,0.00265337029413466,0.0179017901790179
-0.0433397982571429,0.00263744716751109,0.018001800180018
-0.0433229653641919,0.00262134037247703,0.0181018101810181
-0.043305853308557,0.00260502055404705,0.0182018201820182
-0.0432886947117471,0.00258856110216589,0.0183018301830183
-0.0432714184617443,0.00257198001692321,0.0184018401840184
-0.0432540807871173,0.00255534073287902,0.0185018501850185
-0.0432365917717847,0.00253864179593145,0.0186018601860186
-0.0432190575800478,0.00252180236696761,0.0187018701870187
-0.0432014782367208,0.00250482255516898,0.0188018801880188
-0.043183853756692,0.00248770248460582,0.0189018901890189
-0.04316618415485,0.00247044227438545,0.019001900190019
-0.0431483958526637,0.00245306198416115,0.0191019101910191
-0.0431305630093121,0.00243554164361008,0.0192019201920192
-0.0431126113068065,0.00241790191784769,0.0193019301930193
-0.0430945409386961,0.00240014306493981,0.0194019401940194
-0.0430763521134188,0.00238226535784074,0.0195019501950195
-0.0430581204690692,0.00236424762026606,0.0196019601960196
-0.0430398460254986,0.00234609000606261,0.0197019701970197
-0.0430215288323349,0.00232779265418911,0.0198019801980198
-0.0430030923879557,0.0023093781057008,0.0199019901990199
-0.0429845369256127,0.00229084662362631,0.02000200020002
-0.0429658626785577,0.00227219848588277,0.0201020102010201
-0.0429471474883703,0.00225341066505986,0.0202020202020202
-0.0429283134241404,0.0022345069379513,0.0203020302030203
-0.0429094390669054,0.00221546365183342,0.0204020402040204
-0.0428905244613306,0.00219628096055329,0.0205020502050205
-0.0428715696570439,0.0021769590328461,0.0206020602060206
-0.0428525747135992,0.00215749803744738,0.0207020702070207
-0.042833539685587,0.00213789814309223,0.0208020802080208
-0.0428144646375241,0.00211815952347897,0.0209020902090209
-0.0427953496240011,0.00209828235726845,0.021002100210021
-0.0427761947244229,0.0020782668181588,0.0211021102110211
-0.0427570000082688,0.00205811308481107,0.0212021202120212
-0.0427377655499809,0.00203782134084891,0.0213021302130213
-0.0427184914438524,0.00201739176493327,0.0214021402140214
-0.0426991777792138,0.00199682454565062,0.0215021502150215
-0.0426798246453955,0.00197611986166213,0.0216021602160216
-0.0426604321466166,0.00195527790155416,0.0217021702170217
-0.0426410003870957,0.0019342988539133,0.0218021802180218
-0.0426215294809775,0.00191318291228883,0.0219021902190219
-0.0426020195473691,0.00189193026526746,0.022002200220022
-0.0425824707004153,0.00187054111136129,0.0221022102210221
-0.0425628830741115,0.00184901564411961,0.0222022202220222
-0.0425432567974907,0.00182735406205466,0.0223022302230223
-0.0425235920144742,0.00180555656367853,0.0224022402240224
-0.0425038888689834,0.00178362334750346,0.0225022502250225
-0.0424841475049395,0.00176155462196709,0.0226022602260226
-0.0424643680761896,0.00173935059054445,0.0227022702270227
-0.0424445507514688,0.00171701146663611,0.0228022802280228
-0.0424246956846242,0.0016945374487542,0.0229022902290229
-0.0424048030543167,0.00167192875029938,0.023002300230023
-0.0423848730292815,0.00164918558467212,0.0231023102310231
-0.0423649058030681,0.00162630817023581,0.0232023202320232
-0.0423449015444119,0.00160329671046549,0.0233023302330233
-0.0423248604617504,0.00158015142868726,0.0234023402340234
-0.0423047827387076,0.0015568725432644,0.0235023502350235
-0.0422846685837212,0.00153346026759769,0.0236023602360236
-0.0422645182052288,0.00150991482997595,0.0237023702370237
-0.0422443318067056,0.0014862364537255,0.0238023802380238
-0.0422241096114776,0.00146242535720951,0.0239023902390239
-0.0422038518428712,0.00143848176871721,0.024002400240024
-0.0421835587242123,0.00141440592150014,0.0241024102410241
-0.0421632304937156,0.00139019804384742,0.0242024202420242
-0.0421428673747074,0.00136585837397362,0.0243024302430243
-0.0421224696252533,0.00134138714016765,0.0244024402440244
-0.0421020374786052,0.00131678457568137,0.0245024502450245
-0.0420815711878662,0.00129205093361789,0.0246024602460246
-0.0420610710160646,0.00126718643730309,0.0247024702470247
-0.0420405372212664,0.00124219134480303,0.0248024802480248
-0.0420199700665003,0.00121706588936945,0.0249024902490249
-0.0419993698247204,0.00119181031417961,0.025002500250025
-0.0419787367738438,0.00116642487729946,0.0251025102510251
-0.0419580711868246,0.00114090981694354,0.0252025202520252
-0.0419373733564683,0.00111526538621489,0.0253025302530253
-0.0419166435656547,0.0010894918382164,0.0254025402540254
-0.0418958821171147,0.00106358942605119,0.0255025502550255
-0.0418750893086168,0.00103755840282217,0.0256025602560256
-0.0418542654379292,0.00101139902163236,0.0257025702570257
-0.0418334108177084,0.000985111545510409,0.0258025802580258
-0.0418125257606111,0.000958696232522042,0.0259025902590259
-0.0417916105842568,0.000932153340733199,0.026002600260026
-0.0417706656112277,0.000905483133172319,0.0261026102610261
-0.041749691164106,0.00087868587783098,0.0262026202620262
-0.0417286875753998,0.000851761832774907,0.0263026302630263
-0.0417076551825796,0.000824711270958284,0.0264026402640264
-0.0416865943231159,0.000797534460372581,0.0265026502650265
-0.0416655053394425,0.000770231664046344,0.0266026602660266
-0.0416443885789554,0.000742803159896681,0.0267026702670267
-0.0416232443940139,0.000715249215914956,0.0268026802680268
-0.0416020731419397,0.000687570105055352,0.0269026902690269
-0.0415808751850176,0.000659766105234871,0.027002700270027
-0.0415596508805695,0.000631837489407909,0.0271027102710271
-0.0415384006008056,0.000603784540454073,0.0272027202720272
-0.0415171247179363,0.000575607536290472,0.0273027302730273
-0.0414958236041717,0.000547306749871288,0.0274027402740274
-0.041474497641648,0.000518882474002088,0.0275027502750275
-0.0414531472125007,0.000490334981636838,0.0276027602760276
-0.041431772703829,0.000461664565581213,0.0277027702770277
-0.0414103745027312,0.000432871503752107,0.0278027802780278
-0.0413889530062318,0.000403956083992159,0.0279027902790279
-0.0413675086113551,0.000374918599106935,0.028002800280028
-0.0413460417200882,0.00034575933197604,0.0281028102810281
-0.0413245527344183,0.000316478575405042,0.0282028202820282
-0.0413030420662579,0.000287076617236471,0.0283028302830283
-0.041281510122557,0.000257553755238605,0.0284028402840284
-0.0412599573152286,0.000227910277254191,0.0285028502850285
-0.0412383840710735,0.000198146481051292,0.0286028602860286
-0.0412167908020046,0.000168262654472655,0.0287028702870287
-0.0411951779397858,0.000138259105212088,0.0288028802880288
-0.0411735459062554,0.000108136121112229,0.0289028902890289
-0.0411518951282145,7.78939999412492e-05,0.029002900290029
-0.0411302260423901,4.7533049393064e-05,0.0291029102910291
-0.0411085390855086,1.7053562273024e-05,0.0292029202920292
-0.0410868346992598,-1.35441586877743e-05,0.0293029302930293
-0.0410651133154075,-4.42598107582343e-05,0.0294029402940294
-0.0410433753855669,-7.50930961701863e-05,0.0295029502950295
-0.0410216213514276,-0.000106043702267003,0.0296029602960296
-0.0409998516695675,-0.000137111331280408,0.0297029702970297
-0.0409780667816761,-0.000168295680479412,0.0298029802980298
-0.0409562671542571,-0.000199596442170099,0.0299029902990299
-0.0409344532339628,-0.00023101330369595,0.03000300030003
-0.0409126254823339,-0.000262545972251291,0.0301030103010301
-0.0408907843658741,-0.000294194125254074,0.0302030203020302
-0.040868930346124,-0.000325957464936127,0.0303030303030303
-0.0408470638846245,-0.000357835678640502,0.0304030403040304
-0.0408251854578048,-0.000389828453710894,0.0305030503050305
-0.0408032955272055,-0.000421935482453173,0.0306030603060306
-0.0407813945642931,-0.000454156457173639,0.0307030703070307
-0.0407594830504595,-0.000486491065215665,0.0308030803080308
-0.040737561462134,-0.000518938988959697,0.0309030903090309
-0.0407156302707829,-0.000551499925674854,0.031003100310031
-0.0406936899577982,-0.000584173557741583,0.0311031103110311
-0.0406717410095346,-0.000616959577465968,0.0312031203120312
-0.0406497839024214,-0.000649857662265853,0.0313031303130313
-0.0406278191327389,-0.000682867509410248,0.0314031403140314
-0.0406058471719535,-0.000715988796316781,0.0315031503150315
-0.0405838685213085,-0.000749221215291644,0.0316031603160316
-0.0405618836621956,-0.000782564453678211,0.0317031703170317
-0.0405398930859328,-0.000816018188894216,0.0318031803180318
-0.0405178972838372,-0.000849582113245852,0.0319031903190319
-0.0404958967521897,-0.000883255904150747,0.032003200320032
-0.0404738919823076,-0.0009170392539152,0.0321032103210321
-0.0404518834605457,-0.000950931839956839,0.0322032203220322
-0.0404298716931099,-0.000984933349619145,0.0323032303230323
-0.0404078571613925,-0.00101904346031975,0.0324032403240324
-0.0403858403616736,-0.00105326186436483,0.0325032503250325
-0.0403638217951965,-0.00108758823420943,0.0326032603260326
-0.040341801948316,-0.0011220222571967,0.0327032703270327
-0.0403197813173126,-0.00115656361074458,0.0328032803280328
-0.0402977604034293,-0.0011912119841815,0.0329032903290329
-0.0402757396930209,-0.00122596705393256,0.033003300330033
-0.0402537196873307,-0.00126082850337094,0.0331033103310331
-0.0402317008776763,-0.00129579601338826,0.0332033203320332
-0.0402096837553751,-0.00133086926686149,0.0333033303330333
-0.0401876688167077,-0.00136604794517855,0.0334033403340334
-0.0401656565529917,-0.00140133173022369,0.0335033503350335
-0.0401436474605073,-0.00143672030388115,0.0336033603360336
-0.0401216420305723,-0.00147221334952411,0.0337033703370337
-0.0400996407545041,-0.00150781054903681,0.0338033803380338
-0.0400776441236204,-0.00154351158579242,0.0339033903390339
-0.040055652624276,-0.00157931614266762,0.034003400340034
-0.0400336667477884,-0.00161522390303568,0.0341034103410341
-0.0400116869904379,-0.00165123455175841,0.0342034203420342
-0.039989713828654,-0.0016873477727053,0.0343034303430343
-0.0399677477587169,-0.00172356325024195,0.0344034403440344
-0.0399457892620186,-0.0017598806697267,0.0345034503450345
-0.0399238388249139,-0.0017962997145325,0.0346034603460346
-0.0399018969287947,-0.00183282006654382,0.0347034703470347
-0.0398799640500902,-0.001869441408141,0.0348034803480348
-0.0398580406751552,-0.00190616341823081,0.0349034903490349
-0.0398361272754563,-0.00194298577671224,0.035003500350035
-0.0398142243274222,-0.00197990816100314,0.0351035103510351
-0.0397923323074825,-0.00201693024852113,0.0352035203520352
-0.0397704516821406,-0.00205405171618785,0.0353035303530353
-0.0397485829278258,-0.00209127223844326,0.0354035403540354
-0.0397267265011158,-0.00212859149022374,0.0355035503550355
-0.0397048828784399,-0.00216600914646555,0.0356035603560356
-0.039683052521339,-0.00220352487962373,0.0357035703570357
-0.0396612358913538,-0.00224113836165687,0.0358035803580358
-0.0396394334400994,-0.00227884926452369,0.0359035903590359
-0.039617645639042,-0.00231665725919026,0.036003600360036
-0.0395958729298716,-0.00235456201612635,0.0361036103610361
-0.0395741157741285,-0.00239256320480932,0.0362036203620362
-0.0395524448570294,-0.00243060614059894,0.0363036303630363
-0.0395308600048759,-0.00246869078428908,0.0364036403640364
-0.0395093610489329,-0.00250681709071806,0.0365036503650365
-0.0394879478254277,-0.0025449850142283,0.0366036603660366
-0.0394666201556993,-0.00258319450320657,0.0367036703670367
-0.0394453778710125,-0.00262144550504713,0.0368036803680368
-0.039424220802632,-0.0026597379621814,0.0369036903690369
-0.0394031487818223,-0.00269807181604839,0.037003700370037
-0.0393821616348855,-0.00273644700461294,0.0371037103710371
-0.039361259193086,-0.00277486346484753,0.0372037203720372
-0.0393404412827258,-0.0028133211297544,0.0373037303730373
-0.0393197077251441,-0.00285181992985407,0.0374037403740374
-0.0392990583615309,-0.00289035979417856,0.0375037503750375
-0.0392784930032998,-0.0029289406477896,0.0376037603760376
-0.039258011491641,-0.00296756241326724,0.0377037703770377
-0.0392376136429309,-0.0030062250112069,0.0378037803780378
-0.039217299288434,-0.00304492835922583,0.0379037903790379
-0.0391970682544523,-0.0030836723729564,0.038003800380038
-0.0391769203672876,-0.00312245696654209,0.0381038103810381
-0.0391568554482788,-0.00316128204965996,0.0382038203820382
-0.0391368733286909,-0.00320014753347579,0.0383038303830383
-0.0391169738248999,-0.00323905332568127,0.0384038403840384
-0.0390971567681706,-0.00327799933297592,0.0385038503850385
-0.0390774219798419,-0.00331698546007374,0.0386038603860386
-0.039057769281253,-0.00335601160920764,0.0387038703870387
-0.0390381984937429,-0.00339507768211396,0.0388038803880388
-0.0390187094436136,-0.00343418357655898,0.0389038903890389
-0.0389993019522039,-0.00347332919130149,0.039003900390039
-0.0389799758358902,-0.00351251442063378,0.0391039103910391
-0.0389607309160116,-0.00355173915884826,0.0392039203920392
-0.03894156701887,-0.00359100329874815,0.0393039303930393
-0.0389224839558786,-0.00363030673065557,0.0394039403940394
-0.0389034815483767,-0.00366964934389997,0.0395039503950395
-0.0388845596226661,-0.00370903102632199,0.0396039603960396
-0.0388657179851975,-0.00374845166427355,0.0397039703970397
-0.0388469564573097,-0.00378791114311371,0.0398039803980398
-0.0388282748553793,-0.00382740934720911,0.0399039903990399
-0.0388096729957824,-0.00386694615794896,0.04000400040004
-0.0387911506948952,-0.00390652145771454,0.0401040104010401
-0.038772707769094,-0.00394613512690253,0.0402040204020402
-0.0387543440248295,-0.00398578704392403,0.0403040304030403
-0.0387360592784779,-0.00402547708818297,0.0404040404040404
-0.0387178533414527,-0.00406520513610551,0.0405040504050405
-0.0386997260251673,-0.00410497106262911,0.0406040604060406
-0.0386816771410351,-0.00414477474020961,0.0407040704070407
-0.038663706495507,-0.00418461603782901,0.0408040804080408
-0.0386458138999961,-0.00422449482248403,0.0409040904090409
-0.0386279991609532,-0.00426441096017921,0.041004100410041
-0.0386102620848289,-0.00430436431294847,0.0411041104110411
-0.0385928631791272,-0.00434448807301985,0.0412041204120412
-0.0385758001311812,-0.00438478194064013,0.0413041304130413
-0.0385590706283242,-0.00442524561754462,0.0414041404140414
-0.0385426723727783,-0.00446587880298748,0.0415041504150415
-0.0385266030866163,-0.00450668119721539,0.0416041604160416
-0.0385108604919111,-0.00454765250097123,0.0417041704170417
-0.0384954423305871,-0.00458879241301285,0.0418041804180418
-0.0384803463544941,-0.00463010063309052,0.0419041904190419
-0.0384655703154818,-0.0046715768609547,0.042004200420042
-0.0384511119902142,-0.00471322079486693,0.0421042104210421
-0.0384369691652806,-0.00475503213358484,0.0422042204220422
-0.0384231396272706,-0.0047970105763627,0.0423042304230423
-0.0384096211875875,-0.00483915582096561,0.0424042404240424
-0.0383964116526719,-0.00488146756565522,0.0425042504250425
-0.0383835088488161,-0.00492394550918927,0.0426042604260426
-0.0383709106171999,-0.00496658934982917,0.0427042704270427
-0.038358614799004,-0.00500939878583668,0.0428042804280428
-0.0383466192502968,-0.00505237351696194,0.0429042904290429
-0.0383349218370727,-0.00509551324196292,0.043004300430043
-0.0383235204253261,-0.00513881765959724,0.0431043104310431
-0.038312412910828,-0.0051822864701118,0.0432043204320432
-0.0383015971744613,-0.00522591937871578,0.0433043304330433
-0.0382910711268853,-0.00526971609508528,0.0434043404340434
-0.038280832673797,-0.0053136763284,0.0435043504350435
-0.0382708797407442,-0.00535779978833584,0.0436043604360436
-0.0382612102532749,-0.00540208618357628,0.0437043704370437
-0.0382518221468625,-0.00544653522429363,0.0438043804380438
-0.038242713381795,-0.0054911466201637,0.0439043904390439
-0.0382338819034712,-0.00553592007937364,0.044004400440044
-0.0382253256920301,-0.00558085531159957,0.0441044104410441
-0.0382170427226476,-0.00562595202602108,0.0442044204420442
-0.0382090309754624,-0.00567120993032891,0.0443044304430443
-0.038201288445502,-0.00571662873370297,0.0444044404440444
-0.0381938131476445,-0.00576220814333769,0.0445044504450445
-0.038186603086843,-0.00580794786742023,0.0446044604460446
-0.0381796562879014,-0.00585384761264895,0.0447044704470447
-0.0381732297148816,-0.0058999819074354,0.0448044804480448
-0.0381673193677633,-0.00594635065599753,0.0449044904490449
-0.0381619212763037,-0.00599295375808674,0.045004500450045
-0.0381570314950735,-0.0060397911149432,0.0451045104510451
-0.0381526460836064,-0.0060868626218517,0.0452045204520452
-0.0381487611361757,-0.00613416816913436,0.0453045304530453
-0.0381453727619432,-0.00618170764165413,0.0454045404540454
-0.0381424770998475,-0.00622948091782222,0.0455045504550455
-0.0381400703037153,-0.00627748787059092,0.0456045604560456
-0.0381381485372993,-0.00632572836596454,0.0457045704570457
-0.0381367080040546,-0.00637420226349564,0.0458045804580458
-0.0381357449123989,-0.00642290941578903,0.0459045904590459
-0.0381352555005268,-0.00647184966651639,0.046004600460046
-0.0381352360115958,-0.00652102284644599,0.0461046104610461
-0.0381356827235029,-0.00657042877939845,0.0462046204620462
-0.0381365919290335,-0.00662006728174992,0.0463046304630463
-0.0381379599259361,-0.00666993816193624,0.0464046404640464
-0.0381397830516611,-0.0067200411971274,0.0465046504650465
-0.0381420576386967,-0.00677037615506431,0.0466046604660466
-0.0381447800493074,-0.00682094279554714,0.0467046704670467
-0.0381479466656092,-0.00687174086944318,0.0468046804680468
-0.0381515538796437,-0.00692277011967923,0.0469046904690469
-0.038155598093378,-0.00697403029761877,0.047004700470047
-0.0381600757435189,-0.00702552114668481,0.0471047104710471
-0.0381649832667731,-0.00707724239938229,0.0472047204720472
-0.0381703171296243,-0.00712919377977937,0.0473047304730473
-0.038176073803519,-0.00718137500102582,0.0474047404740474
-0.0381822497797546,-0.00723378576584967,0.0475047504750475
-0.0381888415645172,-0.00728642576804607,0.0476047604760476
-0.0381958456838442,-0.00733929468850661,0.0477047704770477
-0.0382032586687354,-0.0073923921897608,0.0478047804780478
-0.0382110770750051,-0.00744571791498285,0.0479047904790479
-0.0382192974584674,-0.00749927151230999,0.048004800480048
-0.0382279164146386,-0.00755305265915996,0.0481048104810481
-0.0382369305390353,-0.00760706102054362,0.0482048204820482
-0.0382463364470252,-0.0076612962495608,0.0483048304830483
-0.0382561307688645,-0.00771575798640838,0.0484048404840484
-0.0382662869535521,-0.00777053039825572,0.0485048504850485
-0.0382768021375503,-0.00782561285333793,0.0486048604860486
-0.0382876734672467,-0.00788100471095697,0.0487048704870487
-0.0382988980989546,-0.00793670531900057,0.0488048804880488
-0.0383104731840247,-0.00799271399210532,0.0489048904890489
-0.0383223958886958,-0.00804903002207911,0.049004900490049
-0.0383346633891327,-0.00810565271462585,0.0491049104910491
-0.038347272876388,-0.00816258139976681,0.0492049204920492
-0.0383602215464779,-0.00821981539263512,0.0493049304930493
-0.0383735066003806,-0.00827735399496429,0.0494049404940494
-0.0383871252490006,-0.00833519649359938,0.0495049504950495
-0.0384010747131676,-0.00839334215950458,0.0496049604960496
-0.0384153522037857,-0.0084517902487554,0.0497049704970497
-0.0384299549615361,-0.00851054000154669,0.0498049804980498
-0.0384448802022856,-0.00856959063971077,0.0499049904990499
-0.038460125176641,-0.00862894137118412,0.05000500050005
-0.0384756871203203,-0.00868859138355562,0.0501050105010501
-0.0384915632740048,-0.00874853984853351,0.0502050205020502
-0.0385077508883008,-0.00880878591847085,0.0503050305030503
-0.0385242471145591,-0.00886932835167394,0.0504050405040504
-0.0385410490594649,-0.00893016574962474,0.0505050505050505
-0.0385581539537737,-0.00899129710537034,0.0506050605060506
-0.0385755590183151,-0.00905272139607684,0.0507050705070507
-0.038593261478882,-0.00911443757558507,0.0508050805080508
-0.0386112585612667,-0.00917644458086259,0.0509050905090509
-0.0386295474962249,-0.00923874132704042,0.051005100510051
-0.0386481255145117,-0.009301326708902,0.0511051105110511
-0.0386669898369571,-0.00936419959989096,0.0512051205120512
-0.0386861377042421,-0.00942735885062201,0.0513051305130513
-0.0387055663421593,-0.00949080328689542,0.0514051405140514
-0.0387252729814641,-0.00955453171168318,0.0515051505150515
-0.0387452548578747,-0.00961854290215033,0.0516051605160516
-0.0387655091971837,-0.00968283561114414,0.0517051705170517
-0.038786033240072,-0.00974740856570556,0.0518051805180518
-0.0388068242123325,-0.00981226046756495,0.0519051905190519
-0.0388278793397576,-0.00987738999165372,0.052005200520052
-0.0388491958481398,-0.00994279578660028,0.0521052105210521
-0.0388707709682348,-0.0100084764747304,0.0522052205220522
-0.0388926019159094,-0.0100744306500816,0.0523052305230523
-0.0389146859070307,-0.0101406568803888,0.0524052405240524
-0.0389370201673911,-0.0102071537041062,0.0525052505250525
-0.0389596018979694,-0.0102739196338814,0.0526052605260526
-0.0389824283096697,-0.0103409531520889,0.0527052705270527
-0.0390054966084335,-0.0104082527128154,0.0528052805280528
-0.0390288039952392,-0.0104758167423558,0.0529052905290529
-0.0390523476661027,-0.0105436436377243,0.053005300530053
-0.0390761248071143,-0.0106117317671511,0.0531053105310531
-0.0391001326142894,-0.0106800794690894,0.0532053205320532
-0.0391243682637929,-0.010748685051223,0.0533053305330533
-0.0391488289268265,-0.0108175467939403,0.0534053405340534
-0.0391735117845175,-0.010886662945868,0.0535053505350535
-0.039198413998142,-0.010956031726352,0.0536053605360536
-0.0392235327289763,-0.0110256513239686,0.0537053705370537
-0.0392488651283709,-0.0110955198985105,0.0538053805380538
-0.0392744083427135,-0.0111656355780078,0.0539053905390539
-0.0393001595134291,-0.0112359964607141,0.054005400540054
-0.0393261157769798,-0.0113066006146097,0.0541054105410541
-0.039352274259902,-0.0113774460778984,0.0542054205420542
-0.0393786320837696,-0.0114485308580145,0.0543054305430543
-0.0394051863651936,-0.0115198529331113,0.0544054405440544
-0.0394319342058962,-0.0115914102490847,0.0545054505450545
-0.0394588727026373,-0.0116632007225493,0.0546054605460546
-0.0394859989571395,-0.011735222239847,0.0547054705470547
-0.039513310046311,-0.0118074726570466,0.0548054805480548
-0.0395408030420977,-0.011879949779596,0.0549054905490549
-0.0395684750065197,-0.0119526513742337,0.055005500550055
-0.0395963229767829,-0.0120255751784171,0.0551055105510551
-0.0396243440049818,-0.012098718899331,0.0552055205520552
-0.0396525351233598,-0.0121720802133905,0.0553055305530553
-0.0396808933591972,-0.0122456567667378,0.0554055405540554
-0.0397094157199233,-0.0123194461767305,0.0555055505550555
-0.0397380992228929,-0.0123934460314461,0.0556055605560556
-0.0397669408656096,-0.0124676538876962,0.0557055705570557
-0.0397959376406143,-0.0125420672745008,0.0558055805580558
-0.0398250865255594,-0.0126166836911029,0.0559055905590559
-0.0398543845129856,-0.0126915006347604,0.056005600560056
-0.0398838285904711,-0.0127665156062052,0.0561056105610561
-0.0399134157307054,-0.0128417260758964,0.0562056205620562
-0.0399431429163037,-0.0129171294855084,0.0563056305630563
-0.0399730071050672,-0.0129927232514056,0.0564056405640564
-0.0400030052547971,-0.013068504763153,0.0565056505650565
-0.0400331343183318,-0.0131444713830203,0.0566056605660566
-0.0400633912336213,-0.0132206204494559,0.0567056705670567
-0.0400937729336527,-0.0132969492741088,0.0568056805680568
-0.0401242763514133,-0.0133734551448067,0.0569056905690569
-0.0401548984050017,-0.0134501353245632,0.057005700570057
-0.0401856360025911,-0.0135269870520742,0.0571057105710571
-0.0402164860523548,-0.0136040075432067,0.0572057205720572
-0.0402474454575029,-0.01368119398951,0.0573057305730573
-0.0402785111113204,-0.0137585435621858,0.0574057405740574
-0.0403096798971663,-0.0138360534081181,0.0575057505750575
-0.0403409486983997,-0.0139137206548361,0.0576057605760576
-0.040372314393417,-0.0139915424080325,0.0577057705770577
-0.0404037738506889,-0.0140695157520599,0.0578057805780578
-0.0404353239337233,-0.0141476377539013,0.0579057905790579
-0.0404669615109909,-0.0142259054596958,0.058005800580058
-0.0404986834311113,-0.0143043158987088,0.0581058105810581
-0.0405304865476667,-0.0143828660833326,0.0582058205820582
-0.0405623677142395,-0.0144615530075967,0.0583058305830583
-0.0405943237744864,-0.0145403736511386,0.0584058405840584
-0.0406263515720639,-0.0146193249757299,0.0585058505850585
-0.0406584479407035,-0.0146984039302385,0.0586058605860586
-0.0406906097339872,-0.0147776074481481,0.0587058705870587
-0.0407228337757204,-0.0148569324500387,0.0588058805880588
-0.0407551169145229,-0.0149363758589719,0.0589058905890589
-0.0407874559990141,-0.0150159346099201,0.059005900590059
-0.040819847887739,-0.0150956056284261,0.0591059105910591
-0.0408522894293172,-0.0151753858281222,0.0592059205920592
-0.040884777477331,-0.0152552721142039,0.0593059305930593
-0.0409173088853628,-0.0153352613819411,0.0594059405940594
-0.0409498805169204,-0.015415350520152,0.0595059505950595
-0.0409824892255861,-0.0154955364092179,0.0596059605960596
-0.0410151318748678,-0.0155758159220763,0.0597059705970597
-0.0410478053332364,-0.0156561859262051,0.0598059805980598
-0.0410805064691625,-0.0157366432821348,0.0599059905990599
-0.041113232146154,-0.0158171848469214,0.06000600060006
-0.0411459792574956,-0.0158978074731549,0.0601060106010601
-0.0411787446716582,-0.0159785080099509,0.0602060206020602
-0.0412115252918519,-0.0160592833039439,0.0603060306030603
-0.041244318001436,-0.0161401302007757,0.0604060406040604
-0.0412771197085836,-0.0162210455441029,0.0605060506050605
-0.0413099273264307,-0.0163020261780786,0.0606060606060606
-0.0413427377730762,-0.0163830689463595,0.0607060706070607
-0.0413755479666185,-0.0164641706955799,0.0608060806080608
-0.0414083548598962,-0.0165453282713817,0.0609060906090609
-0.0414411553858965,-0.0166265385228807,0.061006100610061
-0.0414739465123461,-0.0167077983036591,0.0611061106110611
-0.0415067252020092,-0.0167891044697808,0.0612061206120612
-0.041539488432538,-0.0168704538817758,0.0613061306130613
-0.041572233206399,-0.0169518434041448,0.0614061406140614
-0.0416049565260586,-0.0170332699078398,0.0615061506150615
-0.0416376554039088,-0.0171147302697683,0.0616061606160616
-0.0416703268821187,-0.0171962213732894,0.0617061706170617
-0.0417029680028568,-0.0172777401092065,0.0618061806180618
-0.0417355758281435,-0.0173592833762634,0.0619061906190619
-0.0417681474398498,-0.0174408480806482,0.062006200620062
-0.04180067992481,-0.0175224311389708,0.0621062106210621
-0.0418331703996349,-0.0176040294762778,0.0622062206220622
-0.0418656159858984,-0.0176856400275415,0.0623062306230623
-0.041898013829988,-0.0177672597376599,0.0624062406240624
-0.0419303610882173,-0.0178488855619528,0.0625062506250625
-0.0419626549417135,-0.0179305144661617,0.0626062606260626
-0.0419948925815295,-0.0180121434274429,0.0627062706270627
-0.0420270712284953,-0.0180937694343669,0.0628062806280628
-0.0420591881133662,-0.0181753894869187,0.0629062906290629
-0.0420912404817861,-0.0182570005974905,0.063006300630063
-0.0421232256091756,-0.0183385997903849,0.0631063106310631
-0.0421551407858436,-0.0184201841038005,0.0632063206320632
-0.0421869833219507,-0.0185017505888394,0.0633063306330633
-0.0422187505475081,-0.0185832963100028,0.0634063406340634
-0.0422504398123787,-0.0186648183456883,0.0635063506350635
-0.042282048491239,-0.0187463137881889,0.0636063606360636
-0.0423135739786171,-0.0188277797431974,0.0637063706370637
-0.0423450136591153,-0.0189092132578455,0.0638063806380638
-0.04237636494215,-0.0189906113911756,0.0639063906390639
-0.0424076252569888,-0.0190719712195998,0.064006400640064
-0.0424387920527502,-0.0191532898334262,0.0641064106410641
-0.0424698628083301,-0.0192345643368588,0.0642064206420642
-0.0425008350175125,-0.019315791850975,0.0643064306430643
-0.0425316727595223,-0.0193970455374302,0.0644064406440644
-0.0425623739450194,-0.0194783227039034,0.0645064506450645
-0.0425929364945887,-0.0195596206709766,0.0646064606460646
-0.0426233583486667,-0.019640936773128,0.0647064706470647
-0.0426536374774665,-0.0197222683572425,0.0648064806480648
-0.0426837718611271,-0.0198036127855899,0.0649064906490649
-0.0427137595095639,-0.0198849674313579,0.065006500650065
-0.0427435984575066,-0.0199663296836156,0.0651065106510651
-0.0427732867446477,-0.020047696944335,0.0652065206520652
-0.042802822455345,-0.0201290666283915,0.0653065306530653
-0.0428322036739559,-0.0202104361645565,0.0654065406540654
-0.0428614285195778,-0.0202918029959933,0.0655065506550655
-0.0428904951261965,-0.020373164579265,0.0656065606560656
-0.0429194016575746,-0.0204545183838378,0.0657065706570657
-0.0429481462923631,-0.020535861895059,0.0658065806580658
-0.0429767272340267,-0.0206171926101866,0.0659065906590659
-0.0430051427009189,-0.0206985080408706,0.066006600660066
-0.0430333909461329,-0.0207798057121607,0.0661066106610661
-0.0430614702326872,-0.0208610831630026,0.0662066206620662
-0.04308937885834,-0.02094233794723,0.0663066306630663
-0.0431171151258125,-0.0210235676300915,0.0664066406640664
-0.0431446773725652,-0.0211047697927163,0.0665066506650665
-0.0431720639608729,-0.0211859420291372,0.0666066606660666
-0.0431992732629359,-0.0212670819467864,0.0667066706670667
-0.0432263036757685,-0.0213481871669919,0.0668066806680668
-0.043253153626162,-0.0214292553244813,0.0669066906690669
-0.0432798215557959,-0.0215102840668858,0.067006700670067
-0.0433063059311637,-0.0215912710587096,0.0671067106710671
-0.0433326052286846,-0.021672213963961,0.0672067206720672
-0.0433587179644803,-0.0217531104625292,0.0673067306730673
-0.0433846426546723,-0.0218339582481992,0.0674067406740674
-0.0434103778501221,-0.0219147550266666,0.0675067506750675
-0.0434359221265047,-0.0219954985185157,0.0676067606760676
-0.0434612740644583,-0.0220761864592191,0.0677067706770677
-0.0434864322843235,-0.0221568165956638,0.0678067806780678
-0.0435113954163662,-0.0222373866911139,0.0679067906790679
-0.043536162110704,-0.0223178945217372,0.068006800680068
-0.0435607310521936,-0.0223983378766044,0.0681068106810681
-0.043585100930655,-0.0224787145591785,0.0682068206820682
-0.0436092704706473,-0.0225590223868183,0.0683068306830683
-0.0436332383967301,-0.0226392591897861,0.0684068406840684
-0.0436570034781281,-0.0227194228122396,0.0685068506850685
-0.0436805644939913,-0.0227995111127292,0.0686068606860686
-0.0437039202383585,-0.0228795219627081,0.0687068706870687
-0.0437270695300824,-0.0229594532470293,0.0688068806880688
-0.0437500112128295,-0.0230393028639454,0.0689068906890689
-0.0437727441501178,-0.0231190687256047,0.069006900690069
-0.0437952672203537,-0.0231987487615255,0.0691069106910691
-0.0438175793317203,-0.0232783409349729,0.0692069206920692
-0.0438396794122518,-0.0233578432260859,0.0693069306930693
-0.043861566409834,-0.0234372536264176,0.0694069406940694
-0.0438832246320808,-0.023516702842824,0.0695069506950695
-0.0439046535330836,-0.0235961881591624,0.0696069606960696
-0.0439258525867853,-0.0236757068736825,0.0697069706970697
-0.0439468212919428,-0.0237552562990258,0.0698069806980698
-0.0439675591473128,-0.0238348337632186,0.0699069906990699
-0.0439880656913546,-0.0239144366081834,0.07000700070007
-0.0440083404526017,-0.0239940621887455,0.0701070107010701
-0.0440283829943275,-0.0240737078761077,0.0702070207020702
-0.0440482048203114,-0.0241532380154987,0.0703070307030703
-0.0440677934937668,-0.024232783862164,0.0704070407040704
-0.0440871486226323,-0.0243123428240313,0.0705070507050705
-0.0441062807330148,-0.0243917792443441,0.0706070607060706
-0.0441251784749819,-0.0244712244577528,0.0707070707070707
-0.0441438517344389,-0.0245505428293373,0.0708070807080708
-0.0441622997620025,-0.0246297326429601,0.0709070907090709
-0.0441805122846686,-0.0247089252645374,0.071007100710071
-0.0441984982205957,-0.0247879851231691,0.0711071107110711
-0.0442162480064608,-0.0248670435808012,0.0712071207120712
-0.0442337699202207,-0.0249459651409759,0.0713071307130713
-0.0442510551181589,-0.0250248811413214,0.0714071407140714
-0.0442681112330678,-0.025103656181658,0.0715071507150715
-0.0442849376594855,-0.0251822886723998,0.0716071607160716
-0.0443015265958839,-0.0252609098846733,0.0717071707170717
-0.0443178462852809,-0.02533929931713,0.0718071807180718
-0.0443338966482716,-0.0254174564084765,0.0719071907190719
-0.0443497450251424,-0.0254953498156286,0.072007200720072
-0.0443653613214504,-0.0255730939570231,0.0721072107210721
-0.0443807395222771,-0.0256508199345554,0.0722072207220722
-0.0443958847293851,-0.0257283928150455,0.0723072307230723
-0.044410759210576,-0.0258057285092402,0.0724072407240724
-0.0444254292788361,-0.0258827916834641,0.0725072507250725
-0.0444398282142291,-0.0259596169706446,0.0726072607260726
-0.0444539927563928,-0.0260362851582817,0.0727072707270727
-0.0444679189747861,-0.0261129270331324,0.0728072807280728
-0.044481610115083,-0.0261894081563122,0.0729072907290729
-0.0444950949416952,-0.026265608413574,0.073007300730073
-0.0445083411765456,-0.0263417779401613,0.0731073107310731
-0.0445213511819292,-0.026417782591484,0.0732073207320732
-0.0445341226650303,-0.0264937527969772,0.0733073307330733
-0.04454662212196,-0.026569476565012,0.0734073407340734
-0.0445588834834083,-0.0266451627383183,0.0735073507350735
-0.0445709068436687,-0.0267208090980263,0.0736073607360736
-0.044582658415972,-0.0267962054018957,0.0737073707370737
-0.0445941089644403,-0.0268716039772404,0.0738073807380738
-0.0446052593079362,-0.0269470031014713,0.0739073907390739
-0.0446161393126139,-0.0270222790320351,0.074007400740074
-0.044626749588898,-0.0270974305942362,0.0741074107410741
-0.0446371656756274,-0.0271722453785777,0.0742074207420742
-0.0446473173044611,-0.027246464376819,0.0743074307430743
-0.0446573092004875,-0.0273204233390228,0.0744074407440744
-0.0446671013982467,-0.0273937405774281,0.0745074507450745
-0.0446766949200763,-0.0274664192970135,0.0746074607460746
-0.0446860792994228,-0.0275383699469601,0.0747074707470747
-0.0446951166547046,-0.027609419448488,0.0748074807480748
-0.0447037200028576,-0.0276799280212615,0.0749074907490749
-0.0447120713596782,-0.0277498664492537,0.075007500750075
-0.0447201266207282,-0.0278197323473553,0.0751075107510751
-0.0447279472552968,-0.0278894697599522,0.0752075207520752
-0.0447355022061572,-0.0279590080742848,0.0753075307530753
-0.0447426747630495,-0.0280279967967923,0.0754075407540754
-0.0447495188865406,-0.0280962699167206,0.0755075507550755
-0.0447562416347361,-0.0281641752253837,0.0756075607560756
-0.0447627751264038,-0.0282312567651709,0.0757075707570757
-0.0447691584932527,-0.0282981001097246,0.0758075807580758
-0.0447753542611504,-0.0283641266670748,0.0759075907590759
-0.0447811955855916,-0.028429293624601,0.076007600760076
-0.0447869109838459,-0.0284943911311602,0.0761076107610761
-0.0447923671053719,-0.0285593048626087,0.0762076207620762
-0.0447976459307276,-0.028623528799547,0.0763076307630763
-0.0448026621790903,-0.0286878618844248,0.0764076407640764
-0.044807450679418,-0.0287520749309863,0.0765076507650765
-0.0448119829303276,-0.0288161034341949,0.0766076607660766
-0.0448163681780221,-0.0288799188360917,0.0767076707670767
-0.0448205875985863,-0.0289431330042184,0.0768076807680768
-0.0448245807599565,-0.0290062263409727,0.0769076907690769
-0.0448284295483979,-0.0290691111933117,0.077007700770077
-0.0448320931101081,-0.0291311943309791,0.0771077107710771
-0.0448355911077166,-0.029192532440114,0.0772077207720772
-0.0448388958090748,-0.0292536623030481,0.0773077307730773
-0.0448420377304643,-0.029314052125564,0.0774077407740774
-0.0448448504442553,-0.0293740666146928,0.0775077507750775
-0.0448474129185838,-0.0294339091208291,0.0776077607760776
-0.0448496498627516,-0.0294933767526378,0.0777077707770777
-0.0448516907513502,-0.0295524562127819,0.0778077807780778
-0.0448535467358001,-0.0296109854895348,0.0779077907790779
-0.0448550815920963,-0.0296691444234962,0.078007800780078
-0.0448564556138428,-0.029727264997961,0.0781078107810781
-0.0448575892770694,-0.0297855246892492,0.0782078207820782
-0.0448586208008286,-0.0298437435470829,0.0783078307830783
-0.0448594926761482,-0.0299019195272832,0.0784078407840784
-0.0448602632656023,-0.0299600533420126,0.0785078507850785
-0.0448606635355902,-0.0300178502027028,0.0786078607860786
-0.0448608833183249,-0.0300752628252468,0.0787078707870787
-0.0448609279339322,-0.0301321203656158,0.0788078807880788
-0.0448607395905605,-0.0301891204362248,0.0789078907890789
-0.0448603784175418,-0.0302455648102636,0.079007900790079
-0.0448597478039724,-0.0303016093038945,0.0791079107910791
-0.0448590467136243,-0.0303575138404993,0.0792079207920792
-0.0448582749281345,-0.0304132783793831,0.0793079307930793
-0.0448574103332483,-0.0304690085950186,0.0794079407940794
-0.0448563918467751,-0.0305246983707499,0.0795079507950795
-0.0448552814342849,-0.0305803522569722,0.0796079607960796
-0.044854079284364,-0.0306359694457408,0.0797079707970797
-0.0448528064988547,-0.0306914435593536,0.0798079807980798
-0.0448513071464579,-0.0307470614022197,0.0799079907990799
-0.0448495825820188,-0.03080282106763,0.08000800080008
-0.0448475439018679,-0.0308580484395646,0.0801080108010801
-0.0448453206054109,-0.0309132133094502,0.0802080208020802
-0.0448430114524461,-0.0309683384357131,0.0803080308030803
-0.0448404820452801,-0.0310236053879941,0.0804080408040804
-0.0448377090289577,-0.0310788783680968,0.0805080508050805
-0.0448347886818751,-0.0311340986620804,0.0806080608060806
-0.0448316517679549,-0.0311894573413701,0.0807080708070807
-0.0448283720543143,-0.0312448404555213,0.0808080808080808
-0.0448250300624473,-0.0313000702493042,0.0809080908090809
-0.0448215423279174,-0.0313552418864692,0.081008100810081
-0.0448179124140178,-0.0314104345153023,0.0811081108110811
-0.0448141407376239,-0.0314656463789709,0.0812081208120812
-0.0448103079591881,-0.0315207016016591,0.0813081308130813
-0.04480633365151,-0.0315757738095438,0.0814081408140814
-0.0448021682212898,-0.0316309523395472,0.0815081508150815
-0.044797862557119,-0.0316861436790439,0.0816081608160816
-0.0447933673088754,-0.0317414382637208,0.0817081708170817
-0.0447886834443057,-0.0317968342255788,0.0818081808180818
-0.0447839418275867,-0.0318520652402115,0.0819081908190819
-0.0447791423098344,-0.0319071312947155,0.082008200820082
-0.0447742847372017,-0.0319620323717212,0.0821082108210821
-0.0447693689707301,-0.0320167684493921,0.0822082208220822
-0.0447643948863496,-0.0320713395083735,0.0823082308230823
-0.04475936235999,-0.0321257455322878,0.0824082408240824
-0.0447542712725441,-0.0321799864968176,0.0825082508250825
-0.0447489926308121,-0.0322343270926138,0.0826082608260826
-0.0447435244447098,-0.0322886878071209,0.0827082708270827
-0.0447378707787735,-0.0323431449687595,0.0828082808280828
-0.0447320296776585,-0.0323976193930153,0.0829082908290829
-0.0447258699297918,-0.0324517604543168,0.083008300830083
-0.0447194949451187,-0.0325055121970498,0.0831083108310831
-0.0447129063712902,-0.0325588763840023,0.0832083208320832
-0.0447060922082463,-0.0326122590172007,0.0833083308330833
-0.0446989553289516,-0.0326652371491245,0.0834083408340834
-0.0446915902351181,-0.0327174368841109,0.0835083508350835
-0.0446839323160019,-0.0327694085842123,0.0836083608360836
-0.0446759451098821,-0.0328213888823716,0.0837083708370837
-0.044667839918062,-0.0328729002982897,0.0838083808380838
-0.0446596176586598,-0.0329239453530711,0.0839083908390839
-0.0446510827227591,-0.0329746008217889,0.084008400840084
-0.0446424224115428,-0.0330251975487743,0.0841084108410841
-0.0446336378565301,-0.0330757350322878,0.0842084208420842
-0.0446246573849068,-0.0331261958896124,0.0843084308430843
-0.0446154824954397,-0.0331765795798024,0.0844084408440844
-0.044605991281813,-0.0332266800576607,0.0845084508450845
-0.0445961863395733,-0.0332764990159997,0.0846084608460846
-0.0445860797581109,-0.0333259345193231,0.0847084708470847
-0.0445756738500925,-0.0333749890291815,0.0848084808480848
-0.0445650849287536,-0.0334239706503387,0.0849084908490849
-0.0445543144382703,-0.0334728788076056,0.085008500850085
-0.0445434472971804,-0.0335213288807001,0.0851085108510851
-0.0445324843144211,-0.0335693233381211,0.0852085208520852
-0.044521417653725,-0.0336172663034737,0.0853085308530853
-0.0445100629370005,-0.0336648153815004,0.0854085408540854
-0.0444984929189533,-0.0337120133550452,0.0855085508550855
-0.0444868326275026,-0.0337587613040112,0.0856085608560856
-0.0444750828368458,-0.0338050616323807,0.0857085708570857
-0.0444631545242063,-0.033851401660204,0.0858085808580858
-0.0444510158333454,-0.0338973984560411,0.0859085908590859
-0.0444387847499639,-0.0339433507618299,0.086008600860086
-0.0444264686041229,-0.0339888576996389,0.0861086108610861
-0.0444138632260692,-0.0340344068853013,0.0862086208620862
-0.0444010530827254,-0.0340796176002918,0.0863086308630863
-0.0443881569538408,-0.0341247853602292,0.0864086408640864
-0.0443750991864322,-0.0341698892320065,0.0865086508650865
-0.0443618083905653,-0.0342148203088767,0.0866086608660866
-0.0443483847404371,-0.034259867400718,0.0867086708670867
-0.0443348039778624,-0.0343048480153044,0.0868086808680868
-0.0443210674626491,-0.034349761489109,0.0869086908690869
-0.0443070456705777,-0.0343947621762522,0.087008700870087
-0.0442927980957416,-0.034439586223804,0.0871087108710871
-0.044278326430457,-0.034484234011419,0.0872087208720872
-0.0442635826347818,-0.0345288475209473,0.0873087308730873
-0.0442486422525175,-0.0345734637972387,0.0874087408740874
-0.0442335577653156,-0.0346180086364491,0.0875087508750875
-0.0442183304783935,-0.0346624814003617,0.0876087608760876
-0.0442029845606062,-0.0347070602303124,0.0877087708770877
-0.0441874457832956,-0.0347516374716695,0.0878087808780878
-0.0441718932739065,-0.034795940584115,0.0879087908790879
-0.0441562025156884,-0.0348401686247218,0.088008800880088
-0.0441403747890447,-0.0348843209810798,0.0881088108810881
-0.0441244113793416,-0.0349283970447493,0.0882088208820882
-0.0441082588173297,-0.0349724694612543,0.0883088308830883
-0.0440920977887743,-0.0350162644123544,0.0884088408840884
-0.0440758044171265,-0.0350599821298184,0.0885088508850885
-0.0440593033819112,-0.0351035185520848,0.0886088608860886
-0.0440425963655189,-0.0351468740975178,0.0887088708870887
-0.0440257820632313,-0.0351903285193748,0.0888088808880888
-0.044008841527063,-0.0352337035770641,0.0889088908890889
-0.0439918993680579,-0.0352767978983644,0.089008900890089
-0.0439746511529345,-0.035320087468282,0.0891089108910891
-0.0439573000042948,-0.0353634705885425,0.0892089208920892
-0.043939827951826,-0.0354067702284855,0.0893089308930893
-0.0439221152281807,-0.0354501095048547,0.0894089408940894
-0.0439041025675543,-0.0354936380978015,0.0895089508950895
-0.0438859931669912,-0.0355372526390682,0.0896089608960896
-0.0438678923818555,-0.0355805752076617,0.0897089708970897
-0.0438496956756456,-0.0356239822764288,0.0898089808980898
-0.0438315086270521,-0.0356670960886453,0.0899089908990899
-0.0438130257556422,-0.0357103956352876,0.09000900090009
-0.0437944502634225,-0.0357537752379127,0.0901090109010901
-0.0437757830039954,-0.0357972327074276,0.0902090209020902
-0.043757129928262,-0.0358403909938115,0.0903090309030903
-0.0437381851686904,-0.0358837302607514,0.0904090409040904
-0.0437190564528658,-0.0359268733956949,0.0905090509050905
-0.0436996400482603,-0.0359701955067178,0.0906090609060906
-0.0436801391568808,-0.0360135881803759,0.0907090709070907
-0.0436603538720221,-0.0360571556018044,0.0908090809080908
-0.0436404714700535,-0.0361006227820378,0.0909090909090909
-0.0436205087798429,-0.0361441546017997,0.091009100910091
-0.0436002659740902,-0.0361878565638502,0.0911091109110911
-0.0435799314954234,-0.0362314508757355,0.0912091209120912
-0.0435596267092125,-0.0362747312232745,0.0913091309130913
-0.0435392456595937,-0.0363180713016328,0.0914091409140914
-0.0435187725549248,-0.036361302738754,0.0915091509150915
-0.0434981305015218,-0.0364043285922189,0.0916091609160916
-0.043477521624463,-0.0364470390585016,0.0917091709170917
-0.0434568396899677,-0.0364898071826403,0.0918091809180918
-0.0434360026182216,-0.0365325995049147,0.0919091909190919
-0.0434150006325009,-0.0365751858073022,0.092009200920092
-0.0433938130031739,-0.0366175742779331,0.0921092109210921
-0.0433724684549494,-0.0366598097582221,0.0922092209220922
-0.0433509262829096,-0.0367020735468411,0.0923092309230923
-0.0433293198227079,-0.0367443888592904,0.0924092409240924
-0.0433077564594954,-0.036786383071874,0.0925092509250925
-0.0432861294483226,-0.0368284276256518,0.0926092609260926
-0.043264309056532,-0.0368704991428396,0.0927092709270927
-0.0432423340783618,-0.0369123626907511,0.0928092809280928
-0.043220169362272,-0.0369542533186986,0.0929092909290929
-0.0431979683680853,-0.0369957897617516,0.093009300930093
-0.0431755803704839,-0.0370373544540772,0.0931093109310931
-0.0431530216226506,-0.0370788745377434,0.0932093209320932
-0.0431304925672732,-0.0371200814238166,0.0933093309330933
-0.0431078025086107,-0.0371610182901797,0.0934093409340934
-0.0430851436808734,-0.0372016443038746,0.0935093509350935
-0.0430623040730775,-0.0372423019822438,0.0936093609360936
-0.0430392855760511,-0.0372829904706922,0.0937093709370937
-0.0430160900855856,-0.0373237089215731,0.0938093809380938
-0.0429927323908364,-0.0373643838223607,0.0939093909390939
-0.042969214079901,-0.037405014781986,0.094009400940094
-0.0429455241949081,-0.0374456742777339,0.0941094109410941
-0.0429217825429075,-0.0374862153063893,0.0942094209420942
-0.0428978721257966,-0.0375267842602461,0.0943094309430943
-0.042873798343106,-0.0375671573525793,0.0944094409440944
-0.0428495743264149,-0.0376072625542455,0.0945094509450945
-0.0428252011377633,-0.0376471015004883,0.0946094609460946
-0.0428008463958541,-0.0376865807923306,0.0947094709470947
-0.0427763433058097,-0.0377257977578015,0.0948094809480948
-0.042751682006539,-0.0377648275536036,0.0949094909490949
-0.0427268630042479,-0.0378038921922596,0.095009500950095
-0.0427018880656945,-0.0378429908152043,0.0951095109510951
-0.0426767589427488,-0.0378821225718132,0.0952095209520952
-0.0426514773823176,-0.0379212866223798,0.0953095309530953
-0.0426260451263452,-0.0379604821356344,0.0954095409540954
-0.0426004883833991,-0.0379994671590046,0.0955095509550955
-0.0425747823444225,-0.0380382650553863,0.0956095609560956
-0.042548829668979,-0.0380769552971363,0.0957095709570957
-0.0425226324761862,-0.0381155386217274,0.0958095809580958
-0.0424962913372654,-0.0381539371692175,0.0959095909590959
-0.0424698074978804,-0.0381921520949474,0.096009600960096
-0.0424431821937695,-0.038230184550784,0.0961096109610961
-0.0424163184318926,-0.0382681147182688,0.0962096209620962
-0.0423893215775401,-0.0383060804546656,0.0963096309630963
-0.0423621932436233,-0.0383440809326751,0.0964096409640964
-0.0423349350529787,-0.0383821153329382,0.0965096509650965
-0.0423075486036295,-0.0384201828450291,0.0966096609660966
-0.0422800285059705,-0.0384580677641491,0.0967096709670967
-0.0422523759411492,-0.0384957712590385,0.0968096809680968
-0.0422245920952754,-0.0385332944959562,0.0969096909690969
-0.0421966781296456,-0.0385706386396723,0.097009700970097
-0.0421686352105186,-0.0386078048519792,0.0971097109710971
-0.0421404644892648,-0.0386447942951656,0.0972097209720972
-0.0421121671122919,-0.0386816081275499,0.0973097309730973
-0.0420837442210449,-0.0387182475079469,0.0974097409740974
-0.0420551969420803,-0.0387547135926897,0.0975097509750975
-0.0420264295478731,-0.0387910885757372,0.0976097609760976
-0.0419974440086565,-0.0388273731657777,0.0977097709770977
-0.0419682422897009,-0.0388635680739809,0.0978097809780978
-0.0419388263463508,-0.0388996740149907,0.0979097909790979
-0.0419092139404817,-0.0389354496645256,0.098009800980098
-0.041879406506344,-0.038970897534757,0.0981098109810981
-0.0418494054632993,-0.0390060201279306,0.0982098209820982
-0.0418192122158215,-0.0390408199348776,0.0983098309830983
-0.0417888281733466,-0.0390752994379927,0.0984098409840984
-0.0417582547304226,-0.0391094611087522,0.0985098509850985
-0.0417274932617463,-0.039143307409203,0.0986098609860986
-0.0416965451469771,-0.0391768407914667,0.0987098709870987
-0.041665411750886,-0.0392100636987316,0.0988098809880988
-0.0416340819766435,-0.0392432207064119,0.0989098909890989
-0.0416025576505615,-0.0392763124522281,0.099009900990099
-0.0415708405840634,-0.0393093395778706,0.0991099109910991
-0.0415389439732448,-0.0393420604707191,0.0992099209920992
-0.0415068691382115,-0.0393744775719768,0.0993099309930993
-0.0414746173941067,-0.039406593313914,0.0994099409940994
-0.0414421900411849,-0.0394384101198678,0.0995099509950995
-0.041409588374738,-0.0394699304052348,0.0996099609960996
-0.0413769859142424,-0.0395010433957649,0.0997099709970997
-0.0413443826299213,-0.03953175195847,0.0998099809980998
-0.0413117784870352,-0.0395620589469623,0.0999099909990999
-0.0412791734558073,-0.0395919672014545,0.1000100010001
-0.0412465675114233,-0.0396214795507447,0.1001100110011
-0.0412139606092183,-0.0396505988097354,0.1002100210021
-0.04118117334383,-0.0396796854253871,0.1003100310031
-0.0411482074621656,-0.0397087399247493,0.1004100410041
-0.0411152433819991,-0.0397374043799812,0.100510051005101
-0.0410822810437768,-0.0397656815985408,0.100610061006101
-0.0410493203978705,-0.0397935743759755,0.100710071007101
-0.0410163613748012,-0.0398210854998924,0.100810081008101
-0.0409834039100524,-0.0398482177504543,0.100910091009101
-0.0409504479291819,-0.039874973895913,0.101010101010101
-0.0409174933676733,-0.0399013566921137,0.101110111011101
-0.0408845401510845,-0.0399273688849758,0.101210121012101
-0.0408515882148992,-0.0399530132070191,0.101310131013101
-0.0408186122785941,-0.0399782861852734,0.101410141014101
-0.0407856123421692,-0.0400031901577157,0.101510151015102
-0.0407524142657974,-0.0400280899217002,0.101610161016102
-0.0407191935590398,-0.0400526225895597,0.101710171017102
-0.0406859501970823,-0.0400767904759458,0.101810181018102
-0.0406526841451852,-0.040100595882607,0.101910191019102
-0.0406193953834974,-0.0401240410954109,0.102010201020102
-0.0405860838822419,-0.0401471283883141,0.102110211021102
-0.0405527496066792,-0.0401698600193925,0.102210221022102
-0.0405193925319953,-0.040192238234811,0.102310231023102
-0.0404860126184877,-0.0402142652673354,0.102410241024102
-0.0404526098363797,-0.0402359433368275,0.102510251025103
-0.0404191841459687,-0.0402572746492539,0.102610261026103
-0.0403857355224407,-0.0402782614001591,0.102710271027103
-0.0403522639260933,-0.0402989057701989,0.102810281028103
-0.0403187693172242,-0.0403192099291114,0.102910291029103
-0.0402852516561307,-0.0403391760347237,0.103010301030103
-0.0402517109080735,-0.0403588062304707,0.103110311031103
-0.0402181470283872,-0.0403781026498619,0.103210321032103
-0.0401845599773693,-0.0403970674130072,0.103310331033103
-0.0401509497153174,-0.0404157026286019,0.103410341034103
-0.0401173161975663,-0.0404340103934307,0.103510351035104
-0.0400836593794508,-0.04045199279336,0.103610361036104
-0.0400499792163056,-0.0404696519008569,0.103710371037104
-0.0400162756684283,-0.0404869897789588,0.103810381038104
-0.0399825486812281,-0.0405040084782963,0.103910391039104
-0.0399487982199653,-0.0405207100380857,0.104010401040104
-0.039915024230049,-0.0405370964866248,0.104110411041104
-0.039881226671777,-0.0405531698432787,0.104210421042104
-0.0398474054905581,-0.0405689321145088,0.104310431043104
-0.0398135606367646,-0.040584385296355,0.104410441044104
-0.039779692070694,-0.0405995313744351,0.104510451045105
-0.0397457997377553,-0.0406143723229524,0.104610461046105
-0.0397118835833578,-0.0406289101046961,0.104710471047105
-0.039677943567799,-0.0406431466740182,0.104810481048105
-0.0396439796315252,-0.0406570839743527,0.104910491049105
-0.0396099917249085,-0.0406707239382156,0.105010501050105
-0.0395759798032837,-0.0406840684906784,0.105110511051105
-0.0395419438070968,-0.0406971195468872,0.105210521052105
-0.0395078836867202,-0.0407098790125587,0.105310531053105
-0.0394737993925257,-0.0407223487874542,0.105410541054105
-0.0394396908649595,-0.0407345307609133,0.105510551055106
-0.0394055580494308,-0.0407464268143348,0.105610561056106
-0.0393714008963119,-0.0407580388201846,0.105710571057106
-0.0393372193460487,-0.0407693686419958,0.105810581058106
-0.0393030133390878,-0.0407804181348643,0.105910591059106
-0.0392687828258011,-0.0407911891469383,0.106010601060106
-0.039234527746635,-0.0408016835174331,0.106110611061106
-0.0392002480420357,-0.040811903079112,0.106210621062106
-0.0391659436574125,-0.0408218496572944,0.106310631063106
-0.0391316145332119,-0.0408315250703516,0.106410641064106
-0.0390972606049171,-0.0408409311287145,0.106510651065107
-0.0390628818229003,-0.0408500696363623,0.106610661066107
-0.039028478122645,-0.0408589423898301,0.106710671067107
-0.0389940494396347,-0.040867551177216,0.106810681068107
-0.0389595957242414,-0.0408758977796705,0.106910691069107
-0.0389251169069857,-0.0408839839708997,0.107010701070107
-0.0388906129382399,-0.0408918115151802,0.107110711071107
-0.0388560837733385,-0.0408993821673597,0.107210721072107
-0.0388215293676163,-0.0409066976768265,0.107310731073107
-0.0387869496813709,-0.0409137597860211,0.107410741074107
-0.0387523446600114,-0.040920570232421,0.107510751075108
-0.0387177142737611,-0.0409271307470524,0.107610761076108
-0.0386830584729919,-0.0409334430544896,0.107710771077108
-0.0386483772180013,-0.0409395088743441,0.107810781078108
-0.0386136704740498,-0.0409453299187833,0.107910791079108
-0.038578938196472,-0.0409509078950118,0.108010801080108
-0.0385441803505284,-0.0409562445027899,0.108110811081108
-0.0385093969014794,-0.0409613414364188,0.108210821082108
-0.0384745878046596,-0.0409662003842445,0.108310831083108
-0.0384397530253296,-0.0409708230286575,0.108410841084108
-0.0384048925237867,-0.0409752110460929,0.108510851085109
-0.0383700062603287,-0.0409793661075269,0.108610861086109
-0.0383350942051787,-0.0409832898799652,0.108710871087109
-0.0383001563186343,-0.040986984025451,0.108810881088109
-0.0382651925609929,-0.0409904502005681,0.108910891089109
-0.0382302028975152,-0.0409936900579303,0.109010901090109
-0.0381951872934612,-0.0409967052466773,0.109110911091109
-0.0381601457091287,-0.0409994974080083,0.109210921092109
-0.0381250781147407,-0.041002068180145,0.109310931093109
-0.0380899844755578,-0.0410044191948574,0.109410941094109
-0.0380548647518774,-0.0410065520789524,0.10951095109511
-0.0380197189089601,-0.0410084684547707,0.10961096109611
-0.0379845469219916,-0.0410101699391938,0.10971097109711
-0.0379493487562324,-0.0410116581451331,0.10981098109811
-0.0379141243769428,-0.0410129346805369,0.10991099109911
-0.0378788737543461,-0.0410140011513687,0.11001100110011
-0.037843576213401,-0.0410147875220431,0.11011101110111
-0.0378082317094424,-0.0410152960213554,0.11021102110211
-0.0377728402176562,-0.0410155288706565,0.11031103110311
-0.0377373823582931,-0.041015362322927,0.11041104110411
-0.0377018579874317,-0.0410147996784313,0.110511051105111
-0.0376662669412996,-0.0410138442141089,0.110611061106111
-0.0376306090759754,-0.0410124991870481,0.110711071107111
-0.037594884242575,-0.0410107678310118,0.110811081108111
-0.0375590922971771,-0.0410086533594157,0.110911091109111
-0.0375232330908976,-0.0410061589638389,0.111011101110111
-0.0374873064897407,-0.0410032878150167,0.111111111111111
-0.0374513123547481,-0.0410000430643299,0.111211121112111
-0.0374152505469611,-0.040996427842315,0.111311131113111
-0.0373791209373467,-0.0409924452591613,0.111411141114111
-0.0373429233869467,-0.0409880984061993,0.111511151115112
-0.0373066577816163,-0.0409833903544121,0.111611161116112
-0.0372703239873601,-0.0409783241549317,0.111711171117112
-0.0372339218801078,-0.0409729028390384,0.111811181118112
-0.0371974513457148,-0.0409671294191545,0.111911191119112
-0.0371609122650742,-0.0409610068873544,0.112011201120112
-0.0371243045290039,-0.0409545382173502,0.112111211121112
-0.0370876280183968,-0.040947726363499,0.112211221122112
-0.0370508826290341,-0.040940574262292,0.112311231123112
-0.0370140682616595,-0.0409330848308654,0.112411241124112
-0.0369771848120543,-0.0409252609699778,0.112511251125113
-0.0369402321809623,-0.0409171055610335,0.112611261126113
-0.0369032102740903,-0.0409086214695553,0.112711271127113
-0.0368661190021078,-0.0408998115422076,0.112811281128113
-0.0368289582657588,-0.0408906786053072,0.112911291129113
-0.0367917279757127,-0.0408812254682974,0.113011301130113
-0.0367544280376763,-0.040871454923748,0.113111311131113
-0.036717058362319,-0.0408613697458663,0.113211321132113
-0.0366796188751991,-0.0408509726924826,0.113311331133113
-0.0366421094919484,-0.0408402665030646,0.113411341134113
-0.0366045301331625,-0.0408292539026879,0.113511351135114
-0.0365668807343249,-0.0408179375980659,0.113611361136114
-0.036529161225956,-0.040806320280527,0.113711371137114
-0.0364913715336141,-0.0407944046260151,0.113811381138114
-0.0364535116027081,-0.0407821932945931,0.113911391139114
-0.0364155813687218,-0.0407696889299468,0.114011401140114
-0.0363775807820269,-0.0407568941613696,0.114111411141114
-0.0363395097880328,-0.0407438116012814,0.114211421142114
-0.036301368342074,-0.040730443847214,0.114311431143114
-0.0362631563895599,-0.0407167934808178,0.114411441144114
-0.036224873890788,-0.0407028630683588,0.114511451145115
-0.0361865208110186,-0.0406886551612146,0.114611461146115
-0.0361480971105493,-0.0406741722963703,0.114711471147115
-0.0361096027546405,-0.040659416993938,0.114811481148115
-0.0360710377085527,-0.0406443917591409,0.114911491149115
-0.0360324019325831,-0.040629099081818,0.115011501150115
-0.035993695401918,-0.040613541437912,0.115111511151115
-0.0359549180917434,-0.0405977212904624,0.115211521152115
-0.0359160699722822,-0.0405816410871243,0.115311531153115
-0.0358771510286462,-0.0405653032631455,0.115411541154115
-0.0358381612509099,-0.0405487102388854,0.115511551155116
-0.0357991006291474,-0.0405318644218003,0.115611561156116
-0.0357599691484705,-0.0405147682054505,0.115711571157116
-0.0357207668188046,-0.0404974239704931,0.115811581158116
-0.0356814936351871,-0.0404798340846817,0.115911591159116
-0.0356421496075435,-0.0404620009018743,0.116011601160116
-0.0356027347507624,-0.0404439267645144,0.116111611161116
-0.0355632490747692,-0.0404256140026383,0.116211621162116
-0.0355236925994151,-0.0404070649333794,0.116311631163116
-0.035484065354477,-0.0403882818624561,0.116411641164116
-0.0354443673498805,-0.0403692670797063,0.116511651165117
-0.0354045986203653,-0.0403500228625608,0.116611661166117
-0.0353647591957081,-0.0403305514770356,0.116711671167117
-0.035324849100723,-0.0403108551772366,0.116811681168117
-0.0352848683850381,-0.0402909362043658,0.116911691169117
-0.0352448170784301,-0.0402707967872185,0.117011701170117
-0.0352046952354898,-0.0402504391436718,0.117111711171117
-0.0351645029008825,-0.0402298654801883,0.117211721172117
-0.0351242401391248,-0.0402090779918163,0.117311731173117
-0.0350839069998446,-0.0401880788631819,0.117411741174117
-0.0350435035475582,-0.0401668702689859,0.117511751175118
-0.0350030298616707,-0.0401454543720181,0.117611761176118
-0.0349624860166242,-0.0401238333261356,0.117711771177118
-0.0349218720818977,-0.0401020092732845,0.117811781178118
-0.0348811881468219,-0.0400799843459817,0.117911791179118
-0.0348404343056899,-0.0400577606658258,0.118011801180118
-0.034799610652795,-0.0400353403444898,0.118111811181118
-0.0347587172824307,-0.0400127254832251,0.118211821182118
-0.0347177543087412,-0.039989918173357,0.118311831183118
-0.0346767218359456,-0.0399669204972783,0.118411841184118
-0.034635619983151,-0.0399437345269595,0.118511851185119
-0.0345944488694649,-0.0399203623244456,0.118611861186119
-0.0345532086288828,-0.0398968059438413,0.118711871187119
-0.0345118993854749,-0.0398730674298216,0.118811881188119
-0.0344705212831626,-0.0398491488186251,0.118911891189119
-0.0344290744609042,-0.039825052135572,0.119011901190119
-0.0343875590725468,-0.0398007793990348,0.119111911191119
-0.0343459752719373,-0.0397763326174601,0.119211921192119
-0.0343043232178853,-0.039751713790858,0.119311931193119
-0.0342626030741635,-0.039726924909809,0.119411941194119
-0.0342208150194327,-0.0397019679574497,0.11951195119512
-0.0341789592273911,-0.0396768449084797,0.11961196119612
-0.0341369275585412,-0.0396514710016819,0.11971197119712
-0.0340947212039558,-0.0396258488991043,0.11981198119812
-0.0340523413695964,-0.0395999812464178,0.11991199119912
-0.0340098584081713,-0.0395738111654227,0.12001200120012
-0.0339672729648451,-0.039547341618913,0.12011201120112
-0.0339245856996708,-0.0395205755557869,0.12021202120212
-0.0338817972478872,-0.0394935159080689,0.12031203120312
-0.0338389082546588,-0.0394661655923988,0.12041204120412
-0.0337959193601873,-0.0394385275100318,0.120512051205121
-0.0337528311897862,-0.0394106045478311,0.120612061206121
-0.033709644383657,-0.0393823995787636,0.120712071207121
-0.0336663595571874,-0.0393539154609083,0.120812081208121
-0.0336229773356907,-0.0393251550374555,0.120912091209121
-0.0335794983395174,-0.0392961211396849,0.121012101210121
-0.0335359231741296,-0.0392668165844839,0.121112111211121
-0.0334922524598779,-0.0392372441758368,0.121212121212121
-0.0334484867922986,-0.0392074067058171,0.121312131213121
-0.0334046267867795,-0.0391773069630243,0.121412141214121
-0.0333606730587081,-0.039146947722162,0.121512151215122
-0.0333166262085839,-0.0391163317465196,0.121612161216122
-0.0332724868369061,-0.039085461788468,0.121712171217122
-0.0332282555441739,-0.0390543405879713,0.121812181218122
-0.0331839329159982,-0.0390229708750679,0.121912191219122
-0.0331395195479156,-0.0389913553683819,0.122012201220122
-0.0330950160156112,-0.0389594967771079,0.122112211221122
-0.0330504229046959,-0.0389273977985299,0.122212221222122
-0.0330057407809294,-0.0388950611209986,0.122312231223122
-0.0329609702249597,-0.038862489427406,0.122412241224122
-0.0329161118025465,-0.0388296853892293,0.122512251225123
-0.0328711660794493,-0.0387966516709981,0.122612261226123
-0.0328261336164653,-0.0387633909258272,0.122712271227123
-0.0327810149644652,-0.0387299057998838,0.122812281228123
-0.0327358106693579,-0.038696198928913,0.122912291229123
-0.0326905212720888,-0.0386622729412158,0.123012301230123
-0.0326451473136036,-0.0386281304556637,0.123112311231123
-0.0325996893249224,-0.0385937740836843,0.123212321232123
-0.0325541478221766,-0.0385592064287645,0.123312331233123
-0.0325085233264608,-0.0385244300849619,0.123412341234123
-0.0324628163489436,-0.0384894476403786,0.123512351235124
-0.0324170273958313,-0.038454261674184,0.123612361236124
-0.0323711569485157,-0.0384188747546291,0.123712371237124
-0.0323252054983142,-0.0383832894385503,0.123812381238124
-0.0322791735018051,-0.0383475082753403,0.123912391239124
-0.0322330614354175,-0.0383115338044656,0.124012401240124
-0.0321868697408408,-0.038275368559934,0.124112411241124
-0.0321405184821922,-0.0382389522759359,0.124212421242124
-0.0320940088058795,-0.0382022872145176,0.124312431243124
-0.0320473418583103,-0.0381653756233326,0.124412441244124
-0.0320005187809296,-0.0381282197386207,0.124512451245125
-0.0319535407251079,-0.0380908217817328,0.124612461246125
-0.0319064088372528,-0.0380531839621092,0.124712471247125
-0.0318591242687349,-0.0380153084757906,0.124812481248125
-0.0318116881659619,-0.0379771975054182,0.124912491249125
-0.0317641016753415,-0.0379388532222188,0.125012501250125
-0.0317163659581697,-0.0379002777835232,0.125112511251125
-0.0316684821707801,-0.0378614733347515,0.125212521252125
-0.0316204514645429,-0.0378224420039541,0.125312531253125
-0.0315722750057172,-0.0377831859042929,0.125412541254125
-0.0315239539605619,-0.0377437071315599,0.125512551255126
-0.0314754895102244,-0.0377040077656663,0.125612561256126
-0.0314268828209635,-0.0376640898711385,0.125712571257126
-0.0313781350838521,-0.0376239554971184,0.125812581258126
-0.0313292474850005,-0.0375836066773628,0.125912591259126
-0.0312802212254071,-0.0375430454307406,0.126012601260126
-0.0312310575011078,-0.0375022737622243,0.126112611261126
-0.0311817575279894,-0.0374612936643799,0.126212621262126
-0.0311323225368275,-0.037420107127788,0.126312631263126
-0.0310827537732856,-0.0373787161316147,0.126412641264126
-0.0310330524879905,-0.0373371226451008,0.126512651265127
-0.0309832199414944,-0.0372953286280573,0.126612661266127
-0.0309332574042749,-0.0372533360338441,0.126712671267127
-0.0308831661517728,-0.0372111468068876,0.126812681268127
-0.0308329474693542,-0.0371687628881406,0.126912691269127
-0.0307826026622367,-0.037126186210615,0.127012701270127
-0.0307321330554888,-0.03708341871973,0.127112711271127
-0.0306815399841048,-0.0370404623609049,0.127212721272127
-0.0306308248078929,-0.0369973190815438,0.127312731273127
-0.0305799888916243,-0.0369539908335175,0.127412741274127
-0.0305290336149586,-0.0369104795741559,0.127512751275128
-0.0304779603724433,-0.0368667872687293,0.127612761276128
-0.0304267705735151,-0.0368229158954115,0.127712771277128
-0.0303754656375358,-0.036778867448257,0.127812781278128
-0.0303240469987557,-0.0367346439396828,0.127912791279128
-0.0302725161162392,-0.0366902474079125,0.128012801280128
-0.0302208744490506,-0.0366456799194576,0.128112811281128
-0.0301691234810683,-0.0366009435760656,0.128212821282128
-0.0301172647011335,-0.0365560405206753,0.128312831283128
-0.0300652996229014,-0.0365109729438682,0.128412841284128
-0.0300132297699528,-0.0364657430903206,0.128512851285129
-0.0299610566906825,-0.0364203532692252,0.128612861286129
-0.0299087819434109,-0.0363748058612391,0.128712871287129
-0.0298564071162354,-0.0363291033274166,0.128812881288129
-0.0298039338220671,-0.0362832482191353,0.128912891289129
-0.0297513637035942,-0.0362372431865325,0.129012901290129
-0.0296986984332816,-0.0361910909889271,0.129112911291129
-0.0296459159812427,-0.0361446552663335,0.129212921292129
-0.0295930180348308,-0.0360979399964387,0.129312931293129
-0.0295400063508785,-0.0360509492750451,0.129412941294129
-0.0294868827656232,-0.0360036873230172,0.12951295129513
-0.0294336491996701,-0.0359561584902528,0.12961296129613
-0.0293803076778432,-0.0359083672606452,0.12971297129713
-0.0293268603688878,-0.0358603182560537,0.12981298129813
-0.029273428176633,-0.0358121474950233,0.12991299129913
-0.029220012396371,-0.0357638589105759,0.13001300130013
-0.0291666145268682,-0.0357154565846179,0.13011301130113
-0.0291132363051062,-0.0356669447365251,0.13021302130213
-0.0290598797509462,-0.0356183277142101,0.13031303130313
-0.0290065471125384,-0.0355696099251391,0.13041304130413
-0.0289531259922993,-0.0355205970055627,0.130513051305131
-0.0288996197202703,-0.0354712946870232,0.130613061306131
-0.0288460319540382,-0.0354217087308397,0.130713071307131
-0.0287923666390318,-0.0353718449107383,0.130813081308131
-0.0287386280631139,-0.0353217089900231,0.130913091309131
-0.0286848208069524,-0.0352713067002366,0.131013101310131
-0.0286309497589092,-0.0352206437163448,0.131113111311131
-0.0285771370436634,-0.0351699251376346,0.131213121312131
-0.0285232769088261,-0.0351190994804743,0.131313131313131
-0.0284693768383056,-0.0350681685076519,0.131413141314131
-0.0284154439487628,-0.0350171341025514,0.131513151315132
-0.0283614848804291,-0.0349659982076143,0.131613161316132
-0.0283075058665865,-0.0349147628610642,0.131713171317132
-0.0282533941324785,-0.034863230122459,0.131813181318132
-0.0281991553406644,-0.0348114035962832,0.131913191319132
-0.0281447947914187,-0.0347592869485601,0.132013201320132
-0.0280903174326569,-0.0347068838979186,0.132113211321132
-0.0280357278897124,-0.0346541982116232,0.132213221322132
-0.0279810304554105,-0.034601233695152,0.132313231323132
-0.0279262291198456,-0.0345479941703602,0.132413241324132
-0.0278713275753437,-0.0344944834829246,0.132513251325133
-0.0278164499664452,-0.0344409063624032,0.132613261326133
-0.0277615990127667,-0.0343872653646398,0.132713271327133
-0.0277067771708959,-0.0343335630717813,0.132813281328133
-0.0276519866492808,-0.0342798020888037,0.132913291329133
-0.027597229452894,-0.0342259850330896,0.133013301330133
-0.0275423855513599,-0.0341719132490569,0.133113311331133
-0.0274874571680144,-0.0341175906900753,0.133213321332133
-0.0274324463921981,-0.0340630213015738,0.133313331333133
-0.0273773552139954,-0.0340082090175671,0.133413341334133
-0.0273221854994206,-0.0339531577626406,0.133513351335134
-0.0272669391293764,-0.0338978715214296,0.133613361336134
-0.0272116179500256,-0.0338423543316713,0.133713371337134
-0.027156223747978,-0.0337866102112518,0.133813381338134
-0.0271007582403635,-0.033730643160191,0.133913391339134
-0.0270453469563447,-0.0336746592048275,0.134013401340134
-0.026989990823966,-0.0336186610012539,0.134113411341134
-0.0269346907117179,-0.0335626511896819,0.134213421342134
-0.026879447448389,-0.0335066323914646,0.134313431343134
-0.0268241372219466,-0.033450404884017,0.134413441344134
-0.0267687615212319,-0.0333939725715769,0.134513451345135
-0.0267133218201978,-0.0333373393365458,0.134613461346135
-0.0266578195779086,-0.0332805090419704,0.134713471347135
-0.0266022562385403,-0.0332234855310459,0.134813481348135
-0.0265466332363432,-0.0331662726276128,0.134913491349135
-0.026490951995642,-0.0331088741366529,0.135013501350135
-0.0264352139407614,-0.0330512938442894,0.135113511351135
-0.0263794204861006,-0.0329935355182828,0.135213521352135
-0.026323699289865,-0.0329358057978781,0.135313531353135
-0.0262680509674423,-0.0328781070662137,0.135413541354135
-0.0262124761242944,-0.0328204416900508,0.135513551355136
-0.0261569753807721,-0.0327628120242398,0.135613561356136
-0.0261014225377341,-0.0327050173486721,0.135713571357136
-0.0260458190443192,-0.0326470613561703,0.135813581358136
-0.0259901663397406,-0.0325889477256608,0.135913591359136
-0.0259344658880253,-0.0325306801206855,0.136013601360136
-0.0258787191333495,-0.0324722621913867,0.136113611361136
-0.025822927544703,-0.0324136975665666,0.136213621362136
-0.0257670925761873,-0.0323549898596427,0.136313631363136
-0.0257112156918297,-0.0322961426716257,0.136413641364136
-0.0256552983655829,-0.0322371595936003,0.136513651365137
-0.0255993420763624,-0.0321780442042446,0.136613661366137
-0.0255434764377185,-0.0321190034673706,0.136713671367137
-0.0254877020700016,-0.0320600395403093,0.136813681368137
-0.0254318912852295,-0.0320009511520809,0.136913691369137
-0.0253760455722433,-0.0319417418138692,0.137013701370137
-0.0253201984101184,-0.031882640990343,0.137113711371137
-0.025264319138652,-0.0318234246059422,0.137213721372137
-0.0252084092615739,-0.0317640961549771,0.137313731373137
-0.0251524702975021,-0.0317046591233212,0.137413741374137
-0.025096503770017,-0.0316451169908925,0.137513751375138
-0.0250404376043176,-0.0315855507178966,0.137613761376138
-0.0249844532951062,-0.0315259127810196,0.137713771377138
-0.0249285357802729,-0.031466364273373,0.137813781378138
-0.0248726786429121,-0.0314067725084385,0.137913791379138
-0.024816905113909,-0.0313471149903223,0.138013801380138
-0.0247611430837227,-0.0312876719531773,0.138113811381138
-0.024705417028902,-0.0312284191412994,0.138213821382138
-0.0246497281107431,-0.0311693571010933,0.138313831383138
-0.0245941262798676,-0.0311102331012728,0.138413841384138
-0.0245384340961837,-0.0310510997153011,0.138513851385139
-0.0244826537284369,-0.0309919591109312,0.138613861386139
-0.0244267873404095,-0.0309328134648488,0.138713871387139
-0.024370837100847,-0.0308736649646578,0.138813881388139
-0.0243149823952602,-0.0308144654934928,0.138913891389139
-0.0242590467463412,-0.030755268004968,0.139013901390139
-0.0242031896486828,-0.0306961827978969,0.139113911391139
-0.0241472546201145,-0.0306371030608283,0.139213921392139
-0.024091393904572,-0.0305780039603876,0.139313931393139
-0.0240356140430311,-0.0305190226818749,0.139413941394139
-0.0239800173288064,-0.0304600918785522,0.13951395139514
-0.0239244279198291,-0.0304011777145185,0.13961396139614
-0.0238687660985797,-0.0303422789758719,0.13971397139714
-0.0238132092455961,-0.0302833467720459,0.13981398139814
-0.0237575828637295,-0.0302244347588913,0.13991399139914
-0.0237020639216051,-0.0301654938661882,0.14001400140014
-0.0236466247962564,-0.0301065496593246,0.14011401140114
-0.0235912660385543,-0.0300476044082871,0.14021402140214
-0.0235360168248234,-0.0299886374757517,0.14031403140314
-0.0234808777307488,-0.0299296513724011,0.14041404140414
-0.023425849327053,-0.029870648609414,0.140514051405141
-0.0233709081644874,-0.0298117897617853,0.140614061406141
-0.0233160547939233,-0.0297530761049559,0.140714071407141
-0.0232614142135032,-0.0296945753643256,0.140814081408141
-0.0232069403485554,-0.0296360900480899,0.140914091409141
-0.02315249117852,-0.0295776523281216,0.141014101410141
-0.0230981565698504,-0.0295192083813232,0.141114111411141
-0.0230439066812066,-0.0294607830361065,0.141214121412141
-0.0229897422867862,-0.0294023785952124,0.141314131413141
-0.0229356641756748,-0.0293439973613822,0.141414141414141
-0.0228816775091886,-0.0292857770688018,0.141514151415142
-0.0228277660242189,-0.0292273642005704,0.141614161416142
-0.022774107786171,-0.0291689627457955,0.141714171417142
-0.0227205696579037,-0.0291105726215983,0.141814181418142
-0.0226672846375995,-0.029052198961503,0.141914191419142
-0.0226142521446103,-0.0289938442846291,0.142014201420142
-0.0225614716280649,-0.0289355110996739,0.142114211421142
-0.0225088113701843,-0.028877199193733,0.142214221422142
-0.0224562719516165,-0.0288189106591247,0.142314231423142
-0.0224039074272219,-0.0287606729614948,0.142414241424142
-0.0223517179657358,-0.0287024879261624,0.142514251425143
-0.0222997369916428,-0.0286443359579925,0.142614261426143
-0.0222477967423186,-0.028586273592255,0.142714271427143
-0.0221958989745962,-0.0285283025128292,0.142814281428143
-0.0221442128406844,-0.0284703696231722,0.142914291429143
-0.0220927044992234,-0.0284124981030523,0.143014301430143
-0.0220412415376414,-0.0283547236687768,0.143114311431143
-0.0219898257772876,-0.0282970479536044,0.143214321432143
-0.0219386253728473,-0.0282394172292274,0.143314331433143
-0.0218876405129073,-0.0281818334286577,0.143414341434143
-0.021836705598626,-0.0281243541238949,0.143514351435144
-0.0217859880353054,-0.0280669250769513,0.143614361436144
-0.0217353227650499,-0.0280096041392321,0.143714371437144
-0.0216847118126834,-0.0279523930154605,0.143814381438144
-0.021634157198067,-0.0278952934004341,0.143914391439144
-0.02158363114935,-0.0278381965720221,0.144014401440144
-0.0215331346243537,-0.027781103035438,0.144114411441144
-0.0214827010078598,-0.0277241277748784,0.144214421442144
-0.0214322984882954,-0.0276671558408863,0.144314431443144
-0.0213819280036303,-0.0276101877555487,0.144414441444144
-0.0213315904819089,-0.0275532240444264,0.144514451445145
-0.0212813248612909,-0.0274963878535436,0.144614461446145
-0.0212311331814884,-0.0274396807362579,0.144714471447145
-0.0211810174772514,-0.0273831042295498,0.144814481448145
-0.0211309797932548,-0.0273266598475705,0.144914491449145
-0.0210809579157889,-0.0272702755403328,0.145014501450145
-0.0210309732742408,-0.0272138941274023,0.145114511451145
-0.020981006796555,-0.0271575760934482,0.145214521452145
-0.0209310597234325,-0.0271013228201151,0.145314531453145
-0.0208811332856489,-0.0270451356771369,0.145414541454145
-0.0208312287040537,-0.0269890160282922,0.145514551455146
-0.020781347194534,-0.0269329652323965,0.145614561456146
-0.0207314899680139,-0.0268769846413178,0.145714571457146
-0.0206816582354176,-0.0268210756004721,0.145814581458146
-0.0206318721804686,-0.0267651706182075,0.145914591459146
-0.0205821138229282,-0.0267093404129911,0.146014601460146
-0.0205325173520521,-0.0266538801609859,0.146114611461146
-0.0204829499532813,-0.026598495061217,0.146214621462146
-0.0204334128028005,-0.0265431864407379,0.146314631463146
-0.0203841516636228,-0.0264881051266043,0.146414641464146
-0.0203351672355038,-0.0264332524925203,0.146514651465147
-0.0202862126785016,-0.0263784781154026,0.146614661466147
-0.0202374460926609,-0.0263237228227474,0.146714671467147
-0.0201888376118278,-0.0262693291591925,0.146814681468147
-0.0201402776275146,-0.0262149344474934,0.146914691469147
-0.0200919058376892,-0.0261605613081104,0.147014701470147
-0.0200438211361453,-0.0261064294463585,0.147114711471147
-0.0199957844646179,-0.0260522967359671,0.147214721472147
-0.0199480380674921,-0.0259984092526062,0.147314731473147
-0.0199003395018706,-0.0259445205106782,0.147414741474147
-0.0198528278155938,-0.025890658609579,0.147514751475148
-0.0198056109794239,-0.0258370483821925,0.147614761476148
-0.0197585794096873,-0.02578346659068,0.147714771477148
-0.0197117855086309,-0.0257300725336032,0.147814781478148
-0.0196651403080686,-0.0256770299328713,0.147914791479148
-0.0196188354317855,-0.02562423299143,0.148014801480148
-0.0195728712371036,-0.0255716843614018,0.148114811481148
-0.0195272479622375,-0.0255193866209634,0.148214821482148
-0.0194816624840863,-0.0254673119079409,0.148314831483148
-0.0194361169366552,-0.0254154621702348,0.148414841484148
-0.0193909172668812,-0.0253638710114869,0.148514851485149
-0.019345759314437,-0.0253125086355187,0.148614861486149
-0.0193008001322156,-0.0252614419761629,0.148714871487149
-0.0192561894728256,-0.0252106405022499,0.148814881488149
-0.0192117728739576,-0.0251599645024123,0.148914891489149
-0.0191677047532557,-0.0251095587753876,0.149014901490149
-0.0191238629314501,-0.0250592357013811,0.149114911491149
-0.0190801610805666,-0.0250091531685255,0.149214921492149
-0.0190365986795105,-0.0249593097217267,0.149314931493149
-0.0189931251076819,-0.0249098523423637,0.149414941494149
-0.0189497079976737,-0.0248605897823353,0.14951495149515
-0.0189063288034874,-0.0248114768220611,0.14961496149615
-0.0188630054606965,-0.0247628573610242,0.14971497149715
-0.0188198665257739,-0.0247145926824034,0.14981498149815
-0.0187769214876008,-0.0246669076582887,0.14991499149915
-0.0187341733437107,-0.0246196410496619,0.15001500150015
-0.0186914594530933,-0.0245725218159643,0.15011501150115
-0.0186488438706589,-0.0245260156056738,0.15021502150215
-0.0186064111179212,-0.0244802441519043,0.15031503150315
-0.0185641612395454,-0.0244352033856529,0.15041504150415
-0.0185220026320966,-0.0243900889118376,0.150515051505151
-0.018479863305141,-0.0243451185052426,0.150615061506151
-0.018437743883992,-0.0243002918547001,0.150715071507151
-0.0183956954904929,-0.0242555989676045,0.150815081508151
-0.0183537195886706,-0.0242110421720069,0.150915091509151
-0.0183118176524781,-0.0241666237498047,0.151015101510151
-0.0182699657463121,-0.0241224367461274,0.151115111511151
-0.018228191011747,-0.0240783919511003,0.151215121512151
-0.0181864683766976,-0.0240345769408429,0.151315131513151
-0.0181447989925343,-0.0239909905768881,0.151415141514151
-0.0181032117675901,-0.0239475516900962,0.151515151515152
-0.0180617081807804,-0.0239042623712964,0.151615161516152
-0.0180202608721673,-0.023861199535513,0.151715171517152
-0.0179787831465289,-0.023818246097298,0.151815181518152
-0.0179372709691056,-0.0237753246910046,0.151915191519152
-0.0178957793277651,-0.0237325496968564,0.152015201520152
-0.0178542567532675,-0.0236898061688703,0.152115211521152
-0.0178127610325021,-0.0236472130436199,0.152215221522152
-0.0177712951034486,-0.0236047718273163,0.152315231523152
-0.0177299528822087,-0.0235626860445486,0.152415241524152
-0.0176887046465494,-0.0235209669881771,0.152515251525153
-0.0176473986885178,-0.0234795956154269,0.152615261526153
-0.017606035985786,-0.0234385688404265,0.152715271527153
-0.0175647689311744,-0.0233979037903084,0.152815281528153
-0.0175234572113273,-0.0233573459819166,0.152915291529153
-0.0174821597793928,-0.023316934351922,0.153015301530153
-0.0174408788984094,-0.0232766702859394,0.153115311531153
-0.0173996168115643,-0.0232365551169779,0.153215321532153
-0.0173583145805985,-0.0231966458497885,0.153315331533153
-0.0173171006180632,-0.023156998594825,0.153415341534153
-0.0172758476429263,-0.0231175531036477,0.153515351535154
-0.0172345572829873,-0.0230782075752523,0.153615361536154
-0.0171932309278315,-0.0230389615694379,0.153715371537154
-0.0171518699769695,-0.0229998146484854,0.153815381538154
-0.0171105451751713,-0.0229608440678671,0.153915391539154
-0.0170692968551445,-0.0229222797905175,0.154015401540154
-0.0170280629768771,-0.0228839229107292,0.154115411541154
-0.0169870581468993,-0.0228459816350003,0.154215421542154
-0.0169462800227677,-0.0228084532863945,0.154315431543154
-0.0169057262918157,-0.022771335188968,0.154415441544154
-0.0168654332817679,-0.0227342320643209,0.154515451545155
-0.0168255530628624,-0.0226974022378121,0.154615461546155
-0.0167860819874384,-0.022660844209186,0.154715471547155
-0.0167466822920232,-0.0226244102084742,0.154815481548155
-0.016707297604127,-0.0225881842132672,0.154915491549155
-0.0166681173589388,-0.0225522490433331,0.155015501550155
-0.0166291397351092,-0.0225166030654131,0.155115511551155
-0.0165903629410661,-0.0224812446427746,0.155215521552155
-0.0165516032538081,-0.0224460937129832,0.155315531553155
-0.0165130423516615,-0.0224112276828768,0.155415541554155
-0.0164746784777936,-0.0223766448988492,0.155515551555156
-0.0164365583321893,-0.0223422707491136,0.155615561556156
-0.0163986796865497,-0.022308103219764,0.155715571557156
-0.0163611367795586,-0.0222739862033218,0.155815581558156
-0.0163239264548728,-0.0222399189841504,0.155915591559156
-0.0162871004149834,-0.0222061089131607,0.156015601560156
-0.0162506552653326,-0.0221725544221069,0.156115611561156
-0.0162142234805128,-0.0221392093698155,0.156215621562156
-0.0161779988729057,-0.0221063538733175,0.156315631563156
-0.0161419795665715,-0.0220739844075332,0.156415641564156
-0.0161059750047277,-0.0220418203814841,0.156515651565157
-0.0160701453866853,-0.0220099239389045,0.156615661566157
-0.0160343530988539,-0.0219782980242261,0.156715671567157
-0.0159986747024099,-0.0219467397992156,0.156815681568157
-0.0159631177854803,-0.021915426327784,0.156915691569157
-0.0159276568640672,-0.0218844576144008,0.157015701570157
-0.0158923658938745,-0.0218537645316737,0.157115711571157
-0.015857298215119,-0.0218234180869051,0.157215721572157
-0.0158224000111547,-0.0217933454995828,0.157315731573157
-0.015787725063888,-0.0217635110280892,0.157415741574157
-0.0157531977252984,-0.0217338837065129,0.157515751575158
-0.0157187205457681,-0.0217047280493257,0.157615761576158
-0.015684373560436,-0.021675729780517,0.157715771577158
-0.0156500750567355,-0.0216471987929488,0.157815781578158
-0.0156158245929771,-0.0216191315982663,0.157915791579158
-0.0155817545569182,-0.0215914510476973,0.158015801580158
-0.015547705458929,-0.0215639637933785,0.158115811581158
-0.015513678227054,-0.0215366696720335,0.158215821582158
-0.0154797854226489,-0.0215095270690627,0.158315831583158
-0.0154460135617756,-0.0214827572634862,0.158415841584158
-0.0154124288035731,-0.0214563722121873,0.158515851585159
-0.0153790294358741,-0.0214303690565912,0.158615861586159
-0.0153457813642156,-0.0214045598091589,0.158715871587159
-0.0153127417203965,-0.0213789590019731,0.158815881588159
-0.0152799087029189,-0.0213535652211307,0.158915891589159
-0.0152470824100406,-0.0213285621107246,0.159015901590159
-0.0152143904354506,-0.0213037034511636,0.159115911591159
-0.0151817061581694,-0.0212792338352317,0.159215921592159
-0.0151491065115837,-0.0212549497730796,0.159315931593159
-0.0151165158824127,-0.0212310527654649,0.159415941594159
-0.0150841210805218,-0.0212072717410593,0.15951595159516
-0.0150519220215436,-0.0211836068140075,0.15961596159616
-0.01501991862111,-0.0211600580865431,0.15971597159716
-0.0149880967401929,-0.0211368290117907,0.15981598159816
-0.01495645646316,-0.021113918176344,0.15991599159916
-0.0149250118397091,-0.0210911208039945,0.16001600160016
-0.0148938249148149,-0.0210684387131138,0.16011601160116
-0.0148629460609372,-0.0210458293441841,0.16021602160216
-0.0148322472178836,-0.0210235373862681,0.16031603160316
-0.0148016003602011,-0.0210015559906961,0.16041604160416
-0.0147711484017545,-0.0209796856860013,0.160516051605161
-0.0147407493765746,-0.0209581246200707,0.160616061606161
-0.0147105460347535,-0.020936673263869,0.160716071607161
-0.0146803965343922,-0.0209155298010154,0.160816081608161
-0.0146504434568475,-0.0208944946488761,0.160916091609161
-0.0146206865887189,-0.0208735678297839,0.161016101610161
-0.014591240878471,-0.0208528403953095,0.161116111611161
-0.0145619764743389,-0.0208324242755404,0.161216121612161
-0.0145329068999635,-0.0208121143513386,0.161316131613161
-0.0145040319270555,-0.0207919106241929,0.161416141614161
-0.0144753377937599,-0.0207720167983459,0.161516151615162
-0.0144468244256346,-0.0207524313591498,0.161616161616162
-0.0144184917383118,-0.0207331527944382,0.161716171617162
-0.0143903265108819,-0.0207141338880947,0.161816181618162
-0.0143622144152309,-0.0206954137713318,0.161916191619162
-0.0143341563397006,-0.0206769909786336,0.162016201620162
-0.0143062678134037,-0.0206588238020996,0.162116211621162
-0.0142785748414327,-0.0206407530091733,0.162216221622162
-0.0142510771111311,-0.0206227785948917,0.162316231623162
-0.0142238891243108,-0.0206048604449109,0.162416241624162
-0.0141968948406908,-0.0205870389395811,0.162516251625163
-0.0141702088762275,-0.0205692740752289,0.162616261626163
-0.0141437150665694,-0.0205516060932461,0.162716271627163
-0.0141175281467806,-0.0205339950981482,0.162816281628163
-0.0140916469406767,-0.0205164414075547,0.162916291629163
-0.0140659420084053,-0.0204991891532053,0.163016301630163
-0.0140404263128104,-0.0204820326784902,0.163116311631163
-0.0140150995114586,-0.0204649719303075,0.163216321632163
-0.0139899612916934,-0.0204480068515849,0.163316331633163
-0.0139650113061182,-0.0204311373827689,0.163416341634163
-0.0139402492321509,-0.0204143634583503,0.163516351635164
-0.0139156747223952,-0.0203976850093462,0.163616361636164
-0.0138912874344177,-0.0203811019623073,0.163716371637164
-0.0138670870257849,-0.0203646142403097,0.163816381638164
-0.0138430731441378,-0.0203482217629564,0.163916391639164
-0.0138192454420799,-0.0203319244458795,0.164016401640164
-0.0137956035672522,-0.0203157222017337,0.164116411641164
-0.0137721471524073,-0.0202996149392035,0.164216421642164
-0.0137488758402234,-0.0202836025654843,0.164316431643164
-0.0137257892684155,-0.0202676849833053,0.164416441644164
-0.0137028870746993,-0.0202518620939066,0.164516451645165
-0.0136801688769385,-0.0202361337950545,0.164616461646165
-0.0136576343128487,-0.0202204999805449,0.164716471647165
-0.0136352829953312,-0.0202049605436776,0.164816481648165
-0.0136131145472128,-0.0201895153742784,0.164916491649165
-0.0135911285863575,-0.0201741643606841,0.165016501650165
-0.0135693247157412,-0.0201589073887502,0.165116511651165
-0.0135477025482649,-0.0201437443428436,0.165216521652165
-0.0135262616869047,-0.0201286751048492,0.165316531653165
-0.0135050017296731,-0.0201136995541711,0.165416541654165
-0.0134839222696204,-0.0200988175697169,0.165516551655166
-0.0134630228997966,-0.0200840290274164,0.165616561656166
-0.0134423032033261,-0.0200693337987331,0.165716571657166
-0.0134217627633335,-0.0200547317531451,0.165816581658166
-0.0134014011530176,-0.0200402227576494,0.165916591659166
-0.0133812179406146,-0.0200258066792427,0.166016601660166
-0.0133612126943603,-0.0200114833829369,0.166116611661166
-0.0133413849824909,-0.0199972527327511,0.166216621662166
-0.0133217343533913,-0.0199831145912155,0.166316631663166
-0.0133022603752974,-0.0199690688208607,0.166416641664166
-0.0132829625916314,-0.0199551152827279,0.166516651665167
-0.0132638405557408,-0.0199412538373626,0.166616661666167
-0.0132448938060849,-0.0199274843443172,0.166716671667167
-0.0132261218811231,-0.019913806662152,0.166816681668167
-0.01320752432924,-0.0199002206489306,0.166916691669167
-0.0131891006640807,-0.0198867261622207,0.167016701670167
-0.0131708504290677,-0.0198733230585971,0.167116711671167
-0.0131527731378459,-0.0198600111951312,0.167216721672167
-0.0131348683139861,-0.0198467904283979,0.167316731673167
-0.0131171354760964,-0.0198336606134833,0.167416741674167
-0.0130995741278965,-0.0198206216069625,0.167516751675168
-0.0130821837830315,-0.0198076732639215,0.167616761676168
-0.013064963945221,-0.0197948154404389,0.167716771677168
-0.013047914108259,-0.0197820479930899,0.167816781678168
-0.0130310337709023,-0.0197693707769604,0.167916791679168
-0.0130143224219822,-0.0197567836481293,0.168016801680168
-0.012997779545367,-0.0197442864616825,0.168116811681168
-0.0129814046249252,-0.0197318790736989,0.168216821682168
-0.0129651971445249,-0.019719561340257,0.168316831683168
-0.0129491565681836,-0.0197073331159468,0.168416841684168
-0.0129332823648812,-0.0196951942573431,0.168516851685169
-0.0129175740035975,-0.0196831446200285,0.168616861686169
-0.0129020309433871,-0.0196711840605779,0.168716871687169
-0.0128866526383414,-0.0196593124355661,0.168816881688169
-0.0128714385375893,-0.0196475296015683,0.168916891689169
-0.0128563880852968,-0.0196358354156557,0.169016901690169
-0.0128415007206667,-0.0196242297348994,0.169116911691169
-0.0128267758829026,-0.0196127124183559,0.169216921692169
-0.0128122130062446,-0.0196012833230964,0.169316931693169
-0.0127978115100447,-0.0195899423101623,0.169416941694169
-0.0127835708186178,-0.0195786892376177,0.16951695169517
-0.0127694903463527,-0.0195675239679927,0.16961696169617
-0.0127555695076388,-0.0195564463613362,0.16971697169717
-0.0127418077119023,-0.0195454562786898,0.16981698169817
-0.012728204358644,-0.01953455358308,0.16991699169917
-0.0127147588424019,-0.0195237381355484,0.17001700170017
-0.0127014705527508,-0.0195130097971365,0.17011701170117
-0.0126883388792662,-0.0195023684298783,0.17021702170217
-0.0126753631916719,-0.0194918138953115,0.17031703170317
-0.01266254287458,-0.0194813460569591,0.17041704170417
-0.0126498772977146,-0.0194709647788402,0.170517051705171
-0.0126373658208739,-0.0194606699249741,0.170617061706171
-0.0126250078088191,-0.019450461361365,0.170717071707171
-0.0126128026163856,-0.0194403389545134,0.170817081708171
-0.0126007496033718,-0.0194303025734014,0.170917091709171
-0.0125888140102988,-0.0194202779863929,0.171017101710171
-0.0125769954649565,-0.0194102654237621,0.171117111711171
-0.0125652936050601,-0.019400265112309,0.171217121712171
-0.0125537080484738,-0.0193902772768487,0.171317131713171
-0.0125422384130616,-0.019380302138226,0.171417141714171
-0.0125308843067619,-0.0193703399148042,0.171517151715172
-0.0125196453325507,-0.0193603908229617,0.171617161716172
-0.0125085210934034,-0.0193504550860245,0.171717171717172
-0.0124975112022213,-0.0193405329288077,0.171817181718172
-0.0124866152520547,-0.0193306245731486,0.171917191719172
-0.0124758328309907,-0.0193207302393957,0.172017201720172
-0.0124651635320794,-0.0193108501439273,0.172117211721172
-0.0124546069235569,-0.019300984502129,0.172217221722172
-0.0124441625835848,-0.0192911335259127,0.172317231723172
-0.0124338300754364,-0.0192812974237159,0.172417241724172
-0.0124236089574222,-0.0192714764039766,0.172517251725173
-0.012413498777927,-0.0192616706701697,0.172617261726173
-0.0124034990902983,-0.0192518804247775,0.172717271727173
-0.0123936094280328,-0.0192421058682974,0.172817281728173
-0.0123838293345524,-0.019232347198249,0.172917291729173
-0.0123741583334278,-0.0192226046116555,0.173017301730173
-0.0123645959482301,-0.0192128783015701,0.173117311731173
-0.0123551416975671,-0.0192031684585643,0.173217321732173
-0.0123457950950841,-0.0191934752687434,0.173317331733173
-0.0123365556395379,-0.0191837989162275,0.173417341734173
-0.012327422834648,-0.019174139582655,0.173517351735174
-0.0123183961742085,-0.0191644974476795,0.173617361736174
-0.0123094751520136,-0.0191548726889694,0.173717371737174
-0.0123006592469685,-0.019145265482208,0.173817381738174
-0.0122919479479046,-0.0191356760001008,0.173917391739174
-0.0122833407238019,-0.019126104412872,0.174017401740174
-0.0122748370486031,-0.0191165508897532,0.174117411741174
-0.0122664363962511,-0.0191070155969984,0.174217421742174
-0.0122581382258001,-0.0190974987018539,0.174317431743174
-0.0122499420012674,-0.0190880003710702,0.174417441744174
-0.0122418471866702,-0.0190785207689159,0.174517451745175
-0.0122338532311372,-0.0190690600576748,0.174617461746175
-0.0122259595937227,-0.0190596183961565,0.174717471747175
-0.0122181657185929,-0.0190501959431708,0.174817481748175
-0.0122104710499135,-0.0190407928530609,0.174917491749175
-0.0122028750318505,-0.0190314092796738,0.175017501750175
-0.0121953770986444,-0.0190220453738786,0.175117511751175
-0.0121879766894983,-0.0190127012845595,0.175217521752175
-0.0121806732386524,-0.0190033771581192,0.175317531753175
-0.0121734661753845,-0.0189940731394716,0.175417541754175
-0.0121663549339348,-0.0189847893700565,0.175517551755176
-0.0121593389336553,-0.018975525991314,0.175617561756176
-0.0121524176038235,-0.0189662831402173,0.175717571757176
-0.0121454592812511,-0.0189570934953416,0.175817581758176
-0.0121384645465864,-0.0189479568889439,0.175917591759176
-0.0121314339556633,-0.0189388731527854,0.176017601760176
-0.0121244987994597,-0.0189298097427829,0.176117611761176
-0.012117658462588,-0.0189207667954135,0.176217621762176
-0.0121109123445489,-0.018911744444673,0.176317631763176
-0.0121042598349173,-0.018902742822572,0.176417641764176
-0.0120977003282314,-0.018893762057647,0.176517651765177
-0.0120912332140663,-0.0188848022779384,0.176617661766177
-0.0120848578819969,-0.0188758636075163,0.176717671767177
-0.0120784437556893,-0.0188669781636626,0.176817681768177
-0.0120719914207542,-0.0188581457587833,0.176917691769177
-0.0120655014528769,-0.0188493662037957,0.177017701770177
-0.0120589744227798,-0.0188406393130907,0.177117711771177
-0.0120524109011855,-0.0188319648985781,0.177217721772177
-0.0120458114538537,-0.0188233427696864,0.177317731773177
-0.0120391766316554,-0.018814772739814,0.177417741774177
-0.0120326357255586,-0.0188062231006141,0.177517751775178
-0.0120261880804732,-0.0187976939845935,0.177617761776178
-0.0120198330462718,-0.0187891855232666,0.177717771777178
-0.0120134417190854,-0.0187807291882545,0.177817781778178
-0.0120070146745992,-0.0187723247959334,0.177917791779178
-0.0120005524736099,-0.0187639721656573,0.178017801780178
-0.0119940556769143,-0.0187556711157875,0.178117811781178
-0.0119875248403468,-0.0187474214676631,0.178217821782178
-0.0119809605147783,-0.0187392230426232,0.178317831783178
-0.0119743632560428,-0.0187310756629993,0.178417841784178
-0.0119677336100491,-0.0187229791526119,0.178517851785179
-0.0119610721127796,-0.0187149333367704,0.178617861786179
-0.0119543793051802,-0.0187069380407841,0.178717871787179
-0.0119476557232336,-0.018698993091451,0.178817881788179
-0.01194090189796,-0.0186910983175544,0.178917891789179
-0.0119341183554164,-0.0186832535473814,0.179017901790179
-0.0119273056216601,-0.0186754586107078,0.179117911791179
-0.0119204642177855,-0.0186677133387982,0.179217921792179
-0.0119135946549615,-0.0186600175629172,0.179317931793179
-0.0119066974493196,-0.0186523711153222,0.179417941794179
-0.0118997731021029,-0.0186447738297591,0.17951795179518
-0.0118928221294432,-0.0186372255399741,0.17961796179618
-0.0118858450176953,-0.0186297260752467,0.17971797179718
-0.0118788422631394,-0.0186222752648565,0.17981798179818
-0.0118718143422048,-0.0186148729395717,0.17991799179918
-0.011864761751172,-0.0186075189321461,0.18001800180018
-0.0118576849664699,-0.0186002130758292,0.18011801180118
-0.0118505844595651,-0.0185929552063523,0.18021802180218
-0.0118434607118494,-0.0185857451594467,0.18031803180318
-0.0118363141898266,-0.0185785827743174,0.18041804180418
-0.0118291453600002,-0.0185714678906659,0.180518051805181
-0.0118219546888735,-0.018564400350675,0.180618061806181
-0.0118147426429505,-0.0185573799970238,0.180718071807181
-0.0118075096738461,-0.0185504066743766,0.180818081808181
-0.0118002562431011,-0.0185434802293828,0.180918091809181
-0.0117929828023306,-0.0185366005096842,0.181018101810181
-0.0117856898031498,-0.0185297673644116,0.181118111811181
-0.0117783776922111,-0.018522980644681,0.181218121812181
-0.0117710469112041,-0.0185162402026007,0.181318131813181
-0.0117636979018183,-0.018509545891768,0.181418141814181
-0.0117563311057432,-0.0185028975687578,0.181518151815182
-0.0117489469597054,-0.0184962950891527,0.181618161816182
-0.0117415458905065,-0.018489738312009,0.181718171817182
-0.0117341283398355,-0.0184832270968793,0.181818181818182
-0.0117266947245684,-0.0184767613053013,0.181918191819182
-0.0117192454715059,-0.0184703407998055,0.182018201820182
-0.0117117810074495,-0.0184639654458998,0.182118211821182
-0.0117043017492746,-0.0184576351090922,0.182218221822182
-0.0116968081237823,-0.0184513496573722,0.182318231823182
-0.0116893005329597,-0.0184451089592255,0.182418241824182
-0.0116817793986453,-0.0184389128851228,0.182518251825183
-0.0116742451327516,-0.0184327613065276,0.182618261826183
-0.0116666981422287,-0.018426654096392,0.182718271827183
-0.0116591388340264,-0.0184205911296535,0.182818281828183
-0.011651567605169,-0.0184145722812493,0.182918291829183
-0.0116439848675695,-0.0184085974290944,0.183018301830183
-0.0116363910182518,-0.0184026664520966,0.183118311831183
-0.0116287864492778,-0.0183967792291633,0.183218321832183
-0.0116211715576715,-0.0183909356426761,0.183318331833183
-0.0116135245567238,-0.0183851426614042,0.183418341834183
-0.0116058464141815,-0.0183794002233127,0.183518351835184
-0.0115981380829029,-0.0183737082683515,0.183618361836184
-0.0115904005207092,-0.0183680667379597,0.183718371837184
-0.011582634670533,-0.0183624755750649,0.183818381838184
-0.011574841455456,-0.0183569347235875,0.183918391839184
-0.0115670218035226,-0.0183514441284403,0.184018401840184
-0.0115591766229257,-0.0183460037345363,0.184118411841184
-0.011551306811933,-0.0183406134867882,0.184218421842184
-0.0115434132588861,-0.0183352733311016,0.184318431843184
-0.0115354968471644,-0.0183299832133819,0.184418441844184
-0.0115275584452586,-0.0183247430800308,0.184518451845185
-0.011519598901808,-0.0183195528769536,0.184618461846185
-0.0115116190753777,-0.0183144125530337,0.184718471847185
-0.0115036197947562,-0.0183093220546726,0.184818481848185
-0.0114956018887314,-0.0183042813302573,0.184918491849185
-0.0114875661811289,-0.0182992903266856,0.185018501850185
-0.0114795134659974,-0.0182943489923444,0.185118511851185
-0.0114714445522738,-0.0182894572746282,0.185218521852185
-0.0114633602141557,-0.0182846151209309,0.185318531853185
-0.0114552177318267,-0.0182798155123592,0.185418541854185
-0.0114470182566575,-0.0182750584265805,0.185518551855186
-0.0114387629549068,-0.0182703438412619,0.185618561856186
-0.0114304529580941,-0.0182656717350636,0.185718571857186
-0.0114220893927759,-0.0182610420856528,0.185818581858186
-0.0114136733755828,-0.0182564548721859,0.185918591859186
-0.0114052060082576,-0.0182519100733229,0.186018601860186
-0.0113966883826169,-0.0182474076677234,0.186118611861186
-0.0113881215706266,-0.0182429476335513,0.186218621862186
-0.0113795066392894,-0.0182385299494666,0.186318631863186
-0.0113708446407197,-0.0182341545931366,0.186418641864186
-0.0113621366121436,-0.0182298215422286,0.186518651865187
-0.0113533835858244,-0.0182255307729212,0.186618661866187
-0.0113445865741739,-0.0182212822618893,0.186718671867187
-0.0113357465796785,-0.0182170759848151,0.186818681868187
-0.011326864599862,-0.0182129119173808,0.186918691869187
-0.0113179416123966,-0.0182087900342762,0.187018701870187
-0.011308978589992,-0.018204710310191,0.187118711871187
-0.0112999764855063,-0.0182006727198148,0.187218721872187
-0.0112909362468354,-0.0181966772373411,0.187318731873187
-0.0112818588169118,-0.0181927238364671,0.187418741874187
-0.0112727451138543,-0.0181888124894009,0.187518751875188
-0.0112635960557815,-0.018184943168351,0.187618761876188
-0.011254412545924,-0.0181811158455256,0.187718771877188
-0.0112451954775863,-0.0181773304911478,0.187818781878188
-0.0112359457341475,-0.0181735870769298,0.187918791879188
-0.0112266641840984,-0.0181698855725984,0.188018801880188
-0.0112173516909667,-0.0181662259483768,0.188118811881188
-0.0112080091083549,-0.0181626081739918,0.188218821882188
-0.011198637270014,-0.0181590322181779,0.188318831883188
-0.0111892370146577,-0.0181554980501655,0.188418841884188
-0.011179809156186,-0.0181520056381929,0.188518851885189
-0.0111703545134615,-0.018148554950498,0.188618861886189
-0.01116087387557,-0.0181451459538301,0.188718871887189
-0.0111514477044516,-0.0181419061828207,0.188818881888189
-0.0111420762978747,-0.0181388348712129,0.188918891889189
-0.0111326800127615,-0.0181358032193564,0.189018901890189
-0.0111232596084213,-0.0181328112054149,0.189118911891189
-0.0111138158491257,-0.0181298588065595,0.189218921892189
-0.0111043494792956,-0.0181269459989687,0.189318931893189
-0.0110948612334257,-0.0181240727598136,0.189418941894189
-0.0110853518509739,-0.0181212390642802,0.18951895189519
-0.0110758220366583,-0.0181184448880507,0.18961896189619
-0.0110662725100855,-0.0181156902058149,0.18971897189719
-0.0110567039660481,-0.0181129749912699,0.18981898189819
-0.0110471170993385,-0.0181102992186091,0.18991899189919
-0.0110375937862961,-0.018107792785255,0.19001900190019
-0.0110281342204701,-0.0181054549090698,0.19011901190119
-0.0110187385805215,-0.0181032848118859,0.19021902190219
-0.011009407050074,-0.0181012817190094,0.19031903190319
-0.0110000580009286,-0.0180993140178729,0.19041904190419
-0.01099069207825,-0.0180973817035135,0.190519051905191
-0.0109813099321653,-0.0180954847709683,0.190619061906191
-0.0109719121929506,-0.0180936232132896,0.190719071907191
-0.0109624994859192,-0.0180917970240257,0.190819081908191
-0.0109530724314218,-0.0180900061957323,0.190919091909191
-0.0109436316349202,-0.0180882507199727,0.191019101910191
-0.0109342604218926,-0.0180866626842547,0.191119111911191
-0.0109249588965576,-0.0180852413039592,0.191219121912191
-0.0109157271680971,-0.0180839857964519,0.191319131913191
-0.0109065653208787,-0.0180828953830688,0.191419141914191
-0.0108974734541585,-0.0180819692886201,0.191519151915192
-0.0108884516473413,-0.0180812067399009,0.191619161916192
-0.010879506863241,-0.0180805635957478,0.191719171917192
-0.0108705483966903,-0.0180799491509936,0.191819181918192
-0.0108615768084861,-0.018079363431941,0.191919191919192
-0.0108525926494995,-0.0180788064629079,0.192019201920192
-0.0108435964706018,-0.018078278268212,0.192119211921192
-0.0108345888077758,-0.0180777788706822,0.192219221922192
-0.0108256547185181,-0.0180774427826523,0.192319231923192
-0.0108167942375681,-0.0180772692239696,0.192419241924192
-0.0108080073847772,-0.0180772574184516,0.192519251925193
-0.0107992941849595,-0.0180774065923972,0.192619261926193
-0.0107906546530032,-0.0180777159750828,0.192719271927193
-0.010782088798834,-0.0180781847987628,0.192819281928193
-0.0107735966323775,-0.0180788122976765,0.192919291929193
-0.0107651844514319,-0.0180795584711279,0.193019301930193
-0.0107568521418528,-0.0180804231885954,0.193119311931193
-0.0107485995944583,-0.0180814063185645,0.193219321932193
-0.010740334312509,-0.0180824093662509,0.193319331933193
-0.0107321431748503,-0.0180835691730324,0.193419341934193
-0.0107240261665939,-0.0180848849696744,0.193519351935194
-0.0107159832629258,-0.0180863559884311,0.193619361936194
-0.0107080144439946,-0.0180879814640381,0.193719371937194
-0.0107001196849865,-0.0180897606337126,0.193819381938194
-0.0106922989610873,-0.0180916927376491,0.193919391939194
-0.0106845522425203,-0.0180937770185239,0.194019401940194
-0.010676879494546,-0.0180960127200055,0.194119411941194
-0.010669286310244,-0.0180983638503512,0.194219421942194
-0.0106617725357678,-0.0181008302810241,0.194319431943194
-0.0106543380222331,-0.0181034118829916,0.194419441944194
-0.0106469826058674,-0.0181061085242429,0.194519451945195
-0.0106397061328237,-0.0181089200692936,0.194619461946195
-0.010632503139055,-0.0181118798989553,0.194719471947195
-0.0106253735699704,-0.0181149872568968,0.194819481948195
-0.0106183173809046,-0.018118241388772,0.194919491949195
-0.0106113345123041,-0.0181216415422195,0.195019501950195
-0.010604424909578,-0.0181251869683526,0.195119511951195
-0.0105975885230982,-0.018128876920269,0.195219521952195
-0.0105908252883482,-0.0181327106515632,0.195319531953195
-0.0105841399547315,-0.0181366563799423,0.195419541954195
-0.01057753234855,-0.0181407139738923,0.195519551955196
-0.0105710022861797,-0.018144883298921,0.195619561956196
-0.0105645495790344,-0.0181491642180552,0.195719571957196
-0.01055817404349,-0.0181535565908473,0.195819581958196
-0.0105518754810347,-0.018158060274865,0.195919591959196
-0.0105456537080444,-0.0181626751256908,0.196019601960196
-0.0105395085160815,-0.0181674009944403,0.196119611961196
-0.0105334355081018,-0.0181722658614022,0.196219621962196
-0.0105274345898119,-0.018177268975208,0.196319631963196
-0.0105215056867699,-0.0181824095859781,0.196419641964196
-0.0105156487046823,-0.0181876869458177,0.196519651965197
-0.0105098635591815,-0.0181931003093139,0.196619661966197
-0.010504153962445,-0.018198622667895,0.196719671967197
-0.0104985197159604,-0.0182042538711882,0.196819681968197
-0.0104929606013646,-0.0182099937648502,0.196919691969197
-0.0104874764102196,-0.0182158421930489,0.197019701970197
-0.0104820669291249,-0.0182217989969746,0.197119711971197
-0.0104767319297916,-0.0182278640193066,0.197219721972197
-0.0104714711988191,-0.0182340370972647,0.197319731973197
-0.0104662845079183,-0.0182403180670765,0.197419741974197
-0.0104611716337632,-0.0182467067609992,0.197519751975198
-0.010456129325717,-0.0182532258292698,0.197619761976198
-0.0104511574646727,-0.0182598745195274,0.197719771977198
-0.0104462559414483,-0.0182666520789146,0.197819781978198
-0.010441427391293,-0.0182735361098009,0.197919791979198
-0.0104366715809548,-0.0182805264355106,0.198019801980198
-0.010431988277182,-0.0182876228773828,0.198119811981198
-0.01042737724176,-0.018294825250801,0.198219821982198
-0.0104228382364741,-0.0183021333696602,0.198319831983198
-0.01041837102311,-0.0183095470428924,0.198419841984198
-0.0104139753584899,-0.0183170660714891,0.198519851985199
-0.0104096509994367,-0.018324690250983,0.198619861986199
-0.0104053977077358,-0.0183324193739286,0.198719871987199
-0.0104012152352469,-0.0183402532279181,0.198819881988199
-0.0103971033338298,-0.018348191594588,0.198919891989199
-0.0103930729911325,-0.0183562653018839,0.199019901990199
-0.0103891126338962,-0.0183644428290528,0.199119911991199
-0.010385222004055,-0.0183727239463169,0.199219921992199
-0.010381400848506,-0.0183811084189356,0.199319931993199
-0.0103776489042207,-0.0183895960067091,0.199419941994199
-0.0103739659230586,-0.0183981864644751,0.1995199519952
-0.0103703516370286,-0.0184068795391304,0.1996199619962
-0.010366805778139,-0.0184156749755869,0.1997199719972
-0.0103633280833614,-0.0184245725108161,0.1998199819982
-0.0103599182797416,-0.0184335718768265,0.1999199919992
-0.010356576099288,-0.0184426727971899,0.2000200020002
-0.0103533012640837,-0.0184518749895228,0.2001200120012
-0.0103500934962118,-0.018461178163005,0.2002200220022
-0.010346952517755,-0.0184705820213569,0.2003200320032
-0.0103438780408709,-0.0184800862598625,0.2004200420042
-0.0103408697876424,-0.0184896905683463,0.200520052005201
-0.0103379274702268,-0.0184993946301818,0.200620062006201
-0.0103350508007817,-0.0185091981212977,0.200720072007201
-0.0103322394914642,-0.0185191007101786,0.200820082008201
-0.010329493249469,-0.0185291020588577,0.200920092009201
-0.0103268117869535,-0.0185392018219237,0.201020102010201
-0.0103241948061495,-0.0185493996465215,0.201120112011201
-0.0103216420092886,-0.0185596951728476,0.201220122012201
-0.0103191530936398,-0.0185700880321656,0.201320132013201
-0.0103167277713605,-0.0185805778482952,0.201420142014201
-0.0103143657248315,-0.0185911642371153,0.201520152015202
-0.0103120666562842,-0.018601846806068,0.201620162016202
-0.010309830253062,-0.0186126251546551,0.201720172017202
-0.0103076562025084,-0.0186234988724527,0.201820182018202
-0.0103055442018923,-0.0186344675415927,0.201920192019202
-0.0103034939187059,-0.0186455307342815,0.202020202020202
-0.0103015050452552,-0.0186566880137922,0.202120212021202
-0.0102995772589581,-0.0186679389339688,0.202220222022202
-0.0102977102273067,-0.018679283039226,0.202320232023202
-0.0102959036227558,-0.0186907198640526,0.202420242024202
-0.0102941571177606,-0.0187022489345009,0.202520252025203
-0.0102924703748502,-0.0187138697652087,0.202620262026203
-0.0102908430515913,-0.0187255818618808,0.202720272027203
-0.0102892748154759,-0.0187373847207925,0.202820282028203
-0.0102877653141451,-0.0187492778263084,0.202920292029203
-0.0102863141952396,-0.0187612606548528,0.203020302030203
-0.0102849211113632,-0.0187733326704429,0.203120312031203
-0.0102835857002312,-0.0187854933286591,0.203220322032203
-0.0102823076045218,-0.0187977420721785,0.203320332033203
-0.0102810864520246,-0.0188100783357376,0.203420342034203
-0.0102799218804552,-0.0188225015431551,0.203520352035204
-0.01027881351264,-0.0188350111083237,0.203620362036204
-0.0102777609664435,-0.0188476064357069,0.203720372037204
-0.0102767638646925,-0.0188602869183539,0.203820382038204
-0.0102758218153255,-0.0188730519408769,0.203920392039204
-0.0102749344262808,-0.0188859008764739,0.204020402040204
-0.0102741013054971,-0.0188988330894096,0.204120412041204
-0.0102733220460245,-0.0189118479330308,0.204220422042204
-0.0102725962458758,-0.0189249447517508,0.204320432043204
-0.0102719234881754,-0.0189381228795616,0.204420442044204
-0.0102713033610107,-0.0189513816435069,0.204520452045205
-0.0102707354375805,-0.0189647203607049,0.204620462046205
-0.0102702192960464,-0.018978138338348,0.204720472047205
-0.0102697545046446,-0.018991634874696,0.204820482048205
-0.0102693406266482,-0.0190052092575864,0.204920492049205
-0.0102689772154051,-0.01901886076642,0.205020502050205
-0.0102686638292256,-0.0190325886716647,0.205120512051205
-0.0102684000065687,-0.019046392234359,0.205220522052205
-0.0102681852958196,-0.019060270707601,0.205320532053205
-0.0102680192304747,-0.0190742233350591,0.205420542054205
-0.0102679013440302,-0.0190882493524618,0.205520552055206
-0.010267831160057,-0.0191023479875967,0.205620562056206
-0.0102678081971632,-0.0191165184593184,0.205720572057206
-0.0102678319739568,-0.0191307599805262,0.205820582058206
-0.0102679019941575,-0.0191450717541939,0.205920592059206
-0.0102681793156409,-0.0191593989626781,0.206020602060206
-0.0102685006224556,-0.0191737952459487,0.206120612061206
-0.0102688654133582,-0.0191882597826618,0.206220622062206
-0.0102692731920685,-0.0192027917430364,0.206320632063206
-0.0102697234474176,-0.0192173902908401,0.206420642064206
-0.0102702156632739,-0.0192320545838852,0.206520652065207
-0.0102707493235059,-0.019246783771547,0.206620662066207
-0.0102713238921305,-0.0192615769992307,0.206720672067207
-0.0102719388480535,-0.0192764334044009,0.206820682068207
-0.0102725936503293,-0.0192913521200558,0.206920692069207
-0.0102732877580122,-0.0193063322727419,0.207020702070207
-0.0102740206202309,-0.019321372984043,0.207120712071207
-0.0102749545504508,-0.019336423764377,0.207220722072207
-0.0102760878365043,-0.0193514845214357,0.207320732073207
-0.0102774187414103,-0.0193665551505039,0.207420742074207
-0.0102787823710454,-0.0193816839619966,0.207520752075208
-0.0102801781795011,-0.0193968700372987,0.207620762076208
-0.0102816056059806,-0.0194121124548174,0.207720772077208
-0.01028306409465,-0.0194274102790643,0.207820782078208
-0.0102845530797495,-0.0194427625705806,0.207920792079208
-0.0102860719905566,-0.0194581683844484,0.208020802080208
-0.010287620256349,-0.0194736267807127,0.208120812081208
-0.010289197286553,-0.0194891368238849,0.208220822082208
-0.0102908024955576,-0.0195046975754988,0.208320832083208
-0.0102925994871572,-0.0195202631762683,0.208420842084208
-0.0102945864896308,-0.0195358334649025,0.208520852085209
-0.0102967617461458,-0.0195514082711771,0.208620862086209
-0.0102991234998695,-0.0195669873891357,0.208720872087209
-0.0103016699840437,-0.019582570603889,0.208820882088209
-0.0103042347164481,-0.0195982005345083,0.208920892089209
-0.010306817101546,-0.019613876169574,0.209020902090209
-0.010309416568615,-0.0196295964956815,0.209120912091209
-0.0103120325171558,-0.0196453604969451,0.209220922092209
-0.0103146643516321,-0.0196611671525159,0.209320932093209
-0.0103173114665817,-0.0196770154415451,0.209420942094209
-0.0103199732615052,-0.01969290433971,0.20952095209521
-0.0103226491210151,-0.0197088328216953,0.20962096209621
-0.0103255040732303,-0.0197247602803504,0.20972097209721
-0.0103285363116901,-0.019740686435277,0.20982098209821
-0.0103317440547482,-0.0197566109961509,0.20992099209921
-0.0103351255058692,-0.0197725336671891,0.21002100210021
-0.0103386788834067,-0.0197884541436754,0.21012101210121
-0.0103424024106768,-0.0198043721144419,0.21022102210221
-0.0103461280173617,-0.0198203243623027,0.21032103210321
-0.0103498551228135,-0.019836309833158,0.21042104210421
-0.0103535831364584,-0.0198523274719159,0.210521052105211
-0.0103573114776484,-0.0198683762229878,0.210621062106211
-0.0103610395558096,-0.0198844550332669,0.210721072107211
-0.0103647667803686,-0.0199005628506386,0.210821082108211
-0.0103686595194015,-0.0199166639587957,0.210921092109211
-0.0103727159813359,-0.0199327580277118,0.211021102110211
-0.0103769344043764,-0.0199488447209086,0.211121112111211
-0.010381313021765,-0.0199649237009155,0.211221122112211
-0.0103858500816316,-0.0199809946262917,0.211321132113211
-0.0103905438370695,-0.0199970571506334,0.211421142114211
-0.0103953925659856,-0.0200131109275369,0.211521152115212
-0.0104003945512499,-0.0200291556061319,0.211621162116212
-0.0104053802485916,-0.0200452221165977,0.211721172117212
-0.0104103491617304,-0.0200613094058273,0.211821182118212
-0.0104153008092744,-0.020077416426669,0.211921192119212
-0.0104202347048687,-0.0200935421354452,0.212021202120212
-0.0104253186260258,-0.0201096558729457,0.212121212121212
-0.0104305509052434,-0.0201257573220474,0.212221222122212
-0.0104359210610797,-0.0201419934030867,0.212321232123212
-0.0104414276493588,-0.0201583628520373,0.212421242124212
-0.0104470692308676,-0.0201748644078507,0.212521252125213
-0.0104528443912068,-0.0201914968124562,0.212621262126213
-0.010458751725903,-0.020208258809768,0.212721272127213
-0.0104647898552967,-0.0202251491466783,0.212821282128213
-0.0104709574146168,-0.0202421665740492,0.212921292129213
-0.0104772530490179,-0.0202593098452245,0.213021302130213
-0.0104835059387888,-0.0202766030848902,0.213121312131213
-0.010489715969785,-0.0202940443803818,0.213221322132213
-0.0104960527805703,-0.0203116072948426,0.213321332133213
-0.0105025150758529,-0.02032929059849,0.213421342134213
-0.0105091015901178,-0.0203470930645188,0.213521352135214
-0.0105158110578499,-0.0203650134691014,0.213621362136214
-0.0105226422532369,-0.0203830505928771,0.213721372137214
-0.0105294218503513,-0.0204011147182764,0.213821382138214
-0.0105363221031549,-0.0204192937698076,0.213921392139214
-0.0105433418305001,-0.0204375865355541,0.214021402140214
-0.0105504798760539,-0.0204559918095545,0.214121412141214
-0.0105577064133644,-0.0204742640605583,0.214221422142214
-0.0105650204151314,-0.0204924039342265,0.214321432143214
-0.0105724208540544,-0.0205104120672867,0.214421442144214
-0.0105797614961528,-0.020528444848609,0.214521452145215
-0.0105872168236872,-0.0205465902622552,0.214621462146215
-0.0105946110442168,-0.0205647585191916,0.214721472147215
-0.0106021192057618,-0.0205830376034802,0.214821482148215
-0.0106096235260966,-0.0206015029462667,0.214921492149215
-0.0106171241541052,-0.0206201540066055,0.215021502150215
-0.0106247375717587,-0.0206389110744213,0.215121512151215
-0.0106322939866463,-0.0206578122084649,0.215221522152215
-0.0106399329478516,-0.0206765723472637,0.215321532153215
-0.0106476536166607,-0.0206951921766774,0.215421542154215
-0.0106555164400256,-0.0207138451159338,0.215521552155216
-0.0106634588816539,-0.0207323578053585,0.215621562156216
-0.0106713649757062,-0.0207508176721872,0.215721572157216
-0.010679235064616,-0.0207692259854087,0.215821582158216
-0.0106870992378635,-0.0207878281646102,0.215921592159216
-0.0106950724190992,-0.0208065331274512,0.216021602160216
-0.0107031536753162,-0.0208253396992362,0.216121612161216
-0.0107113420933583,-0.020844246711721,0.216221622162216
-0.0107194673547576,-0.0208633063721141,0.216321632163216
-0.0107275298466129,-0.0208825183454263,0.216421642164216
-0.0107355554747605,-0.0209016786579347,0.216521652165217
-0.0107437237438188,-0.020920876744329,0.216621662166217
-0.0107519981424388,-0.0209401703269815,0.216721672167217
-0.0107604137129796,-0.0209595021783114,0.216821682168217
-0.0107689034377365,-0.0209786839221922,0.216921692169217
-0.0107774964582943,-0.0209979600938397,0.217021702170217
-0.0107862288294238,-0.0210172768860373,0.217121712171217
-0.010795062397088,-0.0210366863020224,0.217221722172217
-0.0108038158303572,-0.0210560991562379,0.217321732173217
-0.0108126700234345,-0.0210756030466399,0.217421742174217
-0.010821624063164,-0.0210951968714858,0.217521752175218
-0.0108305645296249,-0.0211149877643129,0.217621762176218
-0.0108396039097308,-0.0211348655861098,0.217721772177218
-0.010848587319334,-0.0211549850309489,0.217821782178218
-0.0108576690123062,-0.0211751880508951,0.217921792179218
-0.0108668480457145,-0.0211954735839082,0.218021802180218
-0.0108759690440939,-0.0212159947498591,0.218121812181218
-0.010885227814873,-0.021236554263396,0.218221822182218
-0.0108944363074855,-0.0212573704273455,0.218321832183218
-0.0109035950777654,-0.0212784412764371,0.218421842184218
-0.010912710071152,-0.0212994606036835,0.218521852185219
-0.0109217898286306,-0.0213208142611346,0.218621862186219
-0.0109309655617744,-0.0213422385745215,0.218721872187219
-0.0109401051905197,-0.0213639935168539,0.218821882188219
-0.0109491808834619,-0.02138612571566,0.218921892189219
-0.0109583965919913,-0.0214082885200778,0.219021902190219
-0.0109676415463242,-0.0214302176806495,0.219121912191219
-0.0109769156422419,-0.0214519154137634,0.219221922192219
-0.0109863203988613,-0.0214732063736311,0.219321932193219
-0.0109958163023377,-0.0214945649472358,0.219421942194219
-0.0110054265934818,-0.0215160978601722,0.21952195219522
-0.0110151440017858,-0.0215377512550995,0.21962196219622
-0.0110249125120819,-0.0215594378596219,0.21972197219722
-0.0110348169337263,-0.0215811627065188,0.21982198219822
-0.0110448527406419,-0.0216025300677604,0.21992199219922
-0.0110549628109554,-0.0216237401637008,0.22002200220022
-0.011065145650863,-0.0216447921427231,0.22012201220122
-0.0110754519008159,-0.0216654383579335,0.22022202220222
-0.0110858439576485,-0.0216858087846705,0.22032203220322
-0.0110963199751981,-0.0217059027182161,0.22042204220422
-0.0111069004945099,-0.0217261775544015,0.220522052205221
-0.0111174921702049,-0.02174609963101,0.220622062206221
-0.0111282071517264,-0.0217656739604732,0.220722072207221
-0.0111390440991172,-0.0217849026678639,0.220822082208221
-0.0111500016724202,-0.0218037878708106,0.220922092209221
-0.0111610387448793,-0.021822605675406,0.221022102210221
-0.0111721542743057,-0.0218413562116755,0.221122112211221
-0.0111833672384616,-0.0218602955970266,0.221222122212221
-0.0111946966945141,-0.0218788919791769,0.221322132213221
-0.0112060831781465,-0.0218973442618485,0.221422142214221
-0.0112174271305493,-0.0219157985519744,0.221522152215222
-0.0112287291373333,-0.0219342551438488,0.221622162216222
-0.011240087744896,-0.0219525669077049,0.221722172217222
-0.0112515812116926,-0.0219708083307633,0.221822182218222
-0.0112632087238235,-0.0219889804914413,0.221922192219222
-0.0112748895414312,-0.0220070081233582,0.222022202220222
-0.0112866229846117,-0.0220248916994693,0.222122212221222
-0.0112984893763467,-0.0220427102752558,0.222222222222222
-0.0113103113758005,-0.0220605377597718,0.222322232223222
-0.0113220895735469,-0.0220783743465663,0.222422242224222
-0.011333934396936,-0.0220961456997847,0.222522252225223
-0.0113457357114232,-0.0221139270351869,0.222622262226223
-0.0113574941125447,-0.0221317185234933,0.222722272227223
-0.011369386871657,-0.0221494487211713,0.222822282228223
-0.0113812364891146,-0.0221671899293261,0.222922292229223
-0.0113932202759766,-0.0221848712131123,0.223022302230223
-0.011405337438194,-0.0222024935174477,0.223122312231223
-0.0114175871668299,-0.0222200577693843,0.223222322232223
-0.0114299686777613,-0.0222375648845592,0.223322332233223
-0.0114423942633544,-0.0222549245677327,0.223422342234223
-0.0114547741018208,-0.0222722995323721,0.223522352235224
-0.0114672854744427,-0.022289620155301,0.223622362236224
-0.0114797509758678,-0.022306956829923,0.223722372237224
-0.0114922591425181,-0.0223241453296118,0.223822382238224
-0.0115047220285456,-0.0223413513589166,0.223922392239224
-0.011517316835827,-0.0223585060594293,0.224022402240224
-0.011530042765351,-0.0223756102460422,0.224122412241224
-0.0115428990329945,-0.0223926647276924,0.224222422242224
-0.0115557939807318,-0.0224095706497921,0.224322432243224
-0.0115688184129863,-0.0224264291781069,0.224422442244224
-0.0115819156148349,-0.0224434819629744,0.224522452245225
-0.0115950004642644,-0.0224608971967974,0.224622462246225
-0.0116080057152819,-0.0224786009060057,0.224722472247225
-0.0116209683010738,-0.0224965622447878,0.224822482248225
-0.0116340612696507,-0.022514470448317,0.224922492249225
-0.0116471123571251,-0.0225326367370054,0.225022502250225
-0.0116602936387978,-0.0225507491753009,0.225122512251225
-0.011673450280149,-0.0225688796216267,0.225222522252225
-0.0116866318645528,-0.0225870338556644,0.225322532253225
-0.0116998077218808,-0.022605402626753,0.225422542254225
-0.0117129970482585,-0.0226238396497952,0.225522552255226
-0.0117261716053319,-0.0226423228815047,0.225622562256226
-0.0117393612939945,-0.0226608761458218,0.225722572257226
-0.0117526087298435,-0.0226792719805691,0.225822582258226
-0.01176584081574,-0.0226977152701438,0.225922592259226
-0.0117790270800678,-0.0227163928785059,0.226022602260226
-0.0117921871110141,-0.022734914173929,0.226122612261226
-0.0118054355741636,-0.0227530796864348,0.226222622262226
-0.0118187714521414,-0.022770891829435,0.226322632263226
-0.0118320425506396,-0.0227884296911653,0.226422642264226
-0.0118452976589835,-0.0228060235601232,0.226522652265227
-0.0118584182852665,-0.0228232477031661,0.226622662266227
-0.0118714054964917,-0.0228401047729128,0.226722672267227
-0.0118845268374185,-0.0228569238876313,0.226822682268227
-0.0118976330368306,-0.0228738057877749,0.226922692269227
-0.0119107160103203,-0.0228907963341184,0.227022702270227
-0.0119237841797659,-0.0229078489820125,0.227122712271227
-0.0119367373759329,-0.022924844193888,0.227222722272227
-0.0119495676781862,-0.0229419818223551,0.227322732273227
-0.0119623379007352,-0.0229588533874595,0.227422742274227
-0.0119749858298699,-0.0229758668555055,0.227522752275228
-0.0119877063499376,-0.0229928582911834,0.227622762276228
-0.012000304244083,-0.023009989150386,0.227722772277228
-0.0120127643013122,-0.0230274514573968,0.227822782278228
-0.0120252987013442,-0.0230448868436778,0.227922792279228
-0.0120379449431255,-0.0230625066353456,0.228022802280228
-0.0120505297056918,-0.0230804565383386,0.228122812281228
-0.012063226215714,-0.0230985876571243,0.228222822282228
-0.0120757718813109,-0.0231165137828274,0.228322832283228
-0.0120884296764997,-0.0231346219372305,0.228422842284228
-0.0121011484248464,-0.0231531091009696,0.228522852285229
-0.0121140042805772,-0.0231712909579739,0.228622862286229
-0.0121268168060669,-0.0231897241130067,0.228722872287229
-0.0121394852960982,-0.0232084719410742,0.228822882288229
-0.0121522919009628,-0.023227146748926,0.228922892289229
-0.0121652339953374,-0.023245514497677,0.229022902290229
-0.0121780472900616,-0.0232640014991324,0.229122912291229
-0.0121908156465964,-0.0232827376293747,0.229222922292229
-0.0122036035565787,-0.0233011835809974,0.229322932293229
-0.0122163890198985,-0.02331921891866,0.229422942294229
-0.0122290710881614,-0.0233368458299664,0.22952295229523
-0.0122415975576327,-0.0233542633298056,0.22962296229623
-0.0122540136493818,-0.0233716068853552,0.22972297229723
-0.0122662793582464,-0.0233890926942203,0.22982298229823
-0.0122785017021303,-0.0234067647164218,0.22992299229923
-0.0122906717281351,-0.0234242339400925,0.23002300230023
-0.0123030200031686,-0.0234416793006167,0.23012301230123
-0.0123153191166665,-0.0234590669189173,0.23022302230223
-0.0123276273319466,-0.0234764467406528,0.23032303230323
-0.0123398082711573,-0.0234936670330562,0.23042304230423
-0.0123518628375288,-0.0235107282834747,0.230523052305231
-0.0123637919392542,-0.0235276309901737,0.230623062306231
-0.0123757010160658,-0.0235443710499071,0.230723072307231
-0.0123877394285105,-0.0235609164659891,0.230823082308231
-0.0123997160639719,-0.0235772947720558,0.230923092309231
-0.0124118249234184,-0.0235937954985847,0.231023102310231
-0.0124239265768735,-0.0236099333910445,0.231123112311231
-0.012436207069931,-0.0236260654631279,0.231223122312231
-0.0124484915828597,-0.0236417417964601,0.231323132313231
-0.0124605706902965,-0.0236570761067452,0.231423142314231
-0.0124727161107196,-0.0236723491363274,0.231523152315232
-0.0124850401027534,-0.0236876257852826,0.231623162316232
-0.0124973543279892,-0.0237025430160666,0.231723172317232
-0.0125097324245115,-0.0237174028038839,0.231823182318232
-0.0125222875641011,-0.0237322716264858,0.231923192319232
-0.0125349044360088,-0.0237470839738679,0.232023202320232
-0.0125473282052157,-0.0237616778581248,0.232123212321232
-0.012559560052869,-0.0237760538524605,0.232223222322232
-0.0125717237413733,-0.0237902644489482,0.232323232323232
-0.012583819484129,-0.0238043098897729,0.232423242324232
-0.0125959063633167,-0.0238179979402281,0.232523252325233
-0.0126079252173512,-0.0238315226791982,0.232623262326233
-0.0126201239928793,-0.0238450723686651,0.232723272327233
-0.0126325014640882,-0.0238586476642151,0.232823282328233
-0.0126450564250169,-0.0238722492214346,0.232923292329233
-0.0126577876796295,-0.0238858776864808,0.233023302330233
-0.0126705772025229,-0.0238994622034168,0.233123312331233
-0.0126834244031236,-0.0239130034531393,0.233223322332233
-0.012696445956952,-0.0239265744772039,0.233323332333233
-0.0127095231686263,-0.0239401031045309,0.233423342334233
-0.0127227731851334,-0.0239536632302782,0.233523352335234
-0.0127361948302886,-0.023967255463878,0.233623362336234
-0.012749786917982,-0.0239808804078147,0.233723372337234
-0.0127635482869174,-0.0239945386675506,0.233823382338234
-0.0127774777658729,-0.0240082308475549,0.233923392339234
-0.0127915741935526,-0.0240219575503123,0.234023402340234
-0.0128058364285115,-0.0240357193783069,0.234123412341234
-0.0128202633144163,-0.0240495169325346,0.234223422342234
-0.0128348537147847,-0.0240633508159758,0.234323432343234
-0.0128496065030606,-0.0240772216326038,0.234423442344234
-0.0128645205477245,-0.0240911299873844,0.234523452345235
-0.0128795947371083,-0.0241050764857797,0.234623462346235
-0.0128948279545812,-0.024119061731763,0.234723472347235
-0.0129102190984006,-0.0241330863278187,0.234823482348235
-0.0129257670668241,-0.0241471508759347,0.234923492349235
-0.012941470763072,-0.0241612559805808,0.235023502350235
-0.0129573291052532,-0.0241754022472189,0.235123512351235
-0.0129733410065134,-0.0241895902788297,0.235223522352235
-0.0129895053849615,-0.024203820678394,0.235323532353235
-0.0130058211735946,-0.0242180940493886,0.235423542354235
-0.0130222872954842,-0.0242324109942979,0.235523552355236
-0.0130389026985161,-0.0242467721175916,0.235623562356236
-0.0130556663156871,-0.0242611780212576,0.235723572357236
-0.013072577094883,-0.024275629308773,0.235823582358236
-0.0130896339889522,-0.0242901265836148,0.235923592359236
-0.013106835950743,-0.0243046704492598,0.236023602360236
-0.0131241819479921,-0.0243192615111701,0.236123612361236
-0.0131416709385108,-0.0243339003718301,0.236223622362236
-0.0131593018949986,-0.0243485876307466,0.236323632363236
-0.0131770737851924,-0.0243633238864338,0.236423642364236
-0.0131949855966801,-0.0243781097364131,0.236523652365237
-0.0132130363071241,-0.0243929457757249,0.236623662366237
-0.0132312249041124,-0.0244078325969278,0.236723672367237
-0.0132495503801958,-0.0244227707905956,0.236823682368237
-0.0132680117229624,-0.0244377609473019,0.236923692369237
-0.013286607944814,-0.0244528036561315,0.237023702370237
-0.0133053380432644,-0.0244678995076582,0.237123712371237
-0.0133242010257528,-0.024483049091463,0.237223722372237
-0.0133431959146068,-0.0244982529956381,0.237323732373237
-0.0133623217271911,-0.0245135118092685,0.237423742374237
-0.0133815774858334,-0.0245288261224315,0.237523752375238
-0.0134009622227871,-0.0245441965242119,0.237623762376238
-0.0134204749703053,-0.0245596236036945,0.237723772377238
-0.0134401147705667,-0.0245751079519494,0.237823782378238
-0.0134598806657504,-0.0245906501595501,0.237923792379238
-0.0134797717029979,-0.0246062508175666,0.238023802380238
-0.0134997869443392,-0.0246219105180614,0.238123812381238
-0.013519925441879,-0.0246376298530971,0.238223822382238
-0.0135401862675727,-0.0246534094132473,0.238323832383238
-0.0135605684784877,-0.0246692497885894,0.238423842384238
-0.0135811232659464,-0.0246852303457725,0.238523852385239
-0.0136018494587272,-0.0247013510421167,0.238623862386239
-0.0136227458955339,-0.0247176118394084,0.238723872387239
-0.0136438114200332,-0.0247340127019153,0.238823882388239
-0.013665044870929,-0.024750553598868,0.238923892389239
-0.0136864450819623,-0.0247672345014823,0.239023902390239
-0.0137080109067255,-0.024784055386433,0.239123912391239
-0.0137297411839224,-0.0248010162318838,0.239223922392239
-0.0137516347671454,-0.0248181170214574,0.239323932393239
-0.0137736905050239,-0.0248353577402655,0.239423942394239
-0.0137959072461874,-0.024852738377886,0.23952395239524
-0.0138182838442281,-0.0248702589258823,0.23962396239624
-0.0138408191676269,-0.0248879193832618,0.23972397239724
-0.0138635122287857,-0.0249057198735983,0.23982398239824
-0.0138863620599578,-0.0249236605284061,0.23992399239924
-0.0139093676933963,-0.0249417414841624,0.24002400240024
-0.0139325281663175,-0.0249599628852846,0.24012401240124
-0.0139558425308254,-0.0249783248816496,0.24022402240224
-0.0139793098390249,-0.0249968276305782,0.24032403240324
-0.014002929152946,-0.0250154712953465,0.24042404240424
-0.0140266995395812,-0.0250342560461789,0.240524052405241
-0.0140506200758494,-0.0250531820612399,0.240624062406241
-0.0140746898485944,-0.0250722495221683,0.240724072407241
-0.0140989079446604,-0.0250914586195356,0.240824082408241
-0.0141232734608171,-0.0251108095473875,0.240924092409241
-0.0141477854987969,-0.0251303025062212,0.241024102410241
-0.0141724431652951,-0.0251499377039783,0.241124112411241
-0.0141972455769328,-0.0251697153525706,0.241224122412241
-0.0142221918602562,-0.0251896356713538,0.241324132413241
-0.0142472811368492,-0.0252096988851431,0.241424142414241
-0.014272512538221,-0.025229905225205,0.241524152415242
-0.0142978852058067,-0.0252502549277691,0.241624162416242
-0.0143233982860039,-0.0252707482355165,0.241724172417242
-0.0143490509301731,-0.0252913853960911,0.241824182418242
-0.0143748422896748,-0.0253121666611071,0.241924192419242
-0.0144007715357209,-0.0253330922866451,0.242024202420242
-0.0144268378345603,-0.0253541625322597,0.242124212421242
-0.0144530403623674,-0.0253753776609797,0.242224222422242
-0.0144793783002796,-0.025396737938315,0.242324232423242
-0.0145058508343973,-0.0254182436347384,0.242424242424242
-0.0145324571557831,-0.0254398950237003,0.242524252425243
-0.0145591964555002,-0.0254616923841105,0.242624262426243
-0.0145860679444627,-0.0254836359998412,0.242724272427243
-0.0146130708236592,-0.0255057261602241,0.242824282428243
-0.0146402043040038,-0.0255279631590569,0.242924292429243
-0.0146674676013736,-0.0255503472955968,0.243024302430243
-0.0146948599415711,-0.0255728788730712,0.243124312431243
-0.014722380545436,-0.0255955581986776,0.243224322432243
-0.0147500286437339,-0.02561838558408,0.243324332433243
-0.0147778034771556,-0.0256413613449129,0.243424342434243
-0.0148057042863923,-0.0256644858007808,0.243524352435244
-0.014833730307172,-0.0256877592757547,0.243624362436244
-0.014861880800037,-0.025711182095891,0.243724372437244
-0.0148901550106411,-0.0257347545927048,0.243824382438244
-0.0149185521945638,-0.0257584770996967,0.243924392439244
-0.0149470716173099,-0.0257823499543373,0.244024402440244
-0.0149757125443846,-0.0258063734965786,0.244124412441244
-0.0150044742462557,-0.0258305480713355,0.244224422442244
-0.0150333559933909,-0.0258548740250119,0.244324432443244
-0.015062357061221,-0.0258793517069889,0.244424442444244
-0.0150914767351022,-0.0259039814706184,0.244524452445245
-0.0151207142954279,-0.0259287636702444,0.244624462446245
-0.0151500690424426,-0.0259536986646778,0.244724472447245
-0.01517954025654,-0.0259787868137217,0.244824482448245
-0.0152091272429273,-0.0260040284791646,0.244924492449245
-0.0152388292968865,-0.0260294240262689,0.245024502450245
-0.015268645723625,-0.0260549738207933,0.245124512451245
-0.0152985758333131,-0.0260806782319702,0.245224522452245
-0.015328618936121,-0.0261065376285362,0.245324532453245
-0.0153587743372561,-0.0261325523812125,0.245424542454245
-0.0153890413617772,-0.026158722861217,0.245524552455246
-0.0154194193248173,-0.0261850494422488,0.245624562456246
-0.015449931040386,-0.0262114953280945,0.245724572457246
-0.0154805755258481,-0.0262380611887325,0.245824582458246
-0.0155113518084942,-0.0262647476911637,0.245924592459246
-0.0155422589205775,-0.0262915554984188,0.246024602460246
-0.0155732959142022,-0.0263184852705506,0.246124612461246
-0.0156044618265846,-0.0263455376626493,0.246224622462246
-0.0156357557147919,-0.0263727133278199,0.246324632463246
-0.0156671766358913,-0.0264000129142045,0.246424642464246
-0.0156987236618384,-0.0264274370669677,0.246524652465247
-0.0157303958645891,-0.0264549864278,0.246624662466247
-0.0157621923210617,-0.0264826616339255,0.246724672467247
-0.0157941121181002,-0.0265104633185979,0.246824682468247
-0.015826154337586,-0.026538392111597,0.246924692469247
-0.0158583180862145,-0.0265664486377399,0.247024702470247
-0.0158906024607551,-0.0265946335188659,0.247124712471247
-0.0159230065679033,-0.0266229473718515,0.247224722472247
-0.0159555295143543,-0.0266513908076179,0.247324732473247
-0.0159881704266547,-0.0266799644351011,0.247424742474247
-0.0160209284263882,-0.0267086688562893,0.247524752475248
-0.0160538026401012,-0.0267375046696965,0.247624762476248
-0.0160867922042659,-0.0267664724698668,0.247724772477248
-0.0161198962603172,-0.0267955728483662,0.247824782478248
-0.0161531139596157,-0.0268248063922946,0.247924792479248
-0.0161864444485589,-0.0268541736827964,0.248024802480248
-0.016219886893396,-0.026883675298038,0.248124812481248
-0.0162534404454874,-0.0269133118107271,0.248224822482248
-0.0162871042810077,-0.0269430837886085,0.248324832483248
-0.0163208775662057,-0.0269729917954568,0.248424842484248
-0.0163547594772561,-0.0270030363890909,0.248524852485249
-0.0163887492002591,-0.02703321812336,0.248624862486249
-0.0164228459163519,-0.0270635375461575,0.248724872487249
-0.0164570488116348,-0.0270939951989253,0.248824882488249
-0.0164913570722077,-0.0271245916136762,0.248924892489249
-0.0165257698940967,-0.0271553273169634,0.249024902490249
-0.0165602864683646,-0.0271862028293851,0.249124912491249
-0.0165949059959999,-0.027217218667073,0.249224922492249
-0.0166296276829541,-0.0272483753402033,0.249324932493249
-0.0166644507302157,-0.0272796733534932,0.249424942494249
-0.0166993743486988,-0.027311113206697,0.24952495249525
-0.0167343977493177,-0.0273426953916286,0.24962496249625
-0.0167695201380238,-0.0273744203956354,0.24972497249725
-0.0168047407356567,-0.027406288699613,0.24982498249825
-0.0168400587580936,-0.0274383007799905,0.24992499249925
-0.0168754734212114,-0.0274704571072419,0.25002500250025
-0.0169109839508125,-0.0275027581468782,0.25012501250125
-0.0169465895726998,-0.0275352043589512,0.25022502250225
-0.0169822895077129,-0.0275677961980538,0.25032503250325
-0.0170180829965428,-0.0276005341128235,0.25042504250425
-0.0170539692649922,-0.0276334185484237,0.250525052505251
-0.0170899475537519,-0.0276664499371148,0.250625062506251
-0.0171260170985503,-0.0276996287052016,0.250725072507251
-0.0171621771351154,-0.0277329552675743,0.250825082508251
-0.0171984269091012,-0.0277664300306869,0.250925092509251
-0.0172347656611986,-0.027800053392556,0.251025102510251
-0.0172711926320986,-0.0278338257437544,0.251125112511251
-0.0173077070674551,-0.0278677474644328,0.251225122512251
-0.0173443082129217,-0.0279018189277941,0.251325132513251
-0.017380995324078,-0.0279360404995969,0.251425142514251
-0.0174177980437517,-0.0279703507507506,0.251525152515252
-0.0174547155977454,-0.028004749973068,0.251625162516252
-0.0174917471969735,-0.0280392384563768,0.251725172517252
-0.0175288920573128,-0.0280738164900085,0.251825182518252
-0.0175661494045659,-0.0281084843613094,0.251925192519252
-0.017603518449647,-0.028143242357626,0.252025202520252
-0.0176409984133959,-0.0281780907643193,0.252125212521252
-0.0176785885067267,-0.028213029867247,0.252225222522252
-0.017716287955442,-0.0282480599502814,0.252325232523252
-0.0177540959704561,-0.0282831812963024,0.252425242524252
-0.0177920117676459,-0.0283183941867009,0.252525252525253
-0.0178300345678511,-0.0283536988993939,0.252625262526253
-0.017868163581986,-0.0283890957118022,0.252725272527253
-0.0179063980160018,-0.0284245849033316,0.252825282528253
-0.0179447370907386,-0.028460166753388,0.252925292529253
-0.0179831800171103,-0.0284958415423699,0.253025302530253
-0.0180217260010683,-0.0285316095506756,0.253125312531253
-0.0180603742535269,-0.0285674710587036,0.253225322532253
-0.0180991239903629,-0.0286034263453634,0.253325332533253
-0.0181379744175278,-0.0286394756905572,0.253425342534253
-0.018176924740973,-0.0286756193781575,0.253525352535254
-0.0182159741666499,-0.0287118576925327,0.253625362536254
-0.0182551218955469,-0.028748190920533,0.253725372537254
-0.0182943671336155,-0.0287846193514899,0.253825382538254
-0.0183337090818442,-0.0288211432757274,0.253925392539254
-0.0183731469412216,-0.0288577629850584,0.254025402540254
-0.0184126799028106,-0.0288944787737772,0.254125412541254
-0.0184523071775255,-0.0289312909356817,0.254225422542254
-0.0184920279465036,-0.0289681997675476,0.254325432543254
-0.0185318414156962,-0.0290052055656544,0.254425442544254
-0.0185717467761664,-0.0290423086262813,0.254525452545255
-0.018611743218977,-0.0290795092462041,0.254625462546255
-0.0186518299351911,-0.0291168077256724,0.254725472547255
-0.0186920061109087,-0.0291542043674173,0.254825482548255
-0.0187322709371929,-0.0291916994746661,0.254925492549255
-0.018772623595181,-0.0292292933546163,0.255025502550255
-0.0188130632660104,-0.0292669863154581,0.255125512551255
-0.0188535891357811,-0.0293047786673666,0.255225522552255
-0.0188942003806679,-0.0293426707220062,0.255325532553255
-0.0189348961818079,-0.0293806627910406,0.255425542554255
-0.018975675710413,-0.0294187551866304,0.255525552555256
-0.0190165381476205,-0.0294569482204397,0.255625562556256
-0.0190574826696049,-0.0294952422026436,0.255725572557256
-0.0190985084426153,-0.0295336374429212,0.255825582558256
-0.0191396146378633,-0.029572134251944,0.255925592559256
-0.0191808004265607,-0.0296107329418723,0.256025602560256
-0.0192220649699936,-0.029649433825859,0.256125612561256
-0.0192634074393738,-0.0296882372200349,0.256225622562256
-0.0193048269910245,-0.029727143441523,0.256325632563256
-0.0193463227812692,-0.0297661528074465,0.256425642564256
-0.0193878939713939,-0.0298052656369138,0.256525652565257
-0.0194295397177221,-0.0298444822505218,0.256625662566257
-0.0194712591666515,-0.0298838029688679,0.256725672567257
-0.0195130514745051,-0.0299232281085788,0.256825682568257
-0.019554915787681,-0.0299627579857852,0.256925692569257
-0.0195968512476141,-0.0300023929146326,0.257025702570257
-0.0196388570007019,-0.0300421332087702,0.257125712571257
-0.0196809321883794,-0.030081979179862,0.257225722572257
-0.019723075947119,-0.0301219311415573,0.257325732573257
-0.0197652874034668,-0.0301619894075053,0.257425742574257
-0.0198075656988579,-0.0302021542913552,0.257525752575258
-0.0198499099598388,-0.030242426108245,0.257625762576258
-0.0198923193030304,-0.0302828051708314,0.257725772577258
-0.0199347928500164,-0.0303232917927636,0.257825782578258
-0.0199773297273433,-0.0303638862852093,0.257925792579258
-0.0200199290516321,-0.0304045889593366,0.258025802580258
-0.0200625899444663,-0.0304454001243278,0.258125812581258
-0.0201053115175042,-0.0304863200853957,0.258225822582258
-0.0201480928824038,-0.0305273491452711,0.258325832583258
-0.0201909331557861,-0.0305684876022186,0.258425842584258
-0.0202338314443462,-0.0306097357530138,0.258525852585259
-0.0202767868498167,-0.0306510938929437,0.258625862586259
-0.0203197984838557,-0.0306925623158061,0.258725872587259
-0.0203628654382701,-0.0307341413119252,0.258825882588259
-0.0204059868098296,-0.0307758311716249,0.258925892589259
-0.020449161690341,-0.0308176321807627,0.259025902590259
-0.0204923891666484,-0.0308595446232111,0.259125912591259
-0.0205356683305587,-0.0309015687778796,0.259225922592259
-0.0205789982639532,-0.0309437049216927,0.259325932593259
-0.0206223780487132,-0.0309859533251233,0.259425942594259
-0.0206658067667199,-0.0310283142566588,0.25952595259526
-0.0207092834899289,-0.0310707879793281,0.25962596259626
-0.0207528072952588,-0.0311133747511969,0.25972597259726
-0.0207963772497024,-0.0311560748293384,0.25982598259826
-0.0208399924252154,-0.0311988884648705,0.25992599259926
-0.0208836518788652,-0.031241815906926,0.26002600260026
-0.0209273546627559,-0.0312848573996749,0.26012601260126
-0.0209710161858948,-0.0313278060051115,0.26022602260226
-0.0210146355698655,-0.031370663277586,0.26032603260326
-0.0210582119263262,-0.0314134307545751,0.26042604260426
-0.0211017443619721,-0.0314561099556893,0.260526052605261
-0.0211452319785358,-0.0314987023836657,0.260626062606261
-0.0211886738628613,-0.0315412095248641,0.260726072607261
-0.0212320691017927,-0.031583632845793,0.260826082608261
-0.0212754167772113,-0.0316259737975762,0.260926092609261
-0.0213187159561098,-0.0316682338109902,0.261026102610261
-0.0213619657054812,-0.0317104143009304,0.261126112611261
-0.02140516507743,-0.0317525166664111,0.261226122612261
-0.0214483131240606,-0.0317945422880845,0.261326132613261
-0.0214914088925145,-0.0318364925297289,0.261426142614261
-0.0215344514100824,-0.0318783687387459,0.261526152615262
-0.021577439718943,-0.0319201722446704,0.261626162616262
-0.0216203728314982,-0.0319619043586753,0.261726172617262
-0.0216632497750387,-0.0320035663750599,0.261826182618262
-0.0217060695570035,-0.0320451595677758,0.261926192619262
-0.0217488311848319,-0.0320866851934052,0.262026202620262
-0.0217915336659631,-0.0321281444891749,0.262126212621262
-0.0218341759929478,-0.0321695386729571,0.262226222622262
-0.0218767571632998,-0.0322108689437652,0.262326232623262
-0.0219192761596442,-0.0322521364812577,0.262426242624262
-0.0219617319745318,-0.0322933424477233,0.262526252625263
-0.0220041235806622,-0.0323344879870883,0.262626262626263
-0.0220464499507349,-0.032375574223924,0.262726272627263
-0.0220887100673753,-0.0324166022649358,0.262826282628263
-0.0221309028883943,-0.0324575731969776,0.262926292629263
-0.0221730273765661,-0.0324984880890375,0.263026302630263
-0.0222150825045902,-0.0325393479887634,0.263126312631263
-0.0222570672153895,-0.0325801539249444,0.263226322632263
-0.0222989804767005,-0.0326209069050299,0.263326332633263
-0.0223408212364089,-0.0326616079166178,0.263426342634263
-0.0223825884473632,-0.0327022579264623,0.263526352635264
-0.0224242810524861,-0.0327428578804738,0.263626362636264
-0.0224658980095886,-0.032783408703719,0.263726372637264
-0.0225074382566309,-0.0328239113033984,0.263826382638264
-0.0225489007613496,-0.0328643665852238,0.263926392639264
-0.0225902844865189,-0.0329047754335668,0.264026402640264
-0.0226315883899497,-0.0329451387139405,0.264126412641264
-0.0226728114294534,-0.0329854572700214,0.264226422642264
-0.0227139525678039,-0.0330257319271239,0.264326432643264
-0.0227550107578494,-0.0330659634872371,0.264426442644264
-0.022795984942513,-0.0331061527270398,0.264526452645265
-0.0228368740647172,-0.0331463003988931,0.264626462646265
-0.0228776770524964,-0.0331864072288552,0.264726472647265
-0.0229183928289223,-0.0332264739191628,0.264826482648265
-0.0229590203121035,-0.0332665011462462,0.264926492649265
-0.0229995584052603,-0.0333064895642029,0.265026502650265
-0.023040006016576,-0.0333464398047978,0.265126512651265
-0.0230803620393451,-0.0333863524779595,0.265226522652265
-0.0231206253718253,-0.0334262281722766,0.265326532653265
-0.0231607949023485,-0.0334660674554939,0.265426542654265
-0.0232008695192466,-0.0335058708745123,0.265526552655266
-0.0232408481058887,-0.0335456389563816,0.265626562656266
-0.0232807295406811,-0.0335853722097892,0.265726572657266
-0.023320512706993,-0.0336250711225788,0.265826582658266
-0.0233601964832306,-0.0336647361627427,0.265926592659266
-0.0233997797478002,-0.033704367779911,0.266026602660266
-0.0234392613791083,-0.0337439664053514,0.266126612661266
-0.0234786402555609,-0.033783532449984,0.266226622662266
-0.0235179152456391,-0.0338230663098406,0.266326632663266
-0.0235570852426373,-0.0338625683630868,0.266426642664266
-0.0235961491100735,-0.0339020389700222,0.266526652665267
-0.0236351057362798,-0.0339414784745691,0.266626662666267
-0.0236739539946994,-0.03398088720328,0.266726672667267
-0.0237126927687015,-0.0340202654648413,0.266826682668267
-0.0237513209317299,-0.0340596135490808,0.266926692669267
-0.0237898373721162,-0.0340989317289526,0.267026702670267
-0.0238282409583411,-0.0341382202565673,0.267126712671267
-0.0238665305737738,-0.0341774793661691,0.267226722672267
-0.0239047050968207,-0.034216709271655,0.267326732673267
-0.0239427634108509,-0.0342559101670705,0.267426742674267
-0.0239807043992334,-0.0342950822280988,0.267526752675268
-0.0240185269354117,-0.0343342256110684,0.267626762676268
-0.0240562299176435,-0.0343733404529527,0.267726772677268
-0.0240938122243349,-0.0344124268723625,0.267826782678268
-0.0241312727388552,-0.0344514849685541,0.267926792679268
-0.024168610354499,-0.0344905148224211,0.268026802680268
-0.024205823964561,-0.0345295164950059,0.268126812681268
-0.0242429124524105,-0.0345684900289888,0.268226822682268
-0.0242798747212677,-0.0346074354476949,0.268326832683268
-0.0243167096644274,-0.0346463527545981,0.268426842684268
-0.0243534161702214,-0.0346852419338175,0.268526852685269
-0.0243899931418701,-0.0347241029516061,0.268626862686269
-0.024426439477631,-0.0347629357563506,0.268726872687269
-0.0244627540807245,-0.0348017402760903,0.268826882688269
-0.0244989358543709,-0.0348405164195098,0.268926892689269
-0.0245349836968277,-0.0348792640764347,0.269026902690269
-0.0245708965262036,-0.0349179831183285,0.269126912691269
-0.0246066732506818,-0.034956673399781,0.269226922692269
-0.0246423127784456,-0.0349953347550345,0.269326932693269
-0.0246778140325662,-0.0350339670004653,0.269426942694269
-0.0247131759361154,-0.0350725699321021,0.26952695269527
-0.0247483973972762,-0.035111143327115,0.26962696269627
-0.0247834773540087,-0.0351496869438156,0.26972697269727
-0.0248184147244216,-0.035188200520664,0.26982698269827
-0.0248532084415119,-0.0352266837767655,0.26992699269927
-0.0248878574233886,-0.0352651364128631,0.27002700270027
-0.0249223606129743,-0.0353035581098484,0.27012701270127
-0.0249567169383034,-0.0353419485297546,0.27022702270227
-0.0249909253323729,-0.0353803073152596,0.27032703270327
-0.025024984733143,-0.0354186340896868,0.27042704270427
-0.0250588940785735,-0.0354569284584931,0.270527052705271
-0.0250926523165501,-0.0354951900077809,0.270627062706271
-0.0251262583899954,-0.0355334183052897,0.270727072707271
-0.025159711251758,-0.0355716128994045,0.270827082708271
-0.0251930098447604,-0.0356097733206441,0.270927092709271
-0.0252261531367396,-0.0356478990821572,0.271027102710271
-0.0252591400805438,-0.0356859896787306,0.271127112711271
-0.0252919696439098,-0.0357240445862922,0.271227122712271
-0.025324640784649,-0.0357620632638961,0.271327132713271
-0.0253571524754607,-0.0358000451512421,0.271427142714271
-0.025389503679119,-0.0358379896726447,0.271527152715272
-0.0254216933732864,-0.0358758962345526,0.271627162716272
-0.0254537205306624,-0.035913764226541,0.271727172717272
-0.025485584133872,-0.0359515930218076,0.271827182718272
-0.0255172831605779,-0.0359893819791583,0.271927192719272
-0.0255488166033307,-0.0360271304390364,0.272027202720272
-0.0255801834596441,-0.0360648377284857,0.272127212721272
-0.0256113827171061,-0.0361025031566838,0.272227222722272
-0.0256424133831559,-0.0361401260184164,0.272327232723272
-0.0256732744652326,-0.0361777055955657,0.272427242724272
-0.0257039649707756,-0.0362152411546293,0.272527252725273
-0.025734483907224,-0.0362527319477126,0.272627262726273
-0.0257648303018684,-0.0362901772110401,0.272727272727273
-0.0257950031621477,-0.0363275761649554,0.272827282728273
-0.0258250015203154,-0.0363649280173948,0.272927292729273
-0.025854824398699,-0.0364022319619029,0.273027302730273
-0.025884470824589,-0.0364394871791205,0.273127312731273
-0.025913939845127,-0.0364766928372819,0.273227322732273
-0.0259432304876035,-0.0365138480892363,0.273327332733273
-0.0259723418041227,-0.0365509520754261,0.273427342734273
-0.0260012728368638,-0.0365880039238868,0.273527352735274
-0.0260300226428939,-0.0366250027467726,0.273627362736274
-0.0260585902693546,-0.0366619476443272,0.273727372737274
-0.0260869747832388,-0.0366988377043873,0.273827382738274
-0.0261151752515393,-0.0367356720023824,0.273927392739274
-0.0261431907362864,-0.0367724495993501,0.274027402740274
-0.0261710203044726,-0.0368091695409432,0.274127412741274
-0.0261986630429423,-0.0368458308623925,0.274227422742274
-0.026226118018688,-0.0368824325855296,0.274327432743274
-0.0262533843185542,-0.0369189737207711,0.274427442744274
-0.0262804610244218,-0.0369554532681122,0.274527452745275
-0.0263073472330608,-0.0369918702126594,0.274627462746275
-0.0263340420313151,-0.0370282235295938,0.274727472747275
-0.0263605445209172,-0.0370645121826818,0.274827482748275
-0.0263868537986369,-0.0371007351242756,0.274927492749275
-0.0264129689761321,-0.0371368912958091,0.275027502750275
-0.0264388891600982,-0.0371729796273017,0.275127512751275
-0.0264646134572305,-0.0372089990383511,0.275227522752275
-0.0264903034613876,-0.0372452290410223,0.275327532753275
-0.0265159805920314,-0.0372816414723957,0.275427542754275
-0.0265416434794279,-0.0373182339255112,0.275527552755276
-0.0265672907538432,-0.0373550039839798,0.275627562756276
-0.0265927330148283,-0.0373916927383204,0.275727572757276
-0.0266179694187066,-0.0374282990684283,0.275827582758276
-0.026643188785279,-0.0374650791175174,0.275927592759276
-0.0266681993716528,-0.0375017727979372,0.276027602760276
-0.0266931915460243,-0.037538636991367,0.276127612761276
-0.0267179720518453,-0.0375754108657354,0.276227622762276
-0.026742709361421,-0.0376123782993827,0.276327632763276
-0.0267674257875176,-0.0376495104152415,0.276427642764276
-0.0267920963771574,-0.0376868310734805,0.276527652765277
-0.0268165486828291,-0.0377240514250155,0.276627662766277
-0.0268407819402611,-0.0377611703125205,0.276727672767277
-0.02686479540007,-0.037798186570729,0.276827682768277
-0.0268887856587705,-0.0378353600456032,0.276927692769277
-0.026912727321695,-0.0378727147764689,0.277027702770277
-0.0269366191928077,-0.0379102481082261,0.277127712771277
-0.0269602847501356,-0.0379476686741599,0.277227722772277
-0.0269837232839979,-0.0379849752876638,0.277327732773277
-0.0270069340896764,-0.0380221667576651,0.277427742774277
-0.027029916462453,-0.0380592418826686,0.277527752775278
-0.0270528724331126,-0.0380964630322225,0.277627762776278
-0.0270758006964379,-0.038133827630135,0.277727772777278
-0.0270986751381547,-0.0381713598224324,0.277827782778278
-0.0271214945771155,-0.0382090568622027,0.277927792779278
-0.0271442828000396,-0.0382468892703906,0.278027802780278
-0.0271670134544382,-0.0382848811751563,0.278127812781278
-0.0271894091940137,-0.0383226043793252,0.278227822782278
-0.0272114693090852,-0.0383600579856224,0.278327832783278
-0.0272334974537739,-0.0383976415727173,0.278427842784278
-0.0272551867034708,-0.0384349513237059,0.278527852785279
-0.0272765363981229,-0.0384719863313877,0.278627862786279
-0.0272978288269806,-0.0385091752862399,0.278727872787279
-0.0273187786685203,-0.0385460850456538,0.278827882788279
-0.027339670802576,-0.0385831458202136,0.278927892789279
-0.0273605300084276,-0.0386203281497226,0.279027902790279
-0.0273813549858206,-0.0386576293562517,0.279127912791279
-0.0274018293311905,-0.0386946401990486,0.279227922792279
-0.0274222428276214,-0.0387317935988846,0.279327932793279
-0.0274423028036774,-0.0387686521729314,0.279427942794279
-0.0274623015585841,-0.0388056502454412,0.27952795279528
-0.0274819439494292,-0.0388423490147202,0.27962796279628
-0.0275015513922091,-0.0388791579632092,0.27972797279728
-0.0275207994634682,-0.0389156633086939,0.27982798279828
-0.0275399639660719,-0.0389523317329083,0.27992799279928
-0.027558734977878,-0.0389888207532495,0.28002800280028
-0.0275775400494073,-0.0390251899724965,0.28012801280128
-0.0275962617408678,-0.0390617230674994,0.28022802280228
-0.0276146136885474,-0.0390980476368957,0.28032803280328
-0.0276329290752505,-0.0391344704727875,0.28042804280428
-0.0276511616774211,-0.0391710565050273,0.280528052805281
-0.0276689944016655,-0.0392074549164796,0.280628062806281
-0.0276864549900573,-0.0392435272022345,0.280728072807281
-0.027703464236246,-0.0392788665711799,0.280828082808281
-0.0277202417840076,-0.0393140846223982,0.280928092809281
-0.0277369294057623,-0.0393486549110781,0.281028102810281
-0.0277530083247267,-0.0393827677136036,0.281128112811281
-0.0277688601656347,-0.0394167628197599,0.281228122812281
-0.0277841486340036,-0.0394503229297005,0.281328132813281
-0.0277990634131624,-0.0394835553313055,0.281428142814281
-0.0278133750627601,-0.0395163302542004,0.281528152815282
-0.0278275876150887,-0.039548708618292,0.281628162816282
-0.0278415832779975,-0.0395809734756137,0.281728172817282
-0.027855513769365,-0.0396134254832491,0.281828182818282
-0.02786888642172,-0.0396454534039043,0.281928192819282
-0.0278818832260451,-0.0396771467864132,0.282028202820282
-0.0278946680739773,-0.0397087970391783,0.282128212821282
-0.027906853062836,-0.0397399853591168,0.282228222822282
-0.0279184408526841,-0.0397707126807244,0.282328232823282
-0.0279294631558388,-0.0398009577016617,0.282428242824282
-0.027940087452044,-0.0398310139380339,0.282528252825283
-0.0279501210108094,-0.0398606104837742,0.282628262826283
-0.0279599498638385,-0.0398901604248154,0.282728272827283
-0.0279695733064129,-0.0399196614757862,0.282828282828283
-0.0279790287332605,-0.0399485834782092,0.282928292829283
-0.0279882769332672,-0.0399774553736824,0.283028302830283
-0.0279969359888942,-0.0400058654524585,0.283128312831283
-0.0280052947651066,-0.0400338278098932,0.283228322832283
-0.0280132066457883,-0.0400611398608561,0.283328332833283
-0.0280208495176831,-0.040088122372209,0.283428342834283
-0.0280280756381182,-0.0401147781151815,0.283528352835284
-0.0280350357324115,-0.040141107455036,0.283628362836284
-0.0280416711699975,-0.0401674995257247,0.283728372837284
-0.0280478933549005,-0.0401935621520891,0.283828382838284
-0.0280537335974503,-0.0402194539666829,0.283928392839284
-0.0280593715412238,-0.0402452880256533,0.284028402840284
-0.028064806699866,-0.0402710622143498,0.284128412841284
-0.0280696637960695,-0.0402963746925531,0.284228422842284
-0.0280740868057392,-0.0403210568916801,0.284328432843284
-0.0280781886128131,-0.0403457909491303,0.284428442844284
-0.0280819905920877,-0.0403707396384211,0.284528452845285
-0.0280855840045644,-0.0403956402922364,0.284628462846285
-0.0280890612229129,-0.04042028626885,0.284728472847285
-0.0280921040668847,-0.0404443761072039,0.284828482848285
-0.0280946278363054,-0.040468104692638,0.284928492849285
-0.0280971196452689,-0.0404919578161627,0.285028502850285
-0.02809904198737,-0.0405153463810411,0.285128512851285
-0.0281007678371753,-0.0405386630130543,0.285228522852285
-0.0281020063793374,-0.0405618993593069,0.285328532853285
-0.0281030987222587,-0.0405848745037595,0.285428542854285
-0.0281042029510953,-0.0406079272222966,0.285528552855286
-0.0281049393716444,-0.0406306132710135,0.285628562856286
-0.0281056693554369,-0.0406535320712643,0.285728572857286
-0.0281062016012696,-0.0406763678954185,0.285828582858286
-0.0281065358858166,-0.0406991189231198,0.285928592859286
-0.0281065006548715,-0.0407214967375438,0.286028602860286
-0.0281061212683625,-0.0407436860527639,0.286128612861286
-0.0281057394153399,-0.0407661089363956,0.286228622862286
-0.0281053385051502,-0.0407886068099796,0.286328632863286
-0.0281050165879107,-0.0408110629915442,0.286428642864286
-0.0281047723385527,-0.0408334776190552,0.286528652865287
-0.0281040948661886,-0.0408552760826967,0.286628662866287
-0.0281033950661696,-0.0408771443551233,0.286728672867287
-0.0281025624912943,-0.0408989112915603,0.286828682868287
-0.0281017292067381,-0.0409204068747818,0.286928692869287
-0.0281006907400163,-0.0409417999056304,0.287028702870287
-0.0280996381838943,-0.0409626298349091,0.287128712871287
-0.0280985861042013,-0.0409831958204387,0.287228722872287
-0.0280973259986561,-0.041003657856566,0.287328732873287
-0.0280957113652869,-0.0410239317969653,0.287428742874287
-0.0280935268978078,-0.0410437286600455,0.287528752875288
-0.0280913418248667,-0.0410637652305256,0.287628762876288
-0.0280891151834799,-0.0410834396934911,0.287728772877288
-0.0280865035228017,-0.0411029270726444,0.287828782878288
-0.0280835080339048,-0.041122227016619,0.287928792879288
-0.0280805157360909,-0.0411411727543591,0.288028802880288
-0.028077537790706,-0.0411598695851497,0.288128812881288
-0.0280743528914345,-0.0411784528099142,0.288228822882288
-0.0280711835803302,-0.0411967900002,0.288328832883288
-0.0280680173114246,-0.0412147790820485,0.288428842884288
-0.0280644632093178,-0.0412325821768645,0.288528852885289
-0.0280609271966313,-0.0412501453146516,0.288628862886289
-0.0280568767744292,-0.0412674049898818,0.288728872887289
-0.0280523990151067,-0.0412841049556185,0.288828882888289
-0.0280474113524946,-0.0413005079888558,0.288928892889289
-0.0280420455391117,-0.0413165198618281,0.289028902890289
-0.0280364775013943,-0.04133241428409,0.289128912891289
-0.0280305286032152,-0.0413481257069274,0.289228922892289
-0.0280241679362314,-0.0413632865811111,0.289328932893289
-0.0280176347373692,-0.0413777453321873,0.289428942894289
-0.0280107516906069,-0.0413920220659779,0.28952895289529
-0.0280036703450881,-0.0414061810220094,0.28962896289629
-0.0279963907901431,-0.0414202207858826,0.28972897289729
-0.0279887037741074,-0.0414337230249886,0.28982898289829
-0.0279808727672784,-0.0414467090654883,0.28992899289929
-0.0279727942554921,-0.0414593495970674,0.29002900290029
-0.0279642718357829,-0.0414714594034168,0.29012901290129
-0.0279555546557964,-0.041483452065261,0.29022902290229
-0.0279466428346399,-0.0414953262505832,0.29032903290329
-0.0279375357569256,-0.0415071322315948,0.29042904290429
-0.0279284128230528,-0.041518922239822,0.290529052905291
-0.0279190966326323,-0.0415304763133728,0.290629062906291
-0.0279098480455268,-0.0415419770735061,0.290729072907291
-0.0279001326620468,-0.041553384570643,0.290829082908291
-0.0278904016209204,-0.0415647691277149,0.290929092909291
-0.0278805617703178,-0.0415758143947558,0.291029102910291
-0.0278706121970833,-0.0415870962763773,0.291129112911291
-0.0278606764849601,-0.0415985845729249,0.291229122912291
-0.0278505742409883,-0.0416101740764292,0.291329132913291
-0.0278401111763571,-0.0416215870331466,0.291429142914291
-0.0278295390292954,-0.0416332251334195,0.291529152915292
-0.0278187407074076,-0.0416447589855294,0.291629162916292
-0.0278078363254371,-0.0416559428205077,0.291729172917292
-0.0277966847114634,-0.0416666818949534,0.291829182918292
-0.0277855179212351,-0.0416773785984679,0.291929192919292
-0.027774219512484,-0.0416877101478026,0.292029202920292
-0.027762905004397,-0.0416979971505129,0.292129212921292
-0.0277511273624846,-0.0417081802375681,0.292229222922292
-0.0277390322202282,-0.0417182917535465,0.292329232923292
-0.0277267809630487,-0.0417283209907022,0.292429242924292
-0.0277145164799967,-0.0417382977248664,0.292529252925293
-0.0277020569786016,-0.041748122640903,0.292629262926293
-0.0276894026573755,-0.0417577945502207,0.292729272927293
-0.0276766416805301,-0.0417676713761939,0.292829282928293
-0.0276636858491142,-0.0417773906331424,0.292929292929293
-0.0276506235258518,-0.0417873096806662,0.293029302930293
-0.0276375479568655,-0.0417971619328195,0.293129312931293
-0.0276242765010454,-0.0418068503444528,0.293229322932293
-0.0276108978337722,-0.0418167313684618,0.293329332933293
-0.0275973232399626,-0.0418264439588758,0.293429342934293
-0.0275835529032406,-0.0418359869057631,0.293529352935294
-0.0275695870320439,-0.0418453589967108,0.293629362936294
-0.0275554258050333,-0.0418545590163282,0.293729372937294
-0.0275410694157583,-0.0418635857412841,0.293829382938294
-0.0275263965534397,-0.0418725063510701,0.293929392939294
-0.0275115297844461,-0.0418812507331775,0.294029402940294
-0.0274964692874383,-0.0418898176603049,0.294129412941294
-0.0274812152311517,-0.0418982058996918,0.294229422942294
-0.0274656464536913,-0.0419064808873967,0.294329432943294
-0.0274499748965617,-0.0419149287206295,0.294429442944294
-0.0274341107528628,-0.0419231915588942,0.294529452945295
-0.0274180541814044,-0.0419312681649638,0.294629462946295
-0.0274016842436176,-0.0419392222468486,0.294729472947295
-0.0273853070700627,-0.0419470761312111,0.294829482948295
-0.0273689217326954,-0.0419548277177924,0.294929492949295
-0.0273523431288547,-0.0419623867480777,0.295029502950295
-0.0273355714173504,-0.0419697519515891,0.295129512951295
-0.0273186067569923,-0.0419769220439528,0.295229522952295
-0.0273014492966643,-0.0419838957348401,0.295329532953295
-0.0272840991852507,-0.0419906717244923,0.295429542954295
-0.027266436005277,-0.0419973102315725,0.295529552955296
-0.0272485813553649,-0.0420037479852935,0.295629562956296
-0.0272306260349753,-0.0420103340573725,0.295729572957296
-0.0272125698108561,-0.042017064701389,0.295829582958296
-0.0271943216602206,-0.0420235864019309,0.295929592959296
-0.0271758817170647,-0.042029897819041,0.296029602960296
-0.0271571300304172,-0.0420360566011462,0.296129612961296
-0.0271381877026196,-0.0420420019806973,0.296229622962296
-0.0271189349018084,-0.0420477907346528,0.296329632963296
-0.0270994925864036,-0.0420533629326886,0.296429642964296
-0.0270798608606241,-0.0420587171832347,0.296529652965297
-0.0270600398336515,-0.0420638520828099,0.296629662966297
-0.0270400296097049,-0.0420687662190004,0.296729672967297
-0.0270198302781147,-0.0420734581630149,0.296829682968297
-0.0269994419430996,-0.0420779264746476,0.296929692969297
-0.0269788646890276,-0.0420821697007896,0.297029702970297
-0.0269580986052288,-0.0420861863759249,0.297129712971297
-0.0269371437760712,-0.0420899750206417,0.297229722972297
-0.0269160002809594,-0.0420935341465949,0.297329732973297
-0.0268946681992984,-0.0420968622535291,0.297429742974297
-0.0268731476055301,-0.0420999578307667,0.297529752975298
-0.0268514385740968,-0.0421028193572082,0.297629762976298
-0.0268295411744777,-0.0421054453013325,0.297729772977298
-0.0268074554811147,-0.0421078341221888,0.297829782978298
-0.0267851815535615,-0.0421099842713824,0.297929792979298
-0.0267627194612974,-0.0421118941896002,0.298029802980298
-0.0267400692738018,-0.0421135623110777,0.298129812981298
-0.0267172310456653,-0.0421149870601246,0.298229822982298
-0.0266942048463673,-0.0421161668545989,0.298329832983298
-0.0266709907354614,-0.0421171001049146,0.298429842984298
-0.026647588777464,-0.0421177852155302,0.298529852985299
-0.0266239990319287,-0.0421182205859415,0.298629862986299
-0.0266002215584095,-0.0421184046091925,0.298729872987299
-0.026576256406534,-0.042118335675846,0.298829882988299
-0.0265521036358561,-0.0421180121705092,0.298929892989299
-0.026527763291041,-0.0421174324758043,0.299029902990299
-0.0265032354316423,-0.042116594971376,0.299129912991299
-0.026478520107288,-0.0421154980338909,0.299229922992299
-0.0264536173824945,-0.0421141400395197,0.299329932993299
-0.0264285273068901,-0.0421125193634403,0.299429942994299
-0.0264032499449911,-0.0421106343798382,0.2995299529953
-0.0263777853563511,-0.042108483464884,0.2996299629963
-0.0263521336104494,-0.0421060649952444,0.2997299729973
-0.0263262947718025,-0.0421033773510604,0.2998299829983
-0.0263002689148524,-0.0421004189159465,0.2999299929993
-0.0262740561090783,-0.0420971880755028,0.3000300030003
-0.0262476564338851,-0.0420936832217807,0.3001300130013
-0.0262210699686777,-0.0420899027512983,0.3002300230023
-0.0261942967978239,-0.0420858450660327,0.3003300330033
-0.0261673370106539,-0.0420815085754054,0.3004300430043
-0.0261401906964983,-0.0420768916962817,0.300530053005301
-0.0261128579546132,-0.0420719928529715,0.300630063006301
-0.0260853388842546,-0.0420668104777251,0.300730073007301
-0.0260576335797159,-0.0420613430127182,0.300830083008301
-0.0260297421601044,-0.0420555889085634,0.300930093009301
-0.0260016647296388,-0.0420495466277842,0.301030103010301
-0.0259734014024637,-0.0420432146413406,0.301130113011301
-0.0259449523026491,-0.0420365914321035,0.301230123012301
-0.0259163175443398,-0.0420296754938619,0.301330133013301
-0.0258874972615311,-0.0420224653318191,0.301430143014301
-0.0258584915832562,-0.0420149594625933,0.301530153015302
-0.0258293006335849,-0.042007156416698,0.301630163016302
-0.025799924556439,-0.0419990547355653,0.301730173017302
-0.0257703634808509,-0.0419906529690637,0.301830183018302
-0.0257406175507422,-0.0419819496819505,0.301930193019302
-0.0257106869050713,-0.0419729434499009,0.302030203020302
-0.0256805716827967,-0.0419636328585157,0.302130213021302
-0.0256502720278398,-0.0419540165058029,0.302230223022302
-0.0256197880841219,-0.0419440929991998,0.302330233023302
-0.0255891199955642,-0.0419338609545801,0.302430243024302
-0.0255582679011254,-0.0419233189977437,0.302530253025303
-0.0255272319447266,-0.0419124657609415,0.302630263026303
-0.0254960122603636,-0.0419012998848619,0.302730273027303
-0.0254646089919579,-0.0418898200136666,0.302830283028303
-0.025433022268542,-0.0418780247984655,0.302930293029303
-0.0254012522191492,-0.0418659128923537,0.303030303030303
-0.0253692989628865,-0.0418534829514039,0.303130313031303
-0.0253371626188614,-0.0418407336311924,0.303230323032303
-0.0253048432912928,-0.0418276635853107,0.303330333033303
-0.0252723410843992,-0.0418142714658611,0.303430343034303
-0.025239656077586,-0.0418005559199833,0.303530353035304
-0.0252067883254436,-0.0417865155794322,0.303630363036304
-0.0251737377386419,-0.0417721490094612,0.303730373037304
-0.0251405041980733,-0.0417574547594428,0.303830383038304
-0.0251070875697423,-0.0417424313628684,0.303930393039304
-0.0250734876898762,-0.0417270773353632,0.304030403040304
-0.0250397043649258,-0.0417113911697239,0.304130413041304
-0.0250057373864533,-0.0416953713383993,0.304230423042304
-0.0249715865013556,-0.0416790162910094,0.304330433043304
-0.0249372514118646,-0.041662324449879,0.304430443044304
-0.0249027317904351,-0.0416452942095408,0.304530453045305
-0.0248680272549313,-0.0416279239342549,0.304630463046305
-0.024833137378552,-0.0416102119580078,0.304730473047305
-0.0247980616600541,-0.0415921565785579,0.304830483048305
-0.0247627995237522,-0.0415737560559461,0.304930493049305
-0.0247273503145563,-0.0415550086154736,0.305030503050305
-0.0246917133128599,-0.0415359124486948,0.305130513051305
-0.0246558876749862,-0.041516465708454,0.305230523052305
-0.0246198724728907,-0.04149666651633,0.305330533053305
-0.0245836666594222,-0.0414765129576729,0.305430543054305
-0.0245472690583959,-0.041456003096493,0.305530553055306
-0.0245106784638503,-0.0414351350176442,0.305630563056306
-0.0244738934862007,-0.0414139067831517,0.305730573057306
-0.0244369125820147,-0.0413923164337003,0.305830583058306
-0.0243997340043855,-0.0413703619911165,0.305930593059306
-0.0243623557880428,-0.041348041463827,0.306030603060306
-0.0243247757394271,-0.0413253528508294,0.306130613061306
-0.0242869914118762,-0.0413022941431805,0.306230623062306
-0.0242490000758478,-0.0412788633319374,0.306330633063306
-0.0242107986990689,-0.0412550584146086,0.306430643064306
-0.0241723839415723,-0.0412308773991247,0.306530653065307
-0.0241337521209576,-0.0412063183117785,0.306630663066307
-0.0240948992074278,-0.0411813792021882,0.306730673067307
-0.0240558208138645,-0.0411560581512373,0.306830683068307
-0.0240165121759758,-0.0411303532775271,0.306930693069307
-0.0239769681622224,-0.0411042627443236,0.307030703070307
-0.023937183263892,-0.0410777847670026,0.307130713071307
-0.0238971516348015,-0.0410509176185084,0.307230723072307
-0.0238568670615204,-0.0410236596377905,0.307330733073307
-0.0238163230328501,-0.0409960092367516,0.307430743074307
-0.0237755127348607,-0.0409679649017366,0.307530753075308
-0.0237344290955565,-0.0409395252029616,0.307630763076308
-0.0236930648444299,-0.0409106887964993,0.307730773077308
-0.0236514125223865,-0.040881454426264,0.307830783078308
-0.0236094645412992,-0.0408518209255006,0.307930793079308
-0.0235672132385987,-0.0408217872147991,0.308030803080308
-0.023524650916976,-0.0407913523050728,0.308130813081308
-0.0234818960335981,-0.0407605745296153,0.308230823082308
-0.0234389424345882,-0.0407294498179348,0.308330833083308
-0.0233957845169407,-0.0406979740146757,0.308430843084308
-0.0233524172136326,-0.0406661429084024,0.308530853085309
-0.0233088359539217,-0.0406339522544287,0.308630863086309
-0.0232650366683085,-0.0406013978021133,0.308730873087309
-0.0232210157339464,-0.0405684753166953,0.308830883088309
-0.0231767699647152,-0.0405351805941836,0.308930893089309
-0.0231322965615934,-0.040501509481704,0.309030903090309
-0.0230875930828816,-0.040467457891891,0.309130913091309
-0.0230426574094625,-0.0404330218098363,0.309230923092309
-0.0229974876256937,-0.040398197253386,0.309330933093309
-0.0229520820988127,-0.0403629803336871,0.309430943094309
-0.0229064393945693,-0.040327367260646,0.30953095309531
-0.0228605583020391,-0.040291354345907,0.30963096309631
-0.0228144377691079,-0.0402549380068218,0.30973097309731
-0.0227680769024711,-0.0402181147719092,0.30983098309831
-0.0227214749527449,-0.0401808812818471,0.30993099309931
-0.0226746312797279,-0.0401432342855028,0.31003100310031
-0.0226275453424743,-0.0401051706384435,0.31013101310131
-0.0225802166992948,-0.040066687292019,0.31023102310231
-0.0225326449382764,-0.0400277812864128,0.31033103310331
-0.0224848297467626,-0.039988449761065,0.31043104310431
-0.0224367708716503,-0.0399486899685671,0.310531053105311
-0.02238846815413,-0.0399084992806182,0.310631063106311
-0.0223399214750941,-0.0398678751547739,0.310731073107311
-0.022291130755138,-0.0398268151428829,0.310831083108311
-0.0222420959694474,-0.039785316888606,0.310931093109311
-0.0221928171229855,-0.0397433781229494,0.311031103110311
-0.0221432942703428,-0.0397009966612865,0.311131113111311
-0.0220935274809986,-0.0396581704038551,0.311231123112311
-0.0220435168690975,-0.0396148973327792,0.311331133113311
-0.0219932625835236,-0.0395711755110763,0.311431143114311
-0.0219427648029378,-0.0395270030821615,0.311531153115312
-0.0218920237258523,-0.0394823782678622,0.311631163116312
-0.0218410396004071,-0.0394372993659365,0.311731173117312
-0.0217898126797057,-0.0393917647505701,0.311831183118312
-0.0217383432615158,-0.0393457728703902,0.311931193119312
-0.0216866316584941,-0.039299322244,0.312031203120312
-0.0216346782130745,-0.0392524114639483,0.312131213121312
-0.0215824832925041,-0.0392050391942483,0.312231223122312
-0.0215300472739561,-0.0391572041673997,0.312331233123312
-0.0214773705643804,-0.0391089051843893,0.312431243124312
-0.0214244535955411,-0.0390601411141939,0.312531253125313
-0.0213712968091275,-0.0390109108942773,0.312631263126313
-0.021317900681569,-0.0389612135295973,0.312731273127313
-0.0212642656942575,-0.0389110480916133,0.312831283128313
-0.0212103923633246,-0.0388604137187825,0.312931293129313
-0.0211562812098645,-0.0388093096135822,0.313031303130313
-0.021101932779786,-0.038757735043999,0.313131313131313
-0.0210473476338859,-0.0387056893420394,0.313231323132313
-0.020992526352812,-0.0386531719017451,0.313331333133313
-0.0209374695271381,-0.0386001821816741,0.313431343134313
-0.0208821777524006,-0.0385467197009308,0.313531353135314
-0.0208266516539129,-0.0384927840401582,0.313631363136314
-0.0207708918569884,-0.0384383748420344,0.313731373137314
-0.0207148990018285,-0.0383834918107764,0.313831383138314
-0.0206586737484865,-0.0383281347136285,0.313931393139314
-0.0206022167619779,-0.0382723033798705,0.314031403140314
-0.0205455287222067,-0.0382159977003205,0.314131413141314
-0.0204886103239657,-0.0381592176248543,0.314231423142314
-0.0204314622670102,-0.0381019631633974,0.314331433143314
-0.0203740852560582,-0.0380442343849329,0.314431443144314
-0.0203164800107165,-0.0379860314170048,0.314531453145315
-0.0202586472605172,-0.0379273544462145,0.314631463146315
-0.0202005877250667,-0.0378682037162357,0.314731473147315
-0.0201423021487859,-0.0378085795288069,0.314831483148315
-0.0200837912760951,-0.0377484822496867,0.314931493149315
-0.020025055876229,-0.037687912308654,0.315031503150315
-0.0199660967035339,-0.0376268701905747,0.315131513151315
-0.0199069145322071,-0.0375653564393721,0.315231523152315
-0.0198475101364461,-0.037503371656538,0.315331533153315
-0.0197878842954111,-0.0374409164986514,0.315431543154315
-0.0197280377981878,-0.0373779916808524,0.315531553155316
-0.0196679714239366,-0.0373145979703904,0.315631563156316
-0.019607685961743,-0.0372507361925797,0.315731573157316
-0.0195471822006933,-0.0371864072268292,0.315831583158316
-0.0194864609596498,-0.0371216120299675,0.315931593159316
-0.0194255230674008,-0.0370563516317764,0.316031603160316
-0.0193643693527347,-0.0369906271181173,0.316131613161316
-0.0193030006543653,-0.0369244396289464,0.316231623162316
-0.0192414177514527,-0.0368577902982644,0.316331633163316
-0.0191796213487152,-0.0367906802486575,0.316431643164316
-0.0191176121806478,-0.0367231106563102,0.316531653165317
-0.0190553909519686,-0.0366550827534868,0.316631663166317
-0.018992958382284,-0.0365865978245609,0.316731673167317
-0.0189303151961636,-0.0365176572065118,0.316831683168317
-0.0188674620983255,-0.0364482622879322,0.316931693169317
-0.0188043998133392,-0.0363784145085313,0.317031703170317
-0.0187411290459225,-0.0363081153581431,0.317131713171317
-0.0186776505156823,-0.0362373663806958,0.317231723172317
-0.0186139649322995,-0.036166169170242,0.317331733173317
-0.0185500730104178,-0.0360945253734399,0.317431743174317
-0.0184859754547553,-0.036022436688065,0.317531753175318
-0.0184216729849187,-0.0359499048630093,0.317631763176318
-0.0183571663006633,-0.0358769316997706,0.317731773177318
-0.0182924561166328,-0.0358035190539412,0.317831783178318
-0.0182275431375455,-0.0357296688327268,0.317931793179318
-0.0181624280681194,-0.0356553829919683,0.318031803180318
-0.0180971116180357,-0.0355806635381274,0.318131813181318
-0.0180315944969751,-0.0355055125253086,0.318231823182318
-0.0179658774096559,-0.0354299320572446,0.318331833183318
-0.0178999610607961,-0.035353924283822,0.318431843184318
-0.0178338461551141,-0.035277491402074,0.318531853185319
-0.0177675334072535,-0.0352006356556844,0.318631863186319
-0.0177010235169697,-0.0351233593325057,0.318731873187319
-0.0176343171989065,-0.0350456647660484,0.318831883188319
-0.0175674151528191,-0.0349675543349844,0.318931893189319
-0.0175003180933516,-0.0348890304611619,0.319031903190319
-0.0174330267301845,-0.0348100956125835,0.319131913191319
-0.0173655417630736,-0.0347307522964575,0.319231923192319
-0.0172978639116251,-0.0346510030621765,0.319331933193319
-0.0172299938855202,-0.0345708504963538,0.319431943194319
-0.0171619323994026,-0.0344902972243126,0.31953195319532
-0.0170936801778416,-0.0344093459076049,0.31963196319632
-0.0170252379404439,-0.0343279992450032,0.31973197319732
-0.016956606406816,-0.0342462599670423,0.31983198319832
-0.0168877863114529,-0.0341641308394929,0.31993199319932
-0.0168187783838867,-0.0340816146598876,0.32003200320032
-0.0167495833685381,-0.0339987142565282,0.32013201320132
-0.0166802019949393,-0.0339154324869974,0.32023202320232
-0.0166106350174363,-0.0338317722376618,0.32033203320332
-0.0165408831854127,-0.0337477364187097,0.32043204320432
-0.0164709472631401,-0.0336633279656395,0.320532053205321
-0.0164008280049649,-0.0335785498347937,0.320632063206321
-0.0163305261850845,-0.0334934050003806,0.320732073207321
-0.0162600425876218,-0.0334078964589412,0.320832083208321
-0.0161893780115883,-0.0333220272224012,0.320932093209321
-0.0161185332460698,-0.0332358003160859,0.321032103210321
-0.0160475091049661,-0.0331492187772313,0.321132113211321
-0.0159763064170656,-0.0330622856554804,0.321232123212321
-0.0159049447904065,-0.0329753513064281,0.321332133213321
-0.0158334249892607,-0.0328884155256068,0.321432143214321
-0.0157617477828626,-0.0328014781159933,0.321532153215322
-0.0156899139553354,-0.0327145388875122,0.321632163216322
-0.0156179242957649,-0.0326275976585248,0.321732173217322
-0.0155457796081254,-0.0325406542528516,0.321832183218322
-0.0154734807162422,-0.0324537085002684,0.321932193219322
-0.015401028438978,-0.0323667602360101,0.322032203220322
-0.0153284236249724,-0.0322798092997783,0.322132213221322
-0.0152556671228647,-0.0321928555352444,0.322232223222322
-0.0151827597912201,-0.0321058987900505,0.322332233223322
-0.0151097025134176,-0.032018938916305,0.322432243224322
-0.0150364961678735,-0.0319319757681015,0.322532253225323
-0.0149631416578182,-0.0318450092030075,0.322632263226323
-0.0148896398914447,-0.0317580390810719,0.322732273227323
-0.0148159917918346,-0.0316710652772321,0.322832283228323
-0.0147421983565115,-0.0315840877234976,0.322932293229323
-0.0146682605780363,-0.0314971063518781,0.323032303230323
-0.0145941794737836,-0.0314101210943831,0.323132313231323
-0.0145199560611283,-0.0313231318830222,0.323232323232323
-0.0144455913772964,-0.0312361386478199,0.323332333233323
-0.0143710864595139,-0.0311491413197932,0.323432343234323
-0.0142964423648582,-0.0310621398254925,0.323532353235324
-0.0142216601553691,-0.0309751340924611,0.323632363236324
-0.0141467409030123,-0.0308881240442717,0.323732373237324
-0.0140716856996047,-0.0308011096025119,0.323832383238324
-0.0139964956369633,-0.0307140906857918,0.323932393239324
-0.0139211718168304,-0.03062706721024,0.324032403240324
-0.013845715355837,-0.0305400390880149,0.324132413241324
-0.0137701273755767,-0.0304530062287935,0.324232423242324
-0.0136944090174944,-0.0303659685367936,0.324332433243324
-0.0136185614131094,-0.0302789259087889,0.324432443244324
-0.013542585718755,-0.0301918782390717,0.324532453245325
-0.0134664830907647,-0.0301048254154827,0.324632463246325
-0.0133902547003599,-0.030017767319907,0.324732473247325
-0.0133139017237255,-0.0299307038297634,0.324832483248325
-0.0132374253469713,-0.0298436348165154,0.324932493249325
-0.0131608267611705,-0.0297565601446783,0.325032503250325
-0.0130841071822099,-0.0296694796728122,0.325132513251325
-0.0130072678110881,-0.0295823932530257,0.325232523252325
-0.0129303098736177,-0.0294953007309755,0.325332533253325
-0.0128532346005741,-0.0294082019458667,0.325432543254325
-0.0127760432227325,-0.029321096728964,0.325532553255326
-0.0126987369857569,-0.0292339848956511,0.325632563256326
-0.012621231938856,-0.0291466639838753,0.325732573257326
-0.0125435290051112,-0.029059134920192,0.325832583258326
-0.012465629112567,-0.0289713986028688,0.325932593259326
-0.0123875331694165,-0.0288834558919596,0.326032603260326
-0.0123092420838527,-0.0287953076227044,0.326132613261326
-0.0122307567541432,-0.0287069546015586,0.326232623262326
-0.0121521686149876,-0.0286186013129177,0.326332633263326
-0.0120734789418264,-0.0285302474381697,0.326432643264326
-0.0119945965927656,-0.0284416883812561,0.326532653265327
-0.0119155224611098,-0.0283529248627761,0.326632663266327
-0.0118362574649777,-0.0282639576048176,0.326732673267327
-0.0117567906067959,-0.0281748683795009,0.326832683268327
-0.0116771218816017,-0.0280856571625084,0.326932693269327
-0.0115972512447295,-0.0279963238982566,0.327032703270327
-0.0115171786267004,-0.0279068684567199,0.327132713271327
-0.0114369039232953,-0.0278172906790889,0.327232723272327
-0.0113564270352583,-0.027727590377273,0.327332733273327
-0.0112757478087423,-0.0276377673071024,0.327432743274327
-0.0111948660601237,-0.0275478211559205,0.327532753275328
-0.0111137815462251,-0.0274577515520132,0.327632763276328
-0.0110324940486829,-0.0273675581236665,0.327732773277328
-0.010951003299506,-0.0272772404331612,0.327832783278328
-0.0108693090058888,-0.0271867980040679,0.327932793279328
-0.0107874108601375,-0.0270962303341511,0.328032803280328
-0.0107053085396698,-0.0270055368953683,0.328132813281328
-0.0106230017070151,-0.0269147171353594,0.328232823282328
-0.010540490014777,-0.0268237704749653,0.328332833283328
-0.0104577730957082,-0.026732696312694,0.328432843284328
-0.0103748505676727,-0.0266414940197585,0.328532853285329
-0.0102917220435717,-0.0265501629450387,0.328632863286329
-0.0102083871114926,-0.0264587024121045,0.328732873287329
-0.0101248453495971,-0.0263671117216968,0.328832883288329
-0.0100410963310839,-0.0262753901487499,0.328932893289329
-0.00995713959441231,-0.0261835369473546,0.329032903290329
-0.00987297467804171,-0.0260915513462909,0.329132913291329
-0.00978860110057982,-0.0259994325534954,0.329232923292329
-0.00970401835582094,-0.0259071797530832,0.329332933293329
-0.00961922592267047,-0.0258147921063404,0.329432943294329
-0.00953422327507133,-0.0257222687527167,0.32953295329533
-0.00944900984230095,-0.0256296088103219,0.32963296329633
-0.0093635850635625,-0.0255368113759258,0.32973297329733
-0.00927794832843109,-0.0254438755249578,0.32983298329833
-0.00919209902151909,-0.0253508003115076,0.32993299329933
-0.00910603650758762,-0.0252575847698137,0.33003300330033
-0.00901976011665804,-0.025164227914263,0.33013301330133
-0.00893326916882632,-0.0250707287388952,0.33023302330233
-0.00884656294448585,-0.0249770862193877,0.33033303330333
-0.00875964070417887,-0.0248832993135515,0.33043304330433
-0.0086725016786707,-0.0247893669598429,0.330533053305331
-0.00858514506894995,-0.0246952880813336,0.330633063306331
-0.00849757004126562,-0.02460106158174,0.330733073307331
-0.00840977574201522,-0.0245066863508829,0.330833083308331
-0.00832176128285716,-0.0244121612597246,0.330933093309331
-0.00823352573574688,-0.0243174851663236,0.331033103310331
-0.00814506814286333,-0.0242226569113692,0.331133113311331
-0.00805638753149678,-0.0241276753276097,0.331233123312331
-0.00796748287930987,-0.0240325392343942,0.331333133313331
-0.00787835313418799,-0.0239372474361831,0.331433143314331
-0.00778899720927711,-0.0238417987260226,0.331533153315332
-0.00769941399290924,-0.0237461918835591,0.331633163316332
-0.00760960231882535,-0.0236504256765286,0.331733173317332
-0.00751956099595255,-0.0235544988597633,0.331833183318332
-0.00742928880344092,-0.0234584101806517,0.331933193319332
-0.00733878447577573,-0.0233621583845969,0.332033203320332
-0.00724804672262779,-0.0232657422125355,0.332133213321332
-0.00715707421892853,-0.0231691604029228,0.332233223322332
-0.00706586560486954,-0.0230724116892513,0.332333233323332
-0.00697441947597746,-0.0229754947985616,0.332433243324332
-0.00688273436326228,-0.0228784084191848,0.332533253325333
-0.0067908087679572,-0.0227811512394518,0.332633263326333
-0.00669864114166732,-0.0226837219486859,0.332733273327333
-0.00660622997570041,-0.0225861192932831,0.332833283328333
-0.00651357378617801,-0.0224883420965624,0.332933293329333
-0.00642067106440767,-0.0223903891813468,0.333033303330333
-0.00632752025206896,-0.0222922593709555,0.333133313331333
-0.00623411978091594,-0.0221939514956556,0.333233323332333
-0.00614046808270255,-0.0220954644412975,0.333333333333333
-0.00604656367851324,-0.0219967972083726,0.333433343334333
-0.00595240504972983,-0.0218979488092829,0.333533353335334
-0.00585799066780892,-0.0217989182708225,0.333633363336334
-0.00576331897442997,-0.0216997046356667,0.333733373337334
-0.00566838839142129,-0.0216003069613788,0.333833383338334
-0.00557319732572293,-0.0215007243243811,0.333933393339334
-0.00547774415946076,-0.0214009558214433,0.334033403340334
-0.00538202725987228,-0.021301000572164,0.334133413341334
-0.00528604498426946,-0.0212008577199631,0.334233423342334
-0.00518979567011292,-0.0211005264320823,0.334333433343334
-0.00509327763501206,-0.0210000059010733,0.334433443344334
-0.00499648919161371,-0.0208992953477759,0.334533453345335
-0.00489942863767592,-0.0207983940208216,0.334633463346335
-0.00480209425606869,-0.0206973011931595,0.334733473347335
-0.00470448427010823,-0.0205960161248356,0.334833483348335
-0.00460659689814778,-0.0204945381046803,0.334933493349335
-0.0045084303486153,-0.0203928664532854,0.335033503350335
-0.00440998283490123,-0.0202910005249904,0.335133513351335
-0.00431125255054495,-0.0201889397058963,0.335233523352335
-0.00421223770397441,-0.0200866834178365,0.335333533353335
-0.00411293643910069,-0.0199842310692448,0.335433543354335
-0.00401334687998414,-0.0198815820755028,0.335533553355336
-0.00391346714572186,-0.0197787358822653,0.335633563356336
-0.00381329538022535,-0.019675691975386,0.335733573357336
-0.00371282971748029,-0.0195724498799243,0.335833583358336
-0.00361206832621197,-0.0194690091601462,0.335933593359336
-0.00351100939995986,-0.0193653694244864,0.336033603360336
-0.00340965116700287,-0.0192615303220746,0.336133613361336
-0.00330799187050847,-0.0191574915258622,0.336233623362336
-0.00320602981816044,-0.0190532527623986,0.336333633363336
-0.00310378615150357,-0.018948740759854,0.336433643364336
-0.00300125761990124,-0.0188439541043257,0.336533653365337
-0.00289844091812613,-0.0187388914628044,0.336633663366337
-0.0027953326317691,-0.018633551590619,0.336733673367337
-0.00269192917272292,-0.0185279333393766,0.336833683368337
-0.00258822670970284,-0.0184220356604367,0.336933693369337
-0.00248422104913965,-0.0183158576257552,0.337033703370337
-0.00237990753096053,-0.0182093984005882,0.337133713371337
-0.00227528038342434,-0.0181026567745079,0.337233723372337
-0.00217033305562994,-0.017995631598129,0.337333733373337
-0.00206505806863196,-0.0178883217146219,0.337433743374337
-0.00195944690625865,-0.0177807258922185,0.337533753375338
-0.00185349009451754,-0.0176728427661479,0.337633763376338
-0.00174717739018116,-0.017564670814318,0.337733773377338
-0.00164049819270034,-0.0174562083682342,0.337833783378338
-0.0015334420801869,-0.0173474536670937,0.337933793379338
-0.00142599939502426,-0.0172384049555527,0.338033803380338
-0.00131816176992514,-0.0171290605824863,0.338133813381338
-0.00120992252991827,-0.0170194190853562,0.338233823382338
-0.0011012765434643,-0.0169094789256932,0.338333833383338
-0.000992220490447366,-0.0167992387243341,0.338433843384338
-0.000882752862175226,-0.016688697334375,0.338533853385339
-0.000772873777755108,-0.0165778537965057,0.338633863386339
-0.000662617078546926,-0.0164671290602219,0.338733873387339
-0.000551955488980359,-0.0163561004946301,0.338833883388339
-0.00044092844845812,-0.0162451876437598,0.338933893389339
-0.000329507912175421,-0.0161339702558856,0.339033903390339
-0.000217700753615448,-0.0160224491503663,0.339133913391339
-0.000105514799120263,-0.0159106253698873,0.339233923392339
6.99887413233319e-06,-0.0157989233433657,0.339333933393339
0.000119951174884463,-0.0156876741712138,0.339433943394339
0.000233209457312652,-0.0155765428185084,0.33953395339534
0.000346802709154712,-0.0154651098906005,0.33963396339634
0.000460680230405683,-0.015353795806462,0.33973397339734
0.00057495224494093,-0.0152429325414471,0.33983398339834
0.000689329580101137,-0.0151316940006137,0.33993399339934
0.000803983938976401,-0.0150206125553535,0.34003400340034
0.000918953470640806,-0.0149093002126628,0.34013401340134
0.00103414616470942,-0.0147981070834705,0.34023402340234
0.0011496549596113,-0.0146867310362435,0.34033403340334
0.00126542626698969,-0.0145751346171971,0.34043404340434
0.00138138261251261,-0.0144636586642605,0.340534053405341
0.00149750908295404,-0.0143519126266012,0.340634063406341
0.00161383869584863,-0.0142403348071513,0.340734073407341
0.00173029585280428,-0.0141284970747415,0.340834083408341
0.00184694828120587,-0.0140167750084177,0.340934093409341
0.00196376683946907,-0.0139052285925985,0.341034103410341
0.00208028034410046,-0.0137939723439844,0.341134113411341
0.00219664997208315,-0.0136825917002084,0.341234123412341
0.00231301649335052,-0.0135709415995044,0.341334133413341
0.00242922715776067,-0.0134597039475092,0.341434143414341
0.00254530904237172,-0.0133484516502796,0.341534153415342
0.00266147308123891,-0.0132374031823552,0.341634163416342
0.00277702851160929,-0.0131272239177767,0.341734173417342
0.00289197927891198,-0.0130179079592442,0.341834183418342
0.00300639557704578,-0.0129088935903063,0.341934193419342
0.00312073934380015,-0.0128002738292934,0.342034203420342
0.00323445520171325,-0.0126922956347582,0.342134213421342
0.00334818976939716,-0.0125847511312214,0.342234223422342
0.00346168721430939,-0.0124769910067573,0.342334233423342
0.00357492188371658,-0.012369237121034,0.342434243424342
0.00368787145988927,-0.0122613073709092,0.342534253425343
0.00380082999888591,-0.0121534105916688,0.342634263426343
0.00391348047679158,-0.012045531957432,0.342734273427343
0.00402615294984422,-0.0119382067626821,0.342834283428343
0.00413865469251616,-0.011830658327612,0.342934293429343
0.00425109865326199,-0.0117238954433611,0.343034303430343
0.00436326758037693,-0.0116179845832142,0.343134313431343
0.00447479950183098,-0.0115128811489334,0.343234323432343
0.00458586215543413,-0.0114083808963235,0.343334333433343
0.00469662482242834,-0.0113043270444527,0.343434343434343
0.00480701619724672,-0.0112005048771132,0.343534353435344
0.00491697890987582,-0.0110974829385816,0.343634363436344
0.00502614911730858,-0.0109946136132187,0.343734373437344
0.00513495031049263,-0.0108922063288718,0.343834383438344
0.00524327988345658,-0.0107898044400852,0.343934393439344
0.00535114110172564,-0.0106881423991602,0.344034403440344
0.00545850499741306,-0.0105872878257891,0.344134413441344
0.0055650463381264,-0.010487004173878,0.344234423442344
0.00567097552690083,-0.010386944776188,0.344334433443344
0.00577668174682056,-0.0102871038932364,0.344434443444344
0.0058821628688425,-0.0101874798272478,0.344534453445345
0.00598679090968331,-0.0100882546649873,0.344634463446345
0.00609029040394835,-0.00998907335257334,0.344734473447345
0.00619340034291915,-0.00989000324766245,0.344834483448345
0.00629589661629586,-0.00979112294171368,0.344934493449345
0.00639736705328685,-0.00969262281433748,0.345034503450345
0.00649780560423407,-0.00959450522733228,0.345134513451345
0.00659707830817112,-0.00949644939646651,0.345234523452345
0.00669546005480757,-0.0093988266387301,0.345334533453345
0.00679294704759841,-0.00930164060525791,0.345434543454345
0.00688940051662007,-0.00920464822982424,0.345534553455346
0.00698495361886497,-0.00910810142931926,0.345634563456346
0.00707946951990303,-0.00901175867846799,0.345734573457346
0.0071729474604253,-0.00891562576340361,0.345834583458346
0.00726523116173625,-0.00881957738474128,0.345934593459346
0.00735631940298585,-0.00872361765217895,0.346034603460346
0.00744621137027449,-0.00862775059005444,0.346134613461346
0.00753596834929631,-0.00853234440268682,0.346234623462346
0.00762484662418044,-0.00843702251102523,0.346334633463346
0.00771336616774545,-0.00834240853704111,0.346434643464346
0.00780109209444601,-0.00824794162632199,0.346534653465347
0.00788826640549012,-0.00815317396968489,0.346634663466347
0.00797484807834043,-0.00805831726644949,0.346734673467347
0.00806106915385739,-0.00796399359168104,0.346834683468347
0.00814652078136513,-0.00786977910604315,0.346934693469347
0.00823143857990558,-0.0077754982493545,0.347034703470347
0.00831551115834638,-0.00768126863361625,0.347134713471347
0.00839869997058942,-0.00758790516512936,0.347234723472347
0.00848112987085595,-0.00749473130801065,0.347334733473347
0.00856303448810354,-0.00740148647832934,0.347434743474347
0.00864403339363449,-0.00730875832517229,0.347534753475348
0.00872462632691574,-0.00721626000939062,0.347634763476348
0.00880464011090439,-0.00712401325268102,0.347734773477348
0.00888406026413834,-0.00703261416769624,0.347834783478348
0.00896247666050125,-0.00694152446688595,0.347934793479348
0.00904036031971382,-0.00685036099151379,0.348034803480348
0.00911725369110514,-0.0067595194120412,0.348134813481348
0.00919316622385391,-0.00666900593892091,0.348234823482348
0.00926825387407351,-0.00657895949840462,0.348334833483348
0.00934246905343711,-0.00648955668194458,0.348434843484348
0.00941591916198447,-0.0064010530580621,0.348534853485349
0.00948834162768549,-0.00631338513661375,0.348634863486349
0.00955982585048996,-0.00622592230303778,0.348734873487349
0.00963025208786489,-0.00613886149925993,0.348834883488349
0.00969990889708177,-0.00605228229143439,0.348934893489349
0.00976918194259649,-0.00596587789341426,0.349034903490349
0.00983829375653729,-0.005880299943688,0.349134913491349
0.00990662285689379,-0.00579555740359052,0.349234923492349
0.00997417409232569,-0.00571164925872482,0.349334933493349
0.0100410912700021,-0.00562854649902046,0.349434943494349
0.0101072549104188,-0.00554603969315917,0.34953495349535
0.0101729247568074,-0.00546387551729585,0.34963496349635
0.0102375981416468,-0.00538195624786594,0.34973497349735
0.0103012770649468,-0.00530029008193259,0.34983498349835
0.0103639061964064,-0.00521946770184842,0.34993499349935
0.0104257169168331,-0.00513960548933599,0.35003500350035
0.0104867733109143,-0.00506021923354169,0.35013501350135
0.0105470835424622,-0.00498131386649998,0.35023502350235
0.0106066158495316,-0.0049028477547524,0.35033503350335
0.0106651910649752,-0.00482465545231193,0.35043504350435
0.0107230021574983,-0.00474689593466198,0.350535053505351
0.0107800555092665,-0.0046695653025273,0.350635063506351
0.0108361425187424,-0.00459254110666168,0.350735073507351
0.0108912601536528,-0.004515741812663,0.350835083508351
0.0109454257639602,-0.00443924110675523,0.350935093509351
0.010998895896851,-0.00436319452370963,0.351035103510351
0.0110514432410166,-0.00428738097855165,0.351135113511351
0.0111033280707093,-0.0042120227746243,0.351235123512351
0.0111545061822342,-0.0041370688486454,0.351335133513351
0.0112048001057231,-0.004062344655823,0.351435143514351
0.0112544016982129,-0.0039880178198227,0.351535153515352
0.0113033174957165,-0.00391408431829185,0.351635163516352
0.0113516327740936,-0.00384060537684626,0.351735173517352
0.011399141001296,-0.003767427705887,0.351835183518352
0.0114458489912537,-0.00369454707412744,0.351935193519352
0.0114917635479706,-0.00362195928204303,0.352035203520352
0.0115368914853767,-0.00354966014698235,0.352135213521352
0.0115812094882191,-0.00347757783087009,0.352235223522352
0.0116249871161559,-0.00340594769567476,0.352335233523352
0.0116682321260496,-0.00333476820590488,0.352435243524352
0.0117106882188542,-0.00326379884770491,0.352535253525353
0.0117526283090833,-0.00319327847834655,0.352635263526353
0.0117937930505292,-0.00312296419239892,0.352735273527353
0.0118341898228814,-0.00305285471640657,0.352835283528353
0.0118738258668709,-0.00298294879428374,0.352935293529353
0.0119127082793071,-0.00291324519178123,0.353035303530353
0.0119508440130785,-0.00284374270095254,0.353135313531353
0.0119882398920404,-0.00277444014412427,0.353235323532353
0.0120249026060526,-0.00270533637538491,0.353335333533353
0.0120608387159417,-0.00263643028356276,0.353435343534353
0.0120960546485391,-0.00256772079421078,0.353535353535354
0.0121305567066054,-0.00249920687357683,0.353635363536354
0.0121643510688318,-0.00243088752612254,0.353735373537354
0.0121974437848761,-0.00236276179849327,0.353835383538354
0.0122298407902519,-0.00229482877951806,0.353935393539354
0.0122615478964025,-0.00222708760418038,0.354035403540354
0.0122925708006269,-0.00215953745262493,0.354135413541354
0.0123229150860796,-0.00209217755164685,0.354235423542354
0.0123525862118448,-0.00202500717469167,0.354335433543354
0.0123815895377506,-0.00195802564284777,0.354435443544354
0.0124099303045182,-0.00189123232435034,0.354535453545355
0.0124376136436868,-0.00182462663557351,0.354635463546355
0.0124646445825767,-0.00175820803854929,0.354735473547355
0.0124910280492521,-0.00169197604543421,0.354835483548355
0.012517128834616,-0.00162600218909147,0.354935493549355
0.0125429483530673,-0.00156028614048705,0.355035503550355
0.012568487944563,-0.0014948276023492,0.355135513551355
0.0125937488746181,-0.00142962630916769,0.355235523552355
0.0126187323541571,-0.0013646820276909,0.355335533553355
0.0126434395097361,-0.00129999455791767,0.355435543554355
0.0126678714133208,-0.00123556373210542,0.355535553555356
0.0126920290822863,-0.00117138941675467,0.355635563556356
0.0127159134645278,-0.00110747149970595,0.355735573557356
0.0127395254533501,-0.00104380990651731,0.355835583558356
0.0127628658924301,-0.000980404582597845,0.355935593559356
0.0127859355559649,-0.000917255508096271,0.356035603560356
0.0128087351883752,-0.000854362702863976,0.356135613561356
0.0128312654397884,-0.000791726261194198,0.356235623562356
0.0128535269255921,-0.00072934632204533,0.356335633563356
0.0128755202016203,-0.000667223044227149,0.356435643564356
0.0128972457889675,-0.000605356626251875,0.356535653565357
0.0129187041640629,-0.000543747281519971,0.356635663566357
0.0129398957537075,-0.000482395278023016,0.356735673567357
0.0129608209549258,-0.000421300883752158,0.356835683568357
0.0129814687354045,-0.000360290802557363,0.356935693569357
0.0130018380132525,-0.000299366667200906,0.357035703570357
0.0130219277016156,-0.000238530150147725,0.357135713571357
0.0130417367235654,-0.000177782918900151,0.357235723572357
0.0130612639773593,-0.000117126670736893,0.357335733573357
0.0130805083860692,-5.65631227881491e-05,0.357435743574357
0.0130994688529151,3.90600285306102e-06,0.357535753575358
0.0131181442711918,6.42789741680817e-05,0.357635763576358
0.0131365335441197,0.000124554054175761,0.357735773577358
0.013154635579882,0.000184729500931696,0.357835783578358
0.0131724492816988,0.000244803572491916,0.357935793579358
0.0131899735627162,0.000304774526912128,0.358035803580358
0.0132072073261545,0.000364640617285217,0.358135813581358
0.0132241494950853,0.00042440010166732,0.358235823582358
0.0132407989826545,0.000484051223225578,0.358335833583358
0.0132571547168964,0.000543592249941551,0.358435843584358
0.0132732156258454,0.000603021449796583,0.358535853585359
0.0132889806424987,0.000662337125511856,0.358635863586359
0.0133044487147418,0.000721537550031427,0.358735873587359
0.0133196187805347,0.00078062101615095,0.358835883588359
0.0133344897877628,0.000839585811702936,0.358935893589359
0.0133490606793491,0.000898430229482824,0.359035903590359
0.013363330408142,0.000957152552360522,0.359135913591359
0.0133772979319525,0.001015751083057,0.359235923592359
0.0133909622085918,0.00107422411933062,0.359335933593359
0.0134043221958711,0.00113256995893965,0.359435943594359
0.0134173768565643,0.00119078690460504,0.35953595359536
0.0134301251584084,0.00124887327393624,0.35963596359636
0.0134425660741028,0.00130682737958005,0.35973597359736
0.0134546985713844,0.0013646475391458,0.35983598359836
0.0134665216328783,0.00142233208513148,0.35993599359936
0.0134780342362469,0.00147987934507215,0.36003600360036
0.0134892353591526,0.00153728763657723,0.36013601360136
0.0135001239842207,0.00159455529710733,0.36023602360236
0.0135106991040019,0.00165168066412336,0.36033603360336
0.0135209597060842,0.0017086620998999,0.36043604360436
0.0135309047929439,0.00176549795678589,0.360536053605361
0.0135405333620948,0.00182218661690752,0.360636063606361
0.0135498444209761,0.00187872646239053,0.360736073607361
0.013558836977027,0.00193511588528664,0.360836083608361
0.0135675100376866,0.00199135329253547,0.360936093609361
0.0135758626302455,0.00204743711092846,0.361036103610361
0.0135838937671054,0.00210336576229393,0.361136113611361
0.0135916024854828,0.00215913769823686,0.361236123612361
0.0135989878126678,0.00221475138028822,0.361336133613361
0.0136060487858765,0.00227020528486711,0.361436143614361
0.0136127844472878,0.00232549789335554,0.361536153615362
0.0136191938490062,0.00238062772187527,0.361636163616362
0.0136252760332103,0.00243559328158492,0.361736173617362
0.0136310300619304,0.00249039312334586,0.361836183618362
0.0136364549922337,0.00254502579801925,0.361936193619362
0.013641549891113,0.00259948988624329,0.362036203620362
0.0136463138255613,0.00265378397858168,0.362136213621362
0.0136507458724968,0.00270790669041193,0.362236223622362
0.0136548451138011,0.00276185665200039,0.362336233623362
0.0136586106313553,0.0028156325134642,0.362436243624362
0.0136620415120034,0.0028692329596604,0.362536253625363
0.013665136857478,0.00292265667048313,0.362636263626363
0.0136678957546232,0.00297590237049189,0.362736273627363
0.013670317315097,0.00302896879417152,0.362836283628363
0.0136724006455948,0.00308185470082114,0.362936293629363
0.0136741448577747,0.00313455887951647,0.363036303630363
0.0136755490682575,0.00318708012925908,0.363136313631363
0.013676612398627,0.00323941729371571,0.363236323632363
0.0136773339704667,0.00329156922151558,0.363336333633363
0.0136777129252118,0.0033435348009909,0.363436343634363
0.0136777483894087,0.0033953129303991,0.363536353635364
0.0136774395044923,0.00344690255266294,0.363636363636364
0.0136767854168602,0.00349830261566794,0.363736373637364
0.0136757852778732,0.00354951211196486,0.363836383638364
0.0136744382388917,0.00360053005395594,0.363936393639364
0.0136727434562389,0.00365135548381982,0.364036403640364
0.0136707000912012,0.00370198747351226,0.364136413641364
0.0136683073149901,0.00375242511980278,0.364236423642364
0.0136655642938547,0.00380266754923814,0.364336433643364
0.0136624702039695,0.00385271392310432,0.364436443644364
0.0136590242264717,0.00390256342253876,0.364536453645365
0.0136552255474618,0.00395221526341833,0.364636463646365
0.0136510733480768,0.00400166870132255,0.364736473647365
0.0136465668243426,0.00405092300671917,0.364836483648365
0.0136417051722851,0.00409997748977841,0.364936493649365
0.0136364875928927,0.0041488314904475,0.365036503650365
0.0136309132970796,0.00419748438341296,0.365136513651365
0.0136249814808716,0.00424593556817564,0.365236523652365
0.0136186913700713,0.00429418448890144,0.365336533653365
0.0136120421755928,0.00434223060464479,0.365436543654365
0.0136050331282016,0.00439007342905084,0.365536553655366
0.0135976634437746,0.0044377124906533,0.365636563656366
0.0135899323630028,0.00448514738250208,0.365736573657366
0.0135818391166516,0.00453237773734988,0.365836583658366
0.0135733829354863,0.00457940321276315,0.365936593659366
0.0135645630701238,0.00462622349608526,0.366036603660366
0.0135553787612548,0.00467283831932486,0.366136613661366
0.0135458292594961,0.00471924743434153,0.366236623662366
0.0135359138303525,0.00476545061780927,0.366336633663366
0.0135256317343664,0.00481144765136482,0.366436643664366
0.0135149822469684,0.00485723836130971,0.366536653665367
0.0135039646485519,0.00490282258883449,0.366636663666367
0.0134925782195104,0.00494820022972019,0.366736673667367
0.0134808222551255,0.00499337120952483,0.366836683668367
0.0134686960407538,0.00503833547365742,0.366936693669367
0.0134561988865652,0.00508309302211794,0.367036703670367
0.0134433300878418,0.00512764387972061,0.367136713671367
0.0134300889646793,0.00517198813083302,0.367236723672367
0.0134164748272482,0.00521612590448793,0.367336733673367
0.0134024869857183,0.00526005737438368,0.367436743674367
0.0133881247701116,0.00530378275888344,0.367536753675368
0.0133733875005236,0.00534730231605326,0.367636763676368
0.0133582745119387,0.00539061634862392,0.367736773677368
0.0133427851343783,0.00543372520399188,0.367836783678368
0.0133269187226781,0.00547662924940456,0.367936793679368
0.0133106746167849,0.00551932890670029,0.368036803680368
0.0132940521764971,0.00556182462749429,0.368136813681368
0.0132770507616131,0.00560411690310404,0.368236823682368
0.0132596697368938,0.0056462062744753,0.368336833683368
0.013241908477026,0.00568809331233041,0.368436843684368
0.0132237663566965,0.00572977862709428,0.368536853685369
0.0132052427654803,0.00577126286889416,0.368636863686369
0.0131863370879898,0.00581254672755994,0.368736873687369
0.0131670487187628,0.00585363092766093,0.368836883688369
0.0131473770721885,0.00589451622850617,0.368936893689369
0.0131273215477677,0.00593520342910695,0.369036903690369
0.0131068815747777,0.00597569336321458,0.369136913691369
0.0130860565725708,0.00601598689931948,0.369236923692369
0.01306484598035,0.00605608494561483,0.369336933693369
0.0130432492422811,0.00609598844007073,0.369436943694369
0.0130212658124558,0.00613569835539658,0.36953695369537
0.0129988951449658,0.00617521569904172,0.36963696369637
0.0129761367137536,0.0062145415131949,0.36973697369737
0.0129529900026878,0.00625367687478452,0.36983698369837
0.0129294544956367,0.00629262288555304,0.36993699369937
0.01290552969632,0.00633138068694549,0.37003700370037
0.01288121511342,0.00636995145514631,0.37013701370137
0.0128565102705077,0.00640833638122851,0.37023702370237
0.0128314147060422,0.00644653670589305,0.37033703370337
0.0128059279535198,0.00648455368472927,0.37043704370437
0.0127800495861396,0.00652238861799187,0.370537053705371
0.0127537791622119,0.00656004282578659,0.370637063706371
0.0127271162698241,0.00659751765799622,0.370737073707371
0.0127000605119518,0.00663481449428013,0.370837083708371
0.0126726114915706,0.00667193474407472,0.370937093709371
0.0126447685734418,0.00670888020391506,0.371037103710371
0.0126165309932935,0.00674565287381107,0.371137113711371
0.0125878979769282,0.00678225475873548,0.371237123712371
0.0125588687551115,0.00681868789343795,0.371337133713371
0.0125294425685341,0.00685495433748209,0.371437143714371
0.0124996186529246,0.00689105615539436,0.371537153715372
0.0124693962539363,0.00692699545636647,0.371637163716372
0.0124387746221863,0.0069627743396644,0.371737173717372
0.0124077530082908,0.00699839496410794,0.371837183718372
0.0123763307918996,0.0070338593545211,0.371937193719372
0.012344507709984,0.00706916916351743,0.372037203720372
0.012312283534255,0.00710432606852479,0.372137213721372
0.0122796580662004,0.00713933177674775,0.372237223722372
0.0122466311122709,0.00717418803013038,0.372337233723372
0.0122132025235824,0.00720889659046814,0.372437243724372
0.0121793721661392,0.00724345925429613,0.372537253725373
0.0121451399307595,0.00727787784792602,0.372637263726373
0.0121105057430014,0.0073121542224838,0.372737273727373
0.0120754695383483,0.00734629027376051,0.372837283728373
0.0120400312919863,0.00738028790251011,0.372937293729373
0.0120041910088782,0.00741414905415171,0.373037303730373
0.0119679487039124,0.00744787569891855,0.373137313731373
0.0119313044515308,0.00748146982689487,0.373237323732373
0.0118941283106383,0.00751503393983298,0.373337333733373
0.011856422281245,0.00754856955138815,0.373437343734373
0.0118181883931375,0.00758207817025281,0.373537353735374
0.0117794287009167,0.00761556132497047,0.373637363736374
0.0117401452839975,0.00764902055897322,0.373737373737374
0.0117003402515717,0.00768245741569312,0.373837383738374
0.0116600157376446,0.00771587345345049,0.373937393739374
0.011619173905999,0.00774927024049139,0.374037403740374
0.0115778169452314,0.00778264935002481,0.374137413741374
0.0115359470687522,0.00781601237511057,0.374237423742374
0.0114935665247119,0.00784936090880895,0.374337433743374
0.0114506775711859,0.00788269656403115,0.374437443744374
0.0114072825158783,0.0079160209536884,0.374537453745375
0.0113633836714556,0.00794933571550601,0.374637463746375
0.0113189833853241,0.00798264248224657,0.374737473747375
0.0112740840247413,0.00801594291148645,0.374837483748375
0.0112286879867414,0.00804923865583943,0.374937493749375
0.01118279768821,0.00808253138280762,0.375037503750375
0.011136415560921,0.00811582277478149,0.375137513751375
0.0110895440515368,0.008149114534003,0.375237523752375
0.0110421856414593,0.00818240835278802,0.375337533753375
0.0109943428170532,0.0082157059532297,0.375437543754375
0.0109460180894974,0.00824900906238366,0.375537553755376
0.0108972139947846,0.00828231941226864,0.375637563756376
0.0108479330738705,0.00831563874979146,0.375737573757376
0.0107981779024504,0.00834896882682203,0.375837583758376
0.010747951066145,0.00838231141508125,0.375937593759376
0.0106972551753892,0.00841566829125303,0.376037603760376
0.010646092865432,0.00844904124194672,0.376137613761376
0.010594466776485,0.00848243205873458,0.376237623762376
0.0105423795834994,0.00851584255800277,0.376337633763376
0.0104898339614266,0.00854927455613753,0.376437643764376
0.0104368326199578,0.00858272987945076,0.376537653765377
0.0103833782737464,0.00861621036914282,0.376637663766377
0.0103294736622603,0.00864971786641373,0.376737673767377
0.0102751215200044,0.00868325423231511,0.376837683768377
0.0102203246062977,0.00871682133782403,0.376937693769377
0.0101650857052734,0.00875042105888034,0.377037703770377
0.0101094075911386,0.00878405528631237,0.377137713771377
0.0100532930629149,0.00881772591591126,0.377237723772377
0.00999674492458657,0.00885143485339359,0.377337733773377
0.00993976598013762,0.00888518401936458,0.377437743774377
0.0098823590633293,0.00891897532450374,0.377537753775378
0.00982452700792241,0.00895281070430455,0.377637763776378
0.00976627265760384,0.00898669208929777,0.377737773777378
0.00970759886598577,0.00902062140505125,0.377837783778378
0.00964850850156886,0.00905460059698433,0.377937793779378
0.00958900443285376,0.00908863160555318,0.378037803780378
0.00952908952337829,0.00912271636128848,0.378137813781378
0.00946876665653167,0.00915685680464675,0.378237823782378
0.00940803871570291,0.00919105487608416,0.378337833783378
0.00934690857931828,0.0092253125061315,0.378437843784378
0.00928537914565524,0.00925963163028224,0.378537853785379
0.00922345329810291,0.00929401418403008,0.378637863786379
0.00916113389027347,0.00932846209790558,0.378737873787379
0.00909842380059343,0.00936297731732796,0.378837883788379
0.00903532588763758,0.0093975617529767,0.378937893789379
0.00897184303479514,0.00943221733538259,0.379037903790379
0.00890797810064122,0.00946694595537385,0.379137913791379
0.00884373397352754,0.00950174951370442,0.379237923792379
0.00877911352195486,0.00953662987638856,0.379337933793379
0.00871411962931239,0.00957158889951494,0.379437943794379
0.0086487551740262,0.00960662843917228,0.37953795379538
0.00858302302955987,0.00964175031670944,0.37963796379638
0.00851692606937676,0.00967695635843852,0.37973797379738
0.00845046717190338,0.00971224836585721,0.37983798379838
0.00838364921060297,0.00974762813053779,0.37993799379938
0.00831647506886475,0.00978309741427549,0.38003800380038
0.00824894760030091,0.00981865797390308,0.38013801380138
0.00818106967837493,0.00985431154640192,0.38023802380238
0.00811284416166192,0.00989005983897646,0.38033803380338
0.0080442738839229,0.00992590455386845,0.38043804380438
0.00797536167395609,0.00996184736354293,0.380538053805381
0.00790611036055969,0.00999788991565073,0.380638063806381
0.00783652276260648,0.0100340338429544,0.380738073807381
0.00776660167911764,0.0100702807434767,0.380838083808381
0.00769634992896607,0.0101066321953894,0.380938093809381
0.00762577028635896,0.0101430897570128,0.381038103810381
0.00755486550068974,0.010179654971779,0.381138113811381
0.0074836383362403,0.0102163293434176,0.381238123812381
0.00741209153247819,0.0102531143607696,0.381338133813381
0.00734022783879706,0.0102900114680113,0.381438143814381
0.00726804997977603,0.01032702209443,0.381538153815382
0.00719556069488299,0.0103641476296107,0.381638163816382
0.00712276269877164,0.0104013894383248,0.381738173817382
0.00704965871105858,0.0104387488506034,0.381838183818382
0.0069762514414347,0.0104762271617386,0.381938193819382
0.00690254358470253,0.0105138256521337,0.382038203820382
0.00682853784559031,0.0105515455476012,0.382138213821382
0.00675423691890049,0.0105893880590654,0.382238223822382
0.00667964347958429,0.0106273543577479,0.382338233823382
0.00660476021748165,0.0106654455801308,0.382438243824382
0.006529589802581,0.0107036628428451,0.382538253825383
0.00645413489990793,0.0107420072228193,0.382638263826383
0.00637839817448828,0.0107804797672048,0.382738273827383
0.00630238225164532,0.0108190814983393,0.382838283828383
0.00622608973188833,0.0108578134286349,0.382938293829383
0.00614952320580087,0.0108966765258382,0.383038303830383
0.00607268526892939,0.0109356717428078,0.383138313831383
0.00599557849696919,0.0109747999877366,0.383238323832383
0.00591820546561546,0.0110140621291154,0.383338333833383
0.0058405687456008,0.011053459030472,0.383438343834383
0.00576267089773183,0.0110929914908178,0.383538353835384
0.00568451448777821,0.0111326602992388,0.383638363836384
0.00560610206165843,0.0111724662051182,0.383738373837384
0.00552743611069998,0.011212409947914,0.383838383838384
0.00544851912623055,0.0112524922422697,0.383938393839384
0.00536935356980083,0.0112927137780152,0.384038403840384
0.00528994192281266,0.011333075200315,0.384138413841384
0.00521028669644501,0.0113735771096685,0.384238423842384
0.00513039046143026,0.0114142200370955,0.384338433843384
0.00505025578353807,0.0114550044888021,0.384438443844384
0.00496988522357517,0.0114959309312918,0.384538453845385
0.00488928134731123,0.0115369998161798,0.384638463846385
0.00480844671555308,0.0115782115504161,0.384738473847385
0.00472738388414475,0.0116195665210994,0.384838483848385
0.00464609540396745,0.0116610650805887,0.384938493849385
0.00456458384079093,0.0117027075564291,0.385038503850385
0.00448285173557056,0.0117444942463888,0.385138513851385
0.00440090164911328,0.0117864254234221,0.385238523852385
0.00431873613230041,0.0118285013307061,0.385338533853385
0.00423635773105032,0.0118707221866046,0.385438543854385
0.00415376897639284,0.0119130881995552,0.385538553855386
0.00407097237950695,0.0119555995631071,0.385638563856386
0.00398797042675742,0.011998256441033,0.385738573857386
0.00390476563428571,0.0120410589871797,0.385838583858386
0.0038213604884566,0.0120840073256175,0.385938593859386
0.00373775750044897,0.0121271015556023,0.386038603860386
0.00365395917647885,0.0121703417565389,0.386138613861386
0.00356996801283644,0.0122137279929439,0.386238623862386
0.00348608134599352,0.0122571923289945,0.386338633863386
0.00340229922557817,0.0123007352411195,0.386438643864386
0.00331862172106964,0.0123443571759714,0.386538653865387
0.00323504890194707,0.0123880585653143,0.386638663866387
0.00315158086746663,0.0124318398210607,0.386738673867387
0.00306821770695884,0.0124757013253467,0.386838683868387
0.00298495953456811,0.0125196434503824,0.386938693869387
0.00290180646443895,0.0125636665534898,0.387038703870387
0.00281875862560422,0.0126077709721396,0.387138713871387
0.00273581614709691,0.012651957028914,0.387238723872387
0.00265297918276384,0.012696225026544,0.387338733873387
0.00257024789637763,0.0127405752479095,0.387438743874387
0.00248762245171075,0.0127850079709274,0.387538753875388
0.0024051030373498,0.0128295234487008,0.387638763876388
0.00232268985180699,0.0128741219244072,0.387738773877388
0.00224038310351986,0.0129188036312982,0.387838783878388
0.00215818299596356,0.0129635687827744,0.387938793879388
0.00207608976238993,0.0130084175823109,0.388038803880388
0.0019941036360506,0.0130533502333824,0.388138813881388
0.00191222486508577,0.0130983669096873,0.388238823882388
0.00183045372244973,0.0131434677849236,0.388338833883388
0.00174879047117113,0.0131886530278266,0.388438843884388
0.00166723540405532,0.0132339227773549,0.388538853885389
0.00158578880398202,0.0132792771923182,0.388638863886389
0.00150445095879408,0.0133247164216006,0.388738873887389
0.00142322217122249,0.0133702406041608,0.388838883888389
0.00134210274896094,0.0134158498640686,0.388938893889389
0.00126109303940591,0.0134615443154685,0.389038903890389
0.00118019338995354,0.0135073240576168,0.389138913891389
0.00109940416785136,0.0135531891848067,0.389238923892389
0.0010187257701236,0.0135991397714802,0.389338933893389
0.000938158598757506,0.0136451758871166,0.389438943894389
0.000857703105368219,0.013691297576381,0.38953895389539
0.00077735976142203,0.0137375048640877,0.38963896389639
0.000697043176914606,0.0137837038291721,0.38973897389739
0.000616755073938962,0.0138298945609648,0.38983898389839
0.000536581849948674,0.0138761721666403,0.38993899389939
0.000456524045889288,0.0139225366461985,0.39003900390039
0.000376582222557626,0.0139689879698626,0.39013901390139
0.000296756955638968,0.0140155261177815,0.39023902390239
0.000217048825781518,0.0140621510502526,0.39033903390339
0.000137458458298422,0.0141088627275736,0.39043904390439
5.82189809041451e-05,0.014155703403057,0.390539053905391
-2.06677205358079e-05,0.014202673632537,0.390639063906391
-9.91997403045467e-05,0.0142497739023682,0.390739073907391
-0.000177454428664314,0.0142969053187569,0.390839083908391
-0.000255428693788144,0.0143440685119792,0.390939093909391
-0.00033311942896083,0.0143912640726086,0.391039103910391
-0.000410523532429983,0.0144384925465537,0.391139113911391
-0.000487561142754601,0.0144858555621133,0.391239123912391
-0.000564230294664505,0.0145333533475764,0.391339133913391
-0.00064052901792648,0.0145809860716782,0.391439143914391
-0.000716455332381675,0.0146287538684145,0.391539153915392
-0.000792007257871455,0.0146766568370414,0.391639163916392
-0.000867182794385798,0.0147246950371124,0.391739173917392
-0.000941979956803142,0.0147728684934417,0.391839183918392
-0.0010164691921252,0.0148210733643199,0.391939193919392
-0.00109064741845075,0.0148693099375895,0.392039203920392
-0.00116451154891576,0.0149175784762793,0.392139213921392
-0.00123805851154464,0.0149658792186037,0.392239223922392
-0.00131128522443595,0.0150142123730005,0.392339233923392
-0.00138418863050279,0.0150625781379821,0.392439243924392
-0.00145676566273208,0.0151109766822835,0.392539253925393
-0.00152901326899939,0.015159408154789,0.392639263926393
-0.0016009284170317,0.0152078726795686,0.392739273927393
-0.00167250806959294,0.0152563703608412,0.392839283928393
-0.00174374920929833,0.0153049012929002,0.392939293929393
-0.00181464883365142,0.015353465540262,0.393039303930393
-0.0018852039451187,0.0154020631426289,0.393139313931393
-0.00195521660226559,0.0154508459866152,0.393239323932393
-0.00202468575794029,0.0154998128464084,0.393339333933393
-0.00209380401360054,0.015548811056234,0.393439343934393
-0.00216237545759857,0.01559799187243,0.393539353935394
-0.00223039907752221,0.015647354019556,0.393639363936394
-0.00229787386592235,0.015696896227134,0.393739373937394
-0.00236479882527537,0.0157466172097979,0.393839383938394
-0.00243136326669992,0.0157963653389992,0.393939393939394
-0.00249737471280854,0.0158462907296313,0.394039403940394
-0.00256302113476264,0.0158962421898724,0.394139413941394
-0.00262818289424797,0.0159464817111047,0.394239423942394
-0.00269285863145635,0.0159970066332651,0.394339433943394
-0.00275716239162202,0.0160475539078945,0.394439443944394
-0.00282097671013879,0.0160983830797126,0.394539453945395
-0.00288441419302771,0.0161492327131712,0.394639463946395
-0.00294747207104418,0.0162001027437539,0.394739473947395
-0.00300996349958327,0.0162511412069391,0.394839483948395
-0.00307167206069131,0.0163017807301679,0.394939493949395
-0.00313267382918951,0.0163521788179484,0.395039503950395
-0.00319329096053221,0.0164025997743294,0.395139513951395
-0.00325322310086285,0.0164528166751014,0.395239523952395
-0.00331276726903376,0.0165030573030389,0.395339533953395
-0.00337152972610679,0.0165529059687223,0.395439543954395
-0.00342995047427822,0.0166028436770336,0.395539553955396
-0.00348797774654037,0.0166528066013517,0.395639563956396
-0.0035452223052182,0.0167023802879951,0.395739573957396
-0.003602070851994,0.016751981195618,0.395839583958396
-0.00365820958877517,0.0168012981316002,0.395939593959396
-0.00371355765659753,0.0168501795070957,0.396039603960396
-0.0037685069283847,0.016899091716492,0.396139613961396
-0.00382264066260253,0.0169478485007949,0.396239623962396
-0.00387627307421888,0.0169968784626399,0.396339633963396
-0.00392933238123762,0.0170456827955673,0.396439643964396
-0.00398187825145059,0.0170946436454048,0.396539653965397
-0.00403384868951094,0.017143383059894,0.396639663966397
-0.00408509861777157,0.0171920836305168,0.396739673967397
-0.0041354684572721,0.0172403372212412,0.396839683968397
-0.00418518382700472,0.0172887308771808,0.396939693969397
-0.00423407606607799,0.0173370222149917,0.397039703970397
-0.00428236109120247,0.0173855089086164,0.397139713971397
-0.00432979793839602,0.0174335893123721,0.397239723972397
-0.00437692122571195,0.017481477854128,0.397339733973397
-0.00442359198967731,0.0175292450553278,0.397439743974397
-0.0044695961895216,0.0175770446735629,0.397539753975398
-0.00451473156120794,0.0176247583261084,0.397639763976398
-0.00455943449401139,0.0176728171962578,0.397739773977398
-0.00460370388122644,0.0177212191500055,0.397839783978398
-0.00464786683118581,0.0177699226536454,0.397939793979398
-0.00469140608572431,0.017818433069473,0.398039803980398
-0.00473432307412959,0.0178667526853407,0.398139813981398
-0.0047769656939199,0.0179148822357438,0.398239823982398
-0.00481874497937607,0.0179629262869607,0.398339833983398
-0.00486025945457755,0.0180107830072176,0.398439843984398
-0.00490120199144044,0.0180585728636175,0.398539853985399
-0.0049417445610464,0.0181060795374623,0.398639863986399
-0.00498159513216122,0.0181532984580098,0.398739873987399
-0.00502125630778969,0.0182003571246558,0.398839883988399
-0.00506049809174674,0.0182471089858002,0.398939893989399
-0.00509955264896287,0.0182937037890886,0.399039903990399
-0.00513802993282614,0.0183402883590753,0.399139913991399
-0.00517617128449157,0.0183866564862945,0.399239923992399
-0.00521397960719944,0.0184328106174082,0.399339933993399
-0.00525083066458341,0.0184787287274929,0.399439943994399
-0.00528698589219162,0.0185247989028525,0.3995399539954
-0.00532310677223378,0.0185708490681868,0.3996399639964
-0.00535853606073477,0.0186166409940188,0.3997399739974
-0.00539316522117251,0.0186620614142744,0.3998399839984
-0.00542749073741472,0.0187072805382398,0.3999399939994
-0.00546139104557933,0.0187525365110244,0.4000400040004
-0.00549460438753596,0.0187975475793609,0.4001400140014
-0.00552752600098925,0.018842363202553,0.4002400240024
-0.00555998783547279,0.018887244106468,0.4003400340034
-0.00559212224896708,0.0189323250858234,0.4004400440044
-0.00562414439391105,0.018977308456751,0.400540054005401
-0.00565614683156061,0.0190222849293813,0.400640064006401
-0.00568781464222983,0.0190674632193961,0.400740074007401
-0.00571946264138566,0.0191126349039188,0.400840084008401
-0.00575108957343886,0.0191578008365518,0.400940094009401
-0.00578224555028778,0.0192030322335314,0.401040104010401
-0.00581350691724091,0.01924832007248,0.401140114011401
-0.00584416833082735,0.019293612760088,0.401240124012401
-0.00587493717423025,0.0193389629368168,0.401340134013401
-0.00590581187920388,0.0193843708805833,0.401440144014401
-0.00593620802595747,0.0194298447651256,0.401540154015402
-0.00596612625965577,0.0194753847393278,0.401640164016402
-0.00599615430531654,0.0195209836021613,0.401740174017402
-0.00602570232376748,0.0195666487035389,0.401840184018402
-0.00605477117853641,0.0196123802370098,0.401940194019402
-0.0060836999680901,0.0196579700873914,0.402040204020402
-0.00611195791062298,0.0197037093975761,0.402140214021402
-0.00613958818252915,0.0197491695103375,0.402240224022402
-0.00616644728929578,0.0197945344563707,0.402340234023402
-0.00619299472701303,0.01984018848077,0.402440244024402
-0.0062187565181291,0.0198854676447373,0.402540254025403
-0.00624417101718903,0.0199309634896869,0.402640264026403
-0.00626891001411804,0.0199764353444424,0.402740274027403
-0.00629308235313181,0.0200218539830514,0.402840284028403
-0.00631682485377186,0.0200676213578922,0.402940294029403
-0.00634000364440222,0.0201136778061364,0.403040304030403
-0.00636284276088062,0.0201599510693584,0.403140314031403
-0.00638525805390362,0.0202065686767309,0.403240324032403
-0.00640714984555442,0.0202530570378007,0.403340334033403
-0.0064284851580008,0.0202998314201493,0.403440344034403
-0.00644930403114485,0.0203464789333783,0.403540354035404
-0.00646979163216398,0.0203933452913721,0.403640364036404
-0.00648972931480568,0.0204404964249807,0.403740374037404
-0.00650998125708031,0.0204880914019959,0.403840384038404
-0.00652972391641605,0.0205355611029515,0.403940394039404
-0.00654912611747671,0.0205831488342729,0.404040404040404
-0.00656816349289505,0.0206308170721997,0.404140414041404
-0.00658691436564273,0.0206784489675132,0.404240424042404
-0.00660603490276647,0.0207263688791527,0.404340434043404
-0.00662460343713506,0.0207741487900933,0.404440444044404
-0.00664267272335406,0.0208219565473268,0.404540454045405
-0.00666065362699803,0.0208697634906605,0.404640464046405
-0.00667806495459812,0.0209175868608752,0.404740474047405
-0.00669533837580257,0.0209651605673127,0.404840484048405
-0.00671198173927169,0.0210125733498701,0.404940494049405
-0.00672867171835812,0.0210600388721448,0.405040504050405
-0.00674467108357561,0.0211074554115447,0.405140514051405
-0.00676011621773901,0.0211548955093748,0.405240524052405
-0.00677504782080317,0.0212026197674323,0.405340534053405
-0.00678958106455891,0.021250421623892,0.405440544054405
-0.00680413231833005,0.0212979529628724,0.405540554055406
-0.00681801376230641,0.0213454404951824,0.405640564056406
-0.00683123170421176,0.0213928854863373,0.405740574057406
-0.00684375424810509,0.0214400339549203,0.405840584058406
-0.00685569299255853,0.0214873136995928,0.405940594059406
-0.00686705349591243,0.0215347241893347,0.406040604060406
-0.00687804939695012,0.0215822213842241,0.406140614061406
-0.00688925635611334,0.0216300825263395,0.406240624062406
-0.00690010328866557,0.0216780299170243,0.406340634063406
-0.00691059436336225,0.021726064380104,0.406440644064406
-0.006921059214603,0.0217741244363635,0.406540654065407
-0.00693149879028323,0.0218222116739002,0.406640664066407
-0.00694211519066746,0.0218704165695924,0.406740674067407
-0.00695270684154858,0.021918651271885,0.406840684068407
-0.00696347463722933,0.0219670067142343,0.406940694069407
-0.00697390037164953,0.022015454454811,0.407040704070407
-0.00698430513822305,0.022063936131041,0.407140714071407
-0.00699468991958526,0.0221124534253148,0.407240724072407
-0.00700505571325955,0.0221610080001718,0.407340734073407
-0.00701509206608362,0.0222096594340729,0.407440744074407
-0.00702480367286981,0.0222584088386863,0.407540754075408
-0.00703450372624851,0.0223072002484722,0.407640764076408
-0.00704388664156789,0.0223560920855585,0.407740774077408
-0.00705295721289644,0.0224050855658319,0.407840784078408
-0.00706172023430287,0.0224541819399191,0.407940794079408
-0.00707018049985567,0.022503382503112,0.408040804080408
-0.00707864301852151,0.0225526333444714,0.408140814081408
-0.00708681038434935,0.0226019912037348,0.408240824082408
-0.00709498421174791,0.0226514028647554,0.408340834083408
-0.00710316555283159,0.0227008701985107,0.408440844084408
-0.00711106192475103,0.0227504491457261,0.408540854085409
-0.00711867784365773,0.0228001412349456,0.408640864086409
-0.0071263086112737,0.0228498944013929,0.408740874087409
-0.00713395529460191,0.022899710575599,0.408840884088409
-0.00714161897553356,0.02294959169802,0.408940894089409
-0.0071490144615782,0.0229995927912632,0.409040904090409
-0.00715643108420482,0.0230496625697127,0.409140914091409
-0.00716422888491265,0.0230999441358198,0.409240924092409
-0.00717176526992354,0.023150350178975,0.409340934093409
-0.00717968453029467,0.0232009708733256,0.409440944094409
-0.0071879851573335,0.0232518072312838,0.40954095409541
-0.00719602843321196,0.0233027719422398,0.40964096409641
-0.00720445470355788,0.0233539552200438,0.40974097409741
-0.00721326243982767,0.0234053581068841,0.40984098409841
-0.00722245010355217,0.0234569816250988,0.40994099409941
-0.00723201614633637,0.0235088268119136,0.41004100410041
-0.00724195900489726,0.0235608946896663,0.41014101410141
-0.00725164757931043,0.0236130985135069,0.41024102410241
-0.00726108564626983,0.0236654403181852,0.41034103410341
-0.00727027694772955,0.0237179221632646,0.41044104410441
-0.00727922523060662,0.0237705461083089,0.410541054105411
-0.00728793418722705,0.0238233142029561,0.410641064106411
-0.00729640751487978,0.0238762284918813,0.410741074107411
-0.00730464887115133,0.023929291039611,0.410841084108411
-0.00731266190866547,0.0239825039156346,0.410941094109411
-0.00732045025026896,0.0240358691944039,0.411041104110411
-0.00732801749895753,0.0240893889602967,0.411141114111411
-0.00733536724780123,0.0241430652976906,0.411241124112411
-0.00734250306009321,0.0241969003008888,0.411341134113411
-0.00734942847431265,0.0242508960641946,0.411441144114411
-0.00735614701405036,0.0243050546868742,0.411541154115412
-0.00736266217808317,0.024359378253305,0.411641164116412
-0.00736897744533664,0.0244138688528276,0.411741174117412
-0.0073750962649594,0.0244685285747825,0.411841184118412
-0.00738121329797283,0.0245234695437987,0.411941194119412
-0.0073873318992322,0.0245786915216617,0.412041204120412
-0.00739345542359314,0.0246341942800825,0.412141214121412
-0.00739958723087377,0.0246899775858092,0.412241224122412
-0.00740573066600396,0.0247460412155158,0.412341234123412
-0.00741188908880214,0.0248023849409133,0.412441244124412
-0.00741806585412361,0.0248590085337126,0.412541254125413
-0.00742426431186095,0.0249159117705875,0.412641264126413
-0.00743048781686979,0.0249730944232493,0.412741274127413
-0.00743673970911706,0.0250305562733343,0.412841284128413
-0.00744302334842109,0.025088297087591,0.412941294129413
-0.00744934207971166,0.0251463166327673,0.413041304130413
-0.00745569925288144,0.0252046146905001,0.413141314131413
-0.0074620982078975,0.0252631910225746,0.413241324132413
-0.00746854229961524,0.0253220453957392,0.413341334133413
-0.00747503486800182,0.0253811775717792,0.413441344134413
-0.00748157924806136,0.0254405873124801,0.413541354135414
-0.00748817878472374,0.0255002743796272,0.413641364136414
-0.00749483680306755,0.0255602385250804,0.413741374137414
-0.00750155663809714,0.0256204794957366,0.413841384138414
-0.0075083416148911,0.0256809970384929,0.413941394139414
-0.00751519505356521,0.0257417908952835,0.414041404140414
-0.00752212026430972,0.0258028607881913,0.414141414141414
-0.00752912055235205,0.0258642064492249,0.414241424142414
-0.00753619922788235,0.0259258275905418,0.414341434143414
-0.00754335958123969,0.0259877239391875,0.414441444144414
-0.00755060490276315,0.0260498951924312,0.414541454145415
-0.00755793847782878,0.026112341067393,0.414641464146415
-0.00756536357692448,0.0261750612563791,0.414741474147415
-0.00757288347053796,0.0262380554616214,0.414841484148415
-0.00758050141426866,0.0263013233655,0.414941494149415
-0.00758822065875312,0.0263648646553587,0.415041504150415
-0.00759604443477658,0.0264286789986894,0.415141514151415
-0.00760397597312462,0.0264927660679472,0.415241524152415
-0.00761201848969414,0.0265571255206986,0.415341534153415
-0.00762017518549348,0.0266217570244355,0.415441544154415
-0.00762844925656858,0.026686660226799,0.415541554155416
-0.00763684387911391,0.0267518347903186,0.415641564156416
-0.00764536222932392,0.0268172803725606,0.415741574157416
-0.00765400745857908,0.0268829966360543,0.415841584158416
-0.00766278271825997,0.0269489832334037,0.415941594159416
-0.00767169112997025,0.0270152398172122,0.416041604160416
-0.00768073580042514,0.0270817660152697,0.416141614161416
-0.00768991983633983,0.0271485614652914,0.416241624162416
-0.00769924630969014,0.027215625775216,0.416341634163416
-0.00770871827756317,0.0272829585629074,0.416441644164416
-0.00771833878712053,0.0273505594214157,0.416541654165417
-0.00772811086567264,0.0274184279388282,0.416641664166417
-0.00773803752067865,0.0274865636982693,0.416741674167417
-0.00774812173478373,0.0275549662729381,0.416841684168417
-0.00775836647574469,0.0276236352459589,0.416941694169417
-0.0077687747013926,0.0276925701954932,0.417041704170417
-0.00777934934474454,0.027761770699703,0.417141714171417
-0.00779009331400372,0.027831236331787,0.417241724172417
-0.00780100950248476,0.0279009666599811,0.417341734173417
-0.00781210077372561,0.0279709612425961,0.417441744174417
-0.00782336997637564,0.0280412196230538,0.417541754175418
-0.00783481993923306,0.028111741349739,0.417641764176418
-0.00784621282984533,0.0281824834943979,0.417741774177418
-0.0078576692641991,0.0282535318341336,0.417841784178418
-0.00786919185769202,0.028324886036438,0.417941794179418
-0.00788078321083336,0.0283965457291009,0.418041804180418
-0.00789244588939279,0.0284685105200609,0.418141814181418
-0.00790418244921422,0.0285407799974052,0.418241824182418
-0.00791599540147653,0.0286133537244071,0.418341834183418
-0.00792788725735846,0.0286862312395258,0.418441844184418
-0.00793986048833635,0.0287594120762577,0.418541854185419
-0.00795191755596107,0.0288328957383224,0.418641864186419
-0.00796406088704358,0.0289066817393652,0.418741874187419
-0.00797629290343232,0.0289807695434031,0.418841884188419
-0.00798861598727308,0.0290551586094907,0.418941894189419
-0.00800103249589778,0.0291298483619427,0.419041904190419
-0.0080135447816755,0.0292048381903341,0.419141914191419
-0.00802615514734714,0.0292801274693516,0.419241924192419
-0.00803886589565393,0.0293557155538308,0.419341934193419
-0.00805167928963423,0.0294316017737931,0.419441944194419
-0.00806459757743845,0.0295077854294833,0.41954195419542
-0.00807762297743979,0.0295842657963317,0.41964196419642
-0.00809075767327204,0.0296610421299181,0.41974197419742
-0.00810400383368041,0.0297381136461192,0.41984198419842
-0.00811736360259636,0.0298154795409607,0.41994199419942
-0.00813083907928584,0.0298931389906175,0.42004200420042
-0.00814443235805213,0.0299710911365242,0.42014201420142
-0.00815814549349613,0.0300493350953019,0.42024202420242
-0.00817198052533011,0.0301278699537946,0.42034203420342
-0.00818593946348982,0.0302066947789951,0.42044204420442
-0.0082000242881339,0.0302858086031568,0.420542054205421
-0.00821423696453274,0.0303652104386814,0.420642064206421
-0.0082285794182543,0.0304448992731573,0.420742074207421
-0.00824305355005243,0.0305248740643954,0.420842084208421
-0.00825766123586711,0.030605133745393,0.420942094209421
-0.00827240432186129,0.0306856772094447,0.421042104210421
-0.00828728463434687,0.0307665033200685,0.421142114211421
-0.00830230395000765,0.0308476109258938,0.421242124212421
-0.00831746404552746,0.0309289988408106,0.421342134213421
-0.00833276665292483,0.0310106658489318,0.421442144214421
-0.00834821347940422,0.0310926107095565,0.421542154215422
-0.00836380620735642,0.0311748321621324,0.421642164216422
-0.00837954649932052,0.0312573289113679,0.421742174217422
-0.008395435988059,0.0313400996321941,0.421842184218422
-0.00841147627159495,0.0314231429846541,0.421942194219422
-0.00842766893306257,0.0315064575841255,0.422042204220422
-0.00844401551589413,0.0315900420410232,0.422142214221422
-0.00846051753870741,0.0316738949161341,0.422242224222422
-0.00847717648538086,0.0317580147355055,0.422342234223422
-0.00849399381497886,0.0318423999755566,0.422442244224422
-0.0085109709468632,0.0319270490829296,0.422542254225423
-0.00852810926565642,0.0320119604844158,0.422642264226423
-0.00854541014109224,0.0320971325720667,0.422742274227423
-0.00856287490816497,0.0321825637280082,0.422842284228423
-0.00858050488201768,0.0322682522797754,0.422942294229423
-0.0085983013529793,0.0323541965549033,0.423042304230423
-0.00861626557167646,0.0324403948263361,0.423142314231423
-0.00863439876392167,0.0325268453273159,0.423242324232423
-0.00865270212575075,0.032613546271233,0.423342334233423
-0.00867117681845991,0.032700495846664,0.423442344234423
-0.00868982398349384,0.0327876922124088,0.423542354235424
-0.00870864472259524,0.032875133502453,0.423642364236424
-0.00872764011269238,0.0329628178358938,0.423742374237424
-0.00874681119597412,0.0330507433020519,0.423842384238424
-0.00876615899477817,0.0331389079952105,0.423942394239424
-0.00878568449670237,0.0332273099500993,0.424042404240424
-0.00880538868438208,0.0333159471915223,0.424142414241424
-0.00882527249578697,0.0334048177095438,0.424242424242424
-0.00884533685399889,0.0334939194545258,0.424342434243424
-0.00886558262750826,0.0335832503718678,0.424442444244424
-0.00888601067488028,0.0336728083672661,0.424542454245425
-0.00890662180505198,0.0337625913265665,0.424642464246425
-0.00892741679718367,0.0338525971008748,0.424742474247425
-0.00894839639073289,0.0339428235264085,0.424842484248425
-0.00896956130530648,0.0340332684096083,0.424942494249425
-0.0089909122009572,0.0341239295321008,0.425042504250425
-0.00901244974270084,0.0342148046457358,0.425142514251425
-0.00903417454096222,0.0343058914676236,0.425242524252425
-0.00905608720120341,0.034397187695023,0.425342534253425
-0.00907818828918417,0.0344886909854908,0.425442544254425
-0.00910047835577567,0.034580398976732,0.425542554255426
-0.00912295790222114,0.0346723092766754,0.425642564256426
-0.00914562739998696,0.0347644194733983,0.425742574257426
-0.00916848728579971,0.0348567271202381,0.425842584258426
-0.00919153796164675,0.0349492297556442,0.425942594259426
-0.00921477977988695,0.0350419248932518,0.426042604260426
-0.0092382130730284,0.035134810026845,0.426142614261426
-0.0092618381438019,0.0352278826502079,0.426242624262426
-0.00928565527508737,0.0353211402521614,0.426342634263426
-0.00930966471998792,0.035414580296713,0.426442644264426
-0.00933386669190392,0.0355082002081671,0.426542654265427
-0.0093582613893477,0.0356019974058661,0.426642664266427
-0.0093828489661661,0.0356959692744121,0.426742674267427
-0.00940762955139198,0.0357901131686306,0.426842684268427
-0.00943260322939317,0.0358844264334215,0.426942694269427
-0.00945777004483471,0.0359789063839079,0.427042704270427
-0.00948313001260505,0.0360735503302502,0.427142714271427
-0.00950868308803904,0.0361683555577944,0.427242724272427
-0.00953442921158307,0.0362633193419613,0.427342734273427
-0.00956036827405534,0.0363584389234319,0.427442744274427
-0.00958650013153453,0.036453711523036,0.427542754275428
-0.0096128245805458,0.0365491343318265,0.427642764276428
-0.00963934139280004,0.0366447045358937,0.427742774277428
-0.00966605029534305,0.0367404192766624,0.427842784278428
-0.00969295098048102,0.0368362757005204,0.427942794279428
-0.00972004309585489,0.0369322709240788,0.428042804280428
-0.00974732625436596,0.037028402044097,0.428142814281428
-0.00977480002921309,0.0371246661424465,0.428242824282428
-0.00980246394892988,0.0372210602910729,0.428342834283428
-0.00983031749242194,0.0373175815271822,0.428442844284428
-0.00985836009889235,0.0374142268730922,0.428542854285429
-0.00988659117280477,0.0375109933263064,0.428642864286429
-0.00991501005906893,0.0376078778595145,0.428742874287429
-0.00994361606785523,0.0377048774354803,0.428842884288429
-0.00997240845970582,0.0378019889723028,0.428942894289429
-0.0100013864554604,0.0378992093880807,0.429042904290429
-0.0100305492213681,0.0379965355760985,0.429142914291429
-0.0100598958988637,0.0380939643998646,0.429242924292429
-0.0100894255698284,0.0381914927179236,0.429342934293429
-0.0101191372863669,0.0382891173739325,0.429442944294429
-0.0101490300509555,0.0383868351817712,0.42954295429543
-0.0101791028065168,0.0384846429453937,0.42964296429643
-0.0102093544612341,0.0385825374389778,0.42974297429743
-0.0102397838686997,0.0386805154218123,0.42984298429843
-0.0102703898428034,0.0387785736283723,0.42994299429943
-0.0103011711229929,0.0388767087782444,0.43004300430043
-0.0103321263990883,0.038974917521536,0.43014301430143
-0.0103632543063182,0.039073196513317,0.43024302430243
-0.0103945534104324,0.0391715423838439,0.43034303430343
-0.0104260222474037,0.0392699517484842,0.43044304430443
-0.0104576592738001,0.0393684212226056,0.430543054305431
-0.0104894629064871,0.0394669473967619,0.430643064306431
-0.0105214314928511,0.0395655268515812,0.430743074307431
-0.0105535633405759,0.0396641561726544,0.430843084308431
-0.0105858566829033,0.0397628319306838,0.430943094309431
-0.0106183097183354,0.0398615506914093,0.431043104310431
-0.0106509205610068,0.0399603090106449,0.431143114311431
-0.0106836872853496,0.0400591034342791,0.431243124312431
-0.0107166078963164,0.0401579304933119,0.431343134313431
-0.0107496803442695,0.0402567867137805,0.431443144314431
-0.0107829025100915,0.0403556686117968,0.431543154315432
-0.0108162722151114,0.0404545726885838,0.431643164316432
-0.0108497872211047,0.0405534954404019,0.431743174317432
-0.0108834452302931,0.040652433353586,0.431843184318432
-0.0109172438704565,0.0407513829095081,0.431943194319432
-0.0109511807247092,0.0408503405994659,0.432043204320432
-0.0109852533166122,0.040949302964385,0.432143214321432
-0.0110194591052096,0.0410482665104514,0.432243224322432
-0.0110537954899926,0.0411472277587396,0.432343234323432
-0.0110881895723339,0.041246199379288,0.432443244324432
-0.0111226384638817,0.0413451782058278,0.432543254325433
-0.0111571391968795,0.0414441610373502,0.432643264326433
-0.0111916887489794,0.0415431446778097,0.432743274327433
-0.0112262840134663,0.0416421259311606,0.432843284328433
-0.0112609218290342,0.0417411015616546,0.432943294329433
-0.0112955990492652,0.0418400686362745,0.433043304330433
-0.0113303126071465,0.0419390246091021,0.433143314331433
-0.0113650593463349,0.0420379669193306,0.433243324332433
-0.0113998360360449,0.0421368929565249,0.433343334333433
-0.0114346393660866,0.0422358001301015,0.433443344334433
-0.0114694659518273,0.0423346858296255,0.433543354335434
-0.0115043123242673,0.0424335474198481,0.433643364336434
-0.0115391749399646,0.0425323822506319,0.433743374337434
-0.0115740501562211,0.0426311876470255,0.433843384338434
-0.0116089342608594,0.0427299609440034,0.433943394339434
-0.0116438234622973,0.0428286994517257,0.434043404340434
-0.0116787138746594,0.0429274004605016,0.434143414341434
-0.0117136015227397,0.0430260612556772,0.434243424342434
-0.0117485258806806,0.0431245937077804,0.434343434343434
-0.0117834822090045,0.0432229958912434,0.434443444344434
-0.0118184226811698,0.0433213505856357,0.434543454345435
-0.0118533429646487,0.0434196549720845,0.434643464346435
-0.011888238637583,0.0435179062069032,0.434743474347435
-0.0119231051788582,0.0436161014067029,0.434843484348435
-0.0119579379780295,0.0437142376533546,0.434943494349435
-0.0119927323204332,0.0438123119939902,0.435043504350435
-0.0120274833921494,0.043910321431076,0.435143514351435
-0.0120621862899279,0.0440082629273761,0.435243524352435
-0.0120968360013367,0.0441061334158775,0.435343534353435
-0.0121314683230805,0.0442038480276704,0.435443544354435
-0.0121660775479349,0.0443014044103856,0.435543554355436
-0.0122006578743821,0.0443988001570634,0.435643564356436
-0.0122351631334569,0.0444961135509729,0.435743574357436
-0.0122695878412613,0.0445933412769608,0.435843584358436
-0.0123039264295291,0.0446904799702464,0.435943594359436
-0.0123381732158498,0.0447875261916065,0.436043604360436
-0.0123723224483338,0.0448844764621153,0.436143614361436
-0.0124063682609468,0.0449813272234426,0.436243624362436
-0.0124403047032868,0.0450780748527415,0.436343634363436
-0.0124741257505098,0.0451747156576859,0.436443644364436
-0.0125078640677914,0.0452711677668993,0.436543654365437
-0.0125415130099371,0.0453674281282574,0.436643664366437
-0.0125750658771616,0.0454634936300822,0.436743674367437
-0.012608515880349,0.0455593610862534,0.436843684368437
-0.0126418561807557,0.0456550272461344,0.436943694369437
-0.0126750418798944,0.0457505652316785,0.437043704370437
-0.0127080664070127,0.0458459708493163,0.437143714371437
-0.0127406524257389,0.045940634071189,0.437243724372437
-0.0127728244175846,0.0460344783559715,0.437343734373437
-0.0128045690723097,0.046127503480338,0.437443744374437
-0.0128358732484095,0.0462197092110363,0.437543754375438
-0.0128667239780773,0.0463110953148149,0.437643764376438
-0.0128971084721674,0.0464016615336078,0.437743774377438
-0.012927014145009,0.0464914075994239,0.437843784378438
-0.0129564286144062,0.0465803332343458,0.437943794379438
-0.0129852313636285,0.0466683260804928,0.438043804380438
-0.0130134101643271,0.0467553858599479,0.438143814381438
-0.0130409530065165,0.0468415122799056,0.438243824382438
-0.0130678481333141,0.0469267050078579,0.438343834383438
-0.013094084001238,0.0470109636616692,0.438443844384438
-0.0131196493546489,0.0470942878443149,0.438543854385439
-0.0131445331761222,0.0471766771438826,0.438643864386439
-0.0131687247360756,0.0472581311434965,0.438743874387439
-0.0131922135729185,0.0473386494014671,0.438843884388439
-0.0132149895129029,0.0474182314612164,0.438943894389439
-0.0132370426999002,0.0474968769703853,0.439043904390439
-0.0132583635606615,0.0475745855716522,0.439143914391439
-0.0132789427849668,0.0476513567786621,0.439243924392439
-0.0132987713405128,0.0477271900405437,0.439343934393439
-0.0133178404977275,0.0478020848064259,0.439443944394439
-0.0133361418297699,0.0478760405353629,0.43954395439544
-0.0133536672125298,0.0479490567062606,0.43964396439644
-0.0133704088147026,0.0480211327831358,0.43974397439744
-0.0133863591126777,0.0480922682151175,0.43984398439844
-0.0134015108557985,0.048162462411632,0.43994399439944
-0.0134158571159907,0.0482317147870683,0.44004400440044
-0.0134293912133201,0.0483000246515969,0.44014401440144
-0.0134421067854723,0.0483673913004995,0.44024402440244
-0.0134539977530123,0.0484338140389835,0.44034403440344
-0.0134650583392364,0.0484992921970705,0.44044404440444
-0.0134752830503207,0.0485638251196703,0.440544054405441
-0.0134846667050979,0.0486274121864324,0.440644064406441
-0.0134932043854291,0.0486900528067831,0.440744074407441
-0.013500891475907,0.0487517464447397,0.440844084408441
-0.013507723629115,0.0488124925990589,0.440944094409441
-0.0135136967904425,0.0488722908230884,0.441044104410441
-0.0135188071534188,0.0489311406850642,0.441144114411441
-0.0135230511845276,0.0489890418276645,0.441244124412441
-0.0135264256182439,0.0490459939134185,0.441344134413441
-0.0135289274421457,0.0491019966792978,0.441444144414441
-0.0135305538820256,0.0491570498920504,0.441544154415442
-0.0135313024217419,0.0492111533829411,0.441644164416442
-0.0135311707883305,0.0492643070527138,0.441744174417442
-0.0135301569321534,0.0493165108517404,0.441844184418442
-0.01352825904675,0.0493677647998721,0.441944194419442
-0.0135254755440229,0.0494180689765139,0.442044204420442
-0.0135218050592012,0.0494674235404755,0.442144214421442
-0.0135172464409143,0.049515828715083,0.442244224422442
-0.0135117987511921,0.0495632847931418,0.442344234423442
-0.01350546125554,0.049609792151825,0.442444244424442
-0.0134982334279003,0.0496553512377852,0.442544254425443
-0.0134901149357655,0.0496999625671537,0.442644264426443
-0.0134811056352143,0.0497436267453927,0.442744274427443
-0.0134712055709117,0.0497863444474435,0.442844284428443
-0.0134604149761096,0.049828116437578,0.442944294429443
-0.0134487342627208,0.0498689435594727,0.443044304430443
-0.0134361640064304,0.0499088267362092,0.443144314431443
-0.0134227049665475,0.0499477669702741,0.443244324432443
-0.0134083580661536,0.0499857653683724,0.443344334433443
-0.0133931243871401,0.050022823101726,0.443444344434443
-0.0133770051751705,0.0500589414408126,0.443544354435444
-0.0133600018347185,0.0500941217404777,0.443644364436444
-0.0133421159141789,0.0501283654448971,0.443744374437444
-0.0133233491108306,0.0501616740726891,0.443844384438444
-0.0133037032757996,0.0501940492466904,0.443944394439444
-0.0132831803991701,0.05022549266418,0.444044404440444
-0.0132617826000595,0.0502560061167301,0.444144414441444
-0.0132395121415063,0.0502855914802806,0.444244424442444
-0.0132163714255077,0.050314250715139,0.444344434443444
-0.0131923629682051,0.0503419858610177,0.444444444444444
-0.013167489419736,0.0503687990519225,0.444544454445445
-0.0131417535592706,0.050394692496301,0.444644464446445
-0.0131151582801234,0.0504196684869688,0.444744474447445
-0.0130877065947166,0.050443729396146,0.444844484448445
-0.0130594016395422,0.0504668776804207,0.444944494449445
-0.0130302466553111,0.0504891158559343,0.445044504450445
-0.0130002450018416,0.0505104465231962,0.445144514451445
-0.0129694001580593,0.050530872347232,0.445244524452445
-0.0129377157071086,0.0505503960724725,0.445344534453445
-0.0129051953462784,0.0505690204929761,0.445444544454445
-0.0128718428870021,0.0505867484673179,0.445544554455446
-0.0128376622548576,0.0506035829235522,0.445644564456446
-0.0128026574846047,0.0506195268244731,0.445744574457446
-0.0127668327350728,0.0506345831973908,0.445844584458446
-0.0127301922941247,0.0506487551242066,0.445944594459446
-0.0126927405836186,0.0506620457165986,0.446044604460446
-0.0126544821693341,0.050674458155724,0.446144614461446
-0.0126154217708978,0.0506859956277031,0.446244624462446
-0.0125755642518575,0.050696661368284,0.446344634463446
-0.0125349146444964,0.0507064586231404,0.446444644464446
-0.012493478149833,0.0507153906528345,0.446544654465447
-0.0124512601624353,0.0507234607129659,0.446644664466447
-0.0124082662654575,0.0507306720640963,0.446744674467447
-0.0123645022604175,0.0507370279419743,0.446844684468447
-0.0123199741771221,0.0507425315525711,0.446944694469447
-0.0122746882835926,0.0507471860671183,0.447044704470447
-0.0122286511307302,0.0507509946121826,0.447144714471447
-0.012181869527502,0.0507539602448509,0.447244724472447
-0.0121343505707173,0.0507560859576943,0.447344734473447
-0.0120861016599172,0.0507573746688412,0.447444744474447
-0.0120371304924102,0.0507578292070901,0.447544754475448
-0.0119874451129017,0.0507574523317599,0.447644764476448
-0.0119370538539393,0.0507562467078763,0.447744774477448
-0.011885965350802,0.0507542149359484,0.447844784478448
-0.0118341884670577,0.0507513595569321,0.447944794479448
-0.011781732269749,0.0507476830770433,0.448044804480448
-0.0117286059102863,0.0507431879975349,0.448144814481448
-0.0116751970878753,0.050738227009994,0.448244824482448
-0.0116215133162012,0.0507328014891171,0.448344834483448
-0.0115671819333541,0.0507265611800541,0.448444844484448
-0.0115122113363985,0.0507195087527937,0.448544854485449
-0.0114569905992365,0.0507120002091128,0.448644864486449
-0.0114015255134603,0.0507040371668855,0.448744874487449
-0.0113454389109343,0.0506952666169055,0.448844884488449
-0.0112889668623158,0.0506859114188461,0.448944894489449
-0.0112318839719385,0.0506757535815448,0.449044904490449
-0.0111745794675521,0.050665152962877,0.449144914491449
-0.0111166718931579,0.0506537538985366,0.449244924492449
-0.0110585508189387,0.0506419176707239,0.449344934493449
-0.0110002187560735,0.0506296461057507,0.449444944494449
-0.0109412920252276,0.0506165816683337,0.44954495449545
-0.0108817746363468,0.0506027276041466,0.44964496449645
-0.0108216705944137,0.05058808718864,0.44974497449745
-0.0107609839540392,0.0505726637568183,0.44984498449845
-0.0106998837781018,0.0505566594833877,0.44994499449945
-0.0106385972985051,0.0505402410143413,0.45004500450045
-0.0105769102958174,0.0505232592124584,0.45014501450145
-0.0105149701802037,0.0505058493935507,0.45024502450245
-0.0104524672280339,0.0504876712829671,0.45034503450345
-0.0103894059604223,0.0504687283993356,0.45044504450445
-0.01032604259701,0.0504492645552874,0.450545054505451
-0.0102621288536795,0.0504290417794113,0.450645064506451
-0.010197923724279,0.0504083064749225,0.450745074507451
-0.0101335007575631,0.0503871939179304,0.450845084508451
-0.0100687964743065,0.0503655759787632,0.450945094509451
-0.0100037548841554,0.0503434773622587,0.451045104510451
-0.00993838373900956,0.0503209072496045,0.451145114511451
-0.0098724890329377,0.0502975959918117,0.451245124512451
-0.00980607579326048,0.0502735472018016,0.451345134513451
-0.009739480974513,0.0502491705838526,0.451445144514451
-0.00967258667536262,0.0502243598247787,0.451545154515452
-0.00960518879553491,0.0501988209628152,0.451645164516452
-0.00953755670610155,0.0501728105302597,0.451745174517452
-0.00946966340444616,0.0501463740310614,0.451845184518452
-0.00940127936585011,0.050119217433976,0.451945194519452
-0.00933274834885297,0.050091780661795,0.452045204520452
-0.00926396055141782,0.0500639633120321,0.452145214521452
-0.0091950371453653,0.0500358800850115,0.452245224522452
-0.00912618915408133,0.0500078907691296,0.452345234523452
-0.00905687418279902,0.0499791934000858,0.452445244524452
-0.00898769571343868,0.0499505991680333,0.452545254525453
-0.00891840116409456,0.0499217633913507,0.452645264526453
-0.00884942649724027,0.049893119630515,0.452745274527453
-0.00878036684236879,0.049864182850847,0.452845284528453
-0.0087111675193064,0.0498349245311125,0.452945294529453
-0.00864234469440115,0.0498057906834634,0.453045304530453
-0.00857345272771148,0.0497763177770499,0.453145314531453
-0.00850461684566911,0.0497469279876766,0.453245324532453
-0.00843533766612865,0.0497168950437284,0.453345334533453
-0.00836612420403784,0.0496869556883366,0.453445344534453
-0.00829683088050624,0.0496566240729223,0.453545354535454
-0.00822739439000702,0.0496261682087491,0.453645364536454
-0.00815790447492339,0.0495954706560245,0.453745374537454
-0.0080892978744224,0.0495656862145573,0.453845384538454
-0.00802065874770454,0.0495353366586069,0.453945394539454
-0.00795197505997018,0.0495046903914982,0.454045404540454
-0.00788324798740385,0.0494737484603825,0.454145414541454
-0.0078151122726279,0.0494434730735369,0.454245424542454
-0.00774693283554927,0.0494128992683282,0.454345434543454
-0.00767916158909374,0.0493825633352746,0.454445444544454
-0.0076120559191613,0.0493530071133088,0.454545454545455
-0.00754565738427204,0.0493242063789849,0.454645464546455
-0.00747963643935674,0.0492955013076694,0.454745474547455
-0.00741358712705428,0.0492662315784487,0.454845484548455
-0.00734788737977196,0.0492372027685447,0.454945494549455
-0.00728253753001767,0.0492084154189029,0.455045504550455
-0.00721714035992803,0.049179320643409,0.455145514551455
-0.00715168451460756,0.0491499781148175,0.455245524552455
-0.00708617171614915,0.0491203895304073,0.455345534553455
-0.00702064099204297,0.0490902443228714,0.455445544554455
-0.00695515655600901,0.0490596447607104,0.455545554555456
-0.00688992681603546,0.0490289516893978,0.455645564556456
-0.00682495102770161,0.0489981668856174,0.455745574557456
-0.00675992228624988,0.0489671465074601,0.455845584558456
-0.00669494071624958,0.0489356822511568,0.455945594559456
-0.00663021423933379,0.0489041345403427,0.456045604560456
-0.00656540123593157,0.0488721888672445,0.456145614561456
-0.00650061739892811,0.0488401263548534,0.456245624562456
-0.00643629261632498,0.0488084692737663,0.456345634563456
-0.0063720173128771,0.0487763806322126,0.456445644564456
-0.00630810852242482,0.0487446679776472,0.456545654565457
-0.0062446577392213,0.0487133660348091,0.456645664566457
-0.00618126677269365,0.0486821342263161,0.456745674567457
-0.00611825899418276,0.0486510890490277,0.456845684568457
-0.00605530163279701,0.0486196195768175,0.456945694569457
-0.0059923636263465,0.0485878396415192,0.457045704570457
-0.00592950319844704,0.0485561589622995,0.457145714571457
-0.00586690227556483,0.0485243613941588,0.457245724572457
-0.0058046962628425,0.0484927848047887,0.457345734573457
-0.00574271217182318,0.0484610431475971,0.457445744574457
-0.00568113580492349,0.0484297062169914,0.457545754575458
-0.00561959967147507,0.0483980298851878,0.457645764576458
-0.00555851950060045,0.0483667907118938,0.457745774577458
-0.00549748070958485,0.0483352169959872,0.457845784578458
-0.0054368488486401,0.0483039017925371,0.457945794579458
-0.00537659832954905,0.0482728077961463,0.458045804580458
-0.00531639090744743,0.0482413870934103,0.458145814581458
-0.00525641298525047,0.0482098127273763,0.458245824582458
-0.00519679043951723,0.0481786559118136,0.458345834583458
-0.0051378850189514,0.0481480126670523,0.458445844584458
-0.00507920885015026,0.0481172160567614,0.458545854585459
-0.00502057678578756,0.0480861644973071,0.458645864586459
-0.00496239070379985,0.0480555674761017,0.458745874587459
-0.00490443580907029,0.0480247598235719,0.458845884588459
-0.00484646539068991,0.0479937317332174,0.458945894589459
-0.00478826677265945,0.0479623016160423,0.459045904590459
-0.0047302266665864,0.0479310512863651,0.459145914591459
-0.00467243699848798,0.0478996898295824,0.459245924592459
-0.00461502181861104,0.0478683854549705,0.459345934593459
-0.00455832179863132,0.0478377009444946,0.459445944594459
-0.00450179752146419,0.0478068522942417,0.45954595459546
-0.00444587922250779,0.0477767462084892,0.45964596459646
-0.00439043295072124,0.0477471917780955,0.45974597459746
-0.00433564534227205,0.047718476662065,0.45984598459846
-0.00428151101748049,0.0476905936147036,0.45994599459946
-0.00422783181158598,0.0476631003558882,0.46004600460046
-0.00417460954097467,0.0476360020370095,0.46014601460146
-0.00412144413417065,0.0476086214288805,0.46024602460246
-0.00406886065582957,0.0475813143843941,0.46034603460346
-0.00401685070888715,0.0475547202268407,0.46044604460446
-0.00396511279307928,0.0475281164712245,0.460546054605461
-0.00391343486268236,0.0475012413792662,0.460646064606461
-0.00386197815919617,0.0474741427229168,0.460746074607461
-0.00381058540640135,0.0474467818568218,0.460846084608461
-0.0037596748545245,0.047419361710034,0.460946094609461
-0.00370908988739925,0.0473919195383223,0.461046104610461
-0.00365877890675331,0.047364397118071,0.461146114611461
-0.00360875973401538,0.0473368747474479,0.461246124612461
-0.00355881136560117,0.0473091099686669,0.461346134613461
-0.00350914874551151,0.0472813698748726,0.461446144614461
-0.00345956113820313,0.0472533956260635,0.461546154615462
-0.00341016647478581,0.0472253173618469,0.461646164616462
-0.00336106355476028,0.047197275499797,0.461746174617462
-0.00331225390666995,0.047169273330253,0.461846184618462
-0.00326373594241758,0.0471412209520216,0.461946194619462
-0.0032154159741907,0.0471130755013654,0.462046204620462
-0.00316739452358296,0.047084980929375,0.462146214621462
-0.00311946238359461,0.0470566804804266,0.462246224622462
-0.00307183318308353,0.0470284389201094,0.462346234623462
-0.00302429816666543,0.0469999999841174,0.462446244624462
-0.00297686039142754,0.0469713685707378,0.462546254625463
-0.00292963212095736,0.0469426634349059,0.462646264626463
-0.0028827168843077,0.0469139413064333,0.462746274627463
-0.00283590650674223,0.0468850401944372,0.462846284628463
-0.00278920416941834,0.0468559649972047,0.462946294629463
-0.00274282202227808,0.0468269788277121,0.463046304630463
-0.00269676191148473,0.0467980851053309,0.463146314631463
-0.00265102568816405,0.0467692872345448,0.463246324632463
-0.00260540707337088,0.0467403310701646,0.463346334633463
-0.00256001317433951,0.0467113258832073,0.463446344634463
-0.00251484603078242,0.0466822748746813,0.463546354635464
-0.00246980527991572,0.0466530792401233,0.463646364636464
-0.00242489422696686,0.0466237437835273,0.463746374637464
-0.00238011620197723,0.0465942732890366,0.463846384638464
-0.00233547453498827,0.046564672511017,0.463946394639464
-0.00229097257092994,0.0465349461839839,0.464046404640464
-0.00224661365473202,0.046505099012675,0.464146414641464
-0.00220260626882462,0.0464753912564541,0.464246424642464
-0.00215874756356005,0.0464455707155512,0.464346434643464
-0.00211504088386829,0.0464156419904854,0.464446444644464
-0.00207148957964181,0.0463856096470364,0.464546454645465
-0.00202830060476722,0.0463557329917095,0.464646464646465
-0.00198527261332647,0.0463257604798246,0.464746474647465
-0.00194240894032367,0.0462956965233147,0.464846484648465
-0.00189971292076328,0.046265545489447,0.464946494649465
-0.00185718784994686,0.0462353117008238,0.465046504650465
-0.00181483703310196,0.0462049994155309,0.465146514651465
-0.00177266373079073,0.0461746128420259,0.465246524652465
-0.00173087191425464,0.0461444095895353,0.465346534653465
-0.00168926304652243,0.0461141390761631,0.465446544654465
-0.00164784034349112,0.0460838053267433,0.465546554655466
-0.00160660700120653,0.046053412306556,0.465646564656466
-0.00156556620578867,0.0460229639014771,0.465746574657466
-0.0015247211334322,0.0459924639279024,0.465846584658466
-0.00148407492559174,0.0459619161426748,0.465946594659466
-0.00144363072372245,0.045931324218269,0.466046604660466
-0.00140339162957661,0.0459006917576808,0.466146614661466
-0.00136336072505543,0.0458700222745752,0.466246624662466
-0.00132354106724637,0.0458393192131383,0.466346634663466
-0.00128393568842235,0.0458085859431138,0.466446644664466
-0.00124454759108002,0.0457778257300269,0.466546654665467
-0.00120537973801305,0.0457470417748859,0.466646664666467
-0.00116643506223875,0.0457162371844062,0.466746674667467
-0.00112771646203445,0.0456854149858983,0.466846684668467
-0.00108922676619859,0.0456545781074163,0.466946694669467
-0.00105096877375245,0.0456237294174608,0.467046704670467
-0.001012945219201,0.0455928716604628,0.467146714671467
-0.000975158762607241,0.0455620074964847,0.467246724672467
-0.000937612029294349,0.0455311394863336,0.467346734673467
-0.000900307560217885,0.0455002701064487,0.467446744674467
-0.000863247851668476,0.045469401709199,0.467546754675468
-0.000826435315568501,0.0454385365576229,0.467646764676468
-0.000789872304287268,0.0454076768055777,0.467746774677468
-0.000753561100714508,0.0453768244977383,0.467846784678468
-0.000717503923223524,0.0453459815844867,0.467946794679468
-0.000681702915745655,0.0453151499070231,0.468046804680468
-0.000646160167621338,0.0452843311874406,0.468146814681468
-0.000610877673897776,0.0452535270485761,0.468246824682468
-0.000575857375031269,0.0452227389891964,0.468346834683468
-0.000541101122147804,0.0451919684038492,0.468446844684468
-0.000506610696893797,0.0451612165679753,0.468546854685469
-0.000472387791585568,0.0451304846180567,0.468646864686469
-0.000438434014171407,0.0450997735813939,0.468746874687469
-0.000404750888232326,0.0450690843562543,0.468846884688469
-0.000371339852981307,0.0450384177118726,0.468946894689469
-0.000338202263263842,0.0450077742934133,0.469046904690469
-0.000305339369706652,0.0449771546070823,0.469146914691469
-0.000272752353456886,0.0449465590350156,0.469246924692469
-0.000240442291443033,0.0449159878303163,0.469346934693469
-0.000208410161337634,0.0448854410972031,0.469446944694469
-0.000176656861408017,0.044854918810862,0.46954695469547
-0.000145183175777211,0.0448244208124832,0.46964696469647
-0.000113989809163575,0.0447939467943732,0.46974697469747
-8.30773471777014e-05,0.0447634963098794,0.46984698469847
-5.24462861001975e-05,0.0447330687684281,0.46994699469947
-2.19053594675476e-05,0.0447027493416603,0.47004700470047
8.54494140256902e-06,0.0446725365903629,0.47014701470147
3.89043733327759e-05,0.0446424287676291,0.47024702470247
6.91729164719047e-05,0.0446124238089321,0.47034703470347
9.93506105222921e-05,0.0445825194760477,0.47044704470447
0.000129437554739995,0.0445527133967554,0.470547054705471
0.000159433932748991,0.0445230030102483,0.470647064706471
0.000189339987726336,0.0444933855969102,0.470747074707471
0.000219155977738185,0.0444638583229796,0.470847084708471
0.000248882190626855,0.0444344182008489,0.470947094709471
0.000278518884458393,0.044405062193282,0.471047104710471
0.000308066381814851,0.0443757870546049,0.471147114711471
0.000337525119423114,0.0443465893356693,0.471247124712471
0.000366895638228727,0.0443174653540743,0.471347134713471
0.000396178578433509,0.0442884112090562,0.471447144714471
0.000425374719197564,0.0442594227318597,0.471547154715472
0.000454484958788436,0.0442304955105521,0.471647164716472
0.000483496676795786,0.0442015907558577,0.471747174717472
0.000512411168511384,0.0441727037481503,0.471847184718472
0.000541229897962416,0.0441438294204069,0.471947194719472
0.00056995452272536,0.0441149623780596,0.472047204720472
0.000598586903851628,0.0440860968344792,0.472147214721472
0.000627129150533042,0.0440572266109746,0.472247224722472
0.000655583625064223,0.044028345102054,0.472347234723472
0.000683952992470889,0.0439994452257959,0.472447244724472
0.000712240220509639,0.043970519428813,0.472547254725473
0.000740448644184922,0.0439415596564744,0.472647264726473
0.000768581970711104,0.0439125573231293,0.472747274727473
0.000796644339066834,0.0438835032872929,0.472847284728473
0.000824640334882745,0.0438543878863859,0.472947294729473
0.000852575035107473,0.0438252009119207,0.473047304730473
0.000880454012969615,0.0437959316591292,0.473147314731473
0.000908283367755288,0.0437665689865165,0.473247324732473
0.000936069709919346,0.0437371014051917,0.473347334733473
0.000963820166048207,0.0437075171632349,0.473447344734473
0.00099154232426905,0.0436778044094705,0.473547354735474
0.00101924422928711,0.0436479513373877,0.473647364736474
0.00104693426824095,0.0436179463588396,0.473747374737474
0.00107462113100022,0.0435877782975917,0.473847384738474
0.00110231368609575,0.0435574365382062,0.473947394739474
0.00113002090131397,0.0435269111749267,0.474047404740474
0.00115775172459048,0.0434961931357476,0.474147414741474
0.00118551495993945,0.043465274212191,0.474247424742474
0.00121331918804885,0.0434341471138981,0.474347434743474
0.00124117267695002,0.043402805409075,0.474447444744474
0.00126908330261276,0.0433712434897532,0.474547454745475
0.00129705851916869,0.0433394564427569,0.474647464746475
0.00132510532913408,0.0433074399554095,0.474747474747475
0.00135323024867042,0.0432751901815378,0.474847484748475
0.0013814393373614,0.0432427036422163,0.474947494749475
0.00140973819324982,0.0432099771066598,0.475047504750475
0.00143813197765179,0.0431770075078553,0.475147514751475
0.00146662544493338,0.0431437918730833,0.475247524752475
0.00149522296236214,0.0431103272792523,0.475347534753475
0.00152392855477201,0.0430766107933452,0.475447544754475
0.00155274592441484,0.0430426394476052,0.475547554755476
0.00158151708042739,0.0430084739917152,0.475647564756476
0.00161024688635763,0.0429741104603948,0.475747574757476
0.00163894019582777,0.0429395449181406,0.475847584758476
0.00166760181283204,0.0429047734542631,0.475947594759476
0.00169623649669943,0.0428697922027379,0.476047604760476
0.00172484894224236,0.0428345973025036,0.476147614761476
0.00175344378471977,0.0427991849520525,0.476247624762476
0.00178202557502288,0.0427635513548395,0.476347634763476
0.00181059876974957,0.0427276927738734,0.476447644764476
0.00183916773616741,0.0426916054820881,0.476547654765477
0.0018677367174736,0.0426552857921206,0.476647664766477
0.00189630985264658,0.0426187300414215,0.476747674767477
0.0019248911466693,0.0425819346170695,0.476847684768477
0.00195350016787757,0.042544658371459,0.476947694769477
0.00198214254905383,0.0425069000688519,0.477047704770477
0.00201082366491477,0.0424686583246259,0.477147714771477
0.00203954858744589,0.042429931640014,0.477247724772477
0.00206832212064152,0.0423907183921795,0.477347734773477
0.00209714875087647,0.0423510168342154,0.477447744774477
0.00212603267668267,0.0423108251100331,0.477547754775478
0.00215497777401,0.0422701412593249,0.477647764776478
0.00218398761607748,0.0422289632126017,0.477747774777478
0.00221306545848435,0.0421872888011181,0.477847784778478
0.00224221423424768,0.0421451157667982,0.477947794779478
0.00227143655876533,0.0421024417473476,0.478047804780478
0.00230073474470372,0.042059264315955,0.478147814781478
0.00233011077718453,0.0420155809415904,0.478247824782478
0.00235956633859823,0.0419713890336702,0.478347834783478
0.00238910279867887,0.0419266859122802,0.478447844784478
0.00241872122442908,0.041881468857804,0.478547854785479
0.00244842239004637,0.0418357350662573,0.478647864786479
0.00247820677195995,0.0417894816989162,0.478747874787479
0.00250807455875631,0.0417427058525404,0.478847884788479
0.00253802566110491,0.0416954045990758,0.478947894789479
0.00256805971672127,0.0416475749608397,0.479047904790479
0.00259817608540356,0.0415992139502244,0.479147914791479
0.00262837383414461,0.0415503186292498,0.479247924792479
0.00265865179668553,0.0415008860003825,0.479347934793479
0.00268900864299491,0.041450912937056,0.479447944794479
0.00271944281475222,0.0414003962829269,0.47954795479548
0.00274995254023657,0.0413493328965403,0.47964796479648
0.00278053583928913,0.0412977196017017,0.47974797479748
0.00281119051835056,0.0412455532470308,0.47984798479848
0.00284191422008908,0.0411928306662584,0.47994799479948
0.00287270438369772,0.0411395487080042,0.48004800480048
0.00290361792757479,0.0410857061811953,0.48014801480148
0.00293465104028684,0.0410313009369374,0.48024802480248
0.00296579976151648,0.0409763308312993,0.48034803480348
0.00299705998206187,0.0409207937302753,0.48044804480448
0.00302842746865133,0.0408646875296366,0.480548054805481
0.00305989786394317,0.0408080101301172,0.480648064806481
0.00309146669645071,0.0407507594622276,0.480748074807481
0.00312312938550625,0.0406929334912184,0.480848084808481
0.00315488126607395,0.0406345302021912,0.480948094809481
0.00318671758378764,0.0405755476199499,0.481048104810481
0.00321863349495076,0.0405159837990755,0.481148114811481
0.0032506240963129,0.0404558368437769,0.481248124812481
0.00328268442010744,0.0403951048930026,0.481348134813481
0.00331480944397686,0.0403337861353291,0.481448144814481
0.00334699410586099,0.040271878784147,0.481548154815482
0.00337923330399752,0.0402093811024749,0.481648164816482
0.00341152190684713,0.0401462914128852,0.481748174817482
0.0034438547530938,0.0400826080726897,0.481848184818482
0.00347622667149566,0.0400183295086796,0.481948194819482
0.00350863246103445,0.0399534542022369,0.482048204820482
0.00354106692565421,0.0398879806893344,0.482148214821482
0.0035735248643367,0.0398219075654986,0.482248224822482
0.00360600108102593,0.0397552335006982,0.482348234823482
0.00363849038462919,0.0396879572194923,0.482448244824482
0.00367098760886742,0.0396200775059941,0.482548254825483
0.003703487612276,0.0395515932237215,0.482648264826483
0.00373598526331538,0.0394825033056716,0.482748274827483
0.00376847546518607,0.0394128067443954,0.482848284828483
0.00380095316575377,0.0393425026068855,0.482948294829483
0.00383341332777237,0.0392715900395397,0.483048304830483
0.00386585096362388,0.0392000682532723,0.483148314831483
0.00389826113531848,0.0391279365334395,0.483248324832483
0.00393063892968024,0.0390551942448021,0.483348334833483
0.00396297949804978,0.0389818408265637,0.483448344834483
0.00399527803643284,0.0389078757973321,0.483548354835484
0.00402752980038892,0.0388332987451945,0.483648364836484
0.00405973009014264,0.0387581093525316,0.483748374837484
0.00409187426547237,0.0386823073712031,0.483848384838484
0.00412395771593327,0.0386058927317299,0.483948394839484
0.00415597587078284,0.0385288654539629,0.484048404840484
0.00418792425853485,0.0384512256173073,0.484148414841484
0.00421979848214493,0.0383729734103496,0.484248424842484
0.0042515942239737,0.0382941090861926,0.484348434843484
0.00428330725074939,0.0382146329971955,0.484448444844484
0.00431493341853084,0.0381345455651966,0.484548454845485
0.00434646865781866,0.038053847321216,0.484648464846485
0.00437790899836983,0.0379725388558273,0.484748474847485
0.00440925053942038,0.0378906208737487,0.484848484848485
0.00444048947449976,0.0378080941591032,0.484948494849485
0.00447162206661659,0.0377249595754186,0.485048504850485
0.00450264468299847,0.0376412180904418,0.485148514851485
0.00453355375042639,0.0375568707662129,0.485248524852485
0.00456434579990054,0.0374719187342509,0.485348534853485
0.00459501743190014,0.0373863632451827,0.485448544854485
0.00462556532630954,0.0373002056240767,0.485548554855486
0.00465598625234315,0.037213447290295,0.485648564856486
0.0046862770536579,0.0371260897674183,0.485748574857486
0.00471643464835236,0.037038134668358,0.485848584858486
0.00474645603889311,0.0369495836903928,0.485948594859486
0.00477633831211404,0.0368604386350209,0.486048604860486
0.00480607863425432,0.0367707013186282,0.486148614861486
0.00483567427080901,0.036680373637006,0.486248624862486
0.00486512255675215,0.0365894575454989,0.486348634863486
0.00489442090646314,0.0364979551086335,0.486448644864486
0.00492356673928375,0.0364058686589275,0.486548654865487
0.00495255733559758,0.0363132012981333,0.486648664866487
0.00498139004526726,0.0362199562421481,0.486748674867487
0.00501006227274632,0.0361261368210132,0.486848684868487
0.00503857150189319,0.0360317464689889,0.486948694869487
0.00506691529100835,0.0359367886947775,0.487048704870487
0.00509509128276,0.0358412670567096,0.487148714871487
0.00512309717936974,0.0357451851776319,0.487248724872487
0.00515093079224118,0.0356485466555774,0.487348734873487
0.00517869038489211,0.0355511902788232,0.487448744874487
0.00520637305904487,0.0354531215411932,0.487548754875488
0.00523394107753858,0.0353543816587741,0.487648764876488
0.00526139297138315,0.0352549772172069,0.487748774877488
0.00528872731129111,0.0351549148219833,0.487848784878488
0.00531594271264018,0.0350542010885211,0.487948794879488
0.00534303781562203,0.0349528426471264,0.488048804880488
0.00537001132990772,0.0348508460189234,0.488148814881488
0.00539686200983335,0.0347482176902969,0.488248824882488
0.00542358863951203,0.0346449641277806,0.488348834883488
0.00545019002787077,0.0345410918078332,0.488448844884488
0.00547666501361357,0.0344366072069143,0.488548854885489
0.00550301245529531,0.0343315167965199,0.488648864886489
0.00552923124124819,0.0342258270431837,0.488748874887489
0.00555532025484107,0.0341195444184019,0.488848884888489
0.00558127842410838,0.0340126753936708,0.488948894889489
0.00560710466219621,0.0339052264305614,0.489048904890489
0.00563279792195278,0.0337972039956068,0.489148914891489
0.00565835715126357,0.0336886145801548,0.489248924892489
0.00568378127816315,0.0335794647748089,0.489348934893489
0.00570906924061135,0.0334697612595033,0.489448944894489
0.00573421996167982,0.0333595107191347,0.48954895489549
0.00575923240414238,0.0332487198237119,0.48964896489649
0.00578410552084758,0.033137395243243,0.48974897489749
0.00580883830930889,0.0330255434988527,0.48984898489849
0.00583342980177952,0.0329131710521114,0.48994899489949
0.00585787901562442,0.0328002843546645,0.49004900490049
0.00588218497813398,0.0326868899177105,0.49014901490149
0.00590634670667297,0.0325729942673367,0.49024902490249
0.00593036324342031,0.0324586038502255,0.49034903490349
0.00595423363055476,0.0323437251428357,0.49044904490449
0.00597795687551553,0.0322283647903621,0.490549054905491
0.00600153198077912,0.0321125294777015,0.490649064906491
0.00602495795378476,0.0319962258649366,0.490749074907491
0.00604823380197145,0.0318794606171132,0.490849084908491
0.00607135854766708,0.0317622403794258,0.490949094909491
0.00609433120327358,0.0316445717871432,0.491049104910491
0.00611715079608133,0.0315264614656087,0.491149114911491
0.00613981634345509,0.0314079160302398,0.491249124912491
0.00616232687764828,0.0312889420666774,0.491349134913491
0.00618471063205237,0.0311696179028559,0.491449144914491
0.00620696722453138,0.0310499482435134,0.491549154915492
0.00622909626798661,0.0309299377586484,0.491649164916492
0.00625109737531948,0.0308095911232222,0.491749174917492
0.00627297014950554,0.0306889130072333,0.491849184918492
0.0062947141736694,0.0305679080509033,0.491949194919492
0.00631632903589816,0.0304465809043796,0.492049204920492
0.00633781430442808,0.0303249361880326,0.492149214921492
0.0063591695524578,0.0302029785321584,0.492249224922492
0.0063803943283723,0.0300807125223877,0.492349234923492
0.00640148816566799,0.0299581427642027,0.492449244924492
0.00642245060776693,0.0298352738184201,0.492549254925493
0.00644328115838873,0.0297121102458567,0.492649264926493
0.00646397933614135,0.0295886565974039,0.492749274927493
0.00648454462489312,0.0294649173892131,0.492849284928493
0.00650497650354977,0.0293408971374358,0.492949294929493
0.0065252744460541,0.0292166003383725,0.493049304930493
0.00654543790153472,0.0290920314684724,0.493149314931493
0.00656546630919501,0.028967194989296,0.493249324932493
0.00658535908838667,0.0288420953524787,0.493349334933493
0.00660511564357335,0.0287167369749157,0.493449344934493
0.0066247353792185,0.0285911242635772,0.493549354935494
0.00664421766504615,0.0284652616006187,0.493649364936494
0.00666356186085449,0.0283391533483453,0.493749374937494
0.00668276732644191,0.02821280384921,0.493849384938494
0.00670183339679261,0.0280862174158897,0.493949394939494
0.00672075940689078,0.0279593983412096,0.494049404940494
0.00673954467683248,0.0278323508981442,0.494149414941494
0.00675818851678781,0.0277050793199648,0.494249424942494
0.00677669023196428,0.0275775878200924,0.494349434943494
0.00679504909779256,0.0274498805871331,0.494449444944494
0.00681326441948005,0.0273219616459211,0.494549454945495
0.00683133547245733,0.027193834981588,0.494649464946495
0.00684926152719226,0.0270655045544512,0.494749474947495
0.00686704183926427,0.0269369742900886,0.494849484948495
0.00688467564936442,0.0268082480843015,0.494949494949495
0.0069021621832951,0.0266793298080767,0.495049504950495
0.00691950066189631,0.0265502232827733,0.495149514951495
0.00693669028615647,0.0264209322850853,0.495249524952495
0.00695373024217583,0.0262914605619293,0.495349534953495
0.00697075217825417,0.0261616965246593,0.495449544954495
0.00698775288345729,0.0260316432253995,0.495549554955496
0.00700472912699985,0.0259013036616836,0.495649564956496
0.00702167765824519,0.0257706808111941,0.495749574957496
0.00703859523151972,0.0256397776019849,0.495849584958496
0.00705547857633554,0.0255085969273711,0.495949594959496
0.0070723244122793,0.0253771416508903,0.496049604960496
0.00708912944901193,0.0252454145864525,0.496149614961496
0.00710589037634329,0.0251134185132278,0.496249624962496
0.00712248639466296,0.0249812822656061,0.496349634963496
0.00713903230355141,0.0248488818280803,0.496449644964496
0.00715552477296712,0.0247162198557502,0.496549654965497
0.00717196047286866,0.0245832989739392,0.496649664966497
0.00718833606825191,0.0244501217682683,0.496749674967497
0.00720464820426137,0.0243166908045069,0.496849684968497
0.00722089352604151,0.0241830086037595,0.496949694969497
0.00723706867377413,0.0240490776325397,0.497049704970497
0.00725306625734499,0.0239150363332257,0.497149714971497
0.00726898746336343,0.0237807504272318,0.497249724972497
0.00728482890223443,0.0236462222520386,0.497349734973497
0.00730048829553169,0.0235115939274621,0.497449744974497
0.00731606163380893,0.023376727239413,0.497549754975498
0.00733145006297459,0.0232417667742209,0.497649764976498
0.00734665239691851,0.0231067153457957,0.497749774977498
0.00736166742967954,0.0229715757134562,0.497849784978498
0.00737658420388559,0.0228362044124666,0.497949794979498
0.00739139929023909,0.0227006035321672,0.498049804980498
0.00740602249970449,0.0225649239666117,0.498149814981498
0.00742053760937459,0.0224290182262299,0.498249824982498
0.00743504421776172,0.022293079914966,0.498349834983498
0.00744953898489851,0.0221571119559115,0.498449844984498
0.00746401855592978,0.022021117242381,0.498549854985499
0.00747837433974274,0.0218849011034276,0.498649864986499
0.00749260290703973,0.0217484651569255,0.498749874987499
0.00750680764295232,0.0216120126991747,0.498849884988499
0.00752087758414739,0.021475342716765,0.498949894989499
0.00753467045696214,0.0213386646300966,0.499049904990499
0.00754832231666592,0.0212017710783328,0.499149914991499
0.00756169092433566,0.0210648741369738,0.499249924992499
0.00757491222605923,0.0209277636312735,0.499349934993499
0.00758798267343183,0.0207904408863005,0.499449944994499
0.00760089869323456,0.0206529071874209,0.4995499549955
0.00761365671721155,0.0205151637753358,0.4996499649965
0.00762625313740428,0.0203772118659321,0.4997499749975
0.00763848657315484,0.0202393929050827,0.4998499849985
0.0076503533023605,0.0201017092501197,0.4999499949995
0.0076619113898271,0.0199640394264912,0.5000500050005
0.00767329620595743,0.0198261615422709,0.5001500150015
0.00768439295117093,0.0196882392558438,0.5002500250025
0.00769530966074646,0.0195501100403442,0.5003500350035
0.00770616506976777,0.0194120125867897,0.5004500450045
0.0077168322644502,0.0192737088096248,0.500550055005501
0.00772762371285461,0.0191362250564039,0.500650065006501
0.00773810445003068,0.018998703059816,0.500750075007501
0.00774855303816294,0.0188614777297212,0.500850085008501
0.00775896721421272,0.0187245509916876,0.500950095009501
0.00776942493390424,0.0185885308090472,0.501050105010501
0.00777959804671602,0.0184527329451345,0.501150115011501
0.0077896847819255,0.0183169759995401,0.501250125012501
0.00779986625209924,0.018181284324743,0.501350135013501
0.00780970337812238,0.018045557309819,0.501450145014501
0.0078192595300384,0.0179104946158289,0.501550155015502
0.00782877784057446,0.0177764256935482,0.501650165016502
0.00783828320811792,0.01764263113492,0.501750175017502
0.00784787453142535,0.0175089046212964,0.501850185018502
0.00785735842491622,0.0173752284205789,0.501950195019502
0.00786680934057498,0.0172426058231352,0.502050205020502
0.00787604848842736,0.0171107924604998,0.502150215021502
0.00788549658521345,0.0169791330986332,0.502250225022502
0.00789526083742382,0.0168481508269948,0.502350235023502
0.00790465349472725,0.0167181751311,0.502450245024502
0.00791417175563533,0.0165880014689566,0.502550255025503
0.00792326277867889,0.0164581761063184,0.502650265026503
0.00793267436907934,0.0163290138338386,0.502750275027503
0.00794214972158458,0.0161999256808353,0.502850285028503
0.00795132880462101,0.0160706017053152,0.502950295029503
0.00796021659588098,0.015942109247593,0.503050305030503
0.00796890263923562,0.0158143393542713,0.503150315031503
0.00797736365913465,0.0156865515204135,0.503250325032503
0.0079855864495568,0.0155595194273006,0.503350335033503
0.00799357178966219,0.0154325273542384,0.503450345034503
0.00800115083493573,0.0153063752407038,0.503550355035504
0.00800849532320713,0.0151802024670164,0.503650365036504
0.00801551925404738,0.0150537804116878,0.503750375037504
0.00802226541178896,0.0149279189497279,0.503850385038504
0.00802893587188227,0.0148024745766986,0.503950395039504
0.00803562754299963,0.0146774861860941,0.504050405040504
0.00804251769153431,0.0145526481337088,0.504150415041504
0.00804931939794034,0.0144281869020631,0.504250425042504
0.00805603063243069,0.0143040979601167,0.504350435043504
0.00806297270678295,0.0141801165819826,0.504450445044504
0.00807015477737026,0.0140557759911375,0.504550455045505
0.00807731841610386,0.0139316405328298,0.504650465046505
0.00808446183141148,0.0138077084452643,0.504750475047505
0.00809137213389299,0.0136834330358861,0.504850485048505
0.00809852409514884,0.0135588045875247,0.504950495049505
0.00810565044337378,0.0134343804081731,0.505050505050505
0.00811253995666956,0.0133096159690585,0.505150515051505
0.00811919277895773,0.0131845128533155,0.505250525052505
0.00812560907401077,0.0130590725944507,0.505350535053505
0.00813233706292718,0.0129337626687424,0.505450545054505
0.00813903373655078,0.0128086583470381,0.505550555055506
0.00814549069681916,0.012683219562126,0.505650565056506
0.00815170824646331,0.0125574477581819,0.505750575057506
0.00815768668325139,0.0124313443545679,0.505850585058506
0.00816363262856211,0.0123054491256901,0.505950595059506
0.00816915949485805,0.0121800761425952,0.506050605060506
0.00817432732214117,0.0120546773032918,0.506150615061506
0.00817913754962435,0.0119292539973652,0.506250625062506
0.00818389134506419,0.0118042623114588,0.506350635063506
0.00818849304048927,0.0116797791988105,0.506450645064506
0.00819217765937658,0.0115560493802447,0.506550655065507
0.00819535413676981,0.0114328998722677,0.506650665066507
0.00819816960987972,0.0113101361280027,0.506750675067507
0.00820080482402545,0.0111878888925194,0.506850685068507
0.00820328397783892,0.0110657382629772,0.506950695069507
0.00820539116949793,0.0109448003442027,0.507050705070507
0.00820757659976097,0.0108239650214738,0.507150715071507
0.00820953732915056,0.0107027819550736,0.507250725072507
0.00821157207876065,0.0105822612592253,0.507350735073507
0.00821335784449776,0.0104620024703914,0.507450745074507
0.00821491987710832,0.0103413941711281,0.507550755075508
0.00821625903019438,0.0102204381530077,0.507650765076508
0.00821723723855084,0.0101006906917881,0.507750775077508
0.00821812227026356,0.009981326855312,0.507850785078508
0.00821864132496352,0.00986249699668722,0.507950795079508
0.00821906665711127,0.00974365542088247,0.508050805080508
0.00821957576138943,0.00962544495492743,0.508150815081508
0.00821996037869376,0.00950718436961554,0.508250825082508
0.00822026872762737,0.00938947159348956,0.508350835083508
0.00822030191389722,0.00927205584117863,0.508450845084508
0.0082203092786982,0.00915494489435932,0.508550855085509
0.00821995166897283,0.00903837095270175,0.508650865086509
0.00821962806437997,0.00892157224565428,0.508750875087509
0.00821927767057154,0.00880491686438433,0.508850885088509
0.00821880952431429,0.00868822872364556,0.508950895089509
0.00821801989754425,0.00857206328030489,0.509050905090509
0.00821713415615045,0.0084562908364443,0.509150915091509
0.00821648982042821,0.00834067225439393,0.509250925092509
0.00821581564336587,0.00822519182687931,0.509350935093509
0.00821511084580334,0.00810984964819368,0.509450945094509
0.00821464829262617,0.0079943984962594,0.50955095509551
0.0082144899841437,0.00787864092095936,0.50965096509651
0.00821463470446904,0.00776258110097465,0.50975097509751
0.00821456984062167,0.00764618886245727,0.50985098509851
0.0082148088045936,0.00752950287557536,0.50995099509951
0.00821535041523735,0.00741252755226176,0.51005100510051
0.00821584561373882,0.00729570475576407,0.51015101510151
0.00821651913074817,0.00717905969712627,0.51025102510251
0.00821749382543946,0.00706213585297784,0.51035103510351
0.00821825781932731,0.00694489683604037,0.51045104510451
0.00821881298835139,0.00682734572325228,0.510551055105511
0.00821967179660818,0.00670952812278174,0.510651065106511
0.00822047688747523,0.00659187498467057,0.510751075107511
0.00822149032181401,0.00647441814530598,0.510851085108511
0.00822280541026394,0.00635670440639603,0.510951095109511
0.00822391212050251,0.00623869113249229,0.511051105110511
0.00822481242772565,0.00612038132112825,0.511151115111511
0.00822550832698078,0.00600177791524676,0.511251125112511
0.00822600181827769,0.00588288379327388,0.511351135113511
0.00822680242277005,0.00576375212172839,0.511451145114511
0.00822790861191414,0.00564438663760136,0.511551155115512
0.00822881213999722,0.00552473870541449,0.511651165116512
0.00822951498221499,0.0054048109951561,0.511751175117512
0.00823052488303732,0.00528466027137776,0.511851185118512
0.0082318401551109,0.00516429000804208,0.511951195119512
0.00823295448821628,0.00504364752994809,0.512051205120512
0.00823386985258667,0.00492273526390715,0.512151215121512
0.00823458820852953,0.00480155555732532,0.512251225122512
0.0082351115064268,0.00468011070301807,0.512351235123512
0.00823594356517047,0.00455846246804301,0.512451245124512
0.00823708244430413,0.00443661385985948,0.512551255125513
0.00823852615870611,0.00431456781148446,0.512651265126513
0.00824027266866416,0.00419232718149309,0.512751275127513
0.0082423198997262,0.00406989475401839,0.512851285128513
0.00824416827619764,0.00394720937242748,0.512951295129513
0.00824631614299774,0.00382433757303256,0.513051305130513
0.00824826589962782,0.00370121648703367,0.513151315131513
0.00825051372226182,0.00357791407506775,0.513251325132513
0.00825305731808423,0.00345443276394575,0.513351335133513
0.00825589432976317,0.00333077489611133,0.513451345134513
0.00825853162828662,0.00320687431242514,0.513551355135514
0.00826146052131752,0.00308280168817803,0.513651365136514
0.00826467850263992,0.00295855913256171,0.513751375137514
0.00826818302633554,0.00283414867536289,0.513851385138514
0.00827148610981974,0.00270950118472292,0.513951395139514
0.00827507344782451,0.00258468971311561,0.514051405140514
0.00827894234554731,0.00245971607196429,0.514151415141514
0.00828260916285698,0.00233450913932601,0.514251425142514
0.00828655491952413,0.00220914353592056,0.514351435143514
0.00829077676193657,0.00208362084984526,0.514451445144514
0.00829527177196555,0.00195794260964352,0.514551455145515
0.00830003697689167,0.00183211025949157,0.514651465146515
0.0083050693543671,0.00170612519393712,0.514751475147515
0.00831036582249073,0.00157998873308605,0.514851485148515
0.00831592324477043,0.00145370211763944,0.514951495149515
0.00832173843012341,0.00132726654363289,0.515051505150515
0.00832780813287562,0.00120068314754851,0.515151515151515
0.00833412904283715,0.00107395301624052,0.515251525152515
0.0083406978101152,0.000947077177009237,0.515351535153515
0.00834751101037511,0.000820056592638518,0.515451545154515
0.00835456517957957,0.000692892181247185,0.515551555155516
0.00836185678421244,0.000565584776586351,0.515651565156516
0.00836938225105473,0.000438135167741756,0.515751575157516
0.00837713793244557,0.000310544089208457,0.515851585158516
0.0083851201509474,0.00018281221592779,0.515951595159516
0.00839332514971734,5.49401583244436e-05,0.516051605160516
0.00840174913717354,-7.30715228044375e-05,0.516151615161516
0.00841038825225424,-0.00020122230636469,0.516251625162516
0.00841923859419577,-0.000329511740741079,0.516351635163516
0.00842829619771762,-0.000457939404095176,0.516451645164516
0.00843755706280007,-0.000586504939105198,0.516551655165517
0.00844701711994362,-0.000715208038077337,0.516651665166517
0.00845667225994674,-0.000844048423094484,0.516751675167517
0.00846651832397984,-0.00097302588075607,0.516851685168517
0.00847655109365938,-0.00110214023240115,0.516951695169517
0.00848676631586262,-0.00123139134056016,0.517051705170517
0.00849715968287551,-0.00136077911838394,0.517151715171517
0.00850772684728196,-0.00149030351326683,0.517251725172517
0.00851846342196336,-0.00161996450982397,0.517351735173517
0.00852936499994968,-0.00174976212492917,0.517451745174517
0.00854042713456858,-0.00187969641714331,0.517551755175518
0.00855164535929665,-0.00200976748175226,0.517651765176518
0.00856301515798229,-0.00213997545027033,0.517751775177518
0.00857453200951109,-0.00227032050731393,0.517851785178518
0.00858619134810336,-0.00240080287918671,0.517951795179518
0.00859798859309129,-0.00253142282593977,0.518051805180518
0.00860991912410418,-0.00266218064285992,0.518151815181518
0.00862197831084615,-0.00279307665550699,0.518251825182518
0.00863416149324416,-0.00292411122120308,0.518351835183518
0.00864646399137435,-0.00305528473002434,0.518451845184518
0.00865888110049831,-0.00318659759785376,0.518551855185519
0.00867140810595244,-0.00331805027084765,0.518651865186519
0.00868404025833341,-0.00344964322295356,0.518751875187519
0.00869677281320059,-0.00358137695243702,0.518851885188519
0.00870960099137384,-0.00371325198386651,0.518951895189519
0.00872252002359864,-0.0038452688636467,0.519051905190519
0.00873552510588066,-0.00397742816101122,0.519151915191519
0.00874861146400268,-0.00410973065909037,0.519251925192519
0.0087617743088587,-0.00424217721148663,0.519351935193519
0.00877500885134316,-0.00437476871646746,0.519451945194519
0.00878809423179274,-0.00450764376777672,0.51955195519552
0.0088010297951174,-0.00464080258625916,0.51965196519652
0.00881381492096659,-0.00477424536496787,0.51975197519752
0.00882644900884115,-0.0049079722661865,0.51985198519852
0.00883893149298122,-0.00504198342043675,0.51995199519952
0.00885126183244137,-0.00517627892945636,0.52005200520052
0.00886343951108982,-0.00531085888853086,0.52015201520152
0.00887546405746038,-0.00544572335969545,0.52025202520252
0.00888733501993783,-0.00558087236925294,0.52035203520352
0.00889905196675808,-0.00571630591025547,0.52045204520452
0.00891061451082267,-0.00585202393803767,0.520552055205521
0.00892202228488395,-0.00598802636823206,0.520652065206521
0.00893327495643402,-0.00612431308024235,0.520752075207521
0.00894437223266764,-0.00626088391426635,0.520852085208521
0.00895531384559323,-0.00639773866782166,0.520952095209521
0.00896609957188458,-0.00653487709673827,0.521052105210521
0.00897672922295533,-0.00667229891515869,0.521152115211521
0.00898720264992122,-0.0068100037861085,0.521252125212521
0.00899751975352621,-0.00694799132447418,0.521352135213521
0.0090076804791795,-0.00708626108707727,0.521452145214521
0.00901768481695533,-0.00722481257317089,0.521552155215522
0.00902753281648191,-0.0073636452294025,0.521652165216522
0.00903722456212683,-0.00750275844882096,0.521752175217522
0.00904676020277423,-0.0076421515713736,0.521852185218522
0.0090561399270107,-0.0077818238804314,0.521952195219522
0.00906536398793913,-0.00792177460278936,0.522052205220522
0.00907443268829063,-0.00806200296524296,0.522152215221522
0.00908334640027544,-0.00820250813999629,0.522252225222522
0.00909210553084363,-0.0083432892401963,0.522352235223522
0.00910071057131256,-0.00848434531745114,0.522452245224522
0.00910916204277683,-0.00862567536331917,0.522552255225523
0.00911746055566123,-0.00876727830484209,0.522652265226523
0.0091256067551304,-0.00890915300404897,0.522752275227523
0.00913360136575354,-0.00905129826043747,0.522852285228523
0.00914144516172815,-0.00919371280601139,0.522952295229523
0.00914913899169359,-0.00933639530726513,0.523052305230523
0.00915658631918811,-0.0094789181531315,0.523152315231523
0.00916378874719719,-0.0096212820513061,0.523252325232523
0.00917074793826011,-0.00976348763008018,0.523352335233523
0.00917746562439565,-0.00990553543734714,0.523452345234523
0.00918394361702702,-0.0100474259391143,0.523552355235524
0.00919018379705703,-0.0101891595199989,0.523652365236524
0.00919618810990478,-0.0103307364286375,0.523752375237524
0.00920195857046876,-0.0104721568124254,0.523852385238524
0.00920749727305201,-0.0106134207343901,0.523952395239524
0.00921280638640007,-0.0107545281726955,0.524052405240524
0.00921788813881178,-0.0108954790186559,0.524152415241524
0.00922274483799106,-0.0110362730648262,0.524252425242524
0.00922737885615807,-0.0111769100114531,0.524352435243524
0.00923179264990078,-0.0113173894749119,0.524452445244525
0.00923598872543523,-0.0114577109857211,0.524552455245525
0.00923996967334507,-0.0115978739890395,0.524652465246525
0.00924373814873039,-0.011737877844169,0.524752475247525
0.00924729687120769,-0.0118777218255477,0.524852485248525
0.00925064862987285,-0.0120174051222533,0.524952495249525
0.00925379628330086,-0.0121569268409812,0.525052505250525
0.00925674274465766,-0.0122962860035628,0.525152515251525
0.0092594909965884,-0.012435481547958,0.525252525252525
0.00926204409121759,-0.0125745123312331,0.525352535253525
0.00926440513526035,-0.0127133771265829,0.525452545254525
0.00926657729002279,-0.0128520746287899,0.525552555255526
0.00926856379125317,-0.0129906034502543,0.525652565256526
0.00927036792929038,-0.0131289621269489,0.525752575257526
0.00927199303417604,-0.0132671491149453,0.525852585258526
0.00927344252031905,-0.0134051627953769,0.525952595259526
0.00927471983686817,-0.0135430014739425,0.526052605260526
0.00927582848756315,-0.0136806633818987,0.526152615261526
0.00927677204065975,-0.013818146681023,0.526252625262526
0.00927755409419107,-0.0139554494616285,0.526352635263526
0.00927817832063175,-0.0140925697495116,0.526452645264526
0.00927864842223376,-0.0142295055942905,0.526552655265527
0.00927896815583965,-0.0143662550545162,0.526652665266527
0.00927914132295704,-0.0145028161212458,0.526752675267527
0.00927917176479629,-0.0146391867235011,0.526852685268527
0.00927906337219575,-0.0147753647287654,0.526952695269527
0.009278820050882,-0.0149113479434792,0.527052705270527
0.00927844577109828,-0.0150471341869866,0.527152715271527
0.00927794452293877,-0.0151827212245369,0.527252725272527
0.00927732033123761,-0.0153181067667886,0.527352735273527
0.00927657726053127,-0.0154532885566587,0.527452745274527
0.00927571939520718,-0.0155882647455025,0.527552755275528
0.00927475084942999,-0.0157230334419954,0.527652765276528
0.00927367576217803,-0.0158575927111404,0.527752775277528
0.00927249829228101,-0.0159919405762525,0.527852785278528
0.00927122264323401,-0.0161260750229296,0.527952795279528
0.00926985303838295,-0.016259994000045,0.528052805280528
0.00926839371596254,-0.0163936955299211,0.528152815281528
0.00926684893405854,-0.0165271776026224,0.528252825282528
0.00926522298053353,-0.0166604381799254,0.528352835283528
0.00926352014821279,-0.0167934751938296,0.528452845284528
0.00926174474481027,-0.0169262865515207,0.528552855285529
0.00925990108300253,-0.017058870136859,0.528652865286529
0.00925799348539178,-0.0171912238128612,0.528752875287529
0.00925602628450595,-0.0173233454226926,0.528852885288529
0.00925400381287265,-0.0174552327941341,0.528952895289529
0.00925193038813149,-0.0175868837400779,0.529052905290529
0.00924981034777313,-0.0177182960629943,0.529152915291529
0.00924764800447399,-0.0178494675554283,0.529252925292529
0.00924544767587359,-0.0179803960029768,0.529352935293529
0.00924321364983459,-0.0181110791862738,0.529452945294529
0.00924095022414499,-0.018241514883472,0.52955295529553
0.00923866166185369,-0.0183717008717315,0.52965296529653
0.00923635222104614,-0.018501634929205,0.52975297529753
0.00923402613499423,-0.0186313148400005,0.52985298529853
0.00923168760223011,-0.0187607383912039,0.52995299529953
0.00922934080639736,-0.0188899033798263,0.53005300530053
0.00922698990136309,-0.0190188076137974,0.53015301530153
0.00922463900625435,-0.0191474489139499,0.53025302530253
0.00922229222034724,-0.0192758251150124,0.53035303530353
0.00921995360817823,-0.0194039340680909,0.53045304530453
0.0092176271846557,-0.0195317736446387,0.530553055305531
0.00921531695476241,-0.0196593417334791,0.530653065306531
0.00921302685896457,-0.0197866362482494,0.530753075307531
0.00921076081787734,-0.0199136551239266,0.530853085308531
0.00920852269752506,-0.020040396319806,0.530953095309531
0.00920631632919236,-0.0201668578234705,0.531053105310531
0.00920414548461005,-0.0202930376497986,0.531153115311531
0.00920201390573254,-0.0204189338464231,0.531253125312531
0.00919992526503458,-0.0205445444882724,0.531353135313531
0.00919788320025138,-0.0206698676830294,0.531453145314531
0.00919589129452749,-0.0207949015721242,0.531553155315532
0.00919395306649101,-0.0209196443312297,0.531653165316532
0.00919207198017882,-0.0210440941747293,0.531753175317532
0.00919025145000016,-0.0211682494634089,0.531853185318532
0.00918849482088489,-0.0212921086230669,0.531953195319532
0.00918680538317198,-0.0214156701177156,0.532053205320532
0.00918529436818594,-0.0215390351260239,0.532153215321532
0.0091839647287949,-0.0216622008564143,0.532253225322532
0.00918281932853691,-0.0217851645803374,0.532353235323532
0.00918186095650773,-0.0219079236377303,0.532453245324532
0.00918109231247271,-0.0220304754509126,0.532553255325533
0.00918051600686665,-0.022152817516646,0.532653265326533
0.0091801345707196,-0.0222749474001789,0.532753275327533
0.00917995045069399,-0.022396862736239,0.532853285328533
0.00917996599915859,-0.0225185612280405,0.532953295329533
0.00918018348907793,-0.0226400406477808,0.533053305330533
0.00918060511401121,-0.0227612988366403,0.533153315331533
0.00918123296826168,-0.0228823337052783,0.533253325332533
0.00918206907665326,-0.023003143232345,0.533353335333533
0.00918311535979117,-0.0231237254118749,0.533453345334533
0.00918437365391295,-0.023244078263213,0.533553355335534
0.00918584571585103,-0.0233641998756798,0.533653365336534
0.009187533203182,-0.0234840884080751,0.533753375337534
0.00918943768911462,-0.0236037420861964,0.533853385338534
0.00919156065752736,-0.0237231591189678,0.533953395339534
0.00919390350296815,-0.0238423376989361,0.534053405340534
0.00919646754554275,-0.023961276091105,0.534153415341534
0.00919925400610097,-0.0240799726289651,0.534253425342534
0.00920226403601326,-0.0241984257164785,0.534353435343534
0.00920549869235694,-0.0243166338260942,0.534453445344534
0.00920895895776715,-0.0244345954987479,0.534553455345535
0.00921264574043697,-0.0245523093428692,0.534653465346535
0.00921655985922915,-0.0246697740333896,0.534753475347535
0.0092207020635269,-0.0247869883112458,0.534853485348535
0.00922507302330905,-0.0249039509833797,0.534953495349535
0.0092296733291489,-0.025020660920257,0.535053505350535
0.00923450350214116,-0.0251371170583489,0.535153515351535
0.00923956398893813,-0.0252533184175016,0.535253525352535
0.00924485516671276,-0.025369264121284,0.535353535353535
0.00925037733819616,-0.0254849533557962,0.535453545354535
0.00925613074656581,-0.0256003853656995,0.535553555355536
0.00926211555063126,-0.0257155594795264,0.535653565356536
0.00926833186453724,-0.0258304751245695,0.535753575357536
0.00927477972302317,-0.0259451317842007,0.535853585358536
0.00928145910127517,-0.0260595290003534,0.535953595359536
0.00928836990996271,-0.0261736663700478,0.536053605360536
0.00929551200020154,-0.0262875435453914,0.536153615361536
0.00930288516851695,-0.0264011602335788,0.536253625362536
0.00931048913699182,-0.0265145161944102,0.536353635363536
0.00931832358800661,-0.0266276112412842,0.536453645364536
0.00932638813942544,-0.0267404452402051,0.536553655365537
0.00933468234955892,-0.026853018111768,0.536653665366537
0.0093432057370149,-0.0269653298261962,0.536753675367537
0.00935195776084774,-0.0270773804033408,0.536853685368537
0.00936093783048391,-0.0271891699082146,0.536953695369537
0.00937014531068441,-0.0273006984554582,0.537053705370537
0.00937957950665674,-0.0274119662033853,0.537153715371537
0.00938923969383158,-0.0275229733569596,0.537253725372537
0.00939912509304852,-0.0276337201653138,0.537353735373537
0.009409234885445,-0.0277442069212534,0.537453745374537
0.0094195682025305,-0.0278544339607602,0.537553755375538
0.00943012415100008,-0.0279644016629924,0.537653765376538
0.00944090178792104,-0.0280741104612028,0.537753775377538
0.00945190012569553,-0.028183560830828,0.537853785378538
0.00946311815687431,-0.0282927532879997,0.537953795379538
0.00947455482438005,-0.0284016883900407,0.538053805380538
0.00948620905128427,-0.0285103667344725,0.538153815381538
0.00949807971599344,-0.0286187889555417,0.538253825382538
0.00950999072333579,-0.0287265934479692,0.538353835383538
0.0095219422073069,-0.0288337835135086,0.538453845384538
0.00953393427708846,-0.0289403624762459,0.538553855385539
0.00954596700215994,-0.0290463336771408,0.538653865386539
0.00955804042718628,-0.0291517004809742,0.538753875387539
0.00957015456705615,-0.0292564662803191,0.538853885388539
0.00958230940191818,-0.0293606344925621,0.538953895389539
0.00959450486725602,-0.0294642085589115,0.539053905390539
0.00960674089359022,-0.029567191944397,0.539153915391539
0.00961901736677659,-0.0296695881353884,0.539253925392539
0.00963133414785631,-0.0297714006381066,0.539353935393539
0.0096436910730571,-0.0298726329796163,0.53945394539454
0.00965608795875508,-0.0299732887048485,0.53955395539554
0.00966852459651252,-0.0300733713741187,0.53965396539654
0.00968100074315202,-0.030172884566601,0.53975397539754
0.00969351616045894,-0.0302718318768544,0.53985398539854
0.00970607056555365,-0.0303702169138298,0.53995399539954
0.0097186636656305,-0.0304680432983891,0.54005400540054
0.00973129515299566,-0.0305653146638008,0.54015401540154
0.00974396470010417,-0.0306620346562372,0.54025402540254
0.00975667196948541,-0.030758206930307,0.54035403540354
0.00976941659885456,-0.0308538351505446,0.54045404540454
0.00978219822096421,-0.0309489229904176,0.540554055405541
0.00979501644871555,-0.0310434741313338,0.540654065406541
0.00980787089004727,-0.0311374922601603,0.540754075407541
0.00982076113304638,-0.0312309810712083,0.540854085408541
0.00983368676580041,-0.031323944263752,0.540954095409541
0.00984664735654528,-0.0314163855395466,0.541054105410541
0.00985964247351704,-0.0315083086063031,0.541154115411541
0.00987267167006338,-0.0315997171737174,0.541254125412541
0.00988573448960636,-0.0316906149549594,0.541354135413541
0.00989883048053073,-0.0317810056631989,0.541454145414541
0.00991195917137021,-0.0318708930125985,0.541554155415542
0.00992512009065838,-0.0319602807193057,0.541654165416542
0.00993831276196604,-0.0320491724950016,0.541754175417542
0.00995153670390134,-0.0321375720255606,0.541854185418542
0.00996479142018369,-0.0322254829472293,0.541954195419542
0.00997807640460727,-0.032312908896254,0.542054205420542
0.00999139116089158,-0.0323998535044145,0.542154215421542
0.0100047351877934,-0.0324863204020021,0.542254225422542
0.010018107974144,-0.0325723132138487,0.542354235423542
0.0100315090187002,-0.0326578355603199,0.542454245424542
0.0100449378102933,-0.0327428910563218,0.542554255425543
0.010058393842717,-0.032827483309813,0.542654265426543
0.0100718766048025,-0.0329116159223004,0.542754275427543
0.0100853856002698,-0.0329952924878464,0.542854285428543
0.0100989203080242,-0.0330785165920771,0.542954295429543
0.0101124802367481,-0.0331612918131739,0.543054305430543
0.0101260648802356,-0.0332436217184003,0.543154315431543
0.0101396737372434,-0.0333255098670795,0.543254325432543
0.0101533063065285,-0.033406959807616,0.543354335433543
0.0101669621017359,-0.0334879750774966,0.543454345434543
0.0101806406265852,-0.0335685592047786,0.543554355435544
0.0101943413947217,-0.033648715704616,0.543654365436544
0.0102080639297164,-0.0337284480812446,0.543754375437544
0.0102218077452142,-0.0338077598255008,0.543854385438544
0.0102355723747117,-0.0338866544163101,0.543954395439544
0.0102493573467425,-0.033965135320191,0.544054405440544
0.010263162194803,-0.03404320598927,0.544154415441544
0.010276986472241,-0.0341208698617776,0.544254425442544
0.0102908297224783,-0.0341981303630411,0.544354435443544
0.0103046915038255,-0.034274990903003,0.544454445444544
0.0103185713795558,-0.0343514548772139,0.544554455445545
0.0103324689129424,-0.0344275256673282,0.544654465446545
0.01034638368711,-0.0345032066401122,0.544754475447545
0.01036031528022,-0.0345785011469475,0.544854485448545
0.0103742633250251,-0.0346534127342535,0.544954495449545
0.0103882274741288,-0.0347279450372843,0.545054505450545
0.0104022073999863,-0.0348021016699537,0.545154515451545
0.0104162027700896,-0.0348758862273168,0.545254525452545
0.0104302132717821,-0.0349493022855702,0.545354535453545
0.0104442385874442,-0.0350223533985776,0.545454545454545
0.0104582784193079,-0.0350950431023371,0.545554555455546
0.0104723324745677,-0.0351673749115061,0.545654565456546
0.0104864004653808,-0.0352393523223803,0.545754575457546
0.0105004821187933,-0.0353109788099147,0.545854585458546
0.0105145771717762,-0.0353822578297098,0.545954595459546
0.010528685366264,-0.0354531928170187,0.546054605460546
0.0105428064541164,-0.0355237871872427,0.546154615461546
0.010556940192156,-0.0355940443359324,0.546254625462546
0.0105710863620194,-0.0356639676372982,0.546354635463546
0.010585192864191,-0.0357336020756838,0.546454645464546
0.010599260557236,-0.0358029520317562,0.546554655465547
0.010613290279868,-0.0358720219065298,0.546654665466547
0.0106272828559127,-0.0359408161198779,0.546754675467547
0.0106412390992699,-0.0360093391140062,0.546854685468547
0.0106551598139137,-0.0360775953589123,0.546954695469547
0.0106690635160657,-0.0361456164617018,0.547054705470547
0.010682950300019,-0.0362134041970734,0.547154715471547
0.0106968202650299,-0.0362809603481625,0.547254725472547
0.01071067352028,-0.0363482867055488,0.547354735473547
0.0107245101848764,-0.0364153850662637,0.547454745474547
0.0107383304027408,-0.0364822572347825,0.547554755475548
0.0107521343078685,-0.0365489050220325,0.547654765476548
0.0107659220640323,-0.0366153302458887,0.547754775477548
0.0107796938399675,-0.0366815347286928,0.547854785478548
0.0107934498093722,-0.036747520299238,0.547954795479548
0.0108071901707584,-0.0368132887883026,0.548054805480548
0.0108209151127129,-0.0368788420321242,0.548154815481548
0.0108346248585618,-0.0369441818714066,0.548254825482548
0.0108483196266684,-0.0370093101508241,0.548354835483548
0.010861999640359,-0.0370742287190212,0.548454845484548
0.0108756651477736,-0.0371389394281163,0.548554855485549
0.0108893164020154,-0.0372034441401534,0.548654865486549
0.0109029536512246,-0.0372677447216432,0.548754875487549
0.0109165771782808,-0.0373318430475328,0.548854885488549
0.0109301872511756,-0.0373957409972362,0.548954895489549
0.0109437841627144,-0.0374594404496709,0.549054905490549
0.0109573682106654,-0.0375229432842508,0.549154915491549
0.0109709396977597,-0.0375862513888264,0.549254925492549
0.0109844989416166,-0.0376493666537299,0.549354935493549
0.0109980462697814,-0.0377122909787225,0.549454945494549
0.011011582009799,-0.0377750262685284,0.54955495549555
0.0110251911794635,-0.0378374471855493,0.54965496549655
0.0110388738432913,-0.0378995572771974,0.54975497549755
0.0110526300856502,-0.0379613600764929,0.54985498549855
0.0110664599909078,-0.0380228591045451,0.54995499549955
0.0110803636483945,-0.0380840578680713,0.55005500550055
0.0110943411524037,-0.0381449598593966,0.55015501550155
0.0111083926071542,-0.0382055685544689,0.55025502550255
0.0111225181168648,-0.0382658874024369,0.55035503550355
0.011136717800643,-0.0383259198360722,0.55045504550455
0.0111509917825588,-0.0383856692677986,0.550555055505551
0.0111655105795923,-0.0384448943673793,0.550655065506551
0.011180272305878,-0.0385036010946457,0.550755075507551
0.0111952751003645,-0.038561795345905,0.550855085508551
0.01121034886791,-0.03861972497897,0.550955095509551
0.0112256612718823,-0.038677151973298,0.551055105510551
0.0112410437208692,-0.0387343224179583,0.551155115511551
0.0112566623943602,-0.0387909998750463,0.551255125512551
0.0112723502294868,-0.0388474287234493,0.551355135513551
0.0112881074297239,-0.0389036120599568,0.551455145514551
0.0113040979065596,-0.0389593157712417,0.551555155515552
0.0113203198535332,-0.0390145453714752,0.551655165516552
0.0113366093393056,-0.0390695418707934,0.551755175517552
0.0113531279626979,-0.0391240734596025,0.551855185518552
0.0113698739470267,-0.0391781455255225,0.551955195519552
0.0113868455453848,-0.0392317633986046,0.552055205520552
0.0114040410257535,-0.0392849323458729,0.552155215521552
0.0114215864334273,-0.0393380530993523,0.552255225522552
0.0114393514402121,-0.0393907324823904,0.552355235523552
0.0114573343537916,-0.0394429756334745,0.552455245524552
0.0114753777242486,-0.0394950170043951,0.552555255525553
0.0114934818940165,-0.0395468592745701,0.552655265526553
0.0115116472253799,-0.0395985051110102,0.552755275527553
0.0115300053864901,-0.0396495680646403,0.552855285528553
0.011548702998426,-0.0397006054548674,0.552955295529553
0.0115677373366083,-0.0397516185839311,0.553055305530553
0.0115869799686343,-0.0398022210231038,0.553155315531553
0.0116065600266622,-0.0398520269282759,0.553255325532553
0.0116264309992933,-0.0399010049409784,0.553355335533553
0.011646476910763,-0.0399495449241992,0.553455345534553
0.0116668103174641,-0.039997270275066,0.553555355535554
0.0116873150798592,-0.0400445051157923,0.553655365536554
0.01170799065204,-0.0400913204343254,0.553755375537554
0.0117289597889614,-0.0401381024206821,0.553855385538554
0.0117500708273355,-0.0401842413437795,0.553955395539554
0.0117712059303458,-0.0402301927046504,0.554055405540554
0.0117923661004788,-0.0402759591162111,0.554155415541554
0.0118138061926046,-0.0403209435660524,0.554255425542554
0.011835271322076,-0.0403657524036027,0.554355435543554
0.0118568777872406,-0.0404100762655314,0.554455445544555
0.0118786775585809,-0.0404535457906897,0.554555455545555
0.0119007618623588,-0.0404970148627439,0.554655465546555
0.0119229868169629,-0.0405400135840634,0.554755475547555
0.0119453683579563,-0.0405825711314687,0.554855485548555
0.0119679052297499,-0.0406246919888531,0.554955495549555
0.0119907207282444,-0.0406668262984139,0.555055505550555
0.0120136766790529,-0.0407085063491316,0.555155515551555
0.0120367835636172,-0.0407497595297286,0.555255525552555
0.0120600313471477,-0.0407905679334158,0.555355535553555
0.0120834701490014,-0.0408305616045005,0.555455545554555
0.0121069328467561,-0.040870428741951,0.555555555555556
0.0121306665681959,-0.0409103315842945,0.555655565556556
0.0121544244138258,-0.0409501106954992,0.555755575557556
0.0121783271534791,-0.0409894835997137,0.555855585558556
0.0122023736109712,-0.0410284544736337,0.555955595559556
0.012226686149196,-0.0410674715651541,0.556055605560556
0.0122511392886187,-0.0411060912869492,0.556155615561556
0.012275727704151,-0.0411442177010711,0.556255625562556
0.0123004544677683,-0.0411819557241725,0.556355635563556
0.0123252060106657,-0.0412195925274139,0.556455645564556
0.0123502174258279,-0.04125729009076,0.556555655565557
0.012375253923001,-0.0412948887781784,0.556655665566557
0.0124005479301445,-0.0413325506857634,0.556755675567557
0.0124258673369183,-0.0413701160236357,0.556855685568557
0.0124514418715166,-0.0414077470109671,0.556955695569557
0.0124772695041522,-0.0414454442626492,0.557055705570557
0.012503348219927,-0.0414832083881142,0.557155715571557
0.0125296759989797,-0.0415210399893501,0.557255725572557
0.0125562508512258,-0.0415589396628862,0.557355735573557
0.0125830707716928,-0.0415969079973109,0.557455745574557
0.0126100126232893,-0.0416344998524371,0.557555755575558
0.012636977149937,-0.0416720035567511,0.557655765576558
0.0126639653987875,-0.0417094207023205,0.557755775577558
0.012691074333104,-0.0417464684534902,0.557855785578558
0.0127182554712547,-0.0417830540728248,0.557955795579558
0.012745509364111,-0.0418191819563758,0.558055805580558
0.0127728365774325,-0.0418548564560262,0.558155815581558
0.0128001905055275,-0.0418904618977637,0.558255825582558
0.0128276620570386,-0.0419257169804323,0.558355835583558
0.0128553687759764,-0.0419610692700377,0.558455845584558
0.0128830975198381,-0.0419964101675267,0.558555855585559
0.0129107891419263,-0.0420317058151621,0.558655865586559
0.0129383361925735,-0.0420671002687497,0.558755875587559
0.0129661162766418,-0.042102594651372,0.558855885588559
0.0129938595218165,-0.0421380447365028,0.558955895589559
0.0130215664144525,-0.0421734515281172,0.559055905590559
0.0130492374160905,-0.0422088160118282,0.559155915591559
0.0130768729634572,-0.0422441391524047,0.559255925592559
0.0131043638004242,-0.042279580098532,0.559355935593559
0.0131319057790857,-0.0423151287925917,0.559455945594559
0.0131594990334373,-0.0423507852881821,0.55955595559556
0.0131873213211902,-0.0423865469381434,0.55965596559656
0.0132153174956672,-0.0424216869438108,0.55975597559756
0.0132434861176549,-0.042456211617871,0.55985598559856
0.0132717778419941,-0.0424905100238042,0.55995599559956
0.0133002397408799,-0.0425242022614514,0.56005600560056
0.0133288020323264,-0.0425575736329808,0.56015601560156
0.0133575833918638,-0.0425910710830552,0.56025602560256
0.0133865818095567,-0.0426246945213515,0.56035603560356
0.0134156972898684,-0.0426581043595742,0.56045604560456
0.0134450265181455,-0.0426916423766005,0.560556055605561
0.0134745675092659,-0.0427253084260276,0.560656065606561
0.0135041468380469,-0.0427589374385453,0.560756075607561
0.0135337653680159,-0.042792530231031,0.560856085608561
0.0135635921372379,-0.0428262529750339,0.560956095609561
0.0135935160086814,-0.0428596620574216,0.561056105610561
0.0136235360145998,-0.0428927607357785,0.561156115611561
0.0136535961646392,-0.0429258289191942,0.561256125612561
0.0136836972776621,-0.0429588673133793,0.561356135613561
0.0137138928477323,-0.0429916003705565,0.561456145614561
0.0137441304626774,-0.0430243068945988,0.561556155615562
0.0137745676468566,-0.0430571541999889,0.561656165616562
0.0138052024002604,-0.0430901419333752,0.561756175617562
0.0138360327278412,-0.0431232697369396,0.561856185618562
0.0138669047380121,-0.0431563699036414,0.561956195619562
0.0138978192148964,-0.0431894430597867,0.562056205620562
0.0139287769326913,-0.0432224898237406,0.562156215621562
0.0139597786457429,-0.0432555108079132,0.562256225622562
0.0139908669200206,-0.0432882325920813,0.562356235623562
0.0140220496215688,-0.0433205474064761,0.562456245624562
0.0140533169240353,-0.0433525700839289,0.562556255625563
0.0140846793386393,-0.0433841922571494,0.562656265626563
0.0141160875499978,-0.0434158004595806,0.562756275627563
0.0141475920347897,-0.0434470121821172,0.562856285628563
0.0141791432394178,-0.0434782135199867,0.562956295629563
0.0142107750499072,-0.0435091349418187,0.563056305630563
0.0142424865233254,-0.0435397793453946,0.563156315631563
0.0142742913520482,-0.0435702609322769,0.563256325632563
0.0143061886427709,-0.0436005817828731,0.563356335633563
0.0143381775021889,-0.0436307439458286,0.563456345634563
0.0143702570419603,-0.0436607494415009,0.563556355635564
0.0144024364879375,-0.0436903739099612,0.563656365636564
0.0144346898846561,-0.0437197354659429,0.563756375637564
0.0144670438277822,-0.0437487218791093,0.563856385638564
0.0144994844810185,-0.0437775633540833,0.563956395639564
0.0145319753032397,-0.0438064142226525,0.564056405640564
0.014564516924722,-0.0438352746322123,0.564156415641564
0.0145968921086489,-0.0438641671396991,0.564256425642564
0.0146293527719106,-0.0438929185760102,0.564356435643564
0.0146618980261654,-0.0439215307213035,0.564456445644564
0.0146943977169172,-0.0439502768856281,0.564556455645565
0.0147265867609572,-0.0439788924527747,0.564656465646565
0.0147588612694436,-0.0440073719095646,0.564756475647565
0.0147912203738858,-0.044035716959232,0.564856485648565
0.0148235472052141,-0.0440639739518841,0.564956495649565
0.0148558678131862,-0.0440922479446212,0.565056505650565
0.0148881366342994,-0.0441206573717811,0.565156515651565
0.0149203853113914,-0.0441491508817428,0.565256525652565
0.0149526286485064,-0.0441776581595152,0.565356535653565
0.0149848168141301,-0.0442062986344785,0.565456545654565
0.0150169137435664,-0.0442350368473986,0.565556555655566
0.0150490028416982,-0.0442635402407843,0.565656565656566
0.0150808856162195,-0.0442921395860138,0.565756575657566
0.0151128488923832,-0.044320924409092,0.565856585658566
0.015144895161517,-0.0443495800672576,0.565956595659566
0.0151770235551303,-0.0443781080935207,0.566056605660566
0.0152089543547051,-0.0444066605462084,0.566156615661566
0.0152408906431412,-0.0444350824692123,0.566256625662566
0.0152729087880651,-0.0444633801791893,0.566356635663566
0.0153049175830665,-0.0444914491312007,0.566456645664566
0.0153367063273419,-0.0445196089392487,0.566556655665567
0.0153687118022274,-0.0445477012144534,0.566656665666567
0.0154007973767683,-0.0445756738359591,0.566756675667567
0.0154328804450932,-0.0446035203898381,0.566856685668567
0.0154651760206824,-0.0446313030108918,0.566956695669567
0.0154975220630247,-0.0446591749430612,0.567056705670567
0.0155296527494534,-0.0446870680088349,0.567156715671567
0.015561833321987,-0.0447150494298882,0.567256725672567
0.0155938870601408,-0.0447431858680925,0.567356735673567
0.0156259894387358,-0.0447714086759587,0.567456745674567
0.0156581686713124,-0.0447995147661207,0.567556755675568
0.0156904239638222,-0.0448275054090563,0.567656765676568
0.0157227240654885,-0.0448555832767449,0.567756775677568
0.0157547977342628,-0.0448836750909051,0.567856785678568
0.0157869472594951,-0.0449116528618163,0.567956795679568
0.0158189537616811,-0.0449397819530856,0.568056805680568
0.0158510003434716,-0.0449680926685866,0.568156815681568
0.0158830324586886,-0.0449961791030673,0.568256825682568
0.0159150213230694,-0.045024332039617,0.568356835683568
0.0159469955174018,-0.0450522622097942,0.568456845684568
0.0159790443175657,-0.0450800819099411,0.568556855685569
0.0160111669543264,-0.0451077923217014,0.568656865686569
0.0160432732436109,-0.0451352835958914,0.568756875687569
0.016075363041498,-0.0451625574263162,0.568856885688569
0.0161074267052596,-0.0451897095752404,0.568956895689569
0.016139563014545,-0.0452167585956101,0.569056905690569
0.0161717597509313,-0.0452437350672306,0.569156915691569
0.0162039263333206,-0.0452705916965656,0.569256925692569
0.0162360280320116,-0.0452975162766119,0.569356935693569
0.0162679546132031,-0.0453245922107636,0.56945694569457
0.0162998638543577,-0.0453514544242456,0.56955695569557
0.0163318037507521,-0.0453784093523343,0.56965696569657
0.0163639356828446,-0.0454053159496606,0.56975697569757
0.0163962576605506,-0.0454321748182127,0.56985698569857
0.0164286048741146,-0.0454591260455385,0.56995699569957
0.0164610199242454,-0.045485978573116,0.57005700570057
0.0164935021260763,-0.0455127333815954,0.57015701570157
0.016526169251907,-0.0455394424712361,0.57025702570257
0.0165590193662442,-0.0455661063631327,0.57035703570357
0.01659193301936,-0.0455926746471078,0.57045704570457
0.0166248199428139,-0.0456190333538583,0.570557055705571
0.0166578863708857,-0.0456453498891824,0.570657065706571
0.0166910142831356,-0.0456715739252854,0.570757075707571
0.0167242030790639,-0.0456977063127921,0.570857085708571
0.0167574521780228,-0.045723747874039,0.570957095709571
0.0167908757741305,-0.0457497500048161,0.571057105710571
0.0168243577625893,-0.0457756625207539,0.571157115711571
0.0168578976173419,-0.0458014861761985,0.571257125712571
0.0168914948172938,-0.045827221698697,0.571357135713571
0.0169251488661647,-0.0458528697909824,0.571457145714571
0.0169588592676743,-0.0458784311344478,0.571557155715572
0.0169926255503559,-0.0459039063901386,0.571657165716572
0.017026447257632,-0.0459292961972638,0.571757175717572
0.0170603239478127,-0.0459546011751816,0.571857185718572
0.0170942551792086,-0.0459798219219097,0.571957195719572
0.0171282405498324,-0.0460049590126372,0.572057205720572
0.0171622796576972,-0.0460300130027016,0.572157215721572
0.0171963721256299,-0.0460549844256047,0.572257225722572
0.0172306261229048,-0.0460799237123671,0.572357235723572
0.0172650400614246,-0.0461048309498381,0.572457245724572
0.0172996123729434,-0.0461297062099783,0.572557255725573
0.0173343415140291,-0.0461545495488673,0.572657265726573
0.0173692259611008,-0.0461793610072002,0.572757275727573
0.0174042642153919,-0.0462041406092946,0.572857285728573
0.0174394548128751,-0.0462288883670614,0.572957295729573
0.0174747963044118,-0.046253604276034,0.573057305730573
0.0175102872607143,-0.04627828831785,0.573157315731573
0.0175459262872347,-0.0463029404592586,0.573257325732573
0.0175817120043137,-0.0463275606506319,0.573357335733573
0.0176176430620685,-0.0463521488284458,0.573457345734573
0.0176537181255048,-0.0463767049137919,0.573557355735574
0.0176899358993309,-0.0464012288133693,0.573657365736574
0.0177262950981805,-0.0464257204184928,0.573757375737574
0.0177627944664642,-0.0464501796075736,0.573857385738574
0.0177994327734066,-0.046474606243142,0.573957395739574
0.0178362088130464,-0.0464990001748251,0.574057405740574
0.0178731213992735,-0.0465233612388504,0.574157415741574
0.0179101693707918,-0.046547689258542,0.574257425742574
0.0179473515464537,-0.0465719840140477,0.574357435743574
0.017984666750075,-0.0465962452582199,0.574457445744574
0.0180221138253223,-0.0466204727295188,0.574557455745575
0.0180596916257878,-0.0466446661525088,0.574657465746575
0.0180973990398034,-0.0466688252403398,0.574757475747575
0.0181352349755524,-0.046692949692266,0.574857485748575
0.018173198361069,-0.0467170391956306,0.574957495749575
0.0182112881392761,-0.0467410934233849,0.575057505750575
0.0182495032828731,-0.0467651120370656,0.575157515751575
0.0182878427893737,-0.046789094688284,0.575257525752575
0.0183263056612543,-0.0468130410182293,0.575357535753575
0.0183648909357311,-0.0468369506571725,0.575457545754575
0.0184035976698711,-0.0468608232209928,0.575557555755576
0.0184424249356301,-0.0468846583106806,0.575657565756576
0.0184813718297778,-0.0469084555118418,0.575757575757576
0.0185204374689351,-0.0469322143976753,0.575857585758576
0.0185596209945368,-0.0469559345304618,0.575957595759576
0.0185989215579436,-0.0469796154600749,0.576057605760576
0.0186383383452555,-0.0470032567249739,0.576157615761576
0.0186778705524983,-0.0470268578526999,0.576257625762576
0.0187175173905863,-0.0470504183554092,0.576357635763576
0.0187572780952476,-0.0470739377343401,0.576457645764576
0.018797151912136,-0.0470974154793163,0.576557655765577
0.0188371381166821,-0.0471208510667619,0.576657665766577
0.018877235999205,-0.0471442439587091,0.576757675767577
0.0189174448649121,-0.0471675936037902,0.576857685768577
0.0189577640438249,-0.0471908994382309,0.576957695769577
0.0189981928808533,-0.0472141608883309,0.577057705770577
0.0190387307457212,-0.0472373773709609,0.577157715771577
0.0190793770230408,-0.0472605482920731,0.577257725772577
0.0191201311172757,-0.0472836730501757,0.577357735773577
0.0191609924428152,-0.0473067510338512,0.577457745774577
0.0192019604537507,-0.0473297816232456,0.577557755775578
0.0192430345992109,-0.0473527641910604,0.577657765776578
0.0192842143581015,-0.04737569809759,0.577757775777578
0.0193254992192537,-0.0473985826941962,0.577857785778578
0.0193668886963126,-0.047421417319337,0.577957795779578
0.0194083823128492,-0.0474442013020414,0.578057805780578
0.0194499796122854,-0.0474669339638942,0.578157815781578
0.0194916801578945,-0.0474896146200283,0.578257825782578
0.0195334835278382,-0.0475122425801178,0.578357835783578
0.0195753893250922,-0.047534817152844,0.578457845784578
0.0196173971675205,-0.047557337640933,0.578557855785579
0.0196595066978013,-0.0475798033401629,0.578657865786579
0.0197017175685382,-0.0476022135408528,0.578757875787579
0.0197440294571491,-0.0476245675333217,0.578857885788579
0.01978644205594,-0.0476468646029258,0.578957895789579
0.0198289550770686,-0.0476691040295623,0.579057905790579
0.0198715682575058,-0.0476912850876693,0.579157915791579
0.0199142813292606,-0.0477134070457294,0.579257925792579
0.0199570940491554,-0.0477354691687514,0.579357935793579
0.0200000061839385,-0.0477574707152924,0.579457945794579
0.0200430175152465,-0.0477794109409318,0.57955795579558
0.020086127824716,-0.0478012890938048,0.57965796579658
0.0201293369237605,-0.0478231044185726,0.57975797579758
0.0201726446188306,-0.04784485615543,0.57985798579858
0.0202160507312653,-0.0478665435386163,0.57995799579958
0.0202595550972922,-0.0478881657998895,0.58005800580058
0.0203031575630644,-0.0479097221675335,0.58015801580158
0.0203468579846605,-0.0479312118683436,0.58025802580258
0.0203906562528988,-0.0479526341325887,0.58035803580358
0.0204345522585977,-0.0479739881875604,0.58045804580458
0.0204785458975382,-0.047995273255091,0.580558055805581
0.0205226370903155,-0.048016488555524,0.580658065806581
0.0205668257575247,-0.0480376333057289,0.580758075807581
0.0206111118147981,-0.0480587067205901,0.580858085808581
0.0206554952125079,-0.048079708013007,0.580958095809581
0.0206999758861374,-0.0481006363938938,0.581058105810581
0.0207445537810959,-0.0481214910711868,0.581158115811581
0.0207892288576808,-0.048142271249845,0.581258125812581
0.0208340010761899,-0.048162976132842,0.581358135813581
0.0208788703969205,-0.0481836049206701,0.581458145814581
0.0209238368000215,-0.0482041568113401,0.581558155815582
0.0209689002507534,-0.0482246310013743,0.581658165816582
0.0210142238764812,-0.0482448389692359,0.581758175817582
0.02105980812882,-0.0482647804965618,0.581858185818582
0.0211056534643478,-0.048284455352085,0.581958195819582
0.0211517603346798,-0.0483038632881619,0.582058205820582
0.0211981291815055,-0.0483230040442451,0.582158215821582
0.0212447604614027,-0.0483418773434103,0.582258225822582
0.0212916546160613,-0.0483604828978148,0.582358235823582
0.0213388120772451,-0.0483788204062163,0.582458245824582
0.0213862332816807,-0.0483968895544695,0.582558255825583
0.021433918666095,-0.0484146900180068,0.582658265826583
0.0214818686424006,-0.0484322214598541,0.582758275827583
0.0215300836373988,-0.0484494835316223,0.582858285828583
0.0215785640630022,-0.0484664758680491,0.582958295829583
0.021627310321198,-0.0484831980924577,0.583058305830583
0.0216763227990848,-0.0484996498162606,0.583158315831583
0.021725601893687,-0.048515830637967,0.583258325832583
0.0217751479772149,-0.0485317401451678,0.583358335833583
0.0218249614119532,-0.0485473779145358,0.583458345834583
0.0218750425601865,-0.0485627435128183,0.583558355835584
0.0219253917593856,-0.0485778364963405,0.583658365836584
0.0219760093470209,-0.048592656411006,0.583758375837584
0.0220268956456749,-0.0486072027947777,0.583858385838584
0.0220780509680043,-0.0486214751742041,0.583958395839584
0.02212947561674,-0.0486354730688857,0.584058405840584
0.0221811698896502,-0.0486491959865125,0.584158415841584
0.0222331340795404,-0.0486626434258413,0.584258425842584
0.0222853684643276,-0.0486758148747105,0.584358435843584
0.0223378733120032,-0.0486887098115296,0.584458445844585
0.0223906489004844,-0.048701327702301,0.584558455845585
0.0224436954828739,-0.0487136679981383,0.584658465846585
0.0224970133767913,-0.0487257301476742,0.584758475847585
0.0225506029445213,-0.0487375135995411,0.584858485848585
0.0226044645681998,-0.0487490177845055,0.584958495849585
0.0226585986398884,-0.0487602421159638,0.585058505850585
0.0227130055764624,-0.0487711859869651,0.585158515851585
0.0227676858196114,-0.0487818487697149,0.585258525852585
0.0228226398408019,-0.048792229811108,0.585358535853585
0.0228778681512027,-0.0488023284332254,0.585458545854585
0.0229333713165735,-0.0488121439263863,0.585558555855586
0.022989149947339,-0.0488216755506364,0.585658565856586
0.0230452047432545,-0.0488309225292971,0.585758575857586
0.0231015364785177,-0.0488398840454908,0.585858585858586
0.0231581460166563,-0.0488485592396598,0.585958595859586
0.0232150343452683,-0.0488569472041074,0.586058605860586
0.0232722025760218,-0.0488650469790271,0.586158615861586
0.0233296519595434,-0.0488728575475406,0.586258625862586
0.0233874996577081,-0.0488803015822147,0.586358635863586
0.0234457485241284,-0.0488873771773326,0.586458645864587
0.0235044013876024,-0.0488940823815199,0.586558655865587
0.0235634610471514,-0.0489004151937741,0.586658665866587
0.0236229302869085,-0.0489063735674347,0.586758675867587
0.023682811836416,-0.04891195541068,0.586858685868587
0.0237431084152902,-0.0489171585875192,0.586958695869587
0.0238038226835941,-0.0489219809172961,0.587058705870587
0.0238649572666511,-0.048926420179156,0.587158715871587
0.0239265147550448,-0.0489304741130381,0.587258725872587
0.0239884976698795,-0.0489341404181863,0.587358735873587
0.0240509084975199,-0.0489374167561277,0.587458745874587
0.0241137496697402,-0.0489403007531529,0.587558755875588
0.0241770235488348,-0.0489427900027983,0.587658765876588
0.0242407324573962,-0.0489448820663421,0.587758775877588
0.024304878648537,-0.0489465744797523,0.587858785878588
0.0243694643058914,-0.0489478647517011,0.587958795879588
0.0244344915585019,-0.0489487503670396,0.588058805880588
0.0244999624808208,-0.0489492287902712,0.588158815881588
0.0245658790778207,-0.0489492974720036,0.588258825882588
0.0246322432750696,-0.0489489538489485,0.588358835883588
0.024699056958433,-0.0489481953513661,0.588458845884588
0.0247663219294087,-0.0489470194025686,0.588558855885589
0.0248340399299409,-0.0489454234233867,0.588658865886589
0.0249022126324945,-0.0489434048376289,0.588758875887589
0.0249708415854644,-0.0489409610780368,0.588858885888589
0.0250399282628032,-0.0489380895872775,0.588958895889589
0.0251094740838731,-0.0489347878258843,0.589058905890589
0.0251794803737425,-0.0489310532722564,0.589158915891589
0.0252499484128149,-0.0489268834291109,0.589258925892589
0.0253208793921632,-0.048922275823979,0.589358935893589
0.0253922744532323,-0.0489172280196275,0.589458945894589
0.0254641346530996,-0.048911737615052,0.58955895589559
0.0255364609992141,-0.0489058022494466,0.58965896589659
0.0256092544096946,-0.0488994196061745,0.58975897589759
0.0256825157579946,-0.0488925874177306,0.58985898589859
0.0257562458331999,-0.0488853034667339,0.58995899589959
0.0258304453698055,-0.0488775655889059,0.59005900590059
0.0259051150328272,-0.0488693716805138,0.59015901590159
0.0259802554078757,-0.0488607196968824,0.59025902590259
0.0260558670358968,-0.0488516076583494,0.59035903590359
0.0261319503833938,-0.0488420336532425,0.59045904590459
0.0262085058325029,-0.0488319958368876,0.590559055905591
0.026285533715732,-0.0488214924410376,0.590659065906591
0.0263630342861837,-0.0488105217713913,0.590759075907591
0.0264410077274822,-0.0487990822115634,0.590859085908591
0.02651945416866,-0.0487871722240774,0.590959095909591
0.0265983736543827,-0.0487747903523502,0.591059105910591
0.0266777661697616,-0.0487619352221813,0.591159115911591
0.0267576316254665,-0.0487486055442344,0.591259125912591
0.0268379698229849,-0.0487348001239626,0.591359135913591
0.0269187804893628,-0.0487205178586308,0.591459145914591
0.027000063277204,-0.0487057577338419,0.591559155915592
0.0270818177646701,-0.0486905188210552,0.591659165916592
0.0271640434902203,-0.048674800281557,0.591759175917592
0.0272467399079461,-0.0486586013629862,0.591859185918592
0.0273299063974971,-0.0486419214028083,0.591959195919592
0.0274135422690435,-0.0486247598263308,0.592059205920592
0.0274976467583135,-0.0486071161462063,0.592159215921592
0.0275822190166678,-0.0485889899619364,0.592259225922592
0.0276672581259874,-0.0485703809623535,0.592359235923592
0.0277527630490464,-0.0485512889285978,0.592459245924592
0.0278387326642513,-0.0485317137296513,0.592559255925593
0.0279251658003801,-0.0485116553168786,0.592659265926593
0.0280120611919178,-0.0484911137250192,0.592759275927593
0.0280992165351252,-0.048470159418941,0.592859285928593
0.0281866306687064,-0.0484487935768137,0.592959295929593
0.0282743023469973,-0.0484270174125391,0.593059305930593
0.0283622302548548,-0.0484048321762475,0.593159315931593
0.0284504129729173,-0.0483822391523126,0.593259325932593
0.0285388490272319,-0.0483592396633216,0.593359335933593
0.02862753680985,-0.0483358350720604,0.593459345934593
0.0287163654815088,-0.0483118197015721,0.593559355935594
0.0288053349677663,-0.0482871967374803,0.593659365936594
0.0288944450899615,-0.048261969395682,0.593759375937594
0.028983695599954,-0.0482361409218511,0.593859385938594
0.0290730861553107,-0.048209714591438,0.593959395939594
0.0291626163242674,-0.0481826937071889,0.594059405940594
0.0292522856006183,-0.0481550815981526,0.594159415941594
0.0293420933838639,-0.0481268816176956,0.594259425942594
0.0294320389841746,-0.0480980971439988,0.594359435943594
0.0295221216174273,-0.0480687315805528,0.594459445944594
0.0296123404200942,-0.0480387883526851,0.594559455945595
0.0297026944542053,-0.0480082709006113,0.594659465946595
0.0297931826974229,-0.0479771826839022,0.594759475947595
0.0298838040281535,-0.0479455271770165,0.594859485948595
0.0299745572453985,-0.0479133078722795,0.594959495949595
0.0300654410637916,-0.0478805282744234,0.595059505950595
0.0301565952607055,-0.0478472658200628,0.595159515951595
0.0302480171909657,-0.0478135218307926,0.595259525952595
0.0303397039860714,-0.0477792976793243,0.595359535953595
0.0304316525641215,-0.0477445947929602,0.595459545954595
0.0305238596248513,-0.0477094146555789,0.595559555955596
0.0306163216694842,-0.0476737588111084,0.595659565956596
0.0307090349659913,-0.0476376288635271,0.595759575957596
0.0308019955838323,-0.0476010264813298,0.595859585958596
0.0308951993691401,-0.0475639533975274,0.595959595959596
0.0309886420191637,-0.0475264113937666,0.596059605960596
0.0310823191021192,-0.0474884022834561,0.596159615961596
0.0311762259926733,-0.047449927950476,0.596259625962596
0.0312703578818691,-0.0474109903357791,0.596359635963596
0.0313647097572746,-0.0473715914572414,0.596459645964596
0.0314592764029828,-0.0473317334116477,0.596559655965597
0.0315540523301327,-0.0472914183980162,0.596659665966597
0.0316490318662392,-0.0472506486917926,0.596759675967597
0.0317442091353427,-0.047209426652294,0.596859685968597
0.031839578087785,-0.0471677547187383,0.596959695969597
0.0319351324654705,-0.0471256354137189,0.597059705970597
0.0320308658514935,-0.0470830713402265,0.597159715971597
0.0321267716353994,-0.0470400651831379,0.597259725972597
0.0322228430528864,-0.0469966197072312,0.597359735973597
0.0323190731609919,-0.0469527377537116,0.597459745974598
0.0324154549274224,-0.0469084222153977,0.597559755975598
0.0325119813099595,-0.0468636759910631,0.597659765976598
0.0326086451274256,-0.0468185020479683,0.597759775977598
0.0327054390844992,-0.0467729034064758,0.597859785978598
0.032802355766751,-0.046726883146998,0.597959795979598
0.0328993876356821,-0.0466804444090046,0.598059805980598
0.0329965270436115,-0.046633590382586,0.598159815981598
0.0330937662684161,-0.04658632429555,0.598259825982598
0.0331910975681221,-0.0465386493806669,0.598359835983598
0.033288513131276,-0.0464905689009803,0.598459845984598
0.0333860050918334,-0.0464420861373999,0.598559855985599
0.0334835655688621,-0.0463932043743095,0.598659865986599
0.0335811866566149,-0.0463439268960925,0.598759875987599
0.0336788604493455,-0.0462942569781996,0.598859885988599
0.0337765790413072,-0.0462441978831781,0.598959895989599
0.0338743345614928,-0.0461937528442947,0.599059905990599
0.0339721191984492,-0.046142925057099,0.599159915991599
0.0340699252052392,-0.0460917176724751,0.599259925992599
0.0341677449391448,-0.046040133780761,0.599359935993599
0.0342655709212207,-0.0459881763933861,0.5994599459946
0.0343633957866656,-0.0459358484627225,0.5995599559956
0.0344612122947488,-0.0458831528850627,0.5996599659966
0.0345590133635489,-0.0458300925060782,0.5997599759976
0.034656792060029,-0.0457766701297534,0.5998599859986
0.0347545415901103,-0.0457228885283105,0.5999599959996
0.0348522553234868,-0.0456687504526319,0.6000600060006
0.0349499267638484,-0.0456142586516144,0.6001600160016
0.0350475495488802,-0.0455594158820958,0.6002600260026
0.0351451174353751,-0.045504224928209,0.6003600360036
0.0352426242744187,-0.0454486886276853,0.6004600460046
0.0353400639667253,-0.0453928098902167,0.600560056005601
0.035437430452711,-0.0453365917187958,0.600660066006601
0.0355347176579041,-0.0452800372241081,0.600760076007601
0.0356319194780557,-0.0452231496443832,0.600860086008601
0.0357290297543259,-0.0451659323553203,0.600960096009601
0.0358260422186937,-0.0451083888810066,0.601060106010601
0.03592295048403,-0.0450505229038424,0.601160116011601
0.0360197480192853,-0.0449923382645417,0.601260126012601
0.0361164281197111,-0.0449338389651097,0.601360136013601
0.0362129839018986,-0.0448750291623909,0.601460146014602
0.0363094082839265,-0.0448159131695582,0.601560156015602
0.0364056939605475,-0.0447564954531351,0.601660166016602
0.0365018333932623,-0.0446967806240629,0.601760176017602
0.0365977009735035,-0.0446369613681666,0.601860186018602
0.0366932854555577,-0.0445770417053176,0.601960196019602
0.0367885755986736,-0.0445170256062552,0.602060206020602
0.0368835601720262,-0.0444569170079718,0.602160216021602
0.0369782279795296,-0.0443967197774843,0.602260226022602
0.0370725678796892,-0.0443364377053822,0.602360236023602
0.0371665898179641,-0.044275908468771,0.602460246024602
0.0372602815411911,-0.0442151400528022,0.602560256025603
0.0373536307267284,-0.0441541403905179,0.602660266026603
0.0374466249774915,-0.0440929173554066,0.602760276027603
0.0375392518318799,-0.0440314787599141,0.602860286028603
0.0376314991111728,-0.0439698321360879,0.602960296029603
0.0377233546366493,-0.0439079849092754,0.603060306030603
0.0378148061948489,-0.0438459444383222,0.603160316031603
0.0379058415028319,-0.0437837180245053,0.603260326032603
0.0379964482677329,-0.043721312885727,0.603360336033603
0.0380866141817983,-0.0436587361684248,0.603460346034603
0.0381763269074975,-0.0435959949431054,0.603560356035604
0.0382655741023371,-0.0435330962058335,0.603660366036604
0.038354343418861,-0.0434700468742616,0.603760376037604
0.0384426225096129,-0.0434068537916,0.603860386038604
0.0385303990370624,-0.043343523723143,0.603960396039604
0.0386176606686416,-0.0432800633567652,0.604060406040604
0.0387043951015595,-0.0432164793024251,0.604160416041604
0.0387905900429511,-0.0431527780951429,0.604260426042604
0.0388762332297275,-0.0430889661915266,0.604360436043604
0.0389612368996643,-0.0430249524328085,0.604460446044604
0.0390455922983753,-0.0429607429991682,0.604560456045605
0.0391292907558421,-0.0428963440281055,0.604660466046605
0.0392123236715254,-0.0428317616149361,0.604760476047605
0.0392946826285097,-0.0427670017611789,0.604860486048605
0.0393763593389126,-0.0427020703819997,0.604960496049605
0.0394573455843308,-0.0426369733732097,0.605060506050605
0.0395376331959888,-0.0425717166266498,0.605160516051605
0.0396174208299653,-0.0425063553753498,0.605260526052605
0.0396967004316293,-0.042440894970205,0.605360536053605
0.0397754640356805,-0.0423753407209194,0.605460546054605
0.0398537037959261,-0.0423096978960056,0.605560556055606
0.0399314119604662,-0.0422439717242738,0.605660566056606
0.0400085808667315,-0.0421781673973131,0.605760576057606
0.0400852029811858,-0.0421122900670104,0.605860586058606
0.0401612708695486,-0.0420463448470389,0.605960596059606
0.040236777196796,-0.0419803368158357,0.606060606060606
0.0403117147519736,-0.0419142710116394,0.606160616061606
0.0403860764283463,-0.0418481524354676,0.606260626062606
0.0404598552382862,-0.0417819860471465,0.606360636063606
0.0405330443083098,-0.0417157767677924,0.606460646064606
0.0406056403331897,-0.0416494875828286,0.606560656065607
0.0406776392483895,-0.0415831236749112,0.606660666066607
0.0407490369695216,-0.0415166902589545,0.606760676067607
0.0408198293724959,-0.0414501925622799,0.606860686068607
0.0408900123629991,-0.0413836357898763,0.606960696069607
0.0409595818169412,-0.041317025155169,0.607060706070607
0.0410285335804553,-0.0412503658695986,0.607160716071607
0.0410968634798233,-0.0411836631361687,0.607260726072607
0.0411645673264387,-0.0411169221429944,0.607360736073607
0.041231640981323,-0.0410501479868754,0.607460746074607
0.0412980802806838,-0.0409833457452564,0.607560756075608
0.0413638810508029,-0.0409165204588575,0.607660766076608
0.0414290391030736,-0.0408496771247257,0.607760776077608
0.0414935502538526,-0.0407828206843251,0.607860786078608
0.0415574103194959,-0.0407159560220472,0.607960796079608
0.0416206151213227,-0.0406490879602486,0.608060806080608
0.0416831604756893,-0.0405822212503178,0.608160816081608
0.0417450422287287,-0.0405153605696975,0.608260826082608
0.0418062562166485,-0.0404485105194032,0.608360836083608
0.0418668551196125,-0.0403817917546277,0.608460846084608
0.0419268348036047,-0.0403152066550356,0.608560856085609
0.0419861912735682,-0.040248757626594,0.608660866086609
0.0420449206932556,-0.0401824471030621,0.608760876087609
0.0421030193504893,-0.040116277546487,0.608860886088609
0.042160483667088,-0.0400502514452184,0.608960896089609
0.0422173101939026,-0.0399843713109315,0.609060906090609
0.042273495600892,-0.03991863967416,0.609160916091609
0.0423290366771218,-0.039853059080326,0.609260926092609
0.0423839303307654,-0.0397876320882513,0.609360936093609
0.0424381735841403,-0.0397223612587426,0.609460946094609
0.0424918134548509,-0.0396571895910191,0.60956095609561
0.0425448459627285,-0.0395921202771565,0.60966096609661
0.0425972672020465,-0.039527156463076,0.60976097609761
0.0426490733961108,-0.0394623012460636,0.60986098609861
0.0427002608674839,-0.0393975576688143,0.60996099609961
0.0427508260379843,-0.039332928723899,0.61006100610061
0.0428007654386118,-0.0392684173527716,0.61016101610161
0.0428500756797715,-0.0392040264472578,0.61026102610261
0.0428987534959383,-0.039139758802409,0.61036103610361
0.0429467957258062,-0.0390756171591816,0.61046104610461
0.0429941992874739,-0.0390116042094005,0.610561056105611
0.0430411653481985,-0.0389477096626917,0.610661066106611
0.043087485653839,-0.0388839491181407,0.610761076107611
0.0431334403646025,-0.0388200229092391,0.610861086108611
0.0431790266963562,-0.0387561177168197,0.610961096109611
0.0432242386192931,-0.038692053467527,0.611061106110611
0.043268994465512,-0.0386281217504094,0.611161116111611
0.0433132907957897,-0.0385643244260222,0.611261126112611
0.0433571448509068,-0.0385002634189292,0.611361136113611
0.0434007800215569,-0.0384358738479134,0.611461146114611
0.0434436286225241,-0.03837153271039,0.611561156115612
0.0434856894577727,-0.0383072424450808,0.611661166116612
0.0435275823914389,-0.0382429304337574,0.611761176117612
0.0435686818471992,-0.0381786746579504,0.611861186118612
0.0436092658115527,-0.0381141704010024,0.611961196119612
0.0436498044903204,-0.038049544622356,0.612061206120612
0.0436898183327216,-0.0379846779948648,0.612161216121612
0.0437293042121898,-0.0379195745825689,0.612261226122612
0.0437682454685922,-0.0378543439875042,0.612361236123612
0.0438066526379617,-0.0377888839843466,0.612461246124613
0.043844849344742,-0.0377235353246728,0.612561256125613
0.0438824945202337,-0.0376580680917023,0.612661266126613
0.0439195866904836,-0.0375924853519519,0.612761276127613
0.043956177240364,-0.0375267404972485,0.612861286128613
0.0439919496273515,-0.0374608099185411,0.612961296129613
0.0440273563003549,-0.0373947795785416,0.613061306130613
0.0440623226684311,-0.0373288515502192,0.613161316131613
0.0440965481643231,-0.0372626407656466,0.613261326132613
0.0441304406362202,-0.0371960513692589,0.613361336133613
0.0441641106057661,-0.0371295956926451,0.613461346134613
0.0441969475488217,-0.0370632555699581,0.613561356135614
0.0442289910338226,-0.0369967252254779,0.613661366136614
0.0442605780649322,-0.0369303193148694,0.613761376137614
0.0442920707878788,-0.0368640634665484,0.613861386138614
0.0443230398258294,-0.0367980265553004,0.613961396139614
0.0443532834060646,-0.0367321260204153,0.614061406140614
0.0443825542618419,-0.0366662450637918,0.614161416141614
0.0444115195528184,-0.0366004646545685,0.614261426142614
0.0444398540068994,-0.0365349513290603,0.614361436143614
0.0444678828018866,-0.0364690485946606,0.614461446144615
0.0444954543985619,-0.0364033613571181,0.614561456145615
0.0445225910104357,-0.0363380441219188,0.614661466146615
0.0445496576021091,-0.0362728688442518,0.614761476147615
0.0445765664411339,-0.036207899429647,0.614861486148615
0.0446031941720559,-0.0361430768505147,0.614961496149615
0.04462925630214,-0.036078008423505,0.615061506150615
0.0446545492522062,-0.036013226109586,0.615161516151615
0.0446795932382505,-0.0359489810390433,0.615261526152615
0.0447038552700197,-0.0358849211490776,0.615361536153615
0.0447273868763068,-0.0358206394227688,0.615461546154615
0.0447501930496928,-0.0357561363772413,0.615561556155616
0.0447725228782694,-0.035691864620213,0.615661566156616
0.0447944370869054,-0.0356281152250973,0.615761576157616
0.0448152011558057,-0.0355643107185402,0.615861586158616
0.0448351860694524,-0.0355006980625685,0.615961596159616
0.0448541086701042,-0.0354373143397494,0.616061606160616
0.0448724839181483,-0.0353740025954534,0.616161616161616
0.0448901698426524,-0.0353104570981295,0.616261626162616
0.0449069542688604,-0.035246788866198,0.616361636163616
0.0449228647800363,-0.0351831127796368,0.616461646164617
0.0449376909185542,-0.0351195396935896,0.616561656165617
0.0449516566656809,-0.0350559570397528,0.616661666166617
0.0449647678824878,-0.034992364320357,0.616761676167617
0.0449770689017023,-0.0349289020085601,0.616861686168617
0.044988131701337,-0.03486574675239,0.616961696169617
0.0449983948543005,-0.0348027214402928,0.617061706170617
0.0450078621720262,-0.0347398263238828,0.617161716171617
0.0450165374411336,-0.034677061631945,0.617261726172617
0.0450247019682376,-0.0346139991946005,0.617361736173617
0.0450320803772739,-0.0345510704507273,0.617461746174617
0.0450386764498992,-0.0344882755482169,0.617561756175618
0.0450444939429559,-0.0344256146056803,0.617661766176618
0.0450495366232123,-0.0343630877050039,0.617761776177618
0.0450535763307206,-0.0343006463987993,0.617861786178618
0.0450566190059572,-0.0342382913605192,0.617961796179618
0.0450589013548181,-0.034176071309017,0.618061806180618
0.0450602142248946,-0.0341141072022166,0.618161816181618
0.0450605631596386,-0.0340523989006633,0.618261826182618
0.04506016602118,-0.0339908239833986,0.618361836183618
0.0450594526727063,-0.0339289720176046,0.618461846184618
0.0450582954957147,-0.0338668051713307,0.618561856185619
0.0450568906152533,-0.0338048478998002,0.618661866186619
0.045055018263476,-0.0337428192016105,0.618761876187619
0.0450524100370581,-0.0336809299234715,0.618861886188619
0.045049778753453,-0.0336190933622209,0.618961896189619
0.0450469048780665,-0.0335574371810269,0.619061906190619
0.0450438894188467,-0.0334957216590902,0.619161916191619
0.0450405208908671,-0.0334337080240029,0.619261926192619
0.0450370906801975,-0.0333717760116555,0.619361936193619
0.0450334075948166,-0.0333100697840579,0.619461946194619
0.0450294038577111,-0.0332485013784882,0.61956195619562
0.04502494155256,-0.0331868663969038,0.61966196619662
0.0450203418720334,-0.0331252404595333,0.61976197619762
0.0450152180499327,-0.0330634618147009,0.61986198619862
0.0450096881761775,-0.0330012965833234,0.61996199619962
0.0450041915581716,-0.0329394243181725,0.62006200620062
0.0449982910473308,-0.0328772327343063,0.62016201620162
0.0449917427565817,-0.0328152119319375,0.62026202620262
0.0449847465975923,-0.0327531323163721,0.62036203620362
0.044977443940795,-0.0326914538139749,0.62046204620462
0.0449696967606874,-0.0326297154100381,0.620562056205621
0.0449616380058235,-0.0325682164067999,0.620662066206621
0.0449528871333611,-0.0325072171747907,0.620762076207621
0.044943900607117,-0.0324466419935333,0.620862086208621
0.0449342826831805,-0.0323861658872121,0.620962096209621
0.044924241481697,-0.0323263631887186,0.621062106210621
0.0449141637241998,-0.0322667557333832,0.621162116211621
0.0449033972287736,-0.0322070018118081,0.621262126212621
0.0448916269566251,-0.0321475171675076,0.621362136213621
0.0448794504293471,-0.0320884449163324,0.621462146214621
0.0448669874887288,-0.0320294216907121,0.621562156215622
0.044854175752325,-0.0319700608911985,0.621662166216622
0.0448408794824853,-0.0319105486164871,0.621762176217622
0.0448271011209093,-0.0318508864373054,0.621862186218622
0.0448124616681867,-0.0317911341663589,0.621962196219622
0.044797489732415,-0.0317310496193122,0.622062206220622
0.0447818680961301,-0.0316708276090483,0.622162216221622
0.0447657773756178,-0.0316104631350461,0.622262226222622
0.0447488448891175,-0.0315500156775031,0.622362236223622
0.0447310815945002,-0.0314896598645863,0.622462246224622
0.044712490320564,-0.0314292221564717,0.622562256225623
0.0446935962411462,-0.0313684585881698,0.622662266226623
0.0446738638697031,-0.0313078243247316,0.622762276227623
0.0446534865124104,-0.0312472096971235,0.622862286228623
0.0446326704829529,-0.0311866328816148,0.622962296229623
0.044611216197208,-0.0311260780885485,0.623062306230623
0.0445893270904342,-0.0310653882645353,0.623162316231623
0.0445670068499948,-0.0310047380357569,0.623262326232623
0.0445440576436369,-0.0309441144021485,0.623362336233623
0.0445204835656737,-0.0308835185880338,0.623462346234623
0.0444962887104185,-0.0308229518048332,0.623562356235624
0.0444712957519241,-0.0307625214649936,0.623662366236624
0.0444458885928512,-0.0307021310295714,0.623762376237624
0.0444200700123699,-0.0306416074168096,0.623862386238624
0.044393842318184,-0.030580951875846,0.623962396239624
0.0443668308582996,-0.03052061007888,0.624062406240624
0.0443390412704617,-0.0304605807043171,0.624162416241624
0.0443106582553443,-0.0304005856703723,0.624262426242624
0.0442815071917283,-0.0303409023690008,0.624362436243624
0.0442515937024706,-0.0302815294617344,0.624462446244624
0.0442212967671302,-0.0302220187096113,0.624562456245625
0.0441904232085644,-0.0301625438529526,0.624662466246625
0.0441591721642435,-0.0301029324422625,0.624762476247625
0.0441273508788628,-0.030043360189088,0.624862486248625
0.044095158058129,-0.0299836526181164,0.624962496249625
0.0440622257250192,-0.0299242606174545,0.625062506250625
0.0440287346149268,-0.0298649100656347,0.625162516251625
0.043994688623653,-0.0298056019780466,0.625262526252625
0.0439600916569243,-0.0297463373631322,0.625362536253625
0.0439252337062626,-0.0296868286507214,0.625462546254625
0.0438901161711789,-0.0296270783331346,0.625562556255626
0.0438542820369847,-0.0295676489178938,0.625662566256626
0.0438181943531381,-0.0295079791545551,0.625762576257626
0.043781569679018,-0.0294483616520232,0.625862586258626
0.0437444118657605,-0.029388797348268,0.625962596259626
0.0437070089197658,-0.0293289963147952,0.626062606260626
0.0436693533422371,-0.0292691332581841,0.626162616261626
0.0436310017264949,-0.029209596937695,0.626262626262626
0.0435924125810311,-0.0291498260810478,0.626362636263626
0.0435535873549845,-0.029089822972621,0.626462646264626
0.0435145172096013,-0.0290297621934349,0.626562656265627
0.04347521400102,-0.0289694725064064,0.626662666266627
0.0434356791982307,-0.0289089561214723,0.626762676267627
0.043395914280149,-0.0288482152202811,0.626862686268627
0.0433559207207273,-0.0287872519581784,0.626962696269627
0.0433157000038445,-0.0287260684622223,0.627062706270627
0.0432752536133786,-0.0286646668326711,0.627162716271627
0.0432345830232825,-0.0286030491429844,0.627262726272627
0.0431936897223974,-0.0285412174403189,0.627362736273627
0.0431525751896388,-0.0284791737430468,0.627462746274628
0.0431112409088851,-0.0284169200457191,0.627562756275628
0.0430696883540891,-0.028354458315095,0.627662766276628
0.0430279190140919,-0.0282917904931197,0.627762776277628
0.0429859343578836,-0.0282289184954354,0.627862786278628
0.0429437358693424,-0.0281658442133668,0.627962796279628
0.0429013250124957,-0.0281025695114392,0.628062806280628
0.042858703261296,-0.0280390962313493,0.628162816281628
0.0428158720797705,-0.0279754261904758,0.628262826282628
0.0427728329369093,-0.0279115611808872,0.628362836283628
0.0427295872818511,-0.0278475029718231,0.628462846284628
0.0426861195810196,-0.0277834267031155,0.628562856285629
0.0426424310602274,-0.0277193330869268,0.628662866286629
0.0425985229552126,-0.0276552228289677,0.628762876287629
0.0425543964917878,-0.0275910966289935,0.628862886288629
0.0425100529007283,-0.0275269551808043,0.628962896289629
0.0424654934227353,-0.0274627991752223,0.629062906290629
0.0424207192935467,-0.0273986292966182,0.629162916291629
0.0423757317538637,-0.0273344462273776,0.629262926292629
0.0423305320344616,-0.0272702506449231,0.629362936293629
0.0422851213760413,-0.0272060432236999,0.62946294629463
0.0422395010143411,-0.0271418246356715,0.62956295629563
0.0421936721950248,-0.0270775955498241,0.62966296629663
0.0421476361439049,-0.0270133566321657,0.62976297629763
0.0421013940967196,-0.0269491085482085,0.62986298629863
0.0420549472941698,-0.026884851960983,0.62996299629963
0.0420082969521426,-0.0268205875325274,0.63006300630063
0.0419614443113389,-0.0267563159243832,0.63016301630163
0.0419143905926085,-0.0266920377975962,0.63026302630263
0.0418671370168011,-0.0266277538112265,0.63036303630363
0.0418196848047665,-0.0265634646263197,0.63046304630463
0.0417720351723917,-0.026499170903425,0.630563056305631
0.0417241893256381,-0.0264348733020991,0.630663066306631
0.0416761484704669,-0.0263705724843799,0.630763076307631
0.0416279138178024,-0.0263062691118093,0.630863086308631
0.0415794865537546,-0.0262419638484104,0.630963096309631
0.0415308678793222,-0.0261776573582063,0.631063106310631
0.0414820589706897,-0.0261133503081979,0.631163116311631
0.0414330610189299,-0.0260490433663787,0.631263126312631
0.0413838751952647,-0.0259847372037197,0.631363136313631
0.0413345026609902,-0.0259204324931771,0.631463146314632
0.041284944587328,-0.025856129909196,0.631563156315632
0.0412352021256487,-0.0257918301311842,0.631663166316632
0.0411852764273228,-0.0257275338390459,0.631763176317632
0.0411351686238696,-0.0256632417166555,0.631863186318632
0.0410848798616968,-0.0255989544518576,0.631963196319632
0.0410344112574352,-0.0255346727344819,0.632063206320632
0.0409837639326787,-0.0254703972588247,0.632163216321632
0.0409329390040581,-0.0254061287221599,0.632263226322632
0.04088193756339,-0.0253418678252355,0.632363236323632
0.0408307607124173,-0.0252776152727697,0.632463246324632
0.0407794095379938,-0.0252133717734507,0.632563256325633
0.040727885117048,-0.0251491380344782,0.632663266326633
0.0406761885165827,-0.0250849147655332,0.632763276327633
0.0406243207936753,-0.0250207026753041,0.632863286328633
0.0405722829954772,-0.0249565024744643,0.632963296329633
0.0405200761641774,-0.0248923148731911,0.633063306330633
0.0404677013171507,-0.0248281405841432,0.633163316331633
0.0404151594816973,-0.0247639803189865,0.633263326332633
0.0403624516603039,-0.0246998347893874,0.633363336333633
0.0403095788554566,-0.0246357047045303,0.633463346334633
0.0402565420696421,-0.0245715907711186,0.633563356335634
0.0402033422904581,-0.024507493694863,0.633663366336634
0.0401499805005399,-0.0244434141804817,0.633763376337634
0.0400964576775599,-0.0243793529307077,0.633863386338634
0.040042774784302,-0.0243153106472814,0.633963396339634
0.0399889327885131,-0.0242512880304545,0.634063406340634
0.0399349326380886,-0.0241872857789898,0.634163416341634
0.039880775280924,-0.024123304593139,0.634263426342634
0.0398264616599523,-0.0240593451706722,0.634363436343634
0.0397719927081804,-0.0239954082088634,0.634463446344634
0.0397173693437271,-0.023931494403994,0.634563456345635
0.039662592489674,-0.0238676044493678,0.634663466346635
0.0396076630492513,-0.0238037390377921,0.634763476347635
0.0395525819256893,-0.0237398988586004,0.634863486348635
0.0394973500122929,-0.0236760846011261,0.634963496349635
0.039441968192441,-0.0236122969542065,0.635063506350635
0.0393864373445501,-0.0235485366056863,0.635163516351635
0.0393307583371106,-0.0234848042424173,0.635263526352635
0.0392749320286879,-0.0234211005522443,0.635363536353635
0.0392189592778468,-0.0233574262215231,0.635463546354635
0.0391628409282641,-0.0232937819371057,0.635563556355636
0.0391065778236164,-0.0232301683853479,0.635663566356636
0.039050170792692,-0.023166586253598,0.635763576357636
0.0389936206642792,-0.023103036226723,0.635863586358636
0.0389369282373894,-0.0230395189816494,0.635963596359636
0.0388800942911829,-0.0229760351585788,0.636063606360636
0.0388231195700801,-0.0229125853912613,0.636163616361636
0.0387660048681298,-0.0228491703600974,0.636263626362636
0.0387087509694549,-0.0227857907474725,0.636363636363636
0.03865135864329,-0.022722447231802,0.636463646364636
0.0385938286588699,-0.0226591404959676,0.636563656365637
0.0385361617755034,-0.0225958712193773,0.636663666366637
0.0384783587475367,-0.0225326400844166,0.636763676367637
0.0384206065634964,-0.0224692359456147,0.636863686368637
0.038362904240747,-0.0224056605727075,0.636963696369637
0.038305250811542,-0.0223419157344383,0.637063706370637
0.0382476453031716,-0.0222780031985579,0.637163716371637
0.0381900867478893,-0.0222139247323208,0.637263726372637
0.0381325741779481,-0.0221496821029814,0.637363736373637
0.0380751066355269,-0.0220852770772979,0.637463746374637
0.0380176831578418,-0.0220207114230211,0.637563756375638
0.0379603027920345,-0.0219559869054203,0.637663766376638
0.0379029645902092,-0.0218911052907576,0.637763776377638
0.0378456675995079,-0.0218260683457909,0.637863786378638
0.0377884108769976,-0.0217608778362861,0.637963796379638
0.0377311934797455,-0.0216955355290013,0.638063806380638
0.0376740144648191,-0.0216300431906947,0.638163816381638
0.037616872904174,-0.0215644025876281,0.638263826382638
0.0375597678648028,-0.0214986154880488,0.638363836383638
0.0375026984236243,-0.0214326836582185,0.638463846384638
0.0374456636476311,-0.0213666088678732,0.638563856385639
0.0373886626187048,-0.0213003928862524,0.638663866386639
0.0373316944236892,-0.0212340374850772,0.638763876387639
0.0372747581444657,-0.0211675444380536,0.638863886388639
0.037217852872841,-0.0211009155193842,0.638963896389639
0.037160977705585,-0.0210341525062489,0.639063906390639
0.0371041317345045,-0.0209672571778129,0.639163916391639
0.037047314061332,-0.0209002313137379,0.639263926392639
0.0369905237878,-0.0208330766966629,0.639363936393639
0.0369337600305294,-0.0207657951097233,0.639463946394639
0.0368770218912526,-0.0206983883390324,0.63956395639564
0.0368203084915534,-0.0206308581711995,0.63966396639664
0.0367636189430899,-0.0205632063948192,0.63976397639764
0.0367069523773714,-0.0204954347999748,0.63986398639864
0.0366503079159816,-0.0204275451782386,0.63996399639964
0.036593684685467,-0.0203595393216791,0.64006400640064
0.0365370818272625,-0.0202914190243497,0.64016401640164
0.0364804984679146,-0.0202231860808007,0.64026402640264
0.0364239337587839,-0.0201548422870705,0.64036403640364
0.0363673868413053,-0.0200863894411831,0.64046404640464
0.0363108568668392,-0.0200178293406661,0.640564056405641
0.0362543429917091,-0.0199491637845359,0.640664066406641
0.0361978443722383,-0.019880394573794,0.640764076407641
0.0361413601697129,-0.019811523509442,0.640864086408641
0.0360848895553446,-0.0197425523929777,0.640964096409641
0.0360284316904196,-0.019673483027884,0.641064106410641
0.0359719857511125,-0.0196043172181402,0.641164116411641
0.0359155509185605,-0.019535056766733,0.641264126412641
0.0358591263739012,-0.0194657034786341,0.641364136413641
0.0358027113032344,-0.0193962591573265,0.641464146414641
0.0357463048976235,-0.0193267256077819,0.641564156415642
0.0356899063630194,-0.019257104634476,0.641664166416642
0.035633514900411,-0.0191873980428767,0.641764176417642
0.0355771297157495,-0.0191176076359707,0.641864186418642
0.0355207500298749,-0.0190477352197224,0.641964196419642
0.0354643750586638,-0.0189777825966221,0.642064206420642
0.0354080040279192,-0.0189077515711454,0.642164216421642
0.035351636173369,-0.0188376439472714,0.642264226422642
0.0352952707307417,-0.0187674615269943,0.642364236423642
0.0352389069407279,-0.0186972061123083,0.642464246424643
0.0351825440589072,-0.0186268795037185,0.642564256425643
0.0351261813408592,-0.018556483501234,0.642664266426643
0.0350698180471259,-0.0184860199028785,0.642764276427643
0.0350134534531379,-0.0184154905061798,0.642864286428643
0.034957086834326,-0.0183448971066802,0.642964296429643
0.0349007174760462,-0.0182742414989297,0.643064306430643
0.0348443446686178,-0.018203525475493,0.643164316431643
0.0347879677073224,-0.0181327508279423,0.643264326432643
0.0347315859023304,-0.0180619193468574,0.643364336433643
0.034675198563812,-0.0179910328208327,0.643464346434643
0.0346188050118631,-0.0179200930364777,0.643564356435644
0.0345624045765053,-0.017849101777424,0.643664366436644
0.0345059965877597,-0.0177780608263109,0.643764376437644
0.0344495803954994,-0.0177069719623036,0.643864386438644
0.0343931553396711,-0.0176358369625821,0.643964396439644
0.0343367207850363,-0.0175646576023414,0.644064406440644
0.0342802760913929,-0.0174934356537988,0.644164416441644
0.0342238206334278,-0.0174221728861939,0.644264426442644
0.0341673537907905,-0.0173508710667813,0.644364436443644
0.0341108749530562,-0.0172795319593412,0.644464446444645
0.0340543835147627,-0.017208157325173,0.644564456445645
0.0339978788853362,-0.0171367489221018,0.644664466446645
0.0339413604742034,-0.0170653085054713,0.644764476447645
0.0338848277056788,-0.016993837826655,0.644864486448645
0.0338282800090398,-0.0169223386330561,0.644964496449645
0.0337717168185272,-0.0168508126686041,0.645064506450645
0.0337151375832693,-0.0167792616737541,0.645164516451645
0.033658541757358,-0.0167076873835025,0.645264526452645
0.0336019288048103,-0.0166360915303642,0.645364536453645
0.0335452981946062,-0.0165644758413948,0.645464546454645
0.033488649415577,-0.0164928420406724,0.645564556455646
0.0334319819466282,-0.0164211918468162,0.645664566456646
0.0333752952964422,-0.0163495269739785,0.645764576457646
0.0333185889637758,-0.0162778491323415,0.645864586458646
0.033261862467237,-0.0162061600261323,0.645964596459646
0.0332051153353595,-0.0161344613541184,0.646064606460646
0.033148347096677,-0.0160627548110975,0.646164616461646
0.0330915572946113,-0.0159910420864081,0.646264626462646
0.0330347454874731,-0.0159193248629368,0.646364636463646
0.032977911223647,-0.0158476048200967,0.646464646464647
0.0329210540812949,-0.0157758836288638,0.646564656465647
0.0328641736336155,-0.0157041629552513,0.646664666466647
0.0328072694686962,-0.015632444457332,0.646764676467647
0.032750341179587,-0.0155607297892085,0.646864686468647
0.0326933883940775,-0.0154890206228495,0.646964696469647
0.0326364107548461,-0.0154173186436231,0.647064706470647
0.032579407919459,-0.0153456255289571,0.647164716471647
0.0325224061659633,-0.0152740620883874,0.647264726472647
0.0324654052908838,-0.0152026290792381,0.647364736473647
0.0324084050808201,-0.0151313272533737,0.647464746474647
0.0323514053521484,-0.0150601573591853,0.647564756475648
0.0322943511616663,-0.0149890001141914,0.647664766476648
0.032237242559002,-0.0149178568380019,0.647764776477648
0.0321800795590438,-0.0148467288055608,0.647864786478648
0.0321228621866058,-0.0147756172803981,0.647964796479648
0.0320655904665021,-0.0147045235171108,0.648064806480648
0.0320082644384348,-0.0146334487638439,0.648164816481648
0.0319508841371439,-0.0145623942593132,0.648264826482648
0.0318934496122573,-0.0144913612342943,0.648364836483648
0.0318360175340331,-0.0144204736566514,0.648464846484648
0.0317785877287729,-0.0143497321551719,0.648564856485649
0.0317211600376674,-0.0142791373536802,0.648664866486649
0.031663734311832,-0.014208689871038,0.648764876487649
0.031606310402383,-0.0141383903201515,0.648864886488649
0.0315488303983612,-0.0140681149048693,0.648964896489649
0.0314912944039855,-0.0139978648182496,0.649064906490649
0.0314337025383632,-0.0139276412444173,0.649164916491649
0.0313760549305271,-0.0138574453570755,0.649264926492649
0.0313183517045474,-0.0137872783204981,0.649364936493649
0.0312605929993827,-0.0137171412865518,0.649464946494649
0.0312027789490285,-0.0136470353986666,0.64956495649565
0.0311449691468345,-0.0135770887368864,0.64966496649665
0.0310871634935446,-0.0135073018188316,0.64976497649765
0.0310293618998284,-0.0134376751507081,0.64986498649865
0.0309715642862808,-0.0133682092223448,0.64996499649965
0.0309137705883855,-0.0132989045131484,0.65006500650065
0.0308559807366633,-0.0132297614861486,0.65016501650165
0.0307981338325472,-0.0131606515307779,0.65026502650265
0.0307402300894376,-0.0130915756917066,0.65036503650365
0.0306822697256981,-0.0130225349972274,0.65046504650465
0.0306242529696175,-0.0129535304597527,0.650565056505651
0.0305661800594106,-0.0128845630763095,0.650665066506651
0.0305080512283289,-0.0128156338290368,0.650765076507651
0.0304499289878508,-0.012746875041672,0.650865086508651
0.0303918133081997,-0.0126782870497006,0.650965096509651
0.0303337041844124,-0.0126098701786826,0.651065106510651
0.0302756016016008,-0.0125416247407783,0.651165116511651
0.0302175055647274,-0.0124735510362374,0.651265126512651
0.0301594160787553,-0.0124056493543914,0.651365136513651
0.0301013331585728,-0.0123379199731572,0.651465146514651
0.0300431929080793,-0.0122702292342996,0.651565156515652
0.0299849956349686,-0.0122025780236789,0.651665166516652
0.0299267416618232,-0.0121349672137561,0.651765176517652
0.0298684313062624,-0.0120673976626002,0.651865186518652
0.0298100648908683,-0.01199987021488,0.651965196519652
0.029751707845248,-0.0119325215968367,0.652065206520652
0.0296933602140668,-0.0118653519846496,0.652165216521652
0.0296350220469527,-0.0117983615440765,0.652265226522652
0.0295766933935338,-0.0117315504314455,0.652365236523652
0.0295183743133635,-0.0116649187921669,0.652465246524652
0.0294600648759214,-0.0115984667577551,0.652565256525653
0.0294019047841379,-0.0115319011853074,0.652665266526653
0.0293438931943361,-0.0114652242564727,0.652765276527653
0.0292860292529141,-0.0113984381285819,0.652865286528653
0.0292281051871224,-0.0113316989150691,0.652965296529653
0.0291701214039112,-0.0112650073211488,0.653065306530653
0.0291120783350442,-0.0111983640306955,0.653165316531653
0.0290541841949603,-0.0111316168533713,0.653265326532653
0.0289964381647967,-0.011064767849236,0.653365336533653
0.0289388394356166,-0.0109978190575059,0.653465346534653
0.0288813871984828,-0.0109307724856352,0.653565356535654
0.0288240806394954,-0.0108636301167603,0.653665366536654
0.0287669189695687,-0.0107963939121812,0.653765376537654
0.0287099013996168,-0.0107290658123544,0.653865386538654
0.028653027140554,-0.0106616477354037,0.653965396539654
0.0285962954231455,-0.010594141579105,0.654065406540654
0.0285397054781568,-0.0105265492203909,0.654165416541654
0.0284830461134667,-0.0104590216386752,0.654265426542654
0.0284263178600954,-0.010391559299965,0.654365436543654
0.0283697322079321,-0.0103240142615864,0.654465446544654
0.0283132883927051,-0.0102563883185857,0.654565456545655
0.0282569856551053,-0.0101886832471503,0.654665466546655
0.0282008232507121,-0.0101209008026239,0.654765476547655
0.0281448004400679,-0.0100530427214918,0.654865486548655
0.0280889164886774,-0.00998511071989145,0.654965496549655
0.0280331706620459,-0.00991710649609432,0.655065506550655
0.0279775622504923,-0.00984903172852088,0.655165516551655
0.0279220905393729,-0.00978088807722887,0.655265526552655
0.027866754838858,-0.00971267721567584,0.655365536553655
0.0278115545037829,-0.00964440082823742,0.655465546554655
0.0277562750864273,-0.00957620499653608,0.655565556555656
0.0277011313322798,-0.00950794598933339,0.655665566556656
0.0276461226011387,-0.00943962543939162,0.655765576557656
0.0275912482528024,-0.00937124496111116,0.655865586558656
0.027536507652032,-0.00930280615201834,0.655965596559656
0.0274819001834396,-0.00923431059227011,0.656065606560656
0.0274274252217123,-0.00916575984564593,0.656165616561656
0.0273730821514619,-0.00909715545855553,0.656265626562656
0.0273188703672268,-0.00902849896003874,0.656365636563656
0.0272647892585817,-0.00895979186325451,0.656465646564656
0.0272108382349533,-0.00889103566647333,0.656565656565657
0.0271570166908794,-0.00882223184910717,0.656665666566657
0.0271033240506746,-0.00875338187667183,0.656765676567657
0.0270497597237653,-0.00868448719780983,0.656865686568657
0.0269963231245408,-0.00861554924528281,0.656965696569657
0.0269430136872412,-0.00854656943745998,0.657065706570657
0.0268898308361815,-0.0084775491748447,0.657165716571657
0.026836774000639,-0.00840848984553316,0.657265726572657
0.026783842619817,-0.0083393928157852,0.657365736573657
0.0267310361229931,-0.00827025943647623,0.657465746574658
0.0266783539493703,-0.00820109103813397,0.657565756575658
0.0266257955331891,-0.00813188893490884,0.657665766576658
0.0265733603186154,-0.00806265442258891,0.657765776577658
0.0265210477647034,-0.00799338880936926,0.657865786578658
0.0264688573453963,-0.0079240933994749,0.657965796579658
0.0264167885395992,-0.00785476947876826,0.658065806580658
0.0263648408262181,-0.00778541831871965,0.658165816581658
0.0263130136841583,-0.00771604117194094,0.658265826582658
0.0262613065923256,-0.00764663927615523,0.658365836583658
0.0262097190345882,-0.00757721385270874,0.658465846584658
0.0261582504997774,-0.0075077661025999,0.658565856585659
0.0261069004568732,-0.00743829720300577,0.658665866586659
0.0260556683897439,-0.00736880831522266,0.658765876587659
0.026004553782258,-0.00729930058615441,0.658865886588659
0.0259535561182838,-0.00722977514682399,0.658965896589659
0.0259026748816898,-0.00716023311485506,0.659065906590659
0.0258519095563443,-0.00709067559198977,0.659165916591659
0.0258012596360413,-0.00702110366607511,0.659265926592659
0.025750724609612,-0.00695151841106156,0.659365936593659
0.0257003039758133,-0.00688192088849294,0.65946594659466
0.0256499972234762,-0.00681231214452843,0.65956595659566
0.0255998038612833,-0.00674269321292008,0.65966596659666
0.0255497233780657,-0.00667306511550906,0.65976597659766
0.0254997552825059,-0.00660342885924839,0.65986598659866
0.0254498990783234,-0.00653378544166168,0.65996599659966
0.0254001542742007,-0.00646413584786544,0.66006600660066
0.0253505203887457,-0.00639448105205821,0.66016601660166
0.0253009969356037,-0.00632482201702375,0.66026602660266
0.0252515834433083,-0.00625515969611693,0.66036603660366
0.0252022794304675,-0.00618549503078141,0.66046604660466
0.0251530844355407,-0.00611582895253572,0.660566056605661
0.0251039979870614,-0.00604616238297235,0.660666066606661
0.0250550196234887,-0.0059764962342549,0.660766076607661
0.0250061488981704,-0.00590683140713203,0.660866086608661
0.0249574002230891,-0.00583717031352657,0.660966096609661
0.0249087728984895,-0.00576751355691545,0.661066106610661
0.0248602662196532,-0.00569786173928677,0.661166116611661
0.0248118794967508,-0.00562821545865844,0.661266126612661
0.0247636120349895,-0.0055585753100707,0.661366136613661
0.0247154631643908,-0.00548894188707485,0.661466146614662
0.0246674322149763,-0.00541931578024442,0.661566156615662
0.0246195185167674,-0.00534969757717567,0.661666166616662
0.0245717214196367,-0.00528008786447185,0.661766176617662
0.0245240402784197,-0.00521048722526239,0.661866186618662
0.0244764744727661,-0.00514089628089047,0.661966196619662
0.0244290234220276,-0.00507131568594973,0.662066206620662
0.0243816865505191,-0.00500174609503423,0.662166216621662
0.0243344632825554,-0.00493218815876754,0.662266226622662
0.0242873530474138,-0.00486264252578794,0.662366236623662
0.0242403552942233,-0.00479310984374155,0.662466246624662
0.0241934694621869,-0.00472359075680025,0.662566256625663
0.0241466950004334,-0.00465408590764713,0.662666266626663
0.024100031377943,-0.0045845959374764,0.662766276627663
0.0240534780488069,-0.00451512148500105,0.662866286628663
0.0240070344919309,-0.00444566318794133,0.662966296629663
0.023960700176295,-0.00437622168054351,0.663066306630663
0.0239144745907303,-0.0043067975950689,0.663166316631663
0.0238683572191052,-0.00423739156278611,0.663266326632663
0.023822347550251,-0.00416800421397131,0.663366336633663
0.0237764450779616,-0.00409863617641923,0.663466346634663
0.0237306493059566,-0.004029288075443,0.663566356635664
0.0236849597429184,-0.00395996053585968,0.663666366636664
0.0236393759024923,-0.00389065418099758,0.663766376637664
0.0235938972983236,-0.00382136963120703,0.663866386638664
0.0235485234589457,-0.00375210750733489,0.663966396639664
0.0235032539079295,-0.00368286842675393,0.664066406640664
0.0234580881886971,-0.00361365300634069,0.664166416641664
0.0234130258397077,-0.0035444618614828,0.664266426642664
0.0233680664043833,-0.00347529560657557,0.664366436643664
0.0233232094311088,-0.00340615485402883,0.664466446644664
0.0232784544781947,-0.00333704021724516,0.664566456645665
0.0232338010989885,-0.00326795230664946,0.664666466646665
0.0231892488518007,-0.00319889173415558,0.664766476647665
0.0231447973098303,-0.00312985910919569,0.664866486648665
0.0231004460413132,-0.00306085504169838,0.664966496649665
0.0230561946194483,-0.00299188013911099,0.665066506650665
0.0230120426372857,-0.00292293500888053,0.665166516651665
0.022967989672987,-0.00285402025696564,0.665266526652665
0.022924035329528,-0.00278513649031689,0.665366536653665
0.022880179194996,-0.00271628431340407,0.665466546654665
0.0228364208773292,-0.00264746432970402,0.665566556655666
0.0227927599844665,-0.00257867714269377,0.665666566656666
0.0227491961193832,-0.00250992335386511,0.665766576657666
0.0227057288900181,-0.0024412035637173,0.665866586658666
0.0226623579241607,-0.00237251837225331,0.665966596659666
0.0226190828297496,-0.00230386837848366,0.666066606660666
0.0225759032345745,-0.00223525418042606,0.666166616661666
0.0225328187763507,-0.00216667637560231,0.666266626662666
0.0224898290828679,-0.0020981355570674,0.666366636663666
0.0224469338017669,-0.00202963232333545,0.666466646664666
0.0224041325856516,-0.00196116727490583,0.666566656665667
0.0223614250871256,-0.00189274101575158,0.666666666666667
0.0223188109687183,-0.0018243541473648,0.666766676667667
0.0222762898929591,-0.00175600727669609,0.666866686668667
0.0222338615323029,-0.00168770100771904,0.666966696669667
0.0221915255592045,-0.00161943594639181,0.667066706670667
0.0221492816411562,-0.0015512126986727,0.667166716671667
0.0221071294655013,-0.00148303187101643,0.667266726672667
0.0220648390310918,-0.00141496249999601,0.667366736673667
0.0220224114495957,-0.00134700457370044,0.667466746674667
0.0219798478227556,-0.0012791580777378,0.667566756675668
0.0219371492523139,-0.00121142300118991,0.667666766676668
0.0218945479280152,-0.00114373188416653,0.667766776677668
0.0218518120521764,-0.00107615253445048,0.667866786678668
0.0218089427315028,-0.00100868495204165,0.667966796679668
0.0217658973652855,-0.000941572870166475,0.668066806680668
0.0217229535628505,-0.000874504341858568,0.668166816681668
0.0216798781021902,-0.00080754621112415,0.668266826682668
0.0216366720503074,-0.000740698497814175,0.668366836683668
0.021593570038646,-0.000673895509293302,0.668466846684668
0.0215505716801075,-0.000607137890725844,0.668566856685669
0.0215074423184337,-0.000540491473705967,0.668666866686669
0.021464183035516,-0.000473956278084947,0.668766876687669
0.0214207523323877,-0.000407776771584164,0.668866886688669
0.0213772951030725,-0.000341898948971339,0.668966896689669
0.0213336684783708,-0.000276373703800725,0.669066906690669
0.0212899160962176,-0.000210954801592659,0.669166916691669
0.0212461405427329,-0.000145834565887764,0.669266926692669
0.0212024386571096,-8.0764315543939e-05,0.669366936693669
0.0211590821925653,-1.5684060187519e-05,0.669466946694669
0.0211156415241268,4.90013495257701e-05,0.66956695669567
0.0210725044055905,0.000113453214648986,0.66966696669667
0.0210294768955417,0.000177863655247817,0.66976697669767
0.0209863206503591,0.000242169986145858,0.66986698669867
0.02094327505089,0.000306433899958732,0.66996699669967
0.0209005742025212,0.000370708900675617,0.67006700670067
0.0208579410418354,0.000434935047550713,0.67016701670167
0.020815280555951,0.000498862805839534,0.67026702670267
0.0207725293053456,0.000562403038620933,0.67036703670367
0.0207298881992107,0.000625900849354455,0.67046704670467
0.0206872209887269,0.000689103229332877,0.670567056705671
0.0206444626214607,0.000751923121049963,0.670667066706671
0.0206015357769269,0.000814398400625076,0.670767076707671
0.0205585861828997,0.000876583361133244,0.670867086708671
0.0205155095460548,0.000938671432820274,0.670967096709671
0.0204727204987347,0.00100044818285428,0.671067106710671
0.0204300452534715,0.00106218800466411,0.671167116711671
0.0203876555828347,0.00112361790929439,0.671267126712671
0.0203450966905095,0.00118470871049518,0.671367136713671
0.0203025146367785,0.00124551492963032,0.671467146714671
0.0202600466878353,0.00130628721807502,0.671567156715672
0.0202178924178771,0.00136683897440161,0.671667166716672
0.0201756067080569,0.00142729955409438,0.671767176717672
0.0201336350742461,0.00148754033616409,0.671867186718672
0.0200921130258058,0.0015478100761947,0.671967196719672
0.0200510380614829,0.00160810736971273,0.672067206720672
0.0200100029186988,0.00166830312922517,0.672167216721672
0.019969276055369,0.00172827771641779,0.672267226722672
0.0199286159814544,0.00178797142379652,0.672367236723672
0.0198879625378458,0.00184748342803516,0.672467246724673
0.0198476171602911,0.00190677699445885,0.672567256725673
0.0198074441657308,0.00196621892390602,0.672667266726673
0.0197672057663775,0.0020255007384101,0.672767276727673
0.0197269252824469,0.00208469186759793,0.672867286728673
0.019686703022132,0.00214385441103521,0.672967296729673
0.0196464475606588,0.00220273459574296,0.673067306730673
0.0196061514141191,0.00226152350952376,0.673167316731673
0.0195657142246917,0.00232022118711723,0.673267326732673
0.0195256264514004,0.00237894352488328,0.673367336733673
0.0194854744941659,0.00243750368317989,0.673467346734673
0.0194451452854263,0.00249572859414553,0.673567356735674
0.0194049234171729,0.00255391484486866,0.673667366736674
0.0193649931583155,0.00261197713467526,0.673767376737674
0.0193251680761616,0.00266999981138081,0.673867386738674
0.0192854477736871,0.00272798212560212,0.673967396739674
0.0192460767434275,0.00278598877741395,0.674067406740674
0.0192071662315953,0.00284419033342431,0.674167416741674
0.0191683549063625,0.00290234682221224,0.674267426742674
0.0191298883620069,0.00296052383219442,0.674367436743674
0.0190917647771796,0.00301872033110763,0.674467446744675
0.0190540947132263,0.00307710577389196,0.674567456745675
0.0190165162278939,0.00313544014446099,0.674667466746675
0.0189790290134885,0.00319372270831998,0.674767476747675
0.0189416327772047,0.00325195272601085,0.674867486748675
0.0189046788260068,0.00331019179089336,0.674967496749675
0.0188678126668105,0.00336837628974667,0.675067506750675
0.018831034011773,0.00342650550296417,0.675167516751675
0.0187943425879401,0.00348457868612538,0.675267526752675
0.0187577381273205,0.00354259510969807,0.675367536753675
0.018721220351997,0.00360055402926166,0.675467546754675
0.018684782800399,0.00365845966319956,0.675567556755676
0.0186484252789772,0.00371631142093793,0.675667566756676
0.0186121475792937,0.00377410871686598,0.675767576757676
0.018575949512762,0.00383185097529852,0.675867586758676
0.0185398308907956,0.00388953761062474,0.675967596759676
0.0185039754413587,0.00394694211054754,0.676067606760676
0.0184684878051719,0.00400405524425182,0.676167616761676
0.0184330162881725,0.00406070781486331,0.676267626762676
0.0183978079337767,0.00411708204661649,0.676367636763676
0.0183626738080394,0.00417340553866238,0.676467646764677
0.0183277504625104,0.004229690107437,0.676567656765677
0.0182931461607576,0.00428610007634123,0.676667666766677
0.0182585586729844,0.00434205081714691,0.676767676767677
0.0182240424262617,0.00439794982568439,0.676867686768677
0.0181898414863235,0.00445379453122143,0.676967696769677
0.0181557097129837,0.00450958624393803,0.677067706770677
0.0181216469970606,0.00456532436333503,0.677167716771677
0.0180878988931297,0.0046210041102323,0.677267726772677
0.0180542776781696,0.00467638930975355,0.677367736773677
0.0180210302566384,0.00473147561448282,0.677467746774677
0.0179878010188208,0.00478610667128218,0.677567756775678
0.0179546362527891,0.00484068752931979,0.677667766776678
0.0179214919632863,0.00489481558608993,0.677767776777678
0.0178884123887468,0.00494889513145171,0.677867786778678
0.0178553974646541,0.0050029255202406,0.677967796779678
0.017822447116566,0.00505690610729198,0.678067806780678
0.0177895213740598,0.00511043551095002,0.678167816781678
0.017756660420959,0.00516391679029829,0.678267826782678
0.0177238262769248,0.00521694935772954,0.678367836783678
0.0176910571307337,0.00526993544850198,0.678467846784678
0.0176585686906584,0.00532246141787123,0.678567856785679
0.0176261435263332,0.00537494261778612,0.678667866786679
0.0175937377764968,0.00542740652729222,0.678767876787679
0.0175613956498069,0.00547982384599498,0.678867886788679
0.0175289680288937,0.00553213638005562,0.678967896789679
0.0174964698319457,0.00558418112121641,0.679067906790679
0.0174642829963535,0.0056360104617983,0.679167916791679
0.017432133525712,0.00568755294735035,0.679267926792679
0.0174000045663391,0.00573908060404428,0.679367936793679
0.0173682135441369,0.00579063476707407,0.679467946794679
0.0173363501841046,0.00584192349949862,0.67956795679568
0.0173049335359793,0.005893215954026,0.67966796679668
0.0172738522989576,0.00594453414069185,0.67976797679768
0.0172428292607374,0.00599580334944564,0.67986798679868
0.0172118644064306,0.00604702290038345,0.67996799679968
0.0171810174931589,0.00609838255623884,0.68006800680068
0.017149969824543,0.00614965573523587,0.68016801680168
0.0171188323589526,0.00620081699804154,0.68026802680268
0.0170874970362954,0.00625189152096009,0.68036803680368
0.017056080899339,0.00630279431597435,0.68046804680468
0.0170247287974416,0.00635364316530994,0.680568056805681
0.0169934406611242,0.00640443743869079,0.680668066806681
0.0169622164159445,0.00645517649095237,0.680768076807681
0.0169310559924232,0.0065058596918185,0.680868086808681
0.0168999593210812,0.00655648641101312,0.680968096809681
0.0168689263274764,0.00660705601826013,0.681068106810681
0.0168379569470923,0.00665756788328349,0.681168116811681
0.0168070511005241,0.00670802139565826,0.681268126812681
0.0167762087182925,0.0067584159251084,0.681368136813681
0.0167454297259555,0.00680875086120888,0.681468146814681
0.016714714049071,0.00685902559353502,0.681568156815682
0.0166840616082342,0.00690923950669898,0.681668166816682
0.0166534723190772,0.00695939199523868,0.681768176817682
0.0166229461121211,0.00700948245369214,0.681868186818682
0.0165924828930723,0.00705951028652292,0.681968196819682
0.0165620825825261,0.00710947490811999,0.682068206820682
0.0165317450961149,0.007159375722947,0.682168216821682
0.0165014703494709,0.00720921215531869,0.682268226822682
0.0164713440452553,0.00725890319738652,0.682368236823682
0.0164415473357367,0.00730848799574786,0.682468246824682
0.0164119217585861,0.00735758902990799,0.682568256825683
0.0163823571197047,0.00740624387821821,0.682668266826683
0.0163531229837138,0.00745441199457041,0.682768276827683
0.0163239456817535,0.00750252232403378,0.682868286828683
0.0162948297250125,0.00755019247264002,0.682968296829683
0.0162660457004493,0.00759737977020094,0.683068306830683
0.0162374668580517,0.00764394276687911,0.683168316831683
0.0162089485717877,0.00769007622791446,0.683268326832683
0.016180746158068,0.00773580361248134,0.683368336833683
0.0161528662223847,0.00778143683776923,0.683468346834683
0.0161252542483366,0.00782690472228158,0.683568356835684
0.0160980119188134,0.0078719779001092,0.683668366836684
0.016071086970527,0.00791695676977369,0.683768376837684
0.0160442172235087,0.00796151539416448,0.683868386838684
0.0160176371503928,0.0080058628909506,0.683968396839684
0.015991098660611,0.00805016896817515,0.684068406840684
0.015964764588723,0.00809442115927465,0.684168416841684
0.0159384710083522,0.00813863065537198,0.684268426842684
0.0159123815034416,0.00818278452836289,0.684368436843684
0.0158863314031944,0.0082268944507622,0.684468446844684
0.0158603207820523,0.00827095976747984,0.684568456845685
0.0158345143802919,0.00831496687547024,0.684668466846685
0.0158087463757454,0.00835892815196635,0.684768476847685
0.0157830366543682,0.00840247154548327,0.684868486848685
0.0157573653897586,0.00844597059138448,0.684968496849685
0.0157317540361181,0.00848905436474132,0.685068506850685
0.0157063475420609,0.00853208121969998,0.685168516851685
0.0156811451036128,0.00857505039198857,0.685268526852685
0.0156562797933981,0.00861754624677826,0.685368536853685
0.0156317504203443,0.00865957147887156,0.685468546854686
0.0156074205619338,0.00870154307298,0.685568556855686
0.0155831473241533,0.00874310871965274,0.685668566856686
0.015558904811092,0.00878463709070516,0.685768576857686
0.0155347205514232,0.0088257620949801,0.685868586858686
0.0155105671058039,0.00886685125292218,0.685968596859686
0.0154864445983044,0.00890790390944145,0.686068606860686
0.0154623531579574,0.00894891941441044,0.686168616861686
0.0154383233903749,0.00898953372631,0.686268626862686
0.015414355970498,0.00902974963919869,0.686368636863686
0.015390451553417,0.00906956993720957,0.686468646864686
0.0153668914556725,0.00910892929991721,0.686568656865687
0.0153433601173767,0.00914825966496151,0.686668666866687
0.0153198576675626,0.00918756036732678,0.686768676867687
0.015296654990957,0.00922670428479037,0.686868686868687
0.0152737507724166,0.00926569178956263,0.686968696869687
0.0152509081273847,0.00930429115840256,0.687068706870687
0.0152281901182105,0.0093427544372331,0.687168716871687
0.0152055344716306,0.00938083304416851,0.687268726872687
0.0151832245587861,0.00941845692923121,0.687368736873687
0.0151612590099434,0.00945562885174036,0.687468746874688
0.0151395882566167,0.0094926548132232,0.687568756875688
0.0151180364219978,0.00952955372196266,0.687668766876688
0.0150965434313451,0.00956607895638037,0.687768776877688
0.0150751099000462,0.00960223320631615,0.687868786878688
0.0150537364534144,0.0096380191616097,0.687968796879688
0.0150326581447322,0.00967366609883969,0.688068806880688
0.0150116974991683,0.00970919365085837,0.688168816881688
0.0149908542487313,0.00974460214521082,0.688268826882688
0.0149701281303927,0.00977989192929328,0.688368836883688
0.0149497472842488,0.00981473996427266,0.688468846884688
0.014929424800679,0.00984922856817759,0.688568856885689
0.0149091612702571,0.00988336037625699,0.688668866886689
0.0148890129463657,0.00991738118626374,0.688768876887689
0.014868979565976,0.00995129131085447,0.688868886888689
0.0148490608660594,0.00998509106764873,0.688968896889689
0.0148292565885501,0.010018780794117,0.689068906890689
0.0148095664704197,0.010052360807879,0.689168916891689
0.0147899902436764,0.0100858314414424,0.689268926892689
0.0147705276502548,0.0101191930322779,0.689368936893689
0.0147511784221632,0.0101524459079305,0.68946894689469
0.0147319422914103,0.0101855904108338,0.68956895689569
0.0147128189949676,0.0102186268784585,0.68966896689669
0.0146938082598807,0.0102515556383494,0.68976897689769
0.0146749098131955,0.010284377037903,0.68986898689869
0.0146561233869205,0.0103170914096271,0.68996899689969
0.0146374487031388,0.0103496990959553,0.69006900690069
0.014618885488896,0.0103822004393208,0.69016901690169
0.0146004334613124,0.0104145957771945,0.69026902690269
0.014582092342471,0.0104468854520097,0.69036903690369
0.0145638618544548,0.0104790698012372,0.69046904690469
0.0145456459769333,0.0105109868588081,0.690569056905691
0.0145274457520954,0.0105426387785791,0.690669066906691
0.0145092622122043,0.0105740277044815,0.690769076907691
0.014491096369672,0.0106051557705211,0.690869086908691
0.0144729492418733,0.0106360251107037,0.690969096909691
0.0144548218312946,0.0106666378292579,0.691069106910691
0.0144367151255339,0.0106969960403383,0.691169116911691
0.0144186301221148,0.0107271018382482,0.691269126912691
0.0144005677937468,0.0107569573024024,0.691369136913691
0.0143825291181023,0.0107865645122158,0.691469146914692
0.0143645150678909,0.0108159255371775,0.691569156915692
0.0143465266058966,0.0108450424368513,0.691669166916692
0.0143285646849776,0.0108739172608751,0.691769176917692
0.0143106302530297,0.0109025520489613,0.691869186918692
0.014292724262911,0.0109309488358596,0.691969196919692
0.014274847642666,0.0109591096513568,0.692069206920692
0.0142570013302645,0.0109870365004256,0.692169216921692
0.0142391862587138,0.0110147314029273,0.692269226922692
0.0142214033411697,0.0110421963539091,0.692369236923692
0.0142036534907882,0.011069433348418,0.692469246924692
0.0141859376256879,0.0110964443616502,0.692569256925693
0.0141682566292481,0.0111232313737642,0.692669266926693
0.0141506114096618,0.0111497963450678,0.692769276927693
0.0141330028503082,0.0111761412408311,0.692869286928693
0.0141153414966462,0.0112023772973416,0.692969296929693
0.0140976280782083,0.0112285061026964,0.693069306930693
0.0140798632997126,0.0112545292102532,0.693169316931693
0.0140620478758028,0.011280448188258,0.693269326932693
0.0140441825062343,0.0113062645950311,0.693369336933693
0.0140262678857996,0.0113319799789676,0.693469346934693
0.0140083046993657,0.0113575958834993,0.693569356935694
0.0139902936218738,0.0113831138570212,0.693669366936694
0.013972235338191,0.0114085354330395,0.693769376937694
0.0139541305034074,0.0114338621400979,0.693869386938694
0.0139359797875015,0.0114590955017774,0.693969396939694
0.0139177838406005,0.0114842370416585,0.694069406940694
0.0138995433177947,0.0115092882783594,0.694169416941694
0.013881258854323,0.0115342507205724,0.694269426942694
0.0138629310953498,0.0115591258670644,0.694369436943694
0.0138445606661884,0.0115839152215648,0.694469446944694
0.0138261482020777,0.0116086202778778,0.694569456945695
0.0138076943184054,0.0116332425149188,0.694669466946695
0.0137891996355221,0.0116577834116035,0.694769476947695
0.0137706647588898,0.0116822444418845,0.694869486948695
0.0137520902989333,0.0117066270697891,0.694969496949695
0.0137334768511892,0.0117309327593444,0.695069506950695
0.0137148250111939,0.011755162964652,0.695169516951695
0.0136961353645583,0.0117793191348506,0.695269526952695
0.0136774084968933,0.0118034027091534,0.695369536953695
0.0136586449888469,0.0118274151317363,0.695469546954695
0.0136398454012158,0.0118513578318866,0.695569556955696
0.0136210103146483,0.0118752322388923,0.695669566956696
0.0136021402800156,0.0118990397621894,0.695769576957696
0.0135832358581145,0.0119227818310656,0.695869586958696
0.0135642975948533,0.0119464598400685,0.695969596959696
0.0135453260460662,0.0119700751936721,0.696069606960696
0.013526321747736,0.0119936292913866,0.696169616961696
0.0135072852308828,0.0120171235227974,0.696269626962696
0.013488217036452,0.0120405592725267,0.696369636963696
0.0134691176855382,0.0120639379103085,0.696469646964696
0.0134499877041986,0.0120872608158021,0.696569656965697
0.0134308276036019,0.0121105293488159,0.696669666966697
0.0134116378998797,0.0121337448641952,0.696769676967697
0.0133924190992382,0.0121569087217486,0.696869686968697
0.0133731717029205,0.012180022261433,0.696969696969697
0.0133538962072068,0.0122030868281682,0.697069706970697
0.0133345930885266,0.0122261037767997,0.697169716971697
0.013315262818346,0.012249074437359,0.697269726972697
0.0132959058780572,0.0122720001498031,0.697369736973697
0.0132765227192752,0.012294882229275,0.697469746974697
0.0132571138184292,0.0123177220058063,0.697569756975698
0.0132376796172089,0.0123405207796516,0.697669766976698
0.0132182205771548,0.0123632798560282,0.697769776977698
0.0131987371449194,0.0123860005351909,0.697869786978698
0.0131792297522668,0.0124086841025058,0.697969796979698
0.0131596988458491,0.0124313318383763,0.698069806980698
0.0131401448574303,0.0124539450132804,0.698169816981698
0.0131205682187744,0.0124765248976956,0.698269826982698
0.0131009693417941,0.0124990727422486,0.698369836983698
0.0130813486632161,0.012521589802529,0.698469846984698
0.0130617065850276,0.0125440773192376,0.698569856985699
0.0130420435241041,0.0125665365231498,0.698669866986699
0.0130223598873956,0.0125889686400781,0.698769876987699
0.0130026560818519,0.0126113748859095,0.698869886988699
0.0129829324995345,0.012633756476531,0.698969896989699
0.0129631895424306,0.0126561146030156,0.699069906990699
0.012943427592676,0.0126784504613989,0.699169916991699
0.0129236470423323,0.0127007652377912,0.699269926992699
0.0129038482784983,0.0127230600984512,0.699369936993699
0.0128840316733841,0.0127453362195637,0.699469946994699
0.0128641976041629,0.0127675947524991,0.6995699569957
0.0128443464480077,0.012789836843665,0.6996699669967
0.0128244785672033,0.012812063619618,0.6997699769977
0.0128045943240345,0.0128342762118774,0.6998699869987
0.0127846940807857,0.0128564757271485,0.6999699969997
0.0127647781947789,0.0128786632671737,0.7000700070007
0.0127448470084477,0.0129008399237699,0.7001700170017
0.0127249008791138,0.0129230067738654,0.7002700270027
0.0127049815886235,0.0129451720656406,0.7003700370037
0.0126850883727051,0.0129673369951311,0.700470047004701
0.0126652204720496,0.012989502748447,0.700570057005701
0.0126453771174222,0.0130116705067358,0.700670067006701
0.0126255575544768,0.0130338414362562,0.700770077007701
0.0126057610288673,0.0130560166983045,0.700870087008701
0.0125859867912102,0.0130781974442511,0.700970097009701
0.0125662340921222,0.0131003848105781,0.701070107010701
0.0125465021971082,0.013122579923842,0.701170117011701
0.0125267903617477,0.0131447839056366,0.701270127012701
0.0125070978664342,0.0131669978626672,0.701370137013701
0.0124874239717097,0.0131892228768247,0.701470147014701
0.0124677679629306,0.0132114600498519,0.701570157015702
0.0124481291155275,0.0132337104487517,0.701670167016702
0.0124285067098938,0.0132559751405268,0.701770177017702
0.0124089000313858,0.0132782551772915,0.701870187018702
0.0123893083703223,0.0133005516061976,0.701970197019702
0.0123697310219854,0.0133228654595084,0.702070207020702
0.0123501672816569,0.0133451977545985,0.702170217021702
0.0123306164446187,0.0133675494989172,0.702270227022702
0.0123110778210409,0.0133899216899881,0.702370237023702
0.0122915507062053,0.0134123153154092,0.702470247024703
0.0122720344152452,0.0134347313429272,0.702570257025703
0.0122525282632935,0.0134571707402888,0.702670267026703
0.0122330315505949,0.0134796344454641,0.702770277027703
0.0122135436071707,0.0135021234063487,0.702870287028703
0.0121940637481542,0.0135246385360982,0.702970297029703
0.0121745912886783,0.0135471807577945,0.703070307030703
0.0121551255637274,0.0135697509647421,0.703170317031703
0.0121356658983601,0.0135923500502457,0.703270327032703
0.012116211617635,0.0136149788827961,0.703370337033703
0.0120967620565365,0.0136376383358467,0.703470347034703
0.0120773165500487,0.0136603292481114,0.703570357035704
0.0120578744381189,0.0136830524731925,0.703670367036704
0.012038435060694,0.0137058088249898,0.703770377037704
0.0120189977527584,0.0137285991273288,0.703870387038704
0.0119995618592219,0.0137514241891463,0.703970397039704
0.0119801267200315,0.0137742847995286,0.704070407040704
0.0119606916850601,0.0137971817376355,0.704170417041704
0.0119412561041802,0.0138201157727018,0.704270427042704
0.0119218193223017,0.0138430876640364,0.704370437043704
0.0119023806942602,0.0138660981510973,0.704470447044705
0.0118829395699284,0.0138891479683792,0.704570457045705
0.0118634953041417,0.0139122378305259,0.704670467046705
0.0118440472616611,0.0139353684521815,0.704770477047705
0.0118245947873966,0.0139585405231753,0.704870487048705
0.011805137256035,0.0139817547234117,0.704970497049705
0.0117856740224117,0.0140050117179064,0.705070507050705
0.0117662044512877,0.0140283121667122,0.705170517051705
0.011746727912387,0.0140516567001054,0.705270527052705
0.011727243760545,0.0140750459582874,0.705370537053705
0.0117077513803742,0.0140984805467207,0.705470547054705
0.01168825012671,0.0141219610708671,0.705570557055706
0.0116687393792019,0.0141454881113746,0.705670567056706
0.0116492185075737,0.0141690622538542,0.705770577057706
0.0116296868865122,0.0141926840442144,0.705870587058706
0.0116101438907041,0.0142163540432518,0.705970597059706
0.011590588899799,0.0142400727819866,0.706070607060706
0.0115710212984089,0.0142638407765505,0.706170617061706
0.011551440461221,0.0142876585381121,0.706270627062706
0.0115318457728472,0.0143115265629519,0.706370637063706
0.0115122366228627,0.0143354453324619,0.706470647064707
0.01149261239588,0.0143594153131455,0.706570657065707
0.011472972481474,0.0143834369566181,0.706670667066707
0.0114533162692199,0.0144075107095318,0.706770677067707
0.0114336431486929,0.014431636998688,0.706870687068707
0.011413952509468,0.0144558162359993,0.706970697069707
0.0113942437560087,0.0144800488284156,0.707070707070707
0.0113745162778903,0.0145043351580727,0.707170717071707
0.0113547694696505,0.0145286755971812,0.707270727072707
0.0113350027307901,0.0145530705129882,0.707370737073707
0.0113152154558472,0.0145775202429648,0.707470747074707
0.0112954070393595,0.0146020251196186,0.707570757075708
0.0112755768857906,0.0146265854556062,0.707670767076708
0.0112557243797528,0.0146512015536587,0.707770777077708
0.011235848915784,0.0146758737115444,0.707870787078708
0.0112159498685709,0.0147006022220688,0.707970797079708
0.0111960266326516,0.0147253873383346,0.708070807080708
0.0111760786025638,0.0147502292985568,0.708170817081708
0.0111561051877339,0.0147751283210983,0.708270827082708
0.0111361057826999,0.0148000846094345,0.708370837083708
0.0111160797869624,0.0148250983521517,0.708470847084708
0.0110960265950594,0.0148501697229481,0.708570857085709
0.0110759456114544,0.0148752988806335,0.708670867086709
0.0110558362257225,0.0149004859691291,0.708770877087709
0.0110356978423273,0.0149257311224306,0.708870887088709
0.0110155298558066,0.0149510344546827,0.708970897089709
0.0109953316606985,0.0149763960651412,0.709070907090709
0.0109751026614663,0.015001816033211,0.709170917091709
0.0109548422476853,0.0150272944333344,0.709270927092709
0.0109345498138935,0.0150528313151391,0.709370937093709
0.0109142247595913,0.0150784267232907,0.709470947094709
0.0108938664793168,0.0151040806776401,0.70957095709571
0.0108734743626453,0.0151297931930758,0.70967096709671
0.0108530478041144,0.015155564269598,0.70977097709771
0.0108325861932994,0.0151813938873552,0.70987098709871
0.0108120889048869,0.0152072820314592,0.70997099709971
0.0107915553185266,0.0152332286770958,0.71007100710071
0.0107709848188306,0.0152592337696743,0.71017101710171
0.0107503767655974,0.0152852972645294,0.71027102710271
0.0107297305384762,0.0153114190822563,0.71037103710371
0.0107090454972656,0.0153375991434501,0.71047104710471
0.0106883210067266,0.0153638373538175,0.710571057105711
0.0106675564216947,0.0153901336041768,0.710671067106711
0.010646751101968,0.0154164877654951,0.710771077107711
0.0106259043924567,0.0154428997037768,0.710871087108711
0.0106050156430333,0.0154693692651748,0.710971097109711
0.0105840841787565,0.0154958962908795,0.711071107110711
0.0105631093395734,0.0155224805972672,0.711171117111711
0.0105420904455798,0.0155491219957512,0.711271127112711
0.0105210268267972,0.015575820272931,0.711371137113711
0.0104999178033215,0.0156025751955549,0.711471147114711
0.0104787626952485,0.0156293865154826,0.711571157115712
0.0104575608077857,0.0156562539845739,0.711671167116712
0.0104363114461405,0.0156831773298746,0.711771177117712
0.0104150139055949,0.0157101562635422,0.711871187118712
0.0103936674715049,0.015737190492771,0.711971197119712
0.0103722714341896,0.0157642797148303,0.712071207120712
0.0103508250641169,0.0157914236021747,0.712171217121712
0.0103293276267919,0.0158186218222965,0.712271227122712
0.0103077783926821,0.0158458740277995,0.712371237123712
0.0102861766124046,0.015873179856399,0.712471247124712
0.0102645215365755,0.0159005389458102,0.712571257125713
0.0102428124009233,0.0159279509089343,0.712671267126713
0.0102210484411761,0.0159554153437845,0.712771277127713
0.0101992288930622,0.0159829318533362,0.712871287128713
0.0101773529674956,0.0160105000157511,0.712971297129713
0.0101554198753906,0.0160381193943027,0.713071307130713
0.0101334288276612,0.0160657895572268,0.713171317131713
0.0101113790203335,0.0160935100529084,0.713271327132713
0.010089269649433,0.0161212804049181,0.713371337133713
0.0100670998861715,0.0161491001517154,0.713471347134713
0.0100448689166491,0.0161769688069454,0.713571357135714
0.0100225759071149,0.0162048858693649,0.713671367136714
0.0100002200188549,0.0162328508327679,0.713771377137714
0.00997780040819251,0.0162608631859857,0.713871387138714
0.00995531621159977,0.0162889224029608,0.713971397139714
0.00993276658043719,0.0163170279427478,0.714071407140714
0.00991015063628863,0.0163451792644011,0.714171417141714
0.00988746750570051,0.0163733758021609,0.714271427142714
0.00986471630033084,0.0164016170001934,0.714371437143714
0.00984189613680073,0.016429902282813,0.714471447144714
0.00981900611187962,0.0164582310594463,0.714571457145715
0.0097960453124117,0.0164866027395196,0.714671467146715
0.00977301283020392,0.0165150167225335,0.714771477147715
0.00974990774217473,0.0165434723931004,0.714871487148715
0.00972672912027969,0.0165719691358326,0.714971497149715
0.0097034760265489,0.0166005063154912,0.715071507150715
0.00968014750812404,0.0166290833018001,0.715171517151715
0.00965674262703512,0.0166576994446321,0.715271527152715
0.00963326041057262,0.0166863540888968,0.715371537153715
0.00960969989595258,0.0167150465795043,0.715471547154716
0.00958606011046538,0.0167437762415132,0.715571557155716
0.00956234007147598,0.0167725423950194,0.715671567156716
0.00953853878642339,0.0168013443601187,0.715771577157716
0.00951465525778412,0.0168301814420187,0.715871587158716
0.00949068848307174,0.0168590529409638,0.715971597159716
0.00946663745483713,0.0168879581423105,0.716071607160716
0.00944250114577988,0.0169168963413404,0.716171617161716
0.00941827853852512,0.0169458668085215,0.716271627162716
0.00939396859584678,0.0169748688242472,0.716371637163716
0.00936957027555624,0.0170039016391339,0.716471647164716
0.00934508253546441,0.0170329645236498,0.716571657165717
0.0093205043184943,0.0170620567184856,0.716671667166717
0.00929583456756846,0.0170911774792208,0.716771677167717
0.00927107221072135,0.0171203260316581,0.716871687168717
0.00924621618095011,0.0171495016164882,0.716971697169717
0.00922126539140073,0.0171787034545512,0.717071707170717
0.00919621875521907,0.0172079307666867,0.717171717171717
0.0091710751805883,0.0172371827687717,0.717271727172717
0.00914583355584041,0.0172664586717205,0.717371737173717
0.00912049276434436,0.0172957576814844,0.717471747174718
0.00909505169443215,0.0173250789891263,0.717571757175718
0.00906950920465895,0.0173544218005976,0.717671767176718
0.0090438641684681,0.0173837852970357,0.717771777177718
0.00901811543448926,0.0174131686645408,0.717871787178718
0.00899226185631467,0.0174425710941757,0.717971797179718
0.00896630226768543,0.0174719917472266,0.718071807180718
0.00894023550730525,0.0175014298097937,0.718171817181718
0.00891406039898989,0.0175308844481259,0.718271827182718
0.0088877757665545,0.0175603548185466,0.718371837183718
0.0088613804238892,0.0175898400922675,0.718471847184718
0.008834873179921,0.0176193394256118,0.718571857185719
0.00880825283861396,0.0176488519749031,0.718671867186719
0.00878151818904414,0.0176783768865388,0.718771877187719
0.00875466802028736,0.0177079133118799,0.718871887188719
0.00872770112638216,0.0177374603973236,0.718971897189719
0.00870061627159039,0.017767017289268,0.719071907190719
0.00867341224002516,0.0177965831291477,0.719171917191719
0.00864608779594821,0.0178261570534352,0.719271927192719
0.00861864169865855,0.0178557381986022,0.719371937193719
0.00859107270745533,0.0178853257011213,0.71947194719472
0.00856337957667463,0.0179149186974641,0.71957195719572
0.00853556105072713,0.0179445163092147,0.71967196719672
0.00850761587898623,0.0179741176728451,0.71977197719772
0.00847954279593683,0.0180037219149016,0.71987198719872
0.0084513405360641,0.0180333281668939,0.71997199719972
0.00842300782889002,0.0180629355454425,0.72007200720072
0.00839454340393704,0.0180925431770942,0.72017201720172
0.00836594597583869,0.0181221501883954,0.72027202720272
0.00833721426419178,0.0181517556910042,0.72037203720372
0.00830834697866713,0.0181813588065044,0.72047204720472
0.00827934282893579,0.0182109586465538,0.720572057205721
0.00825020050978036,0.0182405543228108,0.720672067206721
0.00822091873583448,0.018270144956859,0.720772077207721
0.00819149619691815,0.018299729650431,0.720872087208721
0.00816193158781364,0.0183293075251104,0.720972097209721
0.00813222360826656,0.0183588776776668,0.721072107210721
0.00810237093817096,0.0183884392247212,0.721172117211721
0.00807237227230941,0.0184179912729689,0.721272127212721
0.00804222629553898,0.0184475329291051,0.721372137213721
0.00801193169767923,0.0184770632998253,0.721472147214722
0.00798148715862451,0.0185065814918246,0.721572157215722
0.00795089136323166,0.0185360866117985,0.721672167216722
0.00792014299635775,0.0185655777714047,0.721772177217722
0.00788924073789669,0.0185950540773389,0.721872187218722
0.00785818327766858,0.0186245146263706,0.721972197219722
0.00782696930053017,0.0186539585400835,0.722072207220722
0.00779559749133839,0.0186833849202101,0.722172217221722
0.00776406652998751,0.0187127928784087,0.722272227222722
0.00773237511622291,0.0187421815213743,0.722372237223722
0.00770052193490147,0.0187715499657278,0.722472247224722
0.00766850568080575,0.0188008973231275,0.722572257225723
0.00763632504871836,0.0188302227151571,0.722672267226723
0.00760397874334753,0.0188595252534746,0.722772277227723
0.00757146546443855,0.0188888040695892,0.722872287228723
0.00753878391669956,0.0189180582850848,0.722972297229723
0.00750593281972724,0.0189472870265079,0.723072307230723
0.00747291088319252,0.0189764894303306,0.723172317231723
0.00743971683165481,0.0190056646230993,0.723272327232723
0.00740634939463632,0.0190348117462489,0.723372337233723
0.00737280730662198,0.0190639299412145,0.723472347234723
0.00733908931202247,0.0190930183494309,0.723572357235724
0.00730519415028553,0.0191220761222586,0.723672367236724
0.00727112057574748,0.0191511024110584,0.723772377237724
0.00723686734770723,0.019180096377116,0.723872387238724
0.00720243324035215,0.0192090571817179,0.723972397239724
0.00716781702786993,0.01923798398615,0.724072407240724
0.00713301749437328,0.019266875966587,0.724172417241724
0.00709803344382668,0.0192957322892777,0.724272427242724
0.00706286368515724,0.0193245521353596,0.724372437243724
0.00702750702729174,0.0193533346909328,0.724472447244724
0.0069919623039715,0.0193820791371346,0.724572457245725
0.00695622835886314,0.0194107846699908,0.724672467246725
0.00692030403563327,0.0194394504855273,0.724772477247725
0.0068841881977998,0.019468075794658,0.724872487248725
0.00684787971880637,0.0194966598033344,0.724972497249725
0.00681137748202205,0.0195252017323964,0.725072507250725
0.00677468039066707,0.0195537007977209,0.725172517251725
0.00673778735788752,0.0195821562251104,0.725272527252725
0.00670069731171753,0.0196105672552559,0.725372537253725
0.00666340920500571,0.019638933118923,0.725472547254725
0.0066259219906003,0.019667253066728,0.725572557255726
0.00658823465112651,0.0196955263492879,0.725672567256726
0.00655034618409805,0.0197237522271446,0.725772577257726
0.00651225560191672,0.0197519299658031,0.725872587258726
0.00647396193187323,0.0197800588357314,0.725972597259726
0.00643546423103458,0.0198081381222857,0.726072607260726
0.00639676157135651,0.0198361671008965,0.726172617261726
0.00635785305457158,0.0198641450718087,0.726272627262726
0.00631873779730072,0.0198920713402294,0.726372637263726
0.00627941494594153,0.0199199452113663,0.726472647264726
0.00623988366178019,0.0199477659953896,0.726572657265727
0.00620014313587968,0.0199755330272836,0.726672667266727
0.00616019257915415,0.0200032456321069,0.726772677267727
0.00612003123229467,0.0200309031498067,0.726872687268727
0.00607965835584336,0.0200585049252926,0.726972697269727
0.00603907324011926,0.0200860503183632,0.727072707270727
0.00599818706582067,0.0201136133442762,0.727172717271727
0.00595700087017331,0.0201411924298226,0.727272727272727
0.00591551569040345,0.0201687860166821,0.727372737273727
0.005873732588551,0.0201963925663855,0.727472747274727
0.00583160910782836,0.0202240265504689,0.727572757275728
0.00578914685618414,0.0202516864850542,0.727672767276728
0.00574634745645498,0.0202793708813,0.727772777277728
0.00570321254140368,0.0203070782553279,0.727872787278728
0.00565974375868089,0.0203348071431109,0.727972797279728
0.00561594276586318,0.0203625560706962,0.728072807280728
0.00557181123045278,0.0203903235889449,0.728172817281728
0.00552735083484016,0.0204181082536812,0.728272827282728
0.00548256327630413,0.0204459086157664,0.728372837283728
0.00543745026701228,0.0204737232508756,0.728472847284728
0.00539201352409461,0.0205015507297214,0.728572857285729
0.00534625478453259,0.0205293896379047,0.728672867286729
0.00530017580515864,0.0205572385709519,0.728772877287729
0.00525377834280551,0.0205850961343151,0.728872887288729
0.00520706418408256,0.0206129609284836,0.728972897289729
0.00516003511559933,0.0206408315837236,0.729072907290729
0.00511269295374176,0.0206687067203755,0.729172917291729
0.00506503951985925,0.0206965849736682,0.729272927292729
0.005017076650189,0.0207244649937192,0.729372937293729
0.00496880620081971,0.0207523454356086,0.729472947294729
0.00492023003776573,0.0207802249593792,0.72957295729573
0.00487135004192975,0.0208081022399624,0.72967296729673
0.0048221681140656,0.0208359759572524,0.72977297729773
0.00477268616981562,0.0208638448060318,0.72987298729873
0.00472290613971057,0.0208917074860458,0.72997299729973
0.00467282995924403,0.0209195627069655,0.73007300730073
0.0046224595936863,0.0209474091834248,0.73017301730173
0.00457179701327048,0.0209752456499085,0.73027302730273
0.00452084420311813,0.0210030708458645,0.73037303730373
0.00446960315331385,0.0210308835355546,0.730473047304731
0.00441807585890451,0.0210586824782778,0.730573057305731
0.00436626434471435,0.0210864664581472,0.730673067306731
0.0043140170417485,0.0211141305912645,0.730773077307731
0.00426133753315139,0.0211416748031878,0.730873087308731
0.00420822940703038,0.0211690990095493,0.730973097309731
0.0041546962514926,0.0211964031359069,0.731073107310731
0.00410074165960813,0.0212235870978931,0.731173117311731
0.00404636922444704,0.0212506508061773,0.731273127312731
0.00399158254900491,0.0212775941664663,0.731373137313731
0.00393673076653814,0.0213049924322516,0.731473147314731
0.00388181479020242,0.02133284032311,0.731573157315732
0.003826492062457,0.0213605598411192,0.731673167316732
0.00377110935922594,0.0213887232273488,0.731773177317732
0.00371532563166086,0.0214167542804117,0.731873187318732
0.00365914463164137,0.0214446529655682,0.731973197319732
0.00360291124426364,0.0214729892509239,0.732073207320732
0.00354613165564849,0.0215013510847942,0.732173217321732
0.00348927421056529,0.0215301294666492,0.732273227322732
0.0034318790506395,0.0215589279627486,0.732373237323732
0.00337395163991801,0.0215877453175029,0.732473247324733
0.00331564947298359,0.0216164194109963,0.732573257325733
0.00325682492627061,0.0216451109487454,0.732673267326733
0.00319797098486995,0.021674222384372,0.732773277327733
0.00313906762883057,0.0217037352562455,0.732873287328733
0.00308013723543543,0.0217336575296662,0.732973297329733
0.00302118093124099,0.0217639839738388,0.733073307330733
0.00296171897191724,0.0217943101996479,0.733173317331733
0.00290190504061327,0.0218244762112578,0.733273327332733
0.00284207422585047,0.0218550389543765,0.733373337333733
0.00278175057488082,0.0218855961887829,0.733473347334733
0.0027209395666399,0.0219161467631063,0.733573357335734
0.00265964667510045,0.0219466895160508,0.733673367336734
0.00259802296801391,0.0219770654145644,0.733773377337734
0.00253640030807917,0.0220078270420505,0.733873387338734
0.00247430857384271,0.0220385755627713,0.733973397339734
0.00241222357909408,0.0220697027950599,0.734073407340734
0.00234967782274045,0.0221008117890441,0.734173417341734
0.002287587557494,0.022131803775,0.734273427342734
0.00222542594201547,0.0221622971033802,0.734373437343734
0.00216310108999019,0.0221926652053289,0.734473447344735
0.00210052030616646,0.0222228600210528,0.734573457345735
0.00203749531168874,0.0222530363007041,0.734673467346735
0.00197431354223499,0.0222830878005762,0.734773477347735
0.00191125652278351,0.0223131450324869,0.734873487348735
0.00184776666246188,0.0223431806613121,0.734973497349735
0.00178430790403259,0.0223735783068325,0.735073507350735
0.0017205649655247,0.0224037946313487,0.735173517351735
0.00165654117201703,0.022433719748456,0.735273527352735
0.0015924533235991,0.0224631615728285,0.735373537353735
0.00152850706397711,0.0224926946482768,0.735473547354735
0.00146477236372386,0.0225222924138742,0.735573557355736
0.00140095448687665,0.0225514689267488,0.735673567356736
0.00133687102061464,0.0225804654585761,0.735773577357736
0.00127252614361839,0.0226092820689098,0.735873587358736
0.00120810427864494,0.0226376860072086,0.735973597359736
0.00114385646416796,0.0226656840377742,0.736073607360736
0.00107954429204963,0.0226932203240995,0.736173617361736
0.00101529077531098,0.0227211086171446,0.736273627362736
0.000950827153305233,0.0227488239564729,0.736373637363736
0.000885983971092415,0.0227765131716013,0.736473647364737
0.000821455018735716,0.0228042306399725,0.736573657365737
0.000757338281836147,0.0228322014892609,0.736673667366737
0.000693219500261295,0.0228598288430384,0.736773677367737
0.000628990589104425,0.0228873530399733,0.736873687368737
0.000564654466494483,0.0229147733852734,0.736973697369737
0.000500727467514598,0.0229424804615331,0.737073707370737
0.000437028345602629,0.0229703602185554,0.737173717371737
0.000373070363837733,0.0229979719047609,0.737273727372737
0.000308972440927856,0.0230258574732267,0.737373737373737
0.000244833217563639,0.0230539144916798,0.737473747374737
0.000181101271666415,0.0230822121564952,0.737573757375738
0.000117223786581413,0.0231102013880094,0.737673767376738
5.3321140080299e-05,0.023137628021182,0.737773777377738
-1.03129095465483e-05,0.0231645723690689,0.737873787378738
-7.40859325717967e-05,0.0231912153060222,0.737973797379738
-0.000137985556725196,0.0232177457759128,0.738073807380738
-0.000201616559190448,0.0232438042682617,0.738173817381738
-0.000265042543262672,0.0232697075786944,0.738273827382738
-0.000328599148334254,0.0232953137710188,0.738373837383738
-0.000392219431143024,0.0233205054302569,0.738473847384738
-0.000455908900401361,0.0233455868159917,0.738573857385739
-0.000519649799196785,0.0233702733163806,0.738673867386739
-0.000583439005925634,0.0233945672589791,0.738773877387739
-0.000647099819954063,0.02341888802057,0.738873887388739
-0.000710630285937425,0.0234432337698785,0.738973897389739
-0.000774448569734502,0.0234672631156228,0.739073907390739
-0.000838263756741902,0.0234914621148193,0.739173917391739
-0.000902357768962265,0.0235153455392397,0.739273927392739
-0.000966608025138756,0.023539046218331,0.739373937393739
-0.00103112764742409,0.0235624342904031,0.739473947394739
-0.0010958698762794,0.0235856021529392,0.73957395739574
-0.00116058807523822,0.0236089374505542,0.73967396739674
-0.00122527950979544,0.0236324370368304,0.73977397739774
-0.00129005411598371,0.023655574641151,0.73987398739874
-0.001354600110609,0.0236785143040369,0.73997399739974
-0.00141897833764759,0.0237014720513804,0.74007400740074
-0.00148358898271957,0.0237239555234038,0.74017401740174
-0.00154843727662054,0.0237461340807538,0.74027402740274
-0.00161351204807868,0.0237678478615905,0.74037403740374
-0.00167880545586389,0.0237892771348037,0.74047404740474
-0.00174413553380722,0.0238103552697877,0.740574057405741
-0.0018094112541592,0.023831480452153,0.740674067406741
-0.00187445542496831,0.0238524325269545,0.740774077407741
-0.00193980174616896,0.0238730136867534,0.740874087408741
-0.00200517554641497,0.0238937193583398,0.740974097409741
-0.00207076072736856,0.0239139864818317,0.741074107410741
-0.0021361200957808,0.0239343740724262,0.741174117411741
-0.00220168754959883,0.0239543301224052,0.741274127412741
-0.00226746699454935,0.0239742489712059,0.741374137413741
-0.00233301072616468,0.0239940130351149,0.741474147414741
-0.00239835444189322,0.0240140434378222,0.741574157415742
-0.00246372122969723,0.0240337531788795,0.741674167416742
-0.00252903094525608,0.0240532155886773,0.741774177417742
-0.00259395904104423,0.0240725022010718,0.741874187418742
-0.00265863165664894,0.0240917929623703,0.741974197419742
-0.00272302672248119,0.0241106312697975,0.742074207420742
-0.00278724435814747,0.0241297542635092,0.742174217421742
-0.00285120350617117,0.0241488782795585,0.742274227422742
-0.00291521930956451,0.0241678421707392,0.742374237423742
-0.00297901064037353,0.0241869358094656,0.742474247424742
-0.00304268078447333,0.0242057971790427,0.742574257425743
-0.00310576017624483,0.0242247776608769,0.742674267426743
-0.00316884801470873,0.0242434981612645,0.742774277427743
-0.00323161955878984,0.0242621870188142,0.742874287428743
-0.00329427069532215,0.0242807536623545,0.742974297429743
-0.00335695611986669,0.0242988738024254,0.743074307430743
-0.00341911602814066,0.0243170538733166,0.743174317431743
-0.003481164253475,0.0243353412449915,0.743274327432743
-0.00354299285984723,0.0243537633121277,0.743374337433743
-0.00360498905514522,0.0243715813613608,0.743474347434743
-0.00366683368641128,0.0243893035887757,0.743574357435744
-0.00372817921841198,0.0244068307184426,0.743674367436744
-0.00378945040760982,0.0244242338921558,0.743774377437744
-0.0038504405035933,0.0244414352385588,0.743874387438744
-0.00391065738479926,0.0244587012999251,0.743974397439744
-0.00397048443775679,0.0244757780898752,0.744074407440744
-0.00403021329171295,0.0244925488981492,0.744174417441744
-0.00408983945533024,0.0245089481809956,0.744274427442744
-0.00414946096383755,0.0245248637294176,0.744374437443744
-0.00420907595618323,0.0245403016625524,0.744474447444744
-0.00426859609942024,0.0245554079414264,0.744574457445745
-0.00432815211876681,0.0245702375737583,0.744674467446745
-0.00438772054512326,0.0245848492149276,0.744774477447745
-0.00444717084682064,0.0245991768745307,0.744874487448745
-0.00450651636883872,0.0246131810684993,0.744974497449745
-0.0045657599995293,0.02462707050259,0.745074507450745
-0.00462480198157072,0.0246406907442701,0.745174517451745
-0.00468369521845288,0.0246540008702583,0.745274527452745
-0.00474252072794984,0.0246670295457103,0.745374537453745
-0.00480102771476518,0.0246799135008369,0.745474547454746
-0.00485957314842245,0.0246924960847322,0.745574557455746
-0.00491809079534055,0.024704907958098,0.745674567456746
-0.00497644421811394,0.0247170194726446,0.745774577457746
-0.00503476434543578,0.0247289615868419,0.745874587458746
-0.00509291384659579,0.0247406071238765,0.745974597459746
-0.00515088986798168,0.0247519583815267,0.746074607460746
-0.00520882487675598,0.0247631425713454,0.746174617461746
-0.00526657991440864,0.0247740362286965,0.746274627462746
-0.00532415215710426,0.0247846416315073,0.746374637463746
-0.00538153881574698,0.0247949610577046,0.746474647464746
-0.00543887470986842,0.0248051167163349,0.746574657465747
-0.00549615684193484,0.0248151088307248,0.746674667466747
-0.00555338223426392,0.0248249376341258,0.746774677467747
-0.00561054792406185,0.0248346033349757,0.746874687468747
-0.00566765096838572,0.0248441061566007,0.746974697469747
-0.0057245478131693,0.0248533324607165,0.747074707470747
-0.00578123581323794,0.0248622844408825,0.747174717471747
-0.00583771234326848,0.0248709642757695,0.747274727472747
-0.00589397479282608,0.0248793741440484,0.747374737473747
-0.00595002056636409,0.0248875162194275,0.747474747474748
-0.00600599059262585,0.0248955004379391,0.747574757475748
-0.00606188203288743,0.0249033270179469,0.747674767476748
-0.00611769205835052,0.0249109961778141,0.747774777477748
-0.00617341786006817,0.024918508140867,0.747874787478748
-0.006229056639019,0.02492586314532,0.747974797479748
-0.00628469023680253,0.0249330277518004,0.748074807480748
-0.00634031486183647,0.0249400034938144,0.748174817481748
-0.00639592677712966,0.0249467918850174,0.748274827482748
-0.00645152226554177,0.0249533944390645,0.748374837483748
-0.0065070976694865,0.0249598126447971,0.748474847484748
-0.00656264936115396,0.0249660479860932,0.748574857485749
-0.00661817376236264,0.0249721019418687,0.748674867486749
-0.00667366733463338,0.0249779759860762,0.748774877487749
-0.00672912659904051,0.0249836715628916,0.748874887488749
-0.00678454812628656,0.0249891901115283,0.748974897489749
-0.00683992853173932,0.0249945330711991,0.749074907490749
-0.00689526453498535,0.0249997018612661,0.749174917491749
-0.00695055290027647,0.0250046978911655,0.749274927492749
-0.0070057904712694,0.0250095225604082,0.749374937493749
-0.00706097412636046,0.025014177263542,0.74947494749475
-0.00711610081838797,0.0250186633802264,0.74957495749575
-0.00717116755974414,0.0250229822851581,0.74967496749675
-0.00722617141741169,0.0250271353381453,0.74977497749775
-0.00728110952785289,0.0250311238989963,0.74987498749875
-0.00733597908708341,0.0250349493175939,0.74997499749975
-0.00739077735563547,0.025038612933895,0.75007500750075
-0.00744550166848345,0.025042116082894,0.75017501750175
-0.00750014942511797,0.0250454600896593,0.75027502750275
-0.00755471808458357,0.0250486462792598,0.75037503750375
-0.00760920518532945,0.0250516759668385,0.75047504750475
-0.00766360833032127,0.0250545504625755,0.750575057505751
-0.00771792520192966,0.0250572710766512,0.750675067506751
-0.00777215353711597,0.0250598391093203,0.750775077507751
-0.00782629116217203,0.025062255860837,0.750875087508751
-0.00788033596294342,0.0250645226314564,0.750975097509751
-0.00793428589475508,0.0250666407065445,0.751075107510751
-0.00798813898737358,0.025068611386356,0.751175117511751
-0.00804189334004516,0.0250704359512942,0.751275127512751
-0.00809554712645805,0.0250721156867254,0.751375137513751
-0.00814909858481667,0.0250736518680903,0.751475147514752
-0.00820254600791657,0.0250750457807548,0.751575157515752
-0.00825588775306973,0.0250762986951971,0.751675167516752
-0.00830912223714151,0.025077411876932,0.751775177517752
-0.00836224792662571,0.0250783865964373,0.751875187518752
-0.00841526333764375,0.0250792241142653,0.751975197519752
-0.00846816703098266,0.0250799256909681,0.752075207520752
-0.00852095761705719,0.0250804925771722,0.752175217521752
-0.00857363374102199,0.0250809260284673,0.752275227522752
-0.00862619407780824,0.025081227285554,0.752375237523752
-0.00867863733708723,0.0250813975891335,0.752475247524752
-0.00873096226326929,0.0250814381799069,0.752575257525753
-0.00878316766031871,0.0250813502836865,0.752675267526753
-0.00883525237190234,0.0250811351213223,0.752775277527753
-0.00888721523176104,0.0250807939087011,0.752875287528753
-0.00893905509845012,0.0250803278567471,0.752975297529753
-0.00899077082059891,0.0250797381664589,0.753075307530753
-0.00904236126172541,0.0250790260338722,0.753175317531753
-0.00909382526549614,0.0250781926401343,0.753275327532753
-0.00914516167557794,0.0250772391663926,0.753375337533753
-0.00919636932571191,0.0250761667838687,0.753475347534753
-0.00924744702978784,0.0250749766488962,0.753575357535754
-0.00929839357688159,0.0250736699128453,0.753675367536754
-0.00934920774118051,0.0250722477270867,0.753775377537754
-0.00939988826709529,0.0250707112231396,0.753875387538754
-0.00945043386925979,0.0250690615374862,0.753975397539754
-0.00950084322260522,0.0250672997817944,0.754075407540754
-0.00955111498221172,0.0250654270826209,0.754175417541754
-0.00960124775353148,0.0250634445367453,0.754275427542754
-0.00965124011223974,0.0250613532359844,0.754375437543754
-0.00970109059927214,0.0250591542622295,0.754475447544754
-0.00975079770097342,0.0250568486874462,0.754575457545755
-0.00980035420638956,0.0250544855491002,0.754675467546755
-0.00984975869119582,0.0250520662318138,0.754775477547755
-0.00989900969136502,0.0250495921003579,0.754875487548755
-0.00994810568827917,0.0250470644996525,0.754975497549755
-0.00999704513850621,0.0250444847448407,0.755075507550755
-0.0100458264440234,0.0250418541262515,0.755175517551755
-0.0100944479819936,0.0250391739093997,0.755275527552755
-0.0101429080700265,0.0250364453399493,0.755375537553755
-0.0101912050108432,0.0250336696288244,0.755475547554755
-0.0102393370525737,0.0250308479720608,0.755575557555756
-0.0102873024234972,0.0250279815309545,0.755675567556756
-0.0103350993121901,0.0250250714469505,0.755775577557756
-0.0103827258973034,0.0250221188416423,0.755875587558756
-0.0104301803227485,0.0250191248018844,0.755975597559756
-0.0104774607125855,0.0250160904046047,0.756075607560756
-0.0105245651660605,0.0250130166919924,0.756175617561756
-0.0105714917675311,0.0250099047012734,0.756275627562756
-0.0106182385815039,0.0250067554398969,0.756375637563756
-0.0106648036575968,0.0250035698954609,0.756475647564756
-0.0107111850404652,0.025000349040675,0.756575657565757
-0.0107573807698015,0.024997093838323,0.756675667566757
-0.0108033888704096,0.0249938052412635,0.756775677567757
-0.0108492073919079,0.0249904841973919,0.756875687568757
-0.0108948343739885,0.0249871316446781,0.756975697569757
-0.0109402678613068,0.0249837485111665,0.757075707570757
-0.0109855059183692,0.0249803357298644,0.757175717571757
-0.0110305466047195,0.0249768942288158,0.757275727572757
-0.0110753880196036,0.0249734249211768,0.757375737573757
-0.011120028257305,0.0249699287399546,0.757475747574757
-0.0111644654369209,0.0249664065933422,0.757575757575758
-0.0112086977023627,0.0249628594044212,0.757675767576758
-0.0112527232223556,0.0249592880863476,0.757775777577758
-0.0112965401805135,0.0249556935572399,0.757875787578758
-0.0113401467951897,0.0249520767401799,0.757975797579758
-0.0113835413145145,0.024948438553286,0.758075807580758
-0.0114267220114321,0.0249447799047516,0.758175817581758
-0.0114696871936264,0.0249411017325466,0.758275827582758
-0.0115124352084837,0.0249374049448641,0.758375837583758
-0.011554964428204,0.0249336904747112,0.758475847584759
-0.011597273279579,0.0249299592402065,0.758575857585759
-0.0116393602191763,0.0249262121743574,0.758675867586759
-0.0116812237482292,0.024922450205208,0.758775877587759
-0.0117228623878221,0.0249186742608029,0.758875887588759
-0.0117642747086675,0.0249148852791116,0.758975897589759
-0.0118054593162176,0.024911084188179,0.759075907590759
-0.0118464148605896,0.0249072719259746,0.759175917591759
-0.011887140011752,0.0249034494304687,0.759275927592759
-0.0119276334942643,0.0248996176396309,0.759375937593759
-0.0119678940723884,0.024895777496394,0.759475947594759
-0.0120079205600139,0.0248919299387281,0.75957595759576
-0.0120477117908822,0.0248880759046032,0.75967596759676
-0.0120872666533251,0.0248842163419146,0.75977597759776
-0.0121265840704139,0.0248803521836696,0.75987598759876
-0.0121656629999601,0.0248764843728009,0.75997599759976
-0.0122045024295515,0.0248726138472784,0.76007600760076
-0.012243101376553,0.0248687415500349,0.76017601760176
-0.0122814588881064,0.0248648684140776,0.76027602760276
-0.0123195740361671,0.0248609953773764,0.76037603760376
-0.0123574459472817,0.0248571233729384,0.760476047604761
-0.0123950737728107,0.024853253328808,0.760576057605761
-0.0124324567038172,0.0248493861680665,0.760676067606761
-0.0124695939710665,0.0248455228137957,0.760776077607761
-0.012506484830138,0.0248416641841143,0.760876087608761
-0.0125431285763136,0.0248378111822526,0.760976097609761
-0.0125795245445774,0.0248339647164035,0.761076107610761
-0.0126156720848023,0.0248301256848348,0.761176117611761
-0.0126515706014517,0.0248262949808511,0.761276127612761
-0.0126872195138777,0.0248224734878315,0.761376137613761
-0.0127226182811344,0.024818662089155,0.761476147614761
-0.0127577663920532,0.0248148616433868,0.761576157615762
-0.0127926633702049,0.0248110730190176,0.761676167616762
-0.0128273087540487,0.0248072970597239,0.761776177617762
-0.0128617021316718,0.0248035346141454,0.761876187618762
-0.0128958431060501,0.0247997865110703,0.761976197619762
-0.0129297313099359,0.0247960535693611,0.762076207620762
-0.0129633664058586,0.0247923365979549,0.762176217621762
-0.0129967480861244,0.0247886364008261,0.762276227622762
-0.0130298760628906,0.0247849537620975,0.762376237623762
-0.0130627500731287,0.0247812894559666,0.762476247624763
-0.0130953698885496,0.0247776442417425,0.762576257625763
-0.0131277352957527,0.0247740188737712,0.762676267626763
-0.0131598461111145,0.0247704140865479,0.762776277627763
-0.0131917331933496,0.024766756237025,0.762876287628763
-0.0132233959171447,0.0247630468388577,0.762976297629763
-0.0132548336373354,0.0247592873908126,0.763076307630763
-0.0132860456789803,0.0247554793767685,0.763176317631763
-0.0133170313572125,0.0247516242508266,0.763276327632763
-0.0133477899524253,0.0247477234670886,0.763376337633763
-0.0133783207499751,0.0247437784399536,0.763476347634763
-0.0134086229905529,0.0247397905838208,0.763576357635764
-0.013438695929738,0.0247357612833122,0.763676367636764
-0.0134685387834074,0.0247316919131248,0.763776377637764
-0.013498150772401,0.0247275838330668,0.763876387638764
-0.0135275310977072,0.0247234383731696,0.763976397639764
-0.0135566789603146,0.0247192568634647,0.764076407640764
-0.0135855935463234,0.0247150405992438,0.764176417641764
-0.0136142740517595,0.0247107908757989,0.764276427642764
-0.0136427196627229,0.0247065089586449,0.764376437643764
-0.0136709295603509,0.0247021961083341,0.764476447644765
-0.0136989029257809,0.0246978535655673,0.764576457645765
-0.0137266389500759,0.0246934825561572,0.764676467646765
-0.0137541368391873,0.0246890842910279,0.764776477647765
-0.0137813957941037,0.0246846599612525,0.764876487648765
-0.013808415025739,0.0246802107529409,0.764976497649765
-0.0138351937549333,0.0246757378273894,0.765076507650765
-0.0138617312223776,0.0246712423409312,0.765176517651765
-0.013888026658837,0.0246667254250856,0.765276527652765
-0.0139140793099655,0.0246621882014464,0.765376537653765
-0.0139398884412681,0.0246576317767187,0.765476547654765
-0.0139654533381012,0.0246530572377568,0.765576557655766
-0.0139907732957463,0.0246484656714146,0.765676567656766
-0.0140158476293367,0.0246438581347693,0.765776577657766
-0.0140406756589682,0.0246392356700098,0.765876587658766
-0.0140652567345134,0.0246345993242877,0.765976597659766
-0.0140895902256963,0.0246299501050523,0.766076607660766
-0.0141136755171291,0.0246252890197527,0.766176617661766
-0.0141375120132756,0.0246206170609496,0.766276627662766
-0.0141610991583015,0.0246159352013528,0.766376637663766
-0.0141844363864473,0.0246112444087088,0.766476647664767
-0.0142075231865441,0.0246065456209878,0.766576657665767
-0.0142303590374974,0.0246018397761594,0.766676667666767
-0.0142529434728039,0.02459712778738,0.766776677667767
-0.014275276020997,0.0245924105578795,0.766876687668767
-0.0142973562503129,0.0245876889660744,0.766976697669767
-0.0143191837488388,0.0245829638953437,0.767076707670767
-0.0143407581344388,0.0245782361893642,0.767176717671767
-0.0143620790299397,0.0245735066918124,0.767276727672767
-0.0143831461077967,0.0245687762265139,0.767376737673767
-0.01440395905039,0.0245640455875172,0.767476747674767
-0.0144245175649146,0.0245593155738338,0.767576757675768
-0.0144448213833787,0.0245545869546983,0.767676767676768
-0.0144648702675679,0.0245498604844569,0.767776777677768
-0.0144846639991188,0.0245451368926418,0.767876787678768
-0.014504202384482,0.0245404169038223,0.767976797679768
-0.0145234852598851,0.0245357012177539,0.768076807680768
-0.0145425124714809,0.0245309905044151,0.768176817681768
-0.0145612839051253,0.0245262854337841,0.768276827682768
-0.0145797994565991,0.0245215866361375,0.768376837683768
-0.0145980590564233,0.0245168947417511,0.768476847684768
-0.0146160626450439,0.0245122103461614,0.768576857685769
-0.0146338101976472,0.0245075340250537,0.768676867686769
-0.0146513016943819,0.0245028663491505,0.768776877687769
-0.014668537160062,0.0244982078445089,0.768876887688769
-0.0146855166145387,0.0244935590322233,0.768976897689769
-0.0147022401124028,0.0244889204135371,0.769076907690769
-0.0147187077231337,0.0244842924599165,0.769176917691769
-0.0147349195459872,0.0244796756180138,0.769276927692769
-0.0147508756951082,0.024475070324556,0.769376937693769
-0.0147665763094549,0.0244704769815299,0.769476947694769
-0.0147820215329487,0.0244658959760344,0.76957695769577
-0.0147972115442506,0.0244613276653914,0.76967696769677
-0.0148121465269842,0.0244567723870715,0.76977697769777
-0.0148268266846245,0.024452230463657,0.76987698769877
-0.014841252235535,0.0244477021879533,0.76997699769977
-0.0148554234080047,0.0244431878229889,0.77007700770077
-0.0148693404551365,0.0244386876317925,0.77017701770177
-0.0148830036399588,0.0244342018277649,0.77027702770277
-0.0148964132354262,0.0244297306243063,0.77037703770377
-0.0149095695244183,0.0244252742000777,0.77047704770477
-0.0149224728195918,0.0244208327138891,0.770577057705771
-0.014935123418715,0.0244164062997359,0.770677067706771
-0.0149475216592585,0.0244119950767256,0.770777077707771
-0.0149596678737301,0.0244075991341886,0.770877087708771
-0.0149715624095261,0.0244032185416041,0.770977097709771
-0.0149832056190056,0.0243988533486003,0.771077107710771
-0.0149945978793418,0.0243945035849537,0.771177117711771
-0.0150057395577822,0.024390169245702,0.771277127712771
-0.0150166310513509,0.0243858503159563,0.771377137713771
-0.0150272727521095,0.0243815467560143,0.771477147714771
-0.0150376650570824,0.0243772585112853,0.771577157715772
-0.0150478083930707,0.0243729854924388,0.771677167716772
-0.0150577031670243,0.0243687276051814,0.771777177717772
-0.01506734981567,0.0243644847204803,0.771877187718772
-0.0150767487757344,0.024360256699377,0.771977197719772
-0.0150859004839444,0.0243560433731361,0.772077207720772
-0.0150948053869522,0.0243518445581338,0.772177217721772
-0.0151034639462988,0.0243476600558581,0.772277227722772
-0.0151118766235248,0.0243434896330572,0.772377237723772
-0.0151200438851337,0.0243393330564791,0.772477247724772
-0.0151279662025921,0.0243351900581326,0.772577257725773
-0.015135644052329,0.0243310603551379,0.772677267726773
-0.0151430779206991,0.0243269436596523,0.772777277727773
-0.0151502682940575,0.0243228396441306,0.772877287728773
-0.0151572156686843,0.0243187479760652,0.772977297729773
-0.0151639205408601,0.0243146683080597,0.773077307730773
-0.0151703834118279,0.0243106002579781,0.773177317731773
-0.0151766047927567,0.0243065434436847,0.773277327732773
-0.0151825851848895,0.0243024974532665,0.773377337733773
-0.0151883251093209,0.024298461874811,0.773477347734774
-0.0151938250772194,0.0242944362567031,0.773577357735774
-0.0151990856196055,0.0242904201522903,0.773677367736774
-0.0152041072476477,0.0242864130851434,0.773777377737774
-0.015208890492366,0.0242824145689077,0.773877387738774
-0.0152134358847805,0.024278424097377,0.773977397739774
-0.0152177439608739,0.0242744411593829,0.774077407740774
-0.0152218152467036,0.0242704652189423,0.774177417741774
-0.0152256502832153,0.0242664957251838,0.774277427742774
-0.0152292496113543,0.024262532117311,0.774377437743774
-0.0152326137770292,0.0242585738246011,0.774477447744774
-0.01523574331126,0.0242546202564804,0.774577457745775
-0.0152386387698809,0.0242506708025243,0.774677467746775
-0.0152413006938374,0.0242467248523079,0.774777477747775
-0.0152437296340007,0.0242427817755548,0.774877487748775
-0.015245926141242,0.0242388409320635,0.774977497749775
-0.0152478907713954,0.0242349016667439,0.775077507750775
-0.0152496240703695,0.0242309633145801,0.775177517751775
-0.015251126593998,0.0242270251956682,0.775277527752775
-0.0152523988981153,0.0242230866201783,0.775377537753775
-0.015253441543518,0.0242191468933179,0.775477547754776
-0.0152542550761146,0.0242152053004432,0.775577557755776
-0.0152548400666275,0.0242112611219477,0.775677567756776
-0.0152551970708907,0.0242073136282991,0.775777577757776
-0.0152553266397757,0.0242033620750769,0.775877587758776
-0.0152552293440047,0.0241994057128978,0.775977597759776
-0.0152549057394119,0.0241954437824526,0.776077607760776
-0.0152543563917567,0.0241914755145068,0.776177617761776
-0.0152535818568734,0.024187500134863,0.776277627762776
-0.0152525827054844,0.0241835168494725,0.776377637763776
-0.0152513594983864,0.0241795248742123,0.776477647764776
-0.0152499128013391,0.0241755234051083,0.776577657765777
-0.0152482431751395,0.0241715116332233,0.776677667766777
-0.0152462170310314,0.0241673361930276,0.776777677767777
-0.0152439326275697,0.0241630221863834,0.776877687768777
-0.0152413896769118,0.0241585705413351,0.776977697769777
-0.0152385879011407,0.0241539821561501,0.777077707770777
-0.0152355270223393,0.024149257934059,0.777177717771777
-0.0152322067725163,0.0241443987584406,0.777277727772777
-0.0152286269084943,0.0241394055126741,0.777377737773777
-0.0152247871672446,0.024134279070213,0.777477747774778
-0.0152206873155155,0.0241290202796967,0.777577757775778
-0.0152163271250179,0.0241236300096161,0.777677767776778
-0.0152117063625002,0.0241181090887593,0.777777777777778
-0.0152068248195245,0.0241124583558401,0.777877787778778
-0.0152016822926159,0.0241066786446096,0.777977797779778
-0.0151962785733366,0.024100770764005,0.778077807780778
-0.0151906134731001,0.0240947355279259,0.778177817781778
-0.0151846868182081,0.0240885737403468,0.778277827782778
-0.0151784984200743,0.0240822861853904,0.778377837783778
-0.0151720481248517,0.0240758736521429,0.778477847784778
-0.0151653357687676,0.0240693369098386,0.778577857785779
-0.0151583612029381,0.0240626767376378,0.778677867786779
-0.0151511242933673,0.0240558938898867,0.778777877787779
-0.0151436249010968,0.0240489891159689,0.778877887788779
-0.0151358629119822,0.0240419631702303,0.778977897789779
-0.0151278382019532,0.0240348167822031,0.779077907790779
-0.0151195506767166,0.0240275506814197,0.779177917791779
-0.0151110002320536,0.0240201655974121,0.779277927792779
-0.0151021867835965,0.0240126622497869,0.779377937793779
-0.0150931102469776,0.0240050413432622,0.77947794779478
-0.015083758825612,0.0239973650220689,0.77957795779578
-0.0150741322763223,0.0239896338122643,0.77967796779678
-0.0150642303807451,0.0239818482349426,0.77977797779778
-0.0150540529205169,0.023974008791347,0.77987798779878
-0.015043599692163,0.0239661159876836,0.77997799779978
-0.0150328704922083,0.0239581703103071,0.78007800780078
-0.0150218651271035,0.0239501722356469,0.78017801780178
-0.0150105834281133,0.0239421222450947,0.78027802780278
-0.0149990252116137,0.0239340207952286,0.78037803780378
-0.014987190323758,0.0239258683475894,0.78047804780478
-0.0149750786156622,0.0239176653488294,0.780578057805781
-0.0149626899384419,0.023909412240638,0.780678067806781
-0.0149500241729899,0.0239011094547794,0.780778077807781
-0.0149370811902734,0.0238927574130919,0.780878087808781
-0.0149238608860734,0.0238843565324508,0.780978097809781
-0.0149103631561711,0.0238759072198063,0.781078107810781
-0.0148965879161988,0.0238674098721824,0.781178117811781
-0.0148825350817889,0.0238588648866038,0.781278127812781
-0.0148682045784991,0.023850272650169,0.781378137813781
-0.0148535963467761,0.023841633540051,0.781478147814782
-0.0148387103320288,0.023832947933423,0.781578157815782
-0.014823546489592,0.023824216187607,0.781678167816782
-0.0148081047847262,0.0238154386748132,0.781778177817782
-0.014792385177729,0.0238066157374749,0.781878187818782
-0.0147763876636372,0.0237977477378771,0.781978197819782
-0.0147601122226001,0.0237888350035646,0.782078207820782
-0.0147435588546173,0.023779877876971,0.782178217821782
-0.0147267275696148,0.0237708766806785,0.782278227822782
-0.0147096183824806,0.023761831747195,0.782378237823782
-0.0146922313229918,0.0237527433842143,0.782478247824782
-0.0146745664159623,0.023743611909356,0.782578257825783
-0.0146566237060574,0.0237344376203882,0.782678267826783
-0.0146384032478679,0.0237252208299675,0.782778277827783
-0.0146199050959845,0.0237159618209737,0.782878287828783
-0.014601129314924,0.0237066608911753,0.782978297829783
-0.0145820759890538,0.0236973183234518,0.783078307830783
-0.0145627451928161,0.0236879343957205,0.783178317831783
-0.014543137020504,0.023678509390861,0.783278327832783
-0.014523251566411,0.0236690435719021,0.783378337833783
-0.0145030889446813,0.0236595372068351,0.783478347834783
-0.0144826492694597,0.0236499905537258,0.783578357835784
-0.0144619326598533,0.0236404038656772,0.783678367836784
-0.014440939244895,0.0236307773957923,0.783778377837784
-0.0144196691734691,0.0236211113922114,0.783878387838784
-0.014398122584534,0.023611406088186,0.783978397839784
-0.0143762996319365,0.0236016617268939,0.784078407840784
-0.0143542004794492,0.0235918785366238,0.784178417841784
-0.0143318252908447,0.0235820567506275,0.784278427842784
-0.014309174244784,0.0235721965872686,0.784378437843784
-0.0142862475248907,0.0235622982748358,0.784478447844784
-0.0142630453197514,0.0235523620267298,0.784578457845785
-0.014239567832841,0.0235423880563512,0.784678467846785
-0.0142158152626718,0.0235323765671748,0.784778477847785
-0.0141917878226443,0.0235223277726013,0.784878487848785
-0.0141674857460102,0.02351224186618,0.784978497849785
-0.014142909251133,0.023502119051386,0.785078507850785
-0.0141180585811901,0.02349195950688,0.785178517851785
-0.0140929339793587,0.0234817634262117,0.785278527852785
-0.0140675356937791,0.0234715309830789,0.785378537853785
-0.0140418639974057,0.0234612623611055,0.785478547854785
-0.0140159191433412,0.0234509577191012,0.785578557855786
-0.0139897014243913,0.023440617230764,0.785678567856786
-0.0139632111234356,0.0234302410598667,0.785778577857786
-0.0139364485283169,0.0234198293602561,0.785878587858786
-0.0139094139516917,0.0234093822957046,0.785978597859786
-0.013882107701254,0.023398900005171,0.786078607860786
-0.0138545300946231,0.0233883826325763,0.786178617861786
-0.0138266814692698,0.0233778303317676,0.786278627862786
-0.0137985621527391,0.023367243221852,0.786378637863786
-0.0137701724924272,0.0233566214467512,0.786478647864786
-0.013741512845656,0.0233459651305349,0.786578657865787
-0.0137125835647848,0.0233352743923108,0.786678667866787
-0.0136833850319492,0.0233245493561485,0.786778677867787
-0.0136539176193597,0.0233137901312301,0.786878687868787
-0.0136241817141148,0.0233029968366626,0.786978697869787
-0.013594177718202,0.023292169581628,0.787078707870787
-0.0135639060236824,0.0232813084604193,0.787178717871787
-0.0135333670573573,0.0232704135772555,0.787278727872787
-0.0135025612311394,0.0232594850264298,0.787378737873787
-0.0134714889867184,0.0232485229022356,0.787478747874787
-0.0134401507508953,0.0232375272890405,0.787578757875788
-0.0134085469802479,0.0232264982662494,0.787678767876788
-0.0133766781313544,0.0232154359182298,0.787778777877788
-0.0133445446657557,0.0232043403144612,0.787878787878788
-0.0133121470648434,0.0231932115343483,0.787978797879788
-0.0132794858100097,0.0231820496424076,0.788078807880788
-0.0132465613925721,0.0231708547031556,0.788178817881788
-0.0132133743187367,0.0231596267761458,0.788278827882788
-0.0131799250996723,0.023148365920932,0.788378837883788
-0.0131462142515105,0.0231370721921049,0.788478847884789
-0.013112242310234,0.0231257456392928,0.788578857885789
-0.0130780098068629,0.0231143863121234,0.788678867886789
-0.0130435172972313,0.0231029942552623,0.788778877887789
-0.0130087653322104,0.0230915695084115,0.788878887888789
-0.0129737544825226,0.023080112106311,0.788978897889789
-0.0129384853139276,0.0230686220936258,0.789078907890789
-0.0129029584219618,0.0230570994951701,0.789178917891789
-0.012867174397199,0.0230455443407207,0.789278927892789
-0.0128311338451011,0.023033956665017,0.789378937893789
-0.0127948373760932,0.0230223364879104,0.789478947894789
-0.0127582856105257,0.023010683834215,0.78957895789579
-0.0127214791836374,0.0229989987188191,0.78967896789679
-0.0126844187405929,0.0229872811714995,0.78977897789779
-0.0126471049265567,0.022975531197219,0.78987898789879
-0.0126095384115073,0.0229637488158289,0.78997899789979
-0.0125717198654234,0.0229519340422176,0.79007900790079
-0.0125336499632461,0.022940086876385,0.79017901790179
-0.0124953294096936,0.0229282073332196,0.79027902790279
-0.0124568778927084,0.0229163576661339,0.79037903790379
-0.0124182945636507,0.0229045376964668,0.790479047904791
-0.012379578583807,0.0228927472306691,0.790579057905791
-0.0123406124587941,0.0228809230624699,0.790679067906791
-0.012301512874058,0.022869128477545,0.790779077907791
-0.0122621638885733,0.0228572997435663,0.790879087908791
-0.0122226807039076,0.0228455006474524,0.790979097909791
-0.0121829489224677,0.0228336669556326,0.791079107910791
-0.0121430822569798,0.0228218629562685,0.791179117911791
-0.0121029678433569,0.0228100238946948,0.791279127912791
-0.0120626065153504,0.0227981497659485,0.791379137913791
-0.0120221097722759,0.0227863056175007,0.791479147914791
-0.0119814769689689,0.0227744912160997,0.791579157915792
-0.0119407074850789,0.0227627063284936,0.791679167916792
-0.0118999525422045,0.0227509698331886,0.791779177917792
-0.0118589509876773,0.0227391962061846,0.791879187918792
-0.0118177701468954,0.0227273513827955,0.791979197919792
-0.0117764503922689,0.0227155361277921,0.792079207920792
-0.0117349545573589,0.0227036187482096,0.792179217921792
-0.0116933191535141,0.022691731363814,0.792279227922792
-0.0116515571435784,0.0226799986452028,0.792379237923792
-0.0116096546019238,0.0226682945123423,0.792479247924793
-0.0115675571759218,0.0226564968207021,0.792579257925793
-0.0115252960915347,0.0226447203599371,0.792679267926793
-0.0114827926883203,0.0226329045788764,0.792779277927793
-0.0114404723182776,0.0226212288084404,0.792879287928793
-0.0113979087906935,0.0226095124025657,0.792979297929793
-0.0113552023790216,0.0225978240514216,0.793079307930793
-0.0113123009192298,0.0225860418238784,0.793179317931793
-0.0112691586542658,0.0225742188467522,0.793279327932793
-0.0112257767057233,0.0225623551250057,0.793379337933793
-0.0111825232987654,0.022550508316495,0.793479347934793
-0.0111393662843481,0.0225387479302519,0.793579357935794
-0.0110965357330987,0.0225271395348418,0.793679367936794
-0.0110538762000728,0.0225156665147974,0.793779377937794
-0.0110110649938331,0.0225042189837139,0.793879387938794
-0.0109683435944935,0.0224928518847936,0.793979397939794
-0.0109254031022488,0.0224815485033129,0.794079407940794
-0.010882309730829,0.0224702690673613,0.794179417941794
-0.010838972343303,0.0224589423607021,0.794279427942794
-0.0107954347116014,0.0224475188297384,0.794379437943794
-0.0107516554955674,0.0224360484995336,0.794479447944795
-0.0107076777872275,0.0224244823425477,0.794579457945795
-0.0106636373540087,0.0224129945631245,0.794679467946795
-0.0106197042563133,0.0224013770311923,0.794779477947795
-0.0105759658196391,0.0223897031813613,0.794879487948795
-0.0105323868031155,0.0223783068961912,0.794979497949795
-0.0104889664821731,0.0223670395744438,0.795079507950795
-0.0104456882562328,0.0223560325815393,0.795179517951795
-0.0104023383723664,0.022345092100133,0.795279527952795
-0.0103589249100191,0.0223342603537608,0.795379537953795
-0.0103153621317899,0.02232356889593,0.795479547954795
-0.0102716390053659,0.0223128951900488,0.795579557955796
-0.010228150609642,0.0223022957574912,0.795679567956796
-0.0101843885748351,0.0222915346566329,0.795779577957796
-0.0101407860246953,0.0222810482221579,0.795879587958796
-0.0100972404425818,0.0222704861346998,0.795979597959796
-0.010053363315389,0.0222600074521246,0.796079607960796
-0.0100093242916066,0.0222495441195019,0.796179617961796
-0.00996521958511426,0.0222391665937591,0.796279627962796
-0.00992097663971842,0.0222289504633628,0.796379637963796
-0.00987639735021216,0.0222186432407004,0.796479647964797
-0.00983169377224418,0.0222084400185571,0.796579657965797
-0.00978657182494248,0.0221981961163101,0.796679667966797
-0.00974129012994512,0.0221877756027596,0.796779677967797
-0.00969587646406562,0.0221775152488175,0.796879687968797
-0.00965035492668006,0.0221671389091849,0.796979697969797
-0.00960469037617372,0.022156689730479,0.797079707970797
-0.00955893202867321,0.0221462847157652,0.797179717971797
-0.00951306526872077,0.0221357352139779,0.797279727972797
-0.00946708371911362,0.022125128069223,0.797379737973797
-0.00942103424360914,0.0221146450590827,0.797479747974797
-0.00937495066867881,0.0221042805110722,0.797579757975798
-0.00932874396658296,0.0220938045481135,0.797679767976798
-0.00928242007779814,0.0220831858648394,0.797779777977798
-0.009235754167455,0.0220725220547893,0.797879787978798
-0.00918896132843862,0.0220617508099597,0.797979797979798
-0.00914218553665365,0.0220510881562429,0.798079807980798
-0.00909564855995658,0.0220404376167304,0.798179817981798
-0.00904914149904157,0.0220299194848268,0.798279827982798
-0.00900272089017091,0.0220191978978133,0.798379837983798
-0.00895638396906286,0.0220082746323738,0.798479847984798
-0.00891006760388879,0.0219974892882184,0.798579857985799
-0.00886376923384165,0.0219868418157187,0.798679867986799
-0.00881729113088752,0.0219760591365889,0.798779877987799
-0.00877067539945485,0.0219651396081408,0.798879887988799
-0.00872416055686336,0.0219541013148319,0.798979897989799
-0.00867774561055194,0.0219429450854505,0.799079907990799
-0.00863133784541795,0.0219319351893057,0.799179917991799
-0.00858511693481453,0.0219209516506125,0.799279927992799
-0.00853896118582665,0.0219097716940656,0.799379937993799
-0.00849280433509629,0.0218987414603502,0.799479947994799
-0.00844652011400321,0.0218875446600467,0.7995799579958
-0.00840012022980186,0.0218762940629486,0.7996799679968
-0.00835360560061083,0.0218649901008199,0.7997799779978
-0.0083070854031537,0.0218538410823926,0.7998799879988
-0.00826081628387302,0.0218428014689779,0.7999799979998
-0.00821441262297772,0.0218315986636816,0.8000800080008
-0.0081678739688529,0.0218202345920717,0.8001800180018
-0.00812132367199006,0.0218090300150545,0.8002800280028
-0.00807476043213461,0.0217979845951591,0.8003800380038
-0.00802818303836229,0.0217870979998778,0.8004800480048
-0.00798146694414585,0.021776050316944,0.800580058005801
-0.00793461195097308,0.0217648434371856,0.800680068006801
-0.00788758069885596,0.0217535489837893,0.800780078007801
-0.00784043792260911,0.0217420641274574,0.800880088008801
-0.00779318189517657,0.0217303906051714,0.800980098009801
-0.00774581094905633,0.0217185301439872,0.801080108010801
-0.00769830012630744,0.0217065196969426,0.801180118011801
-0.00765067147666766,0.0216943255517106,0.801280128012801
-0.00760292349640735,0.0216819494303842,0.801380138013801
-0.00755486332600339,0.0216694283207412,0.801480148014801
-0.0075066824105797,0.0216567284657891,0.801580158015802
-0.00745818784098516,0.021643887627503,0.801680168016802
-0.00740957129559555,0.0216308712498792,0.801780178017802
-0.0073608315039333,0.0216176810252339,0.801880188018802
-0.00731191842604634,0.0216044230285381,0.801980198019802
-0.00726287999765783,0.0215909938002184,0.802080208020802
-0.00721371507732266,0.0215773950226652,0.802180218021802
-0.00716442255337302,0.0215636283832322,0.802280228022802
-0.00711500136376878,0.0215496955692723,0.802380238023802
-0.0070654505010607,0.0215355982631764,0.802480248024802
-0.00701576898757646,0.0215213381423721,0.802580258025803
-0.00696595590519723,0.0215069168842869,0.802680268026803
-0.00691601039535814,0.0214923361564232,0.802780278027803
-0.00686572606993198,0.0214776618945939,0.802880288028803
-0.00681553196828131,0.0214629427789426,0.802980298029803
-0.00676520842677854,0.0214483866119956,0.803080308030803
-0.00671537405893341,0.0214341161685591,0.803180318031803
-0.00666575413880863,0.0214201100936876,0.803280328032803
-0.00661628108294052,0.0214061097161152,0.803380338033803
-0.00656672538149858,0.0213920814972127,0.803480348034804
-0.00651731834581112,0.0213778590043876,0.803580358035804
-0.00646811822927064,0.0213636987004587,0.803680368036804
-0.00641922111672389,0.021349589667257,0.803780378037804
-0.0063706333952996,0.0213355119741622,0.803880388038804
-0.00632228541204453,0.0213213956108991,0.803980398039804
-0.00627415345468171,0.0213073439328224,0.804080408040804
-0.00622632095290781,0.0212933261308454,0.804180418041804
-0.00617878428387594,0.0212793429345002,0.804280428042804
-0.00613144858358919,0.021265444348999,0.804380438043804
-0.00608404166706606,0.0212514005369666,0.804480448044804
-0.00603674285530093,0.0212372681091072,0.804580458045805
-0.00598956482825776,0.0212229471542523,0.804680468046805
-0.00594258565580508,0.0212087153611327,0.804780478047805
-0.00589588766589737,0.0211945259850983,0.804880488048805
-0.00584921183490913,0.0211804440537689,0.804980498049805
-0.005802648461058,0.0211661753671649,0.805080508050805
-0.00575593537926354,0.0211516995678647,0.805180518051805
-0.00570944534076594,0.0211372457934882,0.805280528052805
-0.00566317508500306,0.0211228147686049,0.805380538053805
-0.00561716547073973,0.0211084915457487,0.805480548054806
-0.00557099621796231,0.0210940642380055,0.805580558055806
-0.00552493062327067,0.02107945637353,0.805680568056806
-0.00547877201074496,0.0210647210295098,0.805780578057806
-0.00543271530939791,0.0210498085927944,0.805880588058806
-0.00538685581002768,0.0210349818686657,0.805980598059806
-0.00534109446995637,0.0210199799228186,0.806080608060806
-0.00529558845125871,0.0210050401212024,0.806180618061806
-0.00525027563451783,0.0209901884242443,0.806280628062806
-0.00520505473386855,0.0209751635552059,0.806380638063806
-0.0051597287309578,0.0209600216185857,0.806480648064806
-0.00511449322973933,0.020944709983848,0.806580658065807
-0.00506915125156262,0.0209292856537587,0.806680668066807
-0.00502389843015855,0.0209136950647751,0.806780678067807
-0.0049787434901363,0.0208980358054735,0.806880688068807
-0.00493367489297671,0.0208822133245136,0.806980698069807
-0.00488850729284156,0.0208663915581975,0.807080708070807
-0.00484343764356759,0.0208505041885761,0.807180718071807
-0.00479825610291634,0.020834515190656,0.807280728072807
-0.00475317312355096,0.0208184627730645,0.807380738073807
-0.00470797718084264,0.0208023122904674,0.807480748074808
-0.00466286391844778,0.0207860064919586,0.807580758075808
-0.00461763679444234,0.0207696069163068,0.807680768076808
-0.0045722962207392,0.0207531154692287,0.807780778077808
-0.00452698998467638,0.020736437926929,0.807880788078808
-0.00448156989196589,0.0207196730392801,0.807980798079808
-0.00443603639918569,0.0207028226822219,0.808080808080808
-0.00439038998276489,0.0206858887366573,0.808180818081808
-0.00434463113898388,0.0206688730537119,0.808280828082808
-0.0042989062755215,0.0206516796874976,0.808380838083808
-0.00425306875144707,0.0206344090256121,0.808480848084808
-0.00420726453274972,0.020616964362858,0.808580858085809
-0.00416149274597622,0.020599347838204,0.808680868086809
-0.00411560744498838,0.0205816609558788,0.808780878087809
-0.00406960924021122,0.0205639055024916,0.808880888088809
-0.00402349875199517,0.020546083264652,0.808980898089809
-0.00397742066096313,0.0205280957455904,0.809080908090809
-0.00393137418299217,0.0205099450743497,0.809180918091809
-0.00388521490048794,0.0204917344276235,0.809280928092809
-0.00383908680424366,0.0204733641820859,0.809380938093809
-0.00379301481746044,0.0204550215098868,0.80948094809481
-0.0037469723891375,0.0204365220527861,0.80958095809581
-0.00370095882448221,0.0204178679050871,0.80968096809681
-0.00365497345351596,0.02039906115613,0.80978097809781
-0.00360901563107432,0.020380103880367,0.80988098809881
-0.00356308472688122,0.020360998157213,0.80998099809981
-0.00351718012554893,0.0203417460561571,0.81008100810081
-0.00347130123154102,0.0203223496218745,0.81018101810181
-0.00342544748406054,0.0203028109139291,0.81028102810281
-0.00337961831734787,0.020283131972033,0.81038103810381
-0.00333381319542037,0.020263314830936,0.81048104810481
-0.00328803159718335,0.0202433615204249,0.810581058105811
-0.00324229482299149,0.0202234577684737,0.810681068106811
-0.00319660188028389,0.0202036041110653,0.810781078107811
-0.00315093065976909,0.0201836175795447,0.810881088108811
-0.00310528070486901,0.0201635001937729,0.810981098109811
-0.00305965158381993,0.0201432539587228,0.811081108110811
-0.00301404286485776,0.0201228808843298,0.811181118111811
-0.00296845413606984,0.0201023829557156,0.811281128112811
-0.002922884995469,0.0200817621679275,0.811381138113811
-0.00287733503610537,0.0200610204862357,0.811481148114812
-0.00283180388576852,0.0200401598858361,0.811581158115812
-0.00278629116728559,0.0200191823270364,0.811681168116812
-0.00274081495518829,0.0199982721134861,0.811781178117812
-0.0026953744405396,0.0199774296968001,0.811881188118812
-0.00264996884417943,0.019956655523631,0.811981198119812
-0.00260459739687298,0.0199359500505565,0.812081208120812
-0.00255925934923706,0.0199153137192665,0.812181218121812
-0.00251393707339196,0.0198945652286077,0.812281228122812
-0.00246863030630911,0.0198737065140737,0.812381238123812
-0.00242333877503435,0.0198527395111579,0.812481248124812
-0.00237806223142748,0.0198316661355028,0.812581258125813
-0.00233280043727383,0.019810488292825,0.812681268126813
-0.00228755314939602,0.0197892078888413,0.812781278127813
-0.00224232015439359,0.0197678268094171,0.812881288128813
-0.00219711614216616,0.0197465277701046,0.812981298129813
-0.00215194049236306,0.019725311148077,0.813081308130813
-0.00210679260448515,0.01970417732547,0.813181318131813
-0.00206167188795879,0.0196831266844197,0.813281328132813
-0.00201657776213579,0.0196621595971363,0.813381338133813
-0.00197150967614505,0.0196412764457558,0.813481348134813
-0.00192645393264776,0.0196202974824825,0.813581358135814
-0.0018814103926852,0.0195992245584426,0.813681368136814
-0.00183637893715024,0.0195780595346874,0.813781378137814
-0.00179135945686121,0.0195568042424915,0.813881388138814
-0.00174635183767347,0.0195354605131296,0.813981398139814
-0.0017013559852939,0.0195140301629881,0.814081408140814
-0.0016563833489111,0.0194926943294472,0.814181418141814
-0.0016114334620215,0.0194714533251639,0.814281428142814
-0.00156650586804714,0.0194503074578318,0.814381438143814
-0.00152160013026125,0.0194292570351449,0.814481448144814
-0.00147671581193705,0.0194083023697597,0.814581458145815
-0.00143185249619915,0.0193874437644074,0.814681468146815
-0.00138700978106039,0.0193666815267817,0.814781478147815
-0.0013421872595708,0.019346015949688,0.814881488148815
-0.00129737521456021,0.0193252689627589,0.814981498149815
-0.00125257363114037,0.0193044423426777,0.815081508150815
-0.00120778248946002,0.019283537861166,0.815181518151815
-0.00116300179448186,0.0192625572651302,0.815281528152815
-0.00111823987379106,0.0192416801435565,0.815381538153815
-0.00107349638495396,0.0192209067445847,0.815481548154815
-0.00102877099049996,0.019200237321318,0.815581558155816
-0.000984063367846888,0.0191796721318223,0.815681568156816
-0.000939373194412386,0.019159211414312,0.815781578157816
-0.00089470015753982,0.0191388554218902,0.815881588158816
-0.000850043964423841,0.019118604402697,0.815981598159816
-0.000805404307370533,0.0190984585949472,0.816081608160816
-0.000760780903500076,0.0190784182467807,0.816181618161816
-0.000716218512341088,0.0190583879185154,0.816281628162816
-0.000671716816274124,0.0190383686374516,0.816381638163816
-0.000627275507605376,0.0190183614209641,0.816481648164816
-0.000582848476923553,0.0189984627360358,0.816581658165817
-0.000538435471125534,0.0189786727911043,0.816681668166817
-0.000494036261922506,0.018958991804533,0.816781678167817
-0.000449650606136986,0.0189394199847597,0.816881688168817
-0.000405278280442873,0.018919957545185,0.816981698169817
-0.000360919066476671,0.0189006046942466,0.817081708170817
-0.000316572740912278,0.0188813616304566,0.817181718171817
-0.000272239095311944,0.0188622285672158,0.817281728172817
-0.000227917936126267,0.0188432056931105,0.817381738173817
-0.000183609064843025,0.0188242932066529,0.817481748174817
-0.000139360308003925,0.0188053966309448,0.817581758175818
-9.51713331007401e-05,0.0187865169535841,0.817681768176818
-5.09934550273115e-05,0.0187677496440298,0.817781778177818
-6.82651497364746e-06,0.0187490948710174,0.817881788178818
3.73296557954515e-05,0.0187305528032821,0.817981798179818
8.14752111269432e-05,0.0187121236194851,0.818081808180818
0.000125610304867785,0.0186938074833986,0.818181818181818
0.000169735080939297,0.0186756045587953,0.818281828182818
0.000213849688225511,0.018657515004485,0.818381838183818
0.000257954270647853,0.018639538989203,0.818481848184819
0.000302048957239079,0.0186216766568704,0.818581858185819
0.000346133886957797,0.0186039281662972,0.818681868186819
0.000390209188836978,0.0185862936564417,0.818781878187819
0.000434274981983739,0.018568773281151,0.818881888188819
0.000478331390468339,0.0185513671644951,0.818981898189819
0.000522378523472365,0.0185340754553581,0.819081908190819
0.000566416505065969,0.0185168982728473,0.819181918191819
0.000610445434505207,0.0184998357459957,0.819281928192819
0.000654465430897412,0.0184828880087989,0.819381938193819
0.000698476598461352,0.0184660551704387,0.819481948194819
0.00074247903645319,0.0184493373549851,0.81958195819582
0.000786472854054622,0.0184327346815453,0.81968196819682
0.000830458150521812,0.0184162472543384,0.81978197819782
0.000874435025110601,0.0183998751924716,0.81988198819882
0.000918403572114442,0.0183836185902382,0.81998199819982
0.000962363890789392,0.0183674775518569,0.82008200820082
0.00100631606550305,0.0183514521716211,0.82018201820182
0.00105026018062323,0.0183355425438243,0.82028202820282
0.00109419632548025,0.0183197487577967,0.82038203820382
0.00113812457451617,0.0183040708929431,0.820482048204821
0.00118204501209881,0.0182885090237059,0.820582058205821
0.00122595772259565,0.0182730632344524,0.820682068206821
0.00126986277052325,0.0182577335896993,0.820782078207821
0.0013137602402492,0.0182425201539629,0.820882088208821
0.00135765020621568,0.0182274229967225,0.820982098209821
0.00140153274286464,0.0182124421676061,0.821082108210821
0.00144540791471263,0.0181975777311303,0.821182118211821
0.00148927580612725,0.0181828297220347,0.821282128212821
0.00153313647169928,0.0181681981998728,0.821382138213821
0.00157698998587092,0.0181536831944215,0.821482148214821
0.00162083640323295,0.0181392847453833,0.821582158215822
0.00166467579326461,0.0181250028825348,0.821682168216822
0.0017085082055939,0.0181108376257275,0.821782178217822
0.00175233369977452,0.0180967889948124,0.821882188218822
0.00179615233039737,0.0180828570146037,0.821982198219822
0.00183996414709044,0.0180690416900641,0.822082208220822
0.00188376921437004,0.0180553430311192,0.822182218221822
0.00192756757193884,0.0180417610476946,0.822282228222822
0.00197135927935034,0.0180282957348276,0.822382238223822
0.00201514439119544,0.0180149470925181,0.822482248224823
0.00205892294717658,0.0180017151108404,0.822582258225823
0.00210269501181009,0.0179885997749063,0.822682268226823
0.00214646062976134,0.0179756010747901,0.822782278227823
0.00219021985065842,0.0179627189856778,0.822882288228823
0.00223397271916636,0.0179499534877181,0.822982298229823
0.00227771927498772,0.0179373045362458,0.823082308230823
0.00232145956775059,0.0179247721114098,0.823182318231823
0.00236519363219448,0.0179123561685448,0.823282328232823
0.00240892150802194,0.0179000566629854,0.823382338233823
0.00245264324486084,0.0178878735550295,0.823482348234823
0.00249635887248809,0.0178758067900858,0.823582358235824
0.00254006843060625,0.0178638563234896,0.823682368236824
0.00258377196388036,0.0178520220857612,0.823782378237824
0.00262746950705016,0.0178403040322356,0.823882388238824
0.00267116109485527,0.017828702083508,0.823982398239824
0.0027148467620352,0.0178172161849873,0.824082408240824
0.00275852655325545,0.0178058462622315,0.824182418241824
0.00280220048836695,0.0177945922358359,0.824282428242824
0.00284586860707227,0.0177834540313584,0.824382438243824
0.00288953092922257,0.0177724315594684,0.824482448244825
0.00293318748955758,0.0177615247407612,0.824582458245825
0.00297683831289118,0.0177507334759805,0.824682468246825
0.00302048342403747,0.0177400576807589,0.824782478247825
0.00306412284781043,0.0177294972508773,0.824882488248825
0.00310775661398699,0.0177190520920426,0.824982498249825
0.00315138475234383,0.0177087221000358,0.825082508250825
0.00319500727776952,0.0176985071656754,0.825182518251825
0.00323862422004077,0.0176884071847422,0.825282528252825
0.00328223560397155,0.0176784220430918,0.825382538253825
0.00332584144941314,0.0176685516265799,0.825482548254825
0.00336944177621683,0.0176587958111363,0.825582558255826
0.00341303660919659,0.0176491544826164,0.825682568256826
0.00345662595827795,0.0176396275020619,0.825782578257826
0.00350020983834939,0.0176302147454025,0.825882588258826
0.00354378826926216,0.0176209160786427,0.825982598259826
0.00358736125597898,0.0176117313677866,0.826082608260826
0.00363092881338831,0.0176026604639502,0.826182618261826
0.0036744909563785,0.0175937032331376,0.826282628262826
0.00371804769487529,0.0175848595314278,0.826382638263826
0.00376159903880421,0.0175761292049737,0.826482648264827
0.00380514499809091,0.017567512109854,0.826582658265827
0.00384868558266091,0.0175590080971845,0.826682668266827
0.00389209087127017,0.0175505746357357,0.826782678267827
0.00393536193588448,0.0175422118545404,0.826882688268827
0.00397862941239154,0.0175339622500887,0.826982698269827
0.00402189328094018,0.017525825658608,0.827082708270827
0.00406515352664195,0.0175178019014374,0.827182718271827
0.00410841012468285,0.0175098908148043,0.827282728272827
0.00415166306513715,0.0175020922101223,0.827382738273827
0.00419491231326543,0.0174944059136931,0.827482748274827
0.00423815785914196,0.0174868317418931,0.827582758275828
0.00428139967795273,0.0174793695110984,0.827682768276828
0.00432463774488376,0.0174720190327226,0.827782778277828
0.00436774376649059,0.0174647374777677,0.827882788278828
0.00441071877007383,0.0174575249454898,0.827982798279828
0.00445356377797108,0.0174503815202567,0.828082808280828
0.00449627980259417,0.0174433072864358,0.828182818281828
0.00453886785139234,0.0174363023234322,0.828282828282828
0.00458145630217767,0.017429409375876,0.828382838283828
0.0046240450854709,0.0174226282303668,0.828482848284828
0.00466663411690432,0.0174159586635782,0.828582858285829
0.00470922332203588,0.017409400452184,0.828682868286829
0.00475181262146066,0.0174029533728583,0.828782878287829
0.00479440193577391,0.017396617197312,0.828882888288829
0.00483686471843815,0.0173903489427001,0.828982898289829
0.00487920194712592,0.0173841486685765,0.829082908290829
0.00492141457469545,0.0173780164344947,0.829182918291829
0.00496350356393083,0.0173719523000084,0.829282928292829
0.00500546985280182,0.0173659563147456,0.829382938293829
0.0050473143743156,0.0173600285332972,0.829482948294829
0.00508903806147945,0.0173541689904028,0.82958295829583
0.00513064182248643,0.0173483777406533,0.82968296829683
0.00517225155870927,0.0173426975386044,0.82978297829783
0.00521386712126393,0.0173371281212275,0.82988298829883
0.00525548835630346,0.0173316692254941,0.82998299829983
0.00529699058330485,0.0173262778238942,0.83008300830083
0.00533837469060998,0.0173209539561301,0.83018301830183
0.0053796415715236,0.017315697642053,0.83028302830283
0.0054207920895734,0.017310508906477,0.83038303830383
0.0054618271033247,0.0173053877692534,0.83048304830483
0.00550274748126802,0.0173003342452704,0.830583058305831
0.00554355405219176,0.0172953483494165,0.830683068306831
0.00558424765977246,0.0172904300916173,0.830783078307831
0.00562482913279841,0.0172855794718729,0.830883088308831
0.00566529928516956,0.0172807964951461,0.830983098309831
0.00570578154678219,0.0172761237869596,0.831083108310831
0.00574627566949623,0.0172715610247314,0.831183118311831
0.00578665913160834,0.0172670652802074,0.831283128312831
0.00582693273709262,0.0172626365533876,0.831383138313831
0.00586709726014666,0.0172582748244209,0.831483148314831
0.00590715348985622,0.0172539800883443,0.831583158315832
0.00594710219049305,0.0172497523253068,0.831683168316832
0.00598694412632901,0.0172455915104942,0.831783178317832
0.00602668005171022,0.0172414976240554,0.831883188318832
0.00606631071105747,0.0172374706461392,0.831983198319832
0.0061058368388655,0.017233510537043,0.832083208320832
0.00614542811836343,0.0172296069493208,0.832183218321832
0.00618508376046564,0.0172257599474889,0.832283228322832
0.00622480296616041,0.017221969596064,0.832383238323832
0.00626458495628775,0.0172182359446738,0.832483248324832
0.00630442893183617,0.0172145590479094,0.832583258325833
0.00634433409379408,0.0172109389454732,0.832683268326833
0.00638429964315031,0.0172073756671419,0.832783278327833
0.00642432479081881,0.0172038692476551,0.832883288328833
0.00646440873282547,0.017200419711827,0.832983298329833
0.00650455067512163,0.0171970270745459,0.833083308330833
0.00654474981869591,0.0171936913457374,0.833183318331833
0.00658500536949954,0.01719041254029,0.833283328332833
0.00662531652852123,0.0171871906482781,0.833383338333833
0.00666568250171223,0.0171840256697016,0.833483348334834
0.00670610248509843,0.0171809175995977,0.833583358335834
0.00674657570448234,0.0171778664131524,0.833683368336834
0.00678710135588975,0.0171748721004401,0.833783378337834
0.00682767865519754,0.0171719346217585,0.833883388338834
0.00686830680339452,0.0171690539572561,0.833983398339834
0.00690895901126483,0.0171662628763274,0.834083408340834
0.00694963476763981,0.0171635611357951,0.834183418341834
0.00699033357127626,0.0171609484974444,0.834283428342834
0.00703105492093087,0.0171584247081725,0.834383438343834
0.00707179830047217,0.0171559895198391,0.834483448344834
0.00711256320369415,0.017153642684304,0.834583458345835
0.00715334913431631,0.0171513839435013,0.834683468346835
0.0071941555811699,0.0171492130344027,0.834783478347835
0.00723498203308608,0.0171471297039049,0.834883488348835
0.00727582798385892,0.0171451336889793,0.834983498349835
0.00731669292231959,0.0171432247166719,0.835083508350835
0.00735757634226215,0.017141402523954,0.835183518351835
0.00739847773251765,0.0171396668378713,0.835283528352835
0.00743939658191746,0.0171380173805068,0.835383538353835
0.00748033236936699,0.0171364538838692,0.835483548354836
0.00752128458866031,0.0171349760551529,0.835583558355836
0.00756225271870305,0.0171335836214039,0.835683568356836
0.00760323624832636,0.0171322762947794,0.835783578357836
0.0076442346663615,0.0171310537874367,0.835883588358836
0.00768524745171399,0.0171299158115334,0.835983598359836
0.00772627409321497,0.0171288620792268,0.836083608360836
0.00776731407473299,0.0171278922977114,0.836183618361836
0.00780836688509922,0.0171270061642562,0.836283628362836
0.00784943200818186,0.0171262033860557,0.836383638363836
0.00789047749344945,0.0171253487614427,0.836483648364836
0.00793153437827757,0.0171245779337739,0.836583658365837
0.0079726021564604,0.0171238906052812,0.836683668366837
0.00801368029201501,0.0171232864484195,0.836783678367837
0.00805476826880972,0.0171227651455693,0.836883688368837
0.0080958655707131,0.0171223263890369,0.836983698369837
0.00813697167166782,0.0171219698463144,0.837083708370837
0.00817808605554233,0.0171216951997822,0.837183718371837
0.00821920819627934,0.0171215021268583,0.837283728372837
0.00826033757774727,0.0171213902950346,0.837383738373837
0.00830147368381457,0.0171213593866917,0.837483748374838
0.00834261598842394,0.0171214090643591,0.837583758375838
0.00838373412417819,0.0171214053025537,0.837683768376838
0.00842482782804867,0.0171213489548779,0.837783778377838
0.00846589684693248,0.0171212408699711,0.837883788378838
0.00850697031745135,0.0171212151378328,0.837983798379838
0.00854804771354819,0.0171212713912153,0.838083808380838
0.00858912850916559,0.0171214092579084,0.838183818381838
0.00863021217328386,0.0171216283805902,0.838283828382838
0.008671298189771,0.0171219283820876,0.838383838383838
0.0087123860226445,0.0171223089001159,0.838483848384838
0.00875347515080977,0.0171227695575021,0.838583858385839
0.00879456505317255,0.0171233099919613,0.838683868386839
0.00883565520367541,0.0171239298213578,0.838783878387839
0.00887674508122408,0.017124628678444,0.838883888388839
0.00891780613480755,0.0171252740712436,0.838983898389839
0.00895883810635996,0.0171258668136562,0.839083908390839
0.00899984072789008,0.0171264077245447,0.839183918391839
0.00904084129481927,0.017127029226406,0.839283928392839
0.00908183927116481,0.0171277309222161,0.839383938393839
0.00912283414079515,0.0171285123950993,0.83948394839484
0.00916382536772733,0.0171293732529942,0.83958395839584
0.00920481244079263,0.0171303130889506,0.83968396839684
0.00924579483889666,0.0171313315009817,0.83978397839784
0.00928677203598222,0.0171324280821375,0.83988398839884
0.00932774352088047,0.0171336024304308,0.83998399839984
0.00936870876753411,0.0171348541438745,0.84008400840084
0.00940964101650447,0.0171360523285151,0.84018401840184
0.0094505400047629,0.017137197778401,0.84028402840284
0.00949140546928076,0.0171382912776556,0.84038403840384
0.00953224403540136,0.0171394288118693,0.84048404840484
0.00957294399040826,0.0171407016172298,0.840584058405841
0.00961369700771485,0.0171421326516678,0.840684068406841
0.00965450225356991,0.0171437210069902,0.840784078407841
0.00969535891903642,0.0171454657898926,0.840884088408841
0.00973626618525183,0.0171473661070699,0.840984098409841
0.00977722324824173,0.0171494210652177,0.841084108410841
0.00981822929906931,0.0171516297859194,0.841184118411841
0.00985928354864862,0.0171539913857963,0.841284128412841
0.00990038519796818,0.0171565049864318,0.841384138413841
0.0099414548570537,0.0171590559172784,0.841484148414842
0.00998249236213248,0.017161644307369,0.841584158415842
0.0100234975395066,0.0171642702807738,0.841684168416842
0.0100644702303661,0.0171669339615629,0.841784178417842
0.0101053025582422,0.0171697206752241,0.841884188418842
0.0101459954611048,0.017172629344829,0.841984198419842
0.0101867347264816,0.0171756874047577,0.842084208420842
0.0102275195503985,0.0171788939914823,0.842184218421842
0.0102683491437696,0.0171822482365122,0.842284228422842
0.0103092227224719,0.0171857492812823,0.842384238423842
0.0103499535808589,0.0171893195919068,0.842484248424842
0.0103905422003225,0.0171929587663986,0.842584258425843
0.0104309749927056,0.0171966376085821,0.842684268426843
0.0104712527272428,0.0172003562127508,0.842784278427843
0.0105113761781315,0.0172041146880861,0.842884288428843
0.010551346124532,0.0172079131288815,0.842984298429843
0.0105910041984081,0.0172118465083157,0.843084308430843
0.0106303526082075,0.0172159136650926,0.843184318431843
0.0106693935177128,0.0172201134428788,0.843284328432843
0.0107081291006321,0.0172244446952666,0.843384338433843
0.0107469193091342,0.017228917169203,0.843484348434843
0.0107857632896168,0.0172335300408625,0.843584358435844
0.0108246601835149,0.0172382824963452,0.843684368436844
0.0108636091372262,0.0172431737118257,0.843784378437844
0.0109026093021113,0.0172482028783671,0.843884388438844
0.0109414607565766,0.0172532662336646,0.843984398439844
0.0109801642251917,0.0172583639067514,0.844084408440844
0.0110187204126746,0.0172634960316229,0.844184418441844
0.0110571300287063,0.0172686627422751,0.844284428442844
0.0110952377375239,0.0172739534535462,0.844384438443844
0.0111330456433564,0.0172793670885077,0.844484448444844
0.0111705558355439,0.0172849025801569,0.844584458445845
0.0112077703736503,0.0172905588664536,0.844684468446845
0.0112446913073137,0.0172963349052092,0.844784478447845
0.011281673819448,0.0173022434508296,0.844884488448845
0.0113187169720837,0.0173082837291174,0.844984498449845
0.0113558198272505,0.0173144549559496,0.845084508450845
0.0113927835650977,0.0173206561035268,0.845184518451845
0.0114296088109384,0.0173268873256957,0.845284528452845
0.0114662962099373,0.0173331487911918,0.845384538453845
0.0115028463923705,0.0173394406588247,0.845484548454845
0.0115391601170476,0.0173458751624053,0.845584558455846
0.0115752389571777,0.0173524510959722,0.845684568456846
0.0116110844909324,0.0173591672783781,0.845784578457846
0.0116466982667066,0.01736602251855,0.845884588458846
0.011682081827932,0.0173730156551918,0.845984598459846
0.0117172367031527,0.0173801455270076,0.846084608460846
0.0117521644010606,0.0173874109727008,0.846184618461846
0.0117869649965972,0.0173947017882479,0.846284628462846
0.0118216390257452,0.0174020181622351,0.846384638463846
0.0118561870393761,0.0174093602931747,0.846484648464847
0.0118906095734723,0.0174167283696533,0.846584658465847
0.0119249071739425,0.0174241225852201,0.846684668466847
0.0119590803668438,0.017431543123499,0.846784678467847
0.0119930322186899,0.0174390967294395,0.846884688468847
0.0120267641786197,0.0174467822814481,0.846984698469847
0.0120602777056975,0.0174545986877078,0.847084708470847
0.0120935742292107,0.0174625448415134,0.847184718471847
0.012126655173484,0.0174706196560108,0.847284728472847
0.0121595219429912,0.0174788220641972,0.847384738473847
0.0121921759422055,0.0174871509891441,0.847484748474847
0.0122246185458238,0.0174956053737743,0.847584758475848
0.0122569472034639,0.017504080929726,0.847684768476848
0.012289162366741,0.0175125778753627,0.847784778477848
0.0123212644723818,0.0175210964389732,0.847884788478848
0.0123532539769644,0.017529636838921,0.847984798479848
0.0123850359420494,0.01753830090698,0.848084808480848
0.0124166117224826,0.0175470876158495,0.848184818481848
0.0124479826433324,0.0175559959431921,0.848284828482848
0.0124791500346303,0.0175650248765957,0.848384838483848
0.0125101152065567,0.017574173413574,0.848484848484849
0.0125408794643289,0.0175834405516405,0.848584858485849
0.012571444093313,0.0175928253180858,0.848684868486849
0.0126018103689498,0.0176023267253116,0.848784878487849
0.0126319795617172,0.0176119438055715,0.848884888488849
0.0126618577406249,0.0176215965882427,0.848984898489849
0.0126916357602238,0.017631266105489,0.849084908490849
0.0127213139679102,0.0176409526054501,0.849184918491849
0.0127507992465938,0.0176507531903479,0.849284928492849
0.0127800928071989,0.0176606668973985,0.849384938493849
0.0128091958606498,0.0176706927935946,0.849484948494849
0.012838109602982,0.0176808299558549,0.84958495849585
0.0128668145353389,0.0176910995157982,0.84968496849685
0.0128953120324174,0.017701500406422,0.84978497849785
0.0129236034639511,0.0177120315756115,0.84988498849885
0.0129516901798228,0.0177226919563642,0.84998499849985
0.012979498869493,0.0177333771461736,0.85008500850085
0.0130070313245337,0.0177440866537223,0.85018501850185
0.0130342893067405,0.0177548200025811,0.85028502850285
0.0130612745580573,0.0177655767212836,0.85038503850385
0.0130881759082111,0.0177763462688342,0.850485048504851
0.0131148815154523,0.0177872429634214,0.850585058505851
0.0131413926403332,0.0177982657827077,0.850685068506851
0.0131677105285177,0.0178094137093182,0.850785078507851
0.0131938364157438,0.0178206857308408,0.850885088508851
0.0132197715178986,0.0178320808547148,0.850985098509851
0.013245517045906,0.0178435980784539,0.851085108510851
0.0132709991532438,0.0178551306074803,0.851185118511851
0.0132962194826002,0.0178666780497325,0.851285128512851
0.013321179676663,0.0178782399932978,0.851385138513851
0.0133458813483437,0.017889816061003,0.851485148514851
0.0133703261155163,0.0179014058558239,0.851585158515852
0.0133945155613152,0.0179130089956246,0.851685168516852
0.0134184512738378,0.0179246251032318,0.851785178517852
0.0134422101914332,0.0179363612561034,0.851885188518852
0.0134657933959928,0.0179482164914552,0.851985198519852
0.0134892019445937,0.0179601898514659,0.852085208520852
0.013512436904239,0.0179722803783147,0.852185218521852
0.013535423872572,0.0179843788704638,0.852285228522852
0.0135581643682107,0.0179964849954053,0.852385238523852
0.0135806598750336,0.0180085984156685,0.852485248524853
0.0136029118818818,0.0180207188136341,0.852585258525853
0.0136249218577452,0.0180328458567942,0.852685268526853
0.0136466912567256,0.018044979232492,0.852785278527853
0.0136684431469336,0.0180572570605238,0.852885288528853
0.0136901780544266,0.0180696784326963,0.852985298529853
0.0137118965102246,0.0180822424358537,0.853085308530853
0.0137335990254963,0.0180949481766914,0.853185318531853
0.0137551231875206,0.018107716711887,0.853285328532853
0.013776408737932,0.0181204855001857,0.853385338533853
0.0137974571010553,0.0181332542636704,0.853485348534853
0.0138182696664756,0.018146022749238,0.853585358535854
0.0138388478386665,0.01815879069386,0.853685368536854
0.0138591929823989,0.0181715578444333,0.853785378537854
0.0138793064773323,0.0181843239379295,0.853885388538854
0.0138995212482056,0.0181972864195026,0.853985398539854
0.0139198372801302,0.0182104443164432,0.854085408540854
0.0139402545334037,0.0182237966659673,0.854185418541854
0.0139607729832122,0.0182373425102537,0.854285428542854
0.0139813925799273,0.018251080896444,0.854385438543854
0.014002113283847,0.0182650108766428,0.854485448544855
0.0140229350403802,0.01827913151288,0.854585458545855
0.0140438577949361,0.0182934418721486,0.854685468546855
0.0140645424937133,0.0183077382809753,0.854785478547855
0.0140849905312596,0.0183220206103273,0.854885488548855
0.014105426692816,0.0183364591488956,0.854985498549855
0.0141259691874094,0.0183510869439918,0.855085508550855
0.0141466178760812,0.0183659030477202,0.855185518551855
0.0141673726149101,0.0183809065320364,0.855285528552855
0.0141882332351609,0.0183960964490449,0.855385538553855
0.0142091995730609,0.0184114718707016,0.855485548554855
0.0142302714549121,0.0184270318739246,0.855585558555856
0.0142514486970906,0.0184427755306697,0.855685568556856
0.0142727310911587,0.0184587019178554,0.855785578557856
0.0142941184386043,0.0184748101173632,0.855885588558856
0.0143156105210638,0.0184910992209995,0.855985598559856
0.0143372071052859,0.0185075683106459,0.856085608560856
0.0143589079530554,0.0185242164781093,0.856185618561856
0.0143807128013442,0.0185410428151964,0.856285628562856
0.0144026213821606,0.0185580464137142,0.856385638563856
0.0144246334175877,0.0185752263803579,0.856485648564857
0.0144467486098573,0.0185925818019717,0.856585658565857
0.0144689666562382,0.0186101117852508,0.856685668566857
0.0144912872242226,0.018627815426965,0.856785678567857
0.0145137099713771,0.0186456918338094,0.856885688568857
0.0145362345453426,0.0186637401025539,0.856985698569857
0.014558860568946,0.0186819593349309,0.857085708570857
0.0145815876402,0.0187003486376356,0.857185718571857
0.0146044153471922,0.018718907102475,0.857285728572857
0.0146273432631212,0.0187376338361443,0.857385738573857
0.0146503709363721,0.0187565279304505,0.857485748574857
0.0146734978905155,0.0187755884920888,0.857585758575858
0.0146967236491222,0.018794814617829,0.857685768576858
0.0147200476960607,0.0188142054044406,0.857785778577858
0.0147434695102365,0.0188337599387678,0.857885788578858
0.0147669885457414,0.0188534773275059,0.857985798579858
0.0147906042417783,0.0188733566574989,0.858085808580858
0.0148143160077736,0.0188933970205538,0.858185818581858
0.0148381232432281,0.0189135975084774,0.858285828582858
0.0148620253228285,0.018933957203151,0.858385838583858
0.0148860545693166,0.0189543632305619,0.858485848584858
0.014910210114202,0.0189748153872354,0.858585858585859
0.0149344910741053,0.0189953134746593,0.858685868586859
0.0149588965507592,0.019015857279433,0.858785878587859
0.0149834256210821,0.019036446583193,0.858885888588859
0.0150080773619924,0.0190570811675761,0.858985898589859
0.0150328508206319,0.0190777607943676,0.859085908590859
0.0150577450342165,0.0190984852303158,0.859185918591859
0.0150827590101855,0.0191192542272805,0.859285928592859
0.0151078917659037,0.0191400675271957,0.859385938593859
0.015133142269108,0.0191609248769587,0.859485948594859
0.0151585094974605,0.0191818259986523,0.85958595859586
0.015183992398847,0.0192027706242851,0.85968596859686
0.0152095899013017,0.0192237584660145,0.85978597859786
0.0152353009130079,0.0192447892260723,0.85988598859886
0.0152611243322231,0.0192658626066903,0.85998599859986
0.0152870591167583,0.019286978359728,0.86008600860086
0.0153129008685711,0.019308046097638,0.86018601860186
0.0153387240843113,0.019328988564451,0.86028602860286
0.0153647318667296,0.0193498971303505,0.86038603860386
0.0153907189294414,0.0193706819983622,0.86048604860486
0.0154166848456457,0.0193913442404515,0.860586058605861
0.0154428328372004,0.0194119753856114,0.860686068606861
0.0154691610877195,0.0194325759201968,0.860786078607861
0.0154956677510397,0.0194531462958226,0.860886088608861
0.0155221471437523,0.0194735962440484,0.860986098609861
0.0155485987298746,0.0194939267425465,0.861086108610861
0.0155750219436468,0.019514138773952,0.861186118611861
0.0156014162093836,0.0195342332911233,0.861286128612861
0.0156277809166602,0.0195542112270675,0.861386138613861
0.0156543195999914,0.0195741645177275,0.861486148614862
0.0156810302742555,0.0195940935104995,0.861586158615862
0.015707910924554,0.0196139985230028,0.861686168616862
0.0157349595310258,0.0196338798579686,0.861786178617862
0.0157621740489958,0.0196537378131651,0.861886188618862
0.0157893479712297,0.0196734812169213,0.861986198619862
0.0158166850754194,0.0196932023972417,0.862086208620862
0.0158441832622991,0.0197129016022662,0.862186218621862
0.0158718404226769,0.0197325790652467,0.862286228622862
0.0158994675977933,0.0197520501897282,0.862386238623862
0.0159270638447158,0.0197713163255937,0.862486248624862
0.0159548150601536,0.0197905639700516,0.862586258625863
0.0159825322059426,0.0198096079062967,0.862686268626863
0.0160102142895217,0.0198284494246581,0.862786278627863
0.0160380471331586,0.0198472754987737,0.862886288628863
0.0160658416490606,0.0198659003212644,0.862986298629863
0.0160935967900764,0.0198843251129801,0.863086308630863
0.016121311489203,0.0199025510947703,0.863186318631863
0.0161491714545633,0.0199207658705493,0.863286328632863
0.0161771743635651,0.0199389694552055,0.863386338633863
0.0162051311433044,0.0199569750785758,0.863486348634864
0.0162330406523363,0.0199747838920308,0.863586358635864
0.0162610884399741,0.0199925841148722,0.863686368636864
0.0162892720942949,0.0200103756776207,0.863786378637864
0.0163174026069114,0.0200279711004324,0.863886388638864
0.0163456653286244,0.0200455590244474,0.863986398639864
0.016374057802846,0.0200631393404839,0.864086408640864
0.0164025775581001,0.0200807119095836,0.864186418641864
0.0164311652094747,0.0200982660914947,0.864286428642864
0.0164599544350563,0.0201159887705246,0.864386438643864
0.016488863155031,0.0201337019408224,0.864486448644864
0.0165178356966641,0.0201513961135066,0.864586458645865
0.0165466652251764,0.0201689783402227,0.864686468646865
0.0165754226242965,0.0201863626602438,0.864786478647865
0.0166041065292532,0.0202035500710934,0.864886488648865
0.0166327155504615,0.0202205415355556,0.864986498649865
0.0166612482884106,0.0202373380263399,0.865086508650865
0.0166898888184609,0.0202541294203245,0.865186518651865
0.0167186344458101,0.0202709154247042,0.865286528652865
0.0167474824657299,0.0202876957168964,0.865386538653865
0.0167764301486782,0.0203044699842447,0.865486548654866
0.0168054747551871,0.0203212378892784,0.865586558655866
0.0168345638234565,0.0203380012037185,0.865686568656866
0.0168636951152616,0.0203547598034948,0.865786578657866
0.01689283156342,0.0203715108052183,0.865886588658866
0.016921815092701,0.0203881575334685,0.865986598659866
0.0169508526222516,0.0204047948224656,0.866086608660866
0.016979973149735,0.0204214239178734,0.866186618661866
0.0170091449578714,0.0204380437526891,0.866286628662866
0.017038394111307,0.0204546545105365,0.866386638663866
0.0170677177117643,0.0204712557447631,0.866486648664866
0.0170969292471462,0.0204876569779913,0.866586658665867
0.0171261625543489,0.0205040540325387,0.866686668666867
0.0171554152115241,0.0205204466701907,0.866786678667867
0.0171846847918606,0.0205368346328813,0.866886688668867
0.0172139688486963,0.0205532176476564,0.866986698669867
0.0172432649304058,0.0205695954316361,0.867086708670867
0.0172725705456617,0.0205859676820895,0.867186718671867
0.0173017476342215,0.0206021370134159,0.867286728672867
0.0173307693770927,0.0206181652075615,0.867386738673867
0.0173595423048262,0.0206340680313542,0.867486748674868
0.0173881593757026,0.0206498317824924,0.867586758675868
0.0174166422275465,0.0206653940834937,0.867686768676868
0.017445143799087,0.0206809605979155,0.867786778677868
0.0174735950229815,0.0206966038869141,0.867886788678868
0.0175020409962296,0.0207122435729169,0.867986798679868
0.0175304056837121,0.0207280372001348,0.868086808680868
0.0175586929266393,0.0207438153831069,0.868186818681868
0.017586793667395,0.0207596828469216,0.868286828682868
0.0176147369334192,0.0207755442015248,0.868386838683868
0.0176423769870119,0.0207912736646507,0.868486848684868
0.0176698374019908,0.0208071696447368,0.868586858685869
0.017697133061805,0.0208229272916263,0.868686868686869
0.0177240004713427,0.020838789971298,0.868786878687869
0.017750396369842,0.0208547479616192,0.868886888688869
0.017776563086056,0.0208709449308007,0.868986898689869
0.0178023990413139,0.0208870247331442,0.869086908690869
0.0178279319082102,0.0209029697606215,0.869186918691869
0.0178531068080595,0.0209188942420906,0.869286928692869
0.0178784625078185,0.0209350132208083,0.869386938693869
0.0179037932496366,0.0209511161597437,0.86948694869487
0.0179290936786482,0.0209672820270331,0.86958695869587
0.0179543076308015,0.0209838364719442,0.86968696869687
0.0179797354946924,0.0210008011323024,0.86978697869787
0.0180050739933731,0.0210181478491581,0.86988698869887
0.018030241280281,0.0210355733157865,0.86998699869987
0.018055409450568,0.0210529551544056,0.87008700870087
0.0180802519517356,0.0210702172604172,0.87018701870187
0.0181050502492088,0.0210874499370014,0.87028702870287
0.018129779092241,0.021104880133182,0.87038703870387
0.0181543739246787,0.0211222972970395,0.87048704870487
0.0181789618786703,0.0211397083367968,0.870587058705871
0.0182034766313038,0.0211571832627292,0.870687068706871
0.018227669307888,0.0211745414386992,0.870787078707871
0.0182517762917369,0.0211918736939443,0.870887088708871
0.0182758231363279,0.021209171432888,0.870987098709871
0.0182995506095976,0.0212263555881383,0.871087108710871
0.018323214459721,0.0212435049590958,0.871187118711871
0.0183466217527325,0.0212607072831713,0.871287128712871
0.018369591753239,0.0212776589558716,0.871387138713871
0.0183924940610997,0.0212945753529615,0.871487148714872
0.0184153895302168,0.0213114900527726,0.871587158715872
0.0184382116292405,0.0213283684397473,0.871687168716872
0.0184609577526988,0.0213452101019729,0.871787178717872
0.018483625314971,0.0213620146573136,0.871887188718872
0.0185062117453247,0.0213787817137078,0.871987198719872
0.0185287144928785,0.0213955108890197,0.872087208720872
0.0185511310117141,0.0214122017862247,0.872187218721872
0.018573458755913,0.0214288540132617,0.872287228722872
0.0185957736712637,0.0214455072527107,0.872387238723872
0.018618074526991,0.0214621615393112,0.872487248724872
0.0186402779430259,0.0214787753641714,0.872587258725873
0.0186622465737699,0.0214952681263925,0.872687268726873
0.0186841997999705,0.021511763335276,0.872787278727873
0.0187061364007778,0.0215282610057103,0.872887288728873
0.0187279651598559,0.0215447164377202,0.872987298729873
0.0187496835660259,0.0215611291945793,0.873087308730873
0.0187711620752167,0.0215774235736763,0.873187318731873
0.0187925260081534,0.0215936748954864,0.873287328732873
0.0188137728387686,0.0216098827133572,0.873387338733873
0.0188350003045228,0.0216260954741808,0.873487348734873
0.0188558751977977,0.0216421693013084,0.873587358735874
0.0188766262889657,0.0216581984780892,0.873687368736874
0.0188969751994663,0.0216741733915717,0.873787378737874
0.0189171200543579,0.021690188632799,0.873887388738874
0.0189370480198294,0.0217062504946063,0.873987398739874
0.0189568454337808,0.0217222644107649,0.874087408740874
0.0189765098594754,0.0217382299445481,0.874187418741874
0.0189959015592429,0.021754258560532,0.874287428742874
0.0190151296750674,0.0217702389529501,0.874387438743874
0.0190345001241085,0.0217864070237243,0.874487448744874
0.0190538565929311,0.0218027742220432,0.874587458745875
0.0190730965698569,0.0218192075844642,0.874687468746875
0.0190924734655804,0.0218358243770811,0.874787478747875
0.0191118618055296,0.0218526379547993,0.874887488748875
0.0191310302634882,0.0218696717420534,0.874987498749875
0.0191501450983503,0.0218871000225917,0.875087508750875
0.0191690994758357,0.0219044616526732,0.875187518751875
0.0191879842499962,0.0219220196311293,0.875287528752875
0.0192068169395293,0.0219399678447838,0.875387538753875
0.0192257221554791,0.0219580309969771,0.875487548754875
0.0192444189287012,0.0219763133859969,0.875587558755876
0.0192629423362936,0.0219945189359235,0.875687568756876
0.0192812818620749,0.0220128305905979,0.875787578757876
0.0192995230846361,0.0220311723049757,0.875887588758876
0.0193176683563461,0.0220500484339317,0.875987598759876
0.0193356314484868,0.0220688401803325,0.876087608760876
0.0193535019694458,0.0220881651303873,0.876187618761876
0.0193713122618163,0.0221075744977368,0.876287628762876
0.0193890222856964,0.0221272125610169,0.876387638763876
0.0194067265576866,0.0221470380396245,0.876487648764877
0.0194243748542113,0.0221670483727529,0.876587658765877
0.0194418161918867,0.0221871637436263,0.876687668766877
0.0194591138712768,0.0222075085151484,0.876787678767877
0.0194762702695647,0.0222280828014637,0.876887688768877
0.0194933764988677,0.0222488386072956,0.876987698769877
0.0195103503553016,0.0222695956389399,0.877087708770877
0.0195270568952647,0.0222902099850086,0.877187718771877
0.0195437940358768,0.0223109372199782,0.877287728772877
0.019560318614634,0.0223319124661112,0.877387738773877
0.0195766930784978,0.0223528134289951,0.877487748774877
0.0195929556857241,0.0223737183025685,0.877587758775878
0.0196091058060365,0.0223946275434094,0.877687768776878
0.0196248559590921,0.0224155370125391,0.877787778777878
0.0196403035151037,0.0224363837865669,0.877887788778878
0.0196555032386128,0.02245710230189,0.877987798779878
0.0196704357052049,0.0224776795559621,0.878087808780878
0.0196850250087937,0.0224982612318925,0.878187818781878
0.0196992565686615,0.0225189429529873,0.878287828782878
0.019713241710426,0.0225394676013378,0.878387838783878
0.0197271000525501,0.022559999748485,0.878487848784879
0.0197408314908148,0.0225805397120485,0.878587858785879
0.0197544276777843,0.0226009763649224,0.878687868786879
0.0197678680078963,0.0226213073894777,0.878787878787879
0.0197809898252524,0.0226414051076575,0.878887888788879
0.0197937491792608,0.0226611766405865,0.878987898789879
0.0198062624625621,0.0226807833687226,0.879087908790879
0.0198184117440465,0.0227000662887909,0.879187918791879
0.0198303675803967,0.0227193786879145,0.879287928792879
0.0198421657087636,0.0227385918160712,0.879387938793879
0.0198538063127712,0.0227577072117301,0.879487948794879
0.0198652895859685,0.0227767264034348,0.87958795879588
0.0198766157070169,0.0227956509246919,0.87968796879688
0.0198875696227333,0.0228142531167966,0.87978797879788
0.0198983681530589,0.0228327652091962,0.87988798879888
0.0199090114716917,0.0228511886857688,0.87998799879988
0.0199194997572925,0.02286952502543,0.88008800880088
0.0199296108747576,0.0228875408920276,0.88018801880188
0.019939344675203,0.0229052379332125,0.88028802880288
0.0199487010295957,0.0229226177867101,0.88038803880388
0.0199576798237913,0.0229396820654315,0.880488048804881
0.0199662809585337,0.0229564323723624,0.880588058805881
0.0199745043494551,0.0229728702956002,0.880688068806881
0.0199823499270762,0.0229889973984279,0.880788078807881
0.0199898176417692,0.0230048152391663,0.880888088808881
0.0199969074637572,0.0230203253662098,0.880988098809881
0.0200036193682261,0.0230355292932139,0.881088108810881
0.0200099533551759,0.023050428548722,0.881188118811881
0.0200161502297788,0.0230652753225787,0.881288128812881
0.0200222100466258,0.0230800709051128,0.881388138813881
0.0200281328702331,0.0230948165519138,0.881488148814881
0.0200336733842398,0.0231092583212675,0.881588158815882
0.0200388317127161,0.0231233977020152,0.881688168816882
0.0200436079946205,0.0231372361631468,0.881788178817882
0.0200480023788372,0.0231507751835777,0.881888188818882
0.0200520150440269,0.0231640162174097,0.881988198819882
0.020055899043562,0.0231772235240262,0.882088208820882
0.0200596544022564,0.0231903983143513,0.882188218821882
0.0200630254364521,0.0232032758327212,0.882288228822882
0.0200662695320488,0.0232161250085179,0.882388238823882
0.0200691282113297,0.0232286779694366,0.882488248824883
0.0200718419122196,0.023241183351954,0.882588258825883
0.0200741652290269,0.023253437179866,0.882688268826883
0.0200763453788665,0.0232656476527229,0.882788278827883
0.0200781338542946,0.0232776072905808,0.882888288828883
0.0200797810138808,0.0232895277272506,0.882988298829883
0.0200812869618441,0.0233014103126148,0.883088308830883
0.0200826518172917,0.0233132563816677,0.883188318831883
0.0200838757142194,0.0233250672545152,0.883288328832883
0.0200849587965484,0.0233368442363746,0.883388338833883
0.0200859012230887,0.0233485886076494,0.883488348834883
0.0200867031625753,0.0233603016537058,0.883588358835884
0.0200873647936692,0.0233719846251704,0.883688368836884
0.0200878863148827,0.0233836387726699,0.883788378837884
0.0200882679396163,0.0233952653319423,0.883888388838884
0.0200885098763078,0.0234068655188746,0.883988398839884
0.0200886123730972,0.0234184405394282,0.884088408840884
0.0200885756731622,0.0234299915846761,0.884188418841884
0.020088400044494,0.0234415198357655,0.884288428842884
0.0200880857600469,0.0234530264589554,0.884388438843884
0.0200876331225519,0.0234645126056163,0.884488448844885
0.0200870424446657,0.0234759794271187,0.884588458845885
0.0200863140440077,0.0234874280450562,0.884688468846885
0.0200854482778998,0.0234988595760599,0.884788478847885
0.0200844454937384,0.0235102751367605,0.884888488848885
0.0200833060786219,0.023521675818975,0.884988498849885
0.020082030424612,0.0235330626996317,0.885088508850885
0.0200806189436215,0.023544436860622,0.885188518851885
0.020079072072377,0.0235557993540602,0.885288528852885
0.0200773902476053,0.0235671512419864,0.885388538853885
0.0200755739457356,0.0235784935566639,0.885488548854885
0.0200736236431971,0.0235898273452442,0.885588558855886
0.0200715398412329,0.0236011536251022,0.885688568856886
0.0200693230659004,0.023612473403687,0.885788578857886
0.0200669738531821,0.0236237876934108,0.885888588858886
0.0200644927539496,0.0236350974818713,0.885988598859886
0.0200618803488507,0.0236464037517039,0.886088608860886
0.020059137233422,0.023657707475618,0.886188618861886
0.0200562640131256,0.0236690096213605,0.886288628862886
0.0200532613281631,0.0236803111417896,0.886388638863886
0.0200501298236991,0.0236916129798382,0.886488648864887
0.0200468701746748,0.0237029160784391,0.886588658865887
0.0200434830659573,0.0237142213606737,0.886688668866887
0.0200399692121903,0.0237255297545862,0.886788678867887
0.0200363293329803,0.0237368421683701,0.886888688868887
0.0200325641826737,0.0237481595102181,0.886988698869887
0.0200286745205793,0.0237594826783981,0.887088708870887
0.0200246611407458,0.0237708125612517,0.887188718871887
0.0200205248471475,0.0237821500371954,0.887288728872887
0.0200162664636097,0.0237934959796825,0.887388738873887
0.0200118868338092,0.0238048512572038,0.887488748874887
0.0200073868311994,0.0238162167283244,0.887588758875888
0.0200027673391595,0.0238275932416838,0.887688768876888
0.0199980292609197,0.0238389816459213,0.887788778877888
0.019993173509636,0.0238503827896765,0.887888788878888
0.0199882010431295,0.0238617974967748,0.887988798879888
0.019983112809296,0.0238732266059302,0.888088808880888
0.0199779098006959,0.0238846709360052,0.888188818881888
0.0199725930098901,0.0238961313008997,0.888288828882888
0.0199671634592163,0.0239076085095507,0.888388838883888
0.0199616221908634,0.0239191033708953,0.888488848884888
0.0199559702619085,0.0239306166690564,0.888588858885889
0.0199502087443173,0.0239421492080084,0.888688868886889
0.0199443387398322,0.0239537017718743,0.888788878887889
0.0199383613601213,0.0239652751298886,0.888888888888889
0.0199322777416668,0.0239768700661744,0.888988898889889
0.019926089040802,0.0239884873450035,0.889088908890889
0.0199197964237856,0.0240001277306475,0.889188918891889
0.0199134010816908,0.024011791977453,0.889288928892889
0.0199069042254417,0.0240234808348031,0.889388938893889
0.0199003070808508,0.0240351950570441,0.889488948894889
0.0198936108886191,0.0240469353836337,0.88958895889589
0.0198868169192245,0.0240587025441041,0.88968896889689
0.0198799264481075,0.0240704972779132,0.88978897889789
0.0198729407755228,0.0240823203096303,0.88988898889889
0.0198658612166133,0.024094172358862,0.88998899889989
0.0198586891014106,0.0241060541402518,0.89008900890089
0.0198514257797974,0.0241179663684439,0.89018901890189
0.0198440726215074,0.0241299097431934,0.89028902890289
0.0198366310062003,0.0241418849642557,0.89038903890389
0.0198291023333866,0.0241538927313862,0.89048904890489
0.0198214880224285,0.0241659337294518,0.890589058905891
0.0198137894976504,0.0241780086482822,0.890689068906891
0.0198060082081913,0.0241901181628187,0.890789078907891
0.0197981456180782,0.0242022629480028,0.890889088908891
0.019790203201264,0.0242144436738129,0.890989098909891
0.0197821824565153,0.0242266610052648,0.891089108910891
0.0197740848825992,0.0242389156024113,0.891189118911891
0.0197659120080589,0.0242512081253056,0.891289128912891
0.0197576653664011,0.0242635392141491,0.891389138913891
0.019749346496095,0.0242759095339576,0.891489148914892
0.0197409569653866,0.0242883197199702,0.891589158915892
0.0197324983425218,0.0243007704074255,0.891689168916892
0.0197239722205609,0.0243132622414882,0.891789178917892
0.019715380187601,0.0243257958425088,0.891889188918892
0.019706723866479,0.0243383718407633,0.891989198919892
0.019698004875069,0.0243509908466766,0.892089208920892
0.0196892248510963,0.0243636534855621,0.892189218921892
0.0196803854372492,0.0243763603529562,0.892289228922892
0.0196714882960665,0.0243891120642465,0.892389238923892
0.0196625350900881,0.0244019092149697,0.892489248924892
0.019653527506667,0.0244147523956992,0.892589258925893
0.0196444672232309,0.0244276421920461,0.892689268926893
0.0196353559519473,0.0244405791945838,0.892789278927893
0.0196261953900951,0.024453563974035,0.892889288928893
0.0196169872647301,0.024466597101122,0.892989298929893
0.0196077332929824,0.0244796791366418,0.893089308930893
0.0195984352167962,0.0244928106463539,0.893189318931893
0.0195890947731529,0.024505992171204,0.893289328932893
0.019579713718885,0.0245192242571005,0.893389338933893
0.0195702938008995,0.0245325074400262,0.893489348934894
0.0195608367958804,0.0245458422510011,0.893589358935894
0.0195513444656229,0.024559229206157,0.893689368936894
0.0195418186016993,0.0245726688265882,0.893789378937894
0.0195322609758304,0.0245861616185006,0.893889388938894
0.0195226733895143,0.0245997080781746,0.893989398939894
0.0195130576392859,0.0246133087068535,0.894089408940894
0.0195034155266431,0.0246269639859293,0.894189418941894
0.0194937488630092,0.0246406743967939,0.894289428942894
0.0194840594598077,0.0246544404158766,0.894389438943894
0.0194743491433504,0.0246682624997551,0.894489448944894
0.0194646197349865,0.0246821411149333,0.894589458945895
0.0194548730659905,0.0246960767031004,0.894689468946895
0.0194451109676371,0.0247100697158719,0.894789478947895
0.0194353352860894,0.0247241205850114,0.894889488948895
0.0194255478675103,0.024738229747246,0.894989498949895
0.0194157505580631,0.0247523976144882,0.895089508950895
0.0194059452088735,0.0247666246036136,0.895189518951895
0.0193961336859557,0.0247809111265349,0.895289528952895
0.0193863178453986,0.0247952575802764,0.895389538953895
0.019376499563142,0.0248096643618625,0.895489548954896
0.0193666807101629,0.0248241318583918,0.895589558955896
0.0193568631624012,0.0248386604371118,0.895689568956896
0.0193470488007596,0.0248532504801585,0.895789578957896
0.0193373631444752,0.0248681464999184,0.895889588958896
0.0193278075632815,0.0248833474442774,0.895989598959896
0.0193183834368384,0.0248988522561579,0.896089608960896
0.0193090921547307,0.0249146598735201,0.896189618961896
0.019299935101581,0.0249307692492123,0.896289628962896
0.0192909136768997,0.0249471793261572,0.896389638963896
0.0192820293000488,0.0249638890572032,0.896489648964896
0.0192732833854275,0.0249808973951988,0.896589658965897
0.0192647008611999,0.0249982595711887,0.896689668966897
0.0192562828291085,0.0250159744288397,0.896789678967897
0.0192480303809702,0.0250340408167814,0.896889688968897
0.0192399445986761,0.0250524576034943,0.896989698969897
0.0192320265641175,0.0250712236624219,0.897089708970897
0.0192242773492602,0.0250903378719706,0.897189718971897
0.0192166980062185,0.0251097991353608,0.897289728972897
0.0192092896019952,0.0251296063458872,0.897389738973897
0.0192020531787792,0.0251497584166956,0.897489748974898
0.0191949897737966,0.0251702542758206,0.897589758975898
0.019188100429236,0.0251910928463335,0.897689768976898
0.0191813861624725,0.025212273100934,0.897789778977898
0.019174847980955,0.0252337940172844,0.897889788978898
0.0191684868871701,0.0252556545829728,0.897989798979898
0.0191623038836042,0.0252778538004757,0.898089808980898
0.0191562999479295,0.0253003906871577,0.898189818981898
0.0191504760677441,0.0253232642752722,0.898289828982898
0.0191448332107948,0.0253464736020351,0.898389838983898
0.0191393723398655,0.0253700177245138,0.898489848984898
0.0191340943978889,0.0253938957146639,0.898589858985899
0.0191290003377234,0.025418106644441,0.898689868986899
0.0191240910874134,0.0254426496155776,0.898789878987899
0.0191193675750031,0.0254675237298064,0.898889888988899
0.0191148307136486,0.0254927281087108,0.898989898989899
0.0191104814214686,0.0255182618838004,0.899089908990899
0.0191063205868048,0.0255441242014727,0.899189918991899
0.019102349102962,0.0255703142130883,0.899289928992899
0.0190985678483567,0.0255968310997846,0.899389938993899
0.0190949777014049,0.0256236740327734,0.8994899489949
0.0190915795206718,0.0256508422180059,0.8995899589959
0.0190883741597597,0.0256783348515079,0.8996899689969
0.0190853624623452,0.0257061511590821,0.8997899789979
0.0190825452621795,0.0257342903714938,0.8998899889989
0.0190799233930136,0.0257627517343967,0.8999899989999
0.0190774976588216,0.0257915345033705,0.9000900090009
0.0190752688784663,0.0258206379389572,0.9001900190019
0.0190732378459963,0.0258500613314759,0.9002900290029
0.0190714053405718,0.0258798039811712,0.9003900390039
0.0190697721512786,0.0259098651882879,0.9004900490049
0.0190683390423885,0.0259402442778844,0.900590059005901
0.0190671067732107,0.0259709405799824,0.900690069006901
0.0190660760931282,0.0260019534394917,0.900790079007901
0.0190652477366363,0.0260332822162106,0.900890089008901
0.0190646224382299,0.0260649262749001,0.900990099009901
0.0190642009175156,0.0260968849902471,0.901090109010901
0.0190639838742486,0.0261291577518265,0.901190119011901
0.0190639720131473,0.0261617439641021,0.901290129012901
0.0190641660190784,0.0261946430364999,0.901390139013901
0.0190645665669833,0.0262278543834094,0.901490149014902
0.0190651743268406,0.0262613774440334,0.901590159015902
0.0190659899537405,0.0262952116575753,0.901690169016902
0.0190670140928473,0.0263293564781266,0.901790179017902
0.0190682473744372,0.0263638113597788,0.901890189018902
0.0190696904287863,0.0263985757764747,0.901990199019902
0.0190713438712823,0.0264336492120829,0.902090209020902
0.0190732083073873,0.0264690311504715,0.902190219021902
0.0190752843326378,0.0265047210953603,0.902290229022902
0.0190775725376073,0.0265407185504689,0.902390239023902
0.019080073502944,0.0265770230344051,0.902490249024902
0.0190827877844818,0.0266136340757027,0.902590259025903
0.0190857159479806,0.0266505512078583,0.902690269026903
0.0190888585443114,0.0266877739842192,0.902790279027903
0.0190922161094571,0.0267253019432449,0.902890289028903
0.0190957891645122,0.0267631346630969,0.902990299029903
0.0190995782404966,0.0268012717070485,0.903090309030903
0.0191037138889305,0.0268395329848709,0.903190319031903
0.0191081975093244,0.0268779201342892,0.903290329032903
0.0191130305011893,0.0269164347930288,0.903390339033903
0.019118214283887,0.0269550786087406,0.903490349034903
0.0191237503015933,0.0269938532390012,0.903590359035904
0.0191296399935216,0.0270327603364242,0.903690369036904
0.0191358848336245,0.0270718015585861,0.903790379037904
0.019142486290892,0.0271109785878776,0.903890389038904
0.0191494458640909,0.0271502930918006,0.903990399039904
0.0191567650619135,0.0271897467527456,0.904090409040904
0.0191644454079408,0.0272293412531034,0.904190419041904
0.0191724884307163,0.02726907828519,0.904290429042904
0.0191808956835976,0.0273089595413214,0.904390439043904
0.0191897039161478,0.0273488409364114,0.904490449044904
0.0191989162747846,0.0273887257806501,0.904590459045905
0.019208535945628,0.0274286173991162,0.904690469046905
0.0192185661644264,0.027468519121851,0.904790479047905
0.0192290101967046,0.0275084342788961,0.904890489048905
0.0192398713526529,0.0275483662102185,0.904990499049905
0.0192511529871268,0.0275883182706736,0.905090509050905
0.0192628584748328,0.0276282938002285,0.905190519051905
0.0192749912401058,0.0276682961487757,0.905290529052905
0.0192875547271317,0.0277083286711709,0.905390539053905
0.0193005524197986,0.0277483947321951,0.905490549054905
0.0193139878268092,0.0277884976916664,0.905590559055906
0.019327864501531,0.0278286409441428,0.905690569056906
0.0193421860072571,0.0278688278742566,0.905790579057906
0.019356955932095,0.0279090618120491,0.905890589058906
0.0193721778542261,0.0279493460677106,0.905990599059906
0.0193878553617577,0.0279896838968406,0.906090609060906
0.0194039920279087,0.0280300785004476,0.906190619061906
0.0194205914308606,0.0280705330795399,0.906290629062906
0.0194376571587208,0.0281110508103122,0.906390639063906
0.0194551927847079,0.028151634868959,0.906490649064907
0.0194732018919666,0.0281922884118236,0.906590659065907
0.0194916880537156,0.0282330145753981,0.906690669066907
0.0195106548332481,0.0282738164912117,0.906790679067907
0.0195301057888945,0.0283146972659797,0.906890689068907
0.0195501483852112,0.0283556505076107,0.906990699069907
0.0195707861755656,0.0283966800424264,0.907090709070907
0.019592022723251,0.0284377897215627,0.907190719071907
0.0196138615816351,0.0284789834060812,0.907290729072907
0.019636306314011,0.0285202649818572,0.907390739073907
0.0196593604687835,0.0285616383347662,0.907490749074907
0.0196830275943575,0.0286031073804605,0.907590759075908
0.0197073112242494,0.0286446760494809,0.907690769076908
0.0197322148721243,0.0286863482773308,0.907790779077908
0.0197577420268334,0.0287281280193649,0.907890789078908
0.0197838961673022,0.0287700192408638,0.907990799079908
0.0198106807178655,0.0288120259219959,0.908090809080908
0.0198380990730812,0.0288541520478931,0.908190819081908
0.0198661546026931,0.0288964016384262,0.908290829082908
0.0198948504928213,0.028938778529843,0.908390839083908
0.0199241898055159,0.0289812864839487,0.908490849084909
0.0199541755383104,0.0290239292625485,0.908590859085909
0.0199848106043706,0.0290667106423366,0.908690869086909
0.020016097807681,0.0291096343900808,0.908790879087909
0.0200480398628952,0.0291527042675867,0.908890889088909
0.0200806393655597,0.0291959240168085,0.908990899089909
0.0201138987722622,0.0292392973747373,0.909090909090909
0.0201478204204837,0.0292828280535507,0.909190919091909
0.0201824064839321,0.0293265197654258,0.909290929092909
0.0202176589874316,0.0293703761729122,0.909390939093909
0.0202535797572938,0.0294144009038193,0.909490949094909
0.0202901704312442,0.0294585975661056,0.90959095909591
0.0203274324385701,0.0295029696833621,0.90969096909691
0.0203653669653819,0.0295475207494025,0.90979097909791
0.0204039749695007,0.0295922541885616,0.90989098909891
0.0204432571556444,0.029637173375546,0.90999099909991
0.0204832139655029,0.0296822816205462,0.91009100910091
0.0205238457166955,0.029727582337971,0.91019101910191
0.020565152463813,0.0297730788975644,0.91029102910291
0.0206071339487896,0.0298187745698142,0.91039103910391
0.0206497896257169,0.0298646725507661,0.910491049104911
0.0206931186558811,0.0299107760017261,0.910591059105911
0.0207371199425025,0.0299570880343725,0.910691069106911
0.020781792145624,0.0300036117554203,0.910791079107911
0.0208271337168507,0.0300503502963988,0.910891089108911
0.0208731429688294,0.0300973068831308,0.910991099109911
0.0209198181496903,0.0301444848903228,0.911091109110911
0.020967157522452,0.0301918879160077,0.911191119111911
0.021015159528794,0.0302395199403541,0.911291129112911
0.0210638230272715,0.0302873855043278,0.911391139113911
0.0211131474372363,0.030335489863538,0.911491149114911
0.0211631331457874,0.030383839340597,0.911591159115912
0.0212138331457448,0.0304324015383208,0.911691169116912
0.0212652378043062,0.0304811765113001,0.911791179117912
0.0213173365904018,0.0305301639369526,0.911891189118912
0.0213701181094335,0.0305793631998909,0.911991199119912
0.0214235701926063,0.0306287734465125,0.912091209120912
0.0214776798572252,0.0306783935949262,0.912191219121912
0.0215324333066949,0.0307282222853237,0.912291229122912
0.0215878158858558,0.0307782579097566,0.912391239123912
0.0216438121603875,0.0308284986121361,0.912491249124913
0.0217004059168096,0.0308789423378616,0.912591259125913
0.0217575800532997,0.0309295867196755,0.912691269126913
0.0218153165648053,0.0309804290528494,0.912791279127913
0.0218735965430434,0.0310314662802965,0.912891289128913
0.0219324002211659,0.031082695052124,0.912991299129913
0.0219917070432389,0.031134111745485,0.913091309130913
0.0220514956096519,0.0311857124099875,0.913191319131913
0.0221117437168203,0.0312374928024342,0.913291329132913
0.0221724283819988,0.0312894483570457,0.913391339133913
0.0222335258929105,0.0313415742350878,0.913491349134913
0.022295011852411,0.0313938653248727,0.913591359135914
0.0223568612479689,0.0314463162913861,0.913691369136914
0.0224190484615901,0.0314989215365852,0.913791379137914
0.0224815473144839,0.0315516752341382,0.913891389138914
0.0225443311315791,0.0316045713393498,0.913991399139914
0.0226073727861896,0.03165760360405,0.914091409140914
0.0226706447893444,0.0317107656162961,0.914191419141914
0.0227341193394159,0.0317640508003729,0.914291429142914
0.0227977683915989,0.0318174524713834,0.914391439143914
0.0228615637273906,0.0318709638302863,0.914491449144915
0.0229254770290317,0.0319245780085609,0.914591459145915
0.0229894799638745,0.0319782881029472,0.914691469146915
0.023053544511928,0.0320320874186223,0.914791479147915
0.0231176431395561,0.0320859695585323,0.914891489148915
0.0231817484868207,0.0321399281653251,0.914991499149915
0.0232458334518496,0.0321939569461655,0.915091509150915
0.0233099137121404,0.0322478917364623,0.915191519151915
0.0233739639921326,0.0323017308836018,0.915291529152915
0.0234379595572115,0.0323554723826112,0.915391539153915
0.0235018762633361,0.0324091139009727,0.915491549154915
0.0235656906215553,0.0324626527935119,0.915591559155916
0.0236293798327478,0.0325160860924718,0.915691569156916
0.023692921817399,0.032569410522402,0.915791579157916
0.0237562952652289,0.0326226225200092,0.915891589158916
0.023819501019914,0.0326759263344519,0.915991599159916
0.0238825220540742,0.0327293126604727,0.916091609160916
0.0239453416232089,0.0327827723168843,0.916191619161916
0.0240079433103629,0.032836296261458,0.916291629162916
0.0240703110559024,0.0328898756207003,0.916391639163916
0.0241324291674418,0.0329435016650392,0.916491649164917
0.0241942823595446,0.0329971658634147,0.916591659165917
0.0242558557785388,0.0330508598535021,0.916691669166917
0.0243170898509262,0.0331045227615486,0.916791679167917
0.0243779713111316,0.0331581470937201,0.916891689168917
0.0244384872459395,0.0332117254455133,0.916991699169917
0.0244986251193069,0.0332652505067179,0.917091709170917
0.0245583727773271,0.0333187150713425,0.917191719171917
0.0246177184879318,0.0333721120425778,0.917291729172917
0.0246766509408906,0.0334254344377583,0.917391739173917
0.0247351598929762,0.0334786759690117,0.917491749174917
0.0247932355426509,0.0335318304526842,0.917591759175918
0.0248508681777076,0.0335848915314241,0.917691769176918
0.0249080485722935,0.0336378529620238,0.917791779177918
0.0249647679422458,0.0336907086352718,0.917891789178918
0.0250210179897562,0.0337434525660267,0.917991799179918
0.025076790868632,0.0337960789081052,0.918091809180918
0.0251321080231487,0.0338486211455457,0.918191819181918
0.0251869620636913,0.0339010722460549,0.918291829182918
0.0252414985592246,0.0339533213604441,0.918391839183918
0.0252957103682739,0.0340053609402888,0.918491849184918
0.0253495908009793,0.0340571836108622,0.918591859185919
0.0254031335843567,0.0341087821512847,0.918691869186919
0.0254563328821486,0.034160149529263,0.918791879187919
0.0255091832848989,0.0342112788812393,0.918891889188919
0.0255616798893573,0.0342621636116474,0.918991899189919
0.0256138182091489,0.0343127973135071,0.919091909190919
0.0256655941598861,0.0343631737733881,0.919191919191919
0.0257170040393173,0.0344132869217812,0.919291929192919
0.0257680445174009,0.034463130867838,0.919391939193919
0.0258187125866778,0.0345126998447803,0.91949194919492
0.0258690056069365,0.0345619882396772,0.91959195919592
0.0259189212803984,0.0346109906083324,0.91969196919692
0.025968457651719,0.0346597016455087,0.91979197919792
0.0260176130980614,0.0347081162047784,0.91989198919892
0.0260663863042825,0.0347562292687467,0.91999199919992
0.026114776267896,0.0348040359540145,0.92009200920092
0.0261627822792207,0.0348515315062158,0.92019201920192
0.0262104039064929,0.0348987113099428,0.92029202920292
0.0262576410405309,0.0349455708937092,0.92039203920392
0.0263043563605499,0.0349916963001139,0.92049204920492
0.0263505521891423,0.0350370841693384,0.920592059205921
0.0263962310523752,0.0350817312308953,0.920692069206921
0.0264413956946791,0.0351256343433293,0.920792079207921
0.0264860490391457,0.0351687904495534,0.920892089208921
0.026530194167676,0.035211196581811,0.920992099209921
0.0265738343557209,0.0352528499113035,0.921092109210921
0.0266169730970941,0.0352937477978195,0.921192119211921
0.0266596140344937,0.03533388773018,0.921292129212921
0.0267017609346881,0.0353732673312021,0.921392139213921
0.026743539391356,0.0354118956629657,0.921492149214922
0.0267849544516693,0.0354497712961832,0.921592159215922
0.0268260112025017,0.0354868929454886,0.921692169216922
0.0268667147803555,0.0355232594495855,0.921792179217922
0.0269070706294266,0.0355588700392395,0.921892189218922
0.0269470845760466,0.0355937244315708,0.921992199219922
0.0269867624663988,0.0356278224975462,0.922092209220922
0.0270261098091954,0.0356611639939886,0.922192219221922
0.0270651308178568,0.035693747779453,0.922292229222922
0.027103829755432,0.0357255730301139,0.922392239223922
0.0271422119172323,0.0357566400834421,0.922492249224922
0.0271802830551479,0.0357869499270354,0.922592259225923
0.0272180489359566,0.0358165038412974,0.922692269226923
0.0272555153165111,0.0358453034589905,0.922792279227923
0.0272926879735151,0.0358733507503478,0.922892289228923
0.0273295726687842,0.0359006480627758,0.922992299229923
0.0273664742226981,0.0359274107918901,0.923092309230923
0.0274033957767119,0.0359536411560646,0.923192319231923
0.0274403405516852,0.0359793418203246,0.923292329232923
0.0274773118280316,0.0360045159310878,0.923392339233923
0.0275143129308295,0.0360291671112013,0.923492349234924
0.0275513472099717,0.0360532995046064,0.923592359235924
0.0275884180401648,0.0360769177713757,0.923692369236924
0.0276255288010783,0.0361000271373419,0.923792379237924
0.0276626828475676,0.0361226333841716,0.923892389238924
0.0276998838521078,0.0361447430677288,0.923992399239924
0.0277371355070248,0.0361663633989676,0.924092409240924
0.027774441067918,0.0361875019461638,0.924192419241924
0.0278118037109821,0.0362081669227581,0.924292429242924
0.0278492265478949,0.0362283672072067,0.924392439243924
0.0278867127449255,0.036248112432312,0.924492449244924
0.0279242654931568,0.0362674129852227,0.924592459245925
0.0279618878347876,0.0362862799379543,0.924692469246925
0.0279995790998392,0.0363047233004822,0.924792479247925
0.0280373381121272,0.0363227537676489,0.924892489248925
0.0280754512254384,0.0363405298265979,0.924992499249925
0.0281139174769885,0.0363580647528297,0.925092509250925
0.0281527357898492,0.0363753726655216,0.925192519251925
0.0281919049729476,0.0363924685374528,0.925292529252925
0.0282314238451364,0.0364093682644844,0.925392539253925
0.0282712914585198,0.0364260887400009,0.925492549254926
0.0283115070736403,0.0364426477606173,0.925592559255926
0.02835207048206,0.0364590639715879,0.925692569256926
0.028392982666414,0.0364753568568809,0.925792579257926
0.0284342458252246,0.0364915462925259,0.925892589258926
0.0284758633282357,0.0365076520850737,0.925992599259926
0.0285178396518962,0.0365236936142734,0.926092609260926
0.0285601789699244,0.0365396892176856,0.926192619261926
0.0286028795354133,0.0365556543494815,0.926292629262926
0.0286459303756033,0.0365716009749818,0.926392639263926
0.0286892747507572,0.0365876033426956,0.926492649264926
0.0287330520660373,0.0366037005744065,0.926592659265927
0.0287772404751807,0.0366199240052586,0.926692669266927
0.028821817288248,0.0366363068761124,0.926792679267927
0.028866758658966,0.0366528837677858,0.926892689268927
0.0289120392274069,0.0366696897375255,0.926992699269927
0.0289576317874795,0.0366867593363727,0.927092709270927
0.0290035068551656,0.0367041254726802,0.927192719271927
0.0290494963849616,0.0367215066959116,0.927292729272927
0.0290955882974025,0.0367389462817172,0.927392739273927
0.029141772428666,0.0367564892228774,0.927492749274928
0.0291880399449611,0.0367741813657748,0.927592759275928
0.0292343826526984,0.0367920685270154,0.927692769276928
0.0292807924922845,0.0368101956398259,0.927792779277928
0.0293272611311716,0.0368286059748937,0.927892789278928
0.0293737797306057,0.036847340529942,0.927992799279928
0.0294203387272639,0.0368664374590074,0.928092809280928
0.0294669277091833,0.0368859316257878,0.928192819281928
0.0295135352768035,0.0369058542661706,0.928292829282928
0.0295601487898628,0.0369262328740899,0.928392839283928
0.0296067540200023,0.0369467565943961,0.928492849284928
0.029653345374142,0.0369674482907268,0.928592859285929
0.0296998423109371,0.0369884022513937,0.928692869286929
0.0297462554507878,0.0370096963725676,0.928792879287929
0.0297928174499423,0.0370312793438183,0.928892889288929
0.029839285567735,0.0370532347784666,0.928992899289929
0.0298859074877841,0.0370754252763229,0.929092909290929
0.0299326764209739,0.0370978993090933,0.929192919291929
0.0299792459635904,0.0371207899444392,0.929292929292929
0.0300256557237717,0.0371443771539816,0.929392939293929
0.0300718489270407,0.0371684173087127,0.92949294929493
0.0301178676629378,0.0371931832090018,0.92959295929593
0.0301634885159555,0.0372184512507551,0.92969296929693
0.0302087995709009,0.0372443837970658,0.92979297929793
0.0302542623883904,0.0372705661163354,0.92989298929893
0.0302998776880306,0.0372969982830058,0.92999299929993
0.030345633534278,0.0373234113379184,0.93009300930093
0.0303909627034578,0.0373503418296567,0.93019301930193
0.0304362204281121,0.0373777968103653,0.93029302930293
0.0304812290646746,0.0374056458575571,0.93039303930393
0.0305261202068542,0.0374341117614257,0.93049304930493
0.0305707606083281,0.0374629684563267,0.930593059305931
0.0306151402789721,0.0374921518377218,0.930693069306931
0.0306590795752096,0.0375218440157013,0.930793079307931
0.0307028137339467,0.0375518689347956,0.930893089308931
0.0307464616143376,0.0375821927337936,0.930993099309931
0.0307897638304722,0.0376131523324911,0.931093109310931
0.0308330107063801,0.0376446107922394,0.931193119311931
0.0308758529549583,0.0376768048784881,0.931293129312931
0.0309184318374577,0.0377092989364576,0.931393139313931
0.0309606823659608,0.0377424814842158,0.931493149314932
0.0310029413064167,0.0377760539048878,0.931593159315932
0.0310452258797547,0.0378100568885028,0.931693169316932
0.0310874446562383,0.0378443464938958,0.931793179317932
0.0311294716004989,0.0378789244530855,0.931893189318932
0.0311714932097453,0.0379136848151706,0.931993199319932
0.0312135299505809,0.0379488275513728,0.932093209320932
0.0312555464332508,0.0379844880320947,0.932193219321932
0.031297294056018,0.0380204028813318,0.932293229322932
0.0313386926745618,0.0380568834703655,0.932393239323932
0.0313797089884678,0.0380940904550842,0.932493249324932
0.0314203165410285,0.0381319356812022,0.932593259325933
0.0314609370167305,0.0381702976146138,0.932693269326933
0.0315012814712037,0.0382095038351178,0.932793279327933
0.0315414248824898,0.0382488636544035,0.932893289328933
0.0315812976522266,0.0382890498400966,0.932993299329933
0.0316207845540324,0.038329830450593,0.933093309330933
0.0316597581381396,0.0383709322339083,0.933193319331933
0.0316984410756348,0.038412476039281,0.933293329332933
0.0317365794496179,0.0384542411906716,0.933393339333933
0.0317742399353596,0.0384963318474091,0.933493349334933
0.0318115028012507,0.0385386592844846,0.933593359335934
0.0318484192137995,0.0385816083028265,0.933693369336934
0.0318851890797113,0.0386251103958893,0.933793379337934
0.0319215465118027,0.0386689039593895,0.933893389338934
0.0319574454850301,0.0387131811382068,0.933993399339934
0.031993097563725,0.0387578369342984,0.934093409340934
0.0320282694464746,0.0388027404884505,0.934193419341934
0.0320630427118499,0.0388479042275242,0.934293429342934
0.0320974478165787,0.0388935368473501,0.934393439343934
0.0321317424889946,0.0389396761744198,0.934493449344935
0.0321658474731187,0.0389863387150191,0.934593459345935
0.0321995209364787,0.0390332255793186,0.934693469346935
0.0322328507852202,0.0390805858752616,0.934793479347935
0.0322660445241013,0.0391286042042658,0.934893489348935
0.0322991108578799,0.039176941323943,0.934993499349935
0.0323319626992728,0.0392253438980411,0.935093509350935
0.0323647124508262,0.0392740143791838,0.935193519351935
0.0323972705637059,0.0393229700825938,0.935293529352935
0.0324299328408772,0.039372191797257,0.935393539353935
0.0324624130625493,0.039421361680396,0.935493549354935
0.0324952643679593,0.0394703849573441,0.935593559355936
0.0325284124788211,0.0395191575878799,0.935693569356936
0.0325617724964477,0.0395675154322264,0.935793579357936
0.0325949438679714,0.0396158160008527,0.935893589358936
0.0326282224261345,0.0396642310861796,0.935993599359936
0.0326615706322878,0.0397125926625545,0.936093609360936
0.0326952050234923,0.0397607156620563,0.936193619361936
0.032729104597162,0.039808773360984,0.936293629362936
0.0327631148711359,0.0398569381671461,0.936393639363936
0.0327973202974488,0.0399046952243747,0.936493649364937
0.0328318878645269,0.0399523326730658,0.936593659365937
0.0328662803786223,0.0399997059368155,0.936693669366937
0.0329008909434338,0.0400472979659251,0.936793679367937
0.0329358491526602,0.0400948190120501,0.936893689368937
0.0329710787329683,0.0401422360526933,0.936993699369937
0.0330065662004197,0.0401897331582522,0.937093709370937
0.0330420787349936,0.0402371146304796,0.937193719371937
0.0330776154185716,0.0402843791492696,0.937293729372937
0.0331134037262342,0.0403317246659825,0.937393739373937
0.0331492945406119,0.0403791324807731,0.937493749374937
0.0331852047397018,0.0404264169649233,0.937593759375938
0.0332212150782493,0.0404737615932944,0.937693769376938
0.0332573023551461,0.0405214673301676,0.937793779377938
0.033293468322262,0.0405695289894128,0.937893789378938
0.0333297129895225,0.0406176524951206,0.937993799379938
0.033365954391258,0.0406655339549552,0.938093809380938
0.0334020104471554,0.0407136290684618,0.938193819381938
0.033438178746789,0.0407615934368988,0.938293829382938
0.0334744388285186,0.0408096030512193,0.938393839383938
0.0335107076596715,0.0408574670866493,0.938493849384939
0.0335469230712029,0.040905197389402,0.938593859385939
0.0335830848497122,0.0409527936468205,0.938693869386939
0.0336193342068225,0.0410004324900595,0.938793879387939
0.0336557218276501,0.0410476753263592,0.938893889388939
0.0336923480054998,0.0410948097154675,0.938993899389939
0.0337291888395077,0.0411418685508487,0.939093909390939
0.0337658533847945,0.0411888988898098,0.939193919391939
0.033802588327455,0.041235555564375,0.939293929392939
0.0338392617065328,0.0412820770471981,0.939393939393939
0.0338761395729836,0.0413284057350145,0.939493949394939
0.033912846778533,0.0413743182321678,0.93959395939594
0.0339496652650348,0.0414203762933231,0.93969396939694
0.0339865070816779,0.0414665129007762,0.93979397939794
0.0340234103924244,0.0415125175472729,0.93989398939894
0.0340601276724657,0.0415585168339414,0.93999399939994
0.0340968713744752,0.0416045916098202,0.94009400940094
0.034133530301868,0.0416507210063192,0.94019401940194
0.0341701190204736,0.0416965076120254,0.94029402940294
0.0342067268756511,0.0417424248188797,0.94039403940394
0.0342436686382024,0.0417882720700498,0.940494049404941
0.034280451546363,0.0418336257306669,0.940594059405941
0.0343173327378924,0.0418786014439882,0.940694069406941
0.0343540275116179,0.0419231647532659,0.940794079407941
0.0343906288804108,0.0419678417157163,0.940894089408941
0.034427253271651,0.0420125279040192,0.940994099409941
0.0344638766157395,0.0420571876902053,0.941094109410941
0.0345003557308204,0.042101982013043,0.941194119411941
0.0345366446117011,0.0421463631377885,0.941294129412941
0.0345731367988076,0.0421906398947674,0.941394139413941
0.0346095253824192,0.042235017525699,0.941494149414941
0.0346459530778885,0.0422790553038177,0.941594159415942
0.0346821857053867,0.0423226834669886,0.941694169416942
0.0347182569573897,0.0423658217319326,0.941794179417942
0.0347541784319701,0.0424090918685025,0.941894189418942
0.0347899350322784,0.0424522452948126,0.941994199419942
0.0348257974147525,0.0424953237232297,0.942094209420942
0.0348618533316912,0.0425383003496498,0.942194219421942
0.0348981001577714,0.0425811752038497,0.942294229422942
0.0349342109980613,0.0426238968414041,0.942394239423942
0.034969938531227,0.0426665137141676,0.942494249424943
0.0350056963970504,0.0427088072255155,0.942594259425943
0.0350416410528879,0.0427510002152699,0.942694269426943
0.0350775912273634,0.0427927763493457,0.942794279427943
0.0351134056195235,0.0428341582779798,0.942894289428943
0.0351494017247493,0.0428754433624581,0.942994299429943
0.0351852162509051,0.0429166144463676,0.943094309430943
0.0352210533478931,0.0429574741589957,0.943194319431943
0.0352568301368878,0.0429976835457972,0.943294329432943
0.0352926271691597,0.0430375885638339,0.943394339433943
0.0353284963705264,0.0430774291150476,0.943494349434943
0.0353643542467743,0.0431168647510887,0.943594359435944
0.0354003824414904,0.0431562105306021,0.943694369436944
0.03543647413032,0.0431954927812623,0.943794379437944
0.0354726028416667,0.0432344353776219,0.943894389438944
0.035508895529018,0.043273288861874,0.943994399439944
0.0355453496960836,0.0433120530007671,0.944094409440944
0.0355818551289136,0.0433507536802863,0.944194419441944
0.0356184090930033,0.0433893902949697,0.944294429442944
0.0356549011709281,0.0434279440258646,0.944394439443944
0.0356914369264902,0.043466432495888,0.944494449444945
0.0357279058033065,0.0435048369059384,0.944594459445945
0.0357643929730182,0.0435429058056292,0.944694469446945
0.0358010291658062,0.0435808839654132,0.944794479447945
0.0358378119002685,0.0436187711172987,0.944894489448945
0.0358746240641581,0.043656591856942,0.944994499449945
0.0359114629626724,0.0436943454597738,0.945094509450945
0.0359483258910835,0.0437320311565594,0.945194519451945
0.0359853274008314,0.0437696238652879,0.945294529452945
0.0360224650005885,0.0438071232683398,0.945394539453945
0.0360597362139157,0.0438445290381699,0.945494549454945
0.0360971385594112,0.0438818408521961,0.945594559455946
0.0361346695556729,0.0439190583530965,0.945694569456946
0.0361723267212988,0.0439561811984376,0.945794579457946
0.0362101075897753,0.0439932090308975,0.945894589458946
0.0362480096896262,0.0440301414881915,0.945994599459946
0.0362860305593007,0.0440669782080349,0.946094609460946
0.0363241677372481,0.0441037188281432,0.946194619461946
0.0363624187817687,0.0441403629763058,0.946294629462946
0.0364007812362747,0.044176910270387,0.946394639463946
0.0364392526392153,0.044213360323288,0.946494649464947
0.036477830548891,0.0442497127429475,0.946594659465947
0.0365165125136767,0.044285967132341,0.946694669466947
0.0365552960769843,0.0443221230944441,0.946794679467947
0.0365941788020772,0.0443581802123814,0.946894689468947
0.0366331582373302,0.0443941380891287,0.946994699469947
0.0366722319460067,0.0444299963078102,0.947094709470947
0.0367113974864069,0.0444657544515505,0.947194719471947
0.0367506524168316,0.0445014121034741,0.947294729472947
0.0367899942955811,0.0445369688367799,0.947394739473947
0.0368294206809558,0.0445724242197039,0.947494749474947
0.0368689291262934,0.0446077778304076,0.947594759475948
0.0369085171849317,0.0446430292272018,0.947694769476948
0.036948182390357,0.0446781779832851,0.947794779477948
0.0369879222859814,0.0447132236569681,0.947894789478948
0.0370277343953658,0.0447481658164868,0.947994799479948
0.0370676162569593,0.0447830040151887,0.948094809480948
0.0371075653843973,0.0448177378312356,0.948194819481948
0.0371475792962777,0.0448523668179752,0.948294829482948
0.0371876555211243,0.0448868905535692,0.948394839483948
0.0372277915576838,0.0449213085963279,0.948494849484948
0.0372679849195914,0.044955620524413,0.948594859485949
0.0373082331055941,0.0449898259110235,0.948694869486949
0.0373485336243641,0.0450239243243951,0.948794879487949
0.0373888839647228,0.0450579153526155,0.948894889488949
0.0374292816303797,0.0450917985738462,0.948994899489949
0.0374697241051933,0.0451255735712117,0.949094909490949
0.0375102088730219,0.0451592399427247,0.949194919491949
0.0375507334276496,0.0451927972764727,0.949294929492949
0.0375912952430092,0.0452262451754313,0.949394939493949
0.0376318918029591,0.0452595832425762,0.94949494949495
0.0376725205913577,0.0452928110908086,0.94959495949595
0.037713223017841,0.0453259431469997,0.94969496949695
0.0377539969781801,0.0453589794558146,0.94979497949795
0.0377948403830346,0.0453919200569557,0.94989498949895
0.0378357511331383,0.0454247650199024,0.94999499949995
0.0378767271341881,0.0454575143992454,0.95009500950095
0.0379177662918806,0.0454901682793525,0.95019501950195
0.0379588665119127,0.0455227267346656,0.95029502950295
0.0380000257099067,0.045555189864441,0.95039503950395
0.0380412417816336,0.0455875577530461,0.95049504950495
0.0380825126476787,0.0456198305195884,0.950595059505951
0.0381238362137387,0.0456520082782123,0.950695069506951
0.0381652104053615,0.0456840911629134,0.950795079507951
0.0382066331431325,0.0457160793126505,0.950895089508951
0.0382481023525993,0.0457479728713447,0.950995099509951
0.0382896159692357,0.0457797720126942,0.951095109510951
0.0383311719235524,0.0458114769054343,0.951195119511951
0.0383727681609486,0.0458430877282259,0.951295129512951
0.0384144026317862,0.0458746046845442,0.951395139513951
0.0384560732913901,0.0459060279828267,0.951495149514952
0.0384977781099734,0.0459373578563252,0.951595159515952
0.0385395150577493,0.0459685945333287,0.951695169516952
0.038581282104931,0.045999738252052,0.951795179517952
0.0386230772366202,0.0460307892655979,0.951895189518952
0.0386648984379184,0.0460617478469206,0.951995199519952
0.0387067437088157,0.0460926142640116,0.952095209520952
0.0387486110592276,0.0461233888047134,0.952195219521952
0.0387904984990698,0.0461540717667944,0.952295229522952
0.038832404063072,0.0461846634480228,0.952395239523952
0.0388743257958893,0.0462151641560925,0.952495249524952
0.0389162617521028,0.0462455742185484,0.952595259525953
0.0389582100111071,0.0462758939530099,0.952695269526953
0.0390001686522972,0.0463061236919851,0.952795279527953
0.0390421357749193,0.0463362637630189,0.952895289528953
0.0390841095030334,0.0463663145135076,0.952995299529953
0.0391260879606996,0.0463962762759592,0.953095309530953
0.039168069301755,0.0464261494076954,0.953195319531953
0.0392100516949248,0.0464559342412241,0.953295329532953
0.0392520333387111,0.04648563113883,0.953395339533953
0.0392940124316163,0.0465152404429467,0.953495349534954
0.0393359872118447,0.0465447625059329,0.953595359535954
0.0393779559424153,0.0465741976751853,0.953695369536954
0.0394199169111605,0.0466035462981002,0.953795379537954
0.0394618684406526,0.0466328087171107,0.953895389538954
0.0395038088882036,0.0466619852696875,0.953995399539954
0.0395457366458649,0.046691076283376,0.954095409540954
0.0395876501652417,0.0467200820757955,0.954195419541954
0.0396295479277161,0.0467490029546398,0.954295429542954
0.0396714284841493,0.0467778392176771,0.954395439543954
0.0397132904399933,0.0468065911428243,0.954495449544954
0.0397551324751425,0.0468352589881476,0.954595459545955
0.0397969533290443,0.0468638429918613,0.954695469546955
0.0398387518453658,0.0468923433574403,0.954795479547955
0.0398805269471783,0.0469207602833969,0.954895489548955
0.0399222776568095,0.0469490939086897,0.954995499549955
0.0399640031206572,0.046977344347463,0.955095509550955
0.0400057026091891,0.0470055116840845,0.955195519551955
0.0400473755169431,0.0470335959384055,0.955295529552955
0.040089021397267,0.0470615970955376,0.955395539553955
0.0401306399672808,0.0470895150760757,0.955495549554956
0.040172231117803,0.0471173497509873,0.955595559555956
0.0402137949232755,0.0471451009068715,0.955695569556956
0.0402553316765039,0.0471727682906254,0.955795579557956
0.0402968418737683,0.0472003515449272,0.955895589558956
0.0403383262396383,0.0472278502479384,0.955995599559956
0.0403797857418607,0.0472552638934531,0.956095609560956
0.0404212215764712,0.0472825918760092,0.956195619561956
0.0404626351975713,0.0473098335107399,0.956295629562956
0.0405040283024399,0.0473369880085592,0.956395639563956
0.0405454028216078,0.0473640544811251,0.956495649564956
0.0405867609138948,0.0473910319507655,0.956595659565957
0.0406281366191728,0.047417945836962,0.956695669566957
0.0406695280615022,0.0474447971670149,0.956795679567957
0.0407109333450916,0.0474715869930388,0.956895689568957
0.0407523505592617,0.0474983163671481,0.956995699569957
0.0407937777883702,0.0475249863513827,0.957095709570957
0.0408352130969234,0.0475515980127455,0.957195719571957
0.0408766456610461,0.047578103380774,0.957295729572957
0.0409180732375508,0.0476045041130443,0.957395739573957
0.0409594935733246,0.047630801847282,0.957495749574958
0.0410009044053288,0.0476569982063238,0.957595759575958
0.0410423034605994,0.0476830948030812,0.957695769576958
0.0410836884512835,0.047709093230614,0.957795779577958
0.0411252448125502,0.0477349428980992,0.957895789578958
0.0411669716064293,0.0477606469122518,0.957995799579958
0.0412088678701369,0.0477862083400848,0.958095809580958
0.0412509326011865,0.0478116302386854,0.958195819581958
0.0412931647623524,0.047836915635364,0.958295829582958
0.0413355632816686,0.0478620675226913,0.958395839583958
0.0413781270474673,0.047887088873387,0.958495849584958
0.0414208548091216,0.0479119825658772,0.958595859585959
0.0414637452911911,0.0479367514636999,0.958695869586959
0.0415067971934213,0.0479613984105416,0.958795879587959
0.0415500091609664,0.0479859262103867,0.958895889588959
0.0415933798240928,0.0480103376473681,0.958995899589959
0.0416369077634383,0.0480346354808048,0.959095909590959
0.0416805915249016,0.0480588224452018,0.959195919591959
0.0417244296345298,0.0480829012353616,0.959295929592959
0.0417684205588166,0.0481068745311983,0.959395939593959
0.0418125627493671,0.0481307449729236,0.95949594959496
0.041856854618084,0.0481545151808979,0.95959595959596
0.0419012945421304,0.0481781877357794,0.95969596959696
0.0419458808589671,0.0482017651983749,0.95979597959796
0.0419906118862036,0.0482252500947515,0.95989598959896
0.0420354858769327,0.0482486449162368,0.95999599959996
0.042080501074322,0.0482719521243817,0.96009600960096
0.0421256556768736,0.048295174145997,0.96019601960196
0.0421709478334616,0.0483183133731545,0.96029602960296
0.0422163756780719,0.0483413721631859,0.96039603960396
0.0422619372801735,0.0483643528436463,0.96049604960496
0.0423076306893847,0.0483872577023883,0.960596059605961
0.042353453915621,0.0484100889875622,0.960696069606961
0.0423994049191701,0.0484328489125782,0.960796079607961
0.0424454816305425,0.0484555396511448,0.960896089608961
0.0424916819405469,0.0484781633422303,0.960996099609961
0.0425380036903633,0.0485007220851008,0.961096109610961
0.0425844446864324,0.0485232179293944,0.961196119611961
0.0426310027054182,0.0485456528949721,0.961296129612961
0.0426776754644308,0.0485680289570301,0.961396139613961
0.0427244606458406,0.0485903480411361,0.961496149614962
0.0427713559072045,0.048612612028193,0.961596159615962
0.0428183588465252,0.048634822759401,0.961696169616962
0.0428654670221031,0.048656982031295,0.961796179617962
0.0429126779723875,0.0486790915858192,0.961896189618962
0.0429599891713113,0.0487011531252155,0.961996199619962
0.043007398072956,0.0487231683070603,0.962096209620962
0.0430549020817752,0.0487451387343392,0.962196219621962
0.0431024985625199,0.0487670659802613,0.962296229622962
0.0431501848501645,0.0487889515485559,0.962396239623962
0.0431979582250924,0.0488107969131759,0.962496249624962
0.0432458159478358,0.0488326034885203,0.962596259625963
0.0432937552342619,0.0488543726492861,0.962696269626963
0.0433417732555721,0.0488761057255045,0.962796279627963
0.0433898671531917,0.0488978039826905,0.962896289628963
0.0434380340387686,0.0489194686565823,0.962996299629963
0.0434862709842485,0.0489411009184016,0.963096309630963
0.0435345750119492,0.0489627019095934,0.963196319631963
0.0435829431292997,0.0489842727021234,0.963296329632963
0.043631372304027,0.0490058143381802,0.963396339633963
0.0436798594641553,0.0490273277954363,0.963496349634963
0.0437284015079322,0.0490488140118618,0.963596359635964
0.0437769953038286,0.0490702738757983,0.963696369636964
0.0438256376855754,0.049091708220997,0.963796379637964
0.0438743254571269,0.0491131178464695,0.963896389638964
0.0439230553926605,0.0491345034867105,0.963996399639964
0.0439718242266513,0.0491558658315498,0.964096409640964
0.0440206286687604,0.0491772055311149,0.964196419641964
0.0440694654038346,0.0491985231710165,0.964296429642964
0.044118331086944,0.0492198193021258,0.964396439643964
0.0441672223284938,0.049241094430649,0.964496449644965
0.0442161357339258,0.0492623490082012,0.964596459645965
0.0442650678689799,0.0492835834417321,0.964696469646965
0.0443140152696188,0.049304798108415,0.964796479647965
0.0443629744718055,0.0493259933209065,0.964896489648965
0.0444119419817259,0.0493471693620865,0.964996499649965
0.044460914285715,0.0493683264602439,0.965096509650965
0.0445098878502562,0.049389464808928,0.965196519651965
0.0445588591269449,0.0494105845520601,0.965296529652965
0.0446078245524877,0.0494316857938593,0.965396539653965
0.0446567805387774,0.0494527685889163,0.965496549654965
0.0447057234927441,0.0494738329570823,0.965596559655966
0.0447546493002231,0.0494948306102751,0.965696569656966
0.0448035538123105,0.0495157620646262,0.965796579657966
0.0448524328900278,0.0495366277767138,0.965896589658966
0.0449012823695825,0.049557428143562,0.965996599659966
0.0449500981020704,0.0495781634877533,0.966096609660966
0.044998875928662,0.049598834072316,0.966196619661966
0.0450476116806019,0.0496194401056881,0.966296629662966
0.0450963011990603,0.0496399817218653,0.966396639663966
0.0451449553327267,0.0496604174516578,0.966496649664967
0.0451935701808374,0.0496807482429613,0.966596659665967
0.0452421418426281,0.0497009749692292,0.966696669666967
0.0452906664024469,0.0497210984493242,0.966796679667967
0.0453391399595297,0.0497411194078157,0.966896689668967
0.045387558603187,0.0497610385097194,0.966996699669967
0.0454359184425806,0.0497808563555346,0.967096709670967
0.0454842155819094,0.0498005734812441,0.967196719671967
0.0455324461402607,0.0498201903483886,0.967296729672967
0.0455806062416846,0.0498397073589554,0.967396739673967
0.0456286920052686,0.0498591248404893,0.967496749674967
0.045676699569951,0.0498784430758703,0.967596759675968
0.0457246250796332,0.0498976622735362,0.967696769676968
0.045772464698068,0.0499167825823709,0.967796779677968
0.0458202145890077,0.0499358041016307,0.967896789678968
0.0458678709509446,0.049954726871018,0.967996799679968
0.0459154299774081,0.0499735508756444,0.968096809680968
0.0459628878966672,0.0499922760460305,0.968196819681968
0.0460102409369908,0.0500109022630691,0.968296829682968
0.0460574853613878,0.0500294293480993,0.968396839683968
0.0461046174477551,0.0500478570877204,0.968496849684969
0.0461516334839153,0.0500661852139411,0.968596859685969
0.0461985298023563,0.050084413409142,0.968696869686969
0.0462453027306033,0.0501025413110382,0.968796879687969
0.0462919486904747,0.050120568537494,0.968896889688969
0.04633846412364,0.0501384946716339,0.968996899689969
0.0463848455164339,0.0501563192568797,0.969096909690969
0.0464310893849683,0.0501740417919885,0.969196919691969
0.0464771922652059,0.0501916617608284,0.969296929692969
0.0465231507228864,0.0502091785877142,0.969396939693969
0.0465689613584892,0.0502265916820725,0.969496949694969
0.0466146208121959,0.0502439004185898,0.96959695969597
0.046660125734114,0.0502611041372131,0.96969696969697
0.0467054728289414,0.0502782021530756,0.96979697969797
0.0467506588261907,0.0502951937564963,0.96989698969897
0.0467956804851507,0.0503120782030546,0.96999699969997
0.0468405345998502,0.0503288547284787,0.97009700970097
0.0468852179990572,0.0503455225486456,0.97019701970197
0.0469297275512428,0.0503620808546182,0.97029702970297
0.0469740601596171,0.0503785288126454,0.97039703970397
0.0470182127571674,0.050394865574088,0.970497049704971
0.0470621823215462,0.0504110902754178,0.970597059705971
0.0471059658651452,0.0504272020282931,0.970697069706971
0.0471495604400591,0.0504431999344462,0.970797079707971
0.0471929631380847,0.0504590830807214,0.970897089708971
0.0472361710758331,0.0504748505440369,0.970997099709971
0.0472791814195431,0.0504905013764975,0.971097109710971
0.0473219913751562,0.0505060346302074,0.971197119711971
0.0473645981883161,0.0505214493473454,0.971297129712971
0.047406999144369,0.0505367445601649,0.971397139713971
0.0474491916080662,0.0505519193108447,0.971497149714971
0.0474911729739356,0.050566972631638,0.971597159715972
0.047532940686133,0.0505819035448723,0.971697169716972
0.0475744922136286,0.0505967110728756,0.971797179717972
0.0476158250799832,0.0506113942330123,0.971897189718972
0.0476569368434971,0.0506259520426475,0.971997199719972
0.0476978250922479,0.0506403835092203,0.972097209720972
0.0477386165762476,0.0506547008561167,0.972197219721972
0.0477793089729042,0.0506689033389164,0.972297229722972
0.0478199000092533,0.0506829902032728,0.972397239723972
0.0478603874123309,0.0506969606948401,0.972497249724973
0.0479007689339866,0.0507108140493462,0.972597259725973
0.0479410423409588,0.0507245494975566,0.972697269726973
0.0479812054297624,0.0507381662652739,0.972797279727973
0.048021312458733,0.0507517355687345,0.972897289728973
0.048061360752919,0.0507652569910628,0.972997299729973
0.0481013476373694,0.050778730120346,0.973097309730973
0.0481412704817977,0.0507921545347458,0.973197319731973
0.0481811266658438,0.0508055298223496,0.973297329732973
0.0482209136088494,0.0508188555513934,0.973397339733973
0.0482606287400821,0.0508321313000389,0.973497349734973
0.0483002695285121,0.0508453566464477,0.973597359735974
0.0483398334629605,0.0508585311687813,0.973697369736974
0.0483793180669881,0.0508716544303133,0.973797379737974
0.0484187208840069,0.0508847260191308,0.973897389738974
0.048458039487206,0.0508977455084327,0.973997399739974
0.0484972714348857,0.0509107124614922,0.974097409740974
0.0485364143647513,0.0509236264614337,0.974197419741974
0.0485754659293966,0.0509364870864192,0.974297429742974
0.048614423816155,0.0509492939294983,0.974397439743974
0.0486532857421366,0.0509620465737958,0.974497449744975
0.0486920494443029,0.0509747446173245,0.974597459745975
0.0487307126993178,0.0509873876580973,0.974697469746975
0.0487692732937706,0.0509999752990897,0.974797479747975
0.048807729058916,0.0510125071432777,0.974897489748975
0.04884607784586,0.0510249828035625,0.974997499749975
0.0488843175255597,0.0510374018928452,0.975097509750975
0.0489224460136373,0.0510497640438785,0.975197519751975
0.0489604612406038,0.0510620688745264,0.975297529752975
0.0489983611617837,0.0510743160274671,0.975397539753975
0.0490361437672417,0.0510865051404159,0.975497549754975
0.049073807071856,0.0510986358610136,0.975597559755976
0.0491113491351705,0.0511107078567525,0.975697569756976
0.0491487680713194,0.0511227208000875,0.975797579757976
0.0491860620291771,0.0511346743783619,0.975897589758976
0.049223229172506,0.0511465682888446,0.975997599759976
0.0492602676948456,0.0511584022288048,0.976097609760976
0.0492971758195119,0.0511701759054367,0.976197619761976
0.0493339517896725,0.0511818890358608,0.976297629762976
0.0493705938832343,0.0511935413471228,0.976397639763976
0.0494071003929929,0.0512051325712312,0.976497649764977
0.049443469651446,0.0512166624501203,0.976597659765977
0.0494796999960544,0.051228130730687,0.976697669766977
0.0495157898039812,0.0512395371697541,0.976797679767977
0.0495517374772036,0.0512508815390324,0.976897689768977
0.049587541432587,0.0512621636052702,0.976997699769977
0.0496232001217366,0.0512733831600297,0.977097709770977
0.0496587120061833,0.0512845399849476,0.977197719771977
0.0496940755821974,0.0512956338815117,0.977297729772977
0.0497292893659006,0.0513066646611354,0.977397739773977
0.0497643518932657,0.0513176321352323,0.977497749774977
0.0497992617350051,0.051328536130104,0.977597759775978
0.0498340174667942,0.0513393764770155,0.977697769776978
0.0498686176940851,0.0513501530171569,0.977797779777978
0.0499031700749833,0.05136079977005,0.977897789778978
0.0499376716665461,0.0513713174701896,0.977997799779978
0.0499721196002728,0.0513817068421454,0.978097809780978
0.0500065110424025,0.051391968575747,0.978197819781978
0.0500408431988763,0.0514021033459357,0.978297829782978
0.0500751133451152,0.0514121118127644,0.978397839783978
0.0501093187863164,0.0514219946065094,0.978497849784978
0.0501434568872312,0.0514317523475209,0.978597859785979
0.0501775250523131,0.0514413856313356,0.978697869786979
0.0502115207406063,0.0514508950386014,0.978797879787979
0.0502454414558206,0.0514602811201897,0.978897889788979
0.0502792847512937,0.0514695444220088,0.978997899789979
0.0503130482349541,0.0514786854651531,0.979097909790979
0.0503467295544325,0.0514877047558287,0.979197919791979
0.0503803264218766,0.0514966027754276,0.979297929792979
0.0504138365891361,0.0515053800053416,0.979397939793979
0.0504472578576888,0.0515140368872604,0.97949794979498
0.0504805880836034,0.0515225738678364,0.97959795979598
0.0505138251825024,0.0515309913639449,0.97969796979698
0.0505469671146733,0.0515392897874989,0.97979797979798
0.0505800118900317,0.0515474695305597,0.97989798979898
0.0506129575879725,0.0515555309703006,0.97999799979998
0.0506458023226301,0.0515634744739688,0.98009800980098
0.050678544292507,0.0515713003939237,0.98019801980198
0.0507111817258818,0.0515790090725986,0.98029802980298
0.0507437129304385,0.0515866008325758,0.98039803980398
0.0507761362535636,0.0515940759914746,0.98049804980498
0.0508084501121223,0.0516014348421007,0.980598059805981
0.0508406529775714,0.0516086776822222,0.980698069806981
0.0508727433908461,0.0516158047847932,0.980798079807981
0.0509047199623616,0.0516228164178053,0.980898089808981
0.0509365813670491,0.0516297128393242,0.980998099809981
0.0509683263542822,0.051636494302453,0.981098109810981
0.0509999537429134,0.0516431610503689,0.981198119811981
0.0510314624411258,0.0516497133113611,0.981298129812981
0.0510628514216191,0.0516561513236441,0.981398139813981
0.0510941197662746,0.051662475310544,0.981498149814982
0.0511252666264527,0.0516686854953871,0.981598159815982
0.0511562912626957,0.0516747821014995,0.981698169816982
0.051187193029839,0.0516807653522073,0.981798179817982
0.0512179713869372,0.0516866354757998,0.981898189818982
0.0512486259071888,0.0516923926956028,0.981998199819982
0.0512792101590998,0.0516981039648042,0.982098209820982
0.0513097231352207,0.0517037691146689,0.982198219821982
0.051340163813214,0.0517093879764612,0.982298229822982
0.0513705311707421,0.051714960381446,0.982398239823982
0.0514008241755417,0.0517204861608879,0.982498249824982
0.0514310418052753,0.0517259651410887,0.982598259825983
0.0514611830227169,0.0517313971533132,0.982698269826983
0.0514912467906402,0.0517367820238632,0.982798279827983
0.0515212320916708,0.0517421195889662,0.982898289828983
0.0515511378935452,0.0517474096699611,0.982998299829983
0.0515809631888143,0.0517526521030756,0.983098309830983
0.0516107069601034,0.0517578467046858,0.983198319831983
0.0516403681850747,0.0517629933110192,0.983298329832983
0.0516699458513162,0.051768091743415,0.983398339833983
0.0516994389364904,0.051773141823212,0.983498349834984
0.051728846413297,0.0517781433667867,0.983598359835984
0.0517581672593981,0.0517830962004408,0.983698369836984
0.0517874004474936,0.0517880001256622,0.983798379837984
0.0518165449403571,0.0517928549588271,0.983898389838984
0.0518455997057257,0.0517976605014235,0.983998399839984
0.0518745637063733,0.0518024165549391,0.984098409840984
0.0519034359001109,0.051807122915899,0.984198419841984
0.0519322152397872,0.0518117793709026,0.984298429842984
0.0519609006832132,0.0518163857065493,0.984398439843984
0.0519894911733116,0.0518209417094386,0.984498449844984
0.0520179856728564,0.0518254471562442,0.984598459845985
0.0520463831198076,0.0518299018186773,0.984698469846985
0.0520746824670136,0.051834305463486,0.984798479847985
0.0521028826573971,0.0518386578673442,0.984898489848985
0.0521309826438066,0.0518429587771488,0.984998499849985
0.052158981364202,0.0518472079596481,0.985098509850985
0.0521868777664687,0.0518514051716647,0.985198519851985
0.0522146707935296,0.0518555501501699,0.985298529852985
0.0522423593883075,0.0518596426470236,0.985398539853985
0.052269942498688,0.05186368240416,0.985498549854986
0.0522974190626309,0.0518676691585504,0.985598559855986
0.0523247880280218,0.0518716026372406,0.985698569856986
0.052352048352672,0.051875482582165,0.985798579857986
0.0523791989894298,0.0518793087104434,0.985898589858986
0.0524062388961064,0.0518830807540847,0.985998599859986
0.0524331670205874,0.0518867984153207,0.986098609860986
0.0524599823306094,0.0518904614261597,0.986198619861986
0.0524866837889465,0.0518940694888337,0.986298629862986
0.0525132703534099,0.0518976223055743,0.986398639863986
0.0525397409867736,0.0519011195835761,0.986498649864986
0.0525660946617372,0.0519045610101827,0.986598659865987
0.0525923303460373,0.0519079462776999,0.986698669866987
0.0526184470123738,0.0519112750734713,0.986798679867987
0.0526444436384088,0.0519145470699517,0.986898689868987
0.0526703192018048,0.0519177619445589,0.986998699869987
0.0526960726901498,0.0519209193697478,0.987098709870987
0.0527217030910318,0.051924019003085,0.987198719871987
0.0527472093920388,0.0519270604922115,0.987298729872987
0.0527725905906844,0.051930043484768,0.987398739873987
0.0527978456844822,0.0519329676234327,0.987498749874988
0.0528229736759087,0.0519358325310326,0.987598759875988
0.0528479735773657,0.051938637845283,0.987698769876988
0.0528728443913299,0.051941383179085,0.987798779877988
0.0528975851351658,0.0519440681602285,0.987898789878988
0.0529221948312013,0.0519466924016147,0.987998799879988
0.0529467872269023,0.0519492045729627,0.988098809880988
0.0529712458998515,0.0519516556124919,0.988198819881988
0.0529957608162575,0.05195383549434,0.988298829882988
0.0530201388287545,0.0519559549093852,0.988398839883988
0.0530445896009198,0.0519577014640084,0.988498849884988
0.053069111018599,0.0519590773616949,0.988598859885989
0.053093700987489,0.0519600847662268,0.988698869886989
0.0531183574083234,0.0519607258264985,0.988798879887989
0.0531431998102351,0.0519613162115793,0.988898889888989
0.053168119780772,0.0519616544217042,0.988998899889989
0.0531932225115265,0.0519619441750115,0.989098909890989
0.0532185129255999,0.0519619311724651,0.989198919891989
0.0532439820601683,0.0519618722093917,0.989298929892989
0.0532695023761335,0.0519614521080393,0.989398939893989
0.0532948841653528,0.0519608842739395,0.98949894989499
0.0533205818568933,0.0519601283644593,0.98959895989599
0.0533461372946219,0.051959226464176,0.98969896989699
0.0533717595713939,0.0519580833616962,0.98979897989799
0.0533974242255486,0.0519565843120305,0.98989898989899
0.0534229429137142,0.0519549433212095,0.98999899989999
0.0534483152934572,0.0519531609649187,0.99009900990099
0.0534737270828263,0.0519510254753516,0.99019901990199
0.053499176440621,0.0519485387433365,0.99029902990299
0.053524609034064,0.0519462345283616,0.99039903990399
0.0535500515084497,0.0519439611373618,0.99049904990499
0.0535755548814024,0.051941455492101,0.990599059905991
0.0536009043578053,0.0519388120595521,0.990699069906991
0.0536261262901472,0.0519358806354911,0.990799079907991
0.0536513779149451,0.0519326001079507,0.990899089908991
0.0536764995787965,0.0519290347849442,0.990999099909991
0.05370160919296,0.0519255920878599,0.991099109910991
0.0537267312290218,0.0519221190382668,0.991199119911991
0.0537517742572449,0.0519184985288806,0.991299129912991
0.0537769305614678,0.0519149984766713,0.991399139913991
0.053802093739174,0.0519114651290105,0.991499149914992
0.0538268113315297,0.0519078849374434,0.991599159915992
0.0538514449333917,0.0519041537873065,0.991699169916992
0.0538759090009088,0.0519007142019002,0.991799179917992
0.0539000784168311,0.051897737402923,0.991899189918992
0.0539239104017887,0.0518947623707039,0.991999199919992
0.0539476565500897,0.0518916281267722,0.992099209920992
0.0539711910050263,0.0518886141812076,0.992199219921992
0.0539950121661086,0.0518859907537212,0.992299229922992
0.0540189895810726,0.0518832550130191,0.992399239923992
0.0540426043292139,0.0518803208147507,0.992499249924992
0.0540659011899126,0.051877272601025,0.992599259925993
0.0540892510682455,0.051873993100785,0.992699269926993
0.0541123422455353,0.0518705578578323,0.992799279927993
0.054135591443465,0.0518670907784923,0.992899289928993
0.0541589397337007,0.0518637702706034,0.992999299929993
0.0541821864551912,0.0518602827891765,0.993099309930993
0.0542055394799419,0.0518567641066013,0.993199319931993
0.0542290353292268,0.0518531292894514,0.993299329932993
0.0542525291040596,0.0518495235295185,0.993399339933993
0.054276260890006,0.051845889307905,0.993499349934993
0.0542999830133731,0.0518422842874299,0.993599359935994
0.0543235960443844,0.0518385379014849,0.993699369936994
0.0543468001105752,0.0518345048689479,0.993799379937994
0.0543694918913305,0.0518299904890951,0.993899389938994
0.0543916745727707,0.0518249977495346,0.993999399939994
0.054413654761885,0.0518196765616847,0.994099409940994
0.0544354342700969,0.051814029282877,0.994199419941994
0.054457215088489,0.0518080321313553,0.994299429942994
0.054478785067119,0.0518018566811769,0.994399439943994
0.0545003490060167,0.0517957226803369,0.994499449944995
0.0545217572071644,0.0517893029510236,0.994599459945995
0.0545426146859603,0.0517826742777394,0.994699469946995
0.0545630679840787,0.0517756926101373,0.994799479947995
0.0545836556947787,0.0517686008675443,0.994899489948995
0.0546043753416211,0.0517613988365595,0.994999499949995
0.0546251873363189,0.0517539643627272,0.995099509950995
0.0546457488334886,0.0517461187999944,0.995199519951995
0.0546664011251561,0.0517380436430636,0.995299529952995
0.0546866498167942,0.0517296240129493,0.995399539953995
0.0547066513111687,0.051720799155006,0.995499549954995
0.0547266474655661,0.0517116374020808,0.995599559955996
0.0547461481336195,0.0517020263019997,0.995699569956996
0.0547656438090922,0.0516920821977751,0.995799579957996
0.054784654519365,0.0516817533472132,0.995899589958996
0.0548037907736889,0.0516713256723367,0.995999599959996
0.0548227514142329,0.0516607444532695,0.996099609960996
0.054841329730288,0.0516501551497947,0.996199619961996
0.0548599017882474,0.0516392363657672,0.996299629962996
0.0548782965996645,0.0516281636256362,0.996399639963996
0.054896683401116,0.0516167632908181,0.996499649964997
0.0549153561444414,0.0516052201116145,0.996599659965997
0.0549343619862037,0.0515937122874261,0.996699669966997
0.0549534311235671,0.0515821423984117,0.996799679967997
0.0549726072242437,0.0515706461871845,0.996899689968997
0.0549920093856019,0.0515589971067078,0.996999699969997
0.0550116841438543,0.0515472042786154,0.997099709970997
0.0550315611859947,0.0515354132817977,0.997199719971997
0.0550517049192925,0.0515234784381082,0.997299729972997
0.0550715502888183,0.0515111501085836,0.997399739973997
0.0550913737177879,0.0514984392262812,0.997499749974997
0.0551110683619956,0.0514858241211318,0.997599759975998
0.0551309731859124,0.0514733178204955,0.997699769976998
0.0551508594787193,0.0514608873663918,0.997799779977998
0.0551708340052173,0.051448353492417,0.997899789978998
0.055190645533383,0.0514358137672965,0.997999799979998
0.0552107341646689,0.051423199118725,0.998099809980998
0.0552309046077775,0.0514104794324083,0.998199819981998
0.0552509916311149,0.0513976020281829,0.998299829982998
0.0552709877110703,0.0513850051514123,0.998399839983998
0.0552907499784443,0.0513720859851918,0.998499849984999
0.055310322646857,0.0513592420054508,0.998599859985999
0.0553300644525905,0.0513465886172319,0.998699869986999
0.0553497973252768,0.0513342193842774,0.998799879987999
0.055369404911978,0.0513219404247263,0.998899889988999
0.0553890879432245,0.0513100433529374,0.998999899989999
0.055408552060227,0.0512982765398633,0.999099909990999
0.0554277730544278,0.0512861259531614,0.999199919991999
0.0554471176571861,0.0512740157736091,0.999299929992999
0.0554660210914892,0.0512616509922897,0.999399939993999
0.0554845527274106,0.0512491026368531,0.999499949994999
0.0555030743533565,0.0512361692472366,0.999599959996
0.0555216402971413,0.0512230105215078,0.999699969997
0.0555400942651813,0.051209503942926,0.999799979998
0.0555585603077231,0.0511958652396153,0.999899989999
0.0555771357155751,0.0511824683886285,1


==> plots/1e-3_p5_path.csv <==
-0.108269890053534,-0.00770194916215689,0
-0.108269892296722,-0.00770194804502972,0.0001000100010001
-0.108269898733478,-0.00770194499588298,0.0002000200020002
-0.108269911810467,-0.00770193864250138,0.0003000300030003
-0.108269933150524,-0.00770192847867895,0.0004000400040004
-0.108269964753659,-0.00770191358480807,0.0005000500050005
-0.108270008585143,-0.00770189305269568,0.0006000600060006
-0.108270066570544,-0.00770186598705189,0.0007000700070007
-0.108270141657768,-0.00770183040573286,0.0008000800080008
-0.108270235836898,-0.00770178531667406,0.0009000900090009
-0.108270349792802,-0.00770173109952999,0.001000100010001
-0.108270485356754,-0.0077016669081426,0.0011001100110011
-0.108270644315364,-0.00770159190876081,0.0012001200120012
-0.108270828440352,-0.00770150527904801,0.0013001300130013
-0.108271039473664,-0.00770140620857835,0.0014001400140014
-0.108271281043107,-0.0077012919276109,0.0015001500150015
-0.108271554940256,-0.00770116154432984,0.0016001600160016
-0.108271862946756,-0.00770101418280028,0.0017001700170017
-0.108272206809515,-0.00770084897949432,0.0018001800180018
-0.108272588245662,-0.00770066508378736,0.0019001900190019
-0.108273008947514,-0.00770046165895064,0.002000200020002
-0.108273470582572,-0.0077002378826476,0.0021002100210021
-0.108273974793525,-0.00769999294345979,0.0022002200220022
-0.108274523198248,-0.00769972604436087,0.0023002300230023
-0.108275117384836,-0.00769943640023526,0.0024002400240024
-0.108275755780082,-0.00769912629794302,0.0025002500250025
-0.108276439818236,-0.0076987950555949,0.0026002600260026
-0.108277170918659,-0.00769844200271609,0.0027002700270027
-0.108277950480863,-0.0076980664782611,0.0028002800280028
-0.108278779869618,-0.00769766783011747,0.0029002900290029
-0.108279660434807,-0.00769724541808351,0.003000300030003
-0.108280597362561,-0.00769679497216275,0.0031003100310031
-0.108281592037501,-0.00769631580649567,0.0032003200320032
-0.108282645839287,-0.00769580724663717,0.0033003300330033
-0.108283807467914,-0.00769525835307864,0.0034003400340034
-0.108285079092127,-0.00769466827916564,0.0035003500350035
-0.108286462855857,-0.00769403619362859,0.0036003600360036
-0.108287960848446,-0.00769336127909363,0.0037003700370037
-0.108289575129456,-0.00769264273208281,0.0038003800380038
-0.108291254477789,-0.00769189138838226,0.0039003900390039
-0.108293000119256,-0.00769110664848525,0.004000400040004
-0.108294813259819,-0.0076902879238032,0.0041004100410041
-0.108296695080627,-0.00768943463616949,0.0042004200420042
-0.108298646742973,-0.00768854621883191,0.0043004300430043
-0.1083006639987,-0.0076876267298752,0.0044004400440044
-0.108302813528039,-0.00768665779253273,0.0045004500450045
-0.108305097082861,-0.00768563871598221,0.0046004600460046
-0.108307516370371,-0.00768456882131199,0.0047004700470047
-0.108310073067996,-0.00768344744251386,0.0048004800480048
-0.108312768818424,-0.00768227392797162,0.0049004900490049
-0.108315605234566,-0.00768104763698731,0.005000500050005
-0.108318583889632,-0.00767976794325506,0.0051005100510051
-0.108321638728701,-0.00767844915950139,0.0052005200520052
-0.108324764307577,-0.00767709590411165,0.0053005300530053
-0.108328037748234,-0.00767568717698101,0.0054005400540054
-0.108331460499809,-0.0076742224029205,0.0055005500550055
-0.108335033951888,-0.00767270101666675,0.0056005600560056
-0.108338807241193,-0.00767114034584966,0.0057005700570057
-0.108342782069966,-0.00766953995324623,0.0058005800580058
-0.10834696009082,-0.00766789941056648,0.0059005900590059
-0.108351217516536,-0.00766621644236478,0.006000600060006
-0.108355555195755,-0.00766449064913542,0.0061006100610061
-0.108360102657659,-0.00766272356289601,0.0062006200620062
-0.108364723588912,-0.00766091834197492,0.0063006300630063
-0.108369418758749,-0.00765907462160609,0.0064006400640064
-0.108374317954418,-0.0076571516869461,0.0065006500650065
-0.108379422496026,-0.00765514900945635,0.0066006600660066
-0.108384733663975,-0.00765306607300518,0.0067006700670067
-0.108390252698966,-0.00765090237237917,0.0068006800680068
-0.108395853853474,-0.00764869385813002,0.0069006900690069
-0.108401537837179,-0.00764644020023119,0.007000700070007
-0.108407305349838,-0.00764414107709303,0.0071007100710071
-0.10841314872888,-0.00764180187683177,0.0072007200720072
-0.10841907702646,-0.00763941655028567,0.0073007300730073
-0.108425090887742,-0.00763698479919027,0.0074007400740074
-0.108431190933078,-0.00763450633322146,0.0075007500750075
-0.108437377777854,-0.00763198086949949,0.0076007600760076
-0.108443652017608,-0.00762940813358124,0.0077007700770077
-0.108450005503414,-0.0076267937031621,0.0078007800780078
-0.108456438810959,-0.00762413729585848,0.0079007900790079
-0.108462961295127,-0.00762143275084563,0.008000800080008
-0.108469573496865,-0.00761867982196845,0.0081008100810081
-0.108476266989332,-0.00761588417476389,0.0082008200820082
-0.108483042278732,-0.00761304554719594,0.0083008300830083
-0.108489899856385,-0.00761016368268762,0.0084008400840084
-0.108496849270724,-0.00760723239609638,0.0085008500850085
-0.108503881846769,-0.00760425741648308,0.0086008600860086
-0.108511007212359,-0.00760123256019401,0.0087008700870087
-0.108518216553553,-0.00759816357911898,0.0088008800880088
-0.108525510302118,-0.00759505024893921,0.0089008900890089
-0.108532898160333,-0.00759188638848238,0.009000900090009
-0.108540380505372,-0.00758867182256157,0.0091009100910091
-0.108547957694556,-0.00758540638144887,0.0092009200920092
-0.108555630070321,-0.00758208990286057,0.0093009300930093
-0.108563397960209,-0.00757872222897952,0.0094009400940094
-0.108571261676879,-0.00757530320943278,0.0095009500950095
-0.108579212004402,-0.00757183861695384,0.0096009600960096
-0.108587249250474,-0.00756832825799336,0.0097009700970097
-0.108595383305962,-0.00756476605410909,0.0098009800980098
-0.108603614423969,-0.00756115187775697,0.0099009900990099
-0.108611933219833,-0.00755749145303507,0.01000100010001
-0.108620339961546,-0.00755378460326754,0.0101010101010101
-0.108628834897247,-0.00755003115425998,0.0102010201020102
-0.108637427977358,-0.00754622516156583,0.0103010301030103
-0.108646109668334,-0.00754237227136715,0.0104010401040104
-0.108654880188537,-0.00753847232237277,0.0105010501050105
-0.108663739751368,-0.00753452515478044,0.0106010601060106
-0.108672688550377,-0.00753053061623206,0.0107010701070107
-0.108681726769187,-0.00752648855833981,0.0108010801080108
-0.108690854586458,-0.00752239883718232,0.0109010901090109
-0.108700072156039,-0.0075182613133049,0.011001100110011
-0.108709379626813,-0.00751407585221545,0.0111011101110111
-0.108718777142702,-0.00750984232091091,0.0112011201120112
-0.108728264817849,-0.00750556059135092,0.0113011301130113
-0.108737842776326,-0.00750123053847279,0.0114011401140114
-0.108747520899074,-0.00749684671659179,0.0115011501150115
-0.108757299210908,-0.00749240909593111,0.0116011601160116
-0.108767177726716,-0.00748791765167672,0.0117011701170117
-0.108777146659848,-0.00748337753720422,0.0118011801180118
-0.10878720606986,-0.00747878864978354,0.0119011901190119
-0.108797355996451,-0.00747415089164748,0.012001200120012
-0.108807596479327,-0.00746946417148044,0.0121012101210121
-0.108817937265432,-0.00746472344657734,0.0122012201220122
-0.108828378280325,-0.00745992872438239,0.0123012301230123
-0.108838909747283,-0.00745508484263686,0.0124012401240124
-0.108849531661343,-0.00745019172342475,0.0125012501250125
-0.108860243997689,-0.00744524929230393,0.0126012601260126
-0.108871056339498,-0.00744025284354382,0.0127012701270127
-0.108881968562699,-0.00743520240940253,0.0128012801280128
-0.108892980518408,-0.00743009802809375,0.0129012901290129
-0.108904092047814,-0.00742493974180126,0.013001300130013
-0.108915302982183,-0.0074197275986643,0.0131013101310131
-0.10892660368375,-0.00741446590788545,0.0132013201320132
-0.10893799405822,-0.00740915461884418,0.0133013301330133
-0.108949474001376,-0.00740379368786776,0.0134013401340134
-0.108961041617426,-0.00739837907027105,0.0135013501350135
-0.108972696807115,-0.00739291083751838,0.0136013601360136
-0.108984439471185,-0.00738738906702948,0.0137013701370137
-0.108996269485567,-0.0073818138396981,0.0138013801380138
-0.109008186726191,-0.00737618524038816,0.0139013901390139
-0.109020192711675,-0.00737050699269147,0.014001400140014
-0.109032287253432,-0.00736477908668238,0.0141014101410141
-0.109044470162876,-0.00735900151541301,0.0142014201420142
-0.109056741226606,-0.00735317428037216,0.0143014301430143
-0.109069100226259,-0.00734729738453754,0.0144014401440144
-0.109081546933545,-0.00734137083833103,0.0145014501450145
-0.109094081105288,-0.00733539465614477,0.0146014601460146
-0.109106701044209,-0.00732936574615189,0.0147014701470147
-0.109119406517055,-0.00732328423440763,0.0148014801480148
-0.109132198685123,-0.00731715320777602,0.0149014901490149
-0.109145077265533,-0.00731097269851533,0.015001500150015
-0.109158040630485,-0.00730473993886972,0.0151015101510151
-0.109171088516951,-0.00729845507127176,0.0152015201520152
-0.109184220647014,-0.00729211824113154,0.0153015301530153
-0.10919743673283,-0.00728572959981459,0.0154015401540154
-0.109210737662743,-0.00727929175577069,0.0155015501550155
-0.10922412307943,-0.00727280475813157,0.0156015601560156
-0.109237592615643,-0.00726626865950293,0.0157015701570157
-0.109251144832169,-0.0072596813343159,0.0158015801580158
-0.109264780408914,-0.00725304503667599,0.0159015901590159
-0.109278498948851,-0.00724635982762568,0.016001600160016
-0.109292299087211,-0.00723962388879364,0.0161016101610161
-0.109306180436894,-0.00723283740678127,0.0162016201620162
-0.109320142615764,-0.00722600057166399,0.0163016301630163
-0.109334186055586,-0.00721911515069625,0.0164016401640164
-0.109348309500771,-0.00721217975727067,0.0165016501650165
-0.109362513283825,-0.00720519595665556,0.0166016601660166
-0.109376796213676,-0.00719816258159948,0.0167016701670167
-0.109391157843672,-0.00719107984401412,0.0168016801680168
-0.109405598332622,-0.00718394900147401,0.0169016901690169
-0.10942011658871,-0.00717676922122067,0.017001700170017
-0.109434712125581,-0.00716954072608398,0.0171017101710171
-0.109449384938272,-0.00716226445254502,0.0172017201720172
-0.109464134029258,-0.00715493991623419,0.0173017301730173
-0.10947895888241,-0.00714756735486973,0.0174017401740174
-0.10949385930914,-0.00714014736696581,0.0175017501750175
-0.109508834723837,-0.00713268007411115,0.0176017601760176
-0.109523884526003,-0.00712516559938326,0.0177017701770177
-0.109539007886848,-0.00711760408521464,0.0178017801780178
-0.109554204389497,-0.00710999565319398,0.0179017901790179
-0.109569473299456,-0.00710234070084185,0.018001800180018
-0.109584814006299,-0.00709463949416458,0.0181018101810181
-0.109600225904564,-0.00708689230413123,0.0182018201820182
-0.109615708363976,-0.00707909940270347,0.0183018301830183
-0.109631260754258,-0.00707126106978342,0.0184018401840184
-0.10964688226151,-0.00706337668253922,0.0185018501850185
-0.109662572181014,-0.00705544640672851,0.0186018601860186
-0.109678330046267,-0.0070474715758567,0.0187018701870187
-0.109694154844856,-0.00703945120282208,0.0188018801880188
-0.109710046189684,-0.00703138689557316,0.0189018901890189
-0.109726003346254,-0.00702327896974421,0.019001900190019
-0.109742025103643,-0.00701512606651958,0.0191019101910191
-0.109758110652913,-0.00700692839284814,0.0192019201920192
-0.109774259775702,-0.00699868809911286,0.0193019301930193
-0.109790471697812,-0.006990405520303,0.0194019401940194
-0.109806745625194,-0.00698208099488181,0.0195019501950195
-0.109823080748911,-0.00697371486577899,0.0196019601960196
-0.109839476250101,-0.00696530747989456,0.0197019701970197
-0.109855930401707,-0.00695685661438866,0.0198019801980198
-0.109872442315389,-0.0069483625134312,0.0199019901990199
-0.109889012080475,-0.00693982826289373,0.02000200020002
-0.109905638828477,-0.00693125422555715,0.0201020102010201
-0.109922321666089,-0.00692264076916524,0.0202020202020202
-0.109939059685117,-0.00691398826642462,0.0203020302030203
-0.109955850716817,-0.00690529376198553,0.0204020402040204
-0.109972693773591,-0.00689655753376494,0.0205020502050205
-0.109989589242536,-0.00688778345523139,0.0206020602060206
-0.11000653616087,-0.00687897191844636,0.0207020702070207
-0.110023532047191,-0.00687011947078715,0.0208020802080208
-0.110040577432518,-0.00686123039267215,0.0209020902090209
-0.110057669666714,-0.00685230098135335,0.021002100210021
-0.110074807682776,-0.00684333154601346,0.0211021102110211
-0.110091992165571,-0.00683432677104306,0.0212021202120212
-0.110109222067948,-0.00682528707480655,0.0213021302130213
-0.110126496322904,-0.00681621288162367,0.0214021402140214
-0.110143813848547,-0.00680710462127324,0.0215021502150215
-0.110161173548097,-0.00679796272800058,0.0216021602160216
-0.110178574314851,-0.00678878764151013,0.0217021702170217
-0.110196012828691,-0.00677957463770885,0.0218021802180218
-0.110213487903507,-0.0067703240709409,0.0219021902190219
-0.110230998333339,-0.00676103629902449,0.022002200220022
-0.110248545279482,-0.0067517172594582,0.0221022102210221
-0.110266127560789,-0.00674236741378284,0.0222022202220222
-0.110283741440268,-0.0067329813823189,0.0223022302230223
-0.110301388242989,-0.00672356552440339,0.0224022402240224
-0.110319064068187,-0.00671411419782446,0.0225022502250225
-0.110336770355076,-0.00670463404132495,0.0226022602260226
-0.110354505843103,-0.00669512553728943,0.0227022702270227
-0.110372269246902,-0.00668558916959125,0.0228022802280228
-0.110390059266218,-0.00667602542756291,0.0229022902290229
-0.11040787154371,-0.0066664280203541,0.023002300230023
-0.110425704704681,-0.00665679734796686,0.0231023102310231
-0.110443557374435,-0.00664713380990691,0.0232023202320232
-0.110461431414022,-0.0066374450275522,0.0233023302330233
-0.110479325468597,-0.00662773150065711,0.0234023402340234
-0.110497234734166,-0.00661798623266068,0.0235023502350235
-0.110515161250442,-0.00660821729060066,0.0236023602360236
-0.110533103607988,-0.00659842518564588,0.0237023702370237
-0.110551060372553,-0.00658861043591304,0.0238023802380238
-0.110569030090037,-0.00657877356150403,0.0239023902390239
-0.110587007499867,-0.00656890685419176,0.024002400240024
-0.11060499494945,-0.00655901913883422,0.0241024102410241
-0.110622990935055,-0.00654911094694763,0.0242024202420242
-0.110640993952953,-0.00653918281501118,0.0243024302430243
-0.110659002464675,-0.00652923528347414,0.0244024402440244
-0.110677014921827,-0.00651926889725245,0.0245024502450245
-0.110695029766087,-0.00650928420374336,0.0246024602460246
-0.110713045414321,-0.00649928175332178,0.0247024702470247
-0.110731060268506,-0.00648926209834785,0.0248024802480248
-0.110749072710769,-0.00647922579415931,0.0249024902490249
-0.110767081118273,-0.00646917339857532,0.025002500250025
-0.110785083843365,-0.00645910547189642,0.0251025102510251
-0.110803074464179,-0.0064490126572521,0.0252025202520252
-0.110821051253659,-0.00643889545141906,0.0253025302530253
-0.110839012474823,-0.00642875435018138,0.0254025402540254
-0.110856956385726,-0.00641858985130833,0.0255025502550255
-0.110874881209686,-0.00640840245653933,0.0256025602560256
-0.110892790316445,-0.00639820334558282,0.0257025702570257
-0.110910676718377,-0.00638798226875986,0.0258025802580258
-0.110928538594131,-0.00637773973277271,0.0259025902590259
-0.110946379507002,-0.00636748738929245,0.026002600260026
-0.110964192181519,-0.00635721451767003,0.0261026102610261
-0.110981980305044,-0.00634693309811412,0.0262026202620262
-0.110999742041341,-0.00633664371970954,0.0263026302630263
-0.111017475534321,-0.00632634697451881,0.0264026402640264
-0.11103517313134,-0.00631603151459448,0.0265026502650265
-0.111052832901867,-0.00630569786103096,0.0266026602660266
-0.111070452920335,-0.00629534653988544,0.0267026702670267
-0.111088037271131,-0.00628499052740139,0.0268026802680268
-0.111105577934364,-0.00627461781458584,0.0269026902690269
-0.111123079148269,-0.00626424169182769,0.027002700270027
-0.111140538987278,-0.00625386275069321,0.0271027102710271
-0.111157949158544,-0.00624346848987929,0.0272027202720272
-0.111175320684457,-0.00623307520227121,0.0273027302730273
-0.111192651584856,-0.00622268348886453,0.0274027402740274
-0.111209926609047,-0.00621227782253463,0.0275027502750275
-0.111227143742129,-0.00620185874124943,0.0276027602760276
-0.111244300939428,-0.00619142678694711,0.0277027702770277
-0.111261396151307,-0.00618098250801751,0.0278027802780278
-0.111278440975837,-0.00617054334127226,0.0279027902790279
-0.111295419571748,-0.00616009283154234,0.028002800280028
-0.111312343740589,-0.00614964878288686,0.0281028102810281
-0.111329211393019,-0.0061392118047381,0.0282028202820282
-0.111346006325483,-0.00612876489502617,0.0283028302830283
-0.111362740637297,-0.00611832641562925,0.0284028402840284
-0.111379397881728,-0.00610787898680801,0.0285028502850285
-0.111395990361569,-0.00609744135356914,0.0286028602860286
-0.111412501401797,-0.00608699576346676,0.0287028702870287
-0.111428943483864,-0.00607656134116206,0.0288028802880288
-0.111445299709424,-0.0060661199466141,0.0289028902890289
-0.11146156790973,-0.00605567214161232,0.029002900290029
-0.111477760868966,-0.00604523763593252,0.0291029102910291
-0.111493861326499,-0.0060347976959824,0.0292029202920292
-0.111509867098697,-0.00602435287660348,0.0293029302930293
-0.111525791262546,-0.00601392348013031,0.0294029402940294
-0.111541631619526,-0.00600351011053613,0.0295029502950295
-0.111557370447463,-0.00599309322678049,0.0296029602960296
-0.111573021140965,-0.00598269372673447,0.0297029702970297
-0.111588581471733,-0.0059723122089122,0.0298029802980298
-0.111604049211468,-0.00596194927083525,0.0299029902990299
-0.111619406196308,-0.00595158456798523,0.03000300030003
-0.111634650192991,-0.00594121865172965,0.0301030103010301
-0.111649795097368,-0.00593087342242596,0.0302030203020302
-0.111664838661289,-0.00592054946667758,0.0303030303030303
-0.111679762289127,-0.00591022560919273,0.0304030403040304
-0.111694580184428,-0.00589992435777604,0.0305030503050305
-0.111709290084152,-0.00588964628910534,0.0306030603060306
-0.111723873070092,-0.00587936960952347,0.0307030703070307
-0.111738326904022,-0.00586909484657646,0.0308030803080308
-0.111752649337792,-0.00585882252135874,0.0309030903090309
-0.111766855081154,-0.0058485761734419,0.031003100310031
-0.111780941876031,-0.00583835635568228,0.0311031103110311
-0.111794890283121,-0.00582814018806498,0.0312031203120312
-0.111808698074124,-0.00581792818473642,0.0313031303130313
-0.111822363005854,-0.00580772085438406,0.0314031403140314
-0.111835882840085,-0.00579751870122877,0.0315031503150315
-0.111849255353481,-0.00578732222949139,0.0316031603160316
-0.111862495955549,-0.0057771564526963,0.0317031703170317
-0.111875584651152,-0.00576699715732315,0.0318031803180318
-0.111888519221916,-0.00575684481980111,0.0319031903190319
-0.11190129745443,-0.0057466999051449,0.032003200320032
-0.111913935155226,-0.00573658832167241,0.0321032103210321
-0.111926411976807,-0.0057264848940719,0.0322032203220322
-0.111938725715688,-0.00571639007743249,0.0323032303230323
-0.11195089248113,-0.00570633046245762,0.0324032403240324
-0.111962891652684,-0.005696280163162,0.0325032503250325
-0.111974739538124,-0.00568626622037539,0.0326032603260326
-0.111986433929,-0.00567628909911252,0.0327032703270327
-0.111997953946798,-0.00566632220618854,0.0328032803280328
-0.112009297442623,-0.00565636596790829,0.0329032903290329
-0.112020481121272,-0.00564644833329472,0.033003300330033
-0.112031483861054,-0.00563654199303027,0.0331033103310331
-0.112042303547813,-0.00562664736250171,0.0332033203320332
-0.112052938067394,-0.00561676485213291,0.0333033303330333
-0.112063385320532,-0.00560689486391099,0.0334033403340334
-0.112073643212923,-0.0055970378008156,0.0335033503350335
-0.112083729020089,-0.00558722297415931,0.0336033603360336
-0.11209364062291,-0.00557745077898133,0.0337033703370337
-0.112103375922123,-0.00556772160635057,0.0338033803380338
-0.112112932813496,-0.0055580358374104,0.0339033903390339
-0.112122289515285,-0.00554836408094714,0.034003400340034
-0.112131463809216,-0.0055387367063431,0.0341034103410341
-0.112140453630762,-0.00552915407687557,0.0342034203420342
-0.112149236999664,-0.00551958610852339,0.0343034303430343
-0.112157831975567,-0.00551006382774415,0.0344034403440344
-0.112166216449178,-0.00550055669096111,0.0345034503450345
-0.112174408663765,-0.00549109615689207,0.0346034603460346
-0.112182406654058,-0.00548168255457092,0.0347034703470347
-0.11219018810729,-0.00547228467937542,0.0348034803480348
-0.112197771569459,-0.0054629346198032,0.0349034903490349
-0.112205134618617,-0.00545360071663915,0.035003500350035
-0.112212275418527,-0.00544428328998416,0.0351035103510351
-0.112219192152802,-0.00543498265299112,0.0352035203520352
-0.112225883014982,-0.00542569911087251,0.0353035303530353
-0.112232366992755,-0.00541646583699483,0.0354035403540354
-0.112238621406107,-0.0054072500098544,0.0355035503550355
-0.11224466541146,-0.00539808523408539,0.0356035603560356
-0.112250497207318,-0.00538897176279082,0.0357035703570357
-0.112256115016996,-0.00537990984311835,0.0358035803580358
-0.112261517073736,-0.00537089971626019,0.0359035903590359
-0.112266701640557,-0.00536194161695703,0.036003600360036
-0.112271666990402,-0.00535303577449036,0.0361036103610361
-0.112276411430957,-0.00534418241069754,0.0362036203620362
-0.112280911905033,-0.00533534696709342,0.0363036303630363
-0.112285166844385,-0.00532652969082565,0.0364036403640364
-0.11228919620941,-0.00531776605998692,0.0365036503650365
-0.112292998382234,-0.00530905626862288,0.0366036603660366
-0.112296550161748,-0.00530036481730075,0.0367036703670367
-0.112299871741603,-0.00529172785161037,0.0368036803680368
-0.112302939856172,-0.00528310937931256,0.0369036903690369
-0.112305774857916,-0.00527454601547837,0.037003700370037
-0.112308353426617,-0.00526600126017382,0.0371037103710371
-0.112310674192543,-0.00525747528660072,0.0372037203720372
-0.112312757721553,-0.00524900545871728,0.0373037303730373
-0.112314602589322,-0.00524059192143739,0.0374037403740374
-0.112316185386305,-0.00523219710683158,0.0375037503750375
-0.112317504851948,-0.00522382116477658,0.0376037603760376
-0.112318581830028,-0.00521550249893794,0.0377037703770377
-0.112319414985551,-0.005207241231897,0.0378037803780378
-0.112320003018263,-0.00519903747779819,0.0379037903790379
-0.112320322444175,-0.00519085233322155,0.038003800380038
-0.11232037213673,-0.00518268593315535,0.0381038103810381
-0.112320173272214,-0.00517457795521697,0.0382038203820382
-0.112319724649628,-0.00516652848675179,0.0383038303830383
-0.112319025092786,-0.00515853761163118,0.0384038403840384
-0.112318073460245,-0.00515060540925996,0.0385038503850385
-0.112316846208461,-0.00514269140152052,0.0386038603860386
-0.112315342379615,-0.00513479569759453,0.0387038703870387
-0.112313561045662,-0.00512691839475295,0.0388038803880388
-0.112311501303372,-0.00511905958580017,0.0389038903890389
-0.112309162274327,-0.00511121935957045,0.039003900390039
-0.112306565641019,-0.0051034397663977,0.0391039103910391
-0.112303687894645,-0.00509567861004153,0.0392039203920392
-0.112300528251083,-0.00508793596643284,0.0393039303930393
-0.112297085965911,-0.00508021191001374,0.0394039403940394
-0.112293382880431,-0.00507254961023041,0.0395039503950395
-0.112289418150964,-0.00506494909140059,0.0396039603960396
-0.112285190958649,-0.00505741037387181,0.0397039703970397
-0.112280677874088,-0.00504988958993128,0.0398039803980398
-0.112275900927168,-0.0050424309795021,0.0399039903990399
-0.112270859383394,-0.0050350345535024,0.04000400040004
-0.112265529862996,-0.00502765559557997,0.0401040104010401
-0.112259934510006,-0.00502033918089772,0.0402040204020402
-0.112254072679259,-0.0050130853094557,0.0403040304030403
-0.112247921065428,-0.00500584838598912,0.0404040404040404
-0.112241479246674,-0.0049986284487115,0.0405040504050405
-0.112234769481174,-0.00499147173854849,0.0406040604060406
-0.112227791242869,-0.00498437823813028,0.0407040704070407
-0.112220544010666,-0.00497734792959073,0.0408040804080408
-0.112213004638047,-0.00497033373676437,0.0409040904090409
-0.112205172847095,-0.00496333567950241,0.041004100410041
-0.112197071020056,-0.00495640146325392,0.0411041104110411
-0.11218867612952,-0.00494948306147641,0.0412041204120412
-0.112180010587508,-0.00494262879848057,0.0413041304130413
-0.112171051455941,-0.00493579000504086,0.0414041404140414
-0.112161821166694,-0.00492901563971429,0.0415041504150415
-0.112152296875979,-0.00492225638165914,0.0416041604160416
-0.112142478509355,-0.00491551221598704,0.0417041704170417
-0.112132388523509,-0.00490883308984551,0.0418041804180418
-0.112122004228502,-0.00490216865360362,0.0419041904190419
-0.112111325639221,-0.00489551887649195,0.042004200420042
-0.112100375197468,-0.00488893473246222,0.0421042104210421
-0.112089152769245,-0.00488241614806495,0.0422042204220422
-0.112077635902827,-0.00487591138557289,0.0423042304230423
-0.112065847015201,-0.00486947242886832,0.0424042404240424
-0.112053786051776,-0.00486309919556875,0.0425042504250425
-0.11204145297781,-0.00485679160180274,0.0426042604260426
-0.112028847788343,-0.00485054956121753,0.0427042704270427
-0.112015970503225,-0.00484437298547519,0.0428042804280428
-0.112002821167121,-0.00483826178326018,0.0429042904290429
-0.111989399849511,-0.00483221586226428,0.043004300430043
-0.11197570664965,-0.00482623512571284,0.0431043104310431
-0.111961741681684,-0.00482031947732749,0.0432043204320432
-0.111947505094496,-0.00481446882331119,0.0433043304330433
-0.111932997041933,-0.00480868306688928,0.0434043404340434
-0.11191821772747,-0.00480296211128712,0.0435043504350435
-0.111903167359545,-0.00479730585923369,0.0436043604360436
-0.111887846176373,-0.00479171421445063,0.0437043704370437
-0.111872254445944,-0.00478618707867443,0.0438043804380438
-0.111856392446176,-0.00478072435314528,0.0439043904390439
-0.111840260499652,-0.0047753259381108,0.044004400440044
-0.111823858933916,-0.00476999173381866,0.0441044104410441
-0.111807188111253,-0.0047647216380351,0.0442044204420442
-0.11179024839891,-0.00475951554852636,0.0443044304430443
-0.1117730402088,-0.00475437336355494,0.0444044404440444
-0.111755563957799,-0.00474929498039079,0.0445044504450445
-0.111737820097522,-0.00474428029680019,0.0446044604460446
-0.111719809084547,-0.00473932921104562,0.0447044704470447
-0.111701531415153,-0.00473444162039706,0.0448044804480448
-0.111682987595548,-0.00472961741964307,0.0449044904490449
-0.111664178151789,-0.00472485650406847,0.045004500450045
-0.111645103639709,-0.00472015876796556,0.0451045104510451
-0.11162576463003,-0.0047155241056266,0.0452045204520452
-0.111606161713328,-0.00471095241184012,0.0453045304530453
-0.111586450815937,-0.00470637211652191,0.0454045404540454
-0.111566476210034,-0.00470185509546492,0.0455045504550455
-0.11154639506762,-0.00469732883019303,0.0456045604560456
-0.11152620757728,-0.00469279323733118,0.0457045704570457
-0.111505756313911,-0.0046883216318855,0.0458045804580458
-0.111485042016971,-0.00468391389375609,0.0459045904590459
-0.111464224225718,-0.00467949561016463,0.046004600460046
-0.111443143852509,-0.00467514149066514,0.0461046104610461
-0.111421801691394,-0.00467085141069126,0.0462046204620462
-0.111400359003721,-0.00466654953959151,0.0463046304630463
-0.111378655098865,-0.00466231201223725,0.0464046404640464
-0.111356690835388,-0.00465813870207694,0.0465046504650465
-0.111334467101634,-0.00465402948255913,0.0466046604660466
-0.111312147332661,-0.00464990665056644,0.0467046704670467
-0.111289731806386,-0.00464577015250056,0.0468046804680468
-0.111267220820578,-0.00464161993774091,0.0469046904690469
-0.111244450761516,-0.00463753499725246,0.047004700470047
-0.111221422606873,-0.00463351518810648,0.0471047104710471
-0.111198302268148,-0.00462948044439466,0.0472047204720472
-0.111175090062958,-0.00462543073187362,0.0473047304730473
-0.111151620586013,-0.00462144688767142,0.0474047404740474
-0.111127894899353,-0.00461752875893369,0.0475047504750475
-0.111103914084868,-0.00461367618982843,0.0476047604760476
-0.111079679234376,-0.00460988902700493,0.0477047704770477
-0.111055191459545,-0.00460616711612004,0.0478047804780478
-0.111030451877005,-0.00460251030332684,0.0479047904790479
-0.111005630016139,-0.00459883494751303,0.048004800480048
-0.110980557479084,-0.0045952249959959,0.0481048104810481
-0.110955235437061,-0.00459168028996573,0.0482048204820482
-0.110929665071218,-0.00458820067061278,0.0483048304830483
-0.110903847582554,-0.00458478597614964,0.0484048404840484
-0.110877954525274,-0.00458135031284734,0.0485048504850485
-0.110851815590836,-0.00457797988063989,0.0486048604860486
-0.110825603087793,-0.00457458786271673,0.0487048704870487
-0.110799317408206,-0.0045711742541151,0.0488048804880488
-0.110772958963988,-0.00456773904838334,0.0489048904890489
-0.110746356156267,-0.00456437031395107,0.049004900490049
-0.110719510300187,-0.00456106786669833,0.0491049104910491
-0.110692595416467,-0.00455774258409586,0.0492049204920492
-0.110665438943452,-0.0045544838770118,0.0493049304930493
-0.110638215551988,-0.00455120172316061,0.0494049404940494
-0.110610752084885,-0.00454798643068529,0.0495049504950495
-0.110583223828376,-0.004544747077544,0.0496049604960496
-0.11055563123904,-0.00454148367415858,0.0497049704970497
-0.110527974778418,-0.0045381962314472,0.0498049804980498
-0.11050025490805,-0.00453488476082436,0.0499049904990499
-0.110472472109328,-0.00453154927717843,0.05000500050005
-0.110444679384998,-0.00452837172633072,0.0501050105010501
-0.11041682423852,-0.00452516884979826,0.0502050205020502
-0.110388959623013,-0.00452212361673257,0.0503050305030503
-0.110361085558326,-0.00451923516559088,0.0504050405040504
-0.110333202069275,-0.00451650263929691,0.0505050505050505
-0.110305309210451,-0.0045139251872261,0.0506050605060506
-0.110277354663973,-0.00451131719058596,0.0507050705070507
-0.110249391288667,-0.0045088640299544,0.0508050805080508
-0.110221366870873,-0.00450637910489629,0.0509050905090509
-0.110193281981313,-0.0045038625057347,0.051005100510051
-0.110165137210561,-0.00450131432130376,0.0511051105110511
-0.110136985228855,-0.00449892196444963,0.0512051205120512
-0.110108826140414,-0.0044966845741258,0.0513051305130513
-0.110080660054419,-0.00449460129623374,0.0514051405140514
-0.110052435064904,-0.00449248264347526,0.0515051505150515
-0.110024151797183,-0.00449032874488332,0.0516051605160516
-0.109995862762683,-0.00448832937758375,0.0517051705170517
-0.109967516239063,-0.00448629360315461,0.0518051805180518
-0.109939164668271,-0.00448441213966936,0.0519051905190519
-0.109910808199192,-0.00448268412360012,0.052005200520052
-0.109882428861512,-0.00448108438559052,0.0521052105210521
-0.109853975265398,-0.00447942044676421,0.0522052205220522
-0.109825499887536,-0.00447788503612283,0.0523052305230523
-0.109797003080288,-0.00447647751048704,0.0524052405240524
-0.109768485181122,-0.00447519722816623,0.0525052505250525
-0.109739946552325,-0.0044740435524327,0.0526052605260526
-0.109711336017461,-0.004472821892737,0.0527052705270527
-0.109682654449985,-0.00447153268878358,0.0528052805280528
-0.109653902713425,-0.00447017637878801,0.0529052905290529
-0.109625081686195,-0.00446875340592872,0.053005300530053
-0.109596375339439,-0.00446719419566482,0.0531053105310531
-0.109567834343384,-0.00446569588545677,0.0532053205320532
-0.109539406578664,-0.00446406158896204,0.0533053305330533
-0.109511091568849,-0.00446229218410061,0.0534053405340534
-0.109482939805506,-0.00446058615126766,0.0535053505350535
-0.10945495034074,-0.00445894325026347,0.0536053605360536
-0.109427122226655,-0.00445736324138461,0.0537053705370537
-0.10939945454017,-0.00445584588790532,0.0538053805380538
-0.109371946368129,-0.00445439095061847,0.0539053905390539
-0.109344596802339,-0.00445299819031693,0.054005400540054
-0.109317404954457,-0.00445166736580836,0.0541054105410541
-0.109290319226212,-0.00445019790189813,0.0542054205420542
-0.10926333924043,-0.00444859072166777,0.0543054305430543
-0.109236464619938,-0.00444684674422856,0.0544054405440544
-0.109209695002452,-0.00444496688472155,0.0545054505450545
-0.109183030015761,-0.00444295205630262,0.0546054605460546
-0.109156469312469,-0.00444080316319473,0.0547054705470547
-0.109130062729052,-0.00443872396125351,0.0548054805480548
-0.109103759267739,-0.00443651093581558,0.0549054905490549
-0.109077608675675,-0.00443436859906792,0.055005500550055
-0.10905161013896,-0.0044322966289246,0.0551055105510551
-0.109025712818632,-0.00443009041692016,0.0552055205520552
-0.108999916406996,-0.00442775087869195,0.0553055305530553
-0.108974220586432,-0.00442527893136612,0.0554055405540554
-0.108948625059174,-0.00442267548263949,0.0555055505550555
-0.108923129512563,-0.00441994143872008,0.0556055605560556
-0.108897783306648,-0.00441728389146043,0.0557055705570557
-0.108872585667231,-0.00441470245872459,0.0558055805580558
-0.108847535844929,-0.00441219675986552,0.0559055905590559
-0.108822633095322,-0.00440976641324361,0.056005600560056
-0.108797827110465,-0.00440720357563781,0.0561056105610561
-0.108773117622369,-0.00440450916119662,0.0562056205620562
-0.108748504387854,-0.00440168408009826,0.0563056305630563
-0.108724036498978,-0.00439893776018705,0.0564056405640564
-0.108699713241097,-0.00439626978657263,0.0565056505650565
-0.108675533909492,-0.00439367974386826,0.0566056605660566
-0.108651497804409,-0.00439116722165008,0.0567056705670567
-0.10862760424098,-0.00438873181098303,0.0568056805680568
-0.108603852534339,-0.00438637310442093,0.0569056905690569
-0.108580242009543,-0.00438409069848779,0.057005700570057
-0.108556772006541,-0.00438188419268538,0.0571057105710571
-0.108533392594562,-0.00437954233782027,0.0572057205720572
-0.108510103575094,-0.00437706609915788,0.0573057305730573
-0.10848690475955,-0.00437445643551192,0.0574057405740574
-0.108463619015532,-0.00437182896334033,0.0575057505750575
-0.108440473465762,-0.00436928118188909,0.0576057605760576
-0.108417467465076,-0.00436681265492772,0.0577057705770577
-0.108394600368309,-0.00436442294622576,0.0578057805780578
-0.108371822502757,-0.00436189877680303,0.0579057905790579
-0.108349182672633,-0.00435945426286476,0.058005800580058
-0.108326680252624,-0.0043570889637139,0.0581058105810581
-0.108304265624617,-0.00435458879540353,0.0582058205820582
-0.10828193660994,-0.00435202043270811,0.0583058305830583
-0.108259695039869,-0.0043493186787762,0.0584058405840584
-0.108237540740704,-0.00434648450979127,0.0585058505850585
-0.108215522357851,-0.00434373360474555,0.0586058605860586
-0.10819379442806,-0.0043407775865172,0.0587058705870587
-0.108172403527247,-0.00433783324477396,0.0588058805880588
-0.108151092319139,-0.00433482478558909,0.0589058905890589
-0.108129912347419,-0.00433190163104835,0.059005900590059
-0.108109016337413,-0.00432877471965936,0.0591059105910591
-0.108088531252536,-0.00432548661937646,0.0592059205920592
-0.108068324784433,-0.00432199760146543,0.0593059305930593
-0.108048194133087,-0.0043183817988025,0.0594059405940594
-0.108028339423564,-0.00431456767902064,0.0595059505950595
-0.108008607444182,-0.00431084621379554,0.0596059605960596
-0.107989276469283,-0.00430696864109151,0.0597059705970597
-0.107970343198603,-0.00430293624677105,0.0598059805980598
-0.107951478211142,-0.00429878107218517,0.0599059905990599
-0.107932932232717,-0.00429458146809711,0.06000600060006
-0.107914452433283,-0.00429026028474215,0.0601060106010601
-0.107896038758248,-0.00428581844371301,0.0602060206020602
-0.107877936370127,-0.00428140331447974,0.0603060306030603
-0.10785989337188,-0.0042769368782906,0.0604060406040604
-0.107842236832138,-0.00427232078825276,0.0605060506050605
-0.10782456328983,-0.00426777579931425,0.0606060606060606
-0.107806766134001,-0.00426350076556929,0.0607060706070607
-0.107788924307974,-0.00425931635758687,0.0608060806080608
-0.107771038407286,-0.00425522193615782,0.0609060906090609
-0.107753211951063,-0.00425107443456306,0.061006100610061
-0.107735442567085,-0.0042469684790814,0.0611061106110611
-0.10771798457424,-0.00424281929708124,0.0612061206120612
-0.107700829838491,-0.00423869688345291,0.0613061306130613
-0.1076839817941,-0.00423453160459821,0.0614061406140614
-0.107667106156519,-0.00423058674520598,0.0615061506150615
-0.107650535091177,-0.00422659793323705,0.0616061606160616
-0.107634021425626,-0.00422248594149697,0.0617061706170617
-0.107617656386127,-0.00421827351650126,0.0618061806180618
-0.107601347957332,-0.0042139396983438,0.0619061906190619
-0.107585144754868,-0.00420970656406356,0.062006200620062
-0.107569087220626,-0.00420537431216701,0.0621062106210621
-0.107553085041499,-0.00420092164329226,0.0622062206220622
-0.107537381022669,-0.00419642999159266,0.0623062306230623
-0.107521818324643,-0.00419184160343007,0.0624062406240624
-0.107506292386106,-0.004187299863143,0.0625062506250625
-0.107490585647659,-0.00418281037224824,0.0626062606260626
-0.107474699935615,-0.00417837284290313,0.0627062706270627
-0.107458544653986,-0.00417400919630894,0.0628062806280628
-0.107442794089018,-0.00416961590986457,0.0629062906290629
-0.107427136591512,-0.0041654197157191,0.063006300630063
-0.107411840847672,-0.00416107452529646,0.0631063106310631
-0.107396413659008,-0.00415700335013725,0.0632063206320632
-0.107381138103855,-0.00415286374485984,0.0633063306330633
-0.107365902747413,-0.0041486969255508,0.0634063406340634
-0.107350902920684,-0.00414433919858915,0.0635063506350635
-0.107336055779579,-0.00414004103073369,0.0636063606360636
-0.10732124590417,-0.00413568382238504,0.0637063706370637
-0.107306468554978,-0.0041311742187348,0.0638063806380638
-0.107291778139221,-0.00412655624630544,0.0639063906390639
-0.107277385040086,-0.00412193442968817,0.064006400640064
-0.107262994988112,-0.00411745609170266,0.0641064106410641
-0.107248534032558,-0.00411291993208859,0.0642064206420642
-0.107234152730007,-0.00410845716390785,0.0643064306430643
-0.107219947616922,-0.00410386443775835,0.0644064406440644
-0.107205820593556,-0.00409934590552756,0.0645064506450645
-0.107191408407476,-0.00409497484450429,0.0646064606460646
-0.107176722031443,-0.00409064505366221,0.0647064706470647
-0.10716180910341,-0.00408641999237515,0.0648064806480648
-0.107146746546838,-0.00408231004134004,0.0649064906490649
-0.107131747871479,-0.0040781099226092,0.065006500650065
-0.107116631552853,-0.00407408156304835,0.0651065106510651
-0.107101238945006,-0.00407019744341338,0.0652065206520652
-0.107085630638812,-0.00406660872177889,0.0653065306530653
-0.107069654782397,-0.00406316643065195,0.0654065406540654
-0.107053641685101,-0.00405969161777461,0.0655065506550655
-0.107037488443185,-0.00405632603422658,0.0656065606560656
-0.107021352705078,-0.00405289134413012,0.0657065706570657
-0.107005181418407,-0.00404942424196126,0.0658065806580658
-0.106989078548951,-0.004045831715345,0.0659065906590659
-0.106972919455889,-0.00404217663258522,0.066006600660066
-0.106956878125202,-0.00403862335082986,0.0661066106610661
-0.106940908502068,-0.00403497584875311,0.0662066206620662
-0.106924996551679,-0.00403127784766498,0.0663066306630663
-0.106909033077459,-0.00402757809421077,0.0664066406640664
-0.106893029260607,-0.00402380316271387,0.0665066506650665
-0.106877213677944,-0.00402003938908901,0.0666066606660666
-0.106861340119806,-0.00401621508662605,0.0667066706670667
-0.106845475435162,-0.00401254303355826,0.0668066806680668
-0.106829717738644,-0.00400886918792571,0.0669066906690669
-0.106814006642856,-0.00400504084722921,0.067006700670067
-0.106798390947047,-0.00400128612129218,0.0671067106710671
-0.106782716005285,-0.00399747121937244,0.0672067206720672
-0.106766895966025,-0.00399367559347942,0.0673067306730673
-0.106750875062238,-0.00398986661814011,0.0674067406740674
-0.106734817666954,-0.00398598336997352,0.0675067506750675
-0.106718618583618,-0.00398212000528085,0.0676067606760676
-0.106702433912265,-0.00397841020264499,0.0677067706770677
-0.106686330804594,-0.00397466696808048,0.0678067806780678
-0.106670172624688,-0.00397086420021633,0.0679067906790679
-0.106653980672901,-0.00396698709897868,0.068006800680068
-0.106637901684458,-0.00396311127814444,0.0681068106810681
-0.106621779440215,-0.00395910250230415,0.0682068206820682
-0.10660561446623,-0.00395496184739371,0.0683068306830683
-0.106589456062998,-0.00395091859991735,0.0684068406840684
-0.106573158383637,-0.00394689659621948,0.0685068506850685
-0.106556807567533,-0.0039428179133305,0.0686068606860686
-0.10654046515842,-0.00393883651033154,0.0687068706870687
-0.106524131171185,-0.00393495172518458,0.0688068806880688
-0.106507999065851,-0.00393114453794353,0.0689068906890689
-0.106491885049937,-0.00392749176933924,0.069006900690069
-0.106475708100707,-0.00392381435594694,0.0691069106910691
-0.106459626000585,-0.00392024846866959,0.0692069206920692
-0.106443550793798,-0.00391677640965213,0.0693069306930693
-0.106427420886986,-0.00391324377514624,0.0694069406940694
-0.10641123679628,-0.00390965116068834,0.0695069506950695
-0.106395004477046,-0.00390609603177737,0.0696069606960696
-0.106378635655891,-0.00390255832230816,0.0697069706970697
-0.106362131523886,-0.00389903790225529,0.0698069806980698
-0.106345651069418,-0.00389567046956649,0.0699069906990699
-0.10632892285689,-0.00389234133731704,0.07000700070007
-0.106312000310886,-0.0038889288547756,0.0701070107010701
-0.106294873540538,-0.00388548011547754,0.0702070207020702
-0.106277504123817,-0.00388209061766621,0.0703070307030703
-0.106260106116383,-0.00387857660608205,0.0704070407040704
-0.106242327322929,-0.00387516931413726,0.0705070507050705
-0.106224521645966,-0.00387176085593353,0.0706070607060706
-0.106206760281879,-0.00386822885865166,0.0707070707070707
-0.106189044952762,-0.00386498456900928,0.0708070807080708
-0.106171167950381,-0.00386200181863759,0.0709070907090709
-0.106153250918023,-0.0038589562436347,0.071007100710071
-0.106135284997084,-0.00385621200264208,0.0711071107110711
-0.106117145417711,-0.00385380216927391,0.0712071207120712
-0.106098763152262,-0.00385153008101016,0.0713071307130713
-0.106080344727824,-0.0038491898603964,0.0714071407140714
-0.106061634693989,-0.00384688805585529,0.0715071507150715
-0.106043051196767,-0.00384465550327271,0.0716071607160716
-0.106024353991781,-0.00384252371248342,0.0717071707170717
-0.106005434487919,-0.00384045097161666,0.0718071807180718
-0.105986324427274,-0.00383840362442501,0.0719071907190719
-0.105967469281053,-0.00383638796424018,0.072007200720072
-0.105948490843894,-0.00383441387696753,0.0721072107210721
-0.10592969160366,-0.00383246189997896,0.0722072207220722
-0.105910923107995,-0.00383059386137462,0.0723072307230723
-0.105892283536051,-0.00382851628574427,0.0724072407240724
-0.105873786798567,-0.00382643006838343,0.0725072507250725
-0.105855254487704,-0.00382427512462495,0.0726072607260726
-0.105836817581784,-0.00382221899178152,0.0727072707270727
-0.105818344521838,-0.00382009398514521,0.0728072807280728
-0.105799966147227,-0.00381806776063963,0.0729072907290729
-0.10578169461186,-0.00381599382869992,0.073007300730073
-0.105763515980182,-0.0038140184987412,0.0731073107310731
-0.105745383338808,-0.00381218600572369,0.0732073207320732
-0.105727294553732,-0.00381021847530763,0.0733073307330733
-0.105709187024146,-0.00380823962275066,0.0734073407340734
-0.105691119479871,-0.00380611986725715,0.0735073507350735
-0.105673233956356,-0.00380387887096,0.0736073607360736
-0.105655230933495,-0.00380164480075199,0.0737073707370737
-0.105637267359962,-0.00379927241918367,0.0738073807380738
-0.105619263319726,-0.00379683409435816,0.0739073907390739
-0.105601298971996,-0.00379425948498146,0.074007400740074
-0.105583499652385,-0.00379171470156005,0.0741074107410741
-0.105565781688019,-0.00378906796775388,0.0742074207420742
-0.105548226146299,-0.00378645188869124,0.0743074307430743
-0.105530714907531,-0.00378398434783903,0.0744074407440744
-0.105513241817836,-0.00378138694976295,0.0745074507450745
-0.105495853602013,-0.00377889380034619,0.0746074607460746
-0.105478576716772,-0.00377619741070903,0.0747074707470747
-0.105461179443833,-0.00377351135759989,0.0748074807480748
-0.105443939983095,-0.00377085706693215,0.0749074907490749
-0.105426783118304,-0.00376830783386075,0.075007500750075
-0.105409825177582,-0.00376576866585201,0.0751075107510751
-0.105392947475474,-0.00376333383682558,0.0752075207520752
-0.105376149282448,-0.0037610026127828,0.0753075307530753
-0.105359651274543,-0.00375844456329021,0.0754075407540754
-0.105343487804288,-0.00375580660471392,0.0755075507550755
-0.105327666206708,-0.00375317813303363,0.0756075607560756
-0.105312048347116,-0.00375061798576383,0.0757075707570757
-0.105296571123463,-0.00374808940143074,0.0758075807580758
-0.105281162312061,-0.00374566556203733,0.0759075907590759
-0.105265924022603,-0.00374329905345119,0.076007600760076
-0.105251007848896,-0.00374085191418961,0.0761076107610761
-0.105236248271505,-0.00373822542763089,0.0762076207620762
-0.105221818646132,-0.00373560863640591,0.0763076307630763
-0.105207449065724,-0.00373309755985252,0.0764076407640764
-0.105193461601368,-0.00373040167542878,0.0765076507650765
-0.105179464935973,-0.00372765720217695,0.0766076607660766
-0.105165458995097,-0.00372486457731997,0.0767076707670767
-0.105151443699336,-0.00372202423361442,0.0768076807680768
-0.105137603193529,-0.00371919743885988,0.0769076907690769
-0.105123751789405,-0.00371632324734268,0.077007700770077
-0.105110241761674,-0.00371338183365376,0.0771077107710771
-0.105096783912865,-0.00371054917236868,0.0772077207720772
-0.105083311895249,-0.00370766921109565,0.0773077307730773
-0.105070158430093,-0.00370480140968479,0.0774077407740774
-0.105057340648994,-0.00370186641786415,0.0775077507750775
-0.105044503577476,-0.00369888497370246,0.0776077607760776
-0.105031979837547,-0.00369591655789363,0.0777077707770777
-0.105019500187167,-0.00369305735702199,0.0778077807780778
-0.105007330920472,-0.00369021025745146,0.0779077907790779
-0.104995202854974,-0.0036874714889427,0.078007800780078
-0.104983069553718,-0.00368460546123799,0.0781078107810781
-0.10497091106127,-0.00368169245414244,0.0782078207820782
-0.104958793268776,-0.00367888843915421,0.0783078307830783
-0.104946715729585,-0.00367619260187711,0.0784078407840784
-0.104934612105897,-0.00367344843334141,0.0785078507850785
-0.104922622993946,-0.00367061629215819,0.0786078607860786
-0.104910672770528,-0.0036678926408465,0.0787078707870787
-0.104898760998913,-0.0036652766650102,0.0788078807880788
-0.104886887252303,-0.00366276755471973,0.0789078907890789
-0.104874985153194,-0.00366020862730713,0.079007900790079
-0.104863342018156,-0.00365742452308825,0.0791079107910791
-0.104851688987288,-0.00365451343064246,0.0792079207920792
-0.104840192284743,-0.00365161755365725,0.0793079307930793
-0.104828684386112,-0.00364859549539703,0.0794079407940794
-0.104817432354764,-0.00364535177895853,0.0795079507950795
-0.104806167171985,-0.00364198460830581,0.0796079607960796
-0.104794868306656,-0.00363857441361698,0.0797079707970797
-0.104783722945815,-0.00363518346765947,0.0798079807980798
-0.104772729883501,-0.00363181163296362,0.0799079907990799
-0.10476188790879,-0.00362845877354856,0.08000800080008
-0.104751029144913,-0.00362498311451315,0.0801080108010801
-0.104740132946607,-0.00362146513615982,0.0802080208020802
-0.104729387041854,-0.00361796732267137,0.0803080308030803
-0.104718890989465,-0.00361425121380056,0.0804080408040804
-0.104708420128269,-0.00361065099037171,0.0805080508050805
-0.104697929316601,-0.00360692976683515,0.0806080608060806
-0.104687585637181,-0.00360323033447437,0.0807080708070807
-0.104677387973378,-0.00359955253050939,0.0808080808080808
-0.104667147217548,-0.00359583379780414,0.0809080908090809
-0.10465686361287,-0.00359207445695577,0.081008100810081
-0.104646725597007,-0.00358833724574637,0.0811081108110811
-0.104636898530588,-0.00358453996624709,0.0812081208120812
-0.104627090833992,-0.00358085931115125,0.0813081308130813
-0.104617425093439,-0.00357720018420257,0.0814081408140814
-0.104607777338089,-0.00357365661912101,0.0815081508150815
-0.104598081870341,-0.00357007080717848,0.0816081608160816
-0.104588404467199,-0.00356659999233595,0.0817081708170817
-0.104578679440991,-0.00356308630879313,0.0818081808180818
-0.104568907114299,-0.00355953009352438,0.0819081908190819
-0.104559153229386,-0.00355608867039183,0.082008200820082
-0.104549417597666,-0.0035527611500611,0.0821082108210821
-0.104539700020626,-0.00354954665113813,0.0822082208220822
-0.10453000032457,-0.00354644429967319,0.0823082308230823
-0.104520318330834,-0.00354345322916072,0.0824082408240824
-0.104510777851453,-0.003540478450541,0.0825082508250825
-0.104501209714366,-0.00353737704498649,0.0826082608260826
-0.104491782391877,-0.00353429282363687,0.0827082708270827
-0.104482494886463,-0.00353122566341458,0.0828082808280828
-0.104473346205563,-0.0035281754412421,0.0829082908290829
-0.104464210993714,-0.00352523622210507,0.083008300830083
-0.104455213638631,-0.00352231295987147,0.0831083108310831
-0.10444635317257,-0.00351940553642663,0.0832083208320832
-0.10443743869135,-0.00351645025666353,0.0833083308330833
-0.104428535971976,-0.00351360529109869,0.0834083408340834
-0.104419769779338,-0.00351077558020054,0.0835083508350835
-0.104411139180429,-0.00350796100833579,0.0836083608360836
-0.104402453013004,-0.0035050977156323,0.0837083708370837
-0.104393777034216,-0.00350234407360018,0.0838083808380838
-0.104385045938527,-0.0034995411911238,0.0839083908390839
-0.104376325463239,-0.00349684750422964,0.084008400840084
-0.10436774095389,-0.00349416793303871,0.0841084108410841
-0.104359122687548,-0.00349135878254096,0.0842084208420842
-0.104350639945456,-0.00348856466288747,0.0843084308430843
-0.104342122955055,-0.00348564177633816,0.0844084408440844
-0.104333572128256,-0.00348259110354308,0.0845084508450845
-0.104325031008701,-0.00347965169730832,0.0846084608460846
-0.104316456539104,-0.00347658455693725,0.0847084708470847
-0.104307892134074,-0.00347362884888417,0.0848084808480848
-0.104299463982825,-0.00347068935877805,0.0849084908490849
-0.104291002124212,-0.00346762200599895,0.085008500850085
-0.104282549818997,-0.00346466613814359,0.0851085108510851
-0.104274107126733,-0.0034618208921803,0.0852085208520852
-0.104265631362344,-0.00345884692646784,0.0853085308530853
-0.104257100649789,-0.00345582510939993,0.0854085408540854
-0.104248537986703,-0.00345267592891713,0.0855085508550855
-0.104240113140682,-0.00344954454157527,0.0856085608560856
-0.104231633515231,-0.00344636651231327,0.0857085708570857
-0.104223164589585,-0.00344330096549853,0.0858085808580858
-0.104214664155097,-0.00344010828852072,0.0859085908590859
-0.104206110082624,-0.00343686943513378,0.086008600860086
-0.104197695028215,-0.00343364914610747,0.0861086108610861
-0.104189226137309,-0.0034303828687623,0.0862086208620862
-0.104180768789885,-0.00342722987039445,0.0863086308630863
-0.104172323100088,-0.00342418928152067,0.0864086408640864
-0.104163847271182,-0.00342102124039785,0.0865086508650865
-0.104155511239499,-0.00341787128472508,0.0866086608660866
-0.104147121922192,-0.00341467470549456,0.0867086708670867
-0.10413874463472,-0.00341159096950715,0.0868086808680868
-0.104130379535896,-0.00340861921124989,0.0869086908690869
-0.104121962099341,-0.00340559938327379,0.087008700870087
-0.104113516081998,-0.0034024518375386,0.0871087108710871
-0.104105083503928,-0.00339941684621136,0.0872087208720872
-0.104096664528904,-0.00339649355420099,0.0873087308730873
-0.104088259325661,-0.00339368111187538,0.0874087408740874
-0.104079868067897,-0.0033909786785356,0.0875087508750875
-0.104071619113572,-0.00338829090234092,0.0876087608760876
-0.104063383519116,-0.00338571221949474,0.0877087708770877
-0.104055289726856,-0.003383147272201,0.0878087808780878
-0.104047208743594,-0.00338069051800311,0.0879087908790879
-0.104039140787691,-0.00337834113803842,0.088008800880088
-0.104031214425548,-0.00337600378046623,0.0881088108810881
-0.104023300594484,-0.00337377292962914,0.0882088208820882
-0.104015527925415,-0.00337155322921992,0.0883088308830883
-0.104007702744918,-0.00336927935186536,0.0884088408840884
-0.104000018835598,-0.00336701702891086,0.0885088508850885
-0.10399230618668,-0.00336462077427053,0.0886088608860886
-0.103984541750903,-0.00336217180125293,0.0887088708870887
-0.103976750113998,-0.00335959039879019,0.0888088808880888
-0.10396890809967,-0.00335695782038965,0.0889088908890889
-0.103961040437571,-0.00335419429592609,0.089008900890089
-0.10395318820483,-0.0033515410186629,0.0891089108910891
-0.103945287296907,-0.00334883722501858,0.0892089208920892
-0.103937402900234,-0.0033462432949499,0.0893089308930893
-0.103929495079126,-0.0033435181627375,0.0894089408940894
-0.103921540314855,-0.00334074317767082,0.0895089508950895
-0.103913732717573,-0.00333798413809316,0.0896089608960896
-0.103905942663802,-0.00333533558194537,0.0897089708970897
-0.103898130525553,-0.00333255629561652,0.0898089808980898
-0.103890272590551,-0.00332972768348317,0.0899089908990899
-0.103882369682618,-0.00332685018773114,0.09000900090009
-0.103874486883968,-0.00332408429402496,0.0901090109010901
-0.103866624527106,-0.0033214291770504,0.0902090209020902
-0.103858718661343,-0.00331872389059463,0.0903090309030903
-0.103850963555637,-0.00331603439280328,0.0904090409040904
-0.103843165179244,-0.00331329505555721,0.0905090509050905
-0.103835517756458,-0.0033105718727342,0.0906090609060906
-0.103827827316088,-0.00330779917552013,0.0907090709070907
-0.103820158875827,-0.00330513760243393,0.0908090809080908
-0.103812641959896,-0.00330249173066679,0.0909090909090909
-0.103805275938018,-0.00329986148528036,0.091009100910091
-0.10379789195079,-0.00329710064618999,0.0911091109110911
-0.103790490757521,-0.00329421026848781,0.0912091209120912
-0.103783073122483,-0.00329119140131053,0.0913091309130913
-0.103775807845525,-0.00328819130941308,0.0914091409140914
-0.103768694301334,-0.00328520990197614,0.0915091509150915
-0.103761563992792,-0.003282100774795,0.0916091609160916
-0.103754392368907,-0.00327894552232162,0.0917091709170917
-0.10374737343561,-0.0032758103572934,0.0918091809180918
-0.103740313529404,-0.00327262935531182,0.0919091909190919
-0.103733406571852,-0.00326946876931305,0.092009200920092
-0.103726484492637,-0.00326618206208925,0.0921092109210921
-0.103719586368876,-0.00326301142045714,0.0922092209220922
-0.103712712597595,-0.00325995600222896,0.0923092309230923
-0.103705825347337,-0.00325677374068776,0.0924092409240924
-0.103699092594129,-0.00325361224798469,0.0925092509250925
-0.103692384694643,-0.00325056613551016,0.0926092609260926
-0.103685664010974,-0.00324739321297338,0.0927092709270927
-0.103678969257955,-0.00324433592079041,0.0928092809280928
-0.103672262941604,-0.00324115199670991,0.0929092909290929
-0.103665545851005,-0.00323784248639459,0.093009300930093
-0.103658856437963,-0.00323464993249433,0.0931093109310931
-0.103652195094541,-0.00323157349877663,0.0932093209320932
-0.103645562217762,-0.0032286123599272,0.0933093309330933
-0.10363908716311,-0.00322567098494815,0.0934093409340934
-0.103632576713741,-0.00322268300725508,0.0935093509350935
-0.103626031777847,-0.00321964888392224,0.0936093609360936
-0.103619645780712,-0.0032166353721067,0.0937093709370937
-0.10361328929241,-0.00321373710205744,0.0938093809380938
-0.103606925538562,-0.0032107115063106,0.0939093909390939
-0.103600528806882,-0.00320764032075804,0.094009400940094
-0.103594292319178,-0.00320459041372361,0.0941094109410941
-0.103588086734854,-0.00320165641744144,0.0942094209420942
-0.10358191246086,-0.00319883752098932,0.0943094309430943
-0.103575733104955,-0.00319589098568674,0.0944094409440944
-0.103569549451262,-0.00319281788002534,0.0945094509450945
-0.103563527490683,-0.00318976655362898,0.0946094609460946
-0.103557666583018,-0.00318673692560397,0.0947094709470947
-0.103551837630847,-0.00318382364753933,0.0948094809480948
-0.103546041051046,-0.00318102590255756,0.0949094909490949
-0.103540405623414,-0.00317824815866819,0.095009500950095
-0.103534930712712,-0.00317549034589565,0.0951095109510951
-0.103529424243541,-0.00317268545199483,0.0952095209520952
-0.103524078524551,-0.00316990088623518,0.0953095309530953
-0.103518892925467,-0.00316713657615975,0.0954095409540954
-0.103513702800306,-0.00316424477462909,0.0955095509550955
-0.103508481771765,-0.00316130717634382,0.0956095609560956
-0.103503421751471,-0.00315839129826621,0.0957095709570957
-0.103498522094261,-0.00315549704957696,0.0958095809580958
-0.103493618749688,-0.00315247654219299,0.0959095909590959
-0.103488712506837,-0.00314933082078455,0.096009600960096
-0.103483967297048,-0.00314620876500289,0.0961096109610961
-0.103479219491713,-0.00314296236914655,0.0962096209620962
-0.103474505076122,-0.00313983537736012,0.0963096309630963
-0.103469824432412,-0.003136826926612,0.0964096409640964
-0.10346530545204,-0.00313384135339744,0.0965096509650965
-0.103460820054962,-0.00313097334900791,0.0966096609660966
-0.103456305977841,-0.00312805977962671,0.0967096709670967
-0.103451764099091,-0.00312510106064046,0.0968096809680968
-0.103447257843349,-0.00312225988070244,0.0969096909690969
-0.103442725036605,-0.00311937304991623,0.097009700970097
-0.103438166542388,-0.00311644097820941,0.0971097109710971
-0.103433611234291,-0.00311338351133574,0.0972097209720972
-0.103429059817033,-0.00311020166667006,0.0973097309730973
-0.10342451297548,-0.00310689645116528,0.0974097409740974
-0.103420005369854,-0.00310371181938894,0.0975097509750975
-0.103415503367235,-0.0031004038793048,0.0976097609760976
-0.10341116824386,-0.00309712188823355,0.0977097709770977
-0.103406810425582,-0.00309379792325553,0.0978097809780978
-0.103402459098653,-0.00309035180382163,0.0979097909790979
-0.103398086431666,-0.00308686504944549,0.098009800980098
-0.103393755050245,-0.00308350050659742,0.0981098109810981
-0.103389403346143,-0.00308009468364259,0.0982098209820982
-0.103385220218563,-0.00307671578836558,0.0983098309830983
-0.10338101681793,-0.0030732957013197,0.0984098409840984
-0.103376793883701,-0.00306983475600537,0.0985098509850985
-0.10337258087508,-0.00306625284135275,0.0986098609860986
-0.103368537107998,-0.00306269931542744,0.0987098709870987
-0.103364474298637,-0.0030591059302461,0.0988098809880988
-0.103360580358606,-0.00305554103701837,0.0989098909890989
-0.103356728686775,-0.00305209902976382,0.099009900990099
-0.103353045010821,-0.00304868432686394,0.0991099109910991
-0.103349528402698,-0.00304529670449621,0.0992099209920992
-0.103345991447078,-0.00304186767001113,0.0993099309930993
-0.103342434808979,-0.00303839753408021,0.0994099409940994
-0.103338920195903,-0.00303504947320029,0.0995099509950995
-0.103335386719209,-0.00303165959226051,0.0996099609960996
-0.103331864175572,-0.0030281479831697,0.0997099709970997
-0.103328384674334,-0.00302475871761762,0.0998099809980998
-0.103325073049864,-0.00302139629736081,0.0999099909990999
-0.10332177221453,-0.00301791181098605,0.1000100010001
-0.103318638496656,-0.00301445487363216,0.1001100110011
-0.103315670878866,-0.00301102523467756,0.1002100210021
-0.103312868343786,-0.00300762264399692,0.1003100310031
-0.103310045411581,-0.00300417814888876,0.1004100410041
-0.103307263075113,-0.00300085523503262,0.100510051005101
-0.103304645191079,-0.00299755844736145,0.100610061006101
-0.103302067113695,-0.00299438199428597,0.100710071007101
-0.103299498152981,-0.00299108156639813,0.100810081008101
-0.10329709275636,-0.00298780698330431,0.100910091009101
-0.103294726650257,-0.00298465242909744,0.101010101010101
-0.103292399884301,-0.00298161691220926,0.101110111011101
-0.103290235471513,-0.00297860504705207,0.101210121012101
-0.103288079267202,-0.00297546757332746,0.101310131013101
-0.103285901985863,-0.0029722852854834,0.101410141014101
-0.103283886546523,-0.00296912768461117,0.101510151015102
-0.103281940779987,-0.00296602952621928,0.101610161016102
-0.103280186537981,-0.00296289598154654,0.101710171017102
-0.10327844067815,-0.00295965794454085,0.101810181018102
-0.103276884764677,-0.00295638561803398,0.101910191019102
-0.103275366002754,-0.00295293011195275,0.102010201020102
-0.103273854501413,-0.00294937256764509,0.102110211021102
-0.103272409640603,-0.00294587752637893,0.102210221022102
-0.103271152348968,-0.00294235021001372,0.102310231023102
-0.103269900938255,-0.00293872129165254,0.102410241024102
-0.103268655567275,-0.00293499157427706,0.102510251025103
-0.103267475308282,-0.00293132564828702,0.102610261026103
-0.103266300930212,-0.00292755916348237,0.102710271027103
-0.103265311883092,-0.00292376256239838,0.102810281028103
-0.103264327669742,-0.00291986637123915,0.102910291029103
-0.1032634070448,-0.00291603521613654,0.103010301030103
-0.10326252132822,-0.00291202523483118,0.103110311031103
-0.103261640256825,-0.00290791727636183,0.103210321032103
-0.103260822327184,-0.00290387597579345,0.103310331033103
-0.103260067167087,-0.00289990078572875,0.103410341034103
-0.103259374399362,-0.00289599116621464,0.103510351035104
-0.103258685487734,-0.00289198262114473,0.103610361036104
-0.103258058660784,-0.00288803987739581,0.103710371037104
-0.10325761239553,-0.00288406841836711,0.103810381038104
-0.103257226567301,-0.00288016242964036,0.103910391039104
-0.103256873414174,-0.00287607810205819,0.104010401040104
-0.103256522419866,-0.00287189606331836,0.104110411041104
-0.103256349570368,-0.00286768720360097,0.104210421042104
-0.103256353376839,-0.00286345172042565,0.104310431043104
-0.10325635714857,-0.00285911961393926,0.104410441044104
-0.103256361064222,-0.00285469166032436,0.104510451045105
-0.103256540008043,-0.0028502388395878,0.104610461046105
-0.103256775369019,-0.00284585516907232,0.104710471047105
-0.10325706680968,-0.00284154008897365,0.104810481048105
-0.10325735681609,-0.00283712890913974,0.104910491049105
-0.103257645571874,-0.00283262240575311,0.105010501050105
-0.103258106651098,-0.00282809170720847,0.105110511051105
-0.103258596335925,-0.00282338766040408,0.105210521052105
-0.103259114651167,-0.00281851165393247,0.105310531053105
-0.103259803235249,-0.00281361438929021,0.105410541054105
-0.103260488375145,-0.00280862558771463,0.105510551055106
-0.103261226815555,-0.00280371007633119,0.105610561056106
-0.103262133440428,-0.00279877364424777,0.105710571057106
-0.103263206785736,-0.00279381645275555,0.105810581058106
-0.103264445397377,-0.00278883865967164,0.105910591059106
-0.103265733388918,-0.00278393401335483,0.106010601060106
-0.1032670704477,-0.002779101924224,0.106110611061106
-0.103268456275958,-0.00277434180865341,0.106210621062106
-0.103269890565995,-0.00276965308847638,0.106310631063106
-0.103271373020044,-0.00276503519048906,0.106410641064106
-0.103272903330412,-0.00276048754744299,0.106510651065107
-0.103274425218902,-0.00275584537538913,0.106610661066107
-0.103275994790011,-0.00275127364587048,0.106710671067107
-0.103277555894577,-0.0027466076057074,0.106810681068107
-0.103279108736075,-0.00274184804299316,0.106910691069107
-0.103280709205602,-0.00273715984589566,0.107010701070107
-0.10328230135747,-0.00273237833269964,0.107110711071107
-0.103283940943817,-0.00272766835881853,0.107210721072107
-0.10328562765695,-0.00272302935799637,0.107310731073107
-0.103287305719917,-0.00271829668573891,0.107410741074107
-0.103288975331228,-0.00271347113212458,0.107510751075108
-0.103290636674508,-0.00270855348425402,0.107610761076108
-0.103292345154499,-0.00270370848339623,0.107710771077108
-0.10329410044862,-0.0026989355657766,0.107810781078108
-0.103295847117388,-0.00269407019806774,0.107910791079108
-0.103297640371996,-0.00268927709870968,0.108010801080108
-0.1032994798849,-0.00268455570839441,0.108110811081108
-0.103301310410166,-0.00267974153448947,0.108210821082108
-0.103303132121492,-0.00267483537203607,0.108310831083108
-0.103304999952155,-0.00267000186205445,0.108410841084108
-0.103306913574609,-0.00266524044523667,0.108510851085109
-0.103308818005951,-0.00266038671133279,0.108610861086109
-0.103310713419878,-0.00265544145836168,0.108710871087109
-0.103312599985126,-0.00265040547888312,0.108810881088109
-0.103314532272686,-0.00264544328141059,0.108910891089109
-0.103316509940126,-0.00264055430365832,0.109010901090109
-0.103318478356898,-0.00263557426540194,0.109110911091109
-0.103320491895485,-0.00263066764339287,0.109210921092109
-0.103322550208488,-0.00262583388328594,0.109310931093109
-0.1033245988738,-0.00262090875746244,0.109410941094109
-0.103326692055464,-0.00261605670694166,0.10951095109511
-0.103328829411045,-0.00261127718730398,0.10961096109611
-0.10333095670206,-0.00260640602651412,0.10971097109711
-0.103333127903964,-0.00260160762688145,0.10981098109811
-0.103335342664399,-0.00259688145143061,0.10991099109911
-0.103337546948354,-0.00259206338867253,0.11001100110011
-0.103339794517885,-0.00258731779625133,0.11011101110111
-0.103342031471978,-0.00258248061577994,0.11021102110211
-0.10334431143373,-0.00257771615080798,0.11031103110311
-0.103346580646049,-0.00257286040101313,0.11041104110411
-0.103348892573221,-0.00256807761485792,0.110511051105111
-0.103351246857925,-0.00256336726529254,0.110611061106111
-0.103353589971357,-0.0025585654229628,0.110711071107111
-0.103355922062402,-0.00255367292360486,0.110811081108111
-0.10335814068886,-0.00254884408014779,0.110911091109111
-0.103360349330157,-0.00254392502035955,0.111011101110111
-0.103362445251289,-0.00253907016635081,0.111111111111111
-0.103364532209596,-0.00253412553273764,0.111211121112111
-0.103366507167344,-0.00252924564436077,0.111311131113111
-0.103368370868955,-0.00252443016722351,0.111411141114111
-0.103370124048921,-0.00251967877030686,0.111511151115112
-0.103371767441739,-0.00251499112904342,0.111611161116112
-0.103373405459841,-0.00251021298410242,0.111711171117112
-0.10337493437566,-0.00250549915759661,0.111811181118112
-0.103376354903843,-0.00250084932148464,0.111911191119112
-0.103377667768956,-0.00249626315119912,0.112011201120112
-0.10337887367572,-0.00249174032316524,0.112111211121112
-0.103379973338777,-0.00248728051827472,0.112211221122112
-0.103380967447957,-0.00248288342089322,0.112311231123112
-0.103381856707979,-0.00247854872084551,0.112411241124112
-0.103382746489095,-0.00247412175631743,0.112511251125113
-0.103383532011626,-0.00246975778317073,0.112611261126113
-0.103384213970365,-0.00246545648874881,0.112711271127113
-0.103384793030327,-0.00246121756386895,0.112811281128113
-0.103385375038195,-0.00245688617500403,0.112911291129113
-0.103385854713046,-0.00245261775270647,0.113011301130113
-0.103386338134813,-0.00244825738652567,0.113111311131113
-0.103386719784361,-0.00244396057202686,0.113211321132113
-0.103387105969911,-0.00243957232779127,0.113311331133113
-0.103387496686502,-0.00243509352528732,0.113411341134113
-0.10338778605271,-0.00243067973799622,0.113511351135114
-0.103387974723627,-0.00242633063589151,0.113611361136114
-0.103388063354343,-0.00242204589639093,0.113711371137114
-0.103388074639759,-0.00241784026646633,0.113811381138114
-0.103388115324825,-0.00241355847536756,0.113911391139114
-0.103388078709258,-0.00240935617548442,0.114011401140114
-0.103387965190081,-0.00240523295391159,0.114111411141114
-0.103387881869566,-0.00240103343667262,0.114211421142114
-0.103387721675218,-0.00239691338335384,0.114311431143114
-0.103387485013987,-0.00239287238104997,0.114411441144114
-0.103387279330578,-0.00238875496347634,0.114511451145115
-0.103387104352037,-0.00238456191128204,0.114611461146115
-0.103386852549292,-0.00238044909124997,0.114711471147115
-0.103386524314403,-0.00237641608600834,0.114811481148115
-0.103386227558579,-0.00237230732852759,0.114911491149115
-0.103385854385501,-0.00236827876995829,0.115011501150115
-0.103385512924739,-0.00236417480257586,0.115111511151115
-0.103385095056648,-0.0023601514216999,0.115211521152115
-0.103384709134127,-0.00235605298387362,0.115311531153115
-0.10338435488422,-0.00235188028116055,0.115411541154115
-0.103383923839884,-0.00234778934560496,0.115511551155116
-0.103383524701416,-0.00234362449404767,0.115611561156116
-0.103383048773482,-0.00233954179029496,0.115711571157116
-0.103382604979704,-0.00233538552091451,0.115811581158116
-0.103382084406386,-0.00233131177651174,0.115911591159116
-0.103381596195512,-0.00232716481784776,0.116011601160116
-0.103381031210062,-0.00232310075835683,0.116111611161116
-0.103380498800456,-0.00231896384391171,0.116211621162116
-0.103379998683816,-0.00231475486756842,0.116311631163116
-0.103379421390612,-0.00231062995020551,0.116411641164116
-0.1033788766137,-0.00230643332379982,0.116511651165117
-0.103378254660223,-0.00230232112014801,0.116611661166117
-0.103377665426513,-0.00229813756676042,0.116711671167117
-0.103376999021201,-0.00229403880188534,0.116811681168117
-0.103376255841313,-0.00229002440815103,0.116911691169117
-0.103375436283873,-0.00228609397463725,0.117011701170117
-0.103374540735979,-0.00228224709389782,0.117111711171117
-0.103373569589692,-0.00227848336245681,0.117211721172117
-0.103372523217224,-0.00227480238328988,0.117311731173117
-0.103371402010635,-0.00227120376383923,0.117411741174117
-0.103370206347099,-0.00226768712097643,0.117511751175118
-0.103369046991436,-0.00226409668370061,0.117611761176118
-0.103367813119272,-0.00226058867462781,0.117711771177118
-0.103366505102818,-0.00225716271410348,0.117811781178118
-0.103365123314283,-0.00225381842743593,0.117911791179118
-0.103363778915514,-0.00225040006347558,0.118011801180118
-0.103362360675184,-0.00224706384781606,0.118111811181118
-0.103360979948689,-0.00224365404221107,0.118211821182118
-0.103359636393596,-0.00224017150820337,0.118311831183118
-0.103358329672434,-0.00223661710088407,0.118411841184118
-0.103356948146928,-0.00223314698728575,0.118511851185119
-0.103355492189288,-0.00222976078825023,0.118611861186119
-0.103353962166763,-0.0022264581300783,0.118711871187119
-0.103352358451563,-0.00222323864204855,0.118811881188119
-0.10335079306906,-0.00221994666680837,0.118911891189119
-0.103349265666895,-0.002216583073841,0.119011901190119
-0.103347664011258,-0.00221330395573695,0.119111911191119
-0.103346100440178,-0.00220995371916376,0.119211921192119
-0.103344574601297,-0.00220653322715308,0.119311931193119
-0.103343086142255,-0.0022030433397588,0.119411941194119
-0.103341634715655,-0.00219948491058322,0.11951195119512
-0.103340219964177,-0.00219585879074718,0.11961196119612
-0.103338729023733,-0.00219232088623978,0.11971197119712
-0.103337274877517,-0.00218871576055319,0.11981198119812
-0.103335744448042,-0.00218519927600382,0.11991199119912
-0.103334250931902,-0.00218161604571188,0.12001200120012
-0.103332793961851,-0.00217796691831684,0.12011201120112
-0.103331373195454,-0.00217425273650278,0.12021202120212
-0.103329988280353,-0.00217047433799103,0.12031203120312
-0.103328638859226,-0.00216663255504382,0.12041204120412
-0.103327324589638,-0.00216272821644937,0.120512051205121
-0.103325931654646,-0.00215891692050295,0.120612061206121
-0.103324573995264,-0.00215504349769557,0.120712071207121
-0.103323137591072,-0.00215126348329488,0.120812081208121
-0.103321736581598,-0.0021474217747897,0.120912091209121
-0.103320256737983,-0.00214367383647962,0.121012101210121
-0.103318812408194,-0.00213986463930299,0.121112111211121
-0.103317289140045,-0.00213614957410985,0.121212121212121
-0.103315687300784,-0.00213252822005441,0.121312131213121
-0.103314121560959,-0.00212884565874559,0.121412141214121
-0.103312477145803,-0.00212525717830335,0.121512151215122
-0.103310754422564,-0.00212176236433362,0.121612161216122
-0.103308953753527,-0.0021183608088939,0.121712171217122
-0.103307075496013,-0.00211505210751562,0.121812181218122
-0.103305120012307,-0.00211183586218197,0.121912191219122
-0.103303087654769,-0.00210871168083141,0.122012201220122
-0.103301093749035,-0.00210552491753075,0.122112211221122
-0.103299137917933,-0.00210227643531164,0.122212221222122
-0.10329710456287,-0.00209912124636214,0.122312231223122
-0.103294994021319,-0.00209605895564306,0.122412241224122
-0.103292922055642,-0.00209293509091938,0.122512251225123
-0.103290772749629,-0.00208990454328679,0.122612261226123
-0.103288546445713,-0.00208696692316517,0.122712271227123
-0.103286359208989,-0.00208396789231521,0.122812281228123
-0.103284210632508,-0.00208090831773873,0.122912291229123
-0.10328198437822,-0.00207794290790025,0.123012301230123
-0.103279680793521,-0.00207507127272336,0.123112311231123
-0.103277300210919,-0.00207229302709449,0.123212321232123
-0.103274842972848,-0.00206960778838148,0.123312331233123
-0.103272425749865,-0.00206686149824713,0.123412341234123
-0.103269931682825,-0.00206420865721441,0.123512351235124
-0.103267361114164,-0.00206164888860657,0.123612361236124
-0.103264831022131,-0.00205902828048909,0.123712371237124
-0.103262340994814,-0.0020563477137597,0.123812381238124
-0.1032598906203,-0.00205360806385698,0.123912391239124
-0.103257362528278,-0.00205096356480138,0.124012401240124
-0.10325487412876,-0.00204826051210368,0.124112411241124
-0.103252307852924,-0.00204565303804679,0.124212421242124
-0.10324966405809,-0.00204314076049485,0.124312431243124
-0.103246943091656,-0.00204072330525242,0.124412441244124
-0.103244262745771,-0.00203824716336468,0.124512451245125
-0.103241505074438,-0.00203586629341653,0.124612461246125
-0.103238670444905,-0.00203358032468645,0.124712471247125
-0.103235876902426,-0.00203123589313358,0.124812481248125
-0.10323312404005,-0.00202883388015183,0.124912491249125
-0.103230411450828,-0.00202637516167615,0.125012501250125
-0.103227738722848,-0.00202386060570093,0.125112511251125
-0.103224987384053,-0.00202144385120639,0.125212521252125
-0.103222275971016,-0.00201897178378071,0.125312531253125
-0.103219604081749,-0.00201644526397404,0.125412541254125
-0.103216971324191,-0.00201386514787008,0.125512551255126
-0.103214258864003,-0.00201138483871591,0.125612561256126
-0.103211585614927,-0.00200885143053742,0.125712571257126
-0.103208832568928,-0.00200641821442225,0.125812581258126
-0.103205975462856,-0.00200393780750086,0.125912591259126
-0.103203158292467,-0.00200140559386924,0.126012601260126
-0.103200026951776,-0.00199899529598264,0.126112611261126
-0.103196937333377,-0.00199653354870772,0.126212621262126
-0.103193889015432,-0.00199402116644059,0.126312631263126
-0.103190881566178,-0.0019914589586146,0.126412641264126
-0.103187705728986,-0.00198901500299176,0.126512651265127
-0.103184360754474,-0.00198639997951756,0.126612661266127
-0.103180731341818,-0.0019840563797306,0.126712671267127
-0.103176960846571,-0.00198178506070144,0.126812681268127
-0.10317323595453,-0.00197946427988695,0.126912691269127
-0.103169394749253,-0.00197699849338592,0.127012701270127
-0.103165438124045,-0.00197438936373764,0.127112711271127
-0.103161528203785,-0.0019717347519765,0.127212721272127
-0.103157545027577,-0.00196918701320535,0.127312731273127
-0.103153608481873,-0.00196659414616928,0.127412741274127
-0.103149554506304,-0.00196437159214781,0.127512751275128
-0.103145427646996,-0.00196225370763138,0.127612761276128
-0.103140925202687,-0.00196012463794748,0.127712771277128
-0.103135997034168,-0.00195795070004953,0.127812781278128
-0.103131002066308,-0.00195588241925466,0.127912791279128
-0.103125605756495,-0.00195381025754711,0.128012801280128
-0.103119870199332,-0.00195177101858453,0.128112811281128
-0.103113838481881,-0.00195001174379848,0.128212821282128
-0.103107606227448,-0.00194833436768424,0.128312831283128
-0.103101216394066,-0.00194647640704584,0.128412841284128
-0.103094655482906,-0.00194474701082083,0.128512851285129
-0.103087704922159,-0.00194301115749166,0.128612861286129
-0.103080601288688,-0.0019410955265902,0.128712871287129
-0.103073309048816,-0.0019392617531693,0.128812881288129
-0.10306560895083,-0.00193737331892963,0.128912891289129
-0.103057527605282,-0.00193547982908163,0.129012901290129
-0.103049140655232,-0.00193382006397343,0.129112911291129
-0.103040598562968,-0.00193229021266501,0.129212921292129
-0.10303201460449,-0.00193086747752401,0.129312931293129
-0.103023181076528,-0.00192935240693454,0.129412941294129
-0.103014047055751,-0.00192806778265657,0.12951295129513
-0.103004667321589,-0.0019266897559273,0.12961296129613
-0.102994994638074,-0.00192553747275655,0.12971297129713
-0.102984966419286,-0.00192457705754098,0.12981298129813
-0.10297467591631,-0.00192389415140288,0.12991299129913
-0.102964370366112,-0.00192325318641702,0.13001300130013
-0.102953778154435,-0.0019228309609845,0.13011301130113
-0.10294286371286,-0.00192265099035917,0.13021302130213
-0.102931818853762,-0.00192266042266432,0.13031303130313
-0.102920492400206,-0.00192288263270644,0.13041304130413
-0.102909207415839,-0.00192328063568555,0.130513051305131
-0.102897739438004,-0.00192371101401234,0.130613061306131
-0.102886092744636,-0.00192416804805533,0.130713071307131
-0.102874064232985,-0.00192454026480152,0.130813081308131
-0.102861929760507,-0.00192485054426584,0.130913091309131
-0.102849613947174,-0.00192519147797749,0.131013101310131
-0.10283711094184,-0.00192565789221617,0.131113111311131
-0.102824388282804,-0.00192601130539456,0.131213121312131
-0.102811473334967,-0.00192617197517913,0.131313131313131
-0.102798466639773,-0.00192663254124966,0.131413141314131
-0.102785471100963,-0.00192697256279794,0.131513151315132
-0.102772361348184,-0.00192750291829871,0.131613161316132
-0.102759035718396,-0.0019279194116927,0.131713171317132
-0.102745318553155,-0.00192835256224178,0.131813181318132
-0.102731322349301,-0.00192901954820116,0.131913191319132
-0.102717228909229,-0.00192988055100987,0.132013201320132
-0.102703001731517,-0.00193085274147031,0.132113211321132
-0.102688675377131,-0.00193165920455268,0.132213221322132
-0.10267406856477,-0.00193242317114503,0.132313231323132
-0.102659097095502,-0.00193309290500895,0.132413241324132
-0.10264394018114,-0.00193398279381792,0.132513251325133
-0.10262835627209,-0.00193470579296012,0.132613261326133
-0.102612806383062,-0.00193521662032371,0.132713271327133
-0.102597282777043,-0.00193577192036586,0.132813281328133
-0.102581598078408,-0.00193635912726701,0.132913291329133
-0.102565769041584,-0.00193677276903384,0.133013301330133
-0.102549748946735,-0.00193681882286174,0.133113311331133
-0.102533579957842,-0.00193695113518468,0.133213321332133
-0.102517087860636,-0.00193672561445605,0.133313331333133
-0.102500413861779,-0.00193619401676549,0.133413341334133
-0.102483549390506,-0.00193555869746538,0.133513351335134
-0.102466702060758,-0.00193482840697162,0.133613361336134
-0.102449983168376,-0.00193416910641038,0.133713371337134
-0.102433413239517,-0.00193361317361075,0.133813381338134
-0.10241661286782,-0.00193287170688257,0.133913391339134
-0.102399978050299,-0.00193234045112918,0.134013401340134
-0.102383249882436,-0.00193162214134039,0.134113411341134
-0.102366553268081,-0.00193066866561357,0.134213421342134
-0.102349549992146,-0.00192936423776282,0.134313431343134
-0.102332630547894,-0.00192805398804678,0.134413441344134
-0.102315526313638,-0.00192670321207387,0.134513451345135
-0.10229823008835,-0.00192526342324972,0.134613461346135
-0.102280635931053,-0.00192352185872579,0.134713471347135
-0.102262745082449,-0.00192147996714452,0.134813481348135
-0.102244746317674,-0.00191915275056587,0.134913491349135
-0.10222664176577,-0.00191656221108484,0.135013501350135
-0.102208367401604,-0.00191360853033715,0.135113511351135
-0.102189923517982,-0.00191029385126155,0.135213521352135
-0.102171459197533,-0.0019069442950888,0.135313531353135
-0.102152820737257,-0.00190357073730744,0.135413541354135
-0.102134021095035,-0.00189990550908759,0.135513551355136
-0.102114926950103,-0.00189596876139838,0.135613561356136
-0.102095448182903,-0.00189187531069376,0.135713571357136
-0.102075802496756,-0.00188776388967615,0.135813581358136
-0.102055840287937,-0.00188330696767843,0.135913591359136
-0.102035714589469,-0.00187883501036994,0.136013601360136
-0.102015426503093,-0.00187434814678355,0.136113611361136
-0.101994926559581,-0.00186971454648464,0.136213621362136
-0.101974788047153,-0.00186481383914529,0.136313631363136
-0.101954924900863,-0.00185957079213197,0.136413641364136
-0.101934980875758,-0.00185436923515204,0.136513651365137
-0.101914721241138,-0.00184882863727391,0.136613661366137
-0.10189461012835,-0.00184279750741884,0.136713671367137
-0.101874429049953,-0.00183654024541769,0.136813681368137
-0.101854541461854,-0.00183006169198945,0.136913691369137
-0.101834691998015,-0.0018234864532151,0.137013701370137
-0.101815006986609,-0.00181651826161091,0.137113711371137
-0.101795155721273,-0.001809256545961,0.137213721372137
-0.101775467191239,-0.00180160664475074,0.137313731373137
-0.101755757787653,-0.0017939572328729,0.137413741374137
-0.10173590745036,-0.00178645579543093,0.137513751375138
-0.101715937648452,-0.00177888762961621,0.137613761376138
-0.101695647204744,-0.00177105565255917,0.137713771377138
-0.101675121797085,-0.00176332990531274,0.137813781378138
-0.101654435445694,-0.00175561507970892,0.137913791379138
-0.101633428770124,-0.00174773329892935,0.138013801380138
-0.101612347012293,-0.00173991348768985,0.138113811381138
-0.101590995377184,-0.00173175318244316,0.138213821382138
-0.101569462103452,-0.00172380097054279,0.138313831383138
-0.10154774818862,-0.00171605515421358,0.138413841384138
-0.101525881563347,-0.00170832051014856,0.138513851385139
-0.1015039455283,-0.00170064655670902,0.138613861386139
-0.101481725635756,-0.00169305527316105,0.138713871387139
-0.101459308749673,-0.00168566443031578,0.138813881388139
-0.101436712368897,-0.00167813194557242,0.138913891389139
-0.101414119288386,-0.0016708284019222,0.139013901390139
-0.101391310271314,-0.00166341391776784,0.139113911391139
-0.101368187530591,-0.00165621096221271,0.139213921392139
-0.101344894997457,-0.00164886766054764,0.139313931393139
-0.10132134636379,-0.00164138238844692,0.139413941394139
-0.101297677258057,-0.00163404348283357,0.13951395139514
-0.101273708463483,-0.00162642976790813,0.13961396139614
-0.101249602516861,-0.00161882626097408,0.13971397139714
-0.101225379011338,-0.00161137002226887,0.13981398139814
-0.101201157059174,-0.00160391356569659,0.13991399139914
-0.101176648083244,-0.00159619054848862,0.14001400140014
-0.101151818743432,-0.00158838322068611,0.14011401140114
-0.101126833760164,-0.00158029398130281,0.14021402140214
-0.101101498378124,-0.00157212110229608,0.14031403140314
-0.101076170752947,-0.00156395389974446,0.14041404140414
-0.101050850308947,-0.00155579232997532,0.140514051405141
-0.101025418102603,-0.00154778228652082,0.140614061406141
-0.100999816193178,-0.00153947311601496,0.140714071407141
-0.100973869175331,-0.00153108099323403,0.140814081408141
-0.100947773367659,-0.00152253194708918,0.140914091409141
-0.100921410501583,-0.00151353406743855,0.141014101410141
-0.100895046092075,-0.00150462325819773,0.141114111411141
-0.100868760998098,-0.00149563589323978,0.141214121412141
-0.10084248651956,-0.00148666077846706,0.141314131413141
-0.100816206954148,-0.00147777183534035,0.141414141414141
-0.100789818822436,-0.00146903992078895,0.141514151415142
-0.100763408601285,-0.00146001740081682,0.141614161416142
-0.100736788443602,-0.00145090320098265,0.141714171417142
-0.100710162226335,-0.00144187538966898,0.141814181418142
-0.100683416817406,-0.00143286861915514,0.141914191419142
-0.10065656417221,-0.00142401965439173,0.142014201420142
-0.100629593873821,-0.00141519027483773,0.142114211421142
-0.100602506751028,-0.00140638031076524,0.142214221422142
-0.100575313726962,-0.0013977264770006,0.142314231423142
-0.100548142752634,-0.00138875361534088,0.142414241424142
-0.100520849817399,-0.00137971493151638,0.142514251425143
-0.100493444792275,-0.00137074777509604,0.142614261426143
-0.100465905558044,-0.00136187196503732,0.142714271427143
-0.100438499867904,-0.00135267286651635,0.142814281428143
-0.100411041502563,-0.00134334525817281,0.142914291429143
-0.100383426689791,-0.00133396416221741,0.143014301430143
-0.100355656253413,-0.00132452978907298,0.143114311431143
-0.100327730997405,-0.0013150423427108,0.143214321432143
-0.100299789418734,-0.0013051043050177,0.143314331433143
-0.100271719789796,-0.00129519146794666,0.143414341434143
-0.100243952757902,-0.00128515604862604,0.143514351435144
-0.100216095020841,-0.00127500685801796,0.143614361436144
-0.100188176623427,-0.00126482202355952,0.143714371437144
-0.100160331983205,-0.00125458746676852,0.143814381438144
-0.100132330677189,-0.00124430449981034,0.143914391439144
-0.100104747705767,-0.00123401139086606,0.144014401440144
-0.100077172009816,-0.00122376179876429,0.144114411441144
-0.10004972209613,-0.00121299182143486,0.144214421442144
-0.100022375249956,-0.00120228386476236,0.144314431443144
-0.0999950792328199,-0.00119107665001482,0.144414441444144
-0.0999679344819476,-0.00117954706492372,0.144514451445145
-0.09994094130007,-0.00116783369479619,0.144614461446145
-0.0999137837799031,-0.00115621797974665,0.144714471447145
-0.0998868470648087,-0.00114452993480755,0.144814481448145
-0.0998596778820526,-0.00113260573285847,0.144914491449145
-0.0998325192551804,-0.00112091849139732,0.145014501450145
-0.0998053711841923,-0.00110946646599857,0.145114511451145
-0.0997784569754135,-0.00109795221299391,0.145214521452145
-0.0997513217680131,-0.0010862151310855,0.145314531453145
-0.099724019577149,-0.00107443774177986,0.145414541454145
-0.0996970221123717,-0.00106240823161285,0.145514551455146
-0.0996702094276729,-0.00105002559263612,0.145614561456146
-0.0996434278944944,-0.00103759997379222,0.145714571457146
-0.099616492439952,-0.0010251649529163,0.145814581458146
-0.0995893867314582,-0.00101269374724441,0.145914591459146
-0.0995622927996981,-0.00100046485791844,0.146014601460146
-0.0995351916470582,-0.000987961129007298,0.146114611461146
-0.0995079460966753,-0.000975456100337772,0.146214621462146
-0.09948065747908,-0.00096283806614143,0.146314631463146
-0.0994537903673104,-0.000950225273658598,0.146414641464146
-0.0994266914082299,-0.000937532515516103,0.146514651465147
-0.099399363266864,-0.0009247613788186,0.146614661466147
-0.0993724579563928,-0.00091199633942201,0.146714671467147
-0.0993454178065388,-0.00089924277899092,0.146814681468147
-0.0993184498754076,-0.000886533739873837,0.146914691469147
-0.0992915537213096,-0.000873868932739341,0.147014701470147
-0.0992646336713107,-0.000861199756848524,0.147114711471147
-0.0992375386477336,-0.000848492581760603,0.147214721472147
-0.0992102818814139,-0.000835643699761914,0.147314731473147
-0.0991829035561747,-0.000822817292317087,0.147414741474147
-0.0991554987643022,-0.000809894588609981,0.147514751475148
-0.0991280350589842,-0.000796940315018245,0.147614761476148
-0.0991006545302601,-0.000783867051254433,0.147714771477148
-0.0990730600749099,-0.000770731063604345,0.147814781478148
-0.0990454838082361,-0.000757844305982363,0.147914791479148
-0.0990179553035873,-0.000745104994753912,0.148014801480148
-0.0989902174480176,-0.000732303887187222,0.148114811481148
-0.0989622728867016,-0.000719442620015029,0.148214821482148
-0.0989344203853984,-0.000706591521131847,0.148314831483148
-0.0989064682210666,-0.000693779142044861,0.148414841484148
-0.0988783027504595,-0.00068082812851903,0.148514851485149
-0.0988499619836918,-0.000667954225055494,0.148614861486149
-0.0988216445917307,-0.000655133008703574,0.148714871487149
-0.098793413731219,-0.000642188138136441,0.148814881488149
-0.0987652127219727,-0.000629302109550355,0.148914891489149
-0.0987368505853715,-0.000616503408943576,0.149014901490149
-0.0987084916646671,-0.000603629421608646,0.149114911491149
-0.0986801372998168,-0.000590682017033834,0.149214921492149
-0.0986518082353408,-0.000577983293104725,0.149314931493149
-0.0986233074727374,-0.000565240739180182,0.149414941494149
-0.0985946359946418,-0.000552454445583225,0.14951495149515
-0.0985657368578415,-0.00053963849575883,0.14961496149615
-0.0985366148812194,-0.000526795198403399,0.14971497149715
-0.0985073258318029,-0.000513908147975986,0.14981498149815
-0.0984778732431087,-0.000501143192450763,0.14991499149915
-0.0984482554625231,-0.000488333353823136,0.15001500150015
-0.0984184734429042,-0.000475478729860302,0.15011501150115
-0.0983885230700876,-0.000462588569739931,0.15021502150215
-0.0983584103143267,-0.000449653720066505,0.15031503150315
-0.0983281361135911,-0.000436674280096055,0.15041504150415
-0.0982977013959254,-0.000423650344618158,0.150515051505151
-0.0982671070943365,-0.000410582009911202,0.150615061506151
-0.0982363793925781,-0.000397655707674976,0.150715071507151
-0.0982055217745384,-0.000384872653300127,0.150815081508151
-0.0981745068455399,-0.000372042538144485,0.150915091509151
-0.0981433689729997,-0.000359359458958471,0.151015101510151
-0.0981121114720708,-0.000346824557683294,0.151115111511151
-0.0980807090820813,-0.000334264710377859,0.151215121512151
-0.0980491641057721,-0.000321681406379706,0.151315131513151
-0.0980174654016485,-0.000309048132405064,0.151415141514151
-0.0979856190094429,-0.000296427661472005,0.151515151515152
-0.0979536205370736,-0.000283756970933426,0.151615161516152
-0.097921522352048,-0.000271247671771141,0.151715171517152
-0.0978892875856953,-0.000258757545409246,0.151815181518152
-0.0978569027540775,-0.000246215375611429,0.151915191519152
-0.0978243886066778,-0.000233697438688898,0.152015201520152
-0.0977917485876822,-0.000221205956488992,0.152115211521152
-0.09775898607676,-0.000208743132992924,0.152215221522152
-0.0977261043940271,-0.000196311146871604,0.152315231523152
-0.0976931438721909,-0.000184053546732359,0.152415241524152
-0.097660070535896,-0.000171830099617188,0.152515251525153
-0.0976268831245899,-0.000159597269328638,0.152615261526153
-0.097593624913923,-0.000147543394275746,0.152715271527153
-0.0975602215561297,-0.000135431572035339,0.152815281528153
-0.097526752778655,-0.000123501689660876,0.152915291529153
-0.0974931866557812,-0.000111615576735661,0.153015301530153
-0.0974595166713468,-9.97239148993601e-05,0.153115311531153
-0.0974257885824041,-8.80183279372187e-05,0.153215321532153
-0.0973919176192992,-7.62507739164085e-05,0.153315331533153
-0.0973579490229526,-6.44805464331315e-05,0.153415341534153
-0.0973238976371108,-5.27647797675595e-05,0.153515351535154
-0.0972897050495718,-4.09863358660975e-05,0.153615361536154
-0.097255421081924,-2.92089629377308e-05,0.153715371537154
-0.0972210476696609,-1.74338485813969e-05,0.153815381538154
-0.0971865867482764,-5.66216104120628e-06,0.153915391539154
-0.0971520402135612,6.10495327518265e-06,0.154015401540154
-0.0971174269936497,1.78038538515635e-05,0.154115411541154
-0.0970827318130313,2.94963881430929e-05,0.154215421542154
-0.0970478985423936,4.12536428569335e-05,0.154315431543154
-0.0970128817869691,5.29633524202698e-05,0.154415441544154
-0.0969776835517307,6.46247500799649e-05,0.154515451545155
-0.096942325558871,7.61693923181757e-05,0.154615461546155
-0.0969067898678538,8.76647558985256e-05,0.154715471547155
-0.0968710784290613,9.91101122813523e-05,0.154815481548155
-0.0968352313717257,0.000110385093123989,0.154915491549155
-0.0967992540407872,0.000121729500119586,0.155015501550155
-0.096763144093802,0.000132903003532621,0.155115511551155
-0.0967269029997603,0.000143906265401147,0.155215521552155
-0.0966905342028479,0.000154981716711887,0.155315531553155
-0.0966539993455534,0.000166003884878248,0.155415541554155
-0.0966173235198132,0.000176895615669015,0.155515551555156
-0.0965805229788105,0.000187861011343573,0.155615561556156
-0.0965435985761472,0.000198899703165611,0.155715571557156
-0.096506551716297,0.000209765514720274,0.155815581558156
-0.0964693466968486,0.000220574348819365,0.155915591559156
-0.0964320220738254,0.000231210909601973,0.156015601560156
-0.0963945530381708,0.000241775640249407,0.156115611561156
-0.0963569428901493,0.000252267556637608,0.156215621562156
-0.0963192144437706,0.000262837659520277,0.156315631563156
-0.0962813764037928,0.000273247375498194,0.156415641564156
-0.0962434319513731,0.000283495511017029,0.156515651565157
-0.0962053714437837,0.000293824345201667,0.156615661566157
-0.0961671998736051,0.000303980923935949,0.156715671567157
-0.0961289183078403,0.000313966090400257,0.156815681568157
-0.0960905229995724,0.000324034600208603,0.156915691569157
-0.0960520111249657,0.000334021540379052,0.157015701570157
-0.0960133925351862,0.000343837016666378,0.157115711571157
-0.0959746682426458,0.000353481908975708,0.157215721572157
-0.0959358365153261,0.000363043617743298,0.157315731573157
-0.0958969003706117,0.00037252116033395,0.157415741574157
-0.0958578615405213,0.000381829465851636,0.157515751575158
-0.0958187142830907,0.000391227697872739,0.157615761576158
-0.0957794593874056,0.000400715334310306,0.157715771577158
-0.0957400976673661,0.000410291855062481,0.157815781578158
-0.0957006462893108,0.000419775995700968,0.157915791579158
-0.0956611080721124,0.000429166850514051,0.158015801580158
-0.095621485794941,0.000438463527189551,0.158115811581158
-0.0955817821972646,0.000447665147807462,0.158215821582158
-0.0955419999937367,0.00045677083295894,0.158315831583158
-0.0955021148269157,0.000465969419318537,0.158415841584158
-0.0954621358631006,0.000474997394901029,0.158515851585159
-0.0954220639360421,0.000483855756733677,0.158615861586159
-0.0953819498648529,0.000492513713099542,0.158715871587159
-0.0953417959572364,0.000500970573176311,0.158815881588159
-0.0953015417463898,0.000509526247642061,0.158915891589159
-0.0952612274161365,0.000517979714649791,0.159015901590159
-0.0952208233286113,0.000526266566433844,0.159115911591159
-0.0951803642482558,0.00053445009809919,0.159215921592159
-0.0951397628545348,0.000542538426807983,0.159315931593159
-0.0950990215692968,0.000550531739657891,0.159415941594159
-0.0950581942389642,0.000558361010497958,0.15951595159516
-0.095017281627809,0.000566027278539323,0.15961596159616
-0.0949762844852146,0.000573531581504266,0.15971597159716
-0.094935203565527,0.000580874959596527,0.15981598159816
-0.0948940396082041,0.000588058451530931,0.15991599159916
-0.0948527933576665,0.000595083090563254,0.16001600160016
-0.0948114550917812,0.000602219534123859,0.16011601160116
-0.094769992775649,0.000609263709233855,0.16021602160216
-0.0947284401712249,0.000616419799542664,0.16031603160316
-0.094686808722735,0.000623416524788049,0.16041604160416
-0.094645082176996,0.000630210647037038,0.160516051605161
-0.0946032674422313,0.000637119044794393,0.160616061606161
-0.0945613609154451,0.000643823521930952,0.160716071607161
-0.0945193786711596,0.000650371483646061,0.160816081608161
-0.0944773213992042,0.000656763989002138,0.160916091609161
-0.0944351897844459,0.000663002098550379,0.161016101610161
-0.0943929732461869,0.000669359485617022,0.161116111611161
-0.0943506724891452,0.00067551225032237,0.161216121612161
-0.0943082889971993,0.000681460990684333,0.161316131613161
-0.0942658341202816,0.000687258282647683,0.161416141614161
-0.0942232775952139,0.000692965921061799,0.161516151615162
-0.094180651268309,0.000698523765179852,0.161616161616162
-0.0941379440774769,0.000704206956821825,0.161716171617162
-0.0940951567423242,0.00071001463891148,0.161816181618162
-0.0940522899874202,0.000715945963305614,0.161916191619162
-0.0940093293015263,0.000721783672840425,0.162016201620162
-0.0939663026202658,0.00072747014291069,0.162116211621162
-0.0939232054820779,0.000732947913676221,0.162216221622162
-0.0938800391078125,0.000738217669507704,0.162316231623162
-0.093836784475042,0.000743396561362096,0.162416241624162
-0.0937934430825332,0.00074848470189505,0.162516251625163
-0.0937500163943133,0.000753482204754737,0.162616261626163
-0.0937065281077711,0.000758334548080951,0.162716271627163
-0.0936629664213587,0.00076331906824559,0.162816281628163
-0.0936193444865068,0.000768158428380443,0.162916291629163
-0.0935756424966648,0.000772906747366121,0.163016301630163
-0.0935318618017151,0.000777564150265244,0.163116311631163
-0.0934880230121828,0.000782078796620561,0.163216321632163
-0.0934441267434553,0.000786451754427471,0.163316331633163
-0.0934001607870351,0.00079096130249431,0.163416341634163
-0.0933561258079379,0.000795606484985044,0.163516351635164
-0.0933120224959934,0.000800386354996677,0.163616361636164
-0.0932678515062917,0.000805299974062986,0.163716371637164
-0.0932236102383237,0.000810117486446146,0.163816381638164
-0.0931792998682738,0.000814839081228947,0.163916391639164
-0.0931349388875494,0.000819344353343921,0.164016401640164
-0.0930905281150131,0.000823634159371045,0.164116411641164
-0.0930460656499112,0.000827783875368889,0.164216421642164
-0.0930015382217059,0.000831840624649635,0.164316431643164
-0.0929569469222141,0.000835804590836967,0.164416441644164
-0.0929122928134757,0.000839675966487739,0.164516451645165
-0.0928675931610857,0.000843332973822866,0.164616461646165
-0.092822848674725,0.000846776507635881,0.164716471647165
-0.0927780560193895,0.000850086473536601,0.164816481648165
-0.0927332023017143,0.000853542889299799,0.164916491649165
-0.0926882904795309,0.000856908080786319,0.165016501650165
-0.0926433323047587,0.000860140333147755,0.165116511651165
-0.0925983283084179,0.000863240687580396,0.165216521652165
-0.0925532654333713,0.000866489484441279,0.165316531653165
-0.0925081579129406,0.000869606288583815,0.165416541654165
-0.0924630062582945,0.000872592137233995,0.165516551655166
-0.092417797308077,0.000875727582164358,0.165616561656166
-0.0923725504966284,0.000878646904924156,0.165716571657166
-0.0923272474119462,0.0008817165167716,0.165816581658166
-0.0922818939895437,0.000884693684981419,0.165916591659166
-0.0922364992567612,0.000887541084305326,0.166016601660166
-0.0921910498586935,0.000890539577683625,0.166116611661166
-0.0921456287337198,0.000893314909650294,0.166216621662166
-0.0921001673504806,0.0008959621089675,0.166316631663166
-0.0920546589794139,0.000898517991203598,0.166416641664166
-0.0920091114369357,0.000900947506555859,0.166516651665167
-0.0919635252491034,0.000903251669421382,0.166616661666167
-0.0919178942570772,0.000905465957396665,0.166716671667167
-0.091872211453378,0.000907836846649831,0.166816681668167
-0.0918264774484307,0.000910363191765798,0.166916691669167
-0.0917807009718074,0.000912796840637439,0.167016701670167
-0.0917348827431147,0.000915138150586673,0.167116711671167
-0.0916890234670707,0.000917387479927911,0.167216721672167
-0.0916431238434306,0.000919545188464423,0.167316731673167
-0.0915971755545354,0.000921860368258419,0.167416741674167
-0.0915511883622202,0.000924082739648726,0.167516751675168
-0.0915051535617269,0.000926462214056414,0.167616761676168
-0.091459081262287,0.000928747726704813,0.167716771677168
-0.0914129721239536,0.000930939677099586,0.167816781678168
-0.0913668267968541,0.000933038471694419,0.167916791679168
-0.0913206507400725,0.000935015153024648,0.168016801680168
-0.0912744397253002,0.000936899718262363,0.168116811681168
-0.0912281943679247,0.000938692573364908,0.168216821682168
-0.0911819197697083,0.000940365855662156,0.168316831683168
-0.0911356163921921,0.000941920548781905,0.168416841684168
-0.0910892694660713,0.000943638113186082,0.168516851685169
-0.0910428906638611,0.000945264089540038,0.168616861686169
-0.0909964846108944,0.000946772030565376,0.168716871687169
-0.0909500478332085,0.000948189443099169,0.168816881688169
-0.0909035809164144,0.000949516757912801,0.168916891689169
-0.0908570844361974,0.00095075440428877,0.169016901690169
-0.0908105470575131,0.000952157730896177,0.169116911691169
-0.0907639813461813,0.000953470296752822,0.169216921692169
-0.0907173878580359,0.000954692557444049,0.169316931693169
-0.0906707671489108,0.000955824972029295,0.169416941694169
-0.0906241197547892,0.000956868003538106,0.16951695169517
-0.0905774462166163,0.000957822120955478,0.16961696169617
-0.0905307470753382,0.00095868779674036,0.16971697169717
-0.0904840099884611,0.000959722399919252,0.16981698169817
-0.0904372484498491,0.000960667539128066,0.16991699169917
-0.0903904629756336,0.000961523710647114,0.17001700170017
-0.0903436408560741,0.00096254902693104,0.17011701170117
-0.0902967959274678,0.000963484389416097,0.17021702170217
-0.0902499312270505,0.000964308219830821,0.17031703170317
-0.0902030447002216,0.000965043293971253,0.17041704170417
-0.0901559829516743,0.000965892315082446,0.170517051705171
-0.0901087474355105,0.000966854518396251,0.170617061706171
-0.0900613396107943,0.000967929147085115,0.170717071707171
-0.090013760911776,0.000969115447795388,0.170817081708171
-0.0899660127627805,0.000970412675610198,0.170917091709171
-0.0899182532241499,0.000971596148018499,0.171017101710171
-0.0898703258881557,0.000972890855225198,0.171117111711171
-0.0898223728597257,0.000974351729018116,0.171217121712171
-0.0897744106947736,0.000975697862287946,0.171317131713171
-0.089726438038454,0.00097694967647657,0.171417141714171
-0.0896784552828284,0.000978107767616751,0.171517151715172
-0.0896304627951443,0.00097917272925984,0.171617161716172
-0.0895824609625004,0.000980145152475807,0.171717171717172
-0.0895344515566178,0.000981007127994049,0.171817181718172
-0.0894862774501611,0.000981984015252123,0.171917191719172
-0.0894380975124099,0.000982850613125962,0.172017201720172
-0.0893899120361694,0.000983607880429296,0.172117211721172
-0.0893415654474623,0.000984351296546872,0.172217221722172
-0.0892932155386394,0.000984873914043754,0.172317231723172
-0.0892447045967547,0.000985401917671727,0.172417241724172
-0.0891961917144135,0.000985710499360839,0.172517251725173
-0.0891476615367008,0.00098606335273493,0.172617261726173
-0.0890991133688237,0.000986476701696356,0.172717271727173
-0.0890505637567708,0.000986671122517877,0.172817281728173
-0.0890019964175821,0.000986926885084787,0.172917291729173
-0.0889532696284662,0.000987189572748301,0.173017301730173
-0.0889043845656074,0.000987459053497835,0.173117311731173
-0.0888555011355111,0.00098764049956477,0.173217321732173
-0.0888066196210571,0.000987734499537668,0.173317331733173
-0.0887575821306385,0.000987951497146831,0.173417341734173
-0.0887085482878807,0.000988080598535636,0.173517351735174
-0.0886593599331855,0.000988332665302464,0.173617361736174
-0.0886100183866586,0.000988706842852486,0.173717371737174
-0.0885605249535176,0.000989202283538788,0.173817381738174
-0.088511039684189,0.000989607364468852,0.173917391739174
-0.0884615628069619,0.000989922713933682,0.174017401740174
-0.0884120782423515,0.000990412828042506,0.174117411741174
-0.088362602665379,0.00099081242457797,0.174217421742174
-0.0883131362993705,0.00099112214175661,0.174317431743174
-0.0882636793527639,0.000991342612832247,0.174417441744174
-0.0882140725542928,0.000991686413555685,0.174517451745175
-0.0881643171793977,0.000992152679902824,0.174617461746175
-0.0881145741916612,0.000992528311058106,0.174717471747175
-0.0880646839724206,0.000993026386000718,0.174817481748175
-0.0880146477723024,0.000993646046661874,0.174917491749175
-0.0879644668468962,0.000994386441920705,0.175017501750175
-0.0879141424369028,0.000995246727107938,0.175117511751175
-0.0878636757730976,0.00099622606599116,0.175217521752175
-0.0878130680763304,0.000997323626308119,0.175317531753175
-0.0877623205724138,0.00099853858572223,0.175417541754175
-0.0877115949346113,0.000999656776415137,0.175517551755176
-0.087660891286993,0.00100067891948222,0.175617561756176
-0.0876102097387405,0.00100160573055984,0.175717571757176
-0.0875593895893,0.00100265175761709,0.175817581758176
-0.0875084320297444,0.00100381616690296,0.175917591759176
-0.0874573382511466,0.00100509813211058,0.176017601760176
-0.0874061094396167,0.00100649683338472,0.176117611761176
-0.0873547467663765,0.00100801145732183,0.176217621762176
-0.0873032513877592,0.00100964119746628,0.176317631763176
-0.0872516244650612,0.00101138525381409,0.176417641764176
-0.0872000286839577,0.00101302821387566,0.176517651765177
-0.0871484641238537,0.00101457084986325,0.176617661766177
-0.0870967690221552,0.0010162288323323,0.176717671767177
-0.0870449445252699,0.0010180013583011,0.176817681768177
-0.0869931364800797,0.00101993777689937,0.176917691769177
-0.0869413450404315,0.00102203683898934,0.177017701770177
-0.0868894254760741,0.00102424729071715,0.177117711771177
-0.0868373788986759,0.00102656835987057,0.177217721772177
-0.0867852064298305,0.00102899928217773,0.177317731773177
-0.0867329091563919,0.00103153929783339,0.177417741774177
-0.0866804881900283,0.00103418765249134,0.177517751775178
-0.0866279446027051,0.00103694359726447,0.177617761776178
-0.0865752794763138,0.00103980638971732,0.177717771777178
-0.0865224938877828,0.00104277529336977,0.177817781778178
-0.0864695888941893,0.00104584957819336,0.177917791779178
-0.0864165655575734,0.00104902851862618,0.178017801780178
-0.0863634249300495,0.00105231139605422,0.178117811781178
-0.0863101680438808,0.00105569749781881,0.178217821782178
-0.0862569417434726,0.0010592351715558,0.178317831783178
-0.0862037460834159,0.00106292326787986,0.178417841784178
-0.0861504351572752,0.00106671171855095,0.178517851785179
-0.0860970099923508,0.00107059983919846,0.178617861786179
-0.0860434716109806,0.00107458695190332,0.178717871787179
-0.0859898210206134,0.00107867238271677,0.178817881788179
-0.0859360592336615,0.00108285546265289,0.178917891789179
-0.0858821872426856,0.00108713552868101,0.179017901790179
-0.0858282060352837,0.00109151192422219,0.179117911791179
-0.0857741165990537,0.00109598399666774,0.179217921792179
-0.0857199199116681,0.00110055110035687,0.179317931793179
-0.0856656169408736,0.00110521259508781,0.179417941794179
-0.0856112086444913,0.00110996784711058,0.17951795179518
-0.0855566959853052,0.00111481622863042,0.17961796179618
-0.0855020799112109,0.00111975711582293,0.17971797179718
-0.0854473613701038,0.00112478989280407,0.17981798179818
-0.0853925412999541,0.00112991394865277,0.17991799179918
-0.085337620628806,0.00113512868038826,0.18001800180018
-0.0852826002847038,0.00114043348949646,0.18011801180118
-0.085227481190729,0.00114582778292227,0.18021802180218
-0.0851722642550748,0.00115131097356597,0.18031803180318
-0.0851169503908971,0.00115688248028325,0.18041804180418
-0.0850615404964634,0.00116254172689255,0.180518051805181
-0.0850060354700412,0.00116828814366401,0.180618061806181
-0.0849504361950097,0.00117412116583051,0.180718071807181
-0.0848947435597107,0.00118004023507663,0.180818081808181
-0.0848389584375977,0.00118604479755344,0.180918091809181
-0.084783081707087,0.00119213430735249,0.181018101810181
-0.0847271142317064,0.00119830822203936,0.181118111811181
-0.0846710568700212,0.00120456600463863,0.181218121812181
-0.0846149104855591,0.00121090712363399,0.181318131813181
-0.0845586759219969,0.00121733105147942,0.181418141814181
-0.0845023540230111,0.00122383726559162,0.181518151815182
-0.0844459456322785,0.00123042524884648,0.181618161816182
-0.0843894515785872,0.00123709448759373,0.181718171817182
-0.0843328726907257,0.00124384447413857,0.181818181818182
-0.0842762098024449,0.00125067470475639,0.181918191819182
-0.0842194637226819,0.00125758468167797,0.182018201820182
-0.0841626352702993,0.00126457391209683,0.182118211821182
-0.0841057252542341,0.00127164190668057,0.182218221822182
-0.0840487344834235,0.00127878818304459,0.182318231823182
-0.0839916637568787,0.00128601226227836,0.182418241824182
-0.0839345138736113,0.00129331366993779,0.182518251825183
-0.0838772856227071,0.00130069193703791,0.182618261826183
-0.0838199797982147,0.00130814659906031,0.182718271827183
-0.0837625971842572,0.00131567719545675,0.182818281828183
-0.0837051385550318,0.00132328327213068,0.182918291829183
-0.0836476046847362,0.00133096437746693,0.183018301830183
-0.0835899963475676,0.00133872006679829,0.183118311831183
-0.0835323143028352,0.00134654989992404,0.183218321832183
-0.083474559304885,0.00135445344061372,0.183318331833183
-0.0834167321080632,0.00136243025561454,0.183418341834183
-0.0833588334617533,0.00137047991663652,0.183518351835184
-0.0833008641103758,0.00137860199836736,0.183618361836184
-0.0832428247933886,0.00138679608194645,0.183718371837184
-0.0831847162452867,0.00139506175149075,0.183818381838184
-0.0831265392055276,0.00140339859657644,0.183918391839184
-0.083068294398681,0.00141180620975728,0.184018401840184
-0.0830099825493161,0.0014202841885499,0.184118411841184
-0.0829516043869652,0.0014288321344411,0.184218421842184
-0.0828931606262719,0.00143744965139916,0.184318431843184
-0.0828346519818801,0.00144613634736256,0.184418441844184
-0.0827760791684335,0.00145489183324748,0.184518451845185
-0.0827174429005759,0.00146371572394035,0.184618461846185
-0.0826587438730998,0.00147260763680894,0.184718471847185
-0.0825999827956863,0.00148156719418392,0.184818481848185
-0.0825411603631277,0.00149059401988472,0.184918491849185
-0.0824822772751797,0.00149968774170106,0.185018501850185
-0.0824233342266345,0.00150884798940774,0.185118511851185
-0.0823643319073221,0.00151807439625361,0.185218521852185
-0.0823052709921837,0.0015273666004502,0.185318531853185
-0.0822461521760118,0.00153672424219427,0.185418541854185
-0.0821869761238223,0.0015461469646602,0.185518551855186
-0.0821277435155191,0.00155563441499262,0.185618561856186
-0.0820684550260438,0.00156518624331387,0.185718571857186
-0.0820091113154492,0.00157480210222766,0.185818581858186
-0.0819497130537138,0.00158448164681915,0.185918591859186
-0.0818902609058534,0.00159422453515109,0.186018601860186
-0.0818307555269581,0.00160403042876032,0.186118611861186
-0.0817711975721179,0.00161389899067241,0.186218621862186
-0.0817115877063486,0.00162382988788324,0.186318631863186
-0.081651926569852,0.00163382278937374,0.186418641864186
-0.0815922148127555,0.00164387736809521,0.186518651865187
-0.0815324530901488,0.00165399329799136,0.186618661866187
-0.081472642042234,0.00166417025846508,0.186718671867187
-0.0814127823042498,0.00167440793090438,0.186818681868187
-0.0813528745163981,0.00168470599818606,0.186918691869187
-0.0812929193188803,0.00169506414715723,0.187018701870187
-0.0812329173469356,0.0017054820676426,0.187118711871187
-0.0811728692209144,0.00171595944996321,0.187218721872187
-0.0811127755710927,0.0017264959898992,0.187318731873187
-0.0810526370277468,0.00173709138471955,0.187418741874187
-0.0809924542112269,0.00174774533318201,0.187518751875188
-0.0809322277418838,0.00175845753851092,0.187618761876188
-0.0808719582400677,0.00176922770442691,0.187718771877188
-0.0808116463162038,0.00178005554010968,0.187818781878188
-0.0807512925807167,0.00179094075424257,0.187918791879188
-0.080690897653957,0.00180188306047188,0.188018801880188
-0.080630462136424,0.0018128821739326,0.188118811881188
-0.0805699866335798,0.00182393781224121,0.188218821882188
-0.0805094717558492,0.00183504969400673,0.188318831883188
-0.0804489181037315,0.00184621754180842,0.188418841884188
-0.0803883262727632,0.00185744107921809,0.188518851885189
-0.0803276968684064,0.00186872003278526,0.188618861886189
-0.0802670304812348,0.00188005413253337,0.188718871887189
-0.0802063277067846,0.00189144310947848,0.188818881888189
-0.0801455891356299,0.00190288669860685,0.188918891889189
-0.080084815358344,0.00191438463540104,0.189018901890189
-0.0800240069605379,0.00192593665832125,0.189118911891189
-0.0799631645278225,0.00193754250632402,0.189218921892189
-0.0799022886507715,0.00194920192134353,0.189318931893189
-0.0798413799001073,0.00196091464581028,0.189418941894189
-0.0797804388614406,0.00197268042562868,0.18951895189519
-0.0797194661104569,0.00198449900571062,0.18961896189619
-0.0796584622228414,0.00199637013493825,0.18971897189719
-0.0795974277742792,0.00200829356169736,0.18981898189819
-0.0795363633404557,0.00202026903586267,0.18991899189919
-0.0794752694871306,0.0020322963083014,0.19001900190019
-0.079414146789989,0.00204437513186593,0.19011901190119
-0.0793529958197535,0.00205650526189,0.19021902190219
-0.0792918171421836,0.00206868645420371,0.19031903190319
-0.0792306113230391,0.00208091846811101,0.19041904190419
-0.0791693789280794,0.00209320106241966,0.190519051905191
-0.0791081205280273,0.00210553399891508,0.190619061906191
-0.0790468366787166,0.00211791703789381,0.190719071907191
-0.0789855279508698,0.00213034994263013,0.190819081908191
-0.078924194900321,0.00214283247490945,0.190919091909191
-0.078862838087867,0.00215536440048741,0.191019101910191
-0.0788014580792673,0.00216794548462337,0.191119111911191
-0.0787400554253935,0.00218057549605073,0.191219121912191
-0.0786786306920049,0.00219325420399904,0.191319131913191
-0.0786171844299729,0.00220598137869049,0.191419141914191
-0.0785557171901687,0.00221875679133983,0.191519151915192
-0.0784942295383519,0.00223158021514695,0.191619161916192
-0.078432722020431,0.00224445142430422,0.191719171917192
-0.0783711951972029,0.00225737019350038,0.191819181918192
-0.0783096496195387,0.00227033629792039,0.191919191919192
-0.0782480858432724,0.00228334951374181,0.192019201920192
-0.0781865044093498,0.00229640961763846,0.192119211921192
-0.0781249058835306,0.00230951638876553,0.192219221922192
-0.0780632908017974,0.00232266960578202,0.192319231923192
-0.0780016597199842,0.00233586904933197,0.192419241924192
-0.0779400131889625,0.00234911450005944,0.192519251925193
-0.0778783517645663,0.00236240573761593,0.192619261926193
-0.0778166760175179,0.00237574254214925,0.192719271927193
-0.0777551453580422,0.00238916512874845,0.192819281928193
-0.0776936003908029,0.00240263251854895,0.192919291929193
-0.0776320416815595,0.00241614449517247,0.193019301930193
-0.0775704698059972,0.00242970084323337,0.193119311931193
-0.0775088853298759,0.00244330134684963,0.193219321932193
-0.0774472915782739,0.00245689371742285,0.193319331933193
-0.0773856862335621,0.00247053026638032,0.193419341934193
-0.0773240698664626,0.00248421077684753,0.193519351935194
-0.0772624430526609,0.00249793503244625,0.193619361936194
-0.0772009660758355,0.00251174311426981,0.193719371937194
-0.0771394786671961,0.00252559418538986,0.193819381938194
-0.077078144534756,0.00253927545169213,0.193919391939194
-0.0770168772810616,0.00255313901815987,0.194019401940194
-0.0769556769904806,0.00256718358503478,0.194119411941194
-0.0768945241591936,0.00258118458543912,0.194219421942194
-0.0768334188219402,0.00259514228835691,0.194319431943194
-0.0767723610035344,0.00260905695681671,0.194419441944194
-0.0767114332602195,0.00262277773746013,0.194519451945195
-0.0766504943357073,0.00263648983865573,0.194619461946195
-0.0765896848659356,0.00265000931060206,0.194719471947195
-0.0765290254266894,0.00266361579588588,0.194819481948195
-0.0764684331391432,0.00267740624139313,0.194919491949195
-0.0764078293627058,0.00269124158141728,0.195019501950195
-0.0763472147127651,0.00270512157129207,0.195119511951195
-0.07628666881751,0.00271918360971821,0.195219521952195
-0.0762262740991881,0.00273332901183587,0.195319531953195
-0.0761660876399702,0.00274746914792229,0.195419541954195
-0.0761059467591435,0.00276156367683318,0.195519551955196
-0.0760459337697741,0.00277551564423845,0.195619561956196
-0.0759859055545221,0.00278945726916034,0.195719571957196
-0.0759258624210817,0.00280338866475078,0.195819581958196
-0.0758659441418624,0.00281712352089868,0.195919591959196
-0.0758060105226162,0.00283084984499408,0.196019601960196
-0.0757460658611312,0.0028446229966185,0.196119611961196
-0.0756861107926465,0.00285844269884747,0.196219621962196
-0.0756262135706042,0.00287228148355381,0.196319631963196
-0.075566469456026,0.00288620665678069,0.196419641964196
-0.0755067962648786,0.00290031444630365,0.196519651965197
-0.0754471703841411,0.00291437547281407,0.196619661966197
-0.0753875919428463,0.00292838997353394,0.196719671967197
-0.0753280610601017,0.00294235818419647,0.196819681968197
-0.0752685143609008,0.00295631602160622,0.196919691969197
-0.0752090911759641,0.00297007486645949,0.197019701970197
-0.075149790785685,0.00298363608898639,0.197119711971197
-0.0750904735218725,0.00299719022065903,0.197219721972197
-0.0750311397219973,0.00301073733492694,0.197319731973197
-0.0749717897136044,0.0030242775027582,0.197419741974197
-0.074912514112531,0.00303800432164515,0.197519751975198
-0.0748533190428767,0.00305168321523084,0.197619761976198
-0.0747942042862785,0.00306531516763931,0.197719771977198
-0.0747351389840214,0.00307890239029601,0.197819781978198
-0.074676123275064,0.00309244508667584,0.197919791979198
-0.0746171573033275,0.00310594345727612,0.198019801980198
-0.0745583128259939,0.00311924409537584,0.198119811981198
-0.0744994506860411,0.00313253970814028,0.198219821982198
-0.0744405712159772,0.00314583034221983,0.198319831983198
-0.0743818131509856,0.0031589241976497,0.198419841984198
-0.0743231757863483,0.00317182260694273,0.198519851985199
-0.0742645201188901,0.00318471920729373,0.198619861986199
-0.0742059847696504,0.00319742145282851,0.198719871987199
-0.0741474308247843,0.00321012345071938,0.198819881988199
-0.0740889551482991,0.00322301965553491,0.198919891989199
-0.0740305304596613,0.00323587505965053,0.199019901990199
-0.0739722370868154,0.00324859388392812,0.199119911991199
-0.073913994552933,0.00326127295664252,0.199219921992199
-0.0738557325400452,0.00327395190975333,0.199319931993199
-0.0737974514153994,0.00328663073929033,0.199419941994199
-0.0737392894129363,0.00329911498969237,0.1995199519952
-0.0736811080605007,0.00331160065300467,0.1996199619962
-0.0736229077451912,0.00332408771086489,0.1997199719972
-0.073564688849144,0.00333657614441434,0.1998199819982
-0.0735064517544946,0.00334906593529069,0.1999199919992
-0.073448196823528,0.00336155706463524,0.2000200020002
-0.0733899244334171,0.00337404951309307,0.2001200120012
-0.0733317082718748,0.00338650221792821,0.2002200220022
-0.0732735485026734,0.00339891530122566,0.2003200320032
-0.0732154452895856,0.0034112888840778,0.2004200420042
-0.073157324483358,0.0034236646674372,0.200520052005201
-0.0730991864611635,0.00343604261904562,0.200620062006201
-0.0730410315902496,0.00344842270714114,0.200720072007201
-0.0729828602428267,0.00346080489748041,0.200820082008201
-0.0729246727960679,0.00347318915582009,0.200920092009201
-0.0728664696221834,0.00348557544593167,0.201020102010201
-0.0728082510884208,0.00349796373109044,0.201120112011201
-0.0727500175620274,0.00351035397209023,0.201220122012201
-0.0726917694201766,0.00352274612873236,0.201320132013201
-0.07263350702019,0.00353514015932924,0.201420142014201
-0.0725754565468196,0.00354735542426957,0.201520152015202
-0.0725177260651208,0.00355958965555768,0.201620162016202
-0.0724602033015804,0.00357164600506461,0.201720172017202
-0.0724028865638822,0.00358352569364017,0.201820182018202
-0.0723457741795612,0.00359522992923078,0.201920192019202
-0.0722888645009667,0.00360675990787223,0.202020202020202
-0.0722321558804477,0.00361811681269695,0.202120212021202
-0.0721756466753161,0.00362930181591926,0.202220222022202
-0.0721193352776235,0.00364031607883525,0.202320232023202
-0.0720632200794212,0.0036511607518229,0.202420242024202
-0.0720072994777238,0.00366183697682334,0.202520252025203
-0.071951273212968,0.0036724079611,0.202620262026203
-0.0718951421189048,0.00368287415279405,0.202720272027203
-0.0718392055220903,0.0036931742662398,0.202820282028203
-0.0717834189210617,0.00370343172835602,0.202920292029203
-0.071727525510567,0.00371358566042697,0.203020302030203
-0.0716715261144317,0.00372363649471287,0.203120312031203
-0.0716156768282267,0.00373364569057751,0.203220322032203
-0.0715602714400189,0.00374362091803441,0.203320332033203
-0.0715051683213101,0.00375371676048538,0.203420342034203
-0.0714506415677608,0.00376376309251555,0.203520352035204
-0.0713962965074262,0.00377364494432028,0.203620362036204
-0.0713418668015077,0.00378342486261375,0.203720372037204
-0.0712878311273327,0.00379326754102196,0.203820382038204
-0.0712339730967242,0.00380294664491643,0.203920392039204
-0.0711804160403227,0.00381264072010152,0.204020402040204
-0.0711272436310024,0.00382239654398192,0.204120412041204
-0.0710746304105774,0.00383210080333695,0.204220422042204
-0.0710224279663963,0.00384177021834932,0.204320432043204
-0.0709701238145115,0.0038513361976097,0.204420442044204
-0.0709183711194735,0.00386085011010895,0.204520452045205
-0.0708667780679121,0.00387020141881892,0.204620462046205
-0.0708154675934436,0.00387956592213568,0.204720472047205
-0.0707643131941958,0.00388876851447063,0.204820482048205
-0.0707130484321143,0.00389786911969602,0.204920492049205
-0.0706617565086068,0.00390692253461141,0.205020502050205
-0.0706105200196193,0.00391605923976885,0.205120512051205
-0.0705592550143603,0.00392514815957611,0.205220522052205
-0.0705081513796339,0.00393471456613389,0.205320532053205
-0.0704573253343823,0.00394428840895706,0.205420542054205
-0.070406562966868,0.00395383539507054,0.205520552055206
-0.0703556863307932,0.00396327471067138,0.205620562056206
-0.0703046961010993,0.00397260679993058,0.205720572057206
-0.0702535929576904,0.00398183210304885,0.205820582058206
-0.070202377550694,0.00399095105724921,0.205920592059206
-0.0701512381639281,0.00399988401101742,0.206020602060206
-0.0701001744251824,0.00400863215443395,0.206120612061206
-0.0700489979364943,0.00401727648641419,0.206220622062206
-0.0699977093380656,0.00402581742333743,0.206320632063206
-0.0699463092651349,0.00403425538059032,0.206420642064206
-0.0698947983479786,0.00404259077604097,0.206520652065207
-0.0698431772119098,0.00405082402805375,0.206620662066207
-0.069791446457428,0.00405895555300792,0.206720672067207
-0.0697396066949578,0.0040669857672827,0.206820682068207
-0.0696876585150731,0.00407491508576855,0.206920692069207
-0.0696356025133102,0.00408274392186698,0.207020702070207
-0.0695834392653545,0.00409047268749075,0.207120712071207
-0.0695311693568168,0.00409810179852282,0.207220722072207
-0.0694787933584195,0.00410563167134246,0.207320732073207
-0.0694263118359223,0.00411306272381771,0.207420742074207
-0.0693737253550849,0.00412039537530554,0.207520752075208
-0.0693210344667784,0.00412763004615546,0.207620762076208
-0.069268239702023,0.0041347671572132,0.207720772077208
-0.0692153415968013,0.00414180712684315,0.207820782078208
-0.0691623406870963,0.00414875036993571,0.207920792079208
-0.0691092374840768,0.00415559730038874,0.208020802080208
-0.0690560325088371,0.00416234833358892,0.208120812081208
-0.0690029932515462,0.00416894961070666,0.208220822082208
-0.0689501182779536,0.00417540211338453,0.208320832083208
-0.0688971390408134,0.0041817607580257,0.208420842084208
-0.0688440560463314,0.00418802595257261,0.208520852085209
-0.0687911370923705,0.00419414439998511,0.208620862086209
-0.06873860751008,0.00420021246650096,0.208720872087209
-0.0686864633490683,0.00420623024293951,0.208820882088209
-0.0686346534130497,0.00421231509266568,0.208920892089209
-0.0685829971055895,0.0042182538463773,0.209020902090209
-0.0685312254228637,0.00422410033610481,0.209120912091209
-0.0684793389207061,0.00422985497872378,0.209220922092209
-0.0684276059627392,0.00423546553476746,0.209320932093209
-0.0683757572870733,0.00424098546256726,0.209420942094209
-0.0683237934644306,0.00424641517502839,0.20952095209521
-0.0682717792197,0.00425182011813515,0.20962096209621
-0.0682198703005571,0.00425722967913097,0.20972097209721
-0.0681678457282315,0.00426254899352247,0.20982098209821
-0.0681157060535944,0.00426777849208107,0.20992099209921
-0.0680639381227484,0.00427296107179506,0.21002100210021
-0.0680123210115136,0.00427800261209541,0.21012101210121
-0.0679608011116822,0.00428304982686575,0.21022102210221
-0.0679092223629218,0.00428807439586549,0.21032103210321
-0.0678575235540087,0.00429300998873876,0.21042104210421
-0.0678061397640378,0.00429801579635456,0.210521052105211
-0.0677551161743759,0.00430297507619468,0.210621062106211
-0.0677039673384313,0.00430784500372776,0.210721072107211
-0.0676529629349694,0.0043125751831688,0.210821082108211
-0.0676018913053655,0.00431728444836154,0.210921092109211
-0.0675509629965762,0.00432185491583914,0.211021102110211
-0.0675002665748004,0.00432668902334235,0.211121112111211
-0.0674497490472179,0.00433167934303962,0.211221122112211
-0.0673994082798226,0.00433682463373375,0.211321132113211
-0.0673491890961609,0.00434194359079768,0.211421142114211
-0.0672991917547975,0.00434732320673085,0.211521152115212
-0.0672491630981414,0.00435296947709673,0.211621162116212
-0.067199250724944,0.00435858406790003,0.211721172117212
-0.0671495066602791,0.00436434872992384,0.211821182118212
-0.0670999497727269,0.00437044278316989,0.211921192119212
-0.0670506283156304,0.00437688682674849,0.212021202120212
-0.0670014180799327,0.00438358914109506,0.212121212121212
-0.0669523255371301,0.0043907022828024,0.212221222122212
-0.0669035754873522,0.00439821803743742,0.212321232123212
-0.0668552431567807,0.0044058608418381,0.212421242124212
-0.0668069837992782,0.0044134799210583,0.212521252125213
-0.0667588488245306,0.00442114405310884,0.212621262126213
-0.0667108305749313,0.00442932530436581,0.212721272127213
-0.0666629075466509,0.00443775054790759,0.212821282128213
-0.0666151062013602,0.00444621431620744,0.212921292129213
-0.0665673028808734,0.00445503461829677,0.213021302130213
-0.0665194036393122,0.00446421087054984,0.213121312131213
-0.0664713479751341,0.00447325832067122,0.213221322132213
-0.0664233657058633,0.00448227014331947,0.213321332133213
-0.0663754541118832,0.0044914293949914,0.213421342134213
-0.0663281037812505,0.00450102621460423,0.213521352135214
-0.0662808226221789,0.00451058271441281,0.213621362136214
-0.0662334933636116,0.00452037647446272,0.213721372137214
-0.0661858841383864,0.00453031296971634,0.213821382138214
-0.0661382673796248,0.00454034316568584,0.213921392139214
-0.0660905355731426,0.00455030573600759,0.214021402140214
-0.0660426428030778,0.00456013151904612,0.214121412141214
-0.0659945898337023,0.00456982141455773,0.214221422142214
-0.0659464851816866,0.00457953802633173,0.214321432143214
-0.0658983740929142,0.00458935109119262,0.214421442144214
-0.0658502601703809,0.00459951814442088,0.214521452145215
-0.0658023941349409,0.00461001017991639,0.214621462146215
-0.0657545975837186,0.00462042035594621,0.214721472147215
-0.0657066363219968,0.00463069642609578,0.214821482148215
-0.0656588078450568,0.00464120922993316,0.214921492149215
-0.0656109234422796,0.00465175075947222,0.215021502150215
-0.0655629889449593,0.0046625813529851,0.215121512151215
-0.0655150047997486,0.00467369934098458,0.215221522152215
-0.0654667351642792,0.0046849593455738,0.215321532153215
-0.0654184119305274,0.00469624322770154,0.215421542154215
-0.065369982884833,0.00470766315368451,0.215521552155216
-0.0653215135957616,0.00471931782575231,0.215621562156216
-0.0652730723217183,0.00473103472790741,0.215721572157216
-0.0652245776578305,0.00474277295969749,0.215821582158216
-0.0651762629303246,0.00475480913639902,0.215921592159216
-0.0651280536524766,0.00476665119054355,0.216021602160216
-0.0650800693881586,0.00477873151088974,0.216121612161216
-0.0650320659177893,0.00479090153838344,0.216221622162216
-0.0649842241802373,0.00480315541790856,0.216321632163216
-0.0649363608644139,0.00481549819862185,0.216421642164216
-0.0648885240052982,0.00482810008484676,0.216521652165217
-0.064840983852378,0.00484070998798515,0.216621662166217
-0.0647935399728912,0.00485312155713111,0.216721672167217
-0.0647460325149234,0.00486555152190238,0.216821682168217
-0.0646986360351769,0.00487799653588027,0.216921692169217
-0.0646514108664592,0.00489073694239957,0.217021702170217
-0.0646042587651037,0.00490341962257616,0.217121712171217
-0.0645569243104808,0.00491594973821951,0.217221722172217
-0.0645098835694826,0.0049284886846762,0.217321732173217
-0.0644629318860009,0.0049408301710902,0.217421742174217
-0.0644157945340986,0.00495302170092447,0.217521752175218
-0.0643684723028618,0.00496506445085982,0.217621762176218
-0.0643209659466363,0.00497695958814772,0.217721772177218
-0.0642732762346571,0.00498870827209915,0.217821782178218
-0.0642254992865103,0.00500019604358202,0.217921792179218
-0.0641779090440102,0.00501137910237776,0.218021802180218
-0.0641305034327044,0.00502225975370874,0.218121812181218
-0.0640830063469968,0.00503288573925247,0.218221822182218
-0.0640356919023993,0.00504321348360537,0.218321832183218
-0.0639882839139105,0.00505329051802202,0.218421842184218
-0.0639407824113073,0.00506311862911185,0.218521852185219
-0.0638934616738743,0.00507265440772521,0.218621862186219
-0.0638460453726891,0.00508194511514016,0.218721872187219
-0.0637988079210316,0.00509094746429198,0.218821882188219
-0.0637514728807978,0.00509970852092431,0.218921892189219
-0.0637043147943008,0.00510818511509463,0.219021902190219
-0.0636573316615306,0.00511637935400946,0.219121912191219
-0.0636105214973657,0.00512429332155017,0.219221922192219
-0.0635636076850408,0.00513197367005884,0.219321932193219
-0.0635165903337375,0.00513942203130537,0.219421942194219
-0.0634694695278236,0.0051466400266378,0.21952195219522
-0.0634222453715179,0.00515362926350832,0.21962196219622
-0.0633751928736372,0.00516034693425911,0.21972197219722
-0.0633280351047597,0.00516683934234708,0.21982198219822
-0.0632807721740669,0.00517310805204803,0.21992199219922
-0.0632335041267233,0.00517926064504037,0.22002200220022
-0.0631861303319536,0.00518519177737399,0.22012201220122
-0.0631386508989395,0.00519090298602926,0.22022202220222
-0.0630910659467883,0.00519639579260184,0.22032203220322
-0.0630433109243093,0.00520158171029776,0.22042204220422
-0.062995451097337,0.00520655293908092,0.220522052205221
-0.0629474865849786,0.00521131095488917,0.220622062206221
-0.0628993522504327,0.00521576717216873,0.220722072207221
-0.0628511139401816,0.00522001379783143,0.220822082208221
-0.0628027061650649,0.00522396218081445,0.220922092209221
-0.0627541293518836,0.00522761442931689,0.221022102210221
-0.0627053839224761,0.00523097263069409,0.221122112211221
-0.062656470313569,0.00523403885393897,0.221222122212221
-0.0626073889519637,0.00523681515117102,0.221322132213221
-0.0625581402793496,0.00523930355565095,0.221422142214221
-0.0625087247126021,0.0052415060822772,0.221522152215222
-0.0624591426834854,0.00524342472907459,0.221622162216222
-0.0624093946237633,0.00524506147570564,0.221722172217222
-0.0623594809552741,0.00524641828545555,0.221822182218222
-0.0623094021197074,0.00524749710324721,0.221922192219222
-0.0622591585488272,0.00524829985712991,0.222022202220222
-0.0622087506992113,0.00524882845877577,0.222122212221222
-0.0621581790075867,0.00524908480149446,0.222222222222222
-0.0621074439305311,0.00524907076271472,0.222322232223222
-0.0620565459295854,0.00524878820150289,0.222422242224222
-0.0620054854662904,0.00524823896154063,0.222522252225223
-0.0619542630121123,0.00524742487261372,0.222622262226223
-0.0619028790434805,0.00524634774813076,0.222722272227223
-0.0618513340417867,0.00524500938462678,0.222822282228223
-0.0617996284983488,0.00524341156275578,0.222922292229223
-0.0617477629292982,0.00524155605026854,0.223022302230223
-0.0616957378557294,0.0052394446000274,0.223122312231223
-0.0616435538086624,0.00523707894951005,0.223222322232223
-0.06159121132408,0.00523446082229826,0.223322332233223
-0.0615387109627792,0.00523159193006311,0.223422342234223
-0.0614860532855566,0.00522847396958728,0.223522352235224
-0.061433238858172,0.00522510862475011,0.223622362236224
-0.0613802682662362,0.00522149756652769,0.223722372237224
-0.06132714209536,0.00521764245249657,0.223822382238224
-0.0612738609559685,0.00521354492683364,0.223922392239224
-0.0612204254485608,0.00520920662081258,0.224022402240224
-0.061166836203413,0.00520462915330005,0.224122412241224
-0.0611130938557641,0.00519981412976308,0.224222422242224
-0.0610591990458158,0.00519476314623942,0.224322432243224
-0.0610051524336209,0.00518947778586354,0.224422442244224
-0.0609509546891581,0.00518395962184428,0.224522452245225
-0.0608966064873685,0.00517821021796113,0.224622462246225
-0.0608421085329705,0.00517223112509036,0.224722472247225
-0.0607874615356449,0.00516602388517514,0.224822482248225
-0.0607326662100355,0.00515959002973675,0.224922492249225
-0.0606777233005629,0.00515293108136343,0.225022502250225
-0.0606226335615734,0.00514604855172527,0.225122512251225
-0.0605673977523759,0.00513894394455184,0.225222522252225
-0.0605120166620562,0.00513161875315087,0.225322532253225
-0.0604564910995514,0.00512407446140071,0.225422542254225
-0.0604008218787613,0.00511631254523926,0.225522552255226
-0.0603450098632137,0.00510833447067882,0.225622562256226
-0.0602890559263625,0.00510014169529485,0.225722572257226
-0.0602329609515862,0.0050917356692187,0.225822582258226
-0.0601767258718924,0.00508311783116723,0.225922592259226
-0.0601203516153251,0.00507428961340564,0.226022602260226
-0.0600638391595569,0.00506525243728096,0.226122612261226
-0.0600071894921858,0.00505600771619977,0.226222622262226
-0.0599504036355492,0.00504655685562814,0.226322632263226
-0.059893482636799,0.00503690125259536,0.226422642264226
-0.0598364275778263,0.00502704229470146,0.226522652265227
-0.0597792395653363,0.00501698136210213,0.226622662266227
-0.0597219197457369,0.00500671982353874,0.226722672267227
-0.0596644692902496,0.00499625903881958,0.226822682268227
-0.059606889404836,0.00498560035832356,0.226922692269227
-0.0595491813351597,0.00497474512200778,0.227022702270227
-0.0594913463566613,0.00496369466089622,0.227122712271227
-0.0594333857795213,0.00495245029707987,0.227222722272227
-0.0593753009685105,0.00494101334520547,0.227322732273227
-0.059317093313214,0.00492938510999419,0.227422742274227
-0.0592587642478823,0.0049175668877304,0.227522752275228
-0.0592003152712821,0.00490555996973569,0.227622762276228
-0.0591417479020315,0.00489336563988745,0.227722772277228
-0.0590830637331904,0.0048809851751151,0.227822782278228
-0.0590242643776701,0.00486841984490393,0.227922792279228
-0.0589653515277869,0.00485567091328004,0.228022802280228
-0.0589063269254848,0.0048427396427808,0.228122812281228
-0.0588471923970757,0.00482962729296581,0.228222822282228
-0.0587879497887227,0.00481633511694309,0.228322832283228
-0.0587286010160681,0.00480286436136897,0.228422842284228
-0.0586691480394193,0.00478921626892957,0.228522852285229
-0.0586095928836006,0.00477539208032583,0.228622862286229
-0.0585499376329895,0.0047613930332811,0.228722872287229
-0.0584901844315172,0.00474722036402984,0.228822882288229
-0.0584303354876316,0.00473287530731761,0.228922892289229
-0.0583703930842224,0.00471835909888265,0.229022902290229
-0.0583103595587703,0.00470367297446309,0.229122912291229
-0.0582502373182353,0.00468881817227855,0.229222922292229
-0.0581900288340935,0.00467379593302998,0.229322932293229
-0.0581297366621892,0.00465860750039606,0.229422942294229
-0.058069363412957,0.00464325412103312,0.22952295229523
-0.0580089117762369,0.00462773704606408,0.22962296229623
-0.0579483845113477,0.00461205753256711,0.22972297229723
-0.0578877844619762,0.00459621684407212,0.22982298229823
-0.0578271145412881,0.0045802162515532,0.22992299229923
-0.0577663777269659,0.0045640570339249,0.23002300230023
-0.0577055771009107,0.00454774047754603,0.23012301230123
-0.057644715794652,0.0045312678777084,0.23022302230223
-0.0575837970340122,0.0045146405401257,0.23032303230323
-0.0575228241192559,0.00449785978043731,0.23042304230423
-0.0574618004250899,0.00448092692520067,0.230523052305231
-0.0574007292914812,0.0044638432801295,0.230623062306231
-0.0573396140931364,0.0044466101539152,0.230723072307231
-0.057278458284167,0.00442922886616733,0.230823082308231
-0.0572172653980894,0.00441170075039133,0.230923092309231
-0.0571560390378995,0.00439402715398842,0.231023102310231
-0.057094782871109,0.00437620943875204,0.231123112311231
-0.057033500649598,0.004358248981364,0.231223122312231
-0.0569721961847998,0.00434014717339448,0.231323132313231
-0.0569108733576271,0.00432190542130214,0.231423142314231
-0.0568495361085461,0.00430352514941171,0.231523152315232
-0.0567881884524653,0.00428500779693636,0.231623162316232
-0.0567268344489583,0.00426635482045895,0.231723172317232
-0.0566654782320408,0.00424756769145093,0.231823182318232
-0.056604123970468,0.0042286478977609,0.231923192319232
-0.0565427758975117,0.00420959693865189,0.232023202320232
-0.056481438286146,0.00419041633274196,0.232123212321232
-0.0564201154490477,0.00417110761403375,0.232223222322232
-0.0563588117584468,0.00415167233290721,0.232323232323232
-0.0562975316213135,0.00413211205611958,0.232423242324232
-0.0562362794843199,0.00411242836581274,0.232523252325233
-0.0561750598388036,0.00409262285901697,0.232623262326233
-0.0561138771959534,0.00407269714814728,0.232723272327233
-0.0560527360917721,0.00405265285951451,0.232823282328233
-0.055991641097002,0.00403249163531048,0.232923292329233
-0.0559305968121625,0.00401221513162288,0.233023302330233
-0.0558696078427355,0.0039918250189315,0.233123312331233
-0.0558086788239801,0.00397132298310084,0.233223322332233
-0.0557478144060433,0.00395071072041726,0.233323332333233
-0.0556870192539609,0.00392998994255185,0.233423342334233
-0.0556263366284947,0.00390916033138887,0.233523352335234
-0.0555657700333844,0.00388822414649296,0.233623362336234
-0.0555053229723695,0.00386718365586553,0.233723372337234
-0.0554449989491895,0.00384604113147818,0.233823382338234
-0.0553848014526957,0.00382479885324305,0.233923392339234
-0.0553247339767019,0.00380345910702763,0.234023402340234
-0.055264799995171,0.00378202418316596,0.234123412341234
-0.0552050029870285,0.00376049637645853,0.234223422342234
-0.0551453463964603,0.00373887798468356,0.234323432343234
-0.0550858336726152,0.00371717131008585,0.234423442344234
-0.0550264682447906,0.00369537865788773,0.234523452345235
-0.0549672535125072,0.00367350233480055,0.234623462346235
-0.0549081928653602,0.00365154464952068,0.234723472347235
-0.0548492896730934,0.00362950791074449,0.234823482348235
-0.0547905472707109,0.0036073944281609,0.234923492349235
-0.0547319689832917,0.00358520651145893,0.235023502350235
-0.0546735581011744,0.00356294646734976,0.235123512351235
-0.054615317894847,0.00354061660304099,0.235223522352235
-0.0545572516000577,0.00351821922077738,0.235323532353235
-0.0544993624277405,0.00349575662081849,0.235423542354235
-0.0544416535392016,0.00347323109846118,0.235523552355236
-0.0543841280907841,0.00345064494403945,0.235623562356236
-0.0543267891594268,0.00342800044093939,0.235723572357236
-0.0542696397972538,0.00340529986609545,0.235823582358236
-0.0542126830216501,0.00338254549346436,0.235923592359236
-0.0541559217954094,0.00335973958806987,0.236023602360236
-0.0540993590465862,0.00333688440997284,0.236123612361236
-0.0540429976684952,0.00331398220881234,0.236223622362236
-0.0539868404998602,0.00329103522479804,0.236323632363236
-0.0539308903446654,0.00326804568970286,0.236423642364236
-0.0538751499473414,0.00324501582587041,0.236523652365237
-0.0538196220225419,0.00322194784323729,0.236623662366237
-0.0537643520245881,0.00319884002368075,0.236723672367237
-0.0537093416110566,0.00317569492602251,0.236823682368237
-0.0536545923948585,0.00315251509419587,0.236923692369237
-0.0536001059343144,0.00312930305972712,0.237023702370237
-0.0535458837530049,0.0031060613392541,0.237123712371237
-0.0534919273199202,0.00308279243353372,0.237223722372237
-0.0534382380544221,0.00305949882992333,0.237323732373237
-0.0533848173411329,0.00303618299989928,0.237423742374237
-0.0533316664951957,0.0030128474000495,0.237523752375238
-0.0532787868069394,0.00298949447256979,0.237623762376238
-0.0532261795021766,0.00296612664327876,0.237723772377238
-0.0531738457719804,0.00294274632112137,0.237823782378238
-0.05312178674787,0.0029193559001543,0.237923792379238
-0.0530700035216622,0.00289595775706428,0.238023802380238
-0.0530184971355458,0.00287255425166464,0.238123812381238
-0.0529672685870446,0.0028491477293765,0.238223822382238
-0.0529163188141283,0.00282574051676234,0.238323832383238
-0.052865648729953,0.00280233492549622,0.238423842384238
-0.0528152591732324,0.00277893325087492,0.238523852385239
-0.0527651509479408,0.00275553776983295,0.238623862386239
-0.0527153248133874,0.00273215074540888,0.238723872387239
-0.0526657814693272,0.00270877442079006,0.238823882388239
-0.0526165215758133,0.00268541102526805,0.238923892389239
-0.0525675457333451,0.00266206277126083,0.239023902390239
-0.0525188545225705,0.00263873186175703,0.239123912391239
-0.0524704484745095,0.00261542048485693,0.239223922392239
-0.052422328075517,0.00259213081178725,0.239323932393239
-0.0523744937573569,0.00256886499690118,0.239423942394239
-0.0523269459071279,0.00254562517668578,0.23952395239524
-0.0522794511886777,0.00252234534634512,0.23962396239624
-0.0522320117509004,0.00249902743988391,0.23972397239724
-0.0521846297426902,0.0024756733908105,0.23982398239824
-0.0521373072831643,0.00245228513064827,0.23992399239924
-0.0520900464964029,0.00242886458943159,0.24002400240024
-0.0520428494717462,0.00240541369173583,0.24012401240124
-0.051995718293572,0.00238193436114385,0.24022402240224
-0.0519486550214441,0.00235842851974953,0.24032403240324
-0.0519016617198887,0.00233489808716549,0.24042404240424
-0.0518547404137298,0.00231134498002659,0.240524052405241
-0.0518078931277916,0.00228777111447143,0.240624062406241
-0.0517611218720095,0.00226417840266835,0.240724072407241
-0.0517144286315051,0.00224056875579312,0.240824082408241
-0.0516678153765116,0.00221694408254019,0.240924092409241
-0.0516212840673366,0.00219330628812995,0.241024102410241
-0.0515748366394735,0.00216965727827912,0.241124112411241
-0.051528475028416,0.00214599895820812,0.241224122412241
-0.0514822011398807,0.00212233323214483,0.241324132413241
-0.0514360168696587,0.00209866200233196,0.241424142414241
-0.0513899240936899,0.0020749871710123,0.241524152415242
-0.0513439246829514,0.00205131063745087,0.241624162416242
-0.0512980204885689,0.00202763429942394,0.241724172417242
-0.0512522133368546,0.0020039600527226,0.241824182418242
-0.0512065050541201,0.00198028979214533,0.241924192419242
-0.0511608974369004,0.00195662540852049,0.242024202420242
-0.0511153922668421,0.00193296879118752,0.242124212421242
-0.051069991325592,0.00190932182750075,0.242224222422242
-0.0510246963600568,0.00188568640134055,0.242324232423242
-0.0509795091072183,0.00186206439460217,0.242424242424242
-0.0509344312842062,0.00183845768521061,0.242524252425243
-0.0508894645982253,0.00181486815158714,0.242624262426243
-0.0508446107366289,0.00179129766619773,0.242724272427243
-0.0507998713619562,0.0017677480985306,0.242824282428243
-0.0507552481268211,0.00174422131162233,0.242924292429243
-0.0507107426739116,0.0017207191610653,0.243024302430243
-0.0506663566111762,0.00169724349649654,0.243124312431243
-0.0506220915465632,0.00167379616060518,0.243224322432243
-0.0505779490532818,0.0016503789886361,0.243324332433243
-0.0505339307095033,0.00162699380888625,0.243424342434243
-0.0504900380487344,0.00160364243972699,0.243524352435244
-0.0504462726144068,0.00158032669208547,0.243624362436244
-0.050402667027031,0.00155704819773163,0.243724372437244
-0.0503592223139073,0.00153380901225886,0.243824382438244
-0.0503159394675964,0.00151061117934981,0.243924392439244
-0.0502728194707337,0.00148745672879129,0.244024402440244
-0.0502298632712145,0.00146434767697055,0.244124412441244
-0.0501870717970833,0.00144128602786778,0.244224422442244
-0.0501444459515704,0.00141827377057483,0.244324432443244
-0.0501019866230176,0.00139531288326534,0.244424442444244
-0.0500596946749529,0.00137240532723938,0.244524452445245
-0.0500175709411273,0.00134955305089382,0.244624462446245
-0.0499756162751431,0.00132675799369242,0.244724472447245
-0.0499338314809745,0.00130402207921799,0.244824482448245
-0.0498922173625957,0.00128134721666118,0.244924492449245
-0.0498507746942043,0.00125873529933171,0.245024502450245
-0.0498095042400719,0.00123618820465828,0.245124512451245
-0.0497684067297308,0.00121370779418867,0.245224522452245
-0.0497274828877503,0.00119129591259709,0.245324532453245
-0.0496867334138858,0.00116895439165446,0.245424542454245
-0.0496461589880414,0.0011466850437768,0.245524552455246
-0.0496057602752328,0.00112448966897305,0.245624562456246
-0.0495655379106991,0.00110237004789733,0.245724572457246
-0.0495254925247161,0.00108032794830032,0.245824582458246
-0.0494856247177833,0.00105836511659275,0.245924592459246
-0.0494459350755114,0.00103648328479322,0.246024602460246
-0.0494064241636602,0.00101468417102441,0.246124612461246
-0.0493670925380636,0.000992969480505779,0.246224622462246
-0.0493279407347047,0.000971340904064612,0.246324632463246
-0.0492889692796404,0.00094980011714349,0.246424642464246
-0.0492501786890024,0.000928348782778079,0.246524652465247
-0.0492115694590711,0.00090698854713036,0.246624662466247
-0.0491731420712384,0.000885721043955425,0.246724672467247
-0.0491348970019337,0.00086454789162365,0.246824682468247
-0.0490968347077349,0.00084347069460953,0.246924692469247
-0.0490589556303314,0.000822491041506581,0.247024702470247
-0.0490212602114129,0.000801610506019942,0.247124712471247
-0.048983748862892,0.000780830645477515,0.247224722472247
-0.0489464219966814,0.000760153001822431,0.247324732473247
-0.0489092800098055,0.000739579102605759,0.247424742474247
-0.0488723232744747,0.000719110460986452,0.247524752475248
-0.0488355521777877,0.000698748572753569,0.247624762476248
-0.0487989670770661,0.000678494918311506,0.247724772477248
-0.0487625683197064,0.000658350961191189,0.247824782478248
-0.0487263562481421,0.000638318149042509,0.247924792479248
-0.0486903311899181,0.000618397913138122,0.248024802480248
-0.0486544934775424,0.000598591677306456,0.248124812481248
-0.0486188434484856,0.000578900849991271,0.248224822482248
-0.0485833814104416,0.000559326823259068,0.248324832483248
-0.0485481076711041,0.000539870972302846,0.248424842484248
-0.0485130225332044,0.000520534654945711,0.248524852485249
-0.0484781262796221,0.000501319212633585,0.248624862486249
-0.0484434191932371,0.000482225966464881,0.248724872487249
-0.0484089015370779,0.000463256221160775,0.248824882488249
-0.0483745735741733,0.000444411264072547,0.248924892489249
-0.0483404355526635,0.000425692363196624,0.249024902490249
-0.0483064877206885,0.00040710076965591,0.249124912491249
-0.0482727303015745,0.000388637715714578,0.249224922492249
-0.0482391635335363,0.000370304414778207,0.249324932493249
-0.0482057876200486,0.000352102062386252,0.249424942494249
-0.0481726027844379,0.00033403183422697,0.24952495249525
-0.0481396092152903,0.000316094888618779,0.24962496249625
-0.0481068071160812,0.000298292363532671,0.24972497249725
-0.0480741966654713,0.00028062537808088,0.24982498249825
-0.0480417780520472,0.000263095032020786,0.24992499249925
-0.0480095514445443,0.000245702406747356,0.25002500250025
-0.0479775170116978,0.000228448564300623,0.25012501250125
-0.0479456749222432,0.000211334547365709,0.25022502250225
-0.0479140253250644,0.000194361378776464,0.25032503250325
-0.0478825683740085,0.000177530062508168,0.25042504250425
-0.0478513042129968,0.000160841577722035,0.250525052505251
-0.0478202329760248,0.000144296879757784,0.250625062506251
-0.0477893547772374,0.000127896899141175,0.250725072507251
-0.0477586697307787,0.000111642542576474,0.250825082508251
-0.0477281779408677,9.55346894725515e-05,0.250925092509251
-0.047697879496835,7.95741978982185e-05,0.251025102510251
-0.0476677744880109,6.37618986268104e-05,0.251125112511251
-0.047637862978912,4.80985976177018e-05,0.251225122512251
-0.0476077718163109,3.25786878950573e-05,0.251325132513251
-0.0475775033724279,1.72023709486599e-05,0.251425142514251
-0.0475470600244461,1.96983486877847e-06,0.251525152515252
-0.0475164441098461,-1.31187451575454e-05,0.251625162516252
-0.0474856579710714,-2.80632073429728e-05,0.251725172517252
-0.0474547039207887,-4.28634023070777e-05,0.251825182518252
-0.0474235842716645,-5.75191960541513e-05,0.251925192519252
-0.0473923013165143,-7.20304669954786e-05,0.252025202520252
-0.0473608573283023,-8.63971094233759e-05,0.252125212521252
-0.047329254570067,-0.000100619030533387,0.252225222522252
-0.0472974952998842,-0.000114696154890921,0.252325232523252
-0.047265581746053,-0.000128628424927408,0.252425242524252
-0.047233516141835,-0.000142415796970185,0.252525252525253
-0.0472013006956781,-0.000156058244220117,0.252625262526253
-0.0471689376011416,-0.000169555758240454,0.252725272527253
-0.0471364290517848,-0.00018290834597911,0.252825282528253
-0.0471037772213157,-0.000196116033242648,0.252925292529253
-0.0470709842735169,-0.000209178863703755,0.253025302530253
-0.0470380523473571,-0.000222096899397508,0.253125312531253
-0.0470049835818045,-0.000234870222210124,0.253225322532253
-0.0469717800959766,-0.000247498927427468,0.253325332533253
-0.0469384440089904,-0.000259983132667985,0.253425342534253
-0.0469049774052239,-0.000272322974408766,0.253525352535254
-0.0468713823690545,-0.000284518608481891,0.253625362536254
-0.0468376609749342,-0.000296570211066867,0.253725372537254
-0.0468038152725012,-0.000308477977201934,0.253825382538254
-0.046769847301468,-0.000320242120287605,0.253925392539254
-0.0467357590965838,-0.000331862875064509,0.254025402540254
-0.0467015526628218,-0.000343340494635687,0.254125412541254
-0.0466672300051546,-0.000354675252451609,0.254225422542254
-0.0466327931087038,-0.000365867445287978,0.254325432543254
-0.0465982439437025,-0.000376917386297681,0.254425442544254
-0.0465635844704584,-0.000387825407492306,0.254525452545255
-0.046528816619502,-0.000398591863712361,0.254625462546255
-0.0464939423312899,-0.000409217130642096,0.254725472547255
-0.0464589635115387,-0.000419701605305818,0.254825482548255
-0.0464238820610022,-0.000430045704082769,0.254925492549255
-0.0463886998605833,-0.00044024986618111,0.255025502550255
-0.0463534187812588,-0.000450314551652746,0.255125512551255
-0.046318040669192,-0.000460240240400854,0.255225522552255
-0.0462825673606203,-0.000470027433668592,0.255325532553255
-0.0462470006818554,-0.000479676655031773,0.255425542554255
-0.0462113424343953,-0.000489188446924914,0.255525552555256
-0.0461755944048494,-0.000498563374115054,0.255625562556256
-0.0461397583699015,-0.000507802019731674,0.255725572557256
-0.0461038360863839,-0.000516904989733119,0.255825582558256
-0.0460678292962413,-0.000525872911914133,0.255925592559256
-0.0460317397166035,-0.000534706432928,0.256025602560256
-0.0459955690646007,-0.000543406223249551,0.256125612561256
-0.0459593190176607,-0.000551972971716003,0.256225622562256
-0.0459229912631368,-0.000560407389497153,0.256325632563256
-0.0458865874536427,-0.000568710209599115,0.256425642564256
-0.0458501092318665,-0.000576882183390387,0.256525652565257
-0.0458135582305709,-0.000584924085564731,0.256625662566257
-0.0457769360527411,-0.00059283670967442,0.256725672567257
-0.0457402443013632,-0.000600620870611919,0.256825682568257
-0.0457034845496458,-0.000608277404609642,0.256925692569257
-0.0456666583608724,-0.000615807166758731,0.257025702570257
-0.0456297672784747,-0.000623211031008977,0.257125712571257
-0.045592812816108,-0.000630489893642721,0.257225722572257
-0.0455557964874277,-0.000637644670793606,0.257325732573257
-0.0455187197763119,-0.000644676298942704,0.257425742574257
-0.0454815841467879,-0.000651585731940982,0.257525752575258
-0.0454443910479944,-0.000658373942001657,0.257625762576258
-0.0454071418992934,-0.000665041921189278,0.257725772577258
-0.0453698381101212,-0.000671590678441891,0.257825782578258
-0.0453324810651,-0.000678021240067301,0.257925792579258
-0.045295072129001,-0.000684334649246946,0.258025802580258
-0.0452576126467438,-0.000690531964050614,0.258125812581258
-0.0452201039483603,-0.000696614260910453,0.258225822582258
-0.0451825473390676,-0.000702582632139614,0.258325832583258
-0.0451449441091948,-0.000708438185932228,0.258425842584258
-0.0451072955341825,-0.00071418204785221,0.258525852585259
-0.0450696028696201,-0.000719815358848194,0.258625862586259
-0.0450318673462829,-0.00072533927624605,0.258725872587259
-0.0449940901949466,-0.000730754972756366,0.258825882588259
-0.0449562726215721,-0.000736063639948325,0.258925892589259
-0.0449184158023442,-0.000741266483783306,0.259025902590259
-0.0448805209184102,-0.000746364725111088,0.259125912591259
-0.0448425891310662,-0.00075135960066238,0.259225922592259
-0.0448046215767944,-0.000756252365034011,0.259325932593259
-0.044766503331944,-0.000761072173706553,0.259425942594259
-0.0447282355677369,-0.000765820936366871,0.25952595259526
-0.0446899370490339,-0.000770471174465969,0.25962596259626
-0.0446514904055221,-0.000775054376498467,0.25972597259726
-0.0446128967687208,-0.00077957248589836,0.25982598259826
-0.0445742525311705,-0.000784614085752351,0.25992599259926
-0.0445354630472378,-0.000789590821262738,0.26002600260026
-0.044496529393851,-0.000794504708816725,0.26012601260126
-0.0444573167663671,-0.000799907295584173,0.26022602260226
-0.0444180585704174,-0.000805831982228054,0.26032603260326
-0.0443787552675428,-0.000812276045161561,0.26042604260426
-0.0443394364707945,-0.000818618955729166,0.260526052605261
-0.0442999779512643,-0.000824898862508345,0.260626062606261
-0.0442605065234812,-0.000831080708252139,0.260726072607261
-0.0442210230211961,-0.000837166149544561,0.260826082608261
-0.0441815282731973,-0.000843156847436019,0.260926092609261
-0.0441420230933846,-0.000849054471413808,0.261026102610261
-0.0441025082956579,-0.000854860698409341,0.261126112611261
-0.0440629505895285,-0.000861199131038956,0.261226122612261
-0.0440231115817468,-0.000867991270151505,0.261326132613261
-0.0439833910261694,-0.000875255373902677,0.261426142614261
-0.0439436930364612,-0.000882411254284846,0.261526152615262
-0.043903752142315,-0.000889399738298031,0.261626162616262
-0.0438638093920801,-0.000896297435753838,0.261726172617262
-0.0438235883377265,-0.000903654421854454,0.261826182618262
-0.0437833689111726,-0.000910920999563351,0.261926192619262
-0.0437431518121738,-0.000918099032413431,0.262026202620262
-0.0437026988211787,-0.000925118608889501,0.262126212621262
-0.0436618701608148,-0.000932513451258475,0.262226222622262
-0.0436206694142263,-0.000940281426010938,0.262326232623262
-0.0435792002643131,-0.000948513752957088,0.262426242624262
-0.0435376291982585,-0.00095717257185827,0.262526252625263
-0.0434957552324289,-0.000966460685215594,0.262626262626263
-0.0434539005917579,-0.000975657779260035,0.262726272627263
-0.0434116480880587,-0.000985385037241052,0.262826282628263
-0.0433693736388407,-0.000995639139042734,0.262926292629263
-0.0433270774872811,-0.00100641736157461,0.263026302630263
-0.0432848069239385,-0.0010171013032389,0.263126312631263
-0.0432425146979567,-0.00102830895868346,0.263226322632263
-0.0431999637560434,-0.00103997119604955,0.263326332633263
-0.0431571480038755,-0.00105143749943523,0.263426342634263
-0.0431141713129389,-0.0010626802324742,0.263526352635264
-0.0430707362772828,-0.0010739450544572,0.263626362636264
-0.0430270936276872,-0.00108454346616602,0.263726372637264
-0.0429832861732989,-0.00109507787408146,0.263826382638264
-0.0429393902122653,-0.00110566621874253,0.263926392639264
-0.0428954318439723,-0.00111616064035415,0.264026402640264
-0.0428512268193613,-0.00112713574476205,0.264126412641264
-0.0428070612837812,-0.00113750764963313,0.264226422642264
-0.0427629455201616,-0.00114780704744255,0.264326432643264
-0.0427187298106337,-0.00115809536479962,0.264426442644264
-0.0426745656249363,-0.00116831490464221,0.264526452645265
-0.0426304264120682,-0.00117894170557464,0.264626462646265
-0.0425864324455826,-0.00118895389401005,0.264726472647265
-0.0425424909706742,-0.00119890382804047,0.264826482648265
-0.0424983429389036,-0.00120888844115215,0.264926492649265
-0.042454338088989,-0.00121872719795269,0.265026502650265
-0.0424106230668237,-0.00122839692016264,0.265126512651265
-0.042366918585654,-0.00123863366505388,0.265226522652265
-0.0423232107496289,-0.00124829240606756,0.265326532653265
-0.0422795582488676,-0.00125790096171911,0.265426542654265
-0.0422360519572727,-0.00126737334696393,0.265526552655266
-0.0421926595123999,-0.0012771763715762,0.265626562656266
-0.0421492661444457,-0.00128640871393553,0.265726572657266
-0.042105980231122,-0.00129530601789807,0.265826582658266
-0.0420629215894041,-0.00130353283216159,0.265926592659266
-0.0420198641040196,-0.00131120390320457,0.266026602660266
-0.0419770330217504,-0.00131821619081052,0.266126612661266
-0.0419342043464409,-0.00132468342557182,0.266226622662266
-0.0418915273641963,-0.00133104606874412,0.266326632663266
-0.0418489074740481,-0.0013373955178059,0.266426642664266
-0.0418063854404676,-0.00134296228057889,0.266526652665267
-0.0417639489457757,-0.0013478838704046,0.266626662666267
-0.0417216105607547,-0.00135203411047455,0.266726672667267
-0.0416793704094745,-0.0013554190638463,0.266826682668267
-0.0416374329793084,-0.00135807033613668,0.266926692669267
-0.0415955028345384,-0.00136021526098657,0.267026702670267
-0.0415536306453927,-0.00136238447082121,0.267126712671267
-0.0415118995586881,-0.00136517814580749,0.267226722672267
-0.0414702263928683,-0.00136799550875317,0.267326732673267
-0.0414285687060339,-0.00137128878325543,0.267426742674267
-0.041386969679542,-0.00137460612388276,0.267526752675268
-0.0413451764237927,-0.00137788081913595,0.267626762676268
-0.04130339972892,-0.00138163014405345,0.267726772677268
-0.0412614305963624,-0.00138533648860753,0.267826782678268
-0.0412191305490017,-0.00138961852437255,0.267926792679268
-0.0411766037263154,-0.0013944646453352,0.268026802680268
-0.0411341447898243,-0.00139933599669675,0.268126812681268
-0.0410913622934053,-0.00140477492657363,0.268226822682268
-0.0410482599492362,-0.00141077732576422,0.268326832683268
-0.0410051840220722,-0.00141723864734466,0.268426842684268
-0.0409617875523655,-0.00142412392488737,0.268526852685269
-0.0409184196981862,-0.00143146283000443,0.268626862686269
-0.0408750802808734,-0.00143925261677644,0.268726872687269
-0.0408318178664263,-0.00144706234707233,0.268826882688269
-0.0407885616257073,-0.00145418931564767,0.268926892689269
-0.040745453743049,-0.00146120932041372,0.269026902690269
-0.0407021663259957,-0.00146818169020253,0.269126912691269
-0.0406588850479309,-0.00147447917821088,0.269226922692269
-0.0406157525745791,-0.00148067745679107,0.269326932693269
-0.0405726250938079,-0.0014862076645429,0.269426942694269
-0.0405293190315003,-0.00149170417981888,0.26952695269527
-0.0404855918058003,-0.0014971006980697,0.26962696269627
-0.04044159947704,-0.00150194922946622,0.26972697269727
-0.0403976007958907,-0.00150671126961219,0.26982698269827
-0.0403535951668159,-0.0015113879693818,0.26992699269927
-0.0403097441737487,-0.0015159818677456,0.27002700270027
-0.0402660467943514,-0.00152049431408993,0.27012701270127
-0.0402223808493542,-0.00152548651915645,0.27022702270227
-0.0401788673120656,-0.0015303966190985,0.27032703270327
-0.0401349513757462,-0.00153533376036659,0.27042704270427
-0.0400907933985165,-0.00154007343911061,0.270527052705271
-0.04004676806711,-0.0015450761434851,0.270627062706271
-0.0400029553620752,-0.00155046953814711,0.270727072707271
-0.0399592107715241,-0.00155549270068823,0.270827082708271
-0.0399153956595294,-0.00156042160022783,0.270927092709271
-0.0398717382257409,-0.00156573192896657,0.271027102710271
-0.0398282367778426,-0.00157084937287157,0.271127112711271
-0.0397848899709148,-0.0015757762058996,0.271227122712271
-0.0397416964798886,-0.00158051468910417,0.271327132713271
-0.0396986799872646,-0.00158453126696853,0.271427142714271
-0.039655667251483,-0.00158791628336788,0.271527152715272
-0.0396125831803579,-0.00159121834054425,0.271627162716272
-0.0395696498692905,-0.00159434681918673,0.271727172717272
-0.039526719570645,-0.00159685273889057,0.271827182718272
-0.0394837922447191,-0.00159874124757228,0.271927192719272
-0.0394408678418848,-0.00160001745245339,0.272027202720272
-0.0393980789434488,-0.00160058637439974,0.272127212721272
-0.0393554374055498,-0.00160111612096445,0.272227222722272
-0.0393129421314082,-0.00160160768619718,0.272327232723272
-0.0392705813492531,-0.00160150997156552,0.272427242724272
-0.0392284480521043,-0.0016006189333712,0.272527252725273
-0.0391864487655499,-0.00159914859154096,0.272627262726273
-0.0391445835292925,-0.00159710315899905,0.272727272727273
-0.0391028512167754,-0.00159437694142147,0.272827282728273
-0.0390612530488485,-0.00159108469570845,0.272927292729273
-0.0390197939436505,-0.0015877826003185,0.273027302730273
-0.0389784686902371,-0.00158391855621799,0.273127312731273
-0.0389373685198331,-0.00157929150830908,0.273227322732273
-0.0388965047029662,-0.00157466696611988,0.273327332733273
-0.0388557732043774,-0.00156948990057733,0.273427342734273
-0.0388152776126734,-0.0015643202102577,0.273527352735274
-0.0387750036895697,-0.00155839827251093,0.273627362736274
-0.0387348191961926,-0.00155259398051264,0.273727372737274
-0.038694765373443,-0.00154624547885015,0.273827382738274
-0.0386548421965068,-0.00153935669359764,0.273927392739274
-0.0386150065435806,-0.00153259467771234,0.274027402740274
-0.0385754066685061,-0.00152585431404433,0.274127412741274
-0.0385359363722423,-0.00151857630054633,0.274227422742274
-0.0384967013327357,-0.00151132462464878,0.274327432743274
-0.0384575494648603,-0.00150420627398243,0.274427442744274
-0.0384186325510111,-0.00149711473684944,0.274527452745275
-0.0383799499360982,-0.0014900505745429,0.274627462746275
-0.0383413467558248,-0.00148312186700676,0.274727472747275
-0.0383028224146547,-0.00147632888719522,0.274827482748275
-0.0382643762972001,-0.0014696719075662,0.274927492749275
-0.0382260078079245,-0.00146315119958512,0.275027502750275
-0.0381878742280101,-0.00145665791605853,0.275127512751275
-0.03814981603805,-0.00145030210716356,0.275227522752275
-0.0381119923951665,-0.00144397411329573,0.275327532753275
-0.0380744025946411,-0.00143767445902346,0.275427542754275
-0.0380368842882691,-0.00143151441140333,0.275527552755276
-0.0379994368507371,-0.00142549423147884,0.275627562756276
-0.0379622232009725,-0.00141950256335918,0.275727572757276
-0.0379252426094432,-0.00141353991523552,0.275827582758276
-0.0378884943615055,-0.00140760678686215,0.275927592759276
-0.0378519777077757,-0.00140170367005298,0.276027602760276
-0.0378156918889449,-0.00139583105165907,0.276127612761276
-0.0377796361605927,-0.00138998941207983,0.276227622762276
-0.037743640482168,-0.00138429347595737,0.276327632763276
-0.0377077042184319,-0.00137874348448396,0.276427642764276
-0.0376718267291827,-0.00137333967934814,0.276527652765277
-0.0376360073742187,-0.00136808230372734,0.276627662766277
-0.0376002454984499,-0.00136297160079889,0.276727672767277
-0.0375645404616743,-0.00135800781820677,0.276827682768277
-0.0375288916088021,-0.0013531912050837,0.276927692769277
-0.0374932982797802,-0.00134852201056245,0.277027702770277
-0.0374577598145556,-0.00134400048576089,0.277127712771277
-0.03742227554315,-0.00133962688229319,0.277227722772277
-0.037386844790622,-0.00133540145326231,0.277327732773277
-0.0373514668671417,-0.001331324454749,0.277427742774277
-0.0373161410878423,-0.00132739614233762,0.277527752775278
-0.0372808667083032,-0.0013236167716126,0.277627762776278
-0.0372456429841037,-0.00131998660113601,0.277727772777278
-0.0372104691708233,-0.00131650589393643,0.277827782778278
-0.0371753445190788,-0.00131317491850158,0.277927792779278
-0.0371402682745236,-0.00130999394828196,0.278027802780278
-0.0371052396778489,-0.0013069632606983,0.278127812781278
-0.0370702579747086,-0.00130408313714159,0.278227822782278
-0.0370353224256448,-0.00130135386198046,0.278327832783278
-0.0370004322812742,-0.00129877572454643,0.278427842784278
-0.0369655868021388,-0.0012963490186375,0.278527852785279
-0.0369307852587066,-0.00129407403954043,0.278627862786279
-0.0368960269313711,-0.00129195108849748,0.278727872787279
-0.0368613110856371,-0.00128998046972854,0.278827882788279
-0.0368266370167866,-0.00128816249043111,0.278927892789279
-0.0367920040101759,-0.00128649746177305,0.279027902790279
-0.0367574113610866,-0.00128498570087751,0.279127912791279
-0.0367228583648007,-0.00128362752685281,0.279227922792279
-0.0366883443265257,-0.00128242326327371,0.279327932793279
-0.0366538686209481,-0.00128137323917417,0.279427942794279
-0.0366194306277177,-0.00128047778755828,0.27952795279528
-0.036585029721521,-0.00127973724291908,0.27962796279628
-0.0365506653018586,-0.00127915194371975,0.27972797279728
-0.0365163367533432,-0.00127872223090494,0.27982798279828
-0.0364820434754752,-0.00127844844839698,0.27992799279928
-0.0364477848727184,-0.00127833094259954,0.28002800280028
-0.0364135603445732,-0.00127837006438292,0.28012801280128
-0.0363793693153546,-0.00127856616610613,0.28022802280228
-0.0363452111895259,-0.00127891960459482,0.28032803280328
-0.0363110854013277,-0.0012794307386597,0.28042804280428
-0.0362769913750747,-0.00128009993108173,0.280528052805281
-0.0362429285350815,-0.00128092754563443,0.280628062806281
-0.0362088963354397,-0.0012819139500616,0.280728072807281
-0.0361748942054269,-0.00128305951558096,0.280828082808281
-0.0361409216040975,-0.00128436461589164,0.280928092809281
-0.0361069779805803,-0.00128582962717418,0.281028102810281
-0.0360730627889666,-0.00128745492908309,0.281128112811281
-0.0360391755081623,-0.00128924090375426,0.281228122812281
-0.036005315592259,-0.00129118793729383,0.281328132813281
-0.0359714825300875,-0.00129329641828937,0.281428142814281
-0.035937675795591,-0.0012955667378098,0.281528152815282
-0.0359038948726377,-0.00129799929039807,0.281628162816282
-0.0358701392649472,-0.00130059447208589,0.281728172817282
-0.0358364084613507,-0.00130335268188274,0.281828182818282
-0.0358027019754936,-0.001306274322272,0.281928192819282
-0.0357690193110951,-0.00130935979772217,0.282028202820282
-0.0357353599867636,-0.00131260951567948,0.282128212821282
-0.0357017235310327,-0.00131602388607152,0.282228222822282
-0.0356681094625102,-0.00131960332081102,0.282328232823282
-0.0356345173196554,-0.00132334823627723,0.282428242824282
-0.0356009466458905,-0.00132725904984197,0.282528252825283
-0.0355673969896002,-0.00133133618284725,0.282628262826283
-0.0355338678396157,-0.0013355800665608,0.282728272827283
-0.0355003586897311,-0.00133999113721301,0.282828282828283
-0.0354668690238146,-0.00134456983550096,0.282928292829283
-0.0354333983306976,-0.0013493166060918,0.283028302830283
-0.0353999461190624,-0.00135423189861559,0.283128312831283
-0.0353665118827031,-0.00135931616518378,0.283228322832283
-0.0353330951402275,-0.00136456986237433,0.283328332833283
-0.035299695405281,-0.00136999345123171,0.283428342834283
-0.0352663121964716,-0.00137558739577811,0.283528352835284
-0.0352329450522586,-0.00138135216400592,0.283628362836284
-0.0351995935061382,-0.00138728822887035,0.283728372837284
-0.0351662570916071,-0.00139339606680061,0.283828382838284
-0.0351329353719383,-0.0013996761581961,0.283928392839284
-0.0350996278855912,-0.00140612898693017,0.284028402840284
-0.0350663342008019,-0.00141275504183905,0.284128412841284
-0.0350330538808434,-0.00141955481523291,0.284228422842284
-0.0349997865038777,-0.00142652880289581,0.284328432843284
-0.0349665316431035,-0.00143367750507838,0.284428442844284
-0.0349332888816453,-0.00144100142649783,0.284528452845285
-0.0349000578175158,-0.00144850107484899,0.284628462846285
-0.0348668380487282,-0.00145617696527087,0.284728472847285
-0.0348336291782579,-0.00146402961736909,0.284828482848285
-0.0348004308090808,-0.00147205955571199,0.284928492849285
-0.034767242559061,-0.0014802673088382,0.285028502850285
-0.0347340640460623,-0.00148865341223425,0.285128512851285
-0.0347008948978747,-0.0014972184043644,0.285228522852285
-0.0346677347522134,-0.00150596282964821,0.285328532853285
-0.0346345832368682,-0.00151488723746808,0.285428542854285
-0.0346014399994799,-0.00152399218068036,0.285528552855286
-0.0345683046876894,-0.00153327821809681,0.285628562856286
-0.0345351769590634,-0.00154274591349194,0.285728572857286
-0.0345020564761311,-0.00155239583361792,0.285828582858286
-0.0344689429063847,-0.00156222855167863,0.285928592859286
-0.0344358359222791,-0.00157224464484819,0.286028602860286
-0.0344027352061948,-0.00158244469278208,0.286128612861286
-0.0343696404405125,-0.00159282927860975,0.286228622862286
-0.034336551322501,-0.00160339898794207,0.286328632863286
-0.0343034675395037,-0.0016141544093676,0.286428642864286
-0.034270388803678,-0.00162509613445256,0.286528652865287
-0.0342373148172558,-0.00163622475674828,0.286628662866287
-0.0342042453023198,-0.00164754087377638,0.286728672867287
-0.0341711799759904,-0.00165904508454727,0.286828682868287
-0.0341381185603504,-0.00167073799253793,0.286928692869287
-0.0341050607774829,-0.00168262020718068,0.287028702870287
-0.0340720063593965,-0.00169469234138178,0.287128712871287
-0.0340389550281741,-0.00170695501152151,0.287228722872287
-0.0340059065356756,-0.00171940883546894,0.287328732873287
-0.0339728606188723,-0.00173205443506342,0.287428742874287
-0.0339398170296241,-0.00174489243412937,0.287528752875288
-0.0339067755297162,-0.00175792345946896,0.287628762876288
-0.0338737358858971,-0.00177114813838059,0.287728772877288
-0.0338406978698777,-0.0017845671026292,0.287828782878288
-0.033807661228555,-0.00179818099192024,0.287928792879288
-0.0337746256740862,-0.00181199046829171,0.288028802880288
-0.0337415909037406,-0.00182599619824819,0.288128812881288
-0.0337085566346381,-0.00184019885127198,0.288228822882288
-0.0336755225491594,-0.00185459910131179,0.288328832883288
-0.033642488354499,-0.0018691976277755,0.288428842884288
-0.0336094537380002,-0.00188399511304865,0.288528852885289
-0.0335764183969321,-0.0018989922444796,0.288628862886289
-0.033543382018638,-0.00191418971239434,0.288728872887289
-0.0335103442854984,-0.00192958821208174,0.288828882888289
-0.0334773048898195,-0.00194518844280084,0.288928892889289
-0.0334442635189445,-0.00196099110728469,0.289028902890289
-0.0334112198453286,-0.00197699691223658,0.289128912891289
-0.0333781735662407,-0.00199320656833001,0.289228922892289
-0.0333451243541355,-0.00200962078971251,0.289328932893289
-0.0333120718913939,-0.00202624029202035,0.289428942894289
-0.0332790158703219,-0.00204306579486013,0.28952895289529
-0.0332459559732999,-0.00206009801982351,0.28962896289629
-0.0332128918827086,-0.0020773376919762,0.28972897289729
-0.0331798232858913,-0.00209478553886522,0.28982898289829
-0.0331467498801171,-0.00211244229200785,0.28992899289929
-0.0331136713378408,-0.00213030868490657,0.29002900290029
-0.0330805873612942,-0.00214838545503397,0.29012901290129
-0.0330474976378207,-0.00216667334234416,0.29022902290229
-0.0330144018547635,-0.00218517308927261,0.29032903290329
-0.0329812997093917,-0.00220388544123247,0.29042904290429
-0.0329481908989743,-0.00222281114810339,0.290529052905291
-0.03291507512078,-0.00224195095976507,0.290629062906291
-0.0328819520671153,-0.00226130563155623,0.290729072907291
-0.0328488214402118,-0.00228087591980823,0.290829082908291
-0.0328156829522269,-0.0023006625848226,0.290929092909291
-0.0327825363004295,-0.0023206663878935,0.291029102910291
-0.032749381196977,-0.00234088809527782,0.291129112911291
-0.0327162173540268,-0.00236132847372879,0.291229122912291
-0.0326830444837362,-0.00238198829396984,0.291329132913291
-0.0326498623032255,-0.00240286832821327,0.291429142914291
-0.0326166705296148,-0.00242396935214533,0.291529152915292
-0.0325834688899499,-0.00244529214194856,0.291629162916292
-0.0325502571112765,-0.00246683747777574,0.291729172917292
-0.0325170349206406,-0.00248860614176477,0.291829182918292
-0.0324838020500505,-0.00251059891704611,0.291929192919292
-0.0324505582414406,-0.00253281658972787,0.292029202920292
-0.0324173032268195,-0.00255525994740709,0.292129212921292
-0.0323840367630097,-0.00257792977966583,0.292229222922292
-0.0323507585919455,-0.00260082687707878,0.292329232923292
-0.0323174684654864,-0.00262395203220571,0.292429242924292
-0.0322841661404555,-0.00264730603959155,0.292529252925293
-0.0322508513836006,-0.00267088969328489,0.292629262926293
-0.0322175239567074,-0.00269470378981581,0.292729272927293
-0.0321841836314868,-0.00271874912472175,0.292829282928293
-0.0321508301796496,-0.00274302649651787,0.292929292929293
-0.0321174633877957,-0.00276753670173419,0.293029302930293
-0.0320840771268619,-0.00279228387686777,0.293129312931293
-0.0320506711338196,-0.00281726872514797,0.293229322932293
-0.0320172451506032,-0.0028424919517892,0.293329332933293
-0.0319837989340351,-0.0028679542649836,0.293429342934293
-0.031950332240938,-0.00289365637391583,0.293529352935294
-0.0319168448330974,-0.00291959899372591,0.293629362936294
-0.0318833364673358,-0.00294578284253164,0.293729372937294
-0.031849806920327,-0.00297220863696185,0.293829382938294
-0.0318162559687449,-0.00299887709711941,0.293929392939294
-0.0317826833892632,-0.00302578894062577,0.294029402940294
-0.0317490889784071,-0.0030529448870875,0.294129412941294
-0.0317154725327015,-0.00308034565412604,0.294229422942294
-0.0316818338486716,-0.00310799195985912,0.294329432943294
-0.0316481727377306,-0.00313588452041935,0.294429442944294
-0.031614489016255,-0.00316402405094675,0.294529452945295
-0.031580782500621,-0.00319241126459629,0.294629462946295
-0.031547053027056,-0.00322104687154521,0.294729472947295
-0.0315133004268247,-0.00324993158147441,0.294829482948295
-0.0314795245411174,-0.00327906609860583,0.294929492949295
-0.0314457252160871,-0.0033084511251762,0.295029502950295
-0.0314119023078125,-0.00333808735895576,0.295129512951295
-0.0313780556723725,-0.00336797549424079,0.295229522952295
-0.031344185175771,-0.00339811622036472,0.295329532953295
-0.0313102906939382,-0.00342851022070567,0.295429542954295
-0.031276372102804,-0.00345915817417524,0.295529552955296
-0.0312424292882238,-0.00349006075323331,0.295629562956296
-0.0312084621410159,-0.00352121862388822,0.295729572957296
-0.0311744705569615,-0.00355263244520031,0.295829582958296
-0.0311404544368044,-0.00358430286878573,0.295929592959296
-0.0311064136961771,-0.00361623053881645,0.296029602960296
-0.0310723482507119,-0.00364841609003508,0.296129612961296
-0.0310382580110782,-0.00368086014874747,0.296229622962296
-0.0310041429177224,-0.00371356333133387,0.296329632963296
-0.0309700028962024,-0.0037465262442489,0.296429642964296
-0.0309358378869648,-0.00377974948402163,0.296529652965297
-0.0309016478304557,-0.00381323363477406,0.296629662966297
-0.0308674326720845,-0.00384697927516914,0.296729672967297
-0.0308331923522972,-0.00388098698486238,0.296829682968297
-0.0307989268065776,-0.00391525733308733,0.296929692969297
-0.0307646359803347,-0.00394979087716695,0.297029702970297
-0.0307303198289034,-0.00398458815705426,0.297129712971297
-0.0306959783175441,-0.00401964969483624,0.297229722972297
-0.0306616114164799,-0.00405497599870401,0.297329732973297
-0.0306272191008968,-0.0040905675619603,0.297429742974297
-0.0305928013509435,-0.00412642486252311,0.297529752975298
-0.0305583581616574,-0.00416254836292577,0.297629762976298
-0.0305238895231126,-0.00419893850882809,0.297729772977298
-0.0304893954353094,-0.00423559572852,0.297829782978298
-0.0304548759032103,-0.00427252043341801,0.297929792979298
-0.0304203309317784,-0.00430971301558357,0.298029802980298
-0.0303857605458275,-0.00434717384821957,0.298129812981298
-0.0303511647652091,-0.00438490328467767,0.298229822982298
-0.0303165436048112,-0.00442290166193219,0.298329832983298
-0.0302818970993737,-0.00446116929661009,0.298429842984298
-0.0302472252786735,-0.00449970648449445,0.298529852985299
-0.0302125281824128,-0.00453851350102088,0.298629862986299
-0.0301778058502941,-0.00457759059581844,0.298729872987299
-0.0301430583319455,-0.00461693799519098,0.298829882988299
-0.0301082856869205,-0.00465655589814693,0.298929892989299
-0.0300734879747731,-0.00469644447888069,0.299029902990299
-0.0300386652649821,-0.00473660388429133,0.299129912991299
-0.0300038176319898,-0.00477703423249351,0.299229922992299
-0.0299689451552012,-0.00481773561430656,0.299329932993299
-0.0299340479189836,-0.0048587080902767,0.299429942994299
-0.0298991260176307,-0.00489995168819562,0.2995299529953
-0.0298641795553611,-0.00494146640806334,0.2996299629963
-0.029829208626468,-0.00498325221514021,0.2997299729973
-0.029794213350059,-0.00502530904342096,0.2998299829983
-0.0297591938402783,-0.00506763679116808,0.2999299929993
-0.0297241502162334,-0.00511023532388959,0.3000300030003
-0.0296890826119199,-0.00515310447086506,0.3001300130013
-0.0296539911613335,-0.00519624402514556,0.3002300230023
-0.0296188760083956,-0.00523965374206481,0.3003300330033
-0.0295837372970274,-0.00528333334420213,0.3004300430043
-0.0295485751860387,-0.00532728251046409,0.300530053005301
-0.0295133898292764,-0.00537150088650647,0.300630063006301
-0.0294781813756247,-0.00541598810061529,0.300730073007301
-0.0294429499690048,-0.00546074373938895,0.300830083008301
-0.0294076957682265,-0.00550576734873088,0.300930093009301
-0.0293724189469878,-0.00555105843037561,0.301030103010301
-0.0293371196690613,-0.00559661644437005,0.301130113011301
-0.029301798113108,-0.00564244080708844,0.301230123012301
-0.0292664544776401,-0.00568853089073613,0.301330133013301
-0.0292310889562068,-0.00573488602086803,0.301430143014301
-0.0291957017522832,-0.00578150547837385,0.301530153015302
-0.0291602930792698,-0.00582838849600411,0.301630163016302
-0.0291248631604929,-0.00587553425936269,0.301730173017302
-0.0290894122242412,-0.00592294190442543,0.301830183018302
-0.0290539405087295,-0.00597061051754011,0.301930193019302
-0.0290184482571352,-0.00601853913393766,0.302030203020302
-0.028982935727524,-0.00606672673922096,0.302130213021302
-0.0289474031829245,-0.00611517226688344,0.302230223022302
-0.0289118508913283,-0.00616387459830909,0.302330233023302
-0.0288762791405779,-0.00621283256674274,0.302430243024302
-0.028840688213553,-0.00626204494736432,0.302530253025303
-0.0288050784229105,-0.00631151046225186,0.302630263026303
-0.0287694500763441,-0.00636122777740365,0.302730273027303
-0.028733803496436,-0.00641119550472346,0.302830283028303
-0.0286981390156942,-0.00646141220003532,0.302930293029303
-0.0286624569815148,-0.00651187636506871,0.303030303030303
-0.0286267577561828,-0.00656258644249579,0.303130313031303
-0.0285910417069453,-0.00661354081990155,0.303230323032303
-0.0285553092159385,-0.00666473782730245,0.303330333033303
-0.0285195606901122,-0.00671617573813904,0.303430343034303
-0.0284838810529671,-0.0067675964890885,0.303530353035304
-0.028448269808223,-0.00681899904739131,0.303630363036304
-0.0284127917204711,-0.00687054597117898,0.303730373037304
-0.0283774466755668,-0.00692223570461244,0.303830383038304
-0.0283422345841798,-0.00697406661889947,0.303930393039304
-0.0283070629346819,-0.00702598582990512,0.304030403040304
-0.0282720246903165,-0.00707804297162402,0.304130413041304
-0.0282370279399547,-0.00713018393063478,0.304230423042304
-0.0282021651406336,-0.00718245927939815,0.304330433043304
-0.0281673200585226,-0.00723501699334265,0.304430443044304
-0.0281325291652677,-0.00728796575191886,0.304530453045305
-0.0280977934038016,-0.0073413026667749,0.304630463046305
-0.0280630800742092,-0.00739491105494624,0.304730473047305
-0.0280284132312013,-0.0074485834032383,0.304830483048305
-0.027993883833048,-0.00750237311241393,0.304930493049305
-0.0279594131448653,-0.0075565422329126,0.305030503050305
-0.0279250806757348,-0.0076108225112862,0.305130513051305
-0.0278907001368853,-0.00766538286401058,0.305230523052305
-0.0278563702732268,-0.00771999011523206,0.305330533053305
-0.0278221808271426,-0.00777470004537798,0.305430543054305
-0.0277880434656857,-0.00782945061344383,0.305530553055306
-0.0277540474299961,-0.00788429853782689,0.305630563056306
-0.0277201049379981,-0.00793918053682173,0.305730573057306
-0.0276863047345515,-0.00799415425835874,0.305830583058306
-0.0276526470479453,-0.00804921664088418,0.305930593059306
-0.0276190565130391,-0.00810463518548512,0.306030603060306
-0.0275856094825712,-0.00816013468036601,0.306130613061306
-0.0275522071123758,-0.00821585606816587,0.306230623062306
-0.0275190247234274,-0.00827173202894568,0.306330633063306
-0.0274859860423921,-0.00832803162459432,0.306430643064306
-0.027453077838435,-0.00838441163056989,0.306530653065307
-0.0274204865095087,-0.00844108343105401,0.306630663066307
-0.027388107474446,-0.00849789108531793,0.306730673067307
-0.0273558533878976,-0.0085547638004525,0.306830683068307
-0.0273237349844087,-0.00861203929030214,0.306930693069307
-0.0272919260067818,-0.00866958607728757,0.307030703070307
-0.0272602359180858,-0.00872718027493146,0.307130713071307
-0.0272287473787829,-0.00878488468801382,0.307230723072307
-0.0271974578975455,-0.00884269390509322,0.307330733073307
-0.0271663649036413,-0.00890060229090585,0.307430743074307
-0.0271354657320444,-0.00895860402904544,0.307530753075308
-0.0271046868637774,-0.00901697285189568,0.307630763076308
-0.0270740964629524,-0.00907542136745138,0.307730773077308
-0.0270436087524663,-0.00913387168847514,0.307830783078308
-0.0270132342038354,-0.00919266994622317,0.307930793079308
-0.0269829701619595,-0.00925180824834836,0.308030803080308
-0.0269529888311721,-0.00931114515841275,0.308130813081308
-0.0269231699825852,-0.00937037720443018,0.308230823082308
-0.0268934422610041,-0.00942977936792199,0.308330833083308
-0.0268638034282042,-0.0094893419208,0.308430843084308
-0.0268343193058538,-0.00954877019012932,0.308530853085309
-0.0268049134717354,-0.00960812855092112,0.308630863086309
-0.0267756697823469,-0.00966769387701394,0.308730873087309
-0.0267464968526168,-0.00972716778776216,0.308830883088309
-0.0267174792933893,-0.00978682759869381,0.308930893089309
-0.0266886045140307,-0.00984645033251735,0.309030903090309
-0.0266598769959531,-0.0099062364358908,0.309130913091309
-0.0266312023118861,-0.00996588425271795,0.309230923092309
-0.0266026783481743,-0.010025565595767,0.309330933093309
-0.0265742088313845,-0.0100852962914197,0.309430943094309
-0.026545880312817,-0.0101450372010192,0.30953095309531
-0.0265175836107855,-0.0102045910625387,0.30963096309631
-0.0264893133753872,-0.0102639466511082,0.30973097309731
-0.0264613154440779,-0.0103230296259101,0.30983098309831
-0.0264334252006507,-0.0103821860938828,0.30993099309931
-0.0264058087501536,-0.0104412597465538,0.31003100310031
-0.0263782868112943,-0.010500386280382,0.31013101310131
-0.0263510073302209,-0.010559197987825,0.31023102310231
-0.0263237909660879,-0.0106178342060545,0.31033103310331
-0.0262965683190452,-0.0106765807136683,0.31043104310431
-0.0262695044767652,-0.0107352811471067,0.310531053105311
-0.02624248961736,-0.0107936161663143,0.310631063106311
-0.0262155337656936,-0.0108519583746397,0.310731073107311
-0.0261886312840205,-0.0109103012256481,0.310831083108311
-0.0261619461185687,-0.0109684886550371,0.310931093109311
-0.0261354633511494,-0.0110266858775271,0.311031103110311
-0.0261089133675137,-0.0110845718011929,0.311131113111311
-0.0260823067533224,-0.0111425240363559,0.311231123112311
-0.0260557241045113,-0.0112004497061257,0.311331133113311
-0.026029083192382,-0.0112582549921681,0.311431143114311
-0.0260024283049969,-0.0113158106983048,0.311531153115312
-0.0259757645242672,-0.011372934713453,0.311631163116312
-0.0259490745300072,-0.011429797144169,0.311731173117312
-0.0259223645455728,-0.0114862134014421,0.311831183118312
-0.025895570188509,-0.0115424746797779,0.311931193119312
-0.0258687625013538,-0.0115986612837956,0.312031203120312
-0.0258419360200601,-0.0116547643712673,0.312131213121312
-0.0258150854840558,-0.0117107751024469,0.312231223122312
-0.0257882058163923,-0.0117666847125262,0.312331233123312
-0.0257612741385438,-0.0118220943508792,0.312431243124312
-0.0257343043413983,-0.0118773878690496,0.312531253125313
-0.0257075469125585,-0.0119323699355414,0.312631263126313
-0.0256809945021116,-0.0119870392118864,0.312731273127313
-0.0256545473626617,-0.0120414897923507,0.312831283128313
-0.0256283623287384,-0.0120955589570155,0.312931293129313
-0.0256022877370538,-0.0121492187513987,0.313031303130313
-0.0255765372462423,-0.012202587237132,0.313131313131313
-0.0255511224097117,-0.0122554737447771,0.313231323132313
-0.0255260167806798,-0.0123080694331047,0.313331333133313
-0.025501213411221,-0.0123603744241996,0.313431343134313
-0.0254766305292151,-0.012412296071942,0.313531353135314
-0.0254523583435492,-0.0124637338304205,0.313631363136314
-0.0254281354335633,-0.0125149537878119,0.313731373137314
-0.0254040569808742,-0.0125658488597108,0.313831383138314
-0.025380182866674,-0.0126163528835039,0.313931393139314
-0.0253563744004441,-0.0126664297552891,0.314031403140314
-0.0253326306491776,-0.0127160757728145,0.314131413141314
-0.0253090260003422,-0.0127653818010499,0.314231423142314
-0.0252856174219643,-0.0128142842491072,0.314331433143314
-0.0252623451718104,-0.0128628400463027,0.314431443144314
-0.0252392081630263,-0.0129110459866651,0.314531453145315
-0.0252162610857113,-0.0129588405100857,0.314631463146315
-0.0251933464949107,-0.0130063901791824,0.314731473147315
-0.0251704637603486,-0.0130536925691291,0.314831483148315
-0.0251476381625482,-0.0131005371806124,0.314931493149315
-0.0251249449326541,-0.0131470175207985,0.315031503150315
-0.0251023834304645,-0.0131931310665981,0.315131513151315
-0.0250799501026121,-0.0132388075556255,0.315231523152315
-0.0250576473957589,-0.0132841128681105,0.315331533153315
-0.0250354712453688,-0.013328979206196,0.315431543154315
-0.0250134209020582,-0.013373405973353,0.315531553155316
-0.0249915468970967,-0.0134174035100797,0.315631563156316
-0.0249698476274987,-0.013460970911657,0.315731573157316
-0.0249482762592835,-0.0135041581927265,0.315831583158316
-0.0249269816319037,-0.0135467908700354,0.315931593159316
-0.0249059618892707,-0.01358886792869,0.316031603160316
-0.0248850612985971,-0.0136305049474312,0.316131613161316
-0.024864432739058,-0.0136715843385752,0.316231623162316
-0.0248438512765282,-0.0137121825695012,0.316331633163316
-0.0248233170201893,-0.01375229891961,0.316431643164316
-0.024802945320493,-0.0137919843032998,0.316531653165317
-0.0247825603949243,-0.0138310100737717,0.316631663166317
-0.0247621623079995,-0.0138693776717277,0.316731673167317
-0.024741924812447,-0.0139073168486868,0.316831683168317
-0.0247216731679407,-0.0139445996774566,0.316931693169317
-0.0247014075382528,-0.0139812277312462,0.317031703170317
-0.0246812679042309,-0.0140174687751636,0.317131713171317
-0.0246612861072252,-0.0140532843157165,0.317231723172317
-0.0246415382170942,-0.0140887698198826,0.317331733173317
-0.0246218377167779,-0.0141237701881285,0.317431743174317
-0.024602120094788,-0.0141581191337681,0.317531753175318
-0.0245823856340044,-0.0141918186429155,0.317631763176318
-0.0245629090454757,-0.0142257868963324,0.317731773177318
-0.0245434145511504,-0.0142591052973742,0.317831783178318
-0.0245241105739051,-0.0142925353664671,0.317931793179318
-0.0245050322057263,-0.0143260776400903,0.318031803180318
-0.024486001763345,-0.0143591279256498,0.318131813181318
-0.0244669515044876,-0.0143915290193835,0.318231823182318
-0.0244480243876841,-0.0144239865724561,0.318331833183318
-0.0244292251027841,-0.0144560435925121,0.318431843184318
-0.0244105480765589,-0.0144881607280046,0.318531853185319
-0.0243921295379763,-0.0145197002844356,0.318631863186319
-0.0243740562467744,-0.0145512875676556,0.318731873187319
-0.0243561092589324,-0.014583295182006,0.318831883188319
-0.024338288107947,-0.0146157212738793,0.318931893189319
-0.0243208126609202,-0.0146485056246128,0.319031903190319
-0.0243034424253367,-0.0146813771986104,0.319131913191319
-0.0242861805079116,-0.0147138195029716,0.319231923192319
-0.0242689638214816,-0.014745752731839,0.319331933193319
-0.0242518197061334,-0.0147780499694711,0.319431943194319
-0.024234784231526,-0.0148099195975248,0.31953195319532
-0.0242177637098469,-0.0148413909263199,0.31963196319632
-0.0242007902156976,-0.0148723520327173,0.31973197319732
-0.0241838911437562,-0.0149038476251571,0.31983198319832
-0.0241672444849853,-0.014935639297983,0.31993199319932
-0.0241504714930776,-0.0149671474949522,0.32003200320032
-0.0241339805919079,-0.0149989940876552,0.32013201320132
-0.024117824258165,-0.0150312172013442,0.32023202320232
-0.0241017752996478,-0.0150630116513551,0.32033203320332
-0.0240855105931555,-0.0150947617443208,0.32043204320432
-0.0240692598519935,-0.0151262456106475,0.320532053205321
-0.0240531307938209,-0.0151581748722495,0.320632063206321
-0.0240370517061212,-0.0151895809520837,0.320732073207321
-0.0240210115367297,-0.0152205680362782,0.320832083208321
-0.0240051108618312,-0.0152516779027233,0.320932093209321
-0.023989439999494,-0.0152823189137265,0.321032103210321
-0.0239738430134561,-0.0153124854459345,0.321132113211321
-0.0239584542319313,-0.0153423039431548,0.321232123212321
-0.0239428891120575,-0.0153721753974633,0.321332133213321
-0.0239273049250909,-0.0154022899547221,0.321432143214321
-0.0239116610157419,-0.0154327432526295,0.321532153215322
-0.0238960467343323,-0.0154632373720806,0.321632163216322
-0.0238805261605865,-0.0154941300652333,0.321732173217322
-0.0238650065099221,-0.0155249538558088,0.321832183218322
-0.023849696100997,-0.0155554254049239,0.321932193219322
-0.0238342178748571,-0.01558515330864,0.322032203220322
-0.0238187590830574,-0.0156140335709043,0.322132213221322
-0.0238033739442307,-0.0156425093567081,0.322232223222322
-0.023787974304091,-0.0156706897886803,0.322332233223322
-0.0237726261133395,-0.0156988503173275,0.322432243224322
-0.0237571126016637,-0.0157262826914716,0.322532253225323
-0.02374180752279,-0.015753449727815,0.322632263226323
-0.0237266644149481,-0.0157800311423768,0.322732273227323
-0.023711445758342,-0.015806233494997,0.322832283228323
-0.0236961678805965,-0.015831857817933,0.322932293229323
-0.0236808753973192,-0.0158572068764678,0.323032303230323
-0.0236654705462354,-0.0158818907098461,0.323132313231323
-0.023650094916141,-0.0159064241846574,0.323232323232323
-0.0236348081698651,-0.0159302641423596,0.323332333233323
-0.0236194732397258,-0.0159535718289187,0.323432343234323
-0.0236041797738132,-0.0159765320859521,0.323532353235324
-0.0235888718264388,-0.0159992365590785,0.323632363236324
-0.0235736912990553,-0.0160214934081345,0.323732373237324
-0.0235586389063064,-0.0160433067671357,0.323832383238324
-0.0235436640970712,-0.0160645543208314,0.323932393239324
-0.0235289259738809,-0.0160852279004464,0.324032403240324
-0.0235140498897043,-0.0161056051014108,0.324132413241324
-0.0234994113848773,-0.0161266579275837,0.324232423242324
-0.0234850884200868,-0.0161482080852711,0.324332433243324
-0.0234710009254542,-0.0161704253743282,0.324432443244324
-0.0234570374959569,-0.0161923214960253,0.324532453245325
-0.0234434293833696,-0.0162146542660558,0.324632463246325
-0.0234300470485842,-0.0162376223266021,0.324732473247325
-0.0234169701148269,-0.0162610770545899,0.324832483248325
-0.0234041325222146,-0.0162839813704012,0.324932493249325
-0.0233913654907485,-0.0163064371489861,0.325032503250325
-0.0233787180876711,-0.0163285837146131,0.325132513251325
-0.023366224164268,-0.0163504357621449,0.325232523252325
-0.0233539591402703,-0.0163728828176094,0.325332533253325
-0.0233419578098965,-0.0163959998565667,0.325432543254325
-0.0233300739193149,-0.016418812991774,0.325532553255326
-0.0233184187544407,-0.0164422840042103,0.325632563256326
-0.0233068660268024,-0.0164654235465059,0.325732573257326
-0.0232953828379725,-0.0164881262295489,0.325832583258326
-0.0232840814118366,-0.0165113468873858,0.325932593259326
-0.0232729305174694,-0.0165342804336159,0.326032603260326
-0.0232618956087929,-0.0165569252339879,0.326132613261326
-0.0232508287198077,-0.0165790439433966,0.326232623262326
-0.0232396299542339,-0.0166015093245108,0.326332633263326
-0.0232285305291062,-0.0166236637403011,0.326432643264326
-0.0232172996293769,-0.0166461654709764,0.326532653265327
-0.0232062916141348,-0.016669268531204,0.326632663266327
-0.0231954204382854,-0.016692225210552,0.326732673267327
-0.0231846683598045,-0.0167149102423904,0.326832683268327
-0.0231741826300477,-0.0167382510457401,0.326932693269327
-0.0231635834456303,-0.016761232449281,0.327032703270327
-0.0231532434039456,-0.0167846045138289,0.327132713271327
-0.023143092936408,-0.0168083479186919,0.327232723272327
-0.023133071139488,-0.0168326781463349,0.327332733273327
-0.0231231230799086,-0.01685735147842,0.327432743274327
-0.0231132792143976,-0.0168825946858062,0.327532753275328
-0.023103599205784,-0.0169079007337045,0.327632763276328
-0.0230936229971809,-0.0169335299350768,0.327732773277328
-0.0230835401925121,-0.0169589406266735,0.327832783278328
-0.0230733207022975,-0.0169849238074801,0.327932793279328
-0.0230631773414952,-0.0170105361224158,0.328032803280328
-0.0230530213751709,-0.0170357434809877,0.328132813281328
-0.0230431033207041,-0.0170615766034771,0.328232823282328
-0.023033114427174,-0.0170870685733952,0.328332833283328
-0.0230230028977961,-0.0171123443333011,0.328432843284328
-0.0230128363011458,-0.0171377752125917,0.328532853285329
-0.0230026042153349,-0.0171632382498592,0.328632863286329
-0.0229921379298439,-0.017187996266238,0.328732873287329
-0.0229815071720678,-0.0172124315326187,0.328832883288329
-0.0229705598022897,-0.0172362037664097,0.328932893289329
-0.0229595645166397,-0.0172598965725089,0.329032903290329
-0.0229484020192369,-0.0172832949026966,0.329132913291329
-0.0229372828074099,-0.0173062802923616,0.329232923292329
-0.0229263627826815,-0.0173286564516905,0.329332933293329
-0.0229157967894967,-0.0173504926281754,0.329432943294329
-0.0229052563696406,-0.0173722954317889,0.32953295329533
-0.0228947859302827,-0.0173937085103803,0.32963296329633
-0.0228844773676632,-0.0174148697559528,0.32973297329733
-0.0228742079665297,-0.0174355612517863,0.32983298329833
-0.0228641375936846,-0.0174561664404891,0.32993299329933
-0.0228542642391929,-0.0174763361252813,0.33003300330033
-0.0228443229191012,-0.0174963286374769,0.33013301330133
-0.0228343149832925,-0.0175160597424125,0.33023302330233
-0.0228241740493012,-0.0175354652655741,0.33033303330333
-0.0228139205043262,-0.0175547767887628,0.33043304330433
-0.0228036262891729,-0.0175737365682604,0.330533053305331
-0.0227936094153543,-0.0175923120034078,0.330633063306331
-0.0227836720952826,-0.0176105490358736,0.330733073307331
-0.0227738692126066,-0.0176285855209364,0.330833083308331
-0.0227644158304343,-0.0176461301390281,0.330933093309331
-0.0227549993367836,-0.0176630346794832,0.331033103310331
-0.0227456163370966,-0.0176794587703938,0.331133113311331
-0.0227363430699672,-0.0176955235910249,0.331233123312331
-0.0227273762758315,-0.0177111915486329,0.331333133313331
-0.0227183435409201,-0.0177264022324945,0.331433143314331
-0.0227095308914744,-0.0177412223089474,0.331533153315332
-0.0227008299745964,-0.0177557276830851,0.331633163316332
-0.0226922063087242,-0.0177700817343832,0.331733173317332
-0.0226837971253121,-0.0177842999904625,0.331833183318332
-0.0226752914004754,-0.0177982980161622,0.331933193319332
-0.0226668006633064,-0.0178123446788292,0.332033203320332
-0.0226582464518753,-0.0178261493616284,0.332133213321332
-0.0226497439975263,-0.0178396011890683,0.332233223322332
-0.0226414304671972,-0.0178530459971184,0.332333233323332
-0.0226330440779436,-0.0178663061769516,0.332433243324332
-0.0226246167207436,-0.0178793078368841,0.332533253325333
-0.0226161481821967,-0.0178920542692399,0.332633263326333
-0.0226079257143568,-0.0179046177890202,0.332733273327333
-0.0225998373911071,-0.0179171162945803,0.332833283328333
-0.0225919022745774,-0.0179294505055237,0.332933293329333
-0.0225840853720373,-0.0179417438095632,0.333033303330333
-0.0225763848571749,-0.0179539978007515,0.333133313331333
-0.0225687988887899,-0.0179662140776075,0.333233323332333
-0.0225613622065099,-0.0179782726380436,0.333333333333333
-0.0225540735745966,-0.0179901757173066,0.333433343334333
-0.0225468932459534,-0.0180020474807806,0.333533353335334
-0.022539819304938,-0.0180138895483247,0.333633363336334
-0.0225328900892107,-0.0180255813649948,0.333733373337334
-0.0225261042191121,-0.0180371252082215,0.333833383338334
-0.0225194155753052,-0.0180484592389867,0.333933393339334
-0.0225127807382185,-0.0180597093502263,0.334033403340334
-0.0225062736486677,-0.0180709334886315,0.334133413341334
-0.0224998599987892,-0.01808214104482,0.334233423342334
-0.0224935426124185,-0.0180931486183726,0.334333433343334
-0.0224872743131414,-0.0181040824992496,0.334433443344334
-0.0224811324313688,-0.0181150017681431,0.334533453345335
-0.022475116401341,-0.0181259088300277,0.334633463346335
-0.0224692256324842,-0.018136806068042,0.334733473347335
-0.0224634646012478,-0.0181475750384185,0.334833483348335
-0.0224577975456665,-0.0181581581934755,0.334933493349335
-0.0224521121078594,-0.018168862144669,0.335033503350335
-0.0224465507947414,-0.0181795667648484,0.335133513351335
-0.0224410287225141,-0.0181902155594389,0.335233523352335
-0.022435573186599,-0.0182008699485984,0.335333533353335
-0.0224302410061383,-0.0182115321144716,0.335433543354335
-0.0224248819173547,-0.0182223247112688,0.335533553355336
-0.0224195816725373,-0.0182331273284634,0.335633563356336
-0.0224143158596535,-0.0182438831598165,0.335733573357336
-0.0224091436601402,-0.0182544698419382,0.335833583358336
-0.0224040118925905,-0.0182650669494222,0.335933593359336
-0.022398973415829,-0.0182754995404523,0.336033603360336
-0.0223940278526826,-0.0182857704835291,0.336133613361336
-0.0223891011978193,-0.0182960011683405,0.336233623362336
-0.0223842672332449,-0.0183060751114266,0.336333633363336
-0.0223794595665684,-0.0183161706799308,0.336433643364336
-0.0223746758454209,-0.0183262889919728,0.336533653365337
-0.022369913826615,-0.0183364310123218,0.336633663366337
-0.0223651036834994,-0.0183467286195515,0.336733673367337
-0.022360386731916,-0.018356877906438,0.336833683368337
-0.0223556194277238,-0.0183671846070134,0.336933693369337
-0.0223508650119335,-0.0183774651635377,0.337033703370337
-0.0223462040854436,-0.018387602740192,0.337133713371337
-0.0223414909452936,-0.0183978986565945,0.337233723372337
-0.0223367887233123,-0.0184082185071115,0.337333733373337
-0.0223321802883995,-0.0184184002606612,0.337433743374337
-0.0223275811587441,-0.0184286039448416,0.337533753375338
-0.0223229912400528,-0.018438827442024,0.337633763376338
-0.0223183512516326,-0.0184492025369854,0.337733773377338
-0.0223138054125657,-0.018459445900272,0.337833783378338
-0.0223092652013185,-0.01846967879502,0.337933793379338
-0.0223047299379869,-0.0184799029299227,0.338033803380338
-0.0223002885957196,-0.018490001296952,0.338133813381338
-0.0222959406385337,-0.0184999763626215,0.338233823382338
-0.0222915526166317,-0.0185100828552497,0.338333833383338
-0.0222871810017596,-0.018520178710604,0.338433843384338
-0.0222828097839117,-0.0185302747738998,0.338533853385339
-0.0222784065559786,-0.0185404868392633,0.338633863386339
-0.0222740971548164,-0.0185505829427578,0.338733873387339
-0.0222697608056289,-0.0185607846224616,0.338833883388339
-0.022265341498211,-0.018571108712702,0.338933893389339
-0.0222609195158417,-0.0185814392610391,0.339033903390339
-0.0222564152650718,-0.0185918951504485,0.339133913391339
-0.022251942979722,-0.0186022947055816,0.339233923392339
-0.0222475040642658,-0.0186126330286474,0.339333933393339
-0.0222430597740929,-0.0186229836976804,0.339433943394339
-0.0222387103776939,-0.0186332299398896,0.33953395339534
-0.0222344552299043,-0.018643373964715,0.33963396339634
-0.0222301911391421,-0.0186535360104741,0.33973397339734
-0.0222259651924907,-0.0186636149148753,0.33983398339834
-0.022221736828954,-0.0186737488503204,0.33993399339934
-0.0222175075969265,-0.0186839339488,0.34003400340034
-0.0222132789157701,-0.0186941665626533,0.34013401340134
-0.0222091437834679,-0.018704305966612,0.34023402340234
-0.0222049942788855,-0.0187144718853433,0.34033403340334
-0.0222008851913783,-0.0187245328650892,0.34043404340434
-0.0221967599797211,-0.0187346235978373,0.340534053405341
-0.0221927275228693,-0.018744627815017,0.340634063406341
-0.022188787086328,-0.0187545475106831,0.340734073407341
-0.0221848268978269,-0.0187645018963486,0.340834083408341
-0.022180846307239,-0.0187744920544011,0.340934093409341
-0.0221769571960158,-0.0187844020338897,0.341034103410341
-0.0221731052214545,-0.0187941894842307,0.341134113411341
-0.0221691657377715,-0.0188041435130706,0.341234123412341
-0.0221652024078155,-0.018814138527723,0.341334133413341
-0.0221612145814595,-0.0188241755237264,0.341434143414341
-0.0221572343779703,-0.0188342274612436,0.341534153415342
-0.0221531671566769,-0.018844450986714,0.341634163416342
-0.0221491082232663,-0.0188546847762555,0.341734173417342
-0.0221450574933704,-0.0188649270502066,0.341834183418342
-0.022140919835001,-0.018875344676894,0.341934193419342
-0.0221367539085003,-0.0188858088601413,0.342034203420342
-0.022132596632167,-0.0188962751376919,0.342134213421342
-0.0221284477628235,-0.0189067418857163,0.342234223422342
-0.0221243280201762,-0.0189170570041997,0.342334233423342
-0.022120215945061,-0.0189273703261481,0.342434243424342
-0.0221161112049701,-0.0189376802912559,0.342534253425343
-0.0221120134376186,-0.0189479853536097,0.342634263426343
-0.0221079398837874,-0.0189581318955693,0.342734273427343
-0.0221038723796144,-0.018968271416154,0.342834283428343
-0.0220998264288986,-0.0189782495250148,0.342934293429343
-0.022095800602353,-0.0189880652593679,0.343034303430343
-0.0220916558819135,-0.0189979082936092,0.343134313431343
-0.0220873922080267,-0.0190077792644663,0.343234323432343
-0.0220831463406805,-0.0190174827535942,0.343334333433343
-0.0220789052177748,-0.0190271726778901,0.343434343434343
-0.0220746683380664,-0.0190368475941706,0.343534353435344
-0.0220704351854238,-0.0190465060662003,0.343634363436344
-0.0220662052387526,-0.0190561466656842,0.343734373437344
-0.022061977957107,-0.0190657679732605,0.343834383438344
-0.0220577527995415,-0.0190753685705596,0.343934393439344
-0.0220535292201477,-0.0190849470402049,0.344034403440344
-0.0220491783547588,-0.0190945623944016,0.344134413441344
-0.0220448336730235,-0.0191039943064915,0.344234423442344
-0.022040360618439,-0.01911346552647,0.344334433443344
-0.0220358970179961,-0.0191228638761095,0.344434443444344
-0.0220313040322919,-0.0191323031018836,0.344534453445345
-0.0220267208580511,-0.0191416714320185,0.344634463446345
-0.0220221384927474,-0.0191508481860111,0.344734473447345
-0.0220175554971676,-0.0191598325995895,0.344834483448345
-0.0220128399947228,-0.0191688634287842,0.344934493449345
-0.0220079920052645,-0.019177940991711,0.345034503450345
-0.0220030115635321,-0.019187065595071,0.345134513451345
-0.0219977931057234,-0.0191962430026649,0.345234523452345
-0.0219924430393174,-0.0192054680050372,0.345334533453345
-0.0219868565796719,-0.019214746936711,0.345434543454345
-0.0219810349327483,-0.0192240803272174,0.345534553455346
-0.0219750833199154,-0.0192334620380642,0.345634563456346
-0.0219690017759129,-0.0192428923218582,0.345734573457346
-0.0219627903305177,-0.0192523714237619,0.345834583458346
-0.0219564490184692,-0.0192618995864563,0.345934593459346
-0.0219501026046584,-0.0192712110175479,0.346034603460346
-0.0219437611189118,-0.0192804707451556,0.346134613461346
-0.0219372877317624,-0.0192897828412629,0.346234623462346
-0.0219308190195743,-0.019299040431391,0.346334633463346
-0.0219243543619971,-0.0193082424465518,0.346434643464346
-0.0219178931287546,-0.0193173878207351,0.346534653465347
-0.0219114347094218,-0.0193264754933898,0.346634663466347
-0.0219049784836484,-0.0193355044148826,0.346734673467347
-0.0218985238211583,-0.0193444735390547,0.346834683468347
-0.0218920701065638,-0.0193533818306651,0.346934693469347
-0.021885616724477,-0.0193622282559618,0.347034703470347
-0.0218791630495849,-0.0193710117921108,0.347134713471347
-0.0218725680141856,-0.0193798563876216,0.347234723472347
-0.021865972482506,-0.0193886353212663,0.347334733473347
-0.0218593758391583,-0.0193973476069356,0.347434743474347
-0.0218526358204051,-0.0194061228418024,0.347534753475348
-0.0218458707990458,-0.0194146570774515,0.347634763476348
-0.0218391040109283,-0.0194231220666011,0.347734773477348
-0.0218320950181278,-0.0194316663469654,0.347834783478348
-0.0218250585909474,-0.0194399657888867,0.347934793479348
-0.0218178768230911,-0.0194483332584428,0.348034803480348
-0.0218106937500172,-0.0194566271931406,0.348134813481348
-0.0218035087265616,-0.0194648467294522,0.348234823482348
-0.0217961763177548,-0.0194731361216956,0.348334833483348
-0.0217886966377416,-0.0194814952611853,0.348434843484348
-0.0217810698006663,-0.0194899240342733,0.348534853485349
-0.021773295930599,-0.0194984223213558,0.348634863486349
-0.0217652810518846,-0.0195070060257382,0.348734873487349
-0.0217570263258192,-0.0195156752129293,0.348834883488349
-0.0217487729148969,-0.0195242588180556,0.348934893489349
-0.0217405201590647,-0.019532756125977,0.349034903490349
-0.0217322673982697,-0.0195411664354492,0.349134913491349
-0.0217240139625334,-0.0195494890591239,0.349234923492349
-0.0217155185504031,-0.0195579023681148,0.349334933493349
-0.0217070228950954,-0.0195662255615195,0.349434943494349
-0.0216985263216691,-0.0195744579966547,0.34953495349535
-0.0216898787946356,-0.0195827649284397,0.34963496349635
-0.0216809892018779,-0.0195911651862489,0.34973497349735
-0.0216718586699522,-0.0195996587125136,0.34983498349835
-0.0216627291206619,-0.0196080557608775,0.34993499349935
-0.0216535998492884,-0.019616355778484,0.35003500350035
-0.0216443191975068,-0.0196247313731428,0.35013501350135
-0.0216348873042755,-0.0196331822986986,0.35023502350235
-0.021625214759719,-0.0196417291105891,0.35033503350335
-0.0216155436891152,-0.0196501735284202,0.35043504350435
-0.0216058733778204,-0.0196585150916436,0.350535053505351
-0.0215960505744493,-0.0196669333847785,0.350635063506351
-0.0215862282078051,-0.0196752468213106,0.350735073507351
-0.0215762523813377,-0.0196836376999166,0.350835083508351
-0.0215661232389687,-0.0196921056970216,0.350935093509351
-0.0215559946077684,-0.019700465336762,0.351035103510351
-0.0215458657333908,-0.0197087162345205,0.351135113511351
-0.0215357358565267,-0.0197168580141164,0.351235123512351
-0.0215254494429013,-0.0197250795856738,0.351335133513351
-0.0215149198518833,-0.0197334045329334,0.351435143514351
-0.0215041481504758,-0.0197418325854222,0.351535153515352
-0.0214931354056815,-0.0197503634672084,0.351635163516352
-0.0214821243532034,-0.0197587783876217,0.351735173517352
-0.0214708723814087,-0.0197672971447817,0.351835183518352
-0.0214593805275232,-0.0197759194295054,0.351935193519352
-0.0214476498238104,-0.0197846449226848,0.352035203520352
-0.0214356812975706,-0.0197934732957822,0.352135213521352
-0.0214237175653994,-0.0198021789347682,0.352235223522352
-0.0214117577885829,-0.019810761634679,0.352335233523352
-0.0213998011184817,-0.0198192211999802,0.352435243524352
-0.0213876047052484,-0.0198277871519167,0.352535253525353
-0.0213751695414437,-0.0198364591019007,0.352635263526353
-0.0213624966295541,-0.019845236657871,0.352735273527353
-0.0213498287797245,-0.0198538861377678,0.352835283528353
-0.021336923156996,-0.019862642102067,0.352935293529353
-0.0213237807489664,-0.0198715041254564,0.353035303530353
-0.0213104025233827,-0.019880471776172,0.353135313531353
-0.021297031181208,-0.0198893065557529,0.353235323532353
-0.0212834239519998,-0.0198982477914484,0.353335333533353
-0.0212695817836538,-0.0199072950157622,0.353435343534353
-0.0212555056191026,-0.0199164477577242,0.353535353535354
-0.0212411964012788,-0.0199257055394165,0.353635363536354
-0.02122688154571,-0.019934827885197,0.353735373537354
-0.021212333701385,-0.019944055996766,0.353835383538354
-0.0211975538013114,-0.0199533893694063,0.353935393539354
-0.0211827691270203,-0.0199625863756092,0.354035403540354
-0.0211679787603931,-0.0199716478421776,0.354135413541354
-0.0211531817733855,-0.0199805746261881,0.354235423542354
-0.0211381510532012,-0.0199896096846843,0.354335433543354
-0.0211231135935293,-0.0199985102392834,0.354435443544354
-0.0211078424503088,-0.020007519655468,0.354535453545355
-0.0210925644038281,-0.0200163948565907,0.354635463546355
-0.0210771248627448,-0.0200249716155289,0.354735473547355
-0.0210615235392163,-0.0200332520965615,0.354835483548355
-0.0210457601205859,-0.0200412384902702,0.354935493549355
-0.0210298343041226,-0.0200489330075841,0.355035503550355
-0.0210137457622814,-0.0200563378827575,0.355135513551355
-0.0209974941724798,-0.0200634553698959,0.355235523552355
-0.0209810791972474,-0.0200702877404748,0.355335533553355
-0.0209644323350015,-0.0200772453856244,0.355435543554355
-0.0209475544542328,-0.0200843275773013,0.355535553555356
-0.020930446398618,-0.0200915335844845,0.355635563556356
-0.0209131090118336,-0.020098862670694,0.355735573557356
-0.020895608959225,-0.020105906792702,0.355835583558356
-0.0208778806424498,-0.020113075414587,0.355935593559356
-0.0208599248754077,-0.0201203677725735,0.356035603560356
-0.0208418065120205,-0.0201273766532145,0.356135613561356
-0.0208235251354129,-0.0201341045086315,0.356235623562356
-0.0208050803535229,-0.0201405538003753,0.356335633563356
-0.0207864096002819,-0.0201471324069084,0.356435643564356
-0.0207675136548499,-0.0201538395133384,0.356535653565357
-0.0207483933013498,-0.0201606743027879,0.356635663566357
-0.0207290493040536,-0.0201676359563942,0.356735673567357
-0.0207094824272331,-0.0201747236528133,0.356835683568357
-0.0206896934202715,-0.0201819365692122,0.356935693569357
-0.0206696830375152,-0.0201892738763064,0.357035703570357
-0.0206495099690834,-0.0201963326782884,0.357135713571357
-0.0206291164628266,-0.0202035170734531,0.357235723572357
-0.0206085032532401,-0.0202108262111759,0.357335733573357
-0.0205876710599301,-0.020218259240336,0.357435743574357
-0.0205666206025036,-0.0202258153058422,0.357535753575358
-0.0205453525956041,-0.0202334935550848,0.357635763576358
-0.020523867738987,-0.020241293129995,0.357735773577358
-0.0205021667373704,-0.0202492131764742,0.357835783578358
-0.0204802502706585,-0.020257252840424,0.357935793579358
-0.0204581190187555,-0.0202654112692345,0.358035803580358
-0.0204357736516399,-0.0202736876112887,0.358135813581358
-0.0204132663085296,-0.0202816855182062,0.358235823582358
-0.0203905965675864,-0.0202894075939703,0.358335833583358
-0.0203677640119349,-0.0202968564237055,0.358435843584358
-0.0203447185222179,-0.0203044281275032,0.358535853585359
-0.0203215099051359,-0.0203117289043902,0.358635863586359
-0.0202980891678885,-0.0203191535429377,0.358735873587359
-0.0202745049856566,-0.0203263095434197,0.358835883588359
-0.020250709472345,-0.0203335903579243,0.358935893589359
-0.0202267032433413,-0.0203409950608884,0.359035903590359
-0.020202486904108,-0.0203485227262528,0.359135913591359
-0.020178061055144,-0.0203561724329211,0.359235923592359
-0.020153426287023,-0.0203639432593008,0.359335933593359
-0.0201286281086572,-0.0203714466371991,0.359435943594359
-0.0201036661329478,-0.0203786850509957,0.35953595359536
-0.0200784961264232,-0.0203860473150383,0.35963596359636
-0.0200531620496009,-0.0203931467584142,0.35973597359736
-0.0200276206615702,-0.0204003708882686,0.35983598359836
-0.0200019149501386,-0.0204073342828265,0.35993599359936
-0.0199760026222911,-0.0204144231613854,0.36003600360036
-0.0199498842338617,-0.0204216365467693,0.36013601360136
-0.0199235603357217,-0.0204289734657722,0.36023602360236
-0.0198970314588912,-0.0204364329466772,0.36033603360336
-0.0198702981393529,-0.0204440140192561,0.36043604360436
-0.0198434006254465,-0.0204513348905363,0.360536053605361
-0.0198162993239226,-0.0204587781291766,0.360636063606361
-0.0197890336047045,-0.0204659630806716,0.360736073607361
-0.0197616031650613,-0.0204728920229484,0.360836083608361
-0.0197340077022619,-0.0204795672066385,0.360936093609361
-0.0197062093401867,-0.0204863688897193,0.361036103610361
-0.01967824578622,-0.0204929185596315,0.361136113611361
-0.0196501167624448,-0.0204992184034829,0.361236123612361
-0.0196218219810184,-0.0205052705860485,0.361336133613361
-0.019593361183875,-0.0205110772497708,0.361436143614361
-0.0195647341030233,-0.0205166405142633,0.361536153615362
-0.019535905229601,-0.020522337470242,0.361636163616362
-0.0195069099285491,-0.0205277925495791,0.361736173617362
-0.0194777134255004,-0.0205333818638294,0.361836183618362
-0.0194483503707518,-0.0205387307654654,0.361936193619362
-0.0194187866748033,-0.0205442144280718,0.362036203620362
-0.0193890563179733,-0.0205494590805522,0.362136213621362
-0.0193591258807402,-0.0205548389873057,0.362236223622362
-0.0193289958345703,-0.0205603530634633,0.362336233623362
-0.0192986666211532,-0.0205660002276302,0.362436243624362
-0.0192681387020297,-0.0205717794008927,0.362536253625363
-0.0192374125089636,-0.0205776895102926,0.362636263626363
-0.0192064884836447,-0.0205837294873382,0.362736273627363
-0.0191753983780923,-0.0205895284209971,0.362836283628363
-0.0191441419838687,-0.020595088225919,0.362936293629363
-0.0191127190875733,-0.0206004107954136,0.363036303630363
-0.0190811294956568,-0.0206054980014506,0.363136313631363
-0.0190493729996815,-0.0206103516971409,0.363236323632363
-0.0190174494110607,-0.0206149737157443,0.363336333633363
-0.018985328977785,-0.0206197336700237,0.363436343634363
-0.0189530121018415,-0.0206246304359042,0.363536353635364
-0.0189204991951427,-0.0206296628942734,0.363636363636364
-0.0188878194240875,-0.0206344631018555,0.363736373637364
-0.0188549726100151,-0.0206390328259051,0.363836383638364
-0.0188219585742642,-0.0206433738163068,0.363936393639364
-0.0187887771332113,-0.0206474878070643,0.364036403640364
-0.0187554281131581,-0.0206513765123301,0.364136413641364
-0.01872188384151,-0.0206554070689242,0.364236423642364
-0.018688144700403,-0.0206595783239874,0.364336433643364
-0.0186542110570844,-0.0206638891281342,0.364436443644364
-0.0186201100680174,-0.0206679737326408,0.364536453645365
-0.0185858150184284,-0.0206721981696072,0.364636463646365
-0.0185513262606766,-0.0206765612871665,0.364736473647365
-0.018516644171935,-0.0206810619359333,0.364836483648365
-0.0184817949806224,-0.0206853353905141,0.364936493649365
-0.0184467528751954,-0.0206897466507454,0.365036503650365
-0.0184115182179389,-0.0206942945702196,0.365136513651365
-0.0183760913512863,-0.0206989780064993,0.365236523652365
-0.0183404726325595,-0.0207037958231023,0.365336533653365
-0.018304662404192,-0.0207087468845392,0.365436543654365
-0.0182686855993105,-0.0207134679224954,0.365536553655366
-0.0182325176967012,-0.020718322493128,0.365636563656366
-0.0181961831828383,-0.0207229477678271,0.365736573657366
-0.0181596819138008,-0.0207273453639703,0.365836583658366
-0.0181230137357414,-0.0207315168855361,0.365936593659366
-0.0180861549611973,-0.0207358249968655,0.366036603660366
-0.0180491059226763,-0.0207402685426178,0.366136613661366
-0.0180118669477233,-0.020744846372415,0.366236623662366
-0.0179744383638835,-0.0207495573398495,0.366336633663366
-0.0179368432333067,-0.0207540401453511,0.366436643664366
-0.0178990814071088,-0.0207582963775133,0.366536653665367
-0.0178611303938623,-0.0207626873577427,0.366636663666367
-0.0178229905161497,-0.0207672119311947,0.366736673667367
-0.0177846840371092,-0.020771509659842,0.366836683668367
-0.0177461890608499,-0.0207759411995791,0.366936693669367
-0.0177075274683744,-0.020780146548609,0.367036703670367
-0.0176686777508904,-0.0207844859181589,0.367136713671367
-0.0176296613874134,-0.0207885997491141,0.367236723672367
-0.0175904572711382,-0.0207928478015829,0.367336733673367
-0.0175510864989442,-0.0207968709640955,0.367436743674367
-0.0175115489269103,-0.0208006708039054,0.367536753675368
-0.0174718444309663,-0.0208042488803255,0.367636763676368
-0.0174319728671909,-0.0208076067462171,0.367736773677368
-0.017391934111514,-0.0208107459474937,0.367836783678368
-0.0173517082184266,-0.0208140248636117,0.367936793679368
-0.0173112955005853,-0.0208174423084607,0.368036803680368
-0.017270653898227,-0.0208205953142728,0.368136813681368
-0.0172298263296799,-0.0208238872890167,0.368236823682368
-0.0171888131076008,-0.0208273170480712,0.368336833683368
-0.0171475730010144,-0.0208304820370696,0.368436843684368
-0.0171061480796097,-0.020833785250083,0.368536853685369
-0.0170645386461179,-0.0208372255039789,0.368636863686369
-0.0170227450082327,-0.0208408016215803,0.368736873687369
-0.0169807674686852,-0.0208445124316653,0.368836883688369
-0.016938606340132,-0.0208483567654938,0.368936893689369
-0.0168962619352298,-0.0208523334597843,0.369036903690369
-0.0168536949733855,-0.020856041039084,0.369136913691369
-0.0168109062585733,-0.0208594812061309,0.369236923692369
-0.0167678965798789,-0.0208626556542336,0.369336933693369
-0.0167246667164629,-0.0208655660687604,0.369436943694369
-0.0166812559687692,-0.0208686141256615,0.36953695369537
-0.0166376263862364,-0.0208713988065582,0.36963696369637
-0.0165938167283631,-0.0208743215253647,0.36973697369737
-0.0165498272929175,-0.0208773810865417,0.36983698369837
-0.0165056209333123,-0.0208801768995039,0.36993699369937
-0.0164612356149975,-0.0208831099359797,0.37003700370037
-0.0164166716357411,-0.0208861789919931,0.37013701370137
-0.0163719293131631,-0.0208893828690269,0.37023702370237
-0.0163270089599196,-0.0208927203720377,0.37033703370337
-0.0162818747445666,-0.0208957917064744,0.37043704370437
-0.0162365633223736,-0.0208989970430687,0.370537053705371
-0.0161910393631397,-0.0209019368587348,0.370637063706371
-0.0161453036311366,-0.0209046128130342,0.370737073707371
-0.0160993920173624,-0.0209074246757043,0.370837083708371
-0.0160533048295109,-0.0209103712328432,0.370937093709371
-0.0160070423901642,-0.0209134512710454,0.371037103710371
-0.0159605706395991,-0.0209162660305042,0.371137113711371
-0.0159138903172733,-0.0209188171588704,0.371237123712371
-0.015867036073484,-0.0209215036139667,0.371337133713371
-0.0158199745681142,-0.0209239270384697,0.371437143714371
-0.0157727065406217,-0.0209260890586903,0.371537153715372
-0.015725232715576,-0.0209279912900211,0.371637163716372
-0.0156775538175465,-0.0209296353394181,0.371737173717372
-0.0156296705711024,-0.0209310228034153,0.371837183718372
-0.0155815836958505,-0.0209321552720951,0.371937193719372
-0.0155332938965087,-0.0209330343266068,0.372037203720372
-0.015484801887721,-0.0209336615391667,0.372137213721372
-0.0154361083841309,-0.0209340384740506,0.372237223722372
-0.015387214085494,-0.0209341666870975,0.372337233723372
-0.0153381196965283,-0.0209340477262059,0.372437243724372
-0.0152888259219521,-0.0209336831273638,0.372537253725373
-0.0152393334565578,-0.0209330744181221,0.372637263726373
-0.0151896429901753,-0.0209322231170988,0.372737273727373
-0.0151397857289155,-0.0209315258074148,0.372837283728373
-0.0150897620003236,-0.0209309811069293,0.372937293729373
-0.0150395721319446,-0.0209305876320125,0.373037303730373
-0.0149891866298349,-0.0209299496779598,0.373137313731373
-0.0149386061987125,-0.0209290687485008,0.373237323732373
-0.0148878609379833,-0.0209283402907705,0.373337333733373
-0.0148369512049691,-0.0209277629042658,0.373437343734373
-0.0147858773470663,-0.0209273351869944,0.373537353735374
-0.0147346109770362,-0.0209266625781782,0.373637363736374
-0.01468315280456,-0.0209257465621917,0.373737373737374
-0.0146315035442815,-0.0209245886154691,0.373837383738374
-0.0145796920598681,-0.0209235827593319,0.373937393739374
-0.0145276907928697,-0.0209223352866042,0.374037403740374
-0.014475528204967,-0.0209212397143864,0.374137413741374
-0.0144232047031095,-0.0209202946024731,0.374237423742374
-0.0143707206942476,-0.0209194985106583,0.374337433743374
-0.0143180495132356,-0.0209184588062133,0.374437443744374
-0.0142651919193824,-0.0209171769432394,0.374537453745375
-0.0142121753867706,-0.0209160451038432,0.374637463746375
-0.0141590003620527,-0.0209150618279676,0.374737473747375
-0.0141056673018064,-0.0209142256525781,0.374837483748375
-0.0140521505632241,-0.0209131452873842,0.374937493749375
-0.0139984509353914,-0.0209118221646511,0.375037503750375
-0.0139445692024313,-0.0209102577087034,0.375137513751375
-0.0138905317118701,-0.0209088424182646,0.375237523752375
-0.0138363389550252,-0.020907574802012,0.375337533753375
-0.0137819662766866,-0.0209060649299596,0.375437543754375
-0.0137275113001706,-0.0209053462499456,0.375537553755376
-0.0136729497127006,-0.0209050249525603,0.375637563756376
-0.0136182823877301,-0.0209050980898981,0.375737573757376
-0.0135635102036755,-0.0209055627130608,0.375837583758376
-0.0135086340439158,-0.0209064158751356,0.375937593759376
-0.0134535544439347,-0.0209073914358362,0.376037603760376
-0.0133983967145313,-0.0209091363229574,0.376137613761376
-0.0133430660909648,-0.0209106184856903,0.376237623762376
-0.0132875356152841,-0.0209122174286587,0.376337633763376
-0.0132319295213599,-0.0209145797595565,0.376437643764376
-0.0131761534861408,-0.0209166747005341,0.376537653765377
-0.0131201812563942,-0.0209188807889647,0.376637663766377
-0.0130640142762958,-0.0209211967767031,0.376737673767377
-0.0130077753851686,-0.0209242690188366,0.376837683768377
-0.0129515435709997,-0.0209272596600666,0.376937693769377
-0.0128951459197747,-0.0209299775123419,0.377037703770377
-0.0128386775585195,-0.0209334468249437,0.377137713771377
-0.0127823307313696,-0.0209377460409433,0.377237723772377
-0.0127258915265873,-0.0209424044602246,0.377337733773377
-0.0126692636359998,-0.0209471522055102,0.377437743774377
-0.0126126656066035,-0.0209521831636237,0.377537753775378
-0.0125559055267707,-0.0209569265019394,0.377637763776378
-0.0124989596494842,-0.0209617566630209,0.377737773777378
-0.0124420445614335,-0.0209668671947326,0.377837783778378
-0.0123849452987662,-0.0209720607715238,0.377937793779378
-0.012327759544352,-0.0209776053083794,0.378037803780378
-0.0122706953786341,-0.0209839590398447,0.378137813781378
-0.0122134498770235,-0.0209903853647244,0.378237823782378
-0.0121562358395896,-0.0209970767609023,0.378337833783378
-0.0120988656227164,-0.021003466900986,0.378437843784378
-0.0120414314750028,-0.0210105714009629,0.378537853785379
-0.0119838326564921,-0.0210178272629856,0.378637863786379
-0.0119263777543326,-0.0210256651949111,0.378737873787379
-0.0118688412388625,-0.0210338318892715,0.378837883788379
-0.0118111304297184,-0.0210420534538811,0.378937893789379
-0.0117535406385481,-0.0210510576620993,0.379037903790379
-0.0116960916520508,-0.0210606291848116,0.379137913791379
-0.0116384701436006,-0.0210702435787057,0.379237923792379
-0.0115807704015093,-0.0210801713041885,0.379337933793379
-0.0115230114829441,-0.0210907783457171,0.379437943794379
-0.0114651764548176,-0.0211016904140784,0.37953795379538
-0.0114071808899099,-0.0211127269535323,0.37963796379638
-0.0113493172462561,-0.0211241527524974,0.37973797379738
-0.011291324802952,-0.0211354718099869,0.37983798379838
-0.0112331559915219,-0.0211465460801503,0.37993799379938
-0.0111751067985549,-0.0211583726950118,0.38003800380038
-0.0111169894563643,-0.0211705902130651,0.38013801380138
-0.0110588755980621,-0.0211829497635891,0.38023802380238
-0.0110006242899423,-0.0211949256680295,0.38033803380338
-0.0109424096172411,-0.0212071052102109,0.38043804380438
-0.0108841304280889,-0.021219516303424,0.380538053805381
-0.0108258916163094,-0.021231967581453,0.380638063806381
-0.0107675554194285,-0.0212439342501153,0.380738073807381
-0.0107096429715609,-0.0212556495085897,0.380838083808381
-0.0106517143598409,-0.0212671463282567,0.380938093809381
-0.0105935968886174,-0.0212785998072608,0.381038103810381
-0.0105355054721145,-0.0212903726843851,0.381138113811381
-0.0104773477724024,-0.021302729223976,0.381238123812381
-0.0104190687867252,-0.021314780619612,0.381338133813381
-0.0103606067232111,-0.0213267841872178,0.381438143814381
-0.010302045438358,-0.0213384959806625,0.381538153815382
-0.0102433295621626,-0.0213496668726481,0.381638163816382
-0.0101844674619123,-0.0213608014473309,0.381738173817382
-0.0101254837084493,-0.0213715867418584,0.381838183818382
-0.0100665219005053,-0.0213821671604253,0.381938193819382
-0.010007645323756,-0.0213926300776613,0.382038203820382
-0.0099487731639021,-0.0214032412750419,0.382138213821382
-0.00988997317810575,-0.0214133754660714,0.382238223822382
-0.00983102987149481,-0.0214234804410742,0.382338233823382
-0.00977200584487799,-0.0214332946101589,0.382438243824382
-0.00971286833382374,-0.0214427633452615,0.382538253825383
-0.00965360431593458,-0.0214522358878272,0.382638263826383
-0.00959417284807806,-0.0214616761543013,0.382738273827383
-0.00953467135009544,-0.0214708250237874,0.382838283828383
-0.00947508061097257,-0.0214794835414464,0.382938293829383
-0.00941536195061559,-0.0214879319458978,0.383038303830383
-0.00935553441130331,-0.0214960244031632,0.383138313831383
-0.00929563969547712,-0.0215039835183238,0.383238323832383
-0.00923563311805036,-0.0215119484950522,0.383338333833383
-0.009175668798899,-0.0215195412609897,0.383438343834383
-0.00911558015158368,-0.021526933762404,0.383538353835384
-0.00905544626334781,-0.021533850796929,0.383638363836384
-0.00899535440013559,-0.0215407977899163,0.383738373837384
-0.00893523702811112,-0.0215482295610055,0.383838383838384
-0.00887501820148604,-0.0215556646338483,0.383938393839384
-0.00881477790080827,-0.0215635787959309,0.384038403840384
-0.00875451791268746,-0.0215719674105057,0.384138413841384
-0.00869416240051653,-0.0215803503947795,0.384238423842384
-0.00863371357274337,-0.0215887268251745,0.384338433843384
-0.00857331668071343,-0.0215969302264179,0.384438443844384
-0.00851293415600072,-0.0216054419091008,0.384538453845385
-0.00845261758695223,-0.0216141238904005,0.384638463846385
-0.00839246000132765,-0.0216232855013894,0.384738473847385
-0.00833235498668497,-0.021632265867305,0.384838483848385
-0.00827216548526821,-0.0216412299507571,0.384938493849385
-0.00821189386433491,-0.0216501768777961,0.385038503850385
-0.00815148710625077,-0.0216590929535645,0.385138513851385
-0.00809108160375585,-0.0216678141350598,0.385238523852385
-0.0080305441849699,-0.0216765058558622,0.385338533853385
-0.00797015595799552,-0.0216855086784655,0.385438543854385
-0.00790983957257079,-0.0216946233681285,0.385538553855386
-0.00784945359374663,-0.0217037140383167,0.385638563856386
-0.00778909646866449,-0.0217130863957669,0.385738573857386
-0.00772917825892441,-0.0217223657770708,0.385838583858386
-0.00766933253589851,-0.0217317931288402,0.385938593859386
-0.0076096395282751,-0.0217416816953186,0.386038603860386
-0.0075505603351298,-0.02175168546932,0.386138613861386
-0.00749162911294637,-0.0217614843971376,0.386238623862386
-0.00743271296279853,-0.0217717156755003,0.386338633863386
-0.00737393699201044,-0.0217822354044343,0.386438643864386
-0.00731510821202568,-0.0217930048631507,0.386538653865387
-0.00725635974509683,-0.0218037130977402,0.386638663866387
-0.00719782303108602,-0.0218149303090637,0.386738673867387
-0.00713986977408178,-0.0218260356940226,0.386838683868387
-0.00708212691514997,-0.0218372124828119,0.386938693869387
-0.00702472660383358,-0.0218490268102671,0.387038703870387
-0.0069678865384898,-0.0218607603507187,0.387138713871387
-0.00691127935272028,-0.0218731894559323,0.387238723872387
-0.00685483947795952,-0.0218854374575125,0.387338733873387
-0.006798546983587,-0.021897446470803,0.387438743874387
-0.00674224758595427,-0.0219095702290831,0.387538753875388
-0.00668597156312798,-0.0219210059079983,0.387638763876388
-0.00662970673142448,-0.0219324499690893,0.387738773877388
-0.00657339755706807,-0.0219433799353066,0.387838783878388
-0.00651699336983029,-0.0219541531811388,0.387938793879388
-0.0064605656787532,-0.021964612374783,0.388038803880388
-0.00640414158074617,-0.0219749193145655,0.388138813881388
-0.0063476650953809,-0.0219851828849008,0.388238823882388
-0.0062915375745365,-0.0219951500954443,0.388338833883388
-0.00623567082422452,-0.0220048565146116,0.388438843884388
-0.00617982216333281,-0.0220145770380676,0.388538853885389
-0.00612397820717929,-0.0220242872398841,0.388638863886389
-0.00606803076663823,-0.0220339590563973,0.388738873887389
-0.00601219577827136,-0.0220431108191981,0.388838883888389
-0.00595636932592719,-0.0220522525705346,0.388938893889389
-0.00590063912220245,-0.022061192965531,0.389038903890389
-0.00584482107684823,-0.0220701211867695,0.389138913891389
-0.00578897355740144,-0.0220785326049321,0.389238923892389
-0.00573303513923794,-0.0220866212403421,0.389338933893389
-0.00567709719254074,-0.0220945622730304,0.389438943894389
-0.00562116049150743,-0.0221023305306627,0.38953895389539
-0.00556522820736957,-0.0221099259963655,0.38963896389639
-0.00550931295557476,-0.0221171867670975,0.38973897389739
-0.00545341825475101,-0.0221241138989434,0.38983898389839
-0.00539754760863798,-0.0221307084311143,0.38993899389939
-0.00534163318066864,-0.0221371683844497,0.39003900390039
-0.005285677680534,-0.0221434944502682,0.39013901390139
-0.00522975734682795,-0.0221494882211279,0.39023902390239
-0.00517387585698828,-0.0221551817418537,0.39033903390339
-0.00511818744503534,-0.0221605562535431,0.39043904390439
-0.00506262432899326,-0.0221654185815345,0.390539053905391
-0.00500700819035393,-0.0221702843288979,0.390639063906391
-0.00495134081572692,-0.0221751868307871,0.390739073907391
-0.00489562571381458,-0.0221800913634557,0.390839083908391
-0.00483994558478143,-0.0221848260332417,0.390939093909391
-0.00478420605098533,-0.0221895546052305,0.391039103910391
-0.00472853321231109,-0.0221939510187377,0.391139113911391
-0.00467280514259205,-0.0221983435478582,0.391239123912391
-0.00461702427360198,-0.0222027322104581,0.391339133913391
-0.00456132144966654,-0.0222067873542718,0.391439143914391
-0.00450569999090142,-0.0222105100924561,0.391539153915392
-0.00445016318764568,-0.0222139015421382,0.391639163916392
-0.00439458114346939,-0.0222172957203699,0.391739173917392
-0.00433895629510923,-0.0222206926306251,0.391839183918392
-0.00428330933249478,-0.022224095237683,0.391939193919392
-0.00422764278169313,-0.0222275030135012,0.392039203920392
-0.00417195915884608,-0.0222309154404592,0.392139213921392
-0.00411624238943152,-0.0222343305240062,0.392239223922392
-0.0040604949002607,-0.022237748258683,0.392339233923392
-0.00400471912807033,-0.0222411686320827,0.392439243924392
-0.00394891752448543,-0.0222445916258428,0.392539253925393
-0.00389309253120574,-0.0222480172116754,0.392639263926393
-0.00383724660978171,-0.0222514453528558,0.392739273927393
-0.00378138221680164,-0.022254876005215,0.392839283928393
-0.00372550184359279,-0.0222583091141621,0.392939293929393
-0.00366960797652016,-0.0222617446201435,0.393039303930393
-0.00361370310691122,-0.0222651824581465,0.393139313931393
-0.00355780904628918,-0.0222686193542093,0.393239323932393
-0.00350192829094446,-0.0222720548055998,0.393339333933393
-0.00344604395741813,-0.0222754924004254,0.393439343934393
-0.00339015855688905,-0.0222789320553109,0.393539353935394
-0.00333427460549859,-0.0222823736764593,0.393639363936394
-0.00327839462931408,-0.0222858171616368,0.393739373937394
-0.00322252117921682,-0.0222892624006693,0.393839383938394
-0.00316665681105074,-0.0222927092724643,0.393939393939394
-0.00311080409058538,-0.0222961576494777,0.394039403940394
-0.00305496559847897,-0.0222996073937435,0.394139413941394
-0.00299914393027777,-0.0223030583583629,0.394239423942394
-0.0029433416964169,-0.022306510388,0.394339433943394
-0.00288756151725652,-0.0223099633168971,0.394439443944394
-0.00283182544749761,-0.0223134081395503,0.394539453945395
-0.00277611665827175,-0.0223168535641917,0.394639463946395
-0.00272043780964202,-0.0223202994076937,0.394739473947395
-0.0026647915765597,-0.0223237454789883,0.394839483948395
-0.00260918063893894,-0.0223271915775785,0.394939493949395
-0.0025536076965451,-0.0223306374950262,0.395039503950395
-0.00249807546899457,-0.0223340830149534,0.395139513951395
-0.00244258668086691,-0.0223375279110561,0.395239523952395
-0.00238714407659249,-0.0223409719500826,0.395339533953395
-0.00233175040556486,-0.022344414889848,0.395439543954395
-0.00227640844199133,-0.0223478564812196,0.395539553955396
-0.00222112096007929,-0.0223512964676204,0.395639563956396
-0.00216590967209601,-0.0223547208812387,0.395739573957396
-0.0021107583993006,-0.0223581432457153,0.395839583958396
-0.00205566996056563,-0.0223615632910736,0.395939593959396
-0.00200064717972669,-0.0223649807393967,0.396039603960396
-0.00194569290047035,-0.0223683953073083,0.396139613961396
-0.00189080996648327,-0.0223718067044845,0.396239623962396
-0.00183600124626609,-0.0223752146346459,0.396339633963396
-0.00178126961328239,-0.0223786187950614,0.396439643964396
-0.00172661795092107,-0.022382018877541,0.396539653965397
-0.00167204916738544,-0.0223854145684353,0.396639663966397
-0.00161756617087836,-0.0223888055486361,0.396739673967397
-0.00156317188945432,-0.0223921914935761,0.396839683968397
-0.00150886925613052,-0.0223955720722362,0.396939693969397
-0.00145466122377508,-0.0223989469471458,0.397039703970397
-0.0014005507254052,-0.0224023157798415,0.397139713971397
-0.00134654071885217,-0.0224056782254086,0.397239723972397
-0.00129263416194683,-0.0224090339364508,0.397339733973397
-0.00123883403237186,-0.0224123825596164,0.397439743974397
-0.00118514330780938,-0.0224157237390724,0.397539753975398
-0.00113156497586748,-0.0224190571150155,0.397639763976398
-0.0010781020390425,-0.0224223823251611,0.397739773977398
-0.00102475749983076,-0.0224256990037504,0.397839783978398
-0.000971534360728711,-0.0224290067830397,0.397939793979398
-0.000918435639121135,-0.0224323052942926,0.398039803980398
-0.00086546436728117,-0.022435594161825,0.398139813981398
-0.000812623562593606,-0.0224388730164042,0.398239823982398
-0.000759916267257434,-0.0224421414887975,0.398339833983398
-0.000707345518508395,-0.0224453992132464,0.398439843984398
-0.000654914363508299,-0.0224486458264735,0.398539853985399
-0.00060262588415826,-0.0224518809661943,0.398639863986399
-0.000550483177247953,-0.0224551042716129,0.398739873987399
-0.000498489339567164,-0.0224583153863998,0.398839883988399
-0.000446647477830883,-0.0224615139557147,0.398939893989399
-0.000394960683866186,-0.0224646996301762,0.399039903990399
-0.000343432059425459,-0.0224678720663582,0.399139913991399
-0.000292064696335561,-0.0224710309213309,0.399239923992399
-0.000240861681460531,-0.0224741758566312,0.399339933993399
-0.000189826106627119,-0.0224773065397512,0.399439943994399
-0.000138961058699472,-0.0224804226421533,0.3995399539954
-8.82696146159903e-05,-0.0224835238412551,0.3996399639964
-3.77548513151833e-05,-0.0224866098199336,0.3997399739974
1.25801641901861e-05,-0.0224896802675172,0.3998399839984
6.27323698501738e-05,-0.0224927348787935,0.3999399939994
0.000112698713540259,-0.0224957733550017,0.4000400040004
0.000162476158024376,-0.0224987954043288,0.4001400140014
0.000212061656141038,-0.0225018007433989,0.4002400240024
0.000261452185542638,-0.0225047890933022,0.4003400340034
0.000310644733807206,-0.0225077601835661,0.4004400440044
0.000359636288512665,-0.0225107137511618,0.400540054005401
0.000408423857088321,-0.0225136495390162,0.400640064006401
0.000457004466814648,-0.0225165672999816,0.400740074007401
0.000505375144972015,-0.0225194667938584,0.400840084008401
0.000553532943654989,-0.0225223477893797,0.400940094009401
0.000601474929846274,-0.0225252100637159,0.401040104010401
0.000649198185417355,-0.0225280534029699,0.401140114011401
0.000696699817053378,-0.0225308776006891,0.401240124012401
0.000743976941365452,-0.0225336824613392,0.401340134013401
0.000791026699778349,-0.0225364678008,0.401440144014401
0.000837846253568227,-0.0225392334404106,0.401540154015402
0.000884432768974168,-0.0225419792119319,0.401640164016402
0.000930783456900195,-0.0225447049540729,0.401740174017402
0.000976895528250762,-0.0225474105174531,0.401840184018402
0.00102276622866941,-0.0225500957621215,0.401940194019402
0.00106845271973192,-0.0225527899304076,0.402040204020402
0.00111395188479735,-0.0225554926471235,0.402140214021402
0.00115926064692739,-0.0225582035390663,0.402240224022402
0.0012043759738487,-0.0225609222360109,0.402340234023402
0.00124929486802776,-0.0225636483702134,0.402440244024402
0.00129401439148468,-0.0225663815779003,0.402540254025403
0.00133853164097917,-0.0225691214962907,0.402640264026403
0.0013828437529733,-0.0225718677660776,0.402740274027403
0.00142694792348285,-0.0225746200284502,0.402840284028403
0.0014708413733377,-0.0225773779310495,0.402940294029403
0.00151452138292122,-0.0225801411225089,0.403040304030403
0.00155798528224489,-0.022582909256921,0.403140314031403
0.00160123044598554,-0.0225856819973115,0.403240324032403
0.00164425431333621,-0.0225884590186166,0.403340334033403
0.0016870543880066,-0.0225912400076835,0.403440344034403
0.00172962821837157,-0.0225940246607885,0.403540354035404
0.00177197342228521,-0.0225968126871114,0.403640364036404
0.00181408766722973,-0.0225996038042685,0.403740374037404
0.00185596866535244,-0.0226023977402982,0.403840384038404
0.00189761419828006,-0.0226051942346534,0.403940394039404
0.00193902210222996,-0.0226079930357198,0.404040404040404
0.00198019028289901,-0.0226107939042904,0.404140414041404
0.00202111669064919,-0.0226135966130686,0.404240424042404
0.00206179934035874,-0.0226164009451801,0.404340434043404
0.00210223630646003,-0.0226192066951646,0.404440444044404
0.00214242570805016,-0.0226220136694728,0.404540454045405
0.00218236572378004,-0.0226248216849773,0.404640464046405
0.00222205459681736,-0.0226276305739353,0.404740474047405
0.00226149061003171,-0.0226304401750556,0.404840484048405
0.00230067211577224,-0.0226332503419356,0.404940494049405
0.0023395975209789,-0.0226360609376019,0.405040504050405
0.00237826527725692,-0.022638871837488,0.405140514051405
0.00241667390569065,-0.022641682926457,0.405240524052405
0.00245482198195534,-0.022644494102275,0.405340534053405
0.00249270814128009,-0.0226473052756117,0.405440544054405
0.00253033106852163,-0.0226501163685509,0.405540554055406
0.00256768951801639,-0.0226529273145911,0.405640564056406
0.00260478228380279,-0.0226557380591415,0.405740574057406
0.0026416122889726,-0.0226585407078698,0.405840584058406
0.00267817790572594,-0.0226613345312439,0.405940594059406
0.00271447754596558,-0.0226641188096572,0.406040604060406
0.00275050968611071,-0.0226668928339251,0.406140614061406
0.0027862728472458,-0.0226696559057809,0.406240624062406
0.00282176559512059,-0.0226724073363876,0.406340634063406
0.00285698656000102,-0.0226751464473298,0.406440644064406
0.00289193440689297,-0.022677872572103,0.406540654065407
0.00292660785539293,-0.0226805850526393,0.406640664066407
0.00296100567472566,-0.0226832832437743,0.406740674067407
0.00299512667878087,-0.0226859665087802,0.406840684068407
0.00302896973107657,-0.0226886342233363,0.406940694069407
0.00306253374475862,-0.0226912857735437,0.407040704070407
0.00309581767267546,-0.022693920556918,0.407140714071407
0.0031288205222663,-0.0226965379809005,0.407240724072407
0.0031615413406727,-0.0226991374653393,0.407340734073407
0.00319397922466441,-0.0227017184375269,0.407440744074407
0.00322613330575078,-0.0227042803331925,0.407540754075408
0.00325800276010636,-0.0227068225965021,0.407640764076408
0.00328958680360799,-0.0227093446800583,0.407740774077408
0.00332088470176085,-0.0227118460444045,0.407840784078408
0.00335189574984668,-0.0227143261585204,0.407940794079408
0.0033826192878126,-0.0227167845008156,0.408040804080408
0.00341305469034535,-0.0227192205576397,0.408140814081408
0.00344320137183392,-0.0227216338237793,0.408240824082408
0.00347305878637016,-0.0227240238034504,0.408340834083408
0.00350262641285935,-0.0227263900088092,0.408440844084408
0.00353190376990968,-0.0227287319609453,0.408540854085409
0.00356089041583156,-0.022731049189881,0.408640864086409
0.00358958594863792,-0.0227333412330831,0.408740874087409
0.00361798998619269,-0.0227356076354624,0.408840884088409
0.00364610219102546,-0.0227378479473889,0.408940894089409
0.00367392226040503,-0.022740061723699,0.409040904090409
0.00370144991641429,-0.0227422485271699,0.409140914091409
0.00372868491587607,-0.0227444079250449,0.409240924092409
0.00375562704042689,-0.0227465394910192,0.409340934093409
0.00378227611636861,-0.0227486428037507,0.409440944094409
0.00380863198985428,-0.0227507174473565,0.40954095409541
0.00383469453185103,-0.0227527630124052,0.40964096409641
0.00386046365799117,-0.0227547790934358,0.40974097409741
0.0038859392888699,-0.0227567652914389,0.40984098409841
0.00391112139471041,-0.022758721212864,0.40994099409941
0.00393600996558698,-0.0227606464701163,0.41004100410041
0.00396060500646241,-0.0227625406805634,0.41014101410141
0.00398490656696489,-0.0227644034675286,0.41024102410241
0.00400891471161075,-0.0227662344588016,0.41034103410341
0.00403262952973051,-0.0227680332886238,0.41044104410441
0.00405605113546869,-0.0227697995947105,0.410541054105411
0.0040791796727465,-0.0227715330207323,0.410641064106411
0.00410201531029925,-0.0227732332153227,0.410741074107411
0.00412455823175091,-0.0227748998315817,0.410841084108411
0.00414680864553902,-0.0227765325275722,0.410941094109411
0.00416876679484107,-0.0227781309683048,0.411041104110411
0.00419043292283443,-0.0227796948212718,0.411141114111411
0.0042118073074361,-0.0227812237614094,0.411241124112411
0.00423289024641437,-0.022782717467128,0.411341134113411
0.00425368205242585,-0.0227841756232894,0.411441144114411
0.00427418305797846,-0.0227855979172372,0.411541154115412
0.00429439362535678,-0.0227869840417736,0.411641164116412
0.00431431411684565,-0.0227883336941677,0.411741174117412
0.00433394492450635,-0.0227896465756587,0.411841184118412
0.0043532864602519,-0.0227909223924485,0.411941194119412
0.00437233914095758,-0.0227921608552057,0.412041204120412
0.00439110341823862,-0.0227933616775766,0.412141214121412
0.00440957973874734,-0.0227945245776738,0.412241224122412
0.00442776858387589,-0.022795649277084,0.412341234123412
0.00444561791366216,-0.0227968912688911,0.412441244124412
0.00446318116757879,-0.0227980934044199,0.412541254125413
0.00448045886175746,-0.022799255426597,0.412641264126413
0.00449745153218098,-0.0228003770808308,0.412741274127413
0.00451415970986939,-0.0228014581169958,0.412841284128413
0.00453053491319113,-0.0228026548435646,0.412941294129413
0.00454657876994587,-0.0228039660133844,0.413041304130413
0.00456234061536745,-0.0228052335973788,0.413141314131413
0.00457777405716475,-0.022806614280697,0.413241324132413
0.00459288075291425,-0.0228081068142013,0.413341334133413
0.00460766237011807,-0.0228097099482577,0.413441344134413
0.00462216548965401,-0.0228112652656981,0.413541354135414
0.00463639074179804,-0.0228127725774399,0.413641364136414
0.00465033876675186,-0.0228142316983705,0.413741374137414
0.00466396748986375,-0.0228157998659992,0.413841384138414
0.00467732062847367,-0.0228173183455387,0.413941394139414
0.00469039885752286,-0.0228187869667648,0.414041404140414
0.00470320284698971,-0.0228202055599496,0.414141414141414
0.00471573328670424,-0.0228215739608244,0.414241424142414
0.00472795182411744,-0.0228230496982151,0.414341434143414
0.00473989853387122,-0.0228244737882016,0.414441444144414
0.00475157412068363,-0.0228258460863663,0.414541454145415
0.00476291044525667,-0.0228271976375292,0.414641464146415
0.00477394159709078,-0.0228286546591937,0.414741474147415
0.00478466934790673,-0.0228302158659936,0.414841484148415
0.00479509548927678,-0.0228318799770292,0.414941494149415
0.00480522181277322,-0.0228336457153711,0.415041504150415
0.00481505011493102,-0.0228355118115339,0.415141514151415
0.00482454806308261,-0.022837354042069,0.415241524152415
0.0048337173545069,-0.0228391726640495,0.415341534153415
0.00484259455514325,-0.0228410896810621,0.415441544154415
0.00485114623058162,-0.0228429826974586,0.415541554155416
0.00485937406321246,-0.0228448519713049,0.415641564156416
0.00486727974535199,-0.0228466977552076,0.415741574157416
0.00487490141614845,-0.0228486396016245,0.415841584158416
0.00488224089695079,-0.02285067625447,0.415941594159416
0.00488930001903362,-0.0228528064665913,0.416041604160416
0.00489604300058074,-0.0228549115485624,0.416141614161416
0.00490247155375941,-0.0228569917539826,0.416241624162416
0.00490862582765352,-0.0228591635395125,0.416341634163416
0.00491446880470837,-0.0228613100802513,0.416441644164416
0.00492000218716583,-0.0228634316238431,0.416541654165417
0.00492522767726773,-0.022865528414954,0.416641664166417
0.0049301871561163,-0.0228677144213985,0.416741674167417
0.00493484186917569,-0.0228698753091072,0.416841684168417
0.00493919351372482,-0.0228720113153022,0.416941694169417
0.00494328531082318,-0.0228742345239175,0.417041704170417
0.00494707716101505,-0.0228764324743422,0.417141714171417
0.00495061317866431,-0.0228787159924397,0.417241724172417
0.00495389521985988,-0.022881083846442,0.417341734173417
0.00495688181541211,-0.0228834254611074,0.417441744174417
0.00495957467748816,-0.0228857410552955,0.417541754175418
0.00496197550336729,-0.0228880308394293,0.417641764176418
0.0049640859952909,-0.0228902950204575,0.417741774177418
0.00496590785053825,-0.0228925337998702,0.417841784178418
0.00496744277631368,-0.0228947473736979,0.417941794179418
0.00496869245500777,-0.0228969359315199,0.418041804180418
0.0049697053781777,-0.0228992046192705,0.418141814181418
0.0049704361063907,-0.0229014478721546,0.418241824182418
0.00497088631211182,-0.0229036658698258,0.418341834183418
0.00497110602536728,-0.0229059618594495,0.418441844184418
0.00497109707743179,-0.0229083346057839,0.418541854185419
0.00497081194449496,-0.0229106810755604,0.418641864186419
0.00497025229902172,-0.0229130014404919,0.418741874187419
0.00496941979858856,-0.0229152958658399,0.418841884188419
0.00496836713328471,-0.0229176644334934,0.418941894189419
0.0049670445658893,-0.0229200066327771,0.419041904190419
0.0049654537539789,-0.0229223226220044,0.419141914191419
0.00496359635016707,-0.0229246125540296,0.419241924192419
0.0049615272728421,-0.0229269739881488,0.419341934193419
0.00495924833342752,-0.0229294057084749,0.419441944194419
0.00495670695101569,-0.0229318103676236,0.41954195419542
0.00495390476333182,-0.0229341881189458,0.41964196419642
0.0049508434031385,-0.0229365391103329,0.41974197419742
0.00494752449327259,-0.0229388634891803,0.41984198419842
0.00494394965657094,-0.0229411613984166,0.41994199419942
0.00494017792062346,-0.0229435260062488,0.42004200420042
0.00493615306678727,-0.0229458637221355,0.42014201420142
0.00493193533853929,-0.0229482664676271,0.42024202420242
0.00492746727653565,-0.0229506419067789,0.42034203420342
0.00492281035006567,-0.0229530807189517,0.42044204420442
0.00491796632588762,-0.0229555817373904,0.420542054205421
0.00491287589849461,-0.0229580545149933,0.420642064206421
0.00490754065598397,-0.0229604991981632,0.420742074207421
0.00490202457386094,-0.0229630039942883,0.420842084208421
0.00489632942384663,-0.0229655677579533,0.420942094209421
0.00489039329992484,-0.022968102532888,0.421042104210421
0.00488421778522999,-0.0229706084659914,0.421142114211421
0.00487780446289647,-0.0229730857021774,0.421242124212421
0.00487115489620776,-0.0229755343868561,0.421342134213421
0.00486427065340969,-0.0229779546634526,0.421442144214421
0.00485715328289716,-0.022980346670429,0.421542154215422
0.00484980433802766,-0.0229827105457514,0.421642164216422
0.0048422253671963,-0.0229850464258969,0.421742174217422
0.00483441790887201,-0.0229873544448611,0.421842184218422
0.00482638349159863,-0.0229896347321732,0.421942194219422
0.00481812365384519,-0.0229918874163699,0.422042204220422
0.0048096399191926,-0.0229941126235063,0.422142214221422
0.00480093380129601,-0.0229963104821192,0.422242224222422
0.00479200681877341,-0.0229984811172711,0.422342234223422
0.00478286048031724,-0.0230006246540248,0.422442244224422
0.00477349628469432,-0.0230027412149614,0.422542254225423
0.00476391574059698,-0.0230048309211734,0.422642264226423
0.00475412033190368,-0.0230068938937532,0.422742274227423
0.0047441115474555,-0.0230089302562746,0.422842284228423
0.0047338908760936,-0.0230109401323115,0.422942294229423
0.0047234597917708,-0.0230129236449413,0.423042304230423
0.00471281977340264,-0.0230148809137677,0.423142314231423
0.00470197228501641,-0.0230168120588905,0.423242324232423
0.0046909187956019,-0.0230187172009059,0.423342334233423
0.00467966075926067,-0.0230205964618987,0.423442344234423
0.00466819964001998,-0.0230224499664355,0.423542354235424
0.00465653688205577,-0.0230242778370974,0.423642364236424
0.00464467392954394,-0.0230260801959695,0.423742374237424
0.00463261223162321,-0.0230278571641441,0.423842384238424
0.00462035321261833,-0.0230296088617211,0.423942394239424
0.00460789831670521,-0.0230313354083041,0.424042404240424
0.00459524896820869,-0.023033036925978,0.424142414241424
0.00458240658152777,-0.023034713535339,0.424242424242424
0.00456937258595001,-0.0230363653584721,0.424342434243424
0.0045561483909118,-0.0230379925174623,0.424442444244424
0.00454273540584931,-0.0230395951373721,0.424542454245425
0.00452913503523613,-0.0230411733422717,0.424642464246425
0.00451534867362029,-0.0230427272572238,0.424742474247425
0.00450137772547514,-0.0230442570117575,0.424842484248425
0.00448722357046018,-0.0230457627373872,0.424942494249425
0.0044728875981605,-0.0230472445661234,0.425042504250425
0.00445837118823571,-0.023048702633947,0.425142514251425
0.00444367572034526,-0.023050137077335,0.425242524252425
0.00442880255926009,-0.0230515480337572,0.425342534253425
0.00441375307967706,-0.0230529356446534,0.425442544254425
0.00439852864636719,-0.0230543000519598,0.425542554255426
0.00438313061417587,-0.0230556414005904,0.425642564256426
0.00436756035283714,-0.0230569598374441,0.425742574257426
0.00435181921223359,-0.023058255511405,0.425842584258426
0.00433590854721068,-0.0230595285748312,0.425942594259426
0.00431982970268828,-0.0230607791830585,0.426042604260426
0.00430358402358625,-0.0230620074968817,0.426142614261426
0.00428717283497325,-0.0230632136810659,0.426242624262426
0.00427069737804934,-0.0230644372727811,0.426342634263426
0.00425415911684179,-0.0230656775315771,0.426442644264426
0.0042374578721905,-0.0230668956036618,0.426542654265427
0.00422059497412687,-0.0230680916776219,0.426642664266427
0.00420367504848325,-0.0230693028236174,0.426742674267427
0.00418669949973331,-0.0230705283314713,0.426842684268427
0.00416956472934489,-0.0230717318923174,0.426942694269427
0.0041522720623868,-0.0230729137195562,0.427042704270427
0.00413492941999306,-0.0230741083602584,0.427142714271427
0.00411743071230425,-0.0230752814390665,0.427242724272427
0.00409977724453787,-0.0230764331728548,0.427342734273427
0.00408207936463902,-0.0230775961727044,0.427442744274427
0.00406433836293697,-0.0230787697601998,0.427542754275428
0.0040464448890098,-0.0230799221942398,0.427642764276428
0.00402840024311221,-0.023081053706091,0.427742774277428
0.00401020571557316,-0.0230821645290052,0.427842784278428
0.00399186260168463,-0.0230832548962342,0.427942794279428
0.003973372176887,-0.0230843250430148,0.428042804280428
0.00395473572654673,-0.0230853752050803,0.428142814281428
0.00393606978226273,-0.0230864326882742,0.428242824282428
0.00391737551525662,-0.023087496849417,0.428342834283428
0.00389853732197384,-0.0230885413558711,0.428442844284428
0.0038795564778551,-0.023089566450814,0.428542854285429
0.00386055246736744,-0.0230905967169985,0.428642864286429
0.00384152639225368,-0.0230916315340743,0.428742874287429
0.00382235971097902,-0.0230926473287226,0.428842884288429
0.00380317404201643,-0.0230936666271105,0.428942894289429
0.00378397046725734,-0.0230946888282424,0.429042904290429
0.00376462829131019,-0.0230956924570731,0.429142914291429
0.00374527122695121,-0.0230966979653177,0.429242924292429
0.00372577718424114,-0.0230976852873674,0.429342934293429
0.00370627122583876,-0.0230986734883295,0.429442944294429
0.00368675436415614,-0.0230996620009558,0.42954295429543
0.0036672276066425,-0.023100650267427,0.42964296429643
0.00364769195082146,-0.0231016377353831,0.42974297429743
0.00362802194693532,-0.0231026078851385,0.42984298429843
0.00360834595790757,-0.023103576279054,0.42994299429943
0.00358866495644783,-0.0231045423885908,0.43004300430043
0.00356885153745375,-0.0231054918350171,0.43014301430143
0.00354890699621721,-0.0231064249136198,0.43024302430243
0.00352896220684037,-0.0231073543678867,0.43034303430343
0.00350888789324382,-0.0231082679615287,0.43044304430443
0.00348881615534258,-0.0231091770112273,0.430543054305431
0.00346874790629242,-0.0231100810192134,0.430643064306431
0.00344868404436099,-0.0231109794971471,0.430743074307431
0.00342862546781563,-0.0231118719631401,0.430843084308431
0.00340866708035613,-0.0231127817379045,0.430943094309431
0.00338848124759256,-0.0231137078278866,0.431043104310431
0.00336830440742964,-0.0231146261242816,0.431143114311431
0.00334813741843256,-0.023115536163067,0.431243124312431
0.0033278456446936,-0.0231164322370185,0.431343134313431
0.00330743040135568,-0.0231173146493633,0.431443144314431
0.00328689299859913,-0.0231181836953883,0.431543154315432
0.00326637187880225,-0.0231190427592296,0.431643164316432
0.00324573018768386,-0.0231198890225106,0.431743174317432
0.00322510743462543,-0.023120724420725,0.431843184318432
0.00320450441863811,-0.0231215485082129,0.431943194319432
0.00318401404341157,-0.0231223905134082,0.432043204320432
0.00316351657137532,-0.0231235552437875,0.432143214321432
0.00314304074212706,-0.0231247045785564,0.432243224322432
0.00312260212894552,-0.0231259659674827,0.432343234323432
0.00310204536629081,-0.0231272128684954,0.432443244324432
0.00308127013108162,-0.0231284864927185,0.432543254325433
0.00306053864795181,-0.0231298676832352,0.432643264326433
0.00303983545776731,-0.0231312293098827,0.432743274327433
0.00301901816279485,-0.0231325765374507,0.432843284328433
0.0029983225259978,-0.023133937709009,0.432943294329433
0.00297765779754369,-0.0231352779405124,0.433043304330433
0.00295684962420484,-0.0231365135640495,0.433143314331433
0.00293616555570384,-0.0231377640159485,0.433243324332433
0.0029155344899487,-0.0231391141338536,0.433343334333433
0.00289514587205386,-0.0231407986663311,0.433443344334433
0.00287504734989976,-0.0231426040113223,0.433543354335434
0.0028548341671238,-0.0231443930966789,0.433643364336434
0.00283465511851321,-0.023146154392815,0.433743374337434
0.00281433239672886,-0.0231478080675702,0.433843384338434
0.00279413607756065,-0.0231494733433759,0.433943394339434
0.00277397672135602,-0.0231511102929857,0.434043404340434
0.00275387787661966,-0.0231528349293854,0.434143414341434
0.00273390635758086,-0.0231545706333342,0.434243424342434
0.00271406206002075,-0.0231563173284048,0.434343434343434
0.00269427248729952,-0.0231584200049049,0.434443444344434
0.00267461057278376,-0.0231605308000559,0.434543454345435
0.00265483626068461,-0.0231626249410295,0.434643464346435
0.00263510270313142,-0.0231646840877838,0.434743474347435
0.00261525848001328,-0.023166727395253,0.434843484348435
0.00259572491849549,-0.023168870900741,0.434943494349435
0.00257628978923082,-0.0231712013897925,0.435043504350435
0.00255676188034662,-0.0231735984632955,0.435143514351435
0.00253720379265184,-0.0231760906757349,0.435243524352435
0.00251771915445509,-0.0231786512651905,0.435343534353435
0.00249827762317331,-0.0231811840986763,0.435443544354435
0.00247915402399951,-0.0231838059723088,0.435543554355436
0.00246034769688083,-0.0231865149793787,0.435643564356436
0.00244148474416931,-0.0231892347532516,0.435743574357436
0.00242269728563111,-0.0231920161820229,0.435843584358436
0.00240409871141031,-0.0231948296844035,0.435943594359436
0.00238551710997907,-0.0231979163945993,0.436043604360436
0.00236710065081126,-0.0232011085489938,0.436143614361436
0.002348787015978,-0.0232042785290841,0.436243624362436
0.0023306392777544,-0.0232075523250773,0.436343634363436
0.00231239489388714,-0.0232107845471656,0.436443644364436
0.00229402411236666,-0.0232138788678212,0.436543654365437
0.00227564703801077,-0.023216912920186,0.436643664366437
0.00225744200421591,-0.0232200500609064,0.436743674367437
0.002239187436675,-0.0232231931540139,0.436843684368437
0.00222102002093379,-0.0232263846086531,0.436943694369437
0.0022029340001399,-0.0232295666826003,0.437043704370437
0.00218476380522856,-0.0232329294333799,0.437143714371437
0.00216651070171483,-0.0232364706788469,0.437243724372437
0.00214837465585732,-0.0232399790219164,0.437343734373437
0.00213057990202579,-0.0232435477181407,0.437443744374437
0.00211322748787119,-0.0232470473321344,0.437543754375438
0.00209611521387307,-0.0232504979116402,0.437643764376438
0.00207920322375287,-0.0232539698669351,0.437743774377438
0.00206236734815666,-0.0232574304484759,0.437843784378438
0.00204560758212139,-0.0232608798036579,0.437943794379438
0.00202892392068445,-0.0232643180694546,0.438043804380438
0.00201231635392001,-0.0232677453838318,0.438143814381438
0.00199594868413465,-0.0232711205609761,0.438243824382438
0.00197965580380449,-0.0232744853896817,0.438343834383438
0.0019636022348425,-0.0232777973317709,0.438443844384438
0.00194775185796165,-0.0232811298769406,0.438543854385439
0.00193210448953828,-0.0232844826202261,0.438643864386439
0.00191665994594862,-0.0232878551621215,0.438743874387439
0.0019016576924077,-0.0232911518470626,0.438843884388439
0.001887095669352,-0.0232943726303842,0.438943894389439
0.00187259835629672,-0.0232975846290465,0.439043904390439
0.0018585401521329,-0.0233007201518929,0.439143914391439
0.00184467934349531,-0.0233038760271982,0.439243924392439
0.00183087955749482,-0.0233070237878228,0.439343934393439
0.0018171409777551,-0.0233101635672661,0.439443944394439
0.00180346377797437,-0.023313295503494,0.43954395439544
0.00178984814177641,-0.023316419740428,0.43964396439644
0.00177629427263603,-0.0233195364234781,0.43974397439744
0.00176289356058774,-0.0233228095867138,0.43984398439844
0.00174964525624803,-0.0233262374097784,0.43994399439944
0.00173659944423413,-0.0233296816289547,0.44004400440044
0.0017239163139312,-0.0233332575088377,0.44014401440144
0.00171153054491403,-0.0233367221405228,0.44024402440244
0.0016992008208416,-0.023340176968685,0.44034403440344
0.00168708617476581,-0.0233437365402981,0.44044404440444
0.00167518505829165,-0.0233473997104431,0.440544054405441
0.00166355289601364,-0.0233510313419692,0.440644064406441
0.00165227778762701,-0.0233547895656904,0.440744074407441
0.00164135783237777,-0.023358672764229,0.440844084408441
0.00163064248360877,-0.0233626556198406,0.440944094409441
0.0016201913694094,-0.0233666047571699,0.441044104410441
0.00161017621768373,-0.0233704604761668,0.441144114411441
0.00160035891806224,-0.0233744150090564,0.441244124412441
0.00159097545187168,-0.0233782750432114,0.441344134413441
0.00158163186677342,-0.0233821229914499,0.441444144414441
0.00157254742937063,-0.0233859388536722,0.441544154415442
0.00156389526211564,-0.0233896598290686,0.441644164416442
0.00155563119605324,-0.0233936331263199,0.441744174417442
0.00154756324015082,-0.0233977195343094,0.441844184418442
0.00153969047628967,-0.0234019181284669,0.441944194419442
0.00153200894911513,-0.0234059304626376,0.442044204420442
0.00152444224137222,-0.0234099400439409,0.442144214421442
0.00151689233272052,-0.0234138318459964,0.442244224422442
0.00150919339602975,-0.0234175929893351,0.442344234423442
0.00150132706892533,-0.023421089449467,0.442444244424442
0.00149365768076919,-0.0234247026670054,0.442544254425443
0.0014863707808745,-0.0234285635105936,0.442644264426443
0.00147904342916492,-0.0234323501950028,0.442744274427443
0.00147209633741796,-0.0234363819248038,0.442844284428443
0.00146514478411019,-0.0234407292184628,0.442944294429443
0.00145848918265179,-0.023445175767704,0.443044304430443
0.0014520247335124,-0.0234497314534701,0.443144314431443
0.00144522817353403,-0.0234542758151102,0.443244324432443
0.00143890514941808,-0.0234588463133572,0.443344334433443
0.00143251102817306,-0.0234635207466143,0.443444344434443
0.00142635320587425,-0.0234683495890788,0.443544354435444
0.00142032886314982,-0.0234730570363965,0.443644364436444
0.00141395037473711,-0.0234776148789972,0.443744374437444
0.00140762732580717,-0.0234822004840193,0.443844384438444
0.00140136016301219,-0.0234868133551825,0.443944394439444
0.00139523086691032,-0.0234913056540317,0.444044404440444
0.00138919358119328,-0.0234957952595673,0.444144414441444
0.00138355284832393,-0.0235001927336256,0.444244424442444
0.00137838435602522,-0.0235046151626472,0.444344434443444
0.00137332503548727,-0.0235090309792288,0.444444444444444
0.00136863258526679,-0.0235136779547806,0.444544454445445
0.0013643044247058,-0.0235185537969834,0.444644464446445
0.00136002316760476,-0.0235234524110121,0.444744474447445
0.00135587035283212,-0.0235282263683391,0.444844484448445
0.0013518999707318,-0.0235331079956825,0.444944494449445
0.0013481543043934,-0.0235381298763313,0.445044504450445
0.0013446906047229,-0.0235430592289749,0.445144514451445
0.0013413293025858,-0.0235481966590839,0.445244524452445
0.00133807016473039,-0.0235535392718547,0.445344534453445
0.0013349116576501,-0.0235588682259966,0.445444544454445
0.00133210760891481,-0.0235644163990987,0.445544554455446
0.00132958188911221,-0.0235698657518563,0.445644564456446
0.00132740611646561,-0.0235755324992475,0.445744574457446
0.00132557780957318,-0.0235814145023036,0.445844584458446
0.0013239128732233,-0.0235873963227315,0.445944594459446
0.00132241027515273,-0.0235934764622604,0.446044604460446
0.00132113220425728,-0.0235998334001933,0.446144614461446
0.0013200219456139,-0.0236062867142896,0.446244624462446
0.00131924529161337,-0.0236128109920156,0.446344634463446
0.00131866866838787,-0.0236193154512803,0.446444644464446
0.00131808671014811,-0.0236257440064441,0.446544654465447
0.00131766942270549,-0.0236322688995578,0.446644664466447
0.00131752000756772,-0.0236386832199111,0.446744674467447
0.0013174561015415,-0.0236450765064125,0.446844684468447
0.0013175545337946,-0.0236515668767731,0.446944694469447
0.00131791912122236,-0.0236579460723854,0.447044704470447
0.00131844383848155,-0.0236644227826282,0.447144714471447
0.00131912801063095,-0.0236709963826847,0.447244724472447
0.00132002314164972,-0.0236778327125886,0.447344734473447
0.00132090934954699,-0.0236845859800431,0.447444744474447
0.00132200547412476,-0.0236915988572301,0.447544754475448
0.00132319393166963,-0.0236987890171879,0.447644764476448
0.00132470873327514,-0.0237060376364945,0.447744774477448
0.00132597859072994,-0.0237130027055025,0.447844784478448
0.00132721832396505,-0.0237198899780923,0.447944794479448
0.00132851571009329,-0.0237266089431424,0.448044804480448
0.00132997138981555,-0.0237334242024696,0.448144814481448
0.00133142515389561,-0.023739995481919,0.448244824482448
0.00133303701305746,-0.023746664544983,0.448344834483448
0.0013348062973228,-0.0237534307772665,0.448444844484448
0.00133651161104539,-0.0237600347913706,0.448544854485449
0.00133817475086029,-0.023766569832922,0.448644864486449
0.00133959793414249,-0.0237728278135371,0.448744874487449
0.00134135231014483,-0.0237791466177809,0.448844884488449
0.00134286733507644,-0.0237851902856638,0.448944894489449
0.0013443261711421,-0.0237910780118255,0.449044904490449
0.00134599361867075,-0.023797217613686,0.449144914491449
0.00134772308636021,-0.0238031959273965,0.449244924492449
0.00134947726881304,-0.0238090322478425,0.449344934493449
0.00135143851929711,-0.0238151182032814,0.449444944494449
0.00135354435114792,-0.0238212789303094,0.44954495449545
0.00135559631672483,-0.023827283175663,0.44964496449645
0.00135770096742827,-0.0238331999099099,0.44974497449745
0.00136006691968414,-0.0238390761670316,0.44984498449845
0.00136248440569598,-0.0238448650088287,0.44994499449945
0.00136502368387902,-0.0238506667911371,0.45004500450045
0.00136768434728318,-0.023856481250928,0.45014501450145
0.00137029332804735,-0.0238621425203762,0.45024502450245
0.00137310512371959,-0.0238680466798705,0.45034503450345
0.00137600544588829,-0.0238739557083717,0.45044504450445
0.00137899425981382,-0.0238798694014123,0.450545054505451
0.00138218389856304,-0.023886021313508,0.450645064506451
0.00138557321572833,-0.0238924087558115,0.450745074507451
0.00138901233959385,-0.0238987004939152,0.450845084508451
0.00139264990117435,-0.0239052248823117,0.450945094509451
0.00139648478880172,-0.0239119792659008,0.451045104510451
0.00140051592058485,-0.0239189610059597,0.451145114511451
0.00140474221463245,-0.0239261674801428,0.451245124512451
0.00140916260890449,-0.0239335960814892,0.451345134513451
0.00141362935080226,-0.0239409178133196,0.451445144514451
0.00141820984016611,-0.02394823791338,0.451545154515452
0.00142282035945663,-0.0239554721137561,0.451645164516452
0.001427623519907,-0.0239629245196878,0.451745174517452
0.00143265223483322,-0.0239705185754581,0.451845184518452
0.00143790545212057,-0.0239782522095925,0.451945194519452
0.00144349071076753,-0.0239860137312111,0.452045204520452
0.00144929756357263,-0.0239939115532617,0.452145214521452
0.00145532503782637,-0.0240019436300769,0.452245224522452
0.00146157217074466,-0.0240101079224403,0.452345234523452
0.00146793609829062,-0.024018252675252,0.452445244524452
0.00147451852320505,-0.0240265267180391,0.452545254525453
0.00148131852736934,-0.0240349280259776,0.452645264526453
0.00148823246262326,-0.0240433057834262,0.452745274527453
0.00149546959552016,-0.0240516987399583,0.452845284528453
0.00150302793101286,-0.0240601057561138,0.452945294529453
0.00151090550879389,-0.0240685256909442,0.453045304530453
0.00151899435313798,-0.0240770664104966,0.453145314531453
0.00152718962481232,-0.0240855786941751,0.453245324532453
0.00153559526478231,-0.024094208827077,0.453345334533453
0.00154431572021943,-0.0241028459381776,0.453445344534453
0.00155313925309412,-0.024111451414877,0.453545354535454
0.00156196951056807,-0.0241198391693979,0.453645364536454
0.00157113904020703,-0.0241281757276336,0.453745374537454
0.00158061960365637,-0.0241365170109548,0.453845384538454
0.00159043595538235,-0.0241448065982363,0.453945394539454
0.00160043158840018,-0.0241529360085398,0.454045404540454
0.00161060537119047,-0.024160906314327,0.454145414541454
0.00162098155697627,-0.0241689879908934,0.454245424542454
0.00163155946585319,-0.0241771789186254,0.454345434543454
0.00164225843736919,-0.0241852821704856,0.454445444544454
0.00165315843718381,-0.0241934919072445,0.454545454545455
0.00166425882013264,-0.0242018059705788,0.454645464546455
0.00167568850993611,-0.02421006516019,0.454745474547455
0.0016872357338249,-0.0242182355007225,0.454845484548455
0.00169890033795218,-0.0242263175465216,0.454945494549455
0.00171068218335953,-0.0242343118474657,0.455045504550455
0.00172258113108826,-0.0242422189509523,0.455145514551455
0.00173467830809421,-0.0242502240678314,0.455245524552455
0.00174697311387823,-0.0242583248913916,0.455345534553455
0.00175946493305249,-0.0242665190970557,0.455445544554455
0.00177215316511783,-0.0242748043398987,0.455545554555456
0.001784955353087,-0.0242829993018941,0.455645564556456
0.00179787138281536,-0.0242911045507865,0.455745574557456
0.00181111130497923,-0.0242991520723437,0.455845584558456
0.00182454553084245,-0.0243072848231105,0.455945594559456
0.00183817345494307,-0.0243155003246625,0.456045604560456
0.00185199448670712,-0.0243237960807093,0.456145614561456
0.00186592535028502,-0.0243320005941171,0.456245624562456
0.00188004876072964,-0.0243402815585269,0.456345634563456
0.00189449140353684,-0.0243485009573688,0.456445644564456
0.00190925161120461,-0.024356658870544,0.456545654565457
0.00192420058904538,-0.024364887492757,0.456645664566457
0.00193933771670849,-0.0243731841555081,0.456745674567457
0.00195466237384373,-0.0243815461674688,0.456845684568457
0.00197017393513763,-0.0243899708164667,0.456945694569457
0.00198587175046295,-0.0243984553684931,0.457045704570457
0.00200167197821002,-0.0244068459503234,0.457145714571457
0.00201765779497282,-0.0244152919984355,0.457245724572457
0.00203374537899296,-0.0244236441244908,0.457345734573457
0.00205001783242222,-0.0244320471386412,0.457445744574457
0.00206647445054235,-0.0244404981847932,0.457545754575458
0.00208311451374686,-0.0244489943899795,0.457645764576458
0.00209993728257787,-0.0244575328658483,0.457745774577458
0.0021169420076522,-0.0244661107121369,0.457845784578458
0.0021341279296607,-0.0244747250171682,0.457945794579458
0.00215149426944316,-0.0244833728608285,0.458045804580458
0.00216895812832271,-0.0244919242116995,0.458145814581458
0.00218672946764524,-0.0245004047642022,0.458245824582458
0.00220459683226089,-0.0245087899415391,0.458345834583458
0.00222277018351563,-0.0245171048698901,0.458445844584458
0.00224111915847561,-0.0245254418767631,0.458545854585459
0.00225964290353867,-0.0245337980162379,0.458645864586459
0.00227834054028864,-0.0245421703538085,0.458745874587459
0.00229721118534622,-0.0245505559708497,0.458845884588459
0.0023162423622225,-0.024559007891944,0.458945894589459
0.00233543322227792,-0.0245675227339479,0.459045904590459
0.00235478292183592,-0.024576097138532,0.459145914591459
0.00237419322715532,-0.0245846354501319,0.459245924592459
0.00239376130993728,-0.0245932273297412,0.459345934593459
0.00241348625206298,-0.0246018695128273,0.459445944594459
0.00243329037572521,-0.0246104689875117,0.45954595459546
0.00245338351323709,-0.0246190471012954,0.45964596459646
0.00247363024953043,-0.0246276670867522,0.45974597459746
0.00249395463385408,-0.0246362438918445,0.45984598459846
0.00251435686968286,-0.0246447776307169,0.45994599459946
0.00253504678932978,-0.0246532885779123,0.46004600460046
0.00255588643180828,-0.0246618308949913,0.46014601460146
0.00257701208563999,-0.0246703493921003,0.46024602460246
0.00259834183974591,-0.0246789260423531,0.46034603460346
0.00261981679060639,-0.0246875257914806,0.46044604460446
0.00264157538556253,-0.024696099826832,0.460546054605461
0.0026634760655952,-0.0247046920210831,0.460646064606461
0.00268551778851533,-0.024713299833278,0.460746074607461
0.00270763183437715,-0.0247218624606321,0.460846084608461
0.00272988532014095,-0.0247304362657095,0.460946094609461
0.00275227719369213,-0.0247390189333621,0.461046104610461
0.00277495070140352,-0.0247475731472746,0.461146114611461
0.00279790456783432,-0.0247560986578181,0.461246124612461
0.0028209084494031,-0.0247645785462977,0.461346134613461
0.00284404492220434,-0.0247730596764708,0.461446144614461
0.00286731292419812,-0.0247815401143327,0.461546154615462
0.00289071138341877,-0.0247900179913879,0.461646164616462
0.0029143888911786,-0.0247984653958343,0.461746174617462
0.0029383442018138,-0.0248068820983905,0.461846184618462
0.00296242450562875,-0.024815291489744,0.461946194619462
0.00298662877532305,-0.0248236919937083,0.462046204620462
0.00301090018679163,-0.0248320462716353,0.462146214621462
0.00303544831924439,-0.0248403687097012,0.462246224622462
0.00306006276964606,-0.0248486451400932,0.462346234623462
0.00308472397462356,-0.0248568727186286,0.462446244624462
0.00310950433652323,-0.0248650854906384,0.462546254625463
0.0031344028826357,-0.0248732822705088,0.462646264626463
0.00315941867499095,-0.0248814619296983,0.462746274627463
0.00318455078058184,-0.0248896233957448,0.462846284628463
0.00320979828625245,-0.0248977656463108,0.462946294629463
0.00323532195211042,-0.0249058740083703,0.463046304630463
0.00326095802051451,-0.0249139613842207,0.463146314631463
0.00328670565275088,-0.0249220268924682,0.463246324632463
0.00331256401506843,-0.0249300696914212,0.463346334633463
0.00333853229853025,-0.0249380889800831,0.463446344634463
0.00336477562554848,-0.0249460730511996,0.463546354635464
0.00339112607468948,-0.0249540322239287,0.463646364636464
0.00341767532383016,-0.0249620342246632,0.463746374637464
0.00344442291142977,-0.0249700781417359,0.463846384638464
0.00347127411244988,-0.0249780941167337,0.463946394639464
0.00349822826683741,-0.0249860815337725,0.464046404640464
0.00352545525633359,-0.0249940312578192,0.464146414641464
0.00355278267809288,-0.0250019513474749,0.464246424642464
0.00358020996139285,-0.0250098412449203,0.464346434643464
0.00360773655536207,-0.0250177004087135,0.464446444644464
0.0036353619389064,-0.0250255283108123,0.464546454645465
0.00366308560581969,-0.0250333244355812,0.464646464646465
0.00369087327305232,-0.0250410739085044,0.464746474647465
0.00371893362154687,-0.0250487843891733,0.464846484648465
0.00374703676429952,-0.025056438799091,0.464946494649465
0.00377523574872175,-0.0250640598162861,0.465046504650465
0.00380370696279053,-0.0250716415032602,0.465146514651465
0.00383244928491234,-0.0250791837250248,0.465246524652465
0.0038614615885305,-0.0250866863495694,0.465346534653465
0.00389056439384115,-0.0250941539138895,0.465446544654465
0.00391975742788989,-0.0251015859509851,0.465546554655466
0.00394904045742509,-0.0251089819948489,0.465646564656466
0.00397841324919501,-0.0251163415809625,0.465746574657466
0.00400787560965015,-0.0251236642458,0.465846584658466
0.00403742735020392,-0.0251309495263317,0.465946594659466
0.00406717804956725,-0.0251382697082784,0.466046604660466
0.00409719825399783,-0.0251455484989515,0.466146614661466
0.0041273052231295,-0.0251527880259051,0.466246624662466
0.004157498857706,-0.0251599878221392,0.466346634663466
0.00418777907832277,-0.0251671474196615,0.466446644664466
0.00421814581550034,-0.0251742663470057,0.466546654665467
0.00424859902457355,-0.0251813441327053,0.466646664666467
0.00427913866087714,-0.02518838030182,0.466746674667467
0.00430971974651921,-0.0251953569187764,0.466846684668467
0.00434050164209652,-0.0252023657279531,0.466946694669467
0.0043713694090702,-0.0252093310580045,0.467046704670467
0.00440230014906283,-0.0252162514493701,0.467146714671467
0.00443331700362931,-0.0252231274052782,0.467246724672467
0.00446460447989385,-0.025229960232435,0.467346734673467
0.00449597679529166,-0.0252367476762388,0.467446744674467
0.00452743402922728,-0.025243489250831,0.467546754675468
0.00455916128932474,-0.0252501874768197,0.467646764676468
0.00459097228185005,-0.0252568388678352,0.467746774677468
0.00462286713583597,-0.0252634429340487,0.467846784678468
0.00465503143037291,-0.0252700034700202,0.467946794679468
0.00468723602784037,-0.025276502775413,0.468046804680468
0.00471952385152977,-0.025282953373863,0.468146814681468
0.00475189506521359,-0.0252893547740526,0.468246824682468
0.00478430775801259,-0.0252956948220749,0.468346834683468
0.00481699046208485,-0.0253019913264555,0.468446844684468
0.00484987545997082,-0.0253083164473561,0.468546854685469
0.00488302875696266,-0.0253145973258523,0.468646864686469
0.00491626308661702,-0.0253208260030954,0.468746874687469
0.00494957869707408,-0.0253270019927306,0.468846884688469
0.00498297583151134,-0.0253331248108845,0.468946894689469
0.00501664102683992,-0.0253392033330357,0.469046904690469
0.00505038687765786,-0.0253452276767526,0.469146914691469
0.00508421365691942,-0.0253511973626286,0.469246924692469
0.00511808030734778,-0.0253571047042727,0.469346934693469
0.0051521501051921,-0.0253630388301696,0.469446944694469
0.00518625980398002,-0.0253689100242388,0.46954695469547
0.00522045125503705,-0.0253747241589662,0.46964696469647
0.00525472475613126,-0.0253804807723145,0.46974697469747
0.00528908060006842,-0.0253861794057209,0.46984698469847
0.00532351909454202,-0.0253918196021111,0.46994699469947
0.00535822675661235,-0.0253974152603137,0.47004700470047
0.00539301630991018,-0.0254029514924132,0.47014701470147
0.00542788806709236,-0.025408427851261,0.47024702470247
0.00546284236066658,-0.0254138438961602,0.47034703470347
0.00549806554392041,-0.025419215578555,0.47044704470447
0.00553337054395968,-0.0254245259713139,0.470547054705471
0.00556875770321815,-0.0254297746466431,0.470647064706471
0.00560422735420338,-0.0254349611812156,0.470747074707471
0.00563977984431175,-0.0254400851556743,0.470847084708471
0.00567541552093961,-0.0254451461566177,0.470947094709471
0.00571132033042435,-0.0254501632377388,0.471047104710471
0.00574726607311602,-0.0254551176446018,0.471147114711471
0.00578341871510329,-0.0254600967448882,0.471247124712471
0.00581977778491998,-0.0254650998234582,0.471347134713471
0.00585621889981114,-0.0254700364619942,0.471447144714471
0.00589286641771773,-0.0254749963601997,0.471547154715472
0.00592978081040546,-0.025479910835846,0.471647164716472
0.00596677608687157,-0.0254847569329872,0.471747174717472
0.00600385263917756,-0.02548953429182,0.471847184718472
0.00604119553028197,-0.0254942665104772,0.471947194719472
0.00607861912154099,-0.025498929128787,0.472047204720472
0.00611612381494189,-0.0255035218072935,0.472147214721472
0.00615370999758324,-0.0255080442110077,0.472247224722472
0.00619156226095706,-0.0255125219559381,0.472347234723472
0.00622962009855803,-0.0255170218592918,0.472447244724472
0.00626775833854543,-0.0255214496431788,0.472547254725473
0.00630597739283196,-0.0255258050008979,0.472647264726473
0.00634427766836748,-0.0255300876341845,0.472747274727473
0.00638265957210207,-0.0255342972507295,0.472847284728473
0.00642108045866153,-0.0255384429523152,0.472947294729473
0.00645954093847077,-0.0255425248099099,0.473047304730473
0.0064980415971405,-0.0255465428974592,0.473147314731473
0.00653680933902922,-0.0255505169401236,0.473247324732473
0.00657566030217695,-0.0255544161650449,0.473347334733473
0.00661459488857096,-0.0255582403220977,0.473447344734473
0.00665361349523534,-0.0255619891686009,0.473547354735474
0.00669271651919457,-0.0255656624673325,0.473647364736474
0.00673190436243577,-0.0255692599895071,0.473747374737474
0.00677135939807756,-0.0255728146047679,0.473847384738474
0.00681089871205568,-0.0255762927586049,0.473947394739474
0.00685052270139436,-0.0255796942376174,0.474047404740474
0.0068902317581551,-0.0255830188338641,0.474147414741474
0.00693002628432518,-0.0255862663473439,0.474247424742474
0.00697003184380659,-0.0255895360212321,0.474347434743474
0.00701024791054224,-0.0255928271920018,0.474447444744474
0.00705072957165561,-0.0255960753987853,0.474547454745475
0.00709129511408097,-0.0255992440384223,0.474647464746475
0.00713207019105096,-0.0256024334895775,0.474747474747475
0.00717310930904107,-0.0256055797469688,0.474847484748475
0.00721423131081957,-0.0256086449493649,0.474947494749475
0.00725539093065182,-0.0256116466943724,0.475047504750475
0.00729681431358718,-0.0256146056868091,0.475147514751475
0.00733850038269728,-0.0256175219251863,0.475247524752475
0.00738026871028241,-0.0256203558857334,0.475347534753475
0.00742224501905456,-0.0256232098473729,0.475447544754475
0.00746442880280771,-0.0256260831694069,0.475547554755476
0.00750687305436219,-0.0256289130669064,0.475647564756476
0.0075493981251785,-0.0256316584364407,0.475747574757476
0.00759218285485922,-0.0256343607124596,0.475847584758476
0.0076350480216659,-0.0256369779940096,0.475947594759476
0.00767799409210224,-0.02563951020913,0.476047604760476
0.00772119926556888,-0.0256420000002174,0.476147614761476
0.00776443741190469,-0.0256444262088534,0.476247624762476
0.00780775688370848,-0.0256467666830664,0.476347634763476
0.00785133521536519,-0.0256490652473929,0.476447644764476
0.00789499448539108,-0.0256512776569469,0.476547654765477
0.00793891180136994,-0.0256534485079807,0.476647664766477
0.00798290966861939,-0.025655532796796,0.476747674767477
0.00802698854868018,-0.0256575304911343,0.476847684768477
0.00807132489404586,-0.0256594873341521,0.476947694769477
0.00811591766749048,-0.0256614033258494,0.477047704770477
0.00816059025771074,-0.0256632319741827,0.477147714771477
0.00820534311632154,-0.0256649732637673,0.477247724772477
0.00825017669990116,-0.0256666271846777,0.477347734773477
0.00829526636912618,-0.0256682413361587,0.477447744774477
0.00834043638614674,-0.0256697677551919,0.477547754775478
0.00838568720257808,-0.0256712064427699,0.477647764776478
0.00843101926010979,-0.0256725574028628,0.477747774777478
0.00847643299546843,-0.0256738206404335,0.477847784778478
0.00852205343161068,-0.0256751042314557,0.477947794779478
0.00856775548106343,-0.0256762993163289,0.478047804780478
0.00861353957062804,-0.0256774059173858,0.478147814781478
0.00865940613206815,-0.0256784240619217,0.478247824782478
0.00870535558225958,-0.0256793537797136,0.478347834783478
0.00875133677454485,-0.0256802237125917,0.478447844784478
0.00879740203672869,-0.025681005072323,0.478547854785479
0.00884355177576098,-0.0256816979000987,0.478647864786479
0.00888978638370323,-0.0256823022410804,0.478747874787479
0.00893605396451476,-0.0256828478383446,0.478847884788479
0.00898240755071835,-0.0256833048207744,0.478947894789479
0.0090290188999951,-0.0256837264228788,0.479047904790479
0.00907566293926143,-0.0256840896207214,0.479147914791479
0.00912256417087835,-0.0256844175747156,0.479247924792479
0.00916949762101844,-0.0256846871398328,0.479347934793479
0.00921668769774948,-0.0256849215985713,0.479447944794479
0.00926396304537775,-0.0256850661402357,0.47954795479548
0.00931132404107607,-0.0256851208382754,0.47964796479648
0.00935877104712938,-0.0256850857681252,0.47974797479748
0.00940630442582217,-0.0256849610052196,0.47984798479848
0.00945387027117821,-0.0256847792062973,0.47994799479948
0.00950169276793941,-0.0256845640578289,0.48004800480048
0.0095496018308895,-0.0256842587997296,0.48014801480148
0.00959754300814377,-0.0256838968554912,0.48024802480248
0.00964557180370141,-0.025683444729165,0.48034803480348
0.00969363340835586,-0.0256829363405233,0.48044804480448
0.00974178365365118,-0.025682337704781,0.480548054805481
0.00979019077367774,-0.0256817072534953,0.480648064806481
0.00983868593384601,-0.0256809863278125,0.480748074807481
0.00988726945177544,-0.0256801750364182,0.480848084808481
0.009935941630197,-0.0256792734875014,0.480948094809481
0.00998470276687897,-0.0256782817932216,0.481048104810481
0.0100335531645524,-0.0256772000677231,0.481148114811481
0.0100824931160226,-0.0256760284276319,0.481248124812481
0.0101314662339114,-0.0256748030195304,0.481348134813481
0.0101805298584556,-0.0256734876620966,0.481448144814481
0.0102296842675719,-0.0256720824803931,0.481548154815482
0.0102789297292519,-0.02567058759849,0.481648164816482
0.0103282665065242,-0.0256690031414499,0.481748174817482
0.0103776948574545,-0.0256673292363208,0.481848184818482
0.010427215035146,-0.0256655660111428,0.481948194819482
0.0104767694462589,-0.0256637512849634,0.482048204820482
0.0105263585721852,-0.0256618851297431,0.482148214821482
0.0105760410484534,-0.0256599294812722,0.482248224822482
0.0106258170934269,-0.0256578844780128,0.482348234823482
0.0106756284487503,-0.0256557888685456,0.482448244824482
0.01072547558589,-0.025653642724831,0.482548254825483
0.0107753589564613,-0.025651446120815,0.482648264826483
0.0108252790120791,-0.0256491991314358,0.482748274827483
0.0108752952815767,-0.0256468623331717,0.482848284828483
0.0109253487026244,-0.0256444756095962,0.482948294829483
0.0109754397119491,-0.0256420390366405,0.483048304830483
0.0110255687313891,-0.0256395526882503,0.483148314831483
0.0110757958803512,-0.0256369762485915,0.483248324832483
0.0111261213126822,-0.0256343098764738,0.483348334833483
0.0111764851769668,-0.0256315945859979,0.483448344834483
0.0112269480343013,-0.0256287893710037,0.483548354835484
0.011277449715651,-0.0256259356991919,0.483648364836484
0.0113280510749176,-0.025622992110306,0.483748374837484
0.011378752241134,-0.0256199587666297,0.483848384838484
0.0114294925886873,-0.0256168778222195,0.483948394839484
0.0114803333982805,-0.0256137071309594,0.484048404840484
0.0115312137614211,-0.0256104893005061,0.484148414841484
0.0115821340453564,-0.0256072243953762,0.484248424842484
0.011633094642148,-0.0256039124795899,0.484348434843484
0.0116840959190435,-0.0256005536171672,0.484448444844484
0.011735199831687,-0.0255971045592571,0.484548454845485
0.0117864064644461,-0.0255935654810466,0.484648464846485
0.0118377158967257,-0.0255899365577226,0.484748474847485
0.011889128202968,-0.0255862179649684,0.484848484848485
0.0119406434526522,-0.0255824098794599,0.484948494849485
0.0119922617202203,-0.0255785124778728,0.485048504850485
0.012043920623227,-0.0255745706234583,0.485148514851485
0.0120956830850631,-0.025570539471824,0.485248524852485
0.0121474864503293,-0.0255664643328733,0.485348534853485
0.0121993939104078,-0.0255622999190353,0.485448544854485
0.0122513425220564,-0.0255580919838883,0.485548554855486
0.0123033957347235,-0.0255537947976755,0.485648564856486
0.0123555535831485,-0.0255494085460057,0.485748574857486
0.0124077527121767,-0.0255449796524357,0.485848584858486
0.0124599934493529,-0.0255405081705638,0.485948594859486
0.0125123397503315,-0.0255359474832839,0.486048604860486
0.0125646927560582,-0.025531503617927,0.486148614861486
0.0126171520551194,-0.0255269693684962,0.486248624862486
0.0126697176574407,-0.0255223449374738,0.486348634863486
0.0127223895530966,-0.025517630526846,0.486448644864486
0.0127751034588876,-0.0255128741050903,0.486548654865487
0.0128279240748888,-0.0255080277513722,0.486648664866487
0.0128807868598349,-0.0255031398768512,0.486748674867487
0.0129337567669037,-0.0254981621190032,0.486848684868487
0.0129868337762441,-0.025493094686266,0.486948694869487
0.0130400178580792,-0.0254879377870772,0.487048704870487
0.0130932056372033,-0.0254829017182682,0.487148714871487
0.0131465011637635,-0.025477775008312,0.487248724872487
0.0131998001692491,-0.0254727687992053,0.487348734873487
0.0132531029018006,-0.0254678821088094,0.487448744874487
0.0133065147415964,-0.0254629022526879,0.487548754875488
0.0133599300652804,-0.0254580416363675,0.487648764876488
0.0134133491309188,-0.0254532992980569,0.487748774877488
0.0134668785990932,-0.0254484613205592,0.487848784878488
0.0135205183903989,-0.0254435279693845,0.487948794879488
0.0135742023407341,-0.0254385504616618,0.488048804880488
0.0136279968772291,-0.0254334777286499,0.488148814881488
0.0136819019055907,-0.0254283100358589,0.488248824882488
0.0137359173315257,-0.0254230476487986,0.488348834883488
0.0137899340775665,-0.0254179065139566,0.488448844884488
0.0138440617869404,-0.025412669574666,0.488548854885489
0.0138983003504656,-0.0254073371018962,0.488648864886489
0.0139526496589604,-0.0254019093661198,0.488748874887489
0.0140071095883548,-0.0253963866378098,0.488848884888489
0.0140616800195414,-0.0253907691829723,0.488948894889489
0.0141162493539483,-0.025385275683096,0.489048904890489
0.0141708178546041,-0.0253799051679527,0.489148914891489
0.0142254980679764,-0.0253744374245325,0.489248924892489
0.0142802898501437,-0.0253688727391892,0.489348934893489
0.0143351930621477,-0.0253632113967878,0.489448944894489
0.0143900940557783,-0.0253576743453294,0.48954895489549
0.0144451069953771,-0.025352039538048,0.48964896489649
0.014500117423797,-0.0253465288271677,0.48974897489749
0.014555125599104,-0.0253411412548672,0.48984898489849
0.0146101317793638,-0.0253358758727548,0.48994899489949
0.0146651362077538,-0.0253307317403791,0.49004900490049
0.0147201391274515,-0.0253257079287033,0.49014901490149
0.0147752570502045,-0.0253205798177475,0.49024902490249
0.0148304897626124,-0.025315347752923,0.49034903490349
0.0148857200482092,-0.0253102367408119,0.49044904490449
0.0149410655452991,-0.0253050207653977,0.490549054905491
0.0149964082681816,-0.0252999257548553,0.490649064906491
0.0150518666045444,-0.0252947247829899,0.490749074907491
0.0151074403310614,-0.0252894182110938,0.490849084908491
0.0151631292194434,-0.0252840063994664,0.490949094909491
0.0152189330364388,-0.0252784897059259,0.491049104910491
0.015274851568647,-0.0252728684877943,0.491149114911491
0.0153308845728906,-0.0252671430984231,0.491249124912491
0.0153870318357689,-0.0252613138906677,0.491349134913491
0.0154432931190675,-0.0252553812153983,0.491449144914491
0.0154996681944975,-0.025249345419515,0.491549154915492
0.0155560355031392,-0.0252434371676926,0.491649164916492
0.0156123953328354,-0.0252376554916881,0.491749174917492
0.0156688699670748,-0.025231768256844,0.491849184918492
0.0157253368196377,-0.0252260074801994,0.491949194919492
0.0157817961634782,-0.0252203722044294,0.492049204920492
0.0158383712895343,-0.0252146289712966,0.492149214921492
0.0158950619298147,-0.0252087781664111,0.492249224922492
0.0159518678212906,-0.0252028201714124,0.492349234923492
0.016008788691008,-0.0251967553669476,0.492449244924492
0.0160656999924395,-0.0251908185303671,0.492549254925493
0.0161227266145457,-0.0251847738704197,0.492649264926493
0.0161797433805233,-0.025178857069175,0.492749274927493
0.016236875789758,-0.0251728314490248,0.492849284928493
0.0162941235444817,-0.0251666974139415,0.492949294929493
0.0163513605795489,-0.025160692011262,0.493049304930493
0.0164085871976906,-0.0251548142742321,0.493149314931493
0.0164658037016379,-0.0251490632465195,0.493249324932493
0.0165230103941218,-0.0251434379792361,0.493349334933493
0.0165803345263979,-0.0251376992195748,0.493449344934493
0.0166376485643307,-0.025132086190566,0.493549354935494
0.0166949528205771,-0.0251265979522544,0.493649364936494
0.016752247597868,-0.0251212335726255,0.493749374937494
0.0168095331989343,-0.0251159921281016,0.493849384938494
0.0168668099215444,-0.0251108727045341,0.493949394939494
0.0169242066199396,-0.0251056335721805,0.494049404940494
0.0169815941421102,-0.025100516514878,0.494149414941494
0.0170389727907874,-0.0250955206264184,0.494249424942494
0.0170963428637394,-0.0250906450055566,0.494349434943494
0.017153587784702,-0.0250856504188405,0.494449444944494
0.0172107086603805,-0.0250805376518819,0.494549454945495
0.0172678235112148,-0.025075546182303,0.494649464946495
0.0173249326399365,-0.0250706751148138,0.494749474947495
0.0173819193015455,-0.0250656845767531,0.494849484948495
0.01743878460771,-0.0250605753651473,0.494949494949495
0.0174955296552098,-0.025055348272556,0.495049504950495
0.017552155530899,-0.0250500040855838,0.495149514951495
0.0176086633265943,-0.0250445435888499,0.495249524952495
0.0176650541192242,-0.0250389675625071,0.495349534953495
0.0177213289956427,-0.0250332767817453,0.495449544954495
0.0177776061996163,-0.0250277121981395,0.495549554955496
0.0178338859991364,-0.0250222728821565,0.495649564956496
0.0178901686671572,-0.0250169579146849,0.495749574957496
0.0179464544716699,-0.0250117663805838,0.495849584958496
0.0180026262855394,-0.0250064566563146,0.495949594959496
0.0180586852005822,-0.0250010295389036,0.496049604960496
0.018114632318541,-0.0249954858189256,0.496149614961496
0.0181704687163441,-0.024989826283481,0.496249624962496
0.0182261955056599,-0.0249840517112341,0.496349634963496
0.0182819312776506,-0.0249784044001682,0.496449644964496
0.0183376763201591,-0.0249728834063582,0.496549654965497
0.0183933132876865,-0.0249672460144485,0.496649664966497
0.0184489609302051,-0.0249617349378095,0.496749674967497
0.0185046195405204,-0.0249563492325159,0.496849684968497
0.0185601716490635,-0.0249508457812252,0.496949694969497
0.018615618372465,-0.0249452253700454,0.497049704970497
0.0186710786294329,-0.0249397312642108,0.497149714971497
0.0187265527425494,-0.0249343625083814,0.497249724972497
0.0187819231529151,-0.0249288754308697,0.497349734973497
0.0188373089430101,-0.0249235136864897,0.497449744974497
0.018892592479493,-0.0249180333320884,0.497549754975498
0.0189478929341745,-0.0249126782869975,0.497649764976498
0.0190030926042338,-0.0249072043410649,0.497749774977498
0.0190581926608927,-0.0249016122759324,0.497849784978498
0.0191133123851436,-0.0248961464079558,0.497949794979498
0.019168452144234,-0.0248908057654181,0.498049804980498
0.0192236123054111,-0.0248855893805726,0.498149814981498
0.0192786750020821,-0.0248802524139838,0.498249824982498
0.0193336414302825,-0.0248747956477896,0.498349834983498
0.0193885127165687,-0.0248692198641279,0.498449844984498
0.0194432899577206,-0.0248635258376924,0.498549854985499
0.0194979742703689,-0.0248577143367251,0.498649864986499
0.0195525667661818,-0.0248517861215277,0.498749874987499
0.0196071869197009,-0.0248459866494045,0.498849884988499
0.0196617166211557,-0.024840070099774,0.498949894989499
0.0197161569971026,-0.0248340372210268,0.499049904990499
0.0197700394099667,-0.0248283066266669,0.499149914991499
0.0198233681128711,-0.0248228759539031,0.499249924992499
0.0198760921030797,-0.0248177911146274,0.499349934993499
0.0199283859372952,-0.0248127661997202,0.499449944994499
0.0199805811308198,-0.0248078906711666,0.4995499549955
0.0200322816767142,-0.0248031322136688,0.4996499649965
0.0200840039299129,-0.0247982854083354,0.4997499749975
0.020135189227578,-0.0247937321141445,0.4998499849985
0.0201862840781414,-0.0247893246261405,0.4999499949995
0.0202367924791277,-0.0247852559165023,0.5000500050005
0.0202871697280945,-0.0247810241286307,0.5001500150015
0.0203375810516731,-0.024776698531358,0.5002500250025
0.0203875110577128,-0.0247724858299341,0.5003500350035
0.0204374796644414,-0.0247681785235715,0.5004500450045
0.0204873677298251,-0.0247640150670584,0.500550055005501
0.0205367785620576,-0.0247599632741299,0.500650065006501
0.0205862339453809,-0.0247558146206684,0.500750075007501
0.020635690222009,-0.0247517470341127,0.500850085008501
0.0206851484787958,-0.0247477596246322,0.500950095009501
0.0207346098323723,-0.0247438514974333,0.501050105010501
0.0207835540369654,-0.0247402309925136,0.501150115011501
0.0208325505395865,-0.0247365084473823,0.501250125012501
0.0208814765505405,-0.0247329247724232,0.501350135013501
0.0209300144553389,-0.0247293854217547,0.501450145014501
0.0209784861017422,-0.0247259833511759,0.501550155015502
0.0210269745770136,-0.0247226542804652,0.501650165016502
0.0210753627788317,-0.0247191508967257,0.501750175017502
0.021123687719788,-0.0247157841717327,0.501850185018502
0.0211719505264392,-0.0247125529337684,0.501950195019502
0.0212196433600222,-0.0247097047011897,0.502050205020502
0.0212668786677484,-0.024706957233382,0.502150215021502
0.0213136603156419,-0.0247043096032934,0.502250225022502
0.0213598836530563,-0.0247020406907279,0.502350235023502
0.0214055531018502,-0.0247001475507575,0.502450245024502
0.0214510648426608,-0.0246981313590564,0.502550255025503
0.0214959782231647,-0.0246961411506115,0.502650265026503
0.0215403483503367,-0.0246945248894425,0.502750275027503
0.0215842894530349,-0.0246929985900129,0.502850285028503
0.0216280885302102,-0.0246913457162542,0.502950295029503
0.0216716373778487,-0.0246898484909151,0.503050305030503
0.0217148089680212,-0.024688633956317,0.503150315031503
0.0217579385530212,-0.0246872228291743,0.503250325032503
0.0218005763936312,-0.0246858478863314,0.503350335033503
0.0218431173206061,-0.0246845812785206,0.503450345034503
0.0218849782243357,-0.0246836160786657,0.503550355035504
0.0219268131328983,-0.0246824502440626,0.503650365036504
0.0219681328775993,-0.0246816520033538,0.503750375037504
0.0220092272067832,-0.0246810023301359,0.503850385038504
0.0220500328446997,-0.0246803700068805,0.503950395039504
0.022090691027786,-0.0246797807721776,0.504050405040504
0.0221312442326807,-0.0246790540638358,0.504150415041504
0.0221713206709279,-0.0246783535144334,0.504250425042504
0.0222112826669164,-0.0246778322225015,0.504350435043504
0.0222508957827518,-0.0246775907667057,0.504450445044504
0.0222904715584503,-0.024677271904072,0.504550455045505
0.0223295897239243,-0.0246773141439851,0.504650465046505
0.0223683660415382,-0.0246776324875095,0.504750475047505
0.022407110572393,-0.0246778696281472,0.504850485048505
0.0224451782661225,-0.0246784400965033,0.504950495049505
0.0224832746795984,-0.0246787891434068,0.505050505050505
0.0225207818295872,-0.0246792427248271,0.505150515051505
0.0225576275618826,-0.0246799905538699,0.505250525052505
0.0225937932560442,-0.0246811096095795,0.505350535053505
0.0226300627422872,-0.0246823886358146,0.505450545054505
0.0226656797041814,-0.0246840435482932,0.505550555055506
0.0227011401342769,-0.0246858212082827,0.505650565056506
0.0227365547477667,-0.0246876876111468,0.505750575057506
0.0227719308796747,-0.0246896309697301,0.505850585058506
0.0228071948770281,-0.0246917548666835,0.505950595059506
0.0228424157873177,-0.0246939647878876,0.506050605060506
0.022877344259423,-0.0246959943836258,0.506150615061506
0.0229122094508156,-0.0246980358439395,0.506250625062506
0.0229472637051866,-0.0247001270652955,0.506350635063506
0.022982404004652,-0.0247019729424989,0.506450645064506
0.0230171403666173,-0.0247039264212319,0.506550655065507
0.0230518817658286,-0.0247059085859642,0.506650665066507
0.0230865750059907,-0.0247078989939139,0.506750675067507
0.0231212067719006,-0.0247099237285857,0.506850685068507
0.0231558344137203,-0.0247119802976596,0.506950695069507
0.0231906544287087,-0.0247137514102218,0.507050705070507
0.0232255244538722,-0.0247155997966189,0.507150715071507
0.0232602895058071,-0.0247175528212554,0.507250725072507
0.0232950247064763,-0.0247195088339961,0.507350735073507
0.0233291862020489,-0.0247217573732589,0.507450745074507
0.0233632580445684,-0.0247241034807507,0.507550755075508
0.0233967189113336,-0.024726793695171,0.507650765076508
0.0234296020035029,-0.0247295254527266,0.507750775077508
0.0234618803283855,-0.024732477789547,0.507850785078508
0.0234940965636283,-0.0247355166801492,0.507950795079508
0.0235262551559034,-0.024738639828244,0.508050805080508
0.0235578610059656,-0.0247417931779784,0.508150815081508
0.0235893055897141,-0.0247451007250085,0.508250825082508
0.0236206709472606,-0.0247484579596315,0.508350835083508
0.0236514686841081,-0.024752103020505,0.508450845084508
0.0236821948821369,-0.0247557935337145,0.508550855085509
0.023712359727488,-0.024759768769437,0.508650865086509
0.0237423792917168,-0.0247638896520404,0.508750875087509
0.0237717515971319,-0.0247682991867048,0.508850885088509
0.0238009870234519,-0.0247728499543322,0.508950895089509
0.0238296149231663,-0.0247776862112258,0.509050905090509
0.0238582575375943,-0.0247825730306546,0.509150915091509
0.0238869198493911,-0.0247875078076429,0.509250925092509
0.0239156068958027,-0.0247924879069418,0.509350935093509
0.0239443237537775,-0.0247975106635255,0.509450945094509
0.0239730755697432,-0.0248025733825916,0.50955095509551
0.0240018675645695,-0.0248076733395607,0.50965096509651
0.0240302100683184,-0.0248127480740714,0.50975097509751
0.0240586065326344,-0.0248178551055175,0.50985098509851
0.0240869452150244,-0.024823008579379,0.50995099509951
0.0241153494064262,-0.0248281885858792,0.51005100510051
0.0241438245857753,-0.0248333922371624,0.51015101510151
0.0241723367926046,-0.0248386487780395,0.51025102510251
0.0242007484530263,-0.024844027141361,0.51035103510351
0.0242293153052895,-0.0248493765298481,0.51045104510451
0.0242576373622863,-0.0248548428777278,0.510551055105511
0.024286105568896,-0.024860243226767,0.510651065106511
0.0243144426979282,-0.0248656826474652,0.510751075107511
0.0243425355478256,-0.0248710482141967,0.510851085108511
0.0243707513462275,-0.0248764130920911,0.510951095109511
0.0243988901070241,-0.0248818893174395,0.511051105110511
0.0244264905624042,-0.0248874319515561,0.511151115111511
0.0244539751710523,-0.0248930117739476,0.511251125112511
0.0244810505071861,-0.0248989014172404,0.511351135113511
0.024507913355907,-0.0249050354736638,0.511451145114511
0.0245347257527631,-0.0249112672243713,0.511551155115512
0.0245614918466586,-0.0249175942152565,0.511651165116512
0.0245882158311628,-0.0249240139743466,0.511751175117512
0.0246151334394622,-0.0249303964349875,0.511851185118512
0.0246423110887617,-0.0249368481366688,0.511951195119512
0.0246697451065866,-0.0249433521224821,0.512051205120512
0.0246973904108259,-0.02494980736165,0.512151215121512
0.0247251537106913,-0.0249562611109843,0.512251225122512
0.0247529118095382,-0.0249627436088491,0.512351235123512
0.0247806506626314,-0.0249693038401044,0.512451245124512
0.0248086293978154,-0.0249758001698,0.512551255125513
0.0248368543426649,-0.0249822292152888,0.512651265126513
0.0248653220182545,-0.0249886337941543,0.512751275127513
0.0248937078969097,-0.0249948362806959,0.512851285128513
0.0249221929869784,-0.0250009905124061,0.512951295129513
0.0249506824492772,-0.0250072116198844,0.513051305130513
0.0249790998715143,-0.0250132270340282,0.513151315131513
0.0250077100341674,-0.0250191047358222,0.513251325132513
0.02503668195545,-0.0250248642489369,0.513351335133513
0.0250659579874317,-0.025030530463323,0.513451345134513
0.0250955177280255,-0.0250361191016394,0.513551355135514
0.0251250531608057,-0.025041715690864,0.513651365136514
0.0251545725885431,-0.0250473161952446,0.513751375137514
0.025184186240076,-0.025052798567522,0.513851385138514
0.0252139021303325,-0.0250581594950244,0.513951395139514
0.0252437102493373,-0.0250633329302759,0.514051405140514
0.025273861814225,-0.0250683647305772,0.514151415141514
0.025304197255961,-0.0250733155031789,0.514251425142514
0.0253345621966036,-0.0250782497610579,0.514351435143514
0.0253652651240448,-0.0250831150955159,0.514451445144514
0.0253962880679717,-0.0250877943273082,0.514551455145515
0.025427436541061,-0.0250922710538712,0.514651465146515
0.0254586997194376,-0.0250966619968796,0.514751475147515
0.0254900836577221,-0.0251009643905626,0.514851485148515
0.0255218399353341,-0.0251051236435807,0.514951495149515
0.0255538551273898,-0.0251088885487249,0.515051505150515
0.0255860068412186,-0.0251125590811895,0.515151515151515
0.02561836082901,-0.0251160648902514,0.515251525152515
0.0256509249965105,-0.0251194027297403,0.515351535153515
0.0256837072246527,-0.0251225693619231,0.515451545154515
0.0257167153943693,-0.0251255615589921,0.515551555155516
0.0257498523289966,-0.0251284931567511,0.515651565156516
0.0257831264007849,-0.025131359995378,0.515751575157516
0.025816545962133,-0.0251341579215021,0.515851585158516
0.0258501193356633,-0.0251368827862194,0.515951595159516
0.0258838548191838,-0.0251395304495587,0.516051605160516
0.0259178659070577,-0.0251419806528555,0.516151615161516
0.0259520550057456,-0.0251443461713622,0.516251625162516
0.0259864303336509,-0.0251466228899221,0.516351635163516
0.0260210000694744,-0.0251488067062812,0.516451645164516
0.0260557724167312,-0.0251508935335707,0.516551655165517
0.0260908606166809,-0.0251527645344727,0.516651665166517
0.0261265061891397,-0.0251544272107617,0.516751675167517
0.026162714920737,-0.025155878440834,0.516851685168517
0.0261991540703579,-0.0251572183155118,0.516951695169517
0.0262358316281166,-0.0251584428218718,0.517051705170517
0.0262727555394623,-0.0251595479683309,0.517151715171517
0.0263099337002159,-0.0251605297851421,0.517251725172517
0.0263473739267938,-0.0251613843283652,0.517351735173517
0.026385083981021,-0.0251621076783776,0.517451745174517
0.0264230715453184,-0.0251626959448374,0.517551755175518
0.0264613442375898,-0.025163145264698,0.517651765176518
0.0264999096012971,-0.0251634518066747,0.517751775177518
0.0265387751054604,-0.0251636117722374,0.517851785178518
0.0265779481694715,-0.0251636213961068,0.517951795179518
0.026617436118429,-0.0251634769472468,0.518051805180518
0.0266572461881009,-0.0251631747313463,0.518151815181518
0.0266973855348506,-0.025162711091315,0.518251825182518
0.0267378612108224,-0.0251620824102614,0.518351835183518
0.0267786801639419,-0.0251612851119891,0.518451845184518
0.0268198492528041,-0.0251603156614927,0.518551855185519
0.0268613752367478,-0.0251591705709137,0.518651865186519
0.0269032647708934,-0.0251578463970587,0.518751875187519
0.0269455244111044,-0.0251563397443772,0.518851885188519
0.0269881605792496,-0.0251546472679395,0.518951895189519
0.0270311795979408,-0.025152765671451,0.519051905190519
0.0270745876706832,-0.0251506917127122,0.519151915191519
0.0271183908719486,-0.0251484222016325,0.519251925192519
0.0271625951571018,-0.0251459540022162,0.519351935193519
0.0272072063475117,-0.0251432840335546,0.519451945194519
0.0272522301404774,-0.0251404092708187,0.51955195519552
0.0272976721141905,-0.0251373267472443,0.51965196519652
0.0273435377178095,-0.0251340335516506,0.51975197519752
0.0273898322466464,-0.0251305268338994,0.51985198519852
0.02743656086698,-0.025126803805391,0.51995199519952
0.0274837285912421,-0.0251228617390648,0.52005200520052
0.0275313402879438,-0.0251186979698951,0.52015201520152
0.027579400681674,-0.0251143098993577,0.52025202520252
0.0276279143282869,-0.0251096949939412,0.52035203520352
0.0276768856397151,-0.0251048507861394,0.52045204520452
0.0277263188690817,-0.0250997748774293,0.520552055205521
0.0277762181057371,-0.0250944649357893,0.520652065206521
0.0278265872851848,-0.0250889187006622,0.520752075207521
0.0278774301692301,-0.0250831339799775,0.520852085208521
0.0279287503658314,-0.0250771086546179,0.520952095209521
0.0279805512993236,-0.0250708406774268,0.521052105210521
0.0280328362401945,-0.0250643280722157,0.521152115211521
0.0280856082802708,-0.0250575689382306,0.521252125212521
0.0281388703476068,-0.025050561447671,0.521352135213521
0.0281926251866332,-0.0250433038456892,0.521452145214521
0.0282468753829708,-0.0250357944528726,0.521552155215522
0.0283016233386167,-0.0250280316642502,0.521652165216522
0.028356871276907,-0.0250200139492934,0.521752175217522
0.0284126212574054,-0.0250117398514192,0.521852185218522
0.0284688751560518,-0.0250032079874941,0.521952195219522
0.0285256346800506,-0.0249944170503156,0.522052205220522
0.0285829013579457,-0.0249853658041455,0.522152215221522
0.0286406765346566,-0.0249760530891765,0.522252225222522
0.0286989614012566,-0.0249664778190509,0.522352235223522
0.0287577569503062,-0.0249566389798679,0.522452245224522
0.0288170640155566,-0.0249465356306797,0.522552255225523
0.028876883252098,-0.0249361669039882,0.522652265226523
0.0289372151462849,-0.0249255320062412,0.522752275227523
0.0289980599958858,-0.0249146302148543,0.522852285228523
0.0290594179497847,-0.0249034608816854,0.522952295229523
0.0291212889732421,-0.0248920234285678,0.523052305230523
0.0291836728578201,-0.0248803173487993,0.523152315231523
0.029246569241234,-0.0248683422061492,0.523252325232523
0.0293099775875011,-0.0248560976323778,0.523352335233523
0.0293738971968659,-0.024843583328724,0.523452345234523
0.0294383272157263,-0.0248307990644175,0.523552355235524
0.0295032666217445,-0.0248177446741971,0.523652365236524
0.029568714238736,-0.0248044200593027,0.523752375237524
0.0296346687465952,-0.0247908251840024,0.523852385238524
0.0297011286713691,-0.0247769600741026,0.523952395239524
0.0297680924051092,-0.0247628248169488,0.524052405240524
0.0298355581860202,-0.0247484195609286,0.524152415241524
0.0299035241133482,-0.0247337445154726,0.524252425242524
0.0299719881275296,-0.0247187999475794,0.524352435243524
0.0300409480498934,-0.0247035861838017,0.524452445244525
0.0301104015528845,-0.0246881036052827,0.524552455245525
0.0301803461799151,-0.0246723526512307,0.524652465246525
0.0302507793404015,-0.0246563338149482,0.524752475247525
0.0303216983196899,-0.0246400476438327,0.524852485248525
0.0303931002641681,-0.024623494737887,0.524952495249525
0.0304649821614141,-0.0246066757606381,0.525052505250525
0.0305373408600474,-0.0245895914287149,0.525152515251525
0.0306101730895802,-0.0245722425088705,0.525252525252525
0.0306834754604176,-0.0245546298159974,0.525352535253525
0.0307572444737824,-0.0245367542111421,0.525452545254525
0.0308314765266794,-0.0245186166029939,0.525552555255526
0.030906167906931,-0.0245002179429224,0.525652565256526
0.0309813147882155,-0.024481559226466,0.525752575257526
0.0310569132598433,-0.0244626414898581,0.525852585258526
0.0311328929839944,-0.0244434902840949,0.525952595259526
0.0312092521492454,-0.0244241060538436,0.526052605260526
0.0312859888697308,-0.0244044892775183,0.526152615261526
0.0313631011553662,-0.0243846404647992,0.526252625262526
0.0314405869565134,-0.0243645601561356,0.526352635263526
0.0315184441193159,-0.0243442489237386,0.526452645264526
0.0315966704204371,-0.0243237073681077,0.526552655265527
0.0316752635521735,-0.0243029361220003,0.526652665266527
0.031753977716772,-0.0242820688620142,0.526752675267527
0.031832812427878,-0.0242611057563884,0.526852685268527
0.0319117671445457,-0.0242400469872578,0.526952695269527
0.0319908412613131,-0.0242188927531346,0.527052705270527
0.0320700341131645,-0.0241976432684119,0.527152715271527
0.0321493449804932,-0.0241762987593935,0.527252725272527
0.0322287730742135,-0.0241548594677681,0.527352735273527
0.0323083175704999,-0.0241333256476312,0.527452745274527
0.0323879775760478,-0.0241116975679667,0.527552755275528
0.032467752152887,-0.0240899755076842,0.527652765276528
0.0325476403134198,-0.0240681597585966,0.527752775277528
0.0326276410204201,-0.0240462506244276,0.527852785278528
0.0327077531870336,-0.0240242484193225,0.527952795279528
0.0327879756916671,-0.0240021534663599,0.528052805280528
0.0328683073680611,-0.0239799660980478,0.528152815281528
0.0329487470102547,-0.0239576866583083,0.528252825282528
0.0330292933676211,-0.0239353154990044,0.528352835283528
0.0331099451498314,-0.0239128529819243,0.528452845284528
0.0331907010318168,-0.0238902994782859,0.528552855285529
0.0332715596488063,-0.0238676553667511,0.528652865286529
0.0333525195963265,-0.0238449210359074,0.528752875287529
0.033433579435164,-0.0238220968832754,0.528852885288529
0.0335147377012918,-0.0237991833113386,0.528952895289529
0.03359599292572,-0.0237761807230765,0.529052905290529
0.0336773436047188,-0.0237530895299057,0.529152915291529
0.0337587882692986,-0.0237299101328206,0.529252925292529
0.0338403253462502,-0.0237066429596151,0.529352935293529
0.0339219532375507,-0.023683288449001,0.529452945294529
0.0340036702955496,-0.0236598470456454,0.52955295529553
0.0340854748725957,-0.0236363191996748,0.52965296529653
0.0341673652813357,-0.023612705367667,0.52975297529753
0.0342493398294535,-0.0235890060106666,0.52985298529853
0.0343313967898932,-0.0235652215956735,0.52995299529953
0.0344135344306365,-0.0235413525936576,0.53005300530053
0.0344957509998134,-0.0235173994815445,0.53015301530153
0.0345780447157774,-0.0234933627382447,0.53025302530253
0.0346604138018446,-0.0234692428486242,0.53035303530353
0.0347428564565171,-0.0234450402985415,0.53045304530453
0.0348253708683717,-0.0234207555798104,0.530553055305531
0.0349079552160593,-0.02339638918623,0.530653065306531
0.0349906076633423,-0.0233719416140807,0.530753075307531
0.0350733263640577,-0.0233474133626204,0.530853085308531
0.0351561094670797,-0.0233228049340851,0.530953095309531
0.0352389551163196,-0.0232981168317029,0.531053105310531
0.0353218614408004,-0.0232733495616799,0.531153115311531
0.0354048265745077,-0.023248503631711,0.531253125312531
0.0354878486415016,-0.0232235795509797,0.531353135313531
0.0355709257807306,-0.0231985778222183,0.531453145314531
0.0356540561460319,-0.0231734989476623,0.531553155315532
0.0357372378813166,-0.0231483434310364,0.531653165316532
0.0358204691304959,-0.0231231117775542,0.531753175317532
0.0359037480275559,-0.0230978044929251,0.531853185318532
0.0359870727263333,-0.0230724220823628,0.531953195319532
0.0360704413707394,-0.0230469650520732,0.532053205320532
0.0361538520897974,-0.02302143391124,0.532153215321532
0.0362373030274182,-0.022995829167558,0.532253225322532
0.0363207923275135,-0.0229701513297147,0.532353235323532
0.0364043181389572,-0.0229444009044123,0.532453245324532
0.0364878786155863,-0.0229185783983531,0.532553255325533
0.0365714719261264,-0.022892684314269,0.532653265326533
0.036655096249228,-0.0228667191519147,0.532753275327533
0.0367387497883564,-0.0228406834040963,0.532853285328533
0.0368224308015673,-0.0228145775527022,0.532953295329533
0.0369061375469167,-0.0227884020756505,0.533053305330533
0.0369898682923857,-0.0227621574503627,0.533153315331533
0.0370736213158817,-0.0227358441517794,0.533253325332533
0.0371573949052372,-0.0227094626548407,0.533353335333533
0.0372411873582103,-0.022683013432502,0.533453345334533
0.0373249969874478,-0.0226564969557333,0.533553355335534
0.0374088221006336,-0.0226299136950085,0.533653365336534
0.0374926610352283,-0.0226032641188161,0.533753375337534
0.0375765121336554,-0.0225765486951487,0.533853385338534
0.0376603737482641,-0.0225497678900135,0.533953395339534
0.0377442442462918,-0.022522922167929,0.534053405340534
0.0378281220049016,-0.0224960119924211,0.534153415341534
0.037912005421108,-0.022469037826023,0.534253425342534
0.0379958928968879,-0.0224420001282904,0.534353435343534
0.0380795176765676,-0.0224149772777784,0.534453445344534
0.0381628810653643,-0.022387968810961,0.534553455345535
0.038246247545988,-0.0223608971671533,0.534653465346535
0.0383293533751866,-0.0223338395050531,0.534753475347535
0.0384121998383263,-0.0223067953745341,0.534853485348535
0.0384947882058851,-0.0222797643314253,0.534953495349535
0.0385771197533033,-0.0222527459350298,0.535053505350535
0.0386591957361706,-0.0222257397535836,0.535153515351535
0.0387410174001506,-0.0221987453578042,0.535253525352535
0.03882258599587,-0.0221717623253569,0.535353535353535
0.0389037732497355,-0.0221448600074564,0.535453545354535
0.0389845826555613,-0.0221180368978917,0.535553555355536
0.0390650176823472,-0.0220912915013699,0.535653565356536
0.0391450817941304,-0.0220646223295463,0.535753575357536
0.0392247784152456,-0.0220380279044977,0.535853585358536
0.0393041109749903,-0.0220115067587231,0.535953595359536
0.0393830828728853,-0.0219850574316692,0.536053605360536
0.0394616974935626,-0.0219586784751899,0.536153615361536
0.0395399582067663,-0.0219323684480869,0.536253625362536
0.0396178683524634,-0.0219061259190875,0.536353635363536
0.0396954312805466,-0.0218799494683336,0.536453645364536
0.0397726502912805,-0.0218538376844037,0.536553655365537
0.0398495286898922,-0.0218277891667946,0.536653665366537
0.0399260697567956,-0.021801802523936,0.536753675367537
0.0400022767525526,-0.0217758763731907,0.536853685368537
0.0400781529228369,-0.0217500093438323,0.536953695369537
0.0401537015033969,-0.0217242000730749,0.537053705370537
0.0402289256902782,-0.0216984472090506,0.537153715371537
0.0403038286844892,-0.0216727494103136,0.537253725372537
0.0403784136572618,-0.0216471053448473,0.537353735373537
0.0404526837649393,-0.0216215136920495,0.537453745374537
0.0405266421440137,-0.0215959731417401,0.537553755375538
0.0406002919210515,-0.0215704823941606,0.537653765376538
0.0406736361928423,-0.0215450401609672,0.537753775377538
0.040746678051213,-0.021519645162749,0.537853785378538
0.0408194205532508,-0.0214942961310133,0.537953795379538
0.0408918667510801,-0.0214689918071931,0.538053805380538
0.0409639618106804,-0.0214437160443095,0.538153815381538
0.0410357090075023,-0.0214184679450875,0.538253825382538
0.0411071116169962,-0.0213932466236667,0.538353835383538
0.0411781728798732,-0.0213680512046084,0.538453845384538
0.0412488960517327,-0.0213428808144592,0.538553855385539
0.04131928436336,-0.0213177345936614,0.538653865386539
0.0413893410207264,-0.0212926116915904,0.538753875387539
0.041459069214915,-0.0212675112695324,0.538853885388539
0.0415284721171573,-0.0212424325001878,0.538953895389539
0.0415975528689082,-0.0212173745661831,0.539053905390539
0.0416663146016972,-0.0211923366630475,0.539153915391539
0.0417347604172765,-0.0211673179957399,0.539253925392539
0.0418028934074731,-0.0211423177816262,0.539353935393539
0.0418707166244114,-0.0211173352504791,0.53945394539454
0.0419382331102901,-0.0210923696429898,0.53955395539554
0.0420054458874569,-0.0210674202122561,0.53965396539654
0.0420723579534454,-0.0210424862232868,0.53975397539754
0.042138972280975,-0.0210175669515126,0.53985398539854
0.0422052918179514,-0.0209926616847711,0.53995399539954
0.0422713195073172,-0.0209677697242994,0.54005400540054
0.0423370582523128,-0.0209428903832456,0.54015401540154
0.04240251094129,-0.0209180229846831,0.54025402540254
0.0424676804377867,-0.0208931668645889,0.54035403540354
0.0425325695854895,-0.0208683213698578,0.54045404540454
0.0425971811983084,-0.0208434858583032,0.540554055405541
0.0426615180752647,-0.0208186597001451,0.540654065406541
0.0427255829856028,-0.0207938422765219,0.540754075407541
0.0427893786836793,-0.0207690329794901,0.540854085408541
0.0428529078891103,-0.020744231213017,0.540954095409541
0.04291617331655,-0.0207194363904992,0.541054105410541
0.0429791776409493,-0.0206946479382365,0.541154115411541
0.0430419235273341,-0.0206698652929507,0.541254125412541
0.0431044136059905,-0.0206450879012891,0.541354135413541
0.0431666505022418,-0.0206203152218098,0.541454145414541
0.043228636796746,-0.020595546722004,0.541554155415542
0.0432903750602355,-0.0205707818822661,0.541654165416542
0.0433518678386286,-0.0205460201914273,0.541754175417542
0.0434131176431044,-0.020521261149237,0.541854185418542
0.0434740999474857,-0.0204965284893123,0.541954195419542
0.0435348181512932,-0.0204718214374559,0.542054205420542
0.0435952756242708,-0.0204471392373364,0.542154215421542
0.0436554757014227,-0.0204224811489998,0.542254225422542
0.0437154216879763,-0.020397846448373,0.542354235423542
0.0437751168444938,-0.020373234429249,0.542454245424542
0.0438345644116862,-0.0203486444008055,0.542554255425543
0.043893767590562,-0.0203240756871086,0.542654265426543
0.0439527295523529,-0.0202995276290979,0.542754275427543
0.0440114534682907,-0.020274999567713,0.542854285428543
0.0440699424748673,-0.0202504908572932,0.542954295429543
0.0441281996837609,-0.0202260008675624,0.543054305430543
0.0441862281619844,-0.0202015289841255,0.543154315431543
0.044244030961662,-0.0201770746054905,0.543254325432543
0.0443016110902531,-0.0201526371450542,0.543354335433543
0.0443589715304027,-0.0201282160306051,0.543454345434543
0.0444161152250536,-0.0201038107033316,0.543554355435544
0.0444730451022601,-0.0200794206178216,0.543654365436544
0.0445297640503741,-0.0200550452425586,0.543754375437544
0.0445862749230077,-0.0200306840609149,0.543854385438544
0.0446425805489595,-0.020006336571151,0.543954395439544
0.0446986837272505,-0.0199820022819492,0.544054405440544
0.0447545872172001,-0.0199576807173766,0.544154415441544
0.0448102937682013,-0.0199333714124186,0.544254425442544
0.044865806094908,-0.0199090739144675,0.544354435443544
0.0449211268722716,-0.0198847877848113,0.544454445444544
0.0449762587702804,-0.0198605125936712,0.544554455445545
0.0450312044192207,-0.0198362479261569,0.544654465446545
0.0450859664295274,-0.0198119933768072,0.544754475447545
0.0451405473768955,-0.0197877485530644,0.544854485448545
0.0451949498122064,-0.019763513073785,0.544954495449545
0.0452491762615272,-0.0197392865692403,0.545054505450545
0.0453032292211483,-0.0197150686791307,0.545154515451545
0.0453571111724716,-0.0196908590540747,0.545254525452545
0.0454108245671224,-0.0196666573541203,0.545354535453545
0.0454643718319118,-0.0196424632487448,0.545454545454545
0.0455177553737996,-0.0196182764178472,0.545554555455546
0.0455709775798945,-0.0195940965492673,0.545654565456546
0.0456240408075284,-0.0195699233407703,0.545754575457546
0.0456769473892191,-0.0195457564985581,0.545854585458546
0.0457296996425961,-0.0195215957372696,0.545954595459546
0.0457822998654377,-0.0194974407809728,0.546054605460546
0.0458347503158194,-0.0194732913631652,0.546154615461546
0.0458870337132582,-0.0194491345100848,0.546254625462546
0.0459391523009415,-0.0194249698907125,0.546354635463546
0.0459911082972423,-0.0194007971874289,0.546454645464546
0.0460429039106088,-0.0193766160930364,0.546554655465547
0.0460945412948976,-0.0193524263137371,0.546654665466547
0.0461460226138912,-0.0193282275641696,0.546754675467547
0.0461973499767816,-0.0193040195713799,0.546854685468547
0.0462485254927601,-0.019279802070354,0.546954695469547
0.0462995512412416,-0.0192555748074929,0.547054705470547
0.0463504292768272,-0.0192313375386265,0.547154715471547
0.0464011616293034,-0.0192070900295104,0.547254725472547
0.0464517503036431,-0.019182832055826,0.547354735473547
0.0465021972899307,-0.0191585634036764,0.547454745474547
0.0465525045385482,-0.0191342838695866,0.547554755475548
0.0466026739849889,-0.0191099932590147,0.547654765476548
0.0466527075448954,-0.0190856913868482,0.547754775477548
0.046702607104133,-0.0190613780779,0.547854785478548
0.0467523745336789,-0.0190370531649237,0.547954795479548
0.046802011679696,-0.0190127164886132,0.548054805480548
0.0468515203635335,-0.018988367897603,0.548154815481548
0.0469009023966148,-0.018964007249957,0.548254825482548
0.0469501595556237,-0.0189396344091981,0.548354835483548
0.0469992936073183,-0.0189152492477821,0.548454845484548
0.047048306293643,-0.0188908516456092,0.548554855485549
0.047097003995765,-0.018866390563715,0.548654865486549
0.0471453902174244,-0.0188418664065679,0.548754875487549
0.0471936628901298,-0.0188173304711984,0.548854885488549
0.0472418236466438,-0.0187927826662907,0.548954895489549
0.0472898740998777,-0.0187682229069809,0.549054905490549
0.0473378158428917,-0.0187436511143604,0.549154915491549
0.0473856504588201,-0.018719067215476,0.549254925492549
0.0474333794960577,-0.018694471141841,0.549354935493549
0.0474810044980366,-0.0186698628314204,0.549454945494549
0.0475285269883375,-0.0186452422276381,0.54955495549555
0.0475759484657274,-0.0186206092793774,0.54965496549655
0.0476230796885668,-0.0185959133213729,0.54975497549755
0.0476699238677898,-0.0185711547928327,0.54985498549855
0.047716484204405,-0.0185463341334614,0.54995499549955
0.0477627638497929,-0.0185214517809781,0.55005500550055
0.0478087659354827,-0.018496508172606,0.55015501550155
0.0478546823879908,-0.0184715543309322,0.55025502550255
0.0479005145621626,-0.0184465902132766,0.55035503550355
0.0479462637929923,-0.0184216157819218,0.55045504550455
0.0479919314154744,-0.0183966310011357,0.550555055505551
0.0480375187397887,-0.018371635840149,0.550655065506551
0.0480830270612275,-0.0183466302706735,0.550755075507551
0.0481282710736546,-0.0183215637981646,0.550855085508551
0.0481732537398641,-0.0182964368712596,0.550955095509551
0.0482179779779848,-0.0182712499371072,0.551055105510551
0.0482624466912568,-0.0182460034408709,0.551155115511551
0.0483066627481809,-0.0182206978277143,0.551255125512551
0.0483506289924438,-0.0181953335393268,0.551355135513551
0.0483943482478807,-0.0181699110178943,0.551455145514551
0.0484380074782042,-0.0181444812125545,0.551555155515552
0.0484816077901195,-0.0181190441034561,0.551655165516552
0.0485251502903318,-0.0180935996727331,0.551755175517552
0.0485686360557696,-0.018068147905497,0.551855185518552
0.0486118499588083,-0.0180426475305742,0.551955195519552
0.0486547955478526,-0.0180170986040443,0.552055205520552
0.0486974763564191,-0.0179915011809944,0.552155215521552
0.0487398958882472,-0.0179658553145265,0.552255225522552
0.0487820576024112,-0.0179401610572464,0.552355235523552
0.04882396494806,-0.0179144184597746,0.552455245524552
0.0488656213296769,-0.0178886275727318,0.552555255525553
0.0489070301269316,-0.0178627884452496,0.552655265526553
0.048948194704605,-0.01783690112646,0.552755275527553
0.0489892983142321,-0.0178110163813804,0.552855285528553
0.049030342653092,-0.0177851338149718,0.552955295529553
0.049071150127246,-0.0177592022929838,0.553055305530553
0.0491117239823679,-0.0177332218695111,0.553155315531553
0.0491520674492431,-0.0177071925976556,0.553255325532553
0.0491921837388058,-0.017681114530023,0.553355335533553
0.0492320760173248,-0.0176549877182265,0.553455345534553
0.0492717474312179,-0.0176288122133831,0.553555355535554
0.0493112011070513,-0.0176025880671057,0.553655365536554
0.0493504401316894,-0.0175763153295189,0.553755375537554
0.0493894675721448,-0.0175499940522356,0.553855385538554
0.0494282864656536,-0.0175236242848841,0.553955395539554
0.049466899819675,-0.0174972060780848,0.554055405540554
0.0495053106168541,-0.0174707394819621,0.554155415541554
0.0495435218150219,-0.0174442245466403,0.554255425542554
0.0495815363471958,-0.0174176613207549,0.554355435543554
0.0496193571116532,-0.0173910498534376,0.554455445544555
0.0496568381821073,-0.017364450879483,0.554555455545555
0.0496939831665167,-0.0173378641988899,0.554655465546555
0.0497307956480258,-0.0173112896131463,0.554755475547555
0.0497672791750394,-0.0172847269267177,0.554855485548555
0.0498034372661854,-0.0172581759445659,0.554955495549555
0.0498392734103151,-0.0172316364731415,0.555055505550555
0.0498747910565771,-0.0172051083188951,0.555155515551555
0.0499099936392318,-0.0171785912887738,0.555255525552555
0.0499448845478743,-0.0171520851946872,0.555355535553555
0.0499794671472856,-0.0171255898480488,0.555455545554555
0.0500137447774327,-0.0170991050652348,0.555555555555556
0.050047720748506,-0.0170726306641104,0.555655565556556
0.050081398335956,-0.0170461664655182,0.555755575557556
0.0501147807904191,-0.0170197122888124,0.555855585558556
0.0501478713327553,-0.0169932679558281,0.555955595559556
0.0501806731590103,-0.0169668332874082,0.556055605560556
0.05021318943049,-0.0169404081058842,0.556155615561556
0.0502454232886495,-0.0169139922340842,0.556255625562556
0.0502773778402041,-0.0168875854968211,0.556355635563556
0.0503090561670547,-0.0168611877194041,0.556455645564556
0.050340461321326,-0.0168347987321055,0.556555655565557
0.0503715963303284,-0.016808418368175,0.556655665566557
0.0504024641915953,-0.016782046461855,0.556755675567557
0.0504330678679208,-0.0167556828508617,0.556855685568557
0.0504634103072103,-0.0167293273729115,0.556955695569557
0.0504934944226299,-0.016702979868202,0.557055705570557
0.0505233230975685,-0.0166766401769311,0.557155715571557
0.050552899195564,-0.0166503081417778,0.557255725572557
0.0505822255553403,-0.0166239836074064,0.557355735573557
0.0506113049759188,-0.0165976664209624,0.557455745574557
0.0506401402414325,-0.0165713564305842,0.557555755575558
0.0506687341012747,-0.0165450534863949,0.557655765576558
0.0506970892849877,-0.0165187574400069,0.557755775577558
0.0507252084923368,-0.0164924681455135,0.557855785578558
0.0507530943982732,-0.0164661854599862,0.557955795579558
0.0507807496430088,-0.0164399092424812,0.558055805580558
0.0508081768469038,-0.0164136393545364,0.558155815581558
0.0508353785955792,-0.0163873756596746,0.558255825582558
0.0508623574548047,-0.0163611180234038,0.558355835583558
0.0508891159655359,-0.0163348663117283,0.558455845584558
0.0509156566290258,-0.0163086203936302,0.558555855585559
0.0509419819415648,-0.0162823801400764,0.558655865586559
0.0509680943597411,-0.0162561454250119,0.558755875587559
0.0509939963054027,-0.0162299161273441,0.558855885588559
0.0510196901954353,-0.0162036921294546,0.558955895589559
0.0510451783970964,-0.0161774733112435,0.559055905590559
0.0510704632627551,-0.0161512595560851,0.559155915591559
0.051095547124929,-0.0161250507493384,0.559255925592559
0.0511204322813964,-0.0160988467778516,0.559355935593559
0.0511451210051216,-0.0160726475294653,0.559455945594559
0.0511696155541804,-0.0160464528949978,0.55955595559556
0.0511939181469461,-0.01602026276626,0.55965596559656
0.051217823576439,-0.0159941218526562,0.55975597559756
0.0512412643336375,-0.015968031442034,0.55985598559856
0.0512642450935028,-0.0159419908391045,0.55995599559956
0.0512868417819721,-0.0159159969753662,0.56005600560056
0.0513089871927548,-0.0158900515689417,0.56015601560156
0.0513307568845405,-0.015864151304678,0.56025602560256
0.051352154738242,-0.0158382954103628,0.56035603560356
0.0513732309625465,-0.0158124523721911,0.56045604560456
0.0513941468982098,-0.0157866110144249,0.560556055605561
0.0514149044211718,-0.0157607712750291,0.560656065606561
0.0514355054073723,-0.0157349330959388,0.560756075607561
0.0514559516781604,-0.0157090964210743,0.560856085608561
0.05147604249308,-0.0156833010292944,0.560956095609561
0.0514957814948292,-0.0156575462034737,0.561056105610561
0.0515152191700123,-0.0156318013042535,0.561156115611561
0.0515343588486708,-0.0156060659673639,0.561256125612561
0.0515531568233905,-0.0155803695740929,0.561356135613561
0.0515718171497806,-0.0155546736334297,0.561456145614561
0.0515903414506777,-0.015528978109642,0.561556155615562
0.0516087313191421,-0.015503282969479,0.561656165616562
0.0516268362779958,-0.015477595523151,0.561756175617562
0.0516448110376885,-0.0154519083974201,0.561856185618562
0.0516624586195694,-0.0154262574604555,0.561956195619562
0.0516798298228998,-0.0154006130103718,0.562056205620562
0.0516968801462165,-0.0153750036949549,0.562156215621562
0.0517136604880368,-0.0153493999741068,0.562256225622562
0.0517303230128919,-0.0153237960259623,0.562356235623562
0.0517466726131082,-0.0152982258055296,0.562456245624562
0.0517627124599173,-0.0152726887018874,0.562556255625563
0.0517784936205718,-0.0152471555019869,0.562656265626563
0.0517942194509252,-0.0152216655211606,0.562756275627563
0.0518096756174017,-0.0151962280676436,0.562856285628563
0.0518250265376952,-0.015170789207668,0.562956295629563
0.051840079342357,-0.0151453806902757,0.563056305630563
0.051854837033883,-0.0151200019506994,0.563156315631563
0.0518693508879639,-0.0150946242418975,0.563256325632563
0.0518837848806039,-0.0150693047810291,0.563356335633563
0.0518979307378106,-0.0150440134284895,0.563456345634563
0.0519117913429733,-0.0150187496527625,0.563556355635564
0.0519253347554857,-0.0149935698739808,0.563656365636564
0.051938647486946,-0.014968388264917,0.563756375637564
0.0519516661325713,-0.0149433487736842,0.563856385638564
0.0519642185624699,-0.0149184424453989,0.563956395639564
0.0519764643059743,-0.0148936174128047,0.564056405640564
0.0519884548223983,-0.0148688452464794,0.564156415641564
0.0520002299729831,-0.014844066818088,0.564256425642564
0.0520116722633457,-0.0148193828814835,0.564356435643564
0.0520228377682076,-0.0147948357008965,0.564456445644564
0.0520337291029666,-0.0147704239512585,0.564556455645565
0.0520444160545715,-0.0147460021961114,0.564656465646565
0.0520547804338466,-0.0147216713049414,0.564756475647565
0.0520648118784576,-0.0146974811871789,0.564856485648565
0.0520744065764717,-0.0146734152303338,0.564956495649565
0.0520836069151974,-0.0146493367290092,0.565056505650565
0.0520922087695463,-0.0146253418340572,0.565156515651565
0.0521000405604982,-0.0146013968366248,0.565256525652565
0.0521076400922263,-0.0145775495751641,0.565356535653565
0.0521149717814265,-0.0145537757845416,0.565456545654565
0.052122081003015,-0.0145300127433523,0.565556555655566
0.0521286157353837,-0.0145062750462102,0.565656565656566
0.0521348256671238,-0.0144826187410376,0.565756575657566
0.0521408120344726,-0.0144589013829548,0.565856585658566
0.0521462903695089,-0.0144352431685915,0.565956595659566
0.0521514847477929,-0.0144115336507464,0.566056605660566
0.0521564297402168,-0.0143878967814028,0.566156615661566
0.0521611732328757,-0.0143642682495698,0.566256625662566
0.0521654843462051,-0.0143406828430141,0.566356635663566
0.0521697810028868,-0.0143170852800702,0.566456645664566
0.0521738001743125,-0.0142934381684918,0.566556655665567
0.0521775434634678,-0.0142697423628739,0.566656665666567
0.0521807340252986,-0.0142460746467263,0.566756675667567
0.0521837180153787,-0.014222349544188,0.566856685668567
0.0521864325301684,-0.0141985777987369,0.566956695669567
0.0521891449059896,-0.0141747962810287,0.567056705670567
0.0521918552321727,-0.0141510051642651,0.567156715671567
0.0521943849271813,-0.0141272218212375,0.567256725672567
0.0521967100107468,-0.0141033838337685,0.567356735673567
0.0521984388928254,-0.014079605021781,0.567456745674567
0.0521996316481584,-0.0140557708745296,0.567556755675568
0.0522006281196333,-0.0140318836391721,0.567656765676568
0.0522010373425195,-0.0140080567400959,0.567756775677568
0.0522008634309816,-0.0139842899018654,0.567856785678568
0.0522007091870354,-0.0139605148179361,0.567956795679568
0.0522004134783635,-0.0139366278411407,0.568056805680568
0.0522001383802162,-0.0139127338553773,0.568156815681568
0.0521998837486723,-0.0138888330323589,0.568256825682568
0.0521993769967633,-0.0138648936706866,0.568356835683568
0.0521986195190371,-0.0138409165792975,0.568456845684568
0.0521976127100416,-0.0138169025611732,0.568556855685569
0.052196631821771,-0.0137928833192015,0.568656865686569
0.0521956766408247,-0.0137688590151697,0.568756875687569
0.0521944719648366,-0.0137447996136924,0.568856885688569
0.0521930812631061,-0.0137206940204212,0.568956895689569
0.05219154640681,-0.0136965963120528,0.569056905690569
0.0521897648743445,-0.013672465604016,0.569156915691569
0.0521877380205554,-0.0136483026660417,0.569256925692569
0.0521855725854295,-0.0136241477514325,0.569356935693569
0.0521831636751428,-0.0135999617939885,0.56945694569457
0.052180512619727,-0.0135757455480557,0.56955695569557
0.0521774496962505,-0.0135515098628201,0.56965696569657
0.0521741485978878,-0.0135272453094502,0.56975697569757
0.0521706106000797,-0.0135029526090416,0.56985698569857
0.0521668369832296,-0.0134786324772306,0.56995699569957
0.0521628784572678,-0.0134543339758005,0.57005700570057
0.0521586864115302,-0.0134300090494246,0.57015701570157
0.0521542620767919,-0.0134056584018285,0.57025702570257
0.0521496586195714,-0.0133813296645154,0.57035703570357
0.052144656182692,-0.0133569842710399,0.57045704570457
0.0521392575502869,-0.0133326226020488,0.570557055705571
0.0521341469342075,-0.0133081495186058,0.570657065706571
0.0521291542889402,-0.0132835735939548,0.570757075707571
0.0521244464093624,-0.0132588886970477,0.570857085708571
0.0521195633725827,-0.013234228472224,0.570957095709571
0.0521147974728641,-0.0132094672985094,0.571057105710571
0.0521098574035417,-0.0131847314539534,0.571157115711571
0.0521050353993247,-0.0131598955483521,0.571257125712571
0.0521003315296925,-0.0131349298837905,0.571357135713571
0.0520957977899416,-0.0131098377262898,0.571457145714571
0.0520913798075923,-0.0130846489201678,0.571557155715572
0.0520867864298266,-0.0130594890541406,0.571657165716572
0.0520823097077301,-0.0130342334030199,0.571757175717572
0.0520780022271731,-0.0130088542664193,0.571857185718572
0.0520735791827638,-0.0129834911641419,0.571957195719572
0.0520692725111438,-0.0129580034279919,0.572057205720572
0.0520647907269873,-0.0129325473148285,0.572157215721572
0.0520601950514434,-0.0129071077952962,0.572257225722572
0.0520554867252132,-0.0128816535069558,0.572357235723572
0.0520509570599243,-0.0128560608119692,0.572457245724572
0.0520463674538897,-0.0128304570191605,0.572557255725573
0.0520416654006437,-0.012804839621321,0.572657265726573
0.0520371953832951,-0.0127790565303469,0.572757275727573
0.0520326120552075,-0.0127532926742082,0.572857285728573
0.052027612253577,-0.0127276741577527,0.572957295729573
0.0520221130846898,-0.0127021663500385,0.573057305730573
0.0520161183748676,-0.0126767682480827,0.573157315731573
0.0520099399767836,-0.0126514007919375,0.573257325732573
0.0520033790011078,-0.012626138364108,0.573357335733573
0.0519966617368107,-0.0126009071999582,0.573457345734573
0.0519899897233597,-0.0125757582486256,0.573557355735574
0.0519834319288411,-0.0125506536528495,0.573657365736574
0.0519767513396651,-0.0125255626209127,0.573757375737574
0.0519696961431601,-0.0125005321148364,0.573857385738574
0.0519628852803809,-0.0124757917481735,0.573957395739574
0.0519559672309624,-0.0124511320206228,0.574057405740574
0.0519489965658968,-0.0124265548701592,0.574157415741574
0.0519420699506787,-0.0124020558769095,0.574257425742574
0.0519350183770206,-0.0123776262016236,0.574357435743574
0.0519278148671204,-0.0123532222604613,0.574457445744574
0.0519202218763678,-0.0123288152790853,0.574557455745575
0.051912746995386,-0.0123045063403822,0.574657465746575
0.0519052039354037,-0.0122802367294189,0.574757475747575
0.0518974832120037,-0.0122559933632516,0.574857485748575
0.0518899932292095,-0.0122319328054409,0.574957495749575
0.0518827509895873,-0.0122078722481264,0.575057505750575
0.0518756447903464,-0.0121837985766026,0.575157515751575
0.0518685128639299,-0.0121596278063312,0.575257525752575
0.0518615159108918,-0.0121354446007619,0.575357535753575
0.0518545833055695,-0.0121112893263494,0.575457545754575
0.0518475768437991,-0.012087114320821,0.575557555755576
0.0518404371853341,-0.0120629150069828,0.575657565756576
0.0518331652582189,-0.0120386915863244,0.575757575757576
0.0518258190131148,-0.0120144266994542,0.575857585758576
0.0518183419137596,-0.0119901382506797,0.575957595759576
0.0518107348683463,-0.0119658264395057,0.576057605760576
0.05180294558381,-0.0119415450979628,0.576157615761576
0.0517952947168381,-0.0119172513826607,0.576257625762576
0.0517875716559575,-0.0118929164418428,0.576357635763576
0.0517797768825601,-0.0118685647426286,0.576457645764576
0.0517718563120087,-0.0118442269412504,0.576557655765577
0.051763864728696,-0.011819872815225,0.576657665766577
0.0517558029762985,-0.0117954778448271,0.576757675767577
0.0517478806042493,-0.011771070982062,0.576857685768577
0.0517400964214755,-0.0117466522199821,0.576957695769577
0.0517321839948853,-0.0117222114632513,0.577057705770577
0.0517242002875425,-0.0116977303078078,0.577157715771577
0.0517160896564891,-0.0116732277155327,0.577257725772577
0.0517078529404391,-0.0116487038879159,0.577357735773577
0.0516999710102792,-0.0116241208550408,0.577457745774577
0.0516924409627689,-0.01159947935438,0.577557755775578
0.0516850449605926,-0.0115748272973391,0.577657765776578
0.0516778594507822,-0.0115500040081779,0.577757775777578
0.0516708377184641,-0.0115250875468396,0.577857785778578
0.0516637372115593,-0.0115001343369307,0.577957795779578
0.0516565583370176,-0.011475144627584,0.578057805780578
0.051649868472361,-0.0114499814076939,0.578157815781578
0.0516435517113035,-0.0114246534872299,0.578257825782578
0.0516371504733977,-0.0113992920723059,0.578357835783578
0.0516306096814454,-0.011373917013145,0.578457845784578
0.0516242859823881,-0.0113485060843262,0.578557855785579
0.0516181775300627,-0.0113230596913105,0.578657865786579
0.0516121442096259,-0.0112975304973853,0.578757875787579
0.0516059682085763,-0.0112719893177923,0.578857885788579
0.0516001596981947,-0.0112462863522801,0.578957895789579
0.0515942618077143,-0.0112205528158957,0.579057905790579
0.0515882735296861,-0.0111947539764559,0.579157915791579
0.0515824379273578,-0.0111688711524778,0.579257925792579
0.0515767049806288,-0.0111429759636736,0.579357935793579
0.0515709352992251,-0.0111170207174977,0.579457945794579
0.0515654284131778,-0.011090979786527,0.57955795579558
0.0515602083077181,-0.0110649050553875,0.57965796579658
0.0515548932290798,-0.0110388027578573,0.57975797579758
0.0515494289735182,-0.0110126939287808,0.57985798579858
0.0515439769115658,-0.0109865049965751,0.57995799579958
0.0515385634552652,-0.0109602883193177,0.58005800580058
0.0515330011793633,-0.0109340663532001,0.58015801580158
0.0515273453248304,-0.0109078179775215,0.58025802580258
0.0515216503981423,-0.0108815121702906,0.58035803580358
0.0515158606223455,-0.0108551450406693,0.58045804580458
0.0515102923067111,-0.010828575120954,0.580558055805581
0.051504870562528,-0.0108019289581782,0.580658065806581
0.0514994512997467,-0.0107751515987178,0.580758075807581
0.0514942210900183,-0.0107482229546313,0.580858085808581
0.0514891781963614,-0.0107211444452806,0.580958095809581
0.05148434914,-0.0106938694466118,0.581058105810581
0.0514793654972591,-0.0106665989010669,0.581158115811581
0.0514744430061883,-0.0106392641899412,0.581258125812581
0.051469580942218,-0.0106118660581516,0.581358135813581
0.0514647785907046,-0.010584405245652,0.581458145814581
0.0514600352221158,-0.0105568824904115,0.581558155815582
0.0514555962818456,-0.0105292921864468,0.581658165816582
0.0514514590403516,-0.0105016350335132,0.581758175817582
0.0514472140315705,-0.0104739635931634,0.581858185818582
0.0514431020308974,-0.0104462271127866,0.581958195819582
0.051439121728152,-0.0104184263541735,0.582058205820582
0.0514352718131542,-0.0103905620731589,0.582158215821582
0.0514313109894144,-0.0103626854248369,0.582258225822582
0.0514274798189271,-0.0103347461935722,0.582358235823582
0.0514235370250538,-0.0103067952828448,0.582458245824582
0.0514196166829056,-0.0102788377661291,0.582558255825583
0.0514157183904952,-0.0102508740027321,0.582658265826583
0.0514118417557611,-0.0102229043509682,0.582758275827583
0.0514078526589272,-0.0101949234455502,0.582858285828583
0.0514037515863483,-0.0101669313777935,0.582958295829583
0.0513995390392676,-0.0101389282400064,0.583058305830583
0.0513954556044939,-0.0101108647158137,0.583158315831583
0.0513912599359093,-0.0100827907836286,0.583258325832583
0.0513869525198688,-0.0100547065288113,0.583358335833583
0.0513825338278385,-0.0100266120362258,0.583458345834583
0.0513780043312851,-0.00999850738974351,0.583558355835584
0.0513736047410871,-0.00997034380301664,0.583658365836584
0.0513689429709206,-0.00994219024016109,0.583758375837584
0.0513640208371716,-0.00991404633591457,0.583858385838584
0.0513589902611939,-0.0098858928097838,0.583958395839584
0.051353986623316,-0.00985773846528666,0.584058405840584
0.0513488744588419,-0.00982957464977452,0.584158415841584
0.0513437893118722,-0.00980141068091172,0.584258425842584
0.0513385955489759,-0.00977323738694034,0.584358435843584
0.0513332936068795,-0.00974505485173176,0.584458445844585
0.0513278839272726,-0.00971686315965367,0.584558455845585
0.0513223669319937,-0.00968866239606628,0.584658465846585
0.0513167430577694,-0.00966045264831495,0.584758475847585
0.0513110127214752,-0.00963223400175986,0.584858485848585
0.0513050283839133,-0.00960402270462113,0.584958495849585
0.0512987917870277,-0.00957581842637602,0.585058505850585
0.0512923046727627,-0.00954762084096823,0.585158515851585
0.0512857160493061,-0.00951941438355589,0.585258525852585
0.051279026298794,-0.00949119914694342,0.585358535853585
0.0512722357983993,-0.00946297522294265,0.585458545854585
0.0512653449302579,-0.00943474270435806,0.585558555855586
0.0512583540665803,-0.00940650168449032,0.585658565856586
0.0512512635746137,-0.00937825225713645,0.585758575857586
0.0512440738315315,-0.00934999451510089,0.585858585858586
0.0512367851946555,-0.00932172855168435,0.585958595859586
0.051229398031233,-0.00929345446068382,0.586058605860586
0.0512217673231706,-0.00926518505308135,0.586158615861586
0.0512138947379705,-0.00923692003259754,0.586258625862586
0.0512057819332089,-0.00920865910344928,0.586358635863586
0.0511974305565371,-0.00918040197432,0.586458645864587
0.0511888422456802,-0.00915214835736707,0.586558655865587
0.0511801628624084,-0.00912388678404689,0.586658665866587
0.0511713927094527,-0.00909561735460808,0.586758675867587
0.0511622847632477,-0.00906741235923777,0.586858685868587
0.051152841415865,-0.0090392711770892,0.586958695869587
0.0511433118298384,-0.00901112121177025,0.587058705870587
0.0511336962781221,-0.00898296256005558,0.587158715871587
0.0511239950187821,-0.0089547953177273,0.587258725872587
0.0511140655697175,-0.00892662882974522,0.587358735873587
0.0511039094892487,-0.00889846284598405,0.587458745874587
0.0510935283208078,-0.00887029712227378,0.587558755875588
0.0510829236078269,-0.00884213141692587,0.587658765876588
0.0510720968689237,-0.00881396549172577,0.587758775877588
0.0510611057222522,-0.00878575636432492,0.587858785878588
0.0510499513142198,-0.00875750415283805,0.587958795879588
0.0510386731388203,-0.00872927426850978,0.588058805880588
0.0510272718114414,-0.00870106665476414,0.588158815881588
0.051015747937545,-0.00867288125601769,0.588258825882588
0.0510041021374817,-0.00864471801916849,0.588358835883588
0.0509922972448131,-0.00861650995877046,0.588458845884588
0.0509803343712069,-0.00858825721130076,0.588558855885589
0.0509682146035174,-0.00855995991522163,0.588658865886589
0.050955939018673,-0.008531618208499,0.588758875887589
0.0509435086936022,-0.00850323222959507,0.588858885888589
0.0509309246804193,-0.00847480211746838,0.588958895889589
0.0509181880411645,-0.00844632801058116,0.589058905890589
0.0509052998081009,-0.00841781004739564,0.589158915891589
0.0508922610184546,-0.00838924836587775,0.589258925892589
0.0508790726995259,-0.00836064310448975,0.589358935893589
0.0508657721269352,-0.00833206562934467,0.589458945894589
0.0508523598217769,-0.00830351587046695,0.58955895589559
0.0508386988404395,-0.00827499651223723,0.58965896589659
0.0508248923993189,-0.0082464322073812,0.58975897589759
0.0508109414810503,-0.00821782311321974,0.58985898589859
0.0507968470484179,-0.00818916938409602,0.58995899589959
0.0507826100741309,-0.00816047117733092,0.59005900590059
0.0507682315011224,-0.00813172864776399,0.59015901590159
0.0507537122822506,-0.00810294195023464,0.59025902590259
0.0507390533505226,-0.00807411123958241,0.59035903590359
0.0507242556339828,-0.00804523667213557,0.59045904590459
0.0507093200507498,-0.00801631840174108,0.590559055905591
0.0506942475189425,-0.00798735658522351,0.590659065906591
0.0506790734134273,-0.00795842816936895,0.590759075907591
0.0506636634159158,-0.00792953232439657,0.590859085908591
0.0506480192385753,-0.00790066867958489,0.590959095909591
0.0506321425786849,-0.00787183686570132,0.591059105910591
0.050616135302758,-0.00784295958905982,0.591159115911591
0.0505999982693595,-0.00781403702683251,0.591259125912591
0.0505837323221662,-0.00778506935867284,0.591359135913591
0.0505673383048548,-0.00775605676224923,0.591459145914591
0.0505508170462135,-0.00772699941572631,0.591559155915592
0.0505341693750305,-0.00769789749726876,0.591659165916592
0.0505173961052058,-0.00766875118603381,0.591759175917592
0.0505004980506393,-0.00763956066167496,0.591859185918592
0.0504834760153049,-0.00761032610434199,0.591959195919592
0.0504663307982141,-0.00758104769418466,0.592059205920592
0.0504489639919282,-0.00755180388817027,0.592159215921592
0.0504313771845441,-0.00752259431458483,0.592259225922592
0.0504135719740847,-0.0074934186066771,0.592359235923592
0.0503956488920693,-0.00746419768564045,0.592459245924592
0.0503776086878812,-0.00743493174849824,0.592559255925593
0.0503594521059411,-0.00740562099227377,0.592659265926593
0.0503411798807438,-0.00737626561349405,0.592759275927593
0.0503227927467844,-0.00734686580769357,0.592859285928593
0.0503042914236695,-0.00731742177189568,0.592959295929593
0.0502856766359683,-0.0072879336996497,0.593059305930593
0.0502669490883991,-0.00725840178698635,0.593159315931593
0.0502481094956056,-0.0072288262284476,0.593259325932593
0.0502291585474177,-0.00719920722056048,0.593359335933593
0.0502100969485533,-0.00716954495737061,0.593459345934593
0.0501908275819025,-0.00713991981248013,0.593559355935594
0.0501713519313438,-0.00711033140970855,0.593659365936594
0.0501516714857182,-0.00708077937883068,0.593759375937594
0.0501318852678523,-0.00705118274078223,0.593859385938594
0.0501119939328366,-0.007021541707475,0.593959395939594
0.0500919981159098,-0.00699185649082068,0.594059405940594
0.0500718984721621,-0.00696212730173845,0.594159415941594
0.0500516956269066,-0.00693235434866605,0.594259425942594
0.0500313902203452,-0.00690253784202641,0.594359435943594
0.0500109828728284,-0.00687267798976096,0.594459445944594
0.0499904742146321,-0.00684277500080381,0.594559455945595
0.0499698648561814,-0.00681282908458521,0.594659465946595
0.0499491554079011,-0.00678284044954301,0.594759475947595
0.049928346480216,-0.00675280930411489,0.594859485948595
0.0499073423456013,-0.00672281791074626,0.594959495949595
0.0498861444085305,-0.00669286588779745,0.595059505950595
0.0498647540685141,-0.00666295285710282,0.595159515951595
0.0498432687602819,-0.00663299596117681,0.595259525952595
0.0498216890495933,-0.00660299542284938,0.595359535953595
0.0498000155121337,-0.00657295146246898,0.595459545954595
0.049778248703737,-0.00654286430038409,0.595559555955596
0.0497563891852002,-0.00651273415545443,0.595659565956596
0.0497344375123573,-0.00648256124802841,0.595759575957596
0.0497123942261538,-0.00645234579746204,0.595859585958596
0.0496902598774611,-0.0064220880226149,0.595959595959596
0.0496680350072249,-0.00639178814433182,0.596059605960596
0.0496457201514277,-0.00636144638047988,0.596159615961596
0.0496233158410898,-0.00633106294842989,0.596259625962596
0.0496007278424901,-0.0063007219756489,0.596359635963596
0.0495779575005486,-0.00627042307057167,0.596459645964596
0.0495551006867114,-0.00624008164964948,0.596559655965597
0.0495321579171102,-0.00620969793769734,0.596659665966597
0.0495091297029138,-0.00617927215853772,0.596759675967597
0.0494860165453653,-0.00614880453450421,0.596859685968597
0.0494628189457081,-0.00611829528693788,0.596959695969597
0.0494395627055596,-0.00608770226823385,0.597059705970597
0.0494162481226882,-0.00605702605308475,0.597159715971597
0.0493928754898992,-0.00602626721370193,0.597259725972597
0.0493694450950353,-0.00599542631882271,0.597359735973597
0.0493459572259391,-0.0059645039337104,0.597459745974598
0.049322412180379,-0.00593350061866565,0.597559755975598
0.0492988102313089,-0.00590241693150755,0.597659765976598
0.0492750332193303,-0.00587138149521065,0.597759775977598
0.0492510824248466,-0.00584039387900355,0.597859785978598
0.0492270773869161,-0.0058093253219458,0.597959795979598
0.0492030183636043,-0.00577817638681935,0.598059805980598
0.0491789056278657,-0.0057469476314434,0.598159815981598
0.0491547394427288,-0.0057156396106594,0.598259825982598
0.0491305200712222,-0.00568425287633113,0.598359835983598
0.0491062477813372,-0.00565278797784102,0.598459845984598
0.0490819228261771,-0.00562124545911238,0.598559855985599
0.0490575454786959,-0.00558962586406849,0.598659865986599
0.0490331159919965,-0.00555792973166989,0.598759875987599
0.0490086346191822,-0.00552615759789938,0.598859885988599
0.0489841016282443,-0.00549430999576211,0.598959895989599
0.0489595172722856,-0.0054623874557818,0.599059905990599
0.0489347649700793,-0.0054305203096264,0.599159915991599
0.0489098459722518,-0.00539870808334808,0.599259925992599
0.0488848781553222,-0.00536682023336723,0.599359935993599
0.0488598617674305,-0.00533485729517042,0.5994599459946
0.0488347970418284,-0.00530281979928136,0.5995599559956
0.0488096842266565,-0.00527070827523123,0.5996599659966
0.0487845235551662,-0.00523852324758843,0.5997599759976
0.048759315270535,-0.00520626523893619,0.5998599859986
0.0487340596109776,-0.00517393476838382,0.5999599959996
0.0487087568097456,-0.00514153235255918,0.6000600060006
0.0486834071100165,-0.00510905850362365,0.6001600160016
0.0486580107400793,-0.00507651373224979,0.6002600260026
0.0486325679431114,-0.00504389854464354,0.6003600360036
0.0486070890913729,-0.00501118728013095,0.6004600460046
0.048581448993172,-0.00497853833553239,0.600560056005601
0.0485556488643957,-0.00494595119173859,0.600660066006601
0.0485298049041351,-0.00491329352650096,0.600760076007601
0.0485039173406792,-0.00488056584900322,0.600860086008601
0.0484779863824658,-0.00484776866396254,0.600960096009601
0.0484520122577838,-0.0048149024741109,0.601060106010601
0.0484259951899594,-0.00478196777920272,0.601160116011601
0.0483999353923932,-0.00474896507551834,0.601260126012601
0.0483738330884113,-0.00471589485487164,0.601360136013601
0.0483476884914145,-0.00468275760808398,0.601460146014602
0.0483215018296915,-0.0046495538234952,0.601560156015602
0.048295273316643,-0.00461628398547499,0.601660166016602
0.0482690031706323,-0.00458294857541534,0.601760176017602
0.0482424889737758,-0.00454968129770568,0.601860186018602
0.0482157327310461,-0.00451648155333559,0.601960196019602
0.0481887364325276,-0.00448334874825743,0.602060206020602
0.0481616153840068,-0.00445014875723598,0.602160216021602
0.0481343705929329,-0.00441688202791615,0.602260226022602
0.0481070030617922,-0.00438354900298007,0.602360236023602
0.0480795137781828,-0.0043501501256061,0.602460246024602
0.0480519037297028,-0.0043166858354987,0.602560256025603
0.0480241739039498,-0.00428315657136972,0.602660266026603
0.0479963252637081,-0.00424956277044221,0.602760276027603
0.0479683587866499,-0.00421590486795402,0.602860286028603
0.0479402754355591,-0.004182183297158,0.602960296029603
0.0479120761583316,-0.00414839848981804,0.603060306030603
0.0478837619127882,-0.00411455087521673,0.603160316031603
0.0478552216512284,-0.00408077578951337,0.603260326032603
0.0478264572644803,-0.0040470726188092,0.603360336033603
0.0477975824305309,-0.00401330558277381,0.603460346034603
0.0477685980575732,-0.00397947512557823,0.603560356035604
0.0477395050488376,-0.00394558169040079,0.603660366036604
0.0477103043174799,-0.00391162571793851,0.603760376037604
0.0476809967568048,-0.00387760764839209,0.603860386038604
0.0476515832551544,-0.00384352791997713,0.603960396039604
0.0476220647058332,-0.00380938697090918,0.604060406040604
0.0475924419822948,-0.00377518523841131,0.604160416041604
0.0475627159679182,-0.00374092315871395,0.604260426042604
0.0475328875311942,-0.00370660116705502,0.604360436043604
0.0475029575306878,-0.00367221969867245,0.604460446044604
0.0474729347356736,-0.00363775080206191,0.604560456045605
0.0474427017460619,-0.00360336014752926,0.604660466046605
0.0474122603583876,-0.0035690471122426,0.604760476047605
0.0473817556205212,-0.00353468451641078,0.604860486048605
0.0473511880088918,-0.00350027277492423,0.604960496049605
0.0473205579800775,-0.00346581230068824,0.605060506050605
0.0472898660105073,-0.00343130350760067,0.605160516051605
0.0472591125567594,-0.00339674680807049,0.605260526052605
0.0472282980853371,-0.00336214261649187,0.605360536053605
0.0471974230478557,-0.00332749134577007,0.605460546054605
0.047166487900893,-0.00329279341029921,0.605560556055606
0.0471354931059901,-0.00325804922496972,0.605660566056606
0.0471044391048362,-0.00322325920417571,0.605760576057606
0.0470733263540095,-0.00318842376479273,0.605860586058606
0.0470421553001623,-0.00315354332270372,0.605960596059606
0.0470107858631908,-0.00311874575497379,0.606060606060606
0.0469792197900022,-0.00308403045068175,0.606160616061606
0.0469475989076069,-0.00304926920521749,0.606260626062606
0.0469159236328807,-0.003014462455804,0.606360636063606
0.0468841943876617,-0.00297961064214572,0.606460646064606
0.0468524115937884,-0.00294471420394711,0.606560656065607
0.0468205756681362,-0.0029097735804163,0.606660666066607
0.0467886870176551,-0.00287478921373912,0.606760676067607
0.0467567460641834,-0.00283976154411624,0.606860686068607
0.0467247532196337,-0.00280469101472611,0.606960696069607
0.0466927088859935,-0.00276957806825081,0.607060706070607
0.046660613480138,-0.00273442314836501,0.607160716071607
0.0466284674040543,-0.00269922669973596,0.607260726072607
0.0465962467618417,-0.00266394719362035,0.607360736073607
0.0465638391807308,-0.00262875576437119,0.607460746074607
0.0465312463480748,-0.00259365181595568,0.607560756075608
0.0464986067409919,-0.00255850624499992,0.607660766076608
0.0464659207416177,-0.00252331952098515,0.607760776077608
0.0464331887320884,-0.0024880921143852,0.607860786078608
0.0464004110846142,-0.00245282449617014,0.607960796079608
0.0463675881813311,-0.00241751713929519,0.608060806080608
0.0463347203994119,-0.00238217051820444,0.608160816081608
0.0463018081011415,-0.00234678510932699,0.608260826082608
0.0462688516736187,-0.00231136138958836,0.608360836083608
0.0462358514741651,-0.00227589984038054,0.608460846084608
0.0462028078799542,-0.00224040094309545,0.608560856085609
0.046169697670026,-0.00220482131091608,0.608660866086609
0.0461365214299916,-0.00216916160339908,0.608760876087609
0.0461031693429256,-0.00213359582587942,0.608860886088609
0.0460696430267022,-0.00209812340564959,0.608960896089609
0.0460360775142533,-0.0020626145261807,0.609060906090609
0.0460024731430497,-0.00202706969665643,0.609160916091609
0.0459688302555248,-0.00199148942526792,0.609260926092609
0.0459351491841865,-0.00195587422417653,0.609360936093609
0.0459014302665054,-0.00192022460802502,0.609460946094609
0.0458676738399523,-0.00188454109195247,0.60956095609561
0.0458338802320721,-0.00184882419407554,0.60966096609661
0.0458000497753728,-0.00181307443201476,0.60976097609761
0.0457661828023622,-0.00177729232785706,0.60986098609861
0.0457322796356226,-0.00174147840319312,0.60996099609961
0.0456983406026989,-0.0017056331840802,0.61006100610061
0.0456643433957876,-0.00166971091296979,0.61016101610161
0.0456301807488447,-0.0016338884448389,0.61026102610261
0.0455958542350788,-0.00159816523973447,0.61036103610361
0.0455614953092405,-0.00156241102405343,0.61046104610461
0.045527104269098,-0.00152662635362983,0.610561056105611
0.0454926814173822,-0.00149081178826792,0.610661066106611
0.0454582270518617,-0.0014549678897571,0.610761076107611
0.0454237414703043,-0.00141909522236822,0.610861086108611
0.0453892249754414,-0.001383194353846,0.610961096109611
0.0453546778501525,-0.00134726585392038,0.611061106110611
0.0453201003971689,-0.00131131029579517,0.611161116111611
0.045285492904333,-0.00127532825714077,0.611261126112611
0.0452508338678157,-0.00123927187419472,0.611361136113611
0.0452161237888598,-0.00120314190229572,0.611461146114611
0.0451813631637461,-0.00116693909479746,0.611561156115612
0.045146447287237,-0.00113084322282056,0.611661166116612
0.0451113776630623,-0.00109485378412922,0.611761176117612
0.0450762821082371,-0.00105884026839462,0.611861186118612
0.0450411608709016,-0.0010228032800863,0.611961196119612
0.0450060142190471,-0.000986743426155156,0.612061206120612
0.0449708424107396,-0.000950661316033535,0.612161216121612
0.0449356457040447,-0.000914557561635155,0.612261226122612
0.0449004243520656,-0.000878432779836519,0.612361236123612
0.0448651786128678,-0.000842287587017872,0.612461246124613
0.0448299087395547,-0.000806122605514878,0.612561256125613
0.0447946149802662,-0.000769938459648215,0.612661266126613
0.044759276793957,-0.00073368454321001,0.612761276127613
0.0447238946421678,-0.000697361657196766,0.612861286128613
0.0446884689665881,-0.000660970602108776,0.612961296129613
0.0446531409689154,-0.000624563789125779,0.613061306130613
0.0446176667968157,-0.000588272105253375,0.613161316131613
0.0445821705700155,-0.000551965063487967,0.613261326132613
0.0445466525366548,-0.000515643305520048,0.613361336133613
0.0445111129250226,-0.000479307475521598,0.613461346134613
0.0444755519634078,-0.000442958215679451,0.613561356135614
0.0444399698751368,-0.000406596166691578,0.613661366136614
0.0444043668785728,-0.000370221971241099,0.613761376137614
0.0443687432020049,-0.000333836274492516,0.613861386138614
0.0443330990538707,-0.000297439724588029,0.613961396139614
0.0442974346574965,-0.000261032972151219,0.614061406140614
0.0442617502312458,-0.000224616670783392,0.614161416141614
0.0442260263308525,-0.000188136936344589,0.614261426142614
0.0441902633781552,-0.000151594604571019,0.614361436143614
0.0441546019048726,-0.000115037799276052,0.614461446144615
0.0441188012894562,-7.86046834322383e-05,0.614561456145615
0.0440829818749385,-4.21650846776502e-05,0.614661466146615
0.0440471438796831,-5.7196804350059e-06,0.614761476147615
0.0440112875071645,3.07308508803749e-05,0.614861486148615
0.0439754129608581,6.71858273792154e-05,0.614961496149615
0.0439395204541642,0.000103644565187143,0.615061506150615
0.0439036101905579,0.000140106376459569,0.615161516151615
0.0438676823635885,0.000176570572855561,0.615261526152615
0.0438317371866566,0.000213036462560233,0.615361536153615
0.0437957561435406,0.000249560815584032,0.615461546154615
0.043759739631265,0.00028614276641389,0.615561556155616
0.0437236880617424,0.000322781434648472,0.615661566156616
0.0436877414406346,0.00035943368210715,0.615761576157616
0.0436518828547055,0.000396008636376057,0.615861586158616
0.04361582290797,0.000432460643133015,0.615961596159616
0.0435796446182119,0.000468886780778265,0.616061606160616
0.0435434513705629,0.00050530936108562,0.616161616161616
0.0435071413531002,0.000541705158629033,0.616261626162616
0.0434707157469714,0.000578073812612655,0.616361636163616
0.0434341757134722,0.000614414959759232,0.616461646164617
0.0433975224138992,0.000650728236295219,0.616561656165617
0.0433607569996226,0.000687013275965717,0.616661666166617
0.0433238953565778,0.000723365341777204,0.616761676167617
0.0432869383334043,0.000759783852089062,0.616861686168617
0.0432499555284644,0.000796254328417158,0.616961696169617
0.0432129472891544,0.000832775856116654,0.617061706170617
0.043175845084115,0.000869362283395694,0.617161716171617
0.0431388575843625,0.000905962699826418,0.617261726172617
0.0431016815179122,0.000942436308180049,0.617361736173617
0.0430643992623462,0.000978875640432082,0.617461746174617
0.043027011919407,0.0010152803298313,0.617561756175618
0.0429895205759487,0.00105165000515997,0.617661766176618
0.0429519263188254,0.00108798429420778,0.617761776177618
0.042914329431416,0.00112430226903024,0.617861786178618
0.042876631010001,0.00116058393200896,0.617961796179618
0.0428388321215834,0.00119682890597078,0.618061806180618
0.0428009466372001,0.00123314042071139,0.618161816181618
0.0427629753360112,0.00126951787374636,0.618261826182618
0.0427249064363203,0.00130585589978554,0.618361836183618
0.0426869612097032,0.00134220973235522,0.618461846184618
0.0426490571942101,0.00137849481420955,0.618561856185619
0.0426111942955474,0.00141471158108269,0.618661866186619
0.0425731539369419,0.00145080077114042,0.618761876187619
0.0425350177366668,0.00148684937538761,0.618861886188619
0.04249678671706,0.001522857005733,0.618961896189619
0.042458461900459,0.00155882327706304,0.619061906190619
0.0424200443042387,0.00159474780029389,0.619161916191619
0.0423816315368264,0.00163064665639912,0.619261926192619
0.0423431272553098,0.00166650282742774,0.619361936193619
0.0423046286760549,0.00170233194273821,0.619461946194619
0.042266050771342,0.00173822982712643,0.61956195619562
0.0422273943004801,0.00177419582599852,0.61966196619662
0.0421886600128526,0.00181022928029418,0.61976197619762
0.0421499762862715,0.00184619476501978,0.61986198619862
0.0421114228878845,0.001882178539663,0.61996199619962
0.0420729988995725,0.00191818041365213,0.62006200620062
0.0420344064240674,0.00195405222545362,0.62016201620162
0.0419957261565606,0.00198987492088094,0.62026202620262
0.0419570536310281,0.00202566208759493,0.62036203620362
0.0419182945492322,0.00206139926199984,0.62046204620462
0.0418794498888454,0.0020970860763519,0.620562056205621
0.0418406145982325,0.00213273537786164,0.620662066206621
0.0418017887220586,0.00216834642657498,0.620762076207621
0.0417629723000262,0.00220391848402671,0.620862086208621
0.0417240720016445,0.00223943833278112,0.620962096209621
0.0416850978815544,0.0022750277248107,0.621062106210621
0.0416462580648643,0.00231063771942449,0.621162116211621
0.0416075516136041,0.00234626809478515,0.621262126212621
0.0415688994951213,0.00238183132440127,0.621362136213621
0.0415303015506061,0.00241732779437894,0.621462146214621
0.0414915415060264,0.00245269385775039,0.621562156215622
0.0414526989796453,0.00248800397493687,0.621662166216622
0.041413774929284,0.00252325781243797,0.621762176217622
0.0413747702978754,0.00255845503675328,0.621862186218622
0.041335686033315,0.00259359531686379,0.621962196219622
0.0412965230636472,0.00262867832323928,0.622062206220622
0.0412572901184439,0.00266383307984883,0.622162216221622
0.0412179879024235,0.00269905887800403,0.622262226222622
0.0411786171203039,0.00273435501000905,0.622362236223622
0.041139170997858,0.00276958961614867,0.622462246224622
0.0410998649555158,0.00280484677525447,0.622562256225623
0.0410606980156047,0.00284012623124573,0.622662266226623
0.0410215929420075,0.0028753390050183,0.622762276227623
0.0409826256457728,0.00291057429949883,0.622862286228623
0.0409435733416698,0.00294563134941721,0.622962296229623
0.0409044448535635,0.00298062414789827,0.623062306230623
0.0408652411194242,0.00301555244531299,0.623162316231623
0.0408259630424821,0.00305041599352113,0.623262326232623
0.040786611535893,0.00308521454438254,0.623362336233623
0.0407472627886229,0.00312003727600976,0.623462346234623
0.0407079304186058,0.00315479908276719,0.623562356235624
0.0406685321723293,0.00318963300948752,0.623662366236624
0.0406291509732844,0.00322440378949071,0.623762376237624
0.0405899114077007,0.00325919973686516,0.623862386238624
0.0405508124879803,0.00329402055880546,0.623962396239624
0.0405118532414137,0.00332886596498756,0.624062406240624
0.0404730327002539,0.0033637356665763,0.624162416241624
0.0404343499017172,0.00339862937622531,0.624262426242624
0.0403955163232716,0.00343338809065958,0.624362436243624
0.040356609012448,0.00346807435113421,0.624462446244624
0.0403176288873653,0.00350268800380224,0.624562456245625
0.0402785768562164,0.00353722889977958,0.624662466246625
0.0402394538172689,0.00357169689663377,0.624762476247625
0.0402002606588648,0.00360609185639883,0.624862486248625
0.04016108447325,0.00364041447088965,0.624962496249625
0.0401218392798467,0.00367466374704914,0.625062506250625
0.0400825259521083,0.00370883955782955,0.625162516251625
0.0400433515282889,0.00374289627719668,0.625262526252625
0.0400043196113844,0.00377698247413027,0.625362536253625
0.0399654292137965,0.00381109780470807,0.625462546254625
0.0399266793727416,0.00384524192848167,0.625562556255626
0.0398880691254355,0.00387941450599531,0.625662566256626
0.0398493134431603,0.00391345297564355,0.625762576257626
0.0398104878002382,0.00394741470793608,0.625862586258626
0.0397716776462272,0.0039812970115443,0.625962596259626
0.0397328830406808,0.00401509944180101,0.626062606260626
0.039694023546473,0.00404897731164019,0.626162616261626
0.0396551673128275,0.00408286919743024,0.626262626262626
0.0396163144836655,0.00411677439544553,0.626362636263626
0.0395773978973613,0.00415075358142318,0.626462646264626
0.0395386238626373,0.00418476145042242,0.626562656265627
0.0394999914018207,0.00421879765206925,0.626662666266627
0.0394614963511194,0.00425270662578579,0.626762676267627
0.0394231409983859,0.00428664449840587,0.626862686268627
0.0393849213684141,0.00432045473167919,0.626962696269627
0.0393468395852842,0.0043542944246529,0.627062706270627
0.0393086810573544,0.00438793354044679,0.627162716271627
0.0392703801068774,0.00442143731114826,0.627262726272627
0.0392320102875703,0.00445485847399325,0.627362736273627
0.0391936416394851,0.00448829052374121,0.627462746274628
0.0391552078297842,0.00452179818528098,0.627562756275628
0.0391167760498701,0.00455531495902503,0.627662766276628
0.0390782777485322,0.00458874647328645,0.627762776277628
0.039039716052337,0.00462225292936115,0.627862786278628
0.0390012965801766,0.00465579013050243,0.627962796279628
0.0389630183692673,0.00468935769010791,0.628062806280628
0.0389248784766662,0.00472279384806498,0.628162816281628
0.0388868100980698,0.0047561666632741,0.628262826282628
0.0388488806928716,0.00478957077541366,0.628362836283628
0.0388110217991917,0.00482291132544933,0.628462846284628
0.038773089674377,0.00485604550472789,0.628562856285629
0.0387352197831236,0.00488894056916534,0.628662866286629
0.0386974119467704,0.00492159790785046,0.628762876287629
0.0386596672918741,0.00495418321143656,0.628862886288629
0.0386218558674138,0.00498684787075376,0.628962896289629
0.03858397841781,0.00501959101284481,0.629062906290629
0.0385460318512358,0.00505219148524113,0.629162916291629
0.0385081558904733,0.0050846783019833,0.629262926292629
0.038470220743311,0.00511720284993119,0.629362936293629
0.0384324255025542,0.00514976402386833,0.62946294629463
0.0383947692153447,0.00518236136820932,0.62956295629563
0.0383572509337867,0.00521499443183533,0.62966296629663
0.0383198697298359,0.00524766276412369,0.62976297629763
0.0382825594890186,0.00528027010007785,0.62986298629863
0.0382452895957971,0.0053126552532853,0.62996299629963
0.0382078831113232,0.00534480067328625,0.63006300630063
0.0381705389894435,0.00537670748663716,0.63016301630163
0.0381331242816034,0.00540847356231291,0.63026302630263
0.0380956398562939,0.00544009963580105,0.63036303630363
0.0380581014704171,0.00547146860974291,0.63046304630463
0.0380204308506299,0.00550277370594655,0.630563056305631
0.0379828364644736,0.00553402687285876,0.630663066306631
0.0379456621895955,0.00556502662659542,0.630763076307631
0.0379087253302944,0.00559576382219775,0.630863086308631
0.0378718555879535,0.00562640076717565,0.630963096309631
0.0378353372319821,0.00565686313162953,0.631063106310631
0.0377992305108195,0.00568724917957349,0.631163116311631
0.0377632524900511,0.0057176861007242,0.631263126312631
0.0377274808276329,0.0057479143359698,0.631363136313631
0.0376915679138893,0.00577801868622977,0.631463146314632
0.0376555806623056,0.00580821564290734,0.631563156315632
0.0376196299319961,0.00583819320742285,0.631663166316632
0.037583715941324,0.00586795213660388,0.631763176317632
0.0375480079864198,0.00589768001649844,0.631863186318632
0.0375122918031866,0.00592725700333218,0.631963196319632
0.0374768545741994,0.00595691216921615,0.632063206320632
0.0374416444083803,0.00598648645032916,0.632163216321632
0.0374066597970369,0.00601598043724486,0.632263226322632
0.0373718992364395,0.0060453947140853,0.632363236323632
0.0373373612526356,0.00607472986149852,0.632463246324632
0.0373028757256691,0.00610397390374237,0.632563256325633
0.0372683156524248,0.00613327414229651,0.632663266326633
0.0372336819410959,0.00616262991164888,0.632763276327633
0.0371987716179644,0.00619196067591369,0.632863286328633
0.0371637171353044,0.00622123863892236,0.632963296329633
0.0371287109556152,0.00625042617269558,0.633063306330633
0.0370935621995318,0.00627956164963328,0.633163316331633
0.0370584646744734,0.00630864656205059,0.633263326332633
0.0370232998438682,0.00633778744100036,0.633363336333633
0.0369882606069419,0.00636698493660991,0.633463346334633
0.0369532805613782,0.00639609134739756,0.633563356335634
0.0369183595086646,0.00642510729818035,0.633663366336634
0.0368835005158142,0.00645385475184135,0.633763376337634
0.0368485739643139,0.00648265979040518,0.633863386338634
0.0368137720387458,0.00651152331958351,0.633963396339634
0.036779028728855,0.00654029787660559,0.634063406340634
0.0367442178851283,0.00656912909941922,0.634163416341634
0.0367092703211162,0.00659772916624035,0.634263426342634
0.0366741992825424,0.00662601603695727,0.634363436343634
0.0366389313199086,0.00665403654604696,0.634463446344634
0.0366034685572953,0.00668179260617401,0.634563456345635
0.0365682008229506,0.00670921844331286,0.634663466346635
0.0365330032428022,0.00673649338739087,0.634763476347635
0.0364977416921112,0.00676371672277455,0.634863486348635
0.036462361187973,0.00679078810702761,0.634963496349635
0.0364269188522605,0.00681780908606629,0.635063506350635
0.0363913600147258,0.00684467910901651,0.635163516351635
0.0363559902550581,0.0068713331894497,0.635263526352635
0.0363205596365257,0.00689793955897476,0.635363536353635
0.0362850689879171,0.0069244983620093,0.635463546354635
0.0362495191231319,0.00695100973949697,0.635563556355636
0.0362138372130227,0.00697736671125115,0.635663566356636
0.0361780246918398,0.00700357033186773,0.635763576357636
0.0361420829987961,0.00702962164750571,0.635863586358636
0.0361060135482911,0.0070555216924135,0.635963596359636
0.0360698271989394,0.00708131563803239,0.636063606360636
0.0360335893952368,0.00710706698393494,0.636163616361636
0.0359974351552265,0.0071326769167247,0.636263626362636
0.0359612298578895,0.00715824525476592,0.636363636363636
0.0359251086155626,0.00718367309930191,0.636463646364636
0.0358890711255149,0.00720896131931964,0.636563656365637
0.0358529826029543,0.00723420981903987,0.636663666366637
0.0358168438022272,0.00725941865851251,0.636763676367637
0.0357806554528656,0.00728458789679497,0.636863686368637
0.0357444182943274,0.00730971758947057,0.636963696369637
0.0357080699193532,0.00733474372530175,0.637063706370637
0.0356716638765973,0.0073597694646049,0.637163716371637
0.0356351488457044,0.00738469174483088,0.637263726372637
0.0355986501473992,0.00740936937718561,0.637363736373637
0.0355620440986823,0.00743394567305439,0.637463746374637
0.0355253946601707,0.00745848570422602,0.637563756375638
0.0354888372717462,0.00748289013521713,0.637663766376638
0.0354522367317417,0.00750725917496459,0.637763776377638
0.0354157285792951,0.00753149342594992,0.637863786378638
0.0353791775134829,0.00755569314276787,0.637963796379638
0.0353427191478853,0.00757975886785003,0.638063806380638
0.0353062181021738,0.00760379089698235,0.638163816381638
0.0352698100693336,0.00762768971750936,0.638263826382638
0.0352333595598546,0.00765155566293427,0.638363836383638
0.03519692888174,0.00767518256200479,0.638463846384638
0.0351605182483905,0.00769857211845142,0.638563856385639
0.0351241278682439,0.00772172602409407,0.638663866386639
0.0350877579497378,0.00774464595586418,0.638763876387639
0.0350514821359199,0.00776744015499676,0.638863886388639
0.0350151646841769,0.00779020896740215,0.638963896389639
0.0349788062347107,0.00781295231714943,0.639063906390639
0.034942407427723,0.00783567012830771,0.639163916391639
0.0349059688934899,0.00785836232444978,0.639263926392639
0.0348694912573245,0.00788102882716337,0.639363936393639
0.0348331106489388,0.00790356985729039,0.639463946394639
0.0347966910726167,0.00792608586694514,0.63956395639564
0.0347603687474003,0.00794847704322246,0.63966396639664
0.0347243252920622,0.00797079718688718,0.63976397639764
0.034688485162801,0.00799294016142934,0.63986398639864
0.0346525904774362,0.00801509836185398,0.63996399639964
0.0346166419307604,0.00803727135540458,0.64006400640064
0.034580640217566,0.00805945871279857,0.64016401640164
0.034544915528087,0.00808157492293918,0.64026402640264
0.0345094657183918,0.008103620236448,0.64036403640364
0.0344742886544749,0.00812559490394664,0.64046404640464
0.0344393822370702,0.00814749917307903,0.640564056405641
0.0344045623362262,0.00816932720560258,0.640664066406641
0.0343700861542196,0.00819084134623685,0.640764076407641
0.0343355597982652,0.00821233484954726,0.640864086408641
0.0343011177355355,0.00823375427457227,0.640964096409641
0.0342670170343111,0.00825486232335331,0.641064106410641
0.0342329977478852,0.00827589867003947,0.641164116411641
0.0341991673606651,0.00829676405259687,0.641264126412641
0.0341653463729957,0.00831740693925463,0.641364136413641
0.0341316634058663,0.00833793091812286,0.641464146414641
0.034098184137024,0.0083584805318585,0.641564156415642
0.0340646509969452,0.00837913443395587,0.641664166416642
0.034031557065014,0.00839973899585659,0.641764176417642
0.0339985932180992,0.00842021331045711,0.641864186418642
0.0339659436556315,0.00844077614808009,0.641964196419642
0.0339334916474998,0.00846120567635283,0.642064206420642
0.0339014701477204,0.00848158696666765,0.642164216421642
0.0338695165589499,0.008501976017319,0.642264226422642
0.0338376783305566,0.00852247592509934,0.642364236423642
0.0338059123407374,0.00854297834753246,0.642464246424643
0.0337744335136418,0.00856344207349448,0.642564256425643
0.033743050543104,0.0085835676602998,0.642664266426643
0.0337114064546377,0.00860355747124128,0.642764276427643
0.0336797310756926,0.00862350747453992,0.642864286428643
0.0336479832001076,0.00864331031680626,0.642964296429643
0.0336162777961988,0.00866318001250801,0.643064306430643
0.0335845733550737,0.0086830081645781,0.643164316431643
0.0335528700454681,0.0087027948191706,0.643264326432643
0.0335213458484189,0.00872254850536032,0.643364336433643
0.0334897576709017,0.00874240697817728,0.643464346434643
0.033458347792041,0.00876223143196588,0.643564356435644
0.033426937441714,0.00878201319720396,0.643664366436644
0.0333954630612907,0.00880189856295911,0.643764376437644
0.0333639890431521,0.008821740150332,0.643864386438644
0.0333325155560335,0.00884153802383904,0.643964396439644
0.0333012196777418,0.00886130125250815,0.644064406440644
0.0332698187815563,0.00888093940164478,0.644164416441644
0.0332384183717255,0.00890053463741583,0.644264426442644
0.0332070186269105,0.00892008701838241,0.644364436443644
0.0331756197257722,0.00893959660112049,0.644464446444645
0.0331443980612505,0.0089590728283571,0.644564456445645
0.0331133523082768,0.00897851575567563,0.644664466446645
0.0330824184863828,0.00899807146469853,0.644764476447645
0.0330516755289651,0.00901749654230018,0.644864486448645
0.0330211221804343,0.0090367918634229,0.644964496449645
0.0329906772890205,0.00905620048784069,0.645064506450645
0.0329603401450427,0.00907572123788017,0.645164516451645
0.03293011003882,0.00909535294480099,0.645264526452645
0.0329000664645458,0.00911485234634681,0.645364536453645
0.0328702081964074,0.0091342203293707,0.645464546454645
0.0328404147275998,0.00915347140312618,0.645564556455646
0.0328107245744443,0.00917283474543208,0.645664566456646
0.0327812176777868,0.00919206718683648,0.645764576457646
0.0327518121166226,0.00921141157669048,0.645864586458646
0.0327224706947364,0.00923075719136448,0.645964596459646
0.0326933105094868,0.00924997144309994,0.646064606460646
0.0326643303797264,0.00926905521577222,0.646164616461646
0.0326354120021354,0.00928814145446179,0.646264626462646
0.0326066722656345,0.00930709787414107,0.646364636463646
0.0325781100039649,0.00932592534727109,0.646464646464647
0.0325497240657559,0.00934462474085359,0.646564656465647
0.0325215133046,0.00936319691444627,0.646664666466647
0.0324936258750828,0.00938150787829844,0.646764676467647
0.0324661515046992,0.00939958358340815,0.646864686468647
0.0324388938401119,0.00941760031353365,0.646964696469647
0.032412035825162,0.00943538066679694,0.647064706470647
0.0323855602339573,0.00945302836927407,0.647164716471647
0.0323592462713507,0.00947055627611604,0.647264726472647
0.0323330929150049,0.00948796518583799,0.647364736473647
0.0323070991376193,0.00950525589397742,0.647464746474647
0.0322815041562689,0.00952231773298441,0.647564756475648
0.032256287236359,0.00953934910384926,0.647664766476648
0.0322312232601405,0.00955626478530292,0.647764776477648
0.0322061956910514,0.00957319581075375,0.647864786478648
0.032181541801247,0.00959009691545972,0.647964796479648
0.0321572262009723,0.00960685708050439,0.648064806480648
0.0321332786074971,0.00962358836103764,0.648164816481648
0.0321095808614228,0.00964042061527587,0.648264826482648
0.0320857685787968,0.0096572473776753,0.648364836483648
0.0320622282727143,0.00967378040709495,0.648464846484648
0.0320387146714798,0.00969032985644768,0.648564856485649
0.0320152278842749,0.0097068953202724,0.648664866486649
0.0319917679855417,0.009723476396582,0.648764876487649
0.0319686697610702,0.0097400288151803,0.648864886488649
0.0319457107730258,0.00975646726745297,0.648964896489649
0.0319231095435908,0.00977287787690675,0.649064906490649
0.0319006441361738,0.0097891753190463,0.649164916491649
0.0318781992052857,0.00980548916474164,0.649264926492649
0.0318560519235261,0.00982161186159213,0.649364936493649
0.0318341999434883,0.00983754441506178,0.649464946494649
0.0318127164963076,0.0098532533961996,0.64956495649565
0.0317914846037322,0.00986886868952492,0.64966496649665
0.0317704414565158,0.0098842385270345,0.64976497649765
0.0317494062745997,0.00989951322163745,0.64986498649865
0.0317284316289659,0.00991472348316444,0.64996499649965
0.0317075063731569,0.00992986192944464,0.65006500650065
0.0316869321910604,0.00994477389469367,0.65016501650165
0.0316664313244663,0.00995937279634537,0.65026502650265
0.0316463764849124,0.00997388622015104,0.65036503650365
0.0316263645537612,0.00998833180143449,0.65046504650465
0.0316062594410035,0.0100025930115743,0.650565056505651
0.0315860348487413,0.0100168237064254,0.650665066506651
0.0315660138654358,0.0100308741978957,0.650765076507651
0.0315461551211535,0.0100450545212794,0.650865086508651
0.0315264573106769,0.0100593632080831,0.650965096509651
0.0315067930239408,0.0100734573350068,0.651065106510651
0.0314868057281483,0.0100875848754969,0.651165116511651
0.0314668314696418,0.0101016015087336,0.651265126512651
0.0314469943929614,0.0101154227861566,0.651365136513651
0.0314272774657641,0.0101291483717867,0.651465146514651
0.0314075939829024,0.0101430179571431,0.651565156515652
0.0313879438649716,0.0101570301397372,0.651665166516652
0.0313683929386029,0.0101708409049489,0.651765176517652
0.0313490405045399,0.0101844700995273,0.651865186518652
0.0313295357074337,0.0101982665902259,0.651965196519652
0.0313098978674797,0.0102121891227449,0.652065206520652
0.0312902850599089,0.0102261935916529,0.652165216521652
0.0312707928186965,0.0102400995106894,0.652265226522652
0.0312513338828614,0.0102541460820408,0.652365236523652
0.0312321299507804,0.0102682048564308,0.652465246524652
0.031213020996841,0.0102819086508852,0.652565256525653
0.0311937648957651,0.0102954486787653,0.652665266526653
0.0311745497278961,0.0103090828599691,0.652765276527653
0.0311552112244238,0.010322680966551,0.652865286528653
0.0311360700172217,0.0103360949148937,0.652965296529653
0.0311168651124312,0.0103494367844647,0.653065306530653
0.0310978565014243,0.0103625958888555,0.653165316531653
0.0310788793198548,0.0103758996520328,0.653265326532653
0.0310598379295281,0.0103891704572293,0.653365336533653
0.0310406412034384,0.0104023809132411,0.653465346534653
0.0310212777122484,0.0104155640212257,0.653565356535654
0.0310018971142732,0.0104287494046558,0.653665366536654
0.030982284212409,0.0104419874444282,0.653765376537654
0.0309624502871091,0.0104550632938128,0.653865386538654
0.0309424296164603,0.0104681606107984,0.653965396539654
0.0309220763734318,0.0104811046213117,0.654065406540654
0.0309014209204581,0.0104941254480892,0.654165416541654
0.0308805442802763,0.0105072003947398,0.654265426542654
0.0308594483635658,0.010520329044388,0.654365436543654
0.0308382934937074,0.0105333748598758,0.654465446544654
0.0308168431930941,0.010546495723381,0.654565456545655
0.0307951786531979,0.0105596699643237,0.654665466546655
0.0307733814823669,0.0105727816461453,0.654765476547655
0.0307512871239482,0.0105858668762219,0.654865486548655
0.0307290546705475,0.010599106124437,0.654965496549655
0.0307066945589414,0.0106122816050882,0.655065506550655
0.0306841282874973,0.0106255100626788,0.655165516551655
0.0306615755248056,0.0106387375654258,0.655265526552655
0.0306391847678851,0.0106518068773089,0.655365536553655
0.0306165626996366,0.010664701026531,0.655465546554655
0.0305938960455574,0.01067751441803,0.655565556555656
0.030571185381333,0.0106902477153327,0.655665566556656
0.030548281664036,0.0107028199319306,0.655765576557656
0.0305251866554615,0.0107152322440083,0.655865586558656
0.030501892752594,0.0107277037052646,0.655965596559656
0.0304784110671515,0.0107400158009612,0.656065606560656
0.0304548929993935,0.0107522520392072,0.656165616561656
0.0304313390555258,0.0107644130388643,0.656265626562656
0.030407590574707,0.0107766352274124,0.656365636563656
0.0303836492889557,0.0107889181110525,0.656465646564656
0.0303595263397666,0.0108010424013452,0.656565656565657
0.0303353889934833,0.0108130508885785,0.656665666566657
0.0303114274793431,0.0108249105309002,0.656765676567657
0.030287251631627,0.0108366052716543,0.656865686568657
0.0302629944733312,0.0108483147573952,0.656965696569657
0.0302387702928676,0.0108600321637712,0.657065706570657
0.0302145179782685,0.0108716785851775,0.657165716571657
0.0301902992271124,0.0108833330140679,0.657265726572657
0.0301661140741388,0.0108949951650812,0.657365736573657
0.0301419625540876,0.0109066647528562,0.657465746574658
0.030117844701698,0.0109183414955056,0.657565756575658
0.0300936989236109,0.0109299474536826,0.657665766576658
0.0300695873938336,0.0109415606555683,0.657765776577658
0.030045510142143,0.010953180818779,0.657865786578658
0.0300214052922998,0.0109647305866011,0.657965796579658
0.0299974604779949,0.0109762623161197,0.658065806580658
0.0299736745379321,0.0109877764529948,0.658165816581658
0.0299496767953232,0.0109991283493578,0.658265826582658
0.0299256014394237,0.0110104942919448,0.658365836583658
0.0299014997062215,0.0110217918118577,0.658465846584658
0.0298773720473314,0.0110330214559976,0.658565856585659
0.029853218909406,0.0110441837653101,0.658665866586659
0.0298291033299807,0.0110553547188345,0.658765876587659
0.0298049626437303,0.0110664587643326,0.658865886588659
0.0297808600618886,0.0110775714808417,0.658965896589659
0.0297567327355064,0.0110886177096741,0.659065906590659
0.0297325811013106,0.0110995979778795,0.659165916591659
0.0297084056009907,0.0111105128050634,0.659265926592659
0.0296842697981394,0.0111214369563634,0.659365936593659
0.0296603020755315,0.0111324419239476,0.65946594659466
0.0296365011279496,0.0111435270259269,0.65956595659566
0.0296128608858845,0.0111546041100001,0.65966596659666
0.0295892366290108,0.0111654606411114,0.65976597659766
0.0295655858707641,0.011176252434927,0.65986598659866
0.0295419726263524,0.011187053054593,0.65996599659966
0.0295183969156267,0.0111978621894379,0.66006600660066
0.0294948587534755,0.0112086795307755,0.66016601660166
0.0294712943777941,0.0112194322980935,0.66026602660266
0.0294477681263723,0.0112301932644599,0.66036603660366
0.0294242800190615,0.0112409621201956,0.66046604660466
0.0294007660456167,0.0112516666783399,0.660566056605661
0.0293772266775042,0.0112623074406324,0.660666066606661
0.029353851622867,0.0112730317487513,0.660766076607661
0.0293306396211527,0.0112838388895416,0.660866086608661
0.029307589441586,0.0112947281528263,0.660966096609661
0.0292846998434662,0.0113056988363684,0.661066106610661
0.0292617344385162,0.0113166794187193,0.661166116611661
0.0292388054009934,0.011327664023919,0.661266126612661
0.0292159127656375,0.011338652373058,0.661366136613661
0.0291930565771137,0.0113496441907007,0.661466146614662
0.0291702368751243,0.0113606392029002,0.661566156615662
0.029147388944706,0.0113715674197292,0.661666166616662
0.0291245781211729,0.0113824988713137,0.661766176617662
0.0291018044491899,0.0113934332827145,0.661866186618662
0.0290790679585339,0.0114043703819699,0.661966196619662
0.029056368698833,0.011415309896622,0.662066206620662
0.0290338304920452,0.0114262440420165,0.662166216621662
0.0290114498989472,0.0114372594900501,0.662266226622662
0.0289892257383918,0.0114483555345157,0.662366236623662
0.0289671568441201,0.0114595314761543,0.662466246624662
0.0289450110214248,0.0114707118153335,0.662566256625663
0.0289228344541591,0.0114818231755083,0.662666266626663
0.0289006930781361,0.0114929336542892,0.662766276627663
0.0288785869578721,0.0115040430084986,0.662866286628663
0.0288564506439091,0.0115150838114975,0.662966296629663
0.0288342846722298,0.0115260565873578,0.663066306630663
0.0288121552118989,0.0115370286411301,0.663166316631663
0.0287900623075819,0.0115479997261631,0.663266326632663
0.0287679402914569,0.0115589031934888,0.663366336633663
0.0287458554765103,0.0115698057625471,0.663466346634663
0.0287239260816942,0.0115807900233282,0.663566356635664
0.0287021509705266,0.0115918552567219,0.663666366636664
0.0286805364755452,0.0116029012294736,0.663766376637664
0.0286590817282596,0.0116139268780543,0.663866386638664
0.028637777805548,0.0116250329965157,0.663966396639664
0.0286165066968961,0.0116361348603652,0.664066406640664
0.0285952685015597,0.0116472322532246,0.664166416641664
0.0285739972489864,0.0116582602720406,0.664266426642664
0.0285527596194097,0.0116692839364923,0.664366436643664
0.0285315556971973,0.0116803030302016,0.664466446644664
0.0285103193877265,0.0116912532143859,0.664566456645665
0.0284890512766081,0.0117021350071618,0.664666466646665
0.0284678181979225,0.0117130126589741,0.664766476647665
0.0284467353879772,0.0117239720183902,0.664866486648665
0.0284258017648807,0.0117350123548855,0.664966496649665
0.0284050162517046,0.0117461329433942,0.665066506650665
0.0283843777913716,0.0117573330657987,0.665166516651665
0.0283638853218418,0.0117686120089439,0.665266526652665
0.0283435378009262,0.0117799690641416,0.665366536653665
0.0283232057689218,0.0117910917176731,0.665466546654665
0.0283029041539426,0.0118022060178129,0.665566556655666
0.0282826330701332,0.0118133117784561,0.665666566656666
0.0282623926217124,0.0118244088130011,0.665766576657666
0.0282421829128991,0.011835496937328,0.665866586658666
0.0282220040628007,0.0118465759688054,0.665966596659666
0.0282018561756359,0.0118576457243061,0.666066606660666
0.0281817393605866,0.0118687060241764,0.666166616661666
0.0281617658762774,0.0118798460971497,0.666266626662666
0.0281419347152593,0.0118910652176638,0.666366636663666
0.0281222448800087,0.0119023626661124,0.666466646664666
0.0281026953878902,0.0119137377283479,0.666566656665667
0.0280832852612317,0.0119251896956818,0.666666666666667
0.028064013537249,0.0119367178673664,0.666766676667667
0.0280447551284694,0.0119480074492744,0.666866686668667
0.0280254569825187,0.011959223759849,0.666966696669667
0.0280061864198322,0.0119704269373556,0.667066706670667
0.0279869435992197,0.0119816168343988,0.667166716671667
0.0279676619744432,0.01199273405366,0.667266726672667
0.027948408920529,0.0120038381994067,0.667366736673667
0.0279291178813135,0.0120148702251906,0.667466746674667
0.0279097895367008,0.01202583065955,0.667566756675668
0.027890600612139,0.0120368711379815,0.667666766676668
0.0278715501646951,0.0120479909195383,0.667766776677668
0.0278526372563992,0.0120591892702218,0.667866786678668
0.0278338024626371,0.0120703890864212,0.667966796679668
0.0278151038482148,0.0120816666543735,0.668066806680668
0.0277966600241461,0.0120929678293916,0.668166816681668
0.0277784692236729,0.0121042924318218,0.668266826682668
0.0277602354155408,0.0121155420720913,0.668366836683668
0.0277420259598876,0.0121267745152526,0.668466846684668
0.0277238410353742,0.0121379896456725,0.668566856685669
0.0277056808206616,0.0121491873492063,0.668666866686669
0.0276874789134331,0.0121603107833868,0.668766876687669
0.0276692360382583,0.0121713604841968,0.668866886688669
0.0276510670741223,0.0121824145210086,0.668966896689669
0.0276329715694101,0.0121934729990336,0.669066906690669
0.0276150086311163,0.0122046096943225,0.669166916691669
0.0275971774155644,0.0122158238639435,0.669266926692669
0.0275794173566952,0.0122270415343263,0.669366936693669
0.0275619749123145,0.0122383394984102,0.669466946694669
0.0275447813922532,0.0122496614948721,0.66956695669567
0.0275279014866605,0.0122610626237389,0.66966696669667
0.0275110401320289,0.0122724417028679,0.66976697669767
0.0274941312486241,0.0122837436565498,0.66986698669867
0.0274772419484436,0.012295023879106,0.66996699669967
0.0274603061666414,0.0123062276074838,0.67006700670067
0.0274433247171176,0.0123173553890805,0.67016701670167
0.0274263646175762,0.0123284621298775,0.67026702670267
0.0274094703297777,0.0123395746379488,0.67036703670367
0.0273927020128313,0.0123507638044674,0.67046704670467
0.0273759983264805,0.0123619582861489,0.670567056705671
0.0273593589233288,0.0123731581604131,0.670667066706671
0.0273427834956827,0.0123843635021985,0.670767076707671
0.0273264596524188,0.0123955775904295,0.670867086708671
0.0273104464310528,0.0124068701232208,0.670967096709671
0.0272947678267415,0.0124179814427006,0.671067106710671
0.0272790428499902,0.0124290000173006,0.671167116711671
0.027263333163638,0.0124399956667242,0.671267126712671
0.0272476390456016,0.0124509683264549,0.671367136713671
0.0272319607638726,0.0124619179304874,0.671467146714671
0.0272162985864423,0.0124728444148015,0.671567156715672
0.0272007246824055,0.0124837600608481,0.671667166716672
0.027185273930348,0.0124947368029812,0.671767176717672
0.0271699455114075,0.0125057740848707,0.671867186718672
0.0271547386116839,0.0125168713541563,0.671967196719672
0.0271396524272031,0.0125280280629446,0.672067206720672
0.0271248708099991,0.0125392621344019,0.672167216721672
0.0271103916359922,0.0125505727680279,0.672267226722672
0.0270962127910277,0.0125619591722555,0.672367236723672
0.0270823321808024,0.012573420561969,0.672467246724673
0.0270687477358271,0.0125849561599933,0.672567256725673
0.0270552385914758,0.0125964731197112,0.672667266726673
0.0270418045343479,0.0126079713498071,0.672767276727673
0.02702844534608,0.0126194507594616,0.672867286728673
0.0270151608083088,0.0126309112583518,0.672967296729673
0.0270019507175593,0.0126423527576435,0.673067306730673
0.0269887824781354,0.0126537998678812,0.673167316731673
0.0269757208744794,0.012665302835966,0.673267326732673
0.0269627004620959,0.012676811068097,0.673367336733673
0.0269497859063204,0.0126883745526128,0.673467346734673
0.0269371631832668,0.01270001006925,0.673567356735674
0.0269248302730743,0.0127117168641586,0.673667366736674
0.0269127852005467,0.0127234941889478,0.673767376737674
0.0269010259904881,0.012735341302671,0.673867386738674
0.0268894886574676,0.012747193954387,0.673967396739674
0.0268780155977206,0.0127590216977901,0.674067406740674
0.0268665446124257,0.0127707613846743,0.674167416741674
0.0268551381733587,0.0127824766237938,0.674267426742674
0.0268437961614123,0.0127941673749499,0.674367436743674
0.0268324847749289,0.0128058623653331,0.674467446744675
0.0268212679794883,0.0128176103420849,0.674567456745675
0.0268101568222922,0.0128292371936665,0.674667466746675
0.0267991391444709,0.0128409174450183,0.674767476747675
0.0267883404503727,0.0128526052244474,0.674867486748675
0.0267777593355244,0.0128643005051546,0.674967496749675
0.0267673944202664,0.0128760032608371,0.675067506750675
0.0267573065783516,0.0128877745548269,0.675167516751675
0.0267474316853906,0.0128995527620027,0.675267526752675
0.0267377683865378,0.0129113378654907,0.675367536753675
0.0267281599663708,0.012923095021941,0.675467546754675
0.0267185440622955,0.0129347639203826,0.675567556755676
0.0267089834934839,0.0129464053650891,0.675667566756676
0.0266994782251966,0.0129580193436535,0.675767576757676
0.0266900681980794,0.0129695111806654,0.675867586758676
0.0266807410894902,0.0129810566462328,0.675967596759676
0.0266715084081714,0.0129924802293059,0.676067606760676
0.0266625475594747,0.0130039732062739,0.676167616761676
0.0266537943544945,0.0130154759569878,0.676267626762676
0.0266453099051982,0.0130270471239242,0.676367636763676
0.0266370924448274,0.0130386859775508,0.676467646764677
0.0266290778291417,0.0130503334619897,0.676567656765677
0.0266213272098108,0.0130620476792678,0.676667666766677
0.0266137764922221,0.0130737699377772,0.676767676767677
0.0266064444407373,0.0130853238778286,0.676867686768677
0.0265991547765608,0.0130968479313784,0.676967696769677
0.0265919075741348,0.0131083421138114,0.677067706770677
0.0265847029178267,0.0131198064395197,0.677167716771677
0.0265776419049155,0.0131312043837552,0.677267726772677
0.0265706613787585,0.013142479269312,0.677367736773677
0.0265638233793674,0.0131536886180653,0.677467746774677
0.0265572560810794,0.0131647906839009,0.677567756775678
0.026550945215833,0.0131759624275037,0.677667766776678
0.0265449017166854,0.0131870266842176,0.677767776777678
0.0265391238813948,0.013197984081341,0.677867786778678
0.0265335973773836,0.0132090118202548,0.677967796779678
0.0265283206016659,0.0132201091520718,0.678067806780678
0.0265232919562191,0.0132312753363416,0.678167816781678
0.0265184668601752,0.0132422764200355,0.678267826782678
0.0265136699081924,0.0132532486127663,0.678367836783678
0.0265089013087085,0.0132641919294225,0.678467846784678
0.0265041612453472,0.0132751063838998,0.678567856785679
0.0264995498972685,0.0132859539030555,0.678667866786679
0.0264950045197424,0.0132966802851301,0.678767876787679
0.0264907043791725,0.0133074775022978,0.678867886788679
0.026486661078594,0.0133181675382853,0.678967896789679
0.0264828598387773,0.0133289283552713,0.679067906790679
0.0264792991411039,0.0133397591994057,0.679167916791679
0.0264760049559271,0.0133504004207575,0.679267926792679
0.0264729756157448,0.0133608534233038,0.679367936793679
0.0264702094679431,0.013371119598615,0.679467946794679
0.0264677048747967,0.0133812003273429,0.67956795679568
0.0264654602085061,0.0133910969762438,0.67966796679668
0.0264634738611227,0.013400810901652,0.67976797679768
0.0264615129332209,0.0134103249188664,0.67986798679868
0.0264596909191638,0.0134195199042155,0.67996799679968
0.0264580071241591,0.0134283981534923,0.68006800680068
0.0264564608633395,0.0134369619446239,0.68016801680168
0.026455169631088,0.0134453532922149,0.68026802680268
0.0264541318641216,0.0134535734488769,0.68036803680368
0.0264533459941941,0.0134616236563036,0.68046804680468
0.0264528104877992,0.0134695051452703,0.680568056805681
0.0264525238015048,0.013477219135138,0.680668066806681
0.0264524844266184,0.0134847668353419,0.680768076807681
0.0264526908494849,0.0134921494443991,0.680868086808681
0.026453141586226,0.0134993681518939,0.680968096809681
0.0264538351480004,0.0135064241350033,0.681068106810681
0.0264547700757439,0.0135133185619713,0.681168116811681
0.0264557272021093,0.0135199524223782,0.681268126812681
0.0264568056888819,0.0135262859199956,0.681368136813681
0.0264580050000789,0.0135323212012362,0.681468146814681
0.0264594435134625,0.0135382027164487,0.681568156815682
0.0264611198096706,0.0135439315534798,0.681668166816682
0.0264630324544529,0.0135495087922356,0.681768176817682
0.026465180043336,0.0135549355012078,0.681868186818682
0.0264675611817719,0.0135602127414439,0.681968196819682
0.0264701744801754,0.013565341564562,0.682068206820682
0.0264730185688128,0.013570323012751,0.682168216821682
0.0264760920928386,0.0135751581192667,0.682268226822682
0.0264793936924444,0.0135798479079354,0.682368236823682
0.0264829220375988,0.0135843933936506,0.682468246824682
0.0264866758032334,0.0135887955833652,0.682568256825683
0.0264906536742047,0.0135930554736102,0.682668266826683
0.0264947346176509,0.013597029525704,0.682768276827683
0.0264990380138202,0.0136008644664334,0.682868286828683
0.026503562567421,0.0136045612561011,0.682968296829683
0.0265083069980499,0.0136081208480617,0.683068306830683
0.0265132700401916,0.0136115441877293,0.683168316831683
0.0265184504332942,0.0136148322125775,0.683268326832683
0.0265238469366566,0.0136179858506508,0.683368336833683
0.0265294582996522,0.0136210060230455,0.683468346834683
0.0265352833113568,0.0136238936434138,0.683568356835684
0.0265413207409953,0.0136266496159787,0.683668366836684
0.0265475693925316,0.0136292748395038,0.683768376837684
0.0265540280600045,0.0136317702033237,0.683868386838684
0.0265606955672295,0.0136341365908174,0.683968396839684
0.0265675707280964,0.0136363748759348,0.684068406840684
0.0265745317008059,0.0136383390629099,0.684168416841684
0.0265816989524608,0.01364017810931,0.684268426842684
0.0265890713267275,0.0136418928568266,0.684368436843684
0.0265966476821613,0.0136434841392109,0.684468446844684
0.0266044268673916,0.0136449527842584,0.684568456845685
0.0266124077657874,0.0136462996118245,0.684668466846685
0.0266205892557553,0.013647525435809,0.684768476847685
0.0266289702206642,0.01364863106366,0.684868486848685
0.0266375495637344,0.0136496172948854,0.684968496849685
0.0266463261931492,0.0136504849230373,0.685068506850685
0.02665529903198,0.0136512347347203,0.685168516851685
0.0266644670032984,0.0136518675110796,0.685268526852685
0.0266738290401017,0.013652384024824,0.685368536853685
0.026683384095238,0.0136527850446916,0.685468546854686
0.0266931311066675,0.0136530713309841,0.685568556855686
0.0267030690421269,0.0136532436390401,0.685668566856686
0.0267131968594272,0.0136533027172506,0.685768576857686
0.0267235135362312,0.0136532493070585,0.685868586858686
0.0267340180551637,0.0136530841449438,0.685968596859686
0.0267447094038128,0.0136528079604387,0.686068606860686
0.0267555865846549,0.0136524214766238,0.686168616861686
0.0267666486001666,0.013651925412113,0.686268626862686
0.0267778944677125,0.01365132047758,0.686368636863686
0.0267893232046577,0.0136506073782391,0.686468646864686
0.0268009338482178,0.0136497868143419,0.686568656865687
0.0268127254356092,0.013648859480681,0.686668666866687
0.0268246970090106,0.0136478260665899,0.686768676867687
0.0268368476254893,0.0136466872549505,0.686868686868687
0.0268491763421125,0.0136454437241779,0.686968696869687
0.0268616822258732,0.0136440961462358,0.687068706870687
0.0268743643586525,0.0136426451876289,0.687168716871687
0.0268872218272945,0.0136410915094025,0.687268726872687
0.026900253728569,0.0136394357666469,0.687368736873687
0.0269134591542828,0.0136376786094893,0.687468746874688
0.0269268372210569,0.0136358206821017,0.687568756875688
0.026940387045512,0.0136338626236932,0.687668766876688
0.0269541077591575,0.0136318050675176,0.687768776877688
0.02696799848854,0.0136296486423621,0.687868786878688
0.0269820583701315,0.0136273939720513,0.687968796879688
0.0269962865602555,0.0136250416749505,0.688068806880688
0.0270106822003468,0.0136225923649585,0.688168816881688
0.0270252444566542,0.0136200466520039,0.688268826882688
0.0270399724855013,0.0136174051390674,0.688368836883688
0.0270548654680253,0.0136146684256558,0.688468846884688
0.0270699225804008,0.0136118371068092,0.688568856885689
0.0270851429988023,0.0136089117706199,0.688668866886689
0.0271005259142928,0.013605893003195,0.688768876887689
0.027116070522898,0.0136027813836937,0.688868886888689
0.027131776015681,0.0135995774878013,0.688968896889689
0.0271476416085187,0.0135962818862403,0.689068906890689
0.0271636665023996,0.013592895144274,0.689168916891689
0.0271798499231264,0.0135894178231955,0.689268926892689
0.0271961910965015,0.0135858504793353,0.689368936893689
0.0272126892483277,0.0135821936650532,0.68946894689469
0.0272293436292216,0.0135784479287392,0.68956895689569
0.0272461534749113,0.0135746138128278,0.68966896689669
0.0272631180409761,0.0135706918562794,0.68976897689769
0.0272802365829956,0.0135666825935881,0.68986898689869
0.0272975083714377,0.0135625865552775,0.68996899689969
0.0273149326718072,0.0135584042669086,0.69006900690069
0.027332508754572,0.0135541362495758,0.69016901690169
0.0273502359100511,0.0135497830204034,0.69026902690269
0.0273681134186381,0.0135453450915526,0.69036903690369
0.0273861405706518,0.0135408229722071,0.69046904690469
0.0274043166663371,0.0135362171670841,0.690569056905691
0.0274226410059384,0.0135315281769306,0.690669066906691
0.0274411128946633,0.0135267564980268,0.690769076907691
0.0274597316476448,0.0135219026241719,0.690869086908691
0.0274784965800159,0.0135169670437056,0.690969096909691
0.0274974070118727,0.0135119502429828,0.691069106910691
0.0275164622682736,0.0135068527033955,0.691169116911691
0.0275356616742774,0.0135016749038543,0.691269126912691
0.0275550045698312,0.0134964173178106,0.691369136913691
0.0275744902849563,0.0134910804167308,0.691469146914692
0.0275941181695255,0.0134856646681111,0.691569156915692
0.0276138875634859,0.0134801705354773,0.691669166916692
0.0276337978167103,0.013474598478385,0.691769176917692
0.0276538482889967,0.013468948952916,0.691869186918692
0.0276740383401437,0.0134632224131669,0.691969196919692
0.0276943673249865,0.0134574193072787,0.692069206920692
0.027714834618212,0.0134515400824002,0.692169216921692
0.027735439589544,0.0134455851807172,0.692269226922692
0.0277561816186321,0.0134395550424304,0.692369236923692
0.0277770600851258,0.0134334501022813,0.692469246924692
0.0277980743786002,0.0134272707935229,0.692569256925693
0.0278192238836675,0.013421017544445,0.692669266926693
0.0278405079998286,0.0134146907813525,0.692769276927693
0.0278619261166584,0.0134082909260839,0.692869286928693
0.0278834776485464,0.0134018183979958,0.692969296929693
0.0279051619999558,0.0133952736134678,0.693069306930693
0.0279269785703873,0.013388656985405,0.693169316931693
0.0279489267841559,0.013381968923735,0.693269326932693
0.0279710060556507,0.013375209835904,0.693369336933693
0.0279932157992606,0.0133683801263806,0.693469346934693
0.0280155554343377,0.013361480195663,0.693569356935694
0.0280380243951224,0.0133545104427607,0.693669366936694
0.0280606221059293,0.0133474712622166,0.693769376937694
0.0280833480059618,0.0133403630460922,0.693869386938694
0.0281062015344227,0.0133331861834713,0.693969396939694
0.0281291501154673,0.0133261933684191,0.694069406940694
0.0281521441557959,0.0133191579015411,0.694169416941694
0.0281752329162003,0.0133123048335885,0.694269426942694
0.0281984160145445,0.0133056324295649,0.694369436943694
0.0282216930736554,0.0132991389678736,0.694469446944694
0.0282450637262856,0.0132928227432953,0.694569456945695
0.0282685275902992,0.0132866820645064,0.694669466946695
0.028292084313337,0.0132807152550716,0.694769476947695
0.0283157335231889,0.0132749206524517,0.694869486948695
0.0283394748625327,0.0132692966084995,0.694969496949695
0.0283633079690842,0.0132638414904525,0.695069506950695
0.0283871831006591,0.0132583290495387,0.695169516951695
0.0284111002870346,0.0132527595507719,0.695269526952695
0.0284351090123285,0.0132473578086737,0.695369536953695
0.0284591594549523,0.0132418976975496,0.695469546954695
0.0284832516446826,0.013236379490354,0.695569556955696
0.0285074351450425,0.0132310278929229,0.695669566956696
0.0285316600600011,0.0132256169066098,0.695769576957696
0.0285559264143725,0.0132201468123094,0.695869586958696
0.0285802342478591,0.0132146178894275,0.695969596959696
0.0286045835952006,0.0132090304143923,0.696069606960696
0.0286289744812109,0.0132033846596617,0.696169616961696
0.0286534069555182,0.0131976808967012,0.696269626962696
0.0286778810330107,0.0131919193939984,0.696369636963696
0.0287023967583538,0.0131861004195447,0.696469646964696
0.0287269541513988,0.0131802242378575,0.696569656965697
0.0287515532468851,0.0131742911114693,0.696669666966697
0.0287761940696268,0.0131683012994383,0.696769676967697
0.0288008766444379,0.0131622550593341,0.696869686968697
0.0288256010060582,0.0131561526457486,0.696969696969697
0.0288503671793015,0.0131499943107921,0.697069706970697
0.0288751751939447,0.0131437803040937,0.697169716971697
0.0289000250748019,0.0131375108723048,0.697269726972697
0.0289249168566126,0.0131311862610841,0.697369736973697
0.0289498505592281,0.0131248067126165,0.697469746974697
0.0289748262173879,0.0131183724671018,0.697569756975698
0.0289998438509434,0.0131118837622581,0.697669766976698
0.0290249034896714,0.0131053408333224,0.697769776977698
0.0290500051683114,0.0130987439135465,0.697869786978698
0.0290751489017519,0.013092093232212,0.697969796979698
0.0291003347197696,0.0130853890190966,0.698069806980698
0.0291255626471788,0.0130786314995117,0.698169816981698
0.0291508327038304,0.0130718208982723,0.698269826982698
0.0291761449145386,0.0130649574377119,0.698369836983698
0.0292014992991546,0.013058041336194,0.698469846984698
0.0292268958775296,0.0130510728130745,0.698569856985699
0.0292523346695147,0.0130440520832428,0.698669866986699
0.0292778156999242,0.0130369793596032,0.698769876987699
0.029303338988609,0.0130298548525787,0.698869886988699
0.0293289045603833,0.0130226787720956,0.698969896989699
0.0293545124301355,0.0130154513251031,0.699069906990699
0.0293801626276424,0.0130081727180538,0.699169916991699
0.0294058551628295,0.0130008431539263,0.699269926992699
0.0294315900654738,0.0129934628347067,0.699369936993699
0.0294573673455008,0.0129860319618849,0.699469946994699
0.0294831870277246,0.0129785507329806,0.6995699569957
0.0295090491319963,0.0129710193450169,0.6996699669967
0.0295349536732045,0.0129634379905507,0.6997699769977
0.0295609006860887,0.01295580686065,0.6998699869987
0.0295868901905,0.0129481261443976,0.6999699969997
0.0296129222112526,0.0129403960278986,0.7000700070007
0.029638996783086,0.0129326166967619,0.7001700170017
0.0296651139159261,0.0129247883346112,0.7002700270027
0.0296912736445122,0.0129169111235815,0.7003700370037
0.0297174759936583,0.0129089852443188,0.700470047004701
0.029743720978253,0.0129010108734989,0.700570057005701
0.0297700086280731,0.0128929881887902,0.700670067006701
0.0297963389679327,0.0128849173638909,0.700770077007701
0.0298227120077571,0.012876798572499,0.700870087008701
0.0298491277773234,0.0128686319863277,0.700970097009701
0.0298755862865571,0.012860417775601,0.701070107010701
0.0299020875503467,0.0128521561095506,0.701170117011701
0.0299286315835804,0.0128438471564156,0.701270127012701
0.0299552184011469,0.0128354910814572,0.701370137013701
0.0299818480179344,0.012827088049937,0.701470147014701
0.0300085204438686,0.0128186382261236,0.701570157015702
0.0300352356888749,0.0128101417727971,0.701670167016702
0.0300619937628794,0.0128015988527374,0.701770177017702
0.0300887946708444,0.0127930096262432,0.701870187018702
0.0301156384326214,0.0127843742546054,0.701970197019702
0.0301425250432475,0.0127756928956413,0.702070207020702
0.0301694545225739,0.0127669657066718,0.702170217021702
0.0301964268656377,0.0127581928440253,0.702270227022702
0.0302234420823648,0.0127493744630373,0.702370237023702
0.0302505001826805,0.0127405107185475,0.702470247024703
0.0302776011566595,0.0127316017639065,0.702570257025703
0.0303047450191899,0.0127226477509761,0.702670267026703
0.0303319317702718,0.0127136488331069,0.702770277027703
0.0303591614148682,0.0127046051601756,0.702870287028703
0.0303864339529788,0.012695516884044,0.702970297029703
0.0304137493895667,0.0126863841545888,0.703070307030703
0.0304411077196688,0.0126772071201978,0.703170317031703
0.030468508953211,0.0126679859287626,0.703270327032703
0.0304959530852301,0.0126587207276785,0.703370337033703
0.0305234401206894,0.0126494116633481,0.703470347034703
0.0305509700447002,0.0126400588816779,0.703570357035704
0.030578542867188,0.0126306625265893,0.703670367036704
0.0306061585683018,0.0126212227424997,0.703770377037704
0.0306338171530044,0.0126117396718418,0.703870387038704
0.0306615186064073,0.0126022134570479,0.703970397039704
0.0306892629235477,0.0125926442405505,0.704070407040704
0.0307170500994627,0.0125830321623007,0.704170417041704
0.030744880124227,0.0125733773622496,0.704270427042704
0.0307727529829519,0.0125636799788594,0.704370437043704
0.0308006686657119,0.0125539401510887,0.704470447044705
0.0308286271675442,0.0125441580154144,0.704570457045705
0.0308566284685976,0.0125343337102989,0.704670467046705
0.0308846725539836,0.0125244673737081,0.704770477047705
0.0309127593988883,0.0125145591441042,0.704870487048705
0.0309407782434534,0.0125046100805496,0.704970497049705
0.0309687299115047,0.0124946202589752,0.705070507050705
0.0309966152318303,0.0124845897563045,0.705170517051705
0.0310244350183301,0.0124745186494608,0.705270527052705
0.0310521900700153,0.0124644070138789,0.705370537053705
0.0310798811908605,0.0124542549259859,0.705470547054705
0.0311075091600255,0.012444062462209,0.705570557055706
0.0311350747665965,0.012433829698479,0.705670567056706
0.0311625787698823,0.0124235567097344,0.705770577057706
0.0311900219391176,0.0124132435709135,0.705870587058706
0.031217405018723,0.0124028903579471,0.705970597059706
0.0312447287630446,0.0123924971447811,0.706070607060706
0.0312721400611531,0.0123821939663076,0.706170617061706
0.0312996385755778,0.0123719798756238,0.706270627062706
0.0313272239589223,0.0123618539357521,0.706370637063706
0.0313547495305541,0.0123516851425648,0.706470647064707
0.0313823624028697,0.0123416036857936,0.706570657065707
0.0314099157910174,0.0123314785156528,0.706670667066707
0.0314375568917616,0.0123214398883757,0.706770677067707
0.0314652853477807,0.0123114868922953,0.706870687068707
0.0314929542054874,0.0123014883992136,0.706970697069707
0.0315207108204559,0.012291574777027,0.707070707070707
0.0315484081348803,0.0122816148459243,0.707170717071707
0.0315760468584415,0.01227160873742,0.707270727072707
0.0316036277057833,0.0122615565830283,0.707370737073707
0.0316311513716984,0.0122514585137671,0.707470747074707
0.0316587653904216,0.0122414450216031,0.707570757075708
0.0316864693649289,0.0122315152186906,0.707670767076708
0.0317141159346832,0.0122215377837785,0.707770777077708
0.0317418527927293,0.0122116433289332,0.707870787078708
0.0317695324445345,0.0122017004788091,0.707970797079708
0.0317973026923255,0.012191839916937,0.708070807080708
0.0318251631291521,0.0121820607812777,0.708170817081708
0.0318531133381391,0.0121723622167402,0.708270827082708
0.0318810056163157,0.0121626127209311,0.708370837083708
0.0319088406286979,0.0121528124710225,0.708470847084708
0.0319367664306151,0.012143092345087,0.708570857085709
0.0319647826101547,0.0121334515014331,0.708670867086709
0.031992741236057,0.0121237583185602,0.708770877087709
0.0320208557138539,0.0121139362854163,0.708870887088709
0.0320490599489227,0.0121041937702872,0.708970897089709
0.0320774545273732,0.0120944520472216,0.709070907090709
0.0321057894826974,0.0120846578886585,0.709170917091709
0.0321342769995771,0.0120747356579922,0.709270927092709
0.032162952497544,0.0120648155871382,0.709370937093709
0.0321917148247284,0.0120549748883924,0.709470947094709
0.032220563584106,0.0120452127344557,0.70957095709571
0.0322494983786524,0.0120355283049763,0.70967096709671
0.0322785188063806,0.0120259207875433,0.70977097709771
0.0323076244851547,0.0120163893757011,0.70987098709871
0.0323368150179503,0.0120069332709346,0.70997099709971
0.0323660900275944,0.0119975516816765,0.71007100710071
0.0323954491220254,0.0119882438233074,0.71017101710171
0.0324248919240702,0.0119790089191487,0.71027102710271
0.0324545146823483,0.011969770186683,0.71037103710371
0.0324842196643619,0.0119606034997382,0.71047104710471
0.0325141024239376,0.0119514323666174,0.710571057105711
0.0325441615020113,0.0119422568017126,0.710671067106711
0.032574506899132,0.0119330796571474,0.710771077107711
0.0326051363125587,0.0119239010009121,0.710871087108711
0.0326360474544387,0.0119147209014934,0.710971097109711
0.0326672380518078,0.0119055394268817,0.711071107110711
0.0326985007140528,0.0118964284240858,0.711171117111711
0.0327298351235541,0.0118873871566256,0.711271127112711
0.0327614454699165,0.0118783435422554,0.711371137113711
0.0327932178170877,0.0118692943606118,0.711471147114711
0.0328250587452462,0.0118603139470533,0.711571157115712
0.0328570596990174,0.0118513273954989,0.711671167116712
0.0328892193384441,0.011842334736718,0.711771177117712
0.032921536308681,0.0118333360019763,0.711871187118712
0.0329537472436492,0.0118243453253393,0.711971197119712
0.0329858800243811,0.0118155548680639,0.712071207120712
0.0330178030720561,0.0118068890109142,0.712171217121712
0.0330501450448992,0.0117983304203049,0.712271227122712
0.033082457637943,0.0117898325426536,0.712371237123712
0.0331150374680527,0.011781328513607,0.712471247124712
0.0331478823466316,0.0117728184512795,0.712571257125713
0.0331806948230638,0.0117643688453332,0.712671267126713
0.0332137033997304,0.011756054250979,0.712771277127713
0.0332466788645691,0.0117477986167205,0.712871287128713
0.0332799651398922,0.0117397139108586,0.712971297129713
0.0333133498474683,0.0117317589024182,0.713071307130713
0.0333466993489135,0.0117238600823476,0.713171317131713
0.0333801687219246,0.0117162014356843,0.713271327132713
0.0334139446125948,0.0117087084856296,0.713371337133713
0.0334480245990756,0.0117013798133179,0.713471347134713
0.0334822928495233,0.0116941747922438,0.713571357135714
0.0335165273975696,0.0116868736019552,0.713671367136714
0.0335510121354503,0.0116795575957117,0.713771377137714
0.033585697941332,0.0116724042518186,0.713871387138714
0.03362063017028,0.0116652350656628,0.713971397139714
0.0336556215062228,0.0116579970761859,0.714071407140714
0.0336909012058877,0.0116507611904416,0.714171417141714
0.0337264222318192,0.0116435103884938,0.714271427142714
0.0337620180025407,0.0116361351412599,0.714371437143714
0.0337975628697822,0.0116286299479679,0.714471447144714
0.0338330574538944,0.0116209957986973,0.714571457145715
0.0338685023801906,0.0116132336765795,0.714671467146715
0.0339038982739838,0.0116053445568055,0.714771477147715
0.0339392457407364,0.0115973294086108,0.714871487148715
0.0339745453908731,0.0115891891932907,0.714971497149715
0.0340097978199305,0.0115809248661848,0.715071507150715
0.0340450036333705,0.0115725373756851,0.715171517151715
0.034080163421767,0.0115640276622428,0.715271527152715
0.0341152777657679,0.0115553966608501,0.715371537153715
0.0341503472559469,0.0115466452960776,0.715471547154716
0.0341853724679892,0.0115377744885253,0.715571557155716
0.0342203539676546,0.0115287851513491,0.715671567156716
0.0342555216866117,0.0115197437707369,0.715771577157716
0.0342907368251604,0.0115106874406705,0.715871587158716
0.0343261362276561,0.0115015799267257,0.715971597159716
0.0343614899971696,0.0114923556340343,0.716071607160716
0.0343970268296316,0.0114830818100784,0.716171617161716
0.0344325174484635,0.0114736924634614,0.716271627162716
0.0344679624243876,0.0114641884855031,0.716371637163716
0.0345035895699555,0.011454637677038,0.716471647164716
0.034539170482042,0.0114449734699921,0.716571657165717
0.0345749323776621,0.0114352640354251,0.716671667166717
0.0346108737679747,0.011425509905846,0.716771677167717
0.0346469931839897,0.0114157116102896,0.716871687168717
0.034683063463283,0.0114058018144248,0.716971697169717
0.0347193106218712,0.0113958494277767,0.717071707170717
0.0347555080779779,0.0113857867452927,0.717171717171717
0.0347918812669717,0.0113756830278645,0.717271727172717
0.0348284287546023,0.0113655387767351,0.717371737173717
0.0348651490917309,0.0113553544941405,0.717471747174718
0.0349019106548716,0.0113452399836062,0.717571757175718
0.0349387132802521,0.0113351945816056,0.717671767176718
0.0349756432015533,0.0113253212792231,0.717771777177718
0.0350126131925335,0.0113155149603016,0.717871787178718
0.0350496230894199,0.0113057749871207,0.717971797179718
0.0350866941131624,0.0112960572463088,0.718071807180718
0.0351239863191503,0.0112863479665813,0.718171817181718
0.035161401463717,0.0112768079675995,0.718271827182718
0.0351986868657008,0.0112673881865875,0.718371837183718
0.0352358704855387,0.0112579078663154,0.718471847184718
0.0352730033507809,0.011248497366243,0.718571857185719
0.03531017568024,0.0112391493473758,0.718671867186719
0.0353475672316369,0.0112298074059582,0.718771877187719
0.0353849965598973,0.0112205272266355,0.718871887188719
0.0354226091893207,0.0112113518716574,0.718971897189719
0.0354603632139908,0.0112022226295645,0.719071907190719
0.03549818927376,0.0111930868048085,0.719171917191719
0.0355361956917495,0.0111840544093529,0.719271927192719
0.0355744136988843,0.0111750262094517,0.719371937193719
0.0356126752248468,0.0111659427760241,0.71947194719472
0.0356508664129893,0.0111567385509267,0.71957195719572
0.035688879962528,0.0111475564837563,0.71967196719672
0.0357268484448443,0.0111383114435668,0.71977197719772
0.0357650199802832,0.0111290927762136,0.71987198719872
0.0358032245928103,0.0111198601077981,0.71997199719972
0.0358416302485245,0.0111106536539054,0.72007200720072
0.0358800025293823,0.01110151265493,0.72017201720172
0.0359184067260321,0.0110924305743629,0.72027202720272
0.0359566335768836,0.011083368905312,0.72037203720372
0.0359947989634084,0.0110743931324714,0.72047204720472
0.036033009943213,0.0110653614035204,0.720572057205721
0.0360713984871793,0.0110564313003867,0.720672067206721
0.0361097253633439,0.0110475856651684,0.720772077207721
0.0361477068184296,0.0110385493927704,0.720872087208721
0.0361855449725519,0.0110293581617825,0.720972097209721
0.036223355593038,0.0110202314670968,0.721072107210721
0.0362610933645253,0.0110113486857875,0.721172117211721
0.0362988686498475,0.0110025218581072,0.721272127212721
0.036336441209592,0.0109936274315785,0.721372137213721
0.0363740526677938,0.0109847888772888,0.721472147214722
0.0364118074269588,0.0109759918795342,0.721572157215722
0.0364496566183571,0.0109671928698588,0.721672167216722
0.0364876910017467,0.0109585747067437,0.721772177217722
0.036525626754371,0.010949852613085,0.721872187218722
0.0365636342393634,0.0109414146071966,0.721972197219722
0.0366014497978394,0.0109327879348579,0.722072207220722
0.036639302979332,0.0109242145193606,0.722172217221722
0.0366770868751189,0.0109158794067898,0.722272227222722
0.0367148457087461,0.0109076007262624,0.722372237223722
0.0367527896996249,0.0108994987379321,0.722472247224722
0.0367909127732835,0.010891489827982,0.722572257225723
0.0368289660500677,0.0108837143593956,0.722672267226723
0.0368668771325937,0.0108760558725345,0.722772277227723
0.0369045035933517,0.0108683418270835,0.722872287228723
0.0369419013184767,0.010860672323294,0.722972297229723
0.0369792560657197,0.0108530591458402,0.723072307230723
0.0370162099325499,0.0108452290611003,0.723172317231723
0.037053208851714,0.0108374450887493,0.723272327232723
0.037089931124336,0.0108296057081814,0.723372337233723
0.0371266163248128,0.0108218240886958,0.723472347234723
0.037163264964313,0.0108140998029951,0.723572357235724
0.0371998788741113,0.0108063065779925,0.723672367236724
0.037236540868517,0.0107985588539615,0.723772377237724
0.0372731671704367,0.0107908682999428,0.723872387238724
0.037309518935006,0.0107830123594907,0.723972397239724
0.0373458150566177,0.0107752576011814,0.724072407240724
0.0373821620271184,0.0107675477944612,0.724172417241724
0.0374185986159324,0.0107601117856336,0.724272427242724
0.0374548145038929,0.0107526816353961,0.724372437243724
0.037490880008969,0.0107452435957892,0.724472447244724
0.0375271379914324,0.0107378924519014,0.724572457245725
0.0375634299939169,0.0107306015470239,0.724672467246725
0.0375999128410262,0.0107233962668914,0.724772477247725
0.0376361239994346,0.0107160224687962,0.724872487248725
0.0376723688652073,0.0107085845438301,0.724972497249725
0.0377086471653902,0.0107010830383977,0.725072507250725
0.0377449586171031,0.010693518493941,0.725172517251725
0.0377813219301171,0.010685996848954,0.725272527252725
0.0378176532082318,0.0106784072353896,0.725372537253725
0.0378539527492154,0.0106707503391071,0.725472547254725
0.0378902208458733,0.0106630268395146,0.725572557255726
0.0379264578058993,0.0106552374125459,0.725672567256726
0.0379626639171362,0.0106473827271869,0.725772577257726
0.0379988394674264,0.010639463449446,0.725872587258726
0.0380350688045857,0.0106315895098966,0.725972597259726
0.0380712675559842,0.0106236514072478,0.726072607260726
0.0381075202282475,0.0106157586924186,0.726172617261726
0.0381438265980493,0.0106079109594517,0.726272627262726
0.0381801864420634,0.0106001078068561,0.726372637263726
0.0382165995419263,0.0105923488361188,0.726472647264726
0.0382530656842378,0.0105846336522005,0.726572657265727
0.0382895846357457,0.0105769618650249,0.726672667266727
0.0383261561929754,0.0105693330865007,0.726772677267727
0.0383627801326004,0.0105617469320106,0.726872687268727
0.0383994562412204,0.0105542030214038,0.726972697269727
0.0384361843054347,0.0105467009775072,0.727072707270727
0.0384729641168055,0.0105392404261254,0.727172717271727
0.0385097954619322,0.0105318209970332,0.727272727272727
0.0385466781373401,0.0105244423219906,0.727372737273727
0.0385836119246655,0.0105171040367277,0.727472747274727
0.0386205966303593,0.0105098057794562,0.727572757275728
0.0386576320410208,0.0105025471913654,0.727672767276728
0.0386947179482122,0.0104953279191035,0.727772777277728
0.0387318541633471,0.0104881476093189,0.727872787278728
0.0387690404680619,0.0104810059136229,0.727972797279728
0.0388062766787332,0.0104739024856117,0.728072807280728
0.0388435625869229,0.0104668369828519,0.728172817281728
0.038880897994119,0.0104598090658875,0.728272827282728
0.0389182827117348,0.0104528183967518,0.728372837283728
0.0389557165362956,0.0104458646429368,0.728472847284728
0.0389931992792146,0.0104389474734235,0.728572857285729
0.0390307307469426,0.0104320665611631,0.728672867286729
0.0390683107409675,0.0104252215796032,0.728772877287729
0.0391059390727026,0.0104184122061615,0.728872887288729
0.0391436155535613,0.0104116381202407,0.728972897289729
0.0391813399899945,0.0104048990022365,0.729072907290729
0.0392191121934154,0.010398194537507,0.729172917291729
0.0392569319851631,0.0103915244109141,0.729272927292729
0.0392947991716884,0.0103848883122826,0.729372937293729
0.0393327135693675,0.0103782859319336,0.729472947294729
0.0393706749945765,0.0103717169641583,0.72957295729573
0.0394086832686547,0.0103651811042405,0.72967296729673
0.0394467382079781,0.0103586780509381,0.72977297729773
0.0394848396388488,0.0103522075044977,0.72987298729873
0.0395229873776429,0.0103457691691362,0.72997299729973
0.0395611812556251,0.0103393627510556,0.73007300730073
0.0395994210941345,0.010332987958443,0.73017301730173
0.0396377067194728,0.0103266445029596,0.73027302730273
0.0396760379678677,0.0103203320977552,0.73037303730373
0.039714414665621,0.0103140504584611,0.730473047304731
0.0397528366390345,0.0103077993041828,0.730573057305731
0.0397913037243357,0.010301578355018,0.730673067306731
0.0398298157577521,0.0102953873340423,0.730773077307731
0.0398683725705483,0.01028922596582,0.730873087308731
0.0399069740039146,0.010283093977397,0.730973097309731
0.0399456198891157,0.0102769910983004,0.731073107310731
0.0399843100723047,0.0102709170595464,0.731173117311731
0.0400230443847461,0.0102648715951284,0.731273127312731
0.0400618024442044,0.0102588853444056,0.731373137313731
0.0401005842457166,0.0102529578110973,0.731473147314731
0.0401393897743945,0.0102470885048788,0.731573157315732
0.0401782190302379,0.0102412769374099,0.731673167316732
0.0402170719884328,0.01023552262581,0.731773177317732
0.0402559486489793,0.0102298250921609,0.731873187318732
0.0402948489920262,0.0102241838620187,0.731973197319732
0.0403337730026849,0.0102185984654058,0.732073207320732
0.04037272067103,0.0102130684378038,0.732173217321732
0.0404116919722474,0.0102075933166792,0.732273227322732
0.0404506869063371,0.0102021726454543,0.732373237323732
0.0404897054435223,0.0101968059690398,0.732473247324733
0.0405287475788401,0.0101914928392945,0.732573257325733
0.0405677322349629,0.0101861579838825,0.732673267326733
0.0406066599875759,0.0101808014861789,0.732773277327733
0.0406455314123642,0.0101754234275735,0.732873287328733
0.0406843470800505,0.0101700238899528,0.732973297329733
0.0407231075563942,0.0101646029542104,0.733073307330733
0.0407618134071552,0.0101591607022326,0.733173317331733
0.0408004651881674,0.010153697214913,0.733273327332733
0.0408390634602275,0.0101482125721529,0.733373337333733
0.0408776087642815,0.0101427068553421,0.733473347334733
0.0409161016611259,0.0101371801438857,0.733573357335734
0.0409545426917064,0.0101316325181809,0.733673367336734
0.0409929324068944,0.0101260640566401,0.733773377337734
0.0410312713377098,0.0101204748386682,0.733873387338734
0.0410695600201354,0.0101148649431737,0.733973397339734
0.0411077989951169,0.0101092344485689,0.734073407340734
0.0411459887837486,0.0101035834317774,0.734173417341734
0.0411841299170508,0.0100979119712113,0.734273427342734
0.0412222229161175,0.0100922201442905,0.734373437343734
0.0412602682921178,0.0100865080279384,0.734473447344735
0.0412982665661461,0.0100807756995747,0.734573457345735
0.0413362182444082,0.0100750232351304,0.734673467346735
0.0413741238331103,0.0100692507110326,0.734773477347735
0.0414119838334954,0.010063458202716,0.734873487348735
0.0414497987418442,0.0100576457856151,0.734973497349735
0.0414875690544368,0.0100518135356609,0.735073507350735
0.0415252952576281,0.0100459615272954,0.735173517351735
0.0415629778377729,0.0100400898359533,0.735273527352735
0.041600617281226,0.0100341985360765,0.735373537353735
0.0416382140644165,0.0100282877021073,0.735473547354735
0.0416757686637736,0.0100223574079912,0.735573557355736
0.041713281545801,0.0100164077286668,0.735673567356736
0.0417507531819648,0.0100104387375834,0.735773577357736
0.041788184033806,0.0100044505086869,0.735873587358736
0.0418255745678281,0.00999844311493043,0.735973597359736
0.0418629252406091,0.00999241662976355,0.736073607360736
0.0419002365087268,0.0099863711256432,0.736173617361736
0.0419375088287594,0.00998030667552255,0.736273627362736
0.0419747426523219,0.00997422335285114,0.736373637363736
0.0420119384211039,0.00996812123008589,0.736473647364737
0.0420490965867205,0.00996200037968375,0.736573657365737
0.0420862175759728,0.00995586087360536,0.736673667366737
0.0421233018305506,0.00994970278430765,0.736773677367737
0.0421603497871805,0.00994352618424761,0.736873687368737
0.0421973618776262,0.00993733114488956,0.736973697369737
0.0422343385187636,0.00993111773869043,0.737073707370737
0.0422712801473193,0.00992488603810721,0.737173717371737
0.0423081871851316,0.00991863611559681,0.737273727372737
0.0423450600441132,0.00991236804361616,0.737373737373737
0.0423818991411398,0.00990608189511849,0.737473747374737
0.0424187048930866,0.00989977774256072,0.737573757375738
0.042455477706904,0.00989345565889611,0.737673767376738
0.0424922179895415,0.00988711571658155,0.737773777377738
0.042528926152912,0.00988075798906654,0.737873787378738
0.0425656025890771,0.0098743825498006,0.737973797379738
0.0426022477000237,0.00986798947322581,0.738073807380738
0.0426388618827762,0.00986157883279162,0.738173817381738
0.0426754455393218,0.00985515070145127,0.738273827382738
0.0427119990517964,0.00984870515364684,0.738373837383738
0.0427485228172242,0.00984224226382033,0.738473847384738
0.0427850172177411,0.00983576210591759,0.738573857385739
0.0428214826454087,0.00982926475537317,0.738673867386739
0.0428579194774001,0.00982275028613292,0.738773877387739
0.0428943280958512,0.00981621877363139,0.738873887388739
0.0429307088828979,0.00980967029181442,0.738973897389739
0.0429670622157133,0.00980310491661287,0.739073907390739
0.0430033884665075,0.00979652272246879,0.739173917391739
0.0430396880025283,0.00978992378481684,0.739273927392739
0.0430759612009486,0.00978330817859535,0.739373937393739
0.0431122084190904,0.00977667597923891,0.739473947394739
0.0431484300242011,0.00977002726168589,0.73957395739574
0.0431846263736026,0.00976336210037834,0.73967396739674
0.0432207978295796,0.00975668057124714,0.73977397739774
0.043256944749454,0.00974998274923068,0.73987398739874
0.0432930674855849,0.00974326870926725,0.73997399739974
0.0433291663853684,0.00973653852728775,0.74007400740074
0.0433652418011638,0.00972979228021568,0.74017401740174
0.0434012940754046,0.0097230300439819,0.74027402740274
0.0434373235554868,0.0097162518955099,0.74037403740374
0.0434733305788813,0.00970945791221941,0.74047404740474
0.0435093154830587,0.0097026481705376,0.740574057405741
0.0435452786104524,0.00969582274788421,0.740674067406741
0.0435812202886076,0.00968898172217529,0.740774077407741
0.0436171408450693,0.00968212517182312,0.740874087408741
0.0436530406222709,0.00967525317573632,0.740974097409741
0.0436889199378319,0.00966836581331968,0.741074107410741
0.0437247791192974,0.00966146316397813,0.741174117411741
0.0437606184942124,0.00965454530761275,0.741274127412741
0.0437964383801964,0.00964761232362846,0.741374137413741
0.0438322390948689,0.0096406642944078,0.741474147414741
0.0438680209558492,0.00963370129935559,0.741574157415742
0.0439037842658684,0.0096267234208544,0.741674167416742
0.0439395293425461,0.00961973074079053,0.741774177417742
0.0439752684886729,0.0096127475277714,0.741874187418742
0.0440110019325382,0.0096057737475537,0.741974197419742
0.0440467299073934,0.00959880936787923,0.742074207420742
0.0440824526316022,0.00959185435748225,0.742174217421742
0.0441181703334533,0.00958490868608973,0.742274227422742
0.0441538832362731,0.00957797232541364,0.742374237423742
0.044189591553462,0.00957104524865488,0.742474247424742
0.0442252955033834,0.0095641274309994,0.742574257425743
0.0442609953044007,0.00955721884812944,0.742674267426743
0.0442966911599891,0.00955031947771244,0.742774277427743
0.0443323832885115,0.00954342930039342,0.742874287428743
0.0443680718884805,0.00953654829632117,0.742974297429743
0.0444037571633707,0.0095296764486222,0.743074307430743
0.0444394393216202,0.00952281373992664,0.743174317431743
0.0444751185518152,0.00951596015584238,0.743274327432743
0.044510795057431,0.00950911568296986,0.743374337433743
0.0445464690220911,0.00950228030989461,0.743474347434743
0.0445821406443078,0.00949545402569847,0.743574357435744
0.044617810102742,0.00948863682293722,0.743674367436744
0.0446534775959058,0.00948182869367042,0.743774377437744
0.0446891433024601,0.00947502963243897,0.743874387438744
0.0447248074060289,0.00946823963626513,0.743974397439744
0.0447604700902357,0.00946145870266756,0.744074407440744
0.0447961315287787,0.00945468683164625,0.744174417441744
0.0448317918953561,0.0094479240251863,0.744274427442744
0.0448674513686288,0.00944117028676169,0.744374437443744
0.044903110117332,0.0094344256218315,0.744474447444744
0.0449387683151641,0.00942769003635111,0.744574457445745
0.0449744261308603,0.00942096353925354,0.744674467446745
0.0450100837381187,0.00941424614096067,0.744774477447745
0.0450457412858234,0.009407537852887,0.744874487448745
0.0450813989476727,0.00940083868793577,0.744974497449745
0.0451170568775132,0.00939414866198798,0.745074507450745
0.0451527152391178,0.00938746778993204,0.745174517451745
0.0451883741863333,0.0093807960901303,0.745274527452745
0.0452240338779693,0.00937413358193774,0.745374537453745
0.0452596944678728,0.0093674802861981,0.745474547454746
0.0452953561148537,0.00936083622623656,0.745574557455746
0.0453310189677958,0.0093542014258746,0.745674567456746
0.0453666831904718,0.00934757591042247,0.745774577457746
0.045402348926803,0.00934095970618312,0.745874587458746
0.045438016340562,0.0093343528399556,0.745974597459746
0.04547368557567,0.00932775533903539,0.746074607460746
0.0455093567909368,0.00932116723171046,0.746174617461746
0.0455450301253207,0.00931458854924644,0.746274627462746
0.0455807057277062,0.00930801932290906,0.746374637463746
0.0456163837420143,0.00930145958495649,0.746474647464746
0.0456520643121665,0.0092949093691358,0.746574657465747
0.0456877475771211,0.0092883687116755,0.746674667466747
0.0457234336758369,0.00928183765078913,0.746774677467747
0.0457591227472722,0.0092753162251866,0.746874687468747
0.0457948149303855,0.0092688044750666,0.746974697469747
0.0458305103641354,0.00926230244261297,0.747074707470747
0.0458662091825177,0.00925581017149841,0.747174717471747
0.045901911514565,0.00924932770738065,0.747274727472747
0.0459376175041989,0.00924285509740638,0.747374737473747
0.0459733272705265,0.00923639238921852,0.747474747474748
0.0460090409574693,0.00922993963244508,0.747574757475748
0.0460447586890973,0.00922349687869926,0.747674767476748
0.0460804805944434,0.00921706417959419,0.747774777477748
0.0461162067975776,0.00921064159021698,0.747874787478748
0.0461519374225702,0.00920422916615104,0.747974797479748
0.046187672598454,0.00919782696496496,0.748074807480748
0.0462234124393735,0.00919143504422717,0.748174817481748
0.0462591570793243,0.00918505346498023,0.748274827482748
0.0462949066274883,0.00917868228925914,0.748374837483748
0.0463306612128981,0.00917232157959528,0.748474847484748
0.0463664209546614,0.0091659714019939,0.748574857485749
0.0464021859619596,0.00915963182146774,0.748674867486749
0.0464379563588628,0.00915330290600724,0.748774877487749
0.04647373224959,0.00914698472360276,0.748874887488749
0.0465095137482857,0.00914067734621503,0.748974897489749
0.0465453009690942,0.00913438084481208,0.749074907490749
0.0465810940162345,0.00912809529433227,0.749174917491749
0.0466168929939256,0.00912182076921767,0.749274927492749
0.0466526980163118,0.00911555734589547,0.749374937493749
0.0466885091776865,0.00910930510327422,0.74947494749475
0.0467243265872314,0.00910306412125509,0.74957495749575
0.0467601503442025,0.00909683448222062,0.74967496749675
0.046795980542893,0.00909061627004219,0.74977497749775
0.0468318172825592,0.00908440956908747,0.74987498749875
0.046867660662457,0.00907821446670179,0.74997499749975
0.0469035107768796,0.0090720310512231,0.75007500750075
0.0469393677151578,0.00906585941098927,0.75017501750175
0.0469752315715846,0.00905969963681967,0.75027502750275
0.0470111024354906,0.00905355181903725,0.75037503750375
0.0470469804061317,0.00904741605094279,0.75047504750475
0.0470828655579502,0.00904129242732579,0.750575057505751
0.0471187579951648,0.0090351810419833,0.750675067506751
0.0471546577922176,0.00902908199168995,0.750775077507751
0.0471905650483647,0.0090229953747093,0.750875087508751
0.0472264798479738,0.0090169212902974,0.750975097509751
0.047262402265487,0.00901085984019175,0.751075107510751
0.0472983323951974,0.00900481112612979,0.751175117511751
0.0473342703214729,0.00899877525133789,0.751275127512751
0.0473702161286809,0.00899275232202004,0.751375137513751
0.0474061699011892,0.0089867424423951,0.751475147514752
0.0474421317283284,0.00898074571916339,0.751575157515752
0.0474781017043915,0.00897476225803259,0.751675167516752
0.0475140799137464,0.00896879216669558,0.751775177517752
0.0475500664606119,0.00896283555483033,0.751875187518752
0.0475860614194301,0.00895689253211479,0.751975197519752
0.047622064889457,0.00895096321170086,0.752075207520752
0.0476580769550602,0.00894504770525169,0.752175217521752
0.0476940977006076,0.0089391461279043,0.752275227522752
0.0477301272104666,0.00893325859578831,0.752375237523752
0.0477661655690051,0.00892738522652217,0.752475247524752
0.0478022128605907,0.00892152613772432,0.752575257525753
0.047838269169591,0.00891568144899835,0.752675267526753
0.0478743345853365,0.00890985128292551,0.752775277527753
0.0479104091921949,0.00890403576109449,0.752875287528753
0.047946493069571,0.0088982350075754,0.752975297529753
0.0479825863018325,0.00889244914792719,0.753075307530753
0.0480186889783099,0.00888667830721248,0.753175317531753
0.048054801178408,0.00888092261446422,0.753275327532753
0.0480909229815317,0.00887518219772271,0.753375337533753
0.0481270544770114,0.00886945718651717,0.753475347534753
0.048163195749215,0.00886374770988048,0.753575357535754
0.0481993468825099,0.00885805389883065,0.753675367536754
0.048235507961264,0.00885237588587457,0.753775377537754
0.0482716790698447,0.00884671380500793,0.753875387538754
0.0483078602926198,0.00884106779221157,0.753975397539754
0.048344051713957,0.00883543798445889,0.754075407540754
0.0483802534231867,0.00882982452021209,0.754175417541754
0.0484164655046767,0.00882422753842968,0.754275427542754
0.0484526880378317,0.00881864718005532,0.754375437543754
0.0484889211070195,0.00881308358603264,0.754475447544754
0.0485251648065333,0.0088075368978015,0.754575457545755
0.0485614192157779,0.00880200725779444,0.754675467546755
0.048597684424084,0.00879649480943647,0.754775477547755
0.0486339605158189,0.00879099969714515,0.754875487548755
0.0486702475753507,0.00878552206732324,0.754975497549755
0.0487065456820839,0.00878006206736602,0.755075507550755
0.0487428549203863,0.00877461984566128,0.755175517551755
0.0487791753795884,0.00876919555158945,0.755275527552755
0.0488155071341323,0.00876378933601979,0.755375537553755
0.0488518502683855,0.00875840135131031,0.755475547554755
0.0488882048667159,0.00875303175130803,0.755575557555756
0.048924571013491,0.00874768069184492,0.755675567556756
0.04896094877819,0.00874234832974561,0.755775577557756
0.0489973382551064,0.00873703482233095,0.755875587558756
0.049033739518682,0.00873174032841073,0.755975597559756
0.0490701526433591,0.00872646500729092,0.756075607560756
0.0491065777085423,0.00872120902026264,0.756175617561756
0.0491430147985995,0.00871597252762446,0.756275627562756
0.0491794639879727,0.00871075569414148,0.756375637563756
0.0492159253560668,0.00870555868259367,0.756475647564756
0.0492523989773236,0.00870038165824239,0.756575657565757
0.0492888849261856,0.00869522478734159,0.756675667566757
0.0493253832820573,0.00869008823564891,0.756775677567757
0.0493618941144181,0.00868497217189967,0.756875687568757
0.0493984175026727,0.00867987676681435,0.756975697569757
0.0494349535113378,0.0086748021911134,0.757075707570757
0.0494715022148554,0.00866974861750235,0.757175717571757
0.0495080636876674,0.00866471621868687,0.757275727572757
0.0495446379992532,0.00865970516786873,0.757375737573757
0.0495812252240548,0.00865471564023494,0.757475747574757
0.0496178254464399,0.00864974780948364,0.757575757575758
0.0496544387259622,0.00864480185229066,0.757675767576758
0.049691065151952,0.00863987794483554,0.757775777577758
0.0497277047889259,0.00863497626478663,0.757875787578758
0.0497643577262143,0.00863009699080488,0.757975797579758
0.0498010240233709,0.00862524030204755,0.758075807580758
0.0498377037548377,0.00862040638015323,0.758175817581758
0.0498743969900941,0.00861559540824936,0.758275827582758
0.0499111038035818,0.00861080756995974,0.758375837583758
0.0499478242548549,0.00860604305089322,0.758475847584759
0.0499845584133924,0.0086013020381475,0.758575857585759
0.050021306338748,0.00859658472030912,0.758675867586759
0.0500580681053637,0.00859189128646093,0.758775877587759
0.0500948437678304,0.0085872219266783,0.758875887588759
0.0501316333956274,0.00858257683103663,0.758975897589759
0.0501684370483083,0.00857795619110016,0.759075907590759
0.0502052547903896,0.00857336019793684,0.759175917591759
0.0502420866863876,0.00856878904509599,0.759275927592759
0.0502789328057817,0.00856424292711958,0.759375937593759
0.0503157932031627,0.00855972203954203,0.759475947594759
0.0503526679480098,0.00855522657988299,0.75957595759576
0.0503895571048396,0.00855075674516573,0.75967596759676
0.0504264607332056,0.00854631273638383,0.75977597759776
0.0504633789075499,0.00854189475204946,0.75987598759876
0.0505003116973518,0.00853750299315614,0.75997599759976
0.0505372591720904,0.00853313766020118,0.76007600760076
0.0505742214012452,0.0085287989546744,0.76017601760176
0.0506111984592581,0.0085244870795545,0.76027602760276
0.0506481904056828,0.00852020223732389,0.76037603760376
0.0506851973199241,0.00851594463294632,0.760476047604761
0.0507222192565729,0.0085117144728745,0.760576057605761
0.0507592562900713,0.00850751196306473,0.760676067606761
0.0507963084799729,0.00850333731145855,0.760776077607761
0.0508333759007196,0.00849919072698998,0.760876087608761
0.0508704586118654,0.0084950724200819,0.760976097609761
0.050907556687852,0.00849098260165348,0.761076107610761
0.0509446701882333,0.00848692148262389,0.761176117611761
0.0509817991824885,0.00848288927540112,0.761276127612761
0.0510189437301711,0.00847888619239324,0.761376137613761
0.0510561038957977,0.00847491244799331,0.761476147614761
0.0510932797389219,0.00847096825659447,0.761576157615762
0.0511303371000651,0.00846703191138867,0.761676167616762
0.0511672772943705,0.00846310369227801,0.761776177617762
0.0512041016270553,0.00845918388214231,0.761876187618762
0.0512408113834859,0.00845527276286886,0.761976197619762
0.0512774078490284,0.00845137061882633,0.762076207620762
0.0513138922991235,0.00844747773636847,0.762176217621762
0.051350265979435,0.00844359440135281,0.762276227622762
0.0513865301455521,0.00843972090211823,0.762376237623762
0.0514226860332132,0.00843585752799624,0.762476247624763
0.0514587348682308,0.00843200456782202,0.762576257625763
0.0514946778764175,0.00842816231291214,0.762676267626763
0.0515305162686973,0.00842433105607206,0.762776277627763
0.0515662512460688,0.00842051108861834,0.762876287628763
0.0516018840095308,0.00841670270335643,0.762976297629763
0.0516374157402303,0.00841290619358803,0.763076307630763
0.0516728476143522,0.00840912185211859,0.763176317631763
0.051708180798155,0.00840534997324236,0.763276327632763
0.0517434164578979,0.00840159085125362,0.763376337633763
0.0517785557449513,0.00839784477995039,0.763476347634763
0.0518135997908346,0.0083941120561083,0.763576357635764
0.0518485497369926,0.00839039297501422,0.763676367636764
0.0518834067099818,0.00838668783394008,0.763776377637764
0.0519181718165076,0.00838299693065414,0.763876387638764
0.0519528461831262,0.00837932056093949,0.763976397639764
0.0519874309016548,0.00837565902306065,0.764076407640764
0.0520219270787986,0.00837201261428961,0.764176417641764
0.0520563357964487,0.0083683816333871,0.764276427642764
0.0520906581364965,0.00836476637911399,0.764376437643764
0.0521248951709075,0.00836116714874218,0.764476447644765
0.0521590479666847,0.00835758424202505,0.764576457645765
0.0521931175759425,0.00835401795623456,0.764676467646765
0.052227105055758,0.0083504685901315,0.764776477647765
0.0522610114483202,0.00834693644198036,0.764876487648765
0.0522948377908551,0.00834342180954942,0.764976497649765
0.052328585110663,0.00833992499159948,0.765076507650765
0.0523622544449701,0.008336446286395,0.765176517651765
0.0523958467962625,0.00833298599269681,0.765276527652765
0.0524293631868781,0.00832954440876945,0.765376537653765
0.052462804624266,0.00832612183436625,0.765476547654765
0.0524961721009869,0.00832271856824798,0.765576557655766
0.0525294666145646,0.00831933490818292,0.765676567656766
0.0525626891525968,0.0083159711519393,0.765776577657766
0.0525958406877933,0.00831262759728534,0.765876587658766
0.0526289222077519,0.00830930454198929,0.765976597659766
0.0526619346702939,0.00830600228282679,0.766076607660766
0.0526948790382032,0.00830272111756614,0.766176617661766
0.0527277562693011,0.00829946134248665,0.766276627662766
0.0527605673164457,0.00829622325486035,0.766376637663766
0.0527933131225699,0.00829300714898148,0.766476647664767
0.0528259946306064,0.008289813322122,0.766576657665767
0.0528586127785252,0.00828664206907247,0.766676667666767
0.0528911684894078,0.008283493685616,0.766776677667767
0.0529236626912985,0.00828036846753569,0.766876687668767
0.052956096302316,0.00827726670962211,0.766976697669767
0.0529884702405792,0.0082741887066658,0.767076707670767
0.0530207854093182,0.00827113475296105,0.767176717671767
0.0530530427117635,0.00826810514180957,0.767276727672767
0.0530852430412196,0.00826510016651304,0.767376737673767
0.0531173872909914,0.00826212011938067,0.767476747674767
0.0531494763394951,0.008259165291729,0.767576757675768
0.0531815110750726,0.00825623597586718,0.767676767676768
0.0532134923662146,0.00825333246311186,0.767776777677768
0.0532454210863747,0.00825045504428325,0.767876787678768
0.0532772980990806,0.00824760401020177,0.767976797679768
0.0533091242678603,0.00824477965168765,0.768076807680768
0.0533409004413531,0.00824198225856869,0.768176817681768
0.0533726274731616,0.00823921212017634,0.768276827682768
0.0534043062069622,0.00823646952633833,0.768376837683768
0.0534359374715432,0.00823375476737871,0.768476847684768
0.0534675221155441,0.00823106813262895,0.768576857685769
0.053499060947902,0.00822840990993167,0.768676867686769
0.0535305547974051,0.00822578038712948,0.768776877687769
0.0535620044680276,0.00822317985305763,0.768876887688769
0.0535934107687067,0.00822060859456611,0.768976897689769
0.0536247744984536,0.00821806689751248,0.769076907690769
0.0536560964562799,0.00821555504676168,0.769176917691769
0.0536873774312713,0.0082130733251935,0.769276927692769
0.0537186182125138,0.00821062201717663,0.769376937693769
0.0537498195791674,0.00820820140509462,0.769476947694769
0.0537809823103925,0.00820581176934589,0.76957695769577
0.0538121071605352,0.00820345338933627,0.76967696769677
0.053843194903793,0.00820112654347911,0.76977697769777
0.0538742462845863,0.00819883150820254,0.76987698769877
0.0539052620622242,0.00819656855844593,0.76997699769977
0.0539362429811274,0.00819433796765977,0.77007700770077
0.0539671897807537,0.00819214000681315,0.77017701770177
0.0539981031906351,0.00818997494687515,0.77027702770277
0.0540289839502294,0.00818784305682977,0.77037703770377
0.0540598327841062,0.00818574460367585,0.77047704770477
0.0540906504118717,0.00818367985441226,0.770577057705771
0.0541214375630584,0.00818164907256383,0.770677067706771
0.0541521949374215,0.00817965252165553,0.770777077707771
0.0541829232545676,0.00817769046173821,0.770877087708771
0.0542136232043265,0.00817576315335913,0.770977097709771
0.0542442954914162,0.00817387085508034,0.771077107710771
0.0542749408007039,0.00817201382347881,0.771177117711771
0.0543055598269818,0.00817019231314641,0.771277127712771
0.0543361532551172,0.00816840657668984,0.771377137713771
0.0543667217600513,0.00816665686621952,0.771477147714771
0.054397266026651,0.00816494342987567,0.771577157715772
0.0544277867199319,0.00816326651480592,0.771677167716772
0.0544582845148356,0.00816162636815792,0.771777177717772
0.054488760071415,0.00816002323360533,0.771877187718772
0.0545192140497228,0.0081584573548218,0.771977197719772
0.0545496471048493,0.00815692897299962,0.772077207720772
0.0545800598869217,0.00815543832833851,0.772177217721772
0.0546104530361418,0.00815398565855679,0.772277227722772
0.0546408271927112,0.00815257120137273,0.772377237723772
0.0546711829819434,0.00815119519053441,0.772477247724772
0.0547015210490026,0.00814985785929362,0.772577257725773
0.0547318420092768,0.00814855943891703,0.772677267726773
0.0547621464831164,0.00814730015868617,0.772777277727773
0.0547924350859089,0.0081460802478826,0.772877287728773
0.0548227084280793,0.00814489993380269,0.772977297729773
0.0548529671150899,0.00814375944126152,0.773077307730773
0.0548832117474396,0.00814265899457779,0.773177317731773
0.0549134429206651,0.00814159881757395,0.773277327732773
0.0549436612203772,0.00814057913159109,0.773377337733773
0.0549738672371496,0.00813960015747396,0.773477347734774
0.0550040615466675,0.00813866211308966,0.773577357735774
0.0550342447395047,0.00813776521481645,0.773677367736774
0.0550642586113975,0.00813668577865942,0.773777377737774
0.0550941048745132,0.00813542562646392,0.773877387738774
0.055123785221168,0.00813398656469055,0.773977397739774
0.0551533013734549,0.00813237038540781,0.774077407740774
0.05518265502369,0.00813057886480327,0.774177417741774
0.0552118478592267,0.00812861376864251,0.774277427742774
0.0552408815525298,0.00812647684681023,0.774377437743774
0.0552697577611758,0.00812416983728035,0.774477447744774
0.0552984781328158,0.00812169446214586,0.774577457745775
0.0553272026980251,0.00811927686496723,0.774677467746775
0.0553557735651968,0.00811669263718021,0.774777477747775
0.0553843506855014,0.00811416801614233,0.774877487748775
0.0554129345204797,0.00811170306140723,0.774977497749775
0.0554415255366353,0.00810929783004715,0.775077507750775
0.055469965926729,0.00810672768719396,0.775177517751775
0.0554982572689322,0.00810399431374939,0.775277527752775
0.055526559305978,0.00810132417535986,0.775377537753775
0.0555548724696301,0.00809871730080971,0.775477547754776
0.0555830390469427,0.00809594882446037,0.775577557755776
0.0556112186714667,0.00809324534347267,0.775677567756776
0.0556392536749215,0.00809038188104131,0.775777577757776
0.0556671455858507,0.00808736007786922,0.775877587758776
0.0556948959129466,0.00808418156473383,0.775977597759776
0.055722664101174,0.00808107309909448,0.776077607760776
0.0557504505078545,0.00807803465266315,0.776177617761776
0.0557781015689463,0.00807508434165932,0.776277627762776
0.0558056188179558,0.00807222177501406,0.776377637763776
0.0558330037635753,0.00806944656016957,0.776477647764776
0.0558604116572003,0.00806674072234628,0.776577657765777
0.055887842821413,0.0080641042317674,0.776677667766777
0.0559151439700883,0.0080615542115953,0.776777677767777
0.0559423165920675,0.00805909026381313,0.776877687768777
0.0559695156360148,0.00805669523250396,0.776977697769777
0.05599674138481,0.00805436908143932,0.777077707770777
0.0560240195209635,0.00805226350963945,0.777177717771777
0.0560513501635826,0.00805037710220894,0.777277727772777
0.0560787080718464,0.00804855716756678,0.777377737773777
0.056106093523672,0.00804680368486919,0.777477747774778
0.056133506782088,0.00804511662781335,0.777577757775778
0.0561607906056148,0.00804327026971423,0.777677767776778
0.0561880126025303,0.00804163610324496,0.777777777777778
0.0562151689862151,0.00803997238873738,0.777877787778778
0.0562421992253496,0.00803815049229883,0.777977797779778
0.0562691046698165,0.00803617203081081,0.778077807780778
0.056295795438274,0.00803418223973771,0.778177817781778
0.0563223647966962,0.00803203799578452,0.778277827782778
0.0563488192364307,0.00802998027385129,0.778377837783778
0.0563750638140755,0.0080279126838787,0.778477847784778
0.0564011018199696,0.00802583790032184,0.778577857785779
0.056427018986551,0.00802385570432386,0.778677867786779
0.0564528849667726,0.00802196245963836,0.778777877787779
0.0564787995328447,0.00802021951595121,0.778877887788779
0.0565045225743877,0.00801829288251347,0.778977897789779
0.056529977028982,0.00801646906050697,0.779077907790779
0.0565550843900324,0.00801464426579094,0.779177917791779
0.0565799971942807,0.00801281190676914,0.779277927792779
0.0566049940287249,0.0080112732325879,0.779377937793779
0.0566299755330677,0.00800986051883687,0.77947794779478
0.0566546132540571,0.00800844063085647,0.77957795779578
0.0566789073753164,0.00800700956813049,0.77967796779678
0.0567031354168415,0.00800564006402441,0.77977797779778
0.0567272679045398,0.00800411837702473,0.77987798779878
0.0567512045202926,0.00800247519711095,0.77997799779978
0.0567749589465505,0.00800082331095026,0.78007800780078
0.0567986588315933,0.00799940242693512,0.78017801780178
0.056822020258371,0.00799770662591503,0.78027802780278
0.0568453316650479,0.00799624167468242,0.78037803780378
0.0568682886481195,0.00799466071195264,0.78047804780478
0.0568910738387704,0.00799307174620525,0.780578057805781
0.0569136891476801,0.00799147506826056,0.780678067806781
0.0569361363515324,0.00798976235996003,0.780778077807781
0.0569585085922313,0.00798796278373215,0.780878087808781
0.0569808628278776,0.00798615151662704,0.780978097809781
0.0570031736439524,0.00798439406120491,0.781078107810781
0.0570254394225814,0.00798263376308872,0.781178117811781
0.0570476714094785,0.00798110235941525,0.781278127812781
0.0570697731525495,0.00797970506459972,0.781378137813781
0.0570918443048969,0.0079785333723991,0.781478147814782
0.0571138570599306,0.00797756600032499,0.781578157815782
0.0571359785301471,0.00797663686963282,0.781678167816782
0.0571579742478748,0.00797583676241345,0.781778177817782
0.0571800772266839,0.00797502416828308,0.781878187818782
0.0572020103436029,0.0079742236536175,0.781978197819782
0.0572238220256727,0.00797355077829867,0.782078207820782
0.0572454904216675,0.00797297660272807,0.782178217821782
0.0572671035518777,0.00797245937036973,0.782278227822782
0.0572886522500045,0.00797197128158118,0.782378237823782
0.0573103144871596,0.00797147115203772,0.782478247824782
0.0573319706399171,0.00797095905915914,0.782578257825783
0.0573534798936783,0.00797043638111605,0.782678267826783
0.0573751045227052,0.00796990338490731,0.782778277827783
0.0573968126211315,0.00796926486757637,0.782878287828783
0.0574184573644026,0.00796866007200181,0.782978297829783
0.0574397063042095,0.00796800888711383,0.783078307830783
0.0574609904402218,0.00796748390434461,0.783178317831783
0.0574822222037643,0.00796685155478636,0.783278327832783
0.0575032103085222,0.00796618781152304,0.783378337833783
0.0575241204476306,0.00796556753845188,0.783478347834783
0.0575448646553896,0.00796509835050208,0.783578357835784
0.0575654089365924,0.00796468286703872,0.783678367836784
0.0575855665756669,0.00796421690094121,0.783778377837784
0.0576056399413679,0.00796378600499395,0.783878387838784
0.0576258636403254,0.00796356984858007,0.783978397839784
0.0576460017408408,0.00796356677263419,0.784078407840784
0.0576659796420454,0.00796370945076571,0.784178417841784
0.0576857513784494,0.00796391257981927,0.784278427842784
0.0577054906184131,0.00796399746907674,0.784378437843784
0.0577250015296938,0.00796404412290762,0.784478447844784
0.0577443535667324,0.00796408911171778,0.784578457845785
0.0577637516337774,0.00796406423715192,0.784678467846785
0.0577831167378787,0.00796390083137355,0.784778477847785
0.0578024922539427,0.00796372626325657,0.784878487848785
0.0578217034317173,0.00796350045021879,0.784978497849785
0.057840891021285,0.00796315679143153,0.785078507850785
0.0578600928938022,0.00796289658268859,0.785178517851785
0.057879421412113,0.00796264798293658,0.785278527852785
0.0578987207789135,0.00796235913484471,0.785378537853785
0.0579181310792702,0.00796224366230805,0.785478547854785
0.0579377112514426,0.00796234076552225,0.785578557855786
0.0579572627683849,0.00796239690376771,0.785678567856786
0.0579768236302871,0.00796244497398284,0.785778577857786
0.0579963650429607,0.00796236866243569,0.785878587858786
0.0580159300785811,0.00796229849583236,0.785978597859786
0.0580353365476532,0.00796217541630985,0.786078607860786
0.0580546910412797,0.0079621631929238,0.786178617861786
0.0580739510282309,0.00796205079037763,0.786278627862786
0.0580929379269706,0.00796184074317537,0.786378637863786
0.0581119146867017,0.0079615042174262,0.786478647864786
0.0581308725083732,0.00796104109203769,0.786578657865787
0.0581497844042571,0.00796058112745897,0.786678667866787
0.0581686050441023,0.00796011633208693,0.786778677867787
0.0581874581506109,0.0079596663561437,0.786878687868787
0.0582063479322404,0.00795920329676046,0.786978697869787
0.0582251466563436,0.00795864310786016,0.787078707870787
0.0582437196324217,0.00795802379062504,0.787178717871787
0.0582622808516172,0.0079572837958645,0.787278727872787
0.058280696323187,0.00795650390958972,0.787378737873787
0.0582990754571066,0.00795571872105522,0.787478747874787
0.0583173673598214,0.00795483862782865,0.787578757875788
0.0583355726764962,0.00795386433859846,0.787678767876788
0.0583539021823764,0.00795278594860048,0.787778777877788
0.0583721447895599,0.00795161487476522,0.787878787878788
0.0583903011382482,0.00795035181337406,0.787978797879788
0.0584085829962479,0.0079489869455194,0.788078807880788
0.0584269798076749,0.00794759409886505,0.788178817881788
0.0584454174332015,0.00794623253276384,0.788278827882788
0.0584638394755238,0.00794495894278413,0.788378837883788
0.0584822928182504,0.00794378994042324,0.788478847884789
0.0585005517530588,0.00794267297802431,0.788578857885789
0.0585187644990509,0.00794154611780923,0.788678867886789
0.0585369388627176,0.00794047608318796,0.788778877887789
0.0585548604310778,0.00793949886739228,0.788878887888789
0.0585727773592164,0.00793859239587028,0.788978897889789
0.0585907420841195,0.00793771913146193,0.789078907890789
0.0586085905603035,0.0079368195835477,0.789178917891789
0.0586261651889667,0.00793562267037749,0.789278927892789
0.0586439189798145,0.00793445475189298,0.789378937893789
0.0586616281600179,0.00793305370767909,0.789478947894789
0.0586793460995702,0.00793155163814708,0.78957895789579
0.058697198248229,0.00792995017357799,0.78967896789679
0.0587151359010367,0.00792830707108396,0.78977897789779
0.0587330886556568,0.00792666309315132,0.78987898789879
0.0587512149942699,0.00792513786469475,0.78997899789979
0.0587692437740833,0.00792365102848938,0.79007900790079
0.0587870644784165,0.00792222808391806,0.79017901790179
0.0588044849723154,0.00792072319303201,0.79027902790279
0.0588219214117033,0.00791912327239122,0.79037903790379
0.0588394223079886,0.00791758470143631,0.790479047904791
0.0588568488068802,0.00791608853615212,0.790579057905791
0.0588740219050034,0.00791464972847431,0.790679067906791
0.0588913930587056,0.00791346263867822,0.790779077907791
0.0589085949262031,0.0079124001906953,0.790879087908791
0.0589257462673938,0.00791137753596313,0.790979097909791
0.058942955003412,0.00791028417864481,0.791079107910791
0.0589604639741792,0.00790920709386429,0.791179117911791
0.0589780585582771,0.00790808234184832,0.791279127912791
0.0589955607151146,0.00790663976095069,0.791379137913791
0.0590132042076451,0.00790535952230257,0.791479147914791
0.0590307943649219,0.00790420878008244,0.791579157915792
0.0590485569498583,0.00790318379779522,0.791679167916792
0.0590662862244547,0.00790220534278737,0.791779177917792
0.0590841204276145,0.00790127312026837,0.791879187918792
0.0591020247204543,0.00790035544372768,0.791979197919792
0.0591200277383525,0.00789946674648794,0.792079207920792
0.0591382032682781,0.00789870444987912,0.792179217921792
0.0591564019893865,0.00789785527243961,0.792279227922792
0.0591745976831843,0.00789692156207198,0.792379237923792
0.0591928176996844,0.00789590369446047,0.792479247924793
0.0592111185354462,0.00789499926562858,0.792579257925793
0.0592295577788469,0.00789411673765041,0.792679267926793
0.0592480973651802,0.00789326402570196,0.792779277927793
0.0592666712296001,0.00789242746817658,0.792879287928793
0.0592852697045647,0.00789174176599473,0.792979297929793
0.0593039600757698,0.00789098364062261,0.793079307930793
0.0593226680897427,0.0078903602201412,0.793179317931793
0.0593413945057926,0.00788986954275412,0.793279327932793
0.0593602328380338,0.00788939132448627,0.793379337933793
0.0593790761281163,0.0078887988892712,0.793479347934793
0.0593980626298315,0.00788820243765888,0.793579357935794
0.0594171923531054,0.00788759969370749,0.793679367936794
0.059436348126137,0.00788715235996106,0.793779377937794
0.0594555115667008,0.00788658278540597,0.793879387938794
0.0594747879011283,0.00788602568684367,0.793979397939794
0.0594941772187499,0.00788547989950411,0.794079407940794
0.0595136616038437,0.00788485285567954,0.794179417941794
0.0595332432698199,0.00788413912358111,0.794279427942794
0.0595529831946506,0.00788350443505339,0.794379437943794
0.0595728182613954,0.00788278780517374,0.794479447944795
0.0595927627083388,0.00788208300761121,0.794579457945795
0.0596128551312068,0.00788135338709603,0.794679467946795
0.0596330263584385,0.00788061200175782,0.794779477947795
0.0596533051544452,0.0078798870666258,0.794879487948795
0.0596736756035149,0.00787924846939369,0.794979497949795
0.0596941421275057,0.00787852617397709,0.795079507950795
0.0597147049894464,0.00787772058881472,0.795179517951795
0.0597353452810541,0.00787690639566896,0.795279527952795
0.0597560114387958,0.00787602983049972,0.795379537953795
0.0597767792744642,0.00787506618846903,0.795479547954795
0.0597976260336036,0.00787409393845495,0.795579557955796
0.0598186446050149,0.00787326662415186,0.795679567956796
0.059839819301275,0.00787240056176457,0.795779577957796
0.0598610776009301,0.00787151993007378,0.795879587958796
0.0598825063927513,0.00787078508124465,0.795979597959796
0.0599040386342203,0.00786996222105808,0.796079607960796
0.0599256697843715,0.00786905629097799,0.796179617961796
0.0599474054412479,0.00786806375153262,0.796279627962796
0.0599692407164875,0.00786698955063747,0.796379637963796
0.0599911759971891,0.00786583438904044,0.796479647964797
0.0600132116853397,0.0078645989759262,0.796579657965797
0.0600353481978149,0.00786328402494602,0.796679667966797
0.0600575089833641,0.00786192209358245,0.796779677967797
0.0600797782458815,0.00786047757917641,0.796879687968797
0.0601020721338321,0.00785898873353172,0.796979697969797
0.0601243911137193,0.00785745672538873,0.797079707970797
0.0601468213695962,0.00785584383495615,0.797179717971797
0.060169363422557,0.00785415082650584,0.797279727972797
0.060191930761004,0.00785241876029232,0.797379737973797
0.0602145238613661,0.00785064878371591,0.797479747974797
0.0602371432000725,0.00784884203971031,0.797579757975798
0.0602598711497429,0.0078469616710196,0.797679767976798
0.0602827081818436,0.00784500844042675,0.797779777977798
0.0603056547479899,0.00784298311815894,0.797879787978798
0.0603286276815134,0.00784092646223598,0.797979797979798
0.060351711677626,0.00783879895236134,0.798079807980798
0.0603749144534877,0.00783659693144483,0.798179817981798
0.0603982291306524,0.00783432565708091,0.798279827982798
0.060421570234748,0.00783202848134702,0.798379837983798
0.060445024748839,0.0078296633027923,0.798479847984798
0.0604685931146149,0.00782723090752495,0.798579857985799
0.0604922757638395,0.00782473207520139,0.798679867986799
0.0605160731431654,0.00782216758349305,0.798779877987799
0.0605399929548641,0.00781953353461367,0.798879887988799
0.0605639390049073,0.0078168818424701,0.798979897989799
0.060587911794538,0.00781421356215437,0.799079907990799
0.0606120022572126,0.007811482033384,0.799179917991799
0.0606362178768395,0.00780868325663529,0.799279927992799
0.060660460434566,0.00780587182523285,0.799379937993799
0.060684829409797,0.00780299431161473,0.799479947994799
0.06070922564571,0.00780010663864068,0.7995799579958
0.060733749500126,0.0077971540412731,0.7996799679968
0.0607584011814827,0.0077941373081015,0.7997799779978
0.0607831741785814,0.00779106215528351,0.7998799879988
0.0608080688189671,0.0077879293485797,0.7999799979998
0.0608329905761136,0.00778479314185894,0.8000800080008
0.0608579399959291,0.00778165452668944,0.8001800180018
0.0608830133568099,0.0077784597221576,0.8002800280028
0.0609081147724212,0.00777526491167038,0.8003800380038
0.060933244783709,0.0077720710773667,0.8004800480048
0.0609585009196955,0.00776882249738032,0.800580058005801
0.0609838834185958,0.0077655199404496,0.800680068006801
0.0610092108303724,0.007762184119333,0.800780078007801
0.0610344839887765,0.00775881588614396,0.800880088008801
0.0610598867656936,0.00775539563830324,0.800980098009801
0.0610852356614485,0.00775194487318859,0.801080108010801
0.0611105315395689,0.00774846443497298,0.801180118011801
0.0611357752586201,0.00774495516683681,0.801280128012801
0.0611609676771671,0.00774141791146416,0.801380138013801
0.061186109653775,0.00773785351153918,0.801480148014801
0.0612112020519717,0.00773426280726451,0.801580158015802
0.0612362457303222,0.00773064664082803,0.801680168016802
0.0612612415523545,0.00772700585243241,0.801780178017802
0.0612861903815963,0.00772334128178409,0.801880188018802
0.0613110930865385,0.00771965376858952,0.801980198019802
0.061335950525746,0.00771594415354763,0.802080208020802
0.0613607635726724,0.00771221327586863,0.802180218021802
0.0613855330908456,0.00770846197575515,0.802280228022802
0.0614102599586818,0.00770469109142485,0.802380238023802
0.0614349450446717,0.00770090146308038,0.802480248024802
0.0614595892222689,0.00769709392943562,0.802580258025803
0.0614841933798152,0.00769326932870815,0.802680268026803
0.0615087583907641,0.00768942850110068,0.802780278027803
0.0615332851384948,0.00768557228582337,0.802880288028803
0.0615577745163119,0.00768170152357517,0.802980298029803
0.0615822274075944,0.00767781705406251,0.803080308030803
0.0616066447106101,0.0076739197184807,0.803180318031803
0.0616310273186635,0.00767001035901751,0.803280328032803
0.0616553761349849,0.00766608981686827,0.803380338033803
0.0616796920628047,0.00766215893620585,0.803480348034804
0.0617039760103161,0.00765821856169952,0.803580358035804
0.0617282288956376,0.00765426954000364,0.803680368036804
0.0617524516319253,0.00765031271876511,0.803780378037804
0.0617766451174466,0.0076463489491048,0.803880388038804
0.0618008102703204,0.00764237908313615,0.803980398039804
0.0618249480037023,0.00763840397545398,0.804080408040804
0.0618490592406742,0.00763442448114943,0.804180418041804
0.0618731449142431,0.00763044145829126,0.804280428042804
0.0618972059524532,0.0076264557659409,0.804380438043804
0.0619212432982373,0.00762246826613731,0.804480448044804
0.0619452578994911,0.007618479823401,0.804580458045805
0.0619692507090728,0.00761449130523005,0.804680468046805
0.0619932226848036,0.00761050358110774,0.804780478047805
0.062017174804356,0.00760651752399129,0.804880488048805
0.0620411080305137,0.00760253400981555,0.804980498049805
0.0620650233558378,0.00759855391848568,0.805080508050805
0.0620889217728889,0.00759457813189194,0.805180518051805
0.0621128042841533,0.0075906075363911,0.805280528052805
0.0621366719020431,0.0075866430193325,0.805380538053805
0.0621605256637845,0.00758268547352461,0.805480548054806
0.0621843666016404,0.00757873579425719,0.805580558055806
0.0622081956982462,0.00757479489071599,0.805680568056806
0.0622320139660138,0.00757086367456802,0.805780578057806
0.0622558224123924,0.0075669430629395,0.805880588058806
0.0622795514191686,0.00756304963159552,0.805980598059806
0.062303202589328,0.00755918420287271,0.806080608060806
0.0623267775506703,0.00755534760655187,0.806180618061806
0.062350277935958,0.0075515406783692,0.806280628062806
0.0623737053978047,0.00754776426299389,0.806380638063806
0.0623970615987498,0.00754401921204316,0.806480648064806
0.0624203482311095,0.00754030638408202,0.806580658065807
0.0624435669872,0.00753662664561606,0.806680668066807
0.0624667195791884,0.00753298087109136,0.806780678067807
0.0624898077390934,0.0075293699428944,0.806880688068807
0.0625128332138221,0.00752579475085598,0.806980698069807
0.062535797760207,0.00752225619423614,0.807080708070807
0.0625587031549318,0.00751875518122803,0.807180718071807
0.0625815511945316,0.00751529262995034,0.807280728072807
0.0626043436854671,0.0075118694689437,0.807380738073807
0.0626270824540501,0.00750848663667433,0.807480748074808
0.062649769336518,0.00750514508252665,0.807580758075808
0.0626724061988852,0.00750184576432178,0.807680768076808
0.0626949949071658,0.00749858965129532,0.807780778077808
0.062717537357151,0.00749537772260852,0.807880788078808
0.0627400354495947,0.00749221096834075,0.807980798079808
0.0627624911150277,0.00748909038800072,0.808080808080808
0.062784906298869,0.00748601699102272,0.808180818081808
0.062807282966389,0.00748299179627047,0.808280828082808
0.0628296231076721,0.00748001583302942,0.808380838083808
0.0628519287227283,0.0074770901419996,0.808480848084808
0.0628742018314189,0.00747421577281403,0.808580858085809
0.0628964444684932,0.00747139378552765,0.808680868086809
0.0629186586835895,0.00746862525260236,0.808780878087809
0.0629408465412342,0.00746591125592943,0.808880888088809
0.0629630101158792,0.007463252887822,0.808980898089809
0.0629851515117534,0.00746065125200763,0.809080908090809
0.063007272828123,0.00745810746065075,0.809180918091809
0.0630293761940308,0.00745562263782642,0.809280928092809
0.0630514637434824,0.00745319791703901,0.809380938093809
0.0630735376303349,0.00745083444271119,0.80948094809481
0.0630956000233334,0.0074485333686948,0.80958095809581
0.0631176530912234,0.00744629585975998,0.80968096809681
0.0631396990275641,0.00744412308960979,0.80978097809781
0.0631617400358404,0.00744201624435444,0.80988098809881
0.0631837783344259,0.00743997651705196,0.80998099809981
0.0632058161565823,0.00743800511267113,0.81008100810081
0.0632278557703108,0.00743610324362497,0.81018101810181
0.0632498994386502,0.00743427213423722,0.81028102810281
0.0632719494345644,0.00743251301875717,0.81038103810381
0.0632940080459064,0.00743082714235238,0.81048104810481
0.0633160775605285,0.00742921575862707,0.810581058105811
0.0633381602861348,0.00742768013210375,0.810681068106811
0.0633602585403546,0.00742622153673411,0.810781078107811
0.0633823746507427,0.00742484125589931,0.810881088108811
0.0634045109398918,0.00742354058439486,0.810981098109811
0.0634266697452823,0.00742232082644562,0.811081108110811
0.0634488534043948,0.00742118329719468,0.811181118111811
0.0634710642596727,0.00742012932171063,0.811281128112811
0.0634933093434095,0.00741913098422143,0.811381138113811
0.0635155910526392,0.00741819009366906,0.811481148114812
0.0635379117843961,0.00741730846991378,0.811581158115812
0.0635601074534942,0.00741644538421628,0.811681168116812
0.0635821828142993,0.00741560333832601,0.811781178117812
0.0636041426261408,0.00741478485682137,0.811881188118812
0.0636259916830868,0.00741399248313936,0.811981198119812
0.0636477347692807,0.00741322878453841,0.812081208120812
0.0636693766837537,0.00741249634663943,0.812181218121812
0.0636909222205745,0.00741179777689954,0.812281228122812
0.0637123761837371,0.00741113570361975,0.812381238123812
0.0637337433821988,0.0074105127749522,0.812481248124812
0.0637550286249163,0.00740993165989288,0.812581258125813
0.0637762367258096,0.00740939504728892,0.812681268126813
0.0637973724839101,0.00740890564534244,0.812781278127813
0.0638184407230632,0.0074084661811142,0.812881288128813
0.0638394462373374,0.00740807940300501,0.812981298129813
0.0638603938704294,0.00740774807529666,0.813081308130813
0.0638812884759614,0.00740747498212218,0.813181318131813
0.0639021349025929,0.00740726292548061,0.813281328132813
0.0639229380039461,0.00740711472573345,0.813381338133813
0.0639437026088293,0.00740703322110827,0.813481348134813
0.0639644335609391,0.00740702126670618,0.813581358135814
0.0639851356741952,0.00740708173599061,0.813681368136814
0.0640058137724431,0.0074072175173135,0.813781378137814
0.0640264726844911,0.00740743151490769,0.813881388138814
0.06404711724411,0.00740772665087212,0.813981398139814
0.0640677522701826,0.0074081058607053,0.814081408140814
0.0640883825716659,0.00740857209578677,0.814181418141814
0.0641090129475912,0.00740912832139186,0.814281428142814
0.0641296481721761,0.00740977751470662,0.814381438143814
0.0641502930146748,0.00741052266582044,0.814481448144814
0.064170952224491,0.0074113667767334,0.814581458145815
0.0641916305262139,0.00741231286036377,0.814681468146815
0.0642123326394701,0.0074133639410443,0.814781478147815
0.0642330632640346,0.00741452305402581,0.814881488148815
0.0642538270699064,0.0074157932424997,0.814981498149815
0.0642746287270837,0.00741717755958295,0.815081508150815
0.0642954728708254,0.00741867906682928,0.815181518151815
0.0643163641314277,0.00742030083224411,0.815281528152815
0.0643373071044467,0.00742204593177328,0.815381538153815
0.0643583064052904,0.00742391744831063,0.815481548154815
0.0643793666047011,0.00742591846872017,0.815581558155816
0.0644004922684584,0.00742805208780643,0.815681568156816
0.0644216879424907,0.00743032140235908,0.815781578157816
0.0644429581528752,0.00743272951313801,0.815881588158816
0.0644643074008749,0.00743527952388078,0.815981598159816
0.0644857401778276,0.00743797453981381,0.816081608160816
0.0645072609403312,0.00744081766665981,0.816181618161816
0.0645288741449835,0.00744381201063775,0.816281628162816
0.0645505842136428,0.00744696067796661,0.816381638163816
0.0645723955483163,0.00745026677337655,0.816481648164816
0.0645943125460482,0.00745373339861998,0.816581658165817
0.0646163395691431,0.00745736365346423,0.816681668166817
0.0646384809600546,0.007461160634699,0.816781678167817
0.0646607410562732,0.00746512743365484,0.816881688168817
0.0646831241655127,0.00746926713769207,0.816981698169817
0.0647056345756358,0.00747358283020074,0.817081708170817
0.0647282765596166,0.00747807758811931,0.817181718171817
0.0647510543854664,0.0074827544814383,0.817281728172817
0.0647739722765316,0.00748761657369656,0.817381738173817
0.0647970344561581,0.00749266691900363,0.817481748174817
0.064820245122878,0.00749790856203972,0.817581758175818
0.0648433979977464,0.00750321041579817,0.817681768176818
0.0648664985696241,0.00750857644903329,0.817781778177818
0.0648895522975954,0.00751401061709981,0.817881788178818
0.0649125646060053,0.00751951686344173,0.817981798179818
0.0649355408794958,0.00752509911661463,0.818081808180818
0.064958486482858,0.00753076128978941,0.818181818181818
0.0649814067163667,0.00753650727975973,0.818281828182818
0.0650043068703705,0.00754234096545311,0.818381838183818
0.065027192175665,0.00754826620842731,0.818481848184819
0.0650500678382316,0.00755428685088511,0.818581858185819
0.0650729390193861,0.00756040671418557,0.818681868186819
0.0650958108407423,0.00756662959884389,0.818781878187819
0.065118688374286,0.0075729592815539,0.818881888188819
0.0651415491782175,0.00757939206701177,0.818981898189819
0.0651643992327157,0.00758593164506222,0.819081908190819
0.0651872444782569,0.00759258167329175,0.819181918191819
0.0652100907858383,0.00759934578149518,0.819281928192819
0.0652329439817914,0.00760622756671276,0.819381938193819
0.065255809822969,0.00761323059620795,0.819481948194819
0.0652786940215581,0.00762035840697113,0.81958195819582
0.0653016022301929,0.0076276145042307,0.81968196819682
0.0653245400369901,0.00763500236145314,0.81978197819782
0.0653475129705136,0.00764252541786159,0.81988198819882
0.0653705264948104,0.00765018707793948,0.81998199819982
0.0653935859945228,0.00765799071093448,0.82008200820082
0.0654166968046649,0.00766593965135446,0.82018201820182
0.0654398641709206,0.00767403719797526,0.82028202820282
0.0654630932794201,0.00768228661235161,0.82038203820382
0.0654863892418512,0.00769069111980975,0.820482048204821
0.06550975709546,0.00769925390746238,0.820582058205821
0.0655332017931248,0.00770797812470488,0.820682068206821
0.0655567282232074,0.00771686688222273,0.820782078207821
0.0655803411847394,0.00772592325248789,0.820882088208821
0.0656040454023099,0.00773515026876606,0.820982098209821
0.065627845511178,0.00774455092362805,0.821082108210821
0.0656517460721603,0.00775412816944588,0.821182118211821
0.0656757515567433,0.00776388491839293,0.821282128212821
0.0656998663470828,0.00777382404095498,0.821382138213821
0.0657240947409669,0.0077839483674191,0.821482148214821
0.0657483926686969,0.0077942097789347,0.821582158215822
0.0657727644082097,0.00780461101745095,0.821682168216822
0.0657972141481118,0.0078151547668522,0.821782178217822
0.0658217459727908,0.00782584365543944,0.821882188218822
0.0658463638971552,0.00783668025990044,0.821982198219822
0.0658710718368573,0.00784766710034707,0.822082208220822
0.0658958736132559,0.00785880664279654,0.822182218221822
0.0659207729583799,0.00787010129867535,0.822282228222822
0.0659457735050014,0.0078815534228339,0.822382238223822
0.0659708787915999,0.00789316531404302,0.822482248224823
0.0659960922673239,0.00790493921598632,0.822582258225823
0.0660214172820663,0.00791687731626783,0.822682268226823
0.0660468570765378,0.00792898174591547,0.822782278227823
0.0660724148070819,0.00794125457987765,0.822882288228823
0.066098093525823,0.00795369783354899,0.822982298229823
0.0661238961856293,0.00796631346525196,0.823082308230823
0.0661498256301875,0.007979103376733,0.823182318231823
0.0661758846287423,0.00799206941217002,0.823282328232823
0.0662020758314308,0.00800521335717994,0.823382338233823
0.0662284018040229,0.00801853694080358,0.823482348234823
0.0662548649981436,0.00803204183401708,0.823582358235824
0.0662813536315971,0.00804541419505542,0.823682368236824
0.066307870756508,0.00805865820061438,0.823782378237824
0.0663344193257445,0.00807177796336959,0.823882388238824
0.066361002192919,0.00808477752949508,0.823982398239824
0.0663876221173504,0.00809766088213729,0.824082408240824
0.066414281754139,0.00811043193893364,0.824182418241824
0.0664409836690541,0.00812309455350137,0.824282428242824
0.0664677303286094,0.00813565251692643,0.824382438243824
0.0664945241000624,0.00814810955528195,0.824482448244825
0.0665213672663029,0.00816046933310241,0.824582458245825
0.0665482620109645,0.00817273545288714,0.824682468246825
0.0665752104184251,0.00818491145361165,0.824782478247825
0.0666022144886946,0.00819700081420148,0.824882488248825
0.0666292761473408,0.00820900695849504,0.824982498249825
0.0666563972206755,0.00822093324928829,0.825082508250825
0.0666835794605688,0.0082327829937938,0.825182518251825
0.0667108245295597,0.00824455943967039,0.825282528252825
0.0667381340008572,0.00825626577452708,0.825382538253825
0.0667655093682653,0.00826790512890056,0.825482548254825
0.0667929520412202,0.00827948057625533,0.825582558255826
0.0668204633398277,0.00829099513248729,0.825682568256826
0.0668480445097519,0.00830245175890158,0.825782578257826
0.0668756967172513,0.00831385336121987,0.825882588258826
0.066903394607361,0.00832521170972428,0.825982598259826
0.0669311392421208,0.00833653027192587,0.826082608260826
0.0669589316140916,0.00834781246223376,0.826182618261826
0.066986772621541,0.00835906164394015,0.826282628262826
0.0670146630833315,0.00837028113070928,0.826382638263826
0.0670426037339579,0.00838147418508839,0.826482648264827
0.0670705952384364,0.00839264402049306,0.826582658265827
0.0670986381774147,0.00840379380319215,0.826682668266827
0.0671267330521361,0.00841492665081914,0.826782678267827
0.0671548802894017,0.00842604563634221,0.826882688268827
0.0671830802465335,0.00843715378657545,0.826982698269827
0.0672113332064112,0.0084482540851566,0.827082708270827
0.067239650757182,0.00845921483366157,0.827182718271827
0.0672680328839575,0.00847003955071834,0.827282728272827
0.0672964795172585,0.00848073172815572,0.827382738273827
0.0673249905479031,0.00849129483199603,0.827482748274827
0.0673535658319704,0.00850173230295118,0.827582758275828
0.067382205190799,0.00851204755741544,0.827682768276828
0.0674109083861746,0.00852224398349501,0.827782778277828
0.0674396751302545,0.008532324942497,0.827882788278828
0.0674685051203075,0.00854229377587734,0.827982798279828
0.067497397999012,0.00855215380474434,0.828082808280828
0.067526353384232,0.00856190832985896,0.828182818281828
0.0675553708640547,0.00857156063361967,0.828282828282828
0.0675844499868649,0.00858111398204776,0.828382838283828
0.0676135902762336,0.00859057162230584,0.828482848284828
0.0676427457368939,0.00859983649783007,0.828582858285829
0.0676719167112792,0.00860891290591234,0.828682868286829
0.0677011035368603,0.00861780514086691,0.828782878287829
0.0677303065262939,0.00862651748757868,0.828882888288829
0.0677595259723851,0.00863505422696237,0.828982898289829
0.0677887621679397,0.00864341963298462,0.829082908290829
0.0678180153759861,0.00865161797663461,0.829182918291829
0.0678472858446646,0.00865965352294595,0.829282928292829
0.0678765738121897,0.00866753053397465,0.829382938293829
0.0679058794969249,0.00867525326830281,0.829482948294829
0.0679352031172334,0.00868282598203107,0.82958295829583
0.0679645448666646,0.00869025292828236,0.82968296829683
0.0679939049238797,0.00869753836067594,0.82978297829783
0.0680232834625764,0.00870468652985341,0.82988298829883
0.0680526806415648,0.00871170168596,0.82998299829983
0.0680820966097288,0.00871858807814846,0.83008300830083
0.0681115315010642,0.00872534995408266,0.83018301830183
0.0681409854495667,0.00873199156291533,0.83028302830283
0.0681704585644179,0.00873851715280665,0.83038303830383
0.0681999509547996,0.00874493097241302,0.83048304830483
0.068229462715005,0.00875123727039091,0.830583058305831
0.0682589939393275,0.00875744029688563,0.830683068306831
0.0682885447022089,0.00876354430104983,0.830783078307831
0.0683181150830544,0.00876955353302885,0.830883088308831
0.0683477051364545,0.00877547224247167,0.830983098309831
0.0683773149318887,0.00878130467902733,0.831083108310831
0.0684069445140221,0.00878705509184851,0.831183118311831
0.0684365939324829,0.00879272772959163,0.831283128312831
0.0684662632220106,0.0087983268384318,0.831383138313831
0.0684959524173448,0.00880385666404773,0.831483148314831
0.0685256615482625,0.00880932144715539,0.831583158315832
0.0685553906395774,0.00881472542698191,0.831683168316832
0.0685851397061783,0.00882007283630272,0.831783178317832
0.0686149087778417,0.00882536790293053,0.831883188318832
0.0686446978545677,0.0088306148492189,0.831983198319832
0.0686745069611704,0.0088358178875958,0.832083208320832
0.068704336092687,0.00884098122155616,0.832183218321832
0.0687341852689687,0.0088461090421879,0.832283228322832
0.0687640544900153,0.0088512055281719,0.832383238323832
0.0687939437657527,0.00885627484280443,0.832483248324832
0.0688238531011435,0.0088613211330044,0.832583258325833
0.0688537825061134,0.00886634852931357,0.832683268326833
0.0688837319856253,0.00887136114192609,0.832783278327833
0.0689137015595301,0.00887636306068872,0.832883288328833
0.0689436912427166,0.00888135835063415,0.832983298329833
0.0689737010500729,0.0088863510504922,0.833083308330833
0.0690035742711395,0.00889125107147574,0.833183318331833
0.0690333130597734,0.00889606343792749,0.833283328332833
0.069062919579757,0.00890079313647282,0.833383338333833
0.0690923959700589,0.00890544511056074,0.833483348334834
0.0691217443746102,0.00891002426046382,0.833583358335834
0.0691509669274167,0.0089145354373229,0.833683368336834
0.0691800657525586,0.00891898344165826,0.833783378337834
0.0692090429890042,0.00892337301989552,0.833883388338834
0.0692379007558709,0.00892770885890674,0.833983398339834
0.0692666411772388,0.00893199558601029,0.834083408340834
0.0692952663771878,0.00893623776202299,0.834183418341834
0.0693237784897238,0.0089404398807638,0.834283428342834
0.0693521796438896,0.0089446063645873,0.834383438343834
0.0693804719736908,0.00894874156239854,0.834483448344834
0.069408657618096,0.0089528497456829,0.834583458345835
0.069436738735925,0.00895693510900222,0.834683468346835
0.0694647174760716,0.00896100176503217,0.834783478347835
0.0694925930990784,0.00896493254494964,0.834883488348835
0.0695203676793971,0.00896873255200598,0.834983498349835
0.069548043316294,0.00897240680409219,0.835083508350835
0.0695756221239234,0.00897596023076142,0.835183518351835
0.0696031062263655,0.00897939767471775,0.835283528352835
0.0696304977526632,0.00898272389032736,0.835383538353835
0.0696577988665988,0.00898594354163334,0.835483548354836
0.0696850117369178,0.00898906120384469,0.835583558355836
0.0697121385522168,0.00899208136234352,0.835683568356836
0.0697391815159805,0.00899500841318163,0.835783578357836
0.0697661428515454,0.0089978466605988,0.835883588358836
0.0697930248020985,0.00900060031801559,0.835983598359836
0.0698198296207531,0.00900327350108533,0.836083608360836
0.0698465597045433,0.00900587023563449,0.836183618361836
0.0698732174455407,0.00900839442887868,0.836283628362836
0.0698998052606307,0.00901084984659347,0.836383638363836
0.0699263255617361,0.00901324005554607,0.836483648364836
0.0699527807458911,0.00901556830389163,0.836583658365837
0.0699791732299814,0.00901783717625845,0.836683668366837
0.070005441048437,0.00901989821681868,0.836783678367837
0.0700315760622595,0.00902179053594124,0.836883688368837
0.0700576545447825,0.00902359178612291,0.836983698369837
0.0700836796771633,0.00902531862650387,0.837083708370837
0.0701096520003474,0.00902697926010278,0.837183718371837
0.0701355717376612,0.00902857993856373,0.837283728372837
0.0701614390677655,0.00903012617456929,0.837383738373837
0.0701872541891725,0.009031623131917,0.837483748374838
0.0702130173400968,0.00903307578333634,0.837583758375838
0.0702387288133437,0.00903448899535291,0.837683768376838
0.070264388946384,0.00903586756848689,0.837783778377838
0.0702899981163908,0.00903721626752636,0.837883788378838
0.0703155567352768,0.00903853983840069,0.837983798379838
0.0703410652645827,0.0090398430190988,0.838083808380838
0.0703665241857007,0.00904113055009103,0.838183818381838
0.0703919340246877,0.00904240717631418,0.838283828382838
0.0704172953324152,0.0090436776521344,0.838383838383838
0.0704426087044195,0.00904494674581376,0.838483848384838
0.0704678747610512,0.00904621923752495,0.838583858385839
0.0704930941375491,0.00904749991984774,0.838683868386839
0.0705182675187803,0.00904879359975403,0.838783878387839
0.0705433955995372,0.00905010509711896,0.838883888388839
0.0705684790944636,0.00905143924174336,0.838983898389839
0.0705935187579058,0.00905280087087217,0.839083908390839
0.0706185153442098,0.00905419482770577,0.839183918391839
0.0706434696374988,0.0090556259579259,0.839283928392839
0.0706683824318214,0.00905709910671803,0.839383938393839
0.0706932545510029,0.00905861911628997,0.83948394839484
0.0707180868238317,0.00906019081942018,0.83958395839584
0.0707428800790961,0.00906181904045036,0.83968396839684
0.0707676351803238,0.00906350858883377,0.83978397839784
0.0707923529761544,0.00906526425417252,0.83988398839884
0.0708170343350786,0.00906709080522488,0.83998399839984
0.0708416801305499,0.00906899298345373,0.84008400840084
0.0708662912409845,0.00907097549955253,0.84018401840184
0.0708908685398359,0.0090730430289789,0.84028402840284
0.0709154129154461,0.00907520020947309,0.84038403840384
0.0709399252561569,0.00907745163708783,0.84048404840484
0.0709644064403848,0.00907980186072919,0.840584058405841
0.0709888573614343,0.00908225538017148,0.840684068406841
0.0710132788977216,0.00908481664307959,0.840784078407841
0.0710376719326261,0.00908749004153499,0.840884088408841
0.0710620373445639,0.00909027990756925,0.840984098409841
0.0710863760069884,0.0090931905126677,0.841084108410841
0.0711106887933534,0.00909622606032523,0.841184118411841
0.0711349765572609,0.00909939069001666,0.841284128412841
0.0711592401672017,0.00910268847024858,0.841384138413841
0.0711834804767781,0.00910612340004846,0.841484148414842
0.071207698324704,0.00910969940449788,0.841584158415842
0.071231894549693,0.009113420335229,0.841684168416842
0.0712560699904593,0.00911728996695047,0.841784178417842
0.0712802254708281,0.00912131199496606,0.841884188418842
0.071304361789811,0.00912549003467851,0.841984198419842
0.0713284797364938,0.00912982761761902,0.842084208420842
0.0713525800900366,0.00913432819641034,0.842184218421842
0.0713766636147113,0.00913899513831489,0.842284228422842
0.0714007310698269,0.00914383172970144,0.842384238423842
0.0714247832047668,0.0091488411725711,0.842484248424842
0.071448820754026,0.00915402658604614,0.842584258425843
0.0714728444471365,0.00915939100488115,0.842684268426843
0.0714968550086679,0.0091649373804556,0.842784278427843
0.0715208531433383,0.00917066858077394,0.842884288428843
0.0715448395657913,0.00917658739145797,0.842984298429843
0.0715688149559313,0.00918269651475444,0.843084308430843
0.0715927800135135,0.00918899857201638,0.843184318431843
0.0716167354085164,0.009195496101718,0.843284328432843
0.0716406818158813,0.00920219156243236,0.843384338433843
0.0716646198906986,0.00920908732985372,0.843484348434843
0.0716885502830953,0.00921618570126401,0.843584358435844
0.0717124736481618,0.00922348889553286,0.843684368436844
0.071736390611211,0.00923099905063619,0.843784378437844
0.0717602130278827,0.0092386564739684,0.843884388438844
0.0717839420594729,0.00924646367720452,0.843984398439844
0.0718075788573521,0.00925442309410361,0.844084408440844
0.0718311245530397,0.00926253708150127,0.844184418441844
0.0718545802830176,0.00927080791930958,0.844284428442844
0.071877947158954,0.00927923781399121,0.844384438443844
0.071901226292517,0.0092878289005444,0.844484448444844
0.071924418785449,0.0092965832405179,0.844584458445845
0.0719475257196413,0.00930550282349979,0.844684468446845
0.071970548181948,0.00931458957108779,0.844784478447845
0.0719933052186122,0.00932389667411806,0.844884488448845
0.0720159812871303,0.00933337415467366,0.844984498449845
0.0720383957612907,0.00934307493262175,0.845084508450845
0.0720607327164537,0.00935294904344489,0.845184518451845
0.0720829931799199,0.00936299808218834,0.845284528452845
0.072105178164101,0.00937322358186215,0.845384538453845
0.0721272886814091,0.00938362701443401,0.845484548454845
0.072149144959235,0.00939426063574788,0.845584558455846
0.0721707495335713,0.00940512531826467,0.845684568456846
0.0721921049304852,0.00941622188382471,0.845784578457846
0.0722132136512299,0.00942755110166261,0.845884588458846
0.0722340781920957,0.00943911369337007,0.845984598459846
0.0722547010195962,0.00945091033041445,0.846084608460846
0.0722751244863002,0.00946288947159558,0.846184618461846
0.0722953506964366,0.0094750515858984,0.846284628462846
0.072315509958348,0.00948710618254301,0.846384638463846
0.0723354751349233,0.00949934660840297,0.846484648464847
0.0723552482758008,0.00951177322129648,0.846584658465847
0.0723747618769211,0.00952432473456526,0.846684668466847
0.0723942645350589,0.00953685629190314,0.846784678467847
0.0724137039273722,0.0095492845410331,0.846884688468847
0.0724328568815313,0.0095617228348782,0.846984698469847
0.0724517027721228,0.0095742061825462,0.847084708470847
0.0724702682245902,0.00958670177394778,0.847184718471847
0.0724887528131303,0.00959936162820395,0.847284728472847
0.0725072388508092,0.00961200640546182,0.847384738473847
0.0725254214428047,0.00962470014078043,0.847484748474847
0.0725435480891116,0.00963729893269708,0.847584758475848
0.0725616487749912,0.00964977112348558,0.847684768476848
0.0725795776237847,0.00966244496391579,0.847784778477848
0.0725973184120863,0.00967496037625997,0.847884788478848
0.0726150703915107,0.00968746677515965,0.847984798479848
0.0726326544246874,0.00970017830858197,0.848084808480848
0.0726501846312927,0.00971280276415032,0.848184818481848
0.0726675493383127,0.00972563387831837,0.848284828482848
0.0726847501785097,0.00973867134984399,0.848384838483848
0.0727017887399811,0.00975191485515231,0.848484848484849
0.0727188475000646,0.00976514845271889,0.848584858485849
0.0727356086755362,0.00977844234934573,0.848684868486849
0.0727521026983095,0.0097916107604827,0.848784878487849
0.0727686150685689,0.00980463302994734,0.848884888488849
0.0727849718847021,0.00981786658433752,0.848984898489849
0.0728012001592507,0.00983119917495403,0.849084908490849
0.072817204720524,0.00984453358890467,0.849184918491849
0.0728332405226479,0.00985786194128663,0.849284928492849
0.0728492284386768,0.00987111358063058,0.849384938493849
0.0728651082400222,0.00988441664951167,0.849484948494849
0.0728808932071472,0.00989814235821937,0.84958495849585
0.0728965295333318,0.00991208097468951,0.84968496849685
0.0729119956353417,0.00992629781289573,0.84978497849785
0.0729274199058774,0.00994068427179972,0.84988498849885
0.072942552338728,0.00995513766354397,0.84998499849985
0.0729578167226096,0.00996971276408432,0.85008500850085
0.0729730182029512,0.00998440366669148,0.85018501850185
0.0729882156683846,0.00999904629114207,0.85028502850285
0.0730033513369834,0.0100138027861362,0.85038503850385
0.0730184562461236,0.0100288575128918,0.850485048504851
0.0730333817896042,0.0100440796340313,0.850585058505851
0.0730483421818938,0.0100591654512647,0.850685068506851
0.0730633345247153,0.0100743118603639,0.850785078507851
0.0730782109711766,0.0100897106975219,0.850885088508851
0.0730930540080418,0.0101054067004312,0.850985098509851
0.0731079358044059,0.0101210754907977,0.851085108510851
0.0731228121119086,0.0101369694788143,0.851185118511851
0.0731377853826745,0.0101533487675162,0.851285128512851
0.0731526442062192,0.0101699849498081,0.851385138513851
0.0731675346031223,0.0101866691641014,0.851485148514851
0.0731824590895256,0.0102034058764236,0.851585158515852
0.0731976754136139,0.0102206421996762,0.851685168516852
0.073212844968238,0.010237939890977,0.851785178517852
0.0732280455900146,0.0102551998361837,0.851885188518852
0.0732432756263302,0.0102727524523302,0.851985198519852
0.0732587003484809,0.0102906289718303,0.852085208520852
0.0732742449670118,0.0103089610677979,0.852185218521852
0.0732897087712435,0.0103275422260508,0.852285228522852
0.073305011299236,0.0103463018685693,0.852385238523852
0.0733203365866473,0.0103653435189469,0.852485248524853
0.0733357493980686,0.0103846596228037,0.852585258525853
0.0733512621156959,0.0104041541086922,0.852685268526853
0.0733669598069511,0.0104239582641165,0.852785278527853
0.0733826544063794,0.0104438865427409,0.852885288528853
0.0733983471149795,0.0104639463386471,0.852985298529853
0.0734142204894936,0.0104843114854571,0.853085308530853
0.0734302721577017,0.0105049795980472,0.853185318531853
0.0734465485267832,0.0105261084126887,0.853285328532853
0.0734628129752097,0.0105473514636324,0.853385338533853
0.0734790647784118,0.010568707860055,0.853485348534853
0.0734954944584322,0.0105903438335554,0.853585358535854
0.073512002163656,0.0106122247189482,0.853685368536854
0.0735286166684203,0.010634522092276,0.853785378537854
0.0735451398774435,0.0106570245107958,0.853885388538854
0.0735616618308774,0.0106797800834329,0.853985398539854
0.0735782654522126,0.0107026859109143,0.854085408540854
0.0735949738929297,0.0107259977032011,0.854185418541854
0.0736117615648114,0.0107494551934855,0.854285428542854
0.073628627425669,0.0107730571445407,0.854385438543854
0.0736454858224695,0.010796903619397,0.854485448544855
0.0736625225179267,0.0108209926766055,0.854585458545855
0.073679532960151,0.0108451736886155,0.854685468546855
0.0736965331045573,0.0108695949767626,0.854785478547855
0.0737137268826844,0.0108942282436354,0.854885488548855
0.073731093927185,0.01091909837174,0.854985498549855
0.0737484123213187,0.0109440561107037,0.855085508550855
0.0737658264777169,0.0109693966461191,0.855185518551855
0.073783192117744,0.0109948213784807,0.855285528552855
0.0738005098567876,0.0110203297891757,0.855385538553855
0.0738178891891907,0.0110461497125917,0.855485548554855
0.073835221161556,0.0110720506408786,0.855585558555856
0.0738525579577666,0.011098020534274,0.855685568556856
0.0738696925891965,0.0111241143568239,0.855785578557856
0.0738866272742189,0.0111503313675817,0.855885588558856
0.0739033642262446,0.0111766708796954,0.855985598559856
0.0739202400275984,0.0112029876671299,0.856085608560856
0.0739371221217877,0.0112293657526372,0.856185618561856
0.0739539985931201,0.0112556361586987,0.856285628562856
0.0739708000566338,0.0112819165821801,0.856385638563856
0.0739875626068021,0.0113081871743468,0.856485648564857
0.0740043227897129,0.0113343522632574,0.856585658565857
0.0740211401590132,0.0113604410971968,0.856685668566857
0.0740376218690701,0.011386577666362,0.856785678567857
0.0740542072421754,0.011412793682574,0.856885688568857
0.0740707847790131,0.0114389382304391,0.856985698569857
0.0740871246769478,0.011465235396932,0.857085708570857
0.0741033048569636,0.0114916141871574,0.857185718571857
0.074119453761389,0.011517897342166,0.857285728572857
0.0741354813798492,0.0115441019568322,0.857385738573857
0.0741511864309426,0.0115703614486953,0.857485748574857
0.0741669233879025,0.0115968017032474,0.857585758575858
0.0741827605885389,0.0116233898319866,0.857685768576858
0.0741983707657097,0.0116500253684066,0.857785778577858
0.0742140333649783,0.0116766038980905,0.857885788578858
0.0742296934183285,0.0117032186165406,0.857985798579858
0.0742452905036225,0.0117298264580333,0.858085808580858
0.0742609607704232,0.0117565404658128,0.858185818581858
0.0742767044867219,0.0117833603192818,0.858285828582858
0.0742926299260122,0.011810427031055,0.858385838583858
0.0743084911069171,0.011837479869806,0.858485848584858
0.0743243747494727,0.0118644376673879,0.858585858585859
0.0743404734501735,0.0118915329768224,0.858685868586859
0.0743565945827482,0.0119185349627142,0.858785878587859
0.0743727388320636,0.0119454453412008,0.858885888588859
0.0743890689234976,0.0119726324312423,0.858985898589859
0.0744055695319118,0.0120001257600332,0.859085908590859
0.0744220930635173,0.0120275269454361,0.859185918591859
0.0744388292264571,0.0120551853519739,0.859285928592859
0.0744557770033563,0.0120830997305091,0.859385938593859
0.0744729353669145,0.0121112688393479,0.859485948594859
0.0744901695720424,0.0121395247992406,0.85958595859586
0.0745073106352662,0.0121678364169793,0.85968596859686
0.0745246624241075,0.0121964015823855,0.85978597859786
0.0745421164417469,0.0122252075013508,0.85988598859886
0.0745594751040716,0.0122540622260187,0.85998599859986
0.0745768207787385,0.0122830093496589,0.86008600860086
0.0745943775264193,0.0123122074542045,0.86018601860186
0.0746119128198986,0.0123414981066065,0.86028602860286
0.0746294726494806,0.0123706953942746,0.86038603860386
0.0746469595655471,0.0123998435516726,0.86048604860486
0.0746646383882789,0.0124290401202304,0.860586058605861
0.0746822710618969,0.0124582244515062,0.860686068606861
0.0746998837949686,0.0124875058105616,0.860786078607861
0.0747175506672686,0.0125166699586102,0.860886088608861
0.0747352422444064,0.0125458556859227,0.860986098609861
0.0747529145460137,0.0125751408985954,0.861086108610861
0.0747705267629539,0.012604362407228,0.861186118611861
0.0747881483248539,0.012633658066603,0.861286128612861
0.0748056710227369,0.0126629870060447,0.861386138613861
0.0748232573983571,0.0126923528335118,0.861486148614862
0.0748409128760591,0.012721777837453,0.861586158615862
0.0748586269297358,0.0127510948393662,0.861686168616862
0.0748764028199496,0.0127804460379761,0.861786178617862
0.0748941219605003,0.0128097410640973,0.861886188618862
0.0749119151262345,0.0128392415225093,0.861986198619862
0.0749296911107415,0.012868846083178,0.862086208620862
0.0749474503011201,0.0128985546076409,0.862186218621862
0.0749652562212603,0.0129284902066864,0.862286228622862
0.0749830456103008,0.0129585285342844,0.862386238623862
0.0750009185233313,0.0129886653755254,0.862486248624862
0.0750188747816909,0.0130189002792906,0.862586258625863
0.075036892181795,0.0130490327646786,0.862686268626863
0.0750549926939763,0.0130792638222708,0.862786278627863
0.0750731516084344,0.0131094988009744,0.862886288628863
0.0750913712973893,0.0131396345057333,0.862986298629863
0.0751096516218826,0.0131696726715438,0.863086308630863
0.0751278775540449,0.0131996625735899,0.863186318631863
0.0751461626428299,0.0132296615426787,0.863286328632863
0.0751645068534981,0.0132596703485412,0.863386338633863
0.0751829120768779,0.0132895864933953,0.863486348634864
0.0752012634885747,0.01331945872339,0.863586358635864
0.075219699044612,0.0133494331583614,0.863686368636864
0.0752381958267613,0.0133793180092628,0.863786378637864
0.0752566391694381,0.0134091616172784,0.863886388638864
0.0752750283977007,0.0134390676950847,0.863986398639864
0.0752933643353749,0.0134690364789112,0.864086408640864
0.0753117633254728,0.0134989193020109,0.864186418641864
0.0753302239734468,0.0135288199778052,0.864286428642864
0.0753487461899663,0.0135587391271408,0.864386438643864
0.0753672167337713,0.0135886213130164,0.864486448644864
0.0753858029654987,0.0136185952005905,0.864586458645865
0.0754044515350062,0.0136484873224959,0.864686468646865
0.0754231621743024,0.0136782990807248,0.864786478647865
0.0754419345905819,0.0137080318559291,0.864886488648865
0.0754607685059276,0.0137376870069247,0.864986498649865
0.0754796636275342,0.0137672658682095,0.865086508650865
0.0754984524409179,0.0137967445935106,0.865186518651865
0.0755173031206154,0.0138261498047971,0.865286528652865
0.0755362153490071,0.0138554827730431,0.865386538653865
0.0755550756615069,0.0138847895143592,0.865486548654866
0.0755739977609157,0.0139140261630177,0.865586558655866
0.0755928683613081,0.0139432384309094,0.865686568656866
0.075611633983509,0.0139723581008203,0.865786578657866
0.0756304625092497,0.0140014110954605,0.865886588658866
0.0756493535911339,0.0140303985701706,0.865986598659866
0.0756681943253723,0.0140593656214538,0.866086608660866
0.0756870977646383,0.0140882690783748,0.866186618661866
0.0757059511986919,0.0141171537267653,0.866286628662866
0.0757248674469548,0.0141459766373786,0.866386638663866
0.0757438461471423,0.0141747388732474,0.866486648664866
0.0757628869121558,0.0142034414815232,0.866586658665867
0.0757818774287795,0.0142321286018806,0.866686668666867
0.0758009301045223,0.014260757811279,0.866786678667867
0.0758199328246809,0.0142893729307807,0.866886688668867
0.0758388312912173,0.0143179083273038,0.866986698669867
0.0758576263875108,0.0143463652326164,0.867086708670867
0.0758764853600535,0.0143747680905127,0.867186718671867
0.0758954078068585,0.0144031178215931,0.867286728672867
0.0759143933011247,0.0144314153310728,0.867386738673867
0.0759333304279038,0.014459703492615,0.867486748674868
0.075952330597181,0.0144879408762363,0.867586758675868
0.0759712272274801,0.0145161055656982,0.867686768676868
0.0759901872724876,0.0145442213248911,0.867786778677868
0.0760090442350948,0.0145722664157412,0.867886788678868
0.076027854601936,0.0146003056554454,0.867986798679868
0.0760467291080551,0.0146282982333783,0.868086808680868
0.0760656672919113,0.0146562449326703,0.868186818681868
0.0760845587261546,0.0146841873932315,0.868286828682868
0.0761035137488046,0.0147120851890536,0.868386838683868
0.0761224221856141,0.0147399796533454,0.868486848684868
0.0761413941115743,0.014767830613698,0.868586858685869
0.0761604290651444,0.01479563878277,0.868686868686869
0.076179417254213,0.0148234450257778,0.868786878687869
0.0761984683517842,0.014851209551952,0.868886888688869
0.0762175818913545,0.0148789330312713,0.868986898689869
0.0762366484778368,0.0149066558659223,0.869086908690869
0.0762556118826626,0.0149343174441882,0.869186918691869
0.0762746383448752,0.0149619397368982,0.869286928692869
0.0762935619827531,0.0149895023752162,0.869386938693869
0.0763125489162323,0.0150170270738906,0.86948694869487
0.0763315986490324,0.0150445144190288,0.86958695869587
0.0763507106898359,0.0150719649848271,0.86968696869687
0.0763698845423623,0.0150993793266232,0.86978697869787
0.076389119715294,0.0151267579853628,0.86988698869887
0.0764084157123506,0.0151541014895845,0.86998699869987
0.0764277720471773,0.0151814103529385,0.87008700870087
0.0764470232201889,0.0152086649554758,0.87018701870187
0.0764662277676576,0.015235924129748,0.87028702870287
0.0764854931839165,0.0152631499748217,0.87038703870387
0.0765048189627594,0.0152903429626594,0.87048704870487
0.0765242045979805,0.0153175035518241,0.870587058705871
0.0765436495883367,0.0153446321889684,0.870687068706871
0.0765631534425102,0.0153717293103226,0.870787078707871
0.0765827156493322,0.015398795339214,0.870887088708871
0.0766023357174854,0.0154258306910291,0.870987098709871
0.0766220131407634,0.015452835769244,0.871087108710871
0.0766417474278488,0.0154798109654239,0.871187118711871
0.0766615380923869,0.0155067566617047,0.871287128712871
0.0766813817795221,0.0155336464420736,0.871387138713871
0.0767011754465566,0.015560544039355,0.871487148714872
0.0767208604827759,0.0155873945966994,0.871587158715872
0.0767404376673402,0.0156141987116283,0.871687168716872
0.0767600719936289,0.0156409752174865,0.871787178717872
0.0767796582104964,0.0156677603179285,0.871887188718872
0.0767991372159106,0.0156945001605763,0.871987198719872
0.0768185097791063,0.0157211953007678,0.872087208720872
0.0768379406899877,0.0157478640026139,0.872187218721872
0.0768572654415303,0.0157744889439438,0.872287228722872
0.0768766455035226,0.0158010604001433,0.872387238723872
0.076896080310205,0.0158275787344895,0.872487248724872
0.076915572635785,0.0158540721992326,0.872587258725873
0.0769351219690937,0.0158805410370539,0.872687268726873
0.0769547278088879,0.0159069854817013,0.872787278727873
0.0769743896390361,0.0159334057574935,0.872887288728873
0.0769940040098902,0.0159598365335863,0.872987298729873
0.0770136741378465,0.0159862433011225,0.873087308730873
0.0770332359674955,0.0160126097716835,0.873187318731873
0.0770527512956716,0.0160389868060688,0.873287328732873
0.0770721593677294,0.0160653240506774,0.873387338733873
0.0770914609132007,0.0160916219367769,0.873487348734873
0.0771108199974209,0.0161178967919922,0.873587358735874
0.0771302360794441,0.016144148784066,0.873687368736874
0.0771497045984537,0.0161703489143426,0.873787378737874
0.0771691497128799,0.016196568391614,0.873887388738874
0.0771884877051834,0.0162227499376787,0.873987398739874
0.0772078823727076,0.0162489091848728,0.874087408740874
0.0772273331893956,0.0162750462627254,0.874187418741874
0.0772468396093388,0.0163011612933216,0.874287428742874
0.0772663966201051,0.0163272245435106,0.874387438743874
0.0772857696200275,0.0163534181784693,0.874487448744874
0.0773051937715699,0.0163795590538595,0.874587458745875
0.0773244346864658,0.016405829576547,0.874687468746875
0.077343493605416,0.0164322287043429,0.874787478747875
0.0773623717542331,0.0164587553975398,0.874887488748875
0.0773813088164957,0.0164852565933389,0.874987498749875
0.0774003042214813,0.0165117323954629,0.875087508750875
0.0774192701523743,0.0165379971737048,0.875187518751875
0.0774380555960141,0.0165643900592859,0.875287528752875
0.0774567375800804,0.016590744503484,0.875387538753875
0.077475240937945,0.0166172261289622,0.875487548754875
0.0774937995814453,0.0166436504752462,0.875587558755876
0.0775124128455657,0.0166700177071012,0.875687568756876
0.0775308476671081,0.0166965115758166,0.875787578757876
0.0775492455852404,0.0167230097899631,0.875887588758876
0.0775677045061586,0.0167494814461607,0.875987598759876
0.0775859857835103,0.0167760785129098,0.876087608760876
0.0776041665094916,0.0168026355973254,0.876187618761876
0.0776224094045177,0.01682916521411,0.876287628762876
0.0776407138631264,0.0168556674163658,0.876387638763876
0.0776590792798558,0.016882142250743,0.876487648764877
0.0776775050641323,0.0169085897569441,0.876587658765877
0.0776959838908571,0.0169349770717778,0.876687668766877
0.0777145219436838,0.0169613373547148,0.876787678767877
0.0777329568892964,0.0169876591406854,0.876887688768877
0.0777514510858249,0.0170139540009633,0.876987698769877
0.0777699967267789,0.0170401884981608,0.877087708770877
0.0777886004772042,0.0170663963242574,0.877187718771877
0.0778070241522889,0.0170927291837325,0.877287728772877
0.0778255065373441,0.0171190342207361,0.877387738773877
0.0778438094922232,0.017145463111956,0.877487748774877
0.0778621717327582,0.0171718630243711,0.877587758775878
0.0778805926683751,0.0171982339564928,0.877687768776878
0.0778989103875961,0.0172245656382944,0.877787778777878
0.0779172868068618,0.0172508683800013,0.877887788778878
0.0779354839696496,0.0172772937506081,0.877987798779878
0.0779535030620698,0.0173038405764116,0.878087808780878
0.0779713452652697,0.0173305076896642,0.878187818781878
0.0779890117554335,0.0173572939246031,0.878287828782878
0.0780065036938578,0.0173841981209249,0.878387838783878
0.07802382222695,0.0174112191227925,0.878487848784879
0.07804120571322,0.0174382042475579,0.878587858785879
0.0780584925191067,0.0174651446023729,0.878687868786879
0.0780756832649606,0.0174920404031192,0.878787878787879
0.0780929394056818,0.0175189004528187,0.878887888788879
0.0781100232775531,0.0175458761909368,0.878987898789879
0.0781270122655762,0.0175728067561247,0.879087908790879
0.0781440676658413,0.0175997004863893,0.879187918791879
0.0781611888381469,0.017626557386197,0.879287928792879
0.0781783751373285,0.0176533774570369,0.879387938793879
0.0781953890932181,0.0176803120033861,0.879487948794879
0.0782122755100095,0.0177073331541378,0.87958795879588
0.0782290350477558,0.0177344399435303,0.87968796879688
0.0782458941145349,0.0177614426172667,0.87978797879788
0.0782628626012148,0.017788379238068,0.87988798879888
0.0782797028490413,0.017815401182372,0.87998799879988
0.0782966520204885,0.0178423563710079,0.88008800880088
0.078313472575909,0.0178693961074603,0.88018801880188
0.0783301652150584,0.0178965194279527,0.88028802880288
0.0783468927824217,0.017923631169231,0.88038803880388
0.0783634925972864,0.0179508252925582,0.880488048804881
0.0783800416377041,0.0179779438080639,0.880588058805881
0.0783965400277448,0.0180049871380826,0.880688068806881
0.0784131475994721,0.018031961480164,0.880788078807881
0.0784298505165883,0.0180588278971409,0.880888088808881
0.0784466604615341,0.0180856260706009,0.880988098809881
0.078463576327604,0.0181123562199002,0.881088108810881
0.0784805970080929,0.0181390185584391,0.881188118811881
0.0784977214062211,0.0181656132941592,0.881288128812881
0.0785147892035704,0.0181921356513542,0.881388138813881
0.0785319597111099,0.0182185908221097,0.881488148814881
0.078548996461158,0.0182451294781455,0.881588158815882
0.0785659764764315,0.0182715956564001,0.881688168816882
0.0785828999405543,0.0182979897270987,0.881788178817882
0.0785999114249675,0.0183242756493668,0.881888188818882
0.0786167893206246,0.0183506448092712,0.881988198819882
0.078633610665131,0.0183769420407768,0.882088208820882
0.078650299314186,0.0184033216583016,0.882188218821882
0.0786668559973217,0.0184297826593592,0.882288228822882
0.0786835162541754,0.0184561738739642,0.882388238823882
0.0787002790028558,0.0184824954971548,0.882488248824883
0.0787171431862857,0.0185087477204954,0.882588258825883
0.0787338731655716,0.0185350807720309,0.882688268826883
0.0787504696752089,0.0185614936443123,0.882788278827883
0.0787669334496924,0.0185879853343567,0.882888288828883
0.0787832652086285,0.018614554848611,0.882988298829883
0.0787994656815495,0.0186412011989808,0.883088308830883
0.0788155355781364,0.0186679234053123,0.883188318831883
0.0788314756229586,0.0186947204939035,0.883288328832883
0.0788472865207342,0.0187215914945261,0.883388338833883
0.0788631208181303,0.0187482115112657,0.883488348834883
0.0788790602326764,0.0187747561440062,0.883588358835884
0.0788948698401229,0.0188013753225282,0.883688368836884
0.0789107021424719,0.018827744800052,0.883788378837884
0.078926638643852,0.0188540396424638,0.883888388838884
0.0789425209712646,0.0188802591991401,0.883988398839884
0.0789584357454891,0.0189064705776117,0.884088408840884
0.0789743714974858,0.0189324344903321,0.884188418841884
0.0789904094683551,0.0189583252944989,0.884288428842884
0.0790065295240013,0.0189840988697928,0.884388438843884
0.0790225167502004,0.0190099493149493,0.884488448844885
0.0790386048999802,0.0190357263383994,0.884588458845885
0.0790546362554318,0.0190614303341897,0.884688468846885
0.0790705347715108,0.0190872104216749,0.884788478847885
0.0790865139083395,0.0191128713775481,0.884888488848885
0.0791025928372295,0.0191384587504238,0.884988498849885
0.0791187006893408,0.0191640412468483,0.885088508850885
0.07913490680497,0.0191895499647408,0.885188518851885
0.0791510539873025,0.0192149861889712,0.885288528852885
0.079167066260773,0.0192404978736279,0.885388538853885
0.0791831553584483,0.0192658891750535,0.885488548854885
0.0791993417022666,0.019291206517301,0.885588558855886
0.0792156025923626,0.019316403863416,0.885688568856886
0.0792317269606855,0.0193416766496098,0.885788578857886
0.0792479253393032,0.0193668286500891,0.885888588858886
0.0792642190037565,0.0193919068556591,0.885988598859886
0.0792803753325366,0.0194170600338117,0.886088608860886
0.0792965463710675,0.0194419689844426,0.886188618861886
0.0793126567293949,0.019466807369957,0.886288628862886
0.0793287066705473,0.0194915754598352,0.886388638863886
0.0793446964476276,0.0195162735220686,0.886488648864887
0.0793605501595126,0.0195410470462171,0.886588658865887
0.079376268600251,0.0195658949985286,0.886688668866887
0.079391852549003,0.0195908163546805,0.886788678867887
0.0794073789242667,0.0196156654444667,0.886888688868887
0.0794229230167402,0.0196402705186429,0.886988698869887
0.0794385395363744,0.0196647530621827,0.887088708870887
0.0794540976983972,0.0196891658237365,0.887188718871887
0.0794695977559117,0.0197135090549184,0.887288728872887
0.0794851269153082,0.0197378526766729,0.887388738873887
0.0795006847944512,0.0197621964785773,0.887488748874887
0.0795163381430532,0.0197864656602581,0.887588758875888
0.0795318557937076,0.0198108082323796,0.887688768876888
0.0795472385454256,0.0198352231532494,0.887788778877888
0.0795626910195759,0.0198595124347824,0.887888788878888
0.0795780847986443,0.0198837311065336,0.887988798879888
0.079593344011284,0.019908021549859,0.888088808880888
0.0796086328071981,0.0199323110864801,0.888188818881888
0.0796240170824968,0.0199565232336331,0.888288828882888
0.0796392662950867,0.0199808057161246,0.888388838883888
0.0796543812290907,0.0200051575046694,0.888488848884888
0.0796693626686319,0.020029577579411,0.888588858885889
0.0796842113978334,0.0200540649264487,0.888688868886889
0.0796990043203046,0.0200784778319238,0.888788878887889
0.0797136655299595,0.0201029570568366,0.888888888888889
0.0797284249138018,0.0201273542073943,0.888988898889889
0.0797432034292532,0.0201515049477892,0.889088908890889
0.0797580786896045,0.0201755751855489,0.889188918891889
0.07977298471934,0.0201996437255335,0.889288928892889
0.0797877573290547,0.0202237786534424,0.889388938893889
0.0798023972830205,0.0202479789707596,0.889488948894889
0.0798169815195865,0.0202721046470095,0.88958895889589
0.0798314341078528,0.0202962947737051,0.88968896889689
0.0798457558220169,0.0203205483672188,0.88978897889789
0.0798599474213873,0.020344864447893,0.88988898889889
0.0798740096652736,0.0203692420459958,0.88998899889989
0.0798880195019503,0.0203935421782033,0.89008900890089
0.0799019009508895,0.0204179029380087,0.89018901890189
0.0799158827328356,0.0204421765142523,0.89028902890289
0.0799298121770516,0.0204663725253446,0.89038903890389
0.079943613283158,0.0204906284399617,0.89048904890489
0.0799573630341693,0.0205148063338419,0.890589058905891
0.0799710616434862,0.0205389065032647,0.890689068906891
0.0799846330511755,0.0205630657647939,0.890789078907891
0.0799981542849173,0.0205871468487616,0.890889088908891
0.0800116255481862,0.020611150050951,0.890989098909891
0.0800250470394946,0.0206350756626788,0.891089108910891
0.0800384189672801,0.0206589239737725,0.891189118911891
0.08005181607137,0.0206825237823852,0.891289128912891
0.0800651634829042,0.0207060481558819,0.891389138913891
0.0800785358771933,0.0207293259405548,0.891489148914892
0.0800917820276761,0.0207526647880635,0.891589158915892
0.0801049026539592,0.0207760637252021,0.891689168916892
0.0801180493697025,0.0207992161722767,0.891789178917892
0.0801312973316088,0.0208222830526711,0.891889188918892
0.080144584628699,0.0208453494611028,0.891989198919892
0.0801578218858371,0.0208683423540311,0.892089208920892
0.0801710836046359,0.0208910907291136,0.892189218921892
0.0801844445944016,0.0209137547132042,0.892289228922892
0.0801977545516545,0.020936347322745,0.892389238923892
0.0802111275563685,0.0209588023092664,0.892489248924892
0.0802245981794358,0.0209811737117477,0.892589258925893
0.0802380165044752,0.0210034750414228,0.892689268926893
0.0802515315694517,0.0210256930074063,0.892789278927893
0.0802650677313076,0.021047670398988,0.892889288928893
0.0802786991938873,0.0210695659211784,0.892989298929893
0.0802924249894441,0.0210913797218692,0.893089308930893
0.0803062441353427,0.0211131119464704,0.893189318931893
0.08032011869591,0.0211347087912395,0.893289328932893
0.080333860154076,0.0211563697589093,0.893389338933893
0.0803476939849115,0.0211779488398181,0.893489348934894
0.0803616192305953,0.0211994461729243,0.893589358935894
0.0803756349283435,0.0212208618966902,0.893689368936894
0.0803897401302605,0.0212421961505705,0.893789378937894
0.0804037095945273,0.0212635938196556,0.893889388938894
0.0804175441003041,0.0212850538855783,0.893989398939894
0.0804313213899144,0.0213064465010402,0.894089408940894
0.0804449647185583,0.0213279004552699,0.894189418941894
0.0804584748505077,0.0213494147432994,0.894289428942894
0.0804718525401086,0.0213709883641313,0.894389438943894
0.0804850985417073,0.0213926203232196,0.894489448944894
0.0804982136046872,0.0214143096334627,0.894589458945895
0.080511198468506,0.021436055315203,0.894689468946895
0.0805240538775844,0.0214578563987087,0.894789478947895
0.0805367805614545,0.0214797119187144,0.894889488948895
0.0805493792546115,0.0215016209178951,0.894989498949895
0.080561795361249,0.0215236741684163,0.895089508950895
0.0805740853134108,0.0215457783268839,0.895189518951895
0.0805862498356661,0.0215679324702163,0.895289528952895
0.0805982896376959,0.0215901356857539,0.895389538953895
0.0806102830523974,0.021612261610087,0.895489548954896
0.0806221526004757,0.021634435730194,0.895589558955896
0.0806338449615653,0.0216567500897108,0.895689568956896
0.0806454930147416,0.0216789854240192,0.895789578957896
0.0806570191318253,0.0217012665099207,0.895889588958896
0.0806683706326528,0.0217236860014758,0.895989598959896
0.0806796798851306,0.0217460247809655,0.896089608960896
0.0806908161541146,0.0217685008395524,0.896189618961896
0.0807018334100975,0.0217910186715487,0.896289628962896
0.0807126798662206,0.0218136717528554,0.896389638963896
0.0807233567929616,0.0218364587276343,0.896489648964896
0.0807339174412065,0.0218592835174903,0.896589658965897
0.0807443624561199,0.0218821452971091,0.896689668966897
0.0807547708405776,0.0219049209646356,0.896789678967897
0.080765064316273,0.0219277329033108,0.896889688968897
0.0807751924660813,0.021950675810878,0.896989698969897
0.0807852858961133,0.0219735311279335,0.897089708970897
0.0807952661196249,0.0219964204937942,0.897189718971897
0.0808052124422229,0.022019222102393,0.897289728972897
0.0808150462382046,0.0220420570793967,0.897389738973897
0.0808247681229578,0.0220649246372081,0.897489748974898
0.0808343787217957,0.0220878239961708,0.897589758975898
0.0808438786352177,0.0221107543835762,0.897689768976898
0.0808532684637229,0.022133715030686,0.897789778977898
0.0808625488177362,0.0221567051737246,0.897889788978898
0.0808716716473902,0.0221798214484102,0.897989798979898
0.0808806865211702,0.022202964987748,0.898089808980898
0.0808895940246874,0.0222261350522803,0.898189818981898
0.0808984741285641,0.0222492124022058,0.898289828982898
0.0809071998197593,0.0222724138232221,0.898389838983898
0.08091581962457,0.0222956397356758,0.898489848984898
0.0809242870018209,0.0223189879157372,0.898589858985899
0.0809326030979196,0.0223424571073208,0.898689868986899
0.0809407690543111,0.022366046065259,0.898789878987899
0.0809487859975519,0.0223897535538136,0.898889888988899
0.080956701109019,0.0224134790881159,0.898989898989899
0.080964594959834,0.0224371054884246,0.899089908990899
0.0809723419215784,0.0224608490967625,0.899189918991899
0.0809799883617292,0.0224846088749081,0.899289928992899
0.0809876150995484,0.022508268446102,0.899389938993899
0.0809952221598501,0.0225318283001728,0.8994899489949
0.0810027290608429,0.0225554040699559,0.8995899589959
0.0810102169046686,0.0225788802193906,0.8996899689969
0.0810176050010982,0.0226023718269669,0.8997899789979
0.081024893846412,0.0226258782380911,0.8998899889989
0.0810320406016867,0.0226494999584757,0.8999899989999
0.0810390463388877,0.0226732357940701,0.9000900090009
0.0810459548845366,0.0226969830024259,0.9001900190019
0.0810527667001741,0.0227207409612077,0.9002900290029
0.0810594822622295,0.0227445090515536,0.9003900390039
0.0810661020173552,0.0227682866615501,0.9004900490049
0.0810726264270916,0.0227920731837498,0.900590059005901
0.0810791375861417,0.0228157558736695,0.900690069006901
0.0810856354597657,0.0228393352613366,0.900790079007901
0.0810921200181867,0.0228628118747934,0.900890089008901
0.081098509246107,0.0228862974798585,0.900990099009901
0.0811047634311697,0.0229098948358534,0.901090109010901
0.081111005655875,0.0229333885173856,0.901190119011901
0.0811172358805202,0.0229567790584525,0.901290129012901
0.0811234540554777,0.022980066989578,0.901390139013901
0.081129577545099,0.0230033626145384,0.901490149014902
0.081135606781148,0.0230266653368048,0.901590159015902
0.0811415038527657,0.0230500791648366,0.901690169016902
0.0811473077725537,0.0230734981373109,0.901790179017902
0.0811529812351149,0.0230970267108286,0.901890189018902
0.0811586458341083,0.0231204501413898,0.901990199019902
0.081164218164651,0.0231438770414471,0.902090209020902
0.0811697820832411,0.0231671990853979,0.902190219021902
0.0811752174602466,0.0231906301839874,0.902290229022902
0.081180525248526,0.02321416922654,0.902390239023902
0.0811857063959748,0.0232378151167723,0.902490249024902
0.0811908813647326,0.0232613535374855,0.902590259025903
0.0811959659409798,0.0232848914103052,0.902690269026903
0.081201044745486,0.0233083221649724,0.902790279027903
0.0812061176889207,0.0233316463806462,0.902890289028903
0.0812111001207375,0.0233549700484265,0.902990299029903
0.0812159584923816,0.0233784004140099,0.903090309030903
0.0812206937318976,0.0234019364148599,0.903190319031903
0.0812253067425155,0.0234255770033288,0.903290329032903
0.0812297984274659,0.023449321143183,0.903390339033903
0.0812342023104893,0.023473059006579,0.903490349034903
0.0812385187290562,0.0234967901170878,0.903590359035904
0.0812427480107117,0.0235205140032429,0.903690369036904
0.0812468904780382,0.0235442301980444,0.903790379037904
0.0812509151383249,0.0235680481248674,0.903890389038904
0.0812548228600628,0.0235919667995878,0.903990399039904
0.0812586144918912,0.0236159852499923,0.904090409040904
0.0812624075133048,0.0236398898144685,0.904190419041904
0.0812660051243136,0.0236640036072844,0.904290429042904
0.0812696051919104,0.0236880023692532,0.904390439043904
0.0812731207826588,0.0237119878055971,0.904490449044904
0.0812764419108981,0.023736180732803,0.904590459045905
0.0812796799320228,0.0237603578892106,0.904690469046905
0.0812829223452291,0.0237844187160053,0.904790479047905
0.0812861689718558,0.0238083638930912,0.904890489048905
0.0812894196084281,0.0238321940954097,0.904990499049905
0.0812925863686513,0.0238560092117968,0.905090509050905
0.0812956695254795,0.0238798088506873,0.905190519051905
0.0812986426867214,0.0239037068250562,0.905290529052905
0.0813016211680892,0.0239274893899161,0.905390539053905
0.0813046047611449,0.0239511572251711,0.905490549054905
0.0813073940207246,0.023975031448553,0.905590559055906
0.0813099900039052,0.0239991102297797,0.905690569056906
0.0813125044779942,0.0240231686059418,0.905790579057906
0.081314937681206,0.0240472062390723,0.905890589058906
0.0813172898567182,0.0240712227931894,0.905990599059906
0.0813195612526708,0.0240952179328076,0.906090609060906
0.0813217520874273,0.0241191913283966,0.906190619061906
0.081323862604165,0.0241431426529078,0.906290629062906
0.0813257820827283,0.0241672959625462,0.906390639063906
0.0813275115454548,0.0241916495163603,0.906490649064907
0.0813290519849055,0.0242162015937459,0.906590659065907
0.0813306057594102,0.0242406308903698,0.906690669066907
0.0813320820000292,0.0242650323521153,0.906790679067907
0.0813335716749584,0.024289311827644,0.906890689068907
0.0813349835529732,0.0243135636350445,0.906990699069907
0.0813362067005176,0.0243380136275534,0.907090709070907
0.0813372421002265,0.0243626601490828,0.907190719071907
0.081338201856878,0.0243872748828606,0.907290729072907
0.0813389749723993,0.0244120845669911,0.907390739073907
0.0813395624046118,0.0244370875945183,0.907490749074907
0.0813401683034177,0.0244619629315819,0.907590759075908
0.0813407923561604,0.0244867113900966,0.907690769076908
0.0813414342402575,0.0245113337760218,0.907790779077908
0.0813420010321684,0.0245359218123958,0.907890789078908
0.0813425856802478,0.0245603846873511,0.907990799079908
0.0813429834291313,0.0245850426694836,0.908090809080908
0.0813433066912908,0.024609664687665,0.908190819081908
0.0813436489510637,0.0246341608387169,0.908290829082908
0.0813438998406533,0.0246587490592109,0.908390839083908
0.0813440761244116,0.0246833005083056,0.908490849084909
0.0813440662881343,0.0247080459777235,0.908590859085909
0.0813439673347868,0.0247328819885362,0.908690869086909
0.0813437950957136,0.0247576780879835,0.908790879087909
0.0813436441520322,0.0247823461411341,0.908890889088909
0.0813434195007869,0.0248069746739881,0.908990899089909
0.0813431068739162,0.0248316951859614,0.909090909090909
0.0813426089706867,0.0248566082661414,0.909190919091909
0.0813419266744771,0.0248817124827593,0.909290929092909
0.0813411593257339,0.0249069056536674,0.909390939093909
0.0813403206366842,0.0249320533171524,0.909490949094909
0.0813395064936628,0.0249570693333301,0.90959095909591
0.0813387164996452,0.0249819545711875,0.90969096909691
0.0813377418496192,0.0250070312799758,0.90979097909791
0.0813366956707001,0.0250320616957291,0.90989098909891
0.0813356746333457,0.0250569608502813,0.90999099909991
0.0813345700322988,0.0250819519978486,0.91009100910091
0.0813333296241224,0.0251068417315101,0.91019101910191
0.0813320178954908,0.0251316849130782,0.91029102910291
0.0813305223346762,0.0251567202375409,0.91039103910391
0.0813290540047667,0.025181623671519,0.910491049104911
0.0813275045727154,0.02520662037296,0.910591059105911
0.0813257715020303,0.0252318083661748,0.910691069106911
0.0813238556165371,0.0252571863265908,0.910791079107911
0.081321757740061,0.0252827529415465,0.910891089108911
0.081319591595254,0.0253082651631786,0.910991099109911
0.0813173572168558,0.0253337229934722,0.911091109110911
0.0813150546296806,0.0253591264368939,0.911191119111911
0.0813126756699156,0.0253846214941723,0.911291129112911
0.0813102286254436,0.0254100611010498,0.911391139113911
0.0813077135260414,0.0254354452744001,0.911491149114911
0.0813051303965228,0.0254607740315929,0.911591159115912
0.0813024792567393,0.0254860473885092,0.911691169116912
0.0812997601116536,0.0255112653605336,0.911791179117912
0.0812969729811169,0.0255364279590806,0.911891189118912
0.0812941178750548,0.0255615351945722,0.911991199119912
0.0812910809417824,0.0255868346558371,0.912091209120912
0.0812879768518472,0.0256120769396454,0.912191219121912
0.0812846564184005,0.0256375007633177,0.912291229122912
0.0812811206538541,0.025663104325356,0.912391239123912
0.0812775198269483,0.0256886472647593,0.912491249124913
0.0812738539029433,0.0257141296376072,0.912591259125913
0.0812701228470998,0.0257395515009719,0.912691269126913
0.0812663266147521,0.0257649129124219,0.912791279127913
0.0812624651761236,0.0257902139320073,0.912891289128913
0.0812585384865492,0.0258154546212667,0.912991299129913
0.0812543966346104,0.0258408729575667,0.913091309130913
0.0812500406079053,0.0258664671478461,0.913191319131913
0.081245621335227,0.0258919976772618,0.913291329132913
0.0812411387520591,0.0259174646376258,0.913391339133913
0.0812364426343265,0.0259431055849624,0.913491349134913
0.0812315339448133,0.0259689187465581,0.913591359135914
0.0812264136264523,0.0259949023606175,0.913691369136914
0.0812212329504698,0.0260208175455513,0.913791379137914
0.0812159918275356,0.0260466644432955,0.913891389138914
0.081210539646476,0.0260726800148345,0.913991399139914
0.0812050279316204,0.0260986258287052,0.914091409140914
0.0811994565886757,0.0261245020442137,0.914191419141914
0.0811938255283113,0.0261503088221547,0.914291429142914
0.0811881346512712,0.0261760463238194,0.914391439143914
0.0811823838781504,0.0262017147139729,0.914491449144915
0.0811765641121294,0.0262273335897353,0.914591459145915
0.0811706890455844,0.0262528438326975,0.914691469146915
0.0811646025189267,0.0262785210005623,0.914791479147915
0.081158572007437,0.0263039016185598,0.914891489148915
0.0811523033508381,0.0263292525068804,0.914991499149915
0.0811458241919478,0.0263547698004981,0.915091509150915
0.0811392913652957,0.0263801762488975,0.915191519151915
0.0811327004390982,0.0264055132656849,0.915291529152915
0.0811260473388931,0.0264307607480303,0.915391539153915
0.0811193359455929,0.0264559392871036,0.915491549154915
0.0811124715887502,0.0264812273840438,0.915591559155916
0.0811053972953757,0.0265066789527677,0.915691569156916
0.0810981175369558,0.0265320275016225,0.915791579157916
0.0810906842889361,0.0265574623918513,0.915891589158916
0.0810833112446908,0.0265825993798486,0.915991599159916
0.0810758852125881,0.0266076227975521,0.916091609160916
0.0810684059047851,0.0266325328479404,0.916191619161916
0.0810608916290657,0.0266573244902934,0.916291629162916
0.0810531917097396,0.0266822742723936,0.916391639163916
0.0810453392685606,0.0267073098663366,0.916491649164917
0.0810372784491703,0.0267325051246,0.916591659165917
0.0810290693461614,0.0267578028707199,0.916691669166917
0.0810206531751215,0.0267832571645194,0.916791679167917
0.0810120307797272,0.02680886627398,0.916891689168917
0.081003203008618,0.0268346284745273,0.916991699169917
0.0809943260958242,0.0268602659945515,0.917091709170917
0.080985386904804,0.0268858476031304,0.917191719171917
0.0809763979815256,0.0269113045564966,0.917291729172917
0.0809674066909897,0.0269364722642503,0.917391739173917
0.0809582093349093,0.0269617930893935,0.917491749174917
0.0809488067470352,0.0269872653063594,0.917591759175918
0.0809392597713436,0.0270128123311429,0.917691769176918
0.0809296624281549,0.0270382807783629,0.917791779177918
0.0809200159333562,0.0270636214155158,0.917891789178918
0.0809103186343337,0.0270888844398742,0.917991799179918
0.0809005714690573,0.0271140198273674,0.918091809180918
0.080890808383106,0.0271390017485858,0.918191819181918
0.0808809021500381,0.0271640268600942,0.918291829182918
0.0808709446809824,0.0271889755503776,0.918391839183918
0.0808609357625386,0.0272138481137301,0.918491849184918
0.0808507830418881,0.0272388139961588,0.918591859185919
0.080840568474775,0.0272636727301619,0.918691869186919
0.0808303339274133,0.027288301169219,0.918791879187919
0.0808200476825232,0.0273128011664439,0.918891889188919
0.0808097094026338,0.0273371729823839,0.918991899189919
0.080799164193672,0.0273616931032824,0.919091909190919
0.0807884128893885,0.0273863598105206,0.919191919191919
0.080777519063302,0.0274110619094987,0.919291929192919
0.0807665522939233,0.0274358273313735,0.919391939193919
0.0807555069782469,0.0274605764315787,0.91949194919492
0.0807444058062122,0.027485419146147,0.91959195919592
0.0807331319782289,0.0275099309181205,0.91969196919692
0.080721802358404,0.0275344806302338,0.91979197919792
0.0807105503022415,0.0275586341388806,0.91989198919892
0.0806992836306215,0.0275825590463865,0.91999199919992
0.0806879971822278,0.0276065195208192,0.92009200920092
0.0806769452412081,0.0276302155373563,0.92019201920192
0.080665954362528,0.0276537623834218,0.92029202920292
0.0806549053247486,0.0276774119937719,0.92039203920392
0.0806438013834693,0.0277009900206381,0.92049204920492
0.0806326693279058,0.0277244352681816,0.920592059205921
0.0806217035064227,0.0277480142429434,0.920692069206921
0.0806107987472791,0.0277712976087856,0.920792079207921
0.0805998161961839,0.0277946470766947,0.920892089208921
0.0805887560516493,0.0278180616838867,0.920992099209921
0.0805778977096108,0.0278413779417045,0.921092109210921
0.0805672967485096,0.027864726686533,0.921192119211921
0.0805568855104397,0.0278877391209981,0.921292129212921
0.0805466315337007,0.0279105451837134,0.921392139213921
0.0805363283259467,0.0279332736127907,0.921492149214922
0.0805259707903781,0.0279560872547003,0.921592159215922
0.0805155590957303,0.0279789854727143,0.921692169216922
0.0805051722746557,0.0280017165836909,0.921792179217922
0.080494862074311,0.0280245570872729,0.921892189218922
0.0804849027640551,0.0280475697053617,0.921992199219922
0.080475015573266,0.0280706889244789,0.922092209220922
0.080465104660274,0.0280938183148627,0.922192219221922
0.0804552269782171,0.0281169440556005,0.922292229222922
0.080445376666024,0.0281400804132647,0.922392239223922
0.0804354675942322,0.02816313497995,0.922492249224922
0.080425589842696,0.0281861860642358,0.922592259225923
0.0804158571291047,0.0282090911314156,0.922692269226923
0.0804060317401128,0.0282320546589367,0.922792279227923
0.0803965117968143,0.0282550895292458,0.922892289228923
0.0803870897100835,0.0282781534716602,0.922992299229923
0.0803777296186994,0.0283013207719107,0.923092309230923
0.0803683045542863,0.0283245696477544,0.923192319231923
0.0803590624634912,0.0283478754285968,0.923292329232923
0.0803499923239266,0.0283710774322463,0.923392339233923
0.0803408514544804,0.0283941955332437,0.923492349234924
0.0803317287737106,0.028417323156373,0.923592359235924
0.0803226238448904,0.0284404601527501,0.923692369236924
0.0803134465385378,0.0284635132851851,0.923792379237924
0.0803042931578629,0.0284866178868595,0.923892389238924
0.0802953977933642,0.0285096970705411,0.923992399239924
0.0802865443943354,0.0285326540928189,0.924092409240924
0.0802777052286283,0.0285556214064632,0.924192419241924
0.0802691541437637,0.0285788133956707,0.924292429242924
0.0802608090053363,0.0286023521091893,0.924392439243924
0.0802523816630247,0.0286258028684229,0.924492449244924
0.0802440748076669,0.0286490403179068,0.924592459245925
0.0802357748158669,0.0286722702333581,0.924692469246925
0.0802273903621069,0.028695414096767,0.924792479247925
0.0802188577090961,0.028718557462903,0.924892489248925
0.0802101198937708,0.028741658518654,0.924992499249925
0.0802012988274096,0.0287646740960628,0.925092509250925
0.0801923936812243,0.0287876641537412,0.925192519251925
0.0801834044651405,0.0288106286460315,0.925292529252925
0.0801743319781696,0.0288335082609751,0.925392539253925
0.080165205724181,0.0288564136224491,0.925492549254926
0.0801558805510854,0.0288795076935499,0.925592559255926
0.080146493283387,0.028902406920502,0.925692569256926
0.0801370887004657,0.0289251979335145,0.925792579257926
0.0801275006526088,0.028947959845141,0.925892589258926
0.0801177062563274,0.0289708672254837,0.925992599259926
0.0801078852941566,0.0289934467957535,0.926092609260926
0.0800980183069422,0.0290159351134586,0.926192619261926
0.0800881606646877,0.0290381284882523,0.926292629262926
0.0800782642629343,0.0290603241623132,0.926392639263926
0.0800681265597285,0.0290826231847806,0.926492649264926
0.0800578377093663,0.0291048270975922,0.926592659265927
0.0800473440440859,0.0291271796553145,0.926692669266927
0.0800367136932599,0.0291494620747215,0.926792679267927
0.0800260449253687,0.0291715082616838,0.926892689268927
0.0800152820676777,0.0291934481935252,0.926992699269927
0.0800044769417858,0.0292156309990354,0.927092709270927
0.0799935773092186,0.0292377059811787,0.927192719271927
0.079982583075683,0.0292596736848708,0.927292729272927
0.0799715085092401,0.0292815614377917,0.927392739273927
0.0799602593761692,0.0293035088371642,0.927492749274928
0.0799489487936601,0.0293255471407125,0.927592759275928
0.0799376355361996,0.0293473582123573,0.927692769276928
0.0799265474858186,0.0293689376624987,0.927792779277928
0.0799157372780153,0.029390361550077,0.927892789278928
0.0799051072646599,0.0294115834108405,0.927992799279928
0.0798944992663028,0.029432982202512,0.928092809280928
0.0798837288651498,0.0294546124727581,0.928192819281928
0.0798733799995997,0.0294761008708321,0.928292829282928
0.0798629615803525,0.0294976834624284,0.928392839283928
0.0798528804828883,0.0295194040656316,0.928492849284928
0.0798427601693475,0.0295415852567417,0.928592859285929
0.0798326764564856,0.0295636529276822,0.928692869286929
0.0798226167387807,0.0295856217529681,0.928792879287929
0.0798128498314702,0.0296077085525401,0.928892889288929
0.0798030757231313,0.0296296674264115,0.928992899289929
0.07979348862317,0.0296516332730225,0.929092909290929
0.0797836800283066,0.0296737460940642,0.929192919291929
0.0797737983859323,0.0296961349745485,0.929292929292929
0.079764083791538,0.0297186674904891,0.929392939293929
0.0797544437285332,0.0297412380091008,0.92949294929493
0.0797448123206584,0.0297639720138882,0.92959295929593
0.0797349811202231,0.0297867487424622,0.92969296929693
0.0797251826345913,0.0298095887567118,0.92979297929793
0.0797152817563889,0.0298323392097203,0.92989298929893
0.0797054973154922,0.0298550488148823,0.92999299929993
0.0796954887891098,0.029877898799405,0.93009300930093
0.0796856451171483,0.0299005720550059,0.93019301930193
0.0796759541357751,0.0299235271154873,0.93029302930293
0.0796661573722363,0.0299463912310979,0.93039303930393
0.0796563566831196,0.0299690224874817,0.93049304930493
0.0796464448569717,0.02999177099656,0.930593059305931
0.079636657656756,0.0300142559097816,0.930693069306931
0.0796268925608691,0.0300366586568363,0.930793079307931
0.0796173380268271,0.0300589102066102,0.930893089308931
0.0796078083365816,0.0300810492347307,0.930993099309931
0.0795985037243827,0.0301031574939632,0.931093109310931
0.0795892861796157,0.0301250569948335,0.931193119311931
0.0795802226207291,0.030146991813498,0.931293129312931
0.0795709428821034,0.0301689667107745,0.931393139313931
0.0795618002111594,0.0301908843164499,0.931493149314932
0.0795527203593875,0.0302125166616443,0.931593159315932
0.0795434044171072,0.030234295215509,0.931693169316932
0.079534099402921,0.0302560586090003,0.931793179317932
0.0795248099669765,0.0302778803923612,0.931893189318932
0.0795153999795617,0.0302999419883334,0.931993199319932
0.0795058733761802,0.0303219175069529,0.932093209320932
0.0794961279181084,0.0303439285657002,0.932193219321932
0.0794863779339594,0.0303656884385783,0.932293229322932
0.0794768648641442,0.030387310458163,0.932393239323932
0.0794671152770196,0.03040907776284,0.932493249324932
0.0794575862468269,0.030430815257939,0.932593259325933
0.079448158596793,0.0304525157568235,0.932693269326933
0.0794387016116251,0.0304743271441027,0.932793279327933
0.0794292140903246,0.0304962476515295,0.932893289328933
0.0794194472276794,0.0305182326917846,0.932993299329933
0.0794098139339391,0.0305401834559382,0.933093309330933
0.0793999418747391,0.0305622763319673,0.933193319331933
0.0793897915511229,0.0305844308053262,0.933293329332933
0.0793793644023036,0.0306066458437516,0.933393339333933
0.0793689506729061,0.0306289068178902,0.933493349334933
0.079358667490066,0.0306512198528346,0.933593359335934
0.0793482308424401,0.0306738590234018,0.933693369336934
0.0793375173596854,0.0306965529644658,0.933793379337934
0.0793267835989139,0.0307192317863475,0.933893389338934
0.0793158155640201,0.0307420464486096,0.933993399339934
0.0793046145056309,0.0307649958549685,0.934093409340934
0.0792931906868245,0.0307879629671229,0.934193419341934
0.0792814943306777,0.0308109796457779,0.934293429342934
0.0792695268367011,0.0308340449529634,0.934393439343934
0.0792572895944799,0.0308571579571613,0.934493449344935
0.0792451304717552,0.0308800987783656,0.934593459345935
0.0792327018489262,0.0309030870985664,0.934693469346935
0.079220005105652,0.0309261219926969,0.934793479347935
0.0792070416067042,0.0309492025505789,0.934893489348935
0.0791938127168533,0.0309723278734486,0.934993499349935
0.0791803197959081,0.0309954970655199,0.935093509350935
0.0791667233756869,0.0310185689811752,0.935193519351935
0.0791528644082495,0.0310416840424552,0.935293529352935
0.0791387442285902,0.0310648413610181,0.935393539353935
0.0791244110652376,0.0310880076900478,0.935493549354935
0.0791098189874413,0.0311112147438466,0.935593559355936
0.0790949693053816,0.0311344616504497,0.935693569356936
0.0790799092550262,0.0311577152047287,0.935793579357936
0.0790645938684088,0.031181007118008,0.935893589358936
0.0790490244259327,0.0312043365366855,0.935993599359936
0.0790332022030385,0.0312277026101365,0.936093609360936
0.079017173070923,0.0312510721689648,0.936193619361936
0.0790008933718001,0.0312744769235022,0.936293629362936
0.0789845241734712,0.0312977815202195,0.936393639363936
0.0789679057034265,0.0313211206570597,0.936493649364937
0.0789510391974044,0.0313444934943162,0.936593659365937
0.0789339687747317,0.0313678668923695,0.936693669366937
0.07891669776545,0.0313913677208355,0.936793679367937
0.0788992271918966,0.0314149949285924,0.936893689368937
0.0788815125079437,0.0314386513950562,0.936993699369937
0.0788635964085935,0.0314623040183245,0.937093709370937
0.0788454383080353,0.0314859845295733,0.937193719371937
0.0788270854223858,0.0315097895674982,0.937293729372937
0.0788085387442057,0.0315337181018212,0.937393739373937
0.0787897992710186,0.0315577691087157,0.937493749374937
0.0787708679755343,0.0315819415713033,0.937593759375938
0.0787517458354248,0.0316062344801497,0.937693769376938
0.0787323870440101,0.0316305471677548,0.937793779377938
0.0787128313732008,0.0316548465689413,0.937893789378938
0.0786930410709474,0.0316791645052079,0.937993799379938
0.0786730172638064,0.0317035002435484,0.938093809380938
0.0786527610783344,0.031727853058401,0.938193819381938
0.0786323211897122,0.0317523241646628,0.938293829382938
0.0786116507887731,0.0317768101980463,0.938393839383938
0.0785907988583921,0.0318014132890861,0.938493849384939
0.0785697182668201,0.03182602918416,0.938593859385939
0.0785484100860227,0.0318506571939345,0.938693869386939
0.0785268753978914,0.0318752966350316,0.938793879387939
0.0785051152595033,0.0318999468235769,0.938893889388939
0.0784831307378611,0.0319246070796663,0.938993899389939
0.0784609228751539,0.0319492767253806,0.939093909390939
0.0784385417758499,0.031974061106159,0.939193919391939
0.0784159882737003,0.0319989592552471,0.939293929392939
0.0783932138225571,0.0320238632797989,0.939393939393939
0.0783702883830673,0.0320487395200928,0.939493949394939
0.078347256441805,0.0320736747840064,0.93959395939594
0.0783241174429366,0.0320986676472149,0.93969396939694
0.0783008708405533,0.03212371668589,0.93979397939794
0.078277567974862,0.0321486497741103,0.93989398939894
0.0782541121108883,0.0321735522725998,0.93999399939994
0.0782305032238184,0.0321984238498432,0.94009400940094
0.0782067271646982,0.0322234073437742,0.94019401940194
0.0781827981420353,0.0322483582097508,0.94029402940294
0.078158759232968,0.0322733590298229,0.94039403940394
0.0781346098866248,0.0322984083742066,0.940494049404941
0.0781102956213442,0.0323235678258397,0.940594059405941
0.0780858277672078,0.0323486911686077,0.940694069406941
0.0780612485973793,0.0323738588232594,0.940794079407941
0.0780365575659502,0.0323990693768845,0.940894089408941
0.0780117038835852,0.0324243883523907,0.940994099409941
0.077986799838686,0.0324495880285422,0.941094109410941
0.0779618453319965,0.0324746691830103,0.941194119411941
0.0779368402692234,0.032499632584037,0.941294129412941
0.0779117195929699,0.0325246345971672,0.941394139413941
0.0778864373327834,0.0325497459125799,0.941494149414941
0.0778610388040265,0.0325748924991363,0.941594159415942
0.0778354798625582,0.0326001470867281,0.941694169416942
0.0778098723402024,0.0326252820434499,0.941794179417942
0.0777842161228143,0.0326502981380399,0.941894189418942
0.0777584001527678,0.0326754227691518,0.941994199419942
0.0777324649910595,0.0327005766649259,0.942094209420942
0.077706410136446,0.0327257584437175,0.942194219421942
0.0776801971321598,0.0327510471833409,0.942294229422942
0.0776538267176585,0.0327764419626994,0.942394239423942
0.0776272996274374,0.0328019418671484,0.942494249424943
0.0776006165811028,0.0328275459889911,0.942594259425943
0.0775737752610254,0.0328530991423411,0.942694269426943
0.0775467757614984,0.032878601066155,0.942794279427943
0.0775196181768151,0.0329040514974042,0.942894289428943
0.0774923389984728,0.0329295178880383,0.942994299429943
0.0774649016506065,0.032954931790073,0.943094309430943
0.0774373419398465,0.0329803593611585,0.943194319431943
0.077409659359987,0.0330057992548861,0.943294329432943
0.0773818533899334,0.0330312501303063,0.943394339433943
0.0773539235085914,0.0330567106494471,0.943494349434943
0.0773258691998293,0.0330821794768179,0.943594359435944
0.0772976899425527,0.0331076552784171,0.943694369436944
0.0772693852156672,0.0331331367217317,0.943794379437944
0.0772409544980785,0.0331586224787156,0.943894389438944
0.0772123972587665,0.0331841112238037,0.943994399439944
0.0771837129815994,0.0332096016408605,0.944094409440944
0.0771549011504459,0.0332350924202019,0.944194419441944
0.0771259612491742,0.0332605822650473,0.944294429442944
0.0770968927765411,0.033286069892512,0.944394439443944
0.0770676952362663,0.0333115540296367,0.944494449444945
0.0770383681221438,0.0333370334064398,0.944594459445945
0.077008910942856,0.0333625067643543,0.944694469446945
0.0769793232120481,0.0333879728582127,0.944794479447945
0.0769496044433653,0.0334134304468178,0.944894489448945
0.0769197541504527,0.0334388783023718,0.944994499449945
0.0768897718519185,0.0334643151985658,0.945094509450945
0.0768596570663708,0.0334897399125651,0.945194519451945
0.0768294093124174,0.0335151512299715,0.945294529452945
0.0767990281136291,0.0335405479388682,0.945394539453945
0.0767685822495057,0.0335661313434859,0.945494549454945
0.0767380015757764,0.0335916963936694,0.945594559455946
0.0767072856209749,0.0336172419236564,0.945694569456946
0.0766765039139841,0.0336429701567885,0.945794579457946
0.0766455855909269,0.0336686752076709,0.945894589458946
0.0766145302101135,0.0336943559557024,0.945994599459946
0.0765834080299593,0.033720215574602,0.946094609460946
0.0765521474868317,0.0337460473164393,0.946194619461946
0.0765207481489666,0.0337718500958492,0.946294629462946
0.0764892809844602,0.0337978280294832,0.946394639463946
0.0764577453531109,0.0338239789907799,0.946494649464947
0.0764261406147168,0.0338503008809694,0.946594659465947
0.0763944661489275,0.0338767916176592,0.946694669466947
0.0763627213502811,0.0339034491467448,0.946794679467947
0.0763308330819359,0.0339300646651989,0.946894689468947
0.0762988737164616,0.0339568442941496,0.946994699469947
0.0762668426533589,0.033983786032098,0.947094709470947
0.0762347392970916,0.0340108879038481,0.947194719471947
0.0762024896423271,0.0340379399207588,0.947294729472947
0.0761701669847171,0.0340651495652553,0.947394739473947
0.0761376968673138,0.0340923062382715,0.947494749474947
0.0761050789476839,0.0341194090971234,0.947594759475948
0.0760723128833942,0.0341464573065709,0.947694769476948
0.0760394729279166,0.034173659698922,0.947794779477948
0.0760064836962599,0.0342008043887519,0.947894789478948
0.0759733448410274,0.0342278905705974,0.947994799479948
0.0759401313402611,0.0342551281194515,0.948094809480948
0.0759067670943255,0.0342823041568324,0.948194819481948
0.075873251790564,0.0343094179070537,0.948294829482948
0.0758395851014314,0.0343364686083251,0.948394839483948
0.0758057667241968,0.0343634554998488,0.948494849484948
0.0757717963412409,0.034390377828271,0.948594859485949
0.0757377503648554,0.0344174476328635,0.948694869486949
0.0757036282292808,0.0344446631141137,0.948794879487949
0.075669429383646,0.0344720224873973,0.948894889488949
0.0756351532770797,0.0344995239844671,0.948994899489949
0.0756007993487848,0.0345271658559349,0.949094909490949
0.0755663670478905,0.0345549463653155,0.949194919491949
0.0755317778429872,0.0345826487601623,0.949294929492949
0.0754971096600222,0.0346104878018449,0.949394939493949
0.0754622835258965,0.0346382459855558,0.94949494949495
0.0754273778181727,0.0346661388736611,0.94959495949595
0.075392313131988,0.0346939482010515,0.94969496949695
0.0753570891943879,0.0347216733543246,0.94979497949795
0.0753217057473069,0.0347493137240479,0.94989498949895
0.0752862420616119,0.0347770864984022,0.94999499949995
0.0752506975963575,0.0348049900356922,0.95009500950095
0.0752150718304491,0.0348330227145696,0.95019501950195
0.0751792840885461,0.0348609638977051,0.95029502950295
0.0751433341522852,0.0348888130456417,0.95039503950395
0.0751072217834518,0.034916569624878,0.95049504950495
0.0750709467686452,0.034944233107868,0.950595059505951
0.0750345088845394,0.0349718029685546,0.950695069506951
0.0749979891240943,0.0349994998631257,0.950795079507951
0.0749613055712685,0.0350271006212369,0.950895089508951
0.0749244580325125,0.03505460474363,0.950995099509951
0.0748875280963229,0.0350822342314132,0.951095109510951
0.0748504332858612,0.0351097646144833,0.951195119511951
0.0748131734175037,0.0351371954308033,0.951295129512951
0.0747757483125894,0.0351645262242916,0.951395139513951
0.0747382403834405,0.0351919808486709,0.951495149514952
0.074700566374058,0.0352193330397846,0.951595159515952
0.074662726135558,0.0352465823678539,0.951695169516952
0.0746247195190564,0.0352737284045887,0.951795179517952
0.0745865463707063,0.0353007707341062,0.951895189518952
0.0745482900556879,0.0353279356046819,0.951995199519952
0.0745098664346234,0.0353549944265894,0.952095209520952
0.0744713592200897,0.0353821744371911,0.952195219521952
0.0744326839550893,0.0354092461087905,0.952295229522952
0.0743938405304407,0.0354362090815843,0.952395239523952
0.0743549131996661,0.0354632920956721,0.952495249524952
0.0743158170094879,0.0354902641722334,0.952595259525953
0.0742765518755384,0.0355171249827307,0.952695269526953
0.0742371177184127,0.0355438742025966,0.952795279527953
0.0741975995013141,0.0355707426473751,0.952895289528953
0.0741579115960237,0.0355974973124295,0.952995299529953
0.074118053957876,0.0356241379054504,0.953095309530953
0.0740780265322805,0.0356506641371065,0.953195319531953
0.0740378292795346,0.035677075726503,0.953295329532953
0.0739974621698615,0.0357033724046561,0.953395339533953
0.0739570111788764,0.0357297882352648,0.953495349534954
0.0739164759145178,0.0357563219121194,0.953595359535954
0.0738758559847242,0.0357829721523349,0.953695369536954
0.0738351509924713,0.0358097376854335,0.953795379537954
0.0737943605605859,0.0358366172538408,0.953895389538954
0.0737533976166732,0.03586337261071,0.953995399539954
0.0737123490445417,0.0358902411795587,0.954095409540954
0.0736711275087676,0.035916983617753,0.954195419541954
0.0736297330689047,0.0359435997957638,0.954295429542954
0.0735882530504509,0.0359703288696234,0.954395439543954
0.0735466871208983,0.035997169657192,0.954495449544954
0.0735050349328507,0.0360241209927068,0.954595459545955
0.0734632085255712,0.036050940766771,0.954695469546955
0.0734212957655033,0.0360778704728976,0.954795479547955
0.0733792963350276,0.0361049089835374,0.954895489548955
0.0733372099214876,0.0361320551919852,0.954995499549955
0.0732949481026055,0.0361590647580637,0.955095509550955
0.0732525110173399,0.0361859376872319,0.955195519551955
0.073209898814575,0.0362126739923931,0.955295529552955
0.073167200125026,0.0362395187243983,0.955395539553955
0.0731243260499863,0.0362662251867306,0.955495549554956
0.0730813654633485,0.0362930396228029,0.955595559555956
0.0730382292530052,0.0363197141648767,0.955695569556956
0.072994917587692,0.0363462488471953,0.955795579557956
0.0729514306212557,0.0363726437069798,0.955895589558956
0.0729077685273943,0.036398898777481,0.955995599559956
0.0728639314748433,0.0364250140939347,0.956095609560956
0.072819919632338,0.0364509896950508,0.956195619561956
0.0727758226479685,0.0364770760565213,0.956295629562956
0.0727315506751325,0.0365030210733658,0.956395639563956
0.0726871935554697,0.0365290764272373,0.956495649564956
0.0726426612637165,0.0365549888215864,0.956595659565957
0.0725980438251363,0.0365810111479978,0.956695669566957
0.0725533409618122,0.0366071423285506,0.956795679567957
0.0725084623854522,0.0366331272979517,0.956895689568957
0.0724634083044942,0.0366589661499982,0.956995699569957
0.0724181789323385,0.0366846589779908,0.957095709570957
0.0723727744972744,0.0367102058816818,0.957195719571957
0.0723272855754363,0.0367358633993245,0.957295729572957
0.0722816214765451,0.0367613734403005,0.957395739573957
0.0722358729355451,0.0367869937428691,0.957495749574958
0.0721899491132732,0.0368124650258353,0.957595759575958
0.0721439409084462,0.0368380462284568,0.957695769576958
0.0720977573330167,0.0368634768869027,0.957795779577958
0.0720513986500135,0.0368887571421164,0.957895789578958
0.0720048651075766,0.0369138871345454,0.957995799579958
0.0719581569736977,0.0369388670066221,0.958095809580958
0.071911274516368,0.0369636968978013,0.958195819581958
0.0718642179986161,0.0369883769475378,0.958295829582958
0.071816987728136,0.0370129072843683,0.958395839583958
0.0717695840026958,0.0370372880407995,0.958495849584958
0.0717220071349522,0.0370615193473533,0.958595859585959
0.0716742574325991,0.0370856013370327,0.958695869586959
0.0716264265089968,0.0371097995550839,0.958795879587959
0.071578422800413,0.0371338468979403,0.958895889588959
0.0715302466393556,0.0371577435169675,0.958995899589959
0.0714819897434038,0.0371817566948891,0.959095909590959
0.0714336518892316,0.0372058852907565,0.959195919591959
0.0713851414088877,0.0372298599454089,0.959295929592959
0.0713364586547309,0.0372536808350258,0.959395939593959
0.0712876954634482,0.0372776174875035,0.95949594959496
0.0712388516266015,0.0373016687628857,0.95959595959596
0.0711898354117234,0.0373255631208594,0.95969596959696
0.0711406472009495,0.0373493007773065,0.95979597959796
0.0710912873764158,0.0373728819540645,0.95989598959896
0.0710417563252209,0.0373963068690002,0.95999599959996
0.0709921460428614,0.0374198482639219,0.96009600960096
0.0709423647273902,0.0374432319578082,0.96019601960196
0.0708924127956827,0.0374664581888739,0.96029602960296
0.0708422906447634,0.0374895271973186,0.96039603960396
0.0707919987063961,0.0375124392198681,0.96049604960496
0.0707416290604448,0.0375354694856876,0.960596059605961
0.0706910898702231,0.0375583413353319,0.960696069606961
0.0706403815724575,0.0375810550238889,0.960796079607961
0.0705895046138005,0.0376036108128986,0.960896089608961
0.0705384594359415,0.037626008959434,0.960996099609961
0.0704872465004214,0.0376482497175908,0.961096109610961
0.0704358662489297,0.0376703333399757,0.961196119611961
0.070384410870512,0.0376925382289709,0.961296129612961
0.0703327884937423,0.0377145845658098,0.961396139613961
0.0702810913225547,0.0377367515896036,0.961496149614962
0.0702293192080648,0.0377590380318594,0.961596159615962
0.0701773803135863,0.0377811628787677,0.961696169616962
0.070125366843053,0.0378034065659714,0.961796179617962
0.0700732786723951,0.0378257678190224,0.961896189618962
0.0700211156825052,0.0378482453724058,0.961996199619962
0.0699688777642015,0.0378708379601102,0.962096209620962
0.0699165648083026,0.0378935443186059,0.962196219621962
0.0698641456632879,0.0379160860033267,0.962296229622962
0.0698116208304009,0.0379384634202302,0.962396239623962
0.0697589908158473,0.0379606769757698,0.962496249624962
0.0697062561159079,0.0379827270749105,0.962596259625963
0.0696535088848884,0.038004897172665,0.962696269626963
0.069600657320842,0.0380269026164959,0.962796279627963
0.0695477935532608,0.0380490273899547,0.962896289628963
0.0694949174134093,0.0380712701486177,0.962996299629963
0.069441937139043,0.0380933454880829,0.963096309630963
0.0693889448149888,0.0381155381303668,0.963196319631963
0.0693359402625858,0.0381378467236016,0.963296329632963
0.0692828317444032,0.0381599851978732,0.963396339633963
0.0692296197616843,0.0381819540137297,0.963496349634963
0.069176304800784,0.0382037536262603,0.963596359635964
0.0691228873579826,0.0382253844865839,0.963696369636964
0.069069459468479,0.038247132442281,0.963796379637964
0.0690160209536121,0.0382689960883818,0.963896389638964
0.0689625716396838,0.0382909740248794,0.963996399639964
0.0689090198537801,0.0383127789783796,0.964096409640964
0.0688554575913973,0.038334697433687,0.964196419641964
0.0688017931994726,0.0383564418657933,0.964296429642964
0.0687481186486881,0.0383782989952362,0.964396439643964
0.0686944337802342,0.0384002674056317,0.964496449644965
0.0686406469509737,0.0384220592627886,0.964596459645965
0.0685867586720754,0.0384436751041786,0.964696469646965
0.0685327694298938,0.0384651154598292,0.964796479647965
0.0684786797207097,0.0384863808607604,0.964896489648965
0.0684245815052795,0.038507758386817,0.964996499649965
0.0683704746099054,0.0385292465695053,0.965096509650965
0.0683162674162639,0.038550557312102,0.965196519651965
0.0682619604255981,0.0385716911729225,0.965296529652965
0.0682076455887394,0.0385929352844174,0.965396539653965
0.0681533227419151,0.0386142881552641,0.965496549654965
0.0680989917163899,0.0386357482991028,0.965596559655966
0.0680445609136918,0.0386570276747936,0.965696569656966
0.0679901222796891,0.0386784133482853,0.965796579657966
0.0679355842109469,0.0386996173876199,0.965896589658966
0.0678809914769195,0.0387208856292601,0.965996599659966
0.0678262999781311,0.0387419716759462,0.966096609660966
0.0677715542210073,0.0387631212078127,0.966196619661966
0.0677167542452507,0.0387843330169131,0.966296629662966
0.0676618563484098,0.0388053609377508,0.966396639663966
0.0676069046249975,0.0388264504291191,0.966496649664967
0.067551899119679,0.0388476002890269,0.966596659665967
0.0674967965369529,0.0388685646150062,0.966696669666967
0.0674416405594193,0.0388895886137399,0.966796679667967
0.0673863881694939,0.0389104265936791,0.966896689668967
0.0673310827718597,0.0389313235505877,0.966996699669967
0.0672757243962936,0.0389522782938889,0.967096709670967
0.0672203130775351,0.0389732896384651,0.967196719671967
0.0671648063736853,0.038994112320065,0.967296729672967
0.0671092047760615,0.0390147470166074,0.967396739673967
0.0670535087809442,0.0390351944055152,0.967496749674967
0.0669977609096375,0.0390556987351538,0.967596759675968
0.0669419193108158,0.0390760153477265,0.967696769676968
0.0668859844708339,0.0390961449241299,0.967796779677968
0.0668299132678885,0.0391161904127686,0.967896789678968
0.0667737915485619,0.0391362923999524,0.967996799679968
0.0667175339129242,0.0391563094656205,0.968096809680968
0.0666611408919953,0.0391762417085327,0.968196819681968
0.0666046130316838,0.0391960892279452,0.968296829682968
0.0665479508729352,0.039215852121625,0.968396839683968
0.0664911569368539,0.039235780976431,0.968496849684969
0.0664342316899435,0.039255873990369,0.968596859685969
0.0663772599514858,0.0392760174323503,0.968696869686969
0.0663201571950045,0.0392963222984623,0.968796879687969
0.0662629238870032,0.0393167868164878,0.968896889688969
0.0662055604939852,0.0393374092236389,0.968996899689969
0.0661481526540953,0.0393580751158706,0.969096909690969
0.0660906134537483,0.0393786462706567,0.969196919691969
0.0660330304715449,0.0393992596579116,0.969296929692969
0.0659753179800104,0.0394200274613219,0.969396939693969
0.0659174764506108,0.0394409479409285,0.969496949694969
0.0658595924942005,0.0394619057740714,0.96959695969597
0.065801678120765,0.0394827487535393,0.96969696969697
0.0657436465854544,0.0395035910818874,0.96979697969797
0.0656854981413716,0.0395244322990636,0.96989698969897
0.0656273199204653,0.0395451576154132,0.96999699969997
0.0655691116994092,0.0395657672567437,0.97009700970097
0.0655108732548772,0.0395862614488628,0.97019701970197
0.0654526043635431,0.0396066404185705,0.97029702970297
0.0653943048169692,0.0396269043931634,0.97039703970397
0.0653359640592714,0.0396472029589958,0.970497049704971
0.0652775821202267,0.0396675350902563,0.970597059705971
0.0652191590196862,0.0396878997720516,0.970697069706971
0.0651606162014266,0.0397082628682309,0.970797079707971
0.0651020431795421,0.0397287556156778,0.970897089708971
0.0650434397455954,0.0397493762972619,0.970997099709971
0.0649848056961111,0.0397701232047863,0.971097109710971
0.0649261408226517,0.0397909946379943,0.971197119711971
0.0648674449217421,0.0398119889060585,0.971297129712971
0.0648087087278274,0.0398330054734896,0.971397139713971
0.0647499322855729,0.0398540434043028,0.971497149714971
0.0646911156297182,0.0398751017669797,0.971597159715972
0.0646323469195121,0.0398960772394166,0.971697169716972
0.0645736253410551,0.0399169694896019,0.971797179717972
0.0645148703530019,0.0399379797815675,0.971897189718972
0.0644560817866174,0.0399591064572405,0.971997199719972
0.0643972594830918,0.0399803478729403,0.972097209720972
0.0643384032736898,0.0400017023939193,0.972197219721972
0.0642795130095271,0.0400231683958517,0.972297229722972
0.0642205885417199,0.0400447442673152,0.972397239723972
0.0641616297114582,0.0400664284147533,0.972497249724973
0.0641027161866337,0.0400880169289598,0.972597259725973
0.0640438471880859,0.0401095095880973,0.972697269726973
0.0639849421843957,0.0401311087782875,0.972797279727973
0.06392600104653,0.0401528129317809,0.972897289728973
0.0638671034523061,0.0401744176961925,0.972997299729973
0.0638081688752671,0.0401961258060331,0.973097309730973
0.0637492769882677,0.0402177326880732,0.973197319731973
0.0636903472847023,0.0402394413085864,0.973297329732973
0.0636313664394424,0.0402611652914591,0.973397339733973
0.0635723342589387,0.0402829036922698,0.973497349734973
0.0635133439148722,0.0403045370047147,0.973597359735974
0.0634543946925989,0.0403260650804061,0.973697369736974
0.0633953921995883,0.0403476065442537,0.973797379737974
0.0633363362819934,0.0403691604602726,0.973897389738974
0.0632773207963621,0.0403906069797257,0.973997399739974
0.0632182508687718,0.0404120649885661,0.974097409740974
0.0631592207081293,0.0404334144842098,0.974197419741974
0.063100229624605,0.0404546553520161,0.974297429742974
0.0630411822728097,0.0404759067494034,0.974397439743974
0.0629821733628936,0.0404970484355732,0.974497449744975
0.0629232022248781,0.0405180803157358,0.974597459745975
0.0628641730617592,0.0405391218038868,0.974697469746975
0.0628050857742807,0.0405601720017588,0.974797479747975
0.0627460357276829,0.0405811103911322,0.974897489748975
0.0626869266683835,0.0406020566018846,0.974997499749975
0.0626278542742797,0.0406228899862674,0.975097509750975
0.0625687219989835,0.0406437303175831,0.975197519751975
0.0625096258429744,0.0406644568269908,0.975297529752975
0.0624505651710135,0.0406850694579144,0.975397539753975
0.06239153936275,0.0407055681577483,0.975497549754975
0.0623324512812228,0.0407260729717566,0.975597559755976
0.0622733975671129,0.0407464628834544,0.975697569756976
0.0622143776050325,0.0407667378511542,0.975797579757976
0.0621552938411448,0.0407870181012625,0.975897589758976
0.062096146270487,0.0408073027618146,0.975997599759976
0.0620369348781706,0.0408275909648162,0.976097609760976
0.0619777570641857,0.0408477614709524,0.976197619761976
0.0619186122379585,0.0408678142673199,0.976297629762976
0.061859402140934,0.0408878698284655,0.976397639763976
0.0618001267830379,0.0409079272913576,0.976497649764977
0.0617407861890841,0.0409279858004087,0.976597659765977
0.061681380378924,0.040948044507972,0.976697669766977
0.0616219093724086,0.0409681025748373,0.976797679767977
0.061562373199315,0.0409881591722164,0.976897689768977
0.0615028704407801,0.0410080928285352,0.976997699769977
0.0614434005260815,0.0410279035884589,0.977097709770977
0.0613839628944227,0.0410475914956603,0.977197719771977
0.0613245570048576,0.0410671565948045,0.977297729772977
0.0612651823015525,0.0410865989295642,0.977397739773977
0.0612058382485244,0.0411059185421233,0.977497749774977
0.0611465243197161,0.0411251154731768,0.977597759775978
0.0610872399841078,0.0411441897614345,0.977697769776978
0.0610279847206047,0.0411631414446137,0.977797779777978
0.0609687580230011,0.0411819705629132,0.977897789778978
0.0609095593850909,0.0412006771550428,0.977997799779978
0.0608503883006681,0.0412192612626901,0.978097809780978
0.0607911442431762,0.0412378439703304,0.978197819781978
0.0607318273416484,0.0412564244352796,0.978297829782978
0.0606725380333105,0.0412748807805026,0.978397839783978
0.060613175414433,0.0412933341202515,0.978497849784978
0.0605537396289371,0.0413117836222642,0.978597859785979
0.0604942308306698,0.0413302284627151,0.978697869786979
0.0604346491685153,0.0413486678262156,0.978797879787979
0.0603749947913577,0.0413671009038286,0.978897889788979
0.0603153689006946,0.0413854058681472,0.978997899789979
0.0602556698632644,0.0414037038607187,0.979097909790979
0.0601958978527652,0.0414219940855096,0.979197919791979
0.0601360530280068,0.0414402757514487,0.979297929792979
0.060076135572613,0.0414585480724282,0.979397939793979
0.0600162472637666,0.0414766892885348,0.97949794979498
0.0599562859173349,0.0414948205165023,0.97959795979598
0.0598962517219042,0.0415129409816369,0.97969796979698
0.059836144851173,0.0415310499142077,0.97979797979798
0.0597759654986902,0.0415491465494467,0.97989798979898
0.059715816002436,0.0415671092371188,0.97999799979998
0.0596555936522202,0.0415850590319226,0.98009800980098
0.059595298641592,0.0416029951864599,0.98019801980198
0.0595349311789892,0.0416209169622653,0.98029802980298
0.0594744914579612,0.0416388236258364,0.98039803980398
0.059414082347508,0.041656593680289,0.98049804980498
0.0593536006411589,0.0416743480815617,0.980598059805981
0.0592930465473516,0.0416920861085592,0.980698069806981
0.0592325232427799,0.0417096863576977,0.980798079807981
0.0591719272331307,0.0417272697114665,0.980898089808981
0.0591112587516558,0.0417448354557182,0.980998099809981
0.0590505180216813,0.0417623828862308,0.981098109810981
0.0589897052714962,0.0417799113027528,0.981198119811981
0.0589289241542233,0.0417972994982274,0.981298129812981
0.0588680707338601,0.0418146682077487,0.981398139813981
0.0588071452436581,0.0418320167449609,0.981498149814982
0.0587461479317578,0.0418493444304561,0.981598159815982
0.0586850790413364,0.0418666505907818,0.981698169816982
0.0586240426969831,0.0418838142526296,0.981798179817982
0.0585630384718969,0.0419008356993754,0.981898189818982
0.058501986375604,0.0419179238174218,0.981998199819982
0.0584409661802147,0.0419348687655227,0.982098209820982
0.0583798732598967,0.0419517909755449,0.982198219821982
0.0583187325577025,0.0419687783164134,0.982298229822982
0.0582575195325667,0.041985740984702,0.982398239823982
0.0581962344624062,0.0420026783501349,0.982498249824982
0.0581348776201754,0.0420195897878949,0.982598259825983
0.058073449288754,0.0420364746816018,0.982698269826983
0.0580119497510217,0.0420533324228159,0.982798279827983
0.0579504840993148,0.0420700426779341,0.982898289828983
0.0578889721099075,0.0420868143904309,0.982998299829983
0.0578274938278646,0.0421034378123613,0.983098309830983
0.0577659689897581,0.0421201218718152,0.983198319831983
0.0577043977792116,0.0421368653970746,0.983298329832983
0.0576427551489537,0.0421535781192025,0.983398339833983
0.057581041416604,0.0421702594818688,0.983498349834984
0.0575192822200076,0.0421869981530096,0.983598359835984
0.0574574777576765,0.0422037929921728,0.983698369836984
0.0573957083426668,0.0422204344310666,0.983798379837984
0.0573338934485218,0.0422371313178798,0.983898389838984
0.0572720078195325,0.0422537930953366,0.983998399839984
0.0572100772672421,0.0422705087346007,0.984098409840984
0.0571482135837718,0.0422870214984105,0.984198419841984
0.0570862790314614,0.0423034982139014,0.984298429842984
0.0570244110799796,0.042319772729872,0.984398439843984
0.0569626091288274,0.042335846024987,0.984498449844984
0.0569007610533754,0.0423519739496551,0.984598459845985
0.0568388670670243,0.0423681553951859,0.984698469846985
0.0567770388576764,0.0423841346481443,0.984798479847985
0.0567151386777459,0.0424000772597286,0.984898489848985
0.0566531926018048,0.0424160726462662,0.984998499849985
0.0565912008432535,0.0424321197194142,0.985098509850985
0.0565291636154927,0.0424482173997626,0.985198519851985
0.056466938093988,0.0424641885534249,0.985298529852985
0.056404642850051,0.0424801192949748,0.985398539853985
0.0563424153781644,0.0424958458191283,0.985498549854986
0.0562800566798163,0.0425116535714787,0.985598559855986
0.0562177659619565,0.042527256947623,0.985698569856986
0.0561555991305711,0.0425428637982262,0.985798579857986
0.056093387286554,0.0425585196550294,0.985898589858986
0.0560311306383431,0.0425742234778289,0.985998599859986
0.0559691186166634,0.042589754657583,0.986098609860986
0.0559070601083993,0.0426053334226862,0.986198619861986
0.0558450363199115,0.0426207511423207,0.986298629862986
0.0557830468839524,0.0426360083792682,0.986398639863986
0.0557211794535651,0.0426512680107687,0.986498649864986
0.0556593752294486,0.0426663227955891,0.986598659865987
0.0555974372180639,0.0426814571947028,0.986698669866987
0.0555356209591478,0.042696593384396,0.986798679867987
0.0554739255842099,0.0427117308664034,0.986898689868987
0.0554121551667138,0.0427268227675381,0.986998699869987
0.0553503620940177,0.0427417405898884,0.987098709870987
0.0552887490619225,0.0427565366999686,0.987198719871987
0.0552274077830448,0.0427712458756198,0.987298729872987
0.0551659412777356,0.0427856811814177,0.987398739873987
0.0551044501420305,0.0427999457459167,0.987498749874988
0.0550429883166453,0.0428140512411355,0.987598759875988
0.0549816452015301,0.0428281617368754,0.987698769876988
0.054920206105787,0.0428418804440593,0.987798779877988
0.0548588553529166,0.0428553071259643,0.987898789878988
0.0547975109176955,0.042868650586114,0.987998799879988
0.0547360510625436,0.0428816652371783,0.988098809880988
0.0546746856495503,0.0428945990267968,0.988198819881988
0.0546132749460084,0.0429070621842896,0.988298829882988
0.0545518399693925,0.0429193659970665,0.988398839883988
0.0544904123526148,0.0429315931523887,0.988498849884988
0.0544289607803827,0.0429436619654815,0.988598859885989
0.0543674855355757,0.0429555732492519,0.988698869886989
0.0543058954018578,0.0429671630133035,0.988798879887989
0.0542441911832032,0.042978433160375,0.988898889888989
0.0541825427563905,0.042989496875647,0.988998899889989
0.054120991516167,0.0430004894838644,0.989098909890989
0.054059388350126,0.0430113713307348,0.989198919891989
0.0539983418121735,0.0430219931936773,0.989298929892989
0.0539374004211478,0.0430326028808767,0.989398939893989
0.0538763773423695,0.0430431837818282,0.98949894989499
0.0538156325280073,0.0430537106234527,0.98959895989599
0.0537548365471367,0.0430637807511352,0.98969896989699
0.0536944049105164,0.04307346906649,0.98979897989799
0.0536341628430805,0.0430833139315096,0.98989898989899
0.053573821266463,0.0430927948865243,0.98999899989999
0.0535133937092675,0.0431022516493586,0.99009900990099
0.0534532090465846,0.0431117381900091,0.99019901990199
0.0533932717250867,0.0431208245172476,0.99029902990299
0.0533335194218819,0.0431298362401435,0.99039903990399
0.0532743113199046,0.043138602582162,0.99049904990499
0.0532153325887992,0.0431472997417012,0.990599059905991
0.0531562861054947,0.0431558966396978,0.990699069906991
0.0530970956710994,0.0431643313924682,0.990799079907991
0.0530377343524764,0.0431726828733589,0.990899089908991
0.0529783798874856,0.0431809123918543,0.990999099909991
0.0529190338195592,0.0431892741869405,0.991099109910991
0.052859694501046,0.0431975131000237,0.991199119911991
0.0528001846953296,0.0432056679640522,0.991299129912991
0.0527406828499506,0.0432137007029053,0.991399139913991
0.0526813725291009,0.0432215950991325,0.991499149914992
0.052622244601221,0.0432295823921012,0.991599159915992
0.0525630537449874,0.0432375735352133,0.991699169916992
0.052504051599373,0.0432454248845754,0.991799179917992
0.0524453025716473,0.0432533319612629,0.991899189918992
0.0523867386068802,0.0432610987504015,0.991999199919992
0.052328106909765,0.0432688687450152,0.992099209920992
0.0522694077433305,0.0432766412989469,0.992199219921992
0.0522109570843397,0.0432844673955775,0.992299229922992
0.052152752575461,0.0432923459917258,0.992399239923992
0.0520944768404202,0.0433002246851451,0.992499249924992
0.0520361301521719,0.0433081028574699,0.992599259925993
0.051978027142559,0.0433160311243376,0.992699269926993
0.0519199947486833,0.0433237971323309,0.992799279927993
0.0518618889599002,0.0433315617303916,0.992899289928993
0.0518040231574268,0.0433393752229891,0.992999299929993
0.0517463950335589,0.0433472366066446,0.993099309930993
0.051688689941565,0.0433550942141025,0.993199319931993
0.0516311603988344,0.0433628043563082,0.993299329932993
0.05157361348629,0.043370633092158,0.993399339933993
0.0515159884840259,0.0433784565247556,0.993499349934993
0.0514585428920865,0.0433861020795422,0.993599359935994
0.0514010537118402,0.0433936066142701,0.993699369936994
0.0513435215040839,0.0434009708813003,0.993799379937994
0.0512859783880845,0.0434082748046051,0.993899389938994
0.0512284756990859,0.0434153887587234,0.993999399939994
0.0511711194326545,0.043422400840373,0.994099409940994
0.0511139084820847,0.0434293113235005,0.994199419941994
0.0510566412036905,0.0434361341704587,0.994299429942994
0.0509993364412381,0.0434427541072229,0.994399439943994
0.0509419493458686,0.0434493718325617,0.994499449944995
0.0508845930049951,0.0434557500410722,0.994599459945995
0.050827245031409,0.0434618633807669,0.994699469946995
0.0507700422446517,0.0434678786365973,0.994799479947995
0.0507126867276036,0.0434735929073026,0.994899489948995
0.0506554103623153,0.0434792488908683,0.994999499949995
0.0505979815744301,0.0434846058813784,0.995099509950995
0.0505406330003447,0.0434899063614327,0.995199519951995
0.0504833135132531,0.0434949743435524,0.995299529952995
0.0504259094550197,0.0435000462120438,0.995399539953995
0.0503686508813835,0.0435050240046314,0.995499549954995
0.0503112393491674,0.0435097061337085,0.995599559955996
0.0502538566359539,0.0435141587509701,0.995699569956996
0.050196502354644,0.0435183831899216,0.995799579957996
0.0501392477562137,0.0435225830758969,0.995899589958996
0.050081988889772,0.0435266727424635,0.995999599959996
0.050024788857371,0.043530613646501,0.996099609960996
0.0499676152370124,0.0435343286526368,0.996199619961996
0.0499108357426905,0.0435380838599658,0.996299629962996
0.0498540947100991,0.0435416650912403,0.996399639963996
0.049797487717879,0.0435450026885445,0.996499649964997
0.0497410027510817,0.0435480762090963,0.996599659965997
0.0496845547919134,0.0435509797238367,0.996699669966997
0.0496282707789727,0.0435537550553071,0.996799679967997
0.0495720056892035,0.0435563109112404,0.996899689968997
0.0495156177204091,0.0435585213455984,0.996999699969997
0.049459281047156,0.0435605927514709,0.997099709970997
0.0494028487456341,0.0435626797663543,0.997199719971997
0.049346606713052,0.043564802810698,0.997299729972997
0.0492904145467236,0.0435667861029793,0.997399739973997
0.0492341250895871,0.0435687839546386,0.997499749974997
0.0491777728232041,0.0435703956738494,0.997599759975998
0.0491215835601161,0.0435718844961689,0.997699769976998
0.0490654358704365,0.043573142330735,0.997799779977998
0.0490093295109881,0.0435741708043547,0.997899789978998
0.0489532713751055,0.0435750651472802,0.997999799979998
0.048897260971471,0.043575825912864,0.998099809980998
0.0488414109855106,0.0435764678907582,0.998199819981998
0.0487857201864491,0.0435769915147117,0.998299829982998
0.0487300741469161,0.0435773830511573,0.998399839983998
0.0486745857111475,0.0435776571746099,0.998499849984999
0.0486192629883648,0.0435779068324317,0.998599859985999
0.0485641305742243,0.0435782235635411,0.998699869986999
0.0485091607465032,0.0435785144409235,0.998799879987999
0.0484542300356027,0.0435786728173964,0.998899889988999
0.0483994858268739,0.0435788971793103,0.998999899989999
0.0483449265371821,0.0435791864601586,0.999099909990999
0.0482905200671117,0.0435794040533043,0.999199919991999
0.0482360004997025,0.0435796390812764,0.999299929992999
0.0481814379593741,0.0435797600555775,0.999399939993999
0.0481270283726629,0.0435798091456488,0.999499949994999
0.0480728435513414,0.0435797569205742,0.999599959996
0.0480188813068133,0.0435796033942496,0.999699969997
0.0479650743285688,0.0435794708883773,0.999799979998
0.0479114862000519,0.0435792362489928,0.999899989999
0.0478581147872569,0.0435788994914806,1


==> plots/1e-3_vs-varVs.csv <==
tau_vs,mean_vs,tau_var,var_vs
0,0,0,0
1,0.71838,1,1.9466e-05
2,1.0749,2,0.00013785
3,1.2526,3,0.00032564
4,1.3416,4,0.0005087
5,1.3869,5,0.00065692
6,1.411,6,0.00076663
7,1.4245,7,0.0008498
8,1.433,8,0.00091591
9,1.4392,9,0.00098171
10,1.4444,10,0.0010436
11,1.4484,11,0.0010894
12,1.4513,12,0.0011193
13,1.4535,13,0.0011457
14,1.4557,14,0.0011729
15,1.4579,15,0.0012025
16,1.4599,16,0.0012289
17,1.4617,17,0.0012534
18,1.4631,18,0.0012686
19,1.4644,19,0.0012757
20,1.4659,20,0.0012917
21,1.467,21,0.0013063
22,1.4676,22,0.0013068
23,1.468,23,0.0013065
24,1.4685,24,0.0013074
25,1.4694,25,0.0013162
26,1.4704,26,0.0013275
27,1.4712,27,0.0013321
28,1.472,28,0.0013446
29,1.4725,29,0.0013544
30,1.4728,30,0.0013631
31,1.4726,31,0.0013594
32,1.4725,32,0.0013535
33,1.4726,33,0.0013605
34,1.473,34,0.0013596
35,1.4734,35,0.0013601
36,1.4737,36,0.0013559
37,1.4734,37,0.0013405
38,1.4732,38,0.0013359
39,1.4732,39,0.0013356
40,1.4734,40,0.0013412
41,1.4732,41,0.0013395
42,1.4731,42,0.0013445
43,1.4733,43,0.0013577
44,1.4733,44,0.0013611
45,1.4734,45,0.0013609
46,1.4738,46,0.0013656
47,1.474,47,0.0013708
48,1.4745,48,0.001381
49,1.4746,49,0.0013805
50,1.4742,50,0.0013667
51,1.4738,51,0.0013523
52,1.4735,52,0.0013432
53,1.4733,53,0.0013386
54,1.4732,54,0.0013298
55,1.473,55,0.001318
56,1.4731,56,0.0013156
57,1.4735,57,0.0013233
58,1.4738,58,0.0013323
59,1.4739,59,0.0013354
60,1.4737,60,0.0013242
61,1.4738,61,0.0013232
62,1.474,62,0.0013291
63,1.4742,63,0.0013323
64,1.4736,64,0.0013209
65,1.4733,65,0.0013178
66,1.4732,66,0.0013211
67,1.4735,67,0.0013318
68,1.4737,68,0.0013385
69,1.474,69,0.001343
70,1.4738,70,0.0013315
71,1.4734,71,0.001315
72,1.4736,72,0.0013156
73,1.4737,73,0.0013202
74,1.474,74,0.0013304
75,1.4743,75,0.0013304
76,1.4745,76,0.0013326
77,1.4745,77,0.0013257
78,1.4746,78,0.0013259
79,1.4751,79,0.0013378
80,1.4755,80,0.0013502
81,1.4756,81,0.0013608
82,1.476,82,0.0013664
83,1.4767,83,0.0013817
84,1.4775,84,0.0014003
85,1.4778,85,0.0013982
86,1.4777,86,0.0013896
87,1.4774,87,0.0013802
88,1.4773,88,0.0013731
89,1.4774,89,0.0013817
90,1.4775,90,0.0013948
91,1.4775,91,0.001394
92,1.4774,92,0.0013905
93,1.4775,93,0.0013886
94,1.4775,94,0.0013911
95,1.4777,95,0.0013961
96,1.4774,96,0.0013896
97,1.4771,97,0.0013902
98,1.4771,98,0.0013917
99,1.4774,99,0.0013977
100,1.4775,100,0.0014026


==> plots/1e-4_p1_path.csv <==
0.0520265510863294,-0.00831596393856182,0
0.0520265509918846,-0.0083159637704042,0.0001000100010001
0.0520265507085505,-0.00831596326593126,0.0002000200020002
0.0520265501464893,-0.00831596226159233,0.0003000300030003
0.0520265492135598,-0.00831596059844407,0.0004000400040004
0.052026547822228,-0.00831595811754278,0.0005000500050005
0.0520265458849597,-0.00831595465994492,0.0006000600060006
0.0520265433142208,-0.00831595007131407,0.0007000700070007
0.0520265400270841,-0.0083159442042244,0.0008000800080008
0.0520265359383191,-0.00831593690664281,0.0009000900090009
0.052026530969606,-0.00831592803344713,0.001000100010001
0.0520265250380174,-0.00831591743721124,0.0011001100110011
0.05202651806293,-0.00831590497972354,0.0012001200120012
0.0520265099706308,-0.00831589051816517,0.0013001300130013
0.0520265006781927,-0.00831587391662782,0.0014001400140014
0.0520264901165098,-0.00831585503920339,0.0015001500150015
0.0520264782095657,-0.00831583374998347,0.0016001600160016
0.0520264648836473,-0.00831580992227401,0.0017001700170017
0.0520264500673453,-0.00831578342247028,0.0018001800180018
0.0520264336892505,-0.00831575412848531,0.0019001900190019
0.0520264156825602,-0.00831572191132124,0.002000200020002
0.0520263959781686,-0.00831568664889129,0.0021002100210021
0.0520263745092733,-0.00831564822141167,0.0022002200220022
0.0520263512113756,-0.00831560650679537,0.0023002300230023
0.0520263260176732,-0.00831556139216958,0.0024002400240024
0.0520262988659706,-0.00831551276235766,0.0025002500250025
0.0520262696917692,-0.00831546049987969,0.0026002600260026
0.0520262384397841,-0.00831540449646982,0.0027002700270027
0.0520262050432129,-0.00831534464155848,0.0028002800280028
0.0520261694467711,-0.00831528082918351,0.0029002900290029
0.0520261315905668,-0.00831521295107882,0.003000300030003
0.0520260914193153,-0.00831514090358574,0.0031003100310031
0.052026048877732,-0.00831506458534895,0.0032003200320032
0.0520260039082285,-0.00831498389270955,0.0033003300330033
0.0520259564578238,-0.00831489873122281,0.0034003400340034
0.0520259064735365,-0.00831480899953361,0.0035003500350035
0.0520258539046891,-0.00831471460319701,0.0036003600360036
0.052025798700604,-0.00831461544546487,0.0037003700370037
0.0520257408082998,-0.0083145114388031,0.0038003800380038
0.0520256801794026,-0.00831440248646348,0.0039003900390039
0.0520256167678417,-0.0083142885032153,0.004000400040004
0.0520255505252431,-0.00831416939922099,0.0041004100410041
0.0520254814032325,-0.00831404508694635,0.0042004200420042
0.0520254093603464,-0.00831391548116099,0.0043004300430043
0.0520253343482109,-0.00831378049893759,0.0044004400440044
0.0520252563253622,-0.00831364005965283,0.0045004500450045
0.0520251752457298,-0.008313494078076,0.0046004600460046
0.0520250910701538,-0.00831334247819055,0.0047004700470047
0.0520250037571705,-0.00831318517937314,0.0048004800480048
0.0520249132653164,-0.00831302210791072,0.0049004900490049
0.0520248195531281,-0.00831285318317975,0.005000500050005
0.0520247225860526,-0.00831267833377085,0.0051005100510051
0.0520246223226263,-0.00831249748597106,0.0052005200520052
0.0520245187259929,-0.00831231056837088,0.0053005300530053
0.0520244117592956,-0.00831211750956104,0.0054005400540054
0.0520243013879817,-0.00831191824043564,0.0055005500550055
0.0520241875751947,-0.00831171269188869,0.0056005600560056
0.0520240702886853,-0.00831150079481439,0.0057005700570057
0.0520239494939002,-0.00831128248701731,0.0058005800580058
0.0520238251562869,-0.00831105770169533,0.0059005900590059
0.0520236972458992,-0.00831082637204585,0.006000600060006
0.0520235657281842,-0.0083105884404808,0.0061006100610061
0.0520234305754997,-0.00831034384019768,0.0062006200620062
0.0520232917532926,-0.00831009251130493,0.0063006300630063
0.0520231492362242,-0.00830983439851768,0.0064006400640064
0.0520230029943485,-0.00830956943733711,0.0065006500650065
0.0520228529977196,-0.00830929757017494,0.0066006600660066
0.0520226992186953,-0.00830901874405021,0.0067006700670067
0.0520225416319367,-0.00830873289907094,0.0068006800680068
0.0520223802098014,-0.00830843998225596,0.0069006900690069
0.0520222149246472,-0.00830813993832069,0.007000700070007
0.052022045755742,-0.00830783271428384,0.0071007100710071
0.0520218726731403,-0.00830751825716431,0.0072007200720072
0.0520216956561101,-0.0083071965162843,0.0073007300730073
0.0520215146793126,-0.00830686743866283,0.0074007400740074
0.0520213297220162,-0.00830653097822927,0.0075007500750075
0.0520211407565783,-0.00830618707969873,0.0076007600760076
0.0520209477668743,-0.00830583570160796,0.0077007700770077
0.052020750729869,-0.00830547679097546,0.0078007800780078
0.052020549622527,-0.00830511030173092,0.0079007900790079
0.0520203444241165,-0.00830473619010719,0.008000800080008
0.0520201351185129,-0.00830435440773004,0.0081008100810081
0.0520199216826808,-0.00830396491083254,0.0082008200820082
0.0520197041004957,-0.00830356765795112,0.0083008300830083
0.0520194823512255,-0.00830316260071168,0.0084008400840084
0.0520192564187458,-0.00830274969995413,0.0085008500850085
0.0520190262823246,-0.00830232891191154,0.0086008600860086
0.0520187919304444,-0.00830190019512025,0.0087008700870087
0.0520185533423735,-0.0083014635081168,0.0088008800880088
0.052018310501987,-0.0083010188140447,0.0089008900890089
0.0520180633954637,-0.00830056606913692,0.009000900090009
0.0520178120089827,-0.00830010523423348,0.0091009100910091
0.0520175563241155,-0.00829963627478129,0.0092009200920092
0.0520172963270411,-0.00829915914931698,0.0093009300930093
0.0520170320062418,-0.00829867382098397,0.0094009400940094
0.0520167633455928,-0.00829818025292588,0.0095009500950095
0.0520164903335765,-0.00829767841058971,0.0096009600960096
0.0520162129586753,-0.00829716825481549,0.0097009700970097
0.0520159312047645,-0.00829664975105023,0.0098009800980098
0.0520156450649334,-0.0082961228670446,0.0099009900990099
0.0520153545230575,-0.00829558756363844,0.01000100010001
0.0520150595699224,-0.00829504381088603,0.0101010101010101
0.0520147601940107,-0.00829449157423436,0.0102010201020102
0.0520144563861082,-0.00829393081913044,0.0103010301030103
0.0520141481346971,-0.00829336151332496,0.0104010401040104
0.052013835432867,-0.00829278362456851,0.0105010501050105
0.0520135182667967,-0.00829219712291506,0.0106010601060106
0.0520131966318792,-0.00829160197381172,0.0107010701070107
0.0520128705165967,-0.00829099814731275,0.0108010801080108
0.0520125399117352,-0.00829038561347214,0.0109010901090109
0.0520122048126875,-0.00828976434004047,0.011001100110011
0.0520118652102396,-0.0082891342993754,0.0111011101110111
0.0520115210974809,-0.00828849546153102,0.0112011201120112
0.0520111724651971,-0.008287847794258,0.0113011301130113
0.0520108193087816,-0.0082871912722175,0.0114011401140114
0.0520104616213233,-0.00828652586316011,0.0115011501150115
0.0520100993982154,-0.00828585154174687,0.0116011601160116
0.0520097326302438,-0.00828516827803206,0.0117011701170117
0.0520093613151049,-0.00828447604667673,0.0118011801180118
0.0520089854458881,-0.00828377481543157,0.0119011901190119
0.0520086050156828,-0.00828306456356479,0.012001200120012
0.052008220024489,-0.00828234525882699,0.0121012101210121
0.0520078304653962,-0.00828161687587921,0.0122012201220122
0.0520074363337973,-0.00828087938938281,0.0123012301230123
0.0520070376273888,-0.00828013277169535,0.0124012401240124
0.05200663433926,-0.00827937699978155,0.0125012501250125
0.0520062264717145,-0.00827861204369549,0.0126012601260126
0.0520058140155382,-0.00827783788270541,0.0127012701270127
0.0520053969730346,-0.00827705448686546,0.0128012801280128
0.052004975337293,-0.00827626183314039,0.0129012901290129
0.0520045491106173,-0.00827545989619125,0.013001300130013
0.0520041182884,-0.00827464865298286,0.0131013101310131
0.0520036828683377,-0.00827382807817629,0.0132013201320132
0.0520032428504307,-0.00827299814873635,0.0133013301330133
0.0520027982300715,-0.00827215883702062,0.0134013401340134
0.0520023490118674,-0.00827131012229741,0.0135013501350135
0.0520018951912113,-0.00827045198153127,0.0136013601360136
0.0520014367657997,-0.00826958438708004,0.0137013701370137
0.0520009737402397,-0.00826870732051525,0.0138013801380138
0.0520005061099241,-0.00826782075649833,0.0139013901390139
0.0520000338771565,-0.00826692466969034,0.014001400140014
0.0519995570442404,-0.00826601904166299,0.0141014101410141
0.0519990756065688,-0.00826510384477393,0.0142014201420142
0.0519985895687487,-0.00826417906059508,0.0143014301430143
0.0519980989284767,-0.00826324466609096,0.0144014401440144
0.0519976036903597,-0.00826230063592283,0.0145014501450145
0.0519971038543977,-0.0082613469516624,0.0146014601460146
0.0519965994228943,-0.00826038358797101,0.0147014701470147
0.0519960903958495,-0.00825941052642016,0.0148014801480148
0.0519955767755669,-0.00825842773936774,0.0149014901490149
0.0519950585666535,-0.00825743521068892,0.015001500150015
0.0519945357691091,-0.00825643291734844,0.0151015101510151
0.0519940083852375,-0.00825542083631093,0.0152015201520152
0.0519934764173422,-0.00825439894684473,0.0153015301530153
0.0519929398723337,-0.00825336722821805,0.0154015401540154
0.0519923987479085,-0.00825232565739551,0.0155015501550155
0.0519918530532806,-0.00825127421594895,0.0156015601560156
0.0519913027861467,-0.00825021287853959,0.0157015701570157
0.0519907479534173,-0.00824914162904263,0.0158015801580158
0.0519901885573958,-0.00824806044211923,0.0159015901590159
0.0519896246049929,-0.00824696929934129,0.016001600160016
0.0519890560985121,-0.00824586817997693,0.0161016101610161
0.0519884830402571,-0.00824475706099089,0.0162016201620162
0.0519879054394418,-0.00824363592395487,0.0163016301630163
0.0519873232960662,-0.0082425047481372,0.0164016401640164
0.0519867366193445,-0.00824136351280609,0.0165016501650165
0.0519861454115803,-0.00824021219492629,0.0166016601660166
0.051985549679684,-0.0082390507760694,0.0167016701670167
0.0519849494259593,-0.00823787923780733,0.0168016801680168
0.0519843446596202,-0.00823669755480122,0.0169016901690169
0.0519837353852739,-0.00823550571092637,0.017001700170017
0.0519831216098309,-0.008234303685451,0.0171017101710171
0.0519825033355946,-0.00823309145533975,0.0172017201720172
0.0519818805740829,-0.00823186900216453,0.0173017301730173
0.0519812533275992,-0.00823063630519345,0.0174017401740174
0.0519806216053575,-0.00822939334599832,0.0175017501750175
0.0519799854119651,-0.00822814010384737,0.0176017601760176
0.0519793447566359,-0.00822687655570533,0.0177017701770177
0.0519786996462808,-0.00822560268544739,0.0178017801780178
0.0519780500855064,-0.00822431847003839,0.0179017901790179
0.0519773960835272,-0.00822302389105014,0.018001800180018
0.0519767376472537,-0.00822171892775065,0.0181018101810181
0.0519760747858999,-0.00822040355940826,0.0182018201820182
0.0519754075063764,-0.00821907776759486,0.0183018301830183
0.0519747358155939,-0.00821774153388197,0.0184018401840184
0.0519740597250701,-0.00821639483523451,0.0185018501850185
0.0519733792394118,-0.00821503765322421,0.0186018601860186
0.0519726943678334,-0.00821366996711917,0.0187018701870187
0.0519720051218523,-0.00821229175618772,0.0188018801880188
0.0519713115060758,-0.00821090300430516,0.0189018901890189
0.0519706135320215,-0.00820950368843622,0.019001900190019
0.0519699112089033,-0.0082080937901525,0.0191019101910191
0.0519692045436319,-0.00820667328641895,0.0192019201920192
0.0519684935477251,-0.00820524216341424,0.0193019301930193
0.0519677782303969,-0.00820380039579962,0.0194019401940194
0.051967058603165,-0.00820234796745029,0.0195019501950195
0.0519663346706363,-0.00820088485533097,0.0196019601960196
0.0519656064489356,-0.00819941104331698,0.0197019701970197
0.0519648739449736,-0.00819792650837313,0.0198019801980198
0.0519641371679642,-0.00819643123437452,0.0199019901990199
0.0519633961294253,-0.00819492519598241,0.02000200020002
0.0519626508408744,-0.00819340837937577,0.0201020102010201
0.0519619013138291,-0.00819188076151904,0.0202020202020202
0.0519611475575036,-0.00819034232168063,0.0203020302030203
0.051960389581112,-0.00818879304373575,0.0204020402040204
0.051959627400779,-0.00818723290464913,0.0205020502050205
0.0519588610234153,-0.00818566188599258,0.0206020602060206
0.0519580904628419,-0.0081840799693379,0.0207020702070207
0.051957315728273,-0.00818248713395311,0.0208020802080208
0.0519565368335297,-0.00818088335680315,0.0209020902090209
0.0519557537924334,-0.00817926862406671,0.021002100210021
0.0519549666118944,-0.00817764291040503,0.0211021102110211
0.0519541753080376,-0.00817600620199688,0.0212021202120212
0.0519533798923806,-0.00817435847350342,0.0213021302130213
0.051952580376441,-0.00817269970649656,0.0214021402140214
0.0519517767717365,-0.00817102988485139,0.0215021502150215
0.0519509690943918,-0.00816934898553285,0.0216021602160216
0.0519501573559246,-0.00816765698780895,0.0217021702170217
0.0519493415701559,-0.00816595387555499,0.0218021802180218
0.0519485217486035,-0.00816423962573591,0.0219021902190219
0.0519476979050887,-0.00816251421992322,0.022002200220022
0.0519468700534323,-0.00816077763968881,0.0221022102210221
0.0519460382051523,-0.00815902986430092,0.0222022202220222
0.0519452023786767,-0.00815727087302776,0.0223022302230223
0.0519443625855233,-0.00815550064744105,0.0224022402240224
0.0519435188372097,-0.00815371916680899,0.0225022502250225
0.0519426711521641,-0.00815192641270351,0.0226022602260226
0.0519418195442077,-0.00815012236439273,0.0227022702270227
0.0519409640248583,-0.00814830700344844,0.0228022802280228
0.0519401046102404,-0.00814648030913887,0.0229022902290229
0.0519392413164787,-0.00814464226303573,0.023002300230023
0.0519383741573945,-0.00814279284440735,0.0231023102310231
0.0519375031491125,-0.00814093203252193,0.0232023202320232
0.0519366283054538,-0.0081390598089512,0.0233023302330233
0.0519357496425431,-0.00813717615526695,0.0234023402340234
0.0519348671765051,-0.00813528105073742,0.0235023502350235
0.0519339809234647,-0.00813337447463081,0.0236023602360236
0.0519330908972428,-0.00813145640851884,0.0237023702370237
0.0519321971139643,-0.00812952683166993,0.0238023802380238
0.0519312995920575,-0.00812758572795918,0.0239023902390239
0.0519303983476467,-0.00812563307435142,0.024002400240024
0.0519294933945535,-0.00812366885241835,0.0241024102410241
0.051928584751206,-0.00812169304373178,0.0242024202420242
0.0519276724360325,-0.00811970562525636,0.0243024302430243
0.0519267564628541,-0.00811770658086737,0.0244024402440244
0.051925836850099,-0.00811569589213662,0.0245024502450245
0.0519249136161955,-0.00811367353372536,0.0246024602460246
0.0519239867749646,-0.00811163949181227,0.0247024702470247
0.0519230563494419,-0.00810959374566557,0.0248024802480248
0.0519221223511449,-0.00810753627455369,0.0249024902490249
0.0519211848031089,-0.00810546706004823,0.025002500250025
0.0519202437214585,-0.00810338608141741,0.0251025102510251
0.0519192991223186,-0.00810129332023304,0.0252025202520252
0.0519183510287244,-0.00809918875806693,0.0253025302530253
0.0519173994544971,-0.00809707237418729,0.0254025402540254
0.0519164444203684,-0.00809494415016585,0.0255025502550255
0.0519154859447665,-0.00809280406527091,0.0256025602560256
0.0519145240461199,-0.00809065210337768,0.0257025702570257
0.0519135587451601,-0.00808848824145088,0.0258025802580258
0.0519125900580119,-0.00808631246336592,0.0259025902590259
0.0519116180077106,-0.00808412474839081,0.026002600260026
0.0519106426126844,-0.00808192507809757,0.0261026102610261
0.0519096638913616,-0.00807971343405769,0.0262026202620262
0.0519086818644739,-0.00807748979323611,0.0263026302630263
0.0519076965527531,-0.00807525414411511,0.0264026402640264
0.0519067079769309,-0.00807300645905234,0.0265026502650265
0.0519057161531321,-0.00807074672653007,0.0266026602660266
0.0519047211066955,-0.00806847492351303,0.0267026702670267
0.0519037228583529,-0.00806619103157314,0.0268026802680268
0.0519027214242289,-0.00806389503458549,0.0269026902690269
0.0519017168296623,-0.00806158690951491,0.027002700270027
0.0519007090953851,-0.00805926664023659,0.0271027102710271
0.0518996982398253,-0.00805693420832245,0.0272027202720272
0.0518986842883219,-0.00805458959534409,0.0273027302730273
0.051897667259303,-0.00805223278056984,0.0274027402740274
0.0518966471781074,-0.0080498637455714,0.0275027502750275
0.0518956240631635,-0.00804748247422416,0.0276027602760276
0.0518945979375065,-0.00804508894579625,0.0277027702770277
0.0518935688264752,-0.00804268314416306,0.0278027802780278
0.051892536748498,-0.00804026504859272,0.0279027902790279
0.0518915017289134,-0.00803783464296061,0.028002800280028
0.0518904637884534,-0.00803539190653486,0.0281028102810281
0.0518894229524569,-0.00803293682088738,0.0282028202820282
0.0518883792416554,-0.00803046937219694,0.0283028302830283
0.0518873326813879,-0.00802798953742819,0.0284028402840284
0.0518862832946898,-0.00802549730045641,0.0285028502850285
0.0518852311045961,-0.008022992645157,0.0286028602860286
0.0518841761364458,-0.00802047555079809,0.0287028702870287
0.0518831184132743,-0.00801794599895148,0.0288028802880288
0.0518820579558132,-0.00801540397579604,0.0289028902890289
0.0518809947940084,-0.00801284945829642,0.029002900290029
0.0518799289508952,-0.00801028243493489,0.0291029102910291
0.051878860449509,-0.00800770288267637,0.0292029202920292
0.0518777893151886,-0.00800511078539597,0.0293029302930293
0.0518767155732726,-0.00800250612696917,0.0294029402940294
0.0518756392491002,-0.00799988888896749,0.0295029502950295
0.0518745603680099,-0.00799725905526631,0.0296029602960296
0.0518734789576441,-0.00799461660513397,0.0297029702970297
0.0518723950387347,-0.00799196152705282,0.0298029802980298
0.0518713086412275,-0.00798929379798741,0.0299029902990299
0.051870219788158,-0.0079866134041166,0.03000300030003
0.0518691285094717,-0.00798392032931581,0.0301030103010301
0.0518680348305078,-0.00798121455515673,0.0302030203020302
0.0518669387743013,-0.00797849606321108,0.0303030303030303
0.0518658403731018,-0.00797576483965773,0.0304030403040304
0.0518647396476409,-0.00797302086837197,0.0305030503050305
0.0518636366324718,-0.00797026412862204,0.0306030603060306
0.0518625313483261,-0.00796749460658671,0.0307030703070307
0.0518614238251496,-0.00796471228614137,0.0308030803080308
0.0518603140928883,-0.00796191715116122,0.0309030903090309
0.0518592021745775,-0.00795910918321817,0.031003100310031
0.0518580881024666,-0.0079562883684908,0.0311031103110311
0.0518569719018944,-0.0079534546908546,0.0312031203120312
0.0518558536051104,-0.00795060813188128,0.0313031303130313
0.0518547332351497,-0.00794774867774962,0.0314031403140314
0.0518536108242619,-0.00794487631003143,0.0315031503150315
0.0518524864023928,-0.00794199101720908,0.0316031603160316
0.0518513599948813,-0.00793909278085427,0.0317031703170317
0.0518502316339767,-0.00793618158714588,0.0318031803180318
0.0518491013473214,-0.00793325741765563,0.0319031903190319
0.0518479691648613,-0.0079303202585624,0.032003200320032
0.051846835118846,-0.00792737009604495,0.0321032103210321
0.0518456992369174,-0.0079244069139786,0.0322032203220322
0.0518445615490218,-0.00792143069623863,0.0323032303230323
0.0518434220851049,-0.00791844142900393,0.0324032403240324
0.0518422808774161,-0.00791543909845317,0.0325032503250325
0.0518411379559014,-0.00791242368846185,0.0326032603260326
0.0518399933505066,-0.00790939518290516,0.0327032703270327
0.0518388470957846,-0.00790635357026537,0.0328032803280328
0.0518376992170743,-0.00790329883672137,0.0329032903290329
0.0518365497512322,-0.00790023096384506,0.033003300330033
0.0518353987282041,-0.0078971499401186,0.0331033103310331
0.051834246177936,-0.00789405575172079,0.0332033203320332
0.0518330921349806,-0.0078909483825271,0.0333033303330333
0.0518319366292841,-0.0078878278233234,0.0334033403340334
0.0518307796953993,-0.0078846940556813,0.0335033503350335
0.0518296213632719,-0.00788154706577967,0.0336033603360336
0.0518284616674552,-0.00787838684440447,0.0337033703370337
0.0518273006378949,-0.00787521337312741,0.0338033803380338
0.0518261383114474,-0.00787202664273434,0.0339033903390339
0.0518249747180587,-0.00786882663710066,0.034003400340034
0.0518238098922816,-0.00786561334470862,0.0341034103410341
0.0518226438663657,-0.00786238675404061,0.0342034203420342
0.0518214766748639,-0.00785914684666843,0.0343034303430343
0.0518203083500255,-0.00785589361337783,0.0344034403440344
0.0518191389264035,-0.00785262704265137,0.0345034503450345
0.0518179684385509,-0.00784934712066765,0.0346034603460346
0.0518167969210206,-0.00784605383130215,0.0347034703470347
0.0518156244037585,-0.00784274716764422,0.0348034803480348
0.0518144509259245,-0.00783942711356905,0.0349034903490349
0.0518132765220717,-0.00783609365986269,0.035003500350035
0.051812101222146,-0.00783274679040033,0.0351035103510351
0.0518109250653071,-0.00782938649596784,0.0352035203520352
0.0518097480861084,-0.00782601276504758,0.0353035303530353
0.0518085703167989,-0.00782262558612201,0.0354035403540354
0.0518073917965389,-0.00781922494536983,0.0355035503550355
0.0518062125575775,-0.00781581083127348,0.0356035603560356
0.0518050326367715,-0.00781238323461874,0.0357035703570357
0.0518038520686737,-0.00780894214388806,0.0358035803580358
0.051802670892444,-0.00780548754756371,0.0359035903590359
0.051801489140332,-0.00780201943182458,0.036003600360036
0.0518003068514977,-0.00779853779206349,0.0361036103610361
0.0517991240604938,-0.00779504261215594,0.0362036203620362
0.0517979408064806,-0.00779153388288767,0.0363036303630363
0.0517967571217073,-0.00778801159274106,0.0364036403640364
0.051795573045334,-0.00778447573480555,0.0365036503650365
0.0517943886165207,-0.0077809262975634,0.0366036603660366
0.0517932038698203,-0.0077773632671936,0.0367036703670367
0.0517920188420893,-0.00777378663908888,0.0368036803680368
0.0517908335747912,-0.00777019640173179,0.0369036903690369
0.0517896481001755,-0.00776659254360451,0.037003700370037
0.0517884624597057,-0.00776297505779658,0.0371037103710371
0.0517872766902382,-0.00775934393279036,0.0372037203720372
0.051786090830933,-0.0077556991616751,0.0373037303730373
0.0517849049186466,-0.00775204073293336,0.0374037403740374
0.0517837189925392,-0.0077483686373509,0.0375037503750375
0.0517825330917704,-0.00774468287032064,0.0376037603760376
0.051781347253197,-0.00774098341802147,0.0377037703770377
0.051780161520586,-0.0077372702758463,0.0378037803780378
0.0517789759261868,-0.00773354343227752,0.0379037903790379
0.0517777905160699,-0.00772980288270795,0.038003800380038
0.0517766053247883,-0.00772604861562014,0.0381038103810381
0.051775420396109,-0.00772228062640684,0.0382038203820382
0.0517742357645852,-0.00771849890355061,0.0383038303830383
0.0517730514762871,-0.00771470344244417,0.0384038403840384
0.0517718675657679,-0.00771089423387348,0.0385038503850385
0.0517706840767947,-0.00770707127092808,0.0386038603860386
0.0517695010485274,-0.00770323454900069,0.0387038703870387
0.0517683185201259,-0.00769938405657389,0.0388038803880388
0.0517671365353573,-0.0076955197890404,0.0389038903890389
0.0517659551333819,-0.00769164173948976,0.039003900390039
0.0517647743533593,-0.00768774990101141,0.0391039103910391
0.0517635942367533,-0.00768384426899819,0.0392039203920392
0.0517624148273308,-0.00767992483423603,0.0393039303930393
0.0517612361619483,-0.00767599159211787,0.0394039403940394
0.0517600582866766,-0.00767204453573315,0.0395039503950395
0.0517588812406754,-0.0076680836604748,0.0396039603960396
0.0517577050677119,-0.00766410895943215,0.0397039703970397
0.0517565298046426,-0.00766012043030173,0.0398039803980398
0.051755355497538,-0.00765611806156599,0.0399039903990399
0.0517541821901653,-0.00765210185322475,0.04000400040004
0.0517530099193808,-0.00764807179836763,0.0401040104010401
0.0517518387312552,-0.00764402789238736,0.0402040204020402
0.0517506686672521,-0.00763997013067698,0.0403040304030403
0.0517494997688348,-0.00763589850632592,0.0404040404040404
0.0517483320820741,-0.00763181301933409,0.0405040504050405
0.0517471656461299,-0.00762771366279101,0.0406040604060406
0.0517460005070729,-0.00762360043208953,0.0407040704070407
0.0517448367063665,-0.00761947332262276,0.0408040804080408
0.0517436742877779,-0.00761533233439042,0.0409040904090409
0.051742513295074,-0.00761117746048222,0.041004100410041
0.0517413537720219,-0.0076070086985944,0.0411041104110411
0.0517401957623888,-0.00760282604411998,0.0412041204120412
0.051739039307638,-0.00759862949475547,0.0413041304130413
0.0517378844561439,-0.00759441904819729,0.0414041404140414
0.0517367312493699,-0.00759019470214204,0.0415041504150415
0.0517355797310829,-0.00758595645198246,0.0416041604160416
0.0517344299473536,-0.00758170429541506,0.0417041704170417
0.0517332819442528,-0.00757743823243993,0.0418041804180418
0.0517321357632438,-0.00757315825845002,0.0419041904190419
0.0517309914503972,-0.0075688643734453,0.042004200420042
0.0517298490494802,-0.00756455657512211,0.0421042104210421
0.0517287086088667,-0.00756023486117715,0.0422042204220422
0.051727570172324,-0.00755589923161022,0.0423042304230423
0.0517264337859226,-0.00755154968642143,0.0424042404240424
0.0517252994934295,-0.00754718622330728,0.0425042504250425
0.0517241673409152,-0.00754280884226768,0.0426042604260426
0.0517230373790576,-0.00753841754330263,0.0427042704270427
0.0517219096470166,-0.0075340123287157,0.0428042804280428
0.0517207841977734,-0.00752959319850692,0.0429042904290429
0.0517196610727914,-0.00752516015037277,0.043004300430043
0.0517185403204449,-0.00752071318892015,0.0431043104310431
0.0517174219891078,-0.00751625231184566,0.0432043204320432
0.051716306124851,-0.00751177752375637,0.0433043304330433
0.0517151927714413,-0.00750728882465229,0.0434043404340434
0.0517140819795564,-0.00750278621453342,0.0435043504350435
0.051712973795267,-0.00749826969570314,0.0436043604360436
0.0517118682646436,-0.00749373927276872,0.0437043704370437
0.0517107654360603,-0.00748919494342649,0.0438043804380438
0.0517096653578913,-0.00748463671689058,0.0439043904390439
0.0517085680762071,-0.00748006458855392,0.044004400440044
0.0517074736416855,-0.00747547856532727,0.0441044104410441
0.0517063820980934,-0.00747087864951392,0.0442044204420442
0.0517052934984119,-0.00746626484572114,0.0443044304430443
0.0517042078864084,-0.00746163715394873,0.0444044404440444
0.0517031253104568,-0.00745699558110746,0.0445044504450445
0.0517020458212346,-0.00745234012719721,0.0446044604460446
0.0517009694694197,-0.00744767080143214,0.0447044704470447
0.0516998962964756,-0.00744298760381215,0.0448044804480448
0.051698826357687,-0.00743829054124809,0.0449044904490449
0.0516977596991244,-0.00743357961604315,0.045004500450045
0.0516966963714655,-0.00742885483741179,0.0451045104510451
0.0516956364207809,-0.00742411620535369,0.0452045204520452
0.0516945799000518,-0.00741936372908321,0.0453045304530453
0.0516935268553487,-0.00741459741320732,0.0454045404540454
0.0516924773373492,-0.00740981726233309,0.0455045504550455
0.0516914313967312,-0.00740502328337108,0.0456045604560456
0.0516903890818687,-0.00740021548323184,0.0457045704570457
0.0516893504434392,-0.00739539386652256,0.0458045804580458
0.0516883155298171,-0.0073905584401537,0.0459045904590459
0.0516872843916798,-0.00738570921333949,0.046004600460046
0.0516862570797051,-0.00738084619068682,0.0461046104610461
0.051685233642267,-0.00737596938141002,0.0462046204620462
0.0516842141323468,-0.00737107879241956,0.0463046304630463
0.0516831986006222,-0.007366174430626,0.0464046404640464
0.051682187095467,-0.00736125630293999,0.0465046504650465
0.0516811796675592,-0.00735632442087918,0.0466046604660466
0.0516801763675763,-0.00735137879135421,0.0467046704670467
0.0516791772484995,-0.00734641942127545,0.0468046804680468
0.0516781823587029,-0.00734144632216083,0.0469046904690469
0.0516771917511677,-0.00733645950092071,0.047004700470047
0.0516762054765716,-0.00733145896907283,0.0471047104710471
0.0516752235855921,-0.00732644473352784,0.0472047204720472
0.051674246128907,-0.00732141680580327,0.0473047304730473
0.0516732731618009,-0.00731637519511338,0.0474047404740474
0.0516723047303444,-0.00731131991297568,0.0475047504750475
0.0516713408921259,-0.00730625096860434,0.0476047604760476
0.0516703816932159,-0.00730116837351698,0.0477047704770477
0.0516694271912025,-0.00729607213692785,0.0478047804780478
0.05166847743446,-0.00729096227035438,0.0479047904790479
0.051667532478273,-0.0072858387876179,0.048004800480048
0.0516665923710156,-0.00728070169562905,0.0481048104810481
0.0516656571679727,-0.00727555101051234,0.0482048204820482
0.0516647269244288,-0.00727038674378552,0.0483048304830483
0.0516638016864545,-0.00726520890466282,0.0484048404840484
0.0516628815139418,-0.00726001750696526,0.0485048504850485
0.051661966452961,-0.00725481256451397,0.0486048604860486
0.051661056563404,-0.00724959408882687,0.0487048704870487
0.0516601518936449,-0.00724436209372478,0.0488048804880488
0.0516592524989685,-0.00723911659302923,0.0489048904890489
0.0516583584346595,-0.00723385759825755,0.049004900490049
0.0516574697513954,-0.00722858512553473,0.0491049104910491
0.0516565865021573,-0.00722329918637823,0.0492049204920492
0.0516557087422302,-0.00721799979691273,0.0493049304930493
0.0516548365268987,-0.00721268697095955,0.0494049404940494
0.0516539699068404,-0.00720736072464342,0.0495049504950495
0.0516531050674105,-0.00720202526651259,0.0496049604960496
0.0516522420523759,-0.00719668058274605,0.0497049704970497
0.0516513809147178,-0.00719132666182606,0.0498049804980498
0.0516505216982035,-0.007185963492235,0.0499049904990499
0.0516496644512068,-0.00718059106015173,0.05000500050005
0.0516488092221021,-0.00717520935405854,0.0501050105010501
0.0516479560546563,-0.00716981836243789,0.0502050205020502
0.0516471049949399,-0.00716441807377204,0.0503050305030503
0.0516462560890237,-0.00715900847654327,0.0504050405040504
0.0516454093783712,-0.00715358955923413,0.0505050505050505
0.0516445649113563,-0.00714816131263039,0.0506050605060506
0.0516437227317464,-0.00714272372521441,0.0507050705070507
0.0516428828787012,-0.00713727678546846,0.0508050805080508
0.0516420453959879,-0.00713182048648208,0.0509050905090509
0.0516412103296771,-0.00712635481443405,0.051005100510051
0.0516403777166253,-0.0071208797647173,0.0511051105110511
0.0516395476005994,-0.00711539532120722,0.0512051205120512
0.0516387200230631,-0.00710990148160002,0.0513051305130513
0.0516378950254798,-0.00710439823437838,0.0514051405140514
0.0516370726424026,-0.00709888556802445,0.0515051505150515
0.0516362529199021,-0.00709336347793117,0.0516051605160516
0.0516354358925309,-0.0070878319548845,0.0517051705170517
0.051634621601753,-0.00708229098967027,0.0518051805180518
0.051633810082121,-0.00707674057768143,0.0519051905190519
0.0516330013774022,-0.00707118070509685,0.052005200520052
0.0516321955175423,-0.00706561136961295,0.0521052105210521
0.0516313925463084,-0.00706003256201568,0.0522052205220522
0.05163059249595,-0.00705444427539428,0.0523052305230523
0.0516297954033234,-0.00704884650514187,0.0524052405240524
0.0516290013029818,-0.00704323923974073,0.0525052505250525
0.0516282102340849,-0.00703762247688737,0.0526052605260526
0.0516274222288825,-0.00703199620967113,0.0527052705270527
0.0516266373219272,-0.00702636042887806,0.0528052805280528
0.0516258555454685,-0.00702071513220437,0.0529052905290529
0.0516250769363629,-0.00701506031273961,0.053005300530053
0.0516243015268598,-0.00700939596357322,0.0531053105310531
0.0516235293469052,-0.00700372208240161,0.0532053205320532
0.0516227604333554,-0.00699803866001073,0.0533053305330533
0.0516219948138529,-0.006992345694097,0.0534053405340534
0.051621232525254,-0.00698664317774986,0.0535053505350535
0.0516204735928977,-0.00698093110866572,0.0536053605360536
0.0516197180536403,-0.00697520947993412,0.0537053705370537
0.0516189659328208,-0.0069694782869478,0.0538053805380538
0.0516182172626885,-0.00696373752509986,0.0539053905390539
0.0516174720731894,-0.00695798719208674,0.054005400540054
0.0516167303919656,-0.00695222728099787,0.0541054105410541
0.0516159922512669,-0.00694645778952966,0.0542054205420542
0.0516152576764317,-0.00694067871537862,0.0543054305430543
0.0516145266974062,-0.00693489004933052,0.0544054405440544
0.0516137993418328,-0.00692909179368914,0.0545054505450545
0.0516130756373535,-0.00692328394154361,0.0546054605460546
0.0516123556116109,-0.00691746649059066,0.0547054705470547
0.0516116392876403,-0.006911639436223,0.0548054805480548
0.051610926697691,-0.00690580277844074,0.0549054905490549
0.0516102178624948,-0.00689995651263691,0.055005500550055
0.0516095128119977,-0.00689410063650781,0.0551055105510551
0.0516088115692349,-0.00688823514544648,0.0552055205520552
0.0516081141618488,-0.00688236003945282,0.0553055305530553
0.0516074206105711,-0.00687647531622343,0.0554055405540554
0.0516067309430442,-0.00687058097115126,0.0555055505550555
0.0516060451823033,-0.0068646770019326,0.0556055605560556
0.0516053633513838,-0.00685876341087114,0.0557055705570557
0.0516046854756246,-0.00685284019105624,0.0558055805580558
0.0516040115757573,-0.00684690734479146,0.0559055905590559
0.0516033416771209,-0.00684096486746975,0.056005600560056
0.0516026758004469,-0.00683501276139458,0.0561056105610561
0.0516020139664673,-0.0068290510196554,0.0562056205620562
0.0516013562005208,-0.0068230796445557,0.0563056305630563
0.0516007025210357,-0.00681709863609556,0.0564056405640564
0.0516000529510473,-0.00681110798966783,0.0565056505650565
0.0515994075112873,-0.0068051077052725,0.0566056605660566
0.0515987662224876,-0.00679909778521325,0.0567056705670567
0.0515981291030762,-0.00679307822488282,0.0568056805680568
0.0515974961760888,-0.00678704902658489,0.0569056905690569
0.0515968674576497,-0.00678101018571239,0.057005700570057
0.0515962429707943,-0.00677496170687229,0.0571057105710571
0.0515956227339509,-0.00676890359006468,0.0572057205720572
0.0515950067655477,-0.00676283583068241,0.0573057305730573
0.0515943950817095,-0.00675675843102905,0.0574057405740574
0.0515937877054715,-0.00675067139340818,0.0575057505750575
0.0515931846529584,-0.00674457471551624,0.0576057605760576
0.0515925859402949,-0.0067384683973532,0.0577057705770577
0.0515919239128188,-0.00673232450632004,0.0578057805780578
0.0515911991579301,-0.00672614324743086,0.0579057905790579
0.0515904122584217,-0.0067199248326103,0.058005800580058
0.0515895637924797,-0.00671366946687258,0.0581058105810581
0.0515886543313792,-0.00670737735753538,0.0582058205820582
0.0515876844394851,-0.0067010487096128,0.0583058305830583
0.0515866546834655,-0.00669468372811894,0.0584058405840584
0.0515855656184712,-0.0066882826180679,0.0585058505850585
0.0515844177973491,-0.00668184558217039,0.0586058605860586
0.0515832117683394,-0.00667537282083335,0.0587058705870587
0.0515819480704679,-0.00666886453676748,0.0588058805880588
0.0515806272473677,-0.00666232092807622,0.0589058905890589
0.0515792498265469,-0.0066557421974703,0.059005900590059
0.0515778163378173,-0.00664912854074966,0.0591059105910591
0.0515763273086873,-0.00664248015832134,0.0592059205920592
0.0515747832528438,-0.00663579724368189,0.0593059305930593
0.0515731846862777,-0.00662907999493476,0.0594059405940594
0.0515715321203722,-0.00662232860557642,0.0595059505950595
0.0515698260596006,-0.00661554326910353,0.0596059605960596
0.0515680670061321,-0.00660872418131596,0.0597059705970597
0.0515662554529221,-0.00660187153340657,0.0598059805980598
0.0515643918952294,-0.00659498551656856,0.0599059905990599
0.0515624768167954,-0.00658806631969111,0.06000600060006
0.0515605107059681,-0.00658111413396731,0.0601060106010601
0.0515584940372747,-0.00657412914828655,0.0602060206020602
0.0515564272875458,-0.00656711154923474,0.0603060306030603
0.0515543109267015,-0.00656006152339769,0.0604060406040604
0.0515521454200546,-0.0065529792596649,0.0605060506050605
0.0515499312306147,-0.0065458649377116,0.0606060606060606
0.0515476688144805,-0.0065387187464274,0.0607060706070607
0.0515453586254474,-0.00653154086779084,0.0608060806080608
0.0515430011150073,-0.00652433148147755,0.0609060906090609
0.0515405967277412,-0.00651709077407315,0.061006100610061
0.0515381459036234,-0.00650981892064591,0.0611061106110611
0.0515356490803243,-0.00650251610547836,0.0612061206120612
0.0515331066932111,-0.00649518250363867,0.0613061306130613
0.051530519168437,-0.00648781829710567,0.0614061406140614
0.0515278869367615,-0.00648042366325104,0.0615061506150615
0.0515252104174274,-0.00647299877483964,0.0616061606160616
0.0515224900296771,-0.00646554381385023,0.0617061706170617
0.051519726185842,-0.00645805895074391,0.0618061806180618
0.0515169193005577,-0.00645054436058914,0.0619061906190619
0.051514069776942,-0.00644300021615043,0.062006200620062
0.0515111780204157,-0.00643542669249614,0.0621062106210621
0.0515082444271861,-0.00642782396008737,0.0622062206220622
0.0515052693980674,-0.00642019218708195,0.0623062306230623
0.0515022533223561,-0.00641253154624435,0.0624062406240624
0.051499196591652,-0.0064048422080359,0.0625062506250625
0.0514960995860376,-0.00639712433600722,0.0626062606260626
0.051492962692506,-0.00638937809831583,0.0627062706270627
0.0514897862842287,-0.00638160366311955,0.0628062806280628
0.0514865707412884,-0.00637380119627241,0.0629062906290629
0.0514833164322496,-0.00636597086132505,0.063006300630063
0.0514800237233735,-0.00635811282413151,0.0631063106310631
0.0514766929832248,-0.00635022724363544,0.0632063206320632
0.0514733245711544,-0.00634231428569088,0.0633063306330633
0.0514699188442089,-0.00633437410924141,0.0634063406340634
0.0514664761571323,-0.00632640687553407,0.0635063506350635
0.0514629968646679,-0.00631841274581602,0.0636063606360636
0.0514594813100416,-0.00631039187672715,0.0637063706370637
0.0514559298410865,-0.00630234442490754,0.0638063806380638
0.0514523427964212,-0.00629427054930065,0.0639063906390639
0.0514487205169683,-0.006286170404243,0.064006400640064
0.0514450633390431,-0.00627804414407116,0.0641064106410641
0.0514413715897467,-0.00626989192312145,0.0642064206420642
0.0514376456053944,-0.00626171389573045,0.0643064306430643
0.0514338857061769,-0.0062535102116276,0.0644064406440644
0.0514300922168917,-0.0062452810205422,0.0645064506450645
0.0514262654577296,-0.0062370264722038,0.0646064606460646
0.0514224057465775,-0.0062287467186453,0.0647064706470647
0.0514185133944121,-0.00622044190498894,0.0648064806480648
0.0514145887168167,-0.00621211217866087,0.0649064906490649
0.0514106320178573,-0.00620375768708672,0.065006500650065
0.051406643606207,-0.00619537857308547,0.0651065106510651
0.051402623779021,-0.00618697498408303,0.0652065206520652
0.0513985728426685,-0.0061785470605946,0.0653065306530653
0.0513944910873946,-0.00617009495004601,0.0654065406540654
0.0513903788126579,-0.00616161878834577,0.0655065506550655
0.0513862363063997,-0.00615311872061602,0.0656065606560656
0.0513820638588647,-0.00614459488506856,0.0657065706570657
0.0513778617556905,-0.00613604741991518,0.0658065806580658
0.0513736302779076,-0.00612747646797474,0.0659065906590659
0.0513693697088505,-0.00611888216054837,0.066006600660066
0.0513650803249424,-0.00611026464045504,0.0661066106610661
0.0513607624003035,-0.00610162404129927,0.0662066206620662
0.0513564162090538,-0.00609296049898935,0.0663066306630663
0.0513520420184025,-0.00608427414943371,0.0664066406640664
0.0513476400978628,-0.00607556512393326,0.0665066506650665
0.0513432107123405,-0.00606683355609283,0.0666066606660666
0.0513387541244381,-0.00605807957951723,0.0667066706670667
0.0513342705898472,-0.00604930332550749,0.0668066806680668
0.0513297603688667,-0.00604050492306137,0.0669066906690669
0.0513252237171883,-0.00603168450347999,0.067006700670067
0.0513206608835935,-0.00602284219345741,0.0671067106710671
0.0513160721214701,-0.00601397812429506,0.0672067206720672
0.051311457677296,-0.00600509242038322,0.0673067306730673
0.0513068177952455,-0.00599618520841623,0.0674067406740674
0.0513021527194923,-0.00598725661278469,0.0675067506750675
0.0512974626896038,-0.00597830676248602,0.0676067606760676
0.051292747945147,-0.00596933577730404,0.0677067706770677
0.0512880087187784,-0.00596034377932571,0.0678067806780678
0.0512833116999813,-0.00595135896144887,0.0679067906790679
0.0512786565570475,-0.00594238123153236,0.068006800680068
0.051273982905254,-0.00593345893144697,0.0681068106810681
0.051269290928883,-0.005924591584362,0.0682068206820682
0.0512646408491072,-0.00591573030707742,0.0683068306830683
0.0512599723111493,-0.00590692342533901,0.0684068406840684
0.0512553455154498,-0.00589812207207156,0.0685068506850685
0.0512507028461285,-0.00588935333447874,0.0686068606860686
0.0512460417439639,-0.00588063814242968,0.0687068706870687
0.0512414223817542,-0.00587192765418809,0.0688068806880688
0.0512368444300949,-0.00586322179373722,0.0689068906890689
0.0512322412755191,-0.00585449243958873,0.069006900690069
0.0512276131506833,-0.00584573972534724,0.0691069106910691
0.0512229666160393,-0.0058370402180308,0.0692069206920692
0.0512183042907005,-0.00582837221608778,0.0693069306930693
0.0512136838204932,-0.00581970830751671,0.0694069406940694
0.0512090473246309,-0.0058110755426649,0.0695069506950695
0.0512043925917255,-0.00580249486982984,0.0696069606960696
0.0511997220911603,-0.00579394459897757,0.0697069706970697
0.0511950336875636,-0.00578544568761966,0.0698069806980698
0.0511903275629143,-0.00577699769117489,0.0699069906990699
0.05118560388537,-0.0057686001627586,0.07000700070007
0.0511809226895173,-0.00576020434125761,0.0701070107010701
0.0511762174954939,-0.00575178212821886,0.0702070207020702
0.0511714885267423,-0.00574333367797885,0.0703070307030703
0.0511667360020977,-0.00573485914487388,0.0704070407040704
0.0511619683985487,-0.00572641380209519,0.0705070507050705
0.0511571776053681,-0.0057179422612751,0.0706070607060706
0.0511523701254195,-0.00570952105027169,0.0707070707070707
0.0511476059149695,-0.00570110143100716,0.0708070807080708
0.0511428248426835,-0.00569273165551466,0.0709070907090709
0.0511380868463996,-0.00568436298801987,0.071007100710071
0.0511333915805885,-0.00567599538245206,0.0711071107110711
0.0511286726897785,-0.00566760072423357,0.0712071207120712
0.0511239366514947,-0.00565925554352584,0.0713071307130713
0.0511192433667191,-0.00565091111376871,0.0714071407140714
0.0511145327663118,-0.00564261568238825,0.0715071507150715
0.0511098647328269,-0.00563432053664542,0.0716071607160716
0.0511051807220611,-0.00562605263704975,0.0717071707170717
0.0511004793841461,-0.00561783300330843,0.0718071807180718
0.0510958205739933,-0.00560961293880703,0.0719071907190719
0.0510911442708373,-0.00560144068175756,0.072007200720072
0.0510864506474427,-0.00559331580831041,0.0721072107210721
0.0510817398696638,-0.00558523790843748,0.0722072207220722
0.051077012096444,-0.00557720656289632,0.0723072307230723
0.0510722016357281,-0.0055691932885443,0.0724072407240724
0.0510673750480021,-0.00556122596499939,0.0725072507250725
0.0510625251117008,-0.00555324916012686,0.0726072607260726
0.0510576594169539,-0.00554531793058612,0.0727072707270727
0.0510527718778365,-0.00553735554811199,0.0728072807280728
0.0510478626947557,-0.00552936220159386,0.0729072907290729
0.0510429310822079,-0.00552135939448009,0.073007300730073
0.0510379772889742,-0.00551334715671631,0.0731073107310731
0.0510330015569252,-0.00550532551594506,0.0732073207320732
0.0510279454432133,-0.00549732140964059,0.0733073307330733
0.0510228691621004,-0.00548928640839812,0.0734073407340734
0.0510177791266127,-0.00548129705620021,0.0735073507350735
0.0510126097299257,-0.00547332483074449,0.0736073607360736
0.0510074211494448,-0.00546532131183998,0.0737073707370737
0.051002219788982,-0.00545736305498721,0.0738073807380738
0.050996940060141,-0.00544942152636595,0.0739073907390739
0.0509916421011675,-0.00544144831730307,0.074007400740074
0.0509863260779153,-0.00543344361668799,0.0741074107410741
0.0509809916794081,-0.00542542899707474,0.0742074207420742
0.0509756391083564,-0.00541740449531973,0.0743074307430743
0.050970268576685,-0.00540937014597614,0.0744074407440744
0.0509648868567707,-0.00540138098266763,0.0745074507450745
0.0509594875263731,-0.00539338161472344,0.0746074607460746
0.0509540707858993,-0.00538537208130333,0.0747074707470747
0.0509486368357564,-0.00537735242156748,0.0748074807480748
0.0509431860537232,-0.00536930124954764,0.0749074907490749
0.0509377184421034,-0.00536124018156501,0.075007500750075
0.0509322405014571,-0.00535322423281524,0.0751075107510751
0.0509267461205205,-0.00534517658980265,0.0752075207520752
0.0509212354328985,-0.00533709743450607,0.0753075307530753
0.0509157147917252,-0.00532906340074593,0.0754075407540754
0.0509101781410219,-0.00532101910015468,0.0755075507550755
0.0509046256650706,-0.00531296456958889,0.0756075607560756
0.0508990573938174,-0.0053048783747061,0.0757075707570757
0.0508934736520598,-0.00529678217559455,0.0758075807580758
0.0508878743845131,-0.00528865452869783,0.0759075907590759
0.0508822597201752,-0.00528049561829847,0.076007600760076
0.0508766301082341,-0.00527232713443032,0.0761076107610761
0.0508709915632055,-0.00526420410380679,0.0762076207620762
0.0508653383677291,-0.00525607114266747,0.0763076307630763
0.0508596706968731,-0.00524792828786885,0.0764076407640764
0.0508539887210988,-0.00523977557857099,0.0765076507650765
0.0508482926062602,-0.00523161305163019,0.0766076607660766
0.050842582520515,-0.00522344074390302,0.0767076707670767
0.0508368580215855,-0.00521523715424481,0.0768076807680768
0.0508311192338624,-0.00520700247384854,0.0769076907690769
0.050825366968188,-0.00519875844803306,0.077007700770077
0.0508196013881129,-0.00519050511365465,0.0771077107710771
0.0508137626801895,-0.00518226917322776,0.0772077207720772
0.0508079106486511,-0.00517400220195465,0.0773077307730773
0.0508020462655875,-0.00516572597509981,0.0774077407740774
0.0507961749627211,-0.00515749551476965,0.0775077507750775
0.0507902967999439,-0.00514931042475708,0.0776077607760776
0.0507844118417545,-0.00514117031115861,0.0777077707770777
0.0507784548314649,-0.00513304643744331,0.0778077807780778
0.0507724916891797,-0.00512496697577742,0.0779077907790779
0.0507665224724872,-0.00511693153686421,0.078007800780078
0.0507605472389755,-0.00510893973371095,0.0781078107810781
0.050754566041626,-0.00510099118853874,0.0782078207820782
0.0507485789380266,-0.00509308551435456,0.0783078307830783
0.0507425207244708,-0.00508519397693116,0.0784078407840784
0.0507364523984202,-0.00507728982537997,0.0785078507850785
0.0507303727320939,-0.00506935147793299,0.0786078607860786
0.0507242818176328,-0.00506137914651478,0.0787078707870787
0.0507181811960983,-0.00505339468931723,0.0788078807880788
0.0507120104528214,-0.0050454247190168,0.0789078907890789
0.0507058307511182,-0.00503744251467107,0.079007900790079
0.0506996468155277,-0.00502950308226164,0.0791079107910791
0.0506934525163578,-0.00502152941709993,0.0792079207920792
0.0506872479411426,-0.00501352172189637,0.0793079307930793
0.0506809741586864,-0.00500552843757367,0.0794079407940794
0.0506746969278464,-0.00499757783074253,0.0795079507950795
0.0506684101189306,-0.00498959286676835,0.0796079607960796
0.0506621156346545,-0.004981595472949,0.0797079707970797
0.0506558135855874,-0.00497358570917594,0.0798079807980798
0.0506495083346142,-0.00496561857682391,0.0799079907990799
0.0506431999116808,-0.00495769370502467,0.08000800080008
0.0506368883513403,-0.00494981071369575,0.0801080108010801
0.0506305085788833,-0.00494194076264753,0.0802080208020802
0.0506241262702403,-0.00493411216916848,0.0803080308030803
0.050617737504804,-0.00492629562545241,0.0804080408040804
0.0506112772700606,-0.00491846256082253,0.0805080508050805
0.0506048112119945,-0.00491061548382254,0.0806080608060806
0.0505983433410507,-0.00490280940043397,0.0807080708070807
0.0505918697780854,-0.00489501527006024,0.0808080808080808
0.0505853293597826,-0.00488725943586481,0.0809080908090809
0.0505787838829289,-0.00487951518611949,0.081008100810081
0.0505722311107973,-0.00487173417664989,0.0811081108110811
0.0505656122158504,-0.00486396486219974,0.0812081208120812
0.0505589889557152,-0.00485620729805374,0.0813081308130813
0.0505523613810691,-0.00484846141510597,0.0814081408140814
0.050545788565927,-0.00484080766412516,0.0815081508150815
0.0505391757246558,-0.00483333524238193,0.0816081608160816
0.0505326156273002,-0.00482593704496715,0.0817081708170817
0.0505260314557575,-0.00481864431465188,0.0818081808180818
0.0505194521907327,-0.0048115812208918,0.0819081908190819
0.0505128722070067,-0.0048045524105618,0.082008200820082
0.0505062848473792,-0.00479763534444919,0.0821082108210821
0.050499732273351,-0.00479089915838578,0.0822082208220822
0.0504931720032307,-0.00478427200298213,0.0823082308230823
0.0504865891976811,-0.00477773473590767,0.0824082408240824
0.0504799957221826,-0.00477124986491589,0.0825082508250825
0.0504733947855519,-0.0047648715252543,0.0826082608260826
0.0504667704266331,-0.00475859075158596,0.0827082708270827
0.0504601357340808,-0.00475235990231297,0.0828082808280828
0.0504534357295558,-0.00474615524186733,0.0829082908290829
0.0504466709244415,-0.00473997656753822,0.083008300830083
0.0504398389207638,-0.00473376901846648,0.0831083108310831
0.0504330046158601,-0.00472772032539823,0.0832083208320832
0.050426169617594,-0.00472181323489704,0.0833083308330833
0.0504193711556099,-0.0047160771906776,0.0834083408340834
0.0504126270592261,-0.00471042860226027,0.0835083508350835
0.0504058194430155,-0.00470477408455795,0.0836083608360836
0.0503990330699543,-0.00469897877743421,0.0837083708370837
0.0503921835594523,-0.00469317858682795,0.0838083808380838
0.0503853512931722,-0.00468736058993849,0.0839083908390839
0.0503785916756064,-0.00468144895687718,0.084008400840084
0.0503718233000214,-0.00467546594895334,0.0841084108410841
0.0503650101184835,-0.00466933445321255,0.0842084208420842
0.0503581308855399,-0.00466317415644199,0.0843084308430843
0.0503511885220661,-0.00465703975134342,0.0844084408440844
0.0503442427977425,-0.00465085503715995,0.0845084508450845
0.0503372686087047,-0.00464465206289784,0.0846084608460846
0.0503303143106443,-0.00463834326909628,0.0847084708470847
0.0503233188669395,-0.00463187035342284,0.0848084808480848
0.0503163232642911,-0.00462540003843418,0.0849084908490849
0.0503093308013535,-0.00461895824344462,0.085008500850085
0.0503023085169226,-0.00461245073106113,0.0851085108510851
0.0502952479270992,-0.00460583495048622,0.0852085208520852
0.0502881910436547,-0.00459924876105165,0.0853085308530853
0.050281131835949,-0.00459261551972292,0.0854085408540854
0.0502740327541471,-0.00458582038633887,0.0855085508550855
0.0502669248751659,-0.00457899096261427,0.0856085608560856
0.0502598109102598,-0.00457221258049699,0.0857085708570857
0.0502526951555111,-0.00456538857237031,0.0858085808580858
0.0502456042880956,-0.0045584327816228,0.0859085908590859
0.0502384534505923,-0.00455148046459787,0.086008600860086
0.0502312416824293,-0.0045445607931933,0.0861086108610861
0.0502239689237151,-0.0045376896755842,0.0862086208620862
0.0502167011544458,-0.00453076528194426,0.0863086308630863
0.0502093928799133,-0.00452370109631117,0.0864086408640864
0.0502020235503305,-0.00451661617891241,0.0865086508650865
0.0501946132685999,-0.00450940736157079,0.0866086608660866
0.050187168298018,-0.00450209539217691,0.0867086708670867
0.0501797575371531,-0.00449462493073721,0.0868086808680868
0.0501724272339677,-0.00448707252584163,0.0869086908690869
0.0501651419693917,-0.00447957630863835,0.087008700870087
0.0501578522405754,-0.0044721350766849,0.0871087108710871
0.0501506238501434,-0.00446469317210088,0.0872087208720872
0.0501434526586531,-0.00445727330999088,0.0873087308730873
0.0501362227663198,-0.00444986039071884,0.0874087408740874
0.0501289559207658,-0.00444229177588602,0.0875087508750875
0.0501216283380488,-0.00443470705938173,0.0876087608760876
0.0501143069610403,-0.00442707583922327,0.0877087708770877
0.0501069760865796,-0.00441937475992482,0.0878087808780878
0.0500996072107922,-0.00441185011947067,0.0879087908790879
0.0500922775157385,-0.00440447815465018,0.088008800880088
0.0500850072333185,-0.00439718778084562,0.0881088108810881
0.0500776793419285,-0.00438990327413083,0.0882088208820882
0.0500703517822467,-0.00438278469986202,0.0883088308830883
0.050062979177045,-0.00437566990107821,0.0884088408840884
0.0500556042498855,-0.00436849032013341,0.0885088508850885
0.0500481959837433,-0.00436135311261424,0.0886088608860886
0.0500407314930521,-0.00435422056513539,0.0887088708870887
0.0500332086217086,-0.00434706907342961,0.0888088808880888
0.0500257323323393,-0.00433997050761841,0.0889088908890889
0.0500182506573179,-0.00433297815985724,0.089008900890089
0.0500107308128122,-0.0043258484664515,0.0891089108910891
0.0500032384471103,-0.00431885467898434,0.0892089208920892
0.0499957319515583,-0.00431200193432683,0.0893089308930893
0.0499882309499241,-0.00430515698711668,0.0894089408940894
0.0499807104581267,-0.00429828574972407,0.0895089508950895
0.0499731694626128,-0.00429144274669295,0.0896089608960896
0.0499655909264783,-0.00428446154801473,0.0897089708970897
0.0499580074262376,-0.00427744561211119,0.0898089808980898
0.0499504794042021,-0.00427051303403075,0.0899089908990899
0.0499429517991055,-0.00426354121071766,0.09000900090009
0.0499354219618886,-0.00425661712114355,0.0901090109010901
0.0499278597117079,-0.00424958733642045,0.0902090209020902
0.0499203076868947,-0.00424275590401811,0.0903090309030903
0.0499127863082383,-0.00423579288709849,0.0904090409040904
0.0499052731577894,-0.00422886179709814,0.0905090509050905
0.0498977996994579,-0.00422207666563926,0.0906090609060906
0.0498903862688023,-0.00421536573777724,0.0907090709070907
0.0498830268766461,-0.00420873965581831,0.0908090809080908
0.0498757872864534,-0.0042020702859324,0.0909090909090909
0.0498685997629388,-0.00419545183556682,0.091009100910091
0.0498614696917542,-0.00418890581047311,0.0911091109110911
0.0498544121495003,-0.00418260359555184,0.0912091209120912
0.0498474114975152,-0.00417643947722585,0.0913091309130913
0.049840472034185,-0.00417026036061912,0.0914091409140914
0.0498335305414453,-0.00416403163520041,0.0915091509150915
0.0498265550923767,-0.00415781938692847,0.0916091609160916
0.0498196142768747,-0.00415174627414362,0.0917091709170917
0.0498127632137937,-0.00414577848103235,0.0918091809180918
0.0498059094740114,-0.00413975949658435,0.0919091909190919
0.0497989935366283,-0.00413376797020836,0.092009200920092
0.0497921019268205,-0.00412765209700485,0.0921092109210921
0.0497852079628055,-0.00412148613815872,0.0922092209220922
0.0497783740264666,-0.00411529894307388,0.0923092309230923
0.0497715996156342,-0.00410909067299745,0.0924092409240924
0.0497648436837158,-0.00410272325436936,0.0925092509250925
0.0497580937225458,-0.00409621507856935,0.0926092609260926
0.0497514503341694,-0.0040897675408807,0.0927092709270927
0.0497448383175618,-0.00408346070738277,0.0928092809280928
0.0497382586632406,-0.00407731764562015,0.0929092909290929
0.0497317860654542,-0.00407120890184051,0.093009300930093
0.049725284470838,-0.00406516360187121,0.0931093109310931
0.0497188959058088,-0.00405906837980994,0.0932093209320932
0.0497125556066339,-0.00405292571425441,0.0933093309330933
0.0497061707111272,-0.0040466089640618,0.0934093409340934
0.0496997947901716,-0.00404042709473729,0.0935093509350935
0.0496934219720703,-0.00403415013110676,0.0936093609360936
0.0496871140420923,-0.00402775857148913,0.0937093709370937
0.0496808087726908,-0.00402127361987392,0.0938093809380938
0.0496745049959766,-0.00401474923413658,0.0939093909390939
0.0496681921756054,-0.00400815583695818,0.094009400940094
0.0496618679688877,-0.00400148349782275,0.0941094109410941
0.049655598913274,-0.00399479426229819,0.0942094209420942
0.0496493226545234,-0.00398805977163256,0.0943094309430943
0.0496430723266048,-0.00398149353997789,0.0944094409440944
0.0496367917786824,-0.00397500880489432,0.0945094509450945
0.0496304465960248,-0.00396844818463751,0.0946094609460946
0.0496240735291423,-0.00396192153453072,0.0947094709470947
0.0496176941482853,-0.00395534837616269,0.0948094809480948
0.0496112675312518,-0.00394863717187709,0.0949094909490949
0.049604829414999,-0.00394185219014773,0.095009500950095
0.0495984495388832,-0.0039350549329094,0.0951095109510951
0.0495920957525428,-0.00392818979526301,0.0952095209520952
0.0495857993171771,-0.00392125581202959,0.0953095309530953
0.0495795365202532,-0.0039143433898325,0.0954095409540954
0.0495731886470731,-0.00390750912869591,0.0955095509550955
0.0495668960470841,-0.00390065936250196,0.0956095609560956
0.0495606387095252,-0.00389385086864669,0.0957095709570957
0.0495544129786948,-0.00388711617296696,0.0958095809580958
0.0495482155144754,-0.00388054625796845,0.0959095909590959
0.0495420760623436,-0.00387385186484137,0.096009600960096
0.0495359395748543,-0.00386727298680951,0.0961096109610961
0.0495297949282634,-0.00386064811420361,0.0962096209620962
0.0495235985674346,-0.00385413165030431,0.0963096309630963
0.0495174599722158,-0.00384752880174422,0.0964096409640964
0.0495114227253857,-0.00384091244759047,0.0965096509650965
0.0495054140400182,-0.00383440632653884,0.0966096609660966
0.0494993736488703,-0.00382793195964179,0.0967096709670967
0.0494933244144725,-0.00382141086104112,0.0968096809680968
0.0494872803630162,-0.00381497027540458,0.0969096909690969
0.0494812562601257,-0.00380839382529281,0.097009700970097
0.0494752606403776,-0.00380192691261734,0.0971097109710971
0.0494692789869292,-0.00379539364907725,0.0972097209720972
0.0494632615297212,-0.00378892503639693,0.0973097309730973
0.0494572121870576,-0.00378248725415579,0.0974097409740974
0.0494511315924088,-0.00377600960012208,0.0975097509750975
0.0494450196052597,-0.00376956268438639,0.0976097609760976
0.0494389092467058,-0.00376322824769408,0.0977097709770977
0.0494327531584838,-0.00375672158070595,0.0978097809780978
0.04942662158903,-0.00375014356880122,0.0979097909790979
0.0494205143471516,-0.00374349482241523,0.098009800980098
0.04941441223293,-0.00373692660051101,0.0981098109810981
0.0494083020194985,-0.00373031253606556,0.0982098209820982
0.0494021837690525,-0.00372365295157318,0.0983098309830983
0.0493960705495151,-0.0037170737533507,0.0984098409840984
0.0493899493229089,-0.00371044873562244,0.0985098509850985
0.0493837825670416,-0.00370365384641256,0.0986098609860986
0.0493776031832254,-0.00369677294341002,0.0987098709870987
0.0493714291459013,-0.0036899739239717,0.0988098809880988
0.0493652061746993,-0.0036830401595735,0.0989098909890989
0.0493589484478439,-0.00367609559392541,0.099009900990099
0.0493526425380613,-0.00366901763088225,0.0991099109910991
0.0493462729725437,-0.00366192516251367,0.0992099209920992
0.0493398528422493,-0.00365494335570361,0.0993099309930993
0.0493334273032676,-0.00364791884836673,0.0994099409940994
0.049326968572729,-0.00364096183214149,0.0995099509950995
0.0493204599200984,-0.00363411418519474,0.0996099609960996
0.0493139414360038,-0.00362718122933551,0.0997099709970997
0.0493074183863136,-0.0036202051560105,0.0998099809980998
0.0493009003974779,-0.00361330673236239,0.0999099909990999
0.0492944119168553,-0.003606381458774,0.1000100010001
0.0492879186633196,-0.00359941301473884,0.1001100110011
0.0492814206691201,-0.00359240169971556,0.1002100210021
0.0492749141679861,-0.00358526852798017,0.1003100310031
0.0492683810818178,-0.00357810008920766,0.1004100410041
0.0492618216939493,-0.00357089666903576,0.100510051005101
0.0492552322288957,-0.00356371211477076,0.100610061006101
0.0492486015421813,-0.00355636228917251,0.100710071007101
0.0492419765014177,-0.00354909281989842,0.100810081008101
0.0492353595414357,-0.00354190670844743,0.100910091009101
0.0492286808030952,-0.00353463218522952,0.101010101010101
0.049221995257825,-0.00352723844053738,0.101110111011101
0.0492153296380852,-0.00351978834690578,0.101210121012101
0.0492086722718918,-0.003512422753648,0.101310131013101
0.0492019497964361,-0.00350502842846636,0.101410141014101
0.0491951874008138,-0.00349747069320347,0.101510151015102
0.0491883608104305,-0.00348988574864972,0.101610161016102
0.0491815107908484,-0.00348226892324732,0.101710171017102
0.0491746343843355,-0.00347468867789386,0.101810181018102
0.0491677515279399,-0.00346705322154469,0.101910191019102
0.0491608094224613,-0.00345933344219348,0.102010201020102
0.0491538406743602,-0.00345163662442469,0.102110211021102
0.0491468943349944,-0.00344388652601789,0.102210221022102
0.0491399738366228,-0.00343610143469397,0.102310231023102
0.0491330609053457,-0.00342839958832021,0.102410241024102
0.049126085329583,-0.00342067168211685,0.102510251025103
0.0491190815655296,-0.003412940032678,0.102610261026103
0.0491120159839577,-0.00340518255606608,0.102710271027103
0.0491049471820514,-0.0033973106999989,0.102810281028103
0.0490978774541263,-0.00338932841272615,0.102910291029103
0.0490907827997081,-0.00338138474412591,0.103010301030103
0.0490836674319526,-0.00337341175620184,0.103110311031103
0.0490765157997315,-0.00336528036146265,0.103210321032103
0.049069363974014,-0.00335704076763794,0.103310331033103
0.049062187816114,-0.00334884161227408,0.103410341034103
0.0490549917879684,-0.00334061521306655,0.103510351035104
0.0490477761084123,-0.00333236179115405,0.103610361036104
0.0490405561604161,-0.00332403619505432,0.103710371037104
0.0490333366477869,-0.00331560415515857,0.103810381038104
0.049026072690859,-0.00330729132521953,0.103910391039104
0.0490187646420723,-0.00329909663870302,0.104010401040104
0.0490114334197786,-0.00329092877448435,0.104110411041104
0.0490040997465295,-0.00328270987787242,0.104210421042104
0.0489967318382245,-0.0032743347374596,0.104310431043104
0.0489893617830299,-0.0032659101425713,0.104410441044104
0.048981969070319,-0.00325751418746569,0.104510451045105
0.0489746126727511,-0.00324906102420416,0.104610461046105
0.0489672127062256,-0.00324072681060055,0.104710471047105
0.0489598146838791,-0.00323228624073503,0.104810481048105
0.0489524274328367,-0.0032239332326339,0.104910491049105
0.0489450765130619,-0.00321552257870631,0.105010501050105
0.0489377358946713,-0.00320719913179969,0.105110511051105
0.0489303407955037,-0.00319879831394325,0.105210521052105
0.0489229476336044,-0.00319029181706252,0.105310531053105
0.0489155839660974,-0.0031817574129216,0.105410541054105
0.0489082325165109,-0.0031733130975171,0.105510551055106
0.048900893123598,-0.00316495805309589,0.105610561056106
0.0488935656376291,-0.00315669146190506,0.105710571057106
0.0488862252403772,-0.00314849115016937,0.105810581058106
0.04887892771181,-0.00314031105881595,0.105910591059106
0.0488716072585168,-0.00313217404576824,0.106010601060106
0.0488642843220188,-0.00312398524476959,0.106110611061106
0.0488569687476012,-0.00311576746536952,0.106210621062106
0.0488496402066158,-0.00310761541257752,0.106310631063106
0.0488422889344011,-0.00309950606031234,0.106410641064106
0.0488349250204163,-0.00309146149020817,0.106510651065107
0.0488275589503279,-0.00308336416236713,0.106610661066107
0.0488202007076328,-0.00307523691167759,0.106710671067107
0.0488128856008317,-0.00306712903367138,0.106810681068107
0.0488055575896581,-0.00305908579270373,0.106910691069107
0.048798206750507,-0.0030510841580864,0.107010701070107
0.0487908636811609,-0.00304305165847689,0.107110711071107
0.0487835182391794,-0.00303496602104834,0.107210721072107
0.0487761147367361,-0.00302687304457453,0.107310731073107
0.0487687093523092,-0.00301872731036406,0.107410741074107
0.0487612463842511,-0.00301057461719081,0.107510751075108
0.0487537820179506,-0.00300236953484553,0.107610761076108
0.0487463247280928,-0.00299414943579114,0.107710771077108
0.0487388102692392,-0.00298592282465885,0.107810781078108
0.0487312948244749,-0.00297764426893573,0.107910791079108
0.0487237783984071,-0.00296931413488285,0.108010801080108
0.0487162052617458,-0.00296097821436383,0.108110811081108
0.0487086402289013,-0.00295262813174518,0.108210821082108
0.0487010645836963,-0.00294434417424528,0.108310831083108
0.0486934884409289,-0.00293600848638269,0.108410841084108
0.0486859117936886,-0.00292762142981161,0.108510851085109
0.0486783346419753,-0.00291918335927566,0.108610861086109
0.0486708027730454,-0.00291076655262068,0.108710871087109
0.0486633158091203,-0.00290237080252917,0.108810881088109
0.0486558275667362,-0.00289392396475983,0.108910891089109
0.0486483281453233,-0.00288554378883149,0.109010901090109
0.048640817655451,-0.00287722969655823,0.109110911091109
0.0486333167620828,-0.00286888635637052,0.109210921092109
0.0486258194691312,-0.00286056546177467,0.109310931093109
0.0486183111330591,-0.00285231005882677,0.109410941094109
0.0486107810885246,-0.00284409694177041,0.10951095109511
0.0486032295013821,-0.00283592573282682,0.10961096109611
0.0485956771448606,-0.00282770125706643,0.10971097109711
0.0485881240166568,-0.00281942388996446,0.10981098109811
0.048580634905842,-0.00281108576957471,0.10991099109911
0.0485731426276743,-0.00280271006249372,0.11001100110011
0.0485656932481369,-0.00279436914331555,0.11011101110111
0.0485581864830718,-0.00278602145406409,0.11021102110211
0.0485507246345291,-0.00277769375944904,0.11031103110311
0.0485432515931364,-0.00276943124320196,0.11041104110411
0.0485357331837296,-0.00276129800103208,0.110511051105111
0.0485282254765211,-0.00275324751776761,0.110611061106111
0.0485207283332989,-0.00274527902402964,0.110711071107111
0.0485132299507778,-0.00273725514883476,0.110811081108111
0.0485056732958703,-0.00272922091236402,0.110911091109111
0.0484980542775077,-0.00272121325632052,0.111011101110111
0.0484903793271448,-0.00271319567897539,0.111111111111111
0.0484827027412758,-0.00270513737522808,0.111211121112111
0.048475082495132,-0.00269716175667331,0.111311131113111
0.0484675166238028,-0.00268925030293355,0.111411141114111
0.0484599406514967,-0.0026814002290416,0.111511151115112
0.0484523534379664,-0.00267361046155275,0.111611161116112
0.0484448074046335,-0.00266592716550233,0.111711171117112
0.0484372652158914,-0.00265825968548556,0.111811181118112
0.0484297323610509,-0.00265055610685754,0.111911191119112
0.0484221777678023,-0.00264288935936318,0.112011201120112
0.0484146782680695,-0.00263530126818824,0.112111211121112
0.0484072728974636,-0.00262778680012046,0.112211221122112
0.0483999608105897,-0.00262034525258346,0.112311231123112
0.0483925946898237,-0.00261282005467517,0.112411241124112
0.048385307621584,-0.00260519590865591,0.112511251125113
0.04837802746854,-0.00259764221378378,0.112611261126113
0.0483707919970581,-0.00259018817190269,0.112711271127113
0.0483635000246041,-0.00258266516465088,0.112811281128113
0.0483561520602578,-0.00257507380246398,0.112911291129113
0.0483487763406842,-0.00256750885254662,0.113011301130113
0.0483413805573684,-0.00255990123665523,0.113111311131113
0.0483340380017094,-0.00255235373597405,0.113211321132113
0.0483267518249356,-0.0025448231662349,0.113311331133113
0.0483194303811247,-0.00253733374214016,0.113411341134113
0.0483121632937002,-0.00252989193660787,0.113511351135114
0.048304893237026,-0.00252238982697607,0.113611361136114
0.0482976202295306,-0.00251482785321879,0.113711371137114
0.048290344289642,-0.00250720645070318,0.113811381138114
0.0482830324745846,-0.00249943778584843,0.113911391139114
0.0482757697707768,-0.002491835081082,0.114011401140114
0.0482685159839317,-0.00248419586076556,0.114111411141114
0.0482612591126606,-0.00247649772998486,0.114211421142114
0.0482539427504358,-0.00246878613507414,0.114311431143114
0.0482466790538068,-0.00246115176138384,0.114411441144114
0.0482394778081667,-0.00245345043791122,0.114511451145115
0.0482323108574743,-0.00244562554159703,0.114611461146115
0.0482252052060063,-0.00243782788682314,0.114711471147115
0.048218154300221,-0.00243004931448777,0.114811481148115
0.0482110810663239,-0.00242223026913854,0.114911491149115
0.0482040006269866,-0.00241434668119552,0.115011501150115
0.0481969422439443,-0.00240651263986915,0.115111511151115
0.0481898847454576,-0.00239868050356163,0.115211521152115
0.0481828508973084,-0.00239084492578105,0.115311531153115
0.0481758724214021,-0.00238303346595464,0.115411541154115
0.0481689541413294,-0.00237515657667551,0.115511551155116
0.0481620811348262,-0.00236744623949184,0.115611561156116
0.0481552142050338,-0.00235970004326401,0.115711571157116
0.0481483690758448,-0.0023519493666713,0.115811581158116
0.0481415830621341,-0.00234413270317164,0.115911591159116
0.048134837415475,-0.00233617069386932,0.116011601160116
0.0481281517342965,-0.00232830661451783,0.116111611161116
0.0481214538259833,-0.00232035927178799,0.116211621162116
0.0481147853084034,-0.00231229911600302,0.116311631163116
0.0481080339144381,-0.00230430839090155,0.116411641164116
0.0481012779686984,-0.00229620995045582,0.116511651165117
0.0480944804465543,-0.00228819104167058,0.116611661166117
0.0480877038174229,-0.00228016940320291,0.116711671167117
0.0480809288998141,-0.00227222487999317,0.116811681168117
0.048074187047068,-0.00226425536809516,0.116911691169117
0.0480674980902706,-0.00225631022753963,0.117011701170117
0.0480607708027418,-0.00224820707637597,0.117111711171117
0.0480540646800423,-0.00224001585436778,0.117211721172117
0.0480472993819728,-0.00223176287934007,0.117311731173117
0.0480405267817146,-0.00222347383795042,0.117411741174117
0.0480337751435751,-0.00221512432891072,0.117511751175118
0.0480269919839375,-0.00220678136419832,0.117611761176118
0.0480202052446152,-0.00219843202561982,0.117711771177118
0.0480134527011886,-0.0021900429926204,0.117811781178118
0.0480066761089137,-0.00218161933066164,0.117911791179118
0.0479998954486057,-0.00217309247057987,0.118011801180118
0.047993095618325,-0.00216460064257521,0.118111811181118
0.0479862889949357,-0.00215607541569599,0.118211821182118
0.0479795261685533,-0.00214772191694313,0.118311831183118
0.0479727260503313,-0.00213921459079176,0.118411841184118
0.0479658997939599,-0.00213077693949815,0.118511851185119
0.0479590261862353,-0.00212252037557135,0.118611861186119
0.0479521555592781,-0.00211420492191215,0.118711871187119
0.0479452899770505,-0.00210587290587568,0.118811881188119
0.0479384294096066,-0.00209752445185251,0.118911891189119
0.0479315752897419,-0.0020891464573666,0.119011901190119
0.0479247418371441,-0.00208076773496535,0.119111911191119
0.0479178487968445,-0.00207236710599829,0.119211921192119
0.0479109087852743,-0.00206414703458633,0.119311931193119
0.0479040002698633,-0.00205585992816156,0.119411941194119
0.0478971725277153,-0.00204754010240335,0.11951195119512
0.0478903955231087,-0.00203932794822236,0.11961196119612
0.0478835925392959,-0.0020311829465342,0.11971197119712
0.0478768003544297,-0.00202307735362932,0.11981198119812
0.0478700420706075,-0.00201507673256496,0.11991199119912
0.0478632500285602,-0.002007103009815,0.12001200120012
0.0478564244931934,-0.00199915591816989,0.12011201120112
0.0478495957973842,-0.00199109011182698,0.12021202120212
0.047842787165317,-0.00198302050466032,0.12031203120312
0.0478359983827639,-0.00197494708284878,0.12041204120412
0.0478291866294144,-0.00196683671242357,0.120512051205121
0.0478224238053355,-0.00195854913838233,0.120612061206121
0.0478156608292238,-0.00195034009626972,0.120712071207121
0.0478090029723785,-0.00194221939681815,0.120812081208121
0.0478023450948014,-0.00193406514415543,0.120912091209121
0.0477956580015593,-0.00192595096138882,0.121012101210121
0.0477889923541772,-0.00191770974818288,0.121112111211121
0.0477822975441113,-0.00190950932357425,0.121212121212121
0.0477755996173698,-0.00190132646107474,0.121312131213121
0.0477689208698152,-0.00189321632560955,0.121412141214121
0.0477622572472356,-0.0018849214908432,0.121512151215122
0.0477556796177167,-0.00187670151387599,0.121612161216122
0.0477491829941173,-0.00186835491419406,0.121712171217122
0.0477427896492644,-0.00186010480475698,0.121812181218122
0.0477364768242861,-0.0018520571087632,0.121912191219122
0.047730197557126,-0.00184401570140511,0.122012201220122
0.0477239632525589,-0.00183593676033677,0.122112211221122
0.0477177439992535,-0.00182792970551446,0.122212221222122
0.0477115135945618,-0.00181986683386818,0.122312231223122
0.0477053086599961,-0.00181173609102788,0.122412241224122
0.0476992235227871,-0.0018035809768451,0.122512251225123
0.047693154959473,-0.00179530046542533,0.122612261226123
0.0476870549253386,-0.00178708804173142,0.122712271227123
0.0476809652340517,-0.00177869279841645,0.122812281228123
0.0476749591125126,-0.00177023129637802,0.122912291229123
0.047668941291347,-0.00176168217729051,0.123012301230123
0.0476630223537935,-0.00175323166308788,0.123112311231123
0.0476571193589679,-0.00174485021330779,0.123212321232123
0.0476512732428934,-0.00173647960624105,0.123312331233123
0.0476453912170971,-0.00172815108696242,0.123412341234123
0.047639498864578,-0.00171991298582477,0.123512351235124
0.0476337167681961,-0.00171172925489465,0.123612361236124
0.0476279627334111,-0.00170353735564883,0.123712371237124
0.0476221968031995,-0.00169524373484257,0.123812381238124
0.0476165472749421,-0.00168692743118095,0.123912391239124
0.0476108849828275,-0.00167851057845544,0.124012401240124
0.0476052536639711,-0.00167011523839223,0.124112411241124
0.0475996534174245,-0.00166173934242174,0.124212421242124
0.0475940424456443,-0.0016534399259351,0.124312431243124
0.0475884620301833,-0.00164516108687785,0.124412441244124
0.0475828457303394,-0.00163690968516073,0.124512451245125
0.0475773448142896,-0.00162863527348716,0.124612461246125
0.0475718630129278,-0.00162029537016555,0.124712471247125
0.0475664537474073,-0.00161183136188708,0.124812481248125
0.0475610733796649,-0.00160338939377904,0.124912491249125
0.0475557922433674,-0.00159498900437909,0.125012501250125
0.0475506236460051,-0.00158656704703214,0.125112511251125
0.0475455315534655,-0.00157808055169837,0.125212521252125
0.047540399526938,-0.00156962333422487,0.125312531253125
0.0475352833855502,-0.0015611024564094,0.125412541254125
0.0475301516838204,-0.0015526609420967,0.125512551255126
0.0475251170781637,-0.00154426130595094,0.125612561256126
0.047520153649266,-0.00153593627421589,0.125712571257126
0.0475153001286727,-0.00152758920000694,0.125812581258126
0.047510423989723,-0.00151918956616466,0.125912591259126
0.0475055614807575,-0.00151072600016381,0.126012601260126
0.0475007233293132,-0.00150228475306055,0.126112611261126
0.0474958659779503,-0.00149374297992866,0.126212621262126
0.0474910329679839,-0.00148522420062851,0.126312631263126
0.0474862132010088,-0.00147664261559579,0.126412641264126
0.0474813750587786,-0.00146814072116713,0.126512651265127
0.0474765186587735,-0.00145971783319423,0.126612661266127
0.0474717299571976,-0.00145117242278922,0.126712671267127
0.0474669653459336,-0.00144264779252401,0.126812681268127
0.0474623092677668,-0.00143410306396382,0.126912691269127
0.0474576288735424,-0.00142550741127622,0.127012701270127
0.0474529276554109,-0.00141681515547074,0.127112711271127
0.0474482070876314,-0.00140820097779865,0.127212721272127
0.0474434987377726,-0.00139952504480355,0.127312731273127
0.0474388092376959,-0.00139084709391645,0.127412741274127
0.0474341002082959,-0.00138224700232743,0.127512751275128
0.0474294033000682,-0.00137358518536123,0.127612761276128
0.0474246824351334,-0.00136487347164181,0.127712771277128
0.0474199737904229,-0.00135610106682995,0.127812781278128
0.0474152456670666,-0.00134740717551854,0.127912791279128
0.0474104974454151,-0.0013386154740398,0.128012801280128
0.0474057064702556,-0.00132985588145916,0.128112811281128
0.0474008963734974,-0.00132117720496032,0.128212821282128
0.0473960992548247,-0.00131243768303243,0.128312831283128
0.0473912826252568,-0.00130360083698197,0.128412841284128
0.0473864238180632,-0.00129479650525085,0.128512851285129
0.0473815231695593,-0.00128602442062952,0.128612861286129
0.0473766041803532,-0.00127733328664297,0.128712871287129
0.0473716671591181,-0.00126871971479913,0.128812881288129
0.0473666889231325,-0.00126013683518289,0.128912891289129
0.047361692477746,-0.00125145810570275,0.129012901290129
0.0473567106021839,-0.00124271869895139,0.129112911291129
0.0473517500918581,-0.00123397873935297,0.129212921292129
0.0473467677970535,-0.00122518951647203,0.129312931293129
0.0473418068766995,-0.00121640029589457,0.129412941294129
0.0473368049788586,-0.00120764328326694,0.12951295129513
0.047331817690002,-0.00119882650326226,0.12961296129613
0.0473268123276527,-0.00118991628749276,0.12971297129713
0.047321766367899,-0.00118103930244019,0.12981298129813
0.0473166801332351,-0.00117219527859174,0.12991299129913
0.0473115768916125,-0.00116342970374491,0.13001300130013
0.047306456670674,-0.00115456743363904,0.13011301130113
0.0473013159667507,-0.00114565687464364,0.13021302130213
0.0472961584862219,-0.00113682820842652,0.13031303130313
0.0472910169299928,-0.00112794059949582,0.13041304130413
0.0472858982063483,-0.00111905445560995,0.130513051305131
0.0472807624527101,-0.00111024995341762,0.130613061306131
0.0472755871566839,-0.00110147787340336,0.130713071307131
0.0472703918061296,-0.00109265676506671,0.130813081308131
0.0472652126908515,-0.00108377684301403,0.130913091309131
0.0472600567629016,-0.00107489860944847,0.131013101310131
0.0472549167246984,-0.00106596221176239,0.131113111311131
0.0472497597578568,-0.001057104624732,0.131213121312131
0.0472445862677977,-0.00104815158865208,0.131313131313131
0.047239395991919,-0.0010392806549717,0.131413141314131
0.0472341894047477,-0.00103031765612658,0.131513151315132
0.0472290062744176,-0.00102135746528393,0.131613161316132
0.0472238067890279,-0.0010123061030461,0.131713171317132
0.0472185911328609,-0.00100316106777994,0.131813181318132
0.0472133593911471,-0.000993926501231502,0.131913191319132
0.0472081111884114,-0.0009847763290945,0.132013201320132
0.0472028435415828,-0.000975580325933996,0.132113211321132
0.0471975927036093,-0.000966329355951753,0.132213221322132
0.047192325466809,-0.000957162884039835,0.132313231323132
0.0471870750250425,-0.000947941300183827,0.132413241324132
0.0471818088064023,-0.000938631182474011,0.132513251325133
0.0471765665974504,-0.000929327588359718,0.132613261326133
0.047171307816907,-0.000920108881612174,0.132713271327133
0.0471660729907672,-0.00091089603274015,0.132813281328133
0.0471608222840948,-0.000901591323717682,0.132913291329133
0.0471555521586686,-0.000892242161182251,0.133013301330133
0.0471502655699168,-0.000882974617305097,0.133113311331133
0.0471449626168911,-0.00087378798259917,0.133213321332133
0.0471396434124647,-0.000864685194064584,0.133313331333133
0.0471343080280468,-0.000855661886512882,0.133413341334133
0.0471289347689965,-0.000846673074315818,0.133513351335134
0.0471235864848132,-0.000837688560504899,0.133613361336134
0.0471182195259161,-0.000828656923390342,0.133713371337134
0.0471128377230747,-0.000819532147666422,0.133813381338134
0.0471074184187726,-0.000810442721906638,0.133913391339134
0.0471019836094132,-0.000801436241638065,0.134013401340134
0.0470965669173135,-0.000792373979098525,0.134113411341134
0.0470911358557967,-0.000783222781890821,0.134213421342134
0.0470856676936332,-0.000774107174214351,0.134313431343134
0.0470801855835985,-0.000764903152467571,0.134413441344134
0.0470747294205204,-0.00075570590309756,0.134513451345135
0.0470692579021144,-0.000746592435400067,0.134613461346135
0.0470637723805524,-0.000737386808093183,0.134713471347135
0.047058250202925,-0.000728217244844556,0.134813481348135
0.0470527543362119,-0.000719054419419799,0.134913491349135
0.0470472446667499,-0.000709799957286892,0.135013501350135
0.0470417199437224,-0.000700629707586481,0.135113511351135
0.0470361817634754,-0.000691371992869907,0.135213521352135
0.0470306073487089,-0.000682150805220981,0.135313531353135
0.0470250160490709,-0.00067288436473447,0.135413541354135
0.0470194116999382,-0.000663527222772834,0.135513551355136
0.0470137907031975,-0.000654125919846524,0.135613561356136
0.0470081628096895,-0.000644866767727462,0.135713571357136
0.047002518427517,-0.000635562613855545,0.135813581358136
0.046996861401271,-0.000626168131680221,0.135913591359136
0.0469911994293471,-0.000616745122595134,0.136013601360136
0.0469855021696543,-0.000607360015784946,0.136113611361136
0.0469798327711513,-0.000597984369570595,0.136213621362136
0.0469741585605749,-0.000588580214874774,0.136313631363136
0.0469684795793889,-0.000579147848852742,0.136413641364136
0.0469627939870732,-0.000569857813313306,0.136513651365137
0.0469570941405169,-0.000560647767836777,0.136613661366137
0.0469513820760398,-0.000551346894190865,0.136713671367137
0.0469456980293924,-0.00054205517016431,0.136813681368137
0.0469400093388294,-0.000532734592126806,0.136913691369137
0.046934306294974,-0.000523494130846367,0.137013701370137
0.0469285987799678,-0.000514224493060866,0.137113711371137
0.0469229192574524,-0.000504964025626501,0.137213721372137
0.0469172672805431,-0.000495708185982854,0.137313731373137
0.0469116426096728,-0.000486457001772464,0.137413741374137
0.0469059823308431,-0.000477242443681642,0.137513751375138
0.046900307277175,-0.000468106945027672,0.137613761376138
0.0468946175338992,-0.000459049823965944,0.137713771377138
0.046888915487472,-0.00044990114912318,0.137813781378138
0.0468831989126841,-0.000440830907157234,0.137913791379138
0.0468774702489733,-0.000431669272657309,0.138013801380138
0.0468717272112381,-0.000422586126318978,0.138113811381138
0.0468659801446299,-0.000413473146969727,0.138213821382138
0.0468602614644161,-0.000404368782820961,0.138313831383138
0.0468545282374132,-0.000395342347076166,0.138413841384138
0.0468487805442449,-0.000386393167104677,0.138513851385139
0.0468430612605063,-0.000377451386069991,0.138613861386139
0.0468373352389439,-0.000368647558811813,0.138713871387139
0.0468316051078847,-0.0003598119359355,0.138813881388139
0.0468258603517165,-0.000351051880345474,0.138913891389139
0.0468200998255853,-0.000342242789522298,0.139013901390139
0.0468143248471097,-0.000333508998775873,0.139113911391139
0.0468085434763397,-0.000324911401909455,0.139213921392139
0.0468027276378574,-0.000316345167597507,0.139313931393139
0.0467969408445788,-0.000307783498881041,0.139413941394139
0.0467911424852785,-0.000299126761197409,0.13951395139514
0.0467853326567048,-0.000290375765388967,0.13961396139614
0.0467794885907716,-0.000281657426718618,0.13971397139714
0.0467736334241295,-0.000272845366645917,0.13981398139814
0.046767775288238,-0.000264002098355144,0.13991399139914
0.0467618832927658,-0.000255192258884849,0.14001400140014
0.046755957698012,-0.000246415571811549,0.14011401140114
0.0467499987665789,-0.000237671765318836,0.14021402140214
0.0467440296466346,-0.000228834506936593,0.14031403140314
0.0467380275332369,-0.000220030629000712,0.14041404140414
0.0467319926797739,-0.000211259859694782,0.140514051405141
0.0467259563866051,-0.000202457794636692,0.140614061406141
0.0467199186698549,-0.000193624747106408,0.140714071407141
0.0467138713888502,-0.000184699079260828,0.140814081408141
0.046707810650626,-0.00017572555328581,0.140914091409141
0.0467017365496269,-0.00016670454235297,0.141014101410141
0.0466956491826014,-0.00015763640811659,0.141114111411141
0.0466895486439939,-0.000148521519141414,0.141214121412141
0.0466834350236422,-0.000139360232474453,0.141314131413141
0.0466773084159911,-0.00013015290976979,0.141414141414141
0.0466711689108782,-0.000120899903467463,0.141514151415142
0.0466650166004445,-0.000111601566007609,0.141614161416142
0.0466588515699208,-0.000102258245223094,0.141714171417142
0.0466526739091448,-9.28702843399074e-05,0.141814181418142
0.0466464837056505,-8.34380288873286e-05,0.141914191419142
0.0466402810469719,-7.39618151806892e-05,0.142014201420142
0.0466340660160362,-6.44419818390075e-05,0.142114211421142
0.0466278387026812,-5.48788605703425e-05,0.142214221422142
0.0466215991852266,-4.5272783082953e-05,0.142314231423142
0.0466153475535103,-3.56240764782248e-05,0.142414241424142
0.0466090838881557,-2.59330655535574e-05,0.142514251425143
0.0466028082720899,-1.62000728033633e-05,0.142614261426143
0.0465965207859365,-6.42541841796915e-06,0.142714271427143
0.0465902215126224,3.39058201887213e-06,0.142814281428143
0.0465839105281643,1.32476152271937e-05,0.142914291429143
0.0465775879177925,2.31453656234424e-05,0.143014301430143
0.0465712537552202,3.30835268383109e-05,0.143114311431143
0.0465649081233744,4.30617925022922e-05,0.143214321432143
0.0465585510982715,5.30798585493657e-05,0.143314331433143
0.0465521827536245,6.31374255208836e-05,0.143414341434143
0.0465458031677534,7.32341916544119e-05,0.143514351435144
0.0465394124166748,8.33698620981761e-05,0.143614361436144
0.0465330105741013,9.3544144303888e-05,0.143714371437144
0.0465265977114427,0.00010375674572326,0.143814381438144
0.0465201739070187,0.000114007378415176,0.143914391439144
0.0465137392299354,0.000124295752134936,0.144014401440144
0.0465072937516022,0.00013462158815547,0.144114411441144
0.0465008375457319,0.00014498460083895,0.144214421442144
0.0464943706814305,0.000155384511458507,0.144314431443144
0.0464878932278039,0.000165821041286972,0.144414441444144
0.0464814052585649,0.000176293918507936,0.144514451445145
0.046474906840516,0.000186802866697716,0.144614461446145
0.0464683980404595,0.000197347618647075,0.144714471447145
0.0464618789298048,0.000207927904842793,0.144814481448145
0.0464553495753544,0.000218543460379217,0.144914491449145
0.0464488100416069,0.000229194022653985,0.145014501450145
0.0464422603976682,0.000239879329064534,0.145114511451145
0.046435700710341,0.000250599121615674,0.145214521452145
0.0464291310418202,0.000261353146919187,0.145314531453145
0.0464225514589083,0.000272141146979683,0.145414541454145
0.0464159620261042,0.000282962870712432,0.145514551455146
0.0464093628079066,0.000293818067032902,0.145614561456146
0.0464027538688144,0.000304706491766723,0.145714571457146
0.0463961352664158,0.000315627898436437,0.145814581458146
0.0463895070675133,0.000326582045171259,0.145914591459146
0.0463828693319985,0.000337568685493632,0.146014601460146
0.0463762221220667,0.000348587586747117,0.146114611461146
0.0463695654953062,0.00035963850706103,0.146214621462146
0.0463628995116088,0.000370721216082419,0.146314631463146
0.0463562242308661,0.000381835476547871,0.146414641464146
0.0463495397129701,0.000392981062711309,0.146514651465147
0.0463428460132053,0.000404157741916294,0.146614661466147
0.0463361431914636,0.000415365288417046,0.146714671467147
0.0463294313053333,0.000426603476467586,0.146814681468147
0.0463227104100989,0.00043787208492901,0.146914691469147
0.0463159805633488,0.000449170890359124,0.147014701470147
0.046309241818064,0.000460499673922509,0.147114711471147
0.0463024942341366,0.000471858221390918,0.147214721472147
0.046295737862244,0.000483246313929033,0.147314731473147
0.0462889727599744,0.000494663739612193,0.147414741474147
0.0462821989803091,0.000506110286515738,0.147514751475148
0.0462754165762292,0.000517585742714809,0.147614761476148
0.0462686256030195,0.000529089900891819,0.147714771477148
0.0462618261136611,0.000540622556032668,0.147814781478148
0.0462550181565282,0.000552183503123155,0.147914791479148
0.046248201784602,0.000563772539452766,0.148014801480148
0.0462413770508635,0.000575389464614275,0.148114811481148
0.0462345440013834,0.00058703408050434,0.148214821482148
0.0462277026891429,0.000598706189019322,0.148314831483148
0.0462208531648197,0.000610405598966338,0.148414841484148
0.0462139954767877,0.000622132112241748,0.148514851485149
0.0462071296734213,0.000633885539956157,0.148614861486149
0.0462002558030944,0.000645665690916685,0.148714871487149
0.0461933739141812,0.000657472378537323,0.148814881488149
0.0461864840504488,0.000669305416232263,0.148914891489149
0.0461795862625749,0.000681164622022669,0.149014901490149
0.0461726805897193,0.000693049809322635,0.149114911491149
0.0461657670825598,0.00070496079845691,0.149214921492149
0.0461588457802564,0.000716897414357121,0.149314931493149
0.0461519167311832,0.000728859475044531,0.149414941494149
0.0461449799745002,0.000740846805450865,0.14951495149515
0.046138035556278,0.000752859232811434,0.14961496149615
0.0461310835156765,0.00076489658436155,0.14971497149715
0.0461241238987665,0.000776958687336422,0.14981498149815
0.0461171567447078,0.000789045371274849,0.14991499149915
0.0461101820949641,0.000801156470322902,0.15001500150015
0.0461031999909986,0.000813291816322663,0.15011501150115
0.0460962104742753,0.000825451243420105,0.15021502150215
0.0460892135816504,0.000837634590368269,0.15031503150315
0.046082209356891,0.000849841693616315,0.15041504150415
0.0460751978345501,0.000862072394220971,0.150515051505151
0.0460681790583947,0.000874326528631594,0.150615061506151
0.0460611530675848,0.000886603942511489,0.150715071507151
0.0460541198966733,0.000898904474613798,0.150815081508151
0.0460470795894273,0.000911227972905511,0.150915091509151
0.0460400321827034,0.000923574280746645,0.151015101510151
0.0460329777110543,0.000935943246104289,0.151115111511151
0.0460259162182474,0.000948334716945334,0.151215121512151
0.0460188477388352,0.000960748541236968,0.151315131513151
0.0460117723096746,0.000973184571553255,0.151415141514151
0.0460046899676218,0.000985642653557697,0.151515151515152
0.0459976007518369,0.000998122646735018,0.151615161516152
0.0459905046968728,0.00101062440135589,0.151715171517152
0.0459834018372825,0.00102314777460126,0.151815181518152
0.0459762922099225,0.00103569262595603,0.151915191519152
0.0459691758516491,0.00104825880799429,0.152015201520152
0.0459620527924084,0.0010608461871112,0.152115211521152
0.0459549230690566,0.00107345461818451,0.152215221522152
0.0459477867161471,0.00108608396530593,0.152315231523152
0.0459406437682323,0.00109873409256724,0.152415241524152
0.0459334942598655,0.00111140486175666,0.152515251525153
0.045926338223296,0.00112409613926956,0.152615261526153
0.0459191756976839,0.00113680779150104,0.152715271527153
0.0459120067106714,0.00114953968484646,0.152815281528153
0.0459048313014186,0.0011622916903083,0.152915291529153
0.0458976495021748,0.00117506367428171,0.153015301530153
0.0458904613451895,0.00118785550776908,0.153115311531153
0.0458832668627122,0.00120066706407632,0.153215321532153
0.0458760660892958,0.00121349821420561,0.153315331533153
0.0458688590525825,0.00122634883146307,0.153415341534153
0.0458616457894289,0.00123921878915436,0.153515351535154
0.0458544263274774,0.0012521079628891,0.153615361536154
0.0458472006989772,0.00126501623058,0.153715371537154
0.045839968931571,0.0012779434655331,0.153815381538154
0.0458327310598114,0.0012908895502683,0.153915391539154
0.0458254871067339,0.00130385435809154,0.154015401540154
0.0458182371068914,0.00131683777152279,0.154115411541154
0.0458109810879263,0.00132983967077857,0.154215421542154
0.0458037190751773,0.00134285993607517,0.154315431543154
0.0457964510985903,0.00135589845223627,0.154415441544154
0.0457891771858078,0.00136895509717478,0.154515451545155
0.045781897364472,0.00138202976032125,0.154615461546155
0.0457746116599217,0.00139512232419577,0.154715471547155
0.0457673200997995,0.00140823267362171,0.154815481548155
0.045760022709444,0.00142136069572623,0.154915491549155
0.0457527195164975,0.00143450627993988,0.155015501550155
0.045745410541692,0.00144766930878254,0.155115511551155
0.0457380958149733,0.00146084967629214,0.155215521552155
0.0457307753593766,0.00147404727189902,0.155315531553155
0.0457234491979372,0.00148726198273025,0.155415541554155
0.045716117355994,0.00150049370512713,0.155515551555156
0.0457087798565824,0.00151374232621661,0.155615561556156
0.045701436725041,0.00152700774233982,0.155715571557156
0.0456940879797982,0.00154028984523097,0.155815581558156
0.0456867336484963,0.00155358853123128,0.155915591559156
0.0456793737495634,0.00156690369668176,0.156015601560156
0.0456720083083385,0.00158023523562022,0.156115611561156
0.0456646373455534,0.00159358304438767,0.156215621562156
0.0456572608796362,0.0016069470216289,0.156315631563156
0.0456498789359258,0.00162032706598861,0.156415641564156
0.0456424915328504,0.00163372307841498,0.156515651565157
0.0456350986934453,0.00164713495755279,0.156615661566157
0.0456277004338353,0.00166056260204665,0.156715671567157
0.0456202967770554,0.00167400591745191,0.156815681568157
0.0456128877415343,0.00168746480241335,0.156915691569157
0.0456054733456999,0.00170093916248604,0.157015701570157
0.0455980536102839,0.00171442890092193,0.157115711571157
0.0455906285537149,0.00172793392097269,0.157215721572157
0.0455831981921173,0.00174145412819368,0.157315731573157
0.0455757625462229,0.00175498943044364,0.157415741574157
0.0455683216344601,0.00176853973327792,0.157515751575158
0.0455608754729535,0.00178210494225176,0.157615761576158
0.0455534240778278,0.00179568496983099,0.157715771577158
0.0455459674675113,0.00180927971926757,0.157815781578158
0.0455385056581285,0.00182288910533069,0.157915791579158
0.0455310386681078,0.00183651303587931,0.158015801580158
0.045523566513574,0.00185015142107573,0.158115811581158
0.0455160892060447,0.00186380417338578,0.158215821582158
0.0455086067662515,0.00187747120297189,0.158315831583158
0.0455011192080156,0.00189115242690692,0.158415841584158
0.0454936265451584,0.00190484775765681,0.158515851585159
0.045486128796108,0.00191855710768746,0.158615861586159
0.0454786259700784,0.00193228039176816,0.158715871587159
0.0454711180878016,0.00194601752697191,0.158815881588159
0.0454636051584916,0.00195976843037169,0.158915891589159
0.0454560872005766,0.0019735330167369,0.159015901590159
0.0454485642232708,0.00198731120544391,0.159115911591159
0.0454410362426988,0.00200110291126232,0.159215921592159
0.0454335032726819,0.00201490805817537,0.159315931593159
0.0454259653247376,0.00202872656325625,0.159415941594159
0.0454184224126873,0.00204255834588134,0.15951595159516
0.0454108745480483,0.00205640332773068,0.15961596159616
0.0454033217446422,0.00207026142818065,0.15971597159716
0.0453957640139863,0.00208413257351829,0.15981598159816
0.0453882013675985,0.00209801668081657,0.15991599159916
0.0453806338169963,0.00211191367866622,0.16001600160016
0.0453730613760008,0.00212582348644351,0.16011601160116
0.0453654840515228,0.00213974603043557,0.16021602160216
0.0453579018596869,0.00215368123462594,0.16031603160316
0.0453503148097072,0.00216762902760514,0.16041604160416
0.0453427229107978,0.00218158933105323,0.160516051605161
0.045335126172173,0.00219556207586432,0.160616061606161
0.0453275246099572,0.00220954718602194,0.160716071607161
0.0453199182287577,0.00222354459011663,0.160816081608161
0.0453123070400921,0.00223755421673898,0.160916091609161
0.0453046910531745,0.00225157599678322,0.161016101610161
0.0452970702795225,0.00226560985653617,0.161116111611161
0.0452894447260467,0.00227965572689223,0.161216121612161
0.0452818144042647,0.0022937135410488,0.161316131613161
0.0452741793210873,0.00230778322990008,0.161416141614161
0.045266539488032,0.00232186472203679,0.161516151615162
0.0452588949097058,0.00233595795065632,0.161616161616162
0.0452512455976265,0.00235006284895655,0.161716171617162
0.0452435915587045,0.00236417935243848,0.161816181618162
0.0452359327998506,0.0023783073919963,0.161916191619162
0.0452282693325824,0.00239244690313118,0.162016201620162
0.0452206011615067,0.00240659782134432,0.162116211621162
0.0452129282935344,0.00242076008213677,0.162216221622162
0.0452052507401831,0.00243493362100993,0.162316231623162
0.0451975685037562,0.00244911837346477,0.162416241624162
0.0451898815957714,0.00246331427730605,0.162516251625163
0.0451821900185322,0.00247752126803496,0.162616261626163
0.0451744937835564,0.00249173928806322,0.162716271627163
0.0451667928954509,0.00250596827289211,0.162816281628163
0.0451590873588228,0.00252020816262969,0.162916291629163
0.0451513771805827,0.00253445889508092,0.163016301630163
0.0451436623676412,0.00254872041035375,0.163116311631163
0.0451359429269089,0.00256299265086012,0.163216321632163
0.0451282188629928,0.00257727555440469,0.163316331633163
0.0451204901828035,0.00259156906570268,0.163416341634163
0.0451127568886446,0.00260587312486245,0.163516351635164
0.0451050189897302,0.00262018767199214,0.163616361636164
0.0450972764883638,0.00263451265411057,0.163716371637164
0.0450895293914559,0.00264884801132599,0.163816381638164
0.0450817777036137,0.0026631936906573,0.163916391639164
0.0450740214271407,0.00267754963221265,0.164016401640164
0.0450662605712509,0.00269191578070728,0.164116411641164
0.0450584951382481,0.00270629208316009,0.164216421642164
0.045050725132739,0.00272067848658999,0.164316431643164
0.0450429505593309,0.00273507493110502,0.164416441644164
0.0450351714226308,0.0027494813660276,0.164516451645165
0.0450273877272459,0.00276389773607303,0.164616461646165
0.0450195994754794,0.00277832399056373,0.164716471647165
0.0450118066765457,0.00279276007191141,0.164816481648165
0.0450040093304447,0.00280720593174188,0.164916491649165
0.0449962074417835,0.00282166151707403,0.165016501650165
0.0449884010151691,0.00283612677492668,0.165116511651165
0.0449805900552086,0.00285060165462222,0.165216521652165
0.0449727745642055,0.00286508610317937,0.165316531653165
0.0449649545490704,0.0028795800722241,0.165416541654165
0.0449571300098032,0.00289408350877524,0.165516551655166
0.0449493009533148,0.00290859636445855,0.165616561656166
0.0449414673796049,0.00292311858859643,0.165716571657166
0.0449336292955842,0.00293765013281488,0.165816581658166
0.0449257867035561,0.0029521909441326,0.165916591659166
0.0449179396058244,0.00296674097878244,0.166016601660166
0.0449100880092994,0.00298130018378342,0.166116611661166
0.0449022319139813,0.00299586851306491,0.166216621662166
0.0448943713221735,0.00301044591825268,0.166316631663166
0.0448865062407867,0.00302503235327622,0.166416641664166
0.0448786366698209,0.0030396277674579,0.166516651665167
0.0448707626161865,0.0030542321170306,0.166616661666167
0.0448628840775803,0.00306884535362019,0.166716671667167
0.0448550010609125,0.00308346743115615,0.166816681668167
0.0448471135661834,0.00309809830126435,0.166916691669167
0.0448392215979999,0.00311273792248114,0.167016701670167
0.0448313251609691,0.00312738624643261,0.167116711671167
0.0448234242527875,0.0031420432293515,0.167216721672167
0.0448155188803658,0.00315670882516729,0.167316731673167
0.0448076090460073,0.00317138299011304,0.167416741674167
0.044799694749712,0.00318606568042149,0.167516751675168
0.0447917759937837,0.00320075685002213,0.167616761676168
0.0447838527851327,0.0032154564551479,0.167716771677168
0.0447759251214557,0.00323016445433525,0.167816781678168
0.0447679930050561,0.00324488080151365,0.167916791679168
0.0447600564428445,0.00325960545752313,0.168016801680168
0.0447521154325173,0.00327433837629295,0.168116811681168
0.0447441699763782,0.00328907951866325,0.168216821682168
0.0447362200790341,0.0033038288385633,0.168316831683168
0.0447282657404851,0.00331858629683322,0.168416841684168
0.0447203192638824,0.00333328170723174,0.168516851685169
0.0447123805616918,0.00334791559957066,0.168616861686169
0.0447044495532898,0.0033624884990547,0.168716871687169
0.0446965261557495,0.00337700092397793,0.168816881688169
0.0446886102861437,0.00339145339493821,0.168916891689169
0.0446807018615452,0.00340584642331893,0.169016901690169
0.0446728008059378,0.00342018051359316,0.169116911691169
0.0446649070363941,0.00343445617484091,0.169216921692169
0.044657020476898,0.00344867390232089,0.169316931693169
0.0446491410468258,0.00346283419129218,0.169416941694169
0.0446412686747681,0.0034769375370134,0.16951695169517
0.0446334032801012,0.00349098442092244,0.16961696169617
0.0446255447891124,0.00350497533136742,0.16971697169717
0.0446176931280886,0.00351891074287538,0.16981698169817
0.0446098482233169,0.00353279113227712,0.16991699169917
0.0446020100010844,0.00354661696949239,0.17001700170017
0.0445941783922852,0.00356038872444155,0.17011701170117
0.0445863533232063,0.00357410685552671,0.17021702170217
0.0445785347247419,0.00358777182345388,0.17031703170317
0.0445707225254825,0.00360138408662537,0.17041704170417
0.0445629166586258,0.00361494409192606,0.170517051705171
0.0445551021489262,0.00362844171073644,0.170617061706171
0.0445472790355439,0.00364187749129659,0.170717071707171
0.0445394473599424,0.00365525197032897,0.170817081708171
0.0445316071566745,0.00366856568685942,0.170917091709171
0.0445237584695073,0.00368181917300324,0.171017101710171
0.0445159013329939,0.00369501295626873,0.171117111711171
0.0445080357885976,0.00370814755955714,0.171217121712171
0.0445001618754786,0.00372122350346601,0.171317131713171
0.0444922796281898,0.00373424130168255,0.171417141714171
0.044484389085891,0.00374720146328668,0.171517151715172
0.044476490285439,0.00376010449505502,0.171617161716172
0.0444685832659935,0.00377295089915694,0.171717171717172
0.0444606680644113,0.00378574117315483,0.171817181718172
0.044452744715245,0.003798475810004,0.171917191719172
0.0444448132576548,0.00381115529805269,0.172017201720172
0.0444368737261936,0.00382378012334567,0.172117211721172
0.0444289261577179,0.00383635076732051,0.172217221722172
0.0444209705867806,0.00384886770680803,0.172317231723172
0.0444130070525417,0.00386133141403155,0.172417241724172
0.0444050355872507,0.00387374235891133,0.172517251725173
0.0443970562254603,0.00388610100445657,0.172617261726173
0.0443890690063309,0.00389840781367685,0.172717271727173
0.0443810739598081,0.00391066324497448,0.172817281728173
0.0443730711250519,0.00392286774984133,0.172917291729173
0.0443650605320083,0.00393502177746567,0.173017301730173
0.0443570422175336,0.00394712577242849,0.173117311731173
0.0443490162161809,0.00395918018161479,0.173217321732173
0.0443409825578962,0.00397118543808792,0.173317331733173
0.0443329412795356,0.00398314197951853,0.173417341734173
0.0443248924133489,0.00399505023666679,0.173517351735174
0.0443168359938888,0.00400691063568552,0.173617361736174
0.0443087720511013,0.00401872360042412,0.173717371737174
0.0443007006172357,0.00403048955242864,0.173817381738174
0.0442926217291485,0.00404220890633425,0.173917391739174
0.0442845354144822,0.00405388207677631,0.174017401740174
0.0442764417077897,0.00406550947378314,0.174117411741174
0.0442683406413202,0.00407709150277586,0.174217421742174
0.0442602322427163,0.00408862856456872,0.174317431743174
0.0442521165488344,0.00410012106227927,0.174417441744174
0.0442439935873168,0.00411156938981109,0.174517451745175
0.0442358633881094,0.00412297393876421,0.174617461746175
0.0442277259857652,0.00413433510073862,0.174717471747175
0.0442195814056229,0.00414565326272736,0.174817481748175
0.0442114296822356,0.00415692880250922,0.174917491749175
0.0442032708455491,0.00416816210477355,0.175017501750175
0.0441951049232059,0.00417935354269227,0.175117511751175
0.0441869319451515,0.00419050349404416,0.175217521752175
0.0441787519436358,0.0042016123227869,0.175317531753175
0.0441705649439973,0.00421268039978881,0.175417541754175
0.0441623709761819,0.00422370809131096,0.175517551755176
0.0441541700701357,0.00423469575209686,0.175617561756176
0.0441459622558043,0.00424564374610439,0.175717571757176
0.0441377475585268,0.00425655242577338,0.175817581758176
0.0441295260082488,0.00426742214124038,0.175917591759176
0.0441212976326129,0.00427825324724903,0.176017601760176
0.0441130624569578,0.00428904608472152,0.176117611761176
0.044104820513533,0.00429980099918743,0.176217621762176
0.0440965718276772,0.00431051833387255,0.176317631763176
0.0440883164270328,0.00432119842278873,0.176417641764176
0.0440800543369388,0.0043318416022513,0.176517651765177
0.0440717855873408,0.00434244820396842,0.176617661766177
0.0440635102012742,0.00435301855734487,0.176717671767177
0.0440552282063814,0.0043635529917854,0.176817681768177
0.0440469396280013,0.00437405182748066,0.176917691769177
0.0440386444960797,0.00438451538692455,0.177017701770177
0.0440303428313483,0.004394943990308,0.177117711771177
0.0440220346637529,0.00440533795321426,0.177217721772177
0.0440137200163291,0.00441569758892351,0.177317731773177
0.0440053989144155,0.00442602320610872,0.177417741774177
0.043997071383351,0.00443631511574629,0.177517751775178
0.0439887374484744,0.00444657362190213,0.177617761776178
0.043980397132821,0.00445679902864217,0.177717771777178
0.0439720504640332,0.00446699163542534,0.177817781778178
0.0439636974651462,0.00447715174171031,0.177917791779178
0.0439553381568919,0.00448727964004536,0.178017801780178
0.0439469725692161,0.00449737562758594,0.178117811781178
0.0439386007228505,0.00450743999227308,0.178217821782178
0.0439302226385269,0.00451747302435157,0.178317831783178
0.0439218383438877,0.00452747500945905,0.178417841784178
0.0439134478619683,0.00453744622862617,0.178517851785179
0.0439050512135003,0.00454738696288348,0.178617861786179
0.0438966484238225,0.00455729749556513,0.178717871787179
0.0438882395113633,0.00456717809848762,0.178817881788179
0.043879824503765,0.00457702904807455,0.178917891789179
0.0438714034194556,0.0045868506161422,0.179017901790179
0.0438629762837743,0.00459664306990024,0.179117911791179
0.0438545431174526,0.00460640668116496,0.179217921792179
0.0438461039412224,0.00461614171023533,0.179317931793179
0.0438376587758155,0.00462584842201722,0.179417941794179
0.0438292076465706,0.0046355270768094,0.17951795179518
0.0438207505719159,0.00464517793491073,0.17961796179618
0.0438122875725834,0.00465480124970955,0.17971797179718
0.0438038186716081,0.00466439727689756,0.17981798179818
0.043795343889722,0.00467396626986296,0.17991799179918
0.0437868632453532,0.00468350847738701,0.18001800180018
0.0437783767592336,0.00469302414594736,0.18011801180118
0.0437698844520948,0.00470251352202168,0.18021802180218
0.0437613863469722,0.00471197684978412,0.18031803180318
0.0437528824576869,0.00472141437110519,0.18041804180418
0.0437443728095779,0.00473082632324848,0.180518051805181
0.0437358574187696,0.0047402129457811,0.180618061806181
0.0437273363059941,0.00474957447135948,0.180718071807181
0.043718809491983,0.00475891113724714,0.180818081808181
0.043710276992861,0.00476822316919006,0.180918091809181
0.0437017388293599,0.00477751080214825,0.181018101810181
0.0436931950176044,0.0047867742618675,0.181118111811181
0.0436846455806297,0.00479601376948673,0.181218121812181
0.0436760905322571,0.00480522955535886,0.181318131813181
0.0436675298932184,0.00481442183601565,0.181418141814181
0.0436589636819417,0.00482359083259599,0.181518151815182
0.0436503919145519,0.00483273676163163,0.181618161816182
0.0436418146117805,0.00484185984195787,0.181718171817182
0.0436332317874489,0.00485096028549938,0.181818181818182
0.0436246434599853,0.00486003830418101,0.181918191819182
0.0436160496501213,0.00486909410762375,0.182018201820182
0.0436074503693747,0.00487812790775255,0.182118211821182
0.0435988456407807,0.00488713990958131,0.182218221822182
0.0435902354758572,0.00489613031582085,0.182318231823182
0.0435816198930321,0.00490509933378855,0.182418241824182
0.0435729989107338,0.00491404716158825,0.182518251825183
0.0435643725427835,0.00492297399962678,0.182618261826183
0.0435557408076093,0.00493188004600788,0.182718271827183
0.0435471037190326,0.0049407654988349,0.182818281828183
0.0435384612931779,0.00494963055160449,0.182918291829183
0.0435298135484736,0.00495847539781303,0.183018301830183
0.0435211604987408,0.00496730022634991,0.183118311831183
0.0435125021601041,0.0049761052307117,0.183218321832183
0.0435038385463848,0.00498489059518072,0.183318331833183
0.0434951696760112,0.00499365650864636,0.183418341834183
0.0434864955605007,0.00500240315539106,0.183518351835184
0.0434778162159783,0.00501113071739353,0.183618361836184
0.0434691316585686,0.00501983937893631,0.183718371837184
0.0434604419020927,0.00502852931739105,0.183818381838184
0.0434517469580682,0.00503720071704018,0.183918391839184
0.0434430468403165,0.00504585375295178,0.184018401840184
0.0434343415649621,0.00505448860019431,0.184118411841184
0.0434256311412194,0.00506310543844303,0.184218421842184
0.0434169155829091,0.00507170443815894,0.184318431843184
0.0434081949061564,0.00508028576980344,0.184418441844184
0.0433994691178716,0.00508884960844471,0.184518451845185
0.043390738236483,0.00509739611993687,0.184618461846185
0.0433820022712048,0.00510592547243755,0.184718471847185
0.0433732612358579,0.00511443783410435,0.184818481848185
0.0433645151396568,0.00512293336618455,0.184918491849185
0.043355763998726,0.00513141223453205,0.185018501850185
0.0433470078245832,0.00513987460269751,0.185118511851185
0.0433382466264425,0.00514832062732102,0.185218521852185
0.043329480418125,0.00515675046964952,0.185318531853185
0.043320709208845,0.00516516428862668,0.185418541854185
0.043311933014727,0.00517356223628533,0.185518551855186
0.0433031518426817,0.00518194447387261,0.185618561856186
0.0432943657065303,0.00519031115111795,0.185718571857186
0.0432855746154869,0.00519866242235774,0.185818581858186
0.0432767785810691,0.00520699843732151,0.185918591859186
0.0432679776170982,0.00521531934804216,0.186018601860186
0.0432591717304846,0.00522362529964206,0.186118611861186
0.0432503609350496,0.00523191644415411,0.186218621862186
0.0432415452400073,0.00524019292209358,0.186318631863186
0.0432327246568752,0.00524845488319011,0.186418641864186
0.0432238991948678,0.00525670246795876,0.186518651865187
0.0432150451391481,0.00526486170085234,0.186618661866187
0.0432061627062483,0.00527293336967784,0.186718671867187
0.043197252117307,0.00528091826684961,0.186818681868187
0.043188313584249,0.00528881716635344,0.186918691869187
0.043179347318999,0.0052966308398717,0.187018701870187
0.0431703535334817,0.00530436005678339,0.187118711871187
0.0431613324373184,0.00531200557494957,0.187218721872187
0.0431522842378266,0.00531956814532097,0.187318731873187
0.0431432091423239,0.00532704851654468,0.187418741874187
0.0431341073512176,0.00533444742575,0.187518751875188
0.0431249790718253,0.00534176560545953,0.187618761876188
0.0431158245022503,0.00534900378589202,0.187718771877188
0.0431066438429,0.00535616268344527,0.187818781878188
0.0430974372895743,0.00536324301682026,0.187918791879188
0.0430882050403766,0.00537024549089718,0.188018801880188
0.0430789472888035,0.00537717080825261,0.188118811881188
0.0430696642260479,0.00538401966685587,0.188218821882188
0.0430603560456063,0.00539079275546223,0.188318831883188
0.0430510229386717,0.00539749075591659,0.188418841884188
0.0430416650895265,0.00540411435236727,0.188518851885189
0.04303228268706,0.00541066421053405,0.188618861886189
0.0430228759155546,0.00541714100074421,0.188718871887189
0.0430134449592927,0.0054235453841107,0.188818881888189
0.0430039899979495,0.00542987801253229,0.188918891889189
0.0429945112158075,0.00543613954021145,0.189018901890189
0.0429850087902385,0.00544233060752944,0.189118911891189
0.042975482898614,0.00544845185256382,0.189218921892189
0.0429659337160026,0.00545450390878529,0.189318931893189
0.0429563614197758,0.00546048740736085,0.189418941894189
0.0429467661803949,0.00546640296333301,0.18951895189519
0.0429371481729281,0.00547225119865462,0.18961896189619
0.0429275075655332,0.00547803272376111,0.18971897189719
0.0429178445286712,0.00548374814448073,0.18981898189819
0.0429081592281964,0.00548939805973109,0.18991899189919
0.0428984518345697,0.00549498306612639,0.19001900190019
0.0428887225067349,0.00550050375567366,0.19011901190119
0.0428789714151531,0.00550596071346949,0.19021902190219
0.0428691987187679,0.00551135452000327,0.19031903190319
0.0428594045788263,0.00551668574885384,0.19041904190419
0.0428495891542718,0.00552195497129658,0.190519051905191
0.0428397526063516,0.00552716275399965,0.190619061906191
0.0428298950917056,0.00553230965672089,0.190719071907191
0.0428200167669738,0.00553739623691423,0.190819081908191
0.0428101177841892,0.00554242304281986,0.190919091909191
0.0428001982953847,0.00554739062498136,0.191019101910191
0.0427902584548969,0.00555229952472807,0.191119111911191
0.042780298412455,0.00555715027878244,0.191219121912191
0.0427703183154851,0.00556194341925966,0.191319131913191
0.0427603183137165,0.00556667947827521,0.191419141914191
0.0427502985522716,0.00557135897873024,0.191519151915192
0.0427402591739693,0.00557598243891881,0.191619161916192
0.0427302003239319,0.0055805503748317,0.191719171917192
0.0427201221449781,0.00558506330015581,0.191819181918192
0.0427100247776234,0.0055895217170608,0.191919191919192
0.042699908362383,0.00559392613462649,0.192019201920192
0.0426897730351651,0.00559827704580829,0.192119211921192
0.0426796189364852,0.005602574945865,0.192219221922192
0.0426694461999479,0.00560682032775195,0.192319231923192
0.0426592549614613,0.0056110136752105,0.192419241924192
0.0426490453523267,0.00561515546967803,0.192519251925193
0.0426388175084524,0.00561924619259242,0.192619261926193
0.0426285715542289,0.00562328631617722,0.192719271927193
0.0426183076255645,0.00562727630804889,0.192819281928193
0.0426080258445463,0.00563121663812737,0.192919291929193
0.0425977263424754,0.00563510776711867,0.193019301930193
0.0425874092437425,0.00563895015572859,0.193119311931193
0.0425770746750415,0.00564274425314561,0.193219321932193
0.0425667227561561,0.00564649051546836,0.193319331933193
0.0425563536137805,0.00565018938958161,0.193419341934193
0.0425459673653946,0.0056538413154595,0.193519351935194
0.0425355641330855,0.00565744673307626,0.193619361936194
0.0425251440389402,0.0056610060824059,0.193719371937194
0.0425147071958317,0.00566451978960144,0.193819381938194
0.0425042537258471,0.00566798828772653,0.193919391939194
0.0424937837418593,0.0056714120006305,0.194019401940194
0.0424832973590447,0.00567479135216267,0.194119411941194
0.0424727946925799,0.00567812675465513,0.194219421942194
0.0424622758553378,0.00568141862734992,0.194319431943194
0.0424517409601914,0.00568466737797205,0.194419441944194
0.0424411901154065,0.00568787341654953,0.194519451945195
0.0424306234338562,0.0056910371462003,0.194619461946195
0.0424200410215026,0.00569415896773821,0.194719471947195
0.0424094429889152,0.00569723927967403,0.194819481948195
0.0423988294420566,0.00570027847591136,0.194919491949195
0.0423882004868889,0.00570327694344302,0.195019501950195
0.0423775562293746,0.00570623507617263,0.195119511951195
0.0423668967754758,0.00570915325187905,0.195219521952195
0.0423562222242446,0.00571203185755514,0.195319531953195
0.0423455326793398,0.0057148712663729,0.195419541954195
0.04233482824442,0.00571767185611093,0.195519551955196
0.0423241090162335,0.00572043399533406,0.195619561956196
0.0423133750984394,0.00572315805721412,0.195719571957196
0.0423026265877856,0.00572584440340519,0.195819581958196
0.042291863583324,0.00572849339786494,0.195919591959196
0.0422810861794993,0.00573110539764038,0.196019601960196
0.0422702944753633,0.00573368076438579,0.196119611961196
0.0422594885653607,0.00573621984593403,0.196219621962196
0.0422486685439362,0.00573872299702874,0.196319631963196
0.042237834503231,0.0057411905608957,0.196419641964196
0.0422269865376897,0.00574362288767147,0.196519651965197
0.0422161247394537,0.00574602031367127,0.196619661966197
0.0422052491983606,0.0057483831821211,0.196719671967197
0.0421943600065513,0.00575071182472921,0.196819681968197
0.0421834572515603,0.00575300658011443,0.196919691969197
0.042172541023225,0.00575526777307446,0.197019701970197
0.0421616114113832,0.00575749573762093,0.197119711971197
0.0421506684989618,0.00575969079394458,0.197219721972197
0.0421397123734951,0.0057618532668431,0.197319731973197
0.0421287431248206,0.00576398347420344,0.197419741974197
0.042117760833562,0.00576608173391273,0.197519751975198
0.0421067655849497,0.00576814835925105,0.197619761976198
0.0420957574619109,0.00577018366349835,0.197719771977198
0.0420847365496762,0.00577218795763112,0.197819781978198
0.0420737029265655,0.00577416154341169,0.197919791979198
0.0420626566778094,0.00577610472720957,0.198019801980198
0.0420515978794246,0.0057780178107871,0.198119811981198
0.0420405266166413,0.00577990109360311,0.198219821982198
0.0420294429631729,0.00578175487281288,0.198319831983198
0.0420183469996426,0.00578357943866121,0.198419841984198
0.0420072388043704,0.00578537508599976,0.198519851985199
0.041996118453373,0.00578714210276985,0.198619861986199
0.0419849860249702,0.0057888807769126,0.198719871987199
0.0419738415928751,0.00579059138945857,0.198819881988199
0.041962685233104,0.00579227422834906,0.198919891989199
0.0419515170216735,0.00579392956770408,0.199019901990199
0.0419403370276895,0.00579555768625059,0.199119911991199
0.0419291453271684,0.00579715886041218,0.199219921992199
0.0419179419938232,0.00579873336430894,0.199319931993199
0.0419067270990632,0.00580028146515021,0.199419941994199
0.0418955007119945,0.005801803432449,0.1995199519952
0.0418842629040264,0.00580329953341467,0.1996199619962
0.0418730137465682,0.00580477002834608,0.1997199719972
0.041861753308726,0.00580621518445267,0.1998199819982
0.0418504816573021,0.00580763525742624,0.1999199919992
0.0418391988614022,0.00580903050526209,0.2000200020002
0.0418279049901324,0.00581040118365192,0.2001200120012
0.0418166001102949,0.00581174754368055,0.2002200220022
0.0418052842863887,0.0058130698410397,0.2003200320032
0.041793957585216,0.00581436831990353,0.2004200420042
0.0417826200735792,0.00581564323135678,0.200520052005201
0.0417712718136737,0.00581689481496653,0.200620062006201
0.0417599128723017,0.00581812331951385,0.200720072007201
0.0417485433116586,0.00581932898226233,0.200820082008201
0.0417371631939397,0.00582051204047559,0.200920092009201
0.0417257725836438,0.00582167273602412,0.201020102010201
0.0417143715429661,0.00582281130156454,0.201120112011201
0.041702960129495,0.00582392796744973,0.201220122012201
0.0416915384100327,0.00582502296863969,0.201320132013201
0.0416801064421677,0.00582609653088021,0.201420142014201
0.0416686642834879,0.00582714888452444,0.201520152015202
0.0416572119961889,0.00582818025301467,0.201620162016202
0.0416457496401622,0.00582919086209679,0.201720172017202
0.0416342772729962,0.00583018093060611,0.201820182018202
0.0416227949499756,0.00583115067968143,0.201920192019202
0.0416113027332956,0.00583210032815808,0.202020202020202
0.0415998006736341,0.00583303009026431,0.202120212021202
0.0415882888354896,0.00583394018253184,0.202220222022202
0.0415767672672364,0.00583483081918902,0.202320232023202
0.0415652360287662,0.00583570220524986,0.202420242024202
0.0415536951753638,0.00583655455724628,0.202520252025203
0.0415421447577068,0.0058373880778888,0.202620262026203
0.041530584835687,0.005838202974495,0.202720272027203
0.0415190154576784,0.0058389994520792,0.202820282028203
0.0415074366789658,0.0058397777110482,0.202920292029203
0.0414958485548339,0.00584053795411283,0.203020302030203
0.0414842511336569,0.00584128037937664,0.203120312031203
0.0414726444707193,0.00584200518494295,0.203220322032203
0.0414610286166989,0.00584271256661192,0.203320332033203
0.0414494036222734,0.00584340271788012,0.203420342034203
0.0414377695381203,0.00584407583224382,0.203520352035204
0.0414261264126139,0.00584473209859252,0.203620362036204
0.0414144743010388,0.00584537171042277,0.203720372037204
0.0414028132494655,0.00584599485201691,0.203820382038204
0.0413911433062682,0.00584660171226432,0.203920392039204
0.0413794645221247,0.00584719247314385,0.204020402040204
0.0413677769454089,0.0058477673212414,0.204120412041204
0.041356080624495,0.00584832643623221,0.204220422042204
0.0413443756054537,0.00584886999779174,0.204320432043204
0.0413326619366589,0.00584939818789863,0.204420442044204
0.0413209396641814,0.00584991117931775,0.204520452045205
0.0413092088363952,0.00585040915172427,0.204620462046205
0.0412974694970673,0.00585089227788306,0.204720472047205
0.041285721694572,0.00585136073055872,0.204820482048205
0.0412739654749798,0.00585181468251594,0.204920492049205
0.0412622008797542,0.00585225430421602,0.205020502050205
0.0412504279572694,0.00585267976151299,0.205120512051205
0.0412386648109638,0.00585306736951624,0.205220522052205
0.0412269113763388,0.00585341753364712,0.205320532053205
0.0412151675819849,0.00585373065241598,0.205420542054205
0.0412034333680103,0.0058540071220301,0.205520552055206
0.0411917086653091,0.00585424733639289,0.205620562056206
0.0411799934070789,0.00585445168019389,0.205720572057206
0.0411682875334281,0.00585462054503311,0.205820582058206
0.0411565909775542,0.00585475430868934,0.205920592059206
0.041144903677262,0.00585485335124495,0.206020602060206
0.0411332255703561,0.00585491804817535,0.206120612061206
0.0411215565946413,0.00585494877034867,0.206220622062206
0.0411098966856187,0.00585494588863323,0.206320632063206
0.0410982457857001,0.00585490976468313,0.206420642064206
0.0410866038326901,0.00585484076475961,0.206520652065207
0.0410749707643936,0.0058547392436062,0.206620662066207
0.0410633465255258,0.0058546055605735,0.206720672067207
0.0410517310561949,0.00585444006579806,0.206820682068207
0.0410401242942056,0.00585424310711264,0.206920692069207
0.0410285261865767,0.00585401503235051,0.207020702070207
0.0410169366711129,0.00585375618473726,0.207120712071207
0.0410053556948332,0.00585346690289191,0.207220722072207
0.0409937831978457,0.00585314752312979,0.207320732073207
0.0409822191248656,0.00585279837946254,0.207420742074207
0.0409706634229118,0.00585241980129505,0.207520752075208
0.0409591160366997,0.00585201211803187,0.207620762076208
0.0409475769086409,0.00585157564986374,0.207720772077208
0.0409360459903613,0.00585111071928476,0.207820782078208
0.0409245232242728,0.00585061764418199,0.207920792079208
0.0409130085596975,0.00585009673783548,0.208020802080208
0.0409015019459581,0.00584954831122162,0.208120812081208
0.040890003330073,0.00584897267531698,0.208220822082208
0.040878512661365,0.00584837013188391,0.208320832083208
0.0408670298891561,0.00584774098498831,0.208420842084208
0.0408555549650724,0.00584708553408905,0.208520852085209
0.0408440878407396,0.00584640407864486,0.208620862086209
0.0408326284631767,0.00584569690659706,0.208720872087209
0.0408211767886164,0.00584496431510091,0.208820882088209
0.0408097327663813,0.00584420658749046,0.208920892089209
0.0407982963504007,0.00584342400940353,0.209020902090209
0.0407868674946039,0.00584261686647765,0.209120912091209
0.0407754461506171,0.0058417854351365,0.209220922092209
0.0407640322746728,0.00584092999641054,0.209320932093209
0.0407526258207008,0.0058400508198128,0.209420942094209
0.0407412267449338,0.00583914818176674,0.20952095209521
0.040729835003605,0.00583822234717834,0.20962096209621
0.0407184505483399,0.0058372735855606,0.20972097209721
0.0407070733422822,0.00583630215951578,0.20982098209821
0.040695703337058,0.00583530833164627,0.20992099209921
0.040684340493507,0.00583429235764394,0.21002100210021
0.0406729847678623,0.00583325449550391,0.21012101210121
0.0406616361186603,0.00583219499861468,0.21022102210221
0.0406502945067409,0.00583111412036427,0.21032103210321
0.0406389598883372,0.00583001210723044,0.21042104210421
0.0406276322242892,0.00582888920569085,0.210521052105211
0.0406163114777403,0.00582774565991957,0.210621062106211
0.0406049976049236,0.00582658171178738,0.210721072107211
0.0405936905689826,0.00582539760086108,0.210821082108211
0.0405823903330606,0.00582419356440438,0.210921092109211
0.0405710968556943,0.00582296983507382,0.211021102110211
0.0405598101000273,0.00582172664782923,0.211121112111211
0.0405485300292028,0.00582046423072017,0.211221122112211
0.0405372566063646,0.0058191828117961,0.211321132113211
0.0405259897969597,0.00581788261680272,0.211421142114211
0.0405147295618281,0.0058165638691826,0.211521152115212
0.0405034758664167,0.00581522679007435,0.211621162116212
0.0404922286738693,0.00581387160061708,0.211721172117212
0.0404809879519364,0.00581249851273536,0.211821182118212
0.0404697536660648,0.00581110774526439,0.211921192119212
0.0404585257793984,0.00580969951012914,0.212021202120212
0.0404473042596875,0.00580827401695059,0.212121212121212
0.0404360890746828,0.00580683147535,0.212221222122212
0.0404248801898315,0.00580537209264496,0.212321232123212
0.040413677572884,0.0058038960692427,0.212421242124212
0.0404024811915909,0.00580240361246071,0.212521252125213
0.0403912910137028,0.00580089491809914,0.212621262126213
0.0403801070069703,0.0057993701888685,0.212721272127213
0.0403689291414476,0.00579782962056876,0.212821282128213
0.0403577573848852,0.00579627340439298,0.212921292129213
0.0403465917073372,0.00579470173614103,0.213021302130213
0.0403354320788578,0.00579311480700608,0.213121312131213
0.0403242784718045,0.00579151280357384,0.213221322132213
0.0403131308516244,0.00578989591473371,0.213321332133213
0.0403019891929788,0.00578826432476822,0.213421342134213
0.0402908534659218,0.00578661821565608,0.213521352135214
0.0402797236405074,0.00578495777398322,0.213621362136214
0.0402685996913969,0.00578328317481781,0.213721372137214
0.0402574815863407,0.0057815945978353,0.213821382138214
0.0402463693023036,0.00577989221810375,0.213921392139214
0.0402352628116434,0.00577817621299514,0.214021402140214
0.0402241620844139,0.00577644675297047,0.214121412141214
0.0402130670952766,0.00577470401079463,0.214221422142214
0.0402019778188925,0.00577294815462512,0.214321432143214
0.0401908942276193,0.00577117935031609,0.214421442144214
0.0401798162961182,0.00576939776832883,0.214521452145215
0.0401687440013537,0.00576760357221389,0.214621462146215
0.0401576773133802,0.00576579692091473,0.214721472147215
0.0401466162137692,0.00576397798028549,0.214821482148215
0.0401355606725751,0.00576214690926984,0.214921492149215
0.0401245106667624,0.00576030386220406,0.215021502150215
0.0401134661732959,0.00575844900033543,0.215121512151215
0.0401024271691402,0.00575658247339326,0.215221522152215
0.0400913936289566,0.00575470444032102,0.215321532153215
0.0400803655320132,0.00575281505084824,0.215421542154215
0.0400693428529714,0.00575091445470424,0.215521552155216
0.0400583255687957,0.00574900279931506,0.215621562156216
0.0400473136610579,0.00574708023441002,0.215721572157216
0.0400363071044192,0.00574514690511147,0.215821582158216
0.0400253058804514,0.00574320295423828,0.215921592159216
0.040014309961512,0.00574124852921628,0.216021602160216
0.0400033193314765,0.00573928376595378,0.216121612161216
0.0399923339696129,0.00573730880726954,0.216221622162216
0.0399813538528861,0.00573532379137546,0.216321632163216
0.0399703789605643,0.00573332885648312,0.216421642164216
0.0399594092719158,0.00573132413619744,0.216521652165217
0.0399484447708156,0.00572930976642653,0.216621662166217
0.0399374854342288,0.0057272858830786,0.216721672167217
0.0399265312414233,0.00572525261284789,0.216821682168217
0.0399155821785782,0.00572321008933914,0.216921692169217
0.0399046382203543,0.00572115843924629,0.217021702170217
0.0398936993529309,0.00571909779387068,0.217121712171217
0.0398827655555759,0.00571702827990637,0.217221722172217
0.0398718368075576,0.00571495001944044,0.217321732173217
0.0398609130950549,0.00571286313686347,0.217421742174217
0.0398499943996394,0.00571076775656603,0.217521752175218
0.0398390807028831,0.00570866399833171,0.217621762176218
0.0398281719863576,0.00570655198424761,0.217721772177218
0.0398172682362418,0.00570443183409722,0.217821782178218
0.0398063694318039,0.00570230366075338,0.217921792179218
0.0397954755592226,0.00570016758630337,0.218021802180218
0.03978458660007,0.00569802372131636,0.218121812181218
0.0397737025428281,0.00569587218557613,0.218221822182218
0.0397628233667653,0.00569371308734846,0.218321832183218
0.0397519490580604,0.00569154653950618,0.218421842184218
0.0397410796005887,0.00568937265261895,0.218521852185219
0.039730214980529,0.00568719153725602,0.218621862186219
0.0397193551817565,0.00568500330168326,0.218721872187219
0.0397085001904503,0.00568280805416663,0.218821882188219
0.0396976499927889,0.00568060589836503,0.218921892189219
0.0396868045703444,0.00567839694254412,0.219021902190219
0.0396759639162058,0.00567618128805941,0.219121912191219
0.0396651280096417,0.00567395903856969,0.219221922192219
0.0396542968391343,0.00567173029773376,0.219321932193219
0.039643470393166,0.00566949516229985,0.219421942194219
0.0396326486579155,0.00566725373823024,0.21952195219522
0.0396218316195617,0.00566500611996978,0.21962196219622
0.0396110192642836,0.00566275240657018,0.21972197219722
0.0396002115828667,0.00566049269708328,0.21982198219822
0.0395894085614901,0.00565822708365013,0.21992199219922
0.0395786101886361,0.00565595566301905,0.22002200220022
0.0395678164527871,0.00565367852963471,0.22012201220122
0.0395570273424254,0.00565139577794185,0.22022202220222
0.0395462428460333,0.00564910749547465,0.22032203220322
0.0395354629567002,0.00564681377667776,0.22042204220422
0.0395246876606051,0.00564451471138876,0.220522052205221
0.0395139169485336,0.00564221038944543,0.220622062206221
0.0395031508089684,0.00563990089838184,0.220722072207221
0.0394923892373022,0.00563758632573209,0.220822082208221
0.0394816322197139,0.00563526675903026,0.220922092209221
0.0394708797492928,0.00563294228350706,0.221022102210221
0.0394601318168249,0.00563061298439309,0.221122112211221
0.0394493884153996,0.00562827894461526,0.221222122212221
0.0394386495334993,0.00562594024710078,0.221322132213221
0.0394279151665167,0.00562359697247309,0.221422142214221
0.0394171853075416,0.00562124920596279,0.221522152215222
0.0394064599473595,0.00561889702358643,0.221622162216222
0.0393957390790601,0.00561654050596743,0.221722172217222
0.0393850226957327,0.00561417973372954,0.221822182218222
0.0393743107927702,0.00561181478288889,0.221922192219222
0.0393636033609584,0.00560944573176585,0.222022202220222
0.039352900397994,0.00560707265637665,0.222122212221222
0.0393422018946628,0.00560469563273775,0.222222222222222
0.0393315078440541,0.00560231473456233,0.222322232223222
0.0393208182438646,0.00559993003786664,0.222422242224222
0.0393101330894869,0.00559754161406016,0.222522252225223
0.0392994523717071,0.00559514953455237,0.222622262226223
0.0392887760905253,0.00559275387535963,0.222722272227223
0.0392781042390307,0.00559035470328445,0.222822282228223
0.0392674368103128,0.0055879520897361,0.222922292229223
0.0392567738043716,0.00558554610382049,0.223022302230223
0.0392461152166001,0.0055831368169471,0.223122312231223
0.039235461042391,0.00558072429361465,0.223222322232223
0.0392248112771376,0.00557830860062564,0.223322332233223
0.0392141659185361,0.00557588980938937,0.223422342234223
0.0392035249619796,0.00557346798210126,0.223522352235224
0.039192888407468,0.00557104318556353,0.223622362236224
0.0391822562503942,0.00556861548197151,0.223722372237224
0.0391716284884548,0.0055661849404312,0.223822382238224
0.03916094058827,0.00556377514908476,0.223922392239224
0.0391502271465498,0.00556143403516782,0.224022402240224
0.0391395188739498,0.00555908949359885,0.224122412241224
0.0391288157612559,0.00555674159118034,0.224222422242224
0.0391180872152926,0.0055544619285207,0.224322432243224
0.0391073640688025,0.00555217844891249,0.224422442244224
0.0390966156502899,0.00554996272762537,0.224522452245225
0.0390858728616034,0.00554774274020162,0.224622462246225
0.039075135693529,0.00554551856265769,0.224722472247225
0.0390643393892445,0.00554331369099467,0.224822482248225
0.0390535184118553,0.00554117603401983,0.224922492249225
0.0390427038083323,0.00553903363177416,0.225022502250225
0.0390318955579436,0.00553688656948825,0.225122512251225
0.0390210936468683,0.00553473492317857,0.225222522252225
0.039010267092634,0.00553265015063465,0.225322532253225
0.0389994470965484,0.00553056035639642,0.225422542254225
0.0389886026024262,0.00552853697291436,0.225522552255226
0.0389777440636845,0.00552653880156316,0.225622562256226
0.0389668716300526,0.00552456565345313,0.225722572257226
0.0389560062613457,0.00552258672348403,0.225822582258226
0.0389451479391357,0.00552060209458288,0.225922592259226
0.0389342653999199,0.00551868313470154,0.226022602260226
0.038923390116822,0.00551675806355637,0.226122612261226
0.0389125012659351,0.00551485751117941,0.226222622262226
0.0389015884376094,0.00551302200586941,0.226322632263226
0.0388906518299485,0.00551125103393916,0.226422642264226
0.0388796916410556,0.00550954407939798,0.226522652265227
0.0388687080690346,0.00550790063316597,0.226622662266227
0.0388577013050782,0.00550632019077016,0.226722672267227
0.0388466715403794,0.00550480224773751,0.226822682268227
0.0388356189684349,0.0055033463134162,0.226922692269227
0.0388245753641308,0.00550188079871564,0.227022702270227
0.0388135090585431,0.00550047689882282,0.227122712271227
0.0388023866021197,0.00549908615669081,0.227222722272227
0.0387912530657192,0.00549771565336916,0.227322732273227
0.0387801292962839,0.00549633502603525,0.227422742274227
0.0387689498712717,0.00549496744819618,0.227522752275228
0.0387577806624129,0.00549358980623651,0.227622762276228
0.0387465897635201,0.00549227321471997,0.227722772277228
0.0387353269576495,0.00549097588992438,0.227822782278228
0.0387240432472484,0.00548973899592256,0.227922792279228
0.0387127707596432,0.00548849112790596,0.228022802280228
0.0387014774412205,0.00548730332442197,0.228122812281228
0.0386901299622115,0.00548612716758312,0.228222822282228
0.0386787287856255,0.00548496258828383,0.228322832283228
0.0386673192771734,0.0054838165892536,0.228422842284228
0.0386559015359066,0.00548268903458434,0.228522852285229
0.0386444516166359,0.0054816365957095,0.228622862286229
0.0386329448093999,0.00548067935019251,0.228722872287229
0.0386213984528655,0.00547980980695519,0.228822882288229
0.0386098209687365,0.00547901315430282,0.228922892289229
0.0385982199793922,0.0054782387952093,0.229022902290229
0.038586645948254,0.00547752779239181,0.229122912291229
0.03857509865879,0.00547687962294944,0.229222922292229
0.038563552491145,0.00547630895575792,0.229322932293229
0.0385520794651696,0.00547577255817527,0.229422942294229
0.0385405746205408,0.00547530612799857,0.22952295229523
0.0385291345649835,0.00547488716435141,0.22962296229623
0.0385176417701176,0.00547447380058437,0.22972297229723
0.0385060966805244,0.00547406601826947,0.22982298229823
0.0384945450281756,0.00547367067271049,0.22992299229923
0.0384830201082869,0.00547333558057342,0.23002300230023
0.0384714389661531,0.00547308960508324,0.23012301230123
0.0384599064400099,0.00547289591740989,0.23022302230223
0.0384484095010944,0.00547267675039633,0.23032303230323
0.0384369057782844,0.00547246849059514,0.23042304230423
0.0384254746466006,0.0054722911879273,0.230523052305231
0.038414057736908,0.00547211768377963,0.230623062306231
0.0384026220281109,0.00547201836940751,0.230723072307231
0.0383911754305298,0.00547197828799366,0.230823082308231
0.0383796763332072,0.00547194090862,0.230923092309231
0.0383681796453764,0.0054719472479333,0.231023102310231
0.0383565936082423,0.00547199188803198,0.231123112311231
0.0383450562930612,0.00547208626824387,0.231223122312231
0.0383334504939473,0.00547218907246327,0.231323132313231
0.0383218935987652,0.00547234111001926,0.231423142314231
0.0383103266855332,0.00547254998025578,0.231523152315232
0.0382986711670378,0.00547279541672001,0.231623162316232
0.0382870193065475,0.00547308218771815,0.231723172317232
0.0382753000378724,0.00547337589234022,0.231823182318232
0.0382635764892395,0.00547367635091077,0.231923192319232
0.0382518691390263,0.00547395458963554,0.232023202320232
0.0382401072850008,0.00547431662615754,0.232123212321232
0.0382284000983382,0.00547464217246827,0.232223222322232
0.0382166055894781,0.00547500330370317,0.232323232323232
0.0382047829614331,0.0054753570475188,0.232423242324232
0.0381929652468166,0.00547575126895545,0.232523252325233
0.0381811523949508,0.00547618562248346,0.232623262326233
0.0381692904157109,0.00547661907993851,0.232723272327233
0.0381573629125735,0.00547705847128553,0.232823282328233
0.0381453872541513,0.00547749697116678,0.232923292329233
0.0381333470277963,0.00547794141415414,0.233023302330233
0.0381212807784683,0.00547837784085871,0.233123312331233
0.0381092136353708,0.00547881998262004,0.233223322332233
0.0380971774471032,0.00547928048351174,0.233323332333233
0.0380850895791505,0.00547982317433707,0.233423342334233
0.0380729842849969,0.00548037752102178,0.233523352335234
0.0380608988610891,0.0054809080814606,0.233623362336234
0.0380488240725771,0.00548148474243594,0.233723372337234
0.0380367900058602,0.00548203029424492,0.233823382338234
0.0380247550315525,0.00548258068576938,0.233923392339234
0.038012730123669,0.0054831769175316,0.234023402340234
0.0380007088208092,0.00548383881601003,0.234123412341234
0.0379886032502321,0.00548453339005485,0.234223422342234
0.0379765082920156,0.00548527245446902,0.234323432343234
0.0379644201821923,0.00548604883145444,0.234423442344234
0.037952389798819,0.00548678573746144,0.234523452345235
0.0379403454122897,0.00548758826411413,0.234623462346235
0.0379282865250422,0.00548843484116195,0.234723472347235
0.0379162312957994,0.00548934475605772,0.234823482348235
0.0379040922710629,0.0054902851881127,0.234923492349235
0.0378919841320505,0.00549123960259196,0.235023502350235
0.0378799530391901,0.00549221417525816,0.235123512351235
0.0378678750211297,0.00549318372622995,0.235223522352235
0.0378557827695603,0.00549419598463921,0.235323532353235
0.0378437806366732,0.00549521462843231,0.235423542354235
0.0378318010783755,0.00549626138449969,0.235523552355236
0.0378197574220651,0.00549730943975788,0.235623562356236
0.0378076622680485,0.00549843443981289,0.235723572357236
0.0377955396674777,0.0054996139874471,0.235823582358236
0.037783447427426,0.00550080542129374,0.235923592359236
0.0377713962846445,0.00550196107441618,0.236023602360236
0.0377594348297854,0.00550312201644236,0.236123612361236
0.0377475488892313,0.00550430117247665,0.236223622362236
0.0377356675672538,0.00550551398307731,0.236323632363236
0.037723758711188,0.00550671255095481,0.236423642364236
0.0377118546349459,0.00550794461675878,0.236523652365237
0.037699902790412,0.00550916967292247,0.236623662366237
0.0376878868340441,0.0055103947060508,0.236723672367237
0.0376758708638551,0.0055116189582826,0.236823682368237
0.037663924077872,0.00551287573404787,0.236923692369237
0.0376519855131858,0.00551417132658919,0.237023702370237
0.0376400685556066,0.00551549271866124,0.237123712371237
0.0376282399936695,0.00551681818567704,0.237223722372237
0.0376164320183758,0.00551816920113883,0.237323732373237
0.0376046913660362,0.00551955160910112,0.237423742374237
0.0375929134633205,0.00552100094841733,0.237523752375238
0.0375810867902776,0.0055224415619637,0.237623762376238
0.0375692805633629,0.0055239067610807,0.237723772377238
0.0375575248989212,0.00552540930501846,0.237823782378238
0.0375457203075124,0.0055269027108546,0.237923792379238
0.0375339829653447,0.00552842626298172,0.238023802380238
0.037522263724312,0.00552991915052369,0.238123812381238
0.0375105825145519,0.00553137420489666,0.238223822382238
0.0374989557164627,0.00553278480345328,0.238323832383238
0.0374873828601246,0.00553415134470411,0.238423842384238
0.0374758634802244,0.00553547422255276,0.238523852385239
0.0374643404791758,0.00553679549253772,0.238623862386239
0.0374528705215017,0.00553807352066643,0.238723872387239
0.0374414166631955,0.00553932306565252,0.238823882388239
0.0374299985902205,0.00554053700728615,0.238923892389239
0.0374185962526558,0.0055417230416595,0.239023902390239
0.0374072164666451,0.00554292078717701,0.239123912391239
0.0373959201789728,0.00554412403582662,0.239223922392239
0.0373846928405464,0.00554534474523005,0.239323932393239
0.0373735338248058,0.00554658275183666,0.239423942394239
0.0373623888605953,0.00554784718914109,0.23952395239524
0.0373512375133045,0.00554911049310907,0.23962396239624
0.0373400518941013,0.00555035946451621,0.23972397239724
0.0373288077030529,0.00555168321309896,0.23982398239824
0.0373176142080823,0.00555296395017842,0.23992399239924
0.037306350720367,0.00555424462275895,0.24002400240024
0.0372951329922657,0.00555556425032742,0.24012401240124
0.0372839357586667,0.00555689440732937,0.24022402240224
0.037272685232912,0.0055582171008956,0.24032403240324
0.0372613933173388,0.00555960685251001,0.24042404240424
0.0372500682747073,0.00556098127183175,0.240524052405241
0.0372387418453512,0.00556238805113642,0.240624062406241
0.0372274843629373,0.0055638103608372,0.240724072407241
0.0372163091695089,0.00556523655659224,0.240824082408241
0.0372051631733171,0.00556676765738559,0.240924092409241
0.0371940113146428,0.00556829539502583,0.241024102410241
0.0371828536625917,0.00556981980176235,0.241124112411241
0.0371716930274698,0.00557137532918286,0.241224122412241
0.0371605267371829,0.00557292729534661,0.241324132413241
0.0371493862003562,0.00557452328195975,0.241424142414241
0.0371382449517389,0.00557615400579822,0.241524152415242
0.0371271042720933,0.00557776354177197,0.241624162416242
0.0371159603628994,0.00557940350276378,0.241724172417242
0.0371048724663295,0.00558107324378543,0.241824182418242
0.0370937496252166,0.00558272537432372,0.241924192419242
0.0370826211059034,0.00558437312124537,0.242024202420242
0.0370714224786691,0.0055860180002728,0.242124212421242
0.0370602520282078,0.00558763265929628,0.242224222422242
0.0370490950050203,0.00558927062773505,0.242324232423242
0.03703788468507,0.00559089874167449,0.242424242424242
0.0370266403926663,0.00559250965976606,0.242524252425243
0.0370154100895973,0.00559414393564694,0.242624262426243
0.0370042169309421,0.00559580439574809,0.242724272427243
0.0369930350895274,0.0055973761400165,0.242824282428243
0.0369818757144361,0.00559893371527462,0.242924292429243
0.0369707776477834,0.00560052067896267,0.243024302430243
0.0369597213210856,0.00560206712126264,0.243124312431243
0.0369487453023379,0.00560361682766401,0.243224322432243
0.0369378011598317,0.00560517056293851,0.243324332433243
0.0369269053039117,0.00560668003589302,0.243424342434243
0.0369160740619949,0.00560820382298017,0.243524352435244
0.0369051721017215,0.00560978409952185,0.243624362436244
0.0368941948713172,0.00561130435760175,0.243724372437244
0.0368832453155167,0.00561287141649108,0.243824382438244
0.0368723896584903,0.00561442212492769,0.243924392439244
0.0368615486519118,0.00561598369450614,0.244024402440244
0.0368506366021792,0.00561758044358752,0.244124412441244
0.0368396980802851,0.00561912263126849,0.244224422442244
0.036828825980665,0.00562064380615313,0.244324432443244
0.0368180811625691,0.00562219017934721,0.244424442444244
0.0368073830462308,0.00562369261962618,0.244524452445245
0.0367966194866186,0.00562520915059529,0.244624462446245
0.0367859681019838,0.00562674502660529,0.244724472447245
0.0367753732321425,0.00562832107617031,0.244824482448245
0.0367647858994499,0.00562980988185796,0.244924492449245
0.0367542928709527,0.0056313253670247,0.245024502450245
0.0367437255559317,0.00563283931343363,0.245124512451245
0.0367331545184069,0.00563430644290844,0.245224522452245
0.0367226092919306,0.00563581125351923,0.245324532453245
0.0367120730538264,0.00563728573125324,0.245424542454245
0.0367015320750584,0.00563879736261492,0.245524552455246
0.036691039684639,0.00564045870266432,0.245624562456246
0.0366805834365977,0.00564213376714271,0.245724572457246
0.0366702020763014,0.00564381133555765,0.245824582458246
0.0366597462935732,0.00564560886948686,0.245924592459246
0.0366492474693957,0.00564750810194134,0.246024602460246
0.0366387593566304,0.00564937526005062,0.246124612461246
0.0366282337424044,0.00565132794590779,0.246224622462246
0.0366177317094102,0.00565332314109891,0.246324632463246
0.0366073559489943,0.00565534523460442,0.246424642464246
0.036596970490719,0.00565728406473148,0.246524652465247
0.0365865746389185,0.00565925051878468,0.246624662466247
0.0365762266337298,0.00566124378131451,0.246724672467247
0.0365659138103476,0.00566324790268249,0.246824682468247
0.0365556727810703,0.00566523893309228,0.246924692469247
0.0365454150350792,0.0056672814289587,0.247024702470247
0.0365350964666944,0.00566935266135605,0.247124712471247
0.0365247389732676,0.00567142959498904,0.247224722472247
0.0365143802797018,0.00567354760976753,0.247324732473247
0.0365040323159768,0.00567566874122158,0.247424742474247
0.0364936906040308,0.00567780998248835,0.247524752475248
0.0364832752528528,0.00568000041562825,0.247624762476248
0.0364728333650147,0.00568217263015307,0.247724772477248
0.0364624024696193,0.00568442264178072,0.247824782478248
0.0364520236478127,0.00568664550631284,0.247924792479248
0.0364417073000303,0.00568884123757064,0.248024802480248
0.0364315367887024,0.00569100881278701,0.248124812481248
0.0364213343573659,0.00569322677540831,0.248224822482248
0.036411099642063,0.00569541991519547,0.248324832483248
0.0364007889218033,0.005697671366529,0.248424842484248
0.0363905215009881,0.00569987363981072,0.248524852485249
0.0363802186403712,0.00570210352319736,0.248624862486249
0.0363699504709089,0.00570430829120148,0.248724872487249
0.036359634159983,0.00570657020977326,0.248824882488249
0.0363493536620308,0.00570885141579777,0.248924892489249
0.036338969215005,0.00571111429263784,0.249024902490249
0.0363286430749186,0.00571339754419657,0.249124912491249
0.0363183792245742,0.00571565310272327,0.249224922492249
0.0363081726929551,0.00571778055736592,0.249324932493249
0.0362980076041357,0.0057198955821631,0.249424942494249
0.0362879078641456,0.00572189621829098,0.24952495249525
0.0362778138461228,0.00572380739454607,0.24962496249625
0.0362676283779777,0.00572577775538531,0.24972497249725
0.0362575041629863,0.00572772307685858,0.24982498249825
0.0362473642586554,0.00572967515228043,0.24992499249925
0.0362371333971573,0.00573168595388412,0.25002500250025
0.0362269642472155,0.00573367137289594,0.25012501250125
0.0362167660635873,0.00573559932575656,0.25022502250225
0.0362065620888861,0.00573755945662117,0.25032503250325
0.0361963483909865,0.00573949268456441,0.25042504250425
0.0361861290862962,0.00574145801679868,0.250525052505251
0.0361759745499456,0.0057434196841175,0.250625062506251
0.0361658084936439,0.00574540997279072,0.250725072507251
0.0361556365172713,0.00574743182212206,0.250825082508251
0.0361454586853265,0.00574948495568793,0.250925092509251
0.0361352710196143,0.00575152966754978,0.251025102510251
0.0361250628593999,0.00575361409917129,0.251125112511251
0.036114822885139,0.00575567481134931,0.251225122512251
0.0361045020915447,0.00575780814920633,0.251325132513251
0.0360941400463435,0.00575992023469981,0.251425142514251
0.0360838070739885,0.00576199327076081,0.251525152515252
0.0360734365379776,0.00576408007962482,0.251625162516252
0.0360630458138338,0.0057661230246796,0.251725172517252
0.0360527251653618,0.00576810489625589,0.251825182518252
0.0360424416060187,0.00577002819368334,0.251925192519252
0.036032181468964,0.00577194508960226,0.252025202520252
0.0360220291601264,0.00577379864306615,0.252125212521252
0.0360118940724758,0.005775635422228,0.252225222522252
0.0360017491464504,0.00577746549811888,0.252325232523252
0.0359916176223597,0.00577938709323809,0.252425242524252
0.035981538190286,0.00578133379682908,0.252525252525253
0.0359714190154172,0.00578329523840202,0.252625262526253
0.035961358039222,0.00578533083750099,0.252725272527253
0.0359513378170712,0.00578734981202745,0.252825282528253
0.0359412588134539,0.00578935672066623,0.252925292529253
0.0359312819206936,0.00579127807161127,0.253025302530253
0.0359212993336082,0.00579315124193266,0.253125312531253
0.0359112916288369,0.00579509153249738,0.253225322532253
0.0359011957564728,0.00579710666243304,0.253325332533253
0.0358911712428466,0.00579916700604631,0.253425342534253
0.0358810870470737,0.00580130708633427,0.253525352535254
0.0358710091030799,0.0058034307171178,0.253625362536254
0.0358609380213007,0.00580546448721438,0.253725372537254
0.0358508459981345,0.00580753702571299,0.253825382538254
0.0358407610030369,0.00580952015040934,0.253925392539254
0.0358307328751727,0.00581137853898173,0.254025402540254
0.0358207776263758,0.00581315422623699,0.254125412541254
0.0358108926444437,0.00581497702758164,0.254225422542254
0.0358010557118341,0.00581671376445612,0.254325432543254
0.0357912880463573,0.00581849789184349,0.254425442544254
0.0357815120812637,0.00582031467406556,0.254525452545255
0.0357717278994802,0.00582216382087744,0.254625462546255
0.0357619374060258,0.00582396294884912,0.254725472547255
0.0357521388617357,0.0058257945611943,0.254825482548255
0.0357423729538521,0.00582764875503935,0.254925492549255
0.0357326106532957,0.00582948888814027,0.255025502550255
0.0357228920345697,0.00583131272146618,0.255125512551255
0.0357132274151829,0.00583301342883521,0.255225522552255
0.0357036207986696,0.00583469119074661,0.255325532553255
0.0356940717151099,0.0058363461937863,0.255425542554255
0.0356845752464682,0.00583787958198446,0.255525552555256
0.0356751280318949,0.00583942862266573,0.255625562556256
0.0356657370602985,0.00584095598252717,0.255725572557256
0.0356563349833863,0.00584251787459974,0.255825582558256
0.0356470026274023,0.00584400821443802,0.255925592559256
0.035637704174766,0.00584545851432611,0.256025602560256
0.0356283805468554,0.00584686976247802,0.256125612561256
0.0356190570041754,0.00584830492817707,0.256225622562256
0.0356097957742727,0.0058497996516321,0.256325632563256
0.0356006068798043,0.00585118298561317,0.256425642564256
0.0355915011220201,0.00585252136851898,0.256525652565257
0.0355823937609795,0.00585388416192735,0.256625662566257
0.0355732510131182,0.00585519459380594,0.256725672567257
0.0355641758738485,0.00585643572860564,0.256825682568257
0.0355550832807355,0.00585767458751816,0.256925692569257
0.0355459733789018,0.0058589111866683,0.257025702570257
0.0355368281593532,0.00586009646548397,0.257125712571257
0.0355277421566383,0.00586123464172788,0.257225722572257
0.0355187069582671,0.00586236464504901,0.257325732573257
0.0355097033551069,0.00586345768823883,0.257425742574257
0.0355006974322926,0.00586457709993124,0.257525752575258
0.0354917263480588,0.00586569594956235,0.257625762576258
0.0354827541535238,0.00586673373798941,0.257725772577258
0.0354738130819762,0.00586773536791337,0.257825782578258
0.0354649217551489,0.00586873000432176,0.257925792579258
0.0354560960144144,0.00586965813783261,0.258025802580258
0.0354472680645949,0.00587050683182404,0.258125812581258
0.0354385051825741,0.00587129026682406,0.258225822582258
0.0354297225247523,0.0058720751668687,0.258325832583258
0.0354209443127424,0.00587286778373739,0.258425842584258
0.0354122127564197,0.00587354666844252,0.258525852585259
0.0354034783298992,0.00587414821905441,0.258625862586259
0.0353947410769479,0.00587467309668587,0.258725872587259
0.0353860010551542,0.00587512195093232,0.258825882588259
0.0353772411792394,0.00587557507592248,0.258925892589259
0.0353684676779475,0.00587598973427294,0.259025902590259
0.0353596807033113,0.00587636625308509,0.259125912591259
0.0353508914873409,0.00587666804309585,0.259225922592259
0.0353421000784104,0.00587689574007919,0.259325932593259
0.0353332893705095,0.00587712957366522,0.259425942594259
0.0353244835530018,0.00587737570349189,0.25952595259526
0.0353156826051556,0.00587763401207919,0.25962596259626
0.0353068685686544,0.00587785548262217,0.25972597259726
0.0352980355096065,0.00587808312662442,0.25982598259826
0.0352891835984729,0.00587831688880106,0.25992599259926
0.0352803190893363,0.00587851400873344,0.26002600260026
0.0352714421319262,0.00587867479739812,0.26012601260126
0.0352625528690613,0.00587879956807507,0.26022602260226
0.0352536693281638,0.00587893749420914,0.26032603260326
0.0352447736085057,0.00587903959354847,0.26042604260426
0.0352358658506022,0.00587910617476594,0.260526052605261
0.0352269640542331,0.00587918637675361,0.260626062606261
0.0352180503417058,0.00587923124259826,0.260726072607261
0.0352091359473337,0.00587920437883686,0.260826082608261
0.0352002098118716,0.00587914309113021,0.260926092609261
0.0351912898936357,0.00587909647690669,0.261026102610261
0.0351823694478916,0.00587897894391948,0.261126112611261
0.0351734485068887,0.00587879109569345,0.261226122612261
0.0351645338038436,0.00587861897135991,0.261326132613261
0.035155618623968,0.00587837701322522,0.261426142614261
0.0351467096751398,0.00587815121895725,0.261526152615262
0.03513778301908,0.00587793533908036,0.261626162616262
0.0351288449582455,0.00587768661547946,0.261726172617262
0.0351199067384676,0.00587736874452921,0.261826182618262
0.0351109750261605,0.00587706765479146,0.261926192619262
0.0351020320611117,0.00587673443772741,0.262026202620262
0.0350930890845452,0.00587633283117517,0.262126212621262
0.0350841461310141,0.00587586342023122,0.262226222622262
0.0350751492380354,0.00587539496755566,0.262326232623262
0.0350660845130228,0.00587493337479095,0.262426242624262
0.0350569525203408,0.00587447858434894,0.262526252625263
0.0350477858825747,0.00587411097098188,0.262626262626263
0.0350385528363558,0.0058737493744341,0.262726272627263
0.0350292555446984,0.00587348773724658,0.262826282628263
0.0350199073266101,0.0058732252892168,0.262926292629263
0.0350106574415903,0.00587295475349475,0.263026302630263
0.0350014119494014,0.0058726718616403,0.263126312631263
0.0349922007682847,0.00587236443258935,0.263226322632263
0.0349829585793572,0.00587212677053722,0.263326332633263
0.0349736788544159,0.0058719410047019,0.263426342634263
0.0349644619467248,0.0058717768874371,0.263526352635264
0.0349552109928674,0.00587169733965181,0.263626362636264
0.0349458944413995,0.0058716213485162,0.263726372637264
0.0349365446983747,0.00587162914826716,0.263826382638264
0.0349272932838114,0.00587162672956121,0.263926392639264
0.034918120537085,0.00587163668080878,0.264026402640264
0.0349090164977338,0.00587158941698986,0.264126412641264
0.0348998471302852,0.0058716392907077,0.264226422642264
0.0348906256523916,0.00587168570222061,0.264326432643264
0.0348813383972123,0.00587173456929604,0.264426442644264
0.0348720000405339,0.00587177999950549,0.264526452645265
0.0348627333144098,0.0058718618853732,0.264626462646265
0.0348534807365641,0.00587199802396833,0.264726472647265
0.0348442141670799,0.00587214094415448,0.264826482648265
0.0348349823371246,0.00587225578201206,0.264926492649265
0.0348256848565777,0.00587237247421099,0.265026502650265
0.0348163154667495,0.00587256813370561,0.265126512651265
0.0348069396823234,0.00587279836226793,0.265226522652265
0.0347975087237579,0.00587309877016088,0.265326532653265
0.0347881580316789,0.00587340902564259,0.265426542654265
0.0347788130869061,0.00587370233636107,0.265526552655266
0.0347694614526834,0.00587402938226953,0.265626562656266
0.0347601248420805,0.00587440859160413,0.265726572657266
0.0347507751888933,0.00587479248401433,0.265826582658266
0.0347414890693541,0.00587519333731238,0.265926592659266
0.0347322082847892,0.00587557652253902,0.266026602660266
0.0347228463422719,0.00587596707675653,0.266126612661266
0.0347135640834482,0.00587636673682636,0.266226622662266
0.0347042478590815,0.00587684598384135,0.266326632663266
0.0346948979686308,0.00587740409910042,0.266426642664266
0.0346855334254287,0.00587801834215993,0.266526652665267
0.0346761045446469,0.00587863016651349,0.266626662666267
0.0346666636670834,0.00587924464683652,0.266726672667267
0.0346573218712353,0.0058798443523212,0.266826682668267
0.0346479168688407,0.00588053546416118,0.266926692669267
0.0346385759345127,0.00588124099148891,0.267026702670267
0.0346292985246187,0.00588196081221739,0.267126712671267
0.0346199573990978,0.0058827709566422,0.267226722672267
0.0346106520013199,0.00588354746262527,0.267326732673267
0.0346014098354276,0.0058843376792162,0.267426742674267
0.0345922025841323,0.00588509444395119,0.267526752675268
0.0345830658277513,0.00588588198384078,0.267626762676268
0.0345738630153575,0.00588666555014193,0.267726772677268
0.0345645947159227,0.00588744517510404,0.267826782678268
0.0345553027085619,0.00588826228079502,0.267926792679268
0.0345460738593738,0.0058890927999386,0.268026802680268
0.0345368798994441,0.00588988957237447,0.268126812681268
0.0345276428888508,0.005890745409611,0.268226822682268
0.0345183899378333,0.00589165501583387,0.268326832683268
0.0345092157514009,0.00589256934429221,0.268426842684268
0.0345000280754996,0.00589348357600242,0.268526852685269
0.0344908547413732,0.00589444476285845,0.268626862686269
0.0344816568009444,0.00589544191472102,0.268726872687269
0.0344723866863283,0.00589650984483199,0.268826882688269
0.0344631040197798,0.00589757634905812,0.268926892689269
0.0344537579508846,0.00589872998428866,0.269026902690269
0.0344443490324896,0.00589996999266245,0.269126912691269
0.0344349474231939,0.00590118564351499,0.269226922692269
0.0344254955094203,0.00590238804446575,0.269326932693269
0.034415989559451,0.00590365139220067,0.269426942694269
0.03440647321826,0.00590491163247437,0.26952695269527
0.0343969652020248,0.00590614740465735,0.26962696269627
0.0343874512703257,0.0059074088496769,0.26972697269727
0.0343778891349676,0.00590875013503003,0.26982698269827
0.0343682792382284,0.00591017054431894,0.26992699269927
0.0343585918714875,0.00591158956918655,0.27002700270027
0.0343489621482696,0.00591294874144641,0.27012701270127
0.0343393233445382,0.00591430394011782,0.27022702270227
0.0343297576617447,0.00591559183426349,0.27032703270327
0.0343201890903253,0.00591685436654898,0.27042704270427
0.0343106110537029,0.00591811371305321,0.270527052705271
0.0343011082779973,0.00591932719858801,0.270627062706271
0.0342916230920431,0.00592058495565684,0.270727072707271
0.0342820894167925,0.0059219225622733,0.270827082708271
0.0342724769401001,0.00592320284555731,0.270927092709271
0.0342628354550604,0.00592453849187014,0.271027102710271
0.0342531573462048,0.00592587760499488,0.271127112711271
0.0342434107326844,0.0059272275055484,0.271227122712271
0.0342336621127897,0.00592856300443529,0.271327132713271
0.0342240140672979,0.00592982217126417,0.271427142714271
0.0342144499370834,0.00593101377557202,0.271527152715272
0.0342048723772916,0.00593225666105418,0.271627162716272
0.0341952442112597,0.00593349009515465,0.271727172717272
0.0341856031731047,0.00593477446490014,0.271827182718272
0.0341759598152954,0.00593603374460196,0.271927192719272
0.0341662401185176,0.00593729294598384,0.272027202720272
0.0341565403081103,0.0059385958637491,0.272127212721272
0.0341468388529827,0.00593985217420129,0.272227222722272
0.0341371562568515,0.00594109568163651,0.272327232723272
0.0341273960409893,0.00594238837173062,0.272427242724272
0.0341176696616723,0.0059436867907027,0.272527252725273
0.0341078758718672,0.00594499601553174,0.272627262726273
0.0340980318973678,0.00594636426830506,0.272727272727273
0.0340881215443614,0.00594774268425061,0.272827282728273
0.0340781951979495,0.0059490998017622,0.272927292729273
0.0340683446860333,0.005950426908891,0.273027302730273
0.0340585910098913,0.00595180899666266,0.273127312731273
0.0340488803314316,0.00595323902549077,0.273227322732273
0.0340391678792541,0.0059546428885271,0.273327332733273
0.0340294370955887,0.00595612768607331,0.273427342734273
0.0340196296182111,0.00595765904946903,0.273527352735274
0.0340098336354459,0.00595910772767231,0.273627362736274
0.0340000201043927,0.00596063682900206,0.273727372737274
0.0339901864773479,0.00596225044452664,0.273827382738274
0.0339803742500924,0.00596390446856626,0.273927392739274
0.0339705329338661,0.0059655401173508,0.274027402740274
0.0339607850372797,0.00596712318346676,0.274127412741274
0.0339510068723154,0.00596877459991093,0.274227422742274
0.033941255612576,0.00597042325211968,0.274327432743274
0.0339314301054728,0.00597210466282194,0.274427442744274
0.0339216454860187,0.00597374573872202,0.274527452745275
0.033911859680247,0.0059753589442184,0.274627462746275
0.0339019848799153,0.00597702620203508,0.274727472747275
0.0338920227412617,0.00597883963722873,0.274827482748275
0.0338820312556417,0.00598074772905777,0.274927492749275
0.033872116155061,0.00598262131862151,0.275027502750275
0.0338621904858869,0.00598454049273109,0.275127512751275
0.0338522786194615,0.00598643031987451,0.275227522752275
0.033842364159262,0.00598824291658338,0.275327532753275
0.0338323762901835,0.00598999417951496,0.275427542754275
0.0338223421201614,0.00599179424502326,0.275527552755276
0.0338124506745254,0.00599361472210661,0.275627562756276
0.0338025730684949,0.0059954427616774,0.275727572757276
0.0337927083990861,0.00599718586090046,0.275827582758276
0.0337827708321819,0.00599892457881025,0.275927592759276
0.0337728292110658,0.00600065538639964,0.276027602760276
0.0337629187198476,0.00600247604315834,0.276127612761276
0.0337530868503958,0.00600435305576695,0.276227622762276
0.0337432566256641,0.00600623466391696,0.276327632763276
0.0337334216234122,0.00600810705334182,0.276427642764276
0.0337236488694387,0.00600996557091186,0.276527652765277
0.033713983167393,0.00601181828128399,0.276627662766277
0.0337043135424366,0.0060135942841227,0.276727672767277
0.0336945698912552,0.00601540147675128,0.276827682768277
0.0336848617881416,0.00601724074142159,0.276927692769277
0.0336750954448907,0.00601906629087696,0.277027702770277
0.0336652902986851,0.0060208910410076,0.277127712771277
0.0336554161686805,0.00602276049803942,0.277227722772277
0.0336456490906039,0.00602462481359323,0.277327732773277
0.0336358868660638,0.00602657007287127,0.277427742774277
0.0336261119375586,0.00602853112975476,0.277527752775278
0.0336162641023436,0.00603048576900491,0.277627762776278
0.0336063030878123,0.00603253552559653,0.277727772777278
0.0335963226706518,0.00603466492902508,0.277827782778278
0.0335862529917219,0.00603680586161885,0.277927792779278
0.033576155679652,0.00603900953544647,0.278027802780278
0.0335660445233695,0.00604123419903516,0.278127812781278
0.0335558452363508,0.00604346949571623,0.278227822782278
0.0335455544992097,0.00604570365906073,0.278327832783278
0.0335351731181817,0.00604793669137214,0.278427842784278
0.0335247922231984,0.00605015720169714,0.278527852785279
0.0335144035491959,0.00605233483873052,0.278627862786279
0.0335039484529194,0.00605464374469753,0.278727872787279
0.0334934081997633,0.00605696240841574,0.278827882788279
0.0334828579032184,0.0060593009032197,0.278927892789279
0.0334723944681651,0.0060615741827991,0.279027902790279
0.0334618378023611,0.00606382704389278,0.279127912791279
0.0334512713120036,0.0060661001990816,0.279227922792279
0.0334406399888076,0.00606850352672407,0.279327932793279
0.0334299955285826,0.0060708448802081,0.279427942794279
0.0334193991683577,0.00607314045334633,0.27952795279528
0.0334087059378055,0.00607546950598275,0.27962796279628
0.0333980378203323,0.00607782613877817,0.27972797279728
0.0333874180055698,0.00608013686223004,0.27982798279828
0.0333768460788827,0.00608240206333141,0.27992799279928
0.0333662590133995,0.00608465307238733,0.28002800280028
0.0333557113705206,0.00608682880440176,0.28012801280128
0.0333451220567926,0.00608906316354622,0.28022802280228
0.0333344652842023,0.00609128505368534,0.28032803280328
0.0333237330088247,0.00609353454701892,0.28042804280428
0.0333129258641302,0.00609581139015846,0.280528052805281
0.03330220162116,0.00609801563986851,0.280628062806281
0.0332914299945874,0.00610023363473923,0.280728072807281
0.0332806133224948,0.00610248746331525,0.280828082808281
0.0332698840463127,0.00610480759898884,0.280928092809281
0.0332590739738321,0.00610706447513443,0.281028102810281
0.0332482175336058,0.00610934663942723,0.281128112811281
0.0332373000613646,0.00611163477216511,0.281228122812281
0.0332263619610164,0.0061139839069719,0.281328132813281
0.0332154077543898,0.00611623656996204,0.281428142814281
0.0332044248734275,0.00611848498294015,0.281528152815282
0.0331934614250404,0.00612069578619165,0.281628162816282
0.0331825253379771,0.00612289932871814,0.281728172817282
0.0331715046607024,0.0061251015259833,0.281828182818282
0.0331605946058263,0.00612722262288435,0.281928192819282
0.03314975256957,0.00612922501199817,0.282028202820282
0.033138830978618,0.00613116660405717,0.282128212821282
0.0331278063208443,0.0061332015950244,0.282228222822282
0.0331167279378513,0.00613518348502898,0.282328232823282
0.0331056743984243,0.00613707960541507,0.282428242824282
0.033094704375764,0.00613889752558068,0.282528252825283
0.033083672404284,0.00614074209758293,0.282628262826283
0.0330726782521518,0.00614260779064748,0.282728272827283
0.0330616563586135,0.00614452015552381,0.282828282828283
0.0330505550278593,0.00614644438818419,0.282928292829283
0.033039416907435,0.00614842866003833,0.283028302830283
0.033028213435878,0.00615038886461591,0.283128312831283
0.0330170116666294,0.00615235297137245,0.283228322832283
0.0330058019617216,0.00615436320400437,0.283328332833283
0.0329945146186544,0.006156384302385,0.283428342834283
0.0329832206091728,0.00615834749003332,0.283528352835284
0.0329718295174392,0.00616031359855705,0.283628362836284
0.0329604485566285,0.00616226865013909,0.283728372837284
0.0329490987280193,0.00616421837826437,0.283828382838284
0.0329377763759103,0.00616608279517349,0.283928392839284
0.0329264636133949,0.00616793696137629,0.284028402840284
0.0329151603621528,0.00616978094828206,0.284128412841284
0.0329039502909837,0.00617156545344832,0.284228422842284
0.0328928107930489,0.00617323471072869,0.284328432843284
0.0328817155896833,0.00617483444979138,0.284428442844284
0.0328706281837651,0.00617642607121606,0.284528452845285
0.032859624522663,0.00617794256532869,0.284628462846285
0.0328486279518248,0.00617945160521974,0.284728472847285
0.0328376439421332,0.00618091140716702,0.284828482848285
0.0328267108634794,0.00618233302350537,0.284928492849285
0.0328158533428977,0.00618364830661716,0.285028502850285
0.0328050017953681,0.00618495775719219,0.285128512851285
0.0327942572836415,0.00618619158749973,0.285228522852285
0.032783523381972,0.0061873784557508,0.285328532853285
0.0327728608966284,0.0061885575426792,0.285428542854285
0.0327621906691222,0.00618976416369597,0.285528552855286
0.0327515427075323,0.00619089172757938,0.285628562856286
0.0327409168529154,0.00619194089544226,0.285728572857286
0.0327303308862158,0.00619292612653948,0.285828582858286
0.032719738124104,0.00619386865250281,0.285928592859286
0.0327091548479269,0.00619476661668742,0.286028602860286
0.0326985755038747,0.00619566209766725,0.286128612861286
0.0326880356423186,0.00619649502630264,0.286228622862286
0.0326775921281886,0.0061972895435831,0.286328632863286
0.0326672176876951,0.00619807965421165,0.286428642864286
0.0326569203394242,0.00619880483294978,0.286528652865287
0.0326467077287907,0.00619952764135607,0.286628662866287
0.0326365410298042,0.00620014692914526,0.286728672867287
0.0326264439665154,0.00620072616316304,0.286828682868287
0.0326163470414383,0.00620130542251957,0.286928692869287
0.0326062680124822,0.0062018109297712,0.287028702870287
0.0325962500086304,0.00620221265841052,0.287128712871287
0.0325862747536795,0.00620258525431193,0.287228722872287
0.0325763725044901,0.00620302176855059,0.287328732873287
0.0325664895450569,0.00620346502522029,0.287428742874287
0.0325566709992199,0.00620390686521929,0.287528752875288
0.0325468935137968,0.00620431922695089,0.287628762876288
0.0325371136534346,0.00620473287174838,0.287728772877288
0.0325273369212657,0.00620510621399332,0.287828782878288
0.0325176338191146,0.00620542418629898,0.287928792879288
0.0325079277661423,0.00620574419722821,0.288028802880288
0.0324982394088837,0.00620607181441192,0.288128812881288
0.0324885657873034,0.00620632774806032,0.288228822882288
0.0324789096057453,0.00620659180625728,0.288328832883288
0.032469270719087,0.00620686390377239,0.288428842884288
0.0324596462179705,0.00620706478076138,0.288528852885289
0.0324500181970609,0.00620726860626832,0.288628862886289
0.0324403921525796,0.00620743379697784,0.288728872887289
0.0324307831795556,0.00620760781711619,0.288828882888289
0.0324211884170054,0.00620771144599906,0.288928892889289
0.0324116077727876,0.00620774527793728,0.289028902890289
0.0324020411524576,0.00620770990263429,0.289128912891289
0.0323924760847064,0.00620763787817647,0.289228922892289
0.0323829249694337,0.00620749754946116,0.289328932893289
0.0323733903681641,0.00620736854950396,0.289428942894289
0.0323638695097518,0.00620717172442336,0.28952895289529
0.0323543444750403,0.00620698110505124,0.28962896289629
0.0323448153031899,0.00620679662458541,0.28972897289729
0.0323352874489583,0.00620657670201417,0.28982898289829
0.032325755515176,0.00620636315100565,0.28992899289929
0.0323162373933567,0.00620608249127134,0.29002900290029
0.0323067329936628,0.00620573528947953,0.29012901290129
0.0322972447647461,0.00620540107498722,0.29022902290229
0.0322877700598514,0.00620500077453624,0.29032903290329
0.032278311295381,0.00620461388293059,0.29042904290429
0.0322688479975645,0.00620423471045247,0.290529052905291
0.0322593802101689,0.0062038631856923,0.290629062906291
0.0322499079792649,0.00620349923033023,0.290729072907291
0.0322404492217051,0.00620306943779073,0.290829082908291
0.0322309859768698,0.00620264769147975,0.290929092909291
0.0322215182954365,0.00620223391307754,0.291029102910291
0.0322120641034722,0.00620175471443666,0.291129112911291
0.0322026233203533,0.00620121065070767,0.291229122912291
0.0321931833043098,0.00620063405192777,0.291329132913291
0.0321837387480096,0.00620006669951526,0.291429142914291
0.0321742950186763,0.00619946699633416,0.291529152915292
0.0321648647166168,0.00619880347386733,0.291629162916292
0.0321554298604795,0.00619814990725524,0.291729172917292
0.0321460083947591,0.00619743298206341,0.291829182918292
0.0321365876362225,0.00619668494770523,0.291929192919292
0.032127167596387,0.00619590606908675,0.292029202920292
0.032117748298288,0.00619509660650665,0.292129212921292
0.0321083297580503,0.00619425681565672,0.292229222922292
0.0320989067190193,0.00619342843188514,0.292329232923292
0.032089499330168,0.00619261687770018,0.292429242924292
0.0320800873780247,0.00619181647029468,0.292529252925293
0.0320706709040529,0.00619102710600976,0.292629262926293
0.0320612700226726,0.00619025422347859,0.292729272927293
0.0320518824787281,0.00618941905350902,0.292829282928293
0.0320425103016292,0.00618860073155436,0.292929292929293
0.0320331333447065,0.0061877935678967,0.293029302930293
0.0320237716647916,0.00618700299656225,0.293129312931293
0.0320144051428577,0.00618622333013668,0.293229322932293
0.0320050517625597,0.00618538145228906,0.293329332933293
0.0319957134772908,0.00618455643627758,0.293429342934293
0.0319863702048804,0.00618374259008082,0.293529352935294
0.0319770419445719,0.00618294535693895,0.293629362936294
0.0319677285742783,0.00618216458251567,0.293729372937294
0.0319584152684836,0.00618135313890015,0.293829382938294
0.0319490968419427,0.00618055271306647,0.293929392939294
0.0319397733407263,0.00617976321056966,0.294029402940294
0.0319304627715246,0.00617891161873809,0.294129412941294
0.0319211650514106,0.00617799846968685,0.294229422942294
0.0319118800997608,0.00617702428631717,0.294329432943294
0.0319026078428623,0.00617598959383379,0.294429442944294
0.0318933302348647,0.00617496777116999,0.294529452945295
0.0318840652962794,0.00617388584942069,0.294629462946295
0.0318748001572872,0.00617277576932647,0.294729472947295
0.0318655296718028,0.00617167918100469,0.294829482948295
0.0318562736778228,0.0061706014954462,0.294929492949295
0.0318470302588104,0.00616946421757884,0.295029502950295
0.0318377993341422,0.00616826785417904,0.295129512951295
0.0318285680109634,0.00616704428839903,0.295229522952295
0.0318193491383617,0.00616576239264425,0.295329532953295
0.0318101443840924,0.00616450092458934,0.295429542954295
0.0318009536283722,0.00616325970686252,0.295529552955296
0.031791776762935,0.00616203856439562,0.295629562956296
0.0317826119749032,0.00616075909886453,0.295729572957296
0.0317734608744437,0.00615950001496266,0.295829582958296
0.0317643216809284,0.00615818294661552,0.295929592959296
0.0317551943206444,0.00615680839138548,0.296029602960296
0.0317460658661838,0.00615540812185522,0.296129612961296
0.0317369492127049,0.00615395109105391,0.296229622962296
0.0317278262982328,0.00615251038997345,0.296329632963296
0.0317187167718743,0.00615109139505167,0.296429642964296
0.0317096189382317,0.00614961582083768,0.296529652965297
0.0317005342992063,0.00614816223381293,0.296629662966297
0.0316914627465321,0.00614673044508822,0.296729672967297
0.0316824041719433,0.00614532026347046,0.296829682968297
0.0316733389470647,0.0061439259739029,0.296929692969297
0.0316642671363952,0.00614254743356678,0.297029702970297
0.0316551939021445,0.00614114319966222,0.297129712971297
0.0316461141811545,0.00613975479100555,0.297229722972297
0.0316370280287101,0.00613838207399206,0.297329732973297
0.0316279355093103,0.00613702491040994,0.297429742974297
0.0316188366805429,0.00613568316665449,0.297529752975298
0.0316097366884932,0.00613431540683649,0.297629762976298
0.0316006355700174,0.00613292185439842,0.297729772977298
0.0315915476876224,0.0061315495681449,0.297829782978298
0.0315824729330421,0.00613019835918664,0.297929792979298
0.0315733918045957,0.006128862491735,0.298029802980298
0.0315643237463758,0.00612754738829856,0.298129812981298
0.0315552543590194,0.00612620604766075,0.298229822982298
0.0315461966206118,0.00612480764168598,0.298329832983298
0.0315371375116041,0.00612338370569341,0.298429842984298
0.0315280770665493,0.00612193446082185,0.298529852985299
0.0315190295673305,0.00612050691519851,0.298629862986299
0.0315099936134016,0.00611902308743812,0.298729872987299
0.0315009561898209,0.00611751446218244,0.298829882988299
0.031491931537008,0.00611602802452313,0.298929892989299
0.0314829002822794,0.00611455802715411,0.299029902990299
0.0314738805060384,0.00611303215076569,0.299129912991299
0.0314648541094536,0.00611152304407233,0.299229922992299
0.0314558403914953,0.00611003611806477,0.299329932993299
0.0314468200186401,0.00610856562313336,0.299429942994299
0.0314377930484764,0.00610711141185216,0.2995299529953
0.0314287787477252,0.00610567891594378,0.2996299629963
0.0314197578151124,0.00610426237658453,0.2997299729973
0.0314107494989308,0.0061028672278005,0.2998299829983
0.0314017345117278,0.0061014877107678,0.2999299929993
0.0313927320856712,0.00610012926872677,0.3000300030003
0.0313837265014757,0.00609878966264671,0.3001300130013
0.03137471778448,0.00609746872437001,0.3002300230023
0.0313657215549179,0.00609616836352259,0.3003300330033
0.0313567377137376,0.0060948884027326,0.3004300430043
0.0313477661526732,0.00609362866693194,0.300530053005301
0.0313388067749765,0.00609238897644519,0.300630063006301
0.0313298438867008,0.00609116704847469,0.300730073007301
0.0313208775131849,0.00608996272407678,0.300830083008301
0.0313119232608414,0.00608877797276932,0.300930093009301
0.031302981028315,0.0060876126286982,0.301030103010301
0.0312940351400871,0.00608646437681616,0.301130113011301
0.0312851011910529,0.0060853352142833,0.301230123012301
0.0312761635172115,0.00608422281914183,0.301330133013301
0.031267222141598,0.00608312703475185,0.301430143014301
0.0312582770895515,0.0060820477182945,0.301530153015302
0.0312493283864106,0.00608098471773678,0.301630163016302
0.0312403760529072,0.00607993788795642,0.301730173017302
0.0312314201166836,0.00607890708383088,0.301830183018302
0.0312224605984716,0.00607789216023802,0.301930193019302
0.0312134975259135,0.00607689297435885,0.302030203020302
0.0312045309220447,0.00607590938567812,0.302130213021302
0.0311955608075968,0.00607494125137694,0.302230223022302
0.0311865872079088,0.00607398843554723,0.302330233023302
0.0311776101437123,0.00607305079537,0.302430243024302
0.0311686296403463,0.00607212819724065,0.302530253025303
0.0311596457208461,0.00607122050525078,0.302630263026303
0.0311506584059432,0.00607032758349237,0.302730273027303
0.0311416677186731,0.0060694492983605,0.302830283028303
0.0311326736820711,0.00606858551625057,0.302930293029303
0.0311236763168689,0.00606773610816492,0.303030303030303
0.0311146756437984,0.00606690094280243,0.303130313031303
0.0311056716881982,0.00606607989116524,0.303230323032303
0.0310966644684968,0.00606527282425592,0.303330333033303
0.0310876540054256,0.00606447961768368,0.303430343034303
0.0310786403243238,0.00606370014245099,0.303530353035304
0.031069623441316,0.00606293427647077,0.303630363036304
0.0310606033817409,0.00606218189535242,0.303730373037304
0.0310515801640267,0.00606144287700889,0.303830383038304
0.0310425538089055,0.00606071710165655,0.303930393039304
0.0310335243371088,0.00606000444720853,0.304030403040304
0.0310244917693683,0.00605930479618462,0.304130413041304
0.0310154561241124,0.00605861802880132,0.304230423042304
0.0310064174266799,0.00605794402988229,0.304330433043304
0.0309973756908919,0.00605728268655441,0.304430443044304
0.0309883309397838,0.00605663387903436,0.304530453045305
0.0309792831917837,0.006055997499056,0.304630463046305
0.0309702324653201,0.00605537343144298,0.304730473047305
0.0309611787811245,0.00605476156332237,0.304830483048305
0.0309521221599286,0.00605416178642831,0.304930493049305
0.0309430626178574,0.00605357399019133,0.305030503050305
0.0309340001710355,0.00605299806634548,0.305130513051305
0.0309249348448016,0.00605243390662489,0.305230523052305
0.0309158666506734,0.00605188140506737,0.305330533053305
0.0309067956116864,0.00605134045571035,0.305430543054305
0.0308977217416614,0.00605081095259165,0.305530553055306
0.030888645059027,0.00605029279205228,0.305630563056306
0.0308795655822112,0.00604978587273702,0.305730573057306
0.0308704833296423,0.00604929009098698,0.305830583058306
0.0308613983151416,0.00604880534775055,0.305930593059306
0.0308523105594407,0.00604833153936873,0.306030603060306
0.0308432200786644,0.00604786857139687,0.306130613061306
0.0308341268889373,0.00604741634017619,0.306230623062306
0.0308250310063842,0.00604697475356551,0.306330633063306
0.0308159324494333,0.00604654371020943,0.306430643064306
0.0308068312319059,0.00604612311566321,0.306530653065307
0.0307977273745336,0.00604571287778588,0.306630663066307
0.0307886208888341,0.0060453129021325,0.306730673067307
0.0307795117932356,0.00604492309425851,0.306830683068307
0.0307704001038629,0.00604454336202267,0.306930693069307
0.0307612858368407,0.0060441736132839,0.307030703070307
0.0307521690059901,0.00604381376050782,0.307130713071307
0.0307430496297394,0.00604346370924999,0.307230723072307
0.0307339277196061,0.0060431233742797,0.307330733073307
0.0307248032940186,0.00604279266575937,0.307430743074307
0.0307156763667981,0.00604247149845831,0.307530753075308
0.0307065469540692,0.00604215978023535,0.307630763076308
0.0306974150719567,0.00604185743046697,0.307730773077308
0.0306882807319781,0.00604156436161908,0.307830783078308
0.0306791439502581,0.00604128048846108,0.307930793079308
0.0306700047452253,0.00604100572806595,0.308030803080308
0.0306608631237898,0.00604073999980997,0.308130813081308
0.0306517191066837,0.00604048321846283,0.308230823082308
0.0306425727054245,0.00604023530109721,0.308330833083308
0.0306334239338334,0.00603999617169677,0.308430843084308
0.0306242728080352,0.00603976574503091,0.308530853085309
0.0306151193372439,0.00603954394738665,0.308630863086309
0.0306059635352808,0.00603933069353349,0.308730873087309
0.0305968054182704,0.00603912591206185,0.308830883088309
0.0305876449977305,0.00603892952004481,0.308930893089309
0.0305784822874822,0.00603874144376932,0.309030903090309
0.0305693172967397,0.00603856160952249,0.309130913091309
0.0305601500416278,0.0060383899366808,0.309230923092309
0.0305509805313603,0.00603822635383477,0.309330933093309
0.0305418087820622,0.00603807078727163,0.309430943094309
0.0305326348006439,0.00603792316327821,0.30953095309531
0.0305234586009268,0.00603778340583816,0.30963096309631
0.0305142801944284,0.00603765144814906,0.30973097309731
0.0305050995949697,0.00603752721419447,0.30983098309831
0.0304959168094617,0.00603741063717207,0.30993099309931
0.0304867318540287,0.00603730164336889,0.31003100310031
0.0304775447332781,0.00603720016367894,0.31013101310131
0.0304683554633343,0.0060371061313001,0.31023102310231
0.0304591640534117,0.00603701947482271,0.31033103310331
0.0304499705104207,0.00603694012974803,0.31043104310431
0.030440774850486,0.00603686802466678,0.310531053105311
0.0304315770782149,0.00603680309507994,0.310631063106311
0.0304223772074282,0.0060367452741852,0.310731073107311
0.0304131752450369,0.00603669449978733,0.310831083108311
0.0304039712025582,0.00603665070047684,0.310931093109311
0.0303947650869031,0.00603661381866557,0.311031103110311
0.0303855569118925,0.00603658378524752,0.311131113111311
0.0303763466821336,0.00603656054033105,0.311231123112311
0.030367134409144,0.00603654401711374,0.311331133113311
0.0303579200998343,0.00603653415800733,0.311431143114311
0.0303487037634186,0.00603653090081659,0.311531153115312
0.0303394854114146,0.0060365341810427,0.311631163116312
0.0303302650484293,0.00603654394109728,0.311731173117312
0.0303210426836768,0.0060365601210887,0.311831183118312
0.0303118183263713,0.0060365826611251,0.311931193119312
0.0303025919834233,0.00603661150131483,0.312031203120312
0.030293363664047,0.00603664658176604,0.312131213121312
0.030284133375153,0.00603668784949755,0.312231223122312
0.0302749011236518,0.00603673524231411,0.312331233123312
0.030265666916454,0.00603678870723444,0.312431243124312
0.0302564307650773,0.0060368481820634,0.312531253125313
0.0302471926718252,0.00603691361612318,0.312631263126313
0.0302379526436083,0.00603698495182563,0.312731273127313
0.0302287106919443,0.00603706213618956,0.312831283128313
0.0302194668191366,0.00603714510932321,0.312931293129313
0.0302102210320958,0.00603723382285247,0.313031303130313
0.0302009733400362,0.00603732821918907,0.313131313131313
0.0301917237475647,0.00603742824765531,0.313231323132313
0.0301824722592884,0.00603753385527011,0.313331333133313
0.0301732188844214,0.00603764498674867,0.313431343134313
0.0301639636252673,0.00603776159602049,0.313531353135314
0.0301547064887365,0.00603788362549738,0.313631363136314
0.0301454474817399,0.00603801102910853,0.313731373137314
0.0301361866088843,0.00603814375156945,0.313831383138314
0.0301269238747768,0.00603828174680942,0.313931393139314
0.0301176592863281,0.00603842496184734,0.314031403140314
0.0301083928458416,0.006038573348309,0.314131413141314
0.0300991245579245,0.00603872685782037,0.314231423142314
0.0300898544294872,0.00603888544200725,0.314331433143314
0.0300805824674404,0.00603904905019203,0.314431443144314
0.0300713086694807,0.00603921763630419,0.314531453145315
0.0300620330448219,0.00603939115427298,0.314631463146315
0.0300527555980714,0.0060395695534209,0.314731473147315
0.030043476329229,0.00603975278998082,0.314831483148315
0.0300341952452053,0.00603994081557871,0.314931493149315
0.0300249123483038,0.00604013358414385,0.315031503150315
0.0300156276431317,0.00604033105190919,0.315131513151315
0.0300063411319925,0.00604053317050061,0.315231523152315
0.029997052819493,0.00604073989845476,0.315331533153315
0.0299877627056337,0.0060409511897008,0.315431543154315
0.0299784707973247,0.00604116699816821,0.315531553155316
0.0299691770945662,0.00604138728009005,0.315631563156316
0.0299598816019653,0.00604161199400274,0.315731573157316
0.029950584319522,0.00604184109383557,0.315831583158316
0.0299412852495397,0.00604207454042867,0.315931593159316
0.0299319843966256,0.00604231228540781,0.316031603160316
0.0299226817630832,0.00604255429191661,0.316131613161316
0.0299133773489124,0.00604280051618803,0.316231623162316
0.0299040711541133,0.00604305091445482,0.316331633163316
0.0298947631832929,0.00604330544755722,0.316431643164316
0.0298854534387548,0.00604356407172808,0.316531653165317
0.0298761419181955,0.00604382675011091,0.316631663166317
0.0298668286262219,0.00604409343893857,0.316731673167317
0.0298575135605306,0.00604436410135478,0.316831683168317
0.0298481967257286,0.0060446386935923,0.316931693169317
0.0298388781195125,0.00604491718109822,0.317031703170317
0.0298295577441856,0.00604519951780201,0.317131713171317
0.029820235599748,0.00604548567145427,0.317231723172317
0.0298109116861997,0.00604577560059143,0.317331733173317
0.0298015860035408,0.00604606926605343,0.317431743174317
0.0297922585540748,0.00604636663328747,0.317531753175318
0.0297829293354981,0.00604666766082978,0.317631763176318
0.0297735983478107,0.0060469723118242,0.317731773177318
0.029764265593316,0.00604728055171751,0.317831783178318
0.0297549310674074,0.00604759234134994,0.317931793179318
0.0297455947723878,0.00604790764386483,0.318031803180318
0.0297362567059542,0.00604822642470925,0.318131813181318
0.0297269168704099,0.00604854864933043,0.318231823182318
0.0297175752611478,0.00604887427856818,0.318331833183318
0.029708231878168,0.0060492032778697,0.318431843184318
0.0296988867214704,0.0060495356149854,0.318531853185319
0.0296895397910551,0.00604987125305898,0.318631863186319
0.029680191082315,0.00605021015523396,0.318731873187319
0.0296708405929467,0.00605055229156431,0.318831883188319
0.0296614883252535,0.00605089762519365,0.318931893189319
0.029652134276932,0.00605124612387267,0.319031903190319
0.029642778443375,0.00605159775535176,0.319131913191319
0.0296334208222791,0.00605195248277453,0.319231923192319
0.0296240614159479,0.00605231027619506,0.319331933193319
0.0296147002174708,0.00605267110106055,0.319431943194319
0.0296053372268476,0.00605303492742497,0.31953195319532
0.0295959724417749,0.00605340172073543,0.31963196319632
0.0295866058599492,0.00605377145104601,0.31973197319732
0.0295772374767635,0.00605414408610739,0.31983198319832
0.0295678672922176,0.00605451959597364,0.31993199319932
0.0295584952994009,0.00605489794609167,0.32003200320032
0.0295491214983137,0.00605527910881935,0.32013201320132
0.0295397458866522,0.00605566305190715,0.32023202320232
0.0295303684598096,0.00605604974540926,0.32033203320332
0.0295209892131785,0.00605643916168323,0.32043204320432
0.0295116081444556,0.00605683126617618,0.320532053205321
0.0295022252490338,0.00605722603354924,0.320632063206321
0.029492840526913,0.00605762343385649,0.320732073207321
0.0294834539711828,0.00605802343715221,0.320832083208321
0.0294740655795395,0.00605842601809744,0.320932093209321
0.0294646753496797,0.00605883114444279,0.321032103210321
0.0294552832723892,0.00605923878854589,0.321132113211321
0.0294458893499715,0.00605964892506802,0.321232123212321
0.029436493575516,0.00606006152636671,0.321332133213321
0.0294270959444158,0.00606047656249606,0.321432143214321
0.0294176964543673,0.0060608940104209,0.321532153215322
0.0294082950984598,0.0060613138401952,0.321632163216322
0.0293988918743898,0.00606173602878379,0.321732173217322
0.029389486779854,0.00606216054624076,0.321832183218322
0.029380079805638,0.00606258737183432,0.321932193219322
0.0293706709494384,0.00606301647561854,0.322032203220322
0.0293612602089516,0.00606344783455817,0.322132213221322
0.0293518475772671,0.00606388142101087,0.322232223222322
0.0293424330497778,0.00606431721424485,0.322332233223322
0.02933301662418,0.00606475518661768,0.322432243224322
0.0293235982935635,0.00606519531739778,0.322532253225323
0.029314178053321,0.00606563757663922,0.322632263226323
0.0293047558988454,0.00606608194591362,0.322732273227323
0.0292953318255296,0.00606652839988221,0.322832283228323
0.0292859058287668,0.00606697691781333,0.322932293229323
0.0292764779039498,0.00606742747206453,0.323032303230323
0.0292670480441679,0.00606788004190404,0.323132313231323
0.0292576162448142,0.00606833460429668,0.323232323232323
0.0292481825035851,0.00606879113851049,0.323332333233323
0.0292387468089629,0.00606924962151039,0.323432343234323
0.0292293091609477,0.00606971003026093,0.323532353235324
0.0292198695526289,0.0060701723463339,0.323632363236324
0.0292104279770958,0.00607063654439046,0.323732373237324
0.0292009844297414,0.00607110260600241,0.323832383238324
0.0291915389036553,0.00607157051043808,0.323932393239324
0.0291820913965337,0.00607204023696559,0.324032403240324
0.0291726418991626,0.00607251176254957,0.324132413241324
0.0291631904046314,0.00607298506876193,0.324232423242324
0.0291537369106365,0.00607346013487089,0.324332433243324
0.0291442814102674,0.00607393694014457,0.324432443244324
0.0291348238943101,0.00607441546845837,0.324532453245325
0.0291253643581573,0.00607489569908051,0.324632463246325
0.0291159027972021,0.00607537760897572,0.324732473247325
0.0291064392045338,0.00607586118432269,0.324832483248325
0.0290969735732418,0.00607634640208624,0.324932493249325
0.0290875058941121,0.00607683324614168,0.325032503250325
0.0290780361648412,0.00607732170036419,0.325132513251325
0.0290685643762148,0.00607781173941503,0.325232523252325
0.029059090523626,0.00607830335177656,0.325332533253325
0.0290496145978606,0.0060787965190205,0.325432543254325
0.0290401365920081,0.00607929122041516,0.325532553255326
0.0290306565014613,0.00607978743983573,0.325632563256326
0.0290211743170062,0.0060802851634611,0.325732573257326
0.0290116900340356,0.006080784368256,0.325832583258326
0.0290022036456391,0.00608128504270271,0.325932593259326
0.028992715140299,0.00608178716837302,0.326032603260326
0.0289832245157117,0.00608229072683864,0.326132613261326
0.028973731762663,0.00608279570658205,0.326232623262326
0.0289642368742426,0.00608330208687136,0.326332633263326
0.0289547398435397,0.00608380985618905,0.326432643264326
0.0289452406613401,0.00608431899610671,0.326532653265327
0.028935739323037,0.00608482949049985,0.326632663266327
0.0289262358171125,0.00608534132785063,0.326732673267327
0.0289167301412633,0.00608585448973096,0.326832683268327
0.028907222281668,0.00608636896231951,0.326932693269327
0.0288977122383267,0.00608688473179518,0.327032703270327
0.0288881999951148,0.00608740178203335,0.327132713271327
0.0288786855520322,0.0060879201015162,0.327232723272327
0.0288691688952576,0.00608843967181563,0.327332733273327
0.0288596500201841,0.00608896048371749,0.327432743274327
0.0288501289199012,0.00608948252109708,0.327532753275328
0.028840605582891,0.00609000576782959,0.327632763276328
0.0288310800022432,0.00609053021700456,0.327732773277328
0.0288215521733504,0.00609105584789013,0.327832783278328
0.0288120220823916,0.00609158265357581,0.327932793279328
0.0288024897247598,0.00609211061563333,0.328032803280328
0.0287929550912408,0.00609263972484853,0.328132813281328
0.0287834181726205,0.00609316996970379,0.328232823282328
0.0287738789619884,0.0060937013340744,0.328332833283328
0.0287643374501303,0.00609423380644273,0.328432843284328
0.0287547936301355,0.00609476737759462,0.328532853285329
0.0287452474904866,0.00609530203370897,0.328632863286329
0.0287356990242728,0.00609583776096455,0.328732873287329
0.0287261482222801,0.00609637455014721,0.328832883288329
0.0287165950752943,0.00609691238743574,0.328932893289329
0.0287070395764048,0.00609745126591967,0.329032903290329
0.0286974817163976,0.00609799116947431,0.329132913291329
0.028687921483755,0.00609853208888541,0.329232923292329
0.0286783588738699,0.00609907401263532,0.329332933293329
0.0286687938752246,0.00609961693151012,0.329432943294329
0.0286592264786052,0.00610016083399195,0.32953295329533
0.0286496566771009,0.0061007057085633,0.32963296329633
0.0286400844591941,0.00610125154600991,0.32973297329733
0.0286305098179742,0.00610179833481426,0.32983298329833
0.0286209327419237,0.00610234606576219,0.32993299329933
0.0286113532241319,0.00610289472733598,0.33003300330033
0.0286017712530811,0.00610344431262516,0.33013301330133
0.0285921868218607,0.0061039948101121,0.33023302330233
0.0285825999189532,0.00610454621058256,0.33033303330333
0.0285730105351444,0.00610509850482249,0.33043304330433
0.0285634186635237,0.00610565168131416,0.330533053305331
0.0285538242925734,0.00610620573545069,0.330633063306331
0.0285442274130795,0.00610676065341076,0.330733073307331
0.0285346280158278,0.00610731642598024,0.330833083308331
0.0285250260916043,0.00610787304855214,0.330933093309331
0.0285154216288912,0.00610843050960883,0.331033103310331
0.0285058146184743,0.00610898880223956,0.331133113311331
0.0284962050534434,0.00610954791492689,0.331233123312331
0.0284865929222804,0.00611010784306374,0.331333133313331
0.0284769782134679,0.00611066857513229,0.331433143314331
0.0284673609177918,0.00611123010652567,0.331533153315332
0.0284577410283414,0.00611179242572603,0.331633163316332
0.0284481185312956,0.00611235552582303,0.331733173317332
0.0284384934197438,0.00611291939990589,0.331833183318332
0.0284288656821684,0.00611348403876048,0.331933193319332
0.028419235309355,0.00611404943777992,0.332033203320332
0.0284096022897864,0.00611461558774997,0.332133213321332
0.0283999666119447,0.00611518247945648,0.332233223322332
0.0283903282712227,0.00611575010829247,0.332333233323332
0.028380687251496,0.00611631846734739,0.332433243324332
0.0283710435458538,0.00611688754740699,0.332533253325333
0.0283613971427786,0.0061174573438642,0.332633263326333
0.0283517480330561,0.00611802784750507,0.332733273327333
0.0283420962051687,0.00611859905141894,0.332833283328333
0.0283324416475989,0.00611917095330212,0.332933293329333
0.0283227843534361,0.00611974354163719,0.333033303330333
0.028313124308859,0.00612031681412056,0.333133313331333
0.0283034615046534,0.00612089076153808,0.333233323332333
0.0282937959293019,0.00612146537697908,0.333333333333333
0.0282841275735903,0.0061220406581402,0.333433343334333
0.0282744564260008,0.00612261659580727,0.333533353335334
0.0282647824773195,0.00612319318537312,0.333633363336334
0.0282551057160285,0.00612377042223079,0.333733373337334
0.0282454261283069,0.00612434829716612,0.333833383338334
0.0282357437072439,0.00612492680787553,0.333933393339334
0.028226058441322,0.00612550594744867,0.334033403340334
0.0282163703190234,0.00612608570897466,0.334133413341334
0.0282066793311341,0.00612666609015013,0.334233423342334
0.0281969854615294,0.00612724708176092,0.334333433343334
0.0281872887056021,0.00612782868380704,0.334433443344334
0.0281775890495311,0.00612841088477086,0.334533453345335
0.0281678864794954,0.00612899368695586,0.334633463346335
0.0281581809908878,0.00612957707884441,0.334733473347335
0.0281484725652799,0.00613016106043651,0.334833483348335
0.0281387611980649,0.0061307456248216,0.334933493349335
0.0281290468731179,0.00613133076508911,0.335033503350335
0.028119329581225,0.00613191648123896,0.335133513351335
0.0281096093131718,0.00613250276636058,0.335233523352335
0.0280998860528338,0.00613308961584699,0.335333533353335
0.0280901597933004,0.00613367702739452,0.335433543354335
0.0280804305207503,0.00613426499178921,0.335533553355336
0.0280706982259694,0.00613485351133455,0.335633563356336
0.0280609628951367,0.0061354425768163,0.335733573357336
0.0280512245167344,0.00613603218593107,0.335833583358336
0.0280414830815484,0.00613662233407178,0.335933593359336
0.0280317385757576,0.00613721302123834,0.336033603360336
0.0280219909901477,0.00613780423821669,0.336133613361336
0.0280122403108978,0.00613839598500685,0.336233623362336
0.02800248652649,0.00613898825469825,0.336333633363336
0.0279927296277103,0.00613958104729078,0.336433643364336
0.0279829696007374,0.006140174355874,0.336533653365337
0.0279732064317504,0.0061407681804478,0.336633663366337
0.0279634401138384,0.00614136251410162,0.336733673367337
0.0279536706331804,0.00614195735683546,0.336833683368337
0.0279438979759552,0.00614255270404234,0.336933693369337
0.0279341221329486,0.006143148551115,0.337033703370337
0.0279243430903395,0.00614374489805364,0.337133713371337
0.0279145608366103,0.00614434173794759,0.337233723372337
0.0279047753625468,0.00614493907310045,0.337333733373337
0.0278949866520243,0.00614553689429796,0.337433743374337
0.0278851946958286,0.00614613520384371,0.337533753375338
0.0278753994801388,0.00614673399482724,0.337633763376338
0.0278656009957404,0.00614733326955185,0.337733773377338
0.027855799226509,0.00614793302110716,0.337833783378338
0.0278459941632304,0.00614853324949308,0.337933793379338
0.0278361857943869,0.00614913395010244,0.338033803380338
0.0278263741038538,0.00614973512063195,0.338133813381338
0.027816559082417,0.00615033676108141,0.338233823382338
0.0278067407185588,0.00615093886684395,0.338333833383338
0.0277969189984581,0.00615154143561578,0.338433843384338
0.0277870939082938,0.0061521444673971,0.338533853385339
0.0277772654388516,0.00615274795988432,0.338633863386339
0.0277674335763104,0.00615335190847047,0.338733873387339
0.0277575983091526,0.00615395631085187,0.338833883388339
0.027747759623557,0.0061545611693321,0.338933893389339
0.0277379175080059,0.0061551664770006,0.339033903390339
0.0277280719486781,0.00615577223616085,0.339133913391339
0.027718222934056,0.0061563784422059,0.339233923392339
0.027708370452622,0.00615698509513562,0.339333933393339
0.0276985144905549,0.00615759219264655,0.339433943394339
0.0276886550340335,0.00615819973473877,0.33953395339534
0.0276787920715402,0.00615880771680502,0.33963396339634
0.0276689255915572,0.0061594161388455,0.33973397339734
0.0276590555802635,0.00616002500086,0.33983398339834
0.0276491820238378,0.00616063429824165,0.33993399339934
0.027639304908459,0.00616124403559743,0.34003400340034
0.027629424224913,0.00616185420601677,0.34013401340134
0.0276195399570751,0.00616246480949968,0.34023402340234
0.0276096520934274,0.00616307584834964,0.34033403340334
0.0275997606178456,0.00616368731795968,0.34043404340434
0.0275898655211153,0.00616429922063319,0.340534053405341
0.0275799667894154,0.00616491155176319,0.340634063406341
0.0275700644066213,0.00616552431595685,0.340734073407341
0.0275601583612151,0.00616613750630332,0.340834083408341
0.0275502486393759,0.00616675112740997,0.340934093409341
0.0275403352295857,0.00616736517466943,0.341034103410341
0.0275304181157203,0.00616797965038548,0.341134113411341
0.0275204972862616,0.00616859455455802,0.341234123412341
0.0275105727250851,0.00616920988257998,0.341334133413341
0.0275006444206731,0.00616982563905844,0.341434143414341
0.027490712361508,0.0061704418216898,0.341534153415342
0.0274807765291615,0.00617105843047417,0.341634163416342
0.027470836912116,0.00617167546541154,0.341734173417342
0.0274608934988539,0.00617229292419833,0.341834183418342
0.0274509462709468,0.00617291080683454,0.341934193419342
0.0274409952191807,0.00617352911562366,0.342034203420342
0.0274310403274309,0.0061741478482623,0.342134213421342
0.0274210815841797,0.00617476700475036,0.342234223422342
0.0274111189733024,0.00617538658508773,0.342334233423342
0.027401152480978,0.00617600658927473,0.342434243424342
0.027391182093385,0.00617662701731105,0.342534253425343
0.0273812077990059,0.00617724786919679,0.342634263426343
0.0273712295817162,0.00617786914262845,0.342734273427343
0.0273612474299979,0.00617849083990954,0.342834283428343
0.0273512613254229,0.00617911295873657,0.342934293429343
0.0273412712587772,0.00617973549910942,0.343034303430343
0.0273312772139361,0.0061803584633318,0.343134313431343
0.0273212791747746,0.00618098184910011,0.343234323432343
0.0273112771320789,0.00618160565641425,0.343334333433343
0.0273012710697241,0.00618222988527422,0.343434343434343
0.0272912609715856,0.00618285453798372,0.343534353435344
0.0272812468261457,0.00618347960993566,0.343634363436344
0.0272712286195833,0.00618410510573692,0.343734373437344
0.0272612063357736,0.00618473102078063,0.343834383438344
0.0272511799608954,0.00618535735967365,0.343934393439344
0.0272411494811276,0.00618598411780913,0.344034403440344
0.0272311148826491,0.00618661129979412,0.344134413441344
0.0272210761516385,0.00618723890102136,0.344234423442344
0.0272110332742748,0.00618786692379453,0.344334433443344
0.0272009862344332,0.00618849537041723,0.344434443444344
0.0271909350205961,0.00618912423628217,0.344534453445345
0.0271808796143354,0.00618975352369304,0.344634463446345
0.0271708200041331,0.00619038323264984,0.344734473447345
0.0271607561761684,0.00619101336545617,0.344834483448345
0.0271506881143163,0.00619164391750474,0.344934493449345
0.0271406158047559,0.00619227489340283,0.345034503450345
0.0271305392359693,0.00619290629084676,0.345134513451345
0.0271204583872248,0.00619353810983662,0.345234523452345
0.0271103732516119,0.00619417035037231,0.345334533453345
0.0271002838083987,0.00619480301475752,0.345434543454345
0.0270901900460677,0.00619543610068866,0.345534553455346
0.0270800919484942,0.00619606961046913,0.345634563456346
0.0270699895041604,0.00619670354409911,0.345734573457346
0.0270598826969416,0.00619733789927503,0.345834583458346
0.0270497715107133,0.00619797267830026,0.345934593459346
0.0270396559316541,0.00619860788117502,0.346034603460346
0.0270295359482465,0.00619924351020268,0.346134613461346
0.0270194115420621,0.00619987956077628,0.346234623462346
0.02700928269928,0.00620051603750288,0.346334633463346
0.0269991494060787,0.00620115294038238,0.346434643464346
0.0269890116463336,0.00620179026711141,0.346534653465347
0.0269788694085272,0.00620242801999325,0.346634663466347
0.0269687226742312,0.00620306619902819,0.346734673467347
0.0269585714319279,0.00620370480421603,0.346834683468347
0.0269484156654925,0.00620434383786037,0.346934693469347
0.0269382553588005,0.00620498329765761,0.347034703470347
0.0269280904980305,0.00620562318591145,0.347134713471347
0.0269179210693615,0.0062062635003182,0.347234723472347
0.0269077470566688,0.00620690424548502,0.347334733473347
0.0268975684461312,0.00620754541910824,0.347434743474347
0.0268873852216238,0.00620818702349153,0.347534753475348
0.0268771973693257,0.00620882905633132,0.347634763476348
0.026867004873112,0.00620947151993118,0.347734773477348
0.0268568077214651,0.00621011441659452,0.347834783478348
0.0268466058936533,0.00621075774401793,0.347934793479348
0.0268363993804625,0.00621140150220132,0.348034803480348
0.0268261881634643,0.00621204569575176,0.348134813481348
0.0268159722311411,0.00621269032236587,0.348234823482348
0.0268057515627613,0.00621333538204345,0.348334833483348
0.0267955261491106,0.00621398087708807,0.348434843484348
0.0267852959717609,0.00621462680980334,0.348534853485349
0.026775061016891,0.00621527317558217,0.348634863486349
0.0267648212706796,0.00621591998133513,0.348734873487349
0.0267545767146986,0.00621656722245524,0.348834883488349
0.0267443273374302,0.00621721490124589,0.348934893489349
0.0267340731227498,0.00621786302231425,0.349034903490349
0.0267238140568363,0.00621851158105315,0.349134913491349
0.0267135501235649,0.00621916057976627,0.349234923492349
0.0267032813068108,0.00621981001845342,0.349334933493349
0.0266930075927529,0.00622045990172187,0.349434943494349
0.0266827289675702,0.00622111022496444,0.34953495349535
0.0266724454128343,0.00622176099278821,0.34963496349635
0.0266621569170274,0.00622241220519318,0.34973497349735
0.0266518634617215,0.00622306385987576,0.34983498349835
0.0266415650353989,0.00622371596144313,0.34993499349935
0.0266312616173278,0.00622436850759169,0.35003500350035
0.0266209531982941,0.00622502150062504,0.35013501350135
0.0266106397598695,0.00622567494054298,0.35023502350235
0.0266003212859294,0.00622632882964928,0.35033503350335
0.0265899977626526,0.00622698316564027,0.35043504350435
0.0265796691762179,0.00622763794851605,0.350535053505351
0.0265693355058935,0.00622829318288358,0.350635063506351
0.0265589967424652,0.00622894886874288,0.350735073507351
0.0265486528652016,0.00622960500379044,0.350835083508351
0.0265383038625846,0.00623026159032976,0.350935093509351
0.0265279497184897,0.00623091862836094,0.351035103510351
0.0265175904144886,0.00623157612018736,0.351135113511351
0.0265072259367603,0.00623223406350564,0.351235123512351
0.0264968562714835,0.00623289246292265,0.351335133513351
0.02648648140023,0.00623355131613511,0.351435143514351
0.026476101311482,0.00623421062314281,0.351535153515352
0.0264657159845079,0.00623487038855293,0.351635163516352
0.0264553254054865,0.00623553060775839,0.351735173517352
0.0264449295605965,0.00623619128536617,0.351835183518352
0.0264345284314099,0.00623685241907278,0.351935193519352
0.0264241220041053,0.0062375140134853,0.352035203520352
0.0264137102625581,0.00623817606630023,0.352135213521352
0.0264032931906435,0.00623883857751758,0.352235223522352
0.026392870772237,0.00623950154944074,0.352335233523352
0.0263824429912136,0.0062401649820699,0.352435243524352
0.0263720098337524,0.00624082887540486,0.352535253525353
0.0263615712837285,0.00624149323174931,0.352635263526353
0.0263511273250173,0.00624215804879967,0.352735273527353
0.026340677941494,0.00624282332885951,0.352835283528353
0.026330223117034,0.00624348907423224,0.352935293529353
0.0263197628355126,0.00624415528031097,0.353035303530353
0.026309297085412,0.00624482194939909,0.353135313531353
0.0262988258460006,0.00624548908380008,0.353235323532353
0.0262883491057607,0.00624615668121057,0.353335333533353
0.026277866846264,0.00624682474393403,0.353435343534353
0.0262673790536893,0.0062474932673634,0.353535353535354
0.0262568857142156,0.00624816225610574,0.353635363536354
0.0262463868071111,0.00624883170785758,0.353735373537354
0.0262358823231615,0.0062495016226188,0.353835383538354
0.0262253722439386,0.00625017200038942,0.353935393539354
0.0262148565533179,0.00625084284116953,0.354035403540354
0.0262043352374781,0.00625151414495902,0.354135413541354
0.0261938082802944,0.00625218590945442,0.354235423542354
0.0261832756679457,0.00625285813465573,0.354335433543354
0.0261727373843073,0.00625353082286652,0.354435443544354
0.026162193415558,0.00625420397178312,0.354535453545355
0.0261516437432698,0.00625487757910224,0.354635463546355
0.0261410883559245,0.00625555164712716,0.354735473547355
0.0261305272350945,0.0062562261735545,0.354835483548355
0.0261199603669581,0.00625690115838416,0.354935493549355
0.0261093877376945,0.00625757660161623,0.355035503550355
0.0260988093311788,0.00625825250094723,0.355135513551355
0.0260882251335899,0.00625892885637697,0.355235523552355
0.026077635128803,0.00625960566560205,0.355335533553355
0.0260670393006935,0.00626028293092596,0.355435543554355
0.0260564376377436,0.00626096064774173,0.355535553555356
0.0260458301215253,0.00626163881835274,0.355635563556356
0.0260352167405207,0.00626231744045561,0.355735573557356
0.0260245974763017,0.00626299651405024,0.355835583558356
0.0260139723173507,0.00626367603452955,0.355935593559356
0.0260033412498464,0.00626435600419714,0.356035603560356
0.0259927042553607,0.00626503642074951,0.356135613561356
0.0259820613223757,0.00626571728418656,0.356235623562356
0.0259714124370706,0.00626639859220482,0.356335633563356
0.0259607575833204,0.00626708034250068,0.356435643564356
0.0259500967473041,0.00626776253737784,0.356535653565357
0.0259394299128967,0.00626844516992555,0.356635663566357
0.0259287570685809,0.00626912824475096,0.356735673567357
0.0259180782005354,0.00626981175494353,0.356835683568357
0.0259073932926354,0.00627049570280663,0.356935693569357
0.0258967023310599,0.00627118008603679,0.357035703570357
0.0258860053042911,0.006271864904634,0.357135713571357
0.0258753021939007,0.00627255015399129,0.357235723572357
0.0258645929883713,0.00627323583410866,0.357335733573357
0.025853877671578,0.0062739219449859,0.357435743574357
0.0258431562320033,0.00627460848201626,0.357535753575358
0.0258324286558258,0.00627529544519952,0.357635763576358
0.0258216949292246,0.00627598283453568,0.357735773577358
0.0258109550360747,0.00627667064541778,0.357835783578358
0.0258002089625552,0.00627735887784581,0.357935793579358
0.0257894566971483,0.00627804753181978,0.358035803580358
0.0257786982237293,0.00627873660273251,0.358135813581358
0.025767933528477,0.00627942609058419,0.358235823582358
0.0257571626021774,0.00628011599307115,0.358335833583358
0.0257463854264022,0.00628080631019338,0.358435843584358
0.0257356019873301,0.00628149703734382,0.358535853585359
0.0257248122757472,0.00628218817221906,0.358635863586359
0.0257140162755286,0.00628287971712261,0.358735873587359
0.0257032139705497,0.00628357166744729,0.358835883588359
0.0256924053538999,0.0062842640208896,0.358935893589359
0.0256815904048474,0.00628495677514608,0.359035903590359
0.0256707691164817,0.0062856499302167,0.359135913591359
0.0256599414703745,0.00628634348610148,0.359235923592359
0.0256491074573116,0.00628703743588986,0.359335933593359
0.0256382670611684,0.00628773177958173,0.359435943594359
0.0256274202727308,0.0062884265148736,0.35953595359536
0.0256165670735704,0.00628912164176549,0.35963596359636
0.0256057074544734,0.0062898171579539,0.35973597359736
0.0255948413993147,0.00629051305883166,0.35983598359836
0.0255839688988805,0.00629120934209537,0.35993599359936
0.025573089937046,0.00629190601004854,0.36003600360036
0.0255622045022934,0.0062926030557806,0.36013601360136
0.0255513125831052,0.00629330047929145,0.36023602360236
0.0255404100331284,0.00629395284576466,0.36033603360336
0.0255294968938262,0.00629456053758621,0.36043604360436
0.0255185732089658,0.0062951239463561,0.360536053605361
0.0255076390200108,0.00629564344985322,0.360636063606361
0.0254966943638175,0.00629611942815984,0.360736073607361
0.0254857392841533,0.00629655225905486,0.360836083608361
0.0254747738224814,0.0062969423134065,0.360936093609361
0.0254637980133548,0.00629728996208299,0.361036103610361
0.0254528118982372,0.0062975955713457,0.361136113611361
0.0254418155139848,0.00629785950284849,0.361236123612361
0.0254308089020614,0.00629808211824577,0.361336133613361
0.0254197920947163,0.00629826377688792,0.361436143614361
0.0254087651357165,0.00629840483121519,0.361536153615362
0.025397728055008,0.0062985056336673,0.361636163616362
0.0253866808940543,0.00629856653438102,0.361736173617362
0.0253756236874083,0.00629858787658212,0.361836183618362
0.0253645564696229,0.00629857000349652,0.361936193619362
0.0253534792752513,0.0062985132560466,0.362036203620362
0.0253423921388461,0.0062984179705476,0.362136213621362
0.0253312950972639,0.00629828448561844,0.362236223622362
0.0253201881827543,0.00629811312605672,0.362336233623362
0.0253090714275664,0.00629790422817787,0.362436243624362
0.0252979448662533,0.00629765811217241,0.362536253625363
0.0252868085310645,0.00629737510514144,0.362636263626363
0.0252756624542492,0.00629705552497229,0.362736273627363
0.025264506668057,0.00629669969415878,0.362836283628363
0.0252533412024337,0.00629630792367768,0.362936293629363
0.0252421660919324,0.00629588052911235,0.363036303630363
0.0252309813618916,0.00629541782143937,0.363136313631363
0.025219787049168,0.00629492010472456,0.363236323632363
0.0252085831767969,0.0062943876899445,0.363336333633363
0.0251973697816347,0.00629382087425445,0.363436343634363
0.0251861468867167,0.00629321996172023,0.363536353635364
0.0251749145242924,0.00629258524719381,0.363636363636364
0.0251636727220041,0.00629191702783027,0.363736373637364
0.0251524215074941,0.00629121559387459,0.363836383638364
0.0251411609107083,0.00629048124017825,0.363936393639364
0.0251298909569855,0.0062897142500757,0.364036403640364
0.0251186116739682,0.00628891491150785,0.364136413641364
0.0251073230892986,0.00628808350780905,0.364236423642364
0.0250960252283157,0.00628722032000974,0.364336433643364
0.0250847181163582,0.0062863256245335,0.364436443644364
0.0250734017833718,0.00628539970010752,0.364536453645365
0.0250620762500886,0.00628444282085168,0.364636463646365
0.0250507415441509,0.00628345525627901,0.364736473647365
0.0250393976885938,0.00628243727590233,0.364836483648365
0.0250280447087562,0.00628138914923487,0.364936493649365
0.0250166826299771,0.00628031113887868,0.365036503650365
0.0250053114752915,0.00627920350743633,0.365136513651365
0.024993931267735,0.00627806651981366,0.365236523652365
0.0249825420303426,0.00627690042939891,0.365336533653365
0.0249711437861499,0.00627570549418745,0.365436543654365
0.0249597365581918,0.00627448196987099,0.365536553655366
0.0249483203672005,0.00627323010523068,0.365636563656366
0.0249368952385146,0.00627195015595842,0.365736573657366
0.0249254611905623,0.00627064236392469,0.365836583658366
0.024914018246379,0.00626930697791073,0.365936593659366
0.0249025664289999,0.00626794424209063,0.366036603660366
0.0248911057545499,0.00626655439833505,0.366136613661366
0.0248796362437605,0.00626513768390763,0.366236623662366
0.0248681579219707,0.00626369434067873,0.366336633663366
0.0248566708053051,0.006262224601305,0.366436643664366
0.0248451749144956,0.00626072870074636,0.366536653665367
0.0248336702679703,0.00625920687165935,0.366636663666367
0.0248221568841575,0.00625765934439693,0.366736673667367
0.024810634783789,0.00625608634700855,0.366836683668367
0.024799103985293,0.00625448810293652,0.366936693669367
0.0247875645070977,0.00625286484023019,0.367036703670367
0.0247760163653278,0.00625121678233206,0.367136713671367
0.0247644595807152,0.00624954414577386,0.367236723672367
0.0247528941670809,0.0062478471516944,0.367336733673367
0.0247413201428533,0.00624612601662551,0.367436743674367
0.0247297375264605,0.00624438095709893,0.367536753675368
0.0247181463340273,0.00624261218503931,0.367636763676368
0.0247065465793748,0.00624081991467499,0.367736773677368
0.0246949382832348,0.00623900435562717,0.367836783678368
0.024683321457125,0.00623716571290992,0.367936793679368
0.0246716961217771,0.00623530419614443,0.368036803680368
0.0246600622864053,0.00623342000804131,0.368136813681368
0.0246484199717412,0.00623151335591825,0.368236823682368
0.0246367691893026,0.00622958443787879,0.368336833683368
0.0246251099552141,0.00622763345202636,0.368436843684368
0.0246134422856006,0.00622566060107169,0.368536853685369
0.0246017661896759,0.00622366607851124,0.368636863686369
0.0245900816858686,0.00622165008244845,0.368736873687369
0.0245783887879996,0.00621961280177281,0.368836883688369
0.0245666875052831,0.00621755443228438,0.368936893689369
0.0245549778561474,0.00621547516056898,0.369036903690369
0.02454325985211,0.00621337517781957,0.369136913691369
0.0245315335046887,0.00621125467062206,0.369236923692369
0.0245197988277047,0.00620911382325879,0.369336933693369
0.0245080558326755,0.00620695282231575,0.369436943694369
0.0244963045311189,0.0062047718474681,0.36953695369537
0.0244845449368559,0.00620257108069467,0.36963696369637
0.0244727733089546,0.00620041817665785,0.36973697369737
0.0244609896888786,0.00619831274375763,0.36983698369837
0.0244491941088774,0.0061962543926974,0.36993699369937
0.0244373866058072,0.00619424273648431,0.37003700370037
0.0244255672119177,0.00619227739733938,0.37013701370137
0.0244137359640652,0.00619035799057336,0.37023702370237
0.0244018928944991,0.00618848414531781,0.37033703370337
0.0243900380377724,0.00618665548379396,0.37043704370437
0.0243781714215276,0.00618487163974074,0.370537053705371
0.0243662930826208,0.00618313224228972,0.370637063706371
0.0243544030509983,0.00618143693209031,0.370737073707371
0.0243425013566058,0.00617978534518493,0.370837083708371
0.0243305880316926,0.00617817712452648,0.370937093709371
0.0243186631062047,0.00617661191537142,0.371037103710371
0.024306726610088,0.00617508936527974,0.371137113711371
0.0242947785732883,0.00617360912641835,0.371237123712371
0.0242828190234481,0.0061721708486509,0.371337133713371
0.0242708479882097,0.00617077419105501,0.371437143714371
0.0242588654998224,0.00616941881501183,0.371537153715372
0.0242468715813216,0.00616810437729539,0.371637163716372
0.0242348662603495,0.00616683054850101,0.371737173717372
0.0242228495668523,0.00616559699231346,0.371837183718372
0.0242108215238651,0.00616440338163145,0.371937193719372
0.0241987821590302,0.0061632493893538,0.372037203720372
0.0241867314976865,0.0061621346906828,0.372137213721372
0.0241746695628692,0.00616105896542804,0.372237223722372
0.0241625963822209,0.00616002189339868,0.372337233723372
0.0241505119787766,0.00615902315670779,0.372437243724372
0.0241384163755719,0.00615806244668237,0.372537253725373
0.0241263095979452,0.00615713945004235,0.372637263726373
0.0241141916666288,0.00615625385581126,0.372737273727373
0.024102062606961,0.00615540536222686,0.372837283728373
0.024089922439674,0.00615459366522313,0.372937293729373
0.0240777711854993,0.00615381846303774,0.373037303730373
0.0240656088697758,0.00615307945621184,0.373137313731373
0.0240534355109317,0.00615237635219723,0.373237323732373
0.0240412511296988,0.00615170885383846,0.373337333733373
0.0240290557468089,0.00615107667089094,0.373437343734373
0.0240168493852973,0.00615047951771692,0.373537353735374
0.0240046320635922,0.00614991710407181,0.373637363736374
0.0239924038001218,0.00614938914662136,0.373737373737374
0.0239801646179213,0.00614889536663851,0.373837383738374
0.0239679145446333,0.00614843548078922,0.373937393739374
0.0239556536009896,0.00614800921725687,0.374037403740374
0.0239433818077217,0.0061476162973145,0.374137413741374
0.0239310991901684,0.00614725644914559,0.374237423742374
0.0239188057690618,0.00614692940323713,0.374337433743374
0.0239065015651334,0.00614663489237978,0.374437443744374
0.0238941866037221,0.00614637264706052,0.374537453745375
0.0238818609009526,0.00614614240698056,0.374637463746375
0.0238695244821638,0.00614594390953755,0.374737473747375
0.0238571773657838,0.0061457768944325,0.374837483748375
0.023844819574848,0.00614564110136675,0.374937493749375
0.023832451125481,0.00614553628155914,0.375037503750375
0.0238200720384147,0.00614546217471061,0.375137513751375
0.0238076823366843,0.0061454185320401,0.375237523752375
0.0237952820364145,0.00614540510707006,0.375337533753375
0.0237828711583373,0.00614542164641208,0.375437543754375
0.023770449718577,0.00614546790819566,0.375537553755376
0.0237580177355621,0.00614554364824653,0.375637563756376
0.0237455752254172,0.00614564862469422,0.375737573757376
0.0237331222042671,0.00614578259797162,0.375837583758376
0.023720658685933,0.00614594533081523,0.375937593759376
0.0237081846888429,0.00614613658826501,0.376037603760376
0.0236957002291219,0.00614635613536084,0.376137613761376
0.0236832053205908,0.00614660373944649,0.376237623762376
0.0236706999770711,0.00614687917247228,0.376337633763376
0.0236581842146871,0.00614718220408537,0.376437643764376
0.0236456580472603,0.00614751261084336,0.376537653765377
0.0236331214909154,0.00614787016700038,0.376637663766377
0.02362057455717,0.00614825464681064,0.376737673767377
0.0236080172598452,0.00614866583374211,0.376837683768377
0.0235954496150657,0.00614910350895978,0.376937693769377
0.0235828716297422,0.00614956745132454,0.377037703770377
0.0235702833223028,0.00615005744660843,0.377137713771377
0.0235576847042653,0.00615057328288641,0.377237723772377
0.0235450757848437,0.00615111474593052,0.377337733773377
0.0235324565778593,0.0061516816261194,0.377437743774377
0.0235198270948297,0.00615227371613545,0.377537753775378
0.0235071873495759,0.00615289080635749,0.377637763776378
0.0234945373490087,0.00615353269407493,0.377737773777378
0.0234818771069492,0.00615419917427366,0.377837783778378
0.0234692066349152,0.00615489004424295,0.377937793779378
0.0234565259421205,0.0061556051035759,0.378037803780378
0.023443835040083,0.00615634415647233,0.378137813781378
0.0234311339380167,0.00615710700252543,0.378237823782378
0.0234184226451358,0.00615789344823843,0.378337833783378
0.0234057011729579,0.00615870330011496,0.378437843784378
0.0233929695283936,0.00615953636465865,0.378537853785379
0.0233802277229606,0.00616039245297991,0.378637863786379
0.0233674757658729,0.00616127137388595,0.378737873787379
0.0233547136640411,0.00616217294309425,0.378837883788379
0.0233419414266795,0.00616309697171543,0.378937893789379
0.023329159063002,0.00616404327777074,0.379037903790379
0.0233163665822229,0.00616501167467418,0.379137913791379
0.0233035639912526,0.00616600198735767,0.379237923792379
0.0232907512970019,0.0061670140292351,0.379337933793379
0.0232779285063812,0.00616804762754188,0.379437943794379
0.0232650956309082,0.00616910260029919,0.37953795379538
0.02325225267519,0.00617017877474232,0.37963796379638
0.0232393996461371,0.0061712759781065,0.37973797379738
0.0232265365529638,0.00617239403532344,0.37983798379838
0.0232136633979735,0.00617353277362856,0.37993799379938
0.0232007801926837,0.00617469202486413,0.38003800380038
0.0231878869417018,0.00617587162087255,0.38013801380138
0.0231749836496346,0.006177071393496,0.38023802380238
0.0231620703233928,0.00617829117688055,0.38033803380338
0.023149146969887,0.00617953080517197,0.38043804380438
0.0231362135960277,0.00618079011942679,0.380538053805381
0.0231232702041186,0.00618206895148729,0.380638063806381
0.02311031680107,0.00618336714471339,0.380738073807381
0.0230973503139738,0.00618468339300404,0.380838083808381
0.0230843738548981,0.0061860186914839,0.380938093809381
0.0230713874238432,0.00618737288811998,0.381038103810381
0.023058391030023,0.0061887458239688,0.381138113811381
0.0230453846780448,0.00619013734469386,0.381238123812381
0.0230323683725153,0.00619154730056573,0.381338133813381
0.0230193421157384,0.00619297553724794,0.381438143814381
0.0230063027012008,0.00619442090067221,0.381538153815382
0.0229932533745756,0.0061958842569656,0.381638163816382
0.0229801908901898,0.0061973644935234,0.381738173817382
0.0229671185259658,0.00619886243270561,0.381838183818382
0.0229540362888141,0.00620037792708639,0.381938193819382
0.0229409441810385,0.00620191083615045,0.382038203820382
0.022927842207246,0.00620346101016829,0.382138213821382
0.0229147303697399,0.0062050283109282,0.382238223822382
0.0229016053145815,0.00620661176403719,0.382338233823382
0.0228884670486812,0.00620821125662222,0.382438243824382
0.0228753155904672,0.00620982667811393,0.382538253825383
0.0228621543698952,0.00621145868732188,0.382638263826383
0.022848983391572,0.00621310714833765,0.382738273827383
0.0228358026601048,0.00621477192525314,0.382838283828383
0.0228226121731901,0.00621645288215995,0.382938293829383
0.0228094084432841,0.00621814920130526,0.383038303830383
0.0227961914796009,0.00621986077903017,0.383138313831383
0.0227829612982653,0.00622158750706873,0.383238323832383
0.0227697179107949,0.00622332928636931,0.383338333833383
0.0227564649037852,0.00622508660988713,0.383438343834383
0.0227431986883372,0.00622685877274221,0.383538353835384
0.0227299228832958,0.00622864622872979,0.383638363836384
0.022716633865209,0.00623044831673695,0.383738373837384
0.0227033352897781,0.00623226545139896,0.383838383838384
0.0226900234943913,0.00623409701767352,0.383938393839384
0.022676702178517,0.00623594338642885,0.384038403840384
0.0226633676334725,0.00623780398638951,0.384138413841384
0.0226500236001899,0.00623967914926394,0.384238423842384
0.0226366700786692,0.00624156875296497,0.384338433843384
0.0226233033072466,0.00624347229762671,0.384438443844384
0.0226099270798354,0.00624539004815503,0.384538453845385
0.0225965375933081,0.00624732154614759,0.384638463846385
0.0225831348614862,0.00624926670176684,0.384738473847385
0.022569718895887,0.00625122542056781,0.384838483848385
0.0225562897080283,0.00625319761040955,0.384938493849385
0.0225428473140348,0.00625518318606136,0.385038503850385
0.0225293917231207,0.00625718205538207,0.385138513851385
0.0225159268720179,0.00625919434506575,0.385238523852385
0.0225024527607263,0.00626121994454315,0.385338533853385
0.0224889654225682,0.00626325857048001,0.385438543854385
0.0224754688564708,0.00626531028737517,0.385538553855386
0.0224619630555235,0.00626737498465926,0.385638563856386
0.0224484440023708,0.00626945245271103,0.385738573857386
0.0224349117039234,0.00627154260399647,0.385838583858386
0.0224213661763059,0.00627364535789186,0.385938593859386
0.0224078074310358,0.00627576062916671,0.386038603860386
0.0223942395799136,0.00627788835562576,0.386138613861386
0.0223806626206356,0.00628002843591373,0.386238623862386
0.0223670724091523,0.00628218078710338,0.386338633863386
0.0223534689569812,0.00628434533317847,0.386438643864386
0.0223398564588496,0.00628652192210589,0.386538653865387
0.0223262349101506,0.0062887104571374,0.386638663866387
0.0223126043085805,0.0062909108369178,0.386738673867387
0.0222989646472287,0.00629312296239536,0.386838683868387
0.0222853159237918,0.00629534673682165,0.386938693869387
0.0222716581359661,0.00629758206114496,0.387038703870387
0.0222579912768412,0.00629982884092072,0.387138713871387
0.0222443153441135,0.00630208697940052,0.387238723872387
0.0222306303354794,0.00630435637983622,0.387338733873387
0.022216936246332,0.00630663695239003,0.387438743874387
0.0222032330766711,0.00630892860031394,0.387538753875388
0.0221895208172827,0.00631123123146667,0.387638763876388
0.0221757994704703,0.00631354475601045,0.387738773877388
0.0221620690270198,0.00631586908180423,0.387838783878388
0.0221483294892347,0.00631820411670674,0.387938793879388
0.022134576367536,0.00632055017630163,0.388038803880388
0.0221208141791451,0.00632290676302652,0.388138813881388
0.02210703839993,0.00632527423853539,0.388238823882388
0.0220932490437117,0.00632765253141895,0.388338833883388
0.0220794506853001,0.00633004108422308,0.388438843884388
0.0220656387383678,0.00633244032310067,0.388538853885389
0.0220518132190395,0.00633485018355301,0.388638863886389
0.0220379741388328,0.00633727059877748,0.388738873887389
0.0220241215161761,0.00633970150197198,0.388838883888389
0.0220102553602834,0.00634214282863768,0.388938893889389
0.0219963756918865,0.00634459451427555,0.389038903890389
0.0219824872217033,0.00634705584248811,0.389138913891389
0.0219685899451266,0.00634952673495519,0.389238923892389
0.0219546791145821,0.0063520078067193,0.389338933893389
0.0219407595075903,0.00635449827458043,0.389438943894389
0.0219268311195437,0.00635699805791485,0.38953895389539
0.0219128939481392,0.0063595070807063,0.38963896389639
0.0218990090530338,0.00636206582978965,0.38973897389739
0.021885110092577,0.00636463410627125,0.38983898389839
0.0218712075294002,0.00636718820452842,0.38993899389939
0.0218573681750735,0.00636974493802347,0.39003900390039
0.0218435190537817,0.00637231038346724,0.39013901390139
0.0218297208750453,0.00637492535709938,0.39023902390239
0.0218159730860174,0.00637758946731987,0.39033903390339
0.0218022097343441,0.00638026228488201,0.39043904390439
0.0217884136103561,0.00638294481873168,0.390539053905391
0.0217746859887293,0.0063855993554834,0.390639063906391
0.0217609776891081,0.00638824224789346,0.390739073907391
0.0217473184707907,0.0063909342722848,0.390839083908391
0.0217337193607728,0.00639362816714209,0.390939093909391
0.0217201681825973,0.00639637082080896,0.391039103910391
0.0217066178567278,0.00639914073214081,0.391139113911391
0.0216930682679876,0.00640193772837277,0.391239123912391
0.0216794841792857,0.00640474334210869,0.391339133913391
0.0216659033247394,0.00640757258775413,0.391439143914391
0.0216523598956373,0.00641042934445267,0.391539153915392
0.0216387810520721,0.00641331007398303,0.391639163916392
0.0216251933399182,0.0064162397604265,0.391739173917392
0.0216115968812629,0.00641921796611243,0.391839183918392
0.0215979933899317,0.00642217837933629,0.391939193919392
0.0215844368491396,0.00642518563483313,0.392039203920392
0.0215708728426081,0.00642817483526552,0.392139213921392
0.0215572745710749,0.00643117092094763,0.392239223922392
0.021543642313267,0.00643417382277365,0.392339233923392
0.0215300289927754,0.00643716182767424,0.392439243924392
0.0215164030374245,0.00644015466768324,0.392539253925393
0.0215027432915988,0.00644315432383615,0.392639263926393
0.021489048949063,0.00644617692775027,0.392739273927393
0.0214753656335231,0.00644919781553483,0.392839283928393
0.0214616241285238,0.00645222913370106,0.392939293929393
0.0214478498074429,0.006455266892536,0.393039303930393
0.0214340644086883,0.00645832293678823,0.393139313931393
0.0214202680635616,0.00646139707296139,0.393239323932393
0.0214064214116534,0.00646445748470567,0.393339333933393
0.0213926169304603,0.00646749073783667,0.393439343934393
0.0213788007634619,0.00647052840453035,0.393539353935394
0.0213650512076268,0.00647353530758715,0.393639363936394
0.0213513178386939,0.00647658917500402,0.393739373937394
0.0213375797728641,0.00647963108940614,0.393839383938394
0.021323874357262,0.00648267649135195,0.393939393939394
0.021310109867645,0.00648574826871092,0.394039403940394
0.0212963865029408,0.0064887926663179,0.394139413941394
0.0212826787008821,0.00649186743826524,0.394239423942394
0.0212689119123426,0.0064949682838633,0.394339433943394
0.0212550948676994,0.00649805476465122,0.394439443944394
0.0212412180326439,0.00650120904061672,0.394539453945395
0.0212273169091729,0.00650439199782837,0.394639463946395
0.0212134331934746,0.0065076206017812,0.394739473947395
0.0211995825126932,0.00651085111535995,0.394839483948395
0.0211857384568628,0.00651410084037498,0.394939493949395
0.0211719164780594,0.00651735906771756,0.395039503950395
0.021158071648243,0.00652065983894698,0.395139513951395
0.02114420893152,0.00652396448010605,0.395239523952395
0.021130339476973,0.0065272483779817,0.395339533953395
0.0211164521447332,0.00653053631624811,0.395439543954395
0.0211025318512895,0.00653384495403089,0.395539553955396
0.0210886532954973,0.00653712387858625,0.395639563956396
0.0210747626047117,0.00654040493390644,0.395739573957396
0.0210608539049321,0.00654369009181273,0.395839583958396
0.0210469937128773,0.00654692205891868,0.395939593959396
0.0210331305676977,0.00655013955525211,0.396039603960396
0.0210192489781571,0.00655336171162577,0.396139613961396
0.0210053182589388,0.00655656779857747,0.396239623962396
0.0209913806913272,0.00655975389780343,0.396339633963396
0.0209774408685601,0.0065629257612168,0.396439643964396
0.0209635261058907,0.00656612040884084,0.396539653965397
0.0209495891924815,0.00656935817623415,0.396639663966397
0.0209357084921033,0.00657259445324378,0.396739673967397
0.0209217787772238,0.00657581431299858,0.396839683968397
0.0209078235115949,0.00657906255914766,0.396939693969397
0.0208938663432504,0.0065822957586419,0.397039703970397
0.0208799345160344,0.00658555129546193,0.397139713971397
0.0208659974045216,0.00658885272780437,0.397239723972397
0.0208520275713718,0.00659217471914781,0.397339733973397
0.0208380528317041,0.00659554199788183,0.397439743974397
0.0208241265398695,0.0065988550284954,0.397539753975398
0.0208102482581973,0.00660211425326624,0.397639763976398
0.0207963569270304,0.00660537551896424,0.397739773977398
0.0207825204129557,0.00660863515606687,0.397839783978398
0.0207686704209297,0.00661189679493668,0.397939793979398
0.02075487470697,0.00661515681442517,0.398039803980398
0.0207411083491906,0.00661841850397269,0.398139813981398
0.020727338658204,0.00662170499562257,0.398239823982398
0.0207135412004724,0.00662501936228322,0.398339833983398
0.0206997698624621,0.00662837589505203,0.398439843984398
0.0206859779193803,0.00663173599829154,0.398539853985399
0.0206721654495468,0.00663509965587715,0.398639863986399
0.0206583325312817,0.00663846685168405,0.398739873987399
0.0206445529811886,0.00664183156658967,0.398839883988399
0.0206307525933675,0.00664519981280603,0.398939893989399
0.0206170051153161,0.00664856557581762,0.399039903990399
0.0206031988074242,0.00665195446856926,0.399139913991399
0.0205893862224141,0.00665538800602664,0.399239923992399
0.0205755396856825,0.00665884086548965,0.399339933993399
0.0205616368299573,0.00666229819380001,0.399439943994399
0.0205477307285589,0.00666577888450685,0.3995399539954
0.0205338674428641,0.00666930393658539,0.3996399639964
0.0205200677576195,0.00667279337840093,0.3997399739974
0.0205062753653493,0.00667629829763129,0.3998399839984
0.0204924245509633,0.00667982505432166,0.3999399939994
0.0204786018972257,0.00668335116372032,0.4000400040004
0.020464758097087,0.00668687947068602,0.4001400140014
0.0204508752820688,0.0066903801652433,0.4002400240024
0.020437039664067,0.00669383117036506,0.4003400340034
0.0204232670729368,0.00669724706739337,0.4004400440044
0.0204094652269814,0.00670068990880651,0.400540054005401
0.0203956571799246,0.00670417683516776,0.400640064006401
0.0203818200508075,0.0067076901139068,0.400740074007401
0.0203679388067964,0.00671120185158466,0.400840084008401
0.0203541183690542,0.00671464044298587,0.400940094009401
0.0203402366413019,0.00671807476594675,0.401040104010401
0.020326349486434,0.00672155320610526,0.401140114011401
0.0203124336019458,0.00672505809999687,0.401240124012401
0.0202984571899157,0.00672862694217176,0.401340134013401
0.0202844762238077,0.00673223868988757,0.401440144014401
0.0202705475132672,0.00673584586279386,0.401540154015402
0.0202566717931198,0.00673939633432075,0.401640164016402
0.0202428346686098,0.0067429137133424,0.401740174017402
0.0202289986659186,0.00674637817338012,0.401840184018402
0.0202151976100739,0.0067497838404338,0.401940194019402
0.0202014211305858,0.00675321121594964,0.402040204020402
0.0201876690477788,0.00675666010412779,0.402140214021402
0.0201739106901575,0.00676015276627758,0.402240224022402
0.0201602112084474,0.00676357230979315,0.402340234023402
0.0201464787770509,0.00676699229097916,0.402440244024402
0.0201327449013414,0.00677035134380921,0.402540254025403
0.0201189977780336,0.00677368171308962,0.402640264026403
0.0201052626653288,0.0067770284765896,0.402740274027403
0.020091493160928,0.00678037857329686,0.402840284028403
0.0200776913794715,0.00678372952000646,0.402940294029403
0.0200639409621165,0.00678702588228037,0.403040304030403
0.0200502518693246,0.006790287894322,0.403140314031403
0.0200365370668395,0.00679350060392104,0.403240324032403
0.0200228244388865,0.00679666921244726,0.403340334033403
0.0200090769861739,0.00679984070959958,0.403440344034403
0.019995331846205,0.00680296843738722,0.403540354035404
0.0199816446446108,0.00680602594898777,0.403640364036404
0.0199679395146463,0.00680909052320989,0.403740374037404
0.0199541960585575,0.00681217534315303,0.403840384038404
0.0199404382883361,0.00681519630925763,0.403940394039404
0.0199266425144847,0.00681823793571854,0.404040404040404
0.0199128040308922,0.00682126301362328,0.404140414041404
0.0198989231876953,0.00682427166275547,0.404240424042404
0.019885064324777,0.00682723706542433,0.404340434043404
0.0198712566647131,0.00683015106943876,0.404440444044404
0.0198574349369945,0.00683300258330409,0.404540454045405
0.019843671110794,0.00683578605090711,0.404640464046405
0.0198299189888271,0.00683854198902884,0.404740474047405
0.01981612847163,0.00684132097165991,0.404840484048405
0.0198022931507835,0.00684410453140409,0.404940494049405
0.0197884720956955,0.00684686655314731,0.405040504050405
0.0197747016215088,0.00684957888315143,0.405140514051405
0.0197609072735422,0.00685230007944076,0.405240524052405
0.0197470947760663,0.00685503139743876,0.405340534053405
0.0197332660179755,0.00685776786612891,0.405440544054405
0.0197194210591615,0.00686050943483333,0.405540554055406
0.0197055812141831,0.00686322572230118,0.405640564056406
0.0196917676156201,0.00686589705408682,0.405740574057406
0.0196779356878726,0.00686857898441173,0.405840584058406
0.0196641032855981,0.00687124066210505,0.405940594059406
0.0196502715951143,0.00687389539926389,0.406040604060406
0.0196364358550254,0.00687654431079663,0.406140614061406
0.0196225758564672,0.00687922303921547,0.406240624062406
0.0196087351108086,0.00688188236730865,0.406340634063406
0.0195949038810306,0.00688456201022885,0.406440644064406
0.0195811034148896,0.00688724416169256,0.406540654065407
0.0195673459533412,0.00688988203010472,0.406640664066407
0.0195535651501282,0.00689248359489142,0.406740674067407
0.0195397718802132,0.00689506853740909,0.406840684068407
0.0195259661712389,0.00689763698204831,0.406940694069407
0.019512192437558,0.00690014261634779,0.407040704070407
0.0194984284823599,0.00690264380713877,0.407140714071407
0.0194846299396659,0.00690517118214992,0.407240724072407
0.0194708094904061,0.00690773698233721,0.407340734073407
0.0194570067921449,0.00691028442339414,0.407440744074407
0.0194432293497814,0.00691280981967347,0.407540754075408
0.0194294438105116,0.00691541311901793,0.407640764076408
0.0194156751399885,0.00691799000609284,0.407740774077408
0.0194018568168866,0.00692059410476201,0.407840784078408
0.0193880682807248,0.00692320103907609,0.407940794079408
0.0193742641957388,0.00692574757254243,0.408040804080408
0.0193604614928705,0.00692821340185164,0.408140814081408
0.0193466738896383,0.00693072789322219,0.408240824082408
0.019332857971421,0.00693322957927207,0.408340834083408
0.019319010437261,0.00693578234378565,0.408440844084408
0.0193051450783895,0.00693830755578266,0.408540854085409
0.0192912884568055,0.00694078087156286,0.408640864086409
0.0192774188594397,0.00694325258408644,0.408740874087409
0.0192635283920963,0.00694572670379844,0.408840884088409
0.0192496934812782,0.00694814698772188,0.408940894089409
0.0192358841672801,0.00695051463369195,0.409040904090409
0.0192221081830508,0.00695296403653209,0.409140914091409
0.0192083199164021,0.00695550614722171,0.409240924092409
0.0191945550167569,0.00695800548597503,0.409340934093409
0.0191807586992725,0.00696047326176665,0.409440944094409
0.0191669380403915,0.00696290586726948,0.40954095409541
0.0191531241009061,0.00696535327755658,0.40964096409641
0.0191392988810367,0.00696770803527897,0.40974097409741
0.0191254107126158,0.00697011402580166,0.40984098409841
0.0191115227008348,0.00697249636829013,0.40994099409941
0.0190976149339847,0.00697490429838466,0.41004100410041
0.0190836996553248,0.00697733069357183,0.41014101410141
0.019069760551259,0.00697972220871493,0.41024102410241
0.0190557718406847,0.00698211759609116,0.41034103410341
0.0190417258482417,0.00698451919147946,0.41044104410441
0.0190276962569288,0.00698688717376486,0.410541054105411
0.0190136652397313,0.00698924443312032,0.410641064106411
0.0189996110282948,0.00699156736067167,0.410741074107411
0.0189855475889192,0.00699379839121601,0.410841084108411
0.0189714910463109,0.00699596800044897,0.410941094109411
0.018957433057086,0.00699811327980301,0.411041104110411
0.0189434169206891,0.00700023915192081,0.411141114111411
0.0189293881540399,0.00700236592471865,0.411241124112411
0.0189153750007138,0.00700446869243526,0.411341134113411
0.018901354457665,0.00700655346037211,0.411441144114411
0.0188872919788611,0.00700859446355146,0.411541154115412
0.018873260846487,0.00701058853922723,0.411641164116412
0.0188591880732097,0.00701257319577071,0.411741174117412
0.0188450842806037,0.00701455050635859,0.411841184118412
0.0188310176554466,0.0070165061937147,0.411941194119412
0.018816938429983,0.00701846409015569,0.412041204120412
0.0188028948424248,0.00702038519923015,0.412141214121412
0.0187888660826862,0.00702224508509668,0.412241224122412
0.0187748980347718,0.00702408093363258,0.412341234123412
0.0187609180131109,0.00702585391654416,0.412441244124412
0.0187469376182783,0.00702760833761476,0.412541254125413
0.0187329782339384,0.00702930535703307,0.412641264126413
0.0187190412491198,0.00703096988286373,0.412741274127413
0.0187050903164297,0.00703263890748767,0.412841284128413
0.0186911153233739,0.00703426993078498,0.412941294129413
0.0186771879811298,0.0070358446627311,0.413041304130413
0.0186632899812448,0.00703737647761858,0.413141314131413
0.0186493790585593,0.00703884786171238,0.413241324132413
0.0186354528150988,0.00704034751702415,0.413341334133413
0.0186215493558489,0.00704179535904622,0.413441344134413
0.0186076797239301,0.00704321059000073,0.413541354135414
0.0185938413900671,0.00704453691853659,0.413641364136414
0.0185800303346007,0.00704575819691169,0.413741374137414
0.0185662654649014,0.00704692112918752,0.413841384138414
0.0185525586165038,0.00704806575531409,0.413941394139414
0.0185388617792456,0.00704924125564697,0.414041404140414
0.0185251486191772,0.00705042511548844,0.414141414141414
0.0185114190625856,0.00705160294238612,0.414241424142414
0.0184977217024262,0.00705275036499762,0.414341434143414
0.0184840262887492,0.00705386278778133,0.414441444144414
0.0184703141583585,0.00705496973737897,0.414541454145415
0.0184566713112254,0.00705600759260834,0.414641464146415
0.0184429888595091,0.00705705969977492,0.414741474147415
0.0184293026092726,0.00705809909606557,0.414841484148415
0.0184156734059449,0.00705912104542353,0.414941494149415
0.0184019928316052,0.00706011346813997,0.415041504150415
0.0183882590388227,0.00706114609435734,0.415141514151415
0.0183745357132784,0.00706221021212683,0.415241524152415
0.018360773057271,0.00706326299422755,0.415341534153415
0.0183470115921883,0.00706434731164754,0.415441544154415
0.0183332102046354,0.00706542370031892,0.415541554155416
0.0183194538487812,0.00706652950045528,0.415641564156416
0.0183057168149328,0.00706763046778663,0.415741574157416
0.0182919346964044,0.00706872887820034,0.415841584158416
0.0182780883462585,0.00706982255946783,0.415941594159416
0.0182642386444772,0.00707088881260922,0.416041604160416
0.0182503745940104,0.00707195759963319,0.416141614161416
0.0182365013870139,0.00707298384046663,0.416241624162416
0.0182225954675944,0.00707402663676689,0.416341634163416
0.0182087066127217,0.00707509495617429,0.416441644164416
0.0181947851099251,0.00707617942562718,0.416541654165417
0.0181808476574899,0.00707727276827585,0.416641664166417
0.018166872360368,0.00707837970635576,0.416741674167417
0.0181528521674557,0.0070795497980013,0.416841684168417
0.0181388856099249,0.00708068550946863,0.416941694169417
0.0181249579705256,0.00708180248633029,0.417041704170417
0.0181110812322182,0.00708290314729223,0.417141714171417
0.0180971748843422,0.00708404546988937,0.417241724172417
0.0180833014423856,0.0070851573098801,0.417341734173417
0.0180694139512024,0.00708629724141353,0.417441744174417
0.0180555845366057,0.00708741832777184,0.417541754175418
0.0180418234331772,0.00708848727834635,0.417641764176418
0.0180280767774859,0.00708953970339996,0.417741774177418
0.0180143122740477,0.00709060107536232,0.417841784178418
0.0180004999838895,0.00709169248995677,0.417941794179418
0.0179867206319,0.00709276872659514,0.418041804180418
0.0179729232501849,0.00709386492101342,0.418141814181418
0.0179591493253111,0.00709497290028874,0.418241824182418
0.0179453574329069,0.00709608931508919,0.418341834183418
0.0179315753235925,0.00709722386097054,0.418441844184418
0.0179177989661915,0.00709830567675746,0.418541854185419
0.0179040543744625,0.00709930092360107,0.418641864186419
0.0178902670937244,0.00710035439215358,0.418741874187419
0.0178764729784142,0.00710139824347037,0.418841884188419
0.0178626571246958,0.00710244667881083,0.418941894189419
0.0178487885109372,0.00710346891150292,0.419041904190419
0.0178348837524965,0.00710453533510552,0.419141914191419
0.0178209615885869,0.00710561046374627,0.419241924192419
0.0178070180801726,0.00710670358986311,0.419341934193419
0.0177930546830843,0.00710774876340586,0.419441944194419
0.0177790741108799,0.00710880280553721,0.41954195419542
0.0177650424279623,0.00710989210549153,0.41964196419642
0.0177509939315826,0.00711098990316633,0.41974197419742
0.0177369299693057,0.00711203029918883,0.41984198419842
0.0177228492764939,0.00711307959144228,0.41994199419942
0.0177087161461357,0.00711409513929169,0.42004200420042
0.0176945795374481,0.00711509808683455,0.42014201420142
0.0176804394020566,0.00711608854003331,0.42024202420242
0.0176662828355892,0.00711708828797369,0.42034203420342
0.0176520816082911,0.0071180782551277,0.42044204420442
0.0176378568550461,0.00711905392197039,0.420542054205421
0.0176236173845507,0.00711997312930428,0.420642064206421
0.0176093748181118,0.00712088052874587,0.420742074207421
0.0175951162398391,0.00712179789325614,0.420842084208421
0.0175808300791038,0.0071227068015095,0.420942094209421
0.0175665280908171,0.00712362565179638,0.421042104210421
0.0175522103164425,0.00712455435888608,0.421142114211421
0.0175378574961697,0.00712552164088124,0.421242124212421
0.017523533465409,0.0071264493298109,0.421342134213421
0.017509174354197,0.00712741560516365,0.421442144214421
0.0174948309369317,0.00712845050266114,0.421542154215422
0.0174804727724704,0.00712952990434908,0.421642164216422
0.0174661433860034,0.00713056867638319,0.421742174217422
0.0174517834017538,0.00713162274846047,0.421842184218422
0.0174374085505246,0.00713272120264122,0.421942194219422
0.0174230538459646,0.00713380182289624,0.422042204220422
0.0174087146741042,0.00713495011624184,0.422142214221422
0.017394360259789,0.00713614200388383,0.422242224222422
0.0173800420085838,0.00713735255241842,0.422342234223422
0.0173656882738097,0.00713859927327724,0.422442244224422
0.0173512678103924,0.0071399297527733,0.422542254225423
0.0173368316576353,0.00714126650017329,0.422642264226423
0.0173223538040832,0.00714268298194428,0.422742274227423
0.0173079055163325,0.00714405572429663,0.422842284228423
0.017293391041268,0.00714551118178724,0.422942294229423
0.0172788995093575,0.00714698707158488,0.423042304230423
0.0172644202068853,0.00714852552985147,0.423142314231423
0.0172499704425722,0.00715001912918408,0.423242324232423
0.0172355833204412,0.00715149075975564,0.423342334233423
0.0172211608713812,0.0071529963627806,0.423442344234423
0.0172067745716102,0.00715451802831697,0.423542354235424
0.017192352090301,0.00715602285735606,0.423642364236424
0.0171779074835906,0.00715751574259454,0.423742374237424
0.0171634278171606,0.00715904244134295,0.423842384238424
0.0171489845672291,0.00716058507360512,0.423942394239424
0.017134563696087,0.00716217785370513,0.424042404240424
0.0171201068392065,0.00716375311085598,0.424142414241424
0.0171056530114673,0.00716538174769666,0.424242424242424
0.0170912217537105,0.00716702897402066,0.424342434243424
0.0170767551828461,0.00716870868241447,0.424442444244424
0.0170623099564861,0.00717036489250359,0.424542454245425
0.0170478431552687,0.00717207698621909,0.424642464246425
0.0170333203967119,0.00717381926308206,0.424742474247425
0.0170188207655916,0.00717561002233101,0.424842484248425
0.0170043566525932,0.00717745757049335,0.424942494249425
0.0169898762766762,0.0071793430508766,0.425042504250425
0.0169754175239909,0.00718120309799019,0.425142514251425
0.0169609362819469,0.00718304797636185,0.425242524252425
0.0169464780245204,0.0071849092950238,0.425342534253425
0.0169320412313821,0.00718674532553863,0.425442544254425
0.0169176257435884,0.00718855627061676,0.425542554255426
0.0169031740972918,0.00719034759192692,0.425642564256426
0.0168887513810224,0.00719209151120638,0.425742574257426
0.0168742718597149,0.0071938653763698,0.425842584258426
0.0168598269927057,0.00719569635754778,0.425942594259426
0.0168453461215299,0.00719750748460484,0.426042604260426
0.0168308294857546,0.0071992989095738,0.426142614261426
0.0168163275764436,0.00720110247414342,0.426242624262426
0.0168017900131025,0.00720288636887435,0.426342634263426
0.0167872746857321,0.00720464544307462,0.426442644264426
0.0167727950239092,0.00720641861948267,0.426542654265427
0.0167583495326434,0.00720824905472414,0.426642664266427
0.0167439268739623,0.00721009573675944,0.426742674267427
0.0167295065856131,0.00721199333140441,0.426842684268427
0.0167150999111235,0.00721390220182649,0.426942694269427
0.0167006569491331,0.00721584128073469,0.427042704270427
0.0166862475334433,0.00721783619259166,0.427142714271427
0.016671801692041,0.00721980967240996,0.427242724272427
0.016657384492725,0.00722173395114097,0.427342734273427
0.0166429433850759,0.00722364224568062,0.427442744274427
0.0166284659899261,0.00722552979232978,0.427542754275428
0.0166140022731347,0.00722742881055602,0.427642764276428
0.0165994991705954,0.0072293639619464,0.427742774277428
0.0165849781742387,0.00723133654569164,0.427842784278428
0.0165704001171521,0.00723333727856775,0.427942794279428
0.0165558516235634,0.00723528845561306,0.428042804280428
0.0165413269968442,0.0072372545272804,0.428142814281428
0.0165268183059422,0.00723928125779077,0.428242824282428
0.0165123124806311,0.00724135732299305,0.428342834283428
0.0164977707594192,0.00724341109463658,0.428442844284428
0.0164831856189792,0.00724553862068851,0.428542854285429
0.0164685827252371,0.00724770203803411,0.428642864286429
0.0164539501551242,0.0072498697099987,0.428742874287429
0.0164392824147224,0.00725206548502365,0.428842884288429
0.0164246565432733,0.00725423095481403,0.428942894289429
0.0164100018224205,0.00725640215578588,0.429042904290429
0.0163953712932347,0.00725861889292946,0.429142914291429
0.0163806839889565,0.00726086180277557,0.429242924292429
0.0163659800301599,0.00726310251735803,0.429342934293429
0.0163513064503107,0.00726529138179431,0.429442944294429
0.0163366098697193,0.00726746179265549,0.42954295429543
0.0163218965470751,0.00726963057492139,0.42964296429643
0.0163071977297564,0.00727180869569594,0.42974297429743
0.0162924759278201,0.00727396842278713,0.42984298429843
0.0162777034896976,0.00727613077590216,0.42994299429943
0.0162628642054518,0.00727836936893383,0.43004300430043
0.0162479751672716,0.00728060989693049,0.43014301430143
0.0162331510333395,0.00728282109638907,0.43024302430243
0.0162183046127592,0.00728501357967017,0.43034303430343
0.0162034734092949,0.00728721531622953,0.43044304430443
0.0161886033752334,0.00728945117036463,0.430543054305431
0.0161736776487384,0.00729171323636235,0.430643064306431
0.016158767646136,0.00729398400509453,0.430743074307431
0.0161438409199092,0.00729628980129675,0.430843084308431
0.0161288757892382,0.00729862891805367,0.430943094309431
0.0161138772735136,0.00730099485480484,0.431043104310431
0.0160988831160669,0.00730335057770608,0.431143114311431
0.016083941559717,0.00730571209628771,0.431243124312431
0.0160689854243287,0.00730800508486577,0.431343134313431
0.016054094543325,0.00731026812525638,0.431443144314431
0.0160391666814581,0.0073125486632573,0.431543154315432
0.0160242650360609,0.00731479890293442,0.431643164316432
0.0160094025460586,0.00731699701834527,0.431743174317432
0.0159945670580294,0.00731920708907445,0.431843184318432
0.015979708666006,0.00732139826395082,0.431943194319432
0.0159648067142394,0.00732359493965569,0.432043204320432
0.0159499180400169,0.00732579411699372,0.432143214321432
0.0159350608435254,0.00732794141654314,0.432243224322432
0.0159201957182853,0.00733004012083373,0.432343234323432
0.0159053150396138,0.00733207248808082,0.432443244324432
0.015890461678499,0.00733409463456742,0.432543254325433
0.0158756425247977,0.0073360617935006,0.432643264326433
0.0158608593407101,0.00733804175084389,0.432743274327433
0.0158460417971759,0.00733999961273197,0.432843284328433
0.0158312072466833,0.00734195714751877,0.432943294329433
0.0158163440149444,0.00734391994817416,0.433043304330433
0.0158014958390746,0.00734591704147357,0.433143314331433
0.0157865852813216,0.0073478998114264,0.433243324332433
0.0157716790449899,0.00734985328969784,0.433343334333433
0.0157567759092091,0.00735182370582176,0.433443344334433
0.0157419061792134,0.00735385105367802,0.433543354335434
0.0157270196242381,0.0073558774064096,0.433643364336434
0.0157121643581044,0.00735785320818561,0.433743374337434
0.0156972920665839,0.00735982841104392,0.433843384338434
0.015682483942182,0.00736177606368905,0.433943394339434
0.0156676558899462,0.00736377713518408,0.434043404340434
0.0156528113283141,0.00736571266435325,0.434143414341434
0.0156379334668592,0.00736760910723346,0.434243424342434
0.0156229879092785,0.00736958436076947,0.434343434343434
0.015608056668134,0.00737157128628958,0.434443444344434
0.0155930830881166,0.00737357357404809,0.434543454345435
0.0155780531315174,0.00737560437950222,0.434643464346435
0.0155630554957412,0.00737758445202203,0.434743474347435
0.0155480248526903,0.00737954220103708,0.434843484348435
0.015533037317891,0.00738147121812836,0.434943494349435
0.0155180666172855,0.00738338734927545,0.435043504350435
0.0155031228610649,0.00738529476386675,0.435143514351435
0.0154882106701094,0.00738715246598736,0.435243524352435
0.0154732413470146,0.0073890399665659,0.435343534353435
0.0154583045221143,0.00739093860931683,0.435443544354435
0.0154433816750314,0.00739287540542729,0.435543554355436
0.015428454359101,0.00739479073264259,0.435643564356436
0.0154135190614408,0.0073967236403953,0.435743574357436
0.015398644832652,0.00739869902983952,0.435843584358436
0.0153838056267262,0.00740061966208327,0.435943594359436
0.0153689854041871,0.00740264460966178,0.436043604360436
0.0153541879266988,0.00740477536295862,0.436143614361436
0.0153394188379082,0.00740695390297552,0.436243624362436
0.0153246097506311,0.00740917741710304,0.436343634363436
0.015309854349413,0.00741134885303491,0.436443644364436
0.0152951183185747,0.0074135935619376,0.436543654365437
0.0152804241152257,0.00741582884710093,0.436643664366437
0.015265688321651,0.00741804939428231,0.436743674367437
0.0152508952462075,0.00742026976409203,0.436843684368437
0.0152361271502382,0.00742247902628224,0.436943694369437
0.0152213744879167,0.00742469977847782,0.437043704370437
0.0152066768730405,0.00742692203948517,0.437143714371437
0.015191973001778,0.00742913623583572,0.437243724372437
0.0151772260890663,0.00743139870264749,0.437343734373437
0.0151624352595642,0.00743369557497642,0.437443744374437
0.0151475882930473,0.00743607293032347,0.437543754375438
0.0151327022770979,0.00743842919916122,0.437643764376438
0.0151178089267104,0.00744087841080838,0.437743774377438
0.0151029355133711,0.00744325967063808,0.437843784378438
0.0150880951395557,0.00744560815815306,0.437943794379438
0.0150732030376813,0.00744795656965159,0.438043804380438
0.0150582636558633,0.00745030865758321,0.438143814381438
0.0150433071058398,0.00745259239749029,0.438243824382438
0.0150283140310519,0.00745486880756626,0.438343834383438
0.0150133025257244,0.00745719562808254,0.438443844384438
0.0149983495922422,0.00745949102154543,0.438543854385439
0.0149834707448766,0.00746177689682431,0.438643864386439
0.0149685969583655,0.00746410995760207,0.438743874387439
0.0149537661211624,0.00746643236455578,0.438843884388439
0.014938922183787,0.00746871343467198,0.438943894389439
0.0149240594795563,0.00747099060260932,0.439043904390439
0.0149091522642247,0.00747322071634882,0.439143914391439
0.0148942714427343,0.00747544217803145,0.439243924392439
0.0148793843349119,0.00747764280659309,0.439343934393439
0.0148644785454651,0.00747984015492862,0.439443944394439
0.0148495436347978,0.00748203956492309,0.43954395439544
0.0148346028017563,0.00748421499747868,0.43964396439644
0.0148197262256709,0.00748636033211749,0.43974397439744
0.0148048697179348,0.00748849546903098,0.43984398439844
0.014789987111209,0.00749061145670354,0.43994399439944
0.0147751371547109,0.00749270006001714,0.44004400440044
0.0147603058729266,0.00749471918427292,0.44014401440144
0.0147454979696635,0.00749674200799726,0.44024402440244
0.0147307101209285,0.00749869517989919,0.44034403440344
0.0147159023604843,0.00750064695586219,0.44044404440444
0.0147010752342673,0.00750253367784778,0.440544054405441
0.0146861901696756,0.00750442270566638,0.440644064406441
0.0146713690487601,0.00750629420592885,0.440744074407441
0.0146565125433275,0.00750814355775492,0.440844084408441
0.0146415981455908,0.00750999551487285,0.440944094409441
0.0146267482006103,0.00751180007226366,0.441044104410441
0.0146119149147553,0.00751355522124961,0.441144114411441
0.0145970615628546,0.00751531052457205,0.441244124412441
0.0145822244301053,0.00751708043227162,0.441344134413441
0.0145673602032417,0.00751883409778455,0.441444144414441
0.0145524657932307,0.00752059326873305,0.441544154415442
0.0145375883533217,0.00752230337680617,0.441644164416442
0.0145227676654698,0.00752394720542405,0.441744174417442
0.0145079326174147,0.00752555842527795,0.441844184418442
0.0144930701504477,0.00752715468831458,0.441944194419442
0.0144782398315388,0.00752871763540367,0.442044204420442
0.0144634884453727,0.0075302798914339,0.442144214421442
0.0144486989542212,0.0075318093429001,0.442244224422442
0.0144339391094947,0.00753329145683452,0.442344234423442
0.014419182330766,0.0075347925794945,0.442444244424442
0.0144044287792821,0.00753626735438386,0.442544254425443
0.0143896935500722,0.00753773734023525,0.442644264426443
0.0143749874605108,0.00753916044926076,0.442744274427443
0.0143603589837698,0.00754046856148501,0.442844284428443
0.0143457849693775,0.00754171382651325,0.442944294429443
0.0143312645995808,0.00754296010279086,0.443044304430443
0.0143167605848438,0.00754414710464665,0.443144314431443
0.0143022329036444,0.00754533864215209,0.443244324432443
0.0142876555468308,0.00754655546780474,0.443344334433443
0.0142730399537305,0.00754771796471343,0.443444344434443
0.0142584621684602,0.00754885772808915,0.443544354435444
0.0142438308860203,0.00755001104082557,0.443644364436444
0.0142291436646693,0.00755119933496149,0.443744374437444
0.0142144501201296,0.00755235322358025,0.443844384438444
0.0141997337775583,0.00755351188741587,0.443944394439444
0.0141850014922591,0.0075546418055064,0.444044404440444
0.0141702719942306,0.00755574839344986,0.444144414441444
0.0141555019195295,0.00755682291395877,0.444244424442444
0.0141407511092457,0.00755789889029826,0.444344434443444
0.0141260389775264,0.00755895278270019,0.444444444444444
0.0141114092200231,0.00755993315104667,0.444544454445445
0.0140968295527692,0.00756087188079332,0.444644464446445
0.0140822660862386,0.00756181015904821,0.444744474447445
0.0140677761644953,0.00756264374879662,0.444844484448445
0.0140532326327092,0.00756349637952011,0.444944494449445
0.0140386497934953,0.0075643348619652,0.445044504450445
0.0140240249286885,0.00756521331986175,0.445144514451445
0.0140093896450179,0.0075661162827054,0.445244524452445
0.0139947417287911,0.00756697910193997,0.445344534453445
0.0139800675753631,0.00756780737053512,0.445444544454445
0.0139653999916013,0.00756862168204485,0.445544554455446
0.0139507603450456,0.0075693943964184,0.445644564456446
0.0139361460925995,0.00757014733959796,0.445744574457446
0.0139216231935274,0.00757082786211261,0.445844584458446
0.0139070299239318,0.00757156738953616,0.445944594459446
0.013892454750864,0.00757224793508618,0.446044604460446
0.0138778486022349,0.00757294278555458,0.446144614461446
0.0138632720654776,0.00757362535590695,0.446244624462446
0.013848722602103,0.00757426739335381,0.446344634463446
0.0138341332300794,0.00757489692724244,0.446444644464446
0.0138195688513511,0.00757550779332761,0.446544654465447
0.0138050265243109,0.00757601474719587,0.446644664466447
0.0137905088081803,0.00757650407215259,0.446744674467447
0.0137760154956415,0.00757697590410607,0.446844684468447
0.0137615458196192,0.0075773478987862,0.446944694469447
0.0137471338147622,0.00757767564727115,0.447044704470447
0.0137327603709895,0.00757797828037357,0.447144714471447
0.013718384017859,0.00757826275705634,0.447244724472447
0.0137040329021981,0.00757851005246889,0.447344734473447
0.0136897435718061,0.00757873347640504,0.447444744474447
0.0136754313005636,0.00757899565492189,0.447544754475448
0.0136611413804681,0.00757922530299482,0.447644764476448
0.0136468973743232,0.00757951098442354,0.447744774477448
0.0136326104303879,0.00757978700715288,0.447844784478448
0.0136182950678086,0.00758001199288199,0.447944794479448
0.0136039539103059,0.00758018914812399,0.448044804480448
0.0135895787365826,0.00758034874816733,0.448144814481448
0.0135751596253369,0.00758048723405912,0.448244824482448
0.0135606994260351,0.00758063926009748,0.448344834483448
0.0135461983667265,0.00758080471801654,0.448444844484448
0.0135316697525977,0.00758098272095738,0.448544854485449
0.0135171004258879,0.00758111473853823,0.448644864486449
0.0135024919000162,0.00758124246464349,0.448744874487449
0.0134878424150859,0.00758136183124017,0.448844884488449
0.0134731661861777,0.00758143146924135,0.448944894489449
0.0134584493184017,0.00758149323147512,0.449044904490449
0.0134437059715537,0.00758150573503345,0.449144914491449
0.0134289362239537,0.00758146939224803,0.449244924492449
0.0134141401539218,0.0075813846039331,0.449344934493449
0.0133993177038698,0.00758131446606604,0.449444944494449
0.0133844689475106,0.0075812588680773,0.44954495449545
0.0133695802871092,0.00758119641708825,0.44964496449645
0.0133546689277279,0.00758108838846392,0.44974497449745
0.0133397304995711,0.00758095389228528,0.44984498449845
0.0133247661728319,0.00758083448192156,0.44994499449945
0.0133097760189195,0.00758073003989265,0.45004500450045
0.013294734959308,0.00758059862814015,0.45014501450145
0.0132796557117841,0.00758048318906129,0.45024502450245
0.0132645259110011,0.00758040363897251,0.45034503450345
0.0132493712090639,0.00758027598888371,0.45044504450445
0.0132342041072272,0.00758014336086753,0.450545054505451
0.0132190121503069,0.00757996307282536,0.450645064506451
0.013203787229879,0.00757978038911251,0.450745074507451
0.0131885375165628,0.00757961323809926,0.450845084508451
0.0131732896414633,0.0075794318028995,0.450945094509451
0.0131580170748306,0.0075792031246125,0.451045104510451
0.0131427323409549,0.00757897034143593,0.451145114511451
0.013127422809584,0.00757875352171903,0.451245124512451
0.0131120885360023,0.00757855254107115,0.451345134513451
0.0130967422034436,0.00757834724591242,0.451445144514451
0.0130813837888724,0.00757813768000998,0.451545154515452
0.013065988849537,0.00757792344024609,0.451645164516452
0.0130505693292381,0.0075777250418548,0.451745174517452
0.0130351254306861,0.00757747956392701,0.451845184518452
0.0130196570640435,0.00757725019918823,0.451945194519452
0.0130041642799879,0.00757703682785506,0.452045204520452
0.0129886472881405,0.00757677650598293,0.452145214521452
0.0129731059848423,0.00757653244933283,0.452245224522452
0.0129575405866254,0.00757624170704982,0.452345234523452
0.0129419511418636,0.00757590467073373,0.452445244524452
0.0129263377081453,0.00757552173428833,0.452545254525453
0.0129107003384518,0.00757509328470658,0.452645264526453
0.0128950389222134,0.00757468253083857,0.452745274527453
0.012879353510108,0.00757428933447261,0.452845284528453
0.0128636443140601,0.0075738507263255,0.452945294529453
0.0128479239366799,0.00757340992061136,0.453045304530453
0.0128321923434145,0.00757296694266872,0.453145314531453
0.0128164369408678,0.00757247899522264,0.453245324532453
0.0128006576138634,0.00757200928712342,0.453345334533453
0.0127848544015615,0.0075715576778557,0.453445344534453
0.0127690273477287,0.00757112403151125,0.453545354535454
0.012753176498436,0.00757070821218178,0.453645364536454
0.0127373146474863,0.00757029008471582,0.453745374537454
0.012721428998773,0.00756988967369539,0.453845384538454
0.0127055195960632,0.00756950684781945,0.453945394539454
0.0126895864762133,0.00756914147578667,0.454045404540454
0.0126736424583653,0.00756877342705266,0.454145414541454
0.0126576875010555,0.0075684027361702,0.454245424542454
0.0126417087805351,0.00756804942772163,0.454345434543454
0.0126257063336605,0.00756771337270919,0.454445444544454
0.0126096801995919,0.00756739443983175,0.454545454545455
0.0125936432205061,0.00756707251466943,0.454645464546455
0.0125775825450122,0.00756676761950094,0.454745474547455
0.0125615110245011,0.00756645963760292,0.454845484548455
0.0125454157983678,0.00756616859816456,0.454945494549455
0.0125293097272173,0.00756587438446246,0.455045504550455
0.0125131927672828,0.00756557704256728,0.455145514551455
0.0124970648747972,0.00756527660472851,0.455245524552455
0.0124809131707267,0.00756499309092111,0.455345534553455
0.0124647376942316,0.007564726374451,0.455445544554455
0.0124485384798647,0.00756447633092763,0.455545554555456
0.0124323157925319,0.00756417998646081,0.455645564556456
0.0124160694433437,0.00756390058675713,0.455745574557456
0.0123997994645496,0.00756363801203319,0.455845584558456
0.0123835061325731,0.00756332928379154,0.455945594559456
0.0123671892424003,0.00756303765234614,0.456045604560456
0.0123508488308872,0.00756276299100273,0.456145614561456
0.0123344849279802,0.00756250517537074,0.456245624562456
0.0123180978170131,0.00756220123386348,0.456345634563456
0.0123016875394495,0.00756185156729509,0.456445644564456
0.0122852667762195,0.00756149946359237,0.456545654565457
0.0122688228302683,0.00756110207480275,0.456645664566457
0.0122523683940437,0.00756070267963887,0.456745674567457
0.0122358904963708,0.00756032124970176,0.456845684568457
0.012219389169499,0.00755995765829736,0.456945694569457
0.0122028644433743,0.00755961177412444,0.457045704570457
0.0121863166174555,0.00755922065093505,0.457145714571457
0.0121697454567825,0.00755884749988309,0.457245724572457
0.0121531509889977,0.00755849218966733,0.457345734573457
0.0121365332394401,0.00755815459359371,0.457445744574457
0.0121198922403588,0.00755783458496797,0.457545754575458
0.0121032280170929,0.00755753203709605,0.457645764576458
0.0120865405972846,0.00755724682789097,0.457745774577458
0.0120698300062729,0.00755697883296195,0.457845784578458
0.0120530965734621,0.00755666511757888,0.457945794579458
0.0120363400270363,0.00755636889059207,0.458045804580458
0.0120195603923338,0.00755609002991433,0.458145814581458
0.0120027576946938,0.00755582840885151,0.458245824582458
0.0119859319594549,0.00755558390762031,0.458345834583458
0.0119690832096525,0.00755535640874041,0.458445844584458
0.0119522114729289,0.00755514578782145,0.458545854585459
0.0119353167700159,0.00755495193199037,0.458645864586459
0.0119183991239489,0.0075547747191602,0.458745874587459
0.01190145856237,0.00755461403876139,0.458845884588459
0.0118844951037077,0.00755446977101053,0.458945894589459
0.0118675087733006,0.00755434180764166,0.459045904590459
0.0118504995941841,0.00755423003117476,0.459145914591459
0.01183346758709,0.00755413433104049,0.459245924592459
0.0118164127750536,0.00755405459897287,0.459345934593459
0.0117993351788066,0.00755399072209907,0.459445944594459
0.0117822348213843,0.00755394259445661,0.45954595459546
0.011765111721215,0.00755391010777962,0.45964596459646
0.0117479659013339,0.00755389315610582,0.45974597459746
0.0117307973801694,0.00755389163347283,0.45984598459846
0.011713606178453,0.00755390543622176,0.45994599459946
0.0116963923146132,0.00755393445839032,0.46004600460046
0.0116791558093816,0.00755397860092671,0.46014601460146
0.0116618966811865,0.00755403776017201,0.46024602460246
0.0116446149461526,0.00755411183477114,0.46034603460346
0.0116273106273153,0.00755420073027913,0.46044604460446
0.011609983736192,0.0075543043430374,0.460546054605461
0.0115926342935146,0.00755442257629751,0.460646064606461
0.0115752623177115,0.00755455533561491,0.460746074607461
0.0115578678226037,0.00755470252424118,0.460846084608461
0.0115404508243158,0.00755486404773186,0.460946094609461
0.0115230113412762,0.00755503981394549,0.461046104610461
0.0115055493896096,0.00755522972383046,0.461146114611461
0.0114880649808336,0.00755543369215616,0.461246124612461
0.0114705581356801,0.00755565162447784,0.461346134613461
0.0114530288633629,0.00755588343326142,0.461446144614461
0.0114354771846141,0.00755612902406214,0.461546154615462
0.0114179031086476,0.00755638831395301,0.461646164616462
0.0114003066538919,0.00755666121309633,0.461746174617462
0.0113826878318643,0.00755694763395802,0.461846184618462
0.0113650466540828,0.00755724749130738,0.461946194619462
0.0113473831366717,0.00755756069991402,0.462046204620462
0.0113296972934525,0.00755788717685061,0.462146214621462
0.0113119891336393,0.00755822683919024,0.462246224622462
0.0112942586710531,0.00755857960170241,0.462346234623462
0.0112765059172117,0.00755894538606687,0.462446244624462
0.0112587308859362,0.00755932410705324,0.462546254625463
0.0112409335864407,0.00755971569094853,0.462646264626463
0.0112231140325465,0.00756012005252204,0.462746274627463
0.0112052722334676,0.00756053711575743,0.462846284628463
0.0111874081984181,0.00756096680463823,0.462946294629463
0.0111695219435228,0.00756140903854072,0.463046304630463
0.0111516134733888,0.00756186374375213,0.463146314631463
0.0111336828018371,0.0075623308465595,0.463246324632463
0.0111157299357784,0.00756281026864277,0.463346334633463
0.0110977548890339,0.00756330194089605,0.463446344634463
0.0110797576662107,0.0075638057849994,0.463546354635464
0.0110617382811297,0.00756432173184683,0.463646364636464
0.0110436967383983,0.00756484971002906,0.463746374637464
0.0110256330495339,0.00756538964813659,0.463846384638464
0.0110075472191438,0.00756594147706354,0.463946394639464
0.0109894392564419,0.00756650512540053,0.464046404640464
0.0109713091706424,0.00756708052634514,0.464146414641464
0.0109531569663524,0.00756766761309507,0.464246424642464
0.0109349826504825,0.00756826631654442,0.464346434643464
0.0109167862299431,0.00756887656989077,0.464446444644464
0.010898567711645,0.00756949830863542,0.464546454645465
0.0108803271024987,0.00757013146827953,0.464646464646465
0.0108620644048078,0.00757077598432409,0.464746474647465
0.0108437796254827,0.00757143179457405,0.464846484648465
0.0108254727737378,0.00757209883222681,0.464946494649465
0.0108071438495728,0.00757277703739082,0.465046504650465
0.0107887928598986,0.00757346634787065,0.465146514651465
0.010770419809322,0.00757416670147105,0.465246524652465
0.0107520247047538,0.00757487804290735,0.465346534653465
0.0107336075438902,0.00757560030537704,0.465446544654465
0.010715168333642,0.00757633343589913,0.465546554655466
0.0106967070763127,0.00757707737458178,0.465646564656466
0.0106782237742058,0.00757783206153323,0.465746574657466
0.0106597184273213,0.00757859744377219,0.465846584658466
0.0106411910379628,0.00757937346140711,0.465946594659466
0.0106226416107372,0.00758016005915302,0.466046604660466
0.0106040701456446,0.00758095718402902,0.466146614661466
0.0105854766449886,0.00758176477844666,0.466246624662466
0.0105668611064655,0.00758258279172833,0.466346634663466
0.0105482235346826,0.00758341116858935,0.466446644664466
0.0105295639296396,0.00758424985604863,0.466546654665467
0.0105108822913367,0.00758509880573186,0.466646664666467
0.0104921786220774,0.00758595796005098,0.466746674667467
0.0104734529195582,0.00758682727523883,0.466846684668467
0.010454705183779,0.00758770669370716,0.466946694669467
0.0104359354147398,0.00758859617168892,0.467046704670467
0.0104171436147442,0.00758949565620303,0.467146714671467
0.0103983297814887,0.00759040510117885,0.467246724672467
0.0103794939149732,0.00759132445593868,0.467346734673467
0.0103606360128943,0.00759225367441188,0.467446744674467
0.0103417560752519,0.00759319271052794,0.467546754675468
0.0103228541020461,0.00759414151591282,0.467646764676468
0.0103039300932767,0.00759510004449581,0.467746774677468
0.0102849840420332,0.00759606825481334,0.467846784678468
0.0102660159529228,0.00759704609618791,0.467946794679468
0.0102470258190347,0.00759803352945944,0.468046804680468
0.0102280136426727,0.00759903050625384,0.468146814681468
0.010208979421533,0.00760003698741101,0.468246824682468
0.0101899231510087,0.00760105292916392,0.468346834683468
0.0101708448287961,0.00760207828544213,0.468446844684468
0.0101517444548954,0.00760311301938897,0.468546854685469
0.010132622027003,0.00760415708723749,0.468646864686469
0.0101134775382083,0.00760521044982762,0.468746874687469
0.0100943109908148,0.00760627306339241,0.468846884688469
0.0100751223779119,0.00760734489337877,0.468946894689469
0.0100559116971962,0.00760842589601975,0.469046904690469
0.010036678946364,0.00760951603445887,0.469146914691469
0.0100174241231119,0.00761061526953605,0.469246924692469
0.00999814722052926,0.00761172356209143,0.469346934693469
0.0099788482363126,0.00761284087296484,0.469446944694469
0.00995952716585469,0.00761396716990696,0.46954695469547
0.00994018400454874,0.00761510240915076,0.46964696469647
0.00992081875009099,0.00761624655614312,0.46974697469747
0.00990143139326737,0.00761739957172429,0.46984698469847
0.00988202193177451,0.00761856142364465,0.46994699469947
0.00986259036100513,0.00761973207274433,0.47004700470047
0.00984313667404877,0.00762091148216684,0.47014701470147
0.00982366086629836,0.00762209961735919,0.47024702470247
0.00980416292853966,0.00762329644146489,0.47034703470347
0.00978464285846937,0.00762450192223454,0.47044704470447
0.00976510064687315,0.00762571602050826,0.470547054705471
0.00974553628914412,0.00762693870633992,0.470647064706471
0.00972594977606805,0.00762816994056976,0.470747074707471
0.00970634110303785,0.00762940969325175,0.470847084708471
0.00968671026083959,0.0076306579298331,0.470947094709471
0.0096670572425624,0.00763191461345711,0.471047104710471
0.00964738204129592,0.00763317971417807,0.471147114711471
0.0096276846501295,0.00763445319744297,0.471247124712471
0.00960796505754549,0.00763573503100251,0.471347134713471
0.00958822325893684,0.00763702518030358,0.471447144714471
0.00956845924278579,0.00763832361770385,0.471547154715472
0.00954867300218191,0.00763963030865043,0.471647164716472
0.00952886452791093,0.00764094521859041,0.471747174717472
0.00950903381075891,0.00764226832218493,0.471847184718472
0.00948918084151162,0.00764359958257753,0.471947194719472
0.00946930561095489,0.00764493897442924,0.472047204720472
0.00944940810987479,0.00764628646088389,0.472147214721472
0.00942948832905697,0.00764764201660241,0.472247224722472
0.0094095462546804,0.00764900560703191,0.472347234723472
0.00938958187983454,0.00765037720683355,0.472447244724472
0.00936959519530513,0.007651756783758,0.472547254725473
0.00934958618727106,0.00765314430785935,0.472647264726473
0.00932955484651817,0.00765453975149515,0.472747274727473
0.00930950116152884,0.00765594308702317,0.472847284728473
0.00928942512308902,0.0076573542821939,0.472947294729473
0.00926932671737739,0.00765877331166858,0.473047304730473
0.00924920593518001,0.00766020014550139,0.473147314731473
0.00922906276267555,0.00766163475604979,0.473247324732473
0.00920889718834639,0.00766307711567154,0.473347334733473
0.00918870920067499,0.00766452719672431,0.473447344734473
0.0091684987904471,0.00766598497386915,0.473547354735474
0.00914826593923453,0.00766745041946391,0.473647364736474
0.00912801064012673,0.00766892350586605,0.473747374737474
0.00910773287699898,0.00767040420543324,0.473847384738474
0.00908743263602998,0.00767189249513032,0.473947394739474
0.00906710990800586,0.00767338834731484,0.474047404740474
0.00904676467910522,0.00767489173434437,0.474147414741474
0.00902639693320344,0.00767640263318374,0.474247424742474
0.00900600665647931,0.0076779210184941,0.474347434743474
0.00898559383971879,0.00767944686263301,0.474447444744474
0.00896515846449347,0.0076809801448689,0.474547454745475
0.00894470051928593,0.00768252083755912,0.474647464746475
0.00892421999027485,0.00768406891536512,0.474747474747475
0.00890371686133563,0.00768562435755503,0.474847484748475
0.00888319111634345,0.0076871871364864,0.474947494749475
0.00886264274608417,0.00768875723142766,0.475047504750475
0.00884207173212969,0.00769033461703986,0.475147514751475
0.00882147805835523,0.00769191927028762,0.475247524752475
0.00880086171324313,0.0076935111681359,0.475347534753475
0.00878022267836521,0.00769511028985269,0.475447544754475
0.00875956093990015,0.00769671660779578,0.475547554755476
0.00873887648402693,0.00769833010353676,0.475647564756476
0.00871816929001377,0.00769995075404058,0.475747574757476
0.00869743934864642,0.00770157853627176,0.475847584758476
0.00867668663688973,0.00770321343180221,0.475947594759476
0.00865591114552954,0.0077048554129894,0.476047604760476
0.00863511285153049,0.00770650446370882,0.476147614761476
0.00861429174337504,0.00770816055862142,0.476247624762476
0.0085934478049384,0.0077098236792992,0.476347634763476
0.00857258101548878,0.00771149380501019,0.476447644764476
0.00855169136120516,0.00771317091502271,0.476547654765477
0.00853077882365915,0.00771485498860508,0.476647664766477
0.00850984338672604,0.00771654600502532,0.476747674767477
0.00848888503197765,0.00771824394355195,0.476847684768477
0.00846790374328937,0.00771994878575648,0.476947694769477
0.0084468995022327,0.00772166051321083,0.477047704770477
0.00842587229268324,0.00772337910287961,0.477147714771477
0.0084048220962125,0.00772510454094162,0.477247724772477
0.00838374889208889,0.0077268368020582,0.477347734773477
0.00836265266649121,0.00772857587240803,0.477447744774477
0.00834153340099105,0.00773032173125934,0.477547754775478
0.00832039107255335,0.00773207436018403,0.477647764776478
0.00829922566966029,0.00773383374075371,0.477747774777478
0.0082780371669732,0.00773559985454019,0.477847784778478
0.00825682555067067,0.00773737268541876,0.477947794779478
0.00823559080002122,0.00773915221265774,0.478047804780478
0.00821433289659635,0.00774093842243582,0.478147814781478
0.00819305182196809,0.0077427312963249,0.478247824782478
0.00817174755540444,0.00774453081589659,0.478347834783478
0.00815042007847721,0.00774633696502628,0.478447844784478
0.00812906937045473,0.00774814972528579,0.478547854785479
0.00810769541521229,0.00774996908285379,0.478647864786479
0.00808629819201802,0.00775179501930219,0.478747874787479
0.00806487767783674,0.00775362752080978,0.478847884788479
0.00804343385654355,0.00775546656894815,0.478947894789479
0.00802196670740697,0.00775731214759281,0.479047904790479
0.00800047620969503,0.00775916424061904,0.479147914791479
0.00797896234497952,0.00776102283650902,0.479247924792479
0.0079574250902252,0.00776288791683476,0.479347934793479
0.00793586442470017,0.00776475946547134,0.479447944794479
0.00791428033227993,0.00776663746859765,0.47954795479548
0.00789267278762554,0.00776852191239248,0.47964796479648
0.00787104177230879,0.00777041278303479,0.47974797479748
0.00784938726329432,0.0077723100620962,0.47984798479848
0.00782770924445753,0.00777421373805908,0.47994799479948
0.00780600768815598,0.0077761237971024,0.48004800480048
0.00778428257826507,0.00777804022310127,0.48014801480148
0.00776253389174932,0.00777996300453804,0.48024802480248
0.00774076160787716,0.00778189212528822,0.48034803480348
0.00771896570361312,0.00778382757383387,0.48044804480448
0.00769714616052912,0.00778576933865755,0.480548054805481
0.0076753029532862,0.00778771740133098,0.480648064806481
0.00765343606115278,0.00778967175264001,0.480748074807481
0.00763154546109329,0.00779163237876352,0.480848084808481
0.00760963113467975,0.00779359926818378,0.480948094809481
0.00758769305887679,0.00779557240707967,0.481048104810481
0.00756573120834546,0.00779755178162997,0.481148114811481
0.00754374556465766,0.00779953738262063,0.481248124812481
0.00752173610477813,0.00780152919623033,0.481348134813481
0.00749970280336792,0.00780352721094165,0.481448144814481
0.00747764563969525,0.00780553141754023,0.481548154815482
0.00745556459302854,0.00780754179990157,0.481648164816482
0.00743345963802874,0.00780955834881143,0.481748174817482
0.00741133075166078,0.00781158105275217,0.481848184818482
0.00738917791319269,0.00781360990020615,0.481948194819482
0.00736700109728571,0.00781564488195934,0.482048204820482
0.00734480028320817,0.0078176859864939,0.482148214821482
0.00732257544562111,0.0078197332022924,0.482248224822482
0.00730032656379285,0.0078217865178371,0.482348234823482
0.00727805361238455,0.00782384592621735,0.482448244824482
0.00725575656836093,0.00782591141361202,0.482548254825483
0.00723343540868664,0.00782798297080707,0.482648264826483
0.0072110901103264,0.00783006059089185,0.482748274827483
0.00718872064563779,0.00783214426004512,0.482848284828483
0.0071663269961928,0.00783423397135634,0.482948294829483
0.00714390913204531,0.00783632971330787,0.483048304830483
0.00712146703476723,0.00783843147898914,0.483148314831483
0.00709900067901961,0.00784053925688244,0.483248324832483
0.0070765100394637,0.0078426530377737,0.483348334833483
0.00705399509076074,0.00784477281475238,0.483448344834483
0.00703145581217886,0.00784689857860422,0.483548354835484
0.00700889217607572,0.00784903032011528,0.483648364836484
0.00698630415941604,0.0078511680323748,0.483748374837484
0.00696369173686099,0.00785331170386525,0.483848384838484
0.00694105488307181,0.00785546132767606,0.483948394839484
0.00691839357501313,0.00785761689689648,0.484048404840484
0.00689570778964959,0.00785977840231257,0.484148414841484
0.00687299749703547,0.00786194583701366,0.484248424842484
0.00685026267643898,0.00786411919408909,0.484348434843484
0.00682750330252117,0.00786629846432491,0.484448444844484
0.00680471934763971,0.00786848363850689,0.484548454845485
0.00678191078875943,0.00787067471433153,0.484648464846485
0.00675907759823779,0.0078728716825847,0.484748474847485
0.00673621975534321,0.00787507453405233,0.484848484848485
0.00671333723012968,0.00787728326412726,0.484948494849485
0.00669042999956201,0.00787949786359544,0.485048504850485
0.00666749803830127,0.00788171833015329,0.485148514851485
0.00664454131870521,0.00788394465458676,0.485248524852485
0.00662155981543488,0.0078861768299853,0.485348534853485
0.00659855350545502,0.00788841485174171,0.485448544854485
0.00657552236112339,0.00789065871294556,0.485548554855486
0.00655246635710103,0.00789290840668608,0.485648564856486
0.00652938546574562,0.00789516392835639,0.485748574857486
0.00650627966171838,0.00789742527104574,0.485848584858486
0.00648314891968049,0.00789969243245073,0.485948594859486
0.00645999321198949,0.00790196540335713,0.486048604860486
0.00643681251561022,0.00790424417915806,0.486148614861486
0.00641360679829317,0.00790652875754984,0.486248624862486
0.00639037603930666,0.00790881912931831,0.486348634863486
0.00636712021100825,0.00791111529216009,0.486448644864486
0.00634383928345203,0.00791341724146801,0.486548654865487
0.00632053323360292,0.00791572497033152,0.486648664866487
0.00629720203381828,0.00791803847414362,0.486748674867487
0.00627384565645588,0.00792035775060065,0.486848684868487
0.00625046407617696,0.00792268279509562,0.486948694869487
0.00622705726533909,0.00792501360071797,0.487048704870487
0.00620362519629993,0.00792735016746762,0.487148714871487
0.00618016784141714,0.00792969248843409,0.487248724872487
0.00615668517535186,0.00793204055901031,0.487348734873487
0.00613317717276526,0.00793439437919619,0.487448744874487
0.00610964380140801,0.00793675393977758,0.487548754875488
0.00608608503824475,0.00793911924305816,0.487648764876488
0.00606250085332955,0.00794149028212727,0.487748774877488
0.00603889121902019,0.00794386705237785,0.487848784878488
0.00601525611228128,0.00794624955380989,0.487948794879488
0.00599159550086343,0.0079486377841199,0.488048804880488
0.00596790935712419,0.00795103173639713,0.488148814881488
0.00594419765802849,0.00795343141064188,0.488248824882488
0.00592046037132663,0.00795583680224686,0.488348834883488
0.00589669747168006,0.00795824790890851,0.488448844884488
0.00587290892914275,0.00796066472832352,0.488548854885489
0.00584909471837584,0.00796308725818821,0.488648864886489
0.00582525480943352,0.00796551549850259,0.488748874887489
0.00580138917697693,0.007967949442356,0.488848884888489
0.00577749778875675,0.00797038908974862,0.488948894889489
0.00575358061943405,0.00797283444068037,0.489048904890489
0.00572963764136648,0.00797528549054407,0.489148914891489
0.00570566882230463,0.00797774223933992,0.489248924892489
0.00568167413921333,0.00798020468476424,0.489348934893489
0.00565765356214645,0.00798267282451363,0.489448944894489
0.00563360706115839,0.00798514665628441,0.48954895489549
0.005609534606303,0.00798762618238027,0.48964896489649
0.00558543617454513,0.00799011139819393,0.48974897489749
0.00556131173133187,0.00799260230142212,0.48984898489849
0.00553716125132438,0.0079950988943682,0.48994899489949
0.00551298470457663,0.00799760117703229,0.49004900490049
0.00548878206114289,0.00800010914480711,0.49014901490149
0.00546455329568432,0.00800262279769297,0.49024902490249
0.0054402983759514,0.00800514213568955,0.49034903490349
0.0054160172719984,0.00800766715879717,0.49044904490449
0.00539170995848638,0.00801019786701552,0.490549054905491
0.00536737640316593,0.00801273425804131,0.490649064906491
0.00534301657609132,0.00801527633417793,0.490749074907491
0.00531863044961991,0.0080178240931219,0.490849084908491
0.00529421799380607,0.0080203775371768,0.490949094909491
0.00526977918100737,0.00802293666403904,0.491049104910491
0.00524531397667082,0.00802550147370863,0.491149114911491
0.00522082235545765,0.00802807196848905,0.491249124912491
0.00519630428742195,0.0080306481483804,0.491349134913491
0.00517175973801081,0.008033230011079,0.491449144914491
0.00514718868418887,0.00803581756119211,0.491549154915492
0.00512259109140324,0.00803841079871954,0.491649164916492
0.00509796693201157,0.00804100972135791,0.491749174917492
0.00507331617376436,0.00804361433371427,0.491849184918492
0.00504863878671588,0.00804622463348496,0.491949194919492
0.00502393474322358,0.00804884062297365,0.492049204920492
0.00499920400873468,0.00805146230448373,0.492149214921492
0.00497444655791032,0.0080540896780153,0.492249224922492
0.00494966235619761,0.00805672274587185,0.492349234923492
0.004924851375954,0.00805936150805348,0.492449244924492
0.00490001358493018,0.00806200596686357,0.492549254925493
0.00487514895318044,0.00806465612460571,0.492649264926493
0.00485025745075863,0.0080673119812799,0.492749274927493
0.00482533904541546,0.00806997353918972,0.492849284928493
0.004800393707205,0.00807264080294216,0.492949294929493
0.00477542140848501,0.00807531377023362,0.493049304930493
0.00475042211239891,0.00807799244567138,0.493149314931493
0.00472539579360784,0.00808067683155882,0.493249324932493
0.00470034241986249,0.00808336692789595,0.493349334933493
0.00467526195660987,0.00808606273698634,0.493449344934493
0.00465015437851122,0.00808876426574046,0.493549354935494
0.00462501965101355,0.00809147151185493,0.493649364936494
0.00459985774417082,0.00809418447993681,0.493749374937494
0.00457466862803743,0.008096903169986,0.493849384938494
0.00454945226806026,0.00809962758891307,0.493949394939494
0.00452420863659698,0.00810235773671812,0.494049404940494
0.00449893770139818,0.00810509361800821,0.494149414941494
0.00447363943021445,0.00810783523278326,0.494249424942494
0.00444831379540355,0.00811058258795391,0.494349434943494
0.00442296076010879,0.00811333568352007,0.494449444944494
0.00439758029899142,0.00811609452178542,0.494549454945495
0.00437217237749865,0.00811885910966043,0.494649464946495
0.00434673696338087,0.00812162944944877,0.494749474947495
0.00432127402899583,0.00812440554115026,0.494849484948495
0.00429578353979054,0.00812718739167555,0.494949494949495
0.00427026546581917,0.00812997500563181,0.495049504950495
0.00424471977483231,0.00813276838301894,0.495149514951495
0.00421914643688395,0.00813556752844392,0.495249524952495
0.00419354541742127,0.00813837244651402,0.495349534953495
0.00416791668880194,0.00814118314183611,0.495449544954495
0.00414226021877645,0.00814399961671378,0.495549554955496
0.00411657597279191,0.0081468218757541,0.495649564956496
0.00409086392320586,0.00814964992356414,0.495749574957496
0.00406512403546553,0.0081524837624474,0.495849584958496
0.00403935628192856,0.00815532339701104,0.495949594959496
0.00401356062573828,0.00815816883416543,0.496049604960496
0.00398773703694895,0.00816102007391085,0.496149614961496
0.00396188548561476,0.00816387712546117,0.496249624962496
0.00393600593948609,0.00816673998881648,0.496349634963496
0.00391009836631363,0.00816960867319092,0.496449644964496
0.00388416273154459,0.00817248317628102,0.496549654965497
0.00385819900983981,0.00817536350960429,0.496649664966497
0.0038322071643431,0.00817824967546444,0.496749674967497
0.00380618716280496,0.00818114167846832,0.496849684968497
0.00378013897758306,0.00818403952091954,0.496949694969497
0.00375406257412438,0.00818694321203223,0.497049704970497
0.00372795792017962,0.00818985275410998,0.497149714971497
0.00370182498349926,0.00819276815175976,0.497249724972497
0.00367566373413739,0.00819568941419572,0.497349734973497
0.0036494741398447,0.00819861654141786,0.497449744974497
0.00362325617067535,0.00820154954033685,0.497549754975498
0.00359700978977276,0.00820448841555954,0.497649764976498
0.00357073496949449,0.00820743317399671,0.497749774977498
0.00354443167528786,0.00821038382025542,0.497849784978498
0.00351809987951021,0.00821334036124613,0.497949794979498
0.00349173954530536,0.00821630279927244,0.498049804980498
0.00346535064503078,0.0082192711412449,0.498149814981498
0.00343893314413347,0.00822224539407417,0.498249824982498
0.0034124870126678,0.00822522556006373,0.498349834983498
0.00338601221838407,0.00822821164842774,0.498449844984498
0.00335950872903305,0.00823120366146958,0.498549854985499
0.00333297651236525,0.0082342016061001,0.498649864986499
0.00330641554073841,0.00823720549153326,0.498749874987499
0.00327982577729587,0.00824021531776896,0.498849884988499
0.00325320719439547,0.00824323109402154,0.498949894989499
0.00322655975748422,0.00824625282720146,0.499049904990499
0.00319988343891968,0.0082492805196123,0.499149914991499
0.00317317820414896,0.00825231417816453,0.499249924992499
0.00314644402322613,0.0082553538120725,0.499349934993499
0.00311968086159839,0.00825839942363948,0.499449944994499
0.00309288869392669,0.00826145102207973,0.4995499549955
0.00306606748335485,0.00826450860969673,0.4996499649965
0.00303921720224023,0.00826757219570473,0.4997499749975
0.00301233781833361,0.0082706417847106,0.4998499849985
0.00298542930168897,0.008273717383625,0.4999499949995
0.00295849161775342,0.00827679899935859,0.5000500050005
0.00293152473888472,0.00827988663651835,0.5001500150015
0.00290452863283325,0.00828298030201482,0.5002500250025
0.00287750326965328,0.00828608000275868,0.5003500350035
0.00285044861709532,0.008289185743357,0.5004500450045
0.00282336464751702,0.00829229753302391,0.500550055005501
0.00279625132636558,0.00829541537636641,0.500650065006501
0.00276910862369488,0.00829853927799144,0.500750075007501
0.00274193651186267,0.00830166924941696,0.500850085008501
0.00271473495861966,0.00830480529294625,0.500950095009501
0.00268750393401971,0.00830794741548986,0.501050105010501
0.00266024340581371,0.00831109562626214,0.501150115011501
0.00263295334866251,0.00831424992756648,0.501250125012501
0.00260563372570993,0.00831741033092052,0.501350135013501
0.00257828451161701,0.00832057683862783,0.501450145014501
0.00255090567643783,0.00832374945990247,0.501550155015502
0.00252349718792298,0.0083269281993516,0.501650165016502
0.00249605901843022,0.00833011306618917,0.501750175017502
0.00246859113801353,0.00833330406732595,0.501850185018502
0.00244109351442359,0.00833650120506542,0.501950195019502
0.00241356612232155,0.00833970449092521,0.502050205020502
0.00238600892715452,0.00834291392951229,0.502150215021502
0.00235842190588702,0.00834612952773743,0.502250225022502
0.00233080502396637,0.0083493512902075,0.502350235023502
0.00230315825605351,0.00835257922844032,0.502450245024502
0.00227548156989912,0.0083558133447393,0.502550255025503
0.00224777494016447,0.00835905364831856,0.502650265026503
0.00222003833459992,0.0083623001437853,0.502750275027503
0.00219227173017043,0.00836555284035344,0.502850285028503
0.00216447509232289,0.00836881174032658,0.502950295029503
0.00213664839802204,0.00837207685522245,0.503050305030503
0.00210879161501857,0.00837534818964803,0.503150315031503
0.002080904720277,0.00837862574821038,0.503250325032503
0.00205298767924445,0.00838190954012366,0.503350335033503
0.00202504047118924,0.00838519957229842,0.503450345034503
0.00199706306616553,0.00838849584703824,0.503550355035504
0.00196905543653069,0.00839179837586067,0.503650365036504
0.00194101755464269,0.00839510716106939,0.503750375037504
0.00191294939516247,0.00839842221187834,0.503850385038504
0.00188485093044779,0.00840174353519829,0.503950395039504
0.00185672213285622,0.00840507113333262,0.504050405040504
0.00182856297935259,0.00840840501549547,0.504150415041504
0.00180037344229445,0.00841174518859751,0.504250425042504
0.00177215349403949,0.00841509165724571,0.504350435043504
0.00174390311155232,0.00841844442835072,0.504450445044504
0.00171562226719071,0.00842180350882312,0.504550455045505
0.00168731093791929,0.00842516890326996,0.504650465046505
0.00165896909609573,0.00842854061860192,0.504750475047505
0.00163059671868476,0.00843191866172935,0.504850485048505
0.00160219378034744,0.00843530303495603,0.504950495049505
0.00157376025804868,0.00843869374979941,0.505050505050505
0.00154529612644945,0.00844209080856316,0.505150515051505
0.00151680136251458,0.00844549421815784,0.505250525052505
0.00148827594090521,0.00844890398549402,0.505350535053505
0.00145971984088956,0.00845232011287519,0.505450545054505
0.0014311330371288,0.00845574260951558,0.505550555055506
0.00140251550889113,0.00845917147771858,0.505650565056506
0.00137386723314139,0.00846260672669844,0.505750575057506
0.00134518818684422,0.00846604836106204,0.505850585058506
0.00131647834926773,0.00846949638541665,0.505950595059506
0.00128773769737677,0.00847295080436923,0.506050605060506
0.00125896621043955,0.00847641162483035,0.506150615061506
0.00123016387002779,0.00847987885140709,0.506250625062506
0.00120133065080272,0.00848335248870651,0.506350635063506
0.00117246653894313,0.00848683254133568,0.506450645064506
0.00114357150911027,0.00849031901620518,0.506550655065507
0.00111464554287575,0.00849381191792207,0.506650665066507
0.00108568862181138,0.00849731124878983,0.506750675067507
0.00105670072979254,0.00850081701802262,0.506850685068507
0.00102768184378387,0.00850432922562053,0.506950695069507
0.000998631947660678,0.00850784787849402,0.507050705070507
0.000969551025298345,0.00851137298125017,0.507150715071507
0.000940439058268382,0.00851490453849605,0.507250725072507
0.000911296030446384,0.00851844255253524,0.507350735073507
0.000882121923403958,0.00852198702797472,0.507450745074507
0.000852916723319885,0.00852553796942167,0.507550755075508
0.000823680414069561,0.00852909538148295,0.507650765076508
0.000794412981831765,0.00853265926646234,0.507750775077508
0.000765114410481791,0.00853622962896664,0.507850785078508
0.000735784688502009,0.00853980647129961,0.507950795079508
0.000706423799767611,0.00854338980037163,0.508050805080508
0.000677031730457578,0.00854697961387939,0.508150815081508
0.000647608469054279,0.00855057591873328,0.508250825082508
0.000618154006343367,0.00855417871493337,0.508350835083508
0.000588668326200336,0.00855778800939034,0.508450845084508
0.000559151421714526,0.00856140380210408,0.508550855085509
0.00052960327906472,0.00856502609537808,0.508650865086509
0.000500023891340456,0.00856865489151603,0.508750875087509
0.000470413244720517,0.00857229019512489,0.508850885088509
0.000440771336901214,0.00857593200620457,0.508950895089509
0.000411098154061531,0.00857958032475528,0.509050905090509
0.000381393689290905,0.00858323515768746,0.509150915091509
0.000351657935678679,0.00858689650039414,0.509250925092509
0.000321890884010706,0.0085905643597858,0.509350935093509
0.000292092527376427,0.00859423873355902,0.509450945094509
0.000262262858865182,0.00859791962632071,0.50955095509551
0.000232401873870098,0.00860160703576755,0.50965096509651
0.000202509565480415,0.00860530096420285,0.50975097509751
0.000172585931392746,0.0086090014116268,0.50985098509851
0.000142630962392847,0.0086127083780393,0.50995099509951
0.000112644660784303,0.00861642186574394,0.51005100510051
8.26270219600414e-05,0.00862014187474062,0.51015101510151
5.25780413129889e-05,0.00862386840272585,0.51025102510251
2.24977188431457e-05,0.00862760144739614,0.51035103510351
-7.61394314590185e-06,0.00863134101335847,0.51045104510451
-3.77569492613266e-05,0.00863508709600597,0.510551055105511
-6.79312948959556e-05,0.00863883969533843,0.510651065106511
-9.81369800497889e-05,0.00864259880905237,0.510751075107511
-0.00012837400241934,0.0086463644348443,0.510851085108511
-0.000158642359701122,0.00865013657271433,0.510951095109511
-0.000188942049591549,0.00865391521805517,0.511051105110511
-0.000219273072090621,0.00865770037086693,0.511151115111511
-0.000249635429501924,0.00866149202654254,0.511251125112511
-0.000280029119521771,0.00866529018508199,0.511351135113511
-0.00031045413754329,0.00866909484187832,0.511451145114511
-0.000340910483566481,0.00867290599462793,0.511551155115512
-0.000371398155287657,0.00867672363872366,0.511651165116512
-0.000401917143492772,0.00868054777186211,0.511751175117512
-0.000432467445878339,0.00868437838713273,0.511851185118512
-0.0004630490555337,0.00868821548453532,0.511951195119512
-0.000493661965548294,0.00869205905485603,0.512051205120512
-0.000524306171315048,0.00869590909579107,0.512151215121512
-0.000554981659012944,0.00869976560273358,0.512251225122512
-0.000585688419427634,0.00870362856877278,0.512351235123512
-0.000616426447952147,0.00870749798699833,0.512451245124512
-0.00064719572615829,0.00871137385280295,0.512551255125513
-0.000677996247135403,0.00871525615927608,0.512651265126513
-0.000708827994758781,0.00871914489950726,0.512751275127513
-0.000739690955207305,0.00872304006658583,0.512851285128513
-0.000770585114659855,0.00872694165129764,0.512951295129513
-0.000801510456991526,0.00873084964903573,0.513051305130513
-0.000832466966077812,0.00873476404828235,0.513151315131513
-0.000863454621186835,0.00873868484212686,0.513251325132513
-0.000894473406193889,0.00874261202135529,0.513351335133513
-0.000925523300367295,0.00874654557675342,0.513451345134513
-0.000956604282975174,0.00875048549910729,0.513551355135514
-0.000987716333285849,0.00875443177920255,0.513651365136514
-0.00101885942596037,0.00875838440552167,0.513751375137514
-0.00105003353796366,0.00876234336654702,0.513851385138514
-0.00108123864395668,0.00876630865306446,0.513951395139514
-0.00111247472090427,0.00877028025355625,0.514051405140514
-0.0011437417365569,0.00877425815420137,0.514151415141514
-0.00117503966787942,0.00877824234578568,0.514251425142514
-0.00120636848492579,0.00878223281448795,0.514351435143514
-0.00123772815544672,0.00878622954648698,0.514451445144514
-0.00126911864719278,0.0087902325325687,0.514551455145515
-0.00130053993252154,0.00879424175430483,0.514651465146515
-0.00133199197457652,0.00879825720017774,0.514751475147515
-0.0013634747411085,0.00880227885406272,0.514851485148515
-0.00139498819295721,0.00880630670444214,0.514951495149515
-0.00142653229787345,0.00881034073519129,0.515051505150515
-0.00145810701669703,0.00881438092788199,0.515151515151515
-0.0014897123102682,0.00881842727099649,0.515251525152515
-0.00152134813942667,0.00882247974610661,0.515351535153515
-0.00155301446270909,0.00882653833708764,0.515451545154515
-0.00158471123865191,0.00883060302781477,0.515551555155516
-0.00161643842348808,0.00883467379985992,0.515651565156516
-0.00164819597345045,0.00883875063479479,0.515751575157516
-0.00167998384246851,0.00884283351649467,0.515851585158516
-0.0017118019844716,0.00884692242422789,0.515951595159516
-0.00174365035338921,0.00885101734186954,0.516051605160516
-0.00177552889854364,0.00885511824638445,0.516151615161516
-0.00180743757156075,0.00885922512164792,0.516251625162516
-0.00183937631945948,0.00886333794692818,0.516351635163516
-0.001871345091562,0.00886745670149344,0.516451645164516
-0.00190334383719082,0.00887158136461192,0.516551655165517
-0.00193537249645409,0.00887571191324836,0.516651665166517
-0.00196743101867421,0.00887984832897447,0.516751675167517
-0.00199951934395932,0.00888399058645149,0.516851685168517
-0.00203163741932823,0.00888813866494764,0.516951695169517
-0.00206378518028233,0.00889229254142767,0.517051705170517
-0.00209596256923315,0.00889645219285621,0.517151715171517
-0.00212816952628904,0.00890061759389439,0.517251725172517
-0.00216040598695108,0.00890478872381056,0.517351735173517
-0.00219267188902412,0.00890896555496225,0.517451745174517
-0.00222496716570568,0.00891314806431433,0.517551755175518
-0.00225729175480049,0.00891733622652782,0.517651765176518
-0.00228964558720268,0.00892153001626397,0.517751775177518
-0.00232202859610993,0.00892572940588036,0.517851785178518
-0.00235444071471974,0.00892993437003823,0.517951795179518
-0.00238688187622989,0.00893414488109524,0.518051805180518
-0.00241935201153448,0.00893836091371254,0.518151815181518
-0.00245185104461707,0.00894258244024768,0.518251825182518
-0.00248437891097873,0.00894680943305844,0.518351835183518
-0.00251693552999593,0.00895104186219889,0.518451845184518
-0.00254952083486637,0.0089552796977232,0.518551855185519
-0.00258213474266302,0.00895952291429241,0.518651865186519
-0.00261477718197641,0.00896377148196072,0.518751875187519
-0.00264744807218291,0.00896802536617521,0.518851885188519
-0.00268014733726626,0.00897228454159704,0.518951895189519
-0.00271287489199577,0.00897654897367331,0.519051905190519
-0.00274563065805138,0.00898081863476147,0.519151915191519
-0.00277841455250609,0.00898509349030885,0.519251925192519
-0.00281122649243278,0.00898937350806581,0.519351935193519
-0.00284406638799387,0.00899365865578305,0.519451945194519
-0.00287693415856575,0.00899794890351474,0.51955195519552
-0.00290982971200734,0.00900224421210073,0.51965196519652
-0.00294275296308795,0.00900654455389875,0.51975197519752
-0.00297570381966651,0.00901084988974886,0.51985198519852
-0.003008629910999,0.00901515529931183,0.51995199519952
-0.00304153146743856,0.00901946076876655,0.52005200520052
-0.00307440870782032,0.00902376627968493,0.52015201520152
-0.00310726185789035,0.00902807181594206,0.52025202520252
-0.00314009112957321,0.00903237735680616,0.52035203520352
-0.00317289673479377,0.00903668288845622,0.52045204520452
-0.00320567888778017,0.00904098838555337,0.520552055205521
-0.00323843778893944,0.00904529383197283,0.520652065206521
-0.00327117364098229,0.0090495992069829,0.520752075207521
-0.00330388664661923,0.00905390448985182,0.520852085208521
-0.00333657699473976,0.0090582096575442,0.520952095209521
-0.00336924488114384,0.00906251468932828,0.521052105210521
-0.00340189049241737,0.009066819562169,0.521152115211521
-0.00343451401053918,0.00907112425072719,0.521252125212521
-0.00346711564743405,0.00907542873887835,0.521352135213521
-0.00349969559890181,0.00907973300128373,0.521452145214521
-0.00353225406765329,0.00908403701951485,0.521552155215522
-0.00356479124488126,0.00908834076823304,0.521652165216522
-0.0035973073240824,0.00909264422440304,0.521752175217522
-0.0036298024918423,0.00909694736498939,0.521852185218522
-0.00366227693244361,0.00910125016926051,0.521952195219522
-0.00369473083016852,0.00910555260727047,0.522052205220522
-0.00372716437621014,0.00910985466059088,0.522152215221522
-0.00375957775024359,0.00911415629927612,0.522252225222522
-0.00379197113424773,0.0091184575025942,0.522352235223522
-0.003824344707898,0.0091227582429028,0.522452245224522
-0.00385669863935201,0.00912705849486315,0.522552255225523
-0.00388903310367784,0.00913135823083292,0.522652265226523
-0.00392134826672981,0.00913565742316978,0.522752275227523
-0.00395364429205848,0.00913995604423127,0.522852285228523
-0.00398592133630383,0.00914425406867856,0.522952295229523
-0.00401817956301649,0.00914855146195874,0.523052305230523
-0.00405041911962221,0.00915284819873307,0.523152315231523
-0.00408264016045769,0.00915714424675212,0.523252325232523
-0.00411484283294865,0.00916143957606988,0.523352335233523
-0.00414702727761038,0.00916573415674052,0.523452345234523
-0.00417919363956532,0.00917002795421125,0.523552355235524
-0.0042113420547218,0.00917432093853593,0.523652365236524
-0.00424347265438082,0.00917861307746536,0.523752375237524
-0.0042755855744507,0.00918290433644644,0.523852385238524
-0.00430768094162561,0.00918719468322986,0.523952395239524
-0.00433975888259968,0.00919148408095903,0.524052405240524
-0.00437181951715634,0.00919577249508115,0.524152415241524
-0.00440386296277558,0.00920005989334682,0.524252425242524
-0.0044358893415446,0.00920434623659587,0.524352435243524
-0.00446789876172925,0.00920863149257908,0.524452445244525
-0.0044998913338989,0.00921291561983269,0.524552455245525
-0.00453186716631951,0.00921719858380401,0.524652465246525
-0.00456382636264977,0.00922148034763635,0.524752475247525
-0.00459576902654867,0.00922576086986636,0.524852485248525
-0.00462769525246087,0.00923004011363746,0.524952495249525
-0.0046596051371345,0.00923431803978956,0.525052505250525
-0.0046914987750144,0.0092385946091629,0.525152515251525
-0.00472337625593825,0.00924286978259731,0.525252525252525
-0.00475523766513645,0.00924714351632574,0.525352535253525
-0.00478708308783981,0.00925141577118823,0.525452545254525
-0.00481891260467174,0.00925568650572122,0.525552555255526
-0.00485072629625578,0.00925995567846114,0.525652565256526
-0.00488252423630499,0.00926422324564107,0.525752575257526
-0.00491430650083564,0.00926848916349384,0.525852585258526
-0.00494607315895381,0.00927275339285939,0.525952595259526
-0.00497782428437228,0.0092770158876673,0.526052605260526
-0.00500955994619715,0.00928127660645389,0.526152615261526
-0.00504128021123051,0.00928553550314865,0.526252625262526
-0.00507298513936432,0.00928979253168095,0.526352635263526
-0.00510467479740089,0.00929404765058731,0.526452645264526
-0.00513634923832141,0.00929830081379702,0.526552655265527
-0.00516800852201763,0.00930255197293606,0.526652665266527
-0.00519965269916715,0.00930680108654087,0.526752675267527
-0.00523128182044768,0.00931104810393385,0.526852685268527
-0.00526289593653692,0.00931529297904436,0.526952695269527
-0.0052944950912018,0.00931953566580178,0.527052705270527
-0.00532607933051298,0.00932377611583209,0.527152715271527
-0.00535764869132691,0.00932801427845758,0.527252725272527
-0.00538920321510718,0.0093322501122147,0.527352735273527
-0.00542074293871025,0.00933648355951519,0.527452745274527
-0.00545226789438544,0.00934071457889559,0.527552755275528
-0.00548377811438227,0.00934494311507111,0.527652765276528
-0.00551527363095014,0.00934916912197124,0.527752775277528
-0.00554675446712431,0.00935339254661478,0.527852785278528
-0.00557822065054714,0.00935761334062751,0.527952795279528
-0.00560967220195038,0.00936183145333194,0.528052805280528
-0.00564110914206584,0.00936604682944337,0.528152815281528
-0.00567253149162527,0.009370259422891,0.528252825282528
-0.00570393926214622,0.00937446917608674,0.528352835283528
-0.00573533246975359,0.00937867604296007,0.528452845284528
-0.00576671112596491,0.00938287996592263,0.528552855285529
-0.00579807523769075,0.00938708089429672,0.528652865286529
-0.00582942481644883,0.00939127877279775,0.528752875287529
-0.00586075986223906,0.00939547355074813,0.528852885288529
-0.00589208038197209,0.00939966517286297,0.528952895289529
-0.00592338637564793,0.00940385358616109,0.529052905290529
-0.00595467784326657,0.00940803873535802,0.529152915291529
-0.00598595477791736,0.00941222056516886,0.529252925292529
-0.00601721717960039,0.00941639902030886,0.529352935293529
-0.00604846503679794,0.00942057404779701,0.529452945294529
-0.00607969834259954,0.00942474559004496,0.52955295529553
-0.00611091708548736,0.00942891359176803,0.52965296529653
-0.00614212125164038,0.00943307799768144,0.52975297529753
-0.00617331082954087,0.00943723875019703,0.52985298529853
-0.00620448579845705,0.00944139579403012,0.52995299529953
-0.00623564614226432,0.00944554907159246,0.53005300530053
-0.00626679184023079,0.00944969852529577,0.53015301530153
-0.00629792287162479,0.00945384409755179,0.53025302530253
-0.00632903920880387,0.00945798573307585,0.53035303530353
-0.00636014083103637,0.0094621233719762,0.53045304530453
-0.00639122770607277,0.00946625695666447,0.530553055305531
-0.00642229980627083,0.00947038642955271,0.530653065306531
-0.00645335710168452,0.00947451173305234,0.530753075307531
-0.00648439956006464,0.00947863280496834,0.530853085308531
-0.00651542714685799,0.00948274959001582,0.530953095309531
-0.00654643982520828,0.00948686202830314,0.531053105310531
-0.00657743755825903,0.00949097005993835,0.531153115311531
-0.00660842030915365,0.00949507362502989,0.531253125312531
-0.0066393880341252,0.00949917266368593,0.531353135313531
-0.00667034069171003,0.00950326711831819,0.531453145314531
-0.00670127824044477,0.00950735692903492,0.531553155315532
-0.0067322006319552,0.0095114420336408,0.531653165316532
-0.0067631078224742,0.00951552236994057,0.531753175317532
-0.00679399976132424,0.00951959788264948,0.531853185318532
-0.00682487640243461,0.00952366850726879,0.531953195319532
-0.00685573769052072,0.00952773418621014,0.532053205320532
-0.00688658357490487,0.00953179485497471,0.532153215321532
-0.00691741400260587,0.00953585045367095,0.532253225322532
-0.00694822891833905,0.00953990092240681,0.532353235323532
-0.00697902826451614,0.00954394619898715,0.532453245324532
-0.00700981198585236,0.00954798622121654,0.532553255325533
-0.007040580017849,0.00955202092689995,0.532653265326533
-0.00707133230522137,0.00955605025614531,0.532753275327533
-0.00710206878577404,0.0095600741467575,0.532853285328533
-0.0071327893927047,0.00956409253654109,0.532953295329533
-0.00716349406842519,0.00956810536330102,0.533053305330533
-0.00719418274152603,0.00957211256253819,0.533153315331533
-0.00722485534750839,0.00957611407666453,0.533253325332533
-0.00725551181956996,0.00958010983887763,0.533353335333533
-0.00728615209090834,0.00958409978928573,0.533453345334533
-0.00731677608781055,0.00958808386339003,0.533553355335534
-0.00734738374117081,0.00959206200129866,0.533653365336534
-0.00737797497957962,0.00959603413851291,0.533753375337534
-0.00740854972932403,0.00960000021283743,0.533853385338534
-0.00743910791669115,0.00960396015977342,0.533953395339534
-0.00746964946566454,0.00960791391712552,0.534053405340534
-0.00750017430253113,0.0096118614250021,0.534153415341534
-0.00753068234666749,0.00961580261660064,0.534253425342534
-0.00756117352205706,0.0096197374297259,0.534353435343534
-0.00759164774807632,0.00962366580218266,0.534453445344534
-0.00762210494870891,0.00962758766716839,0.534553455345535
-0.00765254503872413,0.00963150296709505,0.534653465346535
-0.00768296793749845,0.00963541163516021,0.534753475347535
-0.00771337356440845,0.00963931360916845,0.534853485348535
-0.00774376183422331,0.00964320882462113,0.534953495349535
-0.00777413266171275,0.00964709722162642,0.535053505350535
-0.00780448596394934,0.00965097873107841,0.535153515351535
-0.0078348216533993,0.00965485329538885,0.535253525352535
-0.00786513964483183,0.00965872085236249,0.535353535353535
-0.00789543984840935,0.00966258133289344,0.535453545354535
-0.00792572217890116,0.00966643468169693,0.535553555355536
-0.00795598654416631,0.00967028083197064,0.535653565356536
-0.00798623285667049,0.00967411972151924,0.535753575357536
-0.00801646102657605,0.00967795129045098,0.535853585358536
-0.00804667095943832,0.00968177547657062,0.535953595359536
-0.00807686256772323,0.00968559221768283,0.536053605360536
-0.00810703575928962,0.00968940145159237,0.536153615361536
-0.00813719043738914,0.0096932031184073,0.536253625362536
-0.00816732651218412,0.00969699715593247,0.536353635363536
-0.00819744389153351,0.00970078350657962,0.536453645364536
-0.00822754247638539,0.00970456210354634,0.536553655365537
-0.00825762217459878,0.00970833289385145,0.536653665366537
-0.00828768289172876,0.00971209581299622,0.536753675367537
-0.00831772453102717,0.00971585080339239,0.536853685368537
-0.00834774699574579,0.00971959780514811,0.536953695369537
-0.00837775019143997,0.00972333675837163,0.537053705370537
-0.00840773401905779,0.00972706760547468,0.537153715371537
-0.00843769838185112,0.00973079028886921,0.537253725372537
-0.00846764318307172,0.00973450474635968,0.537353735373537
-0.00849756832366767,0.0097382109226616,0.537453745374537
-0.00852747370458746,0.00974190876018652,0.537553755375538
-0.00855735922908264,0.00974559820134638,0.537653765376538
-0.00858722479579801,0.00974927918624932,0.537753775377538
-0.00861707030798524,0.00975295165961067,0.537853785378538
-0.00864689566198563,0.00975661556153858,0.537953795379538
-0.00867670076105086,0.00976027083444489,0.538053805380538
-0.00870648550612909,0.00976391742304492,0.538153815381538
-0.00873624979586523,0.0097675552697504,0.538253825382538
-0.00876599352890376,0.00977118431927656,0.538353835383538
-0.00879571660849655,0.00977480451173165,0.538453845384538
-0.00882541893098471,0.009778415791831,0.538553855385539
-0.00885510039962011,0.00978201810659351,0.538653865386539
-0.00888476091074385,0.00978561139843083,0.538753875387539
-0.0089144003653041,0.00978919561205817,0.538853885388539
-0.00894402448296481,0.00979275031977587,0.538953895389539
-0.0089736331900129,0.0097962756482779,0.539053905390539
-0.00900322641964616,0.00979977172425851,0.539153915391539
-0.00903280410045512,0.00980323866980459,0.539253925392539
-0.00906236616103028,0.00980667660469983,0.539353935393539
-0.00909191252996226,0.00981008565333482,0.53945394539454
-0.00912144313353821,0.00981346593549305,0.53955395539554
-0.00915095790265211,0.00981681756635094,0.53965396539654
-0.00918045675898404,0.00982014066569209,0.53975397539754
-0.00920993962882111,0.00982343534869303,0.53985398539854
-0.00923940644075376,0.00982670173053009,0.53995399539954
-0.00926885711646203,0.0098299399240763,0.54005400540054
-0.00929829157762599,0.00983315003990112,0.54015401540154
-0.00932770975053267,0.00983633219318098,0.54025402540254
-0.00935711155686202,0.00983948648987825,0.54035403540354
-0.00938649691829411,0.00984261304056239,0.54045404540454
-0.0094158657542053,0.00984571194889208,0.540554055405541
-0.00944521798857914,0.00984878332543689,0.540654065406541
-0.00947455353848872,0.00985182726924853,0.540754075407541
-0.00950387232561379,0.00985484389089636,0.540854085408541
-0.00953317426933103,0.00985783328712882,0.540954095409541
-0.00956245928440973,0.00986079556160448,0.541054105410541
-0.00959172729483345,0.00986373081567886,0.541154115411541
-0.00962097821537157,0.00986663915070708,0.541254125412541
-0.00965021196309708,0.00986952066804452,0.541354135413541
-0.00967942845508287,0.00987237546213595,0.541454145414541
-0.0097086276130089,0.00987520363664016,0.541554155415542
-0.00973785626532714,0.00987802180000494,0.541654165416542
-0.00976711398588437,0.00988082987851755,0.541754175417542
-0.00979641623366753,0.00988366869532807,0.541854185418542
-0.00982574655226142,0.00988649693663459,0.541954195419542
-0.00985510451320975,0.00988931452872412,0.542054205420542
-0.00988444261773348,0.00989210507968049,0.542154215421542
-0.00991380790851281,0.00989488497450922,0.542254225422542
-0.0099431999686087,0.00989765413258689,0.542354235423542
-0.0099726183764754,0.00990041248480748,0.542454245424542
-0.0100020155112468,0.00990314379359144,0.542554255425543
-0.0100313913360666,0.00990584815799046,0.542654265426543
-0.0100608091496227,0.00990858283683809,0.542754275427543
-0.0100902523941447,0.00991130635508514,0.542854285428543
-0.0101196733289833,0.00991400263870265,0.542954295429543
-0.0101491353979486,0.00991672887511449,0.543054305430543
-0.0101786220041106,0.00991944353629056,0.543154315431543
-0.0102080853146784,0.00992213067719928,0.543254325432543
-0.0102375889231917,0.00992484741846248,0.543354335433543
-0.0102671161935605,0.0099275521767651,0.543454345434543
-0.0102966518326519,0.00993024748598952,0.543554355435544
-0.0103261629115115,0.00993291495245257,0.543654365436544
-0.0103556494163181,0.00993555468211654,0.543754375437544
-0.0103851113240365,0.0099381667809438,0.543854385438544
-0.010414612527665,0.00994080824055844,0.543954395439544
-0.0104440885790545,0.00994342181594815,0.544054405440544
-0.0104735872303724,0.00994602312043608,0.544154415441544
-0.0105030603102089,0.00994859662823317,0.544254425442544
-0.0105325556421407,0.00995115786743195,0.544354435443544
-0.0105620249787418,0.00995369139286691,0.544454445444544
-0.0105913927319941,0.00995606701135273,0.544554455445545
-0.0106207349391039,0.00995841617380196,0.544654465446545
-0.0106499617025279,0.00996061145817497,0.544754475447545
-0.0106791965190911,0.00996279969144415,0.544854485448545
-0.0107084540645801,0.00996497782603992,0.544954495449545
-0.0107376858888585,0.00996713062872144,0.545054505450545
-0.0107669251212878,0.00996927632040726,0.545154515451545
-0.0107961383054051,0.00997139670551768,0.545254525452545
-0.0108253314511192,0.009973429204066,0.545354535453545
-0.0108544418747843,0.00997534750283441,0.545454545454545
-0.0108834702306028,0.00997715237350518,0.545554555455546
-0.0109124488347906,0.00997883289274145,0.545654565456546
-0.0109414018053018,0.00998049126123774,0.545754575457546
-0.0109702427666895,0.00998199943500176,0.545854585458546
-0.0109990397583057,0.00998347456463455,0.545954595459546
-0.0110277409230936,0.00998479750928551,0.546054605460546
-0.0110563951995377,0.00998599897500325,0.546154615461546
-0.0110850247130395,0.00998718156099298,0.546254625462546
-0.0111136080776306,0.00998824334068005,0.546354635463546
-0.0111421769345928,0.00998922334276527,0.546454645464546
-0.0111704772345648,0.00999018815768037,0.546554655465547
-0.011198580955934,0.00999115753588736,0.546654665466547
-0.011226420036313,0.00999211180985135,0.546754675467547
-0.0112542382720534,0.00999304850327791,0.546854685468547
-0.0112819845985125,0.00999387757810835,0.546954695469547
-0.0113097090529587,0.00999461201242821,0.547054705470547
-0.0113372570685606,0.00999534863970804,0.547154715471547
-0.0113648082699438,0.00999605407489461,0.547254725472547
-0.0113921832121581,0.00999676199328604,0.547354735473547
-0.0114194334620155,0.00999760661233381,0.547454745474547
-0.0114466648966436,0.0099983723308881,0.547554755475548
-0.0114736377439574,0.00999906292904099,0.547654765476548
-0.0115004528386584,0.00999979763057019,0.547754775477548
-0.0115271068198971,0.010000522472993,0.547854785478548
-0.0115535651024811,0.0100012382994012,0.547954795479548
-0.0115798519264516,0.0100019565928897,0.548054805480548
-0.0116061589224303,0.0100026751236416,0.548154815481548
-0.0116324520834107,0.0100033762281926,0.548254825482548
-0.0116587798825645,0.0100040736447929,0.548354835483548
-0.0116848712681792,0.0100046930546692,0.548454845484548
-0.0117109369118514,0.0100051920245039,0.548554855485549
-0.0117368468760875,0.0100057367723811,0.548654865486549
-0.0117624975181833,0.0100062549951158,0.548754875487549
-0.0117880772184801,0.01000662464941,0.548854885488549
-0.0118135735079728,0.0100071320386453,0.548954895489549
-0.0118388949388424,0.0100075853456143,0.549054905490549
-0.011864133021103,0.0100078941567829,0.549154915491549
-0.0118894106572692,0.0100082008809538,0.549254925492549
-0.0119147273313503,0.0100085053499694,0.549354935493549
-0.0119399757265127,0.0100086619692456,0.549454945494549
-0.0119649813204485,0.0100087494411724,0.54955495549555
-0.0119898169761003,0.0100088476222079,0.54965496549655
-0.0120145306345249,0.0100089987084063,0.54975497549755
-0.0120393018765805,0.0100091892402442,0.54985498549855
-0.0120638580449947,0.0100093557946433,0.54995499549955
-0.0120881782237191,0.0100095144410255,0.55005500550055
-0.0121124536909354,0.0100095669384635,0.55015501550155
-0.0121365396283491,0.0100097081955012,0.55025502550255
-0.0121606701045061,0.0100098467735342,0.55035503550355
-0.0121846365670573,0.0100099342500681,0.55045504550455
-0.012208438474673,0.0100100938984857,0.550555055505551
-0.012232271853109,0.010010219332579,0.550655065506551
-0.0122560029064598,0.0100104990432592,0.550755075507551
-0.0122796456724345,0.0100108666750544,0.550855085508551
-0.0123032975488684,0.0100111528333137,0.550955095509551
-0.0123269302023483,0.0100113489627284,0.551055105510551
-0.012350559557174,0.0100115279746152,0.551155115511551
-0.0123741825588653,0.0100115851044511,0.551255125512551
-0.0123978151432394,0.010011562366311,0.551355135513551
-0.0124212071354718,0.0100115175880006,0.551455145514551
-0.0124445295979689,0.0100112527742458,0.551555155515552
-0.012467690000253,0.0100109921897714,0.551655165516552
-0.0124906699647656,0.0100106702784303,0.551755175517552
-0.0125134096066495,0.0100102431648956,0.551855185518552
-0.0125360858277584,0.0100096753840267,0.551955195519552
-0.0125587630416885,0.0100089905239658,0.552055205520552
-0.0125814719061143,0.0100082260262822,0.552155215521552
-0.0126042456310211,0.0100075038190971,0.552255225522552
-0.0126268392383469,0.0100067243346503,0.552355235523552
-0.0126494824222353,0.0100059457624012,0.552455245524552
-0.0126721577979488,0.0100050873313904,0.552555255525553
-0.0126948327221706,0.0100042181336825,0.552655265526553
-0.0127174597398887,0.0100032058637556,0.552755275527553
-0.0127401192696226,0.0100021237415993,0.552855285528553
-0.0127625405383867,0.0100009431297344,0.552955295529553
-0.012784982379973,0.00999974988070652,0.553055305530553
-0.0128074732291501,0.00999855966312355,0.553155315531553
-0.0128299976131101,0.00999737691358328,0.553255325532553
-0.0128523172916148,0.00999629617354467,0.553355335533553
-0.0128744767458197,0.00999521813554614,0.553455345534553
-0.012896456658326,0.00999416266061937,0.553555355535554
-0.0129183493131338,0.00999320556252822,0.553655365536554
-0.012940185174421,0.00999210939575238,0.553755375537554
-0.0129619191782395,0.00999111668048765,0.553855385538554
-0.012983655335858,0.00999003632744196,0.553955395539554
-0.0130053349902009,0.0099887410159313,0.554055405540554
-0.0130270397760508,0.00998737136491556,0.554155415541554
-0.0130487472224773,0.00998599303420061,0.554255425542554
-0.0130703984328375,0.00998440160627239,0.554355435543554
-0.0130919482855948,0.00998297824155518,0.554455445544555
-0.0131133514104317,0.00998163645863966,0.554555455545555
-0.0131347005658753,0.00998008112471572,0.554655465546555
-0.0131560923573469,0.00997844753298304,0.554755475547555
-0.0131775115078388,0.00997674101611251,0.554855485548555
-0.0131989176871559,0.00997495634509212,0.554955495549555
-0.0132203512324037,0.00997309952983042,0.555055505550555
-0.0132419100919615,0.00997125625471528,0.555155515551555
-0.0132634137520412,0.00996920239323408,0.555255525552555
-0.0132848120118237,0.00996726028979157,0.555355535553555
-0.0133061053366221,0.00996542901376172,0.555455545554555
-0.0133274663920992,0.00996359006928214,0.555555555555556
-0.013348629671138,0.00996169615567733,0.555655565556556
-0.0133695662275865,0.00995971160509623,0.555755575557556
-0.0133905114176636,0.00995756060147128,0.555855585558556
-0.0134115382540413,0.00995542087131977,0.555955595559556
-0.013432610331739,0.00995317269560517,0.556055605560556
-0.0134536105807789,0.00995090716279565,0.556155615561556
-0.0134745184053036,0.00994867862236674,0.556255625562556
-0.0134953757917455,0.00994624157796248,0.556355635563556
-0.0135162646075444,0.00994373508675002,0.556455645564556
-0.0135371559825647,0.00994122636341742,0.556555655565557
-0.0135580786303018,0.00993864832918482,0.556655665566557
-0.0135788587241141,0.0099360136327329,0.556755675567557
-0.0135995176545766,0.00993345438148009,0.556855685568557
-0.0136201400510608,0.00993096549384021,0.556955695569557
-0.0136406318950088,0.00992837677814122,0.557055705570557
-0.0136610322473711,0.00992582811621363,0.557155715571557
-0.0136814361264371,0.00992320090162563,0.557255725572557
-0.0137018528568944,0.00992041054186224,0.557355735573557
-0.0137222726141894,0.00991754329028311,0.557455745574557
-0.0137425108925175,0.00991471538759542,0.557555755575558
-0.0137626219008392,0.00991179066756159,0.557655765576558
-0.0137827971638134,0.00990883322128377,0.557755775577558
-0.0138029764487503,0.00990579981842334,0.557855785578558
-0.0138229957858108,0.00990281082530863,0.557955795579558
-0.0138430440137386,0.00989979601884198,0.558055805580558
-0.0138630698720912,0.00989666908346849,0.558155815581558
-0.013882968937268,0.00989369781831694,0.558255825582558
-0.0139028850255279,0.00989056493983734,0.558355835583558
-0.0139227262951488,0.00988751381362062,0.558455845584558
-0.01394262193037,0.00988438897676246,0.558555855585559
-0.013962397222298,0.00988134410923552,0.558655865586559
-0.0139821836034172,0.00987825453941448,0.558755875587559
-0.0140019954892154,0.00987512266527369,0.558855885588559
-0.0140218713209932,0.00987195872369826,0.558955895589559
-0.0140418079590401,0.00986880649096342,0.559055905590559
-0.014061841757659,0.00986563712918311,0.559155915591559
-0.0140818118521688,0.0098624583851269,0.559255925592559
-0.0141015639314297,0.00985920108841028,0.559355935593559
-0.014121231706117,0.00985610970801503,0.559455945594559
-0.0141407163409926,0.00985298483660397,0.55955595559556
-0.0141599941511658,0.00984983003543375,0.55965596559656
-0.0141790621766014,0.00984667425065639,0.55975597559756
-0.0141979519940819,0.00984356156952359,0.55985598559856
-0.0142168727663923,0.00984033774539459,0.55995599559956
-0.0142358288541139,0.00983707719379071,0.56005600560056
-0.0142546753168652,0.00983394814608069,0.56015601560156
-0.0142734393109558,0.00983083343553836,0.56025602560256
-0.0142921979861967,0.00982765397738804,0.56035603560356
-0.0143108440810391,0.00982461932371103,0.56045604560456
-0.0143294989776677,0.0098215077068088,0.560556055605561
-0.0143480260652638,0.0098184248794188,0.560656065606561
-0.0143664419223296,0.0098153590037025,0.560756075607561
-0.0143846903542622,0.00981241714080189,0.560856085608561
-0.0144027736968405,0.00980966759036768,0.560956095609561
-0.0144208509189408,0.00980703378307806,0.561056105610561
-0.0144389399189875,0.00980431943978913,0.561156115611561
-0.0144570254844718,0.0098015309320635,0.561256125612561
-0.0144751729089381,0.00979874700145099,0.561356135613561
-0.014493378541292,0.00979588964583475,0.561456145614561
-0.0145114244745507,0.00979309862956539,0.561556155615562
-0.0145293334744966,0.00979041564192037,0.561656165616562
-0.0145471489949106,0.00978775479810477,0.561756175617562
-0.0145649770096688,0.00978501292072736,0.561856185618562
-0.0145828002031398,0.00978217918780638,0.561956195619562
-0.0146004793592127,0.00977942232827295,0.562056205620562
-0.0146181323218514,0.00977645496299698,0.562156215621562
-0.0146357982994319,0.00977340861890758,0.562256225622562
-0.0146534836036252,0.00977033267676719,0.562356235623562
-0.0146709735385685,0.00976738393322394,0.562456245624562
-0.0146882519864657,0.00976434492357262,0.562556255625563
-0.0147056168835227,0.00976125548044574,0.562656265626563
-0.0147229961361757,0.00975808761135249,0.562756275627563
-0.0147401647379637,0.00975483138117003,0.562856285628563
-0.0147570763626047,0.0097516193695404,0.562956295629563
-0.0147739677691669,0.00974819955420842,0.563056305630563
-0.0147906590796366,0.00974474259676629,0.563156315631563
-0.0148073957903697,0.00974134432404245,0.563256325632563
-0.0148240155532122,0.00973811393024719,0.563356335633563
-0.0148406538548604,0.00973480598121978,0.563456345634563
-0.0148573555496412,0.00973139480873062,0.563556355635564
-0.0148740119708525,0.00972806075841005,0.563656365636564
-0.0148906660585886,0.00972458844333659,0.563756375637564
-0.0149073994499357,0.00972109778525748,0.563856385638564
-0.0149242016361922,0.00971753489079588,0.563956395639564
-0.014940879818847,0.00971399709559201,0.564056405640564
-0.0149574159428359,0.00971050069711728,0.564156415641564
-0.0149740042164298,0.00970694231987706,0.564256425642564
-0.0149904879051759,0.00970344253982102,0.564356435643564
-0.0150068769073407,0.00969999322088279,0.564456445644564
-0.0150232492227377,0.00969659749586264,0.564556455645565
-0.015039451314213,0.00969317451317759,0.564656465646565
-0.0150555623264342,0.00968979900393263,0.564756475647565
-0.0150716589185607,0.00968621527634995,0.564856485648565
-0.0150875886729538,0.00968267511772471,0.564956495649565
-0.0151034186591796,0.00967905418353316,0.565056505650565
-0.0151192002160005,0.00967551760919994,0.565156515651565
-0.0151350282856897,0.00967190434345801,0.565256525652565
-0.0151509405908468,0.00966813575532711,0.565356535653565
-0.015166971177638,0.00966429787242092,0.565456545654565
-0.0151829267615078,0.00966049311887636,0.565556555655566
-0.0151989602783887,0.00965656108841471,0.565656565656566
-0.0152148237602373,0.00965260722510023,0.565756575657566
-0.0152307065548776,0.00964858040439848,0.565856585658566
-0.0152464217838692,0.00964456115770191,0.565956595659566
-0.0152620064465036,0.00964055370737991,0.566056605660566
-0.0152776181295395,0.00963635591871656,0.566156615661566
-0.0152931283674384,0.00963215543722716,0.566256625662566
-0.0153087322461161,0.00962791064504366,0.566356635663566
-0.0153243089800019,0.0096237929155491,0.566456645664566
-0.0153399058559499,0.00961960322148848,0.566556655665567
-0.0153554054446318,0.0096153388585181,0.566656665666567
-0.0153707714769751,0.00961104204803091,0.566756675667567
-0.0153861280325979,0.00960654309130976,0.566856685668567
-0.0154014116285299,0.00960217113968929,0.566956695669567
-0.0154165708384744,0.00959772894423927,0.567056705670567
-0.0154316785230704,0.00959328525379861,0.567156715671567
-0.0154467021564809,0.00958897743244025,0.567256725672567
-0.0154616193391848,0.00958472420933869,0.567356735673567
-0.0154766099860526,0.00958048169764954,0.567456745674567
-0.0154914806973517,0.00957616216284343,0.567556755675568
-0.0155062111812909,0.00957197694914779,0.567656765676568
-0.0155210616146197,0.00956777638933834,0.567756775677568
-0.0155359445991242,0.00956338547506274,0.567856785678568
-0.015550767295654,0.00955899898126026,0.567956795679568
-0.0155654905488138,0.00955467969753898,0.568056805680568
-0.015580042433198,0.00955038231807992,0.568156815681568
-0.0155946168046374,0.00954597328654454,0.568256825682568
-0.0156090038599661,0.0095415697996048,0.568356835683568
-0.0156232233335215,0.00953707405630735,0.568456845684568
-0.0156375755410554,0.00953250459776156,0.568556855685569
-0.0156518175707721,0.00952794082432651,0.568656865686569
-0.015666119538327,0.00952332115344397,0.568756875687569
-0.0156802502246402,0.00951863781300521,0.568856885688569
-0.0156943798720617,0.00951375432118922,0.568956895689569
-0.0157086357529013,0.00950883378861839,0.569056905690569
-0.0157229781358818,0.00950389010096875,0.569156915691569
-0.0157372382436982,0.00949908722347221,0.569256925692569
-0.0157513745437129,0.00949428585709093,0.569356935693569
-0.0157654080003483,0.00948952770953074,0.56945694569457
-0.0157792764758953,0.00948468044993072,0.56955695569557
-0.0157930498755644,0.00947990512264726,0.56965696569657
-0.015806929564693,0.00947502214912544,0.56975697569757
-0.0158206994307479,0.00947006789288235,0.56985698569857
-0.0158343093996041,0.0094651039940646,0.56995699569957
-0.0158480436945559,0.00946012978234509,0.57005700570057
-0.015861901299747,0.00945514523238518,0.57015701570157
-0.0158755911480967,0.00945010017791854,0.57025702570257
-0.015889307922403,0.00944498943600389,0.57035703570357
-0.0159030513347247,0.00943981340745539,0.57045704570457
-0.0159169176564716,0.00943462835828519,0.570557055705571
-0.0159308545192031,0.00942930613393151,0.570657065706571
-0.0159446266818769,0.00942389956123714,0.570757075707571
-0.0159584000654214,0.00941829600221501,0.570857085708571
-0.0159720100780446,0.00941261057114639,0.570957095709571
-0.0159854542687911,0.00940687065239022,0.571057105710571
-0.0159987964891959,0.00940104013121065,0.571157115711571
-0.0160119798121338,0.00939520833157216,0.571257125712571
-0.016025005377852,0.00938937535252668,0.571357135713571
-0.0160379365334122,0.00938358452116085,0.571457145714571
-0.0160507775979327,0.00937780899444525,0.571557155715572
-0.0160635254869872,0.00937207533898594,0.571657165716572
-0.016076351479514,0.00936625630781163,0.571757175717572
-0.0160892549282212,0.00936035244685894,0.571857185718572
-0.0161022351904241,0.00935436430436785,0.571957195719572
-0.0161152916188307,0.00934829241706063,0.572057205720572
-0.0161282521973737,0.00934226529424285,0.572157215721572
-0.0161412423302007,0.00933617944754673,0.572257225722572
-0.0161540742427983,0.00933009524326718,0.572357235723572
-0.0161669364422022,0.00932395266063877,0.572457245724572
-0.0161798752800335,0.00931772724999905,0.572557255725573
-0.0161926556811038,0.00931150485698308,0.572657265726573
-0.0162055131628792,0.00930520016807109,0.572757275727573
-0.0162182787200053,0.00929891611417665,0.572857285728573
-0.0162310744464575,0.00929257495578518,0.572957295729573
-0.0162439000197419,0.00928617704533661,0.573057305730573
-0.0162567551196678,0.00927972274218175,0.573157315731573
-0.0162696394283481,0.00927321239645695,0.573257325732573
-0.0162824272997647,0.00926675167797233,0.573357335733573
-0.016295244637931,0.00926023488006128,0.573457345734573
-0.0163081381998894,0.00925363754154385,0.573557355735574
-0.0163209379920713,0.00924706401230759,0.573657365736574
-0.0163338139343324,0.00924041031563666,0.573757375737574
-0.016346765388595,0.00923367698134277,0.573857385738574
-0.0163597917236918,0.00922686454154139,0.573957395739574
-0.0163728450538513,0.00921999834657498,0.574057405740574
-0.0163859723802899,0.00921305390992443,0.574157415741574
-0.0163991257343087,0.00920605660036069,0.574257425742574
-0.0164123048256629,0.00919900675650258,0.574357435743574
-0.0164255093641077,0.00919190472387937,0.574457445744574
-0.0164387865351422,0.00918472598832981,0.574557455745575
-0.0164520882088203,0.00917749593474957,0.574657465746575
-0.016465461662782,0.00917019003976304,0.574757475747575
-0.0164788586864578,0.00916283369056916,0.574857485748575
-0.016492326649629,0.00915540235227512,0.574957495749575
-0.0165058172634062,0.00914792142590075,0.575057505750575
-0.0165193302605797,0.00914039124085105,0.575157515751575
-0.0165329131491427,0.00913278725071524,0.575257525752575
-0.0165465175181186,0.00912513486342395,0.575357535753575
-0.0165601431164225,0.00911743440607846,0.575457545754575
-0.0165737896860593,0.00910968621269052,0.575557555755576
-0.0165875049216078,0.00910186572072486,0.575657565756576
-0.0166012882402752,0.00909397344847545,0.575757575757576
-0.0166151390638754,0.00908600990732601,0.575857585758576
-0.0166290087510789,0.0090780005098142,0.575957595759576
-0.0166429451761399,0.00906992067497639,0.576057605760576
-0.0166568996171053,0.00906179581535046,0.576157615761576
-0.0166707021126559,0.00905367779029674,0.576257625762576
-0.0166843310672025,0.00904565896904558,0.576357635763576
-0.016698009086928,0.00903758478706929,0.576457645764576
-0.0167115796400902,0.00902969315289755,0.576557655765577
-0.0167250404876588,0.0090219331193679,0.576657665766577
-0.0167384031311564,0.00901422646322448,0.576757675767577
-0.0167518534147385,0.00900645919891554,0.576857685768577
-0.0167651317836083,0.00899871247978657,0.576957695769577
-0.0167782395001,0.00899098630353389,0.577057705770577
-0.0167912745540563,0.00898347472869928,0.577157715771577
-0.0168042033784447,0.00897609218607118,0.577257725772577
-0.0168170606459919,0.00896892146219735,0.577357735773577
-0.01682982067004,0.00896181092724669,0.577457745774577
-0.0168425850339377,0.00895461905927539,0.577557755775578
-0.016855358996643,0.00894731006834517,0.577657765776578
-0.0168682081788015,0.00894003096340707,0.577757775777578
-0.0168811156241324,0.00893271266391403,0.577857785778578
-0.0168940931773845,0.00892532339037263,0.577957795779578
-0.0169069267692552,0.00891793475721247,0.578057805780578
-0.0169195916137667,0.00891056553819911,0.578157815781578
-0.0169323154378482,0.00890315790092037,0.578257825782578
-0.0169451163265102,0.0088958301569562,0.578357835783578
-0.0169579447101005,0.00888842705302353,0.578457845784578
-0.0169707840147245,0.008880880381613,0.578557855785579
-0.0169836454885165,0.00887328570004002,0.578657865786579
-0.0169965291476015,0.00886572002681429,0.578757875787579
-0.0170094715927601,0.00885816668668578,0.578857885788579
-0.017022305707532,0.00885074486657563,0.578957895789579
-0.017034980650717,0.00884333191044722,0.579057905790579
-0.0170477276068419,0.00883584647836912,0.579157915791579
-0.0170603321541645,0.00882836251824651,0.579257925792579
-0.0170728619243114,0.00882104397918637,0.579357935793579
-0.0170853143672757,0.00881376541097063,0.579457945794579
-0.0170977743796378,0.00880644535388448,0.57955795579558
-0.0171102917798312,0.00879905948035278,0.57965796579658
-0.0171226585061581,0.00879181338729629,0.57975797579758
-0.0171349438096267,0.0087846298903513,0.57985798579858
-0.0171472536180424,0.00877747277803351,0.57995799579958
-0.0171596580416301,0.00877024646538518,0.58005800580058
-0.0171721157297309,0.00876309271852399,0.58015801580158
-0.0171846008782074,0.00875581148051757,0.58025802580258
-0.0171971745259848,0.00874849687588591,0.58035803580358
-0.0172096380811754,0.00874125174570479,0.58045804580458
-0.0172221238493013,0.00873403368890624,0.580558055805581
-0.0172346313903883,0.00872676597031461,0.580658065806581
-0.017247160476387,0.00871944894006634,0.580758075807581
-0.0172596947453271,0.00871209129168187,0.580858085808581
-0.0172722396680913,0.00870453857580981,0.580958095809581
-0.0172847894513028,0.00869694708923224,0.581058105810581
-0.0172971632794112,0.00868949348041462,0.581158115811581
-0.0173094298667023,0.00868217346939909,0.581258125812581
-0.017321583848256,0.00867494922992732,0.581358135813581
-0.0173337614617192,0.00866775220204992,0.581458145814581
-0.0173457845336896,0.00866048609823243,0.581558155815582
-0.017357839809003,0.00865314141641568,0.581658165816582
-0.0173699095044112,0.00864560130085019,0.581758175817582
-0.0173818745642941,0.00863816891675366,0.581858185818582
-0.0173938476796197,0.00863069749704577,0.581958195819582
-0.0174058958969185,0.00862325671428059,0.582058205820582
-0.017418002200018,0.00861577819048756,0.582158215821582
-0.0174301316351611,0.00860832909428434,0.582258225822582
-0.0174420851750928,0.0086008838265471,0.582358235823582
-0.0174539200164513,0.00859369669002551,0.582458245824582
-0.0174656501554822,0.00858664271133179,0.582558255825583
-0.0174772365151105,0.00857968320729462,0.582658265826583
-0.0174886740851594,0.00857278807539024,0.582758275827583
-0.0175000111291796,0.00856613966992665,0.582858285828583
-0.0175113760251755,0.00855943808287677,0.582958295829583
-0.0175228199644835,0.00855281029169895,0.583058305830583
-0.0175341799908178,0.00854641395456108,0.583158315831583
-0.0175456275052037,0.00853994448496777,0.583258325832583
-0.0175570942540613,0.00853327160680649,0.583358335833583
-0.0175685969863535,0.00852643717060163,0.583458345834583
-0.0175799668694907,0.00851959884143185,0.583558355835584
-0.0175913566597302,0.00851263662153337,0.583658365836584
-0.0176027729612909,0.00850570047528571,0.583758375837584
-0.0176142158133331,0.00849876284786852,0.583858385838584
-0.0176256845846895,0.00849177444605345,0.583958395839584
-0.0176372398098125,0.00848463961116979,0.584058405840584
-0.0176488300508881,0.00847737347279941,0.584158415841584
-0.0176602660960005,0.0084701501639535,0.584258425842584
-0.017671598251931,0.00846303536286611,0.584358435843584
-0.0176828272166494,0.00845610495931754,0.584458445844585
-0.0176938906704674,0.00844927813397424,0.584558455845585
-0.0177048490533931,0.00844266714013372,0.584658465846585
-0.0177158305568446,0.00843585320073462,0.584758475847585
-0.017726787472422,0.00842906121166846,0.584858485848585
-0.0177376421965188,0.00842237381896752,0.584958495849585
-0.0177483542215684,0.00841574103373762,0.585058505850585
-0.0177591949724551,0.0084091585092186,0.585158515851585
-0.0177700946660555,0.00840264194857106,0.585258525852585
-0.0177808932001566,0.00839630583260578,0.585358535853585
-0.0177915449026784,0.00839003329175187,0.585458545854585
-0.0178021572309699,0.0083840561854707,0.585558555855586
-0.017812689292775,0.00837818456241376,0.585658565856586
-0.0178230601651013,0.00837233362044499,0.585758575857586
-0.0178332875782156,0.008366570277097,0.585858585858586
-0.0178435811003238,0.0083607570208713,0.585958595859586
-0.0178539713637617,0.00835497916068026,0.586058605860586
-0.0178643396354031,0.00834933243581833,0.586158615861586
-0.017874804312059,0.00834367080251325,0.586258625862586
-0.0178853475413753,0.00833797663876413,0.586358635863586
-0.0178959704958485,0.0083322987102912,0.586458645864587
-0.0179067016586214,0.00832652718941347,0.586558655865587
-0.0179175293692275,0.00832072959258143,0.586658665866587
-0.0179283294950674,0.00831511795738486,0.586758675867587
-0.0179389804904057,0.00830964293300696,0.586858685868587
-0.0179496594713241,0.00830410729816004,0.586958695869587
-0.0179601954675577,0.00829856686275762,0.587058705870587
-0.017970649571013,0.00829313095000754,0.587158715871587
-0.0179811950969482,0.0082875752583291,0.587258725872587
-0.0179918684549511,0.0082819592878899,0.587358735873587
-0.0180025668338917,0.00827613111861396,0.587458745874587
-0.0180133545644393,0.00827018609589205,0.587558755875588
-0.0180240746241999,0.00826449829449149,0.587658765876588
-0.0180347108861632,0.00825887706509437,0.587758775877588
-0.018045436115044,0.00825319205787517,0.587858785878588
-0.0180560390218998,0.00824751183739035,0.587958795879588
-0.0180665871830728,0.00824197582015758,0.588058805880588
-0.0180770137616537,0.00823660884743927,0.588158815881588
-0.0180874679710713,0.00823118142089203,0.588258825882588
-0.0180977737249213,0.00822589140679176,0.588358835883588
-0.0181081078237023,0.00822054040905077,0.588458845884588
-0.0181185837461893,0.00821522001830657,0.588558855885589
-0.0181289763707449,0.00820990259220502,0.588658865886589
-0.0181393796698564,0.00820453472341365,0.588758875887589
-0.0181499001564256,0.00819909558111527,0.588858885888589
-0.0181605404910292,0.00819350766996927,0.588958895889589
-0.0181711050855818,0.00818788415777431,0.589058905890589
-0.0181815211416399,0.00818230959097492,0.589158915891589
-0.0181920093557604,0.00817676294986391,0.589258925892589
-0.0182024319215929,0.00817119731615194,0.589358935893589
-0.0182127915711232,0.00816577064516238,0.589458945894589
-0.0182229842331911,0.00816039986010268,0.58955895589559
-0.018233085164106,0.00815524970940495,0.58965896589659
-0.0182431007146988,0.00815026399385897,0.58975897589759
-0.0182531279603112,0.00814522645580924,0.58985898589859
-0.0182631185268228,0.00814022748575441,0.58995899589959
-0.0182732334102161,0.00813519074933299,0.59005900590059
-0.0182832605084025,0.0081301212152581,0.59015901590159
-0.0182931500213772,0.0081249683602166,0.59025902590259
-0.0183031004051197,0.00811976207250418,0.59035903590359
-0.0183131439873635,0.00811435738179339,0.59045904590459
-0.0183230515784379,0.00810899677603072,0.590559055905591
-0.0183328435415441,0.00810382711443777,0.590659065906591
-0.0183425519256884,0.00809868278245549,0.590759075907591
-0.0183523242558124,0.00809352934922807,0.590859085908591
-0.0183619662844851,0.00808853157470515,0.590959095909591
-0.0183716208236267,0.00808348321006657,0.591059105910591
-0.018381370316559,0.00807826452936527,0.591159115911591
-0.018391029495009,0.00807326765782587,0.591259125912591
-0.0184005574690241,0.008068453251164,0.591359135913591
-0.0184101499625978,0.00806362768850851,0.591459145914591
-0.0184198201357943,0.00805871883022536,0.591559155915592
-0.0184293609082194,0.0080539436066008,0.591659165916592
-0.0184388018065148,0.00804932491471832,0.591759175917592
-0.0184481371018025,0.008044710143443,0.591859185918592
-0.0184573101456841,0.0080400921403159,0.591959195919592
-0.018466354991237,0.00803565439758853,0.592059205920592
-0.0184754986674207,0.00803120992164426,0.592159215921592
-0.0184845119338873,0.00802697473287546,0.592259225922592
-0.0184933657523433,0.00802273330614867,0.592359235923592
-0.0185020642898737,0.00801843726734376,0.592459245924592
-0.0185106845143109,0.00801410524740771,0.592559255925593
-0.0185192147951339,0.00800981181159117,0.592659265926593
-0.0185276793447418,0.00800566624394222,0.592759275927593
-0.0185359925386385,0.00800154129288253,0.592859285928593
-0.0185443959364481,0.00799728174659247,0.592959295929593
-0.0185528525711286,0.00799303511158535,0.593059305930593
-0.018561335797754,0.00798863780501535,0.593159315931593
-0.0185699206860481,0.00798406320729505,0.593259325932593
-0.0185784043987181,0.00797962962013496,0.593359335933593
-0.0185869895726499,0.00797501881784111,0.593459345934593
-0.0185956880848415,0.00797044050222416,0.593559355935594
-0.0186044485320316,0.00796571515231744,0.593659365936594
-0.0186133206382087,0.00796102317133945,0.593759375937594
-0.0186220648178732,0.00795624655177595,0.593859385938594
-0.0186308236595032,0.00795142016445699,0.593959395939594
-0.0186394275818618,0.00794662196312529,0.594059405940594
-0.0186481436400378,0.00794185779413893,0.594159415941594
-0.0186568163526988,0.00793712172821281,0.594259425942594
-0.0186653786641,0.00793255861589079,0.594359435943594
-0.0186738391180324,0.00792813841684426,0.594459445944594
-0.0186824253469807,0.00792367765264281,0.594559455945595
-0.018691109323901,0.00791921148666457,0.594659465946595
-0.0186998729200159,0.00791466216557384,0.594759475947595
-0.01870868722603,0.0079099284976219,0.594859485948595
-0.0187175620964423,0.00790513969929777,0.594959495949595
-0.018726323799056,0.0079005255177261,0.595059505950595
-0.0187351836619736,0.00789573285638298,0.595159515951595
-0.0187440555147623,0.00789089138555268,0.595259525952595
-0.0187528624794277,0.00788601164848982,0.595359535953595
-0.0187616312124135,0.0078813403324752,0.595459545954595
-0.0187703411961822,0.00787665880721772,0.595559555955596
-0.0187790885869669,0.00787175703919848,0.595659565956596
-0.0187877569620817,0.00786682473098465,0.595759575957596
-0.0187964981540685,0.00786187595023123,0.595859585958596
-0.0188051660316209,0.00785690406738019,0.595959595959596
-0.0188139037614029,0.00785181979532335,0.596059605960596
-0.0188225920459234,0.00784670767820155,0.596159615961596
-0.0188313390934821,0.0078415439620184,0.596259625962596
-0.0188399912033749,0.00783643219042598,0.596359635963596
-0.0188485418911662,0.00783125252230078,0.596459645964596
-0.0188571630070692,0.00782596167662639,0.596559655965597
-0.0188658216543787,0.00782045567899044,0.596659665966597
-0.0188743405189095,0.00781494529082718,0.596759675967597
-0.0188827526540065,0.00780944956002235,0.596859685968597
-0.0188910585687499,0.00780408103011805,0.596959695969597
-0.018899436425024,0.00779860255274936,0.597059705970597
-0.01890782651304,0.00779308240453152,0.597159715971597
-0.0189160657152647,0.00778755003608949,0.597259725972597
-0.0189242551290021,0.0077822249438416,0.597359735973597
-0.0189325549624275,0.00777679038326341,0.597459745974598
-0.0189408669561854,0.0077713141979066,0.597559755975598
-0.0189492080273964,0.00776578478489297,0.597659765976598
-0.018957462967335,0.00776041368424982,0.597759775977598
-0.0189657956467879,0.00775496910101458,0.597859785978598
-0.0189741540681834,0.00774938203065686,0.597959795979598
-0.0189824141818491,0.00774373262679001,0.598059805980598
-0.0189905389700657,0.0077380471934179,0.598159815981598
-0.0189987590529953,0.00773228104437103,0.598259825982598
-0.0190070239487883,0.00772654063265955,0.598359835983598
-0.0190151598929984,0.00772088964626796,0.598459845984598
-0.0190231808473179,0.00771540414774125,0.598559855985599
-0.0190312800916954,0.00770984669386272,0.598659865986599
-0.0190394983755685,0.0077042585477567,0.598759875987599
-0.0190477786220823,0.00769855386839531,0.598859885988599
-0.0190560981437746,0.00769263692569837,0.598959895989599
-0.019064310330205,0.0076866832324913,0.599059905990599
-0.0190724036268693,0.00768085554234956,0.599159915991599
-0.0190803887359658,0.00767495874862541,0.599259925992599
-0.0190883097240142,0.00766921308025959,0.599359935993599
-0.0190961748468646,0.00766343750056281,0.5994599459946
-0.0191039244707444,0.00765775961585692,0.5995599559956
-0.0191115431873445,0.00765223554703183,0.5996599659966
-0.0191190320033074,0.00764686416996509,0.5997599759976
-0.019126416849465,0.00764160874105714,0.5998599859986
-0.0191338981259759,0.00763635660389302,0.5999599959996
-0.0191414749851408,0.00763110771931247,0.6000600060006
-0.0191489816281188,0.00762602648100408,0.6001600160016
-0.0191563404766421,0.00762098641598243,0.6002600260026
-0.0191636189089497,0.0076161039907006,0.6003600360036
-0.019170751375805,0.00761126149019253,0.6004600460046
-0.0191779658344904,0.0076063441019396,0.600560056005601
-0.0191852616146788,0.00760135236496745,0.600660066006601
-0.0191926380483466,0.00759628680908808,0.600760076007601
-0.0191999024613733,0.00759131569331225,0.600860086008601
-0.0192070206993268,0.00758638602955046,0.600960096009601
-0.0192139939323999,0.00758149766346589,0.601060106010601
-0.0192208233238751,0.00757665044763301,0.601160116011601
-0.0192275695625413,0.00757186073480764,0.601260126012601
-0.0192343997326095,0.00756699638071495,0.601360136013601
-0.0192411466047464,0.00756219001106765,0.601460146014602
-0.0192478108032084,0.0075574413402279,0.601560156015602
-0.0192543335465291,0.00755273359389376,0.601660166016602
-0.0192609413591954,0.00754795102431349,0.601760176017602
-0.0192676335501483,0.00754309418433423,0.601860186018602
-0.0192744094260255,0.00753816362910635,0.601960196019602
-0.0192812683072857,0.00753315991378069,0.602060206020602
-0.0192882095097807,0.00752808358429377,0.602160216021602
-0.0192952323585764,0.00752293519579603,0.602260226022602
-0.0193023361787385,0.007517715289617,0.602360236023602
-0.019309520304547,0.00751242441630016,0.602460246024602
-0.0193167840679785,0.00750706311717515,0.602560256025603
-0.019324126817134,0.00750163192666064,0.602660266026603
-0.019331547897811,0.00749613138147908,0.602760276027603
-0.0193390466604145,0.00749056201144218,0.602860286028603
-0.01934662246917,0.00748492434866543,0.602960296029603
-0.0193542746790896,0.00747921891835344,0.603060306030603
-0.0193620026590059,0.00747344624340736,0.603160316031603
-0.0193698057800554,0.0074676068513356,0.603260326032603
-0.0193776834133746,0.00746170126273572,0.603360336033603
-0.0193856349370106,0.00745572999590198,0.603460346034603
-0.0193936597313138,0.00744969356912835,0.603560356035604
-0.0194017571812418,0.0074435924984056,0.603660366036604
-0.0194099266786629,0.00743742729281368,0.603760376037604
-0.0194181676200524,0.00743119846373616,0.603860386038604
-0.0194264794018855,0.00742490651334243,0.603960396039604
-0.0194348614298516,0.00741855194610563,0.604060406040604
-0.0194433131073365,0.00741213526419501,0.604160416041604
-0.0194518338515474,0.00740565696517297,0.604260426042604
-0.019460423070477,0.00739911754890549,0.604360436043604
-0.0194690801859395,0.0073925175037409,0.604460446044604
-0.0194778046220524,0.0073858573249378,0.604560456045605
-0.01948659580063,0.00737913750314823,0.604660466046605
-0.0194954531550039,0.00737235852211325,0.604760476047605
-0.0195043761162022,0.00736552086557414,0.604860486048605
-0.019513364122164,0.00735862501957554,0.604960496049605
-0.0195224166154348,0.00735167145864459,0.605060506050605
-0.0195315330408642,0.00734466066421896,0.605160516051605
-0.0195407128456051,0.0073375931085222,0.605260526052605
-0.019549955483721,0.00733046926608141,0.605360536053605
-0.0195592604092753,0.00732328960451308,0.605460546054605
-0.0195686270809386,0.00731605459143376,0.605560556055606
-0.0195780549665957,0.00730876468985274,0.605660566056606
-0.0195875435272206,0.00730142036738658,0.605760576057606
-0.0195970922399119,0.00729402207783064,0.605860586058606
-0.0196067005725547,0.00728657028419429,0.605960596059606
-0.0196163680068546,0.00727906543566582,0.606060606060606
-0.0196260940222139,0.00727150799064764,0.606160616061606
-0.0196358781049456,0.00726389839372094,0.606260626062606
-0.0196457197436661,0.00725623709407391,0.606360636063606
-0.0196556184292954,0.00724852453628783,0.606460646064606
-0.019665573659664,0.00724076116264032,0.606560656065607
-0.019675584930299,0.00723294741540909,0.606660666066607
-0.0196856517482452,0.00722508372765761,0.606760676067607
-0.0196957736159399,0.0072171705393601,0.606860686068607
-0.0197059500473387,0.00720920827666957,0.606960696069607
-0.0197161805517896,0.00720119737495297,0.607060706070607
-0.0197264646478551,0.00719313825805982,0.607160716071607
-0.0197368018564008,0.00718503135214303,0.607260726072607
-0.0197471917005963,0.00717687707644494,0.607360736073607
-0.019757633708218,0.00716867585481517,0.607460746074607
-0.0197681274093458,0.0071604281018888,0.607560756075608
-0.019778672338667,0.00715213423460489,0.607660766076608
-0.0197892680331717,0.00714379466068805,0.607760776077608
-0.019799914034458,0.00713540979016648,0.607860786078608
-0.0198106098864267,0.00712698003306848,0.607960796079608
-0.0198213551352827,0.0071185057902083,0.608060806080608
-0.0198321493341412,0.00710998746700698,0.608160816081608
-0.0198429920361174,0.00710142545736821,0.608260826082608
-0.0198538828012373,0.00709282016210605,0.608360836083608
-0.0198648211872231,0.00708417197282049,0.608460846084608
-0.0198758067610113,0.00707548128111155,0.608560856085609
-0.0198868390872349,0.00706674847627586,0.608660866086609
-0.0198979177397408,0.00705797394300266,0.608760876087609
-0.0199090422923761,0.00704915806598149,0.608860886088609
-0.0199202123189879,0.00704030122529474,0.608960896089609
-0.0199314274049407,0.00703140380102469,0.609060906090609
-0.0199426871309923,0.00702246616634323,0.609160916091609
-0.0199539910848109,0.00701348869442211,0.609260926092609
-0.0199653388563682,0.00700447175612953,0.609360936093609
-0.0199767300379395,0.00699541571772667,0.609460946094609
-0.0199881642264071,0.00698632094777836,0.60956095609561
-0.0199996410209568,0.0069771878056352,0.60966096609661
-0.020011160023078,0.00696801665295117,0.60976097609761
-0.0200227208388674,0.00695880784447001,0.60986098609861
-0.0200343230790282,0.00694956173954219,0.60996099609961
-0.0200459663519606,0.00694027868369721,0.61006100610061
-0.0200576502752785,0.00693095903167859,0.61016101610161
-0.0200693744642926,0.0069216031290158,0.61026102610261
-0.0200811385389205,0.00691221131893474,0.61036103610361
-0.0200929421259905,0.00690278394235771,0.61046104610461
-0.0201047848500271,0.00689332134020712,0.610561056105611
-0.0201166663424656,0.00688382384649471,0.610661066106611
-0.020128586232438,0.00687429179523232,0.610761076107611
-0.0201405441582899,0.00686472551812823,0.610861086108611
-0.0201525397583673,0.00685512534458709,0.610961096109611
-0.020164572671016,0.00684549160171009,0.611061106110611
-0.020176642543796,0.00683582460968797,0.611161116111611
-0.0201887490242672,0.00682612468871114,0.611261126112611
-0.0202008917576862,0.00681639215897034,0.611361136113611
-0.020213070400827,0.00680662733604901,0.611461146114611
-0.0202252846081602,0.00679683053322723,0.611561156115612
-0.0202375340387634,0.00678700205917798,0.611661166116612
-0.0202498183540178,0.00677714222487775,0.611761176117612
-0.0202621372153047,0.00676725133208887,0.611861186118612
-0.0202744902932191,0.00675732968487727,0.611961196119612
-0.0202868772537493,0.00674737758270168,0.612061206120612
-0.0202992977697942,0.00673739532502106,0.612161216121612
-0.0203117515188596,0.00672738320438359,0.612261226122612
-0.0203242381784514,0.00671734151333767,0.612361236123612
-0.020336757428379,0.00670727054443138,0.612461246124613
-0.0203493089507553,0.00669717058330235,0.612561256125613
-0.0203618924323002,0.00668704191328492,0.612661266126613
-0.0203745075643409,0.00667688481771303,0.612761276127613
-0.020387154035901,0.00666669957761734,0.612861286128613
-0.0203998315406108,0.00665648646711785,0.612961296129613
-0.0204125397767079,0.00664624576494172,0.613061306130613
-0.0204252784401267,0.00663597774060188,0.613161316131613
-0.0204380472360152,0.00662568266591473,0.613261326132613
-0.0204508458649147,0.00661536080808972,0.613361336133613
-0.0204636740365804,0.00660501243203279,0.613461346134613
-0.0204765314584641,0.0065946378003463,0.613561356135614
-0.0204894178403209,0.00658423717102555,0.613661366136614
-0.0205023329011205,0.0065738108066729,0.613761376137614
-0.0205152763529214,0.00656335895837308,0.613861386138614
-0.0205282479169968,0.00655288188412127,0.613961396139614
-0.0205412473146194,0.00654237983039535,0.614061406140614
-0.0205542742670623,0.00653185304597644,0.614161416141614
-0.0205673285048125,0.0065213017796456,0.614261426142614
-0.0205804097514463,0.00651072627327362,0.614361436143614
-0.0205935177397545,0.00650012677103445,0.614461446144615
-0.0206066522048311,0.00648950351019172,0.614561456145615
-0.0206198128794667,0.00647885672800903,0.614661466146615
-0.0206329995010588,0.00646818665714282,0.614761476147615
-0.0206462118116124,0.00645749353485651,0.614861486148615
-0.0206594495531319,0.00644677758919966,0.614961496149615
-0.0206727124676221,0.00643603904822173,0.615061506150615
-0.0206860003039983,0.006425278139972,0.615161516151615
-0.0206993128111757,0.00641449508558936,0.615261526152615
-0.0207126497380697,0.00640369010621273,0.615361536153615
-0.0207260108382025,0.00639286342528429,0.615461546154615
-0.0207393958697037,0.00638201525933607,0.615561556155616
-0.0207528045860954,0.00637114582029255,0.615661566156616
-0.0207662367501142,0.00636025532698913,0.615761576157616
-0.0207796921198895,0.00634934398674351,0.615861586158616
-0.0207931704604613,0.00633841201148045,0.615961596159616
-0.020806671539173,0.00632745960851742,0.616061606160616
-0.0208201951210648,0.00631648698056515,0.616161616161616
-0.0208337409780871,0.00630549433494122,0.616261626162616
-0.0208473088775834,0.00629448186974927,0.616361636163616
-0.020860898598415,0.00628344978539633,0.616461646164617
-0.0208745099125323,0.00627239827998594,0.616561656165617
-0.0208881425987967,0.00626132754931806,0.616661666166617
-0.0209017964337656,0.00625023778919273,0.616761676167617
-0.0209154711986038,0.00623912918619587,0.616861686168617
-0.0209291666790831,0.00622800193382394,0.616961696169617
-0.0209428826540647,0.00621685621866286,0.617061706170617
-0.0209566189139273,0.00620569222729853,0.617161716171617
-0.020970375242139,0.00619451014401317,0.617261726172617
-0.0209841514313825,0.00618331015078582,0.617361736173617
-0.0209979472697328,0.00617209242729162,0.617461746174617
-0.0210117625498723,0.00616085715320593,0.617561756175618
-0.021025597066787,0.00614960450359701,0.617661766176618
-0.0210394506154626,0.00613833465583674,0.617761776177618
-0.0210533229931885,0.0061270477826896,0.617861786178618
-0.0210672139995579,0.00611574405692038,0.617961796179618
-0.0210811234364668,0.0061044236466869,0.618061806180618
-0.0210950511012051,0.00609308672014666,0.618161816181618
-0.021108996800276,0.00608173344776088,0.618261826182618
-0.0211229603378795,0.0060703639930801,0.618361836183618
-0.0211369415205192,0.00605897851735147,0.618461846184618
-0.0211509401546987,0.00604757718412564,0.618561856185619
-0.021164956053832,0.00603616015695305,0.618661866186619
-0.0211789890244226,0.00602472759247378,0.618761876187619
-0.0211930388798848,0.00601327964732782,0.618861886188619
-0.0212071054359359,0.00600181648045883,0.618961896189619
-0.0212211885059903,0.00599033824389963,0.619061906190619
-0.021235287908069,0.0059788450942902,0.619161916191619
-0.0212494034555862,0.00596733718366355,0.619261926192619
-0.0212635349734735,0.0059558146617491,0.619361936193619
-0.0212776822774488,0.0059442776759728,0.619461946194619
-0.0212918451947473,0.00593272637836754,0.61956195619562
-0.02130602354339,0.00592116091405559,0.61966196619662
-0.0213202171506124,0.00590958143046297,0.61976197619762
-0.0213344258413461,0.00589798807040847,0.61986198619862
-0.02134864944513,0.00588638097671092,0.61996199619962
-0.0213628877868957,0.00587476029679619,0.62006200620062
-0.0213771406961823,0.00586312616426907,0.62016201620162
-0.021391408009439,0.00585147872655532,0.62026202620262
-0.0214056895515976,0.00583981811956324,0.62036203620362
-0.021419985161411,0.0058281444815046,0.62046204620462
-0.0214342946707217,0.00581645794828774,0.620562056205621
-0.0214486179182823,0.00580475865812432,0.620662066206621
-0.0214629547359355,0.00579304674692256,0.620762076207621
-0.0214773049670412,0.00578132234598379,0.620862086208621
-0.0214916684480486,0.0057695855935196,0.620962096209621
-0.0215060450200144,0.00575783661622424,0.621062106210621
-0.0215204345262985,0.00574607555000583,0.621162116211621
-0.0215348368079574,0.00573430252386221,0.621262126212621
-0.021549251708351,0.0057225176713979,0.621362136213621
-0.0215636790731429,0.00571072111930715,0.621462146214621
-0.0215781187503001,0.00569891299428412,0.621562156215622
-0.0215925705854862,0.00568709342993334,0.621662166216622
-0.0216070344243648,0.00567526254834208,0.621762176217622
-0.0216215101218133,0.00566342047850779,0.621862186218622
-0.0216359975257988,0.00565156734712474,0.621962196219622
-0.021650496486592,0.00563970328088708,0.622062206220622
-0.021665006856767,0.00562782840188169,0.622162216221622
-0.0216795284912013,0.00561594283449935,0.622262226222622
-0.0216940612470763,0.00560404670543411,0.622362236223622
-0.0217086049746623,0.00559214013677307,0.622462246224622
-0.0217231595357478,0.0055802232506033,0.622562256225623
-0.0217377247829067,0.00556829617131528,0.622662266226623
-0.0217523005802309,0.0055563590209962,0.622762276227623
-0.021766886782598,0.00554441192173304,0.622862286228623
-0.0217814832540997,0.00553245499330939,0.622962296229623
-0.0217960898565243,0.00552048836011594,0.623062306230623
-0.0218107064516599,0.00550851213963249,0.623162316231623
-0.0218253329012949,0.00549652645624972,0.623262326232623
-0.0218399690718246,0.00548453142975122,0.623362336233623
-0.0218546148296441,0.0054725271799205,0.623462346234623
-0.0218692700388452,0.00546051382884454,0.623562356235624
-0.0218839345704305,0.00544849149400345,0.623662366236624
-0.0218986082907949,0.00543646029748431,0.623762376237624
-0.0219132910686375,0.00542442035907053,0.623862386238624
-0.021927982777264,0.00541237179624223,0.623962396239624
-0.0219426832830698,0.00540031473338996,0.624062406240624
-0.0219573924639679,0.00538824928799375,0.624162416241624
-0.021972110188657,0.00537617557983719,0.624262426242624
-0.0219868363327465,0.00536409372870358,0.624362436243624
-0.0220015707741493,0.00535200385668031,0.624462446244624
-0.0220163133838679,0.0053399060789436,0.624562456245625
-0.0220310640444221,0.00532780052218771,0.624662466246625
-0.022045822629118,0.00531568730158908,0.624762476247625
-0.0220605890181719,0.00530356653693119,0.624862486248625
-0.0220753630918003,0.0052914383549082,0.624962496249625
-0.0220901447302197,0.00527930286839316,0.625062506250625
-0.0221049338159501,0.00526716020408003,0.625162516251625
-0.0221197302315114,0.00525501048175249,0.625262526252625
-0.0221345338594236,0.00524285382119396,0.625362536253625
-0.0221493445845103,0.00523069034449162,0.625462546254625
-0.0221641622915951,0.00521852017603594,0.625562556255626
-0.0221789868701084,0.00520634343561051,0.625662566256626
-0.0221938182025704,0.00519416024530243,0.625762576257626
-0.022208656180715,0.00518197072950216,0.625862586258626
-0.0222235006939729,0.00516977501260049,0.625962596259626
-0.0222383516317746,0.00515757321668438,0.626062606260626
-0.0222532088835508,0.00514536546844801,0.626162616261626
-0.022268072343339,0.00513315188997836,0.626262626262626
-0.022282941905177,0.00512093261027307,0.626362636263626
-0.0222978174607988,0.00510870775141933,0.626462646264626
-0.0223126989065457,0.00509647744241478,0.626562656265627
-0.0223275861387587,0.00508424180995339,0.626662666266627
-0.022342479053779,0.00507200098303289,0.626762676267627
-0.0223573775502514,0.00505975508834755,0.626862686268627
-0.0223722815268205,0.00504750425719829,0.626962696269627
-0.0223871908844346,0.00503524861858297,0.627062706270627
-0.022402105524042,0.00502298830380271,0.627162716271627
-0.0224170253488943,0.00501072344415865,0.627262726272627
-0.0224319502645469,0.00499845417095212,0.627362736273627
-0.0224468801742515,0.00498618061778763,0.627462746274628
-0.0224618149881704,0.00497390291827001,0.627562756275628
-0.0224767546141626,0.00496162120370038,0.627662766276628
-0.0224916989623903,0.00494933560998706,0.627762776277628
-0.0225066479453193,0.00493704627534182,0.627862786278628
-0.0225216014754157,0.00492475333797637,0.627962796279628
-0.0225365594628417,0.0049124569337989,0.628062806280628
-0.0225515218269738,0.0049001572033249,0.628162816281628
-0.0225664884779745,0.00488785429167662,0.628262826282628
-0.0225814593375235,0.00487554833706574,0.628362836283628
-0.0225964343226938,0.00486323949152538,0.628462846284628
-0.0226114133528622,0.00485092789326713,0.628562856285629
-0.0226263963474048,0.00483861369662769,0.628662866286629
-0.0226413832280016,0.00482629705133627,0.628762876287629
-0.0226563739209399,0.00481397810712251,0.628862886288629
-0.0226713683502031,0.00480165701832259,0.628962896289629
-0.0226863664397746,0.0047893339438803,0.629062906290629
-0.0227013681205488,0.00477700904043561,0.629162916291629
-0.022716373316509,0.00476468247153907,0.629262926292629
-0.0227313819631564,0.00475235439843762,0.629362936293629
-0.0227463939913852,0.00474002499159269,0.62946294629463
-0.0227614093320894,0.00472769441685828,0.62956295629563
-0.0227764279207703,0.00471536285160608,0.62966296629663
-0.022791449697536,0.00470303046860096,0.62976297629763
-0.0228064745955843,0.00469069744751817,0.62986298629863
-0.0228215025596303,0.00467836397494363,0.62996299629963
-0.0228365335274789,0.00466603023285606,0.63006300630063
-0.0228515674461488,0.00465369641705562,0.63016301630163
-0.0228666042557483,0.0046413627187351,0.63026302630263
-0.0228816439079031,0.0046290293406052,0.63036303630363
-0.0228966863496322,0.00461669648537655,0.63046304630463
-0.022911731530258,0.00460436436036671,0.630563056305631
-0.0229267794060134,0.00459203318441113,0.630663066306631
-0.0229418299262205,0.00457970317173784,0.630763076307631
-0.0229568830494161,0.00456737455039651,0.630863086308631
-0.02297193873644,0.00455504755073988,0.630963096309631
-0.0229869969458288,0.00454272241003158,0.631063106310631
-0.0230020576407259,0.00453039937474936,0.631163116311631
-0.0230171207865785,0.00451807869367416,0.631263126312631
-0.0230321863488335,0.00450576062480157,0.631363136313631
-0.0230472542998487,0.00449344543764442,0.631463146314632
-0.0230623246096781,0.00448113340401912,0.631563156315632
-0.0230773972552864,0.00446882480956349,0.631663166316632
-0.0230924722090313,0.00445651994221855,0.631763176317632
-0.0231075494524846,0.00444421910605032,0.631863186318632
-0.023122628967218,0.00443192261203528,0.631963196319632
-0.0231377107371068,0.00441963078497103,0.632063206320632
-0.0231527947460263,0.00440734395426244,0.632163216321632
-0.0231678809824588,0.0043950624654387,0.632263226322632
-0.0231829694371904,0.00438278667785059,0.632363236323632
-0.0231980601033102,0.00437051695775927,0.632463246324632
-0.0232131529739078,0.00435825368755061,0.632563256325633
-0.0232282480420726,0.00434599726803875,0.632663266326633
-0.0232433453078045,0.00433374810234145,0.632763276327633
-0.0232584447664965,0.00432150662352207,0.632863286328633
-0.0232735464158452,0.00430927326464437,0.632963296329633
-0.0232886502558504,0.00429704848871774,0.633063306330633
-0.0233037562796016,0.00428483276335855,0.633163316331633
-0.0233188644870988,0.00427262658152222,0.633263326332633
-0.0233339748691279,0.00426043044768168,0.633363336333633
-0.0233490874141712,0.00424824488473818,0.633463346334633
-0.0233642021084076,0.00423607043402106,0.633563356335634
-0.0233793189288017,0.00422390765759172,0.633663366336634
-0.0233944378431041,0.0042117571290288,0.633763376337634
-0.0234095588098514,0.00419961944494652,0.633863386338634
-0.0234246817737588,0.00418749522038728,0.633963396339634
-0.0234398066611133,0.00417538508191121,0.634063406340634
-0.0234549333820773,0.0041632896791134,0.634163416341634
-0.0234700618191709,0.00415120967771407,0.634263426342634
-0.0234851918295751,0.00413914575034387,0.634363436343634
-0.0235003232382217,0.00412709859727561,0.634463446344634
-0.023515455833186,0.0041150689187824,0.634563456345635
-0.0235305893587762,0.00410305743126193,0.634663466346635
-0.023545723508623,0.00409106486262935,0.634763476347635
-0.0235608579233757,0.00407909194540727,0.634863486348635
-0.0235759921791848,0.00406713941442149,0.634963496349635
-0.0235911257877021,0.00405520801140858,0.635063506350635
-0.0236062581753488,0.00404329846889093,0.635163516351635
-0.0236213886971365,0.00403141152169437,0.635263526352635
-0.0236365166044183,0.00401954789312734,0.635363536353635
-0.0236516410656199,0.00400770829267671,0.635463546354635
-0.0236667611362941,0.00399589341600859,0.635563556355636
-0.0236818757706387,0.00398410393805704,0.635663566356636
-0.0236969838145853,0.00397234050611388,0.635763576357636
-0.0237120839919786,0.00396060374443554,0.635863586358636
-0.0237271870741226,0.00394885942026986,0.635963596359636
-0.023742292885949,0.00393710796898368,0.636063606360636
-0.0237574013122816,0.00392534982364078,0.636163616361636
-0.0237725123001389,0.00391358541730462,0.636263626362636
-0.0237876258449141,0.00390181516461057,0.636363636363636
-0.0238027419972847,0.00389003947789031,0.636463646364636
-0.023817860863213,0.00387825875565443,0.636563656365637
-0.0238329825855179,0.00386647338259256,0.636663666366637
-0.0238481073530889,0.00385468372957274,0.636763676367637
-0.0238632353916718,0.0038428901490351,0.636863686368637
-0.0238783669569584,0.00383109297959836,0.636963696369637
-0.0238935023322829,0.00381929253684628,0.637063706370637
-0.0239086418240147,0.00380748911793401,0.637163716371637
-0.0239237857569513,0.00379568300849929,0.637263726372637
-0.0239389344581941,0.00378387447575145,0.637363736373637
-0.0239540882594513,0.00377206377307881,0.637463746374637
-0.0239692475085559,0.00376025113083432,0.637563756375638
-0.0239844125303054,0.00374843677706734,0.637663766376638
-0.0239995836564081,0.00373662091909557,0.637763776377638
-0.0240147611932335,0.00372480376423678,0.637863786378638
-0.024029945437937,0.00371298550598726,0.637963796379638
-0.0240451366807632,0.00370116632171885,0.638063806380638
-0.0240603352142603,0.00368934637037513,0.638163816381638
-0.0240755413148519,0.00367752579247147,0.638263826382638
-0.0240907552589615,0.00366570471470185,0.638363836383638
-0.0241059773137986,0.00365388324993918,0.638463846384638
-0.0241212077373585,0.00364206149262833,0.638563856385639
-0.0241364467784224,0.00363023952799979,0.638663866386639
-0.0241516946788609,0.00361841742515956,0.638763876387639
-0.0241669516690268,0.00360659524630278,0.638863886388639
-0.0241822179700591,0.00359477303750017,0.638963896389639
-0.0241974937961861,0.00358295083791161,0.639063906390639
-0.0242127793478146,0.0035711286797866,0.639163916391639
-0.024228074820745,0.00355930658385693,0.639263926392639
-0.0242433804015628,0.00354748456164023,0.639363936393639
-0.0242586962653364,0.00353566262004696,0.639463946394639
-0.0242740225825271,0.00352384075907731,0.63956395639564
-0.0242893595143818,0.00351201897182054,0.63966396639664
-0.0243047072129336,0.00350019724215202,0.63976397639764
-0.0243200658279118,0.00348837555164358,0.63986398639864
-0.024335435513653,0.00347655386574211,0.63996399639964
-0.0243508164221899,0.00346473214298426,0.64006400640064
-0.0243662087032522,0.0034529103349957,0.64016401640164
-0.0243816124927481,0.00344108838879546,0.64026402640264
-0.0243970279288892,0.00342926624909864,0.64036403640364
-0.0244124551406732,0.00341744386062078,0.64046404640464
-0.0244278942524908,0.00340562115886276,0.640564056405641
-0.0244433453818219,0.00339379808162953,0.640664066406641
-0.0244588086438432,0.00338197456211859,0.640764076407641
-0.0244742841468203,0.00337015053583112,0.640864086408641
-0.0244897719944121,0.00335832592905424,0.640964096409641
-0.0245052722856705,0.00334650067498555,0.641064106410641
-0.0245207851127365,0.0033346746976086,0.641164116411641
-0.024536310570055,0.00332284792551399,0.641264126412641
-0.0245518487428565,0.00331102028268518,0.641364136413641
-0.024567399714068,0.00329919169080223,0.641464146414641
-0.0245829635643131,0.00328736207615216,0.641564156415642
-0.0245985403696084,0.00327553135580785,0.641664166416642
-0.0246141302059701,0.00326369945144948,0.641764176417642
-0.0246297331402008,0.0032518662847568,0.641864186418642
-0.0246453492391026,0.00324003177741006,0.641964196419642
-0.0246609785648712,0.00322819584417846,0.642064206420642
-0.0246766211797015,0.00321635840674207,0.642164216421642
-0.0246922771388783,0.00320451938678094,0.642264226422642
-0.0247079464976865,0.00319267870367154,0.642364236423642
-0.0247236293045001,0.00318083627218307,0.642464246424643
-0.0247393256076932,0.00316899201860287,0.642564256425643
-0.0247550354533363,0.00315714586000371,0.642664266426643
-0.0247707588805896,0.00314529771806566,0.642764276427643
-0.02478649593322,0.00313344751446867,0.642864286428643
-0.024802246643477,0.00312159516858912,0.642964296429643
-0.0248180110482171,0.00310974060671424,0.643064306430643
-0.0248337891750826,0.00309788375282757,0.643164316431643
-0.0248495810540194,0.00308602452630538,0.643264326432643
-0.0248653867126697,0.00307416285343481,0.643364336433643
-0.0248812061763726,0.00306229866050299,0.643464346434643
-0.0248970394612527,0.00305043187379685,0.643564356435644
-0.0249128865903452,0.00303856241730003,0.643664366436644
-0.0249287475797749,0.00302669022421022,0.643764376437644
-0.0249446224410594,0.00301481522081426,0.643864386438644
-0.0249605111903234,0.00300293733800645,0.643964396439644
-0.0249764138321741,0.00299105650668079,0.644064406440644
-0.024992330378129,0.00297917266003498,0.644164416441644
-0.0250082608327952,0.00296728572896322,0.644264426442644
-0.0250242051984761,0.00295539565357356,0.644364436443644
-0.025040163475172,0.0029435023647602,0.644464446444645
-0.0250561356605791,0.0029316058026314,0.644564456445645
-0.0250721217546975,0.00291970590499192,0.644664466446645
-0.0250881217506167,0.00290780261194981,0.644764476447645
-0.0251041356391224,0.00289589586361351,0.644864486448645
-0.0251201634133041,0.00288398560700165,0.644964496449645
-0.0251362050593407,0.00287207178222257,0.645064506450645
-0.0251522605634109,0.00286015433399149,0.645164516451645
-0.0251683299093901,0.0028482332139344,0.645264526452645
-0.0251844130834569,0.00283630836907011,0.645364536453645
-0.0252005100602728,0.00282437974872091,0.645464546454645
-0.0252166208214093,0.0028124473022091,0.645564556455646
-0.0252327453438312,0.00280051098807122,0.645664566456646
-0.0252488835998963,0.00278857075793316,0.645764576457646
-0.0252650355642655,0.00277662656802778,0.645864586458646
-0.0252812012046896,0.00276467837919519,0.645964596459646
-0.0252973804935261,0.00275272614766826,0.646064606460646
-0.0253135733985256,0.0027407698365906,0.646164616461646
-0.0253297798805283,0.00272880940910564,0.646264626462646
-0.0253459999049809,0.00271684482835687,0.646364636463646
-0.0253622334350273,0.00270487606439849,0.646464646464647
-0.0253784804315072,0.0026929030803741,0.646564656465647
-0.0253947408460467,0.00268092585324824,0.646664666466647
-0.0254110146417892,0.00266894435077161,0.646764676467647
-0.0254273017680571,0.00265695854760533,0.646864686468647
-0.0254436021810833,0.00264496841841058,0.646964696469647
-0.0254599158278866,0.00263297394475915,0.647064706470647
-0.025476242660093,0.00262097510361577,0.647164716471647
-0.0254925826224177,0.00260897187655216,0.647264726472647
-0.0255089356641831,0.00259696424744362,0.647364736473647
-0.0255253017278009,0.00258495220016542,0.647464746474647
-0.0255416807533793,0.00257293572550344,0.647564756475648
-0.0255580726856338,0.00256091480733295,0.647664766476648
-0.0255744774600653,0.0025488894410471,0.647764776477648
-0.0255908950167822,0.00253685961973502,0.647864786478648
-0.0256073252912856,0.00252482533418276,0.647964796479648
-0.0256237682167733,0.00251278658669372,0.648064806480648
-0.0256402237287461,0.00250074337035752,0.648164816481648
-0.0256566917557951,0.00248869568978105,0.648264826482648
-0.025673172228814,0.0024766435449643,0.648364836483648
-0.0256896650763935,0.00246458694281794,0.648464846484648
-0.0257061702294278,0.00245252588564545,0.648564856485649
-0.0257226876095968,0.00244046038496456,0.648664866486649
-0.0257392171431877,0.00242839044998932,0.648764876487649
-0.0257557587518803,0.00241631608993377,0.648864886488649
-0.0257723123596582,0.00240423732092283,0.648964896489649
-0.025788877885898,0.00239215415908099,0.649064906490649
-0.0258054552522795,0.00238006662053307,0.649164916491649
-0.0258220443735722,0.00236797472831432,0.649264926492649
-0.025838645166849,0.00235587850085294,0.649364936493649
-0.0258552575491829,0.00234377796118439,0.649464946494649
-0.0258718814353433,0.00233167313695082,0.64956495649565
-0.0258885167377959,0.00231956405579476,0.64966496649665
-0.0259051633690068,0.00230745074535845,0.64976497649765
-0.0259218212391383,0.00229533324019488,0.64986498649865
-0.0259384902606562,0.0022832115679464,0.64996499649965
-0.0259551703414195,0.00227108576777298,0.65006500650065
-0.0259718613892868,0.00225895587422761,0.65016501650165
-0.025988563312117,0.00224682192416668,0.65026502650265
-0.0260052760154654,0.00223468396135743,0.65036503650365
-0.0260219994048873,0.00222254202265605,0.65046504650465
-0.0260387333836344,0.00221039615643695,0.650565056505651
-0.0260554778549586,0.0021982464041635,0.650665066506651
-0.026072232724415,0.00218609281190631,0.650765076507651
-0.026088997888345,0.0021739354303431,0.650865086508651
-0.0261057732546071,0.00216177430784788,0.650965096509651
-0.0261225587172392,0.00214960949509835,0.651065106510651
-0.0261393541771895,0.00213744104507571,0.651165116511651
-0.0261561595354062,0.00212526901306463,0.651265126512651
-0.0261729746882304,0.00211309345204631,0.651365136513651
-0.0261897995296998,0.00210091441960899,0.651465146514651
-0.0262066339630662,0.00208873197564455,0.651565156515652
-0.02622347787776,0.00207654618004451,0.651665166516652
-0.0262403311724262,0.00206435709039725,0.651765176517652
-0.0262571937434058,0.00205216477120169,0.651865186518652
-0.0262740654801294,0.00203996928465297,0.651965196519652
-0.0262909462789382,0.00202777069755348,0.652065206520652
-0.0263078360315661,0.00201556907440207,0.652165216521652
-0.0263247346343547,0.00200336448200113,0.652265226522652
-0.0263416419767341,0.00199115698945646,0.652365236523652
-0.0263585579527423,0.00197894666126699,0.652465246524652
-0.0263754824495062,0.00196673357114558,0.652565256525653
-0.0263924153633671,0.00195451778819823,0.652665266526653
-0.0264093565837553,0.00194229938383422,0.652765276527653
-0.0264263060001016,0.00193007842715944,0.652865286528653
-0.0264432635041402,0.00191785499188697,0.652965296529653
-0.0264602289853015,0.00190562915172957,0.653065306530653
-0.0264772023353196,0.00189340097809682,0.653165316531653
-0.0264941834436253,0.00188117054700519,0.653265326532653
-0.0265111722019525,0.00186893793216744,0.653365336533653
-0.0265281684974282,0.00185670320499324,0.653465346534653
-0.0265451722217868,0.00184446644610594,0.653565356535654
-0.0265621832644587,0.0018322277292185,0.653665366536654
-0.0265792015148744,0.00181998712804398,0.653765376537654
-0.0265962268624646,0.0018077447255093,0.653865386538654
-0.0266132591966599,0.00179550059302395,0.653965396539654
-0.0266302984091943,0.00178325481351503,0.654065406540654
-0.0266473443848915,0.00177100746069542,0.654165416541654
-0.0266643970177891,0.00175875861749223,0.654265426542654
-0.0266814561927104,0.00174650836222541,0.654365436543654
-0.0266985218036932,0.00173425677551858,0.654465446544654
-0.0267155937355612,0.00172200393338809,0.654565456545655
-0.0267326718800482,0.00170974991876107,0.654665466546655
-0.0267497561265849,0.00169749481456462,0.654765476547655
-0.026766846364602,0.00168523869911869,0.654865486548655
-0.0267839424812264,0.00167298165535029,0.654965496549655
-0.0268010443681924,0.00166072376618664,0.655065506550655
-0.0268181519149303,0.00164846511225116,0.655165516551655
-0.0268352650108709,0.00163620577416739,0.655265526552655
-0.0268523835431411,0.00162394583946951,0.655365536553655
-0.0268695074057787,0.00161168538647746,0.655465546554655
-0.0268866364859107,0.00159942450272543,0.655565556555656
-0.0269037706729676,0.00158716326883686,0.655665566556656
-0.0269209098586837,0.00157490177004243,0.655765576557656
-0.0269380539301858,0.00156264008926916,0.655865586558656
-0.0269552027792083,0.00155037831174767,0.655965596559656
-0.0269723562951815,0.00153811652270844,0.656065606560656
-0.0269895143675361,0.00152585480738228,0.656165616561656
-0.0270066768903098,0.001513593248696,0.656265626562656
-0.0270238437529331,0.00150133193418389,0.656365636563656
-0.0270410148425331,0.00148907094677307,0.656465646564656
-0.0270581900531475,0.00147681037169394,0.656565656565657
-0.0270753692765103,0.00146455029417719,0.656665666566657
-0.0270925523997485,0.00145229080175702,0.656765676567657
-0.0271097393192034,0.00144003197966383,0.656865686568657
-0.0271269299243056,0.00142777391312842,0.656965696569657
-0.0271441241067891,0.0014155166850777,0.657065706570657
-0.0271613217560846,0.00140326038534945,0.657165716571657
-0.0271785227685332,0.00139100509917406,0.657265726572657
-0.0271957270335655,0.00137875091178235,0.657365736573657
-0.0272129344452192,0.00136649790840481,0.657465746574658
-0.0272301448952282,0.00135424617427204,0.657565756575658
-0.0272473582776303,0.00134199579691823,0.657665766576658
-0.0272645744841597,0.00132974686387737,0.657765776577658
-0.027281793408854,0.00131749945577298,0.657865786578658
-0.0272990149434472,0.00130525366474643,0.657965796579658
-0.0273162389819769,0.00129300957142115,0.658065806580658
-0.0273334654207844,0.00128076726563471,0.658165816581658
-0.0273506941539073,0.00126852682801073,0.658265826582658
-0.0273679250730798,0.00125628835069038,0.658365836583658
-0.027385158074643,0.00124405191429729,0.658465846584658
-0.0274023930526345,0.00123181760406186,0.658565856585659
-0.0274196299033955,0.00121958550982186,0.658665866586659
-0.0274368685186601,0.00120735571220072,0.658765876587659
-0.027454108797073,0.00119512830103631,0.658865886588659
-0.027471350632672,0.00118290335695197,0.658965896589659
-0.027488593921798,0.00117068096748188,0.659065906590659
-0.027505838567703,0.00115846121094598,0.659165916591659
-0.0275230844759421,0.00114624416566441,0.659265926592659
-0.0275403315497672,0.00113402991226061,0.659365936593659
-0.0275575796924298,0.00112181852675103,0.65946594659466
-0.0275748288094856,0.00110961009436636,0.65956595659566
-0.0275920788064897,0.00109740468881948,0.65966596659666
-0.0276093295820867,0.00108520239073391,0.65976597659766
-0.027626581046439,0.00107300327842971,0.65986598659866
-0.0276438331027985,0.00106080743253038,0.65996599659966
-0.0276610856544167,0.0010486149290524,0.66006600660066
-0.0276783386068492,0.0010364258463158,0.66016601660166
-0.027695591865651,0.0010242402672476,0.66026602660266
-0.027712845334074,0.00101205826325718,0.66036603660366
-0.0277300989199771,0.000999879917271646,0.66046604660466
-0.0277473525289154,0.000987705307611051,0.660566056605661
-0.0277646060618372,0.000975534510291847,0.660666066606661
-0.0277818594312085,0.000963367601330489,0.660766076607661
-0.0277991125356739,0.000951204661350404,0.660866086608661
-0.0278163652876993,0.000939045766368249,0.660966096609661
-0.0278336175859292,0.000926890992400478,0.661066106610661
-0.0278508693428299,0.000914740420070519,0.661166116611661
-0.0278681204593492,0.000902594125394828,0.661266126612661
-0.0278853708364357,0.000890452188997133,0.661366136613661
-0.0279026203704302,0.000878314693804248,0.661466146614662
-0.0279198689645847,0.000866181720439902,0.661566156615662
-0.0279371165198475,0.000854053349527523,0.661666166616662
-0.0279543629348632,0.000841929659387153,0.661766176617662
-0.0279716081082763,0.000829810732945905,0.661866186618662
-0.0279888519456424,0.000817696648523623,0.661966196619662
-0.0280060943433025,0.000805587486744034,0.662066206620662
-0.0280233352022049,0.00079348332592698,0.662166216621662
-0.0280405744256013,0.000781384246696089,0.662266226622662
-0.02805781191444,0.000769290325067916,0.662366236623662
-0.0280750475696692,0.000757201643969276,0.662466246624662
-0.0280922812899335,0.000745118279416924,0.662566256625663
-0.0281095129807884,0.000733040309730602,0.662666266626663
-0.028126742543182,0.000720967813230551,0.662766276627663
-0.0281439698780625,0.000708900868236614,0.662866286628663
-0.0281611948863782,0.000696839553068831,0.662966296629663
-0.0281784174713809,0.000684783941440172,0.663066306630663
-0.0281956375386257,0.000672734111670578,0.663166316631663
-0.0282128549867575,0.000660690139776704,0.663266326632663
-0.0282300697213314,0.000648652104078292,0.663366336633663
-0.0282472816432959,0.000636620078288511,0.663466346634663
-0.028264490658206,0.000624594138423715,0.663566356635664
-0.0282816966693138,0.000612574360500361,0.663666366636664
-0.0282988995775672,0.000600560820535102,0.663766376637664
-0.0283160992908251,0.000588553587633636,0.663866386638664
-0.0283332957100358,0.000576552742419489,0.663966396639664
-0.0283504887430581,0.000564558353998657,0.664066406640664
-0.0283676782931438,0.000552570500691083,0.664166416641664
-0.0283848642635446,0.000540589251602662,0.664266426642664
-0.0284020465621193,0.000528614680446462,0.664366436643664
-0.0284192250921196,0.000516646858631665,0.664466446644664
-0.0284363997614045,0.000504685862174828,0.664566456645665
-0.0284535704732257,0.000492731760181944,0.664666466646665
-0.028470737135442,0.000480784624062397,0.664766476647665
-0.0284878996559121,0.000468844525225468,0.664866486648665
-0.0285050579355844,0.00045691153508074,0.664966496649665
-0.0285222118869247,0.000444985722734009,0.665066506650665
-0.0285393614177918,0.000433067159594655,0.665166516651665
-0.0285565064314376,0.000421155914768676,0.665266526652665
-0.0285736468357207,0.000409252057361866,0.665366536653665
-0.0285907825431072,0.000397355656480121,0.665466546654665
-0.0286079134614557,0.000385466778925851,0.665566556655666
-0.0286250394963217,0.00037358549380495,0.665666566656666
-0.0286421605578673,0.000361711867919629,0.665766576657666
-0.0286592765585587,0.000349845970375981,0.665866586658666
-0.0286763874039509,0.000337987867976218,0.665966596659666
-0.0286934930042064,0.00032613762521916,0.666066606660666
-0.0287105932671839,0.000314295313514391,0.666166616661666
-0.0287276881007425,0.000302460997360533,0.666266626662666
-0.0287447774150442,0.000290634745863581,0.666366636663666
-0.0287618611202514,0.000278816621218772,0.666466646664666
-0.0287789391242232,0.000267006692532,0.666566656665667
-0.0287960113394253,0.000255205024302189,0.666666666666667
-0.0288130776737164,0.000243411681028062,0.666766676667667
-0.0288301380395625,0.00023162672720854,0.666866686668667
-0.028847192347126,0.000219850227342346,0.666966696669667
-0.0288642405088726,0.000208082243624817,0.667066706670667
-0.0288812824372685,0.000196322840554775,0.667166716671667
-0.0288983180447792,0.000184572080327556,0.667266726672667
-0.0289153472415672,0.000172830027441982,0.667366736673667
-0.0289323699424021,0.000161096739486217,0.667466746674667
-0.0289493860620529,0.000149372280959082,0.667566756675668
-0.0289663955152895,0.000137656714056015,0.667666766676668
-0.0289833982122738,0.000125950094061592,0.667766776677668
-0.0290003940769896,0.000114252483171248,0.667866786678668
-0.0290173830242062,0.000102563938973046,0.667966796679668
-0.0290343649709966,9.08845167517641e-05,0.668066806680668
-0.0290513398367372,7.92142740957639e-05,0.668166816681668
-0.0290683075408045,6.75532708965954e-05,0.668266826682668
-0.0290852680025749,5.5901557832062e-05,0.668366836683668
-0.0291022211414249,4.42591970973996e-05,0.668466846684668
-0.0291191668790347,3.26262370667253e-05,0.668566856685669
-0.0291361051347805,2.10027376318884e-05,0.668666866686669
-0.0291530358303423,9.38875177397908e-06,0.668766876687669
-0.0291699588874003,-2.21566522222632e-06,0.668866886688669
-0.0291868742276343,-1.38104626792242e-05,0.668966896689669
-0.0292037817727244,-2.53955876156248e-05,0.669066906690669
-0.0292206814443506,-3.6970982443365e-05,0.669166916691669
-0.0292375731687999,-4.85366010917145e-05,0.669266926692669
-0.0292544568700558,-6.00923859725101e-05,0.669366936693669
-0.0292713324697985,-7.16382887116351e-05,0.669466946694669
-0.0292881998943147,-8.31742609349725e-05,0.66956695669567
-0.0293050590675883,-9.47002473578458e-05,0.66966696669667
-0.0293219099159061,-0.000106216199606038,0.66976697669767
-0.0293387523632516,-0.000117722069305532,0.66986698669867
-0.0293555863405192,-0.000129217805778625,0.66996699669967
-0.0293724117716921,-0.000140703362954687,0.67006700670067
-0.0293892285853611,-0.000152178690156113,0.67016701670167
-0.0294060367101167,-0.000163643741312273,0.67026702670267
-0.0294228360768531,-0.000175098468049151,0.67036703670367
-0.0294396266095538,-0.000186542824296016,0.67046704670467
-0.0294564082414162,-0.000197976763982437,0.670567056705671
-0.0294731809010312,-0.000209400241037685,0.670667066706671
-0.0294899445192929,-0.000220813209391229,0.670767076707671
-0.0295066990293986,-0.000232215625276025,0.670867086708671
-0.0295234443576358,-0.000243607442621342,0.670967096709671
-0.029540180441809,-0.000254988619963924,0.671067106710671
-0.0295569072105087,-0.000266359108929353,0.671167116711671
-0.0295736245969326,-0.000277718870357858,0.671267126712671
-0.0295903325388855,-0.000289067862785783,0.671367136713671
-0.0296070309649578,-0.000300406040142596,0.671467146714671
-0.0296237198152579,-0.000311733360964741,0.671567156715672
-0.02964039902068,-0.000323049786092146,0.671667166716672
-0.029657068521332,-0.000334355274061454,0.671767176717672
-0.0296737282481084,-0.000345649785712495,0.671867186718672
-0.0296903781434206,-0.000356933277278224,0.671967196719672
-0.02970701814277,-0.000368205714205744,0.672067206720672
-0.0297236481839613,-0.000379467055031597,0.672167216721672
-0.0297402682047991,-0.000390717260595612,0.672267226722672
-0.0297568781453916,-0.000401956294041506,0.672367236723672
-0.0297734779481507,-0.000413184118512693,0.672467246724673
-0.0297900675485775,-0.000424400694849103,0.672567256725673
-0.0298066468913874,-0.000435605988498039,0.672667266726673
-0.029823215914385,-0.000446799962602715,0.672767276727673
-0.029839774564589,-0.000457982580306848,0.672867286728673
-0.0298563227821079,-0.000469153809361026,0.672967296729673
-0.0298728605093533,-0.000480313612908765,0.673067306730673
-0.0298893876910404,-0.000491461956397067,0.673167316731673
-0.0299059042741882,-0.000502598807576521,0.673267326732673
-0.0299224102012085,-0.000513724131894229,0.673367336733673
-0.0299389054145128,-0.00052483789710078,0.673467346734673
-0.0299553898634238,-0.000535940068643176,0.673567356735674
-0.0299718634949599,-0.000547030616575592,0.673667366736674
-0.0299883262561404,-0.000558109508648517,0.673767376737674
-0.0300047780939837,-0.000569176714916226,0.673867386738674
-0.0300212189555088,-0.000580232200825622,0.673967396739674
-0.0300376487923416,-0.000591275941038052,0.674067406740674
-0.0300540675538045,-0.000602307903303906,0.674167416741674
-0.0300704751892197,-0.000613328059980944,0.674267426742674
-0.0300868716502131,-0.000624336378819757,0.674367436743674
-0.0301032568907143,-0.000635332834481491,0.674467446744675
-0.0301196308577419,-0.00064631739932381,0.674567456745675
-0.0301359935098324,-0.000657290045704274,0.674667466746675
-0.0301523447963083,-0.000668250748284232,0.674767476747675
-0.0301686846734025,-0.00067919947711756,0.674867486748675
-0.0301850130973478,-0.000690136206865704,0.674967496749675
-0.03020133001977,-0.000701060914493201,0.675067506750675
-0.0302176354015095,-0.000711973574661199,0.675167516751675
-0.0302339291941918,-0.000722874159727459,0.675267526752675
-0.0302502113586571,-0.000733762651263689,0.675367536753675
-0.0302664818534418,-0.000744639019323964,0.675467546754675
-0.0302827406347788,-0.000755503245480193,0.675567556755676
-0.0302989876658117,-0.000766355306696909,0.675667566756676
-0.0303152229027734,-0.000777195179938849,0.675767576757676
-0.0303314463088075,-0.000788022842170746,0.675867586758676
-0.0303476578424504,-0.000798838274964508,0.675967596759676
-0.0303638574714526,-0.000809641455284571,0.676067606760676
-0.0303800451543507,-0.000820432364702842,0.676167616761676
-0.0303962208542883,-0.000831210982487642,0.676267626762676
-0.0304123845367122,-0.000841977290210579,0.676367636763676
-0.0304285361647661,-0.000852731267139876,0.676467646764677
-0.0304446757085041,-0.000863472897151025,0.676567656765677
-0.0304608031287662,-0.000874202161815534,0.676667666766677
-0.030476918393303,-0.000884919042705413,0.676767676767677
-0.0304930214744721,-0.000895623523695754,0.676867686768677
-0.030509112335417,-0.000906315588661953,0.676967696769677
-0.0305251909461919,-0.000916995221479303,0.677067706770677
-0.0305412572768509,-0.0009276624060231,0.677167716771677
-0.0305573112997516,-0.000938317128472123,0.677267726772677
-0.0305733529826447,-0.000948959372701668,0.677367736773677
-0.0305893823001912,-0.000959589127194102,0.677467746774677
-0.0306053992224452,-0.000970206378128205,0.677567756775678
-0.0306214037240682,-0.000980811111682958,0.677667766776678
-0.030637395779721,-0.000991403314037043,0.677767776777678
-0.030653375364065,-0.00100198297597631,0.677867786778678
-0.0306693424494577,-0.00101255008598324,0.677967796779678
-0.0306852970151675,-0.00102310463254008,0.678067806780678
-0.030701239038159,-0.00103364660412921,0.678167816781678
-0.0307171684953969,-0.00104417599153648,0.678267826782678
-0.0307330853638458,-0.00105469278785143,0.678367836783678
-0.0307489896227743,-0.00106519697925275,0.678467846784678
-0.0307648812537538,-0.00107568856113346,0.678567856785679
-0.0307807602360526,-0.00108616752427941,0.678667866786679
-0.0307966265512425,-0.00109663386178004,0.678767876787679
-0.0308124801831989,-0.00110708756442111,0.678867886788679
-0.03082832111119,-0.00111752862759575,0.678967896789679
-0.0308441493213945,-0.0011279570420896,0.679067906790679
-0.0308599647976877,-0.00113837280790298,0.679167916791679
-0.030875767523945,-0.00114877591582152,0.679267926792679
-0.0308915574863452,-0.00115916636123817,0.679367936793679
-0.0309073346733706,-0.00116954414184953,0.679467946794679
-0.0309230990712001,-0.00117990925074494,0.67956795679568
-0.0309388506660124,-0.00119026168792451,0.67966796679668
-0.0309545894485936,-0.00120060144878096,0.67976797679768
-0.0309703154074258,-0.00121092852870741,0.67986798679868
-0.0309860285309915,-0.00122124292770377,0.67996799679968
-0.0310017288123801,-0.00123154464577004,0.68006800680068
-0.0310174162400738,-0.00124183368060273,0.68016801680168
-0.0310330908094658,-0.00125211002759487,0.68026802680268
-0.0310487525136454,-0.00126237369365692,0.68036803680368
-0.0310644013433984,-0.00127262467187821,0.68046804680468
-0.0310800372964213,-0.00128286296686603,0.680568056805681
-0.0310956603658036,-0.00129308857862027,0.680668066806681
-0.0311112705469381,-0.00130330150944431,0.680768076807681
-0.0311268678375214,-0.00131350176164195,0.680868086808681
-0.03114245223525,-0.00132368933521308,0.680968096809681
-0.0311580237355166,-0.00133386423476468,0.681068106810681
-0.031173582340625,-0.00134402646260033,0.681168116811681
-0.0311891280482716,-0.00135417602332711,0.681268126812681
-0.0312046608584563,-0.0013643129192485,0.681368136813681
-0.0312201807711792,-0.00137443715727527,0.681468146814681
-0.0312356877910474,-0.0013845487397107,0.681568156815682
-0.0312511819180607,-0.00139464767346544,0.681668166816682
-0.0312666631545229,-0.00140473396545016,0.681768176817682
-0.0312821315050407,-0.00141480762027193,0.681868186818682
-0.031297586976525,-0.00142486864484132,0.681968196819682
-0.0313130295712793,-0.00143491704837236,0.682068206820682
-0.0313284592939106,-0.00144495283316865,0.682168216821682
-0.0313438761559364,-0.00145497601074781,0.682268226822682
-0.0313592801596604,-0.00146498659032399,0.682368236823682
-0.0313746713166003,-0.00147498457880776,0.682468246824682
-0.0313900496336666,-0.00148496998541325,0.682568256825683
-0.0314054151246804,-0.00149494282396159,0.682668266826683
-0.0314207677965525,-0.00150490310136344,0.682768276827683
-0.0314361076654074,-0.00151485082913642,0.682868286828683
-0.0314514347404593,-0.00152478601879818,0.682968296829683
-0.0314667490355294,-0.00153470868186634,0.683068306830683
-0.0314820505621353,-0.00154461883216203,0.683168316831683
-0.0314973393387052,-0.00155451648120307,0.683268326832683
-0.0315126153767568,-0.001564401640507,0.683368336833683
-0.0315278786924149,-0.00157427432389494,0.683468346834683
-0.0315431293041075,-0.0015841345451881,0.683568356835684
-0.031558367225656,-0.00159398231820781,0.683668366836684
-0.0315735924800958,-0.00160381765907858,0.683768376837684
-0.0315888050789441,-0.00161364058162161,0.683868386838684
-0.0316040050475401,-0.00162345109965823,0.683968396839684
-0.0316191923997049,-0.00163324922931295,0.684068406840684
-0.0316343671607773,-0.00164303498901416,0.684168416841684
-0.0316495293491854,-0.00165280839258297,0.684268426842684
-0.0316646789879648,-0.001662569456144,0.684368436843684
-0.031679816097847,-0.00167231819812573,0.684468446844684
-0.0316949407018673,-0.00168205463695616,0.684568456845685
-0.0317100528253648,-0.0016917787864565,0.684668466846685
-0.0317251524913744,-0.00170149066966223,0.684768476847685
-0.0317402397252353,-0.00171119030500133,0.684868486848685
-0.0317553145522861,-0.00172087770629512,0.684968496849685
-0.0317703769978657,-0.00173055289888245,0.685068506850685
-0.0317854270896164,-0.00174021589888794,0.685168516851685
-0.0318004648574842,-0.00174986672934704,0.685268526852685
-0.0318154903245042,-0.00175950541099123,0.685368536853685
-0.031830503527533,-0.00176913196224901,0.685468546854686
-0.031845504494213,-0.0017787464130662,0.685568556855686
-0.031860493259097,-0.0017883487795674,0.685668566856686
-0.0318754698567381,-0.00179793909169865,0.685768576857686
-0.0318904343193856,-0.0018075173724952,0.685868586858686
-0.0319053866792891,-0.00181708364499223,0.685968596859686
-0.0319203269756083,-0.00182663793452868,0.686068606860686
-0.0319352552428963,-0.0018361802664433,0.686168616861686
-0.0319501715157061,-0.00184571066837853,0.686268626862686
-0.0319650758331976,-0.00185522916567313,0.686368636863686
-0.0319799682299238,-0.00186473578366605,0.686468646864686
-0.0319948487473483,-0.00187423054999942,0.686568656865687
-0.0320097174223273,-0.00188371349231579,0.686668666866687
-0.0320245742917176,-0.0018931846359538,0.686768676867687
-0.0320394193969825,-0.00190264401316306,0.686868686868687
-0.0320542527795858,-0.00191209164928233,0.686968696869687
-0.0320690744809907,-0.00192152757195395,0.687068706870687
-0.0320838845380539,-0.00193095181112374,0.687168716871687
-0.0320986829945424,-0.00194036439673763,0.687268726872687
-0.0321134698942232,-0.00194976535643804,0.687368736873687
-0.0321282452785599,-0.00195915472247431,0.687468746874688
-0.032143009184409,-0.00196853252018527,0.687568756875688
-0.0321577616555375,-0.00197789877721336,0.687668766876688
-0.0321725027264983,-0.00198725352120083,0.687768776877688
-0.0321872324433621,-0.0019965967820936,0.687868786878688
-0.0322019508429853,-0.0020059285875339,0.687968796879688
-0.032216657969135,-0.00201524896516438,0.688068806880688
-0.0322313538632747,-0.00202455794723414,0.688168816881688
-0.032246038566868,-0.00203385556368931,0.688268826882688
-0.0322607121259854,-0.00204314183986855,0.688368836883688
-0.0322753745820905,-0.00205241681032484,0.688468846884688
-0.0322900259789502,-0.00206168050270063,0.688568856885689
-0.032304666364939,-0.00207093295154872,0.688668866886689
-0.03231929578152,-0.00208017418451155,0.688768876887689
-0.0323339142770675,-0.00208940423383851,0.688868886888689
-0.0323485218976521,-0.00209862313408263,0.688968896889689
-0.0323631186870409,-0.00210783091518961,0.689068906890689
-0.032377704698215,-0.00211702760710548,0.689168916891689
-0.0323922799749415,-0.00212621324899022,0.689268926892689
-0.0324068445678981,-0.00213538786848616,0.689368936893689
-0.0324213985231553,-0.00214455150014619,0.68946894689469
-0.0324359418936943,-0.00215370417852333,0.68956895689569
-0.0324504747278892,-0.00216284593586698,0.68966896689669
-0.0324649970764177,-0.00217197680903361,0.68976897689769
-0.032479508992261,-0.00218109683027266,0.68986898689869
-0.0324940105237932,-0.00219020603644049,0.68996899689969
-0.0325085017262989,-0.00219930445978662,0.69006900690069
-0.0325229826527594,-0.00220839213716753,0.69016901690169
-0.0325374533538523,-0.00221746910313613,0.69026902690269
-0.0325519138848624,-0.00222653539685238,0.69036903690369
-0.0325663643010743,-0.0022355910505658,0.69046904690469
-0.0325808046577728,-0.00224463610343625,0.690569056905691
-0.0325952350102425,-0.00225367059232032,0.690669066906691
-0.0326096554137682,-0.0022626945517709,0.690769076907691
-0.0326240659282416,-0.00227170802094798,0.690869086908691
-0.0326384666066439,-0.00228071103670812,0.690969096909691
-0.0326528575111704,-0.00228970363821121,0.691069106910691
-0.0326672386948023,-0.00229868586231383,0.691169116911691
-0.0326816102197349,-0.00230765774817585,0.691269126912691
-0.03269597214586,-0.00231661933035036,0.691369136913691
-0.0327103245307657,-0.00232557065260431,0.691469146914692
-0.0327246674366474,-0.00233451175179419,0.691569156915692
-0.0327390009257005,-0.00234344266708006,0.691669166916692
-0.0327533250578165,-0.0023523634376218,0.691769176917692
-0.0327676398974945,-0.00236127410718664,0.691869186918692
-0.0327819455046261,-0.00237017471263088,0.691969196919692
-0.0327962419460136,-0.00237906529541828,0.692069206920692
-0.032810529281549,-0.00238794589470859,0.692169216921692
-0.0328248075711239,-0.00239681655196549,0.692269226922692
-0.0328390813572985,-0.00240559262629988,0.692369236923692
-0.0328533506170377,-0.00241427482489541,0.692469246924692
-0.0328676153250025,-0.002422863848025,0.692569256925693
-0.0328818754581576,-0.0024313603867475,0.692669266926693
-0.0328961369480917,-0.00243980624551688,0.692769276927693
-0.0329103893091382,-0.00244824512228821,0.692869286928693
-0.0329246370815539,-0.00245659265720316,0.692969296929693
-0.032938880249214,-0.00246484953440994,0.693069306930693
-0.032953114306415,-0.00247310071038118,0.693169316931693
-0.0329672984092744,-0.00248133527790441,0.693269326932693
-0.0329814738232206,-0.00248956422711922,0.693369336933693
-0.032995640603538,-0.00249778756954313,0.693469346934693
-0.0330097579362906,-0.00250599438183908,0.693569356935694
-0.0330238670523533,-0.00251419566796777,0.693669366936694
-0.033037978073435,-0.00252234818607275,0.693769376937694
-0.0330520808824339,-0.00253049550971862,0.693869386938694
-0.0330661755323312,-0.00253863763890539,0.693969396939694
-0.0330802620807151,-0.0025467745828473,0.694069406940694
-0.0330943504995651,-0.00255486313884788,0.694169416941694
-0.0331083900190901,-0.00256293586960056,0.694269426942694
-0.0331224261961939,-0.0025709201056593,0.694369436943694
-0.0331364545827608,-0.00257890015850843,0.694469446944694
-0.0331504849964336,-0.00258683287382576,0.694569456945695
-0.0331645076126591,-0.00259476171230289,0.694669466946695
-0.033178522479811,-0.00260268666472566,0.694769476947695
-0.0331925340275771,-0.00261052427882632,0.694869486948695
-0.03320654221219,-0.00261827520880735,0.694969496949695
-0.0332205426177837,-0.00262602344596233,0.695069506950695
-0.0332345352835181,-0.00263376897186298,0.695169516951695
-0.033248520260071,-0.00264151177268828,0.695269526952695
-0.0332624975866024,-0.00264925183461701,0.695369536953695
-0.0332764266449759,-0.00265697810761793,0.695469546954695
-0.0332903484288032,-0.0026647016716681,0.695569556955696
-0.0333042629749408,-0.00267242250833923,0.695669566956696
-0.0333181746416664,-0.00268005760994498,0.695769576957696
-0.0333320833829095,-0.00268760762147336,0.695869586958696
-0.0333459864897194,-0.00269514707822941,0.695969596959696
-0.0333598866295833,-0.00270260217743061,0.696069606960696
-0.0333737885984495,-0.00271001339900138,0.696169616961696
-0.0333876601929754,-0.00271737483669187,0.696269626962696
-0.0334015245843646,-0.00272473592194244,0.696369636963696
-0.0334153861032524,-0.00273201402945227,0.696469646964696
-0.0334292494004649,-0.00273924946407753,0.696569656965697
-0.0334431054323453,-0.00274648535940879,0.696669666966697
-0.0334569631411953,-0.00275367883985076,0.696769676967697
-0.0334708135616778,-0.00276087301135158,0.696869686968697
-0.0334846609806613,-0.00276798551582001,0.696969696969697
-0.0334985053497717,-0.00277501697060204,0.697069706970697
-0.0335123511148211,-0.00278200742486189,0.697169716971697
-0.0335261894578982,-0.00278899989701364,0.697269726972697
-0.0335400246290152,-0.00279591223858711,0.697369736973697
-0.0335538523390001,-0.00280282707718666,0.697469746974697
-0.0335676725970669,-0.00280974434831338,0.697569756975698
-0.0335814854078228,-0.00281666397825439,0.697669766976698
-0.0335952992689882,-0.00282354321350149,0.697769776977698
-0.0336091499843225,-0.00283030541332387,0.697869786978698
-0.033623001109685,-0.00283702830341478,0.697969796979698
-0.0336368441220166,-0.00284375472481653,0.698069806980698
-0.0336506789913712,-0.00285048458308427,0.698169816981698
-0.0336645056808925,-0.0028572177745593,0.698269826982698
-0.0336783282931665,-0.00286387270361852,0.698369836983698
-0.0336921467038026,-0.00287044992541257,0.698469846984698
-0.0337059607791962,-0.00287694999048514,0.698569856985699
-0.0337197703903496,-0.00288337344707611,0.698669866986699
-0.0337335712826437,-0.00288980208660855,0.698769876987699
-0.0337473634007938,-0.00289623578699527,0.698869886988699
-0.0337611466895153,-0.00290267442154233,0.698969896989699
-0.0337749210820056,-0.00290911786355554,0.699069906990699
-0.0337886865091591,-0.00291556598634067,0.699169916991699
-0.0338024802466905,-0.00292194332627041,0.699269926992699
-0.0338163019559809,-0.00292825047074493,0.699369936993699
-0.0338301321422601,-0.00293447967299416,0.699469946994699
-0.0338439562633459,-0.00294063407272912,0.6995699569957
-0.0338577778482458,-0.0029467525327963,0.6996699669967
-0.0338715890949051,-0.00295287752567325,0.6997699769977
-0.0338853975796325,-0.00295896666411302,0.6998699869987
-0.0338992411125617,-0.00296494577216137,0.6999699969997
-0.0339130777187776,-0.00297085185602006,0.7000700070007
-0.033926907301532,-0.0029766854408939,0.7001700170017
-0.0339407257651494,-0.00298252726779641,0.7002700270027
-0.0339545330912014,-0.00298837720081928,0.7003700370037
-0.0339683365887874,-0.00299419297019578,0.700470047004701
-0.0339821288059893,-0.00300001687333497,0.700570057005701
-0.0339959538392729,-0.00300580560618539,0.700670067006701
-0.0340097509146185,-0.0030115705504863,0.700770077007701
-0.0340235402155521,-0.00301726392873182,0.700870087008701
-0.0340373566129034,-0.00302289285882818,0.700970097009701
-0.0340511381209965,-0.00302848534248032,0.701070107010701
-0.034064903087444,-0.00303408244931621,0.701170117011701
-0.0340786559949145,-0.00303968867352194,0.701270127012701
-0.0340923968388008,-0.00304530387458235,0.701370137013701
-0.0341061094598433,-0.00305080117869787,0.701470147014701
-0.034119757303332,-0.00305620752103929,0.701570157015702
-0.0341333772971487,-0.00306149751901485,0.701670167016702
-0.0341470253548655,-0.00306672646424378,0.701770177017702
-0.0341605545274234,-0.00307183443501234,0.701870187018702
-0.0341740761674397,-0.00307687557117522,0.701970197019702
-0.0341875753595608,-0.00308183330344446,0.702070207020702
-0.0342010696681992,-0.00308676244200153,0.702170217021702
-0.0342145428350437,-0.0030915371519391,0.702270227022702
-0.0342280082297796,-0.00309624744597683,0.702370237023702
-0.0342414484423306,-0.00310088359400615,0.702470247024703
-0.0342548807814177,-0.00310545630974277,0.702570257025703
-0.0342683013471652,-0.0031100445075013,0.702670267026703
-0.0342816964704293,-0.00311455927104205,0.702770277027703
-0.0342950636449695,-0.00311896423454424,0.702870287028703
-0.0343083804413189,-0.00312321615154455,0.702970297029703
-0.0343216130022005,-0.00312740852921707,0.703070307030703
-0.0343348242830763,-0.00313145207815022,0.703170317031703
-0.0343480662607866,-0.0031354449379161,0.703270327032703
-0.0343613156397373,-0.0031393187904359,0.703370337033703
-0.0343745554014522,-0.00314320602646229,0.703470347034703
-0.034387786732249,-0.00314703515825989,0.703570357035704
-0.0344010095261654,-0.00315080658894625,0.703670367036704
-0.0344142236726319,-0.00315452072854967,0.703770377037704
-0.0344274290633828,-0.00315817797558083,0.703870387038704
-0.0344406057982262,-0.00316173172042317,0.703970397039704
-0.0344537161292239,-0.00316534474429441,0.704070407040704
-0.0344667770932803,-0.00316898476322818,0.704170417041704
-0.0344798110807023,-0.00317269454225022,0.704270427042704
-0.0344926939888367,-0.00317637207185888,0.704370437043704
-0.0345055270762344,-0.00318005845623503,0.704470447044705
-0.0345183342627461,-0.00318381381519584,0.704570457045705
-0.0345310919556223,-0.00318757723881356,0.704670467046705
-0.0345438212736217,-0.00319144378684131,0.704770477047705
-0.0345565249233917,-0.00319537759102058,0.704870487048705
-0.0345691841565053,-0.00319946322313476,0.704970497049705
-0.0345817945617033,-0.00320355402206561,0.705070507050705
-0.0345943563509108,-0.00320764983808381,0.705170517051705
-0.0346068929625404,-0.00321181067352651,0.705270527052705
-0.034619339586789,-0.00321588647417663,0.705370537053705
-0.0346317658271047,-0.00321981422468042,0.705470547054705
-0.0346440996958865,-0.00322372048555717,0.705570557055706
-0.0346564100548457,-0.00322755623309156,0.705670567056706
-0.034668653051691,-0.00323134705949652,0.705770577057706
-0.0346808332612319,-0.00323518148941202,0.705870587058706
-0.0346930051619417,-0.00323903328794008,0.705970597059706
-0.0347051732272749,-0.00324286146377287,0.706070607060706
-0.0347172841120946,-0.00324671893819772,0.706170617061706
-0.0347292912229091,-0.00325048457781087,0.706270627062706
-0.0347412743148212,-0.00325414513731754,0.706370637063706
-0.0347532144643357,-0.00325795680836122,0.706470647064707
-0.0347651082944784,-0.00326177377521931,0.706570657065707
-0.0347770174937702,-0.00326562808229108,0.706670667066707
-0.0347889229290947,-0.00326945801110982,0.706770677067707
-0.0348007431177019,-0.00327346521725765,0.706870687068707
-0.0348124823764063,-0.00327746713450163,0.706970697069707
-0.0348241350085791,-0.00328138450530136,0.707070707070707
-0.0348357646354025,-0.00328519534246732,0.707170717071707
-0.0348473550814922,-0.00328907975206304,0.707270727072707
-0.034858891560492,-0.00329288235871797,0.707370737073707
-0.034870388893311,-0.00329668338515174,0.707470747074707
-0.0348818455527092,-0.00330049736433211,0.707570757075708
-0.034893257295585,-0.0033043151512467,0.707670767076708
-0.0349046077138976,-0.00330808988058736,0.707770777077708
-0.0349159322866091,-0.0033119489444476,0.707870787078708
-0.0349272164346808,-0.00331581999357201,0.707970797079708
-0.034938497201171,-0.00331963107951921,0.708070807080708
-0.0349497743257812,-0.00332338259388922,0.708170817081708
-0.0349610548434904,-0.003327048278749,0.708270827082708
-0.0349723790891006,-0.00333066764193355,0.708370837083708
-0.0349837180058904,-0.00333432424858345,0.708470847084708
-0.0349950746437328,-0.00333804666246495,0.708570857085709
-0.0350064242857561,-0.0033417992986539,0.708670867086709
-0.0350177084706842,-0.00334552482921086,0.708770877087709
-0.0350290102292391,-0.00334929645109021,0.708870887088709
-0.0350402535150005,-0.00335297810171315,0.708970897089709
-0.0350514882062932,-0.00335667416321687,0.709070907090709
-0.0350627287001768,-0.00336034576354053,0.709170917091709
-0.0350739716473192,-0.00336386344432451,0.709270927092709
-0.035085194401722,-0.00336742013538111,0.709370937093709
-0.0350964122979809,-0.00337109639113793,0.709470947094709
-0.0351076734476138,-0.00337472656478651,0.70957095709571
-0.0351188562910638,-0.00337828637021508,0.70967096709671
-0.0351300319382876,-0.00338178779729468,0.70977097709771
-0.0351412536123349,-0.00338520491289006,0.70987098709871
-0.0351524510762868,-0.00338847887103578,0.70997099709971
-0.0351634881339601,-0.00339167496527636,0.71007100710071
-0.0351744614368465,-0.00339479052121403,0.71017101710171
-0.0351853873561305,-0.00339791161253312,0.71027102710271
-0.0351963057497835,-0.00340096928307723,0.71037103710371
-0.0352072053305109,-0.00340394771681253,0.71047104710471
-0.0352180773195616,-0.00340697511897868,0.710571057105711
-0.0352289053480547,-0.00341005042534479,0.710671067106711
-0.0352397009336379,-0.0034130552598321,0.710771077107711
-0.0352503434727194,-0.00341606150638304,0.710871087108711
-0.0352609809371251,-0.00341895844585064,0.710971097109711
-0.0352715439192071,-0.00342199819723852,0.711071107110711
-0.0352820757921228,-0.00342516671592716,0.711171117111711
-0.0352926158748177,-0.00342837093010932,0.711271127112711
-0.0353031307039184,-0.00343147665919,0.711371137113711
-0.0353135749298391,-0.00343461803539008,0.711471147114711
-0.0353240914059634,-0.00343776935362368,0.711571157115712
-0.0353345650917231,-0.00344079862625578,0.711671167116712
-0.0353449259966771,-0.00344386207635547,0.711771177117712
-0.0353552694178421,-0.00344703502473129,0.711871187118712
-0.035365607301322,-0.00345026827490313,0.711971197119712
-0.0353759206291771,-0.00345341994788026,0.712071207120712
-0.0353861502813221,-0.00345658716046764,0.712171217121712
-0.0353964199872385,-0.00345975026586177,0.712271227122712
-0.0354066782100603,-0.00346272685446996,0.712371237123712
-0.0354169140978597,-0.00346553559870257,0.712471247124712
-0.0354271222857165,-0.00346833448843585,0.712571257125713
-0.0354372598657863,-0.00347109053251985,0.712671267126713
-0.0354473217173226,-0.00347375800819705,0.712771277127713
-0.0354573219333195,-0.00347625197972648,0.712871287128713
-0.0354672568073977,-0.00347873151733997,0.712971297129713
-0.0354771496190267,-0.00348113252763179,0.713071307130713
-0.0354869647971035,-0.00348348730378238,0.713171317131713
-0.0354967351070321,-0.00348593214102703,0.713271327132713
-0.035506495917205,-0.0034883024199314,0.713371337133713
-0.0355161910330193,-0.00349064114048124,0.713471347134713
-0.0355258768034141,-0.00349290594537542,0.713571357135714
-0.0355354843897133,-0.0034950586513087,0.713671367136714
-0.0355450701247314,-0.00349719979352375,0.713771377137714
-0.035554625955329,-0.00349935312832055,0.713871387138714
-0.0355641741405122,-0.00350140289412623,0.713971397139714
-0.0355737224201401,-0.00350334666302058,0.714071407140714
-0.0355832611309064,-0.00350532796101812,0.714171417141714
-0.0355927710798029,-0.00350729157712294,0.714271427142714
-0.0356022518061239,-0.00350917187686811,0.714371437143714
-0.0356116658176225,-0.00351107978671831,0.714471447144714
-0.0356210337170671,-0.00351294318777097,0.714571457145715
-0.0356303757893386,-0.00351484430681611,0.714671467146715
-0.0356396246446807,-0.00351666448444072,0.714771477147715
-0.0356488822327031,-0.00351842725119878,0.714871487148715
-0.0356581274530756,-0.00352027155138452,0.714971497149715
-0.0356673427690277,-0.00352212887342275,0.715071507150715
-0.0356765694275592,-0.00352397764245584,0.715171517151715
-0.035685742197321,-0.00352568452328404,0.715271527152715
-0.035694887027573,-0.0035273750928196,0.715371537153715
-0.0357040145951747,-0.00352912401306169,0.715471547154716
-0.0357130933003082,-0.00353087633792046,0.715571557155716
-0.0357221641112458,-0.00353270158100642,0.715671567156716
-0.0357312462762806,-0.00353451826878374,0.715771577157716
-0.0357403116163356,-0.00353639222921571,0.715871587158716
-0.0357493073299071,-0.00353825600113661,0.715971597159716
-0.0357582858729695,-0.0035402347951975,0.716071607160716
-0.0357672403671836,-0.00354219226548548,0.716171617161716
-0.0357761692691847,-0.00354419609660886,0.716271627162716
-0.035785087510451,-0.00354617160583657,0.716371637163716
-0.0357939496193098,-0.0035481068194223,0.716471647164716
-0.0358028504228576,-0.00354992675978329,0.716571657165717
-0.0358117278363667,-0.00355178308208967,0.716671667166717
-0.035820600992953,-0.00355375135362764,0.716771677167717
-0.0358294677249957,-0.00355586963791916,0.716871687168717
-0.0358383660407316,-0.00355810825859327,0.716971697169717
-0.0358472450459795,-0.00356025232859438,0.717071707170717
-0.0358560944969436,-0.00356233827593833,0.717171717171717
-0.0358648985407335,-0.00356447162761647,0.717271727172717
-0.0358737604008112,-0.00356657377338012,0.717371737173717
-0.035882551989417,-0.00356866207493129,0.717471747174718
-0.0358913107504235,-0.00357068158157303,0.717571757175718
-0.0359000537875374,-0.00357273575633421,0.717671767176718
-0.0359088742831352,-0.0035748780180646,0.717771777177718
-0.0359177163443766,-0.003576926668962,0.717871787178718
-0.0359265496475985,-0.00357887259856702,0.717971797179718
-0.0359353606895112,-0.00358066190659236,0.718071807180718
-0.035944148101818,-0.0035824946891305,0.718171817181718
-0.0359529353828235,-0.00358426147785113,0.718271827182718
-0.035961657045487,-0.00358605128113538,0.718371837183718
-0.0359704133670557,-0.00358793478969727,0.718471847184718
-0.0359791984343694,-0.00358987574598209,0.718571857185719
-0.0359880139267011,-0.00359199619559133,0.718671867186719
-0.0359968188135829,-0.00359407910688334,0.718771877187719
-0.0360055925383172,-0.00359607983284889,0.718871887188719
-0.0360143520733096,-0.00359799439759595,0.718971897189719
-0.036023089026802,-0.00359986592550075,0.719071907190719
-0.0360318801362737,-0.00360173697657495,0.719171917191719
-0.0360406154174037,-0.00360350378833084,0.719271927192719
-0.0360493614375884,-0.00360540862527273,0.719371937193719
-0.0360580437029862,-0.00360740480407089,0.71947194719472
-0.0360666635680727,-0.00360942897075286,0.71957195719572
-0.03607528896163,-0.00361146990712991,0.71967196719672
-0.0360839285449293,-0.0036135747111666,0.71977197719772
-0.0360925823847728,-0.00361587755885107,0.71987198719872
-0.0361012521650406,-0.00361810535754341,0.71997199719972
-0.0361099076058371,-0.00362038664879852,0.72007200720072
-0.0361185079116543,-0.00362256978435693,0.72017201720172
-0.0361271525166479,-0.00362466810165438,0.72027202720272
-0.0361357736578897,-0.00362660912474161,0.72037203720372
-0.0361444161090832,-0.00362857421280181,0.72047204720472
-0.0361530664798113,-0.00363050894494985,0.720572057205721
-0.036161665421939,-0.00363251661144979,0.720672067206721
-0.0361702097980593,-0.00363453404030789,0.720772077207721
-0.0361787651712295,-0.00363668655965536,0.720872087208721
-0.0361872892878075,-0.0036388175525192,0.720972097209721
-0.0361958312175794,-0.0036411180367824,0.721072107210721
-0.0362043417824932,-0.00364339583127967,0.721172117211721
-0.036212848410675,-0.00364575246177161,0.721272127212721
-0.0362213175051468,-0.00364803677525743,0.721372137213721
-0.0362297491557461,-0.00365024925317493,0.721472147214722
-0.0362381578125134,-0.00365230367441376,0.721572157215722
-0.036246573725399,-0.00365434657109433,0.721672167216722
-0.0362549967262448,-0.00365637802384027,0.721772177217722
-0.036263379341611,-0.00365833176701746,0.721872187218722
-0.0362718202593094,-0.00366025737949217,0.721972197219722
-0.0362802880154305,-0.00366217993748665,0.722072207220722
-0.0362887073398432,-0.0036641474258245,0.722172217221722
-0.0362971077684032,-0.00366613668482006,0.722272227222722
-0.0363054383654654,-0.00366808091442032,0.722372237223722
-0.0363137975677575,-0.00367008138699765,0.722472247224722
-0.036322228923505,-0.00367210744257388,0.722572257225723
-0.036330655144685,-0.0036742085517492,0.722672267226723
-0.0363390421620961,-0.00367623889649742,0.722772277227723
-0.0363473970084137,-0.00367824832059037,0.722872287228723
-0.036355725377963,-0.00368024362404745,0.722972297229723
-0.0363640817215748,-0.0036822946084202,0.723072307230723
-0.0363724113488512,-0.00368433110359223,0.723172317231723
-0.0363807686829808,-0.00368642286965182,0.723272327232723
-0.0363890990681183,-0.00368849978485652,0.723372337233723
-0.0363974350922962,-0.00369056504420183,0.723472347234723
-0.0364058283914323,-0.00369260187568919,0.723572357235724
-0.0364141941334446,-0.00369462428247457,0.723672367236724
-0.0364226166735845,-0.00369661869446567,0.723772377237724
-0.0364309986969437,-0.0036985433624932,0.723872387238724
-0.0364394072546593,-0.00370052407539417,0.723972397239724
-0.0364477752149705,-0.00370243519866806,0.724072407240724
-0.0364561527441435,-0.00370448043343115,0.724172417241724
-0.0364645722159821,-0.00370644381687943,0.724272427242724
-0.0364729799536412,-0.00370830617904027,0.724372437243724
-0.0364814123275488,-0.00371016611558451,0.724472447244724
-0.03648980345676,-0.00371195754285695,0.724572457245725
-0.036498181847453,-0.0037137114778829,0.724672467246725
-0.0365065132231083,-0.00371541591696979,0.724772477247725
-0.0365148880156881,-0.00371712614712989,0.724872487248725
-0.0365232455018506,-0.00371876300296388,0.724972497249725
-0.036531659025976,-0.00372039937044962,0.725072507250725
-0.0365401239856122,-0.00372203631612137,0.725172517251725
-0.0365485922784556,-0.00372366558412906,0.725272527252725
-0.0365570463815571,-0.00372519734373185,0.725372537253725
-0.0365655507016024,-0.00372666932904694,0.725472547254725
-0.0365740529945417,-0.0037280985977104,0.725572557255726
-0.0365825538869351,-0.00372954658024775,0.725672567256726
-0.0365911140330185,-0.00373103207115641,0.725772577257726
-0.0365997280586576,-0.00373249473639094,0.725872587258726
-0.0366083904077392,-0.0037338984404837,0.725972597259726
-0.0366170200743437,-0.00373523854873312,0.726072607260726
-0.0366256977211649,-0.00373652082226678,0.726172617261726
-0.0366343589968017,-0.0037377087754803,0.726272627262726
-0.0366430161583347,-0.00373885658278114,0.726372637263726
-0.0366517216709527,-0.00374000889348224,0.726472647264726
-0.036660446291348,-0.00374118938095654,0.726572657265727
-0.0366691669335478,-0.00374239040209299,0.726672667266727
-0.0366779055640098,-0.0037435587038961,0.726772677267727
-0.0366866389608526,-0.00374468725599362,0.726872687268727
-0.0366954240581122,-0.00374579632714195,0.726972697269727
-0.0367042387280839,-0.00374688158209845,0.727072707270727
-0.036713052730032,-0.00374796406130189,0.727172717271727
-0.0367219014599913,-0.00374905918688242,0.727272727272727
-0.0367307447075503,-0.00375017544964986,0.727372737273727
-0.0367396339197376,-0.00375129637015405,0.727472747274727
-0.0367485730793556,-0.00375239809534666,0.727572757275728
-0.0367574605569851,-0.00375345491092758,0.727672767276728
-0.036766409377606,-0.00375454642457385,0.727772777277728
-0.036775395731937,-0.00375564999719715,0.727872787278728
-0.0367843738465429,-0.00375671492811258,0.727972797279728
-0.0367933495355322,-0.00375777762460449,0.728072807280728
-0.0368023168949588,-0.00375880207789899,0.728172817281728
-0.0368112758994837,-0.00375978862661521,0.728272827282728
-0.0368202153217041,-0.00376068432873375,0.728372837283728
-0.0368292038252281,-0.00376156301237628,0.728472847284728
-0.0368382403642535,-0.00376244768519546,0.728572857285729
-0.0368473188851045,-0.0037632795104402,0.728672867286729
-0.0368563876435973,-0.00376407517948542,0.728772877287729
-0.0368654371676187,-0.0037648409855739,0.728872887288729
-0.0368744831994892,-0.00376560718556588,0.728972897289729
-0.0368835101650458,-0.00376634372991879,0.729072907290729
-0.0368925289691973,-0.00376710407203515,0.729172917291729
-0.0369015444171063,-0.00376786497160574,0.729272927292729
-0.0369105516920925,-0.0037686494754433,0.729372937293729
-0.0369195385762353,-0.003769345249627,0.729472947294729
-0.0369285109919092,-0.00377001150177626,0.72957295729573
-0.0369374999699604,-0.00377070886539535,0.72967296729673
-0.0369464987495296,-0.0037714011451248,0.72977297729773
-0.036955513798928,-0.00377212422995458,0.72987298729873
-0.0369645032768451,-0.00377278212720223,0.72997299729973
-0.0369735338865854,-0.00377338968772265,0.73007300730073
-0.0369825786307829,-0.00377397017486049,0.73017301730173
-0.0369916539842809,-0.00377450981811616,0.73027302730273
-0.0370007249679833,-0.00377505219566152,0.73037303730373
-0.0370097281979715,-0.00377554546886783,0.730473047304731
-0.0370187225248183,-0.00377606436423311,0.730573057305731
-0.0370276961268099,-0.0037764974047493,0.730673067306731
-0.0370366510840334,-0.00377690339031111,0.730773077307731
-0.0370455953782188,-0.00377727764014674,0.730873087308731
-0.0370545803158791,-0.00377760435665042,0.730973097309731
-0.0370635613421463,-0.00377793576774734,0.731073107310731
-0.0370725887638018,-0.00377827788334591,0.731173117311731
-0.0370816090145699,-0.00377852061777006,0.731273127312731
-0.037090650333419,-0.0037786535245133,0.731373137313731
-0.0370996597092241,-0.00377865036407079,0.731473147314731
-0.0371086989756284,-0.00377858474803217,0.731573157315732
-0.0371177590382973,-0.00377841219063516,0.731673167316732
-0.0371267816018091,-0.00377812811015947,0.731773177317732
-0.0371358198823026,-0.00377788209781281,0.731873187318732
-0.0371449085386836,-0.00377762988897171,0.731973197319732
-0.0371539929819091,-0.00377732566873738,0.732073207320732
-0.0371631229843415,-0.00377701570119688,0.732173217321732
-0.0371722599918072,-0.00377670845642824,0.732273227322732
-0.0371814064575653,-0.00377642083312419,0.732373237323732
-0.0371905922883395,-0.00377614897978324,0.732473247324733
-0.0371997392493563,-0.00377587391992927,0.732573257325733
-0.0372088889055027,-0.00377556113286857,0.732673267326733
-0.0372179841799239,-0.00377521326766024,0.732773277327733
-0.0372270309558345,-0.00377480922627735,0.732873287328733
-0.0372360357291877,-0.00377440459979788,0.732973297329733
-0.0372450031208636,-0.00377389084821401,0.733073307330733
-0.0372539602387978,-0.00377341057382482,0.733173317331733
-0.0372629633536098,-0.00377292640416724,0.733273327332733
-0.037271928980782,-0.00377244101133541,0.733373337333733
-0.0372808176032658,-0.00377193025894708,0.733473347334733
-0.0372896380412754,-0.00377144715121658,0.733573357335734
-0.0372983895415568,-0.00377099523097237,0.733673367336734
-0.0373071538748012,-0.00377056362094801,0.733773377337734
-0.0373158907545807,-0.00377017296767867,0.733873387338734
-0.0373246427639421,-0.00376976447126955,0.733973397339734
-0.0373333073866073,-0.00376936169452436,0.734073407340734
-0.037341916072665,-0.00376905799488768,0.734173417341734
-0.0373505103708772,-0.00376874187001272,0.734273427342734
-0.0373589857931445,-0.00376843490857832,0.734373437343734
-0.0373674479148323,-0.00376819316006481,0.734473447344735
-0.0373758798741045,-0.00376800487877521,0.734573457345735
-0.0373842818736717,-0.00376786971918005,0.734673467346735
-0.0373926999426608,-0.00376765624418799,0.734773477347735
-0.0374011396417922,-0.00376744421120539,0.734873487348735
-0.0374095272442997,-0.00376714117728881,0.734973497349735
-0.0374178559731996,-0.00376693398632527,0.735073507350735
-0.037426170201381,-0.00376679482319584,0.735173517351735
-0.0374344530393656,-0.00376680812147182,0.735273527352735
-0.0374426750895095,-0.00376686277501349,0.735373537353735
-0.0374509626174801,-0.0037670177495696,0.735473547354735
-0.0374591980327023,-0.00376724502040003,0.735573557355736
-0.0374673644272691,-0.00376741983525593,0.735673567356736
-0.037475552267696,-0.00376747880791543,0.735773577357736
-0.03748372176051,-0.00376741481356162,0.735873587358736
-0.0374918573707083,-0.00376731432899644,0.735973597359736
-0.0375000249124329,-0.00376724626430595,0.736073607360736
-0.0375082112647796,-0.00376731540013767,0.736173617361736
-0.0375163595489972,-0.00376734395468978,0.736273627362736
-0.0375244960783038,-0.00376735103804303,0.736373637363736
-0.0375325698226095,-0.0037672337814794,0.736473647364737
-0.0375406851064632,-0.00376707597818905,0.736573657365737
-0.0375487483443706,-0.00376697820718169,0.736673667366737
-0.0375568285731119,-0.00376695217269095,0.736773677367737
-0.0375648490022267,-0.00376674805002875,0.736873687368737
-0.0375728712327015,-0.0037665561038237,0.736973697369737
-0.0375808119274451,-0.00376636239081149,0.737073707370737
-0.0375886647540549,-0.00376616022384585,0.737173717371737
-0.0375964688379797,-0.00376603328785117,0.737273727372737
-0.0376041578237482,-0.00376589646971481,0.737373737373737
-0.0376117993545047,-0.00376583443566453,0.737473747374737
-0.0376193983114286,-0.00376586611610614,0.737573757375738
-0.037627002264708,-0.00376590851717421,0.737673767376738
-0.0376345865458451,-0.0037658846641259,0.737773777377738
-0.03764206638265,-0.00376592634418919,0.737873787378738
-0.037649601785194,-0.0037659613578381,0.737973797379738
-0.0376571448469739,-0.00376614195224968,0.738073807380738
-0.037664610242952,-0.00376639965731221,0.738173817381738
-0.0376720299576362,-0.00376672935919013,0.738273827382738
-0.0376794945980567,-0.00376714212634296,0.738373837383738
-0.0376869641680304,-0.00376769535351233,0.738473847384738
-0.0376943201348383,-0.00376817065227772,0.738573857385739
-0.0377016968979108,-0.00376865503155658,0.738673867386739
-0.0377090993752834,-0.00376927146987975,0.738773877387739
-0.0377164408229447,-0.00376987065937385,0.738873887388739
-0.0377237531470822,-0.00377041801023941,0.738973897389739
-0.0377310092604921,-0.00377083729177371,0.739073907390739
-0.0377382398991689,-0.00377143064182039,0.739173917391739
-0.0377455163227987,-0.00377201296487129,0.739273927392739
-0.0377527318802677,-0.0037725175691393,0.739373937393739
-0.0377599822809242,-0.00377310262187273,0.739473947394739
-0.0377671865603127,-0.00377377618312112,0.73957395739574
-0.0377744476977205,-0.00377443837414784,0.73967396739674
-0.0377816534674925,-0.00377513522177636,0.73977397739774
-0.0377887845568372,-0.00377590448776609,0.73987398739874
-0.0377959410149526,-0.00377661804519782,0.73997399739974
-0.0378029898752037,-0.00377736193550625,0.74007400740074
-0.0378099850355744,-0.00377811922544606,0.74017401740174
-0.0378169236489022,-0.00377889666666215,0.74027402740274
-0.0378238685024915,-0.00377953117617447,0.74037403740374
-0.0378307558761085,-0.00378014883767187,0.74047404740474
-0.0378376716292092,-0.00378077545298848,0.740574057405741
-0.0378445654020312,-0.00378140350570758,0.740674067406741
-0.03785152195064,-0.00378207275705229,0.740774077407741
-0.0378584316707969,-0.0037825961235684,0.740874087408741
-0.0378653146354584,-0.00378313817861955,0.740974097409741
-0.0378721421380393,-0.00378374504577752,0.741074107410741
-0.0378788784922603,-0.00378426832706303,0.741174117411741
-0.0378855710448674,-0.00378472871968886,0.741274127412741
-0.0378922945592148,-0.00378514019686514,0.741374137413741
-0.0378990416225446,-0.00378556138572188,0.741474147414741
-0.0379058146904193,-0.00378602226208888,0.741574157415742
-0.0379125638591751,-0.00378646927811879,0.741674167416742
-0.0379193107382225,-0.00378702030311394,0.741774177417742
-0.0379261281398266,-0.00378767781336866,0.741874187418742
-0.037932904621532,-0.00378835754807622,0.741974197419742
-0.0379395852487666,-0.00378901476347916,0.742074207420742
-0.0379461608626972,-0.00378963897160745,0.742174217421742
-0.0379526906156582,-0.00379013575769631,0.742274227422742
-0.0379591738188946,-0.00379068642564436,0.742374237423742
-0.0379656313907579,-0.00379122458082003,0.742474247424742
-0.0379721039378667,-0.00379169721440172,0.742574257425743
-0.0379785318610014,-0.00379213006602852,0.742674267426743
-0.0379849933742037,-0.00379259190757437,0.742774277427743
-0.0379914739491129,-0.00379314028120704,0.742874287428743
-0.0379980031883869,-0.00379366309026901,0.742974297429743
-0.0380045639376413,-0.00379413631125077,0.743074307430743
-0.0380110875056256,-0.00379457493552258,0.743174317431743
-0.0380176247058977,-0.00379493087460186,0.743274327432743
-0.0380241731289657,-0.0037951834704359,0.743374337433743
-0.0380306960220157,-0.00379551872612361,0.743474347434743
-0.0380371522209755,-0.00379584231213072,0.743574357435744
-0.0380435716763356,-0.00379613273652669,0.743674367436744
-0.0380499874806015,-0.00379634936044363,0.743774377437744
-0.0380563535194154,-0.0037965846222179,0.743874387438744
-0.038062724328839,-0.00379684758163138,0.743974397439744
-0.0380691329553068,-0.00379715806055539,0.744074407440744
-0.038075515508124,-0.00379748671663093,0.744174417441744
-0.0380818496776068,-0.00379788195392404,0.744274427442744
-0.0380882005707141,-0.00379828953352833,0.744374437443744
-0.038094632204835,-0.0037987761495344,0.744474447444744
-0.0381010297075587,-0.00379933481303345,0.744574457445745
-0.0381074347842875,-0.00379985212126682,0.744674467446745
-0.0381138513072547,-0.00380037961340429,0.744774477447745
-0.0381202298058597,-0.00380091883281063,0.744874487448745
-0.038126607726279,-0.00380155902743387,0.744974497449745
-0.0381329360954746,-0.00380223754127078,0.745074507450745
-0.0381392194836489,-0.00380293683294409,0.745174517451745
-0.0381455039821246,-0.003803609143376,0.745274527452745
-0.038151793373297,-0.00380430581363275,0.745374537453745
-0.0381581155943722,-0.00380495102534324,0.745474547454746
-0.0381644984581658,-0.00380558710355917,0.745574557455746
-0.0381709310805008,-0.00380628614184427,0.745674567456746
-0.0381773408449122,-0.00380703512064952,0.745774577457746
-0.0381836842837979,-0.00380776880401868,0.745874587458746
-0.038189942174204,-0.00380850691707511,0.745974597459746
-0.0381961873076635,-0.00380925558720737,0.746074607460746
-0.0382023769698284,-0.00380997421701102,0.746174617461746
-0.0382085717158831,-0.00381071678509358,0.746274627462746
-0.0382147824737714,-0.00381150413839727,0.746374637463746
-0.038221039352928,-0.00381235173590871,0.746474647464746
-0.0382273037300732,-0.00381320124534967,0.746574657465747
-0.0382335281340705,-0.00381400105844454,0.746674667466747
-0.0382397264459888,-0.00381491913244197,0.746774677467747
-0.038245949161499,-0.00381578259896835,0.746874687468747
-0.0382521693408231,-0.00381662071284869,0.746974697469747
-0.0382583980662418,-0.00381742398123784,0.747074707470747
-0.0382645745015401,-0.00381826198224534,0.747174717471747
-0.0382707403567274,-0.00381902266067703,0.747274727472747
-0.0382769183791576,-0.00381979273059865,0.747374737473747
-0.0382830946393877,-0.0038207319049265,0.747474747474748
-0.0382892408339505,-0.0038216828433797,0.747574757475748
-0.0382953951507584,-0.00382276675998553,0.747674767476748
-0.0383015842393444,-0.00382396200386998,0.747774777477748
-0.0383078096384664,-0.00382519588485523,0.747874787478748
-0.0383139930235133,-0.00382645697052418,0.747974797479748
-0.0383201540113428,-0.00382776911162166,0.748074807480748
-0.0383263605307368,-0.00382913718932671,0.748174817481748
-0.0383326194600347,-0.00383050487543175,0.748274827482748
-0.0383388666229037,-0.00383179205778678,0.748374837483748
-0.0383451176050247,-0.00383309893762275,0.748474847484748
-0.0383513797869062,-0.00383441170297678,0.748574857485749
-0.0383576027673223,-0.00383568029815199,0.748674867486749
-0.0383638677756346,-0.00383702045477562,0.748774877487749
-0.0383701663187298,-0.00383841192021601,0.748874887488749
-0.0383764681351404,-0.00383982233679379,0.748974897489749
-0.0383827240260829,-0.0038413105182249,0.749074907490749
-0.0383890242185052,-0.00384285332325176,0.749174917491749
-0.0383953808635257,-0.00384449897396157,0.749274927492749
-0.0384017934543679,-0.00384624656737063,0.749374937493749
-0.0384081407816114,-0.00384804235983163,0.74947494749475
-0.0384144492367942,-0.00384989963579924,0.74957495749575
-0.038420760776403,-0.00385177234080765,0.74967496749675
-0.0384270263030094,-0.00385371916418214,0.74977497749775
-0.03843324616675,-0.00385573951621924,0.74987498749875
-0.0384394332512654,-0.00385765612189345,0.74997499749975
-0.0384456400171371,-0.00385969498509383,0.75007500750075
-0.0384519040925199,-0.00386183237485923,0.75017501750175
-0.0384582256179292,-0.00386400065495568,0.75027502750275
-0.0384645137191251,-0.00386606413827968,0.75037503750375
-0.0384707455381839,-0.00386814044995961,0.75047504750475
-0.0384769760787839,-0.00387030208898041,0.750575057505751
-0.0384831610578732,-0.00387253540692956,0.750675067506751
-0.038489333584082,-0.00387468299902726,0.750775077507751
-0.0384954817619837,-0.00387687127836707,0.750875087508751
-0.0385016562738349,-0.00387921728728426,0.750975097509751
-0.0385077689474359,-0.00388153605005429,0.751075107510751
-0.0385139188000035,-0.00388391536109789,0.751175117511751
-0.0385201068404837,-0.00388630399222196,0.751275127512751
-0.0385263387148272,-0.00388874008757207,0.751375137513751
-0.0385326139761495,-0.00389122324633398,0.751475147514752
-0.0385388625050115,-0.00389363759175817,0.751575157515752
-0.038545167157067,-0.0038960809294051,0.751675167516752
-0.0385514815161959,-0.00389852300241423,0.751775177517752
-0.0385578054856501,-0.00390096387989166,0.751875187518752
-0.0385641389617706,-0.00390340362403252,0.751975197519752
-0.0385704755476559,-0.00390596349954178,0.752075207520752
-0.0385767855623281,-0.0039085613878954,0.752175217521752
-0.0385830685496884,-0.00391108991236782,0.752275227522752
-0.0385893360964903,-0.0039136847646695,0.752375237523752
-0.0385955678832997,-0.00391632964502553,0.752475247524752
-0.0386017449152122,-0.00391893322770412,0.752575257525753
-0.0386078838121934,-0.00392159275159735,0.752675267526753
-0.0386140268417066,-0.00392437044885894,0.752775277527753
-0.0386201137065627,-0.00392715650562922,0.752875287528753
-0.0386262266611943,-0.00393009503762602,0.752975297529753
-0.0386322836423619,-0.00393304082804445,0.753075307530753
-0.0386383155703423,-0.00393602202371169,0.753175317531753
-0.0386442920592775,-0.00393901024975108,0.753275327532753
-0.0386502439971951,-0.00394203365298993,0.753375337533753
-0.038656171515396,-0.00394509200998583,0.753475347534753
-0.0386621112330894,-0.00394814534298383,0.753575357535754
-0.038668038758201,-0.0039511085734243,0.753675367536754
-0.0386739418543819,-0.00395410740261005,0.753775377537754
-0.0386798572859635,-0.00395710185739329,0.753875387538754
-0.0386857179096669,-0.00396010363970396,0.753975397539754
-0.0386915544522727,-0.00396314090097641,0.754075407540754
-0.0386973793666614,-0.00396608852500431,0.754175417541754
-0.0387032171669943,-0.00396903242883208,0.754275427542754
-0.0387090308724082,-0.0039720124473957,0.754375437543754
-0.0387147903711653,-0.00397500020121157,0.754475447544754
-0.0387204960341338,-0.00397799569027956,0.754575457545755
-0.0387261784613999,-0.00398102706833764,0.754675467546755
-0.0387318377865684,-0.00398409412576452,0.754775477547755
-0.0387375112392836,-0.00398715696082182,0.754875487548755
-0.0387431615599551,-0.00399025537158922,0.754975497549755
-0.038748826068065,-0.00399334947475634,0.755075507550755
-0.0387544798739768,-0.00399635424704831,0.755175517551755
-0.0387601478120422,-0.00399935558477778,0.755275527552755
-0.0387657624141849,-0.00400236511155473,0.755375537553755
-0.0387713240489696,-0.00400538283198623,0.755475547554755
-0.038776863088433,-0.00400843689289957,0.755575557555756
-0.038782417137695,-0.00401148744323385,0.755675567556756
-0.0387879611021047,-0.00401444948505308,0.755775577557756
-0.0387935200141175,-0.00401740888702745,0.755875587558756
-0.038799066270539,-0.00402027558345593,0.755975597559756
-0.0388046274331002,-0.00402314054071968,0.756075607560756
-0.0388101632453187,-0.00402603840159909,0.756175617561756
-0.0388156738661385,-0.00402896898411561,0.756275627562756
-0.0388211996672178,-0.00403189758329314,0.756375637563756
-0.0388267002861123,-0.00403485882118047,0.756475647564756
-0.0388322161635865,-0.00403781801353367,0.756575657565757
-0.0388376772239684,-0.00404078163096718,0.756675667566757
-0.0388431135029796,-0.00404377783873637,0.756775677567757
-0.0388485251572601,-0.00404680645946958,0.756875687568757
-0.0388538827868627,-0.00404983921964537,0.756975697569757
-0.0388591867972084,-0.00405287615842371,0.757075707570757
-0.0388644375822007,-0.00405591732187512,0.757175717571757
-0.038869635547261,-0.00405896275837393,0.757275727572757
-0.0388748233284172,-0.00406191609976217,0.757375737573757
-0.0388800288098943,-0.00406486821797617,0.757475747574757
-0.0388852112169162,-0.00406785362449536,0.757575757575758
-0.0388903707038192,-0.00407087213964451,0.757675767576758
-0.0388955481398242,-0.0040738892127842,0.757775777577758
-0.0389006733340832,-0.00407691128227945,0.757875787578758
-0.0389057888074475,-0.00407984205138178,0.757975797579758
-0.0389109225846574,-0.0040827723436535,0.758075807580758
-0.0389160044564364,-0.00408570855829967,0.758175817581758
-0.0389210640208355,-0.0040886787845593,0.758275827582758
-0.0389261423613038,-0.00409164852707776,0.758375837583758
-0.0389312112734257,-0.00409452790673981,0.758475847584759
-0.0389362288053215,-0.00409741397585163,0.758575857585759
-0.0389412373419344,-0.00410021055514482,0.758675867586759
-0.0389462650830731,-0.00410300838986147,0.758775877587759
-0.0389513118928292,-0.00410580758135718,0.758875887588759
-0.0389563776445086,-0.00410860823329054,0.758975897589759
-0.0389614210127915,-0.00411144470971507,0.759075907590759
-0.0389664833828896,-0.00411428257286447,0.759175917591759
-0.0389715233649842,-0.00411715617066736,0.759275927592759
-0.0389765123400244,-0.00412003734017195,0.759375937593759
-0.0389815207983173,-0.00412291986645529,0.759475947594759
-0.0389865202705416,-0.0041257139487225,0.75957595759576
-0.0389915108027678,-0.00412842040011921,0.75967596759676
-0.0389965208343713,-0.0041311298806574,0.75977597759776
-0.039001521817711,-0.00413375262639815,0.75987598759876
-0.0390065007286307,-0.00413641345639254,0.75997599759976
-0.0390114992817467,-0.00413907800198019,0.76007600760076
-0.0390164757624427,-0.00414178051664504,0.76017601760176
-0.0390214300094717,-0.00414456496785521,0.76027602760276
-0.0390263622831326,-0.00414743082119182,0.76037603760376
-0.0390312760893972,-0.00415026512999513,0.760476047604761
-0.0390362100630627,-0.00415314653215615,0.760576057605761
-0.0390411256706875,-0.00415599649804963,0.760676067606761
-0.0390459801541561,-0.00415886798581957,0.760776077607761
-0.0390507740732264,-0.00416176091714582,0.760876087608761
-0.039055550863251,-0.0041646226586823,0.760976097609761
-0.0390603107085125,-0.00416745357208307,0.761076107610761
-0.0390650924488221,-0.00417033222613337,0.761176117611761
-0.0390698960473235,-0.00417325838587308,0.761276127612761
-0.0390747214694635,-0.00417623182325292,0.761376137613761
-0.0390795686737789,-0.00417925230561636,0.761476147614761
-0.0390844376234129,-0.0041823196095209,0.761576157615762
-0.0390893282769022,-0.00418543350691728,0.761676167616762
-0.0390941984934776,-0.00418862775142368,0.761776177617762
-0.0390990485311343,-0.00419190182704931,0.761876187618762
-0.0391038786432604,-0.00419525522701795,0.761976197619762
-0.0391086890878515,-0.00419868744915993,0.762076207620762
-0.0391135223396885,-0.00420216408335131,0.762176217621762
-0.0391183783503972,-0.00420568492918487,0.762276227622762
-0.0391232570716036,-0.00420924978164661,0.762376237623762
-0.0391281161367924,-0.00421289232294522,0.762476247624763
-0.0391329981451354,-0.00421657819593786,0.762576257625763
-0.0391379030436513,-0.00422030720482437,0.762676267626763
-0.0391428307839661,-0.00422407915610848,0.762776277627763
-0.0391477813130984,-0.00422789385859702,0.762876287628763
-0.0391527545780672,-0.00423175111879362,0.762976297629763
-0.0391577505281948,-0.00423565074780888,0.763076307630763
-0.0391627691081965,-0.0042395925567533,0.763176317631763
-0.0391678102650911,-0.00424357635904109,0.763276327632763
-0.039172873943594,-0.00424760197038991,0.763376337633763
-0.0391779600884203,-0.00425166920421366,0.763476347634763
-0.0391830686442854,-0.00425577787853371,0.763576357635764
-0.039188199553601,-0.00425992781137112,0.763676367636764
-0.0391933527610826,-0.00426411882074715,0.763776377637764
-0.0391985282091417,-0.00426835073159342,0.763876387638764
-0.0392037258401902,-0.00427262336193122,0.763976397639764
-0.0392089455943363,-0.00427693653899583,0.764076407640764
-0.0392141874139917,-0.00428129008311183,0.764176417641764
-0.0392194512415683,-0.00428568382612168,0.764276427642764
-0.0392247370148706,-0.00429011759065363,0.764376437643764
-0.0392300446740071,-0.00429459120624638,0.764476447644765
-0.0392353741613893,-0.00429910450704579,0.764576457645765
-0.0392407254148221,-0.00430365731798379,0.764676467646765
-0.0392460983744137,-0.00430824947550964,0.764776477647765
-0.0392514929779686,-0.00431288081376921,0.764876487648765
-0.0392569091632918,-0.00431755116460498,0.764976497649765
-0.0392623382737191,-0.0043222608620286,0.765076507650765
-0.039267780336893,-0.00432700968259767,0.765176517651765
-0.0392732353827593,-0.00433179740056642,0.765276527652765
-0.0392787034366569,-0.00433662379479605,0.765376537653765
-0.039284184526228,-0.0043414886487546,0.765476547654765
-0.0392896786745081,-0.00434639173899981,0.765576557655766
-0.039295185911443,-0.004351332853607,0.765676567656766
-0.0393007062554608,-0.00435631177374085,0.765776577657766
-0.0393062397295971,-0.00436132828747651,0.765876587658766
-0.0393117863591903,-0.00436638218058593,0.765976597659766
-0.0393173461603655,-0.00437147324344774,0.766076607660766
-0.0393229191538543,-0.00437660126644096,0.766176617661766
-0.0393285053603885,-0.00438176603994421,0.766276627662766
-0.0393341047960928,-0.00438696735894351,0.766376637663766
-0.0393397174793953,-0.00439220502072814,0.766476647664767
-0.0393453434264209,-0.00439747881567691,0.766576657665767
-0.0393509826486872,-0.0044027885456864,0.766676667666767
-0.0393566351646224,-0.00440813401034947,0.766776677667767
-0.0393623009880478,-0.00441351500695562,0.766876687668767
-0.0393679801281772,-0.00441893133740109,0.766976697669767
-0.0393736725988321,-0.00442438280588604,0.767076707670767
-0.0393793784092265,-0.00442986921891399,0.767176717671767
-0.0393850975731815,-0.00443539037838132,0.767276727672767
-0.0393908300953044,-0.00444094609539861,0.767376737673767
-0.0393965759871126,-0.00444653617416593,0.767476747674767
-0.0394023352555167,-0.00445216042809735,0.767576757675768
-0.0394081079074274,-0.00445781866599981,0.767676767676768
-0.0394138939497554,-0.00446351070128768,0.767776777677768
-0.0394196933871074,-0.00446923634507128,0.767876787678768
-0.0394255062217873,-0.00447499541537188,0.767976797679768
-0.0394313324630089,-0.00448078772790714,0.768076807680768
-0.039437172108469,-0.00448661309839475,0.768176817681768
-0.0394430251627744,-0.00449247134715926,0.768276827682768
-0.0394488916282287,-0.00449836229222184,0.768376837683768
-0.039454771504832,-0.00450428575390733,0.768476847684768
-0.0394606647948877,-0.00451024155714746,0.768576857685769
-0.0394665714937888,-0.00451622952457027,0.768676867686769
-0.0394724916038388,-0.00452224948110778,0.768776877687769
-0.0394784251227343,-0.00452830124938804,0.768876887688769
-0.039484372045868,-0.00453438465894993,0.768976897689769
-0.0394903323686329,-0.00454049953702867,0.769076907690769
-0.0394963060933328,-0.00454664571316316,0.769176917691769
-0.0395022932107533,-0.00455282301919568,0.769276927692769
-0.0395082937162874,-0.00455903128466512,0.769376937693769
-0.039514307605328,-0.00456527034371727,0.769476947694769
-0.0395203348709647,-0.0045715400281945,0.76957695769577
-0.0395263755062868,-0.00457784017454627,0.76967696769677
-0.0395324295066872,-0.00458417061922184,0.76977697769777
-0.0395384968606482,-0.00459053119867076,0.76987698769877
-0.0395445775589558,-0.00459692175164598,0.76997699769977
-0.0395506715970029,-0.00460334211690034,0.77007700770077
-0.0395567789632719,-0.00460979213779386,0.77017701770177
-0.039562899646245,-0.00461627165077589,0.77027702770277
-0.0395690336367083,-0.00462278050151005,0.77037703770377
-0.039575180923144,-0.00462931853565972,0.77047704770477
-0.0395813414940346,-0.00463588559428155,0.770577057705771
-0.0395875153378622,-0.00464248152303903,0.770677067706771
-0.0395937024408059,-0.00464910617450612,0.770777077707771
-0.0395999027913478,-0.00465575938973937,0.770877087708771
-0.0396061163756668,-0.00466244102131293,0.770977097709771
-0.0396123431776384,-0.00466915091949727,0.771077107710771
-0.0396185831857447,-0.00467588893456307,0.771177117711771
-0.0396248363838611,-0.00468265491908451,0.771277127712771
-0.0396311027581664,-0.00468944872563553,0.771377137713771
-0.0396373822902324,-0.0046962702067903,0.771477147714771
-0.0396436749662379,-0.00470311921973005,0.771577157715772
-0.0396499807700582,-0.00470999562163583,0.771677167716772
-0.039656299683265,-0.0047168992650819,0.771777177717772
-0.0396626316897336,-0.00472383001415984,0.771877187718772
-0.0396689767710359,-0.00473078772374752,0.771977197719772
-0.0396753349110471,-0.00473777225332945,0.772077207720772
-0.0396817060913389,-0.00474478346930091,0.772177217721772
-0.0396880902911796,-0.00475182122653965,0.772277227722772
-0.0396944874944445,-0.00475888539374445,0.772377237723772
-0.0397008976780984,-0.00476597583040002,0.772477247724772
-0.0397073208260164,-0.00477309240290164,0.772577257725773
-0.0397137569151633,-0.0047802349776445,0.772677267726773
-0.0397202059294144,-0.00478740342332757,0.772777277727773
-0.0397266678434308,-0.00479459760173906,0.772877287728773
-0.0397331426387845,-0.00480181738618469,0.772977297729773
-0.0397396302947434,-0.00480906264536346,0.773077307730773
-0.0397461307905759,-0.00481633324567053,0.773177317731773
-0.0397526441009433,-0.00482362906501892,0.773277327732773
-0.039759170207417,-0.00483094996980391,0.773377337733773
-0.0397657090846587,-0.00483829583563484,0.773477347734774
-0.0397722607119361,-0.00484566653581763,0.773577357735774
-0.0397788250685178,-0.00485306194365814,0.773677367736774
-0.0397854021267613,-0.00486048193937276,0.773777377737774
-0.0397919918659349,-0.00486792639396405,0.773877387738774
-0.0397985942630032,-0.00487539518764831,0.773977397739774
-0.039805209294931,-0.00488288819833846,0.774077407740774
-0.0398118369340759,-0.00489040530625109,0.774177417741774
-0.0398184771597061,-0.00489794638929902,0.774277427742774
-0.0398251299464829,-0.00490551132769876,0.774377437743774
-0.0398317952690674,-0.00491310000627386,0.774477447744774
-0.0398384731021208,-0.00492071230524075,0.774577457745775
-0.0398451634249112,-0.00492834810711939,0.774677467746775
-0.0398518662051894,-0.00493600729903686,0.774777477747775
-0.039858581424527,-0.00494368976120966,0.774877487748775
-0.0398653090552816,-0.00495139538537181,0.774977497749775
-0.0398720490721146,-0.004959124056347,0.775077507750775
-0.0398788014473835,-0.0049668756566551,0.775177517751775
-0.0398855661557496,-0.00497465008033375,0.775277527752775
-0.0398923431718739,-0.00498244721220651,0.775377537753775
-0.0398991324681141,-0.00499026694400742,0.775477547754776
-0.0399059340191314,-0.00499810916516722,0.775577557755776
-0.0399127477972833,-0.00500597376741985,0.775677567756776
-0.0399195737772314,-0.00501386064019605,0.775777577757776
-0.0399264119290293,-0.00502176967753335,0.775877587758776
-0.039933262229642,-0.00502970077346937,0.775977597759776
-0.0399401246468201,-0.00503765381973833,0.776077607760776
-0.0399469991575282,-0.00504562871268135,0.776177617761776
-0.0399538857295169,-0.00505362534863953,0.776277627762776
-0.0399607843420545,-0.00506164361934711,0.776377637763776
-0.0399676949605879,-0.00506968342805575,0.776477647764776
-0.0399746175597784,-0.00507774466649958,0.776577657765777
-0.0399815521142872,-0.00508582723562689,0.776677667766777
-0.0399884985918648,-0.00509393103177888,0.776777677767777
-0.0399954569648689,-0.00510205595820712,0.776877687768777
-0.0400024272079608,-0.0051102019135565,0.776977697769777
-0.0400094092911943,-0.0051183687987751,0.777077707770777
-0.0400164031846237,-0.0051265565148113,0.777177717771777
-0.0400234088606067,-0.00513476496261328,0.777277727772777
-0.0400304262915009,-0.00514299405003987,0.777377737773777
-0.040037455449664,-0.00515124367573569,0.777477747774778
-0.0400444963028464,-0.00515951374755955,0.777577757775778
-0.0400515488257094,-0.00516780416876333,0.777677767776778
-0.0400586129860037,-0.00517611484490228,0.777777777777778
-0.0400656887583902,-0.00518444568153165,0.777877787778778
-0.0400727761106197,-0.00519279658881387,0.777977797779778
-0.0400798750150498,-0.0052011674700005,0.778077807780778
-0.0400869854440382,-0.00520955823755767,0.778177817781778
-0.0400941073630318,-0.00521796879704051,0.778277827782778
-0.0401012407489954,-0.00522639905630787,0.778377837783778
-0.0401083855673761,-0.00523484893012925,0.778477847784778
-0.040115541792835,-0.00524331832866687,0.778577857785779
-0.0401227093931228,-0.00525180715977957,0.778677867786779
-0.0401298883405969,-0.00526031533823676,0.778777877787779
-0.0401370786053117,-0.00526884277650444,0.778877887788779
-0.0401442801596247,-0.00527738938704832,0.778977897789779
-0.0401514929689829,-0.00528595508003084,0.779077907790779
-0.0401587170057441,-0.00529453977252497,0.779177917791779
-0.0401659522376588,-0.00530314337469295,0.779277927792779
-0.0401731986347811,-0.00531176580130416,0.779377937793779
-0.0401804561671652,-0.00532040696943171,0.77947794779478
-0.0401877248025617,-0.00532906679154139,0.77957795779578
-0.0401950045110244,-0.00533774518700968,0.77967796779678
-0.0402022952603044,-0.0053464420683024,0.77977797779778
-0.0402095970250625,-0.00535515735709959,0.77987798779878
-0.0402169097684422,-0.00536389096817077,0.77997799779978
-0.040224233465105,-0.0053726428208921,0.78007800780078
-0.0402315680804977,-0.00538141283464035,0.78017801780178
-0.0402389135869781,-0.00539020092648831,0.78027802780278
-0.0402462699546001,-0.00539900702041962,0.78037803780378
-0.040253637148811,-0.00540783103350708,0.78047804780478
-0.0402610151419682,-0.0054166728920378,0.780578057805781
-0.0402684039064296,-0.00542553251078119,0.780678067806781
-0.040275803407642,-0.00543440981832777,0.780778077807781
-0.0402832136179633,-0.00544330473635769,0.780878087808781
-0.0402906345051439,-0.00545221718424733,0.780978097809781
-0.0402980660438451,-0.0054611470928907,0.781078107810781
-0.0403055081995139,-0.00547009438166445,0.781178117811781
-0.0403129609445079,-0.00547905897915912,0.781278127812781
-0.0403204242488813,-0.00548804080935814,0.781378137813781
-0.0403278980803847,-0.00549703979854865,0.781478147814782
-0.0403353824136791,-0.00550605587301758,0.781578157815782
-0.0403428772188188,-0.00551508896365923,0.781678167816782
-0.0403503824635543,-0.00552413899445705,0.781778177817782
-0.0403578981179398,-0.00553320589860863,0.781878187818782
-0.0403654241589399,-0.00554228960009761,0.781978197819782
-0.0403729605520018,-0.00555139003212149,0.782078207820782
-0.0403805072694829,-0.00556050712557446,0.782178217821782
-0.040388064283741,-0.00556964080904716,0.782278227822782
-0.0403956315648303,-0.00557879101343357,0.782378237823782
-0.0404032090851083,-0.00558795767193139,0.782478247824782
-0.0404107968146292,-0.00559714071773832,0.782578257825783
-0.0404183947280542,-0.00560634008405205,0.782678267826783
-0.0404260027954373,-0.00561555570176647,0.782778277827783
-0.0404336209891362,-0.00562478750638296,0.782878287828783
-0.0404412492815086,-0.00563403543340261,0.782978297829783
-0.0404488876449122,-0.0056432994183266,0.783078307830783
-0.0404565360494009,-0.0056525793943526,0.783178317831783
-0.0404641944719394,-0.00566187530158877,0.783278327832783
-0.0404718628802786,-0.00567118707092933,0.783378337833783
-0.0404795412513829,-0.00568051464478599,0.783478347834783
-0.0404872295576101,-0.00568985796096343,0.783578357835784
-0.0404949277713178,-0.00569921695265934,0.783678367836784
-0.0405026358671672,-0.00570859156458905,0.783778377837784
-0.0405103538152124,-0.00571798173225352,0.783878387838784
-0.0405180815924182,-0.0057273873980648,0.783978397839784
-0.0405258191734455,-0.00573680850213093,0.784078407840784
-0.0405335665329557,-0.00574624498225659,0.784178417841784
-0.0405413236410029,-0.00575569678315729,0.784278427842784
-0.0405490904745518,-0.00576516384724457,0.784378437843784
-0.0405568670082635,-0.0057746461123232,0.784478447844784
-0.0405646532144957,-0.00578414352541208,0.784578457845785
-0.0405724490725166,-0.00579365602892286,0.784678467846785
-0.0405802545523804,-0.00580318356757085,0.784778477847785
-0.0405880696333552,-0.00581272608376789,0.784878487848785
-0.0405958942901023,-0.00582228352222921,0.784978497849785
-0.0406037284972829,-0.00583185583227711,0.785078507850785
-0.040611572234165,-0.00584144295632351,0.785178517851785
-0.040619425470803,-0.00585104484138703,0.785278527852785
-0.0406272881887685,-0.00586066143448669,0.785378537853785
-0.0406351603627227,-0.00587029268264118,0.785478547854785
-0.0406430419696304,-0.00587993853517291,0.785578557855786
-0.0406509329864562,-0.00588959894140417,0.785678567856786
-0.0406588333901647,-0.00589927384605029,0.785778577857786
-0.040666743157721,-0.00590896320073715,0.785878587858786
-0.0406746622683928,-0.00591866695709063,0.785978597859786
-0.0406825906991452,-0.00592838506443304,0.786078607860786
-0.0406905284269428,-0.00593811747208685,0.786178617861786
-0.0406984754310537,-0.00594786413167777,0.786278627862786
-0.0407064316907464,-0.00595762499483177,0.786378637863786
-0.0407143971806819,-0.00596740001778181,0.786478647864786
-0.0407223718847355,-0.00597718914754669,0.786578657865787
-0.0407303438660171,-0.00598697610738678,0.786678667866787
-0.0407383131936327,-0.00599676098483615,0.786778677867787
-0.0407462799343847,-0.00600654386282192,0.786878687868787
-0.0407542441596825,-0.00601632482657459,0.786978697869787
-0.0407622059386318,-0.00602610395902138,0.787078707870787
-0.0407701653426423,-0.00603588134769627,0.787178717871787
-0.0407781224408197,-0.0060456570732228,0.787278727872787
-0.0407860773045734,-0.00605543122083166,0.787378737873787
-0.040794030005313,-0.00606520387575335,0.787478747874787
-0.0408019806144476,-0.00607497512321848,0.787578757875788
-0.0408099292033869,-0.00608474504154709,0.787678767876788
-0.0408178758481473,-0.00609451371827327,0.787778777877788
-0.0408258206178347,-0.00610428123402064,0.787878787878788
-0.0408337635861619,-0.0061140476740196,0.787978797879788
-0.040841704826842,-0.00612381312119738,0.788078807880788
-0.0408496444135879,-0.00613357765848107,0.788178817881788
-0.040857582422416,-0.00614334136649403,0.788278827882788
-0.0408655189270394,-0.00615310432816344,0.788378837883788
-0.0408734539988675,-0.00616286662641645,0.788478847884789
-0.0408813877162201,-0.00617262834417994,0.788578857885789
-0.0408893201528104,-0.00618238956207747,0.788678867886789
-0.0408972513869582,-0.00619215036303623,0.788778877887789
-0.040905181490073,-0.00620191082767966,0.788878887888789
-0.0409131105404748,-0.00621167103663129,0.788978897889789
-0.0409210386141802,-0.00622143107512171,0.789078907890789
-0.0409289657872054,-0.00623119101916749,0.789178917891789
-0.0409368921355671,-0.00624095095169564,0.789278927892789
-0.0409448177352818,-0.00625071095332958,0.789378937893789
-0.0409527426669728,-0.00626047110469304,0.789478947894789
-0.0409606670043532,-0.00627023148410587,0.78957895789579
-0.040968590825743,-0.00627999217679867,0.78967896789679
-0.0409765142071587,-0.0062897532564845,0.78977897789779
-0.0409844372292237,-0.00629951480609038,0.78987898789879
-0.0409923599679547,-0.00630927690623974,0.78997899789979
-0.0410002825016715,-0.00631903963294914,0.79007900790079
-0.0410082049063905,-0.00632880306914568,0.79017901790179
-0.0410161272650391,-0.00633856729084572,0.79027902790279
-0.04102404965133,-0.00634833238097649,0.79037903790379
-0.0410319721458868,-0.00635809841325074,0.790479047904791
-0.0410398948293331,-0.00636786547059569,0.790579057905791
-0.0410478177753816,-0.0063776336290278,0.790679067906791
-0.0410557410692632,-0.0063874029668669,0.790779077907791
-0.0410636647823871,-0.00639717356243325,0.790879087908791
-0.0410715889999839,-0.00640694549404668,0.790979097909791
-0.0410795138003738,-0.00641671884002723,0.791079107910791
-0.0410874392595731,-0.00642649367639136,0.791179117911791
-0.0410953654582054,-0.00643627008145911,0.791279127912791
-0.0411032924768941,-0.00644604813124703,0.791379137913791
-0.0411112203962629,-0.00645582790637846,0.791479147914791
-0.0411191492900248,-0.00646560947826297,0.791579157915792
-0.0411270792434102,-0.00647539292982759,0.791679167916792
-0.0411350103347392,-0.00648517833248168,0.791779177917792
-0.0411429426423318,-0.0064949657645453,0.791879187918792
-0.0411508762468115,-0.00650475529973132,0.791979197919792
-0.0411588112264983,-0.00651454701866345,0.792079207920792
-0.0411667476620159,-0.00652434099505448,0.792179217921792
-0.041174685631684,-0.00653413730492084,0.792279227922792
-0.0411826252184299,-0.00654393602197563,0.792379237923792
-0.04119056649827,-0.00655373722223528,0.792479247924793
-0.0411985095541314,-0.00656354098171625,0.792579257925793
-0.0412064544620306,-0.0065733473764349,0.792679267926793
-0.0412144013048944,-0.00658315647780082,0.792779277927793
-0.0412223501587396,-0.00659296836413393,0.792879287928793
-0.0412303011087966,-0.00660278310684364,0.792979297929793
-0.0412382542287786,-0.00661260078194648,0.793079307930793
-0.0412462096016123,-0.00662242146315533,0.793179317931793
-0.0412541673079215,-0.00663224522648664,0.793279327932793
-0.0412621274237226,-0.00664207214335,0.793379337933793
-0.0412700900319426,-0.00665190228745807,0.793479347934793
-0.0412780552109016,-0.00666173573252413,0.793579357935794
-0.041286023036616,-0.00667157254995725,0.793679367936794
-0.0412939935897093,-0.0066814128157742,0.793779377937794
-0.0413019669508052,-0.00669125660138424,0.793879387938794
-0.04130994319592,-0.00670110398050026,0.793979397939794
-0.0413179224079809,-0.00671095502222834,0.794079407940794
-0.0413259046630043,-0.00672080980258485,0.794179417941794
-0.0413338900416136,-0.00673066839297915,0.794279427942794
-0.0413418786198256,-0.00674053086482065,0.794379437943794
-0.0413498704782636,-0.00675039728951891,0.794479447944795
-0.0413578656952476,-0.00676026774078681,0.794579457945795
-0.0413658643514012,-0.00677014228773015,0.794679467946795
-0.0413738665204373,-0.00678002100175839,0.794779477947795
-0.0413818722829796,-0.00678990395428104,0.794879487948795
-0.0413898817173479,-0.00679979121670736,0.794979497949795
-0.0413978948995586,-0.00680968286044695,0.795079507950795
-0.0414059119102356,-0.00681957895690897,0.795179517951795
-0.041413932825395,-0.00682947957289605,0.795279527952795
-0.0414219577233571,-0.00683938478212095,0.795379537953795
-0.0414299866801381,-0.00684929465138618,0.795479547954795
-0.0414380197763617,-0.00685920925440451,0.795579557955796
-0.0414460570834372,-0.00686912865797835,0.795679567956796
-0.0414540986842919,-0.00687905293351717,0.795779577957796
-0.041462144650335,-0.00688898215012689,0.795879587958796
-0.0414701950644936,-0.00689891637691328,0.795979597959796
-0.0414782499958736,-0.00690885568067876,0.796079607960796
-0.0414863095274021,-0.00691880013283272,0.796179617961796
-0.041494373732792,-0.00692874980017755,0.796279627962796
-0.0415024426880598,-0.00693870475412265,0.796379637963796
-0.0415105164692219,-0.00694866506377391,0.796479647964797
-0.041518595152295,-0.00695863079132666,0.796579657965797
-0.0415266788132953,-0.00696860201049378,0.796679667966797
-0.0415347675259358,-0.00697857878807757,0.796779677967797
-0.0415428613662331,-0.00698856118857705,0.796879687968797
-0.0415509604079001,-0.00699854928340151,0.796979697969797
-0.0415590647292567,-0.00700854313704978,0.797079707970797
-0.0415671744017124,-0.00701854281862773,0.797179717971797
-0.0415752894989803,-0.00702854839263421,0.797279727972797
-0.04158341009938,-0.0070385599281752,0.797379737973797
-0.0415915362720179,-0.00704857749205291,0.797479747974797
-0.04159966809291,-0.00705860114876617,0.797579757975798
-0.0416078056380731,-0.00706863096742097,0.797679767976798
-0.0416159489766129,-0.00707866701021254,0.797779777977798
-0.0416240981845459,-0.00708870934624689,0.797879787978798
-0.0416322533332816,-0.00709875804002263,0.797979797979798
-0.0416404144988365,-0.00710881315834228,0.798079807980798
-0.0416485817480128,-0.00711887476570455,0.798179817981798
-0.0416567551591306,-0.00712894292660838,0.798279827982798
-0.0416649348012958,-0.00713901770785606,0.798379837983798
-0.0416731207459179,-0.00714909917394642,0.798479847984798
-0.0416813130667095,-0.00715918738937829,0.798579857985799
-0.0416895118327768,-0.00716928241865058,0.798679867986799
-0.0416977171178328,-0.00717938432395843,0.798779877987799
-0.0417059289909832,-0.00718949317440785,0.798879887988799
-0.0417141475236374,-0.00719960903219415,0.798979897989799
-0.0417223727872049,-0.00720973195951249,0.799079907990799
-0.0417306048530952,-0.00721986202086178,0.799179917991799
-0.0417388437881104,-0.00722999928074094,0.799279927992799
-0.0417470896636602,-0.0072401438036486,0.799379937993799
-0.0417553425488502,-0.00725029565178019,0.799479947994799
-0.0417636025150901,-0.00726045488733106,0.7995799579958
-0.0417718696314857,-0.00727062157249633,0.7996799679968
-0.0417801439648392,-0.00728079577407851,0.7997799779978
-0.0417884255842567,-0.00729097755196926,0.7998799879988
-0.0417967145588439,-0.00730116696836401,0.7999799979998
-0.0418050109577068,-0.00731136408545789,0.8000800080008
-0.0418133148476478,-0.00732156896774993,0.8001800180018
-0.0418216262954691,-0.00733178167513168,0.8002800280028
-0.0418299453679732,-0.007342002267495,0.8003800380038
-0.0418382721365694,-0.00735223081164227,0.8004800480048
-0.0418466066634531,-0.00736246736516178,0.800580058005801
-0.0418549490177301,-0.00737271199255224,0.800680068006801
-0.0418632992662029,-0.00738296475140191,0.800780078007801
-0.0418716574733701,-0.00739322570390614,0.800880088008801
-0.0418800237060342,-0.00740349491226025,0.800980098009801
-0.0418883980309975,-0.0074137724363559,0.801080108010801
-0.0418967805104555,-0.00742405833608494,0.801180118011801
-0.0419051712112102,-0.00743435267133911,0.801280128012801
-0.0419135702000643,-0.00744465550431366,0.801380138013801
-0.0419219775392127,-0.00745496689490053,0.801480148014801
-0.0419303932931547,-0.00746528690068768,0.801580158015802
-0.0419388175240853,-0.00747561558387075,0.801680168016802
-0.0419472503011104,-0.00748595300203761,0.801780178017802
-0.0419556916818184,-0.0074962992150804,0.801880188018802
-0.0419641417330116,-0.00750665428519406,0.801980198019802
-0.0419726005168851,-0.00751701826766356,0.802080208020802
-0.0419810680956344,-0.00752739122238056,0.802180218021802
-0.0419895445314547,-0.00753777320693332,0.802280228022802
-0.0419980298888449,-0.00754816428351717,0.802380238023802
-0.0420065242253931,-0.0075585645074167,0.802480248024802
-0.0420150276032948,-0.00756897394082733,0.802580258025803
-0.0420235400847452,-0.00757939263673015,0.802680268026803
-0.0420320617319397,-0.00758982065501703,0.802780278027803
-0.0420405926001628,-0.00760025805327611,0.802880288028803
-0.0420491327516099,-0.00761070488909577,0.802980298029803
-0.0420576822484763,-0.00762116122006406,0.803080308030803
-0.0420662411460467,-0.00763162710376934,0.803180318031803
-0.0420748095065164,-0.0076421025977998,0.803280328032803
-0.0420833699474516,-0.0076525450500027,0.803380338033803
-0.0420919226784735,-0.00766295482894271,0.803480348034804
-0.0421004679092031,-0.0076733322962741,0.803580358035804
-0.0421090058423513,-0.00768367781825794,0.803680368036804
-0.0421175366852356,-0.00769399174963784,0.803780378037804
-0.0421260606451736,-0.0077042744497643,0.803880388038804
-0.042134577924876,-0.00771452627338105,0.803980398039804
-0.0421430887270534,-0.00772474757292792,0.804080408040804
-0.0421515932590234,-0.00773493869854156,0.804180418041804
-0.0421600917188895,-0.00774510000035834,0.804280428042804
-0.042168584311666,-0.00775523182390781,0.804380438043804
-0.0421770712354563,-0.00776533451241568,0.804480448044804
-0.0421855526929709,-0.00777540840910804,0.804580458045805
-0.0421940288846171,-0.00778545385490719,0.804680468046805
-0.0422025000038914,-0.00779547118612836,0.804780478047805
-0.0422109662535041,-0.00780546073678351,0.804880488048805
-0.0422194278269519,-0.00781542284549134,0.804980498049805
-0.0422278849246418,-0.00782535783935304,0.805080508050805
-0.0422363377377668,-0.00783526604777339,0.805180518051805
-0.0422447864644304,-0.00784514780246064,0.805280528052805
-0.0422532312958256,-0.00785500342590892,0.805380538053805
-0.0422616724254488,-0.00786483324061242,0.805480548054806
-0.0422701100491001,-0.00787463757136865,0.805580558055806
-0.0422785443533654,-0.00788441673376126,0.805680568056806
-0.0422869755317411,-0.0078941710456773,0.805780578057806
-0.0422954037708131,-0.0079039008250039,0.805880588058806
-0.0423038292617742,-0.00791360638502092,0.805980598059806
-0.0423122521912107,-0.00792328803209799,0.806080608060806
-0.0423206727480117,-0.00793294608181854,0.806180618061806
-0.0423290911187631,-0.00794258084055209,0.806280628062806
-0.042337507485444,-0.00795219261006087,0.806380638063806
-0.04234592203464,-0.00796178169671439,0.806480648064806
-0.04235433494833,-0.00797134840457847,0.806580658065807
-0.0423627464130999,-0.00798089302850507,0.806680668066807
-0.0423711566063216,-0.00799041587025635,0.806780678067807
-0.0423795657099738,-0.00799991722468417,0.806880688068807
-0.0423879739060353,-0.00800939738664041,0.806980698069807
-0.0423963813718781,-0.00801885664636966,0.807080708070807
-0.0424047882871771,-0.0080282952987237,0.807180718071807
-0.0424131948246974,-0.00803771362703678,0.807280728072807
-0.0424216011664177,-0.0080471119215535,0.807380738073807
-0.0424300074851027,-0.00805649046791158,0.807480748074808
-0.0424384139535171,-0.00806584954714157,0.807580758075808
-0.0424468207490328,-0.00807518944257773,0.807680768076808
-0.0424552280398071,-0.00808451043294692,0.807780778077808
-0.0424636360009087,-0.00809381279467293,0.807880788078808
-0.042472044800495,-0.0081030968087862,0.807980798079808
-0.0424804546090272,-0.00811236274479966,0.808080808080808
-0.042488865594663,-0.008121610879137,0.808180818081808
-0.0424972779255601,-0.00813084148361462,0.808280828082808
-0.0425056917698761,-0.00814005482313838,0.808380838083808
-0.0425141072911615,-0.00814925116952477,0.808480848084808
-0.0425225246552706,-0.00815843078767976,0.808580858085809
-0.0425309440257539,-0.0081675939402057,0.808680868086809
-0.042539365566162,-0.00817674088970496,0.808780878087809
-0.0425477894400455,-0.0081858718987798,0.808880888088809
-0.0425562158040445,-0.00819498722312213,0.808980898089809
-0.0425646448217094,-0.00820408712072714,0.809080908090809
-0.042573076651984,-0.00821317184498313,0.809180918091809
-0.042581511451508,-0.00822224164927844,0.809280928092809
-0.0425899493792252,-0.00823129678700117,0.809380938093809
-0.042598390589472,-0.00824033750693268,0.80948094809481
-0.0426068352388884,-0.00824936405555041,0.80958095809581
-0.0426152834818108,-0.00825837667933224,0.80968096809681
-0.0426237354725757,-0.0082673756247556,0.80978097809781
-0.0426321913609127,-0.00827636113138781,0.80988098809881
-0.042640651301158,-0.00828533344340283,0.80998099809981
-0.0426491154430412,-0.00829429279576069,0.81008100810081
-0.0426575839339882,-0.00830323943033208,0.81018101810181
-0.0426660569260318,-0.00831217358207691,0.81028102810281
-0.0426745345642946,-0.00832109548365163,0.81038103810381
-0.0426830169962023,-0.00833000537001646,0.81048104810481
-0.0426915043691808,-0.00833890347152415,0.810581058105811
-0.042699996826049,-0.00834779001392069,0.810681068106811
-0.0427084945119293,-0.00835666522986251,0.810781078107811
-0.0427169975673369,-0.00836552934509549,0.810881088108811
-0.0427255061350906,-0.00837438258075863,0.810981098109811
-0.0427340203557058,-0.00838322516259762,0.811081108110811
-0.0427425403720012,-0.00839205730944778,0.811181118111811
-0.0427510663175817,-0.00840087924475159,0.811281128112811
-0.0427595983352661,-0.0084096911827373,0.811381138113811
-0.0427681365609625,-0.00841849334454363,0.811481148114812
-0.0427766811282757,-0.00842728593979183,0.811581158115812
-0.0427852321731139,-0.00843606918731724,0.811681168116812
-0.0427937898313855,-0.00844484329674093,0.811781178117812
-0.0428023542343914,-0.00845360847998775,0.811881188118812
-0.0428109255157367,-0.00846236494437529,0.811981198119812
-0.0428195038021151,-0.00847111289722124,0.812081208120812
-0.0428280892294351,-0.00847985254584318,0.812181218121812
-0.0428366819220872,-0.00848858409525532,0.812281228122812
-0.0428452820113727,-0.00849730774816827,0.812381238123812
-0.0428538896239856,-0.00850602370498906,0.812481248124812
-0.0428625048843165,-0.00851473216612471,0.812581258125813
-0.0428711279190596,-0.00852343332967887,0.812681268126813
-0.0428797588503019,-0.00853212739605856,0.812781278127813
-0.0428883978047375,-0.00854081455876014,0.812881288128813
-0.0428970449021501,-0.0085494950112803,0.812981298129813
-0.0429057002646266,-0.00855816894941897,0.813081308130813
-0.0429143640119506,-0.00856683656436895,0.813181318131813
-0.0429230362639056,-0.00857549804271644,0.813281328132813
-0.0429317171402752,-0.00858415357795761,0.813381338133813
-0.0429404067539322,-0.00859280335207149,0.813481348134813
-0.0429491052246603,-0.00860144755625097,0.813581358135814
-0.0429578126607254,-0.00861008637017129,0.813681368136814
-0.0429665291796074,-0.00861871997811497,0.813781378137814
-0.0429752548895722,-0.00862734856206066,0.813881388138814
-0.0429839899011892,-0.0086359722993803,0.813981398139814
-0.0429927343227244,-0.00864459136744548,0.814081408140814
-0.04300148826014,-0.0086532059482352,0.814181418141814
-0.043010251821702,-0.00866181620990711,0.814281428142814
-0.0430190251110693,-0.00867042233213634,0.814381438143814
-0.043027808229597,-0.00867902448308071,0.814481448144814
-0.043036601280944,-0.00868762283320141,0.814581458145815
-0.0430454043664657,-0.00869621755526306,0.814681468146815
-0.0430542175806068,-0.00870480881511986,0.814781478147815
-0.0430630410270259,-0.00871339678092934,0.814881488148815
-0.043071874800168,-0.00872198161624223,0.814981498149815
-0.0430807189967812,-0.00873056348460919,0.815081508150815
-0.0430895737067031,-0.00873914254958056,0.815181518151815
-0.0430984390266821,-0.00874771897240368,0.815281528152815
-0.0431073150488593,-0.00875629291202184,0.815381538153815
-0.0431162018607687,-0.0087648645273788,0.815481548154815
-0.0431250995522482,-0.00877343397511444,0.815581558155816
-0.0431340082131352,-0.00878200141186886,0.815681568156816
-0.043142927930964,-0.00879056698967495,0.815781578157816
-0.0431518587886616,-0.0087991308651726,0.815881588158816
-0.0431608008714587,-0.00880769318809143,0.815981598159816
-0.0431697542622821,-0.00881625411046427,0.816081608160816
-0.0431787190417556,-0.00882481377971714,0.816181618161816
-0.0431876952951097,-0.00883337234327577,0.816281628162816
-0.0431966830983607,-0.0088419299508696,0.816381638163816
-0.0432056825321324,-0.00885048674762108,0.816481648164816
-0.0432146936701377,-0.00885904287404548,0.816581658165817
-0.0432237165929999,-0.00886759847756864,0.816681668166817
-0.0432327513721288,-0.00887615369640245,0.816781678167817
-0.043241798085844,-0.00888470867336557,0.816881688168817
-0.0432508568032517,-0.00889326354897339,0.816981698169817
-0.0432599275957611,-0.00890181845683072,0.817081708170817
-0.0432690105370852,-0.00891037353514915,0.817181718171817
-0.0432781056940266,-0.00891892892214058,0.817281728172817
-0.0432872131379943,-0.00892748475140962,0.817381738173817
-0.043296332935791,-0.0089360411542576,0.817481748174817
-0.0433054651519154,-0.00894459826198555,0.817581758175818
-0.0433146098554733,-0.0089531562081982,0.817681768176818
-0.0433237671063565,-0.0089617151195898,0.817781778177818
-0.0433329369713675,-0.00897027512746149,0.817881788178818
-0.0433421195127015,-0.00897883635850732,0.817981798179818
-0.0433513147902502,-0.00898739893481437,0.818081808180818
-0.0433605228639055,-0.00899596298768388,0.818181818181818
-0.0433697437958625,-0.00900452863459577,0.818281828182818
-0.0433789776391027,-0.0090130959999407,0.818381838183818
-0.0433881859615391,-0.00902163105828409,0.818481848184819
-0.0433973690626307,-0.00903013419431518,0.818581858185819
-0.0434065272418365,-0.00903860579041994,0.818681868186819
-0.0434156607894009,-0.00904704622668075,0.818781878187819
-0.0434247700001758,-0.00905545587626951,0.818881888188819
-0.0434338551574953,-0.00906383511005427,0.818981898189819
-0.0434429165493008,-0.00907218429659986,0.819081908190819
-0.0434519544520156,-0.00908050379756037,0.819181918191819
-0.0434609691420634,-0.00908879397459008,0.819281928192819
-0.0434699608958676,-0.00909705518012882,0.819381938193819
-0.0434789299829413,-0.00910528776892023,0.819481948194819
-0.0434878766704938,-0.00911349208879727,0.81958195819582
-0.043496801218824,-0.00912166848528941,0.81968196819682
-0.0435057038905344,-0.00912981729701537,0.81978197819782
-0.04351458494362,-0.00913793886489756,0.81988198819882
-0.0435234446314693,-0.00914603352064434,0.81998199819982
-0.0435322832051669,-0.00915410159596387,0.82008200820082
-0.0435411009111905,-0.00916214342026081,0.82018201820182
-0.0435498979960178,-0.0091701593137259,0.82028202820282
-0.0435586747015193,-0.00917814959885325,0.82038203820382
-0.043567431262655,-0.0091861145912263,0.820482048204821
-0.0435761679212957,-0.00919405460873221,0.820582058205821
-0.0435848849054906,-0.00920196995774038,0.820682068206821
-0.0435935824455928,-0.00920986094692389,0.820782078207821
-0.0436022607719552,-0.00921772788265197,0.820882088208821
-0.0436109201057166,-0.00922557106438355,0.820982098209821
-0.0436195606703194,-0.00923339078697031,0.821082108210821
-0.0436281826845989,-0.00924118734987129,0.821182118211821
-0.0436367863604799,-0.00924896104102753,0.821282128212821
-0.0436453719167975,-0.0092567121506839,0.821382138213821
-0.043653939558566,-0.00926444096447785,0.821482148214821
-0.0436624894954065,-0.00927214776113655,0.821582158215822
-0.0436710219346368,-0.00927983282399422,0.821682168216822
-0.0436795370766637,-0.00928749642947426,0.821782178217822
-0.0436880351218946,-0.00929513884939328,0.821882188218822
-0.0436965162684328,-0.0093027603532641,0.821982198219822
-0.0437049807097749,-0.00931036121059984,0.822082208220822
-0.0437134286417209,-0.00931794168860973,0.822182218221822
-0.0437218602508565,-0.00932550204528928,0.822282228222822
-0.0437302757260714,-0.00933304254093715,0.822382238223822
-0.0437386752539513,-0.00934056343354883,0.822482248224823
-0.0437470590141716,-0.00934806497420886,0.822582258225823
-0.0437554271910146,-0.00935554741860904,0.822682268226823
-0.0437637799595487,-0.00936301101092364,0.822782278227823
-0.0437721174971454,-0.00937045599763022,0.822882288228823
-0.0437804399765697,-0.00937788262059936,0.822982298229823
-0.0437887475682826,-0.00938529112400524,0.823082308230823
-0.0437970404450488,-0.00939268174280787,0.823182318231823
-0.0438053187681156,-0.00940005471427077,0.823282328232823
-0.0438135827079438,-0.00940741026644341,0.823382338233823
-0.0438218324234773,-0.00941474863428571,0.823482348234823
-0.043830068075963,-0.00942207004584714,0.823582358235824
-0.0438382898243445,-0.0094293747222666,0.823682368236824
-0.0438464978252617,-0.00943666288698628,0.823782378237824
-0.0438546922307477,-0.00944393476344879,0.823882388238824
-0.0438628731951388,-0.00945119056818574,0.823982398239824
-0.043871040865861,-0.00945843051542539,0.824082408240824
-0.0438791953949473,-0.00946565481939598,0.824182418241824
-0.0438873369252165,-0.00947286368971869,0.824282428242824
-0.0438954656017908,-0.00948005733601488,0.824382438243824
-0.0439035815651857,-0.00948723596329847,0.824482448244825
-0.0439116849582199,-0.00949439977658365,0.824582458245825
-0.0439197759191053,-0.00950154897627744,0.824682468246825
-0.0439278545814466,-0.00950868376048349,0.824782478247825
-0.0439359210834554,-0.00951580432960883,0.824882488248825
-0.0439439755587365,-0.00952291087714992,0.824982498249825
-0.0439520181339842,-0.00953000359660323,0.825082508250825
-0.0439600489404994,-0.00953708267685816,0.825182518251825
-0.0439680681072799,-0.00954414830910778,0.825282528252825
-0.04397607576102,-0.00955120067533083,0.825382538253825
-0.0439840720238064,-0.00955823996441671,0.825482548254825
-0.0439920570177263,-0.00956526635604077,0.825582558255826
-0.044000030864867,-0.00957228003218183,0.825682568256826
-0.0440079936827081,-0.00957928117021167,0.825782578257826
-0.0440159455910335,-0.00958626994750204,0.825882588258826
-0.0440238867050195,-0.00959324653451415,0.825982598259826
-0.0440318171398425,-0.00960021110861975,0.826082608260826
-0.0440397242744645,-0.00960712619369696,0.826182618261826
-0.044047608334631,-0.00961399221129161,0.826282628262826
-0.0440554695414811,-0.00962080957834265,0.826382638263826
-0.0440633081138502,-0.00962757870257481,0.826482648264827
-0.0440711242682697,-0.00963429999401628,0.826582658265827
-0.0440789182189682,-0.00964097385578471,0.826682668266827
-0.0440866901755668,-0.00964760068639075,0.826782678267827
-0.04409444034999,-0.0096541808820414,0.826882688268827
-0.0441021689495558,-0.00966071483664035,0.826982698269827
-0.0441098761769746,-0.00966720293718053,0.827082708270827
-0.044117562234957,-0.00967364556604781,0.827182718271827
-0.0441252273262136,-0.00968004310793153,0.827282728272827
-0.0441328716465444,-0.00968639593600361,0.827382738273827
-0.0441404953940531,-0.00969270442343577,0.827482748274827
-0.0441480987599324,-0.00969896894339982,0.827582758275828
-0.0441556819353755,-0.00970518985985343,0.827682768276828
-0.0441632451115751,-0.0097113675344507,0.827782778277828
-0.0441707884774208,-0.00971750232884579,0.827882788278828
-0.0441783122125878,-0.00972359459547865,0.827982798279828
-0.0441858165059657,-0.00972964468909291,0.828082808280828
-0.0441933015372296,-0.00973565295521803,0.828182818281828
-0.0442007674837513,-0.00974161974399047,0.828282828282828
-0.0442082145252063,-0.00974754539172547,0.828382838283828
-0.0442156428343591,-0.00975343024164891,0.828482848284828
-0.0442230525862779,-0.00975927462777275,0.828582858285829
-0.0442304439514241,-0.00976507887950154,0.828682868286829
-0.0442378170979553,-0.00977084332854366,0.828782878287829
-0.0442451721963326,-0.0097765682996966,0.828882888288829
-0.0442525094101065,-0.00978225411315119,0.828982898289829
-0.0442598289028279,-0.00978790109140143,0.829082908290829
-0.0442671308403507,-0.00979350955003079,0.829182918291829
-0.0442744153770115,-0.00979907980001594,0.829282928292829
-0.0442816826740572,-0.00980461215233326,0.829382938293829
-0.0442889328881279,-0.00981010691104868,0.829482948294829
-0.0442961661735602,-0.00981556438483509,0.82958295829583
-0.0443033826823869,-0.00982098487084784,0.82968296829683
-0.044310582566641,-0.00982636867084938,0.82978297829783
-0.0443177659783554,-0.0098317160750843,0.82988298829883
-0.0443249330626525,-0.0098370273761009,0.82998299829983
-0.0443320839646546,-0.00984230286644745,0.83008300830083
-0.0443392188317878,-0.00984754282945811,0.83018301830183
-0.0443463378045671,-0.00985274754846701,0.83028302830283
-0.0443534410281151,-0.00985791730450461,0.83038303830383
-0.0443605286383399,-0.00986305237629818,0.83048304830483
-0.0443676007734534,-0.00986815303796752,0.830583058305831
-0.0443746575716672,-0.00987321956132933,0.830683068306831
-0.0443816991665861,-0.00987825221589653,0.830783078307831
-0.0443887256918149,-0.00988325126887837,0.830883088308831
-0.0443957372786547,-0.00988821698287741,0.830983098309831
-0.0444027340607102,-0.00989314962279939,0.831083108310831
-0.0444097161623719,-0.00989804944663981,0.831183118311831
-0.0444166837149413,-0.00990291670778668,0.831283128312831
-0.0444236368405051,-0.00990775166193201,0.831383138313831
-0.0444305756657576,-0.00991255456246391,0.831483148314831
-0.0444375003150894,-0.00991732565586004,0.831583158315832
-0.0444444109059805,-0.00992206518859807,0.831683168316832
-0.0444513075628215,-0.00992677340254867,0.831783178317832
-0.0444581904030924,-0.0099314505441895,0.831883188318832
-0.0444650595442732,-0.00993609685078398,0.831983198319832
-0.0444719151038437,-0.00994071255498864,0.832083208320832
-0.0444787571923737,-0.00994529789637067,0.832183218321832
-0.044485585927343,-0.00994985310297936,0.832283228322832
-0.0444924014216245,-0.00995437840516764,0.832383238323832
-0.0444992037811807,-0.00995887403098508,0.832483248324832
-0.0445059931188845,-0.00996334020617737,0.832583258325833
-0.0445127695453052,-0.00996777715188361,0.832683268326833
-0.0445195331617982,-0.00997218508924239,0.832783278327833
-0.0445262840789329,-0.00997656423478567,0.832883288328833
-0.0445330224003681,-0.00998091480734855,0.832983298329833
-0.0445397482297627,-0.009985237018856,0.833083308330833
-0.0445464616661685,-0.00998953108123247,0.833183318331833
-0.0445531628155478,-0.00999379720409935,0.833283328332833
-0.0445598517723452,-0.00999803559477421,0.833383338333833
-0.0445665286402197,-0.0100022464582713,0.833483348334834
-0.0445731935136158,-0.010006429997301,0.833583358335834
-0.0445798464915856,-0.0100105864145741,0.833683368336834
-0.04458648766627,-0.010014715908194,0.833783378337834
-0.0445931171344174,-0.0100188186739607,0.833883388338834
-0.0445997349858653,-0.0100228949076744,0.833983398339834
-0.0446063413173621,-0.0100269448028314,0.834083408340834
-0.0446129362164418,-0.0100309685506248,0.834183418341834
-0.0446195197752456,-0.0100349663399439,0.834283428342834
-0.0446260920813077,-0.0100389383573746,0.834383438343834
-0.0446326532221621,-0.0100428847871993,0.834483448344834
-0.0446392032853431,-0.0100468058137003,0.834583458345835
-0.0446457423583847,-0.0100507016188566,0.834683468346835
-0.0446522705242139,-0.0100545723823432,0.834783478347835
-0.0446587878680615,-0.0100584182838358,0.834883488348835
-0.0446652944728543,-0.0100622394937953,0.834983498349835
-0.0446717904215195,-0.0100660361895936,0.835083508350835
-0.0446782757923772,-0.0100698085439952,0.835183518351835
-0.0446847506683543,-0.0100735567274616,0.835283528352835
-0.0446912151277709,-0.0100772809081503,0.835383538353835
-0.0446976692489469,-0.010080981254219,0.835483548354836
-0.0447041131102025,-0.0100846579269145,0.835583558355836
-0.0447105467898575,-0.0100883110943949,0.835683568356836
-0.0447169703593214,-0.010091940917907,0.835783578357836
-0.0447233838946107,-0.0100955475563944,0.835883588358836
-0.0447297874740453,-0.0100991311688006,0.835983598359836
-0.0447361811644278,-0.0101026919117656,0.836083608360836
-0.0447425650440779,-0.010106229939626,0.836183618361836
-0.0447489391797981,-0.0101097454090217,0.836283628362836
-0.0447553036453013,-0.010113238469682,0.836383638363836
-0.04476165850739,-0.0101167092713366,0.836483648364836
-0.0447680038351699,-0.0101201579660183,0.836583658365837
-0.0447743396954435,-0.0101235846965459,0.836683668366837
-0.0447806661573165,-0.0101269896103453,0.836783678367837
-0.0447869832829844,-0.010130372852539,0.836883688368837
-0.0447932911415531,-0.0101337345659457,0.836983698369837
-0.0447995897952177,-0.0101370748887771,0.837083708370837
-0.0448058793084771,-0.0101403939661558,0.837183718371837
-0.0448121597435267,-0.0101436919339897,0.837283728372837
-0.0448184311648652,-0.0101469689304909,0.837383738373837
-0.0448246936323844,-0.0101502250892639,0.837483748374838
-0.0448309472059761,-0.0101534605485206,0.837583758375838
-0.0448371919478356,-0.0101566754372586,0.837683768376838
-0.0448434279155512,-0.0101598698913862,0.837783778377838
-0.044849655171318,-0.0101630440375974,0.837883788378838
-0.0448558737704209,-0.010166198009497,0.837983798379838
-0.0448620837704481,-0.0101693319314756,0.838083808380838
-0.0448682852289876,-0.0101724459302273,0.838183818381838
-0.0448744782013246,-0.0101755401324461,0.838283828382838
-0.0448806627450468,-0.0101786146625229,0.838383838383838
-0.0448868389154393,-0.0101816696425445,0.838483848384838
-0.0448930067631797,-0.0101847051945981,0.838583858385839
-0.0448991663435524,-0.0101877214384671,0.838683868386839
-0.0449053177118424,-0.0101907184939351,0.838783878387839
-0.0449114609210309,-0.0101936964784823,0.838883888388839
-0.0449175960194919,-0.0101966555072848,0.838983898389839
-0.0449237230602066,-0.0101995956978229,0.839083908390839
-0.0449298420961562,-0.0102025171629695,0.839183918391839
-0.0449359531757147,-0.0102054200179011,0.839283928392839
-0.04494205634956,-0.0102083043708833,0.839383938393839
-0.0449481516683695,-0.0102111703347895,0.83948394839484
-0.0449542391782139,-0.0102140180201887,0.83958395839584
-0.0449603189320745,-0.0102168475330436,0.83968396839684
-0.0449663909714145,-0.0102196589839234,0.83978397839784
-0.0449724553492154,-0.0102224524741834,0.83988398839884
-0.0449785121092442,-0.0102252281143931,0.83998399839984
-0.0449845612998749,-0.0102279860036043,0.84008400840084
-0.0449906029648746,-0.0102307262454757,0.84018401840184
-0.0449966371526175,-0.0102334489459698,0.84028402840284
-0.0450026639068706,-0.0102361542018348,0.84038403840384
-0.045008683271401,-0.0102388421144259,0.84048404840484
-0.0450146952899757,-0.0102415127804914,0.840584058405841
-0.0450207000063618,-0.0102441663013867,0.840684068406841
-0.0450266974666299,-0.0102468027715564,0.840784078407841
-0.0450326877099399,-0.0102494222854453,0.840884088408841
-0.0450386707823625,-0.0102520249398014,0.840984098409841
-0.0450446467230578,-0.0102546108290697,0.841084108410841
-0.0450506155734891,-0.0102571800430878,0.841184118411841
-0.0450565773774236,-0.0102597326763002,0.841284128412841
-0.0450625321740212,-0.0102622688185448,0.841384138413841
-0.0450684800024421,-0.0102647885596592,0.841484148414842
-0.0450744209041497,-0.0102672919871774,0.841584158415842
-0.0450803549183039,-0.0102697791932406,0.841684168416842
-0.0450862820840648,-0.0102722502607759,0.841784178417842
-0.0450922024428961,-0.0102747052773176,0.841884188418842
-0.0450981160316539,-0.0102771443303995,0.841984198419842
-0.0451040228918022,-0.0102795675052525,0.842084208420842
-0.045109923060197,-0.0102819748824999,0.842184218421842
-0.0451158165736951,-0.0102843665496759,0.842284228422842
-0.0451217034737599,-0.0102867425851006,0.842384238423842
-0.0451275837972479,-0.010289103071701,0.842484248424842
-0.045133457578712,-0.0102914480901005,0.842584258425843
-0.0451393248596158,-0.0102937777186192,0.842684268426843
-0.0451451856745122,-0.0102960920401842,0.842784278427843
-0.0451510400602577,-0.0102983911285085,0.842884288428843
-0.0451568937871938,-0.0103006751333214,0.842984298429843
-0.0451627467954285,-0.0103029441306395,0.843084308430843
-0.0451685990388916,-0.0103051981918719,0.843184318431843
-0.0451744504576911,-0.0103074373999461,0.843284328432843
-0.0451803010057563,-0.0103096618216642,0.843384338433843
-0.0451861506254992,-0.0103118715353463,0.843484348434843
-0.0451919992708491,-0.0103140666124017,0.843584358435844
-0.0451978468888249,-0.0103162471265435,0.843684368436844
-0.0452036934264452,-0.0103184131468773,0.843784378437844
-0.0452095388353362,-0.0103205647471165,0.843884388438844
-0.0452153830671235,-0.0103227019963666,0.843984398439844
-0.0452212774974263,-0.0103248973268102,0.844084408440844
-0.0452271702484561,-0.0103270778893261,0.844184418441844
-0.0452330612764458,-0.0103292437622341,0.844284428442844
-0.0452389505376283,-0.0103313950169438,0.844384438443844
-0.0452448379859331,-0.0103335317248645,0.844484448444844
-0.0452507752342429,-0.0103357263181788,0.844584458445845
-0.0452567101813266,-0.0103379059546757,0.844684468446845
-0.0452626945299046,-0.0103401430688416,0.844784478447845
-0.0452687278860733,-0.010342437176935,0.844884488448845
-0.0452747580196043,-0.0103447154528699,0.844984498449845
-0.0452808367760365,-0.0103470503288289,0.845084508450845
-0.0452869637614664,-0.0103494413325885,0.845184518451845
-0.0452931385842941,-0.010351887991925,0.845284528452845
-0.0452993088599545,-0.0103543175060912,0.845384538453845
-0.0453055266136621,-0.0103568023072696,0.845484548454845
-0.0453117914607274,-0.0103593419324507,0.845584558455846
-0.0453180508968017,-0.0103618635970123,0.845684568456846
-0.0453243570784008,-0.0103644397354401,0.845784578457846
-0.045330657418249,-0.0103669975654151,0.845884588458846
-0.0453370041626996,-0.01036960951912,0.845984598459846
-0.0453433969408843,-0.010372275145063,0.846084608460846
-0.0453497830411369,-0.0103749216793532,0.846184618461846
-0.0453561624634574,-0.0103775492440778,0.846284628462846
-0.0453625876315708,-0.0103802302552944,0.846384638463846
-0.0453690581723054,-0.010382964268422,0.846484648464847
-0.0453755737193998,-0.0103857508388793,0.846584658465847
-0.0453821339065931,-0.0103885895312993,0.846684668466847
-0.045388738376838,-0.0103914799080114,0.846784678467847
-0.0453953341581695,-0.01039434926732,0.846884688468847
-0.0454019739230939,-0.0103972700137654,0.846984698469847
-0.0454086573122604,-0.0104002417165875,0.847084708470847
-0.0454153839778362,-0.0104032639565438,0.847184718471847
-0.0454221008004304,-0.0104062640595815,0.847284728472847
-0.0454288606160997,-0.0104093144164193,0.847384738473847
-0.0454356102317402,-0.0104123423691289,0.847484748474847
-0.0454424025640324,-0.0104154203038224,0.847584758475848
-0.0454491843438557,-0.0104184755694816,0.847684768476848
-0.0454560085316577,-0.010421515592686,0.847784778477848
-0.0454628747934265,-0.0104245405024331,0.847884788478848
-0.0454697827928469,-0.0104276153181475,0.847984798479848
-0.0454766791271937,-0.0104306674072395,0.848084808480848
-0.0454836169458038,-0.0104337691304824,0.848184818481848
-0.0454905959676467,-0.0104368552634373,0.848284828482848
-0.0454975626195359,-0.0104399185200406,0.848384838483848
-0.0455045169521492,-0.0104429590500215,0.848484848484849
-0.0455115123935505,-0.0104459844780627,0.848584858485849
-0.0455184951839676,-0.0104489874259593,0.848684868486849
-0.0455255187053939,-0.010452040222235,0.848784878487849
-0.0455325826192104,-0.0104551424453437,0.848884888488849
-0.0455396866006197,-0.0104582936783467,0.848984898489849
-0.0455468305436591,-0.0104614289409794,0.849084908490849
-0.0455539604420791,-0.0104645407628956,0.849184918491849
-0.0455611298483339,-0.0104677014380662,0.849284928492849
-0.0455682849266351,-0.0104708384260426,0.849384938493849
-0.045575479293936,-0.0104740240092779,0.849484948494849
-0.0455827126323494,-0.0104772577777439,0.84958495849585
-0.0455899310116421,-0.0104804672255452,0.84968496849685
-0.0455971345101339,-0.0104836525162323,0.84978497849785
-0.0456043231992345,-0.0104868138064452,0.84988498849885
-0.0456114971572637,-0.0104899512597345,0.84998499849985
-0.0456187106530738,-0.0104930728463124,0.85008500850085
-0.0456259633779917,-0.0104961786974802,0.85018501850185
-0.0456332545326928,-0.010499333148514,0.85028502850285
-0.0456405843129771,-0.0105024716130528,0.85038503850385
-0.0456478980146251,-0.0105055863235951,0.850485048504851
-0.0456552501783058,-0.0105086853655295,0.850585058505851
-0.045662586000748,-0.0105117609160698,0.850685068506851
-0.0456699595273615,-0.0105148851563138,0.850785078507851
-0.0456773473036087,-0.0105179107456021,0.850885088508851
-0.0456847111945583,-0.0105208384947772,0.850985098509851
-0.0456921124326319,-0.0105238159495125,0.851085108510851
-0.0456994966775684,-0.0105267707651597,0.851185118511851
-0.0457068066083387,-0.0105295665266998,0.851285128512851
-0.0457141001564069,-0.0105323410105377,0.851385138513851
-0.0457213194847538,-0.0105350217038673,0.851485148514851
-0.0457285545922778,-0.0105376074318886,0.851585158515852
-0.045735827885411,-0.0105402452726583,0.851685168516852
-0.0457430786223829,-0.0105427887170915,0.851785178517852
-0.0457502556095535,-0.0105452402046258,0.851885188518852
-0.0457573604225368,-0.0105475370677406,0.851985198519852
-0.0457644500713853,-0.0105498163917814,0.852085208520852
-0.045771524643633,-0.0105520782942285,0.852185218521852
-0.0457785842175999,-0.0105543228925617,0.852285228522852
-0.0457855728267326,-0.0105564145826049,0.852385238523852
-0.0457926024317804,-0.0105584987216782,0.852485248524853
-0.045799617245865,-0.0105605668857742,0.852585258525853
-0.0458066728761893,-0.0105626276900934,0.852685268526853
-0.0458136577835501,-0.0105645371248801,0.852785278527853
-0.0458205916009294,-0.0105663700133806,0.852885288528853
-0.0458275125853458,-0.010568126413183,0.852985298529853
-0.0458343629297256,-0.0105697970318494,0.853085308530853
-0.0458411995681046,-0.0105714547645715,0.853185318531853
-0.0458480225718925,-0.0105730996919731,0.853285328532853
-0.0458548320148019,-0.0105747318923739,0.853385338533853
-0.0458615732179527,-0.0105762164250143,0.853485348534853
-0.0458682657682561,-0.0105776281983709,0.853585358535854
-0.0458749456238084,-0.0105790289815883,0.853685368536854
-0.045881667516471,-0.0105804902186345,0.853785378537854
-0.0458884325519382,-0.0105819488503889,0.853885388538854
-0.0458951300041526,-0.0105832612932487,0.853985398539854
-0.0459017589954693,-0.0105844912789655,0.854085408540854
-0.0459083755684584,-0.0105857115737336,0.854185418541854
-0.0459150361227368,-0.0105869311405863,0.854285428542854
-0.0459216839315862,-0.0105881410579539,0.854385438543854
-0.0459283738973295,-0.0105894126246822,0.854485448544855
-0.045934997249606,-0.0105905395527914,0.854585458545855
-0.0459416692800685,-0.0105917130513571,0.854685468546855
-0.0459483832048225,-0.0105929483490131,0.854785478547855
-0.0459550837621947,-0.0105941737576167,0.854885488548855
-0.0459618259696842,-0.0105954604792659,0.854985498549855
-0.0459685545195472,-0.010596736864978,0.855085508550855
-0.0459752694854965,-0.0105980029654307,0.855185518551855
-0.0459819226062851,-0.010599171046095,0.855285528552855
-0.04598851443476,-0.0106002419661872,0.855385538553855
-0.0459950973485755,-0.0106012424351323,0.855485548554855
-0.0460015820767484,-0.0106021486528632,0.855585558555856
-0.0460080258159169,-0.0106030339637601,0.855685568556856
-0.0460144037801032,-0.0106038397199612,0.855785578557856
-0.0460206854498446,-0.0106045530493435,0.855885588558856
-0.0460269610175363,-0.010605198965934,0.855985598559856
-0.0460332501599275,-0.0106058966842966,0.856085608560856
-0.0460395350569137,-0.0106065733783453,0.856185618561856
-0.0460457577562992,-0.0106071105476103,0.856285628562856
-0.0460519231070134,-0.01060755607556,0.856385638563856
-0.0460580273934634,-0.0106078640989216,0.856485648564857
-0.0460641273262426,-0.0106081080887694,0.856585658565857
-0.0460702730923489,-0.01060842001431,0.856685668566857
-0.046076433322317,-0.0106087865081616,0.856785678567857
-0.0460824995291203,-0.0106090647077264,0.856885688568857
-0.0460885286145453,-0.0106093276164622,0.856985698569857
-0.0460945022240686,-0.0106095012933745,0.857085708570857
-0.0461004355033969,-0.0106096139613073,0.857185718571857
-0.0461063848429332,-0.0106097827800759,0.857285728572857
-0.0461123314435728,-0.0106098886433825,0.857385738573857
-0.0461182194309034,-0.010609860017421,0.857485748574857
-0.0461240680232722,-0.0106097721838401,0.857585758575858
-0.0461298776099754,-0.0106096256770585,0.857685768576858
-0.0461357349695776,-0.0106095494417488,0.857785778577858
-0.0461415906614242,-0.0106094584730641,0.857885788578858
-0.0461474446463556,-0.0106093066865928,0.857985798579858
-0.0461533523542027,-0.0106092110048868,0.858085808580858
-0.0461592578713931,-0.0106091007809988,0.858185818581858
-0.0461650721688142,-0.0106089068353301,0.858285828582858
-0.0461708518372758,-0.0106087018350232,0.858385838583858
-0.0461765414653753,-0.010608414011312,0.858485848584858
-0.0461821418662584,-0.0106080441174508,0.858585858585859
-0.046187684616708,-0.0106076043437178,0.858685868586859
-0.0461932770289507,-0.0106072365345509,0.858785878587859
-0.0461989213719632,-0.0106068429880484,0.858885888588859
-0.0462046188228489,-0.0106064327248322,0.858985898589859
-0.0462103620126169,-0.0106060644618699,0.859085908590859
-0.0462160729621857,-0.0106056571080115,0.859185918591859
-0.0462217764344977,-0.0106052513366778,0.859285928592859
-0.0462274788287577,-0.0106048335247953,0.859385938593859
-0.0462332309470062,-0.0106044593878328,0.859485948594859
-0.0462390387415635,-0.0106041150470246,0.85958595859586
-0.0462448416342099,-0.0106038184123131,0.85968596859686
-0.0462506983257884,-0.0106035786425314,0.85978597859786
-0.0462565221713394,-0.0106032987590865,0.85988598859886
-0.0462623980835683,-0.0106030541795353,0.85998599859986
-0.0462682900537016,-0.0106028686371423,0.86008600860086
-0.0462741813719361,-0.010602675663563,0.86018601860186
-0.0462800132268592,-0.0106024107783989,0.86028602860286
-0.0462858426561658,-0.0106021326917072,0.86038603860386
-0.0462917765712683,-0.0106019126101923,0.86048604860486
-0.0462977597957239,-0.0106017017289746,0.860586058605861
-0.04630383515445,-0.0106014706895698,0.860686068606861
-0.0463099632455742,-0.0106012682600019,0.860786078607861
-0.0463161822823476,-0.0106010455409458,0.860886088608861
-0.0463224143985618,-0.0106008816056598,0.860986098609861
-0.0463286861101451,-0.0106007688317646,0.861086108610861
-0.0463349530211727,-0.0106005715390676,0.861186118611861
-0.0463412898074652,-0.0106004747931308,0.861286128612861
-0.0463476706625811,-0.0106004185248151,0.861386138613861
-0.0463540443007389,-0.0106003474056444,0.861486148614862
-0.0463604636547437,-0.0106002839157635,0.861586158615862
-0.0463668433189348,-0.0106001852578972,0.861686168616862
-0.0463732155127796,-0.0106000311886282,0.861786178617862
-0.0463796283247607,-0.0105999169404742,0.861886188618862
-0.0463860023383938,-0.0105997912230466,0.861986198619862
-0.0463924186010621,-0.0105997329829095,0.862086208620862
-0.0463989150611108,-0.0105996491367382,0.862186218621862
-0.0464055119274048,-0.0105995802681159,0.862286228622862
-0.0464120994920464,-0.0105994965924057,0.862386238623862
-0.046418784129726,-0.0105995440704528,0.862486248624862
-0.0464255332455007,-0.0105995419258669,0.862586258625863
-0.046432206079895,-0.0105995305717698,0.862686268626863
-0.0464389422567442,-0.0105995708743225,0.862786278627863
-0.0464456881084175,-0.0105996405376625,0.862886288628863
-0.0464524169439181,-0.0105997066996376,0.862986298629863
-0.0464591017290236,-0.0105997592408426,0.863086308630863
-0.0464657798108582,-0.010599801747873,0.863186318631863
-0.0464725009733019,-0.0105998501657602,0.863286328632863
-0.0464793219937508,-0.0105999992893513,0.863386338633863
-0.0464862680152296,-0.010600216291047,0.863486348634864
-0.0464931710827933,-0.0106003430174206,0.863586358635864
-0.0465001357375224,-0.0106005200206296,0.863686368636864
-0.0465071423671666,-0.0106006750113104,0.863786378637864
-0.0465141906446248,-0.010600808136889,0.863886388638864
-0.0465212448720996,-0.0106010041419131,0.863986398639864
-0.0465281354959968,-0.0106011619359894,0.864086408640864
-0.0465349599487047,-0.0106012439139983,0.864186418641864
-0.0465417103222064,-0.0106013094816628,0.864286428642864
-0.0465484537966372,-0.0106013646719268,0.864386438643864
-0.0465551171174545,-0.0106014498357171,0.864486448644864
-0.0465617661218358,-0.0106015776125,0.864586458645865
-0.046568378071641,-0.0106016631149091,0.864686468646865
-0.0465749847509708,-0.0106016850836702,0.864786478647865
-0.0465816006536327,-0.0106017628554342,0.864886488648865
-0.0465881957577266,-0.0106019185694233,0.864986498649865
-0.0465946771526922,-0.0106020369639304,0.865086508650865
-0.0466011728571834,-0.0106022351342724,0.865186518651865
-0.0466075973319344,-0.0106024156664886,0.865286528652865
-0.0466140607132992,-0.0106026433035802,0.865386538653865
-0.0466205203951955,-0.0106028061009226,0.865486548654866
-0.0466268592800033,-0.0106028745917661,0.865586558655866
-0.0466331836686998,-0.0106029382935717,0.865686568656866
-0.0466395715426702,-0.0106031057970249,0.865786578657866
-0.0466459445081974,-0.0106032676476167,0.865886588658866
-0.0466523599922727,-0.0106034655622668,0.865986598659866
-0.0466587536803516,-0.0106037692895458,0.866086608660866
-0.0466651950330634,-0.0106041221718415,0.866186618661866
-0.0466715751141933,-0.0106043971349473,0.866286628662866
-0.0466779153212271,-0.0106047024470546,0.866386638663866
-0.0466842409261872,-0.0106050007218792,0.866486648664866
-0.046690476089971,-0.0106052138789841,0.866586658665867
-0.0466967202236986,-0.0106055132641101,0.866686668666867
-0.046702952627854,-0.0106058524611367,0.866786678667867
-0.0467091050626782,-0.0106062837371493,0.866886688668867
-0.0467151644072671,-0.0106066872302922,0.866986698669867
-0.0467211879573106,-0.0106070519573367,0.867086708670867
-0.0467271169589845,-0.0106073952845919,0.867186718671867
-0.0467330112464686,-0.0106078363068379,0.867286728672867
-0.0467388260068992,-0.0106083213103732,0.867386738673867
-0.0467444842286769,-0.0106088241662623,0.867486748674868
-0.0467502460056248,-0.0106094506387602,0.867586758675868
-0.0467560042051912,-0.0106100555110616,0.867686768676868
-0.0467618332498084,-0.010610757661415,0.867786778677868
-0.0467677440950627,-0.0106115548346651,0.867886788678868
-0.0467737360637163,-0.0106124462314869,0.867986798679868
-0.046779717500633,-0.0106134413447259,0.868086808680868
-0.0467857739013112,-0.0106144291143128,0.868186818681868
-0.0467918006348324,-0.01061536789013,0.868286828682868
-0.0467978381995497,-0.0106163541578156,0.868386838683868
-0.0468038380693096,-0.0106173641794977,0.868486848684868
-0.0468097816868785,-0.0106182901914579,0.868586858685869
-0.0468156409630172,-0.0106192305613175,0.868686868686869
-0.0468215221019545,-0.0106201462580724,0.868786878687869
-0.0468274115359019,-0.0106211197895432,0.868886888688869
-0.0468332700864287,-0.0106220435325268,0.868986898689869
-0.0468391877063633,-0.0106229498101494,0.869086908690869
-0.0468451280943838,-0.0106239027941369,0.869186918691869
-0.0468510218612701,-0.0106248935675262,0.869286928692869
-0.0468569303039431,-0.0106259303447038,0.869386938693869
-0.0468627001363337,-0.010626933041162,0.86948694869487
-0.0468684162089521,-0.0106278517094699,0.86958695869587
-0.0468741240003819,-0.0106288037213678,0.86968696869687
-0.0468798199102064,-0.0106297249719325,0.86978697869787
-0.0468855053781315,-0.0106307780396708,0.86988698869887
-0.0468912002582782,-0.0106317304708112,0.86998699869987
-0.0468968856524903,-0.0106326451033354,0.87008700870087
-0.0469025183212151,-0.0106334764195002,0.87018701870187
-0.0469081415155229,-0.0106342945341371,0.87028702870287
-0.046913782672754,-0.010635135059813,0.87038703870387
-0.0469194468030851,-0.0106360627164932,0.87048704870487
-0.0469252356073449,-0.0106370365773687,0.870587058705871
-0.0469309514542174,-0.0106380380045821,0.870687068706871
-0.0469366873026369,-0.0106390565677517,0.870787078707871
-0.0469424689659552,-0.0106401260297097,0.870887088708871
-0.0469483026913443,-0.0106411625074284,0.870987098709871
-0.0469540502439973,-0.0106421773596119,0.871087108710871
-0.0469597765765363,-0.0106431761377664,0.871187118711871
-0.0469656154295821,-0.0106440852694621,0.871287128712871
-0.046971532250192,-0.0106450859249932,0.871387138713871
-0.0469774402045167,-0.010646064567996,0.871487148714872
-0.0469834211116215,-0.0106471971305384,0.871587158715872
-0.0469894391216765,-0.0106483121148471,0.871687168716872
-0.0469954583479951,-0.0106493793262567,0.871787178717872
-0.047001527249928,-0.0106504860408943,0.871887188718872
-0.047007547865275,-0.0106516286168796,0.871987198719872
-0.0470135710951278,-0.0106528388613484,0.872087208720872
-0.0470195722548643,-0.0106541439283067,0.872187218721872
-0.0470255489810631,-0.0106554131569526,0.872287228722872
-0.0470315692163277,-0.0106567301492832,0.872387238723872
-0.047037600748101,-0.0106581558336547,0.872487248724872
-0.0470435991436021,-0.010659532747699,0.872587258725873
-0.0470496459662045,-0.0106608992382722,0.872687268726873
-0.0470556019122634,-0.0106621834145212,0.872787278727873
-0.0470616066332565,-0.0106634578145908,0.872887288728873
-0.0470674821861349,-0.0106647000044071,0.872987298729873
-0.0470734019667801,-0.0106659896630564,0.873087308730873
-0.0470793794347155,-0.0106673005464267,0.873187318731873
-0.0470854068754203,-0.0106685777568024,0.873287328732873
-0.047091422561214,-0.0106698842104855,0.873387338733873
-0.0470974966023213,-0.0106712473977974,0.873487348734873
-0.0471035248285297,-0.010672639551993,0.873587358735874
-0.0471095605296916,-0.0106739809778614,0.873687368736874
-0.0471155778026171,-0.0106753085203573,0.873787378737874
-0.0471216348413729,-0.0106767078016733,0.873887388738874
-0.0471276786256198,-0.0106780880742637,0.873987398739874
-0.0471336895868744,-0.0106795104945338,0.874087408740874
-0.0471397630474923,-0.0106810770213078,0.874187418741874
-0.0471457902693619,-0.0106826113908096,0.874287428742874
-0.0471518415492939,-0.0106841419779159,0.874387438743874
-0.0471579354237904,-0.0106857168319491,0.874487448744874
-0.047163932729722,-0.0106871902546664,0.874587458745875
-0.0471698583498146,-0.0106887481501153,0.874687468746875
-0.0471758391555643,-0.0106903786781537,0.874787478747875
-0.0471818072965085,-0.0106919880966476,0.874887488748875
-0.0471878202457091,-0.0106936179796976,0.874987498749875
-0.047193738632719,-0.0106952122064143,0.875087508750875
-0.047199684134575,-0.0106967591900437,0.875187518751875
-0.047205575885873,-0.0106982695567678,0.875287528752875
-0.0472114469192264,-0.0106997898563111,0.875387538753875
-0.047217223689848,-0.0107012091023175,0.875487548754875
-0.0472230126231054,-0.0107025254312317,0.875587558755876
-0.0472287967281649,-0.0107038135165704,0.875687568756876
-0.0472345366077611,-0.0107050056345652,0.875787578757876
-0.0472402237964227,-0.0107061169263159,0.875887588758876
-0.0472458733454119,-0.0107072015662301,0.875987598759876
-0.0472515110035816,-0.0107084148444473,0.876087608760876
-0.0472571386529156,-0.0107096098326399,0.876187618761876
-0.0472627865871305,-0.0107108188216851,0.876287628762876
-0.0472683980380448,-0.0107120475496748,0.876387638763876
-0.0472740237339857,-0.0107131750075958,0.876487648764877
-0.0472796680424452,-0.0107143691964637,0.876587658765877
-0.0472853696005241,-0.0107156385126437,0.876687668766877
-0.0472910341823469,-0.0107169270425635,0.876787678767877
-0.0472966620781585,-0.0107182346065478,0.876887688768877
-0.0473022413142123,-0.0107194551984712,0.876987698769877
-0.0473078117576939,-0.0107207044992831,0.877087708770877
-0.0473133359877662,-0.0107219244623429,0.877187718771877
-0.0473188518260802,-0.0107231730582749,0.877287728772877
-0.04732438714304,-0.0107244872011395,0.877387738773877
-0.0473298803629977,-0.010725828954109,0.877487748774877
-0.0473353318176615,-0.0107271980476706,0.877587758775878
-0.0473407418410431,-0.0107285942123112,0.877687768776878
-0.047346144387168,-0.0107300174825838,0.877787778777878
-0.047351505882093,-0.0107314673079447,0.877887788778878
-0.0473568266552231,-0.0107329434327023,0.877987798779878
-0.0473621070244452,-0.0107344455919506,0.878087808780878
-0.0473673809553023,-0.010735973887045,0.878187818781878
-0.0473725790839132,-0.0107375808707081,0.878287828782878
-0.0473776932557832,-0.0107391464737667,0.878387838783878
-0.0473827042134057,-0.010740719461941,0.878487848784879
-0.0473877406826178,-0.0107423027169465,0.878587858785879
-0.047392762075229,-0.0107438350340034,0.878687868786879
-0.0473977472678737,-0.0107452696353377,0.878787878787879
-0.0474027282750053,-0.0107467306143887,0.878887888788879
-0.0474077505982425,-0.010748260079676,0.878987898789879
-0.0474127625141332,-0.0107498533227855,0.879087908790879
-0.0474177700394968,-0.0107514716375103,0.879187918791879
-0.0474227037390424,-0.0107531676157333,0.879287928792879
-0.0474276908965978,-0.0107548817872324,0.879387938793879
-0.0474327311021347,-0.0107566139953677,0.879487948794879
-0.0474376971662702,-0.010758422961714,0.87958795879588
-0.0474426449726306,-0.0107603542662101,0.87968796879688
-0.0474475553259044,-0.010762307237705,0.87978797879788
-0.0474524934344056,-0.0107643802253919,0.87988798879888
-0.047457421891118,-0.0107665127270676,0.87998799879988
-0.0474623130767227,-0.0107686652095585,0.88008800880088
-0.0474672009129953,-0.010770838140481,0.88018801880188
-0.0474720854321855,-0.0107730313470705,0.88028802880288
-0.0474769662311754,-0.0107751968813597,0.88038803880388
-0.0474818991221823,-0.0107774289116359,0.880488048804881
-0.0474868584761362,-0.0107796655812204,0.880588058805881
-0.0474918714009729,-0.0107819159130387,0.880688068806881
-0.0474969374820571,-0.0107841797919141,0.880788078807881
-0.047501986583825,-0.010786510056207,0.880888088808881
-0.0475069941137956,-0.0107887443024786,0.880988098809881
-0.0475119664251032,-0.0107908272598412,0.881088108810881
-0.0475169343504905,-0.0107928832129272,0.881188118811881
-0.0475219595139796,-0.0107949188373651,0.881288128812881
-0.0475270276060451,-0.0107968598903981,0.881388138813881
-0.0475321018485343,-0.0107987131513137,0.881488148814881
-0.0475372186233927,-0.0108004733864929,0.881588158815882
-0.047542329802978,-0.0108022090729579,0.881688168816882
-0.047547483243116,-0.0108038526942581,0.881788178817882
-0.0475526422117248,-0.0108054110734482,0.881888188818882
-0.0475578567391624,-0.010806952899475,0.881988198819882
-0.0475630288010331,-0.0108084054360902,0.882088208820882
-0.047568256297342,-0.0108098421935281,0.882188218821882
-0.0475734887946134,-0.0108111954526277,0.882288228822882
-0.0475786788124967,-0.0108124610301792,0.882388238823882
-0.0475838328699807,-0.010813583975486,0.882488248824883
-0.0475890424471333,-0.0108146936432484,0.882588258825883
-0.0475942936052974,-0.0108157164449123,0.882688268826883
-0.0475995022978948,-0.0108166543822448,0.882788278827883
-0.0476047163208593,-0.0108175131127144,0.882888288828883
-0.0476098944571374,-0.0108182328389982,0.882988298829883
-0.0476151216309521,-0.010818997850369,0.883088308830883
-0.0476203421752088,-0.010819745836353,0.883188318831883
-0.0476255561428888,-0.010820476900609,0.883288328832883
-0.0476307282393124,-0.0108211255445785,0.883388338833883
-0.0476359493870938,-0.0108218198030399,0.883488348834883
-0.0476411639536914,-0.0108224974876062,0.883588358835884
-0.0476463840165104,-0.0108230981098956,0.883688368836884
-0.047651597491235,-0.0108236828516524,0.883788378837884
-0.0476567693342704,-0.0108241863755652,0.883888388838884
-0.0476619833341998,-0.010824607921469,0.883988398839884
-0.0476672459224774,-0.0108250765238741,0.884088408840884
-0.0476724665980352,-0.0108254649058633,0.884188418841884
-0.047677680243221,-0.0108258871174872,0.884288428842884
-0.0476829424398988,-0.0108263561875087,0.884388438843884
-0.0476881976960419,-0.0108268102454283,0.884488448844885
-0.0476935074997643,-0.0108272555361146,0.884588458845885
-0.0476987449150713,-0.0108276202124814,0.884688468846885
-0.0477040003324616,-0.0108280314754294,0.884788478847885
-0.0477092547362988,-0.0108284210967175,0.884888488848885
-0.0477145081334936,-0.0108287892421998,0.884988498849885
-0.0477197605263497,-0.0108291360754269,0.885088508850885
-0.0477250669577049,-0.0108295229785502,0.885188518851885
-0.0477303907599762,-0.0108299561803134,0.885288528852885
-0.0477356906953781,-0.0108303750955866,0.885388538853885
-0.0477410080155175,-0.0108308399754879,0.885488548854885
-0.0477462532697354,-0.0108312242917475,0.885588558855886
-0.0477514753596604,-0.0108315947430628,0.885688568856886
-0.0477566901911639,-0.0108319988996223,0.885788578857886
-0.0477619042970556,-0.0108323814076112,0.885888588858886
-0.0477671667747638,-0.0108328100460824,0.885988598859886
-0.0477724223349729,-0.0108332235549718,0.886088608860886
-0.047777671030664,-0.0108336220195097,0.886188618861886
-0.0477828942285867,-0.0108340107954024,0.886288628862886
-0.0477880768959074,-0.0108343197747288,0.886388638863886
-0.0477932259501251,-0.0108344946702084,0.886488648864887
-0.0477984295404045,-0.0108347103519817,0.886588658865887
-0.0478036814356982,-0.0108349730096328,0.886688668866887
-0.0478088984808934,-0.01083515038371,0.886788678867887
-0.047814108087992,-0.010835362762222,0.886888688868887
-0.0478192471518021,-0.0108354971754736,0.886988698869887
-0.0478243930985586,-0.0108355587096579,0.887088708870887
-0.0478295061163604,-0.010835488394419,0.887188718871887
-0.0478345856224146,-0.0108353357326065,0.887288728872887
-0.047839626212641,-0.0108351078167878,0.887388738873887
-0.0478447161790228,-0.0108349298115434,0.887488748874887
-0.0478498495968822,-0.0108346745942928,0.887588758875888
-0.0478550372559513,-0.0108344630888185,0.887688768876888
-0.0478602730196276,-0.0108343011737279,0.887788778877888
-0.047865526105846,-0.0108341891599975,0.887888788878888
-0.0478707852434364,-0.010834006273574,0.887988798879888
-0.0478760212674115,-0.010833814288209,0.888088808880888
-0.047881249358031,-0.0108336599286952,0.888188818881888
-0.0478864376897308,-0.0108334303036576,0.888288828882888
-0.0478915922816335,-0.0108331198915359,0.888388838883888
-0.0478967950679811,-0.0108328593416143,0.888488848884888
-0.0479019912362883,-0.010832588499523,0.888588858885889
-0.0479071808441434,-0.0108323074205462,0.888688868886889
-0.047912423960686,-0.0108320696893882,0.888788878887889
-0.0479177201252101,-0.0108318749144489,0.888888888888889
-0.0479230049586725,-0.0108315993478184,0.888988898889889
-0.0479283425636927,-0.0108313706695314,0.889088908890889
-0.0479336095240695,-0.0108310685270807,0.889188918891889
-0.0479389236054462,-0.0108308156294843,0.889288928892889
-0.0479442289172861,-0.0108306006019134,0.889388938893889
-0.0479495218591724,-0.0108303534953902,0.889488948894889
-0.0479547819596382,-0.010829977524818,0.88958895889589
-0.0479600891465511,-0.0108296510962556,0.88968896889689
-0.0479654213198487,-0.0108292379144675,0.88978897889789
-0.0479708273857667,-0.0108289172977099,0.88988898889889
-0.0479762940967065,-0.01082857293617,0.88998899889989
-0.04798182092516,-0.010828205009523,0.89008900890089
-0.0479873854669989,-0.0108277649639735,0.89018901890189
-0.0479930013337793,-0.0108273204035061,0.89028902890289
-0.0479985806504567,-0.0108267972742535,0.89038903890389
-0.0480041770501091,-0.0108263513800427,0.89048904890489
-0.0480098860923554,-0.0108259170380323,0.890589058905891
-0.0480155946554676,-0.0108255382894035,0.890689068906891
-0.0480212725286558,-0.0108251183375421,0.890789078907891
-0.048027065854744,-0.0108246983511277,0.890889088908891
-0.048032818910529,-0.0108243091974562,0.890989098909891
-0.0480385861514489,-0.0108240247069522,0.891089108910891
-0.0480443355999067,-0.0108237134125787,0.891189118911891
-0.0480501032761936,-0.0108233680881635,0.891289128912891
-0.0480557823449138,-0.0108229399633793,0.891389138913891
-0.0480614297147639,-0.0108225014819264,0.891489148914892
-0.0480672079803762,-0.0108221227931894,0.891589158915892
-0.048072964807039,-0.0108217086692578,0.891689168916892
-0.0480787034312116,-0.0108213740101842,0.891789178917892
-0.0480844592051615,-0.0108210664314038,0.891889188918892
-0.0480901934733596,-0.0108208044049198,0.891989198919892
-0.0480958638209169,-0.0108205036238552,0.892089208920892
-0.0481016475528047,-0.0108202955921033,0.892189218921892
-0.0481074845860622,-0.0108200637326422,0.892289228922892
-0.0481134148316422,-0.0108199438753937,0.892389238923892
-0.0481193015197823,-0.0108197486581766,0.892489248924892
-0.0481252335713293,-0.0108195832716671,0.892589258925893
-0.0481310427272725,-0.0108193371579651,0.892689268926893
-0.0481368499805003,-0.0108191932841177,0.892789278927893
-0.048142733360772,-0.0108191948113578,0.892889288928893
-0.0481485399828327,-0.0108192312946585,0.892989298929893
-0.0481542043642485,-0.0108192329624138,0.893089308930893
-0.0481598639059487,-0.0108192161650765,0.893189318931893
-0.0481654954966217,-0.0108191923097247,0.893289328932893
-0.048171158514348,-0.0108192343698704,0.893389338933893
-0.0481768742391335,-0.0108192988088055,0.893489348934894
-0.0481825847694599,-0.0108193442758714,0.893589358935894
-0.0481882659251778,-0.0108193447780407,0.893689368936894
-0.0481938762819155,-0.0108192714405712,0.893789378937894
-0.0481995488362541,-0.0108192621642578,0.893889388938894
-0.0482052100986908,-0.0108191721745732,0.893989398939894
-0.0482109750360812,-0.0108191660356669,0.894089408940894
-0.0482167551744629,-0.0108192321861244,0.894189418941894
-0.048222621112409,-0.01081926176114,0.894289428942894
-0.0482284980520121,-0.0108193368239533,0.894389438943894
-0.0482343437833972,-0.0108195088860915,0.894489448944894
-0.048240204395583,-0.0108197444841812,0.894589458945895
-0.0482460925372502,-0.0108200708874048,0.894689468946895
-0.0482520397598427,-0.0108203630601797,0.894789478947895
-0.0482579826379786,-0.0108206375602761,0.894889488948895
-0.0482639325971643,-0.0108209495157625,0.894989498949895
-0.0482698162077889,-0.0108212221523035,0.895089508950895
-0.0482757602492072,-0.0108215495644731,0.895189518951895
-0.0482817350358341,-0.0108218996733192,0.895289528952895
-0.0482877328139893,-0.0108223249762797,0.895389538953895
-0.0482936810547419,-0.0108227829317713,0.895489548954896
-0.0482996695980471,-0.0108232807936084,0.895589558955896
-0.0483056301327369,-0.010823762892393,0.895689568956896
-0.0483115933717703,-0.010824339295373,0.895789578957896
-0.0483174870948895,-0.0108248411607444,0.895889588958896
-0.0483234384937811,-0.0108254666242964,0.895989598959896
-0.0483293967318519,-0.0108261261086758,0.896089608960896
-0.0483352865113286,-0.0108268232488525,0.896189618961896
-0.0483411267142428,-0.0108275313008487,0.896289628962896
-0.0483470784310215,-0.0108283209738066,0.896389638963896
-0.0483531597881386,-0.0108292164018052,0.896489648964896
-0.0483593322360273,-0.0108300681986509,0.896589658965897
-0.0483655486168313,-0.0108310124315297,0.896689668966897
-0.0483717695609272,-0.0108319878150382,0.896789678967897
-0.0483780892412094,-0.0108330363586445,0.896889688968897
-0.0483843665503693,-0.0108340554861789,0.896989698969897
-0.0483907024705346,-0.0108350384390855,0.897089708970897
-0.0483970518594371,-0.0108360871485459,0.897189718971897
-0.0484035030459166,-0.0108371564400428,0.897289728972897
-0.0484099173874412,-0.0108383763547285,0.897389738973897
-0.0484162586080279,-0.0108395773413122,0.897489748974898
-0.0484225935998709,-0.0108408637450742,0.897589758975898
-0.0484289272717914,-0.0108421979770199,0.897689768976898
-0.0484352503912431,-0.0108435570732633,0.897789778977898
-0.0484416342063945,-0.0108450472472474,0.897889788978898
-0.0484480761442028,-0.0108464973029613,0.897989798979898
-0.0484544754782326,-0.0108480385185528,0.898089808980898
-0.0484608966980964,-0.0108496219301982,0.898189818981898
-0.0484673951460911,-0.010851287317549,0.898289828982898
-0.0484738786810358,-0.0108529717596961,0.898389838983898
-0.0484804132253383,-0.010854683963981,0.898489848984898
-0.0484869040002762,-0.0108563614909324,0.898589858985899
-0.0484934522897394,-0.0108579973170887,0.898689868986899
-0.0484999884856726,-0.010859660601317,0.898789878987899
-0.0485065376550841,-0.0108612891805694,0.898889888988899
-0.0485131448342797,-0.0108629655949161,0.898989898989899
-0.0485196939230677,-0.0108645941488297,0.899089908990899
-0.0485262284143891,-0.0108662993895449,0.899189918991899
-0.0485328141454212,-0.0108681653498188,0.899289928992899
-0.0485393901440411,-0.0108700461033594,0.899389938993899
-0.0485460088708303,-0.0108718983967927,0.8994899489949
-0.0485526892354626,-0.0108738819775878,0.8995899589959
-0.0485592328096008,-0.0108758227680185,0.8996899689969
-0.0485658172690847,-0.0108777738367981,0.8997899789979
-0.0485723969717802,-0.0108798080560829,0.8998899889989
-0.0485789106000346,-0.010881752624302,0.8999899989999
-0.0485854246060677,-0.0108837191612822,0.9000900090009
-0.0485919056946639,-0.0108856247376571,0.9001900190019
-0.0485984104635438,-0.0108875412926536,0.9002900290029
-0.0486048641746916,-0.0108894745436321,0.9003900390039
-0.0486112453200522,-0.0108913721590088,0.9004900490049
-0.0486175516467737,-0.0108932704792657,0.900590059005901
-0.0486238818933457,-0.0108952402826508,0.900690069006901
-0.048630227513674,-0.0108972145710078,0.900790079007901
-0.0486364557484409,-0.0108991072545278,0.900890089008901
-0.0486426709982117,-0.0109009609968812,0.900990099009901
-0.0486488672830241,-0.0109028283415764,0.901090109010901
-0.048655056044509,-0.0109046594310202,0.901190119011901
-0.0486611684578111,-0.0109065701396589,0.901290129012901
-0.0486672748565977,-0.0109084372355729,0.901390139013901
-0.0486732972802153,-0.0109102619810965,0.901490149014902
-0.0486792948280175,-0.010911991471067,0.901590159015902
-0.0486852596058086,-0.0109136979050104,0.901690169016902
-0.0486912551817895,-0.0109153544099514,0.901790179017902
-0.0486973112392418,-0.0109170171620643,0.901890189018902
-0.0487034121717528,-0.0109187001345595,0.901990199019902
-0.0487093708682259,-0.0109203410261773,0.902090209020902
-0.0487153153496184,-0.0109218945357059,0.902190219021902
-0.0487212875862381,-0.0109234965944228,0.902290229022902
-0.0487272282345574,-0.0109250167557545,0.902390239023902
-0.0487331550087183,-0.0109264507397429,0.902490249024902
-0.0487392092970599,-0.0109278198724644,0.902590259025903
-0.0487453180684819,-0.0109292019740572,0.902690269026903
-0.0487514910162365,-0.0109306587422562,0.902790279027903
-0.0487576375079546,-0.010932185081654,0.902890289028903
-0.0487637824194513,-0.0109338047946213,0.902990299029903
-0.048769962075084,-0.0109353321222332,0.903090309030903
-0.0487762346643119,-0.0109368675974292,0.903190319031903
-0.0487825091355236,-0.0109383753404331,0.903290329032903
-0.0487887327540174,-0.0109399057708994,0.903390339033903
-0.0487950157920553,-0.0109415107320635,0.903490349034903
-0.0488012923295329,-0.0109431337805416,0.903590359035904
-0.0488074964947197,-0.0109447601092456,0.903690369036904
-0.0488136488489204,-0.0109463402176297,0.903790379037904
-0.0488197883171769,-0.0109479333248309,0.903890389038904
-0.0488258824450617,-0.0109495387213621,0.903990399039904
-0.0488320355433023,-0.0109510983237264,0.904090409040904
-0.0488381222975891,-0.0109526903298404,0.904190419041904
-0.0488440714781818,-0.0109542974770541,0.904290429042904
-0.0488499644595645,-0.0109559357057918,0.904390439043904
-0.0488558572958249,-0.0109575313722143,0.904490449044904
-0.048861745859038,-0.0109591254607191,0.904590459045905
-0.0488676547462921,-0.0109606916212318,0.904690469046905
-0.0488735627835439,-0.0109622917219487,0.904790479047905
-0.0488794846580975,-0.0109639324177664,0.904890489048905
-0.0488854275869111,-0.0109655919011711,0.904990499049905
-0.0488913734389036,-0.0109672556322841,0.905090509050905
-0.0488973002268857,-0.0109690440695752,0.905190519051905
-0.0489032265080913,-0.010970800566126,0.905290529052905
-0.0489091523262875,-0.0109725253591998,0.905390539053905
-0.0489150509421035,-0.0109741620768221,0.905490549054905
-0.048920922650391,-0.0109757114860681,0.905590559055906
-0.0489267735163434,-0.0109771702099636,0.905690569056906
-0.0489326444644662,-0.0109786377540738,0.905790579057906
-0.0489384918037149,-0.0109801748509544,0.905890589058906
-0.0489442376218101,-0.0109817224058592,0.905990599059906
-0.0489499449801763,-0.0109832851364165,0.906090609060906
-0.0489556730518801,-0.0109849154456196,0.906190619061906
-0.0489612662058594,-0.0109865030082253,0.906290629062906
-0.0489668817386279,-0.010988098384403,0.906390639063906
-0.048972473351546,-0.0109896070971928,0.906490649064907
-0.0489780448938111,-0.0109911177771969,0.906590659065907
-0.0489836583649208,-0.0109925315062502,0.906690669066907
-0.0489892504777047,-0.0109940152464764,0.906790679067907
-0.0489949022887598,-0.0109955104076021,0.906890689068907
-0.0490005382929953,-0.0109970709866628,0.906990699069907
-0.0490062337582386,-0.010998642373884,0.907090709070907
-0.0490118294990815,-0.0110002241937906,0.907190719071907
-0.0490173823919716,-0.0110018250339404,0.907290729072907
-0.0490229779462286,-0.0110033284785582,0.907390739073907
-0.0490285857068886,-0.0110048953646828,0.907490749074907
-0.0490341703792721,-0.0110063762485324,0.907590759075908
-0.0490397582904182,-0.0110078272049264,0.907690769076908
-0.0490453689581324,-0.0110092872487444,0.907790779077908
-0.0490510022211678,-0.0110107563247016,0.907890789078908
-0.0490566579297949,-0.0110122343821204,0.907990799079908
-0.0490623804039219,-0.0110137781085591,0.908090809080908
-0.0490681621593814,-0.0110153327076572,0.908190819081908
-0.0490739981214976,-0.0110169489837584,0.908290829082908
-0.0490798445278168,-0.0110186279273804,0.908390839083908
-0.0490857552049134,-0.0110203128187157,0.908490849084909
-0.0490916932295126,-0.0110220594722848,0.908590859085909
-0.0490976293214505,-0.01102382251777,0.908690869086909
-0.0491035200684096,-0.0110256033649314,0.908790879087909
-0.0491094384346877,-0.0110274452694464,0.908890889088909
-0.0491153186222675,-0.0110293587077675,0.908990899089909
-0.0491212160817117,-0.0110313868388238,0.909090909090909
-0.0491271412387949,-0.0110334741014831,0.909190919091909
-0.0491331305192296,-0.0110355640569685,0.909290929092909
-0.049139036149293,-0.0110377264100834,0.909390939093909
-0.0491449405400575,-0.0110399017643191,0.909490949094909
-0.0491508465432927,-0.0110420413055811,0.90959095909591
-0.0491567745060748,-0.0110442429960697,0.90969096909691
-0.0491627039891865,-0.0110464086363213,0.90979097909791
-0.0491686350202701,-0.0110485385027593,0.90989098909891
-0.0491745647982335,-0.011050681644438,0.90999099909991
-0.0491804962186135,-0.011052789164336,0.91009100910091
-0.0491864922299615,-0.0110548992941329,0.91019101910191
-0.0491924894368413,-0.011056974053234,0.91029102910291
-0.0491985449644817,-0.0110590554027331,0.91039103910391
-0.0492045976933338,-0.0110612170187185,0.910491049104911
-0.0492107142207398,-0.0110633808806453,0.910591059105911
-0.0492168282465126,-0.0110655578151021,0.910691069106911
-0.0492229398397583,-0.0110677477207338,0.910791079107911
-0.0492290956123967,-0.0110700202908261,0.910891089108911
-0.0492353087360099,-0.0110722978941304,0.910991099109911
-0.0492415034636363,-0.0110746942904526,0.911091109110911
-0.0492476789429699,-0.0110771504311166,0.911191119111911
-0.0492538546526564,-0.0110795683239763,0.911291129112911
-0.0492600306364631,-0.0110819482661871,0.911391139113911
-0.0492662640933314,-0.0110843323962145,0.911491149114911
-0.0492725604227347,-0.0110867171481949,0.911591159115912
-0.0492788309664284,-0.0110891655006256,0.911691169116912
-0.0492851641914642,-0.0110916139981786,0.911791179117912
-0.0492914495698881,-0.0110940753102664,0.911891189118912
-0.049297687514032,-0.0110965493309266,0.911991199119912
-0.0493038784339241,-0.011099035958804,0.912091209120912
-0.0493101270940873,-0.0111015259383168,0.912191219121912
-0.0493163947030845,-0.011104017742225,0.912291229122912
-0.0493226593128861,-0.0111065201101196,0.912391239123912
-0.0493289209879912,-0.0111090329682877,0.912491249124913
-0.0493352458558219,-0.0111115455730675,0.912591259125913
-0.0493415892256018,-0.0111141190716506,0.912691269126913
-0.0493479067175308,-0.011116754979759,0.912791279127913
-0.0493541985803904,-0.0111194528251695,0.912891289128913
-0.0493604047795938,-0.0111222193710446,0.912991299129913
-0.0493666305956546,-0.0111249857188162,0.913091309130913
-0.0493728826788628,-0.0111278065082047,0.913191319131913
-0.0493790495015324,-0.0111306950881638,0.913291329132913
-0.0493851871200547,-0.0111336944932319,0.913391339133913
-0.049391306642049,-0.0111367496943923,0.913491349134913
-0.0493974280160811,-0.0111397616536965,0.913591359135914
-0.0494035482314377,-0.0111427800283304,0.913691369136914
-0.0494096228691591,-0.0111458069075952,0.913791379137914
-0.0494157185311946,-0.0111488316814341,0.913891389138914
-0.0494217688620724,-0.0111518649299581,0.913991399139914
-0.0494278791745556,-0.0111548972040892,0.914091409140914
-0.0494339917076414,-0.0111578864068251,0.914191419141914
-0.0494401064889719,-0.0111608328859989,0.914291429142914
-0.0494461758631283,-0.0111637885378272,0.914391439143914
-0.0494522221374906,-0.0111668039685503,0.914491449144915
-0.0494582713511567,-0.0111697764476618,0.914591459145915
-0.0494643235317687,-0.0111727063206911,0.914691469146915
-0.0494703972342572,-0.0111756350972404,0.914791479147915
-0.0494764737954258,-0.0111785216224511,0.914891489148915
-0.0494825532429168,-0.0111813662349419,0.914991499149915
-0.0494885877139938,-0.0111842209438028,0.915091509150915
-0.0494946829084127,-0.0111870761732612,0.915191519151915
-0.0495007330504012,-0.011189941448412,0.915291529152915
-0.0495068438949998,-0.0111928071727511,0.915391539153915
-0.0495129760173006,-0.0111956725124006,0.915491549154915
-0.0495190628591214,-0.0111985478793143,0.915591559155916
-0.0495252102653407,-0.0112014236355244,0.915691569156916
-0.0495313342861281,-0.0112043601841823,0.915791579157916
-0.0495374686290315,-0.0112073497117159,0.915891589158916
-0.0495435797661783,-0.0112103991747843,0.915991599159916
-0.0495497515022764,-0.0112134476588526,0.916091609160916
-0.0495559833950482,-0.0112164951915633,0.916191619161916
-0.0495622750091266,-0.0112195418005586,0.916291629162916
-0.0495685684821532,-0.0112225452275894,0.916391639163916
-0.049574882088028,-0.0112255474913376,0.916491649164917
-0.0495812156954497,-0.0112285486332671,0.916591659165917
-0.0495876084068321,-0.0112315492707236,0.916691669166917
-0.0495940023506026,-0.0112345071224226,0.916791679167917
-0.0496004550159481,-0.0112374648451239,0.916891689168917
-0.0496069085289924,-0.0112403801391149,0.916991699169917
-0.0496134203904396,-0.01124329567728,0.917091709170917
-0.0496198842762773,-0.011246221263441,0.917191719171917
-0.0496263490674022,-0.0112491046857974,0.917291729172917
-0.0496328148121882,-0.011251946282968,0.917391739173917
-0.049639299609467,-0.0112547883454517,0.917491749174917
-0.0496457367398092,-0.0112576411147407,0.917591759175918
-0.0496521752015916,-0.0112604523030181,0.917691769176918
-0.0496586725277675,-0.0112632646131145,0.917791779177918
-0.049665122157061,-0.0112660879294748,0.917891789178918
-0.0496715245087144,-0.0112689221691722,0.917991799179918
-0.0496779286824597,-0.0112717149706769,0.918091809180918
-0.0496843922273751,-0.0112745090552476,0.918191819181918
-0.049690914715004,-0.0112773044320983,0.918291829182918
-0.04969749571689,-0.0112801011058362,0.918391839183918
-0.0497040772877479,-0.0112828566800002,0.918491849184918
-0.0497106594782552,-0.0112855714862986,0.918591859185919
-0.0497172155213988,-0.0112883493378967,0.918691869186919
-0.0497237724997754,-0.0112910862350432,0.918791879187919
-0.049730330457152,-0.0112937825117501,0.918891889188919
-0.0497368894372958,-0.011296438497422,0.918991899189919
-0.0497434494816702,-0.0112990545145529,0.919091909190919
-0.0497500106340423,-0.0113016308879407,0.919191919191919
-0.0497565729335721,-0.0113041679400795,0.919291929192919
-0.0497631364217232,-0.0113066659865527,0.919391939193919
-0.0497697011422625,-0.0113091253429439,0.91949194919492
-0.0497762671320467,-0.0113115463248368,0.91959195919592
-0.0497828344302355,-0.0113139292386006,0.91969196919692
-0.0497894030805962,-0.0113162743975155,0.91979197919792
-0.0497959731199853,-0.0113185821033436,0.91989198919892
-0.0498025445875626,-0.0113208526601511,0.91999199919992
-0.0498091175178812,-0.0113230863697003,0.92009200920092
-0.0498156919524045,-0.011325283526843,0.92019201920192
-0.0498222679233821,-0.0113274444310378,0.92029202920292
-0.0498288454722774,-0.0113295693748332,0.92039203920392
-0.0498354246336433,-0.0113316586484738,0.92049204920492
-0.0498420054443365,-0.0113337125422044,0.920592059205921
-0.0498485879435168,-0.011335731339359,0.920692069206921
-0.04985517216113,-0.0113377153255755,0.920792079207921
-0.0498617581386399,-0.0113396647841878,0.920892089208921
-0.0498683459059921,-0.011341579993923,0.920992099209921
-0.0498749354977398,-0.0113434612312048,0.921092109210921
-0.0498815269530428,-0.0113453087724566,0.921192119211921
-0.0498881202995436,-0.011347122889495,0.921292129212921
-0.0498947155717952,-0.0113489038518329,0.921392139213921
-0.0499013128043503,-0.0113506519289832,0.921492149214922
-0.0499079120294584,-0.0113523673858518,0.921592159215922
-0.049914513279369,-0.0113540504896481,0.921692169216922
-0.0499211165840281,-0.0113557014983676,0.921792179217922
-0.0499277219756848,-0.0113573206746124,0.921892189218922
-0.0499343294865886,-0.0113589082763782,0.921992199219922
-0.0499409391489891,-0.0113604645570528,0.922092209220922
-0.049947550992832,-0.0113619897700247,0.922192219221922
-0.0499541650457598,-0.0113634841663784,0.922292229222922
-0.0499607813446287,-0.0113649479971989,0.922392239223922
-0.0499673999124744,-0.0113663815112673,0.922492249224922
-0.0499740207838495,-0.0113677849504541,0.922592259225923
-0.049980643984093,-0.0113691585589336,0.922692269226923
-0.0499872695477578,-0.0113705025808797,0.922792279227923
-0.0499938975001828,-0.0113718172558597,0.922892289228923
-0.0500005278713137,-0.0113731028188335,0.922992299229923
-0.0500071606910965,-0.0113743595070646,0.923092309230923
-0.05001379598487,-0.0113755875578166,0.923192319231923
-0.0500204337802766,-0.0113767871968354,0.923292329232923
-0.0500270741026551,-0.0113779586613845,0.923392339233923
-0.0500337169819514,-0.0113791021749064,0.923492349234924
-0.0500403624435042,-0.0113802179677538,0.923592359235924
-0.0500470105126526,-0.0113813062610658,0.923692369236924
-0.0500536612170387,-0.0113823672805881,0.923792379237924
-0.0500603145820013,-0.0113834012497631,0.923892389238924
-0.0500669706305759,-0.0113844083851228,0.923992399239924
-0.0500736293904048,-0.0113853889031986,0.924092409240924
-0.0500802908891303,-0.0113863430251295,0.924192419241924
-0.0500869551474841,-0.0113872709605369,0.924292429242924
-0.0500936221908051,-0.0113881729236488,0.924392439243924
-0.0501002920444322,-0.0113890491286934,0.924492449244924
-0.0501069647337041,-0.011389899780685,0.924592459245925
-0.0501136402839596,-0.0113907250892447,0.924692469246925
-0.0501203187182342,-0.0113915252639937,0.924792479247925
-0.0501270000802948,-0.0113923005076426,0.924892489248925
-0.0501336844000872,-0.0113930510275092,0.924992499249925
-0.0501403717144681,-0.0113937770263038,0.925092509250925
-0.0501470620602939,-0.0113944787044337,0.925192519251925
-0.050153755474421,-0.0113951562600024,0.925292529252925
-0.0501604519937058,-0.0113958098934169,0.925392539253925
-0.0501671516480944,-0.0113964398004772,0.925492549254926
-0.0501738544790502,-0.0113970461769834,0.925592559255926
-0.0501805605211262,-0.0113976292118249,0.925692569256926
-0.0501872698111788,-0.0113981890984981,0.925792579257926
-0.0501939823837609,-0.0113987260258925,0.925892589258926
-0.0502006982734257,-0.0113992401828976,0.925992599259926
-0.0502074175193329,-0.0113997317560991,0.926092609260926
-0.0502141401537321,-0.011400200927476,0.926192619261926
-0.0502208662157831,-0.011400647883614,0.926292629262926
-0.0502275957423427,-0.0114010728018851,0.926392639263926
-0.05023432876566,-0.0114014758642681,0.926492649264926
-0.0502410653225916,-0.011401857250438,0.926592659265927
-0.050247805449994,-0.0114022171354634,0.926692669266927
-0.0502545491847237,-0.0114025556944125,0.926792679267927
-0.0502612965613336,-0.0114028731000499,0.926892689268927
-0.0502680476143765,-0.0114031695251402,0.926992699269927
-0.050274802380709,-0.0114034451424484,0.927092709270927
-0.0502815608971877,-0.011403700120132,0.927192719271927
-0.0502883231983654,-0.0114039346217416,0.927292729272927
-0.0502950893210985,-0.0114041488200419,0.927392739273927
-0.05030185929994,-0.0114043428739765,0.927492749274928
-0.050308633169443,-0.0114045169493995,0.927592759275928
-0.0503154109595532,-0.0114046712098615,0.927692769276928
-0.0503221926933059,-0.011404805809699,0.927792779277928
-0.0503289783937366,-0.011404920914766,0.927892789278928
-0.0503357680861838,-0.0114050166770956,0.927992799279928
-0.0503425617959866,-0.0114050932556313,0.928092809280928
-0.0503493595461802,-0.011405150807013,0.928192819281928
-0.0503561613621034,-0.0114051894832738,0.928292829282928
-0.0503629672690951,-0.0114052094341431,0.928392839283928
-0.0503697772924939,-0.0114052108139572,0.928492849284928
-0.0503765914530319,-0.0114051937724457,0.928592859285929
-0.0503834097783512,-0.0114051584593381,0.928692869286929
-0.0503902322937908,-0.011405105017453,0.928792879287929
-0.0503970590200822,-0.0114050335988235,0.928892889288929
-0.0504038899825646,-0.0114049443416613,0.928992899289929
-0.0504107252088801,-0.0114048373956958,0.929092909290929
-0.0504175647197605,-0.011404712899139,0.929192919291929
-0.0504244085405447,-0.0114045709948094,0.929292929292929
-0.0504312566965714,-0.0114044118209188,0.929392939293929
-0.0504381092131795,-0.0114042355202863,0.92949294929493
-0.0504449661111008,-0.0114040422265165,0.92959295929593
-0.0504518274179776,-0.011403832077821,0.92969296929693
-0.0504586931545417,-0.0114036052078048,0.92979297929793
-0.0504655633484355,-0.0114033617546794,0.92989298929893
-0.0504724380226942,-0.0114031018474427,0.92999299929993
-0.0504793172026566,-0.0114028256173956,0.93009300930093
-0.0504862009090546,-0.0114025331981431,0.93019301930193
-0.0504930891695304,-0.0114022247186826,0.93029302930293
-0.0504999820071195,-0.0114019003080121,0.93039303930393
-0.0505068794471604,-0.0114015600928253,0.93049304930493
-0.0505137815103852,-0.011401204197513,0.930593059305931
-0.0505206882221325,-0.0114008327487693,0.930693069306931
-0.0505275996077413,-0.0114004458732885,0.930793079307931
-0.0505345156925504,-0.0114000436908538,0.930893089308931
-0.0505414364972914,-0.0113996263281597,0.930993099309931
-0.0505483620473033,-0.0113991939003823,0.931093109310931
-0.0505552923656212,-0.0113987465296089,0.931193119311931
-0.0505622274775841,-0.0113982843379266,0.931293129312931
-0.0505691674062274,-0.0113978074405116,0.931393139313931
-0.0505761121768896,-0.0113973159571477,0.931493149314932
-0.0505830618103027,-0.0113968100007078,0.931593159315932
-0.0505900163318054,-0.0113962896863684,0.931693169316932
-0.0505969757667366,-0.0113957551316093,0.931793179317932
-0.0506039401381316,-0.0113952064470002,0.931893189318932
-0.0506109094690258,-0.0113946437454138,0.931993199319932
-0.0506178837824542,-0.0113940671397233,0.932093209320932
-0.0506248631037559,-0.0113934767381944,0.932193219321932
-0.050631847455966,-0.0113928726513965,0.932293229322932
-0.0506388368621199,-0.0113922549875956,0.932393239323932
-0.0506458313452529,-0.0113916238527541,0.932493249324932
-0.0506528309307039,-0.0113909793574412,0.932593259325933
-0.050659835641508,-0.0113903216053159,0.932693269326933
-0.0506668455007006,-0.011389650700037,0.932793279327933
-0.0506738605290135,-0.0113889667498704,0.932893289328933
-0.0506808807563926,-0.0113882698538678,0.932993299329933
-0.050687906201266,-0.011387560115688,0.933093309330933
-0.0506949368866691,-0.0113868376389901,0.933193319331933
-0.0507019728379407,-0.011386102520522,0.933293329332933
-0.0507090140781161,-0.0113853548639428,0.933393339333933
-0.0507160606325341,-0.0113845947660005,0.933493349334933
-0.050723112519623,-0.0113838223257469,0.933593359335934
-0.0507301697670251,-0.011383037642234,0.933693369336934
-0.0507372323931686,-0.0113822408076028,0.933793379337934
-0.0507443004279995,-0.0113814319232086,0.933893389338934
-0.0507513738876425,-0.0113806110811927,0.933993399339934
-0.0507584527997398,-0.0113797783736961,0.934093409340934
-0.0507655371850233,-0.0113789338974672,0.934193419341934
-0.0507726270688317,-0.011378077744647,0.934293429342934
-0.050779722471897,-0.011377210007377,0.934393439343934
-0.0507868234172541,-0.0113763307754945,0.934493449344935
-0.0507939299302423,-0.0113754401411408,0.934593459345935
-0.0508010420292895,-0.0113745381918501,0.934693469346935
-0.0508081597443418,-0.0113736250174601,0.934793479347935
-0.0508152830915237,-0.0113727007055047,0.934893489348935
-0.0508224120938706,-0.0113717653458218,0.934993499349935
-0.0508295467744179,-0.0113708190259452,0.935093509350935
-0.0508366871469865,-0.0113698618288024,0.935193519351935
-0.0508438332369155,-0.0113688938442307,0.935293529352935
-0.0508509850603296,-0.0113679151528537,0.935393539353935
-0.0508581426379602,-0.0113669258445091,0.935493549354935
-0.0508653059859326,-0.0113659259975171,0.935593559355936
-0.050872475129585,-0.0113649156994114,0.935693569356936
-0.050879650082739,-0.0113638950308159,0.935793579357936
-0.0508868308661262,-0.0113628640723539,0.935893589358936
-0.0508940174981749,-0.0113618229092561,0.935993599359936
-0.0509012100019204,-0.011360771617539,0.936093609360936
-0.0509084083911838,-0.0113597102801296,0.936193619361936
-0.0509156126890004,-0.0113586389753479,0.936293629362936
-0.050922822911495,-0.0113575577792104,0.936393639363936
-0.0509300390817029,-0.0113564667746443,0.936493649364937
-0.0509372612134451,-0.0113553660376658,0.936593659365937
-0.0509444893274536,-0.0113542556442915,0.936693669366937
-0.05095172344446,-0.011353135670538,0.936793679367937
-0.0509589635805891,-0.0113520061924216,0.936893689368937
-0.0509662097565726,-0.0113508672836553,0.936993699369937
-0.0509734619908388,-0.0113497190225592,0.937093709370937
-0.0509807202995123,-0.0113485614782389,0.937193719371937
-0.0509879847033249,-0.0113473947267112,0.937293729372937
-0.0509952552230084,-0.011346218841689,0.937393739373937
-0.0510025318723841,-0.0113450338945815,0.937493749374937
-0.0510098146721836,-0.0113438399567983,0.937593759375938
-0.0510171036431386,-0.0113426370974452,0.937693769376938
-0.0510243987990705,-0.0113414253902352,0.937793779377938
-0.0510317001630145,-0.0113402049042741,0.937893789378938
-0.0510390077487917,-0.011338975708668,0.937993799379938
-0.051046321577134,-0.0113377378725225,0.938093809380938
-0.0510536416664695,-0.0113364914626401,0.938193819381938
-0.0510609680352265,-0.0113352365504302,0.938293829382938
-0.0510683006995297,-0.0113339732026953,0.938393839383938
-0.0510756396801108,-0.011332701483934,0.938493849384939
-0.0510829849930946,-0.0113314214609488,0.938593859385939
-0.0510903366569094,-0.0113301332005419,0.938693869386939
-0.0510976946876798,-0.0113288367695158,0.938793879387939
-0.0511050591084411,-0.0113275322300658,0.938893889388939
-0.0511124299330145,-0.0113262196489942,0.938993899389939
-0.0511198071798282,-0.0113248990884962,0.939093909390939
-0.0511271908673105,-0.0113235706130709,0.939193919391939
-0.0511345810138895,-0.0113222342849134,0.939293929392939
-0.0511419776356901,-0.0113208901685224,0.939393939393939
-0.0511493807534439,-0.01131953832379,0.939493949394939
-0.0511567903809722,-0.0113181788129113,0.93959395939594
-0.0511642065367031,-0.0113168116980817,0.93969396939694
-0.0511716292390651,-0.0113154370391927,0.93979397939794
-0.0511790585064862,-0.01131405489844,0.93989398939894
-0.0511864943573946,-0.011312665331108,0.93999399939994
-0.0511939368056117,-0.011311268399392,0.94009400940094
-0.0512013858695655,-0.0113098641631839,0.94019401940194
-0.0512088415676844,-0.011308452680072,0.94029402940294
-0.0512163039183965,-0.0113070340099479,0.94039403940394
-0.0512237729378267,-0.0113056082057929,0.940494049404941
-0.0512312486420995,-0.0113041753298022,0.940594059405941
-0.0512387310496433,-0.011302735434957,0.940694069406941
-0.0512462201765827,-0.0113012885788457,0.940794079407941
-0.0512537160413459,-0.0112998348190563,0.940894089408941
-0.0512612186623613,-0.0112983742108736,0.940994099409941
-0.05126872805345,-0.0112969068049752,0.941094109410941
-0.0512762442330402,-0.0112954326635565,0.941194119411941
-0.0512837672195602,-0.0112939518349917,0.941294129412941
-0.051291297026831,-0.0112924643745653,0.941394139413941
-0.0512988336732811,-0.011290970337562,0.941494149414941
-0.0513063771773386,-0.0112894697746597,0.941594159415942
-0.0513139275528246,-0.0112879627388393,0.941694169416942
-0.0513214848181676,-0.0112864492853857,0.941794179417942
-0.051329048989492,-0.0112849294626729,0.941894189418942
-0.0513366200829226,-0.0112834033259857,0.941994199419942
-0.0513441981168877,-0.0112818709236982,0.942094209420942
-0.0513517831052085,-0.011280332306488,0.942194219421942
-0.0513593750686167,-0.0112787875250327,0.942294229422942
-0.0513669740186299,-0.0112772366300102,0.942394239423942
-0.0513745799736764,-0.0112756796720979,0.942494249424943
-0.0513821929521845,-0.0112741166996699,0.942594259425943
-0.0513898129656717,-0.0112725477611006,0.942694269426943
-0.05139744003487,-0.0112709729047638,0.942794279427943
-0.0514050741736003,-0.0112693921813373,0.942894289428943
-0.0514127153956839,-0.0112678056368917,0.942994299429943
-0.0514203637195491,-0.0112662133174976,0.943094309430943
-0.051428019159017,-0.0112646152761362,0.943194319431943
-0.0514356817279088,-0.0112630115542709,0.943294329432943
-0.0514433514446527,-0.0112614022025795,0.943394339433943
-0.0514510283207664,-0.011259787264829,0.943494349434943
-0.0514587123723746,-0.0112581667870898,0.943594359435944
-0.0514664036156019,-0.0112565408154329,0.943694369436944
-0.0514741020619661,-0.0112549093982321,0.943794379437944
-0.0514818077321989,-0.0112532725746474,0.943894389438944
-0.0514895206355144,-0.0112516303953567,0.943994399439944
-0.0514972407903409,-0.0112499829018232,0.944094409440944
-0.0515049682104995,-0.0112483301378143,0.944194419441944
-0.0515127029075079,-0.0112466721494004,0.944294429442944
-0.0515204448997943,-0.011245008978045,0.944394439443944
-0.0515281942011799,-0.0112433406675152,0.944494449444945
-0.0515359508254859,-0.0112416672615782,0.944594459445945
-0.051543714788837,-0.0112399887993938,0.944694469446945
-0.0515514861027507,-0.0112383053270327,0.944794479447945
-0.051559264783352,-0.0112366168859584,0.944894489448945
-0.0515670508444618,-0.0112349235176344,0.944994499449945
-0.0515748442999015,-0.0112332252612208,0.945094509450945
-0.0515826451634921,-0.0112315221604845,0.945194519451945
-0.0515904534513583,-0.0112298142545857,0.945294529452945
-0.0515982691704109,-0.0112281015872914,0.945394539453945
-0.0516060923367744,-0.0112263841977615,0.945494549454945
-0.0516139229596629,-0.0112246621228525,0.945594559455946
-0.0516217610528978,-0.0112229354063316,0.945694569456946
-0.0516296066303001,-0.0112212040873586,0.945794579457946
-0.0516374596987804,-0.0112194682027901,0.945894589458946
-0.0516453202744634,-0.0112177277894825,0.945994599459946
-0.0516531883688669,-0.0112159828888995,0.946094609460946
-0.0516610639912048,-0.0112142335378974,0.946194619461946
-0.0516689471529948,-0.0112124797710292,0.946294629462946
-0.0516768378657548,-0.0112107216297584,0.946394639463946
-0.051684736141002,-0.0112089591440309,0.946494649464947
-0.0516926419879509,-0.0112071923553102,0.946594659465947
-0.0517005554204226,-0.0112054212958458,0.946694669466947
-0.051708476447631,-0.0112036460047977,0.946794679467947
-0.0517164050810941,-0.0112018665121117,0.946894689468947
-0.0517243413323292,-0.0112000828546443,0.946994699469947
-0.051732285208247,-0.0111982950669485,0.947094709470947
-0.0517402367203654,-0.0111965031812736,0.947194719471947
-0.0517481958802017,-0.0111947072344761,0.947294729472947
-0.0517561626992736,-0.0111929072541985,0.947394739473947
-0.0517641371844919,-0.0111911032772971,0.947494749474947
-0.0517721193473741,-0.0111892953337179,0.947594759475948
-0.0517801091971343,-0.0111874834580139,0.947694769476948
-0.0517881067452902,-0.0111856676778271,0.947794779477948
-0.051796112001056,-0.0111838480300144,0.947894789478948
-0.0518041249713421,-0.0111820245399144,0.947994799479948
-0.0518121456676663,-0.0111801972420801,0.948094809480948
-0.0518201741015461,-0.0111783661641538,0.948194819481948
-0.0518282102775887,-0.011176531338385,0.948294829482948
-0.0518362542073116,-0.0111746927947194,0.948394839483948
-0.0518443059022327,-0.0111728505607996,0.948494849484948
-0.0518523653692623,-0.0111710046642679,0.948594859485949
-0.0518604326153111,-0.0111691551373737,0.948694869486949
-0.0518685076518969,-0.0111673020077592,0.948794879487949
-0.0518765904882337,-0.0111654453007634,0.948894889488949
-0.0518846811312319,-0.0111635850486356,0.948994899489949
-0.0518927795924094,-0.0111617212744112,0.949094909490949
-0.0519008858763733,-0.011159854008036,0.949194919491949
-0.0519089999946411,-0.0111579832771524,0.949294929492949
-0.0519171219541233,-0.0111561091070992,0.949394939493949
-0.0519252517640342,-0.0111542315232153,0.94949494949495
-0.0519333894312843,-0.0111523505531429,0.94959495949595
-0.0519415349650878,-0.0111504662245245,0.94969496949695
-0.0519496883746587,-0.0111485785580918,0.94979497949795
-0.0519578496669076,-0.0111466875837907,0.94989498949895
-0.0519660188510488,-0.0111447933246565,0.94999499949995
-0.0519741959339926,-0.0111428958037245,0.95009500950095
-0.0519823809203464,-0.011140995048637,0.95019501950195
-0.051990573823931,-0.0111390910824293,0.95029502950295
-0.0519987746493538,-0.0111371839281368,0.95039503950395
-0.0520069834035252,-0.0111352736134018,0.95049504950495
-0.0520152000956593,-0.0111333601566525,0.950595059505951
-0.0520234247326668,-0.0111314435832277,0.950695069506951
-0.0520316573237618,-0.0111295239161628,0.950795079507951
-0.0520398978735513,-0.0111276011761895,0.950895089508951
-0.0520481463958565,-0.0111256753886466,0.950995099509951
-0.0520564028952843,-0.011123746574266,0.951095109510951
-0.0520646673833527,-0.0111218147537793,0.951195119511951
-0.0520729398692756,-0.0111198799502219,0.951295129512951
-0.0520812203599635,-0.0111179421843254,0.951395139513951
-0.0520895088646308,-0.0111160014745182,0.951495149514952
-0.0520978053924913,-0.0111140578438357,0.951595159515952
-0.0521061099504558,-0.0111121113153128,0.951695169516952
-0.0521144225500419,-0.0111101619027711,0.951795179517952
-0.0521227431981602,-0.0111082096315493,0.951895189518952
-0.0521310719017212,-0.011106254522379,0.951995199519952
-0.0521394086699391,-0.0111042965890815,0.952095209520952
-0.0521477535143316,-0.0111023358569958,0.952195219521952
-0.052156106437202,-0.0111003723422462,0.952295229522952
-0.0521644674523718,-0.0110984060632613,0.952395239523952
-0.0521728365644479,-0.0110964370430762,0.952495249524952
-0.0521812137826442,-0.0110944652955122,0.952595259525953
-0.0521895991161753,-0.0110924908413009,0.952695269526953
-0.0521979925719513,-0.0110905136988707,0.952795279527953
-0.0522063941591867,-0.0110885338843463,0.952895289528953
-0.0522148038847918,-0.0110865514184593,0.952995299529953
-0.0522232217556775,-0.0110845663150311,0.953095309530953
-0.0522316477810575,-0.0110825785970969,0.953195319531953
-0.0522400819701463,-0.0110805882761742,0.953295329532953
-0.0522485243275507,-0.011078595372995,0.953395339533953
-0.052256974862485,-0.0110765999013803,0.953495349534954
-0.0522654335841633,-0.011074601882062,0.953595359535954
-0.0522739004994961,-0.0110726013288612,0.953695369536954
-0.052282375615394,-0.0110705982579026,0.953795379537954
-0.0522908589387676,-0.0110685926853109,0.953895389538954
-0.052299350478831,-0.0110665846295145,0.953995399539954
-0.0523078502447984,-0.0110645741043344,0.954095409540954
-0.0523163582458839,-0.0110625611258952,0.954195419541954
-0.0523248744959086,-0.0110605457057149,0.954295429542954
-0.0523333990086937,-0.0110585278599179,0.954395439543954
-0.0523419317957569,-0.0110565076023255,0.954495449544954
-0.0523504728732229,-0.0110544849444553,0.954595459545955
-0.0523590222480023,-0.0110524599047357,0.954695469546955
-0.0523675799385232,-0.0110504324946841,0.954795479547955
-0.0523761459539999,-0.0110484027304253,0.954895489548955
-0.0523847203082534,-0.0110463706257805,0.954995499549955
-0.0523933030128014,-0.0110443361945709,0.955095509550955
-0.0524018940837689,-0.0110422994506177,0.955195519551955
-0.052410493532673,-0.0110402604100455,0.955295529552955
-0.0524191013710318,-0.0110382190889791,0.955395539553955
-0.0524277176126663,-0.0110361755012397,0.955495549554956
-0.0524363422713978,-0.0110341296606483,0.955595559555956
-0.0524449753610473,-0.0110320815833298,0.955695569556956
-0.0524536168908289,-0.0110300312854088,0.955795579557956
-0.0524622668791711,-0.0110279787807066,0.955895589558956
-0.0524709253329841,-0.0110259240853476,0.955995599559956
-0.0524795922706966,-0.0110238672154569,0.956095609560956
-0.0524882677038259,-0.0110218081848555,0.956195619561956
-0.0524969516461933,-0.0110197470096681,0.956295629562956
-0.0525056441070128,-0.0110176837083229,0.956395639563956
-0.0525143451047129,-0.0110156182923376,0.956495649564956
-0.052523054650811,-0.0110135507778369,0.956595659565957
-0.0525317727568248,-0.0110114811855527,0.956695669566957
-0.0525404994365755,-0.0110094095246988,0.956795679567957
-0.0525492347015807,-0.0110073358160071,0.956895689568957
-0.0525579785702689,-0.0110052600756026,0.956995699569957
-0.0525667310495503,-0.0110031823150025,0.957095709570957
-0.0525754921555498,-0.0110011025549389,0.957195719571957
-0.0525842619020886,-0.0109990208092327,0.957295729572957
-0.0525930403006843,-0.0109969370940088,0.957395739573957
-0.0526018273651582,-0.0109948514276955,0.957495749574958
-0.0526106231070277,-0.0109927638241138,0.957595759575958
-0.0526194275424177,-0.010990674301692,0.957695769576958
-0.0526282406805422,-0.0109885828742513,0.957795779577958
-0.052637062537526,-0.0109864895602199,0.957895789578958
-0.0526458931248867,-0.0109843943734189,0.957995799579958
-0.0526547324564456,-0.0109822973345803,0.958095809580958
-0.0526635805437201,-0.0109801984575251,0.958195819581958
-0.0526724374028351,-0.010978097758378,0.958295829582958
-0.0526813030430047,-0.0109759952532637,0.958395839583958
-0.0526901774803536,-0.0109738909629141,0.958495849584958
-0.0526990607240958,-0.0109717848988468,0.958595859585959
-0.0527079527926597,-0.0109696770817934,0.958695869586959
-0.0527168536929557,-0.0109675675255753,0.958795879587959
-0.0527257634434123,-0.0109654562486206,0.958895889588959
-0.0527346820532434,-0.0109633432647506,0.958995899589959
-0.0527436095385738,-0.0109612285970004,0.959095909590959
-0.0527525459086175,-0.0109591122545842,0.959195919591959
-0.0527614911794994,-0.0109569942605375,0.959295929592959
-0.052770445362737,-0.0109548746286812,0.959395939593959
-0.0527794084721516,-0.0109527533774437,0.95949594959496
-0.0527883805192607,-0.010950630520646,0.95959595959596
-0.0527973615178855,-0.0109485060790201,0.95969596959696
-0.0528063514818474,-0.010946380066387,0.95979597959796
-0.0528153504226638,-0.0109442525034785,0.95989598959896
-0.0528243583541558,-0.0109421234041159,0.95999599959996
-0.0528333752901449,-0.0109399927844238,0.96009600960096
-0.052842401239845,-0.0109378606651339,0.96019601960196
-0.0528514362193809,-0.0109357270600675,0.96029602960296
-0.0528604802402702,-0.0109335919876528,0.96039603960396
-0.052869533316334,-0.0109314554640144,0.96049604960496
-0.05287859545909,-0.0109293175075807,0.960596059605961
-0.0528876666823595,-0.0109271781344764,0.960696069606961
-0.0528967470022671,-0.0109250373608261,0.960796079607961
-0.0529058364303304,-0.0109228952027545,0.960896089608961
-0.0529149349849777,-0.0109207516763865,0.960996099609961
-0.0529240426754232,-0.0109186068001501,0.961096109610961
-0.0529331595223985,-0.0109164605901701,0.961196119611961
-0.0529422855351178,-0.0109143130625713,0.961296129612961
-0.0529514207320093,-0.0109121642311746,0.961396139613961
-0.0529605651268944,-0.0109100141167121,0.961496149614962
-0.0529697187312904,-0.0109078627353083,0.961596159615962
-0.0529788815636257,-0.0109057100984809,0.961696169616962
-0.0529880536377214,-0.0109035562292653,0.961796179617962
-0.0529972349650954,-0.0109014011391789,0.961896189618962
-0.0530064255641756,-0.0108992448489537,0.961996199619962
-0.0530156254487834,-0.0108970873701073,0.962096209620962
-0.0530248346304364,-0.0108949287233713,0.962196219621962
-0.0530340531252592,-0.0108927689225671,0.962296229622962
-0.0530432809493767,-0.0108906079861228,0.962396239623962
-0.0530525181166099,-0.0108884459301632,0.962496249624962
-0.0530617646384766,-0.0108862827685094,0.962596259625963
-0.0530710205334048,-0.0108841185195897,0.962696269626963
-0.053080285815216,-0.0108819531995288,0.962796279627963
-0.0530895604954276,-0.0108797868267548,0.962896289628963
-0.0530988445901644,-0.0108776194150889,0.962996299629963
-0.053108138115551,-0.0108754509806561,0.963096309630963
-0.0531174410831052,-0.0108732815418843,0.963196319631963
-0.0531267535089518,-0.0108711111125949,0.963296329632963
-0.0531360754069116,-0.0108689397112159,0.963396339633963
-0.0531454067931096,-0.0108667673538722,0.963496349634963
-0.0531547476790635,-0.0108645940566885,0.963596359635964
-0.0531640980808977,-0.0108624198357895,0.963696369636964
-0.0531734580101302,-0.0108602447072998,0.963796379637964
-0.0531828274851889,-0.0108580686873441,0.963896389638964
-0.0531922065198952,-0.0108558917920473,0.963996399639964
-0.0532015951257668,-0.0108537140398374,0.964096409640964
-0.0532109933189283,-0.0108515354445358,0.964196419641964
-0.0532204011155043,-0.0108493560245706,0.964296429642964
-0.0532298728142929,-0.0108472163566145,0.964396439643964
-0.0532394079638026,-0.0108451161273874,0.964496449644965
-0.0532490061148448,-0.0108430550282165,0.964596459645965
-0.0532586668182314,-0.0108410327504287,0.964696469646965
-0.0532683896339881,-0.0108390489899581,0.964796479647965
-0.0532781741198375,-0.0108371034404354,0.964896489648965
-0.0532880198473229,-0.0108351958093123,0.964996499649965
-0.0532979263787737,-0.0108333257948264,0.965096509650965
-0.0533078932949477,-0.010831493106733,0.965196519651965
-0.0533179201650847,-0.0108296974524838,0.965296529652965
-0.0533280065745495,-0.0108279385464411,0.965396539653965
-0.0533381521087067,-0.010826216100664,0.965496549654965
-0.0533483563529209,-0.0108245298341216,0.965596559655966
-0.0533586188994676,-0.0108228794680869,0.965696569656966
-0.053368939345229,-0.0108212647238328,0.965796579657966
-0.0533793172893909,-0.0108196853272393,0.965896589658966
-0.0533897523311394,-0.01081814100649,0.965996599659966
-0.0534002440834812,-0.0108166314943754,0.966096609660966
-0.0534107921502095,-0.0108151565213826,0.966196619661966
-0.0534213961466347,-0.0108137158272127,0.966296629662966
-0.053432055690371,-0.0108123091469597,0.966396639663966
-0.0534427703990325,-0.0108109362203251,0.966496649664967
-0.0534535398994474,-0.0108095967962238,0.966596659665967
-0.0534643638161403,-0.0108082906143573,0.966696669666967
-0.0534752417805466,-0.0108070174282476,0.966796679667967
-0.053486173426405,-0.0108057769868103,0.966896689668967
-0.0534971583897579,-0.0108045690412641,0.966996699669967
-0.0535081963112547,-0.0108033933497382,0.967096709670967
-0.0535192868338483,-0.0108022496703623,0.967196719671967
-0.0535304296050987,-0.0108011377612656,0.967296729672967
-0.0535416242748693,-0.0108000573851846,0.967396739673967
-0.0535528704930237,-0.0107990083071594,0.967496749674967
-0.0535641679186396,-0.0107979902945334,0.967596759675968
-0.0535755162084911,-0.0107970031192572,0.967696769676968
-0.0535869150262627,-0.0107960465486743,0.967796779677968
-0.0535983640356392,-0.0107951203593424,0.967896789678968
-0.0536098629049125,-0.0107942243255155,0.967996799679968
-0.0536214113069812,-0.0107933582260549,0.968096809680968
-0.0536330089147442,-0.0107925218421252,0.968196819681968
-0.0536446554034037,-0.0107917149548912,0.968296829682968
-0.0536563504550728,-0.0107909373501245,0.968396839683968
-0.0536680937495609,-0.0107901888159004,0.968496849684969
-0.0536798849735878,-0.0107894691356872,0.968596859685969
-0.0536917238161772,-0.0107887781067743,0.968696869686969
-0.0537036099663524,-0.010788115517237,0.968796879687969
-0.0537155431200478,-0.0107874811666683,0.968896889688969
-0.0537275229731973,-0.0107868748477503,0.968996899689969
-0.0537395492240386,-0.0107862963600761,0.969096909690969
-0.0537516215731128,-0.0107857455055421,0.969196919691969
-0.0537637397278717,-0.0107852220883484,0.969296929692969
-0.0537759033957671,-0.0107847259103914,0.969396939693969
-0.0537881122819471,-0.010784256780478,0.969496949694969
-0.0538003661053811,-0.0107838145074155,0.96959695969597
-0.053812664573521,-0.0107833989000107,0.96969696969697
-0.053825007409943,-0.010783009771678,0.96979697969797
-0.0538373943313133,-0.0107826469358312,0.96989698969897
-0.0538498250635117,-0.0107823102104917,0.96999699969997
-0.0538622993255076,-0.0107819994113771,0.97009700970097
-0.053874816852395,-0.010781714358812,0.97019701970197
-0.0538873773677506,-0.0107814548731211,0.97029702970297
-0.0538999806043649,-0.0107812207815398,0.97039703970397
-0.0539126263019389,-0.0107810119043926,0.970497049704971
-0.0539253141909598,-0.0107808280712186,0.970597059705971
-0.0539380440157358,-0.0107806691092528,0.970697069706971
-0.053950815515968,-0.0107805348480342,0.970797079707971
-0.0539636284359647,-0.0107804251217086,0.970897089708971
-0.0539764825223375,-0.0107803397598148,0.970997099709971
-0.0539893950676828,-0.0107802288748139,0.971097109710971
-0.0540023657126499,-0.0107800927016658,0.971197119711971
-0.0540153940932811,-0.0107799314868481,0.971297129712971
-0.0540284798571363,-0.010779745465321,0.971397139713971
-0.0540416226448651,-0.0107795348720444,0.971497149714971
-0.0540548221086345,-0.0107792999465854,0.971597159715972
-0.0540680778983078,-0.0107790409169933,0.971697169716972
-0.0540813896660523,-0.0107787580159248,0.971797179717972
-0.0540947570732489,-0.0107784514760363,0.971897189718972
-0.0541081797789756,-0.0107781215184664,0.971997199719972
-0.0541216574423096,-0.010777768375872,0.972097209720972
-0.0541351897315429,-0.0107773922647846,0.972197219721972
-0.0541487763126638,-0.0107769934155572,0.972297229722972
-0.0541624168585709,-0.010776572042418,0.972397239723972
-0.0541761110421631,-0.0107761283665061,0.972497249724973
-0.0541898585386427,-0.0107756626066564,0.972597259725973
-0.0542036590255155,-0.0107751749747939,0.972697269726973
-0.0542175121871982,-0.0107746656897538,0.972797279727973
-0.0542314177058035,-0.0107741349611574,0.972897289728973
-0.0542453752657479,-0.0107735829986257,0.972997299729973
-0.054259384560662,-0.01077301001178,0.973097309730973
-0.0542734452772659,-0.0107724162102415,0.973197319731973
-0.0542875571114935,-0.0107718017967208,0.973297329732973
-0.054301719759279,-0.0107711669785355,0.973397339733973
-0.0543159329211635,-0.0107705119560926,0.973497349734973
-0.0543301962953847,-0.010769836932103,0.973597359735974
-0.0543445095893943,-0.0107691421069735,0.973697369736974
-0.0543588725037335,-0.010768427676504,0.973797379737974
-0.0543732847527646,-0.0107676938387984,0.973897389738974
-0.0543877460439395,-0.0107669407896565,0.973997399739974
-0.0544022560893168,-0.0107661687202713,0.974097409740974
-0.054416814607866,-0.0107653778264427,0.974197419741974
-0.0544314213139494,-0.0107645682970602,0.974297429742974
-0.0544460759288399,-0.0107637403210134,0.974397439743974
-0.054460778176114,-0.0107628940871914,0.974497449744975
-0.0544755277770447,-0.0107620297821803,0.974597459745975
-0.054490324462119,-0.0107611475902624,0.974697469746975
-0.0545051679549133,-0.0107602476957201,0.974797479747975
-0.0545200579928253,-0.0107593302805321,0.974897489748975
-0.0545349943040384,-0.0107583955266774,0.974997499749975
-0.0545499766259504,-0.0107574436138312,0.975097509750975
-0.0545650046959588,-0.0107564747193653,0.975197519751975
-0.0545800782537648,-0.0107554890183481,0.975297529752975
-0.0545951970390696,-0.0107544866904546,0.975397539753975
-0.054610360798485,-0.0107534679061462,0.975497549754975
-0.0546255692740155,-0.0107524328427946,0.975597559755976
-0.0546408222168801,-0.0107513816685575,0.975697569756976
-0.054656119375994,-0.010750314553896,0.975797579757976
-0.054671460502576,-0.0107492316692715,0.975897589758976
-0.0546868453501485,-0.0107481331805378,0.975997599759976
-0.0547022736745374,-0.0107470192581563,0.976097609760976
-0.0547177452338719,-0.0107458900656776,0.976197619761976
-0.0547332597862815,-0.0107447457643486,0.976297629762976
-0.0547488170945028,-0.0107435865223272,0.976397639763976
-0.0547644169235757,-0.0107424124985568,0.976497649764977
-0.0547800590362366,-0.0107412238519809,0.976597659765977
-0.054795743199829,-0.0107400207438466,0.976697669766977
-0.0548114691840001,-0.0107388033330974,0.976797679767977
-0.0548272367607003,-0.0107375717763735,0.976897689768977
-0.0548430457018803,-0.0107363262280112,0.976997699769977
-0.0548588957794906,-0.0107350668446505,0.977097709770977
-0.054874786774696,-0.0107337937783245,0.977197719771977
-0.0548907267567603,-0.0107325272102552,0.977297729772977
-0.0549067154377423,-0.0107312670828545,0.977397739773977
-0.0549227525320045,-0.0107300133316236,0.977497749774977
-0.0549388377539092,-0.0107287658989741,0.977597759775978
-0.0549549708201222,-0.0107275247273178,0.977697769776978
-0.0549711514450058,-0.0107262897613702,0.977797779777978
-0.0549873793544401,-0.0107250609389358,0.977897789778978
-0.0550036542673944,-0.010723838209337,0.977997799779978
-0.0550199759074453,-0.0107226215149855,0.978097809780978
-0.0550363440027761,-0.0107214108029003,0.978197819781978
-0.0550527582792669,-0.0107202060224036,0.978297829782978
-0.0550692184651012,-0.0107190071159072,0.978397839783978
-0.0550857242953733,-0.010717814039644,0.978497849784978
-0.0551022754982664,-0.0107166267360259,0.978597859785979
-0.0551188718134818,-0.0107154451589821,0.978697869786979
-0.0551355129761137,-0.0107142692624422,0.978797879787979
-0.0551521987212559,-0.0107130989934249,0.978897889788979
-0.0551689287955205,-0.0107119343058596,0.978997899789979
-0.055185702936305,-0.0107107751559793,0.979097909790979
-0.0552025208879176,-0.0107096214977134,0.979197919791979
-0.05521938239697,-0.0107084732849914,0.979297929792979
-0.0552362872100742,-0.0107073304763496,0.979397939793979
-0.0552532350761451,-0.0107061930257175,0.97949794979498
-0.0552702257464018,-0.0107050608916316,0.97959795979598
-0.0552872589720631,-0.0107039340326282,0.97969796979698
-0.0553043345089546,-0.0107028124072441,0.97979797979798
-0.055321452110599,-0.0107016959763189,0.97989798979898
-0.055338611537429,-0.0107005847029964,0.97999799979998
-0.0553558125452705,-0.0106994785412058,0.98009800980098
-0.05537305489686,-0.0106983774610014,0.98019801980198
-0.0553903383526305,-0.0106972814186162,0.98029802980298
-0.0554076626776219,-0.0106961903818006,0.98039803980398
-0.0554250276391776,-0.0106951043113946,0.98049804980498
-0.0554424330000343,-0.0106940231751489,0.980598059805981
-0.0554598785321424,-0.0106929469339034,0.980698069806981
-0.0554773640028454,-0.0106918755577124,0.980798079807981
-0.0554948891863976,-0.0106908090120227,0.980898089808981
-0.055512453857053,-0.0106897472622816,0.980998099809981
-0.0555300577844586,-0.010688690278543,0.981098109810981
-0.0555477007497792,-0.010687638026254,0.981198119811981
-0.0555653825318757,-0.0106865904754689,0.981298129812981
-0.0555831029073062,-0.0106855475962416,0.981398139813981
-0.055600861661842,-0.0106845093586263,0.981498149814982
-0.055618658576648,-0.0106834757326772,0.981598159815982
-0.0556364934351924,-0.0106824466907517,0.981698169816982
-0.0556543660255506,-0.0106814222029042,0.981798179817982
-0.0556722761357976,-0.0106804022414922,0.981898189818982
-0.0556902235517054,-0.0106793867811769,0.981998199819982
-0.0557082080659563,-0.0106783757920125,0.982098209820982
-0.0557262294689291,-0.0106773692509635,0.982198219821982
-0.0557442875556096,-0.0106763671303877,0.982298229822982
-0.0557623821209837,-0.0106753694072498,0.982398239823982
-0.0557805129577339,-0.010674376056211,0.982498249824982
-0.0557986798654528,-0.0106733870496287,0.982598259825983
-0.0558168826437337,-0.010672402369075,0.982698269826983
-0.0558351210898658,-0.010671421989211,0.982798279827983
-0.0558533950103526,-0.0106704458846976,0.982898289828983
-0.0558717042024836,-0.0106694740394105,0.982998299829983
-0.0558900484727622,-0.0106685064257071,0.983098309830983
-0.055908427627692,-0.0106675430251591,0.983198319831983
-0.0559268414714731,-0.0106665838170349,0.983298329832983
-0.0559452898152158,-0.0106656287806027,0.983398339833983
-0.0559637724677273,-0.0106646778974342,0.983498349834984
-0.0559822892378148,-0.0106637311444942,0.983598359835984
-0.0560008399388922,-0.0106627885033544,0.983698369836984
-0.0560194243820701,-0.0106618499601936,0.983798379837984
-0.0560380423876733,-0.0106609154896731,0.983898389838984
-0.0560566937645088,-0.010659985080275,0.983998399839984
-0.0560753783329012,-0.0106590587112677,0.984098409840984
-0.0560940959108718,-0.0106581363665266,0.984198419841984
-0.0561128463187453,-0.0106572180276233,0.984298429842984
-0.0561316293768463,-0.0106563036807367,0.984398439843984
-0.0561504449054995,-0.0106553933097421,0.984498449844984
-0.0561692927296368,-0.0106544868985147,0.984598459845985
-0.0561881726741897,-0.0106535844332335,0.984698469846985
-0.0562070845617868,-0.0106526858977735,0.984798479847985
-0.0562260282219665,-0.0106517912760103,0.984898489848985
-0.0562450034819644,-0.0106509005587295,0.984998499849985
-0.0562640101690156,-0.0106500137275032,0.985098509850985
-0.0562830481149625,-0.0106491307731169,0.985198519851985
-0.0563021171516475,-0.0106482516794463,0.985298529852985
-0.0563212171109129,-0.0106473764372769,0.985398539853985
-0.0563403478246011,-0.0106465050304843,0.985498549854986
-0.0563595091314648,-0.0106456374475506,0.985598559855986
-0.0563787008633467,-0.0106447736792619,0.985698569856986
-0.0563979228589995,-0.0106439137141005,0.985798579857986
-0.0564171749548727,-0.010643057538245,0.985898589858986
-0.0564364569920226,-0.0106422051424816,0.985998599859986
-0.0564557688068988,-0.0106413565152924,0.986098609860986
-0.0564751102451647,-0.0106405116451599,0.986198619861986
-0.0564944811432698,-0.01063967052287,0.986298629862986
-0.0565138813468776,-0.0106388331392086,0.986398639863986
-0.056533310699348,-0.0106379994826578,0.986498649864986
-0.0565527690463446,-0.0106371695440038,0.986598659865987
-0.0565722562312274,-0.0106363433140322,0.986698669866987
-0.0565917721042669,-0.0106355207835291,0.986798679867987
-0.0566113165111267,-0.0106347019432803,0.986898689868987
-0.0566308892997739,-0.0106338867840717,0.986998699869987
-0.0566504903204789,-0.0106330752989927,0.987098709870987
-0.0566701194235125,-0.0106322674765256,0.987198719871987
-0.0566897764637521,-0.0106314633120635,0.987298729872987
-0.0567094612914685,-0.010630662796392,0.987398739873987
-0.0567291737592357,-0.0106298659202974,0.987498749874988
-0.0567489137219314,-0.0106290726768686,0.987598759875988
-0.0567686810367366,-0.0106282830591954,0.987698769876988
-0.0567884755608327,-0.0106274970603672,0.987798779877988
-0.0568082971514009,-0.0106267146711697,0.987898789878988
-0.056828145665622,-0.0106259358892993,0.987998799879988
-0.0568480209629811,-0.0106251607032386,0.988098809880988
-0.0568679229098731,-0.010624389110684,0.988198819881988
-0.0568878513634796,-0.0106236211024213,0.988298829882988
-0.0569078061878922,-0.0106228566761471,0.988398839883988
-0.056927787249506,-0.0106220958203436,0.988498849884988
-0.0569477944101094,-0.0106213385373144,0.988598859885989
-0.0569678275360976,-0.0106205848155419,0.988698869886989
-0.0569878864961696,-0.0106198346527224,0.988798879887989
-0.0570079711544169,-0.0106190880465526,0.988898889888989
-0.0570280813841456,-0.0106183449878183,0.988998899889989
-0.0570482170517508,-0.0106176054765194,0.989098909890989
-0.057068378028235,-0.010616869508049,0.989198919891989
-0.0570885641846004,-0.0106161370754963,0.989298929892989
-0.0571087753941531,-0.0106154081788615,0.989398939893989
-0.0571290115301987,-0.010614682815841,0.98949894989499
-0.0571492724637398,-0.0106139609795242,0.98959895989599
-0.0571695580749926,-0.0106132426699111,0.98969896989699
-0.0571898682326562,-0.0106125278823946,0.98979897989799
-0.0572102028192504,-0.0106118166192784,0.98989898989899
-0.0572305617103847,-0.0106111088713482,0.98999899989999
-0.057250944783972,-0.0106104046432111,0.99009900990099
-0.0572713519179252,-0.0106097039302601,0.99019901990199
-0.0572917829924608,-0.0106090067301917,0.99029902990299
-0.0573122378924023,-0.0106083130430057,0.99039903990399
-0.0573327164933591,-0.0106076228663988,0.99049904990499
-0.0573532186824583,-0.0106069362003708,0.990599059905991
-0.0573737443399164,-0.0106062530449219,0.990699069906991
-0.0573942933505569,-0.0106055733977484,0.990799079907991
-0.0574148655992032,-0.010604897261154,0.990899089908991
-0.0574354609706789,-0.0106042246305314,0.990999099909991
-0.0574560793544147,-0.0106035555081844,0.991099109910991
-0.0574767206329304,-0.0106028898964163,0.991199119911991
-0.0574973846979602,-0.0106022277929237,0.991299129912991
-0.0575180714389347,-0.0106015691977067,0.991399139913991
-0.0575387807406774,-0.0106009141130686,0.991499149914992
-0.057559512497226,-0.0106002625390094,0.991599159915992
-0.057580266598011,-0.0105996144778329,0.991699169916992
-0.0576010429347665,-0.0105989699272353,0.991799179917992
-0.0576218413992268,-0.0105983288918238,0.991899189918992
-0.0576426618854293,-0.0105976913739019,0.991999199919992
-0.0576635042897153,-0.010597057371166,0.992099209920992
-0.0576843685015153,-0.0105964268882233,0.992199219921992
-0.0577052544217776,-0.0105957999273773,0.992299229922992
-0.0577261619422363,-0.0105951764886279,0.992399239923992
-0.0577470909615361,-0.0105945565742785,0.992499249924992
-0.0577680413737147,-0.0105939401866331,0.992599259925993
-0.0577890130820237,-0.0105933273302982,0.992699269926993
-0.0578100059828045,-0.0105927180052743,0.992799279927993
-0.0578310199747015,-0.0105921122138646,0.992899289928993
-0.0578520549586632,-0.0105915099606762,0.992999299929993
-0.0578731108333341,-0.0105909112480127,0.993099309930993
-0.0578941875019662,-0.0105903160758742,0.993199319931993
-0.0579152848655075,-0.010589724451171,0.993299329932993
-0.0579364028295135,-0.010589136376207,0.993399339933993
-0.0579575412949322,-0.0105885518532855,0.993499349934993
-0.057978700167319,-0.0105879708847099,0.993599359935994
-0.0579998793545327,-0.0105873934773911,0.993699369936994
-0.0580210787598251,-0.0105868196313289,0.993799379937994
-0.0580422982933585,-0.0105862493488269,0.993899389938994
-0.0580635378583847,-0.0105856826390991,0.993999399939994
-0.0580847973673697,-0.0105851195021457,0.994099409940994
-0.0581060767258685,-0.0105845599402701,0.994199419941994
-0.0581273758440437,-0.0105840039626866,0.994299429942994
-0.0581486946320574,-0.0105834515670913,0.994399439943994
-0.0581700330000722,-0.0105829027626987,0.994499449944995
-0.0581913908582504,-0.010582357551812,0.994599459945995
-0.0582127681167542,-0.010581815936735,0.994699469946995
-0.0582341646903531,-0.0105812779220746,0.994799479947995
-0.058255580491513,-0.0105807435101344,0.994899489948995
-0.0582770154326998,-0.010580212707825,0.994999499949995
-0.0582984694263793,-0.01057968551745,0.995099509950995
-0.0583199423873209,-0.0105791619413127,0.995199519951995
-0.0583414342302942,-0.0105786419840202,0.995299529952995
-0.0583629448700684,-0.0105781256478763,0.995399539953995
-0.0583844742237164,-0.0105776129397913,0.995499549954995
-0.0584060222060078,-0.0105771038597654,0.995599559955996
-0.0584275887363189,-0.010576598414709,0.995699569956996
-0.0584491737271157,-0.0105760966046222,0.995799579957996
-0.0584707771023815,-0.0105755984341122,0.995899589958996
-0.0584923987745826,-0.0105751039054822,0.995999599959996
-0.0585140386653986,-0.0105746130233396,0.996099609960996
-0.0585356966919027,-0.0105741257899877,0.996199619961996
-0.0585573727780782,-0.0105736422100336,0.996299629962996
-0.0585790668409982,-0.0105731622880845,0.996399639963996
-0.058600778800039,-0.0105726860241402,0.996499649964997
-0.0586225085814879,-0.0105722134251114,0.996599659965997
-0.0586442561024177,-0.0105717444886946,0.996699669966997
-0.0586660212868119,-0.0105712792241038,0.996799679967997
-0.0586878040563505,-0.0105708176313391,0.996899689968997
-0.058709604335017,-0.0105703597104005,0.996999699969997
-0.0587314220444916,-0.0105699054705019,0.997099709970997
-0.0587532571133646,-0.0105694549116437,0.997199719971997
-0.0587751094610126,-0.0105690080361291,0.997299729972997
-0.0587969790137228,-0.0105685648508689,0.997399739973997
-0.0588188657000855,-0.010568125355863,0.997499749974997
-0.0588407694440845,-0.0105676895557185,0.997599759975998
-0.058862690169703,-0.0105672574550423,0.997699769976998
-0.0588846278078354,-0.0105668290561381,0.997799779977998
-0.0589065822801616,-0.0105664043636129,0.997899789978998
-0.0589285535198793,-0.0105659833774667,0.997999799979998
-0.0589505414532754,-0.0105655661023067,0.998099809980998
-0.0589725460089406,-0.0105651525404361,0.998199819981998
-0.0589945671154655,-0.0105647426987659,0.998299829982998
-0.0590166046991371,-0.0105643365772958,0.998399839983998
-0.0590386586954566,-0.0105639341806328,0.998499849984999
-0.0590607290330146,-0.0105635355133843,0.998599859985999
-0.0590828156380981,-0.0105631405778536,0.998699869986999
-0.0591049184462083,-0.0105627493763443,0.998799879987999
-0.0591270373882394,-0.0105623619134633,0.998899889988999
-0.0591491723927819,-0.0105619781915144,0.998999899989999
-0.0591713233953369,-0.0105615982151044,0.999099909990999
-0.059193490324495,-0.010561221986537,0.999199919991999
-0.0592156731180611,-0.0105608495127227,0.999299929992999
-0.0592378717046256,-0.0105604807936615,0.999399939993999
-0.0592600860196898,-0.0105601158339606,0.999499949994999
-0.0592823159964512,-0.0105597546359233,0.999599959996
-0.059304561570411,-0.0105593972064605,0.999699969997
-0.0593268226724635,-0.0105590435455718,0.999799979998
-0.0593490992427167,-0.0105586936578646,0.999899989999
-0.0593713912120648,-0.0105583475502492,1


==> plots/1e-4_p2_path.csv <==
-0.000745679115698512,-0.0187870359895722,0
-0.000745679191715067,-0.0187870363765652,0.0001000100010001
-0.000745680767329247,-0.0187870376273817,0.0002000200020002
-0.000745682557171673,-0.0187870400184454,0.0003000300030003
-0.000745684609616462,-0.0187870412208878,0.0004000400040004
-0.000745686383334183,-0.0187870422183161,0.0005000500050005
-0.000745693049748672,-0.0187870458901421,0.0006000600060006
-0.000745705359810434,-0.0187870526463942,0.0007000700070007
-0.000745724050649057,-0.0187870628878866,0.0008000800080008
-0.000745749845572708,-0.0187870770131296,0.0009000900090009
-0.000745783454068535,-0.0187870954068129,0.001000100010001
-0.000745825574106052,-0.0187871184490188,0.0011001100110011
-0.000745876887529771,-0.0187871465198296,0.0012001200120012
-0.000745931865869043,-0.0187871853250881,0.0013001300130013
-0.000745990769422646,-0.0187872355673706,0.0014001400140014
-0.000746053858489455,-0.0187872979285221,0.0015001500150015
-0.000746119587401016,-0.0187873624503841,0.0016001600160016
-0.000746180428222881,-0.0187874285017899,0.0017001700170017
-0.000746236192065757,-0.0187874961794875,0.0018001800180018
-0.000746289864303772,-0.018787565140251,0.0019001900190019
-0.000746348705662138,-0.0187876341632098,0.002000200020002
-0.000746416793387896,-0.0187877206492259,0.0021002100210021
-0.000746490838041094,-0.0187878230549347,0.0022002200220022
-0.000746558552595135,-0.018787927333413,0.0023002300230023
-0.000746631180577623,-0.0187880334800536,0.0024002400240024
-0.000746694566799693,-0.01878813503576,0.0025002500250025
-0.000746752986612126,-0.0187882397426948,0.0026002600260026
-0.0007468043760524,-0.018788339301241,0.0027002700270027
-0.000746848583087605,-0.0187884336100435,0.0028002800280028
-0.000746891458682702,-0.018788518331556,0.0029002900290029
-0.000746938211118011,-0.0187886006159343,0.003000300030003
-0.000746990081995968,-0.0187886652022953,0.0031003100310031
-0.000747026394835469,-0.0187887394542661,0.0032003200320032
-0.000747046933104781,-0.0187888147290041,0.0033003300330033
-0.000747063285860886,-0.0187888870022431,0.0034003400340034
-0.000747099419025038,-0.0187889875006294,0.0035003500350035
-0.000747149550738173,-0.0187891181683419,0.0036003600360036
-0.000747207284098823,-0.0187892517500193,0.0037003700370037
-0.000747272741193874,-0.0187893883124639,0.0038003800380038
-0.00074734603259298,-0.0187895279224781,0.0039003900390039
-0.000747434796799841,-0.0187896995838021,0.004000400040004
-0.000747529338258794,-0.0187899083365587,0.0041004100410041
-0.000747623425922402,-0.0187901399817917,0.0042004200420042
-0.000747717071308299,-0.0187903947959246,0.0043004300430043
-0.000747822745725502,-0.018790652878766,0.0044004400440044
-0.000747948341066031,-0.0187909469058822,0.0045004500450045
-0.000748081540357462,-0.0187912724936564,0.0046004600460046
-0.000748206299516784,-0.0187916020204662,0.0047004700470047
-0.000748332802447901,-0.0187919119212043,0.0048004800480048
-0.000748461569748668,-0.0187922165399492,0.0049004900490049
-0.000748588706150378,-0.0187925150151809,0.005000500050005
-0.000748714216260305,-0.0187928073445958,0.0051005100510051
-0.000748849553227227,-0.0187931288551228,0.0052005200520052
-0.000748981478666912,-0.0187934460327107,0.0053005300530053
-0.000749117868346774,-0.0187937517433287,0.0054005400540054
-0.000749244919517983,-0.0187941009676194,0.0055005500550055
-0.000749353963998865,-0.0187944404042132,0.0056005600560056
-0.000749494631333094,-0.0187948152161099,0.0057005700570057
-0.000749660895487433,-0.0187952149245538,0.0058005800580058
-0.000749826788773542,-0.0187955835791162,0.0059005900590059
-0.000750002727751864,-0.0187959905851417,0.006000600060006
-0.00075016694867556,-0.0187964177194081,0.0061006100610061
-0.00075031942390219,-0.0187968651109133,0.0062006200620062
-0.00075047640022548,-0.0187973065984722,0.0063006300630063
-0.000750630490226261,-0.0187977418757156,0.0064006400640064
-0.000750783016130494,-0.0187981907230514,0.0065006500650065
-0.000750933975634694,-0.0187986873985709,0.0066006600660066
-0.000751090721605033,-0.0187992205919439,0.0067006700670067
-0.000751245896568164,-0.0187997671043247,0.0068006800680068
-0.000751423051810169,-0.0188003132389267,0.0069006900690069
-0.0007516267068558,-0.0188008807687109,0.007000700070007
-0.000751840711659665,-0.0188014291953247,0.0071007100710071
-0.000752076620725849,-0.0188020179866865,0.0072007200720072
-0.000752298879076015,-0.0188026287514165,0.0073007300730073
-0.000752509165983137,-0.0188032139193263,0.0074007400740074
-0.000752731698453399,-0.0188038011926622,0.0075007500750075
-0.000752928479766954,-0.0188043833014848,0.0076007600760076
-0.000753147639869851,-0.0188049846516895,0.0077007700770077
-0.000753388623611538,-0.0188056505214529,0.0078007800780078
-0.000753652034516784,-0.0188063353584784,0.0079007900790079
-0.000753892370966659,-0.0188069839817161,0.008000800080008
-0.00075415454026937,-0.018807677860095,0.0081008100810081
-0.0007544142286709,-0.018808401463219,0.0082008200820082
-0.000754649117273455,-0.0188091093816104,0.0083008300830083
-0.000754886970518561,-0.0188098074385919,0.0084008400840084
-0.000755127804530825,-0.0188104956848411,0.0085008500850085
-0.000755353142699968,-0.018811197093458,0.0086008600860086
-0.00075554358470022,-0.0188118431367427,0.0087008700870087
-0.000755732167752151,-0.018812505143487,0.0088008800880088
-0.000755920536575935,-0.0188131630315206,0.0089008900890089
-0.00075614219370482,-0.0188138793324559,0.009000900090009
-0.000756366949080974,-0.018814614068538,0.0091009100910091
-0.000756616833660774,-0.0188153894066317,0.0092009200920092
-0.000756910773242869,-0.0188162124300901,0.0093009300930093
-0.000757205194262546,-0.0188170624163616,0.0094009400940094
-0.000757527856554359,-0.0188179688529279,0.0095009500950095
-0.000757864418343233,-0.0188188760473553,0.0096009600960096
-0.000758184956780773,-0.0188197633254664,0.0097009700970097
-0.000758509192383179,-0.018820638864791,0.0098009800980098
-0.000758847645369786,-0.0188215156111651,0.0099009900990099
-0.000759174057807653,-0.0188223798263386,0.01000100010001
-0.00075947356271698,-0.0188232597838329,0.0101010101010101
-0.000759759886830439,-0.0188241248996864,0.0102010201020102
-0.000760064215330639,-0.0188250269687606,0.0103010301030103
-0.000760397268844143,-0.018826007415427,0.0104010401040104
-0.000760749029320876,-0.0188270229356341,0.0105010501050105
-0.000761072838770275,-0.0188279933988036,0.0106010601060106
-0.00076139011771359,-0.0188289531943278,0.0107010701070107
-0.000761711056965186,-0.0188299877232605,0.0108010801080108
-0.000762048040299993,-0.018831078432975,0.0109010901090109
-0.0007624168422882,-0.0188322081829078,0.011001100110011
-0.000762810884049507,-0.0188333699219553,0.0111011101110111
-0.000763174210548056,-0.0188345103971216,0.0112011201120112
-0.000763529327267249,-0.0188356201132582,0.0113011301130113
-0.000763896873831903,-0.0188367488219958,0.0114011401140114
-0.000764329946597504,-0.0188379178793565,0.0115011501150115
-0.000764770902041177,-0.0188391185733919,0.0116011601160116
-0.000765180036527862,-0.0188402974092355,0.0117011701170117
-0.000765585195122714,-0.0188414556561322,0.0118011801180118
-0.000766016252299911,-0.0188426444386163,0.0119011901190119
-0.000766506666826154,-0.0188438431999904,0.012001200120012
-0.000766971668814508,-0.0188450149225348,0.0121012101210121
-0.00076741630529834,-0.0188461458587854,0.0122012201220122
-0.000767886805811817,-0.0188473468822254,0.0123012301230123
-0.000768389880536274,-0.0188486304526461,0.0124012401240124
-0.000768879594789415,-0.0188499430659671,0.0125012501250125
-0.000769407936929309,-0.0188513233109152,0.0126012601260126
-0.00076993612242922,-0.0188527121526354,0.0127012701270127
-0.000770448623196517,-0.0188541338357761,0.0128012801280128
-0.000770967159211196,-0.0188555941468035,0.0129012901290129
-0.00077148455958572,-0.0188570391393595,0.013001300130013
-0.000771981882397036,-0.0188584574731682,0.0131013101310131
-0.000772515349890038,-0.0188599081277998,0.0132013201320132
-0.000773042305305147,-0.0188613114402926,0.0133013301330133
-0.00077358301970214,-0.0188626817432071,0.0134013401340134
-0.000774075237891928,-0.0188640716192121,0.0135013501350135
-0.000774583854908452,-0.0188654603780052,0.0136013601360136
-0.000775125278792493,-0.0188668330512517,0.0137013701370137
-0.000775718610410976,-0.0188682339243066,0.0138013801380138
-0.000776290682755465,-0.0188696080833296,0.0139013901390139
-0.000776829469098241,-0.0188709549501347,0.014001400140014
-0.000777334656159237,-0.0188722228312158,0.0141014101410141
-0.000777856594487005,-0.0188734909288287,0.0142014201420142
-0.000778402226919519,-0.0188747580105851,0.0143014301430143
-0.000778898828726054,-0.0188760449003919,0.0144014401440144
-0.000779402018627037,-0.0188773044357854,0.0145014501450145
-0.000779898028426437,-0.0188785966859055,0.0146014601460146
-0.000780410227431299,-0.018879962582168,0.0147014701470147
-0.000780940232719561,-0.0188813062908342,0.0148014801480148
-0.000781473025278412,-0.0188826889429705,0.0149014901490149
-0.000781973665172217,-0.0188840904471926,0.015001500150015
-0.000782498294022441,-0.0188855875501936,0.0151015101510151
-0.000783015546971228,-0.0188871162921727,0.0152015201520152
-0.000783548003214847,-0.0188886096219923,0.0153015301530153
-0.000784088938750646,-0.0188900913903973,0.0154015401540154
-0.000784609603226569,-0.0188915435953042,0.0155015501550155
-0.000785170812125731,-0.018892991335971,0.0156015601560156
-0.000785787828634911,-0.0188944064678737,0.0157015701570157
-0.000786455320083018,-0.018895847463806,0.0158015801580158
-0.000787100266887653,-0.0188972608957039,0.0159015901590159
-0.000787776746708061,-0.0188987269310022,0.016001600160016
-0.000788497836681214,-0.0189002596972474,0.0161016101610161
-0.000789209802374061,-0.0189018252588425,0.0162016201620162
-0.00078992379977982,-0.0189034693800086,0.0163016301630163
-0.000790651420259257,-0.0189051137660807,0.0164016401640164
-0.000791411085137973,-0.0189068504799198,0.0165016501650165
-0.000792218092155549,-0.0189086166927581,0.0166016601660166
-0.000793004954807507,-0.0189103636918566,0.0167016701670167
-0.000793860107895736,-0.0189121310149961,0.0168016801680168
-0.000794770384445688,-0.0189139274547488,0.0169016901690169
-0.000795725324129676,-0.0189157635727977,0.017001700170017
-0.00079666911242722,-0.0189176311800952,0.0171017101710171
-0.000797652737964442,-0.0189194890895335,0.0172017201720172
-0.000798665328081865,-0.0189213642984785,0.0173017301730173
-0.000799684239084399,-0.0189232184278248,0.0174017401740174
-0.000800740451140651,-0.0189251081651305,0.0175017501750175
-0.000801778433064084,-0.0189269985289963,0.0176017601760176
-0.000802788152983803,-0.0189288842005724,0.0177017701770177
-0.000803830843321683,-0.0189308282435868,0.0178017801780178
-0.000804882869864728,-0.0189327925806963,0.0179017901790179
-0.000805973729308527,-0.018934792028203,0.018001800180018
-0.00080704155115354,-0.018936770366165,0.0181018101810181
-0.000808113275177618,-0.018938756660518,0.0182018201820182
-0.000809188657206589,-0.0189407613623755,0.0183018301830183
-0.000810276473687895,-0.0189428254215819,0.0184018401840184
-0.000811408301404452,-0.0189449563591611,0.0185018501850185
-0.000812537307297222,-0.0189470624854238,0.0186018601860186
-0.000813645058523171,-0.0189491982788432,0.0187018701870187
-0.000814743362974403,-0.0189513271386388,0.0188018801880188
-0.000815813668024284,-0.018953421369475,0.0189018901890189
-0.000816903739660993,-0.0189556058502945,0.019001900190019
-0.00081798464555374,-0.0189578687133134,0.0191019101910191
-0.000819044517918372,-0.0189600776921696,0.0192019201920192
-0.000820123431258078,-0.0189623298921503,0.0193019301930193
-0.000821190099034845,-0.0189646128995348,0.0194019401940194
-0.000822248469498166,-0.0189669316438766,0.0195019501950195
-0.000823298625575257,-0.0189692859155543,0.0196019601960196
-0.000824356873951493,-0.0189716500762842,0.0197019701970197
-0.000825367121379525,-0.0189739636883621,0.0198019801980198
-0.000826407798432586,-0.0189763615750679,0.0199019901990199
-0.000827465150735866,-0.0189787277168332,0.02000200020002
-0.000828530705907843,-0.0189811039204155,0.0201020102010201
-0.000829612830367658,-0.0189834485518221,0.0202020202020202
-0.000830706942395223,-0.0189858622223122,0.0203020302030203
-0.000831809049973799,-0.0189882857288733,0.0204020402040204
-0.000832889955866545,-0.0189907382967631,0.0205020502050205
-0.000834010526234179,-0.0189932254521487,0.0206020602060206
-0.000835099998953293,-0.0189957061668657,0.0207020702070207
-0.000836218530697356,-0.0189981817746578,0.0208020802080208
-0.000837367303177054,-0.019000691988374,0.0209020902090209
-0.000838514532292083,-0.0190032469757937,0.021002100210021
-0.000839611885385582,-0.0190057789555604,0.0211021102110211
-0.000840713889305365,-0.019008316233445,0.0212021202120212
-0.00084177905518082,-0.0190108112553839,0.0213021302130213
-0.000842891245308094,-0.0190133749017711,0.0214021402140214
-0.000843990934180624,-0.0190159689777833,0.0215021502150215
-0.000845121557151231,-0.0190186485884541,0.0216021602160216
-0.000846236665850425,-0.0190213031436341,0.0217021702170217
-0.000847336375454634,-0.0190239328575516,0.0218021802180218
-0.000848417044083869,-0.0190265591230855,0.0219021902190219
-0.000849502764353342,-0.0190291904080102,0.022002200220022
-0.000850627064135351,-0.0190318889882467,0.0221022102210221
-0.000851756104581119,-0.0190345921133468,0.0222022202220222
-0.000852863581686973,-0.0190373239150861,0.0223022302230223
-0.000853959596429903,-0.0190400790354547,0.0224022402240224
-0.000855053977970491,-0.0190428043343301,0.0225022502250225
-0.000856136035627998,-0.0190455598186565,0.0226022602260226
-0.000857248497571681,-0.0190483085190883,0.0227022702270227
-0.000858408790002665,-0.0190511260743214,0.0228022802280228
-0.000859546369632362,-0.0190538832240996,0.0229022902290229
-0.00086071472211308,-0.0190566773224914,0.023002300230023
-0.000861860242009111,-0.0190594111306049,0.0231023102310231
-0.000863057220451312,-0.0190621735831081,0.0232023202320232
-0.000864228832426355,-0.0190649089967816,0.0233023302330233
-0.00086538791320073,-0.0190675779190753,0.0234023402340234
-0.000866545010636211,-0.0190702178422358,0.0235023502350235
-0.000867733885261535,-0.0190729468106337,0.0236023602360236
-0.000868890107355738,-0.0190756684929677,0.0237023702370237
-0.000870034503129348,-0.0190784146986771,0.0238023802380238
-0.000871156064014785,-0.0190811006924281,0.0239023902390239
-0.000872254946651933,-0.0190837269303197,0.024002400240024
-0.000873358830251816,-0.0190863703341132,0.0241024102410241
-0.000874475106840476,-0.0190890890057342,0.0242024202420242
-0.000875572061423407,-0.0190918045399479,0.0243024302430243
-0.00087667682497154,-0.0190944921185273,0.0244024402440244
-0.000877772422775611,-0.0190972191657815,0.0245024502450245
-0.000878877603262505,-0.0190999557957187,0.0246024602460246
-0.00087996009859065,-0.0191026320294152,0.0247024702470247
-0.000881095869949728,-0.0191053388862331,0.0248024802480248
-0.000882237059210202,-0.0191080517299244,0.0249024902490249
-0.000883385836296973,-0.0191107366986047,0.025002500250025
-0.000884569500338489,-0.019113478914601,0.0251025102510251
-0.000885787811767651,-0.0191162780139555,0.0252025202520252
-0.000886992847956199,-0.0191191090379256,0.0253025302530253
-0.000888218843959893,-0.0191219856326205,0.0254025402540254
-0.000889486623685672,-0.019124898471049,0.0255025502550255
-0.000890737108511759,-0.0191277845654997,0.0256025602560256
-0.000892008274425922,-0.0191307160648208,0.0257025702570257
-0.00089326895237026,-0.0191336859639793,0.0258025802580258
-0.000894550935659122,-0.019136752576825,0.0259025902590259
-0.000895855693944406,-0.0191398035371876,0.026002600260026
-0.00089714742577032,-0.0191428777770196,0.0261026102610261
-0.000898414615792549,-0.0191458883979731,0.0262026202620262
-0.000899657445990031,-0.0191488358999139,0.0263026302630263
-0.000900887837128004,-0.0191518077616795,0.0264026402640264
-0.000902116297908274,-0.0191547485350106,0.0265026502650265
-0.000903322370685056,-0.0191577198278044,0.0266026602660266
-0.000904552181333626,-0.0191606764793646,0.0267026702670267
-0.000905822227732441,-0.0191637044274672,0.0268026802680268
-0.000907090104206554,-0.0191667008909281,0.0269026902690269
-0.000908355849915736,-0.0191696661576887,0.027002700270027
-0.000909604109532345,-0.0191726043717985,0.0271027102710271
-0.000910831952966727,-0.0191755388518869,0.0272027202720272
-0.000912014935163433,-0.0191784723852246,0.0273027302730273
-0.00091322035604133,-0.0191815052214169,0.0274027402740274
-0.000914405754640595,-0.0191845336509572,0.0275027502750275
-0.000915605782955948,-0.019187628392202,0.0276027602760276
-0.000916848882666352,-0.019190759462411,0.0277027702770277
-0.000918078730171407,-0.0191939215519486,0.0278027802780278
-0.000919358564267245,-0.0191971557373535,0.0279027902790279
-0.000920645583071639,-0.0192003579889285,0.028002800280028
-0.000921900350159167,-0.019203515423033,0.0281028102810281
-0.000923130199967708,-0.0192066646565724,0.0282028202820282
-0.000924360333110391,-0.0192098030750406,0.0283028302830283
-0.000925565724042463,-0.0192129335048684,0.0284028402840284
-0.000926746563956805,-0.019216056038197,0.0285028502850285
-0.000927914769011586,-0.0192192102657884,0.0286028602860286
-0.000929070465901062,-0.0192223959987531,0.0287028702870287
-0.000930222827279858,-0.0192255106885636,0.0288028802880288
-0.000931383688682513,-0.0192285945410244,0.0289028902890289
-0.000932520291615825,-0.0192316710175835,0.029002900290029
-0.000933653713374754,-0.0192346772618309,0.0291029102910291
-0.000934763072464195,-0.0192376768281462,0.0292029202920292
-0.000935841375368573,-0.0192406331710333,0.0293029302930293
-0.00093692892003347,-0.0192435600632955,0.0294029402940294
-0.00093801368203465,-0.0192464178473682,0.0295029502950295
-0.000939067509937754,-0.0192492335759023,0.0296029602960296
-0.000940123392589234,-0.0192520416958784,0.0297029702970297
-0.000941181336899649,-0.0192548423040447,0.0298029802980298
-0.000942241345172486,-0.0192576354902389,0.0299029902990299
-0.000943303422014918,-0.0192604213442985,0.03000300030003
-0.000944334645382701,-0.0192631657279161,0.0301030103010301
-0.000945349974396797,-0.0192658851389699,0.0302030203020302
-0.000946334795465822,-0.0192685636163042,0.0303030303030303
-0.000947304088442316,-0.0192712176831359,0.0304030403040304
-0.000948276323025996,-0.0192738657262379,0.0305030503050305
-0.000949233110140673,-0.0192764896283505,0.0306030603060306
-0.000950179374732426,-0.0192791508176956,0.0307030703070307
-0.000951128848140802,-0.0192818060040427,0.0308030803080308
-0.000952063039934305,-0.0192844370125439,0.0309030903090309
-0.000952986946468496,-0.0192871054464893,0.031003100310031
-0.000953900676009141,-0.0192898110617049,0.0311031103110311
-0.000954804334518821,-0.0192925536117129,0.0312031203120312
-0.000955698032566689,-0.0192953328569464,0.0313031303130313
-0.000956576879759763,-0.019298086924602,0.0314031403140314
-0.000957440995881441,-0.0193008160335153,0.0315031503150315
-0.000958295529320296,-0.0193035821394163,0.0316031603160316
-0.000959140581431536,-0.0193063849981309,0.0317031703170317
-0.000959976258177738,-0.0193092243654851,0.0318031803180318
-0.000960802656306939,-0.0193120999973046,0.0319031903190319
-0.000961607223886689,-0.0193149706811427,0.032003200320032
-0.000962390133681979,-0.0193178364768911,0.0321032103210321
-0.00096317280391007,-0.0193206328327419,0.0322032203220322
-0.000963941487106913,-0.0193234039211773,0.0323032303230323
-0.00096471004130611,-0.0193261063068445,0.0324032403240324
-0.000965449771440283,-0.0193287677772201,0.0325032503250325
-0.00096620241976806,-0.0193314026187945,0.0326032603260326
-0.000966946595714216,-0.019334075894759,0.0327032703270327
-0.000967703701371609,-0.0193367224659056,0.0328032803280328
-0.000968460765565544,-0.0193393012510889,0.0329032903290329
-0.000969188998783796,-0.0193418401345336,0.033003300330033
-0.000969896083297508,-0.019344377085317,0.0331033103310331
-0.000970589729019962,-0.0193468909754663,0.0332033203320332
-0.000971275485153685,-0.0193494446383565,0.0333033303330333
-0.000971974802165852,-0.0193519726606595,0.0334033403340334
-0.000972687585611514,-0.0193544752727282,0.0335033503350335
-0.000973379307886824,-0.0193569763529498,0.0336033603360336
-0.000974077060802343,-0.0193594735033501,0.0337033703370337
-0.000974788365382159,-0.0193619455337608,0.0338033803380338
-0.000975491725088668,-0.0193644580233642,0.0339033903390339
-0.000976174071998742,-0.0193669689719062,0.034003400340034
-0.000976835576573583,-0.0193694784070295,0.0341034103410341
-0.00097748395794072,-0.0193719650625492,0.0342034203420342
-0.00097811176418216,-0.0193744504373065,0.0343034303430343
-0.000978746312854544,-0.0193769321701836,0.0344034403440344
-0.000979367945636811,-0.0193793913676313,0.0345034503450345
-0.000979982529618727,-0.0193818914941916,0.0346034603460346
-0.000980584356654095,-0.0193843689355932,0.0347034703470347
-0.000981179346813871,-0.0193868872623404,0.0348034803480348
-0.000981789042706092,-0.0193893804022957,0.0349034903490349
-0.000982391876383869,-0.0193919144022579,0.035003500350035
-0.000982987930774318,-0.0193944889742856,0.0351035103510351
-0.00098359120442622,-0.0193970593354613,0.0352035203520352
-0.000984187740254252,-0.0193996700636885,0.0353035303530353
-0.000984777621185528,-0.0194023208779366,0.0354035403540354
-0.000985382412863347,-0.0194049454526798,0.0355035503550355
-0.000985994453748744,-0.0194075654871663,0.0356035603560356
-0.000986599766024317,-0.0194102256767795,0.0357035703570357
-0.00098721993145827,-0.0194128595808173,0.0358035803580358
-0.000987833340640061,-0.0194155336284642,0.0359035903590359
-0.000988440076496903,-0.0194182475294755,0.036003600360036
-0.000989040224259298,-0.0194210010028206,0.0361036103610361
-0.000989633864550674,-0.0194237937628618,0.0362036203620362
-0.000990221077994759,-0.0194266255331755,0.0363036303630363
-0.000990801945214982,-0.0194294960304277,0.0364036403640364
-0.000991376549138357,-0.0194324049828019,0.0365036503650365
-0.000991944963477953,-0.0194353521138745,0.0366036603660366
-0.000992507273464271,-0.0194383371495255,0.0367036703670367
-0.000993063552810279,-0.0194413598202419,0.0368036803680368
-0.00099361387983592,-0.0194444198565108,0.0369036903690369
-0.000994158332861335,-0.0194475169934263,0.037003700370037
-0.000994696985599393,-0.0194506509660826,0.0371037103710371
-0.000995229918673622,-0.0194538215095736,0.0372037203720372
-0.000995757203493403,-0.0194570283612971,0.0373037303730373
-0.000996278916075293,-0.0194602712655612,0.0374037403740374
-0.00099679513013226,-0.0194635499643707,0.0375037503750375
-0.000997305917073585,-0.0194668641997302,0.0376037603760376
-0.000997811352915825,-0.0194702137182516,0.0377037703770377
-0.000998311509068361,-0.01947359826885,0.0378037803780378
-0.000998806456940675,-0.0194770176004408,0.0379037903790379
-0.00099929626794205,-0.0194804714619392,0.038003800380038
-0.000999781013482067,-0.0194839596114746,0.0381038103810381
-0.00100026076036304,-0.0194874818002659,0.0382038203820382
-0.00100073558229783,-0.0194910377841389,0.0383038303830383
-0.00100120554608884,-0.0194946273235266,0.0384038403840384
-0.0010016707185384,-0.0194982501765584,0.0385038503850385
-0.00100213116875249,-0.0195019061036671,0.0386038603860386
-0.00100258696583691,-0.0195055948698928,0.0387038703870387
-0.00100303817429049,-0.0195093162379719,0.0388038803880388
-0.00100348486091562,-0.0195130699752479,0.0389038903890389
-0.00100392709251463,-0.019516855851368,0.039003900390039
-0.00100436493128284,-0.019520673631372,0.0391039103910391
-0.00100479844632605,-0.0195245230895141,0.0392039203920392
-0.00100522769753621,-0.0195284040000484,0.0393039303930393
-0.00100565275401903,-0.0195323161326219,0.0394039403940394
-0.00100607367336285,-0.0195362592660959,0.0395039503950395
-0.00100649052236999,-0.0195402331747244,0.0396039603960396
-0.0010069033609322,-0.0195442376419756,0.0397039703970397
-0.00100731225124481,-0.0195482724444071,0.0398039803980398
-0.00100771725550307,-0.0195523373654872,0.0399039903990399
-0.0010081184359024,-0.0195564321886842,0.04000400040004
-0.00100851585233436,-0.0195605566974662,0.0401040104010401
-0.00100890956008382,-0.0195647106799086,0.0402040204020402
-0.00100929962595319,-0.019568893921783,0.0403040304030403
-0.00100968610292347,-0.0195731062134683,0.0404040404040404
-0.00101006905319008,-0.0195773473453433,0.0405040504050405
-0.00101044853203761,-0.0195816171100904,0.0406040604060406
-0.001010824599358,-0.0195859152980883,0.0407040704070407
-0.00101119731273932,-0.01959024170893,0.0408040804080408
-0.00101156672516285,-0.0195945961329943,0.0409040904090409
-0.00101193289652036,-0.0195989783744812,0.041004100410041
-0.00101229587979291,-0.0196033882260731,0.0411041104110411
-0.00101265573487248,-0.0196078254919699,0.0412041204120412
-0.00101301251013306,-0.0196122899717645,0.0413041304130413
-0.00101336626546632,-0.0196167814673535,0.0414041404140414
-0.00101371705385364,-0.0196212997875438,0.0415041504150415
-0.00101406492597253,-0.019625844734232,0.0416041604160416
-0.00101440993710776,-0.019630416116225,0.0417041704170417
-0.00101475214254401,-0.0196350137400264,0.0418041804180418
-0.00101509159065549,-0.0196396374167468,0.0419041904190419
-0.0010154283344232,-0.0196442869551932,0.042004200420042
-0.00101576242682853,-0.0196489621710833,0.0421042104210421
-0.00101609391854887,-0.0196536628755276,0.0422042204220422
-0.00101642286026213,-0.0196583888842438,0.0423042304230423
-0.00101674930494941,-0.0196631400129496,0.0424042404240424
-0.00101707329637765,-0.019667916079666,0.0425042504250425
-0.00101739488983171,-0.0196727169001107,0.0426042604260426
-0.00101771413368563,-0.019677542296912,0.0427042704270427
-0.00101803107631351,-0.0196823920903945,0.0428042804280428
-0.00101834576378609,-0.0196872661031865,0.0429042904290429
-0.00101865824678077,-0.0196921641579161,0.043004300430043
-0.00101896857136839,-0.0196970860772118,0.0431043104310431
-0.00101927678592295,-0.0197020316906121,0.0432043204320432
-0.00101958293651498,-0.0197070008207454,0.0433043304330433
-0.00101988707151871,-0.0197119932971504,0.0434043404340434
-0.00102018923700477,-0.0197170089493661,0.0435043504350435
-0.00102048947443651,-0.0197220476092348,0.0436043604360436
-0.00102078783449174,-0.0197271091039916,0.0437043704370437
-0.0010210843609374,-0.0197321932700861,0.0438043804380438
-0.00102137909523714,-0.0197372999393605,0.0439043904390439
-0.00102167208576499,-0.0197424289459608,0.044004400440044
-0.0010219633739846,-0.0197475801286398,0.0441044104410441
-0.0010222530059664,-0.0197527533215435,0.0442044204420442
-0.00102254102087047,-0.0197579483634248,0.0443044304430443
-0.00102282746707101,-0.0197631650953401,0.0444044404440444
-0.00102311238142432,-0.0197684033560424,0.0445044504450445
-0.00102339581000113,-0.0197736629865882,0.0446044604460446
-0.0010236777919614,-0.0197789438280339,0.0447044704470447
-0.00102395836876859,-0.019784245726043,0.0448044804480448
-0.00102423758418995,-0.0197895685239755,0.0449044904490449
-0.00102451547738524,-0.0197949120674949,0.045004500450045
-0.00102479208751465,-0.0198002761999613,0.0451045104510451
-0.00102506745834521,-0.0198056607739487,0.0452045204520452
-0.00102534162442971,-0.0198110656328172,0.0453045304530453
-0.00102561462953541,-0.0198164906291408,0.0454045404540454
-0.00102588651051869,-0.0198219356108866,0.0455045504550455
-0.00102615730653952,-0.0198274004329322,0.0456045604560456
-0.00102642705675797,-0.0198328849432447,0.0457045704570457
-0.00102669579803052,-0.0198383890013088,0.0458045804580458
-0.00102696356721357,-0.0198439124573951,0.0459045904590459
-0.00102723040577075,-0.0198494551709882,0.046004600460046
-0.00102749634825488,-0.0198550169946623,0.0461046104610461
-0.00102776143382603,-0.0198605977879021,0.0462046204620462
-0.0010280256947336,-0.0198661974101923,0.0463046304630463
-0.00102828917013767,-0.0198718157210175,0.0464046404640464
-0.00102855189459103,-0.0198774525798625,0.0465046504650465
-0.00102881390725376,-0.019883107850819,0.0466046604660466
-0.00102907523807178,-0.0198887813933717,0.0467046704670467
-0.00102933592620516,-0.0198944730716124,0.0468046804680468
-0.00102959600620659,-0.0199001827519364,0.0469046904690469
-0.0010298555103257,-0.0199059102961319,0.047004700470047
-0.00103011447311538,-0.0199116555752012,0.0471047104710471
-0.0010303729314321,-0.0199174184555397,0.0472047204720472
-0.00103063091522171,-0.0199231988012391,0.0473047304730473
-0.00103088845903719,-0.0199289964833017,0.0474047404740474
-0.00103114559743144,-0.0199348113750334,0.0475047504750475
-0.00103140236265398,-0.0199406433428295,0.0476047604760476
-0.00103165878465062,-0.0199464922599959,0.0477047704770477
-0.00103191489797427,-0.0199523579975349,0.0478047804780478
-0.00103217073487434,-0.0199582404333595,0.0479047904790479
-0.00103242632529675,-0.0199641394361684,0.048004800480048
-0.0010326817037945,-0.0199700548838746,0.0481048104810481
-0.00103293689800983,-0.0199759866520876,0.0482048204820482
-0.00103319193788876,-0.0199819346164167,0.0483048304830483
-0.00103344686028758,-0.0199878986570784,0.0484048404840484
-0.00103370168824175,-0.0199938786519856,0.0485048504850485
-0.00103395645630417,-0.0199998744767477,0.0486048604860486
-0.00103421119442067,-0.0200058860138847,0.0487048704870487
-0.0010344659279301,-0.0200119131459166,0.0488048804880488
-0.00103472069138545,-0.0200179557507564,0.0489048904890489
-0.00103497551242906,-0.0200240137155311,0.049004900490049
-0.00103523041639969,-0.0200300869181536,0.0491049104910491
-0.00103548543554684,-0.0200361752457511,0.0492049204920492
-0.00103574059751276,-0.0200422785808433,0.0493049304930493
-0.00103599592993988,-0.0200483968128611,0.0494049404940494
-0.00103625146047054,-0.0200545298220208,0.0495049504950495
-0.00103650721674718,-0.0200606775000565,0.0496049604960496
-0.00103676322641193,-0.0200668397340954,0.0497049704970497
-0.00103701951710735,-0.0200730164112643,0.0498049804980498
-0.00103727611417227,-0.0200792074186905,0.0499049904990499
-0.00103753304524883,-0.0200854126504115,0.05000500050005
-0.00103779033567609,-0.0200916319935544,0.0501050105010501
-0.00103804801309629,-0.0200978653421569,0.0502050205020502
-0.00103830610054469,-0.0201041125833459,0.0503050305030503
-0.00103856462796731,-0.0201103736157663,0.0504050405040504
-0.00103882361839932,-0.0201166483288485,0.0505050505050505
-0.00103908309717958,-0.0201229366189337,0.0506050605060506
-0.00103934308964703,-0.0201292383777562,0.0507050705070507
-0.00103960362114023,-0.0201355535016569,0.0508050805080508
-0.00103986471469473,-0.0201418818892806,0.0509050905090509
-0.0010401263956493,-0.0201482234323616,0.051005100510051
-0.0010403886870391,-0.0201545780318478,0.0511051105110511
-0.00104065161420307,-0.0201609455840806,0.0512051205120512
-0.00104091520248008,-0.0201673259877048,0.0513051305130513
-0.00104117947029821,-0.0201737191436683,0.0514051405140514
-0.00104144444299642,-0.020180124950616,0.0515051505150515
-0.00104171014591355,-0.0201865433071926,0.0516051605160516
-0.00104197659978119,-0.0201929741143463,0.0517051705170517
-0.00104224382993839,-0.0201994172776324,0.0518051805180518
-0.00104251185250975,-0.0202058726956956,0.0519051905190519
-0.0010427806951375,-0.0202123402717876,0.052005200520052
-0.00104305037855364,-0.0202188199091602,0.0521052105210521
-0.00104332092579333,-0.0202253115133688,0.0522052205220522
-0.00104359235528475,-0.020231814987665,0.0523052305230523
-0.00104386469006337,-0.0202383302376042,0.0524052405240524
-0.00104413795086078,-0.0202448571687416,0.0525052505250525
-0.00104441216071243,-0.0202513956866326,0.0526052605260526
-0.00104468733804652,-0.0202579457014394,0.0527052705270527
-0.00104496350129114,-0.0202645071141103,0.0528052805280528
-0.00104524067808883,-0.0202710798394148,0.0529052905290529
-0.00104551887995712,-0.0202776637806045,0.053005300530053
-0.00104579813453835,-0.0202842588501454,0.0531053105310531
-0.00104607845565384,-0.0202908649558963,0.0532053205320532
-0.00104635986633875,-0.0202974820080195,0.0533053305330533
-0.00104664238271789,-0.0203041099166774,0.0534053405340534
-0.00104692603013002,-0.0203107485920322,0.0535053505350535
-0.00104721082009275,-0.0203173979488535,0.0536053605360536
-0.00104749677564147,-0.0203240578973036,0.0537053705370537
-0.00104778391750785,-0.0203307283498483,0.0538053805380538
-0.00104807225720961,-0.0203374092189536,0.0539053905390539
-0.00104836182008552,-0.0203441004193888,0.054005400540054
-0.00104865261995688,-0.0203508018659234,0.0541054105410541
-0.00104894467755529,-0.0203575134710231,0.0542054205420542
-0.00104923800670196,-0.0203642351494575,0.0543054305430543
-0.00104953262812876,-0.0203709668182995,0.0544054405440544
-0.00104982855796031,-0.020377708394622,0.0545054505450545
-0.0010501258146249,-0.0203844597931944,0.0546054605460546
-0.00105042441424712,-0.0203912209310896,0.0547054705470547
-0.00105072437295189,-0.0203979917230771,0.0548054805480548
-0.0010510257091672,-0.0204047720931404,0.0549054905490549
-0.00105132843671447,-0.0204115619537453,0.055005500550055
-0.0010516325717182,-0.0204183612242684,0.0551055105510551
-0.00105193813491018,-0.0204251698263896,0.0552055205520552
-0.00105224513780823,-0.0204319876794853,0.0553055305530553
-0.00105255359653686,-0.0204388147006286,0.0554055405540554
-0.00105286352952446,-0.020445650813803,0.0555055505550555
-0.00105317494828857,-0.0204524959360814,0.0556055605560556
-0.00105348787125747,-0.0204593499914472,0.0557055705570557
-0.0010538023122523,-0.0204662128992771,0.0558055805580558
-0.00105411828739784,-0.0204730845858579,0.0559055905590559
-0.00105443580821164,-0.0204799649682628,0.056005600560056
-0.00105475489312199,-0.0204868539727787,0.0561056105610561
-0.00105507555364662,-0.0204937515210855,0.0562056205620562
-0.00105539780360654,-0.020500657537167,0.0563056305630563
-0.00105572166143016,-0.0205075719473101,0.0564056405640564
-0.00105604713633141,-0.0205144946708912,0.0565056505650565
-0.00105637424443521,-0.0205214256388045,0.0566056605660566
-0.00105670299725898,-0.0205283647704264,0.0567056705670567
-0.00105703341323112,-0.0205353119943476,0.0568056805680568
-0.00105736549926218,-0.0205422672368551,0.0569056905690569
-0.00105769927147678,-0.020549230424236,0.057005700570057
-0.00105803474369623,-0.0205562014804737,0.0571057105710571
-0.00105837192743816,-0.0205631803341588,0.0572057205720572
-0.00105871083422011,-0.0205701669138821,0.0573057305730573
-0.0010590514778634,-0.0205771611482338,0.0574057405740574
-0.00105939387218904,-0.0205841629611978,0.0575057505750575
-0.00105973802641139,-0.0205911722836681,0.0576057605760576
-0.00106008395435135,-0.0205981890442352,0.0577057705770577
-0.00106043166752667,-0.0206052131714897,0.0578057805780578
-0.00106078117515159,-0.0206122445963258,0.0579057905790579
-0.00106113249335071,-0.020619283247334,0.058005800580058
-0.00106148562903449,-0.0206263290554084,0.0581058105810581
-0.00106184059602436,-0.0206333819514433,0.0582058205820582
-0.00106219740353436,-0.0206404418663326,0.0583058305830583
-0.0010625560653856,-0.0206475087309704,0.0584058405840584
-0.00106291658848866,-0.020654582476251,0.0585058505850585
-0.00106327898436125,-0.0206616630353719,0.0586058605860586
-0.00106364326682451,-0.0206687503415309,0.0587058705870587
-0.0010640094404855,-0.0206758443256219,0.0588058805880588
-0.00106437752146902,-0.0206829449185392,0.0589058905890589
-0.00106474751438196,-0.0206900520580874,0.059005900590059
-0.00106511943304563,-0.020697165672857,0.0591059105910591
-0.00106549328437059,-0.0207042857006529,0.0592059205920592
-0.00106586907757089,-0.0207114120746727,0.0593059305930593
-0.00106624682416435,-0.0207185447258103,0.0594059405940594
-0.00106662653336483,-0.0207256835941742,0.0595059505950595
-0.00106700821208308,-0.0207328286083549,0.0596059605960596
-0.00106739187183675,-0.0207399797107642,0.0597059705970597
-0.00106777751723289,-0.0207471368299925,0.0598059805980598
-0.00106816516209273,-0.0207542999061483,0.0599059905990599
-0.00106855481102314,-0.020761468872429,0.06000600060006
-0.00106894647323837,-0.0207686436666395,0.0601060106010601
-0.00106934015564908,-0.0207758242265843,0.0602060206020602
-0.0010697358697727,-0.0207830104877648,0.0603060306030603
-0.00107013362252009,-0.0207902023856819,0.0604060406040604
-0.00107053341849813,-0.0207973998581406,0.0605060506050605
-0.00107093526692095,-0.0208046028429454,0.0606060606060606
-0.00107133917700271,-0.0208118112802046,0.0607060706070607
-0.00107174515104689,-0.0208190251031159,0.0608060806080608
-0.00107215320287481,-0.020826244254091,0.0609060906090609
-0.00107256333248627,-0.020833468668631,0.061006100610061
-0.00107297555139911,-0.0208406982868442,0.0611061106110611
-0.0010733898619167,-0.0208479330465354,0.0612061206120612
-0.00107380627325321,-0.0208551728878127,0.0613061306130613
-0.00107422479001569,-0.0208624177484808,0.0614061406140614
-0.00107464541911481,-0.0208696675663445,0.0615061506150615
-0.00107506816746103,-0.020876922286119,0.0616061606160616
-0.00107549303735803,-0.020884181841002,0.0617061706170617
-0.00107592003571618,-0.0208914461757088,0.0618061806180618
-0.00107634916714284,-0.020898715228044,0.0619061906190619
-0.00107678043854829,-0.020905988938116,0.062006200620062
-0.00107721385453978,-0.0209132672460329,0.0621062106210621
-0.00107764941742081,-0.0209205500942065,0.0622062206220622
-0.00107808713410203,-0.0209278374250485,0.0623062306230623
-0.00107852700919033,-0.0209351291786673,0.0624062406240624
-0.00107896904498928,-0.0209424252974745,0.0625062506250625
-0.00107941324610606,-0.0209497257215784,0.0626062606260626
-0.00107985961945113,-0.0209570303979978,0.0627062706270627
-0.00108030816502458,-0.0209643392645374,0.0628062806280628
-0.00108075888973699,-0.020971652263609,0.0629062906290629
-0.00108121179358834,-0.0209789693422315,0.063006300630063
-0.0010816668834892,-0.0209862904405129,0.0631063106310631
-0.00108212415943956,-0.0209936155008651,0.0632063206320632
-0.00108258362604651,-0.0210009444680034,0.0633063306330633
-0.00108304528791711,-0.0210082772843396,0.0634063406340634
-0.00108350914505126,-0.0210156138945889,0.0635063506350635
-0.00108397519975276,-0.0210229542388595,0.0636063606360636
-0.00108444345662837,-0.0210302982664739,0.0637063706370637
-0.00108491391798177,-0.0210376459198437,0.0638063806380638
-0.00108538658381288,-0.0210449971390772,0.0639063906390639
-0.00108586145872886,-0.0210523518734969,0.064006400640064
-0.00108633854272971,-0.0210597100632108,0.0641064106410641
-0.00108681783811882,-0.0210670716575413,0.0642064206420642
-0.00108729934719978,-0.0210744365965967,0.0643064306430643
-0.00108778306997268,-0.0210818048296994,0.0644064406440644
-0.00108826900643743,-0.0210891762969575,0.0645064506450645
-0.0010887571612012,-0.0210965509476935,0.0646064606460646
-0.00108924753426378,-0.021103928724319,0.0647064706470647
-0.00108974012562539,-0.0211113095738529,0.0648064806480648
-0.00109023493528591,-0.0211186934433139,0.0649064906490649
-0.00109073196554894,-0.0211260802728105,0.065006500650065
-0.00109123121641437,-0.0211334700139684,0.0651065106510651
-0.00109173268557872,-0.0211408626115029,0.0652065206520652
-0.00109223637764917,-0.0211482580078257,0.0653065306530653
-0.00109274228801843,-0.0211556561522593,0.0654065406540654
-0.00109325042129378,-0.0211630569918225,0.0655065506550655
-0.00109376077286806,-0.0211704604712304,0.0656065606560656
-0.00109427334504474,-0.0211778665351985,0.0657065706570657
-0.00109478813552033,-0.0211852751353527,0.0658065806580658
-0.00109530514429495,-0.0211926862118011,0.0659065906590659
-0.00109582437136848,-0.0212000997184731,0.066006600660066
-0.00109634581674094,-0.0212075155977805,0.0661066106610661
-0.00109686947580534,-0.0212149337967422,0.0662066206620662
-0.00109739534856148,-0.0212223542646805,0.0663066306630663
-0.00109792343500957,-0.0212297769486141,0.0664066406640664
-0.00109845373284602,-0.0212372017932585,0.0665066506650665
-0.00109898624207083,-0.0212446287502394,0.0666066606660666
-0.00109952095807693,-0.0212520577642722,0.0667066706670667
-0.00110005788086431,-0.0212594887823758,0.0668066806680668
-0.0011005970058259,-0.0212669217538723,0.0669066906690669
-0.0011011383352653,-0.0212743566257807,0.067006700670067
-0.00110168186227183,-0.0212817933451198,0.0671067106710671
-0.0011022275868455,-0.0212892318612119,0.0672067206720672
-0.00110277550668283,-0.0212966721187724,0.0673067306730673
-0.00110332561717674,-0.0213041140671235,0.0674067406740674
-0.00110387791602374,-0.0213115576555876,0.0675067506750675
-0.00110443240322374,-0.0213190028311836,0.0676067606760676
-0.00110498907186627,-0.0213264495409303,0.0677067706770677
-0.00110554792195123,-0.0213338977341499,0.0678067806780678
-0.00110610894656807,-0.021341347360165,0.0679067906790679
-0.00110667214571679,-0.0213487983659942,0.068006800680068
-0.00110723751709379,-0.02135625070096,0.0681068106810681
-0.00110780505148514,-0.0213637043143846,0.0682068206820682
-0.00110837475119411,-0.0213711591555905,0.0683068306830683
-0.00110894661161384,-0.0213786151715965,0.0684068406840684
-0.00110952062583377,-0.0213860723140284,0.0685068506850685
-0.0011100967915502,-0.021393530529905,0.0686068606860686
-0.00111067510645966,-0.0214009897708523,0.0687068706870687
-0.00111125556595507,-0.0214084499815856,0.0688068806880688
-0.00111183816312597,-0.0214159111183376,0.0689068906890689
-0.00111242289797226,-0.0214233731258239,0.069006900690069
-0.00111300976358338,-0.0214308359556702,0.0691069106910691
-0.00111359875535216,-0.0214382995571989,0.0692069206920692
-0.00111418987097531,-0.0214457638797324,0.0693069306930693
-0.00111478310354197,-0.0214532288748964,0.0694069406940694
-0.00111537844844527,-0.0214606944920134,0.0695069506950695
-0.00111597590338162,-0.0214681606827093,0.0696069606960696
-0.00111657546144037,-0.0214756273940029,0.0697069706970697
-0.00111717711571105,-0.0214830945798235,0.0698069806980698
-0.00111778086619366,-0.0214905621871901,0.0699069906990699
-0.00111838670367396,-0.0214980301700319,0.07000700070007
-0.00111899462354487,-0.0215054984776715,0.0701070107010701
-0.00111960462119953,-0.0215129670617345,0.0702070207020702
-0.00112021669203075,-0.0215204358715435,0.0703070307030703
-0.00112083082682439,-0.0215279048587242,0.0704070407040704
-0.00112144702558046,-0.0215353739725991,0.0705070507050705
-0.00112206527678142,-0.0215428431670975,0.0706070607060706
-0.00112268557812367,-0.0215503123938453,0.0707070707070707
-0.00112330792269657,-0.0215577815998613,0.0708070807080708
-0.00112393230358956,-0.0215652507413785,0.0709070907090709
-0.00112455871619556,-0.0215727197654157,0.071007100710071
-0.0011251871536041,-0.0215801886282059,0.0711071107110711
-0.00112581760890444,-0.0215876572767678,0.0712071207120712
-0.0011264500774897,-0.0215951256650308,0.0713071307130713
-0.00112708455014553,-0.0216025937446209,0.0714071407140714
-0.00112772101996147,-0.021610061467164,0.0715071507150715
-0.00112835948463404,-0.0216175287842858,0.0716071607160716
-0.0011289999326455,-0.0216249956499158,0.0717071707170717
-0.00112964235938888,-0.0216324620110729,0.0718071807180718
-0.00113028675564994,-0.0216399278262934,0.0719071907190719
-0.0011309331168217,-0.0216473930425963,0.072007200720072
-0.0011315814359936,-0.021654857613911,0.0721072107210721
-0.00113223170395139,-0.0216623214941667,0.0722072207220722
-0.00113288391148114,-0.021669784632686,0.0723072307230723
-0.00113353805627925,-0.0216772469857017,0.0724072407240724
-0.00113419412682789,-0.0216847085025362,0.0725072507250725
-0.0011348521162168,-0.0216921691348153,0.0726072607260726
-0.00113551201753512,-0.021699628838772,0.0727072707270727
-0.00113617382156881,-0.0217070875660322,0.0728072807280728
-0.00113683752140741,-0.0217145452682218,0.0729072907290729
-0.00113750310553308,-0.0217220018969666,0.073007300730073
-0.00113817057164243,-0.0217294574084996,0.0731073107310731
-0.00113883990821774,-0.0217369117521431,0.0732073207320732
-0.00113951110374137,-0.0217443648841301,0.0733073307330733
-0.00114018415590974,-0.0217518167560864,0.0734073407340734
-0.0011408590532053,-0.021759267319638,0.0735073507350735
-0.00114153578411044,-0.0217667165287142,0.0736073607360736
-0.00114221434401798,-0.021774164339548,0.0737073707370737
-0.00114289472371376,-0.0217816107014617,0.0738073807380738
-0.00114357690937678,-0.0217890555706882,0.0739073907390739
-0.00114426089870344,-0.02179649889655,0.074007400740074
-0.00114494667787253,-0.0218039406375835,0.0741074107410741
-0.0011456342376699,-0.021811380743111,0.0742074207420742
-0.00114632357118509,-0.0218188191693654,0.0743074307430743
-0.00114701466920385,-0.0218262558679728,0.0744074407440744
-0.00114770751790507,-0.0218336907928624,0.0745074507450745
-0.00114840211037808,-0.0218411238979636,0.0746074607460746
-0.00114909843740885,-0.0218485551395095,0.0747074707470747
-0.00114979648978331,-0.0218559844668223,0.0748074807480748
-0.00115049625368016,-0.0218634118384386,0.0749074907490749
-0.00115119772218884,-0.0218708372036806,0.075007500750075
-0.00115190088379171,-0.0218782605187814,0.0751075107510751
-0.00115260572927472,-0.0218856817376702,0.0752075207520752
-0.00115331224942364,-0.0218931008142767,0.0753075307530753
-0.00115402042811385,-0.0219005177002265,0.0754075407540754
-0.00115473026304186,-0.0219079323540562,0.0755075507550755
-0.0011554417357793,-0.0219153447273918,0.0756075607560756
-0.00115615484171917,-0.0219227547764659,0.0757075707570757
-0.00115686956473678,-0.0219301624506012,0.0758075807580758
-0.00115758589792147,-0.0219375677106375,0.0759075907590759
-0.00115830382745222,-0.0219449705035937,0.076007600760076
-0.00115902334411478,-0.0219523707903097,0.0761076107610761
-0.00115974443639152,-0.0219597685224115,0.0762076207620762
-0.00116046709276491,-0.021967163656132,0.0763076307630763
-0.00116119129941352,-0.0219745561407936,0.0764076407640764
-0.001161917049427,-0.0219819459372362,0.0765076507650765
-0.00116264432668055,-0.0219893329970857,0.0766076607660766
-0.00116337312196001,-0.0219967172742715,0.0767076707670767
-0.00116410342374786,-0.0220040987250266,0.0768076807680768
-0.00116483521591928,-0.0220114773032804,0.0769076907690769
-0.00116556849156373,-0.0220188529629622,0.077007700770077
-0.00116630323685997,-0.0220262256580016,0.0771077107710771
-0.00116703943798699,-0.0220335953400243,0.0772077207720772
-0.00116777708342687,-0.0220409619629598,0.0773077307730773
-0.00116851616166225,-0.022048325478434,0.0774077407740774
-0.00116925665656825,-0.0220556858403763,0.0775077507750775
-0.00116999855662723,-0.0220630430004125,0.0776077607760776
-0.00117074185262513,-0.0220703969147756,0.0777077707770777
-0.00117148652613368,-0.0220777475327879,0.0778077807780778
-0.00117223256563523,-0.0220850948083789,0.0779077907790779
-0.00117297996191564,-0.0220924386931745,0.078007800780078
-0.00117372869654672,-0.0220997791434074,0.0781078107810781
-0.00117447875801083,-0.0221071161107038,0.0782078207820782
-0.00117523013248686,-0.0221144495489929,0.0783078307830783
-0.00117598280845698,-0.0221217794099007,0.0784078407840784
-0.00117673676979657,-0.0221291056496601,0.0785078507850785
-0.00117749200268443,-0.0221364282175933,0.0786078607860786
-0.001178248495603,-0.022143747072237,0.0787078707870787
-0.0011790062324275,-0.0221510621629134,0.0788078807880788
-0.0011797651993368,-0.022158373443552,0.0789078907890789
-0.00118052538481317,-0.0221656808703856,0.079007900790079
-0.00118128677042852,-0.0221729843950403,0.0791079107910791
-0.0011820493469686,-0.0221802839714453,0.0792079207920792
-0.00118281309600512,-0.0221875795535302,0.0793079307930793
-0.00118357800371705,-0.0221948710952242,0.0794079407940794
-0.00118434405628319,-0.0222021585481533,0.0795079507950795
-0.00118511123988231,-0.022209441866247,0.0796079607960796
-0.00118587953608611,-0.022216721005738,0.0797079707970797
-0.00118664893568066,-0.0222239959182524,0.0798079807980798
-0.00118741941793408,-0.022231266560023,0.0799079907990799
-0.00118819097363221,-0.0222385328803723,0.08000800080008
-0.00118896358204338,-0.022245794835533,0.0801080108010801
-0.00118973723164986,-0.0222530523817382,0.0802080208020802
-0.00119051190632694,-0.0222603054683104,0.0803080308030803
-0.00119128758995002,-0.0222675540514822,0.0804080408040804
-0.00119206426639439,-0.0222747980851833,0.0805080508050805
-0.00119284192183872,-0.0222820375210393,0.0806080608060806
-0.00119362054015843,-0.0222892723175869,0.0807080708070807
-0.0011944001029252,-0.0222965024241485,0.0808080808080808
-0.00119518059862142,-0.0223037277969568,0.0809080908090809
-0.00119596200881889,-0.0223109483899413,0.081008100810081
-0.00119674431739289,-0.022318164154728,0.0811081108110811
-0.00119752751052223,-0.0223253750498532,0.0812081208120812
-0.0011983115674752,-0.0223325810269429,0.0813081308130813
-0.0011990964744305,-0.0223397820376229,0.0814081408140814
-0.00119988221756701,-0.0223469780404297,0.0815081508150815
-0.00120066877615295,-0.0223541689869892,0.0816081608160816
-0.00120145613406371,-0.0223613548335343,0.0817081708170817
-0.00120224427747797,-0.0223685355316909,0.0818081808180818
-0.00120303318796765,-0.0223757110353885,0.0819081908190819
-0.00120382284940783,-0.0223828813031634,0.082008200820082
-0.00120461324337052,-0.022390046284338,0.0821082108210821
-0.00120540435142734,-0.0223972059351454,0.0822082208220822
-0.00120619616206064,-0.0224043602118183,0.0823082308230823
-0.00120698865223516,-0.0224115090659827,0.0824082408240824
-0.00120778180812969,-0.022418652451568,0.0825082508250825
-0.00120857560901255,-0.0224257903248072,0.0826082608260826
-0.00120937004106241,-0.0224329226396296,0.0827082708270827
-0.00121016508585119,-0.0224400493499646,0.0828082808280828
-0.00121096072495059,-0.0224471704120453,0.0829082908290829
-0.00121175693993232,-0.0224542857774974,0.083008300830083
-0.00121255371236819,-0.0224613954025539,0.0831083108310831
-0.00121335102613358,-0.0224684992388408,0.0832083208320832
-0.00121414886280012,-0.0224755972471979,0.0833083308330833
-0.00121494720393961,-0.0224826893746441,0.0834083408340834
-0.00121574603112385,-0.0224897755797159,0.0835083508350835
-0.00121654532592466,-0.0224968558163427,0.0836083608360836
-0.00121734507221722,-0.0225039300407574,0.0837083708370837
-0.00121814524696618,-0.022510998204586,0.0838083808380838
-0.00121894583635051,-0.0225180602640613,0.0839083908390839
-0.00121974681733485,-0.0225251161731127,0.084008400840084
-0.00122054817379459,-0.0225321658856697,0.0841084108410841
-0.00122134988730134,-0.0225392093602688,0.0842084208420842
-0.00122215193712343,-0.0225462465462322,0.0843084308430843
-0.00122295430483255,-0.0225532773997929,0.0844084408440844
-0.00122375696969694,-0.0225603018794875,0.0845084508450845
-0.00122455991789556,-0.0225673199346382,0.0846084608460846
-0.00122536312408938,-0.0225743315237814,0.0847084708470847
-0.00122616657215388,-0.0225813366008468,0.0848084808480848
-0.00122697024135719,-0.0225883351197635,0.0849084908490849
-0.00122777411096763,-0.0225953270344611,0.085008500850085
-0.00122857816486038,-0.0226023123011725,0.0851085108510851
-0.00122938238230368,-0.0226092908761306,0.0852085208520852
-0.00123018674026236,-0.0226162627109613,0.0853085308530853
-0.00123099122261161,-0.022623227764201,0.0854085408540854
-0.00123179580631616,-0.0226301859874757,0.0855085508550855
-0.00123260047525132,-0.0226371373370183,0.0856085608560856
-0.00123340520407823,-0.0226440817667582,0.0857085708570857
-0.00123420997667218,-0.0226510192352318,0.0858085808580858
-0.0012350147723014,-0.0226579496940651,0.0859085908590859
-0.00123581956793071,-0.0226648730971875,0.086008600860086
-0.00123662434513174,-0.0226717894031353,0.0861086108610861
-0.00123742908317269,-0.0226786985658381,0.0862086208620862
-0.00123823375901841,-0.0226856005415287,0.0863086308630863
-0.00123903835654418,-0.0226924952818331,0.0864086408640864
-0.00123984285271455,-0.0226993827429842,0.0865086508650865
-0.00124064722449445,-0.0227062628835185,0.0866086608660866
-0.00124145145345538,-0.0227131356550618,0.0867086708670867
-0.00124225551656228,-0.0227200010161506,0.0868086808680868
-0.00124305939538676,-0.0227268589184107,0.0869086908690869
-0.00124386306689366,-0.0227337093180752,0.087008700870087
-0.0012446665080475,-0.0227405521736805,0.0871087108710871
-0.00124546970272378,-0.0227473874368524,0.0872087208720872
-0.00124627262327997,-0.0227542150638241,0.0873087308730873
-0.00124707525128797,-0.0227610350108281,0.0874087408740874
-0.00124787756601591,-0.0227678472340977,0.0875087508750875
-0.00124867954442861,-0.0227746516875623,0.0876087608760876
-0.0012494811657941,-0.0227814483274546,0.0877087708770877
-0.00125028240707731,-0.0227882371100077,0.0878087808780878
-0.00125108324524289,-0.022795017989151,0.0879087908790879
-0.0012519083603061,-0.0228017630645349,0.088008800880088
-0.00125275752652116,-0.0228084725319592,0.0881088108810881
-0.00125363052044569,-0.0228151465803136,0.0882088208820882
-0.00125452711863728,-0.0228217854007908,0.0883088308830883
-0.00125544709995705,-0.0228283891799768,0.0884088408840884
-0.00125639024787344,-0.0228349580998505,0.0885088508850885
-0.00125735634815791,-0.0228414923493013,0.0886088608860886
-0.00125834517967187,-0.0228479921057008,0.0887088708870887
-0.00125935653279403,-0.0228544575487245,0.0888088808880888
-0.00126039019790323,-0.0228608888580477,0.0889088908890889
-0.00126144596077111,-0.0228672862087385,0.089008900890089
-0.00126252361408019,-0.0228736497735617,0.0891089108910891
-0.00126362295281617,-0.022879979725282,0.0892089208920892
-0.00126474377196515,-0.0228862762366641,0.0893089308930893
-0.00126588586651272,-0.0228925394712587,0.0894089408940894
-0.00126704903605207,-0.0228987695972233,0.0895089508950895
-0.00126823308017596,-0.0229049667827157,0.0896089608960896
-0.00126943779847737,-0.0229111311866794,0.0897089708970897
-0.00127066299515624,-0.0229172629726648,0.0898089808980898
-0.00127190847441272,-0.0229233622996158,0.0899089908990899
-0.00127317404275014,-0.0229294293287791,0.09000900090009
-0.00127445950897562,-0.0229354642098844,0.0901090109010901
-0.00127576467959279,-0.0229414671041787,0.0902090209020902
-0.00127708936571206,-0.0229474381590878,0.0903090309030903
-0.00127843337844413,-0.0229533775312517,0.0904090409040904
-0.00127979653350658,-0.0229592853657928,0.0905090509050905
-0.00128117864661699,-0.0229651618147442,0.0906090609060906
-0.00128257952888607,-0.022971007023228,0.0907090709070907
-0.00128399900294195,-0.0229768211340632,0.0908090809080908
-0.00128543688680579,-0.0229826042923721,0.0909090909090909
-0.00128689299849887,-0.0229883566386701,0.091009100910091
-0.00128836716064932,-0.0229940783157758,0.0911091109110911
-0.00128985919818887,-0.0229997694572942,0.0912091209120912
-0.00129136893144236,-0.0230054302060439,0.0913091309130913
-0.00129289618994839,-0.0230110606933262,0.0914091409140914
-0.00129444079633541,-0.0230166610550494,0.0915091509150915
-0.00129600258244559,-0.0230222314225145,0.0916091609160916
-0.00129758137321077,-0.0230277719293263,0.0917091709170917
-0.00129917700508039,-0.0230332827044825,0.0918091809180918
-0.00130078930528957,-0.0230387638792843,0.0919091909190919
-0.00130241811028796,-0.0230442155781222,0.092009200920092
-0.00130406325191766,-0.0230496379276904,0.0921092109210921
-0.00130572456662821,-0.0230550310500759,0.0922092209220922
-0.00130740189086907,-0.0230603950719728,0.0923092309230923
-0.001309095063393,-0.0230657301154683,0.0924092409240924
-0.00131080392064953,-0.0230710362957388,0.0925092509250925
-0.00131252830830209,-0.0230763137348713,0.0926092609260926
-0.00131426806280022,-0.023081562550346,0.0927092709270927
-0.00131602302750374,-0.0230867828573391,0.0928092809280928
-0.00131779304807636,-0.0230919747733309,0.0929092909290929
-0.0013195779655744,-0.023097138406587,0.093009300930093
-0.00132137763257202,-0.0231022738722841,0.0931093109310931
-0.00132319189012567,-0.0231073812809915,0.0932093209320932
-0.00132502058620242,-0.0231124607409751,0.0933093309330933
-0.00132686357567993,-0.0231175123628044,0.0934093409340934
-0.0013287207042216,-0.0231225362524417,0.0935093509350935
-0.00133059182440169,-0.0231275325158493,0.0936093609360936
-0.00133247678879426,-0.0231325012543826,0.0937093709370937
-0.00133437544997339,-0.0231374425763074,0.0938093809380938
-0.00133628766512029,-0.0231423565806755,0.0939093909390939
-0.00133821328911263,-0.0231472433688423,0.094009400940094
-0.00134015217452437,-0.023152103042163,0.0941094109410941
-0.0013421041854474,-0.0231569356950823,0.0942094209420942
-0.00134406917675936,-0.023161741431259,0.0943094309430943
-0.00134604700794489,-0.0231665203405309,0.0944094409440944
-0.00134803754309578,-0.0231712725219496,0.0945094509450945
-0.00135004063939316,-0.0231759980676563,0.0946094609460946
-0.00135205616323231,-0.0231806970720958,0.0947094709470947
-0.00135408397640165,-0.0231853696251058,0.0948094809480948
-0.00135612394529616,-0.0231900158188274,0.0949094909490949
-0.00135817593400782,-0.0231946357407946,0.095009500950095
-0.00136023981123542,-0.0231992294854523,0.0951095109510951
-0.00136231544107064,-0.023203797133424,0.0952095209520952
-0.00136440269681932,-0.0232083387745472,0.0953095309530953
-0.00136650144487696,-0.0232128544963563,0.0954095409540954
-0.0013686115562457,-0.0232173443817781,0.0955095509550955
-0.00137073290192789,-0.0232218085114362,0.0956095609560956
-0.00137286535522959,-0.0232262469728648,0.0957095709570957
-0.00137500878945652,-0.0232306598443839,0.0958095809580958
-0.00137716308021803,-0.023235047206617,0.0959095909590959
-0.00137932809851666,-0.0232394091401876,0.096009600960096
-0.00138150372456871,-0.0232437457234156,0.0961096109610961
-0.00138368983168023,-0.0232480570346213,0.0962096209620962
-0.00138588630006741,-0.023252343149821,0.0963096309630963
-0.00138809300533989,-0.0232566041427276,0.0964096409640964
-0.00139030983232114,-0.0232608400939647,0.0965096509650965
-0.00139253665662059,-0.0232650510703347,0.0966096609660966
-0.00139477336075812,-0.0232692371501575,0.0967096709670967
-0.00139701982495023,-0.023273398402539,0.0968096809680968
-0.00139927593632409,-0.0232775349011922,0.0969096909690969
-0.0014015415750961,-0.023281646715223,0.097009700970097
-0.00140381662608973,-0.0232857339137372,0.0971097109710971
-0.00140610097643204,-0.0232897965681443,0.0972097209720972
-0.0014083945109466,-0.0232938347406395,0.0973097309730973
-0.00141069711445689,-0.0232978485026324,0.0974097409740974
-0.00141300867869705,-0.0233018379209252,0.0975097509750975
-0.00141532909079423,-0.0233058030554097,0.0976097609760976
-0.00141765824017878,-0.0233097439774952,0.0977097709770977
-0.00141999601628145,-0.0233136607447702,0.0978097809780978
-0.00142234230853288,-0.0233175534263404,0.0979097909790979
-0.00142469701097049,-0.0233214220774905,0.098009800980098
-0.00142706001532863,-0.023325266765023,0.0981098109810981
-0.0014294312156448,-0.023329087546526,0.0982098209820982
-0.00143181050365314,-0.0233328844841948,0.0983098309830983
-0.00143419777799835,-0.0233366576333142,0.0984098409840984
-0.00143659292811107,-0.0233404070560795,0.0985098509850985
-0.00143899585493938,-0.0233441328077753,0.0986098609860986
-0.00144140645482469,-0.0233478349459899,0.0987098709870987
-0.0014438246241079,-0.023351513526008,0.0988098809880988
-0.00144625026143391,-0.0233551686054178,0.0989098909890989
-0.0014486832677509,-0.0233588002348971,0.099009900990099
-0.00145112353939997,-0.0233624084720339,0.0991099109910991
-0.001453570979633,-0.0233659933698096,0.0992099209920992
-0.00145602548939815,-0.0233695549789018,0.0993099309930993
-0.00145848696734003,-0.0233730933522915,0.0994099409940994
-0.00146095532131766,-0.0233766085429601,0.0995099509950995
-0.00146343045227914,-0.0233801005992817,0.0996099609960996
-0.00146591226117264,-0.0233835695696303,0.0997099709970997
-0.00146840065816069,-0.0233870155069871,0.0998099809980998
-0.00147089554419137,-0.0233904384574228,0.0999099909990999
-0.00147339682712361,-0.0233938384716149,0.1000100010001
-0.00147590441481616,-0.0233972155933306,0.1001100110011
-0.00147841821052077,-0.0234005698732475,0.1002100210021
-0.00148093812670337,-0.0234039013551326,0.1003100310031
-0.0014834640712227,-0.0234072100850566,0.1004100410041
-0.0014859959496341,-0.0234104961067864,0.100510051005101
-0.00148853367670697,-0.0234137594663928,0.100610061006101
-0.00149107715799667,-0.0234170002076427,0.100710071007101
-0.00149362631057598,-0.0234202183743032,0.100810081008101
-0.00149618104230385,-0.0234234140078379,0.100910091009101
-0.00149874126564617,-0.0234265871497102,0.101010101010101
-0.00150130689537226,-0.0234297378413837,0.101110111011101
-0.00150387784394803,-0.0234328661266255,0.101210121012101
-0.00150645402614287,-0.0234359720445956,0.101310131013101
-0.00150903535902966,-0.023439055634454,0.101410141014101
-0.00151162175507453,-0.0234421169376642,0.101510151015102
-0.00151421313135015,-0.0234451559887791,0.101610161016102
-0.00151680940492952,-0.0234481728315658,0.101710171017102
-0.0015194104951892,-0.0234511675005773,0.101810181018102
-0.0015220163145949,-0.0234541400349735,0.101910191019102
-0.00152462678713038,-0.0234570904693075,0.102010201020102
-0.00152724182986841,-0.0234600188427391,0.102110211021102
-0.00152986135988188,-0.0234629251875178,0.102210221022102
-0.00153248530115453,-0.0234658095428037,0.102310231023102
-0.00153511357306255,-0.023468671940846,0.102410241024102
-0.00153774609498269,-0.0234715124161979,0.102510251025103
-0.00154038279089821,-0.0234743310057157,0.102610261026103
-0.00154302358248936,-0.0234771277393453,0.102710271027103
-0.00154566839373949,-0.0234799026493362,0.102810281028103
-0.00154831714632855,-0.0234826557725448,0.102910291029103
-0.00155096976654378,-0.023485387138917,0.103010301030103
-0.00155362617606513,-0.0234880967783986,0.103110311031103
-0.00155628629887596,-0.0234907847255427,0.103210321032103
-0.00155895006587056,-0.0234934510079915,0.103310331033103
-0.00156161739872889,-0.023496095655691,0.103410341034103
-0.00156428822604158,-0.0234987187031942,0.103510351035104
-0.00156696247409554,-0.0235013201758397,0.103610361036104
-0.00156964007148141,-0.0235039001035736,0.103710371037104
-0.00157232094448631,-0.0235064585140381,0.103810381038104
-0.00157500502400434,-0.0235089954371792,0.103910391039104
-0.00157769223632244,-0.0235115109029427,0.104010401040104
-0.00158038251233491,-0.0235140049320604,0.104110411041104
-0.00158307578523925,-0.0235164775590853,0.104210421042104
-0.00158577198132258,-0.0235189288070526,0.104310431043104
-0.00158847103378249,-0.0235213587013012,0.104410441044104
-0.00159117287351319,-0.0235237672694734,0.104510451045105
-0.00159387743371218,-0.023526154536908,0.104610461046105
-0.00159658464527374,-0.0235285205289439,0.104710471047105
-0.00159929444369897,-0.0235308652686164,0.104810481048105
-0.00160200675988187,-0.0235331887835678,0.104910491049105
-0.00160472152932381,-0.0235354910968334,0.105010501050105
-0.00160743868752587,-0.0235377722314485,0.105110511051105
-0.00161015816768564,-0.0235400322104484,0.105210521052105
-0.0016128799053044,-0.0235422710568684,0.105310531053105
-0.00161560383588323,-0.0235444887960473,0.105410541054105
-0.00161832989953048,-0.0235466854464134,0.105510551055106
-0.00162105802714015,-0.0235488610333055,0.105610561056106
-0.00162378816112397,-0.0235510155774553,0.105710571057106
-0.00162652023467975,-0.0235531490995946,0.105810581058106
-0.00162925419021911,-0.0235552616227588,0.105910591059106
-0.00163198996324324,-0.0235573531676796,0.106010601060106
-0.00163472749616397,-0.0235594237504816,0.106110611061106
-0.00163746672448238,-0.0235614733965037,0.106210621062106
-0.00164020758830682,-0.0235635021241742,0.106310631063106
-0.00164295003235251,-0.0235655099542248,0.106410641064106
-0.00164569399442421,-0.0235674969027802,0.106510651065107
-0.00164843941462999,-0.0235694629928757,0.106610661066107
-0.00165118623538177,-0.0235714082383325,0.106710671067107
-0.00165393439909129,-0.0235733326621859,0.106810681068107
-0.00165668385047377,-0.0235752362828641,0.106910691069107
-0.00165943452733398,-0.0235771191141883,0.107010701070107
-0.00166218637899432,-0.0235789811768903,0.107110711071107
-0.00166493934325935,-0.0235808224870947,0.107210721072107
-0.00166769336945146,-0.0235826430632299,0.107310731073107
-0.00167044839767901,-0.0235844429214205,0.107410741074107
-0.00167320437726419,-0.0235862220800947,0.107510751075108
-0.00167596125061884,-0.0235879805507702,0.107610761076108
-0.00167871896245818,-0.0235897183564823,0.107710771077108
-0.00168147746210472,-0.0235914355064452,0.107810781078108
-0.00168423669427357,-0.0235931320213905,0.107910791079108
-0.00168699660598374,-0.0235948079151394,0.108010801080108
-0.00168975714425384,-0.0235964632015132,0.108110811081108
-0.00169251825840638,-0.0235980978966365,0.108210821082108
-0.00169527989315656,-0.0235997120143305,0.108310831083108
-0.00169804200243378,-0.02360130557072,0.108410841084108
-0.00170080452864995,-0.0236028785819297,0.108510851085109
-0.00170356742573425,-0.0236044310571735,0.108610861086109
-0.00170633064300927,-0.0236059630125763,0.108710871087109
-0.00170909412749364,-0.0236074744619592,0.108810881088109
-0.00171185783311691,-0.0236089654191434,0.108910891089109
-0.00171462170920128,-0.0236104358956467,0.109010901090109
-0.00171738570506925,-0.0236118859075935,0.109110911091109
-0.00172014063194149,-0.0236133641631159,0.109210921092109
-0.00172288653588854,-0.0236148702913456,0.109310931093109
-0.00172562345607035,-0.0236164039168073,0.109410941094109
-0.0017283514339506,-0.0236179646732399,0.10951095109511
-0.00173107050868924,-0.0236195521966855,0.10961096109611
-0.00173378072405323,-0.0236211661231865,0.10971097109711
-0.00173648211689915,-0.023622806095696,0.10981098109811
-0.00173917472638706,-0.0236244717548633,0.10991099109911
-0.00174185859167675,-0.0236261627459448,0.11001100110011
-0.00174453374732141,-0.0236278787211075,0.11011101110111
-0.00174720023478439,-0.0236296193302151,0.11021102110211
-0.00174985808401162,-0.0236313842254345,0.11031103110311
-0.00175250733646666,-0.0236331730681468,0.11041104110411
-0.00175514802439891,-0.0236349855151263,0.110511051105111
-0.0017577801800578,-0.023636821227754,0.110611061106111
-0.0017604038402998,-0.0236386798720182,0.110711071107111
-0.00176301903967781,-0.0236405611185141,0.110811081108111
-0.00176562580583418,-0.0236424646332299,0.110911091109111
-0.00176822417562548,-0.0236443900890645,0.111011101110111
-0.00177081417669395,-0.0236463371635238,0.111111111111111
-0.00177339584359259,-0.0236483055341135,0.111211121112111
-0.00177596920396384,-0.0236502948806431,0.111311131113111
-0.00177853429005691,-0.0236523048875292,0.111411141114111
-0.00178109112951434,-0.0236543352368844,0.111511151115112
-0.00178363974997837,-0.0236563856177325,0.111611161116112
-0.0017861801836984,-0.0236584557237039,0.111711171117112
-0.00178871245370991,-0.0236605452415186,0.111811181118112
-0.0017912365922621,-0.0236626538717179,0.111911191119112
-0.00179375262469383,-0.0236647813079322,0.112011201120112
-0.00179626057404056,-0.0236669272530063,0.112111211121112
-0.00179876047024791,-0.0236690914074813,0.112211221122112
-0.00180125233635146,-0.023671273474202,0.112311231123112
-0.00180373619768985,-0.023673473165227,0.112411241124112
-0.00180621207960194,-0.0236756901857047,0.112511251125113
-0.00180868000742657,-0.0236779242476939,0.112611261126113
-0.00181114000189553,-0.0236801750678605,0.112711271127113
-0.00181359208604397,-0.0236824423605666,0.112811281128113
-0.00181603628290738,-0.0236847258424783,0.112911291129113
-0.001818472615521,-0.023687025237172,0.113011301130113
-0.00182090110692011,-0.0236893402659206,0.113111311131113
-0.0018233217755329,-0.0236916706523005,0.113211321132113
-0.00182573464439473,-0.0236940161267989,0.113311331133113
-0.00182813973423738,-0.0236963764199028,0.113411341134113
-0.00183053706348895,-0.0236987512574921,0.113511351135114
-0.00183292665288131,-0.023701140379268,0.113611361136114
-0.00183530852084276,-0.0237035435180211,0.113711371137114
-0.00183768268810497,-0.023705960411149,0.113811381138114
-0.00184004917079264,-0.0237083908006564,0.113911391139114
-0.00184240798963757,-0.023710834428548,0.114011401140114
-0.00184475916076455,-0.0237132910368286,0.114111411141114
-0.00184710270260168,-0.0237157603744132,0.114211421142114
-0.00184943863127365,-0.0237182421879139,0.114311431143114
-0.00185176696290529,-0.0237207362285492,0.114411441144114
-0.00185408771592477,-0.0237232422475382,0.114511451145115
-0.00185640090645681,-0.0237257600007065,0.114611461146115
-0.00185870654832253,-0.0237282892415766,0.114711471147115
-0.00186100465764672,-0.0237308297328849,0.114811481148115
-0.0018632952505541,-0.0237333812304573,0.114911491149115
-0.00186557833856229,-0.0237359434970303,0.115011501150115
-0.0018678539400994,-0.0237385162976438,0.115111511151115
-0.00187012206898683,-0.0237410993996414,0.115211521152115
-0.00187238273443854,-0.023743692568063,0.115311531153115
-0.00187463595488282,-0.0237462955725556,0.115411541154115
-0.0018768817418373,-0.02374890818507,0.115511551155116
-0.0018791201091231,-0.0237515301798601,0.115611561156116
-0.00188135106595456,-0.0237541613311802,0.115711571157116
-0.00188357462845609,-0.0237568014178912,0.115811581158116
-0.00188579080814553,-0.0237594502142474,0.115911591159116
-0.0018879996165405,-0.0237621075060205,0.116011601160116
-0.00189020106285506,-0.0237647730697682,0.116111611161116
-0.00189239516091041,-0.0237674466935656,0.116211621162116
-0.00189458191992072,-0.0237701281631846,0.116311631163116
-0.00189676135370709,-0.023772817264397,0.116411641164116
-0.00189893346918018,-0.023775513785278,0.116511651165117
-0.00190109827785764,-0.0237782175208135,0.116611661166117
-0.00190325579125698,-0.0237809282613822,0.116711671167117
-0.00190540601859247,-0.0237836457996667,0.116811681168117
-0.00190754896677465,-0.0237863699329561,0.116911691169117
-0.00190968464962474,-0.02378910045854,0.117011701170117
-0.00191181307174963,-0.0237918371760113,0.117111711171117
-0.00191393424466724,-0.0237945798872664,0.117211721172117
-0.00191604817528792,-0.0237973283942018,0.117311731173117
-0.00191815487512943,-0.0238000824987139,0.117411741174117
-0.00192025434879882,-0.0238028420073064,0.117511751175118
-0.00192234660551014,-0.0238056067287861,0.117611761176118
-0.00192443165447764,-0.0238083764719602,0.117711771177118
-0.00192650950261178,-0.0238111510456358,0.117811781178118
-0.00192858015682321,-0.0238139302632269,0.117911791179118
-0.00193064362402251,-0.0238167139381476,0.118011801180118
-0.00193269991112032,-0.0238195018838121,0.118111811181118
-0.0019347490273306,-0.0238222939159379,0.118211821182118
-0.00193679097726061,-0.0238250898571534,0.118311831183118
-0.00193882576782082,-0.0238278895208726,0.118411841184118
-0.00194085340592178,-0.0238306927343308,0.118511851185119
-0.00194287389617067,-0.0238334993132456,0.118611861186119
-0.00194488724547795,-0.0238363090871559,0.118711871187119
-0.00194689346075438,-0.0238391218786899,0.118811881188119
-0.00194889254660683,-0.0238419375173863,0.118911891189119
-0.00195088450764257,-0.0238447558258735,0.119011901190119
-0.00195286935077197,-0.0238475766382973,0.119111911191119
-0.00195484708060219,-0.0238503997865001,0.119211921192119
-0.0019568177040438,-0.023853225097717,0.119311931193119
-0.00195878122340038,-0.0238560524107011,0.119411941194119
-0.0019607376432789,-0.0238588815595983,0.11951195119512
-0.00196268697059003,-0.0238617123785544,0.11961196119612
-0.00196462920994084,-0.0238645447086258,0.11971197119712
-0.00196656436363471,-0.023867378386262,0.11981198119812
-0.00196849243627892,-0.023870213254823,0.11991199119912
-0.00197041343478393,-0.0238730491530617,0.12001200120012
-0.00197232736145322,-0.0238758859289451,0.12011201120112
-0.00197423421859048,-0.0238787234235297,0.12021202120212
-0.00197613401310607,-0.0238815614824791,0.12031203120312
-0.00197802674730378,-0.0238843999537603,0.12041204120412
-0.00197991242579048,-0.0238872386876438,0.120512051205121
-0.00198179105317334,-0.0238900775320968,0.120612061206121
-0.00198366262945226,-0.0238929163396932,0.120712071207121
-0.00198552715923432,-0.0238957549607038,0.120812081208121
-0.00198738464943017,-0.0238985932500061,0.120912091209121
-0.00198923510003982,-0.0239014310624779,0.121012101210121
-0.00199107851336675,-0.0239042682529966,0.121112111211121
-0.00199291489632151,-0.0239071046787435,0.121212121212121
-0.00199474424890423,-0.0239099402015069,0.121312131213121
-0.00199656657341826,-0.0239127746761643,0.121412141214121
-0.0019983818744708,-0.0239156079691111,0.121512151215122
-0.00200019015666881,-0.0239184399375284,0.121612161216122
-0.0020019914200124,-0.023921270445508,0.121712171217122
-0.00200378566680505,-0.0239240993617487,0.121812181218122
-0.00200557290395731,-0.0239269265457351,0.121912191219122
-0.00200735312686222,-0.0239297518684697,0.122012201220122
-0.00200912634473383,-0.0239325751986513,0.122112211221122
-0.00201089255757203,-0.0239353964003716,0.122212221222122
-0.00201265176768051,-0.0239382153469365,0.122312231223122
-0.00201440397505926,-0.0239410319116518,0.122412241224122
-0.00201614918661886,-0.0239438459632164,0.122512251225123
-0.00201788740005571,-0.0239466573772398,0.122612261226123
-0.00201961862228037,-0.0239494660270276,0.122712271227123
-0.00202134285098945,-0.0239522717881895,0.122812281228123
-0.00202306008848645,-0.0239550745386382,0.122912291229123
-0.00202477033937833,-0.0239578741562869,0.123012301230123
-0.0020264736036651,-0.0239606705167447,0.123112311231123
-0.00202816988365043,-0.0239634635048353,0.123212321232123
-0.00202985917933414,-0.0239662529961681,0.123312331233123
-0.0020315414953235,-0.0239690388778701,0.123412341234123
-0.0020332168316183,-0.0239718210278542,0.123512351235124
-0.00203488518821864,-0.0239745993332476,0.123612361236124
-0.0020365465697315,-0.0239773736765702,0.123712371237124
-0.00203820097615708,-0.0239801439449491,0.123812381238124
-0.00203984840749517,-0.0239829100255113,0.123912391239124
-0.00204148886604937,-0.0239856718076874,0.124012401240124
-0.00204312235412316,-0.0239884291763009,0.124112411241124
-0.00204474887171674,-0.0239911820230859,0.124212421242124
-0.0020463684211334,-0.0239939302420801,0.124312431243124
-0.00204798100237324,-0.023996673718107,0.124412441244124
-0.00204958662004332,-0.0239994123521149,0.124512451245125
-0.00205118526953658,-0.0240021460312306,0.124612461246125
-0.0020527769554601,-0.0240048746517956,0.124712471247125
-0.00205436167781376,-0.0240075981101509,0.124812481248125
-0.00205593943890126,-0.0240103163026377,0.124912491249125
-0.00205751023872249,-0.0240130291255972,0.125012501250125
-0.00205907407958105,-0.024015736477674,0.125112511251125
-0.00206063096147693,-0.0240184382598164,0.125212521252125
-0.00206218088441004,-0.0240211343706692,0.125312531253125
-0.00206372385068395,-0.0240238247111805,0.125412541254125
-0.00206525986029878,-0.0240265091822985,0.125512551255126
-0.00206678891325431,-0.0240291876895785,0.125612561256126
-0.00206831101415783,-0.0240318601339689,0.125712571257126
-0.00206982616070564,-0.0240345264210248,0.125812581258126
-0.00207133435520134,-0.0240371864563016,0.125912591259126
-0.00207283559764492,-0.0240398401430509,0.126012601260126
-0.00207432989033986,-0.0240424873937388,0.126112611261126
-0.00207581723098279,-0.0240451281139205,0.126212621262126
-0.00207729762418058,-0.0240477622114548,0.126312631263126
-0.00207877106762984,-0.024050389596504,0.126412641264126
-0.00208023756593753,-0.0240530101792306,0.126512651265127
-0.00208169711680019,-0.0240556238721002,0.126612661266127
-0.00208314972252128,-0.0240582305852755,0.126712671267127
-0.00208459538310082,-0.0240608302335256,0.126812681268127
-0.0020860340985389,-0.0240634227293166,0.126912691269127
-0.0020874658734425,-0.0240660079874178,0.127012701270127
-0.00208889070550802,-0.0240685859249022,0.127112711271127
-0.00209030859703916,-0.0240711564565391,0.127212721272127
-0.00209171954803572,-0.0240737194994015,0.127312731273127
-0.00209312356080147,-0.0240762749705624,0.127412741274127
-0.00209452063303264,-0.0240788227893981,0.127512751275128
-0.00209591077163999,-0.0240813628752852,0.127612761276128
-0.00209733460858084,-0.0240838600464172,0.127712771277128
-0.002098791782201,-0.0240863145423612,0.127812781278128
-0.00210024133113839,-0.0240887616531894,0.127912791279128
-0.00210172384127989,-0.024091166268505,0.128012801280128
-0.00210323895788177,-0.0240935286232677,0.128112811281128
-0.00210474578408098,-0.0240958839361407,0.128212821282128
-0.00210624433139503,-0.0240982321195899,0.128312831283128
-0.0021077751212119,-0.0241005381507521,0.128412841284128
-0.00210933780109155,-0.0241028022645875,0.128512851285129
-0.00211093202089743,-0.0241050246937526,0.128612861286129
-0.00211254726962456,-0.0241072269002319,0.128712871287129
-0.00211415303472048,-0.0241094225462591,0.128812881288129
-0.00211577956613518,-0.0241115979465653,0.128912891289129
-0.00211743679668793,-0.0241137319363212,0.129012901290129
-0.00211911419694515,-0.0241158459636901,0.129112911291129
-0.00212078136031718,-0.0241179536033716,0.129212921292129
-0.00212243832135691,-0.0241200547701352,0.129312931293129
-0.00212408511001026,-0.0241221493718396,0.129412941294129
-0.00212572175622317,-0.0241242373232543,0.12951295129513
-0.00212737833948411,-0.0241263050796256,0.12961296129613
-0.00212902458680804,-0.0241283661304224,0.12971297129713
-0.00213070077540875,-0.0241303857660619,0.12981298129813
-0.00213236634704189,-0.0241323988136068,0.12991299129913
-0.00213406154436826,-0.024134370614152,0.13001300130013
-0.0021357860379832,-0.0241363013957469,0.13011301130113
-0.00213753950308909,-0.0241381913887444,0.13021302130213
-0.00213932161258467,-0.0241400408188905,0.13031303130313
-0.00214109192570547,-0.0241418843796433,0.13041304130413
-0.00214285048621865,-0.0241437219765581,0.130513051305131
-0.00214463743082273,-0.0241455190935486,0.130613061306131
-0.00214641236943076,-0.0241473103549669,0.130713071307131
-0.00214817535041717,-0.0241490956709756,0.130813081308131
-0.00214996645980258,-0.0241508405922904,0.130913091309131
-0.00215178538200353,-0.0241525453400502,0.131013101310131
-0.00215363180604354,-0.0241542101423045,0.131113111311131
-0.0021555054255532,-0.0241558352178885,0.131213121312131
-0.00215739557288715,-0.0241574419735022,0.131313131313131
-0.00215927246110518,-0.0241590434978003,0.131413141314131
-0.00216113615470603,-0.0241606396986417,0.131513151315132
-0.00216302661301656,-0.0241621962879893,0.131613161316132
-0.00216490365326751,-0.0241637476552354,0.131713171317132
-0.00216680720253633,-0.0241652595607172,0.131813181318132
-0.00216872655401767,-0.0241667534019204,0.131913191319132
-0.00217063208892897,-0.0241682421385022,0.132013201320132
-0.00217255325328801,-0.0241697127808595,0.132113211321132
-0.00217450027246265,-0.0241711441964125,0.132213221322132
-0.00217647285390429,-0.024172536610907,0.132313231323132
-0.00217845111124283,-0.0241738966101339,0.132413241324132
-0.00218046425553601,-0.024175211607608,0.132513251325133
-0.00218248272328594,-0.0241764947380546,0.132613261326133
-0.00218450646151152,-0.0241777462180055,0.132713271327133
-0.00218652494768964,-0.0241789874080899,0.132813281328133
-0.00218856202565466,-0.0241801893805841,0.132913291329133
-0.00219060420363404,-0.0241813602323944,0.133013301330133
-0.00219263095487619,-0.0241825272165786,0.133113311331133
-0.00219467140981555,-0.0241836775900114,0.133213321332133
-0.00219670642381805,-0.0241848182517636,0.133313331333133
-0.00219876544059839,-0.0241859211863093,0.133413341334133
-0.00220085833769087,-0.0241869810010856,0.133513351335134
-0.00220297459717993,-0.0241880035747001,0.133613361336134
-0.00220512418643775,-0.0241889836597124,0.133713371337134
-0.00220729651844267,-0.0241899269780899,0.133813381338134
-0.00220949133059215,-0.0241908337302397,0.133913391339134
-0.00221170298845315,-0.0241917037940746,0.134013401340134
-0.00221392483712871,-0.0241924994516022,0.134113411341134
-0.00221612918819407,-0.0241932929852756,0.134213421342134
-0.00221835546194994,-0.0241940508119378,0.134313431343134
-0.00222059173532739,-0.0241947350961162,0.134413441344134
-0.00222283890900665,-0.0241954054784939,0.134513451345135
-0.00222507877358668,-0.0241960695445936,0.134613461346135
-0.00222731138665585,-0.0241967272898083,0.134713471347135
-0.00222952613354988,-0.0241973833281076,0.134813481348135
-0.00223175167247984,-0.0241980252987521,0.134913491349135
-0.00223398071047114,-0.0241986399103764,0.135013501350135
-0.00223622609891495,-0.0241992200128248,0.135113511351135
-0.00223848300961353,-0.0241997700357846,0.135213521352135
-0.0022407216210735,-0.0242003186489843,0.135313531353135
-0.00224299202584811,-0.0242008283739986,0.135413541354135
-0.00224532235694335,-0.024201334959302,0.135513551355136
-0.00224776002099708,-0.0242019066216182,0.135613561356136
-0.00225024797570742,-0.024202519203833,0.135713571357136
-0.00225281974433968,-0.0242030864687113,0.135813581358136
-0.00225546684529811,-0.0242037190317412,0.135913591359136
-0.00225818243249306,-0.0242043827200621,0.136013601360136
-0.00226087560634558,-0.0242050432963146,0.136113611361136
-0.00226358531493313,-0.0242056677117605,0.136213621362136
-0.00226639843356834,-0.0242063555664097,0.136313631363136
-0.00226922696511956,-0.0242070068985982,0.136413641364136
-0.00227204317739486,-0.0242076512833416,0.136513651365137
-0.00227486397369394,-0.0242082802966326,0.136613661366137
-0.00227770294714455,-0.0242088369883104,0.136713671367137
-0.0022806083889397,-0.0242094248260109,0.136813681368137
-0.00228352814486737,-0.024209976551279,0.136913691369137
-0.0022865489888849,-0.024210591800981,0.137013701370137
-0.00228954744489893,-0.0242111674069397,0.137113711371137
-0.00229255925908069,-0.0242117067668613,0.137213721372137
-0.00229564330503786,-0.0242123212679162,0.137313731373137
-0.00229877602687758,-0.024212903973353,0.137413741374137
-0.00230198153564337,-0.0242135146851017,0.137513751375138
-0.00230515996181243,-0.0242141211975162,0.137613761376138
-0.00230838848283815,-0.0242147008830257,0.137713771377138
-0.00231158964714725,-0.024215276412968,0.137813781378138
-0.00231483826877164,-0.0242158869427379,0.137913791379138
-0.00231807094075767,-0.0242164902532464,0.138013801380138
-0.002321385823409,-0.0242171606264099,0.138113811381138
-0.00232467250625176,-0.0242178257037591,0.138213821382138
-0.00232798242018997,-0.0242184779458418,0.138313831383138
-0.00233135383606298,-0.0242191592239142,0.138413841384138
-0.00233469646703104,-0.0242198348168757,0.138513851385139
-0.0023380363291565,-0.0242204417531395,0.138613861386139
-0.00234133636325653,-0.0242209344343388,0.138713871387139
-0.0023446902700016,-0.0242214965692568,0.138813881388139
-0.00234802886288239,-0.0242219973727012,0.138913891389139
-0.00235146327107397,-0.0242225604820122,0.139013901390139
-0.0023549544912143,-0.024223217492401,0.139113911391139
-0.00235842197808981,-0.0242237957980964,0.139213921392139
-0.00236186087816391,-0.024224260152793,0.139313931393139
-0.00236534870059822,-0.0242246641481053,0.139413941394139
-0.00236882920241567,-0.0242250412289787,0.13951395139514
-0.00237229300594753,-0.024225358086376,0.13961396139614
-0.00237572264352943,-0.0242256007355696,0.13971397139714
-0.00237917260054523,-0.0242258064753095,0.13981398139814
-0.00238267559632855,-0.0242260468923829,0.13991399139914
-0.00238623187274977,-0.0242263211068416,0.14001400140014
-0.00238978022733305,-0.0242265692798989,0.14011401140114
-0.00239339247721832,-0.0242267912272726,0.14021402140214
-0.002396970549636,-0.0242268742695121,0.14031403140314
-0.002400528556008,-0.0242268801135666,0.14041404140414
-0.00240413591550009,-0.0242269273221007,0.140514051405141
-0.00240774934018549,-0.0242269401089931,0.140614061406141
-0.00241143385179209,-0.0242269802664234,0.140714071407141
-0.00241508599650541,-0.0242270176504042,0.140814081408141
-0.00241871792313993,-0.024227046073655,0.140914091409141
-0.00242239436317907,-0.0242271092894159,0.141014101410141
-0.00242607863521868,-0.0242271029961732,0.141114111411141
-0.00242977963088262,-0.0242270952770458,0.141214121412141
-0.00243355056861366,-0.0242271148178868,0.141314131413141
-0.00243728489634985,-0.0242270624287147,0.141414141414141
-0.00244098618686567,-0.0242270073513236,0.141514151415142
-0.00244464482062151,-0.0242268433031647,0.141614161416142
-0.00244834533024079,-0.0242267062523718,0.141714171417142
-0.00245201843476915,-0.0242264563263285,0.141814181418142
-0.00245575897973165,-0.0242261813378839,0.141914191419142
-0.00245957187625306,-0.0242259769272805,0.142014201420142
-0.00246337787139995,-0.0242256930034449,0.142114211421142
-0.00246714994477106,-0.024225407616868,0.142214221422142
-0.00247090031428697,-0.0242250478562332,0.142314231423142
-0.00247463018930061,-0.024224687211043,0.142414241424142
-0.00247843279595563,-0.0242243453972067,0.142514251425143
-0.00248230190781167,-0.0242240780979437,0.142614261426143
-0.00248618678041679,-0.0242237777798884,0.142714271427143
-0.00249013182582027,-0.0242234565204462,0.142814281428143
-0.00249410951454063,-0.0242231259800834,0.142914291429143
-0.00249807355024159,-0.0242227206072604,0.143014301430143
-0.00250204167240383,-0.0242222489158222,0.143114311431143
-0.00250607109839743,-0.0242218701533724,0.143214321432143
-0.00251014969092542,-0.0242215890928239,0.143314331433143
-0.00251419170340436,-0.0242213054776612,0.143414341434143
-0.0025181841946055,-0.0242209727742842,0.143514351435144
-0.00252215411582442,-0.0242206385183284,0.143614361436144
-0.00252619010227012,-0.0242203332592022,0.143714371437144
-0.00253021183217156,-0.0242199529395664,0.143814381438144
-0.00253428248904028,-0.0242196697920202,0.143914391439144
-0.00253831886017544,-0.0242193498732321,0.144014401440144
-0.00254236927132303,-0.0242189971314518,0.144114411441144
-0.00254640916685847,-0.0242186312342143,0.144214421442144
-0.00255043694122143,-0.0242182432461286,0.144314431443144
-0.00255453418542787,-0.0242179263104113,0.144414441444144
-0.00255858967816173,-0.0242175189772847,0.144514451445145
-0.00256267357571806,-0.024217216721961,0.144614461446145
-0.0025667281147907,-0.0242168442550573,0.144714471447145
-0.00257075953333734,-0.0242164700904524,0.144814481448145
-0.00257475485327273,-0.0242160620823916,0.144914491449145
-0.00257871610861356,-0.0242156176440113,0.145014501450145
-0.00258272996965814,-0.0242152072886539,0.145114511451145
-0.00258668936144347,-0.0242147518117601,0.145214521452145
-0.00259063839656011,-0.0242142831264279,0.145314531453145
-0.00259453052528316,-0.0242137768820468,0.145414541454145
-0.00259838637571971,-0.0242132746619318,0.145514551455146
-0.00260228792587862,-0.0242127943414721,0.145614561456146
-0.00260624988609943,-0.0242124051831934,0.145714571457146
-0.00261025345267055,-0.0242119694199053,0.145814581458146
-0.00261423429952993,-0.0242115320625748,0.145914591459146
-0.00261827804656663,-0.0242111642096407,0.146014601460146
-0.00262235880901941,-0.024210890577975,0.146114611461146
-0.00262646833564537,-0.0242106465927343,0.146214621462146
-0.00263054243629064,-0.0242103640832659,0.146314631463146
-0.00263459323673486,-0.0242100785216207,0.146414641464146
-0.00263866420457996,-0.0242098091699128,0.146514651465147
-0.00264267998907179,-0.0242095090177117,0.146614661466147
-0.00264673436920076,-0.0242091823012079,0.146714671467147
-0.00265084666006214,-0.0242088354173032,0.146814681468147
-0.0026549155155707,-0.0242083655686887,0.146914691469147
-0.00265897643311662,-0.024207831159052,0.147014701470147
-0.00266300080516639,-0.024207220276842,0.147114711471147
-0.00266705102742469,-0.0242066690168869,0.147214721472147
-0.00267106483088101,-0.0242060489297729,0.147314731473147
-0.00267509986596909,-0.0242053809062095,0.147414741474147
-0.00267910490679909,-0.0242046592265327,0.147514751475148
-0.00268303478806771,-0.0242038751465445,0.147614761476148
-0.00268693806817721,-0.0242030571632087,0.147714771477148
-0.00269077388481749,-0.024202144882588,0.147814781478148
-0.00269455820605512,-0.024201173320635,0.147914791479148
-0.00269840784156893,-0.0242002344918365,0.148014801480148
-0.00270219031767946,-0.0241992022065415,0.148114811481148
-0.00270593934423763,-0.0241981367780637,0.148214821482148
-0.00270972800993193,-0.0241971706386192,0.148314831483148
-0.002713493767025,-0.0241961538929344,0.148414841484148
-0.00271723488326276,-0.024195131088967,0.148514851485149
-0.00272103598571298,-0.024194186637253,0.148614861486149
-0.00272487184381682,-0.0241932532470877,0.148714871487149
-0.00272865945219102,-0.0241922904546716,0.148814881488149
-0.00273245952726715,-0.0241912947770679,0.148914891489149
-0.00273629790082507,-0.0241903599978744,0.149014901490149
-0.00274018285175023,-0.024189475311234,0.149114911491149
-0.00274411272610819,-0.0241885999124246,0.149214921492149
-0.00274800545144545,-0.0241877216157752,0.149314931493149
-0.00275191210392221,-0.0241868613442442,0.149414941494149
-0.00275581067561746,-0.0241859278504202,0.14951495149515
-0.00275969285309294,-0.0241849044060715,0.14961496149615
-0.00276358393831719,-0.0241839536933643,0.14971497149715
-0.00276750117551221,-0.0241830640748671,0.14981498149815
-0.00277136256363375,-0.0241821069076701,0.14991499149915
-0.00277519682078446,-0.0241810644891488,0.15001500150015
-0.00277907033007837,-0.0241800351500681,0.15011501150115
-0.00278298991687354,-0.0241789951041821,0.15021502150215
-0.00278696705505032,-0.0241780479688561,0.15031503150315
-0.00279091409070336,-0.0241770991427395,0.15041504150415
-0.0027948309316912,-0.0241760965153872,0.150515051505151
-0.00279880945428928,-0.0241750747457046,0.150615061506151
-0.0028027673602981,-0.024173956407457,0.150715071507151
-0.00280676128890173,-0.0241728417249108,0.150815081508151
-0.00281071353513848,-0.024171694509617,0.150915091509151
-0.00281467362489333,-0.0241705793870966,0.151015101510151
-0.00281866982938404,-0.0241695223296451,0.151115111511151
-0.00282260245645979,-0.0241683956434065,0.151215121512151
-0.00282646874649225,-0.0241672162777511,0.151315131513151
-0.00283030676300316,-0.0241659938360934,0.151415141514151
-0.00283417394219791,-0.0241647562694609,0.151515151515152
-0.00283809826735325,-0.0241636013995386,0.151615161516152
-0.00284201310196693,-0.0241624000282655,0.151715171517152
-0.00284589041208459,-0.0241611964225689,0.151815181518152
-0.00284973049025444,-0.0241599905133427,0.151915191519152
-0.00285358387130733,-0.0241588241971821,0.152015201520152
-0.0028574877710663,-0.0241577136448643,0.152115211521152
-0.00286141716398668,-0.0241566644263238,0.152215221522152
-0.00286538910770436,-0.024155655367517,0.152315231523152
-0.00286939403796501,-0.0241546580451932,0.152415241524152
-0.00287342386016579,-0.0241536331611387,0.152515251525153
-0.00287743091888768,-0.024152609133997,0.152615261526153
-0.00288142256930054,-0.0241515353506176,0.152715271527153
-0.00288540275735048,-0.0241503707068194,0.152815281528153
-0.00288947114293909,-0.0241492628381135,0.152915291529153
-0.00289349123042404,-0.0241481109812078,0.153015301530153
-0.00289755889040079,-0.0241470024191395,0.153115311531153
-0.00290167581366007,-0.0241458680874864,0.153215321532153
-0.00290585287977179,-0.024144766228689,0.153315331533153
-0.00290997621375375,-0.0241435955266082,0.153415341534153
-0.00291405616536408,-0.0241423906470597,0.153515351535154
-0.0029180969339371,-0.0241411821970404,0.153615361536154
-0.00292213644478299,-0.0241399514166059,0.153715371537154
-0.00292613926501058,-0.0241386862237438,0.153815381538154
-0.00293017109128204,-0.0241373954133298,0.153915391539154
-0.00293422756301587,-0.0241362094065987,0.154015401540154
-0.00293834968994829,-0.0241350953621302,0.154115411541154
-0.00294253514321103,-0.0241340062879217,0.154215421542154
-0.00294671955758206,-0.0241329918572841,0.154315431543154
-0.00295090294227531,-0.0241320513699444,0.154415441544154
-0.00295512149725734,-0.0241311721864361,0.154515451545155
-0.00295937612781547,-0.0241303882054996,0.154615461546155
-0.00296366283732567,-0.0241296603477566,0.154715471547155
-0.00296797171600414,-0.0241288924846163,0.154815481548155
-0.00297219725068073,-0.0241280309415371,0.154915491549155
-0.00297640909778492,-0.0241271640128058,0.155015501550155
-0.00298060484321753,-0.0241262807658714,0.155115511551155
-0.00298478459754833,-0.0241253812514114,0.155215521552155
-0.00298891437910936,-0.0241243842930453,0.155315531553155
-0.00299299271133846,-0.0241233551336399,0.155415541554155
-0.00299703165551616,-0.0241223195243519,0.155515551555156
-0.00300101630550279,-0.0241212015730972,0.155615561556156
-0.00300496101919791,-0.0241200584212295,0.155715571557156
-0.00300894436538687,-0.0241190123953809,0.155815581558156
-0.00301290568292293,-0.0241179661023228,0.155915591559156
-0.00301691596428266,-0.0241169538439136,0.156015601560156
-0.0030209663178421,-0.0241159021444718,0.156115611561156
-0.00302507778403991,-0.0241148873061095,0.156215621562156
-0.00302921788541324,-0.0241138992002073,0.156315631563156
-0.00303333469579958,-0.0241129101728934,0.156415641564156
-0.00303747755449788,-0.0241119686121089,0.156515651565157
-0.00304160749269899,-0.0241110218706866,0.156615661566157
-0.00304569337589781,-0.0241100365244128,0.156715671567157
-0.00304980194425548,-0.0241090799607405,0.156815681568157
-0.0030538728913689,-0.0241080851101039,0.156915691569157
-0.00305789645257632,-0.0241070443938909,0.157015701570157
-0.00306197762736089,-0.024105975376514,0.157115711571157
-0.00306608385993963,-0.0241049739101406,0.157215721572157
-0.00307020213537069,-0.0241039425646856,0.157315731573157
-0.00307429735938184,-0.0241028405861048,0.157415741574157
-0.003078425392564,-0.0241017359607685,0.157515751575158
-0.0030825958498495,-0.0241007246076463,0.157615761576158
-0.0030867280800625,-0.0240996750366657,0.157715771577158
-0.00309081932587814,-0.0240985988023309,0.157815781578158
-0.00309497816646422,-0.0240975964030281,0.157915791579158
-0.00309907405389189,-0.0240964927382635,0.158015801580158
-0.00310312815990087,-0.0240952493460048,0.158115811581158
-0.00310721338198675,-0.0240940659791186,0.158215821582158
-0.00311126098743547,-0.0240928454770329,0.158315831583158
-0.00311535148460398,-0.0240917187884908,0.158415841584158
-0.003119484498017,-0.0240906850634899,0.158515851585159
-0.00312365965910987,-0.0240897434612418,0.158615861586159
-0.0031278319569155,-0.0240887961024735,0.158715871587159
-0.00313202621426812,-0.0240879058205599,0.158815881588159
-0.00313624222615364,-0.0240870720695645,0.158915891589159
-0.0031404016172833,-0.0240861722579492,0.159015901590159
-0.00314453786715527,-0.0240852696936161,0.159115911591159
-0.00314866535440103,-0.0240843632432288,0.159215921592159
-0.0031527368912179,-0.0240833911376428,0.159315931593159
-0.00315677085286126,-0.024082379577203,0.159415941594159
-0.00316082957744691,-0.0240814336535336,0.15951595159516
-0.00316486607066915,-0.0240804851430005,0.15961596159616
-0.0031688557745996,-0.0240794018990253,0.15971597159716
-0.00317280630701037,-0.024078309406379,0.15981598159816
-0.00317678219206719,-0.0240772830089055,0.15991599159916
-0.00318071901156671,-0.0240762467546292,0.16001600160016
-0.00318462723274709,-0.0240751972596651,0.16011601160116
-0.00318850707444364,-0.0240741345585662,0.16021602160216
-0.00319234861074776,-0.024073062042128,0.16031603160316
-0.00319616229277277,-0.0240719763541079,0.16041604160416
-0.00319993819230638,-0.0240708808691768,0.160516051605161
-0.00320367661341461,-0.024069775580424,0.160616061606161
-0.0032073778578598,-0.0240686604832424,0.160716071607161
-0.0032110422227971,-0.0240675355730251,0.160816081608161
-0.00321468014091196,-0.0240663975419035,0.160916091609161
-0.00321828598698521,-0.024065262908488,0.161016101610161
-0.0032218658515489,-0.0240641150988837,0.161116111611161
-0.00322540981330129,-0.0240629574209588,0.161216121612161
-0.00322895723725861,-0.0240617748741291,0.161316131613161
-0.00323246900718588,-0.0240605825902801,0.161416141614161
-0.0032359555304295,-0.0240593773260421,0.161516151615162
-0.00323940689259837,-0.0240581623455167,0.161616161616162
-0.00324282337472306,-0.0240569376394895,0.161716171617162
-0.00324621537263242,-0.0240557000060547,0.161816181618162
-0.00324961223559622,-0.0240544379621175,0.161916191619162
-0.00325301393366842,-0.0240531516896566,0.162016201620162
-0.00325642043459971,-0.0240518413729545,0.162116211621162
-0.00325982072982242,-0.0240505272254828,0.162216221622162
-0.00326322586476071,-0.0240491892203558,0.162316231623162
-0.00326659645366666,-0.0240478419734683,0.162416241624162
-0.00326993277526734,-0.0240464854802132,0.162516251625163
-0.00327323992266654,-0.0240451335640714,0.162616261626163
-0.00327652338287156,-0.0240437691927453,0.162716271627163
-0.00327980788887896,-0.0240423672969233,0.162816281628163
-0.00328309136520868,-0.0240409046708487,0.162916291629163
-0.00328636977377346,-0.0240394392552,0.163016301630163
-0.00328964317216146,-0.0240379710499768,0.163116311631163
-0.00329288306340903,-0.0240364940314498,0.163216321632163
-0.00329611326370782,-0.0240350001257477,0.163316331633163
-0.00329932032505242,-0.0240334944720451,0.163416341634163
-0.00330249441137188,-0.0240319800603232,0.163516351635164
-0.0033056593112156,-0.0240304488443534,0.163616361636164
-0.00330884481152387,-0.024028890050528,0.163716371637164
-0.00331201619119607,-0.0240273319500651,0.163816381638164
-0.00331520813677992,-0.0240257464399043,0.163916391639164
-0.00331836720869395,-0.0240241524343266,0.164016401640164
-0.00332151713789918,-0.0240225419516021,0.164116411641164
-0.00332465333115789,-0.0240209324202354,0.164216421642164
-0.00332775710454201,-0.024019314342774,0.164316431643164
-0.00333085192871391,-0.0240176359796415,0.164416441644164
-0.00333394760288813,-0.024015890346536,0.164516451645165
-0.00333703059382887,-0.0240140774803142,0.164616461646165
-0.00334007650024763,-0.0240122231090973,0.164716471647165
-0.00334314410361112,-0.0240103435418744,0.164816481648165
-0.00334621640156764,-0.0240084005769119,0.164916491649165
-0.00334928008202029,-0.0240064434176003,0.165016501650165
-0.00335232393138728,-0.024004448595581,0.165116511651165
-0.0033553487236544,-0.024002356679792,0.165216521652165
-0.00335837213610729,-0.0240002491967504,0.165316531653165
-0.00336139715412039,-0.0239980780602774,0.165416541654165
-0.00336438988586352,-0.023995810514183,0.165516551655166
-0.00336737439630976,-0.0239934876396128,0.165616561656166
-0.00337041525799884,-0.0239912064266777,0.165716571657166
-0.00337352960919056,-0.0239889221684766,0.165816581658166
-0.00337669912530747,-0.0239866791503646,0.165916591659166
-0.00337983800448156,-0.0239844031272815,0.166016601660166
-0.00338296357616563,-0.0239821328630223,0.166116611661166
-0.0033860567648315,-0.0239798580677204,0.166216621662166
-0.00338920914729577,-0.0239775851958657,0.166316631663166
-0.00339239185342269,-0.0239753784882897,0.166416641664166
-0.00339562518882513,-0.0239732159278571,0.166516651665167
-0.00339888811997498,-0.0239711184812937,0.166616661666167
-0.00340211968857036,-0.023968986532465,0.166716671667167
-0.0034053180794298,-0.0239668485852455,0.166816681668167
-0.00340858851778242,-0.0239647064548163,0.166916691669167
-0.00341194111842623,-0.0239626345682165,0.167016701670167
-0.00341534361812674,-0.0239605605324237,0.167116711671167
-0.00341880308871956,-0.0239585686474046,0.167216721672167
-0.00342229406698931,-0.0239565825442445,0.167316731673167
-0.00342583018752718,-0.0239546977618308,0.167416741674167
-0.00342941086062974,-0.0239528053938943,0.167516751675168
-0.0034329915844099,-0.0239508490753711,0.167616761676168
-0.00343661397212864,-0.0239489075109545,0.167716771677168
-0.00344027378529168,-0.023946975473936,0.167816781678168
-0.00344397065763775,-0.0239450528929062,0.167916791679168
-0.00344772128975603,-0.0239432234343612,0.168016801680168
-0.00345150234228528,-0.0239414936311107,0.168116811681168
-0.00345524783292564,-0.0239397257712487,0.168216821682168
-0.00345896773365635,-0.0239379179566672,0.168316831683168
-0.00346267340548533,-0.0239360932756424,0.168416841684168
-0.00346634894714793,-0.0239342063993204,0.168516851685169
-0.00346998776824641,-0.0239323104770378,0.168616861686169
-0.00347361298700299,-0.0239303981950886,0.168716871687169
-0.0034772135579935,-0.0239284469074738,0.168816881688169
-0.00348085486460034,-0.0239264995335557,0.168916891689169
-0.00348449554234356,-0.0239244882090508,0.169016901690169
-0.00348818608919754,-0.0239224721945599,0.169116911691169
-0.00349195429724616,-0.0239205245350041,0.169216921692169
-0.00349576930610411,-0.02391861967042,0.169316931693169
-0.00349960933820342,-0.0239167237020668,0.169416941694169
-0.00350343742419855,-0.0239147249387085,0.16951695169517
-0.00350730809554406,-0.0239128213617973,0.16961696169617
-0.00351115004878703,-0.0239109062925773,0.16971697169717
-0.0035149692754076,-0.0239088945350089,0.16981698169817
-0.00351885524449269,-0.0239069582664067,0.16991699169917
-0.0035226916715683,-0.0239049900754922,0.17001700170017
-0.00352656618520104,-0.0239030260931262,0.17011701170117
-0.00353047451234379,-0.0239010470479806,0.17021702170217
-0.00353444878723343,-0.0238991430495236,0.17031703170317
-0.00353845682725898,-0.0238972806827557,0.17041704170417
-0.00354243209496981,-0.0238954244019129,0.170517051705171
-0.00354636829251637,-0.0238934683390814,0.170617061706171
-0.00355029190818466,-0.02389141005252,0.170717071707171
-0.00355425700811619,-0.0238894468809964,0.170817081708171
-0.00355819046676608,-0.0238874223227143,0.170917091709171
-0.00356208710580004,-0.0238853609977975,0.171017101710171
-0.00356603439714478,-0.0238832990601418,0.171117111711171
-0.003569978258534,-0.0238811737086217,0.171217121712171
-0.00357388351737541,-0.023878950724306,0.171317131713171
-0.00357783456577687,-0.0238767722349667,0.171417141714171
-0.00358174700932684,-0.0238744965458954,0.171517151715172
-0.00358564071366417,-0.0238722247820385,0.171617161716172
-0.0035895053497624,-0.0238699436289952,0.171717171717172
-0.00359333222179743,-0.0238675660455986,0.171817181718172
-0.0035971505408274,-0.0238651915097717,0.171917191719172
-0.00360099797186352,-0.0238629194994371,0.172017201720172
-0.00360489843245291,-0.0238607245767181,0.172117211721172
-0.00360878278676386,-0.0238585141627631,0.172217221722172
-0.00361272179922345,-0.023856340450944,0.172317231723172
-0.00361669527709195,-0.0238541785354997,0.172417241724172
-0.00362064573348627,-0.0238519489446614,0.172517251725173
-0.00362456435740597,-0.0238497278676681,0.172617261726173
-0.00362854281320175,-0.0238475820953588,0.172717271727173
-0.00363258634370671,-0.0238454330750728,0.172817281728173
-0.00363668186256954,-0.0238433649892968,0.172917291729173
-0.00364075066970398,-0.0238412396976684,0.173017301730173
-0.00364479256009594,-0.0238390579073713,0.173117311731173
-0.00364878386728291,-0.0238368451760656,0.173217321732173
-0.00365280260029248,-0.0238347329984309,0.173317331733173
-0.00365686146078644,-0.0238327151894903,0.173417341734173
-0.00366091372627538,-0.0238306397761869,0.173517351735174
-0.00366500580366515,-0.0238286583422812,0.173617361736174
-0.00366916645943251,-0.0238267558664571,0.173717371737174
-0.00367339111185726,-0.0238249266474792,0.173817381738174
-0.00367758837301241,-0.023822999583781,0.173917391739174
-0.0036818290649133,-0.0238211136887625,0.174017401740174
-0.00368603588341242,-0.0238192330503984,0.174117411741174
-0.00369022401568008,-0.0238173335507345,0.174217421742174
-0.00369446357885148,-0.0238154675121405,0.174317431743174
-0.00369868223979589,-0.023813601157963,0.174417441744174
-0.00370293221031379,-0.0238117750326253,0.174517451745175
-0.00370722279436072,-0.0238099842733763,0.174617461746175
-0.00371148312385079,-0.0238081522993771,0.174717471747175
-0.00371571501626888,-0.0238062608159959,0.174817481748175
-0.0037199942554329,-0.0238044599304312,0.174917491749175
-0.00372430260660316,-0.0238026200345939,0.175017501750175
-0.00372863051473907,-0.0238008398093855,0.175117511751175
-0.00373293868853746,-0.0237990394835784,0.175217521752175
-0.00373729295596172,-0.0237972357692794,0.175317531753175
-0.00374171239023643,-0.0237954568824217,0.175417541754175
-0.00374610047808128,-0.0237936365412465,0.175517551755176
-0.00375055976802396,-0.0237918450471717,0.175617561756176
-0.00375505635902015,-0.0237900990616262,0.175717571757176
-0.00375952096320543,-0.0237883112992692,0.175817581758176
-0.00376397000704867,-0.0237865781766326,0.175917591759176
-0.00376838387138898,-0.0237848484586127,0.176017601760176
-0.00377274966797857,-0.0237830726308422,0.176117611761176
-0.00377705698947115,-0.0237812299131811,0.176217621762176
-0.00378137864582785,-0.0237794099912484,0.176317631763176
-0.00378568244292016,-0.0237775732443359,0.176417641764176
-0.00379000119913332,-0.0237758072019589,0.176517651765177
-0.00379427408516282,-0.0237739540493091,0.176617661766177
-0.00379858218985542,-0.0237721040432807,0.176717671767177
-0.00380290876424774,-0.0237703181928532,0.176817681768177
-0.00380717516814516,-0.0237684915146683,0.176917691769177
-0.00381142849490552,-0.0237666295371969,0.177017701770177
-0.00381562427028416,-0.0237647010130609,0.177117711771177
-0.00381975473829707,-0.0237626948438551,0.177217721772177
-0.00382390020919779,-0.0237607229120087,0.177317731773177
-0.00382807662341063,-0.0237587388912394,0.177417741774177
-0.00383221620188282,-0.023756677098706,0.177517751775178
-0.00383638627217539,-0.0237546610680903,0.177617761776178
-0.0038405484390582,-0.0237526807721282,0.177717771777178
-0.00384473314367382,-0.023750761551948,0.177817781778178
-0.003848872247619,-0.0237487775035363,0.177917791779178
-0.00385297312679506,-0.0237467538781837,0.178017801780178
-0.00385711826829111,-0.0237447704379038,0.178117811781178
-0.00386120676369244,-0.023742721010717,0.178217821782178
-0.00386530251751529,-0.0237406624776779,0.178317831783178
-0.00386935980469865,-0.0237385431061205,0.178417841784178
-0.00387339844941741,-0.0237364240754854,0.178517851785179
-0.0038774087883654,-0.023734265548533,0.178617861786179
-0.0038814589760707,-0.0237321989669618,0.178717871787179
-0.00388553493566429,-0.0237302289931155,0.178817881788179
-0.0038895732463714,-0.0237282189539801,0.178917891789179
-0.0038936869009222,-0.0237262719301985,0.179017901790179
-0.00389776019993926,-0.0237241843795979,0.179117911791179
-0.00390186537519799,-0.0237221377028254,0.179217921792179
-0.00390595661179948,-0.0237200630819361,0.179317931793179
-0.00391001643056172,-0.0237179934389741,0.179417941794179
-0.0039140002167248,-0.023715825882186,0.17951795179518
-0.00391794497418707,-0.0237136451169595,0.17961796179618
-0.00392187227319901,-0.0237114647272084,0.17971797179718
-0.00392577460655794,-0.0237092336413794,0.17981798179818
-0.00392971143987858,-0.0237070647485441,0.17991799179918
-0.00393368365541287,-0.023704925902948,0.18001800180018
-0.00393764326372994,-0.023702735499754,0.18011801180118
-0.00394163298378509,-0.0237005841736349,0.18021802180218
-0.00394557137429172,-0.0236983595192604,0.18031803180318
-0.00394954261312953,-0.023696142604745,0.18041804180418
-0.00395346277350344,-0.0236938034165787,0.180518051805181
-0.00395734812754623,-0.0236914390946017,0.180618061806181
-0.00396122165757192,-0.0236890248528362,0.180718071807181
-0.00396510541296517,-0.0236866287767047,0.180818081808181
-0.00396897744339313,-0.0236841632468543,0.180918091809181
-0.00397278191360355,-0.0236815933694198,0.181018101810181
-0.00397656483659876,-0.0236789355593525,0.181118111811181
-0.00398037105749154,-0.0236763427249428,0.181218121812181
-0.00398413968017543,-0.0236737390616406,0.181318131813181
-0.00398790455040969,-0.0236710803163403,0.181418141814181
-0.00399171846278765,-0.0236685162000332,0.181518151815182
-0.00399555950152937,-0.0236660516376652,0.181618161816182
-0.00399942058097792,-0.0236636482685591,0.181718171817182
-0.00400326533761629,-0.0236612463552838,0.181818181818182
-0.00400709229257843,-0.023658707658425,0.181918191819182
-0.0040109461734972,-0.0236562214981641,0.182018201820182
-0.00401484558137365,-0.0236537393667764,0.182118211821182
-0.00401879502651849,-0.0236513555730643,0.182218221822182
-0.0040227090180404,-0.0236488749873449,0.182318231823182
-0.00402661216915225,-0.0236463348899401,0.182418241824182
-0.00403058304403228,-0.0236438230315039,0.182518251825183
-0.00403460092012887,-0.0236414041988041,0.182618261826183
-0.00403862467022579,-0.0236389643302726,0.182718271827183
-0.00404269087667545,-0.0236365655613151,0.182818281828183
-0.00404681694264342,-0.0236342116167386,0.182918291829183
-0.00405098672269118,-0.0236319372775356,0.183018301830183
-0.00405515624474376,-0.0236296920664635,0.183118311831183
-0.00405936867233735,-0.0236274483089186,0.183218321832183
-0.00406356607170428,-0.0236252017479782,0.183318331833183
-0.00406781052066179,-0.023622988005423,0.183418341834183
-0.00407201420866433,-0.0236206887719763,0.183518351835184
-0.0040762693091424,-0.0236184681925455,0.183618361836184
-0.00408056867885092,-0.0236163377502251,0.183718371837184
-0.00408492142824926,-0.0236141909067745,0.183818381838184
-0.00408930494358806,-0.0236120923706417,0.183918391839184
-0.0040936672134739,-0.0236099392247343,0.184018401840184
-0.00409807353375505,-0.0236078314376268,0.184118411841184
-0.00410249190840616,-0.0236057937284947,0.184218421842184
-0.00410694171241415,-0.0236038144576032,0.184318431843184
-0.00411135984749816,-0.0236017931035308,0.184418441844184
-0.00411579977397155,-0.023599824028061,0.184518451845185
-0.00412025485766924,-0.023597916175799,0.184618461846185
-0.00412469810352871,-0.0235959875963784,0.184718471847185
-0.00412917802388176,-0.0235940055082703,0.184818481848185
-0.0041336102519595,-0.0235919017016619,0.184918491849185
-0.00413804770213859,-0.0235897709944356,0.185018501850185
-0.00414251823791236,-0.0235875804299945,0.185118511851185
-0.0041470075589695,-0.023585430202659,0.185218521852185
-0.00415145828438929,-0.0235832120327201,0.185318531853185
-0.00415585803730768,-0.0235808991001834,0.185418541854185
-0.00416020163939025,-0.0235785107685181,0.185518551855186
-0.00416452841188611,-0.0235761201264127,0.185618561856186
-0.00416883746563285,-0.0235736645432028,0.185718571857186
-0.00417310722116577,-0.0235711703367133,0.185818581858186
-0.00417734246291575,-0.0235685863317322,0.185918591859186
-0.00418161396682764,-0.0235660497241746,0.186018601860186
-0.0041859173446776,-0.0235635647640527,0.186118611861186
-0.00419025604254587,-0.0235611339576064,0.186218621862186
-0.00419452909212601,-0.0235586003377266,0.186318631863186
-0.00419885053195097,-0.0235560442146669,0.186418641864186
-0.00420320505046006,-0.0235534946820052,0.186518651865187
-0.00420754002352103,-0.0235509461467718,0.186618661866187
-0.00421191917136779,-0.0235484454397219,0.186718671867187
-0.00421631995626734,-0.0235459552667126,0.186818681868187
-0.0042207094423547,-0.0235434656672822,0.186918691869187
-0.00422513399276847,-0.023541043482947,0.187018701870187
-0.00422954133812013,-0.023538549122121,0.187118711871187
-0.00423392884317208,-0.0235360550561468,0.187218721872187
-0.00423830831120947,-0.0235334504599152,0.187318731873187
-0.00424267013190703,-0.0235307823484639,0.187418741874187
-0.00424699383610154,-0.0235280891999502,0.187518751875188
-0.00425135453728385,-0.0235254072350723,0.187618761876188
-0.00425565677949376,-0.0235226609464358,0.187718771877188
-0.00426000134214821,-0.0235200077802841,0.187818781878188
-0.00426429765968009,-0.0235173083062783,0.187918791879188
-0.00426853601810563,-0.0235145444348009,0.188018801880188
-0.00427280811632804,-0.0235117971971103,0.188118811881188
-0.00427710190458462,-0.0235090265947196,0.188218821882188
-0.00428144593742717,-0.0235062967671052,0.188318831883188
-0.00428571982779569,-0.0235034642596619,0.188418841884188
-0.00429008588007708,-0.0235006427400546,0.188518851885189
-0.00429453205832959,-0.023497843548559,0.188618861886189
-0.00429902311855145,-0.0234951024359534,0.188718871887189
-0.00430348600430369,-0.0234922725499268,0.188818881888189
-0.00430798788650722,-0.023489543786543,0.188918891889189
-0.00431249400720515,-0.0234868804318801,0.189018901890189
-0.00431694040429298,-0.0234841519472234,0.189118911891189
-0.00432134634449175,-0.0234813854888824,0.189218921892189
-0.00432577301645621,-0.0234786310849114,0.189318931893189
-0.00433020400984208,-0.0234759130398505,0.189418941894189
-0.00433459870420966,-0.0234731053275991,0.18951895189519
-0.00433892698551729,-0.0234701963360649,0.18961896189619
-0.00434326601279024,-0.0234672621185789,0.18971897189719
-0.00434764985753371,-0.0234643785787425,0.18981898189819
-0.00435199379593162,-0.0234614582722713,0.18991899189919
-0.00435629543231327,-0.0234585245339194,0.19001900190019
-0.00436061431061342,-0.0234556556099779,0.19011901190119
-0.00436496610404706,-0.0234528794929375,0.19021902190219
-0.00436935053158342,-0.0234501953604383,0.19031903190319
-0.00437369233691301,-0.0234474956007948,0.19041904190419
-0.00437806684545132,-0.0234448871185089,0.190519051905191
-0.00438239256293065,-0.023442230036357,0.190619061906191
-0.0043866761212125,-0.0234395568456231,0.190719071907191
-0.00439091785661228,-0.0234368675808601,0.190819081908191
-0.00439511181450606,-0.0234341300226006,0.190919091909191
-0.00439931321280019,-0.0234314198533071,0.191019101910191
-0.00440352944582462,-0.0234287739939511,0.191119111911191
-0.00440770439268914,-0.0234261115146295,0.191219121912191
-0.00441184108253534,-0.0234234092326212,0.191319131913191
-0.00441593711738885,-0.0234206905955531,0.191419141914191
-0.00441997652227236,-0.0234179055431217,0.191519151915192
-0.0044239787712246,-0.0234150814619895,0.191619161916192
-0.00442802035064008,-0.0234122975290735,0.191719171917192
-0.00443202202601347,-0.023409497568199,0.191819181918192
-0.0044359777436692,-0.0234066492516326,0.191919191919192
-0.00443997312579992,-0.0234038411477813,0.192019201920192
-0.00444398458887034,-0.0234010072029357,0.192119211921192
-0.00444795638516218,-0.0233981573360939,0.192219221922192
-0.0044519446424761,-0.0233953724310884,0.192319231923192
-0.00445596830043175,-0.0233926788817605,0.192419241924192
-0.00446001136101666,-0.023390047497784,0.192519251925193
-0.00446407023993891,-0.0233874790923049,0.192619261926193
-0.00446807278374292,-0.0233848422719987,0.192719271927193
-0.00447201943470641,-0.0233821375136961,0.192819281928193
-0.00447592696713152,-0.0233794152485691,0.192919291929193
-0.00447977935766671,-0.0233766255660434,0.193019301930193
-0.00448358692151733,-0.0233737864221316,0.193119311931193
-0.00448735000881971,-0.0233708981070785,0.193219321932193
-0.00449113104522416,-0.0233680745995251,0.193319331933193
-0.00449492986487665,-0.0233653153074645,0.193419341934193
-0.00449876546959217,-0.0233626466915402,0.193519351935194
-0.00450255637431717,-0.0233599272159875,0.193619361936194
-0.00450630942283791,-0.0233571896715491,0.193719371937194
-0.0045100184071423,-0.0233544015945834,0.193819381938194
-0.00451376488138971,-0.0233517043020201,0.193919391939194
-0.00451746733518791,-0.0233489559678494,0.194019401940194
-0.00452120730657147,-0.0233462980011421,0.194119411941194
-0.00452498447074288,-0.0233437295979665,0.194219421942194
-0.00452877927764685,-0.0233412228372411,0.194319431943194
-0.00453261077977628,-0.0233388042579296,0.194419441944194
-0.0045364041262426,-0.0233363645391275,0.194519451945195
-0.0045401530606596,-0.0233338711780333,0.194619461946195
-0.00454385791934254,-0.0233313244902306,0.194719471947195
-0.00454751903630335,-0.0233287247866957,0.194819481948195
-0.0045511367409465,-0.0233260723807088,0.194919491949195
-0.00455477322626605,-0.0233234819742191,0.195019501950195
-0.0045583730900731,-0.0233208712321707,0.195119511951195
-0.00456193662030888,-0.0233182402121519,0.195219521952195
-0.00456553862179132,-0.0233156980738199,0.195319531953195
-0.00456915944541352,-0.0233132168062558,0.195419541954195
-0.00457274377421739,-0.0233107139707447,0.195519551955196
-0.00457634701730227,-0.0233082715683308,0.195619561956196
-0.00457996898347508,-0.0233058890277387,0.195719571957196
-0.00458355444561551,-0.0233034838710938,0.195819581958196
-0.00458710369396817,-0.0233010561744124,0.195919591959196
-0.00459061033163167,-0.0232985733081988,0.196019601960196
-0.00459407468340353,-0.0232960355972506,0.196119611961196
-0.0045975037612278,-0.0232934761018236,0.196219621962196
-0.00460089784152789,-0.0232908948864167,0.196319631963196
-0.00460425048363526,-0.0232882592639459,0.196419641964196
-0.00460756872713613,-0.0232856023292199,0.196519651965197
-0.00461084610371964,-0.0232828913629053,0.196619661966197
-0.00461408967140031,-0.023280159482846,0.196719671967197
-0.00461729969738746,-0.023277406758148,0.196819681968197
-0.00462047645119411,-0.0232746332510067,0.196919691969197
-0.00462361340231398,-0.0232718061821966,0.197019701970197
-0.0046267176548322,-0.0232689587248468,0.197119711971197
-0.00462978946213709,-0.0232660909434559,0.197219721972197
-0.00463282226147285,-0.0232631700173352,0.197319731973197
-0.00463582318226346,-0.023260229151863,0.197419741974197
-0.00463878562950392,-0.0232572355033151,0.197519751975198
-0.0046417167487427,-0.0232542223047121,0.197619761976198
-0.00464460992424312,-0.0232511566800805,0.197719771977198
-0.00464746543703575,-0.0232480389380933,0.197819781978198
-0.00465029046491856,-0.0232449023486275,0.197919791979198
-0.00465307834838775,-0.0232417139942462,0.198019801980198
-0.00465583627906251,-0.0232385071586475,0.198119811981198
-0.00465856449881334,-0.023235281897116,0.198219821982198
-0.00466125630667285,-0.0232320052484478,0.198319831983198
-0.00466391197445764,-0.0232286775259228,0.198419841984198
-0.00466653177628762,-0.023225299029,0.198519851985199
-0.0046691159839794,-0.0232218700617452,0.198619861986199
-0.00467167185134732,-0.0232184239700519,0.198719871987199
-0.00467419260601461,-0.0232149277397349,0.198819881988199
-0.0046766785174943,-0.0232113816633424,0.198919891989199
-0.0046791368649396,-0.0232078191213207,0.199019901990199
-0.00468156084142083,-0.0232042070534143,0.199119911991199
-0.00468395774451949,-0.0232005788584976,0.199219921992199
-0.00468632074196696,-0.0231969014578866,0.199319931993199
-0.00468865715207672,-0.0231932082619736,0.199419941994199
-0.0046909601172411,-0.0231894661713428,0.1995199519952
-0.00469322989084861,-0.0231856754808461,0.1996199619962
-0.00469547381655128,-0.0231818696262145,0.1997199719972
-0.00469769210857726,-0.0231780486350903,0.1998199819982
-0.00469987785173101,-0.0231741793642907,0.1999199919992
-0.00470203842421765,-0.0231702952840997,0.2000200020002
-0.00470416689241317,-0.0231663632236922,0.2001200120012
-0.00470626349818834,-0.0231623834756164,0.2002200220022
-0.00470833564739043,-0.0231583895262811,0.2003200320032
-0.00471037636493205,-0.0231543481841292,0.2004200420042
-0.00471238589038041,-0.0231502597301913,0.200520052005201
-0.0047143716572252,-0.0231461576808223,0.200620062006201
-0.00471632665352245,-0.023142008809912,0.200720072007201
-0.00471825832888678,-0.0231378466453327,0.200820082008201
-0.00472015965064253,-0.0231336379448499,0.200920092009201
-0.00472203084914267,-0.0231293829848872,0.201020102010201
-0.00472387940164392,-0.023125115320959,0.201120112011201
-0.00472570549473231,-0.0231208349622797,0.201220122012201
-0.00472750931269014,-0.0231165419226702,0.201320132013201
-0.00472928376295004,-0.0231122029092185,0.201420142014201
-0.00473102907125776,-0.0231078182006514,0.201520152015202
-0.00473274545644885,-0.0231033880687856,0.201620162016202
-0.00473443314887604,-0.023098912787741,0.201720172017202
-0.00473609236276769,-0.023094392624727,0.201820182018202
-0.00473773065139708,-0.0230898611928466,0.201920192019202
-0.00473934818752892,-0.0230853184944033,0.202020202020202
-0.00474094514623148,-0.023080764529397,0.202120212021202
-0.00474252169796596,-0.0230761993047384,0.202220222022202
-0.00474407801549704,-0.0230716228250346,0.202320232023202
-0.00474560687956328,-0.0230670017075355,0.202420242024202
-0.00474711590102604,-0.0230623696137182,0.202520252025203
-0.00474860524573964,-0.0230577265458862,0.202620262026203
-0.00475006765988944,-0.0230530391005578,0.202720272027203
-0.00475151078197953,-0.0230483409576384,0.202820282028203
-0.00475293477095329,-0.0230436321171277,0.202920292029203
-0.00475433979036135,-0.0230389125813295,0.203020302030203
-0.0047557259991473,-0.0230341823502437,0.203120312031203
-0.00475708608821189,-0.0230294079858356,0.203220322032203
-0.00475842026026585,-0.0230245897530111,0.203320332033203
-0.00475973620449058,-0.0230197613731391,0.203420342034203
-0.00476102657493046,-0.0230148893828461,0.203520352035204
-0.00476229908380236,-0.0230100075150184,0.203620362036204
-0.00476355388083571,-0.0230051157627456,0.203720372037204
-0.00476479111576004,-0.0230002141260274,0.203820382038204
-0.00476601094060804,-0.0229953025979535,0.203920392039204
-0.00476721350050228,-0.0229903811785238,0.204020402040204
-0.00476839894517218,-0.0229854498631313,0.204120412041204
-0.00476956742204347,-0.0229805086494723,0.204220422042204
-0.00477071907163163,-0.02297555753294,0.204320432043204
-0.00477185403905881,-0.0229705965158377,0.204420442044204
-0.00477297246944767,-0.0229656255935584,0.204520452045205
-0.00477407450100969,-0.0229606447637986,0.204620462046205
-0.00477516027426035,-0.0229556540265583,0.204720472047205
-0.00477622992741135,-0.0229506533772305,0.204820482048205
-0.00477728360097796,-0.0229456428181186,0.204920492049205
-0.00477832142856499,-0.0229406223446156,0.205020502050205
-0.00477934354838415,-0.0229355919590251,0.205120512051205
-0.00478035009404014,-0.0229305516567399,0.205220522052205
-0.00478134119913779,-0.0229255014400637,0.205320532053205
-0.00478231699497813,-0.0229204413089963,0.205420542054205
-0.00478327761286239,-0.0229153712612343,0.205520552055206
-0.00478422318409171,-0.0229102912967777,0.205620562056206
-0.0047851538399674,-0.0229052014156265,0.205720572057206
-0.00478606970257646,-0.0229001016177806,0.205820582058206
-0.00478697090322003,-0.0228949919055437,0.205920592059206
-0.00478785756859225,-0.0228898722789157,0.206020602060206
-0.00478872982078031,-0.0228847427378965,0.206120612061206
-0.00478958778647819,-0.0228796032824863,0.206220622062206
-0.00479043158546936,-0.0228744539149885,0.206320632063206
-0.00479126134444819,-0.0228692946354032,0.206420642064206
-0.0047920771808945,-0.0228641254483374,0.206520652065207
-0.00479287921459177,-0.0228589463514875,0.206620662066207
-0.00479366756762731,-0.0228537573471571,0.206720672067207
-0.00479444235517733,-0.0228485584399532,0.206820682068207
-0.00479520369472205,-0.0228433496321795,0.206920692069207
-0.00479595170374137,-0.0228381309215322,0.207020702070207
-0.00479668649741173,-0.0228329023149222,0.207120712071207
-0.00479740819090976,-0.0228276638146528,0.207220722072207
-0.00479811689480469,-0.0228224154207241,0.207320732073207
-0.00479881272196958,-0.0228171571400466,0.207420742074207
-0.00479949578758085,-0.0228118889726204,0.207520752075208
-0.00480016619990446,-0.0228066109230526,0.207620762076208
-0.00480082406720619,-0.0228013229936465,0.207720772077208
-0.00480146950005558,-0.0227960251913129,0.207820782078208
-0.0048021026067184,-0.0227907175160518,0.207920792079208
-0.00480272349546072,-0.0227853999724702,0.208020802080208
-0.00480333226994113,-0.0227800725674786,0.208120812081208
-0.00480392903612212,-0.0227747353033807,0.208220822082208
-0.00480451389996605,-0.0227693881824798,0.208320832083208
-0.00480508696513173,-0.0227640312139903,0.208420842084208
-0.00480564833297446,-0.0227586644002155,0.208520852085209
-0.00480619810945663,-0.0227532877457626,0.208620862086209
-0.00480673639132645,-0.0227479012552386,0.208720872087209
-0.00480726327993915,-0.0227425049332506,0.208820882088209
-0.00480777887895372,-0.0227370987890127,0.208920892089209
-0.00480828328051111,-0.0227316828225248,0.209020902090209
-0.00480877659057391,-0.0227262570430012,0.209120912091209
-0.00480925890128328,-0.0227208214550488,0.209220922092209
-0.00480973030938724,-0.0227153760655783,0.209320932093209
-0.00481019091393783,-0.0227099208791967,0.209420942094209
-0.00481064080477251,-0.0227044559005111,0.20952095209521
-0.0048110800832467,-0.0226989811387355,0.20962096209621
-0.00481151475466175,-0.0226935188966429,0.20972097209721
-0.00481194487430253,-0.0226880690268075,0.20982098209821
-0.00481237049054307,-0.0226826313725891,0.20992099209921
-0.00481279165866803,-0.0226772057911691,0.21002100210021
-0.00481320842474806,-0.0226717921282107,0.21012101210121
-0.00481362084176443,-0.0226663902385918,0.21022102210221
-0.00481402895578759,-0.02266099997719,0.21032103210321
-0.00481443281749523,-0.0226556211988829,0.21042104210421
-0.00481483247295789,-0.0226502537608516,0.210521052105211
-0.00481522797054988,-0.0226448975179739,0.210621062106211
-0.00481561935864511,-0.0226395523297344,0.210721072107211
-0.00481600668101074,-0.0226342180579213,0.210821082108211
-0.00481638998371729,-0.0226288945574122,0.210921092109211
-0.00481676931283549,-0.0226235816969061,0.211021102110211
-0.00481714471443578,-0.0226182793335841,0.211121112111211
-0.00481751622998181,-0.0226129873338414,0.211221122112211
-0.00481788390324052,-0.0226077055640733,0.211321132113211
-0.00481824778028265,-0.0226024338883717,0.211421142114211
-0.00481860790257155,-0.0225971721754352,0.211521152115212
-0.00481896430926739,-0.0225919202939628,0.211621162116212
-0.00481931704644061,-0.0225866781126532,0.211721172117212
-0.00481966615325137,-0.0225814455025088,0.211821182118212
-0.00482001167116314,-0.0225762223322284,0.211921192119212
-0.00482035363933587,-0.022571008479725,0.212021202120212
-0.00482069209923314,-0.0225658038160009,0.212121212121212
-0.00482102708771132,-0.0225606082143619,0.212221222122212
-0.00482135864623417,-0.0225554215527211,0.212321232123212
-0.00482168681165788,-0.0225502437089912,0.212421242124212
-0.00482201162083923,-0.0225450745564783,0.212521252125213
-0.00482233311524148,-0.0225399139777023,0.212621262126213
-0.00482265132941772,-0.0225347618528797,0.212721272127213
-0.00482296629792075,-0.0225296180599233,0.212821282128213
-0.00482327806221434,-0.0225244824813533,0.212921292129213
-0.00482358665454769,-0.0225193549996896,0.213021302130213
-0.00482389211177738,-0.0225142355020592,0.213121312131213
-0.00482419447075991,-0.0225091238686787,0.213221322132213
-0.00482449376144099,-0.022504019986675,0.213321332133213
-0.0048247900229808,-0.0224989237431752,0.213421342134213
-0.00482508328532515,-0.0224938350253064,0.213521352135214
-0.00482537358533055,-0.0224887537224991,0.213621362136214
-0.00482566095524639,-0.0224836797218805,0.213721372137214
-0.0048259454250185,-0.022478612912881,0.213821382138214
-0.00482622703150347,-0.0224735531895384,0.213921392139214
-0.00482650580464711,-0.0224685004435867,0.214021402140214
-0.00482678177669885,-0.0224634545644565,0.214121412141214
-0.00482705497990799,-0.0224584154484891,0.214221422142214
-0.00482732544191708,-0.0224533829897219,0.214321432143214
-0.004827593197279,-0.0224483570821928,0.214421442144214
-0.00482785827593959,-0.0224433376245464,0.214521452145215
-0.00482812070554117,-0.0224383245131238,0.214621462146215
-0.00482838051602969,-0.0224333176442661,0.214721472147215
-0.00482863773965464,-0.0224283169189218,0.214821482148215
-0.00482889240175468,-0.022423322238039,0.214921492149215
-0.00482914453457923,-0.0224183335002624,0.215021502150215
-0.00482939416577081,-0.0224133506065401,0.215121512151215
-0.00482964132297167,-0.022408373460124,0.215221522152215
-0.00482988603152056,-0.0224034019642659,0.215321532153215
-0.00483012832366709,-0.0223984360222175,0.215421542154215
-0.00483036822244633,-0.022393475539534,0.215521552155216
-0.00483060575780429,-0.0223885204240744,0.215621562156216
-0.00483084095507984,-0.0223835705767868,0.215721572157216
-0.00483107384191521,-0.0223786259101371,0.215821582158216
-0.00483130444364935,-0.0223736863319841,0.215921592159216
-0.00483153278562102,-0.0223687517478832,0.216021602160216
-0.00483175889316896,-0.0223638220679966,0.216121612161216
-0.00483198279163213,-0.0223588972070938,0.216221622162216
-0.00483220450634938,-0.02235397707073,0.216321632163216
-0.00483242406496294,-0.0223490615759782,0.216421642164216
-0.0048326414882046,-0.0223441506353044,0.216521652165217
-0.00483285680141321,-0.0223392441588707,0.216621662166217
-0.00483307002992762,-0.0223343420637503,0.216721672167217
-0.00483328119678309,-0.0223294442647124,0.216821682168217
-0.00483349032501489,-0.02232455067883,0.216921692169217
-0.00483369743996198,-0.0223196612208725,0.217021702170217
-0.00483390256005244,-0.0223147758102164,0.217121712171217
-0.00483410571292861,-0.0223098943616311,0.217221722172217
-0.00483430691932247,-0.0223050167991001,0.217321732173217
-0.00483450620226908,-0.0223001430396964,0.217421742174217
-0.00483470358480382,-0.0222952730027964,0.217521752175218
-0.00483489908535497,-0.0222904066123836,0.217621762176218
-0.00483509272926128,-0.0222855437878345,0.217721772177218
-0.00483528453495106,-0.0222806844531327,0.217821782178218
-0.00483547452776314,-0.0222758285322616,0.217921792179218
-0.00483566272612562,-0.0222709759469013,0.218021802180218
-0.00483584915077048,-0.0222661266233388,0.218121812181218
-0.0048360338224293,-0.0222612804878612,0.218221822182218
-0.00483621676413744,-0.022256437464452,0.218321832183218
-0.00483639799201962,-0.0222515974817018,0.218421842184218
-0.00483657753141467,-0.022246760468201,0.218521852185219
-0.00483675539614372,-0.0222419263479335,0.218621862186219
-0.00483693161154563,-0.0222370950540966,0.218721872187219
-0.00483710619604868,-0.0222322665152811,0.218821882188219
-0.00483727916577747,-0.0222274406600774,0.218921892189219
-0.00483745054376739,-0.0222226174216833,0.219021902190219
-0.00483762034614312,-0.0222177967286893,0.219121912191219
-0.00483778859363635,-0.0222129785142931,0.219221922192219
-0.00483795530467548,-0.0222081627139959,0.219321932193219
-0.00483812049768858,-0.0222033492586917,0.219421942194219
-0.00483828419110397,-0.0221985380815782,0.21952195219522
-0.00483844640334992,-0.0221937291204601,0.21962196219622
-0.00483860715285453,-0.0221889223085351,0.21972197219722
-0.0048387664557427,-0.0221841175836078,0.21982198219822
-0.00483892433274602,-0.0221793148788759,0.21992199219922
-0.00483908079998929,-0.0221745141344477,0.22002200220022
-0.0048392358759007,-0.0221697152881278,0.22012201220122
-0.00483938957430147,-0.0221649182777209,0.22022202220222
-0.00483954191822687,-0.0221601230433353,0.22032203220322
-0.00483969291919463,-0.0221553295227757,0.22042204220422
-0.00483984259793632,-0.0221505376561502,0.220522052205221
-0.00483999097057686,-0.0221457473858707,0.220622062206221
-0.00484013805324085,-0.0221409586520454,0.220722072207221
-0.00484028386205299,-0.0221361713993896,0.220822082208221
-0.00484042841313799,-0.022131385565708,0.220922092209221
-0.00484057172492415,-0.0221266010980194,0.221022102210221
-0.00484071381123257,-0.0221218179387356,0.221122112211221
-0.00484085469049146,-0.0221170360325718,0.221222122212221
-0.00484099437652213,-0.0221122553242434,0.221322132213221
-0.00484113288544919,-0.0221074757584657,0.221422142214221
-0.00484127023570093,-0.0221026972822574,0.221522152215222
-0.00484140643879488,-0.0220979198403339,0.221622162216222
-0.00484154151315944,-0.0220931433820175,0.221722172217222
-0.00484167547491921,-0.0220883678520234,0.221822182218222
-0.00484180833559182,-0.0220835931996741,0.221922192219222
-0.00484194011590916,-0.0220788193765955,0.222022202220222
-0.00484207082508526,-0.0220740463275028,0.222122212221222
-0.00484220048154832,-0.0220692740017184,0.222222222222222
-0.00484232910142315,-0.0220645023531716,0.222322232223222
-0.00484245669622728,-0.0220597313311849,0.222422242224222
-0.004842583284389,-0.022054960887384,0.222522252225223
-0.00484270887972953,-0.0220501909687879,0.222622262226223
-0.00484283349606999,-0.022045421533933,0.222722272227223
-0.00484295714953518,-0.0220406525321417,0.222822282228223
-0.00484307985624961,-0.0220358839173433,0.222922292229223
-0.00484320162773112,-0.0220311156411638,0.223022302230223
-0.00484332247780081,-0.0220263476621396,0.223122312231223
-0.00484344242488689,-0.022021579929593,0.223222322232223
-0.00484356148050709,-0.0220168124020606,0.223322332233223
-0.00484367966078611,-0.0220120450334716,0.223422342234223
-0.00484379697954498,-0.0220072777800592,0.223522352235224
-0.0048439134506051,-0.0220025105980562,0.223622362236224
-0.0048440290877874,-0.0219977434436956,0.223722372237224
-0.00484414390721679,-0.0219929762755138,0.223822382238224
-0.0048442579204109,-0.0219882090497437,0.223922392239224
-0.00484437114119074,-0.0219834417272253,0.224022402240224
-0.00484448358798471,-0.0219786742618882,0.224122412241224
-0.00484459527000686,-0.0219739066168758,0.224222422242224
-0.0048447062010784,-0.0219691387507245,0.224322432243224
-0.00484481639962753,-0.0219643706219709,0.224422442244224
-0.00484492587486839,-0.0219596021914548,0.224522452245225
-0.00484503464292569,-0.0219548334177129,0.224622462246225
-0.00484514271531716,-0.0219500642661922,0.224722472247225
-0.00484525010816731,-0.021945294695429,0.224822482248225
-0.00484535683529746,-0.0219405246685671,0.224922492249225
-0.00484546290592164,-0.0219357541441427,0.225022502250225
-0.00484556833846826,-0.021930983087603,0.225122512251225
-0.00484567314215126,-0.0219262114643951,0.225222522252225
-0.00484577733539893,-0.0219214392307518,0.225322532253225
-0.00484588092512183,-0.0219166663567274,0.225422542254225
-0.00484598392974826,-0.0219118928054652,0.225522552255226
-0.00484608636079584,-0.0219071185378054,0.225622562256226
-0.0048461882320857,-0.0219023435214984,0.225722572257226
-0.00484628955513557,-0.0218975677219914,0.225822582258226
-0.00484639034376657,-0.0218927911024279,0.225922592259226
-0.00484649061179991,-0.0218880136305585,0.226022602260226
-0.00484659037075323,-0.0218832352741338,0.226122612261226
-0.00484668963675123,-0.0218784559986007,0.226222622262226
-0.00484678842131166,-0.0218736757694065,0.226322632263226
-0.00484688673595193,-0.0218688945566051,0.226422642264226
-0.00484698459449337,-0.0218641123256437,0.226522652265227
-0.0048470820107572,-0.0218593290465763,0.226622662266227
-0.00484717899856444,-0.0218545446848501,0.226722672267227
-0.00484727556712943,-0.0218497592105191,0.226822682268227
-0.00484737173257668,-0.0218449725913339,0.226922692269227
-0.00484746750642392,-0.0218401847996522,0.227022702270227
-0.00484756290018878,-0.021835395800921,0.227122712271227
-0.00484765792999598,-0.021830605567498,0.227222722272227
-0.00484775260736314,-0.0218258140694373,0.227322732273227
-0.00484784694380789,-0.0218210212744894,0.227422742274227
-0.00484794095545504,-0.0218162271573157,0.227522752275228
-0.00484803465151864,-0.0218114316856665,0.227622762276228
-0.00484812804581991,-0.0218066348342032,0.227722772277228
-0.00484822114987637,-0.0218018365706762,0.227822782278228
-0.00484831397981294,-0.0217970368697468,0.227922792279228
-0.00484840654714705,-0.0217922357014691,0.228022802280228
-0.00484849886109293,-0.0217874330382008,0.228122812281228
-0.00484859093777521,-0.021782628854603,0.228222822282228
-0.00484868279101519,-0.0217778231230333,0.228322832283228
-0.00484877443002693,-0.0217730158181529,0.228422842284228
-0.00484886586863164,-0.021768206910016,0.228522852285229
-0.00484895712065034,-0.0217633963732838,0.228622862286229
-0.00484904819760087,-0.0217585841849208,0.228722872287229
-0.00484913911330434,-0.0217537703172849,0.228822882288229
-0.00484922987927839,-0.021748954745037,0.228922892289229
-0.00484932050704064,-0.0217441374428385,0.229022902290229
-0.00484941101271591,-0.0217393183876541,0.229122912291229
-0.00484950140551814,-0.0217344975518413,0.229222922292229
-0.00484959169926865,-0.0217296749146684,0.229322932293229
-0.00484968190778856,-0.0217248504507965,0.229422942294229
-0.0048497720425955,-0.021720024134887,0.22952295229523
-0.00484986211520711,-0.0217151959462079,0.22962296229623
-0.00484995214174818,-0.0217103658594205,0.22972297229723
-0.00485004212912918,-0.021705533853793,0.22982298229823
-0.00485013209577851,-0.0217006999039866,0.22992299229923
-0.0048502220509102,-0.021695863986966,0.23002300230023
-0.00485031200604179,-0.0216910260843029,0.23012301230123
-0.00485040197729819,-0.0216861861729621,0.23022302230223
-0.00485049197389334,-0.0216813442276047,0.23032303230323
-0.00485058201195204,-0.0216765002298025,0.23042304230423
-0.00485067210068845,-0.0216716541588236,0.230523052305231
-0.00485076225392358,-0.0216668059939365,0.230623062306231
-0.00485085248547876,-0.0216619557121057,0.230723072307231
-0.00485094280456812,-0.0216571032949031,0.230823082308231
-0.00485103322731617,-0.0216522487192933,0.230923092309231
-0.00485112376293727,-0.0216473919691516,0.231023102310231
-0.00485121442755601,-0.0216425330214427,0.231123112311231
-0.00485130523038654,-0.0216376718554349,0.231223122312231
-0.00485139618524998,-0.021632808457307,0.231323132313231
-0.00485148730366406,-0.0216279428040237,0.231423142314231
-0.00485157859944991,-0.0216230748771567,0.231523152315232
-0.00485167008642864,-0.0216182046605814,0.231623162316232
-0.00485176177381449,-0.0216133321335659,0.231723172317232
-0.00485185367542859,-0.0216084572776822,0.231823182318232
-0.00485194580509216,-0.0216035800791088,0.231923192319232
-0.00485203817201924,-0.0215987005171142,0.232023202320232
-0.00485213079233453,-0.0215938185755736,0.232123212321232
-0.00485222367755578,-0.0215889342383623,0.232223222322232
-0.0048523168392005,-0.0215840474847484,0.232323232323232
-0.00485241028878645,-0.0215791583032145,0.232423242324232
-0.00485250404013472,-0.0215742666730287,0.232523252325233
-0.00485259810706655,-0.0215693725780663,0.232623262326233
-0.00485269249879608,-0.0215644760068096,0.232723272327233
-0.00485278723144802,-0.0215595769385269,0.232823282328233
-0.0048528823142364,-0.0215546753593971,0.232923292329233
-0.00485297776098236,-0.0215497712555989,0.233023302330233
-0.00485307358320371,-0.021544864608704,0.233123312331233
-0.00485316979241811,-0.021539955407195,0.233223322332233
-0.00485326640475004,-0.0215350436326434,0.233323332333233
-0.00485336343171735,-0.0215301292735317,0.233423342334233
-0.00485346088253408,-0.0215252123137352,0.233523352335234
-0.00485355877102144,-0.0215202927394327,0.233623362336234
-0.00485365710869708,-0.0215153705368029,0.233723372337234
-0.0048537559116856,-0.0215104456897213,0.233823382338234
-0.00485385518920123,-0.0215055181889736,0.233923392339234
-0.00485395495276163,-0.0215005880161318,0.234023402340234
-0.0048540552161879,-0.0214956551619815,0.234123412341234
-0.00485415599330126,-0.0214907196127016,0.234223422342234
-0.00485425729331586,-0.0214857813521675,0.234323432343234
-0.00485435913005282,-0.0214808403711651,0.234423442344234
-0.00485446151733336,-0.0214758966558731,0.234523452345235
-0.00485456446206804,-0.0214709501924704,0.234623462346235
-0.00485466798268505,-0.0214660009717428,0.234723472347235
-0.00485477209070212,-0.0214610489798692,0.234823482348235
-0.00485487679302981,-0.0214560942053319,0.234923492349235
-0.00485498210809632,-0.0214511366366133,0.235023502350235
-0.00485508804511588,-0.0214461762621957,0.235123512351235
-0.00485519461790953,-0.0214412130705615,0.235223522352235
-0.0048553018356915,-0.0214362470501931,0.235323532353235
-0.00485540971228282,-0.0214312781895728,0.235423542354235
-0.00485551826380839,-0.0214263064817899,0.235523552355236
-0.00485562749717866,-0.0214213319107199,0.235623562356236
-0.00485573742621487,-0.021416354469452,0.235723572357236
-0.00485584806243464,-0.0214113741464688,0.235823582358236
-0.00485595941965909,-0.0214063909348594,0.235923592359236
-0.00485607151170953,-0.0214014048184994,0.236023602360236
-0.00485618434549644,-0.0213964157927815,0.236123612361236
-0.00485629793714462,-0.0213914238461882,0.236223622362236
-0.00485641229817159,-0.0213864289672019,0.236323632363236
-0.00485652744009509,-0.0213814311512153,0.236423642364236
-0.00485664337443275,-0.0213764303844075,0.236523652365237
-0.0048567601150058,-0.0213714266598677,0.236623662366237
-0.00485687767333176,-0.0213664199706854,0.236723672367237
-0.00485699606092846,-0.0213614103030394,0.236823682368237
-0.00485711528931335,-0.0213563976523228,0.236923692369237
-0.00485723537230764,-0.0213513820093212,0.237023702370237
-0.00485735631912557,-0.0213463633671242,0.237123712371237
-0.00485747814589185,-0.0213413417142141,0.237223722372237
-0.00485760085951684,-0.0213363170436803,0.237323732373237
-0.00485772447842904,-0.0213312893509158,0.237423742374237
-0.00485784900723541,-0.0213262586244029,0.237523752375238
-0.00485797446436414,-0.021321224857231,0.237623762376238
-0.0048581008590294,-0.0213161880424895,0.237723772377238
-0.00485822820274889,-0.0213111481755715,0.237823782378238
-0.00485835650934366,-0.0213061052449591,0.237923792379238
-0.00485848578802793,-0.0213010592460454,0.238023802380238
-0.00485861605262273,-0.0212960101719198,0.238123812381238
-0.0048587473146459,-0.0212909580156717,0.238223822382238
-0.00485887958561507,-0.0212859027703904,0.238323832383238
-0.00485901287935124,-0.0212808444314691,0.238423842384238
-0.00485914720506868,-0.0212757829896934,0.238523852385239
-0.0048592825765885,-0.0212707184404564,0.238623862386239
-0.00485941900542843,-0.021265650779151,0.238723872387239
-0.00485955650310601,-0.0212605799965631,0.238823882388239
-0.00485969507883538,-0.0212555060880857,0.238923892389239
-0.00485983475104493,-0.0212504290514151,0.239023902390239
-0.00485997552434144,-0.0212453488750338,0.239123912391239
-0.00486011741484991,-0.0212402655589417,0.239223922392239
-0.00486026043408778,-0.0212351790962283,0.239323932393239
-0.00486040459357277,-0.0212300894822865,0.239423942394239
-0.00486054990251894,-0.0212249967079022,0.23952395239524
-0.00486069637705118,-0.0212199007753789,0.23962396239624
-0.00486084402638335,-0.0212148016755025,0.23972397239724
-0.00486099285972979,-0.0212096994036659,0.23982398239824
-0.0048611428955186,-0.0212045939575657,0.23992399239924
-0.00486129413835694,-0.0211994853325947,0.24002400240024
-0.00486144660436943,-0.0211943735218423,0.24012401240124
-0.00486160030507368,-0.0211892585276122,0.24022402240224
-0.00486175524968397,-0.0211841403383866,0.24032403240324
-0.00486191145202128,-0.0211790189564691,0.24042404240424
-0.00486206892129999,-0.0211738943772526,0.240524052405241
-0.004862227671341,-0.0211687665938264,0.240624062406241
-0.00486238771366205,-0.0211636356061908,0.240724072407241
-0.00486254905978087,-0.0211585014097385,0.240824082408241
-0.0048627117189115,-0.021153364002166,0.240924092409241
-0.00486287570717876,-0.0211482233788663,0.241024102410241
-0.004863041031493,-0.0211430795375358,0.241124112411241
-0.00486320770567564,-0.0211379324781747,0.241224122412241
-0.00486337574124421,-0.0211327821938721,0.241324132413241
-0.00486354514971635,-0.0211276286846282,0.241424142414241
-0.00486371594260978,-0.021122471945836,0.241524152415242
-0.00486388812913857,-0.0211173119774953,0.241624162416242
-0.0048640617254274,-0.0211121487773027,0.241724172417242
-0.00486423673838694,-0.0211069823406511,0.241824182418242
-0.00486441318183831,-0.0211018126675405,0.241924192419242
-0.00486459106729914,-0.0210966397556674,0.242024202420242
-0.00486477040628707,-0.0210914636027283,0.242124212421242
-0.00486495120801633,-0.0210862842087231,0.242224222422242
-0.00486513348630796,-0.0210811015690447,0.242324232423242
-0.00486531725267968,-0.0210759156836933,0.242424242424242
-0.00486550251634553,-0.0210707265503653,0.242524252425243
-0.00486568928882336,-0.0210655341713642,0.242624262426243
-0.00486587758163059,-0.0210603385397793,0.242724272427243
-0.00486606740628495,-0.0210551396579143,0.242824282428243
-0.00486625877430409,-0.0210499375234655,0.242924292429243
-0.00486645169720572,-0.0210447321364331,0.243024302430243
-0.0048666461842039,-0.0210395234945135,0.243124312431243
-0.00486684224681616,-0.0210343115977067,0.243224322432243
-0.00486703989656044,-0.0210290964460126,0.243324332433243
-0.00486723914495405,-0.0210238780371278,0.243424342434243
-0.00486744000121136,-0.0210186563710522,0.243524352435244
-0.0048676424768499,-0.0210134314454823,0.243624362436244
-0.00486784658338739,-0.0210082032627217,0.243724372437244
-0.00486805233003788,-0.0210029718227703,0.243824382438244
-0.0048682597283191,-0.0209977371233246,0.243924392439244
-0.0048684687897485,-0.0209924991666882,0.244024402440244
-0.0048686795235405,-0.0209872579505575,0.244124412441244
-0.00486889194121246,-0.0209820134749325,0.244224422442244
-0.0048691060519787,-0.0209767657421168,0.244324432443244
-0.00486932186966026,-0.0209715147498068,0.244424442444244
-0.00486953940116778,-0.0209662605026095,0.244524452445245
-0.00486975865801902,-0.020961002995918,0.244624462446245
-0.0048699796494279,-0.0209557422343392,0.244724472447245
-0.00487020238921574,-0.0209504782155697,0.244824482448245
-0.00487042688429302,-0.020945210941913,0.244924492449245
-0.00487065314617756,-0.0209399404156725,0.245024502450245
-0.0048708811840833,-0.0209346666368484,0.245124512451245
-0.0048711110072244,-0.020929389603137,0.245224522452245
-0.00487134262942207,-0.0209241093214491,0.245324532453245
-0.00487157605758697,-0.0209188257894809,0.245424542454245
-0.00487181130323654,-0.0209135390095361,0.245524552455246
-0.00487204837558512,-0.0209082489816147,0.245624562456246
-0.00487228728384675,-0.0209029557080202,0.245724572457246
-0.00487252803953897,-0.0208976591933596,0.245824582458246
-0.00487277065187603,-0.0208923594353294,0.245924592459246
-0.00487301513007206,-0.0208870564362332,0.246024602460246
-0.00487326148334113,-0.0208817501983745,0.246124612461246
-0.00487350972320075,-0.0208764407263603,0.246224622462246
-0.00487375985886529,-0.0208711280178871,0.246324632463246
-0.00487401189954877,-0.020865812077562,0.246424642464246
-0.00487426585216166,-0.0208604929076886,0.246524652465247
-0.00487451008157646,-0.020855137300585,0.246624662466247
-0.00487474466611319,-0.0208497455395854,0.246724672467247
-0.00487496969560934,-0.0208443178965064,0.246824682468247
-0.00487518525529561,-0.0208388546500749,0.246924692469247
-0.00487539142349203,-0.0208333560675005,0.247024702470247
-0.0048755882877326,-0.0208278224205996,0.247124712471247
-0.00487577593094453,-0.0208222539788852,0.247224722472247
-0.00487595443144776,-0.0208166510049596,0.247324732473247
-0.00487612387216931,-0.0208110137660322,0.247424742474247
-0.00487628433142932,-0.0208053425177949,0.247524752475248
-0.0048764358921547,-0.0207996375205464,0.247624762476248
-0.00487657863036191,-0.0207938990345857,0.247724772477248
-0.00487671262437109,-0.0207881273133009,0.247824782478248
-0.00487683795480577,-0.0207823226077767,0.247924792479248
-0.00487695469537872,-0.020776485169098,0.248024802480248
-0.00487706292441017,-0.0207706152483494,0.248124812481248
-0.00487716271791639,-0.020764713089705,0.248224822482248
-0.00487725415191403,-0.0207587789373389,0.248324832483248
-0.00487733729781237,-0.0207528130377289,0.248424842484248
-0.00487741223162796,-0.020746815625835,0.248524852485249
-0.0048774790247702,-0.0207407869458312,0.248624862486249
-0.00487753775325552,-0.0207347272326776,0.248724872487249
-0.00487758848618984,-0.0207286367190307,0.248824882488249
-0.00487763129728621,-0.0207225156421539,0.248924892489249
-0.00487766625795383,-0.0207163642277933,0.249024902490249
-0.00487769343499519,-0.0207101827109088,0.249124912491249
-0.00487771289981978,-0.0207039713149428,0.249224922492249
-0.00487772472383679,-0.0206977302656411,0.249324932493249
-0.00487772897384882,-0.0206914597864462,0.249424942494249
-0.00487772571665808,-0.0206851601031038,0.24952495249525
-0.00487771502137047,-0.0206788314321459,0.24962496249625
-0.00487769695478839,-0.0206724739901042,0.24972497249725
-0.00487767158141057,-0.0206660879981175,0.24982498249825
-0.00487763897034301,-0.0206596736681106,0.24992499249925
-0.00487759918378104,-0.0206532312143116,0.25002500250025
-0.00487755228852686,-0.0206467608486453,0.25012501250125
-0.00487749834907941,-0.0206402627761258,0.25022502250225
-0.00487743742533043,-0.0206337372109814,0.25032503250325
-0.00487736958408223,-0.0206271843559227,0.25042504250425
-0.00487729488753025,-0.0206206044159637,0.250525052505251
-0.00487721339786962,-0.0206139975938151,0.250625062506251
-0.00487712517499219,-0.0206073640921876,0.250725072507251
-0.0048770302810932,-0.020600704106881,0.250825082508251
-0.0048769287760645,-0.0205940178406061,0.250925092509251
-0.00487682072210132,-0.0205873054891627,0.251025102510251
-0.00487670617679193,-0.020580567243744,0.251125112511251
-0.00487658519772458,-0.0205738033024533,0.251225122512251
-0.00487645784709463,-0.0205670138541801,0.251325132513251
-0.00487632418018663,-0.0205601990878139,0.251425142514251
-0.00487618425689245,-0.0205533591945476,0.251525152515252
-0.00487603813249675,-0.0205464943632706,0.251625162516252
-0.00487588586458781,-0.0205396047736583,0.251725172517252
-0.00487572751075388,-0.0205326906169034,0.251825182518252
-0.00487556312167257,-0.020525752070378,0.251925192519252
-0.00487539275953911,-0.0205187893160607,0.252025202520252
-0.00487521647272783,-0.0205118025359304,0.252125212521252
-0.00487503431882677,-0.0205047919050554,0.252225222522252
-0.00487484635312073,-0.0204977576054145,0.252325232523252
-0.0048746526262873,-0.0204906998051653,0.252425242524252
-0.00487445319130767,-0.0204836186839831,0.252525252525253
-0.00487424810116314,-0.0204765144146328,0.252625262526253
-0.00487403740883479,-0.0204693871629683,0.252725272527253
-0.00487382116500023,-0.0204622371040579,0.252825282528253
-0.00487359942033716,-0.0204550644060593,0.252925292529253
-0.00487337222782676,-0.0204478692325232,0.253025302530253
-0.00487313963584307,-0.020440651751607,0.253125312531253
-0.00487290169506387,-0.0204334121268615,0.253225322532253
-0.0048726584538633,-0.0204261505218372,0.253325332533253
-0.00487240996291884,-0.0204188670977812,0.253425342534253
-0.00487215627060472,-0.0204115620182441,0.253525352535254
-0.00487189742529506,-0.0204042354375625,0.253625362536254
-0.00487163347306048,-0.0203968875169832,0.253725372537254
-0.00487136446227501,-0.0203895184131464,0.253825382538254
-0.00487109044131275,-0.0203821282803884,0.253925392539254
-0.00487081145624444,-0.020374717273046,0.254025402540254
-0.00487052755083703,-0.0203672855454554,0.254125412541254
-0.00487023877576821,-0.0203598332473461,0.254225422542254
-0.00486994517250145,-0.0203523605307511,0.254325432543254
-0.00486964678710737,-0.0203448675430961,0.254425442544254
-0.00486934366335312,-0.0203373544364143,0.254525452545255
-0.00486903584961272,-0.0203298213535245,0.254625462546255
-0.00486872338504623,-0.0203222684418524,0.254725472547255
-0.00486840631572419,-0.0203146958465205,0.254825482548255
-0.00486808468541364,-0.0203071037103476,0.254925492549255
-0.00486775853327465,-0.020299492178456,0.255025502550255
-0.00486742790768133,-0.0202918613890577,0.255125512551255
-0.0048670928431866,-0.0202842114826677,0.255225522552255
-0.00486675338816466,-0.020276542602105,0.255325532553255
-0.00486640957947179,-0.0202688548809743,0.255425542554255
-0.00486606146087524,-0.0202611484597909,0.255525552555256
-0.00486570907153489,-0.0202534234698559,0.255625562556256
-0.00486535245291439,-0.0202456800516848,0.255725572557256
-0.00486499164647719,-0.0202379183365785,0.255825582558256
-0.0048646266867762,-0.0202301384581419,0.255925592559256
-0.00486425761988214,-0.0202223405453726,0.256025602560256
-0.00486388447804423,-0.0202145247341789,0.256125612561256
-0.0048635073073333,-0.0202066911489514,0.256225622562256
-0.00486312613999855,-0.0201988399209912,0.256325632563256
-0.00486274101980714,-0.0201909711769924,0.256425642564256
-0.00486235198131205,-0.0201830850459528,0.256525652565257
-0.00486195906136968,-0.0201751816522628,0.256625662566257
-0.00486156230144358,-0.0201672611203132,0.256725672567257
-0.00486116173378316,-0.0201593235744944,0.256825682568257
-0.0048607573975484,-0.0201513691368937,0.256925692569257
-0.00486034933189936,-0.0201433979295979,0.257025702570257
-0.00485993756908545,-0.0201354100746943,0.257125712571257
-0.00485952214596307,-0.0201274056896627,0.257225722572257
-0.0048591030970852,-0.0201193848988938,0.257325732573257
-0.00485868046161192,-0.0201113478129571,0.257425742574257
-0.00485825427179254,-0.0201032945562431,0.257525752575258
-0.00485782456218006,-0.0200952252416247,0.257625762576258
-0.00485739136732737,-0.0200871399819749,0.257725772577258
-0.00485695472409106,-0.0200790388970772,0.257825782578258
-0.00485651466241686,-0.0200709220998046,0.257925792579258
-0.00485607121916125,-0.0200627897007266,0.258025802580258
-0.00485562442657383,-0.0200546418104124,0.258125812581258
-0.00485517431690383,-0.0200464785440386,0.258225822582258
-0.00485472092470423,-0.0200383000098711,0.258325832583258
-0.00485426428222446,-0.0200301063161758,0.258425842584258
-0.00485380441941043,-0.0200218975712185,0.258525852585259
-0.00485334137081505,-0.0200136738855687,0.258625862586259
-0.00485287516868772,-0.0200054353628852,0.258725872587259
-0.00485240584067088,-0.019997182111434,0.258825882588259
-0.00485193342362091,-0.0199889142348736,0.258925892589259
-0.00485145794518027,-0.0199806318391668,0.259025902590259
-0.00485097943529466,-0.0199723350256685,0.259125912591259
-0.00485049792391012,-0.0199640239003414,0.259225922592259
-0.00485001344557954,-0.019955698562237,0.259325932593259
-0.00484952602564177,-0.0199473591127107,0.259425942594259
-0.00484903569634613,-0.0199390056531178,0.25952595259526
-0.00484854248763864,-0.0199306382825101,0.25962596259626
-0.00484804642716163,-0.0199222571022429,0.25972597259726
-0.00484754754255735,-0.0199138622067608,0.25982598259826
-0.00484704586377183,-0.0199054536951157,0.25992599259926
-0.00484654142075078,-0.0198970316640558,0.26002600260026
-0.00484603424113664,-0.0198885962080258,0.26012601260126
-0.00484552435026837,-0.0198801474260774,0.26022602260226
-0.00484501178039518,-0.0198716854080485,0.26032603260326
-0.00484449655455243,-0.0198632102483835,0.26042604260426
-0.00484397870038246,-0.0198547220438308,0.260526052605261
-0.0048434582478313,-0.0198462208819245,0.260626062606261
-0.00484293522223749,-0.0198377068571093,0.260726072607261
-0.0048424096489402,-0.0198291800592229,0.260826082608261
-0.00484188155327796,-0.0198206405804064,0.260926092609261
-0.00484135096519681,-0.0198120885058905,0.261026102610261
-0.00484081790773201,-0.0198035239278163,0.261126112611261
-0.0048402824085258,-0.0197949469337179,0.261226122612261
-0.00483974448831015,-0.0197863576111295,0.261326132613261
-0.0048392041770309,-0.0197777560475851,0.261426142614261
-0.00483866149772321,-0.0197691423260119,0.261526152615262
-0.00483811647342253,-0.0197605165362475,0.261626162616262
-0.00483756912946754,-0.0197518787589154,0.261726172617262
-0.00483701949119716,-0.0197432290792463,0.261826182618262
-0.00483646758164668,-0.0197345675824706,0.261926192619262
-0.00483591342385136,-0.019725894349212,0.262026202620262
-0.00483535704315005,-0.0197172094647011,0.262126212621262
-0.00483479846027452,-0.0197085130072578,0.262226222622262
-0.00483423769826004,-0.0196998050598091,0.262326232623262
-0.00483367478014198,-0.0196910857006753,0.262426242624262
-0.00483310973125899,-0.0196823550127832,0.262526252625263
-0.00483254257003956,-0.0196736130721493,0.262626262626263
-0.00483197331951876,-0.0196648599593973,0.262726272627263
-0.00483140200273195,-0.019656095752847,0.262826282628263
-0.00483082864041101,-0.0196473205262114,0.262926292629263
-0.0048302532555911,-0.0196385343601141,0.263026302630263
-0.00482967586670043,-0.0196297373305716,0.263126312631263
-0.00482909649677444,-0.0196209295089932,0.263226322632263
-0.00482851516424134,-0.0196121109760025,0.263326332633263
-0.00482793189443978,-0.0196032818030089,0.263426342634263
-0.00482734670349466,-0.0195944420637253,0.263526352635264
-0.00482675961444124,-0.0195855918318648,0.263626362636264
-0.00482617064801122,-0.0195767311811402,0.263726372637264
-0.00482557982263287,-0.0195678601852644,0.263826382638264
-0.00482498715903798,-0.0195589789133435,0.263926392639264
-0.00482439267795822,-0.0195500874367867,0.264026402640264
-0.00482379640012548,-0.0195411858270035,0.264126412641264
-0.00482319834396794,-0.0195322741554033,0.264226422642264
-0.00482259852791381,-0.0195233524910921,0.264326432643264
-0.00482199697499844,-0.0195144209008721,0.264426442644264
-0.00482139369904295,-0.0195054794561528,0.264526452645265
-0.00482078872538629,-0.0194965282237365,0.264626462646265
-0.00482018206784949,-0.0194875672727291,0.264726472647265
-0.00481957374716432,-0.019478596669933,0.264826482648265
-0.00481896378406267,-0.019469616479847,0.264926492649265
-0.00481835219466913,-0.019460626771577,0.265026502650265
-0.004817738997412,-0.0194516276073182,0.265126512651265
-0.00481712421302295,-0.0194426190561767,0.265226522652265
-0.00481650785532332,-0.0194336011803476,0.265326532653265
-0.00481588994504477,-0.0194245740443297,0.265426542654265
-0.00481527050291908,-0.0194155377126221,0.265526552655266
-0.00481464954046389,-0.0194064922474198,0.265626562656266
-0.00481402707841098,-0.0193974377109183,0.265726572657266
-0.00481340313518863,-0.0193883741676162,0.265826582658266
-0.00481277772692146,-0.0193793016797091,0.265926592659266
-0.00481215087203775,-0.019370220304785,0.266026602660266
-0.00481152258435863,-0.0193611301073428,0.266126612661266
-0.00481089288461597,-0.0193520311472742,0.266226622662266
-0.00481026178663079,-0.0193429234844711,0.266326632663266
-0.00480962930883149,-0.0193338071788253,0.266426642664266
-0.00480899546503918,-0.0193246822879248,0.266526652665267
-0.00480836027598564,-0.0193155488716616,0.266626662666267
-0.00480772375318851,-0.0193064069853203,0.266726672667267
-0.00480708591507598,-0.0192972566933997,0.266826682668267
-0.00480644677777284,-0.0192880980465776,0.266926692669267
-0.00480580635510013,-0.0192789311047455,0.267026702670267
-0.00480516466548634,-0.0192697559231884,0.267126712671267
-0.00480452172275237,-0.0192605725594944,0.267226722672267
-0.00480387754302305,-0.0192513810689483,0.267326732673267
-0.00480323214011958,-0.0192421815045311,0.267426742674267
-0.00480258552786309,-0.0192329739238311,0.267526752675268
-0.00480193772698536,-0.0192237583821331,0.267626762676268
-0.00480128874670053,-0.0192145349301147,0.267726772677268
-0.00480063860543679,-0.0192053036230606,0.267826782678268
-0.00479998731471178,-0.019196064513952,0.267926792679268
-0.0047993348906503,-0.01918681765577,0.268026802680268
-0.00479868134937696,-0.0191775631014959,0.268126812681268
-0.004798026700106,-0.0191683009018073,0.268226822682268
-0.00479737096126552,-0.0191590311096854,0.268326832683268
-0.00479671414667673,-0.0191497537735042,0.268426842684268
-0.00479605626785728,-0.0191404689485486,0.268526852685269
-0.00479539733862836,-0.0191311766831926,0.268626862686269
-0.0047947373751148,-0.0191218770258103,0.268726872687269
-0.00479407638883403,-0.0191125700293829,0.268826882688269
-0.00479341439360736,-0.0191032557422845,0.268926892689269
-0.00479275140095233,-0.0190939342105859,0.269026902690269
-0.00479208742929732,-0.019084605487268,0.269126912691269
-0.00479142248555281,-0.0190752696184015,0.269226922692269
-0.0047907565835401,-0.0190659266523605,0.269326932693269
-0.00479008973938371,-0.0190565766375192,0.269426942694269
-0.00478942196460146,-0.0190472196199481,0.26952695269527
-0.0047887532684074,-0.0190378556457179,0.26962696269627
-0.00478808366922973,-0.0190284847632025,0.26972697269727
-0.00478741317167551,-0.0190191070207763,0.26982698269827
-0.00478674179417305,-0.019009722457599,0.26992699269927
-0.00478606954593648,-0.0190003311243485,0.27002700270027
-0.00478539643848334,-0.0189909330670954,0.27012701270127
-0.00478472248563484,-0.018981528327303,0.27022702270227
-0.00478404769890863,-0.0189721169487385,0.27032703270327
-0.00478337208521545,-0.0189626989797761,0.27042704270427
-0.00478269566298331,-0.0189532744618792,0.270527052705271
-0.00478201843912285,-0.018943843438815,0.270627062706271
-0.00478134042515182,-0.0189344059543503,0.270727072707271
-0.00478066163258785,-0.0189249620499489,0.270827082708271
-0.00477998207294847,-0.0189155117693778,0.270927092709271
-0.00477930175544792,-0.0189060551541004,0.271027102710271
-0.00477862069160383,-0.018896592247884,0.271127112711271
-0.00477793889293375,-0.0188871230898883,0.271227122712271
-0.0047772563709554,-0.0188776477215771,0.271327132713271
-0.00477657313257945,-0.0188681661844138,0.271427142714271
-0.00477588918932341,-0.0188586785221654,0.271527152715272
-0.00477520455040145,-0.018849184769385,0.271627162716272
-0.00477451922963468,-0.0188396849721431,0.271727172717272
-0.00477383323163037,-0.0188301791649926,0.271827182718272
-0.00477314657020945,-0.0188206673893972,0.271927192719272
-0.00477245925458615,-0.0188111496868202,0.272027202720272
-0.00477177129167114,-0.0188016260941183,0.272127212721272
-0.00477108269298185,-0.0187920966504514,0.272227222722272
-0.00477039346773263,-0.0187825613926759,0.272327232723272
-0.00476970362513752,-0.0187730203599519,0.272427242724272
-0.00476901317210698,-0.0187634735914394,0.272527252725273
-0.00476832212015885,-0.0187539211216912,0.272627262726273
-0.00476763047850707,-0.0187443629898676,0.272727272727273
-0.0047669382540624,-0.0187347992328247,0.272827282728273
-0.00476624545603888,-0.0187252298874193,0.272927292729273
-0.00476555209134698,-0.0187156549905077,0.273027302730273
-0.00476485817150463,-0.0187060745743393,0.273127312731273
-0.00476416370572568,-0.0186964886803777,0.273227322732273
-0.0047634686963138,-0.0186868973408723,0.273327332733273
-0.00476277315709003,-0.0186773005903761,0.273427342734273
-0.00476207709266163,-0.018667698468049,0.273527352735274
-0.00476138051454614,-0.0186580910038368,0.273627362736274
-0.00476068342504703,-0.0186484782345963,0.273727372737274
-0.00475998583798564,-0.0186388601971836,0.273827382738274
-0.00475928775566535,-0.0186292369215448,0.273927392739274
-0.00475858918730031,-0.0186196084422329,0.274027402740274
-0.00475789014210465,-0.0186099747938006,0.274127412741274
-0.00475719062698904,-0.0186003360084975,0.274227422742274
-0.00475649064425687,-0.0185906921208765,0.274327432743274
-0.00475579020772946,-0.0185810431631869,0.274427442744274
-0.00475508931971018,-0.0185713891676784,0.274527452745275
-0.0047543879894132,-0.0185617301642966,0.274627462746275
-0.00475368621914219,-0.0185520661898981,0.274727472747275
-0.00475298402271817,-0.0185423972721252,0.274827482748275
-0.00475228140014115,-0.0185327234432274,0.274927492749275
-0.00475157836062527,-0.0185230447377575,0.275027502750275
-0.00475087491108118,-0.0185133611810545,0.275127512751275
-0.00475017105381239,-0.0185036728099748,0.275227522752275
-0.00474946680033651,-0.0184939796498571,0.275327532753275
-0.00474876215295703,-0.0184842817352545,0.275427542754275
-0.00474805711858462,-0.0184745790938094,0.275527552755276
-0.00474735170412984,-0.0184648717554674,0.275627562756276
-0.00474664591189627,-0.0184551597524783,0.275727572757276
-0.00474593975109785,-0.0184454431101806,0.275827582758276
-0.00474523322634186,-0.0184357218631274,0.275927592759276
-0.00474452633993169,-0.018425996034354,0.276027602760276
-0.00474381910108158,-0.0184162656584133,0.276127612761276
-0.00474311151209492,-0.0184065307606441,0.276227622762276
-0.00474240357988227,-0.0183967913686888,0.276327632763276
-0.0047416953090509,-0.0183870475147968,0.276427642764276
-0.00474098670420779,-0.0183772992220034,0.276527652765277
-0.0047402777699598,-0.0183675465202545,0.276627662766277
-0.00473956851091431,-0.0183577894371924,0.276727672767277
-0.00473885892937461,-0.0183480280004595,0.276827682768277
-0.00473814903455485,-0.0183382622376982,0.276927692769277
-0.00473743882645512,-0.0183284921742472,0.277027702770277
-0.00473672830968239,-0.018318717837749,0.277127712771277
-0.00473601748884384,-0.0183089392535423,0.277227722772277
-0.00473530636854645,-0.0182991564492695,0.277327732773277
-0.00473459495339718,-0.0182893694525729,0.277427742774277
-0.00473388324339623,-0.0182795782864879,0.277527752775278
-0.00473317124545408,-0.0182697829763533,0.277627762776278
-0.00473245896187419,-0.0182599835498114,0.277727772777278
-0.00473174639496026,-0.0182501800322011,0.277827782778278
-0.00473103354931916,-0.0182403724488612,0.277927792779278
-0.00473032042955817,-0.0182305608228269,0.278027802780278
-0.00472960703337359,-0.0182207451794371,0.278127812781278
-0.00472889336997948,-0.0182109255440307,0.278227822782278
-0.00472817943707254,-0.0182011019396429,0.278327832783278
-0.00472746523925966,-0.0181912743916125,0.278427842784278
-0.00472675078114789,-0.0181814429252784,0.278527852785279
-0.00472603606043387,-0.0181716075636759,0.278627862786279
-0.00472532108402804,-0.0181617683275367,0.278727872787279
-0.00472460585423389,-0.0181519252445031,0.278827882788279
-0.00472389036874804,-0.0181420783353071,0.278927892789279
-0.00472317463448095,-0.0181322276252873,0.279027902790279
-0.00472245865143271,-0.0181223731351755,0.279127912791279
-0.00472174241960323,-0.0181125148880071,0.279227922792279
-0.00472102594359967,-0.0181026529091209,0.279327932793279
-0.00472030922342195,-0.0180927872192485,0.279427942794279
-0.00471959226137364,-0.0180829178391219,0.27952795279528
-0.00471887505975823,-0.0180730447917763,0.27962796279628
-0.00471815761857583,-0.0180631681002469,0.27972797279728
-0.00471743994012981,-0.0180532877852657,0.27982798279828
-0.00471672202442028,-0.0180434038698677,0.27992799279928
-0.00471600387375073,-0.0180335163747848,0.28002800280028
-0.00471528548812115,-0.0180236253207489,0.28012801280128
-0.00471456686983513,-0.0180137307284916,0.28022802280228
-0.00471384801889258,-0.0180038326210482,0.28032803280328
-0.00471312893529358,-0.0179939310191505,0.28042804280428
-0.00471240961903805,-0.0179840259412268,0.280528052805281
-0.00471169007473315,-0.0179741174080087,0.280628062806281
-0.00471097029777171,-0.0179642054402282,0.280728072807281
-0.00471025029276091,-0.0179542900586169,0.280828082808281
-0.00470953005509367,-0.0179443712839065,0.280928092809281
-0.00470880959168045,-0.017934449136829,0.281028102810281
-0.00470808889561079,-0.0179245236335089,0.281128112811281
-0.00470736797149167,-0.017914594794678,0.281228122812281
-0.00470664681701959,-0.0179046626410682,0.281328132813281
-0.00470592543449815,-0.0178947271911077,0.281428142814281
-0.00470520382162366,-0.0178847884655281,0.281528152815282
-0.00470448197609283,-0.0178748464804542,0.281628162816282
-0.00470375990251243,-0.0178649012589214,0.281728172817282
-0.00470303759627559,-0.0178549528147507,0.281828182818282
-0.00470231505968581,-0.017845001168674,0.281928192819282
-0.00470159229043958,-0.017835046341423,0.282028202820282
-0.00470086928623333,-0.017825088346819,0.282128212821282
-0.00470014604937054,-0.0178151272055935,0.282228222822282
-0.00469942257754782,-0.0178051629361751,0.282328232823282
-0.00469869887076508,-0.0177951955546881,0.282428242824282
-0.00469797492441525,-0.0177852250818646,0.282528252825283
-0.0046972507408018,-0.0177752515315256,0.282628262826283
-0.00469652631762135,-0.0177652749244029,0.282728272827283
-0.00469580165257032,-0.0177552952766212,0.282828282828283
-0.0046950767456486,-0.0177453126043053,0.282928292829283
-0.00469435159455281,-0.0177353269258833,0.283028302830283
-0.00469362619697937,-0.0177253382597836,0.283128312831283
-0.00469290055292826,-0.0177153466198272,0.283228322832283
-0.00469217465779243,-0.0177053520221389,0.283328332833283
-0.00469144851387545,-0.0176953544874505,0.283428342834283
-0.00469072211426667,-0.017685354029583,0.283528352835284
-0.00468999546126967,-0.0176753506646614,0.283628362836284
-0.00468926855027728,-0.0176653444111136,0.283728372837284
-0.0046885413812896,-0.017655335282761,0.283828382838284
-0.00468781394969956,-0.0176453232957283,0.283928392839284
-0.00468708625320367,-0.0176353084661402,0.284028402840284
-0.00468635828949834,-0.0176252908101213,0.284128412841284
-0.00468563005627999,-0.0176152703437964,0.284228422842284
-0.00468490155354881,-0.0176052470809866,0.284328432843284
-0.00468417277439396,-0.0175952210401203,0.284428442844284
-0.00468344371881562,-0.0175851922327149,0.284528452845285
-0.00468271438220672,-0.0175751606748953,0.284628462846285
-0.00468198476456717,-0.0175651263827862,0.284728472847285
-0.00468125486128999,-0.0175550893725121,0.284828482848285
-0.00468052466776801,-0.017545049655591,0.284928492849285
-0.00467979418400133,-0.0175350072481473,0.285028502850285
-0.00467906340768646,-0.0175249621640023,0.285128512851285
-0.00467833232960916,-0.0175149144215842,0.285228522852285
-0.00467760095437659,-0.0175048640301072,0.285328532853285
-0.00467686927277462,-0.0174948110056959,0.285428542854285
-0.00467613728480324,-0.0174847553621716,0.285528552855286
-0.00467540498585528,-0.0174746971156588,0.285628562856286
-0.00467467237132377,-0.0174646362776754,0.285728572857286
-0.0046739394412088,-0.0174545728620424,0.285828582858286
-0.00467320618859963,-0.0174445068848846,0.285928592859286
-0.00467247261119285,-0.0174344383577196,0.286028602860286
-0.00467173870668488,-0.017424367292065,0.286128612861286
-0.00467100446816508,-0.0174142937063492,0.286228622862286
-0.00467026989563352,-0.0174042176097861,0.286328632863286
-0.00466953498448315,-0.0173941390161971,0.286428642864286
-0.00466879973010678,-0.0173840579394032,0.286528652865287
-0.00466806412789755,-0.0173739743932256,0.286628662866287
-0.00466732817555177,-0.0173638883891821,0.286728672867287
-0.00466659186846247,-0.0173537999387902,0.286828682868287
-0.00466585520202257,-0.0173437090581746,0.286928692869287
-0.00466511817392858,-0.0173336157565495,0.287028702870287
-0.00466438077726976,-0.0173235200477361,0.287128712871287
-0.0046636430097428,-0.0173134219455554,0.287228722872287
-0.00466290486904392,-0.0173033214569182,0.287328732873287
-0.00466216634595929,-0.0172932186002526,0.287428742874287
-0.00466142744048869,-0.0172831133847728,0.287528752875288
-0.00466068814572157,-0.0172730058219964,0.287628762876288
-0.00465994845705095,-0.0172628959234411,0.287728772877288
-0.00465920837217316,-0.0172527837029279,0.287828782878288
-0.00465846788417782,-0.0172426691696712,0.287928792879288
-0.00465772699076115,-0.0172325523351884,0.288028802880288
-0.0046569856850128,-0.0172224332133008,0.288128812881288
-0.00465624396462917,-0.017212311815526,0.288228822882288
-0.0046555018250031,-0.0172021881510782,0.288328832883288
-0.00465475925692054,-0.0171920622291714,0.288428842884288
-0.00465401626038148,-0.0171819340659304,0.288528852885289
-0.00465327283077885,-0.0171718036705694,0.288628862886289
-0.00465252895889862,-0.0171616710499987,0.288728872887289
-0.00465178464243708,-0.0171515362180397,0.288828882888289
-0.00465103987448389,-0.01714139918621,0.288928892889289
-0.00465029465503884,-0.0171312599637238,0.289028902890289
-0.0046495489725843,-0.0171211185574916,0.289128912891289
-0.00464880282712037,-0.0171109749813345,0.289228922892289
-0.0046480562094329,-0.0171008292467702,0.289328932893289
-0.00464730911491483,-0.0170906813607094,0.289428942894289
-0.00464656154126265,-0.0170805313323661,0.28952895289529
-0.00464581348156562,-0.0170703791755615,0.28962896289629
-0.00464506492891338,-0.0170602248949028,0.28972897289729
-0.00464431587869875,-0.0170500685065144,0.28982898289829
-0.00464356632631465,-0.0170399100150037,0.28992899289929
-0.00464281626485054,-0.0170297494318881,0.29002900290029
-0.00464206568739584,-0.0170195867686853,0.29012901290129
-0.00464131459164688,-0.017009422032306,0.29022902290229
-0.00464056296608622,-0.0169992552342678,0.29032903290329
-0.00463986130868815,-0.0169891206856429,0.29042904290429
-0.00463920919329956,-0.0169790181077044,0.290529052905291
-0.00463860620067832,-0.0169689472194216,0.290629062906291
-0.00463805190927827,-0.0169589077420675,0.290729072907291
-0.00463749549632755,-0.0169488652010191,0.290829082908291
-0.00463698737687341,-0.0169388537990829,0.290929092909291
-0.00463652714319115,-0.0169288732621388,0.291029102910291
-0.00463606401857931,-0.0169188891869734,0.291129112911291
-0.00463565266349002,-0.0169089435991794,0.291229122912291
-0.0046352883579915,-0.0168990282797633,0.291329132913291
-0.00463497503651203,-0.0168891508557116,0.291429142914291
-0.0046346748313296,-0.0168792980195341,0.291529152915292
-0.004634425117211,-0.0168694825304808,0.291629162916292
-0.00463422549564557,-0.0168597040683612,0.291729172917292
-0.00463407112691772,-0.0168499544141818,0.291829182918292
-0.00463396162403442,-0.0168402333145545,0.291929192919292
-0.00463390110801015,-0.016830548433322,0.292029202920292
-0.00463388918724491,-0.0168208994618113,0.292129212921292
-0.00463388803548015,-0.0168112731639417,0.292229222922292
-0.00463393503439312,-0.0168016822644105,0.292329232923292
-0.00463397507203982,-0.0167920847353213,0.292429242924292
-0.0046340081921874,-0.0167824806227446,0.292529252925293
-0.00463403238155105,-0.0167728728982337,0.292629262926293
-0.00463406504329622,-0.0167632903743358,0.292729272927293
-0.00463413889445295,-0.0167537378078395,0.292829282928293
-0.00463425358027762,-0.0167442149499634,0.292929292929293
-0.00463440874833019,-0.016734721549623,0.293029302930293
-0.00463461979770565,-0.0167252456975706,0.293129312931293
-0.00463486794312063,-0.016715758173534,0.293229322932293
-0.0046351554097847,-0.016706299823699,0.293329332933293
-0.00463545629220477,-0.0166968473708995,0.293429342934293
-0.00463581188805816,-0.0166874122153032,0.293529352935294
-0.00463618040901581,-0.0166779828300484,0.293629362936294
-0.00463655473486779,-0.0166685772471643,0.293729372937294
-0.00463693692957672,-0.0166591692893411,0.293829382938294
-0.0046373867697338,-0.0166497941107433,0.293929392939294
-0.00463789016925586,-0.0166404356626803,0.294029402940294
-0.00463844668356189,-0.0166310938299759,0.294129412941294
-0.00463905587267768,-0.0166217684928464,0.294229422942294
-0.00463967104405966,-0.0166124402855191,0.294329432943294
-0.0046402921677619,-0.0166031092494576,0.294429442944294
-0.00464091712914429,-0.0165938012486914,0.294529452945295
-0.00464155318202147,-0.0165844982373701,0.294629462946295
-0.00464217548282723,-0.0165751896215615,0.294729472947295
-0.00464280374977458,-0.0165658780986986,0.294829482948295
-0.00464347323838279,-0.0165566021768845,0.294929492949295
-0.0046441836215508,-0.0165473615589641,0.295029502950295
-0.00464494560838733,-0.0165381367156138,0.295129512951295
-0.00464574240155498,-0.0165289387959168,0.295229522952295
-0.00464654378796054,-0.0165197371698406,0.295329532953295
-0.00464737963286436,-0.016510562264707,0.295429542954295
-0.00464824963911107,-0.016501413850163,0.295529552955296
-0.0046491535118489,-0.0164922916958557,0.295629562956296
-0.00465009096083314,-0.0164831955783426,0.295729572957296
-0.00465101226898594,-0.016474092359048,0.295829582958296
-0.00465191756530503,-0.0164649821093812,0.295929592959296
-0.00465285640562113,-0.0164558977721182,0.296029602960296
-0.00465379880028333,-0.0164468089498831,0.296129612961296
-0.00465477441184125,-0.0164377458534658,0.296229622962296
-0.00465575331053583,-0.0164286781384718,0.296329632963296
-0.00465676509902515,-0.0164196359627097,0.296429642964296
-0.00465781514913976,-0.0164106270637351,0.296529652965297
-0.00465886585576043,-0.016401638550997,0.296629662966297
-0.00465997262107565,-0.0163926569834003,0.296729672967297
-0.00466112805305927,-0.0163836892162491,0.296829682968297
-0.00466234981978272,-0.0163747092864619,0.296929692969297
-0.00466363735918487,-0.0163657173276435,0.297029702970297
-0.00466494955095995,-0.016356702464831,0.297129712971297
-0.0046662917554213,-0.0163477127012763,0.297229722972297
-0.00466767986231564,-0.0163387200191497,0.297329732973297
-0.00466912121068791,-0.0163297343443598,0.297429742974297
-0.00467056012422953,-0.0163207689475405,0.297529752975298
-0.00467199664440386,-0.0163118236536233,0.297629762976298
-0.00467348725375516,-0.016302912981755,0.297729772977298
-0.00467497712597698,-0.0162939967745052,0.297829782978298
-0.00467648551166565,-0.0162850772824223,0.297929792979298
-0.00467801226800233,-0.0162761545630945,0.298029802980298
-0.00467955726138228,-0.0162672286810207,0.298129812981298
-0.00468118378127925,-0.0162583309296495,0.298229822982298
-0.00468280166985112,-0.0162494728865203,0.298329832983298
-0.00468439803654664,-0.0162406062834754,0.298429842984298
-0.00468599293128678,-0.0162317339262137,0.298529852985299
-0.00468763406247164,-0.016222893320803,0.298629862986299
-0.00468932060543756,-0.0162141168318333,0.298729872987299
-0.0046910291033435,-0.0162053159761282,0.298829882988299
-0.00469275552731624,-0.0161965192506515,0.298929892989299
-0.00469454055077656,-0.0161877128779932,0.299029902990299
-0.00469637691991021,-0.0161789400723672,0.299129912991299
-0.00469823883518627,-0.0161701902997329,0.299229922992299
-0.00470007733508475,-0.0161614312807311,0.299329932993299
-0.00470193166714158,-0.0161526681107691,0.299429942994299
-0.00470381139100452,-0.0161439278908718,0.2995299529953
-0.00470576551656758,-0.0161351900620382,0.2996299629963
-0.00470773455287737,-0.0161264480039244,0.2997299729973
-0.00470969729133742,-0.0161177243256726,0.2998299829983
-0.00471168008202203,-0.0161089760848855,0.2999299929993
-0.00471363854743488,-0.0161002187221214,0.3000300030003
-0.00471558564723295,-0.0160915001484911,0.3001300130013
-0.00471759305343411,-0.0160827677145236,0.3002300230023
-0.00471967019438468,-0.0160740588111103,0.3003300330033
-0.00472176782983743,-0.016065353618683,0.3004300430043
-0.00472385827827813,-0.016056666545819,0.300530053005301
-0.00472596070967941,-0.0160479998246384,0.300630063006301
-0.00472812923164644,-0.0160394648377044,0.300730073007301
-0.00473033442119649,-0.016030944664769,0.300830083008301
-0.00473256714944208,-0.016022520440749,0.300930093009301
-0.00473481266227657,-0.0160140896977404,0.301030103010301
-0.00473703188723198,-0.0160056474762441,0.301130113011301
-0.00473924311202942,-0.0159972212343323,0.301230123012301
-0.00474142834840673,-0.015988783493201,0.301330133013301
-0.00474360590942366,-0.0159803616832799,0.301430143014301
-0.00474580618093809,-0.0159719599394046,0.301530153015302
-0.00474804579212991,-0.0159636175459676,0.301630163016302
-0.00475031798905044,-0.0159553245217754,0.301730173017302
-0.00475256377600491,-0.015947019037792,0.301830183018302
-0.0047547880295654,-0.0159387236755174,0.301930193019302
-0.00475707484698787,-0.0159305022335054,0.302030203020302
-0.00475935515924291,-0.0159222704210034,0.302130213021302
-0.00476170119119547,-0.0159141430597444,0.302230223022302
-0.00476407427119174,-0.0159060724113824,0.302330233023302
-0.00476645428250835,-0.0158980911399661,0.302430243024302
-0.00476886233468987,-0.0158901252376989,0.302530253025303
-0.00477125547612484,-0.0158821918336262,0.302630263026303
-0.00477365401012236,-0.0158742927544471,0.302730273027303
-0.00477606339604757,-0.0158664508488709,0.302830283028303
-0.00477851088004764,-0.0158586499507274,0.302930293029303
-0.00478093069405093,-0.0158508328518607,0.303030303030303
-0.00478338118876408,-0.0158430464659531,0.303130313031303
-0.00478585550657962,-0.0158353209784558,0.303230323032303
-0.0047883466654996,-0.0158275633751498,0.303330333033303
-0.00479086489319498,-0.0158198282335602,0.303430343034303
-0.00479341974240286,-0.0158121464094651,0.303530353035304
-0.004796065336853,-0.0158045220745564,0.303630363036304
-0.00479873299911611,-0.0157969571522814,0.303730373037304
-0.00480149387370155,-0.0157894720542151,0.303830383038304
-0.00480429180516653,-0.0157820078100017,0.303930393039304
-0.00480708403769946,-0.015774579118463,0.304030403040304
-0.00480988833842357,-0.0157672264733447,0.304130413041304
-0.00481266218879088,-0.0157598541560842,0.304230423042304
-0.00481549302847868,-0.0157525471392787,0.304330433043304
-0.00481838161534826,-0.0157452646780981,0.304430443044304
-0.00482131148837764,-0.0157379748341053,0.304530453045305
-0.00482429106236006,-0.0157306633599702,0.304630463046305
-0.00482731993187452,-0.0157233304514929,0.304730473047305
-0.00483034865396304,-0.0157160399579048,0.304830483048305
-0.00483342650803285,-0.0157088112495858,0.304930493049305
-0.00483659374826247,-0.0157016590737317,0.305030503050305
-0.00483976899786442,-0.0156945058820213,0.305130513051305
-0.0048429365536776,-0.0156874001268943,0.305230523052305
-0.00484615447155697,-0.0156802674389001,0.305330533053305
-0.00484933865885342,-0.0156731134593825,0.305430543054305
-0.00485254729811578,-0.015666027747266,0.305530553055306
-0.00485575667450763,-0.0156589717668052,0.305630563056306
-0.00485896403300759,-0.0156519727249872,0.305730573057306
-0.00486216936209802,-0.0156450301173392,0.305830583058306
-0.00486541333980688,-0.0156380771806648,0.305930593059306
-0.0048686435193739,-0.0156311040466434,0.306030603060306
-0.00487189045251117,-0.015624184301526,0.306130613061306
-0.00487513374146476,-0.0156172598249589,0.306230623062306
-0.0048783932910333,-0.015610393593136,0.306330633063306
-0.00488163097089242,-0.0156035507836013,0.306430643064306
-0.00488484144376435,-0.0155966821192511,0.306530653065307
-0.00488806575854518,-0.0155899025715479,0.306630663066307
-0.0048913493546584,-0.0155831652959151,0.306730673067307
-0.00489460350705723,-0.0155764251592985,0.306830683068307
-0.0048978722960827,-0.015569734601548,0.306930693069307
-0.00490111913247174,-0.0155630659411493,0.307030703070307
-0.00490436258497587,-0.0155563904876419,0.307130713071307
-0.00490759025599926,-0.0155497583612215,0.307230723072307
-0.00491080396763364,-0.0155431555080544,0.307330733073307
-0.0049140333870359,-0.0155365625162971,0.307430743074307
-0.00491727942179663,-0.01553001938674,0.307530753075308
-0.00492050998835668,-0.0155234764161265,0.307630763076308
-0.00492377149592526,-0.0155169937956831,0.307730773077308
-0.00492711646727932,-0.015510557384042,0.307830783078308
-0.00493051265761245,-0.0155041773835357,0.307930793079308
-0.00493394233435432,-0.0154977706782114,0.308030803080308
-0.00493740342432837,-0.0154913569356045,0.308130813081308
-0.00494084936398877,-0.0154849186719257,0.308230823082308
-0.00494435584961927,-0.0154785463582973,0.308330833083308
-0.00494784558628657,-0.0154722429040772,0.308430843084308
-0.00495136618564248,-0.015465876494395,0.308530853085309
-0.00495491644985168,-0.0154595149221248,0.308630863086309
-0.00495849034136333,-0.0154531983331793,0.308730873087309
-0.00496206955172454,-0.015446918616831,0.308830883088309
-0.0049656327594662,-0.0154406133336084,0.308930893089309
-0.00496921013852154,-0.0154343477148608,0.309030903090309
-0.00497275092831379,-0.0154280536613446,0.309130913091309
-0.00497627611169347,-0.0154217341906837,0.309230923092309
-0.00497979933246603,-0.0154154702903691,0.309330933093309
-0.00498332803103173,-0.0154092332261735,0.309430943094309
-0.00498684564731699,-0.0154029495293261,0.30953095309531
-0.00499032711661678,-0.0153966374783337,0.30963096309631
-0.0049938108710179,-0.0153903596370585,0.30973097309731
-0.00499732790451007,-0.0153841644487262,0.30983098309831
-0.00500080879562404,-0.0153779401552983,0.30993099309931
-0.00500426405997187,-0.0153717027686086,0.31003100310031
-0.00500776537648212,-0.0153654951780733,0.31013101310131
-0.00501123066118352,-0.0153592585515484,0.31023102310231
-0.00501467209974716,-0.0153530396299514,0.31033103310331
-0.00501807798102908,-0.0153467917138282,0.31043104310431
-0.00502148198493429,-0.0153405399300789,0.310531053105311
-0.00502483701810537,-0.0153342546668315,0.310631063106311
-0.005028213591581,-0.0153280292538882,0.310731073107311
-0.00503157372246284,-0.0153218008141072,0.310831083108311
-0.00503495946168253,-0.0153155772462911,0.310931093109311
-0.00503839614806479,-0.0153094097279555,0.311031103110311
-0.00504183339881174,-0.0153031797701486,0.311131113111311
-0.00504529138362806,-0.0152970091282269,0.311231123112311
-0.00504876372864734,-0.0152908841652959,0.311331133113311
-0.00505230747386799,-0.0152847584260754,0.311431143114311
-0.00505591656100727,-0.0152786421290225,0.311531153115312
-0.00505956380611316,-0.0152725194903527,0.311631163116312
-0.00506320057476685,-0.0152663775757478,0.311731173117312
-0.00506684722095504,-0.015260235504503,0.311831183118312
-0.00507053776550554,-0.0152541357191497,0.311931193119312
-0.00507424451999328,-0.0152479916161918,0.312031203120312
-0.00507799229343138,-0.0152418971704199,0.312131213121312
-0.00508181859879822,-0.0152358449137915,0.312231223122312
-0.00508565392709016,-0.0152298424963278,0.312331233123312
-0.00508955466640672,-0.0152238811254569,0.312431243124312
-0.00509341622729295,-0.0152178887306502,0.312531253125313
-0.00509732404765918,-0.0152119499781357,0.312631263126313
-0.00510122898170299,-0.015205947242785,0.312731273127313
-0.00510514349151897,-0.0151999485363075,0.312831283128313
-0.0051091226383736,-0.0151939908326556,0.312931293129313
-0.00511309153912888,-0.0151879899769849,0.313031303130313
-0.00511706638990085,-0.0151820080632376,0.313131313131313
-0.00512102314414492,-0.0151760243135774,0.313231323132313
-0.00512496296514338,-0.0151699724116924,0.313331333133313
-0.00512886328291401,-0.015163890204573,0.313431343134313
-0.00513279674847446,-0.0151577891545819,0.313531353135314
-0.00513671233864591,-0.0151516614343261,0.313631363136314
-0.00514061837608027,-0.0151455408803505,0.313731373137314
-0.00514453230540685,-0.0151393758337021,0.313831383138314
-0.00514848716845318,-0.0151332530245712,0.313931393139314
-0.0051524883439606,-0.0151272130964327,0.314031403140314
-0.00515651768011662,-0.0151211080590321,0.314131413141314
-0.00516059237507261,-0.0151149676693638,0.314231423142314
-0.00516470648111528,-0.0151088692730388,0.314331433143314
-0.00516890048047251,-0.0151028355667336,0.314431443144314
-0.0051731372586768,-0.0150968553806335,0.314531453145315
-0.00517745279455562,-0.0150909387903766,0.314631463146315
-0.00518176078867866,-0.0150850243516162,0.314731473147315
-0.00518605433736814,-0.0150790867715983,0.314831483148315
-0.00519042605863566,-0.0150731987934817,0.314931493149315
-0.00519480155308461,-0.0150673081248426,0.315031503150315
-0.00519918130215255,-0.0150613710930647,0.315131513151315
-0.00520363852122215,-0.0150554971872099,0.315231523152315
-0.00520812565622968,-0.015049630871485,0.315331533153315
-0.00521265308227223,-0.015043815021485,0.315431543154315
-0.00521717231466033,-0.0150380288939265,0.315531553155316
-0.00522167291379797,-0.0150321921324855,0.315631563156316
-0.00522617408881795,-0.0150263728709582,0.315731573157316
-0.0052306892785117,-0.0150204688856149,0.315831583158316
-0.00523520326806649,-0.0150145746326839,0.315931593159316
-0.00523967314272722,-0.0150086486371159,0.316031603160316
-0.00524417629417563,-0.0150027694308398,0.316131613161316
-0.00524873866015412,-0.0149969300871421,0.316231623162316
-0.00525327850222081,-0.0149910620138241,0.316331633163316
-0.00525788952334998,-0.0149852336118917,0.316431643164316
-0.00526251771959533,-0.0149793660660821,0.316531653165317
-0.00526717318963028,-0.014973459132221,0.316631663166317
-0.00527185656001487,-0.0149675864149875,0.316731673167317
-0.00527652996302728,-0.0149617438233132,0.316831683168317
-0.00528124122685093,-0.0149559089599804,0.316931693169317
-0.00528596575900474,-0.0149501030888704,0.317031703170317
-0.00529069408507164,-0.014944319350072,0.317131713171317
-0.00529545511204369,-0.0149385605446773,0.317231723172317
-0.00530023528825677,-0.014932747246988,0.317331733173317
-0.00530503936128521,-0.0149269026328148,0.317431743174317
-0.00530986716066781,-0.0149210269647599,0.317531753175318
-0.00531470083635422,-0.0149151781811983,0.317631763176318
-0.00531952475659302,-0.0149093524306284,0.317731773177318
-0.00532436744368689,-0.0149034728419663,0.317831783178318
-0.00532919260783171,-0.01489752162275,0.317931793179318
-0.0053340247839204,-0.0148915243375502,0.318031803180318
-0.0053388451843661,-0.0148855581223566,0.318131813181318
-0.00534361891760708,-0.0148795605998932,0.318231823182318
-0.00534840359030985,-0.0148735646714723,0.318331833183318
-0.00535315334380847,-0.0148675837159933,0.318431843184318
-0.00535790034458919,-0.0148616213960682,0.318531853185319
-0.00536267074692657,-0.0148556004328884,0.318631863186319
-0.00536747096845355,-0.0148496263787838,0.318731873187319
-0.005372270443637,-0.0148436658970753,0.318831883188319
-0.00537708578783549,-0.0148377605019719,0.318931893189319
-0.00538186595022735,-0.0148318692021657,0.319031903190319
-0.00538667335185591,-0.0148260200293075,0.319131913191319
-0.00539147134126286,-0.0148201663023715,0.319231923192319
-0.00539631142767195,-0.0148143398814745,0.319331933193319
-0.00540113096659759,-0.0148085576860409,0.319431943194319
-0.00540595705215422,-0.0148028297479419,0.31953195319532
-0.00541078107374842,-0.0147971478274522,0.31963196319632
-0.00541560301295181,-0.0147915115076332,0.31973197319732
-0.00542042699308246,-0.0147859150204467,0.31983198319832
-0.00542524559677517,-0.0147802905338588,0.31993199319932
-0.00543005604136623,-0.0147746883316156,0.32003200320032
-0.00543481985560906,-0.0147690514773777,0.32013201320132
-0.00543958617839551,-0.0147634544050947,0.32023202320232
-0.00544435796515409,-0.01475788126418,0.32033203320332
-0.00544912094091213,-0.0147523273416122,0.32043204320432
-0.00545385606699824,-0.014746740934671,0.320532053205321
-0.00545856825684078,-0.0147411433648256,0.320632063206321
-0.00546326739027802,-0.0147355445303426,0.320732073207321
-0.00546795096106972,-0.0147298717917217,0.320832083208321
-0.00547264044041466,-0.0147242234912455,0.320932093209321
-0.00547733375974332,-0.0147185960446222,0.321032103210321
-0.00548202542513776,-0.0147130134569329,0.321132113211321
-0.00548670168222317,-0.0147073568545363,0.321232123212321
-0.00549135067473313,-0.0147016684749499,0.321332133213321
-0.0054960030649491,-0.0146960201560455,0.321432143214321
-0.00550064163859493,-0.0146903269574753,0.321532153215322
-0.00550527875641018,-0.014684679078545,0.321632163216322
-0.00550987045323012,-0.0146789965798694,0.321732173217322
-0.00551442850930473,-0.0146733256472157,0.321832183218322
-0.0055189601715381,-0.0146676228636591,0.321932193219322
-0.0055234709960434,-0.0146618902885551,0.322032203220322
-0.00552802409031544,-0.0146561298061908,0.322132213221322
-0.00553260557098198,-0.0146503456550607,0.322232223222322
-0.00553716587299794,-0.0146445323827102,0.322332233223322
-0.00554172859141637,-0.0146387140610231,0.322432243224322
-0.0055463023644731,-0.0146328984068231,0.322532253225323
-0.00555090441796184,-0.0146270593902266,0.322632263226323
-0.00555548012828684,-0.014621212055585,0.322732273227323
-0.00556008414668618,-0.0146153415405258,0.322832283228323
-0.00556466696109631,-0.0146094425630557,0.322932293229323
-0.00556927805824193,-0.0146035207645185,0.323032303230323
-0.00557387662418697,-0.0145975786304226,0.323132313231323
-0.00557850003139436,-0.0145916226797567,0.323232323232323
-0.00558310218163133,-0.0145856389692564,0.323332333233323
-0.00558771514693942,-0.014579659034241,0.323432343234323
-0.00559230699579227,-0.0145736515190665,0.323532353235324
-0.00559687253603448,-0.0145676368030587,0.323632363236324
-0.00560141198880466,-0.0145616149023424,0.323732373237324
-0.00560593102769619,-0.0145555657301399,0.323832383238324
-0.00561049327619467,-0.0145494910348302,0.323932393239324
-0.00561509840028824,-0.014543391028338,0.324032403240324
-0.00561971315774234,-0.0145372588392349,0.324132413241324
-0.00562431571800751,-0.0145311080122743,0.324232423242324
-0.00562892363397885,-0.0145249126189279,0.324332433243324
-0.00563350508009238,-0.0145187113561882,0.324432443244324
-0.00563806595568729,-0.0145124843008285,0.324532453245325
-0.00564260075072072,-0.0145062515649649,0.324632463246325
-0.00564714165241101,-0.0144999748777578,0.324732473247325
-0.00565168865154403,-0.0144936545962545,0.324832483248325
-0.00565624713837871,-0.0144873404513538,0.324932493249325
-0.00566078539792067,-0.0144810014191201,0.325032503250325
-0.00566532643782276,-0.0144746609172345,0.325132513251325
-0.00566984745314262,-0.0144682957330301,0.325232523252325
-0.00567438023719482,-0.0144619369342095,0.325332533253325
-0.00567892470935592,-0.0144555844355421,0.325432543254325
-0.00568347553695493,-0.0144491888769973,0.325532553255326
-0.00568803792596869,-0.0144427998696904,0.325632563256326
-0.00569256633101131,-0.0144364274431891,0.325732573257326
-0.00569706891579143,-0.014430050158544,0.325832583258326
-0.00570155200580113,-0.0144236484173259,0.325932593259326
-0.00570600965332712,-0.0144172419884252,0.326032603260326
-0.00571047466063004,-0.0144107928359624,0.326132613261326
-0.00571498468120345,-0.0144043211803195,0.326232623262326
-0.00571950673080817,-0.01439785649055,0.326332633263326
-0.00572400302234552,-0.0143913875346438,0.326432643264326
-0.00572846578140359,-0.0143849356386772,0.326532653265327
-0.00573289527979881,-0.0143785006298857,0.326632663266327
-0.00573733263092617,-0.0143720230288331,0.326732673267327
-0.00574180029189517,-0.0143655382407684,0.326832683268327
-0.0057462490454937,-0.0143590298069731,0.326932693269327
-0.00575067267679915,-0.0143525172821094,0.327032703270327
-0.00575508684981245,-0.0143459890264425,0.327132713271327
-0.00575950922569434,-0.0143394189087335,0.327232723272327
-0.0057639445957863,-0.014332856284406,0.327332733273327
-0.00576841042544921,-0.0143262747964752,0.327432743274327
-0.00577288879322345,-0.0143196646733688,0.327532753275328
-0.00577734184290454,-0.0143130511663776,0.327632763276328
-0.00578182528535428,-0.0143064191344019,0.327732773277328
-0.00578627522527048,-0.0142998053095236,0.327832783278328
-0.00579072899134928,-0.0142931914846453,0.327932793279328
-0.00579522890864221,-0.0142865562507635,0.328032803280328
-0.00579972610777025,-0.0142799414929557,0.328132813281328
-0.00580422485717372,-0.0142733003574313,0.328232823282328
-0.00580874316814991,-0.0142667023462832,0.328332833283328
-0.0058132657176205,-0.0142601333089295,0.328432843284328
-0.00581775446740218,-0.0142535818405956,0.328532853285329
-0.00582228966094638,-0.0142470540525451,0.328632863286329
-0.00582681771354897,-0.014240524804057,0.328732873287329
-0.0058313342738427,-0.0142339904670722,0.328832883288329
-0.00583583214790489,-0.0142274326939779,0.328932893289329
-0.00584033832158401,-0.0142208330127709,0.329032903290329
-0.00584489305596916,-0.0142142005131787,0.329132913291329
-0.00584945099226027,-0.014207567863857,0.329232923292329
-0.00585400170007578,-0.0142009345442083,0.329332933293329
-0.00585854555258741,-0.0141942558058679,0.329432943294329
-0.00586313563232962,-0.0141875559487687,0.32953295329533
-0.00586775556581452,-0.0141808377325391,0.32963296329633
-0.00587238753293771,-0.0141741277191783,0.32973297329733
-0.00587707372053901,-0.0141674257151896,0.32983298329833
-0.0058817952143373,-0.0141607287190741,0.32993299329933
-0.00588654449330879,-0.0141540332478951,0.33003300330033
-0.00589130745985278,-0.0141473152274656,0.33013301330133
-0.00589605942704324,-0.0141405830011695,0.33023302330233
-0.0059007800708392,-0.0141339574029518,0.33033303330333
-0.00590548080983645,-0.0141273090965399,0.33043304330433
-0.00591021580462133,-0.0141207150566767,0.330533053305331
-0.00591492391260955,-0.014114116916531,0.330633063306331
-0.00591966886094558,-0.0141075869700734,0.330733073307331
-0.00592440565248355,-0.014101134970448,0.330833083308331
-0.00592916034244587,-0.0140947243007495,0.330933093309331
-0.00593390190228994,-0.0140883072318459,0.331033103310331
-0.00593864451023997,-0.0140819214840333,0.331133113311331
-0.00594341206080764,-0.0140756226299617,0.331233123312331
-0.005948185234291,-0.0140693355883894,0.331333133313331
-0.00595294031354985,-0.0140630163388673,0.331433143314331
-0.00595772788409266,-0.0140566575101008,0.331533153315332
-0.00596257547770453,-0.0140502885342867,0.331633163316332
-0.00596743824236181,-0.0140439975905355,0.331733173317332
-0.00597230250892031,-0.0140377339620373,0.331833183318332
-0.00597720899226455,-0.0140314720957393,0.331933193319332
-0.00598216185717588,-0.0140251741538653,0.332033203320332
-0.0059871473285477,-0.014018956496906,0.332133213321332
-0.00599209558639988,-0.0140127531172228,0.332233223322332
-0.00599703591550347,-0.0140065979619302,0.332333233323332
-0.00600194359207603,-0.0140004781773335,0.332433243324332
-0.00600684360710933,-0.0139944058684804,0.332533253325333
-0.00601177566193484,-0.0139883823069193,0.332633263326333
-0.00601667511490693,-0.0139823929182187,0.332733273327333
-0.00602158894651037,-0.0139764486694827,0.332833283328333
-0.00602649161060267,-0.013970483649821,0.332933293329333
-0.00603139005462886,-0.0139645021161561,0.333033303330333
-0.00603630273216396,-0.0139585755562234,0.333133313331333
-0.00604121639100272,-0.0139526892043986,0.333233323332333
-0.00604613093900377,-0.0139467957047217,0.333333333333333
-0.00605105949476795,-0.013940985645795,0.333433343334333
-0.00605601685616887,-0.0139351783511036,0.333533353335334
-0.00606093740256092,-0.0139293816756834,0.333633363336334
-0.00606587723870919,-0.013923579909463,0.333733373337334
-0.00607079640298343,-0.0139177484069799,0.333833383338334
-0.00607572596769361,-0.0139119268027631,0.333933393339334
-0.00608068450159106,-0.0139061079328359,0.334033403340334
-0.00608567090128524,-0.0139002622843779,0.334133413341334
-0.00609057939791431,-0.0138944770091253,0.334233423342334
-0.00609541633309495,-0.0138887416168047,0.334333433343334
-0.00610022826806968,-0.0138829795565228,0.334433443344334
-0.00610504894493896,-0.0138771979945599,0.334533453345335
-0.0061098659361609,-0.0138714299980823,0.334633463346335
-0.00611468560869136,-0.0138657300386529,0.334733473347335
-0.00611943024144374,-0.0138600636186135,0.334833483348335
-0.00612417834100814,-0.0138544172945656,0.334933493349335
-0.00612897548041265,-0.0138487292720263,0.335033503350335
-0.00613377403188081,-0.0138430628750221,0.335133513351335
-0.00613859046104164,-0.0138374306002009,0.335233523352335
-0.00614344960455052,-0.0138318108842227,0.335333533353335
-0.00614829210966556,-0.0138262387338257,0.335433543354335
-0.0061531484566896,-0.013820644137837,0.335533553355336
-0.00615804301696502,-0.0138151327499419,0.335633563356336
-0.00616293864147101,-0.0138096575044252,0.335733573357336
-0.00616789097196346,-0.0138042074572179,0.335833583358336
-0.0061728156739228,-0.0137987429277206,0.335933593359336
-0.00617774867089189,-0.0137932563580527,0.336033603360336
-0.00618268545947059,-0.0137877937520024,0.336133613361336
-0.00618765578513574,-0.0137823868130468,0.336233623362336
-0.00619256082647043,-0.0137770110362387,0.336333633363336
-0.00619745088564909,-0.0137716500204477,0.336433643364336
-0.00620232235764802,-0.0137662850149436,0.336533653365337
-0.0062072396860093,-0.01376091645279,0.336633663366337
-0.00621215569905518,-0.0137555173849948,0.336733673367337
-0.00621704434847379,-0.0137501561549756,0.336833683368337
-0.00622190582085104,-0.0137448324218101,0.336933693369337
-0.00622678160045016,-0.0137395575488095,0.337033703370337
-0.00623165489684441,-0.0137343411462988,0.337133713371337
-0.0062365482846233,-0.0137291140485006,0.337233723372337
-0.00624143300191702,-0.0137238731778993,0.337333733373337
-0.00624628173807949,-0.0137186375938984,0.337433743374337
-0.00625113250825847,-0.0137133885089108,0.337533753375338
-0.00625605187754691,-0.0137081788603487,0.337633763376338
-0.00626098657221727,-0.0137030299351286,0.337733773377338
-0.00626589400000859,-0.0136978635975288,0.337833783378338
-0.00627078936191231,-0.0136927765911824,0.337933793379338
-0.00627573140714536,-0.0136876538709142,0.338033803380338
-0.00628067291335256,-0.0136825474181716,0.338133813381338
-0.00628561053120191,-0.0136775144549315,0.338233823382338
-0.00629057658612335,-0.0136725900547346,0.338333833383338
-0.00629556041507857,-0.0136676241403285,0.338433843384338
-0.00630059078454435,-0.0136626805816765,0.338533853385339
-0.00630558202395412,-0.0136577543847266,0.338633863386339
-0.00631056393406927,-0.013652811563204,0.338733873387339
-0.0063155661497972,-0.0136479120733754,0.338833883388339
-0.00632055622822796,-0.0136430206804532,0.338933893389339
-0.0063255078261981,-0.0136381033590025,0.339033903390339
-0.00633047282610292,-0.0136332311337494,0.339133913391339
-0.00633547196431536,-0.0136284385530298,0.339233923392339
-0.0063405049206449,-0.0136237248889284,0.339333933393339
-0.00634552701352911,-0.013619045630344,0.339433943394339
-0.00635054818960859,-0.0136143198128207,0.33953395339534
-0.00635556936338458,-0.013609577306226,0.33963396339634
-0.006360657740331,-0.0136049200670804,0.33973397339734
-0.00636575809102395,-0.0136002262755282,0.33983398339834
-0.00637088664843595,-0.0135956090325658,0.33993399339934
-0.00637598657758297,-0.0135909694914375,0.34003400340034
-0.00638109684036352,-0.0135863184603039,0.34013401340134
-0.00638616939666912,-0.0135816672633162,0.34023402340234
-0.0063912597293121,-0.0135769617030317,0.34033403340334
-0.00639633619010036,-0.0135723091723004,0.34043404340434
-0.00640147420350101,-0.0135676606773528,0.340534053405341
-0.00640659185370073,-0.0135629725524833,0.340634063406341
-0.00641175458397335,-0.0135582552534122,0.340734073407341
-0.00641696838119203,-0.0135535460166945,0.340834083408341
-0.00642215294201399,-0.0135488150761216,0.340934093409341
-0.00642738015498866,-0.0135440903182219,0.341034103410341
-0.00643261059060117,-0.0135394215568216,0.341134113411341
-0.0064378592217934,-0.0135347722095681,0.341234123412341
-0.00644312446604062,-0.0135301408897367,0.341334133413341
-0.00644841124137843,-0.0135254911462762,0.341434143414341
-0.00645371970444664,-0.0135208264943725,0.341534153415342
-0.00645903191075033,-0.0135161815675922,0.341634163416342
-0.00646439707750151,-0.013511564421378,0.341734173417342
-0.00646978793551745,-0.0135069810218714,0.341834183418342
-0.00647522596060406,-0.0135023756144437,0.341934193419342
-0.00648065909990457,-0.0134978109126863,0.342034203420342
-0.00648610261660565,-0.0134932145558262,0.342134213421342
-0.00649152231020425,-0.013488552516125,0.342234223422342
-0.00649699968187871,-0.0134838734303053,0.342334233423342
-0.00650245036025308,-0.0134791824122026,0.342434243424342
-0.00650794781179444,-0.0134744462564388,0.342534253425343
-0.00651349606307263,-0.0134696876942433,0.342634263426343
-0.00651904819119093,-0.0134648677844494,0.342734273427343
-0.00652465767719447,-0.0134600238142895,0.342834283428343
-0.00653027547663617,-0.0134551210672702,0.342934293429343
-0.00653588048688191,-0.0134502522097773,0.343034303430343
-0.00654151615249855,-0.0134453221106483,0.343134313431343
-0.00654722094933995,-0.0134404122825793,0.343234323432343
-0.00655289768688814,-0.013435522025297,0.343334333433343
-0.00655855982927325,-0.0134306139962845,0.343434343434343
-0.00656421624047689,-0.0134257355100381,0.343534353435344
-0.0065698905662297,-0.0134208836065226,0.343634363436344
-0.00657555739399379,-0.0134159692151615,0.343734373437344
-0.00658124777995452,-0.0134110181423962,0.343834383438344
-0.0065869029702875,-0.0134060261382146,0.343934393439344
-0.00659259962184847,-0.0134010076549612,0.344034403440344
-0.00659829106052213,-0.013396049261579,0.344134413441344
-0.00660404383988354,-0.013391177780366,0.344234423442344
-0.00660975372522166,-0.0133863074808636,0.344334433443344
-0.00661544885414963,-0.0133814189972991,0.344434443444344
-0.00662121280562936,-0.0133765501720556,0.344534453445345
-0.00662696573702378,-0.0133716616193853,0.344634463446345
-0.00663271272531207,-0.0133667383156684,0.344734473447345
-0.00663848781205354,-0.0133618063184311,0.344834483448345
-0.00664428997908803,-0.0133568359835519,0.344934493449345
-0.00665008603716238,-0.0133519252018215,0.345034503450345
-0.0066559513761908,-0.0133470500833354,0.345134513451345
-0.00666188410727904,-0.013342194369782,0.345234523452345
-0.00666782828460561,-0.0133372851843976,0.345334533453345
-0.00667372805448984,-0.0133323773373639,0.345434543454345
-0.0066796539487025,-0.0133274308877824,0.345534553455346
-0.00668557081768647,-0.0133224228187859,0.345634563456346
-0.00669150769973503,-0.0133174509221136,0.345734573457346
-0.00669747659393345,-0.0133124252219021,0.345834583458346
-0.00670348494298559,-0.0133073732752752,0.345934593459346
-0.00670947405756619,-0.0133022586380921,0.346034603460346
-0.00671544196355039,-0.0132971809702545,0.346134613461346
-0.00672149304998584,-0.0132921578592102,0.346234623462346
-0.00672755340352065,-0.0132870932708132,0.346334633463346
-0.00673361473375205,-0.0132819989392429,0.346434643464346
-0.00673966816978764,-0.0132768715934874,0.346534653465347
-0.00674572835516484,-0.0132717178101235,0.346634663466347
-0.00675179980940839,-0.0132665508229283,0.346734673467347
-0.0067578804662525,-0.0132613434940206,0.346834683468347
-0.00676392790159371,-0.0132561281741689,0.346934693469347
-0.00676994717628641,-0.0132508514053634,0.347034703470347
-0.0067759287721466,-0.0132455359303513,0.347134713471347
-0.0067819219363321,-0.0132401704019459,0.347234723472347
-0.00678796880730862,-0.0132347800092429,0.347334733473347
-0.00679405841566843,-0.0132294418744108,0.347434743474347
-0.0068001737337214,-0.0132240983631408,0.347534753475348
-0.00680627950825141,-0.0132187875435619,0.347634763476348
-0.00681236255846271,-0.0132135151998366,0.347734773477348
-0.00681848972587153,-0.0132082027447517,0.347834783478348
-0.0068246640165839,-0.0132028432469867,0.347934793479348
-0.00683086646794477,-0.0131975177838706,0.348034803480348
-0.00683712018896242,-0.0131921809321044,0.348134813481348
-0.00684336713990668,-0.0131868755327304,0.348234823482348
-0.00684959545990417,-0.013181554966918,0.348334833483348
-0.00685583474009522,-0.0131762345301033,0.348434843484348
-0.00686205548608754,-0.0131708990143843,0.348534853485349
-0.00686826212296161,-0.0131655797754049,0.348634863486349
-0.00687442970118896,-0.0131602221089459,0.348734873487349
-0.00688059847955518,-0.01315492545377,0.348834883488349
-0.00688674154592477,-0.01314964002139,0.348934893489349
-0.00689286115314963,-0.0131443926847813,0.349034903490349
-0.00689898321363354,-0.0131390913603511,0.349134913491349
-0.00690508758531407,-0.0131337431222385,0.349234923492349
-0.00691116372032973,-0.0131283342575321,0.349334933493349
-0.00691721649525239,-0.0131229264478424,0.349434943494349
-0.00692325245210597,-0.0131175040637213,0.34953495349535
-0.00692927174983394,-0.0131120671996135,0.34963496349635
-0.00693525358065416,-0.0131065927027439,0.34973497349735
-0.00694124012219232,-0.013101095992939,0.34983498349835
-0.00694720797980241,-0.0130956172552714,0.34993499349935
-0.0069531597403481,-0.0130900931357687,0.35003500350035
-0.00695910379558758,-0.0130845128193595,0.35013501350135
-0.00696504620149991,-0.0130789028035441,0.35023502350235
-0.00697098700645921,-0.0130732633509249,0.35033503350335
-0.00697692625883959,-0.0130675947218006,0.35043504350435
-0.0069828453599437,-0.0130619567526544,0.350535053505351
-0.00698872784414239,-0.0130562827309675,0.350635063506351
-0.0069945774293323,-0.0130506042980216,0.350735073507351
-0.00700041206922267,-0.0130449133108397,0.350835083508351
-0.00700622508588137,-0.0130392636627988,0.350935093509351
-0.00701203399304332,-0.0130335857896106,0.351035103510351
-0.00701783160369658,-0.013027926655635,0.351135113511351
-0.00702359361330087,-0.0130222315474388,0.351235123512351
-0.00702932030749393,-0.0130165007437491,0.351335133513351
-0.00703501197882413,-0.0130107345186857,0.351435143514351
-0.00704068297828021,-0.0130050101902174,0.351535153515352
-0.00704631941327575,-0.0129992503505379,0.351635163516352
-0.00705192156484132,-0.0129934552760707,0.351735173517352
-0.00705748970940049,-0.0129876252340253,0.351835183518352
-0.00706303804590918,-0.0129818375723162,0.351935193519352
-0.00706856670336512,-0.012976091910861,0.352035203520352
-0.00707407957473325,-0.0129703872130714,0.352135213521352
-0.00707955918313492,-0.012964646736861,0.352235223522352
-0.00708501956167203,-0.0129589478025023,0.352335233523352
-0.0070904471033958,-0.0129532130067958,0.352435243524352
-0.00709584207551556,-0.0129474426261652,0.352535253525353
-0.00710120473833009,-0.0129416369324269,0.352635263526353
-0.00710653857477611,-0.0129358576970288,0.352735273527353
-0.00711185417187526,-0.0129301202522634,0.352835283528353
-0.00711714066618242,-0.0129243785966461,0.352935293529353
-0.00712239572882912,-0.0129186013422833,0.353035303530353
-0.00712761960859659,-0.0129127887609917,0.353135313531353
-0.0071328125519624,-0.0129069411199807,0.353235323532353
-0.00713797481001148,-0.0129010586910667,0.353335333533353
-0.00714310662231073,-0.0128951417391557,0.353435343534353
-0.00714821111935682,-0.0128892521024978,0.353535353535354
-0.00715328847391444,-0.012883389536919,0.353635363536354
-0.00715833831741896,-0.0128775237003281,0.353735373537354
-0.00716335860894311,-0.0128716231587615,0.353835383538354
-0.00716835176258588,-0.0128657196364277,0.353935393539354
-0.00717332890669832,-0.0128598587708536,0.354035403540354
-0.00717829378912322,-0.0128540397511969,0.354135413541354
-0.00718322978989484,-0.0128481855750726,0.354235423542354
-0.00718813713706263,-0.0128422965096901,0.354335433543354
-0.00719301605176541,-0.0128363728153481,0.354435443544354
-0.00719786675974915,-0.0128304147569526,0.354535453545355
-0.00720268947984917,-0.012824422592499,0.354635463546355
-0.00720748442629362,-0.0128183965822859,0.354735473547355
-0.0072122646025067,-0.0128124141387268,0.354835483548355
-0.00721703008680836,-0.0128064748679182,0.354935493549355
-0.00722176824894641,-0.0128005012514843,0.355035503550355
-0.0072264919633472,-0.0127945706926243,0.355135513551355
-0.0072312013060273,-0.0127886828043453,0.355235523552355
-0.00723588376421422,-0.0127827600774858,0.355335533553355
-0.00724055209024744,-0.0127768799152449,0.355435543554355
-0.00724520635092936,-0.0127710419283261,0.355535553555356
-0.00724984661306241,-0.0127652457343436,0.355635563556356
-0.00725446052512116,-0.0127594138586886,0.355735573557356
-0.00725904828520914,-0.0127535465731778,0.355835583558356
-0.00726361147815469,-0.0127476756803397,0.355935593559356
-0.00726815024908015,-0.0127418012032097,0.356035603560356
-0.00727266343931021,-0.0127358916272002,0.356135613561356
-0.00727715124234134,-0.0127299472195207,0.356235623562356
-0.00728162602812713,-0.0127240453925845,0.356335633563356
-0.0072860878496486,-0.0127181857593988,0.356435643564356
-0.00729052631338075,-0.0127123525914638,0.356535653565357
-0.00729495200634523,-0.0127065609861121,0.356635663566357
-0.00729935296861664,-0.012700733464128,0.356735673567357
-0.00730373040494092,-0.012694901857986,0.356835683568357
-0.00730808445122637,-0.012689066193025,0.356935693569357
-0.00731241523416716,-0.0126832264968873,0.357035703570357
-0.00731672198899136,-0.0126773512273432,0.357135713571357
-0.00732100489076735,-0.0126714406469948,0.357235723572357
-0.00732526493461979,-0.0126655266136557,0.357335733573357
-0.0073295027194664,-0.0126596394072215,0.357435743574357
-0.00733372882772183,-0.0126537940536152,0.357535753575358
-0.00733794329854607,-0.0126479901681476,0.357635763576358
-0.0073421461664921,-0.0126422273707362,0.357735773577358
-0.00734632592773345,-0.01263642819829,0.357835783578358
-0.00735048331248885,-0.0126306245293542,0.357935793579358
-0.00735461891276553,-0.0126247759738419,0.358035803580358
-0.00735873284374001,-0.0126189535841216,0.358135813581358
-0.00736282522058863,-0.0126131571252332,0.358235823582358
-0.00736689615618432,-0.0126073863645202,0.358335833583358
-0.00737095621681715,-0.0126016562587998,0.358435843584358
-0.00737499449757833,-0.0125959209747452,0.358535853585359
-0.00737902203698127,-0.0125902259978501,0.358635863586359
-0.00738302867646082,-0.0125844849595787,0.358735873587359
-0.00738701455883573,-0.0125786981663002,0.358835883588359
-0.00739097982462139,-0.012572865924384,0.358935893589359
-0.0073949237551166,-0.0125670292504771,0.359035903590359
-0.00739884735696367,-0.012561147438909,0.359135913591359
-0.0074027507683744,-0.0125552207937457,0.359235923592359
-0.00740663412756056,-0.0125492496144461,0.359335933593359
-0.00741049757043048,-0.0125432342027724,0.359435943594359
-0.00741434123519584,-0.0125371748558799,0.35953595359536
-0.00741816416358834,-0.0125311128368933,0.35963596359636
-0.0074219773756933,-0.0125250937165371,0.35973597359736
-0.00742577113679489,-0.0125190305619104,0.35983598359836
-0.00742954437575197,-0.0125129647121541,0.35993599359936
-0.00743329718700919,-0.012506896183393,0.36003600360036
-0.00743703095498775,-0.0125007839036955,0.36013601360136
-0.00744074580638181,-0.01249462816561,0.36023602360236
-0.00744444186788553,-0.0124884292662916,0.36033603360336
-0.00744811926388947,-0.0124821874936817,0.36043604360436
-0.00745177812339119,-0.0124759031357213,0.360536053605361
-0.00745541856617448,-0.0124695764803518,0.360636063606361
-0.0074590407189332,-0.0124632078132106,0.360736073607361
-0.00746264470145105,-0.0124567974199356,0.360836083608361
-0.00746623064042209,-0.0124503455792538,0.360936093609361
-0.00746979865102275,-0.0124438525791063,0.361036103610361
-0.0074733488576438,-0.0124373186913097,0.361136113611361
-0.00747688138006853,-0.0124307441991981,0.361236123612361
-0.00748039633117008,-0.012424129374588,0.361336133613361
-0.00748389383533893,-0.0124174744939029,0.361436143614361
-0.00748737400544812,-0.0124107798312628,0.361536153615362
-0.00749083695897756,-0.0124040456561807,0.361636163616362
-0.00749428280880029,-0.0123972722404731,0.361736173617362
-0.00749771167469981,-0.0123904598513493,0.361836183618362
-0.00750112366724547,-0.0123836087560189,0.361936193619362
-0.00750451889931031,-0.0123767192216913,0.362036203620362
-0.00750789748376727,-0.0123697915086652,0.362136213621362
-0.00751125953348919,-0.0123628258841501,0.362236223622362
-0.00751460515904562,-0.0123558226061413,0.362336233623362
-0.00751793446870243,-0.0123487819326342,0.362436243624362
-0.00752124757533246,-0.0123417041239275,0.362536253625363
-0.0075245445825946,-0.0123345894380166,0.362636263626363
-0.0075278256033619,-0.0123274381259862,0.362736273627363
-0.00753109074129303,-0.0123202504412245,0.362836283628363
-0.00753434010695747,-0.0123130266371198,0.362936293629363
-0.00753757380171061,-0.0123057669670603,0.363036303630363
-0.00754079193381812,-0.0122984716752202,0.363136313631363
-0.00754399460924258,-0.0122911410126842,0.363236323632363
-0.00754718192703561,-0.0122837752259299,0.363336333633363
-0.00755035399546318,-0.012276374561435,0.363436343634363
-0.0075535109158806,-0.0122689392587665,0.363536353635364
-0.00755665278964317,-0.0122614695667058,0.363636363636364
-0.00755977971810609,-0.0122539657202127,0.363736373637364
-0.00756289180262468,-0.0122464279611579,0.363836383638364
-0.00756598914225086,-0.0122388565291084,0.363936393639364
-0.00756907183373266,-0.0122312516613278,0.364036403640364
-0.00757213998072906,-0.0122236135904726,0.364136413641364
-0.00757519367768473,-0.0122159425515027,0.364236423642364
-0.0075782330213479,-0.0122082387770747,0.364336433643364
-0.00758125810846679,-0.0122005025021485,0.364436443644364
-0.00758426903809323,-0.0121927339524702,0.364536453645365
-0.00758726590006479,-0.0121849333583926,0.364636463646365
-0.00759024879112981,-0.0121771009479651,0.364736473647365
-0.00759321780573293,-0.0121692369446301,0.364836483648365
-0.0075961730383189,-0.0121613415787405,0.364936493649365
-0.00759911457642171,-0.0121534150668282,0.365036503650365
-0.00760204251909338,-0.0121454576369426,0.365136513651365
-0.00760495695156431,-0.0121374695056154,0.365236523652365
-0.00760785796597567,-0.0121294508939855,0.365336533653365
-0.0076107456544688,-0.0121214020185846,0.365436543654365
-0.00761362010688119,-0.0121133230982481,0.365536553655366
-0.00761648140613995,-0.0121052143472042,0.365636563656366
-0.00761932964668983,-0.0120970759796811,0.365736573657366
-0.00762216491145794,-0.012088908209907,0.365836583658366
-0.00762498728797828,-0.0120807112475034,0.365936593659366
-0.00762779686378502,-0.0120724853043946,0.366036603660366
-0.00763059372410877,-0.0120642305878985,0.366136613661366
-0.00763337795187654,-0.0120559473076363,0.366236623662366
-0.00763614963231905,-0.012047635668622,0.366336633663366
-0.00763890885066677,-0.0120392958781733,0.366436643664366
-0.00764165568523967,-0.0120309281366974,0.366536653665367
-0.00764439022357203,-0.0120225326515118,0.366636663666367
-0.00764711254398378,-0.0120141096184165,0.366736673667367
-0.00764982272709836,-0.0120056592401222,0.366836683668367
-0.00765252085584297,-0.011997181717036,0.366936693669367
-0.00765520701084106,-0.0119886772449577,0.367036703670367
-0.00765788127041266,-0.0119801460219911,0.367136713671367
-0.0076605437151814,-0.011971588243936,0.367236723672367
-0.00766319442116353,-0.0119630041042891,0.367336733673367
-0.00766583346898279,-0.0119543937988502,0.367436743674367
-0.0076684609369591,-0.0119457575211158,0.367536753675368
-0.00767107689880536,-0.0119370954576719,0.367636763676368
-0.00767368143514517,-0.0119284078020149,0.367736773677368
-0.00767627461969151,-0.0119196947430343,0.367836783678368
-0.00767885652846074,-0.0119109564673159,0.367936793679368
-0.00768142723516592,-0.0119021931637492,0.368036803680368
-0.0076839868158234,-0.0118934050120095,0.368136813681368
-0.00768653534414627,-0.0118845922032896,0.368236823682368
-0.0076890728915439,-0.0118757549149615,0.368336833683368
-0.00769159953403263,-0.0118668933313074,0.368436843684368
-0.00769411534302207,-0.0118580076343062,0.368536853685369
-0.00769662038992158,-0.0118490980036332,0.368636863686369
-0.00769911474383697,-0.0118401646143567,0.368736873687369
-0.0077015984784812,-0.0118312076484554,0.368836883688369
-0.00770407166526376,-0.0118222272763906,0.368936893689369
-0.00770653436868337,-0.0118132236778375,0.369036903690369
-0.00770898666245309,-0.0118041970255608,0.369136913691369
-0.00771142861337523,-0.0117951474900219,0.369236923692369
-0.00771386028825211,-0.0117860752462888,0.369336933693369
-0.00771628175849321,-0.0117769804602158,0.369436943694369
-0.00771869308629376,-0.0117678633045676,0.36953695369537
-0.00772109434306324,-0.0117587239475017,0.36963696369637
-0.0077234855909969,-0.0117495625525688,0.36973697369737
-0.00772586689920062,-0.0117403792902301,0.36983698369837
-0.00772823832986974,-0.0117311743217326,0.36993699369937
-0.00773059994750309,-0.011721947810627,0.37003700370037
-0.00773295181890297,-0.0117126999227673,0.37013701370137
-0.00773529400396124,-0.0117034308170972,0.37023702370237
-0.0077376265694801,-0.0116941406548636,0.37033703370337
-0.00773994957765499,-0.0116848295950102,0.37043704370437
-0.00774226308607406,-0.0116754977941769,0.370537053705371
-0.00774456716153974,-0.0116661454136107,0.370637063706371
-0.00774686186394377,-0.0116567726053447,0.370737073707371
-0.00774914725087442,-0.0116473795283223,0.370837083708371
-0.0077514233868305,-0.0116379663345766,0.370937093709371
-0.00775369033170366,-0.0116285331761405,0.371037103710371
-0.00775594814077878,-0.0116190802073504,0.371137113711371
-0.00775819687625101,-0.0116096075779357,0.371237123712371
-0.00776043659570869,-0.0116001154399295,0.371337133713371
-0.0077626673567401,-0.0115906039384541,0.371437143714371
-0.0077648892169334,-0.0115810732255423,0.371537153715372
-0.00776710223387674,-0.0115715234463167,0.371637163716372
-0.0077693064651585,-0.0115619547458995,0.371737173717372
-0.00777150196606334,-0.0115523672717167,0.371837183718372
-0.00777368878957247,-0.0115427611665871,0.371937193719372
-0.00777586699557763,-0.0115331365756329,0.372037203720372
-0.00777803663706,-0.011523493637066,0.372137213721372
-0.00778019776930427,-0.0115138324937053,0.372237223722372
-0.00778235044298814,-0.0115041532883696,0.372337233723372
-0.00778449471800335,-0.011494456156967,0.372437243724372
-0.00778663064042045,-0.011484741240013,0.372537253725373
-0.00778875827013127,-0.0114750086734157,0.372637263726373
-0.00779087765320635,-0.0114652585953869,0.372737273727373
-0.00779298884493047,-0.0114554911395314,0.372837283728373
-0.00779509189828471,-0.0114457064440608,0.372937293729373
-0.00779718686164329,-0.0114359046379729,0.373037303730373
-0.00779927378568372,-0.011426085857176,0.373137313731373
-0.00780135272338738,-0.0114162502329711,0.373237323732373
-0.0078034237231283,-0.0114063978966594,0.373337333733373
-0.00780548683328048,-0.0113965289772387,0.373437343734373
-0.00780754210452174,-0.01138664360601,0.373537353735374
-0.00780958958522608,-0.0113767419096677,0.373637363736374
-0.00781162932607122,-0.0113668240149056,0.373737373737374
-0.0078136613708242,-0.0113568900530251,0.373837383738374
-0.00781568577016272,-0.0113469401438097,0.373937393739374
-0.0078177025701573,-0.011336974416257,0.374037403740374
-0.00781971181687849,-0.0113269929924541,0.374137413741374
-0.0078217135587006,-0.0113169959967915,0.374237423742374
-0.00782370784169405,-0.0113069835513564,0.374337433743374
-0.00782569471192938,-0.0112969557782358,0.374437443744374
-0.00782767421317384,-0.0112869127972133,0.374537453745375
-0.00782964639149795,-0.0112768547280723,0.374637463746375
-0.00783161129066865,-0.0112667816929,0.374737473747375
-0.0078335689544531,-0.0112566938068729,0.374837483748375
-0.0078355194312255,-0.0112465911874708,0.374937493749375
-0.00783746276014574,-0.0112364739544775,0.375037503750375
-0.00783939898498094,-0.0112263422184622,0.375137513751375
-0.00784132814949806,-0.011216196101512,0.375237523752375
-0.00784325029746434,-0.0112060357118929,0.375337533753375
-0.00784516547034314,-0.0111958611647813,0.375437543754375
-0.00784707370959802,-0.0111856725753537,0.375537553755376
-0.00784897505669262,-0.0111754700541795,0.375637563756376
-0.00785086955309032,-0.0111652537095247,0.375737573757376
-0.00785275723795127,-0.0111550236565655,0.375837583758376
-0.00785463815504243,-0.0111447800035681,0.375937593759376
-0.00785651234352387,-0.0111345228564946,0.376037603760376
-0.00785837984255555,-0.0111242523282181,0.376137613761376
-0.00786024069129745,-0.0111139685223974,0.376237623762376
-0.00786209493121312,-0.0111036715472984,0.376337633763376
-0.00786394259685556,-0.0110933615088834,0.376437643764376
-0.00786578373199182,-0.0110830385131149,0.376537653765377
-0.00786761837347828,-0.011072702661348,0.376637663766377
-0.00786944655586794,-0.0110623540618487,0.376737673767377
-0.00787126832062426,-0.0110519928136688,0.376837683768377
-0.00787308370460391,-0.0110416190227706,0.376937693769377
-0.0078748927423596,-0.0110312327882058,0.377037703770377
-0.0078766954730515,-0.0110208342113299,0.377137713771377
-0.00787849193353609,-0.011010423393498,0.377237723772377
-0.00788028215606259,-0.011000000433762,0.377337733773377
-0.00788206618209474,-0.0109895654288701,0.377437743774377
-0.00788384404157829,-0.0109791184801775,0.377537753775378
-0.00788561577367329,-0.0109686596844326,0.377637763776378
-0.00788738141293274,-0.0109581891383835,0.377737773777378
-0.00788914099160596,-0.0109477069364751,0.377837783778378
-0.00789089454654943,-0.0109372131754555,0.377937793779378
-0.00789264211231615,-0.0109267079520729,0.378037803780378
-0.00789438371885204,-0.0109161913561651,0.378137813781378
-0.00789611940531698,-0.0109056634867837,0.378237823782378
-0.0078978491993534,-0.0108951244314629,0.378337833783378
-0.00789957313781778,-0.0108845742846475,0.378437843784378
-0.00790129125065585,-0.0108740131384785,0.378537853785379
-0.00790300357242082,-0.0108634410850973,0.378637863786379
-0.00790471013305839,-0.0108528582097343,0.378737873787379
-0.00790641096712158,-0.0108422646068343,0.378837883788379
-0.00790810610455621,-0.0108316603662349,0.378937893789379
-0.00790979557761178,-0.0108210455708632,0.379037903790379
-0.00791147941623402,-0.010810420315164,0.379137913791379
-0.00791315765267255,-0.0107997846797606,0.379237923792379
-0.0079148303145696,-0.0107891387567944,0.379337933793379
-0.00791649743417458,-0.0107784826291924,0.379437943794379
-0.00791815904143342,-0.0107678163821851,0.37953795379538
-0.00791981516629194,-0.0107571401010033,0.37963796379638
-0.00792146583869607,-0.0107464538708773,0.37973797379738
-0.00792311108628815,-0.0107357577747345,0.37983798379838
-0.00792475093901409,-0.0107250518955017,0.37993799379938
-0.00792638542681983,-0.010714336316106,0.38003800380038
-0.00792801457504402,-0.0107036111171711,0.38013801380138
-0.00792963841363267,-0.0106928763793203,0.38023802380238
-0.00793125697022814,-0.0106821321877844,0.38033803380338
-0.00793287027477625,-0.0106713786162763,0.38043804380438
-0.00793447835261583,-0.0106606157500264,0.380538053805381
-0.00793608122908576,-0.0106498436627479,0.380638063806381
-0.00793767893643543,-0.0106390624373677,0.380738073807381
-0.00793927149539664,-0.0106282721499024,0.380838083808381
-0.00794085893821878,-0.0106174728786719,0.380938093809381
-0.00794244128793703,-0.0106066646996927,0.381038103810381
-0.00794401857219392,-0.0105958476889813,0.381138113811381
-0.00794559081402471,-0.0105850219225542,0.381238123812381
-0.00794715804107166,-0.0105741874741243,0.381338133813381
-0.00794872028097718,-0.0105633444220115,0.381438143814381
-0.00795027755447297,-0.0105524928376254,0.381538153815382
-0.00795182988920157,-0.0105416327946789,0.381638163816382
-0.00795337731050161,-0.0105307643668849,0.381738173817382
-0.00795491984140847,-0.0105198876256528,0.381838183818382
-0.00795645750495742,-0.0105090026446956,0.381938193819382
-0.0079579903264873,-0.0104981094954226,0.382038203820382
-0.00795951833133697,-0.0104872082469399,0.382138213821382
-0.0079610415402382,-0.0104762989729602,0.382238223822382
-0.00796255997622616,-0.0104653817402861,0.382338233823382
-0.00796407366463981,-0.0104544566203268,0.382438243824382
-0.0079655826285144,-0.0104435236798848,0.382538253825383
-0.00796708688627814,-0.010432582992673,0.382638263826383
-0.00796858646557335,-0.0104216346208866,0.382738273827383
-0.00797008138482843,-0.0104106786359352,0.382838283828383
-0.00797157166938203,-0.0103997151023175,0.382938293829383
-0.00797305733535886,-0.0103887440891395,0.383038303830383
-0.0079745352591731,-0.0103777619314855,0.383138313831383
-0.00797600548459159,-0.0103667687238004,0.383238323832383
-0.00797746806459551,-0.010355764565136,0.383338333833383
-0.00797892304525561,-0.0103447495522403,0.383438343834383
-0.0079803704749458,-0.0103337237795583,0.383538353835384
-0.00798181040204038,-0.0103226873438381,0.383638363836384
-0.00798324287260991,-0.0103116403349173,0.383738373837384
-0.00798466793502839,-0.0103005828495442,0.383838383838384
-0.00798608563536654,-0.010289514975253,0.383938393839384
-0.00798749601739143,-0.0102784368087918,0.384038403840384
-0.00798889912947706,-0.0102673484376948,0.384138413841384
-0.00799029501308698,-0.0102562499517996,0.384238423842384
-0.00799168371429194,-0.0102451414432475,0.384338433843384
-0.00799306527685878,-0.010234022997269,0.384438443844384
-0.00799443974685831,-0.0102228947013981,0.384538453845385
-0.00799580716345033,-0.0102117566454727,0.384638463846385
-0.00799716757270555,-0.0102006089124198,0.384738473847385
-0.00799852101608753,-0.0101894515897734,0.384838483848385
-0.00799986753505964,-0.0101782847627642,0.384938493849385
-0.00800120717338911,-0.0101671085143192,0.385038503850385
-0.00800253996793243,-0.0101559229296689,0.385138513851385
-0.00800386596245644,-0.0101447280871336,0.385238523852385
-0.0080051851984249,-0.0101335240742472,0.385338533853385
-0.0080064977126941,-0.0101223109670262,0.385438543854385
-0.00800780354672779,-0.0101110888507012,0.385538553855386
-0.00800910273738225,-0.0100998578012887,0.385638563856386
-0.00801039532842454,-0.0100886179017157,0.385738573857386
-0.00801168135440774,-0.0100773692279988,0.385838583858386
-0.00801296085449183,-0.0100661118607614,0.385938593859386
-0.0080142338655332,-0.0100548458737165,0.386038603860386
-0.00801550042669191,-0.0100435713474877,0.386138613861386
-0.00801676057482435,-0.0100322883557878,0.386238623862386
-0.00801801434448351,-0.0100209969723299,0.386338633863386
-0.00801926177482947,-0.0100096972754339,0.386438643864386
-0.00802050289811154,-0.00999838933881276,0.386538653865387
-0.00802173775348979,-0.00998707323387593,0.386638663866387
-0.00802296637321363,-0.00997574903663986,0.386738673867387
-0.00802418879413945,-0.00996441681621038,0.386838683868387
-0.00802540505082033,-0.00995307664399704,0.386938693869387
-0.00802661517550551,-0.00994172859601619,0.387038703870387
-0.00802781920274806,-0.00993037273676675,0.387138713871387
-0.00802901716940438,-0.00991900913996159,0.387238723872387
-0.0080302091031169,-0.00990763787470665,0.387338733873387
-0.00803139504074211,-0.00989625901010779,0.387438743874387
-0.00803257501452932,-0.00988487261066387,0.387538753875388
-0.00803374905442445,-0.00987347875008776,0.387638763876388
-0.00803491719498051,-0.00986207749057479,0.387738773877388
-0.00803607946614322,-0.00985066889892734,0.387838783878388
-0.00803723590016218,-0.00983925304425133,0.387938793879388
-0.00803838652467964,-0.00982782999104551,0.388038803880388
-0.00803953137655218,-0.00981639980150519,0.388138813881388
-0.00804067048111845,-0.00980496254243274,0.388238823882388
-0.00804180387062797,-0.00979351827832704,0.388338833883388
-0.00804293157272317,-0.00978206706907978,0.388438843884388
-0.00804405361965326,-0.00977060898149332,0.388538853885389
-0.0080451700367572,-0.00975914407545951,0.388638863886389
-0.00804628085858798,-0.00974767241087,0.388738873887389
-0.00804738610818077,-0.00973619405452725,0.388838883888389
-0.00804848581778508,-0.00972470906171593,0.388938893889389
-0.00804958001273966,-0.00971321749693483,0.389038903890389
-0.00805066872299044,-0.00970171941546871,0.389138913891389
-0.00805175197387626,-0.00969021487951286,0.389238923892389
-0.00805282979303947,-0.00967870394665549,0.389338933893389
-0.0080539022081224,-0.00966718667678841,0.389438943894389
-0.0080549692467673,-0.00965566312289275,0.38953895389539
-0.00805603093200972,-0.00964413334946739,0.38963896389639
-0.0080570872937953,-0.00963259740718993,0.38973897389739
-0.00805813835515949,-0.00962105535364863,0.38983898389839
-0.00805918414374454,-0.00960950724873524,0.38993899389939
-0.00806022468258581,-0.00959795314312747,0.39003900390039
-0.00806125999702215,-0.00958639309210994,0.39013901390139
-0.00806229011239232,-0.00957482715327096,0.39023902390239
-0.00806331505633865,-0.00956325537728814,0.39033903390339
-0.00806433484728944,-0.00955167781944621,0.39043904390439
-0.0080653495151906,-0.0095400945327263,0.390539053905391
-0.00806635907847034,-0.00952850557010966,0.390639063906391
-0.00806736356477088,-0.00951691098227394,0.390739073907391
-0.0080683629971277,-0.00950531082450381,0.390839083908391
-0.00806935739627258,-0.00949370514517339,0.390939093909391
-0.00807034678524067,-0.00948209399726382,0.391039103910391
-0.00807133118706725,-0.00947047742684579,0.391139113911391
-0.00807231062709136,-0.00945885548920396,0.391239123912391
-0.00807328512374101,-0.00944722823271241,0.391339133913391
-0.00807425470005164,-0.00943559570574535,0.391439143914391
-0.00807521937905844,-0.00942395795898034,0.391539153915392
-0.00807617917918968,-0.00941231503618446,0.391639163916392
-0.00807713412578423,-0.00940066699033897,0.391739173917392
-0.00807808423496678,-0.00938901386751434,0.391839183918392
-0.0080790295320762,-0.00937735571608478,0.391939193919392
-0.00807997003554057,-0.00936569257981729,0.392039203920392
-0.00808090576378828,-0.00935402450938958,0.392139213921392
-0.00808183674215809,-0.0093423515462651,0.392239223922392
-0.00808276298447121,-0.00933067374112161,0.392339233923392
-0.0080836845160664,-0.00931899113542255,0.392439243924392
-0.00808460135306846,-0.00930730377523857,0.392539253925393
-0.00808551351620907,-0.0092956117066402,0.392639263926393
-0.00808642102161294,-0.00928391497109103,0.392739273927393
-0.00808732389231543,-0.00927221361466161,0.392839283928393
-0.00808822214444125,-0.00926050768111901,0.392939293929393
-0.00808911579872207,-0.00924879720962323,0.393039303930393
-0.00809000487128271,-0.00923708224854842,0.393139313931393
-0.00809088938055135,-0.00922536283705455,0.393239323932393
-0.00809176934495618,-0.00921363901890867,0.393339333933393
-0.00809264478292551,-0.00920191083327084,0.393439343934393
-0.00809351571058402,-0.00919017832621156,0.393539353935394
-0.00809438214635993,-0.00917844153228386,0.393639363936394
-0.00809524410637802,-0.00916670049755833,0.393739373937394
-0.0080961016090664,-0.00915495526119488,0.393839383938394
-0.00809695467054987,-0.00914320586005006,0.393939393939394
-0.00809780330695314,-0.00913145233789095,0.394039403940394
-0.00809864753670449,-0.00911969473387748,0.394139413941394
-0.00809948737362495,-0.00910793308486613,0.394239423942394
-0.00810032283383922,-0.00909616743001698,0.394339433943394
-0.00810115393577569,-0.00908439781079352,0.394439443944394
-0.008101980690952,-0.00907262425944512,0.394539453945395
-0.00810280312009983,-0.00906084681973888,0.394639463946395
-0.00810362123704029,-0.00904906552622774,0.394739473947395
-0.00810443505329122,-0.00903728041576813,0.394839483948395
-0.00810524458958429,-0.0090254915252166,0.394939493949395
-0.00810604985513356,-0.0090136988937331,0.395039503950395
-0.00810685087067079,-0.00900190255356711,0.395139513951395
-0.00810764764541025,-0.00899010254387855,0.395239523952395
-0.00810844019778011,-0.00897829889922035,0.395339533953395
-0.00810922853929791,-0.00896649165644906,0.395439543954395
-0.00811001268378498,-0.00895468084781409,0.395539553955396
-0.00811079264736591,-0.00894286650786828,0.395639563956396
-0.00811156844386192,-0.00893104867577176,0.395739573957396
-0.00811234008479066,-0.00891922738147035,0.395839583958396
-0.00811310758627681,-0.008907402659517,0.395939593959396
-0.00811387095983813,-0.00889557454446465,0.396039603960396
-0.00811463021929562,-0.00888374306856272,0.396139613961396
-0.00811538537616712,-0.00887190826866764,0.396239623962396
-0.00811613644657713,-0.00886007017242186,0.396339633963396
-0.0081168834397399,-0.00884822881437821,0.396439643964396
-0.00811762636947664,-0.00883638422908974,0.396539653965397
-0.00811836524960839,-0.00882453644650229,0.396639663966397
-0.00811910009165287,-0.00881268549656167,0.396739673967397
-0.00811983090712781,-0.00880083141612447,0.396839683968397
-0.00812055770755075,-0.00878897423052949,0.396939693969397
-0.00812128050904638,-0.00877711397432958,0.397039703970397
-0.0081219993162219,-0.00876525067977425,0.397139713971397
-0.00812271414750537,-0.0087533843722023,0.397239723972397
-0.00812342501211097,-0.00874151508616669,0.397339733973397
-0.00812413191925291,-0.00872964284930974,0.397439743974397
-0.00812483488275224,-0.00871776769388087,0.397539753975398
-0.00812553391182319,-0.00870588964752246,0.397639763976398
-0.00812622902028689,-0.00869400873787681,0.397739773977398
-0.00812692021505389,-0.00868212499949692,0.397839783978398
-0.0081276075099454,-0.00867023845541804,0.397939793979398
-0.00812829091417549,-0.00865834913558611,0.398039803980398
-0.00812897043926188,-0.00864645706994695,0.398139813981398
-0.00812964609441871,-0.00863456228614299,0.398239823982398
-0.00813031789116352,-0.00862266481181653,0.398339833983398
-0.00813098583640697,-0.0086107646746099,0.398439843984398
-0.00813164994627377,-0.00859886190216549,0.398539853985399
-0.00813231022306749,-0.00858695651982215,0.398639863986399
-0.00813296668291266,-0.00857504855752571,0.398739873987399
-0.00813361933041653,-0.00856313804061502,0.398839883988399
-0.00813426817940023,-0.00855122499442894,0.398939893989399
-0.00813491323677432,-0.00853930944430625,0.399039903990399
-0.00813555451175284,-0.00852739142019284,0.399139913991399
-0.00813619201355004,-0.00851547094742756,0.399239923992399
-0.00813682575137997,-0.00850354804904568,0.399339933993399
-0.00813745573445677,-0.00849162275268953,0.399439943994399
-0.00813808197199459,-0.00847969508139448,0.3995399539954
-0.00813870447320758,-0.00846776506280281,0.3996399639964
-0.00813932324500609,-0.00845583271994984,0.3997399739974
-0.00813993829660457,-0.00844389807817438,0.3998399839984
-0.00814054963491337,-0.00843196116281532,0.3999399939994
-0.00814115726914666,-0.00842002199690788,0.4000400040004
-0.00814176120851867,-0.00840808060579092,0.4001400140014
-0.00814236145993985,-0.00839613701480327,0.4002400240024
-0.00814295803262437,-0.00838419124467668,0.4003400340034
-0.00814355093117929,-0.00837224332075,0.4004400440044
-0.00814414016481875,-0.00836029326836202,0.400540054005401
-0.00814472574275681,-0.00834834110594098,0.400640064006401
-0.00814530766960063,-0.00833638686343282,0.400740074007401
-0.00814588595456416,-0.00832443055696214,0.400840084008401
-0.00814646060455817,-0.00831247221417137,0.400940094009401
-0.00814703162649321,-0.00830051185809584,0.401040104010401
-0.00814759902727973,-0.00828854950716367,0.401140114011401
-0.00814816281152492,-0.00827658518671379,0.401240124012401
-0.00814872299074651,-0.00826461891747796,0.401340134013401
-0.00814927956724778,-0.00825265072249139,0.401440144014401
-0.00814983255024298,-0.00824068062478941,0.401540154015402
-0.00815038194433928,-0.00822870864280036,0.401640164016402
-0.00815092775644704,-0.0082167347995594,0.401740174017402
-0.00815146999117354,-0.00820475911579831,0.401840184018402
-0.00815200865773281,-0.00819278161224892,0.401940194019402
-0.00815254376073184,-0.00818080231194655,0.402040204020402
-0.00815307530708129,-0.00816882123331933,0.402140214021402
-0.00815360312631994,-0.00815685412099163,0.402240224022402
-0.00815412723226902,-0.00814490088512588,0.402340234023402
-0.00815464762953551,-0.00813296143127723,0.402440244024402
-0.00815516432733365,-0.00812103566730461,0.402540254025403
-0.00815567733487748,-0.00810912350106677,0.402640264026403
-0.00815618665677398,-0.0080972248404226,0.402740274027403
-0.00815669230223739,-0.00808533959783791,0.402840284028403
-0.00815719427587479,-0.00807346767886805,0.402940294029403
-0.00815769258920371,-0.0080616089936753,0.403040304030403
-0.00815818724222425,-0.00804976345242208,0.403140314031403
-0.00815867824415046,-0.0080379309675742,0.403240324032403
-0.00815916560189289,-0.00802611144929405,0.403340334033403
-0.00815964931775523,-0.00801430481004748,0.403440344034403
-0.00816012939864794,-0.00800251095999692,0.403540354035404
-0.00816060585148159,-0.00799072981391166,0.403640364036404
-0.00816107867625626,-0.00797896128195409,0.403740374037404
-0.00816154788218612,-0.00796720527659012,0.403840384038404
-0.00816201346927105,-0.00795546171719621,0.403940394039404
-0.00816247544442162,-0.00794373051163111,0.404040404040404
-0.00816293381224499,-0.00793201157696785,0.404140414041404
-0.00816338857274108,-0.00792030482567229,0.404240424042404
-0.00816383972821356,-0.00790861017712086,0.404340434043404
-0.00816428728787629,-0.00789692754608296,0.404440444044404
-0.00816473124942597,-0.00788525684502454,0.404540454045405
-0.00816517161516609,-0.00787359799332198,0.404640464046405
-0.00816560839200722,-0.00786195090804827,0.404740474047405
-0.00816604157534227,-0.00785031550627633,0.404840484048405
-0.0081664711743853,-0.00783869170507911,0.404940494049405
-0.00816689718452933,-0.00782707942383303,0.405040504050405
-0.00816731961038154,-0.00781547857961111,0.405140514051405
-0.00816773845424521,-0.00780388909178974,0.405240524052405
-0.00816815371381695,-0.00779231088204893,0.405340534053405
-0.00816856539370384,-0.00778074386746165,0.405440544054405
-0.00816897349160229,-0.00776918796970786,0.405540554055406
-0.0081693780075123,-0.00775764310816409,0.405640564056406
-0.00816977894604095,-0.00774610920451025,0.405740574057406
-0.00817017630258126,-0.00773458618272993,0.405840584058406
-0.0081705700817401,-0.00772307396219955,0.405940594059406
-0.00817096027891061,-0.00771157246459917,0.406040604060406
-0.00817134689409268,-0.00770008161391223,0.406140614061406
-0.00817172993189338,-0.00768860133412229,0.406240624062406
-0.00817210938540215,-0.00767713154921293,0.406340634063406
-0.00817248525692249,-0.00766567218086407,0.406440644064406
-0.0081728575441508,-0.00765422315305929,0.406540654065407
-0.00817322624708729,-0.00764278439438912,0.406640664066407
-0.00817359136342826,-0.00763135582653361,0.406740674067407
-0.00817395289317373,-0.00761993737808334,0.406840684068407
-0.00817431083402019,-0.00760852897071825,0.406940694069407
-0.00817466518136069,-0.00759713053533251,0.407040704070407
-0.0081750159374985,-0.00758574199590961,0.407140714071407
-0.00817536309782685,-0.00757436328104017,0.407240724072407
-0.00817570666234555,-0.00756299431931475,0.407340734073407
-0.00817604662414402,-0.00755163503471686,0.407440744074407
-0.00817638298552587,-0.00754028536044422,0.407540754075408
-0.00817671574188401,-0.00752894522278378,0.407640764076408
-0.00817704489091486,-0.0075176145503262,0.407740774077408
-0.00817737043031504,-0.00750629327396559,0.407840784078408
-0.00817769235547727,-0.00749498132229245,0.407940794079408
-0.00817801066179467,-0.00748367862850454,0.408040804080408
-0.00817832535157074,-0.00747238511888884,0.408140814081408
-0.00817863641559132,-0.00746110072894657,0.408240824082408
-0.00817894385385642,-0.00744982538726829,0.408340834083408
-0.00817924766175897,-0.00743855902705161,0.408440844084408
-0.00817954783699537,-0.00742730157919068,0.408540854085409
-0.00817984437265528,-0.00741605297918672,0.408640864086409
-0.00818013726643489,-0.00740481315793374,0.408740874087409
-0.00818042651372724,-0.00739358204862947,0.408840884088409
-0.00818071211453244,-0.00738235958447152,0.408940894089409
-0.00818099412643853,-0.00737112950484497,0.409040904090409
-0.00818127254944573,-0.00735989185582033,0.409140914091409
-0.00818154737664327,-0.00734864669037887,0.409240924092409
-0.0081818185988171,-0.00733739405689471,0.409340934093409
-0.00818208621136006,-0.00732613400604541,0.409440944094409
-0.00818235020966537,-0.00731486658620518,0.40954095409541
-0.00818261058682217,-0.00730359184805163,0.40964096409641
-0.0081828673359199,-0.00729230983995887,0.40974097409741
-0.00818312045235168,-0.00728102061030102,0.40984098409841
-0.00818336992920677,-0.00726972420745224,0.40994099409941
-0.00818361576418157,-0.00725842067978666,0.41004100410041
-0.00818385794806223,-0.00724711007337481,0.41014101410141
-0.00818409647624139,-0.00723579243889433,0.41024102410241
-0.00818433134641575,-0.0072244678247194,0.41034103410341
-0.00818456254937107,-0.0072131362746171,0.41044104410441
-0.00818479008280377,-0.00720179783465793,0.410541054105411
-0.00818501393980348,-0.00719045255782311,0.410641064106411
-0.00818523411576294,-0.00717910048327267,0.410741074107411
-0.00818545060607516,-0.0071677416639878,0.410841084108411
-0.00818566340382948,-0.00715637614143196,0.410941094109411
-0.00818587250672253,-0.00714500396397931,0.411041104110411
-0.00818607791014713,-0.0071336251753969,0.411141114111411
-0.00818627960719272,-0.00712223982175536,0.411241124112411
-0.00818647759555572,-0.00711084794682173,0.411341134113411
-0.00818667186832565,-0.00709944959897013,0.411441144114411
-0.00818686242319884,-0.00708804482196755,0.411541154115412
-0.00818704925326483,-0.00707663365727765,0.411641164116412
-0.00818723235622013,-0.00706521615327445,0.411741174117412
-0.00818741172515388,-0.00705379235142155,0.411841184118412
-0.00818758736006638,-0.00704236229548595,0.411941194119412
-0.00818775925174339,-0.00703092602923474,0.412041204120412
-0.0081879274001849,-0.00701948359643497,0.412141214121412
-0.00818809179848036,-0.00700803504085373,0.412241224122412
-0.00818825244432618,-0.00699658040395453,0.412341234123412
-0.00818840933311538,-0.00698511972950446,0.412441244124412
-0.00818856246024079,-0.00697365305896697,0.412541254125413
-0.00818871182339904,-0.00696218043610922,0.412641264126413
-0.00818885741567934,-0.00695070190239471,0.412741274127413
-0.00818899923708192,-0.00693921749928694,0.412841284128413
-0.008189137280696,-0.00692772726824943,0.412941294129413
-0.00818927154421811,-0.00691623125304932,0.413041304130413
-0.00818940202534484,-0.00690472949284653,0.413141314131413
-0.00818952871946894,-0.00689322202680113,0.413241324132413
-0.00818965162198343,-0.00688170889868011,0.413341334133413
-0.00818977073058482,-0.00687019014764354,0.413441344134413
-0.00818988604066593,-0.00685866581515489,0.413541354135414
-0.00818999754992339,-0.00684713594037422,0.413641364136414
-0.00819010525605361,-0.00683560056246151,0.413741374137414
-0.00819020915214592,-0.00682405972288025,0.413841384138414
-0.00819030923820042,-0.00681251346079048,0.413941394139414
-0.00819040550961005,-0.00680096181535221,0.414041404140414
-0.00819049796407122,-0.00678940482572547,0.414141414141414
-0.00819058659697695,-0.00677784252876668,0.414241424142414
-0.00819067140602365,-0.00676627496593936,0.414341434143414
-0.00819075238890775,-0.00675470217410003,0.414441444144414
-0.00819082954102226,-0.00674312419240863,0.414541454145415
-0.00819090286236719,-0.00673154106002527,0.414641464146415
-0.00819097234603188,-0.00671995281150275,0.414741474147415
-0.00819103798971294,-0.00670835948600119,0.414841484148415
-0.00819109979341017,-0.00669676112268056,0.414941494149415
-0.00819115775021311,-0.0066851577560938,0.415041504150415
-0.00819121186242526,-0.00667354942540085,0.415141514151415
-0.00819126212313613,-0.00666193616745828,0.415241524152415
-0.00819130853004197,-0.00665031801912253,0.415341534153415
-0.00819135108314295,-0.0066386950149465,0.415441544154415
-0.00819138977552853,-0.00662706719178671,0.415541554155416
-0.00819142460950198,-0.00661543458649961,0.415641564156416
-0.00819145557815306,-0.00660379723363819,0.415741574157416
-0.00819148268148145,-0.00659215517236238,0.415841584158416
-0.00819150591488029,-0.00658050843492163,0.415941594159416
-0.00819152527834948,-0.00656885705817238,0.416041604160416
-0.00819154076958562,-0.00655720107666762,0.416141614161416
-0.00819155238167797,-0.00654554052496026,0.416241624162416
-0.0081915601169301,-0.00653387543990683,0.416341634163416
-0.00819156397073505,-0.00652220585375669,0.416441644164416
-0.00819156394309262,-0.00651053180106278,0.416541654165417
-0.00819156002709243,-0.00649885331868155,0.416641664166417
-0.0081915522227344,-0.0064871704388625,0.416741674167417
-0.00819154052771494,-0.00647548319615849,0.416841684168417
-0.00819152493742717,-0.0064637916251225,0.416941694169417
-0.0081915054518708,-0.00645209575800395,0.417041704170417
-0.00819148206643905,-0.00644039563165932,0.417141714171417
-0.00819145477652475,-0.00642869127603445,0.417241724172417
-0.00819142358212789,-0.00641698272568232,0.417341734173417
-0.00819138847864131,-0.00640527001745938,0.417441744174417
-0.00819134946376173,-0.00639355317900795,0.417541754175418
-0.00819130653288185,-0.00638183224718463,0.417641764176418
-0.0081912596860018,-0.00637010725423867,0.417741774177418
-0.008191208916211,-0.00635837823241964,0.417841784178418
-0.00819115422350945,-0.00634664521397685,0.417941794179418
-0.00819109560328999,-0.00633490823115971,0.418041804180418
-0.00819103305094554,-0.00632316731852121,0.418141814181418
-0.00819096656417282,-0.00631142250831077,0.418241824182418
-0.00819089614066803,-0.00629967383047422,0.418341834183418
-0.00819082177352072,-0.006287921317261,0.418441844184418
-0.00819074346503437,-0.00627616500322409,0.418541854185419
-0.00819066120599484,-0.00626440491830928,0.418641864186419
-0.00819057499640223,-0.00625264109246257,0.418741874187419
-0.00819048483164937,-0.00624087356023685,0.418841884188419
-0.00819039070712928,-0.00622910235157799,0.418941894189419
-0.00819029262284196,-0.00621732749643188,0.419041904190419
-0.00819019056957326,-0.00620554902935144,0.419141914191419
-0.00819008454732309,-0.00619376697797909,0.419241924192419
-0.00818997455148458,-0.00618198137456422,0.419341934193419
-0.00818986057975403,-0.00617019225135619,0.419441944194419
-0.00818974262522099,-0.00615839963830094,0.41954195419542
-0.00818962068558186,-0.0061466035630408,0.41964196419642
-0.00818949475853308,-0.00613480405782523,0.41974197419742
-0.00818936483946765,-0.00612300115490355,0.41984198419842
-0.00818923092147492,-0.00611119488191819,0.41994199419942
-0.0081890930045549,-0.00609938526881502,0.42004200420042
-0.00818895108179712,-0.00608757234553992,0.42014201420142
-0.00818880515089789,-0.00607575614203877,0.42024202420242
-0.00818865520725025,-0.00606393668825744,0.42034203420342
-0.0081885012485506,-0.0060521140141418,0.42044204420442
-0.00818834326788849,-0.00604028814963783,0.420542054205421
-0.00818818126065674,-0.00602845912008424,0.420642064206421
-0.00818801522455176,-0.00601662695773053,0.420742074207421
-0.00818784515496659,-0.00600479169021899,0.420842084208421
-0.00818767104729425,-0.00599295334749549,0.420942094209421
-0.00818749289692747,-0.00598111195720248,0.421042104210421
-0.00818731069925937,-0.00596926754928578,0.421142114211421
-0.00818712445198638,-0.00595742015138772,0.421242124212421
-0.00818693414819782,-0.0059455697911507,0.421342134213421
-0.00818673978328672,-0.00593371649621705,0.421442144214421
-0.00818654135264602,-0.00592186029422917,0.421542154215422
-0.00818633885397222,-0.00591000121743641,0.421642164216422
-0.00818613228035456,-0.00589813928887409,0.421742174217422
-0.00818592162948977,-0.00588627453618459,0.421842184218422
-0.00818570689446698,-0.00587440699161728,0.421942194219422
-0.00818548807067942,-0.00586253667820747,0.422042204220422
-0.00818526515351981,-0.00585066362359751,0.422142214221422
-0.00818503814068466,-0.00583878785542982,0.422242224222422
-0.00818480702526353,-0.00582690940365019,0.422342234223422
-0.00818457180264913,-0.00581502829129393,0.422442244224422
-0.00818433246823459,-0.00580314454600348,0.422542254225423
-0.00818408901741284,-0.00579125819311753,0.422642264226423
-0.00818384144327312,-0.00577936926488561,0.422742274227423
-0.00818358974351204,-0.00576747777973595,0.422842284228423
-0.00818333391352253,-0.0057555837722214,0.422942294229423
-0.00818307394639403,-0.00574368726077025,0.423042304230423
-0.00818280983751937,-0.00573178827532843,0.423142314231423
-0.00818254158229157,-0.00571988684353818,0.423242324232423
-0.00818226917840705,-0.00570798298613142,0.423342334233423
-0.00818199261434828,-0.00569607673535741,0.423442344234423
-0.00818171189241864,-0.00568416810964451,0.423542354235424
-0.00818142700110059,-0.00567225713893847,0.423642364236424
-0.00818113794039415,-0.00566034384857826,0.423742374237424
-0.00818084470108505,-0.00564842826159909,0.423842384238424
-0.00818054728086993,-0.00563651040333981,0.423942394239424
-0.00818024567514159,-0.00562459030144277,0.424042404240424
-0.00817993987698949,-0.00561266797663973,0.424142414241424
-0.00817962988180665,-0.00560074345887657,0.424242424242424
-0.00817931568268242,-0.00558881676658159,0.424342434243424
-0.00817899727731319,-0.00557688792970055,0.424442444244424
-0.00817867465878853,-0.0055649569689653,0.424542454245425
-0.00817834782250134,-0.00555302390971468,0.424642464246425
-0.00817801676384446,-0.00554108877728743,0.424742474247425
-0.00817768147590733,-0.00552915159471894,0.424842484248425
-0.00817734195408298,-0.00551721238504446,0.424942494249425
-0.00817699819376423,-0.00550527117360279,0.425042504250425
-0.00817665019034421,-0.00549332798112576,0.425142514251425
-0.00817629793460858,-0.00548138283525567,0.425242524252425
-0.00817594142655743,-0.00546943575902782,0.425342534253425
-0.00817558065697672,-0.00545748677317405,0.425442544254425
-0.00817521562356286,-0.00544553590072952,0.425542554255426
-0.0081748463171016,-0.00543358316703318,0.425642564256426
-0.00817447273528966,-0.00542162859512024,0.425742574257426
-0.00817409487351977,-0.00540967220572255,0.425842584258426
-0.00817371272257798,-0.00539771402187535,0.425942594259426
-0.00817332627785712,-0.00538575406891746,0.426042604260426
-0.00817293553244662,-0.00537379236527711,0.426142614261426
-0.00817254048173942,-0.00536182893398962,0.426242624262426
-0.00817214111421788,-0.00534986380039379,0.426342634263426
-0.00817173742757841,-0.00533789698291791,0.426442644264426
-0.00817132941030359,-0.00532592850229367,0.426542654265427
-0.00817091705778603,-0.00531395838155643,0.426642664266427
-0.0081705003608119,-0.0053019866437415,0.426742674267427
-0.00817007930786336,-0.00529001330497349,0.426842684268427
-0.00816965389433344,-0.0052780383905913,0.426942694269427
-0.00816922411100799,-0.00526606192132665,0.427042704270427
-0.00816878994636938,-0.00525408391560785,0.427142714271427
-0.00816835139350705,-0.00524210439416662,0.427242724272427
-0.00816790844090326,-0.00523012337543115,0.427342734273427
-0.00816746107934398,-0.00521814088474035,0.427442744274427
-0.00816700929731156,-0.00520615693821886,0.427542754275428
-0.00816655308789535,-0.00519417155429498,0.427642764276428
-0.00816609243957772,-0.00518218475830747,0.427742774277428
-0.00816562733853755,-0.00517019656407754,0.427842784278428
-0.00816515777786427,-0.00515820699233698,0.427942794279428
-0.00816468374373657,-0.0051462160638175,0.428042804280428
-0.00816420522463682,-0.00513422379694735,0.428142814281428
-0.00816372221135106,-0.00512223020785129,0.428242824282428
-0.0081632346877544,-0.00511023531956454,0.428342834283428
-0.00816274264693637,-0.00509823915051538,0.428442844284428
-0.00816224607507576,-0.00508624171452498,0.428542854285429
-0.00816174495835145,-0.00507424303462866,0.428642864286429
-0.0081612392852457,-0.00506224312695108,0.428742874287429
-0.00816072904424088,-0.00505024200761693,0.428842884288429
-0.00816021421921228,-0.0050382396996616,0.428942894289429
-0.00815969480094577,-0.00502623621690618,0.429042904290429
-0.00815917077562021,-0.00501423158008248,0.429142914291429
-0.00815864212711091,-0.00500222580301164,0.429242924292429
-0.00815810884390023,-0.00499021890642551,0.429342934293429
-0.00815757091216685,-0.00497821090644868,0.429442944294429
-0.00815702832039335,-0.00496620181920591,0.42954295429543
-0.00815648105015132,-0.00495419166312545,0.42964296429643
-0.00815592909222672,-0.004942180454332,0.42974297429743
-0.00815537243049485,-0.0049301682112538,0.42984298429843
-0.0081548110488309,-0.00491815494771198,0.42994299429943
-0.00815424493571734,-0.0049061406844384,0.43004300430043
-0.00815367407733294,-0.00489412543525415,0.43014301430143
-0.00815309845755301,-0.00488210921628396,0.43024302430243
-0.00815251806025284,-0.0048700920459561,0.43034303430343
-0.00815193287391479,-0.00485807394039521,0.43044304430443
-0.00815134288241416,-0.00484605491342256,0.430543054305431
-0.00815074806962615,-0.00483403498116276,0.430643064306431
-0.00815014842403322,-0.00482201416204415,0.430743074307431
-0.00814954392720717,-0.00480999247219133,0.430843084308431
-0.00814893456763018,-0.00479796992542553,0.430943094309431
-0.00814832032687416,-0.00478594653556791,0.431043104310431
-0.00814770119111788,-0.00477392232335031,0.431143114311431
-0.00814707714423664,-0.00476189730029025,0.431243124312431
-0.00814644817471291,-0.00474987148251254,0.431343134313431
-0.0081458142618147,-0.00473784488614183,0.431443144314431
-0.00814517539632798,-0.0047258175249993,0.431543154315432
-0.00814453155752106,-0.00471378941751324,0.431643164316432
-0.00814388273157263,-0.00470176057520123,0.431743174317432
-0.00814322890466166,-0.00468973101649156,0.431843184318432
-0.00814257005835986,-0.00467770075290182,0.431943194319432
-0.0081419061811496,-0.00466566980055676,0.432043204320432
-0.00814123725460249,-0.0046536381732776,0.432143214321432
-0.00814056326489761,-0.00464160588949247,0.432243224322432
-0.00813988419591006,-0.00462957296071908,0.432343234323432
-0.00813920003151512,-0.00461753940077862,0.432443244324432
-0.00813851075558829,-0.00460550522809931,0.432543254325433
-0.00813781635430816,-0.00459347045189522,0.432643264326433
-0.00813711681155012,-0.00458143509059466,0.432743274327433
-0.00813641211118945,-0.00456939915571525,0.432843284328433
-0.00813570223940505,-0.00455736266338166,0.432943294329433
-0.00813498717776862,-0.00454532562741515,0.433043304330433
-0.00813426691476253,-0.00453328806163683,0.433143314331433
-0.0081335414296549,-0.00452124997986789,0.433243324332433
-0.00813281052664587,-0.00450922963066923,0.433343334333433
-0.00813207419191423,-0.00449722688504331,0.433443344334433
-0.00813133240703178,-0.00448524161629586,0.433543354335434
-0.00813058516048069,-0.00447327369773288,0.433643364336434
-0.00812983243383297,-0.00446132300726718,0.433743374337434
-0.00812907421557079,-0.00444938941590122,0.433843384338434
-0.00812831048956944,-0.00443747280615493,0.433943394339434
-0.00812754123740082,-0.00442557304903073,0.434043404340434
-0.00812676644754722,-0.00441369002474496,0.434143414341434
-0.00812598610158042,-0.00440182361351422,0.434243424342434
-0.00812520018567913,-0.00438997369555486,0.434343434343434
-0.00812440868141523,-0.00437814014877985,0.434443444344434
-0.0081236115772711,-0.00436632285570922,0.434543454345435
-0.00812280885251487,-0.00435452169886297,0.434643464346435
-0.00812200049562899,-0.00434273655845749,0.434743474347435
-0.00812118648818518,-0.00433096732161989,0.434843484348435
-0.00812036681405864,-0.00431921387087017,0.434943494349435
-0.00811954145482126,-0.00430747609103184,0.435043504350435
-0.00811871039895541,-0.00429575386923196,0.435143514351435
-0.00811787362803271,-0.00428404709259756,0.435243524352435
-0.00811703112592865,-0.00427235564595219,0.435343534353435
-0.00811618287421474,-0.00426067941872636,0.435443544354435
-0.00811532885907005,-0.0042490183026543,0.435543554355436
-0.0081144690620662,-0.00423737218255944,0.435643564356436
-0.00811360346938216,-0.00422574095247949,0.435743574357436
-0.00811273206258944,-0.00421412450414854,0.435843584358436
-0.00811185482556355,-0.00420252272699714,0.435943594359436
-0.00811097173987618,-0.00419093551275942,0.436043604360436
-0.0081100827940097,-0.00417936276008006,0.436143614361436
-0.00810918796492885,-0.00416780435838968,0.436243624362436
-0.0081082872411158,-0.00415626020172594,0.436343634363436
-0.00810738060183906,-0.00414473019103702,0.436443644364436
-0.00810646803558071,-0.00413321421805704,0.436543654365437
-0.00810554951930567,-0.00412171218143072,0.436643664366437
-0.00810462504149622,-0.0041102239774992,0.436743674367437
-0.00810369458602756,-0.00409874950721076,0.436843684368437
-0.00810275813216809,-0.00408728866921009,0.436943694369437
-0.00810181566379302,-0.00407584136214184,0.437043704370437
-0.00810086716708113,-0.00406440748465076,0.437143714371437
-0.00809991262590771,-0.00405298694229214,0.437243724372437
-0.00809898094035434,-0.00404159043035354,0.437343734373437
-0.00809807187315741,-0.00403021775073148,0.437443744374437
-0.00809718518244634,-0.00401886871453646,0.437543754375438
-0.00809632063556468,-0.00400754312827207,0.437643764376438
-0.00809547799294524,-0.0039962408030489,0.437743774377438
-0.00809465702423517,-0.00398496154767393,0.437843784378438
-0.00809385749908141,-0.00397370518016838,0.437943794379438
-0.00809307918482763,-0.00396247151164279,0.438043804380438
-0.00809232185803143,-0.0039512603578148,0.438143814381438
-0.00809158528833976,-0.00394007154131269,0.438243824382438
-0.00809086925691731,-0.00392890487555056,0.438343834383438
-0.00809017354032187,-0.00391776018315654,0.438443844384438
-0.00808949791741455,-0.00390663728675897,0.438543854385439
-0.00808884216935992,-0.00389553601128953,0.438643864386439
-0.00808820608192984,-0.00388445617707297,0.438743874387439
-0.00808758943859248,-0.00387339761595162,0.438843884388439
-0.00808699202742327,-0.00386236015285721,0.438943894389439
-0.00808641363649726,-0.00385134361732858,0.439043904390439
-0.00808585405849695,-0.00384034784120807,0.439143914391439
-0.00808531308149769,-0.00382937265403447,0.439243924392439
-0.00808479050048509,-0.00381841788995371,0.439343934393439
-0.00808428611274881,-0.00380748338311161,0.439443944394439
-0.00808379971557816,-0.00379656897226116,0.43954395439544
-0.00808333110626252,-0.00378567449385166,0.43964396439644
-0.00808288008669834,-0.00377479978433263,0.43974397439744
-0.00808244645878209,-0.00376394468476044,0.43984398439844
-0.00808203002671381,-0.00375310903619163,0.43994399439944
-0.00808163059469344,-0.00374229268198616,0.44004400440044
-0.00808124796922453,-0.00373149546780754,0.44014401440144
-0.00808088232998241,-0.0037206990575607,0.44024402440244
-0.00808053348577401,-0.00370990344203157,0.44034403440344
-0.00808020125692418,-0.003699108612006,0.44044404440444
-0.00807988545684681,-0.00368831455826988,0.440544054405441
-0.00807958590586686,-0.00367752126930558,0.440644064406441
-0.00807930242200538,-0.0036667287382025,0.440744074407441
-0.00807903482558702,-0.00365593695344295,0.440844084408441
-0.0080787829461507,-0.00364514591041996,0.440944094409441
-0.00807854660402095,-0.0036343555976158,0.441044104410441
-0.00807832562643319,-0.00362356601272698,0.441144114411441
-0.00807811984292631,-0.00361277714193228,0.441244124412441
-0.00807792908303892,-0.00360198898292826,0.441344134413441
-0.00807775318091698,-0.00359120152650068,0.441444144414441
-0.00807759196379581,-0.00358041476804262,0.441544154415442
-0.00807744527273193,-0.00356962870064337,0.441644164416442
-0.00807731294187102,-0.00355884331969594,0.441744174417442
-0.00807719480766263,-0.00354805862059323,0.441844184418442
-0.0080770907088597,-0.00353727459412118,0.441944194419442
-0.00807700049112565,-0.0035264912402797,0.442044204420442
-0.0080769239932135,-0.00351570854985478,0.442144214421442
-0.00807686106078678,-0.00350492652284633,0.442244224422442
-0.00807681153950897,-0.00349414515234379,0.442344234423442
-0.00807677527734718,-0.00348336443374013,0.442444244424442
-0.0080767521176613,-0.00347258436703531,0.442544254425443
-0.00807674191763249,-0.0034618049476223,0.442644264426443
-0.00807674452292445,-0.00345102617089403,0.442744274427443
-0.0080767597907181,-0.0034402480368505,0.442844284428443
-0.00807678757128423,-0.0034294705385811,0.442944294429443
-0.00807682772410746,-0.00341869367838941,0.443044304430443
-0.00807688010406544,-0.00340791745166832,0.443144314431443
-0.0080769445683393,-0.00339714185841787,0.443244324432443
-0.00807702097871736,-0.00338636689403094,0.443344334433443
-0.00807710919468412,-0.00337559256081112,0.443444344434443
-0.0080772090803316,-0.00336481885415138,0.443544354435444
-0.0080773204974479,-0.00335404577405162,0.443644364436444
-0.00807744331012471,-0.00334327332281543,0.443744374437444
-0.00807757738706101,-0.00333250149583574,0.443844384438444
-0.00807772259465187,-0.00332173029541609,0.443944394439444
-0.00807787880159636,-0.00331095971925293,0.444044404440444
-0.00807804587659306,-0.00330018976734627,0.444144414441444
-0.00807822369294799,-0.00328942044199964,0.444244424442444
-0.00807841212166352,-0.00327865174321309,0.444344434443444
-0.0080786110360454,-0.00326788367098653,0.444444444444444
-0.00807882031170314,-0.00325711622532,0.444544454445445
-0.00807903982654966,-0.00324634940851704,0.444644464446445
-0.00807926945619429,-0.00323558322057766,0.444744474447445
-0.00807950908085353,-0.00322481766150179,0.444844484448445
-0.00807975857613691,-0.0032140527382001,0.444944494449445
-0.0080800178268677,-0.00320328844606552,0.445044504450445
-0.0080802867132626,-0.0031925247920086,0.445144514451445
-0.00808056512014499,-0.00318176177372586,0.445244524452445
-0.00808085292773147,-0.00317099939812781,0.445344534453445
-0.008081150023149,-0.00316023766291102,0.445444544454445
-0.00808145629582812,-0.00314947657498599,0.445544554455446
-0.00808177162828893,-0.00313871613435277,0.445644564456446
-0.00808209590996186,-0.00312795634331484,0.445744574457446
-0.00808242903258126,-0.00311719720647934,0.445844584458446
-0.00808277088327398,-0.00310643872614975,0.445944594459446
-0.00808312135838124,-0.00309568090693314,0.446044604460446
-0.00808348034503009,-0.00308492375113304,0.446144614461446
-0.00808384774186532,-0.00307416726335649,0.446244624462446
-0.00808422343831738,-0.00306341144821055,0.446344634463446
-0.00808460733303106,-0.00305265630569523,0.446444644464446
-0.00808499932465107,-0.00304190184272113,0.446544654465447
-0.00808539930491142,-0.00303114806389532,0.446644664466447
-0.008085807177064,-0.0030203949715213,0.446744674467447
-0.00808622283975348,-0.00300964257250967,0.446844684468447
-0.00808664619162447,-0.00299889086916392,0.446944694469447
-0.00808707713592872,-0.00298813986609122,0.447044704470447
-0.00808751557361463,-0.00297738957020203,0.447144714471447
-0.00808796140793385,-0.00296663998610348,0.447244724472447
-0.00808841454213806,-0.00295589111609905,0.447344734473447
-0.00808887488408628,-0.00294514296940293,0.447444744474447
-0.00808929003078508,-0.00293441463536428,0.447544754475448
-0.00808966028860397,-0.00292370596425371,0.447644764476448
-0.00808998595469821,-0.00291301679943119,0.447744774477448
-0.00809031968314576,-0.00290232791794281,0.447844784478448
-0.00809066137489501,-0.00289163933360969,0.447944794479448
-0.00809095852329363,-0.00288097012426349,0.448044804480448
-0.00809126384922219,-0.00287030107386082,0.448144814481448
-0.00809152480686839,-0.00285965126253675,0.448244824482448
-0.00809179415166572,-0.00284900147655149,0.448344834483448
-0.00809201929633829,-0.00283837079373669,0.448444844484448
-0.0080922005357382,-0.00282775906896985,0.448544854485449
-0.0080923906782796,-0.00281714709542186,0.448644864486449
-0.00809253707679529,-0.00280655394862065,0.448744874487449
-0.00809269257655622,-0.0027959604332548,0.448844884488449
-0.00809285706699284,-0.00278536656084179,0.448944894489449
-0.00809303043753579,-0.00277477234750648,0.449044904490449
-0.00809315996269763,-0.00276419686416975,0.449144914491449
-0.00809329856606943,-0.00275362091782359,0.449244924492449
-0.00809344614168873,-0.00274304452459269,0.449344934493449
-0.00809354989956925,-0.00273248675309447,0.449444944494449
-0.00809361012995589,-0.00272194745820668,0.44954495449545
-0.00809362712309325,-0.00271142649941388,0.44964496449645
-0.00809365389701697,-0.00270090470213634,0.44974497449745
-0.00809366774353294,-0.0026903725067265,0.44984498449845
-0.00809369131785419,-0.00267983960182962,0.44994499449945
-0.00809367171251432,-0.00266932503993834,0.45004500450045
-0.00809366202386911,-0.00265880965338348,0.45014501450145
-0.00809368076077827,-0.00264828851491539,0.45024502450245
-0.00809370903429971,-0.0026377666416214,0.45034503450345
-0.00809369385864722,-0.00262726308138714,0.45044504450445
-0.008093706986462,-0.00261675369783025,0.450545054505451
-0.00809367667662047,-0.00260626255822721,0.450645064506451
-0.00809363339560414,-0.00259576082238837,0.450745074507451
-0.00809354701324674,-0.0025852773005575,0.450845084508451
-0.00809347077102641,-0.00257479283888658,0.450945094509451
-0.00809342304880517,-0.00256430244793065,0.451045104510451
-0.00809333209394173,-0.00255383022491211,0.451145114511451
-0.0080932512031988,-0.00254335702289355,0.451245124512451
-0.00809318042725397,-0.00253292631869124,0.451345134513451
-0.00809311948277321,-0.00252249432681592,0.451445144514451
-0.00809308666669155,-0.00251205600944857,0.451545154515452
-0.00809304040951504,-0.00250160671576295,0.451645164516452
-0.00809295057416695,-0.00249117535044766,0.451745174517452
-0.00809288893862733,-0.00248073769188975,0.451845184518452
-0.00809287209291591,-0.00247030602020501,0.451945194519452
-0.00809295571564486,-0.00245989121957058,0.452045204520452
-0.00809306598329988,-0.00244947005198057,0.452145214521452
-0.00809324949167631,-0.00243909460714814,0.452245224522452
-0.00809344328991912,-0.0024287474796042,0.452345234523452
-0.00809364419455055,-0.0024184418616624,0.452445244524452
-0.00809385966900621,-0.00240817621226146,0.452545254525453
-0.00809412479143384,-0.00239791751260911,0.452645264526453
-0.0080944147735522,-0.00238765126198698,0.452745274527453
-0.00809472936427644,-0.00237737753180443,0.452845284528453
-0.00809506831482554,-0.002367096398078,0.452945294529453
-0.00809541743315393,-0.00235686849661547,0.453045304530453
-0.00809583761076119,-0.00234670022431828,0.453145314531453
-0.00809620978511667,-0.00233654789705254,0.453245324532453
-0.00809658699729116,-0.00232643549456062,0.453345334533453
-0.00809697228103312,-0.00231634921639702,0.453445344534453
-0.00809738103543753,-0.00230625405582359,0.453545354535454
-0.00809781302093719,-0.00229615009576736,0.453645364536454
-0.0080983151120545,-0.00228610456013059,0.453745374537454
-0.00809890972904246,-0.0022760859665752,0.453845384538454
-0.00809951035824254,-0.00226609273257636,0.453945394539454
-0.00810020581914627,-0.00225611250891234,0.454045404540454
-0.00810096893240861,-0.00224618958554535,0.454145414541454
-0.0081017765521651,-0.00223627051367967,0.454245424542454
-0.00810262826378027,-0.00222635526336958,0.454345434543454
-0.00810348036929903,-0.0022164780328143,0.454445444544454
-0.00810436942343138,-0.00220660241012267,0.454545454545455
-0.00810520609069528,-0.00219674061091168,0.454645464546455
-0.00810610893145185,-0.0021869349740542,0.454745474547455
-0.0081071005663612,-0.00217715421531562,0.454845484548455
-0.00810815694427158,-0.00216742889331869,0.454945494549455
-0.00810930073652042,-0.00215772776298889,0.455045504550455
-0.0081104471709177,-0.00214807501368977,0.455145514551455
-0.0081115923383737,-0.00213841546667503,0.455245524552455
-0.00811277192977504,-0.00212875578835911,0.455345534553455
-0.00811394857496203,-0.00211913204740733,0.455445544554455
-0.00811514126653582,-0.00210949591577027,0.455545554555456
-0.00811636796972308,-0.00209985948237082,0.455645564556456
-0.00811761021021691,-0.00209021079189074,0.455745574557456
-0.00811885019094836,-0.00208055537740797,0.455845584558456
-0.0081201055039724,-0.00207088786709163,0.455945594559456
-0.00812130482740767,-0.00206123272903239,0.456045604560456
-0.00812259008631547,-0.00205160111000967,0.456145614561456
-0.00812396051592415,-0.0020419928073128,0.456245624562456
-0.00812532747411385,-0.00203237754104618,0.456345634563456
-0.00812667255107659,-0.0020227572530852,0.456445644564456
-0.00812801428331441,-0.00201313013976621,0.456545654565457
-0.00812935266161315,-0.00200349626558808,0.456645664566457
-0.00813077117049018,-0.00199389964178592,0.456745674567457
-0.00813222174219468,-0.00198430249968964,0.456845684568457
-0.00813373230241523,-0.00197475884554906,0.456945694569457
-0.00813518435989633,-0.00196522674821609,0.457045704570457
-0.00813661266107735,-0.00195573510316521,0.457145714571457
-0.0081380540831626,-0.00194623015523127,0.457245724572457
-0.00813956524230084,-0.00193673939012863,0.457345734573457
-0.00814113568968204,-0.00192730108330401,0.457445744574457
-0.00814278415069781,-0.00191789829229761,0.457545754575458
-0.00814453022147388,-0.00190847959541984,0.457645764576458
-0.0081463050264773,-0.00189911030694699,0.457745774577458
-0.00814811520217663,-0.00188978693242465,0.457845784578458
-0.0081499177831391,-0.00188045455801247,0.457945794579458
-0.00815175297516914,-0.00187117417656524,0.458045804580458
-0.00815368156150045,-0.00186189746694413,0.458145814581458
-0.00815562913121846,-0.00185262225001017,0.458245824582458
-0.00815756785768673,-0.00184333772912042,0.458345834583458
-0.00815948515211621,-0.00183409661133407,0.458445844584458
-0.00816150138083554,-0.00182488480596094,0.458545854585459
-0.00816353217477194,-0.00181569380376302,0.458645864586459
-0.00816553597364591,-0.00180648727347252,0.458745874587459
-0.00816750600738396,-0.00179726052971041,0.458845884588459
-0.00816953218504717,-0.00178806870745599,0.458945894589459
-0.00817153736603885,-0.00177887339074727,0.459045904590459
-0.00817363701477642,-0.00176966032534351,0.459145914591459
-0.00817576287537659,-0.00176044373784311,0.459245924592459
-0.00817790830446005,-0.00175126010002905,0.459345934593459
-0.00818005993003796,-0.00174206093181897,0.459445944594459
-0.00818224279377985,-0.0017328589579099,0.45954595459546
-0.00818443735714819,-0.00172368242418092,0.45964596459646
-0.00818664847137617,-0.00171450651010145,0.45974597459746
-0.00818888793744563,-0.00170534514972147,0.45984598459846
-0.00819115549045064,-0.00169623435642178,0.45994599459946
-0.00819348187559986,-0.00168714800126683,0.46004600460046
-0.00819579572494135,-0.00167805116044543,0.46014601460146
-0.00819810982536746,-0.00166897995560422,0.46024602460246
-0.00820051093240752,-0.00165997094375676,0.46034603460346
-0.00820296969679168,-0.00165098549931989,0.46044604460446
-0.00820543757854578,-0.00164202359234778,0.460546054605461
-0.00820793838004024,-0.00163311482319481,0.460646064606461
-0.00821039402774903,-0.00162418377660781,0.460746074607461
-0.00821297507730179,-0.00161525394167727,0.460846084608461
-0.00821552130900569,-0.00160635999343332,0.460946094609461
-0.00821808961312953,-0.0015974961062497,0.461046104610461
-0.008220639866796,-0.00158866171806526,0.461146114611461
-0.0082232154224308,-0.00157983896040142,0.461246124612461
-0.00822580411048746,-0.00157101366424802,0.461346134613461
-0.00822837770351515,-0.00156217594746336,0.461446144614461
-0.00823088521979821,-0.00155336296367532,0.461546154615462
-0.00823344470601105,-0.00154451380065249,0.461646164616462
-0.0082360734501427,-0.00153566234331419,0.461746174617462
-0.008238774248678,-0.00152684375734233,0.461846184618462
-0.00824152999560674,-0.00151804711248922,0.461946194619462
-0.00824436385982885,-0.00150927089763945,0.462046204620462
-0.0082472183590685,-0.00150050160489598,0.462146214621462
-0.0082500834798828,-0.00149172933138531,0.462246224622462
-0.00825287691255461,-0.00148296326358316,0.462346234623462
-0.00825575368001416,-0.00147418920944411,0.462446244624462
-0.00825862136235326,-0.00146545151882225,0.462546254625463
-0.00826152175711524,-0.00145672347768558,0.462646264626463
-0.00826436269778004,-0.00144797778460211,0.462746274627463
-0.00826720545132263,-0.00143923140276331,0.462846284628463
-0.00827004662694745,-0.00143049457366147,0.462946294629463
-0.00827290225722009,-0.00142173342619838,0.463046304630463
-0.00827578038836915,-0.00141298331724885,0.463146314631463
-0.00827871611697056,-0.00140424098271142,0.463246324632463
-0.00828174335788954,-0.0013954803627566,0.463346334633463
-0.0082847888036025,-0.00138671272625084,0.463446344634463
-0.00828785229516565,-0.00137793814460357,0.463546354635464
-0.00829093368054629,-0.00136915668922417,0.463646364636464
-0.00829408825827412,-0.00136039437156808,0.463746374637464
-0.00829731970478241,-0.00135163748563466,0.463846384638464
-0.00830055728328622,-0.00134294949366238,0.463946394639464
-0.0083037901165193,-0.00133424239391266,0.464046404640464
-0.00830703788123071,-0.00132560777932661,0.464146414641464
-0.00831031451377428,-0.00131698198956218,0.464246424642464
-0.00831364159131085,-0.00130832214672077,0.464346434643464
-0.00831697642022437,-0.00129973073713454,0.464446444644464
-0.00832035422148131,-0.0012911811711623,0.464546454645465
-0.00832379713200034,-0.00128264517758599,0.464646464646465
-0.00832721632077229,-0.0012741522162448,0.464746474647465
-0.0083305957851775,-0.00126570799528494,0.464846484648465
-0.00833401591609303,-0.00125731063502631,0.464946494649465
-0.00833738224346932,-0.00124888772862517,0.465046504650465
-0.00834082701754374,-0.00124051741641026,0.465146514651465
-0.00834425417422436,-0.00123213530551709,0.465246524652465
-0.00834775028475787,-0.0012237517710427,0.465346534653465
-0.00835127227774912,-0.0012153775589523,0.465446544654465
-0.00835477768302433,-0.00120699237975779,0.465546554655466
-0.00835822705494365,-0.00119866053648601,0.465646564656466
-0.00836165320037479,-0.00119031304533815,0.465746574657466
-0.00836497251962396,-0.00118202114987544,0.465846584658466
-0.00836827801539243,-0.00117376133106148,0.465946594659466
-0.0083715991636441,-0.00116549051980455,0.466046604660466
-0.00837483816803277,-0.00115731038468404,0.466146614661466
-0.00837796889501587,-0.00114919862292701,0.466246624662466
-0.00838111936094355,-0.00114109245183617,0.466346634663466
-0.00838416688444005,-0.00113304050352687,0.466446644664466
-0.00838717620159582,-0.00112493708285028,0.466546654665467
-0.00839016550338353,-0.00111681627052572,0.466646664666467
-0.00839308813641957,-0.00110876137139514,0.466746674667467
-0.00839595012213011,-0.00110068409808224,0.466846684668467
-0.00839884715604256,-0.00109263633989317,0.466946694669467
-0.00840174758075036,-0.00108461266280178,0.467046704670467
-0.00840459038957763,-0.0010766368737858,0.467146714671467
-0.00840738483349892,-0.00106872860352386,0.467246724672467
-0.00841027898108876,-0.0010607754628102,0.467346734673467
-0.00841322454345772,-0.00105285007962741,0.467446744674467
-0.00841620753818153,-0.00104489132751578,0.467546754675468
-0.00841926994708592,-0.00103696433186232,0.467646764676468
-0.0084223524865348,-0.00102904135817138,0.467746774677468
-0.00842539125661912,-0.00102110656046338,0.467846784678468
-0.00842847437195044,-0.00101320708738071,0.467946794679468
-0.00843152163514806,-0.00100530718123447,0.468046804680468
-0.00843449374799845,-0.000997407208285878,0.468146814681468
-0.00843736533942718,-0.000989543262539107,0.468246824682468
-0.00844017627892344,-0.000981655684882927,0.468346834683468
-0.00844302594305449,-0.000973734544801501,0.468446844684468
-0.00844578425381163,-0.000965780049612517,0.468546854685469
-0.008448539586105,-0.000957800911264591,0.468646864686469
-0.00845138336932526,-0.000949857788600855,0.468746874687469
-0.00845425687729058,-0.000941917773398485,0.468846884688469
-0.00845706113655113,-0.000933993714745138,0.468946894689469
-0.0084598577550043,-0.000926044381765795,0.469046904690469
-0.00846260180921717,-0.000918076436267869,0.469146914691469
-0.00846534541654525,-0.000910101584788408,0.469246924692469
-0.00846809773121498,-0.000902208787334274,0.469346934693469
-0.00847095167069691,-0.000894377945610381,0.469446944694469
-0.0084738554977178,-0.000886572903417262,0.46954695469547
-0.00847676113761658,-0.000878772175734895,0.46964696469647
-0.0084796080559405,-0.000870965064972231,0.46974697469747
-0.00848241226221996,-0.000863145217994748,0.46984698469847
-0.00848515016600892,-0.000855388483119389,0.46994699469947
-0.00848784302427789,-0.000847674497144968,0.47004700470047
-0.00849051987301673,-0.00083995790818218,0.47014701470147
-0.00849319496646605,-0.000832225514703328,0.47024702470247
-0.00849580467883668,-0.000824555434001778,0.47034703470347
-0.00849839624630528,-0.000816864879529738,0.47044704470447
-0.00850097721984158,-0.000809244101270675,0.470547054705471
-0.00850355333523411,-0.000801605777027189,0.470647064706471
-0.00850616984071328,-0.000794051849498572,0.470747074707471
-0.00850879426803059,-0.000786575359722197,0.470847084708471
-0.00851141568924189,-0.000779070375285519,0.470947094709471
-0.00851409517552201,-0.000771574731661031,0.471047104710471
-0.00851688353121473,-0.000764117649120937,0.471147114711471
-0.00851975879216598,-0.000756627533967346,0.471247124712471
-0.00852265268867119,-0.000749120068629337,0.471347134713471
-0.00852557959245094,-0.000741636209861984,0.471447144714471
-0.00852843091973046,-0.000734149133063863,0.471547154715472
-0.00853128868307141,-0.00072666130992216,0.471647164716472
-0.00853409287092258,-0.00071915124389932,0.471747174717472
-0.00853689485199247,-0.000711630385840683,0.471847184718472
-0.0085396656732184,-0.000704083613074797,0.471947194719472
-0.00854232967978009,-0.0006965997704321,0.472047204720472
-0.00854501665713827,-0.000689115902450602,0.472147214721472
-0.00854770664290594,-0.000681581372944219,0.472247224722472
-0.00855029703096745,-0.000674079809248874,0.472347234723472
-0.00855285168207178,-0.000666523320195447,0.472447244724472
-0.00855542750721951,-0.000658950022287034,0.472547254725473
-0.00855799703451759,-0.000651412258625127,0.472647264726473
-0.00856049329805891,-0.000643871804440766,0.472747274727473
-0.00856291682995894,-0.000636328671251531,0.472847284728473
-0.00856539971920792,-0.000628794807465153,0.472947294729473
-0.00856780405809987,-0.000621344416678299,0.473047304730473
-0.00857015943086466,-0.000613939009216108,0.473147314731473
-0.00857247464159207,-0.000606517447101301,0.473247324732473
-0.0085748110401841,-0.000599089865863868,0.473347334733473
-0.00857710300599505,-0.00059170167958845,0.473447344734473
-0.00857934632356588,-0.000584383914514234,0.473547354735474
-0.008581582412661,-0.000577088876062373,0.473647364736474
-0.00858378336371676,-0.000569763380343046,0.473747374737474
-0.00858592785756729,-0.000562493602396014,0.473847384738474
-0.00858812254302261,-0.000555251856099793,0.473947394739474
-0.00859027805235139,-0.000547992589158002,0.474047404740474
-0.00859237955773378,-0.000540722573947408,0.474147414741474
-0.00859441088378557,-0.000533447698289507,0.474247424742474
-0.00859644037853136,-0.000526205562696815,0.474347434743474
-0.00859853788729005,-0.000518898743994941,0.474447444744474
-0.00860062017893269,-0.000511623119689922,0.474547454745475
-0.00860272724503535,-0.000504328274734529,0.474647464746475
-0.00860488900153616,-0.000497048232259914,0.474747474747475
-0.00860697083477638,-0.000489791605162924,0.474847484748475
-0.00860898234356363,-0.000482530087672803,0.474947494749475
-0.00861101590173555,-0.000475325944192634,0.475047504750475
-0.00861307419520752,-0.000468162425759232,0.475147514751475
-0.00861511540800805,-0.000460934968256695,0.475247524752475
-0.00861719829165772,-0.000453682061359885,0.475347534753475
-0.0086192630764759,-0.00044644262780733,0.475447544754475
-0.00862130987994261,-0.000439216538601336,0.475547554755476
-0.00862335456646571,-0.000432022648131118,0.475647564756476
-0.00862539714295566,-0.000424860663848338,0.475747574757476
-0.00862738387037223,-0.000417752644351911,0.475847584758476
-0.00862936202174838,-0.000410660802543365,0.475947594759476
-0.00863134190307521,-0.000403631020123803,0.476047604760476
-0.00863338257915328,-0.000396605425520984,0.476147614761476
-0.00863547872191896,-0.000389579036200466,0.476247624762476
-0.00863760979771002,-0.000382584735046271,0.476347634763476
-0.00863966950094204,-0.000375583474929399,0.476447644764476
-0.0086417854356334,-0.000368548055773122,0.476547654765477
-0.00864385443360713,-0.000361477429471474,0.476647664766477
-0.00864589029070149,-0.00035442564604146,0.476747674767477
-0.00864799885870546,-0.00034737295271722,0.476847684768477
-0.00865013598356502,-0.000340343525041232,0.476947694769477
-0.0086522258561233,-0.000333278848756416,0.477047704770477
-0.00865431672380635,-0.000326199427579084,0.477147714771477
-0.00865635999135515,-0.000319161486057969,0.477247724772477
-0.00865838911292923,-0.000312191616137954,0.477347734773477
-0.00866040417375899,-0.00030528921659786,0.477447744774477
-0.00866240524986099,-0.000298453683912968,0.477547754775478
-0.00866439303459758,-0.000291608211498142,0.477647764776478
-0.00866640951440164,-0.000284801652607648,0.477747774777478
-0.00866844717515955,-0.000278047809990414,0.477847784778478
-0.00867047053560624,-0.00027135948436008,0.477947794779478
-0.00867247967866864,-0.000264736095227145,0.478047804780478
-0.00867447248279615,-0.000258084031758609,0.478147814781478
-0.00867644903321927,-0.000251403512789842,0.478247824782478
-0.00867838134435778,-0.000244777868501504,0.478347834783478
-0.00868026752501394,-0.000238113605540658,0.478447844784478
-0.00868211013210548,-0.000231504042191966,0.478547854785479
-0.00868394033699401,-0.000224882578809711,0.478647864786479
-0.00868574163719408,-0.000218292540177312,0.478747874787479
-0.00868752795754161,-0.000211673507018736,0.478847884788479
-0.00868928569339121,-0.000205085843325289,0.478947894789479
-0.0086910007448387,-0.00019855213520395,0.479047904790479
-0.00869268776002816,-0.000192049034079551,0.479147914791479
-0.00869433031709778,-0.00018550629842604,0.479247924792479
-0.00869594539766718,-0.00017899421583995,0.479347934793479
-0.00869754960557722,-0.000172469360182656,0.479447944794479
-0.00869910934384969,-0.000165980964790701,0.47954795479548
-0.0087006422275748,-0.00015952271108266,0.47964796479648
-0.00870213170589312,-0.000153024458887886,0.47974797479748
-0.00870358042555996,-0.000146579256978166,0.47984798479848
-0.00870498577897977,-0.000140169794329105,0.47994799479948
-0.00870638172708862,-0.00013374666483932,0.48004800480048
-0.00870781017569548,-0.000127313528817292,0.48014801480148
-0.00870930099697154,-0.00012088035593873,0.48024802480248
-0.00871077869043273,-0.000114416868611616,0.48034803480348
-0.00871221315125171,-0.000107913421957739,0.48044804480448
-0.00871362159370474,-0.00010144010777368,0.480548054805481
-0.00871500421589518,-9.49966565463662e-05,0.480648064806481
-0.00871634371601285,-8.85888432244527e-05,0.480748074807481
-0.00871767107652997,-8.21505104397861e-05,0.480848084808481
-0.00871898930585602,-7.56986904896951e-05,0.480948094809481
-0.00872029843624032,-6.92334824260499e-05,0.481048104810481
-0.00872159554450417,-6.27382086949461e-05,0.481148114811481
-0.008722883104638,-5.63056001811317e-05,0.481248124812481
-0.00872413103945691,-4.99252357170902e-05,0.481348134813481
-0.00872537028305888,-4.35308657934573e-05,0.481448144814481
-0.00872660033327455,-3.71982396753558e-05,0.481548154815482
-0.00872779112673994,-3.09169500163385e-05,0.481648164816482
-0.00872895765252175,-2.46636989187922e-05,0.481748174817482
-0.00873008537765222,-1.84610655790859e-05,0.481848184818482
-0.00873117459237594,-1.23086031124847e-05,0.481948194819482
-0.00873222557542009,-6.20586002728051e-06,0.482048204820482
-0.00873323610387868,-6.02643822452696e-08,0.482148214821482
-0.00873420896962947,6.03570171906714e-06,0.482248224822482
-0.00873517445026457,1.20726444832782e-05,0.482348234823482
-0.00873613310323813,1.8126446780129e-05,0.482448244824482
-0.0087370818763735,2.42136502551194e-05,0.482548254825483
-0.0087379908122693,3.03438168593439e-05,0.482648264826483
-0.00873886018504541,3.65165849387187e-05,0.482748274827483
-0.00873972025847275,4.27217705891392e-05,0.482848284828483
-0.00874057415383394,4.8942454386266e-05,0.482948294829483
-0.00874141878209576,5.51951710649896e-05,0.483048304830483
-0.00874225417090075,6.14796626300697e-05,0.483148314831483
-0.00874308345765594,6.77790165676267e-05,0.483248324832483
-0.00874387298779499,7.40442275905346e-05,0.483348334833483
-0.00874465358023954,8.03411029303461e-05,0.483448344834483
-0.00874539784371979,8.65872384252321e-05,0.483548354835484
-0.00874610349083111,9.2874984877515e-05,0.483648364836484
-0.0087468466186713,9.91929306019247e-05,0.483748374837484
-0.00874752545269883,0.000105523442079901,0.483848384838484
-0.00874819390471882,0.000111859394494637,0.483948394839484
-0.00874885410088891,0.00011822638696978,0.484048404840484
-0.00874947989384554,0.000124635490268245,0.484148414841484
-0.00875011202381187,0.000131082157222791,0.484248424842484
-0.00875080785788732,0.000137521206405115,0.484348434843484
-0.00875149503299534,0.000143990427217228,0.484448444844484
-0.00875218789091061,0.000150496718730107,0.484548454845485
-0.00875288633258149,0.000157039779181267,0.484648464846485
-0.00875356862651048,0.000163617947725979,0.484748474847485
-0.00875421592752224,0.0001702364349481,0.484848484848485
-0.00875489833432406,0.000176880459098531,0.484948494849485
-0.00875566288038191,0.00018353068665401,0.485048504850485
-0.00875648207307068,0.000190158968483664,0.485148514851485
-0.00875730550425384,0.000196822971145683,0.485248524852485
-0.00875811035056076,0.000203477437195509,0.485348534853485
-0.00875884942649256,0.000210141527391666,0.485448544854485
-0.00875965116994524,0.000216796216883835,0.485548554855486
-0.00876048930225377,0.000223478069596197,0.485648564856486
-0.00876138126574399,0.000230137796907485,0.485748574857486
-0.00876227654862018,0.000236832957109923,0.485848584858486
-0.00876323415579136,0.000243583065705758,0.485948594859486
-0.00876427129001606,0.000250338645184279,0.486048604860486
-0.00876526642398673,0.000257131327612876,0.486148614861486
-0.0087662458709214,0.000263946907125033,0.486248624862486
-0.00876728581314846,0.000270751805170696,0.486348634863486
-0.00876842223410294,0.000277569736586489,0.486448644864486
-0.00876955606589007,0.000284371453457918,0.486548654865487
-0.00877066351074651,0.000291150690184649,0.486648664866487
-0.00877177519870443,0.000297947873710006,0.486748674867487
-0.00877292763609958,0.000304764549702196,0.486848684868487
-0.00877408386280095,0.000311576943432945,0.486948694869487
-0.00877525596542773,0.000318446225128992,0.487048704870487
-0.00877641400039972,0.000325381590480173,0.487148714871487
-0.00877765625932185,0.000332332887041577,0.487248724872487
-0.00877887513511571,0.000339272299694174,0.487348734873487
-0.00878015112692433,0.000346225844500371,0.487448744874487
-0.00878144300387249,0.000353153216604078,0.487548754875488
-0.00878270566054865,0.000360138840362552,0.487648764876488
-0.00878400106880765,0.000367130582295423,0.487748774877488
-0.00878531205814037,0.000374095842852811,0.487848784878488
-0.00878660792480169,0.000381086612696221,0.487948794879488
-0.00878785902697366,0.000388112304047323,0.488048804880488
-0.00878911252481642,0.000395153958858059,0.488148814881488
-0.00879036518878145,0.000402227814708058,0.488248824882488
-0.00879159372327469,0.000409288844505614,0.488348834883488
-0.00879289887776706,0.000416353207510464,0.488448844884488
-0.00879416197211385,0.000423453560860602,0.488548854885489
-0.00879540978484568,0.000430618009919958,0.488648864886489
-0.00879664267531323,0.000437806282081654,0.488748874887489
-0.0087979112589708,0.000444961235992275,0.488848884888489
-0.00879922909439326,0.000452090542405083,0.488948894889489
-0.00880061588597219,0.000459226911439461,0.489048904890489
-0.00880207423669597,0.000466353981125107,0.489148914891489
-0.00880351338519752,0.000473479373841268,0.489248924892489
-0.00880495215592027,0.000480609574023595,0.489348934893489
-0.00880634735768559,0.000487775170240588,0.489448944894489
-0.00880783200319889,0.000494901555777988,0.48954895489549
-0.00880932955078109,0.000502021857693889,0.48964896489649
-0.00881080542215044,0.000509129096293836,0.48974897489749
-0.00881225013597942,0.000516292879633138,0.48984898489849
-0.00881374367772376,0.000523469475203664,0.48994899489949
-0.00881534605432781,0.000530678939837044,0.49004900490049
-0.00881694069798322,0.000537906959400792,0.49014901490149
-0.0088185128223339,0.000545120943559124,0.49024902490249
-0.00882017197633379,0.000552309844584389,0.49034903490349
-0.00882185137375113,0.000559482936486519,0.49044904490449
-0.00882355320984965,0.000566638491618321,0.490549054905491
-0.00882519005646959,0.000573794152712504,0.490649064906491
-0.00882677809590584,0.000580972648694909,0.490749074907491
-0.00882836143614189,0.000588182240022447,0.490849084908491
-0.00882994326526248,0.000595406497922458,0.490949094909491
-0.00883151236507897,0.0006026396451429,0.491049104910491
-0.00883311895023139,0.000609888594575968,0.491149114911491
-0.00883479969751712,0.000617123605351855,0.491249124912491
-0.00883650349391928,0.000624326253841372,0.491349134913491
-0.00883827637317196,0.000631519296612701,0.491449144914491
-0.00883998842081693,0.000638739629298431,0.491549154915492
-0.00884176631485337,0.000645966351975069,0.491649164916492
-0.00884354078123797,0.000653207646779481,0.491749174917492
-0.00884533423100938,0.000660432657933635,0.491849184918492
-0.00884711699470733,0.0006676510280122,0.491949194919492
-0.0088488929860284,0.0006749001686382,0.492049204920492
-0.00885065188285691,0.000682156180692789,0.492149214921492
-0.00885241202128786,0.000689394031720554,0.492249224922492
-0.00885412352299622,0.000696654719940078,0.492349234923492
-0.00885581515676245,0.000703938261476068,0.492449244924492
-0.00885749028113259,0.000711228402624136,0.492549254925493
-0.00885917151907005,0.000718534037311838,0.492649264926493
-0.00886076285255352,0.000725875415867271,0.492749274927493
-0.00886232168093181,0.00073327112777365,0.492849284928493
-0.00886390784529504,0.00074067065202147,0.492949294929493
-0.00886555309749419,0.000748064106468909,0.493049304930493
-0.00886722426670407,0.000755477032651502,0.493149314931493
-0.00886886499246771,0.000762874732503898,0.493249324932493
-0.00887055323313499,0.000770198426863117,0.493349334933493
-0.00887222391630012,0.000777494128731495,0.493449344934493
-0.00887383923643652,0.000784722468485819,0.493549354935494
-0.00887543428551316,0.000791939613086656,0.493649364936494
-0.00887706498631626,0.000799127076709534,0.493749374937494
-0.00887866697362389,0.000806230634269271,0.493849384938494
-0.00888030448135675,0.0008133055359217,0.493949394939494
-0.00888205477910949,0.000820331360877471,0.494049404940494
-0.00888379506341931,0.000827342671293729,0.494149414941494
-0.00888560456648808,0.00083436514691755,0.494249424942494
-0.008887460660745,0.000841348768908838,0.494349434943494
-0.00888924016725221,0.000848268004946257,0.494449444944494
-0.00889105257967875,0.000855122594730979,0.494549454945495
-0.00889284856793971,0.00086201032769855,0.494649464946495
-0.00889464453546888,0.000868896595621345,0.494749474947495
-0.00889638920339546,0.000875744318584551,0.494849484948495
-0.00889811975068607,0.000882490013617814,0.494949494949495
-0.00889991031874204,0.00088917443246206,0.495049504950495
-0.00890159393622548,0.000895829679408366,0.495149514951495
-0.00890322827660528,0.000902511082932507,0.495249524952495
-0.00890485564650468,0.000909227465552504,0.495349534953495
-0.00890657303603458,0.000915926617771681,0.495449544954495
-0.00890835118115585,0.000922642447544563,0.495549554955496
-0.00891021206214716,0.00092934441928389,0.495649564956496
-0.00891208367988964,0.000936045372863076,0.495749574957496
-0.00891395303095899,0.00094277011729529,0.495849584958496
-0.00891581815735525,0.000949504135737384,0.495949594959496
-0.00891771436297195,0.000956212799229952,0.496049604960496
-0.0089195743133373,0.000962907017288853,0.496149614961496
-0.00892141540470652,0.000969612649336561,0.496249624962496
-0.00892334179577407,0.000976348745562296,0.496349634963496
-0.00892533951102654,0.000983006996311124,0.496449644964496
-0.00892732684657485,0.000989700392009938,0.496549654965497
-0.00892931333212083,0.000996394229986464,0.496649664966497
-0.00893130694018014,0.00100302511710802,0.496749674967497
-0.00893325585285589,0.00100967436566343,0.496849684968497
-0.00893518696615911,0.00101626632543944,0.496949694969497
-0.00893706615560308,0.00102289549873502,0.497049704970497
-0.00893895187094626,0.00102958246988998,0.497149714971497
-0.00894084624986404,0.00103619633623184,0.497249724972497
-0.00894275833370972,0.00104275978291936,0.497349734973497
-0.00894459070391607,0.00104933251052736,0.497449744974497
-0.00894643411954649,0.00105596338843477,0.497549754975498
-0.0089482458708601,0.00106252898661889,0.497649764976498
-0.0089500096051006,0.00106906426805083,0.497749774977498
-0.00895175381692825,0.00107553936286326,0.497849784978498
-0.00895340700248317,0.00108205619072019,0.497949794979498
-0.00895503903933335,0.00108860143491732,0.498049804980498
-0.00895664423085053,0.00109510552425593,0.498149814981498
-0.00895827386281598,0.00110157610645403,0.498249824982498
-0.00895986904549723,0.00110803429566325,0.498349834983498
-0.00896140302109546,0.00111452498767411,0.498449844984498
-0.00896290278697658,0.00112105187504447,0.498549854985499
-0.00896445042711195,0.00112756395071995,0.498649864986499
-0.00896600997649502,0.00113402936840482,0.498749874987499
-0.0089675876039778,0.00114045031875565,0.498849884988499
-0.00896917601658576,0.00114684250493327,0.498949894989499
-0.00897075971156534,0.00115325660919431,0.499049904990499
-0.0089723372745493,0.0011596982199015,0.499149914991499
-0.00897390659550459,0.00116617673545532,0.499249924992499
-0.00897557308163898,0.00117269959164896,0.499349934993499
-0.00897718723388592,0.00117918794557736,0.499449944994499
-0.00897879045358174,0.00118561282805314,0.4995499549955
-0.00898034919212245,0.00119198463029794,0.4996499649965
-0.00898189006679151,0.00119833752747586,0.4997499749975
-0.00898348862184012,0.00120469424851286,0.4998499849985
-0.00898509992692463,0.00121105347348641,0.4999499949995
-0.00898672292702849,0.00121736757922714,0.5000500050005
-0.00898834046085684,0.00122370438855486,0.5001500150015
-0.0089900619253305,0.00123000256308532,0.5002500250025
-0.00899181324124328,0.00123624242146219,0.5003500350035
-0.00899352979689546,0.00124254441754819,0.5004500450045
-0.00899522377565477,0.0012488301852686,0.500550055005501
-0.00899701520753429,0.00125510047327055,0.500650065006501
-0.00899886594378156,0.00126139132488066,0.500750075007501
-0.00900066705739572,0.00126763396361771,0.500850085008501
-0.0090024170234403,0.00127391864867925,0.500950095009501
-0.00900415908837851,0.00128015393455003,0.501050105010501
-0.00900585503895907,0.00128633815577823,0.501150115011501
-0.00900749209059311,0.00129248423055742,0.501250125012501
-0.00900914040418304,0.00129858713719321,0.501350135013501
-0.00901072835378162,0.00130465592625316,0.501450145014501
-0.00901236742100396,0.00131065570387191,0.501550155015502
-0.00901407033515428,0.00131657557435487,0.501650165016502
-0.00901577689579185,0.00132249859836972,0.501750175017502
-0.00901741176367997,0.00132837781846706,0.501850185018502
-0.00901901513080162,0.0013342937015404,0.501950195019502
-0.00902066549222927,0.0013401521138555,0.502050205020502
-0.00902235658696965,0.00134606535708399,0.502150215021502
-0.00902414322750781,0.00135202794652206,0.502250225022502
-0.0090259818633144,0.00135805253776095,0.502350235023502
-0.00902791642730482,0.00136406416703914,0.502450245024502
-0.00902986349946055,0.00137008945855099,0.502550255025503
-0.00903185306021844,0.00137610521345059,0.502650265026503
-0.00903389884322152,0.00138211840912886,0.502750275027503
-0.00903589035967596,0.00138817328026341,0.502850285028503
-0.00903783102801966,0.00139421739391506,0.502950295029503
-0.00903971719946168,0.00140023083837453,0.503050305030503
-0.00904156968408782,0.00140622093656222,0.503150315031503
-0.00904337226965737,0.00141220089230941,0.503250325032503
-0.0090451458077196,0.00141820939569805,0.503350335033503
-0.00904696303912984,0.00142420873334267,0.503450345034503
-0.00904876554177228,0.00143017888757172,0.503550355035504
-0.00905055815766607,0.00143618891820042,0.503650365036504
-0.0090523139908003,0.00144219063078404,0.503750375037504
-0.00905408007694444,0.00144818761882857,0.503850385038504
-0.00905588566401293,0.00145423840350168,0.503950395039504
-0.00905771055235536,0.00146034757573781,0.504050405040504
-0.00905947150853922,0.00146642092578622,0.504150415041504
-0.00906115096584841,0.00147250759714592,0.504250425042504
-0.00906281163326714,0.00147859023272184,0.504350435043504
-0.00906452120231432,0.00148467077899654,0.504450445044504
-0.00906615338198336,0.00149074973813932,0.504550455045505
-0.00906779499230232,0.0014967844994611,0.504650465046505
-0.00906949099356059,0.00150286729858762,0.504750475047505
-0.00907118783099997,0.00150899475854468,0.504850485048505
-0.00907292853455224,0.00151516018527542,0.504950495049505
-0.00907463256130735,0.00152131604775157,0.505050505050505
-0.00907634405149818,0.00152744662899117,0.505150515051505
-0.00907803443444783,0.00153356406168416,0.505250525052505
-0.00907967496441151,0.00153967060559307,0.505350535053505
-0.00908131935278701,0.00154577926183862,0.505450545054505
-0.00908293266654926,0.0015518287104646,0.505550555055506
-0.00908445606894696,0.00155781173451314,0.505650565056506
-0.00908594550349814,0.00156385855250846,0.505750575057506
-0.00908744673903115,0.00156990979097692,0.505850585058506
-0.00908887580728749,0.00157591647227366,0.505950595059506
-0.00909037849865119,0.00158192846320604,0.506050605060506
-0.0090918821621043,0.00158796987712104,0.506150615061506
-0.00909331744758685,0.00159394962094352,0.506250625062506
-0.00909476856292437,0.00159994179691485,0.506350635063506
-0.00909627575538473,0.00160588437098485,0.506450645064506
-0.00909771047189551,0.00161178337609731,0.506550655065507
-0.00909910372026776,0.00161770834889816,0.506650665066507
-0.00910051926219875,0.00162369268135144,0.506750675067507
-0.00910194660050441,0.00162973636193952,0.506850685068507
-0.00910331184256455,0.00163578064605232,0.506950695069507
-0.00910473562191713,0.00164187208341463,0.507050705070507
-0.0091062278782921,0.00164801929613741,0.507150715071507
-0.0091077250826484,0.00165416850832378,0.507250725072507
-0.00910924637040598,0.00166034876517763,0.507350735073507
-0.00911074660620715,0.00166647413352988,0.507450745074507
-0.0091122750072639,0.00167261618404296,0.507550755075508
-0.00911374040909151,0.00167875801341724,0.507650765076508
-0.00911517186380448,0.00168496215096174,0.507750775077508
-0.00911663355003894,0.00169115564159275,0.507850785078508
-0.00911815102775871,0.00169735634918178,0.507950795079508
-0.00911961568784976,0.00170352569651977,0.508050805080508
-0.00912113605880261,0.00170970253493582,0.508150815081508
-0.00912266104833212,0.00171588129219195,0.508250825082508
-0.00912420090023416,0.00172202077657315,0.508350835083508
-0.0091257279352979,0.00172820015117521,0.508450845084508
-0.00912720615166022,0.00173433389055378,0.508550855085509
-0.00912868930909353,0.00174046998183598,0.508650865086509
-0.00913012396571257,0.00174656085713704,0.508750875087509
-0.0091315073572819,0.0017526927951555,0.508850885088509
-0.00913293698529596,0.001758863310383,0.508950895089509
-0.00913431531370732,0.00176507424333959,0.509050905090509
-0.0091356817098358,0.0017713245620441,0.509150915091509
-0.00913702756999856,0.00177751987015987,0.509250925092509
-0.00913834984432244,0.00178374649706317,0.509350935093509
-0.0091396518568006,0.00178991836676605,0.509450945094509
-0.00914090221262904,0.00179605935765553,0.50955095509551
-0.00914213279956706,0.00180214637915169,0.50965096509651
-0.00914334373739818,0.00180817991960281,0.50975097509751
-0.00914450482454681,0.00181425511247483,0.50985098509851
-0.0091456196775542,0.00182028589790463,0.50995099509951
-0.00914670614877428,0.00182629420779675,0.51005100510051
-0.00914774694330735,0.00183225872989611,0.51015101510151
-0.00914873788946133,0.00183819424825514,0.51025102510251
-0.00914970143282818,0.00184410815720368,0.51035103510351
-0.00915061566453828,0.00184999352311781,0.51045104510451
-0.0091515208203421,0.00185592118874465,0.510551055105511
-0.00915238162859534,0.00186180588202816,0.510651065106511
-0.00915319507167445,0.00186773349237032,0.510751075107511
-0.00915399172432682,0.00187360928711926,0.510851085108511
-0.0091547716786937,0.00187943373389147,0.510951095109511
-0.00915550819079711,0.00188521618962387,0.511051105110511
-0.00915619690466282,0.00189097133010311,0.511151115111511
-0.00915686623202398,0.00189676160862182,0.511251125112511
-0.00915751063058853,0.00190253169670419,0.511351135113511
-0.00915810912672029,0.00190834569927347,0.511451145114511
-0.00915866549590387,0.00191411791581714,0.511551155115512
-0.00915919781623928,0.0019198701469386,0.511651165116512
-0.00915971650889395,0.00192564333557173,0.511751175117512
-0.00916021142221326,0.00193139656412145,0.511851185118512
-0.00916066011290907,0.00193712284598277,0.511951195119512
-0.00916106289886851,0.00194282242993682,0.512051205120512
-0.00916142497455047,0.00194848135198767,0.512151215121512
-0.00916177323135881,0.0019540911397536,0.512251225122512
-0.00916210773609582,0.00195965223781591,0.512351235123512
-0.00916240200047552,0.0019651739409162,0.512451245124512
-0.00916267421547064,0.00197067795982033,0.512551255125513
-0.00916292955480832,0.00197621928438515,0.512651265126513
-0.00916316312579199,0.00198174279114904,0.512751275127513
-0.00916338500636336,0.00198728933090474,0.512851285128513
-0.00916359524719996,0.00199285873088747,0.512951295129513
-0.00916380044100328,0.00199847335606544,0.513051305130513
-0.00916398900793061,0.00200412442538409,0.513151315131513
-0.00916413825130525,0.00200973551925128,0.513251325132513
-0.00916427627188407,0.00201536900803256,0.513351335133513
-0.00916439335107593,0.00202098402020352,0.513451345134513
-0.00916448964552083,0.00202658073083232,0.513551355135514
-0.00916456531185873,0.00203215931268377,0.513651365136514
-0.00916459873607224,0.00203778346986691,0.513751375137514
-0.00916462021648514,0.00204335923680527,0.513851385138514
-0.00916463125039157,0.00204895778334714,0.513951395139514
-0.00916460418161607,0.00205451699712227,0.514051405140514
-0.0091645392911892,0.00206003724669542,0.514151415141514
-0.00916446453474537,0.00206558077804152,0.514251425142514
-0.00916434851517711,0.00207117019339232,0.514351435143514
-0.00916419152963977,0.00207680511266548,0.514451445144514
-0.00916402001113448,0.00208247639545575,0.514551455145515
-0.00916380637950243,0.00208812185107296,0.514651465146515
-0.00916359000897381,0.00209381209421477,0.514751475147515
-0.00916335940954315,0.00209953827011371,0.514851485148515
-0.00916312608273366,0.00210530859776317,0.514951495149515
-0.00916285094686313,0.00211105231503946,0.515051505150515
-0.00916256572153334,0.0021167469878686,0.515151515151515
-0.00916226658518865,0.00212247758884774,0.515251525152515
-0.00916195359081036,0.00212824383003582,0.515351535153515
-0.00916159924346997,0.00213398355529547,0.515451545154515
-0.00916124277457879,0.00213976739544911,0.515551555155516
-0.00916087273329174,0.00214558645656925,0.515651565156516
-0.00916049307016179,0.00215135599871516,0.515751575157516
-0.00916010381513487,0.00215707647107497,0.515851585158516
-0.00915967359874585,0.00216277089281938,0.515951595159516
-0.00915920270432898,0.00216843949890832,0.516051605160516
-0.00915869141521819,0.00217408252199836,0.516151615161516
-0.00915817140494464,0.00217967766853061,0.516251625162516
-0.009157638713741,0.0021853096277683,0.516351635163516
-0.00915710474407843,0.00219098668090005,0.516451645164516
-0.00915656944297586,0.00219670846627168,0.516551655165517
-0.00915603275514851,0.00220247462913977,0.516651665166517
-0.00915549462761518,0.00220828480785003,0.516751675167517
-0.00915491631040223,0.00221406829326015,0.516851685168517
-0.00915429807993305,0.00221982532263363,0.516951695169517
-0.00915367886585673,0.00222562646459758,0.517051705170517
-0.00915301997578789,0.00223140102383073,0.517151715171517
-0.00915232168154284,0.00223714924220378,0.517251725172517
-0.00915158425493829,0.00224287135237311,0.517351735173517
-0.00915080796548686,0.00224856759160228,0.517451745174517
-0.0091499930780948,0.0022542381902443,0.517551755175518
-0.00914913985997124,0.00225988337865207,0.517651765176518
-0.00914824856911169,0.002265503384875,0.517751775177518
-0.00914731946581491,0.00227109843465903,0.517851785178518
-0.00914639127701938,0.00227673897224071,0.517951795179518
-0.00914546392440505,0.00228242462905522,0.518051805180518
-0.00914453733886604,0.00228815504575204,0.518151815181518
-0.00914357302151343,0.00229385960993694,0.518251825182518
-0.00914260963248309,0.00229960878888177,0.518351835183518
-0.00914164710036583,0.0023054022186289,0.518451845184518
-0.00914064697464657,0.00231116929830167,0.518551855185519
-0.0091396095110172,0.00231691025825314,0.518651865186519
-0.00913853496516953,0.00232262533344329,0.518751875187519
-0.0091374235881882,0.00232831475883214,0.518851885188519
-0.00913627562885435,0.00233397875786203,0.518951895189519
-0.00913512959987829,0.00233968772869895,0.519051905190519
-0.00913398541833293,0.00234544131199225,0.519151915191519
-0.00913284300589821,0.00235123914148073,0.519251925192519
-0.00913166405257453,0.00235701066696549,0.519351935193519
-0.0091304488117503,0.00236275612110311,0.519451945194519
-0.00912919752299232,0.00236847574115701,0.51955195519552
-0.00912794858844166,0.00237423989995438,0.51965196519652
-0.00912670192286752,0.00238004823353749,0.51975197519752
-0.00912541931071504,0.00238583022856403,0.51985198519852
-0.00912410099155141,0.00239158611308331,0.51995199519952
-0.00912278529380435,0.00239738625301192,0.52005200520052
-0.00912147212993975,0.0024032302889992,0.52015201520152
-0.00912012334890158,0.00240904771691694,0.52025202520252
-0.00911877723074353,0.00241490890268162,0.52035203520352
-0.00911739566356962,0.00242074335598608,0.52045204520452
-0.00911601688366631,0.00242662143353275,0.520552055205521
-0.00911464079889272,0.00243254277827463,0.520652065206521
-0.00911322935494075,0.00243843690681508,0.520752075207521
-0.00911182073281247,0.00244437417355303,0.520852085208521
-0.00911041484497378,0.00245035423065548,0.520952095209521
-0.00910901159697985,0.00245637672798603,0.521052105210521
-0.00910761090360017,0.00246244132001519,0.521152115211521
-0.00910617479115056,0.00246847751873935,0.521252125212521
-0.00910474136000925,0.00247455569928919,0.521352135213521
-0.00910331052033868,0.00248067552074231,0.521452145214521
-0.00910188218460466,0.00248683664217639,0.521552155215522
-0.0091004562652731,0.00249303872497251,0.521652165216522
-0.0090989948761939,0.00249921128573425,0.521752175217522
-0.00909753603251491,0.00250542471341334,0.521852185218522
-0.00909604188494222,0.00251160853843441,0.521952195219522
-0.00909451267304311,0.00251776302109639,0.522052205220522
-0.00909298634516293,0.00252395851349454,0.522152215221522
-0.00909142511189981,0.00253012458060652,0.522252225222522
-0.00908986688013573,0.00253633156300998,0.522352235223522
-0.00908827390423567,0.00254250903259314,0.522452245224522
-0.00908664641224919,0.00254865725426181,0.522552255225523
-0.00908498463683273,0.00255477647679728,0.522652265226523
-0.00908332639272701,0.00256093699470659,0.522752275227523
-0.00908167158548738,0.00256713846937098,0.522852285228523
-0.00908002011606201,0.00257338056217152,0.522952295229523
-0.00907837188770268,0.00257966293909647,0.523052305230523
-0.00907672680596474,0.00258598527074112,0.523152315231523
-0.00907508477640333,0.00259234722539714,0.523252325232523
-0.00907344570227043,0.00259874848057053,0.523352335233523
-0.00907180949372816,0.00260518870916001,0.523452345234523
-0.00907017605633197,0.00261166759097498,0.523552355235524
-0.00906854529794061,0.00261818480812838,0.523652365236524
-0.00906691712871639,0.00262474004273309,0.523752375237524
-0.00906529145421468,0.00263133298150917,0.523852385238524
-0.00906366818920496,0.00263796331117659,0.523952395239524
-0.00906204724384937,0.00264463072306231,0.524052405240524
-0.00906042852831034,0.00265133491079702,0.524152415241524
-0.00905881195275028,0.00265807557031475,0.524252425242524
-0.00905719743424218,0.00266485239754963,0.524352435243524
-0.00905558488294817,0.00267166509304277,0.524452445244525
-0.00905397421363785,0.0026785133573354,0.524552455245525
-0.0090523653433841,0.00268539689787921,0.524652465246525
-0.00905075818695621,0.00269231541982251,0.524752475247525
-0.0090491526591238,0.00269926862831342,0.524852485248525
-0.00904754867926323,0.00270625623771433,0.524952495249525
-0.00904594616214391,0.002713277960084,0.525052505250525
-0.00904434502944577,0.00272033350978483,0.525152515251525
-0.00904274519824193,0.00272742260348266,0.525252525252525
-0.00904114658560515,0.00273454496245047,0.525352535253525
-0.00903954911551899,0.0027417003079611,0.525452545254525
-0.00903795270735991,0.00274888836128748,0.525552555255526
-0.00903635728280807,0.00275610884830965,0.525652565256526
-0.00903476276354324,0.00276336149721112,0.525752575257526
-0.00903316907354906,0.00277064603617543,0.525852585258526
-0.00903157613450548,0.00277796220029661,0.525952595259526
-0.00902998387269964,0.00278530971775822,0.526052605260526
-0.00902839221211498,0.00279268833056491,0.526152615261526
-0.00902680107443146,0.0028000977715073,0.526252625262526
-0.00902521039054338,0.00280753778489363,0.526352635263526
-0.00902362008213051,0.00281500810812149,0.526452645264526
-0.00902203008008714,0.00282250848780267,0.526552655265527
-0.00902044030609314,0.00283003866824535,0.526652665266527
-0.00901885069334619,0.00283759839606127,0.526752675267527
-0.00901726116813344,0.00284518742477283,0.526852685268527
-0.0090156716567418,0.00285280550099176,0.526952695269527
-0.00901408209236897,0.00286045238284746,0.527052705270527
-0.00901249240360567,0.00286812782386225,0.527152715271527
-0.00901090252134581,0.00287583157986198,0.527252725272527
-0.00900931237417999,0.00288356341127967,0.527352735273527
-0.0090077218976095,0.00289132307854817,0.527452745274527
-0.00900613102022486,0.00289911034440392,0.527552755275528
-0.00900453967983082,0.00290692497158344,0.527652765276528
-0.00900294780501792,0.00291476672512673,0.527752775277528
-0.00900135533128731,0.00292263537468078,0.527852785278528
-0.00899976219183671,0.00293053069219616,0.527952795279528
-0.00899816832447076,0.00293845244271292,0.528052805280528
-0.00899657366469065,0.00294640040278869,0.528152815281528
-0.00899497814569397,0.002954374348981,0.528252825282528
-0.00899338170298209,0.00296237405324058,0.528352835283528
-0.00899178427666297,0.00297039929442852,0.528452845284528
-0.00899018580454147,0.00297844985601298,0.528552855285529
-0.00898858621981529,0.00298652551685522,0.528652865286529
-0.00898698546489604,0.00299462606042344,0.528752875287529
-0.00898538347528493,0.00300275127018587,0.528852885288529
-0.00898378019109029,0.00301090093652133,0.528952895289529
-0.00898217555242017,0.00301907484520153,0.529052905290529
-0.00898056949938304,0.00302727278890883,0.529152915291529
-0.00897896196978344,0.00303549455341498,0.529252925292529
-0.00897735290603322,0.00304373993831296,0.529352935293529
-0.00897574224824053,0.00305200873398149,0.529452945294529
-0.00897412994112069,0.00306030073540652,0.52955295529553
-0.00897251592478195,0.00306861574448452,0.52965296529653
-0.00897090014163606,0.00307695355850486,0.52975297529753
-0.00896928253639832,0.00308531397475688,0.52985298529853
-0.00896766305148049,0.00309369680204776,0.52995299529953
-0.00896604163159778,0.00310210183536324,0.53005300530053
-0.00896441822146561,0.00311052888811752,0.53015301530153
-0.00896279276579921,0.00311897775990351,0.53025302530253
-0.00896116520931391,0.00312744825952824,0.53035303530353
-0.008959535501332,0.00313594020040584,0.53045304530453
-0.00895790358426532,0.00314445338673627,0.530553055305531
-0.00895626940513257,0.00315298763423715,0.530653065306531
-0.00895463291095267,0.00316154275632268,0.530753075307531
-0.0089529940533515,0.00317011856871043,0.530853085308531
-0.0089513527747408,0.003178714882511,0.530953095309531
-0.00894970902674645,0.00318733151804906,0.531053105310531
-0.00894806275638716,0.0031959682956493,0.531153115311531
-0.00894641391068195,0.00320462503333293,0.531253125312531
-0.00894476244356017,0.00321330155142466,0.531353135313531
-0.00894310830204054,0.00322199767485616,0.531453145314531
-0.00894145143314197,0.00323071322625572,0.531553155315532
-0.00893979179309732,0.00323944803285865,0.531653165316532
-0.00893812932662201,0.00324820191729308,0.531753175317532
-0.00893646398994889,0.00325697471140147,0.531853185318532
-0.00893479573009678,0.00326576624241905,0.531953195319532
-0.00893312450329864,0.0032745763375811,0.532053205320532
-0.00893145025657326,0.00328340483333702,0.532153215321532
-0.00892977294615372,0.00329225155922561,0.532253225322532
-0.00892809252366568,0.00330111634939279,0.532353235323532
-0.00892640894073514,0.00330999904028791,0.532453245324532
-0.00892472215359505,0.00331889946605696,0.532553255325533
-0.00892303211156771,0.00332781747005978,0.532653265326533
-0.00892133877318966,0.00333675288413878,0.532753275327533
-0.00891964209008668,0.00334570555626103,0.532853285328533
-0.00891794201618824,0.0033546753228759,0.532953295329533
-0.0089162385077273,0.00336366202964694,0.533053305330533
-0.00891453151863324,0.00337266552223769,0.533153315331533
-0.00891282100513899,0.00338168564400809,0.533253325332533
-0.00891110692117394,0.00339072224062167,0.533353335333533
-0.00890938922527462,0.00339977516465256,0.533453345334533
-0.00890766787137042,0.00340884426176425,0.533553355335534
-0.00890594281569427,0.00341792938453092,0.533653365336534
-0.00890421401678253,0.00342703038322308,0.533753375337534
-0.00890248143086835,0.00343614711041485,0.533853385338534
-0.00890074501418459,0.00344527942328741,0.533953395339534
-0.00889900472526759,0.00345442717211139,0.534053405340534
-0.0088972605203505,0.00346359021637142,0.534153415341534
-0.00889551236027316,0.00347276841555221,0.534253425342534
-0.00889376020126852,0.00348196162222793,0.534353435343534
-0.00889200400187312,0.00349116970279376,0.534453445344534
-0.00889024372062341,0.00350039251212744,0.534553455345535
-0.00888847931835932,0.00350962991892771,0.534653465346535
-0.0088867107513139,0.00351888178037579,0.534753475347535
-0.00888493798263057,0.00352814796056347,0.534853485348535
-0.00888316096854238,0.00353742833049297,0.534953495349535
-0.00888137967219274,0.00354672274964915,0.535053505350535
-0.00887959405211811,0.00355603108903422,0.535153515351535
-0.00887780406915872,0.00356535321734706,0.535253525352535
-0.00887600968415428,0.00357468900328646,0.535353535353535
-0.00887421085794493,0.00358403831555132,0.535453545354535
-0.00887240755367419,0.00359340102744741,0.535553555355536
-0.00887059972987849,0.00360277701228063,0.535653565356536
-0.00886878734970136,0.00361216614105338,0.535753575357536
-0.00886697037398292,0.00362156829167853,0.535853585358536
-0.0088651487658665,0.00363098333515848,0.535953595359536
-0.00886332249079927,0.00364041115170964,0.536053605360536
-0.00886149150501422,0.00364985161924496,0.536153615361536
-0.00885965577856531,0.00365930461567741,0.536253625362536
-0.0088578152676856,0.00366877001891991,0.536353635363536
-0.00885596994242916,0.00367824770918896,0.536453645364536
-0.00885411976133253,0.00368773757130798,0.536553655365537
-0.00885226469214621,0.00369723948549353,0.536653665366537
-0.00885040469571023,0.00370675333656911,0.536753675367537
-0.00884853973747158,0.00371627900935817,0.536853685368537
-0.00884666978287747,0.00372581638638084,0.536953695369537
-0.00884479479737479,0.00373536535476408,0.537053705370537
-0.00884291474180369,0.00374492580163494,0.537153715371537
-0.00884102958621824,0.00375449761642404,0.537253725372537
-0.00883913929376184,0.00376408068856195,0.537353735373537
-0.00883724382988171,0.00377367490287221,0.537453745374537
-0.00883534316232832,0.00378328015569598,0.537553755375538
-0.00883343725424531,0.00379289633416026,0.537653765376538
-0.00883152607338315,0.00380252333230277,0.537753775377538
-0.00882960958518905,0.0038121610418576,0.537853785378538
-0.00882768775741339,0.00382180935916586,0.537953795379538
-0.00882576055550339,0.00383146817826531,0.538053805380538
-0.0088238279495131,0.00384113739319347,0.538153815381538
-0.00882188990258606,0.00385081690259515,0.538253825382538
-0.00881994638707992,0.00386050660281144,0.538353835383538
-0.00881799736383471,0.00387020639248703,0.538453845384538
-0.008816042805208,0.00387991617026673,0.538553855385539
-0.00881408267895046,0.00388963583709865,0.538653865386539
-0.00881211695281259,0.00389936529393109,0.538753875387539
-0.0088101455922415,0.00390910444171226,0.538853885388539
-0.00880816856959484,0.0039188531836939,0.538953895389539
-0.00880618585031972,0.00392861142543133,0.539053905390539
-0.0088041974044701,0.00393837906556923,0.539153915391539
-0.00880220320210018,0.00394815601426994,0.539253925392539
-0.00880020321096063,0.00395794217478531,0.539353935393539
-0.00879819739880184,0.003967737454974,0.53945394539454
-0.00879618573567819,0.0039775417649985,0.53955395539554
-0.00879416819394705,0.00398735500811048,0.53965396539654
-0.00879214474135919,0.00399717709677589,0.53975397539754
-0.00879011534566521,0.00400700793885348,0.53985398539854
-0.00878807997922257,0.00401684744680916,0.53995399539954
-0.00878603861208565,0.0040266955308053,0.54005400540054
-0.0087839912166118,0.0040365521056113,0.54015401540154
-0.00878193775824834,0.00404641708369298,0.54025402540254
-0.0087798782116563,0.00405629037521276,0.54035403540354
-0.00877781254458628,0.00406617189724353,0.54045404540454
-0.00877574073169952,0.00407606156685821,0.540554055405541
-0.00877366274074652,0.00408595929652278,0.540654065406541
-0.00877157854408493,0.00409586500331007,0.540754075407541
-0.00876948811407252,0.0041057786065966,0.540854085408541
-0.00876739142306685,0.00411570002575879,0.540954095409541
-0.0087652884388184,0.00412562917556615,0.541054105410541
-0.00876317913598853,0.00413556597769857,0.541154115411541
-0.00876109401791524,0.00414551055885017,0.541254125412541
-0.00875903283351368,0.00415546284761161,0.541354135413541
-0.00875699533169924,0.00416542277487696,0.541454145414541
-0.00875498126138718,0.0041753902738439,0.541554155415542
-0.0087529903830104,0.00418536527540648,0.541654165416542
-0.00875102244548418,0.00419534771506593,0.541754175417542
-0.00874907721384858,0.0042053375260199,0.541854185418542
-0.00874715444392934,0.00421533463916244,0.541954195419542
-0.00874525389846304,0.00422533899229826,0.542054205420542
-0.00874337534018608,0.00423535052092864,0.542154215421542
-0.00874151853874559,0.00424536915825107,0.542254225422542
-0.00873968325918147,0.00425539484207042,0.542354235423542
-0.00873786927114074,0.00426542751019124,0.542454245424542
-0.00873607634657406,0.00427546709811477,0.542554255425543
-0.00873430425973554,0.00428551354364572,0.542654265426543
-0.00873255278718268,0.00429556678689229,0.542754275427543
-0.00873082170316971,0.00430562676565919,0.542854285428543
-0.00872911078655783,0.00431569342005473,0.542954295429543
-0.00872741982081519,0.00432576669018706,0.543054305430543
-0.00872574858940997,0.00433584651386083,0.543154315431543
-0.00872409687120336,0.00434593283579148,0.543254325432543
-0.00872246445887787,0.00435602559378361,0.543354335433543
-0.00872085113590148,0.00436612473255255,0.543454345434543
-0.0087192566926531,0.00437623019451,0.543554355435544
-0.00871768092181516,0.00438634191976429,0.543654365436544
-0.00871612361606986,0.00439645985533418,0.543754375437544
-0.00871458456809971,0.00440658394132789,0.543854385438544
-0.00871306357980099,0.00441671412476426,0.543954395439544
-0.0087115604415526,0.00442685034805509,0.544054405440544
-0.00871007495985799,0.00443699255821918,0.544154415441544
-0.00870860693200674,0.00444714069997177,0.544254425442544
-0.0087071561621987,0.0044572947203317,0.544354435443544
-0.0087057224569373,0.0044674545640143,0.544454445444544
-0.00870430561811921,0.00447762017803839,0.544554455445545
-0.00870290545685491,0.00448779151402985,0.544654465446545
-0.00870152178195144,0.00449796851440035,0.544754475447545
-0.0087001544045194,0.00450815113077589,0.544854485448545
-0.00869880313566939,0.00451833931017523,0.544954495449545
-0.0086974677888154,0.00452853300422429,0.545054505450545
-0.00869614818197871,0.00453873215994185,0.545154515451545
-0.00869484413087689,0.00454893672895378,0.545254525452545
-0.0086935554535312,0.00455914666058247,0.545354535453545
-0.0086922819702663,0.00456936190645377,0.545454545454545
-0.00869102350140693,0.00457958241589006,0.545554555455546
-0.00868977987188463,0.00458980814282078,0.545654565456546
-0.00868855090432792,0.00460003903887169,0.545754575457546
-0.00868733642597183,0.00461027505566879,0.545854585458546
-0.00868613626174837,0.00462051614483785,0.545954595459546
-0.00868495024119615,0.00463076226261194,0.546054605460546
-0.00868377819615754,0.00464101336061683,0.546154615461546
-0.00868261995617144,0.004651269392782,0.546254625462546
-0.00868147535308015,0.00466153031303681,0.546354635463546
-0.00868034422102952,0.00467179607531069,0.546454645464546
-0.0086792263987726,0.00468206663814013,0.546554655465547
-0.00867812171815159,0.00469234195084742,0.546654665466547
-0.00867703002022299,0.00470262197657619,0.546754675467547
-0.00867595114604326,0.00471290666464866,0.546854685468547
-0.00867488493206183,0.00472319597590494,0.546954695469547
-0.00867383122163874,0.00473348986427437,0.547054705470547
-0.0086727898581339,0.00474378828829347,0.547154715471547
-0.00867176068951439,0.00475409120419513,0.547254725472547
-0.00867074355453307,0.00476439857051585,0.547354735473547
-0.00866973830806777,0.0047747103480956,0.547454745474547
-0.00866874479117473,0.00478502649086386,0.547554755475548
-0.0086677628587318,0.00479534695735697,0.547654765476548
-0.00866679235870577,0.00480567171071859,0.547754775477548
-0.008665833143671,0.00481600070948511,0.547854785478548
-0.00866488506620156,0.0048263339098895,0.547954795479548
-0.00866394798347847,0.00483667127507527,0.548054805480548
-0.00866302174577242,0.0048470127635789,0.548154815481548
-0.00866210621487162,0.00485735833624039,0.548254825482548
-0.00866120124335022,0.00486770795620324,0.548354835483548
-0.00866030669529993,0.00487806158200395,0.548454845484548
-0.00865942242790187,0.00488841917908963,0.548554855485549
-0.00865854830524795,0.00489878070369306,0.548654865486549
-0.0086576841845192,0.00490914612126147,0.548754875487549
-0.00865682993441449,0.00491951539263473,0.548854885488549
-0.00865598541441843,0.00492988848325998,0.548954895489549
-0.0086551504955335,0.00494026535397717,0.549054905490549
-0.00865432503954788,0.00495064596792989,0.549154915491549
-0.00865350891976753,0.00496103028826158,0.549254925492549
-0.00865270199798046,0.00497141828041934,0.549354935493549
-0.00865190415209978,0.00498180990985025,0.549454945494549
-0.00865111524621727,0.00499220513739427,0.54955495549555
-0.00865033515594218,0.00500260392849842,0.54965496549655
-0.00864956375227696,0.00501300624860988,0.54975497549755
-0.00864880091083104,0.00502341206547913,0.54985498549855
-0.00864804650721373,0.00503382133994624,0.54995499549955
-0.00864730041473099,0.00504423403976175,0.55005500550055
-0.00864656251359931,0.00505465013037268,0.55015501550155
-0.00864583267942793,0.00506506957952969,0.55025502550255
-0.00864511079473703,0.00507549235267986,0.55035503550355
-0.00864439673283245,0.00508591841757367,0.55045504550455
-0.00864369038084115,0.00509634773965826,0.550555055505551
-0.00864299161897963,0.00510678028438065,0.550655065506551
-0.00864230032976789,0.00511721602409848,0.550755075507551
-0.008641616395726,0.00512765492195529,0.550855085508551
-0.00864093970398094,0.00513809694800524,0.550955095509551
-0.00864027013935616,0.00514854206999888,0.551055105510551
-0.00863960758667535,0.00515899025568678,0.551155115511551
-0.00863895193306547,0.00516944147512304,0.551255125512551
-0.00863830307026065,0.00517989569375479,0.551355135513551
-0.00863766088769144,0.00519035288624314,0.551455145514551
-0.00863702527018141,0.00520081301803519,0.551555155515552
-0.00863639611407167,0.00521127605688147,0.551655165516552
-0.00863577330879287,0.0052217419774432,0.551755175517552
-0.00863515674607903,0.00523221074747095,0.551855185518552
-0.00863454632227147,0.00524268233471536,0.551955195519552
-0.00863394192910422,0.00525315671383753,0.552055205520552
-0.00863334346291838,0.00526363385028452,0.552155215521552
-0.00863275082235876,0.00527411371871757,0.552255225522552
-0.00863216389915947,0.0052845962914943,0.552355235523552
-0.0086315825965722,0.0052950815340617,0.552455245524552
-0.00863100680863455,0.00530556942338457,0.552555255525553
-0.0086304364385984,0.00531605992721343,0.552655265526553
-0.00862987138280495,0.00532655301790596,0.552755275527553
-0.00862931154450577,0.00533704867012334,0.552855285528553
-0.00862875682464933,0.00534754685391967,0.552955295529553
-0.00862820712648711,0.00535804754165259,0.553055305530553
-0.00862766235096759,0.0053685507079833,0.553155315531553
-0.00862712240594949,0.00537905632066235,0.553255325532553
-0.00862658719468459,0.005389564358958,0.553355335533553
-0.00862605662042456,0.00540007479062085,0.553455345534553
-0.00862553059333192,0.00541058759261553,0.553555355535554
-0.00862500901665823,0.0054211027372998,0.553655365536554
-0.00862449180056603,0.00543162019703122,0.553755375537554
-0.00862397885291395,0.00544213994647099,0.553855385538554
-0.00862347008386452,0.00545266196258385,0.553955395539554
-0.00862296540127647,0.00546318621312033,0.554055405540554
-0.00862246471761562,0.00547371267734866,0.554155415541554
-0.00862196794534788,0.00548424132993008,0.554255425542554
-0.00862147499233219,0.00549477214322216,0.554355435543554
-0.00862098577564144,0.00550530509188614,0.554455445544555
-0.00862050020543785,0.00551584015519025,0.554555455545555
-0.0086200181987944,0.00552637730318855,0.554655465546555
-0.00861953966817712,0.0055369165128458,0.554755475547555
-0.00861906453065877,0.00554745776112666,0.554855485548555
-0.00861859270331236,0.00555800102038881,0.554955495549555
-0.00861812409860379,0.00556854627220404,0.555055505550555
-0.00861765863821292,0.00557909348662639,0.555155515551555
-0.00861719624151642,0.00558964264292413,0.555255525552555
-0.00861673682328359,0.00560019371575845,0.555355535553555
-0.00861628030519449,0.00561074668439757,0.555455545554555
-0.00861582660662548,0.00562130152119912,0.555555555555556
-0.00861537564925654,0.00563185820773489,0.555655565556556
-0.00861492735476782,0.00564241671636254,0.555755575557556
-0.00861448164714275,0.00565297702635026,0.555855585558556
-0.00861403844575782,0.00566353911466277,0.555955595559556
-0.00861359767459657,0.00567410295596127,0.556055605560556
-0.00861315925764245,0.00568466853181752,0.556155615561556
-0.00861272312348606,0.00569523581919616,0.556255625562556
-0.00861228919150399,0.00570580479275847,0.556355635563556
-0.00861185739259023,0.0057163754317726,0.556455645564556
-0.00861142764842475,0.00572694771550684,0.556555655565557
-0.00861099988990175,0.00573752162092585,0.556655665566557
-0.00861057404330826,0.00574809712729784,0.556755675567557
-0.0086101500372349,0.00575867421158764,0.556855685568557
-0.00860972780027219,0.00576925285306333,0.556955695569557
-0.00860930726101075,0.00577983302868975,0.557055705570557
-0.00860888835034477,0.00579041472234208,0.557155715571557
-0.00860847099686458,0.00580099791098506,0.557255725572557
-0.00860805513146459,0.00581158257158348,0.557355735573557
-0.00860764068964586,0.00582216868570899,0.557455745574557
-0.00860722759769533,0.00583275623262987,0.557555755575558
-0.00860681579341787,0.00584334519161433,0.557655765576558
-0.00860640520540399,0.00585393554423419,0.557755775577558
-0.00860599577145845,0.00586452726745408,0.557855785578558
-0.00860558742247527,0.00587512034514939,0.557955795579558
-0.00860518009395572,0.00588571475658825,0.558055805580558
-0.00860477372140087,0.00589631048334251,0.558155815581558
-0.00860436823800842,0.00590690750468035,0.558255825582558
-0.00860396358388662,0.00591750580447705,0.558355835583558
-0.00860355969453664,0.00592810536660796,0.558455845584558
-0.00860315650315607,0.00593870617034126,0.558555855585559
-0.00860275395215676,0.00594930819724876,0.558655865586559
-0.00860235197703978,0.00595991143350927,0.558755875587559
-0.00860195051560989,0.00597051585839103,0.558855885588559
-0.00860154950797535,0.00598112145576928,0.558955895589559
-0.0086011488942443,0.00599172820951936,0.559055905590559
-0.0086007486145251,0.00600233610121309,0.559155915591559
-0.0086003486066223,0.00601294511472564,0.559255925592559
-0.00859994881294785,0.00602355523393238,0.559355935593559
-0.00859954917591339,0.00603416643810152,0.559455945594559
-0.00859914963562716,0.00604477871801896,0.55955595559556
-0.00859875013680439,0.00605539205064939,0.55965596559656
-0.00859835061955342,0.00606600642447513,0.55975597559756
-0.00859795102858959,0.0060766218187645,0.55985598559856
-0.00859755130632443,0.00608723822430335,0.55995599559956
-0.00859715139747345,0.00609785561805632,0.56005600560056
-0.00859675124675189,0.00610847399080936,0.56015601560156
-0.00859635080117856,0.00611909332183069,0.56025602560256
-0.00859595000316519,0.00612971359960263,0.56035603560356
-0.0085955487997306,0.00614033480569699,0.56045604560456
-0.00859514713789368,0.00615095692859613,0.560556055605561
-0.00859474496467316,0.00616157994987176,0.560656065606561
-0.00859434222708794,0.00617220385800626,0.560756075607561
-0.00859393886985324,0.00618282863457137,0.560856085608561
-0.00859353484459506,0.00619345426804947,0.560956095609561
-0.00859313009833199,0.0062040807423159,0.561056105610561
-0.00859272458038665,0.00621470804124585,0.561156115611561
-0.00859231824008121,0.00622533615562529,0.561256125612561
-0.00859191102673808,0.0062359650670259,0.561356135613561
-0.00859150288967966,0.00624659476162659,0.561456145614561
-0.00859109378053172,0.00625722523021319,0.561556155615562
-0.00859068365092026,0.00626785645666101,0.561656165616562
-0.00859027244786398,0.0062784884317559,0.561756175617562
-0.00858986012759594,0.00628912113706967,0.561856185618562
-0.00858944664174192,0.0062997545656917,0.561956195619562
-0.00858903193962431,0.00631038870380088,0.562056205620562
-0.0085886159751725,0.00632102353757589,0.562156215621562
-0.00858819870231593,0.00633165905549925,0.562256225622562
-0.008587780074984,0.00634229524605317,0.562356235623562
-0.00858736004480258,0.00635293209541658,0.562456245624562
-0.00858693856570113,0.00636356959437529,0.562556255625563
-0.008586515596216,0.00637420772910819,0.562656265626563
-0.00858609108797318,0.00638484648579399,0.562756275627563
-0.00858566499720563,0.00639548585752225,0.562856285628563
-0.0085852372778426,0.00640612583047168,0.562956295629563
-0.00858480788842074,0.00641676639312467,0.563056305630563
-0.00858437678286933,0.00642740753166003,0.563156315631563
-0.0085839439197249,0.00643804923916722,0.563256325632563
-0.00858350925522041,0.006448691501825,0.563356335633563
-0.00858307274558872,0.00645933430811576,0.563456345634563
-0.00858263434936637,0.00646997764882539,0.563556355635564
-0.00858219402278632,0.00648062151013267,0.563656365636564
-0.00858175172668849,0.00649126588282351,0.563756375637564
-0.00858130741960933,0.00650191075538022,0.563856385638564
-0.0085808610577819,0.00651255611858877,0.563956395639564
-0.00858041260204612,0.00652320195862792,0.564056405640564
-0.00857996201093843,0.00653384826628353,0.564156415641564
-0.00857950924760236,0.00654449503234157,0.564256425642564
-0.00857905426596747,0.00655514224528429,0.564356435643564
-0.00857859703148066,0.00656578989359416,0.564456445644564
-0.00857813750498186,0.00657643796805693,0.564556455645565
-0.00857767564270423,0.00658708645715503,0.564656465646565
-0.00857721141009468,0.00659773535167431,0.564756475647565
-0.00857674476799322,0.00660838464009718,0.564856485648565
-0.00857627567723989,0.00661903431320946,0.564956495649565
-0.00857580410097821,0.00662968436179708,0.565056505650565
-0.0085753300000482,0.00664033477203879,0.565156515651565
-0.00857485333989687,0.00665098553932761,0.565256525652565
-0.00857437408136414,0.00666163664984232,0.565356535653565
-0.00857389218759374,0.00667228809436882,0.565456545654565
-0.00857340762172907,0.00668293986369298,0.565556555655566
-0.00857292034921714,0.0066935919462971,0.565656565656566
-0.00857243033320156,0.00670424433527073,0.565756575657566
-0.00857193753912935,0.00671489701909608,0.565856585658566
-0.0085714419301441,0.00672554998855911,0.565956595659566
-0.00857094347169283,0.00673620323214219,0.566056605660566
-0.00857044212691905,0.00674685674293465,0.566156615661566
-0.00856993786587683,0.00675751051172246,0.566256625662566
-0.00856943064940631,0.00676816452698792,0.566356635663566
-0.00856892044295439,0.00677881877951689,0.566456645664566
-0.00856840721887883,0.00678947326009528,0.566556655665567
-0.00856789093571607,0.00680012796181253,0.566656665666567
-0.00856737156582367,0.00681078287084746,0.566756675667567
-0.00856684907464883,0.00682143798028942,0.566856685668567
-0.00856632342533498,0.00683209328322784,0.566956695669567
-0.00856579459023977,0.00684274876584162,0.567056705670567
-0.00856526253481031,0.00685340442122008,0.567156715671567
-0.00856472722679708,0.00686406024245268,0.567256725672567
-0.00856418863625435,0.00687471621571823,0.567356735673567
-0.00856364672632556,0.00688537233640967,0.567456745674567
-0.00856310146936835,0.00689602859070583,0.567556755675568
-0.00856255283313331,0.00690668497630312,0.567656765676568
-0.00856200078537104,0.00691734147707694,0.567756775677568
-0.00856144529843919,0.00692799808842016,0.567856785678568
-0.00856088633778488,0.00693865480111869,0.567956795679568
-0.00856032387346206,0.00694931160595842,0.568056805680568
-0.00855975787782851,0.00695996849142164,0.568156815681568
-0.00855918831863482,0.00697062545290136,0.568256825682568
-0.00855861516823853,0.0069812824788799,0.568356835683568
-0.00855803839208677,0.00699193956244666,0.568456845684568
-0.00855745796714426,0.00700259669208405,0.568556855685569
-0.008556873858858,0.0070132538608814,0.568656865686569
-0.00855628604188915,0.00702391105962469,0.568756875687569
-0.00855569448398849,0.00703456828140323,0.568856885688569
-0.00855509915981697,0.00704522551700295,0.568956895689569
-0.00855450003712517,0.0070558827549062,0.569056905690569
-0.00855389709057446,0.00706653998820238,0.569156915691569
-0.00855329029252238,0.00707719720998093,0.569256925692569
-0.00855267961071943,0.0070878544110277,0.569356935693569
-0.00855206502213044,0.00709851158212864,0.56945694569457
-0.00855144649680959,0.00710916871406952,0.56955695569557
-0.00855082400711434,0.00711982579993981,0.56965696569657
-0.00855019752540234,0.00713048282822189,0.56975697569757
-0.00854956702633496,0.00714113979661222,0.56985698569857
-0.00854893248226965,0.00715179668898605,0.56995699569957
-0.00854829386326058,0.00716245350303983,0.57005700570057
-0.00854765114857609,0.00717311022955953,0.57015701570157
-0.00854700430596665,0.0071837668570275,0.57025702570257
-0.00854635331009341,0.00719442338083658,0.57035703570357
-0.00854569813792121,0.00720507978946919,0.57045704570457
-0.00854503875950413,0.00721573607601476,0.570557055705571
-0.0085443751518067,0.00722639223125915,0.570657065706571
-0.00854370019461938,0.00723704831970118,0.570757075707571
-0.00854301390406678,0.007247704316002,0.570857085708571
-0.00854231630088059,0.00725836020403695,0.570957095709571
-0.0085416074011856,0.00726901596077072,0.571057105710571
-0.00854088722571359,0.0072796715700786,0.571157115711571
-0.00854015578828579,0.00729032700892529,0.571257125712571
-0.00853941310733029,0.00730098226118611,0.571357135713571
-0.00853865920127537,0.00731163730612924,0.571457145714571
-0.00853789408624575,0.00732229212302297,0.571557155715572
-0.00853711778066971,0.0073329466980461,0.571657165716572
-0.00853633029836838,0.00734360100816334,0.571757175717572
-0.00853553165546656,0.00735425503724992,0.571857185718572
-0.00853472187039234,0.00736490876918124,0.571957195719572
-0.00853390095927043,0.00737556218092198,0.572057205720572
-0.00853306893361866,0.00738621526095442,0.572157215721572
-0.00853222581416861,0.00739686798624333,0.572257225722572
-0.00853137161243801,0.0074075203429675,0.572357235723572
-0.00853050634455158,0.00741817231269873,0.572457245724572
-0.0085296300266339,0.00742882387931227,0.572557255725573
-0.00852874267250631,0.00743947502437993,0.572657265726573
-0.00852784429598992,0.00745012573408053,0.572757275727573
-0.00852693491090595,0.00746077598998574,0.572857285728573
-0.00852601453337901,0.007471425775971,0.572957295729573
-0.00852508317723041,0.007482075078215,0.573057305730573
-0.00852414085397759,0.00749272387828963,0.573157315731573
-0.00852318757974546,0.00750337216007004,0.573257325732573
-0.00852222336605164,0.00751401990973517,0.573357335733573
-0.00852124822441368,0.0075246671111603,0.573457345734573
-0.00852026217325995,0.00753531375052418,0.573557355735574
-0.00851926521950082,0.00754595981170214,0.573657365736574
-0.00851825738156479,0.00755660527856952,0.573757375737574
-0.00851723866636231,0.00756725013730507,0.573857385738574
-0.00851620909001799,0.00757789437408765,0.573957395739574
-0.00851516866404966,0.00758853797509611,0.574057405740574
-0.00851411739767136,0.00759918092190219,0.574157415741574
-0.00851305530700781,0.00760982320529171,0.574257425742574
-0.00851198240127315,0.00762046481144358,0.574357435743574
-0.00851089868968142,0.00763110572192953,0.574457445744574
-0.00850980418835744,0.00764174592753546,0.574557455745575
-0.00850869890651514,0.00765238540983312,0.574657465746575
-0.00850758285336887,0.0076630241619119,0.574757475747575
-0.00850645604273965,0.00767366216534361,0.574857485748575
-0.00850531848153815,0.00768429940861052,0.574957495749575
-0.00850417018358547,0.00769493588019509,0.575057505750575
-0.00850301115809587,0.00770557156397253,0.575157515751575
-0.00850184141658679,0.00771620645072878,0.575257525752575
-0.00850066096827255,0.00772684052664262,0.575357535753575
-0.00849946982236712,0.00773747377789289,0.575457545754575
-0.00849826798808463,0.00774810619526545,0.575557555755576
-0.00849705547694283,0.00775873776263562,0.575657565756576
-0.00849583229815575,0.00776936847078932,0.575757575757576
-0.00849459846093754,0.00777999830360175,0.575857585758576
-0.00849335397450235,0.00779062725185885,0.575957595759576
-0.00849209884806433,0.00780125530173946,0.576057605760576
-0.0084908330931409,0.00781188244402943,0.576157615761576
-0.00848955671433944,0.007822508662604,0.576257625762576
-0.0084882697208738,0.00783313394594565,0.576357635763576
-0.00848697212656529,0.00784375828484018,0.576457645764576
-0.00848566393371741,0.00785438166776995,0.576557655765577
-0.00848434515615136,0.00786500408091379,0.576657665766577
-0.00848301579847423,0.00787562551275403,0.576757675767577
-0.00848167586990006,0.00788624595407661,0.576857685768577
-0.00848032537964299,0.00789686539106027,0.576957695769577
-0.00847896433461359,0.0079074838167945,0.577057705770577
-0.00847759274402601,0.00791810121515454,0.577157715771577
-0.0084762106124873,0.00792871757922983,0.577257725772577
-0.00847481795151512,0.00793933289519916,0.577357735773577
-0.00847341476571652,0.00794994715384847,0.577457745774577
-0.00847200106430566,0.00796056034596363,0.577557755775578
-0.0084705768541931,0.0079711724577234,0.577657765776578
-0.00846914214228939,0.00798178348221724,0.577757775777578
-0.00846769693780858,0.00799239340562398,0.577857785778578
-0.00846624124305446,0.00800300222103299,0.577957795779578
-0.00846477506954436,0.00801360991462313,0.578057805780578
-0.00846329842188556,0.00802421647948381,0.578157815781578
-0.00846181130698861,0.00803482190640091,0.578257825782578
-0.00846031373176407,0.00804542618155319,0.578357835783578
-0.0084588057031224,0.00805602929803016,0.578457845784578
-0.00845728722567088,0.00806663124431412,0.578557855785579
-0.00845575830862355,0.00807723201349453,0.578657865786579
-0.00845421895889097,0.00808783159405363,0.578757875787579
-0.00845266917877673,0.00809842997677745,0.578857885788579
-0.00845110897519129,0.00810902715245173,0.578957895789579
-0.0084495383550453,0.00811962311186248,0.579057905790579
-0.00844795732524943,0.0081302178457955,0.579157915791579
-0.00844636589041065,0.00814081134503665,0.579257925792579
-0.00844476405743962,0.00815140360267546,0.579357935793579
-0.00844315182863982,0.00816199460719415,0.579457945794579
-0.00844152921092182,0.00817258434937869,0.57955795579558
-0.00843989620889268,0.00818317282231839,0.57965796579658
-0.00843825282946298,0.00819376001679929,0.57975797579758
-0.00843659907723987,0.00820434592591065,0.57985798579858
-0.00843493495683034,0.0082149305381349,0.57995799579958
-0.00843326047053796,0.00822551384656148,0.58005800580058
-0.0084315756275767,0.0082360958419762,0.58015801580158
-0.00842988043025032,0.00824667651746848,0.58025802580258
-0.00842817488086223,0.00825725586612779,0.58035803580358
-0.00842645898862646,0.00826783387643637,0.58045804580458
-0.00842473275354322,0.00827841054148378,0.580558055805581
-0.00842299618021937,0.00828898585666284,0.580658065806581
-0.00842124927786917,0.00829955980815248,0.580758075807581
-0.00841949204418903,0.00831013239364906,0.580858085808581
-0.0084177244860895,0.008320703601635,0.580958095809581
-0.00841594660587418,0.00833127342750318,0.581058105810581
-0.00841415841045362,0.00834184185973601,0.581158115811581
-0.00841235989982783,0.00835240889602997,0.581258125812581
-0.00841055108090735,0.00836297452256387,0.581358135813581
-0.00840873195369231,0.00837353873703414,0.581458145814581
-0.00840690252509314,0.00838410153253026,0.581558155815582
-0.00840506279741344,0.0083946628975345,0.581658165816582
-0.00840321277065332,0.00840522282743984,0.581758175817582
-0.0084013524540267,0.00841578131303218,0.581858185818582
-0.00839948184523012,0.00842633835200799,0.581958195819582
-0.00839760095117433,0.00843689393284958,0.582058205820582
-0.00839570977185902,0.00844744804864639,0.582158215821582
-0.00839380831189157,0.00845800069709489,0.582258225822582
-0.00839189657357528,0.00846855186437396,0.582358235823582
-0.00838997455921371,0.0084791015504835,0.582458245824582
-0.00838804227341406,0.00848964974390587,0.582558255825583
-0.0083860997184798,0.0085001964400341,0.582658265826583
-0.00838414689441083,0.00851074163426107,0.582758275827583
-0.00838218380351074,0.0085212853150691,0.582858285828583
-0.00838021045269009,0.00853182748015475,0.582958295829583
-0.00837822684194899,0.00854236812030382,0.583058305830583
-0.00837623297128742,0.00855290723090929,0.583158315831583
-0.00837422884761585,0.00856344480506056,0.583258325832583
-0.0083722144686308,0.00857398083815059,0.583358335833583
-0.00837018983893933,0.00858451532096519,0.583458345834583
-0.00836815496084503,0.00859504824889745,0.583558355835584
-0.00836610983434781,0.00860557961503664,0.583658365836584
-0.00836405446175125,0.00861610941247221,0.583758375837584
-0.00836198884766252,0.00862663763890067,0.583858385838584
-0.00835991299208132,0.00863716428510784,0.583958395839584
-0.00835782689731153,0.00864768934648672,0.584058405840584
-0.00835573056335287,0.00865821281382314,0.584158415841584
-0.0083536239948125,0.00866873468711713,0.584258425842584
-0.00835150719169052,0.00867925495485107,0.584358435843584
-0.00834938015398684,0.00868977361472137,0.584458445844585
-0.00834724288630842,0.00870029065981747,0.584558455845585
-0.00834509538865546,0.00871080608553234,0.584658465846585
-0.00834293766333135,0.00872131988495533,0.584758475847585
-0.0083407697103361,0.00873183205347942,0.584858485848585
-0.00833859153197328,0.00874234258419404,0.584958495849585
-0.00833640313054649,0.00875285147018858,0.585058505850585
-0.00833420450605552,0.008763358711463,0.585158515851585
-0.00833199565850058,0.00877386429649971,0.585258525852585
-0.00832977659248863,0.00878436822529866,0.585358535853585
-0.00832754730801978,0.00879487048864581,0.585458545854585
-0.00832530780509383,0.00880537108193398,0.585558555855586
-0.00832305808371088,0.00881587000285979,0.585658565856586
-0.00832079814847809,0.00882636724220899,0.585758575857586
-0.00831852799709179,0.00883686279998163,0.585858585858586
-0.00831624763185546,0.00884735666696366,0.585958595859586
-0.00831395705507289,0.00885784884085141,0.586058605860586
-0.00831165626444029,0.00886833931703793,0.586158615861586
-0.00830934526456483,0.00887882808861263,0.586258625862586
-0.00830702405314293,0.00888931515096839,0.586358635863586
-0.00830469263478176,0.00889980050180171,0.586458645864587
-0.00830235100487414,0.00891028413650552,0.586558655865587
-0.00829999916802726,0.00892076604816921,0.586658665866587
-0.0082976371242409,0.00893124623448936,0.586758675867587
-0.00829526487581887,0.00894172469085877,0.586858685868587
-0.00829288241815387,0.00895220141267049,0.586958695869587
-0.00829048975815658,0.00896267639301389,0.587058705870587
-0.00828808689122002,0.00897314963419243,0.587158715871587
-0.00828567382195106,0.0089836211246886,0.587258725872587
-0.00828325054804642,0.00899409086680581,0.587358735873587
-0.00828081707180938,0.00900455885133001,0.587458745874587
-0.00827837339093666,0.00901502507826119,0.587558755875588
-0.00827591951003502,0.00902548954068875,0.587658765876588
-0.00827345542680119,0.00903595223861268,0.587758775877588
-0.00827098114123507,0.00904641316281884,0.587858785878588
-0.00826849665564023,0.00905687231330728,0.587958795879588
-0.00826600197001658,0.00906732968547098,0.588058805880588
-0.00826349708436412,0.00907778527470276,0.588158815881588
-0.00826098199637947,0.00908823907869919,0.588258825882588
-0.00825845671066959,0.00909869109285314,0.588358835883588
-0.00825592122262741,0.00910914131486113,0.588458845884588
-0.00825337553686001,0.0091195897378126,0.588558855885589
-0.00825081964876032,0.00913003636170744,0.588658865886589
-0.0082482535629354,0.00914048118193869,0.588758875887589
-0.00824567727477818,0.00915092419389927,0.588858885888589
-0.00824309078428866,0.00916136539298212,0.588958895889589
-0.00824049409146685,0.00917180477918722,0.589058905890589
-0.00823788719631284,0.00918224234330043,0.589158915891589
-0.00823527009882644,0.00919267808762534,0.589258925892589
-0.00823264279440076,0.0092031120029478,0.589358935893589
-0.0082300052853393,0.00921354408926782,0.589458945894589
-0.00822735756703489,0.00922397434428186,0.58955895589559
-0.00822469963948761,0.00923440276107935,0.58965896589659
-0.008222031500394,0.00924482933735671,0.58975897589759
-0.00821935314514687,0.00925525407081046,0.58985898589859
-0.00821666457604981,0.00926567695683351,0.58995899589959
-0.00821396578619226,0.0092760979931224,0.59005900590059
-0.00821125677557412,0.00928651717506998,0.59015901590159
-0.00820853753958852,0.00929693450267631,0.59025902590259
-0.00820580807362818,0.00930734996903079,0.59035903590359
-0.00820306837538972,0.00931776357413336,0.59045904590459
-0.00820031844256945,0.00932817531337705,0.590559055905591
-0.00819755827056061,0.00933858518215478,0.590659065906591
-0.0081947878547558,0.00934899318277004,0.590759075907591
-0.00819200719285176,0.00935939930600869,0.590859085908591
-0.00818921627793772,0.00936980355187083,0.590959095909591
-0.0081864151054067,0.00938020591805287,0.591059105910591
-0.00818360367295513,0.00939060640225127,0.591159115911591
-0.00818078197367243,0.00940100499985901,0.591259125912591
-0.00817795000295164,0.0094114017085725,0.591359135913591
-0.00817510775618558,0.00942179652608826,0.591459145914591
-0.00817225522876719,0.00943218945010276,0.591559155915592
-0.008169392413786,0.00944258047831244,0.591659165916592
-0.00816651930433125,0.00945296960611025,0.591759175917592
-0.00816363589809956,0.00946335683349623,0.591859185918592
-0.00816074218818036,0.00947374215586325,0.591959195919592
-0.00815783816535931,0.00948412557321138,0.592059205920592
-0.00815492382733313,0.00949450707862999,0.592159215921592
-0.00815199916719115,0.00950488667442263,0.592259225922592
-0.00814906417571913,0.00951526435598222,0.592359235923592
-0.00814611885061368,0.00952564012100527,0.592459245924592
-0.00814316318035717,0.00953601396718816,0.592559255925593
-0.00814019716264601,0.00954638589222748,0.592659265926593
-0.00813722078596247,0.00955675589151607,0.592759275927593
-0.00813423404800316,0.00956712396966106,0.592859285928593
-0.00813123693725036,0.0095774901174483,0.592959295929593
-0.00812822945140066,0.00958785433487783,0.593059305930593
-0.00812521157893615,0.00959821661964602,0.593159315931593
-0.00812218331294656,0.00960857697175297,0.593259325932593
-0.00811914464652104,0.0096189353865916,0.593359335933593
-0.00811609557274912,0.00962929186185834,0.593459345934593
-0.00811303608241675,0.00963964639755322,0.593559355935594
-0.00810996616861318,0.00964999898906919,0.593659365936594
-0.00810688582212436,0.00966034963640623,0.593759375937594
-0.00810379503603973,0.00967069833726081,0.593859385938594
-0.00810069380344874,0.00968104508702591,0.593959395939594
-0.00809758211283364,0.00969138988800496,0.594059405940594
-0.00809445995728389,0.00970173273328751,0.594159415941594
-0.00809132732988891,0.00971207362517699,0.594259425942594
-0.00808818421913108,0.00972241256136991,0.594359435943594
-0.00808503062040323,0.00973274953725921,0.594459445944594
-0.00808186651988433,0.00974308455284482,0.594559455945595
-0.00807869191296721,0.00975341760582332,0.594659465946595
-0.00807550679043773,0.00976374869389112,0.594759475947595
-0.00807231114077836,0.00977407781474474,0.594859485948595
-0.00806910495938201,0.00978440496838411,0.594959495949595
-0.00806588823242748,0.00979473015250571,0.595059505950595
-0.0080626609530041,0.0098050533648061,0.595159515951595
-0.00805942311189792,0.00981537460298164,0.595259525952595
-0.00805617469989471,0.00982569386472884,0.595359535953595
-0.0080529157077803,0.00983601115004771,0.595459545954595
-0.00804964612634067,0.00984632645433118,0.595559555955596
-0.00804636594636176,0.00985663977988277,0.595659565956596
-0.00804307515862922,0.00986695112209547,0.595759575957596
-0.00803977375162573,0.00987726048096923,0.595859585958596
-0.00803646171844041,0.00988756785189697,0.595959595959596
-0.00803313904755575,0.00989787323718233,0.596059605960596
-0.0080298057297576,0.00990817663221814,0.596159615961596
-0.0080264617558318,0.0099184780347009,0.596259625962596
-0.00802310711656432,0.00992877744693412,0.596359635963596
-0.00801974180043751,0.00993907486200727,0.596459645964596
-0.00801636580054073,0.00994937028222384,0.596559655965597
-0.00801297910535633,0.00995966370297682,0.596659665966597
-0.00800958170567018,0.00996995512426609,0.596759675967597
-0.00800617359226822,0.00998024454609182,0.596859685968597
-0.00800275475593631,0.00999053196154329,0.596959695969597
-0.00799932518515672,0.010000817372924,0.597059705970597
-0.00799588487071549,0.0100111007779306,0.597159715971597
-0.00799243380570188,0.0100213821719559,0.597259725972597
-0.00798897197859835,0.0100316615573034,0.597359735973597
-0.00798549938019075,0.0100419389293661,0.597459745974598
-0.00798201600126504,0.010052214288144,0.597559755975598
-0.00797852183030338,0.0100624876290301,0.597659765976598
-0.00797501686039532,0.0100727589543277,0.597759775977598
-0.00797150108002311,0.01008302825943,0.597859785978598
-0.00796797448227631,0.010093295544337,0.597959795979598
-0.00796443705333359,0.0101035608090485,0.598059805980598
-0.00796088878858799,0.0101138240512611,0.598159815981598
-0.00795732967421837,0.0101240852686712,0.598259825982598
-0.00795375970331398,0.0101343444589753,0.598359835983598
-0.0079501788643574,0.0101446016221735,0.598459845984598
-0.00794658715043785,0.0101548567559621,0.598559855985599
-0.0079429845523412,0.0101651098603413,0.598659865986599
-0.00793937105624642,0.0101753609307038,0.598759875987599
-0.00793574665754644,0.0101856099693533,0.598859885988599
-0.00793211134472343,0.0101958569716827,0.598959895989599
-0.00792846510856344,0.010206101937692,0.599059905990599
-0.00792480793985233,0.0102163448627741,0.599159915991599
-0.00792113982937595,0.0102265857492326,0.599259925992599
-0.00791746076792015,0.0102368245924604,0.599359935993599
-0.00791377074627089,0.0102470613924576,0.5994599459946
-0.00791006975521402,0.0102572961469205,0.5995599559956
-0.0079063577855354,0.0102675288558491,0.5996599659966
-0.00790263482802087,0.010277759512333,0.5997599759976
-0.00789890087575989,0.0102879881209791,0.5998599859986
-0.00789515591493143,0.0102982146771804,0.5999599959996
-0.00789139994092812,0.0103084391763299,0.6000600060006
-0.00788763293992903,0.0103186616207309,0.6001600160016
-0.0078838549073271,0.0103288820080802,0.6002600260026
-0.00788006583390808,0.0103391003337705,0.6003600360036
-0.00787626570585085,0.0103493166001053,0.6004600460046
-0.00787245451854824,0.0103595308001743,0.600560056005601
-0.00786863226048282,0.0103697429362807,0.600660066006601
-0.00786479892244043,0.0103799530038177,0.600760076007601
-0.00786095449751032,0.0103901610027851,0.600860086008601
-0.00785709897417496,0.0104003669285759,0.600960096009601
-0.00785323234552369,0.0104105707811902,0.601060106010601
-0.00784935460003897,0.0104207725583243,0.601160116011601
-0.00784546572850666,0.0104309722576749,0.601260126012601
-0.0078415657240161,0.0104411698769382,0.601360136013601
-0.00783765457735314,0.0104513654115073,0.601460146014602
-0.00783373227700025,0.0104615588613822,0.601560156015602
-0.00782979881835036,0.0104717502265629,0.601660166016602
-0.00782585418758225,0.0104819394978353,0.601760176017602
-0.00782189837778525,0.0104921266798064,0.601860186018602
-0.00781793137974543,0.0105023117655656,0.601960196019602
-0.00781395318655202,0.0105124947528093,0.602060206020602
-0.00780996378438401,0.0105226756415377,0.602160216021602
-0.00780596316863421,0.0105328544248401,0.602260226022602
-0.00780195132778501,0.01054303110502,0.602360236023602
-0.00779792825492573,0.0105532056751669,0.602460246024602
-0.00779389394084243,0.0105633781352808,0.602560256025603
-0.00778984837401739,0.010573548483058,0.602660266026603
-0.00778579154984352,0.0105837167115881,0.602760276027603
-0.00778172345449971,0.010593882820871,0.602860286028603
-0.00777764408337879,0.0106040468086033,0.602960296029603
-0.0077735534272668,0.0106142086724813,0.603060306030603
-0.00776945147464592,0.0106243684055945,0.603160316031603
-0.00776533821860568,0.0106345260079428,0.603260326032603
-0.00776121364993185,0.0106446814726158,0.603360336033603
-0.00775707775941047,0.0106548348019169,0.603460346034603
-0.0077529305378273,0.0106649859889356,0.603560356035604
-0.00774877197827177,0.0106751350313682,0.603660366036604
-0.00774460206922627,0.0106852819246078,0.603760376037604
-0.0077404208060837,0.0106954266663508,0.603860386038604
-0.00773622817502296,0.0107055692519902,0.603960396039604
-0.00773202417143687,0.0107157096792224,0.604060406040604
-0.0077278087838079,0.0107258479457439,0.604160416041604
-0.00772358200752888,0.0107359840446441,0.604260426042604
-0.00771934383108227,0.0107461179736195,0.604360436043604
-0.00771509424525382,0.010756249728063,0.604460446044604
-0.00771083324082959,0.0107663793079747,0.604560456045605
-0.00770656081320242,0.0107765067041403,0.604660466046605
-0.00770227695085465,0.01078663191656,0.604760476047605
-0.00769798164457216,0.0107967549406266,0.604860486048605
-0.00769367488744437,0.0108068757717331,0.604960496049605
-0.00768935667025715,0.010816994407576,0.605060506050605
-0.00768502698610003,0.0108271108412446,0.605160516051605
-0.00768068582575867,0.0108372250704355,0.605260526052605
-0.00767633318232271,0.0108473370928451,0.605360536053605
-0.00767196904427441,0.0108574469015628,0.605460546054605
-0.0076675934070066,0.0108675544942851,0.605560556055606
-0.00766320626130534,0.0108776598664049,0.605660566056606
-0.00765880759795638,0.0108877630133152,0.605760576057606
-0.00765439741235275,0.010897863930409,0.605860586058606
-0.00764997569297681,0.010907962613079,0.605960596059606
-0.0076455424352214,0.0109180590613255,0.606060606060606
-0.00764109762756887,0.0109281532659341,0.606160616061606
-0.00763664126771584,0.0109382452222979,0.606260626062606
-0.00763217334644808,0.010948334930417,0.606360636063606
-0.00762769385224803,0.0109584223833806,0.606460646064606
-0.00762320278281202,0.0109685075742782,0.606560656065607
-0.00761870012662252,0.0109785905031099,0.606660666066607
-0.00761418588137593,0.0109886711606614,0.606760676067607
-0.00760966003325105,0.0109987495446293,0.606860686068607
-0.00760512257994447,0.0110088256504064,0.606960696069607
-0.00760057351454555,0.0110188994733858,0.607060706070607
-0.00759601282553655,0.0110289710066569,0.607160716071607
-0.0075914405083106,0.011039040247916,0.607260726072607
-0.00758685655595693,0.0110491071925563,0.607360736073607
-0.00758226096156499,0.0110591718359705,0.607460746074607
-0.00757765371822422,0.0110692341712481,0.607560756075608
-0.00757303481902406,0.0110792941937821,0.607660766076608
-0.00756840425705395,0.0110893519012689,0.607760776077608
-0.0075638337158492,0.0110993973747104,0.607860786078608
-0.00755929963721338,0.0111094560128231,0.607960796079608
-0.00755480159268999,0.011119527684306,0.608060806080608
-0.00755029051018939,0.0111295968265133,0.608160816081608
-0.00754583805942599,0.0111396535089295,0.608260826082608
-0.00754137199941003,0.0111497077403903,0.608360836083608
-0.00753694091618659,0.0111597750236493,0.608460846084608
-0.00753254439742358,0.0111698552297091,0.608560856085609
-0.00752813353227873,0.0111799326945686,0.608660866086609
-0.00752377996743095,0.0111899974761946,0.608760876087609
-0.00751941150796125,0.0112000596041546,0.608860886088609
-0.00751502817690486,0.0112101190761451,0.608960896089609
-0.00751070162554781,0.0112201659386148,0.609060906090609
-0.00750635966588183,0.0112302102349528,0.609160916091609
-0.00750205067893739,0.0112402676245525,0.609260926092609
-0.00749777427081121,0.0112503379830235,0.609360936093609
-0.00749355336392543,0.0112603955154421,0.609460946094609
-0.00748931580712829,0.0112704502790181,0.60956095609561
-0.00748510987548799,0.0112805180137689,0.60966096609661
-0.00748095856974692,0.0112905728556651,0.60976097609761
-0.00747678976178857,0.011300624878041,0.60986098609861
-0.00747267507986348,0.0113106640904892,0.60996099609961
-0.00746854240506928,0.011320700573255,0.61006100610061
-0.00746439179269065,0.0113307343217311,0.61016101610161
-0.00746029486176418,0.0113407553478137,0.61026102610261
-0.00745622755883453,0.011350789614584,0.61036103610361
-0.00745218951533686,0.011360836995348,0.61046104610461
-0.0074482039324208,0.01137087143949,0.610561056105611
-0.00744427028257793,0.0113808930345445,0.610661066106611
-0.00744036443864004,0.0113909278357336,0.610761076107611
-0.00743643816239511,0.0114009597413862,0.610861086108611
-0.00743249152985982,0.0114109887584127,0.610961096109611
-0.00742852461474701,0.0114210148845097,0.611061106110611
-0.00742460900845095,0.0114310281062342,0.611161116111611
-0.00742072047553746,0.0114410545939853,0.611261126112611
-0.00741685867738771,0.0114510942210688,0.611361136113611
-0.00741302327998978,0.0114611468653978,0.611461146114611
-0.00740923772866745,0.0114711862483071,0.611561156115612
-0.00740543005655097,0.0114812225007199,0.611661166116612
-0.00740167182278528,0.0114912455884615,0.611761176117612
-0.00739789106050082,0.0115012656470616,0.611861186118612
-0.00739408786414225,0.0115112826834311,0.611961196119612
-0.00739026232815431,0.0115212967021769,0.612061206120612
-0.00738641454467815,0.011531307707906,0.612161216121612
-0.00738254460355146,0.0115413157052256,0.612261226122612
-0.00737872408004379,0.0115513106369256,0.612361236123612
-0.00737488100037491,0.0115613026569644,0.612461246124613
-0.00737101545898967,0.0115712917699489,0.612561256125613
-0.00736712755263611,0.0115812779781826,0.612661266126613
-0.00736321737345569,0.0115912612862728,0.612761276127613
-0.00735928371209509,0.0116012686017475,0.612861286128613
-0.00735539946605011,0.01161126269957,0.612961296129613
-0.00735149267075449,0.0116212537475193,0.613061306130613
-0.00734756342065297,0.0116312417502025,0.613161316131613
-0.00734361181479737,0.0116412267122268,0.613261326132613
-0.00733966387155384,0.011651218999475,0.613361336133613
-0.00733566446746056,0.0116611754691425,0.613461346134613
-0.00733164302780382,0.0116711290916476,0.613561356135614
-0.00732764683252716,0.0116810964524027,0.613661366136614
-0.00732361071017315,0.0116910314001938,0.613761376137614
-0.00731955260984395,0.0117009635975707,0.613861386138614
-0.00731544083036607,0.0117108887507543,0.613961396139614
-0.00731127574951851,0.0117208069081187,0.614061406140614
-0.00730707206842654,0.0117306930971003,0.614161416141614
-0.00730285175124441,0.0117406023605372,0.614261426142614
-0.00729855733873139,0.0117505030963078,0.614361436143614
-0.00729427535606363,0.0117603927382802,0.614461446144615
-0.00729007032740693,0.0117702802656124,0.614561456145615
-0.0072858268920024,0.0117801360802536,0.614661466146615
-0.00728165992226059,0.0117899900428571,0.614761476147615
-0.00727756869026617,0.0117998421580299,0.614861486148615
-0.00727355247731785,0.0118096924280756,0.614961496149615
-0.0072695132175567,0.0118195402771117,0.615061506150615
-0.00726545101694489,0.0118293857051383,0.615161516151615
-0.00726138402499172,0.0118392130089945,0.615261526152615
-0.00725727714742476,0.0118490091460962,0.615361536153615
-0.00725309439620211,0.0118587976769434,0.615461546154615
-0.00724891364444305,0.0118685669456767,0.615561556155616
-0.00724473685014784,0.0118783451152481,0.615661566156616
-0.00724058437191023,0.0118881382715826,0.615761576157616
-0.00723641737682967,0.0118979130503585,0.615861586158616
-0.0072321746647333,0.0119076803726094,0.615961596159616
-0.00722798127120432,0.0119174355990267,0.616061606160616
-0.00722386285525788,0.0119271897036251,0.616161616161616
-0.00721974747305989,0.011936952789685,0.616261626162616
-0.00721563503016549,0.0119467247719761,0.616361636163616
-0.00721159665726315,0.0119564954573801,0.616461646164617
-0.00720755851010679,0.0119662471156301,0.616561656165617
-0.00720359365204584,0.0119759976221154,0.616661666166617
-0.00719959273914069,0.0119857735526561,0.616761676167617
-0.00719561838593101,0.0119955309190523,0.616861686168617
-0.00719161924904716,0.0120052861708084,0.616961696169617
-0.00718769279312709,0.0120150402132115,0.617061706170617
-0.00718381216592683,0.0120247820054446,0.617161716171617
-0.00717990575762424,0.0120345217728752,0.617261726172617
-0.0071759915334459,0.0120442442269778,0.617361736173617
-0.00717206948417774,0.0120539495174819,0.617461746174617
-0.00716812657644964,0.0120636798703874,0.617561756175618
-0.00716418251926037,0.0120733916476307,0.617661766176618
-0.00716018745501669,0.0120830969404384,0.617761776177618
-0.00715621317551998,0.0120928176715009,0.617861786178618
-0.00715221342589732,0.0121025363478152,0.617961796179618
-0.00714818833744973,0.0121122529808987,0.618061806180618
-0.00714415584776186,0.0121219524526873,0.618161816181618
-0.00714008218709062,0.0121316219762884,0.618261826182618
-0.0071360350262232,0.0121412734908957,0.618361836183618
-0.00713205999807937,0.0121509245816535,0.618461846184618
-0.00712810495075072,0.0121605915690686,0.618561856185619
-0.00712417527219271,0.012170240512937,0.618661866186619
-0.00712019454281334,0.0121798434507135,0.618761876187619
-0.00711618093285348,0.0121894145329803,0.618861886188619
-0.00711223005721682,0.0121989693039544,0.618961896189619
-0.00710830434072962,0.0122085069182406,0.619061906190619
-0.0071044068240509,0.0122180246208175,0.619161916191619
-0.00710050001954123,0.0122275268690148,0.619261926192619
-0.00709661786970798,0.0122370123475172,0.619361936193619
-0.00709272615562021,0.012246482650367,0.619461946194619
-0.00708886234418555,0.0122559241706153,0.61956195619562
-0.00708506834121338,0.0122653670130896,0.61966196619662
-0.00708121819431596,0.0122747774011364,0.61976197619762
-0.0070773402507277,0.0122841880517855,0.61986198619862
-0.00707343466248151,0.0122935989489123,0.61996199619962
-0.00706953843577934,0.0123030111037662,0.62006200620062
-0.00706558670553327,0.0123123910092067,0.62016201620162
-0.00706165530393514,0.012321784821055,0.62026202620262
-0.00705773323623879,0.0123311799827715,0.62036203620362
-0.00705381085986945,0.0123405903800324,0.62046204620462
-0.0070499339067989,0.0123499864562502,0.620562056205621
-0.0070460288322398,0.012359382767428,0.620662066206621
-0.00704215848799547,0.0123687499159219,0.620762076207621
-0.00703835724963694,0.0123781189717384,0.620862086208621
-0.00703447371307901,0.0123874840148064,0.620962096209621
-0.00703058938641041,0.012396864560628,0.621062106210621
-0.007026627340959,0.0124062293480042,0.621162116211621
-0.0070226591773332,0.012415594137684,0.621262126212621
-0.00701866319858837,0.0124249592521613,0.621362136213621
-0.00701456209366633,0.0124343043835201,0.621462146214621
-0.0070104863114445,0.0124436336182215,0.621562156215622
-0.00700641711962061,0.0124529606092852,0.621662166216622
-0.00700234271951639,0.0124622862021064,0.621762176217622
-0.00699831439230636,0.0124715979645364,0.621862186218622
-0.00699433589044006,0.012480895534921,0.621962196219622
-0.00699039235845552,0.01249016478341,0.622062206220622
-0.00698636697976323,0.0124994308461176,0.622162216221622
-0.00698233132963276,0.0125086835598716,0.622262226222622
-0.00697833661322214,0.0125179091587795,0.622362236223622
-0.00697433122686266,0.0125271217634774,0.622462246224622
-0.00697032915528219,0.0125363361257683,0.622562256225623
-0.00696644739935254,0.0125455206642623,0.622662266226623
-0.00696250876006466,0.0125546744575478,0.622762276227623
-0.00695858882774012,0.0125637998966882,0.622862286228623
-0.0069547444557912,0.0125729295996618,0.622962296229623
-0.00695088773001348,0.0125820471284819,0.623062306230623
-0.00694700267542953,0.0125911358424511,0.623162316231623
-0.00694310379736488,0.0126002038384757,0.623262326232623
-0.00693919971793066,0.0126092682939754,0.623362336233623
-0.00693524102641823,0.0126182735326415,0.623462346234623
-0.006931270646797,0.0126272676682953,0.623562356235624
-0.00692731870462617,0.0126362346038723,0.623662366236624
-0.00692335488315346,0.012645190779663,0.623762376237624
-0.00691949917323229,0.012654179856766,0.623862386238624
-0.00691570622297306,0.012663156888713,0.623962396239624
-0.00691192498155441,0.0126721372469566,0.624062406240624
-0.00690820795332489,0.0126811045372772,0.624162416241624
-0.00690446196742572,0.0126900708946685,0.624262426242624
-0.00690073211084027,0.0126990101187853,0.624362436243624
-0.00689712772750837,0.0127079387259345,0.624462446244624
-0.00689345266958684,0.0127168281569571,0.624562456245625
-0.0068897668311472,0.0127257195943539,0.624662466246625
-0.00688603458119465,0.0127345636043812,0.624762476247625
-0.00688236778373009,0.012743413780957,0.624862486248625
-0.00687871905054401,0.0127522335947102,0.624962496249625
-0.00687506200391999,0.0127610518950444,0.625062506250625
-0.00687136598618331,0.0127698443543844,0.625162516251625
-0.00686760355077981,0.0127786338076183,0.625262526252625
-0.00686378193770261,0.0127873955816414,0.625362536253625
-0.00685997776234397,0.0127961587746387,0.625462546254625
-0.00685622262452196,0.0128049235731961,0.625562556255626
-0.00685243500463014,0.0128136930870784,0.625662566256626
-0.00684862176488274,0.0128224477431952,0.625762576257626
-0.00684482421217154,0.0128311767149578,0.625862586258626
-0.00684099429947751,0.0128399106738619,0.625962596259626
-0.00683713014942403,0.0128486313966852,0.626062606260626
-0.00683325554365004,0.0128573554388946,0.626162616261626
-0.00682935795556193,0.012866031150751,0.626262626262626
-0.00682550327762193,0.0128746941632491,0.626362636263626
-0.00682170875635559,0.012883350723561,0.626462646264626
-0.00681792683309223,0.0128919269390664,0.626562656265627
-0.00681414537053477,0.0129004089931952,0.626662666266627
-0.00681041126624088,0.0129088267834573,0.626762676267627
-0.0068067173170738,0.0129171910581212,0.626862686268627
-0.0068030465091643,0.0129254794430049,0.626962696269627
-0.00679927012358594,0.0129337456495063,0.627062706270627
-0.00679545750348801,0.0129419001002726,0.627162716271627
-0.00679167458509987,0.0129500779940589,0.627262726272627
-0.0067878561278582,0.0129582470975765,0.627362736273627
-0.00678422303794118,0.0129663584124488,0.627462746274628
-0.00678047690691967,0.0129743669369229,0.627562756275628
-0.0067769101978131,0.0129823442670001,0.627662766276628
-0.00677327690748915,0.01299022304287,0.627762776277628
-0.00676964302976504,0.0129981115096886,0.627862786278628
-0.00676600189361941,0.013005908104839,0.627962796279628
-0.00676241778595435,0.0130137053887446,0.628062806280628
-0.00675882086836166,0.0130214368976682,0.628162816281628
-0.0067553727334376,0.0130291330520205,0.628262826282628
-0.00675193503119889,0.0130368012852914,0.628362836283628
-0.00674849523735532,0.0130443599557873,0.628462846284628
-0.00674508705715095,0.0130519047014471,0.628562856285629
-0.00674169297454739,0.013059429592986,0.628662866286629
-0.00673826556447855,0.0130669551364238,0.628762876287629
-0.00673485075241269,0.0130743715225077,0.628862886288629
-0.00673143494752564,0.0130817213388918,0.628962896289629
-0.00672810082579569,0.0130890095174327,0.629062906290629
-0.00672480700431481,0.0130962327917256,0.629162916291629
-0.00672154906260996,0.0131034592517999,0.629262926292629
-0.00671827919322911,0.013110715653151,0.629362936293629
-0.00671493504423514,0.0131179473906113,0.62946294629463
-0.00671176662229483,0.0131251547958893,0.62956295629563
-0.00670868619518248,0.0131323422779405,0.62966296629663
-0.00670566873504986,0.0131395500563902,0.62976297629763
-0.00670264567273342,0.0131466868032034,0.62986298629863
-0.00669974821036448,0.0131538785490877,0.62996299629963
-0.00669689750734151,0.0131610728150332,0.63006300630063
-0.00669407947527785,0.0131682237838377,0.63016301630163
-0.00669131602073941,0.0131753951204503,0.63026302630263
-0.00668856265105316,0.0131825678069313,0.63036303630363
-0.00668576547975293,0.0131897580094507,0.63046304630463
-0.00668292479477983,0.0131969655736723,0.630563056305631
-0.00668007708634524,0.0132041019841702,0.630663066306631
-0.00667726086946286,0.013211242209313,0.630763076307631
-0.00667445281168214,0.013218365835222,0.630863086308631
-0.00667165920624564,0.0132254271161043,0.630963096309631
-0.00666891331611971,0.0132324951394175,0.631063106310631
-0.00666623118769126,0.0132394989771839,0.631163116311631
-0.00666361476974608,0.0132464165293413,0.631263126312631
-0.00666100070600812,0.0132533131308975,0.631363136313631
-0.00665831503935828,0.0132601978116885,0.631463146314632
-0.00665565490963679,0.0132670030322284,0.631563156315632
-0.00665301794420825,0.0132738004092501,0.631663166316632
-0.00665027329107779,0.0132804962098338,0.631763176317632
-0.00664755085318602,0.0132871223171316,0.631863186318632
-0.00664489169555405,0.0132936606968107,0.631963196319632
-0.00664216631144803,0.0133001159098598,0.632063206320632
-0.00663942333298356,0.0133065557192069,0.632163216321632
-0.00663667096533265,0.013312918452456,0.632263226322632
-0.00663401478386076,0.0133192259747092,0.632363236323632
-0.00663148375545178,0.0133254859313813,0.632463246324632
-0.00662895411837457,0.0133317307930243,0.632563256325633
-0.00662649838543527,0.0133378979358846,0.632663266326633
-0.00662403076858712,0.0133439903153904,0.632763276327633
-0.00662156640892971,0.013349995381913,0.632863286328633
-0.00661910636378315,0.0133559934480094,0.632963296329633
-0.00661663664150902,0.0133619363192346,0.633063306330633
-0.00661417768593188,0.0133678174766003,0.633163316331633
-0.00661176854187735,0.0133736435773067,0.633263326332633
-0.00660924991106423,0.0133793765992955,0.633363336333633
-0.00660666199008289,0.013385079304532,0.633463346334633
-0.00660401788140935,0.013390686943105,0.633563356335634
-0.00660130170220736,0.0133962937247649,0.633663366336634
-0.00659851401684171,0.0134018996564224,0.633763376337634
-0.00659569466024861,0.0134075252072409,0.633863386338634
-0.00659288032995689,0.0134130740297943,0.633963396339634
-0.00659006822717824,0.0134186232669831,0.634063406340634
-0.00658725828050326,0.0134241729165037,0.634163416341634
-0.00658435406418575,0.0134296127268257,0.634263426342634
-0.00658142104453509,0.0134350540229242,0.634363436343634
-0.00657848201036882,0.013440444632159,0.634463446344634
-0.00657554882716752,0.013445765870602,0.634563456345635
-0.00657251055925266,0.0134509983517487,0.634663466346635
-0.00656947460638496,0.0134562415834678,0.634763476347635
-0.00656639391897373,0.0134613808200427,0.634863486348635
-0.00656332273131842,0.0134664656472502,0.634963496349635
-0.00656023670432574,0.0134715472403021,0.635063506350635
-0.00655721101368218,0.0134765811134364,0.635163516351635
-0.00655422119820739,0.0134815686326459,0.635263526352635
-0.00655129210377106,0.0134865141354768,0.635363536353635
-0.00654828080557987,0.0134913910691443,0.635463546354635
-0.00654532617651867,0.0134962363338877,0.635563556355636
-0.00654230740567772,0.0135010131446441,0.635663566356636
-0.00653920489232431,0.0135057047086833,0.635763576357636
-0.00653614949997087,0.0135104229890579,0.635863586358636
-0.00653302235497621,0.0135151298600508,0.635963596359636
-0.00652989050847766,0.0135197921278014,0.636063606360636
-0.00652667816513988,0.0135243883280216,0.636163616361636
-0.00652348530275119,0.0135289526266613,0.636263626362636
-0.00652030198388536,0.013533470930727,0.636363636363636
-0.00651712597181526,0.0135379270901729,0.636463646364636
-0.00651396119175514,0.013542407436679,0.636563656365637
-0.00651071100603411,0.0135468165327131,0.636663666366637
-0.00650745463303288,0.0135511652993089,0.636763676367637
-0.00650409599714168,0.0135554337971147,0.636863686368637
-0.00650071808070831,0.0135596513362403,0.636963696369637
-0.00649737335583191,0.0135638938663578,0.637063706370637
-0.00649394489305003,0.0135680672514293,0.637163716371637
-0.00649049604863893,0.0135722678642199,0.637263726372637
-0.00648711078394636,0.0135764286052179,0.637363736373637
-0.00648373580220962,0.0135805978139904,0.637463746374637
-0.00648032437172517,0.0135846939340745,0.637563756375638
-0.00647691028066409,0.0135887504657001,0.637663766376638
-0.00647351391065561,0.0135927665657754,0.637763776377638
-0.00647011229090345,0.0135967255544431,0.637863786378638
-0.00646676241994206,0.0136006659789664,0.637963796379638
-0.00646332898383999,0.0136045399213238,0.638063806380638
-0.00645987519375103,0.0136084438878852,0.638163816381638
-0.00645645017013872,0.0136123360580718,0.638263826382638
-0.00645295793874901,0.0136162420955062,0.638363836383638
-0.00644939901787576,0.0136201618827084,0.638463846384638
-0.00644579845840288,0.0136241261395481,0.638563856385639
-0.00644213201107477,0.013628103634772,0.638663866386639
-0.00643842467840111,0.0136321251066782,0.638763876387639
-0.00643464623116381,0.0136360819438493,0.638863886388639
-0.00643088326825199,0.0136400671167372,0.638963896389639
-0.00642708002582279,0.0136440961925943,0.639063906390639
-0.00642327866537727,0.013648081082148,0.639163916391639
-0.0064194928813984,0.0136520940517267,0.639263926392639
-0.00641564240739979,0.0136561198197154,0.639363936393639
-0.00641169436740793,0.0136600678712249,0.639463946394639
-0.006407676737789,0.0136640204652947,0.63956395639564
-0.00640359625406339,0.0136679863668545,0.63966396639664
-0.00639953106577376,0.0136719622173584,0.63976397639764
-0.00639537006447693,0.0136758607314653,0.63986398639864
-0.00639114124496726,0.0136797642304102,0.63996399639964
-0.00638687535014985,0.0136837122542773,0.64006400640064
-0.00638251530316991,0.0136875831421546,0.64016401640164
-0.00637811913454346,0.0136914988129495,0.64026402640264
-0.00637362988719928,0.0136953376057499,0.64036403640364
-0.00636908140689684,0.0136991906550945,0.64046404640464
-0.0063645458954657,0.0137030579840187,0.640564056405641
-0.00635995141598204,0.013706939316099,0.640664066406641
-0.00635536565075068,0.0137107775053746,0.640764076407641
-0.00635078853757619,0.0137145729204104,0.640864086408641
-0.00634614703384071,0.0137183742278748,0.640964096409641
-0.00634144168087377,0.0137221813678759,0.641064106410641
-0.00633674357020375,0.0137259506009951,0.641164116411641
-0.00633195481334317,0.0137296441332234,0.641264126412641
-0.00632717647304315,0.0137332960913507,0.641364136413641
-0.00632240590715522,0.0137369114325727,0.641464146414641
-0.00631765451354361,0.0137404676260669,0.641564156415642
-0.00631290809785926,0.0137439696958313,0.641664166416642
-0.00630818180580895,0.013747485443954,0.641764176417642
-0.0063033763161099,0.0137509083506226,0.641864186418642
-0.00629857869296411,0.0137542965361907,0.641964196419642
-0.00629372371193318,0.0137577027860372,0.642064206420642
-0.00628883086778722,0.0137610436709299,0.642164216421642
-0.00628388138215381,0.0137644030209152,0.642264226422642
-0.00627894711593995,0.013767780651711,0.642364236423642
-0.0062740216469053,0.013771123830919,0.642464246424643
-0.0062690632581302,0.0137745160660919,0.642564256425643
-0.00626411381626374,0.013777873679216,0.642664266426643
-0.00625917066303299,0.0137811786221375,0.642764276427643
-0.00625419454399104,0.0137845329250896,0.642864286428643
-0.00624922487713544,0.0137878345371073,0.642964296429643
-0.00624426157953886,0.0137910839027718,0.643064306430643
-0.00623926528388179,0.0137943830753517,0.643164316431643
-0.00623427552333807,0.0137976299716325,0.643264326432643
-0.00622930072191501,0.0138008960079402,0.643364336433643
-0.00622434069993747,0.013804181016117,0.643464346434643
-0.00621938681456261,0.013807413800976,0.643564356435644
-0.00621443898747041,0.0138105948024911,0.643664366436644
-0.0062095055320989,0.0138137954761483,0.643764376437644
-0.00620458627337991,0.0138170156514866,0.643864386438644
-0.00619968102933461,0.0138202551511341,0.643964396439644
-0.00619474168844514,0.0138235445291065,0.644064406440644
-0.00618980814093247,0.013826781501782,0.644164416441644
-0.00618488290685785,0.0138299848567477,0.644264426442644
-0.00617992355520748,0.0138332383618547,0.644364436443644
-0.00617497827121179,0.0138365108411345,0.644464446444645
-0.00616999889267562,0.0138398328693344,0.644564456445645
-0.00616502551713742,0.0138431020799058,0.644664466446645
-0.00616006615857639,0.0138463900849746,0.644764476447645
-0.00615511517564865,0.0138496438895404,0.644864486448645
-0.00615017247621324,0.0138528637677234,0.644964496449645
-0.00614524336760199,0.0138561028250932,0.645064506450645
-0.00614027964154892,0.0138593916594326,0.645164516451645
-0.00613528151919294,0.0138627298376781,0.645264526452645
-0.00613028937910325,0.0138660148804079,0.645364536453645
-0.00612530314526319,0.0138692472368103,0.645464546454645
-0.00612033058517442,0.0138724985789031,0.645564556455646
-0.00611537153067921,0.0138757687339215,0.645664566456646
-0.00611041802538673,0.0138789862625044,0.645764576457646
-0.0061054699978874,0.0138821516023222,0.645864586458646
-0.00610052998206388,0.0138852835639971,0.645964596459646
-0.00609557831959502,0.0138884940000126,0.646064606460646
-0.00609064943212258,0.0138917384545521,0.646164616461646
-0.00608570433240931,0.0138950240293972,0.646264626462646
-0.00608073116649228,0.0138983553891953,0.646364636463646
-0.00607574593468756,0.0139017656333621,0.646464646464647
-0.00607074534985849,0.0139052133859002,0.646564656465647
-0.00606570548985105,0.0139086877349902,0.646664666466647
-0.00606068083313844,0.0139122261613611,0.646764676467647
-0.0060555701073485,0.0139158112203839,0.646864686468647
-0.00605048323230328,0.0139194268587612,0.646964696469647
-0.00604543285668348,0.013923078427592,0.647064706470647
-0.00604040574901551,0.0139267599745562,0.647164716471647
-0.0060353436184845,0.0139304871567438,0.647264726472647
-0.00603033238213496,0.0139342921890154,0.647364736473647
-0.0060252855700753,0.0139381593244431,0.647464746474647
-0.00602017261446881,0.013942072419892,0.647564756475648
-0.00601502111159909,0.0139460080046997,0.647664766476648
-0.00600983521012297,0.0139500045616305,0.647764776477648
-0.00600467349570691,0.013954027936252,0.647864786478648
-0.00599945130673014,0.0139580548859514,0.647964796479648
-0.00599417256379992,0.0139620937149526,0.648064806480648
-0.00598888393642444,0.013966203195508,0.648164816481648
-0.00598356192169194,0.0139703544114114,0.648264826482648
-0.00597825663979802,0.0139745637223294,0.648364836483648
-0.00597289207196454,0.0139787749175347,0.648464846484648
-0.00596749095172446,0.0139830059875927,0.648564856485649
-0.00596205715131102,0.0139872776688763,0.648664866486649
-0.00595656514531339,0.0139915506585648,0.648764876487649
-0.00595104108800593,0.0139958638655752,0.648864886488649
-0.00594556380156206,0.0140002031093799,0.648964896489649
-0.00594003555413432,0.014004590197493,0.649064906490649
-0.00593453393320446,0.0140090004545061,0.649164916491649
-0.00592900010202119,0.0140134496941493,0.649264926492649
-0.00592343426099163,0.0140179375662863,0.649364936493649
-0.00591786593675721,0.0140224511227776,0.649464946494649
-0.00591226576392347,0.0140270027312731,0.64956495649565
-0.00590664173113095,0.0140315885817351,0.64966496649665
-0.00590110161131208,0.0140362143085968,0.64976497649765
-0.00589558796595809,0.0140408610113984,0.64986498649865
-0.00589001944362002,0.0140455139176049,0.64996499649965
-0.00588445996724253,0.0140502059930277,0.65006500650065
-0.00587884312606922,0.0140548955599067,0.65016501650165
-0.00587317217959424,0.0140595909109484,0.65026502650265
-0.00586739659759387,0.0140643045911746,0.65036503650365
-0.00586165305768939,0.0140690773983967,0.65046504650465
-0.00585587853761621,0.0140738858481312,0.650565056505651
-0.00585014810479464,0.0140787582645772,0.650665066506651
-0.00584436812765999,0.0140836738860231,0.650765076507651
-0.00583855729244382,0.0140886238761296,0.650865086508651
-0.00583283186288846,0.0140936105568543,0.650965096509651
-0.00582705037233487,0.0140985920477271,0.651065106510651
-0.00582128828441063,0.0141035868806429,0.651165116511651
-0.00581552279186962,0.0141085844731871,0.651265126512651
-0.00580985673578782,0.0141135879512492,0.651365136513651
-0.00580428921318171,0.0141185972618481,0.651465146514651
-0.005798811627279,0.0141236469487125,0.651565156515652
-0.00579322722901544,0.0141287117536413,0.651665166516652
-0.00578768846597543,0.0141337932153921,0.651765176517652
-0.00578219490970248,0.0141388911796284,0.651865186518652
-0.00577675769085124,0.014144010147447,0.651965196519652
-0.00577128735415591,0.0141491700466818,0.652065206520652
-0.00576578181261879,0.0141543622943818,0.652165216521652
-0.00576033301392452,0.0141595578845031,0.652265226522652
-0.00575488943042123,0.0141647695002793,0.652365236523652
-0.00574943609838088,0.0141700442120329,0.652465246524652
-0.00574401127482191,0.0141753730129634,0.652565256525653
-0.00573857108211408,0.0141807322227872,0.652665266526653
-0.00573307198585254,0.0141860725644006,0.652765276527653
-0.00572760734808926,0.0141914142927388,0.652865286528653
-0.00572221978872762,0.0141967783445816,0.652965296529653
-0.00571682776051864,0.0142021603478301,0.653065306530653
-0.00571139875144656,0.0142075438921398,0.653165316531653
-0.00570593464579866,0.0142129573431734,0.653265326532653
-0.00570051177102568,0.0142184194908212,0.653365336533653
-0.00569512241030399,0.0142238818550009,0.653465346534653
-0.00568971760672016,0.0142293634421344,0.653565356535654
-0.0056842986940181,0.0142348664405749,0.653665366536654
-0.00567882641544733,0.0142404070786879,0.653765376537654
-0.00567338102136983,0.0142459792221743,0.653865386538654
-0.00566796258780187,0.0142515745115254,0.653965396539654
-0.00566259102184564,0.0142572210267662,0.654065406540654
-0.00565724941789807,0.0142629108414516,0.654165416541654
-0.00565193230968346,0.0142686325807526,0.654265426542654
-0.00564655708802593,0.0142743504892841,0.654365436543654
-0.00564120656020498,0.0142801000621325,0.654465446544654
-0.00563586981900826,0.0142858934296843,0.654565456545655
-0.00563061370134504,0.014291716008294,0.654665466546655
-0.00562536076024903,0.0142975491785326,0.654765476547655
-0.00562011095425667,0.0143033928482587,0.654865486548655
-0.00561491143661753,0.0143092966216772,0.654965496549655
-0.00560973127553702,0.0143151907824671,0.655065506550655
-0.00560465637654182,0.0143211195929482,0.655165516551655
-0.00559954084789279,0.0143270530358271,0.655265526552655
-0.00559453227442336,0.0143330391811581,0.655365536553655
-0.00558968266752678,0.0143389371427717,0.655465546554655
-0.00558479196105631,0.0143448601115019,0.655565556555656
-0.00557988428218026,0.0143508377498984,0.655665566556656
-0.00557491225651036,0.0143567907267077,0.655765576557656
-0.00556987997511497,0.0143627589482755,0.655865586558656
-0.00556482798241743,0.0143687537433599,0.655965596559656
-0.00555971362396144,0.0143747340054765,0.656065606560656
-0.00555453888078233,0.0143807079190657,0.656165616561656
-0.00554929563524218,0.0143865840777723,0.656265626562656
-0.00554410227033033,0.0143925201697102,0.656365636563656
-0.0055388692409436,0.014398452506895,0.656465646564656
-0.00553375807978661,0.0144043552575464,0.656565656565657
-0.00552866847736246,0.0144102878389053,0.656665666566657
-0.00552351934943174,0.0144162358078414,0.656765676567657
-0.00551831221402038,0.0144222093874189,0.656865686568657
-0.00551315025312666,0.0144282211894618,0.656965696569657
-0.00550807660264456,0.0144341951813711,0.657065706570657
-0.00550305171097193,0.0144401149320705,0.657165716571657
-0.00549818763560631,0.0144459889162452,0.657265726572657
-0.0054933465264301,0.0144518400701387,0.657365736573657
-0.00548848736218945,0.0144577464465457,0.657465746574658
-0.00548369490816401,0.0144636293131303,0.657565756575658
-0.00547889805209364,0.014469452352446,0.657665766576658
-0.00547416069849446,0.0144751890163148,0.657765776577658
-0.00546945238088507,0.0144809623846233,0.657865786578658
-0.00546484201395827,0.0144866643043563,0.657965796579658
-0.00546031801556766,0.0144923335393088,0.658065806580658
-0.00545574902924532,0.0144980290851756,0.658165816581658
-0.00545128045377518,0.0145036763744023,0.658265826582658
-0.00544684591525735,0.0145093656224194,0.658365836583658
-0.00544249562142154,0.014514986927833,0.658465846584658
-0.00543815071093413,0.0145206436154601,0.658565856585659
-0.00543379041286956,0.0145263051474099,0.658665866586659
-0.00542940268667879,0.0145319257295153,0.658765876587659
-0.00542489700595499,0.0145375556063622,0.658865886588659
-0.00542049979152615,0.0145432045587372,0.658965896589659
-0.00541607251603693,0.0145487975376482,0.659065906590659
-0.00541171243680758,0.0145544005668586,0.659165916591659
-0.00540734892531931,0.0145600517260149,0.659265926592659
-0.00540301365740657,0.014565724013144,0.659365936593659
-0.00539865731910923,0.0145713280904603,0.65946594659466
-0.00539439322334829,0.0145769131244979,0.65956595659566
-0.00539021332619874,0.0145825198946402,0.65966596659666
-0.00538618815712773,0.0145881189525656,0.65976597659766
-0.00538215098897133,0.0145936810273244,0.65986598659866
-0.0053780640323277,0.0145992700257364,0.65996599659966
-0.00537390986099589,0.0146048878274816,0.66006600660066
-0.00536972849419454,0.0146105445888217,0.66016601660166
-0.00536565267741971,0.0146161735419534,0.66026602660266
-0.00536159980379902,0.0146218284120957,0.66036603660366
-0.00535756439093216,0.0146275265862897,0.66046604660466
-0.0053536727758961,0.0146332478648849,0.660566056605661
-0.00534977832060817,0.0146389634906186,0.660666066606661
-0.00534583787535316,0.0146445919623126,0.660766076607661
-0.00534185184324883,0.0146501340608633,0.660866086608661
-0.00533786907524579,0.0146557025163989,0.660966096609661
-0.00533388143297427,0.0146611944072201,0.661066106610661
-0.00532988892564843,0.014666610378315,0.661166116611661
-0.00532591411864341,0.0146720255454781,0.661266126612661
-0.00532204132574721,0.0146773937183353,0.661366136613661
-0.00531811667579417,0.0146827902683727,0.661466146614662
-0.00531434078086763,0.0146881724766353,0.661566156615662
-0.00531056060367965,0.0146934977877185,0.661666166616662
-0.00530685037546934,0.0146987962557721,0.661766176617662
-0.00530320529107411,0.0147041283737851,0.661866186618662
-0.00529961961700892,0.0147094729930528,0.661966196619662
-0.0052959794345246,0.0147148461438373,0.662066206620662
-0.00529240374625997,0.0147202523180212,0.662166216621662
-0.00528880035574916,0.0147255926389028,0.662266226622662
-0.00528519675792075,0.0147309033479123,0.662366236623662
-0.00528169173272801,0.0147362567597523,0.662466246624662
-0.00527822448081243,0.0147416125995124,0.662566256625663
-0.00527470759013902,0.0147468845124775,0.662666266626663
-0.00527124565476962,0.0147520812681848,0.662766276627663
-0.00526787425502132,0.0147572348350169,0.662866286628663
-0.0052645393938584,0.014762392647254,0.662966296629663
-0.0052611809975342,0.0147675039535333,0.663066306630663
-0.00525796644050446,0.0147726033390474,0.663166316631663
-0.00525475067181822,0.014777644961255,0.663266326632663
-0.00525151644725338,0.014782654707221,0.663366336633663
-0.00524835759878175,0.0147876710597096,0.663466346634663
-0.00524527916422244,0.0147926739227293,0.663566356635664
-0.00524218270224103,0.0147976168018401,0.663666366636664
-0.00523902549157891,0.0148025545371695,0.663766376637664
-0.00523584802598173,0.0148074136069654,0.663866386638664
-0.00523266018298387,0.0148122741418061,0.663966396639664
-0.00522953781090238,0.0148171393919718,0.664066406640664
-0.00522641102065124,0.0148219792457244,0.664166416641664
-0.00522320265320529,0.0148268038823609,0.664266426642664
-0.00521999365459233,0.0148315752706088,0.664366436643664
-0.00521682495392495,0.0148363665521377,0.664466446644664
-0.00521372823164476,0.014841110309549,0.664566456645665
-0.00521064263541217,0.0148458767429049,0.664666466646665
-0.00520757552270051,0.0148506977445718,0.664766476647665
-0.00520445842800513,0.0148554305095402,0.664866486648665
-0.00520135119702324,0.0148601137946941,0.664966496649665
-0.00519820330644158,0.0148647221183902,0.665066506650665
-0.00519505409593755,0.0148693309281311,0.665166516651665
-0.00519185270357898,0.0148738626433456,0.665266526652665
-0.00518864186905296,0.014878344266007,0.665366536653665
-0.00518546789560654,0.0148828071586698,0.665466546654665
-0.00518223457402522,0.0148873057030591,0.665566556655666
-0.00517902139220254,0.0148917700561596,0.665666566656666
-0.00517579009772725,0.0148962529641905,0.665766576657666
-0.00517254799048434,0.0149007404723698,0.665866586658666
-0.00516922889007049,0.0149052618700756,0.665966596659666
-0.00516585905211514,0.014909706947241,0.666066606660666
-0.00516248942147749,0.0149141539040865,0.666166616661666
-0.00515914752303185,0.0149185610927983,0.666266626662666
-0.00515576370034874,0.0149229032068007,0.666366636663666
-0.00515238009189398,0.0149272480827352,0.666466646664666
-0.00514904746515468,0.014931528791551,0.666566656665667
-0.00514566419301515,0.0149357353543584,0.666666666666667
-0.00514233507685481,0.0149399735860897,0.666766676667667
-0.0051389468797692,0.0149442131423506,0.666866686668667
-0.00513548182542076,0.0149484533643314,0.666966696669667
-0.00513194057261912,0.0149526942497288,0.667066706670667
-0.00512839041437229,0.0149569417577735,0.667166716671667
-0.00512483340773214,0.0149611412994229,0.667266726672667
-0.00512128036085921,0.0149653627292098,0.667366736673667
-0.00511771833943531,0.0149695909405877,0.667466746674667
-0.00511417678026416,0.0149737692943725,0.667566756675668
-0.00511055590826784,0.0149779382382391,0.667666766676668
-0.00510691160016207,0.0149821184578828,0.667766776677668
-0.0051032283301578,0.0149862320640596,0.667866786678668
-0.00509954831964786,0.0149902960798526,0.667966796679668
-0.00509592397853604,0.0149943564791043,0.668066806680668
-0.00509236415928635,0.014998370192723,0.668166816681668
-0.00508878404363803,0.0150023053214318,0.668266826682668
-0.00508520635360622,0.0150061924146394,0.668366836683668
-0.00508157251964925,0.0150100366691083,0.668466846684668
-0.00507793232564721,0.0150138362765679,0.668566856685669
-0.00507434985348808,0.0150176015476163,0.668666866686669
-0.00507075789078739,0.015021304978111,0.668766876687669
-0.00506706602170744,0.0150249294067569,0.668866886688669
-0.00506342903652201,0.0150285186121328,0.668966896689669
-0.00505971723269752,0.0150321142512667,0.669066906690669
-0.00505600905002144,0.0150356647826853,0.669166916691669
-0.00505222244137899,0.0150392113773719,0.669266926692669
-0.00504838904805183,0.0150426905039822,0.669366936693669
-0.00504456127303319,0.0150461975608881,0.669466946694669
-0.00504067744392697,0.0150497481061279,0.66956695669567
-0.00503669615478988,0.0150532209348885,0.66966696669667
-0.00503269116463748,0.0150566322962671,0.66976697669767
-0.00502867970387065,0.0150600572139169,0.66986698669867
-0.00502459658260367,0.0150634900534048,0.66996699669967
-0.00502057936531653,0.0150668637313439,0.67006700670067
-0.00501647788031221,0.0150702099074439,0.67016701670167
-0.00501233228502082,0.0150734904352558,0.67026702670267
-0.00500811154629277,0.0150767693782395,0.67036703670367
-0.00500381899272806,0.0150800645887486,0.67046704670467
-0.00499953281763663,0.0150833713860113,0.670567056705671
-0.0049952425583873,0.0150866200214569,0.670667066706671
-0.00499094822419432,0.0150898109880407,0.670767076707671
-0.00498657976242103,0.0150930011552998,0.670867086708671
-0.00498220723491812,0.0150962067055291,0.670967096709671
-0.00497778224453023,0.015099458174316,0.671067106710671
-0.00497328683294113,0.0151027261594097,0.671167116711671
-0.00496871878185171,0.0151059926656373,0.671267126712671
-0.00496408142677305,0.015109275554567,0.671367136713671
-0.00495944194553653,0.0151125729902857,0.671467146714671
-0.00495475186036334,0.0151159155198984,0.671567156715672
-0.00494999057309232,0.0151192559118358,0.671667166716672
-0.00494517954570828,0.0151226410083707,0.671767176717672
-0.00494029823763831,0.0151260235848443,0.671867186718672
-0.00493542023513319,0.0151293648889793,0.671967196719672
-0.00493054175579747,0.0151327201778421,0.672067206720672
-0.00492566372564992,0.0151360165285984,0.672167216721672
-0.00492071578568477,0.0151393111263687,0.672267226722672
-0.00491573079114366,0.0151425404812722,0.672367236723672
-0.00491069745242826,0.0151458153976861,0.672467246724673
-0.00490559818900124,0.0151491066023574,0.672567256725673
-0.00490048519653827,0.0151524245026324,0.672667266726673
-0.00489530405645768,0.0151557404356932,0.672767276727673
-0.00489003613320555,0.0151589803407619,0.672867286728673
-0.0048847745008927,0.0151621800054733,0.672967296729673
-0.00487951908810945,0.0151653397661426,0.673067306730673
-0.00487421712099453,0.015168545565153,0.673167316731673
-0.00486891750117608,0.0151717663555337,0.673267326732673
-0.00486357154816477,0.0151750326475331,0.673367336733673
-0.00485823241820792,0.0151782583628599,0.673467346734673
-0.00485289720194768,0.0151814259762614,0.673567356735674
-0.0048475686728337,0.0151845538491715,0.673667366736674
-0.00484224241960691,0.0151876973215834,0.673767376737674
-0.00483691988427675,0.0151907833670043,0.673867386738674
-0.00483159944746202,0.015193885355153,0.673967396739674
-0.00482628547895824,0.0151969481003726,0.674067406740674
-0.00482092478566148,0.0152000575726888,0.674167416741674
-0.00481551768545879,0.0152032133574661,0.674267426742674
-0.00481011315599506,0.0152063844284654,0.674367436743674
-0.0048047111097361,0.0152095706474749,0.674467446744675
-0.00479926277865839,0.0152128024924937,0.674567456745675
-0.00479381717495962,0.0152160489326757,0.674667466746675
-0.00478837603319754,0.0152192368447794,0.674767476747675
-0.00478293743683557,0.0152224397021827,0.674867486748675
-0.00477750130525027,0.0152256573666738,0.674967496749675
-0.00477201881052609,0.0152289203185554,0.675067506750675
-0.00476653902475265,0.0152321975269813,0.675167516751675
-0.00476106185809228,0.0152354888560432,0.675267526752675
-0.00475558722992146,0.0152387941721364,0.675367536753675
-0.00475011998225915,0.015242058142178,0.675467546754675
-0.00474471182934352,0.0152452920189099,0.675567556755676
-0.00473925667290776,0.0152485709388583,0.675667566756676
-0.0047338036334157,0.0152518638803908,0.675767576757676
-0.00472835263024373,0.0152551707099029,0.675867586758676
-0.00472290358276832,0.0152584912891828,0.675967596759676
-0.00471745640806244,0.0152618254892327,0.676067606760676
-0.00471201102780596,0.0152651731764481,0.676167616761676
-0.00470656736598263,0.0152685342172241,0.676267626762676
-0.00470112767314057,0.0152718353708395,0.676367636763676
-0.00469569481256723,0.0152750949872103,0.676467646764677
-0.00469032051462499,0.0152783244480761,0.676567656765677
-0.00468500425180573,0.0152815240160392,0.676667666766677
-0.00467974551042246,0.0152846939513985,0.676767676767677
-0.00467448657093556,0.0152878786546855,0.676867686768677
-0.00466922737114977,0.015291077985385,0.676967696769677
-0.00466397040118064,0.0152942187373287,0.677067706770677
-0.00465871857038583,0.0152973192281832,0.677167716771677
-0.00465347180965955,0.0153003797850498,0.677267726772677
-0.00464822444310502,0.0153034559506325,0.677367736773677
-0.00464297641083048,0.0153065475705948,0.677467746774677
-0.00463772765294409,0.0153096544998144,0.677567756775678
-0.00463248085766481,0.0153127035436404,0.677667766776678
-0.00462723319856209,0.0153157682215213,0.677767776777678
-0.00462199041603124,0.0153187931427861,0.677867786778678
-0.00461680419897166,0.0153217898481177,0.677967796779678
-0.00461167404521361,0.0153247585816902,0.678067806780678
-0.00460654471842272,0.0153276705724198,0.678167816781678
-0.00460141618174251,0.0153305262971371,0.678267826782678
-0.00459628543137035,0.0153333991969706,0.678367836783678
-0.00459115241432516,0.0153362891060662,0.678467846784678
-0.00458602314512253,0.0153391406498774,0.678567856785679
-0.00458089147333856,0.0153420093480731,0.678667866786679
-0.00457575735290273,0.015344895034799,0.678767876787679
-0.00457062074004797,0.0153477975511116,0.678867886788679
-0.0045654815840966,0.0153507167311569,0.678967896789679
-0.00456034608845361,0.0153535971681391,0.679067906790679
-0.00455520791610939,0.0153564944162797,0.679167916791679
-0.00455007333957472,0.015359353068783,0.679267926792679
-0.00454494231047549,0.0153621734412327,0.679367936793679
-0.00453981476891995,0.0153649558515157,0.679467946794679
-0.00453469067114116,0.015367700608305,0.67956795679568
-0.00452956690276705,0.0153703902900069,0.67966796679668
-0.00452443999698569,0.0153730982847684,0.67976797679768
-0.00451931645205387,0.0153757692134363,0.67986798679868
-0.00451419621729407,0.0153784033846835,0.67996799679968
-0.00450907263320228,0.0153810562813223,0.68006800680068
-0.00450394566061861,0.0153837277236773,0.68016801680168
-0.00449881886540671,0.0153863446161495,0.68026802680268
-0.00449368858265101,0.0153889803261545,0.68036803680368
-0.00448855477779873,0.0153916346740168,0.68046804680468
-0.00448341741399337,0.0153943074846684,0.680568056805681
-0.00447827645437835,0.0153969985807374,0.680668066806681
-0.00447313186209729,0.0153997077848519,0.680768076807681
-0.00446799051318576,0.0154023796786987,0.680868086808681
-0.00446285235466265,0.0154050145640401,0.680968096809681
-0.00445771734276093,0.0154076127472455,0.681068106810681
-0.00445257840794837,0.0154102297433765,0.681168116811681
-0.00444744257599014,0.0154128101502445,0.681268126812681
-0.00444230980081553,0.0154153542650048,0.681368136813681
-0.00443717290232305,0.0154179175935049,0.681468146814681
-0.00443203184826339,0.0154204999468553,0.681568156815682
-0.00442689382104141,0.0154230459228674,0.681668166816682
-0.00442175152307583,0.0154256110342994,0.681768176817682
-0.004416604926724,0.0154281950968688,0.681868186818682
-0.0044114540020403,0.0154307979262932,0.681968196819682
-0.00440630607885554,0.0154333641042593,0.682068206820682
-0.00440115371676935,0.0154359491596499,0.682168216821682
-0.00439599688583591,0.0154385529127897,0.682268226822682
-0.00439084303106255,0.0154411199315441,0.682368236823682
-0.00438569211098593,0.0154436505153719,0.682468246824682
-0.00438054408183878,0.0154461449683391,0.682568256825683
-0.00437539889985417,0.0154486035852973,0.682668266826683
-0.00437024889197511,0.0154510818628802,0.682768276827683
-0.00436510170131276,0.0154535244012023,0.682868286828683
-0.00435994957649018,0.0154559866945937,0.682968296829683
-0.0043547924967755,0.0154584685564685,0.683068306830683
-0.00434963043682996,0.0154609698002406,0.683168316831683
-0.00434446337131481,0.0154634902393244,0.683268326832683
-0.00433929913914098,0.0154659744507993,0.683368336833683
-0.00433412979773866,0.0154684779566375,0.683468346834683
-0.00432895532407256,0.0154710005771637,0.683568356835684
-0.00432378367453364,0.0154734868802434,0.683668366836684
-0.00431861480305126,0.0154759371607283,0.683768376837684
-0.00431344061732638,0.0154784069428942,0.683868386838684
-0.00430826109432354,0.0154808960378517,0.683968396839684
-0.00430308434477026,0.0154833490180732,0.684068406840684
-0.004297910327203,0.0154857661807141,0.684168416841684
-0.00429273079268242,0.0154882030385324,0.684268426842684
-0.00428754572047695,0.0154906594049423,0.684368436843684
-0.0042823550898547,0.0154931350910544,0.684468446844684
-0.00427716721195025,0.0154955746647341,0.684568456845685
-0.00427197367888079,0.0154980336594712,0.684668466846685
-0.00426677446991464,0.0155005118863763,0.684768476847685
-0.00426156957123049,0.0155030091634707,0.684868486848685
-0.00425635896209666,0.0155055253064719,0.684968496849685
-0.00425114262638833,0.0155080601334011,0.685068506850685
-0.00424592054567743,0.015510613459976,0.685168516851685
-0.00424069270383924,0.0155131851111282,0.685268526852685
-0.00423545908244537,0.0155157749048791,0.685368536853685
-0.00423021966767471,0.0155183826661602,0.685468546854686
-0.00422497443879557,0.0155210082175999,0.685568556855686
-0.00421972338429031,0.0155236513864335,0.685668566856686
-0.00421446648112349,0.0155263119975927,0.685768576857686
-0.00420920371777756,0.0155289898783127,0.685868586858686
-0.00420393507582433,0.0155316848581324,0.685968596859686
-0.00419866053913899,0.0155343967688942,0.686068606860686
-0.00419338009159685,0.0155371254378333,0.686168616861686
-0.00418809371707328,0.0155398707013991,0.686268626862686
-0.0041828013994435,0.0155426323891305,0.686368636863686
-0.00417750312258279,0.0155454103397803,0.686468646864686
-0.00417219887267003,0.015548204385191,0.686568656865687
-0.00416688862897345,0.0155510143664189,0.686668666866687
-0.00416157237997541,0.0155538401199136,0.686768676867687
-0.00415625010955121,0.0155566814867314,0.686868686868687
-0.00415092179927255,0.0155595383056252,0.686968696869687
-0.00414558743762181,0.0155624104176516,0.687068706870687
-0.00414024700617068,0.0155652976684741,0.687168716871687
-0.00413490049109815,0.0155681999014526,0.687268726872687
-0.00412954787627942,0.0155711169599472,0.687368736873687
-0.00412418914789337,0.0155740486942284,0.687468746874688
-0.00411882429442226,0.0155769949476563,0.687568756875688
-0.00411345329513431,0.0155799555705013,0.687668766876688
-0.00410807614081548,0.0155829304153376,0.687768776877688
-0.00410269281534107,0.0155859193278288,0.687868786878688
-0.00409730330488985,0.015588922165156,0.687968796879688
-0.00409190759333722,0.0155919387775898,0.688068806880688
-0.00408650566916534,0.0155949690200078,0.688168816881688
-0.0040810975185532,0.0155980127472876,0.688268826882688
-0.00407568312767958,0.0156010698166105,0.688368836883688
-0.00407026248272325,0.0156041400828541,0.688468846884688
-0.00406483556986311,0.0156072234101101,0.688568856885689
-0.00405940237527782,0.0156103196509527,0.688668866886689
-0.00405396288975355,0.015613428671777,0.688768876887689
-0.0040485170948618,0.0156165503297643,0.688868886888689
-0.00404306498369211,0.01561968449131,0.688968896889689
-0.0040376065378162,0.0156228310158986,0.689068906890689
-0.00403214174802,0.0156259897722291,0.689168916891689
-0.00402667060048231,0.0156291606220895,0.689268926892689
-0.00402119308598898,0.0156323434341788,0.689368936893689
-0.00401570918611182,0.0156355380748922,0.68946894689469
-0.00401021889394017,0.0156387444129287,0.68956895689569
-0.0040047221956529,0.0156419623192904,0.68966896689669
-0.00399921907973238,0.0156451916626761,0.68976897689769
-0.00399370953466089,0.0156484323140884,0.68986898689869
-0.00398819354892089,0.0156516841491365,0.68996899689969
-0.00398267110638768,0.0156549470365193,0.69006900690069
-0.00397714220245408,0.0156582208541497,0.69016901690169
-0.00397160682099538,0.0156615054776371,0.69026902690269
-0.00396606495049405,0.0156648007802875,0.69036903690369
-0.00396051657943247,0.0156681066423172,0.69046904690469
-0.00395496170089987,0.0156714229393356,0.690569056905691
-0.00394940029646815,0.0156747495492558,0.690669066906691
-0.00394383236153015,0.0156780863569012,0.690769076907691
-0.00393825788226485,0.0156814332378812,0.690869086908691
-0.00393267684715451,0.0156847900747158,0.690969096909691
-0.0039270892469849,0.0156881567522286,0.691069106910691
-0.00392149507023856,0.0156915331529396,0.691169116911691
-0.00391589430770137,0.0156949191570651,0.691269126912691
-0.00391028694555199,0.0156983146563394,0.691369136913691
-0.00390467297687988,0.0157017195286753,0.691469146914692
-0.00389905239016749,0.0157051336681105,0.691569156915692
-0.00389342517620069,0.015708556957165,0.691669166916692
-0.00388779132346174,0.0157119892852694,0.691769176917692
-0.00388215082273649,0.0157154305418542,0.691869186918692
-0.00387650366250751,0.0157188806163501,0.691969196919692
-0.00387084983586404,0.0157223393981876,0.692069206920692
-0.00386518933359193,0.0157258067814043,0.692169216921692
-0.00385952214187008,0.0157292826577345,0.692269226922692
-0.00385384825378791,0.0157327669189121,0.692369236923692
-0.00384816766243486,0.0157362594589748,0.692469246924692
-0.00384248035398963,0.0157397601742638,0.692569256925693
-0.00383678632154174,0.0157432689588168,0.692669266926693
-0.00383108555357346,0.0157467857112784,0.692769276927693
-0.00382537804547783,0.0157503103256863,0.692869286928693
-0.00381966378573712,0.0157538427006852,0.692969296929693
-0.00381394276744075,0.0157573827372233,0.693069306930693
-0.00380821497676761,0.0157609303339454,0.693169316931693
-0.00380248041141411,0.015764485389496,0.693269326932693
-0.00379673905986263,0.015768047807127,0.693369336933693
-0.00379099091059553,0.0157716174854831,0.693469346934693
-0.00378523596130922,0.0157751943324231,0.693569356935694
-0.00377947419818259,0.0157787782465917,0.693669366936694
-0.00377370561660845,0.0157823691335441,0.693769376937694
-0.00376793020737287,0.0157859668988357,0.693869386938694
-0.00376214795895822,0.0157895714457183,0.693969396939694
-0.00375635886906069,0.0157931826843541,0.694069406940694
-0.00375056292616288,0.015796800517995,0.694169416941694
-0.00374476012105061,0.0158004248568033,0.694269426942694
-0.00373895044911684,0.0158040556086378,0.694369436943694
-0.0037331339011474,0.0158076926813573,0.694469446944694
-0.00372731047023174,0.0158113359874277,0.694569456945695
-0.00372148014715571,0.0158149854347079,0.694669466946695
-0.00371564292500875,0.0158186409356637,0.694769476947695
-0.00370979879457672,0.0158223024027609,0.694869486948695
-0.00370394775125255,0.0158259697461619,0.694969496949695
-0.00369808978582218,0.0158296428829398,0.695069506950695
-0.00369222488907147,0.0158333217255602,0.695169516951695
-0.00368635305869684,0.0158370061887928,0.695269526952695
-0.00368047428318075,0.0158406961851032,0.695369536953695
-0.00367458855791603,0.0158443916338681,0.695469546954695
-0.00366869587138504,0.0158480924521603,0.695569556955696
-0.00366279622128431,0.0158517985547492,0.695669566956696
-0.00365688959839968,0.0158555098610113,0.695769576957696
-0.00365097599812408,0.0158592262880196,0.695869586958696
-0.00364505540893988,0.0158629477574539,0.695969596959696
-0.0036391278262401,0.0158666741863874,0.696069606960696
-0.00363319324541758,0.0158704054988035,0.696169616961696
-0.00362725165495478,0.0158741416117752,0.696269626962696
-0.00362130305254801,0.0158778824492859,0.696369636963696
-0.00361534742898322,0.0158816279353191,0.696469646964696
-0.00360938477965335,0.0158853779892515,0.696569656965697
-0.00360341509534435,0.0158891325350664,0.696669666966697
-0.00359743837144915,0.0158928914990509,0.696769676967697
-0.00359145460105698,0.0158966548028851,0.696869686968697
-0.00358546377725748,0.0159004223751596,0.696969696969697
-0.00357946589544349,0.0159041941398577,0.697069706970697
-0.00357346094640096,0.0159079700255702,0.697169716971697
-0.0035674489255227,0.015911749953977,0.697269726972697
-0.00356142982589828,0.0159155338582758,0.697369736973697
-0.0035554036429205,0.0159193216647535,0.697469746974697
-0.00354937036737533,0.0159231133020009,0.697569756975698
-0.00354332999465559,0.015926908696305,0.697669766976698
-0.00353728252015441,0.0159307077831669,0.697769776977698
-0.00353122793696103,0.0159345104888736,0.697869786978698
-0.00352516623816499,0.0159383167443195,0.697969796979698
-0.00351909741685563,0.0159421264827019,0.698069806980698
-0.00351302147072946,0.0159459396349151,0.698169816981698
-0.00350693839057234,0.0159497561318532,0.698269826982698
-0.00350084817177719,0.0159535759113208,0.698369836983698
-0.00349475080973695,0.0159573989019086,0.698469846984698
-0.00348864629523746,0.0159612250391178,0.698569856985699
-0.00348253462597534,0.0159650542584494,0.698669866986699
-0.00347641579503993,0.0159688864931013,0.698769876987699
-0.00347028979782416,0.0159727216785744,0.698869886988699
-0.00346415662741736,0.0159765597526736,0.698969896989699
-0.00345801628151616,0.0159804006532035,0.699069906990699
-0.0034518687509063,0.0159842443110583,0.699169916991699
-0.0034457140309808,0.0159880906686496,0.699269926992699
-0.0034395521194361,0.0159919396637823,0.699369936993699
-0.0034333830116651,0.015995791234261,0.699469946994699
-0.00342720669845387,0.0159996453155869,0.6995699569957
-0.00342102317519514,0.0160035018524752,0.6996699669967
-0.00341483244188889,0.0160073607827308,0.6997699769977
-0.0034086344893212,0.0160112220441582,0.6998699869987
-0.00340242931288497,0.0160150855791692,0.6999699969997
-0.00339621691027643,0.0160189513301757,0.7000700070007
-0.00338999727688881,0.0160228192372858,0.7001700170017
-0.00338377040581144,0.0160266892452149,0.7002700270027
-0.00337753629243715,0.0160305612917675,0.7003700370037
-0.00337129493446256,0.0160344353239626,0.700470047004701
-0.00336504632728049,0.0160383112819085,0.700570057005701
-0.00335879046398038,0.0160421891126238,0.700670067006701
-0.00335252734225884,0.0160460687585204,0.700770077007701
-0.00334625695750861,0.0160499501666171,0.700870087008701
-0.00333997930512271,0.0160538332770221,0.700970097009701
-0.00333369438279765,0.0160577180390577,0.701070107010701
-0.00332740218362277,0.0160616043997429,0.701170117011701
-0.00332110270529459,0.0160654923014893,0.701270127012701
-0.00331479594550953,0.0160693816936194,0.701370137013701
-0.00330848189505352,0.0160732725231518,0.701470147014701
-0.00330216055392658,0.0160771647371055,0.701570157015702
-0.00329583191752163,0.0160810582824993,0.701670167016702
-0.00328949598353519,0.0160849531086554,0.701770177017702
-0.00328315274505649,0.0160888491648964,0.701870187018702
-0.00327680219978225,0.0160927464005445,0.701970197019702
-0.00327044434540868,0.0160966447626185,0.702070207020702
-0.00326407917732891,0.0161005442050478,0.702170217021702
-0.00325770668863238,0.0161044446748514,0.702270227022702
-0.00325132688162238,0.016108346123655,0.702370237023702
-0.00324493974708505,0.0161122485030845,0.702470247024703
-0.00323854528271672,0.0161161517647658,0.702570257025703
-0.00323214348851749,0.0161200558626284,0.702670267026703
-0.0032257343552731,0.0161239607459945,0.702770277027703
-0.00321931788298366,0.0161278663687936,0.702870287028703
-0.00321289406704209,0.016131772684955,0.702970297029703
-0.00320646290514491,0.0161356796484083,0.703070307030703
-0.00320002439038136,0.0161395872107793,0.703170317031703
-0.00319357852044805,0.0161434953306044,0.703270327032703
-0.00318712529304149,0.0161474039595095,0.703370337033703
-0.00318066470355452,0.0161513130514241,0.703470347034703
-0.00317419674968364,0.0161552225671881,0.703570357035704
-0.0031677214245183,0.0161591324561238,0.703670367036704
-0.0031612387280584,0.0161630426813749,0.703770377037704
-0.00315474865339347,0.0161669531945672,0.703870387038704
-0.00314825119821983,0.0161708639565407,0.703970397039704
-0.00314174635793061,0.0161747749212247,0.704070407040704
-0.00313523413022222,0.0161786860494594,0.704170417041704
-0.003128714508184,0.0161825972997811,0.704270427042704
-0.00312218748951246,0.0161865086307264,0.704370437043704
-0.00311565307190403,0.0161904199985281,0.704470447044705
-0.00310911124844823,0.0161943313663299,0.704570457045705
-0.00310256201684148,0.0161982426926681,0.704670467046705
-0.00309600537017312,0.0162021539406863,0.704770477047705
-0.00308944130613967,0.0162060650643139,0.704870487048705
-0.00308286982243764,0.0162099760313015,0.704970497049705
-0.00307629091215637,0.0162138868001856,0.705070507050705
-0.00306970457068889,0.0162177973341096,0.705170517051705
-0.0030631107957316,0.0162217075939136,0.705270527052705
-0.00305650958037386,0.0162256175404376,0.705370537053705
-0.00304990092231227,0.0162295271414322,0.705470547054705
-0.00304328481693976,0.0162334363554338,0.705570557055706
-0.00303666125734567,0.0162373451478896,0.705670567056706
-0.00303003024122642,0.0162412534842464,0.705770577057706
-0.00302339176397513,0.0162451613253445,0.705870587058706
-0.00301674582098462,0.0162490686366307,0.705970597059706
-0.00301009240534425,0.0162529753858557,0.706070607060706
-0.00300343151475062,0.0162568815338596,0.706170617061706
-0.00299676314229297,0.0162607870506963,0.706270627062706
-0.00299008728797151,0.0162646918995095,0.706370637063706
-0.0029834039402685,0.0162685960457461,0.706470647064707
-0.00297671309918393,0.0162724994571569,0.706570657065707
-0.00297001476011065,0.0162764021014923,0.706670667066707
-0.00296330891383469,0.0162803039441994,0.706770677067707
-0.00295659555805248,0.0162842049530289,0.706870687068707
-0.00294987469046053,0.0162881050957312,0.706970697069707
-0.00294314630184459,0.0162920043423606,0.707070707070707
-0.00293641038759769,0.0162959026560605,0.707170717071707
-0.00292966694541625,0.0162998000114921,0.707270727072707
-0.00292291596838979,0.0163036963741024,0.707370737073707
-0.00291615744960767,0.0163075917139457,0.707470747074707
-0.00290939138906979,0.0163114859987724,0.707570757075708
-0.0029026177752586,0.0163153792032438,0.707670767076708
-0.00289583660817412,0.0163192712905034,0.707770777077708
-0.00288904788090568,0.0163231622352124,0.707870787078708
-0.00288225158654281,0.0163270520097283,0.707970797079708
-0.00287544772278185,0.0163309405794983,0.708070807080708
-0.00286863628040873,0.0163348279191835,0.708170817081708
-0.00286181725942347,0.0163387139988381,0.708270827082708
-0.00285499064830851,0.0163425987908196,0.708370837083708
-0.00284815644706358,0.0163464822651823,0.708470847084708
-0.0028413146487784,0.0163503643965872,0.708570857085709
-0.00283446524423864,0.0163542451573921,0.708670867086709
-0.00282760823344438,0.0163581245176511,0.708770877087709
-0.00282074360718149,0.0163620024520252,0.708870887088709
-0.00281387136314648,0.0163658789328722,0.708970897089709
-0.00280699149212521,0.0163697539348533,0.709070907090709
-0.00280010399181417,0.0163736274326295,0.709170917091709
-0.00279320885760621,0.0163774993962552,0.709270927092709
-0.00278630607798369,0.0163813698003913,0.709370937093709
-0.0027793956552503,0.0163852386243062,0.709470947094709
-0.0027724775778882,0.0163891058357503,0.70957095709571
-0.00276555184129042,0.0163929714139921,0.70967096709671
-0.00275861844315348,0.0163968353336926,0.70977097709771
-0.00275167737426322,0.0164006975672095,0.70987098709871
-0.00274472863001248,0.0164045580915075,0.70997099709971
-0.00273777220579439,0.0164084168858547,0.71007100710071
-0.00273080809700176,0.0164122739203054,0.71017101710171
-0.00272383629442046,0.0164161291718243,0.71027102710271
-0.00271685679574709,0.0164199826196796,0.71037103710371
-0.0027098695940709,0.0164238342408359,0.71047104710471
-0.00270287468478491,0.016427684007651,0.710571057105711
-0.00269587205867498,0.016431531899393,0.710671067106711
-0.00268886171343763,0.0164353778907232,0.710771077107711
-0.00268184364216228,0.0164392219632133,0.710871087108711
-0.00267481783793819,0.0164430640915244,0.710971097109711
-0.00266778429615848,0.0164469042526213,0.711071107110711
-0.00266074301221607,0.0164507424234687,0.711171117111711
-0.00265369397920021,0.0164545785833349,0.711271127112711
-0.00264663719020054,0.016458412711488,0.711371137113711
-0.00263957264060978,0.0164622447825892,0.711471147114711
-0.00263250032582106,0.0164660747782103,0.711571157115712
-0.00262542023662014,0.0164699026730125,0.711671167116712
-0.00261833237070353,0.016473728450871,0.711771177117712
-0.00261123671885718,0.0164775520841436,0.711871187118712
-0.0026041332787774,0.0164813735567055,0.711971197119712
-0.00259702204125016,0.0164851928455213,0.712071207120712
-0.00258990300166847,0.016489009932163,0.712171217121712
-0.00258277615542517,0.0164928247912916,0.712271227122712
-0.00257564149560969,0.0164966374067824,0.712371237123712
-0.00256849901531147,0.0165004477556001,0.712471247124712
-0.00256134871222703,0.0165042558193166,0.712571257125713
-0.00255419057483864,0.0165080615772,0.712671267126713
-0.0025470246031463,0.0165118650085186,0.712771277127713
-0.00253985078563236,0.0165156660948442,0.712871287128713
-0.00253266911999336,0.0165194648177484,0.712971297129713
-0.0025254796016221,0.0165232611518925,0.713071307130713
-0.00251828222130466,0.0165270550857588,0.713171317131713
-0.00251107697443385,0.0165308465940085,0.713271327132713
-0.00250386385409911,0.016534635660517,0.713371337133713
-0.00249664285569337,0.0165384222668559,0.713471347134713
-0.00248941397460957,0.0165422063922935,0.713571357135714
-0.00248217720163354,0.0165459880184016,0.713671367136714
-0.00247493253446191,0.0165497671267519,0.713771377137714
-0.00246767996388044,0.0165535437012197,0.713871387138714
-0.00246041948758562,0.0165573177210732,0.713971397139714
-0.00245315109636343,0.0165610891678843,0.714071407140714
-0.00244587478560657,0.0165648580232246,0.714171417141714
-0.00243859055070819,0.0165686242732731,0.714271427142714
-0.00243129838245413,0.0165723878949944,0.714371437143714
-0.00242399827854082,0.0165761488745673,0.714471447144714
-0.00241669023205768,0.01657990719126,0.714571457145715
-0.00240937423839775,0.0165836628312515,0.714671467146715
-0.00240205028834677,0.0165874157738098,0.714771477147715
-0.00239471837960127,0.0165911660028104,0.714871487148715
-0.0023873785029471,0.0165949135021285,0.714971497149715
-0.00238003065608077,0.0165986582556394,0.715071507150715
-0.00237267482978814,0.0166024002426113,0.715171517151715
-0.00236531101946222,0.0166061394515266,0.715271527152715
-0.00235793921819227,0.0166098758639571,0.715371537153715
-0.00235055941906782,0.016613609463778,0.715471547154716
-0.00234317161517832,0.0166173402325611,0.715571557155716
-0.00233577580422017,0.0166210681587888,0.715671567156716
-0.00232837197697923,0.0166247932240328,0.715771577157716
-0.00232096012654494,0.0166285154098649,0.715871587158716
-0.00231354024831023,0.016632234707071,0.715971597159716
-0.00230611233536454,0.0166359510926157,0.716071607160716
-0.00229867638310079,0.016639664557285,0.716171617161716
-0.00229123238230484,0.0166433750803471,0.716271627162716
-0.00228378033067321,0.0166470826525878,0.716371637163716
-0.00227632021899174,0.0166507872532755,0.716471647164716
-0.00226885204034988,0.0166544888685889,0.716571657165717
-0.00226137579244404,0.0166581874847069,0.716671667166717
-0.00225389146606017,0.0166618830878082,0.716771677167717
-0.00224639905889469,0.0166655756594646,0.716871687168717
-0.00223889855943007,0.0166692651881586,0.716971697169717
-0.00223138996536252,0.0166729516600689,0.717071707170717
-0.00222387326978177,0.0166766350567673,0.717171717171717
-0.00221634846577698,0.0166803153644325,0.717271727172717
-0.00220881554874126,0.016683992571547,0.717371737173717
-0.00220127451176386,0.016687666661986,0.717471747174718
-0.0021937253502379,0.016691337624232,0.717571757175718
-0.00218616805494914,0.0166950054398566,0.717671767176718
-0.00217860262359409,0.0166986700973422,0.717771777177718
-0.0021710290492621,0.0167023315805642,0.717871787178718
-0.00216344732504269,0.0167059898780048,0.717971797179718
-0.00215585744632871,0.0167096449758429,0.718071807180718
-0.00214825940620969,0.0167132968602573,0.718171817181718
-0.00214065320007845,0.0167169455174268,0.718271827182718
-0.00213303882102434,0.0167205909335302,0.718371837183718
-0.00212541626444048,0.0167242330947465,0.718471847184718
-0.00211778552341622,0.0167278719872543,0.718571857185719
-0.00211014659104099,0.0167315076018397,0.718671867186719
-0.00210249946501111,0.0167351399200743,0.718771877187719
-0.00209484413841622,0.0167387689304404,0.718871887188719
-0.00208718060434556,0.0167423946214205,0.718971897189719
-0.00207950885819216,0.0167460169791934,0.719071907190719
-0.00207182889534894,0.0167496359899379,0.719171917191719
-0.00206414070890524,0.0167532516421363,0.719271927192719
-0.00205644429425409,0.0167568639219675,0.719371937193719
-0.00204873964678842,0.0167604728202173,0.71947194719472
-0.00204102675729399,0.0167640783184576,0.71957195719572
-0.00203330562577108,0.0167676804074742,0.71967196719672
-0.00202557624300526,0.0167712790757494,0.71977197719772
-0.00201783860438965,0.0167748743094621,0.71987198719872
-0.00201009270531718,0.0167784660970946,0.71997199719972
-0.00200233854118068,0.0167820544248257,0.72007200720072
-0.00199457610737327,0.0167856392834414,0.72017201720172
-0.00198680539468071,0.0167892206568169,0.72027202720272
-0.001979026403103,0.0167927985357381,0.72037203720372
-0.00197123912342598,0.0167963729086874,0.72047204720472
-0.00196344355334628,0.0167999437618435,0.720572057205721
-0.00195563968825673,0.0168035110836889,0.720672067206721
-0.00194782752124665,0.0168070748627059,0.720772077207721
-0.00194000704770919,0.0168106350873767,0.720872087208721
-0.00193217826303725,0.0168141917461839,0.720972097209721
-0.00192434116262359,0.0168177448276098,0.721072107210721
-0.00191649574186131,0.0168212943201366,0.721172117211721
-0.00190864199383976,0.0168248402122468,0.721272127212721
-0.00190077991855905,0.0168283824924226,0.721372137213721
-0.00189290950680491,0.016831921146843,0.721472147214722
-0.00188503075857736,0.0168354561685973,0.721572157215722
-0.00187714366466235,0.0168389875438644,0.721672167216722
-0.00186924822275639,0.0168425152611265,0.721772177217722
-0.00186134442825231,0.0168460393111697,0.721872187218722
-0.00185343227654314,0.0168495596824762,0.721972197219722
-0.0018455117630217,0.0168530763612249,0.722072207220722
-0.0018375828853846,0.0168565893405052,0.722172217221722
-0.00182964563672119,0.0168600986064958,0.722272227222722
-0.00182170001472788,0.0168636041476792,0.722372237223722
-0.0018137460147977,0.0168671059571448,0.722472247224722
-0.00180578363002008,0.0168706040210714,0.722572257225723
-0.00179781286039493,0.0168740983302448,0.722672267226723
-0.00178983370131528,0.0168775888731474,0.722772277227723
-0.00178184614817395,0.0168810756382616,0.722872287228723
-0.00177385019636406,0.0168845586186768,0.722972297229723
-0.00176584584127835,0.0168880377982683,0.723072307230723
-0.00175783308291692,0.0168915131701254,0.723172317231723
-0.00174981191206571,0.0168949847227306,0.723272327232723
-0.00174178232872463,0.0168984524445662,0.723372337233723
-0.0017337443305902,0.0169019163264181,0.723472347234723
-0.00172569790844826,0.0169053763590721,0.723572357235724
-0.00171764306460241,0.0169088325287071,0.723672367236724
-0.00170957979214198,0.0169122848284125,0.723772377237724
-0.00170150808876338,0.0169157332443671,0.723872387238724
-0.00169342795216334,0.0169191777673568,0.723972397239724
-0.00168533937543099,0.0169226183881675,0.724072407240724
-0.00167724235856642,0.016926055097585,0.724172417241724
-0.00166913689696268,0.0169294878817883,0.724272427242724
-0.00166102298601258,0.016932916731563,0.724372437243724
-0.00165290062571622,0.0169363416399988,0.724472447244724
-0.00164476981146644,0.0169397625909708,0.724572457245725
-0.00163663054095984,0.0169431795798721,0.724672467246725
-0.00162848280728567,0.0169465925928813,0.724772477247725
-0.00162032661274751,0.0169500016230881,0.724872487248725
-0.00161216195273839,0.0169534066566711,0.724972497249725
-0.00160398882265113,0.0169568076867197,0.725072507250725
-0.00159580722018236,0.0169602047017164,0.725172517251725
-0.00158761714302838,0.016963597692447,0.725272527252725
-0.0015794185888858,0.0169669866473939,0.725372537253725
-0.00157121155545094,0.0169703715573429,0.725472547254725
-0.00156299603811683,0.01697375241308,0.725572557255726
-0.00155477203688347,0.0169771292053909,0.725672567256726
-0.00154653954944737,0.0169805019227581,0.725772577257726
-0.00153829857120145,0.016983870553664,0.725872587258726
-0.00153004909984204,0.0169872350935014,0.725972597259726
-0.00152179113306584,0.0169905955284491,0.726072607260726
-0.00151352467087266,0.0169939518492931,0.726172617261726
-0.0015052497109591,0.0169973040468193,0.726272627262726
-0.001496966248718,0.0170006521118135,0.726372637263726
-0.00148867428184596,0.0170039960327581,0.726472647264726
-0.00148037381264628,0.0170073358027425,0.726572657265727
-0.0014720648342087,0.0170106714125525,0.726672667266727
-0.00146374734653291,0.017014002848367,0.726772677267727
-0.00145542134961912,0.0170173301032755,0.726872687268727
-0.00144708683886014,0.0170206531657601,0.726972697269727
-0.001438743814256,0.0170239720289105,0.727072707270727
-0.00143039227580677,0.0170272866835124,0.727172717271727
-0.0014220322166018,0.0170305971180482,0.727272727272727
-0.00141366364124807,0.0170339033233038,0.727372737273727
-0.00140528654283522,0.0170372052900651,0.727472747274727
-0.00139690092366653,0.0170405030114214,0.727572757275728
-0.00138850678143872,0.0170437964735516,0.727672767276728
-0.00138010411615148,0.0170470856695452,0.727772777277728
-0.00137169292319804,0.0170503705878844,0.727872787278728
-0.00136327320257831,0.0170536512239622,0.727972797279728
-0.00135484495659567,0.0170569275639575,0.728072807280728
-0.00134640818064324,0.0170601996009596,0.728172817281728
-0.00133796287472103,0.0170634673257544,0.728272827282728
-0.00132950903652536,0.0170667307291278,0.728372837283728
-0.00132104666835989,0.0170699897995622,0.728472847284728
-0.00131257576792096,0.0170732445301469,0.728572857285729
-0.00130409633290527,0.0170764949116679,0.728672867286729
-0.00129560836561611,0.0170797409372145,0.728772877287729
-0.00128711186144651,0.0170829825929656,0.728872887288729
-0.00127860682500354,0.0170862198720107,0.728972897289729
-0.00127009325168012,0.017089452767439,0.729072907290729
-0.00126157114377985,0.017092681267733,0.729172917291729
-0.00125304049899914,0.017095905365982,0.729272927292729
-0.00124450131733798,0.0170991250506685,0.729372937293729
-0.00123595359879638,0.0171023403171853,0.729472947294729
-0.00122739734337433,0.0171055511517114,0.72957295729573
-0.00121883255107185,0.0171087575496395,0.72967296729673
-0.00121025922188892,0.0171119595017557,0.72977297729773
-0.00120167735582554,0.0171151569965422,0.72987298729873
-0.00119308695057824,0.0171183500270885,0.72997299729973
-0.00118448801075408,0.017121538586484,0.73007300730073
-0.00117588053404938,0.017124722663211,0.73017301730173
-0.00116726452046433,0.0171279022503589,0.73027302730273
-0.00115863997230233,0.0171310773387137,0.73037303730373
-0.00115000688725989,0.0171342479190613,0.730473047304731
-0.00114136526764059,0.0171374139867944,0.730573057305731
-0.00113271511344433,0.017140575528092,0.730673067306731
-0.00112405642467122,0.0171437325360436,0.730773077307731
-0.00111538920362463,0.0171468850060419,0.730873087308731
-0.00110671344800119,0.0171500329242659,0.730973097309731
-0.00109802916240797,0.0171531762861085,0.731073107310731
-0.00108933634684486,0.017156315080052,0.731173117311731
-0.00108063499900838,0.0171594493014894,0.731273127312731
-0.00107192512350551,0.0171625789412066,0.731373137313731
-0.00106320672033644,0.0171657039899895,0.731473147314731
-0.00105447978950097,0.0171688244386238,0.731573157315732
-0.00104574433560628,0.0171719402801991,0.731673167316732
-0.00103700035404519,0.0171750515078048,0.731773177317732
-0.00102824785172846,0.0171781581122266,0.731873187318732
-0.001019486828656,0.0171812600842507,0.731973197319732
-0.00101071728482779,0.0171843574192697,0.732073207320732
-0.00100193922254734,0.0171874501057662,0.732173217321732
-0.000993152641814739,0.0171905381368295,0.732273227322732
-0.000984357547237059,0.017193621505549,0.732373237323732
-0.0009755539388141,0.0171967002027107,0.732473247324733
-0.00096674181884965,0.0171997742214038,0.732573257325733
-0.000957921189647095,0.0172028435547179,0.732673267326733
-0.000949092051206435,0.0172059081934389,0.732773277327733
-0.000940254408134744,0.0172089681283525,0.732873287328733
-0.000931408258128534,0.0172120233571553,0.732973297329733
-0.00092255360579478,0.0172150738660261,0.733073307330733
-0.00091369045113358,0.0172181196503578,0.733173317331733
-0.000904818796448421,0.0172211607009364,0.733273327332733
-0.000895938641739304,0.0172241970108511,0.733373337333733
-0.0008870499916132,0.0172272285731916,0.733473347334733
-0.000878152843766725,0.0172302553810471,0.733573357335734
-0.000869247202806851,0.0172332774228999,0.733673367336734
-0.000860333068733677,0.0172362946941431,0.733773377337734
-0.000851410441547104,0.0172393071878661,0.733873387338734
-0.000842479325854106,0.0172423148948547,0.733973397339734
-0.000833539719351394,0.0172453178081984,0.734073407340734
-0.000824591624342357,0.0172483159209865,0.734173417341734
-0.000815635045433966,0.017251309224005,0.734273427342734
-0.000806669980322836,0.0172542977103432,0.734373437343734
-0.000797696429008966,0.0172572813730906,0.734473447344735
-0.00078871439609933,0.017260260203033,0.734573457345735
-0.000779723881594027,0.0172632341978669,0.734673467346735
-0.000770724887796444,0.0172662033437712,0.734773477347735
-0.000761717412403194,0.0172691676384424,0.734873487348735
-0.000752701460021251,0.0172721270726662,0.734973497349735
-0.000743677028347128,0.0172750816372286,0.735073507350735
-0.000734644121987798,0.0172780313275224,0.735173517351735
-0.000725602740943362,0.0172809761366372,0.735273527352735
-0.000716552887517404,0.0172839160553589,0.735373537353735
-0.00070749455940624,0.0172868510767767,0.735473547354735
-0.000698427758913455,0.0172897811939802,0.735573557355736
-0.000689352488342536,0.0172927064000587,0.735673567356736
-0.000680268747693683,0.0172956266904052,0.735773577357736
-0.000671176539270183,0.0172985420535021,0.735873587358736
-0.000662075863072135,0.0173014524847422,0.735973597359736
-0.000652966721403127,0.017304357977215,0.736073607360736
-0.000643849114263058,0.01730725852401,0.736173617361736
-0.000634723041651927,0.0173101541159128,0.736273627362736
-0.000625588505873323,0.0173130447506202,0.736373637363736
-0.000616445506927343,0.0173159304166144,0.736473647364737
-0.000607294047117276,0.0173188111092882,0.736573657365737
-0.000598134128746808,0.0173216868217313,0.736673667366737
-0.000588965749512352,0.0173245575447294,0.736773677367737
-0.000579788911717494,0.017327423275979,0.736873687368737
-0.000570603615362236,0.017330284006266,0.736973697369737
-0.000561409865053648,0.0173331397263763,0.737073707370737
-0.000552207658488046,0.0173359904363099,0.737173717371737
-0.00054299699566563,0.0173388361222455,0.737273727372737
-0.000533777881193271,0.0173416767818797,0.737373737373737
-0.000524550315071171,0.0173445124059984,0.737473747374737
-0.000515314294995642,0.017347342992298,0.737573757375738
-0.000506069825573758,0.0173501685292608,0.737673767376738
-0.000496816906805619,0.0173529890145834,0.737773777377738
-0.000487555540994711,0.0173558044367481,0.737873787378738
-0.000478285725837448,0.0173586147957549,0.737973797379738
-0.000469007465941002,0.0173614200800861,0.738073807380738
-0.000459720759001688,0.0173642202874383,0.738173817381738
-0.000450425609626778,0.0173670154062937,0.738273827382738
-0.000441122015512486,0.0173698054366524,0.738373837383738
-0.000431809978962498,0.0173725903669967,0.738473847384738
-0.000422489502280301,0.0173753701950231,0.738573857385739
-0.000413160583162408,0.0173781449115175,0.738673867386739
-0.000403823228519379,0.0173809145118728,0.738773877387739
-0.000394477433744141,0.0173836789891785,0.738873887388739
-0.000385123201140281,0.0173864383388274,0.738973897389739
-0.00037576053531477,0.0173891925539089,0.739073907390739
-0.000366389431660637,0.0173919416298161,0.739173917391739
-0.000357009897088341,0.0173946855573348,0.739273927392739
-0.000347621929294495,0.0173974243341615,0.739373937393739
-0.0003382255282791,0.0174001579533855,0.739473947394739
-0.000328820698649028,0.0174028864080964,0.73957395739574
-0.000319407440404479,0.0174056096913834,0.73967396739674
-0.000309985753545454,0.0174083278009432,0.73977397739774
-0.000300555640375339,0.017411040729865,0.73987398739874
-0.000291117100894134,0.0174137484712383,0.73997399739974
-0.000281670137405525,0.0174164510181525,0.74007400740074
-0.000272214749909413,0.0174191483706077,0.74017401740174
-0.000262750940709383,0.0174218405170861,0.74027402740274
-0.000253278712108823,0.0174245274552842,0.74037403740374
-0.000243798061804446,0.0174272091782915,0.74047404740474
-0.000234308994403026,0.0174298856815009,0.740574057405741
-0.000224811509904761,0.0174325569580018,0.740674067406741
-0.000215305610613138,0.0174352230054906,0.740774077407741
-0.000205791296528159,0.0174378838147533,0.740874087408741
-0.000196268569953308,0.0174405393834863,0.740974097409741
-0.000186737430888686,0.0174431897047791,0.741074107410741
-0.00017719788163768,0.0174458347740245,0.741174117411741
-0.000167649922200389,0.0174484745866156,0.741274127412741
-0.000158093557183788,0.0174511091356416,0.741374137413741
-0.000148528786588074,0.0174537384187992,0.741474147414741
-0.000138955610412949,0.0174563624268741,0.741574157415742
-0.0001293740309622,0.0174589811575629,0.741674167416742
-0.000119784050539212,0.0174615946062585,0.741774177417742
-0.000110185669144086,0.0174642027660502,0.741874187418742
-0.000100578889080208,0.0174668056323311,0.741974197419742
-9.09637126512642e-05,0.0174694032027977,0.742074207420742
-8.13401421607419e-05,0.0174719954682357,0.742174217421742
-7.17081753050544e-05,0.0174745824263417,0.742274227422742
-6.20678166912747e-05,0.0174771640725086,0.742374237423742
-5.24190686228892e-05,0.0174797404021293,0.742474247424742
-4.27619311000979e-05,0.0174823114105969,0.742574257425743
-3.30964064261874e-05,0.017484877088697,0.742674267426743
-2.34224969048442e-05,0.0174874374387335,0.742774277427743
-1.37402025359684e-05,0.0174899924514919,0.742874287428743
-4.0495256231463e-06,0.0174925421223654,0.742974297429743
5.64952922654893e-06,0.0174950864490504,0.743074307430743
1.53569643167038e-05,0.0174976254246363,0.743174317431743
2.50727773437318e-05,0.017500159044516,0.743274327432743
3.47969660041465e-05,0.0175026873063861,0.743374337433743
4.45295256908747e-05,0.0175052102056394,0.743474347434743
5.42704587074031e-05,0.0175077277353654,0.743574357435744
6.40197627502451e-05,0.0175102398932605,0.743674367436744
7.37774332123276e-05,0.0175127466747177,0.743774377437744
8.35434723972371e-05,0.0175152480728264,0.743874387438744
9.33178756978007e-05,0.0175177440875866,0.743974397439744
0.000103100640810632,0.0175202347097841,0.744074407440744
0.00011289176773563,0.017522719939419,0.744174417441744
0.00012269125416931,0.0175251997718843,0.744274427442744
0.000132499097808084,0.0175276741979657,0.744374437443744
0.000142315296348466,0.0175301432199669,0.744474447444744
0.000152139849790456,0.0175326068309772,0.744574457445745
0.000161972755830467,0.0175350650263895,0.744674467446745
0.000171814009861527,0.0175375178015969,0.744774477447745
0.000181663611883635,0.0175399651542958,0.744874487448745
0.000191521561896692,0.0175424070798791,0.744974497449745
0.000201387855293824,0.0175448435737397,0.745074507450745
0.000211262489771244,0.0175472746312707,0.745174517451745
0.000221145465329154,0.0175497002501685,0.745274527452745
0.000231036777360479,0.0175521204281295,0.745374537453745
0.000240936428168607,0.0175545351559396,0.745474547454746
0.000250844410843077,0.0175569444359025,0.745574557455746
0.000260760727687377,0.0175593482588038,0.745674567456746
0.000270685371790946,0.0175617466246437,0.745774577457746
0.000280618345457272,0.0175641395288151,0.745874587458746
0.00029055964407938,0.017566526966711,0.745974597459746
0.000300509265353586,0.0175689089337241,0.746074607460746
0.000310467209279988,0.0175712854298547,0.746174617461746
0.0003204334735551,0.0175736564458885,0.746274627462746
0.000330408051268263,0.0175760219841291,0.746374637463746
0.000340390947026549,0.0175783820376659,0.746474647464746
0.0003503821539194,0.0175807366018917,0.746574657465747
0.000360381669643228,0.0175830856768068,0.746674667466747
0.00037038949650162,0.0175854292555004,0.746774677467747
0.000380405627584017,0.0175877673379725,0.746874687468747
0.000390430062890318,0.0175900999150091,0.746974697469747
0.000400462800117037,0.0175924269889136,0.747074707470747
0.000410503834657101,0.0175947485527754,0.747174717471747
0.000420553168814097,0.0175970646042911,0.747274727472747
0.000430610800284437,0.0175993751411572,0.747374737473747
0.000440676722157463,0.0176016801564629,0.747474747474748
0.000450750939040447,0.0176039796479048,0.747574757475748
0.00046083344402263,0.0176062736154829,0.747674767476748
0.000470924237104112,0.0176085620522866,0.747774777477748
0.000481023318284793,0.0176108449560124,0.747874787478748
0.000491130685261187,0.0176131223220532,0.747974797479748
0.000501246335729806,0.0176153941481055,0.748074807480748
0.000511370267387064,0.0176176604318657,0.748174817481748
0.000521502482536448,0.0176199211664233,0.748274827482748
0.000531642974267499,0.0176221763517783,0.748374837483748
0.000541791744883602,0.0176244259833235,0.748474847484748
0.000551948792081372,0.0176266700587556,0.748574857485749
0.000562114113557221,0.0176289085734674,0.748674867486749
0.000572287711614636,0.0176311415228518,0.748774877487749
0.000582469581646645,0.0176333689069088,0.748874887488749
0.000592659723653147,0.017635590718728,0.748974897489749
0.000602858135330656,0.0176378069560057,0.749074907490749
0.000613064816679171,0.0176400176187419,0.749174917491749
0.000623279767698693,0.0176422227000261,0.749274927492749
0.000633502983782149,0.0176444221975546,0.749374937493749
0.000643734467233125,0.0176466161090241,0.74947494749475
0.000653974218051621,0.0176488044275239,0.74957495749575
0.000664222231630465,0.0176509871553575,0.74967496749675
0.000674478507969755,0.0176531642856144,0.74977497749775
0.000684743049372979,0.017655335815991,0.74987498749875
0.000695015851233164,0.0176575017418802,0.74997499749975
0.000705296913550109,0.0176596620632821,0.75007500750075
0.000715586236324015,0.017661816773286,0.75017501750175
0.000725883819554882,0.017663965871892,0.75027502750275
0.000736189660939023,0.0176661093544931,0.75037503750375
0.000746503760476538,0.0176682472164821,0.75047504750475
0.00075682611586394,0.0176703794555555,0.750575057505751
0.000767156729404617,0.0176725060717133,0.750675067506751
0.000777495596491694,0.0176746270580449,0.750775077507751
0.000787842721732046,0.0176767424122469,0.750875087508751
0.000798198098215212,0.0176788521320156,0.750975097509751
0.000808561730548166,0.0176809562150475,0.751075107510751
0.000818933616427521,0.0176830546567357,0.751175117511751
0.00082931375354959,0.017685147452473,0.751275127512751
0.000839702141914475,0.0176872346022593,0.751375137513751
0.000850098781522073,0.0176893161037913,0.751475147514752
0.000860503672372486,0.0176913919501583,0.751575157515752
0.000870916814465614,0.0176934621413603,0.751675167516752
0.00088133820549807,0.0176955266727903,0.751775177517752
0.000891767843166167,0.0176975855421447,0.751875187518752
0.000902205732077079,0.0176996387471199,0.751975197519752
0.000912651867623632,0.017701686283109,0.752075207520752
0.000923106249806026,0.0177037281478083,0.752175217521752
0.000933568878624063,0.0177057643389145,0.752275227522752
0.000944039754077741,0.0177077948541239,0.752375237523752
0.000954518873863673,0.0177098196888294,0.752475247524752
0.000965006237981861,0.0177118388430312,0.752575257525753
0.000975501846432204,0.0177138523098186,0.752675267526753
0.000986005699214702,0.0177158600891915,0.752775277527753
0.000996517796329354,0.017717862176543,0.752875287528753
0.00100703813316919,0.0177198585695694,0.752975297529753
0.00101756671434118,0.0177218492659674,0.753075307530753
0.00102810353523825,0.0177238342634333,0.753175317531753
0.00103864859816399,0.0177258135573601,0.753275327532753
0.00104920190081491,0.0177277871454442,0.753375337533753
0.00105976344088743,0.0177297550276857,0.753475347534753
0.00107033322298862,0.0177317171971739,0.753575357535754
0.0010809112425113,0.017733673653909,0.753675367536754
0.00109149749945567,0.0177356243932837,0.753775377537754
0.00110209199151806,0.0177375694129946,0.753875387538754
0.00111269472330563,0.0177395087130417,0.753975397539754
0.0011233056902112,0.0177414422865144,0.754075407540754
0.0011339248899314,0.0177433701334126,0.754175417541754
0.0011445523270731,0.0177452922491295,0.754275427542754
0.00115518799702941,0.0177472086336648,0.754375437543754
0.00116583189980015,0.0177491192824116,0.754475447544754
0.00117648403538551,0.0177510241953699,0.754575457545755
0.0011871444037854,0.017752923365629,0.754675467546755
0.0011978130049998,0.0177548167931891,0.754775477547755
0.00120848983442176,0.0177567044757465,0.754875487548755
0.00121917489665814,0.0177585864086942,0.754975497549755
0.00122986818479858,0.0177604625920322,0.755075507550755
0.00124056970575354,0.0177623330234569,0.755175517551755
0.00125127945261237,0.0177641976960579,0.755275527552755
0.00126199742767874,0.0177660566121385,0.755375537553755
0.00127272362864898,0.0177679097670918,0.755475547554755
0.00128345805782677,0.0177697571609177,0.755575557555756
0.00129420071060503,0.0177715987867057,0.755675567556756
0.00130495158698357,0.0177734346444558,0.755775577557756
0.00131571068926618,0.0177752647318644,0.755875587558756
0.00132647801284567,0.017777089046628,0.755975597559756
0.00133725356002554,0.017778907586443,0.756075607560756
0.0013480373285023,0.017780720349006,0.756175617561756
0.00135882931597236,0.0177825273297099,0.756275627562756
0.00136962952473941,0.0177843285308582,0.756375637563756
0.00138043795249977,0.0177861239432367,0.756475647564756
0.00139125459695004,0.0177879135714527,0.756575657565757
0.00140207946039361,0.0177896974085954,0.756675667566757
0.00141291253822342,0.0177914754546648,0.756775677567757
0.00142375383274314,0.0177932477073575,0.756875687568757
0.00143460334164909,0.0177950141620664,0.756975697569757
0.00144546106263789,0.017796774821095,0.757075707570757
0.00145632699570943,0.0177985296775327,0.757175717571757
0.00146720113856023,0.0178002787290759,0.757275727572757
0.00147808349349377,0.0178020219780283,0.757375737573757
0.00148897405359949,0.0178037594174792,0.757475747574757
0.00149987282348448,0.0178054910497322,0.757575757575758
0.00151077979623815,0.0178072168678767,0.757675767576758
0.00152169497646751,0.0178089368742161,0.757775777577758
0.00153261835726197,0.0178106510641435,0.757875787578758
0.00154354993862154,0.0178123594353553,0.757975797579758
0.00155448972054622,0.0178140619855479,0.758075807580758
0.00156543770303612,0.0178157587147215,0.758175817581758
0.00157639387918046,0.0178174496182689,0.758275827582758
0.00158735824897936,0.0178191346938866,0.758375837583758
0.00159833081012933,0.017820813943878,0.758475847584759
0.00160931156032667,0.0178224873613327,0.758575857585759
0.00162030049496451,0.0178241549439472,0.758675867586759
0.00163129761404277,0.0178258166940248,0.758775877587759
0.00164230291525784,0.0178274726046551,0.758875887588759
0.00165331639400285,0.017829122675838,0.758975897589759
0.00166433804567054,0.0178307669075736,0.759075907590759
0.00167536787256449,0.0178324052929512,0.759175917591759
0.00168640586777424,0.0178340378342745,0.759275927592759
0.00169745203129969,0.0178356645292398,0.759375937593759
0.00170850635623028,0.01783728537324,0.759475947594759
0.0017195688448695,0.0178389003662753,0.75957595759576
0.00173063949030668,0.0178405095037385,0.75967596759676
0.00174171829023855,0.0178421127879331,0.75977597759776
0.00175280524005782,0.0178437102142522,0.75987598759876
0.0017639003397646,0.0178453017803922,0.75997599759976
0.0017750035870553,0.0178468874840495,0.76007600760076
0.00178611497271577,0.0178484673275277,0.76017601760176
0.00179723449904971,0.0178500413039161,0.76027602760276
0.00180836215914635,0.0178516094132149,0.76037603760376
0.00181949795300569,0.0178531716554239,0.760476047604761
0.00183064187371728,0.0178547280259362,0.760576057605761
0.0018417939212811,0.0178562785224482,0.760676067606761
0.00185295408878651,0.0178578231472634,0.760776077607761
0.00186412237162633,0.0178593618957748,0.760876087608761
0.00187529877210435,0.0178608947656788,0.760976097609761
0.00188648328100621,0.0178624217569755,0.761076107610761
0.00189767589602854,0.0178639428650577,0.761176117611761
0.00190887661256416,0.0178654580922291,0.761276127612761
0.00192008542830969,0.0178669674338825,0.761376137613761
0.00193130234096143,0.0178684708900179,0.761476147614761
0.00194252734130544,0.0178699684583319,0.761576157615762
0.00195376043164511,0.0178714601365209,0.761676167616762
0.0019650016027664,0.0178729459245849,0.761776177617762
0.00197625085236571,0.0178744258202203,0.761876187618762
0.00198750817583597,0.0178758998211237,0.761976197619762
0.00199877356857021,0.0178773679249915,0.762076207620762
0.00201004702826495,0.0178788301318236,0.762176217621762
0.0020213285503129,0.0178802864416203,0.762276227622762
0.00203261812780372,0.0178817368497742,0.762376237623762
0.0020439157584337,0.0178831813562855,0.762476247624763
0.00205522143759589,0.0178846199588505,0.762576257625763
0.00206653516068321,0.0178860526574695,0.762676267626763
0.00207785692308858,0.0178874794475352,0.762776277627763
0.00208918671790145,0.0178889003313511,0.762876287628763
0.00210052454281823,0.0178903153066138,0.762976297629763
0.00211187039323184,0.0178917243710198,0.763076307630763
0.00212322426223182,0.0178931275245689,0.763176317631763
0.0021345861475145,0.0178945247626543,0.763276327632763
0.00214595604447289,0.0178959160875793,0.763376337633763
0.00215733394389296,0.0178973014970405,0.763476347634763
0.00216871984577449,0.0178986809887344,0.763576357635764
0.00218011374320704,0.0179000545603573,0.763676367636764
0.00219151562928003,0.0179014222142129,0.763776377637764
0.00220292550168989,0.0179027839479976,0.763876387638764
0.00221434335352606,0.0179041397571044,0.763976397639764
0.00222576918018146,0.0179054896438367,0.764076407640764
0.00223720297704902,0.0179068336081947,0.764176417641764
0.00224864473491459,0.0179081716432676,0.764276427642764
0.00226009445377827,0.0179095037536626,0.764376437643764
0.00227155212672931,0.0179108299347725,0.764476447644765
0.00228301774455385,0.017912150188901,0.764576457645765
0.0022944913072516,0.0179134645114409,0.764676467646765
0.00230597280560862,0.0179147729023923,0.764776477647765
0.00231746223501782,0.0179160753594517,0.764876487648765
0.00232895958856865,0.0179173718849224,0.764976497649765
0.00234046486165393,0.0179186624765012,0.765076507650765
0.0023519780496667,0.0179199471318843,0.765176517651765
0.00236349914339281,0.0179212258510719,0.765276527652765
0.00237502814052876,0.0179224986340638,0.765376537653765
0.00238656503416391,0.0179237654762531,0.765476547654765
0.00239810981738768,0.0179250263799432,0.765576557655766
0.00240966248559312,0.0179262813451343,0.765676567656766
0.00242122302956596,0.0179275303672191,0.765776577657766
0.00243279144700273,0.0179287734485013,0.765876587658766
0.00244436773099277,0.0179300105866773,0.765976597659766
0.00245595187232213,0.0179312417817471,0.766076607660766
0.00246754386638363,0.0179324670314072,0.766176617661766
0.00247914370857021,0.0179336863356576,0.766276627662766
0.0024907513919713,0.0179348996944983,0.766376637663766
0.00250236690737286,0.0179361071056257,0.766476647664767
0.0025139902524712,0.0179373085667364,0.766576657665767
0.00252562141805237,0.0179385040801338,0.766676667666767
0.00253720529447578,0.0179397412252204,0.766776677667767
0.00254879866144095,0.0179410528203813,0.766876687668767
0.00256040024279225,0.0179423573598314,0.766976697669767
0.00257202286918949,0.017943713355524,0.767076707670767
0.00258365496539652,0.0179451427094181,0.767176717671767
0.00259530799377646,0.0179466223793076,0.767276727672767
0.00260696894399434,0.0179480933257308,0.767376737673767
0.00261865075267225,0.0179496141735143,0.767476747674767
0.00263035332766875,0.0179511844596484,0.767576757675768
0.00264206520892458,0.0179528261505909,0.767676767676768
0.00265378640795739,0.01795453859905,0.767776777677768
0.00266546060577365,0.0179562879316238,0.767876787678768
0.00267715590392042,0.0179580846063366,0.767976797679768
0.00268887221025646,0.0179599281832141,0.768076807680768
0.00270054184017375,0.0179618074440676,0.768176817681768
0.00271223283993438,0.017963732842314,0.768276827682768
0.00272393193890482,0.0179656451426914,0.768376837683768
0.00273563912326394,0.0179675444027882,0.768476847684768
0.0027473543837976,0.0179694306871032,0.768576857685769
0.00275907983514592,0.017971385446137,0.768676867686769
0.00277081547730891,0.0179734080625436,0.768776877687769
0.00278257240178116,0.0179754754019761,0.768876887688769
0.00279435050951094,0.0179775870474955,0.768976897689769
0.00280614970605362,0.0179797425913771,0.769076907690769
0.00281795650194012,0.0179818826232909,0.769176917691769
0.00282978431292655,0.0179840662541081,0.769276927692769
0.00284162207055357,0.0179863156506934,0.769376937693769
0.00285348072349691,0.0179886076418431,0.769476947694769
0.00286529285896487,0.017990931115331,0.76957695769577
0.00287711535110162,0.0179933190899492,0.76967696769677
0.00288894819990716,0.0179957709806012,0.76977697769777
0.00290080225500561,0.0179982635930483,0.76987698769877
0.00291267741734504,0.0180007965495115,0.76997699769977
0.00292450638239981,0.0180033587930492,0.77007700770077
0.00293628962469695,0.0180059500495413,0.77017701770177
0.00294809478738101,0.0180085807240307,0.77027702770277
0.00295991102313158,0.0180112731146832,0.77037703770377
0.00297174903875389,0.0180140039857965,0.77047704770477
0.00298359496700009,0.0180167136390994,0.770577057705771
0.00299544879404907,0.0180194022081964,0.770677067706771
0.00300725726229799,0.0180221185739843,0.770777077707771
0.00301902083936361,0.0180248624738606,0.770877087708771
0.0030307399905586,0.0180276336544372,0.770977097709771
0.0030424429571552,0.0180304616492661,0.771077107710771
0.00305407351921161,0.0180333125780349,0.771177117711771
0.00306568876049307,0.0180362195816231,0.771277127712771
0.0030772888675856,0.01803918214404,0.771377137713771
0.00308888452886604,0.0180421770088515,0.771477147714771
0.00310050453615021,0.0180452074401589,0.771577157715772
0.00311214876735083,0.0180482731085575,0.771677167716772
0.00312380888829816,0.0180513798419771,0.771777177717772
0.00313539747083243,0.0180545069339906,0.771877187718772
0.00314701073798905,0.0180576683485941,0.771977197719772
0.00315863438254633,0.0180608040581116,0.772077207720772
0.00317028258042474,0.0180639739704355,0.772177217721772
0.00318195521184096,0.0180671777653753,0.772277227722772
0.00319358541915384,0.018070404567968,0.772377237723772
0.00320523226716404,0.0180736709451981,0.772477247724772
0.003216864632884,0.0180769895641743,0.772577257725773
0.00322843434260081,0.0180803202951088,0.772677267726773
0.00323994197910746,0.0180836630090039,0.772777277727773
0.00325146758544796,0.0180870442402163,0.772877287728773
0.00326293160692644,0.0180904369591304,0.772977297729773
0.00327435555390174,0.0180938509188903,0.773077307730773
0.00328580641531604,0.0180972964462189,0.773177317731773
0.00329724492520492,0.018100792563663,0.773277327732773
0.00330867124481563,0.0181043388105167,0.773377337733773
0.00332003708525856,0.0181078949625474,0.773477347734774
0.0033313640997113,0.018111470846612,0.773577357735774
0.00334263158635389,0.0181150563271806,0.773677367736774
0.00335391300704654,0.0181186115923525,0.773777377737774
0.00336519392787341,0.0181221934517727,0.773877387738774
0.00337643708694066,0.0181257947575892,0.773977397739774
0.00338768016999135,0.0181294222153765,0.774077407740774
0.00339886472266036,0.0181330586914819,0.774177417741774
0.0034100125824075,0.0181367140933858,0.774277427742774
0.00342116131519222,0.0181403951243594,0.774377437743774
0.00343230888930163,0.0181441180979985,0.774477447744774
0.00344342033485395,0.0181478592004151,0.774577457745775
0.00345449604114562,0.0181516182588444,0.774677467746775
0.00346556356299678,0.0181554249957279,0.774777477747775
0.00347659587539919,0.0181592490827958,0.774877487748775
0.0034875718803258,0.0181630802647346,0.774977497749775
0.00349854850259819,0.0181669519496331,0.775077507750775
0.00350946163498983,0.0181708367876853,0.775177517751775
0.00352034117731383,0.0181747382387924,0.775277527752775
0.00353125364168187,0.018178666567482,0.775377537753775
0.00354219882999042,0.0181826215272766,0.775477547754776
0.0035531471902591,0.0181865992712817,0.775577557755776
0.00356406202495897,0.0181905927668217,0.775677567756776
0.00357499452542687,0.0181945515458683,0.775777577757776
0.0035858938159095,0.0181985262123579,0.775877587758776
0.00359679688418063,0.0182025234211875,0.775977597759776
0.00360764774986554,0.0182065929562373,0.776077607760776
0.00361852273120103,0.0182107109137814,0.776177617761776
0.00362934590615749,0.0182149001333149,0.776277627762776
0.00364011532594882,0.0182190929094981,0.776377637763776
0.00365091169473204,0.0182233164953886,0.776477647764776
0.00366173295084843,0.0182275871170487,0.776577657765777
0.00367249302752393,0.0182318672085187,0.776677667766777
0.00368322205722851,0.0182361602596457,0.776777677767777
0.00369397677359088,0.0182404997107681,0.776877687768777
0.00370472745647295,0.0182448815537444,0.776977697769777
0.00371548363788015,0.0182492821681828,0.777077707770777
0.0037262358963764,0.0182537246147175,0.777177717771777
0.00373699372020008,0.0182581852637426,0.777277727772777
0.0037476895076701,0.0182626701021312,0.777377737773777
0.00375838205177039,0.0182671960032372,0.777477747774778
0.00376909470568351,0.0182716817215741,0.777577757775778
0.00377983380872275,0.0182762120523674,0.777677767776778
0.00379059922037273,0.0182807865971065,0.777777777777778
0.00380130469879133,0.0182853677944388,0.777877787778778
0.0038120146598785,0.0182899823100223,0.777977797779778
0.00382269503212883,0.0182946066870156,0.778077807780778
0.00383334614955405,0.0182992408332778,0.778177817781778
0.00384401798262044,0.0183038335344366,0.778277827782778
0.00385463100427439,0.018308432676264,0.778377837783778
0.00386524213473061,0.0183130718027569,0.778477847784778
0.00387582390439935,0.0183177022587647,0.778577857785779
0.00388641333100038,0.0183223490329757,0.778677867786779
0.0038969841658145,0.0183270477655988,0.778777877787779
0.00390752601762013,0.0183317372242119,0.778877887788779
0.00391807272987302,0.0183364336049313,0.778977897789779
0.00392864129571063,0.0183410876260462,0.779077907790779
0.00393917922460541,0.018345749124418,0.779177917791779
0.00394969915832761,0.018350462408437,0.779277927792779
0.00396019059278237,0.018355166165058,0.779377937793779
0.0039706949362167,0.0183598696291307,0.77947794779478
0.00398114095658683,0.0183645948454327,0.77957795779578
0.00399153821354031,0.0183693181567158,0.77967796779678
0.00400187817941096,0.0183740630198213,0.77977797779778
0.00401212887199463,0.0183788831806999,0.77987798779878
0.00402245108456317,0.0183837355495284,0.77997799779978
0.00403278789920535,0.018388586169978,0.78007800780078
0.00404313030681731,0.0183934585334429,0.78017801780178
0.00405350217887545,0.0183983534000877,0.78027802780278
0.00406377938969103,0.0184032929344736,0.78037803780378
0.00407401328033042,0.0184082966382816,0.78047804780478
0.00408420063736972,0.01841329580644,0.780578057805781
0.00409430056164217,0.0184183680540727,0.780678067806781
0.00410434786869323,0.0184234423172937,0.780778077807781
0.0041143489139606,0.0184285322790684,0.780878087808781
0.00412429676151719,0.0184336404087806,0.780978097809781
0.00413422363543731,0.018438753746773,0.781078107810781
0.00414409955298072,0.0184438687064502,0.781178117811781
0.0041539638054506,0.0184490311833345,0.781278127812781
0.0041638509342723,0.0184542572145986,0.781378137813781
0.00417366929352334,0.0184595478230094,0.781478147814782
0.00418352437103511,0.0184648756771893,0.781578157815782
0.0041933680460757,0.0184702490905761,0.781678167816782
0.00420316902519654,0.0184756144922873,0.781778177817782
0.00421292772072923,0.0184809719330004,0.781878187818782
0.00422272393384746,0.0184863660297789,0.781978197819782
0.00423247640754696,0.0184917728973251,0.782078207820782
0.00424227519370763,0.0184971923237143,0.782178217821782
0.00425210287534272,0.018502561708228,0.782278227822782
0.00426196781196089,0.0185079676198095,0.782378237823782
0.00427176449499907,0.0185134365559588,0.782478247824782
0.00428158120031599,0.0185188977269102,0.782578257825783
0.00429143197944161,0.0185243756606458,0.782678267826783
0.00430124050031812,0.0185298444747081,0.782778277827783
0.00431106906881201,0.0185353054659841,0.782878287828783
0.0043208740399495,0.0185407656993989,0.782978297829783
0.00433072543181403,0.0185462378904356,0.783078307830783
0.00434053477044346,0.0185517009433705,0.783178317831783
0.00435032200670712,0.0185571468879917,0.783278327832783
0.00436013857150866,0.018562542062822,0.783378337833783
0.0043699698673816,0.0185679624820324,0.783478347834783
0.00437981707373292,0.018573391650048,0.783578357835784
0.0043896972182531,0.018578858418576,0.783678367836784
0.00439953538785811,0.0185843159822001,0.783778377837784
0.00440935125469023,0.0185897563591904,0.783878387838784
0.00441918759529285,0.0185951889479473,0.783978397839784
0.00442907076434722,0.018600633607199,0.784078407840784
0.00443888664500057,0.0186060889133641,0.784178417841784
0.00444866134545649,0.0186115350238394,0.784278427842784
0.00445841434436071,0.0186169639361632,0.784378437843784
0.00446814467653427,0.0186223920192164,0.784478447844784
0.00447785255620563,0.0186278192476601,0.784578457845785
0.00448758213282161,0.0186332386602281,0.784678467846785
0.00449729041330712,0.0186386410105529,0.784778477847785
0.00450693312843161,0.0186440543164641,0.784878487848785
0.00451659822695251,0.0186494598640879,0.784978497849785
0.00452619819317597,0.0186548763235311,0.785078507850785
0.00453582100119825,0.0186602849555809,0.785178517851785
0.00454540474827031,0.0186656846038656,0.785278527852785
0.00455502015505221,0.0186710329502441,0.785378537853785
0.00456466700040513,0.0186763303909236,0.785478547854785
0.00457434506779734,0.0186815773198075,0.785578557855786
0.00458398383006516,0.0186868165894557,0.785678567856786
0.00459358367189804,0.018692048250546,0.785778577857786
0.00460320667341679,0.0186972735677158,0.785878587858786
0.00461276513234164,0.018702511344677,0.785978597859786
0.00462230951439767,0.0187077527335724,0.786078607860786
0.00463188617350931,0.0187129438041687,0.786178617861786
0.0046414487603591,0.0187181388667818,0.786278627862786
0.00465103504131364,0.0187233277997028,0.786378637863786
0.00466067183636727,0.0187285305745327,0.786478647864786
0.00467028825670214,0.01873371778211,0.786578657865787
0.00467987264645894,0.0187389514979486,0.786678667866787
0.00468936929247251,0.0187442296926388,0.786778677867787
0.00469875732937225,0.0187495042707877,0.786878687868787
0.00470805944001343,0.0187548229707412,0.786978697869787
0.00471731898142901,0.0187601410556523,0.787078707870787
0.00472660509636119,0.0187654517324124,0.787178717871787
0.00473571270387958,0.0187707803237217,0.787278727872787
0.00474475242407923,0.0187761110964734,0.787378737873787
0.00475367783392942,0.0187815243724388,0.787478747874787
0.00476256843053793,0.0187869499216095,0.787578757875788
0.0047713931254702,0.0187923769197003,0.787678767876788
0.00478002012228407,0.0187977809700298,0.787778777877788
0.00478858879373026,0.0188031362385146,0.787878787878788
0.0047969989938625,0.0188084859554932,0.787978797879788
0.00480539404598449,0.0188138801927869,0.788078807880788
0.00481371251957091,0.0188193174254594,0.788178817881788
0.00482209270010633,0.0188247659799795,0.788278827882788
0.00483052699976454,0.01883023387263,0.788378837883788
0.00483894462417244,0.018835729147336,0.788478847884789
0.00484731779276399,0.018841227775981,0.788578857885789
0.00485549778045862,0.0188467030376225,0.788678867886789
0.0048636579531922,0.0188521326179698,0.788778877887789
0.00487172241197039,0.018857557929877,0.788878887888789
0.00487969204134841,0.0188629790493604,0.788978897889789
0.00488752835625847,0.0188683702344775,0.789078907890789
0.00489529000916935,0.0188737795046051,0.789178917891789
0.00490304539648,0.0188792613474304,0.789278927892789
0.00491071202649434,0.0188847003446064,0.789378937893789
0.00491835780726289,0.018890129121022,0.789478947894789
0.00492598295992455,0.0188955477526935,0.78957895789579
0.00493361880557024,0.0189009945703524,0.78967896789679
0.00494116308361368,0.0189064140220804,0.78977897789779
0.00494874157828468,0.0189118487001386,0.78987898789879
0.00495623298111124,0.0189172409840394,0.78997899789979
0.00496370527155334,0.0189226233420313,0.79007900790079
0.00497118919021249,0.0189280501512327,0.79017901790179
0.00497868919211482,0.0189334382519238,0.79027902790279
0.0049860975918618,0.0189388296167163,0.79037903790379
0.00499360547183514,0.0189442460991948,0.790479047904791
0.00500120485260842,0.0189496958308184,0.790579057905791
0.00500875560817684,0.0189550969879149,0.790679067906791
0.00501626918477864,0.0189605033694164,0.790779077907791
0.00502376896323858,0.0189658652674591,0.790879087908791
0.00503131800037407,0.0189712735401584,0.790979097909791
0.0050389044882925,0.0189766896310368,0.791079107910791
0.00504652781886232,0.0189821293745565,0.791179117911791
0.00505414659305071,0.0189876418773598,0.791279127912791
0.00506180232276324,0.0189931612538953,0.791379137913791
0.00506949935015331,0.0189986704465267,0.791479147914791
0.00507713044361761,0.0190042034323146,0.791579157915792
0.00508466040061785,0.0190097706439443,0.791679167916792
0.0050920601575221,0.0190152719792365,0.791779177917792
0.005099278668116,0.0190207594956551,0.791879187918792
0.00510652412079123,0.0190262600408366,0.791979197919792
0.00511372220368516,0.0190316706354936,0.792079207920792
0.0051209857528884,0.019037100612048,0.792179217921792
0.0051282258613751,0.0190425284186776,0.792279227922792
0.00513543737154276,0.0190479018965633,0.792379237923792
0.00514264919959746,0.019053256920874,0.792479247924793
0.00514994243208209,0.0190585557989559,0.792579257925793
0.00515724525185671,0.0190638157036216,0.792679267926793
0.00516456169931209,0.0190691051257148,0.792779277927793
0.00517184265168088,0.0190744017348201,0.792879287928793
0.005179195865771,0.0190797100596765,0.792979297929793
0.00518659327077162,0.0190850097601185,0.793079307930793
0.00519394190314146,0.0190902211386312,0.793179317931793
0.00520129964597068,0.0190953944513184,0.793279327932793
0.00520871577405933,0.0191006073893206,0.793379337933793
0.00521602571634718,0.0191058442471735,0.793479347934793
0.00522319125727954,0.0191110043997965,0.793579357935794
0.00523026988373923,0.0191161225775044,0.793679367936794
0.00523733889757016,0.0191211996740668,0.793779377937794
0.00524436504271656,0.0191262320936739,0.793879387938794
0.00525137044688303,0.0191312656235822,0.793979397939794
0.00525848628225517,0.0191362813172615,0.794079407940794
0.00526560571343696,0.0191412257489511,0.794179417941794
0.005272758050538,0.0191461547446895,0.794279427942794
0.00527982355378987,0.0191510625180102,0.794379437943794
0.00528686832527607,0.0191559531070007,0.794479447944795
0.00529381047912878,0.0191608711310279,0.794579457945795
0.0053008568193186,0.0191658019811075,0.794679467946795
0.00530788560430985,0.0191707486909879,0.794779477947795
0.00531483317606395,0.0191756672517374,0.794879487948795
0.00532181835293769,0.0191805391038187,0.794979497949795
0.00532876439284465,0.0191853572283773,0.795079507950795
0.00533573299351989,0.0191901375589268,0.795179517951795
0.00534273147327668,0.0191949365803149,0.795279527952795
0.00534969024018437,0.0191997509132639,0.795379537953795
0.0053566143965608,0.0192045028182591,0.795479547954795
0.00536360139782996,0.0192092980895012,0.795579557955796
0.00537055054059127,0.0192140890669642,0.795679567956796
0.0053775004135714,0.0192187816353422,0.795779577957796
0.00538445064590213,0.0192234038769637,0.795879587958796
0.00539139991996457,0.0192279608388619,0.795979597959796
0.00539824996949266,0.0192324337127181,0.796079607960796
0.00540513799040135,0.0192368633838781,0.796179617961796
0.0054119353121385,0.0192412347342774,0.796279627962796
0.00541869915207388,0.0192455478099867,0.796379637963796
0.00542546684351062,0.0192498511855331,0.796479647964797
0.00543223834959224,0.0192541449346296,0.796579657965797
0.0054390596625894,0.019258438444159,0.796679667966797
0.00544581750643737,0.0192626754826621,0.796779677967797
0.00545259489342997,0.0192668176894615,0.796879687968797
0.00545936907160585,0.0192709329288407,0.796979697969797
0.00546614719112077,0.0192750558804367,0.797079707970797
0.00547284172706671,0.0192791500356101,0.797179717971797
0.00547946699357621,0.0192831708256716,0.797279727972797
0.00548602358726338,0.019287118911734,0.797379737973797
0.00549255424551161,0.0192910481917813,0.797479747974797
0.00549913304522343,0.0192949325161464,0.797579757975798
0.00550569279244254,0.0192988173541986,0.797679767976798
0.00551223368757588,0.0193027026990272,0.797779777977798
0.00551871439608981,0.0193065067269599,0.797879787978798
0.00552516348635738,0.0193102176116762,0.797979797979798
0.00553153293900208,0.0193138270650766,0.798079807980798
0.00553788529024355,0.0193174394094067,0.798179817981798
0.00554418736925651,0.0193209933039784,0.798279827982798
0.00555053960762504,0.0193245053203833,0.798379837983798
0.00555688105626121,0.0193279771977862,0.798479847984798
0.00556327238782938,0.0193314078558317,0.798579857985799
0.00556958454248058,0.019334739551945,0.798679867986799
0.00557576370055086,0.0193380479662854,0.798779877987799
0.00558203188082329,0.0193413161241437,0.798879887988799
0.00558835161639022,0.0193445059666052,0.798979897989799
0.00559463256051976,0.0193476520604338,0.799079907990799
0.00560096799233685,0.0193508076839641,0.799179917991799
0.00560728698156015,0.0193539700982994,0.799279927992799
0.00561365615317419,0.019357093801821,0.799379937993799
0.00562007511557906,0.0193601791032018,0.799479947994799
0.00562649334315803,0.0193632462435558,0.7995799579958
0.00563283898882504,0.0193663243970845,0.7996799679968
0.0056391922476571,0.0193694190438846,0.7997799779978
0.00564550733009427,0.0193724915998365,0.7998799879988
0.00565186362267478,0.019375532063015,0.7999799979998
0.00565820234393201,0.0193785178450095,0.8000800080008
0.00566456434465871,0.0193814197854398,0.8001800180018
0.00567091618912365,0.0193842872673719,0.8002800280028
0.0056772372215776,0.0193871339461288,0.8003800380038
0.00568360521148106,0.0193899736451912,0.8004800480048
0.0056900272191519,0.0193928254124448,0.800580058005801
0.00569649875961829,0.0193956408484306,0.800680068006801
0.00570301600671761,0.0193984495258609,0.800780078007801
0.00570957858036738,0.019401251490806,0.800880088008801
0.00571616269662539,0.0194039711782835,0.800980098009801
0.00572273512707808,0.0194066581349099,0.801080108010801
0.00572935997434523,0.0194093584566146,0.801180118011801
0.0057360368191844,0.0194120720213106,0.801280128012801
0.00574269375461777,0.0194147338625545,0.801380138013801
0.00574939844682548,0.0194173608076296,0.801480148014801
0.00575615052724258,0.0194199531352629,0.801580158015802
0.00576294962039386,0.019422511121878,0.801680168016802
0.00576979536001817,0.0194250350346843,0.801780178017802
0.00577662756640648,0.0194275280525526,0.801880188018802
0.00578354300622722,0.0194299870542003,0.801980198019802
0.00579050418953736,0.0194324127652392,0.802080208020802
0.00579754750749637,0.0194348049921729,0.802180218021802
0.00580463555078474,0.0194371644560061,0.802280228022802
0.00581176796926594,0.0194394914170377,0.802380238023802
0.00581894441510709,0.0194417861286559,0.802480248024802
0.00582612348697188,0.0194440358938058,0.802580258025803
0.00583328657925227,0.0194462572817755,0.802680268026803
0.00584049348927145,0.0194484472634236,0.802780278027803
0.00584774387610691,0.0194506060829243,0.802880288028803
0.00585503740344341,0.0194527339890586,0.802980298029803
0.00586237759568113,0.0194548799594715,0.803080308030803
0.00586976023045039,0.0194569950671958,0.803180318031803
0.00587722138102368,0.0194590790818785,0.803280328032803
0.00588472783511216,0.0194611815132798,0.803380338033803
0.00589231175920229,0.0194632529046207,0.803480348034804
0.00589993619085917,0.0194652939699953,0.803580358035804
0.00590759252870354,0.0194672590188955,0.803680368036804
0.00591529256680668,0.0194692434704249,0.803780378037804
0.00592303219567184,0.0194711982755293,0.803880388038804
0.00593081110662603,0.019473123662258,0.803980398039804
0.00593866512876757,0.0194750193795264,0.804080408040804
0.00594649816575502,0.0194768900297864,0.804180418041804
0.00595431043642389,0.0194787358503017,0.804280428042804
0.0059621021596093,0.0194805570714252,0.804380438043804
0.00596991397417924,0.0194823340509605,0.804480448044804
0.00597773757360631,0.0194840376100991,0.804580458045805
0.00598559112813139,0.0194856682325822,0.804680468046805
0.00599348312395722,0.0194872720511957,0.804780478047805
0.00600141326392853,0.0194888492755608,0.804880488048805
0.00600938125319344,0.019490400103781,0.804980498049805
0.0060173867969004,0.019491924743174,0.805080508050805
0.00602542960019741,0.0194934233918434,0.805180518051805
0.00603348239159848,0.0194948510572503,0.805280528052805
0.00604157208554269,0.0194962535266512,0.805380538053805
0.00604969839408864,0.019497630986632,0.805480548054806
0.00605786103620597,0.0194989836306892,0.805580558055806
0.00606605972856034,0.0195003116454086,0.805680568056806
0.00607426720427281,0.0195015701695528,0.805780578057806
0.00608248340575522,0.0195027598135569,0.805880588058806
0.0060907352566605,0.0195039261734847,0.805980598059806
0.00609902248517237,0.019505069419797,0.806080608060806
0.00610734481256363,0.0195061897252588,0.806180618061806
0.00611570196932148,0.0195072872672419,0.806280628062806
0.00612405142768358,0.019508351235282,0.806380638063806
0.0061323932452382,0.0195093819564804,0.806480648064806
0.00614071924215199,0.0195103603299703,0.806580658065807
0.00614908369879482,0.019511366269798,0.806680668066807
0.00615748269225595,0.0195123503053635,0.806780678067807
0.00616591595532583,0.0195133126025208,0.806880688068807
0.00617438322309862,0.0195142533179099,0.806980698069807
0.00618288423527554,0.019515172617385,0.807080708070807
0.00619141872695055,0.019516070652979,0.807180718071807
0.00619998644012844,0.0195169475882425,0.807280728072807
0.00620856011944782,0.0195177590042157,0.807380738073807
0.00621716672541832,0.0195185500201313,0.807480748074808
0.00622580600004464,0.0195193207857188,0.807580758075808
0.00623451271971198,0.0195200709162888,0.807680768076808
0.0062432513133174,0.019520801093686,0.807780778077808
0.00625202153668683,0.0195215114676399,0.807880788078808
0.00626076473044083,0.0195222076887083,0.807980798079808
0.00626956436066817,0.0195229529565275,0.808080808080808
0.00627839867513964,0.0195237275920446,0.808180818081808
0.00628728875115049,0.0195245505671289,0.808280828082808
0.00629610769877649,0.0195254552391915,0.808380838083808
0.00630492101196926,0.0195263977697619,0.808480848084808
0.00631382512568907,0.0195273865851511,0.808580858085809
0.00632277915919725,0.0195284312265785,0.808680868086809
0.00633178273471503,0.0195295311918746,0.808780878087809
0.00634076261152108,0.0195307290940321,0.808880888088809
0.00634979186448249,0.0195319809609759,0.808980898089809
0.00635886631038973,0.0195333320109907,0.809080908090809
0.00636802931318625,0.0195347256555699,0.809180918091809
0.00637717952217974,0.0195362305352866,0.809280928092809
0.00638630915144046,0.0195378043918916,0.809380938093809
0.00639535702613459,0.0195394373593678,0.80948094809481
0.00640436335437016,0.0195410985197419,0.80958095809581
0.0064133703690575,0.0195428359937457,0.80968096809681
0.00642241047625009,0.0195445938033083,0.80978097809781
0.00643144968506624,0.0195464112305186,0.80988098809881
0.00644054340690858,0.0195482675988955,0.80998099809981
0.00644962992791767,0.0195501533211493,0.81008100810081
0.00645873603814181,0.0195520741814425,0.81018101810181
0.00646787448070646,0.0195540136726826,0.81028102810281
0.00647698757062516,0.0195560277821547,0.81038103810381
0.00648608844723024,0.0195580996549332,0.81048104810481
0.00649523827614135,0.0195602177595494,0.810581058105811
0.00650431549089119,0.0195624058200539,0.810681068106811
0.00651342535126139,0.0195646100559427,0.810781078107811
0.00652258943441329,0.0195668497132051,0.810881088108811
0.00653179853083567,0.019569179703378,0.810981098109811
0.00654101674002083,0.0195715840376629,0.811081108110811
0.00655026287259098,0.0195739529759131,0.811181118111811
0.00655953671201429,0.019576286794552,0.811281128112811
0.00656879744435461,0.019578723389768,0.811381138113811
0.00657808577067515,0.0195811242203845,0.811481148114812
0.0065874050587361,0.0195835391923688,0.811581158115812
0.0065967209375733,0.0195860076292735,0.811681168116812
0.00660606758926152,0.0195884895740753,0.811781178117812
0.00661539365891339,0.0195909750732231,0.811881188118812
0.00662464600870976,0.0195935271743203,0.811981198119812
0.00663392610221578,0.0195960423198932,0.812081208120812
0.00664325433027481,0.019598619785154,0.812181218121812
0.00665263546349655,0.0196012291865482,0.812281228122812
0.00666206052041936,0.0196039255853421,0.812381238123812
0.00667150269487009,0.0196066496610434,0.812481248124812
0.00668099691065988,0.0196094043299202,0.812581258125813
0.00669048184783278,0.0196121802304288,0.812681268126813
0.00669992253881049,0.0196149739809877,0.812781278127813
0.00670934915061579,0.0196178663663775,0.812881288128813
0.0067187098008529,0.0196208541340145,0.812981298129813
0.00672806841477002,0.0196239057025089,0.813081308130813
0.00673738899511101,0.0196269627787423,0.813181318131813
0.0067466344896034,0.019630065545484,0.813281328132813
0.00675592553408883,0.019633250826957,0.813381338133813
0.00676514178297036,0.0196364806494769,0.813481348134813
0.0067742838996646,0.0196397546030156,0.813581358135814
0.0067834147451889,0.0196431228238931,0.813681368136814
0.00679255269710181,0.0196465648728922,0.813781378137814
0.00680174044441253,0.0196500607691974,0.813881388138814
0.00681086379425169,0.0196536247992991,0.813981398139814
0.00681991177030114,0.019657246608832,0.814081408140814
0.00682890295513362,0.0196608916678883,0.814181418141814
0.00683783065008513,0.0196646095829767,0.814281428142814
0.00684673643386387,0.0196683863739763,0.814381438143814
0.00685564220612488,0.0196722040088579,0.814481448144814
0.00686456174197484,0.019676082795538,0.814581458145815
0.00687340407503259,0.0196799999866624,0.814681468146815
0.00688218547973438,0.0196839814439571,0.814781478147815
0.00689095949471342,0.019688002858275,0.814881488148815
0.00689970079726958,0.0196920209140469,0.814981498149815
0.00690843515468419,0.0196960785974373,0.815081508150815
0.00691719258885766,0.019700151673012,0.815181518151815
0.00692593380618332,0.0197042133576332,0.815281528152815
0.00693467641253716,0.0197083132278633,0.815381538153815
0.00694338163030329,0.019712419142555,0.815481548154815
0.00695213579576838,0.0197165830048355,0.815581558155816
0.006960940830076,0.0197208198175926,0.815681568156816
0.00696983688374598,0.0197250728241623,0.815781578157816
0.00697871695783157,0.0197293698051108,0.815881588158816
0.00698765468926125,0.0197336831088695,0.815981598159816
0.00699653672595405,0.0197380131109138,0.816081608160816
0.00700547146049188,0.0197423693893194,0.816181618161816
0.00701437244832208,0.0197467191464329,0.816281628162816
0.00702323498333381,0.0197510727066736,0.816381638163816
0.0070320723177326,0.0197553808643473,0.816481648164816
0.00704083934149945,0.0197597234736087,0.816581658165817
0.00704959971958369,0.0197640703835597,0.816681668166817
0.00705832293712949,0.0197684210943344,0.816781678167817
0.00706710041892044,0.0197727978810634,0.816881688168817
0.00707590879795298,0.0197771482900757,0.816981698169817
0.0070846846949157,0.0197814920787442,0.817081708170817
0.00709344382679043,0.0197858216223861,0.817181718171817
0.00710219169670927,0.0197901660330076,0.817281728172817
0.00711091064581494,0.0197944755497637,0.817381738173817
0.00711963016389229,0.0197988835078543,0.817481748174817
0.00712834387707531,0.0198032952898039,0.817581758175818
0.00713695417099662,0.0198077108334172,0.817681768176818
0.00714549634263908,0.0198121597828158,0.817781778177818
0.00715388878946922,0.0198166065784142,0.817881788178818
0.00716216905671482,0.0198210280282772,0.817981798179818
0.00717054483981237,0.0198254636701857,0.818081808180818
0.00717887434730522,0.0198299311100158,0.818181818181818
0.00718717572639898,0.019834390680989,0.818281828182818
0.0071954720354243,0.0198389315458228,0.818381838183818
0.00720375855905609,0.0198435135977646,0.818481848184819
0.0072120123886933,0.0198480972506595,0.818581858185819
0.00722021311736785,0.0198526658661135,0.818681868186819
0.0072283949455825,0.0198571873098899,0.818781878187819
0.00723647975374051,0.0198616811113119,0.818881888188819
0.00724456991530119,0.0198661803145106,0.818981898189819
0.00725265231627078,0.0198707210204009,0.819081908190819
0.00726072803009421,0.0198751991670363,0.819181918191819
0.00726884113250544,0.0198796820359072,0.819281928192819
0.00727690257826696,0.0198841509269608,0.819381938193819
0.00728485930787967,0.019888638886632,0.819481948194819
0.0072927944672418,0.0198930910517577,0.81958195819582
0.00730078647540917,0.0198975979487451,0.81968196819682
0.0073086947894382,0.0199020677681212,0.81978197819782
0.0073165374206262,0.019906570486506,0.81988198819882
0.00732433090831529,0.0199110591786995,0.81998199819982
0.00733218118491775,0.0199155676881576,0.82008200820082
0.00734004496941746,0.0199200639267138,0.82018201820182
0.00734791653754343,0.0199245653942822,0.82028202820282
0.00735564363060085,0.0199290369758583,0.82038203820382
0.0073633370368424,0.0199335059959096,0.820482048204821
0.00737105368108986,0.0199379659354476,0.820582058205821
0.00737880153125191,0.0199423789889455,0.820682068206821
0.0073864153344235,0.0199467261384636,0.820782078207821
0.00739401122074252,0.0199510247963815,0.820882088208821
0.00740145962127982,0.0199553314014763,0.820982098209821
0.00740894845567101,0.0199596340445004,0.821082108210821
0.00741635116800367,0.0199638881682819,0.821182118211821
0.00742378444817316,0.0199681994656664,0.821282128212821
0.00743118605481159,0.0199725472486551,0.821382138213821
0.00743857568309652,0.0199768746361933,0.821482148214821
0.00744595768900226,0.0199811905867075,0.821582158215822
0.00745336330147855,0.0199855773845758,0.821682168216822
0.00746071190390256,0.0199899974661423,0.821782178217822
0.00746799296453731,0.0199943513327524,0.821882188218822
0.0074753374183046,0.0199986999334941,0.821982198219822
0.00748277567640145,0.0200030424460072,0.822082208220822
0.00749016345725569,0.0200073523935234,0.822182218221822
0.0074974445616574,0.0200117125764116,0.822282228222822
0.00750458856689219,0.0200160840373803,0.822382238223822
0.00751163175815703,0.0200204048206994,0.822482248224823
0.00751869317264414,0.0200246301664865,0.822582258225823
0.00752578881988341,0.0200289129001048,0.822682268226823
0.00753291275907243,0.0200331879284169,0.822782278227823
0.00753998891845205,0.020037515463381,0.822882288228823
0.00754704869282595,0.0200418355279988,0.822982298229823
0.00755408414883876,0.0200461537751319,0.823082308230823
0.00756111809373612,0.0200504408140469,0.823182318231823
0.00756824678049955,0.0200547481746994,0.823282328232823
0.00757534781339091,0.0200590539827731,0.823382338233823
0.00758242744188593,0.0200633633797456,0.823482348234823
0.00758948130770671,0.0200676451228463,0.823582358235824
0.00759646589718038,0.0200718678426098,0.823682368236824
0.00760351530797503,0.020076112303085,0.823782378237824
0.00761057470687363,0.0200803891051147,0.823882388238824
0.00761759294169962,0.0200846548985769,0.823982398239824
0.00762453718024663,0.0200888947980636,0.824082408240824
0.00763145199581081,0.0200931185682365,0.824182418241824
0.00763831408358416,0.0200973066912901,0.824282428242824
0.007645187483991,0.0201015804895173,0.824382438243824
0.00765202147561466,0.0201058434473346,0.824482448244825
0.00765880972605249,0.0201100098411941,0.824582458245825
0.00766563845641464,0.020114189648506,0.824682468246825
0.0076724335391211,0.0201183290081428,0.824782478247825
0.00767930511973959,0.0201224593840145,0.824882488248825
0.00768617833125704,0.0201265907020299,0.824982498249825
0.0076930663567728,0.020130680192556,0.825082508250825
0.00769997126946364,0.0201348062216675,0.825182518251825
0.00770681926654684,0.0201388734969548,0.825282528252825
0.00771374450327864,0.020142957919716,0.825382538253825
0.00772067088716823,0.020147043620936,0.825482548254825
0.00772767871695131,0.020151089770554,0.825582558255826
0.00773467021471006,0.0201550736511618,0.825682568256826
0.00774175723292783,0.0201590130022403,0.825782578257826
0.00774891968022,0.0201629705811479,0.825882588258826
0.00775603730313098,0.0201669278030084,0.825982598259826
0.00776313932654015,0.0201708487696177,0.826082608260826
0.00777019708762933,0.0201747697454411,0.826182618261826
0.00777724639476508,0.0201786751148519,0.826282628262826
0.00778425725138605,0.0201825988871602,0.826382638263826
0.00779133465927856,0.0201865207083789,0.826482648264827
0.00779835392147874,0.0201904092758454,0.826582658265827
0.00780547425564405,0.0201942654510796,0.826682668266827
0.00781258551851004,0.0201980460636347,0.826782678267827
0.00781968309610713,0.0202017686249421,0.826882688268827
0.00782671137662543,0.0202054373366397,0.826982698269827
0.00783371490341538,0.0202090836234773,0.827082708270827
0.00784070901337665,0.020212714506613,0.827182718271827
0.00784770075991654,0.0202163432175203,0.827282728272827
0.00785468900048455,0.0202199619172883,0.827382738273827
0.00786167135092753,0.0202235425581414,0.827482748274827
0.00786864970705029,0.0202270652491022,0.827582758275828
0.0078755313840388,0.0202305720042456,0.827682768276828
0.0078824614743073,0.0202340297333702,0.827782778277828
0.00788943959547013,0.0202374388465039,0.827882788278828
0.00789637053113398,0.0202408240720365,0.827982798279828
0.00790320213630101,0.0202441680206234,0.828082808280828
0.00790996278124098,0.0202474465420611,0.828182818281828
0.0079167011533539,0.0202507059465073,0.828282828282828
0.00792337922597428,0.0202539209780641,0.828382838283828
0.00793005435929107,0.0202571015833721,0.828482848284828
0.00793663238501691,0.0202602427752899,0.828582858285829
0.0079432237504823,0.0202633351116499,0.828682868286829
0.00794978087398126,0.0202664528835829,0.828782878287829
0.00795634344302406,0.020269522334377,0.828882888288829
0.00796290564810919,0.0202725386081919,0.828982898289829
0.00796942992097349,0.0202755398445661,0.829082908290829
0.00797595277256011,0.0202785085942633,0.829182918291829
0.00798247425815373,0.0202814451498319,0.829282928292829
0.0079889915305918,0.0202843147993852,0.829382938293829
0.00799550755221339,0.0202871531393652,0.829482948294829
0.00800210402921086,0.0202899469544229,0.82958295829583
0.00800870556245555,0.0202926954567512,0.82968296829683
0.00801531210127004,0.0202953990725032,0.82978297829783
0.00802197452601429,0.0202981105709332,0.82988298829883
0.00802869238519674,0.0203008298760247,0.82998299829983
0.0080354355187052,0.0203034829154823,0.83008300830083
0.00804222344434533,0.0203061239673722,0.83018301830183
0.00804906086592452,0.0203087230973283,0.83028302830283
0.00805590122220024,0.0203112787527715,0.83038303830383
0.00806279066438671,0.0203137931934644,0.83048304830483
0.00806973370509832,0.0203163171131812,0.830583058305831
0.00807667237140723,0.020318812856125,0.830683068306831
0.00808363029752664,0.0203212292885469,0.830783078307831
0.00809061166896955,0.0203235821113045,0.830883088308831
0.0080976410344503,0.0203258953962813,0.830983098309831
0.00810466545194951,0.0203281823864684,0.831083108310831
0.00811173753408179,0.0203304303779007,0.831183118311831
0.00811883914055199,0.0203326292419586,0.831283128312831
0.00812598779891646,0.0203347898397841,0.831383138313831
0.00813310314594035,0.020336942204795,0.831483148314831
0.00814026545732422,0.0203390566767451,0.831583158315832
0.00814746910554559,0.0203411637129019,0.831683168316832
0.00815471902246099,0.0203432332107415,0.831783178317832
0.00816198573901729,0.0203452271297773,0.831883188318832
0.00816928621379884,0.0203471597403747,0.831983198319832
0.00817663217407451,0.0203490562846101,0.832083208320832
0.00818396642320601,0.0203508956137792,0.832183218321832
0.0081912934968431,0.0203526933020449,0.832283228322832
0.00819867065381912,0.0203545065368315,0.832383238323832
0.00820613203244177,0.0203563116562835,0.832483248324832
0.00821364237949527,0.0203581322485434,0.832583258325833
0.0082211443117553,0.0203599310102539,0.832683268326833
0.00822869014698462,0.0203616947491014,0.832783278327833
0.0082362741148418,0.0203634539914594,0.832883288328833
0.00824390608364738,0.0203652290682792,0.832983298329833
0.0082515185807178,0.0203669624489111,0.833083308330833
0.00825914499341009,0.0203686232153817,0.833183318331833
0.00826681435771393,0.0203702500692905,0.833283328332833
0.00827452632810005,0.0203718432893646,0.833383338333833
0.00828222848775378,0.0203734167497625,0.833483348334834
0.00828991566525158,0.0203749361117693,0.833583358335834
0.00829763983052293,0.0203764530251243,0.833683368336834
0.00830541090947675,0.0203779878069579,0.833783378337834
0.00831319466475349,0.020379451727616,0.833883388338834
0.00832095794856332,0.0203808767669993,0.833983398339834
0.00832879527702636,0.0203822838411557,0.834083408340834
0.0083366219908253,0.0203836728556406,0.834183418341834
0.0083444382212614,0.0203850439832187,0.834283428342834
0.00835223837766846,0.0203863629634954,0.834383438343834
0.00836011224241339,0.0203876648354582,0.834483448344834
0.00836797977245208,0.0203889355199347,0.834583458345835
0.00837584101385518,0.0203901753232944,0.834683468346835
0.00838374342624145,0.0203913846348337,0.834783478347835
0.00839169133563957,0.0203926143717693,0.834883488348835
0.00839959937094154,0.0203938450646697,0.834983498349835
0.00840754822709022,0.0203950452910886,0.835083508350835
0.00841553757468105,0.020396215299807,0.835183518351835
0.00842356708661275,0.0203973553396063,0.835283528352835
0.00843163644499816,0.020398465652357,0.835383538353835
0.00843974994822355,0.0203995971967394,0.835483548354836
0.00844785100317528,0.0204007132567963,0.835583558355836
0.00845599596339989,0.020401850479379,0.835683568356836
0.00846420686215722,0.0204029568807365,0.835783578357836
0.00847246076090033,0.0204040845137258,0.835883588358836
0.00848072352823213,0.0204051449320269,0.835983598359836
0.00848901042733932,0.020406152804516,0.836083608360836
0.00849736198421674,0.020407130917707,0.836183618361836
0.00850577764371404,0.0204080795203812,0.836283628362836
0.00851425685528744,0.0204089988474986,0.836383638363836
0.00852271394606678,0.0204098704639125,0.836483648364836
0.00853117828375002,0.0204106771461325,0.836583658365837
0.00853964981535596,0.0204114194746479,0.836683668366837
0.00854812849251048,0.0204120980161272,0.836783678367837
0.00855659539402212,0.0204127514122782,0.836883688368837
0.00856506948945645,0.0204133418253248,0.836983698369837
0.00857352142263318,0.0204138876120937,0.837083708370837
0.00858195137553113,0.0204143891987381,0.837183718371837
0.00859036680697887,0.0204148810276315,0.837283728372837
0.00859878987232352,0.020415311329251,0.837383738373837
0.00860722051628033,0.0204156806495334,0.837483748374838
0.00861568786698024,0.0204160266350616,0.837583758375838
0.00862416244615575,0.0204163123925068,0.837683768376838
0.00863267786921334,0.0204166263359392,0.837783778377838
0.00864125569718944,0.0204169163088434,0.837883788378838
0.00864985436519719,0.0204171609321618,0.837983798379838
0.008658488378562,0.0204173832319755,0.838083808380838
0.00866715745855691,0.0204175833856563,0.838183818381838
0.00867586131954408,0.0204177615774865,0.838283828382838
0.00868459968510013,0.0204179179779274,0.838383838383838
0.0086933722764979,0.0204180527643508,0.838483848384838
0.00870217882422446,0.0204181661095212,0.838583858385839
0.00871096813694307,0.0204182732973573,0.838683868386839
0.00871979128620698,0.0204183592535617,0.838783878387839
0.00872864800019957,0.0204184241485956,0.838883888388839
0.00873750881447477,0.020418431393196,0.838983898389839
0.00874637369678316,0.0204183815010499,0.839083908390839
0.0087552718236297,0.0204183116925875,0.839183918391839
0.0087641521349788,0.0204182374198849,0.839283928392839
0.00877306558260029,0.0204181434128448,0.839383938393839
0.00878198268822658,0.0204179931973807,0.83948394839484
0.00879093264218394,0.0204178238856567,0.83958395839584
0.00879991517726303,0.0204176356250989,0.83968396839684
0.00880893003546848,0.0204174285654366,0.83978397839784
0.00881797695880488,0.0204172028610063,0.83988398839884
0.00882705568927716,0.0204169586546267,0.83998399839984
0.00883613675322477,0.0204166596196374,0.84008400840084
0.00884524935709872,0.0204163426931342,0.84018401840184
0.00885434265739513,0.020416023626652,0.84028402840284
0.0088634168430036,0.0204157024524404,0.84038403840384
0.00887249341967567,0.0204153271683201,0.84048404840484
0.00888160161459412,0.0204149346031212,0.840584058405841
0.00889069066027153,0.0204145406258588,0.840684068406841
0.0088998112412682,0.0204141295011226,0.840784078407841
0.00890891263156037,0.0204137171578192,0.840884088408841
0.00891804547654827,0.0204132878006467,0.840984098409841
0.00892720952514727,0.0204128415586028,0.841084108410841
0.00893640453087951,0.0204123785652921,0.841184118411841
0.00894557983913071,0.0204119148786191,0.841284128412841
0.00895475674603147,0.0204113984388163,0.841384138413841
0.00896391416737585,0.020410881805517,0.841484148414842
0.00897310263799483,0.0204103489784051,0.841584158415842
0.00898232191371425,0.0204098000841748,0.841684168416842
0.00899157174344926,0.0204092352472166,0.841784178417842
0.0090008518853294,0.0204086545942246,0.841884188418842
0.00901016209748396,0.020408058242679,0.841984198419842
0.0090194728256292,0.02040741038882,0.842084208420842
0.00902881338908886,0.0204067473984686,0.842184218421842
0.00903813332904869,0.0204060856405054,0.842284228422842
0.00904745371589321,0.0204053729929679,0.842384238423842
0.00905680388276747,0.0204046457318391,0.842484248424842
0.00906615425465582,0.0204038681823571,0.842584258425843
0.00907553417391757,0.0204030765560062,0.842684268426843
0.00908494340328889,0.0204022709679628,0.842784278427843
0.00909433160834635,0.0204014679713901,0.842884288428843
0.00910371971665547,0.0204006154028619,0.842984298429843
0.00911313709821789,0.0203997493609895,0.843084308430843
0.00912258351346651,0.0203988699471282,0.843184318431843
0.00913205873435186,0.0203979772626333,0.843284328432843
0.0091415625282175,0.0203970714088601,0.843384338433843
0.00915109466931746,0.0203961524871638,0.843484348434843
0.00916060495452932,0.0203952372856677,0.843584358435844
0.0091701435501191,0.0203943090669263,0.843684368436844
0.00917968083730405,0.0203933324855824,0.843784378437844
0.00918919630776086,0.0203923601864999,0.843884388438844
0.0091987400724709,0.0203913753285744,0.843984398439844
0.00920831191259884,0.0203903780085541,0.844084408440844
0.00921786172407389,0.0203893852057553,0.844184418441844
0.00922741014652067,0.0203883446853423,0.844284428442844
0.00923695718684964,0.0203872568803786,0.844384438443844
0.00924653230720359,0.0203861574587155,0.844484448444844
0.00925613528414022,0.0203850465078871,0.844584458445845
0.00926576589191346,0.0203839241154275,0.844684468446845
0.00927537414393263,0.0203828074495424,0.844784478447845
0.00928501000605682,0.0203816793650613,0.844884488448845
0.00929464377887964,0.0203805048529426,0.844984498449845
0.00930430496370395,0.0203793194013622,0.845084508450845
0.00931394364534814,0.0203781403075233,0.845184518451845
0.00932356003573718,0.0203769675345694,0.845284528452845
0.00933320401319588,0.0203757837645655,0.845384538453845
0.00934282570861338,0.0203746063960702,0.845484548454845
0.0093524749634582,0.020373418039739,0.845584558455846
0.00936215155889502,0.0203722187808026,0.845684568456846
0.00937185527608843,0.0203710086975809,0.845784578457846
0.00938158589389983,0.0203697878730011,0.845884588458846
0.00939134320040424,0.020368556385383,0.845984598459846
0.00940112697676645,0.0203673143130467,0.846084608460846
0.00941093701336539,0.0203660617366158,0.846184618461846
0.00942077309597271,0.0203647987344103,0.846284628462846
0.00943063501266366,0.020363525380143,0.846384638463846
0.00944052255612054,0.020362241752134,0.846484648464847
0.00945043551672238,0.0203609479263999,0.846584658465847
0.00946037368945488,0.0203596439789569,0.846684668466847
0.00947033686700035,0.0203583299812146,0.846784678467847
0.00948032484664829,0.020357006011493,0.846884688468847
0.00949033742568817,0.0203556721388979,0.846984698469847
0.00950037440371268,0.0203543284394459,0.847084708470847
0.00951043557801148,0.0203529749822428,0.847184718471847
0.00952052075278444,0.0203516118386981,0.847284728472847
0.00953062972762443,0.020350239080221,0.847384738473847
0.00954076230673148,0.0203488567782212,0.847484748474847
0.00955091829660924,0.0203474650018043,0.847584758475848
0.00956109750376103,0.0203460638177729,0.847684768476848
0.00957129973469049,0.0203446532975363,0.847784778477848
0.00958152479820464,0.0203432335055933,0.847884788478848
0.00959177250311058,0.0203418045110499,0.847984798479848
0.00960204266282233,0.0203403663807083,0.848084808480848
0.00961233509075407,0.0203389191790675,0.848184818481848
0.00962264959801629,0.0203374629729297,0.848284828482848
0.0096329860003268,0.0203359978244904,0.848384838483848
0.00964334411340305,0.0203345238028552,0.848484848484849
0.00965372375526622,0.0203330409679161,0.848584858485849
0.00966412474393756,0.0203315493864753,0.848684868486849
0.00967454689974184,0.0203300491161212,0.848784878487849
0.00968499004300361,0.0203285402236561,0.848884888488849
0.00969545399635109,0.0203270227666681,0.848984898489849
0.00970593858010905,0.0203254968096562,0.849084908490849
0.00971644362151279,0.0203239624102086,0.849184918491849
0.00972696894549404,0.020322419628217,0.849284928492849
0.00973751437698453,0.0203208685258768,0.849384938493849
0.00974807974321955,0.0203193091584726,0.849484948494849
0.00975866487604151,0.0203177415858962,0.84958495849585
0.00976926960498919,0.0203161658680394,0.84968496849685
0.00977989375729781,0.0203145820578834,0.84978497849785
0.00979053716711323,0.0203129902130163,0.84988498849885
0.00980119966858153,0.0203113903933301,0.84998499849985
0.00981188109584838,0.0203097826518058,0.85008500850085
0.00982258128305965,0.0203081670414246,0.85018501850185
0.00983330006666489,0.0203065436220783,0.85028502850285
0.00984403728541696,0.020304912442141,0.85038503850385
0.0098547927757652,0.0203032735615046,0.850485048504851
0.00986556637876614,0.020301627028543,0.850585058505851
0.00987635793547622,0.0202999728962375,0.850685068506851
0.00988716728464849,0.0202983112198728,0.850785078507851
0.00989799427194623,0.0202966420501266,0.850885088508851
0.00990883874072958,0.0202949654399799,0.850985098509851
0.00991970053435865,0.0202932814355034,0.851085108510851
0.00993057949619314,0.020291590091982,0.851185118511851
0.00994147547880743,0.0202898914577895,0.851285128512851
0.00995238832556134,0.0202881855813002,0.851385138513851
0.00996331788442205,0.0202864725131917,0.851485148514851
0.00997426400796352,0.0202847523018381,0.851585158515852
0.00998522654415295,0.0202830249979171,0.851685168516852
0.0099962053455643,0.0202812906451957,0.851785178517852
0.0100072002670754,0.0202795492920482,0.851885188518852
0.0100182111589567,0.0202778009868484,0.851985198519852
0.0100292378760858,0.0202760457779707,0.852085208520852
0.010040280275644,0.0202742837068786,0.852185218521852
0.0100513382125088,0.0202725148242496,0.852285228522852
0.0100624115438616,0.0202707391715473,0.852385238523852
0.0100735001268833,0.0202689567971459,0.852485248524853
0.0100846038256658,0.0202671677425088,0.852585258525853
0.0100957224927831,0.0202653720537067,0.852685268526853
0.0101068559969342,0.0202635697745065,0.852785278527853
0.0101180041953001,0.020261760950979,0.852885288528853
0.0101291669496692,0.0202599456199806,0.852985298529853
0.0101403441287401,0.0202581238298854,0.853085308530853
0.0101515355919976,0.0202562956221569,0.853185318531853
0.0101627412081406,0.0202544610382587,0.853285328532853
0.0101739608412608,0.0202526201219578,0.853385338533853
0.0101851943623605,0.0202507729124142,0.853485348534853
0.0101964416355314,0.0202489194510915,0.853585358535854
0.0102077025340796,0.0202470597794532,0.853685368536854
0.0102189769244002,0.0202451939389628,0.853785378537854
0.0102302646774956,0.0202433219710838,0.853885388538854
0.0102415656666717,0.0202414439126728,0.853985398539854
0.0102528797652343,0.0202395598051932,0.854085408540854
0.0102642068464894,0.0202376696878051,0.854185418541854
0.0102755467837427,0.0202357735996684,0.854285428542854
0.0102868994526038,0.0202338715799433,0.854385438543854
0.0102982647286819,0.020231963665486,0.854485448544855
0.0103096424921937,0.0202300498954567,0.854585458545855
0.0103210326164449,0.0202281303067118,0.854685468546855
0.010332434981652,0.0202262049407148,0.854785478547855
0.0103438494680315,0.0202242738297152,0.854885488548855
0.0103552759557999,0.0202223370128729,0.854985498549855
0.0103667143274771,0.0202203945270445,0.855085508550855
0.010378164460976,0.0202184464067828,0.855185518551855
0.0103896262434238,0.0202164926912479,0.855285528552855
0.0104010995573404,0.0202145334149928,0.855385538553855
0.0104125842852458,0.0202125686102668,0.855485548554855
0.0104240803142672,0.0202105983185334,0.855585558555856
0.0104355875292278,0.0202086225697386,0.855685568556856
0.0104471058195585,0.0202066414007387,0.855785578557856
0.0104586350677792,0.0202046548460869,0.855885588558856
0.0104701751679274,0.0202026629380324,0.855985598559856
0.0104817260048269,0.0202006657134317,0.856085608560856
0.0104932874702115,0.0201986632022308,0.856185618561856
0.010504859453512,0.0201966554412861,0.856285628562856
0.0105164418487659,0.020194642462847,0.856385638563856
0.0105280345454039,0.0201926242968595,0.856485648564857
0.0105396374351601,0.0201906009801798,0.856585658565857
0.0105512504166791,0.0201885725427541,0.856685668566857
0.0105628733793916,0.0201865390168317,0.856785678567857
0.0105745062196387,0.0201845004369654,0.856885688568857
0.0105861488337617,0.0201824568284941,0.856985698569857
0.0105978367836491,0.0201804807756334,0.857085708570857
0.0106095696753978,0.0201785716679478,0.857185718571857
0.0106213471312288,0.0201767289134304,0.857285728572857
0.0106331687641491,0.0201749519177704,0.857385738573857
0.0106450341986833,0.0201732400935678,0.857485748574857
0.0106569430593563,0.0201715928580297,0.857585758575858
0.0106688949706926,0.0201700096375773,0.857685768576858
0.010680889566431,0.0201684898563281,0.857785778577858
0.0106929264757035,0.0201670329476138,0.857885788578858
0.0107050053391592,0.0201656383516768,0.857985798579858
0.0107171257928406,0.020164305511063,0.858085808580858
0.0107292874797005,0.0201630338752288,0.858185818581858
0.0107414988675136,0.020161821877774,0.858285828582858
0.010753759539341,0.0201606689981011,0.858385838583858
0.0107660690920649,0.0201595747202195,0.858485848584858
0.0107784271202642,0.0201585385327455,0.858585858585859
0.0107908332208214,0.0201575599242956,0.858685868586859
0.010803286992922,0.0201566383903969,0.858785878587859
0.0108157880472699,0.0201557734357904,0.858885888588859
0.0108283359876578,0.0201549645583068,0.858985898589859
0.0108409304270927,0.0201542112719014,0.859085908590859
0.0108535709785817,0.0201535130859223,0.859185918591859
0.0108662572597391,0.0201528695212353,0.859285928592859
0.0108789888904822,0.0201522800940994,0.859385938593859
0.0108917654953358,0.0201517443299874,0.859485948594859
0.0109045867011282,0.0201512617612828,0.85958595859586
0.0109174521369911,0.0201508319180655,0.85968596859686
0.0109303614343597,0.0201504543396299,0.85978597859786
0.01094331423158,0.0201501285629662,0.85988598859886
0.0109563101623908,0.0201498541365828,0.85998599859986
0.0109693488720483,0.0201496306066844,0.86008600860086
0.0109824300035057,0.0201494575286896,0.86018601860186
0.0109955532020194,0.0201493344534104,0.86028602860286
0.0110087181220599,0.0201492609454796,0.86038603860386
0.0110219244111872,0.0201492365672266,0.86048604860486
0.0110351717261754,0.0201492608855878,0.860586058605861
0.0110484597261022,0.0201493334721069,0.860686068606861
0.0110617880723486,0.0201494539006306,0.860786078607861
0.011075156426296,0.0201496217473097,0.860886088608861
0.011088564456236,0.0201498365998125,0.860986098609861
0.0111020118327638,0.0201500980388964,0.861086108610861
0.0111154982241712,0.0201504056522297,0.861186118611861
0.0111290233056607,0.0201507590366948,0.861286128612861
0.0111425867524345,0.0201511577868704,0.861386138613861
0.011156188248909,0.0201516014973354,0.861486148614862
0.0111698274725901,0.0201520897764897,0.861586158615862
0.0111835041101979,0.0201526222281262,0.861686168616862
0.0111972178484522,0.020153198460645,0.861786178617862
0.0112109683763767,0.0201538180870531,0.861886188618862
0.0112247553852983,0.0201544807249645,0.861986198619862
0.0112385785711512,0.0201551859896899,0.862086208620862
0.0112524376321729,0.0201559335080574,0.862186218621862
0.0112663322642977,0.0201567229022882,0.862286228622862
0.0112802621703701,0.0201575538015141,0.862386238623862
0.011294227057842,0.0201584258394739,0.862486248624862
0.011308226629558,0.0201593386499062,0.862586258625863
0.0113222605929698,0.0201602918711572,0.862686268626863
0.0113363286647435,0.0201612851438761,0.862786278627863
0.0113504305546341,0.0201623181133193,0.862886288628863
0.011364565977004,0.0201633904247434,0.862986298629863
0.0113787346531263,0.0201645017303153,0.863086308630863
0.0113929363019702,0.0201656516822022,0.863186318631863
0.0114071706471123,0.0201668399371781,0.863286328632863
0.0114214374098254,0.020168066152017,0.863386338633863
0.0114357363229002,0.0201693299904038,0.863486348634864
0.0114500671076095,0.0201706311183266,0.863586358635864
0.0114644295013511,0.0201719692017737,0.863686368636864
0.0114788232369154,0.0201733439090367,0.863786378637864
0.0114932480447895,0.0201747549176215,0.863886388638864
0.0115077036692817,0.020176201900427,0.863986398639864
0.011522189845486,0.0201776845372626,0.864086408640864
0.0115367063154072,0.0201792025079377,0.864186418641864
0.0115512528233534,0.0201807555014757,0.864286428642864
0.0115658291182399,0.020182343197686,0.864386438643864
0.0115804349420716,0.0201839652901992,0.864486448644864
0.0115950700483705,0.0201856214703425,0.864586458645865
0.0116097341883557,0.0201873114340498,0.864686468646865
0.0116244271155494,0.0201890348772553,0.864786478647865
0.0116391485857775,0.0201907914981967,0.864886488648865
0.0116538983548658,0.020192581002022,0.864986498649865
0.0116686761855509,0.0201944030938796,0.865086508650865
0.011683481835962,0.0201962574766141,0.865186518651865
0.0116983150711394,0.0201981438645879,0.865286528652865
0.0117131756584263,0.0202000619698598,0.865386538653865
0.0117280633605594,0.0202020115044886,0.865486548654866
0.0117429779471855,0.0202039921897472,0.865586558655866
0.0117579191925589,0.020206003739998,0.865686568656866
0.0117728868640231,0.0202080458811209,0.865786578657866
0.0117878807404391,0.0202101183366924,0.865886588658866
0.0118029005960612,0.0202122208325925,0.865986598659866
0.011817946207447,0.0202143530970048,0.866086608660866
0.0118330173534576,0.0202165148627197,0.866186618661866
0.0118481138198648,0.0202187058648314,0.866286628662866
0.0118632353855297,0.0202209258338269,0.866386638663866
0.0118783818385278,0.0202231745140144,0.866486648664866
0.0118935529600235,0.0202254516404882,0.866586658665867
0.0119087485450027,0.0202277569575563,0.866686668666867
0.0119239683769339,0.0202300902118305,0.866786678667867
0.0119392122508027,0.0202324511476191,0.866886688668867
0.011954479956988,0.0202348395138373,0.866986698669867
0.0119697712927793,0.020237255061704,0.867086708670867
0.0119850860531623,0.0202396975447414,0.867186718671867
0.0120004240354266,0.0202421667210791,0.867286728672867
0.0120157850414684,0.0202446623419357,0.867386738673867
0.0120311688685773,0.0202471841723513,0.867486748674868
0.0120465753209532,0.0202497319704553,0.867586758675868
0.0120620042027961,0.0202523055012876,0.867686768676868
0.0120774553206096,0.0202549045298884,0.867786778677868
0.0120929284808972,0.0202575288212974,0.867886788678868
0.0121084234901624,0.0202601781497689,0.867986798679868
0.0121239401618193,0.0202628522826465,0.868086808680868
0.0121394783069784,0.020265550994184,0.868186818681868
0.0121550377344469,0.0202682740586358,0.868286828682868
0.0121706182645493,0.0202710212571664,0.868386838683868
0.0121862197106998,0.02027379236403,0.868486848684868
0.0122018418909197,0.0202765871649983,0.868586858685869
0.0122174846232301,0.020279405436629,0.868686868686869
0.0122331477302591,0.020282246969301,0.868786878687869
0.012248831034635,0.0202851115464823,0.868886888688869
0.012264534354379,0.0202879989585518,0.868986898689869
0.0122802575213335,0.0202909089935849,0.869086908690869
0.012296000355823,0.0202938414442638,0.869186918691869
0.01231176268969,0.0202967961055744,0.869286928692869
0.0123275443478663,0.020299772770199,0.869386938693869
0.0123433451644976,0.0203027712354272,0.86948694869487
0.0123591649714264,0.0203057913031553,0.86958695869587
0.0123750035958879,0.0203088327729762,0.86968696869687
0.0123908608789386,0.0203118954467864,0.86978697869787
0.0124067366524208,0.0203149791264825,0.86988698869887
0.0124226307550875,0.0203180836208713,0.86998699869987
0.012438543023388,0.0203212087364565,0.87008700870087
0.0124544732983789,0.0203243542820451,0.87018701870187
0.0124704214211166,0.0203275200664441,0.87028702870287
0.0124863872326574,0.0203307059053712,0.87038703870387
0.0125023705763616,0.0203339116099369,0.87048704870487
0.0125183712955891,0.020337136995859,0.870587058705871
0.0125343892383068,0.020340381878855,0.870687068706871
0.0125504242501783,0.0203436460815532,0.870787078707871
0.0125664761791706,0.0203469294196711,0.870887088708871
0.0125825448755545,0.0203502317181406,0.870987098709871
0.0125986301896003,0.0203535527995899,0.871087108710871
0.0126147319715787,0.0203568924843437,0.871187118711871
0.0126308500763674,0.0203602506042443,0.871287128712871
0.0126469843565404,0.0203636269842235,0.871387138713871
0.012663134669279,0.0203670214515165,0.871487148714872
0.0126793008671572,0.0203704338402693,0.871587158715872
0.0126954828096597,0.0203738639800206,0.871687168716872
0.0127116803562713,0.0203773117072199,0.871787178717872
0.0127278933664766,0.0203807768514059,0.871887188718872
0.0127441216997603,0.0203842592513317,0.871987198719872
0.0127603652179106,0.0203877587480536,0.872087208720872
0.0127766237827159,0.0203912751757176,0.872187218721872
0.0127928972605713,0.02039480837538,0.872287228722872
0.0128091855178723,0.020398358190401,0.872387238723872
0.0128254884141032,0.0204019244618368,0.872487248724872
0.0128418058225704,0.0204055070353512,0.872587258725873
0.0128581376096688,0.0204091057566076,0.872687268726873
0.0128744836440973,0.0204127204735731,0.872787278727873
0.0128908437945548,0.0204163510319111,0.872887288728873
0.0129072179343471,0.0204199972841958,0.872987298729873
0.0129236059344766,0.0204236590783942,0.873087308730873
0.0129400076659457,0.020427336269384,0.873187318731873
0.0129564230089706,0.0204310287074357,0.873287328732873
0.0129728518322505,0.0204347362474271,0.873387338733873
0.0129892940160015,0.0204384587488427,0.873487348734873
0.0130057494335298,0.0204421960642568,0.873587358735874
0.0130222179650517,0.0204459480554575,0.873687368736874
0.0130386994907835,0.0204497145796259,0.873787378737874
0.013055193886335,0.0204534954985504,0.873887388738874
0.0130717010342258,0.0204572906740192,0.873987398739874
0.0130882208169761,0.0204610999678204,0.874087408740874
0.013104753117106,0.0204649232440459,0.874187418741874
0.0131212978171352,0.0204687603713944,0.874287428742874
0.0131378547995839,0.0204726112116543,0.874387438743874
0.0131544239515791,0.0204764756335242,0.874487448744874
0.0131710051602479,0.0204803535103101,0.874587458745875
0.0131875983104137,0.0204842447038002,0.874687468746875
0.0132042032892036,0.0204881490919075,0.874787478747875
0.0132208199860484,0.0204920665433307,0.874887488748875
0.0132374482903784,0.0204959969313758,0.874987498749875
0.0132540880916242,0.0204999401316521,0.875087508750875
0.0132707392838236,0.0205038960174655,0.875187518751875
0.0132874017541036,0.020507864466729,0.875287528752875
0.0133040753988053,0.0205118453527484,0.875387538753875
0.0133207601096628,0.0205158385603472,0.875487548754875
0.0133374557807139,0.0205198439628314,0.875587558755876
0.0133541623059961,0.0205238614450244,0.875687568756876
0.0133708795841541,0.0205278908848392,0.875787578757876
0.0133876075115293,0.0205319321670993,0.875887588758876
0.013404345982159,0.0205359851743248,0.875987598759876
0.0134210948992951,0.020540049791339,0.876087608760876
0.0134378541546718,0.0205441259006621,0.876187618761876
0.0134546236561478,0.0205482133940281,0.876287628762876
0.0134714032954573,0.0205523121516535,0.876387638763876
0.013488192980459,0.020556422067576,0.876487648764877
0.0135049926121012,0.0205605430289225,0.876587658765877
0.0135218020890286,0.0205646749251237,0.876687668766877
0.0135386213167966,0.0205688176502172,0.876787678767877
0.0135554502009603,0.0205729710913301,0.876887688768877
0.0135722886424681,0.0205771351425001,0.876987698769877
0.0135891365491788,0.0205813097000682,0.877087708770877
0.0136059938266475,0.0205854946557685,0.877187718771877
0.0136228603827332,0.0205896899082459,0.877287728772877
0.013639736122991,0.0205938953492344,0.877387738773877
0.0136566209552799,0.0205981108819858,0.877487748774877
0.0136735147897623,0.0206023363982341,0.877587758775878
0.0136904175342968,0.0206065718012312,0.877687768776878
0.0137073291013495,0.0206108169896217,0.877787778777878
0.0137242493987791,0.0206150718620503,0.877887788778878
0.0137411783390514,0.0206193363240724,0.877987798779878
0.0137581158346325,0.0206236102743327,0.878087808780878
0.0137750617979881,0.0206278936183863,0.878187818781878
0.0137920161415841,0.0206321862594851,0.878287828782878
0.01380897878019,0.0206364880985774,0.878387838783878
0.0138259496285751,0.0206407990481289,0.878487848784879
0.0138429285992052,0.0206451190090879,0.878587858785879
0.0138599156114571,0.0206494478893133,0.878687868786879
0.0138769105800999,0.0206537855989674,0.878787878787879
0.013893913419903,0.0206581320459089,0.878887888788879
0.0139109240502431,0.0206624871379968,0.878987898789879
0.0139279423904966,0.0206668507853933,0.879087908790879
0.0139449683577362,0.0206712229005645,0.879187918791879
0.0139620018690351,0.0206756033936724,0.879287928792879
0.0139790520302453,0.0206799377816369,0.879387938793879
0.0139961186386565,0.0206842264445403,0.879487948794879
0.0140132015030756,0.0206884697624648,0.87958795879588
0.0140303004277025,0.0206926681108859,0.87968796879688
0.0140474152190409,0.0206968218583682,0.87978797879788
0.0140645456858976,0.0207009313780835,0.87988798879888
0.0140816916370799,0.0207049970339896,0.87998799879988
0.0140988528883052,0.0207090191900441,0.88008800880088
0.0141160292483808,0.0207129982032939,0.88018801880188
0.0141332205330242,0.0207169344353934,0.88028802880288
0.0141504265556495,0.0207208282341754,0.88038803880388
0.014167647138885,0.0207246799543835,0.880488048804881
0.0141848820961447,0.0207284899438507,0.880588058805881
0.0142021312477534,0.0207322585458028,0.880688068806881
0.0142193944163393,0.0207359861034658,0.880788078807881
0.0142366714245306,0.0207396729554584,0.880888088808881
0.0142539620949555,0.020743319438096,0.880988098809881
0.0142712662502423,0.0207469258853905,0.881088108810881
0.0142885837222333,0.0207504926267464,0.881188118811881
0.0143059143358602,0.0207540199915686,0.881288128812881
0.0143232579183585,0.0207575083046546,0.881388138813881
0.0143406143038738,0.0207609578884987,0.881488148814881
0.0143579833196415,0.0207643690632914,0.881588158815882
0.0143753648021111,0.0207677421446163,0.881688168816882
0.0143927585808212,0.0207710774503605,0.881788178817882
0.0144101644945251,0.0207743752868932,0.881888188818882
0.0144275823796717,0.0207776359674948,0.881988198819882
0.0144450120727108,0.0207808597985344,0.882088208820882
0.0144624534100916,0.0207840470817745,0.882188218821882
0.0144799062374778,0.020787198121281,0.882288228822882
0.014497370389015,0.0207903132142092,0.882388238823882
0.0145148457126706,0.0207933926554109,0.882488248824883
0.0145323320495008,0.0207964367443449,0.882588258825883
0.0145498292451692,0.0207994457689524,0.882688268826883
0.0145673371430357,0.0208024200171746,0.882788278827883
0.0145848555933711,0.0208053597769527,0.882888288828883
0.0146023844418388,0.0208082653339244,0.882988298829883
0.0146199235387093,0.0208111369691201,0.883088308830883
0.0146375057207962,0.0208139631625889,0.883188318831883
0.0146551305780711,0.0208167443128413,0.883288328832883
0.0146727977005057,0.0208194808137808,0.883388338833883
0.0146905066803756,0.0208221730593109,0.883488348834883
0.0147082571168663,0.0208248214341213,0.883588358835884
0.0147260486068602,0.0208274263252046,0.883688368836884
0.0147438807587575,0.020829988114947,0.883788378837884
0.0147617531740474,0.0208325071811271,0.883888388838884
0.0147796654634334,0.0208349838969169,0.883988398839884
0.0147976172399226,0.0208374186377916,0.884088408840884
0.0148156081188256,0.020839811772316,0.884188418841884
0.0148336377154529,0.0208421636667511,0.884288428842884
0.0148517056543292,0.0208444746827513,0.884388438843884
0.0148698115553722,0.0208467451819706,0.884488448844885
0.0148879550477135,0.020848975521456,0.884588458845885
0.0149061357627885,0.0208511660536477,0.884688468846885
0.0149243533297289,0.0208533171332891,0.884788478847885
0.0149426073845771,0.0208554291059097,0.884888488848885
0.0149608975633753,0.0208575023193425,0.884988498849885
0.0149792235113801,0.0208595371145097,0.885088508850885
0.0149975848692407,0.0208615338323338,0.885188518851885
0.0150159812822137,0.0208634928091302,0.885288528852885
0.0150344124024663,0.0208654143789105,0.885388538853885
0.0150528778775581,0.0208672988756865,0.885488548854885
0.0150713773642635,0.020869146624256,0.885588558855886
0.0150899105193565,0.0208709579540236,0.885688568856886
0.0151084770019147,0.0208727331897871,0.885788578857886
0.0151270764733192,0.0208744726471299,0.885888588858886
0.0151457085995585,0.0208761766508497,0.885988598859886
0.0151643730466205,0.020877845511923,0.886088608860886
0.0151830694851006,0.0208794795436298,0.886188618861886
0.0152017975878976,0.0208810790592502,0.886288628862886
0.0152205570279103,0.02088264436285,0.886388638863886
0.0152393474826446,0.0208841757654057,0.886488648864887
0.0152581686319099,0.0208856735640726,0.886588658865887
0.0152770201601227,0.0208871380606131,0.886688668866887
0.0152959017470922,0.0208885695567896,0.886788678867887
0.0153148130841456,0.0208899683451504,0.886888688868887
0.0153337538603065,0.0208913347182435,0.886988698869887
0.0153527237645982,0.0208926689663139,0.887088708870887
0.0153717224906514,0.0208939713796062,0.887188718871887
0.0153907497367036,0.020895242243758,0.887288728872887
0.0154098052032961,0.0208964818421036,0.887388738873887
0.015428888586363,0.0208976904579769,0.887488748874887
0.015447999593356,0.0208988683654982,0.887588758875888
0.0154671379248163,0.0209000158456978,0.887688768876888
0.0154863032951063,0.0209011331703924,0.887788778877888
0.0155054954070704,0.0209022206113985,0.887888788878888
0.0155247139796784,0.0209032784428359,0.887988798879888
0.0155439587203818,0.0209043069296107,0.888088808880888
0.0155632293504535,0.0209053063366287,0.888188818881888
0.0155825255842559,0.0209062769264923,0.888288828882888
0.0156018471453656,0.0209072189641074,0.888388838883888
0.0156211937573588,0.0209081327051657,0.888488848884888
0.0156405651415086,0.0209090184076626,0.888588858885889
0.0156599610283021,0.0209098763295934,0.888688868886889
0.0156793811436191,0.0209107067174357,0.888788878887889
0.0156988252202502,0.0209115098268814,0.888888888888889
0.0157182929909861,0.020912285904408,0.888988898889889
0.0157377841909209,0.0209130351964932,0.889088908890889
0.0157572985574521,0.0209137579496148,0.889188918891889
0.0157768358256739,0.0209144544056433,0.889288928892889
0.015796395742198,0.0209151248041457,0.889388938893889
0.0158159780467256,0.0209157693846891,0.889488948894889
0.0158355824858686,0.0209163883845371,0.88958895889589
0.0158552088039349,0.0209169820363462,0.88968896889689
0.0158748567521435,0.0209175505750764,0.88978897889789
0.0158945260794096,0.020918094228777,0.88988898889889
0.0159142165392557,0.0209186132301046,0.88998899889989
0.0159339278852041,0.0209191078048052,0.89008900890089
0.015953659875384,0.0209195781786245,0.89018901890189
0.0159734122656215,0.0209200245727013,0.89028902890289
0.0159931848163494,0.0209204472127817,0.89038903890389
0.0160129772880007,0.0209208463153973,0.89048904890489
0.0160327894479188,0.02092122209708,0.890589058905891
0.0160526210565368,0.0209215747789685,0.890689068906891
0.0160724718835017,0.0209219045729877,0.890789078907891
0.0160923416961569,0.0209222116910622,0.890889088908891
0.0161122302664531,0.0209224963451167,0.890989098909891
0.0161321373663408,0.0209227587447724,0.891089108910891
0.0161520627700741,0.020922999097347,0.891189118911891
0.0161720062519072,0.0209232176078547,0.891289128912891
0.0161919675883977,0.0209234144813094,0.891389138913891
0.0162119465607103,0.0209235899204219,0.891489148914892
0.0162319429500096,0.0209237441255991,0.891589158915892
0.0162519565351568,0.0209238772949448,0.891689168916892
0.0162719871019238,0.0209239896265623,0.891789178917892
0.0162920344337787,0.0209240813185552,0.891889188918892
0.0163120983211003,0.02092415256442,0.891989198919892
0.0163321785519639,0.0209242035553496,0.892089208920892
0.0163522749144447,0.0209242344825371,0.892189218921892
0.0163723872012252,0.0209242455371753,0.892289228922892
0.0163925152072913,0.0209242369058501,0.892389238923892
0.0164126587230216,0.0209242087751475,0.892489248924892
0.0164328175503128,0.0209241613339569,0.892589258925893
0.0164529914841506,0.02092409475965,0.892689268926893
0.0164731803241279,0.0209240092388127,0.892789278927893
0.0164933838721414,0.0209239049488168,0.892889288928893
0.0165136019300873,0.0209237820716411,0.892989298929893
0.0165338342998622,0.0209236407823539,0.893089308930893
0.0165540807879695,0.0209234812583269,0.893189318931893
0.0165743412032164,0.0209233036746285,0.893289328932893
0.0165946153498028,0.0209231082040232,0.893389338933893
0.0166149030411429,0.0209228950192759,0.893489348934894
0.0166352040860437,0.0209226642885441,0.893589358935894
0.0166555182979191,0.0209224161822891,0.893689368936894
0.0166758454901836,0.0209221508686685,0.893789378937894
0.016696185476251,0.020921868511233,0.893889388938894
0.0167165380764461,0.0209215692804436,0.893989398939894
0.016736903104183,0.020921253335244,0.894089408940894
0.0167572803797865,0.0209209208368811,0.894189418941894
0.0167776697281882,0.0209205719512092,0.894289428942894
0.0167980709651058,0.0209202068348682,0.894389438943894
0.0168184839177746,0.0209198256468017,0.894489448944894
0.0168389084065192,0.0209194285436498,0.894589458945895
0.0168593442631822,0.0209190156797487,0.894689468946895
0.0168797913080881,0.0209185872140421,0.894789478947895
0.0169002493753826,0.020918143293956,0.894889488948895
0.0169207182899978,0.0209176840761303,0.894989498949895
0.0169411978860794,0.0209172097079908,0.895089508950895
0.0169616879931663,0.0209167203415705,0.895189518951895
0.0169821884477078,0.0209162161242954,0.895289528952895
0.0170026990792427,0.0209156972035913,0.895389538953895
0.0170232197288276,0.0209151637245806,0.895489548954896
0.0170437502283047,0.0209146158300821,0.895589558955896
0.0170642904187306,0.0209140536675216,0.895689568956896
0.0170848401411616,0.0209134773774146,0.895789578957896
0.0171053992320473,0.0209128871002763,0.895889588958896
0.017125967532444,0.020912282976622,0.895989598959896
0.0171465448903188,0.0209116651446634,0.896089608960896
0.0171671311444247,0.0209110337449159,0.896189618961896
0.0171877261427286,0.0209103889109842,0.896289628962896
0.0172083297308942,0.0209097307787766,0.896389638963896
0.0172289417545849,0.0209090594818977,0.896489648964896
0.0172495620640714,0.0209083751562557,0.896589658965897
0.017270199440408,0.0209077443715506,0.896689668966897
0.0172908537062233,0.0209071666785941,0.896789678967897
0.0173115246887522,0.0209066416397156,0.896889688968897
0.0173322122152303,0.0209061688172444,0.896989698969897
0.0173529161105892,0.0209057477781171,0.897089708970897
0.0173736362066713,0.020905378093877,0.897189718971897
0.0173943723330155,0.0209050593360679,0.897289728972897
0.0174151243214639,0.0209047910854471,0.897389738973897
0.017435892003859,0.0209045729204689,0.897489748974898
0.0174566752143466,0.020904404426498,0.897589758975898
0.0174774737893763,0.020904285193506,0.897689768976898
0.0174982875677007,0.0209042148137683,0.897789778977898
0.0175191163834661,0.0209041928818637,0.897889788978898
0.0175399600754251,0.0209042189946744,0.897989798979898
0.0175608184869377,0.0209042927559935,0.898089808980898
0.0175816914590605,0.0209044137719173,0.898189818981898
0.01760257883285,0.0209045816508458,0.898289828982898
0.017623480451666,0.0209047960034827,0.898389838983898
0.0176443961634758,0.0209050564497454,0.898489848984898
0.0176653258116391,0.0209053626049445,0.898589858985899
0.0176862692418197,0.0209057140913012,0.898689868986899
0.017707226308895,0.0209061105333403,0.898789878987899
0.0177281968562251,0.0209065515624969,0.898889888988899
0.0177491807363842,0.0209070368079028,0.898989898989899
0.0177701777996428,0.0209075659032968,0.899089908990899
0.0177911879031821,0.0209081384870248,0.899189918991899
0.0178122108972725,0.0209087542020397,0.899289928992899
0.0178332466390954,0.0209094126866874,0.899389938993899
0.0178542949812248,0.0209101135931349,0.8994899489949
0.017875355785449,0.0209108565689422,0.8995899589959
0.0178964289066456,0.0209116412639728,0.8996899689969
0.0179175142042992,0.0209124673396078,0.8997899789979
0.0179386115401982,0.0209133344480144,0.8998899889989
0.0179597207738272,0.0209142422528772,0.8999899989999
0.0179808417692779,0.0209151904201843,0.9000900090009
0.0180019743883387,0.0209161786159241,0.9001900190019
0.0180231184974048,0.0209172065060847,0.9002900290029
0.0180442739582644,0.020918273768172,0.9003900390039
0.0180654406396163,0.0209193800727814,0.9004900490049
0.0180866184101593,0.0209205251020257,0.900590059005901
0.0181078071362889,0.0209217085334107,0.900690069006901
0.0181290066867036,0.0209229300513529,0.900790079007901
0.0181502169301025,0.0209241893425724,0.900890089008901
0.0181714377420948,0.0209254860960927,0.900990099009901
0.0181926689913795,0.0209268199986336,0.901090109010901
0.0182139105535658,0.0209281907484329,0.901190119011901
0.0182351622996562,0.0209295980414246,0.901290129012901
0.0182564241098671,0.0209310415735429,0.901390139013901
0.0182776958528972,0.020932521049936,0.901490149014902
0.0182989774135704,0.020934036171145,0.901590159015902
0.0183202686674956,0.0209355866469252,0.901690169016902
0.0183415695018003,0.0209371721847283,0.901790179017902
0.0183628798013077,0.0209387924943098,0.901890189018902
0.0183841994485381,0.0209404472923353,0.901990199019902
0.0184055283283147,0.0209421362954708,0.902090209020902
0.0184268663323718,0.0209438592203822,0.902190219021902
0.0184482133432294,0.0209456157906458,0.902290229022902
0.0184695692503181,0.0209474057275347,0.902390239023902
0.0184909339430683,0.0209492287592324,0.902490249024902
0.0185123073132143,0.0209510846116187,0.902590259025903
0.0185336892501866,0.0209529730174844,0.902690269026903
0.0185550796434158,0.0209548937073164,0.902790279027903
0.018576478389243,0.0209568464185124,0.902890289028903
0.018597885377099,0.0209588308861665,0.902990299029903
0.0186193005056283,0.0209608468499799,0.903090309030903
0.0186407236642616,0.0209628940519572,0.903190319031903
0.0186621547516434,0.0209649722364066,0.903290329032903
0.0186835936618115,0.02096708114994,0.903390339033903
0.0187050402934106,0.0209692205391691,0.903490349034903
0.0187264945450855,0.0209713901553126,0.903590359035904
0.0187479563131772,0.0209735897472859,0.903690369036904
0.0187694254986339,0.0209758190755219,0.903790379037904
0.0187909020001005,0.0209780778912394,0.903890389038904
0.018812385718525,0.0209803659548713,0.903990399039904
0.0188338765548558,0.0209826830291541,0.904090409040904
0.0188553744123446,0.0209850288722173,0.904190419041904
0.0188768791942432,0.0209874032514042,0.904290429042904
0.0188983908038033,0.0209898059317549,0.904390439043904
0.0189199091419731,0.0209922366829165,0.904490449044904
0.0189414341189151,0.0209946952722324,0.904590459045905
0.0189629656378809,0.0209971814762603,0.904690469046905
0.0189845036044258,0.0209996950669508,0.904790479047905
0.0190060479264088,0.0210022358185579,0.904890489048905
0.0190275985116885,0.0210048035099429,0.904990499049905
0.0190491552704273,0.0210073979222705,0.905090509050905
0.0190707181081806,0.0210100188344017,0.905190519051905
0.0190922869397178,0.0210126660321084,0.905290529052905
0.019113861670594,0.0210153392965553,0.905390539053905
0.0191354422132753,0.0210180384204247,0.905490549054905
0.0191570284802274,0.0210207631871847,0.905590559055906
0.0191786203839163,0.0210235133872143,0.905690569056906
0.0192002178391114,0.0210262888154993,0.905790579057906
0.019221820755975,0.0210290892647221,0.905890589058906
0.0192434290492764,0.0210319145298684,0.905990599059906
0.0192650426360887,0.0210347644082278,0.906090609060906
0.0192866614311814,0.0210376386970897,0.906190619061906
0.0193082853516271,0.0210405371983503,0.906290629062906
0.0193299143098921,0.0210434597139064,0.906390639063906
0.0193515482276561,0.0210464060479578,0.906490649064907
0.019373187021992,0.0210493760047044,0.906590659065907
0.019394830609973,0.0210523693929535,0.906690669066907
0.0194164789109753,0.0210553860169049,0.906790679067907
0.0194381318466791,0.0210584256922764,0.906890689068907
0.0194597893341572,0.0210614882278748,0.906990699069907
0.0194814512950896,0.0210645734348109,0.907090709070907
0.01950311765346,0.0210676811311058,0.907190719071907
0.0195247883263411,0.0210708111324771,0.907290729072907
0.0195464632423237,0.0210739632546425,0.907390739073907
0.0195681423184805,0.0210771373179266,0.907490749074907
0.0195898254810988,0.0210803331449578,0.907590759075908
0.0196115126541619,0.0210835505537571,0.907690769076908
0.0196332037639571,0.0210867893715598,0.907790779077908
0.0196548987321642,0.0210900494209942,0.907890789078908
0.0196765974850702,0.0210933305315992,0.907990799079908
0.0196982999489624,0.0210966325283063,0.908090809080908
0.0197200060524312,0.0210999552406545,0.908190819081908
0.0197417157217638,0.0211032985004861,0.908290829082908
0.0197634288832471,0.0211066621396435,0.908390839083908
0.0197851454654718,0.0211100459922724,0.908490849084909
0.0198068653993319,0.0211134498925189,0.908590859085909
0.019828588608811,0.0211168736745287,0.908690869086909
0.0198503150294102,0.0211203171793583,0.908790879087909
0.0198720445874167,0.0211237802411537,0.908890889088909
0.0198937772137246,0.0211272627055783,0.908990899089909
0.0199155128415314,0.021130764411385,0.909090909090909
0.0199372513994278,0.0211342851996304,0.909190919091909
0.0199589928206113,0.0211378249159778,0.909290929092909
0.0199807370382797,0.0211413834083946,0.909390939093909
0.0200024839833272,0.0211449605179369,0.909490949094909
0.0200242335912546,0.0211485560948755,0.90959095909591
0.0200459857929564,0.0211521699894809,0.90969096909691
0.0200677405262372,0.0211558020520237,0.90979097909791
0.0200894977196874,0.0211594521304709,0.90989098909891
0.0201112573134154,0.0211631200820037,0.90999099909991
0.0201330192406188,0.0211668057568928,0.91009100910091
0.0201547834391024,0.0211705090123193,0.91019101910191
0.0201765498397602,0.0211742297031607,0.91029102910291
0.020198318385004,0.0211779676889018,0.91039103910391
0.0202200890057279,0.0211817228267238,0.910491049104911
0.0202418616443436,0.0211854949761114,0.910591059105911
0.0202636362386559,0.0211892839988528,0.910691069106911
0.0202854127218625,0.0211930897567362,0.910791079107911
0.0203071910340714,0.0211969121138534,0.910891089108911
0.0203289711176946,0.0212007509319926,0.910991099109911
0.0203507529082332,0.0212046060775491,0.911091109110911
0.0203725363457954,0.0212084774169182,0.911191119111911
0.0203943213704894,0.0212123648187987,0.911291129112911
0.0204161079224235,0.0212162681518895,0.911391139113911
0.0204378959440094,0.0212201872825857,0.911491149114911
0.0204596853753555,0.0212241220864969,0.911591159115912
0.0204814761565698,0.0212280724300183,0.911691169116912
0.0205032682300642,0.0212320381887592,0.911791179117912
0.0205250615382504,0.0212360192360257,0.911891189118912
0.0205468560258438,0.0212400154474271,0.911991199119912
0.0205686516306489,0.0212440266985727,0.912091209120912
0.0205904483019882,0.0212480528650721,0.912191219121912
0.0206122459776664,0.0212520938271416,0.912291229122912
0.0206340446047023,0.0212561494603907,0.912391239123912
0.0206558441278112,0.0212602196450358,0.912491249124913
0.0206776444894048,0.021264304263597,0.912591259125913
0.020699445636502,0.0212684031962906,0.912691269126913
0.0207212475115145,0.0212725163256368,0.912791279127913
0.0207430500637648,0.0212766435364589,0.912891289128913
0.0207648532356645,0.021280784711277,0.912991299129913
0.0207866569765359,0.0212849397372183,0.913091309130913
0.0208084612310944,0.0212891084991061,0.913191319131913
0.0208302659463589,0.021293290886371,0.913291329132913
0.0208520710693481,0.0212974867838367,0.913391339133913
0.0208738765470808,0.0213016960832371,0.913491349134913
0.0208956823288794,0.021305918674003,0.913591359135914
0.0209174883617627,0.0213101544455648,0.913691369136914
0.0209392945950531,0.0213144032896567,0.913791379137914
0.0209611009757694,0.0213186651003163,0.913891389138914
0.0209829074555375,0.0213229397692777,0.913991399139914
0.0210047139813761,0.0213272271905786,0.914091409140914
0.0210265205026077,0.0213315272605601,0.914191419141914
0.0210483269708582,0.0213358398755635,0.914291429142914
0.0210701333354497,0.0213401649296263,0.914391439143914
0.0210919395480084,0.0213445023213933,0.914491449144915
0.0211137455555529,0.0213488519495092,0.914591459145915
0.0211355513143162,0.021353213710315,0.914691469146915
0.0211573567713171,0.0213575875093662,0.914791479147915
0.0211791618804852,0.0213619732430039,0.914891489148915
0.0212009665911426,0.0213663708144798,0.914991499149915
0.0212227708595223,0.0213707801224387,0.915091509150915
0.0212445746349466,0.0213752010747394,0.915191519151915
0.0212663778690416,0.0213796335746336,0.915291529152915
0.02128818051804,0.0213840775230695,0.915391539153915
0.0213099825335679,0.021388532827906,0.915491549154915
0.0213317838695545,0.0213929993923949,0.915591559155916
0.0213535844776258,0.0213974771266984,0.915691569156916
0.0213753843117112,0.021401965936372,0.915791579157916
0.0213971833303471,0.0214064657315778,0.915891589158916
0.0214189814828559,0.0214109764178713,0.915991599159916
0.0214407787254706,0.0214154979077182,0.916091609160916
0.021462575014424,0.0214200301089775,0.916191619161916
0.0214843703036456,0.0214245729364185,0.916291629162916
0.0215061645493684,0.0214291262955965,0.916391639163916
0.0215279577078252,0.0214336901058879,0.916491649164917
0.0215497497329454,0.0214382642751517,0.916591659165917
0.021571540580962,0.0214428487204607,0.916691669166917
0.0215933302081081,0.0214474433542808,0.916791679167917
0.02161511857292,0.0214520480913814,0.916891689168917
0.0216369056293271,0.0214566628488355,0.916991699169917
0.0216586913381694,0.0214612875414124,0.917091709170917
0.0216804514778339,0.0214659186262837,0.917191719171917
0.021702186193443,0.0214705560435578,0.917291729172917
0.021723895630119,0.0214751997333427,0.917391739173917
0.0217455799283773,0.0214798496357468,0.917491749174917
0.0217672392287332,0.0214845056954853,0.917591759175918
0.0217888736670948,0.0214891678526665,0.917691769176918
0.0218104833862811,0.0214938360520057,0.917791779177918
0.0218320685198967,0.021498510233611,0.917891789178918
0.0218536292038498,0.0215031903421978,0.917991799179918
0.0218751655740489,0.0215078763224814,0.918091809180918
0.0218966777594914,0.0215125681168735,0.918191819181918
0.0219181658960855,0.0215172656746964,0.918291829182918
0.0219396301128291,0.0215219689383621,0.918391839183918
0.0219610705387196,0.0215266778525857,0.918491849184918
0.021982487302755,0.021531392364386,0.918591859185919
0.0220038805293254,0.0215361124230854,0.918691869186919
0.0220252503474289,0.0215408379733992,0.918791879187919
0.0220465968791523,0.0215455689646498,0.918891889188919
0.0220679202511899,0.0215503053415525,0.918991899189919
0.0220892205833251,0.0215550470534294,0.919091909190919
0.022110497997645,0.0215597940519067,0.919191919191919
0.0221317526139332,0.0215645462840031,0.919291929192919
0.0221529845542767,0.0215693037013444,0.919391939193919
0.0221741939315484,0.0215740662509495,0.91949194919492
0.0221953808655319,0.0215788338844444,0.91959195919592
0.0222165454737073,0.0215836065534547,0.91969196919692
0.0222376878666438,0.0215883842073029,0.91979197919792
0.0222588081572146,0.021593166797615,0.91989198919892
0.0222799064605959,0.0215979542783202,0.91999199919992
0.0223009828827503,0.0216027466010445,0.92009200920092
0.0223220375365507,0.0216075437151102,0.92019201920192
0.0223430705302629,0.0216123455790538,0.92029202920292
0.0223640819698492,0.0216171521398941,0.92039203920392
0.0223850719635757,0.021621963353864,0.92049204920492
0.0224060406174045,0.0216267791771966,0.920592059205921
0.0224269880349947,0.0216315995615176,0.920692069206921
0.0224479143223084,0.0216364244607565,0.920792079207921
0.0224688195783976,0.0216412538311462,0.920892089208921
0.0224897039092246,0.0216460876289197,0.920992099209921
0.0225105674115375,0.0216509258103098,0.921092109210921
0.0225314101889953,0.0216557683269425,0.921192119211921
0.0225522323406496,0.0216606151396579,0.921292129212921
0.0225730339632488,0.0216654662046887,0.921392139213921
0.0225938151535411,0.0216703214759644,0.921492149214922
0.0226145760105782,0.0216751809120215,0.921592159215922
0.0226353166288049,0.0216800444737,0.921692169216922
0.0226560371003623,0.0216849121149293,0.921792179217922
0.0226767375219987,0.0216897837965494,0.921892189218922
0.0226974179881588,0.0216946594747933,0.921992199219922
0.0227180785863766,0.0216995391105009,0.922092209220922
0.022738719411097,0.0217044226622086,0.922192219221922
0.0227593405521576,0.021709310088453,0.922292229222922
0.0227799420993961,0.0217142013523777,0.922392239223922
0.0228005241403464,0.0217190964102154,0.922492249224922
0.0228210867625428,0.0217239952251099,0.922592259225923
0.022841630055823,0.0217288977555974,0.922692269226923
0.0228621541031139,0.0217338039648216,0.922792279227923
0.0228826589919497,0.021738713811319,0.922892289228923
0.0229031448075611,0.0217436272605365,0.922992299229923
0.0229236116328749,0.0217485442710107,0.923092309230923
0.0229440595508185,0.0217534648081885,0.923192319231923
0.0229644886420152,0.0217583888306066,0.923292329232923
0.0229848989916955,0.0217633163037119,0.923392339233923
0.0230052906781797,0.021768247190648,0.923492349234924
0.0230256637843947,0.0217731814522548,0.923592359235924
0.0230460183840535,0.0217781190539795,0.923692369236924
0.023066354560083,0.021783059961269,0.923792379237924
0.0230866723884999,0.0217880041349633,0.923892389238924
0.0231069719476241,0.0217929515405096,0.923992399239924
0.0231272533134721,0.0217979021433549,0.924092409240924
0.0231475165620604,0.0218028559089463,0.924192419241924
0.0231677617647982,0.0218078128004272,0.924292429242924
0.0231879890000058,0.0218127727832447,0.924392439243924
0.0232081983390924,0.021817735827453,0.924492449244924
0.0232283898557711,0.0218227018915885,0.924592459245925
0.0232485636191477,0.0218276709503124,0.924692469246925
0.0232687197052387,0.0218326429621612,0.924792479247925
0.0232888581808465,0.0218376178994924,0.924892489248925
0.0233089791173803,0.0218425957254497,0.924992499249925
0.0233290825862498,0.0218475764100871,0.925092509250925
0.0233491686519537,0.0218525599211552,0.925192519251925
0.023369237383598,0.0218575462217977,0.925292529252925
0.0233892888502883,0.0218625352866755,0.925392539253925
0.0234093231188272,0.0218675270766288,0.925492549254926
0.0234293402514099,0.0218725215663187,0.925592559255926
0.0234493403171423,0.0218775187211922,0.925692569256926
0.0234693233805233,0.0218825185090001,0.925792579257926
0.0234892895037482,0.0218875209020998,0.925892589258926
0.0235092387490122,0.021892525868242,0.925992599259926
0.0235291711831177,0.0218975333751772,0.926092609260926
0.0235490868659564,0.0219025433952632,0.926192619261926
0.0235689858597237,0.021907555898554,0.926292629262926
0.0235888682243113,0.0219125708528002,0.926392639263926
0.0236087340219145,0.0219175882303595,0.926492649264926
0.0236285833101217,0.0219226080035895,0.926592659265927
0.0236484161488245,0.0219276301379373,0.926692669266927
0.0236682325979146,0.0219326546103675,0.926792679267927
0.0236880327126769,0.0219376813886308,0.926892689268927
0.023707816553003,0.0219427104450848,0.926992699269927
0.0237275841741777,0.0219477417497836,0.927092709270927
0.0237473356360928,0.0219527752773884,0.927192719271927
0.0237670709894258,0.0219578110002569,0.927292729272927
0.0237867902940687,0.0219628488907467,0.927392739273927
0.023806493605306,0.0219678889189118,0.927492749274928
0.0238261809738155,0.0219729310594136,0.927592759275928
0.0238458524571853,0.021977975286913,0.927692769276928
0.0238655081083966,0.0219830215737679,0.927792779277928
0.0238851479827343,0.0219880698923359,0.927892789278928
0.0239047721308757,0.0219931202195816,0.927992799279928
0.0239243806058024,0.0219981725255591,0.928092809280928
0.0239439734627988,0.0220032267872332,0.928192819281928
0.0239635507479356,0.0220082829769615,0.928292829282928
0.023983112518801,0.0220133410717088,0.928392839283928
0.0240026588191621,0.0220184010461361,0.928492849284928
0.0240221897043036,0.0220234628749048,0.928592859285929
0.024041705220296,0.0220285265303722,0.928692869286929
0.0240612054201206,0.022033591991807,0.928792879287929
0.024080690349848,0.02203865923387,0.928892889288929
0.0241001600601557,0.022043728233526,0.928992899289929
0.0241196145971145,0.0220487989631327,0.929092909290929
0.0241390540090984,0.0220538714019583,0.929192919291929
0.024158478346785,0.0220589455269676,0.929292929292929
0.024177887651638,0.0220640213128216,0.929392939293929
0.0241972819743348,0.0220690987387887,0.92949294929493
0.0242166613586427,0.0220741777795299,0.92959295929593
0.0242360258552392,0.0220792584143137,0.92969296929693
0.024255375505588,0.022084340622408,0.92979297929793
0.0242747103557594,0.0220894243784742,0.92989298929893
0.0242940304518243,0.0220945096617805,0.92999299929993
0.0243133358375496,0.0220995964492915,0.93009300930093
0.0243326265567023,0.0221046847248827,0.93019301930193
0.0243519026530496,0.0221097744609115,0.93029302930293
0.0243711641726621,0.0221148656389499,0.93039303930393
0.0243904111546997,0.022119958238266,0.93049304930493
0.0244096436452329,0.022125052238128,0.930593059305931
0.0244288616857256,0.0221301476178042,0.930693069306931
0.0244480653176409,0.0221352443565628,0.930793079307931
0.0244672545824427,0.0221403424336721,0.930893089308931
0.0244864295238977,0.0221454418307038,0.930993099309931
0.0245055901788627,0.0221505425246227,0.931093109310931
0.0245247365934081,0.0221556444993039,0.931193119311931
0.0245438688066939,0.0221607477340158,0.931293129312931
0.0245629868578803,0.0221658522080266,0.931393139313931
0.0245820907884306,0.0221709579029081,0.931493149314932
0.0246011806375049,0.0221760648002319,0.931593159315932
0.0246202564419596,0.0221811728792664,0.931693169316932
0.0246392797512799,0.0221863277729315,0.931793179317932
0.0246582509478517,0.0221915290850202,0.931893189318932
0.0246772087632205,0.0221967307334242,0.931993199319932
0.024696153231939,0.0222019327043223,0.932093209320932
0.024715021195835,0.0222071234178716,0.932193219321932
0.0247338763659279,0.0222123145253245,0.932293229322932
0.0247527187675566,0.0222175060151632,0.932393239323932
0.0247715103717522,0.0222227437391431,0.932493249324932
0.0247902515470793,0.0222280272987536,0.932593259325933
0.0248089426597991,0.0222333563070018,0.932693269326933
0.0248276219254666,0.022238684467551,0.932793279327933
0.0248462893625099,0.0222440117757944,0.932893289328933
0.0248649072483296,0.0222493842170917,0.932993299329933
0.0248834504974889,0.0222547439590308,0.933093309330933
0.0249019827311702,0.0222601025469016,0.933193319331933
0.0249205039631942,0.0222654599784006,0.933293329332933
0.024939014209686,0.0222708162558313,0.933393339333933
0.0249574760382906,0.0222762175188902,0.933493349334933
0.0249758898014481,0.0222816633874948,0.933593359335934
0.0249942931411345,0.02228710730501,0.933693369336934
0.0250126488230984,0.0222925954963627,0.933793379337934
0.0250309313011974,0.0222980700162676,0.933893389338934
0.0250492041275077,0.022303542310963,0.933993399339934
0.0250674673066364,0.0223090123896631,0.934093409340934
0.0250857208362797,0.0223144802592782,0.934193419341934
0.0251039277701279,0.0223199922990722,0.934293429342934
0.0251221253147896,0.0223255017496989,0.934393439343934
0.0251402766483454,0.0223310550434032,0.934493449344935
0.0251583558330529,0.0223365941381514,0.934593459345935
0.0251764263703106,0.0223421303788265,0.934693469346935
0.0251944882486006,0.0223476637815533,0.934793479347935
0.0252125414610127,0.0223531943624564,0.934893489348935
0.0252305494712648,0.022358768708117,0.934993499349935
0.0252485125995475,0.0223643864499705,0.935093509350935
0.0252664675479969,0.0223700006098355,0.935193519351935
0.0252844143050953,0.0223756112107474,0.935293529352935
0.0253023528547179,0.0223812182757414,0.935393539353935
0.0253202469531313,0.0223868685457353,0.935493549354935
0.0253380969159188,0.0223925616521644,0.935593559355936
0.0253559391388472,0.0223982504809391,0.935693569356936
0.0253737375693756,0.0224039818489936,0.935793579357936
0.0253914655648817,0.0224096975254049,0.935893589358936
0.0254091865092839,0.022415408693809,0.935993599359936
0.0254268645274132,0.0224211622609776,0.936093609360936
0.0254445357040599,0.0224269109723059,0.936193619361936
0.025462164281535,0.022432701792154,0.936293629362936
0.0254797233546136,0.0224384764158861,0.936393639363936
0.0254972762473225,0.0224442459718531,0.936493649364937
0.0255148229228052,0.0224500104969117,0.936593659365937
0.0255323633534192,0.0224557700233111,0.936693669366937
0.025549897509219,0.022461524587908,0.936793679367937
0.0255674253602583,0.0224672742206482,0.936893689368937
0.0255849468765915,0.022473018958388,0.936993699369937
0.0256024267497178,0.0224788060234831,0.937093709370937
0.0256199004770274,0.0224845878480484,0.937193719371937
0.025637332869803,0.0224904117143311,0.937293729372937
0.0256547593033479,0.0224962300037689,0.937393739373937
0.0256721447041212,0.02250209005159,0.937493749374937
0.0256894893531535,0.0225079915053543,0.937593759375938
0.0257068284391621,0.0225138866796972,0.937693769376938
0.025724127065978,0.0225198229904704,0.937793779377938
0.0257413575520869,0.0225257418865604,0.937893789378938
0.0257585203628018,0.0225316435176964,0.937993799379938
0.0257756786701165,0.022537538821037,0.938093809380938
0.0257928324302639,0.0225434278426525,0.938193819381938
0.0258099815994768,0.0225493106286135,0.938293829382938
0.0258271261316849,0.0225551872226872,0.938393839383938
0.0258442315292298,0.0225611052526501,0.938493849384939
0.0258612980616245,0.0225670643683656,0.938593859385939
0.0258783603025437,0.022573016605742,0.938693869386939
0.0258953555360924,0.0225789513086515,0.938793879387939
0.0259122842137623,0.0225848686291273,0.938893889388939
0.0259291752909198,0.022590827097551,0.938993899389939
0.0259460630878513,0.0225967786461721,0.939093909390939
0.0259628849347323,0.0226027126695404,0.939193919391939
0.0259797038722556,0.0226086399642991,0.939293929392939
0.0259965198428328,0.022614560578822,0.939393939393939
0.0260133327888757,0.022620474563787,0.939493949394939
0.026030142652796,0.0226263819652646,0.93959395939594
0.0260469156187805,0.0226323307565608,0.93969396939694
0.0260636856247295,0.022638272644179,0.93979397939794
0.0260804189677024,0.0226442556567099,0.93989398939894
0.02609711588957,0.0226502794417134,0.93999399939994
0.0261137766275958,0.0226563436559637,0.94009400940094
0.0261304348755061,0.0226623999299477,0.94019401940194
0.0261470905711058,0.0226684483235572,0.94029402940294
0.0261637102924847,0.0226745369943805,0.94039403940394
0.0261803275744259,0.0226806174853705,0.940494049404941
0.0261969091009818,0.0226867380094001,0.940594059405941
0.0262134882963658,0.0226928500587446,0.940694069406941
0.0262300650914719,0.0226989536955993,0.940794079407941
0.0262466394264085,0.02270504898907,0.940894089408941
0.0262631781948492,0.0227111842741168,0.940994099409941
0.0262797146067793,0.0227173109186245,0.941094109410941
0.0262962156664416,0.0227234773174447,0.941194119411941
0.0263126816064927,0.0227296831319587,0.941294129412941
0.0263291126526785,0.0227359280258511,0.941394139413941
0.0263455164665382,0.0227422370592198,0.941494149414941
0.0263619184583061,0.0227485359017738,0.941594159415942
0.0263783252990036,0.0227548675419813,0.941694169416942
0.0263946975383841,0.0227612372480142,0.941794179417942
0.0264109812416071,0.0227676274347282,0.941894189418942
0.0264272734425505,0.0227740462842601,0.941994199419942
0.0264436176664049,0.0227805312496965,0.942094209420942
0.0264599305576506,0.0227870637254295,0.942194219421942
0.026476241677482,0.0227935840362231,0.942294229422942
0.0264925955577321,0.0228001394597172,0.942394239423942
0.0265089471620951,0.0228066824971331,0.942494249424943
0.0265252964283756,0.0228132132475225,0.942594259425943
0.0265415756973042,0.0228197719097792,0.942694269426943
0.0265578341331118,0.0228263754632194,0.942794279427943
0.0265741356195828,0.022833013341553,0.942894289428943
0.0265904797766348,0.0228396852499284,0.942994299429943
0.0266067925826499,0.0228464028465085,0.943094309430943
0.0266231102099522,0.0228531496034689,0.943194319431943
0.0266393932267235,0.0228599311276004,0.943294329432943
0.0266556454038413,0.0228667572918308,0.943394339433943
0.0266719108608069,0.022873665438677,0.943494349434943
0.0266882190413347,0.0228806051600026,0.943594359435944
0.0267045240568129,0.0228875290445626,0.943694369436944
0.0267207511784401,0.0228944664646621,0.943794379437944
0.0267369440742255,0.022901437069408,0.943894389438944
0.0267531801542791,0.0229084386358943,0.943994399439944
0.0267693681228148,0.022915478180672,0.944094409440944
0.0267854967593405,0.0229225346886411,0.944194419441944
0.0268015391194712,0.0229296052665686,0.944294429442944
0.0268175913479225,0.0229366979238266,0.944394439443944
0.0268335853247189,0.0229438070167678,0.944494449444945
0.0268495115040343,0.0229509389492043,0.944594459445945
0.0268654876422981,0.0229581157083254,0.944694469446945
0.0268814704423693,0.0229653175367585,0.944794479447945
0.0268974635207892,0.0229725401821878,0.944894489448945
0.0269134546642444,0.022979744403988,0.944994499449945
0.0269294560031212,0.0229869693944104,0.945094509450945
0.0269453993782846,0.0229942095581818,0.945194519451945
0.0269612581563259,0.023001462066568,0.945294529452945
0.026977162553466,0.0230087429014568,0.945394539453945
0.0269930605698294,0.023016039333544,0.945494549454945
0.0270089358733916,0.0230233898248622,0.945594559455946
0.0270248222223779,0.0230307596404897,0.945694569456946
0.0270407195246471,0.023038148596144,0.945794579457946
0.0270566620452009,0.0230455646597338,0.945894589458946
0.0270725200308281,0.0230529914669853,0.945994599459946
0.0270883654368805,0.0230604694010747,0.946094609460946
0.0271042089517352,0.023067926571149,0.946194619461946
0.0271199955625,0.0230753966571133,0.946294629462946
0.0271356984399663,0.0230828822504384,0.946394639463946
0.0271513700470193,0.0230903967714874,0.946494649464947
0.0271670407395711,0.0230978901507422,0.946594659465947
0.027182655868687,0.0231053960197343,0.946694669466947
0.0271983182385865,0.0231129277711841,0.946794679467947
0.0272139146630428,0.0231204787916584,0.946894689468947
0.0272295584319414,0.0231280552707411,0.946994699469947
0.0272451202550806,0.0231356408718007,0.947094709470947
0.0272606272956804,0.0231432380457927,0.947194719471947
0.0272760420914404,0.0231508414761709,0.947294729472947
0.0272913167151248,0.0231584381710287,0.947394739473947
0.027306513647669,0.0231660702665283,0.947494749474947
0.0273216553853419,0.023173763212064,0.947594759475948
0.027336760190526,0.0231815140614215,0.947694769476948
0.0273518439253256,0.023189299859929,0.947794779477948
0.0273668600953005,0.0231970910486955,0.947894789478948
0.0273817395484942,0.023204873723617,0.947994799479948
0.0273965531414752,0.0232126617565481,0.948094809480948
0.0274113179065408,0.0232204592270396,0.948194819481948
0.0274260579455204,0.0232282830614267,0.948294829482948
0.0274407733989294,0.0232361330431775,0.948394839483948
0.0274554643980688,0.023244008946546,0.948494849484948
0.0274701312723435,0.0232518811343214,0.948594859485949
0.027484704169524,0.0232597674150905,0.948694869486949
0.0274991917739166,0.0232676576279844,0.948794879487949
0.0275137130052333,0.0232755714543596,0.948894889488949
0.0275282109662947,0.0232834986481167,0.948994899489949
0.0275427152090811,0.0232913974508723,0.949094909490949
0.0275571699835709,0.0232992633361908,0.949194919491949
0.0275716188379899,0.0233071296085024,0.949294929492949
0.0275860843354096,0.0233150144910291,0.949394939493949
0.0276004874071791,0.0233229036558171,0.94949494949495
0.0276148097402386,0.0233307754289572,0.94959495949595
0.0276291564123911,0.0233386058583493,0.94969496949695
0.027643480848573,0.0233464504129844,0.94979497949795
0.0276578124256965,0.0233542673920677,0.94989498949895
0.0276721681806659,0.0233620434973229,0.94999499949995
0.0276865084098464,0.0233697756857876,0.95009500950095
0.0277009163743125,0.023377560192015,0.95019501950195
0.0277152922828618,0.0233852967088117,0.95029502950295
0.0277296363727577,0.0233929856623307,0.95039503950395
0.0277440031777583,0.0234006893561352,0.95049504950495
0.0277583889177717,0.0234083783879742,0.950595059505951
0.0277727969928073,0.0234160821186351,0.950695069506951
0.0277872113449609,0.0234237964294072,0.950795079507951
0.0278016024775369,0.023431525968813,0.950895089508951
0.0278160170162763,0.0234392153576991,0.950995099509951
0.0278304478064167,0.0234469247688638,0.951095109510951
0.0278448946774966,0.0234546540249355,0.951195119511951
0.0278592692891588,0.0234623313248986,0.951295129512951
0.0278735556433906,0.0234699931773927,0.951395139513951
0.0278877461270269,0.023477596817392,0.951495149514952
0.0279018068966119,0.0234851934684828,0.951595159515952
0.0279157975697932,0.0234928352572347,0.951695169516952
0.0279297969871727,0.0235004514422559,0.951795179517952
0.0279437431884131,0.02350802069747,0.951895189518952
0.0279576316240434,0.0235155854124273,0.951995199519952
0.0279715473219457,0.0235231113221263,0.952095209520952
0.0279853965630211,0.0235306727384294,0.952195219521952
0.0279992898268493,0.0235382747291016,0.952295229522952
0.0280130926241623,0.023545808940721,0.952395239523952
0.0280268039183718,0.023553377373575,0.952495249524952
0.0280403792075909,0.0235608545336785,0.952595259525953
0.0280539002786354,0.0235683227284451,0.952695269526953
0.0280673823140686,0.0235757910429952,0.952795279527953
0.028080861718871,0.023583309765682,0.952895289528953
0.0280943197238841,0.0235907358288935,0.952995299529953
0.0281077270189981,0.0235981316076022,0.953095309530953
0.0281210347164058,0.0236054834580029,0.953195319531953
0.02813429399823,0.0236128035450349,0.953295329532953
0.0281474555389927,0.0236200150436848,0.953395339533953
0.0281604900516194,0.0236271982780275,0.953495349534954
0.0281735570463162,0.0236343478831425,0.953595359535954
0.0281865837062108,0.023641470806475,0.953695369536954
0.0281995375630547,0.0236485075639819,0.953795379537954
0.028212402139701,0.0236555340408366,0.953895389538954
0.028225180755536,0.0236625679189316,0.953995399539954
0.0282378937000475,0.0236695751083335,0.954095409540954
0.0282505903263559,0.0236766477456164,0.954195419541954
0.0282633218027626,0.0236836874447305,0.954295429542954
0.0282761297241002,0.0236907160776888,0.954395439543954
0.0282888765189781,0.0236977325641359,0.954495449544954
0.0283015772478726,0.0237047094529104,0.954595459545955
0.0283141768587313,0.0237115913579482,0.954695469546955
0.0283267140209046,0.0237184211410234,0.954795479547955
0.0283392884818279,0.0237252181609981,0.954895489548955
0.0283518179847654,0.0237319774192133,0.954995499549955
0.0283642720517179,0.0237387498766526,0.955095509550955
0.0283767358556897,0.023745530990756,0.955195519551955
0.0283891637107797,0.0237523036301741,0.955295529552955
0.0284014771610756,0.0237589875790984,0.955395539553955
0.0284137611607465,0.0237656890463647,0.955495549554956
0.0284260763755461,0.0237724180085595,0.955595559555956
0.0284384096592312,0.0237791309243676,0.955695569556956
0.028450613807051,0.0237857956941049,0.955795579557956
0.0284627790275252,0.0237923881767822,0.955895589558956
0.0284748820757375,0.0237989777408875,0.955995599559956
0.0284870045450072,0.0238055523596932,0.956095609560956
0.0284991672569378,0.0238120962724503,0.956195619561956
0.028511293782723,0.0238185848152682,0.956295629562956
0.0285234604820632,0.0238250433868632,0.956395639563956
0.0285355625029013,0.0238314711625721,0.956495649564956
0.0285476287222834,0.0238378603633754,0.956595659565957
0.0285595168857436,0.0238441548545622,0.956695669566957
0.0285712751370488,0.0238504566087775,0.956795679567957
0.0285830329598976,0.0238567284309302,0.956895689568957
0.0285947163096367,0.0238629501282803,0.956995699569957
0.0286064218193299,0.0238691598680086,0.957095709570957
0.0286181207086791,0.0238753302312031,0.957195719571957
0.0286297217118446,0.0238814825186014,0.957295729572957
0.0286413650907393,0.0238876087761161,0.957395739573957
0.0286529846419246,0.0238937390486827,0.957495749574958
0.0286645774260966,0.0238998776692403,0.957595759575958
0.0286761332501375,0.0239060474266066,0.957695769576958
0.0286876523973812,0.0239121834510864,0.957795779577958
0.0286991351235194,0.0239182860513528,0.957895789578958
0.0287105432291221,0.0239243354585153,0.957995799579958
0.0287219157751395,0.0239304167995077,0.958095809580958
0.0287333122548287,0.023936487217163,0.958195819581958
0.0287446453091359,0.0239425787328452,0.958295829582958
0.0287559690433625,0.0239486684678992,0.958395839583958
0.028767291284902,0.0239547867874511,0.958495849584958
0.028778507750669,0.0239608116297747,0.958595859585959
0.0287895691105787,0.023966746862496,0.958695869586959
0.0288005480271666,0.0239726199160448,0.958795879587959
0.0288114922963669,0.0239784627703215,0.958895889588959
0.0288223943349603,0.0239843675066154,0.958995899589959
0.0288331991876429,0.0239902235255633,0.959095909590959
0.0288439591859984,0.0239960698558661,0.959195919591959
0.0288546245023796,0.0240019080662272,0.959295929592959
0.02886524597338,0.024007736730762,0.959395939593959
0.0288759053719939,0.0240135495815665,0.95949594959496
0.0288864844073732,0.0240192677135404,0.95959595959596
0.0288971016721285,0.0240249709347676,0.95969596959696
0.0289077477586453,0.0240306661996038,0.95979597959796
0.0289184200316859,0.0240363819589422,0.95989598959896
0.02892907332825,0.024042111944879,0.95999599959996
0.0289397200804869,0.0240478324540953,0.96009600960096
0.0289503011936498,0.0240534658875919,0.96019601960196
0.0289609111009318,0.0240590918899022,0.96029602960296
0.0289715237378963,0.0240646510691244,0.96039603960396
0.0289820675684338,0.0240701614941441,0.96049604960496
0.0289925678622631,0.024075665225107,0.960596059605961
0.0290030272523187,0.0240811618197354,0.960696069606961
0.029013527811054,0.0240866445908832,0.960796079607961
0.0290240091007647,0.0240921410933704,0.960896089608961
0.0290345097539447,0.0240975903527705,0.960996099609961
0.0290449805326502,0.0241030124305222,0.961096109610961
0.0290554334175383,0.0241084511927383,0.961196119611961
0.0290658957929682,0.0241138662193861,0.961296129612961
0.0290763968078023,0.0241192684384097,0.961396139613961
0.0290869385398243,0.0241246575618679,0.961496149614962
0.0290973996206705,0.0241299557120345,0.961596159615962
0.0291079039249448,0.0241352923587866,0.961696169616962
0.0291184367906818,0.0241406239239524,0.961796179617962
0.0291289366353228,0.0241459296988017,0.961896189618962
0.0291394452172514,0.0241512128944546,0.961996199619962
0.0291499821786639,0.0241564914369778,0.962096209620962
0.0291604381525851,0.0241616799759952,0.962196219621962
0.0291708815653599,0.0241668016757998,0.962296229622962
0.0291813001230509,0.0241718804170822,0.962396239623962
0.0291917940798706,0.0241770096931955,0.962496249624962
0.029202267811701,0.024182126320628,0.962596259625963
0.0292127464224069,0.0241872110672119,0.962696269626963
0.0292231997910362,0.0241922530994478,0.962796279627963
0.0292336473524676,0.0241972315496616,0.962896289628963
0.0292441700665498,0.0242022612925674,0.962996299629963
0.0292547230835631,0.0242072883219154,0.963096309630963
0.0292653161359195,0.0242123052871429,0.963196319631963
0.02927589526344,0.0242172568413459,0.963296329632963
0.0292864782908359,0.024222177866872,0.963396339633963
0.0292970651766438,0.024227068614806,0.963496349634963
0.0293075842833988,0.0242319161070625,0.963596359635964
0.0293180862910542,0.0242367524041656,0.963696369636964
0.0293285913186368,0.024241627858967,0.963796379637964
0.0293390830686751,0.0242464390936688,0.963896389638964
0.0293496125643483,0.0242512420057183,0.963996399639964
0.0293600842276092,0.024255979331675,0.964096409640964
0.0293705590029384,0.0242607566584221,0.964196419641964
0.0293810024249273,0.0242655128618034,0.964296429642964
0.0293914330116495,0.0242702058494238,0.964396439643964
0.0294018063671807,0.0242748342299515,0.964496449644965
0.0294121852603968,0.0242794347216472,0.964596459645965
0.0294225577060338,0.0242839754091092,0.964696469646965
0.0294330059423994,0.0242885707570235,0.964796479647965
0.029443458903304,0.0242931495425604,0.964896489648965
0.0294539192677525,0.0242977120582683,0.964996499649965
0.0294644095642637,0.0243022759722186,0.965096509650965
0.0294749068473799,0.024306823747641,0.965196519651965
0.0294854110065319,0.0243113555296579,0.965296529652965
0.0294959167274768,0.0243158599549581,0.965396539653965
0.0295064518529762,0.0243203663014019,0.965496549654965
0.0295170160881782,0.0243248745597753,0.965596559655966
0.029527606314104,0.0243293844605652,0.965696569656966
0.0295382023495311,0.0243338786950507,0.965796579657966
0.0295488040977116,0.0243383574060508,0.965896589658966
0.0295594422623904,0.0243428301255705,0.965996599659966
0.0295701312820905,0.0243473403050875,0.966096609660966
0.0295808250677933,0.0243518348229072,0.966196619661966
0.0295915087456085,0.024356270374978,0.966296629662966
0.0296021676904271,0.0243606685845316,0.966396639663966
0.0296128772829496,0.024365104809233,0.966496649664967
0.0296235746091772,0.0243694711195098,0.966596659665967
0.029634296322872,0.0243738402239678,0.966696669666967
0.0296450204529692,0.0243781834275398,0.966796679667967
0.029655794629549,0.0243825650217349,0.966896689668967
0.0296665453861441,0.0243869721505548,0.966996699669967
0.0296772677540412,0.0243913265078168,0.967096709670967
0.0296880288857333,0.0243957271890576,0.967196719671967
0.0296987665283348,0.0244001532229444,0.967296729672967
0.0297095391477286,0.0244045733298497,0.967396739673967
0.0297202831780175,0.0244089557164589,0.967496749674967
0.0297310081535101,0.0244133306119902,0.967596759675968
0.0297417830557017,0.0244177434005822,0.967696769676968
0.0297525955261564,0.0244221507459339,0.967796779677968
0.0297634452377731,0.0244265526802948,0.967896789678968
0.0297742656047269,0.024430901787813,0.967996799679968
0.0297851115546798,0.0244352542676984,0.968096809680968
0.0297959947504016,0.0244396530300991,0.968196819681968
0.0298068440243477,0.0244440672445759,0.968296829682968
0.0298176638776145,0.0244484436443119,0.968396839683968
0.0298285091042591,0.0244528231998833,0.968496849684969
0.0298393207178008,0.0244572182881545,0.968596859685969
0.029850169618575,0.0244616592765549,0.968696869686969
0.0298609890295642,0.0244660621507559,0.968796879687969
0.0298717886854841,0.0244704571560999,0.968896889688969
0.0298826255664412,0.024474898038538,0.968996899689969
0.0298934873531596,0.0244793415469999,0.969096909690969
0.029904308613883,0.0244837664890136,0.969196919691969
0.02991516678406,0.0244882370478227,0.969296929692969
0.0299259984037557,0.0244926697665522,0.969396939693969
0.0299368057511607,0.0244970940773989,0.969496949694969
0.0299475890151645,0.0245015100218263,0.96959695969597
0.0299584092876737,0.0245059716222091,0.96969696969697
0.0299692309008371,0.0245104179985652,0.96979697969797
0.0299800739690746,0.0245148663191001,0.96989698969897
0.0299909414178685,0.0245193172380164,0.96999699969997
0.0300017445313863,0.0245237060238307,0.97009700970097
0.0300125069138949,0.0245280766785641,0.97019701970197
0.0300232566891864,0.0245325118206067,0.97029702970297
0.030034043376235,0.0245369924066798,0.97039703970397
0.0300448666226009,0.0245415180451834,0.970497049704971
0.0300556766098508,0.0245461068234314,0.970597059705971
0.0300665075914688,0.0245506962858278,0.970697069706971
0.0300773593324949,0.0245552864139441,0.970797079707971
0.0300882468542452,0.0245599206177944,0.970897089708971
0.0300991545549141,0.0245645550934613,0.970997099709971
0.0301100822087559,0.0245691898363375,0.971097109710971
0.030120995460931,0.0245738867722075,0.971197119711971
0.0301319284589613,0.0245785834224399,0.971297129712971
0.030142823381952,0.0245833239364816,0.971397139713971
0.0301537380484942,0.0245880637778926,0.971497149714971
0.0301646875536171,0.0245928463382588,0.971597159715972
0.0301756222194027,0.0245976897970351,0.971697169716972
0.0301865616788333,0.0246025995030171,0.971797179717972
0.0301975355437809,0.0246075504191424,0.971897189718972
0.0302085434825374,0.0246125421906674,0.971997199719972
0.0302195122912377,0.0246175751999781,0.972097209720972
0.0302304422347878,0.024622649066992,0.972197219721972
0.0302413219015023,0.0246277604285561,0.972297229722972
0.0302522727611006,0.0246329195607156,0.972397239723972
0.0302632279398167,0.0246381421251677,0.972497249724973
0.0302742169044003,0.0246434031217065,0.972597259725973
0.0302851665200927,0.0246487029304143,0.972697269726973
0.0302961343705247,0.0246539971876159,0.972797279727973
0.0303071202437718,0.0246592859347749,0.972897289728973
0.0303180902387897,0.0246646311207109,0.972997299729973
0.0303290935843083,0.0246700136330394,0.973097309730973
0.0303400807912989,0.0246754517686954,0.973197319731973
0.0303510282900476,0.0246809271247816,0.973297329732973
0.030362009113958,0.0246864386485849,0.973397339733973
0.0303730229382323,0.0246919860291289,0.973497349734973
0.0303840538616064,0.0246975256882419,0.973597359735974
0.0303951016836731,0.0247030576858156,0.973697369736974
0.0304062189986186,0.0247086333813445,0.973797379737974
0.0304172951610091,0.0247142450971647,0.973897389738974
0.0304284032480154,0.0247198917713491,0.973997399739974
0.0304395101026333,0.0247255833528415,0.974097409740974
0.0304506328262662,0.0247312659275335,0.974197419741974
0.0304617473124774,0.024736965582897,0.974297429742974
0.0304728638442229,0.0247427238815153,0.974397439743974
0.030484025315526,0.02474850566001,0.974497449744975
0.030495189313801,0.0247543063458751,0.974597459745975
0.0305064461212806,0.0247601681305574,0.974697469746975
0.0305177045780875,0.0247660480785701,0.974797479747975
0.0305289770541751,0.0247719173128669,0.974897489748975
0.0305402399406692,0.0247778018932775,0.974997499749975
0.0305515043037257,0.0247837043536843,0.975097509750975
0.0305627590979207,0.0247896218169789,0.975197519751975
0.0305739706525628,0.0247955721493363,0.975297529752975
0.0305851730437644,0.0248015370192686,0.975397539753975
0.0305964191882059,0.024807523118529,0.975497549754975
0.0306076110707058,0.0248135388135368,0.975597559755976
0.0306188326065414,0.024819585656871,0.975697569756976
0.0306300676364529,0.0248256202592492,0.975797579757976
0.0306412829804011,0.0248317047307381,0.975897589758976
0.0306524787236165,0.0248378386244532,0.975997599759976
0.030663628721039,0.0248439888501926,0.976097609760976
0.0306747595139358,0.0248501879061509,0.976197619761976
0.0306858304381002,0.02485641315324,0.976297629762976
0.0306968929612923,0.0248626651028434,0.976397639763976
0.0307079105979081,0.0248689569887383,0.976497649764977
0.030718940150682,0.024875280651823,0.976597659765977
0.0307299796984707,0.0248816451173262,0.976697669766977
0.0307410875297852,0.0248880448682948,0.976797679767977
0.0307521760229692,0.0248944912496117,0.976897689768977
0.0307632810992623,0.0249009440969359,0.976997699769977
0.0307744154787546,0.0249074240982662,0.977097709770977
0.0307855042806116,0.0249139432895444,0.977197719771977
0.0307966062218011,0.0249204460474429,0.977297729772977
0.0308076638476895,0.0249269889097906,0.977397739773977
0.0308187313004348,0.0249335070990334,0.977497749774977
0.0308297895206338,0.0249400493624634,0.977597759775978
0.0308408538774355,0.0249465945974465,0.977697769776978
0.0308519222308608,0.0249531269326642,0.977797779777978
0.0308629537669737,0.0249596527189474,0.977897789778978
0.03087386660221,0.0249661351597155,0.977997799779978
0.0308848246050534,0.0249726332138067,0.978097809780978
0.0308958217563809,0.0249791296047496,0.978197819781978
0.0309068355207636,0.0249856108914494,0.978297829782978
0.030917762138017,0.0249920545822438,0.978397839783978
0.0309287003512382,0.0249985284953456,0.978497849784978
0.0309396833381627,0.0250050179088975,0.978597859785979
0.0309506104483715,0.02501149335615,0.978697869786979
0.0309615286945987,0.0250179931609237,0.978797879787979
0.0309724637404667,0.0250244778453295,0.978897889788979
0.0309834148327214,0.0250310066354153,0.978997899789979
0.0309943808887039,0.0250375250365829,0.979097909790979
0.0310053536525644,0.0250440462826094,0.979197919791979
0.0310163424766328,0.0250505522216822,0.979297929792979
0.0310272733001312,0.0250570781001066,0.979397939793979
0.0310381947782103,0.0250636278523111,0.97949794979498
0.0310491142430045,0.025070129976739,0.97959795979598
0.0310600508138091,0.0250766372910189,0.97969796979698
0.0310710555276241,0.025083177683983,0.97979797979798
0.0310819772521809,0.0250897348719808,0.97989798979898
0.0310928528024882,0.0250962559014755,0.97999799979998
0.0311037089916299,0.0251028226445138,0.98009800980098
0.0311145200707527,0.0251094282434881,0.98019801980198
0.0311253502783848,0.0251160518675811,0.98029802980298
0.0311361086297167,0.0251226938830538,0.98039803980398
0.0311468968140597,0.0251293609194642,0.98049804980498
0.0311577078632366,0.0251360317566984,0.980598059805981
0.0311684838549976,0.0251426937806286,0.980698069806981
0.0311792922827581,0.0251493275126091,0.980798079807981
0.0311900174863001,0.0251559022926619,0.980898089808981
0.0312006699996642,0.0251624705698508,0.980998099809981
0.0312113414157918,0.0251690430141247,0.981098109810981
0.0312220894795609,0.0251756745439309,0.981198119811981
0.0312328075099119,0.0251822903475411,0.981298129812981
0.0312434547435864,0.0251889514569701,0.981398139813981
0.031254187014357,0.025195611039159,0.981498149814982
0.0312649517280375,0.025202242158937,0.981598159815982
0.0312756286150477,0.0252088456432713,0.981698169816982
0.0312862097282105,0.0252153492235299,0.981798179817982
0.0312968232842834,0.0252218077813038,0.981898189818982
0.0313073116458298,0.025228235393462,0.981998199819982
0.0313177287154408,0.0252346578618388,0.982098209820982
0.0313281486068755,0.0252409838768272,0.982198219821982
0.03133851828367,0.0252473366311863,0.982298229822982
0.0313489047670159,0.0252536587900662,0.982398239823982
0.0313592771389399,0.0252599742641035,0.982498249824982
0.0313695725015683,0.025266217957857,0.982598259825983
0.0313798998141512,0.0252724895565673,0.982698269826983
0.031390282786918,0.025278811971139,0.982798279827983
0.0314006928814417,0.0252851315454588,0.982898289828983
0.0314111740490654,0.0252914844633685,0.982998299829983
0.0314217265892479,0.0252978695178187,0.983098309830983
0.0314322604570203,0.0253043012924548,0.983198319831983
0.0314427926662513,0.0253106958213219,0.983298329832983
0.0314532345955529,0.0253170648708489,0.983398339833983
0.0314637049181596,0.0253234138335985,0.983498349834984
0.0314741285781686,0.0253297895633611,0.983598359835984
0.0314845197146442,0.0253361577697963,0.983698369836984
0.0314948793641746,0.0253425321658154,0.983798379837984
0.0315051108821785,0.0253488555570836,0.983898389838984
0.0315153448672626,0.0253551323041824,0.983998399839984
0.0315254670873974,0.0253614312480917,0.984098409840984
0.0315355566550011,0.0253676987234842,0.984198419841984
0.0315454974998279,0.0253738941997576,0.984298429842984
0.0315553451714922,0.0253800404173556,0.984398439843984
0.0315651405438221,0.0253861593197005,0.984498449844984
0.0315749531258211,0.0253922641705152,0.984598459845985
0.031584737226981,0.0253984242922175,0.984698469846985
0.0315945167003502,0.0254045078561158,0.984798479847985
0.0316043300056574,0.0254105501776215,0.984898489848985
0.0316141393903575,0.025416619678472,0.984998499849985
0.0316239461283021,0.0254226591896716,0.985098509850985
0.0316336622269668,0.0254286582117328,0.985198519851985
0.0316433515609218,0.0254346663511637,0.985298529852985
0.031653051979461,0.0254406891018825,0.985398539853985
0.0316626983894469,0.025446700632109,0.985498549854986
0.0316723239524905,0.0254527114827942,0.985598559855986
0.0316819152021582,0.0254586760878206,0.985698569856986
0.0316915051180824,0.0254646115785372,0.985798579857986
0.0317010736618595,0.025470477219328,0.985898589858986
0.0317106683138404,0.0254763514154275,0.985998599859986
0.0317203242051538,0.0254822199886113,0.986098609860986
0.031729916039918,0.0254881398567907,0.986198619861986
0.0317395151584426,0.0254940160892103,0.986298629862986
0.031749068547299,0.025499909496746,0.986398639863986
0.0317585873463561,0.0255057922804035,0.986498649864986
0.0317680496467442,0.0255116769184023,0.986598659865987
0.0317774364489522,0.0255175085383655,0.986698669866987
0.0317867801359979,0.025523329693394,0.986798679867987
0.0317961048788167,0.0255291519218672,0.986898689868987
0.0318054233813742,0.0255349382843857,0.986998699869987
0.0318147360467877,0.0255407217905276,0.987098709870987
0.0318239508352315,0.0255464363842801,0.987198719871987
0.0318331579943856,0.0255520665006941,0.987298729872987
0.0318423274079048,0.0255577412572069,0.987398739873987
0.0318514732471027,0.0255634276096874,0.987498749874988
0.0318606407970665,0.0255690377683216,0.987598759875988
0.0318696897313843,0.0255746616421706,0.987698769876988
0.0318787255747437,0.0255802673734211,0.987798779877988
0.0318877712265319,0.0255858238552102,0.987898789878988
0.0318967210353669,0.0255913128666194,0.987998799879988
0.0319056257065408,0.025596797886012,0.988098809880988
0.0319145085932359,0.025602296049344,0.988198819881988
0.0319234318746249,0.0256077717693878,0.988298829882988
0.0319324131496734,0.0256132675785127,0.988398839883988
0.0319414106830332,0.0256187820162809,0.988498849884988
0.0319504178727888,0.0256242479555383,0.988598859885989
0.0319594500120727,0.0256297074725554,0.988698869886989
0.0319684653954829,0.0256350997449385,0.988798879887989
0.0319775157625959,0.0256405036086823,0.988898889888989
0.0319865539993226,0.0256459196028124,0.988998899889989
0.0319955312086413,0.0256513233076126,0.989098909890989
0.0320045053427483,0.0256566999804938,0.989198919891989
0.0320134064457549,0.02566202779321,0.989298929892989
0.0320222881668642,0.0256673724101743,0.989398939893989
0.0320312513453846,0.0256727563829404,0.98949894989499
0.0320400968158496,0.0256781561602228,0.98959895989599
0.0320489435048818,0.0256835881961326,0.98969896989699
0.0320577712681153,0.0256889686214633,0.98979897989799
0.0320665817986444,0.0256942740024091,0.98989898989899
0.0320754392059994,0.0256996037155373,0.98999899989999
0.0320843409632085,0.0257049146134362,0.99009900990099
0.0320932751057392,0.0257102747032082,0.99019901990199
0.0321022744773157,0.0257156320563873,0.99029902990299
0.0321113540416655,0.0257210283576435,0.99039903990399
0.03212043240818,0.0257264568622426,0.99049904990499
0.0321295485825247,0.0257318627899487,0.990599059905991
0.0321385941698141,0.0257372223084454,0.990699069906991
0.0321476585331726,0.0257425189290684,0.990799079907991
0.0321567414883179,0.0257477531816293,0.990899089908991
0.0321658076945001,0.0257529401058726,0.990999099909991
0.0321748686947055,0.0257581016244886,0.991099109910991
0.032183904699312,0.0257632788554796,0.991199119911991
0.0321929022280648,0.0257684321389776,0.991299129912991
0.032201892767909,0.0257735657871898,0.991399139913991
0.032210813321919,0.0257786554149528,0.991499149914992
0.0322197773711736,0.0257837280288467,0.991599159915992
0.0322287345098396,0.0257887208876377,0.991699169916992
0.0322376825841169,0.0257936539145526,0.991799179917992
0.0322466141443911,0.0257985813577121,0.991899189918992
0.0322555213218051,0.0258035265034959,0.991999199919992
0.0322644042591779,0.0258084892067818,0.992099209920992
0.0322733071266882,0.0258133921634223,0.992199219921992
0.0322822290259594,0.0258182905613779,0.992299229922992
0.0322911343329076,0.0258231836589121,0.992399239923992
0.0323000784266858,0.0258280583005676,0.992499249924992
0.0323090656218051,0.0258329176122341,0.992599259925993
0.0323180218275416,0.0258377325141549,0.992699269926993
0.0323270146985577,0.0258425860001952,0.992799279927993
0.0323359981181921,0.0258473806679126,0.992899289928993
0.0323449671960517,0.025852155216603,0.992999299929993
0.0323539542829051,0.0258569262339827,0.993099309930993
0.0323628783544047,0.0258616331648673,0.993199319931993
0.0323718408188309,0.0258663230289017,0.993299329932993
0.0323808460413724,0.0258709990095636,0.993399339933993
0.0323898416305533,0.0258756176438578,0.993499349934993
0.0323988171859379,0.0258801761859773,0.993599359935994
0.0324078616514083,0.0258847410904452,0.993699369936994
0.032416842249219,0.0258892437143854,0.993799379937994
0.0324258095418432,0.025893747471662,0.993899389938994
0.0324347324753992,0.0258982300779305,0.993999399939994
0.0324436536974328,0.0259027526527399,0.994099409940994
0.0324525682806943,0.0259072606807602,0.994199419941994
0.0324615250369744,0.0259117668889923,0.994299429942994
0.0324704182895525,0.0259162113511154,0.994399439943994
0.0324792916926166,0.0259205972298754,0.994499449944995
0.0324881948641927,0.0259250024191235,0.994599459945995
0.0324971204122548,0.025929410294287,0.994699469946995
0.0325060831669257,0.0259338139701162,0.994799479947995
0.0325150516159218,0.0259381785596563,0.994899489948995
0.0325240555162372,0.0259425890930929,0.994999499949995
0.0325331230630736,0.0259470037936144,0.995099509950995
0.0325422536966731,0.0259514226013291,0.995199519951995
0.0325514204427051,0.0259558262771582,0.995299529952995
0.032560566585969,0.0259602287712768,0.995399539953995
0.0325697164955036,0.0259645921791063,0.995499549954995
0.0325789287132085,0.0259689600396584,0.995599559955996
0.0325881890424311,0.0259732930662369,0.995699569956996
0.0325974633909345,0.0259776261020295,0.995799579957996
0.0326067255307313,0.0259819044128711,0.995899589958996
0.0326160651704757,0.0259862295475575,0.995999599959996
0.0326253607114507,0.0259905382189183,0.996099609960996
0.0326346124577223,0.025994830576683,0.996199619961996
0.0326439417799578,0.0259991695624924,0.996299629962996
0.0326532592251952,0.0260034450607245,0.996399639963996
0.0326625276121641,0.0260077012415579,0.996499649964997
0.0326718570449691,0.0260119625293163,0.996599659965997
0.0326811800048561,0.0260162655501192,0.996699669966997
0.0326904801022125,0.0260205682069644,0.996799679967997
0.032699811721067,0.0260249135297836,0.996899689968997
0.0327091745527466,0.026029301159226,0.996999699969997
0.0327185839226333,0.0260336534663467,0.997099709970997
0.0327280307409996,0.0260380048773944,0.997199719971997
0.0327374891230841,0.0260423560327503,0.997299729972997
0.0327469280956288,0.0260466897918512,0.997399739973997
0.0327563999948246,0.0260510085388502,0.997499749974997
0.0327658958507275,0.0260553465272313,0.997599759975998
0.0327754026138426,0.0260596843451513,0.997699769976998
0.0327849545376543,0.026063987117173,0.997799779977998
0.032794551212134,0.0260682551312376,0.997899789978998
0.0328041786249119,0.0260725194757797,0.997999799979998
0.032813795994301,0.0260767691606598,0.998099809980998
0.0328233920122748,0.0260810222708884,0.998199819981998
0.0328330508682307,0.026085283454988,0.998299829982998
0.0328426939380988,0.0260894900753836,0.998399839983998
0.0328523023214191,0.0260937203461169,0.998499849984999
0.032861939883548,0.0260979967173866,0.998599859985999
0.0328715619106739,0.0261022549184154,0.998699869986999
0.0328811571869112,0.0261065130825878,0.998799879987999
0.0328907650496339,0.0261107163789903,0.998899889988999
0.032900370334707,0.0261148822960191,0.998999899989999
0.032909984771703,0.0261190494085798,0.999099909990999
0.0329195722389753,0.0261232172536628,0.999199919991999
0.0329291570825275,0.0261273480326522,0.999299929992999
0.0329387150646217,0.026131479857444,0.999399939993999
0.0329483044622517,0.0261355978518445,0.999499949994999
0.0329578644553273,0.0261396599810469,0.999599959996
0.0329674557971362,0.0261437088304015,0.999699969997
0.0329769933906906,0.0261477401798423,0.999799979998
0.0329864826308566,0.0261517576689459,0.999899989999
0.0329960031483467,0.0261557732276918,1


==> plots/1e-4_p5_path.csv <==
-0.00796128522579465,-0.00948049437448155,0
-0.00796128522809819,-0.00948049477068863,0.0001000100010001
-0.00796128448636168,-0.00948049468776152,0.0002000200020002
-0.0079612837561428,-0.0094804957842416,0.0003000300030003
-0.00796128156087915,-0.00948049592936395,0.0004000400040004
-0.00796127754582719,-0.00948049489968628,0.0005000500050005
-0.00796127357454228,-0.00948049620578754,0.0006000600060006
-0.00796126964702442,-0.00948050020701832,0.0007000700070007
-0.00796126576788072,-0.00948050725351519,0.0008000800080008
-0.0079612619348076,-0.00948051769080741,0.0009000900090009
-0.00796125815010855,-0.009480531857514,0.001000100010001
-0.00796125441839073,-0.0094805500922538,0.0011001100110011
-0.00796125073735052,-0.00948057271982438,0.0012001200120012
-0.0079612426934254,-0.00948059854008688,0.0013001300130013
-0.00796123000328126,-0.00948062777418011,0.0014001400140014
-0.00796121744443825,-0.00948066237549713,0.0015001500150015
-0.00796119936633849,-0.00948069309075988,0.0016001600160016
-0.00796118146561054,-0.0094807298620018,0.0017001700170017
-0.00796115743979754,-0.00948076230721524,0.0018001800180018
-0.007961127012476,-0.00948079025593898,0.0019001900190019
-0.00796108991643643,-0.00948081354231901,0.002000200020002
-0.00796104588677304,-0.0094808320005011,0.0021002100210021
-0.0079609946631869,-0.00948084547384535,0.0022002200220022
-0.00796093599228978,-0.00948085379880104,0.0023002300230023
-0.00796086962299697,-0.00948085682103175,0.0024002400240024
-0.00796079531113438,-0.00948085439080817,0.0025002500250025
-0.00796071281252781,-0.00948084635609709,0.0026002600260026
-0.00796062189221731,-0.00948083257177646,0.0027002700270027
-0.00796053175049976,-0.00948082885848689,0.0028002800280028
-0.00796043312949003,-0.00948083227462109,0.0029002900290029
-0.0079603258195669,-0.00948084297451578,0.003000300030003
-0.00796020910202922,-0.0094808470033889,0.0031003100310031
-0.00796009337961627,-0.00948086220207676,0.0032003200320032
-0.00795997864772097,-0.00948088878250402,0.0033003300330033
-0.00795986489712932,-0.00948092695429184,0.0034003400340034
-0.00795975212784119,-0.00948097692475792,0.0035003500350035
-0.00795964033064256,-0.0094810388897022,0.0036003600360036
-0.0079595332142159,-0.0094811069705175,0.0037003700370037
-0.00795943082923894,-0.0094811812708624,0.0038003800380038
-0.00795933322408572,-0.009481261894396,0.0039003900390039
-0.00795922360832953,-0.00948133362630553,0.004000400040004
-0.00795911900275012,-0.00948141200389778,0.0041004100410041
-0.00795901945341798,-0.0094814971170103,0.0042004200420042
-0.00795892500410023,-0.00948158906008796,0.0043004300430043
-0.00795881745230652,-0.00948167133294861,0.0044004400440044
-0.00795871085878104,-0.00948176792224528,0.0045004500450045
-0.00795860521891683,-0.00948187898922502,0.0046004600460046
-0.00795850052810682,-0.00948200468592086,0.0047004700470047
-0.00795838252980669,-0.00948214023711603,0.0048004800480048
-0.00795826559113015,-0.00948229075203903,0.0049004900490049
-0.00795815447116917,-0.00948244854611523,0.005000500050005
-0.0079580492090838,-0.00948261369996837,0.0051005100510051
-0.00795794491217733,-0.00948279437039641,0.0052005200520052
-0.00795784158044967,-0.00948299068870057,0.0053005300530053
-0.00795774427936237,-0.00948319445431565,0.0054005400540054
-0.00795765303886125,-0.00948340573865114,0.0055005500550055
-0.00795754653056642,-0.00948362759388366,0.0056005600560056
-0.00795742465312254,-0.00948386010754722,0.0057005700570057
-0.00795728731208495,-0.00948410335565845,0.0058005800580058
-0.00795713353075711,-0.00948433325251252,0.0059005900590059
-0.00795696321239079,-0.00948454976586001,0.006000600060006
-0.00795679679159642,-0.00948476413922861,0.0061006100610061
-0.00795663752095771,-0.00948498684215998,0.0062006200620062
-0.00795646108211346,-0.00948519577689531,0.0063006300630063
-0.00795628623500805,-0.00948542285883635,0.0064006400640064
-0.00795611883291012,-0.00948565853754948,0.0065006500650065
-0.00795595888503372,-0.0094859028660161,0.0066006600660066
-0.0079558064075036,-0.00948615589030662,0.0067006700670067
-0.0079556579173831,-0.00948640644751699,0.0068006800680068
-0.00795551694598295,-0.00948666589174435,0.0069006900690069
-0.00795538350482088,-0.00948693426905923,0.007000700070007
-0.00795525135593881,-0.00948722193382684,0.0071007100710071
-0.00795512680870425,-0.00948751853168198,0.0072007200720072
-0.00795498267455805,-0.00948779933193157,0.0073007300730073
-0.00795484265681917,-0.00948807740940929,0.0074007400740074
-0.00795471051024068,-0.00948836484382395,0.0075007500750075
-0.00795458624173314,-0.00948866167203204,0.0076007600760076
-0.00795446985820721,-0.00948896792858646,0.0077007700770077
-0.00795436136426995,-0.0094892836480402,0.0078007800780078
-0.00795423308992455,-0.00948961272335808,0.0079007900790079
-0.00795410899648528,-0.00948993864744771,0.008000800080008
-0.0079539930575406,-0.0094902741979871,0.0081008100810081
-0.00795385569577122,-0.00949059244210926,0.0082008200820082
-0.00795372673036701,-0.00949092058910478,0.0083008300830083
-0.0079535760726252,-0.00949123124309706,0.0084008400840084
-0.00795340370872465,-0.00949152442712148,0.0085008500850085
-0.00795320963405826,-0.00949180016190961,0.0086008600860086
-0.00795301746671435,-0.00949209852657191,0.0087008700870087
-0.00795282720208586,-0.00949241953262591,0.0088008800880088
-0.0079526388378692,-0.00949276318698228,0.0089008900890089
-0.00795242945164206,-0.00949312148487586,0.009000900090009
-0.00795219904801146,-0.00949349443091361,0.0091009100910091
-0.00795197090183985,-0.00949389017037619,0.0092009200920092
-0.00795172026630944,-0.00949426674908009,0.0093009300930093
-0.00795147207021676,-0.00949466646904166,0.0094009400940094
-0.00795120120739357,-0.00949504676333862,0.0095009500950095
-0.00795090769396448,-0.00949540768034527,0.0096009600960096
-0.00795062473761122,-0.00949577952759956,0.0097009700970097
-0.00795031889338859,-0.00949613183861987,0.0098009800980098
-0.00794999018433181,-0.00949646466869098,0.0099009900990099
-0.00794963863117271,-0.00949677806618691,0.01000100010001
-0.0079492936684116,-0.00949708839768508,0.0101010101010101
-0.00794892710545409,-0.00949741517177703,0.0102010201020102
-0.00794856731256986,-0.0094977387646947,0.0103010301030103
-0.00794821094964111,-0.00949808775632893,0.0104010401040104
-0.00794783265711125,-0.0094984532158958,0.0105010501050105
-0.00794743247414028,-0.00949883511805644,0.0106010601060106
-0.00794704431789693,-0.00949922866686244,0.0107010701070107
-0.00794665988185381,-0.00949964772495435,0.0108010801080108
-0.00794628252916399,-0.00950006280254726,0.0109010901090109
-0.0079459088367826,-0.00950050354606627,0.011001100110011
-0.00794553879088842,-0.00950096990483348,0.0111011101110111
-0.00794518082700664,-0.00950144763612615,0.0112011201120112
-0.00794479988081075,-0.00950194164646185,0.0113011301130113
-0.00794439601219255,-0.00950245190359147,0.0114011401140114
-0.00794399609643097,-0.00950298784968227,0.0115011501150115
-0.0079435715536352,-0.00950350096318848,0.0116011601160116
-0.00794315116410318,-0.00950404006281123,0.0117011701170117
-0.00794273840386096,-0.00950457415456077,0.0118011801180118
-0.00794233847658174,-0.00950511961653208,0.0119011901190119
-0.00794195133849849,-0.00950567643260055,0.012001200120012
-0.00794156812102249,-0.00950625950890555,0.0121012101210121
-0.00794118880802904,-0.00950686877864486,0.0122012201220122
-0.00794081339260753,-0.00950750417501598,0.0123012301230123
-0.00794041210394239,-0.00950811512402837,0.0124012401240124
-0.00793998502265707,-0.00950870173855476,0.0125012501250125
-0.00793953222937517,-0.00950926412455753,0.0126012601260126
-0.00793909304995281,-0.00950983825625737,0.0127012701270127
-0.00793862977561154,-0.00951042940182635,0.0128012801280128
-0.00793814071556072,-0.00951099600328815,0.0129012901290129
-0.00793762775408752,-0.0095115798743109,0.013001300130013
-0.00793709098102957,-0.00951218095960971,0.0131013101310131
-0.00793652865722208,-0.00951275714605792,0.0132013201320132
-0.0079359408701992,-0.00951330854883187,0.0133013301330133
-0.00793532956874683,-0.00951387772333621,0.0134013401340134
-0.00793472789604795,-0.009514441627365,0.0135013501350135
-0.00793410073940186,-0.00951498058877595,0.0136013601360136
-0.0079334891546154,-0.00951553217813581,0.0137013701370137
-0.00793288361429041,-0.00951611252936545,0.0138013801380138
-0.0079322522905594,-0.00951666754177017,0.0139013901390139
-0.00793162721400049,-0.00951725156252234,0.014001400140014
-0.00793100835697128,-0.0095178644810524,0.0141014101410141
-0.00793039569874004,-0.00951850619370156,0.0142014201420142
-0.0079297588787876,-0.00951916571033044,0.0143014301430143
-0.00792912844652248,-0.00951985389438435,0.0144014401440144
-0.00792847382489386,-0.00952055965436862,0.0145014501450145
-0.00792779511986392,-0.00952128292578431,0.0146014601460146
-0.00792709244660929,-0.00952202364182911,0.0147014701470147
-0.0079263659133958,-0.00952278173570072,0.0148014801480148
-0.00792561355300923,-0.00952351214575443,0.0149014901490149
-0.00792483548062604,-0.00952421502402316,0.015001500150015
-0.00792407495192373,-0.00952493003728547,0.0151015101510151
-0.00792333188167175,-0.0095256571463814,0.0152015201520152
-0.00792256272855485,-0.00952635651637466,0.0153015301530153
-0.00792181120895657,-0.00952706823328626,0.0154015401540154
-0.00792107722843211,-0.00952779225565255,0.0155015501550155
-0.00792036069714377,-0.00952852854201008,0.0156015601560156
-0.00791965151181116,-0.00952929449091742,0.0157015701570157
-0.00791891551339485,-0.00953003198432438,0.0158015801580158
-0.00791819714158644,-0.00953078180161443,0.0159015901590159
-0.00791748620326788,-0.00953156152562826,0.016001600160016
-0.0079167482076914,-0.00953231245091592,0.0161016101610161
-0.0079160280068806,-0.00953307575537134,0.0162016201620162
-0.00791532551099773,-0.00953385139292378,0.0163016301630163
-0.00791459563075582,-0.00953459804055718,0.0164016401640164
-0.00791388363511715,-0.00953535727006884,0.0165016501650165
-0.00791318942733353,-0.00953612902847759,0.0166016601660166
-0.00791250265534325,-0.0095369313293843,0.0167016701670167
-0.00791178805210914,-0.00953770412438138,0.0168016801680168
-0.00791104576045016,-0.00953844759084039,0.0169016901690169
-0.00791031137450446,-0.00953922216185878,0.017001700170017
-0.00790954930474092,-0.00953996724769911,0.0171017101710171
-0.00790879535722249,-0.00954074364080923,0.0172017201720172
-0.00790805989322501,-0.00954153277704479,0.0173017301730173
-0.00790734281830376,-0.00954233459881741,0.0174017401740174
-0.00790663359381112,-0.00954316758734454,0.0175017501750175
-0.00790589611883235,-0.00954397024529847,0.0176017601760176
-0.00790513309080051,-0.00954479189585325,0.0177017701770177
-0.00790438887569433,-0.00954562615132167,0.0178017801780178
-0.00790361905685744,-0.00954647925657218,0.0179017901790179
-0.00790285766893866,-0.00954736361841498,0.018001800180018
-0.00790206811115722,-0.00954821686878785,0.0181018101810181
-0.0079012505424567,-0.00954903920118744,0.0182018201820182
-0.00790040776392906,-0.00954988073811265,0.0183018301830183
-0.00789958474507768,-0.00955073497900322,0.0184018401840184
-0.00789877074454443,-0.0095516209671378,0.0185018501850185
-0.00789797637238627,-0.00955251938051068,0.0186018601860186
-0.00789719454985702,-0.00955340977529727,0.0187018701870187
-0.00789638700842057,-0.00955431909357893,0.0188018801880188
-0.00789555392084161,-0.00955524722939328,0.0189018901890189
-0.00789474081407783,-0.00955618761077066,0.019001900190019
-0.00789394051724174,-0.00955711962342521,0.0191019101910191
-0.00789314929170491,-0.00955808340635905,0.0192019201920192
-0.00789232940335017,-0.00955901463351,0.0193019301930193
-0.00789151880973708,-0.00955997782674029,0.0194019401940194
-0.00789067959707312,-0.00956090833979712,0.0195019501950195
-0.00788984990489675,-0.00956187101012627,0.0196019601960196
-0.00788899163513301,-0.00956280088049836,0.0197019701970197
-0.00788815394049501,-0.0095637433028028,0.0198019801980198
-0.00788732586078925,-0.00956471806205491,0.0199019901990199
-0.00788651821108689,-0.00956570508069107,0.02000200020002
-0.00788572000815914,-0.00956672424968889,0.0201020102010201
-0.00788494209471951,-0.00956775539012966,0.0202020202020202
-0.00788413487577718,-0.00956875278846999,0.0203020302030203
-0.00788329853561456,-0.00956971667506262,0.0204020402040204
-0.00788243325851398,-0.00957064726874298,0.0205020502050205
-0.00788153922184719,-0.00957154479295345,0.0206020602060206
-0.00788061661450369,-0.00957240946652927,0.0207020702070207
-0.00787971558432133,-0.00957328761575293,0.0208020802080208
-0.00787878909092348,-0.00957418593468106,0.0209020902090209
-0.0078778733250627,-0.00957511792430035,0.021002100210021
-0.00787693216739591,-0.00957606972427351,0.0211021102110211
-0.00787601293933019,-0.00957703440558389,0.0212021202120212
-0.00787510449638981,-0.009578032455823,0.0213021302130213
-0.00787420679480757,-0.00957906368149437,0.0214021402140214
-0.00787328346876283,-0.00958011405871026,0.0215021502150215
-0.00787238212760394,-0.00958117663311508,0.0216021602160216
-0.0078714518472036,-0.00958220438736747,0.0217021702170217
-0.00787053263756613,-0.00958326539076508,0.0218021802180218
-0.00786958455318607,-0.00958429147726203,0.0219021902190219
-0.00786864776531476,-0.00958535098797257,0.022002200220022
-0.00786773330555524,-0.00958642277649537,0.0221022102210221
-0.00786684104951678,-0.00958750677602832,0.0222022202220222
-0.00786597086129124,-0.00958860291976889,0.0223022302230223
-0.00786511487432529,-0.00958968947852306,0.0224022402240224
-0.00786426964944926,-0.00959080936013552,0.0225022502250225
-0.00786343514059257,-0.00959196235959188,0.0226022602260226
-0.00786261130398823,-0.0095931482787888,0.0227022702270227
-0.00786179809817268,-0.00959436691731915,0.0228022802280228
-0.0078609548220826,-0.00959554877078646,0.0229022902290229
-0.0078600816784287,-0.00959669409488254,0.023002300230023
-0.00785923083294061,-0.00959785128676267,0.0231023102310231
-0.00785839100062723,-0.00959904173469868,0.0232023202320232
-0.00785757329371497,-0.00960024373253171,0.0233023302330233
-0.00785677758090265,-0.00960145721115586,0.0234023402340234
-0.0078559957998369,-0.00960266015573955,0.0235023502350235
-0.0078551834739696,-0.00960382608721073,0.0236023602360236
-0.00785438206452877,-0.00960502557189307,0.0237023702370237
-0.00785355021624872,-0.00960618796975003,0.0238023802380238
-0.00785274070759803,-0.0096073623114075,0.0239023902390239
-0.00785195341188261,-0.0096085485231527,0.024002400240024
-0.0078511801515726,-0.00960972446115613,0.0241024102410241
-0.00785037611610809,-0.00961086331233419,0.0242024202420242
-0.00784954152432433,-0.00961196534389631,0.0243024302430243
-0.00784867659736025,-0.0096130308115341,0.0244024402440244
-0.00784783455596204,-0.00961410918124089,0.0245024502450245
-0.00784700405755029,-0.00961522246554466,0.0246024602460246
-0.00784614311799582,-0.00961629894405361,0.0247024702470247
-0.00784529396560197,-0.00961741048688917,0.0248024802480248
-0.00784446776096924,-0.00961853464154883,0.0249024902490249
-0.00784365616532082,-0.009619649089135,0.025002500250025
-0.00784281389126612,-0.00962072653512639,0.0251025102510251
-0.00784194116685457,-0.0096217672375183,0.0252025202520252
-0.00784104232963228,-0.00962282853576769,0.0253025302530253
-0.0078401670805524,-0.009623902971046,0.0254025402540254
-0.00783930405169661,-0.00962501294287436,0.0255025502550255
-0.00783846441748676,-0.00962613569007745,0.0256025602560256
-0.00783759422004712,-0.00962722107172801,0.0257025702570257
-0.00783674756928629,-0.00962831947523106,0.0258025802580258
-0.00783591595366272,-0.00962940843426308,0.0259025902590259
-0.00783510766588269,-0.0096305104312722,0.026002600260026
-0.00783432256773445,-0.00963162537872434,0.0261026102610261
-0.00783351072330484,-0.00963276058341513,0.0262026202620262
-0.00783266800006187,-0.00963385804016753,0.0263026302630263
-0.00783184888799658,-0.0096349685395042,0.0264026402640264
-0.00783104477421208,-0.00963606952296025,0.0265026502650265
-0.00783026405276993,-0.00963718355591114,0.0266026602660266
-0.00782950658315482,-0.00963831055542985,0.0267026702670267
-0.00782872221752895,-0.00963945789050716,0.0268026802680268
-0.00782795269354387,-0.00964059541485218,0.0269026902690269
-0.00782715186919952,-0.00964169485955054,0.027002700270027
-0.00782631997945591,-0.00964275649872233,0.0271027102710271
-0.00782550078676709,-0.00964385481699478,0.0272027202720272
-0.00782469423584834,-0.00964498956789023,0.0273027302730273
-0.00782385664256566,-0.00964608607789207,0.0274027402740274
-0.00782303448984136,-0.009647173240171,0.0275027502750275
-0.00782222515165188,-0.00964829709076474,0.0276027602760276
-0.00782138948181634,-0.00964944154873368,0.0277027702770277
-0.00782052771299127,-0.00965060645974134,0.0278027802780278
-0.00781967922631743,-0.00965180756841197,0.0279027902790279
-0.00781880478347284,-0.00965302869936123,0.028002800280028
-0.0078179438300972,-0.00965428566171242,0.0281028102810281
-0.00781705221904702,-0.00965550299874858,0.0282028202820282
-0.00781618550454405,-0.00965673266888187,0.0283028302830283
-0.0078152881623124,-0.0096579228588225,0.0284028402840284
-0.00781441585253617,-0.00965912563524847,0.0285028502850285
-0.00781356842087886,-0.00966034091292929,0.0286028602860286
-0.00781269018412116,-0.00966151670350688,0.0287028702870287
-0.00781182581230768,-0.00966272908795453,0.0288028802880288
-0.00781097750761268,-0.0096639312147852,0.0289028902890289
-0.0078101451663773,-0.00966512317383657,0.029002900290029
-0.0078093264758579,-0.00966635174518629,0.0291029102910291
-0.00780853249990687,-0.00966759267957897,0.0292029202920292
-0.00780770727197067,-0.00966879366616252,0.0293029302930293
-0.00780685619612963,-0.00967001502285776,0.0294029402940294
-0.00780603023336753,-0.00967124883243353,0.0295029502950295
-0.00780522922704434,-0.00967249500965942,0.0296029602960296
-0.00780444401371963,-0.00967373068970125,0.0297029702970297
-0.00780362747008976,-0.00967492626068688,0.0298029802980298
-0.00780282690143716,-0.00967611177676616,0.0299029902990299
-0.00780200044571975,-0.00967731792325591,0.03000300030003
-0.00780114833559396,-0.00967854454581954,0.0301030103010301
-0.00780027081293039,-0.00967979149012074,0.0302030203020302
-0.0077994079199829,-0.00968107516189682,0.0303030303030303
-0.00779851433020085,-0.00968231807732491,0.0304030403040304
-0.00779763560739845,-0.00968359784922541,0.0305030503050305
-0.0077967716824697,-0.00968491421960314,0.0306030603060306
-0.00779588258226673,-0.00968625024830183,0.0307030703070307
-0.00779500847113039,-0.00968762249309169,0.0308030803080308
-0.00779410376912192,-0.00968895303017602,0.0309030903090309
-0.00779316872041543,-0.00969024216822761,0.031003100310031
-0.00779220918749357,-0.00969155127788024,0.0311031103110311
-0.0077912253984058,-0.00969288020479739,0.0312031203120312
-0.00779025931194245,-0.00969419801948807,0.0313031303130313
-0.00778926338786105,-0.00969547438677199,0.0314031403140314
-0.00778828531843711,-0.00969674010253535,0.0315031503150315
-0.00778727751275044,-0.00969796473715301,0.0316031603160316
-0.00778629706147694,-0.00969920196977375,0.0317031703170317
-0.00778528689697602,-0.00970039828019236,0.0318031803180318
-0.00778429481057487,-0.00970158464857755,0.0319031903190319
-0.00778327311460513,-0.00970273045411131,0.032003200320032
-0.00778222204402684,-0.00970383600085936,0.0321032103210321
-0.0077811988876194,-0.00970495516607411,0.0322032203220322
-0.00778019402353991,-0.00970606507110006,0.0323032303230323
-0.00777916565424518,-0.00970719670532015,0.0324032403240324
-0.00777810798866183,-0.00970828804850522,0.0325032503250325
-0.00777706897245355,-0.00970937038719328,0.0326032603260326
-0.00777604711984383,-0.00971049187666923,0.0327032703270327
-0.00777504368395269,-0.00971160411747421,0.0328032803280328
-0.00777401691100386,-0.00971273814275791,0.0329032903290329
-0.00777301819274121,-0.00971388559070816,0.033003300330033
-0.00777198998469348,-0.00971499239287986,0.0331033103310331
-0.00777098992577663,-0.00971611285267814,0.0332033203320332
-0.00776996040011001,-0.00971719282333796,0.0333033303330333
-0.0077689495169079,-0.00971826393692661,0.0334033403340334
-0.00776795599310435,-0.0097193746205456,0.0335033503350335
-0.00776693297721219,-0.00972044478738369,0.0336033603360336
-0.00776593827400149,-0.00972152893434247,0.0337033703370337
-0.0077649141017375,-0.00972257271655336,0.0338033803380338
-0.00776391833659967,-0.0097236307069343,0.0339033903390339
-0.00776295079430568,-0.00972470279721954,0.034003400340034
-0.00776201128596599,-0.00972578887453612,0.0341034103410341
-0.00776104840140869,-0.00972689716478792,0.0342034203420342
-0.00776006237098664,-0.00972802749290665,0.0343034303430343
-0.00775909490931618,-0.00972914860230033,0.0344034403440344
-0.007758097828863,-0.00973022878258122,0.0345034503450345
-0.00775707137380126,-0.00973126833551186,0.0346034603460346
-0.00775602244089836,-0.0097323305643872,0.0347034703470347
-0.00775495125359669,-0.00973341528262134,0.0348034803480348
-0.0077538580353386,-0.00973452231284251,0.0349034903490349
-0.00775273625792143,-0.00973558833793444,0.035003500350035
-0.00775158616091223,-0.0097366136688738,0.0351035103510351
-0.00775040797927098,-0.00973759861202991,0.0352035203520352
-0.00774920194335069,-0.0097385434691651,0.0353035303530353
-0.00774801648255613,-0.00973948074768814,0.0354035403540354
-0.00774686138228077,-0.00974043312815081,0.0355035503550355
-0.00774572650469116,-0.00974137787932372,0.0356035603560356
-0.00774456347106011,-0.00974228275409688,0.0357035703570357
-0.00774337251634766,-0.00974314804501868,0.0358035803580358
-0.00774221211565086,-0.00974402903910119,0.0359035903590359
-0.00774108206625915,-0.00974492560504338,0.036003600360036
-0.00773998216315837,-0.00974583761615108,0.0361036103610361
-0.00773891219903085,-0.00974676494573004,0.0362036203620362
-0.00773787197577313,-0.00974770746938989,0.0363036303630363
-0.0077368612929781,-0.00974866506504343,0.0364036403640364
-0.00773582153964038,-0.00974958238578666,0.0365036503650365
-0.00773480135017898,-0.00975049244810837,0.0366036603660366
-0.0077337521915302,-0.00975136257183499,0.0367036703670367
-0.00773272271884477,-0.00975222584947197,0.0368036803680368
-0.00773167170585474,-0.00975311354452197,0.0369036903690369
-0.00773059201622558,-0.00975396138620749,0.037003700370037
-0.00772954245215557,-0.00975482506465863,0.0371037103710371
-0.00772846422757124,-0.00975564901874293,0.0372037203720372
-0.00772740590317845,-0.00975651596129537,0.0373037303730373
-0.00772631901501951,-0.00975734308273283,0.0374037403740374
-0.00772520380496501,-0.00975813068251418,0.0375037503750375
-0.00772410894889745,-0.00975896166236357,0.0376037603760376
-0.00772303436619325,-0.00975978618772323,0.0377037703770377
-0.00772197991633713,-0.00976060431848491,0.0378037803780378
-0.00772094549336677,-0.00976146566115712,0.0379037903790379
-0.00771993093373152,-0.00976232031437947,0.038003800380038
-0.00771888757076303,-0.00976313501979279,0.0381038103810381
-0.00771786418860971,-0.00976394344578457,0.0382038203820382
-0.00771681985585529,-0.00976477686507178,0.0383038303830383
-0.00771575478672807,-0.00976563507264023,0.0384038403840384
-0.00771466919775978,-0.00976651786577932,0.0385038503850385
-0.00771360425532667,-0.0097674435160853,0.0386038603860386
-0.0077125188851937,-0.00976839318759732,0.0387038703870387
-0.00771146432246464,-0.00976935776064173,0.0388038803880388
-0.00771038141019769,-0.00977028118343475,0.0389038903890389
-0.00770931898091527,-0.00977119745146495,0.039003900390039
-0.00770822829653969,-0.00977207291477312,0.0391039103910391
-0.00770715860883575,-0.00977299146790464,0.0392039203920392
-0.00770606075587628,-0.00977386913108344,0.0393039303930393
-0.00770498359091549,-0.00977474005413499,0.0394039403940394
-0.00770392697113452,-0.0097756043015578,0.0395039503950395
-0.00770289127891939,-0.00977651183921118,0.0396039603960396
-0.00770187584624645,-0.00977741240638415,0.0397039703970397
-0.00770084010796074,-0.00977833727349012,0.0398039803980398
-0.00769978427829045,-0.00977928623781847,0.0399039903990399
-0.00769874892930116,-0.00978022789995826,0.04000400040004
-0.00769773459541184,-0.00978121232251662,0.0401040104010401
-0.00769669180832573,-0.00978215501894115,0.0402040204020402
-0.00769562917402921,-0.00978312167898335,0.0403040304030403
-0.00769459770879074,-0.00978410298256276,0.0404040404040404
-0.00769353797233436,-0.00978504248399189,0.0405040504050405
-0.00769245020422717,-0.00978594050115768,0.0406040604060406
-0.00769138416761751,-0.0097868817993398,0.0407040704070407
-0.00769033886047015,-0.00978781591511675,0.0408040804080408
-0.00768927401017819,-0.00978877410047384,0.0409040904090409
-0.00768823086143795,-0.00978977513378369,0.041004100410041
-0.00768720929676939,-0.00979081868333805,0.0411041104110411
-0.00768616814058223,-0.00979188538336422,0.0412041204120412
-0.00768509892510183,-0.00979290929763288,0.0413041304130413
-0.00768400188989532,-0.00979389075554879,0.0414041404140414
-0.00768292596423343,-0.00979486473851143,0.0415041504150415
-0.00768182230177245,-0.00979579662677532,0.0416041604160416
-0.00768074100197616,-0.00979677174768151,0.0417041704170417
-0.00767968193584686,-0.00979778976261108,0.0418041804180418
-0.00767860391397309,-0.00979883117909712,0.0419041904190419
-0.00767755770844918,-0.00979988647434854,0.042004200420042
-0.0076764836094862,-0.00980089882489896,0.0421042104210421
-0.0076754318916161,-0.00980195385754801,0.0422042204220422
-0.00767435235862696,-0.00980296588560433,0.0423042304230423
-0.00767324524778232,-0.00980393523616908,0.0424042404240424
-0.00767217034258396,-0.00980491902064977,0.0425042504250425
-0.00767112741498256,-0.00980591711235244,0.0426042604260426
-0.00767010686617056,-0.00980695813032781,0.0427042704270427
-0.00766910856484672,-0.00980804173826074,0.0428042804280428
-0.00766813239122755,-0.0098091676021393,0.0429042904290429
-0.00766717821631538,-0.0098103353925588,0.043004300430043
-0.00766625521046127,-0.00981151590767545,0.0431043104310431
-0.00766535226143879,-0.00981268739295633,0.0432043204320432
-0.00766447087805971,-0.0098139004914982,0.0433043304330433
-0.00766356051167213,-0.00981506891308481,0.0434043404340434
-0.0076626214110572,-0.00981619299863858,0.0435043504350435
-0.00766171350714272,-0.00981733012216954,0.0436043604360436
-0.00766083658339684,-0.00981848016850109,0.0437043704370437
-0.00765999041868076,-0.00981964302245678,0.0438043804380438
-0.0076591656629681,-0.00982084771081236,0.0439043904390439
-0.00765836219417187,-0.00982209390416296,0.044004400440044
-0.00765752924250117,-0.00982329491838885,0.0441044104410441
-0.00765672681950732,-0.00982450827031893,0.0442044204420442
-0.00765594565809105,-0.00982576312494055,0.0443044304430443
-0.00765518563846876,-0.00982705915284902,0.0444044404440444
-0.00765444462526864,-0.00982834527788395,0.0445044504450445
-0.00765373352570298,-0.00982964298736888,0.0446044604460446
-0.00765299231670286,-0.00983089490729397,0.0447044704470447
-0.00765227212971317,-0.00983218810877158,0.0448044804480448
-0.007651570702668,-0.0098334714672676,0.0449044904490449
-0.00765088790887319,-0.00983474507492317,0.045004500450045
-0.00765022581689829,-0.00983605984204428,0.0451045104510451
-0.00764958431156676,-0.00983741544152985,0.0452045204520452
-0.00764891226604076,-0.00983872458573537,0.0453045304530453
-0.00764826981626211,-0.00984004502414619,0.0454045404540454
-0.00764764561734796,-0.00984135544220366,0.0455045504550455
-0.00764699079991929,-0.00984261969752926,0.0456045604560456
-0.00764635675802344,-0.00984392530581697,0.0457045704570457
-0.00764574338109096,-0.0098452719399656,0.0458045804580458
-0.0076451592728047,-0.00984662949054075,0.0459045904590459
-0.00764460423045405,-0.00984799785157984,0.046004600460046
-0.00764406937393268,-0.00984940678007753,0.0461046104610461
-0.00764350330458621,-0.00985076852998701,0.0462046204620462
-0.00764296624819411,-0.00985214101895104,0.0463046304630463
-0.00764245799513526,-0.00985352414331103,0.0464046404640464
-0.00764196975744448,-0.00985494779366587,0.0465046504650465
-0.00764149874785108,-0.00985636064277092,0.0466046604660466
-0.00764104755321868,-0.00985781380133908,0.0467046704670467
-0.00764061606758489,-0.00985930695148341,0.0468046804680468
-0.00764020418038036,-0.00986083977301329,0.0469046904690469
-0.00763982026954197,-0.00986238180866135,0.047004700470047
-0.00763940413002192,-0.00986387527438924,0.0471047104710471
-0.00763900475328629,-0.0098653573975377,0.0472047204720472
-0.00763862201724797,-0.00986682828406912,0.0473047304730473
-0.00763826712857809,-0.00986830884081755,0.0474047404740474
-0.00763787986380073,-0.00986974123306703,0.0475047504750475
-0.00763750919365005,-0.00987116283558426,0.0476047604760476
-0.00763716635243963,-0.00987259447688313,0.0477047704770477
-0.00763683978796885,-0.0098740153537885,0.0478047804780478
-0.00763653247179083,-0.00987547668297595,0.0479047904790479
-0.00763625255609657,-0.00987694767316616,0.048004800480048
-0.00763598847025723,-0.00987840759259356,0.0481048104810481
-0.00763574327796712,-0.00987990768787945,0.0482048204820482
-0.00763551367135775,-0.00988139648435296,0.0483048304830483
-0.00763525088010198,-0.009882836796137,0.0484048404840484
-0.00763501526819116,-0.00988428686336855,0.0485048504850485
-0.00763479851758011,-0.00988577725388453,0.0486048604860486
-0.00763460053152061,-0.00988730764749432,0.0487048704870487
-0.00763436919496056,-0.00988878907958393,0.0488048804880488
-0.00763416489723014,-0.00989027986169992,0.0489048904890489
-0.00763397941472897,-0.00989181069298035,0.049004900490049
-0.00763380917928967,-0.00989333003886248,0.0491049104910491
-0.00763366557034826,-0.00989485836850975,0.0492049204920492
-0.0076334882861086,-0.00989633761224636,0.0493049304930493
-0.00763333774354332,-0.00989782614151044,0.0494049404940494
-0.00763315362473156,-0.00989926585668037,0.0495049504950495
-0.00763298845705726,-0.00990074614391578,0.0496049604960496
-0.00763283847655313,-0.00990221542719068,0.0497049704970497
-0.00763270357725684,-0.00990367381246735,0.0498049804980498
-0.00763258365550956,-0.00990512139879762,0.0499049904990499
-0.00763248236701264,-0.00990660953876527,0.05000500050005
-0.00763240739173354,-0.00990810676846043,0.0501050105010501
-0.00763229840023385,-0.00990955491685191,0.0502050205020502
-0.00763221583943199,-0.00991101245442975,0.0503050305030503
-0.00763215181282871,-0.00991251052721667,0.0504050405040504
-0.00763210229846152,-0.00991399752002654,0.0505050505050505
-0.00763207115243873,-0.00991552482690679,0.0506050605060506
-0.00763200575523538,-0.00991700265627628,0.0507050705070507
-0.00763196656989459,-0.00991848953160613,0.0508050805080508
-0.00763189323933556,-0.00991992721045588,0.0509050905090509
-0.00763184623811901,-0.00992137423702853,0.051005100510051
-0.00763176519303962,-0.00992277233893737,0.0511051105110511
-0.00763171059478273,-0.00992418008342089,0.0512051205120512
-0.00763162205171467,-0.00992553917505722,0.0513051305130513
-0.00763155258417464,-0.00992693976938518,0.0514051405140514
-0.00763150208850384,-0.00992838153008924,0.0515051505150515
-0.00763147046565044,-0.00992986412315776,0.0516051605160516
-0.00763145761656273,-0.00993138722148954,0.0517051705170517
-0.0076314634398854,-0.00993295049567981,0.0518051805180518
-0.00763153402233371,-0.00993447976747066,0.0519051905190519
-0.00763161828083684,-0.0099359978325904,0.052005200520052
-0.00763171612095004,-0.00993750479239432,0.0521052105210521
-0.00763177902343089,-0.00993896202590623,0.0522052205220522
-0.00763190626809857,-0.00994038612775293,0.0523052305230523
-0.0076320973366589,-0.00994177737435799,0.0524052405240524
-0.00763230120362929,-0.00994315863976957,0.0525052505250525
-0.0076325177814756,-0.00994453001382532,0.0526052605260526
-0.00763280714855155,-0.00994594987257065,0.0527052705270527
-0.00763311570402847,-0.00994732755599378,0.0528052805280528
-0.00763344088407795,-0.00994874675592967,0.0529052905290529
-0.00763377788353751,-0.00995015578578266,0.053005300530053
-0.00763407827530575,-0.0099515157136003,0.0531053105310531
-0.00763445087811766,-0.00995292430347907,0.0532053205320532
-0.00763483498014903,-0.00995432284305866,0.0533053305330533
-0.00763523536122354,-0.00995576277476032,0.0534053405340534
-0.00763564706184221,-0.00995719240968494,0.0535053505350535
-0.00763607493093457,-0.00995866319716464,0.0536053605360536
-0.00763651394219932,-0.00996012344138963,0.0537053705370537
-0.00763702416247241,-0.00996163159442177,0.0538053805380538
-0.00763754491448247,-0.00996312890704405,0.0539053905390539
-0.00763808799921134,-0.00996463451697957,0.054005400540054
-0.00763859314711237,-0.00996608996295264,0.0541054105410541
-0.00763911405345892,-0.00996758641405476,0.0542054205420542
-0.00763964550766721,-0.00996907216526229,0.0543054305430543
-0.00764020703214992,-0.00997058452914639,0.0544054405440544
-0.00764078404095817,-0.00997213744436438,0.0545054505450545
-0.00764142162107537,-0.00997365627425594,0.0546054605460546
-0.00764206891748015,-0.00997516425682688,0.0547054705470547
-0.00764274548022757,-0.00997669867009574,0.0548054805480548
-0.00764343150357078,-0.00997822212547453,0.0549054905490549
-0.00764418701288222,-0.00997979312800638,0.055005500550055
-0.00764495140229999,-0.00998135288240356,0.0551055105510551
-0.00764564474395652,-0.00998285741659087,0.0552055205520552
-0.00764635297562792,-0.0099844026357167,0.0553055305530553
-0.00764704425792906,-0.00998598387283026,0.0554055405540554
-0.00764772868492631,-0.00998755646479741,0.0555055505550555
-0.00764847300369128,-0.00998909475951346,0.0556055605560556
-0.00764921013083708,-0.00999062475461268,0.0557055705570557
-0.0076499401723261,-0.00999214650998672,0.0558055805580558
-0.00765069148691028,-0.00999367595914944,0.0559055905590559
-0.00765150222564572,-0.00999517145889382,0.056005600560056
-0.00765232737756541,-0.0099967077656639,0.0561056105610561
-0.00765310090738839,-0.00999822595287072,0.0562056205620562
-0.00765393374157908,-0.00999971027128284,0.0563056305630563
-0.00765477263174888,-0.0100011249701221,0.0564056405640564
-0.0076556039479136,-0.0100025323391303,0.0565056505650565
-0.00765644139837747,-0.0100038707243397,0.0566056605660566
-0.00765728746864885,-0.0100052000013933,0.0567056705670567
-0.0076580942153676,-0.0100064800243785,0.0568056805680568
-0.00765887410753915,-0.0100077168055075,0.0569056905690569
-0.00765965689524726,-0.0100090293681508,0.057005700570057
-0.00766044883487825,-0.0100103330760267,0.0571057105710571
-0.00766124987345086,-0.0100116280097586,0.0572057205720572
-0.00766211989812576,-0.0100129726283189,0.0573057305730573
-0.00766293235990131,-0.0100143337539719,0.0574057405740574
-0.00766374775637344,-0.0100156976047002,0.0575057505750575
-0.00766456977088595,-0.0100169927019827,0.0576057605760576
-0.00766540703706745,-0.0100183303500626,0.0577057705770577
-0.00766624712507264,-0.0100197429596005,0.0578057805780578
-0.00766711590584162,-0.0100211828751774,0.0579057905790579
-0.00766794530316627,-0.0100225386658559,0.058005800580058
-0.00766878372802309,-0.0100238853207364,0.0581058105810581
-0.00766961540353846,-0.0100252250489035,0.0582058205820582
-0.00767043036694702,-0.0100266028106467,0.0583058305830583
-0.00767131441781329,-0.0100280296606041,0.0584058405840584
-0.00767226702402184,-0.0100295051933546,0.0585058505850585
-0.00767319230345959,-0.0100309357704228,0.0586058605860586
-0.00767412599769071,-0.010032356638114,0.0587058705870587
-0.00767502957327327,-0.0100337750732782,0.0588058805880588
-0.00767594846272007,-0.0100352350825432,0.0589058905890589
-0.00767687589826151,-0.0100366851543818,0.059005900590059
-0.00767777327734959,-0.0100381324481638,0.0591059105910591
-0.00767873925094001,-0.0100396283233836,0.0592059205920592
-0.0076796218551897,-0.0100411137290616,0.0593059305930593
-0.00768044786862945,-0.0100426145038887,0.0594059405940594
-0.00768127713234938,-0.0100441160227559,0.0595059505950595
-0.00768208741268245,-0.0100456234616939,0.0596059605960596
-0.00768292438861925,-0.0100471265354435,0.0597059705970597
-0.00768373787316187,-0.010048648919681,0.0598059805980598
-0.00768453548177899,-0.0100502079691982,0.0599059905990599
-0.00768531738262828,-0.0100518033799289,0.06000600060006
-0.00768611631347137,-0.0100534389204476,0.0601060106010601
-0.00768683364638791,-0.0100550624319351,0.0602060206020602
-0.00768754810449962,-0.0100566341946316,0.0603060306030603
-0.00768819991121521,-0.0100581961005254,0.0604060406040604
-0.00768878963320292,-0.0100597482279363,0.0605060506050605
-0.00768939352189722,-0.0100612556115895,0.0606060606060606
-0.00768997379250329,-0.010062717684817,0.0607060706070607
-0.00769061409999947,-0.0100641374237788,0.0608060806080608
-0.00769124187399145,-0.0100655700648095,0.0609060906090609
-0.00769182891006372,-0.0100670847068843,0.061006100610061
-0.00769234685637485,-0.0100685774308758,0.0611061106110611
-0.00769287884269842,-0.0100700650133892,0.0612061206120612
-0.00769343050577124,-0.0100715935618719,0.0613061306130613
-0.00769401829509766,-0.0100731230340699,0.0614061406140614
-0.00769460284105456,-0.0100745842688126,0.0615061506150615
-0.00769510826077209,-0.0100760343590794,0.0616061606160616
-0.00769562608960316,-0.0100774747998611,0.0617061706170617
-0.00769610424244165,-0.010078997015941,0.0618061806180618
-0.00769650426416557,-0.0100805074333427,0.0619061906190619
-0.00769686563496751,-0.0100820989948756,0.062006200620062
-0.00769722588395062,-0.0100836216854826,0.0621062106210621
-0.00769755888217935,-0.0100851322572208,0.0622062206220622
-0.00769791367640448,-0.0100866835599681,0.0623062306230623
-0.00769823026428888,-0.0100883155553548,0.0624062406240624
-0.00769853512260088,-0.0100899714153075,0.0625062506250625
-0.00769876360508783,-0.0100916140391794,0.0626062606260626
-0.00769895633909997,-0.0100932422199213,0.0627062706270627
-0.00769904939017534,-0.0100948813286072,0.0628062806280628
-0.00769918246737974,-0.0100965202875636,0.0629062906290629
-0.00769934320997384,-0.0100981733349068,0.063006300630063
-0.00769951324730955,-0.0100998242261462,0.0631063106310631
-0.00769968958019146,-0.0101013855423364,0.0632063206320632
-0.0076998932859148,-0.0101029615803837,0.0633063306330633
-0.00770016588790281,-0.0101045004924458,0.0634063406340634
-0.00770045308275042,-0.0101060291100343,0.0635063506350635
-0.00770079972017748,-0.010107547410114,0.0636063606360636
-0.00770116876403628,-0.01010910636749,0.0637063706370637
-0.00770155170048172,-0.0101106548852701,0.0638063806380638
-0.00770185815053261,-0.0101121905516589,0.0639063906390639
-0.00770215071721108,-0.010113731695841,0.064006400640064
-0.0077023431218185,-0.0101152838785366,0.0641064106410641
-0.00770253692927546,-0.0101168267964365,0.0642064206420642
-0.0077028055784068,-0.0101184176323576,0.0643064306430643
-0.00770312246575001,-0.0101200909185111,0.0644064406440644
-0.0077034398759944,-0.0101217538710311,0.0645064506450645
-0.00770375682553295,-0.0101233632503649,0.0646064606460646
-0.00770403917145084,-0.0101248840428637,0.0647064706470647
-0.00770433001969627,-0.0101264030731623,0.0648064806480648
-0.00770458438003393,-0.0101279077455613,0.0649064906490649
-0.00770476375127132,-0.0101293994629103,0.065006500650065
-0.00770497091459247,-0.0101309063121448,0.0651065106510651
-0.00770525295183742,-0.010132461434144,0.0652065206520652
-0.00770553929207558,-0.0101339267875975,0.0653065306530653
-0.00770587370236789,-0.01013547568546,0.0654065406540654
-0.00770624699163164,-0.0101370289300827,0.0655065506550655
-0.00770664348665184,-0.0101386225348463,0.0656065606560656
-0.00770695956084911,-0.0101401146414918,0.0657065706570657
-0.00770725009351099,-0.0101415692558907,0.0658065806580658
-0.00770753163089006,-0.0101430361273702,0.0659065906590659
-0.00770778798378076,-0.0101444656102618,0.066006600660066
-0.00770806552914314,-0.0101458633597307,0.0661066106610661
-0.0077082683940782,-0.0101472485503566,0.0662066206620662
-0.00770844645691079,-0.0101486056609575,0.0663066306630663
-0.00770860580817303,-0.0101499106887558,0.0664066406640664
-0.00770877482965224,-0.0101512149794246,0.0665066506650665
-0.00770899244408688,-0.0101525721453104,0.0666066606660666
-0.00770913604842127,-0.010153916865226,0.0667066706670667
-0.00770926766518796,-0.0101552677655112,0.0668066806680668
-0.00770932080761423,-0.0101565186972221,0.0669066906690669
-0.00770938451172334,-0.0101577690991212,0.067006700670067
-0.00770947758353044,-0.0101590685086109,0.0671067106710671
-0.00770958721080426,-0.0101603277906163,0.0672067206720672
-0.00770973375213877,-0.0101615835620426,0.0673067306730673
-0.00770984364662203,-0.0101629072207878,0.0674067406740674
-0.0077099464116814,-0.0101642695534902,0.0675067506750675
-0.00771009600519255,-0.0101657100265213,0.0676067606760676
-0.00771025868966204,-0.0101672244474572,0.0677067706770677
-0.00771044736255164,-0.0101687794657977,0.0678067806780678
-0.0077106325225587,-0.0101703564183464,0.0679067906790679
-0.00771087872840183,-0.0101719217841414,0.068006800680068
-0.00771115263879463,-0.0101735334831295,0.0681068106810681
-0.00771141853060111,-0.0101751635988361,0.0682068206820682
-0.00771169682230708,-0.0101768659946923,0.0683068306830683
-0.00771204965622863,-0.0101786150255038,0.0684068406840684
-0.0077123439505542,-0.0101803762650218,0.0685068506850685
-0.00771266356757988,-0.010182175973483,0.0686068606860686
-0.0077130083575763,-0.0101840138260896,0.0687068706870687
-0.00771336461454267,-0.0101858404812392,0.0688068806880688
-0.00771371847583836,-0.0101876327009258,0.0689068906890689
-0.00771412192060719,-0.0101893609723292,0.069006900690069
-0.00771455004308781,-0.0101911279683675,0.0691069106910691
-0.00771497775093316,-0.0101928558665991,0.0692069206920692
-0.00771542955830443,-0.0101945610128696,0.0693069306930693
-0.00771584582682211,-0.0101962179623917,0.0694069406940694
-0.00771628616261631,-0.0101978680473958,0.0695069506950695
-0.00771669266647234,-0.0101993858890732,0.0696069606960696
-0.0077171508154604,-0.0102008622603084,0.0697069706970697
-0.00771757189835482,-0.01020240433742,0.0698069806980698
-0.00771791851044308,-0.0102039346365851,0.0699069906990699
-0.00771823082528014,-0.0102054017107751,0.07000700070007
-0.00771837690821233,-0.0102067618459103,0.0701070107010701
-0.00771847587475148,-0.0102080178868497,0.0702070207020702
-0.00771849066341104,-0.0102091907450341,0.0703070307030703
-0.00771853200024844,-0.0102103595351855,0.0704070407040704
-0.00771856359545945,-0.0102115488083214,0.0705070507050705
-0.00771854097940655,-0.0102127303508122,0.0706070607060706
-0.00771851357892279,-0.0102139516867757,0.0707070707070707
-0.00771834620677074,-0.0102150652797524,0.0708070807080708
-0.0077181871365391,-0.010216140795386,0.0709070907090709
-0.0077180647154623,-0.0102171739145587,0.071007100710071
-0.00771794735293629,-0.0102181418807022,0.0711071107110711
-0.00771779582906739,-0.0102191181671943,0.0712071207120712
-0.00771754925465952,-0.0102200378905188,0.0713071307130713
-0.00771731870360309,-0.0102208979478215,0.0714071407140714
-0.00771713883710685,-0.01022177869773,0.0715071507150715
-0.00771692373582295,-0.0102226505421932,0.0716071607160716
-0.00771670504103298,-0.0102235122373054,0.0717071707170717
-0.0077164772657296,-0.0102243421275853,0.0718071807180718
-0.00771623152750293,-0.0102251555890927,0.0719071907190719
-0.00771599479607676,-0.0102259247928871,0.072007200720072
-0.0077157249030395,-0.0102266828199564,0.0721072107210721
-0.00771540809171275,-0.0102274925704777,0.0722072207220722
-0.00771498972698318,-0.0102283508448485,0.0723072307230723
-0.00771443837488683,-0.0102292374434183,0.0724072407240724
-0.0077139264177525,-0.0102301526771639,0.0725072507250725
-0.00771335598552107,-0.010231020571074,0.0726072607260726
-0.00771281386136402,-0.0102318864563064,0.0727072707270727
-0.00771225247970012,-0.0102327490682233,0.0728072807280728
-0.00771168159828042,-0.0102336173905899,0.0729072907290729
-0.00771110282727213,-0.0102345004670632,0.073007300730073
-0.00771046491544662,-0.0102353654838649,0.0731073107310731
-0.00770981286225342,-0.0102362226986121,0.0732073207320732
-0.00770909112959543,-0.0102370124061229,0.0733073307330733
-0.00770836129312061,-0.0102378083861447,0.0734073407340734
-0.00770761624183318,-0.0102386297003842,0.0735073507350735
-0.00770691700774813,-0.010239450019499,0.0736073607360736
-0.00770624140096546,-0.0102402666414489,0.0737073707370737
-0.00770552632781135,-0.0102410553123714,0.0738073807380738
-0.00770476037660057,-0.0102418796327169,0.0739073907390739
-0.00770399009705777,-0.0102427028059048,0.074007400740074
-0.00770320499890953,-0.0102435511105998,0.0741074107410741
-0.00770241082255137,-0.0102443857622753,0.0742074207420742
-0.00770161427816487,-0.0102452508412723,0.0743074307430743
-0.00770084216731614,-0.010246111872968,0.0744074407440744
-0.00770007839063718,-0.010247014432694,0.0745074507450745
-0.00769931856451141,-0.0102478949983201,0.0746074607460746
-0.00769855091559932,-0.0102487808505464,0.0747074707470747
-0.00769769939748061,-0.01024970412361,0.0748074807480748
-0.0076968470109313,-0.0102505835743277,0.0749074907490749
-0.00769601952783969,-0.0102514588856029,0.075007500750075
-0.00769507948968825,-0.0102523885716926,0.0751075107510751
-0.00769410310184083,-0.0102533226506132,0.0752075207520752
-0.00769311371287274,-0.0102542744114264,0.0753075307530753
-0.00769208437379203,-0.0102552447156524,0.0754075407540754
-0.00769100728024067,-0.0102562490936871,0.0755075507550755
-0.00768987732759719,-0.0102572510069453,0.0756075607560756
-0.00768874641438188,-0.0102582945380713,0.0757075707570757
-0.00768759383186433,-0.0102593440192143,0.0758075807580758
-0.00768651520416225,-0.0102604134051558,0.0759075907590759
-0.00768543823960854,-0.0102615045064703,0.076007600760076
-0.00768432180407636,-0.0102626504041451,0.0761076107610761
-0.00768316420216793,-0.0102637315288732,0.0762076207620762
-0.00768204470294143,-0.0102648247356137,0.0763076307630763
-0.00768080402424056,-0.0102658228227092,0.0764076407640764
-0.00767950956733929,-0.0102667893537538,0.0765076507650765
-0.00767827076140791,-0.0102677721269851,0.0766076607660766
-0.00767697950641266,-0.0102687361057189,0.0767076707670767
-0.00767565198925556,-0.0102696413882168,0.0768076807680768
-0.00767426949606277,-0.0102705220667158,0.0769076907690769
-0.0076728405867499,-0.01027136680094,0.077007700770077
-0.0076713795155578,-0.0102721853693724,0.0771077107710771
-0.00766988730294993,-0.0102731032245345,0.0772077207720772
-0.00766841359229129,-0.0102741389766413,0.0773077307730773
-0.00766696426909978,-0.010275227555591,0.0774077407740774
-0.00766545347161572,-0.0102762696262794,0.0775077507750775
-0.007663877097253,-0.0102772360075945,0.0776077607760776
-0.00766232832838814,-0.0102781699367857,0.0777077707770777
-0.00766080302557866,-0.0102791017674614,0.0778077807780778
-0.00765920046008517,-0.0102799897435419,0.0779077907790779
-0.00765759850733059,-0.0102808598073769,0.078007800780078
-0.00765595140539721,-0.0102816701061382,0.0781078107810781
-0.00765422479714215,-0.010282516717739,0.0782078207820782
-0.00765246804029257,-0.0102833550665794,0.0783078307830783
-0.00765068818364891,-0.0102841757865083,0.0784078407840784
-0.00764885874583565,-0.0102850342405544,0.0785078507850785
-0.00764705865959568,-0.0102859891272572,0.0786078607860786
-0.00764530398283327,-0.0102869569574924,0.0787078707870787
-0.00764345414726603,-0.0102879046502725,0.0788078807880788
-0.00764160354923054,-0.0102889046884576,0.0789078907890789
-0.00763976402195792,-0.0102898145595863,0.079007900790079
-0.00763787231743799,-0.0102906677385499,0.0791079107910791
-0.00763600931028887,-0.010291541257679,0.0792079207920792
-0.00763419403457519,-0.010292370173566,0.0793079307930793
-0.00763231751492189,-0.0102931273897928,0.0794079407940794
-0.00763047813046814,-0.0102938987128345,0.0795079507950795
-0.00762860970541757,-0.010294661869864,0.0796079607960796
-0.00762676135562688,-0.0102953784195805,0.0797079707970797
-0.00762489087813153,-0.0102961175784393,0.0798079807980798
-0.00762300070776222,-0.010296851998938,0.0799079907990799
-0.00762106543889182,-0.0102975981674372,0.08000800080008
-0.00761911822161374,-0.0102983371949949,0.0801080108010801
-0.00761713445192907,-0.0102990132809117,0.0802080208020802
-0.00761519797370569,-0.0102997094397848,0.0803080308030803
-0.00761322419673214,-0.0103003886055206,0.0804080408040804
-0.00761126920964893,-0.0103010395622338,0.0805080508050805
-0.00760930726129951,-0.0103017014468911,0.0806080608060806
-0.0076073826485567,-0.0103023784818621,0.0807080708070807
-0.00760539481083888,-0.0103030470329338,0.0808080808080808
-0.00760339140126148,-0.0103036879923288,0.0809080908090809
-0.00760132066642652,-0.0103042684057537,0.081008100810081
-0.00759914229687077,-0.0103047839310553,0.0811081108110811
-0.00759688967764767,-0.0103053383537565,0.0812081208120812
-0.00759460263447937,-0.0103058313413252,0.0813081308130813
-0.00759221734347306,-0.01030635391082,0.0814081408140814
-0.00758981570431766,-0.0103068649235073,0.0815081508150815
-0.00758735123639443,-0.0103073262790084,0.0816081608160816
-0.0075848624270746,-0.0103078272229681,0.0817081708170817
-0.00758235244140783,-0.010308301549644,0.0818081808180818
-0.00757972668034693,-0.0103087061876411,0.0819081908190819
-0.00757712424943309,-0.0103090785209401,0.082008200820082
-0.0075744962216991,-0.0103093967097775,0.0821082108210821
-0.00757191993354193,-0.0103097638186715,0.0822082208220822
-0.00756939497954026,-0.0103101794537185,0.0823082308230823
-0.00756688881082191,-0.0103105900417324,0.0824082408240824
-0.00756439645867371,-0.0103110446225533,0.0825082508250825
-0.0075618746305616,-0.010311440924077,0.0826082608260826
-0.00755932008541964,-0.0103117770620165,0.0827082708270827
-0.00755672144381188,-0.0103120939885197,0.0828082808280828
-0.00755408847039998,-0.0103123540616106,0.0829082908290829
-0.00755143000843389,-0.0103125608264211,0.083008300830083
-0.00754871107421062,-0.010312717848815,0.0831083108310831
-0.00754596083271746,-0.0103128167001776,0.0832083208320832
-0.00754324682804735,-0.0103128909982192,0.0833083308330833
-0.0075405391857258,-0.0103129312961647,0.0834083408340834
-0.00753778980344916,-0.0103129486924197,0.0835083508350835
-0.00753501573885366,-0.0103129147314839,0.0836083608360836
-0.00753224798132195,-0.0103128946815628,0.0837083708370837
-0.00752951553229092,-0.0103128770365267,0.0838083808380838
-0.00752674488382968,-0.0103128658644084,0.0839083908390839
-0.00752399009516928,-0.0103129023477091,0.084008400840084
-0.00752127890541225,-0.0103129092329589,0.0841084108410841
-0.0075185749464344,-0.0103129348873672,0.0842084208420842
-0.00751583380157935,-0.0103130391842737,0.0843084308430843
-0.00751306719811599,-0.0103132005004467,0.0844084408440844
-0.00751024641333454,-0.0103132828055567,0.0845084508450845
-0.00750739789866467,-0.0103133694597306,0.0846084608460846
-0.00750450115960405,-0.0103134932514074,0.0847084708470847
-0.00750163826169574,-0.01031366818144,0.0848084808480848
-0.00749881754141316,-0.0103138622399816,0.0849084908490849
-0.0074959725281081,-0.0103140032966123,0.085008500850085
-0.00749309628124621,-0.0103141856785628,0.0851085108510851
-0.00749021782990652,-0.0103143976885101,0.0852085208520852
-0.00748729114956911,-0.0103145459206352,0.0853085308530853
-0.00748429548773643,-0.0103146371542258,0.0854085408540854
-0.007481287760016,-0.01031471986015,0.0855085508550855
-0.00747827677510489,-0.0103147845363486,0.0856085608560856
-0.00747530357268512,-0.0103148250669507,0.0857085708570857
-0.00747233807557157,-0.0103148789119534,0.0858085808580858
-0.00746934228934826,-0.0103149748723865,0.0859085908590859
-0.00746639312656267,-0.0103151273084531,0.086008600860086
-0.00746348281280253,-0.0103152997437631,0.0861086108610861
-0.00746052691449656,-0.0103155086139996,0.0862086208620862
-0.00745760389446758,-0.0103157201931869,0.0863086308630863
-0.00745471938023817,-0.0103159512118598,0.0864086408640864
-0.00745183111816624,-0.0103161716273863,0.0865086508650865
-0.00744897825903964,-0.0103163925404753,0.0866086608660866
-0.00744612267253405,-0.0103166427959233,0.0867086708670867
-0.0074432209831885,-0.0103169287883285,0.0868086808680868
-0.00744032628966211,-0.0103172259966189,0.0869086908690869
-0.00743746692076105,-0.0103175230643941,0.087008700870087
-0.00743462624039508,-0.0103178221592752,0.0871087108710871
-0.00743181786933429,-0.0103181226547023,0.0872087208720872
-0.00742896906902673,-0.0103183268510774,0.0873087308730873
-0.00742609580753907,-0.0103184777115298,0.0874087408740874
-0.00742327570920941,-0.0103186788557283,0.0875087508750875
-0.00742049133631928,-0.0103188547163867,0.0876087608760876
-0.00741771946007677,-0.0103189924766666,0.0877087708770877
-0.00741490967004179,-0.0103191353070151,0.0878087808780878
-0.00741215244655063,-0.0103193284602697,0.0879087908790879
-0.00740941108055679,-0.0103195885725205,0.088008800880088
-0.00740670102413632,-0.0103198502857245,0.0881088108810881
-0.0074040221874515,-0.0103201621375522,0.0882088208820882
-0.00740132666399879,-0.0103204234637631,0.0883088308830883
-0.0073986425844808,-0.0103206460791603,0.0884088408840884
-0.00739595216334603,-0.0103208495015495,0.0885088508850885
-0.00739330517295696,-0.0103211085127133,0.0886088608860886
-0.00739071052797296,-0.010321390840203,0.0887088708870887
-0.00738810922578857,-0.0103216623917815,0.0888088808880888
-0.00738545116694012,-0.0103218647844931,0.0889088908890889
-0.00738283520739735,-0.010322036123323,0.089008900890089
-0.00738015563127962,-0.010322150336924,0.0891089108910891
-0.00737752416437605,-0.0103222333929848,0.0892089208920892
-0.00737491879185503,-0.0103223168429491,0.0893089308930893
-0.00737233581194452,-0.0103223977981908,0.0894089408940894
-0.00736980327702716,-0.0103225296061505,0.0895089508950895
-0.00736734992824097,-0.0103226372938524,0.0896089608960896
-0.00736497509295517,-0.0103227210640073,0.0897089708970897
-0.00736263409191112,-0.0103227630711718,0.0898089808980898
-0.00736030593995484,-0.0103228285328739,0.0899089908990899
-0.00735798591945772,-0.0103229204413987,0.09000900090009
-0.00735570694785683,-0.0103230056466523,0.0901090109010901
-0.00735337218246725,-0.0103230779728725,0.0902090209020902
-0.00735107668304198,-0.0103231202910136,0.0903090309030903
-0.00734878896033246,-0.0103231892149205,0.0904090409040904
-0.00734650294914532,-0.0103232242262658,0.0905090509050905
-0.00734428718178767,-0.010323203450733,0.0906090609060906
-0.00734207023502292,-0.010323150405055,0.0907090709070907
-0.0073398832571773,-0.0103230742941358,0.0908090809080908
-0.00733772239444595,-0.0103230022627674,0.0909090909090909
-0.00733558925699606,-0.0103228968693809,0.091009100910091
-0.00733347879549082,-0.0103227363410151,0.0911091109110911
-0.00733137893252496,-0.0103226010386012,0.0912091209120912
-0.00732933835319508,-0.0103225587918696,0.0913091309130913
-0.00732730632917383,-0.0103225646290134,0.0914091409140914
-0.00732530606852125,-0.0103225319603576,0.0915091509150915
-0.00732331399691621,-0.0103225472995607,0.0916091609160916
-0.00732127301677217,-0.0103225180954134,0.0917091709170917
-0.00731927381343966,-0.010322459127361,0.0918091809180918
-0.0073173025150639,-0.0103223771286204,0.0919091909190919
-0.00731527317926163,-0.0103222199634076,0.092009200920092
-0.00731323678314131,-0.0103220330711464,0.0921092109210921
-0.00731119750760915,-0.0103218149476317,0.0922092209220922
-0.00730918463052536,-0.0103215644134566,0.0923092309230923
-0.00730725037290439,-0.0103212899548237,0.0924092409240924
-0.00730528709772198,-0.0103209033649805,0.0925092509250925
-0.00730338261782726,-0.0103204703820526,0.0926092609260926
-0.00730142709171815,-0.0103200251650792,0.0927092709270927
-0.00729947997579538,-0.0103195679881807,0.0928092809280928
-0.00729757846745372,-0.0103191027973028,0.0929092909290929
-0.00729572278783207,-0.0103186669994618,0.093009300930093
-0.00729390883204081,-0.0103182318926796,0.0931093109310931
-0.00729208598923256,-0.0103177938235584,0.0932093209320932
-0.00729030829099607,-0.0103173848986929,0.0933093309330933
-0.00728856084270936,-0.0103169531136003,0.0934093409340934
-0.0072867348233339,-0.010316463116013,0.0935093509350935
-0.00728486154935371,-0.0103159585647261,0.0936093609360936
-0.00728307984297583,-0.010315484033036,0.0937093709370937
-0.00728129509133192,-0.0103149801198268,0.0938093809380938
-0.00727950124535343,-0.0103144144121344,0.0939093909390939
-0.00727771986377319,-0.0103138404762346,0.094009400940094
-0.00727597273107004,-0.0103132418142488,0.0941094109410941
-0.0072742700610938,-0.010312673621048,0.0942094209420942
-0.00727260053890753,-0.0103121313978393,0.0943094309430943
-0.00727097969721078,-0.0103115871313998,0.0944094409440944
-0.00726933602983996,-0.01031106094306,0.0945094509450945
-0.00726776267310093,-0.0103105160224181,0.0946094609460946
-0.0072661844397899,-0.0103099422754076,0.0947094709470947
-0.00726461280148387,-0.0103094039106107,0.0948094809480948
-0.00726307705907853,-0.0103089196971861,0.0949094909490949
-0.00726151769167434,-0.0103084529214799,0.095009500950095
-0.0072600278332737,-0.0103079668652317,0.0951095109510951
-0.00725857323039249,-0.010307534492739,0.0952095209520952
-0.00725712233849737,-0.0103070899023258,0.0953095309530953
-0.00725565498558022,-0.0103066471731644,0.0954095409540954
-0.00725419116858088,-0.0103062195136931,0.0955095509550955
-0.00725270592875696,-0.0103057896681724,0.0956095609560956
-0.00725123449628898,-0.0103053788060386,0.0957095709570957
-0.00724983165832335,-0.0103049481404613,0.0958095809580958
-0.00724840146594459,-0.0103045515671211,0.0959095909590959
-0.0072468980558797,-0.0103041009299428,0.096009600960096
-0.00724537943791285,-0.0103036448817737,0.0961096109610961
-0.00724389280675707,-0.0103032505359465,0.0962096209620962
-0.00724249441460347,-0.0103028850556479,0.0963096309630963
-0.00724107614759703,-0.0103025619856314,0.0964096409640964
-0.00723966151095314,-0.0103022654361504,0.0965096509650965
-0.00723822558278585,-0.0103019614646973,0.0966096609660966
-0.0072368515757958,-0.010301745748371,0.0967096709670967
-0.00723543328345056,-0.0103015322434331,0.0968096809680968
-0.00723401773000194,-0.0103013683496106,0.0969096909690969
-0.00723255824594164,-0.0103012061995599,0.097009700970097
-0.00723113404273964,-0.0103010946649637,0.0971097109710971
-0.0072297570941424,-0.0103009981263447,0.0972097209720972
-0.0072284566457608,-0.0103009604267804,0.0973097309730973
-0.00722713546100639,-0.0103009370528663,0.0974097409740974
-0.00722576162678108,-0.0103009663030842,0.0975097509750975
-0.00722441854237143,-0.0103009892024713,0.0976097609760976
-0.00722307752422778,-0.0103010596743501,0.0977097709770977
-0.00722175075111073,-0.0103011755649207,0.0978097809780978
-0.00722037244112756,-0.0103013118532454,0.0979097909790979
-0.00721893776838382,-0.010301430749922,0.098009800980098
-0.00721741905597228,-0.0103015232757926,0.0981098109810981
-0.00721585448028782,-0.0103015933952315,0.0982098209820982
-0.00721432176011325,-0.0103017206813626,0.0983098309830983
-0.0072128637549189,-0.0103018740388411,0.0984098409840984
-0.00721143666539438,-0.0103020838350965,0.0985098509850985
-0.00721003622540302,-0.0103023208083933,0.0986098609860986
-0.00720867553972422,-0.0103026310316256,0.0987098709870987
-0.00720728163254257,-0.0103029178579084,0.0988098809880988
-0.00720585524329106,-0.0103032287123078,0.0989098909890989
-0.0072044293585125,-0.0103034888637187,0.099009900990099
-0.00720296601834377,-0.0103037425122657,0.0991099109910991
-0.00720157013243025,-0.0103039704925833,0.0992099209920992
-0.00720011524391142,-0.0103041461989052,0.0993099309930993
-0.00719863615681484,-0.0103043066097909,0.0994099409940994
-0.00719723366898571,-0.0103045235746303,0.0995099509950995
-0.00719583972955465,-0.0103046967148203,0.0996099609960996
-0.00719448683441271,-0.0103049050322096,0.0997099709970997
-0.00719304410161919,-0.0103051161875475,0.0998099809980998
-0.00719159701976187,-0.0103053619925766,0.0999099909990999
-0.00719015468087189,-0.0103057031798528,0.1000100010001
-0.00718870795606168,-0.0103060778719659,0.1001100110011
-0.00718726632896229,-0.0103064255206425,0.1002100210021
-0.00718589419474178,-0.0103068028318688,0.1003100310031
-0.00718448168425565,-0.0103071762293984,0.1004100410041
-0.00718314477330512,-0.0103076042182744,0.100510051005101
-0.00718169615960072,-0.0103080137766105,0.100610061006101
-0.00718025541475316,-0.0103084627253017,0.100710071007101
-0.00717880341255678,-0.0103088922137752,0.100810081008101
-0.0071773308790017,-0.0103093115966649,0.100910091009101
-0.00717583844755856,-0.010309679493366,0.101010101010101
-0.00717436583798703,-0.0103100470790906,0.101110111011101
-0.00717287523784987,-0.0103103943062213,0.101210121012101
-0.00717129896484247,-0.0103107493561382,0.101310131013101
-0.00716967886718577,-0.010311087627146,0.101410141014101
-0.00716804196297762,-0.0103114058021623,0.101510151015102
-0.00716639565576194,-0.0103116818018564,0.101610161016102
-0.00716470729991823,-0.0103119680315251,0.101710171017102
-0.00716297045247439,-0.0103123097923801,0.101810181018102
-0.00716118310014565,-0.010312633090446,0.101910191019102
-0.0071593331378843,-0.0103129422517511,0.102010201020102
-0.00715756329237996,-0.0103132799169307,0.102110211021102
-0.00715576534151183,-0.0103136619181431,0.102210221022102
-0.00715386794036334,-0.0103139555467487,0.102310231023102
-0.00715192824641268,-0.0103142320716475,0.102410241024102
-0.00714995625006746,-0.0103144849392981,0.102510251025103
-0.00714794251607068,-0.0103147210165218,0.102610261026103
-0.00714580156735215,-0.0103148747149226,0.102710271027103
-0.00714370602120063,-0.0103150780543847,0.102810281028103
-0.00714156198114544,-0.0103153365518614,0.102910291029103
-0.0071394594990665,-0.0103156626671439,0.103010301030103
-0.00713730493188137,-0.0103160993288085,0.103110311031103
-0.00713507151948752,-0.0103165061735869,0.103210321032103
-0.00713278672226048,-0.0103169466498965,0.103310331033103
-0.00713056107045762,-0.0103173952484511,0.103410341034103
-0.00712826545815942,-0.0103178926703141,0.103510351035104
-0.00712602136429913,-0.0103184252808942,0.103610361036104
-0.00712376388693232,-0.0103189467078385,0.103710371037104
-0.00712140434017205,-0.0103194105626691,0.103810381038104
-0.00711897678630945,-0.0103198387749874,0.103910391039104
-0.00711659677499284,-0.0103203141889293,0.104010401040104
-0.00711416251555584,-0.0103208240728871,0.104110411041104
-0.00711168154745052,-0.0103212350432868,0.104210421042104
-0.00710923837796125,-0.0103216363618979,0.104310431043104
-0.00710677028428254,-0.010322110741555,0.104410441044104
-0.00710428532416058,-0.0103225788417907,0.104510451045105
-0.0071018486851775,-0.0103230792236891,0.104610461046105
-0.00709939596295133,-0.0103235950484495,0.104710471047105
-0.00709691204863175,-0.0103241749435802,0.104810481048105
-0.00709442973526521,-0.0103247163651608,0.104910491049105
-0.0070919189018996,-0.0103252083645153,0.105010501050105
-0.00708939071374246,-0.0103257067123971,0.105110511051105
-0.00708677081746773,-0.0103261630093475,0.105210521052105
-0.00708418880273612,-0.0103266353503809,0.105310531053105
-0.00708168081192594,-0.0103270801918789,0.105410541054105
-0.00707904693092345,-0.0103275827736481,0.105510551055106
-0.00707641357742917,-0.010328134720055,0.105610561056106
-0.00707378827477068,-0.0103287065989029,0.105710571057106
-0.00707108876851542,-0.0103292566495051,0.105810581058106
-0.0070684261164291,-0.0103298733204848,0.105910591059106
-0.00706576812668654,-0.0103305209762402,0.106010601060106
-0.00706313765721129,-0.0103311660658637,0.106110611061106
-0.00706054883554991,-0.0103318202198758,0.106210621062106
-0.00705798906139591,-0.0103324453632371,0.106310631063106
-0.00705543282546325,-0.0103330524400163,0.106410641064106
-0.00705283907194513,-0.0103335772784877,0.106510651065107
-0.00705017932230602,-0.0103341095619666,0.106610661066107
-0.00704747049827379,-0.0103346503569872,0.106710671067107
-0.00704470375890218,-0.0103351970812927,0.106810681068107
-0.00704192952384547,-0.0103357594719025,0.106910691069107
-0.00703918630351033,-0.0103363583918836,0.107010701070107
-0.00703640865462285,-0.0103369581296177,0.107110711071107
-0.00703357353497719,-0.01033759259997,0.107210721072107
-0.00703072142219412,-0.0103382587046935,0.107310731073107
-0.00702784865366183,-0.0103388963377918,0.107410741074107
-0.00702496294390061,-0.0103395232779061,0.107510751075108
-0.00702205013311449,-0.0103401698256638,0.107610761076108
-0.00701910439337372,-0.0103408033699972,0.107710771077108
-0.00701608245978672,-0.010341428271488,0.107810781078108
-0.00701308102530902,-0.0103420815040883,0.107910791079108
-0.00701010695445859,-0.0103427289018483,0.108010801080108
-0.00700713868850258,-0.0103434269081522,0.108110811081108
-0.00700410195934542,-0.010344084510548,0.108210821082108
-0.00700105630401134,-0.0103446659951141,0.108310831083108
-0.00699803833019163,-0.0103452422621859,0.108410841084108
-0.00699506879959792,-0.0103458822978656,0.108510851085109
-0.00699214342075465,-0.0103466042009848,0.108610861086109
-0.00698923696079946,-0.0103473613135527,0.108710871087109
-0.00698632353727448,-0.0103480948794418,0.108810881088109
-0.00698336156916817,-0.0103487767817707,0.108910891089109
-0.00698040653698933,-0.0103495147105448,0.109010901090109
-0.00697740137540083,-0.0103502621022183,0.109110911091109
-0.00697438327488701,-0.0103510005032159,0.109210921092109
-0.0069713795253621,-0.0103517796628651,0.109310931093109
-0.00696825595774876,-0.0103524727373122,0.109410941094109
-0.00696511243235561,-0.0103531932352783,0.10951095109511
-0.0069618645478606,-0.010353986370441,0.10961096109611
-0.0069586043348756,-0.010354784004397,0.10971097109711
-0.00695537772577934,-0.0103556504263517,0.10981098109811
-0.00695215820003644,-0.0103564762601162,0.10991099109911
-0.00694897476369059,-0.0103574211955714,0.11001100110011
-0.00694568752800067,-0.0103582697214053,0.11011101110111
-0.00694234508822559,-0.0103591467603276,0.11021102110211
-0.00693895815117061,-0.0103599885621588,0.11031103110311
-0.00693561449282837,-0.0103608427293364,0.11041104110411
-0.00693216255708065,-0.0103616712743551,0.110511051105111
-0.00692869509784743,-0.0103624700508618,0.110611061106111
-0.00692525996865116,-0.010363265210827,0.110711071107111
-0.0069218199260264,-0.0103640397726311,0.110811081108111
-0.00691828591782506,-0.0103647917137753,0.110911091109111
-0.00691476316006194,-0.0103655246001234,0.111011101110111
-0.00691116007592063,-0.0103662510043392,0.111111111111111
-0.00690753650879474,-0.0103669904603533,0.111211121112111
-0.00690384550353838,-0.0103677048839122,0.111311131113111
-0.00690008655798206,-0.0103683867056175,0.111411141114111
-0.00689629805353481,-0.0103690471597829,0.111511151115112
-0.00689245623850368,-0.0103696990102655,0.111611161116112
-0.00688867177444724,-0.0103703955860775,0.111711171117112
-0.00688478797989397,-0.0103709975973952,0.111811181118112
-0.00688087442143562,-0.010371571093321,0.111911191119112
-0.00687696134902203,-0.0103721603615133,0.112011201120112
-0.00687296066646988,-0.0103726649934238,0.112111211121112
-0.00686889941260873,-0.0103730820497486,0.112211221122112
-0.00686479347948885,-0.0103735282549361,0.112311231123112
-0.00686056549155331,-0.0103738824986176,0.112411241124112
-0.00685626494013411,-0.0103741838164047,0.112511251125113
-0.00685195383163904,-0.0103745131589321,0.112611261126113
-0.00684761603905792,-0.0103748161974558,0.112711271127113
-0.0068431668639135,-0.0103751087595272,0.112811281128113
-0.00683869199750422,-0.0103753752917149,0.112911291129113
-0.0068341957704656,-0.0103756502225712,0.113011301130113
-0.00682969461848084,-0.0103759822164611,0.113111311131113
-0.00682513027607407,-0.0103763088500378,0.113211321132113
-0.00682055257319603,-0.0103766515898929,0.113311331133113
-0.00681596085794784,-0.0103769913489808,0.113411341134113
-0.00681133703149801,-0.0103772346846261,0.113511351135114
-0.00680673945146365,-0.0103775230634878,0.113611361136114
-0.00680212862152741,-0.0103778278296587,0.113711371137114
-0.00679745803342818,-0.0103781124123038,0.113811381138114
-0.00679278569464644,-0.0103783830839341,0.113911391139114
-0.00678810542941964,-0.0103786820336929,0.114011401140114
-0.00678336415060618,-0.0103789517516619,0.114111411141114
-0.00677854347373695,-0.0103791955042461,0.114211421142114
-0.00677365351821709,-0.010379504216363,0.114311431143114
-0.00676866664399583,-0.0103797401300362,0.114411441144114
-0.00676364026654664,-0.0103799066544894,0.114511451145115
-0.00675852459047177,-0.0103801050690054,0.114611461146115
-0.00675346483027263,-0.010380359037743,0.114711471147115
-0.00674837732406036,-0.0103806583053889,0.114811481148115
-0.00674327155316248,-0.0103808936086267,0.114911491149115
-0.00673815671326881,-0.010381106205974,0.115011501150115
-0.0067330324150829,-0.010381335579927,0.115111511151115
-0.00672785523476954,-0.0103815290787109,0.115211521152115
-0.00672263736491065,-0.0103816473165781,0.115311531153115
-0.00671739884851652,-0.010381740722397,0.115411541154115
-0.00671218375441069,-0.0103818700955259,0.115511551155116
-0.00670693664354791,-0.0103819703336135,0.115611561156116
-0.00670163859243317,-0.0103819865827107,0.115711571157116
-0.00669633279224504,-0.0103819820839175,0.115811581158116
-0.0066910079395642,-0.0103819614581141,0.115911591159116
-0.00668564093229294,-0.0103818783145193,0.116011601160116
-0.00668024218468833,-0.01038183484231,0.116111611161116
-0.00667487805222195,-0.0103817644925182,0.116211621162116
-0.00666949396658278,-0.0103816708010617,0.116311631163116
-0.00666416726877479,-0.0103816352760293,0.116411641164116
-0.00665890789622436,-0.0103816501222771,0.116511651165117
-0.00665366307967701,-0.0103816990884043,0.116611661166117
-0.00664845176335956,-0.0103817771803589,0.116711671167117
-0.00664316446281712,-0.0103818310207545,0.116811681168117
-0.00663794823998179,-0.010381908207422,0.116911691169117
-0.00663280247290065,-0.0103820085468647,0.117011701170117
-0.00662763455277606,-0.0103820839943674,0.117111711171117
-0.00662248882715848,-0.0103821956948179,0.117211721172117
-0.0066173751275119,-0.0103822791701209,0.117311731173117
-0.00661230753070537,-0.0103823392645993,0.117411741174117
-0.00660725297417948,-0.0103824247232413,0.117511751175118
-0.00660217527639591,-0.0103824853728703,0.117611761176118
-0.00659702982950541,-0.0103824960105696,0.117711771177118
-0.00659194104253068,-0.0103824765641733,0.117811781178118
-0.00658682182593093,-0.0103823608302427,0.117911791179118
-0.00658176756656035,-0.0103822961955076,0.118011801180118
-0.00657666762589565,-0.0103821693055836,0.118111811181118
-0.00657157544812552,-0.0103820648174841,0.118211821182118
-0.00656652438375034,-0.010381964920319,0.118311831183118
-0.00656141527734167,-0.0103818478549484,0.118411841184118
-0.0065563458768715,-0.0103817847129004,0.118511851185119
-0.00655129872849656,-0.0103817097122825,0.118611861186119
-0.0065462920922955,-0.0103816390676389,0.118711871187119
-0.00654126117228609,-0.0103815447450153,0.118811881188119
-0.00653624756560462,-0.0103814651949265,0.118911891189119
-0.00653126463963301,-0.0103814159569828,0.119011901190119
-0.00652625703134244,-0.0103813427991885,0.119111911191119
-0.00652122485360589,-0.0103812458989153,0.119211921192119
-0.00651614589348821,-0.0103810868724507,0.119311931193119
-0.00651107294788608,-0.0103809616963526,0.119411941194119
-0.00650601735016484,-0.0103808515738199,0.11951195119512
-0.00650096897400863,-0.0103807253726511,0.11961196119612
-0.00649587370490184,-0.0103805372986791,0.11971197119712
-0.00649078590844487,-0.0103803338256123,0.11981198119812
-0.00648573819800872,-0.0103801358510705,0.11991199119912
-0.00648066577761132,-0.0103799150646757,0.12001200120012
-0.00647556876242915,-0.0103796716368892,0.12011201120112
-0.00647044727224575,-0.010379405728958,0.12021202120212
-0.00646536459192784,-0.0103791951564131,0.12031203120312
-0.00646032164519076,-0.0103789901584097,0.12041204120412
-0.00645523117663953,-0.0103787238888244,0.120512051205121
-0.00645017910562199,-0.010378512956929,0.120612061206121
-0.00644510192613259,-0.0103782791970558,0.120712071207121
-0.00643999976025836,-0.0103780227750593,0.120812081208121
-0.00643487273008643,-0.0103777438590968,0.120912091209121
-0.00642980930727538,-0.0103775174797323,0.121012101210121
-0.00642473719785446,-0.0103773100008277,0.121112111211121
-0.00641970424382851,-0.0103771080941609,0.121212121212121
-0.00641471007432924,-0.010376911715965,0.121312131213121
-0.0064096673510345,-0.0103766539164577,0.121412141214121
-0.00640457639183149,-0.0103763352116297,0.121512151215122
-0.00639946006385773,-0.0103759944205605,0.121612161216122
-0.00639431991278159,-0.0103756397299942,0.121712171217122
-0.00638915464862655,-0.0103752632134857,0.121812181218122
-0.00638396439578314,-0.0103748650276747,0.121912191219122
-0.00637874927633845,-0.0103744453315051,0.122012201220122
-0.00637357389508172,-0.0103740330434865,0.122112211221122
-0.00636840389947697,-0.0103736569830767,0.122212221222122
-0.00636318606877805,-0.010373220934151,0.122312231223122
-0.00635792071626497,-0.0103727253988786,0.122412241224122
-0.00635263080812708,-0.0103722090788593,0.122512251225123
-0.00634733317395116,-0.0103717143175729,0.122612261226123
-0.00634209970689379,-0.0103712738689058,0.122712271227123
-0.00633689603138378,-0.0103708099610939,0.122812281228123
-0.00633173150896525,-0.0103703538461224,0.122912291229123
-0.0063266046630757,-0.0103699548287374,0.123012301230123
-0.00632151624005864,-0.0103695630513456,0.123112311231123
-0.00631646478177997,-0.0103692278140862,0.123212321232123
-0.00631136397959526,-0.0103688322381743,0.123312331233123
-0.00630623687340683,-0.0103684149077295,0.123412341234123
-0.0063011002812838,-0.0103680183182646,0.123512351235124
-0.00629593906673367,-0.0103676080965118,0.123612361236124
-0.00629072911871277,-0.0103671381580597,0.123712371237124
-0.0062854950273989,-0.0103666551793268,0.123812381238124
-0.00628021264949905,-0.0103661130966333,0.123912391239124
-0.00627499367624951,-0.0103656256214108,0.124012401240124
-0.00626981324565603,-0.0103651461463464,0.124112411241124
-0.00626460670685882,-0.0103646454811138,0.124212421242124
-0.00625935137700269,-0.0103640858247935,0.124312431243124
-0.0062541346934615,-0.0103635347882807,0.124412441244124
-0.00624895629227754,-0.0103629922955589,0.124512451245125
-0.00624381481436836,-0.0103625076790166,0.124612461246125
-0.00623871089781172,-0.010362031039597,0.124712471247125
-0.0062335570798949,-0.0103614951925579,0.124812481248125
-0.00622840724938765,-0.0103609967248925,0.124912491249125
-0.00622331927786245,-0.0103605524385452,0.125012501250125
-0.0062182587344633,-0.0103600847782837,0.125112511251125
-0.00621325923459668,-0.0103596710252202,0.125212521252125
-0.00620824828388476,-0.0103592781052778,0.125312531253125
-0.00620323996610714,-0.010358921311589,0.125412541254125
-0.00619820356139393,-0.0103585421160757,0.125512551255126
-0.0061931163039628,-0.0103581028951897,0.125612561256126
-0.00618806558281357,-0.0103576712644336,0.125712571257126
-0.00618305013330853,-0.0103572965308568,0.125812581258126
-0.00617800645174556,-0.0103568994852931,0.125912591259126
-0.0061729346993717,-0.0103564802958999,0.126012601260126
-0.00616783502821997,-0.0103560391239245,0.126112611261126
-0.00616277169524659,-0.0103556055559,0.126212621262126
-0.00615776892436806,-0.0103552255495442,0.126312631263126
-0.00615273751140333,-0.0103548231782202,0.126412641264126
-0.00614765458000069,-0.0103543608920931,0.126512651265127
-0.00614257427462173,-0.0103539354048502,0.126612661266127
-0.00613749654458876,-0.0103535463870869,0.126712671267127
-0.00613242133231359,-0.0103531935163088,0.126812681268127
-0.0061273818569955,-0.0103528474870136,0.126912691269127
-0.00612236844841762,-0.0103524772706582,0.127012701270127
-0.00611732620886411,-0.0103520845211771,0.127112711271127
-0.00611225529497504,-0.0103516694021206,0.127212721272127
-0.0061071558726045,-0.01035123208395,0.127312731273127
-0.00610205885972587,-0.0103508313573461,0.127412741274127
-0.00609698812320856,-0.0103504069228162,0.127512751275128
-0.0060919526675495,-0.0103499899355973,0.127612761276128
-0.00608695215873698,-0.0103495803334941,0.127712771277128
-0.00608192235363585,-0.0103491484263144,0.127812781278128
-0.00607691807855252,-0.0103486930853289,0.127912791279128
-0.0060719009935415,-0.0103482591257044,0.128012801280128
-0.00606683145025246,-0.0103477655530392,0.128112811281128
-0.00606173299306083,-0.0103472503387141,0.128212821282128
-0.00605669442763691,-0.0103467891813165,0.128312831283128
-0.00605171522877604,-0.010346381622444,0.128412841284128
-0.00604670623145719,-0.0103459516502291,0.128512851285129
-0.00604173143694475,-0.0103455291667887,0.128612861286129
-0.00603672669424495,-0.0103450843621473,0.128712871287129
-0.00603175600001506,-0.0103446471752779,0.128812881288129
-0.0060267552078684,-0.0103441877547416,0.128912891289129
-0.00602178831215873,-0.0103437360763679,0.129012901290129
-0.00601679117801696,-0.0103432622518614,0.129112911291129
-0.00601182778827922,-0.0103427962916048,0.129212921292129
-0.00600683401729053,-0.0103423082704457,0.129312931293129
-0.0060018738478871,-0.0103418282356236,0.129412941294129
-0.00599688315671742,-0.0103413262182192,0.12951295129513
-0.00599186212345676,-0.0103408023840866,0.12961296129613
-0.00598681092317338,-0.0103402568898659,0.12971297129713
-0.00598172973554264,-0.010339689892197,0.12981298129813
-0.00597668254570414,-0.0103391315511921,0.12991299129913
-0.00597166902655681,-0.0103385817885311,0.13001300130013
-0.00596668885099945,-0.0103380405328047,0.13011301130113
-0.00596174169653785,-0.0103375077056928,0.13021302130213
-0.00595676346976644,-0.0103369531885469,0.13031303130313
-0.00595175435266405,-0.0103363771357034,0.13041304130413
-0.00594671453412007,-0.0103357797061059,0.130513051305131
-0.00594173313538847,-0.0103352369853347,0.130613061306131
-0.00593678447211505,-0.0103347026977851,0.130713071307131
-0.00593180446932238,-0.0103341466188462,0.130813081308131
-0.00592679331589985,-0.010333568909765,0.130913091309131
-0.00592175119382635,-0.0103329697225745,0.131013101310131
-0.00591667828968778,-0.0103323492139145,0.131113111311131
-0.00591157478776647,-0.0103317075358184,0.131213121312131
-0.00590650463864918,-0.0103310751225179,0.131313131313131
-0.0059014675198418,-0.0103304518933895,0.131413141314131
-0.00589639936327759,-0.0103298074579685,0.131513151315132
-0.00589136410341853,-0.0103291723034679,0.131613161316132
-0.00588636142007414,-0.0103285463515678,0.131713171317132
-0.00588141635491382,-0.0103279752835621,0.131813181318132
-0.00587650303469393,-0.0103274128630065,0.131913191319132
-0.00587162114843804,-0.0103268590161876,0.132013201320132
-0.00586679577927912,-0.0103263594174892,0.132113211321132
-0.00586200103324175,-0.0103258678511983,0.132213221322132
-0.00585717294361445,-0.0103253538162803,0.132313231323132
-0.0058524008113265,-0.0103248936747392,0.132413241324132
-0.00584759505441801,-0.010324410751291,0.132513251325133
-0.00584284499915706,-0.0103239814447963,0.132613261326133
-0.00583812468246228,-0.01032355955797,0.132713271327133
-0.00583345929803625,-0.0103231907536783,0.132813281328133
-0.00582884836904825,-0.0103228745758222,0.132913291329133
-0.00582429141406069,-0.0103226105706064,0.133013301330133
-0.00581978796315344,-0.0103223982934496,0.133113311331133
-0.00581533754640659,-0.0103222372928603,0.133213321332133
-0.00581085058877082,-0.0103220508336625,0.133313331333133
-0.00580639089110347,-0.0103218697025286,0.133413341334133
-0.00580198375767648,-0.0103217395646278,0.133513351335134
-0.00579762873239096,-0.0103216599799862,0.133613361336134
-0.005793325354541,-0.0103216305132364,0.133713371337134
-0.00578907317493838,-0.0103216507313151,0.133813381338134
-0.00578478261853374,-0.0103216438391547,0.133913391339134
-0.00578045393410842,-0.0103216100417695,0.134013401340134
-0.005776087372747,-0.0103215495349594,0.134113411341134
-0.00577168318092719,-0.0103214625168278,0.134213421342134
-0.00576733081161123,-0.0103214256373201,0.134313431343134
-0.00576294060682272,-0.0103213620000133,0.134413441344134
-0.00575860204025568,-0.010321348287102,0.134513451345135
-0.00575428889544052,-0.0103213383957462,0.134613461346135
-0.00574993746596456,-0.0103213014540431,0.134713471347135
-0.00574561144902643,-0.0103212685296956,0.134813481348135
-0.00574133640228613,-0.0103212852279812,0.134913491349135
-0.00573702263551801,-0.0103212745810677,0.135013501350135
-0.00573267039980671,-0.0103212367962728,0.135113511351135
-0.00572827995314762,-0.0103211720693966,0.135213521352135
-0.00572385153741132,-0.010321080600846,0.135313531353135
-0.00571938540828951,-0.0103209625864211,0.135413541354135
-0.00571494521460673,-0.0103208492665895,0.135513551355136
-0.00571046730293138,-0.0103207095367918,0.135613561356136
-0.00570601531517742,-0.0103205746812626,0.135713571357136
-0.0057015889864388,-0.0103204446562348,0.135813581358136
-0.00569712469783713,-0.0103202882949538,0.135913591359136
-0.00569262269815353,-0.0103201057932198,0.136013601360136
-0.00568817263384666,-0.0103199740635802,0.136113611361136
-0.00568368465114024,-0.0103198159354921,0.136213621362136
-0.005679159001119,-0.0103196316001486,0.136313631363136
-0.00567459592795695,-0.0103194212464391,0.136413641364136
-0.00566999567352483,-0.01031918506786,0.136513651365137
-0.00566535847969313,-0.0103189232486937,0.136613661366137
-0.00566068459063606,-0.0103186359778296,0.136713671367137
-0.00565606376107815,-0.0103184002991165,0.136813681368137
-0.00565140600824545,-0.0103181388922819,0.136913691369137
-0.00564680111450483,-0.0103179288403347,0.137013701370137
-0.00564224860993629,-0.0103177696917831,0.137113711371137
-0.00563774804074452,-0.0103176610043494,0.137213721372137
-0.00563327268598695,-0.010317556877904,0.137313731373137
-0.00562882228997188,-0.0103174572686801,0.137413741374137
-0.00562433337894304,-0.0103173306459655,0.137513751375138
-0.00561980620398521,-0.0103171772078635,0.137613761376138
-0.00561530423655103,-0.0103170287016183,0.137713771377138
-0.00561082722094868,-0.0103168850811592,0.137813781378138
-0.00560637490609348,-0.0103167463027192,0.137913791379138
-0.00560197340940326,-0.0103166576997594,0.138013801380138
-0.00559759590627657,-0.0103165734642915,0.138113811381138
-0.00559326854407716,-0.0103165389136521,0.138213821382138
-0.00558890136306627,-0.010316476614696,0.138313831383138
-0.00558458416864621,-0.0103164637909471,0.138413841384138
-0.00558022698956059,-0.010316422981618,0.138513851385139
-0.00557589317978202,-0.0103163861113243,0.138613861386139
-0.00557160897881539,-0.0103163984605461,0.138713871387139
-0.00556737395590072,-0.0103164595985234,0.138813881388139
-0.0055630981351745,-0.0103164920345227,0.138913891389139
-0.00555878179536389,-0.0103164959781653,0.139013901390139
-0.00555442520828535,-0.0103164716413758,0.139113911391139
-0.00555009166341268,-0.0103164510800712,0.139213921392139
-0.00554578092578588,-0.0103164342620021,0.139313931393139
-0.00554151936390747,-0.0103164663985426,0.139413941394139
-0.00553727992973372,-0.0103165018176126,0.13951395139514
-0.00553306239521516,-0.0103165404892663,0.13961396139614
-0.00552889317262149,-0.010316627599539,0.13971397139714
-0.00552468227457154,-0.0103166855701631,0.13981398139814
-0.00552051956175227,-0.0103167917859097,0.13991399139914
-0.00551640461722487,-0.0103169458252329,0.14001400140014
-0.00551231031923265,-0.010317102082855,0.14011401140114
-0.00550823645124377,-0.0103172605426513,0.14021402140214
-0.00550418279903009,-0.010317421179283,0.14031403140314
-0.00550008633111306,-0.0103175519253156,0.14041404140414
-0.00549594734234441,-0.0103176530064949,0.140514051405141
-0.0054917661206654,-0.0103177246393526,0.140614061406141
-0.00548754295401715,-0.0103177670473312,0.140714071407141
-0.00548336775606785,-0.0103178577004323,0.140814081408141
-0.0054791504841517,-0.010317918914426,0.140914091409141
-0.00547495419969309,-0.0103179831114904,0.141014101410141
-0.00547080556143926,-0.010318095325628,0.141114111411141
-0.00546667726104767,-0.0103182100782549,0.141214121412141
-0.00546256908659354,-0.0103183273463363,0.141314131413141
-0.00545848082615219,-0.0103184471068365,0.141414141414141
-0.00545434958645689,-0.0103185370481469,0.141514151415142
-0.00545023833909435,-0.0103186297076222,0.141614161416142
-0.00544614687674698,-0.0103187250553165,0.141714171417142
-0.00544201234991507,-0.0103187907243363,0.141814181418142
-0.00543783505114681,-0.0103188269335171,0.141914191419142
-0.00543361527759761,-0.0103188339039974,0.142014201420142
-0.00542935331951211,-0.0103188118523092,0.142114211421142
-0.005425049462528,-0.0103187609880737,0.142214221422142
-0.00542076660682265,-0.0103187140144994,0.142314231423142
-0.00541653163919261,-0.0103187157951278,0.142414241424142
-0.00541225444786636,-0.0103186884890888,0.142514251425143
-0.00540793532308855,-0.0103186323129142,0.142614261426143
-0.00540366427757908,-0.0103186249231914,0.142714271427143
-0.00539944088979203,-0.010318665886857,0.142814281428143
-0.00539526474509206,-0.0103187547754545,0.142914291429143
-0.00539110822185667,-0.0103188463223251,0.143014301430143
-0.00538697111507166,-0.0103189404998263,0.143114311431143
-0.0053827907572162,-0.010319004641606,0.143214321432143
-0.00537856744314211,-0.0103190389711066,0.143314331433143
-0.00537436392329724,-0.0103190764034615,0.143414341434143
-0.00537011755319608,-0.0103190841963019,0.143514351435144
-0.00536582862999393,-0.0103190625684631,0.143614361436144
-0.0053614974439355,-0.010319011736477,0.143714371437144
-0.00535712428526549,-0.0103189319168753,0.143814381438144
-0.00535270943962163,-0.0103188233238863,0.143914391439144
-0.00534834299574022,-0.0103187637361844,0.144014401440144
-0.00534393473588727,-0.0103186751470457,0.144114411441144
-0.00533948494339691,-0.0103185577706986,0.144214421442144
-0.00533508373234431,-0.0103184894226739,0.144314431443144
-0.00533064085504964,-0.0103183920593913,0.144414441444144
-0.00532615659715042,-0.0103182658927755,0.144514451445145
-0.00532172109115021,-0.0103181887775174,0.144614461446145
-0.0053172440686373,-0.0103180826331802,0.144714471447145
-0.00531272581064225,-0.0103179476693851,0.144814481448145
-0.00530816660049929,-0.0103177840957532,0.144914491449145
-0.00530362901128446,-0.0103176252236251,0.145014501450145
-0.00529905054133107,-0.0103174378890862,0.145114511451145
-0.0052944314716697,-0.0103172223017576,0.145214521452145
-0.00528977207872396,-0.0103169786666533,0.145314531453145
-0.00528507263200675,-0.0103167071864842,0.145414541454145
-0.00528033340794167,-0.0103164080662643,0.145514551455146
-0.00527555467143451,-0.010316081504097,0.145614561456146
-0.00527073668969481,-0.0103157276980861,0.145714571457146
-0.00526596972422357,-0.0103154246595624,0.145814581458146
-0.00526116334075505,-0.0103150941215032,0.145914591459146
-0.00525631780649863,-0.010314736282012,0.146014601460146
-0.00525143338866376,-0.0103143513368889,0.146114611461146
-0.00524651034524572,-0.0103139394842373,0.146214621462146
-0.00524163898151271,-0.0103135787975836,0.146314631463146
-0.00523679096865855,-0.0103132244041726,0.146414641464146
-0.00523190393401414,-0.0103128427600072,0.146514651465147
-0.00522697813557477,-0.0103124340654947,0.146614661466147
-0.00522207596443784,-0.0103120320535212,0.146714671467147
-0.00521722511593882,-0.0103116810186562,0.146814681468147
-0.00521233510743776,-0.0103113025925217,0.146914691469147
-0.00520740620844769,-0.0103108969755246,0.147014701470147
-0.00520243867696389,-0.0103104643611613,0.147114711471147
-0.00519752285050387,-0.0103100829104924,0.147214721472147
-0.00519256820957133,-0.0103096741998551,0.147314731473147
-0.0051876650985943,-0.0103093164064345,0.147414741474147
-0.00518272299346946,-0.0103089310996573,0.147514751475148
-0.00517774215679907,-0.0103085184753233,0.147614761476148
-0.00517281294913606,-0.0103081567428673,0.147714771477148
-0.00516784483025219,-0.0103077674371626,0.147814781478148
-0.00516283805814288,-0.0103073507563132,0.147914791479148
-0.00515785485114061,-0.0103069407349676,0.148014801480148
-0.00515292313954099,-0.0103065815041446,0.148114811481148
-0.00514804246954864,-0.0103062726054417,0.148214821482148
-0.00514312231014962,-0.0103059355506975,0.148314831483148
-0.00513816292855328,-0.010305570540319,0.148414841484148
-0.00513316458966556,-0.0103051777770166,0.148514851485149
-0.00512812755608878,-0.010304757463501,0.148614861486149
-0.00512311393788968,-0.0103043437910611,0.148714871487149
-0.0051180616687686,-0.010303902690495,0.148814881488149
-0.00511297100441737,-0.0103034343552994,0.148914891489149
-0.00510790402034965,-0.0103029730527794,0.149014901490149
-0.00510279867560467,-0.0103024846331099,0.149114911491149
-0.00509765523278484,-0.0103019692897871,0.149214921492149
-0.00509253571902978,-0.010301461361526,0.149314931493149
-0.00508746829498794,-0.0103010047789379,0.149414941494149
-0.00508242408361316,-0.0103005550931174,0.14951495149515
-0.00507734114069289,-0.0103000780551871,0.14961496149615
-0.00507228142195731,-0.0102996080729679,0.14971497149715
-0.00506718301544328,-0.0102991108538155,0.14981498149815
-0.00506204618375321,-0.0102985865958335,0.14991499149915
-0.00505696134272459,-0.0102981136927388,0.15001500150015
-0.00505183788763049,-0.0102976134882121,0.15011501150115
-0.00504667607646619,-0.0102970861780535,0.15021502150215
-0.00504147616953053,-0.0102965319603664,0.15031503150315
-0.00503623842251531,-0.0102959510263439,0.15041504150415
-0.0050309630865052,-0.0102953435717859,0.150515051505151
-0.00502571199744695,-0.0102947442187411,0.150615061506151
-0.00502042334703616,-0.0102941184419093,0.150715071507151
-0.0050150973863576,-0.0102934664324831,0.150815081508151
-0.00500982459114062,-0.0102928666717136,0.150915091509151
-0.00500451428064168,-0.0102922404019265,0.151015101510151
-0.00499916670594556,-0.0102915878097073,0.151115111511151
-0.00499387234969215,-0.0102909874108603,0.151215121512151
-0.00498860199621644,-0.01029039499835,0.151315131513151
-0.00498335539443368,-0.0102898104984638,0.151415141514151
-0.0049781323024733,-0.0102892338351849,0.151515151515152
-0.0049729612633697,-0.0102887086166312,0.151615161516152
-0.00496781301999436,-0.0102881907140871,0.151715171517152
-0.00496262598518172,-0.0102876454087557,0.151815181518152
-0.00495749059089404,-0.0102871512118341,0.151915191519152
-0.00495231622319028,-0.0102866293541299,0.152015201520152
-0.00494710314697628,-0.0102860800383536,0.152115211521152
-0.00494185162024744,-0.0102855034649125,0.152215221522152
-0.00493656190330249,-0.0102848998296064,0.152315231523152
-0.00493123425183328,-0.0102842693305389,0.152415241524152
-0.00492586892153151,-0.0102836121589031,0.152515251525153
-0.00492046616348201,-0.0102829285104989,0.152615261526153
-0.00491511646953869,-0.0102822969794502,0.152715271527153
-0.00490972914513702,-0.0102816386975131,0.152815281528153
-0.00490430444366519,-0.010280953858184,0.152915291529153
-0.00489890381407698,-0.010280277597199,0.153015301530153
-0.00489346583506095,-0.0102795748755702,0.153115311531153
-0.00488799075539832,-0.0102788458844907,0.153215321532153
-0.00488247882847737,-0.0102780908128499,0.153315331533153
-0.00487693029616863,-0.0102773098495371,0.153415341534153
-0.0048713454049498,-0.0102765031811383,0.153515351535154
-0.00486572439669154,-0.0102756709919359,0.153615361536154
-0.00486012861668863,-0.0102748485812164,0.153715371537154
-0.00485449672655685,-0.0102740007280132,0.153815381538154
-0.00484891926422075,-0.0102732061116809,0.153915391539154
-0.00484339574824272,-0.010272464259996,0.154015401540154
-0.00483783544259457,-0.0102716962033592,0.154115411541154
-0.00483229959351946,-0.0102709373355017,0.154215421542154
-0.00482681723009646,-0.0102702308522092,0.154315431543154
-0.00482138788240556,-0.0102695762789547,0.154415441544154
-0.00481601108283031,-0.0102689731550322,0.154515451545155
-0.00481059615984135,-0.0102683425361812,0.154615461546155
-0.00480520425371945,-0.0102677198875424,0.154715471547155
-0.00479986446956018,-0.0102671483380992,0.154815481548155
-0.00479457634665765,-0.0102666274317526,0.154915491549155
-0.00478924926416026,-0.0102660782426705,0.155015501550155
-0.00478388348697375,-0.0102655009781704,0.155115511551155
-0.00477856946318524,-0.0102649743360354,0.155215521552155
-0.00477327731371313,-0.0102644547219689,0.155315531553155
-0.00476794609177311,-0.0102639067122939,0.155415541554155
-0.00476266622241693,-0.0102634090024897,0.155515551555156
-0.00475743725184919,-0.0102629611410645,0.155615561556156
-0.00475225872857815,-0.0102625626765266,0.155715571557156
-0.00474704010316157,-0.0102621347037753,0.155815581558156
-0.00474178164971937,-0.0102616774393426,0.155915591559156
-0.00473654423671594,-0.0102612265510797,0.156015601560156
-0.00473126707400692,-0.0102607465208646,0.156115611561156
-0.00472595043571236,-0.0102602375629257,0.156215621562156
-0.00472065513270835,-0.0102597354003989,0.156315631563156
-0.0047153809392489,-0.0102592399664819,0.156415641564156
-0.00471006714811683,-0.0102587156716434,0.156515651565157
-0.00470471403343218,-0.0102581627301116,0.156615661566157
-0.00469941197417605,-0.0102576598465802,0.156715671567157
-0.00469407042551316,-0.010257128088306,0.156815681568157
-0.00468868965926007,-0.010256567671821,0.156915691569157
-0.00468333034808098,-0.010256014433134,0.157015701570157
-0.00467793189072111,-0.0102554326721443,0.157115711571157
-0.00467258465694734,-0.010254901095849,0.157215721572157
-0.00466725844288052,-0.0102543764278387,0.157315731573157
-0.00466189272558586,-0.0102538229288528,0.157415741574157
-0.00465654806255105,-0.0102532765109167,0.157515751575158
-0.00465116397460835,-0.0102527014025204,0.157615761576158
-0.00464574073127073,-0.0102520978178919,0.157715771577158
-0.00464027860205111,-0.0102514659712597,0.157815781578158
-0.0046348380730279,-0.0102508418414515,0.157915791579158
-0.00462935872262151,-0.010250189578637,0.158015801580158
-0.004623840824952,-0.0102495093924376,0.158115811581158
-0.00461837471292985,-0.0102488799921538,0.158215821582158
-0.00461286987627275,-0.0102482224312215,0.158315831583158
-0.00460732658219021,-0.0102475369146548,0.158415841584158
-0.00460180519236993,-0.0102468595249402,0.158515851585159
-0.00459630548336958,-0.0102461901814543,0.158615861586159
-0.00459082722483621,-0.0102455288081806,0.158715871587159
-0.00458537019332741,-0.0102448753267991,0.158815881588159
-0.00457996417117657,-0.0102442722305189,0.158915891589159
-0.00457457869190206,-0.0102436765101403,0.159015901590159
-0.00456915360343724,-0.0102430521868355,0.159115911591159
-0.00456377914655152,-0.0102424779238345,0.159215921592159
-0.00455842481329975,-0.010241910767222,0.159315931593159
-0.00455303053454243,-0.0102413147082246,0.159415941594159
-0.00454759658209603,-0.0102406899587669,0.15951595159516
-0.00454212323008054,-0.0102400367399877,0.15961596159616
-0.00453661075261601,-0.0102393552661154,0.15971597159716
-0.00453105941691188,-0.0102386457467709,0.15981598159816
-0.00452552927828645,-0.0102379444441163,0.15991599159916
-0.00452002011329738,-0.0102372512775281,0.16001600160016
-0.00451447197258865,-0.0102365301069313,0.16011601160116
-0.00450894483776575,-0.0102358172290409,0.16021602160216
-0.00450343848768976,-0.0102351125609296,0.16031603160316
-0.00449789304441414,-0.0102343799279699,0.16041604160416
-0.00449230877745182,-0.01023361954439,0.160516051605161
-0.00448668595631581,-0.0102328316175075,0.160616061606161
-0.00448102484360838,-0.010232016350033,0.160716071607161
-0.00447532570423552,-0.0102311739538912,0.160816081608161
-0.00446958879849603,-0.0102303046248822,0.160916091609161
-0.00446381438899225,-0.0102294085703236,0.161016101610161
-0.00445806228456494,-0.0102285222251419,0.161116111611161
-0.00445233225716459,-0.0102276454948926,0.161216121612161
-0.00444656457396705,-0.0102267420437006,0.161316131613161
-0.00444081898161768,-0.0102258483364386,0.161416141614161
-0.00443509524746006,-0.0102249642855723,0.161516151615162
-0.00442933372159693,-0.0102240535137636,0.161616161616162
-0.00442359407235379,-0.0102231525250447,0.161716171617162
-0.00441781668899341,-0.0102222249190421,0.161816181618162
-0.00441200183181463,-0.0102212708961629,0.161916191619162
-0.00440614975881278,-0.0102202906545106,0.162016201620162
-0.00440026072567967,-0.0102192843852781,0.162116211621162
-0.00439439430859946,-0.0102182886754249,0.162216221622162
-0.00438849097745851,-0.0102172670278293,0.162316231623162
-0.00438261026928108,-0.0102162560524861,0.162416241624162
-0.00437675194450012,-0.0102152556434328,0.162516251625163
-0.00437091577736969,-0.0102142657062246,0.162616261626163
-0.00436504233913146,-0.010213249713794,0.162716271627163
-0.00435919107006141,-0.0102122443060816,0.162816281628163
-0.00435336173750308,-0.0102112493863391,0.162916291629163
-0.00434755411571056,-0.0102102648532113,0.163016301630163
-0.00434170888419142,-0.010209254151988,0.163116311631163
-0.00433588538186633,-0.0102082539525558,0.163216321632163
-0.0043300833829894,-0.0102072641627736,0.163316331633163
-0.00432424364078114,-0.0102062481933783,0.163416341634163
-0.00431836641784386,-0.0102052062401699,0.163516351635164
-0.00431245196986948,-0.0102041385012519,0.163616361636164
-0.00430655953211969,-0.0102030817133133,0.163716371637164
-0.00430068888345569,-0.0102020357703917,0.163816381638164
-0.00429478086923925,-0.0102009640210289,0.163916391639164
-0.00428889465792977,-0.0101999032295561,0.164016401640164
-0.0042830300283885,-0.0101988532946178,0.164116411641164
-0.00427718675717299,-0.0101978141125554,0.164216421642164
-0.00427136462084091,-0.0101967855820135,0.164316431643164
-0.0042655046029657,-0.0101957310192845,0.164416441644164
-0.00425960696614978,-0.0101946506201683,0.164516451645165
-0.00425373074524789,-0.0101935811996737,0.164616461646165
-0.00424781697220761,-0.0101924860303262,0.164716471647165
-0.00424186590963128,-0.0101913653079255,0.164816481648165
-0.00423593653478554,-0.0101902558820337,0.164916491649165
-0.0042300286242279,-0.0101891576466882,0.165016501650165
-0.00422414196142667,-0.010188070500534,0.165116511651165
-0.00421821768659523,-0.010186957667722,0.165216521652165
-0.00421225606924663,-0.0101858193417487,0.165316531653165
-0.00420631597377442,-0.0101846924205501,0.165416541654165
-0.00420033860258736,-0.0101835400914207,0.165516551655166
-0.00419438278091908,-0.0101823992661179,0.165616561656166
-0.00418844829223772,-0.0101812698432862,0.165716571657166
-0.00418253492001159,-0.0101801517123563,0.165816581658166
-0.00417664245001238,-0.0101790447719728,0.165916591659166
-0.00417071220673598,-0.0101779121771809,0.166016601660166
-0.00416474445739175,-0.0101767541260842,0.166116611661166
-0.00415873946227859,-0.0101755708098757,0.166216621662166
-0.00415275591302537,-0.0101743992048113,0.166316631663166
-0.00414679359079674,-0.0101732392049286,0.166416641664166
-0.00414079390992618,-0.0101720539076846,0.166516651665167
-0.0041347571330161,-0.0101708435065759,0.166616661666167
-0.00412874187107181,-0.0101696450170183,0.166716671667167
-0.00412274790986513,-0.010168458326139,0.166816681668167
-0.00411671673744235,-0.0101672464968419,0.166916691669167
-0.00411070690031012,-0.0101660465652749,0.167016701670167
-0.00410465993028188,-0.010164821569003,0.167116711671167
-0.00409863433700766,-0.0101636085672094,0.167216721672167
-0.00409262990625924,-0.0101624074470211,0.167316731673167
-0.00408658822974188,-0.0101611812275751,0.167416741674167
-0.00408056775951732,-0.0101599669864826,0.167516751675168
-0.00407451012414735,-0.0101587277221488,0.167616761676168
-0.00406847373653374,-0.0101575005329169,0.167716771677168
-0.00406245838705537,-0.0101562853036102,0.167816781678168
-0.00405640576877269,-0.0101550450119023,0.167916791679168
-0.00405037423469583,-0.0101538167791715,0.168016801680168
-0.00404430551704531,-0.0101525635577523,0.168116811681168
-0.0040381998784235,-0.0101512855434447,0.168216821682168
-0.00403205758373625,-0.0101499829205313,0.168316831683168
-0.00402593692149486,-0.0101486928541573,0.168416841684168
-0.00401983768438159,-0.0101474152268427,0.168516851685169
-0.00401370168063352,-0.0101461129425482,0.168616861686169
-0.0040075871411736,-0.0101448231848471,0.168716871687169
-0.00400143591570236,-0.0101435088369683,0.168816881688169
-0.00399530619828635,-0.0101422071032172,0.168916891689169
-0.00398919778160795,-0.0101409178661139,0.169016901690169
-0.00398311046065295,-0.0101396410127853,0.169116911691169
-0.00397704403040719,-0.0101383764234479,0.169216921692169
-0.00397099828585669,-0.0101371239898358,0.169316931693169
-0.00396497303120128,-0.0101358835944691,0.169416941694169
-0.00395891026587108,-0.0101346181044516,0.16951695169517
-0.00395281025937896,-0.0101333277040658,0.16961696169617
-0.00394667328584492,-0.0101320125868082,0.16971697169717
-0.00394049960787142,-0.0101306729392646,0.16981698169817
-0.00393434725367074,-0.0101293460348464,0.16991699169917
-0.00392821601822877,-0.0101280317606805,0.17001700170017
-0.00392204798390259,-0.0101266929055512,0.17011701170117
-0.00391590112361986,-0.0101253667612977,0.17021702170217
-0.003909717551987,-0.010124016102883,0.17031703170317
-0.0039035552119858,-0.0101226782428783,0.17041704170417
-0.00389735624816862,-0.0101213159332112,0.170517051705171
-0.00389117857126782,-0.0101199665025776,0.170617061706171
-0.0038850219854834,-0.0101186298334978,0.170717071707171
-0.00387888628810474,-0.0101173058084914,0.170817081708171
-0.00387277128333189,-0.0101159943100787,0.170917091709171
-0.00386661921476884,-0.0101146580694554,0.171017101710171
-0.00386043035423218,-0.0101132972778142,0.171117111711171
-0.00385426251800955,-0.0101119493030114,0.171217121712171
-0.00384811551030093,-0.0101106140252633,0.171317131713171
-0.00384193162999513,-0.0101092541412128,0.171417141714171
-0.00383571114660508,-0.0101078698374457,0.171517151715172
-0.00382945433194729,-0.010106461300548,0.171617161716172
-0.00382316144862416,-0.0101050287148021,0.171717171717172
-0.00381683276614864,-0.0101035722575796,0.171817181718172
-0.00381046854712301,-0.010102092113163,0.171917191719172
-0.00380406905184622,-0.0101005884566204,0.172017201720172
-0.00379769199985765,-0.0100990987663774,0.172117211721172
-0.00379127974763431,-0.0100975856077756,0.172217221722172
-0.00378488998937679,-0.0100960864799721,0.172317231723172
-0.00377852252237457,-0.0100946012493624,0.172417241724172
-0.00377211974456819,-0.0100930924697701,0.172517251725173
-0.00376573931330179,-0.0100915976541739,0.172617261726173
-0.00375938102356117,-0.0100901166758796,0.172717271727173
-0.00375298732166113,-0.0100886120633723,0.172817281728173
-0.00374655847020403,-0.0100870839963274,0.172917291729173
-0.00374009472718511,-0.010085532649813,0.173017301730173
-0.00373365369927092,-0.0100839955874852,0.173117311731173
-0.00372723518144724,-0.0100824726826499,0.173217321732173
-0.00372078166609947,-0.0100809264062041,0.173317331733173
-0.00371429341352633,-0.0100793569332158,0.173417341734173
-0.00370777068172326,-0.0100777644387535,0.173517351735174
-0.00370127102437546,-0.0100761865417577,0.173617361736174
-0.00369479423877237,-0.0100746231040169,0.173717371737174
-0.00368828285876281,-0.0100730365457501,0.173817381738174
-0.0036817371423421,-0.0100714270397221,0.173917391739174
-0.00367521460173196,-0.0100698322394268,0.174017401740174
-0.00366871504113239,-0.0100682520135627,0.174117411741174
-0.00366223825322576,-0.0100666862239181,0.174217421742174
-0.00365578404221206,-0.0100651347437991,0.174317431743174
-0.00364929501334951,-0.010063559942747,0.174417441744174
-0.00364277142693699,-0.0100619619958303,0.174517451745175
-0.00363621354096974,-0.0100603410758135,0.174617461746175
-0.00362962161344314,-0.0100586973577651,0.174717471747175
-0.00362305309208007,-0.0100570685688915,0.174817481748175
-0.00361650777186639,-0.0100554545732844,0.174917491749175
-0.00360992829491688,-0.0100538176690763,0.175017501750175
-0.00360337207670507,-0.0100521956111159,0.175117511751175
-0.0035967817685597,-0.0100505506745004,0.175217521752175
-0.00359015763308318,-0.0100488830319941,0.175317531753175
-0.0035834999213603,-0.0100471928517551,0.175417541754175
-0.00357680888447568,-0.0100454802996372,0.175517551755176
-0.00357014191717111,-0.0100437831972919,0.175617561756176
-0.00356349881673602,-0.0100421013995967,0.175717571757176
-0.00355682226214156,-0.0100403971102392,0.175817581758176
-0.00355016962048715,-0.0100387081716026,0.175917591759176
-0.00354354069366922,-0.0100370344385643,0.176017601760176
-0.00353687818599786,-0.0100353380940802,0.176117611761176
-0.00353018235546829,-0.0100336193063078,0.176217621762176
-0.00352345345086177,-0.0100318782411015,0.176317631763176
-0.00351669172556647,-0.0100301150643151,0.176417641764176
-0.00350989742836367,-0.0100283299371959,0.176517651765177
-0.00350307080112391,-0.0100265230232944,0.176617661766177
-0.00349626918791133,-0.0100247322617419,0.176717671767177
-0.0034894352930359,-0.0100229197203178,0.176817681768177
-0.00348262644674059,-0.0100211233611886,0.176917691769177
-0.00347578536715656,-0.0100193052337053,0.177017701770177
-0.00346896937300913,-0.0100175033138557,0.177117711771177
-0.00346217825237354,-0.0100157174565177,0.177217721772177
-0.00345541180023565,-0.010013947509658,0.177317731773177
-0.0034486698115814,-0.010012193330458,0.177417741774177
-0.00344189505291606,-0.0100104169452333,0.177517751775178
-0.00343508777762786,-0.0100086185198382,0.177617761776178
-0.00342824822989101,-0.0100067982155195,0.177717771777178
-0.00342137665618308,-0.0100049561981315,0.177817781778178
-0.0034145303383729,-0.0100031305150713,0.177917791779178
-0.0034076520429658,-0.010001283123549,0.178017801780178
-0.00340074201183236,-0.00999941418481131,0.178117811781178
-0.00339385751993088,-0.00999756178311218,0.178217821782178
-0.00338699835994355,-0.00999572576872215,0.178317831783178
-0.00338016431994577,-0.00999390598960822,0.178417841784178
-0.00337329819638869,-0.00999206436151664,0.178517851785179
-0.00336645723889175,-0.00999023899864709,0.178617861786179
-0.00335958424620967,-0.00998839179831772,0.178717871787179
-0.00335273646335471,-0.00998656089085261,0.178817881788179
-0.00334591368761632,-0.00998474612882591,0.178917891789179
-0.00333905873157039,-0.00998290938652055,0.179017901790179
-0.00333217184399817,-0.00998105082748695,0.179117911791179
-0.00332531026069782,-0.00997920862351304,0.179217921792179
-0.00331841679424525,-0.00997734461202516,0.179317931793179
-0.00331149168881458,-0.00997545895427014,0.179417941794179
-0.00330453519088352,-0.00997355180919176,0.17951795179518
-0.00329760453855376,-0.00997166139695187,0.17961796179618
-0.00329069952220412,-0.00996978756321405,0.17971797179718
-0.00328381993912401,-0.0099679301582487,0.17981798179818
-0.00327696558429931,-0.00996608902771962,0.17991799179918
-0.00327007929103767,-0.00996422595607173,0.18001800180018
-0.00326316130581683,-0.00996234110455209,0.18011801180118
-0.00325626885291723,-0.00996047273708979,0.18021802180218
-0.00324940173193189,-0.00995862069934833,0.18031803180318
-0.00324255974015014,-0.00995678484620536,0.18041804180418
-0.00323574267716502,-0.00995496502793136,0.180518051805181
-0.00322895034947994,-0.00995316109710058,0.180618061806181
-0.00322218256129497,-0.0099513729062871,0.180718071807181
-0.00321543911911357,-0.00994960031727911,0.180818081808181
-0.00320866290001048,-0.00994780506384405,0.180918091809181
-0.00320191109832045,-0.00994602545137447,0.181018101810181
-0.00319512659111812,-0.00994422320212025,0.181118111811181
-0.00318830963179178,-0.00994239848423902,0.181218121812181
-0.00318151742849733,-0.00994058963076565,0.181318131813181
-0.00317469283757766,-0.00993875833170053,0.181418141814181
-0.00316783611933169,-0.00993690475289779,0.181518151815182
-0.00316094752254053,-0.00993502906021156,0.181618161816182
-0.00315402729828894,-0.00993313141949606,0.181718171817182
-0.00314707569535813,-0.00993121199430175,0.181818181818182
-0.00314014994724272,-0.00992930919137646,0.181918191819182
-0.00313324985583922,-0.00992742285638391,0.182018201820182
-0.00312637522304409,-0.00992555284189795,0.182118211821182
-0.00311946888216496,-0.00992366074808149,0.182218221822182
-0.00311258806439307,-0.00992178500241417,0.182318231823182
-0.0031057325762318,-0.00991992545516635,0.182418241824182
-0.003098845250989,-0.00991804369498343,0.182518251825183
-0.00309198332446271,-0.00991617816546952,0.182618261826183
-0.00308514660546011,-0.00991432872150228,0.182718271827183
-0.0030783349050917,-0.00991249521335239,0.182818281828183
-0.00307154803677163,-0.00991067749589729,0.182918291829183
-0.00306478581161045,-0.00990887542631842,0.183018301830183
-0.00305804804762933,-0.00990708885949323,0.183118311831183
-0.00305127759195716,-0.00990527936333513,0.183218321832183
-0.00304447470258919,-0.00990344711521586,0.183318331833183
-0.00303769663835895,-0.00990163060020323,0.183418341834183
-0.00303088622105648,-0.00989979135856828,0.183518351835184
-0.00302404370867714,-0.00989792956077224,0.183618361836184
-0.00301716936151963,-0.00989604537957968,0.183718371837184
-0.00301026343527583,-0.00989413897854135,0.183818381838184
-0.00300338322333219,-0.00989224890722386,0.183918391839184
-0.0029965285344957,-0.00989037501129061,0.184018401840184
-0.00298964214678936,-0.00988847876881753,0.184118411841184
-0.00298278136742081,-0.00988659873858519,0.184218421842184
-0.0029758889582883,-0.00988469637793761,0.184318431843184
-0.00296896517508359,-0.00988277185733601,0.184418441844184
-0.00296206735035312,-0.00988086376320349,0.184518451845185
-0.00295513821835287,-0.00987893352754504,0.184618461846185
-0.00294823512314689,-0.00987701975060517,0.184718471847185
-0.00294135787814925,-0.00987512228495785,0.184818481848185
-0.00293450629216705,-0.00987324098087366,0.184918491849185
-0.00292768018782848,-0.00987137569092685,0.185018501850185
-0.00292087938085123,-0.00986952626999497,0.185118511851185
-0.00291410369155994,-0.00986769257525907,0.185218521852185
-0.0029073529425829,-0.00986587445698992,0.185318531853185
-0.0029005698635689,-0.00986403333567488,0.185418541854185
-0.0028938118285279,-0.00986220784150419,0.185518551855186
-0.00288707866239177,-0.00986039783165899,0.185618561856186
-0.0028803701877886,-0.00985860316332051,0.185718571857186
-0.00287368623425728,-0.00985682369827686,0.185818581858186
-0.00286702663133666,-0.00985505929831625,0.185918591859186
-0.00286038743768762,-0.00985330299065499,0.186018601860186
-0.00285371517226515,-0.00985152307411959,0.186118611861186
-0.00284706381367669,-0.00984975141343397,0.186218621862186
-0.00284037951461594,-0.009847956247533,0.186318631863186
-0.00283366254689942,-0.00984613775609213,0.186418641864186
-0.00282691318234363,-0.00984429611878651,0.186518651865187
-0.00282013169276498,-0.00984243151068431,0.186618661866187
-0.00281331834537296,-0.00984054411146108,0.186718671867187
-0.00280647340507347,-0.00983863408927435,0.186818681868187
-0.0027996522072528,-0.00983673353689739,0.186918691869187
-0.00279285477494629,-0.00983484238522452,0.187018701870187
-0.00278608114270692,-0.0098329605720604,0.187118711871187
-0.00277927568951055,-0.0098310560460951,0.187218721872187
-0.00277249454315785,-0.0098291610037608,0.187318731873187
-0.00276573773359457,-0.00982727537825529,0.187418741874187
-0.00275894904087913,-0.00982536703534153,0.187518751875188
-0.00275212873222085,-0.00982343615008787,0.187618761876188
-0.00274530100389398,-0.0098214830887553,0.187718771877188
-0.00273846614614324,-0.00981950804484056,0.187818781878188
-0.00273162445382035,-0.00981751120723285,0.187918791879188
-0.00272477621947363,-0.00981549277173233,0.188018801880188
-0.00271792173565129,-0.00981345292031774,0.188118811881188
-0.00271106129259802,-0.00981139184418206,0.188218821882188
-0.00270419518746919,-0.00980930972530421,0.188318831883188
-0.0026973564413606,-0.00980723878084807,0.188418841884188
-0.00269054508421808,-0.00980517893019011,0.188518851885189
-0.00268372843356475,-0.00980309805061111,0.188618861886189
-0.00267693949437159,-0.00980102838000672,0.188718871887189
-0.00267014559567941,-0.0097989377795331,0.188818881888189
-0.00266337973324512,-0.00979685850090714,0.188918891889189
-0.0026566092522341,-0.00979475838685659,0.189018901890189
-0.00264986713227861,-0.00979266970983012,0.189118911891189
-0.00264312073466886,-0.00979056028952024,0.189218921892189
-0.00263640302751937,-0.00978846241680388,0.189318931893189
-0.00262968138594144,-0.00978634389064179,0.189418941894189
-0.0026229887642285,-0.00978423702264257,0.18951895189519
-0.00261629255361656,-0.00978210959103529,0.18961896189619
-0.00260962569688144,-0.00977999392124978,0.18971897189719
-0.00260295559908024,-0.00977785777769388,0.18981898189819
-0.00259631519147115,-0.00977573350192203,0.18991899189919
-0.00258970451551772,-0.00977362100409676,0.19001900190019
-0.00258309099470528,-0.00977148802789392,0.19011901190119
-0.0025765075487744,-0.00976936693329635,0.19021902190219
-0.00256992161042456,-0.00976722544555193,0.19031903190319
-0.00256336608787863,-0.00976509594307157,0.19041904190419
-0.00255684102029662,-0.00976297833832128,0.190519051905191
-0.00255034645374908,-0.00976087254146329,0.190619061906191
-0.00254388242969956,-0.00975877846496362,0.190719071907191
-0.00253741643843585,-0.00975666380642759,0.190819081908191
-0.00253098134671721,-0.00975456097421216,0.190919091909191
-0.00252454465174206,-0.00975243764288748,0.191019101910191
-0.00251810666679036,-0.0097502939944323,0.191119111911191
-0.00251170024019318,-0.00974816246023892,0.191219121912191
-0.00250529288988066,-0.00974601068723519,0.191319131913191
-0.00249888492452578,-0.00974383885509623,0.191419141914191
-0.00249250917863847,-0.00974167941594615,0.191519151915192
-0.00248616570059272,-0.00973953227764369,0.191619161916192
-0.00247982203365758,-0.00973736505947444,0.191719171917192
-0.00247351098930763,-0.00973521023199048,0.191819181918192
-0.00246720012463303,-0.00973303540065607,0.191919191919192
-0.00246092223959064,-0.00973087305214822,0.192019201920192
-0.00245467738485821,-0.00972872308971859,0.192119211921192
-0.00244846560880976,-0.0097265854235297,0.192219221922192
-0.00244228696442657,-0.00972445995452953,0.192319231923192
-0.00243614150468979,-0.00972234659288061,0.192419241924192
-0.00243006590870007,-0.00972024579928885,0.192519251925193
-0.00242406022483159,-0.0097181574954342,0.192619261926193
-0.00241805489109955,-0.00971604869477369,0.192719271927193
-0.00241205023460526,-0.00971391957007221,0.192819281928193
-0.00240604657323569,-0.00971177029639795,0.192919291929193
-0.00240011471057801,-0.00970963403536204,0.193019301930193
-0.00239425469500634,-0.00970751070403736,0.193119311931193
-0.00238839552943709,-0.0097053672053116,0.193219321932193
-0.00238253753406085,-0.00970320371425304,0.193319331933193
-0.00237675267114009,-0.00970105345697173,0.193419341934193
-0.00237104098213833,-0.0096989163436298,0.193519351935194
-0.00236540251082265,-0.00969679228669327,0.193619361936194
-0.00235983730556723,-0.00969468119632446,0.193719371937194
-0.002354345410139,-0.0096925829826858,0.193819381938194
-0.00234885381647321,-0.00969046446804134,0.193919391939194
-0.00234343621908646,-0.0096883589360893,0.194019401940194
-0.00233801901790678,-0.00968623317684443,0.194119411941194
-0.0023326765017615,-0.0096841205016473,0.194219421942194
-0.00232740871441767,-0.00968202081605325,0.194319431943194
-0.00232221741807542,-0.00967993914406009,0.194419441944194
-0.00231710271178647,-0.00967787535897365,0.194519451945195
-0.00231198929086695,-0.0096757958730301,0.194619461946195
-0.00230687755152404,-0.00967370081983384,0.194719471947195
-0.00230176788305417,-0.00967159033759687,0.194819481948195
-0.00229666067475384,-0.0096694645622273,0.194919491949195
-0.00229155631131247,-0.00966732363193701,0.195019501950195
-0.00228653397655762,-0.00966520610550667,0.195119511951195
-0.00228159379027285,-0.00966311182399289,0.195219521952195
-0.00227665634979526,-0.00966100216411591,0.195319531953195
-0.00227172203520728,-0.00965887726408762,0.195419541954195
-0.00226679122198416,-0.00965673726211969,0.195519551955196
-0.00226186428099418,-0.00965458229181697,0.195619561956196
-0.00225694158310562,-0.00965241249369451,0.195719571957196
-0.00225210481838608,-0.00965026661542278,0.195819581958196
-0.00224727238890918,-0.00964810586326088,0.195919591959196
-0.00224252668731905,-0.00964596904016376,0.196019601960196
-0.00223786777811448,-0.00964385598718783,0.196119611961196
-0.00223329572349084,-0.0096417665523001,0.196219621962196
-0.00222881057412573,-0.00963970058116416,0.196319631963196
-0.00222432897910668,-0.00963761916716629,0.196419641964196
-0.0022198513023914,-0.00963552245542883,0.196519651965197
-0.00221537789872336,-0.00963341059107416,0.196619661966197
-0.00221090913206024,-0.00963128371692101,0.196719671967197
-0.00220644534793151,-0.00962914197118129,0.196819681968197
-0.00220207205104976,-0.00962702442401917,0.196919691969197
-0.0021977892483256,-0.00962493092109834,0.197019701970197
-0.00219351113098047,-0.00962282233696967,0.197119711971197
-0.00218923804684733,-0.00962069881905908,0.197219721972197
-0.00218505683207888,-0.00961859955501096,0.197319731973197
-0.00218096747285396,-0.00961652439739928,0.197419741974197
-0.00217696995074431,-0.0096144731964947,0.197519751975198
-0.00217306424501816,-0.00961244580947837,0.197619761976198
-0.00216925033033666,-0.00961044209353152,0.197719771977198
-0.00216552818136106,-0.00960846190813887,0.197819781978198
-0.00216180934946799,-0.00960646590901596,0.197919791979198
-0.00215809418479386,-0.00960445425510635,0.198019801980198
-0.00215438302595765,-0.00960242709613949,0.198119811981198
-0.00215067621388164,-0.00960038458875534,0.198219821982198
-0.00214706378662456,-0.00959836623848542,0.198319831983198
-0.00214345566236059,-0.00959633251906645,0.198419841984198
-0.00213994249879803,-0.0095943230097428,0.198519851985199
-0.00213643358985441,-0.00959229811744906,0.198619861986199
-0.00213292926263109,-0.00959025799652145,0.198719871987199
-0.00212952108242677,-0.00958824232986343,0.198819881988199
-0.00212611741253326,-0.00958621141614343,0.198919891989199
-0.00212271857083764,-0.00958416540969796,0.199019901990199
-0.00211941702101523,-0.00958214410630323,0.199119911991199
-0.00211612020494602,-0.00958010769405821,0.199219921992199
-0.00211282843821351,-0.00957805632499602,0.199319931993199
-0.00210963505522717,-0.00957602990776561,0.199419941994199
-0.00210653990395414,-0.00957402830185181,0.1995199519952
-0.00210344926068833,-0.00957201155253492,0.1996199619962
-0.00210036343640631,-0.00956997981415135,0.1997199719972
-0.00209734166176289,-0.00956797102583249,0.1998199819982
-0.00209438379393914,-0.00956598501020655,0.1999199919992
-0.00209143072436746,-0.00956398384887395,0.2000200020002
-0.00208854173438019,-0.00956200543259194,0.2001200120012
-0.00208571666964089,-0.00956004958398867,0.2002200220022
-0.00208295537120598,-0.00955811613029955,0.2003200320032
-0.00208019867522314,-0.00955616723144492,0.2004200420042
-0.00207750591139883,-0.00955424070907613,0.200520052005201
-0.00207487691387891,-0.00955233639042842,0.200620062006201
-0.00207231152141638,-0.00955045410964774,0.200720072007201
-0.00206980957276414,-0.00954859369627289,0.200820082008201
-0.00206737090206805,-0.00954675498675334,0.200920092009201
-0.00206499534347403,-0.00954493781523484,0.201020102010201
-0.00206262363868486,-0.00954310449597435,0.201120112011201
-0.0020603151934237,-0.00954129271241132,0.201220122012201
-0.00205801070562618,-0.00953946480874873,0.201320132013201
-0.00205571046093014,-0.00953762095314419,0.201420142014201
-0.00205341473115192,-0.0095357613160588,0.201520152015202
-0.00205112379041163,-0.00953388606104321,0.201620162016202
-0.00204889713196636,-0.00953203282085929,0.201720172017202
-0.00204673456462319,-0.00953020142734952,0.201820182018202
-0.00204457665501671,-0.00952835429842943,0.201920192019202
-0.00204248293326057,-0.00952652901387992,0.202020202020202
-0.00204039392452584,-0.00952468802386611,0.202120212021202
-0.00203830989141489,-0.00952283149193855,0.202220222022202
-0.002036231087316,-0.00952095958855844,0.202320232023202
-0.00203415776331383,-0.00951907247497274,0.202420242024202
-0.00203209016358257,-0.00951717031703578,0.202520252025203
-0.00203002853459982,-0.00951525327599462,0.202620262026203
-0.00202803252626276,-0.00951335884870272,0.202720272027203
-0.00202604248867426,-0.00951144955212773,0.202820282028203
-0.00202411810628441,-0.00950956285548099,0.202920292029203
-0.00202219969233957,-0.00950766130567577,0.203020302030203
-0.00202034695432511,-0.00950578233737061,0.203120312031203
-0.00201850016863097,-0.00950388853433526,0.203220322032203
-0.00201665956330656,-0.00950198005781677,0.203320332033203
-0.00201488489190786,-0.00950009429870654,0.203420342034203
-0.00201311636632595,-0.00949819387993441,0.203520352035204
-0.00201135420539614,-0.00949627896044382,0.203620362036204
-0.00200959861643602,-0.00949434970378544,0.203720372037204
-0.0020079094244111,-0.00949244344556598,0.203820382038204
-0.00200628636902246,-0.0094905600199311,0.203920392039204
-0.00200472919918546,-0.00948869925411631,0.204020402040204
-0.00200317801391815,-0.009486823865496,0.204120412041204
-0.00200169268425655,-0.00948497112287447,0.204220422042204
-0.00200021327466585,-0.00948310377357221,0.204320432043204
-0.00199879968152086,-0.00948125905184054,0.204420442044204
-0.00199739193473381,-0.00947939974185633,0.204520452045205
-0.00199599023471177,-0.00947752600025968,0.204620462046205
-0.00199459477034413,-0.00947563799060103,0.204720472047205
-0.00199326550020109,-0.00947377288954361,0.204820482048205
-0.00199200214785905,-0.0094719305335368,0.204920492049205
-0.00199070106600685,-0.00947007028601608,0.205020502050205
-0.00198936265085158,-0.00946819228519326,0.205120512051205
-0.00198798728247555,-0.00946629667849426,0.205220522052205
-0.00198667920480419,-0.0094644241692859,0.205320532053205
-0.00198533411632386,-0.00946253399891659,0.205420542054205
-0.00198395240172402,-0.00946062630559822,0.205520552055206
-0.00198253444569405,-0.00945870122754238,0.205620562056206
-0.00198118508186295,-0.00945679959711373,0.205720572057206
-0.00197990399464704,-0.0094549212392438,0.205820582058206
-0.00197858613618927,-0.00945302524094479,0.205920592059206
-0.00197723189117908,-0.00945111174503548,0.206020602060206
-0.00197584163509172,-0.00944918088742417,0.206120612061206
-0.00197452090643619,-0.00944727364790104,0.206220622062206
-0.00197326936889706,-0.00944538985139793,0.206320632063206
-0.00197208668615915,-0.00944352932284666,0.206420642064206
-0.00197097252190703,-0.00944169188717885,0.206520652065207
-0.00196982089535424,-0.00943983644482072,0.206620662066207
-0.00196863219349365,-0.00943796313628763,0.206720672067207
-0.00196751270808832,-0.00943611310261684,0.206820682068207
-0.00196635607135879,-0.00943424514978982,0.206920692069207
-0.00196516266569088,-0.009432359422929,0.207020702070207
-0.00196393287347056,-0.00943045606254968,0.207120712071207
-0.00196266706786957,-0.00942853520686354,0.207220722072207
-0.00196136562436324,-0.00942659699638585,0.207320732073207
-0.00196006053897667,-0.00942467401454195,0.207420742074207
-0.00195872030864012,-0.00942273367790661,0.207520752075208
-0.00195737691786106,-0.00942080857451202,0.207620762076208
-0.00195599886356964,-0.00941886612093296,0.207720772077208
-0.0019546181233628,-0.00941693890520174,0.207820782078208
-0.00195323480320285,-0.00941502679141024,0.207920792079208
-0.00195184900905223,-0.00941312964595345,0.208020802080208
-0.00195046084456968,-0.00941124733061987,0.208120812081208
-0.00194907041341409,-0.00940937971410818,0.208220822082208
-0.00194764623094387,-0.00940749421068975,0.208320832083208
-0.00194618865190253,-0.00940559096087978,0.208420842084208
-0.00194472961011989,-0.00940370257113885,0.208520852085209
-0.00194326920234426,-0.00940182890786214,0.208620862086209
-0.00194180752071682,-0.00939996983514145,0.208720872087209
-0.00194034465968224,-0.00939812521937216,0.208820882088209
-0.00193888070447116,-0.00939629493386001,0.208920892089209
-0.00193738419808427,-0.00939444638596583,0.209020902090209
-0.00193585547914048,-0.00939257972081187,0.209120912091209
-0.0019343264423096,-0.00939072755407276,0.209220922092209
-0.00193279716591162,-0.00938888975444728,0.209320932093209
-0.00193126773287366,-0.00938706618833081,0.209420942094209
-0.0019297066954106,-0.0093852242584769,0.20952095209521
-0.00192811438523059,-0.00938336411231149,0.20962096209621
-0.00192649113404194,-0.00938148588804637,0.20972097209721
-0.00192486879505101,-0.00937962222208776,0.20982098209821
-0.00192324743736368,-0.00937777297852765,0.20992099209921
-0.00192159562240889,-0.00937590554169131,0.21002100210021
-0.00191994518035766,-0.00937405254568155,0.21012101210121
-0.00191826467494261,-0.00937218137021669,0.21022102210221
-0.0019165544217472,-0.00937029215350869,0.21032103210321
-0.0019148147386585,-0.00936838504067973,0.21042104210421
-0.00191304593665305,-0.00936646017454865,0.210521052105211
-0.00191135766834348,-0.00936455966824233,0.210621062106211
-0.00190964003003238,-0.00936264134183158,0.210721072107211
-0.00190789333499981,-0.00936070533352821,0.210821082108211
-0.00190611788961519,-0.00935875178384749,0.210921092109211
-0.00190442357914763,-0.00935682289345026,0.211021102110211
-0.00190270026033272,-0.00935487639026641,0.211121112111211
-0.00190094823953987,-0.00935291241020392,0.211221122112211
-0.00189916782083501,-0.00935093109377819,0.211321132113211
-0.00189735930828399,-0.00934893257229044,0.211421142114211
-0.00189555446755904,-0.0093469495305211,0.211521152115212
-0.00189372188312449,-0.00934494927908268,0.211621162116212
-0.00189189330452775,-0.00934296450505918,0.211721172117212
-0.00189012171755505,-0.00934103548566431,0.211821182118212
-0.0018883537885873,-0.00933912131712443,0.211921192119212
-0.00188655813894516,-0.0093371893169624,0.212021202120212
-0.00188473506808754,-0.0093352396256936,0.212121212121212
-0.00188296921229635,-0.00933334529515004,0.212221222122212
-0.00188120725638064,-0.00933146548836008,0.212321232123212
-0.00187941784008943,-0.00932956751593622,0.212421242124212
-0.00187760125827449,-0.009327651527608,0.212521252125213
-0.00187578919368096,-0.00932575022658402,0.212621262126213
-0.00187398167855821,-0.00932386347925958,0.212721272127213
-0.00187214737108354,-0.00932195858933661,0.212821282128213
-0.00187031793096674,-0.00932006827154146,0.212921292129213
-0.00186846202329568,-0.00931815981575475,0.213021302130213
-0.00186657993370798,-0.00931623336940242,0.213121312131213
-0.00186467193862718,-0.00931428906839268,0.213221322132213
-0.00186278331853325,-0.00931235622053181,0.213321332133213
-0.00186086899335334,-0.0093104055571736,0.213421342134213
-0.00185896058824428,-0.00930846981838315,0.213521352135214
-0.00185705811702731,-0.00930654887055575,0.213621362136214
-0.00185516160043413,-0.00930464258008687,0.213721372137214
-0.00185323974271265,-0.00930271820691111,0.213821382138214
-0.00185132412525266,-0.00930080850721848,0.213921392139214
-0.00184938346151608,-0.00929888073172964,0.214021402140214
-0.00184741801871235,-0.00929693502095984,0.214121412141214
-0.00184545936441015,-0.00929500414722372,0.214221422142214
-0.00184347621437495,-0.00929305534281383,0.214321432143214
-0.00184146883581613,-0.00929108874824535,0.214421442144214
-0.00183943748903262,-0.00928910449942657,0.214521452145215
-0.00183738243201961,-0.00928710273687279,0.214621462146215
-0.00183538808452733,-0.00928515621526064,0.214721472147215
-0.00183340112906135,-0.00928322450303973,0.214821482148215
-0.00183147444314197,-0.00928134738216525,0.214921492149215
-0.00182960758679503,-0.00927952436198529,0.215021502150215
-0.0018277472816861,-0.00927771506393072,0.215121512151215
-0.00182594638230018,-0.00927595923540355,0.215221522152215
-0.0018242312870857,-0.0092742265596517,0.215321532153215
-0.00182257451954244,-0.00927254664854727,0.215421542154215
-0.00182097566042796,-0.00927091902525956,0.215521552155216
-0.00181946119342137,-0.00926931345596359,0.215621562156216
-0.00181791967837101,-0.00926768707888539,0.215721572157216
-0.00181643529776361,-0.00926611246672276,0.215821582158216
-0.00181500764387434,-0.00926458914955566,0.215921592159216
-0.00181358353050996,-0.00926307693309741,0.216021602160216
-0.00181213192912774,-0.00926154308419334,0.216121612161216
-0.0018107369531084,-0.00926006011795311,0.216221622162216
-0.00180942522434271,-0.00925859795719153,0.216321632163216
-0.00180813013627434,-0.00925714283371257,0.216421642164216
-0.0018068905540535,-0.0092557378488575,0.216521652165217
-0.00180562235278179,-0.00925431029862708,0.216621662166217
-0.00180432582731102,-0.00925286036730373,0.216721672167217
-0.00180308498736305,-0.00925146047555236,0.216821682168217
-0.00180184670202932,-0.0092500705788156,0.216921692169217
-0.00180066373365373,-0.0092487301595896,0.217021702170217
-0.00179945203335433,-0.00924736659219546,0.217121712171217
-0.00179821189137582,-0.00924598006321889,0.217221722172217
-0.0017969745274539,-0.0092446033979558,0.217321732173217
-0.0017957182354299,-0.00924326589499813,0.217421742174217
-0.0017944340614844,-0.0092419051793735,0.217521752175218
-0.00179312228895167,-0.0092405214422747,0.217621762176218
-0.00179182794492334,-0.00923914397768688,0.217721772177218
-0.00179053709534931,-0.00923777627315365,0.217821782178218
-0.00178924977017546,-0.00923641824574789,0.217921792179218
-0.00178794409508534,-0.00923509905815365,0.218021802180218
-0.00178665602587144,-0.00923378555567023,0.218121812181218
-0.00178538547730317,-0.00923247768992353,0.218221822182218
-0.00178411850381272,-0.00923117896688553,0.218321832183218
-0.00178285512843537,-0.00922988930823629,0.218421842184218
-0.00178150375131939,-0.00922856218958985,0.218521852185219
-0.00178009593312296,-0.00922723059057844,0.218621862186219
-0.00177871204629472,-0.00922590463982137,0.218721872187219
-0.00177733291625506,-0.00922458796998489,0.218821882188219
-0.00177592780009871,-0.00922324782948596,0.218921892189219
-0.00177452771254733,-0.00922191708508404,0.219021902190219
-0.00177307175749428,-0.00922058183728188,0.219121912191219
-0.00177162134242977,-0.00921925593720252,0.219221922192219
-0.00177017647656788,-0.00921793930191894,0.219321932193219
-0.00176878978864779,-0.00921667103384482,0.219421942194219
-0.00176735531400759,-0.00921540774369806,0.21952195219522
-0.00176590832659502,-0.00921414173308293,0.21962196219622
-0.00176444898535359,-0.00921287299969593,0.21972197219722
-0.00176296487425911,-0.00921158033954765,0.21982198219822
-0.00176142586775242,-0.00921028274984622,0.21992199219922
-0.001759875417311,-0.00920898262395882,0.22002200220022
-0.00175822620304104,-0.00920764852331435,0.22012201220122
-0.00175656655838942,-0.00920631215138976,0.22022202220222
-0.00175491464898993,-0.00920498510184913,0.22032203220322
-0.00175325242899222,-0.00920365565894139,0.22042204220422
-0.00175158003660815,-0.00920232381575581,0.220522052205221
-0.00174992950932637,-0.00920099763694938,0.220622062206221
-0.00174830072045278,-0.00919967707184449,0.220722072207221
-0.00174673218500104,-0.00919840461595368,0.220822082208221
-0.00174520072025002,-0.0091971810087101,0.220922092209221
-0.00174366766145658,-0.00919599065752242,0.221022102210221
-0.00174212358718495,-0.0091948149406578,0.221122112211221
-0.00174060256433327,-0.00919369073992751,0.221222122212221
-0.00173907052600341,-0.00919258053313913,0.221322132213221
-0.001737523116221,-0.00919150609325385,0.221422142214221
-0.00173599294375006,-0.00919043802953815,0.221522152215222
-0.00173443968760972,-0.00918934428607533,0.221622162216222
-0.00173288521290225,-0.0091882824649248,0.221722172217222
-0.00173135221169702,-0.00918722392400027,0.221822182218222
-0.00172980396803694,-0.00918620058100687,0.221922192219222
-0.00172817179297491,-0.00918513709210091,0.222022202220222
-0.00172657756625837,-0.00918412026348909,0.222122212221222
-0.00172488596934857,-0.00918306684791777,0.222222222222222
-0.00172316663103272,-0.00918205184139779,0.222322232223222
-0.00172145646076437,-0.00918104331700987,0.222422242224222
-0.00171963341294201,-0.0091799916889775,0.222522252225223
-0.00171787287830404,-0.00917898548885088,0.222622262226223
-0.00171616429977457,-0.00917799741059111,0.222722272227223
-0.00171438387185561,-0.00917700110873087,0.222822282228223
-0.00171260392537428,-0.00917597573863154,0.222922292229223
-0.00171083567391236,-0.00917496846736369,0.223022302230223
-0.00170909284189884,-0.0091740107427126,0.223122312231223
-0.001707270927413,-0.00917301368759816,0.223222322232223
-0.0017055117472504,-0.00917206146377558,0.223322332233223
-0.00170378019562096,-0.00917112678363374,0.223422342234223
-0.0017020572016037,-0.0091702345506307,0.223522352235224
-0.00170028254402617,-0.00916933354118002,0.223622362236224
-0.00169853979033265,-0.0091684737718185,0.223722372237224
-0.00169680696024429,-0.00916761912550671,0.223822382238224
-0.00169506329204957,-0.00916676610318331,0.223922392239224
-0.00169329955550553,-0.009165885484576,0.224022402240224
-0.00169151595332284,-0.00916497750234152,0.224122412241224
-0.00168968133717518,-0.00916406082658652,0.224222422242224
-0.00168781742243548,-0.00916315085640607,0.224322432243224
-0.00168593458880773,-0.00916221375525469,0.224422442244224
-0.001683942505685,-0.00916122815789621,0.224522452245225
-0.00168188236478234,-0.00916027791510904,0.224622462246225
-0.00167978194896942,-0.00915936155493759,0.224722472247225
-0.00167771011074381,-0.00915849354815448,0.224822482248225
-0.00167565511822962,-0.00915765358223637,0.224922492249225
-0.00167358304734752,-0.00915678584496629,0.225022502250225
-0.00167147090196219,-0.00915595111957782,0.225122512251225
-0.00166937221609994,-0.00915512126615434,0.225222522252225
-0.00166727854732498,-0.0091542991641078,0.225322532253225
-0.00166513760090994,-0.00915344651265253,0.225422542254225
-0.00166296542554509,-0.00915255503290358,0.225522552255226
-0.00166085962868721,-0.00915170711289802,0.225622562256226
-0.00165880292004351,-0.00915089607931071,0.225722572257226
-0.00165681171226201,-0.00915012788215862,0.225822582258226
-0.00165481644335798,-0.00914935771318528,0.225922592259226
-0.00165290372604161,-0.00914864156888998,0.226022602260226
-0.0016509799080165,-0.00914792990265598,0.226122612261226
-0.00164909258711321,-0.00914725844913706,0.226222622262226
-0.00164724717432269,-0.0091465773300083,0.226322632263226
-0.00164539570324951,-0.00914590507946814,0.226422642264226
-0.00164356255214663,-0.00914522659557706,0.226522652265227
-0.00164166018919557,-0.00914458030120762,0.226622662266227
-0.00163981477410145,-0.0091439664866046,0.226722672267227
-0.00163801654450626,-0.00914338741383387,0.226822682268227
-0.00163614015845769,-0.00914275880596423,0.226922692269227
-0.00163429078359635,-0.00914217551082391,0.227022702270227
-0.00163247476614615,-0.0091416303736502,0.227122712271227
-0.00163070172794989,-0.00914112212059134,0.227222722272227
-0.00162891040433619,-0.00914058321907214,0.227322732273227
-0.0016271659529414,-0.00914007835911223,0.227422742274227
-0.00162538461282472,-0.0091395557481539,0.227522752275228
-0.00162362956058701,-0.00913907739951535,0.227622762276228
-0.00162186613271597,-0.00913859981334514,0.227722772277228
-0.00162006571246415,-0.00913810804434362,0.227822782278228
-0.00161829841927057,-0.00913765358791335,0.227922792279228
-0.00161654040930092,-0.00913723654310626,0.228022802280228
-0.00161474737877191,-0.00913678187475123,0.228122812281228
-0.0016128538406424,-0.00913631077071319,0.228222822282228
-0.00161094945288889,-0.00913584177901158,0.228322832283228
-0.00160899740050231,-0.0091353393239366,0.228422842284228
-0.00160711729425355,-0.00913488164947556,0.228522852285229
-0.0016052236801076,-0.00913446488569902,0.228622862286229
-0.00160327462461292,-0.00913403210317812,0.228722872287229
-0.00160133687023417,-0.00913364253717482,0.228822882288229
-0.00159940988485595,-0.0091332896640933,0.228922892289229
-0.0015975129536275,-0.00913295142072777,0.229022902290229
-0.00159561857010269,-0.0091326124310187,0.229122912291229
-0.00159368404757583,-0.00913226818004822,0.229222922292229
-0.00159178528043432,-0.00913191829234103,0.229322932293229
-0.00158986279615281,-0.00913156169445221,0.229422942294229
-0.00158792412957635,-0.00913117308211003,0.22952295229523
-0.00158597734305825,-0.0091308090507315,0.22962296229623
-0.0015839935941054,-0.00913040962792529,0.22972297229723
-0.00158191862077609,-0.00912996774415925,0.22982298229823
-0.00157975319475274,-0.00912948375417691,0.22992299229923
-0.0015775927673885,-0.00912900013045582,0.23002300230023
-0.00157542395748031,-0.00912851859142884,0.23012301230123
-0.00157319005673818,-0.00912801029690653,0.23022302230223
-0.00157102432204194,-0.00912754158853907,0.23032303230323
-0.00156876902842104,-0.0091270309789695,0.23042304230423
-0.00156653376168595,-0.00912654359358464,0.230523052305231
-0.00156420956488982,-0.0091260144544236,0.230623062306231
-0.00156191653254472,-0.00912552905237763,0.230723072307231
-0.00155962262485834,-0.00912504983070149,0.230823082308231
-0.00155735377266269,-0.00912458887371096,0.230923092309231
-0.00155514217930056,-0.00912416160583969,0.231023102310231
-0.0015529029251558,-0.00912378044771909,0.231123112311231
-0.00155063164964708,-0.0091233582752552,0.231223122312231
-0.0015483149969102,-0.00912294120050218,0.231323132313231
-0.0015459551829405,-0.00912256775920552,0.231423142314231
-0.00154367131403582,-0.0091222368963487,0.231523152315232
-0.00154135736333903,-0.00912188332299418,0.231623162316232
-0.00153910811187613,-0.00912154401539807,0.231723172317232
-0.00153682612725868,-0.00912118172548785,0.231823182318232
-0.0015345636097692,-0.00912080554529452,0.231923192319232
-0.00153227708950204,-0.00912045068657052,0.232023202320232
-0.00152999439309395,-0.00912015122773172,0.232123212321232
-0.00152775304273731,-0.00911980624193535,0.232223222322232
-0.00152554408000589,-0.00911945482238092,0.232323232323232
-0.00152337890046021,-0.00911914319169215,0.232423242324232
-0.00152124355622903,-0.00911887298307129,0.232523252325233
-0.00151906459927327,-0.00911855132972547,0.232623262326233
-0.0015169329107434,-0.00911825453376689,0.232723272327233
-0.00151489515323721,-0.00911797537593379,0.232823282328233
-0.00151288615529711,-0.00911773726930047,0.232923292329233
-0.00151091928891217,-0.00911753776751853,0.233023302330233
-0.00150899434906817,-0.00911737477898313,0.233123312331233
-0.00150708380398019,-0.00911721086903601,0.233223322332233
-0.00150511426089391,-0.0091170947043454,0.233323332333233
-0.0015032203058256,-0.00911700452346782,0.233423342334233
-0.00150137249966788,-0.00911689930745304,0.233523352335234
-0.00149947681004182,-0.00911677798055273,0.233623362336234
-0.00149757133271878,-0.00911665619064303,0.233723372337234
-0.00149560695644927,-0.00911658173596154,0.233823382338234
-0.00149367017185639,-0.00911648504991663,0.233923392339234
-0.0014916912050308,-0.00911638622158927,0.234023402340234
-0.00148978514721836,-0.00911632659933447,0.234123412341234
-0.00148781040967298,-0.00911622189700678,0.234223422342234
-0.00148575650212124,-0.00911613612738829,0.234323432343234
-0.00148363370291185,-0.00911602304482014,0.234423442344234
-0.00148152979494812,-0.00911595024637645,0.234523452345235
-0.00147949213419015,-0.0091159265015941,0.234623462346235
-0.00147743716240774,-0.00911593712316875,0.234723472347235
-0.0014753186016927,-0.00911597028708337,0.234823482348235
-0.00147312304089605,-0.00911601033394422,0.234923492349235
-0.00147089389924597,-0.00911608841898818,0.235023502350235
-0.00146866248631578,-0.0091162078454766,0.235123512351235
-0.00146645870652578,-0.0091163551838324,0.235223522352235
-0.00146427877056994,-0.00911652904963415,0.235323532353235
-0.00146212949228861,-0.00911672548541833,0.235423542354235
-0.00145999523762685,-0.00911695675287247,0.235523552355236
-0.00145777527784549,-0.00911718066746035,0.235623562356236
-0.00145546683719135,-0.00911744731482455,0.235723572357236
-0.00145310852512286,-0.00911770796149428,0.235823582358236
-0.00145078530041624,-0.00911798992272277,0.235923592359236
-0.0014483919816095,-0.00911822273123819,0.236023602360236
-0.00144606474645795,-0.00911849237549426,0.236123612361236
-0.00144380989281123,-0.00911876474021871,0.236223622362236
-0.00144155582236458,-0.00911905353371582,0.236323632363236
-0.0014393076950241,-0.00911938203084789,0.236423642364236
-0.00143713486776037,-0.00911972825594311,0.236523652365237
-0.00143502381885511,-0.00912006882356995,0.236623662366237
-0.00143288815673685,-0.00912043032797656,0.236723672367237
-0.00143066554559295,-0.00912074314728667,0.236823682368237
-0.00142843081097314,-0.0091210629186488,0.236923692369237
-0.00142618013132194,-0.00912137851601546,0.237023702370237
-0.00142397400193184,-0.00912172661618381,0.237123712371237
-0.00142178092434007,-0.0091221035035607,0.237223722372237
-0.00141958645541643,-0.00912248876657088,0.237323732373237
-0.00141736952477639,-0.0091228844806946,0.237423742374237
-0.0014152165378125,-0.00912328731963513,0.237523752375238
-0.00141303331702354,-0.00912364202171915,0.237623762376238
-0.00141088832561067,-0.0091240163521782,0.237723772377238
-0.00140873382522794,-0.00912440430110386,0.237823782378238
-0.00140658615711373,-0.00912480820657855,0.237923792379238
-0.00140438691527693,-0.00912520516460819,0.238023802380238
-0.00140212669440642,-0.00912563082691936,0.238123812381238
-0.00139984515897718,-0.00912604956482064,0.238223822382238
-0.00139751492002311,-0.00912644817448102,0.238323832383238
-0.00139522079350146,-0.00912682392621776,0.238423842384238
-0.00139288062863862,-0.00912721432840236,0.238523852385239
-0.00139056289554637,-0.00912761799661354,0.238623862386239
-0.00138833338993861,-0.00912806732308352,0.238723872387239
-0.0013861881566551,-0.00912855748882852,0.238823882388239
-0.00138405960092545,-0.00912905391326319,0.238923892389239
-0.00138196842226592,-0.00912957808601469,0.239023902390239
-0.00137981186483128,-0.00913012168903768,0.239123912391239
-0.00137758501749657,-0.00913070474921797,0.239223922392239
-0.00137537622061928,-0.00913128052794147,0.239323932393239
-0.00137318534059464,-0.00913184909431397,0.239423942394239
-0.00137091918583205,-0.00913243080692945,0.23952395239524
-0.00136861889967245,-0.00913303360835781,0.23962396239624
-0.00136626602393369,-0.00913363974990403,0.23972397239724
-0.00136382931354128,-0.00913428826717948,0.23982398239824
-0.00136135099449491,-0.00913495234018979,0.23992399239924
-0.0013588737074298,-0.00913562205454388,0.24002400240024
-0.0013563693492857,-0.00913626624348735,0.24012401240124
-0.00135382320972296,-0.00913695359136006,0.24022402240224
-0.00135128157125692,-0.0091376497341085,0.24032403240324
-0.00134863582938089,-0.00913834392807095,0.24042404240424
-0.00134596778703546,-0.00913908628653224,0.240524052405241
-0.00134329517448747,-0.00913983658986704,0.240624062406241
-0.00134060039737834,-0.0091405964021716,0.240724072407241
-0.00133792286218771,-0.00914138094747281,0.240824082408241
-0.00133526986189015,-0.00914219768690264,0.240924092409241
-0.00133261219924878,-0.00914302172852113,0.241024102410241
-0.00132997632338971,-0.00914383642472031,0.241124112411241
-0.00132737618909479,-0.00914463913335184,0.241224122412241
-0.00132478508924275,-0.00914547655617332,0.241324132413241
-0.00132207819787181,-0.00914627200407974,0.241424142414241
-0.00131939352865023,-0.00914705836456223,0.241524152415242
-0.00131664127617583,-0.00914784258276217,0.241624162416242
-0.00131383626826816,-0.00914863303431302,0.241724172417242
-0.00131099321296319,-0.00914943702601054,0.241824182418242
-0.00130808531330203,-0.00915017858284363,0.241924192419242
-0.00130510913241854,-0.00915093185773144,0.242024202420242
-0.00130206859552711,-0.00915163076010823,0.242124212421242
-0.00129902816229448,-0.00915232074321872,0.242224222422242
-0.00129588820967557,-0.00915300891345141,0.242324232423242
-0.00129274920150383,-0.00915368824964841,0.242424242424242
-0.00128952470704765,-0.00915434092479462,0.242524252425243
-0.00128632673773405,-0.00915498576563687,0.242624262426243
-0.00128314874232501,-0.00915565907810411,0.242724272427243
-0.0012799351228318,-0.00915637513716891,0.242824282428243
-0.00127669641099141,-0.00915706622597352,0.242924292429243
-0.00127338821778983,-0.00915772805073899,0.243024302430243
-0.00127007271548902,-0.00915841866732007,0.243124312431243
-0.00126676725888053,-0.00915913341106946,0.243224322432243
-0.00126348835736048,-0.00915987743267912,0.243324332433243
-0.00126019889646103,-0.00916063332668011,0.243424342434243
-0.00125687004981366,-0.00916140378820164,0.243524352435244
-0.00125350368558089,-0.00916215649181419,0.243624362436244
-0.00125016761506494,-0.00916294160608718,0.243724372437244
-0.00124684160406248,-0.00916371206760872,0.243824382438244
-0.00124348166437356,-0.00916445877052679,0.243924392439244
-0.00124012592401897,-0.00916522383718229,0.244024402440244
-0.0012367730170057,-0.00916597934419024,0.244124412441244
-0.00123341772583938,-0.00916674570773286,0.244224422442244
-0.00123006612262383,-0.0091675280278245,0.244324432443244
-0.00122668322135253,-0.00916826794684807,0.244424442444244
-0.00122327845728252,-0.00916902781213381,0.244524452445245
-0.00121977892600763,-0.00916973412726873,0.244624462446245
-0.00121625943234591,-0.00917046608529418,0.244724472447245
-0.00121269943802794,-0.00917115204874569,0.244824482448245
-0.00120915186434124,-0.00917186230291595,0.244924492449245
-0.00120553073204604,-0.00917252153621079,0.245024502450245
-0.00120192257322918,-0.0091732053113092,0.245124512451245
-0.00119830132345402,-0.00917389923115155,0.245224522452245
-0.00119470989977918,-0.00917458504948071,0.245324532453245
-0.00119113053738495,-0.00917525716641615,0.245424542454245
-0.00118758065556161,-0.0091759213868523,0.245524552455246
-0.00118402215162727,-0.00917660759678137,0.245624562456246
-0.00118045535037958,-0.00917728352375471,0.245724572457246
-0.00117691775558279,-0.0091779888852283,0.245824582458246
-0.00117339382532318,-0.00917870257396117,0.245924592459246
-0.00116986617486334,-0.00917941739833409,0.246024602460246
-0.00116637003438395,-0.00918016497428985,0.246124612461246
-0.00116287685854707,-0.00918092724446042,0.246224622462246
-0.00115938432769841,-0.00918164919134666,0.246324632463246
-0.00115589243032045,-0.00918233117199557,0.246424642464246
-0.0011524058287568,-0.00918303191719598,0.246524652465247
-0.00114886124735493,-0.00918368157471845,0.246624662466247
-0.00114532111637213,-0.00918432266311116,0.246724672467247
-0.00114175133435724,-0.00918492289149709,0.246824682468247
-0.00113821094077207,-0.00918551593517435,0.246924692469247
-0.0011346408731195,-0.00918606854960491,0.247024702470247
-0.00113104135484187,-0.0091865810849251,0.247124712471247
-0.00112746120924763,-0.00918708316913186,0.247224722472247
-0.00112391793164344,-0.009187580521889,0.247324732473247
-0.00112038108549376,-0.00918808647832889,0.247424742474247
-0.00111682585948194,-0.00918860000647038,0.247524752475248
-0.00111325062501266,-0.00918910376534313,0.247624762476248
-0.00110968005749416,-0.00918960024966955,0.247724772477248
-0.00110606737684881,-0.0091900392448096,0.247824782478248
-0.00110248801906166,-0.00919054917944501,0.247924792479248
-0.00109892804547547,-0.00919110625581225,0.248024802480248
-0.00109537964251812,-0.00919165098756474,0.248124812481248
-0.00109182746407586,-0.0091921982693244,0.248224822482248
-0.00108821289223278,-0.00919271652661201,0.248324832483248
-0.0010846324794291,-0.00919327712046877,0.248424842484248
-0.0010810634161154,-0.00919384422640362,0.248524852485249
-0.00107748157051636,-0.00919442256665193,0.248624862486249
-0.00107388008963157,-0.00919499068613965,0.248724872487249
-0.00107028022582456,-0.00919552034589844,0.248824882488249
-0.0010666802261093,-0.0091960630643661,0.248924892489249
-0.00106312250998205,-0.00919663772127067,0.249024902490249
-0.00105957888454495,-0.00919722183646748,0.249124912491249
-0.00105597791734725,-0.00919775620924769,0.249224922492249
-0.00105235903790397,-0.00919829803394588,0.249324932493249
-0.00104876866463858,-0.00919887283366931,0.249424942494249
-0.00104515344320019,-0.00919950057771542,0.24952495249525
-0.00104154001390772,-0.00920008942436194,0.24962496249625
-0.00103793845239945,-0.00920066579278899,0.24972497249725
-0.00103433339182981,-0.00920124438412193,0.24982498249825
-0.00103073005430023,-0.00920178452724367,0.24992499249925
-0.00102711945143852,-0.00920231556912017,0.25002500250025
-0.0010234301577046,-0.00920280708934044,0.25012501250125
-0.00101977113925926,-0.00920329260195577,0.25022502250225
-0.00101611783126361,-0.00920379642302386,0.25032503250325
-0.0010124944967942,-0.00920429414204215,0.25042504250425
-0.00100881462449605,-0.0092047739787607,0.250525052505251
-0.00100516493304173,-0.00920524793687194,0.250625062506251
-0.00100148341832704,-0.00920570083150915,0.250725072507251
-0.00099775238233449,-0.00920613104329109,0.250825082508251
-0.000994051934910541,-0.00920655583256447,0.250925092509251
-0.000990407541574218,-0.00920700946893823,0.251025102510251
-0.000986690504130602,-0.00920741466208588,0.251125112511251
-0.000982922558684394,-0.00920784001342057,0.251225122512251
-0.000979169272900149,-0.00920824284084346,0.251325132513251
-0.000975418979400744,-0.00920860884404325,0.251425142514251
-0.00097172514771363,-0.00920900420803052,0.251525152515252
-0.0009679754393107,-0.00920938254432743,0.251625162516252
-0.000964284129988426,-0.00920974848533198,0.251725172517252
-0.000960605109996185,-0.00921010408809593,0.251825182518252
-0.000956988617009492,-0.00921048478781421,0.251925192519252
-0.000953323623208522,-0.00921086515812772,0.252025202520252
-0.000949709664104301,-0.00921123744996311,0.252125212521252
-0.000946138232762262,-0.00921160080640758,0.252225222522252
-0.00094255565003373,-0.00921191478439301,0.252325232523252
-0.000938988858000193,-0.00921223708963761,0.252425242524252
-0.000935369780453325,-0.00921258030401986,0.252525252525253
-0.000931669798342352,-0.00921290042782203,0.252625262526253
-0.000927918680179373,-0.00921324147919003,0.252725272527253
-0.000924136835236004,-0.00921353103285179,0.252825282528253
-0.000920327407830094,-0.00921378347434943,0.252925292529253
-0.000916543961933693,-0.00921406485508841,0.253025302530253
-0.000912684508776929,-0.00921430297554296,0.253125312531253
-0.000908732992759058,-0.0092145441205317,0.253225322532253
-0.000904729055319652,-0.0092147815476238,0.253325332533253
-0.000900722342127189,-0.00921500803295063,0.253425342534253
-0.000896705926468305,-0.00921524955341468,0.253525352535254
-0.000892706296629141,-0.00921546998967301,0.253625362536254
-0.000888658078441611,-0.00921571223805239,0.253725372537254
-0.00088453058889237,-0.00921591910191475,0.253825382538254
-0.000880449784976129,-0.00921611853689427,0.253925392539254
-0.00087638432256651,-0.00921630925531811,0.254025402540254
-0.000872379963581221,-0.00921648917709912,0.254125412541254
-0.000868408418374059,-0.00921666609277403,0.254225422542254
-0.000864377087361507,-0.00921682690677746,0.254325432543254
-0.00086026393267653,-0.00921692883104861,0.254425442544254
-0.000856141837993468,-0.00921704689615101,0.254525452545255
-0.000852031866786311,-0.00921715843996146,0.254625462546255
-0.000847958883352805,-0.00921728381416309,0.254725472547255
-0.000843907592256908,-0.00921742646483631,0.254825482548255
-0.000839873457848911,-0.00921754879377195,0.254925492549255
-0.000835870789654277,-0.0092176804865551,0.255025502550255
-0.000831819457094823,-0.00921783479308771,0.255125512551255
-0.000827716343495086,-0.00921798632156368,0.255225522552255
-0.000823584815858575,-0.00921811971204809,0.255325532553255
-0.00081953750756522,-0.00921828574354599,0.255425542554255
-0.000815524330668883,-0.009218417187548,0.255525552555256
-0.00081156776531426,-0.00921857289462651,0.255625562556256
-0.000807660483973882,-0.00921872050019164,0.255725572557256
-0.000803757795871425,-0.00921883380850567,0.255825582558256
-0.000799887119918835,-0.0092189448271113,0.255925592559256
-0.000795996115318108,-0.00921904569406234,0.256025602560256
-0.000792074918355862,-0.0092191289044595,0.256125612561256
-0.000788123775509758,-0.00921919462185343,0.256225622562256
-0.000784149134358912,-0.00921921442760033,0.256325632563256
-0.000780168008772464,-0.00921922673305512,0.256425642564256
-0.000776219547234718,-0.0092192376725168,0.256525652565257
-0.000772289166100268,-0.00921924743257149,0.256625662566257
-0.000768347956073437,-0.00921929174326548,0.256725672567257
-0.000764371550419018,-0.00921929742376934,0.256825682568257
-0.000760298129314873,-0.00921924930764451,0.256925692569257
-0.000756185046039327,-0.0092191401825401,0.257025702570257
-0.000752089849670559,-0.00921901281117837,0.257125712571257
-0.000748006442765951,-0.00921888120132223,0.257225722572257
-0.000743984514760923,-0.00921874158209387,0.257325732573257
-0.000739937132754601,-0.00921856901548272,0.257425742574257
-0.00073587516710287,-0.00921841092655474,0.257525752575258
-0.000731753067812735,-0.00921825617774451,0.257625762576258
-0.000727613551535823,-0.00921812294850705,0.257725772577258
-0.000723498443457826,-0.00921798452250711,0.257825782578258
-0.000719331386181881,-0.00921780372308143,0.257925792579258
-0.000715230242099869,-0.00921761428772349,0.258025802580258
-0.000711141889517351,-0.0092174059933694,0.258125812581258
-0.000707068774782664,-0.00921719294913732,0.258225822582258
-0.000702993487819638,-0.0092169596269348,0.258325832583258
-0.000698931236530229,-0.00921673007100314,0.258425842584258
-0.00069487751060358,-0.00921649999447372,0.258525852585259
-0.000690754893019278,-0.00921622777487162,0.258625862586259
-0.00068666613731912,-0.00921595683142486,0.258725872587259
-0.000682595250097497,-0.00921566893860788,0.258825882588259
-0.000678513838049415,-0.0092153584550768,0.258925892589259
-0.000674485029401703,-0.00921508330538504,0.259025902590259
-0.000670431010926816,-0.00921479511310922,0.259125912591259
-0.000666367207058492,-0.00921452651004845,0.259225922592259
-0.000662280372501942,-0.00921425417296634,0.259325932593259
-0.000658178143457528,-0.00921398776286575,0.259425942594259
-0.000654028003302436,-0.00921374748630752,0.25952595259526
-0.000649931017091242,-0.00921354192624294,0.25962596259626
-0.00064584299160991,-0.00921336062234431,0.25972597259726
-0.000641810372924344,-0.00921320056389856,0.25982598259826
-0.000637781654114256,-0.00921302798576967,0.25992599259926
-0.000633767636429639,-0.00921285051955128,0.26002600260026
-0.000629747929027117,-0.00921267087880092,0.26012601260126
-0.000625774020398635,-0.00921248757774218,0.26022602260226
-0.000621774427415955,-0.00921227203648411,0.26032603260326
-0.000617829345156035,-0.00921205305836005,0.26042604260426
-0.000613831413018086,-0.00921183514677005,0.260526052605261
-0.000609857384606105,-0.00921160262389235,0.260626062606261
-0.000605857674143413,-0.0092113383238248,0.260726072607261
-0.000601912746219939,-0.00921109587503829,0.260826082608261
-0.000597912814618391,-0.00921082028997949,0.260926092609261
-0.000593898011430221,-0.00921046533220376,0.261026102610261
-0.000589900710459378,-0.00921009399633308,0.261126112611261
-0.000585889404029045,-0.00920967172712096,0.261226122612261
-0.000581960907181718,-0.00920925622798212,0.261326132613261
-0.000578055157688526,-0.0092088378724667,0.261426142614261
-0.000574124265170468,-0.00920841003332017,0.261526152615262
-0.000570158467269523,-0.00920794819638139,0.261626162616262
-0.000566142166787114,-0.00920748000400451,0.261726172617262
-0.000562180897625217,-0.009207035312236,0.261826182618262
-0.000558263711107854,-0.00920657309291126,0.261926192619262
-0.000554361644958357,-0.00920611185258659,0.262026202620262
-0.000550521122207314,-0.00920564627932288,0.262126212621262
-0.000546631732380787,-0.00920515569203195,0.262226222622262
-0.000542728735605386,-0.00920463148933463,0.262326232623262
-0.000538874027719453,-0.0092041210456192,0.262426242624262
-0.000535022984749074,-0.00920359978222558,0.262526252625263
-0.000531178820117793,-0.00920310549085922,0.262626262626263
-0.000527339211867949,-0.00920258300659495,0.262726272627263
-0.000523475577805101,-0.00920201278859171,0.262826282628263
-0.000519606977332617,-0.00920142874941135,0.262926292629263
-0.000515747093415874,-0.00920086490066733,0.263026302630263
-0.000511931133200193,-0.00920034248550896,0.263126312631263
-0.000507996462893693,-0.00919976626911492,0.263226322632263
-0.000504045110426415,-0.00919916827284913,0.263326332633263
-0.000500066620077745,-0.009198623412099,0.263426342634263
-0.000496036408580542,-0.00919809933379226,0.263526352635264
-0.000492047013323036,-0.00919757093176061,0.263626362636264
-0.000488051361679342,-0.00919706211203348,0.263726372637264
-0.000483959083882545,-0.00919653392883715,0.263826382638264
-0.000479873610711928,-0.00919602275029582,0.263926392639264
-0.000475825560682015,-0.00919556210888884,0.264026402640264
-0.000471786091299638,-0.00919512780603844,0.264126412641264
-0.000467683088269304,-0.00919470153789902,0.264226422642264
-0.00046351720809697,-0.00919428809350856,0.264326432643264
-0.000459301567079732,-0.00919382947920752,0.264426442644264
-0.000455070874800523,-0.00919332707481014,0.264526452645265
-0.000450866159423849,-0.00919283631705811,0.264626462646265
-0.00044660703698321,-0.00919235713684542,0.264726472647265
-0.000442311613220703,-0.00919192722221884,0.264826482648265
-0.000437919482681515,-0.00919143974238922,0.264926492649265
-0.000433560751016979,-0.00919090980620696,0.265026502650265
-0.000429237830022483,-0.00919038383900597,0.265126512651265
-0.000424958533270252,-0.00918987871183672,0.265226522652265
-0.000420622224162152,-0.00918938017967248,0.265326532653265
-0.000416232305011322,-0.00918892579234811,0.265426542654265
-0.000411851572336234,-0.00918844314302003,0.265526552655266
-0.000407405189069577,-0.00918796202323549,0.265626562656266
-0.000402949377456544,-0.00918746446546425,0.265726572657266
-0.000398549923997008,-0.00918701276175177,0.265826582658266
-0.000394202571768331,-0.00918655997538054,0.265926592659266
-0.000389884568809405,-0.00918614211973099,0.266026602660266
-0.000385603850779442,-0.00918576617219419,0.266126612661266
-0.00038127406296343,-0.00918537954779798,0.266226622662266
-0.000376895640728471,-0.0091849823409871,0.266326632663266
-0.000372487804724939,-0.00918458863554122,0.266426642664266
-0.000367996772145415,-0.00918412505713403,0.266526652665267
-0.000363484768233064,-0.00918363247268299,0.266626662666267
-0.000358895771149719,-0.00918314593038999,0.266726672667267
-0.000354227716932958,-0.00918262775833298,0.266826682668267
-0.000349568572768406,-0.00918216237165517,0.266926692669267
-0.000344930252510795,-0.00918170400152821,0.267026702670267
-0.000340219320395352,-0.0091811650838843,0.267126712671267
-0.000335488414375343,-0.00918067344388043,0.267226722672267
-0.000330760320964926,-0.00918024040106076,0.267326732673267
-0.000326120747587248,-0.00917984459940285,0.267426742674267
-0.000321547490521194,-0.0091794838874104,0.267526752675268
-0.000316931309485876,-0.00917915141899347,0.267626762676268
-0.000312288575665693,-0.00917882546495802,0.267726772677268
-0.000307706459225033,-0.00917852089689072,0.267826782678268
-0.000303102590555065,-0.00917818858741727,0.267926792679268
-0.000298469036300064,-0.00917781186128753,0.268026802680268
-0.000293761999453025,-0.00917744316295811,0.268126812681268
-0.00028895451950447,-0.0091769996505967,0.268226822682268
-0.000284120136634498,-0.00917652317472769,0.268326832683268
-0.000279194805811644,-0.00917600079181873,0.268426842684268
-0.000274279808622269,-0.00917546827107629,0.268526852685269
-0.000269314329583309,-0.0091749262229357,0.268626862686269
-0.000264375133816192,-0.00917442753643496,0.268726872687269
-0.000259488532235348,-0.00917396932755516,0.268826882688269
-0.000254641968301259,-0.00917351472600254,0.268926892689269
-0.000249805691930017,-0.00917308335324179,0.269026902690269
-0.00024491350659355,-0.00917266403945807,0.269126912691269
-0.00023996585917664,-0.00917225760931496,0.269226922692269
-0.00023499252279841,-0.00917181800834666,0.269326932693269
-0.000229996508171991,-0.00917141027440588,0.269426942694269
-0.000224998503296019,-0.00917102304878849,0.26952695269527
-0.000219908546128342,-0.00917060737918844,0.26962696269627
-0.00021480459962583,-0.00917021706453803,0.26972697269727
-0.00020967851620451,-0.00916983410736085,0.26982698269827
-0.000204507447155042,-0.00916946664372331,0.26992699269927
-0.000199384019703281,-0.00916917804141918,0.27002700270027
-0.00019426480771055,-0.00916892077633077,0.27012701270127
-0.000189129966269982,-0.00916863315302672,0.27022702270227
-0.000183999418608437,-0.00916837687154535,0.27032703270327
-0.000178861476617113,-0.00916812356622427,0.27042704270427
-0.000173681868383665,-0.00916787887610347,0.270527052705271
-0.00016849448113104,-0.00916765550284503,0.270627062706271
-0.000163283570234822,-0.00916739756973313,0.270727072707271
-0.00015811890499743,-0.00916718736114595,0.270827082708271
-0.000152962967833411,-0.00916698646112159,0.270927092709271
-0.000147798625090182,-0.00916673559984521,0.271027102710271
-0.000142625948177073,-0.00916643520807697,0.271127112711271
-0.000137457862198348,-0.00916616628943266,0.271227122712271
-0.000132249199546924,-0.0091658857748207,0.271327132713271
-0.000127074546205531,-0.00916560095030507,0.271427142714271
-0.000121945751529928,-0.00916536404150713,0.271527152715272
-0.000116815993979059,-0.00916514615525598,0.271627162716272
-0.00011166242023636,-0.00916493576929704,0.271727172717272
-0.000106494820302341,-0.00916475089723109,0.271827182718272
-0.000101354556353255,-0.00916460785265438,0.271927192719272
-9.61784633058867e-05,-0.00916444895749101,0.272027202720272
-9.09544130772093e-05,-0.00916429391152553,0.272127212721272
-8.57240511776672e-05,-0.00916415918729742,0.272227222722272
-8.05048337539587e-05,-0.00916406328214905,0.272327232723272
-7.53144565199803e-05,-0.00916400636193434,0.272427242724272
-7.01523458968385e-05,-0.00916398250427905,0.272527252725273
-6.49667139336413e-05,-0.00916400733402385,0.272627262726273
-5.97364142293852e-05,-0.00916400553957435,0.272727272727273
-5.45409415880746e-05,-0.00916402101238221,0.272827282728273
-4.93913898079396e-05,-0.00916407426768136,0.272927292729273
-4.42264896105221e-05,-0.00916409493955529,0.273027302730273
-3.90826667083124e-05,-0.00916413940919286,0.273127312731273
-3.39557056422789e-05,-0.00916418157530091,0.273227322732273
-2.87981514005236e-05,-0.00916423969565449,0.273327332733273
-2.36343154337783e-05,-0.00916432608031538,0.273427342734273
-1.85060713018031e-05,-0.00916444240855654,0.273527352735274
-1.33754176778781e-05,-0.00916457982791417,0.273627362736274
-8.19674698094423e-06,-0.00916471855337297,0.273727372737274
-3.04336443122656e-06,-0.00916485861257545,0.273827382738274
2.15102094414661e-06,-0.00916500409658989,0.273927392739274
7.37531304340859e-06,-0.00916519075849827,0.274027402740274
1.26671354143401e-05,-0.00916531936224829,0.274127412741274
1.79494188694925e-05,-0.00916545429840106,0.274227422742274
2.31887990871603e-05,-0.00916558807587851,0.274327432743274
2.83671196475932e-05,-0.00916575326889161,0.274427442744274
3.35489738223477e-05,-0.00916590710320069,0.274527452745275
3.87545796900596e-05,-0.00916600704413285,0.274627462746275
4.39179457367549e-05,-0.00916610618113311,0.274727472747275
4.91047478929542e-05,-0.00916616864363988,0.274827482748275
5.42293109847705e-05,-0.00916627073606865,0.274927492749275
5.93788074801789e-05,-0.00916632546332319,0.275027502750275
6.45324917923307e-05,-0.0091663935418349,0.275127512751275
6.97268564359252e-05,-0.00916641347888293,0.275227522752275
7.49615627921939e-05,-0.00916638570062039,0.275327532753275
8.02190948225392e-05,-0.0091663224710383,0.275427542754275
8.54912680865554e-05,-0.00916622808621933,0.275527552755276
9.07662539601624e-05,-0.00916612462779766,0.275627562756276
9.6065005347946e-05,-0.00916597561938294,0.275727572757276
0.000101407270408492,-0.00916580185723998,0.275827582758276
0.000106760239970746,-0.00916565142524409,0.275927592759276
0.00011211661875675,-0.00916549922644104,0.276027602760276
0.000117429654331094,-0.00916534856178862,0.276127612761276
0.00012276490975131,-0.00916516363443809,0.276227622762276
0.000128114306539322,-0.00916494871513298,0.276327632763276
0.000133445328072214,-0.00916473402618082,0.276427642764276
0.000138746680144828,-0.00916455407215049,0.276527652765277
0.000144100045914164,-0.00916433476922873,0.276627662766277
0.000149435018000238,-0.00916411575885526,0.276727672767277
0.000154737282270514,-0.00916395110026092,0.276827682768277
0.00016005986827832,-0.00916381189797152,0.276927692769277
0.000165405876574361,-0.00916362756723501,0.277027702770277
0.000170706896938717,-0.00916345233313666,0.277127712771277
0.000175999926359085,-0.00916333293198708,0.277227722772277
0.000181315318444189,-0.00916317919442634,0.277327732773277
0.00018665419731635,-0.0091629804965762,0.277427742774277
0.000191976695790018,-0.00916275264755985,0.277527752775278
0.000197341185303459,-0.0091624754292987,0.277627762776278
0.000202710558299522,-0.00916216017285435,0.277727772777278
0.00020805189503765,-0.00916188770907808,0.277827782778278
0.000213356681672816,-0.00916164860732008,0.277927792779278
0.000218641167302182,-0.00916142854192999,0.278027802780278
0.000223940441591106,-0.0091611790996279,0.278127812781278
0.000229194700306006,-0.0091609720560903,0.278227822782278
0.000234423311523143,-0.00916076918885165,0.278327832783278
0.000239694759175405,-0.00916051682106708,0.278427842784278
0.000245007391632058,-0.00916022643583109,0.278527852785279
0.000250362217839148,-0.00915988730791023,0.278627862786279
0.000255698793181789,-0.00915954970722954,0.278727872787279
0.000261040463931713,-0.00915917470644331,0.278827882788279
0.000266404409812235,-0.00915875043316051,0.278927892789279
0.000271814018558542,-0.00915830024286698,0.279027902790279
0.000277265113871725,-0.00915780272886278,0.279127912791279
0.000282654117546411,-0.00915734259883942,0.279227922792279
0.000287981561697987,-0.00915691954182021,0.279327932793279
0.000293254184150325,-0.00915653632664764,0.279427942794279
0.00029848449767575,-0.00915615705051073,0.27952795279528
0.000303739212489481,-0.00915573489877862,0.27962796279628
0.000308949747910396,-0.00915532377173879,0.27972797279728
0.000314200724095705,-0.00915486896286859,0.27982798279828
0.00031945533064357,-0.00915443758780425,0.27992799279928
0.000324715696015235,-0.00915396977320626,0.28002800280028
0.000329954269997571,-0.0091535300455438,0.28012801280128
0.000335217178465854,-0.0091530480481146,0.28022802280228
0.000340434774204752,-0.00915261531396782,0.28032803280328
0.000345637420037036,-0.00915215580359383,0.28042804280428
0.000350814989646813,-0.00915170260258712,0.280528052805281
0.000356036066018843,-0.00915120231052637,0.280628062806281
0.000361237801956952,-0.00915072384210433,0.280728072807281
0.000366455455284113,-0.00915021870341745,0.280828082808281
0.000371648861659415,-0.00914970469614177,0.280928092809281
0.000376798618453701,-0.00914920243686674,0.281028102810281
0.000381934091061375,-0.00914867407860224,0.281128112811281
0.000387094824173878,-0.00914810429826964,0.281228122812281
0.000392214360964258,-0.00914754028827857,0.281328132813281
0.000397293049265479,-0.00914698201177244,0.281428142814281
0.000402331241517579,-0.00914642943189479,0.281528152815282
0.000407280489887519,-0.009145915254158,0.281628162816282
0.000412190327170739,-0.00914540641600267,0.281728172817282
0.000417058846044801,-0.00914490922449259,0.281828182818282
0.000421922338617426,-0.00914442402285374,0.281928192819282
0.000426780846352172,-0.00914395070051668,0.282028202820282
0.000431666899692973,-0.00914343558293989,0.282128212821282
0.000436514113222412,-0.0091429258671398,0.282228222822282
0.000441340256367252,-0.00914240736337453,0.282328232823282
0.000446145518016938,-0.0091418801545712,0.282428242824282
0.000450978792889194,-0.00914131164578686,0.282528252825283
0.000455800580059675,-0.00914071780969543,0.282628262826283
0.000460581064945703,-0.00914017420436895,0.282728272827283
0.000465323640646321,-0.00913963631870621,0.282828282828283
0.000470094763988332,-0.0091390572597567,0.282928292829283
0.000474894216136515,-0.00913843739147801,0.283028302830283
0.00047965327589442,-0.00913783006822121,0.283128312831283
0.000484371625374908,-0.00913727307708456,0.283228322832283
0.000489052623124125,-0.00913672197376937,0.283328332833283
0.000493730306094339,-0.00913618337170901,0.283428342834283
0.00049838841827768,-0.00913563626041055,0.283528352835284
0.000503036576909917,-0.00913506376882372,0.283628362836284
0.000507647998853234,-0.00913449734473367,0.283728372837284
0.000512249879577186,-0.00913390572694116,0.283828382838284
0.000516842311223082,-0.00913328913888858,0.283928392839284
0.000521425395146131,-0.00913264780171462,0.284028402840284
0.000526038401917724,-0.00913196628868226,0.284128412841284
0.0005306810942744,-0.00913124494992787,0.284228422842284
0.000535320923343831,-0.00913053764888242,0.284328432843284
0.000539990219163026,-0.00912979077089608,0.284428442844284
0.000544649607501749,-0.00912902031398151,0.284528452845285
0.000549272256847965,-0.00912825774665558,0.284628462846285
0.00055385554117809,-0.00912754688665696,0.284728472847285
0.000558468771392076,-0.00912679651421637,0.284828482848285
0.000563045668034782,-0.00912605389084913,0.284928492849285
0.000567586542082738,-0.00912531895666339,0.285028502850285
0.00057204311616401,-0.00912462413153394,0.285128512851285
0.000576491597946086,-0.00912390535891132,0.285228522852285
0.000580938937177499,-0.00912320064242605,0.285328532853285
0.00058535135490122,-0.00912250332948456,0.285428542854285
0.000589746585991164,-0.00912179889172636,0.285528552855286
0.000594173333972125,-0.00912105495304371,0.285628562856286
0.000598562750953493,-0.00912032451074059,0.285728572857286
0.000602951557499584,-0.00911960824205462,0.285828582858286
0.000607332877574684,-0.0091188682976922,0.285928592859286
0.00061163135351378,-0.00911816851997423,0.286028602860286
0.000615896193314712,-0.00911747618035304,0.286128612861286
0.000620154590143547,-0.0091167599922907,0.286228622862286
0.000624445637199966,-0.0091160044760686,0.286328632863286
0.000628736958376331,-0.00911526338224491,0.286428642864286
0.000633060651053211,-0.00911448319982876,0.286528652865287
0.000637347855822365,-0.00911371678100137,0.286628662866287
0.000641601562665096,-0.0091129584406522,0.286728672867287
0.000645848973961567,-0.00911217688993936,0.286828682868287
0.000650129127626833,-0.0091113566353235,0.286928692869287
0.00065432740694202,-0.00911057726144612,0.287028702870287
0.000658492953102608,-0.00910980612268675,0.287128712871287
0.000662691918869578,-0.00910899621552545,0.287228722872287
0.00066692403933708,-0.0091081478831881,0.287328732873287
0.000671189047295677,-0.00910726146198995,0.287428742874287
0.00067544774358331,-0.00910635299140723,0.287528752875288
0.000679739131562084,-0.00910540696407899,0.287628762876288
0.000683994303449591,-0.00910451421969234,0.287728772877288
0.000688167907356476,-0.00910366298951476,0.287828782878288
0.000692309040711075,-0.00910282069703187,0.287928792879288
0.000696417975329948,-0.0091019872708341,0.288028802880288
0.000700521913593259,-0.00910113140134806,0.288128812881288
0.000704627869748462,-0.00910029091713589,0.288228822882288
0.000708735827670801,-0.00909946568919964,0.288328832883288
0.000712811886316211,-0.00909864921467567,0.288428842884288
0.000716856312894129,-0.00909784142906515,0.288528852885289
0.000720869372310504,-0.00909704226786906,0.288628862886289
0.000724885235122224,-0.00909625801281264,0.288728872887289
0.000728869974946573,-0.00909548219558485,0.288828882888289
0.000732775503300909,-0.00909474687210269,0.288928892889289
0.000736602481298364,-0.00909405169683659,0.289028902890289
0.000740426789505093,-0.00909333299562355,0.289128912891289
0.000744255490542615,-0.00909262851870528,0.289228922892289
0.000748040217201421,-0.00909197023676818,0.289328932893289
0.000751822617295391,-0.00909128815015688,0.289428942894289
0.000755564102097894,-0.00909060873103288,0.28952895289529
0.000759265014834771,-0.00908993196787843,0.28962896289629
0.000762991351627068,-0.00908921091245807,0.28972897289729
0.000766722926645512,-0.00908850413201028,0.28982898289829
0.000770414037864246,-0.00908780026322385,0.28992899289929
0.000774062407092602,-0.00908714253874089,0.29002900290029
0.000777709580789104,-0.00908646108560029,0.29012901290129
0.000781317007083604,-0.00908578234371392,0.29022902290229
0.000784923583375678,-0.00908508007357693,0.29032903290329
0.000788454226120358,-0.00908441765450084,0.29042904290429
0.000791909573395309,-0.00908379474325966,0.290529052905291
0.000795365321484415,-0.00908314785688317,0.290629062906291
0.000798746398360289,-0.00908254034934395,0.290729072907291
0.000802128493396205,-0.00908190875149289,0.290829082908291
0.000805473052418478,-0.00908127948251021,0.290929092909291
0.000808826081518786,-0.00908066374676354,0.291029102910291
0.000812187506984258,-0.00908006143137993,0.291129112911291
0.000815550104946269,-0.00907943502338091,0.291229122912291
0.000818913875404819,-0.00907878473699482,0.291329132913291
0.000822285980033147,-0.00907814818655535,0.291429142914291
0.000825620679949015,-0.00907751403639363,0.291529152915292
0.000828983775473414,-0.0090768353567025,0.291629162916292
0.000832375040860417,-0.00907611253677867,0.291729172917292
0.000835774440010171,-0.00907540411391429,0.291829182918292
0.000839201704956607,-0.00907465182954418,0.291929192919292
0.000842629619498442,-0.00907387681855177,0.292029202920292
0.000846019716995928,-0.00907310544252888,0.292129212921292
0.000849410779672317,-0.00907231151955904,0.292229222922292
0.000852764336280937,-0.009071521406627,0.292329232923292
0.000856119166741352,-0.00907070892411967,0.292429242924292
0.000859475261839467,-0.00906987426553361,0.292529252925293
0.000862832621575332,-0.00906901762666877,0.292629262926293
0.000866152777005762,-0.00906816536681351,0.292729272927293
0.000869474494229204,-0.00906729129023012,0.292829282928293
0.000872722818698332,-0.00906645855048413,0.292929292929293
0.000875973294664019,-0.0090656038419771,0.293029302930293
0.000879225910608634,-0.00906472736050889,0.293129312931293
0.00088248065731808,-0.00906382929266549,0.293229322932293
0.000885737523274674,-0.00906290983424677,0.293329332933293
0.00088895803492826,-0.00906199533302374,0.293429342934293
0.000892142496344709,-0.00906108575674679,0.293529352935294
0.000895291209286404,-0.00906018106625595,0.293629362936294
0.000898404466301583,-0.0090592812293018,0.293729372937294
0.000901520998935744,-0.00905836005475373,0.293829382938294
0.000904640784153571,-0.00905741773150101,0.293929392939294
0.000907763796616312,-0.00905645444382597,0.294029402940294
0.000910815093294228,-0.00905553327849194,0.294129412941294
0.000913831747191519,-0.00905461713485232,0.294229422942294
0.000916852473729027,-0.00905367982868684,0.294329432943294
0.000919838817784789,-0.0090527476939453,0.294429442944294
0.000922829478654889,-0.00905179454410374,0.294529452945295
0.000925749527130805,-0.00905088343137258,0.294629462946295
0.000928636027002645,-0.00904997728044399,0.294729472947295
0.000931527654531228,-0.00904904991631203,0.294829482948295
0.000934424372860071,-0.00904810152095545,0.294929492949295
0.000937251261994746,-0.00904719512124571,0.295029502950295
0.000940045374207779,-0.00904629366491034,0.295129512951295
0.000942806983619116,-0.00904539711509296,0.295229522952295
0.000945536357438242,-0.00904450543493688,0.295329532953295
0.000948233760571057,-0.00904361858988931,0.295429542954295
0.000950899460226947,-0.00904273654309376,0.295529552955296
0.000953572070471398,-0.0090418331379724,0.295629562956296
0.000956213186860147,-0.00904093468774304,0.295729572957296
0.000958823065084949,-0.00904004115094223,0.295829582958296
0.000961401965444631,-0.00903915249532045,0.295929592959296
0.000963988474362388,-0.00903824256890705,0.296029602960296
0.000966582536553444,-0.00903731155828784,0.296129612961296
0.000969184087518976,-0.00903635964774512,0.296229622962296
0.000971718280977578,-0.00903544974436699,0.296329632963296
0.000974260449255412,-0.00903451877290784,0.296429642964296
0.000976735750678044,-0.00903362962893772,0.296529652965297
0.000979181184536858,-0.00903274536153977,0.296629662966297
0.000981597001916435,-0.00903186593616077,0.296729672967297
0.000983983442383972,-0.00903099131594447,0.296829682968297
0.000986340750113542,-0.00903012146633774,0.296929692969297
0.000988707447029517,-0.00902923025149464,0.297029702970297
0.000991083459418829,-0.00902831785800108,0.297129712971297
0.000993468706658099,-0.00902738447244295,0.297229722972297
0.000995863119641332,-0.0090264302791025,0.297329732973297
0.000998228337691311,-0.00902548157046595,0.297429742974297
0.00100060287812529,-0.00902451219686592,0.297529752975298
0.00100291194764299,-0.00902358496633869,0.297629762976298
0.00100523078642943,-0.0090226368957798,0.297729772977298
0.00100752105223557,-0.0090216942799788,0.297829782978298
0.00100982123703992,-0.00902073096696501,0.297929792979298
0.0010121312579153,-0.00901974714102066,0.298029802980298
0.00101445103193472,-0.00901874297721423,0.298129812981298
0.0010167804830817,-0.00901771865522086,0.298229822982298
0.00101904482496655,-0.00901673694161315,0.298329832983298
0.00102128104305937,-0.00901576100295394,0.298429842984298
0.00102352760169623,-0.00901476468036202,0.298529852985299
0.00102578441564658,-0.00901374815351254,0.298629862986299
0.0010279767169489,-0.00901277416133584,0.298729872987299
0.0010301414841628,-0.00901180589343005,0.298829882988299
0.00103231715628543,-0.00901081720243137,0.298929892989299
0.00103446542792436,-0.00900983437391539,0.299029902990299
0.00103655008989888,-0.00900889377370269,0.299129912991299
0.00103860809542968,-0.00900795863285504,0.299229922992299
0.00104060323763961,-0.00900706529646125,0.299329932993299
0.0010426106300196,-0.00900615092653935,0.299429942994299
0.00104459199712294,-0.00900524180405775,0.2995299529953
0.00104654755317792,-0.00900433788755288,0.2996299629963
0.00104844109130737,-0.00900347549216773,0.2997299729973
0.00105030953478617,-0.00900261791115931,0.2998299829983
0.00105219122355972,-0.00900173902710975,0.2999299929993
0.00105404791212731,-0.00900086510716644,0.3000300030003
0.00105591792891676,-0.00899997003391132,0.3001300130013
0.00105780116566214,-0.00899905399162701,0.3002300230023
0.00105969750949058,-0.00899811716229224,0.3003300330033
0.00106160684983261,-0.00899715972788575,0.3004300430043
0.0010634909573122,-0.00899620796476898,0.300530053005301
0.00106538815114301,-0.0089952357301853,0.300630063006301
0.00106729831845215,-0.00899424320841714,0.300730073007301
0.00106918324138117,-0.00899325667352214,0.300830083008301
0.00107108122762619,-0.00899224998044021,0.300930093009301
0.00107295406623928,-0.00899124940553267,0.301030103010301
0.00107480196223467,-0.0089902549027291,0.301130113011301
0.00107662511832289,-0.00898926642365519,0.301230123012301
0.00107842373491107,-0.0089882839199368,0.301330133013301
0.00108019801240622,-0.00898730734550352,0.301430143014301
0.0010819481489119,-0.00898633665198112,0.301530153015302
0.00108367433792456,-0.00898537179560256,0.301630163016302
0.00108541481342742,-0.00898438664743225,0.301730173017302
0.00108713141515024,-0.00898340746770711,0.301830183018302
0.00108886236786198,-0.00898240812749145,0.301930193019302
0.00109056952050664,-0.00898141488932548,0.302030203020302
0.00109225306888423,-0.0089804277025317,0.302130213021302
0.00109391320418768,-0.00897944652334287,0.302230223022302
0.00109555011300291,-0.00897847130108137,0.302330233023302
0.00109716398882632,-0.00897750198967668,0.302430243024302
0.00109879299653528,-0.00897651246940736,0.302530253025303
0.00110039902653715,-0.00897552899129607,0.302630263026303
0.00110198227002491,-0.0089745515092721,0.302730273027303
0.00110354290897741,-0.00897357997265794,0.302830283028303
0.00110508112537347,-0.00897261433768634,0.302930293029303
0.00110659710349542,-0.0089716545536797,0.303030303030303
0.00110809102071511,-0.00897070057687108,0.303130313031303
0.00110956306131488,-0.00896975236118984,0.303230323032303
0.00111101339575586,-0.00896880985826177,0.303330333033303
0.00111244220371337,-0.00896787302431993,0.303430343034303
0.00111384965564865,-0.00896694181329359,0.303530353035304
0.00111523592893347,-0.00896601618141589,0.303630363036304
0.00111660119172539,-0.00896509608491951,0.303730373037304
0.00111798348220761,-0.00896415543863627,0.303830383038304
0.00111934478753584,-0.00896322046364276,0.303930393039304
0.00112072313667903,-0.00896226507246701,0.304030403040304
0.0011220805283106,-0.00896131548618569,0.304130413041304
0.00112345497297124,-0.00896034561732677,0.304230423042304
0.00112480849006609,-0.00895938168466351,0.304330433043304
0.00112614124544934,-0.0089584236375182,0.304430443044304
0.00112745340497506,-0.00895747142982033,0.304530453045305
0.00112874513680093,-0.00895652501089208,0.304630463046305
0.00113005440309353,-0.00895555830477925,0.304730473047305
0.0011313810541235,-0.00895457148194304,0.304830483048305
0.00113268714845597,-0.00895359075654954,0.304930493049305
0.00113401063213282,-0.00895259004112673,0.305030503050305
0.00113535136003177,-0.00895156950383241,0.305130513051305
0.00113667140223556,-0.00895055536113598,0.305230523052305
0.00113800869326842,-0.00894952151865502,0.305330533053305
0.00113932532394492,-0.00894849419055564,0.305430543054305
0.00114065921036115,-0.00894744727784817,0.305530553055306
0.00114197245715281,-0.00894640699700219,0.305630563056306
0.00114326522326343,-0.00894537329042944,0.305730573057306
0.00114453767915419,-0.00894434610514882,0.305830583058306
0.00114578998607211,-0.00894332538817916,0.305930593059306
0.00114706001404274,-0.0089422850520485,0.306030603060306
0.00114834761333663,-0.00894122526261099,0.306130613061306
0.00114965263192079,-0.00894014619032771,0.306230623062306
0.00115097492006585,-0.00893904799644583,0.306330633063306
0.00115227663078161,-0.00893795689282786,0.306430643064306
0.00115355792531516,-0.00893687281958205,0.306530653065307
0.00115485665065664,-0.00893576967771873,0.306630663066307
0.00115617265246963,-0.00893464762848505,0.306730673067307
0.00115746811140624,-0.00893353288144003,0.306830683068307
0.00115878085142141,-0.00893239933068336,0.306930693069307
0.00116011072508917,-0.0089312471351588,0.307030703070307
0.0011614575826802,-0.00893007645611319,0.307130713071307
0.00116278362557838,-0.00892891350540926,0.307230723072307
0.00116412666161391,-0.00892773216332546,0.307330733073307
0.00116548654566441,-0.00892653258880555,0.307430743074307
0.00116686312800043,-0.00892531493388225,0.307530753075308
0.0011682186330413,-0.00892410542193589,0.307630763076308
0.00116959085249246,-0.00892287791712043,0.307730773077308
0.00117094202229075,-0.00892165863820883,0.307830783078308
0.0011722723082903,-0.00892044751839888,0.307930793079308
0.00117361947916134,-0.00891921842875499,0.308030803080308
0.00117494578926895,-0.00891799758344335,0.308130813081308
0.00117628899346211,-0.00891675885352848,0.308230823082308
0.00117764893970793,-0.00891550239334676,0.308330833083308
0.00117898791231735,-0.00891425441476081,0.308430843084308
0.00118034363849703,-0.00891298878883512,0.308530853085309
0.00118167841177211,-0.00891173172512873,0.308630863086309
0.00118302995243868,-0.00891045709240256,0.308730873087309
0.00118436056323593,-0.00890919110482269,0.308830883088309
0.00118567041232152,-0.00890793369097975,0.308930893089309
0.00118695966554959,-0.0089066847725538,0.309030903090309
0.00118826600405618,-0.00890541822521631,0.309130913091309
0.00118958927811186,-0.00890413419639312,0.309230923092309
0.00119089182961591,-0.00890285890025052,0.309330933093309
0.00119217382442245,-0.00890159225846828,0.309430943094309
0.00119343542608204,-0.00890033419963712,0.30953095309531
0.00119467679584181,-0.00889908464543699,0.30963096309631
0.00119593556185654,-0.00889781748075351,0.30973097309731
0.00119717410979263,-0.00889655890362818,0.30983098309831
0.00119843005168018,-0.00889528279203606,0.30993099309931
0.00119966578470315,-0.00889401534632202,0.31003100310031
0.00120091891167762,-0.00889273044446124,0.31013101310131
0.00120218927826711,-0.00889142823618313,0.31023102310231
0.0012034393023873,-0.00889013492183248,0.31033103310331
0.00120470656381896,-0.00888882437477747,0.31043104310431
0.00120595349660253,-0.00888752279536289,0.310531053105311
0.00120718025968154,-0.00888623010526878,0.310631063106311
0.00120838701199949,-0.0088849462284786,0.310731073107311
0.00120961129878424,-0.00888364504527109,0.310831083108311
0.00121081558402213,-0.00888235275368755,0.310931093109311
0.00121203739681615,-0.00888104322709607,0.311031103110311
0.00121323921727742,-0.00887974266584153,0.311131113111311
0.00121445855608077,-0.00887842494329201,0.311231123112311
0.00121569526580027,-0.00887709020917694,0.311331133113311
0.00121694918979598,-0.0088757386040116,0.311431143114311
0.00121822017833838,-0.00887437027291834,0.311531153115312
0.00121947073687744,-0.00887301141393845,0.311631163116312
0.00122073835996323,-0.00887163588892248,0.311731173117312
0.00122202289556281,-0.00887024384068911,0.311831183118312
0.00122328686985785,-0.00886886146727982,0.311931193119312
0.00122453044639887,-0.00886748868346402,0.312031203120312
0.00122575378182593,-0.00886612540861796,0.312131213121312
0.00122695704199317,-0.00886477155981485,0.312231223122312
0.00122817766155893,-0.00886340100811909,0.312331233123312
0.00122941549079377,-0.00886201389865311,0.312431243124312
0.00123067037536126,-0.00886061036502155,0.312531253125313
0.00123190489672777,-0.0088592166052658,0.312631263126313
0.00123311921383671,-0.00885783253185175,0.312731273127313
0.0012343134856317,-0.00885645806185232,0.312831283128313
0.0012355251076111,-0.00885506706863547,0.312931293129313
0.00123671669349066,-0.00885368573872508,0.313031303130313
0.00123792562264408,-0.00885228794548912,0.313131313131313
0.00123911452491174,-0.00885089987314779,0.313231323132313
0.00124028355463014,-0.00884952144107753,0.313331333133313
0.00124147006583415,-0.00884812652494994,0.313431343134313
0.00124267390649079,-0.00884671526528029,0.313531353135314
0.00124389491996009,-0.00884528780258406,0.313631363136314
0.00124513295651263,-0.00884384427276926,0.313731373137314
0.00124638786411543,-0.00884238481174428,0.313831383138314
0.00124765949303909,-0.00884090955541733,0.313931393139314
0.0012489476958577,-0.00883941863508955,0.314031403140314
0.00125025232053832,-0.00883791218436575,0.314131413141314
0.00125157322656566,-0.00883639033454696,0.314231423142314
0.00125287310136837,-0.00883487927906761,0.314331433143314
0.00125418926442841,-0.00883335286595683,0.314431443144314
0.00125552157062339,-0.00883181121960529,0.314531453145315
0.00125686987483095,-0.00883025447131422,0.314631463146315
0.00125823403423222,-0.00882868275008108,0.314731473147315
0.00125957677311245,-0.00882712225164396,0.314831483148315
0.0012608982573257,-0.00882557287695085,0.314931493149315
0.00126223576949742,-0.00882400846712052,0.315031503150315
0.0012635520546445,-0.00882245521789068,0.315131513151315
0.00126488437926771,-0.00882088696577314,0.315231523152315
0.00126619550681218,-0.008819329904202,0.315331533153315
0.00126748560082853,-0.00881778393642906,0.315431543154315
0.00126875482717089,-0.00881624896570615,0.315531553155316
0.00127004041317997,-0.00881469884006243,0.315631563156316
0.00127134220912629,-0.00881313369079913,0.315731573157316
0.00127266007219113,-0.00881155364000323,0.315831583158316
0.00127399385725206,-0.00880995881436899,0.315931593159316
0.00127530637843191,-0.00880837540733063,0.316031603160316
0.00127663483312553,-0.00880677725539976,0.316131613161316
0.00127794205158036,-0.0088051905497071,0.316231623162316
0.00127922819734712,-0.00880361518889746,0.316331633163316
0.00128053044478529,-0.00880202501639279,0.316431643164316
0.00128184864646896,-0.00880042015658397,0.316531653165317
0.0012831456625915,-0.00879882679829804,0.316631663166317
0.00128442165900715,-0.00879724484248329,0.316731673167317
0.0012856767969629,-0.00879567418778441,0.316831683168317
0.00128694820935477,-0.00879408868223063,0.316931693169317
0.00128819878401854,-0.00879251451004213,0.317031703170317
0.00128946563772543,-0.00879092551694466,0.317131713171317
0.00129074862074615,-0.00878932182963237,0.317231723172317
0.00129204759026175,-0.00878770357249575,0.317331733173317
0.00129336239884643,-0.00878607086762188,0.317431743174317
0.00129465597579944,-0.00878444989923103,0.317531753175318
0.00129592848006432,-0.00878284056596778,0.317631763176318
0.00129721698925235,-0.00878121671355801,0.317731773177318
0.00129848445339462,-0.0087796045216146,0.317831783178318
0.00129973103604169,-0.00877800388647895,0.317931793179318
0.00130099378255548,-0.00877638865848361,0.318031803180318
0.00130223566830583,-0.00877478501724185,0.318131813181318
0.001303493727137,-0.00877316680847945,0.318231823182318
0.00130473094363303,-0.0087715602118093,0.318331833183318
0.00130594747904094,-0.00876996512126911,0.318431843184318
0.00130714349691131,-0.00876838144241434,0.318531853185319
0.00130831915618767,-0.00876680907388948,0.318631863186319
0.00130951143773316,-0.00876522187984848,0.318731873187319
0.00131072019412183,-0.0087636199869857,0.318831883188319
0.00131194527332079,-0.00876200351969151,0.318931893189319
0.00131318653020758,-0.00876037260235667,0.319031903190319
0.00131440700695447,-0.00875875340077288,0.319131913191319
0.00131560686941564,-0.00875714582049568,0.319231923192319
0.00131682305929412,-0.00875552371416119,0.319331933193319
0.001318018648708,-0.00875391324986506,0.319431943194319
0.00131919379660085,-0.00875231432855529,0.31953195319532
0.00132034866421973,-0.00875072684887666,0.31963196319632
0.00132152015410769,-0.00874912467728681,0.31973197319732
0.00132267137293577,-0.00874753397727393,0.31983198319832
0.0013238392117294,-0.00874592861299206,0.31993199319932
0.00132498678867734,-0.0087443347479297,0.32003200320032
0.00132611426502656,-0.00874275227842786,0.32013201320132
0.00132725850185665,-0.00874115507785462,0.32023202320232
0.00132841934713465,-0.00873954327290424,0.32033203320332
0.00132959665113113,-0.00873791698566371,0.32043204320432
0.00133075356889132,-0.00873630237271087,0.320532053205321
0.0013319269430664,-0.00873467330050303,0.320632063206321
0.00133307994712988,-0.00873305592561825,0.320732073207321
0.00133421273311468,-0.0087314501490047,0.320832083208321
0.00133532545996436,-0.00872985586700338,0.320932093209321
0.00133645492886662,-0.00872824695758965,0.321032103210321
0.0013376009877886,-0.00872662354285041,0.321132113211321
0.00133872684936362,-0.00872501177475642,0.321232123212321
0.00133986929404775,-0.00872338552667586,0.321332133213321
0.00134102816980797,-0.00872174492069583,0.321432143214321
0.00134220332921846,-0.00872009007659971,0.321532153215322
0.00134339462254978,-0.0087184211164746,0.321632163216322
0.00134460190237604,-0.00871673815319353,0.321732173217322
0.00134578841818712,-0.00871506734794132,0.321832183218322
0.00134699092510017,-0.00871338255565776,0.321932193219322
0.00134817268872981,-0.00871170993292078,0.322032203220322
0.0013493338680196,-0.00871004937146432,0.322132213221322
0.00135047462421656,-0.0087084007653262,0.322232223222322
0.00135159511165723,-0.00870676400854394,0.322332233223322
0.00135273203017399,-0.0087051129790927,0.322432243224322
0.00135388523234102,-0.00870344779675608,0.322532253225323
0.00135505456612535,-0.00870176857901399,0.322632263226323
0.00135620335703334,-0.00870010147323013,0.322732273227323
0.00135733176170497,-0.00869844637113872,0.322832283228323
0.00135847644311626,-0.00869677714841135,0.322932293229323
0.00135960075211237,-0.00869511994780452,0.323032303230323
0.0013607048407263,-0.00869347466335586,0.323132313231323
0.00136178886790158,-0.00869184119140678,0.323232323232323
0.00136285298567112,-0.00869021943060176,0.323332333233323
0.00136389734837141,-0.00868860927497843,0.323432343234323
0.00136492210342835,-0.00868701062778876,0.323532353235324
0.00136592740287489,-0.00868542338537374,0.323632363236324
0.00136694981984935,-0.0086838214510474,0.323732373237324
0.00136798919771177,-0.00868220494920021,0.323832383238324
0.00136904538442912,-0.00868057399961596,0.323932393239324
0.00137011822105793,-0.00867892872207796,0.324032403240324
0.00137120755786874,-0.00867726924097688,0.324132413241324
0.00137231324282864,-0.00867559567148925,0.324232423242324
0.00137343512620819,-0.00867390813109496,0.324332433243324
0.00137457305827797,-0.00867220673957764,0.324432443244324
0.00137572689161205,-0.00867049160981021,0.324532453245325
0.00137689647878464,-0.00866876285466561,0.324632463246325
0.00137808167236976,-0.00866702059162386,0.324732473247325
0.00137928233185212,-0.00866526493125441,0.324832483248325
0.00138046193937812,-0.00866352202092085,0.324932493249325
0.0013816206608019,-0.00866179174544675,0.325032503250325
0.00138275865276343,-0.00866007399886973,0.325132513251325
0.00138391241008106,-0.00865834264534384,0.325232523252325
0.00138508178532894,-0.00865659779543843,0.325332533253325
0.00138626663568817,-0.00865483956433002,0.325432543254325
0.00138746681373284,-0.00865306806028439,0.325532553255326
0.00138864586380471,-0.00865130943757597,0.325632563256326
0.00138984024847269,-0.00864953754193033,0.325732573257326
0.00139104982952489,-0.00864775248852399,0.325832583258326
0.00139223816512432,-0.00864598042472072,0.325932593259326
0.00139340541882147,-0.00864422123764751,0.326032603260326
0.00139458802323938,-0.00864244878224425,0.326132613261326
0.00139578583786279,-0.00864066316677679,0.326232623262326
0.00139696245540749,-0.00863889054091232,0.326332633263326
0.00139815429006825,-0.00863710475498356,0.326432643264326
0.00139932495068556,-0.0086353319563544,0.326532653265327
0.00140051083532953,-0.00863354599535747,0.326632663266327
0.00140167556896537,-0.00863177301935655,0.326732673267327
0.00140285553584202,-0.00862998688329134,0.326832683268327
0.00140405059314057,-0.00862818769312432,0.326932693269327
0.00140522438655804,-0.00862640159852267,0.327032703270327
0.00140641327961161,-0.00862460244981921,0.327132713271327
0.0014076171294824,-0.00862279035527981,0.327232723272327
0.00140883580026216,-0.00862096541856325,0.327332733273327
0.0014100329606832,-0.00861915379855088,0.327432743274327
0.00141120877659959,-0.00861735537545927,0.327532753275328
0.00141239957697559,-0.0086155439927104,0.327632763276328
0.00141356906048929,-0.0086137458068823,0.327732773277328
0.00141475354228382,-0.00861193465448639,0.327832783278328
0.00141591673485838,-0.00861013669210068,0.327932793279328
0.00141709493492787,-0.00860832576314716,0.328032803280328
0.00141825187341979,-0.00860652801959668,0.328132813281328
0.00141938771158122,-0.00860474334627281,0.328232823282328
0.0014205387184846,-0.00860294558890111,0.328332833283328
0.00142170475361462,-0.00860113486035471,0.328432843284328
0.00142288567184896,-0.00859931126198883,0.328532853285329
0.00142404524327511,-0.00859750095498836,0.328632863286329
0.00142518363144373,-0.00859570382417669,0.328732873287329
0.00142633706626724,-0.00859389370606562,0.328832883288329
0.00142750540492679,-0.008592070713528,0.328932893289329
0.00142865244745586,-0.00859026100083806,0.329032903290329
0.00142977835510146,-0.00858846445281948,0.329132913291329
0.00143091933013374,-0.00858665491059074,0.329232923292329
0.00143203919331791,-0.00858485852842619,0.329332933293329
0.00143317413079927,-0.00858304914514102,0.329432943294329
0.00143432399515203,-0.0085812268690011,0.32953295329533
0.00143548864816429,-0.00857939180366522,0.32963296329633
0.00143663194515438,-0.00857757011492526,0.32973297329733
0.00143779004001808,-0.00857573562777529,0.32983298329833
0.00143896279684727,-0.00857388845048109,0.32993299329933
0.00144011409169186,-0.00857205474653115,0.33003300330033
0.00144124408579889,-0.00857023439844544,0.33013301330133
0.00144235294271892,-0.00856842728874397,0.33023302330233
0.00144347677258093,-0.00856660724933116,0.33033303330333
0.00144457948829125,-0.00856480044139202,0.33043304330433
0.00144566125109698,-0.00856300674744644,0.330533053305331
0.00144675814118114,-0.00856120000170253,0.330633063306331
0.0014478700180284,-0.00855938031472976,0.330733073307331
0.00144896082218752,-0.00855757384540944,0.330833083308331
0.00145003071951269,-0.00855578047856514,0.330933093309331
0.00145107986664378,-0.00855400009902025,0.331033103310331
0.0014521442953898,-0.00855220654098297,0.331133113311331
0.00145322386523542,-0.00855039991962964,0.331233123312331
0.00145431842875474,-0.00854858033401217,0.331333133313331
0.0014553919840848,-0.00854677395222604,0.331433143314331
0.00145648054230262,-0.00854495460387209,0.331533153315332
0.00145754811306295,-0.00854314844783183,0.331633163316332
0.00145863069131811,-0.0085413293183132,0.331733173317332
0.00145969230515105,-0.0085395233741976,0.331833183318332
0.00146073311120176,-0.00853773050030852,0.331933193319332
0.00146178907447676,-0.00853592453315766,0.332033203320332
0.00146286005215721,-0.00853410557640382,0.332133213321332
0.00146391010457546,-0.00853229979353528,0.332233223322332
0.00146497517370268,-0.00853048101415309,0.332333233323332
0.00146605511902364,-0.00852864934652333,0.332433243324332
0.00146714979771944,-0.00852680489200099,0.332533253325333
0.00146822330006826,-0.00852497381868185,0.332633263326333
0.00146927578731721,-0.00852315600678211,0.332733273327333
0.00147030741840981,-0.00852135133882185,0.332833283328333
0.00147131834998604,-0.00851955969732116,0.332933293329333
0.00147234445951835,-0.00851775491648795,0.333033303330333
0.00147334988796253,-0.00851596315290017,0.333133313331333
0.00147437049436279,-0.00851415824537281,0.333233323332333
0.00147540613590032,-0.00851234029756486,0.333333333333333
0.00147645666745267,-0.0085105094154386,0.333433343334333
0.00147748625992164,-0.00850869176478592,0.333533353335334
0.00147849506994719,-0.00850688722351981,0.333633363336334
0.00147951891971702,-0.00850506962584841,0.333733373337334
0.00148055767101935,-0.0085032390777339,0.333833383338334
0.00148161117642839,-0.00850139568283516,0.333933393339334
0.00148264364600568,-0.00849956560924777,0.334033403340334
0.00148365523869494,-0.00849774873488464,0.334133413341334
0.00148468173982726,-0.00849591888704313,0.334233423342334
0.00148572300658387,-0.0084940761739891,0.334333433343334
0.00148674328127588,-0.00849224675921115,0.334433443344334
0.00148777832389566,-0.00849040446770316,0.334533453345335
0.00148882799853507,-0.0084885494054274,0.334633463346335
0.00148985656593339,-0.00848670773587237,0.334733473347335
0.00149086418503416,-0.00848487934155795,0.334833483348335
0.00149185101247739,-0.00848306410039726,0.334933493349335
0.00149285276679202,-0.00848123584659812,0.335033503350335
0.00149386930515909,-0.00847939468612311,0.335133513351335
0.00149490048706347,-0.00847754072032743,0.335233523352335
0.00149594617198967,-0.00847567405747696,0.335333533353335
0.00149700621942253,-0.0084737947966235,0.335433543354335
0.00149808049345379,-0.00847190304372945,0.335533553355336
0.00149916885356806,-0.00846999889784653,0.335633563356336
0.00150027116846427,-0.00846808246033003,0.335733573357336
0.00150138730223412,-0.00846615383023168,0.335833583358336
0.00150248160084754,-0.00846423918255761,0.335933593359336
0.00150358973906638,-0.00846231231926642,0.336033603360336
0.00150467608128881,-0.00846039941766773,0.336133613361336
0.0015057407887619,-0.00845850035106738,0.336233623362336
0.00150678402733982,-0.00845661499507479,0.336333633363336
0.00150780596057307,-0.00845474322760299,0.336433643364336
0.00150880674510173,-0.00845288492656469,0.336533653365337
0.00150978653986932,-0.00845103997217657,0.336633663366337
0.00151074550612289,-0.00844920824695845,0.336733673367337
0.001511683798199,-0.00844738962882342,0.336833683368337
0.00151260156813045,-0.00844558400489845,0.336933693369337
0.00151349897486092,-0.00844379125539995,0.337033703370337
0.00151437616581623,-0.00844201126975864,0.337133713371337
0.00151526867063583,-0.0084402178937002,0.337233723372337
0.00151614097119797,-0.00843843727689179,0.337333733373337
0.00151699321953549,-0.00843666930646048,0.337433743374337
0.00151782556537794,-0.00843491387183681,0.337533753375338
0.00151863815845468,-0.00843317085784446,0.337633763376338
0.0015194664662098,-0.00843141412863726,0.337733773377338
0.00152031034352106,-0.00842964379939175,0.337833783378338
0.00152116964065899,-0.00842785998067728,0.337933793379338
0.00152204420789416,-0.0084260627830633,0.338033803380338
0.00152293390240776,-0.00842425231711927,0.338133813381338
0.00152380327748736,-0.00842245473020877,0.338233823382338
0.00152468777293478,-0.00842064387496821,0.338333833383338
0.00152558724593126,-0.00841881985735998,0.338433843384338
0.00152650155135433,-0.00841698278795343,0.338533853385339
0.00152739527243751,-0.00841515881641573,0.338633863386339
0.00152826856121382,-0.00841334782526697,0.338733873387339
0.00152912157201963,-0.00841154969933052,0.338833883388339
0.0015299544522809,-0.00840976432803724,0.338933893389339
0.00153076735633412,-0.00840799159160332,0.339033903390339
0.00153156043160512,-0.00840623138406648,0.339133913391339
0.0015323690349687,-0.00840445756727728,0.339233923392339
0.00153315781185361,-0.00840269627938516,0.339333933393339
0.00153392690968577,-0.00840094741212426,0.339433943394339
0.00153471165769756,-0.00839918483425559,0.33953395339534
0.00153551190385599,-0.00839740866095558,0.33963396339634
0.00153629233044637,-0.00839564502807038,0.33973397339734
0.00153705308489456,-0.00839389381811999,0.33983398339834
0.00153782945957649,-0.00839212891368643,0.33993399339934
0.0015385861598127,-0.00839037643909834,0.34003400340034
0.00153935846646149,-0.00838861027233067,0.34013401340134
0.00154011110096805,-0.00838685654231893,0.34023402340234
0.00154084420845483,-0.00838511513849365,0.34033403340334
0.00154155793404418,-0.00838338595028548,0.34043404340434
0.00154228751252371,-0.00838164286718723,0.340534053405341
0.00154303279416404,-0.00837988600207183,0.340634063406341
0.00154375854187399,-0.00837814147696402,0.340734073407341
0.0015444649007759,-0.00837640918359813,0.340834083408341
0.00154515201138504,-0.00837468901370809,0.340934093409341
0.00154582001882378,-0.00837298085672446,0.341034103410341
0.00154650410259514,-0.00837125861135437,0.341134113411341
0.00154720410836258,-0.00836952239507763,0.341234123412341
0.00154791988409318,-0.00836777232076719,0.341334133413341
0.00154865128005752,-0.00836600850590316,0.341434143414341
0.00154939814191911,-0.00836423105875141,0.341534153415342
0.00155012530860325,-0.00836246609672969,0.341634163416342
0.00155083292753579,-0.00836071351157214,0.341734173417342
0.00155155613214912,-0.00835894719277146,0.341834183418342
0.00155225978670735,-0.00835719325313854,0.341934193419342
0.00155294403633284,-0.00835545158210393,0.342034203420342
0.00155364398911908,-0.00835369607607088,0.342134213421342
0.00155435949533676,-0.00835192685021601,0.342234223422342
0.00155505544689222,-0.00835017001504644,0.342334233423342
0.0015557319912114,-0.0083484254599928,0.342434243424342
0.00155638927111317,-0.00834669307218216,0.342534253425343
0.00155706234862038,-0.00834494675953551,0.342634263426343
0.00155775107400373,-0.00834318663262219,0.342734273427343
0.00155842038524024,-0.00834143879734255,0.342834283428343
0.00155907042284513,-0.00833970314543052,0.342934293429343
0.00155970133194082,-0.00833797956631673,0.343034303430343
0.00156034813078316,-0.00833624197252936,0.343134313431343
0.00156101066273224,-0.00833449047924482,0.343234323432343
0.00156165390953213,-0.00833275118314911,0.343334333433343
0.00156227801630512,-0.00833102398058343,0.343434343434343
0.00156288312356654,-0.00832930875867473,0.343534353435344
0.00156346936722465,-0.00832760541146085,0.343634363436344
0.00156403688549124,-0.0083259138329794,0.343734373437344
0.00156462062981982,-0.00832420795188295,0.343834383438344
0.00156522044126684,-0.00832248788565181,0.343934393439344
0.00156583616779942,-0.00832075375176578,0.344034403440344
0.00156643285566041,-0.00831903164000031,0.344134413441344
0.00156701064766868,-0.00831732144439311,0.344234423442344
0.00156760445381428,-0.00831559708898996,0.344334433443344
0.0015681793502859,-0.00831388466126262,0.344434443444344
0.0015687674321606,-0.00831216049705236,0.344534453445345
0.00156933381709067,-0.00831045065849226,0.344634463446345
0.00156987866171609,-0.00830875501888818,0.344734473447345
0.00157043685759864,-0.00830704749307175,0.344834483448345
0.00157100827804424,-0.00830532817779121,0.344934493449345
0.0015715927871446,-0.00830359716749121,0.345034503450345
0.00157219025590212,-0.0083018545566165,0.345134513451345
0.00157276583421855,-0.00830012640960364,0.345234523452345
0.00157331968334088,-0.00829841260206217,0.345334533453345
0.00157385196221273,-0.00829671300499434,0.345434543454345
0.00157436282517052,-0.00829502749400959,0.345534553455346
0.00157485243346138,-0.00829335594241384,0.345634563456346
0.00157532093681469,-0.00829169823272699,0.345734573457346
0.00157576848956691,-0.00829005423825499,0.345834583458346
0.00157619524375098,-0.00828842383921422,0.345934593459346
0.00157663599187702,-0.00828678097116812,0.346034603460346
0.00157705595525604,-0.00828515168473204,0.346134613461346
0.00157745528822463,-0.0082835358578191,0.346234623462346
0.00157786875565041,-0.00828190743059969,0.346334633463346
0.0015782616041834,-0.00828029245368908,0.346434643464346
0.00157866858487004,-0.00827866486265088,0.346534653465347
0.00157908955949854,-0.00827702476114369,0.346634663466347
0.00157948979775423,-0.00827539819978317,0.346734673467347
0.00157986944475947,-0.00827378505878561,0.346834683468347
0.00158022865254718,-0.0082721852206711,0.346934693469347
0.00158060213300386,-0.00827057262791363,0.347034703470347
0.00158098974561424,-0.00826894738647548,0.347134713471347
0.00158135679461645,-0.00826733554236504,0.347234723472347
0.00158173797577237,-0.0082657110334493,0.347334733473347
0.00158213314856661,-0.00826407396799414,0.347434743474347
0.00158254217709101,-0.0082624244427477,0.347534753475348
0.0015829303863155,-0.00826078851523609,0.347634763476348
0.00158333245587718,-0.00825914011411207,0.347734773477348
0.00158371372456718,-0.00825750529459807,0.347834783478348
0.00158410885359438,-0.00825585798534706,0.347934793479348
0.00158451770935404,-0.00825419828771424,0.348034803480348
0.00158490565136914,-0.00825255226152912,0.348134813481348
0.00158527283167254,-0.0082509197870083,0.348234823482348
0.00158561939999376,-0.00824930074206459,0.348334833483348
0.00158594550375863,-0.00824769501382506,0.348434843484348
0.00158628575580186,-0.00824607653554963,0.348534853485349
0.00158664001791165,-0.00824444541089711,0.348634863486349
0.00158700814726925,-0.00824280174352619,0.348734873487349
0.00158735555868223,-0.00824117159557015,0.348834883488349
0.00158771684195009,-0.00823952889107469,0.348934893489349
0.00158805742339804,-0.00823789968986932,0.349034903490349
0.00158841187670081,-0.00823625792060679,0.349134913491349
0.00158878006595016,-0.00823460368464241,0.349234923492349
0.00158916185523786,-0.00823293708102811,0.349334933493349
0.00158952269162098,-0.00823128417880733,0.349434943494349
0.00158989713495298,-0.00822961889281192,0.34953495349535
0.00159025064380868,-0.00822796729208532,0.34963496349635
0.00159058337252443,-0.00822632925684414,0.34973497349735
0.00159089546852623,-0.00822470466960846,0.34983498349835
0.00159118708154344,-0.00822309341059449,0.34993499349935
0.00159149272305551,-0.0082214694061517,0.35003500350035
0.00159181224794003,-0.00821983275993889,0.35013501350135
0.00159211117005642,-0.00821820953869612,0.35023502350235
0.00159242397784885,-0.0082165736641657,0.35033503350335
0.00159275053310548,-0.00821492523770283,0.35043504350435
0.00159309069991815,-0.00821326436066292,0.350535053505351
0.00159341001057443,-0.00821161710900007,0.350635063506351
0.00159374293278665,-0.00820995739293906,0.350735073507351
0.00159405501727082,-0.00820831128613042,0.350835083508351
0.00159434641605978,-0.00820667867109422,0.350935093509351
0.0015946515692236,-0.00820503346035862,0.351035103510351
0.00159493605281688,-0.00820340172757426,0.351135113511351
0.00159520001196212,-0.00820178335526122,0.351235123512351
0.00159547786599745,-0.00820015225825094,0.351335133513351
0.00159576947671117,-0.00819850853789892,0.351435143514351
0.0015960404431932,-0.00819687827476646,0.351535153515352
0.00159629091517301,-0.00819526135367692,0.351635163516352
0.00159652104238003,-0.0081936576571505,0.351735173517352
0.00159676519577837,-0.00819204109541165,0.351835183518352
0.00159702324176331,-0.00819041177672626,0.351935193519352
0.00159726081397776,-0.00818879578165561,0.352035203520352
0.00159751227186825,-0.00818716701812077,0.352135213521352
0.00159777747952644,-0.00818552558978065,0.352235223522352
0.00159805629643713,-0.00818387160029403,0.352335233523352
0.00159831438849265,-0.00818223114404331,0.352435243524352
0.00159855190311889,-0.00818060410124511,0.352535253525353
0.00159880316751286,-0.00817896436830266,0.352635263526353
0.00159903387060226,-0.00817733804190216,0.352735273527353
0.00159924415750943,-0.00817572500456339,0.352835283528353
0.00159943417796385,-0.00817412513880655,0.352935293529353
0.00159960407708782,-0.00817253833406217,0.353035303530353
0.00159975399539661,-0.00817096447515374,0.353135313531353
0.00159988407801268,-0.00816940344920821,0.353235323532353
0.00160002858072357,-0.00816782916414687,0.353335333533353
0.00160018735610343,-0.00816624172823529,0.353435343534353
0.00160032615988226,-0.00816466724276682,0.353535353535354
0.00160044513487893,-0.00816310559026135,0.353635363536354
0.00160057850463162,-0.00816153067403281,0.353735373537354
0.00160069204560208,-0.00815996859767792,0.353835383538354
0.0016007859006092,-0.00815841924371659,0.353935393539354
0.00160086020786477,-0.00815688250388294,0.354035403540354
0.00160094915405046,-0.00815533228379447,0.354135413541354
0.00160105259634753,-0.00815376869171715,0.354235423542354
0.00160113634577063,-0.00815221783355102,0.354335433543354
0.00160123457518031,-0.00815065360569953,0.354435443544354
0.00160131311171612,-0.0081491021140628,0.354535453545355
0.00160140611211379,-0.00814753725274072,0.354635463546355
0.00160151343355455,-0.00814595913230262,0.354735473547355
0.00160163492861253,-0.00814436786101438,0.354835483548355
0.00160177045907587,-0.00814276354483848,0.354935493549355
0.00160191988442939,-0.0081411462897373,0.355035503550355
0.00160204906406185,-0.00813954222234254,0.355135513551355
0.00160215814539916,-0.00813795122747788,0.355235523552355
0.00160224727126021,-0.0081363731899669,0.355335533553355
0.00160231658446374,-0.00813480799924004,0.355435543554355
0.00160236622552505,-0.00813325554012088,0.355535553555356
0.00160239633265602,-0.00813171570434354,0.355635563556356
0.00160240704637187,-0.00813018838133869,0.355735573557356
0.00160243242435666,-0.00812864745599193,0.355835583558356
0.00160247232379167,-0.00812709303887262,0.355935593559356
0.00160249268238564,-0.00812555125661288,0.356035603560356
0.00160249363835039,-0.00812402199864315,0.356135613561356
0.00160250922403119,-0.00812247914293858,0.356235623562356
0.00160250540477924,-0.00812094881843469,0.356335633563356
0.00160251619681508,-0.00811940489849956,0.356435643564356
0.00160250757700758,-0.00811787351437207,0.356535653565357
0.00160247968587204,-0.00811635455548286,0.356635663566357
0.00160243265931669,-0.00811484791356608,0.356735673567357
0.00160236663555335,-0.00811335348035575,0.356835683568357
0.00160228174357958,-0.00811187114758612,0.356935693569357
0.0016022119420278,-0.00811037480014279,0.357035703570357
0.00160212326074801,-0.00810889056696128,0.357135713571357
0.00160204964224776,-0.00810739233062371,0.357235723572357
0.00160199093449417,-0.00810588020169954,0.357335733573357
0.00160194698775784,-0.00810435429766878,0.357435743574357
0.00160188386413813,-0.00810284074977051,0.357535753575358
0.00160183548080392,-0.00810131343137262,0.357635763576358
0.0016017679159793,-0.00809979847601779,0.357735773577358
0.00160171506610127,-0.00809826975477042,0.357835783578358
0.00160164303012587,-0.00809675340578014,0.357935793579358
0.00160158568836528,-0.00809522329320101,0.358035803580358
0.00160150914898963,-0.00809370555978953,0.358135813581358
0.0016014472854006,-0.00809217406969966,0.358235823582358
0.00160136621958939,-0.00809065496568811,0.358335833583358
0.0016012660874643,-0.00808914813488193,0.358435843584358
0.00160114702493349,-0.00808765347362224,0.358535853585359
0.00160104286393528,-0.00808614485067005,0.358635863586359
0.00160095345013307,-0.00808462237659472,0.358735873587359
0.00160084495619577,-0.00808311219876013,0.358835883588359
0.0016007511864192,-0.00808158818132013,0.358935893589359
0.00160063832959698,-0.00808007646703123,0.359035903590359
0.00160050651472674,-0.00807857694762777,0.359135913591359
0.00160035588002024,-0.00807708952175434,0.359235923592359
0.00160022019291687,-0.00807558805126129,0.359335933593359
0.00160006567215606,-0.00807409868351242,0.359435943594359
0.00159989244903899,-0.00807262131484884,0.35953595359536
0.00159973426796975,-0.00807112981172817,0.35963596359636
0.00159955737302658,-0.00806965032151389,0.35973597359736
0.00159936189090367,-0.00806818273824375,0.35983598359836
0.00159914795750923,-0.00806672695825903,0.35993599359936
0.00159894927348031,-0.00806525685723111,0.36003600360036
0.00159873211514455,-0.0080637985802203,0.36013601360136
0.0015984966114996,-0.00806235202356771,0.36023602360236
0.00159824289384663,-0.00806091708591812,0.36033603360336
0.00159797108657632,-0.00805949366361265,0.36043604360436
0.00159771484425502,-0.0080580556438405,0.360536053605361
0.00159747400793922,-0.00805660314638527,0.360636063606361
0.00159721490693775,-0.00805516231400357,0.360736073607361
0.00159693767024837,-0.0080537330476437,0.360836083608361
0.00159667591558088,-0.00805228922297712,0.360936093609361
0.00159639599988662,-0.0080508569896712,0.361036103610361
0.00159613152935782,-0.00804941022339744,0.361136113611361
0.00159584887015992,-0.00804797506691253,0.361236123612361
0.00159558161696746,-0.00804652540279862,0.361336133613361
0.0015952961543741,-0.00804508737381242,0.361436143614361
0.00159499260446685,-0.00804366088090202,0.361536153615362
0.00159470453658159,-0.00804221980204267,0.361636163616362
0.00159439836065065,-0.00804079028229448,0.361736173617362
0.00159407419876122,-0.00803937222260572,0.361836183618362
0.00159376559260665,-0.00803793950555864,0.361936193619362
0.00159343897515473,-0.00803651827390964,0.362036203620362
0.00159312787197413,-0.0080350824056341,0.362136213621362
0.00159283212642495,-0.00803363202512259,0.362236223622362
0.00159255158877773,-0.0080321672498549,0.362336233623362
0.00159225271503541,-0.00803071423410561,0.362436243624362
0.0015919356318922,-0.00802927287651919,0.362536253625363
0.00159160046834569,-0.00802784307574044,0.362636263626363
0.00159124734878651,-0.00802642473041396,0.362736273627363
0.00159090973889167,-0.00802499171621151,0.362836283628363
0.00159058748432467,-0.00802354415752358,0.362936293629363
0.00159028043305251,-0.00802208217183028,0.363036303630363
0.00158995509636299,-0.00802063191801282,0.363136313631363
0.00158964492380834,-0.00801916725561818,0.363236323632363
0.0015893164474081,-0.00801771434813465,0.363336333633363
0.00158896978924926,-0.00801627308729646,0.363436343634363
0.00158863837124174,-0.00801481734186464,0.363536353635364
0.00158832203904918,-0.00801334723162268,0.363636363636364
0.001588020638335,-0.00801186287635408,0.363736373637364
0.00158770074027866,-0.00801039043954723,0.363836383638364
0.00158736246927084,-0.00800892981523986,0.363936393639364
0.00158703921266851,-0.00800745486528232,0.364036403640364
0.00158669756468635,-0.00800599174855593,0.364136413641364
0.00158633765201862,-0.00800454036600898,0.364236423642364
0.0015859595990558,-0.00800310061398267,0.364336433643364
0.00158556353018855,-0.00800167239342517,0.364436443644364
0.00158518277748913,-0.00800022956618695,0.364536453645365
0.00158478398354648,-0.00799879829805979,0.364636463646365
0.0015844004643081,-0.00799735244628727,0.364736473647365
0.00158399887388057,-0.00799591817666128,0.364836483648365
0.00158357933665446,-0.0079944953878264,0.364936493649365
0.00158314197702039,-0.0079930839830344,0.365036503650365
0.00158268691476192,-0.00799168386093007,0.365136513651365
0.00158221426966254,-0.00799029492476519,0.365236523652365
0.00158175729777805,-0.00798889104790774,0.365336533653365
0.0015813158424685,-0.00798747235705187,0.365436543654365
0.00158085662003567,-0.00798606501107902,0.365536553655366
0.00158041286580363,-0.00798464287644651,0.365636563656366
0.00157995131450248,-0.00798323211664284,0.365736573657366
0.00157947208361214,-0.00798183263261618,0.365836583658366
0.001579008387725,-0.00798041829312765,0.365936593659366
0.00157856006789742,-0.00797898922026415,0.366036603660366
0.00157812696748948,-0.00797754553841643,0.366136613661366
0.00157770893446817,-0.00797608736967159,0.366236623662366
0.00157727273811649,-0.0079746408798213,0.366336633663366
0.00157685156999153,-0.00797317992610926,0.366436643664366
0.00157644527345314,-0.00797170462831875,0.366536653665367
0.0015760536964685,-0.00797021510162632,0.366636663666367
0.00157567669161165,-0.00796871147042262,0.366736673667367
0.00157528106271853,-0.0079672199074101,0.366836683668367
0.00157489997370378,-0.00796571425370753,0.366936693669367
0.00157453327483806,-0.00796419462449115,0.367036703670367
0.00157414779068898,-0.00796268720628491,0.367136713671367
0.00157377666904654,-0.00796116582638618,0.367236723672367
0.00157338675060311,-0.00795965666901522,0.367336733673367
0.00157301116702398,-0.00795813356377278,0.367436743674367
0.00157261677282269,-0.00795662269718282,0.367536753675368
0.00157220369930046,-0.00795512396097937,0.367636763676368
0.00157180504817662,-0.00795361118937056,0.367736773677368
0.00157138770621417,-0.00795211056657636,0.367836783678368
0.00157098475670424,-0.00795059591989452,0.367936793679368
0.0015705960522209,-0.00794906736680476,0.368036803680368
0.0015701885002589,-0.00794755109843811,0.368136813681368
0.0015697951656812,-0.00794602093518127,0.368236823682368
0.00156941590797248,-0.00794447699451436,0.368336833683368
0.00156905057509972,-0.00794291938931021,0.368436843684368
0.0015686990265477,-0.00794134823474545,0.368536853685369
0.00156836112180109,-0.00793976364369292,0.368636863686369
0.00156800379599697,-0.00793819182110447,0.368736873687369
0.00156762718504366,-0.00793663265641095,0.368836883688369
0.00156723142484936,-0.00793508604134619,0.368936893689369
0.00156681664671525,-0.00793355186764442,0.369036903690369
0.00156638297963903,-0.00793203002934336,0.369136913691369
0.00156596341937765,-0.00793049433761568,0.369236923692369
0.00156555782080878,-0.00792894490994138,0.369336933693369
0.00156513318126477,-0.00792740795127241,0.369436943694369
0.00156472247807442,-0.00792585726356758,0.36953695369537
0.00156429272469484,-0.00792431905638561,0.36963696369637
0.00156387688463365,-0.00792276713398881,0.36973697369737
0.00156347480816141,-0.0079212016092502,0.36983698369837
0.00156305353407406,-0.00791964869403221,0.36993699369937
0.00156261319597628,-0.00791810828006896,0.37003700370037
0.00156215392056231,-0.0079165802567911,0.37013701370137
0.00156170862757252,-0.0079150384330678,0.37023702370237
0.00156127717188466,-0.00791348292868265,0.37033703370337
0.00156085940837632,-0.00791191385650851,0.37043704370437
0.0015604551919251,-0.0079103313294184,0.370537053705371
0.0015600316120047,-0.00790876156388191,0.370637063706371
0.00155958879991624,-0.0079072044470261,0.370737073707371
0.00155912688696091,-0.00790565987519208,0.370837083708371
0.00155864600443994,-0.00790412774011399,0.370937093709371
0.00155814627904743,-0.00790260793352594,0.371037103710371
0.00155762784208452,-0.00790110035407255,0.371137113711371
0.0015571235234541,-0.0078995788060162,0.371237123712371
0.0015566331780338,-0.00789804340914029,0.371337133713371
0.00155615665379072,-0.00789649428092483,0.371437143714371
0.00155569381020949,-0.00789493153654636,0.371537153715372
0.00155524449756067,-0.0078933552888778,0.371637163716372
0.00155480857763258,-0.00789176565309559,0.371737173717372
0.00155435323203997,-0.0078901888479728,0.371837183718372
0.0015538785943875,-0.00788862476754724,0.371937193719372
0.00155338479597646,-0.00788707330355285,0.372037203720372
0.00155290460681788,-0.00788550824182364,0.372137213721372
0.00155243788409289,-0.00788392969753612,0.372237223722372
0.0015519844826792,-0.00788233778586673,0.372337233723372
0.00155154425975794,-0.00788073261968851,0.372437243724372
0.00155111707481379,-0.0078791143095707,0.372537253725373
0.0015507027873315,-0.00787748296377927,0.372637263726373
0.00155030125679577,-0.00787583869518726,0.372737273727373
0.00154987974544486,-0.00787420773638877,0.372837283728373
0.00154947097721934,-0.00787256385248622,0.372937293729373
0.00154907481621088,-0.00787090714713819,0.373037303730373
0.00154865854308612,-0.00786926386445682,0.373137313731373
0.00154822229605684,-0.00786763388696189,0.373237323732373
0.00154776621333474,-0.00786601710178065,0.373337333733373
0.00154732297278979,-0.00786438726940817,0.373437343734373
0.00154685989424858,-0.00786277062934929,0.373537353735374
0.00154637711592275,-0.00786116706873106,0.373637363736374
0.00154587476911364,-0.00785957647698415,0.373737373737374
0.00154538548792401,-0.00785797262381764,0.373837383738374
0.00154487663594746,-0.00785638174182602,0.373937393739374
0.00154434834678876,-0.00785480372274323,0.374037403740374
0.00154383321769429,-0.00785321233627857,0.374137413741374
0.00154333111045223,-0.00785160769760855,0.374237423742374
0.0015428094209056,-0.00785001604393445,0.374337433743374
0.00154230073017616,-0.00784841114035849,0.374437443744374
0.00154177245483862,-0.0078468192286891,0.374537453745375
0.00154125715528295,-0.00784521406942143,0.374637463746375
0.00154075468869029,-0.0078435957800354,0.374737473747375
0.00154026491684884,-0.00784196446879697,0.374837483748375
0.00153975528167227,-0.00784034638212155,0.374937493749375
0.00153925832512226,-0.00783871527820071,0.375037503750375
0.00153877390207636,-0.00783707126530041,0.375137513751375
0.00153826948669774,-0.00783544059444324,0.375237523752375
0.00153774521489453,-0.00783382315275604,0.375337533753375
0.00153723358255785,-0.00783219269382353,0.375437543754375
0.00153670209379667,-0.00783057546636458,0.375537553755376
0.00153618322837727,-0.00782894522166031,0.375637563756376
0.00153567684808791,-0.00782730207488714,0.375737573757376
0.00153518281241331,-0.00782564613200746,0.375837583758376
0.00153470098544521,-0.0078239775035906,0.375937593759376
0.00153423123127541,-0.00782229629790255,0.376037603760376
0.0015337734162991,-0.00782060262090568,0.376137613761376
0.00153329508839238,-0.00781892273514001,0.376237623762376
0.00153279638807047,-0.00781725652773278,0.376337633763376
0.0015323097467257,-0.00781557772462597,0.376437643764376
0.0015318027398763,-0.00781391259527055,0.376537653765377
0.00153130778278989,-0.00781223486330497,0.376637663766377
0.00153082473955821,-0.00781054464160238,0.376737673767377
0.00153032121334195,-0.00780886819500627,0.376837683768377
0.00152980630538629,-0.00780717704267773,0.376937693769377
0.00152930335965948,-0.00780547352039567,0.377037703770377
0.0015288723854093,-0.00780373977580607,0.377137713771377
0.00152845261322316,-0.007801994013703,0.377237723772377
0.00152804392101414,-0.00780023634235222,0.377337733773377
0.00152764617748089,-0.00779846685389489,0.377437743774377
0.00152731939647838,-0.00779666769597738,0.377537753775378
0.00152697943467986,-0.00779485485279086,0.377637763776378
0.0015266263542807,-0.00779302843951185,0.377737773777378
0.00152628362594321,-0.00779119079882994,0.377837783778378
0.00152591895418343,-0.00778936822092758,0.377937793779378
0.00152554122141124,-0.00778753214203874,0.378037803780378
0.00152515049212545,-0.00778568267273265,0.378137813781378
0.00152483036371621,-0.00778380423423928,0.378237823782378
0.00152448799703285,-0.00778194121557258,0.378337833783378
0.00152414712303666,-0.00778010403559658,0.378437843784378
0.00152387631319461,-0.00777823777356026,0.378537853785379
0.00152359139423423,-0.00777635835376323,0.378637863786379
0.00152329243065424,-0.00777446588447148,0.378737873787379
0.00152297949386421,-0.00777256047625433,0.378837883788379
0.0015226526529699,-0.00777064223968126,0.378937893789379
0.00152239554912855,-0.00776869562823144,0.379037903790379
0.00152220757881543,-0.00776672087916848,0.379137913791379
0.00152199604339522,-0.00776476238611328,0.379237923792379
0.00152178461854445,-0.00776283047118186,0.379337933793379
0.00152154976449485,-0.00776091444599715,0.379437943794379
0.0015213000849292,-0.00775898564313411,0.37953795379538
0.00152103565586391,-0.0077570441731622,0.37963796379638
0.00152074815464694,-0.00775511868047109,0.37973797379738
0.00152043774713226,-0.00775320903145617,0.37983798379838
0.00152011295407572,-0.00775128653104995,0.37993799379938
0.00151978898107568,-0.00774939022868502,0.38003800380038
0.00151947427978198,-0.00774748330704894,0.38013801380138
0.00151914508928757,-0.00774556349025461,0.38023802380238
0.00151880147869829,-0.0077436308888714,0.38033803380338
0.00151846719510004,-0.00774168798840767,0.38043804380438
0.00151811844303285,-0.00773973249224443,0.380538053805381
0.00151777898801086,-0.0077377668974078,0.380638063806381
0.00151742500923515,-0.007735788891154,0.380738073807381
0.00151714022387949,-0.00773378303753175,0.380838083808381
0.00151683220973201,-0.00773179374167981,0.380938093809381
0.00151650112803981,-0.00772982085847573,0.381038103810381
0.00151623892188057,-0.00772782008413606,0.381138113811381
0.00151597661436602,-0.00772584606759541,0.381238123812381
0.00151569077629736,-0.007723888330098,0.381338133813381
0.00151541342212791,-0.00772192049853415,0.381438143814381
0.00151513598963847,-0.00771997910918577,0.381538153815382
0.00151483506345136,-0.00771805371324289,0.381638163816382
0.00151451080942071,-0.00771614417710091,0.381738173817382
0.00151416339340066,-0.00771425036485141,0.381838183818382
0.00151388462256059,-0.00771232797731813,0.381938193819382
0.00151358225897105,-0.0077104214219433,0.382038203820382
0.00151328823646194,-0.00770850433713499,0.382138213821382
0.00151300244907089,-0.0077065768081237,0.382238223822382
0.00151271637373867,-0.00770467528826451,0.382338233823382
0.0015124066411582,-0.00770278942779887,0.382438243824382
0.00151208129064746,-0.0077008903473774,0.382538253825383
0.00151173255240145,-0.00769900691022489,0.382638263826383
0.00151136842197115,-0.0076971102254741,0.382738273827383
0.00151098116640788,-0.00769522917017115,0.382838283828383
0.00151057094465521,-0.00769336361071142,0.382938293829383
0.00151014569467588,-0.00769148463779908,0.383038303830383
0.00150970549248635,-0.00768959235970031,0.383138313831383
0.00150925041410317,-0.0076876868938949,0.383238323832383
0.00150877282102235,-0.00768579715428567,0.383338333833383
0.00150827286527689,-0.00768392300496431,0.383438343834383
0.00150777398527969,-0.00768207429351948,0.383538353835384
0.00150728446452296,-0.00768021460114932,0.383638363836384
0.0015067725903157,-0.00767837024337531,0.383738373837384
0.00150624614858769,-0.00767651224870651,0.383838383838384
0.00150570521074835,-0.00767464073692642,0.383938393839384
0.00150514226268437,-0.00767278467491881,0.384038403840384
0.00150455745642864,-0.00767094393368614,0.384138413841384
0.00150395094171066,-0.0076691183796237,0.384238423842384
0.001503326897133,-0.0076673039101453,0.384338433843384
0.00150274589170099,-0.00766547527856737,0.384438443844384
0.00150214306032675,-0.00766366173510794,0.384538453845385
0.00150155004659536,-0.00766183694121015,0.384638463846385
0.0015009352483852,-0.00766002720778854,0.384738473847385
0.00150037075004583,-0.0076581743799364,0.384838483848385
0.00149976495863611,-0.00765632298027261,0.384938493849385
0.00149913398273807,-0.00765451173573563,0.385038503850385
0.00149854591929161,-0.00765268634292015,0.385138513851385
0.00149800039051794,-0.00765084692391344,0.385238523852385
0.00149740621811118,-0.00764901240681766,0.385338533853385
0.00149676379827841,-0.00764718274325846,0.385438543854385
0.00149607351570912,-0.00764535788486195,0.385538553855386
0.00149538516349754,-0.00764355784008544,0.385638563856386
0.00149467287300714,-0.00764174745015786,0.385738573857386
0.00149392030069582,-0.00763993812906803,0.385838583858386
0.00149312137676335,-0.00763815493921708,0.385938593859386
0.00149236649631543,-0.00763635746287603,0.386038603860386
0.00149158492026384,-0.00763457934770068,0.386138613861386
0.00149084243050131,-0.00763278314981855,0.386238623862386
0.00149005271838338,-0.00763099142308726,0.386338633863386
0.00148924238737266,-0.00762921450114013,0.386438643864386
0.00148839241952933,-0.00762743835778615,0.386538653865387
0.00148751653697881,-0.00762568141204712,0.386638663866387
0.00148671137508834,-0.00762389490741726,0.386738673867387
0.00148595717187816,-0.00762206518396632,0.386838683868387
0.00148518192592567,-0.00762025059931149,0.386938693869387
0.00148445027426957,-0.00761842206678528,0.387038703870387
0.0014836781795455,-0.00761659475052276,0.387138713871387
0.00148290534538845,-0.00761477344416876,0.387238723872387
0.00148219571547463,-0.00761293347231499,0.387338733873387
0.00148146129497603,-0.00761110783302185,0.387438743874387
0.00148078819212997,-0.00760927409221552,0.387538753875388
0.00148008991400967,-0.00760745459873922,0.387638763876388
0.00147944661883567,-0.00760561608271603,0.387738773877388
0.00147885996284577,-0.00760371920446877,0.387838783878388
0.00147824729540044,-0.0076018370941493,0.387938793879388
0.00147763237510319,-0.00759996148669366,0.388038803880388
0.00147698477923961,-0.00759812946892735,0.388138813881388
0.001476304770412,-0.0075963406400362,0.388238823882388
0.0014755994273666,-0.00759456553787742,0.388338833883388
0.00147487949837225,-0.00759277936034875,0.388438843884388
0.00147418974561477,-0.00759102878617244,0.388538853885389
0.00147347505484657,-0.00758931720153696,0.388638863886389
0.00147273854043963,-0.00758761971910926,0.388738873887389
0.00147203703968149,-0.00758592808073596,0.388838883888389
0.00147132027343318,-0.00758422128513836,0.388938893889389
0.00147058876920297,-0.00758250278530725,0.389038903890389
0.00146983547358339,-0.00758079845448632,0.389138913891389
0.0014690576983555,-0.0075791326755355,0.389238923892389
0.00146826511603981,-0.00757745149748978,0.389338933893389
0.00146754137931115,-0.00757574020079552,0.389438943894389
0.00146679568073195,-0.00757404301091601,0.38953895389539
0.00146606813396548,-0.00757235395249581,0.38963896389639
0.00146531582195299,-0.00757070328469875,0.38973897389739
0.00146452264993375,-0.00756905226446166,0.38983898389839
0.00146379539341198,-0.00756739532876068,0.38993899389939
0.00146305260879764,-0.00756572288109188,0.39003900390039
0.00146230427498066,-0.00756405694780466,0.39013901390139
0.00146157249663041,-0.00756239079107504,0.39023902390239
0.00146082556796646,-0.00756071252929766,0.39033903390339
0.00146007945014491,-0.00755905729820861,0.39043904390439
0.00145932251725221,-0.00755735458907239,0.390539053905391
0.00145852899279294,-0.00755565204579031,0.390639063906391
0.00145775477421464,-0.00755390117445873,0.390739073907391
0.00145700076680441,-0.00755214371963968,0.390839083908391
0.00145624747348841,-0.00755040994510426,0.390939093909391
0.00145555944377094,-0.00754867094846739,0.391039103910391
0.00145491467203458,-0.00754688452676456,0.391139113911391
0.00145426992563697,-0.00754510727080568,0.391239123912391
0.00145366166945068,-0.00754331210029774,0.391339133913391
0.00145308957176739,-0.00754149917188062,0.391439143914391
0.00145252373507741,-0.00753965407697713,0.391539153915392
0.00145193121890835,-0.00753775460725914,0.391639163916392
0.00145127861747511,-0.00753589786340682,0.391739173917392
0.0014505779759335,-0.00753406690065703,0.391839183918392
0.00144986579831604,-0.00753226056724501,0.391939193919392
0.00144921318997219,-0.00753044564857834,0.392039203920392
0.00144853377315167,-0.00752864412723946,0.392139213921392
0.00144783802200324,-0.00752683167104587,0.392239223922392
0.00144709269659586,-0.00752504955924682,0.392339233923392
0.00144632127450239,-0.00752328050385305,0.392439243924392
0.00144553825874482,-0.00752149091940422,0.392539253925393
0.00144470635287655,-0.00751973146512157,0.392639263926393
0.00144384290477841,-0.00751801405946696,0.392739273927393
0.00144294817474929,-0.00751633832005452,0.392839283928393
0.00144209442911752,-0.007514672642459,0.392939293929393
0.00144127846828064,-0.00751298817266965,0.393039303930393
0.001440482340833,-0.0075112965089575,0.393139313931393
0.00143968229508164,-0.00750960776151378,0.393239323932393
0.00143886611771298,-0.00750793307020721,0.393339333933393
0.00143798746631991,-0.0075062530024628,0.393439343934393
0.00143707756754885,-0.00750461418632509,0.393539353935394
0.00143612005251888,-0.00750297811599461,0.393639363936394
0.0014351564722956,-0.00750133382206375,0.393739373937394
0.00143418339922718,-0.00749966322412922,0.393839383938394
0.00143323847759317,-0.00749796038599536,0.393939393939394
0.00143232172351817,-0.00749630693092752,0.394039403940394
0.00143138986520006,-0.00749462319826756,0.394139413941394
0.00143050716650568,-0.00749289564556542,0.394239423942394
0.00142960263495841,-0.00749118244385221,0.394339433943394
0.00142872502936777,-0.00748944524166484,0.394439443944394
0.00142790194601757,-0.0074877496112748,0.394539453945395
0.00142713704291271,-0.00748602268052563,0.394639463946395
0.0014263840582696,-0.00748433708200679,0.394739473947395
0.00142568669234701,-0.00748271124395453,0.394839483948395
0.00142504783607444,-0.0074810750630546,0.394939493949395
0.00142447704218887,-0.00747940478070362,0.395039503950395
0.00142387734822182,-0.00747777223246973,0.395139513951395
0.00142325735324907,-0.00747613326199562,0.395239523952395
0.00142260361617572,-0.0074745349994953,0.395339533953395
0.00142192378011285,-0.00747297400579928,0.395439543954395
0.00142120130111133,-0.0074714119455691,0.395539553955396
0.0014205292164253,-0.00746989121065859,0.395639563956396
0.00141977994046474,-0.0074683715307647,0.395739573957396
0.00141903037656301,-0.00746685837907342,0.395839583958396
0.00141831653579719,-0.00746535126723659,0.395939593959396
0.00141764128606158,-0.00746385279593909,0.396039603960396
0.00141702350708421,-0.0074623688483952,0.396139613961396
0.00141641681038744,-0.00746093135382778,0.396239623962396
0.00141577612280888,-0.00745953268525055,0.396339633963396
0.00141504832265415,-0.00745816096105834,0.396439643964396
0.00141433266210002,-0.00745674521180967,0.396539653965397
0.00141360363186048,-0.00745530587211514,0.396639663966397
0.00141285098353271,-0.00745390777942034,0.396739673967397
0.00141208209301823,-0.00745250991016793,0.396839683968397
0.00141131836471339,-0.0074510880358342,0.396939693969397
0.00141059431470471,-0.00744963992199572,0.397039703970397
0.00140982532053144,-0.00744817713697759,0.397139713971397
0.0014091164623,-0.00744655842143865,0.397239723972397
0.00140845797304527,-0.00744492953120976,0.397339733973397
0.00140783508714288,-0.00744329766482067,0.397439743974397
0.00140721288078177,-0.00744166525940565,0.397539753975398
0.00140665107757194,-0.00743997389975942,0.397639763976398
0.00140610240908754,-0.00743830763476393,0.397739773977398
0.00140556242490943,-0.00743667892421029,0.397839783978398
0.00140514062101028,-0.00743505386475097,0.397939793979398
0.00140471941602878,-0.0074333913913651,0.398039803980398
0.00140429985576741,-0.00743174971424373,0.398139813981398
0.00140385389245054,-0.00743012171778431,0.398239823982398
0.00140347097212985,-0.00742857915232445,0.398339833983398
0.00140310946772319,-0.00742703289200331,0.398439843984398
0.00140272562138362,-0.00742549617290144,0.398539853985399
0.00140234893902088,-0.00742399588411908,0.398639863986399
0.00140194871919342,-0.00742250243681948,0.398739873987399
0.00140164790587925,-0.00742094263174461,0.398839883988399
0.00140141967908411,-0.00741945182198628,0.398939893989399
0.00140125596724049,-0.00741796323743743,0.399039903990399
0.00140113010699406,-0.00741649214819539,0.399139913991399
0.00140096672916218,-0.00741505114304901,0.399239923992399
0.001400833905346,-0.00741367489011771,0.399339933993399
0.001400760613947,-0.0074122664430577,0.399439943994399
0.00140060233612952,-0.00741088170622704,0.3995399539954
0.00140047495325006,-0.00740949127046443,0.3996399639964
0.00140028968037005,-0.0074081387415837,0.3997399739974
0.00140009823403088,-0.0074068337460348,0.3998399839984
0.00139985933498339,-0.0074055255393658,0.3999399939994
0.00139961577359214,-0.00740425502765401,0.4000400040004
0.00139942203984815,-0.00740304047788853,0.4001400140014
0.0013992976193077,-0.00740184679810063,0.4002400240024
0.0013991552980393,-0.00740070072766102,0.4003400340034
0.0013990303384729,-0.00739960304055567,0.4004400440044
0.00139891906878254,-0.00739850569667622,0.400540054005401
0.0013988270796343,-0.00739745195400362,0.400640064006401
0.00139876900765488,-0.00739637114255562,0.400740074007401
0.00139871072375075,-0.00739527338864786,0.400840084008401
0.00139868406500351,-0.0073941928282846,0.400940094009401
0.00139863703614461,-0.00739318596474146,0.401040104010401
0.00139854436054459,-0.00739219414554979,0.401140114011401
0.00139848854372058,-0.0073912263383498,0.401240124012401
0.0013984671185924,-0.00739023829464303,0.401340134013401
0.00139839039723792,-0.00738929326935013,0.401440144014401
0.00139837408364179,-0.00738832608179961,0.401540154015402
0.00139837350315238,-0.00738740225588905,0.401640164016402
0.00139832555518522,-0.00738653626699783,0.401740174017402
0.00139833246807732,-0.0073856784994035,0.401840184018402
0.00139833473014333,-0.00738478160175306,0.401940194019402
0.0013983180986601,-0.00738390109141172,0.402040204020402
0.0013983312402961,-0.00738299798114213,0.402140214021402
0.00139834039452243,-0.00738212859684838,0.402240224022402
0.00139826348658204,-0.00738127793103569,0.402340234023402
0.0013981397547969,-0.00738048441348698,0.402440244024402
0.00139796244291492,-0.00737970605776964,0.402540254025403
0.00139785297458466,-0.00737894708164629,0.402640264026403
0.00139776879209799,-0.00737824090702675,0.402740274027403
0.00139769067480463,-0.00737756718222762,0.402840284028403
0.00139755655410129,-0.00737688749359069,0.402940294029403
0.00139738264453244,-0.00737627024442508,0.403040304030403
0.00139729589821742,-0.00737563922015297,0.403140314031403
0.00139726520598998,-0.00737499316304703,0.403240324032403
0.00139734281881039,-0.00737431036234161,0.403340334033403
0.00139742435454161,-0.00737366704182886,0.403440344034403
0.00139747458069949,-0.00737302874301042,0.403540354035404
0.00139767550606264,-0.00737232530959104,0.403640364036404
0.00139784411751359,-0.00737162741155317,0.403740374037404
0.0013980146431976,-0.007370880077468,0.403840384038404
0.00139817276667862,-0.00737018095855937,0.403940394039404
0.0013984342840825,-0.00736949215946305,0.404040404040404
0.0013987506162751,-0.00736876552489425,0.404140414041404
0.00139904507415132,-0.00736805381028623,0.404240424042404
0.00139936417288288,-0.00736735931916852,0.404340434043404
0.00139977415276492,-0.00736659341402832,0.404440444044404
0.0014001517680571,-0.00736585349961173,0.404540454045405
0.00140045947353164,-0.00736513927645999,0.404640464046405
0.00140079278504039,-0.0073643985581117,0.404740474047405
0.00140118714468873,-0.00736366721052148,0.404840484048405
0.00140154476995164,-0.00736293509355235,0.404940494049405
0.00140190627205482,-0.00736218388493055,0.405040504050405
0.00140224667613096,-0.0073614052067191,0.405140514051405
0.00140258253995047,-0.00736058915834813,0.405240524052405
0.00140286594318842,-0.00735976568570141,0.405340534053405
0.00140320585200576,-0.00735896593710536,0.405440544054405
0.00140348488314469,-0.00735817540493098,0.405540554055406
0.00140374609878624,-0.00735739483321821,0.405640564056406
0.0014039978446179,-0.00735665843859481,0.405740574057406
0.00140418443972386,-0.00735592393977613,0.405840584058406
0.00140444485834422,-0.00735516794441994,0.405940594059406
0.00140471174297193,-0.0073544228770079,0.406040604060406
0.00140490236695107,-0.00735369339066948,0.406140614061406
0.00140509860693519,-0.0073529934954715,0.406240624062406
0.00140528245393044,-0.00735225737266451,0.406340634063406
0.00140538500706506,-0.007351493314955,0.406440644064406
0.00140548504244191,-0.00735070716409378,0.406540654065407
0.00140554970942639,-0.00734992858954112,0.406640664066407
0.00140559927447129,-0.00734907470569757,0.406740674067407
0.00140562177765125,-0.0073482234041107,0.406840684068407
0.00140561139103663,-0.00734733616746312,0.406940694069407
0.00140557506437591,-0.0073464124198725,0.407040704070407
0.00140556533657074,-0.00734548737769825,0.407140714071407
0.0014055192636766,-0.00734459652681282,0.407240724072407
0.0014054794471687,-0.00734375753989479,0.407340734073407
0.0014054379398701,-0.00734289994506525,0.407440744074407
0.001405348687315,-0.00734208213219061,0.407540754075408
0.00140529692470291,-0.00734125815276736,0.407640764076408
0.00140521188299976,-0.00734048997865063,0.407740774077408
0.00140508753156521,-0.00733975374066713,0.407840784078408
0.0014049171602177,-0.00733903020434559,0.407940794079408
0.00140477193650204,-0.00733832496035201,0.408040804080408
0.00140460165499221,-0.00733758164822939,0.408140814081408
0.00140437932523261,-0.00733681382424912,0.408240824082408
0.00140408437440113,-0.00733607898911511,0.408340834083408
0.00140374085134594,-0.00733536216067151,0.408440844084408
0.00140339293315648,-0.00733466004256754,0.408540854085409
0.0014030465629388,-0.00733397470797965,0.408640864086409
0.00140265476251178,-0.00733332765344545,0.408740874087409
0.00140229381786279,-0.00733265392403935,0.408840884088409
0.00140190325212759,-0.00733200867777586,0.408940894089409
0.00140152478452945,-0.00733132272814567,0.409040904090409
0.00140112370548547,-0.00733061241869063,0.409140914091409
0.00140074693558864,-0.00732998464009153,0.409240924092409
0.00140032216243992,-0.00732937396059217,0.409340934093409
0.00139991250044492,-0.00732875957932086,0.409440944094409
0.00139947492197559,-0.00732815017597683,0.40954095409541
0.00139895595750442,-0.00732753712844913,0.40964096409641
0.00139850527425557,-0.00732691355148794,0.40974097409741
0.0013980670876544,-0.0073262491237341,0.40984098409841
0.00139767595985799,-0.00732557099689013,0.40994099409941
0.00139728637772988,-0.00732483738493036,0.41004100410041
0.00139685061213824,-0.0073241201741008,0.41014101410141
0.00139639573876921,-0.00732337605113584,0.41024102410241
0.00139599323614397,-0.00732261478760768,0.41034103410341
0.00139552598821426,-0.00732188486359862,0.41044104410441
0.00139509057045558,-0.0073211980294131,0.410541054105411
0.00139465278697209,-0.00732047124972185,0.410641064106411
0.00139418720679777,-0.00731975045460047,0.410741074107411
0.00139375828268884,-0.00731900816294138,0.410841084108411
0.00139336452656527,-0.00731827059812504,0.410941094109411
0.00139294395505441,-0.00731758271352997,0.411041104110411
0.00139256595737631,-0.00731686265784147,0.411141114111411
0.00139212285273962,-0.00731617354546518,0.411241124112411
0.00139171184548339,-0.00731550474330875,0.411341134113411
0.00139127693910827,-0.00731483805118536,0.411441144114411
0.00139087273417474,-0.00731418646560858,0.411541154115412
0.00139051207746691,-0.00731347647173709,0.411641164116412
0.00139021249884457,-0.00731280030750024,0.411741174117412
0.00138992619776647,-0.00731207635654333,0.411841184118412
0.00138965341149609,-0.00731139025718371,0.411941194119412
0.0013893456046663,-0.00731071978957542,0.412041204120412
0.0013889701270495,-0.00731003175755442,0.412141214121412
0.00138851073185194,-0.0073093603040355,0.412241224122412
0.0013881102954927,-0.00730869476598036,0.412341234123412
0.0013877097508676,-0.00730806737437429,0.412441244124412
0.00138731824298882,-0.0073074208473484,0.412541254125413
0.00138694079355076,-0.00730672285486579,0.412641264126413
0.00138652411500482,-0.00730609061893707,0.412741274127413
0.00138609228384161,-0.00730543195231052,0.412841284128413
0.0013855834249545,-0.00730473767772455,0.412941294129413
0.00138508987762819,-0.00730404047304902,0.413041304130413
0.00138459536512298,-0.00730337554082223,0.413141314131413
0.0013841317775017,-0.00730268435526928,0.413241324132413
0.00138363629981758,-0.00730195475836151,0.413341334133413
0.00138312753307168,-0.00730124648753014,0.413441344134413
0.00138259264660439,-0.00730058753526597,0.413541354135414
0.00138206936531888,-0.00729996697132134,0.413641364136414
0.00138153421624927,-0.00729934079137179,0.413741374137414
0.00138097166899944,-0.00729871975290014,0.413841384138414
0.00138042089278547,-0.00729813679868223,0.413941394139414
0.00137984157584063,-0.00729758467029643,0.414041404140414
0.00137926369860176,-0.00729701185851897,0.414141414141414
0.0013786722858234,-0.00729643663033905,0.414241424142414
0.0013780756071765,-0.00729585923914488,0.414341434143414
0.00137744279306187,-0.00729527482218573,0.414441444144414
0.00137678326721885,-0.00729469519656795,0.414541454145415
0.00137613551241169,-0.00729405212022927,0.414641464146415
0.0013754121396407,-0.00729337371696171,0.414741474147415
0.00137467962876808,-0.00729264013725145,0.414841484148415
0.00137395650017121,-0.00729186590945905,0.414941494149415
0.0013732206123243,-0.00729106711222063,0.415041504150415
0.00137249408602141,-0.00729022826812147,0.415141514151415
0.00137174150449594,-0.00728939645900133,0.415241524152415
0.00137099305089547,-0.00728853472012214,0.415341534153415
0.0013702320108096,-0.00728764926870992,0.415441544154415
0.00136946200308331,-0.00728671055508797,0.415541554155416
0.00136869621542307,-0.00728574290452807,0.415641564156416
0.00136791339085848,-0.00728473957920633,0.415741574157416
0.0013670961147062,-0.00728376999368165,0.415841584158416
0.00136626222780252,-0.00728275043999437,0.415941594159416
0.00136549611534464,-0.00728168409701531,0.416041604160416
0.00136473408474111,-0.00728059002184423,0.416141614161416
0.00136393733994754,-0.00727953048579493,0.416241624162416
0.00136313608945022,-0.00727848689477702,0.416341634163416
0.00136239560836545,-0.00727740918848675,0.416441644164416
0.00136171539222015,-0.00727629764795487,0.416541654165417
0.00136102961765814,-0.00727520248091078,0.416641664166417
0.00136034368875968,-0.00727410976021507,0.416741674167417
0.00135963630709065,-0.00727299815288079,0.416841684168417
0.00135891580451746,-0.00727186534846775,0.416941694169417
0.00135817410025849,-0.00727071405823018,0.417041704170417
0.00135742722457568,-0.00726957945706416,0.417141714171417
0.0013567187763725,-0.00726842734216302,0.417241724172417
0.00135601830529209,-0.00726726138535298,0.417341734173417
0.00135538425878922,-0.0072660501181172,0.417441744174417
0.00135479823626991,-0.0072647571193501,0.417541754175418
0.00135419327413084,-0.00726343166615542,0.417641764176418
0.00135359064086014,-0.00726208095936662,0.417741774177418
0.00135297716026887,-0.00726068140393058,0.417841784178418
0.00135233612485734,-0.00725929377156337,0.417941794179418
0.00135175422565591,-0.00725787493788864,0.418041804180418
0.00135114966893807,-0.00725644036419672,0.418141814181418
0.00135055254570997,-0.00725497179271246,0.418241824182418
0.00134994439778954,-0.00725345547597159,0.418341834183418
0.00134931696241638,-0.00725189437170612,0.418441844184418
0.00134867079013402,-0.00725030335841327,0.418541854185419
0.00134799717820793,-0.00724872594515874,0.418641864186419
0.00134736849201824,-0.00724710023380064,0.418741874187419
0.00134671216808128,-0.0072454884219396,0.418841884188419
0.00134603364042316,-0.00724386274974147,0.418941894189419
0.00134532744046477,-0.00724227374282278,0.419041904190419
0.00134462102397465,-0.00724069200584335,0.419141914191419
0.00134390857684422,-0.00723913057678028,0.419241924192419
0.00134320793530265,-0.00723752456751008,0.419341934193419
0.00134249374440033,-0.007235902253858,0.419441944194419
0.00134175244556253,-0.00723429381436423,0.41954195419542
0.00134101054780709,-0.007232678395176,0.41964196419642
0.00134023298680745,-0.00723110202772395,0.41974197419742
0.00133945575060546,-0.00722953294633566,0.41984198419842
0.00133873826565596,-0.00722793421391538,0.41994199419942
0.0013379935691121,-0.00722634914372865,0.42004200420042
0.0013372131310041,-0.00722480283733688,0.42014201420142
0.00133641498105754,-0.00722322680620016,0.42024202420242
0.00133558996965313,-0.00722168697042283,0.42034203420342
0.00133473852524735,-0.0072201602924062,0.42044204420442
0.00133388716146514,-0.00721862603577731,0.420542054205421
0.00133300086005054,-0.00721713005920232,0.420642064206421
0.00133212335351172,-0.00721562381118903,0.420742074207421
0.00133131320678337,-0.00721407583934541,0.420842084208421
0.00133047547528889,-0.00721247864107576,0.420942094209421
0.00132963066504819,-0.00721088972860181,0.421042104210421
0.00132871319687907,-0.00720929443995818,0.421142114211421
0.00132782840888336,-0.00720770396108411,0.421242124212421
0.00132700384436368,-0.00720608400854981,0.421342134213421
0.00132610279575303,-0.00720443856055061,0.421442144214421
0.00132521418850537,-0.00720271778483232,0.421542154215422
0.00132431879505977,-0.00720100650656625,0.421642164216422
0.00132337703617175,-0.00719925204633567,0.421742174217422
0.0013224094616283,-0.00719751262584929,0.421842184218422
0.0013214511495771,-0.00719574258915207,0.421942194219422
0.00132049227085761,-0.00719393642620115,0.422042204220422
0.00131946640780301,-0.00719210410436892,0.422142214221422
0.00131842067680617,-0.00719026061963261,0.422242224222422
0.00131743623121245,-0.00718838986801726,0.422342234223422
0.00131646512075119,-0.00718647787861623,0.422442244224422
0.00131546610533318,-0.00718456136508328,0.422542254225423
0.00131443938536555,-0.00718264038039949,0.422642264226423
0.00131340128365851,-0.00718070669405383,0.422742274227423
0.00131234327024225,-0.00717876287908884,0.422842284228423
0.00131126822683215,-0.00717677875466064,0.422942294229423
0.00131019446648799,-0.00717479147670049,0.423042304230423
0.00130916163525651,-0.00717278746820545,0.423142314231423
0.00130818974620226,-0.00717075757725257,0.423242324232423
0.00130720590643685,-0.00716871608342139,0.423342334233423
0.00130625949902623,-0.00716664442717462,0.423442344234423
0.0013052837100965,-0.00716459294523949,0.423542354235424
0.00130428196960308,-0.00716255908530523,0.423642364236424
0.00130323127680363,-0.007160515515994,0.423742374237424
0.00130218642345156,-0.00715850100570771,0.423842384238424
0.00130107859160213,-0.00715646311920392,0.423942394239424
0.00129995519710723,-0.00715440065634345,0.424042404240424
0.00129877629906832,-0.00715228177313424,0.424142414241424
0.00129754980550224,-0.00715015407201404,0.424242424242424
0.00129628614679079,-0.00714801077139182,0.424342434243424
0.00129498517090092,-0.00714579887166024,0.424442444244424
0.00129366074047341,-0.00714360602442146,0.424542454245425
0.00129232963441731,-0.00714137300362758,0.424642464246425
0.00129094078117949,-0.00713915314750505,0.424742474247425
0.00128966637419919,-0.00713695938115786,0.424842484248425
0.00128840547972317,-0.00713472278067922,0.424942494249425
0.00128715831658665,-0.00713248940053474,0.425042504250425
0.001285887113816,-0.00713027524104068,0.425142514251425
0.00128464927306347,-0.00712806022463364,0.425242524252425
0.00128338726367912,-0.00712586426302289,0.425342534253425
0.00128213684104832,-0.00712362904696545,0.425442544254425
0.00128086809614364,-0.00712141004775581,0.425542554255426
0.00127963897425039,-0.00711920739669531,0.425642564256426
0.00127840203187441,-0.00711696488996693,0.425742574257426
0.00127711750318539,-0.00711471505110397,0.425842584258426
0.00127582315915706,-0.0071124562745465,0.425942594259426
0.00127448164575457,-0.0071101903616545,0.426042604260426
0.00127313177514692,-0.00710790685210047,0.426142614261426
0.00127188974657775,-0.00710558828282701,0.426242624262426
0.00127070952631288,-0.00710324656077823,0.426342634263426
0.00126956428975099,-0.00710088966307686,0.426442644264426
0.00126845701074863,-0.00709850600988006,0.426542654265427
0.00126739846060996,-0.00709612457958926,0.426642664266427
0.00126636134251007,-0.00709379149577623,0.426742674267427
0.00126534226334987,-0.00709142162459658,0.426842684268427
0.00126431424879866,-0.00708900025110372,0.426942694269427
0.00126320439214678,-0.0070865872094772,0.427042704270427
0.00126215547076157,-0.00708417428072362,0.427142714271427
0.00126106114680929,-0.00708172546067647,0.427242724272427
0.00125997504876098,-0.00707926443883332,0.427342734273427
0.00125889139936459,-0.00707683327534005,0.427442744274427
0.00125778043241146,-0.00707444957837611,0.427542754275428
0.00125672551493888,-0.00707211948915146,0.427642764276428
0.00125570331910322,-0.00706977801127685,0.427742774277428
0.00125476276035412,-0.00706746896249088,0.427842784278428
0.00125382933102886,-0.00706513561837898,0.427942794279428
0.00125301683700394,-0.0070628221099599,0.428042804280428
0.0012522410957926,-0.00706049790625321,0.428142814281428
0.00125144296888136,-0.00705816499981194,0.428242824282428
0.00125061679189102,-0.00705587440690457,0.428342834283428
0.00124977822651882,-0.00705364015372239,0.428442844284428
0.00124896784943752,-0.00705143354750173,0.428542854285429
0.00124819944496779,-0.00704925066072457,0.428642864286429
0.00124743300080165,-0.00704705323406899,0.428742874287429
0.00124669922298779,-0.00704483613527133,0.428842884288429
0.00124594160133972,-0.00704261292981681,0.428942894289429
0.0012452273666704,-0.00704042251280161,0.429042904290429
0.00124456275463414,-0.00703828396896786,0.429142914291429
0.00124397206516405,-0.00703620032284995,0.429242924292429
0.00124345073957514,-0.00703411119202814,0.429342934293429
0.00124290366513312,-0.00703201495712129,0.429442944294429
0.00124232641906136,-0.00702993659760355,0.42954295429543
0.00124182155449442,-0.00702784744604995,0.42964296429643
0.00124128134226689,-0.00702578482424601,0.42974297429743
0.00124082530100835,-0.00702374884736815,0.42984298429843
0.00124035166539127,-0.00702170308740033,0.42994299429943
0.00123991887135274,-0.00701965748637608,0.43004300430043
0.00123958327934974,-0.00701765386948095,0.43014301430143
0.00123927223375739,-0.00701560956073674,0.43024302430243
0.00123899824504465,-0.00701358665408539,0.43034303430343
0.00123872502110363,-0.00701157844625602,0.43044304430443
0.00123848505552198,-0.00700950921792934,0.430543054305431
0.0012382889975167,-0.00700748104080243,0.430643064306431
0.0012381201718375,-0.00700549543059763,0.430743074307431
0.00123790888289499,-0.00700355098446563,0.430843084308431
0.00123769573730764,-0.00700164807097099,0.430943094309431
0.00123759035313519,-0.00699973848415121,0.431043104310431
0.00123750896943694,-0.00699781378387436,0.431143114311431
0.00123750727173568,-0.00699588271433819,0.431243124312431
0.00123748397153448,-0.00699394129965105,0.431343134313431
0.00123749781574696,-0.00699200267914517,0.431443144314431
0.00123749148795134,-0.00699012090974809,0.431543154315432
0.00123752206500231,-0.00698819731055821,0.431643164316432
0.00123757814673222,-0.00698625187160492,0.431743174317432
0.00123765446957614,-0.00698435337167285,0.431843184318432
0.00123768999691204,-0.00698243196083606,0.431943194319432
0.00123781932166689,-0.00698050439036141,0.432043204320432
0.00123792107778032,-0.00697855323865486,0.432143214321432
0.00123810645662271,-0.00697662675314256,0.432243224322432
0.00123837769722473,-0.00697469557303703,0.432343234323432
0.00123867829400712,-0.00697275107853082,0.432443244324432
0.00123903229812167,-0.00697080766898706,0.432543254325433
0.00123941335488697,-0.00696885406402166,0.432643264326433
0.00123981031982722,-0.00696686674690144,0.432743274327433
0.00124014338025123,-0.0069648931565138,0.432843284328433
0.00124041826734052,-0.00696294851918882,0.432943294329433
0.0012406837491188,-0.00696100541831796,0.433043304330433
0.00124097225467464,-0.00695910423016692,0.433143314331433
0.00124133383970488,-0.00695725239974315,0.433243324332433
0.00124166549267233,-0.00695541760852726,0.433343334333433
0.00124198151849553,-0.00695358263533254,0.433443344334433
0.001242343670194,-0.00695179226998718,0.433543354335434
0.00124278932483788,-0.00695002563790654,0.433643364336434
0.00124322666143663,-0.00694823808517072,0.433743374337434
0.00124371211185667,-0.00694646271119553,0.433843384338434
0.00124428545114239,-0.0069446539199174,0.433943394339434
0.00124490353879271,-0.00694281741948262,0.434043404340434
0.00124553244842479,-0.00694106067184723,0.434143414341434
0.00124614419906539,-0.00693930413383292,0.434243424342434
0.00124671495609447,-0.00693755819205449,0.434343434343434
0.00124731308596493,-0.00693580904145945,0.434443444344434
0.00124796765691594,-0.00693409053471778,0.434543454345435
0.00124858563169337,-0.00693236296358735,0.434643464346435
0.00124914108407226,-0.00693064968816117,0.434743474347435
0.00124969231408152,-0.00692894137223407,0.434843484348435
0.00125023648607633,-0.00692720528725856,0.434943494349435
0.00125080081165095,-0.0069255074385697,0.435043504350435
0.00125129756779393,-0.00692381170221728,0.435143514351435
0.00125181259783668,-0.00692209886906881,0.435243524352435
0.00125232369345095,-0.00692039116357714,0.435343534353435
0.00125285448654625,-0.00691863601228761,0.435443544354435
0.00125337641335639,-0.00691688023213456,0.435543554355436
0.00125381732042589,-0.00691512264601438,0.435643564356436
0.00125437901997688,-0.0069132844018078,0.435743574357436
0.00125489575232797,-0.00691146944628464,0.435843584358436
0.00125550651936142,-0.00690962671019545,0.435943594359436
0.00125610838555681,-0.00690780853433803,0.436043604360436
0.00125677376927545,-0.00690598756199578,0.436143614361436
0.00125738930922212,-0.0069042115038723,0.436243624362436
0.00125792653607537,-0.00690247308542135,0.436343634363436
0.00125849529824788,-0.00690069299381767,0.436443644364436
0.00125899295967797,-0.00689895259893839,0.436543654365437
0.00125947906890745,-0.00689722036776773,0.436643664366437
0.0012599573415295,-0.00689551184913001,0.436743674367437
0.00126042362888738,-0.00689382874763715,0.436843684368437
0.00126084572072774,-0.00689211864186762,0.436943694369437
0.00126122836001783,-0.00689042237340002,0.437043704370437
0.00126163000112301,-0.00688867108052251,0.437143714371437
0.00126195042208049,-0.00688689672010029,0.437243724372437
0.00126230699693395,-0.00688507493921917,0.437343734373437
0.00126268536548032,-0.00688329411509308,0.437443744374437
0.00126306013361002,-0.00688157642380084,0.437543754375438
0.0012634552142631,-0.00687991498469971,0.437643764376438
0.00126378686031999,-0.00687824390993448,0.437743774377438
0.00126412834244802,-0.00687656827648442,0.437843784378438
0.00126440186124076,-0.0068749094680139,0.437943794379438
0.00126470042861363,-0.00687327947439436,0.438043804380438
0.00126498292656448,-0.00687168170945642,0.438143814381438
0.00126527498876996,-0.00687006462711992,0.438243824382438
0.00126548152553107,-0.00686844414016675,0.438343834383438
0.00126568408870374,-0.00686678311339732,0.438443844384438
0.00126579265174694,-0.00686512700005643,0.438543854385439
0.00126583520484793,-0.006863498969044,0.438643864386439
0.00126584789499212,-0.00686191463137979,0.438743874387439
0.00126589441016391,-0.00686031465044642,0.438843884388439
0.0012659763351916,-0.00685867259093919,0.438943894389439
0.00126601610562891,-0.0068570075053508,0.439043904390439
0.00126608285270057,-0.00685537164694508,0.439143914391439
0.00126614190368006,-0.00685378126021217,0.439243924392439
0.00126620052389952,-0.00685219629138085,0.439343934393439
0.00126626677340878,-0.00685065772715177,0.439443944394439
0.00126633193104504,-0.00684914167301337,0.43954395439544
0.00126635981987703,-0.00684764181268751,0.43964396439644
0.0012664319894572,-0.00684618825330519,0.43974397439744
0.00126648127347145,-0.00684474143635372,0.43984398439844
0.00126650284372197,-0.00684326855496578,0.43994399439944
0.00126658942187933,-0.00684172765726136,0.44004400440044
0.00126671087547374,-0.00684014454737826,0.44014401440144
0.00126685286503393,-0.0068385433686096,0.44024402440244
0.00126698593993484,-0.00683695197523437,0.44034403440344
0.00126710041844182,-0.00683534287232408,0.44044404440444
0.00126723366610747,-0.00683369334016708,0.440544054405441
0.001267363046147,-0.00683200410437502,0.440644064406441
0.00126748251179545,-0.00683030395446013,0.440744074407441
0.00126759929152847,-0.00682865357690777,0.440844084408441
0.00126774461659939,-0.00682699047696187,0.440944094409441
0.00126781146502635,-0.0068253072073113,0.441044104410441
0.00126784224478788,-0.00682364459110656,0.441144114411441
0.00126791061584783,-0.00682198017123818,0.441244124412441
0.00126791470000573,-0.00682031712196988,0.441344134413441
0.00126793707188451,-0.006818671618686,0.441444144414441
0.001267946548605,-0.00681698774320727,0.441544154415442
0.00126794632516261,-0.00681526783361601,0.441644164416442
0.00126798391876452,-0.00681354667551186,0.441744174417442
0.00126802128892408,-0.00681178063543825,0.441844184418442
0.00126802177496884,-0.00681002856857487,0.441944194419442
0.00126795474917012,-0.00680830710179772,0.442044204420442
0.00126789991364966,-0.00680660344591085,0.442144214421442
0.0012678089196262,-0.00680491319886941,0.442244224422442
0.00126763049283593,-0.00680320271762457,0.442344234423442
0.00126747297057614,-0.00680145330212358,0.442444244424442
0.00126728632939954,-0.00679974872021792,0.442544254425443
0.0012671255176996,-0.00679802107537453,0.442644264426443
0.00126700150027678,-0.00679625352648915,0.442744274427443
0.00126686561276633,-0.00679448625633084,0.442844284428443
0.00126669927259554,-0.00679268374908123,0.442944294429443
0.00126653423391888,-0.00679083745173538,0.443044304430443
0.00126627797316934,-0.00678899303176604,0.443144314431443
0.00126604808783291,-0.00678712677894387,0.443244324432443
0.00126586782282605,-0.00678523312103087,0.443344334433443
0.00126565227005039,-0.00678335444066692,0.443444344434443
0.00126545958671586,-0.00678146019996092,0.443544354435444
0.00126527978241491,-0.00677958572123479,0.443644364436444
0.00126511870350552,-0.00677770077987748,0.443744374437444
0.00126495678150432,-0.0067758671841935,0.443844384438444
0.00126481720373957,-0.00677401760892503,0.443944394439444
0.00126464604458498,-0.00677216220572696,0.444044404440444
0.0012644394156827,-0.0067703213792637,0.444144414441444
0.00126423425873576,-0.00676843739617468,0.444244424442444
0.00126403139149716,-0.00676659100438418,0.444344434443444
0.00126376885362966,-0.00676473785403793,0.444444444444444
0.00126341492783515,-0.00676289092322139,0.444544454445445
0.0012630880592985,-0.00676102221714027,0.444644464446445
0.00126271020674276,-0.00675916159414425,0.444744474447445
0.00126235959342371,-0.00675727932257772,0.444844484448445
0.00126203093734812,-0.00675536034426809,0.444944494449445
0.0012616759795724,-0.00675348234344536,0.445044504450445
0.00126126249602192,-0.00675159799409518,0.445144514451445
0.00126089989974224,-0.00674968625577889,0.445244524452445
0.00126053992718272,-0.0067477323075875,0.445344534453445
0.00126009172944223,-0.00674582447605734,0.445444544454445
0.00125963789496497,-0.006743907464962,0.445544554455446
0.00125915071229071,-0.00674200546596851,0.445644564456446
0.00125869160042734,-0.00674008221230809,0.445744574457446
0.0012581844645803,-0.00673817745829343,0.445844584458446
0.00125761990404565,-0.00673626672661954,0.445944594459446
0.00125703066119209,-0.00673442203022662,0.446044604460446
0.00125643686656417,-0.00673256759451099,0.446144614461446
0.0012557645676499,-0.00673073915182246,0.446244624462446
0.00125509729273352,-0.00672886811917645,0.446344634463446
0.00125438135114879,-0.0067270197210117,0.446444644464446
0.00125364863065495,-0.00672518587424288,0.446544654465447
0.00125295673791854,-0.00672331017464609,0.446644664466447
0.00125224862142361,-0.00672141101590458,0.446744674467447
0.00125158112076131,-0.00671947051802218,0.446844684468447
0.00125092938315166,-0.00671746837999299,0.446944694469447
0.00125030696716933,-0.00671544590410172,0.447044704470447
0.00124963763980817,-0.00671344315103023,0.447144714471447
0.00124902994337955,-0.00671138144372744,0.447244724472447
0.00124838772165032,-0.00670932986274049,0.447344734473447
0.00124772879933201,-0.00670725627613601,0.447444744474447
0.00124706996685139,-0.00670516651414709,0.447544754475448
0.00124645124112336,-0.00670303697020327,0.447644764476448
0.00124581558445331,-0.00670088605180893,0.447744774477448
0.00124524122009698,-0.006698677561301,0.447844784478448
0.00124460489079632,-0.006696489963806,0.447944794479448
0.0012439517388195,-0.00669428146408402,0.448044804480448
0.00124324189698097,-0.00669206996055952,0.448144814481448
0.00124256179831569,-0.00668983994587174,0.448244824482448
0.00124180351785822,-0.00668763924129365,0.448344834483448
0.00124103818399333,-0.00668544263239108,0.448444844484448
0.00124022688319668,-0.00668326765593433,0.448544854485449
0.00123943220236557,-0.00668103331521807,0.448644864486449
0.00123863857655099,-0.00667877817363023,0.448744874487449
0.0012378217979611,-0.00667659230147874,0.448844884488449
0.00123697415898615,-0.0066744235422482,0.448944894489449
0.00123618935338615,-0.00667219766700301,0.449044904490449
0.00123538791630293,-0.00666999029601042,0.449144914491449
0.00123457087511068,-0.00666776216100275,0.449244924492449
0.00123375508934207,-0.00666551925346022,0.449344934493449
0.00123296980921496,-0.00666325815955201,0.449444944494449
0.00123219014278934,-0.006660959011336,0.44954495449545
0.0012314726555363,-0.00665860400943944,0.44964496449645
0.00123077079082054,-0.0066561913294671,0.44974497449745
0.00123007417584856,-0.00665384579968401,0.44984498449845
0.00122936008860508,-0.00665152000884541,0.44994499449945
0.00122858947965756,-0.00664919253873383,0.45004500450045
0.00122785950266741,-0.00664682710875909,0.45014501450145
0.00122711227915169,-0.00664448167111726,0.45024502450245
0.00122634793810799,-0.0066421560783822,0.45034503450345
0.00122564549981339,-0.00663977505811969,0.45044504450445
0.00122495838459717,-0.00663733671452473,0.450545054505451
0.00122425361743419,-0.00663491909348151,0.450645064506451
0.00122354867059592,-0.00663248251439023,0.450745074507451
0.00122288370151261,-0.00663000883234887,0.450845084508451
0.00122225838077952,-0.00662749833529855,0.450945094509451
0.00122161482991382,-0.00662500928180464,0.451045104510451
0.00122103211065583,-0.00662246631189855,0.451145114511451
0.00122048831643991,-0.00661988707292,0.451245124512451
0.00121998312246826,-0.00661727184820314,0.451345134513451
0.00121953761525027,-0.00661460380355417,0.451445144514451
0.00121907232532065,-0.00661195868363115,0.451545154515452
0.0012186663466694,-0.00660926105705599,0.451645164516452
0.00121831917482346,-0.00660651139374875,0.451745174517452
0.00121803031682753,-0.00660371015902239,0.451845184518452
0.00121772034237647,-0.00660093309292791,0.451945194519452
0.00121740660165455,-0.00659814027299491,0.452045204520452
0.00121715084077094,-0.00659529632161703,0.452145214521452
0.00121693117849858,-0.00659241851756916,0.452245224522452
0.00121670692989891,-0.00658952584193461,0.452345234523452
0.00121651850118343,-0.00658659967758783,0.452445244524452
0.00121632517516415,-0.00658365906320031,0.452545254525453
0.00121610981818845,-0.00658074399725879,0.452645264526453
0.00121593016361697,-0.0065777955854237,0.452745274527453
0.00121580730486953,-0.00657479745190388,0.452845284528453
0.00121571936762973,-0.00657176663360353,0.452945294529453
0.00121562556790733,-0.00656872230049536,0.453045304530453
0.00121550882963782,-0.00656570454090389,0.453145314531453
0.00121544830209592,-0.00656263772765108,0.453245324532453
0.00121538160570192,-0.006559557749727,0.453345334533453
0.0012152916989444,-0.00655650472770548,0.453445344534453
0.00121525771266973,-0.00655340303440859,0.453545354535454
0.00121527917235085,-0.00655025310289977,0.453645364536454
0.00121533422670658,-0.00654707165680348,0.453745374537454
0.00121542259470636,-0.00654385893338322,0.453845384538454
0.00121550340252228,-0.00654063434908946,0.453945394539454
0.00121557668240366,-0.00653739801449157,0.454045404540454
0.00121562546885556,-0.00653419017455393,0.454145414541454
0.00121570755052328,-0.00653095120702175,0.454245424542454
0.0012158226463762,-0.00652768134685504,0.454345434543454
0.00121599185444126,-0.00652436478262715,0.454445444544454
0.00121619333956214,-0.00652101794080713,0.454545454545455
0.0012164482043728,-0.00651762507677064,0.454645464546455
0.00121673461832383,-0.0065142025363632,0.454745474547455
0.00121699464764771,-0.00651081028276213,0.454845484548455
0.0012172284881443,-0.00650744808561428,0.454945494549455
0.00121749398144021,-0.00650405591263664,0.455045504550455
0.00121775010858503,-0.0065006535373267,0.455145514551455
0.0012180376789079,-0.00649722147873526,0.455245524552455
0.00121831564120914,-0.00649377957025157,0.455345534553455
0.00121864619539307,-0.00649029260242676,0.455445544554455
0.00121902888766434,-0.00648676098759262,0.455545554555456
0.00121938424164715,-0.00648326082745421,0.455645564556456
0.00121977013352095,-0.00647973173037783,0.455745574557456
0.00122014545910478,-0.00647619367717867,0.455845584558456
0.00122049343488251,-0.00647268722379759,0.455945594559456
0.00122087195315826,-0.00646915183117505,0.456045604560456
0.00122122305252206,-0.00646564806831642,0.456145614561456
0.00122160462297445,-0.00646211531093157,0.456245624562456
0.00122201640652013,-0.00645855376633827,0.456345634563456
0.00122245814516382,-0.00645496365106827,0.456445644564456
0.00122292958321376,-0.00645134517243905,0.456545654565457
0.00122343046958517,-0.00644769854237556,0.456645664566457
0.0012239605485863,-0.00644402396589172,0.456745674567457
0.00122447856169979,-0.00644034176702878,0.456845684568457
0.00122502559928528,-0.00643663187052673,0.456945694569457
0.00122556036596903,-0.00643291466953252,0.457045704570457
0.00122608293085683,-0.00642919023545564,0.457145714571457
0.00122663443728967,-0.00642543839398434,0.457245724572457
0.00122717353921595,-0.00642167963271044,0.457345734573457
0.00122774141683314,-0.00641789370360922,0.457445744574457
0.00122829668953674,-0.00641410116568177,0.457545754575458
0.00122883943103972,-0.006410302088034,0.457645764576458
0.00122936970814439,-0.00640649654207527,0.457745774577458
0.00122988759686726,-0.00640268459230443,0.457845784578458
0.0012303931594036,-0.00639886630552396,0.457945794579458
0.0012309276703956,-0.00639502122408799,0.458045804580458
0.00123149087875841,-0.0063911495414929,0.458145814581458
0.00123208253801443,-0.00638725145584251,0.458245824582458
0.00123270239938251,-0.00638332715602592,0.458345834583458
0.00123335022559905,-0.0063793768355399,0.458445844584458
0.00123398445408081,-0.00637542141273594,0.458545854585459
0.00123460516545126,-0.00637146094289872,0.458645864586459
0.00123525377947494,-0.00636747468965548,0.458745874587459
0.00123588868980141,-0.0063634836750168,0.458845884588459
0.0012365513553552,-0.00635946708659317,0.458945894589459
0.00123720013062589,-0.00635544602010825,0.459045904590459
0.00123787651600155,-0.006351399582549,0.459145914591459
0.00123853883372238,-0.00634734894565553,0.459245924592459
0.00123922861412225,-0.00634327313809475,0.459345934593459
0.00123994562224114,-0.00633917234645277,0.459445944594459
0.00124064812273108,-0.00633506785073538,0.45954595459546
0.00124137771503178,-0.00633093856443305,0.45964596459646
0.00124213415957624,-0.00632678466722134,0.45974597459746
0.00124287567033874,-0.00632262754967528,0.45984598459846
0.00124364390434731,-0.00631844601010923,0.45994599459946
0.00124439703871984,-0.0063142615128112,0.46004600460046
0.00124513516329391,-0.00631007409924482,0.46014601460146
0.00124589998347171,-0.00630586245254776,0.46024602460246
0.0012466912665968,-0.0063016267454848,0.46034603460346
0.00124750878231608,-0.0062973671554276,0.46044604460446
0.00124835230258028,-0.00629308385283756,0.460546054605461
0.00124922160164343,-0.00628877700817568,0.460646064606461
0.00125011645145606,-0.00628444679420667,0.460746074607461
0.00125099487940674,-0.0062801149815882,0.460846084608461
0.00125185698685067,-0.00627578160256971,0.460946094609461
0.00125274464965126,-0.00627142501088405,0.461046104610461
0.001253657644366,-0.00626704537238556,0.461146114611461
0.00125459575215969,-0.00626264285292816,0.461246124612461
0.00125551690367255,-0.00625823941666603,0.461346134613461
0.001256463066909,-0.00625381325608509,0.461446144614461
0.00125743401842674,-0.00624936453012889,0.461546154615462
0.00125838764049183,-0.00624491532043152,0.461646164616462
0.00125936595639348,-0.00624044369508833,0.461746174617462
0.00126036874959988,-0.00623594981764985,0.461846184618462
0.00126139580357931,-0.00623143384245259,0.461946194619462
0.00126240492458134,-0.00622691800777061,0.462046204620462
0.0012634382188222,-0.0062223802181487,0.462146214621462
0.00126449547668083,-0.00621782063022685,0.462246224622462
0.00126557648392889,-0.00621323939834157,0.462346234623462
0.00126663897310306,-0.0062086589151034,0.462446244624462
0.00126772513334665,-0.00620405692150641,0.462546254625463
0.00126879266033989,-0.00619945588387422,0.462646264626463
0.0012698837823861,-0.00619483346027389,0.462746274627463
0.00127099828986407,-0.0061901898050419,0.462846284628463
0.00127213597775973,-0.00618552506790767,0.462946294629463
0.0012732966410589,-0.00618083940090403,0.463046304630463
0.00127448007705095,-0.00617613294915362,0.463146314631463
0.00127564386393618,-0.00617142842776081,0.463246324632463
0.00127678813071214,-0.00616672583672581,0.463346334633463
0.00127791300176951,-0.00616202517835209,0.463446344634463
0.0012790186014988,-0.00615732645724664,0.463546354635464
0.00128010505429064,-0.00615262967110607,0.463646364636464
0.00128121476121309,-0.00614791208409382,0.463746374637464
0.00128234751725202,-0.00614317384133234,0.463846384638464
0.00128350311739326,-0.00613841509024738,0.463946394639464
0.00128468136353333,-0.00613363597596138,0.464046404640464
0.00128588205065808,-0.00612883664129321,0.464146414641464
0.00128706259111352,-0.0061240401837334,0.464246424642464
0.00128826552187604,-0.00611922360945022,0.464346434643464
0.00128944821843517,-0.00611441009195074,0.464446444644464
0.00129065324540952,-0.00610957655447612,0.464546454645465
0.00129188040930268,-0.00610472313754164,0.464646464646465
0.00129308703492653,-0.00609987313674146,0.464746474647465
0.00129427325588583,-0.00609502654286155,0.464846484648465
0.00129548170590505,-0.00609016011559229,0.464946494649465
0.00129666966602913,-0.00608529726570441,0.465046504650465
0.00129783726986278,-0.00608043797937667,0.465146514651465
0.00129902719720109,-0.00607555890573032,0.465246524652465
0.00130023924994053,-0.00607066018297706,0.465346534653465
0.00130147322997755,-0.00606574194702519,0.465446544654465
0.00130272894611922,-0.0060608043360864,0.465546554655466
0.00130400620256549,-0.0060558474837655,0.465646564656466
0.00130530480812343,-0.00605087152597072,0.465746574657466
0.00130662457390365,-0.00604587659400316,0.465846584658466
0.0013079653087132,-0.00604086281916397,0.465946594659466
0.00130928410931451,-0.00603585402455574,0.466046604660466
0.00131058111852654,-0.006030850187143,0.466146614661466
0.00131185648147154,-0.00602585127928351,0.466246624662466
0.00131311034327192,-0.00602085728485247,0.466346634663466
0.00131434283983592,-0.00601586817620754,0.466446644664466
0.0013155968974363,-0.00601086006114053,0.466546654665467
0.00131687231796957,-0.00600583307325596,0.466646664666467
0.00131812608993232,-0.00600081130056238,0.466746674667467
0.00131935836075044,-0.00599579472232779,0.466846684668467
0.00132056926633214,-0.00599078330860649,0.466946694669467
0.00132180180666319,-0.00598575297139002,0.467046704670467
0.00132305578824711,-0.00598070383737265,0.467146714671467
0.0013242881166535,-0.00597566019957672,0.467246724672467
0.00132554184945623,-0.00597059783178219,0.467346734673467
0.00132677386227901,-0.00596554110533155,0.467446744674467
0.00132802724033822,-0.00596046571568453,0.467546754675468
0.00132930179704789,-0.00595537179414255,0.467646764676468
0.00133055435044347,-0.00595028382952791,0.467746774677468
0.00133178504795095,-0.00594520179189469,0.467846784678468
0.00133299403469258,-0.00594012564899358,0.467946794679468
0.00133418145348723,-0.00593505537087864,0.468046804680468
0.00133534744254662,-0.00592999092760406,0.468146814681468
0.00133653519304953,-0.00592490774511674,0.468246824682468
0.00133770144010426,-0.00591983054259202,0.468346834683468
0.00133884632422617,-0.0059147592877805,0.468446844684468
0.00134001307805744,-0.00590966928684578,0.468546854685469
0.00134115839063578,-0.00590458538105019,0.468646864686469
0.00134232552685297,-0.00589948279132654,0.468746874687469
0.00134351429321238,-0.00589436164897606,0.468846884688469
0.00134472449391405,-0.00588922208299639,0.468946894689469
0.00134591274658641,-0.00588408910050419,0.469046904690469
0.00134707919635172,-0.0058789626623393,0.469146914691469
0.00134822398372538,-0.00587384273855598,0.469246924692469
0.00134934724922265,-0.00586872928999417,0.469346934693469
0.00135049237060806,-0.00586359725885961,0.469446944694469
0.00135161589410066,-0.00585847184346183,0.46954695469547
0.00135271795791209,-0.00585335301155153,0.46964696469647
0.00135379870025425,-0.00584824072396852,0.46974697469747
0.00135490155647989,-0.00584310976627878,0.46984698469847
0.00135598300830914,-0.0058379854957352,0.46994699469947
0.00135704319856082,-0.00583286787548141,0.47004700470047
0.00135808225853614,-0.0058277568709644,0.47014701470147
0.00135910032875039,-0.00582265244532769,0.47024702470247
0.00136014090444815,-0.00581752918833718,0.47034703470347
0.00136116039824362,-0.00581241265074225,0.47044704470447
0.00136215894834866,-0.00580730280029348,0.470547054705471
0.00136313668606438,-0.0058021996001345,0.470647064706471
0.00136413716652717,-0.00579707747648046,0.470747074707471
0.00136511674245944,-0.00579196214593507,0.470847084708471
0.00136611900124702,-0.00578682795178626,0.470947094709471
0.00136714373787571,-0.00578167502533538,0.471047104710471
0.00136814725208685,-0.00577652920757659,0.471147114711471
0.00136917319115801,-0.00577136471049681,0.471247124712471
0.00137022135237847,-0.00576618166539738,0.471347134713471
0.00137124797790141,-0.00576100603996642,0.471447144714471
0.00137229677719954,-0.00575581191488993,0.471547154715472
0.00137332396017662,-0.00575062534308673,0.471647164716472
0.00137437326394775,-0.00574542032001201,0.471747174717472
0.00137540087077424,-0.00574022297690464,0.471847184718472
0.00137640691426083,-0.00573503327460486,0.471947194719472
0.00137739153722631,-0.00572985116704184,0.472047204720472
0.00137839853437411,-0.00572465049533436,0.472147214721472
0.00137938402346673,-0.00571945754966496,0.472247224722472
0.00138039183606396,-0.00571424608822521,0.472347234723472
0.00138142176715176,-0.00570901623540569,0.472447244724472
0.00138247362093011,-0.00570376812250753,0.472547254725473
0.00138350343914492,-0.00569852821478165,0.472647264726473
0.0013845113623116,-0.00569329646615732,0.472747274727473
0.00138554131413118,-0.00568804641138382,0.472847284728473
0.00138654929027905,-0.00568280463779895,0.472947294729473
0.00138757925131272,-0.00567754460183196,0.473047304730473
0.00138863099682516,-0.00567226642326644,0.473147314731473
0.00138970433101632,-0.00566697023340351,0.473247324732473
0.00139079905578275,-0.00566165615433028,0.473347334733473
0.00139187107465855,-0.00565635099682693,0.473447344734473
0.00139296444955663,-0.00565102798236268,0.473547354735474
0.00139403504945828,-0.00564571400234117,0.473647364736474
0.00139512697313275,-0.00564038219760816,0.473747374737474
0.00139619605270491,-0.00563505954479809,0.473847384738474
0.00139724243790411,-0.00562974598632251,0.473947394739474
0.00139826627385278,-0.00562444146920031,0.474047404740474
0.00139931172151547,-0.00561911897072665,0.474147414741474
0.00140033454851819,-0.00561380562417582,0.474247424742474
0.00140137894807497,-0.00560847432852284,0.474347434743474
0.00140244472208226,-0.0056031252012478,0.474447444744474
0.00140348759209539,-0.0055977855161404,0.474547454745475
0.00140450770554034,-0.00559245521100512,0.474647464746475
0.00140550520984294,-0.00558713423286095,0.474747474747475
0.00140652437653728,-0.00558179525954409,0.474847484748475
0.00140752086267984,-0.00557646572378771,0.474947494749475
0.00140853897205407,-0.00557111822510804,0.475047504750475
0.00140953432946719,-0.00556578027455829,0.475147514751475
0.00141055127555902,-0.00556042438642412,0.475247524752475
0.00141154539828026,-0.0055550781615963,0.475347534753475
0.00141256107282383,-0.00554971402452279,0.475447544754475
0.00141359810338964,-0.00554433209959438,0.475547554755476
0.0014146120272507,-0.00553896011439581,0.475647564756476
0.00141560299644005,-0.005533598011339,0.475747574757476
0.00141661544834578,-0.00552821804210704,0.475847584758476
0.00141764919177497,-0.0055228203333943,0.475947594759476
0.0014186596948947,-0.00551743278094322,0.476047604760476
0.00141964711204149,-0.00551205532255847,0.476147614761476
0.00142065594970937,-0.00550666004406931,0.476247624762476
0.00142168601440188,-0.00550124706525932,0.476347634763476
0.00142269270978735,-0.00549584445924273,0.476447644764476
0.00142367618789864,-0.00549045215461016,0.476547654765477
0.0014246366007688,-0.00548507009377345,0.476647664766477
0.00142557409812715,-0.00547969820762669,0.476747674767477
0.00142653327860898,-0.00547430833552139,0.476847684768477
0.00142751394411077,-0.00546890060184801,0.476947694769477
0.00142847140385601,-0.00546350332389524,0.477047704770477
0.00142942359542928,-0.00545807616686103,0.477147714771477
0.00143035273788603,-0.00545265967747188,0.477247724772477
0.00143127678263196,-0.00544721350480134,0.477347734773477
0.00143219574118471,-0.00544173791145167,0.477447744774477
0.0014330918026539,-0.0054362734602743,0.477547754775478
0.00143396511446546,-0.00543082008446691,0.477647764776478
0.00143483366027447,-0.00542533739854974,0.477747774777478
0.00143567960154815,-0.00541986599071318,0.477847784778478
0.00143650308340897,-0.00541440578263717,0.477947794779478
0.00143730424637214,-0.00540895670291235,0.478047804780478
0.00143808323786361,-0.00540351868473639,0.478147814781478
0.00143885807609139,-0.00539805132880821,0.478247824782478
0.00143961087875561,-0.00539259523253244,0.478347834783478
0.00144034178176464,-0.0053871503244996,0.478447844784478
0.00144106883557584,-0.00538167619158769,0.478547854785479
0.00144177412103298,-0.00537621344502214,0.478647864786479
0.00144247570471813,-0.00537072165785983,0.478747874787479
0.00144317358663135,-0.00536520108348898,0.478847884788479
0.00144386776907616,-0.00535965197299432,0.478947894789479
0.00144455825205252,-0.00535407457746069,0.479047904790479
0.00144524503786402,-0.00534846914566902,0.479147914791479
0.00144592812881414,-0.00534283592409717,0.479247924792479
0.00144658953203372,-0.00533721559307659,0.479347934793479
0.00144722938112749,-0.00533160806968006,0.479447944794479
0.00144786582330114,-0.00532597283021642,0.47954795479548
0.00144849885855459,-0.00532031011655596,0.47964796479648
0.00144912848228079,-0.00531462017287294,0.47974797479748
0.00144973665093295,-0.00530894371865889,0.47984798479848
0.00145032349811583,-0.00530328065946905,0.47994799479948
0.00145088915973758,-0.00529763090546575,0.48004800480048
0.00145145183368157,-0.00529195389149397,0.48014801480148
0.00145199343493742,-0.00528629034856296,0.48024802480248
0.0014525140994134,-0.00528064018683494,0.48034803480348
0.00145303204572447,-0.00527496282272671,0.48044804480448
0.00145354726465662,-0.00526925849810885,0.480548054805481
0.00145405975160274,-0.00526352745254846,0.480648064806481
0.00145455137087489,-0.0052578104493041,0.480748074807481
0.00145504038485507,-0.00525206686332899,0.480848084808481
0.00145552678663285,-0.00524629692958307,0.480948094809481
0.00145599240827068,-0.00524054143896733,0.481048104810481
0.00145645554440015,-0.00523475973418559,0.481148114811481
0.00145689800635216,-0.00522899261765628,0.481248124812481
0.00145731992773132,-0.00522323999032779,0.481348134813481
0.00145772143292825,-0.00521750174854111,0.481448144814481
0.00145812083960976,-0.00521173723039319,0.481548154815482
0.0014584999314644,-0.00520598724751652,0.481648164816482
0.00145887704458712,-0.00520021111957975,0.481748174817482
0.00145923393732767,-0.00519444967203667,0.481848184818482
0.00145957073868369,-0.00518870280353197,0.481948194819482
0.0014598875661351,-0.00518297041040676,0.482048204820482
0.0014602027880265,-0.00517721181002622,0.482148214821482
0.00146049813045799,-0.00517146783245101,0.482248224822482
0.00146077371321326,-0.00516573837632601,0.482348234823482
0.0014610296560757,-0.00516002334490291,0.482448244824482
0.00146128435272869,-0.00515428204172555,0.482548254825483
0.00146153778474394,-0.00514851469945036,0.482648264826483
0.00146178992678268,-0.00514272154612682,0.482748274827483
0.00146204076272016,-0.00513690281210787,0.482848284828483
0.00146227194264022,-0.0051310993758285,0.482948294829483
0.00146248359093332,-0.00512531112671936,0.483048304830483
0.00146269415656761,-0.00511949731534301,0.483148314831483
0.00146290362111475,-0.00511365816514183,0.483248324832483
0.00146309360010561,-0.00510783457758609,0.483348334833483
0.00146328257706113,-0.00510198577098912,0.483448344834483
0.00146347052664247,-0.00509611196648974,0.483548354835484
0.00146365743042143,-0.00509021339213731,0.483648364836484
0.00146384326075557,-0.00508429026446357,0.483748374837484
0.00146400958480171,-0.00507838352179544,0.483848384838484
0.00146417493675838,-0.00507245232946489,0.483948394839484
0.00146433929359028,-0.00506649690630713,0.484048404840484
0.00146450263456568,-0.00506051746655062,0.484148414841484
0.00146466493204218,-0.00505451422672688,0.484248424842484
0.00146482616528806,-0.00504848739645739,0.484348434843484
0.00146498631126795,-0.00504243718305954,0.484448444844484
0.00146514534694669,-0.00503636379845818,0.484548454845485
0.00146530324928881,-0.00503026744997091,0.484648464846485
0.00146545999756269,-0.00502414833800484,0.484748474847485
0.001465615568733,-0.00501800666987767,0.484848484848485
0.00146576994206792,-0.00501184264369294,0.484948494849485
0.00146590454420889,-0.00500569731295371,0.485048504850485
0.001466019497243,-0.00499957054405555,0.485148514851485
0.0014661149186502,-0.00499346220339355,0.485248524852485
0.00146620949696564,-0.00498733130887404,0.485348534853485
0.00146630320685041,-0.00498117806320742,0.485448544854485
0.00146639602296571,-0.00497500266680082,0.485548554855486
0.00146648792457981,-0.00496880531315082,0.485648564856486
0.00146656026692467,-0.00496262709952761,0.485748574857486
0.00146661316978384,-0.00495646788311254,0.485848584858486
0.00146666538158415,-0.00495028663574098,0.485948594859486
0.00146669823221876,-0.00494412445929032,0.486048604860486
0.00146671184147122,-0.00493798121324539,0.486148614861486
0.00146670631991093,-0.00493185675939439,0.486248624862486
0.00146668178501791,-0.00492575096182901,0.486348634863486
0.0014666383473616,-0.00491966368924812,0.486448644864486
0.00146657612211844,-0.00491359480343994,0.486548654865487
0.00146651390378583,-0.00490750328545419,0.486648664866487
0.00146643296466878,-0.00490143023486458,0.486748674867487
0.00146635211538935,-0.00489533462581038,0.486848684868487
0.00146628278375757,-0.00488923065494391,0.486948694869487
0.00146622483616873,-0.0048831184028888,0.487048704870487
0.00146617814362522,-0.00487699795026858,0.487148714871487
0.00146614257482571,-0.00487086937770678,0.487248724872487
0.00146611800077272,-0.00486473276121985,0.487348734873487
0.00146607408628575,-0.00485861514885151,0.487448744874487
0.00146604115272407,-0.00485248943036281,0.487548754875488
0.00146598886490731,-0.00484638266531499,0.487648764876488
0.00146594754419461,-0.00484026772964798,0.487748774877488
0.00146591706389188,-0.00483414470168173,0.487848784878488
0.001465897297305,-0.00482801365973628,0.487948794879488
0.00146588811773982,-0.00482187468213157,0.488048804880488
0.00146585916928422,-0.00481575487910665,0.488148814881488
0.0014658408032433,-0.00480962707592374,0.488248824882488
0.00146583289522643,-0.00480349134629562,0.488348834883488
0.00146583532314652,-0.00479734776854253,0.488448844884488
0.00146581770805625,-0.00479122349436677,0.488548854885489
0.00146578017664963,-0.00478511838325318,0.488648864886489
0.00146572284640667,-0.00477903229468646,0.488748874887489
0.00146567608936429,-0.00477293800325115,0.488848884888489
0.00146563978113186,-0.00476683558726708,0.488948894889489
0.00146558353354782,-0.00476075223990052,0.489048904890489
0.00146553773247019,-0.004754660701183,0.489148914891489
0.0014655022558119,-0.00474856105634502,0.489248924892489
0.00146544670159024,-0.00474248051928442,0.489348934893489
0.00146540147178797,-0.00473639181160463,0.489448944894489
0.00146533616211876,-0.00473032216563169,0.48954895489549
0.00146525089236615,-0.00472427144545741,0.48964896489649
0.00146517606681647,-0.00471821234504266,0.48974897489749
0.00146508127427279,-0.004712172128963,0.48984898489849
0.0014649969236285,-0.00470612347044755,0.48994899489949
0.00146492289279652,-0.00470006645933408,0.49004900490049
0.00146482875906228,-0.00469402837632284,0.49014901490149
0.00146474494283687,-0.00468798187851814,0.49024902490249
0.00146464101910212,-0.00468195426965551,0.49034903490349
0.00146454741517973,-0.00467591818380429,0.49044904490449
0.00146443369914098,-0.00466990094312818,0.490549054905491
0.00146433030061101,-0.0046638751701787,0.490649064906491
0.00146420678535766,-0.00465786820324418,0.490749074907491
0.00146406327316443,-0.00465187990411311,0.490849084908491
0.00146389988611845,-0.00464591014148407,0.490949094909491
0.00146371674400323,-0.00463995877944895,0.491049104910491
0.00146351396660232,-0.00463402568901,0.491149114911491
0.00146332199045134,-0.00462808346046943,0.491249124912491
0.00146314068424918,-0.00462213218366491,0.491349134913491
0.00146296992590874,-0.00461617194613053,0.491449144914491
0.00146280958873582,-0.00461020283770386,0.491549154915492
0.00146265955294701,-0.0046042249436156,0.491649164916492
0.00146251969184811,-0.00459823834909636,0.491749174917492
0.00146238988795916,-0.0045922431439837,0.491849184918492
0.00146227001919302,-0.00458623940890116,0.491949194919492
0.00146212960294352,-0.00458025459731368,0.492049204920492
0.00146199912872745,-0.00457426120047175,0.492149214921492
0.00146184810702801,-0.0045682866879648,0.492249224922492
0.00146170703657609,-0.00456230353491872,0.492349234923492
0.0014615757952847,-0.00455631183117087,0.492449244924492
0.00146142388442287,-0.00455033906473941,0.492549254925493
0.00146128181193561,-0.00454435769001802,0.492649264926493
0.0014611190721814,-0.00453839521575642,0.492749274927493
0.00146096618001596,-0.00453242407792023,0.492849284928493
0.00146079262519069,-0.00452647180138386,0.492949294929493
0.00146059853209605,-0.00452053825484618,0.493049304930493
0.00146038402972985,-0.00451462330009521,0.493149314931493
0.00146017963294766,-0.00450869935466855,0.493249324932493
0.00145998522657305,-0.00450276650610019,0.493349334933493
0.00145980068621541,-0.00449682484422791,0.493449344934493
0.0014596258990018,-0.00449087445658578,0.493549354935494
0.00145943032704122,-0.00448494292563641,0.493649364936494
0.00145921410393843,-0.00447903011547139,0.493749374937494
0.00145897735408402,-0.0044731358924863,0.493849384938494
0.00145872020186855,-0.00446726012768319,0.493949394939494
0.00145844277859325,-0.00446140268745755,0.494049404940494
0.00145817561754195,-0.00445553592715144,0.494149414941494
0.00145791860123474,-0.00444965993890604,0.494249424942494
0.00145764118026298,-0.00444380235355805,0.494349434943494
0.00145734348132073,-0.00443796303750275,0.494449444944494
0.00145702562879862,-0.00443214186634956,0.494549454945495
0.00145668774478379,-0.00442633870879726,0.494649464946495
0.00145632994905967,-0.00442055344045528,0.494749474947495
0.00145595236371336,-0.00441478593462955,0.494849484948495
0.00145555510852841,-0.00440903606923289,0.494949494949495
0.00145516873060986,-0.00440327615584043,0.495049504950495
0.00145476266903154,-0.00439753386905592,0.495149514951495
0.00145433704127337,-0.00439180908909586,0.495249524952495
0.00145389196481536,-0.0043861016892661,0.495349534953495
0.00145345799136973,-0.00438038396732054,0.495449544954495
0.00145300455079602,-0.0043746836208982,0.495549554955496
0.00145256220171701,-0.00436897293162829,0.495649564956496
0.00145213081743852,-0.00436325200547308,0.495749574957496
0.00145171026435591,-0.00435752093918101,0.495849584958496
0.00145126996541819,-0.00435180746724738,0.495949594959496
0.00145081003810534,-0.00434611146528172,0.496049604960496
0.00145036105716478,-0.00434040517805674,0.496149614961496
0.001449922898206,-0.00433468870923125,0.496249624962496
0.00144946496344619,-0.00432898981403252,0.496349634963496
0.00144898737497244,-0.00432330837037346,0.496449644964496
0.00144849025026471,-0.00431764426077417,0.496549654965497
0.00144800418019524,-0.00431196970006133,0.496649664966497
0.00144752903576629,-0.00430628479419744,0.496749674967497
0.00144703420767758,-0.00430061732835558,0.496849684968497
0.0014465198157125,-0.00429496718505586,0.496949694969497
0.00144598598195824,-0.00428933424681805,0.497049704970497
0.00144543281928769,-0.00428371839155538,0.497149714971497
0.00144486044978794,-0.00427811950869819,0.497249724972497
0.00144429946433112,-0.00427250977852047,0.497349734973497
0.00144374973622308,-0.0042668893092881,0.497449744974497
0.00144318064464584,-0.0042612859322448,0.497549754975498
0.00144262279659622,-0.00425567180693271,0.497649764976498
0.00144207606538013,-0.00425004703931419,0.497749774977498
0.00144154032199985,-0.00424441174226229,0.497849784978498
0.00144098492951275,-0.0042387937700559,0.497949794979498
0.00144044051795084,-0.00423316525229133,0.498049804980498
0.00143990696292365,-0.00422752629723443,0.498149814981498
0.0014393536136672,-0.00422190478219968,0.498249824982498
0.0014387805945721,-0.00421630059431403,0.498349834983498
0.00143818802081488,-0.0042107136114904,0.498449844984498
0.00143757601678602,-0.00420514372085584,0.498549854985499
0.00143694469766209,-0.00419959080723394,0.498649864986499
0.00143632470729636,-0.00419402696106092,0.498749874987499
0.00143568538340727,-0.00418848009650762,0.498849884988499
0.00143505737445526,-0.00418292229479602,0.498949894989499
0.00143441001815873,-0.00417738148391829,0.499049904990499
0.00143377396758513,-0.00417182972897181,0.499149914991499
0.0014331185535423,-0.00416629497407315,0.499249924992499
0.00143247443370478,-0.00416074926819517,0.499349934993499
0.00143184148368194,-0.00415519272421081,0.499449944994499
0.0014312195721726,-0.0041496254572964,0.4995499549955
0.00143060857939322,-0.00414404757341442,0.4996499649965
0.00143000837634615,-0.00413845918543781,0.4997499749975
0.00142938827080395,-0.00413288828585737,0.4998499849985
0.00142874838485369,-0.00412733475488948,0.4999499949995
0.00142811941302632,-0.00412177059082941,0.5000500050005
0.00142747065157676,-0.00411622380229257,0.5001500150015
0.00142683280425013,-0.00411066636914571,0.5002500250025
0.00142617516039075,-0.00410512631612925,0.5003500350035
0.0014254978420856,-0.00409960353037005,0.5004500450045
0.00142480097602894,-0.00409409789669177,0.500550055005501
0.0014240846773971,-0.00408860930222138,0.500650065006501
0.00142337965454237,-0.00408310970839745,0.500750075007501
0.00142268577846696,-0.00407759922578955,0.500850085008501
0.00142200292247687,-0.00407207797418106,0.500950095009501
0.001421330964485,-0.00406654606414135,0.501050105010501
0.00142063917540738,-0.00406103157569559,0.501150115011501
0.00141992767502756,-0.00405553439136357,0.501250125012501
0.00141919658543263,-0.00405005440287951,0.501350135013501
0.00141847664031357,-0.00404456351870082,0.501450145014501
0.00141773709676531,-0.00403908983958415,0.501550155015502
0.00141700869538934,-0.00403360526937991,0.501650165016502
0.00141626068637006,-0.00402813792036239,0.501750175017502
0.00141552381491601,-0.00402265967795372,0.501850185018502
0.00141476732890804,-0.00401719867285648,0.501950195019502
0.00141406761108177,-0.0040117254728739,0.502050205020502
0.00141334789861921,-0.00400626953784519,0.502150215021502
0.00141260831591092,-0.00400083075489741,0.502250225022502
0.00141184899195456,-0.003995409013461,0.502350235023502
0.0014111463325211,-0.00398997486291111,0.502450245024502
0.00141049984926226,-0.00398452843224518,0.502550255025503
0.0014099090607404,-0.00397906985046106,0.502650265026503
0.00140937348321424,-0.00397359923964573,0.502750275027503
0.00140881631470589,-0.00396814612183363,0.502850285028503
0.00140831403009201,-0.00396268098881155,0.502950295029503
0.00140786615254214,-0.00395720396266646,0.503050305030503
0.00140747221674322,-0.00395171517009253,0.503150315031503
0.00140713175968589,-0.00394621473778391,0.503250325032503
0.00140676794253556,-0.00394073223614917,0.503350335033503
0.00140638092423585,-0.00393526755231535,0.503450345034503
0.00140604724185883,-0.0039297911181773,0.503550355035504
0.00140569004505241,-0.00392433252717903,0.503650365036504
0.00140530949276006,-0.00391889167105468,0.503750375037504
0.00140490573931829,-0.00391346843923469,0.503850385038504
0.00140455535174512,-0.00390803323366818,0.503950395039504
0.00140418145204609,-0.00390261568465554,0.504050405040504
0.00140386062336385,-0.00389718617802117,0.504150415041504
0.00140351597848978,-0.00389177436249348,0.504250425042504
0.00140314768097457,-0.00388638012519972,0.504350435043504
0.00140275588976164,-0.00388100336478448,0.504450445044504
0.00140241721102906,-0.00387561443712625,0.504550455045505
0.00140213118867803,-0.0038702134827403,0.504650465046505
0.00140182091246459,-0.00386483018260474,0.504750475047505
0.00140148654593927,-0.00385946443766764,0.504850485048505
0.00140112825956337,-0.00385411613735976,0.504950495049505
0.00140074621458391,-0.00384878518262918,0.505050505050505
0.00140041705633886,-0.00384344189249798,0.505150515051505
0.00140006384694206,-0.00383811599171123,0.505250525052505
0.00139968674994399,-0.00383280738121709,0.505350535053505
0.00139928593119889,-0.00382751595735677,0.505450545054505
0.00139886155886428,-0.00382224162568554,0.505550555055506
0.00139849030131359,-0.00381695467527955,0.505650565056506
0.00139817170705502,-0.00381165525126115,0.505750575057506
0.00139782880595285,-0.00380637312444603,0.505850585058506
0.00139746176846821,-0.00380110819808586,0.505950595059506
0.00139714729983105,-0.00379583073131097,0.506050605060506
0.00139688495546002,-0.00379054086924371,0.506150615061506
0.00139667429538103,-0.00378523875239927,0.506250625062506
0.00139651488422704,-0.00377992452129313,0.506350635063506
0.00139632971500583,-0.00377462801123958,0.506450645064506
0.00139611897430331,-0.003769349123187,0.506550655065507
0.0013959594295446,-0.0037640580563737,0.506650665066507
0.00139585064996962,-0.00375875495361873,0.506750675067507
0.00139579221172899,-0.00375343995774066,0.506850685068507
0.00139570707788469,-0.00374814295012482,0.506950695069507
0.00139559544423661,-0.00374286383402278,0.507050705070507
0.00139553412658408,-0.00373757276260241,0.507150715071507
0.00139544607416786,-0.00373229964258778,0.507250725072507
0.00139540811891177,-0.00372701460641479,0.507350735073507
0.00139534320084261,-0.00372174758153929,0.507450745074507
0.00139532816340181,-0.00371646868657606,0.507550755075508
0.00139528593740201,-0.00371120786510557,0.507650765076508
0.00139529338701652,-0.00370593521731438,0.507750775077508
0.00139535009991354,-0.00370065089062853,0.507850785078508
0.00139537898387031,-0.00369538485627074,0.507950795079508
0.00139545693761308,-0.00369010718448165,0.508050805080508
0.00139558355111365,-0.0036848180226874,0.508150815081508
0.0013957584258614,-0.00367951751140307,0.508250825082508
0.00139590444659826,-0.00367423567252916,0.508350835083508
0.00139609854890699,-0.00366894253023581,0.508450845084508
0.00139632548111855,-0.00366363276567332,0.508550855085509
0.00139659982457487,-0.00365831203400681,0.508650865086509
0.00139685257244187,-0.00365301125320955,0.508750875087509
0.00139707576602501,-0.00364772946731674,0.508850885088509
0.00139734637315649,-0.00364243664982108,0.508950895089509
0.00139759523036211,-0.00363716384078294,0.509050905090509
0.00139781453328387,-0.00363190998748916,0.509150915091509
0.0013980045168818,-0.00362667499319173,0.509250925092509
0.00139816540690174,-0.00362145877035645,0.509350935093509
0.00139837418039002,-0.00361623126713708,0.509450945094509
0.00139863045265724,-0.0036109926401735,0.50955095509551
0.00139885706237464,-0.00360577301732861,0.50965096509651
0.00139905424680589,-0.00360057231337172,0.50975097509751
0.00139929901755011,-0.00359536044420726,0.50985098509851
0.0013995909853109,-0.00359013757108219,0.50995099509951
0.00139991489611565,-0.0035848983659328,0.51005100510051
0.00140027048045141,-0.00357964303838015,0.51015101510151
0.00140060294656485,-0.00357440840112983,0.51025102510251
0.0014009124441853,-0.0035691943574334,0.51035103510351
0.00140119181394311,-0.00356399971636632,0.51045104510451
0.00140151809968677,-0.00355879435467268,0.510551055105511
0.00140182134092108,-0.00355360954737306,0.510651065106511
0.00140210168967886,-0.00354844519080866,0.510751075107511
0.00140235215474811,-0.00354330015164291,0.510851085108511
0.00140257297569584,-0.00353817435385927,0.510951095109511
0.00140282632939109,-0.00353303216646294,0.511051105110511
0.00140311195323154,-0.00352787381289652,0.511151115111511
0.00140339147502226,-0.00352271895608782,0.511251125112511
0.0014037030596405,-0.00351754821644308,0.511351135113511
0.00140406134140937,-0.00351236729980489,0.511451145114511
0.00140438911984019,-0.00350720647685471,0.511551155115512
0.00140471003605652,-0.00350204974266951,0.511651165116512
0.0014050776033529,-0.00349688299734499,0.511751175117512
0.00140547654932856,-0.00349170092433496,0.511851185118512
0.00140592154055597,-0.0034865092363926,0.511951195119512
0.00140641222229155,-0.00348130810858629,0.512051205120512
0.00140687136179731,-0.0034761278576682,0.512151215121512
0.00140732208420618,-0.00347095263996196,0.512251225122512
0.00140774161682521,-0.00346579830605451,0.512351235123512
0.00140820710255479,-0.00346063464976311,0.512451245124512
0.00140866395926281,-0.00345547626394717,0.512551255125513
0.00140915155426885,-0.00345030331982463,0.512651265126513
0.00140963025534734,-0.00344513597327893,0.512751275127513
0.00141007759617484,-0.00343999005416483,0.512851285128513
0.00141055579508392,-0.00343482984856064,0.512951295129513
0.00141107956011065,-0.00342966109686187,0.513051305130513
0.00141164854111848,-0.00342448399717204,0.513151315131513
0.00141224742193959,-0.00341929325828393,0.513251325132513
0.00141287596531047,-0.00341408913588923,0.513351335133513
0.0014134942971349,-0.00340889164074896,0.513451345134513
0.00141414215329736,-0.00340368111454224,0.513551355135514
0.00141481929883777,-0.00339845781065709,0.513651365136514
0.00141554050168391,-0.0033932274740964,0.513751375137514
0.00141629040881158,-0.00338798482977734,0.513851385138514
0.00141708380888023,-0.0033827356180957,0.513951395139514
0.00141786566826597,-0.00337749401266846,0.514051405140514
0.00141867574588843,-0.00337224068457951,0.514151415141514
0.00141951381830531,-0.00336697588952057,0.514251425142514
0.0014203796505565,-0.00336169989930814,0.514351435143514
0.00142127301459262,-0.00335641297193741,0.514451445144514
0.00142220873592972,-0.00335112085471465,0.514551455145515
0.00142313189151325,-0.00334583729740771,0.514651465146515
0.00142404263337613,-0.00334056233456947,0.514751475147515
0.0014249411158549,-0.00333529600075273,0.514851485148515
0.00142580488875069,-0.00333005540657496,0.514951495149515
0.0014267112078369,-0.00332481023067701,0.515051505150515
0.00142758271368129,-0.00331959104089569,0.515151515151515
0.00142849665975376,-0.00331436750205062,0.515251525152515
0.00142937566819389,-0.00330917020501389,0.515351535153515
0.00143028192047775,-0.00330396332529433,0.515451545154515
0.00143121514478881,-0.00329874715083316,0.515551555155516
0.00143217506931068,-0.00329352197417858,0.515651565156516
0.00143317652186293,-0.00328829357027908,0.515751575157516
0.00143416548237453,-0.00328307444960365,0.515851585158516
0.00143511857462783,-0.0032778828975696,0.515951595159516
0.00143603601515456,-0.00327271894181936,0.516051605160516
0.00143691800436189,-0.00326758261229864,0.516151615161516
0.00143776473804974,-0.00326247393895349,0.516251625162516
0.0014385763958935,-0.00325739295864038,0.516351635163516
0.00143935314605074,-0.0032523397082158,0.516451645164516
0.0014401682637958,-0.00324724691540322,0.516551655165517
0.00144095899177024,-0.00324215116485875,0.516651665166517
0.00144180200065083,-0.0032370224807526,0.516751675167517
0.00144261932748077,-0.00323189191926993,0.516851685168517
0.00144344766518182,-0.00322672512787478,0.516951695169517
0.00144432653541011,-0.00322152715129682,0.517051705170517
0.0014452551065916,-0.00321629862070327,0.517151715171517
0.00144619027508159,-0.00321103855479045,0.517251725172517
0.00144709681530665,-0.0032057796728918,0.517351735173517
0.00144803645955455,-0.00320048647531367,0.517451745174517
0.00144902377304249,-0.00319516511248005,0.517551755175518
0.00144998092641837,-0.00318984667743251,0.517651765176518
0.00145093900581309,-0.00318450394475545,0.517751775177518
0.00145192842703059,-0.00317912924599915,0.517851785178518
0.00145288673217119,-0.00317375920728308,0.517951795179518
0.00145387579864512,-0.00316835829666418,0.518051805180518
0.00145486190508362,-0.00316293847176435,0.518151815181518
0.00145581613758405,-0.0031575249907849,0.518251825182518
0.00145673850766403,-0.00315211828218223,0.518351835183518
0.00145769097566078,-0.00314668279788874,0.518451845184518
0.00145867311081437,-0.00314121917137494,0.518551855185519
0.00145964845746644,-0.00313574264048865,0.518651865186519
0.00146066819082901,-0.00313024460385072,0.518751875187519
0.00146171655015307,-0.00312472015955032,0.518851885188519
0.00146280843236403,-0.00311917536817358,0.518951895189519
0.00146394336984539,-0.00311361077335344,0.519051905190519
0.0014651055972411,-0.00310802145935795,0.519151915191519
0.0014663100944037,-0.00310241345452384,0.519251925192519
0.00146750209491859,-0.00309679981064942,0.519351935193519
0.00146872061136185,-0.00309116302551743,0.519451945194519
0.0014699256037833,-0.00308552245107931,0.51955195519552
0.00147111673586752,-0.00307987894655154,0.51965196519652
0.00147227222774289,-0.00307424978610232,0.51975197519752
0.00147345422863609,-0.0030685992673272,0.51985198519852
0.00147462137406737,-0.00306294820031208,0.51995199519952
0.0014757528908074,-0.00305731276044131,0.52005200520052
0.0014768490207268,-0.00305169325638779,0.52015201520152
0.00147791001030325,-0.00304608999682451,0.52025202520252
0.00147895578276359,-0.00304048875976009,0.52035203520352
0.00148002869540886,-0.00303486838497247,0.52045204520452
0.0014810857897169,-0.00302925137333786,0.520552055205521
0.00148218524593295,-0.00302362149649094,0.520652065206521
0.00148326821118109,-0.00301799618754299,0.520752075207521
0.00148433461174837,-0.00301237599243061,0.520852085208521
0.00148544324061898,-0.00300674398942584,0.520952095209521
0.00148657832552628,-0.0030010951130673,0.521052105210521
0.00148769588057381,-0.00299545304594201,0.521152115211521
0.00148885520552236,-0.00298980026049395,0.521252125212521
0.00149005594562824,-0.00298413709994881,0.521352135213521
0.00149123816996383,-0.00297848223902049,0.521452145214521
0.00149240189695727,-0.00297283609695155,0.521552155215522
0.00149352956449942,-0.00296721109898008,0.521652165216522
0.00149468340244063,-0.00296157131234905,0.521752175217522
0.00149587865553917,-0.00295592254195289,0.521852185218522
0.00149709948702964,-0.00295025965322416,0.521952195219522
0.00149834566425553,-0.00294458299860307,0.522052205220522
0.00149957221540983,-0.00293891767734717,0.522152215221522
0.00150082403628305,-0.00293323913383184,0.522252225222522
0.00150205603989173,-0.00292757269306069,0.522352235223522
0.00150325127686558,-0.00292192966306004,0.522452245224522
0.00150448752357568,-0.00291627944604735,0.522552255225523
0.00150576443449253,-0.00291062228850017,0.522652265226523
0.00150706611065535,-0.00290495300747704,0.522752275227523
0.00150833036367747,-0.00289930804711869,0.522852285228523
0.00150955748380353,-0.00289368747653101,0.522952295229523
0.00151074775436774,-0.00288809136251631,0.523052305230523
0.00151191836430739,-0.00288250945897536,0.523152315231523
0.00151306945413783,-0.00287694197552912,0.523252325232523
0.00151418426107469,-0.00287139923429369,0.523352335233523
0.00151527999017994,-0.00286587124486133,0.523452345234523
0.00151640183439947,-0.00286033196813423,0.523552355235524
0.00151750450634274,-0.00285480797993266,0.523652365236524
0.00151864878463639,-0.00284927848399192,0.523752375237524
0.00151975671093052,-0.00284377438907134,0.523852385238524
0.00152082855704163,-0.00283829570899213,0.523952395239524
0.00152194220991014,-0.00283281171006314,0.524052405240524
0.00152301967893685,-0.00282735329874022,0.524152415241524
0.00152412324234601,-0.00282188428196727,0.524252425242524
0.00152520775326246,-0.00281643185291054,0.524352435243524
0.00152625623697709,-0.00281100526715158,0.524452445244525
0.00152733097401778,-0.00280556831320619,0.524552455245525
0.00152843171790684,-0.00280012119839197,0.524652465246525
0.00152955823138074,-0.0027946641277232,0.524752475247525
0.00153071027026533,-0.00278919730391041,0.524852485248525
0.00153188759729713,-0.00278372092045016,0.524952495249525
0.0015330452521867,-0.00277826280628251,0.525052505250525
0.00153424379472544,-0.00277280076690052,0.525152515251525
0.00153540513065522,-0.00276736570875994,0.525252525252525
0.00153652953870315,-0.00276195756966543,0.525352535253525
0.00153769503711082,-0.0027565455030531,0.525452545254525
0.00153890127574168,-0.00275112962870646,0.525552555255526
0.00154014790445938,-0.00274571005258778,0.525652565256526
0.00154141881468179,-0.00274028145124052,0.525752575257526
0.00154266930872202,-0.00273487240455532,0.525852585258526
0.00154395976669604,-0.00272945990487943,0.525952595259526
0.00154528984768149,-0.00272404405817513,0.526052605260526
0.00154659902643996,-0.00271864824066012,0.526152615261526
0.00154793182789378,-0.00271324369507168,0.526252625262526
0.00154928802860058,-0.00270783058265688,0.526352635263526
0.00155066741202852,-0.00270240905314523,0.526452645264526
0.00155208559380436,-0.00269698469029226,0.526552655265527
0.0015535263916331,-0.00269155215221293,0.526652665266527
0.00155498959819711,-0.0026861115840298,0.526752675267527
0.00155643081757174,-0.0026806925400265,0.526852685268527
0.00155789438578989,-0.00267526554193566,0.526952695269527
0.00155939597145936,-0.00266983615738838,0.527052705270527
0.00156091936003584,-0.00266439903758886,0.527152715271527
0.00156246434420164,-0.0026589543207489,0.527252725272527
0.00156403072585328,-0.00265350213816983,0.527352735273527
0.00156561830458358,-0.00264804262115268,0.527452745274527
0.00156716479756126,-0.00264261220462414,0.527552755275528
0.00156873936826033,-0.00263716749469484,0.527652765276528
0.00157032583899296,-0.00263170323931742,0.527752775277528
0.00157187114795646,-0.00262626837236982,0.527852785278528
0.00157337559691313,-0.00262086275564015,0.527952795279528
0.00157485788361223,-0.00261548049900338,0.528052805280528
0.00157636870413161,-0.00261008399042952,0.528152815281528
0.00157789186235514,-0.00260466796635345,0.528252825282528
0.00157944320656598,-0.00259923807502954,0.528352835283528
0.00158095350418417,-0.00259383776563191,0.528452845284528
0.00158249207071668,-0.00258842360741482,0.528552855285529
0.00158400826767399,-0.00258303386661065,0.528652865286529
0.0015854836161421,-0.00257767360407388,0.528752875287529
0.00158698748000229,-0.00257229939366582,0.528852885288529
0.00158851962429453,-0.0025669113874194,0.528952895289529
0.00159007981175522,-0.00256150974197459,0.529052905290529
0.0015916175121607,-0.00255613320500175,0.529152915291529
0.00159316716327735,-0.00255073762705374,0.529252925292529
0.00159469445172931,-0.00254536742478703,0.529352935293529
0.00159624977183213,-0.0025399836915879,0.529452945294529
0.00159776370902692,-0.00253462987202322,0.52955295529553
0.00159928972593062,-0.00252925708058936,0.52965296529653
0.00160084375836043,-0.00252387094711238,0.52975297529753
0.0016023754626785,-0.00251851087346509,0.52985298529853
0.00160386586701565,-0.00251318076412986,0.52995299529953
0.00160536848005931,-0.00250783171747835,0.53005300530053
0.00160682997740437,-0.00250251267199548,0.53015301530153
0.00160830389077362,-0.00249717472144573,0.53025302530253
0.00160975625923121,-0.00249186320389731,0.53035303530353
0.00161123715690199,-0.00248653827289647,0.53045304530453
0.00161267701258715,-0.00248124336149237,0.530553055305531
0.00161409566889006,-0.00247597497753443,0.530653065306531
0.0016155430893662,-0.00247069299123459,0.530753075307531
0.00161700295120529,-0.00246539210908202,0.530853085308531
0.00161849123168822,-0.00246007796550996,0.530953095309531
0.00161999159188001,-0.00245474526009692,0.531053105310531
0.00162150391890767,-0.00244939418864296,0.531153115311531
0.00162304422460501,-0.00244403037636726,0.531253125312531
0.00162459614469827,-0.00243864852515172,0.531353135313531
0.00162615957552853,-0.00243324882618942,0.531453145314531
0.00162768104296141,-0.00242788022717923,0.531553155315532
0.00162921424457366,-0.00242249377351172,0.531653165316532
0.00163075907209948,-0.0024170896517727,0.531753175317532
0.00163226201685135,-0.00241171681196473,0.531853185318532
0.00163377681326271,-0.00240632629256761,0.531953195319532
0.00163531951463078,-0.00240092370267573,0.532053205320532
0.00163684028639767,-0.00239555057723002,0.532153215321532
0.00163833933818472,-0.00239020681487529,0.532253225322532
0.00163979676288957,-0.0023848940603316,0.532353235323532
0.00164128250949003,-0.00237956879301544,0.532453245324532
0.0016427801722487,-0.00237422570789834,0.532553255325533
0.00164423614803353,-0.00236891375037579,0.532653265326533
0.00164572043649977,-0.00236358939065021,0.532753275327533
0.00164716310018744,-0.00235829608480631,0.532853285328533
0.00164861798870628,-0.00235298486441324,0.532953295329533
0.00165008499609405,-0.00234765590914626,0.533053305330533
0.00165151045241612,-0.00234235817591857,0.533153315331533
0.00165289466864902,-0.00233709145050182,0.533253325332533
0.00165430773428575,-0.00233181220770573,0.533353335333533
0.00165567961511804,-0.00232656389670402,0.533453345334533
0.00165701062442586,-0.0023213463124828,0.533553355335534
0.00165830107088225,-0.0023161592454207,0.533653365336534
0.00165962109005073,-0.00231095918875562,0.533753375337534
0.00166095425315869,-0.00230574081212024,0.533853385338534
0.0016622467704881,-0.0023005530678205,0.533953395339534
0.00166356882597667,-0.00229535244218365,0.534053405340534
0.00166492018236086,-0.00229013905499317,0.534153415341534
0.00166628438783272,-0.00228490757818525,0.534253425342534
0.00166766133182293,-0.00227965819373893,0.534353435343534
0.00166906711830636,-0.00227439652917657,0.534453445344534
0.00167045247708992,-0.00226916625941819,0.534553455345535
0.00167186659083257,-0.00226392361509912,0.534653465346535
0.00167326022850129,-0.00225871244851115,0.534753475347535
0.00167463358128892,-0.00225353262604946,0.534853485348535
0.00167598684038848,-0.00224838401180583,0.534953495349535
0.00167735285413105,-0.00224321704764599,0.535053505350535
0.00167874773109862,-0.00223803737491372,0.535153515351535
0.00168010118830178,-0.00223288844278306,0.535253525352535
0.00168141354132397,-0.00222777003932915,0.535353535353535
0.0016827063972722,-0.00222268295235928,0.535453545354535
0.00168395860283487,-0.0022176259586991,0.535553555355536
0.00168524054696376,-0.00221255556080067,0.535653565356536
0.00168655199239531,-0.00220747188305444,0.535753575357536
0.00168782257090946,-0.00220241836542043,0.535853585358536
0.0016890740808062,-0.00219739622876907,0.535953595359536
0.00169030670867139,-0.00219240533719227,0.536053605360536
0.00169156919258281,-0.0021874006682054,0.536153615361536
0.00169281272074975,-0.00218242732952368,0.536253625362536
0.00169406978445614,-0.00217743464810446,0.536353635363536
0.00169530796382754,-0.00217247343750567,0.536453645364536
0.00169650574159446,-0.00216754160381897,0.536553655365537
0.00169766342412642,-0.00216263894433375,0.536653665366537
0.00169878132239989,-0.00215776525864297,0.536753675367537
0.00169985973587367,-0.00215292034403603,0.536853685368537
0.00170096918940786,-0.00214806076746359,0.536953695369537
0.00170203919269536,-0.00214322991129738,0.537053705370537
0.00170307004519496,-0.00213842757513017,0.537153715371537
0.00170406204406198,-0.00213365356316211,0.537253725372537
0.00170501549105885,-0.00212890767728967,0.537353735373537
0.00170593068103725,-0.00212418972401616,0.537453745374537
0.0017068781849279,-0.00211945631175612,0.537553755375538
0.00170785774243193,-0.0021147075833281,0.537653765376538
0.00170879877340461,-0.00210998689806869,0.537753775377538
0.00170970156809065,-0.00210529406248119,0.537853785378538
0.00171056642594883,-0.00210062888306926,0.537953795379538
0.00171144780932792,-0.00209594245359748,0.538053805380538
0.00171236174848979,-0.00209124050294363,0.538153815381538
0.00171327140078319,-0.0020865837636639,0.538253825382538
0.00171419718699748,-0.00208190578123489,0.538353835383538
0.0017151389712243,-0.00207720676297418,0.538453845384538
0.00171607621749793,-0.00207255317031574,0.538553855385539
0.00171702935121479,-0.00206787839900684,0.538653865386539
0.00171797784101607,-0.00206324900722968,0.538753875387539
0.00171894210769108,-0.00205859829628677,0.538853885388539
0.00171993820914424,-0.00205393199966298,0.538953895389539
0.00172094968665697,-0.00204924473400999,0.539053905390539
0.00172197641353517,-0.00204453670894879,0.539153915391539
0.00172296398501845,-0.00203985685144675,0.539253925392539
0.00172398318626574,-0.00203516176531092,0.539353935393539
0.00172501756086198,-0.00203044607179989,0.53945394539454
0.00172604658435914,-0.00202577673451719,0.53955395539554
0.00172703636953431,-0.00202113535747587,0.53965396539654
0.00172798722275686,-0.00201652174948304,0.53975397539754
0.00172896997525639,-0.00201189253277416,0.53985398539854
0.00172998437134105,-0.00200724785707854,0.53995399539954
0.00173103014840846,-0.00200258786751864,0.54005400540054
0.00173203647522919,-0.00199795591191318,0.54015401540154
0.00173305803989775,-0.00199330306790186,0.54025402540254
0.00173411092105024,-0.00198863506666624,0.54035403540354
0.00173512424829715,-0.00198399526063212,0.54045404540454
0.00173609833261505,-0.00197938344939228,0.540554055405541
0.00173706755187858,-0.00197481798055955,0.540654065406541
0.00173806848613666,-0.00197023677401312,0.540754075407541
0.00173910087509047,-0.00196563997717872,0.540854085408541
0.00174016446765529,-0.00196102774208956,0.540954095409541
0.00174122244191158,-0.00195646213504504,0.541054105410541
0.00174229519330974,-0.00195187533783242,0.541154115411541
0.00174338259515577,-0.00194726755776929,0.541254125412541
0.00174446418058974,-0.00194270659003322,0.541354135413541
0.0017455058412499,-0.00193817320936691,0.541454145414541
0.00174650788580923,-0.00193366721536304,0.541554155415542
0.00174754133899367,-0.00192914526711373,0.541654165416542
0.00174858975129886,-0.00192460195593154,0.541754175417542
0.00174965299833425,-0.00192003749374122,0.541854185418542
0.00175067640582642,-0.00191550080750995,0.541954195419542
0.00175166028014478,-0.00191099170374128,0.542054205420542
0.00175263922721353,-0.00190652918885737,0.542154215421542
0.00175364973954737,-0.00190205055848077,0.542254225422542
0.00175462078781334,-0.00189759910744922,0.542354235423542
0.00175562346123624,-0.00189313151097905,0.542454245424542
0.00175664132873988,-0.00188864235347266,0.542554255425543
0.00175767426593374,-0.00188413184224742,0.542654265426543
0.00175873832611501,-0.00187960574994846,0.542754275427543
0.00175976242005897,-0.00187510738293086,0.542854285428543
0.00176074686104562,-0.00187063654769824,0.542954295429543
0.00176176280279863,-0.00186614990794961,0.543054305430543
0.00176279382806292,-0.0018616420411763,0.543154315431543
0.00176381956442346,-0.00185718154418418,0.543254325432543
0.00176480558332783,-0.00185274837396286,0.543354335433543
0.00176575220035962,-0.00184834233701595,0.543454345434543
0.0017666942471888,-0.00184398302946898,0.543554355435544
0.0017675972284607,-0.00183965029543871,0.543654365436544
0.00176853232554135,-0.00183530086312295,0.543754375437544
0.00176949928043533,-0.00183093489607216,0.543854385438544
0.00177042692559789,-0.00182659564305334,0.543954395439544
0.00177131556970203,-0.00182228291978406,0.544054405440544
0.00177220016420122,-0.00181801655735009,0.544154415441544
0.00177304608704672,-0.00181377617181861,0.544254425442544
0.00177392456337151,-0.00180951853515457,0.544354435443544
0.0017747643956849,-0.00180528685926822,0.544454445444544
0.00177556589035633,-0.00180108095987733,0.544554455445545
0.0017763293491482,-0.00179690066191371,0.544654465446545
0.00177707865044756,-0.00179276863441133,0.544754475447545
0.00177786126308749,-0.00178861865089622,0.544854485448545
0.00177860595732776,-0.00178449387951187,0.544954495449545
0.0017793130372344,-0.00178039414058284,0.545054505450545
0.00177999845705289,-0.00177633386341827,0.545154515451545
0.00178064672324355,-0.00177229814187842,0.545254525452545
0.00178127382230143,-0.00176830138223706,0.545354535453545
0.00178188977227635,-0.00176433591834786,0.545454545454545
0.00178250405219235,-0.00176041485729382,0.545554555455546
0.0017831526869478,-0.00175647438900354,0.545654565456546
0.00178381700643577,-0.00175257692069894,0.545754575457546
0.00178447927117541,-0.00174872345671903,0.545854585458546
0.00178515711007822,-0.00174491241453887,0.545954595459546
0.00178579778844263,-0.00174112402526815,0.546054605460546
0.0017864565702456,-0.0017373095968995,0.546154615461546
0.00178711337562024,-0.00173353872827435,0.546254625462546
0.00178776822760187,-0.00172981110611263,0.546354635463546
0.00178838607568513,-0.00172610554715669,0.546454645464546
0.00178900411726486,-0.00172242721591972,0.546554655465547
0.0017896012750459,-0.00171878502706114,0.546654665466547
0.00179021464967485,-0.00171518414279056,0.546754675467547
0.00179084410524339,-0.00171162428898787,0.546854685468547
0.00179147189305658,-0.00170810626267441,0.546954695469547
0.00179211505232228,-0.00170463401670685,0.547054705470547
0.0017927723230099,-0.00170121735029974,0.547154715471547
0.00179346347170631,-0.00169777763247263,0.547254725472547
0.00179416948277526,-0.00169438320894666,0.547354735473547
0.00179489194795561,-0.00169101842493514,0.547454745474547
0.00179561201746524,-0.00168769416231159,0.547554755475548
0.00179634564094265,-0.00168442445648139,0.547654765476548
0.00179706788037712,-0.0016811888567094,0.547754775477548
0.00179782342884858,-0.00167792889711256,0.547854785478548
0.00179856482673814,-0.00167471154820506,0.547954795479548
0.00179929219382931,-0.00167153651743853,0.548054805480548
0.00180002243572536,-0.00166839012415111,0.548154815481548
0.00180073251482745,-0.00166525460582655,0.548254825482548
0.00180146435767652,-0.00166212351949275,0.548354835483548
0.00180222649193889,-0.00165901231261893,0.548454845484548
0.00180298601169526,-0.00165594005612587,0.548554855485549
0.00180374456627277,-0.00165289150064811,0.548654865486549
0.00180450634348808,-0.00164985989914764,0.548754875487549
0.00180527526625197,-0.00164685005448365,0.548854885488549
0.00180607703965047,-0.00164381438955716,0.548954895489549
0.00180685747084791,-0.00164079986412107,0.549054905490549
0.00180765097227187,-0.00163783099694388,0.549154915491549
0.00180840622589155,-0.00163487846179102,0.549254925492549
0.00180912890760369,-0.00163193004304548,0.549354935493549
0.00180986891876847,-0.00162894966973822,0.549454945494549
0.00181061952386555,-0.0016259896780603,0.54955495549555
0.00181135894993385,-0.00162306168010395,0.54965496549655
0.00181206056356488,-0.00162014982067557,0.54975497549755
0.00181272467803875,-0.00161725399150907,0.54985498549855
0.00181342144965076,-0.00161433608992274,0.54995499549955
0.00181411635079677,-0.00161145635782065,0.55005500550055
0.00181479771870677,-0.00160861733369233,0.55015501550155
0.00181543374163803,-0.00160577760238056,0.55025502550255
0.0018160327906168,-0.0016029534360178,0.55035503550355
0.00181664108135605,-0.00160008187914197,0.55045504550455
0.00181723958900539,-0.00159724180230071,0.550555055505551
0.00181782841952716,-0.00159443296131987,0.550655065506551
0.00181840463131418,-0.00159166458874581,0.550755075507551
0.00181896833723938,-0.00158893639894091,0.550855085508551
0.00181955242249032,-0.0015862374317115,0.550955095509551
0.00182015203122677,-0.00158358929646832,0.551055105510551
0.00182077623474799,-0.00158098852870275,0.551155115511551
0.00182138755462861,-0.0015784267205322,0.551255125512551
0.00182204115349016,-0.00157585559688816,0.551355135513551
0.00182271264847259,-0.0015732500262636,0.551455145514551
0.00182339904038054,-0.00157069468179692,0.551555155515552
0.00182408387279897,-0.00156817524014144,0.551655165516552
0.0018247841181335,-0.00156569582461504,0.551755175517552
0.00182551768402265,-0.00156318722106594,0.551855185518552
0.00182624934028582,-0.00156071426002926,0.551955195519552
0.00182695328969583,-0.00155827291032839,0.552055205520552
0.00182764748365827,-0.00155585018466374,0.552155215521552
0.00182834014347005,-0.00155346251871843,0.552255225522552
0.00182899531333876,-0.00155108704765855,0.552355235523552
0.0018296133019373,-0.00154872370007452,0.552455245524552
0.00183023874706096,-0.00154639229783806,0.552555255525553
0.00183083289412887,-0.00154405831564849,0.552655265526553
0.00183143724813615,-0.00154167171623743,0.552755275527553
0.00183205896845255,-0.00153925418963886,0.552855285528553
0.00183271534997777,-0.00153681527707223,0.552955295529553
0.00183333453871524,-0.00153438919055795,0.553055305530553
0.00183389415587552,-0.00153200364155634,0.553155315531553
0.00183445293915812,-0.00152967045638801,0.553255325532553
0.00183495239503771,-0.00152733665617728,0.553355335533553
0.00183546874269929,-0.00152505152954551,0.553455345534553
0.00183597382610155,-0.00152274615258565,0.553555355535554
0.00183647266233166,-0.0015205004969323,0.553655365536554
0.00183696495884149,-0.00151825878722516,0.553755375537554
0.00183745004530386,-0.0015160392121332,0.553855385538554
0.00183788195478702,-0.0015137979562213,0.553955395539554
0.00183824826435631,-0.00151158392111782,0.554055405540554
0.00183853173439662,-0.0015093764188241,0.554155415541554
0.00183880409912112,-0.00150714524085393,0.554255425542554
0.00183901222531759,-0.00150494128369217,0.554355435543554
0.00183924198165637,-0.00150270095840613,0.554455445544555
0.00183947943178374,-0.00150047069263363,0.554555455545555
0.00183969388807941,-0.00149823999610114,0.554655465546555
0.00183990283663592,-0.00149603620018643,0.554755475547555
0.0018400025840716,-0.00149380304578793,0.554855485548555
0.00184009658420112,-0.00149160151424278,0.554955495549555
0.00184019508082023,-0.00148942604943768,0.555055505550555
0.0018402601670471,-0.00148726651584296,0.555155515551555
0.00184023806007422,-0.00148507667931716,0.555255525552555
0.00184020943411274,-0.00148286644503743,0.555355535553555
0.00184014972202027,-0.00148065948637674,0.555455545554555
0.00184008252806393,-0.001478424800131,0.555555555555556
0.00183995324477263,-0.0014762224047623,0.555655565556556
0.00183983874323033,-0.00147398124099156,0.555755575557556
0.00183966334097432,-0.0014717587081677,0.555855585558556
0.00183948323030396,-0.00146950808149765,0.555955595559556
0.00183932905276904,-0.00146727828564519,0.556055605560556
0.00183917549718708,-0.00146510492856966,0.556155615561556
0.00183902071382391,-0.00146295352182708,0.556255625562556
0.00183881704265352,-0.00146081695902873,0.556355635563556
0.00183862039264115,-0.00145873780709692,0.556455645564556
0.00183848411813772,-0.00145670889053704,0.556555655565557
0.00183835225028629,-0.00145474091845792,0.556655665566557
0.0018382296218918,-0.0014527620092205,0.556755675567557
0.00183807493297333,-0.00145082407055942,0.556855685568557
0.00183792794475409,-0.00144890658032989,0.556955695569557
0.0018377468896366,-0.0014470163546759,0.557055705570557
0.0018375824222353,-0.00144507986263126,0.557155715571557
0.00183741278110667,-0.00144312141334321,0.557255725572557
0.00183724226463677,-0.00144118318443733,0.557355735573557
0.00183709661246466,-0.00143920756924723,0.557455745574557
0.00183694699131113,-0.00143726663139061,0.557555755575558
0.00183676674242903,-0.00143534553153039,0.557655765576558
0.00183652641058618,-0.00143343640541661,0.557755775577558
0.00183631144060346,-0.00143155274712529,0.557855785578558
0.00183608701232849,-0.00142973737927034,0.557955795579558
0.0018358624435382,-0.00142792486779208,0.558055805580558
0.00183566231749976,-0.00142615824031851,0.558155815581558
0.00183546977698409,-0.00142441633662736,0.558255825582558
0.00183527676885191,-0.00142269289572536,0.558355835583558
0.00183509754273687,-0.00142101570969639,0.558455845584558
0.00183490520262822,-0.00141937027091133,0.558555855585559
0.00183476469423756,-0.00141776267681291,0.558655865586559
0.00183464468725968,-0.0014161455461022,0.558755875587559
0.0018345104375587,-0.0014145540122117,0.558855885588559
0.00183439670539525,-0.00141289613436714,0.558955895589559
0.00183426029959068,-0.00141127926165181,0.559055905590559
0.00183407215190575,-0.00140968686854474,0.559155915591559
0.00183390078543352,-0.00140804602990816,0.559255925592559
0.00183373697684161,-0.00140642959486338,0.559355935593559
0.00183356237391037,-0.00140487126404748,0.559455945594559
0.00183341274123921,-0.00140327317431194,0.55955595559556
0.00183328480551268,-0.00140171628089843,0.55965596559656
0.00183316386560535,-0.00140021325321949,0.55975597559756
0.00183309029547923,-0.00139871416457601,0.55985598559856
0.00183297895668297,-0.0013971416002511,0.55995599559956
0.00183285416066722,-0.00139558955576731,0.56005600560056
0.00183280672638715,-0.0013940267146406,0.56015601560156
0.00183277851506099,-0.00139245998515605,0.56025602560256
0.00183275654860343,-0.00139092448922832,0.56035603560356
0.00183268566899981,-0.00138936798741491,0.56045604560456
0.00183263894881392,-0.00138784909302453,0.560556055605561
0.00183261118897951,-0.00138633297899428,0.560656065606561
0.00183254657267269,-0.00138480937618955,0.560756075607561
0.00183245404910563,-0.0013833635474523,0.560856085608561
0.00183236847068013,-0.00138194813221547,0.560956095609561
0.00183225952064394,-0.00138055491148566,0.561056105610561
0.00183216016480831,-0.00137918030557791,0.561156115611561
0.00183198444005819,-0.00137780573652665,0.561256125612561
0.00183183869574487,-0.00137644799706211,0.561356135613561
0.00183173324937713,-0.00137508965637649,0.561456145614561
0.00183163740181697,-0.00137379311017385,0.561556155615562
0.00183148092305602,-0.00137251925604071,0.561656165616562
0.00183131929129957,-0.00137127804061748,0.561756175617562
0.00183109503578929,-0.00137009124147221,0.561856185618562
0.00183086382131634,-0.00136895777364265,0.561956195619562
0.00183049881093774,-0.00136782019631644,0.562056205620562
0.00183013076450721,-0.00136665545116302,0.562156215621562
0.00182980674774012,-0.00136546175294682,0.562256225622562
0.001829418100845,-0.0013643138558083,0.562356235623562
0.0018290714012226,-0.00136317050353358,0.562456245624562
0.00182868813537248,-0.00136202187387265,0.562556255625563
0.00182831065138148,-0.0013609058345475,0.562656265626563
0.00182794434181224,-0.00135984169374275,0.562756275627563
0.00182758694229521,-0.00135874139673838,0.562856285628563
0.00182721181020784,-0.00135772131784638,0.562956295629563
0.00182686382291243,-0.00135674157145295,0.563056305630563
0.00182657021043157,-0.00135580795093471,0.563156315631563
0.00182622586731993,-0.00135490668118525,0.563256325632563
0.00182588378397072,-0.00135401105738665,0.563356335633563
0.00182556827413815,-0.00135307174484702,0.563456345634563
0.00182525196037379,-0.0013521711684599,0.563556355635564
0.00182495710398701,-0.00135132931134406,0.563656365636564
0.00182459132653305,-0.00135044816062147,0.563756375637564
0.00182421468102679,-0.00134960686326336,0.563856385638564
0.00182384069609717,-0.00134877089396897,0.563956395639564
0.00182347367704083,-0.00134798149973812,0.564056405640564
0.00182312041235924,-0.00134722168512998,0.564156415641564
0.00182277784066179,-0.00134654196885062,0.564256425642564
0.00182233185891673,-0.00134587908215806,0.564356435643564
0.00182185439483355,-0.00134521904032436,0.564456445644564
0.0018212772662418,-0.00134461279511935,0.564556455645565
0.00182078019912234,-0.0013439961656032,0.564656465646565
0.00182025550346971,-0.00134341444377358,0.564756475647565
0.00181976979735786,-0.00134290545358524,0.564856485648565
0.00181928028581528,-0.00134240979161881,0.564956495649565
0.0018187325203144,-0.00134187107438193,0.565056505650565
0.00181820839824066,-0.00134137404642248,0.565156515651565
0.00181770472920553,-0.00134088473989406,0.565256525652565
0.00181725740910981,-0.00134043742210182,0.565356535653565
0.00181682107454639,-0.00134003621406015,0.565456545654565
0.0018163401689901,-0.00133965736407614,0.565556555655566
0.00181577566604367,-0.00133928183117462,0.565656565656566
0.00181516854780097,-0.00133896168664067,0.565756575657566
0.00181452828637541,-0.00133864953074718,0.565856585658566
0.00181390936024031,-0.00133834920808474,0.565956595659566
0.00181325184998564,-0.00133806091215012,0.566056605660566
0.00181261289235776,-0.00133770867253919,0.566156615661566
0.00181205629973173,-0.00133733260982587,0.566256625662566
0.00181149678392676,-0.0013369578209644,0.566356635663566
0.0018109516559672,-0.00133663629661622,0.566456645664566
0.00181043503188203,-0.00133626231168665,0.566556655665567
0.00180991782039685,-0.00133590461271077,0.566656665666567
0.00180941201138284,-0.00133552679701151,0.566756675667567
0.0018089180517247,-0.00133522680145035,0.566856685668567
0.00180848122420597,-0.00133496216737096,0.566956695669567
0.00180808836876242,-0.00133476746384105,0.567056705670567
0.00180781234372954,-0.00133456923591086,0.567156715671567
0.00180752891054566,-0.0013344381604736,0.567256725672567
0.00180727163393962,-0.00133425865102447,0.567356735673567
0.00180704812477292,-0.00133412771840607,0.567456745674567
0.00180680693141001,-0.00133407783777757,0.567556755675568
0.00180660542095033,-0.00133407164128323,0.567656765676568
0.00180641799657372,-0.00133416947678931,0.567756775677568
0.00180618073533575,-0.00133431587760859,0.567856785678568
0.00180597793489952,-0.00133452431017446,0.567956795679568
0.0018057585144978,-0.0013348084850949,0.568056805680568
0.00180555333681907,-0.00133519438387925,0.568156815681568
0.0018053386593846,-0.00133566281582314,0.568256825682568
0.00180519778242919,-0.00133615263143159,0.568356835683568
0.00180508182275268,-0.00133658925854329,0.568456845684568
0.00180498970921387,-0.00133710538736955,0.568556855685569
0.0018048821228672,-0.00133765329108227,0.568656865686569
0.00180478061323143,-0.0013382359688766,0.568756875687569
0.00180464247286911,-0.00133887665645516,0.568856885688569
0.00180452241291004,-0.00133956935081988,0.568956895689569
0.00180443832717165,-0.00134026781782962,0.569056905690569
0.00180436230839365,-0.00134100458101776,0.569156915691569
0.00180429608191971,-0.00134181579428032,0.569256925692569
0.00180416814849671,-0.00134265461073715,0.569356935693569
0.00180398889013226,-0.00134355014469807,0.56945694569457
0.00180383793753867,-0.00134450528709267,0.56955695569557
0.00180365833364484,-0.00134544345247462,0.56965696569657
0.00180343358287571,-0.00134639775638443,0.56975697569757
0.00180321801627884,-0.00134741910221772,0.56985698569857
0.001803065909617,-0.00134847087537245,0.56995699569957
0.00180290892407957,-0.0013495522074182,0.57005700570057
0.00180280540346251,-0.00135064995211181,0.57015701570157
0.0018027391954168,-0.00135178060272475,0.57025702570257
0.00180267396867465,-0.00135290597595148,0.57035703570357
0.00180259677048956,-0.00135403004768412,0.57045704570457
0.00180255870005699,-0.00135510323214585,0.570557055705571
0.00180253769647475,-0.00135622579045955,0.570657065706571
0.00180252536337767,-0.00135734648752135,0.570757075707571
0.00180252954889083,-0.00135852601903094,0.570857085708571
0.00180254042385374,-0.0013596719627764,0.570957095709571
0.00180259057860214,-0.00136087853081198,0.571057105710571
0.00180267509740415,-0.00136218611092105,0.571157115711571
0.00180276909753362,-0.00136354700852451,0.571257125712571
0.00180291439035513,-0.00136495991291424,0.571357135713571
0.00180305239480924,-0.0013664045276914,0.571457145714571
0.00180321914731187,-0.00136782458223668,0.571557155715572
0.00180336545829342,-0.00136930382827678,0.571657165716572
0.00180349177924575,-0.0013708169223798,0.571757175717572
0.00180364065866278,-0.00137226964327742,0.571857185718572
0.00180380486576525,-0.0013737692962856,0.571957195719572
0.00180400138217291,-0.00137532276204717,0.572057205720572
0.00180420326350082,-0.00137693896673891,0.572157215721572
0.00180444832218626,-0.00137853620416863,0.572257225722572
0.00180475860991739,-0.00138008220879797,0.572357235723572
0.00180510217443608,-0.00138158374609332,0.572457245724572
0.00180551956016558,-0.0013830586545874,0.572557255725573
0.00180599539795693,-0.00138457084570681,0.572657265726573
0.00180646791636215,-0.00138611395710307,0.572757275727573
0.00180696713728175,-0.00138764871129425,0.572857285728573
0.00180747094452857,-0.00138922041179561,0.572957295729573
0.00180799640956011,-0.00139082918530113,0.573057305730573
0.00180854139470081,-0.00139244918851313,0.573157315731573
0.00180911205267812,-0.00139403436235865,0.573257325732573
0.00180965056029383,-0.00139563679885445,0.573357335733573
0.00181024873162784,-0.00139719574471275,0.573457345734573
0.00181085692792239,-0.00139882742451593,0.573557355735574
0.00181153156722266,-0.00140043061196233,0.573657365736574
0.00181217987257335,-0.00140208590524672,0.573757375737574
0.00181279317579286,-0.00140380175371535,0.573857385738574
0.00181335722033687,-0.00140554424711005,0.573957395739574
0.00181392797275894,-0.00140724736166749,0.574057405740574
0.00181447418568085,-0.00140898049351818,0.574157415741574
0.00181501301579067,-0.00141075173956842,0.574257425742574
0.00181554805198739,-0.001412539230109,0.574357435743574
0.00181608228885934,-0.00141428922379581,0.574457445744574
0.0018166250004164,-0.0014159606325728,0.574557455745575
0.00181714065701918,-0.00141764096061608,0.574657465746575
0.00181769364231791,-0.00141933884846501,0.574757475747575
0.0018182444830307,-0.0014209981061237,0.574857485748575
0.0018188068989794,-0.00142270470592125,0.574957495749575
0.00181930609686364,-0.00142440375014201,0.575057505750575
0.00181976051874096,-0.00142609100489856,0.575157515751575
0.00182016591459927,-0.00142786660461973,0.575257525752575
0.00182058137457809,-0.00142963846801586,0.575357535753575
0.00182106449382623,-0.00143138139447413,0.575457545754575
0.00182154445723893,-0.00143311066560941,0.575557555755576
0.0018220258442329,-0.00143483248252301,0.575657565756576
0.00182251930632861,-0.00143660172450268,0.575757575757576
0.00182305012245922,-0.00143837969225209,0.575857585758576
0.00182354965896234,-0.00144016697777847,0.575957595759576
0.00182401821299325,-0.00144196359490305,0.576057605760576
0.00182449889741074,-0.00144380731459938,0.576157615761576
0.00182498493062372,-0.00144567638463817,0.576257625762576
0.00182545883805731,-0.00144749273840365,0.576357635763576
0.00182591043811089,-0.00144928350917024,0.576457645764576
0.00182636346635282,-0.00145106716433416,0.576557655765577
0.00182682218891972,-0.00145287704518172,0.576657665766577
0.00182728658047279,-0.0014547130158047,0.576757675767577
0.00182772739540119,-0.00145658215034231,0.576857685768577
0.00182818047432072,-0.00145849842200468,0.576957695769577
0.00182858543250844,-0.00146044178317432,0.577057705770577
0.0018289333783403,-0.00146237531288,0.577157715771577
0.0018293017288367,-0.00146424721165304,0.577257725772577
0.00182961262700315,-0.00146615957883285,0.577357735773577
0.00182994421547183,-0.00146801057768249,0.577457745774577
0.00183025264655812,-0.00146982396219855,0.577557755775578
0.00183055038466039,-0.00147158570849298,0.577657765776578
0.00183083482218309,-0.0014734252611044,0.577757775777578
0.00183109263781507,-0.00147522373948079,0.577857785778578
0.00183137890203673,-0.00147699204622743,0.577957795779578
0.00183167265503287,-0.00147878791009781,0.578057805780578
0.00183193967556884,-0.00148054315122492,0.578157815781578
0.00183215204025966,-0.0014823182188307,0.578257825782578
0.0018323708341014,-0.00148413454725742,0.578357835783578
0.00183252983983421,-0.00148594710250273,0.578457845784578
0.00183268870044467,-0.00148774986544404,0.578557855785579
0.00183280185442221,-0.00148958182792568,0.578657865786579
0.00183295155619922,-0.00149142025180761,0.578757875787579
0.00183312312077504,-0.00149319851440889,0.578857885788579
0.00183333076323034,-0.00149498375209746,0.578957895789579
0.00183354536464831,-0.00149669755733544,0.579057905790579
0.00183372993264834,-0.00149843689259112,0.579157915791579
0.00183388861588699,-0.00150013639751779,0.579257925792579
0.00183404716321743,-0.00150182724117344,0.579357935793579
0.00183415190931217,-0.00150353890643244,0.579457945794579
0.00183429413843946,-0.00150519872384876,0.57955795579558
0.00183446507184818,-0.00150684763174931,0.57965796579658
0.00183466447457834,-0.00150848574991751,0.57975797579758
0.00183489211166993,-0.00151011319813694,0.57985798579858
0.00183508095732427,-0.00151170619476878,0.57995799579958
0.00183527203279517,-0.00151326389441758,0.58005800580058
0.00183542701195835,-0.00151476400352459,0.58015801580158
0.00183557233011871,-0.00151623214424888,0.58025802580258
0.0018356919846566,-0.00151766308988183,0.58035803580358
0.00183579937981029,-0.00151909216735231,0.58045804580458
0.00183592093936708,-0.00152044296858585,0.580558055805581
0.00183600881671508,-0.00152174420707813,0.580658065806581
0.00183609717089369,-0.00152304051141009,0.580758075807581
0.00183621481905733,-0.00152432938225225,0.580858085808581
0.00183633268835982,-0.00152561345714587,0.580958095809581
0.00183644785562217,-0.00152684429286514,0.581058105810581
0.00183652509757436,-0.00152804445478511,0.581158115811581
0.00183660326093831,-0.00152923209702215,0.581258125812581
0.001836674145149,-0.00153039379921308,0.581358135813581
0.00183674825199748,-0.00153152409738599,0.581458145814581
0.00183683374519243,-0.00153258290552005,0.581558155815582
0.00183688820523754,-0.00153358456769342,0.581658165816582
0.00183688573124687,-0.00153450734319453,0.581758175817582
0.00183687668067933,-0.00153540665724743,0.581858185818582
0.00183689044657177,-0.00153625493199661,0.581958195819582
0.0018369186302556,-0.00153703895670008,0.582058205820582
0.00183695038671366,-0.00153779495205627,0.582158215821582
0.00183699693413487,-0.00153848227689371,0.582258225822582
0.00183701846752891,-0.00153913963972249,0.582358235823582
0.00183698259466353,-0.00153976987388402,0.582458245824582
0.00183693583301413,-0.00154040562269529,0.582558255825583
0.00183682788501333,-0.00154101850436886,0.582658265826583
0.00183672467767629,-0.00154160489775635,0.582758275827583
0.00183665262557613,-0.00154219051255089,0.582858285828583
0.00183659558327438,-0.00154271430291642,0.582958295829583
0.00183646481651007,-0.00154320771663811,0.583058305830583
0.00183633899312017,-0.00154367571782191,0.583158315831583
0.00183621236349485,-0.00154409778432342,0.583258325832583
0.00183605665411279,-0.0015444767080204,0.583358335833583
0.00183589590691167,-0.00154484024183663,0.583458345834583
0.00183575869487172,-0.00154519117764979,0.583558355835584
0.00183563755455732,-0.00154547749024552,0.583658365836584
0.00183545797139523,-0.0015457504999583,0.583758375837584
0.00183530239101082,-0.00154597849179341,0.583858385838584
0.00183510445562896,-0.00154618491337805,0.583958395839584
0.00183485680086577,-0.00154639005650387,0.584058405840584
0.00183459951274209,-0.00154650640086974,0.584158415841584
0.00183434826907984,-0.00154660070736867,0.584258425842584
0.00183412227210126,-0.00154666021675052,0.584358435843584
0.00183380608272751,-0.00154668790056842,0.584458445844585
0.00183346187782762,-0.00154666829983562,0.584558455845585
0.00183311431668516,-0.00154663696722698,0.584658465846585
0.00183279303420762,-0.00154657484333912,0.584758475847585
0.00183244153863679,-0.00154647566026823,0.584858485848585
0.00183203371485833,-0.00154636708340381,0.584958495849585
0.00183158839192267,-0.0015461952769574,0.585058505850585
0.00183112210456479,-0.00154600153399937,0.585158515851585
0.001830614360586,-0.00154577636629133,0.585258525852585
0.00183008617738963,-0.00154552975733056,0.585358535853585
0.0018295377277405,-0.00154526191904162,0.585458545854585
0.0018289691774927,-0.00154497304722457,0.585558555855586
0.00182839926355543,-0.00154467493134342,0.585658565856586
0.00182775058733647,-0.00154433716250511,0.585758575857586
0.00182706804001932,-0.0015440092527731,0.585858585858586
0.00182640230846776,-0.00154362342539812,0.585958595859586
0.00182569113749267,-0.00154324290996226,0.586058605860586
0.00182490535519614,-0.00154283011747058,0.586158615861586
0.00182409561388896,-0.00154237690724982,0.586258625862586
0.00182325545217086,-0.00154190898208248,0.586358635863586
0.00182237070794224,-0.00154141447648787,0.586458645864587
0.00182145315223899,-0.00154085133032035,0.586558655865587
0.00182051549133003,-0.00154027950906059,0.586658665866587
0.00181953408178819,-0.00153968202187483,0.586758675867587
0.00181859190135429,-0.00153909483837666,0.586858685868587
0.00181765166049229,-0.00153850117044285,0.586958695869587
0.0018166625778936,-0.00153789455436961,0.587058705870587
0.00181567269136317,-0.00153726064838196,0.587158715871587
0.00181465897712322,-0.00153657398005048,0.587258725872587
0.0018136260767859,-0.00153588004638691,0.587358735873587
0.00181252119115073,-0.00153515686711238,0.587458745874587
0.00181136140088926,-0.00153439555060303,0.587558755875588
0.00181009441588113,-0.00153357754883899,0.587658765876588
0.00180882883372249,-0.00153273432803364,0.587758775877588
0.00180757713493636,-0.00153181949279876,0.587858785878588
0.00180629050542844,-0.00153087972185671,0.587958795879588
0.00180497739915205,-0.0015299298775801,0.588058805880588
0.00180363803033556,-0.00152897006823471,0.588158815881588
0.00180232450251329,-0.00152795884641368,0.588258825882588
0.00180098320333904,-0.00152689805033376,0.588358835883588
0.00179964072706123,-0.00152576062273697,0.588458845884588
0.00179826405949455,-0.00152460023816482,0.588558855885589
0.00179686613495742,-0.00152341237478898,0.588658865886589
0.00179539919437206,-0.0015221998590401,0.588758875887589
0.00179391177080211,-0.00152096031828287,0.588858885888589
0.00179236479177973,-0.00151971640542653,0.588958895889589
0.00179070161581732,-0.00151840346730781,0.589058905890589
0.00178902234048697,-0.00151710256743445,0.589158915891589
0.0017873727945088,-0.00151576894362058,0.589258925892589
0.00178570991570165,-0.00151443463105135,0.589358935893589
0.00178399668404256,-0.00151308284160358,0.589458945894589
0.0017822677446156,-0.00151174349351892,0.58955895589559
0.00178048640449892,-0.00151038147409652,0.58965896589659
0.00177863681080231,-0.00150899094619265,0.58975897589759
0.00177673856425846,-0.00150758358870217,0.58985898589859
0.00177485431856713,-0.00150620862574731,0.58995899589959
0.00177285677377591,-0.00150476582615143,0.59005900590059
0.0017708375942353,-0.00150325773531453,0.59015901590159
0.00176880297874337,-0.00150170573690137,0.59025902590259
0.00176677272613635,-0.00150008200888206,0.59035903590359
0.00176470440770385,-0.00149845848357347,0.59045904590459
0.00176252798693409,-0.00149682851068561,0.590559055905591
0.00176034072114731,-0.00149518208829351,0.590659065906591
0.0017582060817961,-0.00149356618997109,0.590759075907591
0.00175607950479832,-0.00149193322710203,0.590859085908591
0.00175394730258141,-0.00149028967260414,0.590959095909591
0.00175178863050664,-0.00148865616840555,0.591059105910591
0.00174958593798258,-0.0014870296968826,0.591159115911591
0.00174736928376607,-0.00148536083580931,0.591259125912591
0.00174508065116232,-0.00148367170597973,0.591359135913591
0.00174273384522389,-0.00148200441130647,0.591459145914591
0.00174039839568601,-0.00148026365016593,0.591559155915592
0.00173806396891525,-0.0014786134384677,0.591659165916592
0.00173564867213332,-0.00147693702181753,0.591759175917592
0.00173319024636799,-0.00147526695139121,0.591859185918592
0.00173072966680255,-0.00147359167729175,0.591959195919592
0.00172831447367942,-0.00147191917894535,0.592059205920592
0.00172592505244468,-0.00147024225091156,0.592159215921592
0.00172348653838862,-0.00146857637290901,0.592259225922592
0.00172103823893913,-0.0014669261243543,0.592359235923592
0.00171858373608458,-0.00146530068941969,0.592459245924592
0.00171607814785569,-0.00146367544567805,0.592559255925593
0.00171348240869514,-0.00146204690558561,0.592659265926593
0.00171090405887899,-0.00146041905424853,0.592759275927593
0.00170831565646001,-0.00145876532736418,0.592859285928593
0.00170565811360219,-0.00145709143307884,0.592959295929593
0.00170289306732477,-0.00145543452271672,0.593059305930593
0.00170007407468928,-0.00145379967786396,0.593159315931593
0.00169724620194751,-0.00145212362747505,0.593259325932593
0.00169436901294198,-0.00145052017972976,0.593359335933593
0.00169151289432111,-0.00144889670970585,0.593459345934593
0.00168858315950352,-0.00144732960704948,0.593559355935594
0.00168565376330481,-0.00144575406886797,0.593659365936594
0.0016827698641178,-0.00144415345676759,0.593759375937594
0.00167987778740095,-0.00144252909758128,0.593859385938594
0.00167700494515568,-0.00144090785737392,0.593959395939594
0.00167417708623508,-0.00143926201777471,0.594059405940594
0.00167129801524597,-0.00143767443904436,0.594159415941594
0.00166841413679069,-0.00143609348296146,0.594259425942594
0.00166554768683987,-0.00143451788028113,0.594359435943594
0.00166264901051094,-0.00143292279434801,0.594459445944594
0.0016597822472801,-0.00143137725272807,0.594559455945595
0.00165697219464275,-0.0014298194448134,0.594659465946595
0.00165416836844571,-0.00142822778653223,0.594759475947595
0.00165134952323611,-0.00142659163327474,0.594859485948595
0.00164852221025202,-0.00142503972700264,0.594959495949595
0.00164569205010538,-0.00142353301367647,0.595059505950595
0.00164286259714231,-0.0014220374955037,0.595159515951595
0.00163996519927229,-0.00142058708504626,0.595259525952595
0.00163709562803894,-0.00141914990145541,0.595359535953595
0.00163416034632227,-0.00141769001658091,0.595459545954595
0.00163115170870771,-0.00141619168349521,0.595559555955596
0.00162813170547847,-0.00141468740039262,0.595659565956596
0.00162507406948731,-0.0014131698466564,0.595759575957596
0.00162207601198389,-0.00141164526715519,0.595859585958596
0.00161914544559217,-0.00141019246563404,0.595959595959596
0.00161627835986717,-0.00140877484131233,0.596059605960596
0.00161334284088699,-0.00140735848393191,0.596159615961596
0.00161034670683072,-0.00140597754562153,0.596259625962596
0.0016073708737802,-0.00140459776368298,0.596359635963596
0.00160440877206917,-0.00140324248899511,0.596459645964596
0.00160144845789714,-0.00140193781594033,0.596559655965597
0.00159846178904367,-0.00140061372643517,0.596659665966597
0.00159553436466622,-0.00139936103252431,0.596759675967597
0.00159263287572775,-0.00139825710976445,0.596859685968597
0.00158971744813209,-0.00139718438831211,0.596959695969597
0.00158673038537508,-0.00139612687476178,0.597059705970597
0.00158370373415964,-0.00139512257274355,0.597159715971597
0.00158062826424284,-0.00139412081151836,0.597259725972597
0.00157759241503398,-0.00139307267333316,0.597359735973597
0.00157457079933407,-0.00139207327552924,0.597459745974598
0.00157160981713844,-0.00139105278430545,0.597559755975598
0.00156861031762552,-0.00139003127261813,0.597659765976598
0.00156571964606169,-0.00138906728927717,0.597759775977598
0.00156281440697716,-0.00138809713938779,0.597859785978598
0.00155998382758813,-0.00138709091622591,0.597959795979598
0.00155721988700489,-0.00138603673357918,0.598059805980598
0.00155445521159574,-0.00138497043667074,0.598159815981598
0.00155172009738101,-0.00138390964750137,0.598259825982598
0.00154891871292528,-0.00138285604304056,0.598359835983598
0.00154611108129746,-0.00138184670550681,0.598459845984598
0.00154328167210143,-0.00138083530631401,0.598559855985599
0.00154051016903074,-0.00137978474942287,0.598659865986599
0.00153776107930239,-0.00137878519037189,0.598759875987599
0.00153500471963484,-0.00137786215917898,0.598859885988599
0.00153227267141791,-0.00137687025706019,0.598959895989599
0.00152959950602281,-0.0013759809195936,0.599059905990599
0.00152697543344907,-0.00137506586091643,0.599159915991599
0.00152438083453561,-0.0013741024027802,0.599259925992599
0.00152171396007969,-0.00137316123129224,0.599359935993599
0.00151906851766246,-0.00137218738884497,0.5994599459946
0.00151651261804513,-0.00137127679440797,0.5995599559956
0.00151395287153346,-0.00137047898768726,0.5996599659966
0.00151144172949486,-0.00136969148695774,0.5997599759976
0.0015089449522664,-0.00136894401235728,0.5998599859986
0.00150637642470022,-0.00136819287053779,0.5999599959996
0.0015037986415523,-0.00136739530799125,0.6000600060006
0.00150124972854004,-0.00136654857660694,0.6001600160016
0.0014987190963381,-0.00136567262034344,0.6002600260026
0.00149619646890126,-0.00136480241368971,0.6003600360036
0.00149366494292985,-0.00136389854325537,0.6004600460046
0.00149109695899664,-0.00136293395638973,0.600560056005601
0.00148855869059428,-0.00136201466843232,0.600660066006601
0.00148598417845832,-0.0013611178168525,0.600760076007601
0.00148342143275125,-0.00136025097795886,0.600860086008601
0.00148088726002443,-0.00135933573730275,0.600960096009601
0.00147838871598881,-0.00135850825190772,0.601060106010601
0.00147590811875177,-0.0013577430838969,0.601160116011601
0.00147344532319095,-0.00135703971727984,0.601260126012601
0.001470997965885,-0.00135632905538486,0.601360136013601
0.00146855664612996,-0.00135558051194666,0.601460146014602
0.00146612910378504,-0.00135487205683287,0.601560156015602
0.0014636696368244,-0.00135423858390889,0.601660166016602
0.00146123573673794,-0.00135367048745633,0.601760176017602
0.00145878039309517,-0.00135309850955659,0.601860186018602
0.00145634626495929,-0.001352556495969,0.601960196019602
0.00145393086451853,-0.00135195156607929,0.602060206020602
0.00145152681356774,-0.00135144529635943,0.602160216021602
0.00144908030396067,-0.0013509643977137,0.602260226022602
0.0014466368119773,-0.00135044441738607,0.602360236023602
0.0014441530197448,-0.00134998212204478,0.602460246024602
0.00144160102000295,-0.00134949070087623,0.602560256025603
0.00143901809998424,-0.00134907289590438,0.602660266026603
0.00143643237196302,-0.00134863527597149,0.602760276027603
0.00143387571218093,-0.00134826006556408,0.602860286028603
0.00143134507306838,-0.00134797489321548,0.602960296029603
0.00142879642035495,-0.00134771011862072,0.603060306030603
0.00142625766360435,-0.00134748560511525,0.603160316031603
0.00142369289770185,-0.00134721574663083,0.603260326032603
0.00142112015237305,-0.00134698705912979,0.603360336033603
0.00141856620614874,-0.00134681610268581,0.603460346034603
0.00141600303198513,-0.00134668228835188,0.603560356035604
0.00141336232562463,-0.00134651381280918,0.603660366036604
0.00141067516398414,-0.0013463647468063,0.603760376037604
0.00140790717840306,-0.00134624568888262,0.603860386038604
0.00140506829018305,-0.0013461441354798,0.603960396039604
0.00140218942651158,-0.00134600139036193,0.604060406040604
0.00139932168197718,-0.00134586109389593,0.604160416041604
0.00139641420846898,-0.00134567997427962,0.604260426042604
0.00139355084755123,-0.00134554533528222,0.604360436043604
0.00139063497307084,-0.00134536519466598,0.604460446044604
0.00138771277540185,-0.00134522240808455,0.604560456045605
0.00138480069944168,-0.00134507897421131,0.604660466046605
0.0013818143162259,-0.00134490128915761,0.604760476047605
0.00137875890774779,-0.00134474185036123,0.604860486048605
0.00137573218973,-0.00134453469625418,0.604960496049605
0.00137269999852598,-0.00134436520715851,0.605060506050605
0.00136956121610012,-0.00134419621332164,0.605160516051605
0.00136647804318059,-0.0013440241742188,0.605260526052605
0.00136338416345582,-0.00134386285804581,0.605360536053605
0.00136018415091153,-0.00134370203482823,0.605460546054605
0.00135698102629884,-0.0013436404522698,0.605560556055606
0.00135376825450446,-0.00134358865049774,0.605660566056606
0.00135056790794837,-0.00134353576376323,0.605760576057606
0.00134736167357084,-0.00134343461347815,0.605860586058606
0.00134416941470692,-0.00134333628501666,0.605960596059606
0.00134091094319027,-0.00134323040328187,0.606060606060606
0.00133766307251644,-0.00134324938206161,0.606160616061606
0.00133441137337656,-0.00134330421527853,0.606260626062606
0.0013311558595918,-0.00134339459886661,0.606360636063606
0.00132794576449876,-0.00134345070363189,0.606460646064606
0.00132466427150793,-0.00134347136398819,0.606560656065607
0.00132137760018275,-0.00134344358572565,0.606660666066607
0.00131809279010943,-0.00134341390474764,0.606760676067607
0.00131476996488828,-0.00134343126875322,0.606860686068607
0.00131147940290172,-0.00134340370702241,0.606960696069607
0.0013081670541329,-0.00134334789941249,0.607060706070607
0.00130485310901808,-0.00134333232755292,0.607160716071607
0.00130154401974349,-0.00134329778382406,0.607260726072607
0.00129823330417707,-0.00134330334454432,0.607360736073607
0.00129497938904181,-0.00134330518276097,0.607460746074607
0.00129177060235356,-0.00134327389391936,0.607560756075608
0.00128859938162483,-0.00134327183456392,0.607660766076608
0.00128538621823044,-0.00134331720948859,0.607760776077608
0.00128216852148993,-0.00134339853790216,0.607860786078608
0.00127894515115623,-0.00134343159585441,0.607960796079608
0.00127565479188028,-0.00134348199938405,0.608060806080608
0.00127240969004894,-0.00134349910309076,0.608160816081608
0.00126916058929041,-0.00134351966439534,0.608260826082608
0.00126594365271465,-0.00134348627012776,0.608360836083608
0.00126265960510957,-0.0013434709516564,0.608460846084608
0.00125940743144262,-0.00134341173021576,0.608560856085609
0.00125612293234578,-0.00134336594065582,0.608660866086609
0.00125283458635466,-0.00134326231177284,0.608760876087609
0.00124955098563431,-0.0013431409226773,0.608860886088609
0.00124625838502413,-0.00134303031870694,0.608960896089609
0.00124291613183491,-0.00134286664602324,0.609060906090609
0.00123959978183527,-0.00134276187458965,0.609160916091609
0.00123630911618991,-0.00134271552987906,0.609260926092609
0.00123300950593935,-0.00134267936446549,0.609360936093609
0.00122974187328572,-0.00134259990882146,0.609460946094609
0.00122646590415871,-0.001342530095752,0.60956095609561
0.00122318592689036,-0.00134240291097607,0.60966096609661
0.0012199106856787,-0.00134225842438989,0.60976097609761
0.00121664967797599,-0.00134209243205206,0.60986098609861
0.00121340079605273,-0.00134192769053071,0.60996099609961
0.00121014771709867,-0.00134176826785904,0.61006100610061
0.00120682801776707,-0.00134159651669731,0.61016101610161
0.00120347784734689,-0.00134144167113885,0.61026102610261
0.00120015621305051,-0.00134127550833982,0.61036103610361
0.00119686672450872,-0.00134106764013864,0.61046104610461
0.00119349557123807,-0.00134088673475058,0.610561056105611
0.00119015272834531,-0.00134071494673237,0.610661066106611
0.00118673821113122,-0.0013405064105077,0.610761076107611
0.001183293881638,-0.00134035658434007,0.610861086108611
0.00117985576706745,-0.00134018999078096,0.610961096109611
0.00117642095345474,-0.00134000283822086,0.611061106110611
0.00117301634141764,-0.00133977051575019,0.611161116111611
0.00116961015837343,-0.00133957452224372,0.611261126112611
0.00116620002016902,-0.00133933439311143,0.611361136113611
0.00116280502076067,-0.00133907419102291,0.611461146114611
0.0011594068217498,-0.00133882037892529,0.611561156115612
0.00115604104491704,-0.00133851558971909,0.611661166116612
0.00115268084492929,-0.00133819559491457,0.611761176117612
0.00114934889773117,-0.00133786616946013,0.611861186118612
0.0011460222555616,-0.00133752181022379,0.611961196119612
0.00114269775797803,-0.00133715859659818,0.612061206120612
0.00113940311874418,-0.00133688431994422,0.612161216121612
0.0011361403718767,-0.00133657006783879,0.612261226122612
0.00113290605517065,-0.00133621211777818,0.612361236123612
0.00112968365922994,-0.00133578068282209,0.612461246124613
0.00112647308039568,-0.00133527641486932,0.612561256125613
0.00112325874450475,-0.00133468497214508,0.612661266126613
0.00112001381774169,-0.00133403177409763,0.612761276127613
0.00111679700786009,-0.00133331526584467,0.612861286128613
0.00111358122765617,-0.00133258328939082,0.612961296129613
0.00111033194952582,-0.00133187150106983,0.613061306130613
0.00110712624726357,-0.00133113462040169,0.613161316131613
0.00110401264932604,-0.0013304053851481,0.613261326132613
0.00110089337318823,-0.00132962542617414,0.613361336133613
0.00109773678908615,-0.00132881141873033,0.613461346134613
0.00109460831956194,-0.001328090906943,0.613561356135614
0.00109152226262344,-0.0013273455239474,0.613661366136614
0.00108839507155815,-0.00132656154992154,0.613761376137614
0.00108526226679141,-0.00132572746030725,0.613861386138614
0.00108209512100643,-0.00132491461844932,0.613961396139614
0.0010789551637805,-0.00132406287919181,0.614061406140614
0.00107577444329601,-0.00132317349795828,0.614161416141614
0.0010726586547019,-0.00132231774825575,0.614261426142614
0.00106950554662587,-0.00132142871485518,0.614361436143614
0.00106641712396256,-0.00132057334062805,0.614461446144615
0.00106333917544801,-0.0013196492728468,0.614561456145615
0.00106025492908371,-0.00131873775239093,0.614661466146615
0.00105723476230388,-0.00131786012606861,0.614761476147615
0.00105418226088002,-0.00131692349253379,0.614861486148615
0.00105109188252015,-0.00131595431703731,0.614961496149615
0.00104796393820072,-0.00131495289212745,0.615061506150615
0.00104492716066944,-0.00131396184692165,0.615161516151615
0.00104185237720447,-0.00131293876422713,0.615261526152615
0.00103877241310156,-0.00131183366897074,0.615361536153615
0.00103572254000492,-0.00131069701305633,0.615461546154615
0.00103268695570195,-0.00130963543838346,0.615561556155616
0.00102967971863336,-0.00130853018879057,0.615661566156616
0.00102666542585385,-0.00130743919804554,0.615761576157616
0.0010236792499557,-0.00130630477885835,0.615861586158616
0.00102068672322672,-0.00130521657999108,0.615961596159616
0.00101762715918134,-0.00130410700206632,0.616061606160616
0.00101455706570247,-0.00130294612453886,0.616161616161616
0.00101148169253395,-0.00130170472022624,0.616261626162616
0.001008431169842,-0.00130046298420525,0.616361636163616
0.00100533856166549,-0.00129918698318258,0.616461646164617
0.00100223949669576,-0.00129792682353241,0.616561656165617
0.00099910962432211,-0.00129669673646036,0.616661666166617
0.000996010257589996,-0.00129543671502198,0.616761676167617
0.00099290484869994,-0.00129413143383546,0.616861686168617
0.000989840735183727,-0.00129280716926202,0.616961696169617
0.000986802163202948,-0.00129144924551516,0.617061706170617
0.000983725691250856,-0.00129006272114566,0.617161716171617
0.000980676055417722,-0.00128862020488392,0.617261726172617
0.000977653039171863,-0.00128712217356055,0.617361736173617
0.000974656435195591,-0.00128556909939899,0.617461746174617
0.000971652584315428,-0.00128399238181038,0.617561756175618
0.000968641855096066,-0.00128237326776077,0.617661766176618
0.000965564238289774,-0.00128073771802795,0.617761776177618
0.000962441170542306,-0.0012791353759769,0.617861786178618
0.00095925217347625,-0.00127751648997676,0.617961796179618
0.000956058046449913,-0.00127594888054385,0.618061806180618
0.000952794023427052,-0.00127438496597242,0.618161816181618
0.000949558393709135,-0.00127276682401223,0.618261826182618
0.000946293271902703,-0.00127118236656442,0.618361836183618
0.000942958774697449,-0.00126960188500854,0.618461846184618
0.000939580853657008,-0.00126805433701443,0.618561856185619
0.000936167886718351,-0.00126648001970358,0.618661866186619
0.000932767596102663,-0.00126484427647429,0.618761876187619
0.000929379857419373,-0.00126314763944194,0.618861886188619
0.000925928444572848,-0.00126143546049584,0.618961896189619
0.000922506993734889,-0.00125967049847412,0.619061906190619
0.000919098230737631,-0.00125784579211052,0.619161916191619
0.000915654647587937,-0.00125599676047507,0.619261926192619
0.000912147830249183,-0.00125413357825773,0.619361936193619
0.000908654373381696,-0.00125221155928919,0.619461946194619
0.00090519125169459,-0.001250238593158,0.61956195619562
0.000901724704659028,-0.00124824573835288,0.61966196619662
0.000898223788962939,-0.0012462300486595,0.61976197619762
0.000894736120865176,-0.00124415685365503,0.61986198619862
0.000891185550286512,-0.00124207155820987,0.61996199619962
0.000887632496503029,-0.0012399488764805,0.62006200620062
0.00088407672685824,-0.00123780762830317,0.62016201620162
0.000880534605625931,-0.00123561003118639,0.62026202620262
0.000876958733078932,-0.00123339142357686,0.62036203620362
0.000873413925931191,-0.0012311244948284,0.62046204620462
0.000869882626680603,-0.00122880230671001,0.620562056205621
0.000866322964070895,-0.00122643447645752,0.620662066206621
0.000862729660715949,-0.00122404712839934,0.620762076207621
0.000859173605433531,-0.00122166176828713,0.620862086208621
0.000855648484249139,-0.00121922952674197,0.620962096209621
0.000852094889136225,-0.00121675262436636,0.621062106210621
0.0008485722258178,-0.00121422962375771,0.621162116211621
0.000845062775544804,-0.00121165360511351,0.621262126212621
0.000841519226124153,-0.0012090598861483,0.621362136213621
0.000837989037174818,-0.0012064137711005,0.621462146214621
0.000834430337440475,-0.0012037248841164,0.621562156215622
0.000830837925551462,-0.00120101929423964,0.621662166216622
0.000827276797896977,-0.00119826959177243,0.621762176217622
0.000823746710302899,-0.0011954761452794,0.621862186218622
0.000820182647951838,-0.0011926669034844,0.621962196219622
0.000816649660214081,-0.00118981443595786,0.622062206220622
0.000813129837147585,-0.00118691183671818,0.622162216221622
0.000809623056665316,-0.00118395953882883,0.622262226222622
0.000806082082590694,-0.00118099283696938,0.622362236223622
0.000802512558571094,-0.00117798619881843,0.622462246224622
0.000798909350039162,-0.00117496564274212,0.622562256225623
0.000795272731114995,-0.00117193129543452,0.622662266226623
0.000791667815667701,-0.00116885570343068,0.622762276227623
0.000788034847837768,-0.00116574114722485,0.622862286228623
0.000784368695361478,-0.00116261362905837,0.622962296229623
0.000780669632358827,-0.00115947326871475,0.623062306230623
0.000776937928342688,-0.00115632018137051,0.623162316231623
0.00077317920392522,-0.0011531288254901,0.623262326232623
0.000769435341880278,-0.0011498904085015,0.623362336233623
0.000765706201692536,-0.00114660534043289,0.623462346234623
0.000761949988122224,-0.00114328317632476,0.623562356235624
0.000758208572425617,-0.00113991510748007,0.623662366236624
0.000754499772403646,-0.00113650874936764,0.623762376237624
0.00075075838204584,-0.001133092002337,0.623862386238624
0.0007469846662582,-0.00112966496543998,0.623962396239624
0.000743243849479238,-0.00112620017599748,0.624062406240624
0.000739470691145735,-0.00112272551823443,0.624162416241624
0.000735665463074152,-0.00111924108198861,0.624262426242624
0.000731828425563264,-0.00111574695940107,0.624362436243624
0.000727965148547477,-0.00111221761123996,0.624462446244624
0.000724070538923095,-0.00110867897985488,0.624562456245625
0.000720209846467434,-0.00110510363711973,0.624662466246625
0.000716317793760839,-0.00110151941658173,0.624762476247625
0.000712399941523471,-0.00109790077670545,0.624862486248625
0.000708451201258656,-0.00109427364832295,0.624962496249625
0.000704536841172052,-0.00109061061712914,0.625062506250625
0.000700591560808591,-0.00108693948902902,0.625162516251625
0.000696615615860025,-0.00108326034234272,0.625262526252625
0.000692656058220513,-0.00107953859648471,0.625362536253625
0.00068871273816068,-0.001075774624627,0.625462546254625
0.000684785510558176,-0.00107196880224479,0.625562556255626
0.000680874232594085,-0.00106812149329566,0.625662566256626
0.000676978761449595,-0.00106423306634455,0.625762576257626
0.000673057460828557,-0.00106031294282702,0.625862586258626
0.000669110547262653,-0.00105636140838091,0.625962596259626
0.000665138232676643,-0.00105237874403676,0.626062606260626
0.000661135486162017,-0.00104839081382403,0.626162616261626
0.000657107810850823,-0.00104437208542153,0.626262626262626
0.000653115273579054,-0.00104032094175152,0.626362636263626
0.000649097710762482,-0.00103623956425634,0.626462646264626
0.000645115226093587,-0.00103212632434081,0.626562656265627
0.000641107621435191,-0.00102798340575086,0.626662666266627
0.000637075113319027,-0.00102381108030289,0.626762676267627
0.000633059301184911,-0.00101960059228115,0.626862686268627
0.000629060037606954,-0.00101535228030455,0.626962696269627
0.000625077175159219,-0.00101106648299201,0.627062706270627
0.000621063984441712,-0.00100677810342278,0.627162716271627
0.000617025931729945,-0.00100246162540038,0.627262726272627
0.000612958013757896,-0.000998142848455533,0.627362736273627
0.000608860483913734,-0.000993821802534164,0.627462746274628
0.000604780126882227,-0.000989463985370777,0.627562756275628
0.000600735465344285,-0.000985076800509546,0.627662766276628
0.000596726225179909,-0.00098066050133849,0.627762776277628
0.000592733397663389,-0.000976208264803336,0.627862786278628
0.00058871035244655,-0.000971754936395171,0.627962796279628
0.000584662535073175,-0.00096727500913146,0.628062806280628
0.000580584969919431,-0.000962794245686642,0.628162816281628
0.000576524354135951,-0.00095827817143756,0.628262826282628
0.00057243930020773,-0.000953736074215461,0.628362836283628
0.000568390077681328,-0.000949166272443687,0.628462846284628
0.000564357551136922,-0.000944561961496057,0.628562856285629
0.000560295180063964,-0.000939957924668422,0.628662866286629
0.000556249606328359,-0.000935319703462532,0.628762876287629
0.000552239592178063,-0.000930654639227124,0.628862886288629
0.000548204736765336,-0.000925964899583314,0.628962896289629
0.000544186434515791,-0.000921241749547319,0.629062906290629
0.00054020351678333,-0.000916492509735798,0.629162916291629
0.00053619038135055,-0.000911744834020824,0.629262926292629
0.000532193607887971,-0.000906964284635924,0.629362936293629
0.000528171910235895,-0.000902160112555761,0.62946294629463
0.000524120345019952,-0.000897358006741607,0.62956295629563
0.000520044343962755,-0.000892532483246191,0.62966296629663
0.000515985209348807,-0.000887674827817407,0.62976297629763
0.000511942798359195,-0.000882785333003445,0.62986298629863
0.000507916975085762,-0.000877864277531373,0.62996299629963
0.000503907596709596,-0.000872911949342505,0.63006300630063
0.000499914527322541,-0.000867928627163711,0.63016301630163
0.000495891433731585,-0.00086294896990047,0.63026302630263
0.000491884759699093,-0.000857938583553353,0.63036303630363
0.000487894369316861,-0.000852897746849328,0.63046304630463
0.000483873973158969,-0.000847861091051337,0.630563056305631
0.000479828984519841,-0.000842803159854748,0.630663066306631
0.000475800597418012,-0.000837715236703568,0.630763076307631
0.000471807951880376,-0.000832604552377185,0.630863086308631
0.000467831474816475,-0.000827464348319848,0.630963096309631
0.00046383008508076,-0.000822303808703913,0.631063106310631
0.000459844937531747,-0.000817114207759342,0.631163116311631
0.000455829837188215,-0.000811930123767986,0.631263126312631
0.000451850464587758,-0.00080672416315675,0.631363136313631
0.000447906547913766,-0.000801496510207955,0.631463146314632
0.000443997819956854,-0.000796247358417969,0.631563156315632
0.000440063693283372,-0.000790978873104722,0.631663166316632
0.000436145260556551,-0.000785682326194788,0.631763176317632
0.000432201544289636,-0.000780366881128444,0.631863186318632
0.000428293099666916,-0.000775030734242345,0.631963196319632
0.000424419661782389,-0.000769674060604567,0.632063206320632
0.000420515476385744,-0.000764324401214242,0.632163216321632
0.000416646306941439,-0.000758954355587615,0.632263226322632
0.000412811886240088,-0.000753564101096348,0.632363236323632
0.000409011958589936,-0.000748153810505231,0.632463246324632
0.000405246263692059,-0.000742723658882538,0.632563256325633
0.000401514548158337,-0.000737273814385887,0.632663266326633
0.000397816558600404,-0.000731804449780064,0.632763276327633
0.00039415204393358,-0.000726315733222588,0.632863286328633
0.000390520757680256,-0.000720807832871273,0.632963296329633
0.000386902716721722,-0.000715274031633928,0.633063306330633
0.000383317574771916,-0.000709721440506139,0.633163316331633
0.000379704594667717,-0.000704152296215218,0.633263326332633
0.000376058925176012,-0.000698592050458823,0.633363336333633
0.000372380858844991,-0.000693040638738133,0.633463346334633
0.000368675820486707,-0.000687472692282602,0.633563356335634
0.000365004508104262,-0.000681886331411931,0.633663366336634
0.000361346830313129,-0.000676274848248272,0.633763376337634
0.000357702683454414,-0.000670638473144479,0.633863386338634
0.000354026241111689,-0.000665011625438832,0.633963396339634
0.000350322946525301,-0.000659368950181707,0.634063406340634
0.000346633595203118,-0.000653701703175173,0.634163416341634
0.00034295808118281,-0.00064801011016511,0.634263426342634
0.000339296303109072,-0.000642294387683149,0.634363436343634
0.000335668112799431,-0.000636561596047376,0.634463446344634
0.000332007643130485,-0.000630839209454514,0.634563456345635
0.000328315184346937,-0.000625127140370374,0.634663466346635
0.00032459621424208,-0.00061940006148787,0.634763476347635
0.000320850990811156,-0.000613658106411621,0.634863486348635
0.000317074561465745,-0.000607926676161781,0.634963496349635
0.00031327243164133,-0.000602180429610044,0.635063506350635
0.000309485184921222,-0.000596410668628912,0.635163516351635
0.000305672392058607,-0.000590626448392894,0.635263526352635
0.000301829063608583,-0.000584853151493853,0.635363536353635
0.0002980010052558,-0.000579056621196072,0.635463546354635
0.000294142595597929,-0.000573271136322255,0.635563556355636
0.000290259383837648,-0.000567471371869,0.635663566356636
0.000286351611845492,-0.000561657466047899,0.635763576357636
0.000282459706564734,-0.000555820743766917,0.635863586358636
0.000278583552818951,-0.000549961410039956,0.635963596359636
0.000274743202832597,-0.000544086481418154,0.636063606360636
0.000270918212781109,-0.000538189284576363,0.636163616361636
0.000267068344610755,-0.000532278849350343,0.636263626362636
0.000263254171933964,-0.0005263532776318,0.636363636363636
0.000259415102710065,-0.000520414737042049,0.636463646364636
0.00025555138802369,-0.000514463349668076,0.636563656365637
0.000251703314302834,-0.000508490424293041,0.636663666366637
0.000247825425999251,-0.000502530156812734,0.636763676367637
0.000243923339117976,-0.000496557263687111,0.636863686368637
0.000240037268677574,-0.000490563069823838,0.636963696369637
0.000236167097197932,-0.000484547771023168,0.637063706370637
0.000232312718716722,-0.000478511556174297,0.637163716371637
0.00022842874679169,-0.000472488579709557,0.637263726372637
0.000224560719898049,-0.000466444788552122,0.637363736373637
0.000220708525162859,-0.00046038037619826,0.637463746374637
0.000216872049713182,-0.000454295531537466,0.637563756375638
0.000213011354954034,-0.000448199240638455,0.637663766376638
0.000209166492353338,-0.000442082826105504,0.637763776377638
0.000205337353645177,-0.000435946469917451,0.637863786378638
0.000201484062429954,-0.000429799155839322,0.637963796379638
0.000197601465712024,-0.000423666091395005,0.638063806380638
0.000193734970665519,-0.000417513285702512,0.638163816381638
0.000189884469024521,-0.000411340923044365,0.638263826382638
0.000186070390792478,-0.000405155904794877,0.638363836383638
0.00018223226140858,-0.000398960410093196,0.638463846384638
0.000178409954969037,-0.000392745761543501,0.638563856385639
0.000174623968279555,-0.000386518851306061,0.638663866386639
0.000170813829082961,-0.000380281860823409,0.638763876387639
0.000167019358494275,-0.000374026115003412,0.638863886388639
0.000163200901252557,-0.000367760563058099,0.638963896389639
0.000159358715353147,-0.000361485306342878,0.639063906390639
0.000155553213161518,-0.000355198375340073,0.639163916391639
0.00015172396618754,-0.00034890194458146,0.639263926392639
0.000147931384493001,-0.00034259404685285,0.639363936393639
0.000144115046498482,-0.000336276854382632,0.639463946394639
0.000140275207895686,-0.000329950461615454,0.63956395639564
0.00013641211516227,-0.000323614962995962,0.63966396639664
0.000132517371933171,-0.000317276200275271,0.63976397639764
0.000128599945848759,-0.000310928463003399,0.63986398639864
0.000124651449758065,-0.000304577595234946,0.63996399639964
0.000120680825962711,-0.000298217886520229,0.64006400640064
0.000116724511692819,-0.000291821498704754,0.64016401640164
0.000112737650317835,-0.000285422445705576,0.64026402640264
0.000108765328821216,-0.000278987105205749,0.64036403640364
0.000104807475793578,-0.000272515806610045,0.64046404640464
0.000100819287585559,-0.000266042529282421,0.640564056405641
9.68010797807616e-05,-0.000259567307775873,0.640664066406641
9.27978725602323e-05,-0.000253056552022769,0.640764076407641
8.87734198868293e-05,-0.000246538452617538,0.640864086408641
8.47879060766099e-05,-0.00024001105156014,0.640964096409641
8.07811099570825e-05,-0.000233476475008233,0.641064106410641
7.67447894995286e-05,-0.000226940548588024,0.641164116411641
7.26792602876013e-05,-0.000220403295334781,0.641264126412641
6.86294365399673e-05,-0.000213831203500909,0.641364136413641
6.45952376331483e-05,-0.000207224590973548,0.641464146414641
6.05765898541756e-05,-0.000200583777943226,0.641564156415642
5.65372725047591e-05,-0.000193936858256239,0.641664166416642
5.2477520544874e-05,-0.000187283901018284,0.641764176417642
4.83975666310087e-05,-0.000180624968424695,0.641864186418642
4.42892631792421e-05,-0.000173965876887537,0.641964196419642
4.0197397714182e-05,-0.000167273174551166,0.642064206420642
3.60857748763401e-05,-0.00016057488845907,0.642164216421642
3.19462885453526e-05,-0.00015387682350588,0.642264226422642
2.7847323602288e-05,-0.000147171235225216,0.642364236423642
2.37205366295351e-05,-0.000140465955617546,0.642464246424643
1.9634266437732e-05,-0.000133753242520076,0.642564256425643
1.55284922613643e-05,-0.000127035180627006,0.642664266426643
1.14631611529778e-05,-0.000120309821152441,0.642764276427643
7.41436017245867e-06,-0.000113551620257361,0.642864286428643
3.40563830225052e-06,-0.000106786481131283,0.642964296429643
-5.86910487150877e-07,-9.99888829706512e-05,0.643064306430643
-4.60764065683761e-06,-9.31924711277776e-05,0.643164316431643
-8.64805448633754e-06,-8.63915259387328e-05,0.643264326432643
-1.27161014560311e-05,-7.95918292626818e-05,0.643364336433643
-1.67436638942861e-05,-7.27856366334443e-05,0.643464346434643
-2.07988087951313e-05,-6.59807639265829e-05,0.643564356435644
-2.48370434856833e-05,-5.91439435685761e-05,0.643664366436644
-2.88348811788846e-05,-5.23009889115664e-05,0.643764376437644
-3.27926029053405e-05,-4.54519575436171e-05,0.643864386438644
-3.67340386780002e-05,-3.85714231058206e-05,0.643964396439644
-4.06592668169553e-05,-3.16596827534381e-05,0.644064406440644
-4.46124528937534e-05,-2.47502505377485e-05,0.644164416441644
-4.85256750367664e-05,-1.78353658675662e-05,0.644264426442644
-5.24227356165553e-05,-1.0889648454714e-05,0.644364436443644
-5.63477472237276e-05,-3.9465731902002e-06,0.644464446444645
-6.02923964200826e-05,2.99957267914474e-06,0.644564456445645
-6.42644391896332e-05,9.94303724018036e-06,0.644664466446645
-6.82195786594503e-05,1.69169659792426e-05,0.644764476447645
-7.22018629213186e-05,2.38879415933864e-05,0.644864486448645
-7.62109786950717e-05,3.08559756003441e-05,0.644964496449645
-8.02026913032663e-05,3.78541674159213e-05,0.645064506450645
-8.42130625006227e-05,4.48548608645591e-05,0.645164516451645
-8.8241861934239e-05,5.18580121791139e-05,0.645264526452645
-9.22967787856187e-05,5.88578786606911e-05,0.645364536453645
-9.63102712655097e-05,6.58621932577384e-05,0.645464546454645
-0.000100305998925659,7.28962118680608e-05,0.645564556455646
-0.000104260673082549,7.99343699209595e-05,0.645664566456646
-0.000108241741080784,8.69688883971567e-05,0.645764576457646
-0.000112181767093394,9.40075094595459e-05,0.645864586458646
-0.000116148138573232,0.000101042456392236,0.645964596459646
-0.000120132737882253,0.000108079446555669,0.646064606460646
-0.000124099408820889,0.000115145689240519,0.646164616461646
-0.000128048238923378,0.000122240912630477,0.646264626462646
-0.000131979304206125,0.000129364837998374,0.646364636463646
-0.000135928604228614,0.000136489958897975,0.646464646464647
-0.000139895910941429,0.000143616249990728,0.646564656465647
-0.000143888729243803,0.000150737989309018,0.646664666466647
-0.000147839922767562,0.000157862928229883,0.646764676467647
-0.000151772989817444,0.00016501616370746,0.646864686468647
-0.000155664800653504,0.000172172308542812,0.646964696469647
-0.000159538837455676,0.000179356436654909,0.647064706470647
-0.000163438719859202,0.000186535446324358,0.647164716471647
-0.000167297445100575,0.000193717098142245,0.647264726472647
-0.00017118196526565,0.000200893624606926,0.647364736473647
-0.00017502534208979,0.000208072784005799,0.647464746474647
-0.000178894458552906,0.000215246806533832,0.647564756475648
-0.000182812971903255,0.000222422084485519,0.647664766476648
-0.000186780389185523,0.000229598583307761,0.647764776477648
-0.000190728839205586,0.000236802632343282,0.647864786478648
-0.000194635344256507,0.000244008971087104,0.647964796479648
-0.000198500185368791,0.000251217574200376,0.648064806480648
-0.000202346690386076,0.000258453379693961,0.648164816481648
-0.000206151902332954,0.000265691175437,0.648264826482648
-0.000209916095329571,0.000272930938394327,0.648364836483648
-0.000213662564969953,0.000280197562809463,0.648464846484648
-0.000217434656769297,0.000287458135852512,0.648564856485649
-0.000221165824063027,0.000294720431935577,0.648664866486649
-0.000224879318678176,0.000302009308445996,0.648764876487649
-0.000228642707742997,0.000309298189563389,0.648864886488649
-0.000232431205279636,0.000316580752099357,0.648964896489649
-0.000236178418960064,0.000323864775073078,0.649064906490649
-0.000239907522291322,0.000331175058283328,0.649164916491649
-0.000243595703420503,0.00033848654393604,0.649264926492649
-0.000247243229557042,0.000345799208995851,0.649364936493649
-0.000250916354817228,0.000353105279050656,0.649464946494649
-0.000254614765921044,0.000360404788653351,0.64956495649565
-0.000258272270947488,0.000367705521430189,0.64966496649665
-0.00026197948844467,0.000375005970872885,0.64976497649765
-0.000265668397489191,0.000382332321201711,0.64986498649865
-0.000269316296797497,0.000389659609066951,0.64996499649965
-0.000272923458186097,0.000396987816040512,0.65006500650065
-0.000276490155774938,0.000404316925997589,0.65016501650165
-0.000280039397217079,0.000411671584400759,0.65026502650265
-0.000283614177891068,0.000419019129504756,0.65036503650365
-0.000287214189123961,0.000426359607380109,0.65046504650465
-0.000290773554578358,0.00043370080165317,0.650565056505651
-0.000294292546070669,0.000441042698502719,0.650665066506651
-0.000297861660062019,0.00044838374074277,0.650765076507651
-0.000301455659082894,0.000455717697326085,0.650865086508651
-0.000305074236763787,0.000463044609716022,0.650965096509651
-0.000308717095949487,0.000470364517072652,0.651065106510651
-0.000312341162941308,0.000477709726397717,0.651165116511651
-0.000315989262656691,0.000485047732585834,0.651265126512651
-0.000319595864287567,0.000492386300835263,0.651365136513651
-0.000323251289226883,0.000499723896995179,0.651465146514651
-0.000326930189435575,0.000507054294625321,0.651565156515652
-0.00033063227466899,0.000514377539796218,0.651665166516652
-0.00033431460483316,0.000521725838154307,0.651765176517652
-0.000338019889669102,0.00052906678594971,0.651865186518652
-0.000341772753907463,0.000536406634961543,0.651965196519652
-0.000345572713807076,0.000543745366761514,0.652065206520652
-0.00034941928562667,0.000551082974439064,0.652165216521652
-0.000353311987928613,0.000558419439565999,0.652265226522652
-0.000357160628317752,0.000565756217972901,0.652365236523652
-0.000360965499342275,0.000573093300445724,0.652465246524652
-0.000364749120306951,0.000580455021470465,0.652565256525653
-0.000368489372721116,0.000587816813904587,0.652665266526653
-0.000372186546829571,0.000595178668533946,0.652765276527653
-0.000375840928269994,0.000602540580751567,0.652865286528653
-0.000379474971848182,0.000609926813633967,0.652965296529653
-0.000383131140827495,0.00061730514080303,0.653065306530653
-0.000386834301809215,0.000624681767967241,0.653165316531653
-0.000390494379878152,0.000632058245402128,0.653265326532653
-0.000394176058143436,0.000639426840158944,0.653365336533653
-0.000397814701870105,0.000646795322042721,0.653465346534653
-0.000401410601302809,0.000654163679536025,0.653565356535654
-0.000404986059214485,0.000661556069752793,0.653665366536654
-0.000408519157521645,0.000668948107529622,0.653765376537654
-0.000412010174951358,0.000676339790562928,0.653865386538654
-0.000415523561956366,0.000683723358261624,0.653965396539654
-0.000418994907243899,0.000691106603466207,0.654065406540654
-0.000422513935592695,0.000698487874546042,0.654165416541654
-0.000426080154047439,0.000705867166893957,0.654265426542654
-0.000429603722652916,0.000713246095284202,0.654365436543654
-0.000433084927046854,0.000720624652806217,0.654465446544654
-0.000436587943561899,0.000727995083476089,0.654565456545655
-0.00044011248886391,0.000735357437971322,0.654665466546655
-0.000443683719798872,0.000742717862108952,0.654765476547655
-0.000447275703231392,0.00075007024462484,0.654865486548655
-0.000450888160434352,0.000757414631589818,0.654965496549655
-0.000454520817287755,0.000764751069074415,0.655065506550655
-0.000458131452398877,0.000772111244430801,0.655165516551655
-0.000461762089056902,0.000779463292934944,0.655265526552655
-0.000465348958653848,0.000786814984392076,0.655365536553655
-0.000468892356041539,0.000794166311891539,0.655465546554655
-0.000472481540685687,0.000801515609981477,0.655565556555656
-0.000476090478095544,0.000808856792736805,0.655665566556656
-0.000479744456418276,0.000816195987546267,0.655765576557656
-0.000483354186242296,0.000823534820701545,0.655865586558656
-0.0004869831689661,0.000830865556950505,0.655965596559656
-0.000490631144290861,0.000838188244667264,0.656065606560656
-0.000494323451041449,0.000845509008936979,0.656165616561656
-0.000498034008656485,0.000852821759227392,0.656265626562656
-0.00050172085604207,0.000860157973269596,0.656365636563656
-0.000505362823761837,0.000867493710481192,0.656465646564656
-0.000508981470548626,0.000874852646538629,0.656565656565657
-0.000512576895454257,0.000882234551089058,0.656665666566657
-0.000516190824612603,0.00088960780818959,0.656765676567657
-0.000519822993117764,0.00089697246851793,0.656865686568657
-0.000523473140670863,0.000904328582751781,0.656965696569657
-0.000527078344059371,0.000911683932213807,0.657065706570657
-0.000530659986947803,0.000919062086618081,0.657165716571657
-0.000534218177602125,0.000926462813308264,0.657265726572657
-0.000537820287350487,0.000933860626033699,0.657365736573657
-0.000541377591145899,0.000941257245530718,0.657465746574658
-0.000544911368994282,0.000948676167800622,0.657565756575658
-0.00054842172455443,0.000956117162490561,0.657665766576658
-0.000551908754574527,0.000963580008461528,0.657765776577658
-0.000555351658182948,0.00097104105767951,0.657865786578658
-0.000558750730231516,0.000978500314751479,0.657965796579658
-0.000562168481601025,0.000985949977622992,0.658065806580658
-0.000565604649689161,0.000993390103882313,0.658165816581658
-0.000569058971893461,0.00100082075572458,0.658265826582658
-0.000572531183308125,0.00100824198843466,0.658365836583658
-0.000576046924520257,0.00101565984186692,0.658465846584658
-0.000579579827027412,0.00102306833375516,0.658565856585659
-0.000583129639744811,0.00103046751938406,0.658665866586659
-0.000586722010170317,0.00103786344321525,0.658765876587659
-0.000590268802960538,0.00104525790660859,0.658865886588659
-0.000593790858147121,0.00105267414296311,0.658965896589659
-0.000597288283995983,0.00106011193574699,0.659065906590659
-0.000600761191076526,0.0010675710661249,0.659165916591659
-0.000604250821781504,0.00107502031896811,0.659265926592659
-0.000607715809327541,0.00108249073433718,0.659365936593659
-0.000611156261980554,0.00108998209800377,0.65946594659466
-0.000614551922501886,0.00109747109594549,0.65956595659566
-0.000617964484019365,0.00110494987312673,0.65966596659666
-0.000621419713814304,0.00111242442102772,0.65976597659766
-0.000624850106953885,0.00111991973064042,0.65986598659866
-0.000628235537500582,0.00112741257086946,0.65996599659966
-0.000631596516081319,0.0011349259516713,0.66006600660066
-0.000634933144051404,0.00114245966572826,0.66016601660166
-0.000638225373793353,0.00114999055105096,0.66026602660266
-0.000641493628399952,0.00115754156000761,0.66036603660366
-0.000644738009226508,0.00116511248758419,0.66046604660466
-0.000647999496063361,0.00117267229372006,0.660566056605661
-0.000651216934808529,0.00118022900160886,0.660666066606661
-0.000654451468046362,0.00118777467098405,0.660766076607661
-0.000657728975931112,0.00119531523343433,0.660866086608661
-0.00066096211553355,0.0012028528059033,0.660966096609661
-0.00066421187510153,0.00121037943660691,0.661066106610661
-0.000667477998943348,0.00121789519465124,0.661166116611661
-0.000670760233670637,0.00122540015144558,0.661266126612661
-0.00067401759718962,0.00123292508905499,0.661366136613661
-0.000677250190855603,0.00124046980016199,0.661466146614662
-0.000680438400114569,0.00124801140150409,0.661566156615662
-0.000683582524425466,0.00125554991150948,0.661666166616662
-0.000686702514657444,0.00126310799460543,0.661766176617662
-0.00068983911333733,0.00127065478579946,0.661866186618662
-0.000692951444333628,0.00127822100265811,0.661966196619662
-0.000696020045125332,0.00128578387709542,0.662066206620662
-0.000699045208260728,0.00129334343214666,0.662166216621662
-0.000702027217073908,0.00130089968854359,0.662266226622662
-0.00070502638257504,0.0013084445701117,0.662366236623662
-0.000707982481288094,0.00131598625438091,0.662466246624662
-0.000710955711350198,0.00132351664905179,0.662566256625663
-0.000713972088823957,0.00133104158896479,0.662666266626663
-0.000717004867427988,0.00133855533142072,0.662766276627663
-0.00072001333918841,0.00134608846729185,0.662866286628663
-0.000722997603156994,0.00135364080077795,0.662966296629663
-0.000725938551556306,0.00136118978032517,0.663066306630663
-0.000728855649210891,0.00136875775708032,0.663166316631663
-0.000731729845931527,0.00137632222786359,0.663266326632663
-0.000734561431962917,0.0013838832226208,0.663366336633663
-0.000737350683728643,0.00139144075978015,0.663466346634663
-0.00074015725112584,0.00139898665950829,0.663566356635664
-0.000742940571303027,0.00140655142053626,0.663666366636664
-0.000745767363689469,0.00141411012328158,0.663766376637664
-0.000748637144543997,0.0014216627953866,0.663866386638664
-0.000751482858121964,0.00142923414450902,0.663966396639664
-0.00075430460347524,0.00143682397715237,0.664066406640664
-0.000757083675943984,0.00144441000436499,0.664166416641664
-0.000759879317700567,0.00145198397951104,0.664266426642664
-0.000762632376410341,0.00145955425749223,0.664366436643664
-0.000765361828549458,0.00146714289690727,0.664466446644664
-0.000768107900654167,0.00147471939672174,0.664566456645665
-0.000770896694017476,0.00148228949042061,0.664666466646665
-0.000773661286499606,0.00148987782346623,0.664766476647665
-0.000776441853959001,0.00149745394780541,0.664866486648665
-0.000779179608018537,0.00150502626671375,0.664966496649665
-0.000781893280980392,0.00151261670288177,0.665066506650665
-0.000784564559784784,0.00152020319540737,0.665166516651665
-0.000787278472313738,0.00152778302612556,0.665266526652665
-0.000790008182448195,0.00153535061358419,0.665366536653665
-0.000792753439103426,0.00154290603840699,0.665466546654665
-0.000795540345876075,0.00155045499261536,0.665566556655666
-0.000798283985453569,0.00155800025887292,0.665666566656666
-0.0008010426993283,0.00156553348688511,0.665766576657666
-0.000803758258880865,0.00157306313751605,0.665866586658666
-0.000806430954355917,0.00158058923610437,0.665966596659666
-0.000809145302251923,0.00158810898616534,0.666066606660666
-0.000811834645334905,0.00159564688112842,0.666166616661666
-0.000814538906075089,0.00160317269868619,0.666266626662666
-0.000817200162222533,0.00161069493886259,0.666366636663666
-0.000819902674583849,0.00161821075679867,0.666466646664666
-0.000822579873459098,0.00162574459985327,0.666566656665667
-0.000825214116115772,0.00163327476417119,0.666666666666667
-0.000827805688191399,0.00164080127739489,0.666766676667667
-0.000830438604015038,0.00164832122095232,0.666866686668667
-0.000833112389059564,0.00165583462709302,0.666966696669667
-0.000835826578012,0.00166334152576269,0.667066706670667
-0.000838497223345799,0.00167084489772871,0.667166716671667
-0.000841208044538092,0.00167834179908029,0.667266726672667
-0.000843958578579491,0.00168583225745977,0.667366736673667
-0.000846748364764039,0.00169331630511656,0.667466746674667
-0.000849576942385884,0.00170079396969302,0.667566756675668
-0.000852417581288348,0.00170825976648541,0.667666766676668
-0.000855213319793214,0.00171572228765868,0.667766776677668
-0.000858047418975347,0.00172317853632116,0.667866786678668
-0.00086091942734289,0.00173062854472215,0.667966796679668
-0.000863763178313742,0.00173809655520629,0.668066806680668
-0.000866578793974939,0.00174558238118788,0.668166816681668
-0.000869432093075666,0.00175306162598559,0.668266826682668
-0.000872296373101684,0.00176052885096633,0.668366836683668
-0.000875197668543692,0.00176798960533244,0.668466846684668
-0.000878053112230419,0.00177544703109852,0.668566856685669
-0.000880863015138347,0.0017829011605138,0.668666866686669
-0.000883683749242141,0.00179034342214492,0.668766876687669
-0.000886515102617043,0.00179777389661542,0.668866886688669
-0.000889383093629144,0.00180519809396806,0.668966896689669
-0.000892205212154187,0.00181261923914395,0.669066906690669
-0.000894998315421275,0.00182005824819141,0.669166916691669
-0.00089782798491608,0.00182749082808789,0.669266926692669
-0.000900611913225058,0.00183492027057724,0.669366936693669
-0.000903366819365521,0.00184236740417335,0.669466946694669
-0.000906076468061277,0.00184981127827514,0.66956695669567
-0.000908796618548176,0.00185724322700451,0.66966696669667
-0.000911487947273588,0.00186469275396782,0.66976697669767
-0.000914150583235207,0.00187215967488254,0.66986698669867
-0.000916823716380898,0.00187961442625078,0.66996699669967
-0.000919451958343087,0.00188706583519768,0.67006700670067
-0.000922051701037952,0.0018945345321337,0.67016701670167
-0.000924623066552576,0.00190202033738352,0.67026702670267
-0.000927205159604174,0.00190949374964455,0.67036703670367
-0.000929823968612964,0.00191696011771221,0.67046704670467
-0.000932479053604821,0.00192441947613948,0.670567056705671
-0.000935143785778273,0.00193186661434267,0.670667066706671
-0.000937817960119321,0.00193930161755227,0.670767076707671
-0.000940462488035306,0.00194675379587796,0.670867086708671
-0.000943077503130948,0.00195422297425167,0.670967096709671
-0.000945647509563126,0.00196168864895699,0.671067106710671
-0.00094817281139771,0.00196915085685029,0.671167116711671
-0.000950734200325967,0.00197660591458793,0.671267126712671
-0.000953266311393855,0.00198407782955473,0.671367136713671
-0.000955834170936496,0.00199154245385049,0.671467146714671
-0.000958411205437296,0.0019989946805504,0.671567156715672
-0.000960943189811076,0.00200644353257956,0.671667166716672
-0.000963510498810188,0.00201388522523881,0.671767176717672
-0.000966047919513655,0.00202134371753906,0.671867186718672
-0.000968555583222656,0.00202881884132248,0.671967196719672
-0.000971033621238374,0.00203631042612787,0.672067206720672
-0.000973520769713378,0.00204378929545027,0.672167216721672
-0.000976042904194898,0.00205126060919588,0.672267226722672
-0.000978534954580767,0.00205874831255399,0.672367236723672
-0.000980997047565094,0.00206625224197414,0.672467246724673
-0.000983429319056132,0.00207377222929872,0.672567256725673
-0.000985817111695507,0.00208128828449831,0.672667266726673
-0.000988213945688273,0.0020887913362737,0.672767276727673
-0.000990581144773609,0.00209631036763347,0.672867286728673
-0.000992957279250057,0.00210381634489134,0.672967296729673
-0.000995342144103365,0.00211130936249215,0.673067306730673
-0.000997761541167893,0.00211879446977254,0.673167316731673
-0.00100013621520659,0.00212627593977972,0.673267326732673
-0.00100246646798183,0.00213375381167386,0.673367336733673
-0.00100480527836929,0.00214121892201448,0.673467346734673
-0.00100711411292697,0.00214870012250874,0.673567356735674
-0.00100939309834903,0.00215619725421327,0.673667366736674
-0.0010116806505974,0.00216368141704649,0.673767376737674
-0.00101393829612193,0.0021711814235559,0.673867386738674
-0.00101620440711743,0.00217866841051639,0.673967396739674
-0.00101847877856983,0.00218614248158677,0.674067406740674
-0.00102076120546499,0.00219360373121178,0.674167416741674
-0.00102307737676424,0.00220105706590941,0.674267426742674
-0.00102542686170754,0.00220850253175008,0.674367436743674
-0.00102780922723132,0.00221594016789398,0.674467446744675
-0.00103014640671988,0.0022233745860071,0.674567456745675
-0.00103249043460171,0.00223079645218778,0.674667466746675
-0.00103486693073229,0.00223821062227629,0.674767476747675
-0.00103724967403492,0.00224561238555471,0.674867486748675
-0.0010395869940388,0.00225301124408252,0.674967496749675
-0.00104195637456662,0.00226040252860516,0.675067506750675
-0.00104435739407254,0.00226778628058628,0.675167516751675
-0.00104671266778557,0.00227516728676016,0.675267526752675
-0.00104909938467664,0.0022825407995525,0.675367536753675
-0.00105151713011043,0.00228990685351618,0.675467546754675
-0.00105396548254112,0.00229726549241836,0.675567556755676
-0.00105638044070422,0.0023046404564343,0.675667566756676
-0.001058825717923,0.00231200786948044,0.675767576757676
-0.00106127526818908,0.00231936314753308,0.675867586758676
-0.00106372890952356,0.00232670637812622,0.675967596759676
-0.00106621207749951,0.00233404225815658,0.676067606760676
-0.00106869877678629,0.00234136623584999,0.676167616761676
-0.00107121440840392,0.00234868297815705,0.676267626762676
-0.00107375856693125,0.00235599252423791,0.676367636763676
-0.00107626755747329,0.00236331855207252,0.676467646764677
-0.00107874154127703,0.00237066089811034,0.676567656765677
-0.00108118068189312,0.00237801939649714,0.676667666766677
-0.00108357287888098,0.00238537543241095,0.676767676767677
-0.00108599383543498,0.00239272379066089,0.676867686768677
-0.00108836787600303,0.00240006979009653,0.676967696769677
-0.00109070738435996,0.00240743181288351,0.677067706770677
-0.00109301251944924,0.00241480969547137,0.677167716771677
-0.00109534649012112,0.00242217959632944,0.677267726772677
-0.0010977088978651,0.00242954156152825,0.677367736773677
-0.00110009933725988,0.00243689563022788,0.677467746774677
-0.00110249202489951,0.00244423748331028,0.677567756775678
-0.0011049121637005,0.00245157156428417,0.677667766776678
-0.00110728491659559,0.00245890347072618,0.677767776777678
-0.00110961059916828,0.00246623324179629,0.677867786778678
-0.00111196379970468,0.00247355526609653,0.677967796779678
-0.00111426996907871,0.00248087526098735,0.678067806780678
-0.0011166034859553,0.00248818753905422,0.678167816781678
-0.00111896396103798,0.0024954921440642,0.678267826782678
-0.00112135099811968,0.00250278911057028,0.678367836783678
-0.0011237642102074,0.00251007848003601,0.678467846784678
-0.0011261779981775,0.00251735608537639,0.678567856785679
-0.00112859220538995,0.00252462201873267,0.678667866786679
-0.00113103185969314,0.002531880543938,0.678767876787679
-0.00113347142185516,0.00253912753767442,0.678867886788679
-0.00113593588517137,0.00254636723843641,0.678967896789679
-0.00113836250840801,0.00255362325509802,0.679067906790679
-0.00114078869397406,0.00256086773338025,0.679167916791679
-0.00114321428983652,0.00256810076081719,0.679267926792679
-0.00114563914856954,0.00257532243185359,0.679367936793679
-0.00114801557098715,0.00258254305708751,0.679467946794679
-0.00115039135302356,0.00258975241806215,0.67956795679568
-0.00115276634494929,0.00259695060231139,0.67966796679668
-0.0011551404016421,0.00260413769736952,0.67976797679768
-0.00115747630267174,0.00261134133868023,0.67986798679868
-0.00115977422771361,0.00261856136269297,0.67996799679968
-0.00116203435644291,0.00262579760585719,0.68006800680068
-0.00116425686392797,0.00263304990462216,0.68016801680168
-0.00116644192293347,0.00264031809543733,0.68026802680268
-0.00116862666635547,0.00264757455207317,0.68036803680368
-0.00117083586865393,0.00265482320665436,0.68046804680468
-0.00117304424628888,0.00266206027448216,0.680568056805681
-0.00117520521267902,0.00266929636561338,0.680668066806681
-0.00117736543502916,0.00267652096443574,0.680768076807681
-0.00117954962099697,0.00268373792705779,0.680868086808681
-0.00118173256075528,0.00269094354018976,0.680968096809681
-0.00118386806162649,0.00269814849911936,0.681068106810681
-0.00118596561415222,0.00270536948831105,0.681168116811681
-0.00118802539800782,0.00271260634651757,0.681268126812681
-0.00119010909480348,0.00271983531052839,0.681368136813681
-0.00119215486398539,0.00272708001455651,0.681468146814681
-0.00119416287601481,0.00273434029274778,0.681568156815682
-0.00119612449495951,0.00274159957581438,0.681668166816682
-0.0011980487690835,0.00274887426488632,0.681768176817682
-0.00119993586654439,0.00275616420102034,0.681868186818682
-0.0012017773610312,0.00276345296235423,0.681968196819682
-0.00120358207736553,0.00277075680489597,0.682068206820682
-0.00120535017679448,0.00277807556970199,0.682168216821682
-0.00120708181826159,0.00278540910243578,0.682268226822682
-0.00120883830329467,0.0027927335915127,0.682368236823682
-0.00121059462247361,0.00280004569911837,0.682468246824682
-0.00121237521163968,0.00280734888745764,0.682568256825683
-0.00121415511205038,0.00281463985787641,0.682668266826683
-0.00121588979647998,0.00282192978940335,0.682768276827683
-0.00121758745627949,0.00282923454874983,0.682868286828683
-0.00121930913728489,0.00283653032663466,0.682968296829683
-0.00122099361628838,0.00284384081485901,0.683068306830683
-0.00122263341142611,0.00285115018356811,0.683168316831683
-0.00122422881985329,0.00285845846501127,0.683268326832683
-0.00122578013872533,0.00286576569834847,0.683368336833683
-0.00122728766289395,0.00287307192043619,0.683468346834683
-0.00122875168490739,0.00288037716122034,0.683568356835684
-0.0012301724950104,0.00288768145986091,0.683668366836684
-0.00123159371744519,0.00289497345995735,0.683768376837684
-0.00123297904628289,0.0029022799838074,0.683868386838684
-0.00123432862894931,0.00290960087937825,0.683968396839684
-0.00123567870457111,0.00291690930364018,0.684068406840684
-0.00123700975994955,0.00292422308130478,0.684168416841684
-0.00123836544236218,0.00293152738685601,0.684268426842684
-0.00123974535329838,0.00293882226866778,0.684368436843684
-0.0012411248426887,0.0029461048565426,0.684468446844684
-0.00124248443649449,0.00295339287383645,0.684568456845685
-0.00124384689358748,0.00296068129885501,0.684668466846685
-0.00124521193293705,0.00296797005788542,0.684768476847685
-0.00124654008817182,0.0029752730227824,0.684868486848685
-0.00124787059070315,0.0029825760683029,0.684968496849685
-0.00124920316180403,0.00298987912764462,0.685068506850685
-0.00125053450973071,0.0029971697364092,0.685168516851685
-0.00125186739641514,0.00300446033826313,0.685268526852685
-0.00125316292906471,0.00301176493636254,0.685368536853685
-0.00125443777141206,0.00301907445940814,0.685468546854686
-0.00125571117866051,0.00302637143512837,0.685568556855686
-0.00125698554187366,0.00303366809526494,0.685668566856686
-0.0012582605915387,0.00304096437762282,0.685768576857686
-0.00125951445794615,0.0030482655135173,0.685868586858686
-0.00126076636635345,0.00305555412051469,0.685968596859686
-0.00126199694177385,0.00306284758335237,0.686068606860686
-0.00126318980380879,0.0030701547429767,0.686168616861686
-0.00126438268657546,0.00307746111018677,0.686268626862686
-0.00126557341323849,0.00308475486326915,0.686368636863686
-0.00126676182255084,0.00309203609666849,0.686468646864686
-0.00126791226048244,0.00309933097617688,0.686568656865687
-0.00126904117653764,0.00310663045813724,0.686668666866687
-0.00127014857071643,0.00311393447344367,0.686768676867687
-0.00127121819392155,0.00312125185382839,0.686868686868687
-0.00127225019588237,0.00312858244956207,0.686968696869687
-0.00127328011545254,0.003135900152441,0.687068706870687
-0.00127427243451018,0.00314323099695583,0.687168716871687
-0.00127526263432068,0.00315054891867008,0.687268726872687
-0.00127625152572634,0.00315786521409244,0.687368736873687
-0.00127720269222896,0.00316519454058135,0.687468746874688
-0.00127815154138089,0.00317251091893073,0.687568756875688
-0.00127909858686912,0.00317982546827772,0.687668766876688
-0.00128002387321749,0.00318714407874734,0.687768776877688
-0.00128092740503296,0.00319446668353698,0.687868786878688
-0.0012817931244112,0.00320180209134391,0.687968796879688
-0.00128262118799226,0.00320915015704556,0.688068806880688
-0.00128344685359905,0.00321648504195124,0.688168816881688
-0.00128425087063532,0.0032238236562712,0.688268826882688
-0.00128501725951674,0.00323117479488116,0.688368836883688
-0.00128574616997272,0.0032385383103554,0.688468846884688
-0.00128645368754995,0.00324590521892859,0.688568856885689
-0.00128712388794881,0.0032532843062623,0.688668866886689
-0.00128775691629169,0.00326067543184147,0.688768876887689
-0.00128835292000443,0.00326807845515061,0.688868886888689
-0.00128894694728879,0.00327546773099551,0.688968896889689
-0.00128953813201779,0.00328285352851085,0.689068906890689
-0.00129012701552075,0.0032902256891313,0.689168916891689
-0.00129071342964002,0.00329758431421236,0.689268926892689
-0.00129129619266504,0.00330493950242723,0.689368936893689
-0.00129187504429691,0.00331229120079492,0.68946894689469
-0.00129245095201801,0.00331962948571021,0.68956895689569
-0.00129300475967683,0.00332697094949619,0.68966896689669
-0.00129355401325775,0.0033343088197761,0.68976897689769
-0.00129409845937261,0.00334164304356886,0.68986898689869
-0.00129460482584075,0.00334898918582326,0.68996899689969
-0.00129507326469519,0.00335634710372066,0.69006900690069
-0.00129551956432739,0.00336370785495947,0.69016901690169
-0.00129596268278526,0.00337105501076695,0.69026902690269
-0.00129640245882178,0.00337838867249839,0.69036903690369
-0.00129683872888637,0.00338570893920571,0.69046904690469
-0.00129727133403551,0.00339301590994045,0.690569056905691
-0.00129770011532558,0.00340030968145112,0.690669066906691
-0.00129812491150961,0.00340759034818228,0.690769076907691
-0.00129854293531678,0.00341486708509204,0.690869086908691
-0.00129893777409927,0.00342214701930079,0.690969096909691
-0.00129932547885081,0.00342942286704815,0.691069106910691
-0.00129967438755798,0.00343671064707839,0.691169116911691
-0.00130001593879186,0.00344399410338383,0.691269126912691
-0.00130034988377124,0.00345127318989374,0.691369136913691
-0.00130067598523258,0.0034585478582339,0.691469146914692
-0.0013009631201884,0.00346583428378886,0.691569156915692
-0.00130122683515951,0.00347312354268515,0.691669166916692
-0.00130146712553881,0.00348041558194166,0.691769176917692
-0.00130166863369495,0.00348771912502445,0.691869186918692
-0.00130183150244676,0.00349503404063269,0.691969196919692
-0.0013019860854029,0.00350234372492524,0.692069206920692
-0.00130213620872585,0.00350963992896308,0.692169216921692
-0.00130228171116853,0.00351692274949434,0.692269226922692
-0.00130241813079432,0.00352420036404886,0.692369236923692
-0.00130254964850929,0.00353146471488031,0.692469246924692
-0.00130264206841751,0.00353874049582536,0.692569256925693
-0.00130272954955843,0.00354600299461904,0.692669266926693
-0.00130279314309813,0.00355326809179411,0.692769276927693
-0.00130284674853384,0.00356052771117594,0.692869286928693
-0.00130287635579888,0.00356778987365439,0.692969296929693
-0.00130288196950033,0.00357505452394468,0.693069306930693
-0.0013028771136601,0.00358231344766058,0.693169316931693
-0.00130283304253315,0.00358958355731592,0.693269326932693
-0.00130274989893829,0.00359686471930588,0.693369336933693
-0.00130262782339092,0.00360415680002585,0.693469346934693
-0.00130246695640624,0.00361145966126393,0.693569356935694
-0.00130228246902975,0.00361876443673521,0.693669366936694
-0.00130205933994548,0.00362607981304926,0.693769376937694
-0.00130181270103878,0.00363339692852812,0.693869386938694
-0.00130152756554657,0.00364072446056754,0.693969396939694
-0.00130120406937713,0.00364806228016984,0.694069406940694
-0.00130084234383167,0.00365541025603382,0.694169416941694
-0.00130044252481832,0.00366276825916182,0.694269426942694
-0.00130003833370595,0.00367011197579972,0.694369436943694
-0.00129962960694393,0.00367744150499914,0.694469446944694
-0.00129921617637464,0.00368475694581211,0.694569456945695
-0.00129879787153687,0.00369205840189721,0.694669466946695
-0.0012983558633802,0.00369936134375892,0.694769476947695
-0.00129789014499409,0.0037066657276301,0.694869486948695
-0.00129738589546956,0.00371398020787118,0.694969496949695
-0.00129684324841133,0.00372130465318096,0.695069506950695
-0.00129629575011988,0.00372861494099838,0.695169516951695
-0.00129574323474115,0.00373591117267856,0.695269526952695
-0.00129517764222524,0.00374319940189707,0.695369536953695
-0.00129458814828695,0.00375048893260986,0.695469546954695
-0.00129396003797964,0.00375778840996314,0.695569556955696
-0.00129331846584575,0.00376507957387837,0.695669566956696
-0.00129265301071773,0.0037723718849512,0.695769576957696
-0.00129198225286469,0.00377965016522582,0.695869586958696
-0.00129128744846696,0.00378692961338982,0.695969596959696
-0.00129057837600729,0.00379420055001222,0.696069606960696
-0.00128985481434685,0.00380146295436125,0.696169616961696
-0.0012890924382139,0.00380873519247783,0.696269626962696
-0.00128832450366412,0.00381599345968778,0.696369636963696
-0.0012875177431242,0.00382326149847004,0.696469646964696
-0.00128668684159476,0.00383053051164529,0.696569656965697
-0.00128584074368104,0.00383779052032364,0.696669666966697
-0.0012849889330141,0.00384503657652354,0.696769676967697
-0.00128412140766872,0.0038522736351372,0.696869686968697
-0.00128324792539595,0.00385949688409126,0.696969696969697
-0.0012823683226452,0.00386670642243766,0.697069706970697
-0.001281482440473,0.00387390234462094,0.697169716971697
-0.00128059011763223,0.00388108474278236,0.697269726972697
-0.00127967274851488,0.00388826842861674,0.697369736973697
-0.00127873811214018,0.00389544308231188,0.697469746974697
-0.00127779679783336,0.00390260432946518,0.697569756975698
-0.00127681581444453,0.00390977556241893,0.697669766976698
-0.00127582810244597,0.00391693337270614,0.697769776977698
-0.0012748335051976,0.00392407785016447,0.697869786978698
-0.00127382937364053,0.00393121549765776,0.697969796979698
-0.00127281806428546,0.00393833993671266,0.698069806980698
-0.00127176670576596,0.00394547440763874,0.698169816981698
-0.00127068976424756,0.00395261010864953,0.698269826982698
-0.00126960559194993,0.00395973255284789,0.698369836983698
-0.00126849569383455,0.00396685622943455,0.698469846984698
-0.00126736006759782,0.00397398108312481,0.698569856985699
-0.00126621704242424,0.00398109271455555,0.698669866986699
-0.00126503387133809,0.00398821418896799,0.698769876987699
-0.00126383962948897,0.00399532820685536,0.698869886988699
-0.00126260528088721,0.00400245193411962,0.698969896989699
-0.00126134519034298,0.00400957657358164,0.699069906990699
-0.00126007361440052,0.00401669344093504,0.699169916991699
-0.00125877618824968,0.0040238111698084,0.699269926992699
-0.00125745291189046,0.00403092970491724,0.699369936993699
-0.0012561037876264,0.00403804899097658,0.699469946994699
-0.00125471463953676,0.00404517763166939,0.6995699569957
-0.00125331798194086,0.00405229278058974,0.6996699669967
-0.00125188130051937,0.00405941720351993,0.6997699769977
-0.00125040472657354,0.00406655076915891,0.6998699869987
-0.00124888838910094,0.0040736933392947,0.6999699969997
-0.00124734652391409,0.00408083613978354,0.7000700070007
-0.00124577912640594,0.00408797911764414,0.7001700170017
-0.0012441721081899,0.0040951308696487,0.7002700270027
-0.00124253966361495,0.00410228261934967,0.7003700370037
-0.00124086773193678,0.00410944295891238,0.700470047004701
-0.00123917048216557,0.00411660312110322,0.700570057005701
-0.00123744790739071,0.00412376305294121,0.700670067006701
-0.00123570000070158,0.00413092271065911,0.700770077007701
-0.00123393847784944,0.00413807261753646,0.700870087008701
-0.00123213751857177,0.00414523085397668,0.700970097009701
-0.0012303293146937,0.00415237499742316,0.701070107010701
-0.0012284956452967,0.00415951875848378,0.701170117011701
-0.00122664757192955,0.00416665248997689,0.701270127012701
-0.0012247848342934,0.00417377616886703,0.701370137013701
-0.00122288249437761,0.00418090808978594,0.701470147014701
-0.00122096518843049,0.00418802975539126,0.701570157015702
-0.00121900832627425,0.00419515955706297,0.701670167016702
-0.0012170361894137,0.00420227889840709,0.701770177017702
-0.00121505643247749,0.00420938424350572,0.701870187018702
-0.00121306889652205,0.00421647567989314,0.701970197019702
-0.00121105547580534,0.00422356662332514,0.702070207020702
-0.00120903409869759,0.00423064373406239,0.702170217021702
-0.00120698668709909,0.00423772035414781,0.702270227022702
-0.00120493114864845,0.00424478321064428,0.702370237023702
-0.00120286732670558,0.00425183238878249,0.702470247024703
-0.00120076331969007,0.00425888977669986,0.702570257025703
-0.00119861925659961,0.00426595524770242,0.702670267026703
-0.00119646696069463,0.00427300693438426,0.702770277027703
-0.00119430627763858,0.00428004492658302,0.702870287028703
-0.00119213705079153,0.00428706931413631,0.702970297029703
-0.0011899274845354,0.0042941018170242,0.703070307030703
-0.00118770932841758,0.00430112070605266,0.703170317031703
-0.00118548242810172,0.00430812606645209,0.703270327032703
-0.00118324663385837,0.00431511798345318,0.703370337033703
-0.00118098401962066,0.00432210940289189,0.703470347034703
-0.00117869458769219,0.00432910027409061,0.703570357035704
-0.00117637834267998,0.00433609054637173,0.703670367036704
-0.00117404190723147,0.00434306937932509,0.703770377037704
-0.00117168504638663,0.00435003675452261,0.703870387038704
-0.00116930752979252,0.00435699265353598,0.703970397039704
-0.00116690912248906,0.00436393705793701,0.704070407040704
-0.00116448374776541,0.00437088093252635,0.704170417041704
-0.00116203706078658,0.00437781318811268,0.704270427042704
-0.00115954965431629,0.00438475355672993,0.704370437043704
-0.00115703536335282,0.00439169325502021,0.704470447044705
-0.00115449926948234,0.00439862102102741,0.704570457045705
-0.00115193626577993,0.00440554810519,0.704670467046705
-0.00114936396042531,0.00441246204310942,0.704770477047705
-0.00114675420428754,0.00441938032548562,0.704870487048705
-0.00114410697893849,0.0044263027979821,0.704970497049705
-0.00114145349029264,0.00443320833032231,0.705070507050705
-0.00113877298124541,0.00444011308637307,0.705170517051705
-0.00113608578274843,0.00444700089075012,0.705270527052705
-0.00113337487632554,0.00445387629522764,0.705370537053705
-0.0011306256737242,0.00446075566868653,0.705470547054705
-0.00112783815651622,0.00446763886139737,0.705570557055706
-0.0011250265006223,0.00447450933862532,0.705670567056706
-0.00112218783354115,0.00448137898658252,0.705770577057706
-0.00111931058925095,0.00448825218658234,0.705870587058706
-0.00111639475162704,0.00449512879119873,0.705970597059706
-0.00111345210091939,0.0045020043569233,0.706070607060706
-0.00111048446152337,0.00450886668656723,0.706170617061706
-0.00110750896478818,0.00451571158770675,0.706270627062706
-0.00110450650754336,0.00452255553748854,0.706370637063706
-0.0011014648142801,0.00452940256478582,0.706470647064707
-0.00109838387117712,0.00453625252447623,0.706570657065707
-0.00109529458699381,0.00454308482991626,0.706670667066707
-0.00109217841371024,0.00454991607573269,0.706770677067707
-0.00108902259668347,0.00455675003971401,0.706870687068707
-0.00108582712900293,0.00456358658364834,0.706970697069707
-0.00108260500027166,0.00457042186985562,0.707070707070707
-0.00107935585344249,0.00457724310222925,0.707170717071707
-0.00107609762149284,0.00458404643617841,0.707270727072707
-0.0010728300233922,0.0045908319431125,0.707370737073707
-0.00106955278271688,0.00459759969444099,0.707470747074707
-0.00106626562765049,0.00460434975926978,0.707570757075708
-0.00106295130475683,0.00461109893493618,0.707670767076708
-0.00105960808638876,0.00461783410053606,0.707770777077708
-0.00105625443533544,0.00462455161418904,0.707870787078708
-0.00105289008208395,0.00463125154500111,0.707970797079708
-0.00104951476172839,0.00463793396207827,0.708070807080708
-0.00104609758163419,0.00464461881859315,0.708170817081708
-0.00104266916031587,0.0046512861314271,0.708270827082708
-0.00103919864660252,0.00465795577543301,0.708370837083708
-0.00103570080151126,0.00466462473989769,0.708470847084708
-0.00103217563886332,0.00467129297875052,0.708570857085709
-0.00102866683588213,0.00467795749509963,0.708670867086709
-0.00102512630638871,0.00468460756371159,0.708770877087709
-0.00102157121628514,0.00469127355892665,0.708870887088709
-0.00101800356503503,0.00469792161425379,0.708970897089709
-0.00101442105371593,0.00470458541881227,0.709070907090709
-0.00101082551363383,0.00471123114987811,0.709170917091709
-0.00100721482554156,0.0047178924574106,0.709270927092709
-0.0010035602621223,0.0047245549765997,0.709370937093709
-0.000999890520747017,0.00473123274515416,0.709470947094709
-0.000996258815251296,0.00473790444160486,0.70957095709571
-0.000992611238437103,0.00474459111099754,0.70967096709671
-0.000988932439583718,0.0047512902056284,0.70977097709771
-0.000985208742636223,0.0047579896181464,0.70987098709871
-0.000981453609421289,0.00476470123706728,0.70997099709971
-0.000977670333986091,0.00477141090950584,0.71007100710071
-0.000973871164197105,0.00477813478550739,0.71017101710171
-0.000970108553725327,0.0047848515412992,0.71027102710271
-0.000966317312684993,0.00479156614789799,0.71037103710371
-0.000962509490839138,0.00479829464247621,0.71047104710471
-0.000958715142337488,0.00480501786657897,0.710571057105711
-0.000954933889401204,0.00481173582020607,0.710671067106711
-0.000951148874801183,0.00481845864349468,0.710771077107711
-0.000947359882005692,0.00482518621205412,0.710871087108711
-0.000943545400655958,0.00483195419603905,0.710971097109711
-0.000939726701543656,0.00483872638396548,0.711071107110711
-0.000935854883040403,0.00484550698898875,0.711171117111711
-0.000931930140946253,0.00485229595582429,0.711271127112711
-0.00092800136997888,0.00485908870044812,0.711371137113711
-0.000924057506286079,0.0048658834883028,0.711471147114711
-0.000920114861160396,0.00487267041881816,0.711571157115712
-0.000916177074178484,0.00487947885738875,0.711671167116712
-0.000912198355780398,0.00488626841853482,0.711771177117712
-0.000908214905932651,0.00489306134053051,0.711871187118712
-0.000904190093908651,0.004899835329817,0.711971197119712
-0.000900146448227213,0.0049065883316459,0.712071207120712
-0.000896064939430947,0.00491335215315309,0.712171217121712
-0.000891988583630176,0.00492013801943778,0.712271227122712
-0.000887870054810847,0.00492690464664395,0.712371237123712
-0.00088374212528748,0.0049336880066885,0.712471247124712
-0.000879571670305468,0.00494045196410389,0.712571257125713
-0.00087532274098298,0.0049472498064387,0.712671267126713
-0.00087103374637145,0.00495409810067716,0.712771277127713
-0.000866750777793107,0.00496096807112857,0.712871287128713
-0.000862463179120408,0.00496783988901058,0.712971297129713
-0.000858132255664341,0.00497472128957551,0.713071307130713
-0.000853758134119016,0.00498161221293151,0.713171317131713
-0.000849320506568121,0.0049885378781198,0.713271327132713
-0.000844819601061023,0.00499549803635935,0.713371337133713
-0.000840255885214284,0.00500246051194954,0.713471347134713
-0.000835654170344412,0.00500947311464578,0.713571357135714
-0.000831056177978256,0.00501647603791107,0.713671367136714
-0.000826465515443057,0.00502349987261729,0.713771377137714
-0.000821831956580983,0.00503056428860333,0.713871387138714
-0.000817149655034096,0.00503762190687365,0.713971397139714
-0.000812456109959555,0.00504466403851499,0.714071407140714
-0.000807770145800652,0.00505172700327733,0.714171417141714
-0.000803068333358641,0.00505880463000526,0.714271427142714
-0.000798323613072072,0.00506589040892408,0.714371437143714
-0.000793554940685469,0.00507301411084959,0.714471447144714
-0.000788745058155573,0.00508016926056016,0.714571457145715
-0.000783894329440056,0.00508733114348764,0.714671467146715
-0.000779002747628356,0.00509449968822243,0.714771477147715
-0.000774091413050948,0.00510170628726513,0.714871487148715
-0.000769127267755532,0.00510896750759989,0.714971497149715
-0.000764142786901469,0.00511625645782327,0.715071507150715
-0.000759137652601617,0.00512360688233912,0.715171517151715
-0.000754059560914505,0.00513094703772036,0.715271527152715
-0.000748943325081958,0.00513831832991019,0.715371537153715
-0.000743811738528593,0.00514569343444151,0.715471547154716
-0.00073868152027177,0.00515310249299794,0.715571557155716
-0.000733477022401774,0.00516053487248739,0.715671567156716
-0.000728199341398639,0.00516795616048215,0.715771577157716
-0.000722901803970951,0.00517540432836302,0.715871587158716
-0.00071758259724097,0.00518285569354287,0.715971597159716
-0.000712190062255499,0.00519029574148215,0.716071607160716
-0.00070670221412869,0.00519775222049757,0.716171617161716
-0.000701239534365499,0.005205240808411,0.716271627162716
-0.000695736701779129,0.005212792423196,0.716371637163716
-0.000690214365208193,0.00522037018764818,0.716471647164716
-0.000684650767816362,0.0052279509167428,0.716571657165717
-0.000679046420987143,0.00523553617688002,0.716671667166717
-0.000673368692921293,0.00524310882058606,0.716771677167717
-0.000667617618171611,0.00525070241719668,0.716871687168717
-0.000661852784440144,0.00525829793725446,0.716971697169717
-0.000656100781368095,0.00526591149394848,0.717071707170717
-0.000650348870437256,0.00527351799723498,0.717171717171717
-0.000644631599983454,0.00528116607692608,0.717271727172717
-0.000638883211149254,0.00528886359957494,0.717371737173717
-0.000633161015749322,0.00529659286255716,0.717471747174718
-0.000627396154375468,0.00530432380941943,0.717571757175718
-0.000621600358903537,0.0053121038675313,0.717671767176718
-0.000615757516144522,0.00531986815107299,0.717771777177718
-0.000609891276436074,0.00532768579126913,0.717871787178718
-0.000603961189799651,0.00533553328060101,0.717971797179718
-0.000597999448060471,0.00534340780185179,0.718071807180718
-0.000591997281681552,0.00535128484316393,0.718171817181718
-0.000585923650602537,0.00535919273795051,0.718271827182718
-0.000579810152337971,0.0053671029224455,0.718371837183718
-0.000573665040434155,0.00537501585735479,0.718471847184718
-0.000567536067058198,0.005382911273922,0.718571857185719
-0.000561421202800576,0.00539082320909934,0.718671867186719
-0.000555287537134978,0.00539873579156859,0.718771877187719
-0.000549113191137887,0.00540667631354755,0.718871887188719
-0.000542895868190393,0.00541463221388951,0.718971897189719
-0.000536692794876511,0.00542258815799862,0.719071907190719
-0.000530471866905313,0.00543057893147421,0.719171917191719
-0.000524210576489662,0.00543857161918279,0.719271927192719
-0.000517908614956614,0.00544660069574733,0.719371937193719
-0.000511563575117907,0.00545462906052134,0.71947194719472
-0.000505249446341911,0.00546266228343902,0.71957195719572
-0.000498965963722776,0.00547070030000175,0.71967196719672
-0.00049264121797921,0.00547877459715446,0.71977197719772
-0.00048632845519622,0.00548683085306395,0.71987198719872
-0.000479998519600624,0.00549485226808933,0.71997199719972
-0.000473624222633326,0.00550287315560649,0.72007200720072
-0.000467203253854247,0.00551085957310767,0.72017201720172
-0.000460751871574845,0.00551885065295267,0.72027202720272
-0.000454260099208601,0.00552684405245189,0.72037203720372
-0.000447705122599173,0.0055348328564097,0.72047204720472
-0.000441104139897967,0.00554278732165286,0.720572057205721
-0.000434477327720163,0.00555079284232445,0.720672067206721
-0.000427804707554173,0.00555876382387436,0.720772077207721
-0.000421054976737127,0.00556675376577571,0.720872087208721
-0.000414242686665171,0.00557477436765515,0.720972097209721
-0.000407368180564147,0.0055828254360162,0.721072107210721
-0.000400477697182321,0.00559091208930131,0.721172117211721
-0.000393584110946203,0.00559894424107785,0.721272127212721
-0.000386645951413722,0.00560702698527344,0.721372137213721
-0.000379667344206238,0.00561512340782728,0.721472147214722
-0.000372698750441556,0.00562325544985827,0.721572157215722
-0.00036569195263969,0.00563138905368233,0.721672167216722
-0.000358646552289973,0.00563949412368607,0.721772177217722
-0.000351551877140056,0.00564752847302976,0.721872187218722
-0.000344418848223532,0.00565560056340119,0.721972197219722
-0.000337232428099549,0.00566362736868572,0.722072207220722
-0.000329976008320246,0.00567158754207497,0.722172217221722
-0.000322609636469421,0.00567948442368691,0.722272227222722
-0.000315256030779291,0.00568741950242552,0.722372237223722
-0.000307810553420934,0.00569533422948072,0.722472247224722
-0.000300367828780369,0.00570329921955029,0.722572257225723
-0.000292905508014078,0.00571118057537328,0.722672267226723
-0.000285396759610177,0.00571901012942411,0.722772277227723
-0.000277840828010888,0.00572680652877445,0.722872287228723
-0.000270275258444049,0.00573456110754623,0.722972297229723
-0.000262617854065468,0.00574225566094557,0.723072307230723
-0.000254894345299974,0.00574993783978422,0.723172317231723
-0.000247144977112006,0.00575765488484584,0.723272327232723
-0.000239388064864835,0.00576537468032167,0.723372337233723
-0.000231565299315482,0.00577308183172398,0.723472347234723
-0.00022373198129738,0.00578081659553471,0.723572357235724
-0.000215808351100526,0.00578856971617232,0.723672367236724
-0.00020789716687369,0.00579631060276452,0.723772377237724
-0.00020001021808108,0.00580407243304726,0.723872387238724
-0.000192057452842722,0.0058118572318229,0.723972397239724
-0.000184047905601496,0.00581967662730857,0.724072407240724
-0.000175981908065611,0.00582753041909716,0.724172417241724
-0.000167926078309126,0.00583541977047106,0.724272427242724
-0.000159803096059761,0.00584333319142501,0.724372437243724
-0.000151613350614037,0.0058512705460508,0.724472447244724
-0.000143359076395629,0.00585922967133419,0.724572457245725
-0.000135123366321686,0.00586722929957726,0.724672467246725
-0.000126835773852153,0.00587516372181001,0.724772477247725
-0.000118443006831391,0.00588303549495008,0.724872487248725
-0.000109926676183162,0.0058908291807427,0.724972497249725
-0.000101316488224226,0.00589859075303005,0.725072507250725
-9.26036296507079e-05,0.00590629127026729,0.725172517251725
-8.38860672698663e-05,0.00591403369101021,0.725272527252725
-7.51374095438916e-05,0.00592173054563549,0.725372537253725
-6.63941052205393e-05,0.00592933653523499,0.725472547254725
-5.76271113995156e-05,0.00593684983310972,0.725572557255726
-4.88303721017095e-05,0.00594440752230207,0.725672567256726
-4.00445791761963e-05,0.005951835257876,0.725772577257726
-3.13950008623187e-05,0.00595919350517817,0.725872587258726
-2.28318694046627e-05,0.00596648307274735,0.725972597259726
-1.42549697509768e-05,0.00597380554393237,0.726072607260726
-5.66556884254702e-06,0.00598101491642464,0.726172617261726
2.9439418787021e-06,0.00598811852235845,0.726272627262726
1.15873835898905e-05,0.00599528157778246,0.726372637263726
2.02661499264126e-05,0.00600244183441805,0.726472647264726
2.89224867958899e-05,0.00600961543079307,0.726572657265727
3.7608221309235e-05,0.00601679829657106,0.726672667266727
4.6355653557531e-05,0.00602393285733472,0.726772677267727
5.50987067961526e-05,0.00603092671621125,0.726872687268727
6.38236565961638e-05,0.00603791321761444,0.726972697269727
7.24554171091094e-05,0.0060447812323692,0.727072707270727
8.11513240088767e-05,0.00605164291241783,0.727172717271727
8.97501947271901e-05,0.00605848158020643,0.727272727272727
9.83791311129621e-05,0.00606525673277531,0.727372737273727
0.000106985382339886,0.00607205240288172,0.727472747274727
0.000115535927312246,0.00607878624164857,0.727572757275728
0.000124010773697188,0.00608555439379121,0.727672767276728
0.000132382454208646,0.00609223049459033,0.727772777277728
0.000140677521631486,0.00609890220255866,0.727872787278728
0.000149015418578842,0.00610555636223898,0.727972797279728
0.000157332067769838,0.00611220917665817,0.728072807280728
0.000165714293839484,0.00611881818024914,0.728172817281728
0.000174077269312883,0.00612544690896358,0.728272827282728
0.00018250998644626,0.00613211257247038,0.728372837283728
0.000190948105356377,0.0061387351185115,0.728472847284728
0.000199421049025953,0.00614529232493748,0.728572857285729
0.00020793920176607,0.00615180288719411,0.728672867286729
0.000216491377637287,0.0061583281206303,0.728772877287729
0.000225058077262213,0.00616489421407317,0.728872887288729
0.00023362465019303,0.00617135516521433,0.728972897289729
0.000242237351302659,0.00617772240186359,0.729072907290729
0.000250872044208694,0.00618402066623168,0.729172917291729
0.000259563122910516,0.00619026321973817,0.729272927292729
0.000268159427496946,0.00619646479575787,0.729372937293729
0.000276572007175216,0.00620259250679961,0.729472947294729
0.000284973440074066,0.00620875227145478,0.72957295729573
0.000293425292627265,0.00621497480498613,0.72967296729673
0.000301820119003426,0.00622122944971907,0.72977297729773
0.000310230045015675,0.00622746049479192,0.72987298729873
0.000318564323118158,0.00623359376194695,0.72997299729973
0.000326919157918145,0.00623964454892364,0.73007300730073
0.000335281679596199,0.00624567756417004,0.73017301730173
0.000343566037910258,0.00625163902948564,0.73027302730273
0.000351942406104284,0.00625753348512727,0.73037303730373
0.000360283081108283,0.00626332052718697,0.730473047304731
0.000368606396713768,0.00626905981247254,0.730573057305731
0.000377023684806385,0.00627477022992595,0.730673067306731
0.000385476884924348,0.00628051161603033,0.730773077307731
0.000393968295990104,0.00628621907114487,0.730873087308731
0.000402417630785537,0.00629187714780037,0.730973097309731
0.000410853982888543,0.00629757836034974,0.731073107310731
0.000419231848376757,0.00630332661557922,0.731173117311731
0.000427598769796215,0.00630911106156122,0.731273127312731
0.000435980841529365,0.00631487575708089,0.731373137313731
0.000444299692894623,0.00632061121850744,0.731473147314731
0.000452636124797203,0.00632639378941631,0.731573157315732
0.000461015077551404,0.00633214724140838,0.731673167316732
0.000469433436785203,0.00633784108266339,0.731773177317732
0.000477882990415955,0.00634343496686143,0.731873187318732
0.000486369819761473,0.00634905506752906,0.731973197319732
0.000494836820324878,0.00635470383331825,0.732073207320732
0.000503372754009392,0.00636032537138837,0.732173217321732
0.000511998681985569,0.00636587489421471,0.732273227322732
0.000520744451085498,0.0063714050650896,0.732373237323732
0.000529475159709409,0.00637686063846413,0.732473247324733
0.000538220684635217,0.00638229993509911,0.732573257325733
0.000546885429387492,0.00638767418466713,0.732673267326733
0.00055540707658186,0.00639308785453607,0.732773277327733
0.000563925344498452,0.00639853871028211,0.732873287328733
0.000572461455554729,0.00640402890340204,0.732973297329733
0.000581056684392904,0.00640950956451666,0.733073307330733
0.000589688928647019,0.00641499612497045,0.733173317331733
0.000598368360703596,0.00642054293654266,0.733273327332733
0.000607049458212026,0.00642610815561925,0.733373337333733
0.000615788897212798,0.00643173204559301,0.733473347334733
0.000624571711674641,0.00643735110276174,0.733573357335734
0.000633340562140449,0.00644301402143631,0.733673367336734
0.000642066295140527,0.00644860160317763,0.733773377337734
0.000650732039624602,0.00645424275349818,0.733873387338734
0.00065949404630421,0.00645985859493974,0.733973397339734
0.00066824884984697,0.00646549583847415,0.734073407340734
0.000677055181041745,0.00647104414964398,0.734173417341734
0.000685872177578258,0.00647660671735819,0.734273427342734
0.000694725438580155,0.00648224265709483,0.734373437343734
0.000703616339254538,0.00648782316469696,0.734473447344735
0.00071261006488005,0.00649339635168222,0.734573457345735
0.000721581577570299,0.00649900060406679,0.734673467346735
0.000730609522126965,0.00650466072395293,0.734773477347735
0.000739703128792883,0.00651028025104172,0.734873487348735
0.000748818881591704,0.00651585425578,0.734973497349735
0.000758008842594266,0.00652140460327002,0.735073507350735
0.000767299472444324,0.00652694774071253,0.735173517351735
0.000776521443293267,0.00653250989839843,0.735273527352735
0.0007857746108426,0.00653810571756135,0.735373537353735
0.000795037598338268,0.0065436400831634,0.735473547354735
0.000804299263608074,0.00654915809140236,0.735573557355736
0.000813530162937419,0.00655459774278086,0.735673567356736
0.000822794304501433,0.00656011173827131,0.735773577357736
0.000831961241726378,0.00656564128949672,0.735873587358736
0.000841161916444794,0.00657119493333745,0.735973597359736
0.000850265856744141,0.0065767639186849,0.736073607360736
0.000859444562701466,0.00658230969597227,0.736173617361736
0.00086862957111556,0.00658788226330806,0.736273627362736
0.000877858784261322,0.00659352414384743,0.736373637363736
0.000887161853170837,0.00659914228421153,0.736473647364737
0.00089655944050399,0.00660473111446576,0.736573657365737
0.000905935482925472,0.00661023259488034,0.736673667366737
0.000915274187436802,0.00661577667677002,0.736773677367737
0.000924604290568866,0.00662125393096458,0.736873687368737
0.000933914196354023,0.00662673467500631,0.736973697369737
0.000943289692838999,0.00663218864051724,0.737073707370737
0.000952672371729045,0.0066377102560834,0.737173717371737
0.000962048695181133,0.00664320128077747,0.737273727372737
0.000971467458861264,0.00664876241799974,0.737373737373737
0.000980861081820116,0.00665435674677899,0.737473747374737
0.000990208903701342,0.00665996948997337,0.737573757375738
0.000999547177452642,0.00666560061072631,0.737673767376738
0.00100883056730942,0.00667113696427442,0.737773777377738
0.0010181588391355,0.00667673561908215,0.737873787378738
0.00102746701957705,0.00668224658543133,0.737973797379738
0.00103680061025281,0.00668766592889347,0.738073807380738
0.00104615208553185,0.00669303242708465,0.738173817381738
0.00105551397046088,0.00669833868337157,0.738273827382738
0.00106490811632093,0.00670361148549925,0.738373837383738
0.00107430988456016,0.00670895387725391,0.738473847384738
0.00108375059166258,0.00671431987788271,0.738573857385739
0.00109322302527719,0.00671954702175148,0.738673867386739
0.00110266714160331,0.00672482477646758,0.738773877387739
0.00111215322593394,0.00673012779168857,0.738873887388739
0.00112168651419169,0.00673535851984927,0.738973897389739
0.00113126111394798,0.00674061500147016,0.739073907390739
0.00114082247532009,0.00674585743156098,0.739173917391739
0.00115035278050704,0.0067511477266918,0.739273927392739
0.00115992114000186,0.00675646238164746,0.739373937393739
0.001169458436401,0.00676182436722426,0.739473947394739
0.00117895013212954,0.00676718766350948,0.73957395739574
0.00118844932123963,0.00677262033058635,0.73967396739674
0.00119789236412103,0.00677807633472096,0.73977397739774
0.00120733170983746,0.00678355018890591,0.73987398739874
0.00121679972297894,0.0067890553756994,0.73997399739974
0.00122625107699481,0.0067944943268049,0.74007400740074
0.00123576873580472,0.0067999062275632,0.74017401740174
0.00124535418518507,0.00680533083919731,0.74027402740274
0.00125491830848912,0.00681079812601959,0.74037403740374
0.00126443187853405,0.00681627196638332,0.74047404740474
0.00127397676736651,0.0068217097588134,0.740574057405741
0.00128358594079749,0.00682712601784949,0.740674067406741
0.00129327225021832,0.00683258666589962,0.740774077407741
0.00130299960853533,0.00683807204003576,0.740874087408741
0.00131273312649035,0.00684362622290243,0.740974097409741
0.00132252653390956,0.00684913846079986,0.741074107410741
0.00133238236928254,0.00685462851340442,0.741174117411741
0.00134219069896607,0.00686011911655256,0.741274127412741
0.00135202787805342,0.00686557313734817,0.741374137413741
0.00136190714262525,0.00687109165927423,0.741474147414741
0.00137186162204328,0.00687665399663538,0.741574157415742
0.00138189074733568,0.00688225982233055,0.741674167416742
0.00139191311637597,0.00688791895400257,0.741774177417742
0.00140195018884527,0.00689349257174791,0.741874187418742
0.0014120159563819,0.00689913895568744,0.741974197419742
0.00142206332332466,0.00690471585365878,0.742074207420742
0.00143213723153465,0.00691032604223892,0.742174217421742
0.00144228501624017,0.00691597952104942,0.742274227422742
0.00145245253067614,0.00692153878550226,0.742374237423742
0.0014626122706999,0.006927151639266,0.742474247424742
0.00147272246180352,0.00693276424885566,0.742574257425743
0.00148277401425943,0.00693828084503099,0.742674267426743
0.00149286636913387,0.00694386183867777,0.742774277427743
0.00150299923848568,0.00694950672071618,0.742874287428743
0.00151310933744814,0.00695523711437769,0.742974297429743
0.00152326692136827,0.00696102756796463,0.743074307430743
0.00153340155061662,0.00696690241826639,0.743174317431743
0.00154360991814877,0.00697281862613743,0.743274327432743
0.00155377699721763,0.00697881668762667,0.743374337433743
0.0015638786353161,0.00698489219147523,0.743474347434743
0.00157400887173367,0.00699103597424252,0.743574357435744
0.00158416751297386,0.00699724746926037,0.743674367436744
0.00159436663413846,0.00700351785861757,0.743774377437744
0.00160463928857271,0.00700982648195804,0.743874387438744
0.00161488243018662,0.00701620556796316,0.743974397439744
0.00162512870460069,0.00702264688151503,0.744074407440744
0.00163537538904301,0.00702916495097444,0.744174417441744
0.00164566793445475,0.00703574138035433,0.744274427442744
0.00165592312583164,0.00704236833074387,0.744374437443744
0.00166625097052987,0.00704903502392845,0.744474447444744
0.0016766515606906,0.00705573683211713,0.744574457445745
0.00168709740138543,0.00706249133584735,0.744674467446745
0.0016975450204051,0.00706929705855663,0.744774477447745
0.0017079768717651,0.00707617379447426,0.744874487448745
0.00171843499718289,0.00708311196782786,0.744974497449745
0.00172891921007262,0.00709011105341291,0.745074507450745
0.00173945438164259,0.00709712913850947,0.745174517451745
0.00175001505098095,0.00710420744708211,0.745274527452745
0.00176060103610877,0.00711134546314005,0.745374537453745
0.0017711877192061,0.00711853185792518,0.745474547454746
0.00178174802689028,0.00712579222365064,0.745574557455746
0.00179235170082144,0.00713310547611042,0.745674567456746
0.00180295661635492,0.00714046137150895,0.745774577457746
0.00181359924297038,0.00714786722124885,0.745874587458746
0.0018242186108482,0.00715532613279134,0.745974597459746
0.0018348356060906,0.00716285946676602,0.746074607460746
0.00184547760384248,0.00717044850699521,0.746174617461746
0.00185607462518032,0.00717810540920438,0.746274627462746
0.00186664515592852,0.00718583264508057,0.746374637463746
0.00187725968178727,0.00719360478596147,0.746474647464746
0.00188789931381435,0.00720143053688515,0.746574657465747
0.00189856386081678,0.00720930943484203,0.746674667466747
0.00190922922326869,0.00721722662667381,0.746774677467747
0.00191988515046367,0.00722520720472776,0.746874687468747
0.00193054197142806,0.00723322529115291,0.746974697469747
0.00194122261088782,0.00724128578325321,0.747074707470747
0.00195185653937578,0.00724941322513573,0.747174717471747
0.00196245845110679,0.00725759728316704,0.747274727472747
0.00197301564672258,0.00726584405478975,0.747374737473747
0.00198361155545563,0.00727413372043585,0.747474747474748
0.00199423286060176,0.00728247238676211,0.747574757475748
0.0020048924066416,0.00729085323301763,0.747674767476748
0.00201550671366504,0.00729929507212792,0.747774777477748
0.00202605183648257,0.00730779570652596,0.747874787478748
0.00203663593962681,0.00731633723778726,0.747974797479748
0.00204729109513939,0.00732490362413212,0.748074807480748
0.00205790955542657,0.00733352017213604,0.748174817481748
0.00206855328312913,0.00734218276308822,0.748274827482748
0.00207922207553647,0.00735089098465687,0.748374837483748
0.00208996197559689,0.00735961830018169,0.748474847484748
0.00210077683481171,0.0073683673195618,0.748574857485749
0.00211155832740129,0.00737716826740813,0.748674867486749
0.00212233583488484,0.00738603201868343,0.748774877487749
0.00213311299914244,0.00739493840598684,0.748874887488749
0.00214393249305864,0.00740388084813446,0.748974897489749
0.00215471862265318,0.00741287371684699,0.749074907490749
0.0021654716735637,0.00742191660670329,0.749174917491749
0.0021762273320696,0.0074310142146,0.749274927492749
0.00218695018370794,0.00744016100976266,0.749374937493749
0.00219767309984515,0.00744934813051334,0.74947494749475
0.00220835164078949,0.00745853881482427,0.74957495749575
0.00221902605380894,0.00746775936900251,0.74967496749675
0.00222972383613543,0.00747694928163095,0.74977497749775
0.00224048623246521,0.00748607495342793,0.74987498749875
0.00225124379138299,0.00749523105024286,0.74997499749975
0.00226204289445586,0.00750442594079867,0.75007500750075
0.00227280878754348,0.00751366935059686,0.75017501750175
0.00228359852907228,0.00752295259302775,0.75027502750275
0.00229442558777951,0.00753227059571922,0.75037503750375
0.00230525195082081,0.00754161604957205,0.75047504750475
0.0023160275463748,0.00755091879368392,0.750575057505751
0.00232675631117343,0.00756011383857613,0.750675067506751
0.00233753806636542,0.00756923421916577,0.750775077507751
0.00234834246294912,0.00757832017120308,0.750875087508751
0.00235916924292923,0.00758737196420099,0.750975097509751
0.0023699905266879,0.00759639890441873,0.751075107510751
0.00238086915681424,0.00760536385204985,0.751175117511751
0.0023917990658114,0.00761425607034317,0.751275127512751
0.00240263302819658,0.00762305037481028,0.751375137513751
0.00241337264031579,0.00763184088766777,0.751475147514752
0.00242405119277781,0.00764060760045814,0.751575157515752
0.00243478531097911,0.00764932276025779,0.751675167516752
0.00244548689412931,0.00765804944922257,0.751775177517752
0.00245624795901903,0.00766675547322399,0.751875187518752
0.00246699973147063,0.00767536908883486,0.751975197519752
0.00247768183136809,0.00768398366041045,0.752075207520752
0.0024883671539034,0.00769262379655683,0.752175217521752
0.0024989087960878,0.00770126330383959,0.752275227522752
0.00250927542300918,0.00770981362536956,0.752375237523752
0.00251967136925444,0.0077183330381403,0.752475247524752
0.0025301044046286,0.00772677751018489,0.752575257525753
0.00254048434825421,0.00773518864785365,0.752675267526753
0.00255088834533515,0.0077436070669792,0.752775277527753
0.00256126232281922,0.00775206858283875,0.752875287528753
0.00257167645773363,0.00776057194922279,0.752975297529753
0.00258204012001251,0.00776909602664084,0.753075307530753
0.00259236214138807,0.00777754975196358,0.753175317531753
0.00260261732815794,0.00778596037133817,0.753275327532753
0.00261293483000854,0.0077943519658624,0.753375337533753
0.00262319475744216,0.00780276120772635,0.753475347534753
0.00263330618784463,0.0078110664659639,0.753575357535754
0.00264337985418404,0.00781938780514095,0.753675367536754
0.00265345793178248,0.00782774572436704,0.753775377537754
0.00266348830328434,0.00783612514473771,0.753875387538754
0.00267355977436009,0.00784450996688516,0.753975397539754
0.00268355938913574,0.0078529179970925,0.754075407540754
0.00269350011417891,0.00786124138871444,0.754175417541754
0.00270339839669054,0.00786957122100499,0.754275427542754
0.0027132037571245,0.00787795037646971,0.754375437543754
0.00272303495164212,0.00788628111865443,0.754475447544754
0.00273284320070213,0.00789457139473586,0.754575457545755
0.00274264893661138,0.00790277427721041,0.754675467546755
0.00275239394917869,0.00791088148258605,0.754775477547755
0.00276216966318763,0.00791894776345608,0.754875487548755
0.00277185155213528,0.00792702332524659,0.754975497549755
0.00278152362344008,0.00793509192807433,0.755075507550755
0.00279111920374335,0.00794320220866187,0.755175517551755
0.00280063805578147,0.00795135079003488,0.755275527552755
0.00281003120190972,0.00795950246504809,0.755375537553755
0.00281942220575549,0.00796757128210408,0.755475547554755
0.00282874488691544,0.00797563291675499,0.755575557555756
0.00283802696606389,0.00798354108566167,0.755675567556756
0.00284716562055324,0.0079913223830725,0.755775577557756
0.00285631099443827,0.00799910918361531,0.755875587558756
0.00286542993071486,0.00800692443044427,0.755975597559756
0.00287444736887336,0.00801479987080337,0.756075607560756
0.00288345244398886,0.00802253717310365,0.756175617561756
0.00289245183168998,0.00803023458979013,0.756275627562756
0.0029015357750495,0.00803784720664405,0.756375637563756
0.00291063309500499,0.0080454032741516,0.756475647564756
0.00291963298257199,0.00805295935317677,0.756575657565757
0.00292863888235111,0.00806051270482301,0.756675667566757
0.00293753278222094,0.00806804037672202,0.756775677567757
0.00294640839206631,0.00807545036360092,0.756875687568757
0.00295531812870166,0.00808277901976275,0.756975697569757
0.00296422982103358,0.00809007060983089,0.757075707570757
0.00297321227318561,0.00809734994512194,0.757175717571757
0.00298215959420873,0.00810461542698647,0.757275727572757
0.00299110080396805,0.00811191777684104,0.757375737573757
0.00300007267140188,0.00811918020422534,0.757475747574757
0.0030089642400998,0.00812637826178052,0.757575757575758
0.00301786546980064,0.00813362322841099,0.757675767576758
0.00302676961346628,0.00814090271343147,0.757775777577758
0.00303563434374171,0.00814815596585766,0.757875787578758
0.00304448204632683,0.00815539910118225,0.757975797579758
0.00305322598642431,0.00816256622003229,0.758075807580758
0.00306196052121073,0.0081696886043389,0.758175817581758
0.00307067660472563,0.00817675107844951,0.758275827582758
0.00307939542253007,0.00818373981888339,0.758375837583758
0.00308811543356279,0.00819073156542328,0.758475847584759
0.00309668764323037,0.00819764676337343,0.758575857585759
0.00310526888734073,0.00820463433131078,0.758675867586759
0.00311381624653173,0.00821161642145498,0.758775877587759
0.00312232101576527,0.00821864663463447,0.758875887588759
0.00313080013980458,0.00822571215401116,0.758975897589759
0.00313924960820468,0.00823279502357221,0.759075907590759
0.00314776263559159,0.0082398651039373,0.759175917591759
0.00315628194700703,0.00824687751544067,0.759275927592759
0.00316476918638085,0.00825388277678837,0.759375937593759
0.00317324174305744,0.00826096455908349,0.759475947594759
0.00318177172902876,0.00826800708462833,0.75957595759576
0.00319034607406819,0.00827494586611377,0.75967596759676
0.00319888794164478,0.00828187831519657,0.75977597759776
0.00320731238680362,0.00828873929497219,0.75987598759876
0.00321579418754421,0.00829553757728112,0.75997599759976
0.00322431242321139,0.0083023053147885,0.76007600760076
0.00323274252353523,0.00830910995483882,0.76017601760176
0.00324124025318251,0.00831587840413683,0.76027602760276
0.00324979198677607,0.00832260228244196,0.76037603760376
0.00325834884572288,0.00832936392941717,0.760476047604761
0.00326691925403035,0.00833604092398576,0.760576057605761
0.00327547126174391,0.00834275414155618,0.760676067606761
0.00328394872493843,0.0083493952632595,0.760776077607761
0.00329247923381089,0.00835609394786206,0.760876087608761
0.00330102074434042,0.0083627565292464,0.760976097609761
0.00330953299313434,0.0083694513116701,0.761076107610761
0.00331789928338669,0.00837612377058903,0.761176117611761
0.00332624820502643,0.00838284037434783,0.761276127612761
0.00333459655078374,0.00838952528384391,0.761376137613761
0.00334303013404425,0.00839624847339367,0.761476147614761
0.003351458942088,0.00840295544379205,0.761576157615762
0.00335985307049475,0.00840963934203864,0.761676167616762
0.00336831184745768,0.00841631286979532,0.761776177617762
0.00337676650340632,0.00842298902127214,0.761876187618762
0.00338522594378577,0.00842963524298971,0.761976197619762
0.00339375309180869,0.0084362712093939,0.762076207620762
0.00340224209107907,0.00844287801081065,0.762176217621762
0.00341069640149823,0.00844936163789641,0.762276227622762
0.00341916515504758,0.0084557489313773,0.762376237623762
0.00342761407290415,0.00846217481588847,0.762476247624763
0.00343607636505316,0.00846866234976036,0.762576257625763
0.00344454629800965,0.0084752238706972,0.762676267626763
0.00345299789717458,0.00848183072970221,0.762776277627763
0.00346147879032454,0.00848834815647678,0.762876287628763
0.00346985780066695,0.00849472964275966,0.762976297629763
0.00347820795008791,0.00850101142767758,0.763076307630763
0.00348651947622924,0.00850726442769044,0.763176317631763
0.00349476750788262,0.00851357198449665,0.763276327632763
0.00350298885314643,0.00851983244333816,0.763376337633763
0.00351117441538248,0.00852606663963947,0.763476347634763
0.00351932518280505,0.00853229152737794,0.763576357635764
0.00352747593410287,0.00853848756340905,0.763676367636764
0.00353555317746994,0.00854472985431319,0.763776377637764
0.00354349825122316,0.00855104777700233,0.763876387638764
0.0035514188154222,0.00855740137214973,0.763976397639764
0.003559267788227,0.00856380003585238,0.764076407640764
0.00356702788625552,0.0085702381290699,0.764176417641764
0.00357478359145326,0.00857674039170961,0.764276427642764
0.00358245674736671,0.00858324686520127,0.764376437643764
0.00359008524705679,0.00858976192855457,0.764476447644765
0.00359758496332145,0.0085963506196222,0.764576457645765
0.00360506567086039,0.00860297924007068,0.764676467646765
0.00361242029240707,0.0086096112513146,0.764776477647765
0.0036197051262231,0.00861618103501188,0.764876487648765
0.00362703176910012,0.00862273387164243,0.764976497649765
0.00363441953843672,0.00862934522944063,0.765076507650765
0.00364176662283477,0.00863594107527089,0.765176517651765
0.00364906583988922,0.00864245220419581,0.765276527652765
0.00365635781925384,0.00864896457241948,0.765376537653765
0.00366354341701778,0.00865541168395523,0.765476547654765
0.00367073978378226,0.00866178933946852,0.765576557655766
0.00367799801183228,0.00866822695815912,0.765676567656766
0.00368530190274814,0.00867471716182169,0.765776577657766
0.00369258652003238,0.00868124205203198,0.765876587658766
0.00369982161373533,0.00868780704669128,0.765976597659766
0.00370702884624857,0.00869430011824817,0.766076607660766
0.00371427778416401,0.00870068437798062,0.766176617661766
0.00372156799211444,0.0087069607864606,0.766276627662766
0.0037288322876612,0.00871327036806926,0.766376637663766
0.00373607088042548,0.00871961282104435,0.766476647664767
0.00374330781464851,0.00872601893436152,0.766576657665767
0.00375054249601967,0.0087323884745403,0.766676667666767
0.00375775163355186,0.00873869506847124,0.766776677667767
0.00376502196895303,0.00874506224983583,0.766876687668767
0.00377225184516162,0.00875139207716551,0.766976697669767
0.00377953383642223,0.00875767299365271,0.767076707670767
0.00378675823944459,0.00876400963021574,0.767176717671767
0.00379404348789594,0.00877040655475357,0.767276727672767
0.00380130941434166,0.00877683918399917,0.767376737673767
0.00380856518913269,0.00878331119668909,0.767476747674767
0.00381578844269383,0.0087897696784465,0.767576757675768
0.0038230263006322,0.00879626520326233,0.767676767676768
0.0038303167619709,0.00880266073186134,0.767776777677768
0.00383759679753495,0.00880909601246931,0.767876787678768
0.00384480553194946,0.00881548115906067,0.767976797679768
0.00385198588457665,0.00882183754608593,0.768076807680768
0.00385918430839299,0.00882812885609841,0.768176817681768
0.00386642745293162,0.00883447210379115,0.768276827682768
0.00387363777447804,0.00884080247705733,0.768376837683768
0.00388090838169572,0.00884719305997838,0.768476847684768
0.0038880898123747,0.00885362324978615,0.768576857685769
0.00389526157283677,0.00886009295894655,0.768676867686769
0.0039024147829755,0.00886659789828759,0.768776877687769
0.00390952163688604,0.0088729781498787,0.768876887688769
0.00391660063421395,0.00887932938160482,0.768976897689769
0.00392366639546117,0.00888558393880367,0.769076907690769
0.00393071667468644,0.00889177741791695,0.769176917691769
0.00393777034010014,0.00889797934868017,0.769276927692769
0.00394479352060404,0.00890408982701755,0.769376937693769
0.00395178361090622,0.00891022784635397,0.769476947694769
0.00395881151364563,0.00891623233469061,0.76957695769577
0.00396581192145664,0.0089222108714636,0.76967696769677
0.00397273798515556,0.00892819971653128,0.76977697769777
0.00397954238333535,0.00893421614866852,0.76987698769877
0.00398631678725716,0.00894022158605939,0.76997699769977
0.00399315406832097,0.00894628972322046,0.77007700770077
0.00400003401075168,0.0089522521214656,0.77017701770177
0.00400697582137849,0.00895827756040333,0.77027702770277
0.00401389947328202,0.00896416237577387,0.77037703770377
0.00402076720009562,0.00897008730480768,0.77047704770477
0.00402760281801116,0.00897604074001936,0.770577057705771
0.00403438656274516,0.00898201817109823,0.770677067706771
0.004041124264531,0.00898804013631339,0.770777077707771
0.00404784451247358,0.00899396216289998,0.770877087708771
0.0040544914943559,0.00899980347150832,0.770977097709771
0.00406112392714576,0.00900568554798229,0.771077107710771
0.00406766634491223,0.00901150573092136,0.771177117711771
0.00407423365001167,0.00901739090794609,0.771277127712771
0.00408082516059945,0.00902333353039016,0.771377137713771
0.00408738010726301,0.00902924087658305,0.771477147714771
0.00409393780894789,0.00903515293810086,0.771577157715772
0.00410054339179752,0.00904111719990139,0.771677167716772
0.0041072122456928,0.00904714429738042,0.771777177717772
0.00411382099819909,0.00905318537728362,0.771877187718772
0.00412040220740281,0.00905917930854443,0.771977197719772
0.00412699432381885,0.00906509529297307,0.772077207720772
0.00413355618567803,0.00907103898655847,0.772177217721772
0.00414005329532215,0.00907690004793252,0.772277227722772
0.00414648614340301,0.00908267915663645,0.772377237723772
0.00415292134338751,0.0090884487103,0.772477247724772
0.0041593756833989,0.0090942580367044,0.772577257725773
0.00416581863476024,0.00910013363565327,0.772677267726773
0.00417227242653159,0.00910600403323259,0.772777277727773
0.00417869014963757,0.00911183927664763,0.772877287728773
0.00418509227093804,0.00911757541300833,0.772977297729773
0.00419147046778081,0.0091232867587841,0.773077307730773
0.00419783596987238,0.0091290400518327,0.773177317731773
0.00420416439665615,0.00913476352799509,0.773277327732773
0.00421053177842777,0.009140455420464,0.773377337733773
0.00421690166874305,0.00914617790841217,0.773477347734774
0.00422318346517856,0.00915183950486077,0.773577357735774
0.00422942687099097,0.00915744692229492,0.773677367736774
0.00423567140783631,0.00916302036036481,0.773777377737774
0.00424191678546998,0.00916865811297935,0.773877387738774
0.00424815877921875,0.00917434235312314,0.773977397739774
0.00425441041323861,0.0091799971725879,0.774077407740774
0.0042606886737563,0.00918557561853109,0.774177417741774
0.00426693163959454,0.00919112099270081,0.774277427742774
0.00427314041414396,0.00919668062802187,0.774377437743774
0.00427941364836021,0.00920230594848746,0.774477447744774
0.00428571211543891,0.00920799684583169,0.774577457745775
0.0042919749284876,0.00921365354267296,0.774677467746775
0.00429824083056937,0.00921927108181578,0.774777477747775
0.00430452116887065,0.00922480314158482,0.774877487748775
0.0043108775904488,0.00923032501284278,0.774977497749775
0.00431723609902469,0.00923587810844352,0.775077507750775
0.0043236338136732,0.00924140950709962,0.775177517751775
0.00433006804156824,0.00924691027572357,0.775277527752775
0.00433640339967235,0.00925231643838974,0.775377537753775
0.00434268911210804,0.0092576118358385,0.775477547754776
0.00434889578123153,0.00926295800768514,0.775577557755776
0.00435512755882684,0.00926837176969514,0.775677567756776
0.00436137060989567,0.00927375246914592,0.775777577757776
0.00436762407061444,0.00927916987994677,0.775877587758776
0.00437391678117282,0.00928456599001007,0.775977597759776
0.00438020313859684,0.00928998944066538,0.776077607760776
0.00438652764477335,0.00929542544325303,0.776177617761776
0.00439281251411722,0.00930078566432635,0.776277627762776
0.00439907227498928,0.00930612315877726,0.776377637763776
0.00440531949083949,0.00931151191597429,0.776477647764776
0.00441162924521288,0.00931696756997235,0.776577657765777
0.00441793590133911,0.00932249668583071,0.776677667766777
0.00442424459148183,0.00932805633266941,0.776777677767777
0.00443045521806901,0.00933352081379261,0.776877687768777
0.00443666499004674,0.00933895086636358,0.776977697769777
0.0044428645297463,0.00934445105219454,0.777077707770777
0.00444910147646186,0.00934996254374844,0.777177717771777
0.00445529882780838,0.00935542078461016,0.777277727772777
0.00446148597912613,0.00936094895371786,0.777377737773777
0.00446768667519748,0.00936639161580945,0.777477747774778
0.00447394953201321,0.00937190063106903,0.777577757775778
0.00448025836267131,0.00937746061422307,0.777677767776778
0.00448660427785125,0.00938299649785113,0.777777777777778
0.00449294741727813,0.00938859473111302,0.777877787778778
0.0044993626203228,0.00939418003236009,0.777977797779778
0.0045058491268205,0.00939975244075231,0.778077807780778
0.00451239504134476,0.00940539013117151,0.778177817781778
0.00451893633268528,0.00941108920834908,0.778277827782778
0.00452553651606171,0.00941685255400055,0.778377837783778
0.00453217944603564,0.00942266444884032,0.778477847784778
0.00453888034663369,0.00942853970456331,0.778577857785779
0.00454562308623855,0.00943446253047462,0.778677867786779
0.00455235939669253,0.0094404443682055,0.778777877787779
0.0045591371914098,0.00944647284549865,0.778877887788779
0.00456593396951393,0.00945256306429379,0.778977897789779
0.00457274954672255,0.00945871453854618,0.779077907790779
0.00457958374566384,0.00946492677760407,0.779177917791779
0.00458647410004803,0.00947119919406732,0.779277927792779
0.00459340448286481,0.00947751569778226,0.779377937793779
0.00460035245773666,0.00948389164638025,0.77947794779478
0.00460731784959523,0.00949032656763763,0.77957795779578
0.00461432253506055,0.00949680413644074,0.77967796779678
0.00462136614787138,0.00950332397040372,0.77977797779778
0.00462842629772069,0.00950990163217199,0.77987798779878
0.00463554047455153,0.00951653655738077,0.77997799779978
0.00464270818310516,0.00952322827380661,0.78007800780078
0.00464986534149353,0.00952997247154564,0.78017801780178
0.00465703795886859,0.00953677268190878,0.78027802780278
0.00466422587398322,0.00954362845801116,0.78037803780378
0.00467145089435152,0.00955052310617437,0.78047804780478
0.00467871266983699,0.00955745626474431,0.780578057805781
0.00468602651660743,0.00956444383268166,0.780678067806781
0.00469335434349862,0.00957148545524299,0.780778077807781
0.00470073361050773,0.00957858060722346,0.780878087808781
0.00470814814916099,0.00958571244060818,0.780978097809781
0.0047155976162325,0.00959288060986777,0.781078107810781
0.0047230973762642,0.00960010129038636,0.781178117811781
0.00473064696394316,0.0096073740491006,0.781278127812781
0.0047382301946709,0.00961468183989194,0.781378137813781
0.00474582489006509,0.00962204108462237,0.781478147814782
0.00475343090730694,0.00962945136865662,0.781578157815782
0.00476104811279171,0.00963691227966281,0.781678167816782
0.00476865017256981,0.00964441891573022,0.781778177817782
0.00477630096581863,0.00965197533337422,0.781878187818782
0.00478396243131974,0.00965958118706542,0.781978197819782
0.00479167204058808,0.00966723600918746,0.782078207820782
0.00479942934443526,0.00967493939892599,0.782178217821782
0.00480721809606756,0.00968267381951083,0.782278227822782
0.00481501618620861,0.00969045621109815,0.782378237823782
0.00482282348816425,0.00969828618669491,0.782478247824782
0.00483067749187755,0.00970616330863058,0.782578257825783
0.00483851382982288,0.00971408240087424,0.782678267826783
0.00484635890505573,0.0097220479553085,0.782778277827783
0.00485418624771825,0.009730054671512,0.782878287828783
0.00486202229541888,0.00973810713811536,0.782978297829783
0.00486984053913979,0.0097461999717703,0.783078307830783
0.00487770514369596,0.00975433783482044,0.783178317831783
0.00488559975402783,0.00976250259618487,0.783278327832783
0.00489347586701756,0.00977070666958424,0.783378337833783
0.00490139771428254,0.00977895487400237,0.783478347834783
0.00490936486506277,0.00978724684087441,0.783578357835784
0.00491737688399118,0.0097955822016358,0.783678367836784
0.00492543334261128,0.00980396059463228,0.783778377837784
0.00493349610368816,0.00981238165129919,0.783878387838784
0.00494160278616261,0.00982084503071414,0.783978397839784
0.0049497369566549,0.00982933213878683,0.784078407840784
0.00495791434827172,0.00983786102827801,0.784178417841784
0.00496613454868132,0.00984643135365842,0.784278427842784
0.00497439714324839,0.00985504276248801,0.784378437843784
0.00498268566404034,0.00986367642341279,0.784478447844784
0.00499101590866263,0.00987235065179616,0.784578457845785
0.00499932315023903,0.00988105938014125,0.784678467846785
0.00500767186456108,0.00988980806090254,0.784778477847785
0.00501604552841143,0.00989857760703423,0.784878487848785
0.00502439560411947,0.00990738071559121,0.784978497849785
0.00503272219995096,0.00991621705947221,0.785078507850785
0.00504108991839165,0.00992509232148466,0.785178517851785
0.00504943385288993,0.00993400011624463,0.785278527852785
0.0050577541117117,0.00994294011895442,0.785378537853785
0.00506611540791202,0.00995191819900739,0.785478547854785
0.0050744794291878,0.00996093392564345,0.785578557855786
0.00508284608570136,0.00996998698558265,0.785678567856786
0.00509118855285132,0.00997907083910444,0.785778577857786
0.00509950693890355,0.00998818517062558,0.785878587858786
0.00510780135442756,0.00999732967607994,0.785978597859786
0.00511607190308208,0.0100065040421876,0.786078607860786
0.00512438357434581,0.0100157145852265,0.786178617861786
0.00513269788545434,0.0100249608283661,0.786278627862786
0.00514103644812175,0.0100342228023088,0.786378637863786
0.00514935043903965,0.0100435134344624,0.786478647864786
0.00515770498820201,0.0100528392783684,0.786578657865787
0.00516609969940169,0.0100622000322644,0.786678667866787
0.00517453417643162,0.0100715953966915,0.786778677867787
0.00518299154133101,0.0100810048840582,0.786878687868787
0.00519147152689033,0.0100904283054751,0.786978697869787
0.00519999040754574,0.0100998858099148,0.787078707870787
0.00520850958074943,0.0101093768836904,0.787178717871787
0.00521705064209069,0.0101188809954431,0.787278727872787
0.00522562993511157,0.010128418508374,0.787378737873787
0.00523418183686279,0.0101379817770685,0.787478747874787
0.00524275514070687,0.0101475572567732,0.787578757875788
0.00525136625468463,0.0101571655410417,0.787678767876788
0.00525999812807057,0.0101667855065086,0.787778777877788
0.00526862884738816,0.0101764376315512,0.787878787878788
0.00527723131161254,0.0101861142431127,0.787978797879788
0.00528580566356259,0.0101958150693766,0.788078807880788
0.00529437910792194,0.0102055473641574,0.788178817881788
0.00530299008138443,0.0102153111550975,0.788278827882788
0.00531163821538526,0.0102251061680768,0.788378837883788
0.00532030628873771,0.0102349107637389,0.788478847884789
0.00532894526620867,0.0102447381781646,0.788578857885789
0.0053376210149215,0.0102545962709965,0.788678867886789
0.00534629456837073,0.0102644844456206,0.788778877887789
0.00535500450146177,0.0102744027780533,0.788878887888789
0.00536371179931503,0.0102843506624663,0.788978897889789
0.00537245508981721,0.0102943281910008,0.789078907890789
0.005381216997445,0.0103043132221308,0.789178917891789
0.00538999728723846,0.0103143056176449,0.789278927892789
0.0053987468318233,0.0103243187172825,0.789378937893789
0.00540749301555855,0.0103343605188979,0.789478947894789
0.00541620853931577,0.0103444224740931,0.78957895789579
0.00542489355512792,0.0103545043433012,0.78967896789679
0.0054335482081173,0.0103646058869549,0.78977897789779
0.0054422389067368,0.0103747357755396,0.78987898789879
0.00545092631361261,0.0103848933341208,0.78997899789979
0.00545961036654939,0.0103950783208282,0.79007900790079
0.00546833006660563,0.0104052909314618,0.79017901790179
0.0054770186413709,0.010415521767621,0.79027902790279
0.00548570360189833,0.0104257793754003,0.79037903790379
0.00549435752006181,0.0104360546858041,0.790479047904791
0.00550300793455689,0.0104463563739245,0.790579057905791
0.0055116273896151,0.0104566752486787,0.790679067906791
0.00552026525908834,0.0104669974589438,0.790779077907791
0.00552889949589555,0.0104773456092548,0.790879087908791
0.0055375025981976,0.0104877103311573,0.790979097909791
0.00554610218070655,0.0104981006153269,0.791079107910791
0.00555467070703038,0.010508506962008,0.791179117911791
0.00556325767080457,0.0105189154763103,0.791279127912791
0.00557184097657392,0.0105293491428516,0.791379137913791
0.00558045719286958,0.0105398043335728,0.791479147914791
0.00558909119471676,0.0105502610169811,0.791579157915792
0.00559769334796466,0.0105607328184538,0.791679167916792
0.0056063132337829,0.0105712057924229,0.791779177917792
0.00561492873828797,0.0105817032897674,0.791879187918792
0.00562353980619516,0.0105922250870449,0.791979197919792
0.0056321463799162,0.0106027709631166,0.792079207920792
0.00564074840416646,0.0106133406991472,0.792179217921792
0.00564936774174465,0.010623910336126,0.792279227922792
0.00565800415538727,0.0106344797842153,0.792379237923792
0.00566660785891055,0.0106450627586301,0.792479247924793
0.00567520666282655,0.0106556692083143,0.792579257925793
0.00568380050954696,0.0106662989167361,0.792679267926793
0.00569236166687982,0.0106769414005328,0.792779277927793
0.00570089028685809,0.0106875964616006,0.792879287928793
0.00570938651921123,0.0106982639110503,0.792979297929793
0.00571790024917463,0.0107089296973517,0.793079307930793
0.00572638149015755,0.0107196076048253,0.793179317931793
0.00573489548963387,0.0107303048366083,0.793279327932793
0.00574342656287113,0.0107409998639134,0.793379337933793
0.0057519744749092,0.0107516926107244,0.793479347934793
0.00576055441061482,0.0107624045136869,0.793579357935794
0.00576916604058321,0.0107731353885186,0.793679367936794
0.00577779355338772,0.0107838633931526,0.793779377937794
0.00578643672558593,0.0107945884492687,0.793879387938794
0.00579507330508263,0.0108053355040919,0.793979397939794
0.00580372528367426,0.0108160792602607,0.794079407940794
0.00581239243100787,0.0108268196440623,0.794179417941794
0.00582102461997731,0.0108375705596009,0.794279427942794
0.00582964990526875,0.0108483431766912,0.794379437943794
0.00583824033585485,0.0108591258740268,0.794479447944795
0.00584679607528632,0.0108699184719323,0.794579457945795
0.00585536732207853,0.0108807067944869,0.794679467946795
0.00586390379248541,0.0108915047826514,0.794779477947795
0.0058724056477541,0.0109023122636611,0.794879487948795
0.00588090103931891,0.0109131408588225,0.794979497949795
0.0058893619078867,0.0109239785045514,0.795079507950795
0.00589778841009739,0.0109348250280832,0.795179517951795
0.00590618069798401,0.0109456802635636,0.795279527952795
0.00591453892588304,0.0109565440382279,0.795379537953795
0.00592289132354879,0.0109674283626793,0.795479547954795
0.00593127621480209,0.0109783300050655,0.795579557955796
0.00593966006025301,0.0109892717403833,0.795679567956796
0.00594805976550472,0.0110002068208043,0.795779577957796
0.0059564913723369,0.0110111587354191,0.795879587958796
0.00596495454443415,0.011022127320677,0.795979597959796
0.00597343259502869,0.0110330887166193,0.796079607960796
0.00598192529837454,0.0110440428794788,0.796179617961796
0.00599041019045179,0.0110550166154288,0.796279627962796
0.00599885905532718,0.011065996960205,0.796379637963796
0.00600727205424779,0.0110769837617745,0.796479647964797
0.00601569983261387,0.0110879626967906,0.796579657965797
0.00602411988263838,0.0110989609077419,0.796679667966797
0.0060325710902033,0.0111099752802563,0.796779677967797
0.00604103643913602,0.0111209812425844,0.796879687968797
0.00604951570369061,0.0111319787532625,0.796979697969797
0.00605798636225885,0.0111429952795771,0.797079707970797
0.00606644837337726,0.0111540306372455,0.797179717971797
0.00607487339902554,0.0111650712124083,0.797279727972797
0.00608329608198429,0.0111761503762978,0.797379737973797
0.00609173250780026,0.0111872199436832,0.797479747974797
0.00610019944156126,0.0111983049355024,0.797579757975798
0.00610865717732888,0.0112094080468848,0.797679767976798
0.0061171120682375,0.0112205491227374,0.797779777977798
0.00612555762294095,0.0112317077975557,0.797879787978798
0.00613399380688629,0.0112428838939678,0.797979797979798
0.00614242057400289,0.011254077243816,0.798079807980798
0.00615087754499874,0.0112652848594227,0.798179817981798
0.00615932469604815,0.0112765094082748,0.798279827982798
0.00616773356474028,0.0112877365071341,0.798379837983798
0.00617613276321551,0.0112989803319214,0.798479847984798
0.00618452225001022,0.0113102407121754,0.798579857985799
0.00619290198135741,0.0113215174889526,0.798679867986799
0.00620127191579349,0.0113328104963988,0.798779877987799
0.00620963910902941,0.011344139648527,0.798879887988799
0.00621800351960166,0.0113555046113251,0.798979897989799
0.00622632937369664,0.0113668702444504,0.799079907990799
0.0062346168417756,0.0113782364327263,0.799179917991799
0.00624289464194108,0.0113896179717228,0.799279927992799
0.00625113415744581,0.0114009997203407,0.799379937993799
0.00625933555414385,0.0114123815680103,0.799479947994799
0.00626753519555241,0.0114237986873241,0.7995799579958
0.00627565467643692,0.0114352718376901,0.7996799679968
0.00628369451509143,0.0114468005123319,0.7997799779978
0.00629167786429137,0.0114583543599444,0.7998799879988
0.00629969390057527,0.0114699190963409,0.7999799979998
0.00630767274867844,0.0114814817342221,0.8000800080008
0.00631568418020684,0.011493055150318,0.8001800180018
0.00632369498287167,0.0115046620390014,0.8002800280028
0.00633171961132074,0.0115162516443028,0.8003800380038
0.00633970639277964,0.011527838508404,0.8004800480048
0.00634769256149968,0.011539458663114,0.800580058005801
0.00635571088518839,0.011551088997121,0.800680068006801
0.0063637281930206,0.0115627521863696,0.800780078007801
0.00637170713096145,0.0115744115886158,0.800880088008801
0.00637969939712416,0.0115860525580186,0.800980098009801
0.00638763410038746,0.0115977163231496,0.801080108010801
0.00639551159088782,0.0116094025638183,0.801180118011801
0.00640342168784872,0.0116210982812074,0.801280128012801
0.00641136404343709,0.0116328033647476,0.801380138013801
0.00641924874859198,0.0116445302005171,0.801480148014801
0.00642714677736165,0.011656237288128,0.801580158015802
0.00643507693345762,0.0116679535645182,0.801680168016802
0.00644303886904701,0.0116796789237253,0.801780178017802
0.00645099951926693,0.0116914359956235,0.801880188018802
0.00645899154586258,0.0117032017449174,0.801980198019802
0.00646697253394468,0.0117149785787953,0.802080208020802
0.00647489467836498,0.0117267756722155,0.802180218021802
0.00648282890479768,0.0117385515524322,0.802280228022802
0.00649068157016031,0.0117503794878093,0.802380238023802
0.0064985237590707,0.0117622178328363,0.802480248024802
0.00650635541163695,0.0117740664677297,0.802580258025803
0.00651417647257448,0.0117859252704024,0.802680268026803
0.00652200979289612,0.0117977616919823,0.802780278027803
0.00652978457592541,0.0118096169564336,0.802880288028803
0.00653754878575413,0.0118214822089891,0.802980298029803
0.00654534516667623,0.0118333548996414,0.803080308030803
0.00655313050447781,0.0118452373526517,0.803180318031803
0.00656087559270792,0.0118571113171559,0.803280328032803
0.00656863273761158,0.0118689619814588,0.803380338033803
0.00657633116554754,0.0118808305580073,0.803480348034804
0.00658406191200279,0.0118927063883703,0.803580358035804
0.00659171087624916,0.0119046329009901,0.803680368036804
0.00659934908070909,0.0119165684779985,0.803780378037804
0.0066069059498449,0.01192855414756,0.803880388038804
0.00661442322591514,0.0119405295572011,0.803980398039804
0.00662185983929192,0.0119525546424564,0.804080408040804
0.00662933046888919,0.0119645854473755,0.804180418041804
0.00663674365076354,0.011976631522392,0.804280428042804
0.00664411770258182,0.0119886662847749,0.804380438043804
0.00665145275334158,0.0120006896907572,0.804480448044804
0.00665873104743733,0.0120127279959685,0.804580458045805
0.00666597075050281,0.0120247546314992,0.804680468046805
0.00667320143294672,0.0120367890322279,0.804780478047805
0.00668035252844537,0.0120488722332297,0.804880488048805
0.00668750692029473,0.0120609830282118,0.804980498049805
0.00669466450253257,0.0120731211315364,0.805080508050805
0.00670178358357782,0.0120852460586721,0.805180518051805
0.00670882334719077,0.0120974188255091,0.805280528052805
0.00671582519010063,0.0121095778356678,0.805380538053805
0.00672278922978741,0.0121217230684163,0.805480548054806
0.00672974518178197,0.0121338746842451,0.805580558055806
0.00673662248436783,0.01214607372514,0.805680568056806
0.00674353713407799,0.0121582764033078,0.805780578057806
0.00675048873009819,0.0121704826358219,0.805880588058806
0.00675747687391797,0.0121826923466654,0.805980598059806
0.0067645011670266,0.012194905455215,0.806080608060806
0.00677144547698294,0.01220716515956,0.806180618061806
0.00677842612511763,0.0122194277410133,0.806280628062806
0.00678535031604705,0.0122317005109777,0.806380638063806
0.00679228874278897,0.0122439421095806,0.806480648064806
0.00679926328196331,0.0122561865922024,0.806580658065807
0.00680618095160065,0.0122684409362341,0.806680668066807
0.00681310245200761,0.0122807205476813,0.806780678067807
0.00681998419119136,0.0122929833640946,0.806880688068807
0.00682685612194635,0.01230525078296,0.806980698069807
0.00683367140891022,0.0123175272385716,0.807080708070807
0.00684052328744071,0.0123298060023199,0.807180718071807
0.00684741135442003,0.0123420870004918,0.807280728072807
0.00685425895990322,0.0123543504549828,0.807380738073807
0.00686106622597728,0.0123665963588823,0.807480748074808
0.00686783327703282,0.0123788247075834,0.807580758075808
0.00687456022824632,0.0123910354872646,0.807680768076808
0.00688127720287345,0.0124032508624872,0.807780778077808
0.00688795407765849,0.0124154484728902,0.807880788078808
0.00689459096777797,0.0124276283115628,0.807980798079808
0.00690123296482246,0.0124398334291686,0.808080808080808
0.00690786495303113,0.0124520429649439,0.808180818081808
0.00691450191455999,0.0124642774156946,0.808280828082808
0.0069210582778942,0.0124765569856782,0.808380838083808
0.00692762859601031,0.0124888021547518,0.808480848084808
0.00693414232331647,0.0125010541123269,0.808580858085809
0.00694067000310099,0.0125132715653332,0.808680868086809
0.00694715725363874,0.0125254698460633,0.808780878087809
0.00695365015703797,0.0125376928068087,0.808880888088809
0.00696015664895787,0.0125498810211147,0.808980898089809
0.00696662225092511,0.0125620498443092,0.809080908090809
0.0069730071878953,0.0125742638397177,0.809180918091809
0.00697933586806729,0.0125864837137335,0.809280928092809
0.00698567107874552,0.0125987278185765,0.809380938093809
0.00699195010633857,0.0126109772146268,0.80948094809481
0.00699818900414366,0.0126232059134642,0.80958095809581
0.00700443490928554,0.0126354586127759,0.80968096809681
0.00701068766973136,0.0126477350476558,0.80978097809781
0.00701688423557428,0.0126600158315995,0.80988098809881
0.00702311983242153,0.0126722975093126,0.80998099809981
0.00702934509333182,0.0126845818107459,0.81008100810081
0.00703551386709097,0.0126968698830569,0.81018101810181
0.00704168966891875,0.0127091810920186,0.81028102810281
0.00704790425757669,0.0127214927202227,0.81038103810381
0.00705412530533149,0.0127338271602797,0.81048104810481
0.00706038455021291,0.0127461617062991,0.810581058105811
0.00706668157067507,0.012758496298389,0.810681068106811
0.00707299050268843,0.0127707922464675,0.810781078107811
0.00707924102180001,0.0127830906731438,0.810881088108811
0.00708543343668271,0.0127953913803144,0.810981098109811
0.00709166375384032,0.0128076921957509,0.811081108110811
0.00709785086369452,0.0128199693861885,0.811181118111811
0.00710404390513725,0.0128322691880719,0.811281128112811
0.00711019358954721,0.0128445450516765,0.811381138113811
0.00711630003670794,0.0128567970092517,0.811481148114812
0.00712241843918686,0.0128690096363636,0.811581158115812
0.00712854296675083,0.0128812451974155,0.811681168116812
0.00713467891291068,0.0128934412252938,0.811781178117812
0.00714073180070629,0.0129056803844588,0.811881188118812
0.00714677204212474,0.012917921310431,0.811981198119812
0.00715282380810151,0.0129301221342576,0.812081208120812
0.00715886252227991,0.0129423249183879,0.812181218121812
0.00716481818270112,0.0129545705044004,0.812281228122812
0.00717078064774862,0.0129668383148658,0.812381238123812
0.00717675449453546,0.0129790651086843,0.812481248124812
0.00718271508911696,0.0129912933882794,0.812581258125813
0.00718868667844491,0.0130034806443171,0.812681268126813
0.00719461344799879,0.0130156426145112,0.812781278127813
0.00720055108099795,0.0130277637707691,0.812881288128813
0.00720647491124814,0.0130398870693094,0.812981298129813
0.0072123150197176,0.0130520533148543,0.813081308130813
0.00721807187632635,0.0130642620812508,0.813181318131813
0.00722381576176036,0.0130764720593038,0.813281328132813
0.00722957101050546,0.0130886399518722,0.813381338133813
0.00723533731619236,0.0131007659432386,0.813481348134813
0.00724108992969969,0.0131128936553416,0.813581358135814
0.00724684973021921,0.0131250438222503,0.813681368136814
0.00725259546538739,0.0131371953804909,0.813781378137814
0.007258295560725,0.0131493201625043,0.813881388138814
0.00726395013601559,0.0131614182235751,0.813981398139814
0.00726954561425616,0.0131735147804412,0.814081408140814
0.00727518057038575,0.0131856114663049,0.814181418141814
0.00728085455751964,0.0131977082212744,0.814281428142814
0.00728646868513528,0.0132098029376204,0.814381438143814
0.00729203675137441,0.0132218703502308,0.814481448144814
0.00729755887141351,0.0132339105166939,0.814581458145815
0.00730312048776998,0.0132459510056513,0.814681468146815
0.00730868972650565,0.0132580140116097,0.814781478147815
0.00731421226578715,0.0132700493314468,0.814881488148815
0.00731974459506916,0.0132820412550909,0.814981498149815
0.0073252844638033,0.0132940559306963,0.815081508150815
0.00733077711018213,0.0133060428395568,0.815181518151815
0.00733618494060369,0.0133180723775347,0.815281528152815
0.00734154610151696,0.0133300736857582,0.815381538153815
0.00734686070349139,0.0133420468310298,0.815481548154815
0.0073521841256804,0.0133540426107824,0.815581558155816
0.00735751618149809,0.0133660607693245,0.815681568156816
0.00736280115777928,0.0133780501475686,0.815781578157816
0.00736803917200395,0.0133900108238347,0.815881588158816
0.00737331750260243,0.0134019717880421,0.815981598159816
0.00737863568886878,0.0134139329756919,0.816081608160816
0.00738396270456387,0.0134258493182287,0.816181618161816
0.00738932891942096,0.0134377661445067,0.816281628162816
0.00739470311140077,0.0134496381579213,0.816381638163816
0.00740008461708689,0.0134615330914547,0.816481648164816
0.00740550449496785,0.0134734285133364,0.816581658165817
0.00741090657808325,0.013485325683597,0.816681668166817
0.00741624603053425,0.0134972182421915,0.816781678167817
0.00742162383214484,0.0135091111324942,0.816881688168817
0.00742695113578109,0.0135209743740683,0.816981698169817
0.0074322157834142,0.0135328327482845,0.817081708170817
0.00743741807450291,0.0135446861100205,0.817181718171817
0.00744256930325253,0.0135565043014677,0.817281728172817
0.00744766957101842,0.0135682874331954,0.817381738173817
0.00745271898606639,0.0135800356249872,0.817481748174817
0.0074577759152277,0.0135918017658811,0.817581758175818
0.00746276978066109,0.0136035573980733,0.817681768176818
0.00746770084727243,0.0136153024132979,0.817781778177818
0.0074725693822712,0.0136270367009855,0.817881788178818
0.00747737564365268,0.0136387601528701,0.817981798179818
0.00748212764539609,0.013650443484181,0.818081808180818
0.00748682547964263,0.0136620868331298,0.818181818181818
0.00749150211681042,0.0136737230572618,0.818281828182818
0.00749615037449443,0.0136853751250699,0.818381838183818
0.00750073280191157,0.0136970114321289,0.818481848184819
0.00750522482961582,0.0137086810643497,0.818581858185819
0.00750969615089319,0.013720343016603,0.818681868186819
0.00751411359491834,0.0137319640236189,0.818781878187819
0.00751853467621667,0.0137435784770933,0.818881888188819
0.00752286553287037,0.0137552260944823,0.818981898189819
0.00752713148297256,0.0137668567625011,0.819081908190819
0.00753134389213786,0.013778445983113,0.819181918191819
0.00753556100741402,0.0137899777145385,0.819281928192819
0.00753975138562289,0.0138015253472284,0.819381938193819
0.00754394607143201,0.0138130154469646,0.819481948194819
0.00754805068002245,0.0138245392657662,0.81958195819582
0.00755206564676121,0.0138360964396753,0.81968196819682
0.00755605470800692,0.013847668950484,0.81978197819782
0.0075599901845487,0.0138591991869189,0.81988198819882
0.0075638365513542,0.0138707624766989,0.81998199819982
0.00756759423918338,0.013882358462777,0.82008200820082
0.00757129921304284,0.0138939114051024,0.82018201820182
0.00757495155816313,0.0139054214695292,0.82028202820282
0.00757861050750257,0.0139169246993838,0.82038203820382
0.00758225027304813,0.0139284202262356,0.820482048204821
0.00758589629728341,0.0139399088632307,0.820582058205821
0.00758948888884772,0.0139513543988847,0.820682068206821
0.00759308697202639,0.0139627406416887,0.820782078207821
0.00759663134380708,0.0139740842507681,0.820882088208821
0.0076001119700151,0.0139854095629125,0.820982098209821
0.00760353916124862,0.0139966923542052,0.821082108210821
0.00760697203759302,0.0140079163939774,0.821182118211821
0.00761035120023585,0.0140190983666933,0.821282128212821
0.00761366683844486,0.0140302625584647,0.821382138213821
0.00761691919639419,0.0140414088978824,0.821482148214821
0.00762010851365092,0.0140525373227508,0.821582158215822
0.00762330538878797,0.0140636610944896,0.821682168216822
0.0076264789429921,0.0140748021887704,0.821782178217822
0.0076295642904435,0.0140859779534743,0.821882188218822
0.00763265741000352,0.0140971483601684,0.821982198219822
0.00763573137110846,0.0141083125035657,0.822082208220822
0.00763881107491249,0.0141194168173906,0.822182218221822
0.00764187116876967,0.0141305152572151,0.822282228222822
0.0076448426435423,0.0141416482545897,0.822382238223822
0.00764779482855871,0.0141527749633286,0.822482248224823
0.00765069301423581,0.0141638578750607,0.822582258225823
0.00765350307148024,0.0141749752153451,0.822682268226823
0.0076562596177337,0.0141860484338248,0.822782278227823
0.00765896275435151,0.0141970776940505,0.822882288228823
0.00766164425621998,0.0142081239888771,0.822982298229823
0.0076642723138998,0.014219126148078,0.823082308230823
0.00766690695506704,0.0142300677267558,0.823182318231823
0.00766954784110284,0.0142409490197622,0.823282328232823
0.00767216958941533,0.0142518253555731,0.823382338233823
0.00767473708960737,0.0142626581615865,0.823482348234823
0.00767725044303433,0.0142734475921388,0.823582358235824
0.00767970975105145,0.0142841937992631,0.823682368236824
0.00768211511731759,0.0142948969303852,0.823782378237824
0.00768452987968069,0.0143055970669189,0.823882388238824
0.00768685690981814,0.0143163336176473,0.823982398239824
0.00768913011568461,0.0143270265510442,0.824082408240824
0.00769134959633183,0.0143376760168387,0.824182418241824
0.00769351545541874,0.0143482821670641,0.824282428242824
0.00769568828959303,0.0143588284301288,0.824382438243824
0.00769787120401253,0.0143693724633769,0.824482448244825
0.00769996666723699,0.0143799536226104,0.824582458245825
0.00770200015399948,0.0143905148148498,0.824682468246825
0.00770394686450107,0.0144011127806348,0.824782478247825
0.00770580723410883,0.0144117471076334,0.824882488248825
0.00770758169127928,0.0144224173858173,0.824982498249825
0.00770936833412092,0.0144330837480011,0.825082508250825
0.00771106915897001,0.0144437855592006,0.825182518251825
0.00771270965898772,0.0144544650215568,0.825282528252825
0.00771426499060822,0.0144651796104348,0.825382538253825
0.00771576824864011,0.014475847810835,0.825482548254825
0.00771721197655841,0.0144864932362389,0.825582558255826
0.00771866941969154,0.0144971343310072,0.825682568256826
0.00772011070586853,0.0145077701276576,0.825782578257826
0.00772149957292757,0.0145183593354233,0.825882588258826
0.00772283611070628,0.0145289021224619,0.825982598259826
0.00772411312758551,0.0145394220239346,0.826082608260826
0.00772539938161813,0.0145498787004323,0.826182618261826
0.00772662598345007,0.014560312742449,0.826282628262826
0.00772779314730955,0.0145707240993067,0.826382638263826
0.00772896959669658,0.0145810724569354,0.826482648264827
0.00773016013677376,0.0145914180987028,0.826582658265827
0.00773129771179643,0.0146017178357337,0.826682668266827
0.00773241932796655,0.0146120369730903,0.826782678267827
0.00773348790767283,0.0146223099983928,0.826882688268827
0.00773450354535986,0.0146325370797988,0.826982698269827
0.00773552802168973,0.0146427013485616,0.827082708270827
0.00773653672344941,0.0146528857386549,0.827182718271827
0.00773749202478748,0.014663024276993,0.827282728272827
0.00773843176117659,0.0146731829320543,0.827382738273827
0.00773935496974131,0.0146833385810096,0.827482748274827
0.00774029237265497,0.0146934920807719,0.827582758275828
0.00774124365433402,0.0147036433230752,0.827682768276828
0.00774214049439625,0.0147137479350304,0.827782778277828
0.00774298300341092,0.0147238060824913,0.827882788278828
0.00774383959620517,0.0147338624723592,0.827982798279828
0.0077447035672045,0.0147438552226168,0.828082808280828
0.00774548156357124,0.0147538857208128,0.828182818281828
0.00774619880204308,0.0147638924511911,0.828282828282828
0.00774685551066949,0.0147738753791988,0.828382838283828
0.00774749538279862,0.0147838556927005,0.828482848284828
0.00774814304546457,0.0147937718529048,0.828582858285829
0.00774877535280267,0.0148037085237361,0.828682868286829
0.00774935269562271,0.0148135981818331,0.828782878287829
0.00774986935195724,0.0148234638279385,0.828882888288829
0.00775033133401847,0.0148332825972178,0.828982898289829
0.00775077650722466,0.0148430994960312,0.829082908290829
0.00775120712903485,0.0148529371841985,0.829182918291829
0.00775162315337842,0.0148627953507434,0.829282928292829
0.00775202452266715,0.0148726736915998,0.829382938293829
0.00775237067174597,0.0148825039785269,0.829482948294829
0.00775270240072992,0.0148923544420689,0.82958295829583
0.00775294883462247,0.0149022420799707,0.82968296829683
0.00775311041570131,0.0149121664637754,0.82978297829783
0.00775321219024298,0.0149220641473693,0.82988298829883
0.00775329780782851,0.0149319582720102,0.82998299829983
0.00775332892851244,0.0149418028891943,0.83008300830083
0.00775330566747127,0.0149515981832043,0.83018301830183
0.00775322814448847,0.0149613443360187,0.83028302830283
0.00775309647934766,0.0149710415250094,0.83038303830383
0.00775291078722527,0.0149806899298519,0.83048304830483
0.00775267118560124,0.0149902897256142,0.830583058305831
0.0077523777919557,0.0149998410827576,0.830683068306831
0.00775207324922725,0.0150094136323726,0.830783078307831
0.00775168562279576,0.0150190243146154,0.830883088308831
0.00775131668489929,0.0150286336400794,0.830983098309831
0.00775089382598362,0.0150381935709596,0.831083108310831
0.00775038814827075,0.0150477913649548,0.831183118311831
0.00774982904479757,0.0150573394073191,0.831283128312831
0.00774925562258482,0.0150668852820622,0.831383138313831
0.00774862871471993,0.0150763813890498,0.831483148314831
0.00774801191243904,0.0150858103320269,0.831583158315832
0.00774734135729662,0.0150951900301497,0.831683168316832
0.00774661716446912,0.015104520656183,0.831783178317832
0.00774587876116798,0.0151138503930539,0.831883188318832
0.00774512601839546,0.0151231791348001,0.831983198319832
0.00774436378738486,0.0151325293615661,0.832083208320832
0.00774359198290553,0.0151419007508579,0.832183218321832
0.00774276592569869,0.0151512220475966,0.832283228322832
0.00774188574015499,0.0151604934360645,0.832383238323832
0.00774101536304006,0.0151696974163478,0.832483248324832
0.00774013566123753,0.0151789233031969,0.832583258325833
0.00773920139112404,0.0151880994084694,0.832683268326833
0.00773821267939363,0.0151972259164476,0.832783278327833
0.00773720950380132,0.0152063521042351,0.832883288328833
0.00773619174456359,0.0152154778566556,0.832983298329833
0.00773519415733387,0.0152246038486431,0.833083308330833
0.00773418148428933,0.015233729163393,0.833183318331833
0.0077331100182606,0.0152428261562473,0.833283328332833
0.00773202359541464,0.0152519224856851,0.833383338333833
0.00773085451732211,0.0152610577539861,0.833483348334834
0.00772969479155946,0.0152701241651824,0.833583358335834
0.00772852641604343,0.0152792122042174,0.833683368336834
0.0077273026567669,0.0152882491740028,0.833783378337834
0.00772599648641798,0.0152973250757407,0.833883388338834
0.00772471136341834,0.0153064004591845,0.833983398339834
0.00772343528637917,0.0153154063151965,0.834083408340834
0.00772214407284747,0.0153244113281168,0.834183418341834
0.0077207939857081,0.0153333865748283,0.834283428342834
0.00771942890489496,0.0153423610060906,0.834383438343834
0.00771804872905286,0.0153513345090303,0.834483448344834
0.0077166892066565,0.015360307576603,0.834583458345835
0.00771527335605252,0.0153692285636766,0.834683468346835
0.00771386587417136,0.0153780796916102,0.834783478347835
0.00771244274441413,0.0153869304601931,0.834883488348835
0.00771096295474106,0.0153957295007169,0.834983498349835
0.00770947506816168,0.0154045505491618,0.835083508350835
0.00770800774288687,0.0154133716690162,0.835183518351835
0.00770648332002564,0.0154221406646044,0.835283528352835
0.00770489939238962,0.0154308792029252,0.835383538353835
0.00770325621797407,0.0154395872954961,0.835483548354836
0.00770153050118494,0.0154483349166338,0.835583558355836
0.00769972270042456,0.0154571216148464,0.835683568356836
0.00769783328100591,0.0154659469317316,0.835783578357836
0.00769588851468323,0.0154747187468399,0.835883588358836
0.00769388856270361,0.0154834372743997,0.835983598359836
0.00769187512125511,0.0154921551684887,0.836083608360836
0.00768978088811541,0.0155009117826057,0.836183618361836
0.0076876318609188,0.0155096145701481,0.836283628362836
0.00768550702769286,0.0155183168417,0.836383638363836
0.00768332711937937,0.015526965302802,0.836483648364836
0.00768117134744829,0.0155356134321958,0.836583658365837
0.00767903934794198,0.0155442610824554,0.836683668366837
0.00767693076842038,0.0155529081061551,0.836783678367837
0.00767477820069889,0.0155615937277955,0.836883688368837
0.00767256775219092,0.015570245706387,0.836983698369837
0.00767031390057953,0.0155789359235689,0.837083708370837
0.00766808387437413,0.0155876245536189,0.837183718371837
0.00766582435838364,0.0155962572816142,0.837283728372837
0.00766353534569751,0.0156048343402114,0.837383738373837
0.00766116535934144,0.0156134495268294,0.837483748374838
0.00765873043648792,0.0156220406323497,0.837583758375838
0.00765632008999092,0.015630630298164,0.837683768376838
0.00765382918676274,0.0156392576036509,0.837783778377838
0.00765129616119365,0.0156479221157466,0.837883788378838
0.00764870760213465,0.015656529921856,0.837983798379838
0.0076460675960471,0.0156651533412885,0.838083808380838
0.00764337636406992,0.0156737921137454,0.838183818381838
0.00764060592292637,0.0156824674685546,0.838283828382838
0.00763775671950112,0.0156911789680458,0.838383838383838
0.00763484510424681,0.0156998640253214,0.838483848384838
0.00763187946892151,0.0157084908931377,0.838583858385839
0.0076288599816829,0.0157170598271863,0.838683868386839
0.00762577895104583,0.0157256029686147,0.838783878387839
0.00762264445318485,0.0157340884296637,0.838883888388839
0.00761946104448144,0.0157425894464476,0.838983898389839
0.00761622448183409,0.0157510326953181,0.839083908390839
0.00761293492648994,0.0157594184342702,0.839183918391839
0.00760959253278544,0.0157677469189959,0.839283928392839
0.00760617406041115,0.0157761132829613,0.839383938393839
0.00760267994243068,0.015784517081585,0.83948394839484
0.00759911060730053,0.0157929578725893,0.83958395839584
0.00759548272796737,0.0158013723572865,0.83968396839684
0.00759178034097157,0.0158098235049596,0.83978397839784
0.00758803180967225,0.0158182893906147,0.83988398839884
0.00758420939496679,0.0158267912481869,0.83998399839984
0.00758033646155526,0.0158352331610102,0.84008400840084
0.00757639028742233,0.015843711004287,0.84018401840184
0.00757238768372657,0.0158521612167272,0.84028402840284
0.00756833525468703,0.0158605512724937,0.84038403840384
0.00756421048330263,0.0158689773485515,0.84048404840484
0.00756001378190521,0.0158774390187475,0.840584058405841
0.00755574556052292,0.0158859358615359,0.840684068406841
0.00755140621996996,0.0158944674599779,0.840784078407841
0.00754701270500952,0.0159029699832702,0.840884088408841
0.00754254872968786,0.0159115069857924,0.840984098409841
0.007538036958432,0.0159199816548055,0.841084108410841
0.0075334830625316,0.0159284693180288,0.841184118411841
0.00752888720093027,0.0159369697405022,0.841284128412841
0.00752424389353124,0.015945407532311,0.841384138413841
0.00751955326702857,0.0159537830113427,0.841484148414842
0.00751481544581298,0.0159620964885735,0.841584158415842
0.00751003055657848,0.0159703482749801,0.841684168416842
0.00750519872601922,0.0159785386792353,0.841784178417842
0.00750032601702493,0.0159867436993853,0.841884188418842
0.00749541258393215,0.015994963091256,0.841984198419842
0.00749043101704289,0.0160032180703544,0.842084208420842
0.00748538170335022,0.0160115082243488,0.842184218421842
0.00748029256393551,0.0160198116720121,0.842284228422842
0.00747513623517148,0.0160281496518865,0.842384238423842
0.00746991309483698,0.0160365217516404,0.842484248424842
0.00746466442218119,0.0160449441835143,0.842584258425843
0.0074593768475187,0.0160533783380502,0.842684268426843
0.00745402305329287,0.0160618454607007,0.842784278427843
0.00744862443698944,0.0160702473128419,0.842884288428843
0.00744316017239797,0.0160786821929895,0.842984298429843
0.00743765151188185,0.0160870516828443,0.843084308430843
0.00743209465692097,0.01609538983318,0.843184318431843
0.0074264898401717,0.0161036967499588,0.843284328432843
0.00742083728968356,0.01611197254375,0.843384338433843
0.0074151372288989,0.0161202173159091,0.843484348434843
0.00740937295953213,0.0161284958163476,0.843584358435844
0.00740358577235002,0.0161368244484992,0.843684368436844
0.00739773477970355,0.0161451858713937,0.843784378437844
0.00739182034555028,0.0161535796911275,0.843884388438844
0.00738584283845501,0.0161620055207075,0.843984398439844
0.00737981957865623,0.0161703981840694,0.844084408440844
0.00737376105182032,0.0161788011879755,0.844184418441844
0.00736764016152947,0.0161872357847889,0.844284428442844
0.00736147725025296,0.0161956025357471,0.844384438443844
0.0073552724216496,0.0162039018163256,0.844484448444844
0.00734902292530518,0.0162121682094128,0.844584458445845
0.00734272896853724,0.0162204018347925,0.844684468446845
0.00733641471306714,0.0162286849515041,0.844784478447845
0.00733008018193013,0.0162370170389501,0.844884488448845
0.00732371156316316,0.0162453591121965,0.844984498449845
0.00731730897654971,0.0162537109731399,0.845084508450845
0.00731087254878394,0.0162620724167661,0.845184518451845
0.00730439233552891,0.0162703994111082,0.845284528452845
0.00729786853719168,0.0162786920874675,0.845384538453845
0.00729128435873838,0.0162870159697411,0.845484548454845
0.00728464015260912,0.0162953706801506,0.845584558455846
0.00727793626894033,0.0163037558432203,0.845684568456846
0.00727119003948819,0.0163121056102553,0.845784578457846
0.00726440361114225,0.0163203854766869,0.845884588458846
0.00725755822395802,0.0163286961136658,0.845984598459846
0.00725067301565878,0.0163369368108811,0.846084608460846
0.0072437463300069,0.0163451427040688,0.846184618461846
0.00723678003516472,0.016353279161966,0.846284628462846
0.00722977423479111,0.0163613465784761,0.846384638463846
0.00722275148274371,0.0163694633573204,0.846484648464847
0.00721568777624482,0.0163775457698077,0.846584658465847
0.00720860731387213,0.0163856772497775,0.846684668466847
0.00720149595886492,0.0163938185220513,0.846784678467847
0.0071943679792851,0.0164020081730523,0.846884688468847
0.0071872092107296,0.0164102069022632,0.846984698469847
0.0071800099184826,0.0164183698645711,0.847084708470847
0.00717279431955006,0.0164265807633284,0.847184718471847
0.00716553837429783,0.0164347555127969,0.847284728472847
0.00715824326904361,0.0164428591822547,0.847384738473847
0.00715090816530266,0.0164509272944306,0.847484748474847
0.00714355643007849,0.0164590789717474,0.847584758475848
0.00713617467986455,0.0164672393541022,0.847684768476848
0.00712876302753381,0.0164754082618198,0.847784778477848
0.00712133516756931,0.0164836596750545,0.847884788478848
0.00711391777484295,0.0164919714545841,0.847984798479848
0.00710648407773461,0.0165003644035837,0.848084808480848
0.00709903718370559,0.0165086970600014,0.848184818481848
0.00709155973335734,0.0165170715899789,0.848284828482848
0.00708405189484761,0.0165254875581491,0.848384838483848
0.00707651383633393,0.0165339445337519,0.848484848484849
0.00706894572597401,0.016542442092938,0.848584858485849
0.0070613382759368,0.0165508991745032,0.848684868486849
0.00705369166359407,0.0165593159742476,0.848784878487849
0.00704603005988116,0.0165678126005043,0.848884888488849
0.00703835351777927,0.0165763883230544,0.848984898489849
0.00703064772315586,0.0165849677611976,0.849084908490849
0.00702291279579454,0.0165935507813292,0.849184918491849
0.00701513909312063,0.0166020918035105,0.849284928492849
0.00700733654564996,0.016610636550499,0.849384938493849
0.00699949550850438,0.0166191393386971,0.849484948494849
0.0069916161498415,0.0166276003823331,0.84958495849585
0.00698369864012263,0.0166360198887247,0.84968496849685
0.00697578404436861,0.0166444159843456,0.84978497849785
0.00696787219442177,0.0166527887613371,0.84988498849885
0.00695993216770171,0.0166612019007731,0.84998499849985
0.00695195393694443,0.0166695733762704,0.85008500850085
0.00694396254151588,0.0166780244225882,0.85018501850185
0.00693595801596902,0.0166865543095078,0.85028502850285
0.00692791542690025,0.0166950411826203,0.85038503850385
0.00691985999104726,0.0167036065024311,0.850485048504851
0.0069117917498736,0.0167122495479352,0.850585058505851
0.0069037117768241,0.0167208269359372,0.850685068506851
0.00689563472004294,0.0167293785082836,0.850785078507851
0.00688757408512382,0.0167379273601618,0.850885088508851
0.00687950122076642,0.0167464109599589,0.850985098509851
0.00687140063573469,0.0167549332521416,0.851085108510851
0.00686331638272728,0.016763452945943,0.851185118511851
0.00685521968374986,0.0167719072655763,0.851285128512851
0.00684709525258042,0.0167804003098445,0.851385138513851
0.00683898707281179,0.0167888908870326,0.851485148514851
0.00683086590344016,0.0167974592797517,0.851585158515852
0.00682270603016538,0.016805982670718,0.851685168516852
0.00681453363720761,0.016814440051742,0.851785178517852
0.00680636499669948,0.0168229081695172,0.851885188518852
0.00679818361306593,0.0168313105007926,0.851985198519852
0.00678998944484353,0.0168396474740247,0.852085208520852
0.00678179894614367,0.0168479959349584,0.852185218521852
0.00677362448231287,0.0168563429147227,0.852285228522852
0.00676547926178944,0.0168646799248113,0.852385238523852
0.00675736294825805,0.0168730069767416,0.852485248524853
0.00674926076227329,0.0168814284549544,0.852585258525853
0.00674114619021021,0.0168898205677728,0.852685268526853
0.00673304566046315,0.0168983065056525,0.852785278527853
0.00672497329597167,0.0169067809512233,0.852885288528853
0.00671691258042903,0.016915311600611,0.852985298529853
0.00670883677907147,0.0169237747036025,0.853085308530853
0.006700762857394,0.0169322474399544,0.853185318531853
0.00669270309551258,0.0169407173360544,0.853285328532853
0.0066846567240483,0.0169492802325521,0.853385338533853
0.00667663749737596,0.0169578305310467,0.853485348534853
0.00666862904431128,0.0169664361580171,0.853585358535854
0.00666059052557915,0.0169750778052789,0.853685368536854
0.00665252213006904,0.0169837550973565,0.853785378537854
0.00664446472009126,0.0169924864809145,0.853885388538854
0.00663642047478473,0.0170013084300395,0.853985398539854
0.00662836214569867,0.0170100962915346,0.854085408540854
0.00662031707572857,0.0170188783481351,0.854185418541854
0.00661228252828134,0.0170277134388961,0.854285428542854
0.00660426088290302,0.0170365422571461,0.854385438543854
0.00659620881481022,0.0170454046654638,0.854485448544855
0.00658814229667668,0.0170542321384526,0.854585458545855
0.00658007640279964,0.0170630649395052,0.854685468546855
0.00657201103643086,0.0170719029534451,0.854785478547855
0.00656395858825564,0.0170808303834908,0.854885488548855
0.00655593191657592,0.0170897410161991,0.854985498549855
0.00654791505793193,0.0170987033285925,0.855085508550855
0.00653991026747922,0.0171076580946231,0.855185518551855
0.00653192014359898,0.0171166424149375,0.855285528552855
0.00652395727277656,0.0171255504446574,0.855385538553855
0.00651604918218992,0.0171345075579847,0.855485548554855
0.00650815248025328,0.0171435528204763,0.855585558555856
0.00650026703796896,0.0171526854489325,0.855685568556856
0.00649239209977931,0.0171618089162517,0.855785578557856
0.00648454293117447,0.0171708546095034,0.855885588558856
0.00647671693607671,0.0171798817616459,0.855985598559856
0.00646894423543813,0.0171889569838426,0.856085608560856
0.00646122433169639,0.0171980798637618,0.856185618561856
0.00645348580852546,0.0172071639683683,0.856285628562856
0.00644572872121002,0.0172162095164977,0.856385638563856
0.00643799577027703,0.0172251775347336,0.856485648564857
0.00643025919128502,0.0172341481536544,0.856585658565857
0.00642254417563287,0.0172431003604637,0.856685668566857
0.0064148407075743,0.0172520818105804,0.856785678567857
0.00640714650200798,0.017261150859318,0.856885688568857
0.00639944803030497,0.0172702213592792,0.856985698569857
0.00639182486558932,0.0172792828340117,0.857085708570857
0.00638419669530401,0.0172883456678266,0.857185718571857
0.00637657702043559,0.0172974953147588,0.857285728572857
0.00636893691786731,0.0173066048894915,0.857385738573857
0.00636131887159426,0.0173156357364954,0.857485748574857
0.0063537225890682,0.01732458843626,0.857585758575858
0.00634610540661875,0.0173335023883543,0.857685768576858
0.00633848267035959,0.0173424184389642,0.857785778577858
0.00633083904799821,0.0173512958501697,0.857885788578858
0.00632321692678141,0.0173600960954394,0.857985798579858
0.00631560297157682,0.0173689852362172,0.858085808580858
0.006307983107819,0.0173778763672446,0.858185818581858
0.00630037324137928,0.0173867969995746,0.858285828582858
0.00629281355041984,0.0173957668122601,0.858385838583858
0.00628527223471542,0.0174047169228575,0.858485848584858
0.00627773824653842,0.0174137545122923,0.858585858585859
0.00627018195558854,0.0174227516701768,0.858685868586859
0.00626264556022317,0.0174316701510102,0.858785878587859
0.00625511634956642,0.0174406763041776,0.858885888588859
0.00624759603974777,0.0174497108322217,0.858985898589859
0.00624006834942052,0.0174587454201575,0.859085908590859
0.00623254944245136,0.0174678081065465,0.859185918591859
0.00622504957185026,0.0174767912474539,0.859285928592859
0.00621755816672012,0.0174858028692003,0.859385938593859
0.00621008535337683,0.0174947352380132,0.859485948594859
0.00620262069452812,0.0175036964608371,0.85958595859586
0.00619513230932521,0.0175126168858495,0.85968596859686
0.00618771564912126,0.017521529398238,0.85978597859786
0.00618034670653148,0.0175304912153724,0.85988598859886
0.0061729948192744,0.0175393738717146,0.85998599859986
0.00616565809845571,0.017548236413637,0.86008600860086
0.00615829620236274,0.0175570584825455,0.86018601860186
0.00615095096309185,0.0175658023420195,0.86028602860286
0.00614358043106672,0.0175745065093761,0.86038603860386
0.00613622639922364,0.0175831333034793,0.86048604860486
0.00612894246608764,0.017591754617486,0.860586058605861
0.00612167411172183,0.0176002991133897,0.860686068606861
0.00611442110116622,0.0176087673509484,0.860786078607861
0.00610714162996691,0.0176171976701075,0.860886088608861
0.00609993139134761,0.0176256241400689,0.860986098609861
0.00609269418761161,0.0176340128390566,0.861086108610861
0.00608546250082887,0.0176424345959964,0.861186118611861
0.0060782038535365,0.017650818418412,0.861286128612861
0.0060709598152284,0.0176591269108049,0.861386138613861
0.00606372121325003,0.017667469073889,0.861486148614862
0.00605655110441864,0.0176758080788341,0.861586158615862
0.00604938574316162,0.0176841804158515,0.861686168616862
0.00604219249767963,0.0176925147238998,0.861786178617862
0.00603506716946229,0.017700845899148,0.861886188618862
0.00602795474101032,0.0177091017927478,0.861986198619862
0.00602090943971237,0.0177173551847143,0.862086208620862
0.00601386765129696,0.0177256424662074,0.862186218621862
0.00600683777673624,0.0177338546296024,0.862286228622862
0.00599977846537168,0.0177420294781227,0.862386238623862
0.0059926898669327,0.0177501672167822,0.862486248624862
0.00598561323302606,0.0177582308578074,0.862586258625863
0.00597854709169647,0.0177662793393047,0.862686268626863
0.00597154725285728,0.0177743270076562,0.862786278627863
0.00596455025887709,0.0177824101181129,0.862886288628863
0.00595752308635651,0.0177904563674901,0.862986298629863
0.00595053865812989,0.0177985593781385,0.863086308630863
0.00594356473399795,0.0178065881759759,0.863186318631863
0.00593659326773198,0.0178146524619894,0.863286328632863
0.00592963199688769,0.0178226427240814,0.863386338633863
0.00592271271477969,0.017830690215061,0.863486348634864
0.0059158580006044,0.0178387367823253,0.863586358635864
0.00590901223564133,0.017846709277294,0.863686368636864
0.00590217524482222,0.0178546082436003,0.863786378637864
0.00589530611515909,0.0178624709592622,0.863886388638864
0.00588843831232904,0.0178703703540249,0.863986398639864
0.00588157810193226,0.017878254955521,0.864086408640864
0.00587472637082771,0.0178860664798462,0.864186418641864
0.00586786753794161,0.017893892753671,0.864286428642864
0.00586101697472653,0.0179016462958545,0.864386438643864
0.00585415754752976,0.0179094069651583,0.864486448644864
0.00584728141744044,0.0179171736927449,0.864586458645865
0.00584038864435027,0.0179249463588305,0.864686468646865
0.00583350400502284,0.0179326464706465,0.864786478647865
0.0058265868490726,0.0179403109745031,0.864886488648865
0.0058196710015271,0.0179480135925593,0.864986498649865
0.00581275641170875,0.0179557539585538,0.865086508650865
0.00580580933751698,0.0179634580877254,0.865186518651865
0.00579887034180325,0.0179710898998909,0.865286528652865
0.00579189890087613,0.0179786861708993,0.865386538653865
0.00578492819247137,0.017986379312235,0.865486548654866
0.00577792514942263,0.0179940362075335,0.865586558655866
0.00577092305082101,0.0180017894041876,0.865686568656866
0.00576390458794556,0.0180095477837831,0.865786578657866
0.0057568539493697,0.0180172690880708,0.865886588658866
0.00574977131476867,0.0180249535220648,0.865986598659866
0.00574267275586798,0.0180326434845297,0.866086608660866
0.00573558259333246,0.0180402606462475,0.866186618661866
0.00572847642357021,0.0180478837372502,0.866286628662866
0.00572138599612878,0.0180555041377304,0.866386638663866
0.00571429766489919,0.0180631626823561,0.866486648664866
0.00570721137229327,0.0180708590140802,0.866586658665867
0.00570013230125239,0.0180785404258435,0.866686668666867
0.0056930551121952,0.018086259371317,0.866786678667867
0.00568604175624471,0.0180939798578517,0.866886688668867
0.00567902967414612,0.0181017374542472,0.866986698669867
0.00567198454561286,0.0181094567705889,0.867086708670867
0.00566494087521382,0.0181172131484172,0.867186718671867
0.00565789861227129,0.0181250062422027,0.867286728672867
0.0056508489780343,0.0181328137606901,0.867386738673867
0.00564379198171694,0.01814063555415,0.867486748674868
0.00563671792545987,0.018148460475803,0.867586758675868
0.0056296268737619,0.0181562884312044,0.867686768676868
0.00562253742301701,0.0181641523539158,0.867786778677868
0.00561544952485098,0.0181720519007114,0.867886788678868
0.00560837643607629,0.018179945861448,0.867986798679868
0.00560130976723844,0.0181877641074724,0.868086808680868
0.00559422573439494,0.0181955850348052,0.868186818681868
0.00558714307215158,0.0182034418396104,0.868286828682868
0.00558002711469236,0.0182112582474183,0.868386838683868
0.00557291754952762,0.0182189993298106,0.868486848684868
0.00556581422462432,0.0182266656465448,0.868586858685869
0.00555878818544031,0.0182343414469102,0.868686868686869
0.00555174133386698,0.0182419371120903,0.868786878687869
0.00554469518026307,0.0182496285372966,0.868886888688869
0.00553765423493944,0.0182573034991772,0.868986898689869
0.00553061404286999,0.0182650153589938,0.869086908690869
0.00552361370877195,0.0182727869700629,0.869186918691869
0.00551661811303418,0.0182804831520576,0.869286928692869
0.00550968408603367,0.0182882388802906,0.869386938693869
0.00550274065602558,0.0182960089894585,0.86948694869487
0.00549578785065235,0.0183037933298317,0.86958695869587
0.00548883904190284,0.0183115599906159,0.86968696869687
0.0054818311637456,0.0183193463005069,0.86978697869787
0.00547485875072902,0.0183271270082141,0.86988698869887
0.0054678902905691,0.0183348898773887,0.86998699869987
0.00546094387288325,0.0183426881149556,0.87008700870087
0.00545397504415859,0.0183504038930759,0.87018701870187
0.00544700992872355,0.0183581022012284,0.87028702870287
0.00544004825015456,0.0183658150769015,0.87038703870387
0.00543307702345563,0.0183736005805572,0.87048704870487
0.0054261056608485,0.0183814796351542,0.870587058705871
0.00541913779039214,0.0183893396211337,0.870687068706871
0.00541220469171404,0.0183971929821622,0.870787078707871
0.00540529313794762,0.0184050805920678,0.870887088708871
0.00539843376142851,0.0184129757506397,0.870987098709871
0.00539163417532191,0.0184209284605934,0.871087108710871
0.00538478332877268,0.0184289202867819,0.871187118711871
0.00537796986390065,0.0184369695100157,0.871287128712871
0.00537110523533427,0.0184450569349833,0.871387138713871
0.00536430029121798,0.0184532001859889,0.871487148714872
0.00535743456156445,0.018461359255332,0.871587158715872
0.00535058052001977,0.018469567399068,0.871687168716872
0.00534376367817345,0.0184778310993293,0.871787178717872
0.0053369483704778,0.0184860718380082,0.871887188718872
0.00533013406712103,0.0184942318541018,0.871987198719872
0.0053233211320608,0.0185023696641707,0.872087208720872
0.00531650612843107,0.0185105395992625,0.872187218721872
0.00530975011588903,0.0185187645633711,0.872287228722872
0.00530299481744112,0.0185269666188787,0.872387238723872
0.00529623689066608,0.0185352001797595,0.872487248724872
0.00528942844288134,0.0185434772105462,0.872587258725873
0.00528261774685181,0.0185517850579509,0.872687268726873
0.00527578504981177,0.01856008818312,0.872787278727873
0.00526892403778673,0.0185683724469893,0.872887288728873
0.00526206112765335,0.0185766874076932,0.872987298729873
0.00525523497724421,0.0185850571232939,0.873087308730873
0.00524844637897346,0.0185933289734427,0.873187318731873
0.00524165040249764,0.0186016478040761,0.873287328732873
0.00523486989191906,0.0186099280344652,0.873387338733873
0.00522808840464395,0.018618144337303,0.873487348734873
0.00522131839355293,0.0186262562626106,0.873587358735874
0.00521453181087054,0.0186344151407606,0.873687368736874
0.00520778188195,0.0186424776115928,0.873787378737874
0.00520107948175423,0.0186505739466125,0.873887388738874
0.00519440052688196,0.0186587163038487,0.873987398739874
0.00518769697031436,0.0186667966132136,0.874087408740874
0.00518105494332404,0.0186749124522179,0.874187418741874
0.00517436854805141,0.0186830535816729,0.874287428742874
0.00516766839610048,0.018691205056279,0.874387438743874
0.00516096729279182,0.018699333078651,0.874487448744874
0.00515423013003193,0.018707370574616,0.874587458745875
0.00514746939525438,0.0187154042835784,0.874687468746875
0.00514078103737458,0.0187234798799218,0.874787478747875
0.00513414878426002,0.0187315532556628,0.874887488748875
0.00512748069513661,0.0187395434233102,0.874987498749875
0.00512082085495239,0.0187475437218803,0.875087508750875
0.0051141525492972,0.0187556510861994,0.875187518751875
0.00510749245572475,0.0187637491926334,0.875287528752875
0.00510076820655139,0.0187717759080803,0.875387538753875
0.00509404152254733,0.0187797218986382,0.875487548754875
0.00508727924670849,0.0187875853975002,0.875587558755876
0.00508048640533633,0.0187954380628629,0.875687568756876
0.00507363147693279,0.0188033078411464,0.875787578757876
0.00506676355662272,0.0188111900446683,0.875887588758876
0.00505989520785612,0.0188190501734666,0.875987598759876
0.0050530138902183,0.0188269227735737,0.876087608760876
0.00504613214642748,0.0188347732644045,0.876187618761876
0.00503930741038546,0.0188426233175647,0.876287628762876
0.00503255464121299,0.0188505169074329,0.876387638763876
0.0050258470419511,0.0188583873767753,0.876487648764877
0.00501914746818604,0.0188662684216218,0.876587658765877
0.00501248197053332,0.0188742080774735,0.876687668766877
0.00500581350363102,0.0188822379533629,0.876787678767877
0.00499910531696912,0.0188902699231605,0.876887688768877
0.00499238415222175,0.0188982556657276,0.876987698769877
0.0049856849193791,0.0189062372435133,0.877087708770877
0.00497901834367459,0.0189141222573411,0.877187718771877
0.00497234900603814,0.0189219844524054,0.877287728772877
0.00496565249596735,0.0189298013439544,0.877387738773877
0.00495902148215168,0.0189376447790743,0.877487748774877
0.00495240712746158,0.0189454375342409,0.877587758775878
0.00494581461253492,0.0189532120984349,0.877687768776878
0.00493925035270152,0.0189608729811431,0.877787778777878
0.00493267482630514,0.0189685663620458,0.877887788778878
0.00492616139615429,0.0189762342820367,0.877987798779878
0.00491965632090504,0.0189838895464364,0.878087808780878
0.00491319756733108,0.0189915431891512,0.878187818781878
0.0049067441901951,0.0189991905455339,0.878287828782878
0.00490034736701252,0.0190068193262546,0.878387838783878
0.0048940293038081,0.0190144490422082,0.878487848784879
0.00488767601042309,0.019022048851438,0.878587858785879
0.00488132968521485,0.01902963600738,0.878687868786879
0.00487497784535694,0.019037315442715,0.878787878787879
0.00486870498200896,0.0190449624282295,0.878887888788879
0.00486242679520424,0.0190526221499588,0.878987898789879
0.00485614389768158,0.0190602387956859,0.879087908790879
0.0048498915495676,0.0190678666688159,0.879187918791879
0.00484362254693508,0.0190755171879447,0.879287928792879
0.00483732305248219,0.0190831321497917,0.879387938793879
0.00483110172830386,0.0190907149382418,0.879487948794879
0.00482491026477884,0.0190982910764021,0.87958795879588
0.00481879530607657,0.019105867921746,0.87968796879688
0.00481269738197512,0.0191134829480918,0.87978797879788
0.00480664006909931,0.0191211307905193,0.87988798879888
0.00480054484012739,0.0191288334961096,0.87998799879988
0.00479441604412324,0.0191365596124705,0.88008800880088
0.00478828153997285,0.0191442861895373,0.88018801880188
0.00478226218465662,0.0191519945548997,0.88028802880288
0.00477626076692482,0.0191596630692012,0.88038803880388
0.00477032121278205,0.0191672836516602,0.880488048804881
0.00476444314675301,0.0191749166846963,0.880588058805881
0.00475851737462739,0.0191825001895441,0.880688068806881
0.00475250613464566,0.0191900091222304,0.880788078807881
0.00474650052218661,0.019197498728304,0.880888088808881
0.00474044076526596,0.0192048415166195,0.880988098809881
0.00473442047932377,0.019212139646408,0.881088108810881
0.00472834048359265,0.0192193535499427,0.881188118811881
0.00472224826533386,0.019226371294117,0.881288128812881
0.004716106194089,0.0192333222750948,0.881388138813881
0.00471003986289507,0.0192402459753724,0.881488148814881
0.00470400094600606,0.0192472356418252,0.881588158815882
0.00469795233356124,0.01925426368508,0.881688168816882
0.00469188144137884,0.0192613034164435,0.881788178817882
0.00468580109781476,0.0192683810454749,0.881888188818882
0.00467967469517776,0.0192754126522897,0.881988198819882
0.00467347798651603,0.0192823158419404,0.882088208820882
0.00466725595054707,0.0192891394722883,0.882188218821882
0.00466106248064784,0.0192960298543149,0.882288228822882
0.00465489753765827,0.0193028968739449,0.882388238823882
0.00464867878191541,0.019309695674548,0.882488248824883
0.00464239570471745,0.0193164196841542,0.882588258825883
0.00463604213030184,0.0193230824521245,0.882688268826883
0.00462959500724846,0.0193296741608158,0.882788278827883
0.00462315051021877,0.0193362683273731,0.882888288828883
0.0046165858864277,0.0193427071346848,0.882988298829883
0.0046100761281029,0.0193491442258671,0.883088308830883
0.00460354819262663,0.0193554447453906,0.883188318831883
0.00459699006018172,0.0193617184725621,0.883288328832883
0.00459044123399615,0.0193680805976794,0.883388338833883
0.0045838987954979,0.0193744166998236,0.883488348834883
0.00457736027299994,0.0193805999328376,0.883588358835884
0.00457084115543466,0.0193865792044365,0.883688368836884
0.00456429567167043,0.0193925335910059,0.883788378837884
0.00455780139076052,0.0193985022110843,0.883888388838884
0.0045513504991329,0.0194045051537526,0.883988398839884
0.00454492065485451,0.0194104674160896,0.884088408840884
0.00453849875084245,0.019416337401337,0.884188418841884
0.0045320793576776,0.0194221263622368,0.884288428842884
0.00452573935105089,0.0194279858410861,0.884388438843884
0.00451934893398392,0.019433691110151,0.884488448844885
0.00451304955701105,0.0194393838549259,0.884588458845885
0.00450675243749712,0.0194450658675568,0.884688468846885
0.0045004212672097,0.0194506716494848,0.884788478847885
0.00449404316711516,0.0194561999107337,0.884888488848885
0.00448764225286417,0.019461660964205,0.884988498849885
0.00448119292763658,0.019467142431555,0.885088508850885
0.00447478209899446,0.019472619022333,0.885188518851885
0.00446829212107777,0.0194780289812158,0.885288528852885
0.00446173561031767,0.0194834370028303,0.885388538853885
0.00445520466182478,0.0194887667205655,0.885488548854885
0.0044486318282544,0.0194941111578545,0.885588558855886
0.00444205286729552,0.0194994493525783,0.885688568856886
0.00443559738473351,0.0195048377734601,0.885788578857886
0.00442913860121367,0.0195103332946438,0.885888588858886
0.00442270963227656,0.019515792272635,0.885988598859886
0.00441628253150187,0.0195212547450804,0.886088608860886
0.00440978781983197,0.0195266049826568,0.886188618861886
0.00440328707521823,0.0195319307037682,0.886288628862886
0.00439677783058054,0.01953708998105,0.886388638863886
0.00439027413053844,0.0195422753481073,0.886488648864887
0.0043838142620562,0.0195473199556891,0.886588658865887
0.00437729905588409,0.0195522854093894,0.886688668866887
0.00437083677330288,0.0195573297267264,0.886788678867887
0.00436440488579384,0.0195623705196634,0.886888688868887
0.00435801021871495,0.0195673140368519,0.886988698869887
0.00435167160111656,0.0195723372331268,0.887088708870887
0.00434536834730347,0.0195772948594337,0.887188718871887
0.00433907197182954,0.0195822350503254,0.887288728872887
0.00433281435324,0.0195870865691515,0.887388738873887
0.00432654231685908,0.0195918310153181,0.887488748874887
0.00432026197625426,0.019596555865359,0.887588758875888
0.00431401024778965,0.0196012795544209,0.887688768876888
0.00430771382163811,0.0196058571582472,0.887788778877888
0.00430144249013727,0.0196104487030343,0.887888788878888
0.0042951972829648,0.0196149393808702,0.887988798879888
0.00428896039614099,0.0196193379797203,0.888088808880888
0.00428275610886707,0.019623622072421,0.888188818881888
0.00427652744564368,0.0196278920721281,0.888288828882888
0.00427033438807624,0.0196321668977295,0.888388838883888
0.0042641551632036,0.0196364289617774,0.888488848884888
0.00425787623466237,0.0196406065461833,0.888588858885889
0.00425150762971651,0.0196446514611095,0.888688868886889
0.00424521342416743,0.0196486921421484,0.888788878887889
0.00423890516017766,0.0196527601269228,0.888888888888889
0.00423259694916903,0.0196567606620491,0.888988898889889
0.00422627627606563,0.0196606536499887,0.889088908890889
0.00421996817562646,0.0196644722730846,0.889188918891889
0.0042136000843677,0.019668208445948,0.889288928892889
0.00420729836470528,0.019671993186428,0.889388938893889
0.0042009091984549,0.0196757716889499,0.889488948894889
0.0041946049817665,0.0196794865150052,0.88958895889589
0.00418824094932678,0.0196831199320233,0.88968896889689
0.00418187983776253,0.019686778072824,0.88978897889789
0.00417556904680085,0.0196904326086008,0.88988898889889
0.0041691825319129,0.0196939779732028,0.88998899889989
0.0041628239219817,0.019697509127331,0.89008900890089
0.00415647742631231,0.0197009695193356,0.89018901890189
0.00415015453260651,0.0197043557399929,0.89028902890289
0.00414388356506329,0.0197077620981054,0.89038903890389
0.00413761693045916,0.0197111589794973,0.89048904890489
0.00413141137854753,0.0197146356689734,0.890589058905891
0.00412523311194319,0.0197181207018334,0.890689068906891
0.0041190859360769,0.019721684409441,0.890789078907891
0.00411298910845548,0.0197252664807859,0.890889088908891
0.00410688710480325,0.0197289684439323,0.890989098909891
0.00410075312816117,0.0197325787542457,0.891089108910891
0.00409465425270203,0.0197361160657084,0.891189118911891
0.00408850180866372,0.0197395783074472,0.891289128912891
0.00408230200405826,0.0197430193728391,0.891389138913891
0.00407606890423699,0.0197463989293855,0.891489148914892
0.00406979505037131,0.0197497776658754,0.891589158915892
0.00406351550678768,0.0197531763048604,0.891689168916892
0.00405715747273886,0.0197564379414266,0.891789178917892
0.00405080465388092,0.0197596919533102,0.891889188918892
0.00404447715541956,0.0197629699817926,0.891989198919892
0.00403815206645006,0.0197662753347422,0.892089208920892
0.00403182062434613,0.0197696464557635,0.892189218921892
0.00402544001340443,0.0197729787623122,0.892289228922892
0.00401906993880677,0.0197762595481195,0.892389238923892
0.00401267891360801,0.0197795257249424,0.892489248924892
0.00400628960223528,0.0197826677184884,0.892589258925893
0.00399993578825257,0.0197857259464867,0.892689268926893
0.00399355994331343,0.0197887014224902,0.892789278927893
0.00398720039354218,0.019791751935968,0.892889288928893
0.00398087429793031,0.0197947009835771,0.892989298929893
0.00397458137314363,0.0197975495097647,0.893089308930893
0.00396833539198524,0.0198004375437872,0.893189318931893
0.00396207583843088,0.0198032811335109,0.893289328932893
0.00395582571782991,0.0198060535372617,0.893389338933893
0.00394958260456579,0.0198087444951189,0.893489348934894
0.00394341110803473,0.0198114419765717,0.893589358935894
0.00393721759206492,0.0198140976374458,0.893689368936894
0.00393109670868467,0.0198167905556066,0.893789378937894
0.00392503545216624,0.0198195401521116,0.893889388938894
0.00391898162683412,0.0198221206994949,0.893989398939894
0.00391293316642226,0.0198245798439614,0.894089408940894
0.00390688973922245,0.0198269370480322,0.894189418941894
0.00390086147385401,0.0198292322894621,0.894289428942894
0.0038948457028297,0.0198314317985083,0.894389438943894
0.00388882652718872,0.0198335597092497,0.894489448944894
0.00388282136852496,0.0198357590501383,0.894589458945895
0.00387688029405274,0.0198379231930957,0.894689468946895
0.00387099409886797,0.0198400821830576,0.894789478947895
0.00386513720688236,0.0198421481196405,0.894889488948895
0.00385939398256134,0.0198442914732438,0.894989498949895
0.00385368405115264,0.0198465127598583,0.895089508950895
0.00384795950615256,0.0198486605039889,0.895189518951895
0.00384228019556192,0.0198509092901388,0.895289528952895
0.00383659728455455,0.019853132659144,0.895389538953895
0.00383094184774391,0.019855262491029,0.895489548954896
0.00382533851446771,0.0198573872804878,0.895589558955896
0.00381971931908713,0.0198595294777194,0.895689568956896
0.0038141655808017,0.0198616824001844,0.895789578957896
0.00380864286414839,0.0198637749079806,0.895889588958896
0.00380316092227132,0.0198658366360151,0.895989598959896
0.00379766503712999,0.0198678957380259,0.896089608960896
0.00379224864909626,0.0198700416024765,0.896189618961896
0.00378684921964688,0.0198722199397828,0.896289628962896
0.00378142925883886,0.0198743757232315,0.896389638963896
0.00377601098882143,0.019876488739351,0.896489648964896
0.003770574965502,0.0198786310356343,0.896589658965897
0.00376517054891121,0.0198806673165781,0.896689668966897
0.00375976283366612,0.0198827517873597,0.896789678967897
0.0037542916999496,0.0198847069886711,0.896889688968897
0.00374877975690394,0.0198865862495246,0.896989698969897
0.00374330464729539,0.0198883802360184,0.897089708970897
0.00373787951506358,0.019890171750825,0.897189718971897
0.00373245919951197,0.0198919098536924,0.897289728972897
0.00372707837797416,0.0198936197014666,0.897389738973897
0.0037217057823403,0.019895357643087,0.897489748974898
0.00371638520040317,0.0198971595974894,0.897589758975898
0.00371112687135164,0.019898974785669,0.897689768976898
0.00370588673327275,0.0199006330205606,0.897789778977898
0.00370067005664213,0.0199022887814614,0.897889788978898
0.00369549035857101,0.0199039935591671,0.897989798979898
0.00369026725048592,0.0199056246515703,0.898089808980898
0.00368502343827743,0.0199071232334373,0.898189818981898
0.0036798030621784,0.019908535002187,0.898289828982898
0.0036746059217817,0.019909860761751,0.898389838983898
0.0036693820466213,0.0199110410856747,0.898489848984898
0.00366420434571029,0.0199121648717696,0.898589858985899
0.00365904950963343,0.0199132052608815,0.898689868986899
0.00365389719131434,0.0199141992131416,0.898789878987899
0.00364885123156064,0.0199152795270272,0.898889888988899
0.00364383013380116,0.0199163186192519,0.898989898989899
0.00363883463055824,0.0199172544235161,0.899089908990899
0.00363391362576388,0.0199182858518981,0.899189918991899
0.00362908452719063,0.0199193799639256,0.899289928992899
0.00362424376584743,0.019920433066217,0.899389938993899
0.00361940279027594,0.0199214397270494,0.8994899489949
0.00361456160969035,0.0199224003910043,0.8995899589959
0.00360978031856899,0.0199234108918205,0.8996899689969
0.00360501967858983,0.0199244522184689,0.8997899789979
0.00360030581868837,0.0199255192939704,0.8998899889989
0.0035956106726608,0.0199265036266911,0.8999899989999
0.00359092197881942,0.0199273880599432,0.9000900090009
0.00358625178692722,0.0199281914273842,0.9001900190019
0.00358162753202095,0.0199290224348759,0.9002900290029
0.00357697744072742,0.0199297281603072,0.9003900390039
0.00357232950323404,0.0199304551726549,0.9004900490049
0.00356769968069685,0.0199311025404691,0.900590059005901
0.00356314007434676,0.0199317455039348,0.900690069006901
0.0035586204503587,0.0199323359331061,0.900790079007901
0.00355408662741468,0.0199328897983531,0.900890089008901
0.00354959251731972,0.0199333918157576,0.900990099009901
0.00354515708272889,0.0199339326568486,0.901090109010901
0.00354073233421158,0.0199345914040987,0.901190119011901
0.00353629879542556,0.0199353813327484,0.901290129012901
0.00353188261834164,0.0199362036651479,0.901390139013901
0.00352746250913278,0.0199369819540629,0.901490149014902
0.00352308180640361,0.0199377655134534,0.901590159015902
0.00351875395585592,0.0199385700533909,0.901690169016902
0.00351443574788289,0.019939490248939,0.901790179017902
0.00351009909324531,0.0199404262052361,0.901890189018902
0.00350584837638393,0.0199414253519553,0.901990199019902
0.00350163282981139,0.0199425334302823,0.902090209020902
0.00349748377461875,0.0199436332182067,0.902190219021902
0.00349334573490425,0.0199447576884498,0.902290229022902
0.00348922739497431,0.0199458301749421,0.902390239023902
0.00348510427061358,0.0199469924990861,0.902490249024902
0.00348095665282332,0.0199482358590954,0.902590259025903
0.0034768225037702,0.019949395119545,0.902690269026903
0.0034726712210645,0.0199506134171531,0.902790279027903
0.0034685060618969,0.0199518845369967,0.902890289028903
0.00346429497035043,0.0199532224131261,0.902990299029903
0.00346006384961478,0.0199546957413988,0.903090309030903
0.00345583866737823,0.0199562054608311,0.903190319031903
0.00345159927236445,0.019957810873487,0.903290329032903
0.00344738989925108,0.019959444801535,0.903390339033903
0.00344316322893443,0.0199611179080132,0.903490349034903
0.00343891938119811,0.0199628298427852,0.903590359035904
0.00343463419662438,0.0199645372603358,0.903690369036904
0.00343031305395468,0.019966297387249,0.903790379037904
0.00342599181453674,0.0199681290871283,0.903890389038904
0.0034216192340527,0.0199699369132275,0.903990399039904
0.00341723344052323,0.0199718049674098,0.904090409040904
0.00341275928129751,0.0199736173337657,0.904190419041904
0.00340822570252762,0.0199754736445544,0.904290429042904
0.00340366566772104,0.0199772708306507,0.904390439043904
0.00339909488234217,0.0199791155615965,0.904490449044904
0.0033945351446909,0.0199810673283455,0.904590459045905
0.00338999042374865,0.0199831044454705,0.904690469046905
0.00338541509580952,0.0199851015318593,0.904790479047905
0.00338080266261677,0.0199871545179993,0.904890489048905
0.00337617990961171,0.0199892990717416,0.904990499049905
0.00337160492029144,0.0199915309615024,0.905090509050905
0.00336703422705374,0.0199939166533228,0.905190519051905
0.00336240057374696,0.0199963883865782,0.905290529052905
0.00335770874249834,0.0199988403647644,0.905390539053905
0.00335298058228557,0.0200013442645061,0.905490549054905
0.00334818107024563,0.0200038918783278,0.905590559055906
0.00334341742185693,0.0200065361735873,0.905690569056906
0.0033386851705757,0.0200092201586605,0.905790579057906
0.0033339393261667,0.0200119340112977,0.905890589058906
0.00332922468536871,0.0200146869433134,0.905990599059906
0.00332448456292709,0.0200174496445977,0.906090609060906
0.00331975655935435,0.020020311724753,0.906190619061906
0.00331501548785853,0.0200232175673623,0.906290629062906
0.00331020420478268,0.0200260756693222,0.906390639063906
0.00330530709910715,0.0200288683832927,0.906490649064907
0.00330043380040936,0.0200317318501728,0.906590659065907
0.00329554928812974,0.0200345911614857,0.906690669066907
0.00329063623511934,0.0200374029348595,0.906790679067907
0.00328572023359109,0.0200402491068399,0.906890689068907
0.00328076308411484,0.0200430238325484,0.906990699069907
0.00327575854873268,0.0200458236552111,0.907090709070907
0.00327076561853231,0.0200486476096492,0.907190719071907
0.00326576509589857,0.0200515095216469,0.907290729072907
0.00326072394821807,0.0200542996810032,0.907390739073907
0.00325563381598212,0.0200570283292106,0.907490749074907
0.00325055073254652,0.0200596803827575,0.907590759075908
0.00324548463533771,0.0200624411813264,0.907690769076908
0.0032404079787495,0.020065214780609,0.907790779077908
0.00323534398927017,0.0200679700184577,0.907890789078908
0.00323030710542286,0.0200708141402968,0.907990799079908
0.00322532665113838,0.0200736598262324,0.908090809080908
0.00322035686219564,0.0200765531768011,0.908190819081908
0.00321533976566694,0.0200794121748339,0.908290829082908
0.00321037962620939,0.0200823213368293,0.908390839083908
0.00320544652097438,0.0200852985036234,0.908490849084909
0.00320055005568011,0.0200883687859916,0.908590859085909
0.00319564515486065,0.0200915215876983,0.908690869086909
0.00319072593069461,0.0200947942558674,0.908790879087909
0.00318583419224288,0.0200980488643651,0.908890889088909
0.00318092944575991,0.0201013280031487,0.908990899089909
0.00317605903568812,0.0201046842341551,0.909090909090909
0.00317116306334911,0.0201080552123575,0.909190919091909
0.00316629020001838,0.0201114916845115,0.909290929092909
0.00316139018498508,0.0201148591198855,0.909390939093909
0.00315653519704348,0.0201182291352126,0.909490949094909
0.00315170602475732,0.0201216629237548,0.90959095909591
0.00314684064789752,0.0201251361141694,0.90969096909691
0.00314196185297824,0.0201286318192817,0.90979097909791
0.00313707676251276,0.0201322348757806,0.90989098909891
0.00313217623839944,0.0201359229302157,0.90999099909991
0.0031273905936072,0.0201397244979789,0.91009100910091
0.00312270086087405,0.0201435743523282,0.91019101910191
0.00311804088743886,0.0201474620191145,0.91029102910291
0.00311337517591159,0.0201512714350028,0.91039103910391
0.00310874362803079,0.0201551667034367,0.910491049104911
0.00310407762625882,0.0201590944216911,0.910591059105911
0.0030993903145352,0.0201630906515206,0.910691069106911
0.00309478879546534,0.0201670948561694,0.910791079107911
0.00309020850111656,0.0201710777808125,0.910891089108911
0.00308565391876438,0.0201750300731198,0.910991099109911
0.00308106065784788,0.0201788587096585,0.911091109110911
0.00307644037653001,0.0201826902716797,0.911191119111911
0.00307185784775761,0.020186556278378,0.911291129112911
0.00306728271331499,0.0201904359772558,0.911391139113911
0.00306269627545292,0.0201943906145561,0.911491149114911
0.00305807161742896,0.0201983630097657,0.911591159115912
0.00305341439901509,0.0202021655104583,0.911691169116912
0.00304878139530362,0.0202058604317149,0.911791179117912
0.00304409529754005,0.0202094841347491,0.911891189118912
0.00303945166995039,0.0202131072066161,0.911991199119912
0.0030347650723209,0.0202166306992052,0.912091209120912
0.00303011029795187,0.0202202289298097,0.912191219121912
0.00302546594014334,0.0202238717383177,0.912291229122912
0.00302082881311405,0.0202275284670548,0.912391239123912
0.00301618615531032,0.0202311337026926,0.912491249124913
0.00301151632507225,0.0202346917228858,0.912591259125913
0.00300678370061925,0.0202382198732116,0.912691269126913
0.00300206439978103,0.020241766493237,0.912791279127913
0.00299735810006348,0.0202453537267917,0.912891289128913
0.00299256460023561,0.0202488321853784,0.912991299129913
0.00298785263153189,0.0202522580520824,0.913091309130913
0.00298315404863823,0.0202556232138728,0.913191319131913
0.00297841735384854,0.0202588582285483,0.913291329132913
0.00297366572527695,0.0202621170663262,0.913391339133913
0.00296891934644909,0.0202655146917582,0.913491349134913
0.00296407753469639,0.0202687494875984,0.913591359135914
0.00295923083255051,0.0202720379994437,0.913691369136914
0.00295440717721756,0.0202753128882153,0.913791379137914
0.00294955638861029,0.0202785502248486,0.913891389138914
0.00294466852239175,0.0202818160745703,0.913991399139914
0.00293975982535561,0.020284902767283,0.914091409140914
0.00293475112749561,0.0202879226852817,0.914191419141914
0.00292976880965574,0.0202908407941857,0.914291429142914
0.00292477402281053,0.0202938790943499,0.914391439143914
0.00291972268431542,0.0202967887354794,0.914491449144915
0.00291463343202776,0.0202996196488802,0.914591459145915
0.00290946484848665,0.0203022962557485,0.914691469146915
0.00290421833884505,0.0203049831156266,0.914791479147915
0.00289891769625959,0.0203077028238359,0.914891489148915
0.00289357577672842,0.0203103919941541,0.914991499149915
0.00288824827729217,0.0203129921468772,0.915091509150915
0.00288291592201563,0.0203156289372375,0.915191519151915
0.00287752429922787,0.0203181860577255,0.915291529152915
0.00287203713294577,0.0203207242800572,0.915391539153915
0.00286654648603059,0.020323299552358,0.915491549154915
0.00286103918229338,0.0203257210663661,0.915591559155916
0.00285552411105463,0.02032826651487,0.915691569156916
0.00285000577110746,0.0203308488567028,0.915791579157916
0.00284447534684435,0.0203333694339983,0.915891589158916
0.00283885001025406,0.020335767551057,0.915991599159916
0.0028331627663077,0.0203381209957675,0.916091609160916
0.00282749315357631,0.0203403858812854,0.916191619161916
0.00282177878326619,0.0203425899881765,0.916291629162916
0.00281609210829164,0.0203448105146262,0.916391639163916
0.00281040680852415,0.0203470832620903,0.916491649164917
0.0028047256205569,0.0203492869174897,0.916591659165917
0.00279903013458187,0.0203514161251183,0.916691669166917
0.00279329287870592,0.0203534658886204,0.916791679167917
0.00278754347171163,0.0203555988970726,0.916891689168917
0.0027817445134937,0.0203577658664607,0.916991699169917
0.00277593539210345,0.0203599012751908,0.917091709170917
0.00277005306454475,0.0203619855202264,0.917191719171917
0.00276422792901726,0.0203640293244977,0.917291729172917
0.00275843223950766,0.0203661483620433,0.917391739173917
0.0027526372963417,0.0203681953037218,0.917491749174917
0.00274683884490026,0.020370211801954,0.917591759175918
0.00274097820046502,0.0203721779150848,0.917691769176918
0.00273516884411479,0.0203741556149691,0.917791779177918
0.00272941029671534,0.0203761447656988,0.917891789178918
0.00272364497002851,0.0203781676470113,0.917991799179918
0.0027178728893931,0.0203802239548408,0.918091809180918
0.00271209357567497,0.0203822958829041,0.918191819181918
0.00270631570396635,0.0203842871528809,0.918291829182918
0.00270053644092582,0.0203863680739234,0.918391839183918
0.00269477782442052,0.0203885603337622,0.918491849184918
0.00268907014816723,0.0203907649727687,0.918591859185919
0.00268335653571832,0.020393042688946,0.918691869186919
0.00267762589788269,0.0203952503732186,0.918791879187919
0.00267194840477682,0.0203974346766664,0.918891889188919
0.00266631507493905,0.020399678132449,0.918991899189919
0.00266063596014837,0.0204018567991601,0.919091909190919
0.00265506319931606,0.0204039449141253,0.919191919191919
0.00264944668294036,0.0204060474722207,0.919291929192919
0.00264377748023722,0.0204080526670335,0.919391939193919
0.00263804533589326,0.0204100107431498,0.91949194919492
0.00263226979996357,0.0204119510106793,0.91959195919592
0.00262644977366453,0.0204138321949799,0.91969196919692
0.00262063070333025,0.0204157287000554,0.91979197919792
0.00261476746281726,0.0204175664259679,0.91989198919892
0.00260888025407952,0.0204194513235581,0.91999199919992
0.00260299878573733,0.0204214182037643,0.92009200920092
0.00259711105179487,0.0204234187500545,0.92019201920192
0.00259122516758663,0.0204253385921876,0.92029202920292
0.00258529555317374,0.0204271965983741,0.92039203920392
0.0025792862136039,0.0204290215650365,0.92049204920492
0.00257325819471307,0.0204308600465067,0.920592059205921
0.0025671867174342,0.0204326051060333,0.920692069206921
0.00256117944413031,0.0204344188798458,0.920792079207921
0.00255517610755839,0.0204362904929812,0.920892089208921
0.00254921061106608,0.020438189200231,0.920992099209921
0.00254327219486691,0.0204401393383844,0.921092109210921
0.00253733097757582,0.0204420588165599,0.921192119211921
0.00253136816008833,0.0204439185550006,0.921292129212921
0.0025254051122479,0.0204458686240482,0.921392139213921
0.00251947706653863,0.020447816009484,0.921492149214922
0.00251354804873995,0.0204497223460235,0.921592159215922
0.00250757582824489,0.0204515672589482,0.921692169216922
0.00250163068573948,0.0204533682412611,0.921792179217922
0.00249571845376047,0.0204552425886861,0.921892189218922
0.00248980548004496,0.0204572070156333,0.921992199219922
0.0024838492875084,0.0204592001146126,0.922092209220922
0.00247792116578268,0.0204613146856144,0.922192219221922
0.00247199284595342,0.0204634675942583,0.922292229222922
0.00246608458525927,0.0204656246745942,0.922392239223922
0.00246015272490513,0.0204677027231354,0.922492249224922
0.00245415895949845,0.020469711179746,0.922592259225923
0.00244815266749812,0.0204716760789168,0.922692269226923
0.00244214086775873,0.0204734855267008,0.922792279227923
0.00243612245458608,0.020475309074389,0.922892289228923
0.0024300481255376,0.0204769753923657,0.922992299229923
0.0024239467069819,0.0204785435108785,0.923092309230923
0.00241784605089443,0.0204802039871044,0.923192319231923
0.00241172919638731,0.0204818737926249,0.923292329232923
0.00240563947745809,0.0204835561224352,0.923392339233923
0.00239950231964172,0.0204851234899976,0.923492349234924
0.0023933738184893,0.0204866456047222,0.923592359235924
0.0023872090528715,0.0204881029234647,0.923692369236924
0.00238104003724176,0.0204894094324324,0.923792379237924
0.00237487226551795,0.0204908103976286,0.923892389238924
0.00236866407836855,0.0204921048821722,0.923992399239924
0.00236243828764645,0.0204934275020255,0.924092409240924
0.00235623449102435,0.0204946752755974,0.924192419241924
0.00235011293731703,0.020495952642613,0.924292429242924
0.00234397534183003,0.0204972478412509,0.924392439243924
0.00233781989859627,0.0204984797665396,0.924492449244924
0.00233174123200167,0.0204997538233833,0.924592459245925
0.00232572218075131,0.020501039294216,0.924692469246925
0.00231969638707006,0.020502237203284,0.924792479247925
0.00231370844959302,0.0205034684536386,0.924892489248925
0.00230774929011043,0.0205047805970395,0.924992499249925
0.00230187567680398,0.0205061584670487,0.925092509250925
0.00229601703183239,0.0205075498772043,0.925192519251925
0.00229016274283516,0.0205089569628783,0.925292529252925
0.00228436521280548,0.0205103309859931,0.925392539253925
0.00227857354756203,0.0205116841460408,0.925492549254926
0.00227281679921914,0.0205130026794328,0.925592559255926
0.00226707313262051,0.0205142946899857,0.925692569256926
0.00226132766466172,0.0205156307140773,0.925792579257926
0.00225557496362025,0.0205170103831429,0.925892589258926
0.00224981077026994,0.0205183805685775,0.925992599259926
0.00224406368062639,0.020519763925594,0.926092609260926
0.00223827207757822,0.0205210966924949,0.926192619261926
0.00223256977315579,0.0205224868863869,0.926292629262926
0.00222688617800017,0.0205238380262392,0.926392639263926
0.00222122831787646,0.0205252687737686,0.926492649264926
0.00221557600234835,0.0205266509813238,0.926592659265927
0.00220998253508911,0.0205280431355195,0.926692669266927
0.0022043762302598,0.0205294253730205,0.926792679267927
0.00219886648938836,0.0205308733210049,0.926892689268927
0.00219343879102461,0.0205324272221335,0.926992699269927
0.00218799011902449,0.0205340018181714,0.927092709270927
0.00218262290213206,0.020535681273177,0.927192719271927
0.00217726849747091,0.0205373950254338,0.927292729272927
0.00217188910181785,0.0205390417910519,0.927392739273927
0.00216655234219288,0.020540745935287,0.927492749274928
0.00216117584438001,0.0205424751764764,0.927592759275928
0.00215582098361998,0.0205442592232402,0.927692769276928
0.00215045119368505,0.0205460296215916,0.927792779277928
0.00214513106323973,0.0205478124728238,0.927892789278928
0.00213980551028593,0.0205496904690394,0.927992799279928
0.00213445364872135,0.0205515902520375,0.928092809280928
0.00212912492150383,0.0205534975652735,0.928192819281928
0.00212374937965571,0.0205553502065397,0.928292829282928
0.00211837674025477,0.0205571264236067,0.928392839283928
0.00211297132162864,0.0205589610420579,0.928492849284928
0.00210759675878055,0.0205607560029447,0.928592859285929
0.00210227488686691,0.0205625706313666,0.928692869286929
0.00209692786732139,0.0205643284777856,0.928792879287929
0.00209160315515587,0.0205661712092678,0.928892889288929
0.00208622619894059,0.0205679362772519,0.928992899289929
0.00208087129210997,0.0205697198909522,0.929092909290929
0.00207551105491205,0.0205715420104522,0.929192919291929
0.00207010307476106,0.0205733468281418,0.929292929292929
0.00206467415783019,0.0205751236095735,0.929392939293929
0.00205922069909574,0.0205768328906795,0.92949294929493
0.00205370206660033,0.0205784932240865,0.92959295929593
0.00204814587505591,0.0205801887968882,0.92969296929693
0.00204267567196529,0.0205819380603562,0.92979297929793
0.002037185172476,0.0205836597897357,0.92989298929893
0.00203167374311739,0.0205854001707939,0.92999299929993
0.00202613082451014,0.0205871986330456,0.93009300930093
0.00202058794966995,0.0205888677889706,0.93019301930193
0.00201505887066812,0.0205905705718198,0.93029302930293
0.00200955317249097,0.0205922927250487,0.93039303930393
0.00200410708735451,0.0205939834834738,0.93049304930493
0.00199868359062868,0.0205955634006649,0.930593059305931
0.00199323962013235,0.0205971172695441,0.930693069306931
0.00198785314112599,0.0205986794818073,0.930793079307931
0.00198242740306587,0.020600266857827,0.930893089308931
0.00197702809800712,0.0206017498471026,0.930993099309931
0.00197172030987302,0.020603244211207,0.931093109310931
0.00196638928834008,0.0206048407690954,0.931193119311931
0.00196104317868873,0.0206064236762679,0.931293129312931
0.00195571866693029,0.020607896675136,0.931393139313931
0.00195039631127544,0.0206093516604031,0.931493149314932
0.00194509941192542,0.0206107034475472,0.931593159315932
0.00193978713881936,0.0206120434751732,0.931693169316932
0.0019344531987145,0.0206133118906732,0.931793179317932
0.00192913901828595,0.0206145018295291,0.931893189318932
0.00192392308569537,0.0206157101712825,0.931993199319932
0.00191872575410574,0.0206168312898902,0.932093209320932
0.00191356685920983,0.020617979371311,0.932193219321932
0.00190840012540289,0.0206192634047412,0.932293229322932
0.00190323440975605,0.0206204884632084,0.932393239323932
0.00189806931145509,0.0206216973048277,0.932493249324932
0.00189286432523685,0.0206229453939831,0.932593259325933
0.00188775655487531,0.02062421142533,0.932693269326933
0.00188270009102694,0.0206255013765274,0.932793279327933
0.00187764289926327,0.0206268106451236,0.932893289328933
0.00187258533893486,0.020628102810013,0.932993299329933
0.00186756494375192,0.0206294200534284,0.933093309330933
0.00186259963056703,0.0206306964068911,0.933193319331933
0.00185765068165594,0.0206318849636293,0.933293329332933
0.0018527571072912,0.0206330464170391,0.933393339333933
0.00184783081820006,0.0206340982846387,0.933493349334933
0.00184294225631558,0.0206350138247535,0.933593359335934
0.00183806160014445,0.0206359685755481,0.933693369336934
0.00183319660106349,0.0206368469251787,0.933793379337934
0.00182841779545049,0.0206377412935537,0.933893389338934
0.001823613874455,0.0206386155267771,0.933993399339934
0.00181873243969087,0.0206394071370034,0.934093409340934
0.00181380771699986,0.0206402292367464,0.934193419341934
0.00180885916199231,0.0206410318555403,0.934293429342934
0.00180400548015193,0.0206418564730411,0.934393439343934
0.00179914948787146,0.0206426676425366,0.934493449344935
0.00179431692478984,0.0206434469542187,0.934593459345935
0.00178943352741855,0.020644218215065,0.934693469346935
0.00178449724331279,0.0206449412929843,0.934793479347935
0.00177953521035396,0.0206456196801271,0.934893489348935
0.00177452338660436,0.0206462548392348,0.934993499349935
0.00176948864964654,0.0206468721713275,0.935093509350935
0.00176437853429193,0.0206474090388301,0.935193519351935
0.00175923755855225,0.0206478418075298,0.935293529352935
0.00175409670029255,0.0206483001960849,0.935393539353935
0.00174897614534207,0.0206487899149452,0.935493549354935
0.0017438308804304,0.0206493074535315,0.935593559355936
0.00173869552760628,0.0206498672457601,0.935693569356936
0.00173353554544443,0.0206504542334583,0.935793579357936
0.00172835403219203,0.0206510238295085,0.935893589358936
0.00172317282070207,0.0206515816453087,0.935993599359936
0.00171799188563558,0.0206521277522683,0.936093609360936
0.00171281140897152,0.0206526982697303,0.936193619361936
0.00170764106553385,0.0206533104741662,0.936293629362936
0.001702396599123,0.0206538421126568,0.936393639363936
0.0016972411457002,0.020654392319899,0.936493649364937
0.00169212355539223,0.0206549727195027,0.936593659365937
0.00168703174618679,0.0206555234957167,0.936693669366937
0.0016818912610989,0.0206560322785873,0.936793679367937
0.00167677677594876,0.0206565121037882,0.936893689368937
0.00167168211958083,0.020657084786568,0.936993699369937
0.00166659681784631,0.0206576989190581,0.937093709370937
0.001661548314996,0.0206582457746649,0.937193719371937
0.00165652504270469,0.0206587633662324,0.937293729372937
0.00165151051461141,0.0206593227921998,0.937393739373937
0.00164652094065355,0.0206598528619867,0.937493749374937
0.00164152213875634,0.0206604868255626,0.937593759375938
0.00163648839461976,0.0206611856150665,0.937693769376938
0.00163143246288672,0.0206618659947623,0.937793779377938
0.00162640185846087,0.0206625159886002,0.937893789378938
0.00162138003969665,0.0206632064923083,0.937993799379938
0.0016163163266409,0.0206639271561286,0.938093809380938
0.00161127802151581,0.0206646171023826,0.938193819381938
0.00160619136991299,0.0206652999814079,0.938293829382938
0.0016010968425427,0.020666121215024,0.938393839383938
0.00159602799952667,0.0206669108718572,0.938493849384939
0.00159096822780995,0.0206677396748712,0.938593859385939
0.00158587744828219,0.020668462029482,0.938693869386939
0.00158077886209291,0.0206693222894954,0.938793879387939
0.00157564121725689,0.0206702249920402,0.938893889388939
0.00157045621415726,0.0206711188559423,0.938993899389939
0.00156522426051879,0.0206720039664321,0.939093909390939
0.00155995948388809,0.0206729512468804,0.939193919391939
0.00155464530576308,0.020673883342462,0.939293929392939
0.00154932456488243,0.0206749154941522,0.939393939393939
0.00154399730040615,0.0206760468243064,0.939493949394939
0.00153863298826447,0.020677218286552,0.93959395939594
0.00153329672620189,0.020678355184337,0.93969396939694
0.00152791490723576,0.0206794813062108,0.93979397939794
0.00152249660266544,0.0206806475970327,0.93989398939894
0.00151704215571682,0.0206818537020588,0.93999399939994
0.00151159995893822,0.0206830950050162,0.94009400940094
0.00150611318655972,0.0206843246659354,0.94019401940194
0.00150060436249301,0.0206855748098392,0.94029402940294
0.00149506845352615,0.0206867148934055,0.94039403940394
0.00148949496938552,0.020687880652112,0.940494049404941
0.00148388419570896,0.0206890718556056,0.940594059405941
0.00147824716409926,0.0206901534479502,0.940694069406941
0.00147259358854047,0.0206912133272254,0.940794079407941
0.00146687108907462,0.0206921886231998,0.940894089408941
0.00146110220804174,0.0206931119031739,0.940994099409941
0.00145533130450994,0.0206941711190326,0.941094109410941
0.00144953221499079,0.020695290526118,0.941194119411941
0.00144371349018594,0.0206964311648348,0.941294129412941
0.00143789313908925,0.0206977058804881,0.941394139413941
0.0014320703808042,0.020699077415791,0.941494149414941
0.00142626286267052,0.0207004824996978,0.941594159415942
0.001420409529638,0.0207018316423902,0.941694169416942
0.00141451155650675,0.0207031613962744,0.941794179417942
0.00140856846874971,0.0207044357687018,0.941894189418942
0.00140258144577392,0.0207056913212928,0.941994199419942
0.00139659335856751,0.0207070438755123,0.942094209420942
0.00139062185447016,0.0207084300773877,0.942194219421942
0.00138460662247175,0.0207097964274456,0.942294229422942
0.00137854801040529,0.0207111430592907,0.942394239423942
0.00137245595569709,0.0207125132032618,0.942494249424943
0.00136636454367363,0.0207140155329713,0.942594259425943
0.0013602399239685,0.0207155400387595,0.942694269426943
0.00135413296772775,0.0207170966211966,0.942794279427943
0.00134799290516068,0.0207186748775429,0.942894289428943
0.00134181998504835,0.0207202746143021,0.942994299429943
0.00133563014320814,0.0207218912612716,0.943094309430943
0.00132940781469094,0.0207235290316068,0.943194319431943
0.00132318719308914,0.0207252967878099,0.943294329432943
0.00131698496517062,0.0207270944207909,0.943394339433943
0.00131078332234861,0.0207289843377719,0.943494349434943
0.00130458321598077,0.0207310020292325,0.943594359435944
0.0012983410586814,0.0207329940870164,0.943694369436944
0.00129205718446226,0.0207349606931025,0.943794379437944
0.00128574152614266,0.0207369453381283,0.943894389438944
0.00127938472448219,0.0207389045291529,0.943994399439944
0.00127303076537707,0.0207409909441135,0.944094409440944
0.00126667961888155,0.0207432034773156,0.944194419441944
0.00126034787271175,0.0207454418399944,0.944294429442944
0.00125398468566739,0.0207476958436387,0.944394439443944
0.00124762335757135,0.0207500381093204,0.944494449444945
0.00124123868089999,0.0207524287836752,0.944594459445945
0.00123483855906317,0.0207548294230988,0.944694469446945
0.00122840751694949,0.0207572442522643,0.944794479447945
0.00122193619992549,0.0207596296953035,0.944894489448945
0.00121542493278883,0.0207619859664448,0.944994499449945
0.00120893434904388,0.020764366689552,0.945094509450945
0.00120246426671171,0.0207667716227547,0.945194519451945
0.00119597178946544,0.0207692242505361,0.945294529452945
0.00118946464103963,0.0207716862007017,0.945394539453945
0.00118296050332689,0.0207742345194033,0.945494549454945
0.00117645935098844,0.0207768684395658,0.945594559455946
0.00116996114716778,0.0207795871987209,0.945694569456946
0.00116342320515922,0.0207822736854273,0.945794579457946
0.00115687088682288,0.020784967421341,0.945894589458946
0.00115027804940206,0.0207875925143783,0.945994599459946
0.0011436638928155,0.0207902631827474,0.946094609460946
0.00113705485467154,0.0207930548532191,0.946194619461946
0.0011304246470912,0.0207958905833001,0.946294629462946
0.00112377346126748,0.0207987699606587,0.946394639463946
0.00111709334311282,0.0208016590635189,0.946494649464947
0.00111037367565969,0.0208044776161803,0.946594659465947
0.00110366005036456,0.0208074158717536,0.946694669466947
0.0010969524188532,0.0208104727775259,0.946794679467947
0.00109022448863963,0.0208135712712203,0.946894689468947
0.00108351893030489,0.0208166873316309,0.946994699469947
0.00107677530614466,0.0208197672980373,0.947094709470947
0.00107005418286086,0.0208228649509434,0.947194719471947
0.00106333917084094,0.0208260797936109,0.947294729472947
0.00105661104943444,0.0208292971056619,0.947394739473947
0.00104988773319051,0.0208325939516771,0.947494749474947
0.0010431264870294,0.0208358529944691,0.947594759475948
0.00103634548119198,0.020839151623416,0.947694769476948
0.00102952561020433,0.0208423757308792,0.947794779477948
0.00102269341994078,0.0208456021349613,0.947894789478948
0.00101588442852307,0.0208488447881407,0.947994799479948
0.0010090984401513,0.0208521035176527,0.948094809480948
0.00100231921033513,0.0208554779557564,0.948194819481948
0.0009955120340987,0.0208588574339829,0.948294829482948
0.000988677125670305,0.020862241883226,0.948394839483948
0.000981814699278142,0.0208656312389869,0.948494849484948
0.000974933441532078,0.0208690588056959,0.948594859485949
0.000968025038994013,0.0208724908550731,0.948694869486949
0.000961078642039937,0.0208758468050489,0.948794879487949
0.000954105618588027,0.0208792077859331,0.948894889488949
0.000947114733568141,0.0208826071251911,0.948994899489949
0.000940086487602788,0.02088593051017,0.949094909490949
0.000933032285466728,0.0208892591080361,0.949194919491949
0.00092598719609349,0.0208927028432187,0.949294929492949
0.000918906765970214,0.0208961068356064,0.949394939493949
0.000911815903161688,0.0208995112748787,0.94949494949495
0.000904714669863249,0.0209029161426076,0.94959495949595
0.000897588049365824,0.0209063253916496,0.94969496949695
0.000890425051530125,0.0209096582763842,0.94979497949795
0.000883225959690195,0.0209129154026396,0.94989498949895
0.000875991057180225,0.0209160973739407,0.94999499949995
0.000868766902939007,0.0209193957310712,0.95009500950095
0.000861533380243213,0.0209226952883406,0.95019501950195
0.000854308843616133,0.0209260734259128,0.95029502950295
0.000847048655262534,0.0209293752014811,0.95039503950395
0.000839779358753134,0.0209326780827436,0.95049504950495
0.000832474742225474,0.0209359051548493,0.950595059505951
0.000825181553507839,0.020939248158989,0.950695069506951
0.000817864553205448,0.0209425957125997,0.950795079507951
0.000810557239244723,0.0209460213581649,0.950895089508951
0.000803259526395063,0.0209495243838941,0.950995099509951
0.000795974174284869,0.0209531323607321,0.951095109510951
0.000788698239003369,0.0209568160822281,0.951195119511951
0.000781449089163273,0.0209605113651389,0.951295129512951
0.000774175761477214,0.0209642080301673,0.951395139513951
0.000766878444834635,0.0209679060358499,0.951495149514952
0.0007595721835869,0.020971601542203,0.951595159515952
0.000752242191377935,0.0209752983385326,0.951695169516952
0.000744903489523839,0.0209789926055868,0.951795179517952
0.000737551201452598,0.0209827129186494,0.951895189518952
0.000730185444644175,0.0209864590128144,0.951995199519952
0.000722847203495982,0.0209902159543001,0.952095209520952
0.000715518826061269,0.0209940471892201,0.952195219521952
0.000708203074271871,0.0209979804152135,0.952295229522952
0.000700878444679675,0.0210019089558279,0.952395239523952
0.000693563563624432,0.0210059102396013,0.952495249524952
0.000686234925890841,0.0210099346531147,0.952595259525953
0.000678871216920184,0.0210138761579932,0.952695269526953
0.000671472720046602,0.021017735419957,0.952795279527953
0.000664039707086505,0.0210215130932084,0.952895289528953
0.000656593960215176,0.021025315706774,0.952995299529953
0.000649125689432154,0.0210291182097702,0.953095309530953
0.000641668404181396,0.0210329944533536,0.953195319531953
0.000634179316401993,0.0210368256629349,0.953295329532953
0.000626658695606868,0.0210406121771326,0.953395339533953
0.000619126098761726,0.0210444233897739,0.953495349534954
0.000611581631828897,0.0210482590520776,0.953595359535954
0.000604015484076191,0.0210520941039461,0.953695369536954
0.000596416124034691,0.0210558473528739,0.953795379537954
0.000588846256081755,0.021059610960774,0.953895389538954
0.000581305629132655,0.0210633848009522,0.953995399539954
0.000573743323667164,0.0210671583923493,0.954095409540954
0.000566159510146437,0.0210709317050193,0.954195419541954
0.000558564303368682,0.0210747295502788,0.954295429542954
0.000550947867262809,0.0210785268403876,0.954395439543954
0.000543361059153706,0.0210823339504429,0.954495449544954
0.000535762910768715,0.02108616518997,0.954595459545955
0.000528153525766729,0.0210900203124912,0.954695469546955
0.000520559261132561,0.0210939768801493,0.954795479547955
0.000512931940849631,0.021097850101502,0.954895489548955
0.000505319906788648,0.0211018245837094,0.954995499549955
0.000497696778929484,0.021105821562186,0.955095509550955
0.000490040823470974,0.0211097347152232,0.955195519551955
0.000482400419140311,0.0211137487352113,0.955295529552955
0.000474739227759191,0.0211177599955711,0.955395539553955
0.000467067382554017,0.0211217932961014,0.955495549554956
0.000459411235902576,0.0211259263924415,0.955595559555956
0.000451744412391765,0.0211300803979191,0.955695569556956
0.000444067008769818,0.021134255093699,0.955795579557956
0.00043638343629577,0.0211384221601891,0.955895589558956
0.000428679475281884,0.0211425849513283,0.955995599559956
0.000420988623654533,0.0211468177743723,0.956095609560956
0.000413287426876071,0.0211510704699655,0.956195619561956
0.000405553985291302,0.0211552366380791,0.956295629562956
0.000397788556895467,0.0211593169720753,0.956395639563956
0.000390013453675599,0.0211634183948844,0.956495649564956
0.000382228767772857,0.021167540683064,0.956595659565957
0.000374415386802835,0.0211716143414316,0.956695669566957
0.000366616103433466,0.0211757586628711,0.956795679567957
0.000358788279333265,0.0211798540803787,0.956895689568957
0.000350932163283375,0.0211839009648226,0.956995699569957
0.000343090531827173,0.0211880186851032,0.957095709570957
0.000335266188360103,0.0211922352014616,0.957195719571957
0.000327458992366837,0.0211965496454674,0.957295729572957
0.000319620401569642,0.0212007765346194,0.957395739573957
0.000311786346422053,0.0212050665796404,0.957495749574958
0.000303969560835356,0.0212094538520358,0.957595759575958
0.000296143676307004,0.0212138590965686,0.957695769576958
0.000288335012965425,0.021218360538798,0.957795779577958
0.000280543432598829,0.0212229573287218,0.957895789578958
0.000272732557868892,0.0212275454366427,0.957995799579958
0.000264893411921094,0.0212320803376386,0.958095809580958
0.000257068699889281,0.0212366815572497,0.958195819581958
0.000249215868672469,0.0212412293603144,0.958295829582958
0.000241380553494254,0.0212458720457604,0.958395839583958
0.000233549843071543,0.021250574012539,0.958495849584958
0.000225687915216664,0.021255184549927,0.958595859585959
0.000217795021014346,0.0212597043904467,0.958695869586959
0.000209897630322341,0.0212642128837801,0.958795879587959
0.000201969554313504,0.0212686314542312,0.958895889588959
0.000194023439364928,0.0212730424414632,0.958995899589959
0.000186069501630031,0.021277470698256,0.959095909590959
0.000178085327766573,0.0212818095688888,0.959195919591959
0.000170097383025282,0.0212861385043989,0.959295929592959
0.0001621252520142,0.0212905353387454,0.959395939593959
0.000154168808039219,0.0212949994499754,0.95949594959496
0.00014622793131679,0.0212995302184392,0.95959595959596
0.000138279282485693,0.0213040769918263,0.95969596959696
0.000130312864227831,0.0213086147814482,0.95979597959796
0.000122365134505055,0.0213132473060255,0.95989598959896
0.000114413318320893,0.0213178672164752,0.95999599959996
0.000106480093923533,0.0213225811293578,0.96009600960096
9.857932625729e-05,0.0213272953440028,0.96019601960196
9.06514137990456e-05,0.0213319542808498,0.96029602960296
8.27157315356693e-05,0.0213366278566268,0.96039603960396
7.47496449860659e-05,0.0213412093741498,0.96049604960496
6.67534006278929e-05,0.0213456995705481,0.960596059605961
5.8790200400799e-05,0.0213501919161394,0.960696069606961
5.08094933492533e-05,0.0213546753447679,0.960796079607961
4.28617060382146e-05,0.0213591609295001,0.960896089608961
3.49465689547599e-05,0.0213636486150513,0.960996099609961
2.70638125858665e-05,0.0213681383530472,0.961096109610961
1.91502142601072e-05,0.021372537315855,0.961196119611961
1.12690035595188e-05,0.0213769390567193,0.961296129612961
3.41990866769175e-06,0.0213813435157486,0.961396139613961
-4.437349932862e-06,0.0213857643851221,0.961496149614962
-1.23256485937725e-05,0.0213900949169781,0.961596159615962
-2.02085109250457e-05,0.0213944868148609,0.961696169616962
-2.81183015164875e-05,0.0213988255311573,0.961796179617962
-3.60547761939767e-05,0.0214031114758958,0.961896189618962
-4.39985830059589e-05,0.0214074146878917,0.961996199619962
-5.19687514099257e-05,0.0214116653471648,0.962096209620962
-5.99561087512046e-05,0.0214159085867693,0.962196219621962
-6.7950321396317e-05,0.0214201693677512,0.962296229622962
-7.59283194971152e-05,0.0214244979462142,0.962396239623962
-8.39234051799686e-05,0.0214288183402368,0.962496249624962
-9.18853223411209e-05,0.0214331418877913,0.962596259625963
-9.98774157391348e-05,0.0214373754756071,0.962696269626963
-0.000107895340917234,0.0214415568216768,0.962796279627963
-0.00011594298162629,0.0214456493436477,0.962896289628963
-0.000123983658765597,0.0214498050928972,0.962996299629963
-0.000132053853332271,0.0214538721608668,0.963096309630963
-0.000140149142549643,0.0214578882379069,0.963196319631963
-0.000148227249740263,0.0214619740727317,0.963296329632963
-0.000156271409816188,0.0214660649223402,0.963396339633963
-0.000164295538399335,0.0214702536350972,0.963496349634963
-0.000172323152222637,0.021474432654602,0.963596359635964
-0.000180357004003935,0.0214786292638583,0.963696369636964
-0.000188416118593598,0.0214827735507449,0.963796379637964
-0.000196441417369747,0.021486922207427,0.963896389638964
-0.000204496344142716,0.021490981899495,0.963996399639964
-0.000212576280335733,0.0214949903149958,0.964096409640964
-0.000220648817591947,0.0214990624276952,0.964196419641964
-0.000228750579727291,0.02150304611711,0.964296429642964
-0.00023683496864295,0.0215070995850413,0.964396439643964
-0.000244944028359839,0.02151110167505,0.964496449644965
-0.000253055868436857,0.0215150954539242,0.964596459645965
-0.000261146877696376,0.0215191877248105,0.964696469646965
-0.00026925364309784,0.021523272997574,0.964796479647965
-0.000277376028733047,0.0215273512975536,0.964896489648965
-0.000285503601916797,0.0215314476226518,0.964996499649965
-0.0002936599600055,0.0215354549946538,0.965096509650965
-0.000301821176237974,0.0215394809331037,0.965196519651965
-0.000309961052572927,0.0215436050203399,0.965296529652965
-0.000318129607850503,0.0215476398020396,0.965396539653965
-0.000326276724178739,0.0215517726242598,0.965496549654965
-0.000334439025373614,0.0215558978425289,0.965596559655966
-0.000342579915261535,0.02156012029969,0.965696569656966
-0.000350725695542689,0.0215643592547295,0.965796579657966
-0.000358862699376301,0.0215686103125134,0.965896589658966
-0.000366981846248961,0.0215729284721122,0.965996599659966
-0.000375129828704328,0.0215771554073348,0.966096609660966
-0.000383306404871717,0.0215812918576139,0.966196619661966
-0.00039148522237334,0.0215854185132855,0.966296629662966
-0.000399654966272161,0.0215895581677741,0.966396639663966
-0.000407829181321767,0.0215937147739366,0.966496649664967
-0.00041603176203403,0.0215977813443439,0.966596659665967
-0.000424238493706502,0.0216018654261827,0.966696669666967
-0.000432468398886015,0.0216058969898517,0.966796679667967
-0.000440700096211491,0.0216099195121674,0.966896689668967
-0.000448922247710627,0.021613955841839,0.966996699669967
-0.000457148289871147,0.0216180097912079,0.967096709670967
-0.000465364823061711,0.0216220772277424,0.967196719671967
-0.000473583245146572,0.0216261352151987,0.967296729672967
-0.000481782939536276,0.0216302616428207,0.967396739673967
-0.000489997026378556,0.0216343798215037,0.967496749674967
-0.000498239121836333,0.0216384078907184,0.967596759675968
-0.000506495234271334,0.0216424284688551,0.967696769676968
-0.000514779016703012,0.0216463596838672,0.967796779677968
-0.000523085083479335,0.021650239226105,0.967896789678968
-0.000531380947923411,0.0216541336468399,0.967996799679968
-0.000539657345239407,0.0216580977885033,0.968096809680968
-0.000547956001561245,0.0216620098588814,0.968196819681968
-0.000556268087460245,0.0216659151891323,0.968296829682968
-0.000564556965299256,0.0216699190966258,0.968396839683968
-0.000572867943200539,0.0216738704721284,0.968496849684969
-0.000581180052134854,0.0216778130919153,0.968596859685969
-0.000589494962161077,0.021681773564056,0.968696869686969
-0.000597786562771955,0.0216858320605923,0.968796879687969
-0.000606058647880685,0.0216899586494615,0.968896889688969
-0.000614338104283929,0.0216940886498578,0.968996899689969
-0.000622624869786351,0.021698222020318,0.969096909690969
-0.000630914558467767,0.0217023714118259,0.969196919691969
-0.000639181066731483,0.0217066171162071,0.969296929692969
-0.000647428218436571,0.0217109291622387,0.969396939693969
-0.000655682918807985,0.0217152429566491,0.969496949694969
-0.000663945101043266,0.0217195584740997,0.96959695969597
-0.000672184266411489,0.0217239688163434,0.96969696969697
-0.000680431033427178,0.0217283800270177,0.96979697969797
-0.000688654878020507,0.0217328852101791,0.96989698969897
-0.000696855975259702,0.021737483536557,0.96999699969997
-0.000705073471325681,0.0217420360342149,0.97009700970097
-0.000713281651918175,0.0217466461385393,0.97019701970197
-0.000721485734531699,0.0217512539531555,0.97029702970297
-0.000729706137651917,0.0217558158008398,0.97039703970397
-0.000737942704638846,0.0217603320570676,0.970497049704971
-0.000746195285763061,0.0217648030950108,0.970597059705971
-0.000754469478601307,0.0217691922977639,0.970697069706971
-0.000762720304435995,0.0217736754799148,0.970797079707971
-0.000770978519993438,0.0217781587311716,0.970897089708971
-0.000779258331140207,0.0217825599813842,0.970997099709971
-0.000787559567415147,0.0217868799193079,0.971097109710971
-0.000795882067571154,0.0217911192313946,0.971197119711971
-0.000804211317068664,0.0217953606373896,0.971297129712971
-0.000812547253712391,0.0217996041096506,0.971397139713971
-0.000820904207759577,0.0218037675503853,0.971497149714971
-0.000829276033393385,0.0218078886107836,0.971597159715972
-0.000837627325365005,0.0218120766232676,0.971697169716972
-0.000845973501197514,0.0218162659787094,0.971797179717972
-0.000854340634541681,0.0218203756988319,0.971897189718972
-0.000862687236527146,0.0218245523986824,0.971997199719972
-0.000871023159349705,0.0218287896122537,0.972097209720972
-0.000879360869711202,0.0218330408497128,0.972197219721972
-0.000887713474694638,0.021837248808459,0.972297229722972
-0.00089606767141696,0.0218414709684648,0.972397239723972
-0.00090442820975607,0.0218456951601837,0.972497249724973
-0.000912768186790604,0.0218499851614377,0.972597259725973
-0.000921122968609451,0.0218542314739506,0.972697269726973
-0.000929467094300657,0.0218584886084453,0.972797279727973
-0.000937786751901248,0.0218628404272177,0.972897289728973
-0.000946086136138427,0.0218672568093158,0.972997299729973
-0.000954375094600966,0.021871731318678,0.973097309730973
-0.000962644007749508,0.0218762692511187,0.973197319731973
-0.000970902723172876,0.0218808641751835,0.973297329732973
-0.000979151303066307,0.0218855155564536,0.973397339733973
-0.000987380134801052,0.0218902287091715,0.973497349734973
-0.000995611270065316,0.021894951200398,0.973597359735974
-0.00100381869049311,0.021899764132801,0.973697369736974
-0.00101200257806326,0.0219046667093593,0.973797379737974
-0.00102017690368227,0.0219096228959601,0.973897389738974
-0.00102834765191996,0.0219145737475866,0.973997399739974
-0.00103649923018489,0.0219195835903008,0.974097409740974
-0.00104467339916396,0.0219245063273494,0.974197419741974
-0.00105285015500665,0.0219294363320336,0.974297429742974
-0.00106102944703535,0.0219343735006947,0.974397439743974
-0.00106918944239717,0.0219393696834788,0.974497449744975
-0.00107732610761196,0.021944453752825,0.974597459745975
-0.00108545955479599,0.0219495313861097,0.974697469746975
-0.00109361577927997,0.0219545212318841,0.974797479747975
-0.00110179460138867,0.0219594240341881,0.974897489748975
-0.00110994983305141,0.0219644154670944,0.974997499749975
-0.00111810759859668,0.0219694132876879,0.975097509750975
-0.00112628797098075,0.0219743239496347,0.975197519751975
-0.00113444893152147,0.0219792936786858,0.975297529752975
-0.00114260031859347,0.0219843160871535,0.975397539753975
-0.00115074843004643,0.0219893325916751,0.975497549754975
-0.00115889899245485,0.0219943550830699,0.975597559755976
-0.00116703033881997,0.0219994355566066,0.975697569756976
-0.00117515230521278,0.0220045676315082,0.975797579757976
-0.00118329718020683,0.0220096112808218,0.975897589758976
-0.00119141848779019,0.0220147421164244,0.975997599759976
-0.00119953680078523,0.0220198661105445,0.976097609760976
-0.00120765764535916,0.0220249949443801,0.976197619761976
-0.00121575504921666,0.0220302101766977,0.976297629762976
-0.00122386852249612,0.0220353730820385,0.976397639763976
-0.00123198980013366,0.022040529295626,0.976497649764977
-0.00124008755873468,0.022045771626665,0.976597659765977
-0.0012481825669214,0.0220510061625601,0.976697669766977
-0.00125625868846959,0.022056296575171,0.976797679767977
-0.00126431606619796,0.022061642348507,0.976897689768977
-0.00127240586840799,0.0220669852562523,0.976997699769977
-0.00128047677246177,0.022072382999518,0.977097709770977
-0.00128852442008138,0.0220778646350257,0.977197719771977
-0.00129657488491766,0.0220833476180981,0.977297729772977
-0.00130465776732499,0.0220888264018362,0.977397739773977
-0.0013127380283157,0.0220942953402892,0.977497749774977
-0.00132080906827768,0.0220998120355162,0.977597759775978
-0.00132885671589735,0.0221054114827381,0.977697769776978
-0.00133693674423157,0.0221110055788609,0.977797779777978
-0.00134499325352933,0.0221166817082774,0.977897789778978
-0.00135308203297225,0.0221223517494652,0.977997799779978
-0.00136117855457791,0.0221280104895372,0.978097809780978
-0.0013692513429188,0.0221337506478604,0.978197819781978
-0.00137732643478927,0.0221394895576706,0.978297829782978
-0.00138543358718372,0.0221452217135322,0.978397839783978
-0.00139353111773533,0.0221509990738572,0.978497849784978
-0.00140164422245004,0.0221567189012289,0.978597859785979
-0.00140973795217794,0.0221624898347066,0.978697869786979
-0.00141782212225828,0.0221683055534053,0.978797879787979
-0.00142591394005662,0.0221741085934776,0.978897889788979
-0.00143403757650841,0.0221799041286507,0.978997899789979
-0.00144217645771858,0.0221856418959103,0.979097909790979
-0.00145029565987597,0.0221914304813348,0.979197919791979
-0.00145839062429569,0.0221972991074998,0.979297929792979
-0.00146648735782606,0.02220316497634,0.979397939793979
-0.00147460722109643,0.0222089355527706,0.97949794979498
-0.00148270750666936,0.0222147565718909,0.97959795979598
-0.00149078360748572,0.0222206572793117,0.97969796979698
-0.00149886151426927,0.0222265548170759,0.97979797979798
-0.00150696272355754,0.0222323567353292,0.97989798979898
-0.00151506546008589,0.0222381562740366,0.97999799979998
-0.00152319131022947,0.0222438610178968,0.98009800980098
-0.00153131841118968,0.0222495641585005,0.98019801980198
-0.00153944672380635,0.0222552656797228,0.98029802980298
-0.0015475721616182,0.0222609554506412,0.98039803980398
-0.00155572895968103,0.0222666383086673,0.98049804980498
-0.00156388265258608,0.0222723095822435,0.980598059805981
-0.00157204313629619,0.0222779691584966,0.980698069806981
-0.00158022629364747,0.0222835350571145,0.980798079807981
-0.00158838914538592,0.022289152925662,0.980898089808981
-0.00159653184584805,0.0222948222757911,0.980998099809981
-0.00160469737889486,0.0223003978308047,0.981098109810981
-0.00161285234565175,0.022306019387303,0.981198119811981
-0.00162100428096379,0.0223116299052878,0.981298129812981
-0.00162918724712208,0.0223172339664794,0.981398139813981
-0.0016374009515784,0.0223228316031271,0.981498149814982
-0.00164561470901596,0.0223284280857065,0.981598159815982
-0.00165380274063571,0.0223341058045583,0.981698169816982
-0.00166201321554363,0.0223396895762617,0.981798179817982
-0.00167022367663038,0.0223452722215392,0.981898189818982
-0.00167844022824923,0.0223508437499833,0.981998199819982
-0.00168663092044557,0.0223564966759467,0.982098209820982
-0.00169483566417207,0.0223620926125896,0.982198219821982
-0.00170304032036439,0.0223676871878465,0.982298229822982
-0.00171122424018396,0.0223733331295085,0.982398239823982
-0.00171939721363118,0.0223790241535468,0.982498249824982
-0.00172754968566557,0.022384765638703,0.982598259825983
-0.00173572491426815,0.0223904125179015,0.982698269826983
-0.00174391417827619,0.0223960023755299,0.982798279827983
-0.00175210019891466,0.0224015815102284,0.982898289828983
-0.0017602860444849,0.0224071591867927,0.982998299829983
-0.00176848577573109,0.0224126803969378,0.983098309830983
-0.00177669924983451,0.0224181456174939,0.983198319831983
-0.00178494297158412,0.0224236051437252,0.983298329832983
-0.00179316019353005,0.0224291467608383,0.983398339833983
-0.00180139093489082,0.0224346321649203,0.983498349834984
-0.00180965172579425,0.0224401116143784,0.983598359835984
-0.00181791785627917,0.0224455805873842,0.983698369836984
-0.00182618012835208,0.0224510398924767,0.983798379837984
-0.00183447214590186,0.0224564933903711,0.983898389838984
-0.00184277692961225,0.0224618913685968,0.983998399839984
-0.00185107753702362,0.0224672802893445,0.984098409840984
-0.00185938306016697,0.0224726594431269,0.984198419841984
-0.00186769344375768,0.0224780288990501,0.984298429842984
-0.00187600212504,0.0224833982421003,0.984398439843984
-0.00188428341735631,0.0224888502611288,0.984498449844984
-0.00189253752341705,0.0224943842259168,0.984598459845985
-0.00190079685848984,0.0224999071061206,0.984698469846985
-0.0019090780978249,0.0225053369905339,0.984798479847985
-0.00191736430587318,0.0225107566587937,0.984898489848985
-0.00192564655185065,0.0225161671129354,0.984998499849985
-0.00193394142808056,0.0225215222409048,0.985098509850985
-0.00194224110256244,0.0225268677516385,0.985198519851985
-0.0019505532207109,0.0225321584637082,0.985298529852985
-0.00195886328641448,0.0225374494130414,0.985398539853985
-0.00196717796608775,0.0225427312519154,0.985498549854986
-0.00197549720905301,0.0225480040448288,0.985598559855986
-0.0019838286422965,0.0225532226034431,0.985698569856986
-0.00199213208074565,0.0225585249368193,0.985798579857986
-0.00200040147993895,0.0225638816334924,0.985898589858986
-0.00200868340802938,0.0225691833149696,0.985998599859986
-0.00201693765690898,0.0225745679903124,0.986098609860986
-0.0020251644338954,0.022580034922391,0.986198619861986
-0.00203340401850597,0.0225854458395422,0.986298629862986
-0.00204164181097063,0.022590855602625,0.986398639863986
-0.00204987610667745,0.022596256252945,0.986498649864986
-0.00205814009948693,0.0226016508841424,0.986598659865987
-0.0020664003697927,0.0226070365269675,0.986698669866987
-0.00207467303078381,0.0226123667791215,0.986798679867987
-0.00208291782597819,0.0226177796035951,0.986898689868987
-0.00209113495578297,0.0226232742678658,0.986998699869987
-0.00209936677289199,0.0226287211039528,0.987098709870987
-0.00210762076607979,0.0226340752460116,0.987198719871987
-0.0021158725202369,0.022639428415981,0.987298729872987
-0.00212411443141235,0.0226448258436632,0.987398739873987
-0.00213234403252595,0.0226502694709336,0.987498749874988
-0.0021405714959642,0.0226557112438628,0.987598759875988
-0.00214881359602905,0.022661105552566,0.987698769876988
-0.00215705338104669,0.0226664983685821,0.987798779877988
-0.0021652594999803,0.0226719444053444,0.987898789878988
-0.0021734880069174,0.022677297632902,0.987998799879988
-0.00218172129828534,0.0226826407848214,0.988098809880988
-0.0021899446522269,0.0226880280055642,0.988198819881988
-0.00219819026287075,0.0226933228732012,0.988298829882988
-0.00220642576793054,0.0226986621667087,0.988398839883988
-0.00221466592842354,0.0227039914421663,0.988498849884988
-0.00222293551189916,0.0227093147791246,0.988598859885989
-0.00223123497445638,0.022714544696443,0.988698869886989
-0.00223953126044634,0.0227197742060366,0.988798879887989
-0.00224785715139781,0.0227249110446373,0.988898889888989
-0.00225618682244125,0.0227300395191223,0.988998899889989
-0.00226450543423941,0.0227352136104025,0.989098909890989
-0.00227281306050526,0.0227404328992356,0.989198919891989
-0.00228115012127141,0.0227455594594876,0.989298929892989
-0.00228947597306285,0.0227507315651253,0.989398939893989
-0.00229783106816171,0.0227558112784971,0.98949894989499
-0.00230617473775409,0.0227609368735702,0.98959895989599
-0.00231453968965582,0.0227659721495539,0.98969896989699
-0.00232293348174719,0.0227709161136272,0.98979897989799
-0.00233134066655928,0.0227758165594205,0.98989898989899
-0.00233973368927184,0.0227807670839458,0.98999899989999
-0.00234815523198346,0.0227856269277276,0.99009900990099
-0.00235656457289918,0.0227905343370908,0.99019901990199
-0.00236493859149316,0.0227954988624686,0.99029902990299
-0.00237332618939362,0.0228004196138746,0.99039903990399
-0.00238173470794931,0.0228052516932151,0.99049904990499
-0.00239012894462192,0.0228101343073863,0.990599059905991
-0.00239851103939038,0.0228150641024494,0.990699069906991
-0.00240685800072644,0.0228200507255859,0.990799079907991
-0.00241521877863265,0.0228249933029343,0.990899089908991
-0.00242356561327461,0.0228299853416688,0.990999099909991
-0.00243190799519397,0.0228349782119774,0.991099109910991
-0.00244026423284349,0.0228399269351427,0.991199119911991
-0.00244858550521824,0.0228449322237789,0.991299129912991
-0.0024569100624261,0.0228499298646972,0.991399139913991
-0.0024651999077475,0.0228549836057737,0.991499149914992
-0.00247351874529159,0.0228599452632572,0.991599159915992
-0.00248182574269387,0.022864953051223,0.991699169916992
-0.00249013604796454,0.0228699531016332,0.991799179917992
-0.0024984751058908,0.0228748614254975,0.991899189918992
-0.00250682808634954,0.0228797261988327,0.991999199919992
-0.00251517616489742,0.0228845925477819,0.992099209920992
-0.00252351197945411,0.0228895056768087,0.992199219921992
-0.00253183560373254,0.0228944651551533,0.992299229922992
-0.00254015446200835,0.0228994252784862,0.992399239923992
-0.00254847636324666,0.0229043779475975,0.992499249924992
-0.00255676346736796,0.0229093869333987,0.992599259925993
-0.00256504598746542,0.0229143960182517,0.992699269926993
-0.00257332391432507,0.0229194051560858,0.992799279927993
-0.00258162361184226,0.0229243244539648,0.992899289928993
-0.00258993757742136,0.0229291999364087,0.992999299929993
-0.00259825446157238,0.0229340685796733,0.993099309930993
-0.00260659279388684,0.0229388485439617,0.993199319931993
-0.00261495239468944,0.022943540587135,0.993299329932993
-0.0026232991763502,0.0229482804607954,0.993399339933993
-0.00263161084761388,0.0229530783419365,0.993499349934993
-0.00263988769411814,0.0229579336938358,0.993599359935994
-0.00264815082310408,0.0229628386061728,0.993699369936994
-0.00265640908242857,0.0229677440851781,0.993799379937994
-0.00266468195764793,0.0229726057095884,0.993899389938994
-0.00267295784358042,0.0229774604257135,0.993999399939994
-0.00268123668724475,0.022982308275017,0.994099409940994
-0.00268954388275056,0.0229870648930337,0.994199419941994
-0.00269785371810123,0.022991815450464,0.994299429942994
-0.00270619158049569,0.0229964755413792,0.994399439943994
-0.00271452364260274,0.0230011380625181,0.994499449944995
-0.00272288361197008,0.0230057987753863,0.994599459945995
-0.0027312573334087,0.0230104175962664,0.994699469946995
-0.00273959555515375,0.0230150952009166,0.994799479947995
-0.00274792778772201,0.0230197749179034,0.994899489948995
-0.00275628123349372,0.0230243672919611,0.994999499949995
-0.0027646212450812,0.02302900766236,0.995099509950995
-0.00277296334596996,0.0230336427807115,0.995199519951995
-0.00278131935787356,0.023038236119948,0.995299529952995
-0.00278967727249257,0.0230428245757019,0.995399539953995
-0.00279805618147968,0.023047326377282,0.995499549954995
-0.00280646215002819,0.0230517394330834,0.995599559955996
-0.00281489492014276,0.0230560644779321,0.995699569956996
-0.00282332882820091,0.0230603868668113,0.995799579957996
-0.00283178307642479,0.0230646248451544,0.995899589958996
-0.00284025030273408,0.0230688243361261,0.995999599959996
-0.00284870169458137,0.0230730785566559,0.996099609960996
-0.00285711675746441,0.0230773944726171,0.996199619961996
-0.00286552454810481,0.0230817150877785,0.996299629962996
-0.00287394569000227,0.0230859964231544,0.996399639963996
-0.00288233072637797,0.0230903391452886,0.996499649964997
-0.00289071705503371,0.0230946788774417,0.996599659965997
-0.0028990961805526,0.0230990229448372,0.996699669966997
-0.0029074765868339,0.0231033639646632,0.996799679967997
-0.00291587770645273,0.0231076202284238,0.996899689968997
-0.00292427135342179,0.0231118814309515,0.996999699969997
-0.00293262906072312,0.0231162040478801,0.997099709970997
-0.00294101407175997,0.0231205270425876,0.997199719971997
-0.00294939159862936,0.0231248542665752,0.997299729972997
-0.0029577702127647,0.0231291784406897,0.997399739973997
-0.00296613420639809,0.023133551935675,0.997499749974997
-0.0029744836716708,0.0231379742908251,0.997599759975998
-0.00298281870072389,0.0231424450523447,0.997699769976998
-0.00299113938569861,0.0231469637687422,0.997799779977998
-0.00299945288826832,0.0231514847978833,0.997899789978998
-0.00300773102705263,0.0231560647582203,0.997999799979998
-0.00301602356520007,0.0231606028565151,0.998099809980998
-0.00302433038983761,0.0231650994336902,0.998199819981998
-0.00303266480384834,0.0231695945066605,0.998299829982998
-0.00304102653771931,0.0231740880500873,0.998399839983998
-0.00304935242176016,0.0231786406329758,0.998499849984999
-0.00305764275082278,0.0231832517093896,0.998599859985999
-0.00306594732721553,0.0231878205321613,0.998699869986999
-0.00307427305922347,0.0231923022769098,0.998799879987999
-0.00308259108822864,0.0231967862491714,0.998899889988999
-0.00309093014385137,0.0232011838459861,0.998999899989999
-0.00309925384414625,0.0232056335417282,0.999099909990999
-0.00310760381849898,0.0232099936370822,0.999199919991999
-0.00311591793611104,0.023214413737077,0.999299929992999
-0.00312425833699499,0.023218744425573,0.999399939993999
-0.00313261952723299,0.0232229899940459,0.999499949994999
-0.00314100652621581,0.0232271475930296,0.999599959996
-0.00314937790957195,0.023231355021964,0.999699969997
-0.00315777495424703,0.0232354747347976,0.999799979998
-0.00316613566535088,0.0232396564171825,0.999899989999
-0.00317448086218337,0.02324388759781,1


==> plots/1e-4_vs-varVs.csv <==
tau_vs,mean_vs,tau_var,var_vs
0,0,0,0
1,0.67752,1,6.7579e-06
2,0.97093,2,4.1405e-05
3,1.0982,3,8.7359e-05
4,1.1535,4,0.00012537
5,1.1776,5,0.00015117
6,1.1882,6,0.00016654
7,1.1928,7,0.00017591
8,1.1949,8,0.00018193
9,1.1959,9,0.00018614
10,1.1964,10,0.00018973
11,1.1967,11,0.00019271
12,1.1969,12,0.00019581
13,1.1971,13,0.00019775
14,1.1973,14,0.00020018
15,1.1973,15,0.00020251
16,1.1974,16,0.00020387
17,1.1974,17,0.00020395
18,1.1975,18,0.00020581
19,1.1976,19,0.00020816
20,1.1977,20,0.00021057
21,1.1979,21,0.00021312
22,1.1982,22,0.00021659
23,1.1984,23,0.00022142
24,1.1985,24,0.00022521
25,1.1985,25,0.00022757
26,1.1986,26,0.00022758
27,1.1987,27,0.00022851
28,1.1988,28,0.00022867
29,1.199,29,0.00022963
30,1.1991,30,0.00023128
31,1.1991,31,0.00023122
32,1.1992,32,0.0002309
33,1.1992,33,0.00023132
34,1.1993,34,0.00023319
35,1.1996,35,0.00023605
36,1.1997,36,0.00023836
37,1.1998,37,0.00024151
38,1.2,38,0.00024552
39,1.2001,39,0.00024964
40,1.2003,40,0.00025248
41,1.2004,41,0.00025252
42,1.2005,42,0.00025125
43,1.2004,43,0.00025012
44,1.2004,44,0.00025042
45,1.2006,45,0.00025233
46,1.2007,46,0.00025369
47,1.2008,47,0.00025436
48,1.2008,48,0.00025488
49,1.2009,49,0.00025569
50,1.2009,50,0.00025739
51,1.201,51,0.00025895
52,1.2012,52,0.00026273
53,1.2014,53,0.00026591
54,1.2015,54,0.0002669
55,1.2015,55,0.00026626
56,1.2015,56,0.00026511
57,1.2014,57,0.00026465
58,1.2014,58,0.00026354
59,1.2015,59,0.00026363
60,1.2015,60,0.0002633
61,1.2015,61,0.00026305
62,1.2016,62,0.00026478
63,1.2016,63,0.00026799
64,1.2017,64,0.0002684
65,1.2017,65,0.00026903
66,1.2018,66,0.0002691
67,1.2019,67,0.00027
68,1.202,68,0.00027029
69,1.202,69,0.00026964
70,1.202,70,0.00026893
71,1.2021,71,0.00027002
72,1.2022,72,0.00027157
73,1.2023,73,0.00027344
74,1.2023,74,0.00027549
75,1.2024,75,0.0002763
76,1.2024,76,0.00027699
77,1.2025,77,0.00027773
78,1.2025,78,0.00027842
79,1.2025,79,0.00027852
80,1.2025,80,0.00027893
81,1.2025,81,0.00027973
82,1.2026,82,0.000282
83,1.2027,83,0.00028477
84,1.2029,84,0.00028791
85,1.2029,85,0.00028858
86,1.2028,86,0.00028671
87,1.2028,87,0.00028394
88,1.2028,88,0.00028238
89,1.2029,89,0.00028299
90,1.203,90,0.00028452
91,1.2029,91,0.00028569
92,1.2029,92,0.00028635
93,1.203,93,0.00028827
94,1.2032,94,0.00029088
95,1.2033,95,0.0002937
96,1.2033,96,0.00029459
97,1.2033,97,0.0002927
98,1.2033,98,0.00028971
99,1.2034,99,0.00028848
100,1.2035,100,0.00028923


==> plots/1e-5_p1_path.csv <==
-0.0169657521070079,-0.022230527025053,0
-0.0169657522053746,-0.0222305267556137,0.0001000100010001
-0.0169657525004748,-0.0222305259505032,0.0002000200020002
-0.0169657530853293,-0.0222305243509744,0.0003000300030003
-0.016965754055097,-0.0222305217004185,0.0004000400040004
-0.0169657554995912,-0.022230517749711,0.0005000500050005
-0.0169657575107634,-0.0222305122529347,0.0006000600060006
-0.0169657601752189,-0.0222305049673808,0.0007000700070007
-0.0169657635806327,-0.0222304956578242,0.0008000800080008
-0.0169657678114717,-0.0222304840901094,0.0009000900090009
-0.0169657729511339,-0.0222304700386345,0.001000100010001
-0.0169657790819479,-0.0222304532799358,0.0011001100110011
-0.0169657862819655,-0.0222304335926881,0.0012001200120012
-0.0169657946324464,-0.022230410763051,0.0013001300130013
-0.0169658042082347,-0.02223038458146,0.0014001400140014
-0.0169658150863131,-0.0222303548394209,0.0015001500150015
-0.0169658273393874,-0.0222303213359231,0.0016001600160016
-0.0169658410412327,-0.0222302838710256,0.0017001700170017
-0.0169658562624165,-0.0222302422512027,0.0018001800180018
-0.016965873072437,-0.0222301962850667,0.0019001900190019
-0.0169658915397232,-0.0222301457865763,0.002000200020002
-0.016965911731635,-0.0222300905718281,0.0021002100210021
-0.0169659337133937,-0.0222300304611966,0.0022002200220022
-0.0169659575491517,-0.0222299652793317,0.0023002300230023
-0.0169659833009226,-0.0222298948551612,0.0024002400240024
-0.0169660110317897,-0.0222298190186817,0.0025002500250025
-0.0169660408005589,-0.0222297376052355,0.0026002600260026
-0.0169660726671058,-0.0222296504533733,0.0027002700270027
-0.0169661066880981,-0.0222295574059218,0.0028002800280028
-0.0169661429212729,-0.0222294583067775,0.0029002900290029
-0.0169661814211596,-0.0222293530051823,0.003000300030003
-0.0169662222412182,-0.0222292413525174,0.0031003100310031
-0.0169662654359782,-0.02222912320444,0.0032003200320032
-0.016966311054623,-0.0222289984198152,0.0033003300330033
-0.0169663591495436,-0.0222288668575083,0.0034003400340034
-0.0169664097699233,-0.0222287283849379,0.0035003500350035
-0.016966462962807,-0.0222285828673844,0.0036003600360036
-0.0169665187773783,-0.0222284301765433,0.0037003700370037
-0.0169665772574744,-0.0222282701862485,0.0038003800380038
-0.0169666384490709,-0.0222281027714033,0.0039003900390039
-0.0169667023960055,-0.0222279278122567,0.004000400040004
-0.0169667691410461,-0.0222277451901274,0.0041004100410041
-0.0169668387258917,-0.0222275547906104,0.0042004200420042
-0.0169669111922412,-0.0222273565014393,0.0043004300430043
-0.0169669865785861,-0.0222271502114171,0.0044004400440044
-0.0169670649244868,-0.0222269358146923,0.0045004500450045
-0.0169671462673654,-0.0222267132064832,0.0046004600460046
-0.0169672306446442,-0.0222264822841461,0.0047004700470047
-0.0169673180916067,-0.0222262429493144,0.0048004800480048
-0.0169674086446059,-0.0222259951046905,0.0049004900490049
-0.0169675023357181,-0.0222257386561845,0.005000500050005
-0.0169675992002267,-0.0222254735107757,0.0051005100510051
-0.0169676992680697,-0.0222251995807893,0.0052005200520052
-0.0169678025734614,-0.0222249167774813,0.0053005300530053
-0.0169679091452704,-0.0222246250153158,0.0054005400540054
-0.0169680190123651,-0.0222243242141021,0.0055005500550055
-0.0169681322057526,-0.0222240142904425,0.0056005600560056
-0.0169682487521629,-0.0222236951684235,0.0057005700570057
-0.0169683686793952,-0.0222233667710625,0.0058005800580058
-0.0169684920141797,-0.0222230290235153,0.0059005900590059
-0.0169686187800389,-0.0222226818562834,0.006000600060006
-0.016968749004772,-0.0222223251977303,0.0061006100610061
-0.0169688827108324,-0.0222219589815656,0.0062006200620062
-0.0169690199217425,-0.022221583140429,0.0063006300630063
-0.0169691606599555,-0.0222211976123069,0.0064006400640064
-0.0169693049479248,-0.0222208023341166,0.0065006500650065
-0.0169694528070345,-0.0222203972470514,0.0066006600660066
-0.0169696042565301,-0.0222199822933746,0.0067006700670067
-0.0169697593167266,-0.0222195574164182,0.0068006800680068
-0.0169699180068697,-0.022219122561653,0.0069006900690069
-0.0169700803451358,-0.022218677676688,0.007000700070007
-0.0169702463497013,-0.0222182227112705,0.0071007100710071
-0.0169704160366044,-0.0222177576162172,0.0072007200720072
-0.0169705894240214,-0.0222172823444831,0.0073007300730073
-0.0169707665258521,-0.0222167968511618,0.0074007400740074
-0.0169709473581345,-0.0222163010902773,0.0075007500750075
-0.0169711319347682,-0.0222157950222692,0.0076007600760076
-0.0169713202696529,-0.0222152786043695,0.0077007700770077
-0.0169715123777574,-0.0222147517980866,0.0078007800780078
-0.0169717082697738,-0.0222142145659985,0.0079007900790079
-0.0169719079596017,-0.0222136668728214,0.008000800080008
-0.016972111456864,-0.0222131086822024,0.0081008100810081
-0.016972318774391,-0.0222125399631347,0.0082008200820082
-0.0169725299218057,-0.0222119606835422,0.0083008300830083
-0.0169727449087309,-0.0222113708124178,0.0084008400840084
-0.0169729637447894,-0.0222107703208931,0.0085008500850085
-0.0169731864385348,-0.0222101591833073,0.0086008600860086
-0.0169734129985208,-0.022209537371861,0.0087008700870087
-0.0169736434333009,-0.0222089048630316,0.0088008800880088
-0.0169738777503597,-0.0222082616322276,0.0089008900890089
-0.0169741159539738,-0.0222076076591342,0.009000900090009
-0.0169743580537663,-0.022206942921298,0.0091009100910091
-0.0169746040529446,-0.0222062673994734,0.0092009200920092
-0.0169748539589932,-0.0222055810754836,0.0093009300930093
-0.0169751077751198,-0.022204883933291,0.0094009400940094
-0.0169753655066702,-0.0222041759547191,0.0095009500950095
-0.0169756271568522,-0.0222034571269371,0.0096009600960096
-0.0169758927310117,-0.0222027274349765,0.0097009700970097
-0.016976162230218,-0.0222019868681451,0.0098009800980098
-0.0169764356587479,-0.0222012354125432,0.0099009900990099
-0.0169767130187398,-0.0222004730585481,0.01000100010001
-0.0169769943112629,-0.0221996997976061,0.0101010101010101
-0.0169772795373863,-0.0221989156211636,0.0102010201020102
-0.0169775687003177,-0.0221981205217361,0.0103010301030103
-0.0169778617979188,-0.0221973144929086,0.0104010401040104
-0.016978158833397,-0.0221964975293348,0.0105010501050105
-0.0169784598046141,-0.0221956696278072,0.0106010601060106
-0.0169787647115699,-0.0221948307840491,0.0107010701070107
-0.0169790735542646,-0.0221939809959218,0.0108010801080108
-0.0169793863305596,-0.0221931202612872,0.0109010901090109
-0.0169797030393858,-0.0221922485812145,0.011001100110011
-0.0169800236786048,-0.0221913659535649,0.0111011101110111
-0.0169803482471474,-0.0221904723826157,0.0112011201120112
-0.0169806767407367,-0.0221895678672974,0.0113011301130113
-0.0169810091572344,-0.022188652411887,0.0114011401140114
-0.0169813454934328,-0.0221877260206611,0.0115011501150115
-0.0169816857471936,-0.0221867886968276,0.0116011601160116
-0.0169820299121014,-0.0221858404457322,0.0117011701170117
-0.0169823779860181,-0.0221848812748595,0.0118011801180118
-0.0169827299635973,-0.0221839111895555,0.0119011901190119
-0.0169830858405625,-0.0221829301973046,0.012001200120012
-0.0169834456126367,-0.0221819383066604,0.0121012101210121
-0.0169838092723355,-0.0221809355272458,0.0122012201220122
-0.0169841768164513,-0.0221799218676146,0.0123012301230123
-0.0169845482374998,-0.0221788973395275,0.0124012401240124
-0.0169849235301348,-0.022177861952608,0.0125012501250125
-0.0169853026879412,-0.0221768157196861,0.0126012601260126
-0.0169856857045037,-0.0221757586514539,0.0127012701270127
-0.0169860725723379,-0.0221746907628805,0.0128012801280128
-0.0169864632850286,-0.0221736120657267,0.0129012901290129
-0.0169868578350914,-0.0221725225749618,0.013001300130013
-0.0169872562139726,-0.0221714223055545,0.0131013101310131
-0.0169876584141877,-0.0221703112724735,0.0132013201320132
-0.0169880644293217,-0.0221691894928261,0.0133013301330133
-0.0169884742486824,-0.0221680569805121,0.0134013401340134
-0.0169888878647854,-0.0221669137558463,0.0135013501350135
-0.0169893052690772,-0.0221657598327285,0.0136013601360136
-0.0169897264530039,-0.0221645952325423,0.0137013701370137
-0.0169901514069429,-0.0221634199723955,0.0138013801380138
-0.0169905801212713,-0.0221622340704643,0.0139013901390139
-0.0169910125863663,-0.0221610375481327,0.014001400140014
-0.0169914487936741,-0.0221598304235773,0.0141014101410141
-0.0169918887314337,-0.0221586127192515,0.0142014201420142
-0.0169923323910913,-0.0221573844554697,0.0143014301430143
-0.0169927797608858,-0.0221561456525474,0.0144014401440144
-0.0169932308322634,-0.0221548963340066,0.0145014501450145
-0.016993685593463,-0.0221536365201623,0.0146014601460146
-0.0169941440327233,-0.0221523662356064,0.0147014701470147
-0.0169946061414907,-0.022151085502792,0.0148014801480148
-0.0169950719058655,-0.0221497943441723,0.0149014901490149
-0.0169955413162248,-0.0221484927854082,0.015001500150015
-0.0169960143608076,-0.0221471808489531,0.0151015101510151
-0.0169964910278524,-0.0221458585604679,0.0152015201520152
-0.0169969713055982,-0.0221445259456133,0.0153015301530153
-0.0169974551822836,-0.0221431830279119,0.0154015401540154
-0.0169979426450781,-0.022141829834094,0.0155015501550155
-0.0169984336832898,-0.0221404663908894,0.0156015601560156
-0.0169989282830191,-0.0221390927228897,0.0157015701570157
-0.0169994264335738,-0.0221377088578945,0.0158015801580158
-0.0169999281199851,-0.0221363148226339,0.0159015901590159
-0.017000433331561,-0.0221349106438376,0.016001600160016
-0.0170009420544018,-0.0221334963503746,0.0161016101610161
-0.0170014542756771,-0.0221320719689745,0.0162016201620162
-0.0170019699825564,-0.0221306375274371,0.0163016301630163
-0.0170024891622094,-0.0221291930546304,0.0164016401640164
-0.0170030118007363,-0.0221277385794232,0.0165016501650165
-0.0170035378853067,-0.0221262741306839,0.0166016601660166
-0.0170040674009517,-0.0221247997372812,0.0167016701670167
-0.0170046003359102,-0.0221233154280833,0.0168016801680168
-0.0170051366762824,-0.0221218212330283,0.0169016901690169
-0.0170056764070996,-0.0221203171820534,0.017001700170017
-0.017006219514462,-0.0221188033050966,0.0171017101710171
-0.0170067659855393,-0.0221172796331647,0.0172017201720172
-0.0170073158053624,-0.0221157461951265,0.0173017301730173
-0.017007868960032,-0.0221142030230576,0.0174017401740174
-0.0170084254356482,-0.0221126501458268,0.0175017501750175
-0.0170089852172422,-0.0221110875965796,0.0176017601760176
-0.0170095482909144,-0.0221095154063225,0.0177017701770177
-0.0170101146416959,-0.0221079336049934,0.0178017801780178
-0.0170106842556871,-0.0221063422246685,0.0179017901790179
-0.0170112571179191,-0.0221047412974236,0.018001800180018
-0.0170118332134231,-0.0221031308553353,0.0181018101810181
-0.0170124125282995,-0.0221015109294101,0.0182018201820182
-0.01701299504651,-0.0220998815527935,0.0183018301830183
-0.0170135807541552,-0.0220982427564922,0.0184018401840184
-0.017014169635197,-0.022096594573652,0.0185018501850185
-0.0170147616757356,-0.0220949370374175,0.0186018601860186
-0.0170153568608024,-0.0220932701798654,0.0187018701870187
-0.0170159551743591,-0.0220915940330715,0.0188018801880188
-0.017016556601437,-0.0220899086301814,0.0189018901890189
-0.0170171611270672,-0.0220882140054093,0.019001900190019
-0.0170177687362809,-0.0220865101897624,0.0191019101910191
-0.01701837941304,-0.0220847972185241,0.0192019201920192
-0.0170189931423756,-0.0220830751237707,0.0193019301930193
-0.0170196099082497,-0.0220813439386474,0.0194019401940194
-0.0170202296967627,-0.0220796036973691,0.0195019501950195
-0.0170208524908072,-0.0220778544320114,0.0196019601960196
-0.0170214782764837,-0.0220760961789275,0.0197019701970197
-0.0170221070366848,-0.0220743289691243,0.0198019801980198
-0.0170227387564418,-0.0220725528368162,0.0199019901990199
-0.0170233734197165,-0.0220707678172871,0.02000200020002
-0.0170240110115401,-0.0220689739426128,0.0201020102010201
-0.0170246515148055,-0.0220671712470082,0.0202020202020202
-0.0170252949156128,-0.0220653597657568,0.0203020302030203
-0.0170259411979241,-0.0220635395309348,0.0204020402040204
-0.017026590344632,-0.0220617105778258,0.0205020502050205
-0.0170272423407678,-0.0220598729406444,0.0206020602060206
-0.0170278971713627,-0.022058026652536,0.0207020702070207
-0.0170285548193092,-0.0220561717477149,0.0208020802080208
-0.0170292152685695,-0.0220543082614651,0.0209020902090209
-0.0170298785041745,-0.0220524362269317,0.021002100210021
-0.0170305445100863,-0.0220505556783293,0.0211021102110211
-0.0170312132702669,-0.0220486666498723,0.0212021202120212
-0.0170318847686781,-0.0220467691768446,0.0213021302130213
-0.0170325589892819,-0.0220448632913224,0.0214021402140214
-0.0170332359171094,-0.0220429490296583,0.0215021502150215
-0.0170339155339843,-0.0220410264260668,0.0216021602160216
-0.0170345978260068,-0.0220390955126245,0.0217021702170217
-0.0170352827771389,-0.0220371563256838,0.0218021802180218
-0.0170359703702733,-0.0220352088983903,0.0219021902190219
-0.0170366605893719,-0.0220332532649584,0.022002200220022
-0.0170373534194661,-0.022031289460672,0.0221022102210221
-0.0170380488445175,-0.0220293175186763,0.0222022202220222
-0.0170387468474191,-0.0220273374721165,0.0223022302230223
-0.0170394474142711,-0.0220253493584149,0.0224022402240224
-0.0170401505268972,-0.0220233532085783,0.0225022502250225
-0.0170408561692591,-0.0220213490578903,0.0226022602260226
-0.0170415643274574,-0.0220193369405657,0.0227022702270227
-0.0170422749843847,-0.0220173168897498,0.0228022802280228
-0.0170429881229337,-0.022015288940726,0.0229022902290229
-0.0170437037292049,-0.02201325312664,0.023002300230023
-0.017044421786091,-0.0220112094817061,0.0231023102310231
-0.0170451422764846,-0.0220091580401388,0.0232023202320232
-0.0170458651875555,-0.0220070988340143,0.0233023302330233
-0.0170465905000578,-0.0220050318996855,0.0234023402340234
-0.0170473182011612,-0.0220029572692286,0.0235023502350235
-0.0170480482716199,-0.0220008749779271,0.0236023602360236
-0.0170487806986036,-0.0219987850567881,0.0237023702370237
-0.0170495154639358,-0.0219966875421646,0.0238023802380238
-0.0170502525537169,-0.0219945824650632,0.0239023902390239
-0.0170509919508395,-0.0219924698607678,0.024002400240024
-0.0170517336392656,-0.0219903497624237,0.0241024102410241
-0.0170524776040263,-0.0219882222031763,0.0242024202420242
-0.0170532238280145,-0.0219860872161709,0.0243024302430243
-0.0170539722973304,-0.0219839448356218,0.0244024402440244
-0.0170547229937976,-0.0219817950925361,0.0245024502450245
-0.0170554759045857,-0.0219796380221976,0.0246024602460246
-0.0170562310115182,-0.0219774736566821,0.0247024702470247
-0.0170569883006954,-0.0219753020280661,0.0248024802480248
-0.0170577477550101,-0.0219731231694945,0.0249024902490249
-0.0170585093605626,-0.0219709371141129,0.025002500250025
-0.0170592731002457,-0.0219687438939976,0.0251025102510251
-0.0170600389590905,-0.0219665435412242,0.0252025202520252
-0.017060806921059,-0.0219643360889384,0.0253025302530253
-0.0170615769711823,-0.0219621215702852,0.0254025402540254
-0.0170623490944916,-0.0219599000152026,0.0255025502550255
-0.0170631232749487,-0.0219576714579051,0.0256025602560256
-0.0170638994965157,-0.0219554359293995,0.0257025702570257
-0.0170646734909315,-0.021953191394991,0.0258025802580258
-0.0170654452817183,-0.0219509379017249,0.0259025902590259
-0.0170662148945374,-0.0219486754966459,0.026002600260026
-0.0170669823529109,-0.0219464042267993,0.0261026102610261
-0.0170677476814306,-0.0219441241370911,0.0262026202620262
-0.0170685109036192,-0.0219418352756361,0.0263026302630263
-0.0170692720419297,-0.0219395376884096,0.0264026402640264
-0.0170700311209538,-0.0219372314203183,0.0265026502650265
-0.0170707881620758,-0.0219349165184073,0.0266026602660266
-0.017071543188818,-0.0219325930265136,0.0267026702670267
-0.0170722962236337,-0.0219302609927517,0.0268026802680268
-0.017073047287907,-0.0219279204598897,0.0269026902690269
-0.0170737964030219,-0.0219255714749725,0.027002700270027
-0.0170745435914318,-0.0219232140818374,0.0271027102710271
-0.0170752888745208,-0.0219208483253911,0.0272027202720272
-0.0170760322715344,-0.0219184742505398,0.0273027302730273
-0.017076773804926,-0.0219160919021905,0.0274027402740274
-0.0170775134950104,-0.0219137013231112,0.0275027502750275
-0.0170782513610333,-0.0219113025592775,0.0276027602760276
-0.0170789874243787,-0.0219088956534578,0.0277027702770277
-0.0170797217032232,-0.0219064806494892,0.0278027802780278
-0.0170804542178816,-0.0219040575912092,0.0279027902790279
-0.0170811849875996,-0.021901626521386,0.028002800280028
-0.0170819140305537,-0.0218991874838568,0.0281028102810281
-0.0170826413670586,-0.0218967405213899,0.0282028202820282
-0.0170833670142216,-0.0218942856778224,0.0283028302830283
-0.0170840909912886,-0.0218918229937845,0.0284028402840284
-0.0170848133153665,-0.021889352513113,0.0285028502850285
-0.0170855340046321,-0.0218868742785764,0.0286028602860286
-0.0170862530772617,-0.0218843883318735,0.0287028702870287
-0.0170869705503625,-0.0218818947136342,0.0288028802880288
-0.0170876864410419,-0.0218793934676956,0.0289028902890289
-0.0170884007664071,-0.0218768846336184,0.029002900290029
-0.0170891135435653,-0.0218743682552402,0.0291029102910291
-0.0170898247874854,-0.0218718443710518,0.0292029202920292
-0.0170905345163439,-0.0218693130248909,0.0293029302930293
-0.0170912427451096,-0.0218667742552487,0.0294029402940294
-0.0170919494898206,-0.0218642281048935,0.0295029502950295
-0.0170926547675841,-0.0218616746123165,0.0296029602960296
-0.0170933585922998,-0.0218591138192167,0.0297029702970297
-0.0170940609800057,-0.0218565457651545,0.0298029802980298
-0.0170947619446015,-0.0218539704907598,0.0299029902990299
-0.0170954615031944,-0.0218513880345239,0.03000300030003
-0.0170961596696842,-0.0218487984370765,0.0301030103010301
-0.0170968564579703,-0.0218462017379783,0.0302030203020302
-0.0170975518819526,-0.0218435979767895,0.0303030303030303
-0.017098245957669,-0.0218409871909326,0.0304030403040304
-0.01709893869795,-0.0218383694210372,0.0305030503050305
-0.0170996301166952,-0.0218357447045252,0.0306030603060306
-0.0171003202278044,-0.0218331130809575,0.0307030703070307
-0.0171010090441078,-0.0218304745877559,0.0308030803080308
-0.0171016965805744,-0.021827829263412,0.0309030903090309
-0.0171023828478962,-0.0218251771453479,0.031003100310031
-0.0171030678610421,-0.021822518273124,0.0311031103110311
-0.0171037516317733,-0.0218198526830932,0.0312031203120312
-0.0171044341739895,-0.021817180412678,0.0313031303130313
-0.0171051154983826,-0.0218145014992999,0.0314031403140314
-0.0171057956177832,-0.0218118159793124,0.0315031503150315
-0.0171064745450217,-0.0218091238912066,0.0316031603160316
-0.0171071522907901,-0.0218064252702662,0.0317031703170317
-0.017107828868988,-0.0218037201539133,0.0318031803180318
-0.0171085042892383,-0.0218010085785009,0.0319031903190319
-0.0171091785654408,-0.0217982905803818,0.032003200320032
-0.0171098517061488,-0.0217955661948401,0.0321032103210321
-0.017110523724193,-0.0217928354582282,0.0322032203220322
-0.0171111946313346,-0.0217900984058302,0.0323032303230323
-0.0171118644361271,-0.0217873550739989,0.0324032403240324
-0.0171125331514011,-0.0217846054969489,0.0325032503250325
-0.0171132007878486,-0.021781849711033,0.0326032603260326
-0.0171138673550923,-0.0217790877504657,0.0327032703270327
-0.0171145328638244,-0.0217763196494616,0.0328032803280328
-0.0171151973236677,-0.0217735454433044,0.0329032903290329
-0.0171158607453142,-0.0217707651672778,0.033003300330033
-0.0171165231383868,-0.0217679788545272,0.0331033103310331
-0.0171171845135774,-0.0217651865392671,0.0332033203320332
-0.0171178448794397,-0.0217623882557119,0.0333033303330333
-0.0171185042466659,-0.021759584037007,0.0334033403340334
-0.0171191626238093,-0.0217567739162978,0.0335033503350335
-0.0171198200194238,-0.0217539579288679,0.0336033603360336
-0.0171204764452705,-0.0217511361067935,0.0337033703370337
-0.0171211319077647,-0.0217483084821504,0.0338033803380338
-0.0171217864165292,-0.0217454750891537,0.0339033903390339
-0.0171224399811868,-0.0217426359598789,0.034003400340034
-0.0171230926102912,-0.0217397911264025,0.0341034103410341
-0.0171237443113269,-0.021736940622939,0.0342034203420342
-0.0171243950939165,-0.0217340844783568,0.0343034303430343
-0.0171250449655446,-0.0217312227279395,0.0344034403440344
-0.0171256939358339,-0.0217283554016249,0.0345034503450345
-0.0171263420111998,-0.0217254825304201,0.0346034603460346
-0.0171269892001958,-0.0217226041474701,0.0347034703470347
-0.0171276355103064,-0.0217197202837821,0.0348034803480348
-0.0171282809511544,-0.0217168309703628,0.0349034903490349
-0.0171289255280857,-0.0217139362371501,0.035003500350035
-0.0171295692496542,-0.0217110361151506,0.0351035103510351
-0.0171302121244133,-0.0217081306353716,0.0352035203520352
-0.0171308541577091,-0.0217052198288196,0.0353035303530353
-0.0171314953580952,-0.0217023037254326,0.0354035403540354
-0.0171321357319869,-0.021699382354079,0.0355035503550355
-0.0171327752868685,-0.0216964557468349,0.0356035603560356
-0.0171334140302246,-0.0216935239314995,0.0357035703570357
-0.017134051967401,-0.02169058693908,0.0358035803580358
-0.0171346891069515,-0.0216876447973754,0.0359035903590359
-0.0171353254531529,-0.0216846975373928,0.036003600360036
-0.0171359610156279,-0.0216817451880005,0.0361036103610361
-0.0171365957986534,-0.0216787877769978,0.0362036203620362
-0.0171372298086447,-0.0216758253332536,0.0363036303630363
-0.0171378630530862,-0.0216728578867053,0.0364036403640364
-0.0171384955373238,-0.0216698854651519,0.0365036503650365
-0.0171391272677728,-0.0216669080963932,0.0366036603660366
-0.0171397582497792,-0.0216639258082284,0.0367036703670367
-0.0171403884908274,-0.0216609386305951,0.0368036803680368
-0.0171410179941252,-0.0216579465891539,0.0369036903690369
-0.017141646768226,-0.0216549497127739,0.037003700370037
-0.0171422748174067,-0.0216519480281849,0.0371037103710371
-0.0171429021470132,-0.0216489415642553,0.0372037203720372
-0.0171435287623918,-0.0216459303455767,0.0373037303730373
-0.0171441546699575,-0.021642914401018,0.0374037403740374
-0.0171447798739871,-0.0216398937583782,0.0375037503750375
-0.0171454043798268,-0.0216368684411798,0.0376037603760376
-0.0171460281938916,-0.0216338384793607,0.0377037703770377
-0.0171466513193893,-0.0216308038975122,0.0378037803780378
-0.017147273762735,-0.0216277647212956,0.0379037903790379
-0.0171478955282056,-0.02162472097851,0.038003800380038
-0.0171485166200778,-0.021621672693747,0.0381038103810381
-0.0171491370436978,-0.021618619893737,0.0382038203820382
-0.0171497568033422,-0.0216155626041406,0.0383038303830383
-0.0171503759043572,-0.0216125008495496,0.0384038403840384
-0.0171509943499503,-0.0216094346556248,0.0385038503850385
-0.0171516121465368,-0.0216063640469579,0.0386038603860386
-0.017152229296255,-0.021603289050279,0.0387038703870387
-0.017152845804451,-0.0216002096891108,0.0388038803880388
-0.0171534616754016,-0.0215971259891139,0.0389038903890389
-0.0171540769133836,-0.021594037973811,0.039003900390039
-0.0171546915216047,-0.0215909456688628,0.0391039103910391
-0.0171553055043416,-0.0215878490977919,0.0392039203920392
-0.0171559188669403,-0.0215847482841207,0.0393039303930393
-0.0171565316104701,-0.0215816432535101,0.0394039403940394
-0.0171571437413462,-0.0215785340284134,0.0395039503950395
-0.017157755261707,-0.0215754206323531,0.0396039603960396
-0.0171583661747601,-0.0215723030909902,0.0397039703970397
-0.0171589764858515,-0.0215691814257085,0.0398039803980398
-0.0171595861981888,-0.0215660556621692,0.0399039903990399
-0.0171601953139104,-0.0215629258206869,0.04000400040004
-0.0171608038372933,-0.0215597919258533,0.0401040104010401
-0.0171614117715449,-0.0215566540011912,0.0402040204020402
-0.0171620191198729,-0.0215535120691535,0.0403040304030403
-0.0171626258854848,-0.0215503661511245,0.0404040404040404
-0.0171632320715883,-0.0215472162706267,0.0405040504050405
-0.0171638376813911,-0.021544062450113,0.0406040604060406
-0.0171644427170315,-0.0215409047109681,0.0407040704070407
-0.0171650471817171,-0.021537743076714,0.0408040804080408
-0.0171656510797247,-0.0215345775676656,0.0409040904090409
-0.0171662544121236,-0.0215314082052072,0.041004100410041
-0.0171668571821214,-0.0215282350117919,0.0411041104110411
-0.0171674593929256,-0.0215250580077348,0.0412041204120412
-0.0171680610477439,-0.0215218772144195,0.0413041304130413
-0.0171686621487147,-0.0215186926521615,0.0414041404140414
-0.0171692626969071,-0.0215155043434135,0.0415041504150415
-0.0171698626976673,-0.0215123123074216,0.0416041604160416
-0.0171704621509952,-0.0215091165655696,0.0417041704170417
-0.0171710610611676,-0.0215059171371033,0.0418041804180418
-0.0171716594292537,-0.0215027140444759,0.0419041904190419
-0.017172257257392,-0.021499507305864,0.042004200420042
-0.01717285454879,-0.0214962969415824,0.0421042104210421
-0.0171734513055862,-0.0214930829719458,0.0422042204220422
-0.0171740475288497,-0.0214898654172691,0.0423042304230423
-0.0171746432217882,-0.0214866442957292,0.0424042404240424
-0.0171752383865401,-0.0214834196287096,0.0425042504250425
-0.0171758330241746,-0.0214801914343872,0.0426042604260426
-0.0171764271378992,-0.0214769597320074,0.0427042704270427
-0.0171770207287832,-0.0214737245408159,0.0428042804280428
-0.0171776137989651,-0.0214704858800584,0.0429042904290429
-0.0171782063495139,-0.0214672437689807,0.043004300430043
-0.0171787983836373,-0.0214639982246898,0.0431043104310431
-0.0171793899013354,-0.02146074926857,0.0432043204320432
-0.0171799809058157,-0.0214574969166593,0.0433043304330433
-0.0171805713981475,-0.0214542411882033,0.0434043404340434
-0.017181161380469,-0.0214509821024477,0.0435043504350435
-0.0171817508527804,-0.0214477196754305,0.0436043604360436
-0.0171823398182893,-0.0214444539274666,0.0437043704370437
-0.0171829282780648,-0.0214411848745942,0.0438043804380438
-0.0171835162331761,-0.0214379125360589,0.0439043904390439
-0.0171841036846926,-0.0214346369289677,0.044004400440044
-0.0171846906347525,-0.0214313580704282,0.0441044104410441
-0.0171852770854942,-0.0214280759786167,0.0442044204420442
-0.0171858630358486,-0.0214247906706404,0.0443044304430443
-0.0171864484890234,-0.0214215021636068,0.0444044404440444
-0.0171870334450184,-0.021418210474623,0.0445044504450445
-0.0171876179059721,-0.0214149156207961,0.0446044604460446
-0.0171882018729536,-0.0214116176192337,0.0447044704470447
-0.0171887853459631,-0.0214083164870428,0.0448044804480448
-0.0171893683271389,-0.0214050122391924,0.0449044904490449
-0.0171899508175502,-0.0214017048938589,0.045004500450045
-0.017190532817197,-0.021398394466011,0.0451045104510451
-0.0171911143282177,-0.0213950809738254,0.0452045204520452
-0.0171916953506123,-0.0213917644333401,0.0453045304530453
-0.01719227588545,-0.021388444859524,0.0454045404540454
-0.0171928559338,-0.0213851222684149,0.0455045504550455
-0.0171934354967316,-0.0213817966771203,0.0456045604560456
-0.0171940145742447,-0.0213784680995398,0.0457045704570457
-0.0171945931684777,-0.0213751365538499,0.0458045804580458
-0.0171951712783615,-0.02137180205395,0.0459045904590459
-0.0171957489060343,-0.0213684646169478,0.046004600460046
-0.0171963260504271,-0.0213651242556733,0.0461046104610461
-0.0171969027147475,-0.021361780987234,0.0462046204620462
-0.0171974788979262,-0.0213584348265988,0.0463046304630463
-0.0171980545999632,-0.0213550857887364,0.0464046404640464
-0.017198629822997,-0.0213517338886158,0.0465046504650465
-0.0171992045659583,-0.0213483791422748,0.0466046604660466
-0.0171997788309856,-0.0213450215625442,0.0467046704670467
-0.0172003526170096,-0.0213416611643925,0.0468046804680468
-0.0172009259250995,-0.0213382979638578,0.0469046904690469
-0.0172014987563246,-0.0213349319748402,0.047004700470047
-0.017202071110685,-0.0213315632112389,0.0471047104710471
-0.0172026429881803,-0.0213281916880226,0.0472047204720472
-0.0172032143898801,-0.0213248174201608,0.0473047304730473
-0.0172037853157842,-0.0213214404204834,0.0474047404740474
-0.0172043557658927,-0.0213180607039593,0.0475047504750475
-0.0172049257412748,-0.0213146782855576,0.0476047604760476
-0.0172054952419304,-0.0213112931781085,0.0477047704770477
-0.0172060642678595,-0.021307905395512,0.0478047804780478
-0.0172066328201314,-0.0213045149516674,0.0479047904790479
-0.0172072008987462,-0.0213011218604744,0.048004800480048
-0.0172077685037036,-0.0212977261358326,0.0481048104810481
-0.0172083356350038,-0.0212943277905727,0.0482048204820482
-0.017208902293716,-0.0212909268385941,0.0483048304830483
-0.0172094684787709,-0.0212875232937966,0.0484048404840484
-0.0172100341912379,-0.0212841171679413,0.0485048504850485
-0.0172105994300475,-0.021280708474928,0.0486048604860486
-0.0172111641962692,-0.0212772972286562,0.0487048704870487
-0.017211728490972,-0.0212738834408873,0.0488048804880488
-0.0172122923120176,-0.0212704671255209,0.0489048904890489
-0.0172128556604751,-0.0212670482943183,0.049004900490049
-0.0172134185374138,-0.0212636269611788,0.0491049104910491
-0.0172139809406953,-0.0212602031378641,0.0492049204920492
-0.017214542872458,-0.0212567768372043,0.0493049304930493
-0.0172151043316326,-0.0212533480720301,0.0494049404940494
-0.0172156653182192,-0.0212499168541025,0.0495049504950495
-0.0172162258322178,-0.0212464831973215,0.0496049604960496
-0.0172167858736283,-0.0212430471113095,0.0497049704970497
-0.0172173454424507,-0.0212396086099665,0.0498049804980498
-0.0172179045386852,-0.0212361677050535,0.0499049904990499
-0.0172184631623316,-0.0212327244094009,0.05000500050005
-0.01721902131339,-0.021229278733701,0.0501050105010501
-0.0172195789907912,-0.021225830689715,0.0502050205020502
-0.0172201361956043,-0.0212223802902732,0.0503050305030503
-0.0172206929278294,-0.0212189275460677,0.0504050405040504
-0.017221249185328,-0.0212154724688597,0.0505050505050505
-0.0172218049702387,-0.0212120150714797,0.0506050605060506
-0.017222360281492,-0.0212085553635507,0.0507050705070507
-0.0172229151190882,-0.0212050933579027,0.0508050805080508
-0.0172234694819579,-0.0212016290652281,0.0509050905090509
-0.0172240233711703,-0.0211981624962189,0.051005100510051
-0.0172245767856564,-0.0211946936626362,0.0511051105110511
-0.0172251297254159,-0.0211912225751721,0.0512051205120512
-0.0172256821904491,-0.0211877492455879,0.0513051305130513
-0.0172262341796866,-0.0211842736845756,0.0514051405140514
-0.0172267856941977,-0.0211807959028271,0.0515051505150515
-0.0172273367329131,-0.0211773159099655,0.0516051605160516
-0.0172278872958329,-0.021173833718821,0.0517051705170517
-0.0172284373818878,-0.0211703493390167,0.0518051805180518
-0.017228986992147,-0.0211668627812444,0.0519051905190519
-0.0172295361255415,-0.021163374055127,0.052005200520052
-0.0172300847810019,-0.0211598831724256,0.0521052105210521
-0.0172306329595974,-0.0211563901438327,0.0522052205220522
-0.0172311806602589,-0.0211528949779014,0.0523052305230523
-0.0172317278819171,-0.0211493976853239,0.0524052405240524
-0.0172322746256413,-0.0211458982767924,0.0525052505250525
-0.0172328208903622,-0.0211423967629988,0.0526052605260526
-0.0172333666760799,-0.0211388931524968,0.0527052705270527
-0.0172339119817251,-0.0211353874559783,0.0528052805280528
-0.0172344568072979,-0.0211318796841355,0.0529052905290529
-0.0172350011527981,-0.0211283698455219,0.053005300530053
-0.0172355450171568,-0.0211248579497605,0.0531053105310531
-0.0172360883993045,-0.0211213440086124,0.0532053205320532
-0.0172366313003107,-0.0211178280295619,0.0533053305330533
-0.0172371737180367,-0.0211143100233013,0.0534053405340534
-0.0172377156535519,-0.0211107899983842,0.0535053505350535
-0.017238257105787,-0.0211072679655025,0.0536053605360536
-0.017238798074742,-0.0211037439332099,0.0537053705370537
-0.0172393385593477,-0.0211002179111294,0.0538053805380538
-0.017239878558535,-0.0210966899078142,0.0539053905390539
-0.0172404180723038,-0.0210931599339567,0.054005400540054
-0.0172409571006541,-0.0210896279970412,0.0541054105410541
-0.0172414956425168,-0.0210860941077598,0.0542054205420542
-0.0172420336968225,-0.0210825582746659,0.0543054305430543
-0.0172425712646406,-0.0210790205063136,0.0544054405440544
-0.0172431083438326,-0.021075480811256,0.0545054505450545
-0.0172436449343985,-0.0210719391991163,0.0546054605460546
-0.0172441810363383,-0.0210683956784478,0.0547054705470547
-0.017244716649652,-0.0210648502588738,0.0548054805480548
-0.017245251771132,-0.0210613029478784,0.0549054905490549
-0.017245786403986,-0.0210577537561536,0.055005500550055
-0.017246320543937,-0.021054202690115,0.0551055105510551
-0.0172468541941927,-0.0210506497593848,0.0552055205520552
-0.0172473873515456,-0.0210470949725173,0.0553055305530553
-0.0172479200159955,-0.0210435383391347,0.0554055405540554
-0.0172484521875425,-0.0210399798656528,0.0555055505550555
-0.0172489838651175,-0.0210364195627633,0.0556055605560556
-0.0172495150497895,-0.0210328574368815,0.0557055705570557
-0.017250045738351,-0.0210292934976303,0.0558055805580558
-0.0172505759329404,-0.0210257277524938,0.0559055905590559
-0.0172511056314193,-0.0210221602100262,0.056005600560056
-0.0172516348327185,-0.0210185908777114,0.0561056105610561
-0.0172521635379071,-0.0210150197641033,0.0562056205620562
-0.0172526917448469,-0.0210114468777556,0.0563056305630563
-0.0172532194546069,-0.0210078722261525,0.0564056405640564
-0.0172537466650488,-0.0210042958178478,0.0565056505650565
-0.0172542733761726,-0.0210007176592565,0.0566056605660566
-0.0172547995879782,-0.0209971377589326,0.0567056705670567
-0.0172553252983273,-0.0209935561254294,0.0568056805680568
-0.0172558505082891,-0.0209899727651621,0.0569056905690569
-0.0172563752157251,-0.0209863876866847,0.057005700570057
-0.0172568994217047,-0.0209828008964121,0.0571057105710571
-0.0172574231240892,-0.0209792124039671,0.0572057205720572
-0.017257946323948,-0.020975622214696,0.0573057305730573
-0.0172584690180735,-0.0209720303360829,0.0574057405740574
-0.0172589912086041,-0.0209684367777509,0.0575057505750575
-0.0172595128923321,-0.020964841545046,0.0576057605760576
-0.0172600340703267,-0.0209612446454525,0.0577057705770577
-0.017260554742588,-0.0209576460864547,0.0578057805780578
-0.0172610749059083,-0.0209540458744682,0.0579057905790579
-0.0172615945624262,-0.0209504440180463,0.058005800580058
-0.0172621137089338,-0.0209468405236042,0.0581058105810581
-0.0172626323465005,-0.0209432353975576,0.0582058205820582
-0.017263150474057,-0.0209396286484596,0.0583058305830583
-0.0172636680916033,-0.0209360202805872,0.0584058405840584
-0.0172641851970011,-0.0209324103035632,0.0585058505850585
-0.0172647017902503,-0.0209287987216645,0.0586058605860586
-0.0172652178713509,-0.020925185544514,0.0587058705870587
-0.0172657334381646,-0.0209215707753191,0.0588058805880588
-0.0172662484917605,-0.0209179544237028,0.0589058905890589
-0.0172667630300002,-0.020914336495011,0.059005900590059
-0.0172672770528838,-0.0209107169967281,0.0591059105910591
-0.0172677905593419,-0.0209070959331312,0.0592059205920592
-0.0172683035493747,-0.0209034733127736,0.0593059305930593
-0.0172688160219128,-0.0208998491420706,0.0594059405940594
-0.0172693279758872,-0.0208962234263682,0.0595059505950595
-0.0172698394112978,-0.0208925961720818,0.0596059605960596
-0.0172703503260062,-0.0208889673866957,0.0597059705970597
-0.0172708607210816,-0.0208853370744868,0.0598059805980598
-0.0172713705954548,-0.0208817052429393,0.0599059905990599
-0.0172718799480566,-0.0208780718973994,0.06000600060006
-0.0172723887778178,-0.0208744370453515,0.0601060106010601
-0.0172728970847384,-0.0208708006910724,0.0602060206020602
-0.0172734048677491,-0.0208671628409775,0.0603060306030603
-0.0172739121257809,-0.0208635235014816,0.0604060406040604
-0.0172744188599028,-0.0208598826790004,0.0605060506050605
-0.0172749250669074,-0.0208562403778103,0.0606060606060606
-0.0172754307467945,-0.020852596605396,0.0607060706070607
-0.0172759358995641,-0.0208489513660342,0.0608060806080608
-0.0172764405241472,-0.0208453046661402,0.0609060906090609
-0.0172769446194744,-0.0208416565121292,0.061006100610061
-0.0172774481855458,-0.0208380069072087,0.0611061106110611
-0.017277951220223,-0.0208343558599325,0.0612061206120612
-0.0172784537245751,-0.0208307033745774,0.0613061306130613
-0.0172789556964638,-0.0208270494564893,0.0614061406140614
-0.0172794571348199,-0.0208233941110141,0.0615061506150615
-0.0172799580396432,-0.0208197373445673,0.0616061606160616
-0.017280458410934,-0.0208160791614257,0.0617061706170617
-0.0172809582465537,-0.0208124195669351,0.0618061806180618
-0.0172814575454332,-0.0208087585675109,0.0619061906190619
-0.0172819563086416,-0.0208050961674298,0.062006200620062
-0.0172824545340406,-0.0208014323731072,0.0621062106210621
-0.0172829522205609,-0.0207977671888197,0.0622062206220622
-0.0172834493682025,-0.0207941006209826,0.0623062306230623
-0.0172839459769655,-0.0207904326728037,0.0624062406240624
-0.0172844420447113,-0.0207867633517672,0.0625062506250625
-0.017284937570371,-0.0207830926621499,0.0626062606260626
-0.0172854325550135,-0.0207794206092978,0.0627062706270627
-0.0172859269975698,-0.0207757471974878,0.0628062806280628
-0.0172864208959014,-0.0207720724331353,0.0629062906290629
-0.0172869142510775,-0.0207683963205169,0.063006300630063
-0.0172874070609598,-0.0207647188649786,0.0631063106310631
-0.0172878993255481,-0.0207610400718665,0.0632063206320632
-0.0172883910437734,-0.0207573599454574,0.0633063306330633
-0.0172888822145663,-0.0207536784910973,0.0634063406340634
-0.0172893728379271,-0.0207499957141322,0.0635063506350635
-0.0172898629138554,-0.020746311618839,0.0636063606360636
-0.0172903524402131,-0.0207426262094946,0.0637063706370637
-0.0172908414159309,-0.0207389394914446,0.0638063806380638
-0.017291329842078,-0.0207352514700354,0.0639063906390639
-0.0172918177154468,-0.0207315621484747,0.064006400640064
-0.0172923050371065,-0.0207278715331773,0.0641064106410641
-0.0172927918059878,-0.0207241796284202,0.0642064206420642
-0.0172932780210217,-0.0207204864374113,0.0643064306430643
-0.017293763682208,-0.0207167919665655,0.0644064406440644
-0.0172942487874085,-0.0207130962190904,0.0645064506450645
-0.0172947333366229,-0.0207093991992629,0.0646064606460646
-0.0172952173287823,-0.0207057009134983,0.0647064706470647
-0.0172957007628174,-0.020702001363935,0.0648064806480648
-0.0172961836387281,-0.0206983005559187,0.0649064906490649
-0.017296665954376,-0.0206945984926575,0.065006500650065
-0.0172971477108305,-0.0206908951805663,0.0651065106510651
-0.017297628905953,-0.0206871906217835,0.0652065206520652
-0.0172981095397436,-0.0206834848216553,0.0653065306530653
-0.0172985896100638,-0.0206797777844585,0.0654065406540654
-0.0172990691169137,-0.0206760695134006,0.0655065506550655
-0.017299548059224,-0.0206723600127583,0.0656065606560656
-0.0173000264359256,-0.0206686492878779,0.0657065706570657
-0.0173005042470184,-0.0206649373408977,0.0658065806580658
-0.0173009814914333,-0.0206612241760944,0.0659065906590659
-0.0173014581670318,-0.0206575097988142,0.066006600660066
-0.0173019342738139,-0.0206537942111954,0.0661066106610661
-0.0173024098117797,-0.0206500774175149,0.0662066206620662
-0.0173028847787907,-0.0206463594220492,0.0663066306630663
-0.0173033591737777,-0.0206426402290757,0.0664066406640664
-0.0173038329967407,-0.0206389198407323,0.0665066506650665
-0.0173043062466106,-0.0206351982623652,0.0666066606660666
-0.017304778922318,-0.0206314754961127,0.0667066706670667
-0.017305251022794,-0.0206277515462518,0.0668066806680668
-0.0173057225469691,-0.0206240264170593,0.0669066906690669
-0.0173061934948434,-0.0206203001106734,0.067006700670067
-0.0173066638642785,-0.0206165726324403,0.0671067106710671
-0.0173071336552744,-0.0206128439844984,0.0672067206720672
-0.0173076028656927,-0.0206091141700552,0.0673067306730673
-0.0173080714966026,-0.0206053831933876,0.0674067406740674
-0.0173085395458657,-0.0206016510587725,0.0675067506750675
-0.017309007013482,-0.0205979177672788,0.0676067606760676
-0.017309473897313,-0.020594183324253,0.0677067706770677
-0.0173099379798304,-0.0205904562245178,0.0678067806780678
-0.0173103992792106,-0.0205867363942989,0.0679067906790679
-0.0173108578168376,-0.0205830237630282,0.068006800680068
-0.0173113136087495,-0.0205793182569311,0.0681068106810681
-0.0173117666752613,-0.0205756198065091,0.0682068206820682
-0.0173122170345492,-0.0205719283401257,0.0683068306830683
-0.0173126647037207,-0.0205682437882824,0.0684068406840684
-0.0173131097020214,-0.020564566080412,0.0685068506850685
-0.0173135520465585,-0.020560895150224,0.0686068606860686
-0.0173139917544393,-0.020557230929289,0.0687068706870687
-0.0173144288449094,-0.0205535733481089,0.0688068806880688
-0.0173148633340069,-0.020549922343601,0.0689068906890689
-0.0173152952388391,-0.0205462778462665,0.069006900690069
-0.0173157245775825,-0.0205426397930228,0.0691069106910691
-0.0173161513652058,-0.0205390081186484,0.0692069206920692
-0.0173165756209548,-0.0205353827589908,0.0693069306930693
-0.0173169973587291,-0.0205317636498981,0.0694069406940694
-0.0173174165977743,-0.0205281507293565,0.0695069506950695
-0.0173178333519902,-0.0205245439342827,0.0696069606960696
-0.017318247638484,-0.0205209432037324,0.0697069706970697
-0.0173186594732936,-0.0205173484767607,0.0698069806980698
-0.0173190688724573,-0.0205137596924232,0.0699069906990699
-0.017319475852013,-0.0205101767908444,0.07000700070007
-0.0173198804258604,-0.0205065997121489,0.0701070107010701
-0.0173202826121759,-0.0205030283985997,0.0702070207020702
-0.01732068242379,-0.0204994627913906,0.0703070307030703
-0.01732107987781,-0.0204959028338541,0.0704070407040704
-0.0173214749881355,-0.0204923484682526,0.0705070507050705
-0.0173218677708046,-0.0204887996379188,0.0706070607060706
-0.0173222582397168,-0.0204852562861845,0.0707070707070707
-0.017322646408772,-0.0204817183595899,0.0708070807080708
-0.017323032294008,-0.0204781858014671,0.0709070907090709
-0.0173234159103937,-0.0204746585583557,0.071007100710071
-0.0173237972696905,-0.0204711365757267,0.0711071107110711
-0.0173241763879364,-0.0204676198011888,0.0712071207120712
-0.0173245532779617,-0.0204641081812818,0.0713071307130713
-0.0173249279547354,-0.0204606016625459,0.0714071407140714
-0.0173253004310879,-0.020457100194728,0.0715071507150715
-0.0173256707209188,-0.0204536037254374,0.0716071607160716
-0.0173260388370587,-0.0204501122044216,0.0717071707170717
-0.0173264047944762,-0.0204466255803585,0.0718071807180718
-0.0173267686038636,-0.0204431438040652,0.0719071907190719
-0.0173271302801896,-0.0204396668252888,0.072007200720072
-0.0173274898362846,-0.0204361945959151,0.0721072107210721
-0.01732784728391,-0.0204327270656918,0.0722072207220722
-0.0173282026358961,-0.0204292641886428,0.0723072307230723
-0.0173285559061426,-0.0204258059155851,0.0724072407240724
-0.0173289071053416,-0.0204223522005426,0.0725072507250725
-0.0173292562473927,-0.0204189029943321,0.0726072607260726
-0.0173296033429879,-0.0204154582531162,0.0727072707270727
-0.0173299484049576,-0.0204120179298501,0.0728072807280728
-0.017330291443994,-0.020408581979627,0.0729072907290729
-0.0173306324750659,-0.0204051503564713,0.073007300730073
-0.0173309715067268,-0.0204017230154763,0.0731073107310731
-0.0173313085518073,-0.0203982999138741,0.0732073207320732
-0.0173316436220686,-0.0203948810067579,0.0733073307330733
-0.0173319767282026,-0.0203914662513596,0.0734073407340734
-0.0173323078819708,-0.020388055603842,0.0735073507350735
-0.017332637094065,-0.0203846490225059,0.0736073607360736
-0.0173329643762465,-0.0203812464645834,0.0737073707370737
-0.0173332897381382,-0.0203778478883754,0.0738073807380738
-0.0173336131925706,-0.0203744532521831,0.0739073907390739
-0.0173339347491663,-0.0203710625153767,0.074007400740074
-0.0173342544186176,-0.0203676756373263,0.0741074107410741
-0.0173345722105471,-0.0203642925774025,0.0742074207420742
-0.0173348881377855,-0.0203609132971135,0.0743074307430743
-0.0173352022078169,-0.0203575377547608,0.0744074407440744
-0.0173355144324029,-0.0203541659118527,0.0745074507450745
-0.0173358248222352,-0.0203507977309674,0.0746074607460746
-0.0173361333858677,-0.0203474331725442,0.0747074707470747
-0.0173364401339923,-0.0203440721991611,0.0748074807480748
-0.0173367450762319,-0.0203407147723264,0.0749074907490749
-0.0173370482232784,-0.0203373608546183,0.075007500750075
-0.0173373495836857,-0.020334010410753,0.0751075107510751
-0.0173376491660071,-0.0203306634022392,0.0752075207520752
-0.017337946982004,-0.0203273197927241,0.0753075307530753
-0.0173382430402301,-0.0203239795479928,0.0754075407540754
-0.0173385373492389,-0.0203206426306235,0.0755075507550755
-0.0173388299186533,-0.0203173090064016,0.0756075607560756
-0.017339120757027,-0.0203139786400433,0.0757075707570757
-0.0173394098739827,-0.0203106514973341,0.0758075807580758
-0.0173396972791432,-0.0203073275429905,0.0759075907590759
-0.0173399829799931,-0.0203040067438668,0.076007600760076
-0.0173402669861551,-0.0203006890668179,0.0761076107610761
-0.0173405493051137,-0.0202973744765601,0.0762076207620762
-0.0173408299464918,-0.0202940629420866,0.0763076307630763
-0.0173411089188428,-0.0202907544291825,0.0764076407640764
-0.0173413862296513,-0.0202874489057721,0.0765076507650765
-0.0173416618874709,-0.0202841463408482,0.0766076607660766
-0.0173419359019244,-0.020280846702335,0.0767076707670767
-0.0173422082794271,-0.0202775499570869,0.0768076807680768
-0.0173424790296017,-0.0202742560762354,0.0769076907690769
-0.0173427481588635,-0.0202709650277044,0.077007700770077
-0.0173430156768354,-0.0202676767815565,0.0771077107710771
-0.0173432815899325,-0.0202643913067846,0.0772077207720772
-0.0173435459077777,-0.0202611085745201,0.0773077307730773
-0.0173438086367862,-0.0202578285537562,0.0774077407740774
-0.0173440697844425,-0.0202545512166934,0.0775077507750775
-0.0173443293603693,-0.0202512765333943,0.0776077607760776
-0.0173445873699127,-0.0202480044760595,0.0777077707770777
-0.0173448438226955,-0.0202447350147512,0.0778077807780778
-0.0173450987240638,-0.0202414681227395,0.0779077907790779
-0.0173453520836404,-0.0202382037711557,0.078007800780078
-0.0173456039067712,-0.0202349419332698,0.0781078107810781
-0.01734585420201,-0.0202316825802132,0.0782078207820782
-0.0173461029757719,-0.0202284256863251,0.0783078307830783
-0.0173463502366106,-0.0202251712248756,0.0784078407840784
-0.0173465959909412,-0.0202219191691342,0.0785078507850785
-0.0173468402441099,-0.0202186694913019,0.0786078607860786
-0.0173470830057394,-0.0202154221678561,0.0787078707870787
-0.0173473242811758,-0.0202121771699283,0.0788078807880788
-0.0173475640768343,-0.0202089344750654,0.0789078907890789
-0.0173478024012685,-0.0202056940554679,0.079007900790079
-0.0173480392598244,-0.0202024558876132,0.0791079107910791
-0.0173482746589174,-0.02019921994691,0.0792079207920792
-0.0173485086049624,-0.0201959862066281,0.0793079307930793
-0.0173487411054441,-0.0201927546432447,0.0794079407940794
-0.0173489721667776,-0.0201895252343068,0.0795079507950795
-0.0173492017932398,-0.0201862979530842,0.0796079607960796
-0.0173494299933842,-0.0201830727781929,0.0797079707970797
-0.0173496567725569,-0.0201798496850413,0.0798079807980798
-0.0173498821371731,-0.0201766286501068,0.0799079907990799
-0.0173501060925789,-0.0201734096509361,0.08000800080008
-0.0173503286451894,-0.0201701926650759,0.0801080108010801
-0.0173505498014199,-0.0201669776679346,0.0802080208020802
-0.0173507695666164,-0.0201637646391974,0.0803080308030803
-0.0173509879461249,-0.0201605535553415,0.0804080408040804
-0.0173512049463606,-0.0201573443949832,0.0805080508050805
-0.0173514205726696,-0.0201541371356691,0.0806080608060806
-0.017351634831467,-0.0201509317570842,0.0807080708070807
-0.017351847728099,-0.0201477282357062,0.0808080808080808
-0.0173520592668422,-0.0201445265522893,0.0809080908090809
-0.017352269454112,-0.0201413266854494,0.081008100810081
-0.0173524782963235,-0.0201381286127335,0.0811081108110811
-0.0173526857966844,-0.0201349323159647,0.0812081208120812
-0.01735289196161,-0.02013173777269,0.0813081308130813
-0.0173530967975152,-0.0201285449636639,0.0814081408140814
-0.017353300307608,-0.0201253538685711,0.0815081508150815
-0.0173535024972341,-0.0201221644681662,0.0816081608160816
-0.0173537033728089,-0.0201189767410652,0.0817081708170817
-0.0173539029386092,-0.0201157906690915,0.0818081808180818
-0.0173541011989118,-0.0201126062340685,0.0819081908190819
-0.0173542981590627,-0.0201094234135432,0.082008200820082
-0.0173544938254771,-0.0201062421914776,0.0821082108210821
-0.0173546882002935,-0.0201030625486255,0.0822082208220822
-0.0173548812909962,-0.0200998844646725,0.0823082308230823
-0.0173550730997237,-0.0200967079235805,0.0824082408240824
-0.0173552636328912,-0.0200935329050345,0.0825082508250825
-0.0173554528947755,-0.0200903593919275,0.0826082608260826
-0.0173556408896534,-0.0200871873660826,0.0827082708270827
-0.0173558276218017,-0.0200840168103928,0.0828082808280828
-0.0173560056260403,-0.0200808454784613,0.0829082908290829
-0.0173561749750751,-0.0200776733734953,0.083008300830083
-0.0173563357394733,-0.0200745004976336,0.0831083108310831
-0.0173564879876641,-0.0200713268540835,0.0832083208320832
-0.017356641422671,-0.0200681460682528,0.0833083308330833
-0.0173567863938615,-0.020064964577817,0.0834083408340834
-0.0173569326031898,-0.020061776007114,0.0835083508350835
-0.0173570704000235,-0.0200585867938199,0.0836083608360836
-0.0173571998527915,-0.0200553969390035,0.0837083708370837
-0.0173573306613099,-0.020052200065934,0.0838083808380838
-0.017357453174946,-0.020049002612287,0.0839083908390839
-0.0173575513310527,-0.0200458156870886,0.084008400840084
-0.0173576253488168,-0.0200426391919723,0.0841084108410841
-0.0173576754431483,-0.0200394730253638,0.0842084208420842
-0.0173577106819637,-0.0200363099797608,0.0843084308430843
-0.0173577311935673,-0.0200331500241565,0.0844084408440844
-0.0173577371084022,-0.0200299931275439,0.0845084508450845
-0.0173577285547726,-0.0200268392578471,0.0846084608460846
-0.0173576987517888,-0.0200236910731062,0.0847084708470847
-0.0173576478919075,-0.0200205485177227,0.0848084808480848
-0.0173575761633085,-0.0200174115350289,0.0849084908490849
-0.017357483750964,-0.0200142800737032,0.085008500850085
-0.0173573708409155,-0.0200111540781466,0.0851085108510851
-0.0173572376159968,-0.020008033494899,0.0852085208520852
-0.0173570842579726,-0.0200049182726388,0.0853085308530853
-0.017356910946469,-0.0200018083579057,0.0854085408540854
-0.0173567178600431,-0.0199987036993781,0.0855085508550855
-0.0173565051740443,-0.019995604245734,0.0856085608560856
-0.0173562730638219,-0.0199925099467209,0.0857085708570857
-0.0173560217025871,-0.0199894207531555,0.0858085808580858
-0.0173557512614123,-0.0199863366126467,0.0859085908590859
-0.0173554619092318,-0.0199832574781495,0.086008600860086
-0.0173551538171182,-0.0199801833004808,0.0861086108610861
-0.0173548271486595,-0.0199771140304571,0.0862086208620862
-0.0173544889595311,-0.0199740469523009,0.0863086308630863
-0.0173541324602895,-0.0199709847112221,0.0864086408640864
-0.0173537647012637,-0.0199679245946512,0.0865086508650865
-0.0173533857776129,-0.0199648665779961,0.0866086608660866
-0.0173529957855655,-0.0199618106430809,0.0867086708670867
-0.0173525948213497,-0.0199587567653134,0.0868086808680868
-0.0173521829779864,-0.0199557049254483,0.0869086908690869
-0.0173517617299074,-0.0199526578424703,0.087008700870087
-0.0173513311583723,-0.0199496154682653,0.0871087108710871
-0.0173508913392943,-0.019946577757927,0.0872087208720872
-0.0173504423528639,-0.0199435446654794,0.0873087308730873
-0.0173499842760636,-0.0199405161470851,0.0874087408740874
-0.0173495171837378,-0.0199374921567686,0.0875087508750875
-0.0173490411528692,-0.0199344726506923,0.0876087608760876
-0.0173485562593711,-0.0199314575860881,0.0877087708770877
-0.0173480625759494,-0.0199284469180497,0.0878087808780878
-0.0173475601774484,-0.0199254406038086,0.0879087908790879
-0.017347049136574,-0.019922438601666,0.088008800880088
-0.017346529526032,-0.0199194408688537,0.0881088108810881
-0.0173460014163898,-0.0199164473636729,0.0882088208820882
-0.0173454648792841,-0.0199134580444245,0.0883088308830883
-0.0173449199852823,-0.0199104728704789,0.0884088408840884
-0.0173443668038827,-0.0199074918012062,0.0885088508850885
-0.0173438040242415,-0.0199045120620229,0.0886088608860886
-0.017343233106891,-0.019901536371914,0.0887088708870887
-0.0173426541202602,-0.019898564691319,0.0888088808880888
-0.0173420671295706,-0.0198955969806771,0.0889088908890889
-0.0173414722032512,-0.0198926332004282,0.089008900890089
-0.0173408680272505,-0.0198896705813345,0.0891089108910891
-0.017340256056755,-0.0198867118402426,0.0892089208920892
-0.0173396363580551,-0.0198837569397302,0.0893089308930893
-0.0173390076160305,-0.0198808031116293,0.0894089408940894
-0.0173383712837288,-0.0198778530727863,0.0895089508950895
-0.0173377260470987,-0.019874904056102,0.0896089608960896
-0.0173370719788461,-0.0198719560508843,0.0897089708970897
-0.0173364091538153,-0.0198690090453721,0.0898089808980898
-0.0173357390229156,-0.0198660657553428,0.0899089908990899
-0.0173350616449533,-0.0198631261444434,0.09000900090009
-0.0173343770798037,-0.0198601901763208,0.0901090109010901
-0.0173336853873424,-0.0198572578156916,0.0902090209020902
-0.0173329866231678,-0.0198543290240645,0.0903090309030903
-0.0173322794689518,-0.0198514010418243,0.0904090409040904
-0.0173315528894431,-0.019848473814442,0.0905090509050905
-0.017330807054645,-0.0198455473312255,0.0906090609060906
-0.0173300517306643,-0.0198426152400357,0.0907090709070907
-0.0173292773962417,-0.0198396839293645,0.0908090809080908
-0.0173284938174841,-0.019836747047073,0.0909090909090909
-0.0173277010703048,-0.0198338046402058,0.091009100910091
-0.0173268896291681,-0.0198308630951169,0.0911091109110911
-0.0173260692559038,-0.0198279160585979,0.0912091209120912
-0.017325240025356,-0.0198249635776935,0.0913091309130913
-0.0173244020102307,-0.0198220056994489,0.0914091409140914
-0.0173235456796461,-0.0198190488059409,0.0915091509150915
-0.0173226807943627,-0.0198160865460997,0.0916091609160916
-0.0173218074238789,-0.0198131189648316,0.0917091709170917
-0.0173209256376927,-0.0198101461059742,0.0918091809180918
-0.0173200355031642,-0.0198071680144337,0.0919091909190919
-0.017319137087653,-0.0198041847329785,0.092009200920092
-0.0173182208592082,-0.019801202645824,0.0921092109210921
-0.0173172965711061,-0.0197982153976233,0.0922092209220922
-0.0173163642896371,-0.0197952230311443,0.0923092309230923
-0.0173154240789535,-0.0197922255902247,0.0924092409240924
-0.0173144760021383,-0.0197892231154939,0.0925092509250925
-0.0173135105218946,-0.0197862219900985,0.0926092609260926
-0.0173125277889801,-0.0197832221969306,0.0927092709270927
-0.0173115279509449,-0.0197802237199526,0.0928092809280928
-0.0173105111564083,-0.0197772265409879,0.0929092909290929
-0.0173094775518513,-0.0197742306439984,0.093009300930093
-0.0173084272816162,-0.0197712360140152,0.0931093109310931
-0.0173073604900457,-0.0197682426350004,0.0932093209320932
-0.0173062773182746,-0.0197652504898467,0.0933093309330933
-0.0173051779074377,-0.019762259562516,0.0934093409340934
-0.0173040623976009,-0.0197592698391086,0.0935093509350935
-0.0173029309277605,-0.0197562813035865,0.0936093609360936
-0.0173017836326362,-0.0197532939409809,0.0937093709370937
-0.017300630253743,-0.0197503013970141,0.0938093809380938
-0.017299470834918,-0.0197473037176621,0.0939093909390939
-0.0172983054242756,-0.0197443009456929,0.094009400940094
-0.0172971244642038,-0.0197412994599756,0.0941094109410941
-0.0172959280862148,-0.0197382992455415,0.0942094209420942
-0.0172947164239589,-0.0197353002863526,0.0943094309430943
-0.0172934992114667,-0.0197322962281313,0.0944094409440944
-0.0172922668857803,-0.0197292934529545,0.0945094509450945
-0.0172910291798608,-0.0197262856054753,0.0946094609460946
-0.0172897861343382,-0.0197232727295312,0.0947094709470947
-0.017288528184116,-0.0197202612050604,0.0948094809480948
-0.0172872554564296,-0.0197172510138867,0.0949094909490949
-0.0172859680774449,-0.019714242139972,0.095009500950095
-0.0172846661711897,-0.0197112345662089,0.0951095109510951
-0.0172833498616915,-0.0197082282776287,0.0952095209520952
-0.0172820192708395,-0.019705223256055,0.0953095309530953
-0.0172806745194539,-0.0197022194875878,0.0954095409540954
-0.0172793157283545,-0.0196992169561894,0.0955095509550955
-0.017277943016223,-0.0196962156447523,0.0956095609560956
-0.0172765661063979,-0.019693209203276,0.0957095709570957
-0.0172751850266783,-0.0196901976745285,0.0958095809580958
-0.017273799807002,-0.0196871811012779,0.0959095909590959
-0.0172724008694424,-0.0196841658613245,0.096009600960096
-0.0172709883294733,-0.0196811519375607,0.0961096109610961
-0.0172695623025688,-0.0196781393150176,0.0962096209620962
-0.0172681229009953,-0.0196751279765885,0.0963096309630963
-0.0172666702391576,-0.0196721179051656,0.0964096409640964
-0.0172652044271837,-0.0196691090857803,0.0965096509650965
-0.0172637255762707,-0.0196661015023944,0.0966096609660966
-0.0172622337954775,-0.01966309513897,0.0967096709670967
-0.0172607297669559,-0.0196600797300821,0.0968096809680968
-0.0172592135890728,-0.0196570553495063,0.0969096909690969
-0.0172576853601948,-0.0196540220720863,0.097009700970097
-0.0172561451786888,-0.0196509799694592,0.0971097109710971
-0.0172545931397137,-0.0196479291153999,0.0972097209720972
-0.0172530293384289,-0.0196448695794064,0.0973097309730973
-0.0172514538699933,-0.019641801434185,0.0974097409740974
-0.0172498668295661,-0.0196387247503028,0.0975097509750975
-0.0172482683069605,-0.0196356395961889,0.0976097609760976
-0.0172466583962663,-0.0196325460413416,0.0977097709770977
-0.0172450371883659,-0.0196294441541898,0.0978097809780978
-0.0172434047730724,-0.0196263340031628,0.0979097909790979
-0.0172417612401988,-0.019623215654551,0.098009800980098
-0.0172401066774199,-0.0196200891757143,0.0981098109810981
-0.0172384411734797,-0.0196169546318742,0.0982098209820982
-0.0172367648149836,-0.019613812088252,0.0983098309830983
-0.0172350776874678,-0.0196106616090001,0.0984098409840984
-0.0172333798764687,-0.0196075032604088,0.0985098509850985
-0.0172316714675226,-0.0196043371034232,0.0986098609860986
-0.0172299525429582,-0.0196011632032642,0.0987098709870987
-0.0172282231872425,-0.0195979816198076,0.0988098809880988
-0.0172264834805659,-0.0195947924172055,0.0989098909890989
-0.0172247335063262,-0.0195915956553331,0.099009900990099
-0.0172229733436446,-0.0195883913951353,0.0991099109910991
-0.0172212030748495,-0.0195851796975567,0.0992099209920992
-0.0172194227758547,-0.0195819606203341,0.0993099309930993
-0.0172176325279194,-0.0195787342244122,0.0994099409940994
-0.0172158324069573,-0.0195755005675281,0.0995099509950995
-0.0172140224920893,-0.0195722597084878,0.0996099609960996
-0.0172122028581597,-0.0195690117039592,0.0997099709970997
-0.0172103735810821,-0.0195657566106103,0.0998099809980998
-0.0172085347357005,-0.0195624944861777,0.0999099909990999
-0.0172066863968594,-0.019559225385191,0.1000100010001
-0.0172048286372645,-0.0195559493653873,0.1001100110011
-0.0172029615306909,-0.0195526664791576,0.1002100210021
-0.0172010851498445,-0.0195493767821001,0.1003100310031
-0.0171991995642235,-0.0195460803287447,0.1004100410041
-0.0171973048476029,-0.0195427771714819,0.100510051005101
-0.0171954010684118,-0.0195394673648414,0.100610061006101
-0.0171934882961484,-0.0195361509601451,0.100710071007101
-0.0171915666013802,-0.0195328280097836,0.100810081008101
-0.0171896360514671,-0.019529498565079,0.100910091009101
-0.0171876967137687,-0.0195261626784219,0.101010101010101
-0.0171857486556451,-0.019522820398996,0.101110111011101
-0.0171837919433867,-0.0195194717781231,0.101210121012101
-0.0171818266443535,-0.0195161168649864,0.101310131013101
-0.0171798528226976,-0.0195127557098386,0.101410141014101
-0.0171778705436405,-0.0195093883597245,0.101510151015102
-0.0171758798702652,-0.019506014865966,0.101610161016102
-0.0171738808667239,-0.0195026352745388,0.101710171017102
-0.0171718735960997,-0.019499249632488,0.101810181018102
-0.0171698581193371,-0.0194958579889967,0.101910191019102
-0.0171678345005884,-0.0194924603889718,0.102010201020102
-0.0171658027986597,-0.0194890568805272,0.102110211021102
-0.0171637630744958,-0.0194856475075003,0.102210221022102
-0.0171617153901103,-0.0194822323158671,0.102310231023102
-0.0171596598021711,-0.0194788113505336,0.102410241024102
-0.0171575963705536,-0.0194753846574763,0.102510251025103
-0.017155525154064,-0.0194719522794627,0.102610261026103
-0.0171534462104394,-0.0194685142603304,0.102710271027103
-0.0171513595963474,-0.019465070643917,0.102810281028103
-0.0171492653684559,-0.0194616214719209,0.102910291029103
-0.0171471635834327,-0.0194581667881799,0.103010301030103
-0.0171450542968764,-0.0194547066354619,0.103110311031103
-0.0171429375633164,-0.0194512410533278,0.103210321032103
-0.0171408134383512,-0.0194477700845454,0.103310331033103
-0.0171386819743719,-0.0194442937697444,0.103410341034103
-0.0171365432259078,-0.019440812150624,0.103510351035104
-0.0171343972464191,-0.019437325264606,0.103610361036104
-0.0171322440882968,-0.0194338331544589,0.103710371037104
-0.0171300838028628,-0.0194303358576046,0.103810381038104
-0.0171279164425078,-0.019426833414673,0.103910391039104
-0.0171257420574846,-0.0194233258630863,0.104010401040104
-0.0171235606991149,-0.0194198132424047,0.104110411041104
-0.0171213724176513,-0.0194162955889813,0.104210421042104
-0.0171191772633463,-0.0194127729423767,0.104310431043104
-0.0171169752832449,-0.0194092453389438,0.104410441044104
-0.0171147665275998,-0.0194057128150354,0.104510451045105
-0.0171125510445249,-0.0194021754080739,0.104610461046105
-0.0171103288821346,-0.0193986331544119,0.104710471047105
-0.0171081000874738,-0.0193950860904025,0.104810481048105
-0.0171058647065183,-0.0193915342502603,0.104910491049105
-0.0171036227873822,-0.019387977670338,0.105010501050105
-0.0171013743760412,-0.0193844163848504,0.105110511051105
-0.0170991195163327,-0.0193808504290809,0.105210521052105
-0.0170968582553018,-0.0193772798372441,0.105310531053105
-0.0170945906367856,-0.0193737046435548,0.105410541054105
-0.0170923167056909,-0.019370124881158,0.105510551055106
-0.0170900365058549,-0.0193665405842685,0.105610561056106
-0.0170877500800458,-0.0193629517849621,0.105710571057106
-0.0170854574710317,-0.0193593585153151,0.105810581058106
-0.0170831587237192,-0.019355760809542,0.105910591059106
-0.0170808538787381,-0.0193521586997189,0.106010601060106
-0.0170785429777872,-0.0193485522157834,0.106110611061106
-0.0170762309220963,-0.0193449501754584,0.106210621062106
-0.0170739177127347,-0.0193413525316991,0.106310631063106
-0.0170716033475638,-0.0193377592385297,0.106410641064106
-0.017069287827653,-0.019334170248905,0.106510651065107
-0.017066971151933,-0.0193305855179188,0.106610661066107
-0.0170646533204038,-0.0193270050006642,0.106710671067107
-0.0170623343319961,-0.0193234286511656,0.106810681068107
-0.0170600141888485,-0.0193198564277242,0.106910691069107
-0.0170576928877533,-0.0193162882832947,0.107010701070107
-0.0170553704308489,-0.0193127241772477,0.107110711071107
-0.0170530468159969,-0.0193091640657457,0.107210721072107
-0.0170507220442665,-0.0193056079060205,0.107310731073107
-0.0170483961145885,-0.019302055655304,0.107410741074107
-0.017046075483884,-0.0192984986926068,0.107510751075108
-0.0170437536342874,-0.0192949456346414,0.107610761076108
-0.0170414323727527,-0.0192913969817955,0.107710771077108
-0.017039111683242,-0.0192878526859545,0.107810781078108
-0.0170367915465096,-0.0192843127022119,0.107910791079108
-0.0170344719475867,-0.0192807769824537,0.108010801080108
-0.0170321528704352,-0.0192772454817734,0.108110811081108
-0.0170298342979478,-0.0192737181541949,0.108210821082108
-0.0170275162130173,-0.0192701949548122,0.108310831083108
-0.017025198601744,-0.0192666758387181,0.108410841084108
-0.0170228814470208,-0.0192631607620755,0.108510851085109
-0.0170205647328094,-0.0192596496799782,0.108610861086109
-0.0170182484452103,-0.0192561425496575,0.108710871087109
-0.0170159325671162,-0.0192526393272764,0.108810881088109
-0.0170136170835583,-0.0192491399711359,0.108910891089109
-0.0170113019806369,-0.0192456444384678,0.109010901090109
-0.0170089872412448,-0.0192421526875731,0.109110911091109
-0.0170066728514823,-0.0192386646756838,0.109210921092109
-0.0170043649860007,-0.0192351867485237,0.109310931093109
-0.0170020635720942,-0.0192317188034493,0.109410941094109
-0.0169997685402645,-0.0192282607420937,0.10951095109511
-0.0169974798188751,-0.0192248124628829,0.10961096109611
-0.016995197340566,-0.0192213738695884,0.10971097109711
-0.0169929210358391,-0.0192179448638433,0.10981098109811
-0.0169906508362652,-0.0192145253483501,0.10991099109911
-0.0169883866755538,-0.0192111152279499,0.11001100110011
-0.0169861284852759,-0.0192077144085526,0.11011101110111
-0.0169838762002099,-0.01920432279393,0.11021102110211
-0.0169816297540653,-0.0192009402931995,0.11031103110311
-0.0169793890826899,-0.0191975668122714,0.11041104110411
-0.0169771541208622,-0.0191942022613327,0.110511051105111
-0.0169749248054992,-0.0191908465473623,0.110611061106111
-0.0169727010724487,-0.0191874995826859,0.110711071107111
-0.0169704828596968,-0.019184161276421,0.110811081108111
-0.0169682701052298,-0.019180831540893,0.110911091109111
-0.0169660627459647,-0.0191775102894961,0.111011101110111
-0.016963860722026,-0.0191741974345559,0.111111111111111
-0.0169616639735383,-0.0191708928894668,0.111211121112111
-0.0169594724395571,-0.019167596570831,0.111311131113111
-0.0169572860602068,-0.0191643083931121,0.111411141114111
-0.0169551047788198,-0.0191610282718431,0.111511151115112
-0.0169529285344513,-0.0191577561257643,0.111611161116112
-0.0169507572715029,-0.0191544918725471,0.111711171117112
-0.0169485909311683,-0.0191512354298631,0.111811181118112
-0.0169464294567796,-0.0191479867164526,0.111911191119112
-0.0169442727938077,-0.0191447456542637,0.112011201120112
-0.0169421208845153,-0.0191415121631059,0.112111211121112
-0.0169399736743732,-0.0191382861638587,0.112211221122112
-0.0169378311099211,-0.019135067579539,0.112311231123112
-0.0169356931344913,-0.0191318563331642,0.112411241124112
-0.0169335596956927,-0.0191286523466827,0.112511251125113
-0.0169314338706937,-0.0191254662137642,0.112611261126113
-0.0169293155793039,-0.0191222977644058,0.112711271127113
-0.0169272047424022,-0.0191191468328806,0.112811281128113
-0.0169251012819368,-0.0191160132545315,0.112911291129113
-0.0169230051198559,-0.0191128968636316,0.113011301130113
-0.0169209161802459,-0.0191097974998006,0.113111311131113
-0.0169188343871934,-0.0191067150015886,0.113211321132113
-0.0169167596637157,-0.0191036492086154,0.113311331133113
-0.0169146919371069,-0.0191005999647767,0.113411341134113
-0.0169126311314538,-0.0190975671128999,0.113511351135114
-0.0169105771751194,-0.019094550495812,0.113611361136114
-0.0169085299932597,-0.0190915499627553,0.113711371137114
-0.0169064895153071,-0.0190885653597645,0.113811381138114
-0.016904455669625,-0.0190855965371508,0.113911391139114
-0.0169024283856461,-0.0190826433441569,0.114011401140114
-0.0169004075928027,-0.0190797056332325,0.114111411141114
-0.0168983932226659,-0.0190767832578965,0.114211421142114
-0.0168963852057375,-0.0190738760727375,0.114311431143114
-0.0168943834735884,-0.019070983933413,0.114411441144114
-0.0168923879588588,-0.0190681066977185,0.114511451145115
-0.016890398595258,-0.0190652442234503,0.114611461146115
-0.0168884153164954,-0.019062396371612,0.114711471147115
-0.0168864380573497,-0.0190595630021375,0.114811481148115
-0.0168844667515301,-0.0190567439792384,0.114911491149115
-0.0168825013348844,-0.019053939164987,0.115011501150115
-0.0168805417443297,-0.0190511484257331,0.115111511151115
-0.016878587916783,-0.0190483716256879,0.115211521152115
-0.0168766397891611,-0.0190456086344082,0.115311531153115
-0.016874697298381,-0.0190428593193129,0.115411541154115
-0.0168727603845675,-0.0190401235510286,0.115511551155116
-0.0168708289867757,-0.0190374012012506,0.115611561156116
-0.0168689030429921,-0.0190346921406053,0.115711571157116
-0.0168669824954794,-0.0190319962439959,0.115811581158116
-0.0168650672832933,-0.0190293133852564,0.115911591159116
-0.0168631573497657,-0.0190266434414282,0.116011601160116
-0.0168612526350214,-0.0190239862895531,0.116111611161116
-0.0168593530823926,-0.0190213418066725,0.116211621162116
-0.0168574586352113,-0.0190187098741048,0.116311631163116
-0.0168555692357407,-0.0190160903710302,0.116411641164116
-0.0168536910981926,-0.0190135022597759,0.116511651165117
-0.016851817844767,-0.0190109261738557,0.116611661166117
-0.0168499494209344,-0.0190083619988645,0.116711671167117
-0.0168480857732348,-0.0190058096193285,0.116811681168117
-0.0168462268482079,-0.019003268926189,0.116911691169117
-0.0168443785649654,-0.0190007575559607,0.117011701170117
-0.0168425348482918,-0.0189982574925614,0.117111711171117
-0.0168406956479346,-0.0189957686269324,0.117211721172117
-0.0168388609125721,-0.0189932908521534,0.117311731173117
-0.0168370305908824,-0.0189908240623733,0.117411741174117
-0.0168352046347514,-0.0189883681528096,0.117511751175118
-0.0168333829928573,-0.0189859230197502,0.117611761176118
-0.0168315656181551,-0.0189834885584129,0.117711771177118
-0.0168297524603923,-0.0189810646693617,0.117811781178118
-0.016827943472524,-0.0189786512499531,0.117911791179118
-0.0168261386053666,-0.018976248200751,0.118011801180118
-0.0168243378140137,-0.0189738554212504,0.118111811181118
-0.0168225410503512,-0.0189714728141537,0.118211821182118
-0.0168207482684032,-0.0189691002821635,0.118311831183118
-0.016818959422194,-0.0189667377279823,0.118411841184118
-0.0168171744657479,-0.0189643850564507,0.118511851185119
-0.0168153992893079,-0.0189620599190525,0.118611861186119
-0.0168136278636345,-0.0189597443189515,0.118711871187119
-0.0168118601438211,-0.0189574381620573,0.118811881188119
-0.0168100960870995,-0.0189551413585573,0.118911891189119
-0.0168083356496325,-0.0189528538186378,0.119011901190119
-0.016806578789721,-0.0189505754524861,0.119111911191119
-0.0168048254645969,-0.0189483061734968,0.119211921192119
-0.0168030756336305,-0.0189460458918564,0.119311931193119
-0.0168013292551228,-0.018943794523098,0.119411941194119
-0.016799586287375,-0.0189415519806161,0.11951195119512
-0.0167978466897571,-0.0189393181799435,0.11961196119612
-0.016796117772415,-0.0189371080001191,0.11971197119712
-0.0167943920819296,-0.018934906262727,0.11981198119812
-0.0167926695808788,-0.0189327128854386,0.11991199119912
-0.0167909502286329,-0.0189305277869943,0.12001200120012
-0.0167892339899082,-0.0189283508893423,0.12011201120112
-0.0167875208240748,-0.0189261821122925,0.12021202120212
-0.016785818038071,-0.0189240363391602,0.12031203120312
-0.0167841255260454,-0.0189219133528969,0.12041204120412
-0.0167824358506173,-0.0189197979911253,0.120512051205121
-0.016780748977572,-0.0189176901800701,0.120612061206121
-0.0167790648726951,-0.0189155898480947,0.120712071207121
-0.0167773834996336,-0.0189134969203548,0.120812081208121
-0.0167757048263114,-0.0189114113262833,0.120912091209121
-0.0167740288174449,-0.0189093329953122,0.121012101210121
-0.0167723554398886,-0.0189072618558054,0.121112111211121
-0.0167706846604973,-0.0189051978393335,0.121212121212121
-0.0167690164461257,-0.0189031408763984,0.121312131213121
-0.0167673507646977,-0.0189010908975018,0.121412141214121
-0.016765687584137,-0.0188990478363531,0.121512151215122
-0.0167640268723677,-0.0188970116245232,0.121612161216122
-0.0167623685983829,-0.0188949821967909,0.121712171217122
-0.0167607127290371,-0.018892959485796,0.121812181218122
-0.0167590592354619,-0.0188909434284559,0.121912191219122
-0.0167574080855813,-0.0188889339584796,0.122012201220122
-0.0167557592494575,-0.0188869310127844,0.122112211221122
-0.0167541126971526,-0.0188849345282869,0.122212221222122
-0.0167524683997985,-0.0188829444419046,0.122312231223122
-0.016750826326388,-0.0188809606905538,0.122412241224122
-0.0167491864480527,-0.0188789832143597,0.122512251225123
-0.0167475560631769,-0.018877026930852,0.122612261226123
-0.0167459350766017,-0.0188750916411589,0.122712271227123
-0.0167443233920986,-0.0188731771464085,0.122812281228123
-0.0167427136022244,-0.0188712682917075,0.122912291229123
-0.0167411056791799,-0.0188693650235957,0.123012301230123
-0.016739506913865,-0.0188674822467729,0.123112311231123
-0.0167379172111207,-0.018865619768782,0.123212321232123
-0.0167363364800645,-0.0188637773971667,0.123312331233123
-0.0167347646298142,-0.0188619549426778,0.123412341234123
-0.0167332015705567,-0.0188601522160662,0.123512351235124
-0.0167316472124789,-0.0188583690312906,0.123612361236124
-0.0167300936039128,-0.0188565857513559,0.123712371237124
-0.0167285407309589,-0.0188548023741235,0.123812381238124
-0.0167269965581155,-0.0188530346756943,0.123912391239124
-0.0167254530225174,-0.0188512667377633,0.124012401240124
-0.0167239180843863,-0.0188495143353619,0.124112411241124
-0.0167223836883414,-0.0188477615523241,0.124212421242124
-0.0167208498226215,-0.0188460083907883,0.124312431243124
-0.0167193164743963,-0.018844254849685,0.124412441244124
-0.0167177915974719,-0.0188425167136687,0.124512451245125
-0.0167162671439521,-0.0188407780612268,0.124612461246125
-0.0167147431052834,-0.0188390388966364,0.124712471247125
-0.0167132194675661,-0.0188372992198977,0.124812481248125
-0.0167116962211774,-0.0188355590352869,0.124912491249125
-0.0167101733554251,-0.0188338183428044,0.125012501250125
-0.0167086508585481,-0.0188320771467271,0.125112511251125
-0.0167071287198544,-0.0188303354491932,0.125212521252125
-0.0167056023920206,-0.0188285858898045,0.125312531253125
-0.0167040741759731,-0.0188268506630914,0.125412541254125
-0.0167025440952343,-0.0188251296343341,0.125512551255126
-0.0167010098980614,-0.0188234005801339,0.125612561256126
-0.0166994716175994,-0.018821663575335,0.125712571257126
-0.0166979292848556,-0.0188199186926434,0.125812581258126
-0.0166963829308366,-0.018818166005834,0.125912591259126
-0.0166948325876186,-0.0188164055844049,0.126012601260126
-0.0166932808138061,-0.0188146579217835,0.126112611261126
-0.0166917250978395,-0.0188129024935357,0.126212621262126
-0.0166901806010273,-0.0188111730405227,0.126312631263126
-0.0166886346319216,-0.0188094560565629,0.126412641264126
-0.0166870872108374,-0.0188077514251135,0.126512651265127
-0.0166855383570202,-0.0188060590317695,0.126612661266127
-0.0166839880897156,-0.0188043787621262,0.126712671267127
-0.0166824338770495,-0.0188026901698015,0.126812681268127
-0.0166808757478902,-0.0188009933307086,0.126912691269127
-0.0166793162929183,-0.0187993086580844,0.127012701270127
-0.0166777615884185,-0.0187976255261828,0.127112711271127
-0.016676205289736,-0.0187959560907807,0.127212721272127
-0.0166746474161164,-0.0187943002257117,0.127312731273127
-0.0166730940288755,-0.0187926473030913,0.127412741274127
-0.0166715450809683,-0.0187909972993971,0.127512751275128
-0.0166699944971795,-0.0187893606810638,0.127612761276128
-0.0166684485665652,-0.0187877251811175,0.127712771277128
-0.016666901224602,-0.0187861012777546,0.127812781278128
-0.0166653524894664,-0.0187844888629855,0.127912791279128
-0.0166637997897234,-0.0187828675877252,0.128012801280128
-0.0166622457491991,-0.0187812577775362,0.128112811281128
-0.0166606877879048,-0.0187796390929565,0.128212821282128
-0.0166591259315014,-0.0187780116131071,0.128312831283128
-0.0166575599757711,-0.0187763609571986,0.128412841284128
-0.0166560101243868,-0.018774690806499,0.128512851285129
-0.0166544762372829,-0.0187730013224584,0.128612861286129
-0.0166529581743937,-0.0187712926686647,0.128712871287129
-0.0166514557977918,-0.0187695650054985,0.128812881288129
-0.0166499689695501,-0.0187678184933404,0.128912891289129
-0.0166484975538796,-0.0187660532904325,0.129012901290129
-0.0166470414171299,-0.0187642695518093,0.129112911291129
-0.0166456004245813,-0.018762467435713,0.129212921292129
-0.0166441744447218,-0.0187606470950398,0.129312931293129
-0.0166427633471086,-0.0187588086826859,0.129412941294129
-0.0166413670012986,-0.0187569523504779,0.12951295129513
-0.0166399852800568,-0.018755078250243,0.12961296129613
-0.0166386180540095,-0.018753186529531,0.12971297129713
-0.0166372652001983,-0.0187512773369616,0.12981298129813
-0.0166359294803762,-0.018749347256429,0.12991299129913
-0.0166346107437856,-0.0187473964675591,0.13001300130013
-0.0166333088385996,-0.0187454251510474,0.13011301130113
-0.0166320236161988,-0.0187434334843818,0.13021302130213
-0.0166307549279639,-0.0187414216418427,0.13031303130313
-0.0166295026274141,-0.0187393897998483,0.13041304130413
-0.0166282665680683,-0.0187373381305407,0.130513051305131
-0.0166270466066534,-0.0187352668049924,0.130613061306131
-0.016625842599896,-0.0187331759932067,0.130713071307131
-0.0166246544066613,-0.0187310658641178,0.130813081308131
-0.0166234818858143,-0.0187289365845217,0.130913091309131
-0.0166223248994277,-0.0187267883201447,0.131013101310131
-0.0166211833085051,-0.0187246212345751,0.131113111311131
-0.0166200569783269,-0.0187224354924702,0.131213121312131
-0.0166189394936708,-0.0187202375753428,0.131313131313131
-0.0166178307732774,-0.018718027587975,0.131413141314131
-0.016616737022805,-0.0187157993118781,0.131513151315132
-0.016615658108603,-0.0187135529042248,0.131613161316132
-0.0166145938991594,-0.0187112885221883,0.131713171317132
-0.0166135525685364,-0.0187090184295348,0.131813181318132
-0.0166125256080111,-0.0187067305731312,0.131913191319132
-0.0166115211873689,-0.0187044372188821,0.132013201320132
-0.0166105403886438,-0.0187021365031656,0.132113211321132
-0.0166095812477089,-0.0186998265805362,0.132213221322132
-0.0166086453117016,-0.0186975094525429,0.132313231323132
-0.016607730621841,-0.0186951832748097,0.132413241324132
-0.0166068369824627,-0.0186928481328727,0.132513251325133
-0.0166059659449813,-0.0186905060240043,0.132613261326133
-0.0166051077593283,-0.0186881468153614,0.132713271327133
-0.0166042701098707,-0.0186857789472377,0.132813281328133
-0.0166034387216699,-0.0186834005356964,0.132913291329133
-0.0166026198335295,-0.0186810053408647,0.133013301330133
-0.0166018133342522,-0.0186785935049466,0.133113311331133
-0.0166010191137103,-0.0186761651722848,0.133213321332133
-0.0166002370649831,-0.0186737204818758,0.133313331333133
-0.0165994748702993,-0.0186712678964665,0.133413341334133
-0.0165987323478943,-0.0186688074887631,0.133513351335134
-0.0165980093160035,-0.0186663393336098,0.133613361336134
-0.016597305597139,-0.0186638635037123,0.133713371337134
-0.0165966137197053,-0.0186613765113281,0.133813381338134
-0.0165959358082104,-0.0186588850143889,0.133913391339134
-0.0165952717268652,-0.0186563890588703,0.134013401340134
-0.0165946191020376,-0.018653882139737,0.134113411341134
-0.0165939701221254,-0.0186513568441999,0.134213421342134
-0.0165933251923568,-0.0186488171561117,0.134313431343134
-0.0165926842731713,-0.0186462632005695,0.134413441344134
-0.0165920468770119,-0.0186436912749207,0.134513451345135
-0.016591412968595,-0.0186411015352694,0.134613461346135
-0.0165907825094292,-0.0186384941355806,0.134713471347135
-0.0165901631721202,-0.0186358767805361,0.134813481348135
-0.01658955484654,-0.018633249565295,0.134913491349135
-0.0165889579250865,-0.0186306172189457,0.135013501350135
-0.0165883735924372,-0.0186279778810732,0.135113511351135
-0.0165878017234954,-0.0186253316190376,0.135213521352135
-0.016587242637953,-0.0186226823236713,0.135313531353135
-0.0165866961604606,-0.018620025239156,0.135413541354135
-0.016586162217243,-0.0186173652239532,0.135513551355136
-0.016585638953232,-0.0186147003909189,0.135613561356136
-0.0165851262636454,-0.0186120307870974,0.135713571357136
-0.0165846240447707,-0.0186093564552573,0.135813581358136
-0.0165841338480223,-0.0186066616364052,0.135913591359136
-0.0165836478350679,-0.018603938146856,0.136013601360136
-0.0165831741286481,-0.0186011984257256,0.136113611361136
-0.0165827044499186,-0.0185984304177423,0.136213621362136
-0.0165822387593188,-0.0185956343581308,0.136313631363136
-0.016581784747631,-0.0185928188828494,0.136413641364136
-0.0165813345743845,-0.0185899757633066,0.136513651365137
-0.016580895933569,-0.0185871136450833,0.136613661366137
-0.0165804687129182,-0.0185842326981829,0.136713671367137
-0.0165800528065808,-0.0185813330926089,0.136813681368137
-0.016579648104429,-0.0185784149972953,0.136913691369137
-0.0165792545027499,-0.018575478577969,0.137013701370137
-0.0165788718935541,-0.018572523999287,0.137113711371137
-0.0165785001731285,-0.0185695514248377,0.137213721372137
-0.0165781392388299,-0.0185665610139323,0.137313731373137
-0.0165777894221114,-0.0185635567493547,0.137413741374137
-0.0165774501819557,-0.0185605349327293,0.137513751375138
-0.0165771214178578,-0.0185574957201597,0.137613761376138
-0.0165768034644785,-0.0185544430890837,0.137713771377138
-0.0165764817581942,-0.0185513712198258,0.137813781378138
-0.0165761563278735,-0.0185482802738354,0.137913791379138
-0.0165758272002464,-0.0185451704050781,0.138013801380138
-0.0165755084492411,-0.0185420439005806,0.138113811381138
-0.0165751999743525,-0.0185389009078928,0.138213821382138
-0.0165749016793523,-0.0185357415724268,0.138313831383138
-0.0165746134658737,-0.0185325660417323,0.138413841384138
-0.0165743352387577,-0.0185293744569443,0.138513851385139
-0.0165740528652697,-0.0185261648186519,0.138613861386139
-0.0165737727114486,-0.0185229309137123,0.138713871387139
-0.0165734884176708,-0.0185196793027597,0.138813881388139
-0.0165732063531826,-0.0185164037673054,0.138913891389139
-0.0165729264966001,-0.0185131045051517,0.139013901390139
-0.0165726424818845,-0.0185097880780021,0.139113911391139
-0.0165723606857665,-0.0185064482566755,0.139213921392139
-0.0165720888118588,-0.0185030937851199,0.139313931393139
-0.0165718267650022,-0.0184997247948473,0.139413941394139
-0.0165715667282486,-0.0184963328530483,0.13951395139514
-0.0165713086812831,-0.0184929181511103,0.13961396139614
-0.0165710607628841,-0.0184894932799758,0.13971397139714
-0.016570822874685,-0.0184860583294582,0.13981398139814
-0.0165705804167093,-0.0184826073526465,0.13991399139914
-0.0165703397763799,-0.0184791341011141,0.14001400140014
-0.0165701009355203,-0.0184756387566259,0.14011401140114
-0.0165698638738157,-0.018472121499877,0.14021402140214
-0.0165696285741587,-0.0184685825115631,0.14031403140314
-0.0165693950151654,-0.0184650219670336,0.14041404140414
-0.0165691657522325,-0.0184614547346349,0.140514051405141
-0.0165689463366656,-0.0184578786460221,0.140614061406141
-0.016568736675444,-0.0184542937781778,0.140714071407141
-0.0165685366734087,-0.0184507002070153,0.140814081408141
-0.0165683317177525,-0.0184470919353713,0.140914091409141
-0.0165681218480362,-0.0184434690819272,0.141014101410141
-0.0165679071038203,-0.0184398317632265,0.141114111411141
-0.0165676875225269,-0.0184361800947429,0.141214121412141
-0.0165674725088716,-0.0184325263872878,0.141314131413141
-0.0165672620168788,-0.0184288706675915,0.141414141414141
-0.0165670679029481,-0.0184252210412869,0.141514151415142
-0.0165668687573449,-0.0184215571892272,0.141614161416142
-0.0165666646185604,-0.0184178792258172,0.141714171417142
-0.0165664700587718,-0.0184141933524383,0.141814181418142
-0.0165662849860276,-0.0184104996385888,0.141914191419142
-0.0165661160443595,-0.0184068078054684,0.142014201420142
-0.0165659559214834,-0.0184031043543807,0.142114211421142
-0.0165658045318632,-0.0183993893858307,0.142214221422142
-0.0165656718041243,-0.0183956595596264,0.142314231423142
-0.0165655575639863,-0.0183919150040718,0.142414241424142
-0.0165654616371693,-0.0183881558453333,0.142514251425143
-0.0165653557186438,-0.0183843869044503,0.142614261426143
-0.0165652398971536,-0.0183806082584052,0.142714271427143
-0.0165651206296199,-0.0183768135892734,0.142814281428143
-0.0165649979459805,-0.0183730030296365,0.142914291429143
-0.0165648654930269,-0.0183691831059137,0.143014301430143
-0.0165647297351646,-0.0183653474926957,0.143114311431143
-0.0165645906991239,-0.0183614963204258,0.143214321432143
-0.0165644484094962,-0.0183576297152695,0.143314331433143
-0.0165643107794583,-0.0183537629700476,0.143414341434143
-0.0165641725495972,-0.0183498972106316,0.143514351435144
-0.0165640337220511,-0.0183460324380906,0.143614361436144
-0.0165638943021662,-0.0183421686534937,0.143714371437144
-0.0165637590842519,-0.0183383008732827,0.143814381438144
-0.0165636205624981,-0.0183344178259121,0.143914391439144
-0.0165634818429416,-0.0183305397824148,0.144014401440144
-0.016563342519285,-0.018326662864789,0.144114411441144
-0.0165631999185192,-0.0183227707676783,0.144214421442144
-0.0165630540673741,-0.0183188636151106,0.144314431443144
-0.0165629147522711,-0.0183149567993419,0.144414441444144
-0.0165627819090582,-0.0183110503267876,0.144514451445145
-0.0165626487964059,-0.0183071490986773,0.144614461446145
-0.0165625154143142,-0.0183032530743816,0.144714471447145
-0.0165623817638525,-0.0182993622143396,0.144814481448145
-0.0165622545157825,-0.0182954715884533,0.144914491449145
-0.0165621269373285,-0.0182915860926061,0.145014501450145
-0.0165619990274213,-0.0182877056893763,0.145114511451145
-0.0165618755536403,-0.0182838252947001,0.145214521452145
-0.016561742257085,-0.0182799361774601,0.145314531453145
-0.0165615992190148,-0.0182760384050164,0.145414541454145
-0.0165614529006277,-0.0182721256594439,0.145514551455146
-0.0165613064090296,-0.0182682182470596,0.145614561456146
-0.0165611594876115,-0.0182643041842282,0.145714571457146
-0.0165610026781978,-0.0182603697380976,0.145814581458146
-0.0165608455298464,-0.0182564288874369,0.145914591459146
-0.0165606880436267,-0.0182524816985368,0.146014601460146
-0.0165605302195386,-0.0182485282376877,0.146114611461146
-0.0165603720607898,-0.0182445685690421,0.146214621462146
-0.0165602135684494,-0.0182406027588903,0.146314631463146
-0.0165600547446559,-0.0182366308692464,0.146414641464146
-0.0165598861280258,-0.0182326391287666,0.146514651465147
-0.0165597078030261,-0.0182286276946242,0.146614661466147
-0.016559519849847,-0.0182245967229225,0.146714671467147
-0.0165593223486791,-0.0182205463708346,0.146814681468147
-0.0165591248635492,-0.0182164906748668,0.146914691469147
-0.0165589273901806,-0.0182124296916867,0.147014701470147
-0.0165587204468748,-0.0182083495868675,0.147114711471147
-0.0165585041138221,-0.0182042505133059,0.147214721472147
-0.0165582784669361,-0.01820013262069,0.147314731473147
-0.016558046693513,-0.0181960163735784,0.147414741474147
-0.0165578088491512,-0.0181919017623487,0.147514751475148
-0.016557561879136,-0.0181877684657151,0.147614761476148
-0.0165573058593806,-0.0181836166290894,0.147714771477148
-0.0165570408636603,-0.0181794464010911,0.147814781478148
-0.0165567669689576,-0.0181752579260625,0.147914791479148
-0.0165564842469092,-0.0181710513494153,0.148014801480148
-0.0165561927723593,-0.0181668268133536,0.148114811481148
-0.0165558926169447,-0.0181625844600816,0.148214821482148
-0.0165555838523019,-0.018158324429665,0.148314831483148
-0.0165552665500677,-0.0181540468632386,0.148414841484148
-0.0165549407797401,-0.0181497518997989,0.148514851485149
-0.0165546097521381,-0.0181454601247245,0.148614861486149
-0.0165542703729859,-0.0181411510681109,0.148714871487149
-0.0165539227107128,-0.0181368248646776,0.148814881488149
-0.0165535668337476,-0.0181324816512828,0.148914891489149
-0.0165532028094503,-0.0181281215615768,0.149014901490149
-0.0165528307030423,-0.0181237447292103,0.149114911491149
-0.0165524505818834,-0.018119351284626,0.149214921492149
-0.016552062511195,-0.0181149413593358,0.149314931493149
-0.0165516665551294,-0.0181105150837828,0.149414941494149
-0.0165512627778388,-0.0181060725873405,0.14951495149515
-0.0165508512445446,-0.0181016139951059,0.14961496149615
-0.0165504320161913,-0.0180971394375216,0.14971497149715
-0.0165500051569314,-0.0180926490375464,0.14981498149815
-0.0165495707277092,-0.0180881429213458,0.14991499149915
-0.0165491287894695,-0.0180836212118786,0.15001500150015
-0.016548679403157,-0.0180790840331725,0.15011501150115
-0.0165482226286468,-0.0180745315060474,0.15021502150215
-0.0165477585258145,-0.018069963750254,0.15031503150315
-0.0165472871534664,-0.0180653808876815,0.15041504150415
-0.0165468117673275,-0.0180608037143419,0.150515051505151
-0.0165463273571095,-0.0180562277385104,0.150615061506151
-0.016545835847379,-0.0180516367114988,0.150715071507151
-0.0165453372926653,-0.0180470307498497,0.150815081508151
-0.0165448317517747,-0.0180424099711759,0.150915091509151
-0.0165443174263065,-0.0180377907396398,0.151015101510151
-0.0165438008437493,-0.0180331665854899,0.151115111511151
-0.016543282019072,-0.0180285375440099,0.151215121512151
-0.016542760965105,-0.0180239036483452,0.151315131513151
-0.0165422376946787,-0.0180192649327103,0.151415141514151
-0.016541712222762,-0.018014621433458,0.151515151515152
-0.0165411845621854,-0.0180099731826644,0.151615161516152
-0.01654065472471,-0.0180053202145441,0.151715171517152
-0.0165401227242356,-0.0180006625622426,0.151815181518152
-0.0165395885725233,-0.0179960002578357,0.151915191519152
-0.016539052284542,-0.017991333335538,0.152015201520152
-0.0165385138699146,-0.0179866618263566,0.152115211521152
-0.0165379837384082,-0.0179820024836439,0.152215221522152
-0.0165374618109018,-0.0179773552079641,0.152315231523152
-0.0165369311447935,-0.0179727096376643,0.152415241524152
-0.0165363918117202,-0.0179680657502909,0.152515251525153
-0.0165358438833183,-0.0179634235212526,0.152615261526153
-0.0165352874290862,-0.0179587829270268,0.152715271527153
-0.0165347289914812,-0.0179541374925158,0.152815281528153
-0.0165341790070006,-0.0179495039913872,0.152915291529153
-0.0165336373901082,-0.0179448823274128,0.153015301530153
-0.016533104062752,-0.0179402724022256,0.153115311531153
-0.0165325685221441,-0.0179356573897674,0.153215321532153
-0.016532030781115,-0.0179310373274601,0.153315331533153
-0.0165314908535644,-0.0179264122484489,0.153415341534153
-0.0165309487501842,-0.017921782188018,0.153515351535154
-0.0165304044848742,-0.0179171471825197,0.153615361536154
-0.0165298580693956,-0.0179125072650999,0.153715371537154
-0.0165293095155095,-0.0179078624689034,0.153815381538154
-0.0165287588349774,-0.0179032128292143,0.153915391539154
-0.0165282060406295,-0.017898558380247,0.154015401540154
-0.0165276446616451,-0.0178939056067218,0.154115411541154
-0.0165270747664533,-0.0178892544861855,0.154215421542154
-0.0165264964256216,-0.0178846049929772,0.154315431543154
-0.0165259266843952,-0.0178799674705737,0.154415441544154
-0.0165253654615146,-0.0178753418195386,0.154515451545155
-0.0165248126714435,-0.0178707279425746,0.154615461546155
-0.0165242682361301,-0.0178661257445227,0.154715471547155
-0.0165237320711073,-0.0178615351270158,0.154815481548155
-0.0165231936115733,-0.0178569391934282,0.154915491549155
-0.0165226528682202,-0.0178523379822513,0.155015501550155
-0.0165221098549478,-0.0178477315276993,0.155115511551155
-0.0165215645835171,-0.0178431198682639,0.155215521552155
-0.0165210170678278,-0.0178385030381592,0.155315531553155
-0.0165204673207105,-0.0178338810737386,0.155415541554155
-0.0165199153539263,-0.0178292540092162,0.155515551555156
-0.0165193611792364,-0.0178246218820144,0.155615561556156
-0.0165188048105406,-0.0178199847242091,0.155715571557156
-0.0165182462585308,-0.0178153425710842,0.155815581558156
-0.0165176790427635,-0.0178107019084293,0.155915591559156
-0.0165170993515275,-0.0178060597328513,0.156015601560156
-0.0165165072906739,-0.0178014160432807,0.156115611561156
-0.0165159029617772,-0.0177967708375794,0.156215621562156
-0.0165152864706885,-0.0177921241168162,0.156315631563156
-0.0165146579157744,-0.0177874758767148,0.156415641564156
-0.0165140173996786,-0.0177828261183441,0.156515651565157
-0.0165133650229063,-0.0177781748406348,0.156615661566157
-0.0165127008838242,-0.0177735220425181,0.156715671567157
-0.0165120250797297,-0.0177688677229244,0.156815681568157
-0.0165113377100588,-0.0177642118807846,0.156915691569157
-0.0165106388699708,-0.0177595545160988,0.157015701570157
-0.0165099286546246,-0.0177548956277977,0.157115711571157
-0.0165092071591795,-0.0177502352158813,0.157215721572157
-0.0165084744787945,-0.0177455732792805,0.157315731573157
-0.0165077307054212,-0.0177409098190645,0.157415741574157
-0.0165069759310111,-0.0177362448330947,0.157515751575158
-0.0165062102475156,-0.0177315783213713,0.157615761576158
-0.0165054337458173,-0.0177269102849634,0.157715771577158
-0.016504646515729,-0.0177222407228018,0.157815781578158
-0.0165038454383837,-0.0177175705822011,0.157915791579158
-0.0165030240964208,-0.0177129063307742,0.158015801580158
-0.0165021826651897,-0.0177082479043692,0.158115811581158
-0.0165013213179014,-0.0177035952377643,0.158215821582158
-0.0165004402256284,-0.017698948267877,0.158315831583158
-0.0164995395605127,-0.0176943069305544,0.158415841584158
-0.0164986260328765,-0.0176896646854781,0.158515851585159
-0.0164976997507094,-0.0176850215251633,0.158615861586159
-0.016496760822001,-0.017680377448541,0.158715871587159
-0.016495809354741,-0.0176757324491959,0.158815881588159
-0.0164948454526419,-0.0176710865239205,0.158915891589159
-0.0164938692226243,-0.0176664396684377,0.159015901590159
-0.0164928807662624,-0.0176617918795402,0.159115911591159
-0.0164918736319812,-0.0176571496398099,0.159215921592159
-0.0164908545375875,-0.0176525064014432,0.159315931593159
-0.0164898235835864,-0.0176478621601636,0.159415941594159
-0.016488780870483,-0.0176432169127633,0.15951595159516
-0.016487726495575,-0.0176385706571038,0.15961596159616
-0.016486660557229,-0.0176339233910469,0.15971597159716
-0.0164855831516734,-0.0176292751103156,0.15981598159816
-0.016484494377275,-0.0176246258127717,0.15991599159916
-0.0164833943270543,-0.0176199754962765,0.16001600160016
-0.0164822830951014,-0.017615324158692,0.16011601160116
-0.0164811607776447,-0.0176106717968102,0.16021602160216
-0.0164800274644971,-0.0176060184095622,0.16031603160316
-0.0164788832497487,-0.017601363992671,0.16041604160416
-0.0164777282232126,-0.0175967085461366,0.160516051605161
-0.0164765624747017,-0.0175920520656822,0.160616061606161
-0.0164753795130806,-0.0175874010531355,0.160716071607161
-0.0164741860689865,-0.0175827489446552,0.160816081608161
-0.0164729822300941,-0.0175780957402408,0.160916091609161
-0.0164717681332615,-0.0175734535582475,0.161016101610161
-0.0164705435977931,-0.0175688183228706,0.161116111611161
-0.0164693087102947,-0.0175641899624733,0.161216121612161
-0.0164680635595099,-0.0175595684054193,0.161316131613161
-0.0164668082331136,-0.01755495358221,0.161416141614161
-0.0164655428155728,-0.0175503454222782,0.161516151615162
-0.0164642673934931,-0.0175457438571947,0.161616161616162
-0.0164629823122272,-0.0175411527916915,0.161716171617162
-0.0164616873921489,-0.0175365681478258,0.161816181618162
-0.0164603827166561,-0.0175319898593068,0.161916191619162
-0.0164590683691467,-0.017527417859844,0.162016201620162
-0.0164577446842814,-0.0175228560605843,0.162116211621162
-0.0164564117401121,-0.0175183043599536,0.162216221622162
-0.0164550696136215,-0.0175137626585157,0.162316231623162
-0.0164537181294602,-0.0175092268804664,0.162416241624162
-0.01645235736568,-0.0175046969627224,0.162516251625163
-0.0164509874024712,-0.0175001728432702,0.162616261626163
-0.0164496083157474,-0.0174956544622342,0.162716271627163
-0.0164482201814218,-0.0174911417586697,0.162816281628163
-0.0164468233191865,-0.017486638653347,0.162916291629163
-0.0164454177996089,-0.017482145053245,0.163016301630163
-0.0164440036943256,-0.0174776608632047,0.163116311631163
-0.0164425810728349,-0.0174731859902054,0.163216321632163
-0.0164411500057042,-0.0174687203412263,0.163316331633163
-0.0164397105602934,-0.0174642638264544,0.163416341634163
-0.0164382628061006,-0.0174598163528689,0.163516351635164
-0.0164368068104858,-0.0174553778338644,0.163616361636164
-0.0164353426397396,-0.0174509481774892,0.163716371637164
-0.0164338651691686,-0.017446537998798,0.163816381638164
-0.0164323745110392,-0.0174421471096103,0.163916391639164
-0.0164308707776179,-0.0174377753260237,0.164016401640164
-0.0164293540779633,-0.0174334224630655,0.164116411641164
-0.0164278297142567,-0.0174290776415882,0.164216421642164
-0.0164262977474426,-0.0174247407803326,0.164316431643164
-0.0164247582384657,-0.0174204118001773,0.164416441644164
-0.0164232112482705,-0.0174160906209322,0.164516451645165
-0.0164216568367325,-0.0174117771656147,0.164616461646165
-0.0164200950615886,-0.0174074713561726,0.164716471647165
-0.0164185259837835,-0.0174031731156234,0.164816481648165
-0.0164169496610542,-0.0173988823669847,0.164916491649165
-0.0164153661511376,-0.017394599035412,0.165016501650165
-0.0164137703197177,-0.0173903337316828,0.165116511651165
-0.0164121622715763,-0.0173860862804476,0.165216521652165
-0.0164105472992718,-0.0173818458260814,0.165316531653165
-0.0164089208394429,-0.017377602368322,0.165416541654165
-0.0164072829851102,-0.0173733559221382,0.165516551655166
-0.016405635281273,-0.0173691106734627,0.165616561656166
-0.0164039763529355,-0.0173648624278092,0.165716571657166
-0.0164023062920491,-0.0173606111990774,0.165816581658166
-0.0164006298084561,-0.0173563669404843,0.165916591659166
-0.0163989469556167,-0.0173521295825322,0.166016601660166
-0.0163972577816451,-0.0173478990535838,0.166116611661166
-0.0163955623357246,-0.0173436752862797,0.166216621662166
-0.016393860669177,-0.0173394582100522,0.166316631663166
-0.0163921528279781,-0.0173352477586109,0.166416641664166
-0.0163904388613112,-0.0173310438635266,0.166516651665167
-0.0163887188162213,-0.0173268464585086,0.166616661666167
-0.0163869927418917,-0.0173226554772666,0.166716671667167
-0.0163852606821599,-0.0173184708545788,0.166816681668167
-0.0163835226862092,-0.0173142925252242,0.166916691669167
-0.016381778797877,-0.0173101204239809,0.167016701670167
-0.0163800290631389,-0.0173059544888354,0.167116711671167
-0.0163782735279708,-0.0173017946556353,0.167216721672167
-0.01637651223621,-0.0172976408612977,0.167316731673167
-0.0163747452327631,-0.0172934930448779,0.167416741674167
-0.0163729725603981,-0.0172893511432931,0.167516751675168
-0.0163711942640218,-0.0172852150977368,0.167616761676168
-0.0163694051922106,-0.0172810955018794,0.167716771677168
-0.0163676054369162,-0.0172769921974785,0.167816781678168
-0.0163657950836747,-0.0172729050241539,0.167916791679168
-0.0163639742233685,-0.01726883382794,0.168016801680168
-0.0163621429404647,-0.0172647784516641,0.168116811681168
-0.0163603065146911,-0.0172607280942303,0.168216821682168
-0.0163584649845391,-0.0172566827011092,0.168316831683168
-0.0163566131943084,-0.0172526528670403,0.168416841684168
-0.0163547512306046,-0.017248638442335,0.168516851685169
-0.0163528843688786,-0.0172446286312437,0.168616861686169
-0.0163510126444143,-0.0172406233856522,0.168716871687169
-0.0163491360935645,-0.0172366226574461,0.168816881688169
-0.0163472547516129,-0.0172326263985115,0.168916891689169
-0.0163453686549126,-0.0172286345607343,0.169016901690169
-0.0163434778366086,-0.0172246470960001,0.169116911691169
-0.0163415823330541,-0.0172206639604718,0.169216921692169
-0.0163396769864105,-0.0172166957381966,0.169316931693169
-0.0163377618757986,-0.0172127422869703,0.169416941694169
-0.0163358422745313,-0.0172087928281507,0.16951695169517
-0.0163339182146845,-0.017204847321108,0.16961696169617
-0.0163319897272653,-0.0172009057220048,0.16971697169717
-0.0163300568454188,-0.0171969679880728,0.16981698169817
-0.0163281144091682,-0.0171930447022903,0.16991699169917
-0.0163261624965652,-0.017189135725661,0.17001700170017
-0.0163242011835233,-0.0171852409170497,0.17011701170117
-0.0163222357390784,-0.01718134951706,0.17021702170217
-0.0163202661920989,-0.017177461486131,0.17031703170317
-0.0163182925714533,-0.0171735767879099,0.17041704170417
-0.0163163149049409,-0.0171696953860438,0.170517051705171
-0.0163143332224995,-0.0171658172420413,0.170617061706171
-0.0163123475497899,-0.017161942321688,0.170717071707171
-0.0163103579146114,-0.0171580705864926,0.170817081708171
-0.0163083643469017,-0.0171542020011711,0.170917091709171
-0.0163063668712525,-0.0171503365315093,0.171017101710171
-0.0163043655154631,-0.0171464741400849,0.171117111711171
-0.0163023603062635,-0.0171426147937526,0.171217121712171
-0.0163003512693148,-0.0171387584572287,0.171317131713171
-0.016298333240363,-0.0171349157006609,0.171417141714171
-0.0162963114830979,-0.0171310757871058,0.171517151715172
-0.0162942860221112,-0.0171272386844871,0.171617161716172
-0.0162922568830638,-0.0171234043596596,0.171717171717172
-0.016290229195995,-0.0171195800425788,0.171817181718172
-0.0162882029373824,-0.0171157656348778,0.171917191719172
-0.0162861780858418,-0.0171119610413975,0.172017201720172
-0.0162841529808999,-0.0171081580399614,0.172117211721172
-0.01628212761828,-0.0171043566134624,0.172217221722172
-0.0162801019894283,-0.0171005567447932,0.172317231723172
-0.0162780760900681,-0.0170967584147082,0.172417241724172
-0.0162760499137842,-0.0170929616082383,0.172517251725173
-0.016274023453092,-0.0170891663061381,0.172617261726173
-0.0162719967037149,-0.0170853724923694,0.172717271727173
-0.0162699696581683,-0.0170815801487558,0.172817281728173
-0.0162679444976279,-0.0170777769067491,0.172917291729173
-0.0162659211953634,-0.0170739628583004,0.173017301730173
-0.0162638997203681,-0.0170701380942924,0.173117311731173
-0.0162618800459118,-0.0170663027045381,0.173217321732173
-0.0162598599566045,-0.0170624691334991,0.173317331733173
-0.0162578410808434,-0.0170586454643557,0.173417341734173
-0.0162558233961751,-0.0170548315998102,0.173517351735174
-0.0162538052496109,-0.0170510193433471,0.173617361736174
-0.0162517866379431,-0.0170472086757205,0.173717371737174
-0.0162497675547564,-0.0170433995787543,0.173817381738174
-0.0162477479968433,-0.0170395920364101,0.173917391739174
-0.0162457279588578,-0.0170357860283734,0.174017401740174
-0.0162437074354537,-0.0170319815386057,0.174117411741174
-0.0162416864234236,-0.0170281785489309,0.174217421742174
-0.0162396649174214,-0.0170243770433108,0.174317431743174
-0.0162376429131702,-0.0170205770024999,0.174417441744174
-0.0162356204053242,-0.0170167784093907,0.174517451745175
-0.0162335973906755,-0.0170129812490144,0.174617461746175
-0.0162315738628091,-0.0170091855021254,0.174717471747175
-0.0162295498195865,-0.0170053911537549,0.174817481748175
-0.0162275252545925,-0.0170015981857265,0.174917491749175
-0.0162255001635503,-0.016997806583071,0.175017501750175
-0.0162234745421831,-0.0169940163286814,0.175117511751175
-0.016221448386214,-0.0169902274065196,0.175217521752175
-0.0162194216913662,-0.0169864398005476,0.175317531753175
-0.0162173944522938,-0.0169826534947273,0.175417541754175
-0.0162153666647199,-0.0169788684740898,0.175517551755176
-0.0162133399495573,-0.0169750927886697,0.175617561756176
-0.0162113142864911,-0.0169713263475848,0.175717571757176
-0.0162092896541373,-0.0169675690578144,0.175817581758176
-0.0162072660332501,-0.0169638208316835,0.175917591759176
-0.0162052434035148,-0.0169600815783101,0.176017601760176
-0.0162032217446164,-0.0169563512078811,0.176117611761176
-0.0162012010362402,-0.0169526296337908,0.176217621762176
-0.0161991796382275,-0.0169489087108454,0.176317631763176
-0.0161971575473709,-0.0169451884262148,0.176417641764176
-0.0161951347593934,-0.0169414687734837,0.176517651765177
-0.0161931128920003,-0.016937757795202,0.176617661766177
-0.0161910919270152,-0.0169340554079719,0.176717671767177
-0.0161890702232103,-0.0169303534719459,0.176817681768177
-0.0161870477784472,-0.0169266519807085,0.176917691769177
-0.0161850262093619,-0.0169229589746718,0.177017701770177
-0.0161830054967089,-0.0169192743715068,0.177117711771177
-0.0161809922406824,-0.016915592225372,0.177217721772177
-0.0161789863621613,-0.0169119125116754,0.177317731773177
-0.0161769877798863,-0.016908235201549,0.177417741774177
-0.0161749964179438,-0.0169045602704006,0.177517751775178
-0.016173012198282,-0.0169008876904311,0.177617761776178
-0.016171035042849,-0.0168972174370489,0.177717771777178
-0.0161690648768006,-0.0168935494845932,0.177817781778178
-0.016167101623154,-0.0168898838052642,0.177917791779178
-0.0161651452070651,-0.0168862203766093,0.178017801780178
-0.0161631955558279,-0.0168825591708288,0.178117811781178
-0.0161612525945983,-0.0168789001644002,0.178217821782178
-0.0161593109837729,-0.016875237369783,0.178317831783178
-0.0161573706998293,-0.0168715708169149,0.178417841784178
-0.016155431719245,-0.0168679005357334,0.178517851785179
-0.0161534926798544,-0.0168642383612543,0.178617861786179
-0.0161515535709657,-0.0168605842143566,0.178717871787179
-0.0161496143808174,-0.0168569380148498,0.178817881788179
-0.0161476750987177,-0.016853299682544,0.178917891789179
-0.0161457357150436,-0.0168496691404563,0.179017901790179
-0.0161437975598846,-0.0168460345054567,0.179117911791179
-0.0161418606097181,-0.0168423958106908,0.179217921792179
-0.0161399248442293,-0.0168387530903729,0.179317931793179
-0.0161379902398957,-0.0168351063744409,0.179417941794179
-0.0161360567753333,-0.0168314556960398,0.17951795179518
-0.0161341244291579,-0.0168278010851077,0.17961796179618
-0.0161321931799855,-0.0168241425737206,0.17971797179718
-0.0161302630053628,-0.0168204801918159,0.17981798179818
-0.0161283338860442,-0.0168168139704008,0.17991799179918
-0.0161264057995763,-0.016813143939413,0.18001800180018
-0.0161244787267135,-0.0168094701287902,0.18011801180118
-0.0161225526450026,-0.0168057925695392,0.18021802180218
-0.016120627536267,-0.0168021112883901,0.18031803180318
-0.0161187033780535,-0.0167984263152807,0.18041804180418
-0.0161167793470753,-0.0167947292238165,0.180518051805181
-0.016114855426225,-0.0167910201145029,0.180618061806181
-0.0161129324099211,-0.0167873075463154,0.180718071807181
-0.0161110102778486,-0.0167835915459839,0.180818081808181
-0.0161090890096927,-0.0167798721402387,0.180918091809181
-0.0161071685872769,-0.0167761493547407,0.181018101810181
-0.0161052489913555,-0.0167724232162198,0.181118111811181
-0.0161033302016138,-0.016768693750337,0.181218121812181
-0.0161014122020136,-0.0167649609827532,0.181318131813181
-0.0160994949711708,-0.0167612249380601,0.181418141814181
-0.0160975784930475,-0.0167574856419186,0.181518151815182
-0.0160956627483979,-0.0167537431178512,0.181618161816182
-0.0160937477190455,-0.0167499973925877,0.181718171817182
-0.0160918333868139,-0.0167462484885819,0.181818181818182
-0.016089919734596,-0.016742496430425,0.181918191819182
-0.016088006744215,-0.016738741242709,0.182018201820182
-0.0160860943996332,-0.0167349829489562,0.182118211821182
-0.0160841826816046,-0.0167312215716199,0.182218221822182
-0.0160822715740915,-0.016727457135292,0.182318231823182
-0.0160803610610555,-0.0167236896613565,0.182418241824182
-0.0160784511243203,-0.0167199191744048,0.182518251825183
-0.0160765417467787,-0.0167161456958211,0.182618261826183
-0.0160746329134618,-0.0167123692491279,0.182718271827183
-0.0160727246072623,-0.0167085898546403,0.182818281828183
-0.0160708168121421,-0.0167048075369498,0.182918291829183
-0.0160689095109941,-0.016701022315302,0.183018301830183
-0.0160670026899184,-0.0166972342132194,0.183118311831183
-0.0160650963318081,-0.016693443251017,0.183218321832183
-0.0160631904206248,-0.0166896494500788,0.183318331833183
-0.0160612849424691,-0.0166858528317888,0.183418341834183
-0.0160593798802335,-0.016682053416462,0.183518351835184
-0.0160574752189494,-0.0166782512244131,0.183618361836184
-0.016055570944717,-0.0166744462770264,0.183718371837184
-0.0160536670425675,-0.0166706385946165,0.183818381838184
-0.0160517634953936,-0.0166668281964295,0.183918391839184
-0.0160498602914341,-0.0166630151017105,0.184018401840184
-0.016047957414651,-0.0166591993307747,0.184118411841184
-0.0160460548500753,-0.016655380903937,0.184218421842184
-0.0160441525838074,-0.0166515598404429,0.184318431843184
-0.016042250603017,-0.0166477361584692,0.184418441844184
-0.0160403488916658,-0.0166439098772612,0.184518451845185
-0.0160384474369236,-0.0166400810149954,0.184618461846185
-0.0160365462248905,-0.0166362495919867,0.184718471847185
-0.0160346452416671,-0.0166324156253426,0.184818481848185
-0.0160327444733536,-0.0166285791343084,0.184918491849185
-0.0160308439071196,-0.0166247401359916,0.185018501850185
-0.0160289435301347,-0.0166208986485685,0.185118511851185
-0.01602704332743,-0.0166170546902159,0.185218521852185
-0.0160251432872442,-0.0166132082780406,0.185318531853185
-0.016023243396747,-0.0166093594302194,0.185418541854185
-0.0160213436420386,-0.0166055081638594,0.185518551855186
-0.0160194440102886,-0.0166016544949987,0.185618561856186
-0.0160175444897359,-0.0165977984418139,0.185718571857186
-0.0160156450675499,-0.0165939400203428,0.185818581858186
-0.0160137457309001,-0.0165900792476928,0.185918591859186
-0.0160118464669562,-0.0165862161399018,0.186018601860186
-0.016009947263957,-0.0165823507130081,0.186118611861186
-0.0160080481101411,-0.0165784829841188,0.186218621862186
-0.0160061489926781,-0.0165746129682029,0.186318631863186
-0.0160042498998068,-0.0165707406812983,0.186418641864186
-0.0160023508197659,-0.0165668661394431,0.186518651865187
-0.0160004517397251,-0.0165629893576062,0.186618661866187
-0.0159985526500614,-0.0165591103507564,0.186718671867187
-0.0159966535368753,-0.0165552291360009,0.186818681868187
-0.0159947543905437,-0.0165513457261704,0.186918691869187
-0.0159928551971673,-0.0165474601373025,0.187018701870187
-0.0159909559481923,-0.0165435723843665,0.187118711871187
-0.0159890566307882,-0.0165396824812618,0.187218721872187
-0.0159871572342631,-0.0165357904418882,0.187318731873187
-0.0159852577468556,-0.0165318962822836,0.187418741874187
-0.0159833581578738,-0.0165280000152786,0.187518751875188
-0.0159814584576948,-0.016524101655842,0.187618761876188
-0.0159795586334882,-0.0165202012168041,0.187718771877188
-0.0159776586756311,-0.0165162987131339,0.187818781878188
-0.0159757585734315,-0.0165123941576618,0.187918791879188
-0.0159738574779417,-0.0165084791272011,0.188018801880188
-0.0159719553838157,-0.0165045537094265,0.188118811881188
-0.0159700531261014,-0.0165006264258915,0.188218821882188
-0.0159681506951762,-0.0164966972904957,0.188318831883188
-0.0159662480782095,-0.0164927663139312,0.188418841884188
-0.015964345267717,-0.0164888335079591,0.188518851885189
-0.0159624422519374,-0.0164848988843406,0.188618861886189
-0.0159605390201786,-0.0164809624548372,0.188718871887189
-0.0159586355649562,-0.0164770242301409,0.188818881888189
-0.015956731874509,-0.0164730842230818,0.188918891889189
-0.0159548279392142,-0.016469142442214,0.189018901890189
-0.0159529237505181,-0.0164651989003676,0.189118911891189
-0.0159510192977287,-0.0164612536082347,0.189218921892189
-0.0159491145722923,-0.0164573065775767,0.189318931893189
-0.0159472095645862,-0.016453357816947,0.189418941894189
-0.0159453042639183,-0.0164494073381071,0.18951895189519
-0.0159433986628041,-0.0164454551517489,0.18961896189619
-0.0159414927505516,-0.0164415012685643,0.18971897189719
-0.0159395865196765,-0.0164375456981763,0.18981898189819
-0.0159376799594866,-0.016433588451277,0.18991899189919
-0.0159357730624975,-0.0164296295385583,0.19001900190019
-0.0159338658190865,-0.0164256689696432,0.19011901190119
-0.0159319582196306,-0.0164217067541542,0.19021902190219
-0.0159300502577147,-0.0164177429027836,0.19031903190319
-0.0159281419226467,-0.0164137774240851,0.19041904190419
-0.0159262332058729,-0.0164098103298197,0.190519051905191
-0.0159243241009782,-0.016405841627472,0.190619061906191
-0.0159224145972705,-0.0164018713288032,0.190719071907191
-0.0159205046872655,-0.0163978994412977,0.190819081908191
-0.0159185943634786,-0.0163939259745784,0.190919091909191
-0.0159166836162871,-0.0163899509393372,0.191019101910191
-0.0159147724382064,-0.0163859743441278,0.191119111911191
-0.0159128608206831,-0.0163819961975037,0.191219121912191
-0.0159109487562325,-0.0163780165080189,0.191319131913191
-0.0159090362373704,-0.0163740352863652,0.191419141914191
-0.0159071232555431,-0.0163700525410961,0.191519151915192
-0.0159052098032662,-0.0163660682796962,0.191619161916192
-0.0159032958730553,-0.0163620825128576,0.191719171917192
-0.0159013814563567,-0.0163580952469954,0.191819181918192
-0.0158994665456859,-0.0163541064928015,0.191919191919192
-0.0158975511346279,-0.0163501162566915,0.192019201920192
-0.0158956352146288,-0.0163461245482878,0.192119211921192
-0.0158937187782044,-0.0163421313761443,0.192219221922192
-0.0158918018189394,-0.0163381367488146,0.192319231923192
-0.0158898843293494,-0.016334140672714,0.192419241924192
-0.0158879663008806,-0.0163301431574652,0.192519251925193
-0.0158860477281872,-0.0163261442094834,0.192619261926193
-0.0158841286037847,-0.0163221438394606,0.192719271927193
-0.0158822089191195,-0.016318142052743,0.192819281928193
-0.0158802886688455,-0.0163141388578841,0.192919291929193
-0.0158783678454783,-0.0163101342634376,0.193019301930193
-0.0158764464415336,-0.0163061282758186,0.193119311931193
-0.0158745244516652,-0.0163021209025117,0.193219321932193
-0.0158726018673195,-0.0162981121520706,0.193319331933193
-0.0158706786820814,-0.01629410203091,0.193419341934193
-0.0158687519460178,-0.016290094320804,0.193519351935194
-0.0158668216783743,-0.0162860889928838,0.193619361936194
-0.0158648879016045,-0.0162820860214885,0.193719371937194
-0.0158629506349536,-0.0162780853809571,0.193819381938194
-0.0158610099008753,-0.016274087045629,0.193919391939194
-0.0158590657175458,-0.016270090988774,0.194019401940194
-0.0158571181052801,-0.0162660971868697,0.194119411941194
-0.015855167084393,-0.0162621056121164,0.194219421942194
-0.0158532126741302,-0.0162581162409921,0.194319431943194
-0.0158512548937373,-0.016254129048905,0.194419441944194
-0.0158492937635293,-0.0162501440112632,0.194519451945195
-0.0158473293006133,-0.0162461611024059,0.194619461946195
-0.0158453615253044,-0.0162421802988108,0.194719471947195
-0.0158433904547096,-0.0162382015758861,0.194819481948195
-0.0158414161080747,-0.0162342249111785,0.194919491949195
-0.0158394385035762,-0.0162302502800963,0.195019501950195
-0.0158374576583212,-0.016226277659117,0.195119511951195
-0.0158354735904863,-0.0162223070257875,0.195219521952195
-0.015833486318248,-0.016218338356585,0.195319531953195
-0.0158314958576442,-0.0162143716290565,0.195419541954195
-0.015829504292553,-0.0162103946083042,0.195519551955196
-0.0158275095519269,-0.0162064195912394,0.195619561956196
-0.015825511652873,-0.0162024465543399,0.195719571957196
-0.0158235106135679,-0.0161984754762216,0.195819581958196
-0.0158215064479112,-0.0161945063322928,0.195919591959196
-0.0158194991751485,-0.0161905391022385,0.196019601960196
-0.0158174888102488,-0.0161865737603979,0.196119611961196
-0.0158154753703192,-0.0161826102875256,0.196219621962196
-0.0158134588703287,-0.0161786486590295,0.196319631963196
-0.0158114393263153,-0.0161746888556641,0.196419641964196
-0.015809416754317,-0.0161707308549761,0.196519651965197
-0.0158073911703718,-0.0161667746345123,0.196619661966197
-0.0158053625894488,-0.0161628201728887,0.196719671967197
-0.0158033310265166,-0.0161588674508595,0.196819681968197
-0.0158012964976134,-0.0161549164459712,0.196919691969197
-0.0157992590166388,-0.0161509671389785,0.197019701970197
-0.0157972185974924,-0.0161470195074281,0.197119711971197
-0.0157951752572816,-0.016143073532074,0.197219721972197
-0.0157931290088366,-0.0161391291936708,0.197319731973197
-0.0157910798660573,-0.0161351864697653,0.197419741974197
-0.0157890278449817,-0.01613124534325,0.197519751975198
-0.0157869729573709,-0.016127305792741,0.197619761976198
-0.0157849152192631,-0.0161233678000618,0.197719771977198
-0.0157828546434887,-0.0161194313448976,0.197819781978198
-0.0157807912428781,-0.0161154964080024,0.197919791979198
-0.015778725031331,-0.0161115629712002,0.198019801980198
-0.0157766560238163,-0.016107631015245,0.198119811981198
-0.0157745842310259,-0.0161037005219605,0.198219821982198
-0.0157725096668596,-0.0160997714721011,0.198319831983198
-0.0157704323452169,-0.0160958438485593,0.198419841984198
-0.0157683522778592,-0.0160919176310203,0.198519851985199
-0.015766269478686,-0.0160879928045153,0.198619861986199
-0.0157641839583894,-0.0160840693487296,0.198719871987199
-0.0157620957297999,-0.0160801472465556,0.198819881988199
-0.015760004806817,-0.0160762264819557,0.198919891989199
-0.0157579111990637,-0.0160723070356838,0.199019901990199
-0.0157558149204395,-0.0160683888906326,0.199119911991199
-0.0157537159816365,-0.0160644720307645,0.199219921992199
-0.0157516143954852,-0.0160605564389718,0.199319931993199
-0.0157495101726776,-0.0160566420981475,0.199419941994199
-0.0157474033239057,-0.0160527289922535,0.1995199519952
-0.0157452938620001,-0.0160488171041825,0.1996199619962
-0.0157431817965833,-0.0160449064168273,0.1997199719972
-0.0157410671404861,-0.016040996916288,0.1998199819982
-0.0157389499033311,-0.0160370885843884,0.1999199919992
-0.0157368300958104,-0.0160331814061597,0.2000200020002
-0.0157347077296854,-0.0160292753655638,0.2001200120012
-0.0157325828135094,-0.0160253704476316,0.2002200220022
-0.0157304553601132,-0.0160214666352561,0.2003200320032
-0.0157283253780502,-0.0160175639156067,0.2004200420042
-0.0157261928780125,-0.0160136622715763,0.200520052005201
-0.0157240578696229,-0.016009761688196,0.200620062006201
-0.0157219203635735,-0.0160058621515661,0.200720072007201
-0.0157197803694871,-0.0160019636456484,0.200820082008201
-0.0157176378959173,-0.0159980661565435,0.200920092009201
-0.0157154929535562,-0.0159941696682133,0.201020102010201
-0.0157133455520267,-0.0159902741688965,0.201120112011201
-0.015711195698813,-0.0159863796414858,0.201220122012201
-0.0157090434046073,-0.0159824860731509,0.201320132013201
-0.0157068886790324,-0.0159785934489229,0.201420142014201
-0.0157047315295728,-0.0159747017559712,0.201520152015202
-0.015702571964782,-0.015970810979327,0.201620162016202
-0.0157004099942828,-0.015966921105091,0.201720172017202
-0.0156982456276982,-0.0159630321204323,0.201820182018202
-0.0156960788703741,-0.0159591440114514,0.201920192019202
-0.0156939097340719,-0.0159552567653179,0.202020202020202
-0.0156917382252066,-0.0159513703670629,0.202120212021202
-0.0156895643512627,-0.0159474848038561,0.202220222022202
-0.0156873881218631,-0.015943600063936,0.202320232023202
-0.0156852095444923,-0.0159397161334033,0.202420242024202
-0.0156830286266344,-0.015935832998358,0.202520252025203
-0.0156808453757742,-0.0159319506481082,0.202620262026203
-0.0156786597993959,-0.0159280690687542,0.202720272027203
-0.0156764719071225,-0.0159241882474658,0.202820282028203
-0.0156742837154719,-0.0159202959792826,0.202920292029203
-0.0156720952116139,-0.0159163923572252,0.203020302030203
-0.0156699043704767,-0.0159124896696521,0.203120312031203
-0.0156677111974061,-0.0159085879037324,0.203220322032203
-0.0156655157030944,-0.0159046870455667,0.203320332033203
-0.0156633178918182,-0.0159007870812553,0.203420342034203
-0.0156611177732005,-0.0158968879958293,0.203520352035204
-0.0156589153536564,-0.0158929897764582,0.203620362036204
-0.0156567106396012,-0.0158890924103118,0.203720372037204
-0.0156545036406577,-0.0158851958834902,0.203820382038204
-0.0156522943611028,-0.0158813001831632,0.203920392039204
-0.0156500828084207,-0.0158774052954308,0.204020402040204
-0.0156478689911653,-0.0158735112085322,0.204120412041204
-0.0156456529146824,-0.0158696179085673,0.204220422042204
-0.0156434345853874,-0.0158657253837752,0.204320432043204
-0.0156412140107645,-0.0158618336202562,0.204420442044204
-0.0156389911972292,-0.0158579426062488,0.204520452045205
-0.0156367661511966,-0.0158540523299922,0.204620462046205
-0.0156345388790819,-0.0158501627775863,0.204720472047205
-0.015632309386231,-0.0158462739383393,0.204820482048205
-0.0156300776801286,-0.0158423858004898,0.204920492049205
-0.0156278437661205,-0.0158384983501386,0.205020502050205
-0.0156256076495528,-0.015834611576593,0.205120512051205
-0.0156233693389791,-0.0158307254680923,0.205220522052205
-0.0156211288376071,-0.015826840012875,0.205320532053205
-0.0156188861529211,-0.0158229552002491,0.205420542054205
-0.0156166412902672,-0.0158190710173842,0.205520552055206
-0.0156143942549914,-0.015815187452519,0.205620562056206
-0.0156121450524396,-0.0158113044970999,0.205720572057206
-0.0156098936890273,-0.0158074221372274,0.205820582058206
-0.0156076401701003,-0.0158035403632785,0.205920592059206
-0.0156053844999354,-0.015799659164561,0.206020602060206
-0.0156031266849479,-0.0157957785282447,0.206120612061206
-0.0156008667304839,-0.0157918984457761,0.206220622062206
-0.0155986046418893,-0.0157880189064627,0.206320632063206
-0.0155963404234408,-0.0157841398974746,0.206420642064206
-0.0155940740815539,-0.0157802614113268,0.206520652065207
-0.0155918056194361,-0.0157763834351894,0.206620662066207
-0.0155895350435025,-0.0157725059594393,0.206720672067207
-0.0155872623580301,-0.0157686289755229,0.206820682068207
-0.0155849875672956,-0.0157647524706098,0.206920692069207
-0.0155827106777142,-0.0157608764372154,0.207020702070207
-0.0155804316924936,-0.0157570008635787,0.207120712071207
-0.0155781506159106,-0.0157531257400766,0.207220722072207
-0.0155758674543804,-0.0157492510581556,0.207320732073207
-0.0155735822121797,-0.015745376807124,0.207420742074207
-0.0155712948914471,-0.0157415029784277,0.207520752075208
-0.015569005499667,-0.0157376295613748,0.207620762076208
-0.0155667140389776,-0.0157337565463424,0.207720772077208
-0.015564420513656,-0.015729883924777,0.207820782078208
-0.0155621249301173,-0.0157260116870557,0.207920792079208
-0.0155598272904998,-0.0157221398246251,0.208020802080208
-0.0155575275990804,-0.015718268327862,0.208120812081208
-0.015555225860136,-0.015714397188213,0.208220822082208
-0.0155529220790125,-0.0157105263960551,0.208320832083208
-0.0155506162567792,-0.0157066559428348,0.208420842084208
-0.0155483083998512,-0.0157027858189294,0.208520852085209
-0.0155459985114363,-0.0156989160168542,0.208620862086209
-0.0155436865947419,-0.0156950465269864,0.208720872087209
-0.0155413726529757,-0.0156911773407725,0.208820882088209
-0.0155390566904145,-0.0156873084496589,0.208920892089209
-0.0155367387113352,-0.015683439846161,0.209020902090209
-0.0155344187178761,-0.0156795715206561,0.209120912091209
-0.0155320967143141,-0.0156757034656597,0.209220922092209
-0.0155297727038568,-0.0156718356715489,0.209320932093209
-0.0155274466897117,-0.0156679681319087,0.209420942094209
-0.0155251186750864,-0.0156641008371162,0.20952095209521
-0.0155227886631888,-0.0156602337796868,0.20962096209621
-0.0155204566572262,-0.0156563669510671,0.20972097209721
-0.0155181226604063,-0.0156525003437725,0.20982098209821
-0.0155157866759367,-0.0156486339503187,0.20992099209921
-0.015513448705956,-0.0156447677610828,0.21002100210021
-0.0155111087547407,-0.0156409017707188,0.21012101210121
-0.0155087668244294,-0.0156370359696037,0.21022102210221
-0.0155064229182297,-0.0156331703502534,0.21032103210321
-0.0155040789949228,-0.0156292927173302,0.21042104210421
-0.0155017350341937,-0.0156254031670629,0.210521052105211
-0.0154993890644308,-0.0156215139899475,0.210621062106211
-0.0154970410888419,-0.0156176251774306,0.210721072107211
-0.015494691108496,-0.0156137367188201,0.210821082108211
-0.0154923391287392,-0.0156098486066317,0.210921092109211
-0.0154899851517099,-0.0156059608323116,0.211021102110211
-0.0154876291806157,-0.0156020733840985,0.211121112111211
-0.015485271217595,-0.0155981862566467,0.211221122112211
-0.0154829112669247,-0.0155942994381946,0.211321132113211
-0.0154805493296739,-0.0155904129212581,0.211421142114211
-0.0154781854111886,-0.0155865266972833,0.211521152115212
-0.0154758195125382,-0.0155826407587859,0.211621162116212
-0.01547345163693,-0.015578755095074,0.211721172117212
-0.0154710817865027,-0.0155748696986628,0.211821182118212
-0.0154687099644637,-0.0155709845620682,0.211921192119212
-0.0154663361740208,-0.0155670996756673,0.212021202120212
-0.0154639604173122,-0.0155632150319756,0.212121212121212
-0.0154615826975457,-0.0155593306235088,0.212221222122212
-0.0154592030157904,-0.0155554464406439,0.212321232123212
-0.0154568213752539,-0.0155515624769657,0.212421242124212
-0.0154544377791439,-0.0155476787239206,0.212521252125213
-0.0154520522295987,-0.0155437951740244,0.212621262126213
-0.0154496647276876,-0.0155399118187232,0.212721272127213
-0.0154472752776873,-0.0155360286516018,0.212821282128213
-0.0154448838795979,-0.0155321456630373,0.212921292129213
-0.0154424905387654,-0.0155282628476839,0.213021302130213
-0.0154400952551898,-0.015524380196988,0.213121312131213
-0.0154376980320787,-0.0155204977045341,0.213221322132213
-0.0154352988705013,-0.0155166153606996,0.213321332133213
-0.0154328977736652,-0.0155127331601383,0.213421342134213
-0.0154304947437088,-0.0155088510953658,0.213521352135214
-0.0154280897817013,-0.015504969158898,0.213621362136214
-0.0154256828908504,-0.0155010873443192,0.213721372137214
-0.0154232740722253,-0.0154972056430761,0.213821382138214
-0.0154208633290334,-0.0154933240498225,0.213921392139214
-0.0154184506623442,-0.0154894425560049,0.214021402140214
-0.0154160360742959,-0.0154855611562772,0.214121412141214
-0.0154136195670269,-0.0154816798442242,0.214221422142214
-0.0154112011416066,-0.0154777986112923,0.214321432143214
-0.0154087808001732,-0.0154739174510664,0.214421442144214
-0.0154063585459344,-0.0154700363592693,0.214521452145215
-0.0154039343788902,-0.0154661553262785,0.214621462146215
-0.015401508301179,-0.015462274347817,0.214721472147215
-0.0153990803149392,-0.0154583934164007,0.214821482148215
-0.01539665042124,-0.0154545125256138,0.214921492149215
-0.015394218623289,-0.0154506316690417,0.215021502150215
-0.0153917849210863,-0.0154467508413379,0.215121512151215
-0.015389349315701,-0.0154428700360875,0.215221522152215
-0.0153869118114099,-0.015438989245806,0.215321532153215
-0.0153844724071438,-0.0154351084651472,0.215421542154215
-0.0153820311061104,-0.0154312276887652,0.215521552155216
-0.0153795879083096,-0.0154273469102448,0.215621562156216
-0.01537714281588,-0.015423466123171,0.215721572157216
-0.0153746958309597,-0.0154195853221973,0.215821582158216
-0.0153722469535489,-0.0154157045009088,0.215921592159216
-0.0153697961868552,-0.0154118236539594,0.216021602160216
-0.0153673435298094,-0.0154079427738648,0.216121612161216
-0.0153648889856191,-0.0154040618574172,0.216221622162216
-0.0153624325542842,-0.0154001808982013,0.216321632163216
-0.0153599742379432,-0.015396299888733,0.216421642164216
-0.0153575140376653,-0.0153924188247352,0.216521652165217
-0.0153550519534505,-0.0153885377019314,0.216621662166217
-0.015352587986368,-0.0153846565117676,0.216721672167217
-0.0153501221396253,-0.0153807752510365,0.216821682168217
-0.0153476544121535,-0.0153768939133225,0.216921692169217
-0.0153451848060907,-0.0153730124922108,0.217021702170217
-0.015342713321437,-0.0153691309844935,0.217121712171217
-0.0153402399592616,-0.0153652493837555,0.217221722172217
-0.0153377647206337,-0.0153613676835817,0.217321732173217
-0.0153352876066226,-0.0153574858807642,0.217421742174217
-0.0153328086182974,-0.0153536039678186,0.217521752175218
-0.0153303277556581,-0.0153497219404684,0.217621762176218
-0.015327845019774,-0.0153458397944365,0.217721772177218
-0.0153253604117142,-0.0153419575233078,0.217821782178218
-0.0153228758271768,-0.0153380629392294,0.217921792179218
-0.0153203893490797,-0.0153341683273516,0.218021802180218
-0.0153179009816997,-0.0153302736812594,0.218121812181218
-0.0153154107239676,-0.0153263789956066,0.218221822182218
-0.0153129185769525,-0.0153224842650473,0.218321832183218
-0.0153104245406545,-0.0153185894831661,0.218421842184218
-0.0153079286182812,-0.0153146946435481,0.218521852185219
-0.0153054308087634,-0.0153107997419161,0.218621862186219
-0.0153029311142394,-0.0153069047718552,0.218721872187219
-0.0153004295336401,-0.0153030097269499,0.218821882188219
-0.0152979260691039,-0.0152991146029236,0.218921892189219
-0.0152954207206309,-0.0152952193933611,0.219021902190219
-0.0152929134903593,-0.015291324092916,0.219121912191219
-0.01529040437722,-0.0152874286962429,0.219221922192219
-0.0152878933833514,-0.0152835331979953,0.219321932193219
-0.0152853805076843,-0.0152796375938964,0.219421942194219
-0.0152828657523571,-0.0152757418764621,0.21952195219522
-0.0152803491184391,-0.0152718460424846,0.21962196219622
-0.0152778306048609,-0.0152679500855487,0.21972197219722
-0.0152753102137611,-0.0152640540013773,0.21982198219822
-0.0152727879440703,-0.0152601577835557,0.21992199219922
-0.0152702637979271,-0.015256261428876,0.22002200220022
-0.0152677377753313,-0.0152523649309229,0.22012201220122
-0.0152652098773524,-0.0152484682854198,0.22022202220222
-0.0152626801029209,-0.0152445714870204,0.22032203220322
-0.0152601484541754,-0.015240674530379,0.22042204220422
-0.0152576149311157,-0.0152367774112187,0.220522052205221
-0.015255079533742,-0.0152328801252624,0.220622062206221
-0.0152525422631234,-0.0152289826682337,0.220722072207221
-0.01525000311926,-0.015225085032648,0.220822082208221
-0.0152474621021517,-0.015221187217436,0.220922092209221
-0.0152449192139369,-0.0152172892151132,0.221022102210221
-0.0152423744535465,-0.0152133910224724,0.221122112211221
-0.0152398278220495,-0.0152094926352364,0.221222122212221
-0.0152372793194461,-0.0152055940480593,0.221322132213221
-0.0152347289457363,-0.0152016952566643,0.221422142214221
-0.0152321767019892,-0.0151977962567746,0.221522152215222
-0.0152296225882049,-0.0151938970441134,0.221622162216222
-0.0152270666043833,-0.0151899976144039,0.221722172217222
-0.0152245087515935,-0.0151860979622999,0.221822182218222
-0.0152219490298358,-0.0151821980856631,0.221922192219222
-0.01521938743911,-0.0151782979780785,0.222022202220222
-0.0152168239804854,-0.0151743976363381,0.222122212221222
-0.0152142586528927,-0.0151704970561653,0.222222222222222
-0.0152116914584703,-0.0151665962343526,0.222322232223222
-0.0152091223950799,-0.0151626951644844,0.222422242224222
-0.0152065514648598,-0.0151587938444228,0.222522252225223
-0.0152039786667409,-0.0151548922698907,0.222622262226223
-0.0152014040017923,-0.0151509904366112,0.222722272227223
-0.0151988274700141,-0.0151470883403075,0.222822282228223
-0.0151962490724755,-0.0151431859777722,0.222922292229223
-0.0151936688070379,-0.0151392833447284,0.223022302230223
-0.01519108667584,-0.0151353804368992,0.223122312231223
-0.0151885026778123,-0.015131477251077,0.223222322232223
-0.0151859168140243,-0.015127573782985,0.223322332233223
-0.0151833290834066,-0.0151236700283465,0.223422342234223
-0.0151807394870284,-0.0151197659850231,0.223522352235224
-0.0151781480248898,-0.0151158616487377,0.223622362236224
-0.0151755546969908,-0.0151119570152138,0.223722372237224
-0.0151729595033313,-0.0151080520801743,0.223822382238224
-0.0151703624428421,-0.015104146841481,0.223922392239224
-0.0151677635165926,-0.0151002412937881,0.224022402240224
-0.0151651627235133,-0.0150963354349566,0.224122412241224
-0.0151625600657428,-0.0150924292607102,0.224222422242224
-0.0151599555400735,-0.015088522767841,0.224322432243224
-0.0151573491486437,-0.0150846159520723,0.224422442244224
-0.0151547408903843,-0.0150807088101964,0.224522452245225
-0.0151521307652952,-0.0150768013390059,0.224622462246225
-0.0151495187733764,-0.0150728935342237,0.224722472247225
-0.0151469049135589,-0.0150689853926425,0.224822482248225
-0.0151442891869116,-0.0150650769121236,0.224922492249225
-0.0151416715923656,-0.0150611680873211,0.225022502250225
-0.0151390521299206,-0.0150572589150275,0.225122512251225
-0.0151364307985076,-0.0150533493931043,0.225222522252225
-0.0151338075991958,-0.0150494395172746,0.225322532253225
-0.0151311843571158,-0.0150455171264157,0.225422542254225
-0.0151285592257528,-0.0150415944821555,0.225522552255226
-0.015125932205107,-0.0150376715802173,0.225622562256226
-0.0151233032951782,-0.0150337484163241,0.225722572257226
-0.0151206724948973,-0.0150298249861991,0.225822582258226
-0.0151180398053335,-0.015025901286635,0.225922592259226
-0.0151154052254175,-0.0150219773112161,0.226022602260226
-0.0151127687551493,-0.0150180530588737,0.226122612261226
-0.0151101303945291,-0.0150141285231921,0.226222622262226
-0.0151074901435567,-0.0150102037009641,0.226322632263226
-0.0151048480022323,-0.0150062785889816,0.226422642264226
-0.0151022039694864,-0.0150023531818992,0.226522652265227
-0.0150995580463885,-0.014998427477578,0.226622662266227
-0.0150969102318692,-0.0149945014706721,0.226722672267227
-0.0150942605259285,-0.0149905751579741,0.226822682268227
-0.0150916089296358,-0.0149866485362762,0.226922692269227
-0.0150889554408525,-0.0149827216002323,0.227022702270227
-0.0150863000606478,-0.0149787943477043,0.227122712271227
-0.0150836427879527,-0.014974866774415,0.227222722272227
-0.015080983622767,-0.0149709388760879,0.227322732273227
-0.0150783225650907,-0.0149670106505845,0.227422742274227
-0.0150756596159931,-0.0149630820925587,0.227522752275228
-0.0150729947722666,-0.014959153199872,0.227622762276228
-0.0150703280360495,-0.014955223968248,0.227722772277228
-0.0150676594073419,-0.0149512943944786,0.227822782278228
-0.0150649888840053,-0.0149473644753565,0.227922792279228
-0.0150623164660398,-0.0149434342076739,0.228022802280228
-0.0150596421545146,-0.0149395035871542,0.228122812281228
-0.0150569659483604,-0.0149355726105897,0.228222822282228
-0.0150542878475773,-0.0149316412747726,0.228322832283228
-0.015051607851096,-0.0149277095764956,0.228422842284228
-0.0150489259589166,-0.0149237775114817,0.228522852285229
-0.0150462421721082,-0.0149198450786616,0.228622862286229
-0.0150435564874632,-0.0149159122726895,0.228722872287229
-0.0150408689071202,-0.0149119790903577,0.228822882288229
-0.0150381794289405,-0.0149080455295279,0.228922892289229
-0.0150354880539935,-0.0149041115859229,0.229022902290229
-0.0150327947801408,-0.0149001772574048,0.229122912291229
-0.0150300996095207,-0.0148962425407658,0.229222922292229
-0.0150274025389256,-0.0148923074317288,0.229322932293229
-0.0150247035704939,-0.0148883719281559,0.229422942294229
-0.0150220027020873,-0.0148844360268391,0.22952295229523
-0.0150192999337058,-0.014880499724571,0.22962296229623
-0.01501659526428,-0.0148765630170746,0.22972297229723
-0.0150138886948793,-0.01487262590435,0.22982298229823
-0.0150111802244345,-0.0148686883810512,0.22992299229923
-0.0150084698518763,-0.0148647504450398,0.23002300230023
-0.0150057575782739,-0.0148608120920388,0.23012301230123
-0.0150030434014889,-0.0148568733220487,0.23022302230223
-0.0150003273215213,-0.0148529341286537,0.23032303230323
-0.0149976093383712,-0.0148489945118541,0.23042304230423
-0.0149948894520385,-0.0148450544684422,0.230523052305231
-0.0149921676603848,-0.0148411139941412,0.230623062306231
-0.0149894439644793,-0.0148371730868127,0.230723072307231
-0.0149867183632529,-0.0148332317432491,0.230823082308231
-0.0149839908556363,-0.0148292899623811,0.230923092309231
-0.0149812614426987,-0.0148253477399322,0.231023102310231
-0.0149785301223017,-0.0148214050726944,0.231123112311231
-0.0149757968944453,-0.0148174619595988,0.231223122312231
-0.0149730617591295,-0.0148135183974374,0.231323132313231
-0.0149703247152851,-0.0148095743830029,0.231423142314231
-0.0149675857618429,-0.0148056299141571,0.231523152315232
-0.0149648448998722,-0.0148016849876918,0.231623162316232
-0.0149621021261652,-0.0147977396014691,0.231723172317232
-0.0149593574428604,-0.0147937937533504,0.231823182318232
-0.0149566108467502,-0.0147898474390587,0.231923192319232
-0.0149538623389038,-0.0147859006575253,0.232023202320232
-0.014951111918252,-0.0147819534055419,0.232123212321232
-0.0149483595837256,-0.0147780056799015,0.232223222322232
-0.0149456053353246,-0.0147740574784655,0.232323232323232
-0.0149428491709106,-0.0147701088001645,0.232423242324232
-0.0149400910915527,-0.0147661596396528,0.232523252325233
-0.0149373310951126,-0.0147622099969301,0.232623262326233
-0.0149345691815903,-0.014758259868789,0.232723272327233
-0.0149318053488474,-0.0147543092509525,0.232823282328233
-0.0149290413525163,-0.0147503460272045,0.232923292329233
-0.0149262754155805,-0.0147463824164049,0.233023302330233
-0.0149235075391092,-0.0147424184153458,0.233123312331233
-0.0149207377220331,-0.0147384540197506,0.233223322332233
-0.0149179659643524,-0.0147344892285499,0.233323332333233
-0.0149151922639286,-0.0147305240363979,0.233423342334233
-0.0149124166218309,-0.0147265584411561,0.233523352335234
-0.01490963903699,-0.014722592439617,0.233623362336234
-0.0149068595083368,-0.0147186260285727,0.233723372337234
-0.0149040780358714,-0.0147146592037467,0.233823382338234
-0.0149012946185244,-0.0147106919619313,0.233923392339234
-0.0148985092552266,-0.0147067243020572,0.234023402340234
-0.0148957219470474,-0.0147027562187783,0.234123412341234
-0.0148929326929174,-0.0146987877110258,0.234223422342234
-0.0148901414917676,-0.0146948187734533,0.234323432343234
-0.0148873483425285,-0.0146908494049916,0.234423442344234
-0.0148845532452004,-0.0146868796024333,0.234523452345235
-0.0148817561997831,-0.0146829093615014,0.234623462346235
-0.0148789572052075,-0.0146789386800576,0.234723472347235
-0.0148761562604043,-0.0146749675559636,0.234823482348235
-0.0148733533643044,-0.0146709959838731,0.234923492349235
-0.014870548517977,-0.0146670239637864,0.235023502350235
-0.0148677417192836,-0.0146630514914265,0.235123512351235
-0.0148649329692935,-0.0146590785635857,0.235223522352235
-0.014862122264799,-0.0146551051781258,0.235323532353235
-0.0148593096079386,-0.0146511313329084,0.235423542354235
-0.0148564949965738,-0.0146471570236565,0.235523552355236
-0.0148536784296355,-0.0146431822482318,0.235623562356236
-0.0148508599081928,-0.0146392070044959,0.235723572357236
-0.0148480394301074,-0.0146352312903103,0.235823582358236
-0.0148452169953791,-0.0146312551003292,0.235923592359236
-0.014842392602939,-0.0146272784356215,0.236023602360236
-0.0148395662527869,-0.0146233012897722,0.236123612361236
-0.0148367379438535,-0.0146193236638505,0.236223622362236
-0.0148339076750699,-0.0146153455525102,0.236323632363236
-0.0148310754464359,-0.0146113669536132,0.236423642364236
-0.0148282412579514,-0.01460738786609,0.236523652365237
-0.014825405106409,-0.014603408286733,0.236623662366237
-0.014822566993947,-0.0145994282134041,0.236723672367237
-0.0148197269184271,-0.0145954476418262,0.236823682368237
-0.0148168848798491,-0.0145914665719993,0.236923692369237
-0.014814040877144,-0.014587485000716,0.237023702370237
-0.0148111949103118,-0.0145835029236992,0.237123712371237
-0.0148083469772139,-0.0145795203420184,0.237223722372237
-0.0148054970778503,-0.0145755372503273,0.237323732373237
-0.0148026452122213,-0.014571553647557,0.237423742374237
-0.0147997913792574,-0.0145675695315687,0.237523752375238
-0.0147969355778895,-0.0145635849002244,0.237623762376238
-0.0147940778081176,-0.0145595997503164,0.237723772377238
-0.0147912180688725,-0.0145556140797059,0.237823782378238
-0.014788356359085,-0.0145516278873242,0.237923792379238
-0.0147854926787551,-0.0145476411688943,0.238023802380238
-0.0147826270257444,-0.0145436539244161,0.238123812381238
-0.0147797594021913,-0.0145396661496129,0.238223822382238
-0.0147768898038189,-0.0145356778444846,0.238323832383238
-0.014774018233835,-0.0145316890058238,0.238423842384238
-0.0147711446879625,-0.0145276996304226,0.238523852385239
-0.014768269167271,-0.0145237097182812,0.238623862386239
-0.0147653916717601,-0.0145197192651227,0.238723872387239
-0.0147625121982224,-0.014515728269878,0.238823882388239
-0.0147596307487963,-0.0145117367314777,0.238923892389239
-0.0147567473202742,-0.0145077446456454,0.239023902390239
-0.0147538619137252,-0.0145037520113113,0.239123912391239
-0.014750974527011,-0.0144997588274067,0.239223922392239
-0.0147480851601316,-0.0144957650896544,0.239323932393239
-0.0147451938109485,-0.0144917707980547,0.239423942394239
-0.0147423004805309,-0.0144877759493997,0.23952395239524
-0.0147394051667405,-0.0144837805426207,0.23962396239624
-0.0147365078695773,-0.0144797845734402,0.23972397239724
-0.014733608587972,-0.014475788042928,0.23982398239824
-0.0147307073197862,-0.0144717909468071,0.23992399239924
-0.0147278040660892,-0.0144677932829388,0.24002400240024
-0.0147248988236733,-0.0144637950513236,0.24012401240124
-0.0147219915946769,-0.0144597962476843,0.24022402240224
-0.0147190823748233,-0.0144557968720209,0.24032403240324
-0.0147161711662508,-0.014451796921126,0.24042404240424
-0.0147132579657518,-0.0144477963928613,0.240524052405241
-0.0147103427722571,-0.014443795285088,0.240624062406241
-0.0147074255868359,-0.0144397935978062,0.240724072407241
-0.0147045064073499,-0.0144357913267393,0.240824082408241
-0.0147015852327297,-0.0144317884708181,0.240924092409241
-0.0146986620619063,-0.0144277850279039,0.241024102410241
-0.0146957368948796,-0.0144237809969277,0.241124112411241
-0.0146928097295111,-0.0144197763757512,0.241224122412241
-0.014689880565801,-0.0144157711622357,0.241324132413241
-0.0146869494026799,-0.0144117653542429,0.241424142414241
-0.0146840162380095,-0.0144077589507038,0.241524152415242
-0.014681081072859,-0.0144037519484106,0.241624162416242
-0.0146781439050901,-0.0143997443473632,0.241724172417242
-0.0146752047336333,-0.0143957361454234,0.241824182418242
-0.0146722635574197,-0.0143917273393836,0.241924192419242
-0.0146693203764491,-0.0143877179281744,0.242024202420242
-0.0146663751896524,-0.014383707911796,0.242124212421242
-0.0146634279959603,-0.0143796972859714,0.242224222422242
-0.0146604787943038,-0.0143756860496316,0.242324232423242
-0.0146575275825443,-0.0143716742027764,0.242424242424242
-0.014654574361751,-0.0143676617421983,0.242524252425243
-0.0146516191308548,-0.0143636486657588,0.242624262426243
-0.0146486618877172,-0.0143596349734581,0.242724272427243
-0.0146457026323383,-0.0143556206620883,0.242824282428243
-0.0146427413625796,-0.0143516057316497,0.242924292429243
-0.0146397780795104,-0.0143475901789346,0.243024302430243
-0.0146368127809922,-0.0143435740028737,0.243124312431243
-0.014633845467025,-0.014339557203467,0.243224322432243
-0.0146308761344013,-0.0143355397764377,0.243324332433243
-0.0146279047852594,-0.0143315217217859,0.243424342434243
-0.0146249314163917,-0.0143275030384422,0.243524352435244
-0.0146219560277983,-0.0143234837231993,0.243624362436244
-0.0146189786194791,-0.0143194637771262,0.243724372437244
-0.0146159991892956,-0.014315443195946,0.243824382438244
-0.0146130177361788,-0.0143114219796588,0.243924392439244
-0.0146100342601287,-0.0143074001271955,0.244024402440244
-0.0146070487600759,-0.0143033776353484,0.244124412441244
-0.0146040612338821,-0.0142993545051865,0.244224422442244
-0.0146010716826165,-0.0142953307324334,0.244324432443244
-0.0145980801041407,-0.014291306318158,0.244424442444244
-0.0145950864984547,-0.014287281260222,0.244524452445245
-0.0145920908634201,-0.0142832555564869,0.244624462446245
-0.0145890931990369,-0.0142792292069529,0.244724472447245
-0.014586093505305,-0.0142752022084122,0.244824482448245
-0.014583091779017,-0.0142711745608648,0.244924492449245
-0.0145800880201727,-0.0142671462621724,0.245024502450245
-0.0145770822298414,-0.0142631173112657,0.245124512451245
-0.0145740744037463,-0.0142590877081448,0.245224522452245
-0.0145710645440258,-0.0142550574496019,0.245324532453245
-0.0145680526485414,-0.0142510265345681,0.245424542454245
-0.014565038716224,-0.0142469949630431,0.245524552455246
-0.0145620227470735,-0.0142429627328887,0.245624562456246
-0.0145590047389516,-0.0142389298430357,0.245724572457246
-0.0145559846918583,-0.0142348962913455,0.245824582458246
-0.0145529626047243,-0.0142308620778182,0.245924592459246
-0.0145499384764804,-0.0142268272003155,0.246024602460246
-0.0145469123071267,-0.0142227916588373,0.246124612461246
-0.0145438840945248,-0.014218755450176,0.246224622462246
-0.0145408538386746,-0.0142147185754008,0.246324632463246
-0.0145378215385069,-0.0142106810313039,0.246424642464246
-0.0145347871929525,-0.0142066428168164,0.246524652465247
-0.0145317508009423,-0.0142026039319382,0.246624662466247
-0.0145287123624762,-0.0141985643756002,0.246724672467247
-0.0145256718754159,-0.0141945241445946,0.246824682468247
-0.0145226293397612,-0.0141904832399905,0.246924692469247
-0.0145195847533739,-0.0141864416585806,0.247024702470247
-0.0145165381162539,-0.0141823994003648,0.247124712471247
-0.014513489427332,-0.0141783564642738,0.247224722472247
-0.014510438685539,-0.0141743128481693,0.247324732473247
-0.0145073858898057,-0.014170268550982,0.247424742474247
-0.0145043310390629,-0.0141662235716428,0.247524752475248
-0.0145012741322414,-0.0141621779090824,0.247624762476248
-0.014498215168272,-0.0141581315622316,0.247724772477248
-0.0144951541460855,-0.0141540845300212,0.247824782478248
-0.0144920910656819,-0.0141500368103128,0.247924792479248
-0.0144890259238535,-0.0141459884031067,0.248024802480248
-0.0144859587216696,-0.0141419393062639,0.248124812481248
-0.0144828894569918,-0.0141378895187156,0.248224822482248
-0.0144798181287509,-0.0141338390393926,0.248324832483248
-0.0144767447358777,-0.0141297878672257,0.248424842484248
-0.0144736692773029,-0.0141257360011454,0.248524852485249
-0.0144705917530266,-0.0141216834390135,0.248624862486249
-0.0144675121609103,-0.0141176301818993,0.248724872487249
-0.0144644304988157,-0.0141135762255258,0.248824882488249
-0.0144613467688811,-0.0141095215720315,0.248924892489249
-0.0144582609668298,-0.0141054662171396,0.249024902490249
-0.0144551730937309,-0.0141014101629885,0.249124912491249
-0.014452083147446,-0.0140973534053014,0.249224922492249
-0.014448991126906,-0.0140932959451473,0.249324932493249
-0.0144458970321109,-0.0140892377803881,0.249424942494249
-0.0144428008619913,-0.0140851789099546,0.24952495249525
-0.0144397026133398,-0.0140811193338465,0.24962496249625
-0.0144366022882947,-0.0140770590499256,0.24972497249725
-0.0144334998836484,-0.0140729980571226,0.24982498249825
-0.0144303953983317,-0.0140689363554375,0.24992499249925
-0.0144272888323446,-0.0140648739427321,0.25002500250025
-0.0144241801856872,-0.014060810817937,0.25012501250125
-0.0144210694551517,-0.0140567469810522,0.25022502250225
-0.0144179566407383,-0.0140526824299392,0.25032503250325
-0.0144148417413776,-0.0140486171635291,0.25042504250425
-0.0144117247560006,-0.0140445511828909,0.250525052505251
-0.0144086056835379,-0.0140404844848171,0.250625062506251
-0.0144054845239896,-0.0140364170693075,0.250725072507251
-0.0144023612752173,-0.0140323489342239,0.250825082508251
-0.0143992359372209,-0.0140282800806352,0.250925092509251
-0.0143961085078622,-0.0140242105064034,0.251025102510251
-0.014392978987141,-0.0140201402093899,0.251125112511251
-0.0143898473739882,-0.0140160691917331,0.251225122512251
-0.0143867136662654,-0.0140119974491562,0.251325132513251
-0.0143835778650417,-0.0140079249837977,0.251425142514251
-0.0143804399681788,-0.0140038517924497,0.251525152515252
-0.0143772999756766,-0.0139997778751124,0.251625162516252
-0.0143741578843276,-0.0139957032307168,0.251725172517252
-0.0143710136962702,-0.0139916278581932,0.251825182518252
-0.0143678674072275,-0.0139875517575421,0.251925192519252
-0.0143647190193379,-0.0139834749266248,0.252025202520252
-0.0143615685304631,-0.0139793973654414,0.252125212521252
-0.0143584159384646,-0.0139753190729227,0.252225222522252
-0.0143552612444117,-0.0139712400479994,0.252325232523252
-0.0143521044472351,-0.0139671602906716,0.252425242524252
-0.0143489455437272,-0.0139630797988008,0.252525252525253
-0.0143457845360264,-0.0139589985723871,0.252625262526253
-0.0143426214209252,-0.0139549166103614,0.252725272527253
-0.0143394561984235,-0.0139508339127233,0.252825282528253
-0.0143362888685212,-0.0139467504762656,0.252925292529253
-0.014333119428011,-0.0139426663031266,0.253025302530253
-0.0143299478779618,-0.0139385813911677,0.253125312531253
-0.0143267742173045,-0.0139344957393199,0.253225322532253
-0.0143235984439007,-0.013930409346514,0.253325332533253
-0.0143204205588196,-0.01392632221275,0.253425342534253
-0.0143172405588537,-0.0139222343369585,0.253525352535254
-0.014314058445072,-0.0139181457191397,0.253625362536254
-0.0143108742153362,-0.0139140563571552,0.253725372537254
-0.0143076878696463,-0.0139099662510048,0.253825382538254
-0.0143044994058639,-0.0139058753996194,0.253925392539254
-0.0143013088250582,-0.01390178380193,0.254025402540254
-0.0142981161240215,-0.0138976914579362,0.254125412541254
-0.0142949213038231,-0.0138935983676384,0.254225422542254
-0.0142917243623246,-0.0138895045278287,0.254325432543254
-0.014288525299526,-0.0138854099395764,0.254425442544254
-0.0142853241132888,-0.0138813146007432,0.254525452545255
-0.0142821208036131,-0.0138772185113289,0.254625462546255
-0.0142789153694296,-0.0138731216713337,0.254725472547255
-0.0142757078086001,-0.0138690240786191,0.254825482548255
-0.0142724981221935,-0.0138649257331852,0.254925492549255
-0.0142692863080716,-0.0138608266339625,0.255025502550255
-0.0142660723640959,-0.0138567267798821,0.255125512551255
-0.0142628562913357,-0.0138526261709438,0.255225522552255
-0.0142596380887218,-0.0138485248060786,0.255325532553255
-0.0142564177530464,-0.0138444226831479,0.255425542554255
-0.0142531952853789,-0.013840319803221,0.255525552555256
-0.01424997068465,-0.0138362161641594,0.255625562556256
-0.0142467439476522,-0.0138321117659634,0.255725572557256
-0.0142435150765238,-0.0138280066086325,0.255825582558256
-0.0142402840669879,-0.0138239006889596,0.255925592559256
-0.0142370509211832,-0.0138197940080135,0.256025602560256
-0.0142338156359018,-0.0138156865647252,0.256125612561256
-0.0142305782100746,-0.0138115783569564,0.256225622562256
-0.0142273386447708,-0.0138074693868452,0.256325632563256
-0.0142240969367828,-0.0138033596501151,0.256425642564256
-0.0142208530861107,-0.0137992491489043,0.256525652565257
-0.0142176070916851,-0.0137951378810743,0.256625662566257
-0.0142143589513677,-0.0137910258455562,0.256725672567257
-0.0142111086662277,-0.013786913043419,0.256825682568257
-0.0142078562341267,-0.0137827994714553,0.256925692569257
-0.0142046016539954,-0.013778685130734,0.257025702570257
-0.014201344925834,-0.0137745700191167,0.257125712571257
-0.0141980860464346,-0.0137704541366037,0.257225722572257
-0.0141948250168667,-0.0137663374831949,0.257325732573257
-0.0141915618360609,-0.0137622200578209,0.257425742574257
-0.0141882965018789,-0.0137581018594127,0.257525752575258
-0.0141850290143207,-0.013753982886901,0.257625762576258
-0.014181759372317,-0.0137498631392167,0.257725772577258
-0.0141784875747987,-0.0137457426174289,0.257825782578258
-0.0141752136206965,-0.0137416213204683,0.257925792579258
-0.0141719375089412,-0.0137374992461966,0.258025802580258
-0.014168659239533,-0.0137333763946139,0.258125812581258
-0.0141653788103332,-0.0137292527667894,0.258225822582258
-0.014162096221342,-0.0137251283595153,0.258325832583258
-0.0141588114704209,-0.0137210031727917,0.258425842584258
-0.0141555245575699,-0.0137168772066188,0.258525852585259
-0.0141522354827891,-0.0137127504609962,0.258625862586259
-0.0141489442428708,-0.0137086229327166,0.258725872587259
-0.0141456508388842,-0.0137044946239182,0.258825882588259
-0.0141423552686909,-0.013700365533532,0.258925892589259
-0.014139057532291,-0.0136962356594195,0.259025902590259
-0.0141357576286152,-0.0136921050015805,0.259125912591259
-0.0141324555565942,-0.0136879735600153,0.259225922592259
-0.014129151315159,-0.0136838413347239,0.259325932593259
-0.0141258449032403,-0.0136797083224985,0.259425942594259
-0.014122536320838,-0.0136755745254777,0.25952595259526
-0.0141192255668831,-0.0136714399415227,0.25962596259626
-0.0141159126392371,-0.0136673045706341,0.25972597259726
-0.0141125975378999,-0.0136631684128113,0.25982598259826
-0.0141092802628717,-0.0136590314659164,0.25992599259926
-0.0141059608120139,-0.0136548937310182,0.26002600260026
-0.0141026391842574,-0.0136507552059785,0.26012601260126
-0.0140993153806714,-0.0136466158907974,0.26022602260226
-0.0140959893980483,-0.0136424757854747,0.26032603260326
-0.014092661236388,-0.0136383348889413,0.26042604260426
-0.0140893308956906,-0.0136341932011971,0.260526052605261
-0.0140859983738176,-0.0136300507201038,0.260626062606261
-0.0140826636697,-0.0136259074477998,0.260726072607261
-0.0140793267844067,-0.0136217633810773,0.260826082608261
-0.0140759877157996,-0.0136176185210059,0.260926092609261
-0.0140726464628093,-0.0136134728665159,0.261026102610261
-0.0140693030243666,-0.0136093264165384,0.261126112611261
-0.0140659574004717,-0.0136051791710736,0.261226122612261
-0.0140626095900551,-0.013601031130121,0.261326132613261
-0.014059259593117,-0.0135968822915425,0.261426142614261
-0.0140559074064497,-0.0135927326564074,0.261526152615262
-0.0140525530311225,-0.0135885822247154,0.261626162616262
-0.0140491964660661,-0.013584430993259,0.261726172617262
-0.0140458377102113,-0.0135802789631075,0.261826182618262
-0.0140424767624889,-0.0135761261342609,0.261926192619262
-0.0140391136218298,-0.0135719725056498,0.262026202620262
-0.0140357482882339,-0.0135678180762051,0.262126212621262
-0.0140323807595628,-0.0135636628459271,0.262226222622262
-0.0140290110358166,-0.0135595068148153,0.262326232623262
-0.0140256391159259,-0.0135553499807316,0.262426242624262
-0.0140222649998909,-0.0135511923447452,0.262526252625263
-0.0140188886845039,-0.0135470339047175,0.262626262626263
-0.014015510170834,-0.0135428746617178,0.262726272627263
-0.014012129456743,-0.0135387146136078,0.262826282628263
-0.0140087465422307,-0.0135345537603875,0.262926292629263
-0.0140053614262281,-0.0135303921020568,0.263026302630263
-0.0140019741065966,-0.0135262296375463,0.263126312631263
-0.0139985845844055,-0.0135220663668564,0.263226322632263
-0.0139951928564473,-0.0135179022878485,0.263326332633263
-0.0139917989227218,-0.0135137374015917,0.263426342634263
-0.013988402783229,-0.013509571707017,0.263526352635264
-0.0139850044358307,-0.0135054052030552,0.263626362636264
-0.0139816038794575,-0.013501237889706,0.263726372637264
-0.0139782011130403,-0.0134970697659006,0.263826382638264
-0.013974796136579,-0.0134929008305695,0.263926392639264
-0.0139713889490045,-0.0134887310847818,0.264026402640264
-0.0139679795481784,-0.0134845605263995,0.264126412641264
-0.0139645679341005,-0.0134803891564917,0.264226422642264
-0.0139611541067711,-0.0134762169729196,0.264326432643264
-0.0139577380629824,-0.0134720439756839,0.264426442644264
-0.0139543198038036,-0.0134678701647838,0.264526452645265
-0.0139508993270964,-0.0134636955380815,0.264626462646265
-0.0139474766317916,-0.0134595200977151,0.264726472647265
-0.013944051717889,-0.013455343840477,0.264826482648265
-0.0139406245843196,-0.0134511667674367,0.264926492649265
-0.0139371952300141,-0.0134469888775246,0.265026502650265
-0.0139337636549725,-0.0134428101696717,0.265126512651265
-0.0139303298559873,-0.0134386306449472,0.265226522652265
-0.0139268938341276,-0.0134344503012127,0.265326532653265
-0.013923455587255,-0.0134302691384682,0.265426542654265
-0.0139200151164387,-0.0134260871567136,0.265526552655266
-0.0139165724184711,-0.0134219043548797,0.265626562656266
-0.0139131274933522,-0.0134177207329667,0.265726572657266
-0.013909680341082,-0.0134135362899052,0.265826582658266
-0.0139062309595221,-0.0134093510256953,0.265926592659266
-0.0139027793486726,-0.0134051649392676,0.266026602660266
-0.0138993255074641,-0.0134009780306224,0.266126612661266
-0.0138958694348275,-0.0133967902986904,0.266226622662266
-0.0138924111296936,-0.0133926017445408,0.266326632663266
-0.0138889505920623,-0.0133884123649657,0.266426642664266
-0.0138854878208646,-0.0133842221621039,0.266526652665267
-0.013882022813962,-0.0133800311348862,0.266626662666267
-0.0138785555713543,-0.013375839282243,0.266726672667267
-0.0138750860930418,-0.0133716466041748,0.266826682668267
-0.0138716143779552,-0.0133674530996118,0.266926692669267
-0.013868140423956,-0.0133632587685547,0.267026702670267
-0.0138646642310443,-0.0133590636099338,0.267126712671267
-0.0138611857981508,-0.0133548676248184,0.267226722672267
-0.0138577051252757,-0.0133506708110702,0.267326732673267
-0.0138542222113495,-0.013346473168689,0.267426742674267
-0.0138507370542341,-0.0133422746987443,0.267526752675268
-0.0138472496549984,-0.0133380753990975,0.267626762676268
-0.0138437600115042,-0.0133338752697487,0.267726772677268
-0.0138402681237515,-0.0133296743096284,0.267826782678268
-0.013836773990671,-0.0133254725198062,0.267926792679268
-0.0138332776111935,-0.0133212698992127,0.268026802680268
-0.0138297789842499,-0.0133170664467788,0.268126812681268
-0.0138262781098401,-0.0133128621625044,0.268226822682268
-0.013822774986895,-0.0133086570463895,0.268326832683268
-0.0138192696154145,-0.013304451098434,0.268426842684268
-0.0138157619921909,-0.0133002443164998,0.268526852685269
-0.0138122521193629,-0.0132960367016558,0.268626862686269
-0.0138087399947918,-0.013291828252833,0.268726872687269
-0.0138052256174086,-0.0132876189700312,0.268826882688269
-0.0138017089861439,-0.0132834088521816,0.268926892689269
-0.0137981901020672,-0.0132791979003528,0.269026902690269
-0.0137946689619705,-0.0132749861124068,0.269126912691269
-0.0137911455669233,-0.0132707734894128,0.269226922692269
-0.0137876199158564,-0.0132665600292323,0.269326932693269
-0.0137840920077004,-0.0132623457329345,0.269426942694269
-0.0137805618413862,-0.0132581305994501,0.26952695269527
-0.0137770294169138,-0.0132539146287794,0.26962696269627
-0.013773494733214,-0.0132496978209219,0.26972697269727
-0.0137699577881484,-0.0132454801737397,0.26982698269827
-0.0137664185827862,-0.0132412616893711,0.26992699269927
-0.0137628771160582,-0.0132370423646082,0.27002700270027
-0.0137593333858259,-0.0132328222005205,0.27012701270127
-0.0137557873920894,-0.0132286011971079,0.27022702270227
-0.0137522391337795,-0.0132243793533013,0.27032703270327
-0.0137486886108962,-0.0132201566680312,0.27042704270427
-0.0137451358213011,-0.0132159331423671,0.270527052705271
-0.0137415807660633,-0.0132117087752398,0.270627062706271
-0.0137380234419752,-0.0132074835645106,0.270727072707271
-0.013734463849037,-0.0132032575123181,0.270827082708271
-0.0137309019872485,-0.0131990306175932,0.270927092709271
-0.0137273378544714,-0.0131948028781972,0.271027102710271
-0.0137237714496364,-0.0131905742962689,0.271127112711271
-0.0137202027738127,-0.0131863448686003,0.271227122712271
-0.013716631824862,-0.0131821145973301,0.271327132713271
-0.0137130586017151,-0.0131778834803199,0.271427142714271
-0.0137094831033027,-0.0131736515175694,0.271527152715272
-0.0137059053296248,-0.0131694187080095,0.271627162716272
-0.0137023252796123,-0.0131651850527095,0.271727172717272
-0.0136987429521959,-0.0131609505506003,0.271827182718272
-0.0136951583473756,-0.0131567152016818,0.271927192719272
-0.0136915714630131,-0.0131524790038156,0.272027202720272
-0.0136879822991082,-0.0131482419591399,0.272127212721272
-0.0136843908545919,-0.0131440040655166,0.272227222722272
-0.013680797128395,-0.0131397653218763,0.272327232723272
-0.0136772011205173,-0.0131355257303574,0.272427242724272
-0.0136736028288205,-0.0131312852877523,0.272527252725273
-0.0136700022533047,-0.0131270439961998,0.272627262726273
-0.0136663993939697,-0.0131228018535608,0.272727272727273
-0.0136627942486773,-0.0131185588598358,0.272827282728273
-0.0136591868174274,-0.0131143150150248,0.272927292729273
-0.0136555770991507,-0.0131100703191276,0.273027302730273
-0.0136519650927782,-0.0131058247710749,0.273127312731273
-0.0136483507972405,-0.0131015783697977,0.273227322732273
-0.0136447342125378,-0.0130973311163653,0.273327332733273
-0.0136411153386699,-0.0130930830097083,0.273427342734273
-0.0136374941724293,-0.0130888340498267,0.273527352735274
-0.0136338707159544,-0.0130845842356512,0.273627362736274
-0.0136302449660376,-0.0130803335671823,0.273727372737274
-0.0136266169226788,-0.0130760820444193,0.273827382738274
-0.0136229865858781,-0.0130718296673628,0.273927392739274
-0.0136193539545664,-0.0130675764338741,0.274027402740274
-0.0136157190276742,-0.0130633223460915,0.274127412741274
-0.0136120818041325,-0.0130590674018769,0.274227422742274
-0.0136084422828721,-0.01305481160123,0.274327432743274
-0.0136048004649622,-0.0130505549441509,0.274427442744274
-0.0136011563482643,-0.0130462974306398,0.274527452745275
-0.0135975099317093,-0.0130420390596274,0.274627462746275
-0.0135938612163663,-0.0130377798311134,0.274727472747275
-0.013590210200097,-0.0130335197440291,0.274827482748275
-0.0135865568818321,-0.0130292587994432,0.274927492749275
-0.0135829012615717,-0.013024996997356,0.275027502750275
-0.0135792433382465,-0.0130207343356292,0.275127512751275
-0.0135755831118566,-0.0130164708142624,0.275227522752275
-0.0135719205813326,-0.0130122064353944,0.275327532753275
-0.0135682557456056,-0.0130079411958174,0.275427542754275
-0.0135645886046754,-0.0130036750966005,0.275527552755276
-0.0135609191564036,-0.0129994081366748,0.275627562756276
-0.0135572474018594,-0.0129951403171092,0.275727572757276
-0.0135535733399737,-0.0129908716357655,0.275827582758276
-0.0135498969686079,-0.012986602094782,0.275927592759276
-0.0135462182888314,-0.0129823316920203,0.276027602760276
-0.0135425372995749,-0.0129780604274805,0.276127612761276
-0.0135388539997693,-0.0129737883011623,0.276227622762276
-0.0135351683883453,-0.0129695153130663,0.276327632763276
-0.013531480466372,-0.0129652414631918,0.276427642764276
-0.013527790230642,-0.01296096675047,0.276527652765277
-0.0135240976822244,-0.0129566911749008,0.276627662766277
-0.0135204028211192,-0.0129524147364843,0.276727672767277
-0.0135167056441188,-0.0129481374341513,0.276827682768277
-0.0135130061533616,-0.0129438592689707,0.276927692769277
-0.0135093043467092,-0.0129395802398736,0.277027702770277
-0.0135056002230924,-0.01293530034686,0.277127712771277
-0.0135018937835804,-0.0129310195888605,0.277227722772277
-0.0134981850249656,-0.0129267379669446,0.277327732773277
-0.0134944739493863,-0.0129224554800427,0.277427742774277
-0.0134907605547043,-0.012918172128155,0.277527752775278
-0.0134870448398502,-0.0129138879112816,0.277627762776278
-0.0134833268048242,-0.0129096028283533,0.277727772777278
-0.0134796064485569,-0.0129053168793699,0.277827782778278
-0.0134758837699792,-0.0129010300654007,0.277927792779278
-0.0134721587701603,-0.0128967423843074,0.278027802780278
-0.0134684314458925,-0.0128924538360898,0.278127812781278
-0.0134647017993143,-0.012888164420748,0.278227822782278
-0.0134609698272181,-0.0128838741393512,0.278327832783278
-0.013457235530673,-0.0128795829897611,0.278427842784278
-0.0134534989086099,-0.0128752909719775,0.278527852785279
-0.0134497599610288,-0.0128709980870698,0.278627862786279
-0.0134460186879297,-0.0128667043350378,0.278727872787279
-0.0134422750871741,-0.0128624097137432,0.278827882788279
-0.0134385291609005,-0.0128581142242553,0.278927892789279
-0.0134347809059012,-0.012853817866574,0.279027902790279
-0.0134310303243146,-0.01284952063963,0.279127912791279
-0.0134272774129333,-0.0128452225444927,0.279227922792279
-0.0134235221738955,-0.0128409235800927,0.279327932793279
-0.013419764606132,-0.0128366237464302,0.279427942794279
-0.0134160047085738,-0.012832323043505,0.27952795279528
-0.0134122424801514,-0.012828021470248,0.27962796279628
-0.0134084779230034,-0.0128237190277284,0.27972797279728
-0.0134047110339221,-0.0128194157159463,0.27982798279828
-0.0134009418139768,-0.0128151115338322,0.27992799279928
-0.0133971702620982,-0.0128108064813866,0.28002800280028
-0.0133933963782864,-0.0128065005575398,0.28012801280128
-0.0133896201625414,-0.0128021937644303,0.28022802280228
-0.0133858416137938,-0.0127978860999199,0.28032803280328
-0.0133820607320438,-0.0127935775650776,0.28042804280428
-0.0133782775162221,-0.0127892681588345,0.280528052805281
-0.0133744919663288,-0.0127849578822593,0.280628062806281
-0.0133707040812946,-0.012780646733214,0.280728072807281
-0.0133669138621887,-0.0127763347138371,0.280828082808281
-0.013363121307942,-0.0127720218219898,0.280928092809281
-0.0133593264174852,-0.0127677080587414,0.281028102810281
-0.0133555291918876,-0.0127633934240922,0.281128112811281
-0.0133517296290106,-0.0127590779169727,0.281228122812281
-0.0133479277288544,-0.012754761537383,0.281328132813281
-0.0133441234924881,-0.0127504442863923,0.281428142814281
-0.0133403169177733,-0.0127461261618622,0.281528152815282
-0.0133365080047101,-0.0127418071659309,0.281628162816282
-0.0133326967543675,-0.0127374872964603,0.281728172817282
-0.0133288831635382,-0.0127331665555887,0.281828182818282
-0.0133250672343603,-0.0127288449411778,0.281928192819282
-0.0133212489657647,-0.0127245224532273,0.282028202820282
-0.0133174283566823,-0.0127201990928067,0.282128212821282
-0.0133136054071129,-0.0127158748588466,0.282228222822282
-0.0133097801170567,-0.0127115497524163,0.282328232823282
-0.0133059524865136,-0.0127072237713775,0.282428242824282
-0.0133021225133451,-0.0127028969178684,0.282528252825283
-0.0132982901986206,-0.0126985691908198,0.282628262826283
-0.0132944555412708,-0.0126942405891627,0.282728272827283
-0.0132906185412957,-0.0126899111150352,0.282828282828283
-0.0132867791986954,-0.0126855807662993,0.282928292829283
-0.0132829375124005,-0.0126812495429547,0.283028302830283
-0.0132790934813419,-0.0126769174471398,0.283128312831283
-0.013275247107658,-0.0126725844756473,0.283228322832283
-0.0132713983881413,-0.0126682506306152,0.283328332833283
-0.01326754732493,-0.0126639159120437,0.283428342834283
-0.0132636939158858,-0.0126595803188634,0.283528352835284
-0.0132598381610087,-0.0126552438510747,0.283628362836284
-0.0132559800602987,-0.0126509065086774,0.283728372837284
-0.0132521196137558,-0.0126465682916714,0.283828382838284
-0.0132482568192416,-0.012642229200057,0.283928392839284
-0.0132443916788945,-0.0126378892349028,0.284028402840284
-0.0132405241905761,-0.012633548394071,0.284128412841284
-0.0132366543553556,-0.0126292066786306,0.284228422842284
-0.0132327821710945,-0.0126248640885815,0.284328432843284
-0.0132289076388622,-0.0126205206239238,0.284428442844284
-0.0132250307575893,-0.0126161762835883,0.284528452845285
-0.0132211515272759,-0.0126118310697133,0.284628462846285
-0.0132172699468528,-0.0126074849790914,0.284728472847285
-0.0132133860173892,-0.0126031380149299,0.284828482848285
-0.0132094997378158,-0.0125987901750908,0.284928492849285
-0.0132056111070635,-0.0125944414595738,0.285028502850285
-0.013201714181429,-0.0125900822754833,0.285128512851285
-0.0131978090047496,-0.0125857127008714,0.285228522852285
-0.0131938956251394,-0.0125813328159282,0.285328532853285
-0.0131899800429696,-0.0125769523033626,0.285428542854285
-0.0131860622550326,-0.0125725711621051,0.285528552855286
-0.0131821422613284,-0.0125681893900174,0.285628562856286
-0.0131782200618569,-0.012563806983892,0.285728572857286
-0.0131742956534107,-0.0125594239426594,0.285828582858286
-0.0131703690359895,-0.0125550402641816,0.285928592859286
-0.0131664402085244,-0.0125506559473892,0.286028602860286
-0.0131625091710152,-0.0125462709890746,0.286128612861286
-0.0131585759213236,-0.0125418853892377,0.286228622862286
-0.0131546404594495,-0.0125374991446711,0.286328632863286
-0.0131507027843238,-0.0125331122532361,0.286428642864286
-0.0131467628959465,-0.0125287247149328,0.286528652865287
-0.0131428207911098,-0.0125243365265539,0.286628662866287
-0.0131388764719523,-0.0125199476870298,0.286728672867287
-0.0131349299352664,-0.0125155581952914,0.286828682868287
-0.013130981181052,-0.012511168047062,0.286928692869287
-0.0131270302093092,-0.0125067772434107,0.287028702870287
-0.0131230770178995,-0.0125023857821993,0.287128712871287
-0.0131191216057537,-0.0124979936602198,0.287228722872287
-0.013115163973941,-0.0124936008774726,0.287328732873287
-0.0131112041203231,-0.012489207431819,0.287428742874287
-0.0131072420438306,-0.0124848133211207,0.287528752875288
-0.0131032777444637,-0.0124804185443086,0.287628762876288
-0.0130993112211531,-0.0124760231003132,0.287728772877288
-0.0130953424728297,-0.0124716269859272,0.287828782878288
-0.0130913714984241,-0.0124672302011506,0.287928792879288
-0.0130873982979364,-0.0124628327438446,0.288028802880288
-0.0130834228702975,-0.0124584346129404,0.288128812881288
-0.0130794452144381,-0.0124540358062996,0.288228822882288
-0.0130754653292889,-0.0124496363228526,0.288328832883288
-0.0130714832148501,-0.0124452361604615,0.288428842884288
-0.0130674988700523,-0.012440835319126,0.288528852885289
-0.0130635122927572,-0.0124364337956385,0.288628862886289
-0.013059523484034,-0.0124320315889298,0.288728872887289
-0.0130555324428136,-0.0124276286990001,0.288828882888289
-0.0130515391669573,-0.0124232251226413,0.288928892889289
-0.0130475436575346,-0.0124188208587849,0.289028902890289
-0.0130435459124069,-0.0124144159074303,0.289128912891289
-0.0130395459305052,-0.0124100102664395,0.289228922892289
-0.0130355437128984,-0.0124056039336737,0.289328932893289
-0.0130315392574484,-0.0124011969091333,0.289428942894289
-0.0130275325641551,-0.0123967891906795,0.28952895289529
-0.0130235236308799,-0.0123923807772434,0.28962896289629
-0.0130195124576231,-0.0123879716677557,0.28972897289729
-0.0130154990443845,-0.0123835618611472,0.28982898289829
-0.013011483390095,-0.0123791513552794,0.28992899289929
-0.0130074654926161,-0.0123747401501525,0.29002900290029
-0.0130034453530171,-0.012370328243628,0.29012901290129
-0.0129994229691595,-0.0123659156335674,0.29022902290229
-0.0129953983421125,-0.0123615023210399,0.29032903290329
-0.0129913714686687,-0.0123570883039074,0.29042904290429
-0.012987342349897,-0.0123526735800309,0.290529052905291
-0.0129833109836592,-0.0123482581494109,0.290629062906291
-0.0129792773699552,-0.0123438420109782,0.290729072907291
-0.0129752415087851,-0.0123394251625942,0.290829082908291
-0.0129712033990795,-0.0123350076042589,0.290929092909291
-0.0129671630387003,-0.012330589333834,0.291029102910291
-0.0129631204276472,-0.0123261703502501,0.291129112911291
-0.0129590755659203,-0.0123217506535074,0.291229122912291
-0.0129550284524505,-0.0123173302414675,0.291329132913291
-0.0129509790861685,-0.0123129091141302,0.291429142914291
-0.0129469274660051,-0.0123084872693574,0.291529152915292
-0.0129428735919603,-0.0123040647060796,0.291629162916292
-0.012938817462965,-0.0122996414242969,0.291729172917292
-0.0129347590779498,-0.012295217421871,0.291829182918292
-0.0129306984369149,-0.0122907926988017,0.291929192919292
-0.0129266355387909,-0.0122863672540199,0.292029202920292
-0.0129225703825087,-0.0122819410853873,0.292129212921292
-0.0129185029669992,-0.0122775141929037,0.292229222922292
-0.0129144332933314,-0.0122730865755001,0.292329232923292
-0.012910361359367,-0.0122686582310379,0.292429242924292
-0.0129062871640368,-0.0122642291605864,0.292529252925293
-0.0129022045636964,-0.0122597896140773,0.292629262926293
-0.0128981136053907,-0.0122553396717004,0.292729272927293
-0.0128940143361647,-0.0122508794147156,0.292829282928293
-0.0128899068030633,-0.0122464089211748,0.292929292929293
-0.0128857910542008,-0.0122419282691294,0.293029302930293
-0.0128816671334144,-0.0122374375366316,0.293129312931293
-0.0128775350888184,-0.0122329368006642,0.293229322932293
-0.0128734011335553,-0.0122284359107314,0.293329332933293
-0.0128692652654868,-0.0122239348604181,0.293429342934293
-0.0128651274803361,-0.0122194336454473,0.293529352935294
-0.012860987777034,-0.012214932259404,0.293629362936294
-0.0128568461523728,-0.0122104306969421,0.293729372937294
-0.0128527026042143,-0.0122059289537847,0.293829382938294
-0.012848557131489,-0.012201427024586,0.293929392939294
-0.0128444097288511,-0.0121969249029305,0.294029402940294
-0.0128402603973697,-0.0121924225856107,0.294129412941294
-0.0128361091316989,-0.0121879200662115,0.294229422942294
-0.0128319559307693,-0.0121834173404559,0.294329432943294
-0.0128278007913734,-0.0121789144029981,0.294429442944294
-0.0128236437124421,-0.0121744112484918,0.294529452945295
-0.0128194846907676,-0.0121699078726605,0.294629462946295
-0.0128153237231425,-0.012165404270158,0.294729472947295
-0.0128111608084974,-0.0121609004367073,0.294829482948295
-0.0128069959436247,-0.0121563963669627,0.294929492949295
-0.0128028291253169,-0.0121518920555781,0.295029502950295
-0.012798660353574,-0.0121473874993458,0.295129512951295
-0.0127944896241191,-0.01214288269292,0.295229522952295
-0.012790316935883,-0.0121383776309543,0.295329532953295
-0.0127861422845889,-0.0121338723091722,0.295429542954295
-0.0127819656702369,-0.0121293667232968,0.295529552955296
-0.0127777870885501,-0.0121248608690512,0.295629562956296
-0.0127736065395284,-0.0121203547410895,0.295729572957296
-0.012769424017826,-0.0121158483372733,0.295829582958296
-0.0127652395234427,-0.012111341650118,0.295929592959296
-0.0127610530542402,-0.0121068346785547,0.296029602960296
-0.0127568646070109,-0.0121023274172369,0.296129612961296
-0.0127526741806855,-0.0120978198618883,0.296229622962296
-0.0127484817720565,-0.0120933120082318,0.296329632963296
-0.0127442873789854,-0.0120888038541292,0.296429642964296
-0.0127400909993339,-0.0120842953942343,0.296529652965297
-0.0127358926331019,-0.0120797866253395,0.296629662966297
-0.0127316922749435,-0.0120752775431679,0.296729672967297
-0.0127274899259277,-0.0120707681455813,0.296829682968297
-0.0127232855817778,-0.0120662584272337,0.296929692969297
-0.0127190792414247,-0.0120617483859864,0.297029702970297
-0.0127148709027299,-0.0120572380186321,0.297129712971297
-0.0127106605635549,-0.0120527273208937,0.297229722972297
-0.0127064482228306,-0.0120482162895639,0.297329732973297
-0.0127022338784186,-0.0120437049225042,0.297429742974297
-0.0126980175271113,-0.0120391932154376,0.297529752975298
-0.0126937991678394,-0.0120346811662258,0.297629762976298
-0.0126895787995338,-0.0120301687716613,0.297729772977298
-0.012685356420056,-0.0120256560274672,0.297829782978298
-0.0126811320261985,-0.0120211429325742,0.297929792979298
-0.0126769056168921,-0.0120166294827055,0.298029802980298
-0.0126726771921366,-0.0120121156767921,0.298129812981298
-0.0126684467476554,-0.0120076015105571,0.298229822982298
-0.0126642142823792,-0.0120030869807928,0.298329832983298
-0.0126599797952388,-0.0119985720874991,0.298429842984298
-0.0126557432840958,-0.0119940568253303,0.298529852985299
-0.0126515047468118,-0.0119895411932169,0.298629862986299
-0.0126472641833868,-0.0119850251890207,0.298729872987299
-0.012643021589544,-0.0119805088084649,0.298829882988299
-0.0126387769663526,-0.0119759920515492,0.298929892989299
-0.0126345303095358,-0.011971474913997,0.299029902990299
-0.0126302816190935,-0.0119669573947391,0.299129912991299
-0.0126260308939566,-0.0119624394916373,0.299229922992299
-0.0126217781309175,-0.0119579212014836,0.299329932993299
-0.0126175233289069,-0.0119534025232088,0.299429942994299
-0.0126132664868557,-0.0119488834536057,0.2995299529953
-0.0126090076026254,-0.0119443639916046,0.2996299629963
-0.0126047466751469,-0.0119398441350675,0.2997299729973
-0.0126004837033509,-0.0119353238818558,0.2998299829983
-0.0125962186840298,-0.0119308032298311,0.2999299929993
-0.0125919452757365,-0.0119262722792365,0.3000300030003
-0.0125876635276545,-0.0119217311124004,0.3001300130013
-0.0125833734868285,-0.0119171798084443,0.3002300230023
-0.0125790752013729,-0.011912618446489,0.3003300330033
-0.0125747687194018,-0.0119080471056557,0.3004300430043
-0.0125704540879601,-0.0119034658650651,0.300530053005301
-0.012566131355162,-0.0118988748027696,0.300630063006301
-0.0125618005659141,-0.0118942739946825,0.300730073007301
-0.0125574617693998,-0.0118896635188554,0.300830083008301
-0.0125531150094563,-0.0118850434501328,0.300930093009301
-0.0125487603341978,-0.0118804138654974,0.301030103010301
-0.0125444041684694,-0.011875784773765,0.301130113011301
-0.0125400465069251,-0.0118711561663816,0.301230123012301
-0.0125356873463571,-0.0118665280369325,0.301330133013301
-0.0125313266814196,-0.0118619003757944,0.301430143014301
-0.0125269645089049,-0.0118572731744141,0.301530153015302
-0.0125226008245361,-0.0118526464242376,0.301630163016302
-0.0125182356240365,-0.0118480201188499,0.301730173017302
-0.0125138689031293,-0.0118433942496974,0.301830183018302
-0.0125095006586068,-0.0118387688082261,0.301930193019302
-0.0125051308851229,-0.0118341437880213,0.302030203020302
-0.0125007595794702,-0.0118295191794598,0.302130213021302
-0.0124963867373718,-0.0118248949771958,0.302230223022302
-0.0124920123556201,-0.0118202711716063,0.302330233023302
-0.0124876364277999,-0.0118156477562762,0.302430243024302
-0.0124832589528419,-0.0118110247237211,0.302530253025303
-0.0124788799254001,-0.0118064020653872,0.302630263026303
-0.0124744993411978,-0.0118017797769977,0.302730273027303
-0.012470117195958,-0.0117971578478606,0.302830283028303
-0.0124657334875425,-0.0117925362736993,0.302930293029303
-0.0124613482106051,-0.0117879150459599,0.303030303030303
-0.0124569613619383,-0.0117832941571582,0.303130313031303
-0.0124525729372653,-0.011778673601948,0.303230323032303
-0.0124481829323092,-0.0117740533728448,0.303330333033303
-0.0124437913449316,-0.0117694334634336,0.303430343034303
-0.0124393981687174,-0.011764813867299,0.303530353035304
-0.0124350034025972,-0.0117601945758877,0.303630363036304
-0.0124306070412251,-0.0117555755849223,0.303730373037304
-0.0124262090803244,-0.011750956886919,0.303830383038304
-0.0124218095177565,-0.0117463384754622,0.303930393039304
-0.0124174083481754,-0.0117417203441366,0.304030403040304
-0.0124130055683735,-0.0117371024875966,0.304130413041304
-0.0124086011751434,-0.0117324848983574,0.304230423042304
-0.0124041951652772,-0.011727867571073,0.304330433043304
-0.0123997875334289,-0.0117232504993285,0.304430443044304
-0.0123953782774603,-0.0117186336777775,0.304530453045305
-0.0123909673930945,-0.0117140170989359,0.304630463046305
-0.0123865548760546,-0.0117094007585265,0.304730473047305
-0.0123821407242023,-0.0117047846512037,0.304830483048305
-0.0123777249321915,-0.0117001687684136,0.304930493049305
-0.0123733074978838,-0.0116955531069486,0.305030503050305
-0.0123688884170025,-0.0116909376603936,0.305130513051305
-0.0123644676863398,-0.0116863224223335,0.305230523052305
-0.0123600453016191,-0.0116817073874218,0.305330533053305
-0.0123556212596326,-0.0116770925513821,0.305430543054305
-0.0123511955561035,-0.0116724779077991,0.305530553055306
-0.0123467681888936,-0.0116678634513267,0.305630563056306
-0.0123423391537258,-0.011663249176619,0.305730573057306
-0.0123379084473927,-0.0116586350783299,0.305830583058306
-0.0123334760666866,-0.0116540211511133,0.305930593059306
-0.0123290420062614,-0.0116494073896233,0.306030603060306
-0.0123246062650482,-0.0116447937895831,0.306130613061306
-0.0123201688377006,-0.0116401803445774,0.306230623062306
-0.0123157297220805,-0.0116355670513988,0.306330633063306
-0.01231128891498,-0.0116309539036317,0.306430643064306
-0.0123068464110534,-0.0116263408959302,0.306530653065307
-0.0123024022092312,-0.0116217280250871,0.306630663066307
-0.0122979563041676,-0.0116171152846866,0.306730673067307
-0.012293508693724,-0.0116125026704521,0.306830683068307
-0.0122890593736238,-0.0116078901781071,0.306930693069307
-0.0122846083417285,-0.0116032778033742,0.307030703070307
-0.0122801555937612,-0.0115986655398386,0.307130713071307
-0.0122757011265144,-0.0115940533832235,0.307230723072307
-0.0122712449378496,-0.0115894413313901,0.307330733073307
-0.0122667804810327,-0.0115848193284782,0.307430743074307
-0.012262307805247,-0.0115801874546776,0.307530753075308
-0.0122578269596758,-0.0115755457891096,0.307630763076308
-0.012253337990295,-0.011570894409826,0.307730773077308
-0.0122488409462879,-0.0115662333948788,0.307830783078308
-0.0122443358746995,-0.0115615628212506,0.307930793079308
-0.0122398228215054,-0.0115568827648547,0.308030803080308
-0.0122353018337508,-0.011552193302674,0.308130813081308
-0.0122307729584805,-0.0115474945095526,0.308230823082308
-0.0122262362416703,-0.0115427864603349,0.308330833083308
-0.0122216917303652,-0.011538069228796,0.308430843084308
-0.0122171394694717,-0.0115333428897797,0.308530853085309
-0.0122125795038964,-0.0115286075149233,0.308630863086309
-0.0122080118806842,-0.0115238631780014,0.308730873087309
-0.0122034366426034,-0.0115191099495816,0.308830883088309
-0.0121988604304779,-0.0115143580031369,0.308930893089309
-0.0121942832357543,-0.0115096073226296,0.309030903090309
-0.0121897050520172,-0.011504857896298,0.309130913091309
-0.0121851258717824,-0.0115001097113121,0.309230923092309
-0.0121805456875652,-0.0114953627537719,0.309330933093309
-0.0121759644940197,-0.0114906170108471,0.309430943094309
-0.0121713822836616,-0.0114858724707766,0.30953095309531
-0.0121667990479371,-0.0114811291207297,0.30963096309631
-0.0121622147825694,-0.0114763869468068,0.30973097309731
-0.0121576294779358,-0.0114716459372469,0.30983098309831
-0.0121530431297593,-0.0114669060813576,0.30993099309931
-0.0121484557294864,-0.0114621673641703,0.31003100310031
-0.0121438672717711,-0.0114574297760621,0.31013101310131
-0.0121392777480597,-0.0114526933031333,0.31023102310231
-0.0121346871530061,-0.011447957934692,0.31033103310331
-0.0121300954791261,-0.0114432236589769,0.31043104310431
-0.0121255027210735,-0.0114384904631576,0.310531053105311
-0.0121209088702947,-0.0114337583354726,0.310631063106311
-0.0121163139225129,-0.0114290272662993,0.310731073107311
-0.0121117178681054,-0.0114242972428073,0.310831083108311
-0.0121071207038643,-0.0114195682543044,0.310931093109311
-0.012102522420167,-0.0114148402879602,0.311031103110311
-0.0120979230127366,-0.0114101133352212,0.311131113111311
-0.0120933224740888,-0.0114053873821877,0.311231123112311
-0.0120887207978082,-0.0114006624203059,0.311331133113311
-0.0120841179774796,-0.0113959384378146,0.311431143114311
-0.0120795140066878,-0.011391215424022,0.311531153115312
-0.0120749088790177,-0.0113864933671667,0.311631163116312
-0.0120703025891232,-0.0113817722586952,0.311731173117312
-0.0120656951284505,-0.0113770520868458,0.311831183118312
-0.0120610864927231,-0.011372332840927,0.311931193119312
-0.0120564766744564,-0.0113676145102466,0.312031203120312
-0.0120518656683043,-0.0113628970862508,0.312131213121312
-0.0120472534678517,-0.011358180558248,0.312231223122312
-0.0120426400656142,-0.0113534649144763,0.312331233123312
-0.0120380254573149,-0.0113487501474518,0.312431243124312
-0.0120334096354694,-0.011344036245413,0.312531253125313
-0.0120287925947317,-0.0113393231987371,0.312631263126313
-0.0120241743286866,-0.0113346109988708,0.312731273127313
-0.0120195548309188,-0.0113298996351215,0.312831283128313
-0.0120149340960823,-0.0113251890978669,0.312931293129313
-0.012010312117762,-0.0113204793774838,0.313031303130313
-0.0120056888895425,-0.0113157704654186,0.313131313131313
-0.0120010644050087,-0.0113110623509794,0.313231323132313
-0.0119964386598837,-0.0113063550266819,0.313331333133313
-0.0119918116477524,-0.0113016484818338,0.313431343134313
-0.0119871833621994,-0.0112969427078814,0.313531353135314
-0.0119825537968097,-0.0112922376962714,0.313631363136314
-0.0119779229462371,-0.0112875334363116,0.313731373137314
-0.0119732908051355,-0.0112828299215867,0.313831383138314
-0.01196865736709,-0.0112781271414048,0.313931393139314
-0.0119640226267544,-0.0112734250872121,0.314031403140314
-0.0119593865787826,-0.0112687237504552,0.314131413141314
-0.0119547492156903,-0.0112640231225804,0.314231423142314
-0.0119501105332006,-0.0112593231950338,0.314331433143314
-0.0119454705248984,-0.0112546239603315,0.314431443144314
-0.0119408291865067,-0.0112499254088501,0.314531453145315
-0.0119361865116105,-0.0112452275320363,0.314631463146315
-0.0119315424959328,-0.0112405303234749,0.314731473147315
-0.0119268903885215,-0.0112358235722704,0.314831483148315
-0.0119222302364217,-0.011231107357544,0.314931493149315
-0.0119175620888166,-0.0112263817552092,0.315031503150315
-0.0119128859927513,-0.0112216468411796,0.315131513151315
-0.0119082019942014,-0.0112169026913683,0.315231523152315
-0.0119035101412812,-0.0112121493806198,0.315331533153315
-0.0118988104810357,-0.0112073869816398,0.315431543154315
-0.0118941030583714,-0.0112026155714112,0.315531553155316
-0.0118893879203332,-0.0111978352205013,0.315631563156316
-0.0118846651118276,-0.0111930460016159,0.315731573157316
-0.0118799346798998,-0.0111882479885302,0.315831583158316
-0.0118751966683869,-0.0111834412518115,0.315931593159316
-0.0118704511232648,-0.0111786258630966,0.316031603160316
-0.0118656980883709,-0.0111738018908143,0.316131613161316
-0.01186093761075,-0.0111689694076706,0.316231623162316
-0.011856169731032,-0.0111641284810255,0.316331633163316
-0.0118513944962617,-0.0111592791803768,0.316431643164316
-0.0118466119492074,-0.0111544215741541,0.316531653165317
-0.0118418221337064,-0.0111495557297167,0.316631663166317
-0.0118370319033543,-0.0111446919787802,0.316731673167317
-0.0118322412474592,-0.011139830302099,0.316831683168317
-0.0118274501563981,-0.0111349706804272,0.316931693169317
-0.01182265861841,-0.0111301130955883,0.317031703170317
-0.011817866624941,-0.0111252575272679,0.317131713171317
-0.0118130741620916,-0.0111204039572888,0.317231723172317
-0.0118082812223774,-0.0111155523674752,0.317331733173317
-0.0118034877951063,-0.0111107027385811,0.317431743174317
-0.0117986938685171,-0.0111058550545685,0.317531753175318
-0.0117938994319177,-0.0111010092951226,0.317631763176318
-0.0117891044778237,-0.0110961654431362,0.317731773177318
-0.0117843089923355,-0.0110913234815017,0.317831783178318
-0.0117795129679686,-0.0110864833909738,0.317931793179318
-0.011774716394031,-0.0110816451555143,0.318031803180318
-0.0117699192598307,-0.0110768087569468,0.318131813181318
-0.0117651215546756,-0.0110719741781638,0.318231823182318
-0.0117603232700121,-0.0110671414020584,0.318331833183318
-0.0117555243951482,-0.0110623104115231,0.318431843184318
-0.0117507249193918,-0.0110574811894508,0.318531853185319
-0.0117459248341893,-0.0110526537198033,0.318631863186319
-0.0117411241288486,-0.0110478279854734,0.318731873187319
-0.0117363227926778,-0.011043003970423,0.318831883188319
-0.0117315208171232,-0.0110381816575449,0.318931893189319
-0.0117267181925619,-0.011033361030801,0.319031903190319
-0.0117219149083019,-0.0110285420752223,0.319131913191319
-0.0117171109557897,-0.011023724773702,0.319231923192319
-0.0117123063232638,-0.0110189091102017,0.319331933193319
-0.01170750100324,-0.0110140950697526,0.319431943194319
-0.0117026949850262,-0.0110092826363165,0.31953195319532
-0.0116978882600688,-0.011004471794925,0.31963196319632
-0.0116930808176756,-0.0109996625295395,0.31973197319732
-0.0116882726492932,-0.0109948548251915,0.31983198319832
-0.0116834637442294,-0.0109900486658427,0.31993199319932
-0.0116786540949999,-0.0109852440386631,0.32003200320032
-0.0116738436909125,-0.0109804409265449,0.32013201320132
-0.0116690325234137,-0.0109756393166578,0.32023202320232
-0.0116642205818115,-0.0109708391918947,0.32033203320332
-0.0116594078586213,-0.0109660405404944,0.32043204320432
-0.0116545943442204,-0.0109612433453495,0.320532053205321
-0.0116497800289859,-0.0109564475936295,0.320632063206321
-0.0116449649043642,-0.010951653271435,0.320732073207321
-0.0116401489596633,-0.0109468603627276,0.320832083208321
-0.011635332188468,-0.0109420688557463,0.320932093209321
-0.0116305145800861,-0.0109372787355223,0.321032103210321
-0.0116256961259641,-0.010932489989225,0.321132113211321
-0.0116208768164792,-0.0109277026008163,0.321232123212321
-0.0116160566441469,-0.0109229165596044,0.321332133213321
-0.0116112355993444,-0.010918131849551,0.321432143214321
-0.0116064136724488,-0.010913348458895,0.321532153215322
-0.011601590857045,-0.0109085663737366,0.321632163216322
-0.0115967671413716,-0.0109037855812455,0.321732173217322
-0.0115919425200827,-0.0108990060685912,0.321832183218322
-0.0115871169824863,-0.0108942278218743,0.321932193219322
-0.011582290522167,-0.0108894508293331,0.322032203220322
-0.0115774631305714,-0.0108846750781376,0.322132213221322
-0.0115726278482525,-0.0108798902034267,0.322232223222322
-0.0115677847243937,-0.0108750962789758,0.322332233223322
-0.0115629338039016,-0.0108702933785601,0.322432243224322
-0.011558075133821,-0.0108654815759543,0.322532253225323
-0.0115532087590587,-0.010860660941726,0.322632263226323
-0.0115483347266595,-0.0108558315507194,0.322732273227323
-0.01154345308153,-0.0108509934724328,0.322832283228323
-0.0115385638685767,-0.0108461467774337,0.322932293229323
-0.0115336671337755,-0.0108412915373586,0.323032303230323
-0.0115287629220328,-0.0108364278217059,0.323132313231323
-0.0115238512761169,-0.0108315556989045,0.323232323232323
-0.0115189322420035,-0.0108266752395219,0.323332333233323
-0.0115140058635298,-0.0108217865087794,0.323432343234323
-0.0115090721834641,-0.0108168895772448,0.323532353235324
-0.0115041312456438,-0.0108119845101392,0.323632363236324
-0.0114991830939061,-0.0108070713748225,0.323732373237324
-0.0114942277710193,-0.0108021502375854,0.323832383238324
-0.0114892653197514,-0.0107972211636492,0.323932393239324
-0.0114842957818014,-0.0107922842182355,0.324032403240324
-0.0114793192010067,-0.0107873394665655,0.324132413241324
-0.011474335617997,-0.0107823869706533,0.324232423242324
-0.0114693450755405,-0.0107774267967892,0.324332433243324
-0.0114643476142668,-0.010772459005918,0.324432443244324
-0.0114593503058893,-0.0107674940890665,0.324532453245325
-0.0114543531343699,-0.0107625320205735,0.324632463246325
-0.0114493560868781,-0.0107575727758476,0.324732473247325
-0.0114443591473759,-0.0107526163292277,0.324832483248325
-0.0114393623019636,-0.0107476626550528,0.324932493249325
-0.0114343655367415,-0.0107427117298007,0.325032503250325
-0.0114293688367409,-0.0107377635288798,0.325132513251325
-0.0114243721880621,-0.010732818027698,0.325232523252325
-0.0114193755768054,-0.0107278752005948,0.325332533253325
-0.011414378988002,-0.0107229350261859,0.325432543254325
-0.0114093824077522,-0.0107179974777412,0.325532553255326
-0.0114043858232256,-0.0107130625349459,0.325632563256326
-0.0113993892183841,-0.01070813017107,0.325732573257326
-0.0113943925803973,-0.0107032003647294,0.325832583258326
-0.0113893958964348,-0.0106982730924015,0.325932593259326
-0.0113843991504584,-0.010693348331633,0.326032603260326
-0.011379402330707,-0.0106884260578323,0.326132613261326
-0.0113744054222116,-0.0106835062506845,0.326232623262326
-0.011369408412142,-0.0106785888866672,0.326332633263326
-0.0113644112865983,-0.0106736739433272,0.326432643264326
-0.011359414031681,-0.01066876139928,0.326532653265327
-0.0113544166356287,-0.0106638512310036,0.326632663266327
-0.0113494190824036,-0.0106589434192521,0.326732673267327
-0.0113444213613135,-0.010654037940503,0.326832683268327
-0.0113394234573895,-0.0106491347744417,0.326932693269327
-0.0113344253578013,-0.0106442338986145,0.327032703270327
-0.0113294270497183,-0.0106393352927067,0.327132713271327
-0.0113244285192409,-0.0106344389353344,0.327232723272327
-0.011319429754608,-0.0106295448072519,0.327332733273327
-0.0113144307419198,-0.0106246528849365,0.327432743274327
-0.0113094314683459,-0.0106197631512809,0.327532753275328
-0.0113044319210559,-0.010614875582763,0.327632763276328
-0.0112994320882884,-0.0106099901622753,0.327732773277328
-0.011294431956144,-0.0106051068673645,0.327832783278328
-0.011289431511792,-0.010600225678785,0.327932793279328
-0.0112844307424022,-0.0105953465772911,0.328032803280328
-0.0112794296362131,-0.010590469543637,0.328132813281328
-0.0112744281814637,-0.0105855945575081,0.328232823282328
-0.011269426363185,-0.0105807215996587,0.328332833283328
-0.0112644241717543,-0.0105758506519123,0.328432843284328
-0.0112594215922025,-0.0105709816939537,0.328532853285329
-0.011254418614907,-0.0105661147086761,0.328632863286329
-0.0112494152248989,-0.0105612496757645,0.328732873287329
-0.0112444114114861,-0.0105563865781114,0.328832883288329
-0.0112394071629074,-0.0105515253954022,0.328932893289329
-0.0112344024663324,-0.0105466661105294,0.329032903290329
-0.0112293973099998,-0.010541808705317,0.329132913291329
-0.0112243916832176,-0.0105369531626573,0.329232923292329
-0.0112193855731552,-0.0105320994633047,0.329332933293329
-0.0112143789691208,-0.0105272475912214,0.329432943294329
-0.0112093718604223,-0.0105223975271612,0.32953295329533
-0.011204357079118,-0.0105175387512296,0.32963296329633
-0.0111993346711837,-0.0105126713329244,0.32973297329733
-0.0111943046804569,-0.0105077953438824,0.32983298329833
-0.0111892671529133,-0.0105029108525329,0.32993299329933
-0.0111842221323901,-0.0104980179294428,0.33003300330033
-0.0111791696648632,-0.0104931166430414,0.33013301330133
-0.0111741097920315,-0.0104882070606886,0.33023302330233
-0.0111690425598709,-0.0104832892508133,0.33033303330333
-0.0111639680111493,-0.0104783632807755,0.33043304330433
-0.0111588861897042,-0.0104734292168657,0.330533053305331
-0.0111537971383037,-0.0104684871253746,0.330633063306331
-0.011148700899716,-0.0104635370715235,0.330733073307331
-0.0111435975167092,-0.0104585791216031,0.330833083308331
-0.0111384870320515,-0.0104536133386965,0.330933093309331
-0.011133369488511,-0.0104486397869559,0.331033103310331
-0.0111282449267174,-0.0104436585305334,0.331133113311331
-0.0111231133894389,-0.0104386696335814,0.331233123312331
-0.0111179749173053,-0.0104336731570444,0.331333133313331
-0.0111128295520155,-0.0104286691640053,0.331433143314331
-0.0111076773352684,-0.0104236577143399,0.331533153315332
-0.0111025183066245,-0.0104186388722,0.331633163316332
-0.0110973525067137,-0.0104136126963918,0.331733173317332
-0.0110921799761656,-0.0104085792467911,0.331833183318332
-0.01108700075561,-0.0104035385843423,0.331933193319332
-0.0110818148835382,-0.0103984907667822,0.332033203320332
-0.01107662240058,-0.0103934358539864,0.332133213321332
-0.0110714233452267,-0.0103883739047613,0.332233223322332
-0.0110662250062398,-0.0103833155662369,0.332333233323332
-0.0110610273654429,-0.0103782608084756,0.332433243324332
-0.0110558304035904,-0.0103732096004708,0.332533253325333
-0.0110506341025058,-0.0103681619080076,0.332633263326333
-0.0110454384450818,-0.0103631177032869,0.332733273327333
-0.0110402434099343,-0.0103580769542324,0.332833283328333
-0.0110350489810254,-0.0103530396298374,0.332933293329333
-0.0110298551391093,-0.0103480057001642,0.333033303330333
-0.0110246618670787,-0.0103429751342059,0.333133313331333
-0.0110194691456881,-0.010337947904163,0.333233323332333
-0.0110142769578301,-0.0103329239779595,0.333333333333333
-0.011009085284259,-0.0103279033277961,0.333433343334333
-0.0110038941089369,-0.0103228859248044,0.333533353335334
-0.0109987034126181,-0.0103178717379774,0.333633363336334
-0.0109935131781952,-0.0103128607405849,0.333733373337334
-0.0109883233885611,-0.0103078529026895,0.333833383338334
-0.01098313402447,-0.0103028481964917,0.333933393339334
-0.0109779450709532,-0.010297846594192,0.334033403340334
-0.0109727565087649,-0.0102928480669223,0.334133413341334
-0.0109675683218671,-0.0102878525879524,0.334233423342334
-0.0109623804910142,-0.0102828601284135,0.334333433343334
-0.0109571930012372,-0.0102778706626452,0.334433443344334
-0.0109520058354289,-0.0102728841628479,0.334533453345335
-0.0109468189743437,-0.0102679006022915,0.334633463346335
-0.0109416324030127,-0.0102629199531767,0.334733473347335
-0.0109364461043286,-0.010257942190912,0.334833483348335
-0.0109312600611843,-0.0102529672876979,0.334933493349335
-0.0109260742564723,-0.0102479952189427,0.335033503350335
-0.010920888675224,-0.0102430259568472,0.335133513351335
-0.0109157032992627,-0.01023805947682,0.335233523352335
-0.0109105181125505,-0.0102330957531996,0.335333533353335
-0.01090533309798,-0.0102281347603256,0.335433543354335
-0.0109001482405826,-0.0102231764746753,0.335533553355336
-0.01089496352432,-0.0102182208684495,0.335633563356336
-0.0108897789310158,-0.0102132679202639,0.335733573357336
-0.0108845944467704,-0.0102083176023197,0.335833583358336
-0.0108794100544765,-0.0102033698921631,0.335933593359336
-0.0108742257391653,-0.0101984247652027,0.336033603360336
-0.0108690414837295,-0.0101934821979158,0.336133613361336
-0.0108638572721311,-0.0101885421657111,0.336233623362336
-0.0108586730904703,-0.0101836046450657,0.336333633363336
-0.0108534889237784,-0.0101786696135266,0.336433643364336
-0.0108483047549481,-0.010173737046502,0.336533653365337
-0.0108431324542788,-0.0101687995408255,0.336633663366337
-0.0108379718934661,-0.0101638571349884,0.336733673367337
-0.0108328229474131,-0.010158909871759,0.336833683368337
-0.0108276854888845,-0.0101539577885595,0.336933693369337
-0.0108225401481864,-0.0101489976499791,0.337033703370337
-0.0108173869723635,-0.0101440295212396,0.337133713371337
-0.0108122260095302,-0.0101390534675624,0.337233723372337
-0.0108070573067313,-0.0101340695520303,0.337333733373337
-0.0108018809142195,-0.0101290778387956,0.337433743374337
-0.0107966968758321,-0.0101240783909416,0.337533753375338
-0.0107915052418216,-0.0101190712726203,0.337633763376338
-0.0107863060560254,-0.0101140565447761,0.337733773377338
-0.0107810993665577,-0.0101090342694231,0.337833783378338
-0.0107758852193942,-0.0101040045085751,0.337933793379338
-0.0107706636605107,-0.0100989673231766,0.338033803380338
-0.010765434735883,-0.0100939227731031,0.338133813381338
-0.0107601984893483,-0.0100888709192993,0.338233823382338
-0.0107549549679518,-0.0100838118205711,0.338333833383338
-0.0107497042165998,-0.010078745536794,0.338433843384338
-0.0107444462780606,-0.0100736721257052,0.338533853385339
-0.01073918119831,-0.0100685916461106,0.338633863386339
-0.010733909020116,-0.0100635041546783,0.338733873387339
-0.0107286297883853,-0.0100584097102145,0.338833883388339
-0.0107233435469551,-0.0100533083693867,0.338933893389339
-0.0107180503375245,-0.0100482001877938,0.339033903390339
-0.0107127502039308,-0.0100430852221033,0.339133913391339
-0.0107074431900112,-0.0100379635279142,0.339233923392339
-0.0107021293363957,-0.0100328351586862,0.339333933393339
-0.0106968086858522,-0.0100277001710874,0.339433943394339
-0.010691481281149,-0.010022558618578,0.33953395339534
-0.0106861471629159,-0.0100174105556872,0.33963396339634
-0.0106808063739208,-0.0100122560348061,0.33973397339734
-0.0106754589526553,-0.0100070951083256,0.33983398339834
-0.0106701049429566,-0.0100019278307753,0.33993399339934
-0.0106647443822469,-0.00999675425240771,0.34003400340034
-0.0106593847902357,-0.00999158518928718,0.34013401340134
-0.0106540261487466,-0.00998642060292238,0.34023402340234
-0.0106486684363955,-0.00998126045268397,0.34033403340334
-0.0106433116371444,-0.00997610470008021,0.34043404340434
-0.0106379557285399,-0.00997095330768922,0.340534053405341
-0.0106326006934749,-0.00996580623595016,0.340634063406341
-0.0106272465127036,-0.00996066344851043,0.340734073407341
-0.0106218931680496,-0.00995552490580939,0.340834083408341
-0.0106165406381288,-0.00995039057256333,0.340934093409341
-0.0106111889069032,-0.0099452604102807,0.341034103410341
-0.0106058379540578,-0.00994013438367817,0.341134113411341
-0.0106004877614163,-0.00993501245426419,0.341234123412341
-0.0105951383108022,-0.00992989458782413,0.341334133413341
-0.0105897895829697,-0.00992478074693592,0.341434143414341
-0.0105844415608117,-0.00991967089631604,0.341534153415342
-0.0105790942240133,-0.00991456500174966,0.341634163416342
-0.0105737475554672,-0.00990946302688418,0.341734173417342
-0.0105684015369969,-0.00990436493750497,0.341834183418342
-0.0105630561504259,-0.00989927069939723,0.341934193419342
-0.010557711377578,-0.00989418027727761,0.342034203420342
-0.0105523672002765,-0.0098890936369315,0.342134213421342
-0.0105470236014141,-0.00988401074521354,0.342234223422342
-0.0105416805617453,-0.00987893157004766,0.342334233423342
-0.0105363380641628,-0.0098738560750807,0.342434243424342
-0.0105309960904901,-0.00986878423037532,0.342534253425343
-0.0105256546236199,-0.00986371600064762,0.342634263426343
-0.010520313646445,-0.00985865135489063,0.342734273427343
-0.010514973140789,-0.00985359026102827,0.342834283428343
-0.0105096330884753,-0.00984853268591539,0.342934293429343
-0.010504293473466,-0.0098434785996141,0.343034303430343
-0.0104989542786537,-0.00983842796790996,0.343134313431343
-0.0104936154847927,-0.00983338076193455,0.343234323432343
-0.0104882770769143,-0.00982833694961161,0.343334333433343
-0.010482939036842,-0.00982329650100345,0.343434343434343
-0.0104776013474685,-0.00981825938403398,0.343534353435344
-0.0104722639927558,-0.00981322556983462,0.343634363436344
-0.0104669269566657,-0.00980819502739873,0.343734373437344
-0.0104615902210219,-0.00980316772785772,0.343834383438344
-0.0104562537719246,-0.00979814364234279,0.343934393439344
-0.0104509175911976,-0.00979312273984733,0.344034403440344
-0.0104455816649409,-0.00978810499257201,0.344134413441344
-0.0104402459771168,-0.00978309037164841,0.344234423442344
-0.0104349105116869,-0.00977807884927699,0.344334433443344
-0.0104295676687516,-0.00977305957410962,0.344434443444344
-0.0104242174921481,-0.00976803261136752,0.344534453445345
-0.0104188600257139,-0.00976299802199574,0.344634463446345
-0.0104134953154246,-0.00975795586907678,0.344734473447345
-0.0104081234019101,-0.00975290621141731,0.344834483448345
-0.010402744331146,-0.0097478491121,0.344934493449345
-0.0103973581448313,-0.00974278463100046,0.345034503450345
-0.0103919648857342,-0.0097377128279939,0.345134513451345
-0.010386564597692,-0.0097326337629559,0.345234523452345
-0.0103811573224037,-0.0097275474936235,0.345334533453345
-0.0103757431026374,-0.00972245407880264,0.345434543454345
-0.0103703219790228,-0.00971735357729982,0.345534553455346
-0.0103648939943282,-0.00971224604685189,0.345634563456346
-0.0103594591891831,-0.00970713154412679,0.345734573457346
-0.0103540176052866,-0.00970201012686119,0.345834583458346
-0.0103485692843377,-0.00969688184958484,0.345934593459346
-0.0103431142648276,-0.00969174676896534,0.346034603460346
-0.0103376525895245,-0.00968660494060133,0.346134613461346
-0.010332184297989,-0.00968145642009131,0.346234623462346
-0.0103267094287123,-0.00967630126089575,0.346334633463346
-0.0103212280233935,-0.00967113951754369,0.346434643464346
-0.010315740121593,-0.00966597124349542,0.346534653465347
-0.010310245760733,-0.00966079649221124,0.346634663466347
-0.010304744980374,-0.00965561531715126,0.346734673467347
-0.0102992378211458,-0.00965042777070652,0.346834683468347
-0.0102937243194012,-0.00964523390419874,0.346934693469347
-0.0102882045147009,-0.00964003377001898,0.347034703470347
-0.0102826784455362,-0.0096348274184195,0.347134713471347
-0.0102771461482599,-0.0096296149007226,0.347234723472347
-0.0102716076613634,-0.0096243962671804,0.347334733473347
-0.0102660630222689,-0.00961917156911483,0.347434743474347
-0.0102605122683985,-0.00961394085464016,0.347534753475348
-0.0102549554350358,-0.0096087041729396,0.347634763476348
-0.0102493925585339,-0.00960346157319653,0.347734773477348
-0.0102438236773841,-0.00959821310459451,0.347834783478348
-0.0102382565336902,-0.00959296974571688,0.347934793479348
-0.0102326911039299,-0.00958773145379554,0.348034803480348
-0.0102271273613729,-0.00958249818392405,0.348134813481348
-0.010221565282497,-0.00957726989119574,0.348234823482348
-0.010216004841641,-0.00957204653284235,0.348334833483348
-0.0102104460131443,-0.00956682806716525,0.348434843484348
-0.0102048887724151,-0.00956161444818832,0.348534853485349
-0.0101993330948616,-0.00955640563528221,0.348634863486349
-0.0101937789548231,-0.00955120158674756,0.348734873487349
-0.0101882263298461,-0.00954600225874718,0.348834883488349
-0.0101826751932008,-0.00954080761172081,0.348934893489349
-0.0101771255224337,-0.00953561760289979,0.349034903490349
-0.010171577291884,-0.00953043219165496,0.349134913491349
-0.0101660304780291,-0.00952525133735605,0.349234923492349
-0.0101604850562775,-0.0095200749993735,0.349334933493349
-0.0101549410041758,-0.00951490313921616,0.349434943494349
-0.0101493982960632,-0.00950973571518501,0.34953495349535
-0.0101438569105555,-0.00950457268985761,0.34963496349635
-0.0101383168209227,-0.00949941402260461,0.34973497349735
-0.01013277800685,-0.00949425967386536,0.34983498349835
-0.0101272404426763,-0.00948910960728688,0.34993499349935
-0.0101217041059484,-0.00948396378330873,0.35003500350035
-0.0101161689742132,-0.00947882216450864,0.35013501350135
-0.0101106350228788,-0.00947368471239524,0.35023502350235
-0.0101051022305612,-0.00946855139061592,0.35033503350335
-0.0100995705726688,-0.00946342216174824,0.35043504350435
-0.0100940400288865,-0.00945829698943938,0.350535053505351
-0.0100885105735537,-0.00945317583626708,0.350635063506351
-0.0100829821874245,-0.00944805866587872,0.350735073507351
-0.0100774548448382,-0.00944294544299041,0.350835083508351
-0.010071928526549,-0.00943783613231824,0.350935093509351
-0.0100664032090344,-0.00943273069857887,0.351035103510351
-0.0100608788709104,-0.00942762910648822,0.351135113511351
-0.0100553554918622,-0.00942253132076276,0.351235123512351
-0.0100498330494363,-0.00941743730718787,0.351335133513351
-0.010044311523318,-0.0094123470326184,0.351435143514351
-0.0100387908931925,-0.00940726046283971,0.351535153515352
-0.0100332711376755,-0.00940217756363737,0.351635163516352
-0.0100277522375216,-0.00939709830293494,0.351735173517352
-0.0100222263682979,-0.00939201166793483,0.351835183518352
-0.0100166935727727,-0.00938691771851227,0.351935193519352
-0.0100111538926449,-0.00938181651240428,0.352035203520352
-0.0100056073674751,-0.00937670810948608,0.352135213521352
-0.0100000540389621,-0.00937159256856418,0.352235223522352
-0.00999449394666663,-0.00936646994630596,0.352335233523352
-0.00998892713121831,-0.00936134030044882,0.352435243524352
-0.00998335363431609,-0.00935620368766052,0.352535253525353
-0.0099777734933821,-0.00935106016567793,0.352635263526353
-0.00997218675011533,-0.00934590978796114,0.352735273527353
-0.00996659344193787,-0.00934075261224719,0.352835283528353
-0.00996099360947944,-0.00933558869306567,0.352935293529353
-0.00995538729123145,-0.00933041808601505,0.353035303530353
-0.00994977452568516,-0.00932524084348636,0.353135313531353
-0.00994415535240115,-0.0093200570200088,0.353235323532353
-0.00993852980773229,-0.00931486667011196,0.353335333533353
-0.00993289793123919,-0.00930966984618666,0.353435343534353
-0.00992725976141312,-0.00930446660062412,0.353535353535354
-0.00992161533353786,-0.00929925698581499,0.353635363536354
-0.00991596468610469,-0.00929404105415067,0.353735373537354
-0.00991030785760494,-0.00928881885588326,0.353835383538354
-0.00990464488332237,-0.00928359044233487,0.353935393539354
-0.00989897580067914,-0.00927835586482726,0.354035403540354
-0.00989330064602806,-0.00927311517361289,0.354135413541354
-0.00988761945572217,-0.00926786841787514,0.354235423542354
-0.00988193226611437,-0.00926261564679739,0.354335433543354
-0.00987623911355754,-0.00925735691063231,0.354435443544354
-0.00987054003226623,-0.00925209225749398,0.354535453545355
-0.0098648350596626,-0.00924682173549653,0.354635463546355
-0.00985912422889186,-0.00924154539168495,0.354735473547355
-0.00985340757630704,-0.00923626327524263,0.354835483548355
-0.00984768513612264,-0.00923097543214531,0.354935493549355
-0.00984195694362235,-0.00922568190943799,0.355035503550355
-0.00983622303302071,-0.0092203827541657,0.355135513551355
-0.00983048343746303,-0.0092150780112347,0.355235523552355
-0.00982473819223305,-0.00920976772769037,0.355335533553355
-0.00981898732940685,-0.00920445194736972,0.355435543554355
-0.00981323088212972,-0.00919913071517939,0.355535553555356
-0.00980746888354707,-0.0091938040770953,0.355635563556356
-0.00980170930671073,-0.00918848317742732,0.355735573557356
-0.00979595212061386,-0.00918316796592319,0.355835583558356
-0.00979019729531877,-0.00917785839446841,0.355935593559356
-0.00978444480088774,-0.00917255441174124,0.356035603560356
-0.00977869460738305,-0.00916725597176614,0.356135613561356
-0.00977294668379779,-0.00916196302429043,0.356235623562356
-0.00976720100126345,-0.00915667552120004,0.356335633563356
-0.0097614575309116,-0.00915139341544974,0.356435643564356
-0.00975571624066605,-0.00914611665892545,0.356535653565357
-0.00974997710272759,-0.0091408452056516,0.356635663566357
-0.0097442400882276,-0.00913557900858319,0.356735673567357
-0.00973850516829768,-0.0091303180217443,0.356835683568357
-0.00973277231193088,-0.00912506219808991,0.356935693569357
-0.00972704149239711,-0.00911981149378303,0.357035703570357
-0.00972131268082788,-0.00911456586284754,0.357135713571357
-0.00971558584728551,-0.00910932525930791,0.357235723572357
-0.00970986096503983,-0.00910408964146494,0.357335733573357
-0.00970413800522243,-0.00909885896227398,0.357435743574357
-0.00969841693896479,-0.00909363318003587,0.357535753575358
-0.00969269773846756,-0.00908841224984412,0.357635763576358
-0.00968698037806989,-0.00908319612999994,0.357735773577358
-0.00968126482676488,-0.00907798477559649,0.357835783578358
-0.00967555105889166,-0.00907277814707331,0.357935793579358
-0.00966983904772008,-0.00906757619952396,0.358035803580358
-0.00966412876438166,-0.0090623788923187,0.358135813581358
-0.00965842018214632,-0.00905718618375855,0.358235823582358
-0.00965271327321479,-0.00905199803214448,0.358335833583358
-0.00964700801192612,-0.0090468143957777,0.358435843584358
-0.00964130437048107,-0.00904163523402829,0.358535853585359
-0.00963560232321871,-0.00903646050626652,0.358635863586359
-0.00962990184233976,-0.00903129017293195,0.358735873587359
-0.00962420290432176,-0.00902612419339503,0.358835883588359
-0.00961850548136537,-0.00902096252809477,0.358935893589359
-0.00961280954887895,-0.00901580513854018,0.359035903590359
-0.00960711508120159,-0.00901065198517063,0.359135913591359
-0.0096014140325755,-0.00900549189159998,0.359235923592359
-0.00959570644042275,-0.00900032491128815,0.359335933593359
-0.009589992344304,-0.00899515110090329,0.359435943594359
-0.00958427178057204,-0.0089899705149746,0.35953595359536
-0.00957854478771832,-0.00898478320696219,0.35963596359636
-0.00957281140316487,-0.00897958923139564,0.35973597359736
-0.00956707166433392,-0.00897438864066578,0.35983598359836
-0.00956132560757831,-0.00896918148823293,0.35993599359936
-0.00955557327138941,-0.00896396782755718,0.36003600360036
-0.00954981468998173,-0.00895874770889102,0.36013601360136
-0.0095440499018466,-0.00895352118569475,0.36023602360236
-0.00953827894333699,-0.00894828830822101,0.36033603360336
-0.00953250184866736,-0.00894304912779138,0.36043604360436
-0.00952671865525982,-0.00893780369465869,0.360536053605361
-0.00952092939839817,-0.00893255206014451,0.360636063606361
-0.0095151341133661,-0.00892729427236294,0.360736073607361
-0.0095093328354473,-0.00892203038156682,0.360836083608361
-0.0095035255999255,-0.00891676043587026,0.360936093609361
-0.00949771244208449,-0.00891148448552554,0.361036103610361
-0.00949189339613868,-0.00890620257864713,0.361136113611361
-0.00948606849630271,-0.00890091476121077,0.361236123612361
-0.009480237776791,-0.00889562108239966,0.361336133613361
-0.00947440127288729,-0.00889032158925899,0.361436143614361
-0.00946855901773693,-0.00888501632776432,0.361536153615362
-0.00946271104448518,-0.00887970534496065,0.361636163616362
-0.00945685738734665,-0.00887438868682391,0.361736173617362
-0.00945099807946655,-0.00886906639826037,0.361836183618362
-0.00944513315505946,-0.00886373852631523,0.361936193619362
-0.00943926264513227,-0.00885840511482568,0.362036203620362
-0.00943338658283031,-0.00885306620762907,0.362136213621362
-0.00942750500236808,-0.00884772185177062,0.362236223622362
-0.0094216179347525,-0.00884237208787966,0.362336233623362
-0.00941572541312887,-0.00883701696193232,0.362436243624362
-0.00940982746850407,-0.00883165651669668,0.362536253625363
-0.00940392413295428,-0.00882629079494064,0.362636263626363
-0.00939801543748637,-0.0088209198383634,0.362736273627363
-0.00939210141524564,-0.00881554369080232,0.362836283628363
-0.00938618209616985,-0.00881016239288694,0.362936293629363
-0.00938025751126582,-0.00880477598738536,0.363036303630363
-0.00937432769047131,-0.00879938451492767,0.363136313631363
-0.00936839266479321,-0.00879398801507412,0.363236323632363
-0.00936245246310007,-0.00878858653059301,0.363336333633363
-0.00935650711532951,-0.00878318009997568,0.363436343634363
-0.00935056482441232,-0.00877778003539711,0.363536353635364
-0.00934462555613399,-0.00877238628125863,0.363636363636364
-0.00933868927307237,-0.00876699878196176,0.363736373637364
-0.00933275594208214,-0.00876161748297729,0.363836383638364
-0.00932682552681038,-0.00875624233084474,0.363936393639364
-0.00932089799304258,-0.00875087326996563,0.364036403640364
-0.00931497330656419,-0.00874551024794892,0.364136413641364
-0.00930905143102233,-0.00874015321026542,0.364236423642364
-0.00930313233434089,-0.00873480210559319,0.364336433643364
-0.00929721598123613,-0.00872945688047211,0.364436443644364
-0.0092913023374935,-0.00872411748358026,0.364536453645365
-0.00928539136996774,-0.00871878386359588,0.364636463646365
-0.00927948304444432,-0.00871345596812833,0.364736473647365
-0.00927357732777789,-0.00870813374692458,0.364836483648365
-0.00926767418682315,-0.00870281714973233,0.364936493649365
-0.00926177358736563,-0.00869750612736821,0.365036503650365
-0.00925587549732916,-0.0086922006285103,0.365136513651365
-0.00924997988249921,-0.00868690060397538,0.365236523652365
-0.00924408671293817,-0.00868160600671827,0.365336533653365
-0.00923819595336219,-0.00867631678648668,0.365436543654365
-0.00923230757276448,-0.00867103289623541,0.365536553655366
-0.00922642154013805,-0.00866575428785036,0.365636563656366
-0.00922053782233762,-0.00866048091321743,0.365736573657366
-0.00921465638942553,-0.00865521272743014,0.365836583658366
-0.00920877720932556,-0.00864994968237404,0.365936593659366
-0.00920290025210011,-0.00864469173207376,0.366036603660366
-0.00919702548781143,-0.00863943883269156,0.366136613661366
-0.00919115288545259,-0.00863419093611351,0.366236623662366
-0.00918528241508599,-0.00862894800064043,0.366336633663366
-0.00917941404677377,-0.0086237099781586,0.366436643664366
-0.00917354775271675,-0.0086184768280379,0.366536653665367
-0.00916767685680703,-0.00861323307355486,0.366636663666367
-0.00916180138042871,-0.00860797880452277,0.366736673667367
-0.00915592134710421,-0.00860271410968545,0.366836683668367
-0.00915003677607924,-0.00859743907564835,0.366936693669367
-0.0091441476919455,-0.00859215379115551,0.367036703670367
-0.0091382541150178,-0.00858685834174309,0.367136713671367
-0.00913235606668028,-0.00858155281294766,0.367236723672367
-0.00912645356938617,-0.00857623728816665,0.367336733673367
-0.00912054664451957,-0.00857091185400591,0.367436743674367
-0.00911463531453374,-0.00856557659279396,0.367536753675368
-0.00910871959867438,-0.00856023158579027,0.367636763676368
-0.00910279952046393,-0.0085548769174621,0.367736773677368
-0.00909687510021731,-0.00854951266693054,0.367836783678368
-0.00909094635931851,-0.00854413891652395,0.367936793679368
-0.00908501331915168,-0.00853875574429449,0.368036803680368
-0.00907907600110091,-0.00853336323150163,0.368136813681368
-0.00907313442655019,-0.00852796145512788,0.368236823682368
-0.00906718861688362,-0.00852255049429451,0.368336833683368
-0.00906123859241616,-0.00851713042598387,0.368436843684368
-0.00905528437346252,-0.00851170132610977,0.368536853685369
-0.00904932598247613,-0.00850626327058545,0.368636863686369
-0.00904336343977179,-0.00850081633639382,0.368736873687369
-0.00903739676566433,-0.00849536059730957,0.368836883688369
-0.00903142598153793,-0.00848989612710797,0.368936893689369
-0.00902545110770735,-0.00848442299849498,0.369036903690369
-0.00901947216448752,-0.00847894128631477,0.369136913691369
-0.00901348917326255,-0.00847345106113459,0.369236923692369
-0.00900750215434719,-0.00846795239566058,0.369336933693369
-0.00900151112805643,-0.00846244536045982,0.369436943694369
-0.00899551611470513,-0.00845693002610028,0.36953695369537
-0.00898951713460806,-0.00845140646207975,0.36963696369637
-0.00898351420808018,-0.00844587473789673,0.36973697369737
-0.00897750735436712,-0.00844033492197992,0.36983698369837
-0.00897149659485297,-0.00843478708168966,0.36993699369937
-0.00896548194985264,-0.00842923128652373,0.37003700370037
-0.00895946343754249,-0.0084236676017039,0.37013701370137
-0.0089534410793067,-0.00841809609458978,0.37023702370237
-0.00894741489439085,-0.00841251683040279,0.37033703370337
-0.00894138490204067,-0.00840692987436451,0.37043704370437
-0.00893535112364017,-0.00840133529169619,0.370537053705371
-0.00892931357629669,-0.00839573314548105,0.370637063706371
-0.00892327228246343,-0.00839012350094032,0.370737073707371
-0.0089172272581785,-0.00838450642008796,0.370837083708371
-0.00891117852375678,-0.00837888196493755,0.370937093709371
-0.00890512609737466,-0.00837325019750323,0.371037103710371
-0.00889906999934709,-0.0083676111797986,0.371137113711371
-0.00889301702553269,-0.00836198055534313,0.371237123712371
-0.0088869671427862,-0.00835635824929231,0.371337133713371
-0.00888092031796226,-0.00835074418787106,0.371437143714371
-0.00887487651684636,-0.00834513829944287,0.371537153715372
-0.00886883570522396,-0.00833954050916357,0.371637163716372
-0.00886279785208823,-0.00833395074646555,0.371737173717372
-0.00885676292215536,-0.0083283689397123,0.371837183718372
-0.00885073088334932,-0.00832279501940529,0.371937193719372
-0.0088447017014555,-0.00831722891283911,0.372037203720372
-0.0088386753454671,-0.00831167055158431,0.372137213721372
-0.00883265178223873,-0.00830611986721223,0.372237223722372
-0.00882663097862504,-0.00830057679022414,0.372337233723372
-0.00882061290148084,-0.00829504125326083,0.372437243724372
-0.00881459752086832,-0.00828951318789268,0.372537253725373
-0.00880858480257304,-0.00828399252782937,0.372637263726373
-0.00880257471665722,-0.0082784792067804,0.372737273727373
-0.00879656722890637,-0.00827297315952397,0.372837283728373
-0.00879056231045202,-0.00826747431976958,0.372937293729373
-0.00878455993028719,-0.00826198262336529,0.373037303730373
-0.00877856005526668,-0.00825649800722767,0.373137313731373
-0.0087725626575911,-0.00825102040613568,0.373237323732373
-0.00876656770518439,-0.00824554975807518,0.373337333733373
-0.00876057516810879,-0.00824008599996331,0.373437343734373
-0.00875458501856503,-0.00823462907192466,0.373537353735374
-0.00874859722447707,-0.00822917890980691,0.373637363736374
-0.00874261175911468,-0.00822373545480394,0.373737373737374
-0.00873662859147106,-0.00821829864597124,0.373837383738374
-0.00873064769374693,-0.00821286842343324,0.373937393739374
-0.00872466222410776,-0.00820742914260153,0.374037403740374
-0.00871867220500687,-0.00820198087832027,0.374137413741374
-0.00871267766103595,-0.00819652370436491,0.374237423742374
-0.00870667861571747,-0.00819105769664832,0.374337433743374
-0.00870067509364316,-0.00818558292680758,0.374437443744374
-0.00869466711619702,-0.00818009946968684,0.374537453745375
-0.00868865470797078,-0.00817460739585355,0.374637463746375
-0.00868263789248691,-0.00816910677694439,0.374737473747375
-0.00867661669219868,-0.00816359768566516,0.374837483748375
-0.0086705911306286,-0.00815808019151401,0.374937493749375
-0.00866456123129913,-0.00815255436505836,0.375037503750375
-0.00865852701666354,-0.00814702027365838,0.375137513751375
-0.00865248851024434,-0.00814147798788111,0.375237523752375
-0.00864644573342557,-0.00813592757615598,0.375337533753375
-0.00864039871079894,-0.00813036910584241,0.375437543754375
-0.00863434746374852,-0.00812480264216217,0.375537553755376
-0.00862829201579678,-0.00811922825461324,0.375637563756376
-0.00862223238832781,-0.00811364600627884,0.375737573757376
-0.00861616860486407,-0.00810805596558786,0.375837583758376
-0.00861010068785883,-0.00810245819455405,0.375937593759376
-0.00860402865869625,-0.0080968527594683,0.376037603760376
-0.00859795253982949,-0.00809123972234437,0.376137613761376
-0.00859187235264265,-0.0080856191484035,0.376237623762376
-0.00858578812172747,-0.00807999109965964,0.376337633763376
-0.00857969986632958,-0.00807435563919565,0.376437643764376
-0.00857360760997148,-0.00806871282688712,0.376537653765377
-0.00856751137403723,-0.00806306272474783,0.376637663766377
-0.00856141117884168,-0.00805740539372244,0.376737673767377
-0.00855530704897652,-0.00805174089475546,0.376837683768377
-0.00854919900261825,-0.00804606928665301,0.376937693769377
-0.00854308706328938,-0.0080403906282214,0.377037703770377
-0.00853697125237386,-0.00803470497933622,0.377137713771377
-0.00853085159125586,-0.00802901239773414,0.377237723772377
-0.00852472809918104,-0.00802331294115237,0.377337733773377
-0.00851860079967188,-0.0080176066662585,0.377437743774377
-0.00851246971197398,-0.00801189363078992,0.377537753775378
-0.00850633485854071,-0.00800617389034474,0.377637763776378
-0.00850019625861769,-0.00800044750159111,0.377737773777378
-0.00849405393465821,-0.0079947145201275,0.377837783778378
-0.0084879079059079,-0.00798897499941402,0.377937793779378
-0.00848175819375089,-0.00798322899611862,0.378037803780378
-0.00847560481957123,-0.00797747656156304,0.378137813781378
-0.00846944780154537,-0.00797171775241487,0.378237823782378
-0.00846328716212658,-0.00796595261892694,0.378337833783378
-0.00845712291949137,-0.00796018121562864,0.378437843784378
-0.00845095509502377,-0.00795440359491082,0.378537853785379
-0.00844478370690024,-0.00794861980702593,0.378637863786379
-0.00843860877543572,-0.00794282990329611,0.378737873787379
-0.00843243031987577,-0.00793703393611201,0.378837883788379
-0.00842624835839696,-0.00793123195465718,0.378937893789379
-0.00842006986862247,-0.00792543975213945,0.379037903790379
-0.00841389481633792,-0.00791965724195298,0.379137913791379
-0.0084077231662595,-0.00791388433856197,0.379237923792379
-0.00840155488310354,-0.00790812095749876,0.379337933793379
-0.00839538993479388,-0.00790236701322754,0.379437943794379
-0.0083892282839084,-0.0078966224223503,0.37953795379538
-0.00838306989837102,-0.00789088710146887,0.37963796379638
-0.00837691474289798,-0.00788516096825488,0.37973797379738
-0.008370762784344,-0.00787944394144889,0.37983798379838
-0.00836461398849457,-0.00787373593979107,0.37993799379938
-0.00835846832113513,-0.00786803688202236,0.38003800380038
-0.00835232575018957,-0.00786234668902129,0.38013801380138
-0.0083461862414434,-0.00785666528166716,0.38023802380238
-0.00834004976388972,-0.00785099258190779,0.38033803380338
-0.00833391628331398,-0.00784532851276065,0.38043804380438
-0.00832778576764006,-0.00783967299510466,0.380538053805381
-0.00832165818479192,-0.00783402595516475,0.380638063806381
-0.00831553350483178,-0.00782838731595822,0.380738073807381
-0.00830941169354516,-0.0078227570015716,0.380838083808381
-0.00830329272206353,-0.00781713494036841,0.380938093809381
-0.00829717655724164,-0.00781152105643518,0.381038103810381
-0.00829106317021094,-0.00780591527706577,0.381138113811381
-0.0082849525288953,-0.00780031753062384,0.381238123812381
-0.00827883832926978,-0.00779470810740813,0.381338133813381
-0.008272720585234,-0.00778908710150905,0.381438143814381
-0.00826659930854922,-0.00778345460594697,0.381538153815382
-0.0082604745131151,-0.00777781071374282,0.381638163816382
-0.00825434621283122,-0.00777215551898626,0.381738173817382
-0.00824821442159734,-0.00776648911042149,0.381838183818382
-0.00824207915224384,-0.0077608115789307,0.381938193819382
-0.00823594041867036,-0.00775512301646518,0.382038203820382
-0.00822979823370731,-0.00774942350963094,0.382138213821382
-0.00822365261232366,-0.00774371314824054,0.382238223822382
-0.00821750356628051,-0.00773799201889998,0.382338233823382
-0.00821135111161603,-0.00773226021035274,0.382438243824382
-0.00820519526116062,-0.00772651780706608,0.382538253825383
-0.00819903602774467,-0.00772076489457656,0.382638263826383
-0.00819287342633711,-0.00771500155841999,0.382738273827383
-0.00818670747083758,-0.00770922788306366,0.382838283828383
-0.00818053817514574,-0.00770344395083646,0.382938293829383
-0.00817436555209193,-0.00769764984513604,0.383038303830383
-0.00816818961664514,-0.00769184564829112,0.383138313831383
-0.0081620103827049,-0.00768603144049206,0.383238323832383
-0.00815582786310174,-0.00768020730406758,0.383338333833383
-0.00814964207387369,-0.0076743733170693,0.383438343834383
-0.00814345302678196,-0.00766852956075704,0.383538353835384
-0.00813726073786464,-0.00766267611318242,0.383638363836384
-0.00813106522102138,-0.00765681305346653,0.383738373837384
-0.00812486648908258,-0.0076509404564537,0.383838383838384
-0.00811866455594796,-0.00764505840126502,0.383938393839384
-0.0081124594376555,-0.00763916696381393,0.384038403840384
-0.00810625114703567,-0.00763326621894478,0.384138413841384
-0.00810003969798816,-0.00762735624257081,0.384238423842384
-0.00809382510441258,-0.00762143710846728,0.384338433843384
-0.00808760738234702,-0.00761550889040907,0.384438443844384
-0.00808138654462185,-0.00760957166110217,0.384538453845385
-0.0080751626051368,-0.00760362549325237,0.384638463846385
-0.00806893557779144,-0.00759767045956546,0.384738473847385
-0.00806270547755467,-0.00759170663060905,0.384838483848385
-0.00805647231939539,-0.00758573407695057,0.384938493849385
-0.0080502361150747,-0.00757975286915726,0.385038503850385
-0.00804399688063082,-0.00757376307565837,0.385138513851385
-0.00803775462996325,-0.00756776476809058,0.385238523852385
-0.00803150937590256,-0.00756175801167496,0.385338533853385
-0.00802526113448673,-0.0075557428759102,0.385438543854385
-0.00801900991747701,-0.00754971942815571,0.385538553855386
-0.00801275574198068,-0.00754368773577166,0.385638563856386
-0.00800649861975893,-0.00753764786291017,0.385738573857386
-0.00800023856578072,-0.00753159987586175,0.385838583858386
-0.00799397559394557,-0.00752554384091728,0.385938593859386
-0.00798770971815324,-0.00751947982115943,0.386038603860386
-0.00798144095230329,-0.00751340788074072,0.386138613861386
-0.0079751693113646,-0.00750732808381328,0.386238623862386
-0.00796889480709845,-0.00750124049239088,0.386338633863386
-0.00796261745447364,-0.00749514516955656,0.386438643864386
-0.00795633726525139,-0.00748904217625502,0.386538653865387
-0.00795005425440064,-0.00748293157343073,0.386638663866387
-0.00794377496437876,-0.0074768334482136,0.386738673867387
-0.0079374993620404,-0.00747074768940627,0.386838683868387
-0.00793122741424026,-0.00746467418795016,0.386938693869387
-0.00792495908997142,-0.00745861283799394,0.387038703870387
-0.00791869435608862,-0.00745256352940993,0.387138713871387
-0.0079124331794465,-0.00744652615741588,0.387238723872387
-0.00790617552796893,-0.00744050061616066,0.387338733873387
-0.00789992137064909,-0.0074344868019315,0.387438743874387
-0.00789367067541074,-0.00742848460994653,0.387538753875388
-0.00788742341017789,-0.00742249393756227,0.387638763876388
-0.00788117954501276,-0.0074165146842734,0.387738773877388
-0.0078749390467701,-0.00741054674850551,0.387838783878388
-0.00786870188551215,-0.00740459002975366,0.387938793879388
-0.00786246803023202,-0.00739864442965109,0.388038803880388
-0.00785623745099203,-0.00739270984983087,0.388138813881388
-0.00785001011678523,-0.00738678619192659,0.388238823882388
-0.00784378599874311,-0.00738087335970949,0.388338833883388
-0.00783756506478964,-0.00737497125802084,0.388438843884388
-0.00783134728712545,-0.00736907979063205,0.388538853885389
-0.00782513263581289,-0.00736319886559165,0.388638863886389
-0.00781891449782705,-0.00735730834017127,0.388738873887389
-0.00781269289027521,-0.00735140829456127,0.388838883888389
-0.00780646783026468,-0.00734549880360581,0.388938893889389
-0.00780023933490267,-0.00733957994321833,0.389038903890389
-0.00779400742022727,-0.00733365178931245,0.389138913891389
-0.00778777210227646,-0.00732771441566305,0.389238923892389
-0.00778153340029598,-0.00732176789711449,0.389338933893389
-0.00777529132818548,-0.00731581230637255,0.389438943894389
-0.00776904590412137,-0.00730984771721231,0.38953895389539
-0.00776279714414172,-0.00730387420127046,0.38963896389639
-0.00775654506535386,-0.00729789183018353,0.38973897389739
-0.00775028968379577,-0.0072919006755884,0.38983898389839
-0.00774403101764389,-0.00728590080805212,0.38993899389939
-0.00773776908186713,-0.00727989229707341,0.39003900390039
-0.00773150389357275,-0.00727387521108095,0.39013901390139
-0.00772523546986801,-0.00726784962064235,0.39023902390239
-0.00771896382679094,-0.00726181559418668,0.39033903390339
-0.00771268898144878,-0.00725577319693533,0.39043904390439
-0.0077064109488104,-0.00724972249945556,0.390539053905391
-0.00770012974705231,-0.0072436635648306,0.390639063906391
-0.0076938453922125,-0.00723759646255859,0.390739073907391
-0.00768755790032905,-0.00723152125465332,0.390839083908391
-0.00768126728850921,-0.00722543800954401,0.390939093909391
-0.0076749735717219,-0.00721934678924426,0.391039103910391
-0.00766867676814345,-0.00721324765897548,0.391139113911391
-0.00766237689274283,-0.00720714068182108,0.391239123912391
-0.00765607396369647,-0.00720102592086357,0.391339133913391
-0.007649767994904,-0.00719490343811707,0.391439143914391
-0.00764345900347268,-0.00718877329559519,0.391539153915392
-0.00763714700650977,-0.00718263555531186,0.391639163916392
-0.00763083201898413,-0.00717649027821177,0.391739173917392
-0.00762451405907221,-0.00717033752310105,0.391839183918392
-0.00761819313960448,-0.00716417735199346,0.391939193919392
-0.00761186927982658,-0.00715800982262624,0.392039203920392
-0.00760554249470741,-0.00715183499594349,0.392139213921392
-0.00759921280028495,-0.00714565292861355,0.392239223922392
-0.00759288021152807,-0.00713946367837324,0.392339233923392
-0.0075865447455441,-0.00713326730509781,0.392439243924392
-0.007580206418371,-0.00712706386331662,0.392539253925393
-0.0075738652449777,-0.00712085341076692,0.392639263926393
-0.00756752124140221,-0.00711463600304735,0.392739273927393
-0.00756117442475182,-0.00710841169682532,0.392839283928393
-0.00755482480892616,-0.00710218054663058,0.392939293929393
-0.00754847240996326,-0.00709594260592307,0.393039303930393
-0.00754211724497039,-0.00708969793137073,0.393139313931393
-0.00753575932784726,-0.00708344657536457,0.393239323932393
-0.00752939867463181,-0.00707718859136473,0.393339333933393
-0.0075230353024314,-0.00707092403176203,0.393439343934393
-0.00751666922407647,-0.00706465295108624,0.393539353935394
-0.00751030045667423,-0.00705837539958945,0.393639363936394
-0.00750392901519354,-0.0070520914285938,0.393739373937394
-0.00749755491567247,-0.0070458010904901,0.393839383938394
-0.00749117817201065,-0.00703950443660031,0.393939393939394
-0.00748479880024616,-0.00703320151503833,0.394039403940394
-0.00747841681427866,-0.00702689237819519,0.394139413941394
-0.00747203223014615,-0.00702057707311608,0.394239423942394
-0.00746564506067915,-0.00701425565005349,0.394339433943394
-0.00745925532191565,-0.0070079281581906,0.394439443944394
-0.00745286987600499,-0.00700161507598597,0.394539453945395
-0.00744648868873264,-0.00699531627727351,0.394639463946395
-0.00744011172588407,-0.00698903163695621,0.394739473947395
-0.00743373895538316,-0.00698276103100672,0.394839483948395
-0.00742737034301545,-0.00697650433753568,0.394939493949395
-0.0074210058534972,-0.00697026143251555,0.395039503950395
-0.00741464545689067,-0.00696403219726462,0.395139513951395
-0.00740828911684297,-0.00695781650989352,0.395239523952395
-0.00740193680341635,-0.00695161425279019,0.395339533953395
-0.00739558848239637,-0.006945425308342,0.395439543954395
-0.00738924412170682,-0.00693924955893671,0.395539553955396
-0.00738290368927169,-0.00693308689016933,0.395639563956396
-0.0073765671530148,-0.0069269371854967,0.395739573957396
-0.00737023448086005,-0.0069208003315833,0.395839583958396
-0.00736390564073136,-0.00691467621616271,0.395939593959396
-0.00735757371701919,-0.00690854429341676,0.396039603960396
-0.00735123872896926,-0.00690240462642852,0.396139613961396
-0.0073449006904812,-0.00689625727721156,0.396239623962396
-0.00733855962080063,-0.00689010230564165,0.396339633963396
-0.00733221553596569,-0.00688393977587076,0.396439643964396
-0.00732586845308354,-0.00687776974670518,0.396539653965397
-0.00731951838819231,-0.00687159227802014,0.396639663966397
-0.00731316535946845,-0.00686540742969142,0.396739673967397
-0.00730680938401918,-0.00685921526266331,0.396839683968397
-0.00730045047681344,-0.00685301583253449,0.396939693969397
-0.00729408865495836,-0.00684680920024965,0.397039703970397
-0.00728772393663052,-0.00684059542247652,0.397139713971397
-0.00728135633786791,-0.00683437455695198,0.397239723972397
-0.00727498587363939,-0.00682814665927486,0.397339733973397
-0.00726861256212145,-0.00682191178825112,0.397439743974397
-0.00726223641935212,-0.00681566999734123,0.397539753975398
-0.00725585746243867,-0.00680942134321278,0.397639763976398
-0.00724947570741917,-0.00680316588039514,0.397739773977398
-0.00724309116926244,-0.0067969036634179,0.397839783978398
-0.00723670386614492,-0.00679063474787936,0.397939793979398
-0.00723031381410474,-0.00678435918617073,0.398039803980398
-0.00722392102917993,-0.0067780770317523,0.398139813981398
-0.0072175255263393,-0.00677178833701454,0.398239823982398
-0.00721112732375938,-0.00676549315648741,0.398339833983398
-0.00720472643640894,-0.0067591915393539,0.398439843984398
-0.00719832288032611,-0.00675288353907451,0.398539853985399
-0.00719191667154891,-0.00674656920697061,0.398639863986399
-0.00718550782718461,-0.00674024859222596,0.398739873987399
-0.00717909636220202,-0.00673392174723138,0.398839883988399
-0.00717268229157004,-0.006727588720101,0.398939893989399
-0.00716626563346515,-0.00672124956215673,0.399039903990399
-0.00715984640178694,-0.0067149043204434,0.399139913991399
-0.00715342461257353,-0.00670855304628277,0.399239923992399
-0.0071470002818629,-0.00670219578565056,0.399339933993399
-0.00714057342569314,-0.00669583258879963,0.399439943994399
-0.00713414405796397,-0.00668946350170551,0.3995399539954
-0.00712771219685173,-0.00668308857141323,0.3996399639964
-0.0071212778562561,-0.0066767078460367,0.3997399739974
-0.00711484105114602,-0.0066703213726213,0.3998399839984
-0.00710840179862861,-0.00666392919500422,0.3999399939994
-0.00710196011260363,-0.00665753136023029,0.4000400040004
-0.00709551600910913,-0.00665112791320633,0.4001400140014
-0.00708906950311389,-0.00664471889883862,0.4002400240024
-0.00708262060958683,-0.00663830436310308,0.4003400340034
-0.00707616934349673,-0.0066318843487678,0.4004400440044
-0.00706971571981251,-0.00662545889966996,0.400540054005401
-0.0070632597545722,-0.00661902805964731,0.400640064006401
-0.00705680146274464,-0.00661259187253703,0.400740074007401
-0.00705034085716032,-0.00660615038003793,0.400840084008401
-0.00704387795492646,-0.0065997036249181,0.400940094009401
-0.00703741276994267,-0.00659325164994602,0.401040104010401
-0.00703094531610868,-0.00658679449575121,0.401140114011401
-0.00702447560946247,-0.00658033220510176,0.401240124012401
-0.00701800366497298,-0.00657386481755851,0.401340134013401
-0.00701152949440137,-0.00656739237482007,0.401440144014401
-0.00700505311485492,-0.00656091491644708,0.401540154015402
-0.00699857454023327,-0.00655443248306927,0.401640164016402
-0.00699209378443611,-0.00654794511531655,0.401740174017402
-0.00698561086136306,-0.0065414528506108,0.401840184018402
-0.006979125785983,-0.00653495572958195,0.401940194019402
-0.0069726385700571,-0.00652845379072115,0.402040204020402
-0.00696614922962349,-0.00652194707038141,0.402140214021402
-0.00695966490161678,-0.00651544959651542,0.402240224022402
-0.00695318554754567,-0.00650896129107083,0.402340234023402
-0.00694671113319563,-0.00650248207813458,0.402440244024402
-0.00694024161793688,-0.00649601188072393,0.402540254025403
-0.00693377696862417,-0.00648955062399456,0.402640264026403
-0.00692731714569692,-0.0064830982331023,0.402740274027403
-0.00692086211280222,-0.00647665463320261,0.402840284028403
-0.0069144118357256,-0.00647021975158989,0.402940294029403
-0.00690796627811402,-0.00646379351555835,0.403040304030403
-0.00690152540254544,-0.00645737585026364,0.403140314031403
-0.00689508917373611,-0.00645096668620742,0.403240324032403
-0.00688865755640236,-0.00644456594961462,0.403340334033403
-0.00688222336335687,-0.00643815957511084,0.403440344034403
-0.0068757866117069,-0.00643174760653343,0.403540354035404
-0.0068693473164214,-0.00642533008771958,0.403640364036404
-0.00686290549353835,-0.00641890706357575,0.403740374037404
-0.00685646115909584,-0.00641247857580131,0.403840384038404
-0.00685001432913186,-0.00640604466823307,0.403940394039404
-0.00684356502075375,-0.00639960538257041,0.404040404040404
-0.00683711324786115,-0.00639316076265051,0.404140414041404
-0.00683065902756127,-0.00638671085017236,0.404240424042404
-0.00682420237482296,-0.00638025568576551,0.404340434043404
-0.00681774330568434,-0.00637379531112915,0.404440444044404
-0.00681128183618342,-0.00636732976796227,0.404540454045405
-0.00680481798128903,-0.00636085909582514,0.404640464046405
-0.00679835175597007,-0.00635438333641676,0.404740474047405
-0.00679188317733377,-0.00634790252822867,0.404840484048405
-0.00678541225927983,-0.00634141671295968,0.404940494049405
-0.0067789390178462,-0.00633492592803188,0.405040504050405
-0.00677246346907105,-0.00632843021514409,0.405140514051405
-0.00676598562685396,-0.00632192961064965,0.405240524052405
-0.00675950550616377,-0.00631542415410866,0.405340534053405
-0.0067530231241078,-0.00630891388401283,0.405440544054405
-0.00674653849565485,-0.00630239883885316,0.405540554055406
-0.0067400516336354,-0.00629587905498282,0.405640564056406
-0.00673356255515668,-0.00628935457089297,0.405740574057406
-0.00672707127411835,-0.00628282542400571,0.405840584058406
-0.00672057780655848,-0.00627629164960511,0.405940594059406
-0.00671408216637667,-0.00626975328618197,0.406040604060406
-0.00670758436961107,-0.0062632103679513,0.406140614061406
-0.00670108442909199,-0.00625666293340425,0.406240624062406
-0.00669458236085759,-0.00625011101675508,0.406340634063406
-0.00668807817987674,-0.00624355465328806,0.406440644064406
-0.00668157189897977,-0.00623699387828635,0.406540654065407
-0.006675063535274,-0.00623042872703403,0.406640664066407
-0.00666855310158991,-0.00622385923481463,0.406740674067407
-0.00666204061182711,-0.00621728543477367,0.406840684068407
-0.00665552608202365,-0.00621070736112541,0.406940694069407
-0.00664900952501001,-0.00620412504915375,0.407040704070407
-0.00664249095682422,-0.00619753853093476,0.407140714071407
-0.00663597038922749,-0.00619094784068306,0.407240724072407
-0.00662944783932717,-0.00618435301047453,0.407340734073407
-0.0066229233178152,-0.00617775407452398,0.407440744074407
-0.00661639684179884,-0.00617115106383801,0.407540754075408
-0.00660986842410862,-0.00616454401156198,0.407640764076408
-0.00660333807757493,-0.00615793294977232,0.407740774077408
-0.00659680581823581,-0.00615131791054473,0.407840784078408
-0.00659027165785255,-0.00614469892488637,0.407940794079408
-0.00658373561032477,-0.00613807602487331,0.408040804080408
-0.00657719769062129,-0.00613144923937417,0.408140814081408
-0.00657065791157262,-0.00612481860153392,0.408240824082408
-0.00656411628707835,-0.00611818414129043,0.408340834083408
-0.00655757283103818,-0.00611154588858161,0.408440844084408
-0.00655102755521328,-0.00610490387334479,0.408540854085409
-0.00654448047350337,-0.00609825812551802,0.408640864086409
-0.00653793160087728,-0.00609160867503884,0.408740874087409
-0.00653138094909623,-0.00608495555077585,0.408840884088409
-0.00652482853099065,-0.00607829878266656,0.408940894089409
-0.00651827436152945,-0.00607163839851031,0.409040904090409
-0.00651171845247387,-0.00606497442717572,0.409140914091409
-0.00650516081665427,-0.00605830689753138,0.409240924092409
-0.00649860146690116,-0.00605163583737627,0.409340934093409
-0.00649204041711421,-0.00604496127450991,0.409440944094409
-0.00648547767798537,-0.00603828323780071,0.40954095409541
-0.0064789132644836,-0.00603160175290965,0.40964096409641
-0.00647234718730086,-0.00602491684870515,0.40974097409741
-0.00646577945926761,-0.00601822854977889,0.40984098409841
-0.00645921750172669,-0.00601155118666807,0.40994099409941
-0.00645266127084078,-0.00600488466635193,0.41004100410041
-0.00644611072704928,-0.00599822889794809,0.41014101410141
-0.00643956582972252,-0.00599158379271273,0.41024102410241
-0.00643302653609232,-0.00598494925869436,0.41034103410341
-0.00642649280766732,-0.00597832520821808,0.41044104410441
-0.00641996460167943,-0.00597171155360932,0.410541054105411
-0.00641344188070646,-0.00596510820719335,0.410641064106411
-0.00640691718063751,-0.00595850078390378,0.410741074107411
-0.00640039051644133,-0.00595188931367832,0.410841084108411
-0.00639386190201759,-0.00594527382966195,0.410941094109411
-0.00638733135019682,-0.005938654362862,0.411041104110411
-0.00638079887594778,-0.00593203094428509,0.411141114111411
-0.00637426449317012,-0.00592540360600765,0.411241124112411
-0.00636772821362512,-0.00591877237582847,0.411341134113411
-0.00636119005335083,-0.00591213728689326,0.411441144114411
-0.00635465002410849,-0.00590549836807063,0.411541154115412
-0.00634810814086692,-0.005898855650367,0.411641164116412
-0.0063415644153874,-0.00589220916158207,0.411741174117412
-0.00633501886156958,-0.00588555893379174,0.411841184118412
-0.00632847149438227,-0.00587890499372625,0.411941194119412
-0.00632192232558676,-0.00587224737239238,0.412041204120412
-0.00631537136801346,-0.00586558609865874,0.412141214121412
-0.0063088186366312,-0.0058589211992554,0.412241224122412
-0.00630226414213206,-0.00585225270412006,0.412341234123412
-0.00629570790055413,-0.00584558064212113,0.412441244124412
-0.00628914992258937,-0.00583890503998868,0.412541254125413
-0.00628259022320663,-0.00583222592552223,0.412641264126413
-0.00627602881309804,-0.00582554332759021,0.412741274127413
-0.00626946570616317,-0.0058188572718532,0.412841284128413
-0.00626290091630163,-0.00581216778718019,0.412941294129413
-0.00625633445527478,-0.00580547489923177,0.413041304130413
-0.00624976633484377,-0.00579877863473801,0.413141314131413
-0.0062431965699775,-0.00579207902256751,0.413241324132413
-0.00623662517136795,-0.00578537608624268,0.413341334133413
-0.00623005215291483,-0.00577866985356286,0.413441344134413
-0.00622347752531016,-0.00577196035018903,0.413541354135414
-0.00621690130352275,-0.00576524760178194,0.413641364136414
-0.00621032349824472,-0.00575853163400259,0.413741374137414
-0.0062037441223064,-0.00575181247251174,0.413841384138414
-0.00619716318853833,-0.00574509014190108,0.413941394139414
-0.00619058070763253,-0.00573836466783158,0.414041404140414
-0.00618399669348858,-0.00573163607596421,0.414141414141414
-0.00617741115786782,-0.00572490438875211,0.414241424142414
-0.00617082411253145,-0.00571816963292533,0.414341434143414
-0.00616423556924069,-0.00571143183200647,0.414441444144414
-0.00615764554082597,-0.00570469100951813,0.414541454145415
-0.00615105403904859,-0.00569794719005163,0.414641464146415
-0.00614446107566976,-0.00569120039712975,0.414741474147415
-0.00613786666245073,-0.00568445065427472,0.414841484148415
-0.0061312708111527,-0.00567769798500933,0.414941494149415
-0.00612467353353698,-0.00567094241285599,0.415041504150415
-0.00611807484136473,-0.00566418396133693,0.415141514151415
-0.00611147474639725,-0.00565742265290565,0.415241524152415
-0.00610487326039578,-0.00565065850894621,0.415341534153415
-0.00609827039512154,-0.00564389155405028,0.415441544154415
-0.00609166616126655,-0.00563712180960192,0.415541554155416
-0.00608506057059211,-0.00563034929805427,0.415641564156416
-0.00607845363379019,-0.00562357404079155,0.415741574157416
-0.00607184536369129,-0.00561679606026709,0.415841584158416
-0.00606523577098737,-0.00561001537893422,0.415941594159416
-0.00605862486637055,-0.0056032320171075,0.416041604160416
-0.00605201266053285,-0.00559644599617137,0.416141614161416
-0.00604539916630466,-0.00558965733750949,0.416241624162416
-0.00603878439330888,-0.00558286606250629,0.416341634163416
-0.00603216835330675,-0.00557607219147653,0.416441644164416
-0.00602555105699021,-0.00556927574580426,0.416541654165417
-0.00601893251505141,-0.00556247674473516,0.416641664166417
-0.00601231273818233,-0.00555567521072255,0.416741674167417
-0.00600569173707504,-0.00554887116194283,0.416841684168417
-0.00599906952242157,-0.00554206461871095,0.416941694169417
-0.00599244610491388,-0.0055352556013417,0.417041704170417
-0.00598582149310569,-0.00552844412801146,0.417141714171417
-0.00597919569982744,-0.00552163022010447,0.417241724172417
-0.00597256873256353,-0.00551481389472785,0.417341734173417
-0.00596594060307519,-0.00550799517219676,0.417441744174417
-0.00595931131991606,-0.00550117407175648,0.417541754175418
-0.00595268857172993,-0.00549436519552208,0.417641764176418
-0.00594607231361023,-0.0054875684440575,0.417741774177418
-0.00593946249851197,-0.00548078371365018,0.417841784178418
-0.00593285908045943,-0.00547401090379479,0.417941794179418
-0.00592625433017905,-0.00546723533432467,0.418041804180418
-0.00591964825836292,-0.00546045702555458,0.418141814181418
-0.00591304087677227,-0.00545367599993804,0.418241824182418
-0.00590643219502996,-0.00544689227778982,0.418341834183418
-0.00589982222275876,-0.00544010588049377,0.418441844184418
-0.00589321097171991,-0.00543331682943432,0.418541854185419
-0.00588659845260553,-0.00542652514492604,0.418641864186419
-0.00587998467503837,-0.00541973084728409,0.418741874187419
-0.00587336965077972,-0.00541293395682303,0.418841884188419
-0.0058667533883832,-0.00540613449599638,0.418941894189419
-0.00586013589854083,-0.00539933248191127,0.419041904190419
-0.00585351719301385,-0.00539252793702102,0.419141914191419
-0.00584689728035593,-0.00538572087950221,0.419241924192419
-0.00584027617125905,-0.00537891133073852,0.419341934193419
-0.00583365387748444,-0.0053720993089069,0.419441944194419
-0.00582703040651665,-0.00536528483432195,0.41954195419542
-0.00582040577011677,-0.00535846792516026,0.41964196419642
-0.00581377997897692,-0.00535164860280567,0.41974197419742
-0.00580715304058149,-0.00534482688543496,0.41984198419842
-0.00580052496776095,-0.00533800279122435,0.41994199419942
-0.00579389576906892,-0.00533117633941971,0.42004200420042
-0.00578726545412823,-0.00532434754819725,0.42014201420142
-0.00578063403363096,-0.00531751643787192,0.42024202420242
-0.00577400151719984,-0.00531068302448195,0.42034203420342
-0.00576736791445782,-0.0053038473283421,0.42044204420442
-0.00576073323502764,-0.00529700936655969,0.420542054205421
-0.00575409748853222,-0.00529016915731093,0.420642064206421
-0.00574746068459428,-0.0052833267187726,0.420742074207421
-0.00574082283390597,-0.00527648206805181,0.420842084208421
-0.00573418394502086,-0.00526963522439426,0.420942094209421
-0.00572754402863101,-0.00526278620383797,0.421042104210421
-0.00572090309222085,-0.00525593502349025,0.421142114211421
-0.00571426114755158,-0.00524908170152751,0.421242124212421
-0.00570761820317687,-0.00524222625612615,0.421342134213421
-0.00570097426765032,-0.00523536870225511,0.421442144214421
-0.005694329351664,-0.00522850905809098,0.421542154215422
-0.00568768346377153,-0.00522164733967161,0.421642164216422
-0.00568103661359568,-0.00521478356517358,0.421742174217422
-0.0056743888107594,-0.00520791774956566,0.421842184218422
-0.00566774006381625,-0.00520104990995496,0.421942194219422
-0.00566109038238901,-0.00519418006344918,0.422042204220422
-0.00565443977503145,-0.00518730822501688,0.422142214221422
-0.0056477882513663,-0.0051804344106961,0.422242224222422
-0.00564113582101641,-0.00517355863759415,0.422342234223422
-0.00563448249253542,-0.00516668092174906,0.422442244224422
-0.00562782827447695,-0.00515980127812978,0.422542254225423
-0.00562117317646385,-0.00515291972170507,0.422642264226423
-0.00561451720598052,-0.0051460362706515,0.422742274227423
-0.00560786037478819,-0.0051391509377993,0.422842284228423
-0.00560120268930218,-0.00513226373918667,0.422942294229423
-0.00559454415807601,-0.00512537469085166,0.423042304230423
-0.00558788479180175,-0.00511848380669392,0.423142314231423
-0.00558122459796383,-0.0051115911027515,0.423242324232423
-0.00557456358618509,-0.00510469659399333,0.423342334233423
-0.00556790176394994,-0.00509780029431872,0.423442344234423
-0.00556123913981205,-0.00509090221869697,0.423542354235424
-0.00555457572232498,-0.00508400238102757,0.423642364236424
-0.00554791152218084,-0.00507710079734838,0.423742374237424
-0.0055412465447256,-0.00507019748155941,0.423842384238424
-0.0055345807995821,-0.00506329244649071,0.423942394239424
-0.00552791429637318,-0.00505638570818066,0.424042404240424
-0.00552124704151408,-0.0050494772783902,0.424142414241424
-0.00551457904248922,-0.00504256717208846,0.424242424242424
-0.00550791030999058,-0.00503565540317492,0.424342434243424
-0.00550124084936427,-0.00502874198448016,0.424442444244424
-0.00549457066916385,-0.00502182692990384,0.424542454245425
-0.00548789977687374,-0.00501491025120689,0.424642464246425
-0.00548122818104765,-0.00500799196335844,0.424742474247425
-0.00547455588810072,-0.00500107207811979,0.424842484248425
-0.00546788290551743,-0.00499415060832114,0.424942494249425
-0.00546120924185139,-0.00498722756679308,0.425042504250425
-0.0054545349024486,-0.00498030296636599,0.425142514251425
-0.00544785989479349,-0.00497337681880135,0.425242524252425
-0.00544118422743972,-0.00496644913799846,0.425342534253425
-0.0054345079057333,-0.00495951993358026,0.425442544254425
-0.00542783093822784,-0.0049525892194466,0.425542554255426
-0.00542115333026935,-0.0049456570073584,0.425642564256426
-0.00541447509041149,-0.00493872330907715,0.425742574257426
-0.00540779622400026,-0.00493178813636396,0.425842584258426
-0.00540111673958932,-0.00492485150204942,0.425942594259426
-0.00539443664252464,-0.00491791341682535,0.426042604260426
-0.00538775594135988,-0.00491097389245325,0.426142614261426
-0.00538107464144103,-0.00490403294069403,0.426242624262426
-0.00537439275132177,-0.00489709057437847,0.426342634263426
-0.00536771027527887,-0.00489014680312912,0.426442644264426
-0.00536102722293517,-0.00488320163870747,0.426542654265427
-0.00535434359963673,-0.00487625509287463,0.426642664266427
-0.0053476594117987,-0.00486930717739191,0.426742674267427
-0.00534097466690559,-0.00486235790295113,0.426842684268427
-0.00533428937137251,-0.0048554072802447,0.426942694269427
-0.00532760353268402,-0.00484845532103354,0.427042704270427
-0.00532091715618604,-0.00484150203494058,0.427142714271427
-0.00531423024936304,-0.0048345474347964,0.427242724272427
-0.00530754281863023,-0.00482759153129265,0.427342734273427
-0.00530085487147202,-0.00482063433298355,0.427442744274427
-0.00529416641323446,-0.0048136758537682,0.427542754275428
-0.00528747745033272,-0.00480671610113136,0.427642764276428
-0.00528078799132054,-0.00479975508790323,0.427742774277428
-0.0052740980404746,-0.0047927928247762,0.427842784278428
-0.00526740760527938,-0.00478582932030355,0.427942794279428
-0.00526071669215017,-0.0047788645862466,0.428042804280428
-0.00525402530750207,-0.00477189863222826,0.428142814281428
-0.0052473334588196,-0.00476493147000984,0.428242824282428
-0.00524064115037953,-0.00475796310707553,0.428342834283428
-0.0052339483896663,-0.0047509935562561,0.428442844284428
-0.00522725518416433,-0.0047440228271741,0.428542854285429
-0.00522056153815045,-0.0047370509283832,0.428642864286429
-0.00521386745910908,-0.00473007787057559,0.428742874287429
-0.0052071729545246,-0.00472310366444311,0.428842884288429
-0.0052004780276047,-0.00471612831853962,0.428942894289429
-0.00519378268690294,-0.00470915184355693,0.429042904290429
-0.00518708693883458,-0.004702174249118,0.429142914291429
-0.00518039078874565,-0.00469519554484574,0.429242924292429
-0.00517369424198214,-0.00468821573929345,0.429342934293429
-0.00516699730709769,-0.00468123484422279,0.429442944294429
-0.00516029998836913,-0.00467425286604868,0.42954295429543
-0.00515360229221162,-0.0046672698176017,0.42964296429643
-0.00514690422397125,-0.00466028570529713,0.42974297429743
-0.00514020579220164,-0.00465330053982681,0.42984298429843
-0.00513350700011037,-0.00464631433081386,0.42994299429943
-0.00512680785625107,-0.00463932708681157,0.43004300430043
-0.00512010836490061,-0.00463233881637377,0.43014301430143
-0.00511340853247413,-0.00462534953019249,0.43024302430243
-0.00510670836538692,-0.00461835923575192,0.43034303430343
-0.00510000786898495,-0.00461136794267537,0.43044304430443
-0.00509330704861427,-0.00460437565951611,0.430543054305431
-0.00508660591175932,-0.00459738239589708,0.430643064306431
-0.00507990446376605,-0.00459038815930267,0.430743074307431
-0.00507320270891139,-0.00458339295935561,0.430843084308431
-0.00506650065574885,-0.00457639680567903,0.430943094309431
-0.00505979830748608,-0.00456939970468783,0.431043104310431
-0.00505309567160754,-0.00456240166600514,0.431143114311431
-0.00504639275345921,-0.00455540269818444,0.431243124312431
-0.00503968955731791,-0.00454840280977918,0.431343134313431
-0.00503298609066812,-0.00454140200827412,0.431443144314431
-0.00502628235778656,-0.00453440030222272,0.431543154315432
-0.00501957836401934,-0.00452739770017865,0.431643164316432
-0.00501287411578162,-0.00452039420962629,0.431743174317432
-0.00500616961735021,-0.00451338983805,0.431843184318432
-0.00499946487407119,-0.00450638459400345,0.431943194319432
-0.00499275989022132,-0.00449937848390212,0.432043204320432
-0.00498605467221584,-0.00449237151736855,0.432143214321432
-0.0049793492243316,-0.00448536370081805,0.432243224322432
-0.00497264355191455,-0.0044783550406657,0.432343234323432
-0.00496593765817234,-0.00447134554546536,0.432443244324432
-0.0049592315495202,-0.0044643352227014,0.432543254325433
-0.00495252522916574,-0.00445732407878893,0.432643264326433
-0.00494581870352416,-0.00445031212228178,0.432743274327433
-0.00493911197473385,-0.00444329935745651,0.432843284328433
-0.00493240504921008,-0.00443628579286695,0.432943294329433
-0.00492569793016042,-0.0044292714359973,0.433043304330433
-0.00491899062293095,-0.00442225629219395,0.433143314331433
-0.00491228313072922,-0.00441524036894089,0.433243324332433
-0.00490557545783209,-0.00440822367372289,0.433343334333433
-0.00489886760958553,-0.00440120621188594,0.433443344334433
-0.00489215958919715,-0.00439418799091426,0.433543354335434
-0.00488545140308222,-0.00438716901615383,0.433643364336434
-0.00487874305230993,-0.00438014929615871,0.433743374337434
-0.00487203454436471,-0.00437312883627451,0.433843384338434
-0.00486532588138493,-0.00436610764398563,0.433943394339434
-0.00485861706871664,-0.00435908572463844,0.434043404340434
-0.00485190810956744,-0.00435206308464786,0.434143414341434
-0.00484519901035257,-0.00434503973149846,0.434243424342434
-0.0048384897732104,-0.00433801567160534,0.434343434343434
-0.00483178040348699,-0.00433099091138398,0.434443444344434
-0.00482507090438993,-0.00432396545618,0.434543454345435
-0.00481836128233447,-0.00431693931240908,0.434643464346435
-0.00481165153945897,-0.00430991248755521,0.434743474347435
-0.00480494168110945,-0.00430288498589552,0.434843484348435
-0.00479823171156278,-0.00429585681598346,0.434943494349435
-0.00479152163402651,-0.00428882798316504,0.435043504350435
-0.0047848114538467,-0.00428179849278647,0.435143514351435
-0.00477810117530013,-0.00427476835233194,0.435243524352435
-0.00477139080159444,-0.00426773756714764,0.435343534353435
-0.00476468033807565,-0.00426070614257959,0.435443544354435
-0.00475796978795135,-0.00425367408611198,0.435543554355436
-0.0047512591565676,-0.00424664140416047,0.435643564356436
-0.00474454844820114,-0.00423960810100142,0.435743574357436
-0.00473783766499047,-0.00423257418305031,0.435843584358436
-0.00473112681335074,-0.00422553965672224,0.435943594359436
-0.00472441589648956,-0.00421850452843267,0.436043604360436
-0.00471770491868378,-0.00421146880245799,0.436143614361436
-0.00471099388421025,-0.00420443248628312,0.436243624362436
-0.00470428279734569,-0.00419739558525369,0.436343634363436
-0.00469757166236698,-0.00419035810578501,0.436443644364436
-0.00469086048355091,-0.00418332005215399,0.436543654365437
-0.00468414926410511,-0.00417628143077574,0.436643664366437
-0.00467743800830636,-0.00416924224806572,0.436743674367437
-0.00467072672150074,-0.00416220250830048,0.436843684368437
-0.00466401540689582,-0.0041551622189646,0.436943694369437
-0.0046573040687684,-0.0041481213843348,0.437043704370437
-0.00465059271032611,-0.0041410800097571,0.437143714371437
-0.00464388133798416,-0.00413403810271588,0.437243724372437
-0.00463716995281177,-0.00412699566641896,0.437343734373437
-0.00463045856122419,-0.00411995270835073,0.437443744374437
-0.00462374716642896,-0.00411290923278773,0.437543754375438
-0.00461703577270296,-0.00410586524614544,0.437643764376438
-0.00461032438325379,-0.00409882075270059,0.437743774377438
-0.00460361300342742,-0.0040917757577992,0.437843784378438
-0.00459690163643153,-0.00408473026892564,0.437943794379438
-0.00459019028654285,-0.00407768428928774,0.438043804380438
-0.00458347895696908,-0.00407063782423114,0.438143814381438
-0.00457676765305619,-0.00406359088124079,0.438243824382438
-0.00457005637694258,-0.00405654346245448,0.438343834383438
-0.00456334513504351,-0.00404949557535716,0.438443844384438
-0.00455663392949733,-0.00404244722529465,0.438543854385439
-0.00454992276458092,-0.0040353984154744,0.438643864386439
-0.00454321164350183,-0.00402834915231191,0.438743874387439
-0.00453650057053694,-0.00402129944008389,0.438843884388439
-0.00452978954996303,-0.00401424928520545,0.438943894389439
-0.00452307858498769,-0.00400719868981514,0.439043904390439
-0.00451636767881857,-0.00400014766139716,0.439143914391439
-0.00450965683359409,-0.00399309620315953,0.439243924392439
-0.00450294605572938,-0.00398604431937878,0.439343934393439
-0.00449623534629374,-0.00397899201540094,0.439443944394439
-0.00448952470849475,-0.00397193929657201,0.43954395439544
-0.00448281414660924,-0.00396488616503055,0.43964396439644
-0.00447610366277554,-0.00395783262719166,0.43974397439744
-0.00446939326127057,-0.00395077868626299,0.43984398439844
-0.0044626829431635,-0.00394372434652126,0.43994399439944
-0.00445597271380031,-0.00393666961331268,0.44004400440044
-0.00444926257425022,-0.00392961448877543,0.44014401440144
-0.00444255252772089,-0.0039225589782557,0.44024402440244
-0.00443584257741985,-0.00391550308603023,0.44034403440344
-0.00442913272548557,-0.00390844681530667,0.44044404440444
-0.00442242297512564,-0.00390139017036193,0.440544054405441
-0.00441571332847849,-0.00389433315440348,0.440644064406441
-0.00440900378768248,-0.00388727577063876,0.440744074407441
-0.00440229435701444,-0.00388021802548345,0.440844084408441
-0.0043955850364744,-0.00387315992000625,0.440944094409441
-0.00438887583140835,-0.00386610145955356,0.441044104410441
-0.0043821667428855,-0.00385904264733284,0.441144114411441
-0.00437545777411351,-0.00385198348655171,0.441244124412441
-0.00436874892723069,-0.00384492398255621,0.441344134413441
-0.00436204020544469,-0.00383786413641559,0.441444144414441
-0.00435533161089396,-0.00383080395454479,0.441544154415442
-0.00434862314678607,-0.00382374344015181,0.441644164416442
-0.00434191481525946,-0.00381668259537484,0.441744174417442
-0.00433520661845251,-0.00380962142556008,0.441844184418442
-0.00432849856064204,-0.0038025599328457,0.441944194419442
-0.00432179064289724,-0.00379549812257772,0.442044204420442
-0.00431508286949494,-0.00378843599796397,0.442144214421442
-0.00430837524150432,-0.0037813735622119,0.442244224422442
-0.00430166776320225,-0.00377431081959844,0.442344234423442
-0.0042949604367271,-0.00376724777226195,0.442444244424442
-0.00428825326314805,-0.00376018442554826,0.442544254425443
-0.00428154624781117,-0.00375312078266521,0.442644264426443
-0.00427483939285487,-0.0037460568478897,0.442744274427443
-0.00426813269934828,-0.00373899262335992,0.442844284428443
-0.00426142617156828,-0.00373192811335261,0.442944294429443
-0.00425471981165328,-0.00372486332214488,0.443044304430443
-0.00424801362281088,-0.00371779825187489,0.443144314431443
-0.00424130760824863,-0.00371073290788887,0.443244324432443
-0.00423460176903581,-0.00370366729339425,0.443344334433443
-0.00422789610944924,-0.00369660141052941,0.443444344434443
-0.00422119063162725,-0.00368953526464054,0.443544354435444
-0.00421448533770834,-0.00368246885786601,0.443644364436444
-0.00420778023196925,-0.00367540219448257,0.443744374437444
-0.00420107531654844,-0.00366833527876712,0.443844384438444
-0.00419437059465346,-0.00366126811285785,0.443944394439444
-0.00418766606735358,-0.00365420070103187,0.444044404440444
-0.00418096173999477,-0.00364713304649663,0.444144414441444
-0.00417425761257709,-0.00364006515352887,0.444244424442444
-0.00416755369044648,-0.00363299702426714,0.444344434443444
-0.004160849973603,-0.00362592866298818,0.444444444444444
-0.00415414646739267,-0.00361886007396891,0.444544454445445
-0.00414744317395384,-0.00361179125934769,0.444644464446445
-0.00414074009542493,-0.00360472222340127,0.444744474447445
-0.00413403723501364,-0.00359765296933709,0.444844484448445
-0.00412733459592746,-0.00359058350036318,0.444944494449445
-0.00412063217923567,-0.00358351381968698,0.445044504450445
-0.00411392998921506,-0.00357644393158525,0.445144514451445
-0.00410722802907327,-0.00356937383926543,0.445244524452445
-0.00410052629987944,-0.00356230354593554,0.445344534453445
-0.00409382480591043,-0.00355523305480286,0.445444544454445
-0.00408712354930467,-0.0035481623701443,0.445544554455446
-0.00408042253326971,-0.00354109149302914,0.445644564456446
-0.00407372175887477,-0.00353402042987249,0.445744574457446
-0.00406702123146591,-0.00352694918174342,0.445844584458446
-0.00406032095211232,-0.00351987775184997,0.445944594459446
-0.00405362092402155,-0.00351280614553796,0.446044604460446
-0.00404692114933211,-0.00350573436387628,0.446144614461446
-0.00404022163125154,-0.00349866241114224,0.446244624462446
-0.00403352237191826,-0.00349159028947382,0.446344634463446
-0.00402682337347069,-0.00348451800314814,0.446444644464446
-0.00402012463911641,-0.00347744555430356,0.446544654465447
-0.00401342617099386,-0.00347037294614754,0.446644664466447
-0.00400672797124143,-0.00346330018081864,0.446744674467447
-0.00400003004199754,-0.00345622726259359,0.446844684468447
-0.00399333238540061,-0.00344915419361075,0.446944694469447
-0.00398663500358901,-0.00344208097600868,0.447044704470447
-0.00397993789763196,-0.00343500761299502,0.447144714471447
-0.0039732410718063,-0.00342793410777705,0.447244724472447
-0.00396654452611197,-0.00342086046142423,0.447344734473447
-0.00395984826375666,-0.0034137866771442,0.447444744474447
-0.00395315228580948,-0.00340671275814442,0.447544754475448
-0.00394645659440896,-0.00339963870656344,0.447644764476448
-0.00393976119169339,-0.00339256452453964,0.447744774477448
-0.00393306607873204,-0.00338549021421137,0.447844784478448
-0.00392637125659405,-0.0033784157777172,0.447944794479448
-0.00391967672741793,-0.00337134121826439,0.448044804480448
-0.00391298249441122,-0.00336426653692241,0.448144814481448
-0.0039062885565047,-0.00335719173582962,0.448244824482448
-0.00389959491690606,-0.00335011681819367,0.448344834483448
-0.0038929015756152,-0.00334304178615292,0.448444844484448
-0.00388620853583982,-0.00333596664077666,0.448544854485449
-0.00387951579864905,-0.00332889138420306,0.448644864486449
-0.00387282336404298,-0.00332181601963996,0.448744874487449
-0.00386613123629831,-0.00331474054922572,0.448844884488449
-0.00385943941541512,-0.00330766497296015,0.448944894489449
-0.00385274790246261,-0.00330058929618964,0.449044904490449
-0.00384605670064836,-0.00329351351784472,0.449144914491449
-0.00383936580997242,-0.00328643764327142,0.449244924492449
-0.00383267523364231,-0.00327936167246972,0.449344934493449
-0.00382598497272733,-0.00327228560757818,0.449444944494449
-0.00381929502829664,-0.00326520945180445,0.44954495449545
-0.00381260540248864,-0.0032581332072867,0.44964496449645
-0.00380591609744174,-0.00325105687509422,0.44974497449745
-0.00379922711529437,-0.00324398045950392,0.44984498449845
-0.0037925384571157,-0.00323690396051562,0.44994499449945
-0.00378585012397497,-0.00322982738133714,0.45004500450045
-0.00377916211801058,-0.00322275072303759,0.45014501450145
-0.00377247444243009,-0.00321567398989369,0.45024502450245
-0.0037657870972336,-0.0032085971829749,0.45034503450345
-0.0037591000856286,-0.00320152030441923,0.45044504450445
-0.00375241340868443,-0.00319444335743468,0.450545054505451
-0.00374572706853935,-0.00318736634309035,0.450645064506451
-0.00373904106733187,-0.00318028926352442,0.450745074507451
-0.00373235540613117,-0.00317321212194472,0.450845084508451
-0.00372567008707568,-0.00316613491942053,0.450945094509451
-0.00371898511123452,-0.0031590576591593,0.451045104510451
-0.00371230048288457,-0.00315198034436868,0.451145114511451
-0.00370561620202584,-0.00314490297504867,0.451245124512451
-0.00369893227079673,-0.00313782555440672,0.451345134513451
-0.00369224869240484,-0.00313074808458159,0.451445144514451
-0.00368556546685012,-0.00312367056878071,0.451545154515452
-0.00367888259734028,-0.00311659300914228,0.451645164516452
-0.00367220008601366,-0.00310951540673595,0.451745174517452
-0.00366551793393947,-0.00310243776476898,0.451845184518452
-0.00365883614325615,-0.00309536008537974,0.451945194519452
-0.00365215471717131,-0.00308828237070698,0.452045204520452
-0.00364547365568489,-0.00308120462288887,0.452145214521452
-0.00363879296200455,-0.00307412684513307,0.452245224522452
-0.0036321126382687,-0.00306704903850865,0.452345234523452
-0.0036254326866157,-0.00305997120729254,0.452445244524452
-0.00361875310811483,-0.00305289335148492,0.452545254525453
-0.00361207390490441,-0.00304581547429308,0.452645264526453
-0.00360539508019214,-0.00303873757892483,0.452745274527453
-0.00359871663504719,-0.00303165966644927,0.452845284528453
-0.00359203857160794,-0.00302458174007423,0.452945294529453
-0.00358536089201279,-0.00301750380193771,0.453045304530453
-0.00357868359840021,-0.00301042585524771,0.453145314531453
-0.00357200669290856,-0.00300334790000406,0.453245324532453
-0.00356533017767627,-0.00299626994048349,0.453345334533453
-0.00355865405484169,-0.00298919197775546,0.453445344534453
-0.00355197832547411,-0.00298211401609653,0.453545354535454
-0.00354530299171188,-0.00297503605550686,0.453645364536454
-0.00353862805569343,-0.00296795809919412,0.453745374537454
-0.0035319535206264,-0.00296088015036557,0.453845384538454
-0.00352527938864911,-0.00295380221115996,0.453945394539454
-0.00351860566296924,-0.00294672428585401,0.454045404540454
-0.00351193234572518,-0.00293964637765537,0.454145414541454
-0.00350525943905537,-0.00293256848763314,0.454245424542454
-0.00349858694616737,-0.00292549062006422,0.454345434543454
-0.00349191486813037,-0.00291841277708682,0.454445444544454
-0.00348524320922127,-0.00291133496297802,0.454545454545455
-0.00347857197157837,-0.00290425717880711,0.454645464546455
-0.00347190115627098,-0.00289717942885044,0.454745474547455
-0.00346523076650664,-0.00289010171417768,0.454845484548455
-0.00345856080442379,-0.00288302403906537,0.454945494549455
-0.00345189127109159,-0.00287594640458278,0.455045504550455
-0.0034452221697177,-0.00286886881500683,0.455145514551455
-0.00343855350244052,-0.00286179127140663,0.455245524552455
-0.00343188527139843,-0.00285471377698961,0.455345534553455
-0.00342521747766066,-0.00284763633389453,0.455445544554455
-0.00341855012336561,-0.00284055894425975,0.455545554555456
-0.00341188321065171,-0.00283348161129254,0.455645564556456
-0.00340521674165732,-0.00282640433820092,0.455745574557456
-0.00339855071852085,-0.00281932712498452,0.455845584558456
-0.00339188514124235,-0.00281224997485135,0.455945594559456
-0.00338522001409856,-0.00280517289100869,0.456045604560456
-0.00337855533708957,-0.00279809587452581,0.456145614561456
-0.00337189111128451,-0.00279101892754126,0.456245624562456
-0.00336522734096026,-0.00278394205433178,0.456345634563456
-0.00335856402718596,-0.00277686525489719,0.456445644564456
-0.00335190117103084,-0.00276978853351459,0.456545654565457
-0.00334523877463335,-0.00276271189125307,0.456645664566457
-0.00333857684013182,-0.00275563533132027,0.456745674567457
-0.00333191536966467,-0.00274855885478529,0.456845684568457
-0.00332525436537035,-0.00274148246592505,0.456945694569457
-0.00331859382831809,-0.00273440616473954,0.457045704570457
-0.0033119337617154,-0.0027273299565746,0.457145714571457
-0.00330527416663155,-0.00272025384143059,0.457245724572457
-0.00329861504520492,-0.00271317782251479,0.457345734573457
-0.00329195639743559,-0.00270610189982738,0.457445744574457
-0.00328529822546184,-0.00269902607550673,0.457545754575458
-0.00327864052928376,-0.00269195035062193,0.457645764576458
-0.00327198331103972,-0.00268487472731154,0.457745774577458
-0.00326532657179895,-0.00267779920664464,0.457845784578458
-0.0032586703115614,-0.00267072378969051,0.457945794579458
-0.00325201453246554,-0.0026636484785877,0.458045804580458
-0.00324535923451136,-0.00265657327333585,0.458145814581458
-0.00323870442090642,-0.00264949817714297,0.458245824582458
-0.00323205009058157,-0.00264242319000869,0.458345834583458
-0.00322539624567519,-0.00263534831407174,0.458445844584458
-0.00321874288725651,-0.00262827355147031,0.458545854585459
-0.00321209001746388,-0.00262119890220439,0.458645864586459
-0.00320543763629737,-0.00261412436841255,0.458745874587459
-0.00319878574482614,-0.00260704995116387,0.458845884588459
-0.00319213434518863,-0.0025999756525969,0.458945894589459
-0.003185483438454,-0.00259290147378074,0.459045904590459
-0.00317883302569145,-0.00258582741685375,0.459145914591459
-0.00317218310797025,-0.00257875348288503,0.459245924592459
-0.00316553368635959,-0.00257167967294422,0.459345934593459
-0.00315888476299778,-0.00256460598810004,0.459445944594459
-0.00315223633895414,-0.00255753243156032,0.45954595459546
-0.00314558841529783,-0.00255045900332507,0.45964596459646
-0.00313894099309806,-0.00254338570553283,0.45974597459746
-0.00313229407342397,-0.00253631254032159,0.45984598459846
-0.00312564765841407,-0.00252923950769174,0.45994599459946
-0.00311900175020673,-0.00252216661085092,0.46004600460046
-0.00311235634773272,-0.00251509384979875,0.46014601460146
-0.00310571145419967,-0.00250802122667379,0.46024602460246
-0.00309906707067679,-0.00250094874361478,0.46034603460346
-0.00309242319716405,-0.00249387640169043,0.46044604460446
-0.0030857798379383,-0.00248680420197021,0.460546054605461
-0.00307913699086112,-0.00247973214659267,0.460646064606461
-0.00307249466020934,-0.00247266023662653,0.460746074607461
-0.0030658528459829,-0.00246558847421072,0.460846084608461
-0.0030592115492511,-0.00245851686148342,0.460946094609461
-0.00305257077215224,-0.00245144539737534,0.461046104610461
-0.00304593051468642,-0.00244437408509433,0.461146114611461
-0.00303929077899201,-0.00243730292570928,0.461246124612461
-0.00303265156613814,-0.00243023192135875,0.461346134613461
-0.00302601287612496,-0.00242316107204293,0.461446144614461
-0.00301937471109074,-0.00241609037883071,0.461546154615462
-0.00301273707210475,-0.00240901984386066,0.461646164616462
-0.003006099959167,-0.00240194946927132,0.461746174617462
-0.00299946337334662,-0.00239487925399305,0.461846184618462
-0.0029928273157129,-0.00238780920016478,0.461946194619462
-0.002986191787335,-0.00238073930778612,0.462046204620462
-0.00297955678821294,-0.00237366958006492,0.462146214621462
-0.00297292232048513,-0.00236660001700098,0.462246224622462
-0.0029662883820131,-0.00235953061966377,0.462346234623462
-0.00295965497707378,-0.0023524613880531,0.462446244624462
-0.00295302210352862,-0.00234539232537643,0.462546254625463
-0.00294638976244698,-0.00233832343056486,0.462646264626463
-0.00293975795382872,-0.00233125470575674,0.462746274627463
-0.00293312667981231,-0.00232418615095191,0.462846284628463
-0.00292649593932856,-0.0023171177682889,0.462946294629463
-0.00291986573344665,-0.00231004955669863,0.463046304630463
-0.00291323606109741,-0.00230298151938838,0.463146314631463
-0.0029066069244192,-0.00229591365635832,0.463246324632463
-0.0028999783212736,-0.00228884596760865,0.463346334633463
-0.00289335025379912,-0.00228177845527735,0.463446344634463
-0.00288672272199562,-0.0022747111193648,0.463546354635464
-0.0028800957258632,-0.0022676439609401,0.463646364636464
-0.00287346523236553,-0.0022605764004947,0.463746374637464
-0.00286683127892465,-0.00225350844230553,0.463846384638464
-0.00286019793065309,-0.0022464406722964,0.463946394639464
-0.0028535651875508,-0.00223937309153605,0.464046404640464
-0.00284692923256066,-0.00223231314489031,0.464146414641464
-0.0028402900977587,-0.0022252607671374,0.464246424642464
-0.00283364781522106,-0.00221821589091753,0.464346434643464
-0.00282700241702388,-0.00221117845207876,0.464446444644464
-0.00282035393738162,-0.0022041483853993,0.464546454645465
-0.00281370240516286,-0.00219712562565792,0.464646464646465
-0.00280704785458204,-0.00219011011084085,0.464746474647465
-0.00280039031557689,-0.00218310177679576,0.464846484648465
-0.00279372981808513,-0.0021761005615087,0.464946494649465
-0.00278706639525204,-0.00216910640296628,0.465046504650465
-0.00278040007594616,-0.00216211924129271,0.465146514651465
-0.00277373089010522,-0.00215513901554351,0.465246524652465
-0.00276705886873602,-0.00214816566477398,0.465346534653465
-0.00276038404070717,-0.00214119913017802,0.465446544654465
-0.00275370103968526,-0.00213424025321908,0.465546554655466
-0.00274700994372215,-0.00212728896439865,0.465646564656466
-0.0027403108298006,-0.00212034519635695,0.465746574657466
-0.00273360916689741,-0.00211340798467223,0.465846584658466
-0.00272689959188687,-0.00210647816866961,0.465946594659466
-0.00272018757053828,-0.00209955478820409,0.466046604660466
-0.00271346774079515,-0.00209263868153111,0.466146614661466
-0.00270674017750166,-0.00208572978236036,0.466246624662466
-0.00270000495550214,-0.00207882802760879,0.466346634663466
-0.00269326214857161,-0.00207193335205462,0.466446644664466
-0.00268651183048511,-0.00206504569368445,0.466546654665467
-0.00267975407287933,-0.00205816498941504,0.466646664666467
-0.00267298894846007,-0.00205129117723282,0.466746674667467
-0.00266621652886403,-0.00204442419405435,0.466846684668467
-0.0026594368835894,-0.00203756398214298,0.466946694669467
-0.00265265008427289,-0.00203071047841567,0.467046704670467
-0.00264586157316125,-0.00202386274304217,0.467146714671467
-0.00263907137056933,-0.00201702072790839,0.467246724672467
-0.0026322794968121,-0.00201018438276204,0.467346734673467
-0.00262548060373255,-0.00200335454051239,0.467446744674467
-0.00261868012609319,-0.00199653026667557,0.467546754675468
-0.00261186863030972,-0.00198971179861484,0.467646764676468
-0.00260504621902578,-0.0019828990828699,0.467746774677468
-0.00259821708351975,-0.0019760926615272,0.467846784678468
-0.00259137719717061,-0.00196929188451078,0.467946794679468
-0.00258453075446442,-0.00196249729390691,0.468046804680468
-0.0025776778184842,-0.0019557088351862,0.468146814681468
-0.00257081845445136,-0.00194892645488853,0.468246824682468
-0.00256395272437972,-0.00194215009955379,0.468346834683468
-0.00255708069349073,-0.00193537971465222,0.468446844684468
-0.00255020242059056,-0.00192861524993171,0.468546854685469
-0.00254332332119592,-0.00192185578694609,0.468646864686469
-0.00253643395316903,-0.00191510155450493,0.468746874687469
-0.00252953441059977,-0.00190835250556305,0.468846884688469
-0.00252262478864731,-0.00190160859307599,0.468946894689469
-0.00251570517926313,-0.00189486977106763,0.469046904690469
-0.00250877978762536,-0.00188813658910864,0.469146914691469
-0.00250184866933258,-0.00188140899908509,0.469246924692469
-0.00249491188105266,-0.00187468695074432,0.469346934693469
-0.00248797482012577,-0.00186796954060909,0.469446944694469
-0.00248103749296717,-0.00186125673125752,0.46954695469547
-0.00247409990813052,-0.00185454848419786,0.46964696469647
-0.00246715673563529,-0.00184784561737137,0.46974697469747
-0.00246020391250757,-0.00184114748497882,0.46984698469847
-0.00245324152642199,-0.0018344540453212,0.46994699469947
-0.00244626966612249,-0.00182776525456134,0.47004700470047
-0.00243929254534081,-0.00182108167189262,0.47014701470147
-0.00243231021432953,-0.00181440325027004,0.47024702470247
-0.00242532805332161,-0.00180772909904711,0.47034703470347
-0.00241834606552471,-0.00180105918400922,0.47044704470447
-0.002411364252008,-0.00179439347094193,0.470547054705471
-0.00240437316528767,-0.00178773217047805,0.470647064706471
-0.00239737288769238,-0.00178107524198824,0.470747074707471
-0.00239036764257674,-0.00177442324787352,0.470847084708471
-0.0023833574780549,-0.0017677761464349,0.470947094709471
-0.0023763477583218,-0.00176113305344082,0.471047104710471
-0.00236933848444662,-0.00175449393895376,0.471147114711471
-0.00236232434462545,-0.00174785960915311,0.471247124712471
-0.0023553053891108,-0.00174123002340933,0.471347134713471
-0.0023482816638785,-0.00173460514002341,0.471447144714471
-0.00234124907280918,-0.00172798431319632,0.471547154715472
-0.00233420769823148,-0.00172136750871362,0.471647164716472
-0.00232717891566572,-0.00171477348789231,0.471747174717472
-0.00232015470715337,-0.0017082066130835,0.471847184718472
-0.00231314297304048,-0.00170166209211661,0.471947194719472
-0.00230614362030639,-0.00169513973681122,0.472047204720472
-0.00229915240207399,-0.00168863875061105,0.472147214721472
-0.00229216926274472,-0.00168215895175115,0.472247224722472
-0.00228519414671995,-0.00167570015846695,0.472347234723472
-0.00227823158956182,-0.00166927269392037,0.472447244724472
-0.00227127734225473,-0.00166287567387966,0.472547254725473
-0.00226434076781554,-0.0016565086065114,0.472647264726473
-0.00225741645607353,-0.00165017205849317,0.472747274727473
-0.00225050957235171,-0.00164386492961476,0.472847284728473
-0.00224361471396383,-0.00163758778976142,0.472947294729473
-0.00223673178895841,-0.00163134037377093,0.473047304730473
-0.00222986070324548,-0.0016251224186189,0.473147314731473
-0.00222299753070908,-0.00161893880415122,0.473247324732473
-0.00221614221361222,-0.00161278922350613,0.473347334733473
-0.00220929469528711,-0.00160667337196098,0.473447344734473
-0.00220245491906593,-0.001600590948,0.473547354735474
-0.00219562282935011,-0.00159454165224637,0.473647364736474
-0.00218879836947189,-0.00158852518746126,0.473747374737474
-0.0021819814838326,-0.00158254126175222,0.473847384738474
-0.00217517211683368,-0.00157658958215734,0.473947394739474
-0.00216836222485579,-0.00157064584246918,0.474047404740474
-0.00216155980233488,-0.00156473398964277,0.474147414741474
-0.0021547647947416,-0.00155885373820074,0.474247424742474
-0.00214797714968493,-0.00155300480587341,0.474347434743474
-0.00214119681049711,-0.00154718691039068,0.474447444744474
-0.00213442372478717,-0.00154139977589834,0.474547454745475
-0.00212765783909489,-0.00153564312654178,0.474647464746475
-0.00212089910102929,-0.00152991668860476,0.474747474747475
-0.00211414745713022,-0.0015242201915787,0.474847484748475
-0.00210740285607589,-0.00151855336816285,0.474947494749475
-0.00210066524333694,-0.00151291595212552,0.475047504750475
-0.0020939345697299,-0.00150730768044232,0.475147514751475
-0.00208721078393308,-0.00150172829008941,0.475247524752475
-0.00208049383248626,-0.00149617752445769,0.475347534753475
-0.00207378366620612,-0.00149065512693842,0.475447544754475
-0.00206708023377081,-0.00148516084199177,0.475547554755476
-0.00206038348599699,-0.00147969441835519,0.475647564756476
-0.00205369337263211,-0.00147425560583468,0.475747574757476
-0.00204700984342355,-0.00146884415744425,0.475847584758476
-0.00204033284918804,-0.00146345982726718,0.475947594759476
-0.00203365436341332,-0.0014580784694764,0.476047604760476
-0.00202697439358387,-0.00145270004985747,0.476147614761476
-0.00202029294825335,-0.00144732453954159,0.476247624762476
-0.00201361003597532,-0.00144195190538379,0.476347634763476
-0.00200692948449906,-0.00143659557016709,0.476447644764476
-0.00200025912039565,-0.00143127280580797,0.476547654765477
-0.00199359519289842,-0.00142597636096703,0.476647664766477
-0.00198692966373407,-0.001420682095163,0.476747674767477
-0.00198027053589224,-0.00141541389226841,0.476847684768477
-0.00197361776018955,-0.00141017152026584,0.476947694769477
-0.00196697128958108,-0.00140495474606896,0.477047704770477
-0.00196033107595258,-0.00139976334086799,0.477147714771477
-0.00195369707225914,-0.00139459707799192,0.477247724772477
-0.00194706923145583,-0.00138945572970041,0.477347734773477
-0.0019404395163384,-0.00138431519507285,0.477447744774477
-0.00193381593096577,-0.00137919934408173,0.477547754775478
-0.00192719842936214,-0.00137410795540201,0.477647764776478
-0.00192058696341341,-0.00136904080984685,0.477747774777478
-0.00191397547714978,-0.00136398802583567,0.477847784778478
-0.00190736397484807,-0.00135894947506399,0.477947794779478
-0.00190075245864674,-0.00135392502922755,0.478047804780478
-0.00189414093389179,-0.00134891456216026,0.478147814781478
-0.00188752940165238,-0.00134391794769582,0.478247824782478
-0.00188091786513618,-0.00133893506180708,0.478347834783478
-0.00187429841437422,-0.00133393951868479,0.478447844784478
-0.00186767902241848,-0.00132895768916925,0.478547854785479
-0.0018610517718156,-0.00132396317889776,0.478647864786479
-0.00185441671709496,-0.00131895608623726,0.478747874787479
-0.00184777391171669,-0.0013139365106236,0.478847884788479
-0.00184113134584007,-0.0013089308528344,0.478947894789479
-0.0018344890205343,-0.00130393898884212,0.479047904790479
-0.00182784693686855,-0.00129896079461903,0.479147914791479
-0.00182119715600542,-0.00129396984479583,0.479247924792479
-0.0018145397324743,-0.00128896623880874,0.479347934793479
-0.00180787471973535,-0.00128395007716232,0.479447944794479
-0.00180120216911032,-0.00127892145608552,0.47954795479548
-0.00179452213299027,-0.00127388047608311,0.47964796479648
-0.00178783466483533,-0.00126882723231438,0.47974797479748
-0.00178113981596728,-0.00126376182207682,0.47984798479848
-0.00177443763663869,-0.00125868434052954,0.47994799479948
-0.00176772817924059,-0.0012535948806931,0.48004800480048
-0.00176101149509472,-0.00124849353986536,0.48014801480148
-0.00175428763552283,-0.00124338040785943,0.48024802480248
-0.00174755664863911,-0.00123825557983404,0.48034803480348
-0.00174081858683459,-0.00123311914560268,0.48044804480448
-0.00173407349929256,-0.00122797119711682,0.480548054805481
-0.00172732143626563,-0.00122281182525846,0.480648064806481
-0.00172057054829357,-0.00121766515126336,0.480748074807481
-0.00171382083216878,-0.00121253106072637,0.480848084808481
-0.00170707228147599,-0.0012074094424507,0.480948094809481
-0.00170032489407682,-0.00120230018523883,0.481048104810481
-0.00169357055792285,-0.00119717915181734,0.481148114811481
-0.00168680932219745,-0.00119204643734571,0.481248124812481
-0.00168004123501475,-0.00118690213163667,0.481348134813481
-0.00167326634448897,-0.00118174632664189,0.481448144814481
-0.00166649282682076,-0.00117660317246537,0.481548154815482
-0.00165971254750835,-0.00117144849868814,0.481648164816482
-0.00165293368809843,-0.00116630646396787,0.481748174817482
-0.0016461562400374,-0.00116117695389957,0.481848184818482
-0.00163937206561597,-0.00115603579378793,0.481948194819482
-0.00163258120974063,-0.00115088307558423,0.482048204820482
-0.00162578372052554,-0.00114571889017103,0.482148214821482
-0.00161897964608495,-0.00114054332843036,0.482248224822482
-0.00161217718614191,-0.00113538057895775,0.482348234823482
-0.00160537633321201,-0.00113023052520966,0.482448244824482
-0.00159856892499425,-0.00112506896255308,0.482548254825483
-0.00159175500639524,-0.00111989597973184,0.482648264826483
-0.00158493462445989,-0.0011147116686974,0.482748274827483
-0.00157810782623318,-0.00110951611712451,0.482848284828483
-0.00157127465448323,-0.00110430941482645,0.482948294829483
-0.0015644351573242,-0.0010990916494776,0.483048304830483
-0.00155758937859351,-0.00109386290982214,0.483148314831483
-0.00155073736319766,-0.00108862328032698,0.483248324832483
-0.00154387915497401,-0.00108337284759778,0.483348334833483
-0.00153701479989836,-0.00107811169823999,0.483448344834483
-0.00153014434073879,-0.00107283991565124,0.483548354835484
-0.00152326782026344,-0.001067557584299,0.483648364836484
-0.00151638528337895,-0.00106226478758109,0.483748374837484
-0.00150950063374796,-0.00105697509796902,0.483848384838484
-0.00150261388847773,-0.00105168848338673,0.483948394839484
-0.00149572506360629,-0.00104640491175816,0.484048404840484
-0.00148883417517173,-0.0010411243520765,0.484148414841484
-0.00148193737831758,-0.00103583328319161,0.484248424842484
-0.00147503471795036,-0.0010305317885015,0.484348434843484
-0.00146812623576902,-0.00102521995354252,0.484448444844484
-0.00146121197668011,-0.00101989786064341,0.484548454845485
-0.001454291984521,-0.0010145655932018,0.484648464846485
-0.00144736630312905,-0.00100922323354659,0.484748474847485
-0.00144043497527237,-0.00100387086507543,0.484848484848485
-0.00143349804478836,-0.000998508567979029,0.484948494849485
-0.00142655555444512,-0.000993136423516477,0.485048504850485
-0.00141960754701083,-0.00098775450973976,0.485148514851485
-0.00141266233768258,-0.000982387195939536,0.485248524852485
-0.00140571163906257,-0.00097701007005687,0.485348534853485
-0.00139875549284976,-0.00097162321121303,0.485448544854485
-0.00139179394074309,-0.000966226697460006,0.485548554855486
-0.00138482702444143,-0.000960820608987784,0.485648564856486
-0.00137785478350542,-0.000955405021709802,0.485748574857486
-0.00137087725963395,-0.000949980014747513,0.485848584858486
-0.00136389449238754,-0.000944545662944891,0.485948594859486
-0.00135690652239598,-0.000939102042215375,0.486048604860486
-0.00134991338921979,-0.00093364922740331,0.486148614861486
-0.00134291513241949,-0.000928187294422134,0.486248624862486
-0.00133591179155558,-0.000922716317046917,0.486348634863486
-0.0013289034061887,-0.000917236367983452,0.486448644864486
-0.00132189001694853,-0.000911747522076087,0.486548654865487
-0.00131487166232636,-0.000906249852030613,0.486648664866487
-0.0013078483818828,-0.00090074343055301,0.486748674867487
-0.00130082021517834,-0.000895228329279795,0.486848684868487
-0.00129378720284274,-0.000889704620916761,0.486948694869487
-0.00128674938336737,-0.000884172377100611,0.487048704870487
-0.00127970679845113,-0.000878631669468048,0.487148714871487
-0.00127265948658533,-0.000873082567517405,0.487248724872487
-0.00126560748839974,-0.000867525142885014,0.487348734873487
-0.00125855084238568,-0.000861959465069397,0.487448744874487
-0.00125148958810373,-0.00085638560249961,0.487548754875488
-0.00124442376297597,-0.000850803625742895,0.487648764876488
-0.00123735340763218,-0.000845213600020852,0.487748774877488
-0.00123027855949447,-0.000839615595900721,0.487848784878488
-0.00122319925598493,-0.000834009677534825,0.487948794879488
-0.00121611553559496,-0.000828395912283132,0.488048804880488
-0.00120902743574665,-0.000822774366436147,0.488148814881488
-0.00120193499386212,-0.000817145106284375,0.488248824882488
-0.00119483824843272,-0.000811508195980326,0.488348834883488
-0.00118772769744524,-0.000805859946771061,0.488448844884488
-0.00118060346492732,-0.000800200458092431,0.488548854885489
-0.00117346567490653,-0.000794529830449934,0.488648864886489
-0.00116631444927211,-0.000788848164348327,0.488748874887489
-0.00115915408836135,-0.000783154060200205,0.488848884888489
-0.00115198467984891,-0.000777447631341087,0.488948894889489
-0.00114480630713269,-0.000771728990037399,0.489048904890489
-0.00113761905681826,-0.000765998245347924,0.489148914891489
-0.00113042301123418,-0.000760255509539089,0.489248924892489
-0.00112321825591684,-0.000754500889531124,0.489348934893489
-0.00111600487319486,-0.000748734495451903,0.489448944894489
-0.00110878294753538,-0.000742956434222211,0.48954895489549
-0.00110155255912868,-0.00073716681383137,0.48964896489649
-0.00109431379244179,-0.000731365739061243,0.48974897489749
-0.00108706672766508,-0.00072555331790152,0.48984898489849
-0.00107981144712718,-0.000719729655134251,0.48994899489949
-0.00107254803101834,-0.000713894853402744,0.49004900490049
-0.00106527656059808,-0.000708049019627599,0.49014901490149
-0.0010579971149875,-0.000702192255383222,0.49024902490249
-0.00105070977544603,-0.000696324663312921,0.49034903490349
-0.00104341461895632,-0.000690446343921824,0.49044904490449
-0.00103614890726717,-0.00068458859280239,0.490549054905491
-0.00102887525139456,-0.000678720080147723,0.490649064906491
-0.0010215937315288,-0.000672840905393674,0.490749074907491
-0.00101430442358331,-0.000666951170115018,0.490849084908491
-0.00100700740561001,-0.00066105097053959,0.490949094909491
-0.000999709799574652,-0.000655147873422224,0.491049104910491
-0.000992411626861336,-0.000649241915115723,0.491149114911491
-0.000985113775978356,-0.000643334081426053,0.491249124912491
-0.000977819992346226,-0.000637427338324025,0.491349134913491
-0.000970526526267558,-0.000631518750845622,0.491449144914491
-0.000963233387365286,-0.000625608343582717,0.491549154915492
-0.00095594059167735,-0.000619696145403365,0.491649164916492
-0.00094864814989582,-0.000613782181968904,0.491749174917492
-0.00094135607485118,-0.000607866476801561,0.491849184918492
-0.000934056462989733,-0.000601940647344557,0.491949194919492
-0.000926749390224871,-0.000596004785549178,0.492049204920492
-0.000919434929262481,-0.00059005898550545,0.492149214921492
-0.000912113152808401,-0.000584103340234119,0.492249224922492
-0.000904784133568565,-0.000578137939548292,0.492349234923492
-0.000897447943179489,-0.000572162876468716,0.492449244924492
-0.000890104653277922,-0.00056617824080831,0.492549254925493
-0.000882754333362014,-0.000560184121311273,0.492649264926493
-0.000875397056137743,-0.000554180607790524,0.492749274927493
-0.000868032888964799,-0.000548167787920985,0.492849284928493
-0.00086066190347993,-0.000542145750446299,0.492949294929493
-0.000853284168112148,-0.000536114581971926,0.493049304930493
-0.00084589975342888,-0.000530074369103697,0.493149314931493
-0.000838508726789953,-0.000524025198446887,0.493249324932493
-0.000831121620921012,-0.000517971939154997,0.493349334933493
-0.000823738418714699,-0.000511914640411778,0.493449344934493
-0.000816359105202257,-0.000505853350330962,0.493549354935494
-0.000808983665414834,-0.00049978811916539,0.493649364936494
-0.000801613960835979,-0.000493720903557867,0.493749374937494
-0.000794252992720495,-0.00048764917377234,0.493849384938494
-0.000786895794617259,-0.000481573640829081,0.493949394939494
-0.000779542352626604,-0.000475494351773472,0.494049404940494
-0.000772193089083995,-0.00046941221970513,0.494149414941494
-0.000764847987951351,-0.000463327283115412,0.494249424942494
-0.000757507032121454,-0.00045723958049586,0.494349434943494
-0.000750170204486992,-0.000451149148199279,0.494449444944494
-0.000742837487940701,-0.000445056024717025,0.494549454945495
-0.000735508868583006,-0.000438960248540269,0.494649464946495
-0.000728184330375828,-0.00043286185495291,0.494749474947495
-0.000720863857281085,-0.000426760882446306,0.494849484948495
-0.00071354743646834,-0.000420657368442536,0.494949494949495
-0.000706235051899512,-0.000414551349294404,0.495049504950495
-0.000698926689674981,-0.000408442862424362,0.495149514951495
-0.000691622334825942,-0.000402331942046476,0.495249524952495
-0.000684321974521866,-0.000396218625583196,0.495349534953495
-0.000677025594863179,-0.00039010294724896,0.495449544954495
-0.000669733180880937,-0.000383984943396756,0.495549554955496
-0.000662444719744795,-0.000377864649310113,0.495649564956496
-0.000655160199693456,-0.00037174209813456,0.495749574957496
-0.000647879605758113,-0.000365617327292179,0.495849584958496
-0.000640602927246652,-0.000359490368858853,0.495949594959496
-0.000633366550230055,-0.000353391998794094,0.496049604960496
-0.000626133778568303,-0.000347291272204389,0.496149614961496
-0.000618904602638555,-0.000341188225442543,0.496249624962496
-0.000611679010679651,-0.000335082892723177,0.496349634963496
-0.000604456994137844,-0.000328975308260914,0.496449644964496
-0.000597238541251971,-0.000322865507339467,0.496549654965497
-0.000590023642399149,-0.000316753520965627,0.496649664966497
-0.000582812287956631,-0.0003106393854922,0.496749674967497
-0.000575604467232253,-0.000304523131926348,0.496849684968497
-0.000568400171672501,-0.000298404794482693,0.496949694969497
-0.000561199391654489,-0.000292284405236934,0.497049704970497
-0.000554002117555376,-0.000286161998403877,0.497149714971497
-0.000546808341890785,-0.000280037606059407,0.497249724972497
-0.000539618055037829,-0.000273911260279962,0.497349734973497
-0.000532431249512084,-0.000267782993141428,0.497449744974497
-0.000525247916759939,-0.000261652837789148,0.497549754975498
-0.000518068048227741,-0.000255520824161011,0.497649764976498
-0.000510891637500339,-0.00024938698540199,0.497749774977498
-0.000503718674954848,-0.000243251352519249,0.497849784978498
-0.000496549153106796,-0.00023711395651958,0.497949794979498
-0.000489383066610266,-0.000230974827340685,0.498049804980498
-0.00048222040477314,-0.000224833995989542,0.498149814981498
-0.000475061163318638,-0.00021869149454222,0.498249824982498
-0.000467924830622477,-0.000212556190974195,0.498349834983498
-0.000460795129127653,-0.000206411153375719,0.498449844984498
-0.000453688117204376,-0.00020027338743161,0.498549854985499
-0.000446598821986326,-0.000194143486549885,0.498649864986499
-0.000439515825447253,-0.000188003887990514,0.498749874987499
-0.0004324390890958,-0.000181854692258808,0.498849884988499
-0.000425384654195004,-0.000175712902901218,0.498949894989499
-0.000418352343257024,-0.000169578480357112,0.499049904990499
-0.000411337208007231,-0.000163452014826676,0.499149914991499
-0.00040432784431895,-0.000157315948916448,0.499249924992499
-0.000397340266725112,-0.000151187270134472,0.499349934993499
-0.000390369537643114,-0.000145066566542939,0.499449944994499
-0.000383415534114506,-0.000138953791096654,0.4995499549955
-0.000376478133180883,-0.000132848897820249,0.4996499649965
-0.000369536277944613,-0.000126728624048375,0.4997499749975
-0.000362602594632214,-0.000120612575769698,0.4998499849985
-0.000355677035129491,-0.000114500736945998,0.4999499949995
-0.000348759554529843,-0.000108393086193044,0.5000500050005
-0.000341851856074797,-0.000102286966539786,0.5001500150015
-0.000334952125325723,-9.61850221270673e-05,0.5002500250025
-0.000328060318445159,-9.00872358473934e-05,0.5003500350035
-0.000321176388388281,-8.39935873861798e-05,0.5004500450045
-0.000314300290248395,-7.79040585666536e-05,0.500550055005501
-0.000307419409560423,-7.17991952277649e-05,0.500650065006501
-0.000300533796576881,-6.56791406429185e-05,0.500750075007501
-0.000293643500481197,-5.95440306005838e-05,0.500850085008501
-0.000286748572595072,-5.33940051668925e-05,0.500950095009501
-0.000279849059963517,-4.72292001306849e-05,0.501050105010501
-0.000272959331614977,-4.10665452627854e-05,0.501150115011501
-0.000266079322328037,-3.49060373561064e-05,0.501250125012501
-0.000259208966881191,-2.8747674272095e-05,0.501350135013501
-0.000252348201122347,-2.25914560105657e-05,0.501450145014501
-0.00024549695982995,-1.64373772256925e-05,0.501550155015502
-0.000238655180990278,-1.02854368481988e-05,0.501650165016502
-0.000231822799381869,-4.13563167044064e-06,0.501750175017502
-0.000224999752990907,2.01204044594939e-06,0.501850185018502
-0.000218171688826982,8.17433392287839e-06,0.501950195019502
-0.000211338658211934,1.4351117248241e-05,0.502050205020502
-0.00020450071139828,2.0542257840841e-05,0.502150215021502
-0.000197657898638631,2.6747625257664e-05,0.502250225022502
-0.000190810268047136,3.29670922637106e-05,0.502350235023502
-0.00018395787094559,3.92005305543341e-05,0.502450245024502
-0.000177100755448095,4.54478118252587e-05,0.502550255025503
-0.000170238969668894,5.17088120487579e-05,0.502650265026503
-0.000163372563860505,5.7983403989647e-05,0.502750275027503
-0.00015650158506794,6.42714657587526e-05,0.502850285028503
-0.000149626080336164,7.05728743974395e-05,0.502950295029503
-0.000142746098848466,7.68875069474432e-05,0.503050305030503
-0.000135861685511489,8.32152425886815e-05,0.503150315031503
-0.000128972889508569,8.9555962639625e-05,0.503250325032503
-0.000122079755746256,9.59095462801913e-05,0.503350335033503
-0.000115182330200333,0.000102275878036495,0.503450345034503
-0.000108292305682376,0.000108656631212174,0.503550355035504
-0.000101409623386166,0.000115051677502767,0.503650365036504
-9.45342245055294e-05,0.000121460886465631,0.503750375037504
-8.76660523726613e-05,0.000127884129795933,0.503850385038504
-8.08050492505262e-05,0.000134321279189768,0.503950395039504
-7.39511606098255e-05,0.000140772209549763,0.504050405040504
-6.71043308518912e-05,0.00014723679471038,0.504150415041504
-6.02645043781482e-05,0.000153714910643523,0.504250425042504
-5.34316277284352e-05,0.000160206434391111,0.504350435043504
-4.66056463733144e-05,0.000166711244063786,0.504450445044504
-3.97865089910847e-05,0.000173229217772376,0.504550455045505
-3.2974162121492e-05,0.000179760234696797,0.504650465046505
-2.61685533735589e-05,0.000186304175086244,0.504750475047505
-1.93696335639517e-05,0.000192860922397555,0.504850485048505
-1.25773513708767e-05,0.000199430357949015,0.504950495049505
-5.79165761095389e-06,0.000206012365197648,0.505050505050505
9.87497968333997e-07,0.000212606827600106,0.505150515051505
7.7601634812759e-06,0.000219213631820687,0.505250525052505
1.44997606623165e-05,0.000225806011414248,0.505350535053505
2.12065803349076e-05,0.000232384073301205,0.505450545054505
2.7880912253271e-05,0.000238947926540341,0.505550555055506
3.45230418947543e-05,0.000245497675913519,0.505650565056506
4.11332536676141e-05,0.000252033429410244,0.505750575057506
4.77382626952443e-05,0.000258581805925889,0.505850585058506
5.43381063998644e-05,0.000265142692124566,0.505950595059506
6.09328264803363e-05,0.000271715975740218,0.506050605060506
6.75224603588795e-05,0.00027830154557551,0.506150615061506
7.41070454575746e-05,0.000284899290433291,0.506250625062506
8.066025477387e-05,0.000291482597833663,0.506350635063506
8.72086900956418e-05,0.000298078052457004,0.506450645064506
9.37523899142934e-05,0.000304685544175627,0.506550655065507
0.000100265084964216,0.000311278495793346,0.506650665066507
0.000106747050030734,0.000317857018506939,0.506750675067507
0.000113198555622437,0.000324421220306469,0.506850685068507
0.000119646060253936,0.000330997599266857,0.506950695069507
0.000126089593862886,0.000337586048467686,0.507050705070507
0.000132529186387034,0.000344186458850173,0.507150715071507
0.000138964868833266,0.000350798725632457,0.507250725072507
0.00014539666900087,0.000357422741894307,0.507350735073507
0.000151824615758408,0.000364058404991858,0.507450745074507
0.000158248739043491,0.000370705610143247,0.507550755075508
0.000164669067724682,0.000377364255774256,0.507650765076508
0.000171059530339076,0.000384007864124364,0.507750775077508
0.000177420390980021,0.000390636549598736,0.507850785078508
0.000183751910533174,0.000397250428740164,0.507950795079508
0.000190054345607413,0.000403849611676892,0.508050805080508
0.000196327952811705,0.000410434213882805,0.508150815081508
0.000202572985547237,0.000417004345485963,0.508250825082508
0.000208815584775203,0.000423586342042573,0.508350835083508
0.000215055769741187,0.000430180100908954,0.508450845084508
0.000221267687099945,0.000436759295082555,0.508550855085509
0.000227451585975879,0.000443324036829989,0.508650865086509
0.000233607712285844,0.000449874437348034,0.508750875087509
0.000239762081894169,0.000456436758418199,0.508850885088509
0.000245914709769659,0.000463010898466079,0.508950895089509
0.000252065607673567,0.000469596756986363,0.509050905090509
0.000258214790574743,0.000476194233473922,0.509150915091509
0.00026433653343231,0.000482777071493816,0.509250925092509
0.000270456782612355,0.00048937151785824,0.509350935093509
0.000276575550945268,0.000495977474200248,0.509450945094509
0.000282692850192304,0.000502594841084359,0.50955095509551
0.000288808689976301,0.000509223521212534,0.50965096509651
0.000294923082058465,0.000515863417287476,0.50975097509751
0.000301036037130914,0.0005225144320117,0.50985098509851
0.000307147564816392,0.000529176472364459,0.50995099509951
0.000313232026679575,0.000535823303294487,0.51005100510051
0.000319289657945248,0.000542455044552961,0.51015101510151
0.000325346283090277,0.000549097901252888,0.51025102510251
0.000331401907460628,0.000555751781442983,0.51035103510351
0.000337456538540728,0.000562416589964128,0.51045104510451
0.000343484621293112,0.000569066139879348,0.510551055105511
0.000349511919250017,0.000575726620263802,0.510651065106511
0.000355538439895821,0.000582397938096925,0.510751075107511
0.000361564187507353,0.000589080002496338,0.510851085108511
0.00036758916956899,0.000595772720441477,0.510951095109511
0.000373613389288471,0.000602476002119052,0.511051105110511
0.000379636854150081,0.00060918975771596,0.511151115111511
0.000385659567361556,0.000615913898488372,0.511251125112511
0.000391656053006378,0.000622622257814453,0.511351135113511
0.000397651991218918,0.000629341013007875,0.511451145114511
0.000403647385206773,0.000636070075324811,0.511551155115512
0.000409642238177542,0.000642809354952343,0.511651165116512
0.000415611124467408,0.000649532713067782,0.511751175117512
0.000421554270747544,0.000656240273698484,0.511851185118512
0.000427471902619942,0.000662932159803085,0.511951195119512
0.000433389578329709,0.000669634474920558,0.512051205120512
0.00043928196844128,0.00067632114865709,0.512151215121512
0.000445149294279866,0.000682992305040592,0.512251225122512
0.000451017043523099,0.000689673999495564,0.512351235123512
0.000456885210825016,0.000696366143278179,0.512451245124512
0.000462728537317477,0.000703042710901637,0.512551255125513
0.00046854724111805,0.000709703824254556,0.512651265126513
0.00047434153820593,0.000716349606295942,0.512751275127513
0.000480136808269155,0.000723006045090513,0.512851285128513
0.000485933044892529,0.000729673054032808,0.512951295129513
0.000491730240591625,0.000736350543309538,0.513051305130513
0.000497503233795883,0.000743012551586228,0.513151315131513
0.000503252236207672,0.000749659198613312,0.513251325132513
0.000508977459529317,0.00075629060628015,0.513351335133513
0.000514679111186314,0.000762906893268455,0.513451345134513
0.00052035466037352,0.000769502216379691,0.513551355135514
0.000526004333762111,0.000776076749894611,0.513651365136514
0.000531628359092491,0.000782630662746845,0.513751375137514
0.000537226958759054,0.00078916412921696,0.513851385138514
0.000542800357294514,0.000795677316100589,0.513951395139514
0.000548377154828552,0.000802199895938654,0.514051405140514
0.000553957324631017,0.000808731794956084,0.514151415141514
0.000559512459028968,0.00081524341973304,0.514251425142514
0.000565042775070832,0.000821734938134617,0.514351435143514
0.000570576823702725,0.00082823598955639,0.514451445144514
0.000576114576056268,0.000834746499153828,0.514551455145515
0.000581627667226565,0.000841236902375886,0.514651465146515
0.000587116314262044,0.000847707367087475,0.514751475147515
0.000592580728864982,0.000854158056876767,0.514851485148515
0.000598021123806934,0.000860589135331938,0.514951495149515
0.000603437709721041,0.000867000764971884,0.515051505150515
0.000608858911387462,0.000873422494309988,0.515151515151515
0.000614284694591761,0.000879854243155705,0.515251525152515
0.00061968680134941,0.000886266530355992,0.515351535153515
0.000625065438016816,0.00089265951522192,0.515451545154515
0.000630441214564316,0.000899054558304869,0.515551555155516
0.000635779590366581,0.000905426555771498,0.515651565156516
0.000641095062756516,0.000911779584495404,0.515751575157516
0.000646373688248785,0.000918109925786131,0.515851585158516
0.000651658038257598,0.000924450949490824,0.515951595159516
0.000656948071084049,0.000930802573281129,0.516051605160516
0.000662235980472017,0.000937156563219125,0.516151615161516
0.000667501439789958,0.000943491724479973,0.516251625162516
0.000672730523729031,0.000949804355480714,0.516351635163516
0.00067792356695001,0.000956094648677762,0.516451645164516
0.00068312303715438,0.000962395910835585,0.516551655165517
0.000688321135570403,0.000968699920847026,0.516651665166517
0.000693483485160921,0.000974981670037303,0.516751675167517
0.000698605135512845,0.000981234564627714,0.516851685168517
0.000703686462985813,0.00098745886229609,0.516951695169517
0.000708727845008781,0.000993654815374431,0.517051705170517
0.000713729652595468,0.000999822676194926,0.517151715171517
0.000718710836312056,0.00100599557189565,0.517251725172517
0.000723686074186889,0.00101217443161462,0.517351735173517
0.000728640945869776,0.00101835826313059,0.517451745174517
0.000733575643817363,0.00102454703971386,0.517551755175518
0.000738490356209513,0.00103074073249565,0.517651765176518
0.000743385273364459,0.00103693931581499,0.517751775177518
0.000748260581323698,0.00104314276080381,0.517851785178518
0.000753096280632032,0.00104932989509006,0.517951795179518
0.000757927384502914,0.00105552294207281,0.518051805180518
0.000762739465101681,0.00106172091915373,0.518151815181518
0.000767507420733174,0.00106789800185611,0.518251825182518
0.000772256920839694,0.00107408015044569,0.518351835183518
0.000776988139701488,0.00108026733498441,0.518451845184518
0.000781681104593507,0.00108643836599398,0.518551855185519
0.000786356300389321,0.00109261453238873,0.518651865186519
0.000790993765056,0.00109877464041327,0.518751875187519
0.000795625531936145,0.00110493813246753,0.518851885188519
0.000800231548114584,0.00111108382869544,0.518951895189519
0.000804836317601446,0.00111723728627315,0.519051905190519
0.000809434255945946,0.00112339772575077,0.519151915191519
0.000814005328409222,0.00112954392664287,0.519251925192519
0.000818549783046542,0.00113567600763097,0.519351935193519
0.000823062811648898,0.0011417894769904,0.519451945194519
0.000827544709316477,0.00114788449403241,0.51955195519552
0.000832000809237339,0.00115396581457517,0.51965196519652
0.000836451392067152,0.001160054689042,0.51975197519752
0.000840871441647034,0.00116612532610133,0.51985198519852
0.000845286305588997,0.00117220361010566,0.51995199519952
0.00084971045342666,0.00117829041031725,0.52005200520052
0.000854143819938607,0.0011843856711378,0.52015201520152
0.000858586342041746,0.00119048933910681,0.52025202520252
0.000863023535233654,0.0011966004391109,0.52035203520352
0.000867455463666608,0.00120271892517397,0.52045204520452
0.000871882188285149,0.00120884474811283,0.520552055205521
0.000876303768964773,0.00121497786088263,0.520652065206521
0.000880720266649972,0.00122111821323037,0.520752075207521
0.00088513174014706,0.00122726576024994,0.520852085208521
0.000889538249331392,0.00123342045382706,0.520952095209521
0.000893939850870728,0.00123958224584745,0.521052105210521
0.000898336602502149,0.00124575109033535,0.521152115211521
0.000902728561962599,0.00125192694131505,0.521252125212521
0.000907115784850698,0.00125810975067243,0.521352135213521
0.000911498325695791,0.00126429947350086,0.521452145214521
0.000915876241165731,0.00127049606382458,0.521552155215522
0.000920249583651449,0.00127669947566806,0.521652165216522
0.000924618408751565,0.00128290966305519,0.521752175217522
0.000928982767787875,0.00128912658107951,0.521852185218522
0.000933342714220538,0.00129535018483474,0.521952195219522
0.000937698299371304,0.00130158042941387,0.522052205220522
0.000942049574561964,0.00130781726991081,0.522152215221522
0.000946396590045177,0.00131406066248781,0.522252225222522
0.000950739397142596,0.0013203105633079,0.522352235223522
0.000955078043968464,0.00132656692639494,0.522452245224522
0.000959412580775298,0.00133282971005014,0.522552255225523
0.000963743055677342,0.0013390988704363,0.522652265226523
0.000968069514650283,0.00134537436371588,0.522752275227523
0.000972392007946734,0.00135165614712078,0.522852285228523
0.000976710580473245,0.0013579441778829,0.522952295229523
0.000981039740254699,0.00136423932312633,0.523052305230523
0.000985364941844087,0.00137054062591388,0.523152315231523
0.000989686232286421,0.00137684804133909,0.523252325232523
0.000994003657557345,0.00138316152984115,0.523352335233523
0.000998331728889477,0.00138948195854431,0.523452345234523
0.00100265589655889,0.00139580837051139,0.523552355235524
0.00100697620547218,0.00140214072404341,0.523652365236524
0.00101129269946671,0.00140847897851062,0.523752375237524
0.00101561989512103,0.00141482400210657,0.523852385238524
0.00101995770903718,0.00142117574885514,0.523952395239524
0.00102430605781738,0.00142753417171169,0.524052405240524
0.00102866485913287,0.00143389922576939,0.524152415241524
0.00103301955470615,0.00144026995516053,0.524252425242524
0.00103737018944383,0.00144664632139339,0.524352435243524
0.00104173129061646,0.00145302919373078,0.524452445244525
0.00104610277482618,0.00145941852619694,0.524552455245525
0.00105048456188268,0.00146581427495433,0.524652465246525
0.00105487656945733,0.00147221639509668,0.524752475247525
0.00105926423285729,0.00147862393396318,0.524852485248525
0.00106364759912768,0.00148503685199357,0.524952495249525
0.00106802671638255,0.00149145511069648,0.525052505250525
0.0010724016327361,0.00149787867158039,0.525152515251525
0.00107677239309493,0.00150430749722338,0.525252525252525
0.00108115353114479,0.00151074245688791,0.525352535253525
0.00108554496562624,0.00151718350673659,0.525452545254525
0.00108994661314135,0.00152363060400152,0.525552555255526
0.00109435839349988,0.00153008370484515,0.525652565256526
0.00109878022544232,0.00153654276543011,0.525752575257526
0.00110321202877846,0.00154300774512685,0.525852585258526
0.00110765372331793,0.00154947859902856,0.525952595259526
0.00111210523100894,0.00155595528543641,0.526052605260526
0.00111656647273035,0.00156243776158231,0.526152615261526
0.00112103736936114,0.00156892598469818,0.526252625262526
0.00112550334551648,0.00157541900319247,0.526352635263526
0.00112996445144905,0.00158191678178167,0.526452645264526
0.00113442073954973,0.0015884192830435,0.526552655265527
0.00113887225900199,0.00159492647062517,0.526652665266527
0.00114331906005831,0.00160143831031223,0.526752675267527
0.00114776119297128,0.00160795476575152,0.526852685268527
0.00115221320532643,0.00161447670620564,0.526952695269527
0.0011566750169334,0.00162100409211435,0.527052705270527
0.0011611465486712,0.00162753688177844,0.527152715271527
0.00116561321980897,0.00163407412788369,0.527252725272527
0.00117007507953014,0.00164061579621529,0.527352735273527
0.00117453217808721,0.00164716185042042,0.527452745274527
0.00117898456466363,0.00165371225842303,0.527552755275528
0.00118343228737354,0.00166026698280085,0.527652765276528
0.00118787539540032,0.00166682599254727,0.527752775277528
0.0011923139347197,0.00167338925130911,0.527852785278528
0.00119674795344589,0.00167995672594103,0.527952795279528
0.00120117749862379,0.00168652838222859,0.528052805280528
0.00120560261515997,0.00169310418916501,0.528152815281528
0.00121002334903025,0.00169968411146638,0.528252825282528
0.00121443974514114,0.00170626811705663,0.528352835283528
0.00121885184839919,0.0017128561738597,0.528452845284528
0.00122325970371095,0.00171944824766114,0.528552855285529
0.0012276633538446,0.00172604430852307,0.528652865286529
0.00123206284263743,0.00173264432223106,0.528752875287529
0.00123645821178848,0.00173924825777813,0.528852885288529
0.00124084950513503,0.00174585608415767,0.528952895289529
0.00124523676330684,0.00175246776929305,0.529052905290529
0.00124962002800288,0.00175908328217785,0.529152915291529
0.00125399933985281,0.00176570259073564,0.529252925292529
0.00125837474055564,0.00177232566609816,0.529352935293529
0.00126274626967191,0.00177895247618918,0.529452945294529
0.00126711396569294,0.00178558299107099,0.52955295529553
0.00127147787031767,0.0017922171797366,0.52965296529653
0.001275838019899,0.00179885501224851,0.52975297529753
0.0012801944550667,0.00180549645973792,0.52985298529853
0.00128454721217372,0.0018121414911984,0.52995299529953
0.00128889632971137,0.00181879007776098,0.53005300530053
0.00129324184403255,0.00182544218948813,0.53015301530153
0.0012975837936286,0.00183209779751144,0.53025302530253
0.00130192221378329,0.00183875687403138,0.53035303530353
0.00130625713978029,0.00184541938804135,0.53045304530453
0.00131058860904177,0.00185208531281111,0.530553055305531
0.00131491665578217,0.00185875461840295,0.530653065306531
0.00131925579658016,0.00186542816552564,0.530753075307531
0.00132360593734571,0.00187210592103423,0.530853085308531
0.00132796698398895,0.00187878785071408,0.530953095309531
0.00133233884348917,0.00188547392248912,0.531053105310531
0.0013367214238948,0.00189216410214455,0.531153115311531
0.0013411146321852,0.0018988583565354,0.531253125312531
0.00134551837961639,0.00190555665465449,0.531353135313531
0.00134993257423685,0.00191225896228759,0.531453145314531
0.00135435712837189,0.00191896524842752,0.531553155315532
0.00135879195220847,0.00192567547992912,0.531653165316532
0.00136323695807178,0.00193238962578543,0.531753175317532
0.00136769205935638,0.00193910765392036,0.531853185318532
0.00137215716945675,0.00194582953118857,0.531953195319532
0.00137663220176744,0.00195255522872165,0.532053205320532
0.00138111707182126,0.00195928471337405,0.532153215321532
0.00138561169622044,0.00196601795413917,0.532253225322532
0.00139011599049779,0.00197275492107912,0.532353235323532
0.00139462987125546,0.00197949558318712,0.532453245324532
0.00139915325723398,0.0019862399083869,0.532553255325533
0.00140368999542824,0.00199299710252232,0.532653265326533
0.00140825036837019,0.00199976376445652,0.532753275327533
0.00141283416328819,0.00200653981186059,0.532853285328533
0.00141744117168766,0.00201332515812925,0.532953295329533
0.00142207118293534,0.0020201197198647,0.533053305330533
0.00142672399281341,0.00202692341473801,0.533153315331533
0.00143139939603477,0.00203373615935138,0.533253325332533
0.00143609718838147,0.00204055787244535,0.533353335333533
0.0014408171699124,0.00204738847276029,0.533453345334533
0.00144555914068654,0.00205422787903712,0.533553355335534
0.00145032290290114,0.00206107601108511,0.533653365336534
0.001455108260892,0.00206793279085265,0.533753375337534
0.00145991502006396,0.00207479813814937,0.533853385338534
0.0014647429868912,0.00208167197492329,0.533953395339534
0.00146959197105543,0.00208855422312278,0.534053405340534
0.00147446178330767,0.00209544480790351,0.534153415341534
0.00147935223439876,0.00210234365014438,0.534253425342534
0.00148426314042577,0.00210925067607032,0.534353435343534
0.00148919431534719,0.00211616580976791,0.534453445344534
0.00149414326898766,0.00212308151014327,0.534553455345535
0.00149910983455135,0.00212999776543548,0.534653465346535
0.00150409384631168,0.00213691456388324,0.534753475347535
0.00150909514068057,0.00214383189479433,0.534853485348535
0.00151411355300061,0.00215074974747674,0.534953495349535
0.00151913678636009,0.002157660344543,0.535053505350535
0.0015241647851604,0.00216456373838396,0.535153515351535
0.00152919749380304,0.00217145997925226,0.535253525352535
0.00153423485562013,0.00217834911740038,0.535353535353535
0.00153927681822072,0.00218523120308097,0.535453545354535
0.00154432332600621,0.00219210628654651,0.535553555355536
0.0015493743265856,0.00219897441698038,0.535653565356536
0.00155442976649875,0.00220583564249686,0.535753575357536
0.00155948959442389,0.00221269001227915,0.535853585358536
0.00156455375903916,0.00221953757444173,0.535953595359536
0.00156962220795365,0.00222637837709832,0.536053605360536
0.00157469489091476,0.00223321246836359,0.536153615361536
0.00157977175873917,0.00224003989528199,0.536253625362536
0.00158485276224343,0.00224686070382963,0.536353635363536
0.00158993785117504,0.00225367494212061,0.536453645364536
0.00159502697848897,0.00226048265613048,0.536553655365537
0.00160012009607109,0.00226728389183536,0.536653665366537
0.00160521715473801,0.00227407869414151,0.536753675367537
0.00161031811065246,0.00228086710902485,0.536853685368537
0.00161542291570014,0.00228764918139185,0.536953695369537
0.00162053152390537,0.00229442495614915,0.537053705370537
0.00162564389143083,0.00230119447713393,0.537153715371537
0.0016307599712315,0.00230795778925302,0.537253725372537
0.00163587972053919,0.00231471493527415,0.537353735373537
0.00164100309551669,0.00232146596010433,0.537453745374537
0.00164613005232652,0.00232821090544218,0.537553755375538
0.0016512605482006,0.00233494981512527,0.537653765376538
0.00165639454037074,0.00234168273085241,0.537753775377538
0.0016615319860688,0.00234840969646116,0.537853785378538
0.00166667284573429,0.00235513075151176,0.537953795379538
0.00167181707766821,0.00236184593984161,0.538053805380538
0.00167696464017165,0.00236855530101132,0.538153815381538
0.00168211549261483,0.00237525887672008,0.538253825382538
0.00168728163680924,0.0023819644315246,0.538353835383538
0.00169246292841243,0.0023886719440412,0.538453845384538
0.00169765922735862,0.00239538139181656,0.538553855385539
0.00170287039572063,0.00240209275453553,0.538653865386539
0.00170809629343268,0.00240880601081444,0.538753875387539
0.00171333678577521,0.00241552114033816,0.538853885388539
0.00171859173482083,0.00242223812279191,0.538953895389539
0.00172386100798839,0.00242895693786073,0.539053905390539
0.00172914447055813,0.00243567756522987,0.539153915391539
0.00173444199208728,0.00244239998458435,0.539253925392539
0.00173975344106374,0.00244912417560942,0.539353935393539
0.00174507868704462,0.00245585011905921,0.53945394539454
0.00175041760279479,0.00246257779461913,0.53955395539554
0.00175577006107892,0.00246930718304332,0.53965396539654
0.00176113593466183,0.00247603826615539,0.53975397539754
0.00176651509951584,0.00248277102257109,0.53985398539854
0.00177190743054413,0.00248950543518349,0.53995399539954
0.00177731280585748,0.00249624148367744,0.54005400540054
0.00178273110356667,0.00250297914987655,0.54015401540154
0.00178816220285172,0.00250971841453533,0.54025402540254
0.00179360598396177,0.00251645925947699,0.54035403540354
0.00179906232714605,0.00252320166545623,0.54045404540454
0.00180453111693051,0.00252994561429629,0.540554055405541
0.00181001223570275,0.00253669108782093,0.540654065406541
0.00181550556798878,0.0025434380678534,0.540754075407541
0.00182101099831464,0.00255018653621747,0.540854085408541
0.00182652841334471,0.00255693647473674,0.540954095409541
0.00183205770188179,0.00256368786523443,0.541054105410541
0.00183759875165951,0.00257044068953453,0.541154115411541
0.00184315145041148,0.00257719493159843,0.541254125412541
0.0018487156901481,0.00258395057218101,0.541354135413541
0.00185429136181064,0.0025907075941746,0.541454145414541
0.00185987835847869,0.00259746598047225,0.541554155415542
0.0018654765710935,0.00260422571289718,0.541654165416542
0.00187108589487308,0.00261098677541156,0.541754175417542
0.00187670622503551,0.00261774914983898,0.541854185418542
0.00188233745679879,0.00262451282014121,0.541954195419542
0.00188797948858862,0.00263127776814186,0.542054205420542
0.00189363221669218,0.00263804397780271,0.542154215421542
0.0018992955395351,0.00264481143308609,0.542254225422542
0.0019049623458437,0.00265157666442572,0.542354235423542
0.00191063259498819,0.0026583396835829,0.542454245424542
0.00191630624847727,0.00266510050231893,0.542554255425543
0.00192198326675036,0.00267185913239493,0.542654265426543
0.00192766361238532,0.00267861558343382,0.542754275427543
0.00193334724796007,0.00268536986933509,0.542854285428543
0.00193903413605245,0.00269212199865276,0.542954295429543
0.00194472423817114,0.00269887198421686,0.543054305430543
0.0019504175201016,0.00270561983671959,0.543154315431543
0.00195611394442173,0.00271236556685297,0.543254325432543
0.00196181347584779,0.00271910918637831,0.543354335433543
0.00196751607802686,0.00272585070491853,0.543454345434543
0.00197322171674444,0.00273259013423457,0.543554355435544
0.00197893035778596,0.00273932748501863,0.543654365436544
0.00198464196693694,0.00274606276796274,0.543754375437544
0.00199035650891366,0.00275279599375892,0.543854385438544
0.00199607395164002,0.00275952717309937,0.543954395439544
0.00200179426197065,0.00276625631667594,0.544054405440544
0.00200751740676032,0.00277298343411137,0.544154415441544
0.00201324335286363,0.00277970853716715,0.544254425442544
0.00201897206927374,0.00278643163546603,0.544354435443544
0.00202470352284526,0.00279315273970001,0.544454445444544
0.00203043768364057,0.00279987185949187,0.544554455445545
0.00203617452065271,0.00280658900553379,0.544654465446545
0.00204191400287483,0.00281330418851762,0.544754475447545
0.00204765609929996,0.00282001741806648,0.544854485448545
0.00205340077999039,0.00282672870487201,0.544954495449545
0.00205914801607766,0.00283343805748825,0.545054505450545
0.00206489777655487,0.00284014548767613,0.545154515451545
0.00207065003469192,0.00284685100398947,0.545254525452545
0.00207640475948184,0.00285355461605104,0.545354535453545
0.00208216192419462,0.00286025633455267,0.545454545454545
0.00208792149889255,0.00286695617018675,0.545554555455546
0.00209368345684548,0.00287365413043766,0.545654565456546
0.00209944777132335,0.00288035022599723,0.545754575457546
0.0021052144134577,0.00288704446648823,0.545854585458546
0.00211098335651838,0.00289373686153394,0.545954595459546
0.0021167545748445,0.00290042742075674,0.546054605460546
0.00212253503429818,0.00290711957416229,0.546154615461546
0.00212832464720469,0.00291381330357399,0.546254625462546
0.0021341233312353,0.00292050859188472,0.546354635463546
0.00213993099978459,0.00292720541877971,0.546454645464546
0.00214574757052379,0.00293390376928983,0.546554655465547
0.00215157296005509,0.00294060362310031,0.546654665466547
0.002157407087119,0.00294730496417312,0.546754675467547
0.00216324987045596,0.00295400777433203,0.546854685468547
0.00216910122773739,0.00296071203646938,0.546954695469547
0.00217496108198054,0.00296741773347802,0.547054705470547
0.002180829351926,0.00297412484932012,0.547154715471547
0.00218670595952187,0.00298083336474982,0.547254725472547
0.00219259082778544,0.00298754326479815,0.547354735473547
0.00219848387973413,0.00299425453235819,0.547454745474547
0.00220438503838519,0.00300096715032245,0.547554755475548
0.0022102942288944,0.00300768110372197,0.547654765476548
0.00221621137534833,0.00301439637438072,0.547754775477548
0.00222213640397187,0.00302111294626012,0.547854785478548
0.0022280692399208,0.00302783080439159,0.547954795479548
0.00223400981262766,0.003034549931668,0.548054805480548
0.00223995804724818,0.00304127031205096,0.548154815481548
0.00224591387214572,0.00304799193057207,0.548254825482548
0.00225187721675285,0.00305471477012347,0.548354835483548
0.00225784801050209,0.00306143881573676,0.548454845484548
0.00226382618389525,0.00306816405244301,0.548554855485549
0.00226981166529568,0.00307489046313491,0.548654865486549
0.0022758043873435,0.0030816180328437,0.548754875487549
0.00228180428267892,0.00308834674660024,0.548854885488549
0.00228781128073443,0.00309507658836687,0.548954895489549
0.00229382531735789,0.00310180754317447,0.549054905490549
0.00229984632412024,0.00310853959712338,0.549154915491549
0.00230587423580007,0.00311527273310663,0.549254925492549
0.00231190898610669,0.0031220069382933,0.549354935493549
0.00231795051088791,0.00312874219557663,0.549454945494549
0.00232399874599155,0.00313547849212585,0.54955495549555
0.00233004662398114,0.00314221240114334,0.54965496549655
0.00233609414164908,0.00314894393545929,0.54975497549755
0.00234214129685696,0.00315567310897356,0.54985498549855
0.002348188085328,0.00316239993451636,0.54995499549955
0.00235423450599292,0.00316912442491844,0.55005500550055
0.00236028055457498,0.00317584659194093,0.55015501550155
0.00236632622893577,0.00318256644948329,0.55025502550255
0.00237237152693684,0.0031892840103763,0.55035503550355
0.00237841644537058,0.00319599928638088,0.55045504550455
0.00238446098316786,0.00320271229032761,0.550555055505551
0.00239050513605175,0.00320942303397778,0.550655065506551
0.00239654890295312,0.00321613153123107,0.550755075507551
0.00240259228066437,0.00322283779277931,0.550855085508551
0.00240863526811628,0.00322954183252235,0.550955095509551
0.00241467786317042,0.00323624366008295,0.551055105510551
0.00242072006261915,0.00324294328936058,0.551155115511551
0.00242676186432416,0.0032496407321169,0.551255125512551
0.00243280326828539,0.00325633600011268,0.551355135513551
0.00243884427022602,0.00326302910404029,0.551455145514551
0.00244488487014604,0.00326972005779941,0.551555155515552
0.00245092506483787,0.0032764088710126,0.551655165516552
0.00245696485323231,0.00328309555651043,0.551755175517552
0.00246300423426014,0.00328978012498493,0.551855185518552
0.00246904320578295,0.00329646258819739,0.551955195519552
0.00247508176459317,0.00330314295683966,0.552055205520552
0.0024811199117599,0.00330982124374249,0.552155215521552
0.00248715764407565,0.00331649745959791,0.552255225522552
0.00249319496154035,0.00332317161402848,0.552355235523552
0.00249923186094642,0.00332984371986459,0.552455245524552
0.0025052683422938,0.00333651378779863,0.552555255525553
0.00251130440344418,0.00334318182745335,0.552655265526553
0.00251734004439746,0.00334984785165896,0.552755275527553
0.00252337526194614,0.00335651187003856,0.552855285528553
0.00252941005715932,0.00336317389221474,0.552955295529553
0.00253544442682942,0.00336983393101805,0.553055305530553
0.00254147837095647,0.00337649199607143,0.553155315531553
0.00254751188954045,0.0033831480980669,0.553255325532553
0.00255354497937373,0.00338980224662703,0.553355335533553
0.00255957764045635,0.00339645445244421,0.553455345534553
0.00256560987171908,0.00340310472621028,0.553555355535554
0.00257164167316192,0.00340975307861726,0.553655365536554
0.00257767304371568,0.0034163995182188,0.553755375537554
0.0025837109545884,0.00342304743439064,0.553855385538554
0.00258975534590477,0.0034296968078873,0.553955395539554
0.00259580615778929,0.00343634762373964,0.554055405540554
0.00260186333143578,0.00344299986377125,0.554155415541554
0.00260792680696885,0.00344965351087484,0.554255425542554
0.00261399652665151,0.00345630854901254,0.554355435543554
0.00262007243167753,0.00346296496107706,0.554455445544555
0.00262615446537911,0.00346962272996088,0.554555455545555
0.00263224257001926,0.00347628184069545,0.554655465546555
0.00263833668999942,0.00348294227510435,0.554755475547555
0.00264443676972099,0.00348960401928755,0.554855485548555
0.0026505427514469,0.00349626705506884,0.554955495549555
0.00265665458171704,0.00350293136747945,0.555055505550555
0.00266277220600201,0.00350959693941189,0.555155515551555
0.00266889556870319,0.00351626375696668,0.555255525552555
0.00267502461636042,0.00352293180196741,0.555355535553555
0.0026811592955135,0.00352960106051423,0.555455545554555
0.00268729955377144,0.00353627151550003,0.555555555555556
0.0026934453366049,0.00354294315195584,0.555655565556556
0.00269959659376123,0.00354961595491293,0.555755575557556
0.00270575327178035,0.00355628990833305,0.555855585558556
0.00271191531934038,0.00356296499617856,0.555955595559556
0.00271808268725798,0.00356964120348014,0.556055605560556
0.002724255322073,0.00357631851633831,0.556155615561556
0.00273043317460205,0.00358299691764593,0.556255625562556
0.00273661619459253,0.00358967639350335,0.556355635563556
0.00274280433286109,0.00359635692787235,0.556455645564556
0.00274899753915519,0.00360303850685325,0.556555655565557
0.00275519576642984,0.00360972111547749,0.556655665566557
0.00276139896443245,0.00361640473770665,0.556755675567557
0.00276760708611808,0.00362308935964145,0.556855685568557
0.00277381576378961,0.00362976996778551,0.556955695569557
0.00278002498675505,0.00363644659100745,0.557055705570557
0.00278623474004551,0.0036431192528295,0.557155715571557
0.00279244501189973,0.00364978798318972,0.557255725572557
0.00279865578948732,0.00365645280561053,0.557355735573557
0.00280486706104704,0.0036631137478909,0.557455745574557
0.00281107881374844,0.00366977083676143,0.557555755575558
0.0028172910368994,0.00367642409574417,0.557655765576558
0.0028235037176696,0.00368307355263846,0.557755775577558
0.00282971684536689,0.00368971923096708,0.557855785578558
0.00283593040716091,0.00369636115745989,0.557955795579558
0.00284214439235958,0.0037029993567086,0.558055805580558
0.00284835878920168,0.00370963385437416,0.558155815581558
0.00285457358699516,0.00371626467397899,0.558255825582558
0.00286078877504803,0.00372289184118406,0.558355835583558
0.00286700434052977,0.00372951537951159,0.558455845584558
0.00287322027488677,0.00373613531355365,0.558555855585559
0.00287943656635782,0.00374275166790173,0.558655865586559
0.00288565320425084,0.00374936446607827,0.558755875587559
0.00289187017894306,0.00375597373160584,0.558855885588559
0.00289808747867321,0.00376257948800687,0.558955895589559
0.00290430509488764,0.00376918175987304,0.559055905590559
0.00291052301582509,0.00377578056965769,0.559155915591559
0.00291674123293201,0.00378237593981412,0.559255925592559
0.00292295973551627,0.00378896789386457,0.559355935593559
0.00292917851395514,0.00379555645533183,0.559455945594559
0.00293539755862568,0.00380214164559975,0.55955595559556
0.00294161685990513,0.00380872348819093,0.55965596559656
0.00294783640817063,0.00381530200448961,0.55975597559756
0.00295405619486855,0.00382187721694873,0.55985598559856
0.0029602762114453,0.00382844914802162,0.55995599559956
0.00296649644613956,0.00383501781909251,0.56005600560056
0.00297271689253614,0.00384158325261472,0.56015601560156
0.00297893753994303,0.00384814546890283,0.56025602560256
0.00298515838087579,0.00385470449041037,0.56035603560356
0.00299137940571164,0.00386126033745227,0.56045604560456
0.00299760060589682,0.00386781303248149,0.560556055605561
0.003003821973947,0.00387436259474407,0.560656065606561
0.00301004350023935,0.00388090904669299,0.560756075607561
0.00301626517728938,0.00388745240757408,0.560856085608561
0.00302248699654355,0.00389399269877122,0.560956095609561
0.00302870894944814,0.00390052994059955,0.561056105610561
0.00303493102851877,0.00390706415230456,0.561156115611561
0.00304115322627103,0.00391359535633975,0.561256125612561
0.00304737553308208,0.00392012356981208,0.561356135613561
0.00305359794360589,0.00392664881410576,0.561456145614561
0.00305982471434233,0.00393317602038807,0.561556155615562
0.00306605580359248,0.00393970516727533,0.561656165616562
0.00307229117072666,0.00394623623338313,0.561756175617562
0.00307853077511502,0.00395276919839651,0.561856185618562
0.00308477457505874,0.00395930404307017,0.561956195619562
0.00309102253099717,0.0039658407449506,0.562056205620562
0.00309727460336984,0.0039723792847923,0.562156215621562
0.00310353075154701,0.00397891964228013,0.562256225622562
0.00310979093703728,0.00398546179709951,0.562356235623562
0.00311605511921102,0.0039920057289353,0.562456245624562
0.0031223232617152,0.00399855141961129,0.562556255625563
0.00312859532285094,0.00400509884881232,0.562656265626563
0.00313487126626527,0.00401164799622383,0.562756275627563
0.00314115105346687,0.00401819884366903,0.562856285628563
0.00314743464596448,0.00402475137083334,0.562956295629563
0.00315372200740506,0.00403130555954036,0.563056305630563
0.00316001309929735,0.00403786138947476,0.563156315631563
0.00316630788528835,0.00404441884352979,0.563256325632563
0.00317260632688686,0.00405097790032104,0.563356335633563
0.00317890838987824,0.00405753854274137,0.563456345634563
0.00318521403470201,0.00406410075261438,0.563556355635564
0.00319152322821282,0.00407066450962513,0.563656365636564
0.00319783593298858,0.00407722979666629,0.563756375637564
0.00320415211267632,0.00408379659556165,0.563856385638564
0.00321047173199235,0.00409036488706517,0.563956395639564
0.00321679475672216,0.00409693465300062,0.564056405640564
0.00322312115158203,0.00410350587626088,0.564156415641564
0.00322944663120349,0.00411007365561583,0.564256425642564
0.00323577119665584,0.00411663801565753,0.564356435643564
0.00324209484686982,0.00412319897670055,0.564456445644564
0.003248417579707,0.0041297565622675,0.564556455645565
0.00325473939730586,0.00413631079374261,0.564656465646565
0.00326106029645872,0.00414286169357884,0.564756475647565
0.00326738027930401,0.00414940928422968,0.564856485648565
0.00327369934370333,0.0041559535860101,0.564956495649565
0.00328001748858748,0.00416249462137304,0.565056505650565
0.00328633471609486,0.00416903241170293,0.565156515651565
0.00329265102301787,0.00417556697731434,0.565256525652565
0.00329896641149488,0.00418209834172988,0.565356535653565
0.00330528087938752,0.00418862652312613,0.565456545654565
0.00331159442776499,0.00419515154502551,0.565556555655566
0.00331790705555808,0.00420167342667351,0.565656565656566
0.00332421876276677,0.00420819218945436,0.565756575657566
0.00333052954939109,0.00421470785261374,0.565856585658566
0.00333683941543104,0.0042212204375357,0.565956595659566
0.00334314836088662,0.00422772996560427,0.566056605660566
0.00334945638468857,0.00423423645392678,0.566156615661566
0.00335576348790619,0.00424073992495636,0.566256625662566
0.00336206966947022,0.00424724039793888,0.566356635663566
0.00336837493044983,0.00425373789105073,0.566456645664566
0.00337467926977589,0.00426023242567577,0.566556655665567
0.00338098268744836,0.00426672402106006,0.566656665666567
0.00338728518453642,0.00427321269537982,0.566756675667567
0.00339358675997092,0.00427969846788071,0.566856685668567
0.00339988741375183,0.00428618135887751,0.566956695669567
0.00340618714694837,0.004292661386547,0.567056705670567
0.00341248595956055,0.00429913856906538,0.567156715671567
0.00341878385051913,0.00430561292567853,0.567256725672567
0.00342508082196253,0.00431208447456266,0.567356735673567
0.00343137687175233,0.00431855323496363,0.567456745674567
0.00343767200202695,0.00432501922505767,0.567556755675568
0.0034439662117172,0.00433148246195226,0.567656765676568
0.00345025950189227,0.00433794296489308,0.567756775677568
0.00345655187255216,0.00434440075098727,0.567856785678568
0.00346284332369691,0.00435085583948068,0.567956795679568
0.00346913385639566,0.00435730824641098,0.568056805680568
0.00347542347064841,0.00436375798995512,0.568156815681568
0.00348171216645522,0.00437020508721987,0.568256825682568
0.00348799994488525,0.00437664955638217,0.568356835683568
0.00349428680593851,0.00438309141561807,0.568456845684568
0.00350057275068419,0.00438953067989668,0.568556855685569
0.00350685777805315,0.00439596736739442,0.568656865686569
0.00351314189018371,0.00440240149414932,0.568756875687569
0.00351942508600672,0.00440883307940686,0.568856885688569
0.00352570736766052,0.00441526213706709,0.568956895689569
0.00353198873514524,0.00442168868530622,0.569056905690569
0.00353826918846075,0.00442811274016229,0.569156915691569
0.00354454872867631,0.00443453431767333,0.569256925692569
0.00355083154279359,0.00444095823139455,0.569356935693569
0.00355711759766728,0.00444738445673407,0.56945694569457
0.00356340686229046,0.00445381297123875,0.56955695569557
0.00356969930244859,0.004460243751386,0.56965696569657
0.00357599488820397,0.00446667677472268,0.56975697569757
0.00358229358534217,0.00447311201879546,0.56985698569857
0.00358859536392534,0.00447954946115083,0.56995699569957
0.00359490019187747,0.00448598907933585,0.57005700570057
0.00360120803819166,0.00449243085196648,0.57015701570157
0.00360751887186095,0.00449887475551991,0.57025702570257
0.00361383266187844,0.00450532076861212,0.57035703570357
0.00362014937723724,0.00451176886879014,0.57045704570457
0.00362646898906885,0.00451821903573884,0.570557055705571
0.00363279146422797,0.00452467124807417,0.570657065706571
0.00363911677491529,0.00453112548227372,0.570757075707571
0.00364544489012386,0.00453758171802254,0.570857085708571
0.00365177578098523,0.00454403993393656,0.570957095709571
0.00365810941649254,0.00455050010970104,0.571057105710571
0.00366444576777716,0.00455696222286264,0.571157115711571
0.00367078480597071,0.00456342625310641,0.571257125712571
0.0036771265022046,0.00456989218011758,0.571357135713571
0.0036834708265412,0.00457635998251192,0.571457145714571
0.0036898135780792,0.00458282486598028,0.571557155715572
0.00369615476323375,0.00458928684869905,0.571657165716572
0.00370249438521249,0.00459574595098283,0.571757175717572
0.00370883244936147,0.00460220218993928,0.571857185718572
0.00371516896102667,0.00460865558588319,0.571957195719572
0.0037215039244849,0.00461510615592168,0.572057205720572
0.00372783734508224,0.00462155391823133,0.572157215721572
0.00373416922709545,0.00462799889205764,0.572257225722572
0.00374049957480133,0.00463444109450792,0.572357235723572
0.00374682839354597,0.00464088054482803,0.572457245724572
0.00375315568867534,0.00464731726012492,0.572557255725573
0.00375948146446623,0.00465375125857535,0.572657265726573
0.00376580572626473,0.00466018255621736,0.572757275727573
0.00377212847727839,0.00466661117336554,0.572857285728573
0.00377844972392247,0.00467303712498901,0.572957295729573
0.00378476947047373,0.00467946042926399,0.573057305730573
0.00379108772013984,0.00468588110436726,0.573157315731573
0.0037974044804052,0.00469229916633647,0.573257325732573
0.00380371975340823,0.00469871463121022,0.573357335733573
0.00381003354556413,0.00470512751823362,0.573457345734573
0.00381634586008055,0.00471153784237582,0.573557355735574
0.00382265670337267,0.00471794562074412,0.573657365736574
0.00382896607757892,0.00472435086937636,0.573757375737574
0.00383527399018371,0.00473075360537986,0.573857385738574
0.00384158044332546,0.00473715384479285,0.573957395739574
0.00384788544341937,0.00474355160472262,0.574057405740574
0.00385418899367313,0.00474994689906848,0.574157415741574
0.00386049109943265,0.00475633974600702,0.574257425742574
0.00386679176497481,0.00476273016050735,0.574357435743574
0.00387309099564558,0.00476911815753807,0.574457445744574
0.00387938879465264,0.00477550375420646,0.574557455745575
0.00388568516627278,0.00478188696548131,0.574657465746575
0.00389198011692119,0.00478826780633172,0.574757475747575
0.00389827364873629,0.00479464629279556,0.574857485748575
0.00390456576813331,0.00480102243984176,0.574957495749575
0.0039108564783199,0.00480739626243891,0.575057505750575
0.00391714578464199,0.00481376777662558,0.575157515751575
0.00392343369137648,0.00482013699630089,0.575257525752575
0.00392972020173094,0.00482650393536488,0.575357535753575
0.00393600532105136,0.00483286861092448,0.575457545754575
0.00394228905361464,0.00483923103581047,0.575557555755576
0.0039485714036975,0.00484559122499159,0.575657565756576
0.00395485237557681,0.00485194919343642,0.575757575757576
0.0039611319745986,0.004858304955045,0.575857585758576
0.00396741020290122,0.0048646585247859,0.575957595759576
0.00397368706689996,0.0048710099154897,0.576057605760576
0.00397996256980237,0.00487735914212515,0.576157615761576
0.00398623671695452,0.00488370621966138,0.576257625762576
0.00399250951156395,0.00489005115879005,0.576357635763576
0.00399878095790759,0.00489639397661864,0.576457645764576
0.00400505106026212,0.00490273468597756,0.576557655765577
0.00401131982290446,0.00490907329862811,0.576657665766577
0.00401758725118058,0.00491540983060812,0.576757675767577
0.00402385334829813,0.00492174429367909,0.576857685768577
0.00403011811853387,0.00492807670280958,0.576957695769577
0.00403638567190681,0.00493441175501183,0.577057705770577
0.00404265597954847,0.00494074942569378,0.577157715771577
0.00404892901365956,0.00494708969026391,0.577257725772577
0.0040552047464408,0.00495343252306145,0.577357735773577
0.00406148315009284,0.00495977789949453,0.577457745774577
0.00406776419574723,0.00496612579497145,0.577557755775578
0.0040740478566738,0.00497247618490052,0.577657765776578
0.00408033410400414,0.00497882904575951,0.577757775777578
0.00408662291207737,0.00498518435081801,0.577857785778578
0.00409291425416329,0.00499154207869214,0.577957795779578
0.00409920810139348,0.00499790220372093,0.578057805780578
0.00410550442810706,0.0050042647023818,0.578157815781578
0.00411180320650471,0.00501062955115252,0.578257825782578
0.0041181044109255,0.00501699672651047,0.578357835783578
0.00412440801463942,0.00502336620386398,0.578457845784578
0.00413071399198555,0.005029737961829,0.578557855785579
0.00413702231623373,0.00503611197474456,0.578657865786579
0.00414333296065397,0.00504248822122661,0.578757875787579
0.00414964180560438,0.00504886200854023,0.578857885788579
0.00415594885856944,0.0050552333548618,0.578957895789579
0.0041622541259643,0.00506160227302173,0.579057905790579
0.00416855761527337,0.00506796878012733,0.579157915791579
0.00417485933184278,0.00507433289007843,0.579257925792579
0.00418115928315689,0.00508069461891272,0.579357935793579
0.00418745747776931,0.00508705398159932,0.579457945794579
0.00419375391995687,0.0050934109920377,0.57955795579558
0.004200048617204,0.00509976566519682,0.57965796579658
0.00420634157699513,0.00510611801604562,0.57975797579758
0.00421263280467626,0.00511246806062194,0.57985798579858
0.00421892230880109,0.00511881581068708,0.57995799579958
0.00422521009364632,0.00512516128334855,0.58005800580058
0.00423149616776564,0.00513150449143636,0.58015801580158
0.0042377805375743,0.00513784544885055,0.58025802580258
0.00424406320841831,0.00514418417162896,0.58035803580358
0.00425034418778206,0.00515052067153309,0.58045804580458
0.00425662348101158,0.00515685496353132,0.580558055805581
0.0042629010966605,0.00516318706152369,0.580658065806581
0.0042691770390056,0.00516951697940967,0.580758075807581
0.0042754513155314,0.00517584473001985,0.580858085808581
0.00428172393265308,0.00518217032832299,0.580958095809581
0.00428799489571657,0.00518849378714947,0.581058105810581
0.00429426421220644,0.00519481511932987,0.581158115811581
0.0043005318874686,0.00520113433983294,0.581258125812581
0.00430679792898757,0.00520745146041981,0.581358135813581
0.00431306234210926,0.00521376649392124,0.581458145814581
0.00431932513217975,0.00522007945423669,0.581558155815582
0.00432558630775267,0.00522639035419657,0.581658165816582
0.00433184587203564,0.00523269920770073,0.581758175817582
0.00433810383358226,0.00523900602544082,0.581858185818582
0.00434436019666935,0.00524531082131688,0.581958195819582
0.00435061496878134,0.00525161360815911,0.582058205820582
0.00435686815419507,0.00525791439879828,0.582158215821582
0.00436311976146413,0.00526421320392584,0.582258225822582
0.00436936979379613,0.00527051003744203,0.582358235823582
0.00437561825867554,0.00527680491217705,0.582458245824582
0.00438186516144837,0.00528309783882274,0.582558255825583
0.00438811050746058,0.00528938883020985,0.582658265826583
0.00439435430419665,0.00529567789809969,0.582758275827583
0.00440059655593341,0.00530196505425319,0.582858285828583
0.00440683726801681,0.00530825031150092,0.582958295829583
0.00441307644793134,0.0053145336805349,0.583058305830583
0.004419314101023,0.00532081517418553,0.583158315831583
0.00442555023156857,0.00532709480314502,0.583258325832583
0.00443178484598334,0.00533337258024375,0.583358335833583
0.00443801795068247,0.00533964851510447,0.583458345834583
0.00444424954994282,0.00534592262055757,0.583558355835584
0.00445047965017955,0.00535219490729526,0.583658365836584
0.00445670825673875,0.00535846538707884,0.583758375837584
0.0044629353749664,0.00536473406953087,0.583858385838584
0.00446916101020855,0.0053710009685512,0.583958395839584
0.00447538516781116,0.00537726609269331,0.584058405840584
0.00448160785418953,0.00538352945371849,0.584158415841584
0.00448782907362039,0.00538979106338823,0.584258425842584
0.00449404883144979,0.00539605093132508,0.584358435843584
0.0045002671330238,0.00540230906822108,0.584458445844585
0.00450648398475757,0.00540856548583752,0.584558455845585
0.00451269939092796,0.00541482019379733,0.584658465846585
0.00451891335581176,0.00542107320172326,0.584758475847585
0.00452512991137616,0.00542732909756819,0.584858485848585
0.00453134902768335,0.00543358785139481,0.584958495849585
0.0045375706801417,0.00543984943754195,0.585058505850585
0.00454379484095196,0.00544611382927955,0.585158515851585
0.00455002148445316,0.00545238099987757,0.585258525852585
0.00455625058391525,0.00545865092260593,0.585358535853585
0.00456248211367736,0.00546492357073459,0.585458545854585
0.00456871604700934,0.0054711989186024,0.585558555855586
0.0045749523582504,0.00547747693841038,0.585658565856586
0.00458119102173953,0.00548375760663576,0.585758575857586
0.0045874320118159,0.00549004089654867,0.585858585858586
0.00459367530388782,0.00549632678141904,0.585958595859586
0.0045999208712252,0.00550261523558572,0.586058605860586
0.00460616467437651,0.00550890167323438,0.586158615861586
0.00461240671868773,0.00551518610398758,0.586258625862586
0.00461864701271254,0.00552146854067609,0.586358635863586
0.00462488556393529,0.00552774899612991,0.586458645864587
0.00463112237663285,0.00553402747997218,0.586558655865587
0.00463735745935877,0.00554030400610255,0.586658665866587
0.00464359081745923,0.00554657858628232,0.586758675867587
0.00464982245948767,0.00555285123013406,0.586858685868587
0.00465605239185949,0.00555912195048835,0.586958695869587
0.00466228061992055,0.00556539075910629,0.587058705870587
0.00466850715115537,0.00557165766668028,0.587158715871587
0.00467473199090997,0.00557792268497124,0.587258725872587
0.00468095514773791,0.0055841858246714,0.587358735873587
0.00468717662698529,0.00559044709754186,0.587458745874587
0.0046933964350673,0.00559670651427464,0.587558755875588
0.00469961457839915,0.00560296408663123,0.587658765876588
0.00470583106339607,0.00560921982423419,0.587758775877588
0.00471204589754249,0.00561547373777554,0.587858785878588
0.0047182590851152,0.00562172584008586,0.587958795879588
0.00472447063359865,0.00562797614078808,0.588058805880588
0.0047306805494081,0.00563422465057404,0.588158815881588
0.00473688883895869,0.00564047137906667,0.588258825882588
0.0047430955065273,0.00564671633802709,0.588358835883588
0.00474930056066749,0.0056529595381475,0.588458845884588
0.00475550400672536,0.00565920098798156,0.588558855885589
0.00476170585004688,0.00566544070035947,0.588658865886589
0.00476790609704729,0.00567167868276579,0.588758875887589
0.00477410475414183,0.00567791494803112,0.588858885888589
0.0047803018277457,0.0056841495047089,0.588958895889589
0.00478649732213568,0.0056903823624219,0.589058905890589
0.00479269124479624,0.00569661353293159,0.589158915891589
0.00479888360214258,0.00570284302372217,0.589258925892589
0.00480507439738234,0.00570907084655512,0.589358935893589
0.00481126363906912,0.00571529701105301,0.589458945894589
0.00481745133147977,0.00572152152683895,0.58955895589559
0.00482363748102951,0.00572774440246642,0.58965896589659
0.00482982209306431,0.00573396564862724,0.58975897589759
0.00483600517399937,0.00574018527387545,0.58985898589859
0.00484218672811162,0.00574640328890288,0.58995899589959
0.00484836676288542,0.0057526197022632,0.59005900590059
0.00485454528259756,0.00575883452357913,0.59015901590159
0.00486072229366328,0.00576504776247363,0.59025902590259
0.00486689780142864,0.00577125942750034,0.59035903590359
0.0048730718112396,0.00577746952721273,0.59045904590459
0.004879244327373,0.00578367807230301,0.590559055905591
0.00488541535838248,0.00578988507025557,0.590659065906591
0.00489158490640642,0.00579609053069314,0.590759075907591
0.00489775297892929,0.00580229446323866,0.590859085908591
0.00490391958022786,0.00580849687537669,0.590959095909591
0.00491008471564815,0.0058146977767298,0.591059105910591
0.00491624839160541,0.00582089717585164,0.591159115911591
0.00492241061237645,0.00582709508129587,0.591259125912591
0.00492857138330729,0.00583329150161632,0.591359135913591
0.00493473071081313,0.00583948644536646,0.591459145914591
0.00494088859810156,0.00584567992109978,0.591559155915592
0.00494704505158788,0.00585187193737028,0.591659165916592
0.00495320007661808,0.00585806250166199,0.591759175917592
0.00495935367746892,0.00586425162359802,0.591859185918592
0.00496550585948648,0.00587043931066256,0.591959195919592
0.00497165662801675,0.00587662557140945,0.592059205920592
0.00497780598733653,0.00588281041439235,0.592159215921592
0.00498395394386109,0.00588899384602617,0.592259225922592
0.00499010050186724,0.00589517587700332,0.592359235923592
0.00499624566563171,0.00590135651266942,0.592459245924592
0.00500238944156985,0.00590753576157851,0.592559255925593
0.00500853577076637,0.00591371809834796,0.592659265926593
0.00501468462649124,0.00591990349410897,0.592759275927593
0.00502083598415274,0.00592609191999348,0.592859285928593
0.00502698981702076,0.00593228334606324,0.592959295929593
0.00503314609729611,0.00593847774665803,0.593059305930593
0.005039304800387,0.0059446750907703,0.593159315931593
0.00504546589956332,0.00595087535273966,0.593259325932593
0.0050516293702335,0.0059570785036973,0.593359335933593
0.00505779518566736,0.00596328451584389,0.593459345934593
0.00506395938981122,0.00596948890387022,0.593559355935594
0.00507012198908036,0.00597569167632976,0.593659365936594
0.0050762829877516,0.00598189284391472,0.593759375937594
0.00508244239224011,0.00598809241303984,0.593859385938594
0.00508860020896112,0.00599429039439768,0.593959395939594
0.00509475644432986,0.00600048679654155,0.594059405940594
0.00510091110369236,0.00600668162802527,0.594159415941594
0.00510706419239468,0.0060128748974025,0.594259425942594
0.00511321571685195,0.00601906661322653,0.594359435943594
0.00511936568241023,0.00602525678512066,0.594459445944594
0.00512551409441555,0.00603144541949962,0.594559455945595
0.00513166096035237,0.00603763252598672,0.594659465946595
0.00513780628342819,0.00604381811420451,0.594759475947595
0.00514395007112754,0.00605000219056829,0.594859485948595
0.00515009232772719,0.00605618476363152,0.594959495949595
0.00515623305964239,0.00606236584301732,0.595059505950595
0.00516237227221915,0.00606854543514079,0.595159515951595
0.00516850997187266,0.00607472354962468,0.595259525952595
0.00517464616181057,0.00608090019288447,0.595359535953595
0.00518078084951726,0.0060870753756118,0.595459545954595
0.00518691403926959,0.00609324910315307,0.595559555955596
0.00519304573641359,0.00609942138513082,0.595659565956596
0.00519917594736444,0.00610559222796053,0.595759575957596
0.00520530467746817,0.00611176164019549,0.595859585958596
0.00521143192993236,0.00611792963038972,0.595959595959596
0.00521755771224153,0.00612409620602742,0.596059605960596
0.00522368202867238,0.00613026137352387,0.596159615961596
0.00522980488350182,0.00613642514143255,0.596259625962596
0.00523592628421423,0.00614258751723821,0.596359635963596
0.00524204623401722,0.00614874850842484,0.596459645964596
0.00524816473932601,0.0061549081224774,0.596559655965597
0.00525428180441745,0.00616106636687988,0.596659665966597
0.0052603974335683,0.00616722324911686,0.596759675967597
0.00526651163426305,0.0061733787766727,0.596859685968597
0.00527262440864002,0.00617953295596288,0.596959695969597
0.00527873576311453,0.0061856857955407,0.597059705970597
0.00528484570303255,0.00619183730075234,0.597159715971597
0.00529095423267087,0.00619798748122055,0.597259725972597
0.00529706135737554,0.00620413634229134,0.597359735973597
0.0053031670814234,0.00621028389038019,0.597459745974598
0.00530927140909121,0.00621643013510947,0.597559755975598
0.00531537434679423,0.00622257508075647,0.597659765976598
0.00532147589774004,0.00622871873587467,0.597759775977598
0.0053275760683439,0.00623486110687898,0.597859785978598
0.00533367486181341,0.00624100220018506,0.597959795979598
0.00533977228349456,0.00624714202220801,0.598059805980598
0.00534586833766419,0.0062532805815013,0.598159815981598
0.00535196302966831,0.00625941788341094,0.598259825982598
0.00535805636378375,0.00626555393435241,0.598359835983598
0.00536414834321811,0.0062716887418099,0.598459845984598
0.00537023897545581,0.00627782231112961,0.598559855985599
0.00537632826263526,0.00628395464979573,0.598659865986599
0.00538241621010248,0.00629008576422373,0.598759875987599
0.0053885028221343,0.00629621566082872,0.598859885988599
0.00539458810300749,0.00630234434495671,0.598959895989599
0.00540067205806812,0.00630847182516116,0.599059905990599
0.00540675469052378,0.0063145981046501,0.599159915991599
0.00541282402208549,0.00632071036260162,0.599259925992599
0.00541888015539682,0.00632680871235161,0.599359935993599
0.00542492319096287,0.00633289326402795,0.5994599459946
0.00543095323035801,0.00633896413096614,0.5995599559956
0.00543697037408742,0.00634502142436353,0.5996599659966
0.00544297472158702,0.00635106525220945,0.5997599759976
0.00544896637229274,0.0063570957257014,0.5998599859986
0.00545495737185339,0.00636312573943562,0.5999599959996
0.00546093577084855,0.00636914250787448,0.6000600060006
0.00546690166550649,0.0063751461368693,0.6001600160016
0.00547285515419395,0.00638113673227085,0.6002600260026
0.00547879633207008,0.00638711440206919,0.6003600360036
0.00548474105970247,0.00639309635616648,0.6004600460046
0.00549068930287665,0.00639908255714102,0.600560056005601
0.00549663125378705,0.00640505768971893,0.600660066006601
0.00550256695092507,0.00641102184478241,0.600760076007601
0.00550849044203372,0.00641697327739112,0.600860086008601
0.00551440182227211,0.00642291209018874,0.600960096009601
0.00552030118466094,0.00642883838474948,0.601060106010601
0.0055262005417038,0.00643476500969404,0.601160116011601
0.00553208796857185,0.00644067921369939,0.601260126012601
0.00553796355721659,0.00644658109727066,0.601360136013601
0.00554382739958951,0.00645247075984352,0.601460146014602
0.0055496795876422,0.00645834830192347,0.601560156015602
0.00555552021118774,0.00646421382080781,0.601660166016602
0.00556136125813792,0.0064700801341106,0.601760176017602
0.00556720272314674,0.00647594723220874,0.601860186018602
0.00557303269421588,0.00648180238730161,0.601960196019602
0.00557886315925713,0.00648765841165711,0.602060206020602
0.00558468221161814,0.00649350257854372,0.602160216021602
0.00559050183386471,0.00649934769702167,0.602260226022602
0.0055963220195816,0.00650519375746785,0.602360236023602
0.00560214275807683,0.00651104074919061,0.602460246024602
0.00560796404293515,0.006516888662567,0.602560256025603
0.00561378586453373,0.00652273748797411,0.602660266026603
0.0056196082153881,0.00652858721685828,0.602760276027603
0.00562543108587552,0.00653443783959675,0.602860286028603
0.0056312544685115,0.00654028934549751,0.602960296029603
0.00563707835367316,0.00654614172493762,0.603060306030603
0.0056429027349454,0.00655199496936343,0.603160316031603
0.00564872760377448,0.00655784907022165,0.603260326032603
0.00565455295053764,0.00656370401575062,0.603360336033603
0.00566036684933685,0.00656954707601136,0.603460346034603
0.0056661693878468,0.0065753783472321,0.603560356035604
0.00567197256467132,0.00658121063526577,0.603660366036604
0.00567776445925852,0.00658703121765725,0.603760376037604
0.00568355706593535,0.00659285289598257,0.603860386038604
0.00568935037507899,0.00659867566061879,0.603960396039604
0.00569514437599746,0.00660449949873554,0.604060406040604
0.00570093906120628,0.00661032439964059,0.604160416041604
0.00570672250266904,0.00661613763981046,0.604260426042604
0.00571249478699125,0.00662193931547298,0.604360436043604
0.00571825600077843,0.00662772951751073,0.604460446044604
0.00572401813408079,0.00663352103573806,0.604560456045605
0.00572976926955394,0.00663930116053097,0.604660466046605
0.00573550949059576,0.00664506998277165,0.604760476047605
0.0057412388838118,0.00665082759548086,0.604860486048605
0.0057469575304615,0.00665657408740242,0.604960496049605
0.00575266551608118,0.00666230954941852,0.605060506050605
0.00575836292193031,0.00666803407241173,0.605160516051605
0.00576406171239817,0.00667376040984361,0.605260526052605
0.00576974998938616,0.00667947587775076,0.605360536053605
0.00577542783308449,0.006685180564877,0.605460546054605
0.00578110720146728,0.00669088721506133,0.605560556055606
0.0057867880806349,0.00669659581226553,0.605660566056606
0.00579247045348009,0.0067023063383132,0.605760576057606
0.005798154305034,0.00670801877609702,0.605860586058606
0.00580382773399027,0.00671372044486124,0.605960596059606
0.00580950270259985,0.00671942408951393,0.606060606060606
0.00581516731169485,0.00672511703464517,0.606160616061606
0.00582082164146557,0.00673079936792986,0.606260626062606
0.00582646576996383,0.00673647117276565,0.606360636063606
0.00583211165195612,0.00674214518123041,0.606460646064606
0.00583775926926601,0.00674782137193974,0.606560656065607
0.00584340860585546,0.00675349972564832,0.606660666066607
0.00584904776148731,0.00675916757656897,0.606760676067607
0.00585468869413574,0.00676483765143317,0.606860686068607
0.00586033138562419,0.00677050993099544,0.606960696069607
0.00586597581777629,0.00677618439494102,0.607060706070607
0.00587162197455396,0.00678186102402384,0.607160716071607
0.00587725795144325,0.00678752715245728,0.607260726072607
0.00588289570962587,0.00679319550483447,0.607360736073607
0.00588852334672633,0.0067988534207144,0.607460746074607
0.0058941409407965,0.00680450098242562,0.607560756075608
0.00589974856988825,0.00681013827443541,0.607660766076608
0.00590535818449128,0.00681577800957579,0.607760776077608
0.00591095788971443,0.00682140753595923,0.607860786078608
0.00591654776254041,0.00682702693484518,0.607960796079608
0.00592212787781348,0.00683263629070092,0.608060806080608
0.00592771017960813,0.00683824829925097,0.608160816081608
0.00593328277624085,0.00684385032143857,0.608260826082608
0.0059388457446943,0.00684944243638462,0.608360836083608
0.00594439915767432,0.00685502472641801,0.608460846084608
0.00594994309002518,0.00686059726959057,0.608560856085609
0.00595548947192172,0.00686617274451968,0.608660866086609
0.00596103828091064,0.00687175112661349,0.608760876087609
0.00596658949453869,0.00687733239128065,0.608860886088609
0.00597214309035253,0.00688291651392913,0.608960896089609
0.00597768717880717,0.0068884908629867,0.609060906090609
0.00598322183581598,0.00689405551864355,0.609160916091609
0.00598874713301565,0.00689961056002075,0.609260926092609
0.00599426314418126,0.00690515606623957,0.609360936093609
0.0059997817941416,0.00691070469987902,0.609460946094609
0.00600530306044337,0.00691625643741685,0.60956095609561
0.00601082691849486,0.00692181125105374,0.60966096609661
0.00601635334584285,0.00692736911405944,0.60976097609761
0.00602187045401148,0.00693291740876142,0.60986098609861
0.00602737831677572,0.00693845621321148,0.60996099609961
0.00603287700470309,0.00694398560439216,0.61006100610061
0.00603836658943016,0.00694950566035524,0.61016101610161
0.00604384714366289,0.00695501645594527,0.61026102610261
0.00604931873583022,0.00696051806814478,0.61036103610361
0.00605478143756884,0.00696601057179792,0.61046104610461
0.00606023531730777,0.00697149404281832,0.610561056105611
0.00606568044454529,0.00697696855391177,0.610661066106611
0.00607112872272607,0.00698244673237374,0.610761076107611
0.00607656828689676,0.00698791599260795,0.610861086108611
0.00608199920441719,0.00699337640838891,0.610961096109611
0.00608742154371636,0.00699882805242298,0.611061106110611
0.00609283537108491,0.00700427099634666,0.611161116111611
0.00609824075281351,0.00700970531179629,0.611261126112611
0.00610363775626196,0.00701513107147804,0.611361136113611
0.00610902644665165,0.00702054834382096,0.611461146114611
0.00611440688920408,0.00702595719939229,0.611561156115612
0.00611977914700224,0.00703135770875965,0.611661166116612
0.00612514328740592,0.00703674993928281,0.611761176117612
0.00613049937135981,0.00704213396046011,0.611861186118612
0.00613584746408526,0.00704750983965115,0.611961196119612
0.0061411876275961,0.00705287764635427,0.612061206120612
0.00614651992497536,0.00705823744472178,0.612161216121612
0.0061518444171677,0.00706358930425183,0.612261226122612
0.00615716116725605,0.00706893328909676,0.612361236123612
0.0061624702361851,0.00707426946554706,0.612461246124613
0.0061677716838302,0.00707959789989324,0.612561256125613
0.00617306557113599,0.00708491865521871,0.612661266126613
0.00617835195797783,0.00709023179567544,0.612761276127613
0.00618363090316197,0.0070955373875541,0.612861286128613
0.00618890246656383,0.00710083549179921,0.612961296129613
0.00619416670698957,0.00710612617149379,0.613061306130613
0.00619943545945491,0.00711142194915183,0.613161316131613
0.00620470868760693,0.00711672278414324,0.613261326132613
0.00620998635509266,0.00712202863690756,0.613361336133613
0.00621525663865769,0.00712732700096905,0.613461346134613
0.00622051959496978,0.00713261794048038,0.613561356135614
0.0062257752849736,0.00713790151638569,0.613661366136614
0.00623102376426769,0.00714317778962984,0.613761376137614
0.00623626508951985,0.0071484468232957,0.613861386138614
0.00624149931846712,0.00715370867725884,0.613961396139614
0.00624672650670807,0.00715896341139449,0.614061406140614
0.00625194671091046,0.00716421108557824,0.614161416141614
0.00625715998560372,0.00716945175861621,0.614261426142614
0.00626236638638645,0.00717468549038362,0.614361436143614
0.00626756596671878,0.00717991233861787,0.614461446144615
0.00627275878219936,0.00718513236105564,0.614561456145615
0.00627794488521915,0.00719034561436486,0.614661466146615
0.00628312433030754,0.00719555215735167,0.614761476147615
0.00628829716878629,0.00720075204454545,0.614861486148615
0.00629346345518483,0.00720594533368323,0.614961496149615
0.0062986232408249,0.00721113207929442,0.615061506150615
0.00630377657595908,0.00721631233590839,0.615161516151615
0.00630892351404752,0.00722148616019292,0.615261526152615
0.00631406410427365,0.00722665360453921,0.615361536153615
0.00631919839795927,0.00723181472347628,0.615461546154615
0.00632432644642607,0.00723696957046443,0.615561556155616
0.00632944829671906,0.00724211819896396,0.615661566156616
0.00633456400016,0.00724726066029643,0.615761576157616
0.00633967360486313,0.00725239700792233,0.615861586158616
0.00634477716001168,0.0072575272931634,0.615961596159616
0.00634987471371995,0.00726265156627194,0.616061606160616
0.00635496631410204,0.00726776987963915,0.616161616161616
0.00636005200820292,0.00727288228244823,0.616261626162616
0.00636513184199832,0.0072779888260211,0.616361636163616
0.00637020586467167,0.00728308955954116,0.616461646164617
0.00637527412112952,0.00728818453219177,0.616561656165617
0.0063803366573476,0.00729327379208686,0.616661666166617
0.00638539351930166,0.00729835739054854,0.616761676167617
0.00639044475296747,0.00730343537355237,0.616861686168617
0.00639549040325159,0.00730850778921263,0.616961696169617
0.00640053051506061,0.00731357468671252,0.617061706170617
0.00640556513223182,0.00731863611202796,0.617161716171617
0.00641059429967175,0.00732369211327305,0.617261726172617
0.00641561806121789,0.00732874273642353,0.617361736173617
0.00642063646070744,0.00733378802745514,0.617461746174617
0.00642564953983947,0.00733882803127471,0.617561756175618
0.0064306573424512,0.00734386279492668,0.617661766176618
0.00643565991131091,0.00734889236331809,0.617761776177618
0.00644065728811745,0.00735391678135538,0.617861786178618
0.00644564951563898,0.00735893609394483,0.617961796179618
0.00645064833587053,0.00736396265038931,0.618061806180618
0.00645564199291744,0.00736898408534829,0.618161816181618
0.00646063052847861,0.00737400044479714,0.618261826182618
0.00646561398211468,0.00737901177257358,0.618361836183618
0.0064705923965937,0.00738401811037626,0.618461846184618
0.00647556581254543,0.00738901950311182,0.618561856185619
0.00648053426953047,0.00739401599354853,0.618661866186619
0.00648550950740535,0.00739901991388177,0.618761876187619
0.00649047976920622,0.00740401891480866,0.618861886188619
0.00649544509663199,0.00740901303695913,0.618961896189619
0.00650040552817411,0.00741400232417053,0.619061906190619
0.00650536110446226,0.00741898681707259,0.619161916191619
0.0065103118639877,0.00742396655950249,0.619261926192619
0.00651525784524188,0.00742894158995197,0.619361936193619
0.00652019908885448,0.00743391195225801,0.619461946194619
0.00652513563224767,0.00743887768491198,0.61956195619562
0.00653006751284354,0.00744383882961288,0.61966196619662
0.00653500646194501,0.0074488076928953,0.61976197619762
0.00653995242395352,0.00745378421595312,0.61986198619862
0.00654490534647807,0.00745876833997983,0.61996199619962
0.00654986517285087,0.00746376000510022,0.62006200620062
0.00655483185175018,0.00746875915250798,0.62016201620162
0.00655980532971573,0.00747376572660481,0.62026202620262
0.00656478555435664,0.00747877966858422,0.62036203620362
0.00656977247221261,0.00748380092070916,0.62046204620462
0.00657475430172824,0.00748881713581569,0.620562056205621
0.00657973108353325,0.00749382835667154,0.620662066206621
0.00658470285825732,0.00749883462604534,0.620762076207621
0.00658966966546109,0.00750383598777392,0.620862086208621
0.00659463154684336,0.00750883248355664,0.620962096209621
0.00659958854089559,0.00751382415509232,0.621062106210621
0.00660454068610909,0.00751881104514905,0.621162116211621
0.00660948802311354,0.00752379319435656,0.621262126212621
0.00661443058933111,0.00752877064334456,0.621362136213621
0.00661936842432234,0.00753374343381226,0.621462146214621
0.00662430156657854,0.00753871160745827,0.621562156215622
0.00662923005245266,0.00754367520170486,0.621662166216622
0.00663415392150528,0.00754863425932031,0.621762176217622
0.00663907321115843,0.00755358881879561,0.621862186218622
0.00664398795669588,0.00755853891969175,0.621962196219622
0.00664889819660899,0.00756348460156883,0.622062206220622
0.00665380396831982,0.00756842590291837,0.622162216221622
0.00665870530711215,0.00757336286330102,0.622262226222622
0.00666360224933891,0.00757829552120794,0.622362236223622
0.006668494831353,0.0075832239140614,0.622462246224622
0.00667338308843814,0.00758814807928348,0.622562256225623
0.00667826705480885,0.00759306805536535,0.622662266226623
0.00668314676788726,0.00759798387866019,0.622762276227623
0.00668802226081872,0.0076028955865899,0.622862286228623
0.00669289356888689,0.00760780321443836,0.622962296229623
0.00669776072523712,0.00761270680069676,0.623062306230623
0.00670262376408394,0.00761760637851062,0.623162316231623
0.00670748272071105,0.00762250198530202,0.623262326232623
0.00671233762612536,0.00762739365635449,0.623362336233623
0.00671718851454138,0.00763228142588284,0.623462346234623
0.00672203541910445,0.0076371653291706,0.623562356235624
0.00672687837189066,0.0076420454004322,0.623662366236624
0.00673171740604534,0.00764692167388226,0.623762376237624
0.00673656424645619,0.00765180638014195,0.623862386238624
0.00674141883538621,0.00765669945612821,0.623962396239624
0.00674628111082159,0.00766160083555017,0.624062406240624
0.0067511510150253,0.00766651045532515,0.624162416241624
0.00675602848919121,0.00767142825236992,0.624262426242624
0.00676090175283295,0.0076763419479494,0.624362436243624
0.00676577084230343,0.00768125157948568,0.624462446244624
0.00677063578860967,0.00768615718012392,0.624562456245625
0.00677549662703525,0.00769105878835546,0.624662466246625
0.00678035338965641,0.00769595643625676,0.624762476247625
0.00678520610961837,0.00770085016018043,0.624862486248625
0.00679005482006646,0.00770573999541018,0.624962496249625
0.00679489955307682,0.00771062597402227,0.625062506250625
0.00679974034072554,0.00771550813236951,0.625162516251625
0.00680457721508879,0.00772038650359722,0.625262526252625
0.00680941020931179,0.00772526112192005,0.625362536253625
0.00681423935333227,0.00773013201941406,0.625462546254625
0.0068190646792264,0.00773499923029368,0.625562556255626
0.00682388621800102,0.00773986278663498,0.625662566256626
0.00682870399959387,0.0077447227215835,0.625762576257626
0.00683351805608107,0.0077495790672153,0.625862586258626
0.0068383284163311,0.00775443185560627,0.625962596259626
0.00684313511135083,0.00775928111883266,0.626062606260626
0.00684793817107801,0.00776412688790145,0.626162616261626
0.00685273762438112,0.00776896919381944,0.626262626262626
0.00685753350119791,0.00777380806866268,0.626362636263626
0.00686232583039679,0.00777864354343834,0.626462646264626
0.00686711464084639,0.00778347564701467,0.626562656265627
0.00687189996248425,0.00778830441039865,0.626662666266627
0.00687668182204063,0.00779312986352796,0.626762676267627
0.00688146024838391,0.0077979520374096,0.626862686268627
0.00688623526931341,0.0078027709598427,0.626962696269627
0.0068910186139937,0.00780759880691923,0.627062706270627
0.00689581022041087,0.00781243551020993,0.627162716271627
0.00690059831021717,0.00781726884764731,0.627262726272627
0.00690538291228097,0.00782209884916906,0.627362736273627
0.00691017576645891,0.00782693769300551,0.627462746274628
0.00691496509226462,0.00783177315922752,0.627562756275628
0.00691975091856668,0.00783660527777261,0.627662766276628
0.0069245449894984,0.00784144622473273,0.627762776277628
0.00692934724197683,0.00784629593381718,0.627862786278628
0.00693415761078046,0.00785115433552745,0.627962796279628
0.00693897603603394,0.00785602136357322,0.628062806280628
0.00694380245251581,0.0078608969505947,0.628162816281628
0.0069486368003507,0.00786578103030102,0.628262826282628
0.00695347901645558,0.00787067353747077,0.628362836283628
0.00695832904095499,0.00787557440581344,0.628462846284628
0.00696317505273299,0.00788047139508512,0.628562856285629
0.00696801708600401,0.00788536453950044,0.628662866286629
0.00697286692766966,0.00789026604188084,0.628762876287629
0.00697772451785444,0.00789517583807457,0.628862886288629
0.00698257802795794,0.00790008168676808,0.628962896289629
0.00698742749112545,0.00790498362324525,0.629062906290629
0.00699227293943308,0.00790988167958216,0.629162916291629
0.00699711440495696,0.00791477588999343,0.629262926292629
0.00700195191870397,0.00791966628869368,0.629362936293629
0.0070067972771985,0.00792456507208908,0.62946294629463
0.00701163864970164,0.00792946000742048,0.62956295629563
0.00701647606722035,0.00793435112783321,0.62966296629663
0.00702130956289989,0.00793923846861081,0.62976297629763
0.00702613916560877,0.00794412206076025,0.62986298629863
0.00703096490849236,0.00794900193849598,0.62996299629963
0.00703579858807493,0.0079538902864634,0.63006300630063
0.0070406401412735,0.00795878703944112,0.63016301630163
0.00704547773200318,0.00796367997215397,0.63026302630263
0.00705031139020167,0.0079685691177475,0.63036303630363
0.0070551411490143,0.0079734545082974,0.63046304630463
0.00705996703730957,0.00797833617588029,0.630563056305631
0.00706480086123464,0.00798322630514105,0.630663066306631
0.00706964255770652,0.00798812482872007,0.630763076307631
0.00707449206578058,0.00799303168139594,0.630863086308631
0.00707934932451223,0.00799794679794706,0.630963096309631
0.00708420247857091,0.0080028579509601,0.631063106310631
0.00708906335334942,0.00800777733470305,0.631163116311631
0.00709393188897243,0.00801270488502395,0.631263126312631
0.00709879622048651,0.00801762836916328,0.631363136313631
0.00710366818504575,0.0080225599878043,0.631463146314632
0.00710853591235076,0.00802748750711822,0.631563156315632
0.00711339943554686,0.00803241096345822,0.631663166316632
0.00711825878884852,0.00803733038996944,0.631763176317632
0.00712311400326273,0.00804224582086633,0.631863186318632
0.00712796511086549,0.0080471572903637,0.631963196319632
0.00713281214480222,0.0080520648316067,0.632063206320632
0.00713766694115774,0.00805698063137895,0.632163216321632
0.00714252943791828,0.00806190462659757,0.632263226322632
0.00714739957520841,0.00806683674990278,0.632363236323632
0.00715226547203671,0.00807176477601926,0.632463246324632
0.00715713898052608,0.00807670090028463,0.632563256325633
0.00716202004080115,0.00808164505854639,0.632663266326633
0.00716690859298652,0.00808659718772186,0.632763276327633
0.00717179274326027,0.00809154505398223,0.632863286328633
0.00717668436085263,0.00809650086121824,0.632963296329633
0.00718157154445725,0.00810145237667074,0.633063306330633
0.00718645433149631,0.00810639963669252,0.633163316331633
0.00719134459226917,0.00811135484089777,0.633263326332633
0.00719624226690043,0.00811631792941108,0.633363336333633
0.0072011354508762,0.00812127666626528,0.633463346334633
0.00720603602518791,0.00812624325748985,0.633563356335634
0.00721093207783719,0.00813120547032544,0.633663366336634
0.00721583549623072,0.00813617550973187,0.633763376337634
0.00722073436623172,0.00814114114081162,0.633863386338634
0.00722562872205472,0.0081461024009864,0.633963396339634
0.00723051859791424,0.00815105932660976,0.634063406340634
0.00723540403123242,0.00815601195510323,0.634163416341634
0.00724028505408536,0.00816096032175087,0.634263426342634
0.00724516170175678,0.00816590446183622,0.634363436343634
0.00725003400846122,0.00817084441278156,0.634463446344634
0.00725490200734401,0.00817578020987058,0.634563456345635
0.00725976573261959,0.00818071188624846,0.634663466346635
0.00726463706527945,0.00818565162762988,0.634763476347635
0.00726951594651737,0.00819059936986253,0.634863486348635
0.00727440231538881,0.00819555505093263,0.634963496349635
0.00727929611308751,0.00820051860775714,0.635063506350635
0.007284197279738,0.00820548997725301,0.635163516351635
0.00728910575760341,0.00821046909740648,0.635263526352635
0.0072940214878775,0.0082154559094114,0.635363536353635
0.0072989444128232,0.00822045034911547,0.635463546354635
0.00730387447577279,0.00822545235771236,0.635563556355636
0.00730881161792002,0.00823046187425759,0.635663566356636
0.00731375578259711,0.00823547883887576,0.635763576357636
0.00731870691420549,0.00824050319169163,0.635863586358636
0.00732366495500814,0.00824553487389872,0.635963596359636
0.0073286179374081,0.00825056163669947,0.636063606360636
0.00733356589775831,0.00825558352179307,0.636163616361636
0.00733850887561928,0.00826060056660159,0.636263626362636
0.00734344690948239,0.00826561281282403,0.636363636363636
0.00734838003676979,0.00827062030002067,0.636463646364636
0.0073533082949035,0.00827562306668303,0.636563656365637
0.00735823172130575,0.00828062115237157,0.636663666366637
0.00736315035446784,0.00828561459450856,0.636763676367637
0.00736806422967349,0.00829060343265444,0.636863686368637
0.00737298528885876,0.00829559986963085,0.636963696369637
0.00737790156442672,0.00830059167588628,0.637063706370637
0.00738281309273026,0.00830557888991171,0.637163716371637
0.00738771991226074,0.00831056155126779,0.637263726372637
0.00739262205616346,0.00831553969630749,0.637363736373637
0.00739751956186054,0.00832051336138363,0.637463746374637
0.00740241246570492,0.00832548258605702,0.637563756375638
0.00740730080191114,0.00833044740454172,0.637663766376638
0.00741218460683209,0.00833540785532948,0.637763776377638
0.00741706391468235,0.00834036397370399,0.637863786378638
0.00742193876074553,0.00834531579601788,0.637963796379638
0.00742682107947334,0.00835027549836309,0.638063806380638
0.0074317108120596,0.0083552430176564,0.638163816381638
0.00743660789862886,0.00836021829188423,0.638263826382638
0.00744151228251331,0.00836520126010188,0.638363836383638
0.00744641198007797,0.00837017970665697,0.638463846384638
0.00745130702874498,0.00837515366897175,0.638563856385639
0.00745619746486722,0.00838012318339922,0.638663866386639
0.00746108332159009,0.00838508828736146,0.638763876387639
0.00746597655474924,0.00839006115908861,0.638863886388639
0.00747087710340003,0.00839504173763597,0.638963896389639
0.00747578490980551,0.00840002995885123,0.639063906390639
0.00748069991409026,0.00840502576392826,0.639163916391639
0.00748562205958649,0.00841002909085349,0.639263926392639
0.00749055128748799,0.00841503987868185,0.639363936393639
0.00749548754005773,0.00842005806753831,0.639463946394639
0.00750043076169718,0.00842508359754747,0.63956395639564
0.00750536893348755,0.00843010424129545,0.63966396639664
0.00751030209498943,0.00843512003727417,0.63976397639764
0.00751524224052987,0.00844014318830488,0.63986398639864
0.00752018931344102,0.00844517363451256,0.63996399639964
0.00752513129052735,0.0084501991484835,0.64006400640064
0.00753008017573876,0.00845523193410882,0.64016401640164
0.00753503591240744,0.00846027193365127,0.64026402640264
0.00753999844493481,0.00846531908937421,0.64036403640364
0.00754495573515646,0.00847036116531046,0.64046404640464
0.00754990782370211,0.00847539820422794,0.640564056405641
0.00755485474799393,0.00848043024675672,0.640664066406641
0.00755979654759247,0.008485457331388,0.640764076407641
0.00756473326098904,0.00849047949982057,0.640864086408641
0.00756966492667493,0.00849549679054581,0.640964096409641
0.00757459158207234,0.00850050924419361,0.641064106410641
0.0075795132667418,0.00850551689818606,0.641164116411641
0.00758443001703615,0.00851051979315288,0.641264126412641
0.00758935384332059,0.00851553011587787,0.641364136413641
0.00759427270956909,0.00852053565605463,0.641464146414641
0.00759918665427298,0.00852553644896688,0.641564156415642
0.0076040957137852,0.00853053253524453,0.641664166416642
0.00760901190167842,0.00853553609846372,0.641764176417642
0.00761393515914648,0.00854054707767958,0.641864186418642
0.00761886542952157,0.00854556541194782,0.641964196419642
0.0076238026550667,0.0085505910435312,0.642064206420642
0.00762873478371784,0.00855561175463915,0.642164216421642
0.00763366185182787,0.00856062758590139,0.642264226422642
0.00763858390002657,0.00856563857580947,0.642364236423642
0.00764351295792466,0.00857065691328516,0.642464246424643
0.00764843697131973,0.00857567038695337,0.642564256425643
0.00765336797623778,0.00858069118466678,0.642664266426643
0.00765830591387255,0.00858571924868854,0.642764276427643
0.0076632507296947,0.00859075451914326,0.642864286428643
0.00766820236703641,0.00859579693829371,0.642964296429643
0.00767316076922989,0.00860084644840323,0.643064306430643
0.00767812588067655,0.0086059029906655,0.643164316431643
0.00768309764791625,0.0086109665084124,0.643264326432643
0.0076880760153503,0.00861603694604581,0.643364336433643
0.00769306092844936,0.00862111424475924,0.643464346434643
0.00769805233375328,0.00862619835109276,0.643564356435644
0.00770305017887107,0.00863128920730896,0.643664366436644
0.00770804235507085,0.00863637457744122,0.643764376437644
0.00771302890832839,0.00864145450425727,0.643864386438644
0.00771800987820424,0.00864652903266395,0.643964396439644
0.00772298530960495,0.00865159820436025,0.644064406440644
0.00772795524209111,0.00865666206211407,0.644164416441644
0.00773291971843075,0.00866172065083206,0.644264426442644
0.00773787877925371,0.00866677401007486,0.644364436443644
0.00774284450976936,0.00867183434694084,0.644464446444645
0.00774781685758659,0.00867690160262406,0.644564456445645
0.00775278371076609,0.00868196355291846,0.644664466446645
0.00775775716627841,0.00868703240599206,0.644764476447645
0.00776273716959411,0.00869210810624601,0.644864486448645
0.00776772366511466,0.00869719059701256,0.644964496449645
0.00777271660151828,0.00870227982269321,0.645064506450645
0.00777771592534474,0.00870737572875858,0.645164516451645
0.00778272158206471,0.00871247826067927,0.645264526452645
0.00778773352142553,0.00871758736285662,0.645364536453645
0.00779273960155015,0.00872269079718528,0.645464546454645
0.00779773986948348,0.00872778860964079,0.645564556455646
0.00780274645106465,0.00873289302229067,0.645664566456646
0.00780774720548563,0.00873799180130628,0.645764576457646
0.00781274217765308,0.0087430849905252,0.645864586458646
0.00781773140926591,0.00874817263378441,0.645964596459646
0.00782271494523061,0.00875325477705983,0.646064606460646
0.00782769282831543,0.00875833146311956,0.646164616461646
0.0078326651012884,0.00876340273580097,0.646264626462646
0.0078376318047794,0.0087684686400107,0.646364636463646
0.00784260506462743,0.00877354137750112,0.646464646464647
0.00784758482523387,0.00877862089481228,0.646564656465647
0.00785255894258327,0.00878369496666906,0.646664666466647
0.00785752745837452,0.00878876363904717,0.646764676467647
0.00786250250272348,0.00879383911583755,0.646864686468647
0.00786748402430844,0.00879892134037242,0.646964696469647
0.00787245986735259,0.00880399809058429,0.647064706470647
0.00787743007676248,0.00880906940924162,0.647164716471647
0.00788239469316785,0.00881413534018141,0.647264726472647
0.00788736585523822,0.00881920808408711,0.647364736473647
0.00789233140612762,0.00882427542423742,0.647464746474647
0.00789729138967335,0.00882933740340025,0.647564756475648
0.00790225794454502,0.00883440621905158,0.647664766476648
0.00790723101621319,0.00883948181452367,0.647764776477648
0.00791221055121769,0.00884456413528694,0.647864786478648
0.00791719649502913,0.00884965312574271,0.647964796479648
0.00792217667476345,0.0088547365616855,0.648064806480648
0.00792715113425804,0.00885981448802138,0.648164816481648
0.0079321199173502,0.00886488694858829,0.648264826482648
0.00793708306466968,0.00886995398615375,0.648364836483648
0.0079420406179154,0.00887501564348643,0.648464846484648
0.00794699262092482,0.00888007196442349,0.648564856485649
0.00795193911432752,0.00888512299066376,0.648664866486649
0.0079568801398226,0.00889016876390623,0.648764876487649
0.00796181573697051,0.00889520932798847,0.648864886488649
0.00796674594853938,0.00890024472140164,0.648964896489649
0.00797167081302062,0.00890527498798292,0.649064906490649
0.0079765903710439,0.00891030016836242,0.649164916491649
0.00798151676876321,0.00891533243542387,0.649264926492649
0.00798643783864051,0.0089203595948993,0.649364936493649
0.00799135362023634,0.00892538168848753,0.649464946494649
0.00799627626291229,0.00893041088800377,0.64956495649565
0.00800120571106973,0.00893544713357206,0.64966496649665
0.00800614190697171,0.00894049036959429,0.64976497649765
0.00801108479501957,0.00894554053833324,0.64986498649865
0.00801603432068401,0.00895059758205188,0.64996499649965
0.00802099042729718,0.00895566144408262,0.65006500650065
0.00802594092272936,0.0089607199194651,0.65016501650165
0.00803088584654106,0.00896577305203668,0.65026502650265
0.00803583738017,0.00897083302644259,0.65036503650365
0.00804078332400206,0.0089758876398614,0.65046504650465
0.00804572372187455,0.00898093693613009,0.650565056505651
0.00805065861441724,0.00898598095694784,0.650665066506651
0.00805560018306773,0.00899103188268298,0.650765076507651
0.00806054837436594,0.00899608965666775,0.650865086508651
0.00806550313057485,0.00900115422330366,0.650965096509651
0.00807046439930343,0.00900622552592277,0.651065106510651
0.00807541996703792,0.00901129136170344,0.651165116511651
0.00808036987547728,0.00901635177341377,0.651265126512651
0.00808531416738961,0.00902140680489112,0.651365136513651
0.00809025288661231,0.00902645649890358,0.651465146514651
0.00809518607377506,0.00903150089821943,0.651565156515652
0.0081001137716461,0.00903654004560658,0.651665166516652
0.00810503602192424,0.00904157398383349,0.651765176517652
0.00810995286523935,0.00904660275459898,0.651865186518652
0.00811487649372112,0.00905163852544097,0.651965196519652
0.00811980685390932,0.00905668124183006,0.652065206520652
0.00812473172587498,0.00906171871163684,0.652165216521652
0.00812965115345539,0.00906675097976739,0.652265226522652
0.00813456517621118,0.00907177808792107,0.652365236523652
0.00813947383691039,0.00907680007672744,0.652465246524652
0.00814437717511366,0.00908181698895476,0.652565256525653
0.00814927523251984,0.00908682886523258,0.652665266526653
0.00815416804762031,0.00909183574619081,0.652765276527653
0.00815905566211405,0.00909683767352825,0.652865286528653
0.00816395026919991,0.00910184679660663,0.652965296529653
0.00816885181221018,0.00910686305875799,0.653065306530653
0.00817376023447696,0.00911188640117621,0.653165316531653
0.00817867548040177,0.00911691676719353,0.653265326532653
0.00818358531615586,0.00912194197644145,0.653365336533653
0.00818850196059908,0.00912697419111188,0.653465346534653
0.00819341317562594,0.00913200123083651,0.653565356535654
0.00819831900293539,0.00913702313731433,0.653665366536654
0.00820321948422635,0.00914203995331327,0.653765376537654
0.00820811465905941,0.00914705171732466,0.653865386538654
0.00821300456699504,0.00915205847211679,0.653965396539654
0.00821788924973222,0.00915706025725011,0.654065406540654
0.00822276874469307,0.00916205711335452,0.654165416541654
0.00822764309143817,0.0091670490789212,0.654265426542654
0.00823251232952797,0.00917203619457988,0.654365436543654
0.00823737649745393,0.0091770184988219,0.654465446544654
0.00824223563263803,0.00918199603013864,0.654565456545655
0.00824708977357171,0.00918696882809071,0.654665466546655
0.00825193895767707,0.0091919369301002,0.654765476547655
0.00825678322237622,0.00919690037358901,0.654865486548655
0.00826162260402206,0.00920185919597958,0.654965496549655
0.00826645714003682,0.0092068134357631,0.655065506550655
0.00827128686570412,0.00921176312929253,0.655165516551655
0.00827611181844616,0.00921670831292071,0.655265526552655
0.0082809320324774,0.00922164902193151,0.655365536553655
0.00828574754415081,0.00922658529374684,0.655465546554655
0.00829055838875011,0.00923151716365077,0.655565556555656
0.00829536460048979,0.00923644466692666,0.655665566556656
0.00830016621465356,0.0092413678388584,0.655765576557656
0.00830496326438681,0.0092462867136606,0.655865586558656
0.00830975578497315,0.0092512013276859,0.655965596559656
0.00831454380848881,0.00925611171301073,0.656065606560656
0.00831933953561704,0.00926102996339794,0.656165616561656
0.0083241429000673,0.00926595601469522,0.656265626562656
0.00832895384196409,0.00927088980381969,0.656365636563656
0.00833377229929368,0.00927583126768813,0.656465646564656
0.00833859820897304,0.00928078034535623,0.656565656565657
0.00834343151219588,0.00928573697374076,0.656665666566657
0.00834827214587932,0.00929070109296649,0.656765676567657
0.00835310784946448,0.00929566055901774,0.656865686568657
0.00835795085998768,0.00930062748917977,0.656965696569657
0.00836280111864273,0.00930560182357755,0.657065706570657
0.00836764635204045,0.00931057141498774,0.657165716571657
0.0083724865976029,0.0093155363019015,0.657265726572657
0.00837733410626607,0.00932050860267395,0.657365736573657
0.00838218881708531,0.00932548825742911,0.657465746574658
0.0083870506723236,0.00933047520522288,0.657565756575658
0.00839190738255378,0.0093354572988319,0.657665766576658
0.0083967589884055,0.00934043457567808,0.657765776577658
0.00840160552730087,0.00934540707639151,0.657865786578658
0.0084064470377313,0.00935037483732498,0.657965796579658
0.00841128355711892,0.00935533789803896,0.658065806580658
0.00841611512395499,0.00936029629488642,0.658165816581658
0.00842095399879833,0.0093652621408761,0.658265826582658
0.00842580012177348,0.00937023537506312,0.658365836583658
0.0084306534351435,0.00937521593650317,0.658465846584658
0.00843551387903294,0.00938020376745922,0.658565856585659
0.0084403813935664,0.00938519880805568,0.658665866586659
0.00844525592207613,0.00939020099841716,0.658765876587659
0.00845013740682508,0.00939521028187606,0.658865886588659
0.00845502579007622,0.00940022659962609,0.658965896589659
0.00845992101409265,0.0094052498949993,0.659065906590659
0.0084648107498865,0.0094102680090116,0.659165916591659
0.00846969503915673,0.00941528098229235,0.659265926592659
0.00847457392146389,0.00942028885654073,0.659365936593659
0.00847944743957609,0.00942529167345575,0.65946594659466
0.0084843156330539,0.00943028947152858,0.65956595659566
0.00848917854145788,0.00943528229352731,0.65966596659666
0.00849403620541773,0.00944027017794347,0.65976597659766
0.00849890093146795,0.00944526524847764,0.65986598659866
0.00850377266294081,0.00945026744632367,0.65996599659966
0.00850865133996084,0.00945527671267527,0.66006600660066
0.00851353690799867,0.00946029299086485,0.66016601660166
0.0085184170188209,0.0094653041272536,0.66026602660266
0.0085233040024844,0.00947032225730394,0.66036603660366
0.00852818550861745,0.00947533522523868,0.66046604660466
0.00853306157784966,0.00948034307382628,0.660566056605661
0.00853793225188009,0.00948534584369629,0.660666066606661
0.00854279757133837,0.00949034357547843,0.660766076607661
0.00854765757471589,0.00949533630980241,0.660866086608661
0.00855251230478077,0.00950032408622908,0.660966096609661
0.00855736180002439,0.00950530694324939,0.661066106610661
0.00856221838836531,0.00951029700135665,0.661166116611661
0.00856706971729329,0.00951528211760443,0.661266126612661
0.00857192812114207,0.00952027441141674,0.661366136613661
0.00857678124098621,0.00952526174305443,0.661466146614662
0.00858162911745545,0.0095302441520785,0.661566156615662
0.00858648408809117,0.00953523375363586,0.661666166616662
0.00859134609408724,0.00954023049105856,0.661766176617662
0.00859620276903366,0.00954522222246964,0.661866186618662
0.00860105415356021,0.00955020898636028,0.661966196619662
0.00860591259376193,0.00955520290322357,0.662066206620662
0.00861077803190183,0.00956020391318429,0.662166216621662
0.00861563809194717,0.0095651998754344,0.662266226622662
0.00862049281452762,0.00957019082846524,0.662366236623662
0.008625342240273,0.00957517681397546,0.662466246624662
0.0086301987249012,0.00958016994818177,0.662566256625663
0.00863506220960594,0.00958517017334697,0.662666266626663
0.0086399203108701,0.00959016534866318,0.662766276627663
0.00864477306825419,0.00959515551369086,0.662866286628663
0.00864962052238796,0.00960014070905972,0.662966296629663
0.00865446271283192,0.00960512097646858,0.663066306630663
0.00865931200278841,0.0096101084257189,0.663166316631663
0.00866415600660186,0.0096150909234868,0.663266326632663
0.0086689947606252,0.0096200685104022,0.663366336633663
0.00867382830655731,0.00962504122495645,0.663466346634663
0.00867865668182034,0.00963000910670983,0.663566356635664
0.00868347992704408,0.00963497219415386,0.663666366636664
0.00868829807965061,0.00963993052684919,0.663766376637664
0.0086931111792005,0.0096448841422177,0.663866386638664
0.00869793158782679,0.009649845136161,0.663966396639664
0.00870275924672336,0.00965481344987259,0.664066406640664
0.0087075940960148,0.0096597890245467,0.664166416641664
0.0087124237340074,0.0096647597322055,0.664266426642664
0.00871726054208002,0.00966973767837331,0.664366436643664
0.00872209211212368,0.0096747107340034,0.664466446644664
0.00872693083300168,0.00967969100675846,0.664566456645665
0.0087317642912591,0.00968466636652247,0.664666466646665
0.00873659252859488,0.00968963685392533,0.664766476647665
0.00874142793387221,0.00969461457235283,0.664866486648665
0.00874625809149781,0.00969958739596569,0.664966496649665
0.00875108304103221,0.00970455536432471,0.665066506650665
0.00875591517882307,0.00970953057760785,0.665166516651665
0.00876075444499494,0.00971451297914736,0.665266526652665
0.00876560077967246,0.00971950250906801,0.665366536653665
0.00877045412618778,0.00972449910963278,0.665466546654665
0.00877531442573472,0.00972950272417353,0.665566556655666
0.00878016923919751,0.00973450121722878,0.665666566656666
0.0087850309885847,0.00973950670501452,0.665766576657666
0.00878989961829759,0.00974451913086317,0.665866586658666
0.00879477506953009,0.00974953843810661,0.665966596659666
0.00879965728668359,0.00975456456900817,0.666066606660666
0.00880454621309023,0.00975959747010737,0.666166616661666
0.00880942938504263,0.00976462499418124,0.666266626662666
0.00881430684530882,0.00976964718613641,0.666366636663666
0.00881917863772631,0.00977466408660243,0.666466646664666
0.00882405721103357,0.00977968782141841,0.666566656665667
0.0088289300972464,0.00978470624870721,0.666666666666667
0.00883379733913295,0.00978971941230638,0.666766676667667
0.00883865897946132,0.00979472735284546,0.666866686668667
0.00884351506099972,0.00979973011416181,0.666966696669667
0.00884837803462508,0.00980473981140252,0.667066706670667
0.00885324784366967,0.00980975638683057,0.667166716671667
0.00885811201159558,0.00981476770605317,0.667266726672667
0.00886297058117099,0.00981977380970043,0.667366736673667
0.00886782359409477,0.00982477474160917,0.667466746674667
0.00887268351086679,0.00982978261371919,0.667566756675668
0.00887755027375003,0.00983479737043182,0.667666766676668
0.00888242382607676,0.00983981895507912,0.667766776677668
0.00888729167847865,0.00984483523006106,0.667866786678668
0.00889215387479295,0.00984984623921463,0.667966796679668
0.00889701045564944,0.00985485202423901,0.668066806680668
0.00890186146595468,0.00985985262576394,0.668166816681668
0.00890670694633843,0.00986484808762659,0.668266826682668
0.00891155936799256,0.00986985051748986,0.668366836683668
0.00891641867531848,0.0098748598586858,0.668466846684668
0.0089212848084408,0.00987987605561575,0.668566856685669
0.0089261452672991,0.00988488697388693,0.668666866686669
0.00893100009359232,0.00988989265626782,0.668766876687669
0.00893584933008865,0.00989489314338795,0.668866886688669
0.00894070546294881,0.00989990054932514,0.668966896689669
0.00894555598569717,0.00990490274182516,0.669066906690669
0.00895040094110191,0.00990989976472521,0.669166916691669
0.00895524037193114,0.00991489165972447,0.669266926692669
0.00896007431774543,0.0099198784653141,0.669366936693669
0.00896490282238216,0.00992486022533149,0.669466946694669
0.00896972592540177,0.00992983697933708,0.66956695669567
0.00897454366850331,0.00993480876689168,0.66966696669667
0.00897935609231641,0.00993977562862483,0.66976697669767
0.00898416323640171,0.00994473760516627,0.66986698669867
0.00898896514138893,0.00994969473500734,0.66996699669967
0.00899377428702354,0.00995465910549581,0.67006700670067
0.00899857816789915,0.00995961860683077,0.67016701670167
0.00900337682357634,0.00996457327964177,0.67026702670267
0.0090081702946848,0.00996952316135107,0.67036703670367
0.00901295861864666,0.00997446829258822,0.67046704670467
0.00901774183609172,0.00997940870970639,0.670567056705671
0.00902251998444202,0.00998434445226602,0.670667066706671
0.00902729310325816,0.00998927555875829,0.670767076707671
0.00903206122996225,0.00999420206553637,0.670867086708671
0.00903682440090724,0.00999912401109163,0.670967096709671
0.00904158265565363,0.0100040414317767,0.671067106710671
0.00904633603055435,0.0100089543639447,0.671167116711671
0.0090510970010781,0.0100138748714208,0.671267126712671
0.0090558530607493,0.0100187908615115,0.671367136713671
0.00906060424485167,0.0100237023727076,0.671467146714671
0.00906535059187651,0.0100286094413625,0.671567156715672
0.00907010458050016,0.0100335241238171,0.671667166716672
0.00907486614657039,0.0100384463601957,0.671767176717672
0.00907963522914261,0.0100433760884844,0.671867186718672
0.0090843993067723,0.0100483012170589,0.671967196719672
0.00908917087417388,0.0100532338108137,0.672067206720672
0.00909394987147194,0.0100581738109424,0.672167216721672
0.00909873623665262,0.0100631211565004,0.672267226722672
0.0091035299077022,0.0100680757886817,0.672367236723672
0.00910831834393043,0.0100730256062387,0.672467246724673
0.00911310158489795,0.0100779706465936,0.672567256725673
0.00911787967016526,0.010082910949307,0.672667266726673
0.00912266511689998,0.0100878585867578,0.672767276727673
0.00912744538013521,0.0100928014619751,0.672867286728673
0.00913222049836229,0.0100977396134507,0.672967296729673
0.00913699051114166,0.0101026730786065,0.673067306730673
0.00914176572880468,0.0101076058733715,0.673167316731673
0.00914654610323706,0.0101125380062993,0.673267326732673
0.00915134219710218,0.0101174790328637,0.673367336733673
0.0091561432649029,0.0101224193345078,0.673467346734673
0.00916093897492391,0.0101273549359326,0.673567356735674
0.0091657293677949,0.010132285875629,0.673667366736674
0.00917053538493952,0.0101372257175158,0.673767376737674
0.00917535690339927,0.0101421743963708,0.673867386738674
0.00918019379593898,0.0101471318448346,0.673967396739674
0.00918503530209258,0.0101520884432814,0.674067406740674
0.00918988137802276,0.0101570442002649,0.674167416741674
0.00919473197775384,0.0101619991243388,0.674267426742674
0.00919958706065594,0.0101669532229875,0.674367436743674
0.00920444658075342,0.0101719065036953,0.674467446744675
0.00920931049634723,0.0101768589750159,0.674567456745675
0.00921416844899207,0.0101818066498887,0.674667466746675
0.00921903080034089,0.0101867535602808,0.674767476747675
0.00922389750655641,0.010191699714746,0.674867486748675
0.00922876852807801,0.0101966451196994,0.674967496749675
0.00923363349897589,0.0102015857848729,0.675067506750675
0.00923849246736422,0.0102065217476884,0.675167516751675
0.00924334547921881,0.0102114530444991,0.675267526752675
0.00924819258051536,0.0102163797116577,0.675367536753675
0.00925303381722961,0.0102213017876556,0.675467546754675
0.00925786923426819,0.0102262193067074,0.675567556755676
0.00926269887653762,0.0102311323051661,0.675667566756676
0.00926752279001368,0.0102360408193845,0.675767576757676
0.00927236197385686,0.0102409583961733,0.675867586758676
0.0092772163072472,0.0102458849671036,0.675967596759676
0.00928208566722627,0.0102508204648156,0.676067606760676
0.00928696993404322,0.0102557648198109,0.676167616761676
0.00929186898687803,0.0102607179647298,0.676267626762676
0.00929677203425789,0.0102656703056076,0.676367636763676
0.00930167903555299,0.0102706218477901,0.676467646764677
0.00930658995441043,0.0102755725976927,0.676567656765677
0.00931149439710106,0.0102805185500784,0.676667666766677
0.00931640276590773,0.0102854637540215,0.676767676767677
0.0093213046692396,0.0102904042021467,0.676867686768677
0.00932621050937949,0.0102953439456665,0.676967696769677
0.00933112024783605,0.0103002829899271,0.677067706770677
0.00933603384504873,0.010305221342413,0.677167716771677
0.00934095350999238,0.0103101670360513,0.677267726772677
0.00934588762843157,0.0103151214960908,0.677367736773677
0.00935082539392456,0.0103200751349817,0.677467746774677
0.00935576901972298,0.0103250359931362,0.677567756775678
0.00936070583041707,0.0103299919500607,0.677667766776678
0.00936565694598742,0.0103349565846426,0.677767776777678
0.00937061155036936,0.0103399203104013,0.677867786778678
0.00937556960721004,0.0103448831348212,0.677967796779678
0.00938053108336416,0.0103498450653869,0.678067806780678
0.00938550664734616,0.0103548156222881,0.678167816781678
0.0093904961847512,0.0103597947403032,0.678267826782678
0.00939548886454593,0.0103647728308135,0.678367836783678
0.00940049537449044,0.0103697594225623,0.678467846784678
0.00940549447164573,0.0103747408874794,0.678567856785679
0.0094104862158872,0.0103797172640561,0.678667866786679
0.00941547066281348,0.0103846885897148,0.678767876787679
0.00942044786802314,0.0103896549050848,0.678867886788679
0.00942543900495693,0.01039462979333,0.678967896789679
0.00943043550287802,0.0103996117051744,0.679067906790679
0.0094354373168799,0.0104046005828807,0.679167916791679
0.00944043172130016,0.0104095842888489,0.679267926792679
0.00944541877387584,0.0104145628615701,0.679367936793679
0.00945039853127473,0.0104195363406047,0.679467946794679
0.00945537104909537,0.0104245047644446,0.67956795679568
0.00946034679163435,0.0104294722142397,0.67966796679668
0.00946531531491003,0.010434434651608,0.67976797679768
0.00947028935206911,0.0104394041820735,0.67986798679868
0.00947526885499755,0.0104443807436225,0.67996799679968
0.00948025377771945,0.0104493642763795,0.68006800680068
0.0094852418043397,0.010454346698234,0.68016801680168
0.00949022247911532,0.0104593239643883,0.68026802680268
0.00949519586085257,0.0104642961144028,0.68036803680368
0.00950016200514998,0.0104692631856999,0.68046804680468
0.00950512096760622,0.01047422521784,0.680568056805681
0.00951009394090767,0.0104791957875716,0.680668066806681
0.00951505966286962,0.0104841612839316,0.680768076807681
0.00952003088267699,0.0104891338135134,0.680868086808681
0.00952501600640924,0.0104941147887353,0.680968096809681
0.00953001492286909,0.0104991041454448,0.681068106810681
0.00953501905704297,0.0105041003429198,0.681168116811681
0.00954001564691558,0.010509091240352,0.681268126812681
0.00954500475129317,0.0105140768751634,0.681368136813681
0.00954998642684347,0.0105190572901226,0.681468146814681
0.00955496073344191,0.0105240325215824,0.681568156815682
0.00955992772561785,0.0105290026101722,0.681668166816682
0.00956488746217755,0.0105339675954527,0.681768176817682
0.00956983999871958,0.0105389275148464,0.681868186818682
0.00957479809725922,0.0105438944760154,0.681968196819682
0.00957975943655527,0.010548860411818,0.682068206820682
0.00958472398239316,0.0105538253318773,0.682168216821682
0.0095897024310867,0.0105587987125454,0.682268226822682
0.00959469466823111,0.01056378048967,0.682368236823682
0.00959970058369837,0.0105687705969607,0.682468246824682
0.00960472006415287,0.0105737689691959,0.682568256825683
0.00960974224862353,0.0105787660615942,0.682668266826683
0.00961476710503423,0.0105837618805709,0.682768276827683
0.00961979689261233,0.0105887644504998,0.682868286828683
0.00962484003775218,0.010593775179522,0.682968296829683
0.00962989643139504,0.0105987940024162,0.683068306830683
0.0096349659655513,0.0106038208582379,0.683168316831683
0.00964004853116215,0.0106088556817655,0.683268326832683
0.00964514402237648,0.0106138984099159,0.683368336833683
0.00965024154828546,0.0106189394861467,0.683468346834683
0.00965534108429736,0.0106239789200804,0.683568356835684
0.00966045339301655,0.0106290262169382,0.683668366836684
0.00966557836859198,0.010634081313637,0.683768376837684
0.00967071590624156,0.010639144148163,0.683868386838684
0.00967585510222607,0.0106442051586273,0.683968396839684
0.00968100673625718,0.0106492738555971,0.684068406840684
0.00968616220445273,0.0106543487090416,0.684168416841684
0.00969132147366741,0.0106594296633626,0.684268426842684
0.00969648450968669,0.0106645166650995,0.684368436843684
0.00970165978274228,0.0106696111298783,0.684468446844684
0.00970684719125977,0.0106747129978235,0.684568456845685
0.00971203581118504,0.0106798126974235,0.684668466846685
0.00971723644682145,0.0106849197542142,0.684768476847685
0.009722448998733,0.010690034107251,0.684868486848685
0.009727673368553,0.0106951556977275,0.684968496849685
0.0097329094568455,0.0107002844679068,0.685068506850685
0.0097381571641745,0.0107054203579135,0.685168516851685
0.00974341639538093,0.0107105633089414,0.685268526852685
0.00974868705209805,0.0107157132643227,0.685368536853685
0.00975396903916672,0.0107208701652512,0.685468546854686
0.00975925139724906,0.0107260244241773,0.685568556855686
0.00976454497662419,0.0107311855869517,0.685668566856686
0.00976982822428401,0.0107363399260682,0.685768576857686
0.00977510121934957,0.0107414874885716,0.685868586858686
0.00978036404094205,0.0107466283257838,0.685968596859686
0.00978562968416303,0.010751774674741,0.686068606860686
0.00979089812014408,0.0107569264830523,0.686168616861686
0.00979615640082845,0.0107620715051278,0.686268626862686
0.00980141519473057,0.0107672139343842,0.686368636863686
0.00980667448795082,0.0107723537857907,0.686468646864686
0.00981193426872796,0.0107774910785926,0.686568656865687
0.00981719452209311,0.010782625827759,0.686668666866687
0.00982244464154568,0.0107877539040251,0.686768676867687
0.00982768470299909,0.0107928753555052,0.686868686868687
0.00983291478557443,0.0107979902303132,0.686968696869687
0.00983814788651179,0.0108031107590704,0.687068706870687
0.00984338397480428,0.0108082368904549,0.687168716871687
0.00984861009597991,0.0108133563810154,0.687268726872687
0.00985382632809061,0.0108184692799351,0.687368736873687
0.00985903274491137,0.010823575634259,0.687468746874688
0.00986422942342489,0.010828675491032,0.687568756875688
0.00986943786852506,0.0108337825328538,0.687668766876688
0.00987465798077598,0.0108388967009184,0.687768776877688
0.00987987881260097,0.010844008445098,0.687868786878688
0.00988510034903116,0.010849117781431,0.687968796879688
0.00989031197394311,0.0108542205688913,0.688068806880688
0.00989552436440491,0.0108593210115878,0.688168816881688
0.00990073750437853,0.0108644191234205,0.688268826882688
0.00990594077667121,0.0108695107644322,0.688368836883688
0.00991114485942035,0.0108746001365939,0.688468846884688
0.0099163497365878,0.010879687254874,0.688568856885689
0.00992155539427391,0.010884772135311,0.688668866886689
0.00992676181644072,0.0108898547907348,0.688768876887689
0.00993195838161863,0.0108949310758433,0.688868886888689
0.00993714516572118,0.010900001037681,0.688968896889689
0.00994232224466179,0.0109050647200855,0.689068906890689
0.00994748969542313,0.0109101221701016,0.689168916891689
0.00995266052059136,0.0109151856055199,0.689268926892689
0.0099578346891595,0.0109202549728803,0.689368936893689
0.00996301217012071,0.010925330219792,0.68946894689469
0.00996819060267318,0.0109304032737667,0.68956895689569
0.0099733699707789,0.0109354741497736,0.68966896689669
0.009978550259469,0.0109405428627815,0.68976897689769
0.00998373145056701,0.010945609427759,0.68986898689869
0.00998892436655275,0.0109506833125052,0.68996899689969
0.00999411806733398,0.0109557550011068,0.69006900690069
0.00999932337966733,0.0109608339645704,0.69016901690169
0.0100045402051861,0.0109659201440899,0.69026902690269
0.0100097684498003,0.0109710134797895,0.69036903690369
0.0100149971605872,0.0109761044482721,0.69046904690469
0.0100202263289934,0.0109811930634376,0.690569056905691
0.0100254559400499,0.010986279343462,0.690669066906691
0.0100306859830647,0.0109913633001068,0.690769076907691
0.0100359164462765,0.0109964449504794,0.690869086908691
0.010041147316855,0.0110015243095484,0.690969096909691
0.0100463785851772,0.0110066013912135,0.691069106910691
0.0100516102384128,0.0110116762104435,0.691169116911691
0.0100568422648005,0.0110167487811383,0.691269126912691
0.0100620746536481,0.0110218191182666,0.691369136913691
0.0100673073931947,0.0110268872357279,0.691469146914692
0.0100725404727479,0.011031953147422,0.691569156915692
0.0100777738826852,0.0110370168683179,0.691669166916692
0.0100830076101759,0.0110420784123148,0.691769176917692
0.0100882416455973,0.0110471377922437,0.691869186918692
0.0100934759782573,0.0110521950230729,0.691969196919692
0.0100987105985331,0.0110572501165642,0.692069206920692
0.0101039454946635,0.0110623030887552,0.692169216921692
0.0101091806580948,0.0110673539514073,0.692269226922692
0.0101144160770657,0.0110724027184201,0.692369236923692
0.0101196517430228,0.0110774494036935,0.692469246924692
0.010124887646343,0.0110824940189884,0.692569256925693
0.0101301237752653,0.0110875365782048,0.692669266926693
0.010135360122305,0.0110925770931034,0.692769276927693
0.0101405966757011,0.0110976155775844,0.692869286928693
0.0101458442846634,0.0111026614759239,0.692969296929693
0.0101511028561712,0.011107714727177,0.693069306930693
0.0101563722993421,0.0111127752703994,0.693169316931693
0.0101616416516307,0.0111178336046469,0.693269326932693
0.0101669109055526,0.0111228897448885,0.693369336933693
0.0101721800525541,0.0111279437018162,0.693469346934693
0.01017744908622,0.0111329954903987,0.693569356935694
0.0101827180001351,0.0111380451234666,0.693669366936694
0.0101879867857457,0.011143092612781,0.693769376937694
0.0101932554355675,0.011148137973311,0.693869386938694
0.0101985239442544,0.0111531812157483,0.693969396939694
0.0102037923032528,0.0111582223539929,0.694069406940694
0.0102090605050782,0.0111632613998058,0.694169416941694
0.0102143285454539,0.0111682983649484,0.694269426942694
0.0102196072874894,0.0111733426894199,0.694369436943694
0.0102248966445791,0.0111783943112067,0.694469446944694
0.0102301965247715,0.0111834531682948,0.694569456945695
0.0102354959537601,0.0111885097661555,0.694669466946695
0.0102407949272678,0.0111935641186885,0.694769476947695
0.010246082727597,0.0111986120164389,0.694869486948695
0.0102513701526356,0.0112036577255292,0.694969496949695
0.0102566571970377,0.0112087012598592,0.695069506950695
0.0102619438543882,0.0112137426311901,0.695169516951695
0.0102672194091274,0.0112187776289978,0.695269526952695
0.010272483947861,0.0112238062960505,0.695369536953695
0.0102777591422786,0.0112288423192245,0.695469546954695
0.0102830340223502,0.0112338762178908,0.695569556955696
0.0102883085805917,0.0112389080027416,0.695669566956696
0.0102935828116567,0.0112439376876762,0.695769576957696
0.0102988567112686,0.0112489652844558,0.695869586958696
0.0103041411564366,0.0112540002202498,0.695969596959696
0.0103094360584167,0.011259042433044,0.696069606960696
0.0103147197102355,0.0112640782081629,0.696169616961696
0.0103200029258192,0.0112691118256286,0.696269626962696
0.0103252856998218,0.0112741432961334,0.696369636963696
0.0103305680301048,0.011279172635715,0.696469646964696
0.0103358522828161,0.011284207860194,0.696569656965697
0.0103411384376408,0.0112892489161098,0.696669666966697
0.0103464349958174,0.011294297154936,0.696769676967697
0.0103517418675328,0.0112993525157281,0.696869686968697
0.0103570480677883,0.0113044055210645,0.696969696969697
0.0103623535933763,0.0113094561827063,0.697069706970697
0.0103676693405516,0.0113145139331687,0.697169716971697
0.0103729952259163,0.0113195787136452,0.697269726972697
0.0103783311617958,0.0113246504653301,0.697369736973697
0.0103836770647921,0.0113297291272783,0.697469746974697
0.0103890328504381,0.0113348146438912,0.697569756975698
0.0103943767433315,0.0113398932652097,0.697669766976698
0.010399708837562,0.0113449650425553,0.697769776977698
0.0104050292272198,0.011350030022973,0.697869786978698
0.0104103487668606,0.0113550925121461,0.697969796979698
0.0104156698386703,0.0113601605408635,0.698069806980698
0.0104209924287492,0.0113652340578036,0.698169816981698
0.0104263165199902,0.0113703130095059,0.698269826982698
0.010431642096355,0.011375397344649,0.698369836983698
0.0104369691407366,0.0113804870129799,0.698469846984698
0.0104422976392351,0.0113855819631772,0.698569856985699
0.010447625184004,0.0113906741216837,0.698669866986699
0.0104529409974699,0.0113957592362761,0.698769876987699
0.0104582451705152,0.0114008373561381,0.698869886988699
0.0104635485715955,0.0114059128019215,0.698969896989699
0.0104688511953647,0.0114109855907338,0.699069906990699
0.0104741530428919,0.0114160557375437,0.699169916991699
0.0104794541099005,0.0114211232594586,0.699269926992699
0.010484754394252,0.0114261881735858,0.699369936993699
0.0104900431173039,0.0114312462223559,0.699469946994699
0.0104953203688694,0.011436297452814,0.6995699569957
0.0105005862387616,0.0114413419152129,0.6996699669967
0.0105058408178628,0.0114463796565974,0.6997699769977
0.0105110841949168,0.0114514107240122,0.6998699869987
0.0105163296130807,0.0114564474410995,0.6999699969997
0.010521585557555,0.0114614911422253,0.7000700070007
0.0105268519395958,0.0114665417664451,0.7001700170017
0.0105321286715283,0.0114715992570909,0.7002700270027
0.0105374156656778,0.0114766635564258,0.7003700370037
0.0105426911316732,0.0114817209209055,0.700470047004701
0.0105479551614658,0.0114867713997135,0.700570057005701
0.0105532078427304,0.0114918150409639,0.700670067006701
0.0105584492663493,0.0114968518938401,0.700770077007701
0.0105636795199972,0.0115018820064561,0.700870087008701
0.0105688986902797,0.011506905424788,0.700970097009701
0.0105741068659405,0.0115119221980186,0.701070107010701
0.0105793041325161,0.0115169323721242,0.701170117011701
0.0105845122333327,0.0115219496489499,0.701270127012701
0.0105897310753696,0.0115269739675512,0.701370137013701
0.0105949520697135,0.0115320038919874,0.701470147014701
0.0106001620127681,0.0115370270783018,0.701570157015702
0.0106053741680051,0.0115420558629669,0.701670167016702
0.0106105885151096,0.0115470901925223,0.701770177017702
0.0106158050294901,0.0115521300135079,0.701870187018702
0.0106210236897623,0.011557175274602,0.701970197019702
0.0106262444734732,0.0115622259244825,0.702070207020702
0.010631464963153,0.0115672739056307,0.702170217021702
0.0106366851513173,0.0115723192362229,0.702270227022702
0.0106419074276365,0.0115773699352869,0.702370237023702
0.0106471185692683,0.0115824136449663,0.702470247024703
0.0106523186606801,0.0115874504155137,0.702570257025703
0.0106575209867275,0.0115924925962318,0.702670267026703
0.0106627340197807,0.0115975415086564,0.702770277027703
0.0106679491698573,0.0116025957243315,0.702870287028703
0.01067316401628,0.0116076471868069,0.702970297029703
0.0106783785504952,0.0116126959131899,0.703070307030703
0.0106836036666194,0.0116177512964353,0.703170317031703
0.0106888283700309,0.0116228039029587,0.703270327032703
0.0106940635580539,0.0116278631257144,0.703370337033703
0.0106992982349975,0.0116329195300495,0.703470347034703
0.0107045323955157,0.0116379731341397,0.703570357035704
0.0107097660342625,0.0116430239561623,0.703670367036704
0.0107149991469611,0.0116480720132239,0.703770377037704
0.0107202317282655,0.0116531173213628,0.703870387038704
0.010725463774968,0.0116581598998247,0.703970397039704
0.0107306952817227,0.0116631997646476,0.704070407040704
0.0107359262442527,0.0116682369318697,0.704170417041704
0.0107411566572119,0.0116732714207364,0.704270427042704
0.010746388922032,0.0116783112481372,0.704370437043704
0.0107516097752411,0.0116833440380392,0.704470447044705
0.0107568301430316,0.0116883741634858,0.704570457045705
0.0107620500200577,0.0116934016405147,0.704670467046705
0.0107672803036433,0.0116984358460425,0.704770477047705
0.0107725124048752,0.0117034753633743,0.704870487048705
0.0107777548046771,0.0117085215022845,0.704970497049705
0.0107829856549407,0.0117135605085368,0.705070507050705
0.0107882158936197,0.0117185967647973,0.705170517051705
0.0107934564244536,0.0117236396490515,0.705270527052705
0.0107986986574597,0.0117286877478121,0.705370537053705
0.0108039293077822,0.0117337286679391,0.705470547054705
0.0108091617297752,0.0117387747993649,0.705570557055706
0.0108143959041931,0.0117438260939752,0.705670567056706
0.0108196318117902,0.011748882502587,0.705770577057706
0.0108248670233356,0.0117539359655424,0.705870587058706
0.0108301015356219,0.011758986504226,0.705970597059706
0.0108353353454413,0.0117640341368136,0.706070607060706
0.0108405793629483,0.0117690882423606,0.706170617061706
0.0108458225828295,0.0117741394022513,0.706270627062706
0.0108510759205851,0.0117791969987484,0.706370637063706
0.0108563392906791,0.0117842609762531,0.706470647064707
0.0108616016803132,0.0117893219140116,0.706570657065707
0.0108668522082016,0.0117943754796107,0.706670667066707
0.0108720909673649,0.011799421724372,0.706770677067707
0.0108773180508239,0.0118044607028252,0.706870687068707
0.0108825335494608,0.0118094924662917,0.706970697069707
0.0108877375562965,0.0118145170650243,0.707070707070707
0.0108929301600747,0.0118195345535523,0.707170717071707
0.0108981332206651,0.0118245586743508,0.707270727072707
0.0109033357445152,0.0118295800259118,0.707370737073707
0.0109085486332259,0.011834607971252,0.707470747074707
0.0109137717980534,0.0118396424537035,0.707570757075708
0.0109189942368915,0.0118446740696199,0.707670767076708
0.0109242183672099,0.0118497108423058,0.707770777077708
0.0109294417490857,0.0118547447153112,0.707870787078708
0.0109346643814497,0.0118597757089512,0.707970797079708
0.010939897177664,0.0118648131862422,0.708070807080708
0.0109451400500539,0.0118698570947935,0.708170817081708
0.0109503929141523,0.0118749073790065,0.708270827082708
0.0109556556833538,0.0118799639843517,0.708370837083708
0.0109609282742604,0.0118850268584381,0.708470847084708
0.0109662020947512,0.0118900946038165,0.708570857085709
0.0109714637808494,0.011895154780302,0.708670867086709
0.0109767134298523,0.0119002074413549,0.708770877087709
0.0109819644763045,0.0119052650303675,0.708870887088709
0.0109872169063062,0.0119103274970872,0.708970897089709
0.0109924707016811,0.0119153947955385,0.709070907090709
0.0109977124963137,0.0119204544833979,0.709170917091709
0.0110029423853631,0.0119255066151948,0.709270927092709
0.0110081738055123,0.0119305636343219,0.709370937093709
0.0110134067407231,0.0119356254948032,0.709470947094709
0.011018641172819,0.0119406921495939,0.70957095709571
0.0110238770857621,0.011945763551649,0.70967096709671
0.0110291229615452,0.0119508409914975,0.70977097709771
0.0110343702112551,0.0119559230802433,0.70987098709871
0.011039618820992,0.0119610097729805,0.70997099709971
0.0110448772748874,0.0119661023613068,0.71007100710071
0.011050136985097,0.0119711994584651,0.71017101710171
0.0110553979334446,0.0119763010184795,0.71027102710271
0.0110606601049612,0.0119814069985821,0.71037103710371
0.011065931993401,0.0119865186903709,0.71047104710471
0.0110712050023663,0.0119916347092269,0.710571057105711
0.0110764876288187,0.0119967563488868,0.710671067106711
0.0110817797893605,0.012001883560167,0.710771077107711
0.0110870728854556,0.0120070149584491,0.710871087108711
0.0110923669032042,0.0120121504998954,0.710971097109711
0.011097661829776,0.0120172901449454,0.711071107110711
0.0111029442338341,0.0120224214031618,0.711171117111711
0.0111082251773599,0.0120275487438158,0.711271127112711
0.0111135156250374,0.0120326815641385,0.711371137113711
0.0111188154923995,0.0120378198160162,0.711471147114711
0.0111241246992558,0.0120429634534729,0.711571157115712
0.0111294431632777,0.0120481124283944,0.711671167116712
0.0111347598256913,0.0120532573157502,0.711771177117712
0.0111400771467345,0.0120584061880283,0.711871187118712
0.0111454036372685,0.0120635603357573,0.711971197119712
0.0111507392149647,0.0120687197150998,0.712071207120712
0.0111560618221509,0.012073870472384,0.712171217121712
0.0111613715593322,0.012079012668554,0.712271227122712
0.011166668528083,0.0120841463688315,0.712371237123712
0.0111719528289085,0.012089271633092,0.712471247124712
0.0111772355441049,0.0120943929466446,0.712571257125713
0.0111825276447713,0.0120995196992366,0.712671267126713
0.0111878290475098,0.0121046518459611,0.712771277127713
0.0111931396731994,0.0121097893397733,0.712871287128713
0.0111984484598587,0.0121149227609887,0.712971297129713
0.0112037554160412,0.0121200521384758,0.713071307130713
0.0112090605438854,0.0121251774978952,0.713171317131713
0.0112143663121827,0.0121303069117352,0.713271327132713
0.0112196702478647,0.0121354322925388,0.713371337133713
0.0112249833316537,0.0121405630353989,0.713471347134713
0.0112302945026371,0.0121456897227694,0.713571357135714
0.0112356062328142,0.0121508204292767,0.713671367136714
0.011240916045909,0.0121559470663945,0.713771377137714
0.0112462239483367,0.0121610696619225,0.713871387138714
0.0112515409240271,0.0121661976077458,0.713971397139714
0.0112568668949281,0.0121713308568193,0.714071407140714
0.0112622017829879,0.0121764693631675,0.714171417141714
0.0112675455090855,0.0121816130808144,0.714271427142714
0.0112728759738497,0.0121867481443268,0.714371437143714
0.0112781932820624,0.0121918746167872,0.714471447144714
0.0112835085598573,0.0121969970059589,0.714571457145715
0.0112888218125803,0.0122021153396411,0.714671467146715
0.0112941330487853,0.0122072296445635,0.714771477147715
0.0112994422748872,0.0122123399474566,0.714871487148715
0.0113047494962323,0.0122174462761196,0.714971497149715
0.0113100657042344,0.0122225580138841,0.715071507150715
0.0113153908187032,0.012227675113705,0.715171517151715
0.0113207162485872,0.0122327962176938,0.715271527152715
0.0113260395079877,0.0122379132330478,0.715371537153715
0.0113313495702069,0.0122430217332635,0.715471547154716
0.0113366575731399,0.0122481262346572,0.715571557155716
0.0113419635221325,0.0122532267628902,0.715671567156716
0.0113472674257385,0.0122583233446923,0.715771577157716
0.0113525717666488,0.0122634240536207,0.715871587158716
0.0113578765363098,0.0122685288458379,0.715971597159716
0.0113631792477536,0.0122736296328181,0.716071607160716
0.0113684908934635,0.0122787357936162,0.716171617161716
0.0113738113953877,0.0122838472790485,0.716271627162716
0.0113791296808526,0.0122889546876071,0.716371637163716
0.0113844457616194,0.0122940580470914,0.716471647164716
0.0113897706355174,0.0122991667365562,0.716571657165717
0.011395104225564,0.0123042807089563,0.716671667166717
0.011400446457984,0.0123093999193855,0.716771677167717
0.0114057862504812,0.0123145149609894,0.716871687168717
0.0114111236137475,0.0123196258615672,0.716971697169717
0.0114164585584752,0.0123247326489186,0.717071707170717
0.0114217910942869,0.0123298353508428,0.717171717171717
0.0114271101688241,0.0123349295237289,0.717271727172717
0.0114324294379564,0.0123400277499663,0.717371737173717
0.0114377488931301,0.012345129988925,0.717471747174718
0.0114430685289992,0.0123502361989065,0.717571757175718
0.0114483883370101,0.0123553463392806,0.717671767176718
0.0114537168173322,0.0123604616631542,0.717771777177718
0.0114590318192726,0.0123655682944018,0.717871787178718
0.0114643470115312,0.0123706788293121,0.717971797179718
0.0114696488216363,0.0123757806897728,0.718071807180718
0.0114749594184574,0.0123808877658092,0.718171817181718
0.0114802787239426,0.0123860000114454,0.718271827182718
0.011485595657934,0.0123911080294502,0.718371837183718
0.0114909102289852,0.0123962118508306,0.718471847184718
0.0114962224467191,0.0124013115012472,0.718571857185719
0.0115015212448775,0.0124064025253285,0.718671867186719
0.0115068067293114,0.0124114849850883,0.718771877187719
0.0115120790048029,0.0124165589436093,0.718871887188719
0.0115173517411212,0.0124216369929038,0.718971897189719
0.0115226113604486,0.012426706558067,0.719071907190719
0.0115278690327561,0.0124317721853529,0.719171917191719
0.0115331247644588,0.0124368339014918,0.719271927192719
0.0115383810596319,0.012441899776833,0.719371937193719
0.0115436243404577,0.0124469572364719,0.71947194719472
0.0115488657747686,0.0124520108288011,0.71957195719572
0.01155410536898,0.0124570605784122,0.71967196719672
0.0115593431273687,0.0124621065131045,0.71977197719772
0.0115645790563498,0.0124671486564005,0.71987198719872
0.0115698131612694,0.0124721870339611,0.71997199719972
0.011575034379077,0.0124772171839992,0.72007200720072
0.0115802648508424,0.0124822529612565,0.72017201720172
0.0115854824493954,0.0124872805174064,0.72027202720272
0.0115906983425685,0.0124923044019111,0.72037203720372
0.0115959125346385,0.0124973246372233,0.72047204720472
0.0116011275339574,0.0125023492872776,0.720572057205721
0.0116063433276945,0.0125073783060984,0.720672067206721
0.0116115683743205,0.0125124129168544,0.720772077207721
0.0116168025947141,0.0125174530735699,0.720872087208721
0.0116220349258248,0.0125224894153666,0.720972097209721
0.0116272542928407,0.0125275174686963,0.721072107210721
0.0116324607984054,0.0125325372955729,0.721172117211721
0.0116376681261877,0.0125375614912157,0.721272127212721
0.0116428737560746,0.0125425819713757,0.721372137213721
0.0116480776923428,0.0125475987627829,0.721472147214722
0.0116532799392692,0.0125526118889598,0.721572157215722
0.0116584830116208,0.0125576294127716,0.721672167216722
0.0116636843860769,0.0125626432499689,0.721772177217722
0.0116688840679836,0.0125676534272822,0.721872187218722
0.0116740820605485,0.0125726599693027,0.721972197219722
0.0116792783691175,0.0125776628984842,0.722072207220722
0.0116844729990367,0.0125826622394178,0.722172217221722
0.0116896769256821,0.0125876673080757,0.722272227222722
0.0116948900699325,0.0125926780542053,0.722372237223722
0.0117001123515977,0.0125976944296923,0.722472247224722
0.0117053436915566,0.0126027163864226,0.722572257225723
0.0117105840106881,0.0126077438730742,0.722672267226723
0.0117158332309404,0.0126127768447411,0.722772277227723
0.0117210802764323,0.0126178059458903,0.722872287228723
0.0117263361535467,0.0126228405063939,0.722972297229723
0.0117316007831626,0.0126278804792063,0.723072307230723
0.0117368740915049,0.0126329258162138,0.723172317231723
0.0117421449909313,0.0126379671586763,0.723272327232723
0.011747413493203,0.0126430045333238,0.723372337233723
0.0117526796068735,0.0126480379658172,0.723472347234723
0.0117579433437044,0.0126530674828869,0.723572357235724
0.0117632157175626,0.0126581024133347,0.723672367236724
0.0117684966525348,0.0126631427101159,0.723772377237724
0.011773786074846,0.0126681883261855,0.723872387238724
0.0117790839085826,0.0126732392134293,0.723972397239724
0.0117843790586179,0.0126782860120384,0.724072407240724
0.0117896715377825,0.0126833287476732,0.724172417241724
0.0117949613556989,0.0126883674481334,0.724272427242724
0.0118002485262671,0.0126934021369412,0.724372437243724
0.0118055330591098,0.0126984328429652,0.724472447244724
0.0118108149681266,0.0127034595907972,0.724572457245725
0.0118161052810844,0.0127084917081702,0.724672467246725
0.011821381756408,0.0127135153018513,0.724772477247725
0.0118266445042254,0.012718530431716,0.724872487248725
0.0118318936335954,0.0127235371597781,0.724972497249725
0.0118371429318995,0.0127285481400632,0.725072507250725
0.0118423923937918,0.0127335633287341,0.725172517251725
0.0118476283238421,0.0127385700824571,0.725272527252725
0.01185285083004,0.0127435684611074,0.725372537253725
0.0118580736997673,0.0127485711219186,0.725472547254725
0.0118632832386628,0.0127535654204878,0.725572557255726
0.0118685016850944,0.0127585652479092,0.725672567256726
0.0118737179599732,0.0127635612678962,0.725772577257726
0.0118789346186961,0.0127685615572137,0.725872587258726
0.0118841379626255,0.0127735534714585,0.725972597259726
0.0118893280965432,0.0127785370694371,0.726072607260726
0.0118945051252313,0.0127835124131631,0.726172617261726
0.0118996912731576,0.0127884933798313,0.726272627262726
0.0119048754676488,0.012793470648124,0.726372637263726
0.0119100687076032,0.012798453513698,0.726472647264726
0.0119152709138998,0.01280344192737,0.726572657265727
0.0119204820063484,0.012808435842095,0.726672667266727
0.0119256934601878,0.0128134339801745,0.726772677267727
0.0119309137146427,0.0128184375262864,0.726872687268727
0.0119361205249305,0.0128234325871976,0.726972697269727
0.0119413251519042,0.012828423784007,0.727072707270727
0.0119465301627222,0.0128334191977556,0.727172717271727
0.011951721829878,0.0128384061647948,0.727272727272727
0.0119569224152618,0.012843398583704,0.727372737273727
0.0119621208355081,0.0128483871299572,0.727472747274727
0.0119673170970322,0.0128533718281462,0.727572757275728
0.0119725112083877,0.0128583527039323,0.727672767276728
0.0119777031770589,0.0128633297829758,0.727772777277728
0.0119828930105304,0.0128683030877304,0.727872787278728
0.0119880917183925,0.0128732819127836,0.727972797279728
0.0119932992236627,0.0128782662078829,0.728072807280728
0.0119985044386985,0.0128832466527798,0.728172817281728
0.0120037073720536,0.0128882232720658,0.728272827282728
0.0120089080312125,0.0128931960892636,0.728372837283728
0.0120141089972328,0.0128981731854144,0.728472847284728
0.0120192965169475,0.0129031418829703,0.728572857285729
0.0120244844376136,0.0129081148723097,0.728672867286729
0.0120296727506774,0.0129130921106647,0.728772877287729
0.0120348614465162,0.0129180735531287,0.728872887288729
0.0120400505176454,0.0129230591569333,0.728972897289729
0.0120452262012752,0.0129280362370462,0.729072907290729
0.0120504107838873,0.0129330187016687,0.729172917291729
0.0120556041884991,0.0129380065058945,0.729272927292729
0.0120608063370587,0.0129429996005404,0.729372937293729
0.0120659949452228,0.0129479840774043,0.729472947294729
0.0120711701209808,0.012952959996362,0.72957295729573
0.0120763457329739,0.0129579400691759,0.72967296729673
0.0120815302011813,0.0129629254591398,0.72977297729773
0.0120867234496894,0.0129679161181396,0.72987298729873
0.0120919169665676,0.0129729107941376,0.72997299729973
0.0120970969601574,0.0129778967817864,0.73007300730073
0.0121022747298036,0.0129828787417448,0.73017301730173
0.0121074502840598,0.0129878566996739,0.73027302730273
0.0121126236304103,0.0129928306833729,0.73037303730373
0.0121177947774088,0.012997800716364,0.730473047304731
0.0121229525379771,0.0130027622278019,0.730573057305731
0.012128110801071,0.0130077279347951,0.730673067306731
0.0121332669631798,0.0130126897359871,0.730773077307731
0.0121384210339261,0.0130176476549006,0.730873087308731
0.0121435730175868,0.0130226017193346,0.730973097309731
0.0121487229227156,0.0130275519528118,0.731073107310731
0.0121538707567967,0.0130324983809932,0.731173117311731
0.0121590165262456,0.0130374410274011,0.731273127312731
0.0121641602385465,0.0130423799187654,0.731373137313731
0.0121693019001147,0.01304731507754,0.731473147314731
0.0121744415184347,0.013052246529385,0.731573157315732
0.0121795790999217,0.0130571742967544,0.731673167316732
0.0121847034553589,0.0130620937970407,0.731773177317732
0.0121898146884592,0.0130670050901193,0.731873187318732
0.0121949240953596,0.0130719128419955,0.731973197319732
0.0122000204889819,0.0130768124679234,0.732073207320732
0.0122051261579461,0.0130817178589978,0.732173217321732
0.0122102188264627,0.0130866151284008,0.732273227322732
0.012215312390972,0.0130915169878954,0.732373237323732
0.0122204042351325,0.0130964153446786,0.732473247324733
0.0122255053610503,0.0131013194462932,0.732573257325733
0.0122306156885351,0.0131062292414177,0.732673267326733
0.0122357351384658,0.0131111446808682,0.732773277327733
0.0122408526178541,0.013116056482888,0.732873287328733
0.0122459681352536,0.01312096466993,0.732973297329733
0.0122510816949412,0.0131258692644475,0.733073307330733
0.0122562043139916,0.0131307795193295,0.733173317331733
0.0122613248983474,0.0131356861517495,0.733273327332733
0.012266443455493,0.0131405891862988,0.733373337333733
0.0122715626071159,0.0131454966997425,0.733473347334733
0.0122766685080974,0.0131503959653488,0.733573357335734
0.0122817612642887,0.0131552870419241,0.733673367336734
0.0122868521900032,0.0131601746125804,0.733773377337734
0.0122919412905871,0.0131650586997711,0.733873387338734
0.012297028570317,0.0131699393259496,0.733973397339734
0.0123021250398528,0.0131748257290355,0.734073407340734
0.012307230619004,0.013179717856638,0.734173417341734
0.0123123342137131,0.0131846064398303,0.734273427342734
0.0123174384552904,0.0131894995521694,0.734373437343734
0.0123225433298363,0.0131943971498181,0.734473447344735
0.0123276349761942,0.0131992864942833,0.734573457345735
0.0123327134980767,0.0132041676433023,0.734673467346735
0.0123377789981274,0.0132090406567504,0.734773477347735
0.0123428315811283,0.0132139055923645,0.734873487348735
0.0123478713475845,0.0132187625078817,0.734973497349735
0.0123529122356353,0.0132236241417948,0.735073507350735
0.0123579542292429,0.0132284904449207,0.735173517351735
0.0123629834715271,0.0132333486862504,0.735273527352735
0.0123680000629932,0.0132381989224522,0.735373537353735
0.0123730041030772,0.0132430412123321,0.735473547354735
0.0123780178836068,0.0132478894416387,0.735573557355736
0.0123830303319086,0.0132527343628289,0.735673567356736
0.0123880302331051,0.0132575713590813,0.735773577357736
0.0123930176887706,0.0132624004849253,0.735873587358736
0.0123980040035957,0.0132672264395112,0.735973597359736
0.0124029891775805,0.0132720492399462,0.736073607360736
0.0124079732096557,0.0132768689076144,0.736173617361736
0.0124129587322009,0.0132816935000347,0.736273627362736
0.0124179457281088,0.0132865229680241,0.736373637363736
0.0124229203298075,0.0132913445784352,0.736473647364737
0.0124278964818515,0.0132961710708306,0.736573657365737
0.0124328741660643,0.0133010023970958,0.736673667366737
0.0124378617136813,0.0133058396520955,0.736773677367737
0.0124428590370277,0.013310682784508,0.736873687368737
0.0124478577011555,0.0133155306011018,0.736973697369737
0.0124528550448167,0.0133203750080051,0.737073707370737
0.0124578398413726,0.0133252113712888,0.737173717371737
0.0124628234158287,0.0133300444050725,0.737273727372737
0.0124678057681849,0.0133348741307398,0.737373737373737
0.0124727756707333,0.0133396959132928,0.737473747374737
0.0124777332239791,0.0133445098104686,0.737573757375738
0.0124826785230813,0.013349315878935,0.737673767376738
0.0124876228855611,0.0133541188306726,0.737773777377738
0.0124925550890565,0.0133589140306836,0.737873787378738
0.0124974752297957,0.0133637015356354,0.737973797379738
0.0125023972640948,0.0133684940882979,0.738073807380738
0.0125073211705695,0.0133732916394876,0.738173817381738
0.0125122469299742,0.0133780941421597,0.738273827382738
0.0125171745198556,0.0133829015471307,0.738373837383738
0.0125221039231065,0.0133877138073556,0.738473847384738
0.0125270212358021,0.0133925181693729,0.738573857385739
0.0125319265552397,0.0133973146909194,0.738673867386739
0.0125368199755095,0.0134021034308016,0.738773877387739
0.0125417154625501,0.0134068971414117,0.738873887388739
0.012546612993908,0.0134116957746355,0.738973897389739
0.0125515125471302,0.0134164992844975,0.739073907390739
0.0125564141019017,0.0134213076218141,0.739173917391739
0.0125613037478824,0.0134261080299162,0.739273927392739
0.0125661815780931,0.0134309005665406,0.739373937393739
0.0125710476855545,0.0134356852904937,0.739473947394739
0.0125759021632874,0.0134404622584432,0.73957395739574
0.0125807451021739,0.0134452315270568,0.73967396739674
0.0125855765930966,0.0134499931530023,0.73977397739774
0.0125904079375383,0.0134547518610911,0.73987398739874
0.0125952391269455,0.0134595076716378,0.73997399739974
0.0126000589400253,0.0134642559314681,0.74007400740074
0.0126048786771917,0.0134690013664623,0.74017401740174
0.0126096983288218,0.0134737439958657,0.74027402740274
0.012614517886362,0.0134784838367862,0.74037403740374
0.0126193373401894,0.0134832209073998,0.74047404740474
0.0126241566828197,0.013487955225883,0.740574057405741
0.0126289785733623,0.0134926948294401,0.740674067406741
0.0126338029850873,0.0134974396699571,0.740774077407741
0.0126386272214629,0.0135021816717382,0.740874087408741
0.0126434539469446,0.0135069288773334,0.740974097409741
0.0126482831358717,0.0135116812375599,0.741074107410741
0.0126531147636523,0.0135164387021647,0.741174117411741
0.0126579488046258,0.0135212012230339,0.741274127412741
0.0126627935237365,0.0135259698511944,0.741374137413741
0.012667648829033,0.0135307445374633,0.741474147414741
0.0126725146307021,0.0135355252294492,0.741574157415742
0.0126773686059092,0.0135402980414038,0.741674167416742
0.012682233072143,0.0135450768612141,0.741774177417742
0.0126870996425696,0.0135498605362783,0.741874187418742
0.012691968295805,0.0135546490195515,0.741974197419742
0.0126968390083267,0.0135594422639888,0.742074207420742
0.0127017117576815,0.0135642402236145,0.742174217421742
0.0127065948184367,0.0135690439505247,0.742274227422742
0.0127114881029176,0.0135738533955363,0.742374237423742
0.0127163915202419,0.0135786685105351,0.742474247424742
0.0127213049838041,0.0135834892452687,0.742574257425743
0.0127262061141018,0.0135883016840506,0.742674267426743
0.0127311172917065,0.0135931197511208,0.742774277427743
0.0127360384321512,0.013597943397296,0.742874287428743
0.0127409611379102,0.0136027714742512,0.742974297429743
0.0127458853918761,0.0136076039381492,0.743074307430743
0.0127507971693041,0.0136124279638916,0.743174317431743
0.0127557188753576,0.0136172574874794,0.743274327432743
0.0127606504223619,0.0136220924618676,0.743374337433743
0.012765583417068,0.0136269317408699,0.743474347434743
0.0127705261490122,0.0136317763797904,0.743574357435744
0.0127754785337273,0.0136366263315839,0.743674367436744
0.0127804321726183,0.0136414804511336,0.743774377437744
0.0127853843199702,0.0136463306263907,0.743874387438744
0.012790346020657,0.0136511860482305,0.743974397439744
0.0127953061421301,0.0136560375033244,0.744074407440744
0.0128002757356786,0.0136608941836169,0.744174417441744
0.012805243664477,0.0136657468757795,0.744274427442744
0.0128102209851607,0.0136706047717567,0.744374437443744
0.0128152076132625,0.0136754678266414,0.744474447444744
0.0128201924076799,0.0136803268228292,0.744574457445745
0.0128251864325329,0.0136851909576098,0.744674467446745
0.0128301896065619,0.0136900601860767,0.744774477447745
0.0128352018495766,0.0136949344633235,0.744874487448745
0.0128402230813868,0.0136998137433745,0.744974497449745
0.0128452532218021,0.0137046979813229,0.745074507450745
0.0128502921927707,0.0137095871354699,0.745174517451745
0.0128553399162408,0.0137144811587706,0.745274527452745
0.0128603963141605,0.013719380009526,0.745374537453745
0.0128654502133511,0.0137242744519545,0.745474547454746
0.0128705016245048,0.0137291645159938,0.745574557455746
0.0128755505572442,0.0137340502305126,0.745674567456746
0.0128805970201232,0.0137389316243793,0.745774577457746
0.0128856521178911,0.0137438179098528,0.745874587458746
0.0128907157724962,0.0137487090420266,0.745974597459746
0.0128957879069559,0.0137536049792018,0.746074607460746
0.0129008573427454,0.0137584964845279,0.746174617461746
0.0129059240884184,0.0137633835890114,0.746274627462746
0.012910999261555,0.0137682755091884,0.746374637463746
0.0129160744560755,0.0137731711138414,0.746474647464746
0.012921157995731,0.0137780714507899,0.746574657465747
0.012926249805677,0.0137829764751274,0.746674667466747
0.0129313498132077,0.0137878861451548,0.746774677467747
0.0129364579434789,0.0137928004181043,0.746874687468747
0.0129415629987203,0.0137977100517788,0.746974697469747
0.0129466649928315,0.0138026150771856,0.747074707470747
0.0129517750647766,0.0138075247215521,0.747174717471747
0.0129568931429189,0.0138124389410414,0.747274727472747
0.0129620191556219,0.0138173576950235,0.747374737473747
0.0129671446903909,0.0138222798576269,0.747474747474748
0.0129722697440181,0.0138272053914298,0.747574757475748
0.0129773943154345,0.0138321342590095,0.747674767476748
0.012982526740152,0.0138370675039094,0.747774777477748
0.0129876669476033,0.0138420050876377,0.747874787478748
0.0129928148682899,0.0138469469684956,0.747974797479748
0.0129979620875789,0.0138518920248886,0.748074807480748
0.0130031086044012,0.013856840221533,0.748174817481748
0.013008262761753,0.0138617926019712,0.748274827482748
0.0130134244901361,0.0138667491287813,0.748374837483748
0.0130185711063943,0.0138716957280353,0.748474847484748
0.0130237141803807,0.0138766372892014,0.748574857485749
0.0130288648874122,0.0138815830566148,0.748674867486749
0.0130340231558522,0.0138865329917843,0.748774877487749
0.0130391889183409,0.0138914870562183,0.748874887488749
0.0130443621075184,0.0138964452092874,0.748974897489749
0.0130495426549558,0.0139014074146384,0.749074907490749
0.0130547193190454,0.0139063644129674,0.749174917491749
0.0130599032943499,0.0139113254571634,0.749274927492749
0.0130650833381923,0.0139162812900603,0.749374937493749
0.0130702594698184,0.013921231945873,0.74947494749475
0.0130754428869986,0.0139261866753519,0.74957495749575
0.0130806335223728,0.0139311454410745,0.74967496749675
0.0130858313096505,0.0139361082034808,0.74977497749775
0.0130910361836104,0.0139410749251482,0.74987498749875
0.0130962397264116,0.013946044494105,0.74997499749975
0.0131014419401927,0.0139510168782753,0.75007500750075
0.0131066511818496,0.0139559931137172,0.75017501750175
0.013111867386161,0.0139609731662162,0.75027502750275
0.0131170904889746,0.0139659569972811,0.75037503750375
0.0131223204272074,0.013970944570559,0.75047504750475
0.0131275571367073,0.0139759358496969,0.750575057505751
0.0131328005554603,0.013980930799411,0.750675067506751
0.0131380506193142,0.0139859293833486,0.750775077507751
0.0131432960545854,0.0139909223250982,0.750875087508751
0.013148539738501,0.0139959178307984,0.750975097509751
0.013153778826979,0.0140009076996565,0.751075107510751
0.0131590133456805,0.0140058919701642,0.751175117511751
0.0131642545297977,0.0140108799133865,0.751275127512751
0.013169502317317,0.0140158714929706,0.751375137513751
0.0131747566462245,0.0140208666736328,0.751475147514752
0.0131799946986442,0.0140258513066004,0.751575157515752
0.0131852393533967,0.01403083957593,0.751675167516752
0.0131904677904676,0.0140358173339179,0.751775177517752
0.0131956801413688,0.0140407846596855,0.751875187518752
0.0132008909226791,0.0140457546659466,0.751975197519752
0.0132060972817628,0.0140507191551168,0.752075207520752
0.013211299244281,0.0140556781635487,0.752175217521752
0.0132164853023942,0.0140606268530959,0.752275227522752
0.0132216555811994,0.0140655652975333,0.752375237523752
0.0132268329274409,0.0140705076616713,0.752475247524752
0.0132320172748282,0.0140754539091573,0.752575257525753
0.0132372085592091,0.0140804040004303,0.752675267526753
0.0132424067185697,0.0140853579002071,0.752775277527753
0.0132476116866195,0.0140903155732037,0.752875287528753
0.0132528234024138,0.0140952769809288,0.752975297529753
0.0132580418039388,0.0141002420880987,0.753075307530753
0.0132632668291806,0.0141052108583603,0.753175317531753
0.013268487195902,0.0141101740270638,0.753275327532753
0.0132737029329713,0.0141151316327007,0.753375337533753
0.0132789169411383,0.0141200918867549,0.753475347534753
0.013284129225749,0.0141250547560814,0.753575357535754
0.0132893481372841,0.0141300212585621,0.753675367536754
0.0132945623935064,0.0141349821316853,0.753775377537754
0.0132997720222151,0.0141399374139424,0.753875387538754
0.0133049770522787,0.0141448871416862,0.753975397539754
0.013310177509358,0.0141498313544776,0.754075407540754
0.0133153734212525,0.0141547700897383,0.754175417541754
0.0133205648146921,0.0141597033838215,0.754275427542754
0.0133257517164071,0.0141646312741491,0.754375437543754
0.0133309453637282,0.0141695630114717,0.754475447544754
0.0133361344808331,0.0141744893429005,0.754575457545755
0.0133413303061221,0.0141794195181164,0.754675467546755
0.0133465215637729,0.0141843442853001,0.754775477547755
0.0133517082815848,0.0141892636829427,0.754875487548755
0.0133568904852187,0.0141941777463283,0.754975497549755
0.0133620710861163,0.0141990946837334,0.755075507550755
0.013367258416582,0.0142040154959325,0.755175517551755
0.0133724524167402,0.0142089401487115,0.755275527552755
0.0133776302184625,0.0142138544729825,0.755375537553755
0.0133827919521917,0.014218758546798,0.755475547554755
0.0133879522125582,0.014223665532055,0.755575557555756
0.0133931193275896,0.0142285764241824,0.755675567556756
0.0133982932320644,0.0142334911889655,0.755775577557756
0.0134034738671765,0.0142384097879131,0.755875587558756
0.0134086611677045,0.0142433321846721,0.755975597559756
0.0134138550759112,0.0142482583428897,0.756075607560756
0.0134190555287138,0.0142531882272825,0.756175617561756
0.0134242541360708,0.0142581207707846,0.756275627562756
0.013429450907605,0.0142630559413202,0.756375637563756
0.0134346541798977,0.0142679947353871,0.756475647564756
0.0134398638930735,0.0142729371187708,0.756575657565757
0.0134450799861877,0.014277883057257,0.756675667566757
0.0134502940691989,0.0142828314859184,0.756775677567757
0.0134555144818961,0.0142877834023223,0.756875687568757
0.0134607411665421,0.0142927387733232,0.756975697569757
0.0134659740653999,0.0142976975636377,0.757075707570757
0.0134712131196634,0.0143026597401201,0.757175717571757
0.0134764582715956,0.0143076252685563,0.757275727572757
0.013481698206883,0.0143125848853652,0.757375737573757
0.0134869329597401,0.0143175386290382,0.757475747574757
0.0134921625611737,0.014322486540205,0.757575757575758
0.0134973870421909,0.0143274286584261,0.757675767576758
0.013502617685029,0.0143323742451443,0.757775777577758
0.013507854431951,0.014337323268283,0.757875787578758
0.013513097226289,0.0143422756914893,0.757975797579758
0.0135183460103062,0.0143472314826874,0.758075807580758
0.013523600729473,0.0143521906065934,0.758175817581758
0.0135288613271218,0.0143571530311313,0.758275827582758
0.0135341277465846,0.0143621187210171,0.758375837583758
0.0135393999344014,0.0143670876452441,0.758475847584759
0.0135446778349736,0.014372059770667,0.758575857585759
0.0135499613948409,0.0143770350630712,0.758675867586759
0.0135552505584047,0.0143820134903807,0.758775877587759
0.0135605452732742,0.0143869950215885,0.758875887588759
0.013565845485989,0.0143919796235493,0.758975897589759
0.0135711398512289,0.014396958015575,0.759075907590759
0.0135764284053466,0.0144019302415031,0.759175917591759
0.0135817224754862,0.01440690558416,0.759275927592759
0.0135870107141889,0.0144118747682035,0.759375937593759
0.0135923044507369,0.014416847075391,0.759475947594759
0.0135976036316702,0.0144218224747156,0.75957595759576
0.0136029082045977,0.0144268009341011,0.75967596759676
0.0136082181171284,0.0144317824204025,0.75977597759776
0.0136135333168715,0.0144367669015432,0.75987598759876
0.0136188537546433,0.0144417543475859,0.75997599759976
0.0136241793791224,0.0144467447253851,0.76007600760076
0.0136295101379175,0.0144517380039337,0.76017601760176
0.0136348459818455,0.0144567341532946,0.76027602760276
0.0136401868606536,0.0144617331403219,0.76037603760376
0.0136455327262278,0.0144667349361472,0.760476047604761
0.0136508835272462,0.0144717395097639,0.760576057605761
0.0136562392166639,0.0144767468301647,0.760676067606761
0.0136615884160152,0.0144817476016931,0.760776077607761
0.0136669424930737,0.0144867511317669,0.760876087608761
0.0136723014018637,0.0144917573893792,0.760976097609761
0.0136776650921326,0.0144967663456618,0.761076107610761
0.013683033518974,0.0145017779696076,0.761176117611761
0.0136883952932299,0.0145067829623521,0.761276127612761
0.0136937504576686,0.0145117813666633,0.761376137613761
0.0136990990571966,0.0145167732295865,0.761476147614761
0.013704452467072,0.0145217678553319,0.761576157615762
0.0137098106381115,0.0145267652139619,0.761676167616762
0.0137151621854341,0.0145317560098197,0.761776177617762
0.0137205071518079,0.0145367402867426,0.761876187618762
0.013725845578932,0.0145417180896372,0.761976197619762
0.0137311775095744,0.0145466894612714,0.762076207620762
0.0137365029865033,0.0145516544454828,0.762176217621762
0.0137418333807,0.0145566223379284,0.762276227622762
0.0137471455428353,0.0145615788134168,0.762376237623762
0.0137524543765395,0.0145665372466172,0.762476247624763
0.0137577599010583,0.0145714976097303,0.762576257625763
0.013763070469011,0.0145764608682469,0.762676267626763
0.0137683860290756,0.0145814269922295,0.762776277627763
0.0137737065320689,0.014586395950671,0.762876287628763
0.0137790205963176,0.0145913584586067,0.762976297629763
0.0137843282624514,0.0145963145598739,0.763076307630763
0.0137896295721692,0.0146012642972405,0.763176317631763
0.01379492456717,0.0146062077145443,0.763276327632763
0.0138002132870143,0.0146111448545532,0.763376337633763
0.0138054957734011,0.0146160757589661,0.763476347634763
0.0138107720669601,0.0146210004716203,0.763576357635764
0.0138160422072519,0.0146259190320765,0.763676367636764
0.0138213062338369,0.014630831484172,0.763776377637764
0.0138265755037968,0.0146357470989722,0.763876387638764
0.0138318499679483,0.0146406658444007,0.763976397639764
0.0138371064737545,0.0146455733984741,0.764076407640764
0.0138423451666272,0.0146504698403135,0.764176417641764
0.0138475661909088,0.014655355254386,0.764276427642764
0.0138527696888035,0.0146602297198127,0.764376437643764
0.0138579675605483,0.0146650983698405,0.764476447644765
0.0138631598424963,0.01466996124403,0.764576457645765
0.0138683465677926,0.0146748183808724,0.764676467646765
0.0138735390689273,0.0146796790257721,0.764776477647765
0.0138787372903018,0.0146845431445146,0.764876487648765
0.0138839411784558,0.0146894107028854,0.764976497649765
0.0138891393741694,0.0146942724512035,0.765076507650765
0.0138943319137954,0.014699128429029,0.765176517651765
0.013899507066031,0.0147039736132433,0.765276527652765
0.0139046649720109,0.0147088080840366,0.765376537653765
0.0139098057696626,0.0147136319194609,0.765476547654765
0.0139149526361144,0.0147184594511222,0.765576557655766
0.0139200824690822,0.0147232763837673,0.765676567656766
0.013925195405424,0.0147280827965172,0.765776577657766
0.0139302915819979,0.0147328787663548,0.765876587658766
0.0139353711345927,0.0147376643702625,0.765976597659766
0.0139404341957898,0.0147424396830845,0.766076607660766
0.0139454808992396,0.0147472047818038,0.766176617661766
0.0139505231098954,0.0147519647975286,0.766276627662766
0.0139555491210461,0.0147567147082093,0.766376637663766
0.0139605707933682,0.0147614596438853,0.766476647664767
0.0139655881514533,0.014766199638771,0.766576657665767
0.0139706042403937,0.0147709429407038,0.766676667666767
0.013975619063397,0.0147756895133306,0.766776677667767
0.013980632625809,0.0147804393181602,0.766876687668767
0.0139856531562215,0.0147851932576005,0.766976697669767
0.0139906805926208,0.01478995129316,0.767076707670767
0.0139957066411936,0.0147947124465176,0.767176717671767
0.014000731307286,0.0147994766813203,0.767276727672767
0.0140057628237665,0.0148042449010451,0.767376737673767
0.0140108011286213,0.0148090170661316,0.767476747674767
0.014015837926968,0.014813792201466,0.767576757675768
0.014020881455952,0.0148185712094561,0.767676767676768
0.0140259086261194,0.0148233398001946,0.767776777677768
0.0140309313216695,0.0148281031304509,0.767876787678768
0.0140359495704013,0.0148328612355088,0.767976797679768
0.0140409516442197,0.0148376090687267,0.768076807680768
0.0140459376724982,0.0148423467070875,0.768176817681768
0.0140509195330208,0.0148470793062911,0.768276827682768
0.0140559085005403,0.0148518160518669,0.768376837683768
0.0140608962962125,0.0148565559761851,0.768476847684768
0.0140658829232451,0.0148612990439622,0.768576857685769
0.0140708653429612,0.0148660369902537,0.768676867686769
0.0140758435767448,0.0148707698492739,0.768776877687769
0.014080805898639,0.0148754925679663,0.768876887688769
0.0140857524337407,0.0148802052222443,0.768976897689769
0.0140906981027874,0.0148849211942615,0.769076907690769
0.0140956281122768,0.0148896271350095,0.769176917691769
0.0141005425873057,0.014894323120402,0.769276927692769
0.0141054416551094,0.0148990092242138,0.769376937693769
0.0141103254375771,0.0149036855191512,0.769476947694769
0.0141151940598056,0.0149083520789886,0.76957695769577
0.0141200624179408,0.0149130222709112,0.76967696769677
0.0141249386828373,0.0149176969652505,0.76977697769777
0.0141298227839277,0.0149223761213768,0.76987698769877
0.0141347146527829,0.0149270597007987,0.76997699769977
0.0141396142199047,0.0149317476607484,0.77007700770077
0.0141445214157949,0.0149364399616649,0.77017701770177
0.0141494249304167,0.0149411274308498,0.77027702770277
0.0141543247840852,0.0149458101003796,0.77037703770377
0.0141592322376534,0.0149504971333294,0.77047704770477
0.0141641472237617,0.0149551884890698,0.770577057705771
0.0141690696750502,0.0149598841291094,0.770677067706771
0.0141739913351279,0.0149645831029263,0.770777077707771
0.0141789203940952,0.0149692862840596,0.770877087708771
0.0141838567835231,0.0149739936329489,0.770977097709771
0.01418880043819,0.0149787051100337,0.771077107710771
0.0141937512928746,0.014983420678961,0.771177117711771
0.0141987092812863,0.0149881403001702,0.771277127712771
0.0142036743403419,0.0149928639351702,0.771377137713771
0.0142086464048202,0.0149975915486772,0.771477147714771
0.014213617211915,0.0150023221912383,0.771577157715772
0.0142185836823196,0.0150070475829399,0.771677167716772
0.014223557122863,0.0150117769125188,0.771777177717772
0.0142285261860865,0.0150165009869613,0.771877187718772
0.0142334939833729,0.0150212280904581,0.771977197719772
0.0142384687165836,0.0150259590933407,0.772077207720772
0.0142434503204972,0.0150306939581871,0.772177217721772
0.0142484387352384,0.0150354326497135,0.772277227722772
0.0142534338977241,0.0150401751304979,0.772377237723772
0.0142584275419406,0.0150449204596407,0.772477247724772
0.0142634196753722,0.0150496686029278,0.772577257725773
0.014268410303365,0.0150544195261444,0.772677267726773
0.0142733994312651,0.0150591731961454,0.772777277727773
0.0142783870654876,0.0150639295797853,0.772877287728773
0.01428338141324,0.0150686895495344,0.772977297729773
0.0142883824103703,0.0150734530711782,0.773077307730773
0.0142933786869662,0.0150782109378038,0.773177317731773
0.0142983702708272,0.0150829631889713,0.773277327732773
0.0143033571886831,0.0150877098610341,0.773377337733773
0.0143083394704719,0.0150924509946218,0.773477347734774
0.0143133284518911,0.0150971957923705,0.773577357735774
0.0143183240709267,0.0151019442179273,0.773677367736774
0.0143233149512517,0.015106687068656,0.773777377737774
0.0143283011228035,0.0151114243809096,0.773877387738774
0.0143332826133815,0.0151161561942486,0.773977397739774
0.0143382594529235,0.015120882545026,0.774077407740774
0.0143432316670903,0.0151256034717331,0.774177417741774
0.0143481874358351,0.0151303138443304,0.774277427742774
0.0143531387374469,0.0151350189083315,0.774377437743774
0.0143580737540172,0.0151397135336969,0.774477447744774
0.0143629926149197,0.0151443977984783,0.774577457745775
0.0143678954527356,0.015149071780728,0.774677467746775
0.0143727973517907,0.0151537489759346,0.774777477747775
0.0143776983142233,0.0151584293488148,0.774877487748775
0.0143825983411027,0.0151631128640846,0.774977497749775
0.0143874974345673,0.0151677994853911,0.775077507750775
0.0143924037644024,0.0151724900627512,0.775177517751775
0.0143973172653868,0.0151771845587429,0.775277527752775
0.0144022378733681,0.0151818829370133,0.775377537753775
0.0144071423641729,0.0151865708317414,0.775477547754776
0.0144120427182287,0.0151912534980633,0.775577557755776
0.0144169389622654,0.0151959309744707,0.775677567756776
0.0144218192666135,0.0152005981170243,0.775777577757776
0.0144267069035604,0.0152052693193444,0.775877587758776
0.0144316018068158,0.015209944546147,0.775977597759776
0.0144364957467185,0.015214622881125,0.776077607760776
0.0144413887264764,0.0152193042911325,0.776177617761776
0.0144462657462307,0.0152239752849578,0.776277627762776
0.0144511269353551,0.0152286359406528,0.776377637763776
0.014455984274277,0.0152332915219067,0.776477647764776
0.0144608259333268,0.0152379368772967,0.776577657765777
0.0144656638897242,0.0152425772705123,0.776677667766777
0.0144704863127303,0.0152472075479917,0.776777677767777
0.0144752933295803,0.015251827788856,0.776877687768777
0.0144800850653712,0.0152564380679495,0.776977697769777
0.0144848616441305,0.0152610384601164,0.777077707770777
0.0144896231888166,0.015265629039132,0.777177717771777
0.0144943698202496,0.0152702098819786,0.777277727772777
0.014499101661388,0.0152747810592238,0.777377737773777
0.014503818829844,0.0152793426446428,0.777477747774778
0.0145085214464378,0.0152838947130795,0.777577757775778
0.0145132096277125,0.0152884373340326,0.777677767776778
0.0145178834923496,0.0152929705802076,0.777777777777778
0.0145225581032911,0.0152975079310556,0.777877787778778
0.0145272334498446,0.0153020493448776,0.777977797779778
0.0145319176183979,0.0153065956289223,0.778077807780778
0.0145366105319681,0.0153111467393527,0.778177817781778
0.0145413008655498,0.0153156935494458,0.778277827782778
0.0145459886330426,0.0153202360870009,0.778377837783778
0.0145506850920923,0.0153247834680487,0.778477847784778
0.0145553901689238,0.015329335648752,0.778577857785779
0.0145601037876236,0.0153338925884807,0.778677867786779
0.0145648258733474,0.015338454244467,0.778777877787779
0.0145695563523202,0.0153430205771504,0.778877887788779
0.0145742720313755,0.0153475772463707,0.778977897789779
0.0145789730302641,0.0153521243248339,0.779077907790779
0.0145836594698059,0.015356661886315,0.779177917791779
0.0145883314654751,0.0153611900024507,0.779277927792779
0.0145929891370224,0.0153657087459467,0.779377937793779
0.0145976325999218,0.0153702181863016,0.77947794779478
0.014602261968578,0.0153747183951516,0.77957795779578
0.0146068891827889,0.015379214638325,0.77967796779678
0.0146115024267843,0.0153837017462222,0.77977797779778
0.0146161018128306,0.0153881797894106,0.77987798779878
0.0146206874531942,0.0153926488352498,0.77997799779978
0.0146252594612107,0.0153971089532381,0.78007800780078
0.0146298297574321,0.0154015654049269,0.78017801780178
0.0146343983493428,0.015406018214908,0.78027802780278
0.0146389652412197,0.0154104674077729,0.78037803780378
0.0146435304394778,0.0154149130091827,0.78047804780478
0.0146480821326241,0.0154193498484683,0.780578057805781
0.0146526204318558,0.0154237779897818,0.780678067806781
0.0146571454451624,0.015428197500483,0.780778077807781
0.0146616572794642,0.0154326084457934,0.780878087808781
0.0146661560416816,0.0154370108920036,0.780978097809781
0.0146706418376659,0.0154414049011276,0.781078107810781
0.0146751147743373,0.0154457905383867,0.781178117811781
0.0146795867476562,0.0154501730599862,0.781278127812781
0.0146840689521852,0.0154545615039049,0.781378137813781
0.014688550100341,0.0154589467990185,0.781478147814782
0.0146930301953312,0.01546332896885,0.781578157815782
0.0146975092339481,0.0154677080337139,0.781678167816782
0.014701998419308,0.01547209303052,0.781778177817782
0.0147064976626672,0.0154764839111539,0.781878187818782
0.0147110068784891,0.015480880624294,0.781978197819782
0.0147155179408259,0.0154852823124388,0.782078207820782
0.0147200308304317,0.0154896889274743,0.782178217821782
0.0147245423493185,0.0154940922023175,0.782278227822782
0.01472904067637,0.0154984869481226,0.782378237823782
0.0147335377385536,0.0155028784403411,0.782478247824782
0.0147380335390768,0.0155072667003568,0.782578257825783
0.0147425280800781,0.0155116517516922,0.782678267826783
0.0147470213626266,0.0155160336157313,0.782778277827783
0.0147515246069459,0.0155204213347301,0.782878287828783
0.0147560377274998,0.0155248148584355,0.782978297829783
0.0147605606408903,0.0155292141398028,0.783078307830783
0.0147650932626503,0.0155336191296486,0.783178317831783
0.014769635509382,0.0155380297787897,0.783278327832783
0.0147741760550106,0.0155424370043405,0.783378337833783
0.0147787261486282,0.0155468498645947,0.783478347834783
0.0147832626056219,0.0155512540429149,0.783578357835784
0.0147878005883692,0.0155556630679357,0.783678367836784
0.014792340079763,0.0155600768915423,0.783778377837784
0.0147968810616267,0.0155644954666904,0.783878387838784
0.0148014235179224,0.0155689187474038,0.783978397839784
0.0148059674326118,0.0155733466887763,0.784078407840784
0.0148105095788383,0.0155777710044789,0.784178417841784
0.0148150531727666,0.0155821999594564,0.784278427842784
0.0148195949854017,0.0155866252673801,0.784378437843784
0.0148241350231585,0.01559104695498,0.784478447844784
0.0148286732913832,0.0155954650457787,0.784578457845785
0.0148332097975603,0.0155998795665063,0.784678467846785
0.0148377445470357,0.0156042905406853,0.784778477847785
0.0148422807623893,0.0156087062321909,0.784878487848785
0.0148468264647874,0.0156131273916043,0.784978497849785
0.01485135843861,0.0156175396851805,0.785078507850785
0.0148558767950543,0.0156219431813489,0.785178517851785
0.0148603967328509,0.0156263514311969,0.785278527852785
0.0148649182348926,0.0156307643908869,0.785378537853785
0.0148694412819335,0.0156351820133746,0.785478547854785
0.0148739658579357,0.0156396042537528,0.785578557855786
0.0148784768432898,0.0156440175684185,0.785678567856786
0.0148829743481237,0.0156484220247319,0.785778577857786
0.0148874584814962,0.01565281769326,0.785878587858786
0.0148919293535353,0.0156572046392241,0.785978597859786
0.0148963989329071,0.0156615881819133,0.786078607860786
0.0149008672206809,0.0156659683459185,0.786178617861786
0.0149053223583184,0.0156703399006956,0.786278627862786
0.0149097763112783,0.0156747081666022,0.786378637863786
0.0149142290816988,0.0156790731660915,0.786478647864786
0.0149186806695801,0.0156834349216169,0.786578657865787
0.0149231310781297,0.0156877934556315,0.786678667866787
0.0149275803073476,0.0156921487916578,0.786778677867787
0.014932039596703,0.015696509959121,0.786878687868787
0.0149365088606598,0.0157008769077687,0.786978697869787
0.0149409767656586,0.0157052405771686,0.787078707870787
0.0149454314435386,0.0157095957292918,0.787178717871787
0.0149498881101374,0.0157139559216412,0.787278727872787
0.014954346744071,0.0157183211093104,0.787378737873787
0.0149588073250245,0.0157226912420468,0.787478747874787
0.0149632698326831,0.0157270662738743,0.787578757875788
0.0149677342467319,0.0157314461566791,0.787678767876788
0.0149722085498457,0.0157358316196579,0.787778777877788
0.0149766926586265,0.0157402226157658,0.787878787878788
0.0149811864875381,0.0157446190979578,0.787978797879788
0.0149856899542518,0.0157490210213275,0.788078807880788
0.0149902029743005,0.0157534283366914,0.788178817881788
0.0149947254664247,0.0157578410023506,0.788278827882788
0.0149992460628508,0.0157622499343505,0.788378837883788
0.0150037760543698,0.0157666641941924,0.788478847884789
0.0150083040721387,0.0157710746979217,0.788578857885789
0.015012830123642,0.015775481474407,0.788678867886789
0.0150173655018092,0.0157798935808727,0.788778877887789
0.0150219021095606,0.0157843102015163,0.788878887888789
0.0150264399319274,0.0157887312914313,0.788978897889789
0.0150309789518023,0.0157931568057114,0.789078907890789
0.0150355271743135,0.0157975874735531,0.789178917891789
0.0150400845182013,0.0158020232500502,0.789278927892789
0.0150446395975157,0.0158064550437634,0.789378937893789
0.0150491957064733,0.0158108911581287,0.789478947894789
0.015053752834382,0.0158153315503783,0.78957895789579
0.0150583189853007,0.0158197769486393,0.78967896789679
0.0150628940822467,0.0158242273090747,0.78977897789779
0.0150674780460989,0.0158286825889163,0.78987898789879
0.0150720475265179,0.0158331283731599,0.78997899789979
0.01507662590485,0.0158375791014014,0.79007900790079
0.0150812131051818,0.0158420347308727,0.79017901790179
0.0150858090483922,0.0158464952209439,0.79027902790279
0.0150904136596369,0.0158509605277777,0.79037903790379
0.0150950155230282,0.0158554215449665,0.790479047904791
0.0150996146503272,0.0158598783013784,0.790579057905791
0.0151042223943388,0.0158643398905909,0.790679067906791
0.0151088386791495,0.0158688062687669,0.790779077907791
0.015113463429915,0.0158732773963456,0.790879087908791
0.0151180965717911,0.0158777532294899,0.790979097909791
0.0151227380310028,0.0158822337275698,0.791079107910791
0.0151273796987092,0.0158867180833367,0.791179117911791
0.0151320215684951,0.01589120625723,0.791279127912791
0.015136663632876,0.0158956982096892,0.791379137913791
0.0151413058854368,0.0159001939000843,0.791479147914791
0.0151459483176239,0.0159046932909937,0.791579157915792
0.0151505875871063,0.0159091880244514,0.791679167916792
0.0151552237077839,0.0159136781336035,0.791779177917792
0.0151598566978332,0.0159181636515947,0.791879187918792
0.015164474584311,0.0159226392612754,0.791979197919792
0.0151690774912451,0.0159271050385589,0.792079207920792
0.015173688874826,0.0159315754743629,0.792179217921792
0.0151783086612788,0.0159360505269885,0.792279227922792
0.0151829367757591,0.0159405301579441,0.792379237923792
0.015187573144492,0.015945014324462,0.792479247924793
0.0151922176937024,0.0159495029880506,0.792579257925793
0.0151968589754262,0.0159539870273331,0.792679267926793
0.0152014850049593,0.015958461115537,0.792779277927793
0.0152060959073986,0.0159629253264369,0.792879287928793
0.0152107037968219,0.015967385095865,0.792979297929793
0.015215296699217,0.0159718350949095,0.793079307930793
0.015219874735404,0.015976275398415,0.793179317931793
0.015224438027272,0.0159807060812256,0.793279327932793
0.0152289866967102,0.0159851272171165,0.793379337933793
0.015233520860262,0.0159895388777243,0.793479347934793
0.0152380526074134,0.0159939464903267,0.793579357935794
0.0152425819477873,0.0159983500848618,0.793679367936794
0.0152471122504445,0.0160027579947029,0.793779377937794
0.0152516281733813,0.0160071565105204,0.793879387938794
0.0152561298320715,0.0160115457050202,0.793979397939794
0.0152606293042403,0.0160159310054799,0.794079407940794
0.0152651146383285,0.0160203070819195,0.794179417941794
0.0152696092317207,0.0160246883899729,0.794279427942794
0.0152741130031575,0.0160290748868716,0.794379437943794
0.0152786145378201,0.0160334574897305,0.794479447944795
0.0152831018788037,0.0160378308664308,0.794579457945795
0.0152875751437207,0.0160421950864706,0.794679467946795
0.0152920344469758,0.016046550218279,0.794779477947795
0.0152964952246628,0.0160509099925699,0.794879487948795
0.0153009421326395,0.0160552606989441,0.794979497949795
0.0153053752842415,0.0160596024090386,0.795079507950795
0.0153097947928043,0.0160639351902129,0.795179517951795
0.0153142160826605,0.0160682727646275,0.795279527952795
0.0153186391345644,0.0160726150852373,0.795379537953795
0.0153230486065121,0.0160769484448509,0.795479547954795
0.0153274565505678,0.0160812782771616,0.795579557955796
0.0153318629710082,0.0160856046056917,0.795679567956796
0.0153362712507939,0.0160899357477768,0.795779577957796
0.0153406813685406,0.0160942716574411,0.795879587958796
0.0153450933039337,0.016098612288709,0.795979597959796
0.0153495070377274,0.0161029575966739,0.796079607960796
0.0153539225485376,0.0161073075332215,0.796179617961796
0.0153583398181879,0.0161116620555839,0.796279627962796
0.0153627434822212,0.0161160074373238,0.796379637963796
0.0153671336496963,0.0161203437490087,0.796479647964797
0.0153715104307411,0.0161246710601372,0.796579657965797
0.0153758739354836,0.0161289894402069,0.796679667966797
0.0153802242719134,0.0161332989576474,0.796779677967797
0.0153845615458818,0.0161375996798181,0.796879687968797
0.0153889011859979,0.0161419053395716,0.796979697969797
0.0153932397761559,0.0161462075949806,0.797079707970797
0.0153975807078701,0.0161505147633805,0.797179717971797
0.0154019086263061,0.016154813126888,0.797279727972797
0.0154062236383843,0.016159102752863,0.797379737973797
0.0154105258467482,0.0161633837075958,0.797479747974797
0.0154148153572491,0.0161676560595158,0.797579757975798
0.0154191075888734,0.0161719335350599,0.797679767976798
0.0154233871932021,0.0161762024195524,0.797779777977798
0.0154276542739479,0.0161804627814222,0.797879787978798
0.015431908931616,0.0161847146848215,0.797979797979798
0.0154361512677807,0.0161889581971103,0.798079807980798
0.0154403813818779,0.0161931933813714,0.798179817981798
0.0154445993744129,0.0161974203017573,0.798279827982798
0.015448805341614,0.0162016390234893,0.798379837983798
0.0154530146800143,0.0162058632537587,0.798479847984798
0.0154572273564686,0.0162100929423127,0.798579857985799
0.0154614280311113,0.016214314384099,0.798679867986799
0.0154656168033785,0.0162185276432691,0.798779877987799
0.0154697937694986,0.016222732785045,0.798879887988799
0.0154739590246306,0.0162269298693018,0.798979897989799
0.0154781245577555,0.0162311243361479,0.799079907990799
0.0154822784632903,0.0162353108256652,0.799179917991799
0.0154864208353249,0.0162394894009368,0.799279927992799
0.0154905517690183,0.0162436601229073,0.799379937993799
0.0154946713541837,0.0162478230535904,0.799479947994799
0.0154987796859802,0.0162519782507233,0.7995799579958
0.0155028768531518,0.0162561257773889,0.7996799679968
0.0155069629476499,0.0162602656902549,0.7997799779978
0.0155110611498106,0.0162644123369657,0.7998799879988
0.0155151635368346,0.0162685650000858,0.7999799979998
0.0155192700702305,0.0162727236261551,0.8000800080008
0.0155233654176174,0.0162768745186739,0.8001800180018
0.015527461556215,0.0162810231188198,0.8002800280028
0.015531561875399,0.0162851777000914,0.8003800380038
0.0155356629280568,0.0162893299472913,0.8004800480048
0.0155397647002887,0.0162934798764574,0.800580058005801
0.015543870590024,0.0162976357642958,0.800680068006801
0.015547980556633,0.0163017975573463,0.800780078007801
0.0155520911487261,0.0163059569361349,0.800880088008801
0.0155562023524037,0.0163101139177687,0.800980098009801
0.0155603141537663,0.0163142685182857,0.801080108010801
0.0155644146418845,0.0163184153649379,0.801180118011801
0.0155685039076407,0.0163225545165308,0.801280128012801
0.0155725820419173,0.0163266860329403,0.801380138013801
0.0155766491355966,0.0163308099740416,0.801480148014801
0.0155807205820041,0.0163349400438183,0.801580158015802
0.0155847810327208,0.016339062538287,0.801680168016802
0.0155888536862592,0.0163431918104378,0.801780178017802
0.0155929272122679,0.0163473188971364,0.801880188018802
0.0155970128224167,0.0163514527230259,0.801980198019802
0.0156011104172698,0.0163555932335766,0.802080208020802
0.0156052120804429,0.0163597397241838,0.802180218021802
0.0156093177755831,0.0163638921392487,0.802280228022802
0.0156134121200569,0.0163680367512651,0.802380238023802
0.0156174952047466,0.016372173619039,0.802480248024802
0.0156215790314637,0.0163763082072705,0.802580258025803
0.0156256635852392,0.0163804405309289,0.802680268026803
0.0156297369391061,0.0163845652001577,0.802780278027803
0.0156338145270196,0.016388695943533,0.802880288028803
0.0156378928740678,0.016392824440511,0.802980298029803
0.0156419832047509,0.0163969596168047,0.803080308030803
0.0156460622542659,0.0164010870916242,0.803180318031803
0.0156501301156334,0.0164052069259141,0.803280328032803
0.0156541868775973,0.0164093191784805,0.803380338033803
0.0156582479805282,0.0164134375811068,0.803480348034804
0.0156623099409606,0.0164175538121802,0.803580358035804
0.015666360831927,0.0164216624722221,0.803680368036804
0.0156704007432408,0.0164257636221774,0.803780378037804
0.0156744297625765,0.0164298573187138,0.803880388038804
0.0156784479786781,0.0164339436195682,0.803980398039804
0.0156824554792202,0.0164380225824778,0.804080408040804
0.0156864523518777,0.0164420942641101,0.804180418041804
0.0156904386811175,0.0164461587200639,0.804280428042804
0.0156944264473671,0.0164502214171775,0.804380438043804
0.0156984156303115,0.0164542823661431,0.804480448044804
0.0157024174277212,0.0164583504627354,0.804580458045805
0.0157064086068689,0.0164624113464797,0.804680468046805
0.0157103892554296,0.0164664650740434,0.804780478047805
0.0157143825729847,0.016470525996279,0.804880488048805
0.0157183884526141,0.0164745940543799,0.804980498049805
0.0157223836498293,0.0164786548825255,0.805080508050805
0.015726368251236,0.0164827085373836,0.805180518051805
0.0157303577014814,0.0164867687528755,0.805280528052805
0.0157343485010618,0.016490827207389,0.805380538053805
0.0157383406285933,0.016494883912685,0.805480548054806
0.0157423221560393,0.016498933457524,0.805580558055806
0.0157463050766577,0.0165029813205058,0.805680568056806
0.0157502774624122,0.0165070220893208,0.805780578057806
0.0157542393999081,0.0165110558195679,0.805880588058806
0.0157581909725435,0.0165150825657766,0.805980598059806
0.0157621322658545,0.0165191023814069,0.806080608060806
0.0157660633611006,0.0165231153209883,0.806180618061806
0.0157700074525177,0.0165271357236114,0.806280628062806
0.0157739532097542,0.0165311546614254,0.806380638063806
0.0157779006124951,0.0165351721429841,0.806480648064806
0.0157818377348425,0.0165391827517014,0.806580658065807
0.0157857646591251,0.0165431865410375,0.806680668066807
0.0157896814698099,0.0165471835644527,0.806780678067807
0.0157935882481565,0.0165511738732686,0.806880688068807
0.0157974969703153,0.0165551629460851,0.806980698069807
0.0158014076127641,0.0165591507893174,0.807080708070807
0.0158053236247537,0.0165631456604256,0.807180718071807
0.0158092414843274,0.0165671392463509,0.807280728072807
0.0158131611679625,0.0165711315535085,0.807380738073807
0.0158170826542751,0.0165751225904522,0.807480748074808
0.0158210059197427,0.0165791123657355,0.807580758075808
0.0158249309429811,0.0165831008857738,0.807680768076808
0.0158288457916771,0.0165870827264964,0.807780778077808
0.015832762455881,0.0165910633718493,0.807880788078808
0.015836669005418,0.0165950373956238,0.807980798079808
0.0158405774281999,0.0165990102817657,0.808080808080808
0.0158444757929826,0.016602976604066,0.808180818081808
0.0158483795711436,0.0166069500985847,0.808280828082808
0.0158522964491882,0.0166109312999235,0.808380838083808
0.0158562031772822,0.0166149058508154,0.808480848084808
0.015860115237495,0.0166188874980123,0.808580858085809
0.0158640325817125,0.0166228761784311,0.808680868086809
0.0158679516719396,0.0166268635704592,0.808780878087809
0.0158718724857231,0.0166308496815815,0.808880888088809
0.0158757950006096,0.0166348345203514,0.808980898089809
0.0158797072725248,0.0166388126477297,0.809080908090809
0.0158836093837972,0.0166427841161074,0.809180918091809
0.0158875014167557,0.0166467489778755,0.809280928092809
0.0158913988684384,0.0166507209840625,0.809380938093809
0.0158953016885929,0.0166547000737241,0.80948094809481
0.0158992098301742,0.0166586861816387,0.80958095809581
0.015903119743426,0.0166626709861941,0.80968096809681
0.015907031405895,0.0166666544938055,0.80978097809781
0.0159109447961972,0.0166706367130262,0.80988098809881
0.0159148479606353,0.0166746121962637,0.80998099809981
0.0159187529106436,0.0166785864509862,0.81008100810081
0.0159226596259071,0.0166825594846782,0.81018101810181
0.0159265680839727,0.016686531305893,0.81028102810281
0.0159304663279354,0.0166904964627613,0.81038103810381
0.0159343544433315,0.0166944550066047,0.81048104810481
0.0159382325103512,0.0166984069898142,0.810581058105811
0.0159421237702754,0.0167023667653803,0.810681068106811
0.0159460281140451,0.0167063342691506,0.810781078107811
0.0159499222469196,0.0167102951235432,0.810881088108811
0.0159538062544351,0.0167142493820184,0.810981098109811
0.0159576802167819,0.0167181970937591,0.811081108110811
0.0159615442162887,0.0167221383100875,0.811181118111811
0.0159654214963745,0.0167260873839938,0.811281128112811
0.0159692887708522,0.0167300299421727,0.811381138113811
0.0159731461231196,0.0167339660359462,0.811481148114812
0.0159770055603342,0.0167379011802667,0.811581158115812
0.0159808670611119,0.016741835378342,0.811681168116812
0.0159847305976535,0.0167457686376566,0.811781178117812
0.0159885961485749,0.0167497009614178,0.811881188118812
0.0159924636871458,0.0167536323549718,0.811981198119812
0.0159963331909132,0.0167575628247337,0.812081208120812
0.0160002158790314,0.0167615012130183,0.812181218121812
0.0160041116424415,0.0167654474578117,0.812281228122812
0.0160080203720848,0.0167694014971,0.812381238123812
0.0160119342339059,0.0167733626893608,0.812481248124812
0.0160158376827521,0.01677731721086,0.812581258125813
0.0160197308020215,0.0167812651150575,0.812681268126813
0.016023613676181,0.0167852064522058,0.812781278127813
0.0160275095978333,0.0167891555998871,0.812881288128813
0.0160314184600579,0.0167931124960877,0.812981298129813
0.0160353169178613,0.0167970627354261,0.813081308130813
0.0160392205677179,0.0168010201373599,0.813181318131813
0.0160431138462986,0.0168049708653243,0.813281328132813
0.0160469968380706,0.0168089149717103,0.813381338133813
0.0160508696275009,0.0168128525078396,0.813481348134813
0.0160547322969183,0.0168167835239645,0.813581358135814
0.0160585849286514,0.0168207080714074,0.813681368136814
0.0160624395565878,0.0168246316865044,0.813781378137814
0.0160662961539974,0.016828554374602,0.813881388138814
0.0160701582567368,0.0168324844156134,0.813981398139814
0.0160740258145534,0.0168364217443172,0.814081408140814
0.016077883256634,0.0168403525220098,0.814181418141814
0.0160817306663762,0.0168442768010824,0.814281428142814
0.0160855681239705,0.0168481946307183,0.814381438143814
0.0160894112269603,0.016852119828237,0.814481448144814
0.0160932599240238,0.0168560523294861,0.814581458145815
0.0160971141638392,0.016859992069244,0.814681468146815
0.0161009583681088,0.0168639252023925,0.814781478147815
0.0161048081461372,0.016867865559081,0.814881488148815
0.0161086634466027,0.0168718130772961,0.814981498149815
0.0161125242213912,0.0168757676918158,0.815081508150815
0.0161163904202499,0.016879729341696,0.815181518151815
0.0161202696965391,0.0168836985251854,0.815281528152815
0.0161241506546856,0.0168876663272635,0.815381538153815
0.0161280332722363,0.0168916327575535,0.815481548154815
0.0161319211128471,0.0168956061162833,0.815581558155816
0.0161357985597287,0.0168995725316042,0.815681568156816
0.0161396656984175,0.0169035320559075,0.815781578157816
0.0161435458728378,0.0169074991116814,0.815881588158816
0.0161474276820705,0.0169114647806983,0.815981598159816
0.0161512991243042,0.0169154235544206,0.816081608160816
0.0161551602818675,0.016919375485239,0.816181618161816
0.016159034499754,0.0169233349945734,0.816281628162816
0.0161629139717074,0.0169273014644239,0.816381638163816
0.0161667950549508,0.0169312665346866,0.816481648164816
0.0161706777302385,0.0169352302139153,0.816581658165817
0.016174561974048,0.0169391925106638,0.816681668166817
0.0161784477660645,0.0169431534345545,0.816781678167817
0.0161823350870422,0.0169471129941416,0.816881688168817
0.016186223914528,0.0169510711969089,0.816981698169817
0.0161901142292761,0.0169550280503414,0.817081708170817
0.0161940060109716,0.0169589835651307,0.817181718171817
0.016197899240369,0.0169629377487614,0.817281728172817
0.0162017938960841,0.0169668906076487,0.817381738173817
0.0162056899599404,0.0169708421514156,0.817481748174817
0.0162095874126924,0.0169747923875464,0.817581758175818
0.0162134862350942,0.0169787413235254,0.817681768176818
0.0162173864068312,0.0169826889679064,0.817781778177818
0.0162212879107959,0.0169866353281736,0.817881788178818
0.0162251907277428,0.0169905804107426,0.817981798179818
0.0162290948394954,0.0169945242241667,0.818081808180818
0.0162329882217889,0.0169984612363862,0.818181818181818
0.0162368865822947,0.017002405342772,0.818281828182818
0.0162407898761064,0.0170063564813107,0.818381838183818
0.0162446944379938,0.017010306279068,0.818481848184819
0.0162485882383459,0.017014249199707,0.818581858185819
0.0162524833741334,0.0170181908405091,0.818681868186819
0.0162563798261107,0.0170221312089589,0.818781878187819
0.0162602775750321,0.0170260703125407,0.818881888188819
0.0162641879181038,0.0170300170106765,0.818981898189819
0.0162680874108964,0.0170339568349016,0.819081908190819
0.0162719881578649,0.0170378953878436,0.819181918191819
0.0162758901408329,0.0170418326791251,0.819281928192819
0.0162798046602142,0.017045777567099,0.819381938193819
0.0162837202862214,0.0170497211346064,0.819481948194819
0.0162876370028163,0.017053663386993,0.81958195819582
0.0162915547928917,0.0170576043349512,0.81968196819682
0.0162954736404096,0.017061543983827,0.81978197819782
0.0162993935282626,0.0170654823411046,0.81988198819882
0.016303314441482,0.0170694194153378,0.81998199819982
0.0163072363629605,0.0170733552129419,0.82008200820082
0.0163111592777292,0.0170772897424703,0.82018201820182
0.0163150831708193,0.0170812230092693,0.82028202820282
0.016318995991236,0.017085149456687,0.82038203820382
0.0163229211941006,0.0170890835563956,0.820482048204821
0.0163268586746312,0.017093025246381,0.820582058205821
0.0163308006415406,0.0170969739310973,0.820682068206821
0.0163347433964531,0.0171009212162259,0.820782078207821
0.016338686925469,0.0171048671103203,0.820882088208821
0.016342634874573,0.0171088199542389,0.820982098209821
0.0163465872031354,0.0171127796848983,0.821082108210821
0.0163505438715955,0.0171167462413543,0.821182118211821
0.0163545125343827,0.0171207200961946,0.821282128212821
0.0163584930888533,0.0171247011895439,0.821382138213821
0.0163624619975574,0.0171286749941316,0.821482148214821
0.0163664193535155,0.0171326415644872,0.821582158215822
0.0163703652540252,0.0171366009572783,0.821682168216822
0.0163743118505866,0.0171405588136238,0.821782178217822
0.0163782591314383,0.0171445151442155,0.821882188218822
0.0163821950199246,0.0171484643688795,0.821982198219822
0.0163861196122739,0.0171524065421453,0.822082208220822
0.0163900450546402,0.0171563473062003,0.822182218221822
0.0163939713331237,0.017160286670668,0.822282228222822
0.0163979021108164,0.0171642329828211,0.822382238223822
0.0164018336668894,0.0171681778376496,0.822482248224823
0.0164057659885122,0.0171721212447763,0.822582258225823
0.0164097027430535,0.0171760715557514,0.822682268226823
0.0164136402075461,0.017180020363426,0.822782278227823
0.0164175783659519,0.0171839676763537,0.822882288228823
0.0164215285742833,0.0171879223742714,0.822982298229823
0.0164254793578463,0.0171918755218438,0.823082308230823
0.0164294420790686,0.0171958360052227,0.823182318231823
0.0164334166374449,0.0171998037623945,0.823282328232823
0.0164373915454509,0.0172037698526775,0.823382338233823
0.016441366795602,0.0172077342856948,0.823482348234823
0.0164453423750679,0.0172116970721385,0.823582358235824
0.0164493182742256,0.0172156582216312,0.823682368236824
0.0164532981871741,0.0172196261060382,0.823782378237824
0.0164572820764911,0.0172236006622761,0.823882388238824
0.0164612699047545,0.0172275818315389,0.823982398239824
0.0164652616366805,0.0172315695528819,0.824082408240824
0.0164692535236411,0.0172355553977725,0.824182418241824
0.0164732455570827,0.0172395393779718,0.824282428242824
0.0164772377273823,0.0172435215052411,0.824382438243824
0.0164812300259863,0.0172475017902725,0.824482448244825
0.0164852224454104,0.017251480244827,0.824582458245825
0.0164892149760316,0.0172554568817354,0.824682468246825
0.0164932076092964,0.0172594317116895,0.824782478247825
0.0164972003377203,0.0172634047453813,0.824882488248825
0.0165011931527497,0.0172673759945722,0.824982498249825
0.0165051860469002,0.0172713454699543,0.825082508250825
0.0165091790094798,0.0172753131822192,0.825182518251825
0.0165131720362116,0.0172792791431287,0.825282528252825
0.0165171765280145,0.0172832522538033,0.825382538253825
0.016521192391868,0.0172872324554367,0.825482548254825
0.0165252081049637,0.0172912107913097,0.825582558255826
0.0165292350885356,0.0172951961710968,0.825682568256826
0.0165332732474245,0.017299188539199,0.825782578257826
0.0165373110481301,0.0173031789303437,0.825882588258826
0.0165413484885141,0.0173071673552226,0.825982598259826
0.0165453855621613,0.0173111538277357,0.826082608260826
0.0165494337052742,0.0173151472671801,0.826182618261826
0.0165534928248323,0.0173191476147495,0.826282628262826
0.016557562828884,0.0173231548148455,0.826382638263826
0.0165616200142526,0.0173271542343462,0.826482648264827
0.0165656880905301,0.0173311605053041,0.826582658265827
0.0165697669657648,0.0173351735721207,0.826682668266827
0.0165738565490746,0.0173391933781281,0.826782678267827
0.0165779452759522,0.017343210939877,0.826882688268827
0.0165820446189533,0.0173472351991179,0.826982698269827
0.0165861544904031,0.0173512661013213,0.827082708270827
0.0165902747983502,0.0173553035898195,0.827182718271827
0.016594393965457,0.0173593386715401,0.827282728272827
0.0165985234835247,0.017363380299995,0.827382738273827
0.0166026632648787,0.0173674284227931,0.827482748274827
0.0166068017193509,0.017371474035101,0.827582758275828
0.0166109388512181,0.0173755171540257,0.827682768276828
0.0166150746615496,0.0173795577956057,0.827782778277828
0.0166192091546221,0.0173835959748095,0.827882788278828
0.016623353838275,0.0173876406558408,0.827982798279828
0.0166275086248337,0.0173916917841705,0.828082808280828
0.0166316734298309,0.0173957493052691,0.828182818281828
0.0166358481677305,0.0173998131667456,0.828282828282828
0.0166400317522214,0.0174038807768503,0.828382838283828
0.0166442241084594,0.0174079521045761,0.828482848284828
0.0166484146224595,0.017412020687656,0.828582858285829
0.016652603301706,0.0174160865442667,0.828682868286829
0.0166568006906858,0.017420156120637,0.828782878287829
0.0166609961722062,0.0174242229523612,0.828882888288829
0.0166651897537517,0.0174282870586854,0.828982898289829
0.0166693929869989,0.0174323574284048,0.829082908290829
0.0166736047877753,0.0174364314654927,0.829182918291829
0.0166778250812366,0.0174405091400118,0.829282928292829
0.0166820432362906,0.017444583981141,0.829382938293829
0.0166862708227904,0.0174486649894372,0.829482948294829
0.0166905077584072,0.0174527521125092,0.82958295829583
0.0166947368899063,0.0174568301762183,0.82968296829683
0.0166989753491384,0.017460914373949,0.82978297829783
0.0167032230548441,0.0174650046543796,0.82988298829883
0.0167074789260584,0.0174690984172066,0.82998299829983
0.016711726799629,0.0174731830458265,0.83008300830083
0.0167159667365006,0.0174772586129451,0.83018301830183
0.0167202158867005,0.0174813403226388,0.83028302830283
0.0167244741711075,0.0174854281235859,0.83038303830383
0.0167287244054799,0.0174895068202637,0.83048304830483
0.0167329666507623,0.017493576486447,0.830583058305831
0.0167372009668301,0.0174976371937727,0.830683068306831
0.0167414274135587,0.0175016890160155,0.830783078307831
0.0167456576345763,0.0175057410136079,0.830883088308831
0.0167498810094827,0.0175097867424588,0.830983098309831
0.0167540878309775,0.0175138173645308,0.831083108310831
0.0167583030874203,0.0175178519255494,0.831183118311831
0.0167625038550838,0.0175218782109313,0.831283128312831
0.0167666979979612,0.0175258984253745,0.831383138313831
0.0167708758119598,0.0175299037329798,0.831483148314831
0.0167750413076626,0.0175339027525983,0.831583158315832
0.0167792165598491,0.0175379084996464,0.831683168316832
0.0167833688893777,0.0175418998573512,0.831783178317832
0.0167874984961893,0.0175458769443944,0.831883188318832
0.0167916013066179,0.017549832319118,0.831983198319832
0.0167956775558884,0.0175537661718405,0.832083208320832
0.0167997384588783,0.0175576858351608,0.832183218321832
0.0168037841406844,0.0175615914277604,0.832283228322832
0.0168078147285419,0.0175654830693903,0.832383238323832
0.0168118303475477,0.0175693608798011,0.832483248324832
0.0168158513970391,0.0175732402362806,0.832583258325833
0.0168198575461078,0.0175771058588385,0.832683268326833
0.0168238528085444,0.0175809663428037,0.832783278327833
0.0168278536586396,0.0175848285086261,0.832883288328833
0.0168318289996731,0.0175886753741436,0.832983298329833
0.016835772449568,0.0175925008192343,0.833083308330833
0.0168396842916632,0.0175963050288706,0.833183318331833
0.0168435842132065,0.0176001028703295,0.833283328332833
0.0168474635846548,0.0176038880727317,0.833383338333833
0.0168513225813574,0.0176076607376513,0.833483348334834
0.0168551613829408,0.0176114209698703,0.833583358335834
0.0168589888841102,0.0176151751856802,0.833683368336834
0.0168627964574612,0.0176189171152705,0.833783378337834
0.0168665842762048,0.0176226468591461,0.833883388338834
0.0168703612254236,0.0176263708282528,0.833983398339834
0.0168741186809207,0.0176300827559872,0.834083408340834
0.0168778731501318,0.017633791167111,0.834183418341834
0.0168816042444118,0.0176374855577666,0.834283428342834
0.0168853055891682,0.0176411598131782,0.834383438343834
0.0168889774484944,0.0176448141108336,0.834483448344834
0.0168926377165833,0.01764846773596,0.834583458345835
0.0168962920153079,0.0176521268364784,0.834683468346835
0.0168999348724838,0.0176557852142151,0.834783478347835
0.0169035663864778,0.0176594428723779,0.834883488348835
0.0169072065086307,0.0176631108547713,0.834983498349835
0.0169108408367687,0.0176667841821141,0.835083508350835
0.0169144837538201,0.0176704677011066,0.835183518351835
0.0169181153212742,0.0176741502717154,0.835283528352835
0.0169217401719907,0.0176778355110565,0.835383538353835
0.0169253583637066,0.0176815233913307,0.835483548354836
0.0169289774995294,0.0176852143038667,0.835583558355836
0.0169325975719746,0.0176889082219342,0.835683568356836
0.0169362004943926,0.0176925966528484,0.835783578357836
0.0169397827854561,0.0176962728007505,0.835883588358836
0.0169433447071199,0.0176999278607483,0.835983598359836
0.0169468864368721,0.0177035620220905,0.836083608360836
0.0169504176670439,0.0177071956253086,0.836183618361836
0.0169539391097252,0.0177108238301171,0.836283628362836
0.0169574547658761,0.0177144551356163,0.836383638363836
0.0169609646846799,0.0177180895129377,0.836483648364836
0.0169644764350297,0.017721727333095,0.836583658365837
0.0169679978028666,0.0177253756036493,0.836683668366837
0.0169715143806711,0.0177290293485264,0.836783678367837
0.0169750327344229,0.0177326863683745,0.836883688368837
0.0169785528480839,0.0177363466353941,0.836983698369837
0.0169820747088238,0.0177400101228553,0.837083708370837
0.0169855917763236,0.017743678956335,0.837183718371837
0.0169890985356305,0.0177473469066525,0.837283728372837
0.0169926006321401,0.0177510201580817,0.837383738373837
0.0169960925487613,0.0177546924771655,0.837483748374838
0.0169995638254744,0.0177583557914158,0.837583758375838
0.0170030251842541,0.0177620182492337,0.837683768376838
0.0170064727620674,0.0177656713686268,0.837783778377838
0.0170099066743882,0.0177693152276466,0.837883788378838
0.0170133430490851,0.0177729624097515,0.837983798379838
0.0170167818647741,0.0177766128882114,0.838083808380838
0.0170202231032786,0.0177802666352269,0.838183818381838
0.0170236552760051,0.0177839147379162,0.838283828382838
0.0170270824159897,0.0177875657328013,0.838383838383838
0.0170305045660007,0.0177912195920833,0.838483848384838
0.0170339292703393,0.0177948766771528,0.838583858385839
0.0170373565076215,0.0177985369612796,0.838683868386839
0.0170407862564632,0.0178022004166648,0.838783878387839
0.0170442109864626,0.0178058666284571,0.838883888388839
0.0170476382483365,0.017809535956978,0.838983898389839
0.017051068017493,0.0178132083754978,0.839083908390839
0.0170545081205033,0.0178168909289992,0.839183918391839
0.0170579584718309,0.0178205835319462,0.839283928392839
0.0170614036182749,0.0178242786346914,0.839383938393839
0.0170648436026036,0.0178279762105048,0.83948394839484
0.0170682859787408,0.0178316766229157,0.83958395839584
0.0170717307253027,0.0178353798473321,0.83968396839684
0.0170751778209051,0.0178390858602319,0.83978397839784
0.0170786351081571,0.0178428017215667,0.83988398839884
0.0170820946353908,0.0178465202601878,0.83998399839984
0.0170855563833606,0.0178502414536415,0.84008400840084
0.0170890281989524,0.0178539723693645,0.84018401840184
0.0170925099998375,0.0178577129228897,0.84028402840284
0.0170960017004796,0.0178614630329572,0.84038403840384
0.0170994888174454,0.0178652177063863,0.84048404840484
0.0171029713913648,0.0178689768982702,0.840584058405841
0.0171064494575214,0.0178727405637023,0.840684068406841
0.0171099230533373,0.0178765086609837,0.840784078407841
0.0171133922162347,0.0178802811441388,0.840884088408841
0.0171168634950863,0.0178840557849468,0.840984098409841
0.017120324749084,0.0178878285140187,0.841084108410841
0.0171237760616257,0.0178915993431155,0.841184118411841
0.0171272296366025,0.0178953723298653,0.841284128412841
0.0171306854504918,0.0178991474582304,0.841384138413841
0.0171341434851172,0.0179029247068261,0.841484148414842
0.0171376037180253,0.0179067040564072,0.841584158415842
0.0171410539998547,0.0179104814375843,0.841684168416842
0.017144494412934,0.0179142568621187,0.841784178417842
0.0171479250406611,0.0179180303407024,0.841884188418842
0.0171513459632263,0.0179218018850966,0.841984198419842
0.0171547618733645,0.0179255751744311,0.842084208420842
0.0171581728106364,0.0179293501883912,0.842184218421842
0.0171615788146024,0.0179331269055928,0.842284228422842
0.0171649874338407,0.0179369056874267,0.842384238423842
0.0171683865189895,0.0179406824634346,0.842484248424842
0.0171717882707325,0.0179444612944519,0.842584258425843
0.0171751707682553,0.0179482267283468,0.842684268426843
0.0171785639738531,0.0179520014215458,0.842784278427843
0.0171819523765878,0.0179557777976716,0.842884288428843
0.0171853360138818,0.017959555836409,0.842984298429843
0.0171887149220878,0.017963335516374,0.843084308430843
0.0171920966412303,0.0179671171936115,0.843184318431843
0.01719548114351,0.0179709008488758,0.843284328432843
0.0171988684032661,0.017974686466129,0.843384338433843
0.0172022462657909,0.0179784699727741,0.843484348434843
0.017205614808067,0.0179822513827108,0.843584358435844
0.0172089862339856,0.0179860347599822,0.843684368436844
0.0172123605157472,0.0179898200853427,0.843784378437844
0.0172157376255526,0.0179936073416851,0.843884388438844
0.0172191175377408,0.0179973965108331,0.843984398439844
0.0172225002245127,0.0180011875746097,0.844084408440844
0.0172258735215377,0.0180049764604187,0.844184418441844
0.0172292421397273,0.0180087668666352,0.844284428442844
0.0172326014804366,0.0180125550873993,0.844384438443844
0.0172359475427051,0.0180163325166906,0.844484448444844
0.0172392845135346,0.0180201078610347,0.844584458445845
0.0172426245957468,0.0180238851844747,0.844684468446845
0.0172459458172059,0.018027649013495,0.844784478447845
0.0172492581450287,0.0180314108559348,0.844884488448845
0.0172525575697013,0.0180351621057738,0.844984498449845
0.0172558529185694,0.0180389151550823,0.845084508450845
0.0172591442215707,0.0180426699846152,0.845184518451845
0.017262431508643,0.0180464265697804,0.845284528452845
0.0172657101715182,0.0180501812015105,0.845384538453845
0.0172689923991186,0.0180539379363643,0.845484548454845
0.0172722660356673,0.0180576927092293,0.845584558455846
0.0172755432711556,0.0180614495777335,0.845684568456846
0.0172788240724383,0.0180652085226314,0.845784578457846
0.0172821084053007,0.0180689695236079,0.845884588458846
0.0172853841107585,0.0180727285144813,0.845984598459846
0.0172886569197435,0.0180764917960693,0.846084608460846
0.0172919412836129,0.0180802642375254,0.846184618461846
0.0172952371018614,0.0180840457597284,0.846284628462846
0.0172985298365265,0.0180878313694972,0.846384638463846
0.0173018097407472,0.0180916060862186,0.846484648464847
0.0173050866886197,0.0180953849364816,0.846584658465847
0.0173083607036665,0.0180991678807255,0.846684668466847
0.0173116261362153,0.0181029485753649,0.846784678467847
0.0173148830568334,0.0181067270364377,0.846884688468847
0.0173181315360884,0.0181105032757054,0.846984698469847
0.0173213837671791,0.0181142813572109,0.847084708470847
0.0173246397158911,0.0181180612638471,0.847184718471847
0.0173278928889503,0.0181218452323881,0.847284728472847
0.0173311376313384,0.0181256269139025,0.847384738473847
0.0173343740125535,0.0181294063222898,0.847484748474847
0.0173376020988865,0.0181331834725189,0.847584758475848
0.0173408219576969,0.0181369583763511,0.847684768476848
0.0173440336552756,0.0181407310487552,0.847784778477848
0.0173472372589824,0.0181445015025615,0.847884788478848
0.0173504328319002,0.0181482697506005,0.847984798479848
0.0173536204403196,0.018152035805703,0.848084808480848
0.0173567903587639,0.018155779303815,0.848184818481848
0.0173599525190663,0.0181595208089315,0.848284828482848
0.0173631190973183,0.0181632643797494,0.848384838483848
0.017366290051821,0.0181670099938155,0.848484848484849
0.0173694434318226,0.0181707332166178,0.848584858485849
0.0173726012843033,0.0181744586473258,0.848684868486849
0.0173757635654256,0.0181781862666939,0.848784878487849
0.0173789083233687,0.0181818916444867,0.848884888488849
0.0173820357088901,0.018185574979576,0.848984898489849
0.0173851556495461,0.0181892568092266,0.849084908490849
0.0173882682052123,0.0181929371398536,0.849184918491849
0.0173913734368331,0.0181966159789414,0.849284928492849
0.0173944714021457,0.0182002933339745,0.849384938493849
0.017397562158887,0.0182039692113681,0.849484948494849
0.0174006578628337,0.0182076476505737,0.84958495849585
0.0174037422407057,0.0182113159430364,0.84968496849685
0.0174068153844545,0.0182149741721538,0.84978497849785
0.0174098773860316,0.0182186224202548,0.84988498849885
0.0174129283331117,0.018222260769668,0.84998499849985
0.0174159683187155,0.0182258893027221,0.85008500850085
0.0174189974283794,0.0182295080996072,0.85018501850185
0.0174220157529856,0.0182331172415831,0.85028502850285
0.0174250233770012,0.0182367168067013,0.85038503850385
0.0174280250637287,0.0182403105863586,0.850485048504851
0.0174310284857738,0.0182438984394196,0.850585058505851
0.0174340451456299,0.0182474893578877,0.850685068506851
0.0174370796013122,0.018251087027308,0.850785078507851
0.0174401316924403,0.0182546913888741,0.850885088508851
0.0174431965872826,0.018258298668297,0.850985098509851
0.0174462741703651,0.0182619088388468,0.851085108510851
0.0174493448356997,0.0182655082991834,0.851185118511851
0.0174524281219147,0.0182691107083835,0.851285128512851
0.0174555296155995,0.0182727223619188,0.851385138513851
0.0174586434543101,0.0182763368563283,0.851485148514851
0.0174617579537885,0.0182799451921245,0.851585158515852
0.0174648730969276,0.0182835474184911,0.851685168516852
0.0174679898877097,0.0182871461870526,0.851785178517852
0.0174710940576112,0.0182907310249593,0.851885188518852
0.0174742105319089,0.0182943222631192,0.851985198519852
0.0174773001820244,0.0182978948083911,0.852085208520852
0.0174803839686267,0.0183014618034265,0.852185218521852
0.0174834619323457,0.0183050232835092,0.852285228522852
0.0174865523800871,0.018308591325295,0.852385238523852
0.0174896356834094,0.0183121489402065,0.852485248524853
0.0174927118979112,0.0183156962159182,0.852585258525853
0.0174957948794032,0.0183192438380519,0.852685268526853
0.0174988845615947,0.0183227918001924,0.852785278527853
0.0175019808781952,0.0183263400937861,0.852885288528853
0.0175050699605635,0.0183298781091246,0.852985298529853
0.0175081518653673,0.0183334059328134,0.853085308530853
0.0175112507769252,0.0183369409030598,0.853185318531853
0.017514361861367,0.0183404792423669,0.853285328532853
0.0175174744651473,0.0183440145707966,0.853385338533853
0.0175205743368501,0.0183475364240521,0.853485348534853
0.0175236747763,0.0183510527890851,0.853585358535854
0.0175267873330353,0.0183545726525524,0.853685368536854
0.0175299118979974,0.0183580959845166,0.853785378537854
0.0175330483631966,0.0183616227529015,0.853885388538854
0.0175361966227817,0.0183651529256309,0.853985398539854
0.0175393371060483,0.0183686729227487,0.854085408540854
0.0175424794978436,0.0183721847618424,0.854185418541854
0.0175456336038345,0.018375700117547,0.854285428542854
0.0175487993181699,0.0183792189588557,0.854385438543854
0.0175519691243478,0.0183827409735608,0.854485448544855
0.0175551568311341,0.0183862674725064,0.854585458545855
0.0175583363670656,0.0183897837969095,0.854685468546855
0.0175615077952256,0.0183932900280299,0.854785478547855
0.0175646854846424,0.0183967919000066,0.854885488548855
0.0175678693679562,0.0184002894470545,0.854985498549855
0.0175710593778071,0.0184037826980421,0.855085508550855
0.0175742500366648,0.0184072732257676,0.855185518551855
0.0175774324391315,0.0184107538548056,0.855285528552855
0.0175806108459839,0.0184142333526258,0.855385538553855
0.0175837889416981,0.0184177076113481,0.855485548554855
0.0175869741882466,0.0184211803496627,0.855585558555856
0.0175901851363135,0.0184246651101035,0.855685568556856
0.0175934215656429,0.0184281617910964,0.855785578557856
0.0175966744853008,0.0184316683675695,0.855885588558856
0.0175999427170248,0.0184351821387144,0.855985598559856
0.0176032261260952,0.0184387030393092,0.856085608560856
0.0176065157194399,0.0184422219779154,0.856185618561856
0.0176097961005254,0.0184457306949343,0.856285628562856
0.0176130769349534,0.0184492311972612,0.856385638563856
0.0176163639408251,0.0184527298937032,0.856485648564857
0.017619657052919,0.0184562267917444,0.856585658565857
0.0176229562060139,0.0184597219010078,0.856685668566857
0.0176262623666697,0.0184632196822113,0.856785678567857
0.0176295754718036,0.018466720109694,0.856885688568857
0.0176329043273771,0.0184702303481896,0.856985698569857
0.017636239925349,0.0184737431206983,0.857085708570857
0.0176395822058441,0.0184772583994202,0.857185718571857
0.0176429311057792,0.0184807761597638,0.857285728572857
0.0176462865663482,0.0184842963782069,0.857385738573857
0.01764965810881,0.0184878209461706,0.857485748574857
0.0176530448788707,0.0184913551048914,0.857585758575858
0.0176564474549697,0.0184948934901743,0.857685768576858
0.0176598656991796,0.0184984360635281,0.857785778577858
0.017663299472504,0.0185019827875308,0.857885788578858
0.0176667486391539,0.0185055336258292,0.857985798579858
0.0176702130644097,0.0185090885410013,0.858085808580858
0.0176736926114134,0.018512647495625,0.858185818581858
0.0176771871475837,0.0185162104544164,0.858285828582858
0.017680686953859,0.0185197754628714,0.858385838583858
0.0176841919821251,0.0185233424974674,0.858485848584858
0.0176877021821295,0.018526911535751,0.858585858585859
0.0176912253333983,0.0185304871378761,0.858685868586859
0.0176947630728822,0.0185340665773734,0.858785878587859
0.0176982851506705,0.0185376324561601,0.858885888588859
0.0177018046142557,0.0185411947221077,0.858985898589859
0.0177053190889365,0.0185447472743396,0.859085908590859
0.017708818082617,0.0185482864775634,0.859185918591859
0.0177123017246708,0.0185518124440455,0.859285928592859
0.0177157806632976,0.0185553289919123,0.859385938593859
0.0177192727360226,0.0185588524874646,0.859485948594859
0.0177227700168388,0.0185623782935662,0.85958595859586
0.01772627025828,0.0185658992347907,0.85968596859686
0.0177297656155987,0.018569410772369,0.85978597859786
0.0177332713719925,0.018572922182712,0.85988598859886
0.0177367709398354,0.0185764206546211,0.85998599859986
0.0177402690931218,0.0185799100489909,0.86008600860086
0.0177437658307825,0.0185833904406654,0.86018601860186
0.017747258404964,0.0185868555502116,0.86028602860286
0.0177507468413272,0.01859030551128,0.86038603860386
0.0177542311612562,0.0185937404575207,0.86048604860486
0.0177577302148121,0.0185971741731081,0.860586058605861
0.0177612438672752,0.0186006066719417,0.860686068606861
0.0177647531477645,0.0186040243067055,0.860786078607861
0.0177682669007328,0.018607429148447,0.860886088608861
0.0177717950943661,0.0186108330257669,0.860986098609861
0.0177753118143747,0.0186142217471245,0.861086108610861
0.017778824082219,0.0186175959839796,0.861186118611861
0.0177823362474198,0.0186209646834286,0.861286128612861
0.0177858329808037,0.0186243133000248,0.861386138613861
0.0177893144117443,0.0186276420144633,0.861486148614862
0.0177927806642692,0.0186309510042322,0.861586158615862
0.0177962318645446,0.0186342404468191,0.861686168616862
0.0177996681355288,0.0186375105186426,0.861786178617862
0.0178030896001803,0.0186407613929138,0.861886188618862
0.0178065073333108,0.0186439989844676,0.861986198619862
0.0178099401614591,0.0186472370208101,0.862086208620862
0.0178133879466978,0.0186504755030105,0.862186218621862
0.0178168207684309,0.0186536950667208,0.862286228622862
0.0178202685226628,0.018656915233462,0.862386238623862
0.0178237310757429,0.0186601360010956,0.862486248624862
0.017827208294021,0.0186633573674834,0.862586258625863
0.0178307000449157,0.0186665793315558,0.862686268626863
0.0178342061969149,0.0186698018911749,0.862786278627863
0.0178376967716855,0.0186730056638158,0.862886288628863
0.0178411872352589,0.0186762053820364,0.862986298629863
0.0178446775801507,0.0186794010811201,0.863086308630863
0.0178481524536651,0.0186825782316583,0.863186318631863
0.0178516273207642,0.0186857515565855,0.863286328632863
0.0178551021707561,0.0186889210901166,0.863386338633863
0.0178585726423588,0.0186920780401893,0.863486348634864
0.0178620277751653,0.018695216786,0.863586358635864
0.0178654918379612,0.0186983539836037,0.863686368636864
0.0178689647462791,0.0187014896469,0.863786378637864
0.0178724222527179,0.0187046072941143,0.863886388638864
0.0178758644866511,0.0187077070856268,0.863986398639864
0.0178792915731755,0.0187107891828873,0.864086408640864
0.0178827189633538,0.0187138682746162,0.864186418641864
0.0178861466432863,0.0187169443886128,0.864286428642864
0.0178895650297003,0.0187200055530034,0.864386438643864
0.0178929741888864,0.0187230519025076,0.864486448644864
0.0178963741903429,0.0187260835675683,0.864586458645865
0.0178997651024988,0.0187291006764899,0.864686468646865
0.0179031521943899,0.0187321065277659,0.864786478647865
0.017906530284655,0.0187350980527813,0.864886488648865
0.0179099038639498,0.0187380748292013,0.864986498649865
0.0179132825251697,0.0187410426403481,0.865086508650865
0.0179166662127163,0.0187440015653432,0.865186518651865
0.0179200548699215,0.0187469516833073,0.865286528652865
0.0179234265513798,0.0187498714038103,0.865386538653865
0.0179267837397819,0.0187527618580699,0.865486548654866
0.0179301048521822,0.0187556092640504,0.865586558655866
0.0179334117142357,0.0187584412467677,0.865686568656866
0.0179367022965938,0.0187612439418572,0.865786578657866
0.0179399767371836,0.0187640176230355,0.865886588658866
0.017943255616038,0.0187667770538667,0.865986598659866
0.0179465388829044,0.0187695223637249,0.866086608660866
0.0179498377815287,0.0187722722850585,0.866186618661866
0.0179531219208653,0.0187749941344493,0.866286628662866
0.0179563914228033,0.018777688180267,0.866386638663866
0.0179596464124396,0.018780354684467,0.866486648664866
0.0179628870116633,0.0187829939079345,0.866586658665867
0.0179660930830922,0.018785591180126,0.866686668666867
0.0179692851875132,0.0187881618270071,0.866786678667867
0.0179724634446772,0.0187907060998408,0.866886688668867
0.0179756580446196,0.0187932566670763,0.866986698669867
0.0179788688451364,0.0187958134795309,0.867086708670867
0.0179820857892976,0.0187983650090498,0.867186718671867
0.017985308812951,0.0188009113026784,0.867286728672867
0.017988528422637,0.0188034469288617,0.867386738673867
0.0179917152783371,0.0188059433323767,0.867486748674868
0.0179948705101995,0.0188084012734272,0.867586758675868
0.017997994411186,0.018810821124096,0.867686768676868
0.018001087276397,0.0188132032543278,0.867786778677868
0.0180041736996557,0.0188155741899969,0.867886788678868
0.0180072628258613,0.0188179482359795,0.867986798679868
0.0180103188537973,0.0188202829673424,0.868086808680868
0.0180133420988789,0.0188225787711371,0.868186818681868
0.0180163685558484,0.0188248783310444,0.868286828682868
0.0180193981915605,0.018827181613919,0.868386838683868
0.0180224340746297,0.0188294880520136,0.868486848684868
0.0180254663341677,0.018831803973945,0.868586858685869
0.0180285130311631,0.0188341427501054,0.868686868686869
0.0180315559955684,0.0188364907011027,0.868786878687869
0.0180345952519753,0.0188388477339161,0.868886888688869
0.0180376308281832,0.0188412137533867,0.868986898689869
0.0180406627498527,0.0188435886707703,0.869086908690869
0.0180436910437141,0.0188459723919772,0.869186918691869
0.0180467157354284,0.0188483648293325,0.869286928692869
0.0180497434775807,0.0188507661207637,0.869386938693869
0.0180527785822697,0.0188531848722911,0.86948694869487
0.0180558209853431,0.0188556209310188,0.86958695869587
0.0180588706215794,0.0188580741451199,0.86968696869687
0.0180619344964014,0.0188605489400282,0.86978697869787
0.0180649933277895,0.0188630294380689,0.86988698869887
0.0180680482512382,0.0188655177402276,0.86998699869987
0.0180711173512586,0.0188680272970864,0.87008700870087
0.0180741824385575,0.0188705443843468,0.87018701870187
0.0180772435430728,0.0188730689228879,0.87028702870287
0.0180803006947419,0.018875600836796,0.87038703870387
0.0180833528222229,0.0188781378850201,0.87048704870487
0.018086401066356,0.0188806821792378,0.870587058705871
0.0180894454549407,0.0188832336435353,0.870687068706871
0.0180925040671421,0.0188858057509487,0.870787078707871
0.0180955767800018,0.0188883983207823,0.870887088708871
0.018098663468423,0.0188910111776868,0.870987098709871
0.0181017640137241,0.0188936441431053,0.871087108710871
0.0181048591060863,0.0188962812923178,0.871187118711871
0.0181079751270416,0.0188989384163935,0.871287128712871
0.0181110878815797,0.0189016003315712,0.871387138713871
0.0181141950570128,0.0189042661557575,0.871487148714872
0.0181173088123255,0.0189069470279165,0.871587158715872
0.0181204290897808,0.0189096428165364,0.871687168716872
0.0181235629161852,0.0189123579791271,0.871787178717872
0.0181267101749956,0.018915092347824,0.871887188718872
0.0181298707475305,0.0189178457558309,0.871987198719872
0.0181330445183158,0.0189206180384907,0.872087208720872
0.0181362313729466,0.0189234090322149,0.872187218721872
0.018139413049424,0.0189262049164771,0.872287228722872
0.018142589590516,0.0189290056378166,0.872387238723872
0.0181457791758931,0.0189318248061276,0.872487248724872
0.0181489624379996,0.0189346464239841,0.872587258725873
0.018152140534783,0.018937472630863,0.872687268726873
0.0181553135068731,0.01894030337865,0.872787278727873
0.0181584826244838,0.0189431372795185,0.872887288728873
0.0181616648238018,0.0189459893076665,0.872987298729873
0.0181648407362021,0.018948843458184,0.873087308730873
0.0181680296650881,0.0189517155552853,0.873187318731873
0.0181712314981935,0.0189546054450055,0.873287328732873
0.0181744461243211,0.0189575129733787,0.873387338733873
0.0181776734301353,0.018960437990717,0.873487348734873
0.0181809133076466,0.0189633803462624,0.873587358735874
0.0181841656456577,0.0189663398913955,0.873687368736874
0.0181874303372483,0.0189693164774971,0.873787378737874
0.0181907144423703,0.018972310072491,0.873887388738874
0.0181940106273557,0.018975320422976,0.873987398739874
0.0181973187874225,0.0189783473867481,0.874087408740874
0.0182006388167195,0.0189813908194647,0.874187418741874
0.0182039706126031,0.0189844505799908,0.874287428742874
0.0182073069568792,0.0189875219232006,0.874387438743874
0.0182106505043807,0.0189906005434107,0.874487448744874
0.0182140011888168,0.0189936863775381,0.874587458745875
0.0182173518240695,0.0189967747542319,0.874687468746875
0.0182207024047928,0.0189998656489005,0.874787478747875
0.0182240451054849,0.0190029564869011,0.874887488748875
0.0182273993610613,0.0190060632442757,0.874987498749875
0.0182307650720861,0.0190091857830967,0.875087508750875
0.0182341350118115,0.0190123193561,0.875187518751875
0.018237496879049,0.0190154524800375,0.875287528752875
0.0182408630017173,0.0190185965419289,0.875387538753875
0.0182442333423941,0.0190217514476842,0.875487548754875
0.0182476221770872,0.0190249218472703,0.875587558755876
0.0182510293529004,0.0190281076155902,0.875687568756876
0.0182544547158685,0.0190313086307547,0.875787578757876
0.0182578793378785,0.0190345111727422,0.875887588758876
0.0182613219984239,0.0190377288247162,0.875987598759876
0.0182647682076564,0.0190409567121772,0.876087608760876
0.0182682079749367,0.0190441841334656,0.876187618761876
0.0182716468569163,0.0190474128474211,0.876287628762876
0.0182750848589413,0.0190506428401441,0.876387638763876
0.01827852198315,0.0190538741020119,0.876487648764877
0.0182819789432257,0.0190571208940635,0.876587658765877
0.0182854555691649,0.0190603830901328,0.876687668766877
0.0182889380329563,0.0190636587827601,0.876787678767877
0.0182924233953589,0.0190669469508561,0.876887688768877
0.0182959116285734,0.019070247484293,0.876987698769877
0.0182994004380886,0.0190735493168123,0.877087708770877
0.0183029086386821,0.0190768660786228,0.877187718771877
0.018306424053193,0.0190801937056812,0.877287728772877
0.0183099586310416,0.0190835360449825,0.877387738773877
0.0183135122107783,0.0190868929757066,0.877487748774877
0.0183170702458867,0.0190902595966236,0.877587758775878
0.0183206326957373,0.0190936358221975,0.877687768776878
0.0183241995186309,0.019097021566892,0.877787778777878
0.0183277706750072,0.0191004167462398,0.877887788778878
0.0183313605178563,0.0191038260658065,0.877987798779878
0.0183349688910747,0.019107249410118,0.878087808780878
0.0183385790338252,0.0191106839607535,0.878187818781878
0.0183422075337339,0.0191141323222929,0.878287828782878
0.0183458542357664,0.019117594381401,0.878387838783878
0.0183495023673241,0.0191210673164492,0.878487848784879
0.0183531685352789,0.019124553740571,0.878587858785879
0.0183568525867348,0.0191280535425694,0.878687868786879
0.0183605354374749,0.0191315528677032,0.878787878787879
0.0183642170907069,0.0191350517181102,0.878887888788879
0.0183679092916333,0.0191385591862993,0.878987898789879
0.0183716025713863,0.0191420669399656,0.879087908790879
0.0183752969139277,0.0191455749759017,0.879187918791879
0.0183789923021503,0.0191490832855541,0.879287928792879
0.0183826887221545,0.0191525918657149,0.879387938793879
0.0183864027401823,0.0191561136291573,0.879487948794879
0.0183901175601128,0.0191596457574602,0.87958795879588
0.0183938286656297,0.0191631792083682,0.87968796879688
0.0183975382785383,0.0191667118584424,0.87978797879788
0.0184012464052537,0.0191702437130293,0.87988798879888
0.0184049530532605,0.0191737747753363,0.87998799879988
0.0184086582289737,0.0191773050507091,0.88008800880088
0.0184123619398779,0.0191808345412867,0.88018801880188
0.0184160665179063,0.0191843743197421,0.88028802880288
0.01841976107215,0.0191879080176361,0.88038803880388
0.0184234378840276,0.0191914249621774,0.880488048804881
0.0184270971075045,0.0191949253041237,0.880588058805881
0.0184307388944076,0.0191984091920944,0.880688068806881
0.0184343669153131,0.0192018861302411,0.880788078807881
0.0184379770398871,0.0192053438173753,0.880888088808881
0.018441592287016,0.0192087987534483,0.880988098809881
0.0184452067461418,0.019212253488511,0.881088108810881
0.0184488204183337,0.0192157080225635,0.881188118811881
0.018452431132039,0.0192191644736983,0.881288128812881
0.0184560285373659,0.0192226046921825,0.881388138813881
0.0184596127465808,0.0192260288223587,0.881488148814881
0.0184631942207727,0.0192294551155341,0.881588158815882
0.018466785560507,0.0192328776312127,0.881688168816882
0.0184703866684863,0.0192362964025401,0.881788178817882
0.0184739974495514,0.0192397114626614,0.881888188818882
0.0184776142737558,0.0192431363808407,0.881988198819882
0.0184812174303293,0.0192465547918464,0.882088208820882
0.0184848221511479,0.0192499843193628,0.882188218821882
0.018488413578557,0.0192533978537304,0.882288228822882
0.0184919918248229,0.0192567955392918,0.882388238823882
0.0184955775234385,0.019260188847533,0.882488248824883
0.0184991497244268,0.0192635800334051,0.882588258825883
0.0185027085443308,0.0192669691075999,0.882688268826883
0.0185062370266491,0.0192703404020064,0.882788278827883
0.0185097757220012,0.0192737083562204,0.882888288828883
0.0185133200028733,0.0192770743014009,0.882988298829883
0.0185168827927306,0.019280454391077,0.883088308830883
0.0185204639397462,0.0192838485108439,0.883188318831883
0.018524035272541,0.0192872347794482,0.883288328832883
0.0185275968713053,0.0192906132610419,0.883388338833883
0.0185311455091825,0.0192939762006908,0.883488348834883
0.0185346812963006,0.0192973237373912,0.883588358835884
0.0185382191042136,0.0193006726768868,0.883688368836884
0.0185417589126067,0.0193040230063473,0.883788378837884
0.0185452961805718,0.0193073760216474,0.883888388838884
0.0185488309273546,0.0193107316971263,0.883988398839884
0.0185523631754084,0.0193140900092616,0.884088408840884
0.0185558929429096,0.0193174509334615,0.884188418841884
0.0185594202501731,0.019320814444065,0.884288428842884
0.0185629451175138,0.0193241805196883,0.884388438843884
0.0185664675641773,0.0193275491336011,0.884488448844885
0.018569976978317,0.0193309157555874,0.884588458845885
0.0185734734743376,0.0193342803963393,0.884688468846885
0.018576988812935,0.0193376591334727,0.884788478847885
0.0185805228390745,0.0193410518536521,0.884888488848885
0.0185840588785246,0.0193444558036778,0.884988498849885
0.018587596914178,0.0193478708862523,0.885088508850885
0.0185911534588165,0.019351299648219,0.885188518851885
0.0185947199470494,0.0193547245621216,0.885288528852885
0.0185982962847867,0.0193581456621744,0.885388538853885
0.0186018545476356,0.0193615614033785,0.885488548854885
0.0186054145917778,0.0193649881702111,0.885588558855886
0.0186089612131368,0.0193684123848545,0.885688568856886
0.01861251900019,0.0193718455155873,0.885788578857886
0.0186160843272677,0.0193752739289937,0.885888588858886
0.0186196321215432,0.0193786834805776,0.885988598859886
0.0186231621306844,0.0193820771769398,0.886088608860886
0.0186266745107952,0.0193854551581461,0.886188618861886
0.0186301694147715,0.0193888175696083,0.886288628862886
0.0186336641947203,0.0193921803221466,0.886388638863886
0.0186371777563011,0.0193955571454054,0.886488648864887
0.0186407099444795,0.0193989479271183,0.886588658865887
0.018644253361435,0.0194023478858067,0.886688668866887
0.0186478079162855,0.0194057569476952,0.886788678867887
0.0186513678695454,0.0194091636723045,0.886888688868887
0.0186549099125742,0.01941255457163,0.886988698869887
0.0186584513964095,0.01941594555863,0.887088708870887
0.0186619947075139,0.019419337457661,0.887188718871887
0.0186655398266418,0.0194227302612382,0.887288728872887
0.0186690867345474,0.0194261239597389,0.887388738873887
0.0186726308945995,0.0194295198832526,0.887488748874887
0.0186761723281822,0.0194329180103948,0.887588758875888
0.0186797110566796,0.0194363183197821,0.887688768876888
0.0186832471046833,0.0194397207910991,0.887788778877888
0.0186867804925082,0.0194431254051002,0.887888788878888
0.0186903323444117,0.0194465437540921,0.887988798879888
0.0186938896246624,0.0194499597091368,0.888088808880888
0.0186974531426474,0.0194533853297831,0.888188818881888
0.0187010228449066,0.0194568205326328,0.888288828882888
0.0187045773078055,0.0194602376424175,0.888388838883888
0.0187081166617871,0.0194636368237948,0.888488848884888
0.0187116488670727,0.019467028954843,0.888588858885889
0.0187151682793362,0.0194704012019099,0.888688868886889
0.0187186549365444,0.0194737533030409,0.888788878887889
0.0187221496502025,0.019477101394658,0.888888888888889
0.0187256297596074,0.0194804321769365,0.888988898889889
0.0187291203493468,0.0194837599633063,0.889088908890889
0.0187325963604939,0.0194870706263788,0.889188918891889
0.0187360401928866,0.0194903600989034,0.889288928892889
0.0187394923992827,0.0194936460986545,0.889388938893889
0.0187429636000823,0.0194969467518422,0.889488948894889
0.0187464536455971,0.0195002619419231,0.88958895889589
0.0187499291007582,0.0195035601231118,0.88968896889689
0.0187534233557279,0.0195068728625781,0.88978897889789
0.0187569279456206,0.0195101827707928,0.88988898889889
0.0187604510883357,0.0195135071453336,0.88998899889989
0.018763959334905,0.0195168144318609,0.89008900890089
0.0187674606412731,0.0195201154924151,0.89018901890189
0.0187709472353983,0.0195233996734508,0.89028902890289
0.0187744192434467,0.0195266671278637,0.89038903890389
0.0187779027689574,0.0195299447087048,0.89048904890489
0.0187813977210479,0.0195332323357838,0.890589058905891
0.0187848801281715,0.019536501019781,0.890689068906891
0.0187883812345985,0.0195397845069033,0.890789078907891
0.0187919008927788,0.0195430826806076,0.890889088908891
0.0187954306506571,0.0195463781684722,0.890989098909891
0.0187989704152129,0.0195496709972272,0.891089108910891
0.0188025200944945,0.0195529611893258,0.891189118911891
0.0188060795976197,0.0195562487725676,0.891289128912891
0.0188096488326368,0.0195595337704746,0.891389138913891
0.0188132277097329,0.019562816207639,0.891489148914892
0.0188168161412332,0.0195660961086521,0.891589158915892
0.0188204140373246,0.0195693734981057,0.891689168916892
0.0188240296052146,0.0195726656361552,0.891789178917892
0.0188276460808586,0.0195759594218474,0.891889188918892
0.0188312634546337,0.0195792548391446,0.891989198919892
0.0188348817190555,0.0195825518762853,0.892089208920892
0.0188385008687779,0.0195858505172317,0.892189218921892
0.0188421375320568,0.0195891637496007,0.892289228922892
0.0188457575563879,0.0195924732001963,0.892389238923892
0.0188493610893211,0.0195957788968178,0.892489248924892
0.0188529656369287,0.0195990861159853,0.892589258925893
0.0188565711874493,0.0196023948427299,0.892689268926893
0.0188601454413087,0.0196056851396107,0.892789278927893
0.0188636886914684,0.0196089571766307,0.892889288928893
0.0188672012340982,0.0196122111195166,0.892989298929893
0.0188707000107303,0.019615462431092,0.893089308930893
0.0188742006777145,0.0196187156939643,0.893189318931893
0.0188777115641477,0.0196219666730176,0.893289328932893
0.0188812096928424,0.0196251990318885,0.893389338933893
0.0188846944981899,0.0196284260704016,0.893489348934894
0.0188881667724701,0.0196316347047118,0.893589358935894
0.0188916221351554,0.0196348449802496,0.893689368936894
0.0188950759314574,0.0196380643065967,0.893789378937894
0.0188985295983856,0.0196412850207701,0.893889388938894
0.018901981722453,0.019644514697009,0.893989398939894
0.0189054177999113,0.0196477326996817,0.894089408940894
0.0189088458251966,0.0196509498640989,0.894189418941894
0.0189122679548927,0.0196541544236738,0.894289428942894
0.0189156828246958,0.0196573540734652,0.894389438943894
0.0189190904966196,0.0196605488519647,0.894489448944894
0.0189225152918405,0.0196637475672721,0.894589458945895
0.018925932794023,0.0196669414177028,0.894689468946895
0.0189293673243436,0.0196701392102874,0.894789478947895
0.0189328187363213,0.0196733409150884,0.894889488948895
0.0189362868791984,0.0196765465000296,0.894989498949895
0.0189397473302241,0.0196797471559417,0.895089508950895
0.0189432001556891,0.0196829429234546,0.895189518951895
0.0189466454186763,0.0196861338431979,0.895289528952895
0.0189500838783205,0.0196893254483007,0.895389538953895
0.0189535141959785,0.0196925253033793,0.895489548954896
0.0189569364497023,0.0196957333303818,0.895589558955896
0.0189603790150886,0.019698958447536,0.895689568956896
0.0189638417349646,0.0197022005222608,0.895789578957896
0.0189673244521572,0.0197054594241134,0.895889588958896
0.0189708270105628,0.0197087350226508,0.895989598959896
0.0189743492551468,0.0197120271863611,0.896089608960896
0.0189778792664265,0.0197153266024801,0.896189618961896
0.0189814169770419,0.019718633210063,0.896289628962896
0.0189849623239102,0.0197219469470963,0.896389638963896
0.0189885125933922,0.0197252721395779,0.896489648964896
0.0189920677502043,0.0197286086955564,0.896589658965897
0.0189956422050739,0.0197319613387737,0.896689668966897
0.0189992358061741,0.0197353299452022,0.896789678967897
0.0190028484038163,0.019738714390814,0.896889688968897
0.0190064798504504,0.0197421145505127,0.896989698969897
0.019010110848019,0.0197455163493006,0.897089708970897
0.0190137414029372,0.0197489197754164,0.897189718971897
0.0190173906817505,0.0197523387766225,0.897289728972897
0.0190210585390472,0.019755773233168,0.897389738973897
0.0190247448272772,0.0197592230242329,0.897489748974898
0.0190284494042364,0.0197626880311356,0.897589758975898
0.0190321721255822,0.019766168133056,0.897689768976898
0.0190359128491107,0.0197696632134511,0.897789778977898
0.0190396521997816,0.0197731591278248,0.897889788978898
0.0190433901925638,0.0197766558708315,0.897989798979898
0.019047126841357,0.0197801534349867,0.898089808980898
0.0190508621589916,0.0197836518160135,0.898189818981898
0.0190546154082413,0.0197871650482796,0.898289828982898
0.0190583864501097,0.0197906930152417,0.898389838983898
0.0190621751434619,0.0197942356024952,0.898489848984898
0.0190659539637872,0.0197977757690716,0.898589858985899
0.0190697358024745,0.0198013255809344,0.898689868986899
0.0190735159293667,0.0198048757552574,0.898789878987899
0.0190772862591454,0.0198084234351281,0.898889888988899
0.019081046877347,0.0198119686365846,0.898989898989899
0.0190847978673693,0.0198155113756649,0.899089908990899
0.0190885393158179,0.0198190516705458,0.899189918991899
0.0190922713039522,0.0198225895351267,0.899289928992899
0.0190959939162393,0.019826124988653,0.899389938993899
0.0190997072339386,0.019829658046094,0.8994899489949
0.0191034241398856,0.0198332007862436,0.8995899589959
0.0191071318014974,0.0198367410586712,0.8996899689969
0.0191108431058862,0.0198402909507244,0.8997899789979
0.0191145533047184,0.0198438411688847,0.8998899889989
0.0191182624108245,0.019847391713152,0.8999899989999
0.0191219704348963,0.0198509425792497,0.9000900090009
0.0191256773865569,0.0198544937671777,0.9001900190019
0.0191293832797058,0.0198580452747975,0.9002900290029
0.0191330881218275,0.0198615970999709,0.9003900390039
0.0191367919268216,0.0198651492416287,0.9004900490049
0.0191404947021726,0.0198687016965631,0.900590059005901
0.0191442011930063,0.0198722636962788,0.900690069006901
0.0191478985325257,0.0198758230486463,0.900790079007901
0.0191515867977133,0.0198793797718418,0.900890089008901
0.0191552660698287,0.019882933884042,0.900990099009901
0.0191589552716387,0.0198864958228132,0.901090109010901
0.01916265432723,0.0198900655314876,0.901190119011901
0.0191663442903131,0.019893632510485,0.901290129012901
0.019170025240009,0.0198971967801203,0.901390139013901
0.0191737101040597,0.0199007704876164,0.901490149014902
0.019177404871075,0.0199043518655799,0.901590159015902
0.0191811094651414,0.0199079408552045,0.901690169016902
0.0191848130327723,0.0199115298245142,0.901790179017902
0.0191885263654405,0.0199151263520249,0.901890189018902
0.0191922493872326,0.0199187303810688,0.901990199019902
0.0191959820233043,0.0199223418539087,0.902090209020902
0.0191997133998541,0.0199259531182538,0.902190219021902
0.0192034435286431,0.0199295641762426,0.902290229022902
0.0192071724214327,0.0199331750289445,0.902390239023902
0.0192108919479979,0.0199367827756095,0.902490249024902
0.0192146211348185,0.0199403979457557,0.902590259025903
0.0192183490941933,0.0199440128699851,0.902690269026903
0.0192220676916205,0.019947624646479,0.902790279027903
0.0192257770072904,0.0199512332955518,0.902890289028903
0.0192294771224626,0.0199548388396572,0.902990299029903
0.0192331810226158,0.0199584534976549,0.903090309030903
0.0192368886778124,0.0199620771925624,0.903190319031903
0.0192406000613223,0.0199657098473965,0.903290329032903
0.0192443151421386,0.0199693513862444,0.903390339033903
0.0192480338946003,0.0199730017342613,0.903490349034903
0.0192517562898391,0.0199766608166033,0.903590359035904
0.0192554823000555,0.0199803285573569,0.903690369036904
0.0192592118963811,0.0199840048838159,0.903790379037904
0.0192629450542242,0.0199876897232749,0.903890389038904
0.0192666817436471,0.0199913830019586,0.903990399039904
0.0192704219379197,0.0199950846492998,0.904090409040904
0.0192741526494248,0.0199987823213415,0.904190419041904
0.019277882133484,0.0200024789829856,0.904290429042904
0.0192816151865452,0.0200061839801419,0.904390439043904
0.0192853388135066,0.0200098849602999,0.904490449044904
0.0192890530977661,0.020013581952328,0.904590459045905
0.019292771079332,0.0200172872638301,0.904690469046905
0.0192964988088279,0.0200209991648347,0.904790479047905
0.0193002171517847,0.0200247069707889,0.904890489048905
0.0193039343710083,0.0200284136562178,0.904990499049905
0.0193076504771909,0.0200321192318132,0.905090509050905
0.0193113702710571,0.0200358330584536,0.905190519051905
0.0193150937258767,0.0200395550634329,0.905290529052905
0.019318820811712,0.0200432851772531,0.905390539053905
0.0193225514996946,0.0200470233314852,0.905490549054905
0.0193262857630943,0.0200507694576999,0.905590559055906
0.0193300105715258,0.0200545111563421,0.905690569056906
0.0193337342038332,0.0200582514222513,0.905790579057906
0.0193374484709854,0.0200619873054946,0.905890589058906
0.0193411664514821,0.0200657311692744,0.905990599059906
0.0193448881153855,0.0200694829451613,0.906090609060906
0.0193486134348964,0.0200732425647269,0.906190619061906
0.0193523423790077,0.0200770099616798,0.906290629062906
0.0193560619034345,0.0200807727129427,0.906390639063906
0.0193597720862287,0.0200845308548686,0.906490649064907
0.0193634860208586,0.020088296774182,0.906590659065907
0.0193671906598316,0.0200920580435287,0.906690669066907
0.0193708860833379,0.0200958146992614,0.906790679067907
0.0193745805744986,0.0200995697501194,0.906890689068907
0.0193782741418674,0.0201033232078638,0.906990699069907
0.0193819667918593,0.0201070750885329,0.907090709070907
0.0193856585340974,0.0201108254028185,0.907190719071907
0.0193893493749966,0.0201145741656895,0.907290729072907
0.0193930393220417,0.0201183213899764,0.907390739073907
0.019396739306771,0.0201220748380981,0.907490749074907
0.0194004492479251,0.0201258344640785,0.907590759075908
0.019404162946261,0.0201296018610315,0.907690769076908
0.0194078673275559,0.0201333645695264,0.907790779077908
0.019411562472,0.0201371226227083,0.907890789078908
0.0194152484565762,0.0201408760569302,0.907990799079908
0.0194189253604053,0.0201446249053375,0.908090809080908
0.0194225932615394,0.0201483692010755,0.908190819081908
0.0194262522348226,0.0201521089783588,0.908290829082908
0.0194299023572376,0.0201558442703324,0.908390839083908
0.019433543704698,0.0201595751101421,0.908490849084909
0.0194371845613938,0.0201633045172186,0.908590859085909
0.0194408249316019,0.0201670325022542,0.908690869086909
0.0194444648206684,0.0201707590780794,0.908790879087909
0.0194481042307316,0.0201744842564552,0.908890889088909
0.0194517431671376,0.0201782080480741,0.908990899089909
0.019455381633094,0.0201819304657661,0.909090909090909
0.0194590114128395,0.0201856485275223,0.909190919091909
0.0194626325812185,0.0201893622664878,0.909290929092909
0.0194662534245596,0.0201930747053017,0.909390939093909
0.01946986572924,0.0201967828608858,0.909490949094909
0.0194734695690347,0.020200486766385,0.90959095909591
0.0194770650145112,0.0202041864517372,0.90969096909691
0.0194806521383754,0.0202078819479494,0.90979097909791
0.0194842310101254,0.0202115732849592,0.90989098909891
0.0194878017003288,0.0202152604937736,0.90999099909991
0.0194913642784838,0.0202189436043302,0.91009100910091
0.0194949379378659,0.0202226334102404,0.91019101910191
0.0194984972688492,0.0202263133174627,0.91029102910291
0.019502060439343,0.0202299997756961,0.91039103910391
0.0195056225951626,0.0202336833117957,0.910491049104911
0.0195091705166733,0.020237356993045,0.910591059105911
0.0195127043300413,0.0202410209028417,0.910691069106911
0.0195162241571557,0.0202446751213761,0.910791079107911
0.019519743337402,0.0202483266850777,0.910891089108911
0.0195232618729184,0.0202519756142613,0.910991099109911
0.0195267797701202,0.0202556219313805,0.911091109110911
0.0195302838136497,0.0202592587037182,0.911191119111911
0.0195337741253962,0.0202628860082571,0.911291129112911
0.0195372508261797,0.0202665039262568,0.911391139113911
0.0195407140357509,0.0202701125357693,0.911491149114911
0.0195441638706532,0.0202737119127078,0.911591159115912
0.0195476257180589,0.0202773186564598,0.911691169116912
0.0195510994796014,0.0202809327092882,0.911791179117912
0.0195545729813275,0.0202845444355294,0.911891189118912
0.019558046223237,0.0202881538522906,0.911991199119912
0.0195615312937469,0.0202917705663671,0.912091209120912
0.0195650280966291,0.0202953945210909,0.912191219121912
0.0195685292725543,0.0202990254951368,0.912291229122912
0.0195720347862389,0.0203026634275607,0.912391239123912
0.0195755518719151,0.0203063084274208,0.912491249124913
0.0195790683267611,0.0203099508291158,0.912591259125913
0.0195825841550538,0.0203135906561685,0.912691269126913
0.0195860861072209,0.0203172209480627,0.912791279127913
0.0195895743040825,0.0203208417849886,0.912891289128913
0.0195930488675277,0.0203244532460672,0.912991299129913
0.0195965099151692,0.0203280554082814,0.913091309130913
0.0195999575667575,0.0203316483507521,0.913191319131913
0.0196033919388359,0.020335232150462,0.913291329132913
0.0196068131479476,0.0203388068822552,0.913391339133913
0.0196102213095667,0.0203423726231147,0.913491349134913
0.0196136297577323,0.0203459364158851,0.913591359135914
0.0196170252674641,0.0203494913086039,0.913691369136914
0.0196204079510283,0.0203530373750463,0.913791379137914
0.0196237779217607,0.0203565746889872,0.913891389138914
0.0196271352908582,0.0203601033231325,0.913991399139914
0.0196304933752531,0.0203636303149808,0.914091409140914
0.0196338521706684,0.0203671556795012,0.914191419141914
0.0196372237398602,0.0203706890149353,0.914291429142914
0.0196406079823235,0.0203742302592688,0.914391439143914
0.0196439794820171,0.020377762782108,0.914491449144915
0.0196473383501382,0.0203812866540201,0.914591459145915
0.0196506846978841,0.0203848019498493,0.914691469146915
0.0196540439273962,0.0203883252989207,0.914791479147915
0.0196574086889681,0.020391856484186,0.914891489148915
0.0196607789376934,0.0203953954382854,0.914991499149915
0.0196641618778665,0.0203989422531702,0.915091509150915
0.0196675574100515,0.0204024968700345,0.915191519151915
0.0196709654316049,0.0204060592279335,0.915291529152915
0.0196743737364973,0.0204096196473662,0.915391539153915
0.0196777823193826,0.0204131781433016,0.915491549154915
0.0196811779135814,0.0204167277370468,0.915591559155916
0.0196845606313602,0.0204202685002387,0.915691569156916
0.0196879559475661,0.0204238171220779,0.915791579157916
0.0196913637616939,0.0204273735405504,0.915891589158916
0.0196947585817893,0.020430921062179,0.915991599159916
0.0196981537932133,0.0204344667629536,0.916091609160916
0.0197015615068359,0.0204380202881609,0.916191619161916
0.0197049816221523,0.0204415815779255,0.916291629162916
0.0197084140407956,0.0204451505713026,0.916391639163916
0.0197118465310755,0.0204487175620612,0.916491649164917
0.0197152790897845,0.0204522825662393,0.916591659165917
0.0197186984138901,0.020455838581622,0.916691669166917
0.0197221179165528,0.0204593927002375,0.916791679167917
0.0197255375977724,0.0204629449370542,0.916891689168917
0.0197289441491707,0.0204664882887884,0.916991699169917
0.0197323509881848,0.0204700298453295,0.917091709170917
0.0197357581094687,0.0204735696216465,0.917191719171917
0.0197391703629303,0.0204771171218911,0.917291729172917
0.0197425695432384,0.0204806557627136,0.917391739173917
0.0197459557647976,0.0204841856178896,0.917491749174917
0.0197493424429068,0.0204877137805161,0.917591759175918
0.0197527295743584,0.0204912402644927,0.917691769176918
0.0197561292871299,0.0204947747364902,0.917791779177918
0.0197595414807161,0.0204983171366331,0.917891789178918
0.0197629405883183,0.0205018507051533,0.917991799179918
0.0197663400412733,0.0205053825437022,0.918091809180918
0.0197697398363735,0.0205089126661789,0.918191819181918
0.0197731399714804,0.0205124410886219,0.918291829182918
0.0197765404423173,0.0205159678217231,0.918391839183918
0.0197799412456765,0.0205194928804512,0.918491849184918
0.0197833472357429,0.0205230257860653,0.918591859185919
0.019786765664925,0.0205265666358628,0.918691869186919
0.0197901964348562,0.0205301153667608,0.918791879187919
0.0197936139284851,0.0205336551826382,0.918891889188919
0.0197970182602165,0.0205371861572705,0.918991899189919
0.0198004350503094,0.0205407250899857,0.919091909190919
0.0198038520317898,0.0205442622307155,0.919191919191919
0.0198072692046576,0.0205477975933596,0.919291929192919
0.0198106914284436,0.0205513407173534,0.919391939193919
0.0198141186625182,0.0205548915364062,0.91949194919492
0.0198175459981671,0.0205584404501381,0.91959195919592
0.0198209856125513,0.020561997176541,0.91969196919692
0.0198244252237278,0.02056555194844,0.91979197919792
0.0198278648327659,0.0205691047797341,0.91989198919892
0.0198313166232417,0.0205726653980386,0.91999199919992
0.0198347804978576,0.0205762337434784,0.92009200920092
0.0198382563614546,0.0205798097551086,0.92019201920192
0.0198417441178043,0.0205833933730537,0.92029202920292
0.0198452436717475,0.0205869845385078,0.92039203920392
0.0198487549302635,0.0205905831926647,0.92049204920492
0.0198522704527639,0.0205941890992302,0.920592059205921
0.0198557902028957,0.0205978021929829,0.920692069206921
0.0198593141475136,0.0206014224108398,0.920792079207921
0.0198628422491955,0.020605049690787,0.920892089208921
0.019866374474796,0.0206086839708109,0.920992099209921
0.0198699107890314,0.0206123251878285,0.921092109210921
0.0198734585191547,0.0206159734669363,0.921192119211921
0.0198770053244168,0.020619618978945,0.921292129212921
0.0198805512133713,0.0206232617441694,0.921392139213921
0.0198840961935027,0.0206269017850629,0.921492149214922
0.0198876451532102,0.0206305487169741,0.921592159215922
0.0198911931762953,0.0206341928839244,0.921692169216922
0.0198947402713116,0.0206378343072982,0.921792179217922
0.0198982864425358,0.020641473010618,0.921892189218922
0.019901831699591,0.0206451090141981,0.921992199219922
0.0199053625694412,0.0206487352174574,0.922092209220922
0.0199088926534267,0.0206523588236208,0.922192219221922
0.0199124342088986,0.0206559896383555,0.922292229222922
0.0199159871449747,0.0206596276060629,0.922392239223922
0.0199195513707725,0.0206632726722137,0.922492249224922
0.0199231267975483,0.02066692478014,0.922592259225923
0.0199267010578228,0.0206705740675069,0.922692269226923
0.019930286438885,0.0206742303656424,0.922792279227923
0.0199338828519909,0.0206778936200173,0.922892289228923
0.019937482809507,0.0206815635825761,0.922992299229923
0.0199410813930963,0.020685230564195,0.923092309230923
0.0199446786123818,0.020688894586258,0.923192319231923
0.0199482867706902,0.0206925655036158,0.923292329232923
0.0199518934823661,0.0206962334261338,0.923392339233923
0.0199555110582207,0.0206999082129396,0.923492349234924
0.0199591271072524,0.0207035799717607,0.923592359235924
0.0199627539466878,0.0207072585649315,0.923692369236924
0.0199663791780408,0.0207109340948341,0.923792379237924
0.0199700151270917,0.0207146164312871,0.923892389238924
0.0199736493900083,0.0207182956681188,0.923992399239924
0.0199772942979169,0.0207219816858402,0.924092409240924
0.0199809374437778,0.0207256645675873,0.924192419241924
0.0199845911629941,0.0207293542024249,0.924292429242924
0.0199882553721678,0.0207330505347543,0.924392439243924
0.0199919225526586,0.0207367533079669,0.924492449244924
0.0199955741751664,0.0207404456029832,0.924592459245925
0.0199992103776186,0.0207441275042703,0.924692469246925
0.0200028448875212,0.0207478062845519,0.924792479247925
0.0200064777155665,0.020751481969489,0.924892489248925
0.020010121205711,0.0207551644534922,0.924992499249925
0.0200137493346061,0.0207588366121954,0.925092509250925
0.0200173881640917,0.0207625155966949,0.925192519251925
0.0200210376075624,0.0207662013524615,0.925292529252925
0.020024697580551,0.020769893827104,0.925392539253925
0.0200283556524955,0.0207735830748899,0.925492549254926
0.0200320118394339,0.0207772691214799,0.925592559255926
0.0200356661541967,0.0207809519903964,0.925692569256926
0.0200393235172591,0.0207846413964244,0.925792579257926
0.0200429839040296,0.0207883372796883,0.925892589258926
0.020046647287778,0.0207920395835204,0.925992599259926
0.0200503136439127,0.0207957482480452,0.926092609260926
0.0200539829478421,0.0207994632176643,0.926192619261926
0.0200576551749743,0.0208031844325023,0.926292629262926
0.0200613302985793,0.0208069118380295,0.926392639263926
0.020065008297273,0.0208106453786475,0.926492649264926
0.0200686965988136,0.0208143852093909,0.926592659265927
0.0200723951230106,0.0208181312832146,0.926692669266927
0.0200761037853971,0.0208218835498661,0.926792679267927
0.0200798225068519,0.020825641959093,0.926892689268927
0.0200835388140449,0.020829396517048,0.926992699269927
0.0200872527262215,0.0208331472515305,0.927092709270927
0.0200909642615583,0.020836894194617,0.927192719271927
0.0200946734403702,0.0208406373751755,0.927292729272927
0.0200983802786951,0.0208443768242131,0.927392739273927
0.0201020971878497,0.0208481225216772,0.927492749274928
0.0201058166139098,0.0208518742034744,0.927592759275928
0.0201095336086006,0.0208556220703527,0.927692769276928
0.0201132605917924,0.0208593761140208,0.927792779277928
0.0201169850783936,0.0208631263192474,0.927892789278928
0.0201207070865806,0.0208668727159707,0.927992799279928
0.0201244266366683,0.0208706153341281,0.928092809280928
0.0201281437468331,0.0208743542036574,0.928192819281928
0.0201318584373901,0.0208780893555655,0.928292829282928
0.0201355831314167,0.020881830787976,0.928392839283928
0.0201393053374064,0.0208855684771043,0.928492849284928
0.0201430250746048,0.0208893024507498,0.928592859285929
0.0201467423622575,0.0208930327388503,0.928692869286929
0.020150457218541,0.020896759370274,0.928792879287929
0.0201541696637701,0.0209004823738896,0.928892889288929
0.020157879713983,0.0209042017774964,0.928992899289929
0.0201615873894945,0.0209079176110321,0.929092909290929
0.020165292708481,0.0209116299022959,0.929192919291929
0.0201689956869807,0.020915338678018,0.929292929292929
0.0201727087587632,0.0209190539523602,0.929392939293929
0.0201764318404307,0.0209227756707928,0.92949294929493
0.0201801648528621,0.0209265037852022,0.92959295929593
0.0201838815428299,0.0209302209563117,0.92969296929693
0.0201875820546766,0.0209339272750038,0.92979297929793
0.0201912851956953,0.0209376398913054,0.92989298929893
0.0201949984257199,0.0209413589645283,0.92999299929993
0.0201987216634911,0.0209450844433504,0.93009300930093
0.0202024548256111,0.0209488162764502,0.93019301930193
0.0202061853938428,0.0209525443983439,0.93029302930293
0.0202099133895705,0.0209562688400385,0.93039303930393
0.0202136388299014,0.0209599896282641,0.93049304930493
0.0202173617351503,0.0209637067929583,0.930593059305931
0.0202210821256321,0.0209674203629898,0.930693069306931
0.0202248049688672,0.0209711401696863,0.930793079307931
0.0202285252919891,0.0209748563496441,0.930893089308931
0.0202322431163821,0.0209785689317312,0.930993099309931
0.0202359584591533,0.0209822779448166,0.931093109310931
0.0202396713416867,0.02098598341563,0.931193119311931
0.0202433817800205,0.0209896853730402,0.931293129312931
0.0202470897944696,0.0209933838448463,0.931393139313931
0.0202507954021411,0.0209970788577783,0.931493149314932
0.0202544986222808,0.0210007704385667,0.931593159315932
0.0202581994719959,0.0210044586150104,0.931693169316932
0.0202618979694629,0.0210081434127704,0.931793179317932
0.0202656065783891,0.0210118348930535,0.931893189318932
0.0202693252153769,0.0210155330023995,0.931993199319932
0.0202730275630463,0.0210192203234803,0.932093209320932
0.0202767137636017,0.0210228969461089,0.932193219321932
0.0202803839581776,0.0210265629568909,0.932293229322932
0.02028403828684,0.0210302184435007,0.932393239323932
0.020287695600719,0.0210338806254643,0.932493249324932
0.020291355874154,0.0210375494439751,0.932593259325933
0.020295019082553,0.0210412248391579,0.932693269326933
0.0202986664710142,0.0210448895979023,0.932793279327933
0.0203022981763956,0.0210485438068137,0.932893289328933
0.0203059405256998,0.02105220491102,0.932993299329933
0.0203095809921363,0.0210558628076151,0.933093309330933
0.0203132195874662,0.0210595175233291,0.933193319331933
0.0203168563245203,0.0210631690838231,0.933293329332933
0.0203204912193363,0.0210668175115504,0.933393339333933
0.0203241105166088,0.0210704555091954,0.933493349334933
0.0203277281127783,0.0210740904831325,0.933593359335934
0.0203313564587217,0.0210777325052603,0.933693369336934
0.0203349954656951,0.0210813815210496,0.933793379337934
0.020338645047093,0.0210850374738324,0.933893389338934
0.02034230511631,0.0210887003101486,0.933993399339934
0.020345975588879,0.0210923699754688,0.934093409340934
0.0203496563792636,0.0210960464141942,0.934193419341934
0.0203533474019275,0.0210997295750034,0.934293429342934
0.0203570485745421,0.0211034194022976,0.934393439343934
0.0203607598137095,0.0211071158447551,0.934493449344935
0.0203644810360318,0.0211108188489156,0.934593459345935
0.0203681996644659,0.0211145182541365,0.934693469346935
0.0203719157171883,0.0211182140903556,0.934793479347935
0.0203756292123755,0.0211219063821642,0.934893489348935
0.0203793526661259,0.0211256052720291,0.934993499349935
0.02038308599718,0.021129310704351,0.935093509350935
0.0203868291232092,0.0211330226288781,0.935193519351935
0.0203905819640231,0.0211367409932189,0.935293529352935
0.0203943444394315,0.0211404657460518,0.935393539353935
0.0203981164703133,0.0211441968371242,0.935493549354935
0.0204018979786167,0.0211479342151142,0.935593559355936
0.0204056888841513,0.0211516778287003,0.935693569356936
0.0204094891110038,0.0211554276308374,0.935793579357936
0.020413286035086,0.0211591734063531,0.935893589358936
0.0204170796820589,0.0211629151883933,0.935993599359936
0.020420870075445,0.0211666530079644,0.936093609360936
0.0204246697848028,0.0211703970599241,0.936193619361936
0.0204284522799812,0.0211741297163107,0.936293629362936
0.0204322366152591,0.0211778684201133,0.936393639363936
0.0204360227713909,0.0211816131146643,0.936493649364937
0.0204398057199117,0.0211853537954246,0.936593659365937
0.0204435854864822,0.0211890904955395,0.936693669366937
0.0204473620924866,0.0211928232449469,0.936793679367937
0.0204511355625166,0.0211965520746535,0.936893689368937
0.0204549059168871,0.021200277014597,0.936993699369937
0.0204586731812588,0.0212039980957844,0.937093709370937
0.0204624499251905,0.0212077255280417,0.937193719371937
0.0204662360695611,0.0212114592611164,0.937293729372937
0.0204700050606968,0.0212151816264174,0.937393739373937
0.0204737570461478,0.0212188927169655,0.937493749374937
0.0204774921713257,0.0212225926257814,0.937593759375938
0.0204812105848499,0.0212262814437473,0.937693769376938
0.0204849263232264,0.0212299666788117,0.937793779377938
0.020488639405701,0.0212336483609121,0.937893789378938
0.0204923359550788,0.0212373190954359,0.937993799379938
0.0204960161157024,0.0212409789732655,0.938093809380938
0.0204996800287067,0.0212446280831446,0.938193819381938
0.0205033278330881,0.0212482665116788,0.938293829382938
0.0205069735418303,0.0212519017604013,0.938393839383938
0.0205106171677637,0.0212555338539035,0.938493849384939
0.0205142587247879,0.0212591628146391,0.938593859385939
0.0205178982278719,0.0212627886682687,0.938693869386939
0.020521535689846,0.0212664114383148,0.938793879387939
0.0205251711246099,0.0212700311493692,0.938893889388939
0.0205288045460632,0.0212736478228159,0.938993899389939
0.0205324359659672,0.0212772614832466,0.939093909390939
0.0205360653982216,0.0212808721531144,0.939193919391939
0.0205397053738935,0.0212844900304844,0.939293929392939
0.0205433432827947,0.0212881048777313,0.939393939393939
0.0205469652487997,0.02129170928955,0.939493949394939
0.0205505714098357,0.0212953033525461,0.93959395939594
0.0205541807955899,0.0212989045396465,0.93969396939694
0.0205577933771941,0.0213025127866989,0.93979397939794
0.0205614091247104,0.0213061280316894,0.93989398939894
0.0205650280092703,0.0213097502093966,0.93999399939994
0.0205686500020053,0.0213133792567376,0.94009400940094
0.0205722750719086,0.0213170151127679,0.94019401940194
0.0205759031933192,0.0213206577154733,0.94029402940294
0.0205795343362994,0.0213243070039093,0.94039403940394
0.0205831684719809,0.0213279629171316,0.940494049404941
0.0205868055747025,0.0213316253952646,0.940594059405941
0.0205904456145267,0.0213352943773635,0.940694069406941
0.0205940835351892,0.0213389598064986,0.940794079407941
0.020597719352728,0.0213426217094001,0.940894089408941
0.0206013530778352,0.0213462801138668,0.940994099409941
0.0206049847254796,0.0213499350466293,0.941094109410941
0.0206086143095608,0.0213535865354866,0.941194119411941
0.0206122418418402,0.0213572346071691,0.941294129412941
0.0206158673372866,0.0213608792884065,0.941394139413941
0.0206194908076611,0.0213645206048599,0.941494149414941
0.0206231122679327,0.0213681585832593,0.941594159415942
0.0206267317277243,0.0213717932492657,0.941694169416942
0.0206303492030737,0.0213754246296093,0.941794179417942
0.0206339647046731,0.0213790527488814,0.941894189418942
0.0206375782453529,0.0213826776327432,0.941994199419942
0.0206411898379436,0.0213862993057864,0.942094209420942
0.0206447994942065,0.0213899177926025,0.942194219421942
0.0206484072259026,0.0213935331188526,0.942294229422942
0.0206520180850196,0.0213971553307744,0.942394239423942
0.0206556320405505,0.0214007843674233,0.942494249424943
0.0206592490657652,0.0214044201657165,0.942594259425943
0.0206628766386743,0.0214080628796191,0.942694269426943
0.020666502114875,0.0214117022020076,0.942794279427943
0.0206701305527699,0.0214153481962272,0.942894289428943
0.0206737619245598,0.0214190008034717,0.942994299429943
0.0206773962035144,0.0214226599627963,0.943094309430943
0.0206810333618347,0.021426325615395,0.943194319431943
0.0206846733717212,0.0214299977024615,0.943294329432943
0.020688297194933,0.0214336586067266,0.943394339433943
0.0206919189235747,0.0214373159238133,0.943494349434943
0.0206955246173686,0.0214409621778493,0.943594359435944
0.0206991144153112,0.0214445974607863,0.943694369436944
0.0207026884542606,0.0214482218624372,0.943794379437944
0.0207062733509735,0.0214518532299502,0.943894389438944
0.0207098690145675,0.0214554915087961,0.943994399439944
0.0207134753562989,0.0214591366444451,0.944094409440944
0.0207170847805445,0.021462788367458,0.944194419441944
0.0207206972562975,0.0214664466168902,0.944294429442944
0.0207243127568277,0.0214701113360742,0.944394439443944
0.0207279312532667,0.0214737824651343,0.944494449444945
0.0207315527167459,0.0214774599474025,0.944594459445945
0.0207351771183969,0.0214811437251423,0.944694469446945
0.0207388044325587,0.0214848337416854,0.944794479447945
0.0207424295623374,0.0214885198567045,0.944894489448945
0.020746052523771,0.0214922021012062,0.944994499449945
0.0207496733286207,0.0214958805061972,0.945094509450945
0.0207532919918555,0.0214995551026848,0.945194519451945
0.0207569135964696,0.0215032360117511,0.945294529452945
0.020760538115733,0.0215069231756589,0.945394539453945
0.0207641655207771,0.0215106165398788,0.945494549454945
0.02076777672097,0.0215142984005364,0.945594559455946
0.0207713718553083,0.0215179688559981,0.945694569456946
0.0207749701127905,0.0215216456379379,0.945794579457946
0.0207785789757042,0.0215253289078059,0.945894589458946
0.0207821908398727,0.0215290183950933,0.945994599459946
0.0207857866082487,0.0215326963852334,0.946094609460946
0.0207893854815923,0.0215363806280768,0.946194619461946
0.0207929874321041,0.0215400710680247,0.946294629462946
0.0207965999431408,0.0215437678718731,0.946394639463946
0.0208002229270276,0.0215474709904384,0.946494649464947
0.0208038436933861,0.021551170026784,0.946594659465947
0.0208074482463396,0.0215548574494391,0.946694669466947
0.0208110367259541,0.0215585333524936,0.946794679467947
0.0208146283479582,0.0215622155157358,0.946894689468947
0.020818204000336,0.0215658861946609,0.946994699469947
0.0208217638199454,0.0215695454822901,0.947094709470947
0.0208253345187024,0.0215732113754595,0.947194719471947
0.0208289034126436,0.0215768734772329,0.947294729472947
0.0208324705135302,0.0215805318164782,0.947394739473947
0.0208360358331234,0.0215841864242029,0.947494749474947
0.020839599379977,0.0215878373303441,0.947594759475948
0.0208431471635604,0.0215914769959471,0.947694769476948
0.0208466793196627,0.0215951055140323,0.947794779477948
0.0208502150575973,0.0215987406718723,0.947894789478948
0.0208537543452882,0.0216023824095921,0.947994799479948
0.0208573046511232,0.0216060308854334,0.948094809480948
0.0208608658831507,0.0216096860480745,0.948194819481948
0.0208644379504885,0.0216133478440556,0.948294829482948
0.0208680132489598,0.0216170160017984,0.948394839483948
0.0208715992629905,0.0216206906848915,0.948494849484948
0.0208751832872332,0.0216243614600452,0.948594859485949
0.020878765333449,0.0216280283593353,0.948694869486949
0.0208823454155377,0.0216316914137691,0.948794879487949
0.0208859095098235,0.021635343057661,0.948894889488949
0.020889471781117,0.021638990980724,0.948994899489949
0.0208930182121578,0.0216426276162038,0.949094909490949
0.0208965489376655,0.021646253059259,0.949194919491949
0.0209000640912906,0.0216498674007724,0.949294929492949
0.020903563808822,0.0216534707348339,0.949394939493949
0.0209070748235596,0.0216570811096016,0.94949494949495
0.0209105844429864,0.0216606880928552,0.94959495949595
0.0209140926745868,0.0216642917123938,0.94969496949695
0.0209175995258453,0.0216678919938787,0.94979497949795
0.0209210909816397,0.0216714813705551,0.94989498949895
0.0209245671756207,0.0216750599300977,0.94999499949995
0.0209280282360925,0.021678627764458,0.95009500950095
0.0209314742945673,0.0216821849602416,0.95019501950195
0.0209349054793495,0.0216857316072616,0.95029502950295
0.0209383359146199,0.0216892753791927,0.95039503950395
0.0209417656035861,0.0216928162984884,0.95049504950495
0.0209451945473174,0.0216963543897403,0.950595059505951
0.0209486278405693,0.0216998998371139,0.950695069506951
0.0209520729314147,0.0217034527860203,0.950795079507951
0.020955529721487,0.0217070131765845,0.950895089508951
0.0209589981145578,0.0217105809510693,0.950995099509951
0.0209624780122603,0.0217141560506688,0.951095109510951
0.0209659693194355,0.0217177384187151,0.951195119511951
0.0209694719419933,0.0217213279985401,0.951295129512951
0.0209729678413982,0.0217249101292231,0.951395139513951
0.0209764570700414,0.0217284848738467,0.951495149514952
0.0209799396824521,0.0217320522954944,0.951595159515952
0.0209834157331597,0.02173561245618,0.951695169516952
0.0209868852724169,0.0217391654168477,0.951795179517952
0.0209903662981293,0.0217427258459033,0.951895189518952
0.020993845866517,0.0217462892762136,0.951995199519952
0.0209973239882722,0.0217498556810485,0.952095209520952
0.0210007955665008,0.021753414818506,0.952195219521952
0.021004260654663,0.0217569667516689,0.952295229522952
0.0210077193051496,0.0217605115404129,0.952395239523952
0.0210111895233511,0.0217640638702505,0.952495249524952
0.0210146532514862,0.0217676090492538,0.952595259525953
0.0210181105398074,0.021771147137298,0.952695269526953
0.021021579404397,0.0217746928284499,0.952795279527953
0.021025046885437,0.0217782416480917,0.952895289528953
0.0210285078828258,0.0217817833372142,0.952995299529953
0.0210319804222684,0.0217853326016447,0.953095309530953
0.0210354644064675,0.021788889381508,0.953195319531953
0.0210389417498424,0.0217924389560076,0.953295329532953
0.0210424125069225,0.0217959813839499,0.953395339533953
0.0210458947173126,0.0217995313893386,0.953495349534954
0.0210493702900862,0.0218030742417547,0.953595359535954
0.0210528572723324,0.0218066246716172,0.953695369536954
0.0210563375656402,0.0218101679388842,0.953795379537954
0.0210598163428173,0.0218137143624406,0.953895389538954
0.0210632936124171,0.0218172639102101,0.953995399539954
0.0210667506056381,0.0218207994417885,0.954095409540954
0.021070219151605,0.0218243426032043,0.954195419541954
0.0210736991498127,0.0218278933345824,0.954295429542954
0.0210771905072403,0.0218314515760473,0.954395439543954
0.0210806751030239,0.0218350025586881,0.954495449544954
0.0210841529916927,0.0218385463466573,0.954595459545955
0.0210876242256377,0.0218420829966228,0.954695469546955
0.0210910888583191,0.021845612570598,0.954795479547955
0.0210945649646252,0.0218491498353555,0.954895489548955
0.0210980344162076,0.0218526800123618,0.954995499549955
0.0211014972665265,0.0218562031604229,0.955095509550955
0.0211049535669035,0.0218597193394144,0.955195519551955
0.0211084214007807,0.0218632433246621,0.955295529552955
0.0211119006687223,0.0218667750552213,0.955395539553955
0.021115373229549,0.0218702997333129,0.955495549554956
0.0211188391377904,0.0218738174156047,0.955595559555956
0.021122298443699,0.0218773281619722,0.955695569556956
0.0211257512007349,0.0218808320280139,0.955795579557956
0.02112919746022,0.0218843290725361,0.955895589558956
0.0211326372724068,0.0218878193511372,0.955995599559956
0.0211360570327475,0.0218912960561976,0.956095609560956
0.02113945691873,0.021894759303191,0.956195619561956
0.0211428371057036,0.0218982092043837,0.956295629562956
0.0211462294121011,0.0219016674517807,0.956395639563956
0.0211496337374173,0.0219051339758834,0.956495649564956
0.0211530499800779,0.0219086087114705,0.956595659565957
0.0211564599935578,0.0219120768393788,0.956695669566957
0.0211598689741869,0.0219155487415761,0.956795679567957
0.0211632769283804,0.0219190243806403,0.956895689568957
0.0211666838614845,0.0219225037212877,0.956995699569957
0.0211700897799142,0.0219259867303728,0.957095709570957
0.021173507593235,0.0219294778055308,0.957195719571957
0.0211769242924455,0.021932972446483,0.957295729572957
0.0211803398828919,0.0219364706190152,0.957395739573957
0.0211837355604886,0.0219399550608333,0.957495749574958
0.0211871115016543,0.0219434258852734,0.957595759575958
0.0211904678785309,0.0219468832099474,0.957695769576958
0.0211938184870535,0.021950334017825,0.957795779577958
0.0211971633721288,0.0219537783634355,0.957895789578958
0.0212005025765248,0.0219572162991698,0.957995799579958
0.0212038361462174,0.0219606478795574,0.958095809580958
0.0212071641229054,0.0219640731569892,0.958195819581958
0.0212104865525647,0.0219674921838562,0.958295829582958
0.0212137898670003,0.0219708981461234,0.958395839583958
0.0212170742351465,0.0219742911549876,0.958495849584958
0.0212203398248681,0.0219776713216465,0.958595859585959
0.0212235868008227,0.02198103875302,0.958695869586959
0.0212268153265984,0.0219843935592362,0.958795879587959
0.0212300571404375,0.0219877574440611,0.958895889588959
0.021233312131143,0.0219911303379963,0.958995899589959
0.0212365801875176,0.0219945121661976,0.959095909590959
0.0212398295766649,0.0219978812174149,0.959195919591959
0.0212430604643115,0.0220012376017758,0.959295929592959
0.0212463046036687,0.0220046030476381,0.959395939593959
0.0212495438492805,0.0220079627037623,0.95949594959496
0.0212527782396384,0.0220113166171937,0.95959595959596
0.0212560258464232,0.0220146796188563,0.95969596959696
0.021259286560576,0.0220180516381828,0.95979597959796
0.0212625602708997,0.0220214326024674,0.95989598959896
0.0212658468683356,0.0220248224400737,0.95999599959996
0.0212691281764208,0.0220282062602014,0.96009600960096
0.0212724223063967,0.0220315989344051,0.96019601960196
0.0212757291481353,0.0220350003899784,0.96029602960296
0.0212790305123434,0.0220383957211532,0.96039603960396
0.0212823264385815,0.0220417849781818,0.96049604960496
0.0212856169706869,0.0220451682113168,0.960596059605961
0.0212888885415341,0.022048538586208,0.960696069606961
0.0212921729952166,0.0220519179285107,0.960796079607961
0.0212954702237448,0.0220553061665882,0.960896089608961
0.0212987672084946,0.0220586987937467,0.960996099609961
0.0213020451475189,0.022062078453603,0.961096109610961
0.0213053229988686,0.0220654625666926,0.961196119611961
0.021308595573698,0.0220688406665806,0.961296129612961
0.0213118629137061,0.0220722128024503,0.961396139613961
0.0213151250595227,0.0220755790256237,0.961496149614962
0.0213184001459116,0.0220789542482846,0.961596159615962
0.021321688063814,0.0220823383977272,0.961696169616962
0.0213249705950682,0.0220857165200683,0.961796179617962
0.0213282658915453,0.0220891035499455,0.961896189618962
0.0213315738473942,0.0220924994146531,0.961996199619962
0.0213348943556944,0.0220959040425539,0.962096209620962
0.0213382091726234,0.0220993024541044,0.962196219621962
0.0213415183430876,0.0221026947016957,0.962296229622962
0.0213448219098553,0.022106080834511,0.962396239623962
0.0213481380558045,0.0221094758171254,0.962496249624962
0.0213514666740148,0.0221128795789712,0.962596259625963
0.0213548076597042,0.0221162920473429,0.962696269626963
0.0213581609091599,0.0221197131527419,0.962796279627963
0.0213615263186692,0.0221231428246008,0.962896289628963
0.0213649037855887,0.0221265809955599,0.962996299629963
0.0213682750222581,0.0221300126304769,0.963096309630963
0.0213716400746535,0.0221334377838811,0.963196319631963
0.0213749989940964,0.0221368565081634,0.963296329632963
0.0213783700137176,0.022140283825636,0.963396339633963
0.0213817348362341,0.0221437046883257,0.963496349634963
0.0213850935108294,0.0221471191496928,0.963596359635964
0.0213884642802569,0.0221505422416723,0.963696369636964
0.0213918470429422,0.022153973895835,0.963796379637964
0.021395241697311,0.0221574140426825,0.963896389638964
0.0213986481417889,0.0221608626127168,0.963996399639964
0.0214020480523631,0.0221643045216121,0.964096409640964
0.0214054414782168,0.0221677398249669,0.964196419641964
0.0214088337022856,0.0221711791260744,0.964296429642964
0.0214122377282248,0.0221746268557145,0.964396439643964
0.0214156534565984,0.0221780829465276,0.964496449644965
0.0214190625441479,0.0221815322906653,0.964596459645965
0.0214224650411258,0.0221849749437265,0.964696469646965
0.0214258610009923,0.0221884109591708,0.964796479647965
0.0214292557120289,0.0221918509627452,0.964896489648965
0.0214326491827892,0.0221952949159579,0.964996499649965
0.0214360361784519,0.0221987322037548,0.965096509650965
0.0214394219915754,0.0222021734604359,0.965196519651965
0.0214428066285748,0.0222056186475096,0.965296529652965
0.0214462031080743,0.0222090722064483,0.965396539653965
0.0214495793593091,0.0222125120090124,0.965496549654965
0.0214529355619055,0.0222159381696064,0.965596559655966
0.0214562718901435,0.0222193508047737,0.965696569656966
0.0214596074410705,0.0222227675905897,0.965796579657966
0.0214629369713115,0.0222261778959623,0.965896589658966
0.0214662787717342,0.0222295968415697,0.965996599659966
0.0214696327396948,0.0222330243557757,0.966096609660966
0.02147298051162,0.0222364452879636,0.966196619661966
0.0214763403976231,0.0222398747748503,0.966296629662966
0.0214796940255769,0.0222432976561967,0.966396639663966
0.0214830277545808,0.0222467069939399,0.966496649664967
0.021486341758915,0.022250102904623,0.966596659665967
0.0214896681360743,0.0222535075656691,0.966696669666967
0.0214929885235545,0.0222569058157701,0.966796679667967
0.0214963029662622,0.0222602977041088,0.966896689668967
0.0214996115123115,0.0222636832862843,0.966996699669967
0.021502914206609,0.0222670626104106,0.967096709670967
0.0215062110940612,0.0222704357310169,0.967196719671967
0.0215095022217131,0.0222738026972868,0.967296729672967
0.0215127876323328,0.0222771635594729,0.967396739673967
0.0215160856338953,0.0222805334746066,0.967496749674967
0.0215193961184109,0.0222839123678437,0.967596759675968
0.021522700705199,0.0222872850436614,0.967696769676968
0.021525999439166,0.0222906515533814,0.967796779677968
0.0215292923662877,0.0222940119472562,0.967896789678968
0.0215325847887453,0.0222973769237382,0.967996799679968
0.0215358767086771,0.0223007464389896,0.968096809680968
0.0215391681260832,0.0223041204523811,0.968196819681968
0.0215424720692106,0.0223075034053848,0.968296829682968
0.0215457753986151,0.022310890739985,0.968396839683968
0.0215490911510973,0.0223142869040694,0.968496849684969
0.0215524192218752,0.0223176918260014,0.968596859685969
0.0215557464608128,0.0223211009402808,0.968696869686969
0.0215590538959594,0.0223244965024036,0.968796879687969
0.0215623606660614,0.0223278963263723,0.968896889688969
0.0215656615063597,0.0223312896848662,0.968996899689969
0.02156895646283,0.0223346766324147,0.969096909690969
0.0215722455814482,0.0223380572203397,0.969196919691969
0.0215755152148983,0.0223414244849176,0.969296929692969
0.0215787792179216,0.0223447855513214,0.969396939693969
0.0215820376332866,0.022348140468735,0.969496949694969
0.0215852905069687,0.0223514892895491,0.96959695969597
0.021588524201275,0.0223548250521784,0.96969696969697
0.0215917388862088,0.0223581478656818,0.96979697969797
0.0215949347285659,0.0223614578412565,0.96989698969897
0.0215981118940729,0.0223647550858227,0.96999699969997
0.0216012894519776,0.0223680573930684,0.97009700970097
0.0216044673947957,0.0223713647148795,0.97019701970197
0.0216076587368745,0.022374681492728,0.97029702970297
0.0216108314181412,0.0223779854518934,0.97039703970397
0.0216139856053915,0.0223812767003654,0.970497049704971
0.0216171533747365,0.0223845775278332,0.970597059705971
0.021620302681072,0.0223878656606457,0.970697069706971
0.0216234473214026,0.022391148203661,0.970797079707971
0.0216265873331505,0.0223944252039245,0.970897089708971
0.0216297227526684,0.0223976967063428,0.970997099709971
0.021632853614171,0.0224009627558219,0.971097109710971
0.0216359663205949,0.0224042164004,0.971197119711971
0.021639074656114,0.0224074647385201,0.971297129712971
0.0216421786538739,0.0224107078129503,0.971397139713971
0.021645278349158,0.0224139456675282,0.971497149714971
0.0216483737740425,0.0224171783450218,0.971597159715972
0.0216514649616729,0.0224204058871301,0.971697169716972
0.0216545572067457,0.0224236390607342,0.971797179717972
0.0216576504974997,0.0224268778166507,0.971897189718972
0.0216607448232428,0.0224301221014195,0.971997199719972
0.0216638401700756,0.0224333718679958,0.972097209720972
0.0216669312646852,0.0224366163249064,0.972197219721972
0.021670036433223,0.0224398707489339,0.972297229722972
0.021673142521276,0.0224431305660249,0.972397239723972
0.0216762495160138,0.0224463957280652,0.972497249724973
0.0216793384957385,0.022449648411429,0.972597259725973
0.0216824285200752,0.0224529064910639,0.972697269726973
0.0216855195794011,0.0224561699177866,0.972797279727973
0.0216886116598165,0.0224594386434828,0.972897289728973
0.0216917047506294,0.022462712618969,0.972997299729973
0.021694779924796,0.0224659740013741,0.973097309730973
0.0216978373394893,0.0224692228976184,0.973197319731973
0.0217008771508129,0.0224724594124842,0.973297329732973
0.0217039131397333,0.0224756906668676,0.973397339733973
0.0217069317091872,0.0224789096884917,0.973497349734973
0.0217099330131397,0.0224821165821381,0.973597359735974
0.0217129308133118,0.0224853184558732,0.973697369736974
0.0217159251364335,0.0224885153535344,0.973797379737974
0.0217189342958256,0.0224917225743572,0.973897389738974
0.0217219398723162,0.0224949247677843,0.973997399739974
0.021724947150979,0.0224981327509494,0.974097409740974
0.0217279561136377,0.0225013464714614,0.974197419741974
0.0217309667431849,0.0225045658779987,0.974297429742974
0.0217339790225134,0.0225077909203088,0.974397439743974
0.0217370059873546,0.0225110260505555,0.974497449744975
0.0217400291971525,0.0225142558850366,0.974597459745975
0.0217430486797063,0.0225174804675889,0.974697469746975
0.021746082785759,0.0225207151498395,0.974797479747975
0.0217490994092622,0.0225239374956178,0.974897489748975
0.0217520987052502,0.0225271476086365,0.974997499749975
0.0217550944632432,0.0225303526236921,0.975097509750975
0.0217580867089021,0.0225335525814144,0.975197519751975
0.0217610754700261,0.0225367475256402,0.975297529752975
0.0217640471356524,0.0225399304680549,0.975397539753975
0.0217670018565384,0.0225431015091631,0.975497549754975
0.0217699534029587,0.0225462677741384,0.975597559755976
0.0217728881778498,0.0225494222789423,0.975697569756976
0.021775838243423,0.022552587454399,0.975797579757976
0.0217788034745813,0.0225557632160415,0.975897589758976
0.0217817517887988,0.0225589271170075,0.975997599759976
0.0217846833379025,0.022562079257802,0.976097609760976
0.0217875982673038,0.0225652197378611,0.976197619761976
0.0217904967245531,0.0225683486566205,0.976297629762976
0.0217933924574713,0.0225714731274927,0.976397639763976
0.0217962854874426,0.0225745931878997,0.976497649764977
0.0217991758347819,0.0225777088752635,0.976597659765977
0.0218020818181559,0.0225808355519028,0.976697669766977
0.0218049713839073,0.0225839507720245,0.976797679767977
0.0218078765878318,0.0225870769856986,0.976897689768977
0.0218107789893735,0.0225901987589699,0.976997699769977
0.0218136649882613,0.0225933091056611,0.977097709770977
0.0218165483419392,0.0225964151434616,0.977197719771977
0.0218194154576206,0.0225995098851251,0.977297729772977
0.0218222983868246,0.0226026157914134,0.977397739773977
0.0218251786868567,0.0226057174176795,0.977497749774977
0.0218280563769626,0.0226088147992067,0.977597759775978
0.0218309497918473,0.0226119233325286,0.977697769776978
0.0218338268489846,0.0226150205258762,0.977797779777978
0.0218367013133029,0.0226181135033535,0.977897789778978
0.021839573204048,0.0226212022991751,0.977997799779978
0.0218424608612708,0.0226243023227048,0.978097809780978
0.0218453641555976,0.0226274134851986,0.978197819781978
0.0218482698588402,0.0226305311783884,0.978297829782978
0.0218511910505676,0.0226336598651307,0.978397839783978
0.0218540955894475,0.0226367769959194,0.978497849784978
0.0218569836251683,0.0226398826669831,0.978597859785979
0.0218598553010035,0.0226429769777574,0.978697869786979
0.0218627107612954,0.0226460600223324,0.978797879787979
0.0218655501503865,0.0226491318980056,0.978897889788979
0.0218683872289285,0.0226521997299504,0.978997899789979
0.0218712083934428,0.022655256521298,0.979097909790979
0.0218740273981655,0.0226583093929448,0.979197919791979
0.0218768442580657,0.0226613583769667,0.979297929792979
0.0218796589891813,0.0226644035075788,0.979397939793979
0.0218824716075504,0.0226674448147184,0.97949794979498
0.0218852821281418,0.0226704823304618,0.97959795979598
0.0218880958028841,0.0226735269852781,0.97969796979698
0.0218909126018397,0.0226765787171537,0.97979797979798
0.0218937324972091,0.0226796374630056,0.97989798979898
0.021896568562146,0.0226827076835514,0.97999799979998
0.0218994206651383,0.0226857892889783,0.98009800980098
0.0219022886725355,0.0226888821862652,0.98019801980198
0.021905140419483,0.0226919637585468,0.98029802980298
0.0219079760503232,0.0226950341020512,0.98039803980398
0.0219107957072602,0.0226980933119374,0.98049804980498
0.0219135995314289,0.0227011414833647,0.980598059805981
0.0219163876618258,0.0227041787093538,0.980698069806981
0.0219191602363782,0.0227072050829254,0.980798079807981
0.0219219362441436,0.0227102386629299,0.980898089808981
0.0219247156551843,0.0227132793862844,0.980998099809981
0.0219274984363551,0.0227163271909747,0.981098109810981
0.0219302976704323,0.0227193865430652,0.981198119811981
0.021933081222499,0.0227224348139283,0.981298129812981
0.0219358492304824,0.0227254720997928,0.981398139813981
0.021938633805777,0.022728521015386,0.981498149814982
0.0219414348104555,0.0227315814698253,0.981598159815982
0.0219442521087292,0.0227346533700902,0.981698169816982
0.0219470855669475,0.0227377366263676,0.981798179817982
0.0219499166665024,0.022740815631491,0.981898189818982
0.0219527454277089,0.0227438904218135,0.981998199819982
0.0219555718644665,0.0227469610326187,0.982098209820982
0.0219584012319115,0.0227500384799123,0.982198219821982
0.0219612335011752,0.0227531227048882,0.982298229822982
0.0219640686444586,0.0227562136476709,0.982398239823982
0.0219669066361005,0.0227593112494543,0.982498249824982
0.0219697285233964,0.0227623973626437,0.982598259825983
0.021972553363833,0.0227654901701177,0.982698269826983
0.0219753622089822,0.0227685715210741,0.982798279827983
0.0219781551999791,0.0227716415117412,0.982898289828983
0.02198093247582,0.0227747002404858,0.982998299829983
0.0219837078409941,0.0227777548816646,0.983098309830983
0.0219864813072622,0.0227808054694924,0.983198319831983
0.0219892528895936,0.022783852037114,0.983298329832983
0.0219920226008184,0.0227868946198137,0.983398339833983
0.0219947904537672,0.0227899332507365,0.983498349834984
0.0219975564612705,0.0227929679619585,0.983598359835984
0.0220003206372278,0.0227959987866251,0.983698369836984
0.0220030882260833,0.0227990367803024,0.983798379837984
0.0220058591957609,0.0228020818788383,0.983898389838984
0.0220086335152537,0.0228051340223573,0.983998399839984
0.0220113922361338,0.0228081750204971,0.984098409840984
0.0220141354952592,0.0228112049684166,0.984198419841984
0.0220168954981145,0.0228142466305318,0.984298429842984
0.022019672104634,0.022817299913822,0.984398439843984
0.022022465180098,0.0228203647263357,0.984498449844984
0.0220252745844407,0.0228234409761211,0.984598459845985
0.0220280680351952,0.0228265058335413,0.984698469846985
0.022030845672427,0.0228295593969628,0.984798479847985
0.0220336265664533,0.0228326199251773,0.984898489848985
0.0220364106884055,0.022835687358309,0.984998499849985
0.0220391980072768,0.0228387616354138,0.985098509850985
0.0220420016945874,0.0228418472642542,0.985198519851985
0.0220447894496939,0.0228449213831167,0.985298529852985
0.0220475935657551,0.0228480068547842,0.985398539853985
0.022050395453596,0.0228510879277476,0.985498549854986
0.0220531951281852,0.0228541646383598,0.985598559855986
0.0220559926076991,0.022857237022974,0.985698569856986
0.0220588063637009,0.0228603207903307,0.985798579857986
0.0220616362614709,0.0228634158506169,0.985898589858986
0.0220644821684278,0.0228665221118809,0.985998599859986
0.0220673117112222,0.022869616642911,0.986098609860986
0.0220701440232541,0.0228727177997966,0.986198619861986
0.0220729923177429,0.0228758301063384,0.986298629862986
0.0220758379691601,0.0228789377564979,0.986398639863986
0.0220786809967514,0.0228820407876977,0.986498649864986
0.0220815076601803,0.0228851320940095,0.986598659865987
0.0220843181048582,0.0228882117748697,0.986698669866987
0.0220871314609779,0.0228912982045436,0.986798679867987
0.0220899477018091,0.0228943913242251,0.986898689868987
0.0220927800491247,0.0228974956609223,0.986998699869987
0.0220956151111485,0.0229006065368697,0.987098709870987
0.0220984528632889,0.0229037238943295,0.987198719871987
0.022101293280954,0.0229068476755652,0.987298729872987
0.0221041310876237,0.0229099666571456,0.987398739873987
0.0221069663036129,0.0229130808786312,0.987498749874988
0.022109798947098,0.0229161903795824,0.987598759875988
0.022112615265981,0.0229192880391026,0.987698769876988
0.0221154291663254,0.0229223811138776,0.987798779877988
0.0221182459182359,0.0229254808241304,0.987898789878988
0.0221210654928442,0.0229285871099861,0.987998799879988
0.0221238878644894,0.022931699915846,0.988098809880988
0.0221267130085798,0.0229348191829038,0.988198819881988
0.0221295408962468,0.0229379448555608,0.988298829882988
0.0221323524667963,0.0229410584986072,0.988398839883988
0.0221351478645707,0.0229441602146862,0.988498849884988
0.0221379595227949,0.0229472730740062,0.988598859885989
0.0221407873067491,0.0229503969867541,0.988698869886989
0.022143617791512,0.0229535272612638,0.988798879887989
0.0221464509535608,0.0229566638408678,0.988898889888989
0.0221493000627828,0.0229598112803738,0.988998899889989
0.0221521464241513,0.0229629536454389,0.989098909890989
0.0221549900579811,0.022966090982039,0.989198919891989
0.0221578309845872,0.0229692233297347,0.989298929892989
0.0221606692242844,0.0229723507323635,0.989398939893989
0.0221635047963184,0.0229754732294855,0.98949894989499
0.0221663377210041,0.0229785908628001,0.98959895989599
0.022169168017587,0.0229817036750751,0.98969896989699
0.0221720142763119,0.0229848275717848,0.98979897989799
0.0221748763645975,0.0229879624652545,0.98989898989899
0.0221777541509317,0.0229911082688787,0.98999899989999
0.0221806289050043,0.0229942489959239,0.99009900990099
0.0221835006503377,0.022997384689158,0.99019901990199
0.022186369408316,0.0230005153892108,0.99029902990299
0.0221892404629437,0.0230036524232263,0.99039903990399
0.0221921085302164,0.0230067844469535,0.99049904990499
0.022194973631518,0.0230099115010216,0.990599059905991
0.0221978543987921,0.0230130495497115,0.990699069906991
0.0222007507015959,0.023016198504279,0.990799079907991
0.0222036624084174,0.0230193582781187,0.990899089908991
0.0222065893930904,0.023022528784625,0.990999099909991
0.0222095315251722,0.0230257099382618,0.991099109910991
0.022212488680635,0.0230289016534926,0.991199119911991
0.0222154420692933,0.0230320878623246,0.991299129912991
0.0222183917200154,0.0230352686096639,0.991399139913991
0.0222213376616699,0.0230384439414866,0.991499149914992
0.022224298587145,0.0230416298958478,0.991599159915992
0.0222272743713438,0.0230448263861425,0.991699169916992
0.0222302648902387,0.0230480333300416,0.991799179917992
0.0222332513269139,0.0230512346189221,0.991899189918992
0.0222362524052646,0.0230544463261237,0.991999199919992
0.0222392493040979,0.0230576523301928,0.992099209920992
0.0222422420522826,0.0230608526803126,0.992199219921992
0.0222452306829638,0.0230640474224591,0.992299229922992
0.0222482152271485,0.0230672366026081,0.992399239923992
0.0222511957158435,0.0230704202678043,0.992499249924992
0.0222541721811251,0.0230735984618852,0.992599259925993
0.0222571446518617,0.0230767712308266,0.992699269926993
0.0222601131590602,0.0230799386195351,0.992799279927993
0.0222630964415845,0.0230831167334256,0.992899289928993
0.022266094375407,0.0230863054848238,0.992999299929993
0.0222691068386386,0.0230895047892626,0.993099309930993
0.0222721337072515,0.0230927145601362,0.993199319931993
0.022275174861495,0.0230959347151162,0.993299329932993
0.022278230180549,0.023099165168666,0.993399339933993
0.0222812995457319,0.0231024058384572,0.993499349934993
0.0222843640716989,0.0231056405100157,0.993599359935994
0.0222874237948029,0.0231088692325247,0.993699369936994
0.0222904975212678,0.0231121081926592,0.993799379937994
0.0222935851334809,0.0231153573080904,0.993899389938994
0.0222966677289904,0.0231186003376142,0.993999399939994
0.0222997453452182,0.0231218373325523,0.994099409940994
0.022302818021725,0.023125068341019,0.994199419941994
0.022305885797002,0.0231282934132666,0.994299429942994
0.0223089487063331,0.0231315125974095,0.994399439943994
0.0223120067903478,0.023134725941562,0.994499449944995
0.0223150788745158,0.0231379496687514,0.994599459945995
0.0223181460414159,0.0231411675099745,0.994699469946995
0.022321208331678,0.0231443795133455,0.994799479947995
0.0223242657805858,0.0231475857259091,0.994899489948995
0.0223273372275084,0.023150802389939,0.994999499949995
0.0223304090422369,0.0231540247293021,0.995099509950995
0.0223334812183564,0.0231572526937458,0.995199519951995
0.0223365344428404,0.0231604673690568,0.995299529952995
0.0223395828815686,0.0231636762043772,0.995399539953995
0.022342626570894,0.0231668792446135,0.995499549954995
0.0223456655461004,0.0231700765389493,0.995599559955996
0.0223486998446097,0.0231732681333601,0.995699569956996
0.022351734803887,0.0231764656094604,0.995799579957996
0.0223547839258364,0.0231796736054559,0.995899589958996
0.0223578335727648,0.0231828873420061,0.995999599959996
0.0223608784317991,0.0231860952150432,0.996099609960996
0.0223639045380698,0.0231892899293904,0.996199619961996
0.0223669120594419,0.0231924715962448,0.996299629962996
0.0223699339519808,0.0231956639038146,0.996399639963996
0.022372970097005,0.0231988667665632,0.996499649964997
0.0223760015428789,0.0232020638363662,0.996599659965997
0.0223790471557018,0.023205271424995,0.996699669966997
0.0223820932892268,0.0232084847488325,0.996799679967997
0.0223851399338313,0.023211703757626,0.996899689968997
0.0223882006149418,0.0232149330992042,0.996999699969997
0.022391242345486,0.0232181490297603,0.997099709970997
0.0223942846127706,0.0232213706153348,0.997199719971997
0.0223973274071725,0.0232245978024674,0.997299729972997
0.0224003707233458,0.0232278305430438,0.997399739973997
0.022403409235587,0.0232310571795367,0.997499749974997
0.0224064429834565,0.0232342777632672,0.997599759975998
0.0224094579935312,0.0232374849755365,0.997699769976998
0.0224124737467025,0.023240697905907,0.997799779977998
0.0224154849161976,0.023243904886159,0.997899789978998
0.0224184915373002,0.023247105966545,0.997999799979998
0.0224214936463631,0.0232503011951791,0.998099809980998
0.0224244912765318,0.0232534906201757,0.998199819981998
0.0224274844620207,0.0232566742896488,0.998299829982998
0.02243049209459,0.0232598685870066,0.998399839983998
0.0224335140512812,0.0232630734267127,0.998499849984999
0.0224365502123434,0.023266288723231,0.998599859985999
0.0224396004569566,0.0232695143910252,0.998699869986999
0.0224426457778869,0.0232727339718426,0.998799879987999
0.022445705102178,0.0232759638929292,0.998899889988999
0.0224487783111482,0.0232792040730251,0.998999899989999
0.0224518652893236,0.0232824544276633,0.999099909990999
0.0224549470038092,0.0232856984654462,0.999199919991999
0.0224580234952348,0.0232889362366261,0.999299929992999
0.0224610948063684,0.0232921677957326,0.999399939993999
0.0224641609746323,0.0232953931919491,0.999499949994999
0.0224672220406562,0.0232986124755279,0.999599959996
0.022470283373981,0.0233018373970179,0.999699969997
0.022473339638211,0.0233050562015937,0.999799979998
0.0224764097935355,0.0233082853720991,0.999899989999
0.0224794747931598,0.0233115083807837,1


==> plots/1e-5_p2_path.csv <==
0.0386753819491453,0.00618885619390312,0
0.0386753812798238,0.00618885609981319,0.0001000100010001
0.0386753791221707,0.00618885603138413,0.0002000200020002
0.0386753749918369,0.00618885568496219,0.0003000300030003
0.0386753682569228,0.00618885497180328,0.0004000400040004
0.0386753578899238,0.00618885432600423,0.0005000500050005
0.0386753432044111,0.00618885375718791,0.0006000600060006
0.038675324081703,0.0061888525564722,0.0007000700070007
0.0386752999315991,0.00618885063938994,0.0008000800080008
0.0386752701713835,0.00618884792575095,0.0009000900090009
0.0386752342311706,0.00618884433750332,0.001000100010001
0.0386751906899885,0.00618884091177469,0.0011001100110011
0.0386751389330453,0.0061888376571187,0.0012001200120012
0.0386750783541024,0.00618883458636565,0.0013001300130013
0.0386750094407167,0.00618883030527406,0.0014001400140014
0.0386749316711168,0.00618882474434569,0.0015001500150015
0.0386748445342234,0.00618881783194374,0.0016001600160016
0.0386747475275106,0.00618880949963944,0.0017001700170017
0.0386746401602141,0.00618879968007271,0.0018001800180018
0.0386745205120439,0.00618879016736737,0.0019001900190019
0.0386743880537442,0.006188780969008,0.002000200020002
0.0386742422667513,0.00618877209461733,0.0021002100210021
0.0386740826410551,0.00618876354954146,0.0022002200220022
0.0386739086773372,0.00618875534340306,0.0023002300230023
0.0386737198859025,0.00618874748368678,0.0024002400240024
0.0386735157866786,0.00618873997680763,0.0025002500250025
0.0386732959092157,0.00618873283025008,0.0026002600260026
0.0386730597926872,0.00618872605256788,0.0027002700270027
0.0386728069848197,0.00618871964910695,0.0028002800280028
0.0386725370418939,0.00618871362735176,0.0029002900290029
0.0386722495298129,0.0061887079937175,0.003000300030003
0.038671944024103,0.00618870275568856,0.0031003100310031
0.0386716393940709,0.00618869497402408,0.0032003200320032
0.0386713352131044,0.00618869051758311,0.0033003300330033
0.0386710115148936,0.00618868647278559,0.0034003400340034
0.0386706679123869,0.00618868284818507,0.0035003500350035
0.0386703040228093,0.00618867964912756,0.0036003600360036
0.0386699194762163,0.00618867688202845,0.0037003700370037
0.0386695139069403,0.00618867455116438,0.0038003800380038
0.0386690869589364,0.006188672665089,0.0039003900390039
0.0386686382836442,0.00618867122701005,0.004000400040004
0.0386681909384415,0.00618867370756263,0.0041004100410041
0.0386677448527606,0.00618868014309963,0.0042004200420042
0.0386672999581728,0.00618869057318169,0.0043004300430043
0.0386668561873179,0.00618870503202324,0.0044004400440044
0.0386664134739056,0.00618872355490808,0.0045004500450045
0.0386659461837771,0.00618874239748481,0.0046004600460046
0.0386654540282475,0.00618876156509942,0.0047004700470047
0.0386649367218395,0.00618878106523639,0.0048004800480048
0.0386643939886983,0.00618880090324173,0.0049004900490049
0.0386638288546706,0.00618881682154627,0.005000500050005
0.038663265600303,0.00618883723478323,0.0051005100510051
0.0386627041560972,0.00618886216861339,0.0052005200520052
0.0386621444525551,0.00618889164762843,0.0053005300530053
0.0386615864233859,0.00618892569642006,0.0054005400540054
0.0386610305390393,0.00618895540424469,0.0055005500550055
0.0386604767385708,0.00618898075613349,0.0056005600560056
0.0386599249588972,0.00618900173818677,0.0057005700570057
0.0386593751412124,0.0061890183354357,0.0058005800580058
0.038658826653617,0.00618903995473437,0.0059005900590059
0.0386582794351664,0.00618906661105173,0.006000600060006
0.0386577334249159,0.00618909831828726,0.0061006100610061
0.0386571885651287,0.00618913509034072,0.0062006200620062
0.0386566447991368,0.00618917694111168,0.0063006300630063
0.0386561020692033,0.00618922388236145,0.0064006400640064
0.0386555603186603,0.00618927592585132,0.0065006500650065
0.0386550194940478,0.0061893330833424,0.0066006600660066
0.0386544497549598,0.00618938508620245,0.0067006700670067
0.0386538811160824,0.00618944232602216,0.0068006800680068
0.0386533135218169,0.00618950481135529,0.0069006900690069
0.0386527475719868,0.00618956192287055,0.007000700070007
0.0386521472558115,0.00618961919904325,0.0071007100710071
0.038651546502332,0.00618966938532626,0.0072007200720072
0.0386509452559495,0.0061897124859964,0.0073007300730073
0.0386503434664115,0.00618974850319203,0.0074007400740074
0.0386497037500801,0.00618978199279017,0.0075007500750075
0.0386490260128654,0.00618981295799826,0.0076007600760076
0.0386483101649541,0.00618984139774741,0.0077007700770077
0.0386475561208102,0.00618986731417571,0.0078007800780078
0.0386468005070751,0.00618989468792872,0.0079007900790079
0.0386460454471876,0.00618991474512081,0.008000800080008
0.0386452908844798,0.00618992749430564,0.0081008100810081
0.0386445367601456,0.00618993294617523,0.0082008200820082
0.0386437830185862,0.00618993110821414,0.0083008300830083
0.0386430296052724,0.00618992199325258,0.0084008400840084
0.0386422764646055,0.00618990561091367,0.0085008500850085
0.0386415235441946,0.00618988197188914,0.0086008600860086
0.0386407707927179,0.0061898510879404,0.0087008700870087
0.0386400181577844,0.00618981297296721,0.0088008800880088
0.0386392655880723,0.00618976763659211,0.0089008900890089
0.0386385130365366,0.00618971509271498,0.009000900090009
0.0386377604529249,0.00618965535523537,0.0091009100910091
0.0386370077912613,0.00618958843698378,0.0092009200920092
0.0386362550034316,0.00618951435185987,0.0093009300930093
0.0386354655269464,0.00618942949023188,0.0094009400940094
0.0386346393596672,0.00618933386172264,0.0095009500950095
0.0386337765048017,0.00618922748023191,0.0096009600960096
0.0386328769655574,0.00618911035645164,0.0097009700970097
0.0386319407515572,0.00618898250428156,0.0098009800980098
0.0386310058280859,0.00618884771191021,0.0099009900990099
0.0386300721395449,0.00618870599644497,0.01000100010001
0.0386291396303355,0.00618855737285471,0.0101010101010101
0.0386282082448592,0.00618840185610817,0.0102010201020102
0.0386272779328634,0.00618823946224359,0.0103010301030103
0.0386263486387495,0.00618807020836798,0.0104010401040104
0.038625373705676,0.00618789971421613,0.0105010501050105
0.0386243531967257,0.0061877279765804,0.0106010601060106
0.0386233344166779,0.00618754931371232,0.0107010701070107
0.0386223173067262,0.00618736374592677,0.0108010801080108
0.0386213018123413,0.00618717129246942,0.0109010901090109
0.0386202399209313,0.00618697772810947,0.011001100110011
0.0386191799786797,0.00618677725776286,0.0111011101110111
0.0386181219278494,0.00618656989960608,0.0112011201120112
0.038617065713911,0.00618635567502309,0.0113011301130113
0.0386160112791275,0.00618613460432893,0.0114011401140114
0.0386149171416033,0.00618590255291279,0.0115011501150115
0.0386137833772518,0.00618565954750482,0.0116011601160116
0.0386126100619865,0.0061854056126967,0.0117011701170117
0.0386113972738591,0.00618514077414932,0.0118011801180118
0.0386101847466175,0.00618488066789742,0.0119011901190119
0.0386089724321474,0.006184625256519,0.012001200120012
0.0386077602801962,0.00618437450473026,0.0121012101210121
0.0386065482437191,0.00618412837831668,0.0122012201220122
0.0386053362767402,0.00618388684199464,0.0123012301230123
0.0386041232940178,0.00618363331241467,0.0124012401240124
0.038602909253853,0.00618336784196792,0.0125012501250125
0.0386016943134186,0.00618310616612496,0.0126012601260126
0.0386004782374899,0.00618283251199313,0.0127012701270127
0.0385992609907831,0.00618254693410171,0.0128012801280128
0.0385980425337378,0.00618224948698002,0.0129012901290129
0.0385968228332086,0.00618194022408835,0.013001300130013
0.0385956018507041,0.00618161919888681,0.0131013101310131
0.0385943795541484,0.00618128646697399,0.0132013201320132
0.0385931559093267,0.00618094208181018,0.0133013301330133
0.0385919308830939,0.00618058609792467,0.0134013401340134
0.0385907044433738,0.00618021856877769,0.0135013501350135
0.0385894228156358,0.00617984594808272,0.0136013601360136
0.0385880928983822,0.00617946151696368,0.0137013701370137
0.0385867081160102,0.00617907206914092,0.0138013801380138
0.0385852686620458,0.00617867761423735,0.0139013901390139
0.0385837747332223,0.00617827815973718,0.014001400140014
0.0385822816020248,0.00617786720060534,0.0141014101410141
0.0385807892192699,0.00617744479457878,0.0142014201420142
0.0385792975368434,0.00617701099832526,0.0143014301430143
0.0385778067397175,0.00617658269350186,0.0144014401440144
0.038576316547761,0.00617614295889096,0.0145014501450145
0.0385748269149979,0.0061756918522296,0.0146014601460146
0.0385733377965219,0.00617522943232398,0.0147014701470147
0.0385718491474263,0.00617475575584187,0.0148014801480148
0.0385703609228045,0.0061742708815894,0.0149014901490149
0.0385688730820269,0.00617377486623451,0.015001500150015
0.0385673855823252,0.00617326776751414,0.0151015101510151
0.0385658983820006,0.00617274964423442,0.0152015201520152
0.0385644114404233,0.00617222055199401,0.0153015301530153
0.0385629247180327,0.00617168054852997,0.0154015401540154
0.0385614381752684,0.00617112969157912,0.0155015501550155
0.0385599517736389,0.00617056803780942,0.0156015601560156
0.0385584654757222,0.00616999564281944,0.0157015701570157
0.0385569792451653,0.00616941256541531,0.0158015801580158
0.03855544204353,0.00616881841213018,0.0159015901590159
0.0385539053027214,0.00616821368014366,0.016001600160016
0.0385523689853175,0.00616759842612353,0.0161016101610161
0.0385507815332469,0.00616697223201132,0.0162016201620162
0.0385491431571428,0.00616633514164413,0.0163016301630163
0.0385474540654998,0.00616568719458268,0.0164016401640164
0.0385457669101847,0.00616504687308201,0.0165016501650165
0.0385440813843361,0.0061643961204301,0.0166016601660166
0.0385423376328619,0.00616374186720529,0.0167016701670167
0.0385405359166479,0.00616308411233842,0.0168016801680168
0.0385387370637613,0.00616243408995255,0.0169016901690169
0.0385368803167023,0.00616178047076558,0.017001700170017
0.0385349659374258,0.00616112325370806,0.0171017101710171
0.0385329941910943,0.00616046243984944,0.0172017201720172
0.0385309653396627,0.00615979802705108,0.0173017301730173
0.0385288796461551,0.00615913001638234,0.0174017401740174
0.0385267448997204,0.00615845090203318,0.0175017501750175
0.0385245537581369,0.00615776825610433,0.0176017601760176
0.0385223064833595,0.0061570820796648,0.0177017701770177
0.0385200033362738,0.00615639237271468,0.0178017801780178
0.0385176445766964,0.00615569913525397,0.0179017901790179
0.0385152304644437,0.00615500236942104,0.018001800180018
0.0385127612593323,0.0061543020741468,0.0181018101810181
0.0385102372201094,0.00615359825370788,0.0182018201820182
0.0385076586044532,0.00615289090703529,0.0183018301830183
0.0385050333811388,0.00615217238397639,0.0184018401840184
0.0385023617501072,0.0061514427358531,0.0185018501850185
0.0384996439112996,0.00615070201291789,0.0186018601860186
0.0384968761620635,0.00614995192161994,0.0187018701870187
0.0384940587354854,0.00614919250472743,0.0188018801880188
0.0384911995180117,0.00614841117343596,0.0189018901890189
0.0384882986785766,0.00614760804215034,0.019001900190019
0.0384853563871835,0.00614678322634464,0.0191019101910191
0.0384823728127666,0.00614593683935445,0.0192019201920192
0.0384793481231908,0.00614506899451522,0.0193019301930193
0.0384762824873903,0.00614417980516273,0.0194019401940194
0.0384731760742994,0.00614326938356322,0.0195019501950195
0.0384700290517829,0.00614233784198322,0.0196019601960196
0.0384668415887752,0.00614138529161979,0.0197019701970197
0.0384636060597154,0.00614042478317322,0.0198019801980198
0.0384603226955515,0.00613945634871978,0.0199019901990199
0.0384569917293699,0.00613848001926615,0.02000200020002
0.0384536133910495,0.0061374958268886,0.0201020102010201
0.0384501879115382,0.0061365038036632,0.0202020202020202
0.0384467233782928,0.00613549089888973,0.0203020302030203
0.0384432199538322,0.00613445722590361,0.0204020402040204
0.0384396778017446,0.00613340289697129,0.0205020502050205
0.0384360970824105,0.00613232802435927,0.0206020602060206
0.0384324779594182,0.00613123272033388,0.0207020702070207
0.0384288205931481,0.00613011709502302,0.0208020802080208
0.0384251251471885,0.00612898125962391,0.0209020902090209
0.038421383830252,0.00612783862943538,0.021002100210021
0.0384175968722174,0.00612668922797984,0.0211021102110211
0.0384137645018943,0.00612553308091817,0.0212021202120212
0.0384098949307671,0.00612435683068868,0.0213021302130213
0.0384059883192163,0.00612316058741932,0.0214021402140214
0.0384020448244149,0.00612194446337644,0.0215021502150215
0.0383980565845081,0.00612072204065467,0.0216021602160216
0.0383940238272362,0.00611949334063797,0.0217021702170217
0.0383899467782014,0.00611825838791803,0.0218021802180218
0.0383858248589643,0.00611701434482832,0.0219021902190219
0.0383816671652408,0.00611575054606189,0.022002200220022
0.0383774738520655,0.00611446710067763,0.0221022102210221
0.0383732361786981,0.00611317487499272,0.0222022202220222
0.0383689543739482,0.00611187391070589,0.0223022302230223
0.0383646375795075,0.00611055345376656,0.0224022402240224
0.0383602859472028,0.00610921361537188,0.0225022502250225
0.0383558996256534,0.00610785450458063,0.0226022602260226
0.0383514787645479,0.00610647623258997,0.0227022702270227
0.0383470235125056,0.00610507890738939,0.0228022802280228
0.0383425340181457,0.00610366263589942,0.0229022902290229
0.0383380104311569,0.00610222752824801,0.023002300230023
0.0383334528990892,0.00610077369135549,0.0231023102310231
0.0383288615694928,0.00609930123000381,0.0232023202320232
0.0383242365909868,0.00609781025218248,0.0233023302330233
0.0383195781100524,0.00609630086267364,0.0234023402340234
0.0383148960243079,0.00609476939410849,0.0235023502350235
0.0383101904064594,0.00609321597265303,0.0236023602360236
0.0383054613270742,0.00609164072447345,0.0237023702370237
0.038300708857789,0.00609004377466647,0.0238023802380238
0.038295933068102,0.00608842524832891,0.0239023902390239
0.0382911340317884,0.00608678527055759,0.024002400240024
0.0382863118194154,0.00608512396324186,0.0241024102410241
0.0382814665026198,0.00608344145040927,0.0242024202420242
0.0382765981551767,0.00608173785287981,0.0243024302430243
0.0382717068487226,0.0060800132946811,0.0244024402440244
0.0382667926559634,0.00607826789449478,0.0245024502450245
0.0382618556485359,0.00607650177421011,0.0246024602460246
0.0382568959012841,0.00607471505357788,0.0247024702470247
0.0382519134847757,0.00607290785021046,0.0248024802480248
0.0382469084738548,0.00607108028385874,0.0249024902490249
0.038241880940158,0.00606923247320415,0.025002500250025
0.0382368309585297,0.00606736453372095,0.0251025102510251
0.0382317586027449,0.00606547658409049,0.0252025202520252
0.0382266639444403,0.00606356873764856,0.0253025302530253
0.0382215470595293,0.00606164111307668,0.0254025402540254
0.0382164080196485,0.0060596938226413,0.0255025502550255
0.0382112469007114,0.00605772698181637,0.0256025602560256
0.0382060637754239,0.00605574070393744,0.0257025702570257
0.038200858717561,0.00605373510340937,0.0258025802580258
0.038195631801967,0.00605171029036014,0.0259025902590259
0.038190383102417,0.00604966637705608,0.026002600260026
0.0381851126937551,0.0060476034768328,0.0261026102610261
0.0381798206497565,0.00604552169874918,0.0262026202620262
0.0381745070441962,0.00604342115293308,0.0263026302630263
0.0381691719529877,0.00604130194951249,0.0264026402640264
0.038163815449906,0.00603916419647708,0.0265026502650265
0.0381584376087261,0.00603700800288546,0.0266026602660266
0.0381530385053616,0.00603483347672742,0.0267026702670267
0.0381476182135875,0.00603264072492308,0.0268026802680268
0.0381421768082481,0.00603042985332386,0.0269026902690269
0.0381367143631184,0.00602820096884991,0.027002700270027
0.0381312309541118,0.00602595417735255,0.0271027102710271
0.0381257266550035,0.00602368958361363,0.0272027202720272
0.0381202015417068,0.00602140729027684,0.0273027302730273
0.0381146556869277,0.00601910740319323,0.0274027402740274
0.0381090891676488,0.00601679002500629,0.0275027502750275
0.0381035029087313,0.0060144617355958,0.0276027602760276
0.0380979080908382,0.00601212059649526,0.0277027702770277
0.0380922935803514,0.00600976867340625,0.0278027802780278
0.0380866594478386,0.00600740601765053,0.0279027902790279
0.0380810169124538,0.00600503068541587,0.028002800280028
0.0380753659613668,0.00600264274513123,0.0281028102810281
0.0380696954128453,0.00600024426677502,0.0282028202820282
0.0380640053385259,0.00599783530380728,0.0283028302830283
0.0380582958143221,0.0059954159086192,0.0284028402840284
0.0380525669118706,0.00599298613360164,0.0285028502850285
0.0380468299219623,0.00599054401997341,0.0286028602860286
0.0380410736040588,0.00598809164733576,0.0287028702870287
0.0380353092724737,0.00598562705263071,0.0288028802880288
0.0380295369154456,0.00598315030001039,0.0289028902890289
0.0380237565201442,0.00598066145683477,0.029002900290029
0.0380179680769465,0.00597816058832516,0.0291029102910291
0.0380121715751606,0.00597564775756462,0.0292029202920292
0.0380063670062329,0.00597312302977456,0.0293029302930293
0.0380005543594712,0.00597058647017648,0.0294029402940294
0.0379947223098701,0.00596804017227103,0.0295029502950295
0.0379888822636946,0.00596548215268563,0.0296029602960296
0.0379830342145294,0.00596291247450304,0.0297029702970297
0.0379771668042237,0.00596033323657029,0.0298029802980298
0.037971280114037,0.00595774448807067,0.0299029902990299
0.0379653742230904,0.00595514627604918,0.03000300030003
0.0379594492137125,0.00595253864861994,0.0301030103010301
0.0379535051650244,0.00594992165282786,0.0302030203020302
0.0379475421561473,0.00594729533464886,0.0303030303030303
0.0379415602694097,0.00594465974326623,0.0304030403040304
0.0379355595817943,0.00594201492358644,0.0305030503050305
0.0379295401745607,0.00593936092372376,0.0306030603060306
0.0379235021257607,0.00593669778858475,0.0307030703070307
0.0379174455155845,0.00593402556414514,0.0308030803080308
0.0379113704231533,0.00593134429744987,0.0309030903090309
0.0379052769265189,0.00592865403447466,0.031003100310031
0.0378991651048024,0.00592595481905697,0.0311031103110311
0.0378930350360557,0.00592324669824172,0.0312031203120312
0.0378868867983305,0.00592052971693547,0.0313031303130313
0.0378807204707481,0.00591780391897558,0.0314031403140314
0.037874536130291,0.0059150693503377,0.0315031503150315
0.0378683338550112,0.0059123260537901,0.0316031603160316
0.0378621137229605,0.00590957407637781,0.0317031703170317
0.0378558758100524,0.00590681346086871,0.0318031803180318
0.0378496201954079,0.00590404425003119,0.0319031903190319
0.0378433469549405,0.00590126648984097,0.032003200320032
0.0378370561656328,0.00589848022199689,0.0321032103210321
0.0378307479044676,0.00589568549140566,0.0322032203220322
0.0378244222473583,0.00589288233976602,0.0323032303230323
0.0378180908614556,0.00589006873131436,0.0324032403240324
0.0378117537317907,0.00588724472271834,0.0325032503250325
0.0378053992339809,0.00588441245666218,0.0326032603260326
0.0377990390619072,0.00588156988882842,0.0327032703270327
0.037792661576218,0.00587871916510883,0.0328032803280328
0.0377862668538961,0.00587586032399484,0.0329032903290329
0.0377798549729933,0.00587299340932375,0.033003300330033
0.0377734260115615,0.00587011846172536,0.0331033103310331
0.0377669800455141,0.00586723552076013,0.0332033203320332
0.0377605171529031,0.00586434462812696,0.0333033303330333
0.0377540374085726,0.00586144582445566,0.0334033403340334
0.0377475408905746,0.00585853915037607,0.0335033503350335
0.0377410276748225,0.00585562464437934,0.0336033603360336
0.0377344978361605,0.00585270234816457,0.0337033703370337
0.0377279514505022,0.00584977230129213,0.0338033803380338
0.0377213885948302,0.00584683454225354,0.0339033903390339
0.0377148093418504,0.00584388911060916,0.034003400340034
0.0377082254923638,0.00584093394279597,0.0341034103410341
0.0377016370260557,0.00583796909120489,0.0342034203420342
0.037695032184893,0.00583499671883508,0.0343034303430343
0.0376884110458585,0.00583201686417781,0.0344034403440344
0.0376817854364832,0.0058290274551163,0.0345034503450345
0.0376751435784195,0.00582603065678808,0.0346034603460346
0.0376684855475806,0.00582302650661522,0.0347034703470347
0.037661811418811,0.00582001504201991,0.0348034803480348
0.0376551212701624,0.00581699630042431,0.0349034903490349
0.0376484269612422,0.00581396820222717,0.035003500350035
0.0376417284717356,0.00581093080195789,0.0351035103510351
0.0376350139837341,0.00580788626796153,0.0352035203520352
0.0376282953782291,0.00580483251956768,0.0353035303530353
0.0376215726359751,0.00580176960702907,0.0354035403540354
0.0376148339176795,0.0057986997040367,0.0355035503550355
0.0376080793013942,0.00579562284801267,0.0356035603560356
0.0376013088619634,0.0057925390721023,0.0357035703570357
0.0375945186754095,0.00578946252721657,0.0358035803580358
0.0375877088550683,0.00578639312888831,0.0359035903590359
0.0375808795174828,0.00578333079692732,0.036003600360036
0.0375740307749194,0.00578027545007399,0.0361036103610361
0.0375671731921799,0.00577722093613038,0.0362036203620362
0.0375603067959944,0.00577416722408952,0.0363036303630363
0.0375534316120237,0.00577111428508287,0.0364036403640364
0.0375465372037706,0.00576806817187272,0.0365036503650365
0.0375396236835015,0.0057650288053378,0.0366036603660366
0.0375326911645519,0.00576199610849556,0.0367036703670367
0.037525739758119,0.00575897000329412,0.0368036803680368
0.0375187701709466,0.00575595068005162,0.0369036903690369
0.0375117825035396,0.00575293806178562,0.037003700370037
0.037504785321289,0.00574992575786538,0.0371037103710371
0.0374977786562709,0.00574691374476861,0.0372037203720372
0.0374907625405613,0.00574390200004196,0.0373037303730373
0.0374837370051671,0.00574089049909374,0.0374037403740374
0.037476702084303,0.00573787921947065,0.0375037503750375
0.0374696578089756,0.00573486813871945,0.0376037603760376
0.0374626042112613,0.0057318572343869,0.0377037703770377
0.0374555413232361,0.00572884648508887,0.0378037803780378
0.0374484691780453,0.00572583586730294,0.0379037903790379
0.0374413878066959,0.00572282536178335,0.038003800380038
0.0374342972412639,0.00571981494607687,0.0381038103810381
0.0374272080508278,0.00571679848081595,0.0382038203820382
0.0374201096374406,0.00571378211712925,0.0383038303830383
0.0374130020374553,0.0057107658336329,0.0384038403840384
0.0374058852818788,0.00570774960894278,0.0385038503850385
0.0373987594038564,0.00570473342381319,0.0386038603860386
0.0373916244354641,0.00570171725792929,0.0387038703870387
0.0373844804119858,0.00569870109097611,0.0388038803880388
0.0373773273633591,0.00569568490477734,0.0389038903890389
0.0373701742195733,0.00569266286575748,0.039003900390039
0.0373630209346526,0.00568963500171594,0.0391039103910391
0.0373558674690364,0.00568660134259033,0.0392039203920392
0.0373487137788875,0.00568356191724928,0.0393039303930393
0.0373415598225069,0.00568051675242274,0.0394039403940394
0.0373344055603339,0.00567746587911768,0.0395039503950395
0.0373272509517391,0.00567440932299499,0.0396039603960396
0.037320093051066,0.00567134318466882,0.0397039703970397
0.0373129318401383,0.00566826752508375,0.0398039803980398
0.0373057673039871,0.00566518240518437,0.0399039903990399
0.0372985994244359,0.00566208788377689,0.04000400040004
0.0372914281843776,0.00565898402287519,0.0401040104010401
0.0372842535699123,0.00565587087914702,0.0402040204020402
0.0372770682591334,0.00565275410440304,0.0403040304030403
0.0372698723087084,0.00564963371254301,0.0404040404040404
0.0372626764021209,0.00564650356099166,0.0405040504050405
0.0372554698762022,0.00564336987679135,0.0406040604060406
0.0372482634187126,0.00564022651308988,0.0407040704070407
0.0372410463632759,0.00563707970227583,0.0408040804080408
0.0372338187654908,0.00563392945824867,0.0409040904090409
0.0372265806830943,0.00563077579597725,0.041004100410041
0.037219332171685,0.00562761873043052,0.0411041104110411
0.0372120732879306,0.00562445827550805,0.0412041204120412
0.0372048040874298,0.00562129444617879,0.0413041304130413
0.0371975246268504,0.0056181272574114,0.0414041404140414
0.0371902456099905,0.00561495055059285,0.0415041504150415
0.0371829563490899,0.00561177056559571,0.0416041604160416
0.0371756569008166,0.00560858731525046,0.0417041704170417
0.0371683473175615,0.00560540081452606,0.0418041804180418
0.0371610276570616,0.0056022110751836,0.0419041904190419
0.037153697972777,0.00559901811326123,0.042004200420042
0.037146358318168,0.00559582194052024,0.0421042104210421
0.0371390087477639,0.00559262256979092,0.0422042204220422
0.0371316493160941,0.00558942001604222,0.0423042304230423
0.0371242907440641,0.005586208111038,0.0424042404240424
0.0371169329963902,0.00558298691893048,0.0425042504250425
0.0371095653596513,0.00557976268814617,0.0426042604260426
0.0371021878883768,0.0055765354293769,0.0427042704270427
0.0370948006370962,0.00557330515545317,0.0428042804280428
0.0370874036571311,0.00557007187813635,0.0429042904290429
0.0370799970040802,0.00556683561025676,0.043004300430043
0.0370725807292652,0.0055635963625065,0.0431043104310431
0.0370651548861464,0.00556035414664679,0.0432043204320432
0.0370577195271147,0.00555710897550801,0.0433043304330433
0.037050274703492,0.00555386085978227,0.0434043404340434
0.0370428204676691,0.00555060981123089,0.0435043504350435
0.0370353568698986,0.00554735584268415,0.0436043604360436
0.0370278839625716,0.00554409896376489,0.0437043704370437
0.0370204124933236,0.00554083299447595,0.0438043804380438
0.0370129317209342,0.00553756419072794,0.0439043904390439
0.0370054416977945,0.00553429256535142,0.044004400440044
0.0369979424730877,0.00553101812689996,0.0441044104410441
0.036990434099205,0.00552774088713477,0.0442044204420442
0.0369829166253296,0.00552446085567878,0.0443044304430443
0.0369753901017142,0.00552117804536248,0.0444044404440444
0.036967854577542,0.00551789246367005,0.0445044504450445
0.0369603101019965,0.00551460412450144,0.0446044604460446
0.0369527567242611,0.00551131303641003,0.0447044704470447
0.0369451944935191,0.00550801921008793,0.0448044804480448
0.0369376234568155,0.00550472265622727,0.0449044904490449
0.0369300436644028,0.00550142338658924,0.045004500450045
0.0369224658810238,0.0054981152094152,0.0451045104510451
0.0369148900628413,0.00549479818778828,0.0452045204520452
0.0369073161670869,0.00549147238372216,0.0453045304530453
0.0368997334247413,0.00548814406275047,0.0454045404540454
0.0368921418860568,0.00548481323342705,0.0455045504550455
0.0368845415991477,0.00548147990430528,0.0456045604560456
0.0368769326142665,0.00547814408393892,0.0457045704570457
0.0368693149773891,0.00547480578195088,0.0458045804580458
0.0368616887387679,0.00547146500582536,0.0459045904590459
0.0368540539443788,0.0054681217651854,0.046004600460046
0.0368464106423359,0.00546477606858454,0.0461046104610461
0.0368387588807534,0.00546142792457645,0.0462046204620462
0.0368310987045377,0.00545807734171469,0.0463046304630463
0.0368234408998159,0.00545471811968714,0.0464046404640464
0.0368157854195429,0.00545135031943838,0.0465046504650465
0.0368081322198814,0.00544797400298208,0.0466046604660466
0.0368004812559248,0.00544458922912466,0.0467046704670467
0.0367928217362003,0.00544120226767639,0.0468046804680468
0.0367851537109604,0.00543781312505265,0.0469046904690469
0.0367774689131221,0.00543442403802748,0.047004700470047
0.036769767450675,0.00543103499270122,0.0471047104710471
0.0367620494337472,0.00542764597731276,0.0472047204720472
0.0367543149692589,0.00542425697796233,0.0473047304730473
0.036746564166269,0.005420867985027,0.0474047404740474
0.0367387971295594,0.00541747898460739,0.0475047504750475
0.0367310139671196,0.00541408996601128,0.0476047604760476
0.0367232147848009,0.00541070091640819,0.0477047704770477
0.0367153996852469,0.00540731182724465,0.0478047804780478
0.036707568776447,0.00540392268462091,0.0479047904790479
0.0366997221599756,0.00540053347998331,0.048004800480048
0.0366918599395456,0.00539714420157072,0.0481048104810481
0.0366839822178004,0.00539375483869095,0.0482048204820482
0.0366760890984527,0.00539036538172135,0.0483048304830483
0.0366681806820078,0.00538697581996969,0.0484048404840484
0.0366602570689709,0.00538358614488252,0.0485048504850485
0.0366523183609161,0.00538019634576771,0.0486048604860486
0.0366443677066485,0.00537681034660281,0.0487048704870487
0.0366364051799431,0.00537342810461971,0.0488048804880488
0.0366284308599209,0.00537004957598097,0.0489048904890489
0.0366204448192879,0.00536667471791858,0.049004900490049
0.0366124440803116,0.00536329955834071,0.0491049104910491
0.0366044287392206,0.00535992408976299,0.0492049204920492
0.0365963988954505,0.00535654830470104,0.0493049304930493
0.0365883577031525,0.00535317612820148,0.0494049404940494
0.0365803021760406,0.0053498035871035,0.0495049504950495
0.0365722324082047,0.00534643067606097,0.0496049604960496
0.0365641484969423,0.00534305738865882,0.0497049704970497
0.0365560535996119,0.00533968764994375,0.0498049804980498
0.0365479447235124,0.0053363174899623,0.0499049904990499
0.0365398219605954,0.00533294690336866,0.05000500050005
0.0365316854049507,0.00532957588374753,0.0501050105010501
0.0365235351485299,0.00532620442789127,0.0502050205020502
0.0365153743561759,0.00532283645870832,0.0503050305030503
0.0365072000244955,0.00531946800945287,0.0504050405040504
0.0364990122411634,0.00531609907477891,0.0505050505050505
0.0364908111002696,0.00531272965147889,0.0506050605060506
0.0364825966916271,0.00530935973527598,0.0507050705070507
0.0364743691029107,0.00530598932082407,0.0508050805080508
0.0364661284260719,0.00530261840598489,0.0509050905090509
0.0364578747487853,0.00529924698648162,0.051005100510051
0.036449608159795,0.00529587505803733,0.0511051105110511
0.0364413287457063,0.00529250261851365,0.0512051205120512
0.0364330396831236,0.00528913358974976,0.0513051305130513
0.0364247379440618,0.00528576400927685,0.0514051405140514
0.0364164236172649,0.0052823938738871,0.0515051505150515
0.0364080998793371,0.00527902710648904,0.0516051605160516
0.0363997636980167,0.00527565974675214,0.0517051705170517
0.0363914151599092,0.00527229179146886,0.0518051805180518
0.0363830543484125,0.00526892323956982,0.0519051905190519
0.0363746813479938,0.00526555408891676,0.052005200520052
0.0363662962431199,0.00526218434057876,0.0521052105210521
0.0363578991150506,0.00525881399027917,0.0522052205220522
0.0363494900461144,0.00525544303908701,0.0523052305230523
0.0363410691207784,0.00525207148593326,0.0524052405240524
0.0363326364181637,0.00524869932974857,0.0525052505250525
0.0363241920205991,0.00524532656946383,0.0526052605260526
0.0363157360082747,0.00524195320614814,0.0527052705270527
0.0363072684613808,0.00523857923766323,0.0528052805280528
0.0362987894601078,0.00523520466507819,0.0529052905290529
0.0362902990825075,0.0052318294883931,0.053005300530053
0.0362817885643172,0.00522846019981274,0.0531053105310531
0.0362732580562946,0.00522509674587698,0.0532053205320532
0.0362647196714484,0.00522173649741383,0.0533053305330533
0.0362561734621696,0.00521837942020885,0.0534053405340534
0.0362476075111137,0.00521502806110522,0.0535053505350535
0.0362390219669002,0.00521168236557355,0.0536053605360536
0.0362304169781483,0.0052083422812229,0.0537053705370537
0.0362217926892005,0.0052050077588699,0.0538053805380538
0.0362131492465378,0.00520167874505425,0.0539053905390539
0.0362044867945025,0.00519835519059276,0.054005400540054
0.0361958054763681,0.00519503704630184,0.0541054105410541
0.0361871054354078,0.00519172426192914,0.0542054205420542
0.0361783868106181,0.00518841678936036,0.0543054305430543
0.036169649744203,0.0051851145804813,0.0544054405440544
0.0361608943751592,0.00518181758824714,0.0545054505450545
0.0361521208414138,0.00517852576454358,0.0546054605460546
0.0361433227758588,0.00517524242924822,0.0547054705470547
0.0361345003730893,0.0051719675085859,0.0548054805480548
0.0361256538244929,0.00516870092664317,0.0549054905490549
0.036116783322526,0.00516544261071424,0.055005500550055
0.0361078890564379,0.00516219248809314,0.0551055105510551
0.0360989712154775,0.00515895048607417,0.0552055205520552
0.0360900299846171,0.00515571653408979,0.0553055305530553
0.0360810655509673,0.00515249056050342,0.0554055405540554
0.036072078097362,0.0051492724958167,0.0555055505550555
0.036063067806635,0.00514606227053149,0.0556055605560556
0.0360540348616201,0.00514285981514956,0.0557055705570557
0.036044990866385,0.00513966521734553,0.0558055805580558
0.0360359359053969,0.00513647840441363,0.0559055905590559
0.0360268700631228,0.00513329931006316,0.056005600560056
0.0360177934197529,0.00513012786479596,0.0561056105610561
0.0360087060597544,0.00512696400232126,0.0562056205620562
0.0359996080643868,0.00512380765421027,0.0563056305630563
0.0359904995149095,0.00512065875417213,0.0564056405640564
0.0359813804904436,0.00511751723805468,0.0565056505650565
0.0359722510733179,0.00511438303956734,0.0566056605660566
0.0359631113405148,0.00511125609348869,0.0567056705670567
0.0359539613732941,0.00510813633780486,0.0568056805680568
0.0359448012497074,0.00510502370836363,0.0569056905690569
0.0359356310467375,0.00510191814315122,0.057005700570057
0.0359264508424362,0.00509881957908459,0.0571057105710571
0.0359172607137863,0.00509572795414996,0.0572057205720572
0.0359080607367011,0.00509264320847185,0.0573057305730573
0.0358988509881634,0.00508956528110575,0.0574057405740574
0.0358896315430174,0.00508649411324536,0.0575057505750575
0.0358804024761073,0.00508342964394619,0.0576057605760576
0.0358711638622774,0.00508037181547109,0.0577057705770577
0.0358619157753029,0.00507732056901395,0.0578057805780578
0.0358526582889586,0.00507427584790692,0.0579057905790579
0.0358433914748813,0.00507123759441314,0.058005800580058
0.0358341154079153,0.0050682057507954,0.0581058105810581
0.0358248301586279,0.00506518026359367,0.0582058205820582
0.0358155357975866,0.00506216107507091,0.0583058305830583
0.0358062323985665,0.00505914813069765,0.0584058405840584
0.0357969200299967,0.00505614137594468,0.0585058505850585
0.0357875987624444,0.0050531407573516,0.0586058605860586
0.0357782686664773,0.00505014622145839,0.0587058705870587
0.0357689298105243,0.00504715771480484,0.0588058805880588
0.0357595822640837,0.00504417518499994,0.0589058905890589
0.0357502260955845,0.00504119857965265,0.059005900590059
0.0357408613713173,0.00503822784744132,0.0591059105910591
0.0357314881607805,0.00503526293704402,0.0592059205920592
0.0357221065291953,0.00503230379927755,0.0593059305930593
0.0357127165439216,0.00502935038281999,0.0594059405940594
0.0357033182712502,0.00502640263741885,0.0595059505950595
0.0356939117764023,0.00502346051602913,0.0596059605960596
0.0356844971256687,0.00502052396732908,0.0597059705970597
0.0356750743821322,0.00501759294534288,0.0598059805980598
0.0356656436110145,0.00501466740088732,0.0599059905990599
0.0356562048764676,0.0050117472869172,0.06000600060006
0.0356467582426439,0.00500883255638772,0.0601060106010601
0.0356373037704878,0.00500592316332311,0.0602060206020602
0.0356278415241517,0.00500301906174748,0.0603060306030603
0.0356183715667186,0.00500012020568525,0.0604060406040604
0.0356088939580638,0.0049972265502298,0.0605060506050605
0.0355994087612704,0.00499433804940538,0.0606060606060606
0.035589916037283,0.00499145466044371,0.0607060706070607
0.0355804158449078,0.00498857633950762,0.0608060806080608
0.0355709082472278,0.00498570304169055,0.0609060906090609
0.0355613933009109,0.00498283472422423,0.061006100610061
0.0355518710679707,0.00497997134647892,0.0611061106110611
0.0355423416072136,0.00497711286354817,0.0612061206120612
0.0355328049753073,0.00497425923480225,0.0613061306130613
0.0355232612331964,0.00497141041854208,0.0614061406140614
0.0355137104364796,0.00496856637306884,0.0615061506150615
0.035504152643963,0.00496572705882188,0.0616061606160616
0.0354945879123144,0.00496289243517159,0.0617061706170617
0.0354850162982017,0.00496006246255732,0.0618061806180618
0.0354754378582925,0.00495723709928018,0.0619061906190619
0.0354658526492548,0.00495441630898725,0.062006200620062
0.0354562607245487,0.00495160005104883,0.0621062106210621
0.0354466621419111,0.00494878828804263,0.0622062206220622
0.0354370569548024,0.0049459809814775,0.0623062306230623
0.0354274452177518,0.00494317809393126,0.0624062406240624
0.035417826986358,0.00494037958691254,0.0625062506250625
0.0354082023130119,0.00493758542513764,0.0626062606260626
0.0353985712511738,0.00493479557011521,0.0627062706270627
0.0353889338553729,0.0049320099876307,0.0628062806280628
0.0353792901769312,0.00492922864026205,0.0629062906290629
0.0353696402682395,0.00492645149379471,0.063006300630063
0.0353599841838273,0.00492367851080653,0.0631063106310631
0.035350321972878,0.00492090965815224,0.0632063206320632
0.0353406536877824,0.00491814489947895,0.0633063306330633
0.0353309793787932,0.00491538420271041,0.0634063406340634
0.0353212990983015,0.00491262753256308,0.0635063506350635
0.0353116128954904,0.00490987485482225,0.0636063606360636
0.0353019208206126,0.00490712613848114,0.0637063706370637
0.0352922229239208,0.00490438134718684,0.0638063806380638
0.0352825192545982,0.00490164045100156,0.0639063906390639
0.0352728098618282,0.00489890341677995,0.064006400640064
0.035263094793725,0.00489617021244604,0.0641064106410641
0.035253374099472,0.00489344080592366,0.0642064206420642
0.0352436478271833,0.00489071516620584,0.0643064306430643
0.0352339160239039,0.00488799326228579,0.0644064406440644
0.035224178737748,0.00488527506208734,0.0645064506450645
0.0352144360157604,0.00488256053674198,0.0646064606460646
0.0352046879049863,0.00487984965524273,0.0647064706470647
0.0351949344514013,0.00487714238765206,0.0648064806480648
0.0351851757020504,0.00487443870403211,0.0649064906490649
0.0351754117018401,0.00487173857551452,0.065006500650065
0.0351656424978155,0.00486904197323061,0.0651065106510651
0.0351558681338138,0.00486634886724285,0.0652065206520652
0.0351460886558109,0.00486365922975181,0.0653065306530653
0.0351363041076441,0.00486097303295836,0.0654065406540654
0.0351265145352891,0.00485829024799387,0.0655065506550655
0.0351167199804449,0.00485561084705902,0.0656065606560656
0.0351069204901564,0.00485293480449302,0.0657065706570657
0.0350971161050534,0.00485026209035807,0.0658065806580658
0.0350873068700425,0.00484759268113178,0.0659065906590659
0.0350774928268226,0.00484492654687633,0.066006600660066
0.0350676740181618,0.00484226366406942,0.0661066106610661
0.0350578504868282,0.00483960400384233,0.0662066206620662
0.0350480222755901,0.00483694754374203,0.0663066306630663
0.035038189424008,0.00483429425489981,0.0664066406640664
0.03502835197485,0.00483164411486243,0.0665066506650665
0.0350185099687459,0.00482899709689995,0.0666066606660666
0.0350086634463253,0.00482635317642047,0.0667066706670667
0.0349988124482181,0.00482371232990168,0.0668066806680668
0.0349889570150539,0.0048210745327518,0.0669066906690669
0.0349790971863934,0.00481843976037913,0.067006700670067
0.0349692330007278,0.00481580798819209,0.0671067106710671
0.0349593644997562,0.00481317919480652,0.0672067206720672
0.0349494917209005,0.00481055335669993,0.0673067306730673
0.0349396147037214,0.00480793044928062,0.0674067406740674
0.0349297334856409,0.00480531045116465,0.0675067506750675
0.0349198481062197,0.0048026933388295,0.0676067606760676
0.0349099586018107,0.00480007908982176,0.0677067706770677
0.0349000650119743,0.00479746768275738,0.0678067806780678
0.0348901673719944,0.00479485909625241,0.0679067906790679
0.0348802657214313,0.00479225330785354,0.068006800680068
0.034870360095569,0.00478965029617661,0.0681068106810681
0.0348604505307602,0.00478705004090686,0.0682068206820682
0.0348505370654964,0.00478445251959097,0.0683068306830683
0.0348406197329228,0.00478185771191398,0.0684068406840684
0.0348306985715307,0.00477926559863031,0.0685068506850685
0.0348207736144656,0.00477667615728672,0.0686068606860686
0.0348108448991495,0.00477408936970664,0.0687068706870687
0.0348009124608661,0.0047715052145061,0.0688068806880688
0.0347909763316915,0.00476892367350852,0.0689068906890689
0.034781036549048,0.00476634472639923,0.069006900690069
0.0347710931460807,0.00476376835286316,0.0691069106910691
0.0347611461570042,0.00476119453579312,0.0692069206920692
0.0347511956149639,0.00475862325487422,0.0693069306930693
0.0347412415552434,0.00475605449192999,0.0694069406940694
0.0347312840099188,0.00475348822878411,0.0695069506950695
0.0347213230121356,0.00475092444619071,0.0696069606960696
0.0347113585950389,0.00474836312704267,0.0697069706970697
0.0347013907928433,0.00474580425209423,0.0698069806980698
0.0346914196354866,0.00474324780530743,0.0699069906990699
0.0346814451561139,0.00474069376850569,0.07000700070007
0.0346714673878707,0.00473814212458188,0.0701070107010701
0.0346614863617639,0.00473559285535943,0.0702070207020702
0.0346515021088002,0.00473304594480038,0.0703070307030703
0.034641514661056,0.00473050137472823,0.0704070407040704
0.034631524049538,0.00472795913124324,0.0705070507050705
0.0346215303052532,0.00472541919509982,0.0706070607060706
0.0346115334581393,0.0047228815513292,0.0707070707070707
0.0346015335402724,0.00472034618389317,0.0708070807080708
0.0345915305815901,0.00471781307568461,0.0709070907090709
0.0345815246109611,0.00471528221173456,0.071007100710071
0.0345715156593922,0.00471275357600499,0.0711071107110711
0.0345615037557518,0.00471022715459634,0.0712071207120712
0.034551488931047,0.004707702929332,0.0713071307130713
0.0345414712130769,0.00470518088845088,0.0714071407140714
0.0345314506307102,0.00470266101377646,0.0715071507150715
0.0345214272138845,0.00470014329247819,0.0716071607160716
0.0345114009903991,0.00469762770958739,0.0717071707170717
0.0345013719880533,0.00469511425013502,0.0718071807180718
0.034491340237854,0.00469260290022161,0.0719071907190719
0.0344813057643928,0.00469009364487821,0.072007200720072
0.0344712685976076,0.00468758647127443,0.0721072107210721
0.0344612287652976,0.00468508136444142,0.0722072207220722
0.0344511862931236,0.0046825783115487,0.0723072307230723
0.0344411412099543,0.0046800772986966,0.0724072407240724
0.0344310935425195,0.00467757831305463,0.0725072507250725
0.0344210433164804,0.00467508133965414,0.0726072607260726
0.0344109905607053,0.00467258636673372,0.0727072707270727
0.034400935299786,0.00467009338039371,0.0728072807280728
0.0343908775615217,0.00466760236887292,0.0729072907290729
0.0343808173705041,0.00466511331934102,0.073007300730073
0.0343707547534634,0.00466262621789819,0.0731073107310731
0.0343606897371295,0.00466014105385238,0.0732073207320732
0.0343506223450251,0.00465765781330413,0.0733073307330733
0.0343405526038801,0.00465517648449204,0.0734073407340734
0.0343304805393555,0.00465269705672407,0.0735073507350735
0.0343204061749738,0.00465021951610068,0.0736073607360736
0.0343103295363958,0.00464774385192972,0.0737073707370737
0.0343002506482132,0.00464527005351929,0.0738073807380738
0.0342901695350177,0.0046427981069696,0.0739073907390739
0.0342800862224703,0.00464032800265784,0.074007400740074
0.0342700007319549,0.00463785972882287,0.0741074107410741
0.0342599130891325,0.00463539327370341,0.0742074207420742
0.0342498233185947,0.00463292862767652,0.0743074307430743
0.0342397314427949,0.00463046577898109,0.0744074407440744
0.0342296374852554,0.00462800471585581,0.0745074507450745
0.0342195414694989,0.00462554542974703,0.0746074607460746
0.0342094434190477,0.00462308790889365,0.0747074707470747
0.0341993433563552,0.00462063214260344,0.0748074807480748
0.034189241306013,0.00461817812125367,0.0749074907490749
0.034179137288336,0.00461572583522149,0.075007500750075
0.0341690313268467,0.00461327527274569,0.0751075107510751
0.0341589234439983,0.00461082642420344,0.0752075207520752
0.0341488136622442,0.00460837928104109,0.0753075307530753
0.0341387020029684,0.00460593383256651,0.0754075407540754
0.0341285884886242,0.00460349006915706,0.0755075507550755
0.0341184731416649,0.0046010479811897,0.0756075607560756
0.0341083559824053,0.00459860756011097,0.0757075707570757
0.0340982370322295,0.00459616879522875,0.0758075807580758
0.0340881163135908,0.00459373167905858,0.0759075907590759
0.0340779938478733,0.00459129620090851,0.076007600760076
0.0340678696543226,0.00458886235222481,0.0761076107610761
0.034057743755392,0.00458643012445399,0.0762076207620762
0.0340476161713964,0.00458399950904232,0.0763076307630763
0.0340374869215814,0.00458157049636696,0.0764076407640764
0.0340273560284004,0.00457914307787434,0.0765076507650765
0.0340172235110989,0.00457671724607999,0.0766076607660766
0.0340070893910611,0.00457429299136107,0.0767076707670767
0.0339969536864635,0.00457187030730238,0.0768076807680768
0.0339868164176208,0.00456944918321191,0.0769076907690769
0.033976677604848,0.00456702961267436,0.077007700770077
0.0339665372673907,0.00456461158713617,0.0771077107710771
0.033956395421287,0.00456219509804369,0.0772077207720772
0.0339462520868518,0.00455978013684326,0.0773077307730773
0.0339361072822615,0.00455736669605051,0.0774077407740774
0.0339259610256925,0.00455495476925023,0.0775077507750775
0.0339158133342523,0.00455254434681949,0.0776077607760776
0.0339056642271863,0.00455013542127401,0.0777077707770777
0.0338955137216019,0.00454772798512914,0.0778077807780778
0.0338853618346063,0.00454532203090067,0.0779077907790779
0.0338752085854452,0.00454291755217332,0.078007800780078
0.0338650539901567,0.00454051454039343,0.0781078107810781
0.0338548980669172,0.00453811298700736,0.0782078207820782
0.0338447408328339,0.00453571288773826,0.0783078307830783
0.0338345823050142,0.0045333142329634,0.0784078407840784
0.0338244224994961,0.00453091701733676,0.0785078507850785
0.0338142614355252,0.0045285212323046,0.0786078607860786
0.0338040991270012,0.00452612687145172,0.0787078707870787
0.0337939355921006,0.00452373392836301,0.0788078807880788
0.0337837708479306,0.00452134239555401,0.0789078907890789
0.03377360490946,0.00451895226767861,0.079007900790079
0.0337634377937962,0.00451656353725244,0.0791079107910791
0.033753269515908,0.00451417619786029,0.0792079207920792
0.0337431000939719,0.00451179024201769,0.0793079307930793
0.0337329295429566,0.00450940566544782,0.0794079407940794
0.0337227578789003,0.00450702245959712,0.0795079507950795
0.0337125851167718,0.00450464062018875,0.0796079607960796
0.0337024112726092,0.00450226013973834,0.0797079707970797
0.0336922363624504,0.00449988101396897,0.0798079807980798
0.0336820604012645,0.00449750323432698,0.0799079907990799
0.0336718834050894,0.00449512679653573,0.08000800080008
0.0336617053878247,0.00449275169417984,0.0801080108010801
0.0336515263655086,0.00449037792298248,0.0802080208020802
0.0336413463531098,0.00448800547439018,0.0803080308030803
0.0336311653645281,0.00448563434519521,0.0804080408040804
0.0336209834158015,0.00448326452791318,0.0805080508050805
0.0336108005229679,0.00448089601933655,0.0806080608060806
0.0336006167009964,0.00447852881304993,0.0807080708070807
0.0335904319691326,0.00447616290477658,0.0808080808080808
0.0335802463423452,0.00447379828917051,0.0809080908090809
0.0335700598366725,0.00447143496302415,0.081008100810081
0.0335598724702907,0.00446907291992212,0.0811081108110811
0.0335496842570996,0.00446671215558779,0.0812081208120812
0.0335394952152757,0.00446435266574423,0.0813081308130813
0.0335293053597877,0.00446199444611471,0.0814081408140814
0.0335191147056046,0.00445963749135312,0.0815081508150815
0.0335089232698336,0.00445728179718264,0.0816081608160816
0.0334987310663743,0.0044549273603958,0.0817081708170817
0.0334885381112648,0.00445257417564641,0.0818081808180818
0.033478344419474,0.00445022223865774,0.0819081908190819
0.0334681500070399,0.00444787154515305,0.082008200820082
0.0334579548878622,0.00444552209085532,0.0821082108210821
0.0334477590769096,0.0044431738725571,0.0822082208220822
0.0334375625891512,0.00444082688491238,0.0823082308230823
0.0334273654406248,0.00443848112578269,0.0824082408240824
0.033417167644161,0.00443613658875276,0.0825082508250825
0.0334069692147286,0.00443379327168429,0.0826082608260826
0.0333967701683657,0.00443145116923129,0.0827082708270827
0.0333865705179027,0.00442911028032438,0.0828082808280828
0.0333763702772393,0.00442677059747928,0.0829082908290829
0.0333661694624135,0.00442443212069589,0.083008300830083
0.0333559680862557,0.00442209484355911,0.0831083108310831
0.0333457661626657,0.00441975876393049,0.0832083208320832
0.0333355637066121,0.00441742387753309,0.0833083308330833
0.0333253607309257,0.00441509018222865,0.0834083408340834
0.0333151572495058,0.00441275767267116,0.0835083508350835
0.0333049532773215,0.00441042634565287,0.0836083608360836
0.0332947488261339,0.0044080962001047,0.0837083708370837
0.0332845439109119,0.00440576723068063,0.0838083808380838
0.0332743385434168,0.00440343943417303,0.0839083908390839
0.0332641327396865,0.00440111280737415,0.084008400840084
0.0332539265104132,0.00439878734814581,0.0841084108410841
0.0332437198705656,0.00439646305328028,0.0842084208420842
0.0332335128319051,0.00439413991850073,0.0843084308430843
0.0332233054083313,0.00439181794166878,0.0844084408440844
0.0332130976126745,0.00438949711957681,0.0845084508450845
0.0332028894577654,0.00438717745008643,0.0846084608460846
0.033192680955365,0.00438485892892082,0.0847084708470847
0.033182472119373,0.00438254155394162,0.0848084808480848
0.03317226296262,0.00438022532194108,0.0849084908490849
0.0331620534979363,0.00437791023078094,0.085008500850085
0.0331518437360139,0.00437559627725354,0.0851085108510851
0.0331416336896834,0.00437328345815125,0.0852085208520852
0.0331314233728444,0.00437097177240488,0.0853085308530853
0.0331212127961888,0.0043686612157376,0.0854085408540854
0.0331110019725472,0.00436635178708023,0.0855085508550855
0.03310079091475,0.00436404348215594,0.0856085608560856
0.0330905796334892,0.00436173629989546,0.0857085708570857
0.0330803681415953,0.00435943023602213,0.0858085808580858
0.0330701564508295,0.00435712529053579,0.0859085908590859
0.0330599445718839,0.0043548214580906,0.086008600860086
0.033049732518658,0.00435251873868637,0.0861086108610861
0.033039520301844,0.00435021712911555,0.0862086208620862
0.033029307933203,0.0043479166261706,0.0863086308630863
0.0330190954244964,0.00434561722878233,0.0864086408640864
0.0330088827864162,0.004343318933743,0.0865086508650865
0.0329986700307235,0.00434102173998343,0.0866086608660866
0.0329884571691797,0.00433872564429616,0.0867086708670867
0.0329782442124767,0.00433643064454264,0.0868086808680868
0.0329680311723758,0.0043341367385844,0.0869086908690869
0.0329578180595691,0.00433184392535246,0.087008700870087
0.0329476048858178,0.00432955220163906,0.0871087108710871
0.0329373916607447,0.00432726156637503,0.0872087208720872
0.032927178396111,0.00432497201635264,0.0873087308730873
0.0329169651026089,0.00432268355157215,0.0874087408740874
0.0329067517919995,0.00432039616775647,0.0875087508750875
0.0328965384728365,0.0043181098638366,0.0876087608760876
0.0328863251579503,0.00431582463874325,0.0877087708770877
0.0328761118558945,0.00431354049033797,0.0878087808780878
0.0328658985794996,0.00431125741648249,0.0879087908790879
0.0328556853362501,0.00430897541610743,0.088008800880088
0.0328454721389763,0.00430669448600533,0.0881088108810881
0.032835258997301,0.00430441462617611,0.0882088208820882
0.0328250459208473,0.00430213583341212,0.0883088308830883
0.0328148329203069,0.00429985810664427,0.0884088408840884
0.0328046200053029,0.00429758144587256,0.0885088508850885
0.0327944071865272,0.00429530584681997,0.0886088608860886
0.0327841944736027,0.00429303130948678,0.0887088708870887
0.032773981875083,0.00429075783280363,0.0888088808880888
0.0327637694037985,0.00428848541356287,0.0889088908890889
0.0327535570661644,0.0042862140517646,0.089008900890089
0.0327433448739421,0.00428394374420116,0.0891089108910891
0.0327331328356851,0.00428167449194184,0.0892089208920892
0.0327229209610163,0.00427940629177889,0.0893089308930893
0.0327127092595584,0.00427713914264315,0.0894089408940894
0.0327024977398652,0.0042748730434655,0.0895089508950895
0.0326922864126287,0.00427260799317659,0.0896089608960896
0.0326820752864024,0.00427034398963814,0.0897089708970897
0.0326718643697401,0.00426808103178088,0.0898089808980898
0.0326616536733338,0.0042658191185357,0.0899089908990899
0.0326514432046678,0.00426355824883325,0.09000900090009
0.032641232973365,0.00426129842053525,0.0901090109010901
0.0326310229879791,0.00425903963364161,0.0902090209020902
0.0326208132581329,0.00425678188708323,0.0903090309030903
0.03261060379238,0.00425452517872156,0.0904090409040904
0.032600394599274,0.00425226950748751,0.0905090509050905
0.0325901856873686,0.00425001487338108,0.0906090609060906
0.0325799770652174,0.00424776127426372,0.0907090709070907
0.0325697687424433,0.00424550871013562,0.0908090809080908
0.0325595607265305,0.00424325717778903,0.0909090909090909
0.0325493530260329,0.00424100667829323,0.091009100910091
0.0325391456495041,0.00423875721057904,0.0911091109110911
0.0325289386054975,0.00423650877250801,0.0912091209120912
0.0325187319014977,0.00423426136408012,0.0913091309130913
0.0325085255471276,0.0042320149842261,0.0914091409140914
0.0324983195488023,0.00422976963080768,0.0915091509150915
0.0324881139140062,0.00422752530382486,0.0916091609160916
0.032477908651293,0.00422528200327755,0.0917091709170917
0.0324677037670779,0.00422303972595819,0.0918091809180918
0.0324574992688453,0.00422079847186669,0.0919091909190919
0.032447295165149,0.00421855823993396,0.092009200920092
0.032437091462404,0.00421631903015999,0.0921092109210921
0.0324268881680948,0.00421408084147553,0.0922092209220922
0.0324166852897058,0.00421184367174219,0.0923092309230923
0.0324064828347215,0.00420960752202916,0.0924092409240924
0.0323962808095571,0.00420737238912888,0.0925092509250925
0.032386079221697,0.00420513827411056,0.0926092609260926
0.0323758780786257,0.00420290517483561,0.0927092709270927
0.0323656773867583,0.00420067309237353,0.0928092809280928
0.0323554771535793,0.00419844202351646,0.0929092909290929
0.0323452773855039,0.00419621196933369,0.093009300930093
0.0323350780900165,0.00419398292875604,0.0931093109310931
0.0323248792746016,0.00419175490071431,0.0932093209320932
0.0323146809446051,0.00418952788413924,0.0933093309330933
0.0323044831075116,0.00418730187796164,0.0934093409340934
0.0322942857708054,0.00418507688218161,0.0935093509350935
0.0322840889409018,0.00418285289572977,0.0936093609360936
0.0322738926242159,0.00418062991860631,0.0937093709370937
0.032263696827163,0.00417840794867267,0.0938093809380938
0.0322535015572275,0.00417618698699814,0.0939093909390939
0.0322433068208247,0.00417396703037507,0.094009400940094
0.0322331126243697,0.00417174808094191,0.0941094109410941
0.0322229189742779,0.00416953013656022,0.0942094209420942
0.0322127258769643,0.00416731319722989,0.0943094309430943
0.0322025333388443,0.00416509726188193,0.0944094409440944
0.032192341366333,0.00416288232944707,0.0945094509450945
0.0321821499658457,0.0041606683999252,0.0946094609460946
0.0321719591427284,0.00415845547331642,0.0947094709470947
0.0321617689044655,0.00415624354855155,0.0948094809480948
0.0321515792564031,0.00415403262456131,0.0949094909490949
0.0321413902060255,0.00415182270134571,0.095009500950095
0.0321312017576096,0.00414961377890473,0.0951095109510951
0.0321210139186398,0.0041474058561692,0.0952095209520952
0.032110826693393,0.00414519893207003,0.0953095309530953
0.0321006400904226,0.00414299300660703,0.0954095409540954
0.0320904541129365,0.0041407880797803,0.0955095509550955
0.0320802687694881,0.00413858415052055,0.0956095609560956
0.0320700840632851,0.00413638121989715,0.0957095709570957
0.032059900001812,0.00413417928470238,0.0958095809580958
0.0320497165914839,0.0041319783470746,0.0959095909590959
0.0320395338355085,0.00412977840594471,0.096009600960096
0.0320293517424393,0.00412757946024344,0.0961096109610961
0.0320191703154841,0.00412538150890161,0.0962096209620962
0.0320089895621272,0.00412318455405758,0.0963096309630963
0.0319988094866454,0.00412098859357299,0.0964096409640964
0.031988630095454,0.00411879362744792,0.0965096509650965
0.031978451393899,0.0041165996556822,0.0966096609660966
0.0319682733873264,0.00411440667720674,0.0967096709670967
0.0319580960810822,0.0041122146930907,0.0968096809680968
0.0319479194805124,0.00411002370119574,0.0969096909690969
0.0319377435920323,0.00410783370259094,0.097009700970097
0.0319275684188495,0.00410564469727648,0.0971097109710971
0.0319173939684483,0.00410345668311372,0.0972097209720972
0.0319072202440365,0.00410126966224131,0.0973097309730973
0.0318970472520292,0.00409908363252059,0.0974097409740974
0.0318868749988417,0.00409689859502104,0.0975097509750975
0.0318767034866123,0.00409471454867318,0.0976097609760976
0.0318665327228255,0.00409253149347722,0.0977097709770977
0.0318563627117581,0.00409034942943304,0.0978097809780978
0.0318461934587561,0.00408816835547156,0.0979097909790979
0.0318360249680964,0.00408598827373106,0.098009800980098
0.0318258572461941,0.00408380918100399,0.0981098109810981
0.0318156902962569,0.00408163107942871,0.0982098209820982
0.0318055241246999,0.00407945396793612,0.0983098309830983
0.0317953587358001,0.00407727784652606,0.0984098409840984
0.0317851941338342,0.00407510271412951,0.0985098509850985
0.0317750303252174,0.00407292857288466,0.0986098609860986
0.0317648673142266,0.00407075542065333,0.0987098709870987
0.031754705107277,0.00406858325850461,0.0988098809880988
0.0317445437075762,0.00406641208643849,0.0989098909890989
0.0317343831215393,0.0040642419033858,0.099009900990099
0.0317242233545125,0.00406207271041572,0.0991099109910991
0.0317140644107725,0.00405990450752824,0.0992099209920992
0.0317039062945963,0.0040577372936542,0.0993099309930993
0.0316937490123988,0.00405557106986276,0.0994099409940994
0.0316835925695263,0.00405340583615402,0.0995099509950995
0.0316734369681171,0.00405124159252779,0.0996099609960996
0.0316632822167248,0.00404907833791509,0.0997099709970997
0.0316531283164187,0.00404691607445408,0.0998099809980998
0.0316429752757523,0.00404475480000659,0.0999099909990999
0.0316328230957949,0.00404259451564171,0.1000100010001
0.0316226717851001,0.00404043522135943,0.1001100110011
0.0316125213447372,0.00403827691715977,0.1002100210021
0.0316023717821904,0.00403611960304271,0.1003100310031
0.0315922231006675,0.00403396327900827,0.1004100410041
0.0315820753044453,0.0040318079461257,0.100510051005101
0.0315719283999389,0.00402965360225657,0.100610061006101
0.0315617823914252,0.00402750024953922,0.100710071007101
0.0315516372821119,0.00402534788690448,0.100810081008101
0.0315414930773448,0.00402319651542154,0.100910091009101
0.0315313497824701,0.00402104613402129,0.101010101010101
0.0315212074006954,0.00401889674270356,0.101110111011101
0.0315110659384358,0.00401674834146854,0.101210121012101
0.0315009253988991,0.0040146009313853,0.101310131013101
0.0314907857863619,0.00401245451138477,0.101410141014101
0.0314806471051011,0.00401030908146675,0.101510151015102
0.0314705093604628,0.00400816464270061,0.101610161016102
0.031460372557793,0.00400602119401709,0.101710171017102
0.0314502366981608,0.00400387873648536,0.101810181018102
0.0314401017890506,0.00400173727010551,0.101910191019102
0.0314299678336702,0.00399959679380827,0.102010201020102
0.0314198348362963,0.00399745730866282,0.102110211021102
0.0314097028012057,0.00399531881466916,0.102210221022102
0.0313995717326753,0.00399318131182739,0.102310231023102
0.0313894416339126,0.00399104479906823,0.102410241024102
0.0313793125102636,0.00398890927853005,0.102510251025103
0.0313691843660053,0.00398677474914374,0.102610261026103
0.0313590572043451,0.00398464121090923,0.102710271027103
0.0313489310306292,0.00398250866489579,0.102810281028103
0.0313388058480651,0.00398037711003414,0.102910291029103
0.0313286816598604,0.00397824654632438,0.103010301030103
0.0313185584713612,0.00397611697483559,0.103110311031103
0.031308436285775,0.00397398839556778,0.103210321032103
0.0312983151073787,0.00397186080852104,0.103310331033103
0.0312881949393799,0.00396973421369536,0.103410341034103
0.0312780757849862,0.00396760861109066,0.103510351035104
0.0312679576495437,0.00396548400070703,0.103610361036104
0.0312578405351906,0.00396336038254438,0.103710371037104
0.0312477244451347,0.00396123775767207,0.103810381038104
0.0312376093836528,0.00395911612395146,0.103910391039104
0.0312274953550216,0.00395699548459038,0.104010401040104
0.0312173709251769,0.00395487572732222,0.104110411041104
0.0312072361978314,0.00395275685642407,0.104210421042104
0.0311970912734903,0.00395063887189568,0.104310431043104
0.0311869362515895,0.00394852177801404,0.104410441044104
0.0311767712326341,0.00394640557691743,0.104510451045105
0.031166596314991,0.00394429026860595,0.104610461046105
0.0311564115948883,0.00394217585735632,0.104710471047105
0.031146217170693,0.00394006234423784,0.104810481048105
0.0311360131386333,0.00393794973138876,0.104910491049105
0.0311257995927991,0.00393583802094775,0.105010501050105
0.0311155766272803,0.00393372721505297,0.105110511051105
0.0311053443372361,0.00393161731584298,0.105210521052105
0.0310951028146181,0.00392950832438688,0.105310531053105
0.0310848521513776,0.0039274002438923,0.105410541054105
0.0310745924394663,0.00392529307649771,0.105510551055106
0.031064323767628,0.00392318682220311,0.105610561056106
0.0310540462278143,0.00392108148528523,0.105710571057106
0.0310437599066307,0.00391897706681335,0.105810581058106
0.0310334648938902,0.00391687356785665,0.105910591059106
0.0310231612761984,0.0039147709905535,0.106010601060106
0.0310128491390916,0.00391266933704245,0.106110611061106
0.0310025285691752,0.00391056860946169,0.106210621062106
0.0309921996509164,0.00390846880888059,0.106310631063106
0.0309818624687822,0.00390636993743741,0.106410641064106
0.0309715171061706,0.00390427199620153,0.106510651065107
0.0309611636464794,0.00390217498838041,0.106610661066107
0.0309508021698989,0.00390007891397423,0.106710671067107
0.030940432759827,0.00389798377512117,0.106810681068107
0.0309300554953847,0.00389588957502897,0.106910691069107
0.0309196704589008,0.00389379631262846,0.107010701070107
0.0309092777262887,0.00389170399219635,0.107110711071107
0.0308988734740761,0.00388961662217738,0.107210721072107
0.0308884578102523,0.00388753417049538,0.107310731073107
0.0308780308460148,0.00388545660614347,0.107410741074107
0.0308675926904222,0.0038833838959763,0.107510751075108
0.0308571482521886,0.00388133410846719,0.107610761076108
0.0308466976136429,0.00387930704474415,0.107710771077108
0.0308362408581828,0.00387730251128141,0.107810781078108
0.0308257780649294,0.00387532031455298,0.107910791079108
0.0308153093151423,0.00387336026317147,0.108010801080108
0.030804829866903,0.00387140411759109,0.108110811081108
0.0307943398228551,0.00386945185642771,0.108210821082108
0.030783839284573,0.003867503457228,0.108310831083108
0.0307733283536309,0.00386555889753883,0.108410841084108
0.0307628071294649,0.00386361815704524,0.108510851085109
0.03075227571258,0.003861681213294,0.108610861086109
0.0307417342002739,0.00385974804597016,0.108710871087109
0.0307311826919825,0.00385781863262057,0.108810881088109
0.0307206212828648,0.00385589295399939,0.108910891089109
0.0307100500712877,0.00385397098979192,0.109010901090109
0.0306994691502718,0.00385205271754476,0.109110911091109
0.0306888786171147,0.0038501381190815,0.109210921092109
0.0306782785648372,0.00384822717301801,0.109310931093109
0.0306676690853906,0.00384631986010869,0.109410941094109
0.0306570502739342,0.00384441616003869,0.10951095109511
0.0306464222192119,0.0038425160546315,0.10961096109611
0.0306357850142444,0.00384061952464146,0.10971097109711
0.0306251387488447,0.00383872654975371,0.10981098109811
0.0306144835117569,0.00383683711179182,0.10991099109911
0.030603819392794,0.00383495119151005,0.11001100110011
0.0305931464796307,0.00383306877073189,0.11011101110111
0.0305824648599417,0.00383118983235021,0.11021102110211
0.0305717746203325,0.00382931435605016,0.11031103110311
0.0305610758474087,0.00382744232472433,0.11041104110411
0.0305503686256372,0.00382557372019641,0.110511051105111
0.0305396530416237,0.00382370852642828,0.110611061106111
0.030528929178766,0.00382184672417416,0.110711071107111
0.0305181971215311,0.0038199882973962,0.110811081108111
0.0305074569522478,0.003818133228987,0.110911091109111
0.0304967087532448,0.00381628150077017,0.111011101110111
0.0304859526068508,0.00381443309670756,0.111111111111111
0.0304751885932559,0.00381258800076124,0.111211121112111
0.0304644167937198,0.0038107461958239,0.111311131113111
0.0304536372884326,0.00380890766585742,0.111411141114111
0.0304428501554463,0.00380707239482384,0.111511151115112
0.0304320554728127,0.00380524036561586,0.111611161116112
0.0304212533196528,0.00380341156433381,0.111711171117112
0.0304104437729495,0.00380158597280129,0.111811181118112
0.030399626908616,0.00379976357818773,0.111911191119112
0.0303888028036351,0.00379794436338608,0.112011201120112
0.0303779715339203,0.00379612831449651,0.112111211121112
0.0303671331721774,0.00379431541441178,0.112211221122112
0.0303562877943198,0.00379250565030152,0.112311231123112
0.0303454354741227,0.00379069900612758,0.112411241124112
0.0303345762832226,0.00378889546692122,0.112511251125113
0.0303237102953946,0.00378709501985196,0.112611261126113
0.0303128375822754,0.00378529764888175,0.112711271127113
0.0303019582144324,0.00378350334011083,0.112811281128113
0.0302910722635023,0.00378171207963974,0.112911291129113
0.0302801798000524,0.00377992385356869,0.113011301130113
0.0302692808925119,0.00377813864692886,0.113111311131113
0.0302583756114482,0.00377635644795902,0.113211321132113
0.0302474640242211,0.00377457724275951,0.113311331133113
0.0302365462003288,0.00377280101636158,0.113411341134113
0.0302256222071313,0.00377102775700382,0.113511351135114
0.0302146921119882,0.00376925744971749,0.113611361136114
0.0302037559801211,0.00376749008381047,0.113711371137114
0.0301928138788898,0.00376572564538318,0.113811381138114
0.0301818658735156,0.00376396412053605,0.113911391139114
0.0301709120292201,0.0037622054975076,0.114011401140114
0.0301599524101554,0.00376044976453689,0.114111411141114
0.0301489870794047,0.00375869690772398,0.114211421142114
0.0301380161021891,0.00375694691530785,0.114311431143114
0.0301270395405227,0.00375519977445792,0.114411441144114
0.0301160574574885,0.00375345547448227,0.114511451145115
0.030105075021617,0.00375173172246313,0.114611461146115
0.030094092268192,0.00375002834305123,0.114711471147115
0.0300831092303588,0.00374834516410474,0.114811481148115
0.0300721259391244,0.00374668201348182,0.114911491149115
0.0300611424265648,0.00374503872010992,0.115011501150115
0.0300501587258253,0.00374341511612395,0.115111511151115
0.0300391748647053,0.00374181103472837,0.115211521152115
0.0300281908752808,0.00374022631019635,0.115311531153115
0.0300172067874896,0.00373866077893991,0.115411541154115
0.030006222629131,0.00373711428057842,0.115511551155116
0.0299952384290734,0.00373558665152371,0.115611561156116
0.0299842542161854,0.0037340777346029,0.115711571157116
0.0299732648689812,0.00373256976713497,0.115811581158116
0.0299622704441287,0.00373106275553503,0.115911591159116
0.0299512709961572,0.00372955670408009,0.116011601160116
0.0299402665795962,0.00372805161918534,0.116111611161116
0.0299292572489749,0.00372654750726589,0.116211621162116
0.0299182430588229,0.00372504437259857,0.116311631163116
0.0299072240604619,0.00372354222266794,0.116411641164116
0.0298962003084213,0.00372204106175063,0.116511651165117
0.029885171855092,0.00372054089519286,0.116611661166117
0.0298741387517959,0.00371904172834044,0.116711671167117
0.029863101051993,0.00371754356760876,0.116811681168117
0.0298520588070053,0.00371604641727464,0.116911691169117
0.029841012066016,0.00371455028375309,0.117011701170117
0.0298299608814162,0.00371305517132113,0.117111711171117
0.0298189053034584,0.00371156108532477,0.117211721172117
0.0298078453802568,0.00371006803004074,0.117311731173117
0.0297967811642024,0.00370857601295342,0.117411741174117
0.0297857127023401,0.00370708503620136,0.117511751175118
0.0297746400438533,0.00370559510726896,0.117611761176118
0.0297635632368561,0.00370410622829446,0.117711771177118
0.029752482330532,0.00370261840676255,0.117811781178118
0.0297413973729951,0.00370113164694985,0.117911791179118
0.029730308409152,0.00369964595206402,0.118011801180118
0.0297192154881859,0.00369816132745106,0.118111811181118
0.0297081186560728,0.00369667777952626,0.118211821182118
0.0296970179598575,0.00369519531042799,0.118311831183118
0.0296859134433775,0.00369371392657153,0.118411841184118
0.0296748051547468,0.00369223363223354,0.118511851185119
0.0296636931378028,0.00369075443062174,0.118611861186119
0.029652577437452,0.00368927632708215,0.118711871187119
0.0296414580996704,0.00368779932589159,0.118811881188119
0.0296303351672259,0.00368632343132681,0.118911891189119
0.0296192086839559,0.00368484864766471,0.119011901190119
0.029608078694767,0.00368337497918204,0.119111911191119
0.0295969452413582,0.00368190243015563,0.119211921192119
0.0295858083686359,0.00368043100486229,0.119311931193119
0.0295746681182992,0.00367896070757887,0.119411941194119
0.0295635245320469,0.00367749154151299,0.11951195119512
0.0295523776526473,0.00367602351094141,0.11961196119612
0.02954122752073,0.00367455662121012,0.11971197119712
0.0295300741801324,0.00367309087445769,0.11981198119812
0.0295189176693459,0.00367162627602994,0.11991199119912
0.0295077580300694,0.00367016282806532,0.12001200120012
0.0294965953029326,0.00366870053697922,0.12011201120112
0.0294854295285653,0.00366723940384065,0.12021202120212
0.029474260746528,0.00366577943399569,0.12031203120312
0.029463088995312,0.003664320630652,0.12041204120412
0.0294519143155471,0.00366286299701712,0.120512051205121
0.0294407367457246,0.0036614065373679,0.120612061206121
0.0294295563243359,0.00365995125598114,0.120712071207121
0.0294183730909415,0.00365849715499532,0.120812081208121
0.0294071870818942,0.00365704423761798,0.120912091209121
0.0293959983356855,0.00365559250919504,0.121012101210121
0.0293848068908067,0.00365414197186515,0.121112111211121
0.0293736127836107,0.00365269262883568,0.121212121212121
0.0293624160515196,0.00365124448438363,0.121312131213121
0.0293512167308864,0.00364979754171647,0.121412141214121
0.029340014858064,0.00364835180297275,0.121512151215122
0.0293288158528458,0.00364692456893729,0.121612161216122
0.0293176197173704,0.00364551568136802,0.121712171217122
0.029306426458053,0.0036441249862996,0.121812181218122
0.0292952360770318,0.0036427523297667,0.121912191219122
0.0292840485785838,0.00364139755887326,0.122012201220122
0.0292728639648474,0.00364006052286149,0.122112211221122
0.0292616822400994,0.00363874107097362,0.122212221222122
0.029250503405409,0.00363743905672878,0.122312231223122
0.0292393274639837,0.00363615433257691,0.122412241224122
0.0292281544179621,0.00363488675417545,0.122512251225123
0.029216984267344,0.00363363617718197,0.122612261226123
0.0292058170153372,0.00363240245832317,0.122712271227123
0.0291946526619416,0.00363118545753329,0.122812281228123
0.0291834912082264,0.00362998503474666,0.122912291229123
0.0291723326552608,0.00362880105096679,0.123012301230123
0.0291611770019757,0.00362763337040494,0.123112311231123
0.0291500242515786,0.00362648185513372,0.123212321232123
0.0291388744008618,0.00362534637364101,0.123312331233123
0.0291277274508948,0.00362422679013808,0.123412341234123
0.0291165779637073,0.0036231058583693,0.123512351235124
0.0291054259703064,0.00362198360613402,0.123612361236124
0.029094271501699,0.00362086006123137,0.123712371237124
0.0290831145867534,0.00361973524932243,0.123812381238124
0.0290719552564768,0.00361860919606796,0.123912391239124
0.0290607935418759,0.00361748192926731,0.124012401240124
0.0290496294707501,0.00361635347458135,0.124112411241124
0.0290384630741062,0.00361522385660177,0.124212421242124
0.029027294381882,0.00361409310205862,0.124312431243124
0.0290161234218768,0.00361296123554369,0.124412441244124
0.0290049502250974,0.00361182828271776,0.124512451245125
0.028993774818274,0.00361069426710333,0.124612461246125
0.0289825972313443,0.00360955921436138,0.124712471247125
0.0289714174931767,0.00360842314801431,0.124812481248125
0.0289602356326398,0.00360728609265382,0.124912491249125
0.0289490516764636,0.00360614807180241,0.125012501250125
0.0289378656535168,0.00360500910898259,0.125112511251125
0.0289266775926677,0.00360386922664749,0.125212521252125
0.0289154875195772,0.00360272844938899,0.125312531253125
0.0289042954641831,0.00360158679859104,0.125412541254125
0.0288931014521462,0.00360044429777616,0.125512551255126
0.0288819055112658,0.00359930096939756,0.125612561256126
0.0288707076682721,0.00359815683590867,0.125712571257126
0.0288595079520335,0.00359701191869335,0.125812581258126
0.028848306388211,0.00359586623913591,0.125912591259126
0.0288371030046037,0.0035947198196895,0.126012601260126
0.0288258978268726,0.00359357268066898,0.126112611261126
0.0288146908838863,0.00359242484559685,0.126212621262126
0.0288034822002363,0.00359127633264952,0.126312631263126
0.0287922718026528,0.00359012716321122,0.126412641264126
0.0287810597178659,0.0035889773586659,0.126512651265127
0.0287698459726056,0.00358782693932842,0.126612661266127
0.0287586305914637,0.00358667592551374,0.126712671267127
0.0287474136001011,0.00358552433539826,0.126812681268127
0.0287361950252477,0.00358437219143521,0.126912691269127
0.0287249748914954,0.00358321951073191,0.127012701270127
0.028713753224505,0.00358206631253411,0.127112711271127
0.0287025300499373,0.00358091261822569,0.127212721272127
0.028691305391315,0.00357975844598332,0.127312731273127
0.028680079275368,0.00357860381291413,0.127412741274127
0.0286688517256188,0.00357744873933299,0.127512751275128
0.0286576227666592,0.00357629324341637,0.127612761276128
0.0286463924230808,0.00357513734334079,0.127712771277128
0.0286351607194753,0.00357398105621345,0.127812781278128
0.0286239276804344,0.00357282440128005,0.127912791279128
0.0286126933284113,0.00357166739564788,0.128012801280128
0.0286014576879978,0.00357051005642407,0.128112811281128
0.0285902207837855,0.00356935240071603,0.128212821282128
0.0285789826382278,0.00356819444670016,0.128312831283128
0.028567743274847,0.0035670362104145,0.128412841284128
0.0285565027171657,0.00356587770896625,0.128512851285129
0.0285452609887064,0.00356471895946283,0.128612861286129
0.0285340237466257,0.0035635768093468,0.128712871287129
0.0285227909780934,0.00356245111962159,0.128812881288129
0.0285115626745556,0.00356134175129069,0.128912891289129
0.0285003388242512,0.00356024856642701,0.129012901290129
0.0284891194143498,0.00355917142924152,0.129112911291129
0.0284779044352285,0.00355811020608383,0.129212921292129
0.0284666938740568,0.00355706476223429,0.129312931293129
0.0284554877201428,0.00355603496724998,0.129412941294129
0.0284442859606559,0.0035550206885497,0.12951295129513
0.028433088583835,0.00355402179782899,0.12961296129613
0.0284218955768496,0.00355303816571421,0.12971297129713
0.0284107069290077,0.00355206966603925,0.12981298129813
0.0283995226274787,0.00355111617263813,0.12991299129913
0.0283883426594324,0.00355017756041411,0.13001300130013
0.0283771670120382,0.00354925370747784,0.13011301130113
0.0283659956724656,0.00354834448980168,0.13021302130213
0.0283548286289535,0.00354744978656574,0.13031303130313
0.0283436658686714,0.0035465694790883,0.13041304130413
0.0283325073766504,0.00354570344654938,0.130513051305131
0.0283213531421986,0.00354485157347498,0.130613061306131
0.0283102031514162,0.0035440137411835,0.130713071307131
0.0282990573893344,0.00354318983633932,0.130813081308131
0.0282879158452612,0.00354237974239928,0.130913091309131
0.0282767785052969,0.00354158334816622,0.131013101310131
0.0282656453544727,0.00354080053923527,0.131113111311131
0.0282545106811025,0.0035400146103679,0.131213121312131
0.028243374505501,0.0035392256032631,0.131313131313131
0.0282322368490524,0.00353843356282743,0.131413141314131
0.0282210977320716,0.00353763852969061,0.131513151315132
0.0282099571759426,0.00353684054769001,0.131613161316132
0.0281988151999111,0.00353603965745535,0.131713171317132
0.0281876718264304,0.00353523590282401,0.131813181318132
0.0281765270736769,0.00353442932228734,0.131913191319132
0.0281653809641039,0.00353361995861344,0.132013201320132
0.0281542335169571,0.00353280785029365,0.132113211321132
0.0281430847536206,0.00353199303795761,0.132213221322132
0.0281319346922707,0.00353117556223533,0.132313231323132
0.0281207833553609,0.0035303554605487,0.132413241324132
0.0281096307610675,0.00352953277352753,0.132513251325133
0.0280984769307747,0.00352870753752482,0.132613261326133
0.0280873218826588,0.00352787979103173,0.132713271327133
0.0280761656391732,0.00352704957253982,0.132813281328133
0.0280650082174251,0.00352621691947096,0.132913291329133
0.0280538496387987,0.00352538186817835,0.133013301330133
0.0280426899214703,0.00352454445394551,0.133113311331133
0.0280315290868241,0.00352370471526378,0.133213321332133
0.0280203671530364,0.00352286268634781,0.133313331333133
0.028009204139353,0.00352201840248129,0.133413341334133
0.0279980400660888,0.00352117190001704,0.133513351335134
0.0279868749524893,0.00352032321423885,0.133613361336134
0.0279757088167311,0.00351947237722289,0.133713371337134
0.0279645416780599,0.00351861942425269,0.133813381338134
0.0279533735557213,0.00351776438954306,0.133913391339134
0.0279422044700301,0.00351690730623906,0.134013401340134
0.0279310344370245,0.00351604820748612,0.134113411341134
0.0279198634780885,0.00351518712642951,0.134213421342134
0.0279086916113985,0.00351432409407611,0.134313431343134
0.0278975188540618,0.00351345914357136,0.134413441344134
0.0278863452274626,0.00351259230699132,0.134513451345135
0.0278751707465696,0.00351172361534279,0.134613461346135
0.0278639954327669,0.00351085310070202,0.134713471347135
0.027852819304231,0.00350998079193744,0.134813481348135
0.027841642377,0.00350910672219429,0.134913491349135
0.0278304646713886,0.0035082309203413,0.135013501350135
0.0278192862045043,0.00350735341631596,0.135113511351135
0.0278081069955925,0.00350647424005598,0.135213521352135
0.0277969270617607,0.00350559342042997,0.135313531353135
0.0277857464211852,0.00350471098737563,0.135413541354135
0.0277745650909733,0.00350382696869221,0.135513551355136
0.0277633830903707,0.00350294139431731,0.135613561356136
0.0277522062967902,0.00350207064017493,0.135713571357136
0.0277410346920551,0.00350121458330652,0.135813581358136
0.0277298682569199,0.00350037309968437,0.135913591359136
0.0277187069742773,0.00349954606741938,0.136013601360136
0.0277075508238124,0.00349873336569158,0.136113611361136
0.0276963997873488,0.00349793487581924,0.136213621362136
0.02768525384671,0.00349715047805156,0.136313631363136
0.0276741129815812,0.00349638005691456,0.136413641364136
0.0276629771727166,0.00349562349372671,0.136513651365137
0.027651846403009,0.00349488067622149,0.136613661366137
0.0276407206521436,0.00349415148785575,0.136713671367137
0.0276295999019438,0.00349343581850151,0.136813681368137
0.027618484133164,0.00349273355375407,0.136913691369137
0.0276073733254894,0.00349204458455446,0.137013701370137
0.0275962674607435,0.00349136879970572,0.137113711371137
0.0275851665196806,0.00349070609228725,0.137213721372137
0.0275740704841242,0.00349005635430964,0.137313731373137
0.0275629793326903,0.00348941947885246,0.137413741374137
0.0275518930482716,0.00348879536113377,0.137513751375138
0.0275408116094841,0.00348818389530233,0.137613761376138
0.0275297349992204,0.00348758497871475,0.137713771377138
0.0275186631971658,0.00348699850979651,0.137813781378138
0.0275075961840744,0.00348642438483495,0.137913791379138
0.02749653394177,0.00348586250546321,0.138013801380138
0.0274854764488684,0.00348531277010717,0.138113811381138
0.0274744236882623,0.00348477508146907,0.138213821382138
0.027463375639637,0.00348424934225141,0.138313831383138
0.0274523322837466,0.00348373545408754,0.138413841384138
0.0274412936013456,0.00348323332181834,0.138513851385139
0.0274302595731882,0.00348274285028451,0.138613861386139
0.0274192301810981,0.00348226394539639,0.138713871387139
0.0274082054058295,0.00348179651413296,0.138813881388139
0.0273971792897795,0.00348132440938027,0.138913891389139
0.0273861518511246,0.00348084768780609,0.139013901390139
0.0273751231091103,0.00348036640714725,0.139113911391139
0.027364093080844,0.00347988062407171,0.139213921392139
0.0273530617834328,0.00347939039417795,0.139313931393139
0.0273420292361226,0.00347889577199545,0.139413941394139
0.0273309954560205,0.00347839681419198,0.13951395139514
0.0273199604602339,0.00347789357422773,0.13961396139614
0.0273089242680082,0.00347738610556283,0.13971397139714
0.0272978868964509,0.00347687446272666,0.13981398139814
0.0272868483626692,0.00347635869597198,0.13991399139914
0.0272758086848396,0.00347583886089717,0.14001400140014
0.0272647678811384,0.00347531500668562,0.14011401140114
0.0272537259676038,0.00347478718465926,0.14021402140214
0.0272426829634815,0.00347425544720892,0.14031403140314
0.0272316388858786,0.00347371984351798,0.14041404140414
0.0272205937519025,0.00347318042276993,0.140514051405141
0.0272095475797296,0.00347263723521722,0.140614061406141
0.0271985003864672,0.00347209032897406,0.140714071407141
0.0271874521892225,0.00347153975322392,0.140814081408141
0.0271764030051028,0.00347098555501153,0.140914091409141
0.0271653528533537,0.00347042778138209,0.141014101410141
0.0271543017489442,0.00346986648044961,0.141114111411141
0.0271432497100506,0.00346930169712065,0.141214121412141
0.0271321967548495,0.00346873347950949,0.141314131413141
0.0271211428993788,0.00346816187038422,0.141414141414141
0.0271100881607459,0.00346758691678977,0.141514151415142
0.0270990325571273,0.00346700866256359,0.141614161416142
0.0270879761045608,0.00346642715261205,0.141714171417142
0.0270769188212231,0.00346584242970343,0.141814181418142
0.0270658607231522,0.0034652545376751,0.141914191419142
0.0270548018274554,0.00346466351929515,0.142014201420142
0.0270437421512398,0.00346406941733176,0.142114211421142
0.0270326817116128,0.00346347227348385,0.142214221422142
0.0270216205246124,0.00346287213051959,0.142314231423142
0.0270105586084152,0.00346226902799953,0.142414241424142
0.0269994959779898,0.00346166300762248,0.142514251425143
0.0269884326515128,0.00346105411001836,0.142614261426143
0.0269773686450223,0.0034604423747477,0.142714271427143
0.0269663100465641,0.00345984368376206,0.142814281428143
0.0269552568336849,0.00345925792907183,0.142914291429143
0.0269442089828622,0.00345868500161842,0.143014301430143
0.0269331664748503,0.00345812479661969,0.143114311431143
0.0269221292850577,0.00345757720608622,0.143214321432143
0.0269110973942385,0.00345704212844353,0.143314331433143
0.0269000707778012,0.00345651945784055,0.143414341434143
0.0268890494154308,0.00345600909270289,0.143514351435144
0.0268780332846741,0.00345551093145615,0.143614361436144
0.0268670223620086,0.00345502487359519,0.143714371437144
0.0268560166271194,0.00345455081861499,0.143814381438144
0.0268450160554148,0.00345408866921787,0.143914391439144
0.0268340206255108,0.0034536383248987,0.144014401440144
0.0268230303149541,0.00345319969049847,0.144114411441144
0.026812045099153,0.00345277266978878,0.144214421442144
0.0268010649567235,0.00345235716761042,0.144314431443144
0.0267900898641429,0.00345195308880428,0.144414441444144
0.026779119797889,0.00345156034034979,0.144514451445145
0.0267681547344391,0.00345117883029529,0.144614461446145
0.0267571946524092,0.00345080846562005,0.144714471447145
0.0267462395272077,0.00345044915544185,0.144814481448145
0.026735289335312,0.00345010081101679,0.144914491449145
0.0267243440542689,0.00344976334146239,0.145014501450145
0.0267134036594867,0.00344943665910418,0.145114511451145
0.0267024681295812,0.00344912067733643,0.145214521452145
0.0266915374399609,0.00344881530741542,0.145314531453145
0.026680611566034,0.00344852046487394,0.145414541454145
0.0266696904864165,0.00344823606310653,0.145514551455146
0.0266587741754475,0.0034479620187153,0.145614561456146
0.0266478626106737,0.00344769824830243,0.145714571457146
0.0266369557664341,0.0034474446684699,0.145814581458146
0.0266260536213448,0.00344720119581992,0.145914591459146
0.0266151561508141,0.00344696775123138,0.146014601460146
0.0266042633313194,0.00344674425237558,0.146114611461146
0.0265933751371999,0.00344653061906233,0.146214621462146
0.0265824915470716,0.00344632677323964,0.146314631463146
0.0265716125352734,0.00344613263578645,0.146414641464146
0.026560738078283,0.00344594812865102,0.146514651465147
0.0265498681525778,0.00344577317485056,0.146614661466147
0.0265389965781605,0.00344559220250246,0.146714671467147
0.02652812337,0.00344540528003587,0.146814681468147
0.0265172485452035,0.00344521247374139,0.146914691469147
0.0265063721176707,0.00344501385311716,0.147014701470147
0.0264954941034395,0.00344480948338461,0.147114711471147
0.026484614517479,0.00344459942976533,0.147214721472147
0.0264737333747579,0.00344438375854974,0.147314731473147
0.026462850690245,0.00344416253282106,0.147414741474147
0.0264519664799785,0.00344393581673135,0.147514751475148
0.0264410807567887,0.00344370367336374,0.147614761476148
0.026430193537783,0.00344346616473191,0.147714771477148
0.0264193048357918,0.00344322335391899,0.147814781478148
0.0264084146657838,0.00344297530186959,0.147914791479148
0.0263975230437973,0.00344272206845909,0.148014801480148
0.0263866299815934,0.0034424637135629,0.148114811481148
0.0263757354952102,0.00344220029812562,0.148214821482148
0.0263648395985473,0.00344193187881499,0.148314831483148
0.0263539423055043,0.00344165851443733,0.148414841484148
0.026343043629981,0.00344138026379877,0.148514851485149
0.0263321435848078,0.00344109718249797,0.148614861486149
0.0263212421860227,0.00344080932827187,0.148714871487149
0.0263103394453869,0.00344051675564979,0.148814881488149
0.0262994353768002,0.00344021952023046,0.148914891489149
0.0262885299941621,0.00343991767761239,0.149014901490149
0.0262776233103031,0.00343961128232505,0.149114911491149
0.0262667153391229,0.0034393003856901,0.149214921492149
0.0262558060934519,0.0034389850433062,0.149314931493149
0.0262448955861205,0.00343866530542592,0.149414941494149
0.0262339838310284,0.00343834122657865,0.14951495149515
0.0262230708399369,0.00343801285701695,0.14961496149615
0.0262121566267455,0.00343768024699339,0.14971497149715
0.0262012412042847,0.003437343448899,0.14981498149815
0.0261903308455726,0.00343701783574439,0.14991499149915
0.0261794255238792,0.00343670331450891,0.15001500150015
0.0261685252103358,0.00343639979217191,0.15011501150115
0.0261576298771432,0.00343610717678173,0.15021502150215
0.0261467394965022,0.00343582537745608,0.15031503150315
0.0261358540406134,0.00343555430331277,0.15041504150415
0.0261249734816775,0.0034352938645385,0.150515051505151
0.026114097790826,0.00343504397452801,0.150615061506151
0.0261032269413288,0.003434804543468,0.150715071507151
0.0260923609043175,0.003434575484753,0.150815081508151
0.0260814996519927,0.00343435671284676,0.150915091509151
0.0260706431576243,0.00343414814328216,0.151015101510151
0.0260597913912746,0.00343394968945366,0.151115111511151
0.0260489443272829,0.00343376127010191,0.151215121512151
0.0260381019367804,0.00343358280075971,0.151315131513151
0.026027264191968,0.00343341419909834,0.151415141514151
0.0260164310661156,0.00343325538492763,0.151515151515152
0.0260056025303546,0.00343310627805731,0.151615161516152
0.025994778557955,0.00343296679722785,0.151715171517152
0.0259839591200483,0.00343283686331807,0.151815181518152
0.0259731441909735,0.00343271639934552,0.151915191519152
0.0259623337418622,0.00343260532725814,0.152015201520152
0.0259515277449151,0.00343250357007339,0.152115211521152
0.0259407261744713,0.00343241105187773,0.152215221522152
0.0259299290016623,0.00343232769675774,0.152315231523152
0.025919136199758,0.00343225343093835,0.152415241524152
0.0259083477409591,0.00343218818064447,0.152515251525153
0.0258975635996047,0.00343213187103196,0.152615261526153
0.0258867837457571,0.00343208443046402,0.152715271527153
0.0258760081548246,0.00343204578730413,0.152815281528153
0.025865236799008,0.00343201586991558,0.152915291529153
0.0258544696515771,0.00343199460880015,0.153015301530153
0.0258437066847327,0.00343198193232111,0.153115311531153
0.0258329478717446,0.00343197777204961,0.153215321532153
0.025822193186952,0.00343198206062557,0.153315331533153
0.0258114426025556,0.00343199472855095,0.153415341534153
0.0258006960918252,0.00343201570846587,0.153515351535154
0.0257899536291,0.00343204493407964,0.153615361536154
0.0257792151876499,0.00343208234017084,0.153715371537154
0.0257684807407448,0.00343212785937969,0.153815381538154
0.025757750263793,0.00343218142862315,0.153915391539154
0.0257470237289952,0.00343224298161061,0.154015401540154
0.0257363011117598,0.00343231245418985,0.154115411541154
0.0257255823864258,0.00343238978434701,0.154215421542154
0.0257148675284016,0.00343247490792993,0.154315431543154
0.0257041501566795,0.0034325528197339,0.154415441544154
0.0256934302883668,0.00343262359674171,0.154515451545155
0.0256827079395015,0.00343268731593579,0.154615461546155
0.0256719831271908,0.00343274405216059,0.154715471547155
0.025661255867473,0.00343279388239883,0.154815481548155
0.0256505261763859,0.00343283687828692,0.154915491549155
0.0256397940710369,0.00343287311573858,0.155015501550155
0.0256290595663948,0.00343290266639023,0.155115511551155
0.0256183226784976,0.00343292560294786,0.155215521552155
0.0256075834244527,0.00343294199597889,0.155315531553155
0.0255968418213673,0.00343295191712002,0.155415541554155
0.025586097883141,0.00343295543586931,0.155515551555156
0.0255753516258119,0.00343295262172519,0.155615561556156
0.0255646030675565,0.00343294354311671,0.155715571557156
0.0255538522222743,0.00343292826847266,0.155815581558156
0.0255430991070727,0.00343290686408391,0.155915591559156
0.0255323437358513,0.00343287939837943,0.156015601560156
0.0255215861267866,0.00343284593658062,0.156115611561156
0.0255108262948474,0.00343280654390892,0.156215621562156
0.0255000642550025,0.00343276128451654,0.156315631563156
0.0254893000232901,0.003432710223625,0.156415641564156
0.0254785336157482,0.00343265342324787,0.156515651565157
0.0254677650473456,0.00343259094860686,0.156615661566157
0.0254569943341204,0.00343252285957726,0.156715671567157
0.0254462214910415,0.00343244921817277,0.156815681568157
0.0254354465330776,0.00343237008747661,0.156915691569157
0.0254246759160807,0.00343230033369685,0.157015701570157
0.0254139096111824,0.00343223987985077,0.157115711571157
0.0254031475927216,0.00343218864681731,0.157215721572157
0.0253923898328992,0.00343214655761392,0.157315731573157
0.025381636304985,0.00343211353739626,0.157415741574157
0.0253708869833181,0.00343208950811243,0.157515751575158
0.02536014183903,0.00343207439705655,0.157615761576158
0.0253494008464599,0.00343206812831537,0.157715771577158
0.0253386639799468,0.00343207062811354,0.157815781578158
0.0253279312106223,0.0034320818258839,0.157915791579158
0.0253172025149639,0.00343210164678193,0.158015801580158
0.025306477864103,0.00343213002130958,0.158115811581158
0.0252957572323788,0.00343216687783013,0.158215821582158
0.0252850405941305,0.00343221214791453,0.158315831583158
0.0252743279226278,0.00343226575992617,0.158415841584158
0.0252636191911408,0.003432327645436,0.158515851585159
0.0252529143750776,0.00343239773815331,0.158615861586159
0.0252422134477083,0.00343247596964925,0.158715871587159
0.025231516383372,0.00343256227363301,0.158815881588159
0.0252208231564077,0.00343265658274484,0.158915891589159
0.0252101337390162,0.00343275883283248,0.159015901590159
0.0251994481087442,0.00343286895974381,0.159115911591159
0.0251887662377923,0.00343298689718804,0.159215921592159
0.0251780881015689,0.00343311258315149,0.159315931593159
0.0251674136744132,0.00343324595348184,0.159415941594159
0.0251567429306642,0.00343338694723459,0.15951595159516
0.0251460758457302,0.00343353550239589,0.15961596159616
0.0251354123939504,0.00343369155695187,0.15971597159716
0.0251247525496639,0.00343385505209631,0.15981598159816
0.0251140962893481,0.00343402592581544,0.15991599159916
0.0251034435873422,0.00343420411930313,0.16001600160016
0.0250927944179854,0.00343438957375307,0.16011601160116
0.025082148757755,0.0034345822324975,0.16021602160216
0.0250715065820595,0.00343478203566103,0.16031603160316
0.0250608678652379,0.00343498892764497,0.16041604160416
0.0250502325826987,0.00343520285071249,0.160516051605161
0.0250396007119883,0.00343542374926491,0.160616061606161
0.0250289722263769,0.00343565156877275,0.160716071607161
0.0250183471034112,0.00343588625256844,0.160816081608161
0.0250077253184993,0.00343612774719158,0.160916091609161
0.0249971068470497,0.00343637599811287,0.161016101610161
0.0249864916676782,0.00343663095187211,0.161116111611161
0.0249758797547241,0.00343689255393991,0.161216121612161
0.0249652710868032,0.0034371607529946,0.161316131613161
0.024954665640393,0.0034374354955758,0.161416141614161
0.024944063391971,0.00343771672929268,0.161516151615162
0.0249334643201532,0.0034380044017541,0.161616161616162
0.0249228684024863,0.0034382984627077,0.161716171617162
0.0249122756175863,0.00343859886083154,0.161816181618162
0.0249016859419305,0.00343890554480396,0.161916191619162
0.0248910993541351,0.00343921846437232,0.162016201620162
0.0248805158328158,0.00343953757035322,0.162116211621162
0.0248699288152005,0.00343984842528918,0.162216221622162
0.0248593383216039,0.00344015111578573,0.162316231623162
0.0248487443744794,0.00344044572630998,0.162416241624162
0.0248381469962803,0.00344073233919064,0.162516251625163
0.0248275462083906,0.00344101103782555,0.162616261626163
0.0248169420321944,0.00344128190454341,0.162716271627163
0.0248063344912141,0.0034415450195344,0.162816281628163
0.0247957236057647,0.00344180046512735,0.162916291629163
0.0247851093972303,0.00344204831937414,0.163016301630163
0.0247744918869948,0.00344228866139569,0.163116311631163
0.0247638710985808,0.00344252157031314,0.163216321632163
0.0247532470523031,0.00344274712310924,0.163316331633163
0.0247426197684766,0.0034429653956974,0.163416341634163
0.0247319892695547,0.00344317646506025,0.163516351635164
0.0247213555779905,0.00344338040604205,0.163616361636164
0.0247107187130297,0.00344357729241787,0.163716371637164
0.0247000786960565,0.00344376719903195,0.163816381638164
0.0246894355505932,0.00344395019859028,0.163916391639164
0.0246787892948164,0.00344412636272928,0.164016401640164
0.0246681465535121,0.00344431005620075,0.164116411641164
0.0246575073042271,0.00344450121485238,0.164216421642164
0.0246468715234389,0.00344469977773957,0.164316431643164
0.0246362391886942,0.00344490568284864,0.164416441644164
0.0246256102775397,0.00344511886816555,0.164516451645165
0.0246149847653838,0.00344533927488427,0.164616461646165
0.0246043626308423,0.0034455668420601,0.164716471647165
0.0245937438514621,0.00344580151195603,0.164816481648165
0.0245831284037205,0.00344604322576601,0.164916491649165
0.0245725162662336,0.00344629192468364,0.165016501650165
0.0245619074154788,0.00344654755097198,0.165116511651165
0.0245513018300721,0.00344681005010173,0.165216521652165
0.0245406994875602,0.00344707936326658,0.165316531653165
0.0245301003644207,0.00344735543593722,0.165416541654165
0.0245195044403386,0.00344763821251499,0.165516551655166
0.0245089116928606,0.00344792763953978,0.165616561656166
0.0244983220995336,0.00344822366141292,0.165716571657166
0.0244877356389734,0.00344852622574347,0.165816581658166
0.0244771522887267,0.00344883527800195,0.165916591659166
0.0244665720284787,0.00344915076793599,0.166016601660166
0.0244559948347069,0.00344947264208528,0.166116611661166
0.0244454206870965,0.00344980084912799,0.166216621662166
0.024434849563194,0.00345013533774245,0.166316631663166
0.0244242814426848,0.00345047605981448,0.166416641664166
0.0244137163041846,0.00345082296188377,0.166516651665167
0.0244031541252403,0.00345117599690549,0.166616661666167
0.0243925948855369,0.00345153511569627,0.166716671667167
0.0243820385647597,0.00345190026907263,0.166816681668167
0.0243714851404552,0.00345227140998966,0.166916691669167
0.0243609345933779,0.00345264848926406,0.167016701670167
0.0243503869010744,0.00345303146198928,0.167116711671167
0.0243398420432299,0.00345342028005104,0.167216721672167
0.0243293000005987,0.00345381489747359,0.167316731673167
0.0243187607507276,0.00345421526935049,0.167416741674167
0.0243082242733017,0.0034546213497059,0.167516751675168
0.0242976905501445,0.00345503309470244,0.167616761676168
0.0242871595577335,0.0034554504583644,0.167716771677168
0.0242766312789616,0.00345587339899285,0.167816781678168
0.0242661056913752,0.00345630187168115,0.167916791679168
0.024255582775729,0.00345673583366131,0.168016801680168
0.0242450625127771,0.00345717524109586,0.168116811681168
0.0242345448822047,0.00345762005335508,0.168216821682168
0.0242240298647661,0.00345807022767078,0.168316831683168
0.0242135174412157,0.00345852572127488,0.168416841684168
0.024203007593377,0.00345898649353764,0.168516851685169
0.0241925003020043,0.00345945250169088,0.168616861686169
0.0241819955478519,0.00345992370617407,0.168716871687169
0.0241714933127435,0.00346040006528828,0.168816881688169
0.0241609935785026,0.003460881539473,0.168916891689169
0.0241504963269526,0.0034613680870292,0.169016901690169
0.024140001539917,0.00346185966946554,0.169116911691169
0.0241295092002888,0.00346235624722165,0.169216921692169
0.0241190192909606,0.00346285777966764,0.169316931693169
0.0241085317937559,0.00346336422831214,0.169416941694169
0.0240980466904983,0.00346387555466398,0.16951695169517
0.0240875639662189,0.00346439171916253,0.16961696169617
0.0240770836027412,0.0034649126854548,0.16971697169717
0.024066605582958,0.00346543841398043,0.16981698169817
0.0240561298897621,0.00346596886838634,0.16991699169917
0.0240456497925162,0.00346649017575462,0.17001700170017
0.0240351653190196,0.00346700243017521,0.17011701170117
0.0240246764970715,0.00346750572146129,0.17021702170217
0.0240141833566097,0.00346800014156426,0.17031703170317
0.0240036859243643,0.0034684857802973,0.17041704170417
0.0239931842302729,0.00346896272533516,0.170517051705171
0.0239826783021349,0.00346943106542166,0.170617061706171
0.0239721681666804,0.00346989088716235,0.170717071707171
0.0239616538538471,0.00347034227716261,0.170817081708171
0.023951135390365,0.00347078532095898,0.170917091709171
0.0239406128040335,0.00347122010408747,0.171017101710171
0.023930086123721,0.00347164670994626,0.171117111711171
0.0239195553761577,0.0034720652208638,0.171217121712171
0.0239090273465101,0.0034724894915816,0.171317131713171
0.0238985020144635,0.00347291947184719,0.171417141714171
0.0238879793639798,0.00347335511675391,0.171517151715172
0.0238774593758132,0.00347379637925686,0.171617161716172
0.0238669420317874,0.00347424321444948,0.171717171717172
0.0238564273158642,0.00347469557528676,0.171817181718172
0.0238459152098673,0.00347515341793133,0.171917191719172
0.0238354056945509,0.00347561669640754,0.172017201720172
0.0238248987528079,0.0034760853690164,0.172117211721172
0.0238143943675308,0.00347655938978217,0.172217221722172
0.0238038925216125,0.00347703871700575,0.172317231723172
0.0237933931968766,0.00347752330685006,0.172417241724172
0.0237828963751465,0.00347801311761591,0.172517251725173
0.0237724020403842,0.00347850810760448,0.172617261726173
0.0237619101754824,0.00347900823511677,0.172717271727173
0.0237514207622646,0.00347951345845397,0.172817281728173
0.0237409337825545,0.00348002373805535,0.172917291729173
0.0237304492224524,0.00348053903329128,0.173017301730173
0.0237199670616433,0.00348105930353195,0.173117311731173
0.0237094872851585,0.00348158451135535,0.173217321732173
0.0236990098746076,0.00348211461613159,0.173317331733173
0.0236885348139526,0.00348264958043868,0.173417341734173
0.0236780620858724,0.00348318936471607,0.173517351735174
0.0236675916734735,0.00348373393154151,0.173617361736174
0.0236571235595418,0.00348428324456217,0.173717371737174
0.0236466577273977,0.00348483726635591,0.173817381738174
0.023636194159934,0.00348539596056971,0.173917391739174
0.0236257328402572,0.0034859592897816,0.174017401740174
0.0236152737515808,0.00348652721977705,0.174117411741174
0.0236048168770114,0.00348709971313379,0.174217421742174
0.0235943621996556,0.00348767673670656,0.174317431743174
0.0235839097027269,0.00348825825521166,0.174417441744174
0.0235734593694388,0.00348884423336537,0.174517451745175
0.0235630111828979,0.00348943463802245,0.174617461746175
0.0235525651265315,0.00349002943603744,0.174717471747175
0.0235421211835531,0.00349062859212673,0.174817481748175
0.0235316793371762,0.00349123207528325,0.174917491749175
0.0235212395708283,0.00349183985236194,0.175017501750175
0.0235108018680434,0.00349245189128654,0.175117511751175
0.0235003662123559,0.00349306815891169,0.175217521752175
0.0234899325877278,0.00349368862423062,0.175317531753175
0.023479500978014,0.00349431325516706,0.175417541754175
0.0234690713673904,0.00349494201964505,0.175517551755176
0.0234586437402466,0.00349557488772678,0.175617561756176
0.023448218081079,0.00349621182733618,0.175717571757176
0.0234377943743843,0.00349685280746629,0.175817581758176
0.0234273726050868,0.00349749779817958,0.175917591759176
0.0234169527582175,0.00349814676846888,0.176017601760176
0.0234065348189144,0.00349879968732751,0.176117611761176
0.0233961187725296,0.00349945652588685,0.176217621762176
0.0233857046045219,0.00350011725420928,0.176317631763176
0.0233752923005639,0.00350078184128775,0.176417641764176
0.023364881846649,0.00350145025825391,0.176517651765177
0.0233544732285568,0.00350212247623925,0.176617661766177
0.0233440664324947,0.00350279846530589,0.176717671767177
0.0233336614448837,0.00350347819658558,0.176817681768177
0.023323258252145,0.00350416164227889,0.176917691769177
0.0233128568408065,0.00350484877244804,0.177017701770177
0.0233024571977171,0.00350553955822469,0.177117711771177
0.0232920593096186,0.00350623397287869,0.177217721772177
0.0232816631635737,0.00350693198754152,0.177317731773177
0.0232712687466451,0.00350763357441385,0.177417741774177
0.023260876046216,0.00350833870676562,0.177517751775178
0.023250485049563,0.00350904735572841,0.177617761776178
0.0232400957441765,0.00350975949457206,0.177717771777178
0.0232297012429946,0.00351046181064134,0.177817781778178
0.0232193015805526,0.00351115440123373,0.177917791779178
0.0232088967908512,0.00351183736364699,0.178017801780178
0.023198486907998,0.00351251079304006,0.178117811781178
0.0231880719657798,0.00351317478350287,0.178217821782178
0.0231776519979836,0.00351382943126389,0.178317831783178
0.0231672339306969,0.0035144880842619,0.178417841784178
0.0231568177503409,0.00351515071255929,0.178517851785179
0.0231464034433366,0.00351581728301062,0.178617861786179
0.0231359909958915,0.00351648776460909,0.178717871787179
0.0231255803944265,0.00351716212634782,0.178817881788179
0.0231151716253628,0.00351784033935821,0.178917891789179
0.0231047646750146,0.00351852237049499,0.179017901790179
0.0230943595295891,0.00351920819302811,0.179117911791179
0.0230839561757213,0.00351989777488142,0.179217921792179
0.0230735545995117,0.00352059108825556,0.179317931793179
0.0230631547874881,0.00352128810321295,0.179417941794179
0.0230527567258579,0.00352198879195414,0.17951795179518
0.0230423604008283,0.00352269312561081,0.17961796179618
0.0230319657984997,0.00352340107745281,0.17971797179718
0.0230215729052932,0.00352411261861152,0.17981798179818
0.023011181707523,0.0035248277212878,0.17991799179918
0.0230007921911825,0.00352554635982059,0.18001800180018
0.0229904043427999,0.00352626850641084,0.18011801180118
0.0229800181485822,0.00352699413539747,0.18021802180218
0.0229696335948438,0.00352772322005036,0.18031803180318
0.0229592506678988,0.00352845573470879,0.18041804180418
0.0229488693540613,0.00352919165264254,0.180518051805181
0.0229384896396458,0.00352993095139847,0.180618061806181
0.02292811151118,0.00353067360317705,0.180718071807181
0.0229177349549783,0.00353141958445597,0.180818081808181
0.0229073599573548,0.00353216887064353,0.180918091809181
0.0228969865048376,0.00353292143714805,0.181018101810181
0.0228866145838477,0.00353367726044701,0.181118111811181
0.0228762441809132,0.00353443631701792,0.181218121812181
0.0228658752824553,0.00353519858226909,0.181318131813181
0.0228555078750019,0.00353596403481646,0.181418141814181
0.0228451419450811,0.00353673265006844,0.181518151815182
0.0228347774793278,0.0035375044066408,0.181618161816182
0.0228244144642701,0.0035382792820804,0.181718171817182
0.022814052886436,0.00353905725393382,0.181818181818182
0.0228036927326743,0.00353983829974794,0.181918191819182
0.0227933339895131,0.00354062239920779,0.182018201820182
0.0227829766436941,0.00354140952879087,0.182118211821182
0.0227726206819593,0.00354219966925159,0.182218221822182
0.0227622660912645,0.00354299279813663,0.182318231823182
0.0227519128589929,0.00354378889513113,0.182418241824182
0.0227415609723142,0.00354458793992013,0.182518251825183
0.0227312104188255,0.0035453899100505,0.182618261826183
0.0227208611859103,0.00354619478627655,0.182718271827183
0.0227105132617005,0.00354700254614497,0.182818281828183
0.0227001666337932,0.00354781317147916,0.182918291829183
0.0226898212904273,0.00354862664089528,0.183018301830183
0.0226794772197345,0.00354944293407835,0.183118311831183
0.0226691344101674,0.00355026203178271,0.183218321832183
0.0226587928501787,0.00355108391262431,0.183318331833183
0.0226484525286487,0.00355190855735737,0.183418341834183
0.0226381134342437,0.0035527359467364,0.183518351835184
0.0226277755560579,0.00355356605937718,0.183618361836184
0.0226174388832924,0.00355439887817257,0.183718371837184
0.0226071034051482,0.00355523438066917,0.183818381838184
0.0225967691113608,0.00355607254975984,0.183918391839184
0.0225864359913454,0.00355691336512963,0.184018401840184
0.0225761040350512,0.00355775680753286,0.184118411841184
0.0225657732323209,0.00355860285879313,0.184218421842184
0.0225554435732108,0.0035594514975264,0.184318431843184
0.0225451150479913,0.00356030270662526,0.184418441844184
0.0225347876470394,0.0035611564679134,0.184518451845185
0.0225244613609462,0.00356201276000668,0.184618461846185
0.0225141361800889,0.00356287156686697,0.184718471847185
0.0225038120954862,0.00356373286817952,0.184818481848185
0.0224934890978359,0.0035645966457679,0.184918491849185
0.0224831671781568,0.00356546288252464,0.185018501850185
0.0224728463275744,0.00356633155920432,0.185118511851185
0.0224625265372145,0.00356720265763036,0.185218521852185
0.0224522077984164,0.00356807615962626,0.185318531853185
0.0224418901025195,0.00356895204808482,0.185418541854185
0.0224315734411842,0.00356983030482952,0.185518551855186
0.0224212578059636,0.00357071091275325,0.185618561856186
0.0224109431885181,0.00357159385367933,0.185718571857186
0.0224006295808284,0.00357247910943144,0.185818581858186
0.0223903169742343,0.00357336666397156,0.185918591859186
0.0223800053606096,0.00357425650019227,0.186018601860186
0.0223696947315076,0.00357514860205565,0.186118611861186
0.0223593850786956,0.00357604295138518,0.186218621862186
0.0223490763940474,0.00357693953321203,0.186318631863186
0.0223387686697581,0.00357783833042897,0.186418641864186
0.0223284618980223,0.00357873932913634,0.186518651865187
0.0223181560708211,0.00357964251115754,0.186618661866187
0.0223078511803492,0.00358054786152392,0.186718671867187
0.0222975472184808,0.00358145536633571,0.186818681868187
0.0222872441775174,0.0035823650084857,0.186918691869187
0.0222769420493333,0.00358327677514341,0.187018701870187
0.0222666408261232,0.0035841906492016,0.187118711871187
0.0222563404997611,0.00358510661782981,0.187218721872187
0.022246041062228,0.00358602466605927,0.187318731873187
0.0222357425057188,0.00358694477999022,0.187418741874187
0.0222254448221075,0.00358786694465382,0.187518751875188
0.022215148003482,0.00358879114721976,0.187618761876188
0.0222048520417164,0.0035897173737882,0.187718771877188
0.0221945569288984,0.00359064561045964,0.187818781878188
0.0221842626570092,0.00359157584440352,0.187918791879188
0.0221739692180296,0.00359250806172036,0.188018801880188
0.0221636766039407,0.00359344225064875,0.188118811881188
0.0221533848066165,0.00359437839621986,0.188218821882188
0.0221430938181449,0.00359531648881093,0.188318831883188
0.0221328036305069,0.00359625651238393,0.188418841884188
0.0221225142356834,0.00359719845838511,0.188518851885189
0.0221122256256554,0.00359814231184562,0.188618861886189
0.022101937792297,0.00359908806100435,0.188718871887189
0.0220916507278029,0.00360003569516917,0.188818881888189
0.0220813644240473,0.00360098520150971,0.188918891889189
0.0220710788730111,0.00360193656933385,0.189018901890189
0.0220607940666752,0.00360288978688037,0.189118911891189
0.0220505099970207,0.00360384484345726,0.189218921892189
0.0220402266563493,0.00360480172623403,0.189318931893189
0.0220299440366419,0.00360576042558793,0.189418941894189
0.0220196621305211,0.00360672092868848,0.18951895189519
0.0220093809303954,0.00360768322591276,0.18961896189619
0.0219991004289944,0.00360864730549964,0.18971897189719
0.0219888206189405,0.00360961315675702,0.18981898189819
0.021978541493177,0.00361058076792367,0.18991899189919
0.021968263044647,0.00361155012937677,0.19001900190019
0.0219579852666148,0.00361252122828583,0.19011901190119
0.0219477081521303,0.00361349405502811,0.19021902190219
0.0219374316946715,0.0036144685978423,0.19031903190319
0.0219271558876093,0.00361544484603648,0.19041904190419
0.0219168807245285,0.00361642278891843,0.190519051905191
0.0219066061991207,0.00361740241686541,0.190619061906191
0.0218963323051847,0.00361838371704694,0.190719071907191
0.0218860590367328,0.00361936667877099,0.190819081908191
0.0218757863876707,0.00362035129348401,0.190919091909191
0.0218655143524383,0.0036213375483555,0.191019101910191
0.0218552429251552,0.00362232543376263,0.191119111911191
0.0218449721003684,0.0036233149379441,0.191219121912191
0.021834701872625,0.00362430605127716,0.191319131913191
0.0218244322366857,0.0036252987630697,0.191419141914191
0.0218141631874185,0.0036262930615606,0.191519151915192
0.0218038947195843,0.00362728893605775,0.191619161916192
0.0217936268284786,0.0036282863780074,0.191719171917192
0.0217833595090761,0.00362928537457934,0.191819181918192
0.0217730927567792,0.00363028591615055,0.191919191919192
0.0217628265669904,0.0036312879920291,0.192019201920192
0.0217525609351121,0.00363229159152287,0.192119211921192
0.0217422958569743,0.00363329670393993,0.192219221922192
0.0217320313280866,0.00363430331965736,0.192319231923192
0.0217217673442788,0.00363531142691394,0.192419241924192
0.0217115039014881,0.00363632101608684,0.192519251925193
0.0217012409955446,0.00363733207755321,0.192619261926193
0.0216909786224923,0.00363834459955185,0.192719271927193
0.0216807167784819,0.00363935857245982,0.192819281928193
0.0216704554597712,0.0036403739855853,0.192919291929193
0.0216601946622974,0.00364139082930525,0.193019301930193
0.0216499343827459,0.00364240909399684,0.193119311931193
0.0216396746172674,0.00364342876789904,0.193219321932193
0.0216294153623338,0.00364444984138874,0.193319331933193
0.0216191566145235,0.00364547230591256,0.193419341934193
0.0216088983705219,0.0036464961497091,0.193519351935194
0.0215986406268008,0.00364752136315554,0.193619361936194
0.0215883833801524,0.00364854793662911,0.193719371937194
0.0215781266271554,0.00364957586157617,0.193819381938194
0.0215678703642814,0.00365060512623542,0.193919391939194
0.021557614587895,0.00365163572312257,0.194019401940194
0.0215473592945749,0.00365266764261459,0.194119411941194
0.0215371044807926,0.00365370087508874,0.194219421942194
0.0215268501425922,0.00365473541199146,0.194319431943194
0.021516596276659,0.003655771244769,0.194419441944194
0.0215063428789301,0.00365680836379861,0.194519451945195
0.0214960899457702,0.00365784676159582,0.194619461946195
0.0214858374734371,0.00365888642960707,0.194719471947195
0.0214755854578678,0.00365992735820942,0.194819481948195
0.021465333895427,0.00366096954205687,0.194919491949195
0.0214550827819449,0.00366201297045747,0.195019501950195
0.0214448321136792,0.00366305763699596,0.195119511951195
0.02143458188646,0.00366410353311876,0.195219521952195
0.0214243320964382,0.0036651506513413,0.195319531953195
0.021414082739444,0.0036661989852484,0.195419541954195
0.0214038338113073,0.00366724852628658,0.195519551955196
0.0213935853080721,0.00366829926697119,0.195619561956196
0.0213833372255686,0.00366935120088722,0.195719571957196
0.02137308955952,0.00367040432161928,0.195819581958196
0.0213628423058632,0.0036714586206139,0.195919591959196
0.0213525954603215,0.00367251409145571,0.196019601960196
0.021342349018511,0.00367357072879869,0.196119611961196
0.0213321029763689,0.00367462852515856,0.196219621962196
0.0213218573295115,0.00367568747305075,0.196319631963196
0.0213116120735549,0.00367674756819863,0.196419641964196
0.0213013672043292,0.00367780880311752,0.196519651965197
0.0212911227176647,0.00367887117032315,0.196619661966197
0.0212808786094983,0.00367993466553869,0.196719671967197
0.0212706348759808,0.00368099928127967,0.196819681968197
0.0212603915132632,0.00368206501113099,0.196919691969197
0.0212501485174963,0.00368313184760807,0.197019701970197
0.0212399058849378,0.00368419978750328,0.197119711971197
0.0212296636122734,0.00368526882119396,0.197219721972197
0.0212194216956538,0.00368633894333401,0.197319731973197
0.0212091801319783,0.00368741014857742,0.197419741974197
0.0211989389176116,0.00368848242943971,0.197519751975198
0.0211886980495601,0.00368955577843641,0.197619761976198
0.021178457524509,0.00369063019236007,0.197719771977198
0.0211682173394648,0.00369170566158785,0.197819781978198
0.0211579774912197,0.00369278218184273,0.197919791979198
0.0211477379771008,0.00369385974457133,0.198019801980198
0.0211374987941142,0.00369493834656583,0.198119811981198
0.0211272599394802,0.00369601797820347,0.198219821982198
0.0211170214106324,0.00369709863520754,0.198319831983198
0.0211067832048981,0.00369818030902426,0.198419841984198
0.0210965453199248,0.00369926299644611,0.198519851985199
0.0210863077533604,0.00370034668785022,0.198619861986199
0.0210760705029595,0.0037014313778906,0.198719871987199
0.0210658335664769,0.00370251706015196,0.198819881988199
0.0210555969419879,0.00370360372821919,0.198919891989199
0.021045360627461,0.00370469137567701,0.199019901990199
0.0210351246209717,0.00370577999504094,0.199119911991199
0.0210248889208093,0.00370686958096497,0.199219921992199
0.021014653525156,0.00370796012596472,0.199319931993199
0.0210044184326221,0.00370905162362501,0.199419941994199
0.0209941836413897,0.00371014406753062,0.1995199519952
0.0209839491502828,0.00371123745126619,0.1996199619962
0.0209737149578045,0.00371233176734742,0.1997199719972
0.0209634810627787,0.00371342701042822,0.1998199819982
0.0209532474638153,0.00371452317409347,0.1999199919992
0.0209430141598453,0.00371562024978944,0.2000200020002
0.0209327811497994,0.0037167182321701,0.2001200120012
0.0209225484325014,0.00371781711482027,0.2002200220022
0.0209123160068822,0.00371891689025556,0.2003200320032
0.0209020838721934,0.00372001755312987,0.2004200420042
0.0208918520271518,0.00372111909595892,0.200520052005201
0.0208816204709021,0.00372222151232732,0.200620062006201
0.0208713892023751,0.00372332479688907,0.200720072007201
0.0208611582207155,0.00372442894109069,0.200820082008201
0.0208509275250679,0.00372553394065525,0.200920092009201
0.0208406971146838,0.0037266397880983,0.201020102010201
0.0208304669887079,0.00372774647593545,0.201120112011201
0.0208202371464987,0.00372885399988988,0.201220122012201
0.0208100075873077,0.00372996235247719,0.201320132013201
0.0207997783104934,0.00373107152621293,0.201420142014201
0.0207895493155212,0.00373218151682036,0.201520152015202
0.0207793206016426,0.00373329231681491,0.201620162016202
0.0207690921682161,0.00373440391978148,0.201720172017202
0.0207588640143865,0.00373551632037397,0.201820182018202
0.0207486361392982,0.00373662951324636,0.201920192019202
0.020738408542096,0.00373774349091437,0.202020202020202
0.0207281812217106,0.00373885824910099,0.202120212021202
0.0207179541769659,0.00373997378246029,0.202220222022202
0.0207077274070065,0.00374109008457709,0.202320232023202
0.0206975009104426,0.00374220715010527,0.202420242024202
0.0206872746860979,0.0037433249747682,0.202520252025203
0.0206770487326894,0.0037444435521504,0.202620262026203
0.0206668230488272,0.00374556287904441,0.202720272027203
0.0206565976331212,0.00374668294903504,0.202820282028203
0.0206463724840747,0.00374780375784536,0.202920292029203
0.0206361476002976,0.00374892530119865,0.203020302030203
0.0206259229800792,0.00375004757481808,0.203120312031203
0.0206156986218157,0.00375117057228844,0.203220322032203
0.0206054745240103,0.00375229429147119,0.203320332033203
0.0205952506846313,0.00375341872595131,0.203420342034203
0.0205850271021821,0.00375454387359026,0.203520352035204
0.0205748037748448,0.00375566972797284,0.203620362036204
0.0205645807009088,0.00375679628696058,0.203720372037204
0.0205543578789841,0.00375792354627685,0.203820382038204
0.02054413530736,0.00375905149950627,0.203920392039204
0.0205339129847534,0.00376018014451056,0.204020402040204
0.0205236909096675,0.00376130947594352,0.204120412041204
0.0205134690809261,0.00376243948952851,0.204220422042204
0.0205032474970324,0.00376357018098861,0.204320432043204
0.0204930261569171,0.00376470154711618,0.204420442044204
0.020482805059511,0.00376583358256529,0.204520452045205
0.0204725842035311,0.00376696628198994,0.204620462046205
0.0204623635880152,0.00376809964325167,0.204720472047205
0.0204521432120009,0.00376923366100446,0.204820482048205
0.0204419230746328,0.00377036833097149,0.204920492049205
0.0204317031748418,0.00377150364780675,0.205020502050205
0.0204214835118794,0.00377263960830268,0.205120512051205
0.0204112640851041,0.00377377620818236,0.205220522052205
0.0204010448936606,0.00377491344209988,0.205320532053205
0.0203908259368003,0.0037760513057784,0.205420542054205
0.0203805972271986,0.00377718846271321,0.205520552055206
0.0203703588493224,0.00377832492038885,0.205620562056206
0.0203601108872112,0.00377946068628963,0.205720572057206
0.0203498534243699,0.00378059576896928,0.205820582058206
0.0203395865436617,0.00378173017484301,0.205920592059206
0.0203293103272014,0.00378286391246447,0.206020602060206
0.0203190248567831,0.00378399698824876,0.206120612061206
0.0203087302134525,0.00378512941074972,0.206220622062206
0.0202984264776137,0.0037862611842439,0.206320632063206
0.02028811372935,0.00378739231835433,0.206420642064206
0.0202777920477826,0.00378852281735774,0.206520652065207
0.0202674615119255,0.0037896526887386,0.206620662066207
0.0202571221998307,0.00379078193891211,0.206720672067207
0.0202467741886946,0.00379191057429356,0.206820682068207
0.020236417555286,0.00379303860022886,0.206920692069207
0.0202260523751978,0.00379416602313321,0.207020702070207
0.0202156787242363,0.00379529284835272,0.207120712071207
0.0202052966770321,0.00379641908230267,0.207220722072207
0.0201949063078948,0.00379754473032888,0.207320732073207
0.0201845076907063,0.00379866979670838,0.207420742074207
0.0201741008987072,0.00379979428785627,0.207520752075208
0.0201636860043894,0.00380091820804936,0.207620762076208
0.020153263080138,0.00380204156370287,0.207720772077208
0.0201428321973758,0.00380316435802452,0.207820782078208
0.0201323934270979,0.00380428659636023,0.207920792079208
0.0201219468399788,0.00380540828405601,0.208020802080208
0.0201114925057305,0.0038065294253887,0.208120812081208
0.0201010304940651,0.00380765002463511,0.208220822082208
0.0200905608736254,0.0038087700850029,0.208320832083208
0.0200800837129474,0.00380988961290726,0.208420842084208
0.0200695990799255,0.00381100861155574,0.208520852085209
0.0200591070418128,0.00381212708415599,0.208620862086209
0.0200486076655412,0.0038132450360541,0.208720872087209
0.0200381010174014,0.00381436247045754,0.208820882088209
0.0200275871633634,0.00381547939057413,0.208920892089209
0.0200170661686485,0.00381659580068043,0.209020902090209
0.0200065380982643,0.00381771170398427,0.209120912091209
0.0199960030164699,0.00381882710476228,0.209220922092209
0.0199854609872038,0.00381994200515303,0.209320932093209
0.0199749120737628,0.00382105640943324,0.209420942094209
0.0199643563392299,0.00382217032081056,0.20952095209521
0.0199537938454051,0.00382328374249263,0.20962096209621
0.0199432246540884,0.00382439667661774,0.20972097209721
0.0199326488260104,0.00382550912853207,0.20982098209821
0.0199220664217952,0.00382662110037389,0.20992099209921
0.0199114775011042,0.00382773259642005,0.21002100210021
0.0199008821233852,0.00382884361880899,0.21012101210121
0.0198902803473374,0.00382995417074828,0.21022102210221
0.0198796722311256,0.003831064257584,0.21032103210321
0.0198690578324867,0.00383217388145454,0.21042104210421
0.0198584372085162,0.00383328304663663,0.210521052105211
0.0198478104158819,0.00383439175419953,0.210621062106211
0.019837177510824,0.00383550001055855,0.210721072107211
0.0198265385490478,0.00383660781678277,0.210821082108211
0.0198158935861521,0.0038377151782183,0.210921092109211
0.0198052426768801,0.00383882209486503,0.211021102110211
0.019794585875975,0.00383992857206909,0.211121112111211
0.0197839232376453,0.00384103461196883,0.211221122112211
0.0197732548155652,0.00384214021777181,0.211321132113211
0.0197625806631948,0.00384324539161657,0.211421142114211
0.0197519008336736,0.0038443501356414,0.211521152115212
0.0197412153793925,0.00384545445305394,0.211621162116212
0.0197305243528494,0.00384655834706192,0.211721172117212
0.0197198278057938,0.00384766181873435,0.211821182118212
0.0197091257896544,0.00384876487127895,0.211921192119212
0.0196984183557529,0.0038498675068341,0.212021202120212
0.0196877055545558,0.00385096972646898,0.212121212121212
0.0196769874367434,0.00385207153339133,0.212221222122212
0.0196662640520336,0.00385317292973943,0.212321232123212
0.0196555354502512,0.00385427391551326,0.212421242124212
0.0196448016806866,0.00385537449498976,0.212521252125213
0.0196340627923094,0.00385647466816883,0.212621262126213
0.0196233188335544,0.00385757443825801,0.212721272127213
0.0196125698526427,0.00385867380525751,0.212821282128213
0.0196018158976885,0.00385977277130559,0.212921292129213
0.0195910570159507,0.00386087133854071,0.213021302130213
0.0195802932547948,0.00386196950803205,0.213121312131213
0.0195695246609452,0.0038630672808488,0.213221322132213
0.0195587512811259,0.00386416465806024,0.213321332133213
0.0195479731614198,0.00386526164073546,0.213421342134213
0.0195371903480164,0.00386635823101291,0.213521352135214
0.0195264028863569,0.00386745442782342,0.213621362136214
0.0195156108218824,0.00386855023437462,0.213721372137214
0.0195048141997132,0.00386964565066643,0.213821382138214
0.0194940130645423,0.00387074067669894,0.213921392139214
0.0194832074608483,0.00387183531354123,0.214021402140214
0.0194723974327894,0.00387292956226259,0.214121412141214
0.0194615830243099,0.00387402342179383,0.214221422142214
0.0194507642790333,0.00387511689534259,0.214321432143214
0.0194399412401555,0.00387620998077033,0.214421442144214
0.0194291139508722,0.00387730267914641,0.214521452145215
0.0194182824538446,0.00387839499153983,0.214621462146215
0.0194074467916272,0.00387948691688158,0.214721472147215
0.0193966070062396,0.00388057845517168,0.214821482148215
0.0193857631398083,0.00388166960747912,0.214921492149215
0.0193749152338186,0.0038827603727349,0.215021502150215
0.0193640633297556,0.00388385075200812,0.215121512151215
0.0193532074684627,0.00388494074422958,0.215221522152215
0.0193423476908906,0.00388603034833011,0.215321532153215
0.019331484037455,0.00388711956644816,0.215421542154215
0.0193206165481443,0.00388820839644518,0.215521552155216
0.0193097452629466,0.00388929683832136,0.215621562156216
0.0192988702214225,0.00389038489207652,0.215721572157216
0.0192879914628118,0.00389147255771073,0.215821582158216
0.0192771090261404,0.00389255983415483,0.215921592159216
0.0192662229501134,0.00389364672033963,0.216021602160216
0.0192553332731153,0.00389473321626503,0.216121612161216
0.0192444400333167,0.00389581932300022,0.216221622162216
0.0192335432686742,0.00389690503733774,0.216321632163216
0.01922264301661,0.00389799036034668,0.216421642164216
0.0192117393146532,0.00389907528988867,0.216521652165217
0.0192008321996913,0.0039001598270329,0.216621662166217
0.0191899217086119,0.00390124397071018,0.216721672167217
0.0191790078778746,0.00390232771878215,0.216821682168217
0.0191680907438326,0.0039034110723179,0.216921692169217
0.0191571703423041,0.00390449402810987,0.217021702170217
0.0191462467092143,0.00390557658829643,0.217121712171217
0.019135319879847,0.00390665874967004,0.217221722172217
0.0191243898895928,0.00390774051223069,0.217321732173217
0.0191134567733078,0.00390882187597838,0.217421742174217
0.0191025205653134,0.00390990283770547,0.217521752175218
0.0190915813000379,0.00391098339955032,0.217621762176218
0.0190806390110544,0.00391206355830548,0.217721772177218
0.0190696937320428,0.00391314331503994,0.217821782178218
0.0190587454961483,0.0039142226697539,0.217921792179218
0.0190477943364095,0.00391530161923961,0.218021802180218
0.0190368402854369,0.00391638016563562,0.218121812181218
0.0190258833760551,0.0039174583068033,0.218221822182218
0.0190149236404473,0.00391853604167364,0.218321832183218
0.0190039611106894,0.00391961337024655,0.218421842184218
0.0189929958186438,0.00392069029145294,0.218521852185219
0.0189820277959588,0.00392176680422344,0.218621862186219
0.0189710570740692,0.00392284290855814,0.218721872187219
0.0189600836840886,0.00392391860231858,0.218821882188219
0.018949107657131,0.00392499388550486,0.218921892189219
0.0189381290238824,0.00392606875597851,0.219021902190219
0.0189271478149222,0.00392714321480873,0.219121912191219
0.0189161640605087,0.00392821725878785,0.219221922192219
0.0189051777907935,0.00392929088898526,0.219321932193219
0.0188941890357144,0.00393036410219313,0.219421942194219
0.0188831978248881,0.00393143689948082,0.21952195219522
0.0188722041878249,0.00393250927764059,0.21962196219622
0.0188612081538208,0.00393358123667264,0.21972197219722
0.0188502097519583,0.0039346527755075,0.21982198219822
0.0188392090111057,0.00393572389307617,0.21992199219922
0.0188282059601316,0.00393679458724019,0.22002200220022
0.0188172006273699,0.00393786485693038,0.22012201220122
0.0188061930412615,0.00393893470214664,0.22022202220222
0.0187951832299263,0.00394000411968143,0.22032203220322
0.0187841712212706,0.00394107310953475,0.22042204220422
0.0187731570429867,0.0039421416706374,0.220522052205221
0.0187621407226602,0.00394320979978175,0.220622062206221
0.0187511222876626,0.00394427749803698,0.220722072207221
0.0187401017651517,0.00394534476219554,0.220822082208221
0.0187290791821784,0.00394641159118815,0.220922092209221
0.0187180545656866,0.00394747798394572,0.221022102210221
0.0187070279422994,0.0039485439383298,0.221122112211221
0.0186959993386401,0.00394960945327109,0.221222122212221
0.0186849687811179,0.00395067452770043,0.221322132213221
0.0186739362960354,0.00395173915841036,0.221422142214221
0.018662901909481,0.00395280334433149,0.221522152215222
0.0186518656476502,0.00395386708439465,0.221622162216222
0.018640827536097,0.00395493037646148,0.221722172217222
0.0186297876008031,0.00395599321839351,0.221822182218222
0.0186187458670017,0.00395705560805246,0.221922192219222
0.0186077023601397,0.00395811754436897,0.222022202220222
0.0185966571055574,0.00395917902520477,0.222122212221222
0.0185856101283811,0.0039602400473522,0.222222222222222
0.0185745614533092,0.00396130061081118,0.222322232223222
0.0185635111054682,0.00396236071344343,0.222422242224222
0.0185524591092359,0.00396342035097203,0.222522252225223
0.0185414054893108,0.00396447952446617,0.222622262226223
0.018530350269964,0.00396553822858002,0.222722272227223
0.0185192934753593,0.00396659646438257,0.222822282228223
0.0185082351295539,0.00396765422652791,0.222922292229223
0.0184971752562841,0.00396871151608522,0.223022302230223
0.0184861138792862,0.00396976832877759,0.223122312231223
0.0184750510220827,0.003970824663536,0.223222322232223
0.0184639867079823,0.00397188051715274,0.223322332233223
0.0184529209601867,0.0039729358885586,0.223422342234223
0.0184418538014698,0.00397399077561523,0.223522352235224
0.0184307852550335,0.00397504517618417,0.223622362236224
0.0184197153432241,0.00397609908705777,0.223722372237224
0.0184086440887086,0.00397715250716684,0.223822382238224
0.0183975715138335,0.00397820543437312,0.223922392239224
0.0183864976408383,0.00397925786653804,0.224022402240224
0.0183754224916414,0.00398030980045397,0.224122412241224
0.0183643460882687,0.00398136123398264,0.224222422242224
0.0183532684523179,0.00398241216712403,0.224322432243224
0.018342189605494,0.00398346259560123,0.224422442244224
0.018331109569074,0.00398451251727578,0.224522452245225
0.018320028364549,0.00398556193214787,0.224622462246225
0.0183089460127684,0.00398661083487139,0.224722472247225
0.0182978625350094,0.00398765922544634,0.224822482248225
0.0182867779518007,0.00398870710173436,0.224922492249225
0.0182756922839918,0.0039897544605277,0.225022502250225
0.0182646055520045,0.00399080129968809,0.225122512251225
0.0182535177763674,0.00399184761707708,0.225222522252225
0.0182424289771816,0.00399289341162547,0.225322532253225
0.0182313391745482,0.00399393868012563,0.225422542254225
0.0182202483885681,0.00399498342043918,0.225522552255226
0.0182091566390216,0.00399602763042768,0.225622562256226
0.0181980639455822,0.00399707130795274,0.225722572257226
0.0181869703278161,0.003998114450876,0.225822582258226
0.018175875805183,0.00399915705705891,0.225922592259226
0.0181647803968215,0.00400019912436328,0.226022602260226
0.0181536841220842,0.00400124065065048,0.226122612261226
0.0181425869997892,0.00400228163271304,0.226222622262226
0.0181314890488614,0.00400332207055087,0.226322632263226
0.0181203902882255,0.00400436195881805,0.226422642264226
0.0181092907361651,0.00400540129858376,0.226522652265227
0.0180981904114981,0.00400644008450191,0.226622662266227
0.018087089332401,0.00400747831764176,0.226722672267227
0.0180759875171571,0.00400851599265731,0.226822682268227
0.0180648849838361,0.00400955310954855,0.226922692269227
0.0180537817504004,0.00401058966617693,0.227022702270227
0.0180426778348128,0.00401162565826591,0.227122712271227
0.0180315732547151,0.0040126610858152,0.227222722272227
0.0180204680277492,0.00401369594561744,0.227322732273227
0.018009362171343,0.00401473023553408,0.227422742274227
0.0179982557029247,0.00401576395342674,0.227522752275228
0.0179871486397084,0.00401679709608779,0.227622762276228
0.0179760409988012,0.00401782966351732,0.227722772277228
0.0179649327973106,0.00401886165250758,0.227822782278228
0.0179538240519161,0.00401989305985104,0.227922792279228
0.017942714779618,0.0040209238844785,0.228022802280228
0.0179316049968821,0.0040219541242515,0.228122812281228
0.0179204947203878,0.00402298377703178,0.228222822282228
0.0179093839666011,0.0040240128396115,0.228322832283228
0.0178982727517737,0.00402504131092166,0.228422842284228
0.0178871610922645,0.00402606918775452,0.228522852285229
0.0178760490043254,0.00402709646797172,0.228622862286229
0.0178649365041013,0.00402812315050408,0.228722872287229
0.0178538236077373,0.00402914923214395,0.228822882288229
0.0178427103311644,0.00403017470968378,0.228922892289229
0.0178315966904208,0.00403119958205419,0.229022902290229
0.0178204827011168,0.00403222384711702,0.229122912291229
0.0178093683792904,0.00403324750166452,0.229222922292229
0.0177982537404451,0.00403427054248904,0.229322932293229
0.0177871388004051,0.00403529296959078,0.229422942294229
0.0177760235744601,0.00403631477869262,0.22952295229523
0.0177649080782203,0.00403733596765639,0.22962296229623
0.0177537923269755,0.00403835653434363,0.22972297229723
0.0177426763362291,0.00403937647661586,0.22982298229823
0.0177315601211637,0.00404039579126556,0.22992299229923
0.0177204436968552,0.00404141447615433,0.23002300230023
0.0177093270784862,0.00404243252807446,0.23012301230123
0.0176982102810255,0.00404344994595675,0.23022302230223
0.0176870933195491,0.00404446672659375,0.23032303230323
0.0176759762087048,0.00404548286677762,0.23042304230423
0.0176648589632479,0.0040464983643701,0.230523052305231
0.0176537415977193,0.00404751321723281,0.230623062306231
0.0176426241267673,0.0040485274232273,0.230723072307231
0.0176315065647191,0.00404954097914582,0.230823082308231
0.0176203889257951,0.0040505538828502,0.230923092309231
0.0176092712243228,0.00405156613220188,0.231023102310231
0.0175981534742017,0.00405257772399332,0.231123112311231
0.0175870356894384,0.00405358865715523,0.231223122312231
0.0175759178840394,0.00405459892741088,0.231323132313231
0.0175648000717976,0.00405560853369099,0.231423142314231
0.0175536822661848,0.00405661747385729,0.231523152315232
0.0175425644809938,0.00405762574363277,0.231623162316232
0.0175314467296965,0.00405863334301761,0.231723172317232
0.0175203290255512,0.00405964026880408,0.231823182318232
0.0175092113819227,0.00406064651778471,0.231923192319232
0.0174980938120694,0.00406165208782085,0.232023202320232
0.0174869763289284,0.00406265697784353,0.232123212321232
0.0174758589455442,0.00406366118464498,0.232223222322232
0.0174647416749609,0.00406466470608695,0.232323232323232
0.0174536245299021,0.00406566754003088,0.232423242324232
0.0174425075230914,0.0040666696832693,0.232523252325233
0.0174313906672523,0.00406767113473285,0.232623262326233
0.0174202739747875,0.00406867189121399,0.232723272327233
0.0174091574583136,0.00406967195164361,0.232823282328233
0.0173980411301264,0.00407067131281397,0.232923292329233
0.0173869250025219,0.00407166997258664,0.233023302330233
0.017375809087689,0.0040726679288234,0.233123312331233
0.0173646933978164,0.00407366517938564,0.233223322332233
0.0173535779447725,0.00407466172213506,0.233323332333233
0.0173424627406392,0.0040756575549332,0.233423342334233
0.0173313477972848,0.00407665267564171,0.233523352335234
0.0173202331263633,0.00407764708105294,0.233623362336234
0.0173091187395294,0.00407864077009769,0.233723372337234
0.0172980046485441,0.00407963374063761,0.233823382338234
0.0172868908649548,0.00408062599053415,0.233923392339234
0.0172757773999882,0.00408161751657983,0.234023402340234
0.0172646642650849,0.0040826083177054,0.234123412341234
0.0172535514716852,0.00408359839177247,0.234223422342234
0.017242439030695,0.00408458773664269,0.234323432343234
0.0172313269535548,0.00408557634910831,0.234423442344234
0.0172202152510636,0.00408656422916933,0.234523452345235
0.0172091039342342,0.00408755137254912,0.234623462346235
0.0171979930139725,0.00408853777924749,0.234723472347235
0.0171868825010773,0.0040895234449877,0.234823482348235
0.0171757724063477,0.00409050836870057,0.234923492349235
0.0171646627403688,0.00409149254931691,0.235023502350235
0.0171535535136188,0.00409247598362908,0.235123512351235
0.0171424447367897,0.00409345867056781,0.235223522352235
0.0171313364202527,0.00409444060692554,0.235323532353235
0.0171202285742724,0.00409542179163309,0.235423542354235
0.0171091212093267,0.004096402222552,0.235523552355236
0.0170980143353594,0.00409738189647482,0.235623562356236
0.0170869079627417,0.00409836081340134,0.235723572357236
0.0170758021013103,0.00409933897012403,0.235823582358236
0.0170646967613296,0.00410031636450443,0.235923592359236
0.017053591952743,0.00410129299547353,0.236023602360236
0.0170424876853874,0.00410226886089269,0.236123612361236
0.0170313839693132,0.00410324395755435,0.236223622362236
0.0170202808144641,0.00410421828438944,0.236323632363236
0.0170091782305697,0.00410519183925948,0.236423642364236
0.0169980762275736,0.00410616462002593,0.236523652365237
0.0169869748152057,0.0041071366245506,0.236623662366237
0.0169758740033026,0.00410810785176412,0.236723672367237
0.0169647738014871,0.00410907829738976,0.236823682368237
0.016953674219489,0.00411004796142752,0.236923692369237
0.0169425752671449,0.00411101683960057,0.237023702370237
0.0169314769538639,0.00411198493190891,0.237123712371237
0.0169203792893757,0.0041129522351449,0.237223722372237
0.0169092822830893,0.00411391874823934,0.237323732373237
0.0168981859448414,0.00411488446691552,0.237423742374237
0.0168870902838271,0.00411584939010406,0.237523752375238
0.0168759953095623,0.00411681351673586,0.237623762376238
0.0168649010316699,0.00411777684360338,0.237723772377238
0.0168538074593449,0.00411873936749878,0.237823782378238
0.0168427146021035,0.00411970108842235,0.237923792379238
0.0168316224690337,0.00412066200209707,0.238023802380238
0.0168205310693307,0.00412162210745376,0.238123812381238
0.0168094404121896,0.00412258140342332,0.238223822382238
0.0167983505066988,0.00412353988572885,0.238323832383238
0.0167872613618395,0.00412449755330114,0.238423842384238
0.0167761729863791,0.00412545440400184,0.238523852385239
0.0167651029562088,0.00412640923818433,0.238623862386239
0.016754051128483,0.00412736206119473,0.238723872387239
0.016743017361639,0.00412831287837893,0.238823882388239
0.0167320015152905,0.0041292616929447,0.238923892389239
0.0167210034504409,0.00413020851023784,0.239023902390239
0.0167100230290561,0.00413115333453537,0.239123912391239
0.0166990601143849,0.00413209617011403,0.239223922392239
0.0166881145710661,0.00413303702338911,0.239323932393239
0.0166771862645939,0.00413397589649888,0.239423942394239
0.0166662750619594,0.00413491279478944,0.23952395239524
0.0166553808311158,0.00413584772360672,0.23962396239624
0.0166445034414066,0.00413678068722772,0.23972397239724
0.0166336427628165,0.00413771168992909,0.23982398239824
0.016622798667148,0.00413864073598766,0.23992399239924
0.0166119710267382,0.00413956782968034,0.24002400240024
0.016601159715421,0.00414049297528388,0.24012401240124
0.016590364607779,0.00414141617814438,0.24022402240224
0.0165795855798912,0.00414233744253847,0.24032403240324
0.0165688225085856,0.00414325677274308,0.24042404240424
0.0165580752719728,0.00414417417303513,0.240524052405241
0.0165473437492329,0.00414508964769127,0.240624062406241
0.0165366278202943,0.00414600320098831,0.240724072407241
0.0165259273664753,0.00414691483827237,0.240824082408241
0.0165152422700567,0.0041478245616819,0.240924092409241
0.0165045724141744,0.00414873237870109,0.241024102410241
0.0164939176832476,0.00414963829039942,0.241124112411241
0.0164832779624438,0.00415054230319198,0.241224122412241
0.0164726531382135,0.00415144442028633,0.241324132413241
0.0164620430977558,0.00415234464595938,0.241424142414241
0.0164514477292319,0.00415324298555714,0.241524152415242
0.0164408669219793,0.00415413944228707,0.241624162416242
0.0164303005662977,0.00415503402042629,0.241724172417242
0.0164197485532352,0.00415592672425134,0.241824182418242
0.0164092107749091,0.00415681755803913,0.241924192419242
0.0163986871243991,0.00415770652499723,0.242024202420242
0.0163881774957472,0.00415859363154101,0.242124212421242
0.0163776817837436,0.00415947887873947,0.242224222422242
0.0163671998842479,0.00416036227407717,0.242324232423242
0.016356731694082,0.0041612438186233,0.242424242424242
0.0163462771107092,0.00416212351772378,0.242524252425243
0.0163358360328759,0.00416300137565553,0.242624262426243
0.0163254083597563,0.00416387739562618,0.242724272427243
0.0163149939918075,0.00416475158191249,0.242824282428243
0.0163045928301281,0.00416562393879117,0.242924292429243
0.0162941870729043,0.00416649577176017,0.243024302430243
0.0162837767769108,0.00416736707654248,0.243124312431243
0.0162733619984946,0.00416823784993054,0.243224322432243
0.0162629427935752,0.00416910808657843,0.243324332433243
0.0162525192175372,0.00416997778541679,0.243424342434243
0.0162420913254447,0.00417084694003051,0.243524352435244
0.016231659171827,0.00417171554721186,0.243624362436244
0.016221222810679,0.00417258360482256,0.243724372437244
0.0162107822958884,0.00417345110644741,0.243824382438244
0.0162003376804878,0.00417431805101705,0.243924392439244
0.0161898890174028,0.00417518443318555,0.244024402440244
0.0161794363590243,0.0041760502486761,0.244124412441244
0.0161689797573157,0.00417691549535032,0.244224422442244
0.0161585192639195,0.0041777801678621,0.244324432443244
0.0161480549297298,0.0041786442630039,0.244424442444244
0.0161375868058545,0.00417950777756817,0.244524452445245
0.0161271149423324,0.00418037070727789,0.244624462446245
0.0161166393892022,0.0041812330489257,0.244724472447245
0.0161061601960749,0.0041820947971654,0.244824482448245
0.0160956774119201,0.00418295594985862,0.244924492449245
0.0160851910856003,0.00418381650165944,0.245024502450245
0.0160747012655506,0.00418467645042931,0.245124512451245
0.0160642079995643,0.0041855357918915,0.245224522452245
0.0160537113353279,0.00418639452069999,0.245324532453245
0.0160432290109307,0.00418725130035015,0.245424542454245
0.0160327609194523,0.00418810613404953,0.245524552455246
0.0160223069547207,0.00418895902500587,0.245624562456246
0.0160118670115265,0.00418980997963426,0.245724572457246
0.0160014409855151,0.00419065900007318,0.245824582458246
0.0159910287734017,0.0041915060927379,0.245924592459246
0.0159806302726495,0.00419235126083588,0.246024602460246
0.0159702453816842,0.00419319450971324,0.246124612461246
0.01595987399968,0.00419403584150843,0.246224622462246
0.0159495160269869,0.00419487526263664,0.246324632463246
0.0159391713643829,0.00419571277630543,0.246424642464246
0.0159288399138221,0.00419654838679162,0.246524652465247
0.0159185215781137,0.00419738209837205,0.246624662466247
0.0159082162607088,0.00419821391532353,0.246724672467247
0.0158979216530896,0.00419903562509248,0.246824682468247
0.0158876376761351,0.00419984730573079,0.246924692469247
0.0158773642519002,0.00420064903422118,0.247024702470247
0.0158671013031886,0.00420144088754617,0.247124712471247
0.0158568487535521,0.00420222293948093,0.247224722472247
0.0158466065271841,0.00420299526700808,0.247324732473247
0.0158363745492405,0.00420375794390278,0.247424742474247
0.0158261527456254,0.00420451104393991,0.247524752475248
0.0158159410429915,0.00420525463875618,0.247624762476248
0.0158057393687397,0.00420598880105747,0.247724772477248
0.0157955476510197,0.0042067136024804,0.247824782478248
0.0157853658186224,0.00420742911359248,0.247924792479248
0.0157751938013012,0.00420813540389186,0.248024802480248
0.0157650315294509,0.00420883254287688,0.248124812481248
0.015754878933894,0.00420952060004568,0.248224822482248
0.0157447359467362,0.00421019964168896,0.248324832483248
0.0157346025001898,0.00421086973730486,0.248424842484248
0.0157244785275365,0.00421153095104581,0.248524852485249
0.0157143639628066,0.00421218335134058,0.248624862486249
0.0157042587403509,0.00421282700127241,0.248724872487249
0.0156941627955895,0.00421346196820097,0.248824882488249
0.0156840760642632,0.00421408831414015,0.248924892489249
0.0156739984831822,0.00421470610217298,0.249024902490249
0.0156639299893702,0.00421531539752088,0.249124912491249
0.0156538705208136,0.00421591626005925,0.249224922492249
0.01564382001614,0.00421650875394032,0.249324932493249
0.0156337784144048,0.00421709293690103,0.249424942494249
0.0156237456555187,0.00421766887202444,0.24952495249525
0.0156137216799271,0.00421823661811676,0.24962496249625
0.01560370642861,0.00421879623505348,0.24972497249725
0.0155936998435096,0.00421934778057146,0.24982498249825
0.0155837018666751,0.00421989131347692,0.24992499249925
0.0155737124411178,0.0042204268904377,0.25002500250025
0.0155637315103839,0.00422095456919085,0.25012501250125
0.0155537411899032,0.00422147586159028,0.25022502250225
0.0155437415799669,0.00422199081361183,0.25032503250325
0.0155337327803318,0.00422249947230041,0.25042504250425
0.0155237148896854,0.00422300188149339,0.250525052505251
0.0155136880058598,0.00422349808716661,0.250625062506251
0.0155036522260456,0.00422398813315724,0.250725072507251
0.015493607646685,0.00422447206544121,0.250825082508251
0.015483554363151,0.00422494992571742,0.250925092509251
0.0154734924703888,0.00422542175889234,0.251025102510251
0.0154634220627022,0.00422588760666505,0.251125112511251
0.0154533432333259,0.00422634751073437,0.251225122512251
0.0154432560751735,0.00422680151493777,0.251325132513251
0.0154331606801966,0.0042272496588357,0.251425142514251
0.0154230571398121,0.00422769198412714,0.251525152515252
0.0154129455446886,0.00422812853144174,0.251625162516252
0.015402825984639,0.0042285593414094,0.251725172517252
0.0153926985492627,0.0042289844525213,0.251825182518252
0.0153825633268759,0.00422940390540735,0.251925192519252
0.015372420405581,0.00422981773748953,0.252025202520252
0.0153622698727319,0.00423022598832839,0.252125212521252
0.0153521118148272,0.00423062869534618,0.252225222522252
0.0153419463179378,0.00423102589703409,0.252325232523252
0.0153317734672792,0.00423141762974509,0.252425242524252
0.0153215933477462,0.0042318039298321,0.252525252525253
0.0153114060431645,0.00423218483471737,0.252625262526253
0.0153012116370387,0.00423256038075361,0.252725272527253
0.0152910102121252,0.00423293060215555,0.252825282528253
0.0152808018506459,0.00423329553527598,0.252925292529253
0.0152706044439068,0.00423365371530589,0.253025302530253
0.0152604179171707,0.00423400518501339,0.253125312531253
0.0152502421962349,0.00423434998930503,0.253225322532253
0.0152400772077518,0.00423468817201826,0.253325332533253
0.0152299228792296,0.00423501977592117,0.253425342534253
0.0152197791387108,0.00423534484378186,0.253525352535254
0.0152096459148795,0.00423566341836852,0.253625362536254
0.0151995231373822,0.00423597554031087,0.253725372537254
0.0151894107363998,0.0042362812513079,0.253825382538254
0.015179308642648,0.00423658059412772,0.253925392539254
0.0151692167879114,0.00423687360833086,0.254025402540254
0.0151591351042958,0.00423716033347786,0.254125412541254
0.015149063524762,0.00423744081019854,0.254225422542254
0.0151390019829125,0.00423771507805335,0.254325432543254
0.0151289504129912,0.00423798317553355,0.254425442544254
0.0151189087498837,0.00423824514219986,0.254525452545255
0.0151088769289031,0.00423850101654347,0.254625462546255
0.0150988548863249,0.00423875083491745,0.254725472547255
0.0150888425588522,0.00423899463688215,0.254825482548255
0.0150788398836159,0.00423923245879057,0.254925492549255
0.015068846798709,0.00423946433806498,0.255025502550255
0.0150588632424385,0.00423969031105807,0.255125512551255
0.0150488891540736,0.00423991041412294,0.255225522552255
0.0150389244730975,0.00424012468254321,0.255325532553255
0.0150289691397416,0.00424033315267186,0.255425542554255
0.015019023094772,0.00424053585979261,0.255525552555256
0.0150090862797032,0.00424073283918918,0.255625562556256
0.0149991586362638,0.0042409241240069,0.255725572557256
0.0149892401070374,0.00424110974952939,0.255825582558256
0.0149793306350356,0.00424128974997129,0.255925592559256
0.0149694301636973,0.00424146415954701,0.256025602560256
0.0149595386372102,0.00424163300926365,0.256125612561256
0.0149496560002965,0.00424179633440472,0.256225622562256
0.0149397821978921,0.0042419541659772,0.256325632563256
0.0149299171758954,0.00424210653819562,0.256425642564256
0.0149200608803116,0.00424225348206696,0.256525652565257
0.0149102132580012,0.00424239502966719,0.256625662566257
0.0149003742561456,0.0042425312120033,0.256725672567257
0.0148905438224607,0.00424266206115134,0.256825682568257
0.014880721905197,0.00424278760811831,0.256925692569257
0.0148709084530329,0.00424290788177262,0.257025702570257
0.014861103415288,0.00424302291525972,0.257125712571257
0.0148513067416028,0.00424313273637874,0.257225722572257
0.0148415004910602,0.00424323897994216,0.257325732573257
0.0148316847717565,0.00424334166412657,0.257425742574257
0.0148218596910399,0.00424344080817746,0.257525752575258
0.0148120253550823,0.00424353643134068,0.257625762576258
0.0148021818692002,0.0042436285496541,0.257725772577258
0.0147923293378549,0.00424371718236357,0.257825782578258
0.0147824678644384,0.00424380234657623,0.257925792579258
0.0147725975514872,0.00424388406046856,0.258025802580258
0.0147627185007895,0.00424396234114778,0.258125812581258
0.0147528308128506,0.0042440372057212,0.258225822582258
0.0147429345877479,0.00424410867236533,0.258325832583258
0.0147330299244896,0.004244176756049,0.258425842584258
0.0147231169214426,0.00424424147494853,0.258525852585259
0.0147131956759042,0.00424430284617142,0.258625862586259
0.0147032662849583,0.00424436088361715,0.258725872587259
0.0146933288441916,0.0042444156054622,0.258825882588259
0.0146833834490839,0.00424446702774463,0.258925892589259
0.0146734301938323,0.00424451516436417,0.259025902590259
0.014663469171992,0.00424456003349716,0.259125912591259
0.0146535004765836,0.00424460164797415,0.259225922592259
0.0146435241995588,0.00424464002597156,0.259325932593259
0.0146335404322275,0.00424467517925058,0.259425942594259
0.0146235492651513,0.00424470712598782,0.25952595259526
0.0146135507882502,0.00424473587901356,0.25962596259626
0.0146035450905889,0.00424476145329665,0.25972597259726
0.0145935322604835,0.00424478386273686,0.25982598259826
0.014583512385502,0.00424480312230304,0.25992599259926
0.0145734855527843,0.00424481924696394,0.26002600260026
0.0145634518481875,0.00424483224848086,0.26012601260126
0.0145534113575688,0.00424484214289184,0.26022602260226
0.0145433641653951,0.00424484894195818,0.26032603260326
0.0145333103560267,0.00424485266064864,0.26042604260426
0.0145232500126476,0.00424485331072441,0.260526052605261
0.014513201052118,0.00424484925523486,0.260626062606261
0.0145031633992727,0.00424484051663303,0.260726072607261
0.0144931369798023,0.00424482711951079,0.260826082608261
0.0144831217200385,0.00424480908952884,0.260926092609261
0.0144731175470616,0.00424478644700221,0.261026102610261
0.0144631243885935,0.00424475921866097,0.261126112611261
0.0144531421729975,0.00424472742588907,0.261226122612261
0.0144431708293855,0.00424469109114002,0.261326132613261
0.0144332102874038,0.00424465023793605,0.261426142614261
0.014423260477661,0.00424460488979975,0.261526152615262
0.0144133213309798,0.00424455506811526,0.261626162616262
0.0144033927791449,0.00424450079426655,0.261726172617262
0.0143934747544758,0.0042444420917761,0.261826182618262
0.0143835671898264,0.00424437898095888,0.261926192619262
0.0143736700187991,0.00424431148426803,0.262026202620262
0.014363783175745,0.00424423962201859,0.262126212621262
0.0143539065952287,0.00424416341666371,0.262226222622262
0.0143440402128841,0.00424408288851823,0.262326232623262
0.0143341839645591,0.0042439980589664,0.262426242624262
0.0143243377868498,0.0042439089472537,0.262526252625263
0.0143145016171009,0.0042438155736951,0.262626262626263
0.0143046753929779,0.00424371795967463,0.262726272627263
0.0142948590528946,0.00424361612550725,0.262826282628263
0.0142850525357994,0.00424351008936928,0.262926292629263
0.0142752557811755,0.00424339987157567,0.263026302630263
0.0142654687292544,0.00424328549244127,0.263126312631263
0.0142556913204814,0.0042431669690734,0.263226322632263
0.0142459234961572,0.00424304432285602,0.263326332633263
0.0142361651980103,0.0042429175719657,0.263426342634263
0.0142264163683036,0.00424278673457886,0.263526352635264
0.0142166769499416,0.00424265182994117,0.263626362636264
0.0142069468863635,0.00424251287622913,0.263726372637264
0.0141972261213292,0.00424236989054995,0.263826382638264
0.014187514599347,0.0042422228932185,0.263926392639264
0.0141778122654598,0.0042420719002728,0.264026402640264
0.0141681190650314,0.00424191692988937,0.264126412641264
0.0141584349441737,0.0042417579991755,0.264226422642264
0.0141487598494268,0.0042415951263075,0.264326432643264
0.0141390758548421,0.00424143006691802,0.264426442644264
0.014129383066164,0.00424126282635307,0.264526452645265
0.0141196815883882,0.00424109340995857,0.264626462646265
0.0141099715252275,0.00424092182094207,0.264726472647265
0.01410025297986,0.00424074806571894,0.264826482648265
0.014090526054181,0.00424057214749675,0.264926492649265
0.0140807908494439,0.00424039407269077,0.265026502650265
0.0140710474656192,0.00424021384450847,0.265126512651265
0.0140612960021431,0.00424003146829595,0.265226522652265
0.0140515365573821,0.00423984694939923,0.265326532653265
0.0140417692288477,0.00423966028995676,0.265426542654265
0.0140319941130889,0.00423947149638364,0.265526552655266
0.0140222113057995,0.00423928057295689,0.265626562656266
0.0140124209020317,0.00423908752288388,0.265726572657266
0.0140026229957685,0.0042388923515108,0.265826582658266
0.0139928176799237,0.0042386950620451,0.265926592659266
0.0139830050471973,0.004238495659833,0.266026602660266
0.0139731851888992,0.00423829414808203,0.266126612661266
0.0139633581961257,0.00423809053213812,0.266226622662266
0.0139535241587967,0.00423788481413973,0.266326632663266
0.0139436831662976,0.00423767699943295,0.266426642664266
0.0139338353072655,0.00423746709122536,0.266526652665267
0.013923980669482,0.00423725509272448,0.266626662666267
0.0139141193400872,0.00423704100927643,0.266726672667267
0.0139042514054727,0.00423682484408876,0.266826682668267
0.0138943769512817,0.00423660659929994,0.266926692669267
0.013884496062516,0.00423638627918677,0.267026702670267
0.0138746088233219,0.00423616388802602,0.267126712671267
0.0138647153173111,0.00423593942795612,0.267226722672267
0.01385481562724,0.00423571290325391,0.267326732673267
0.0138449098353303,0.00423548431712695,0.267426742674267
0.0138349980230554,0.00423525367278287,0.267526752675268
0.0138250802710332,0.00423502097342932,0.267626762676268
0.0138151566597747,0.00423478622120467,0.267726772677268
0.0138052272689357,0.00423454942038574,0.267826782678268
0.0137952921774233,0.00423431057311091,0.267926792679268
0.0137853514637172,0.00423406968365699,0.268026802680268
0.0137754052054415,0.00423382675309327,0.268126812681268
0.0137654712608639,0.0042335799958496,0.268226822682268
0.0137555495490458,0.0042333294279639,0.268326832683268
0.0137456399892623,0.00423307506333585,0.268426842684268
0.0137357425020715,0.00423281691693439,0.268526852685269
0.0137258570084594,0.00423255500372828,0.268626862686269
0.0137159834301601,0.00423228933975565,0.268726872687269
0.0137061216897634,0.00423201993784679,0.268826882688269
0.0136962717103934,0.00423174681297083,0.268926892689269
0.0136864334160299,0.00423146998009635,0.269026902690269
0.0136766067315078,0.00423118945205393,0.269126912691269
0.0136667915819828,0.00423090524488159,0.269226922692269
0.0136569878935729,0.00423061737140981,0.269326932693269
0.0136471955929309,0.004230325844469,0.269426942694269
0.0136374146076715,0.004230030679028,0.26952695269527
0.0136276448657305,0.00422973188898648,0.26962696269627
0.0136178862958989,0.00422942948610573,0.26972697269727
0.0136081388277162,0.00422912348535452,0.26982698269827
0.0135984023911495,0.00422881389849405,0.26992699269927
0.0135886769170213,0.00422850074049336,0.27002700270027
0.0135789623366889,0.00422818402204429,0.27012701270127
0.0135692585822577,0.00422786375704659,0.27022702270227
0.0135595655862609,0.00422753995726147,0.27032703270327
0.0135498832820873,0.0042272126365886,0.27042704270427
0.01354021160366,0.00422688180785837,0.270527052705271
0.0135305504855437,0.0042265474817629,0.270627062706271
0.0135208998627309,0.00422620967113257,0.270727072707271
0.0135112596711763,0.00422586838879787,0.270827082708271
0.0135016298471552,0.00422552364545083,0.270927092709271
0.0134920103275848,0.00422517545392182,0.271027102710271
0.0134824010500235,0.00422482382597216,0.271127112711271
0.0134728019526713,0.00422446877336305,0.271227122712271
0.0134632129741559,0.0042241103067866,0.271327132713271
0.0134536340538536,0.00422374843907311,0.271427142714271
0.0134440473337103,0.00422338504453685,0.271527152715272
0.0134344529128412,0.00422302012103917,0.271627162716272
0.0134248508891854,0.00422265366751116,0.271727172717272
0.0134152413597197,0.0042222856807449,0.271827182718272
0.0134056244206724,0.00422191616074068,0.271927192719272
0.0133960001673095,0.00422154510429066,0.272027202720272
0.0133863686941487,0.00422117251032583,0.272127212721272
0.0133767300946383,0.00422079837670757,0.272227222722272
0.0133670844614784,0.00422042270129759,0.272327232723272
0.0133574318867273,0.0042200454830268,0.272427242724272
0.0133477724611605,0.00421966672082573,0.272527252725273
0.0133381062749118,0.00421928641041776,0.272627262726273
0.0133284334175805,0.00421890455287205,0.272727272727273
0.0133187539774828,0.00421852114498107,0.272827282728273
0.0133090680424004,0.00421813618460616,0.272927292729273
0.0132993756991525,0.00421774967067841,0.273027302730273
0.013289677033917,0.00421736160212847,0.273127312731273
0.0132799721320164,0.00421697197574868,0.273227322732273
0.0132702610779177,0.00421658079153914,0.273327332733273
0.0132605439553396,0.00421618804736148,0.273427342734273
0.0132508208474662,0.00421579374000796,0.273527352735274
0.0132410918364122,0.00421539787054786,0.273627362736274
0.0132313570040788,0.00421500043470435,0.273727372737274
0.0132216164311907,0.00421460143140816,0.273827382738274
0.013211870198152,0.00421420086065938,0.273927392739274
0.0132021183844047,0.00421379871818118,0.274027402740274
0.0131923610690698,0.00421339500397365,0.274127412741274
0.0131825983303061,0.00421298971589815,0.274227422742274
0.0131728302457377,0.00421258285181649,0.274327432743274
0.0131630568922405,0.00421217441065931,0.274427442744274
0.0131532783460486,0.00421176438921906,0.274527452745275
0.0131434946828617,0.00421135278749582,0.274627462746275
0.0131337059777378,0.00421093960228187,0.274727472747275
0.0131239123048797,0.00421052483357729,0.274827482748275
0.0131141137381694,0.00421010847710516,0.274927492749275
0.0131043103506335,0.0042096905317964,0.275027502750275
0.0130945022147639,0.0042092709976509,0.275127512751275
0.0130846894024113,0.00420884987039194,0.275227522752275
0.0130748719848914,0.00420842715001942,0.275327532753275
0.0130650500327717,0.00420800283332589,0.275427542754275
0.0130552236160851,0.00420757691924197,0.275527552755276
0.0130453928044367,0.00420714940562929,0.275627562756276
0.0130355576665763,0.0042067202903495,0.275727572757276
0.0130257359457254,0.00420628765418195,0.275827582758276
0.0130159275521778,0.00420585150781868,0.275927592759276
0.0130061323969757,0.00420541186195179,0.276027602760276
0.0129963503921237,0.00420496873048077,0.276127612761276
0.0129865814503748,0.00420452212302856,0.276227622762276
0.0129768254852303,0.00420407205135635,0.276327632763276
0.012967082411154,0.00420361852722545,0.276427642764276
0.0129573521430372,0.00420316156025861,0.276527652765277
0.0129476345967337,0.00420270116328639,0.276627662766277
0.0129379296890594,0.00420223734593155,0.276727672767277
0.012928237337151,0.00420177011995529,0.276827682768277
0.0129185574593213,0.00420129949498046,0.276927692769277
0.0129088899744178,0.00420082548276835,0.277027702770277
0.0128992348021433,0.0042003480929418,0.277127712771277
0.012889591862842,0.00419986733512365,0.277227722772277
0.0128799610778207,0.00419938322214419,0.277327732773277
0.0128703423688136,0.00419889576255728,0.277427742774277
0.0128607356586242,0.00419840496598556,0.277527752775278
0.0128511408703767,0.00419791084312124,0.277627762776278
0.0128415579281578,0.00419741340465616,0.277727772777278
0.0128319867568022,0.00419691265914416,0.277827782778278
0.0128224272816798,0.00419640861834626,0.277927792779278
0.0128128794290153,0.00419590128867793,0.278027802780278
0.0128033431255684,0.00419539068296939,0.278127812781278
0.012793818298847,0.00419487680870519,0.278227822782278
0.0127843048771076,0.00419435967657726,0.278327832783278
0.0127748027891412,0.00419383929513935,0.278427842784278
0.0127653119644872,0.00419331567401431,0.278527852785279
0.0127558146566097,0.00419279080192091,0.278627862786279
0.0127463109541457,0.00419226467244395,0.278727872787279
0.0127368009451976,0.00419173728344498,0.278827882788279
0.0127272847171192,0.00419120862743971,0.278927892789279
0.0127177623560885,0.00419067870015122,0.279027902790279
0.0127082339477485,0.00419014749730277,0.279127912791279
0.0126986995767804,0.00418961501354826,0.279227922792279
0.0126891593273303,0.00418908124354168,0.279327932793279
0.0126796132824755,0.00418854618407548,0.279427942794279
0.0126700615246514,0.00418800982980364,0.27952795279528
0.0126605041354384,0.00418747217538006,0.27962796279628
0.0126509411957753,0.00418693321759711,0.27972797279728
0.0126413727856383,0.00418639295003975,0.27982798279828
0.0126317989845763,0.00418585136950018,0.27992799279928
0.0126222198711757,0.00418530847063247,0.28002800280028
0.0126126355231677,0.00418476425022906,0.28012801280128
0.0126030460178557,0.00418421870294377,0.28022802280228
0.0125934514314739,0.00418367182449994,0.28032803280328
0.0125838518399358,0.00418312361062066,0.28042804280428
0.0125742473181925,0.0041825740570292,0.280528052805281
0.0125646379404468,0.00418202315944872,0.280628062806281
0.0125550237803668,0.00418147091360231,0.280728072807281
0.0125454049108722,0.00418091731521322,0.280828082808281
0.0125357814041343,0.00418036236107392,0.280928092809281
0.0125261533317897,0.00417980604583829,0.281028102810281
0.0125165207648335,0.0041792483652295,0.281128112811281
0.0125068837735124,0.00417868931604002,0.281228122812281
0.0124972424278593,0.004178128893993,0.281328132813281
0.0124875967969447,0.00417756709481153,0.281428142814281
0.0124779469493046,0.00417700391421896,0.281528152815282
0.0124682929530472,0.00417643934900765,0.281628162816282
0.0124586348755324,0.0041758733938315,0.281728172817282
0.0124489727836923,0.00417530604548296,0.281828182818282
0.0124393067438176,0.0041747372996851,0.281928192819282
0.0124296368214504,0.00417416715323047,0.282028202820282
0.0124199630819191,0.00417359560077296,0.282128212821282
0.0124102855898036,0.00417302263910502,0.282228222822282
0.0124006044090423,0.00417244826501901,0.282328232823282
0.0123909196031459,0.00417187247316882,0.282428242824282
0.0123812312351974,0.004171295260347,0.282528252825283
0.0123715393674244,0.00417071662120744,0.282628262826283
0.0123618440617338,0.00417013655468095,0.282728272827283
0.0123521453796049,0.00416955505435225,0.282828282828283
0.0123424433816615,0.00416897211808307,0.282928292829283
0.0123327381284206,0.0041683877405272,0.283028302830283
0.0123230296794367,0.00416780191954647,0.283128312831283
0.0123133180941576,0.00416721464979467,0.283228322832283
0.0123036034311757,0.00416662592806426,0.283328332833283
0.012293903274508,0.00416603371110697,0.283428342834283
0.0122842175252532,0.00416543801068402,0.283528352835284
0.0122745460853652,0.00416483883641832,0.283628362836284
0.0122648888578673,0.004164236200071,0.283728372837284
0.0122552457463174,0.00416363011126499,0.283828382838284
0.0122456166556632,0.00416302058069231,0.283928392839284
0.0122360014912802,0.00416240761904498,0.284028402840284
0.012226400159613,0.00416179123594575,0.284128412841284
0.0122168125681756,0.00416117144208683,0.284228422842284
0.0122072386249095,0.00416054824709088,0.284328432843284
0.0121976782389324,0.00415992166165009,0.284428442844284
0.0121881313201105,0.00415929169538713,0.284528452845285
0.0121785977790582,0.0041586583589942,0.284628462846285
0.0121690775275664,0.00415802165995568,0.284728472847285
0.0121595704776394,0.00415738161003269,0.284828482848285
0.0121500765426719,0.00415673821777897,0.284928492849285
0.012140595636593,0.00415609149281736,0.285028502850285
0.012131127674187,0.00415544144477071,0.285128512851285
0.0121216725709869,0.00415478808433094,0.285228522852285
0.0121122302433811,0.00415413141791344,0.285328532853285
0.0121028006085061,0.00415347145727922,0.285428542854285
0.0120933835842471,0.00415280820991294,0.285528552855286
0.0120839790893448,0.00415214168543734,0.285628562856286
0.0120745695220332,0.0041514739816301,0.285728572857286
0.0120651549597227,0.00415080509100663,0.285828582858286
0.0120557354790751,0.00415013500929039,0.285928592859286
0.0120463111558972,0.00414946372792754,0.286028602860286
0.0120368820653538,0.00414879124371053,0.286128612861286
0.0120274482818616,0.0041481175480857,0.286228622862286
0.0120180098791955,0.0041474426378455,0.286328632863286
0.0120085669303823,0.00414676650443628,0.286428642864286
0.0119991195075931,0.00414608914358129,0.286528652865287
0.0119896676826785,0.00414541054993435,0.286628662866287
0.0119802115264198,0.00414473071601117,0.286728672867287
0.0119707511092773,0.00414404963753482,0.286828682868287
0.0119612865006426,0.00414336730915939,0.286928692869287
0.0119518177695861,0.00414268372446968,0.287028702870287
0.011942344984323,0.00414199887918878,0.287128712871287
0.011932868212534,0.0041413127658322,0.287228722872287
0.0119233875211511,0.00414062538119259,0.287328732873287
0.0119139029766789,0.00413993671885447,0.287428742874287
0.0119044146446595,0.00413924677347192,0.287528752875288
0.0118949225902075,0.00413855554076812,0.287628762876288
0.0118854268777958,0.00413786301432787,0.287728772877288
0.0118759275712558,0.00413716918987433,0.287828782878288
0.0118664247339915,0.00413647406206151,0.287928792879288
0.0118569184283372,0.00413577762554339,0.288028802880288
0.0118474087166277,0.00413507987497386,0.288128812881288
0.0118378956601282,0.00413438080714537,0.288228822882288
0.0118283793196766,0.00413368041564273,0.288328832883288
0.0118188597555758,0.00413297869618912,0.288428842884288
0.0118093370277012,0.00413227564343851,0.288528852885289
0.011799811195073,0.00413157125311408,0.288628862886289
0.0117902823166042,0.00413086551986982,0.288728872887289
0.0117807504504595,0.0041301584394289,0.288828882888289
0.0117712156542691,0.0041294500075145,0.288928892889289
0.0117616779853421,0.00412874021878059,0.289028902890289
0.0117521375005603,0.00412802906788118,0.289128912891289
0.011742594255843,0.00412731655160871,0.289228922892289
0.0117330483072165,0.0041266026635478,0.289328932893289
0.0117234997098516,0.00412588740156017,0.289428942894289
0.0117139485185986,0.00412517075816145,0.28952895289529
0.0117043947876661,0.00412445273121308,0.28962896289629
0.0116948385710488,0.00412373331429996,0.28972897289729
0.0116852799221001,0.00412301250421435,0.28982898289829
0.0116757188936385,0.00412229029561033,0.28992899289929
0.0116661555383758,0.00412156668421109,0.29002900290029
0.0116565899080615,0.00412084166573978,0.29012901290129
0.0116470220544451,0.00412011523591958,0.29022902290229
0.0116374520286344,0.00411938738940448,0.29032903290329
0.0116278798814167,0.00411865812298693,0.29042904290429
0.0116183056628307,0.00411792743132082,0.290529052905291
0.0116087294228081,0.00411719531119861,0.290629062906291
0.0115991512107463,0.00411646175727418,0.290729072907291
0.0115895710756147,0.00411572676420163,0.290829082908291
0.0115800064095083,0.00411498818395063,0.290929092909291
0.0115704571050791,0.00411424602400566,0.291029102910291
0.0115609230555135,0.00411350029933567,0.291129112911291
0.0115514041554951,0.00411275101742493,0.291229122912291
0.0115419003002419,0.00411199819217312,0.291329132913291
0.011532411386255,0.00411124183320317,0.291429142914291
0.0115229373107838,0.00411048195120701,0.291529152915292
0.0115134779722541,0.00410971855687667,0.291629162916292
0.0115040332698399,0.00410895166197352,0.291729172917292
0.0114946031036776,0.00410818127612023,0.291829182918292
0.0114851873749727,0.00410740741000892,0.291929192919292
0.0114757859846102,0.0041066300743317,0.292029202920292
0.0114663988329402,0.00410584927871131,0.292129212921292
0.0114570258214891,0.0041050650327705,0.292229222922292
0.0114476668522108,0.00410427734720149,0.292329232923292
0.0114383218284494,0.00410348623269619,0.292429242924292
0.0114289906541903,0.00410269169673918,0.292529252925293
0.0114196732342745,0.0041018937500223,0.292629262926293
0.011410369474612,0.00410109240216846,0.292729272927293
0.0114010619472896,0.00410028984932201,0.292829282928293
0.0113917507160316,0.00409948608292946,0.292929292929293
0.0113824358436006,0.0040986810987139,0.293029302930293
0.0113731173923309,0.00409787488919086,0.293129312931293
0.0113637954240226,0.00409706744794513,0.293229322932293
0.0113544699997271,0.00409625876856162,0.293329332933293
0.0113451411798546,0.00409544884569414,0.293429342934293
0.0113358090242804,0.00409463767185838,0.293529352935294
0.0113264735923453,0.00409382524170826,0.293629362936294
0.0113171349425348,0.00409301154989784,0.293729372937294
0.0113077931330136,0.00409219658894258,0.293829382938294
0.0112984482213047,0.00409138035456572,0.293929392939294
0.0112891002642898,0.0040905628392828,0.294029402940294
0.0112797493183161,0.00408974403774791,0.294129412941294
0.0112703954391958,0.00408892394461493,0.294229422942294
0.0112610386821,0.00408810255453786,0.294329432943294
0.0112516791017718,0.0040872798611014,0.294429442944294
0.0112423167524199,0.00408645585789055,0.294529452945295
0.0112329516873975,0.0040856305406283,0.294629462946295
0.011223583959951,0.00408480390396872,0.294729472947295
0.0112142136225783,0.00408397594149653,0.294829482948295
0.0112048407272427,0.00408314664786572,0.294929492949295
0.0111954653254797,0.00408231601773036,0.295029502950295
0.0111860874682905,0.00408148404681354,0.295129512951295
0.0111767072060345,0.00408065072763088,0.295229522952295
0.0111673245888574,0.00407981605697473,0.295329532953295
0.0111579396660494,0.00407898002949908,0.295429542954295
0.011148552486687,0.00407814263878865,0.295529552955296
0.0111391630992052,0.00407730388056679,0.295629562956296
0.011129771551718,0.00407646375055658,0.295729572957296
0.0111203778918051,0.00407562224234283,0.295829582958296
0.0111109821662976,0.00407477935057943,0.295929592959296
0.0111015844221335,0.00407393507205893,0.296029602960296
0.0110921847053955,0.00407308940143512,0.296129612961296
0.0110827830619525,0.00407224233229299,0.296229622962296
0.0110733795372456,0.00407139386142473,0.296329632963296
0.011063974176502,0.0040705439834844,0.296429642964296
0.0110545772417252,0.00406969776863595,0.296529652965297
0.0110451886906814,0.00406885516769601,0.296629662966297
0.0110358084813509,0.00406801612934281,0.296729672967297
0.0110264365718211,0.00406718060760054,0.296829682968297
0.0110170729208206,0.00406634855328581,0.296929692969297
0.0110077174876128,0.00406551991828452,0.297029702970297
0.0109983702313541,0.00406469465555166,0.297129712971297
0.0109890311119493,0.0040638727180423,0.297229722972297
0.0109797000895172,0.00406305405871144,0.297329732973297
0.0109703771246041,0.00406223863051416,0.297429742974297
0.0109610621780772,0.00406142639068227,0.297529752975298
0.0109517552109105,0.00406061729003248,0.297629762976298
0.0109424561848266,0.00405981128686579,0.297729772977298
0.0109331650616549,0.0040590083341372,0.297829782978298
0.0109238818036525,0.0040582083890786,0.297929792979298
0.0109146063731834,0.00405741140678345,0.298029802980298
0.0109053387333601,0.00405661734555283,0.298129812981298
0.0108960788472951,0.00405582615941093,0.298229822982298
0.0108868266785285,0.00405503780879719,0.298329832983298
0.0108775821909212,0.00405425224880507,0.298429842984298
0.0108683453486549,0.00405346943880494,0.298529852985299
0.0108591230294894,0.00405268200556802,0.298629862986299
0.0108499151308879,0.00405188997047836,0.298729872987299
0.010840721551383,0.00405109335278164,0.298829882988299
0.0108315421903627,0.00405029217065444,0.298929892989299
0.0108223769480703,0.00404948644334226,0.299029902990299
0.010813225726032,0.00404867619009087,0.299129912991299
0.0108040884265228,0.00404786143121504,0.299229922992299
0.0107949649527796,0.00404704218275299,0.299329932993299
0.0107858552091087,0.00404621846395031,0.299429942994299
0.0107767591006717,0.00404539029298339,0.2995299529953
0.0107676765334857,0.00404455768802874,0.2996299629963
0.01075860741453,0.00404372066726293,0.2997299729973
0.010749551651746,0.00404287924672382,0.2998299829983
0.0107405091539307,0.004042033444588,0.2999299929993
0.0107314729464546,0.00404119064905299,0.3000300030003
0.010722443007399,0.00404035081628143,0.3001300130013
0.0107134193146313,0.00403951390029749,0.3002300230023
0.0107044018464469,0.00403867985940235,0.3003300330033
0.0106953905811407,0.00403784864975855,0.3004300430043
0.0106863854972218,0.0040370202285979,0.300530053005301
0.0106773865731993,0.00403619455315251,0.300630063006301
0.0106683937877959,0.00403537158172318,0.300730073007301
0.0106594071199484,0.00403455127368019,0.300830083008301
0.0106504265485934,0.00403373358625553,0.300930093009301
0.0106414520528815,0.0040329184788194,0.301030103010301
0.0106324836120702,0.00403210591181116,0.301130113011301
0.0106235212057375,0.00403129584460118,0.301230123012301
0.010614564813141,0.004030488237629,0.301330133013301
0.0106056144140728,0.00402968305133391,0.301430143014301
0.0105966699884318,0.00402888024722464,0.301530153015302
0.0105877315161169,0.00402807978680983,0.301630163016302
0.0105787989770271,0.00402728163052903,0.301730173017302
0.0105698723515961,0.00402648574096007,0.301830183018302
0.0105609516200435,0.00402569208175006,0.301930193019302
0.010552036762803,0.00402490061440755,0.302030203020302
0.0105431277605218,0.00402411130151054,0.302130213021302
0.0105342245939544,0.00402332410884441,0.302230223022302
0.0105253272438552,0.00402253899791781,0.302330233023302
0.0105164356912991,0.00402175593344722,0.302430243024302
0.0105075499173613,0.00402097488121791,0.302530253025303
0.0104986699033307,0.0040201958038078,0.302630263026303
0.0104897956304962,0.00401941866807165,0.302730273027303
0.0104809270803607,0.00401864343765646,0.302830283028303
0.0104720642346408,0.00401787008048616,0.302930293029303
0.0104632070749461,0.00401709856127695,0.303030303030303
0.010454355583314,0.00401632884688358,0.303130313031303
0.010445509741675,0.00401556090416079,0.303230323032303
0.0104366695320665,0.00401479469996324,0.303330333033303
0.0104278349369534,0.00401403020007631,0.303430343034303
0.0104190059386941,0.00401326737456238,0.303530353035304
0.0104101825200742,0.00401250618920693,0.303630363036304
0.0104013646637727,0.00401174661300298,0.303730373037304
0.0103925523528961,0.00401098861494373,0.303830383038304
0.010383745570658,0.00401023216188385,0.303930393039304
0.0103749443003788,0.00400947722495472,0.304030403040304
0.0103661485255927,0.00400872377208037,0.304130413041304
0.0103573582298341,0.00400797177225381,0.304230423042304
0.0103485733972786,0.00400722119553744,0.304330433043304
0.0103397940116745,0.00400647201199346,0.304430443044304
0.0103310200573043,0.00400572419275337,0.304530453045305
0.0103222515185578,0.00400497770681026,0.304630463046305
0.0103134883800384,0.00400423252529572,0.304730473047305
0.0103047306262426,0.00400348861934114,0.304830483048305
0.0102959782420947,0.00400274596007808,0.304930493049305
0.0102872312126258,0.00400200451863804,0.305030503050305
0.010278489522974,0.00400126426722168,0.305130513051305
0.0102697531584912,0.00400052517802976,0.305230523052305
0.0102610221045293,0.00399978722219376,0.305330533053305
0.010252296346761,0.00399905037191434,0.305430543054305
0.0102435758709658,0.00399831460153073,0.305530553055306
0.0102348606631373,0.00399757988217422,0.305630563056306
0.0102261507091618,0.00399684618818422,0.305730573057306
0.0102174459954606,0.00399611349176112,0.305830583058306
0.0102087465082409,0.00399538176617503,0.305930593059306
0.010200053588498,0.00399464888371062,0.306030603060306
0.0101913672113194,0.00399391483581412,0.306130613061306
0.0101826926408225,0.00399317425935978,0.306230623062306
0.0101740297988487,0.00399242719070067,0.306330633063306
0.0101653786077737,0.00399167366512053,0.306430643064306
0.0101567389907217,0.00399091371790295,0.306530653065307
0.0101481108718863,0.00399014738540085,0.306630663066307
0.0101394941761024,0.00398937470075965,0.306730673067307
0.0101308888287396,0.00398859569819389,0.306830683068307
0.0101222947562366,0.00398781041405637,0.306930693069307
0.0101137118856739,0.00398701888042326,0.307030703070307
0.0101051348843979,0.00398622650639604,0.307130713071307
0.0100965637345529,0.00398543328128261,0.307230723072307
0.0100879984186041,0.00398463919332184,0.307330733073307
0.0100794389189095,0.00398384423396009,0.307430743074307
0.0100708852183619,0.00398304839036697,0.307530753075308
0.0100623372994264,0.00398225165291944,0.307630763076308
0.0100537951451026,0.00398145400985639,0.307730773077308
0.010045258738497,0.00398065545369346,0.307830783078308
0.0100367280626095,0.00397985597160005,0.307930793079308
0.0100282031007603,0.00397905555395342,0.308030803080308
0.0100196838362699,0.00397825419219992,0.308130813081308
0.0100111702528865,0.00397745187350916,0.308230823082308
0.0100026623339303,0.00397664859146585,0.308330833083308
0.00999416006347041,0.0039758443332396,0.308430843084308
0.00998566342525478,0.00397503909134593,0.308530853085309
0.0099771724033523,0.00397423285509283,0.308630863086309
0.00996868698193877,0.00397342561485745,0.308730873087309
0.00996020714518998,0.00397261736101696,0.308830883088309
0.00995173287760247,0.00397180808608688,0.308930893089309
0.0099432641636728,0.0039709977783061,0.309030903090309
0.0099348009878975,0.00397018643125933,0.309130913091309
0.00992634333520078,0.00396937403318537,0.309230923092309
0.00991789119039999,0.00396856057659964,0.309330933093309
0.00990944453852625,0.00396774605294878,0.309430943094309
0.00990100336461073,0.00396693045260967,0.30953095309531
0.00989256765400531,0.00396611376702883,0.30963096309631
0.00988413739206191,0.00396529598765262,0.30973097309731
0.00987571256413246,0.00396447710592746,0.30983098309831
0.00986729315588961,0.0039636571132996,0.30993099309931
0.00985887915311296,0.0039628360012155,0.31003100310031
0.00985047054147517,0.00396201376219067,0.31013101310131
0.0098420673070766,0.00396119038660237,0.31023102310231
0.00983366943580376,0.00396036586803531,0.31033103310331
0.00982527691407775,0.00395954019686665,0.31043104310431
0.00981688972799896,0.00395871336561192,0.310531053105311
0.00980850786409538,0.00395788536571765,0.310631063106311
0.00980013130878814,0.00395705619076846,0.310731073107311
0.00979176004871219,0.00395622583221078,0.310831083108311
0.00978339407082326,0.00395539428149106,0.310931093109311
0.00977503336186321,0.0039545615321939,0.311031103110311
0.00976667790910853,0.00395372757683504,0.311131113111311
0.00975832769983567,0.00395289240579153,0.311231123112311
0.00974998272121421,0.00395205601371745,0.311331133113311
0.00974164296116215,0.00395121839205907,0.311431143114311
0.00973330840716979,0.00395037953440126,0.311531153115312
0.00972497904726205,0.00394953943219039,0.311631163116312
0.00971665486935693,0.00394869807794188,0.311731173117312
0.00970833586158629,0.00394785546524072,0.311831183118312
0.00970002201250962,0.00394701158660236,0.311931193119312
0.00969171331036569,0.00394616643454241,0.312031203120312
0.00968340974382095,0.00394532000264558,0.312131213121312
0.00967511130175567,0.00394447228342759,0.312231223122312
0.0096668179728363,0.00394362326940387,0.312331233123312
0.00965852974626387,0.00394277295415923,0.312431243124312
0.00965024661123945,0.00394192133127856,0.312531253125313
0.00964196855696405,0.00394106839220803,0.312631263126313
0.00963369557285255,0.0039402141316018,0.312731273127313
0.00962542764853372,0.00393935854197542,0.312831283128313
0.00961716477363625,0.00393850161798276,0.312931293129313
0.00960890693821654,0.00393764335000109,0.313031303130313
0.00960065413201025,0.00393678373375348,0.313131313131313
0.00959240634518071,0.00393592276175566,0.313231323132313
0.00958416356789123,0.0039350604286616,0.313331333133313
0.00957592579051899,0.00393419672591747,0.313431343134313
0.00956769300365499,0.00393333164817753,0.313531353135314
0.00955946519778331,0.00393246518902631,0.313631363136314
0.00955124236349498,0.00393159734311798,0.313731373137314
0.00954302945066848,0.00393072264682148,0.313831383138314
0.00953482639867997,0.0039298411407667,0.313931393139314
0.00952663314765405,0.00392895286237574,0.314031403140314
0.00951844963846374,0.00392805784907076,0.314131413141314
0.0095102708690534,0.00392716160297382,0.314231423142314
0.00950209683279398,0.003926264113393,0.314331433143314
0.00949392752316334,0.00392536537605156,0.314431443144314
0.00948576293363931,0.00392446538025728,0.314531453145315
0.00947760305802054,0.00392356412066426,0.314631463146315
0.00946944788967794,0.00392266158764964,0.314731473147315
0.00946129742230323,0.00392175777586743,0.314831483148315
0.00945315594661083,0.00392084784610163,0.314931493149315
0.00944502342271943,0.00391993183363606,0.315031503150315
0.00943689551340426,0.00391901460441665,0.315131513151315
0.00942877221299853,0.00391809614988985,0.315231523152315
0.0094206578155312,0.00391717163297805,0.315331533153315
0.00941255228165556,0.00391624108682667,0.315431543154315
0.00940445557277339,0.00391530454565016,0.315531553155316
0.00939637678791502,0.00391436376935779,0.315631563156316
0.00938831580839885,0.00391341877291852,0.315731573157316
0.00938027251661246,0.0039124695777162,0.315831583158316
0.00937224679579883,0.00391151620085834,0.315931593159316
0.00936423853016318,0.00391055865838286,0.316031603160316
0.00935623847301812,0.00390959524918671,0.316131613161316
0.00934824659057684,0.00390862600534605,0.316231623162316
0.009340262849694,0.00390765095893694,0.316331633163316
0.0093322872172243,0.00390667014417383,0.316431643164316
0.00932432878770743,0.00390568531348171,0.316531653165317
0.00931638744844933,0.00390469648503689,0.316631663166317
0.00930845396206468,0.00390370195345967,0.316731673167317
0.00930052829786734,0.00390270174868755,0.316831683168317
0.00929261042506423,0.00390169590493526,0.316931693169317
0.00928470031361074,0.00390068445214031,0.317031703170317
0.00927679793303456,0.0038996674202405,0.317131713171317
0.00926890325361183,0.00389864484131188,0.317231723172317
0.00926101193929388,0.00389762157488541,0.317331733173317
0.00925312399425061,0.00389659760813042,0.317431743174317
0.00924524373068745,0.00389556809862346,0.317531753175318
0.00923737111909436,0.00389453307630232,0.317631763176318
0.00922950860463327,0.00389349040169035,0.317731773177318
0.00922165613683778,0.00389244012397084,0.317831783178318
0.00921380688189247,0.0038913892891963,0.317931793179318
0.00920596084535719,0.00389033788667452,0.318031803180318
0.00919813145546808,0.00388928279219244,0.318131813181318
0.00919031860359401,0.00388822401964954,0.318231823182318
0.00918252218228004,0.00388716158187648,0.318331833183318
0.00917472866460253,0.00388609860094797,0.318431843184318
0.0091669380584736,0.00388503506403342,0.318531853185319
0.00915915468604227,0.00388396612657114,0.318631863186319
0.00915137852164765,0.00388289181529106,0.318731873187319
0.00914360953994959,0.00388181216120009,0.318831883188319
0.00913584771582183,0.00388072719209756,0.318931893189319
0.00912809549635085,0.00387963475139959,0.319031903190319
0.00912035036356196,0.00387853707053431,0.319131913191319
0.00911261229329114,0.00387743417623186,0.319231923192319
0.00910488126126748,0.0038763260962915,0.319331933193319
0.00909715292577554,0.0038752176891748,0.319431943194319
0.00908942729697275,0.00387410893777452,0.31953195319532
0.0090817043848027,0.00387299982605255,0.31963196319632
0.009073984199209,0.00387189033904013,0.31973197319732
0.00906626675034907,0.00387078046176831,0.31983198319832
0.00905855204795267,0.00386967017712997,0.31993199319932
0.00905085351961439,0.00386855635984259,0.32003200320032
0.00904316552528476,0.00386744680119346,0.32013201320132
0.00903548801150356,0.00386634144558412,0.32023202320232
0.00902782092534523,0.00386524023634671,0.32033203320332
0.00902016421399111,0.00386414311895184,0.32043204320432
0.00901250994427054,0.00386304537072668,0.320532053205321
0.00900486601107669,0.0038619516459151,0.320632063206321
0.00899723236266009,0.00386086188998769,0.320732073207321
0.0089896089479128,0.00385977604948417,0.320832083208321
0.00898199216073153,0.00385868457000029,0.320932093209321
0.00897437765277178,0.00385759231748219,0.321032103210321
0.0089667654384678,0.00385649927909946,0.321132113211321
0.00895915553407147,0.00385540544309064,0.321232123212321
0.00895155584281575,0.00385431546476884,0.321332133213321
0.00894396631615879,0.00385322929067378,0.321432143214321
0.00893637901847076,0.00385214220454791,0.321532153215322
0.00892879829980692,0.00385104935755251,0.321632163216322
0.00892121580102583,0.00384995726006901,0.321732173217322
0.00891362368614749,0.00384886122150067,0.321832183218322
0.00890602996479059,0.00384776592068284,0.321932193219322
0.00889843468988073,0.00384667133623148,0.322032203220322
0.0088908379139158,0.00384557744141652,0.322132213221322
0.00888323968907295,0.0038444842116462,0.322232223222322
0.00887564006688778,0.00384339162446736,0.322332233223322
0.00886803909846826,0.00384229965421905,0.322432243224322
0.00886043683438769,0.00384120827844804,0.322532253225323
0.00885282542519407,0.0038401128097652,0.322632263226323
0.00884521288531757,0.00383901792914447,0.322732273227323
0.00883759926351384,0.00383792361092478,0.322832283228323
0.00882998460832473,0.00383682983479145,0.322932293229323
0.00882236462058913,0.0038357414142994,0.323032303230323
0.00881474372959024,0.00383465344608053,0.323132313231323
0.0088071310404529,0.00383356763230706,0.323232323232323
0.00879951746216576,0.00383248220986218,0.323332333233323
0.0087918986908632,0.00383140199764691,0.323432343234323
0.00878428821326677,0.00383032381584941,0.323532353235324
0.00877667694071739,0.00382924590349123,0.323632363236324
0.00876906491908391,0.00382816823918841,0.323732373237324
0.00876145219370056,0.0038270908026259,0.323832383238324
0.00875383880958081,0.00382601357348884,0.323932393239324
0.00874622481131046,0.00382493653039337,0.324032403240324
0.00873861024304762,0.00382385965516281,0.324132413241324
0.00873099514852272,0.0038227829274823,0.324232423242324
0.0087233752126435,0.0038217111694606,0.324332433243324
0.00871575051185801,0.00382064432122231,0.324432443244324
0.00870812112207972,0.00381958232075357,0.324532453245325
0.00870048711858057,0.00381852510710969,0.324632463246325
0.00869284857588406,0.00381747262041537,0.324732473247325
0.00868520993311009,0.00381641995516413,0.324832483248325
0.00867757123024686,0.00381536709531772,0.324932493249325
0.00866992814012012,0.0038143188715385,0.325032503250325
0.00866228073543571,0.00381327522288196,0.325132513251325
0.00865462908857872,0.00381223609268024,0.325232523252325
0.00864697327118582,0.00381120142426551,0.325332533253325
0.00863931772601216,0.00381016630892363,0.325432543254325
0.00863166248983837,0.00380913073489329,0.325532553255326
0.00862400759923122,0.00380809468720583,0.325632563256326
0.00861634871621748,0.0038070630018694,0.325732573257326
0.00860868591008153,0.00380603562114707,0.325832583258326
0.00860101925000088,0.00380501249157853,0.325932593259326
0.00859334880440454,0.00380399355649621,0.326032603260326
0.00858567464118696,0.00380297876137054,0.326132613261326
0.00857799682792182,0.00380196805167211,0.326232623262326
0.00857031981324491,0.00380095652082536,0.326332633263326
0.00856264362976695,0.00379994415813806,0.326432643264326
0.00855496830967097,0.00379893095077984,0.326532653265327
0.00854729388503309,0.00379791689019713,0.326632663266327
0.00853962038760866,0.00379690196462862,0.326732673267327
0.0085319434634933,0.00379589101756705,0.326832683268327
0.0085242675643166,0.00379487914136745,0.326932693269327
0.00851658833339428,0.00379387118059173,0.327032703270327
0.00850891022353202,0.00379286222759504,0.327132713271327
0.00850123326456063,0.00379185227168535,0.327232723272327
0.00849355748609702,0.00379084130430881,0.327332733273327
0.0084858829174374,0.00378982931584288,0.327432743274327
0.0084782095876641,0.00378881629666452,0.327532753275328
0.00847053752543179,0.00378780223715099,0.327632763276328
0.0084628667593951,0.00378678712767945,0.327732773277328
0.00845519292442306,0.00378577581708863,0.327832783278328
0.00844751608242255,0.00378476825405669,0.327932793279328
0.00843983629508661,0.00378376438619278,0.328032803280328
0.00843215362346681,0.00378276416431345,0.328132813281328
0.00842446812808003,0.00378176753709694,0.328232823282328
0.00841678426836108,0.00378076959475984,0.328332833283328
0.00840910206997082,0.00377977033088704,0.328432843284328
0.00840142155814246,0.00377876973799408,0.328532853285329
0.0083937427580023,0.0037777678085964,0.328632863286329
0.00838606569435587,0.00377676453627897,0.328732873287329
0.00837839039179483,0.00377575991569562,0.328832883288329
0.00837071687480397,0.00377475393722358,0.328932893289329
0.00836304516744035,0.00377374659658612,0.329032903290329
0.00835537529365415,0.00377273788736786,0.329132913291329
0.00834770727707478,0.00377172780101525,0.329232923292329
0.00834005013397619,0.00377071806856904,0.329332933293329
0.00833240380779755,0.0037697086686452,0.329432943294329
0.00832475484517644,0.00376870270407282,0.32953295329533
0.00831710330459831,0.00376770012780701,0.32963296329633
0.00830946264145703,0.00376669776324346,0.32973297329733
0.00830181940228329,0.00376569871855742,0.32983298329833
0.00829417364492102,0.0037647029445654,0.32993299329933
0.00828652983800011,0.00376370553041499,0.33003300330033
0.00827888800418772,0.00376270647182928,0.33013301330133
0.00827125714970728,0.00376170750198749,0.33023302330233
0.00826363721682183,0.00376070860164394,0.33033303330333
0.00825602814864971,0.00375970975262214,0.33043304330433
0.00824842988863006,0.00375871093353804,0.330533053305331
0.00824082898767728,0.00375771525470523,0.330633063306331
0.00823322550427681,0.00375672267014787,0.330733073307331
0.00822562587311035,0.00375572741365053,0.330833083308331
0.00821803807973948,0.00375473412555709,0.330933093309331
0.00821045407530577,0.0037537381334476,0.331033103310331
0.00820287386151989,0.00375273944480642,0.331133113311331
0.00819530542597501,0.0037517426978391,0.331233123312331
0.00818774071874339,0.00375074322333312,0.331333133313331
0.00818017974185655,0.0037497410255654,0.331433143314331
0.00817262249745288,0.00374873610988185,0.331533153315332
0.00816506898756387,0.00374772848269768,0.331633163316332
0.00815751921432794,0.00374671814722062,0.331733173317332
0.00814997317966964,0.00374570511093504,0.331833183318332
0.00814243887706272,0.0037446940120465,0.331933193319332
0.00813491624299647,0.00374368481527136,0.332033203320332
0.00812740521417403,0.00374267748532593,0.332133213321332
0.00811990572815391,0.00374167198692639,0.332233223322332
0.00811241772270846,0.00374066828585821,0.332333233323332
0.00810494113614462,0.00373966634790696,0.332433243324332
0.0080974759070901,0.00373866613885802,0.332533253325333
0.0080900139840134,0.00373766299377588,0.332633263326333
0.00808256336380973,0.00373666155193507,0.332733273327333
0.00807511599451987,0.00373565714946928,0.332833283328333
0.00806767987421515,0.00373465442351495,0.332933293329333
0.00806025494302018,0.00373365334199584,0.333033303330333
0.00805284114116647,0.00373265387176668,0.333133313331333
0.00804543840974087,0.00373165597968224,0.333233323332333
0.00803804668983028,0.00373065963580471,0.333333333333333
0.00803065793118625,0.00372966017840604,0.333433343334333
0.00802328013476693,0.00372866224569177,0.333533353335334
0.00801591324283533,0.00372766580558594,0.333633363336334
0.00800854920503605,0.00372666619956795,0.333733373337334
0.00800118803002967,0.003725663439399,0.333833383338334
0.00799382972679751,0.00372465753363285,0.333933393339334
0.00798647430400008,0.00372364849189223,0.334033403340334
0.0079791217705118,0.00372263632380009,0.334133413341334
0.00797177213499322,0.00372162103790989,0.334233423342334
0.00796443340545922,0.00372060726921972,0.334333433343334
0.00795710552470744,0.00371959498672278,0.334433443344334
0.00794978843649774,0.00371858415620437,0.334533453345335
0.00794248208469693,0.00371757474986533,0.334633463346335
0.00793518641338567,0.00371656673456031,0.334733473347335
0.00792790136728612,0.00371556008142071,0.334833483348335
0.00792061889230069,0.00371455013834141,0.334933493349335
0.00791334699901038,0.00371354153818194,0.335033503350335
0.00790608563245812,0.00371253424993541,0.335133513351335
0.00789883473779376,0.00371152824473332,0.335233523352335
0.00789159188086816,0.00371052088485009,0.335333533353335
0.00788435702329693,0.00370951216387063,0.335433543354335
0.00787713251273061,0.00370850468530578,0.335533553355336
0.00786991829549516,0.00370749841921802,0.335633563356336
0.00786271431791657,0.0037064933399463,0.335733573357336
0.00785551369539227,0.00370549167784956,0.335833583358336
0.00784831642578381,0.0037044933848137,0.335933593359336
0.00784112934643501,0.00370349615563551,0.336033603360336
0.00783394199679152,0.00370249272614511,0.336133613361336
0.00782676776713271,0.00370147999458256,0.336233623362336
0.00781959321104602,0.00370046116214374,0.336333633363336
0.00781241835697225,0.00369943626304317,0.336433643364336
0.00780524323335223,0.00369840533256457,0.336533653365337
0.0077980678681991,0.00369736840278401,0.336633663366337
0.00779089228920524,0.00369632551112366,0.336733673367337
0.00778372988846766,0.00369527354833911,0.336833683368337
0.00777657613534264,0.00369421745628995,0.336933693369337
0.00776944315256857,0.00369315882915882,0.337033703370337
0.0077623295419478,0.00369209295175746,0.337133713371337
0.00775523516416308,0.00369101987006161,0.337233723372337
0.0077481558446155,0.00368994052710895,0.337333733373337
0.00774109148451065,0.00368885496139076,0.337433743374337
0.00773404601498975,0.00368776231005969,0.337533753375338
0.00772701930047776,0.00368666261802231,0.337633763376338
0.00772001120636195,0.00368555592911598,0.337733773377338
0.00771302159909876,0.00368444228717797,0.337833783378338
0.00770604633359933,0.00368332264166117,0.337933793379338
0.00769908531662908,0.0036821970267803,0.338033803380338
0.00769213845559499,0.00368106547995725,0.338133813381338
0.00768520565854552,0.00367992803647582,0.338233823382338
0.00767828683417068,0.00367878473268891,0.338333833383338
0.00767138189201585,0.00367763560388033,0.338433843384338
0.00766449074194716,0.00367648068426452,0.338533853385339
0.00765761367243575,0.00367531797336139,0.338633863386339
0.0076507502124974,0.00367414955932576,0.338733873387339
0.00764389334462751,0.00367297769496981,0.338833883388339
0.0076370430338631,0.00367180239312402,0.338933893389339
0.00763020618266249,0.00367062144802103,0.339033903390339
0.00762338667041741,0.00366943397649876,0.339133913391339
0.0076165734673295,0.00366824315195374,0.339233923392339
0.00760976654036035,0.00366704898614718,0.339333933393339
0.00760297280768554,0.00366584927865783,0.339433943394339
0.00759619611982835,0.00366464577549531,0.33953395339534
0.00758943277413636,0.00366343473230849,0.33963396339634
0.00758268267994114,0.00366221619828045,0.33973397339734
0.00757593843781848,0.00366099447802548,0.33983398339834
0.00756921090467655,0.00365976908612498,0.33993399339934
0.00756249996022993,0.00365854003540943,0.34003400340034
0.00755579460087573,0.00365730784016585,0.34013401340134
0.007549102112061,0.0036560682535171,0.34023402340234
0.00754241509265086,0.00365482558114655,0.34033403340334
0.0075357443989119,0.0036535793312204,0.34043404340434
0.00752907903109039,0.00365233001909485,0.340534053405341
0.00752241261951223,0.00365107860705328,0.340634063406341
0.0075157451991404,0.00364982509616488,0.340734073407341
0.00750909046155585,0.00364856428047685,0.340834083408341
0.00750244435522505,0.00364730350755692,0.340934093409341
0.00749579256479357,0.00364604387013127,0.341034103410341
0.00748914943608813,0.00364478423163644,0.341134113411341
0.00748251492281223,0.00364352457710367,0.341234123412341
0.00747588897941777,0.00364226488835628,0.341334133413341
0.00746927156024976,0.00364100514935632,0.341434143414341
0.00746266262008089,0.00363974534299649,0.341534153415342
0.00745606211368383,0.00363848545537721,0.341634163416342
0.00744946296624467,0.00363722765270519,0.341734173417342
0.00744286518621012,0.00363597189862745,0.341834183418342
0.00743626878191996,0.00363471815892937,0.341934193419342
0.00742967376160705,0.00363346639618904,0.342034203420342
0.00742309346070065,0.00363221342417926,0.342134213421342
0.00741652777356342,0.00363095923434647,0.342234223422342
0.0074099765949857,0.00362970382027546,0.342334233423342
0.007403439820934,0.00362844717127414,0.342434243424342
0.00739691108451415,0.00362719025711042,0.342534253425343
0.00739038328097452,0.00362593523757555,0.342634263426343
0.00738385642218327,0.00362468207845509,0.342734273427343
0.00737732334030577,0.00362342968702294,0.342834283428343
0.00737078411574612,0.00362217803975658,0.342934293429343
0.00736424599823997,0.00362092817057592,0.343034303430343
0.00735770899880013,0.00361968004740487,0.343134313431343
0.00735118645189354,0.00361843047973968,0.343234323432343
0.00734466493270554,0.00361718261852357,0.343334333433343
0.00733814445513579,0.00361593643168046,0.343434343434343
0.00733163835653806,0.00361468872870651,0.343534353435344
0.00732514653822488,0.00361343950639407,0.343634363436344
0.00731865558254524,0.00361219191461726,0.343734373437344
0.00731217882834983,0.00361094276501071,0.343834383438344
0.00730570286033988,0.0036096952095869,0.343934393439344
0.00729922769883029,0.00360844921733885,0.344034403440344
0.00729275336520512,0.0036072047561904,0.344134413441344
0.00728627988138304,0.00360596179620404,0.344234423442344
0.00727980727024502,0.00360472030530361,0.344334433443344
0.00727332845002731,0.00360347921535441,0.344434443444344
0.00726685061315622,0.00360223954530784,0.344534453445345
0.00726037378358195,0.00360100126308766,0.344634463446345
0.00725389798632384,0.00359976433982525,0.344734473447345
0.00724743039873246,0.00359852658899931,0.344834483448345
0.00724097099290158,0.00359728800205601,0.344934493449345
0.00723451258217858,0.00359605072381811,0.345034503450345
0.00722804812179416,0.00359481369898139,0.345134513451345
0.00722157770626592,0.00359357690830036,0.345234523452345
0.00721510849102575,0.00359234136003394,0.345334533453345
0.00720863344573859,0.00359110600208585,0.345434543454345
0.00720215971460971,0.00358987184164591,0.345534553455346
0.00719570064130118,0.0035886356860718,0.345634563456346
0.00718925613535837,0.00358739753429445,0.345734573457346
0.00718282610728896,0.00358615738738303,0.345834583458346
0.0071764104678144,0.00358491524533745,0.345934593459346
0.00717000912840467,0.00358367110601943,0.346034603460346
0.00716362200106427,0.00358242496942879,0.346134613461346
0.00715724288879552,0.00358117785986295,0.346234623462346
0.00715087176529601,0.00357992976876797,0.346334633463346
0.00714451470578114,0.00357867966329334,0.346434643464346
0.00713817162621148,0.00357742754664651,0.346534653465347
0.00713184244404452,0.00357617341561994,0.346634663466347
0.00712552707834154,0.0035749172712828,0.346734673467347
0.00711922544944686,0.00357365911470438,0.346834683468347
0.00711293411965675,0.00357239952218529,0.346934693469347
0.00710665304235395,0.0035711384883797,0.347034703470347
0.00710038217060041,0.00356987600901069,0.347134713471347
0.00709412145895497,0.00356861207873225,0.347234723472347
0.00708786725459014,0.00356734512474577,0.347334733473347
0.00708169371661876,0.00356607816327483,0.347434743474347
0.00707560007200657,0.00356481117507383,0.347534753475348
0.0070695855549899,0.00356354414303555,0.347634763476348
0.0070636494070756,0.00356227704898332,0.347734773477348
0.00705772058726961,0.00356100801325732,0.347834783478348
0.00705179906969715,0.00355973703371891,0.347934793479348
0.00704595564066805,0.00355846693306595,0.348034803480348
0.00704011888250771,0.00355719487363182,0.348134813481348
0.00703435345135349,0.00355591775258741,0.348234823482348
0.00702865183893628,0.00355465877058365,0.348334833483348
0.00702301342201725,0.00355341774371759,0.348434843484348
0.00701736465264036,0.00355218632257751,0.348534853485349
0.00701177833192288,0.00355097327891042,0.348634863486349
0.00700618659183956,0.00354977228730746,0.348734873487349
0.00700059978367211,0.00354856867508626,0.348834883488349
0.00699500238012373,0.00354737430933853,0.348934893489349
0.00698939951347908,0.00354618902540702,0.349034903490349
0.0069837912763312,0.00354501273347861,0.349134913491349
0.00697818828191671,0.00354383355042337,0.349234923492349
0.00697257998852872,0.00354266329094219,0.349334933493349
0.0069669770154983,0.0035414900601439,0.349434943494349
0.00696137935031579,0.00354031386765144,0.34953495349535
0.00695578383455345,0.00353913367419864,0.34963496349635
0.00695019362909818,0.00353795054792018,0.34973497349735
0.00694467803620507,0.00353676440755653,0.34983498349835
0.00693923633843841,0.00353557526700736,0.34993499349935
0.00693379565940903,0.00353438220354974,0.35003500350035
0.00692835602648855,0.00353318523536026,0.35013501350135
0.00692291746790394,0.00353198438275378,0.35023502350235
0.00691748312337185,0.0035307807031727,0.35033503350335
0.00691203741181452,0.00352958620056695,0.35043504350435
0.00690659295208088,0.00352838775366871,0.350535053505351
0.00690113728944478,0.00352719842600885,0.350635063506351
0.00689574923234441,0.00352600306055568,0.350735073507351
0.00689042813305618,0.00352480171183867,0.350835083508351
0.00688517335005786,0.00352359443438721,0.350935093509351
0.00687998995714869,0.00352238417813419,0.351035103510351
0.00687480897433155,0.00352117109490665,0.351135113511351
0.00686969867592911,0.00351995505533086,0.351235123512351
0.00686459024414247,0.00351873621657989,0.351335133513351
0.00685948369073288,0.00351751458827639,0.351435143514351
0.00685437902714082,0.00351629017683566,0.351535153515352
0.00684927626448602,0.00351506299401899,0.351635163516352
0.00684417237392823,0.0035138320358441,0.351735173517352
0.00683913844436192,0.00351259818333474,0.351835183518352
0.00683417380304412,0.00351136144825229,0.351935193519352
0.0068292777832194,0.00351012184663469,0.352035203520352
0.00682444972497524,0.00350887939131252,0.352135213521352
0.00681968897427975,0.00350763409618526,0.352235223522352
0.00681499488362317,0.00350638597729104,0.352335233523352
0.00681029652288779,0.00350513423486557,0.352435243524352
0.00680559395194903,0.00350387888494671,0.352535253525353
0.00680094130779752,0.00350263630773527,0.352635263526353
0.00679635427843139,0.00350139082977425,0.352735273527353
0.00679176519448345,0.00350014265635064,0.352835283528353
0.00678717408963359,0.00349889179601818,0.352935293529353
0.00678258099809636,0.00349763825626117,0.353035303530353
0.00677797437739018,0.00349639764531537,0.353135313531353
0.00677336529024492,0.00349515559201371,0.353235323532353
0.00676874285141853,0.00349392635204911,0.353335333533353
0.0067641124521568,0.00349269666622663,0.353435343534353
0.00675947985899601,0.00349146540119026,0.353535353535354
0.00675484510828909,0.00349023255694,0.353635363536354
0.00675020823585435,0.00348899812919911,0.353735373537354
0.00674556361051671,0.00348776324490823,0.353835383538354
0.00674090602985175,0.00348654107131082,0.353935393539354
0.00673630773749391,0.00348531427019989,0.354035403540354
0.00673169615600335,0.00348410008141576,0.354135413541354
0.00672713287632428,0.00348290184728907,0.354235423542354
0.00672256705375806,0.00348170165331203,0.354335433543354
0.00671799309070258,0.00348050063390983,0.354435443544354
0.00671346706838851,0.00347931542909931,0.354535453545355
0.00670900469331118,0.00347813008315402,0.354635463546355
0.00670453903171553,0.00347694261163175,0.354735473547355
0.00670005913132045,0.0034757673194088,0.354835483548355
0.00669557612745472,0.00347458978720406,0.354935493549355
0.00669108445491312,0.00347341116013476,0.355035503550355
0.00668657402383424,0.0034722426402479,0.355135513551355
0.00668204979607165,0.00347108610399611,0.355235523552355
0.00667751732164788,0.00346992825796984,0.355335533553355
0.00667298227472004,0.00346876795812105,0.355435543554355
0.00666843367627688,0.00346761955316332,0.355535553555356
0.00666387166445954,0.00346648292762276,0.355635563556356
0.00665930738593038,0.00346534362800375,0.355735573557356
0.00665474086934404,0.00346420166179066,0.355835583558356
0.00665016657184166,0.00346305818265438,0.355935593559356
0.006645584575645,0.00346191319273326,0.356035603560356
0.00664098473860857,0.00346077795822673,0.356135613561356
0.00663636724057246,0.00345965238718313,0.356235623562356
0.0066318026565718,0.00345854038968043,0.356335633563356
0.00662729045392931,0.00345744184596772,0.356435643564356
0.00662277055302023,0.00345633779051012,0.356535653565357
0.00661824303777704,0.00345522825645269,0.356635663566357
0.0066137140142082,0.00345411288668156,0.356735673567357
0.00660918350102476,0.00345299171861872,0.356835683568357
0.00660463460320458,0.00345188072189065,0.356935693569357
0.00660007256198414,0.00345075532619653,0.357035703570357
0.00659549748802604,0.00344961563204129,0.357135713571357
0.00659090949156517,0.00344846173993026,0.357235723572357
0.00658630868208798,0.00344729375036846,0.357335733573357
0.00658169516854636,0.00344611176065357,0.357435743574357
0.00657707685021717,0.00344491445138808,0.357535753575358
0.00657244598200269,0.0034437033515334,0.357635763576358
0.00656780267167867,0.00344247855624856,0.357735773577358
0.00656314702648624,0.00344124016069277,0.357835783578358
0.00655847915281116,0.00343998826002514,0.357935793579358
0.00655379915661151,0.00343872294726633,0.358035803580358
0.00654910714277618,0.0034374443143679,0.358135813581358
0.00654441105794779,0.00343615101520238,0.358235823582358
0.00653970310089542,0.00343484459263067,0.358335833583358
0.00653498337554567,0.00343352513646607,0.358435843584358
0.00653025198518362,0.00343219273652148,0.358535853585359
0.00652550903213206,0.00343084748047165,0.358635863586359
0.00652075461839303,0.00342948945492212,0.358735873587359
0.0065159888452201,0.00342811874754755,0.358835883588359
0.00651121181322536,0.00342673544495349,0.358935893589359
0.00650642362302087,0.00342533963160703,0.359035903590359
0.00650162437447025,0.00342393139090607,0.359135913591359
0.00649681416711637,0.00342251080731753,0.359235923592359
0.0064919931000744,0.0034210779642395,0.359335933593359
0.00648716127213878,0.00341963294293143,0.359435943594359
0.0064823187814624,0.00341817582465277,0.35953595359536
0.00647746572619816,0.00341670669066297,0.35963596359636
0.00647260220364361,0.00341522562008311,0.35973597359736
0.00646772831066857,0.00341373269310354,0.35983598359836
0.0064628441435014,0.00341222798670679,0.35993599359936
0.00645794979804966,0.00341071158001405,0.36003600360036
0.00645304536968634,0.00340918355000802,0.36013601360136
0.00644813095314285,0.00340764397260204,0.36023602360236
0.006443206642723,0.00340609292370966,0.36033603360336
0.00643827253187515,0.00340453047817502,0.36043604360436
0.00643332871394081,0.00340295671084248,0.360536053605361
0.0064283752814061,0.00340137169548719,0.360636063606361
0.00642341057572222,0.00339977981477488,0.360736073607361
0.00641843470658951,0.00339818111254299,0.360836083608361
0.00641344778317364,0.00339657563049054,0.360936093609361
0.00640844991325036,0.00339496341031634,0.361036103610361
0.00640344120374002,0.00339334449478866,0.361136113611361
0.00639842176060071,0.00339171892453723,0.361236123612361
0.0063933928785312,0.00339008342138337,0.361336133613361
0.00638835465579129,0.00338843805268714,0.361436143614361
0.00638330718978545,0.00338678288901578,0.361536153615362
0.00637825057706277,0.00338511799666007,0.361636163616362
0.00637318491331698,0.0033834434429797,0.361736173617362
0.00636811029306568,0.00338175929426546,0.361836183618362
0.00636302681061265,0.00338006561680785,0.361936193619362
0.00635793455919243,0.00337836247582838,0.362036203620362
0.00635283363118424,0.00337664993654847,0.362136213621362
0.0063477228939806,0.00337493138727447,0.362236223622362
0.00634260367275256,0.00337320353913606,0.362336233623362
0.006337474825056,0.00337146978043962,0.362436243624362
0.00633233644722614,0.00336973014539966,0.362536253625363
0.00632724988974328,0.00336798016474473,0.362636263626363
0.00632221789340417,0.00336622286859807,0.362736273627363
0.00631717565922585,0.00336445987038819,0.362836283628363
0.00631218437196202,0.00336268672650451,0.362936293629363
0.0063072435660814,0.00336090353103677,0.363036303630363
0.00630235278043645,0.00335911037486755,0.363136313631363
0.00629751478255399,0.00335731028598152,0.363236323632363
0.00629272909129237,0.00335550332746172,0.363336333633363
0.00628791419098964,0.00335370442539172,0.363436343634363
0.00628307036070795,0.00335191350171981,0.363536353635364
0.00627819787630186,0.00335013047946309,0.363636363636364
0.0062733747941317,0.00334833748046675,0.363736373637364
0.00626858532141738,0.00334655434487451,0.363836383638364
0.00626378396450399,0.00334476564728463,0.363936393639364
0.00625901602020604,0.00334298677674594,0.364036403640364
0.00625428118059288,0.00334121764344526,0.364136413641364
0.00624957852016177,0.00333946170839492,0.364236423642364
0.00624490773814572,0.00333771884222139,0.364336433643364
0.00624026853655765,0.00333598892410457,0.364436443644364
0.0062356606205112,0.00333427182787846,0.364536453645365
0.00623108369747222,0.00333256743379226,0.364636463646365
0.00622653747768654,0.00333087561995671,0.364736473647365
0.00622202167439368,0.00332919626555181,0.364836483648365
0.00621753600318551,0.0033275292540344,0.364936493649365
0.00621309875492958,0.0033258577401001,0.365036503650365
0.00620863349610297,0.00332419593346629,0.365136513651365
0.00620421713185436,0.00332252606075974,0.365236523652365
0.0061998492162189,0.00332084819575554,0.365336533653365
0.00619545279069461,0.00331918007975073,0.365436543654365
0.00619102811969559,0.00331752161865519,0.365536553655366
0.00618663597825667,0.00331587821729369,0.365636563656366
0.00618222931959768,0.00331422800189701,0.365736573657366
0.0061778082655009,0.00331257101737187,0.365836583658366
0.0061733729379625,0.00331090730434772,0.365936593659366
0.00616892345865784,0.00330923690452376,0.366036603660366
0.00616450347141252,0.003307578756705,0.366136613661366
0.00616013130740309,0.0033059159589193,0.366236623662366
0.00615578790304848,0.00330426533829446,0.366336633663366
0.00615142970497772,0.0033026078993576,0.366436643664366
0.006147042488291,0.00330096345873012,0.366536653665367
0.00614262651847165,0.00329933189452274,0.366636663666367
0.00613819780096431,0.00329769008092879,0.366736673667367
0.00613381699009078,0.00329604343453405,0.366836683668367
0.00612948364448376,0.00329439199382997,0.366936693669367
0.00612519804427462,0.00329273231704988,0.367036703670367
0.00612089726960588,0.00329106582944224,0.367136713671367
0.00611656251649912,0.00328941988979113,0.367236723672367
0.00611220940067428,0.00328778121431001,0.367336733673367
0.00610790653111474,0.00328613827377533,0.367436743674367
0.00610365344282385,0.00328449110240163,0.367536753675368
0.00609944967476095,0.00328283973440335,0.367636763676368
0.00609529477005531,0.00328118420506437,0.367736773677368
0.00609113129974505,0.00327952096676681,0.367836783678368
0.00608701632573441,0.00327785365694148,0.367936793679368
0.00608294939885093,0.00327618231087227,0.368036803680368
0.00607887319405932,0.00327450337024918,0.368136813681368
0.00607478778032321,0.0032728168831864,0.368236823682368
0.00607069322660625,0.00327112289779821,0.368336833683368
0.00606658960176514,0.00326942146006017,0.368436843684368
0.00606252231188702,0.00326773629453317,0.368536853685369
0.00605849100937374,0.00326606724511351,0.368636863686369
0.00605450699282151,0.00326439411988935,0.368736873687369
0.00605055816697047,0.00326273699743681,0.368836883688369
0.00604659914850753,0.00326107209331981,0.368936893689369
0.00604263001184929,0.00325939945565252,0.369036903690369
0.00603865083119845,0.00325771913361824,0.369136913691369
0.00603466168033008,0.00325603117640044,0.369236923692369
0.00603066263280541,0.00325433563318241,0.369336933693369
0.00602669890268255,0.00325265632475324,0.369436943694369
0.00602272508312596,0.00325096933944156,0.36953695369537
0.00601879804251402,0.00324927836065409,0.36963696369637
0.00601491734760542,0.00324758342260538,0.36973697369737
0.00601108256900792,0.0032458845563023,0.36983698369837
0.00600729328149924,0.00324418179489011,0.36993699369937
0.00600354906349235,0.00324247517258334,0.37003700370037
0.00599984949757013,0.00324076471825059,0.37013701370137
0.00599619417005767,0.00323905046717559,0.37023702370237
0.00599258267102229,0.00323733244822665,0.37033703370337
0.00598900095476272,0.00323562477810033,0.37043704370437
0.00598546310172933,0.00323391352079556,0.370537053705371
0.00598196870626625,0.00323219870625015,0.370637063706371
0.0059785029803241,0.00323049422342003,0.370737073707371
0.00597502315661048,0.0032287822433336,0.370837083708371
0.00597157186235212,0.00322708057144006,0.370937093709371
0.00596816322237131,0.00322537524286983,0.371037103710371
0.00596472934768645,0.00322367783496046,0.371137113711371
0.00596127045256594,0.00322198827072953,0.371237123712371
0.00595783988685267,0.00322030881154268,0.371337133713371
0.00595438429706846,0.00321863702709988,0.371437143714371
0.00595091455263114,0.0032169574075325,0.371537153715372
0.00594743075436663,0.00321527000309299,0.371637163716372
0.00594393300267316,0.00321357486296474,0.371737173717372
0.0059404107353151,0.0032118875087778,0.371837183718372
0.00593686416121486,0.00321020786461863,0.371937193719372
0.00593329348704952,0.00320853585671235,0.372037203720372
0.00592976660030383,0.00320685983394615,0.372137213721372
0.00592621545247094,0.00320519140573384,0.372237223722372
0.00592269349838957,0.00320353288690127,0.372337233723372
0.00591920046188439,0.00320188418870471,0.372437243724372
0.00591573606934616,0.00320024522240013,0.372537253725373
0.00591230004994561,0.0031986159003129,0.372637263726373
0.00590884973293941,0.00319697828120499,0.372737273727373
0.0059053852155182,0.00319533241853659,0.372837283728373
0.00590189594731451,0.00319369385211416,0.372937293729373
0.0058983821338293,0.00319206251030117,0.373037303730373
0.00589484397863895,0.00319043832253011,0.373137313731373
0.00589128168318143,0.00318882121716419,0.373237323732373
0.00588770607271648,0.00318719562552871,0.373337333733373
0.00588411723652259,0.0031855616021528,0.373437343734373
0.00588051526345059,0.00318391920263512,0.373537353735374
0.00587690024203056,0.00318226848257443,0.373637363736374
0.005873261628631,0.0031806250469984,0.373737373737374
0.00586966746694735,0.00317897721806436,0.373837383738374
0.0058660702371837,0.0031773190702456,0.373937393739374
0.00586246993923313,0.00317565067090171,0.374037403740374
0.00585891375555777,0.00317397806958732,0.374137413741374
0.00585540127772181,0.00317230130051696,0.374237423742374
0.00585191759931504,0.00317063454453919,0.374337433743374
0.00584848795322386,0.00316895816038212,0.374437443744374
0.00584509826102941,0.00316729321349702,0.374537453745375
0.00584174814188133,0.00316563959696339,0.374637463746375
0.00583843721867145,0.00316399720386099,0.374737473747375
0.00583516511803387,0.00316236592940779,0.374837483748375
0.00583191953343406,0.00316074425854221,0.374937493749375
0.00582865788586639,0.00315911401480143,0.375037503750375
0.00582538028054051,0.00315747525164557,0.375137513751375
0.00582212923925965,0.00315584616585231,0.375237523752375
0.00581890451076094,0.00315422667081618,0.375337533753375
0.00581571777705701,0.00315261808272697,0.375437543754375
0.0058125713131995,0.00315100471529728,0.375537553755376
0.00580946474667784,0.00314938660701835,0.375637563756376
0.00580639770829598,0.00314776380065848,0.375737573757376
0.00580336983238626,0.00314613633577802,0.375837583758376
0.00580038075659556,0.00314450424979923,0.375937593759376
0.00579743012188527,0.00314286758442103,0.376037603760376
0.00579446086966566,0.00314122242742708,0.376137613761376
0.00579147312129134,0.00313956883441595,0.376237623762376
0.00578847695186873,0.0031379048091844,0.376337633763376
0.00578547239518467,0.00313623041802302,0.376437643764376
0.0057824594851329,0.00313454572615333,0.376537653765377
0.00577943825550026,0.00313285079879664,0.376637663766377
0.00577639904849056,0.00313115799060165,0.376737673767377
0.00577340978751378,0.00312945564617891,0.376837683768377
0.00577039125387826,0.00312776088027193,0.376937693769377
0.00576736435297539,0.00312605590667729,0.377037703770377
0.00576431915960113,0.00312434285952564,0.377137713771377
0.00576126575645322,0.00312261971909102,0.377237723772377
0.00575818349453533,0.00312090430579148,0.377337733773377
0.0057550833200341,0.00311918085956465,0.377437743774377
0.00575196535248652,0.00311744942959381,0.377537753775378
0.00574883967277269,0.00311570798866883,0.377637763776378
0.00574569634713496,0.00311395868268147,0.377737773777378
0.00574253549414796,0.0031122015608151,0.377837783778378
0.00573935753604028,0.00311044698044589,0.377937793779378
0.0057361626009025,0.00310869490842851,0.378037803780378
0.00573293979579432,0.00310695076027973,0.378137813781378
0.00572970004893975,0.00310519869574682,0.378237823782378
0.00572644347378133,0.0031034387672208,0.378337833783378
0.00572317050708876,0.00310168135346179,0.378437843784378
0.0057198812714997,0.00309992642346292,0.378537853785379
0.00571657555670178,0.00309816361022526,0.378637863786379
0.00571325347260914,0.00309639296400137,0.378737873787379
0.00570991512870826,0.00309461453611301,0.378837883788379
0.00570656063363021,0.00309282837681265,0.378937893789379
0.00570320005146861,0.00309103242895253,0.379037903790379
0.00569983340146912,0.00308922675454644,0.379137913791379
0.0056964607033051,0.00308741141667732,0.379237923792379
0.00569307201605519,0.00308558859010545,0.379337933793379
0.00568967740862443,0.0030837562048527,0.379437943794379
0.00568627690004465,0.00308191432400183,0.37953795379538
0.0056828605468284,0.00308006512765932,0.37963796379638
0.0056794284571791,0.00307820866500854,0.37973797379738
0.00567598073865865,0.00307634498095596,0.37983798379838
0.00567251749818741,0.00307447412254659,0.37993799379938
0.00566903884204422,0.00307259613575626,0.38003800380038
0.00566554487597334,0.00307071106442225,0.38013801380138
0.00566203570507749,0.00306881895558946,0.38023802380238
0.00565851143371095,0.00306691985309528,0.38033803380338
0.00565497216580032,0.00306501380184634,0.38043804380438
0.00565141800452374,0.00306310084568002,0.380538053805381
0.00564785900991187,0.00306117888254165,0.380638063806381
0.00564428523676654,0.00305925011819866,0.380738073807381
0.00564069678708979,0.00305731459434996,0.380838083808381
0.00563709376234904,0.00305537235483275,0.380938093809381
0.0056334762633702,0.0030534234413461,0.381038103810381
0.00562984439012382,0.00305146789665821,0.381138113811381
0.00562620819472843,0.00304950360267647,0.381238123812381
0.00562256768648609,0.00304753061286108,0.381338133813381
0.00561892287480581,0.00304554898174134,0.381438143814381
0.00561526381620014,0.00304356093219191,0.381538153815382
0.00561159061042579,0.00304156650484252,0.381638163816382
0.00560790335670488,0.00303956573925351,0.381738173817382
0.00560420215361796,0.00303755867391635,0.381838183818382
0.00560048709921103,0.00303554535053002,0.381938193819382
0.00559676823672822,0.00303352362641024,0.382038203820382
0.00559304557301245,0.00303149355394802,0.382138213821382
0.0055893191154412,0.00302945518446511,0.382238223822382
0.00558557892640766,0.00302741075901248,0.382338233823382
0.00558182510363707,0.00302536031394312,0.382438243824382
0.00557805715711336,0.00302330784273271,0.382538253825383
0.00557426148902471,0.00302125242907372,0.382638263826383
0.00557043832508004,0.00301919408900428,0.382738273827383
0.00556658788949133,0.00301713283428549,0.382838283828383
0.00556271040422528,0.00301506868202476,0.382938293829383
0.00555880608985863,0.0030130016439832,0.383038303830383
0.00555487516504351,0.00301093173512977,0.383138313831383
0.005550931549529,0.00300885989101757,0.383238323832383
0.00554697533751191,0.00300678611485436,0.383338333833383
0.00554300662276144,0.00300471041091686,0.383438343834383
0.00553902549861904,0.00300263278241272,0.383538353835384
0.00553503205767778,0.00300055323468804,0.383638363836384
0.00553101268277324,0.00299847084929664,0.383738373837384
0.00552696758614234,0.0029963856390691,0.383838383838384
0.00552289697884591,0.00299429761897425,0.383938393839384
0.00551880106980634,0.0029922068018426,0.384038403840384
0.00551468006655608,0.00299011320050453,0.384138413841384
0.00551053417513067,0.00298801682992879,0.384238423842384
0.00550636359964108,0.00298591770294597,0.384338433843384
0.00550216854280837,0.00298381583131736,0.384438443844384
0.00549794920574972,0.00298171122894244,0.384538453845385
0.00549370768688432,0.0029796014109919,0.384638463846385
0.00548944416508993,0.00297748641488782,0.384738473847385
0.0054851588179613,0.00297536627270646,0.384838483848385
0.00548085182159627,0.00297324101973134,0.384938493849385
0.00547652335080965,0.00297111069017718,0.385038503850385
0.00547217357891937,0.00296897531718913,0.385138513851385
0.00546780267828103,0.00296683493391255,0.385238523852385
0.0054634108197534,0.00296468957563123,0.385338533853385
0.00545900801033463,0.00296253703123192,0.385438543854385
0.00545459432529663,0.00296037734989789,0.385538553855386
0.00545016983980444,0.00295821057760499,0.385638563856386
0.00544573462838156,0.00295603676032893,0.385738573857386
0.00544127893775189,0.00295385819685765,0.385838583858386
0.00543681275898241,0.00295167266431674,0.385938593859386
0.00543233616499283,0.00294948020868187,0.386038603860386
0.00542784922838208,0.00294728087485966,0.386138613861386
0.00542334220485536,0.00294507696805324,0.386238623862386
0.00541881525971158,0.00294286851820029,0.386338633863386
0.00541426855664582,0.00294065555523861,0.386438643864386
0.00540970225807011,0.00293843810910582,0.386538653865387
0.00540511652511346,0.00293621620760125,0.386638663866387
0.00540051151751489,0.00293398988066259,0.386738673867387
0.00539588739351657,0.00293175915715836,0.386838683868387
0.00539125409778203,0.00292952179282987,0.386938693869387
0.00538660190836286,0.00292728010571098,0.387038703870387
0.00538193098082818,0.00292503412467001,0.387138713871387
0.00537724146935718,0.00292278387643703,0.387238723872387
0.00537254329872622,0.00292052710820005,0.387338733873387
0.00536782675885504,0.00291826614547686,0.387438743874387
0.00536309200103595,0.00291600101499777,0.387538753875388
0.00535833917581284,0.00291373174349268,0.387638763876388
0.00535356843233963,0.00291145835769182,0.387738773877388
0.00534878966983871,0.0029091785940909,0.387838783878388
0.00534400294209103,0.00290689249331974,0.387938793879388
0.00533919855815507,0.00290460239158832,0.388038803880388
0.00533437666461864,0.00290230831455763,0.388138813881388
0.00532954714263464,0.00290000798910043,0.388238823882388
0.00532471004341788,0.00289770145370826,0.388338833883388
0.00531986541807633,0.00289538875007995,0.388438843884388
0.00531500359181342,0.00289307222297922,0.388538853885389
0.00531012470865091,0.0028907518959286,0.388638863886389
0.00530522891143441,0.00288842779351976,0.388738873887389
0.00530031634194031,0.0028860999403443,0.388838883888389
0.00529538714098275,0.00288376835885555,0.388938893889389
0.00529044144809281,0.0028814330736452,0.389038903890389
0.00528547940173237,0.00287909410823584,0.389138913891389
0.00528050113961487,0.00287675148401134,0.389238923892389
0.00527550679763609,0.00287440522556347,0.389338933893389
0.00527049651126414,0.00287205535534557,0.389438943894389
0.00526547041447025,0.00286970189581086,0.38953895389539
0.00526042864058411,0.00286734486941266,0.38963896389639
0.00525537132154547,0.00286498429860411,0.38973897389739
0.00525029858865254,0.00286262020583872,0.38983898389839
0.00524521057192047,0.00286025261356953,0.38993899389939
0.0052401074005091,0.00285788154104241,0.39003900390039
0.00523498920261591,0.00285550701284886,0.39013901390139
0.00522985610515542,0.00285312904930392,0.39023902390239
0.00522470823407981,0.00285074767179156,0.39033903390339
0.00521954571459282,0.00284836290169591,0.39043904390439
0.00521436867050825,0.00284597475933174,0.390539053905391
0.00520917722457068,0.00284358326608319,0.390639063906391
0.00520397149866934,0.00284118844226521,0.390739073907391
0.00519875161362424,0.00283879030926175,0.390839083908391
0.00519351768940003,0.00283638888738769,0.390939093909391
0.00518826984489218,0.00283398419695797,0.391039103910391
0.00518300819771307,0.00283157625721828,0.391139113911391
0.0051777328648336,0.00282916508848337,0.391239123912391
0.00517244396151392,0.00282675071106821,0.391339133913391
0.00516714160280035,0.00282433314528757,0.391439143914391
0.00516182590245618,0.00282191240931803,0.391539153915392
0.00515649697338929,0.00281948852240518,0.391639163916392
0.00515115492786608,0.00281706150486398,0.391739173917392
0.00514579987708375,0.00281463137593992,0.391839183918392
0.00514043193149102,0.00281219815487885,0.391939193919392
0.00513505120068128,0.00280976185878791,0.392039203920392
0.00512965779328564,0.00280732250798206,0.392139213921392
0.00512425181740056,0.0028048801195685,0.392239223922392
0.00511883338005335,0.00280243471386211,0.392339233923392
0.00511340258752285,0.00279998630797019,0.392439243924392
0.00510795954512562,0.00279753491899996,0.392539253925393
0.00510250435775056,0.00279508056726629,0.392639263926393
0.0050970371290035,0.0027926232688072,0.392739273927393
0.00509155796216951,0.0027901630417992,0.392839283928393
0.00508606695925063,0.00278769990441877,0.392939293929393
0.00508056422192812,0.00278523387270386,0.393039303930393
0.00507504985092098,0.00278276496590034,0.393139313931393
0.00506952394619975,0.00278029319897687,0.393239323932393
0.00506398660677269,0.00277781859117921,0.393339333933393
0.00505843793132731,0.00277534115747614,0.393439343934393
0.00505287801726807,0.00277286091604423,0.393539353935394
0.00504730696167864,0.00277037788292142,0.393639363936394
0.00504172486068045,0.00276789207521504,0.393739373937394
0.00503613180986033,0.00276540350789392,0.393839383938394
0.00503052790373585,0.00276291219913457,0.393939393939394
0.00502491323650386,0.00276041816283655,0.394039403940394
0.00501928790129203,0.00275792141717646,0.394139413941394
0.00501365199080029,0.00275542197819215,0.394239423942394
0.00500800559687326,0.00275291985978346,0.394339433943394
0.00500234881082092,0.00275041507798833,0.394439443944394
0.00499668172288408,0.002747907649914,0.394539453945395
0.00499100442298274,0.00274539758946031,0.394639463946395
0.00498531700028852,0.00274288491373428,0.394739473947395
0.00497961954322454,0.00274036963556651,0.394839483948395
0.00497391213946552,0.0027378517720642,0.394939493949395
0.00496819487615155,0.0027353313381962,0.395039503950395
0.00496246783967431,0.0027328083478621,0.395139513951395
0.00495673111589083,0.00273028281496174,0.395239523952395
0.00495098478980281,0.00272775475660216,0.395339533953395
0.00494522894598427,0.00272522418668311,0.395439543954395
0.00493946366826078,0.00272269111803509,0.395539553955396
0.00493368903970945,0.0027201555677653,0.395639563956396
0.00492790514287284,0.00271761754763486,0.395739573957396
0.00492211205986576,0.0027150770726129,0.395839583958396
0.00491630987173386,0.00271253415659881,0.395939593959396
0.00491049865920203,0.00270998881456154,0.396039603960396
0.00490467850235361,0.00270744105933156,0.396139613961396
0.00489884948063045,0.00270489090480845,0.396239623962396
0.00489301167283284,0.00270233836489187,0.396339633963396
0.00488716515722652,0.0026997834534816,0.396439643964396
0.00488131001132874,0.00269722618233873,0.396539653965397
0.00487544631222908,0.00269466656750131,0.396639663966397
0.00486957413637561,0.00269210461966154,0.396739673967397
0.00486369355957489,0.00268954035378809,0.396839683968397
0.00485780465720576,0.00268697378164226,0.396939693969397
0.0048519075036848,0.00268440491712372,0.397039703970397
0.00484600217342859,0.00268183377306294,0.397139713971397
0.00484008873978451,0.00267926036229033,0.397239723972397
0.00483416727577916,0.00267668469656708,0.397339733973397
0.00482823785390455,0.00267410678872367,0.397439743974397
0.00482230054590426,0.00267152665159061,0.397539753975398
0.00481635542309417,0.00266894429799826,0.397639763976398
0.00481040255625557,0.00266635973970793,0.397739773977398
0.00480444201563512,0.00266377298955002,0.397839783978398
0.0047984738707311,0.00266118405928573,0.397939793979398
0.00479249819018635,0.00265859296067645,0.398039803980398
0.00478651504210916,0.0026559997054832,0.398139813981398
0.00478052449385937,0.00265340430653666,0.398239823982398
0.00477452661194145,0.00265080677559783,0.398339833983398
0.00476852146232524,0.00264820712442813,0.398439843984398
0.00476250911033912,0.00264560536371956,0.398539853985399
0.00475648962088373,0.00264300150737179,0.398639863986399
0.00475046305853899,0.0026403955639383,0.398739873987399
0.00474442948692252,0.00263778754731894,0.398839883988399
0.00473838896965192,0.00263517746713636,0.398939893989399
0.00473234156948946,0.00263256533622123,0.399039903990399
0.00472628734898356,0.0026299511652653,0.399139913991399
0.00472022636993419,0.00262733496389167,0.399239923992399
0.00471415869382057,0.00262471674493057,0.399339933993399
0.00470808438169422,0.00262209651907419,0.399439943994399
0.00470200349407207,0.00261947429594537,0.3995399539954
0.00469591609082952,0.00261685008837442,0.3996399639964
0.00468982223173507,0.00261422390491508,0.3997399739974
0.00468372197570184,0.00261159575625928,0.3998399839984
0.00467761538153603,0.00260896565523759,0.3999399939994
0.00467150250740233,0.00260633360933441,0.4000400040004
0.00466538341093081,0.00260369963138011,0.4001400140014
0.0046592581495377,0.00260106372992835,0.4002400240024
0.00465312678010466,0.00259842591674043,0.4003400340034
0.00464698732631556,0.00259578841148309,0.4004400440044
0.00464083986451156,0.00259315120560286,0.400540054005401
0.00463468447049918,0.00259051428840762,0.400640064006401
0.00462852121922963,0.00258787765027453,0.400740074007401
0.00462235018522639,0.00258524127944239,0.400840084008401
0.00461617144226451,0.00258260516735754,0.400940094009401
0.00460998506358445,0.00257996930439714,0.401040104010401
0.00460379112178514,0.00257733367986916,0.401140114011401
0.00459758968882399,0.0025746982830816,0.401240124012401
0.00459138083633764,0.0025720631044115,0.401340134013401
0.00458516463478662,0.00256942813423622,0.401440144014401
0.00457894115473838,0.00256679336293274,0.401540154015402
0.00457271046569114,0.00256415877980922,0.401640164016402
0.00456647263682241,0.00256152437631181,0.401740174017402
0.0045602277365612,0.0025588901406794,0.401840184018402
0.00455397583290888,0.00255625606435844,0.401940194019402
0.00454771699322526,0.00255362213772588,0.402040204020402
0.00454145128444252,0.00255098834902063,0.402140214021402
0.00453517877274436,0.0025483546907583,0.402240224022402
0.00452889952388679,0.00254572115331587,0.402340234023402
0.00452261360298434,0.00254308772493231,0.402440244024402
0.00451632107483074,0.00254045439705388,0.402540254025403
0.00451002200347128,0.00253782116112692,0.402640264026403
0.00450371645263053,0.00253518800539022,0.402740274027403
0.00449740448507072,0.00253255492129023,0.402840284028403
0.00449108616366105,0.00252992190027329,0.402940294029403
0.00448476155020148,0.00252728893164727,0.403040304030403
0.00447843070627813,0.00252465600578944,0.403140314031403
0.00447209369294255,0.00252202311414605,0.403240324032403
0.00446575057060475,0.00251939024602526,0.403340334033403
0.00445940139935397,0.00251675739287322,0.403440344034403
0.00445304623863793,0.00251412454613638,0.403540354035404
0.00444668514736976,0.00251149169512281,0.403640364036404
0.00444031818424876,0.00250885883020957,0.403740374037404
0.00443394540722573,0.00250622594391228,0.403840384038404
0.00442756687382387,0.00250359302553883,0.403940394039404
0.00442118264113863,0.00250096006653565,0.404040404040404
0.00441479276573089,0.0024983270583491,0.404140414041404
0.00440839730384078,0.00249569399028714,0.404240424042404
0.00440199631095996,0.00249306085379622,0.404340434043404
0.00439558984236625,0.00249042764139177,0.404440444044404
0.00438917795280291,0.00248779434131258,0.404540454045405
0.00438276069647854,0.00248516094714355,0.404640464046405
0.00437633812738792,0.00248252744819247,0.404740474047405
0.00436991029877742,0.00247989383697506,0.404840484048405
0.00436347726357262,0.00247726010386838,0.404940494049405
0.0043570390742714,0.00247462623924969,0.405040504050405
0.00435059578305091,0.00247199223563452,0.405140514051405
0.00434414744144679,0.00246935808340002,0.405240524052405
0.00433769410067386,0.00246672377506182,0.405340534053405
0.00433123581151932,0.0024640892999278,0.405440544054405
0.00432477262412882,0.00246145465158277,0.405540554055406
0.00431830458822032,0.00245881982040389,0.405640564056406
0.00431183175340489,0.00245618479783759,0.405740574057406
0.0043053541684382,0.00245354957533022,0.405840584058406
0.00429887188196902,0.0024509141453973,0.405940594059406
0.00429238494200462,0.0024482784984161,0.406040604060406
0.00428589339612454,0.00244564262583286,0.406140614061406
0.00427939729158759,0.00244300652123239,0.406240624062406
0.00427289667543873,0.00244037017392275,0.406340634063406
0.00426639159397448,0.00243773357748857,0.406440644064406
0.00425988209317061,0.0024350967223071,0.406540654065407
0.00425336821900286,0.00243245960089396,0.406640664066407
0.00424685001648473,0.00242982220576468,0.406740674067407
0.00424032753062967,0.00242718452729642,0.406840684068407
0.00423380080613041,0.00242454655800471,0.406940694069407
0.00422726988693121,0.00242190829040517,0.407040704070407
0.00422073481697635,0.00241926971487505,0.407140714071407
0.00421419563967552,0.00241663082606815,0.407240724072407
0.00420765239811759,0.00241399161329255,0.407340734073407
0.00420110513496381,0.00241135207013305,0.407440744074407
0.00419455389255464,0.00240871218910518,0.407540754075408
0.00418799871280286,0.0024060719605861,0.407640764076408
0.00418143963751435,0.0024034313792298,0.407740774077408
0.00417487670796036,0.00240079043434425,0.407840784078408
0.00416830996498447,0.00239814912165263,0.407940794079408
0.00416173944921644,0.00239550743046282,0.408040804080408
0.0041551652008583,0.00239286535435981,0.408140814081408
0.00414858726000521,0.00239022288585895,0.408240824082408
0.00414200566600385,0.00238758001747594,0.408340834083408
0.00413542045830785,0.00238493674172632,0.408440844084408
0.00412883167572931,0.00238229305005652,0.408540854085409
0.00412223935686646,0.00237964893605117,0.408640864086409
0.00411564353999681,0.00237700439222597,0.408740874087409
0.00410904426307707,0.00237435941109646,0.408840884088409
0.00410244156374324,0.00237171398410898,0.408940894089409
0.0040958354792036,0.00236906810698679,0.409040904090409
0.00408922604666642,0.00236642176903778,0.409140914091409
0.00408261330269849,0.00236377496491603,0.409240924092409
0.00407599728365272,0.00236112768820616,0.409340934093409
0.0040693780256682,0.0023584799303547,0.409440944094409
0.00406275556456324,0.00235583168387708,0.40954095409541
0.00405612993572851,0.00235318294342739,0.40964096409641
0.00404950117444772,0.00235053370045197,0.40974097409741
0.0040428693155769,0.00234788394960481,0.40984098409841
0.00403623439375827,0.00234523368233216,0.40994099409941
0.00402959644320633,0.00234258289221901,0.41004100410041
0.00402295549802867,0.00233993157284998,0.41014101410141
0.00401631159190523,0.00233727971780996,0.41024102410241
0.00400966475830208,0.0023346273196144,0.41034103410341
0.00400301503047144,0.00233197437077901,0.41044104410441
0.00399636244123788,0.00232932086702687,0.410541054105411
0.00398970702331903,0.00232666679980431,0.410641064106411
0.00398304880889792,0.00232401216269625,0.410741074107411
0.00397638783015757,0.00232135694928738,0.410841084108411
0.00396972411885335,0.00231870115423171,0.410941094109411
0.00396305770663367,0.00231604477004484,0.411041104110411
0.00395638862461237,0.00231338778924222,0.411141114111411
0.00394971690390327,0.0023107302075472,0.411241124112411
0.00394304257519253,0.00230807201747532,0.411341134113411
0.00393636566895242,0.00230541321368037,0.411441144114411
0.00392968621554837,0.00230275378867816,0.411541154115412
0.00392300424481115,0.00230009373712258,0.411641164116412
0.00391631978657152,0.00229743305152927,0.411741174117412
0.00390963287012567,0.00229477172762129,0.411841184118412
0.00390294352487673,0.00229210975791427,0.411941194119412
0.00389625177980009,0.0022894471370622,0.412041204120412
0.00388955766344349,0.00228678385971915,0.412141214121412
0.00388286120456853,0.00228411991840048,0.412241224122412
0.00387616243118832,0.00228145530776035,0.412341234123412
0.00386946137131602,0.00227879002245266,0.412441244124412
0.00386275805285782,0.00227612405606231,0.412541254125413
0.00385605250329229,0.0022734574032431,0.412641264126413
0.00384934474988411,0.00227079005864912,0.412741274127413
0.00384263481968411,0.00226812201479598,0.412841284128413
0.00383592273963625,0.00226545326740676,0.412941294129413
0.00382920853625678,0.00226278381113545,0.413041304130413
0.0038224922358481,0.00226011363849777,0.413141314131413
0.00381577386481954,0.00225744274628588,0.413241324132413
0.00380905344893892,0.00225477112808478,0.413341334133413
0.00380233101386713,0.00225209877854826,0.413441344134413
0.00379560658515814,0.00224942569126124,0.413541354135414
0.00378888018815205,0.00224675186194687,0.413641364136414
0.00378215184776134,0.00224407728418997,0.413741374137414
0.00377542158889842,0.00224140195371361,0.413841384138414
0.00376868943626195,0.00223872586517178,0.413941394139414
0.00376195541401587,0.00223604901214938,0.414041404140414
0.00375521954664499,0.00223337139036949,0.414141414141414
0.00374848185799254,0.00223069299448609,0.414241424142414
0.00374174237179483,0.00222801382022246,0.414341434143414
0.0037350011117882,0.00222533386009412,0.414441444144414
0.00372825810117436,0.00222265311089342,0.414541454145415
0.00372151336326195,0.00221997156727446,0.414641464146415
0.00371476692114576,0.00221728922389102,0.414741474147415
0.00370801879738602,0.00221460607646647,0.414841484148415
0.00370126901464982,0.00221192211858543,0.414941494149415
0.00369451759549737,0.00220923734810971,0.415041504150415
0.00368776456195425,0.00220655175862385,0.415141514151415
0.003681009936153,0.0022038653458512,0.415241524152415
0.00367425374001229,0.00220117810658411,0.415341534153415
0.0036674959950231,0.0021984900344073,0.415441544154415
0.00366073672289027,0.00219580112718249,0.415541554155416
0.00365397594478405,0.00219311137849431,0.415641564156416
0.00364721368187464,0.00219042078620438,0.415741574157416
0.00364044995501155,0.00218772934603597,0.415841584158416
0.00363368478515115,0.00218503705371225,0.415941594159416
0.00362691819282216,0.0021823439049563,0.416041604160416
0.00362015019833944,0.0021796498954914,0.416141614161416
0.00361338082212478,0.00217695502424834,0.416241624162416
0.0036066100841723,0.00217425928481185,0.416341634163416
0.00359983800447611,0.00217156267504356,0.416441644164416
0.00359306460260262,0.00216886519066663,0.416541654165417
0.00358628989843905,0.00216616682954271,0.416641664166417
0.00357951391112411,0.00216346758739496,0.416741674167417
0.00357273666001041,0.00216076746208493,0.416841684168417
0.00356595816423669,0.0021580664482666,0.416941694169417
0.00355917844283477,0.00215536454594006,0.417041704170417
0.0035523975144088,0.00215266174868994,0.417141714171417
0.00354561539766985,0.00214995805651642,0.417241724172417
0.00353883211100822,0.00214725346621177,0.417341734173417
0.0035320476728142,0.00214454797242996,0.417441744174417
0.00352526210126428,0.00214184157624029,0.417541754175418
0.00351847541432105,0.00213913427229663,0.417641764176418
0.00351168762994716,0.00213642605846073,0.417741774177418
0.00350489876567754,0.00213371693259393,0.417841784178418
0.00349810883915403,0.00213100689255806,0.417941794179418
0.00349131786769777,0.00212829593621464,0.418041804180418
0.00348452586873676,0.00212558406035604,0.418141814181418
0.00347773285927134,0.0021228712628438,0.418241824182418
0.00347093885630183,0.00212015754260883,0.418341834183418
0.00346414387672169,0.00211744289644338,0.418441844184418
0.00345734793699661,0.00211472732327838,0.418541854185419
0.00345055105391312,0.00211201081990617,0.418641864186419
0.00344375324372311,0.00210929338525756,0.418741874187419
0.00343695452278539,0.00210657501719411,0.418841884188419
0.00343015490724495,0.00210385571464663,0.418941894189419
0.00342335441292598,0.00210113547440747,0.419041904190419
0.00341655305586655,0.00209841429647672,0.419141914191419
0.00340975085157011,0.00209569217764675,0.419241924192419
0.00340294781586089,0.00209296911684827,0.419341934193419
0.00339614396413541,0.00209024511408129,0.419441944194419
0.00338933931157635,0.00208752016613834,0.41954195419542
0.00338253387347335,0.00208479427195006,0.41964196419642
0.00337572766490216,0.00208206743044736,0.41974197419742
0.0033689207006178,0.00207933963949168,0.41984198419842
0.00336211299569603,0.00207661089908321,0.41994199419942
0.00335530456457113,0.00207388120815267,0.42004200420042
0.00334849542199808,0.0020711505645616,0.42014201420142
0.00334168558219731,0.00206841896724082,0.42024202420242
0.00333487505960306,0.00206568641619033,0.42034203420342
0.00332806386843573,0.00206295290927176,0.42044204420442
0.00332125202259499,0.00206021844648511,0.420542054205421
0.00331443953608739,0.0020574830267612,0.420642064206421
0.00330762642281259,0.00205474664796147,0.420742074207421
0.00330081269634946,0.0020520093111553,0.420842084208421
0.00329399837027691,0.00204927101420422,0.420942094209421
0.00328718345817381,0.00204653175710814,0.421042104210421
0.0032803679732983,0.00204379153879796,0.421142114211421
0.00327355192880156,0.00204105035820452,0.421242124212421
0.00326673533783482,0.00203830821639689,0.421342134213421
0.00325991821354928,0.0020355651112368,0.421442144214421
0.00325310056856154,0.00203282104165498,0.421542154215422
0.00324628241580896,0.0020300760087206,0.421642164216422
0.00323946376790816,0.00202733001243368,0.421742174217422
0.00323264579018423,0.00202458220491573,0.421842184218422
0.00322582848263717,0.00202183259365112,0.421942194219422
0.00321901184548084,0.00201908118612424,0.422042204220422
0.00321219587892906,0.00201632798768128,0.422142214221422
0.00320538058319566,0.00201357300580653,0.422242224222422
0.00319856595849452,0.00201081624798447,0.422342234223422
0.00319175200482562,0.00200805771849182,0.422442244224422
0.00318493872250971,0.00200529742588234,0.422542254225423
0.00317812611165372,0.00200253537550194,0.422642264226423
0.00317131417247149,0.0019997715748351,0.422742274227423
0.00316450290506995,0.00199700602815864,0.422842284228423
0.00315769230955601,0.00199423874402622,0.422942294229423
0.00315088238625041,0.00199146972885294,0.423042304230423
0.00314407313526011,0.00198869898691572,0.423142314231423
0.0031372645565851,0.00198592652676822,0.423242324232423
0.00313045665054613,0.00198315235268718,0.423342334233423
0.0031236494171432,0.00198037647215696,0.423442344234423
0.00311684285659016,0.00197759889159296,0.423542354235424
0.00311003696910083,0.00197481961634108,0.423642364236424
0.00310323175478216,0.00197203865281654,0.423742374237424
0.00309642721363413,0.00196925600636542,0.423842384238424
0.00308962334597751,0.00196647168447211,0.423942394239424
0.0030828201518123,0.00196368569355181,0.424042404240424
0.00307601763135234,0.00196089803681215,0.424142414241424
0.00306921578470454,0.00195810872387599,0.424242424242424
0.00306241461197583,0.00195531775795086,0.424342434243424
0.00305561411327313,0.00195252514652134,0.424442444244424
0.00304881428881027,0.00194973089493333,0.424542454245425
0.00304201513858727,0.00194693500853277,0.424642464246425
0.00303521666281796,0.00194413749480431,0.424742474247425
0.00302841886160926,0.00194133835909377,0.424842484248425
0.00302162173506809,0.00193853760674735,0.424942494249425
0.00301482528330137,0.00193573524311088,0.425042504250425
0.00300802950641602,0.00193293127566883,0.425142514251425
0.00300123440451897,0.00193012570869812,0.425242524252425
0.00299443997771712,0.00192731854861394,0.425342534253425
0.00298764622611742,0.0019245098018314,0.425442544254425
0.00298085314993368,0.00192169947262742,0.425542554255426
0.00297406074905899,0.00191888756741719,0.425642564256426
0.00296726902381412,0.00191607409154673,0.425742574257426
0.00296047797409215,0.0019132590525005,0.425842584258426
0.00295368760021383,0.00191044245348606,0.425942594259426
0.00294689790207225,0.00190762430198788,0.426042604260426
0.00294010887998816,0.00190480460228269,0.426142614261426
0.00293332053374772,0.0019019833597166,0.426242624262426
0.00292653286367169,0.00189916058177399,0.426342634263426
0.0029197458697601,0.00189633627273177,0.426442644264426
0.00291295955222675,0.00189351043793578,0.426542654265427
0.00290617391096474,0.0018906830838014,0.426642664266427
0.00289938894608099,0.00188785421460535,0.426742674267427
0.00289260465778934,0.00188502383676293,0.426842684268427
0.00288582104608977,0.00188219195562006,0.426942694269427
0.00287903811098231,0.00187935857652284,0.427042704270427
0.00287225585257388,0.00187652370374809,0.427142714271427
0.00286547427097137,0.00187368734478021,0.427242724272427
0.00285869336628172,0.00187084950389591,0.427342734273427
0.00285191313850495,0.00186801018644141,0.427442744274427
0.00284513358764101,0.00186516939776261,0.427542754275428
0.00283835471390379,0.00186232714320553,0.427642764276428
0.00283157651718634,0.00185948342811619,0.427742774277428
0.00282479899770251,0.00185663825784058,0.427842784278428
0.0028180221554523,0.00185379163665564,0.427942794279428
0.00281124599043571,0.00185094357204574,0.428042804280428
0.00280447050275966,0.00184809406721834,0.428142814281428
0.00279769569253107,0.00184524312858892,0.428242824282428
0.00279092155964303,0.00184239076043411,0.428342834283428
0.00278414810430937,0.00183953696809993,0.428442844284428
0.00277737532642315,0.00183668175693248,0.428542854285429
0.00277060322609133,0.00183382513334696,0.428642864286429
0.0027638318034208,0.00183096709948173,0.428742874287429
0.00275706105851851,0.00182810766282127,0.428842884288429
0.00275029099138442,0.00182524682764241,0.428942894289429
0.00274352160212548,0.00182238459929115,0.429042904290429
0.00273675289063476,0.00181952098204423,0.429142914291429
0.0027299848571261,0.00181665598124775,0.429242924292429
0.00272321750149259,0.00181378960224773,0.429342934293429
0.00271645082384114,0.00181092184825181,0.429442944294429
0.00270968482417175,0.00180805272674428,0.42954295429543
0.00270291950248443,0.00180518224093287,0.42964296429643
0.00269615485877916,0.00180231039616351,0.42974297429743
0.00268939089316288,0.0017994371967132,0.42984298429843
0.00268262760563558,0.00179656264685849,0.42994299429943
0.00267586499619727,0.00179368675301477,0.43004300430043
0.00266910306484794,0.00179080951945886,0.43014301430143
0.00266234181158759,0.00178793095046751,0.43024302430243
0.00265558123652315,0.00178505105031762,0.43034303430343
0.00264882133954768,0.00178216982435502,0.43044304430443
0.00264206212076812,0.00177928727685673,0.430543054305431
0.00263530358007754,0.00177640341209949,0.430643064306431
0.00262854571758287,0.00177351823649858,0.430743074307431
0.0026217885332841,0.00177063175219227,0.430843084308431
0.00261503202718123,0.00176774396559586,0.430943094309431
0.00260827619916734,0.00176485487991698,0.431043104310431
0.00260152104934936,0.00176196449943247,0.431143114311431
0.00259476657762036,0.00175907283055743,0.431243124312431
0.00258801278408726,0.00175617987649959,0.431343134313431
0.00258125966875007,0.0017532856415357,0.431443144314431
0.00257450723150186,0.00175039012994266,0.431543154315432
0.00256775547244955,0.0017474933470664,0.431643164316432
0.00256100439148623,0.00174459529611447,0.431743174317432
0.0025542539887188,0.00174169598243307,0.431843184318432
0.00254750426393345,0.00173879541029893,0.431943194319432
0.00254075521734399,0.00173589358398879,0.432043204320432
0.0025340068487366,0.00173299050777957,0.432143214321432
0.00252725915821819,0.00173008618594809,0.432243224322432
0.00252051214578876,0.00172718062277109,0.432343234323432
0.0025137658113414,0.00172427382359459,0.432443244324432
0.00250702015487609,0.00172136579162622,0.432543254325433
0.00250027517649977,0.0017184565311429,0.432643264326433
0.00249353087599859,0.00171554604642129,0.432743274327433
0.00248678725347948,0.0017126343417382,0.432843284328433
0.0024800443088355,0.00170972142243984,0.432943294329433
0.00247330204217359,0.00170680729173356,0.433043304330433
0.0024665604532799,0.00170389195496566,0.433143314331433
0.00245981954236827,0.00170097541427433,0.433243324332433
0.00245307930911794,0.00169805767607484,0.433343334333433
0.00244633975374276,0.00169513874357485,0.433443344334433
0.00243960087602888,0.00169221862105108,0.433543354335434
0.00243286267608322,0.00168929731171128,0.433643364336434
0.00242612515390577,0.00168637482197064,0.433743374337434
0.00241938830928272,0.00168345115396743,0.433843384338434
0.00241265214221404,0.00168052631304786,0.433943394339434
0.00240591665280666,0.00167760030348855,0.434043404340434
0.00239918184095367,0.00167467312849726,0.434143414341434
0.00239244770654813,0.00167174479235081,0.434243424342434
0.00238571424959006,0.00166881529932593,0.434343434343434
0.00237898146997252,0.00166588465476864,0.434443444344434
0.00237224936780245,0.0016629528597482,0.434543454345435
0.00236551794297291,0.00166001992174901,0.434643464346435
0.002358787195377,0.00165708584290952,0.434743474347435
0.00235205712490779,0.00165415062750646,0.434843484348435
0.00234532773177912,0.00165121427981667,0.434943494349435
0.00233859901567022,0.00164827680411706,0.435043504350435
0.00233187097668802,0.00164533820361509,0.435143514351435
0.00232514361472561,0.00164239848258769,0.435243524352435
0.00231841692967605,0.00163945764638076,0.435343534353435
0.00231169092164628,0.00163651569713287,0.435443544354435
0.00230496559042243,0.00163357264018994,0.435543554355436
0.00229824093600453,0.00163062847875951,0.435643564356436
0.00229151695839257,0.0016276832171186,0.435743574357436
0.00228479365737271,0.00162473685847466,0.435843584358436
0.00227807103315877,0.00162178940817371,0.435943594359436
0.00227134908564386,0.00161884086835421,0.436043604360436
0.00226462781461412,0.00161589124543135,0.436143614361436
0.00225790722017649,0.00161294054047441,0.436243624362436
0.00225118730222404,0.0016099887598985,0.436343634363436
0.00224446806064984,0.00160703590584206,0.436443644364436
0.00223774949534697,0.00160408198258203,0.436543654365437
0.00223103160631544,0.00160112699332586,0.436643664366437
0.00222431439355526,0.00159817094341957,0.436743674367437
0.00221759785685255,0.00159521383607088,0.436843684368437
0.00221088199620736,0.00159225567341817,0.436943694369437
0.00220416681151273,0.00158929646080745,0.437043704370437
0.00219745230276868,0.00158633620144627,0.437143714371437
0.00219073846976137,0.00158337489961146,0.437243724372437
0.00218402531249079,0.00158041255851066,0.437343734373437
0.00217731283095695,0.00157744918135151,0.437443744374437
0.00217060102494599,0.00157448477134158,0.437543754375438
0.00216388989445793,0.00157151933382695,0.437643764376438
0.00215717943938586,0.00156855287094591,0.437743774377438
0.0021504696595159,0.00156558538804456,0.437843784378438
0.00214376055506192,0.00156261688619208,0.437943794379438
0.00213705212559624,0.0015596473696653,0.438043804380438
0.00213034437133269,0.00155667684381033,0.438143814381438
0.0021236372919505,0.00155370530969617,0.438243824382438
0.00211693088755662,0.00155073277159973,0.438343834383438
0.00211022515783025,0.00154775923379793,0.438443844384438
0.00210352010287835,0.00154478469949814,0.438543854385439
0.00209681572248705,0.00154180917083902,0.438643864386439
0.00209011201665637,0.00153883265209728,0.438743874387439
0.00208340898527938,0.00153585514754976,0.438843884388439
0.00207670662814223,0.00153287665933474,0.438943894389439
0.00207000494524493,0.00152989719066004,0.439043904390439
0.00206330393648056,0.00152691674687149,0.439143914391439
0.00205660360184912,0.00152393532903846,0.439243924392439
0.00204990394102986,0.00152095294143759,0.439343934393439
0.00204320495412968,0.0015179695883458,0.439443944394439
0.00203650664082782,0.00151498527190155,0.43954395439544
0.00202980900123122,0.00151199999638149,0.43964396439644
0.00202311203523293,0.00150901376392416,0.43974397439744
0.00201641574261914,0.0015060265788064,0.43984398439844
0.00200972012328291,0.00150303844423566,0.43994399439944
0.00200302517722425,0.00150004936448896,0.44004400440044
0.00199633090422932,0.0014970593406353,0.44014401440144
0.00198963730419118,0.00149406837802086,0.44024402440244
0.00198294437710987,0.00149107647878393,0.44034403440344
0.00197625212287842,0.00148808364720143,0.44044404440444
0.00196956054128303,0.00148508988648091,0.440544054405441
0.00196286963232367,0.00148209519876073,0.440644064406441
0.00195617939578652,0.0014790995893871,0.440744074407441
0.00194948983167157,0.001476103059429,0.440844084408441
0.00194280093976499,0.00147310561316328,0.440944094409441
0.00193611271995985,0.00147010725486694,0.441044104410441
0.00192942517225616,0.00146710798667816,0.441144114411441
0.00192273829644005,0.00146410781180468,0.441244124412441
0.00191605209251155,0.00146110673345406,0.441344134413441
0.0019093665601499,0.00145810475590311,0.441444144414441
0.00190268169935508,0.0014551018812903,0.441544154415442
0.0018959975101271,0.00145209811389237,0.441644164416442
0.00188931399214521,0.00144909345584787,0.441744174417442
0.0018826311454094,0.00144608791143334,0.441844184418442
0.00187594896981273,0.00144308148385672,0.441944194419442
0.0018692674651414,0.00144007417632536,0.442044204420442
0.00186258663150229,0.00143706599097782,0.442144214421442
0.00185590646857467,0.00143405693209083,0.442244224422442
0.00184922697625159,0.00143104700287204,0.442344234423442
0.00184254815453308,0.00142803620545981,0.442444244424442
0.00183587000320528,0.00142502454520025,0.442544254425443
0.0018291925222682,0.00142201202316255,0.442644264426443
0.00182251571140108,0.00141899864362343,0.442744274427443
0.00181583957071083,0.00141598440979055,0.442844284428443
0.00180916409998362,0.00141296932487154,0.442944294429443
0.00180248929911252,0.00140995339100478,0.443044304430443
0.00179581516799062,0.00140693661353636,0.443144314431443
0.00178914170651098,0.00140391899353538,0.443244324432443
0.00178246891456671,0.00140090053527876,0.443344334433443
0.00177579679205086,0.00139788124090477,0.443444344434443
0.0017691253387496,0.00139486111575962,0.443544354435444
0.00176245455466294,0.00139184015984311,0.443644364436444
0.00175578443957703,0.00138881837957053,0.443744374437444
0.00174911499349187,0.00138579577601117,0.443844384438444
0.00174244621619362,0.00138277235344175,0.443944394439444
0.00173577810757536,0.00137974811400073,0.444044404440444
0.00172911066753017,0.00137672306089567,0.444144414441444
0.00172244389584421,0.00137369719733421,0.444244424442444
0.00171577779262441,0.001370670526524,0.444344434443444
0.00170911235754998,0.00136764305167258,0.444444444444444
0.00170244759051403,0.00136461477491842,0.444544454445445
0.00169578349151655,0.00136158570053834,0.444644464446445
0.00168912006034369,0.00135855583067061,0.444744474447445
0.00168245729678161,0.00135552516852299,0.444844484448445
0.00167579520093725,0.00135249371623382,0.444944494449445
0.00166913377259675,0.00134946147807995,0.445044504450445
0.00166247301154628,0.00134642845619983,0.445144514451445
0.00165581291767891,0.00134339465380091,0.445244524452445
0.00164915349099465,0.00134036007409095,0.445344534453445
0.00164249473117273,0.00133732471813911,0.445444544454445
0.00163583663832008,0.00133428859129141,0.445544554455446
0.00162917921222285,0.00133125169461704,0.445644564456446
0.00162252245266719,0.00132821403132363,0.445744574457446
0.00161586635965313,0.00132517560461884,0.445844584458446
0.00160921093296681,0.00132213641664094,0.445944594459446
0.0016025561725013,0.00131909647059766,0.446044604460446
0.00159590207814971,0.00131605576969656,0.446144614461446
0.00158924864980509,0.00131301431500681,0.446244624462446
0.00158259588736053,0.00130997211187453,0.446344634463446
0.00157594379070912,0.0013069291613689,0.446444644464446
0.00156929235953008,0.00130388546562818,0.446544654465447
0.00156264159393034,0.00130084102892941,0.446644664466447
0.00155599149369606,0.00129779585341084,0.446744674467447
0.00154934205872032,0.00129474994228013,0.446844684468447
0.00154269328889619,0.00129170329767573,0.446944694469447
0.00153604518400984,0.00128865592173592,0.447044704470447
0.00152939774395436,0.00128560781873762,0.447144714471447
0.00152275096872972,0.00128255898975002,0.447244724472447
0.00151610485812211,0.00127950943905002,0.447344734473447
0.00150945941191767,0.00127645916877583,0.447444744474447
0.00150281463022332,0.00127340818213516,0.447544754475448
0.00149617051271831,0.00127035648126649,0.447644764476448
0.00148952705929572,0.00126730406830809,0.447744774477448
0.00148288426984861,0.00126425094753687,0.447844784478448
0.001476242144377,0.00126119712002203,0.447944794479448
0.00146960068266705,0.00125814259004038,0.448044804480448
0.00146295988450491,0.00125508735973021,0.448144814481448
0.00145631974989057,0.00125203143229934,0.448244824482448
0.0014496802785033,0.00124897480881678,0.448344834483448
0.00144304147044999,0.00124591749355953,0.448444844484448
0.00143640332540991,0.00124285948973505,0.448544854485449
0.00142976584327609,0.00123980079841253,0.448644864486449
0.00142312902394166,0.00123674142386889,0.448744874487449
0.00141649286740659,0.00123368136717331,0.448844884488449
0.00140985737335014,0.00123062063260262,0.448944894489449
0.00140322254187922,0.00122755922229519,0.449044904490449
0.00139658837267305,0.00122449713945857,0.449144914491449
0.00138995486573167,0.00122143438516212,0.449244924492449
0.0013833220208412,0.00121837096475168,0.449344934493449
0.00137668983789474,0.00121530687822742,0.449444944494449
0.00137005831689229,0.001212242129866,0.44954495449545
0.00136342745762001,0.00120917672287514,0.44964496449645
0.00135679725997097,0.00120611065939322,0.44974497449745
0.00135016772383826,0.0012030439415586,0.44984498449845
0.00134353884900803,0.00119997657150975,0.44994499449945
0.00133691063558721,0.00119690855459267,0.45004500450045
0.00133028308325503,0.00119383989080736,0.45014501450145
0.0013236561920115,0.00119077058549985,0.45024502450245
0.00131702996164277,0.00118770063867011,0.45034503450345
0.00131040439214884,0.00118463005459499,0.45044504450445
0.0013037794834228,0.00118155883541286,0.450545054505451
0.00129715523525079,0.00117848698433125,0.450645064506451
0.00129053164752591,0.00117541450348882,0.450745074507451
0.00128390872024816,0.00117234139609294,0.450845084508451
0.00127728645309676,0.00116926766535134,0.450945094509451
0.00127066484617864,0.00116619331233311,0.451045104510451
0.00126404389927996,0.00116311834131527,0.451145114511451
0.0012574236122938,0.00116004275443599,0.451245124512451
0.00125080398500633,0.00115696655383383,0.451345134513451
0.00124418501752445,0.00115388974378553,0.451445144514451
0.00123756670963434,0.00115081232429117,0.451545154515452
0.00123094906112213,0.00114773430069678,0.451645164516452
0.00122433207209477,0.00114465567407143,0.451745174517452
0.00121771574223148,0.00114157644762278,0.451845184518452
0.00121110007153227,0.00113849662348938,0.451945194519452
0.0012044850597833,0.00113541620487859,0.452045204520452
0.00119787070698457,0.00113233519392906,0.452145214521452
0.00119125701313608,0.00112925359277906,0.452245224522452
0.00118464397781013,0.00112617140463615,0.452345234523452
0.00117803160122058,0.00112308863163887,0.452445244524452
0.00117141988304667,0.00112000527699488,0.452545254525453
0.00116480882328839,0.00111692134177316,0.452645264526453
0.00115819842173191,0.00111383683025074,0.452745274527453
0.00115158867837723,0.00111075174349662,0.452845284528453
0.00114497959311741,0.00110766608364942,0.452945294529453
0.00113837116584554,0.00110457985498581,0.453045304530453
0.0011317633963478,0.00110149305857506,0.453145314531453
0.00112515628462416,0.00109840569655552,0.453245324532453
0.00111854983056772,0.00109531777213486,0.453345334533453
0.00111194403396463,0.00109222928745143,0.453445344534453
0.0011053388949218,0.00108914024464379,0.453545354535454
0.00109873441311849,0.00108605064585012,0.453645364536454
0.0010921305885547,0.00108296049427815,0.453745374537454
0.00108552742112349,0.00107986979099708,0.453845384538454
0.00107892491071795,0.00107677854028372,0.453945394539454
0.00107232305723116,0.00107368674320727,0.454045404540454
0.0010657218605562,0.00107059440083699,0.454145414541454
0.00105912132058614,0.00106750151851881,0.454245424542454
0.00105252143732101,0.00106440809625273,0.454345434543454
0.00104592221044001,0.00106131413724639,0.454445444544454
0.00103932364005008,0.00105821964470744,0.454545454545455
0.00103272572593738,0.00105512461863587,0.454645464546455
0.00102612846810191,0.0010520290643776,0.454745474547455
0.00101953186632982,0.00104893298193283,0.454845484548455
0.00101293592062113,0.00104583637450891,0.454945494549455
0.0010063406308689,0.00104273924531367,0.455045504550455
0.000999745996859284,0.00103964159541621,0.455145514551455
0.000993152018592309,0.00103654342802417,0.455245524552455
0.000986558695961036,0.00103344474527592,0.455345534553455
0.000979966028858537,0.00103034554930991,0.455445544554455
0.000973374017070991,0.00102724584333379,0.455545554555456
0.000966782660598387,0.00102414562841666,0.455645564556456
0.000960191959333808,0.00102104490883534,0.455745574557456
0.000953601913170338,0.00101794368459001,0.455845584558456
0.000947012522001039,0.00101484195995723,0.455945594559456
0.000940423785719017,0.00101173973707555,0.456045604560456
0.00093383570432425,0.00100863701701424,0.456145614561456
0.000927248277602904,0.00100553380404995,0.456245624562456
0.000920661505661897,0.00100243009925195,0.456345634563456
0.000914075388180479,0.000999325905827893,0.456445644564456
0.000907489925158629,0.000996221225916137,0.456545654565457
0.00090090511659638,0.000993116061655054,0.456645664566457
0.00089432096238677,0.000990010415183196,0.456745674567457
0.00088773746231599,0.000986904290777299,0.456845684568457
0.000881154616384041,0.000983797688437269,0.456945694569457
0.000874572424590898,0.000980690611370844,0.457045704570457
0.000867990886722742,0.000977583062785575,0.457145714571457
0.000861410002779561,0.000974475043750737,0.457245724572457
0.000854829772654439,0.000971366558542974,0.457345734573457
0.000848250196347376,0.000968257608231655,0.457445744574457
0.000841671273644528,0.000965148194955147,0.457545754575458
0.000835093004652822,0.000962038322990277,0.457645764576458
0.000828515389051488,0.000958927992337047,0.457745774577458
0.000821938427054381,0.000955817206203006,0.457845784578458
0.000815362118340729,0.000952705968864984,0.457945794579458
0.000808786462910533,0.000949594280322979,0.458045804580458
0.000802211460763792,0.000946482143784729,0.458145814581458
0.00079563711179359,0.000943369562457692,0.458245824582458
0.000789063415786084,0.000940256537411052,0.458345834583458
0.000782490372848201,0.000937143071852546,0.458445844584458
0.000775917982873002,0.000934029168989724,0.458545854585459
0.000769346245860499,0.000930914829891864,0.458645864586459
0.000762775161489943,0.000927800057766423,0.458745874587459
0.000756204729975156,0.000924684854751863,0.458845884588459
0.000749634951102304,0.000921569222986736,0.458945894589459
0.000743065824871376,0.0009184531656785,0.459045904590459
0.00073649735117548,0.00091533668389634,0.459145914591459
0.000729929529907664,0.000912219781917175,0.459245924592459
0.000723362361067953,0.000909102460810098,0.459345934593459
0.000716795844549405,0.00090598472271366,0.459445944594459
0.000710229980458961,0.000902866570835413,0.45954595459546
0.00070366476847585,0.000899748007313632,0.45964596459646
0.000697100208706987,0.000896629034286963,0.45974597459746
0.000690536301045457,0.000893509653893587,0.45984598459846
0.000683973045384343,0.000890389868272057,0.45994599459946
0.000677410441830561,0.000887269679560742,0.46004600460046
0.000670848490170268,0.000884149090967192,0.46014601460146
0.000664287190403476,0.000881028104629961,0.46024602460246
0.000657726542423244,0.000877906721618045,0.46034603460346
0.000651166546229596,0.00087478494407,0.46044604460446
0.000644607201715594,0.000871662776262652,0.460546054605461
0.000638048508881237,0.000868540218195908,0.460646064606461
0.000631490467726536,0.000865417273077505,0.460746074607461
0.000624933078037648,0.000862293943045719,0.460846084608461
0.000618376339921489,0.000859170229169825,0.460946094609461
0.000611820253164226,0.000856046134657375,0.461046104610461
0.000605264817872765,0.000852921661646829,0.461146114611461
0.000598710033940201,0.000849796812276647,0.461246124612461
0.000592155901259606,0.00084667158761592,0.461346134613461
0.000585602419937896,0.000843545990872293,0.461446144614461
0.000579049589761251,0.000840420023114949,0.461546154615462
0.000572497410729636,0.000837293688620808,0.461646164616462
0.000565945882736158,0.000834166986320594,0.461746174617462
0.000559395005887733,0.000831039921560226,0.461846184618462
0.000552844780077433,0.000827912494339889,0.461946194619462
0.000546295205198354,0.000824784707867135,0.462046204620462
0.000539746281250474,0.000821656563211147,0.462146214621462
0.000533198008233802,0.000818528063579476,0.462246224622462
0.000526650386041413,0.000815399211110583,0.462346234623462
0.000520103414673316,0.000812270007942928,0.462446244624462
0.000513557094022597,0.000809140455145695,0.462546254625463
0.000507011424089233,0.000806010555926342,0.462646264626463
0.000500466404873245,0.000802880312423515,0.462746274627463
0.000493922036160791,0.000799749726775489,0.462846284628463
0.000487378318058775,0.000796618800051447,0.462946294629463
0.000480835250460281,0.000793487536528218,0.463046304630463
0.000474292833365332,0.000790355937275077,0.463146314631463
0.000467751066773894,0.000787224003361208,0.463246324632463
0.000461209950685989,0.000784091739063347,0.463346334633463
0.000454669484887774,0.000780959145450678,0.463446344634463
0.000448129669593081,0.000777826224661845,0.463546354635464
0.000441590504588078,0.000774692978834938,0.463646364636464
0.000435051989872765,0.000771559410108604,0.463746374637464
0.00042851412544713,0.000768425521690299,0.463846384638464
0.000421976911418113,0.000765291315718579,0.463946394639464
0.000415440347571857,0.000762156793262532,0.464046404640464
0.000408904433908364,0.000759021956460621,0.464146414641464
0.000402369170534561,0.000755886809589579,0.464246424642464
0.000395834557343521,0.000752751352649499,0.464346434643464
0.000389300594335254,0.000749615587778749,0.464446444644464
0.000382767281509749,0.000746479519254157,0.464546454645465
0.000376234618867018,0.000743343148144907,0.464646464646465
0.000369702606300121,0.000740206476589458,0.464746474647465
0.000363171243809071,0.000737069506726085,0.464846484648465
0.000356640531500795,0.000733932240693342,0.464946494649465
0.000350110469268365,0.000730794681698873,0.465046504650465
0.000343581057111781,0.000727656830811675,0.465146514651465
0.000337052295031031,0.000724518691239485,0.465246524652465
0.000330524183026139,0.00072138026405158,0.465346534653465
0.000323996721097094,0.000718241553524695,0.465446544654465
0.000317469909243883,0.000715102559658738,0.465546554655466
0.000310943747359602,0.000711963285661444,0.465646564656466
0.000304418235551179,0.000708823733671274,0.465746574657466
0.000297893373818591,0.000705683905826503,0.465846584658466
0.000291369162054932,0.000702543805334775,0.465946594659466
0.00028484560036712,0.000699403433265274,0.466046604660466
0.000278322688755142,0.000696262791756459,0.466146614661466
0.000271800427112106,0.00069312188508516,0.466246624662466
0.000265278815544905,0.000689980712182098,0.466346634663466
0.00025875785405355,0.000686839278393378,0.466446644664466
0.000252237542531125,0.000683697584788185,0.466546654665467
0.000245717881191474,0.000680555633504885,0.466646664666467
0.000239198869927657,0.000677413426681847,0.466746674667467
0.000232680508632771,0.00067427096645753,0.466846684668467
0.000226162797520646,0.000671128256039671,0.466946694669467
0.00021964573648438,0.000667985296497268,0.467046704670467
0.000213129325523948,0.000664842089968782,0.467146714671467
0.00020661356474629,0.000661698638592672,0.467246724672467
0.000200098454044466,0.000658554945576491,0.467346734673467
0.000193583993525416,0.000655411013058791,0.467446744674467
0.000187070183189129,0.000652266841039386,0.467546754675468
0.000180557023035615,0.000649122433795197,0.467646764676468
0.000174044513064864,0.000645977792395316,0.467746774677468
0.000167532653276886,0.000642832918978295,0.467846784678468
0.000161021443671659,0.000639687815682501,0.467946794679468
0.000154510884356133,0.000636542485715486,0.468046804680468
0.000148000975330286,0.000633396928008159,0.468146814681468
0.000141491716594129,0.000630251147906438,0.468246824682468
0.000134983108147661,0.000627105145410231,0.468346834683468
0.000128475149990872,0.000623958922658184,0.468446844684468
0.000121967842123773,0.000620812482857754,0.468546854685469
0.000115461184653279,0.00061766582707822,0.468646864686469
0.000108955177472476,0.000614518956388671,0.468746874687469
0.000102449820688278,0.000611371875066027,0.468846884688469
9.59451141937705e-05,0.00060822458311029,0.468946894689469
8.94410580958687e-05,0.000605077082659734,0.469046904690469
8.29376522876452e-05,0.000601929376922188,0.469146914691469
7.64348967691231e-05,0.00059878146696665,0.469246924692469
6.99327915402794e-05,0.000595633356000858,0.469346934693469
6.34313367080416e-05,0.000592485044024718,0.469446944694469
5.69305320585776e-05,0.000589336534245968,0.46954695469547
5.0430377805708e-05,0.000586187828802882,0.46964696469647
4.39308737356121e-05,0.000583038929834012,0.46974697469747
3.74320198482785e-05,0.000579889839477635,0.46984698469847
3.09338162506348e-05,0.000576740559872209,0.46994699469947
2.44362628357649e-05,0.000573591092086919,0.47004700470047
1.79393594967296e-05,0.000570441439329316,0.47014701470147
1.14431063404681e-05,0.00056729160266877,0.47024702470247
4.94750336696881e-06,0.00056414158531283,0.47034703470347
-1.54744963760035e-06,0.00056099138833059,0.47044704470447
-8.04175256632334e-06,0.000557841014929784,0.470547054705471
-1.45354055261278e-05,0.000554690467248782,0.470647064706471
-2.10284084100861e-05,0.000551539745287489,0.470747074707471
-2.7520761538958e-05,0.000548388854392104,0.470847084708471
-3.40124646988997e-05,0.000545237794562532,0.470947094709471
-4.0503517996839e-05,0.000542086567937142,0.471047104710471
-4.69939214327759e-05,0.000538935177723671,0.471147114711471
-5.34836752205424e-05,0.0005357836260603,0.471247124712471
-5.99727792532224e-05,0.000532631914016492,0.471347134713471
-6.64612336377438e-05,0.000529480044799705,0.471447144714471
-7.29490383741063e-05,0.000526328019479215,0.471547154715472
-7.94361935692146e-05,0.000523175841262574,0.471647164716472
-8.59226992230801e-05,0.000520023512288149,0.471747174717472
-9.2408555442619e-05,0.000516871034694493,0.471847184718472
-9.88937623347589e-05,0.000513718410619881,0.471947194719472
-0.000105378319792584,0.00051056564113359,0.472047204720472
-0.000111862227922998,0.000507412730512354,0.472147214721472
-0.000118345486939845,0.000504259678756359,0.472247224722472
-0.00012482809673621,0.000501106490142154,0.472347234723472
-0.000131310057419019,0.000497953166808386,0.472447244724472
-0.000137791369095177,0.000494799708754868,0.472547254725473
-0.000144272031764696,0.000491646120258522,0.472647264726473
-0.000150752045534492,0.000488492402388623,0.472747274727473
-0.000157231410404565,0.000485338558352538,0.472847284728473
-0.00016371012658877,0.000482184590288912,0.472947294729473
-0.000170188194087084,0.000479030500336112,0.473047304730473
-0.00017666561279259,0.00047587628956323,0.473147314731473
-0.000183142383132989,0.000472721962247094,0.473247324732473
-0.000189618504787496,0.000469567519457072,0.473347334733473
-0.0001960939781838,0.000466412963331347,0.473447344734473
-0.00020256880310808,0.000463258296008564,0.473547354735474
-0.000209042979881072,0.000460103520696089,0.473647364736474
-0.00021551650839586,0.000456948639532476,0.473747374737474
-0.000221989388759373,0.000453793653586907,0.473847384738474
-0.000228461621078525,0.000450638566067028,0.473947394739474
-0.000234933205460245,0.000447483379111204,0.474047404740474
-0.000241404142011437,0.000444328095926989,0.474147414741474
-0.000247874430732113,0.000441172716514474,0.474247424742474
-0.000254344071729189,0.00043801724621967,0.474347434743474
-0.000260813065109593,0.000434861683973302,0.474447444744474
-0.000267281410873323,0.00043170603405229,0.474547454745475
-0.000273749109234214,0.000428550298594908,0.474647464746475
-0.000280216160192264,0.000425394478670527,0.474747474747475
-0.000286682563961317,0.000422238577486603,0.474847484748475
-0.000293148320434457,0.000419082597181599,0.474947494749475
-0.000299613429825529,0.000415926538824696,0.475047504750475
-0.000306077892241435,0.000412770405623633,0.475147514751475
-0.000312541707682189,0.000409614199716591,0.475247524752475
-0.000319004876361622,0.000406457922173032,0.475347534753475
-0.000325467398386673,0.000403301576200322,0.475447544754475
-0.00033192927375732,0.000400145162867923,0.475547554755476
-0.0003383905025805,0.0003969886853832,0.475647564756476
-0.00034485108496312,0.00039383214481543,0.475747574757476
-0.000351311021119034,0.000390675543303074,0.475847584758476
-0.00035777031104823,0.000387518882984591,0.475947594759476
-0.000364228954857637,0.000384362165998256,0.476047604760476
-0.000370686952761085,0.000381205393413347,0.476147614761476
-0.000377144304651672,0.000378048568437413,0.476247624762476
-0.000383601010850145,0.000374891693208916,0.476347634763476
-0.00039005707146342,0.000371734768797039,0.476447644764476
-0.000396512486384592,0.000368577797340242,0.476547654765477
-0.000402967256041327,0.000365420780976893,0.476647664766477
-0.000409421380219802,0.000362263721845359,0.476747674767477
-0.000415874859240768,0.000359106622084101,0.476847684768477
-0.000422327693211138,0.000355949482762302,0.476947694769477
-0.000428779882344758,0.000352792307087607,0.477047704770477
-0.000435231426641639,0.000349635097198382,0.477147714771477
-0.000441682326208685,0.000346477854163812,0.477247724772477
-0.000448132581152836,0.000343320580122356,0.477347734773477
-0.000454582191794828,0.000340163278281567,0.477447744774477
-0.000461031157920841,0.000337005948641536,0.477547754775478
-0.000467479479958538,0.000333848595479,0.477647764776478
-0.000473927157801016,0.000330691218793957,0.477747774777478
-0.000480374191662117,0.000327533822863328,0.477847784778478
-0.00048682058154182,0.000324376407686928,0.477947794779478
-0.000493266327760907,0.000321218976472586,0.478047804780478
-0.000499711430319366,0.000318061531358485,0.478147814781478
-0.000506155889324124,0.000314904074483177,0.478247824782478
-0.000512599704882099,0.000311746606915845,0.478347834783478
-0.000519042877100217,0.000308589131864135,0.478447844784478
-0.0005254854061923,0.000305431650397137,0.478547854785479
-0.00053192729215837,0.000302274165722588,0.478647864786479
-0.000538368535105331,0.000299116678909578,0.478747874787479
-0.000544809135353968,0.000295959193165752,0.478847884788479
-0.000551249092690412,0.000292801709560387,0.478947894789479
-0.000557688407542351,0.000289644230231849,0.479047904790479
-0.000564127079802881,0.00028648675838769,0.479147914791479
-0.000570565109685823,0.000283329295097186,0.479247924792479
-0.000577002497298103,0.00028017184356789,0.479347934793479
-0.000583439242853578,0.000277014404869076,0.479447944794479
-0.000589875346245307,0.000273856981139114,0.47954795479548
-0.00059631080790098,0.000270699574516369,0.47964796479648
-0.00060274562760675,0.000267542188208487,0.47974797479748
-0.000609179805683391,0.000264384823284743,0.47984798479848
-0.000615613342237807,0.000261227481883413,0.47994799479948
-0.000622046237270008,0.00025807016614305,0.48004800480048
-0.00062847849099384,0.000254912879271111,0.48014801480148
-0.000634910103516217,0.000251755622336966,0.48024802480248
-0.000641341074944056,0.000248598397478798,0.48034803480348
-0.000647771405384273,0.000245441206835252,0.48044804480448
-0.000654201095050724,0.000242284053613786,0.480548054805481
-0.000660630143943408,0.000239126938883677,0.480648064806481
-0.000667058552169229,0.000235969864783385,0.480748074807481
-0.000673486319835117,0.000232812833451093,0.480848084808481
-0.000679913447154913,0.000229655848094629,0.480948094809481
-0.000686339934235546,0.000226498909783178,0.481048104810481
-0.000692765781076992,0.000223342021724197,0.481148114811481
-0.000699190987893119,0.000220185183917873,0.481248124812481
-0.000705615554790831,0.000217028401710124,0.481348134813481
-0.000712039481877044,0.000213871674031767,0.481448144814481
-0.000718462769151781,0.000210715005159536,0.481548154815482
-0.000724885416935779,0.000207558396162801,0.481648164816482
-0.000731307425229049,0.000204401850249112,0.481748174817482
-0.000737728794138508,0.000201245368487562,0.481848184818482
-0.00074414952387801,0.000198088953016609,0.481948194819482
-0.000750569614340617,0.000194932607043992,0.482048204820482
-0.000756989065847088,0.000191776332707984,0.482148214821482
-0.000763407878504362,0.000188620130008679,0.482248224822482
-0.000769826052312429,0.000185464003222718,0.482348234823482
-0.000776243587485119,0.000182307952350287,0.482448244824482
-0.000782660484129373,0.000179151981668122,0.482548254825483
-0.000789076742352094,0.000175996092245498,0.482648264826483
-0.000795492362260211,0.000172840285151507,0.482748274827483
-0.00080190734396065,0.000169684562524609,0.482848284828483
-0.000808321687560317,0.000166528927572354,0.482948294829483
-0.000814735393273067,0.000163373381364114,0.483048304830483
-0.000821148461205804,0.000160217926038161,0.483148314831483
-0.000827560891358552,0.00015706256266368,0.483248324832483
-0.00083397268394513,0.000153907294448315,0.483348334833483
-0.000840383839179383,0.000150752121392159,0.483448344834483
-0.00084679435706131,0.000147597047771854,0.483548354835484
-0.00085320423769784,0.000144442073587584,0.483648364836484
-0.000859613481302816,0.000141287200977627,0.483748374837484
-0.000866022087983143,0.000138132433149624,0.483848384838484
-0.000872430057952675,0.000134977769034299,0.483948394839484
-0.000878837391104485,0.000131823213977851,0.484048404840484
-0.000885244087759333,0.000128668766911001,0.484148414841484
-0.000891650148024146,0.000125514431041302,0.484248424842484
-0.000898055571898914,0.000122360208507121,0.484348434843484
-0.000904460359704407,0.000119206100377826,0.484448444844484
-0.000910864511333709,0.000116052108791694,0.484548454845485
-0.000917268027107568,0.000112898235887184,0.484648464846485
-0.000923670907132912,0.000109744482733479,0.484748474847485
-0.000930073151409742,0.000106590852538224,0.484848484848485
-0.000936474760044972,0.000103437346370603,0.484948494849485
-0.000942875733359364,0.0001002839652998,0.485048504850485
-0.000949276071246011,9.7130713602641e-05,0.485148514851485
-0.000955675774025652,9.39775902099436e-05,0.485248524852485
-0.000962074841698309,9.08245993984426e-05,0.485348534853485
-0.000968473274370886,8.76717411682306e-05,0.485448544854485
-0.000974871072150312,8.45190197961354e-05,0.485548554855486
-0.000981268235250418,8.13664342128806e-05,0.485648564856486
-0.000987660382502166,7.82153829368719e-05,0.485748574857486
-0.000994047549510017,7.50658542069953e-05,0.485848584858486
-0.00100042977177155,7.19178416079629e-05,0.485948594859486
-0.00100680708446357,6.8771334447659e-05,0.486048604860486
-0.00101317952222825,6.56263252417973e-05,0.486148614861486
-0.00101954711970782,6.24828043674458e-05,0.486248624862486
-0.00102590991111677,5.93407643402255e-05,0.486348634863486
-0.00103226793013504,5.62001966064809e-05,0.486448644864486
-0.00103862121076331,5.30610926125566e-05,0.486548654865487
-0.00104496978603995,4.99234448741663e-05,0.486648664866487
-0.00105131368686496,4.6787244837469e-05,0.486748674867487
-0.00105765294210684,4.36524882258224e-05,0.486848684868487
-0.00106398758052717,4.05191686239387e-05,0.486948694869487
-0.00107031763024601,3.7387278547346e-05,0.487048704870487
-0.00107664311938341,3.42568137193093e-05,0.487148714871487
-0.00108296407573868,3.11277687938172e-05,0.487248724872487
-0.00108928052689724,2.80001362863052e-05,0.487348734873487
-0.00109559250001691,2.48739119201309e-05,0.487448744874487
-0.00110190002225544,2.17490903491903e-05,0.487548754875488
-0.00110820312034292,1.86256662274717e-05,0.487648764876488
-0.00111450182079561,1.55036320705962e-05,0.487748774877488
-0.00112079614991591,1.23829857401036e-05,0.487848784878488
-0.00112708613357857,9.26371975152212e-06,0.487948794879488
-0.00113337179776521,6.14583089739321e-06,0.488048804880488
-0.00113965316781599,3.02931169315244e-06,0.488148814881488
-0.00114593026928484,-8.5841068844202e-08,0.488248824882488
-0.00115220312708425,-3.19963273442272e-06,0.488348834883488
-0.00115847176623355,-6.31206758059634e-06,0.488448844884488
-0.00116473621111062,-9.42315095328381e-06,0.488548854885489
-0.0011709964863071,-1.25328871293129e-05,0.488648864886489
-0.00117725261598703,-1.56412825238788e-05,0.488748874887489
-0.00118350462399363,-1.87483392754418e-05,0.488848884888489
-0.00118975253427708,-2.18540627300134e-05,0.488948894889489
-0.00119599637014601,-2.49584571643285e-05,0.489048904890489
-0.00120223615501599,-2.80615279245842e-05,0.489148914891489
-0.00120847191198181,-3.11632782181462e-05,0.489248924892489
-0.00121470366403136,-3.42637123220278e-05,0.489348934893489
-0.00122093143372482,-3.73628345129639e-05,0.489448944894489
-0.0012271552436224,-4.04606501370588e-05,0.48954895489549
-0.00123337511617738,-4.35571613325872e-05,0.48964896489649
-0.00123959107352228,-4.66523734455607e-05,0.48974897489749
-0.00124580313757576,-4.97462896838087e-05,0.48984898489849
-0.00125201133014959,-5.28389153930645e-05,0.48994899489949
-0.00125821567305551,-5.59302537811575e-05,0.49004900490049
-0.00126441618778453,-5.90203080555463e-05,0.49014901490149
-0.00127061289550688,-6.21090835623351e-05,0.49024902490249
-0.0012768058174997,-6.51965835091679e-05,0.49034903490349
-0.00128299497482632,-6.82828111035032e-05,0.49044904490449
-0.00128918038833621,-7.1367771691538e-05,0.490549054905491
-0.00129536207866499,-7.44514684808235e-05,0.490649064906491
-0.00130154006634138,-7.75339057480947e-05,0.490749074907491
-0.00130771437189409,-8.06150856319047e-05,0.490849084908491
-0.00131388501542415,-8.36950145472631e-05,0.490949094909491
-0.0013200520171395,-8.6773693563632e-05,0.491049104910491
-0.00132621539703426,-8.98511280268373e-05,0.491149114911491
-0.00133237517478177,-9.29273211445231e-05,0.491249124912491
-0.00133853137016231,-9.60022771936098e-05,0.491349134913491
-0.00134468400252846,-9.90759983123723e-05,0.491449144914491
-0.0013508330912328,-0.000102148488777731,0.491549154915492
-0.00135697865530717,-0.000105219752866421,0.491649164916492
-0.00136312071389031,-0.000108289793786086,0.491749174917492
-0.00136925928569328,-0.000111358612606002,0.491849184918492
-0.00137539438932022,-0.00011442621574118,0.491949194919492
-0.00138152604348221,-0.000117492605330266,0.492049204920492
-0.0013876542663557,-0.000120557783511533,0.492149214921492
-0.00139377907611717,-0.000123621754561809,0.492249224922492
-0.00139990049104998,-0.000126684521688833,0.492349234923492
-0.00140601852890292,-0.000129746087030784,0.492449244924492
-0.00141213320742479,-0.000132806454864677,0.492549254925493
-0.00141824454436433,-0.000135865627328787,0.492649264926493
-0.00142435255704269,-0.000138923607630757,0.492749274927493
-0.00143045726288785,-0.000141980397909048,0.492849284928493
-0.00143655867900708,-0.000145036002440487,0.492949294929493
-0.00144265682250765,-0.000148090422294165,0.493049304930493
-0.0014487517103899,-0.000151143661747003,0.493149314931493
-0.00145484335944032,-0.000154195722937369,0.493249324932493
-0.00146093178623156,-0.000157246609072813,0.493349334933493
-0.0014670170074432,-0.000160296321222705,0.493449344934493
-0.00147309903954099,-0.000163344863663687,0.493549354935494
-0.00147917789866989,-0.000166392237465036,0.493649364936494
-0.0014852536010818,-0.000169438446903579,0.493749374937494
-0.00149132616270788,-0.000172483493048501,0.493849384938494
-0.00149739559969306,-0.000175527379107351,0.493949394939494
-0.00150346192775467,-0.0001785701061495,0.494049404940494
-0.00150952516250308,-0.00018161167845159,0.494149414941494
-0.00151558531965557,-0.000184652098152174,0.494249424942494
-0.00152164241450175,-0.00018769136632025,0.494349434943494
-0.00152769646243818,-0.000190729485094464,0.494449444944494
-0.00153374747875444,-0.000193766457682274,0.494549454945495
-0.00153979547852634,-0.00019680228622214,0.494649464946495
-0.00154584047672269,-0.000199836972852524,0.494749474947495
-0.00155188248831236,-0.000202870519711699,0.494849484948495
-0.00155792152805038,-0.000205902927868942,0.494949494949495
-0.00156395761069173,-0.000208934200531897,0.495049504950495
-0.00156999075067067,-0.000211964338769655,0.495149514951495
-0.00157602096252839,-0.000214993345789953,0.495249524952495
-0.00158204826059219,-0.000218021223731158,0.495349534953495
-0.00158807265929634,-0.000221047972593271,0.495449544954495
-0.00159409417264739,-0.000224073595583935,0.495549554955496
-0.00160011281475884,-0.000227098094841425,0.495649564956496
-0.00160612859974419,-0.000230121472504293,0.495749574957496
-0.00161214154128923,-0.000233143728572449,0.495849584958496
-0.0016181516531867,-0.000236164866253534,0.495949594959496
-0.00162415894933624,-0.00023918488768601,0.496049604960496
-0.00163016344310289,-0.00024220379393906,0.496149614961496
-0.00163616514817247,-0.000245221586081776,0.496249624962496
-0.0016421640778031,-0.000248238267321894,0.496349634963496
-0.00164816024546675,-0.000251253837659413,0.496449644964496
-0.00165415366431463,-0.000254268300301793,0.496549654965497
-0.00166014434760484,-0.000257281656318496,0.496649664966497
-0.0016661323083817,-0.000260293906778427,0.496749674967497
-0.00167211755947563,-0.000263305053820231,0.496849684968497
-0.00167810011403784,-0.000266315099582277,0.496949694969497
-0.00168407998468495,-0.000269324044064471,0.497049704970497
-0.00169005718424738,-0.000272331889405274,0.497149714971497
-0.00169603172555559,-0.000275338637743053,0.497249724972497
-0.00170200362101234,-0.000278344290147085,0.497349734973497
-0.00170797288344807,-0.000281348848755645,0.497449744974497
-0.00171393952526555,-0.000284352313568917,0.497549754975498
-0.00171990355897446,-0.000287354687794454,0.497649764976498
-0.00172586499708448,-0.000290355972501346,0.497749774977498
-0.00173182385189145,-0.000293356169828146,0.497849784978498
-0.00173778013579814,-0.000296355280843945,0.497949794979498
-0.00174373386099347,-0.000299353306618021,0.498049804980498
-0.00174968503977328,-0.000302350249288739,0.498149814981498
-0.00175563368432651,-0.000305346110994468,0.498249824982498
-0.00176157980684205,-0.000308340892804577,0.498349834983498
-0.001767523419295,-0.000311334596857248,0.498449844984498
-0.00177346453376736,-0.000314327224221943,0.498549854985499
-0.00177940316234113,-0.000317318777036844,0.498649864986499
-0.00178533931688448,-0.000320309257440412,0.498749874987499
-0.00179127300926556,-0.000323298665432645,0.498849884988499
-0.00179720425124561,-0.000326287004221281,0.498949894989499
-0.00180313305447896,-0.000329274274875412,0.499049904990499
-0.00180905943072683,-0.000332260479533404,0.499149914991499
-0.00181498339153666,-0.00033524561819535,0.499249924992499
-0.00182090494834888,-0.000338229694068801,0.499349934993499
-0.00182682411281785,-0.000341212707153851,0.499449944994499
-0.00183274089617019,-0.000344194660657958,0.4995499549955
-0.00183865530973946,-0.000347175554581213,0.4996499649965
-0.00184456736485923,-0.000350155391062079,0.4997499749975
-0.00185047707275612,-0.000353134171169645,0.4998499849985
-0.00185638444454985,-0.000356111895973096,0.4999499949995
-0.00186228949114632,-0.000359088567610984,0.5000500050005
-0.00186819222366523,-0.000362064188221677,0.5001500150015
-0.00187409265322632,-0.000365038756735899,0.5002500250025
-0.0018799907905216,-0.000368012276361293,0.5003500350035
-0.00188588664667079,-0.000370984748167043,0.5004500450045
-0.00189178023225902,-0.000373956173222426,0.500550055005501
-0.00189767155808525,-0.000376926552596532,0.500650065006501
-0.00190356063494842,-0.000379895887358732,0.500750075007501
-0.00190944747354058,-0.000382864179647206,0.500850085008501
-0.001915332084233,-0.000385831430531418,0.500950095009501
-0.00192121447782464,-0.000388797640011088,0.501050105010501
-0.00192709466457986,-0.000391762810224862,0.501150115011501
-0.00193297265829139,-0.0003947269443802,0.501250125012501
-0.00193884847328655,-0.000397690044615653,0.501350135013501
-0.00194472212389266,-0.000400652115207864,0.501450145014501
-0.00195059362433015,-0.000403613158295387,0.501550155015502
-0.00195646298914017,-0.000406573177085679,0.501650165016502
-0.00196233023222239,-0.000409532175855754,0.501750175017502
-0.00196819536801105,-0.000412490156743887,0.501850185018502
-0.00197405841040579,-0.000415447122957629,0.501950195019502
-0.00197991937362704,-0.000418403076635532,0.502050205020502
-0.00198577827157443,-0.000421358023123609,0.502150215021502
-0.00199163511836145,-0.000424311964560134,0.502250225022502
-0.00199748992788775,-0.00042726490308366,0.502350235023502
-0.00200334271383914,-0.000430216841901646,0.502450245024502
-0.0020091934903291,-0.000433167785291105,0.502550255025503
-0.00201504227082961,-0.000436117735390219,0.502650265026503
-0.00202088906934724,-0.00043906669433754,0.502750275027503
-0.00202673389935394,-0.000442014666409897,0.502850285028503
-0.00203257677453553,-0.000444961654814841,0.502950295029503
-0.00203841770847089,-0.000447907661690739,0.503050305030503
-0.00204425671473891,-0.000450852689176144,0.503150315031503
-0.00205009380670464,-0.000453796742616883,0.503250325032503
-0.00205592899773313,-0.000456739822013141,0.503350335033503
-0.00206176230140324,-0.000459681932710836,0.503450345034503
-0.0020675937308662,-0.000462623076848337,0.503550355035504
-0.00207342329938014,-0.000465563256564195,0.503650365036504
-0.00207925102031009,-0.00046850247506587,0.503750375037504
-0.00208507690659342,-0.000471440734491822,0.503850385038504
-0.00209090097148826,-0.000474378040188062,0.503950395039504
-0.0020967232280389,-0.000477314392154683,0.504050405040504
-0.00210254368907576,-0.000480249794668421,0.504150415041504
-0.00210836236785699,-0.000483184248798458,0.504250425042504
-0.00211417927699919,-0.000486117759890806,0.504350435043504
-0.00211999442943972,-0.000489050329014742,0.504450445044504
-0.00212580783800902,-0.000491981959377724,0.504550455045505
-0.0021316195153237,-0.000494912654187583,0.504650465046505
-0.00213742947432113,-0.000497842414513408,0.504750475047505
-0.00214323772729714,-0.000500771244632027,0.504850485048505
-0.00214904428708218,-0.000503699146681809,0.504950495049505
-0.00215484916607901,-0.000506626123870396,0.505050505050505
-0.00216065237679732,-0.000509552178336157,0.505150515051505
-0.0021664539317468,-0.000512477312217645,0.505250525052505
-0.00217225384311634,-0.000515401529791501,0.505350535053505
-0.00217805212320182,-0.000518324832127003,0.505450545054505
-0.00218384878451289,-0.000521247223500884,0.505550555055506
-0.00218964383902467,-0.000524168704982516,0.505650565056506
-0.00219543729903297,-0.000527089281917815,0.505750575057506
-0.00220122917651288,-0.000530008954306783,0.505850585058506
-0.00220701948354641,-0.000532927726426247,0.505950595059506
-0.00221280823221556,-0.000535845600414574,0.506050605060506
-0.00221859543438847,-0.000538762579479409,0.506150615061506
-0.00222438110193333,-0.000541678665759211,0.506250625062506
-0.00223016524671829,-0.00054459386246144,0.506350635063506
-0.00223594788039767,-0.000547508172793924,0.506450645064506
-0.00224172901494654,-0.000550421597825663,0.506550655065507
-0.0022475086618054,-0.000553334141833576,0.506650665066507
-0.00225328683273548,-0.000556245806956123,0.506750675067507
-0.00225906353917726,-0.000559156596400764,0.506850685068507
-0.00226483879278506,-0.000562066511236774,0.506950695069507
-0.00227061260489243,-0.000564975554671798,0.507050705070507
-0.00227638498693988,-0.000567883728844296,0.507150715071507
-0.00228215595015401,-0.000570791038030911,0.507250725072507
-0.00228792550608224,-0.000573697483300917,0.507350735073507
-0.0022936936658443,-0.000576603067862054,0.507450745074507
-0.00229946044055988,-0.000579507793852594,0.507550755075508
-0.00230522584145563,-0.000582411663410907,0.507650765076508
-0.00231098987954436,-0.000585314678675543,0.507750775077508
-0.00231675256594579,-0.000588216843923147,0.507850785078508
-0.0023225139116727,-0.000591118159153903,0.507950795079508
-0.00232827392752405,-0.000594018628644547,0.508050805080508
-0.00233403262440572,-0.000596918254533445,0.508150815081508
-0.00233979001322359,-0.000599817037889783,0.508250825082508
-0.00234554610466972,-0.000602714981921295,0.508350835083508
-0.00235130090954302,-0.000605612089835534,0.508450845084508
-0.00235705443842865,-0.000608508362701591,0.508550855085509
-0.00236280670201861,-0.000611403802658019,0.508650865086509
-0.00236855771079112,-0.000614298412912368,0.508750875087509
-0.0023743074753313,-0.000617192194533916,0.508850885088509
-0.00238005600601041,-0.000620085151799397,0.508950895089509
-0.00238580331341358,-0.000622977284708812,0.509050905090509
-0.00239154940769823,-0.000625868596469711,0.509150915091509
-0.00239729429923565,-0.000628759089220648,0.509250925092509
-0.00240303799839711,-0.000631648765099989,0.509350935093509
-0.00240878051512621,-0.000634537626246104,0.509450945094509
-0.00241452185990113,-0.000637425674797359,0.50955095509551
-0.00242026204255856,-0.000640312912892306,0.50965096509651
-0.00242600107325593,-0.000643199342669222,0.50975097509751
-0.00243173896193684,-0.000646084965197289,0.50985098509851
-0.00243747571854487,-0.000648969784753428,0.50995099509951
-0.00244321135313054,-0.00065185380133764,0.51005100510051
-0.00244894587531669,-0.000654737018157382,0.51015101510151
-0.00245467929504692,-0.000657619436282116,0.51025102510251
-0.00246041162205097,-0.000660501058919209,0.51035103510351
-0.00246614286595167,-0.000663381887137937,0.51045104510451
-0.0024718730364788,-0.00066626192307676,0.510551055105511
-0.00247760214314823,-0.000669141167804769,0.510651065106511
-0.00248333019547592,-0.000672019625598977,0.510751075107511
-0.00248905720308466,-0.000674897296459199,0.510851085108511
-0.00249478317538348,-0.000677774182523988,0.510951095109511
-0.00250050812167443,-0.000680650285931526,0.511051105110511
-0.00250623205125959,-0.000683525608820458,0.511151115111511
-0.00251195497365486,-0.000686400153329153,0.511251125112511
-0.00251767689794849,-0.000689273919457516,0.511351135113511
-0.00252339783333563,-0.000692146911482377,0.511451145114511
-0.00252911778901141,-0.000695019129403735,0.511551155115512
-0.00253483677406409,-0.000697890575360143,0.511651165116512
-0.00254055479758188,-0.000700761252558967,0.511751175117512
-0.00254627186843917,-0.000703631159931208,0.511851185118512
-0.00255198799572421,-0.000706500302822785,0.511951195119512
-0.00255770318831138,-0.000709368680164515,0.512051205120512
-0.00256341745496816,-0.000712236294094766,0.512151215121512
-0.00256913080467584,-0.000715103146752089,0.512251225122512
-0.00257484324598807,-0.00071796924027476,0.512351235123512
-0.0025805547876723,-0.000720834575731962,0.512451245124512
-0.00258626543849602,-0.000723699155262156,0.512551255125513
-0.00259197520701284,-0.000726562979934526,0.512651265126513
-0.00259768410188334,-0.000729426051887532,0.512751275127513
-0.00260339213144728,-0.000732288373259541,0.512851285128513
-0.00260909930436522,-0.000735149944050553,0.512951295129513
-0.00261480562908387,-0.000738010767468212,0.513051305130513
-0.00262051111372919,-0.000740870844581703,0.513151315131513
-0.0026262157669617,-0.000743730177529392,0.513251325132513
-0.00263191959690738,-0.000746588768449647,0.513351335133513
-0.00263762261179907,-0.000749446617342653,0.513451345134513
-0.00264332481997659,-0.000752303728485054,0.513551355135514
-0.00264902622935201,-0.000755160100807664,0.513651365136514
-0.00265472684826516,-0.000758015738587405,0.513751375137514
-0.00266042668473503,-0.000760870640754999,0.513851385138514
-0.00266612574678067,-0.000763724811587276,0.513951395139514
-0.00267182404220726,-0.000766578252153418,0.514051405140514
-0.00267752157914076,-0.000769430962453426,0.514151415141514
-0.00268321836538633,-0.00077228294569485,0.514251425142514
-0.00268891440864225,-0.00077513420294706,0.514351435143514
-0.00269460971682065,-0.000777984736348331,0.514451445144514
-0.00270030429761977,-0.00078083454696794,0.514551455145515
-0.00270599815884479,-0.000783683635875069,0.514651465146515
-0.00271169130798016,-0.000786532005207994,0.514751475147515
-0.00271738375272414,-0.00078937965710536,0.514851485148515
-0.00272307550077499,-0.000792226591566983,0.514951495149515
-0.00272876655951022,-0.000795072810731414,0.515051505150515
-0.00273445693641425,-0.000797918316736929,0.515151515151515
-0.00274014663897152,-0.000800763110652712,0.515251525152515
-0.00274583567466644,-0.000803607193548132,0.515351535153515
-0.0027515240507696,-0.000806450566492279,0.515451545154515
-0.00275721177455159,-0.000809293231623614,0.515551555155516
-0.00276289885349682,-0.000812135191080411,0.515651565156516
-0.00276858529455514,-0.000814976444862858,0.515751575157516
-0.00277427110510404,-0.000817816994040043,0.515851585158516
-0.00277995629220025,-0.000820656840750427,0.515951595159516
-0.00278564086300747,-0.000823495987132379,0.516051605160516
-0.00279132482447549,-0.000826334433185898,0.516151615161516
-0.00279700818376801,-0.000829172181049351,0.516251625162516
-0.00280269094783481,-0.000832009230722924,0.516351635163516
-0.00280837312362576,-0.000834845585413982,0.516451645164516
-0.00281405471787681,-0.000837681244053436,0.516551655165517
-0.00281973573764471,-0.000840516209849021,0.516651665166517
-0.00282541618966545,-0.000843350483869643,0.516751675167517
-0.00283109608067502,-0.00084618406611558,0.516851685168517
-0.00283677541740939,-0.000849016957655923,0.516951695169517
-0.00284245420660454,-0.000851849161698316,0.517051705170517
-0.00284813245488956,-0.000854680677173483,0.517151715171517
-0.00285381016900039,-0.000857511507289068,0.517251725172517
-0.00285948735524537,-0.000860341650975887,0.517351735173517
-0.0028651640204674,-0.0008631711103724,0.517451745174517
-0.00287084017086783,-0.000865999887616882,0.517551755175518
-0.00287651581307577,-0.000868827981640241,0.517651765176518
-0.00288219095350639,-0.00087165539565003,0.517751775177518
-0.00288786559846804,-0.000874482129646341,0.517851785178518
-0.0028935397543759,-0.000877308184698265,0.517951795179518
-0.00289921342743139,-0.000880133561874986,0.518051805180518
-0.00290488662394279,-0.000882958262245872,0.518151815181518
-0.00291055935011147,-0.000885782287949106,0.518251825182518
-0.00291623161224576,-0.000888605637915691,0.518351835183518
-0.00292190341622627,-0.000891428314283899,0.518451845184518
-0.00292757476846821,-0.000894250317053825,0.518551855185519
-0.00293324567485221,-0.000897071649433019,0.518651865186519
-0.00293891614147273,-0.000899892310352297,0.518751875187519
-0.00294458617431732,-0.000902712300880845,0.518851885188519
-0.00295025577926659,-0.00090553162315712,0.518951895189519
-0.002955924962415,-0.000908350276111848,0.519051905190519
-0.00296159372942932,-0.000911168262952673,0.519151915191519
-0.00296726208640404,-0.000913985583679593,0.519251925192519
-0.002972930038899,-0.000916802238292702,0.519351935193519
-0.00297859759290174,-0.000919618228930182,0.519451945194519
-0.00298426475407904,-0.000922433555592219,0.51955195519552
-0.00298993152809769,-0.000925248218278812,0.51965196519652
-0.00299559792062445,-0.000928062220197512,0.51975197519752
-0.00300126393732612,-0.000930875560279044,0.51985198519852
-0.00300692958397639,-0.00093368824066196,0.51995199519952
-0.00301259486602821,-0.000936500261346167,0.52005200520052
-0.0030182597889345,-0.000939311622331759,0.52015201520152
-0.00302392435825512,-0.000942122325757009,0.52025202520252
-0.00302958857954996,-0.000944932372691195,0.52035203520352
-0.00303525245805808,-0.000947741762065132,0.52045204520452
-0.00304091599923244,-0.000950550497086373,0.520552055205521
-0.00304657920852596,-0.000953358576685825,0.520652065206521
-0.00305224209117777,-0.00095616600193258,0.520752075207521
-0.00305790465253386,-0.000958972774965005,0.520852085208521
-0.00306356689783334,-0.000961778895783287,0.520952095209521
-0.00306922883220839,-0.000964584365456515,0.521052105210521
-0.00307489046100501,-0.000967389185053781,0.521152115211521
-0.00308055178924848,-0.000970193355644547,0.521252125212521
-0.00308621282217789,-0.000972996877228628,0.521352135213521
-0.00309187356471158,-0.000975799749806023,0.521452145214521
-0.00309753402198172,-0.000978601976584376,0.521552155215522
-0.00310319419890665,-0.00098140355756378,0.521652165216522
-0.00310885410061855,-0.00098420449274405,0.521752175217522
-0.00311451373192885,-0.000987004784263739,0.521852185218522
-0.0031201730979697,-0.000989804431053663,0.521952195219522
-0.00312583220344561,-0.000992603435252096,0.522052205220522
-0.00313149105338183,-0.000995401796859131,0.522152215221522
-0.00313714965248288,-0.000998199516943953,0.522252225222522
-0.00314280800566707,-0.00100099659657574,0.522352235223522
-0.00314846611763891,-0.00100379303575451,0.522452245224522
-0.00315412399320981,-0.0010065888366187,0.522552255225523
-0.00315978163697736,-0.00100938399809904,0.522652265226523
-0.00316543905364603,-0.00101217852126482,0.522752275227523
-0.00317109624792034,-0.00101497240718521,0.522852285228523
-0.00317675322439786,-0.00101776565692939,0.522952295229523
-0.00318240998778308,-0.00102055827049738,0.523052305230523
-0.00318806654235282,-0.00102335024788916,0.523152315231523
-0.00319372289291848,-0.00102614159124311,0.523252325232523
-0.00319937904386383,-0.00102893230055931,0.523352335233523
-0.00320503499957258,-0.0010317223747685,0.523452345234523
-0.00321069076464231,-0.00103451181707831,0.523552355235524
-0.00321634634345676,-0.00103730062748875,0.523652365236524
-0.00322200174018581,-0.00104008880493063,0.523752375237524
-0.00322765695932013,-0.00104287635154231,0.523852385238524
-0.00323331200524347,-0.00104566326625453,0.523952395239524
-0.00323896688201876,-0.00104844955120584,0.524052405240524
-0.0032446215941367,-0.00105123520639623,0.524152415241524
-0.00325027614566024,-0.0010540202328948,0.524252425242524
-0.00325593054097311,-0.00105680462963236,0.524352435243524
-0.0032615847841383,-0.00105958839767819,0.524452445244525
-0.0032672388793257,-0.00106237153810138,0.524552455245525
-0.00327289283070521,-0.0010651540519713,0.524652465246525
-0.0032785466423398,-0.00106793593821858,0.524752475247525
-0.00328420031829243,-0.00107071719684332,0.524852485248525
-0.00328985386273301,-0.00107349783105315,0.524952495249525
-0.00329550727940374,-0.00107627783764034,0.525052505250525
-0.00330116057258145,-0.00107905722088181,0.525152515251525
-0.00330681374600835,-0.00108183597756992,0.525252525252525
-0.0033124668037474,-0.00108461411091222,0.525352535253525
-0.00331811974975468,-0.00108739161877043,0.525452545254525
-0.00332377258777237,-0.00109016850328283,0.525552555255526
-0.00332942532175655,-0.00109294476444951,0.525652565256526
-0.00333507795544943,-0.00109572040333965,0.525752575257526
-0.00334073049270012,-0.00109849541888399,0.525852585258526
-0.00334638293735778,-0.0011012698110826,0.525952595259526
-0.00335203529316461,-0.00110404358207386,0.526052605260526
-0.00335768756375591,-0.00110681673078859,0.526152615261526
-0.00336333975287389,-0.00110958925829596,0.526252625262526
-0.00336899186415383,-0.00111236116459598,0.526352635263526
-0.00337464390133797,-0.00111513245075793,0.526452645264526
-0.00338029586806157,-0.00111790311464325,0.526552655265527
-0.00338594776785303,-0.00112067315945968,0.526652665266527
-0.0033915996042407,-0.00112344258306866,0.526752675267527
-0.00339725138096681,-0.00112621138760885,0.526852685268527
-0.00340290310145281,-0.00112897957201077,0.526952695269527
-0.00340855476922707,-0.0011317471373438,0.527052705270527
-0.00341420638781795,-0.00113451408360795,0.527152715271527
-0.00341985796064692,-0.0011372804108031,0.527252725272527
-0.00342550949124233,-0.00114004611892928,0.527352735273527
-0.00343116098291874,-0.00114281120905574,0.527452745274527
-0.00343681243909759,-0.0011455756811825,0.527552755275528
-0.00344246386320031,-0.00114833953424027,0.527652765276528
-0.00344811525843455,-0.00115110277036762,0.527752775277528
-0.00345376662822174,-0.00115386538742588,0.527852785278528
-0.00345941797576948,-0.00115662738755372,0.527952795279528
-0.00346506930449925,-0.00115938877075103,0.528052805280528
-0.00347072061751171,-0.00116214953594854,0.528152815281528
-0.00347637191812143,-0.00116490968528471,0.528252825282528
-0.00348202320964289,-0.00116766921769045,0.528352835283528
-0.0034876744950699,-0.00117042813316557,0.528452845284528
-0.00349332577761008,-0.00117318643277935,0.528552855285529
-0.003498977060471,-0.00117594411760107,0.528652865286529
-0.00350462834664645,-0.00117870118549227,0.528752875287529
-0.00351027963934406,-0.0011814576385913,0.528852885288529
-0.00351593094155756,-0.00118421347689819,0.528952895289529
-0.00352158225638768,-0.001186968700413,0.529052905290529
-0.00352723358682817,-0.00118972331020485,0.529152915291529
-0.00353288493608664,-0.00119247730520463,0.529252925292529
-0.00353853630694303,-0.00119523068541226,0.529352935293529
-0.0035441877023911,-0.00119798345296609,0.529452945294529
-0.00354983912553156,-0.00120073560572796,0.52955295529553
-0.00355549057925123,-0.00120348714583594,0.52965296529653
-0.00356114206633006,-0.00120623807222114,0.52975297529753
-0.00356679358986873,-0.00120898838595255,0.52985298529853
-0.00357244515264719,-0.00121173808703026,0.52995299529953
-0.00357809675744534,-0.00121448717545427,0.53005300530053
-0.00358374840725698,-0.00121723565015532,0.53015301530153
-0.00358940010475509,-0.00121998351327194,0.53025302530253
-0.00359505185282655,-0.00122273076373478,0.53035303530353
-0.00360070365425126,-0.0012254774026131,0.53045304530453
-0.00360635551170225,-0.00122822342883772,0.530553055305531
-0.00361200742795945,-0.00123096884347774,0.530653065306531
-0.00361765940569585,-0.00123371364546416,0.530753075307531
-0.0036233114476914,-0.00123645783693525,0.530853085308531
-0.0036289635566191,-0.00123920141575264,0.530953095309531
-0.00363461573504503,-0.00124194438298543,0.531053105310531
-0.00364026798574914,-0.00124468673970298,0.531153115311531
-0.00364592031119058,-0.00124742848376684,0.531253125312531
-0.0036515727141493,-0.00125016961731536,0.531353135313531
-0.00365722519708445,-0.0012529101382101,0.531453145314531
-0.00366287776256213,-0.0012556500485896,0.531553155315532
-0.00366853041314842,-0.00125838934738459,0.531653165316532
-0.00367418315140941,-0.00126112803566425,0.531753175317532
-0.00367983597991119,-0.0012638661123594,0.531853185318532
-0.00368548890100602,-0.00126660357747003,0.531953195319532
-0.00369114191715306,-0.00126934043099616,0.532053205320532
-0.0036967950310253,-0.00127207667293777,0.532153215321532
-0.00370244824486811,-0.00127481230436405,0.532253225322532
-0.00370810156114061,-0.00127754732420582,0.532353235323532
-0.003713754982302,-0.00128028173353235,0.532453245324532
-0.00371940851070453,-0.0012830155302051,0.532553255325533
-0.00372506214870043,-0.00128574871636252,0.532653265326533
-0.00373071589864196,-0.00128848129093551,0.532753275327533
-0.00373636976288137,-0.0012912132539239,0.532853285328533
-0.00374202374377089,-0.00129394460532778,0.532953295329533
-0.00374767784355586,-0.00129667534514724,0.533053305330533
-0.00375333206458854,-0.0012994054733821,0.533153315331533
-0.00375898640911425,-0.00130213498896326,0.533253325332533
-0.0037646408793783,-0.00130486389402918,0.533353335333533
-0.00377029547751912,-0.00130759218644131,0.533453345334533
-0.00377595020588894,-0.00131031986726893,0.533553355335534
-0.00378160506662619,-0.00131304693544286,0.533653365336534
-0.00378726006197618,-0.00131577339096299,0.533753375337534
-0.00379291519407733,-0.00131849923489871,0.533853385338534
-0.00379857046506803,-0.00132122446618073,0.533953395339534
-0.0038042258770867,-0.00132394908480896,0.534053405340534
-0.00380988143227174,-0.00132667309078349,0.534153415341534
-0.00381553713276157,-0.00132939648410433,0.534253425342534
-0.00382119298058768,-0.00133211926477138,0.534353435343534
-0.00382684897788844,-0.00133484143171555,0.534453445344534
-0.00383250512669538,-0.00133756298600603,0.534553455345535
-0.00383816142903997,-0.00134028392550434,0.534653465346535
-0.00384381788695369,-0.00134300425234897,0.534753475347535
-0.00384947450246804,-0.00134572396547071,0.534853485348535
-0.00385513127750758,-0.00134844306486948,0.534953495349535
-0.00386078821431764,-0.00135116154947618,0.535053505350535
-0.00386644531450202,-0.00135387942035991,0.535153515351535
-0.00387210258030605,-0.00135659667645149,0.535253525352535
-0.00387776001354739,-0.00135931331882018,0.535353535353535
-0.00388341761625751,-0.00136202934532754,0.535453545354535
-0.00388907539014714,-0.00136474475704283,0.535553555355536
-0.00389473333735469,-0.00136745955396597,0.535653565356536
-0.00390039145959088,-0.00137017373502776,0.535753575357536
-0.00390606099579036,-0.00137286665390484,0.535853585358536
-0.00391174182834069,-0.00137553849770798,0.535953595359536
-0.00391743384112637,-0.00137818945568614,0.536053605360536
-0.00392312570753808,-0.00138084032919719,0.536153615361536
-0.00392881743334949,-0.00138349111396433,0.536253625362536
-0.00393450902465508,-0.00138614180464163,0.536353635363536
-0.00394020048712162,-0.00138879239695208,0.536453645364536
-0.00394589182662974,-0.00139144288554985,0.536553655365537
-0.00395158304873929,-0.0013940932672272,0.536653665366537
-0.00395727415922398,-0.00139674353449976,0.536753675367537
-0.00396296516342982,-0.00139939368629834,0.536853685368537
-0.00396865606713052,-0.00140204371513847,0.536953695369537
-0.003974346875779,-0.00140469361674341,0.537053705370537
-0.00398003759461437,-0.00140734338897462,0.537153715371537
-0.0039857282291965,-0.00140999302434781,0.537253725372537
-0.00399141878465755,-0.0014126425207245,0.537353735373537
-0.00399710926634355,-0.0014152918727588,0.537453745374537
-0.00400279967938666,-0.0014179410751044,0.537553755375538
-0.004008490029026,-0.00142059012455404,0.537653765376538
-0.00401418032028682,-0.00142323901683061,0.537753775377538
-0.00401987055830128,-0.00142588774765746,0.537853785378538
-0.00402556074788083,-0.00142853631275777,0.537953795379538
-0.00403125089415763,-0.00143118470678553,0.538053805380538
-0.00403694100194309,-0.00143383292653299,0.538153815381538
-0.00404263107615556,-0.00143648096772343,0.538253825382538
-0.00404832112139261,-0.00143912882608012,0.538353835383538
-0.00405401114257258,-0.00144177649732612,0.538453845384538
-0.00405970114429303,-0.00144442397825389,0.538553855385539
-0.00406539113115156,-0.0014470712645865,0.538653865386539
-0.00407108110795956,-0.00144971835097814,0.538753875387539
-0.00407677107910079,-0.00145236523422098,0.538853885388539
-0.0040824610490659,-0.00145501191110754,0.538953895389539
-0.00408815102234555,-0.00145765837629183,0.539053905390539
-0.00409384100343037,-0.00146030462763528,0.539153915391539
-0.0040995309965972,-0.00146295065872281,0.539253925392539
-0.00410522100612284,-0.00146559646848521,0.539353935393539
-0.00411091103639104,-0.0014682420515764,0.53945394539454
-0.00411660109157167,-0.00147088740478881,0.53955395539554
-0.00412229117594157,-0.00147353252384553,0.53965396539654
-0.0041279812934568,-0.00147617740446992,0.53975397539754
-0.00413367144850106,-0.00147882204452341,0.53985398539854
-0.00413936164481659,-0.00148146643972938,0.53995399539954
-0.0041450518866802,-0.00148411058474153,0.54005400540054
-0.00415074217794102,-0.00148675447849095,0.54015401540154
-0.00415643252255509,-0.00148939811670054,0.54025402540254
-0.00416212292447849,-0.00149204149402456,0.54035403540354
-0.00416781338745342,-0.00149468460939356,0.54045404540454
-0.00417350391543594,-0.00149732745639252,0.540554055405541
-0.00417919451206133,-0.00149997003502135,0.540654065406541
-0.00418488518117874,-0.00150261233886476,0.540754075407541
-0.00419057592642344,-0.00150525436578448,0.540854085408541
-0.00419626675143074,-0.00150789611257287,0.540954095409541
-0.00420195765994285,-0.001510537574953,0.541054105410541
-0.00420764865538122,-0.00151317874971732,0.541154115411541
-0.00421333974148807,-0.00151581963472746,0.541254125412541
-0.00421903092157791,-0.00151846022463742,0.541354135413541
-0.00422472219928606,-0.00152110051730874,0.541454145414541
-0.00423041357792703,-0.00152374050953385,0.541554155415542
-0.00423610506102921,-0.00152638019810503,0.541654165416542
-0.00424179665190712,-0.00152901957981481,0.541754175417542
-0.00424748835387528,-0.00153165865038628,0.541854185418542
-0.00425318017014134,-0.00153429740768107,0.541954195419542
-0.0042588721041267,-0.00153693584742244,0.542054205420542
-0.00426456415903902,-0.00153957396854103,0.542154215421542
-0.00427025633797895,-0.00154221176569091,0.542254225422542
-0.00427594864415413,-0.00154484923673363,0.542354235423542
-0.00428164108066524,-0.00154748637953091,0.542454245424542
-0.00428733365071989,-0.00155012318873655,0.542554255425543
-0.00429302635720493,-0.00155275966328146,0.542654265426543
-0.00429871920322105,-0.00155539579888882,0.542754275427543
-0.00430441219186895,-0.00155803159342016,0.542854285428543
-0.00431010532592856,-0.00156066704366794,0.542954295429543
-0.00431579860850055,-0.0015633021464245,0.543054305430543
-0.00432150315192584,-0.0015659163441105,0.543154315431543
-0.00432721884115813,-0.00156850982276723,0.543254325432543
-0.00433294556232721,-0.00157108276629792,0.543354335433543
-0.00433868320327362,-0.00157363535646697,0.543454345434543
-0.00434443165322786,-0.00157616777503922,0.543554355435544
-0.00435019080291729,-0.00157868019843315,0.543654365436544
-0.00435594948172942,-0.001581193298633,0.543754375437544
-0.0043617077004632,-0.00158370706280839,0.543854385438544
-0.00436746546981068,-0.00158622148026721,0.543954395439544
-0.00437322280014312,-0.00158873653710977,0.544054405440544
-0.00437897970193871,-0.00159125222264416,0.544154415441544
-0.00438473618546182,-0.00159376852510907,0.544254425442544
-0.00439049226086987,-0.0015962854327433,0.544354435443544
-0.00439624793810648,-0.00159880293485483,0.544454445444544
-0.00440200322711522,-0.00160132101968226,0.544554455445545
-0.0044077581378397,-0.00160383967653375,0.544654465446545
-0.00441351267979582,-0.00160635889257873,0.544754475447545
-0.00441926686282025,-0.00160887865926363,0.544854485448545
-0.00442502069632201,-0.00161139896375798,0.544954495449545
-0.00443077418971007,-0.00161391979536975,0.545054505450545
-0.00443652735239342,-0.00161644114447619,0.545154515451545
-0.0044422801934603,-0.00161896299931582,0.545254525452545
-0.00444803272199895,-0.00162148534919689,0.545354535453545
-0.00445378494709759,-0.00162400818449638,0.545454545454545
-0.00445953687752369,-0.00162653149559154,0.545554555455546
-0.00446528852225856,-0.00162905526965189,0.545654565456546
-0.00447103988985583,-0.00163157949812378,0.545754575457546
-0.00447679098897605,-0.00163410417031517,0.545854585458546
-0.00448254182806595,-0.00163662927660333,0.545954595459546
-0.0044882924155722,-0.00163915480629614,0.546054605460546
-0.0044940427597277,-0.00164168075084003,0.546154615461546
-0.00449979286887223,-0.00164420709847362,0.546254625462546
-0.00450554275113173,-0.00164673384171261,0.546354635463546
-0.00451129241441832,-0.0016492609687958,0.546454645464546
-0.00451704186675101,-0.00165178847223863,0.546554655465547
-0.00452279111604193,-0.00165431634027989,0.546654665466547
-0.0045285401698824,-0.0016568445654352,0.546754675467547
-0.00453428903607764,-0.00165937313701253,0.546854685468547
-0.00454003772211204,-0.00166190204645824,0.546954695469547
-0.00454578623568389,-0.00166443128414938,0.547054705470547
-0.00455153458395686,-0.00166696084153259,0.547154715471547
-0.00455728277441536,-0.00166949071005393,0.547254725472547
-0.00456303081432997,-0.00167202087902156,0.547354735473547
-0.00456877871075745,-0.001674551340951,0.547454745474547
-0.00457452647075454,-0.00167708208621943,0.547554755475548
-0.00458027410148491,-0.00167961310734246,0.547654765476548
-0.00458602160979144,-0.00168214439469716,0.547754775477548
-0.00459176900241014,-0.00168467593972996,0.547854785478548
-0.00459751628629083,-0.00168720773388722,0.547954795479548
-0.00460326346795564,-0.00168973976861527,0.548054805480548
-0.00460901055414057,-0.00169227203642973,0.548154815481548
-0.00461475755126082,-0.00169480452877705,0.548254825482548
-0.00462050446583854,-0.0016973372360342,0.548354835483548
-0.00462625130418204,-0.00169987015178617,0.548454845484548
-0.00463199807270656,-0.00170240326640993,0.548554855485549
-0.00463774477772036,-0.00170493657349048,0.548654865486549
-0.00464349142521101,-0.00170747006340479,0.548754875487549
-0.00464923802127295,-0.00171000372973766,0.548854885488549
-0.00465498457210759,-0.00171253756393554,0.548954895489549
-0.00466073108348859,-0.00171507155851403,0.549054905490549
-0.00466647756129662,-0.00171760570491941,0.549154915491549
-0.00467222401151918,-0.00172013999673646,0.549254925492549
-0.00467797043982308,-0.00172267442434244,0.549354935493549
-0.00468371685176814,-0.00172520898346044,0.549454945494549
-0.00468946325302118,-0.00172774366339843,0.54955495549555
-0.00469520964924896,-0.00173027845881049,0.54965496549655
-0.0047009560457975,-0.00173281336221205,0.54975497549755
-0.00470670244811973,-0.00173534836504965,0.54985498549855
-0.00471244886156169,-0.00173788346090791,0.54995499549955
-0.00471819529146938,-0.00174041864230244,0.55005500550055
-0.00472394174308192,-0.00174295390281805,0.55015501550155
-0.00472968822142453,-0.00174548923497028,0.55025502550255
-0.00473544572079808,-0.00174800418810017,0.55035503550355
-0.00474121412936382,-0.00175049894076465,0.55045504550455
-0.00474699333677997,-0.00175297367365921,0.550555055505551
-0.00475278323430848,-0.00175542856320233,0.550655065506551
-0.00475858371449439,-0.00175786378581275,0.550755075507551
-0.00476439467116578,-0.00176027951470139,0.550855085508551
-0.00477021599975453,-0.00176267592201009,0.550955095509551
-0.00477604759697555,-0.0017650531788114,0.551055105510551
-0.00478188936093375,-0.00176741145297031,0.551155115511551
-0.00478773026717673,-0.00176977126571339,0.551255125512551
-0.0047935703308872,-0.00177213259672568,0.551355135513551
-0.00479940956746171,-0.00177449542462323,0.551455145514551
-0.00480524799176216,-0.00177685973016018,0.551555155515552
-0.0048110856187574,-0.00177922549409103,0.551655165516552
-0.00481692246298863,-0.00178159269610082,0.551755175517552
-0.00482275853899701,-0.0017839613158747,0.551855185518552
-0.00482859386100295,-0.00178633133416698,0.551955195519552
-0.00483442844311993,-0.00178870273280127,0.552055205520552
-0.00484026229946143,-0.00179107549253188,0.552155215521552
-0.00484609544360637,-0.00179344959304396,0.552255225522552
-0.00485192788924051,-0.00179582501616091,0.552355235523552
-0.00485775964983587,-0.00179820174370642,0.552455245524552
-0.00486359073865053,-0.00180057975750392,0.552555255525553
-0.00486942116872881,-0.0018029590383079,0.552655265526553
-0.00487525095311497,-0.00180533956794169,0.552755275527553
-0.00488108010463946,-0.00180772132929825,0.552855285528553
-0.00488690863591889,-0.00181010430420091,0.552955295529553
-0.0048927365597837,-0.00181248847447335,0.553055305530553
-0.00489856388874358,-0.00181487382407744,0.553155315531553
-0.00490439063530821,-0.0018172603348367,0.553255325532553
-0.00491021681198726,-0.00181964798857481,0.553355335533553
-0.00491604243075583,-0.00182203677032273,0.553455345534553
-0.00492186750369592,-0.00182442666297325,0.553555355535554
-0.00492769204288952,-0.00182681764835007,0.553655365536554
-0.00493351605988402,-0.00182920971041495,0.553755375537554
-0.00493933956633378,-0.00183160283419914,0.553855385538554
-0.00494516257389308,-0.00183399700152605,0.553955395539554
-0.00495098509368166,-0.00183639219742693,0.554055405540554
-0.00495680713703308,-0.00183878840586374,0.554155415541554
-0.00496262871496013,-0.00184118561079845,0.554255425542554
-0.0049684498384756,-0.00184358379619283,0.554355435543554
-0.00497427051827155,-0.00184598294600904,0.554455445544555
-0.00498009076514692,-0.00184838304634732,0.554555455545555
-0.00498591058957991,-0.00185078408116954,0.554655465546555
-0.00499173000204871,-0.00185318603550704,0.554755475547555
-0.00499754901292461,-0.00185558889439077,0.554855485548555
-0.0050033676321512,-0.00185799264178289,0.554955495549555
-0.00500918587009975,-0.00186039726378355,0.555055505550555
-0.00501500373650001,-0.00186280274542399,0.555155515551555
-0.00502082124140251,-0.00186520907280455,0.555255525552555
-0.00502663839464391,-0.00186761623202564,0.555355535553555
-0.00503245520606088,-0.00187002420704905,0.555455545554555
-0.00503827168495552,-0.00187243298504448,0.555555555555556
-0.00504408784105755,-0.00187484255104308,0.555655565556556
-0.00504990368366907,-0.00187725289221427,0.555755575557556
-0.00505571922219904,-0.00187966399572776,0.555855585558556
-0.00506153446552188,-0.00188207584554542,0.555955595559556
-0.00506734942293966,-0.00188448842883677,0.556055605560556
-0.00507316410311291,-0.00188690173384069,0.556155615561556
-0.00507897851512989,-0.00188931574558814,0.556255625562556
-0.0050847926675442,-0.00189173045124892,0.556355635563556
-0.00509060656890948,-0.00189414583799237,0.556455645564556
-0.0050964202278863,-0.00189656189298817,0.556555655565557
-0.00510223365292133,-0.00189897860340577,0.556655665566557
-0.00510804685214055,-0.00190139595534568,0.556755675567557
-0.00511385983388373,-0.00190381393811568,0.556855685568557
-0.00511967260616992,-0.00190623253888548,0.556955695569557
-0.00512548517723197,-0.00190865174375532,0.557055705570557
-0.00513129755466123,-0.00191107154203318,0.557155715571557
-0.00513710974658365,-0.00191349191981949,0.557255725572557
-0.00514292176059058,-0.0019159128674914,0.557355735573557
-0.00514873360438027,-0.00191833437114924,0.557455745574557
-0.00515455620756674,-0.00192073611806119,0.557555755575558
-0.0051603894625881,-0.00192311828357663,0.557655765576558
-0.00516623326337933,-0.00192548104090666,0.557755775577558
-0.00517208750515847,-0.00192782456005466,0.557855785578558
-0.00517795208453352,-0.00193014901209317,0.557955795579558
-0.00518382689950246,-0.00193245456381792,0.558055805580558
-0.00518971184945321,-0.00193474138309401,0.558155815581558
-0.00519560683494984,-0.00193700963350952,0.558255825582558
-0.00520151175794636,-0.00193925947865262,0.558355835583558
-0.00520742652167984,-0.00194149107997312,0.558455845584558
-0.00521335103077731,-0.00194370459892073,0.558555855585559
-0.00521928519093501,-0.00194590019159925,0.558655865586559
-0.0052252289091322,-0.00194807801731993,0.558755875587559
-0.00523117125457878,-0.0019502584069911,0.558855885588559
-0.00523711225015569,-0.00195244133067505,0.558955895589559
-0.0052430519182093,-0.00195462675950319,0.559055905590559
-0.00524899028119287,-0.0019568146624687,0.559155915591559
-0.00525492736113202,-0.00195900501284154,0.559255925592559
-0.00526086317962463,-0.00196119778068382,0.559355935593559
-0.00526679775826865,-0.00196339293605803,0.559455945594559
-0.00527273111834123,-0.00196559045330319,0.55955595559556
-0.00527866328090566,-0.00196779030355079,0.55965596559656
-0.00528459426670451,-0.00196999245793231,0.55975597559756
-0.00529052409626648,-0.0019721968897177,0.55985598559856
-0.00529645278990644,-0.00197440357110771,0.55995599559956
-0.00530238036772544,-0.00197661247537219,0.56005600560056
-0.00530830684950372,-0.00197882357685027,0.56015601560156
-0.00531423225480774,-0.00198103684667343,0.56025602560256
-0.00532015660320389,-0.00198325226024998,0.56035603560356
-0.00532607991372402,-0.00198546979084986,0.56045604560456
-0.00533200220529303,-0.00198768941281221,0.560556055605561
-0.00533792349662198,-0.00198991109940686,0.560656065606561
-0.00534384380631503,-0.00199213482711132,0.560756075607561
-0.00534976315265554,-0.00199436056919562,0.560856085608561
-0.00535568155360614,-0.00199658830213715,0.560956095609561
-0.00536159902712947,-0.00199881799920587,0.561056105610561
-0.00536751559076045,-0.00200104963794845,0.561156115611561
-0.00537343126203402,-0.00200328319163493,0.561256125612561
-0.00537934605816438,-0.00200551863888106,0.561356135613561
-0.00538525999625877,-0.00200775595402618,0.561456145614561
-0.00539117309299677,-0.00200999511354757,0.561556155615562
-0.00539708536516489,-0.00201223609392284,0.561656165616562
-0.00540299682912192,-0.00201447887269875,0.561756175617562
-0.0054089075012267,-0.00201672342635279,0.561856185618562
-0.00541481739751729,-0.00201896973136255,0.561956195619562
-0.00542072653381789,-0.0020212177663438,0.562056205620562
-0.00542663492584579,-0.00202346750777413,0.562156215621562
-0.00543254258921138,-0.0020257189332003,0.562256225622562
-0.00543844953920427,-0.00202797202230746,0.562356235623562
-0.00544435579100714,-0.00203022675050391,0.562456245624562
-0.00545026135948194,-0.00203248309854389,0.562556255625563
-0.0054561662595975,-0.00203474104504334,0.562656265626563
-0.005462070505895,-0.00203700056647995,0.562756275627563
-0.00546797411291561,-0.00203926164360785,0.562856285628563
-0.00547387709498666,-0.0020415242539739,0.562956295629563
-0.00547977946611474,-0.00204378837940162,0.563056305630563
-0.0054856812404133,-0.0020460539963684,0.563156315631563
-0.00549158243167509,-0.00204832108669793,0.563256325632563
-0.00549748305337207,-0.00205058962900607,0.563356335633563
-0.00550338311919005,-0.00205285960404715,0.563456345634563
-0.00550928264238715,-0.00205513099043702,0.563556355635564
-0.00551518163611458,-0.00205740377106866,0.563656365636564
-0.00552108011341664,-0.00205967792455773,0.563756375637564
-0.00552697808723068,-0.00206195343272794,0.563856385638564
-0.00553287557006637,-0.00206423027526432,0.563956395639564
-0.00553877257475418,-0.00206650843399048,0.564056405640564
-0.00554466911348301,-0.00206878788966073,0.564156415641564
-0.00555056519865564,-0.00207106862409858,0.564256425642564
-0.00555646084235406,-0.00207335061805835,0.564356435643564
-0.00556235605666028,-0.00207563385443283,0.564456445644564
-0.00556825085333553,-0.0020779183150456,0.564556455645565
-0.00557414524414107,-0.00208020398065091,0.564656465646565
-0.00558005009956391,-0.00208247067965186,0.564756475647565
-0.00558596531760205,-0.00208471857884427,0.564856485648565
-0.00559189079753647,-0.00208694784395469,0.564956495649565
-0.00559782644003816,-0.00208915863857128,0.565056505650565
-0.00560377214706115,-0.00209135112521304,0.565156515651565
-0.00560972782162865,-0.00209352546532968,0.565256525652565
-0.00561569336847463,-0.00209568181716337,0.565356535653565
-0.00562166869318839,-0.00209782033895636,0.565456545654565
-0.0056276537027492,-0.00209994118574299,0.565556555655566
-0.00563364830541941,-0.00210204451469631,0.565656565656566
-0.00563965241063744,-0.00210413047657404,0.565756575657566
-0.00564566592891096,-0.00210619922427222,0.565856585658566
-0.00565168877224449,-0.00210825090747955,0.565956595659566
-0.00565772085349794,-0.00211028567481517,0.566056605660566
-0.00566376208681425,-0.0021123036738293,0.566156615661566
-0.00566981238751247,-0.002114305052072,0.566256625662566
-0.00567586090050214,-0.00211630996296366,0.566356635663566
-0.00568190765486557,-0.00211831837015147,0.566456645664566
-0.00568795267936432,-0.00212033023407471,0.566556655665567
-0.00569399600243926,-0.0021223455162423,0.566656665666567
-0.00570003765210349,-0.00212436418030106,0.566756675667567
-0.00570607765637014,-0.00212638618669064,0.566856685668567
-0.00571211604261086,-0.00212841150119642,0.566956695669567
-0.00571815283787647,-0.00213044008425785,0.567056705670567
-0.00572418806911093,-0.0021324719016605,0.567156715671567
-0.00573022176283046,-0.0021345069159822,0.567256725672567
-0.00573625394533751,-0.00213654509193924,0.567356735673567
-0.00574228464239985,-0.00213858639424789,0.567456745674567
-0.00574831387978532,-0.00214063078762436,0.567556755675568
-0.00575434168283402,-0.00214267823678502,0.567656765676568
-0.00576036807656534,-0.00214472870751535,0.567756775677568
-0.00576639308567787,-0.00214678216560072,0.567856785678568
-0.00577241673465639,-0.00214883857682679,0.567956795679568
-0.00577843904777181,-0.00215089790911731,0.568056805680568
-0.00578446004886737,-0.00215296012718855,0.568156815681568
-0.0057904797616794,-0.00215502519896446,0.568256825682568
-0.00579649820940964,-0.00215709309129979,0.568356835683568
-0.00580251541525976,-0.00215916377318754,0.568456845684568
-0.00580853140211077,-0.00216123721148238,0.568556855685569
-0.00581454619241593,-0.00216331337410824,0.568656865686569
-0.00582055980852158,-0.00216539222898896,0.568756875687569
-0.00582657227245333,-0.0021674737472562,0.568856885688569
-0.00583258360612985,-0.00216955789576444,0.568956895689569
-0.00583859383093523,-0.00217164464350687,0.569056905690569
-0.00584460296825353,-0.00217373396161499,0.569156915691569
-0.00585061103904113,-0.00217582582015109,0.569256925692569
-0.00585661806425446,-0.00217792018703901,0.569356935693569
-0.00586262406431528,-0.0021800170355487,0.56945694569457
-0.00586862905964538,-0.00218211633360417,0.56955695569557
-0.00587463307023889,-0.0021842180534059,0.56965696569657
-0.00588063611598298,-0.00218632216608548,0.56975697569757
-0.00588663821655101,-0.00218842864384376,0.56985698569857
-0.00589263939140248,-0.00219053745674283,0.56995699569957
-0.00589863965956921,-0.00219264857698339,0.57005700570057
-0.00590463904008304,-0.00219476197890472,0.57015701570157
-0.00591063755165503,-0.00219687763256905,0.57025702570257
-0.00591663521288931,-0.00219899551124621,0.57035703570357
-0.00592263204196236,-0.00220111558820625,0.57045704570457
-0.00592862805705065,-0.00220323783671893,0.570557055705571
-0.00593462327600986,-0.00220536223005418,0.570657065706571
-0.00594061771648186,-0.00220748874148203,0.570757075707571
-0.00594661139589467,-0.00220961734534144,0.570857085708571
-0.0059526043315694,-0.00221174801597162,0.570957095709571
-0.00595859654061328,-0.00221388072664251,0.571057105710571
-0.00596458803981284,-0.00221601545383152,0.571157115711571
-0.00597057884595457,-0.00221815217080858,0.571257125712571
-0.00597656897529036,-0.00222029085298201,0.571357135713571
-0.00598255844428594,-0.0022224314757602,0.571457145714571
-0.00598854726897938,-0.00222457401455138,0.571557155715572
-0.0059945354653018,-0.00222671844583314,0.571657165716572
-0.00600052304897052,-0.0022288647439445,0.571757175717572
-0.00600651003548896,-0.00223101288643224,0.571857185718572
-0.00601249644014676,-0.00223316284870466,0.571957195719572
-0.00601849310402785,-0.00223529459495382,0.572057205720572
-0.00602449992962084,-0.00223740828556005,0.572157215721572
-0.00603051682101817,-0.00223950407876581,0.572257225722572
-0.00603654368327454,-0.0022415821306746,0.572357235723572
-0.00604258042283464,-0.00224364259739022,0.572457245724572
-0.00604862694742619,-0.00224568563180882,0.572557255725573
-0.00605468316595303,-0.00224771138789574,0.572657265726573
-0.00606074898828129,-0.00224972001427021,0.572757275727573
-0.00606682432588092,-0.0022517116616901,0.572857285728573
-0.00607290909107718,-0.00225368647663619,0.572957295729573
-0.00607900319737152,-0.00225564460772789,0.573057305730573
-0.00608510655965532,-0.0022575861993076,0.573157315731573
-0.00609121909367533,-0.00225951139464864,0.573257325732573
-0.00609734071656826,-0.00226142033595523,0.573357335733573
-0.00610347134696772,-0.00226331316436204,0.573457345734573
-0.00610961090446958,-0.00226519001993491,0.573557355735574
-0.00611575930984584,-0.00226705104167024,0.573657365736574
-0.00612191648472388,-0.00226889636535696,0.573757375737574
-0.0061280823519072,-0.00227072612678392,0.573857385738574
-0.00613424609693502,-0.00227256031792178,0.573957395739574
-0.00614040775444954,-0.00227439889172564,0.574057405740574
-0.0061465673586653,-0.00227624180115038,0.574157415741574
-0.00615272494347603,-0.00227808900022036,0.574257425742574
-0.00615888054256168,-0.00227994044295985,0.574357435743574
-0.00616503418885369,-0.00228179608446221,0.574457445744574
-0.00617118591517662,-0.00228365587982096,0.574557455745575
-0.00617733575403428,-0.00228551978412947,0.574657465746575
-0.006183483737182,-0.00228738775461965,0.574757475747575
-0.00618962989637515,-0.00228925974531566,0.574857485748575
-0.00619577426294138,-0.00229113571344951,0.574957495749575
-0.00620191686767377,-0.0022930156173221,0.575057505750575
-0.00620805774125844,-0.00229489941309616,0.575157515751575
-0.00621419691384697,-0.00229678706014188,0.575257525752575
-0.00622033441527012,-0.00229867851462196,0.575357535753575
-0.00622647027503792,-0.0023005737359067,0.575457545754575
-0.00623260452233963,-0.00230247268443546,0.575557555755576
-0.00623873718604374,-0.00230437531744023,0.575657565756576
-0.00624486829469801,-0.0023062815953603,0.575757575757576
-0.00625099787642248,-0.0023081914786353,0.575857585758576
-0.00625712595901644,-0.00231010492663542,0.575957595759576
-0.0062632525701723,-0.00231202190193848,0.576057605760576
-0.00626937773704778,-0.00231394236391477,0.576157615761576
-0.00627550148647995,-0.0023158662751422,0.576257625762576
-0.00628162384509194,-0.00231779359712942,0.576357635763576
-0.00628774483918617,-0.00231972429245434,0.576457645764576
-0.00629386449474431,-0.00232165832262551,0.576557655765577
-0.00629998283742723,-0.00232359565022095,0.576657665766577
-0.0063060998927889,-0.00232553623995675,0.576757675767577
-0.00631221568563485,-0.00232748005548022,0.576857685768577
-0.00631833024098444,-0.00232942705829979,0.576957695769577
-0.00632444358332245,-0.00233137721527033,0.577057705770577
-0.00633055573681285,-0.00233333048896964,0.577157715771577
-0.00633666672540585,-0.00233528684625239,0.577257725772577
-0.00634277657294466,-0.0023372462496964,0.577357735773577
-0.006348885302631,-0.00233920866615652,0.577457745774577
-0.00635499293766661,-0.00234117406141802,0.577557755775578
-0.00636109950093243,-0.00234314240233584,0.577657765776578
-0.00636720501509559,-0.002345113653626,0.577757775777578
-0.00637330950239552,-0.0023470877832125,0.577857785778578
-0.00637941298485781,-0.00234906475688092,0.577957795779578
-0.00638551548450808,-0.00235104454362419,0.578057805780578
-0.00639161702262345,-0.00235302710922787,0.578157815781578
-0.00639771762080187,-0.00235501242268508,0.578257825782578
-0.0064038172999997,-0.00235700045191964,0.578357835783578
-0.00640991608095951,-0.00235899116592469,0.578457845784578
-0.00641601398442385,-0.00236098453262405,0.578557855785579
-0.00642211103060067,-0.00236298052101093,0.578657865786579
-0.006428207239591,-0.00236497910114754,0.578757875787579
-0.00643430263149586,-0.002366980242027,0.578857885788579
-0.00644039722566785,-0.00236898391371159,0.578957895789579
-0.0064464910416734,-0.00237099008626363,0.579057905790579
-0.00645258409865123,-0.00237299872974541,0.579157915791579
-0.00645868725703788,-0.00237498994306864,0.579257925792579
-0.00646480042466801,-0.0023769638769909,0.579357935793579
-0.00647092351044543,-0.00237892068333917,0.579457945794579
-0.00647705642498474,-0.00238086051180205,0.57955795579558
-0.00648319907943509,-0.00238278350992949,0.57965796579658
-0.00648935138644255,-0.00238468982420255,0.57975797579758
-0.00649551325993622,-0.0023865796000328,0.57985798579858
-0.00650168461470058,-0.00238845298069366,0.57995799579958
-0.00650786536680313,-0.00239031010945843,0.58005800580058
-0.00651405543316673,-0.00239215112532341,0.58015801580158
-0.00652025473231807,-0.00239397616942374,0.58025802580258
-0.00652646318331842,-0.00239578537968644,0.58035803580358
-0.00653268070661905,-0.00239757889403899,0.58045804580458
-0.00653890722363346,-0.00239935684506249,0.580558055805581
-0.0065451426568444,-0.00240111937068444,0.580658065806581
-0.00655138692969689,-0.00240286660027819,0.580758075807581
-0.00655763996681205,-0.0024045986685636,0.580858085808581
-0.00656390169355947,-0.00240631570384512,0.580958095809581
-0.00657017203659178,-0.00240801783656548,0.581058105810581
-0.00657645092341697,-0.00240970519396007,0.581158115811581
-0.0065827382823984,-0.00241137790326406,0.581258125812581
-0.00658903404296861,-0.00241303608850499,0.581358135813581
-0.00659533813562937,-0.00241467987477978,0.581458145814581
-0.00660163972902649,-0.00241632909154021,0.581558155815582
-0.00660793886400356,-0.00241798368104914,0.581658165816582
-0.00661423558076263,-0.00241964358770809,0.581758175817582
-0.00662052991918501,-0.00242130875698758,0.581858185818582
-0.00662682191861738,-0.00242297913328904,0.581958195819582
-0.00663311161819262,-0.00242465466422153,0.582058205820582
-0.00663939905629512,-0.00242633529418639,0.582158215821582
-0.00664568427098853,-0.00242802096972359,0.582258225822582
-0.00665196729990883,-0.0024297116395112,0.582358235823582
-0.00665824818026431,-0.00243140725115829,0.582458245824582
-0.00666452694883558,-0.00243310775227383,0.582558255825583
-0.00667080364197555,-0.0024348130904669,0.582658265826583
-0.00667707829560947,-0.00243652321655412,0.582758275827583
-0.00668335094523491,-0.00243823808028291,0.582858285828583
-0.00668962162592176,-0.00243995763033144,0.582958295829583
-0.00669589037252604,-0.00244168181751652,0.583058305830583
-0.00670215721936919,-0.00244341059265449,0.583158315831583
-0.00670842220013114,-0.00244514390870071,0.583258325832583
-0.00671468534859871,-0.00244688171647151,0.583358335833583
-0.00672094669781032,-0.0024486239667837,0.583458345834583
-0.00672720628059049,-0.00245037061473074,0.583558355835584
-0.00673346412933612,-0.00245212161219833,0.583658365836584
-0.00673972027590946,-0.00245387691321083,0.583758375837584
-0.00674597475206588,-0.00245563647072323,0.583858385838584
-0.00675222758923995,-0.00245740024089824,0.583958395839584
-0.00675847881811782,-0.00245916817669078,0.584058405840584
-0.00676472846927873,-0.00246094023533274,0.584158415841584
-0.00677097657319497,-0.00246271637084847,0.584258425842584
-0.00677722315969732,-0.00246449653940044,0.584358435843584
-0.0067834682581889,-0.00246628069822063,0.584458445844585
-0.00678971189785896,-0.00246806880454087,0.584558455845585
-0.0067959541076829,-0.00246986081452387,0.584658465846585
-0.00680219491599466,-0.00247165668540127,0.584758475847585
-0.00680843435112811,-0.00247345637654353,0.584858485848585
-0.00681467244098947,-0.00247525984518247,0.584958495849585
-0.00682090921295035,-0.00247706705068825,0.585058505850585
-0.00682714469427546,-0.00247887795243127,0.585158515851585
-0.00683337891201565,-0.00248069250978169,0.585258525852585
-0.00683961189258024,-0.00248251068317907,0.585358535853585
-0.00684584366227163,-0.00248433243092432,0.585458545854585
-0.00685207424728535,-0.00248615771559544,0.585558555855586
-0.00685830367296149,-0.00248798649763181,0.585658565856586
-0.00686453196496096,-0.00248981873747288,0.585758575857586
-0.00687075914830312,-0.00249165439769658,0.585858585858586
-0.00687698524779349,-0.00249349344088082,0.585958595859586
-0.00688321028780993,-0.00249533582853425,0.586058605860586
-0.00688943429283718,-0.0024971815232346,0.586158615861586
-0.00689565728650467,-0.00249903048862915,0.586258625862586
-0.00690187929276254,-0.00250088268836483,0.586358635863586
-0.00690811122272758,-0.00250271834217333,0.586458645864587
-0.00691435298968736,-0.00250453759546634,0.586558655865587
-0.0069205988307409,-0.00250634321855078,0.586658665866587
-0.00692684871530897,-0.00250813532903881,0.586758675867587
-0.00693310261302619,-0.00250991404240461,0.586858685868587
-0.00693936049438253,-0.00251167947519125,0.586958695869587
-0.00694562233018873,-0.00251343173859614,0.587058705870587
-0.00695188809211089,-0.00251517094702381,0.587158715871587
-0.00695815775202897,-0.00251689721274077,0.587258725872587
-0.00696443128278518,-0.00251861064480581,0.587358735873587
-0.00697070865743558,-0.00252031135227772,0.587458745874587
-0.00697698984957086,-0.00252199944528436,0.587558755875588
-0.00698327483363703,-0.00252367503074624,0.587658765876588
-0.00698956358429399,-0.00252533821344532,0.587758775877588
-0.00699585607673619,-0.00252698910030183,0.587858785878588
-0.00700215228679963,-0.00252862779502873,0.587958795879588
-0.00700845219085491,-0.00253025440026931,0.588058805880588
-0.00701475576548648,-0.00253186901866737,0.588158815881588
-0.00702106298802721,-0.00253347175072793,0.588258825882588
-0.00702737383623767,-0.0025350626980254,0.588358835883588
-0.0070336882883061,-0.00253664195785734,0.588458845884588
-0.00704000632295535,-0.00253820963072872,0.588558855885589
-0.0070463279191221,-0.00253976581179891,0.588658865886589
-0.00705265305670532,-0.0025413105983653,0.588758875887589
-0.00705898171539016,-0.00254284408665621,0.588858885888589
-0.00706531387593093,-0.00254436636862329,0.588958895889589
-0.00707164951908197,-0.00254587754049473,0.589058905890589
-0.00707798032216173,-0.00254739960327496,0.589158915891589
-0.00708430635263697,-0.00254893245859731,0.589258925892589
-0.00709062767711906,-0.00255047600595665,0.589358935893589
-0.00709694436157788,-0.00255203014805531,0.589458945894589
-0.00710325647123485,-0.00255359478759591,0.58955895589559
-0.00710956407056297,-0.00255516982728076,0.58965896589659
-0.00711586722317984,-0.00255675517302013,0.58975897589759
-0.0071221659922754,-0.00255835072965472,0.58985898589859
-0.0071284604399704,-0.00255995640309458,0.58995899589959
-0.00713475062795787,-0.00256157210031917,0.59005900590059
-0.00714103661707552,-0.00256319772830763,0.59015901590159
-0.00714731846751951,-0.00256483319724696,0.59025902590259
-0.00715359623873757,-0.00256647841625469,0.59035903590359
-0.00715986998974974,-0.0025681332944487,0.59045904590459
-0.00716613977861378,-0.00256979774415408,0.590559055905591
-0.00717240566274593,-0.002571471676627,0.590659065906591
-0.00717866769924166,-0.00257315500419291,0.590759075907591
-0.00718492594402034,-0.00257484764131526,0.590859085908591
-0.00719118045289438,-0.00257654950138876,0.590959095909591
-0.00719743128071396,-0.00257826049887696,0.591059105910591
-0.00720367848168768,-0.00257998055038204,0.591159115911591
-0.0072099221097034,-0.00258170957250619,0.591259125912591
-0.00721616221768675,-0.00258344748078221,0.591359135913591
-0.0072223988582425,-0.00258519419501984,0.591459145914591
-0.00722863208312013,-0.00258694963395955,0.591559155915592
-0.00723486194374834,-0.00258871371527279,0.591659165916592
-0.00724108849070046,-0.00259048635983848,0.591759175917592
-0.00724731177412214,-0.00259226748853535,0.591859185918592
-0.00725353184362444,-0.00259405702224251,0.591959195919592
-0.00725974874806997,-0.00259585488504652,0.592059205920592
-0.00726596253600057,-0.00259766099782611,0.592159215921592
-0.0072721732549958,-0.00259947528573722,0.592259225922592
-0.00727838095231447,-0.00260129767072795,0.592359235923592
-0.00728458567457387,-0.00260312808009231,0.592459245924592
-0.00729078746796358,-0.00260496643898615,0.592559255925593
-0.00729698637803171,-0.00260681267256522,0.592659265926593
-0.00730318244968477,-0.00260866670812362,0.592759275927593
-0.00730937572772243,-0.00261052847295557,0.592859285928593
-0.00731556625598202,-0.00261239789649354,0.592959295929593
-0.00732175407798016,-0.00261427490603175,0.593059305930593
-0.00732793923680572,-0.00261615943207194,0.593159315931593
-0.00733412177501303,-0.0026180514051158,0.593259325932593
-0.00734030173440795,-0.00261995075352679,0.593359335933593
-0.00734647915668943,-0.00262185741101422,0.593459345934593
-0.00735265408259412,-0.00262377130914905,0.593559355935594
-0.00735882655264484,-0.00262569237843312,0.593659365936594
-0.00736500502552587,-0.00262759842647441,0.593759375937594
-0.00737118945301611,-0.00262948958157748,0.593859385938594
-0.00737737978764292,-0.00263136597311589,0.593959395939594
-0.00738357598289594,-0.00263322772725581,0.594059405940594
-0.00738977799258555,-0.00263507496909398,0.594159415941594
-0.00739598577148447,-0.00263690782479639,0.594259425942594
-0.00740219927511381,-0.0026387264173216,0.594359435943594
-0.00740841845952929,-0.00264053086855866,0.594459445944594
-0.00741464328153509,-0.00264232130039696,0.594559455945595
-0.00742087369846998,-0.00264409783151801,0.594659465946595
-0.00742710966863502,-0.00264586058060344,0.594759475947595
-0.0074333511505451,-0.00264760966633488,0.594859485948595
-0.00743959810378432,-0.00264934520418629,0.594959495949595
-0.00744585048825755,-0.00265106730963165,0.595059505950595
-0.00745210826451116,-0.00265277609707586,0.595159515951595
-0.00745837139394691,-0.00265447167878525,0.595259525952595
-0.00746463983828731,-0.00265615416809543,0.595359535953595
-0.00747091355989637,-0.00265782367406508,0.595459545954595
-0.00747719252177967,-0.00265948030789146,0.595559555955596
-0.00748347668747734,-0.00266112417756416,0.595659565956596
-0.00748976602106414,-0.00266275539000359,0.595759575957596
-0.00749606048725636,-0.00266437405319918,0.595859585958596
-0.00750236005119795,-0.00266598027193296,0.595959595959596
-0.00750866467867439,-0.00266757415098698,0.596059605960596
-0.00751497433579194,-0.00266915579407393,0.596159615961596
-0.00752128898940527,-0.00267072530276812,0.596259625962596
-0.00752760860679674,-0.00267228277971313,0.596359635963596
-0.00753393315567641,-0.0026738283243449,0.596459645964596
-0.00754026260418202,-0.00267536203609948,0.596559655965597
-0.00754659692119972,-0.00267688401441262,0.596659665966597
-0.00755292775272029,-0.00267841634689438,0.596759675967597
-0.00755925515327314,-0.00267995893624718,0.596859685968597
-0.00756557917728072,-0.00268151168731181,0.596959695969597
-0.00757189987798937,-0.00268307450706772,0.597059705970597
-0.00757821730821778,-0.0026846472992865,0.597159715971597
-0.00758453152014305,-0.00268622997415497,0.597259725972597
-0.00759084256498007,-0.00268782243758328,0.597359735973597
-0.00759715049362292,-0.00268942459975823,0.597459745974598
-0.00760345535621725,-0.00269103636979764,0.597559755975598
-0.00760975720205337,-0.00269265765895757,0.597659765976598
-0.0076160560801008,-0.00269428837635566,0.597759775977598
-0.00762235203847368,-0.00269592843645552,0.597859785978598
-0.00762864512475161,-0.0026975777515827,0.597959795979598
-0.00763493538576571,-0.00269923623406228,0.598059805980598
-0.0076412228679194,-0.00270090379942726,0.598159815981598
-0.00764750761686768,-0.00270258036214127,0.598259825982598
-0.00765378967773096,-0.00270426583987577,0.598359835983598
-0.00766006909488118,-0.00270596014602511,0.598459845984598
-0.00766634591247647,-0.0027076632014683,0.598559855985599
-0.00767262017360571,-0.00270937492173825,0.598659865986599
-0.00767889192103708,-0.00271109522664461,0.598759875987599
-0.00768516119689718,-0.0027128240359972,0.598859885988599
-0.00769142804267114,-0.00271456127067485,0.598959895989599
-0.00769769249941635,-0.0027163068494182,0.599059905990599
-0.00770395460754874,-0.00271806069631362,0.599159915991599
-0.00771021440694959,-0.00271982273224023,0.599259925992599
-0.00771647193685867,-0.00272159288021521,0.599359935993599
-0.00772272723608809,-0.00272337106432513,0.5994599459946
-0.00772898034280841,-0.00272515720972583,0.5995599559956
-0.00773523129465561,-0.00272695124050378,0.5996599659966
-0.00774148012883796,-0.00272875308288381,0.5997599759976
-0.00774772688213611,-0.00273056266309104,0.5998599859986
-0.00775397159036833,-0.00273237990735039,0.5999599959996
-0.00776021428945989,-0.00273420474509436,0.6000600060006
-0.00776645501426684,-0.00273603710254788,0.6001600160016
-0.00777269379953829,-0.00273787691128196,0.6002600260026
-0.00777893067938182,-0.00273972409859065,0.6003600360036
-0.00778516568747737,-0.00274157859497587,0.6004600460046
-0.00779139885686333,-0.00274344033307776,0.600560056005601
-0.00779763022036426,-0.00274530924232871,0.600660066006601
-0.00780385981005625,-0.00274718525536911,0.600760076007601
-0.0078100876579085,-0.00274906830483891,0.600860086008601
-0.00781632221822155,-0.00275093616413194,0.600960096009601
-0.00782256343432759,-0.00275278896262165,0.601060106010601
-0.00782881125052112,-0.00275462682968188,0.601160116011601
-0.00783506561163121,-0.0027564498936169,0.601260126012601
-0.00784132646312849,-0.0027582582805928,0.601360136013601
-0.00784759375112509,-0.00276005211677559,0.601460146014602
-0.00785386742280234,-0.00276183152512382,0.601560156015602
-0.00786014742566235,-0.00276359662966492,0.601660166016602
-0.00786643370795566,-0.00276534755121916,0.601760176017602
-0.00787272621857431,-0.00276708441167554,0.601860186018602
-0.00787902490726576,-0.00276880732864649,0.601960196019602
-0.0078853297242051,-0.00277051642295219,0.602060206020602
-0.00789164062020896,-0.00277221180899724,0.602160216021602
-0.00789795754684242,-0.00277389360546345,0.602260226022602
-0.00790428045631207,-0.00277556192461698,0.602360236023602
-0.0079106093013591,-0.00277721688193198,0.602460246024602
-0.00791694403525933,-0.0027788585896748,0.602560256025603
-0.0079232846121439,-0.00278048715904266,0.602660266026603
-0.00792963098646473,-0.00278210270123273,0.602760276027603
-0.00793598311352913,-0.00278370532530369,0.602860286028603
-0.00794234094885821,-0.00278529513924523,0.602960296029603
-0.00794870444893537,-0.00278687224997769,0.603060306030603
-0.00795507357067173,-0.00278843676442146,0.603160316031603
-0.00796144827140603,-0.00278998878842761,0.603260326032603
-0.00796782850922551,-0.0027915284246398,0.603360336033603
-0.00797421424253813,-0.00279305577784,0.603460346034603
-0.00798060543060724,-0.00279457094853323,0.603560356035604
-0.00798700203301693,-0.00279607403936319,0.603660366036604
-0.00799340400988592,-0.00279756514976571,0.603760376037604
-0.00799981804555492,-0.00279904225894587,0.603860386038604
-0.00800624403866344,-0.002800505484516,0.603960396039604
-0.00801268188902709,-0.00280195494408863,0.604060406040604
-0.00801913149742375,-0.00280339075206848,0.604160416041604
-0.00802559276570054,-0.0028048130239296,0.604260426042604
-0.00803205340988315,-0.00280624062363267,0.604360436043604
-0.00803851345114178,-0.00280767349237167,0.604460446044604
-0.00804497291086052,-0.00280911157347855,0.604560456045605
-0.00805143180978194,-0.00281055480814727,0.604660466046605
-0.00805789016832779,-0.00281200314184837,0.604760476047605
-0.00806434800659913,-0.00281345651791416,0.604860486048605
-0.00807080534437622,-0.00281491488181517,0.604960496049605
-0.00807726220133242,-0.00281637817688354,0.605060506050605
-0.00808371859639261,-0.00281784634965925,0.605160516051605
-0.00809017454848172,-0.00281931934561282,0.605260526052605
-0.00809663007620388,-0.00282079711235323,0.605360536053605
-0.00810308519784247,-0.00282227959642035,0.605460546054605
-0.00810953993114629,-0.00282376674542316,0.605560556055606
-0.00811599429397102,-0.00282525850804002,0.605660566056606
-0.00812244830363779,-0.00282675483187971,0.605760576057606
-0.0081289019771469,-0.00282825566668984,0.605860586058606
-0.00813535533117795,-0.00282976096114859,0.605960596059606
-0.00814180838241051,-0.00283127066714176,0.606060606060606
-0.00814826114688264,-0.00283278473334759,0.606160616061606
-0.00815471364052547,-0.0028343031116519,0.606260626062606
-0.00816116587905632,-0.00283582575287139,0.606360636063606
-0.00816761787776476,-0.00283735260996105,0.606460646064606
-0.00817406965194043,-0.00283888363373742,0.606560656065607
-0.00818052121623142,-0.00284041877822493,0.606660666066607
-0.00818697258528581,-0.0028419579953093,0.606760676067607
-0.00819342377343093,-0.00284350124008389,0.606860686068607
-0.00819987479488721,-0.00284504846550396,0.606960696069607
-0.00820632566334043,-0.00284659962773196,0.607060706070607
-0.00821277639236949,-0.00284815467972296,0.607160716071607
-0.00821922699544635,-0.0028497135776397,0.607260726072607
-0.00822567748550839,-0.0028512762776448,0.607360736073607
-0.00823212787559987,-0.0028528427359008,0.607460746074607
-0.00823857817823051,-0.00285441290963971,0.607560756075608
-0.00824502840580304,-0.00285598675395487,0.607660766076608
-0.0082514785706133,-0.00285756422714738,0.607760776077608
-0.00825792868442255,-0.00285914528751825,0.607860786078608
-0.00826437875899204,-0.00286072989336864,0.607960796079608
-0.00827082880597606,-0.00286231800406866,0.608060806080608
-0.00827727883649435,-0.00286390957578112,0.608160816081608
-0.00828374117130182,-0.00286548585146549,0.608260826082608
-0.00829021570230201,-0.00286704695942631,0.608360836083608
-0.00829670232257451,-0.00286859303224468,0.608460846084608
-0.00830320092669585,-0.00287012419608681,0.608560856085609
-0.00830971140977715,-0.00287164057925705,0.608660866086609
-0.00831623366864027,-0.00287314230685222,0.608760876087609
-0.00832276760085548,-0.00287462950503851,0.608860886088609
-0.00832931310516919,-0.00287610229677408,0.608960896089609
-0.008335870081397,-0.0028775608039484,0.609060906090609
-0.00834243843053067,-0.00287900514951973,0.609160916091609
-0.00834901805452422,-0.00288043545216978,0.609260926092609
-0.00835560885629395,-0.00288185183058017,0.609360936093609
-0.0083622107400392,-0.00288325440343234,0.609460946094609
-0.00836882361070778,-0.00288464328726972,0.60956095609561
-0.00837544737442358,-0.00288601859649694,0.60966096609661
-0.00838208193837974,-0.00288738044658806,0.60976097609761
-0.00838872721051783,-0.00288872895087868,0.60986098609861
-0.00839538310006243,-0.00289006422056597,0.60996099609961
-0.00840204951698661,-0.00289138636791634,0.61006100610061
-0.00840872637222568,-0.00289269550198859,0.61016101610161
-0.0084154135777842,-0.00289399173291057,0.61026102610261
-0.00842211104652206,-0.00289527516760281,0.61036103610361
-0.00842881869226143,-0.00289654591298562,0.61046104610461
-0.0084355364297868,-0.00289780407597933,0.610561056105611
-0.00844226417463105,-0.00289904976029671,0.610661066106611
-0.00844900184328941,-0.00290028306965053,0.610761076107611
-0.00845574935343315,-0.00290150410775356,0.610861086108611
-0.00846250662305438,-0.00290271297511102,0.610961096109611
-0.0084692735714282,-0.00290390977436631,0.611061106110611
-0.00847605011868511,-0.0029050946038862,0.611161116111611
-0.00848283618559712,-0.00290626756310671,0.611261126112611
-0.00848963169389849,-0.00290742874932544,0.611361136113611
-0.00849643656607198,-0.00290857826090894,0.611461146114611
-0.0085032507255626,-0.00290971619301643,0.611561156115612
-0.00851007409645688,-0.00291084264080702,0.611661166116612
-0.00851690660391058,-0.00291195769837075,0.611761176117612
-0.00852374817350709,-0.00291306145979735,0.611861186118612
-0.0085305864749756,-0.00291417251640082,0.611961196119612
-0.00853742155247422,-0.00291529079226764,0.612061206120612
-0.00854425344962643,-0.00291641621255354,0.612161216121612
-0.00855108220930733,-0.00291754870134501,0.612261226122612
-0.00855790787407122,-0.00291868818593633,0.612361236123612
-0.00856473048572396,-0.00291983459041389,0.612461246124613
-0.0085715500859645,-0.00292098784527954,0.612561256125613
-0.00857836671542257,-0.00292214787568902,0.612661266126613
-0.00858518041472792,-0.00292331461107481,0.612761276127613
-0.008591991223548,-0.00292448798193877,0.612861286128613
-0.00859879918144335,-0.002925667915575,0.612961296129613
-0.00860560432711916,-0.00292685434569292,0.613061306130613
-0.00861240669917365,-0.00292804720065572,0.613161316131613
-0.00861920633545665,-0.00292924641417299,0.613261326132613
-0.00862600327328336,-0.00293045191888477,0.613361336133613
-0.00863279754986209,-0.002931663646362,0.613461346134613
-0.00863958920143882,-0.00293288153138335,0.613561356135614
-0.00864637826436649,-0.00293410550765814,0.613661366136614
-0.00865316477392882,-0.00293533551103422,0.613761376137614
-0.00865994876540954,-0.00293657147735918,0.613861386138614
-0.00866673027345082,-0.00293781334248097,0.613961396139614
-0.00867350933237413,-0.00293906104224738,0.614061406140614
-0.00868028597596629,-0.00294031451464442,0.614161416141614
-0.00868706023769338,-0.00294157369872772,0.614261426142614
-0.00869383215080765,-0.00294283853141403,0.614361436143614
-0.00870060174781286,-0.00294410895282805,0.614461446144615
-0.00870736906089207,-0.00294538490309446,0.614561456145615
-0.00871413412212138,-0.00294666632126849,0.614661466146615
-0.00872089696261461,-0.0029479531496132,0.614761476147615
-0.00872765761359252,-0.00294924532932247,0.614861486148615
-0.00873441610574125,-0.00295054280052079,0.614961496149615
-0.0087411724689985,-0.00295184550867878,0.615061506150615
-0.00874792673351582,-0.00295315339392112,0.615161516151615
-0.00875467892848248,-0.00295446640278743,0.615261526152615
-0.00876142908319464,-0.00295578447647176,0.615361536153615
-0.00876818959538991,-0.00295708908353551,0.615461546154615
-0.00877496037514826,-0.00295838033624512,0.615561556155616
-0.00878174133372576,-0.0029596583479362,0.615661566156616
-0.00878853238312698,-0.00296092322980598,0.615761576157616
-0.00879533343621179,-0.00296217509305153,0.615861586158616
-0.00880214440712316,-0.00296341404673163,0.615961596159616
-0.00880896521043169,-0.00296464019883597,0.616061606160616
-0.00881579576199107,-0.00296585365735396,0.616161616161616
-0.00882263597840339,-0.00296705452920621,0.616261626162616
-0.00882948577712613,-0.0029682429181052,0.616361636163616
-0.00883634507657908,-0.00296941892883308,0.616461646164617
-0.0088432137959304,-0.00297058266510253,0.616561656165617
-0.00885009185531058,-0.00297173422955714,0.616661666166617
-0.00885697917570549,-0.00297287372270202,0.616761676167617
-0.00886386892265818,-0.00297400340590302,0.616861686168617
-0.00887076108109289,-0.00297512335828121,0.616961696169617
-0.00887765563561306,-0.00297623365895768,0.617061706170617
-0.00888455257178447,-0.00297733438598432,0.617161716171617
-0.0088914518748521,-0.00297842561634365,0.617261726172617
-0.00889835353059553,-0.0029795074270184,0.617361736173617
-0.00890525752511513,-0.00298057989392219,0.617461746174617
-0.00891216384451124,-0.0029816430908299,0.617561756175618
-0.00891907247531189,-0.0029826970915166,0.617661766176618
-0.00892598340425896,-0.00298374197189583,0.617761776177618
-0.00893289661830817,-0.002984777802535,0.617861786178618
-0.00893981210462907,-0.00298580465613991,0.617961796179618
-0.00894672985071197,-0.00298682260434726,0.618061806180618
-0.00895364984415412,-0.00298783171772458,0.618161816181618
-0.0089605720727666,-0.00298883206470073,0.618261826182618
-0.00896749652489508,-0.00298982371691242,0.618361836183618
-0.00897442318856448,-0.00299080674065033,0.618461846184618
-0.00898135205254815,-0.00299178120541272,0.618561856185619
-0.00898828310540563,-0.00299274717749008,0.618661866186619
-0.00899521633623104,-0.0029937047231732,0.618761876187619
-0.00900215173401157,-0.00299465390875259,0.618861886188619
-0.00900908928826903,-0.00299559479944965,0.618961896189619
-0.00901602898852523,-0.002996527460486,0.619061906190619
-0.0090229708245158,-0.0029974519538753,0.619161916191619
-0.00902991478619024,-0.00299836834483897,0.619261926192619
-0.00903686086360495,-0.00299927669432169,0.619361936193619
-0.0090438090471371,-0.0030001770664757,0.619461946194619
-0.00905075129605414,-0.00300109132758555,0.61956195619562
-0.00905768768209966,-0.00300201935041626,0.61966196619662
-0.00906461827616182,-0.0030029610045249,0.61976197619762
-0.00907154314838043,-0.00300391616160691,0.61986198619862
-0.00907846236782603,-0.0030048846954963,0.61996199619962
-0.0090853760031415,-0.00300586648216552,0.62006200620062
-0.0090922841219005,-0.00300686139544858,0.62016201620162
-0.00909918679082135,-0.00300786931238684,0.62026202620262
-0.00910608407608776,-0.00300889011109131,0.62036203620362
-0.00911297604281424,-0.00300992367181099,0.62046204620462
-0.00911986275558069,-0.00301096987265681,0.620562056205621
-0.00912674427800472,-0.00301202859708543,0.620662066206621
-0.00913362067316937,-0.00301309972534612,0.620762076207621
-0.00914049200319536,-0.00301418314089573,0.620862086208621
-0.00914735832956188,-0.00301527872932928,0.620962096209621
-0.00915421971310666,-0.00301638637624224,0.621062106210621
-0.00916107621370508,-0.00301750596722955,0.621162116211621
-0.00916792789080489,-0.00301863739002497,0.621262126212621
-0.00917477480299843,-0.00301978053343126,0.621362136213621
-0.00918161700802269,-0.00302093528625135,0.621462146214621
-0.00918845456329395,-0.00302210154049545,0.621562156215622
-0.00919528752515921,-0.00302327918710499,0.621662166216622
-0.00920211594953783,-0.00302446811809034,0.621762176217622
-0.00920893989170765,-0.0030256682276002,0.621862186218622
-0.00921575940598421,-0.00302687940978361,0.621962196219622
-0.00922257454646921,-0.00302810155985851,0.622062206220622
-0.00922938536608826,-0.00302933457518132,0.622162216221622
-0.00923619191765999,-0.00303057835310856,0.622262226222622
-0.00924299425304079,-0.00303183279099652,0.622362236223622
-0.00924979242355245,-0.00303309778834029,0.622462246224622
-0.00925658647998213,-0.0030343732467729,0.622562256225623
-0.00926337647215474,-0.00303565906472023,0.622662266226623
-0.00927017053959722,-0.00303693321337835,0.622762276227623
-0.0092769686483089,-0.00303819578897566,0.622862286228623
-0.00928377076493064,-0.00303944688667137,0.622962296229623
-0.00929057685674478,-0.00304068660269376,0.623062306230623
-0.00929738689114062,-0.00304191502899432,0.623162316231623
-0.00930420083604206,-0.00304313226073216,0.623262326232623
-0.00931101865990758,-0.00304433838772056,0.623362336233623
-0.00931784033151643,-0.00304553350298001,0.623462346234623
-0.00932466581996863,-0.00304671769525451,0.623562356235624
-0.00933149509500571,-0.00304789105435726,0.623662366236624
-0.00933832812668998,-0.003049053669032,0.623762376237624
-0.00934516488519063,-0.00305020562695364,0.623862386238624
-0.00935200534163919,-0.00305134701472747,0.623962396239624
-0.00935884946695329,-0.00305247791895912,0.624062406240624
-0.00936569723290599,-0.00305359842304642,0.624162416241624
-0.00937254861137719,-0.00305470861359483,0.624262426242624
-0.00937941038870969,-0.00305580636609672,0.624362436243624
-0.00938628247487653,-0.00305689178533405,0.624462446244624
-0.00939316478102686,-0.00305796497288104,0.624562456245625
-0.00940005721895142,-0.00305902602924291,0.624662466246625
-0.00940696174646905,-0.00306007467108078,0.624762476247625
-0.00941387826125698,-0.00306111100103803,0.624862486248625
-0.00942080666174086,-0.00306213512175836,0.624962496249625
-0.00942774684741553,-0.0030631471337468,0.625062506250625
-0.00943469871873814,-0.00306414713857775,0.625162516251625
-0.00944166217723502,-0.00306513523354879,0.625262526252625
-0.00944863712550172,-0.00306611151702668,0.625362536253625
-0.0094556234667753,-0.00306707608737799,0.625462546254625
-0.00946262110557588,-0.00306802903976203,0.625562556255626
-0.00946962994727891,-0.003068970470407,0.625662566256626
-0.00947664989800833,-0.00306990047233374,0.625762576257626
-0.00948368086495725,-0.00307081914070127,0.625862586258626
-0.00949072275638799,-0.00307172656853045,0.625962596259626
-0.0094977754812044,-0.00307262284563427,0.626062606260626
-0.00950483894927261,-0.00307350806396421,0.626162616261626
-0.00951191307152795,-0.00307438231440274,0.626262626262626
-0.00951899775954728,-0.00307524568462442,0.626362636263626
-0.00952609292586973,-0.00307609826337326,0.626462646264626
-0.00953319848399672,-0.0030769401383239,0.626562656265627
-0.00954031434817811,-0.0030777713960819,0.626662666266627
-0.00954744043341223,-0.00307859212218344,0.626762676267627
-0.00955457665565964,-0.00307940240216497,0.626862686268627
-0.00956172293152246,-0.00308020231942424,0.626962696269627
-0.00956887917813741,-0.00308099195735923,0.627062706270627
-0.00957603286390261,-0.0030817894967095,0.627162716271627
-0.00958318402474327,-0.00308259485514633,0.627262726272627
-0.00959033269647774,-0.00308340794927199,0.627362736273627
-0.00959747688889025,-0.00308422926022798,0.627462746274628
-0.00960461665373026,-0.00308505870140884,0.627562756275628
-0.00961175204210572,-0.00308589618941676,0.627662766276628
-0.00961888310458994,-0.00308674163871536,0.627762776277628
-0.00962600989143551,-0.00308759496590673,0.627862786278628
-0.00963313245193272,-0.00308845608973143,0.627962796279628
-0.00964025083526495,-0.00308932492572246,0.628062806280628
-0.0096473650898671,-0.00309020139475864,0.628162816281628
-0.00965447526363952,-0.00309108541664971,0.628262826282628
-0.00966158140405484,-0.0030919769112054,0.628362836283628
-0.0096686835580511,-0.00309287579930462,0.628462846284628
-0.00967578177213869,-0.00309378200396468,0.628562856285629
-0.00968287609207949,-0.00309469544713385,0.628662866286629
-0.00968996656352852,-0.00309561605289851,0.628762876287629
-0.00969705323139232,-0.00309654374534522,0.628862886288629
-0.00970413614004285,-0.00309747844962983,0.628962896289629
-0.00971121533353132,-0.00309842009197717,0.629062906290629
-0.00971829085548121,-0.00309936859754298,0.629162916291629
-0.00972536274876761,-0.00310032389469067,0.629262926292629
-0.00973243105605174,-0.00310128591071442,0.629362936293629
-0.00973949581956715,-0.00310225457504673,0.62946294629463
-0.00974655708079893,-0.00310322981498171,0.62956295629563
-0.00975361488112528,-0.0031042115620904,0.62966296629663
-0.00976066926128285,-0.00310519974687454,0.62976297629763
-0.00976772026158063,-0.00310619429983591,0.62986298629863
-0.00977477607778568,-0.0031071862696011,0.62996299629963
-0.00978183666916135,-0.00310817566686225,0.63006300630063
-0.00978890199593326,-0.00310916250765738,0.63016301630163
-0.00979597201832704,-0.00311014680481689,0.63026302630263
-0.00980304669742366,-0.00311112857117125,0.63036303630363
-0.00981012599451796,-0.00311210781955086,0.63046304630463
-0.00981720987154629,-0.00311308456278629,0.630563056305631
-0.00982429829055189,-0.00311405881584631,0.630663066306631
-0.00983139121454035,-0.00311503058835374,0.630763076307631
-0.00983848860651722,-0.00311599989527745,0.630863086308631
-0.00984559043002262,-0.00311696674944792,0.630963096309631
-0.00985269664913133,-0.00311793116155716,0.631063106310631
-0.00985980722823887,-0.00311889314550475,0.631163116311631
-0.00986692213227535,-0.003119852713052,0.631263126312631
-0.00987404132649165,-0.0031208098759602,0.631363136313631
-0.00988116477645941,-0.00312176464812883,0.631463146314632
-0.00988829244839181,-0.00312271703918092,0.631563156315632
-0.00989542430860891,-0.00312366706194685,0.631663166316632
-0.00990256032407233,-0.00312461472818775,0.631763176317632
-0.00990970046185058,-0.003125560049665,0.631863186318632
-0.00991684468986758,-0.00312650303813981,0.631963196319632
-0.00992399297583335,-0.00312744370537339,0.632063206320632
-0.0099311452882064,-0.00312838206205777,0.632163216321632
-0.00993830159587289,-0.00312931811995423,0.632263226322632
-0.00994546139769705,-0.00313024999512577,0.632363236323632
-0.00995261832582243,-0.0031311818285985,0.632463246324632
-0.00995977241136289,-0.00313211361288775,0.632563256325633
-0.00996692368553914,-0.00313304533944006,0.632663266326633
-0.00997407217914428,-0.00313397699970168,0.632763276327633
-0.00998121792297134,-0.00313490858511905,0.632863286328633
-0.00998836094759957,-0.0031358400871386,0.632963296329633
-0.00999550128328744,-0.00313677149720658,0.633063306330633
-0.0100026389602934,-0.00313770280783862,0.633163316331633
-0.0100097740085552,-0.00313863401155025,0.633263326332633
-0.0100169064580104,-0.00313956509764953,0.633363336333633
-0.0100240363381692,-0.00314049606079036,0.633463346334633
-0.0100311636785415,-0.00314142689241918,0.633563356335634
-0.0100382885084236,-0.00314235758398224,0.633663366336634
-0.0100454108568977,-0.00314328812799525,0.633763376337634
-0.0100525307529393,-0.00314421851697374,0.633863386338634
-0.01005964822531,-0.00314514874343324,0.633963396339634
-0.0100667633024505,-0.0031460787988201,0.634063406340634
-0.0100738760126949,-0.0031470086767192,0.634163416341634
-0.0100809863836284,-0.0031479383685769,0.634263426342634
-0.0100880944428367,-0.00314886786904701,0.634363436343634
-0.0100952002170498,-0.00314979717064531,0.634463446344634
-0.0101023037328908,-0.00315072626588735,0.634563456345635
-0.0101094050165553,-0.00315165514835775,0.634663466346635
-0.0101165040939179,-0.00315258381164149,0.634763476347635
-0.0101235954510953,-0.00315352515995782,0.634863486348635
-0.0101306791716991,-0.00315447907676359,0.634963496349635
-0.0101377553383788,-0.00315544544444636,0.635063506350635
-0.0101448240329285,-0.00315642414646287,0.635163516351635
-0.0101518853362869,-0.00315741506840852,0.635263526352635
-0.0101589393284305,-0.00315841809801669,0.635363536353635
-0.0101659860885872,-0.00315943312088277,0.635463546354635
-0.0101730256949158,-0.0031604600268787,0.635563556355636
-0.0101800582250405,-0.00316149870373807,0.635663566356636
-0.0101870837555163,-0.00316254904347135,0.635763576357636
-0.0101941023619359,-0.00316361093701977,0.635863586358636
-0.0102011141195713,-0.00316468427639373,0.635963596359636
-0.0102081191023043,-0.00316576895467281,0.636063606360636
-0.0102151173835894,-0.00316686486707515,0.636163616361636
-0.0102221090360254,-0.0031679719088188,0.636263626362636
-0.010229094131249,-0.00316908997619089,0.636363636363636
-0.0102360727402553,-0.00317021896654783,0.636463646364636
-0.010243044933291,-0.00317135877724623,0.636563656365637
-0.0102500107797474,-0.00317250930885013,0.636663666366637
-0.0102569703483744,-0.00317367045978505,0.636763676367637
-0.0102639237069593,-0.00317484213168431,0.636863686368637
-0.0102708709227552,-0.00317602422618125,0.636963696369637
-0.0102778163478487,-0.00317721016981138,0.637063706370637
-0.0102847600065108,-0.00317839991766833,0.637163716371637
-0.0102917041031188,-0.00317958047785793,0.637263726372637
-0.010298648633075,-0.00318075192629361,0.637363736373637
-0.0103055935917819,-0.00318191433675054,0.637463746374637
-0.0103125444477886,-0.00318307008286079,0.637563756375638
-0.0103194956768406,-0.00318421691715829,0.637663766376638
-0.0103264472749817,-0.00318535491448719,0.637763776377638
-0.0103333992387904,-0.00318648414541502,0.637863786378638
-0.0103403570391682,-0.00318760698036639,0.637963796379638
-0.0103473206263972,-0.00318872347066305,0.638063806380638
-0.0103542899508663,-0.00318983366334992,0.638163816381638
-0.010361264963713,-0.00319093760974874,0.638263826382638
-0.010368245616609,-0.0031920353579739,0.638363836383638
-0.0103752263852999,-0.0031931246573513,0.638463846384638
-0.010382207269037,-0.0031942055763103,0.638563856385639
-0.0103891882672859,-0.0031952781811413,0.638663866386639
-0.010396169379405,-0.00319634254027344,0.638763876387639
-0.0104031506051804,-0.00319739872106643,0.638863886388639
-0.010410137887674,-0.00319845099285083,0.638963896389639
-0.0104171311754571,-0.00319949938449496,0.639063906390639
-0.0104241304178494,-0.00320054392272899,0.639163916391639
-0.0104311350993877,-0.0032015827278929,0.639263926392639
-0.0104381451749518,-0.00320261584275462,0.639363936393639
-0.0104451606003835,-0.0032036433100825,0.639463946394639
-0.0104521813317386,-0.00320466517478301,0.63956395639564
-0.0104592077907109,-0.0032056833849453,0.63966396639664
-0.0104662399298278,-0.00320669796623024,0.63976397639764
-0.0104732777020444,-0.00320770894322952,0.63986398639864
-0.0104803210610641,-0.00320871633946564,0.63996399639964
-0.0104873699609113,-0.00320972018059949,0.64006400640064
-0.0104944238915756,-0.00321071858269404,0.64016401640164
-0.0105014832769964,-0.00321171349490782,0.64026402640264
-0.0105085480728018,-0.00321270493862488,0.64036403640364
-0.0105156177704784,-0.00321369103311575,0.64046404640464
-0.0105226923310003,-0.00321467181687197,0.640564056405641
-0.0105297717157693,-0.00321564732945391,0.640664066406641
-0.0105368563503285,-0.00321661951788161,0.640764076407641
-0.0105439461925511,-0.00321758840460823,0.640864086408641
-0.0105510412000968,-0.00321855400887961,0.640964096409641
-0.0105581413316943,-0.00321951635421808,0.641064106410641
-0.0105652460823587,-0.00322047355561754,0.641164116411641
-0.0105723554159508,-0.00322142565050017,0.641264126412641
-0.0105794697598315,-0.00322237458374755,0.641364136413641
-0.0105865890734778,-0.00322332037567437,0.641464146414641
-0.0105937133166878,-0.00322426304766486,0.641564156415642
-0.0106008424495801,-0.00322520261896469,0.641664166416642
-0.0106079704792681,-0.00322613490577967,0.641764176417642
-0.0106150974175129,-0.00322705996477775,0.641864186418642
-0.0106222292295089,-0.00322798205994311,0.641964196419642
-0.010629365875161,-0.00322890121159079,0.642064206420642
-0.0106365068522641,-0.00322981553150695,0.642164216421642
-0.0106436525886068,-0.00323072696350383,0.642264226422642
-0.010650803045163,-0.00323163552682729,0.642364236423642
-0.0106579522275491,-0.00323253703233722,0.642464246424643
-0.0106650980640762,-0.00323344430620096,0.642564256425643
-0.0106722405940908,-0.00323435728640485,0.642664266426643
-0.010679379856512,-0.00323527591414276,0.642764276427643
-0.010686515889938,-0.00323620013060827,0.642864286428643
-0.0106936445351665,-0.00323713642693716,0.642964296429643
-0.0107007658701425,-0.0032380846908629,0.643064306430643
-0.0107078799718485,-0.0032390448133269,0.643164316431643
-0.0107149869161981,-0.00324001668527028,0.643264326432643
-0.010722086778677,-0.00324100019870354,0.643364336433643
-0.0107291796337018,-0.00324199524777534,0.643464346434643
-0.0107362655549407,-0.00324300172449629,0.643564356435644
-0.0107433446154202,-0.00324401952622278,0.643664366436644
-0.0107504168869909,-0.00324504854710359,0.643764376437644
-0.0107574824411824,-0.0032460886855644,0.643864386438644
-0.0107645413484553,-0.00324713983896173,0.643964396439644
-0.0107715936787356,-0.00324820190572116,0.644064406440644
-0.0107786395007729,-0.00324927478640666,0.644164416441644
-0.0107856788829965,-0.0032503583805133,0.644264426442644
-0.0107927118929798,-0.0032514525907433,0.644364436443644
-0.0107997385975482,-0.00325255731873009,0.644464446444645
-0.0108067644497474,-0.00325365959182518,0.644564456445645
-0.010813789458131,-0.0032547594260667,0.644664466446645
-0.0108208136307182,-0.00325585683856185,0.644764476447645
-0.0108278369760624,-0.00325695184534858,0.644864486448645
-0.0108348595022897,-0.00325804446139594,0.644964496449645
-0.0108418804716495,-0.00325913358007804,0.645064506450645
-0.010848899903922,-0.00326021922812487,0.645164516451645
-0.010855917818353,-0.00326130143119748,0.645264526452645
-0.0108629342344019,-0.00326238021602583,0.645364536453645
-0.0108699491709937,-0.00326345560934008,0.645464546454645
-0.0108769626472671,-0.00326452763680109,0.645564556455646
-0.0108839746818262,-0.00326559632406974,0.645664566456646
-0.0108909852932752,-0.00326666169466855,0.645764576457646
-0.0108979945001113,-0.00326772377639683,0.645864586458646
-0.010905002320404,-0.00326878259063855,0.645964596459646
-0.010912008772223,-0.00326983816412395,0.646064606460646
-0.0109190138736376,-0.00327089052037543,0.646164616461646
-0.010926017642183,-0.00327193968398461,0.646264626462646
-0.0109330200956078,-0.00327298567633571,0.646364636463646
-0.0109400212511262,-0.00327402852308951,0.646464646464647
-0.0109470211260594,-0.00327506824669933,0.646564656465647
-0.0109540197375146,-0.0032761048696184,0.646664666466647
-0.0109610171023852,-0.00327713841536924,0.646764676467647
-0.0109680174290569,-0.00327816224740458,0.646864686468647
-0.0109750206915481,-0.00327917644805296,0.646964696469647
-0.010982026864198,-0.00328018109429719,0.647064706470647
-0.0109890359215594,-0.00328117626525826,0.647164716471647
-0.0109960478385061,-0.00328216204005726,0.647264726472647
-0.0110030625905533,-0.00328313849567688,0.647364736473647
-0.0110100801532163,-0.0032841057069614,0.647464746474647
-0.0110171005026518,-0.00328506375089342,0.647564756475648
-0.0110241236150165,-0.0032860127023172,0.647664766476648
-0.0110311494670019,-0.00328695263393864,0.647764776477648
-0.0110381780357269,-0.00328788362167116,0.647864786478648
-0.0110452092983107,-0.00328880573715138,0.647964796479648
-0.0110522432324068,-0.00328971905201608,0.648064806480648
-0.0110592798158827,-0.00329062363897098,0.648164816481648
-0.0110663190271405,-0.00329151956751441,0.648264826482648
-0.0110733608444755,-0.0032924069082137,0.648364836483648
-0.0110804052467172,-0.00329328573056718,0.648464846484648
-0.0110874522125887,-0.00329415610407309,0.648564856485649
-0.0110945017208127,-0.00329501809609123,0.648664866486649
-0.011101553750326,-0.00329587177611992,0.648764876487649
-0.011108608280279,-0.00329671720938039,0.648864886488649
-0.0111156652896085,-0.00329755446430189,0.648964896489649
-0.0111227247577857,-0.00329838360717492,0.649064906490649
-0.011129786664068,-0.00329920470322099,0.649164916491649
-0.0111368475231723,-0.00330001745306309,0.649264926492649
-0.0111439073496396,-0.00330082192406089,0.649364936493649
-0.0111509661577974,-0.00330161818785112,0.649464946494649
-0.0111580239614383,-0.00330240630965526,0.64956495649565
-0.0111650807744619,-0.0033031863579023,0.64966496649665
-0.0111721366105542,-0.0033039583999521,0.64976497649765
-0.0111791914826524,-0.00330472250209517,0.64986498649865
-0.0111862454041216,-0.00330547872955311,0.64996499649965
-0.0111932983877922,-0.00330622714754733,0.65006500650065
-0.011200350446067,-0.00330696782129906,0.65016501650165
-0.0112073970384656,-0.00330771467077141,0.65026502650265
-0.011214438222832,-0.00330846763395052,0.65036503650365
-0.0112214740567961,-0.00330922665203007,0.65046504650465
-0.0112285045969189,-0.00330999166299639,0.650565056505651
-0.0112355298994405,-0.00331076260911235,0.650665066506651
-0.0112425500197456,-0.00331153943050264,0.650765076507651
-0.0112495650128983,-0.00331232206943022,0.650865086508651
-0.0112565749331071,-0.00331311046708888,0.650965096509651
-0.0112635798339392,-0.00331390456788012,0.651065106510651
-0.0112705797687477,-0.00331470431406674,0.651165116511651
-0.0112775807569358,-0.00331551325754364,0.651265126512651
-0.0112845768323467,-0.00331632770207351,0.651365136513651
-0.01129156804673,-0.00331714759312705,0.651465146514651
-0.0112985604232307,-0.00331797648794482,0.651565156515652
-0.011305553963132,-0.00331881429992144,0.651665166516652
-0.0113125504487964,-0.003319647823322,0.651765176517652
-0.0113195491782917,-0.00332048417904318,0.651865186518652
-0.0113265441598003,-0.00332131972323877,0.651965196519652
-0.011333535428606,-0.00332215446018552,0.652065206520652
-0.0113405289994073,-0.00332299200913802,0.652165216521652
-0.0113475248570214,-0.00332383234229694,0.652265226522652
-0.0113545229860519,-0.00332467543186305,0.652365236523652
-0.0113615233716368,-0.0033255212500369,0.652465246524652
-0.0113685259987003,-0.00332636976901927,0.652565256525653
-0.0113755308525943,-0.00332722096208009,0.652665266526653
-0.01138253791835,-0.00332807480142013,0.652765276527653
-0.0113895471815331,-0.00332893126137832,0.652865286528653
-0.0113965586274956,-0.00332979031415552,0.652965296529653
-0.0114035722418032,-0.00333065193409075,0.653065306530653
-0.0114105880101285,-0.00333151609552325,0.653165316531653
-0.0114176059182512,-0.00333238277172276,0.653265326532653
-0.0114246199594918,-0.00333324831135879,0.653365336533653
-0.0114316301700963,-0.00333411272084646,0.653465346534653
-0.0114386425804805,-0.00333497963440921,0.653565356535654
-0.0114456571759963,-0.0033358490253169,0.653665366536654
-0.0114526679452598,-0.00333671723903139,0.653765376537654
-0.0114596749239823,-0.00333758428303698,0.653865386538654
-0.0114666781475545,-0.00333845016374894,0.653965396539654
-0.0114736776511533,-0.00333931488651338,0.654065406540654
-0.0114806734695276,-0.00334017845774541,0.654165416541654
-0.0114876716398293,-0.00334104451594521,0.654265426542654
-0.0114946721459135,-0.00334191303759028,0.654365436543654
-0.0115016749717419,-0.00334278399488137,0.654465446544654
-0.0115086801015974,-0.00334365736215762,0.654565456545655
-0.0115156875198696,-0.0033445331169657,0.654665466546655
-0.0115226912027717,-0.00334540759407546,0.654765476547655
-0.0115296971942985,-0.00334628444054046,0.654865486548655
-0.0115367054786256,-0.0033471636307001,0.654965496549655
-0.0115437160401428,-0.00334804514103161,0.655065506550655
-0.0115507288630258,-0.0033489289448052,0.655165516551655
-0.0115577456611012,-0.00334980251629935,0.655265526552655
-0.0115647664028275,-0.00335066593998124,0.655365536553655
-0.011571791056984,-0.00335151930138714,0.655465546554655
-0.0115788256090798,-0.00335236632776117,0.655565556555656
-0.0115858596540523,-0.00335320442842279,0.655665566556656
-0.0115928931973545,-0.00335403367928542,0.655765576557656
-0.0115999262445461,-0.00335485415305495,0.655865586558656
-0.0116069620401258,-0.00335567031151837,0.655965596559656
-0.0116140016323409,-0.00335647679368828,0.656065606560656
-0.0116210406800106,-0.00335727468801414,0.656165616561656
-0.0116280791886947,-0.00335806406613266,0.656265626562656
-0.0116351171637392,-0.00335884499968035,0.656365636563656
-0.0116421546104902,-0.00335961755815554,0.656465646564656
-0.0116491915340798,-0.00336038181212558,0.656565656565657
-0.0116562279397472,-0.00336113783215797,0.656665666566657
-0.0116632638324106,-0.0033618856856126,0.656765676567657
-0.0116702992169884,-0.00336262544305679,0.656865686568657
-0.0116773340981852,-0.00336335717078134,0.656965696569657
-0.0116843684807053,-0.00336408093614592,0.657065706570657
-0.0116914066887293,-0.00336479579504376,0.657165716571657
-0.0116984486908226,-0.00336550182124984,0.657265726572657
-0.0117054901339363,-0.00336620010214434,0.657365736573657
-0.0117125342718709,-0.00336689510379116,0.657465746574658
-0.0117195821561883,-0.00336758143633439,0.657565756575658
-0.0117266294310597,-0.00336826018608504,0.657665766576658
-0.0117336761015102,-0.00336893141826451,0.657765776577658
-0.0117407254243343,-0.00336959960107507,0.657865786578658
-0.0117477696750699,-0.0033702740590421,0.657965796579658
-0.0117548149471089,-0.00337095839110526,0.658065806580658
-0.0117618551947459,-0.00337164884329036,0.658165816581658
-0.0117688965142595,-0.0033723490188138,0.658265826582658
-0.0117759389045807,-0.00337305882679338,0.658365836583658
-0.0117829834406868,-0.00337377274265354,0.658465846584658
-0.0117900301126342,-0.00337449072362608,0.658565856585659
-0.0117970789104793,-0.00337521272801219,0.658665866586659
-0.0118041298241715,-0.00337593871197442,0.658765876587659
-0.0118111828436605,-0.00337666863488313,0.658865886588659
-0.0118182379586818,-0.00337740245503922,0.658965896589659
-0.0118252967994502,-0.00337812718375636,0.659065906590659
-0.0118323549906774,-0.00337884392231429,0.659165916591659
-0.0118394125362126,-0.0033795527380728,0.659265926592659
-0.0118464694399047,-0.00338025369839177,0.659365936593659
-0.011853528341297,-0.00338095844903789,0.65946594659466
-0.0118605903043541,-0.00338166150071932,0.65956595659566
-0.0118676542235193,-0.00338236831813612,0.65966596659666
-0.0118747200831824,-0.00338307886600467,0.65976597659766
-0.0118817889480562,-0.0033837876507562,0.65986598659866
-0.0118888607940838,-0.00338449468308302,0.65996599659966
-0.0118959355966735,-0.00338519997474614,0.66006600660066
-0.0119030133320889,-0.00338590353643776,0.66016601660166
-0.0119100939762729,-0.00338660537991901,0.66026602660266
-0.0119171764231343,-0.00338731098058198,0.66036603660366
-0.0119242617408077,-0.00338801483630462,0.66046604660466
-0.0119313427455272,-0.00338871874334899,0.660566056605661
-0.0119384255519619,-0.00338942638191422,0.660666066606661
-0.0119455040659714,-0.00339013403117155,0.660766076607661
-0.0119525783236949,-0.00339084168684409,0.660866086608661
-0.0119596483608437,-0.00339154934465499,0.660966096609661
-0.0119667142131292,-0.00339225700246589,0.661066106610661
-0.0119737830843113,-0.00339296286401461,0.661166116611661
-0.0119808549499054,-0.00339366694213164,0.661266126612661
-0.0119879297855334,-0.00339436924643962,0.661366136613661
-0.0119950064810413,-0.00339507527157651,0.661466146614662
-0.0120020789326659,-0.00339578129136739,0.661566156615662
-0.012009154352186,-0.00339648550527326,0.661666166616662
-0.012016232715224,-0.00339718792505531,0.661766176617662
-0.0120233139979365,-0.00339788856247476,0.661866186618662
-0.0120303981763733,-0.00339858742608534,0.661966196619662
-0.0120374820968113,-0.00339927936018667,0.662066206620662
-0.0120445657546529,-0.00339996441930841,0.662166216621662
-0.0120516589860374,-0.00340064434945989,0.662266226622662
-0.0120587518659747,-0.00340131750085999,0.662366236623662
-0.0120658443910432,-0.00340198392589964,0.662466246624662
-0.0120729365578216,-0.0034026436801775,0.662566256625663
-0.012080038213569,-0.0034032985097031,0.662666266626663
-0.012087143178181,-0.00340394475566148,0.662766276627663
-0.012094247667532,-0.0034045844923077,0.662866286628663
-0.0121013516794835,-0.0034052177698945,0.662966296629663
-0.0121084552116833,-0.00340584464188191,0.663066306630663
-0.0121155582622069,-0.0034064651574534,0.663166316631663
-0.012122664590909,-0.00340707736958892,0.663266326632663
-0.0121297741694557,-0.00340768134564843,0.663366336633663
-0.0121368869700477,-0.00340827715513017,0.663466346634663
-0.0121440029647789,-0.00340886486432464,0.663566356635664
-0.0121511210338722,-0.00340945005447528,0.663666366636664
-0.0121582411587234,-0.00341003274375847,0.663766376637664
-0.0121653644136684,-0.00341060743539799,0.663866386638664
-0.0121724907711218,-0.00341117419354607,0.663966396639664
-0.0121796202037119,-0.00341173308663186,0.664066406640664
-0.0121867515904856,-0.00341228969910613,0.664166416641664
-0.0121938860071687,-0.00341283852563911,0.664266426642664
-0.0122010173132175,-0.003413378580425,0.664366436643664
-0.012208145532903,-0.00341390993830796,0.664466446644664
-0.012215276807838,-0.0034144363810616,0.664566456645665
-0.0122224111104371,-0.00341495794931563,0.664666466646665
-0.0122295484131148,-0.00341547468369969,0.664766476647665
-0.0122366897848611,-0.0034159810895761,0.664866486648665
-0.0122438351895367,-0.00341647725355041,0.664966496649665
-0.0122509845912166,-0.00341696326436635,0.665066506650665
-0.0122581368569723,-0.00341744474389698,0.665166516651665
-0.0122652892580893,-0.00341791818087748,0.665266526652665
-0.0122724417854792,-0.00341838364266763,0.665366536653665
-0.0122795982337459,-0.00341883920577005,0.665466546654665
-0.0122867585677128,-0.00341928495251321,0.665566556655666
-0.0122939140536962,-0.00341973551815759,0.665666566656666
-0.0123010630692866,-0.00342020091044949,0.665766576657666
-0.0123082056746801,-0.00342068099466936,0.665866586658666
-0.0123153419293244,-0.00342117563609754,0.665966596659666
-0.0123224718922395,-0.00342168470322191,0.666066606660666
-0.012329595621911,-0.00342220806239212,0.666166616661666
-0.012336715724202,-0.00342272998989857,0.666266626662666
-0.0123438322278741,-0.00342325049429483,0.666366636663666
-0.0123509451613682,-0.00342376958413465,0.666466646664666
-0.0123580545528042,-0.00342428727117924,0.666566656665667
-0.0123651604300885,-0.00342480356184388,0.666666666666667
-0.0123722628209134,-0.00342531846682042,0.666766676667667
-0.0123793617527574,-0.00342583199466259,0.666866686668667
-0.0123864572527783,-0.00342634415392415,0.666966696669667
-0.012393549348027,-0.00342685495315848,0.667066706670667
-0.0124006380652335,-0.00342736440091942,0.667166716671667
-0.0124077234308073,-0.00342787250576052,0.667266726672667
-0.0124148054712644,-0.00342837927516618,0.667366736673667
-0.0124218842124797,-0.00342888471769003,0.667466746674667
-0.0124289596804348,-0.00342938884081657,0.667566756675668
-0.0124360319005768,-0.00342989165309943,0.667666766676668
-0.0124431008984596,-0.00343039315988445,0.667766776677668
-0.0124501666992095,-0.00343089337186393,0.667866786678668
-0.0124572333183279,-0.00343138521304756,0.667966796679668
-0.0124643007400975,-0.00343186875293376,0.668066806680668
-0.0124713727993243,-0.00343234208620158,0.668166816681668
-0.0124784456021823,-0.00343280727213712,0.668266826682668
-0.0124855191339164,-0.00343326437489281,0.668366836683668
-0.0124925933801994,-0.00343371346396679,0.668466846684668
-0.0124996683267039,-0.00343415460137292,0.668566856685669
-0.0125067478188209,-0.00343458588392861,0.668666866686669
-0.0125138279548125,-0.00343500936343569,0.668766876687669
-0.0125209125842394,-0.00343542313136564,0.668866886688669
-0.0125279978023699,-0.00343582924058956,0.668966896689669
-0.0125350835962666,-0.00343622774991359,0.669066906690669
-0.0125421699537406,-0.00343661872348994,0.669166916691669
-0.0125492568622822,-0.00343700222012494,0.669266926692669
-0.0125563481820374,-0.00343737633449753,0.669366936693669
-0.0125634438739804,-0.00343774114359032,0.669466946694669
-0.0125705438999405,-0.00343809672331676,0.66956695669567
-0.0125776482218542,-0.00343844315065965,0.66966696669667
-0.0125847529216245,-0.00343878246565962,0.66976697669767
-0.012591857988987,-0.00343911472391514,0.66986698669867
-0.0125989672971321,-0.00343943801796688,0.66996699669967
-0.0126060808088515,-0.00343975242159001,0.67006700670067
-0.0126131984870439,-0.00344005800855932,0.67016701670167
-0.0126203202947148,-0.00344035484944251,0.67026702670267
-0.0126274461951905,-0.00344064301587611,0.67036703670367
-0.0126345722578644,-0.00344092454041643,0.67046704670467
-0.0126416984735414,-0.00344119947652351,0.670567056705671
-0.0126488248330262,-0.00344146787338081,0.670667066706671
-0.0126559513273377,-0.00344172978551765,0.670767076707671
-0.0126630779472805,-0.00344198526318676,0.670867086708671
-0.0126702046839805,-0.00344223435557133,0.670967096709671
-0.0126773354326534,-0.00344247515735051,0.671067106710671
-0.012684462310809,-0.00344271681556183,0.671167116711671
-0.0126915853493472,-0.00344295931737488,0.671267126712671
-0.012698704579061,-0.00344320265102839,0.671367136713671
-0.012705820030209,-0.00344344680369195,0.671467146714671
-0.0127129317327289,-0.00344369176360426,0.671567156715672
-0.0127200397162375,-0.00344393751793494,0.671667166716672
-0.0127271440100312,-0.00344418405599187,0.671767176717672
-0.0127342446430852,-0.00344443136601394,0.671867186718672
-0.0127413416438404,-0.00344467943517066,0.671967196719672
-0.0127484350407377,-0.00344492825276991,0.672067206720672
-0.0127555248617901,-0.00344517780811968,0.672167216721672
-0.0127626111344762,-0.00344542808838957,0.672267226722672
-0.0127696938861676,-0.00344567908395674,0.672367236723672
-0.0127767731440222,-0.00344593078412918,0.672467246724673
-0.0127838489346629,-0.00344618317607639,0.672567256725673
-0.0127909212844993,-0.00344643625124472,0.672667266726673
-0.0127979902196199,-0.00344668999680379,0.672767276727673
-0.0128050557657924,-0.00344694440526921,0.672867286728673
-0.0128121179487846,-0.0034471994638104,0.672967296729673
-0.0128191767936161,-0.00344745516280463,0.673067306730673
-0.0128262342616339,-0.00344769994736756,0.673167316731673
-0.0128332903581842,-0.00344793391051986,0.673267326732673
-0.0128403450888267,-0.00344815714421318,0.673367336733673
-0.0128473984589076,-0.00344836973932972,0.673467346734673
-0.0128544504738797,-0.00344857178675176,0.673567356735674
-0.012861501139089,-0.00344876337522323,0.673667366736674
-0.0128685504599885,-0.00344894459455741,0.673767376737674
-0.0128755984420312,-0.00344911553135959,0.673867386738674
-0.0128826450907769,-0.00344927627330449,0.673967396739674
-0.0128896904115715,-0.0034494269048593,0.674067406740674
-0.0128967344099751,-0.00344956751369877,0.674167416741674
-0.0129037770913335,-0.00344969818215142,0.674267426742674
-0.0129108184613136,-0.00344981899361518,0.674367436743674
-0.0129178585253683,-0.00344993003148803,0.674467446744675
-0.0129248972890575,-0.00345003137809862,0.674567456745675
-0.0129319347577272,-0.00345012311363711,0.674667466746675
-0.0129389709370441,-0.00345020531829396,0.674767476747675
-0.0129460058324612,-0.00345027807225925,0.674867486748675
-0.0129530394496453,-0.00345034145358506,0.674967496749675
-0.0129600717939424,-0.0034503955403231,0.675067506750675
-0.0129671028710194,-0.00345044040945617,0.675167516751675
-0.0129741326864359,-0.00345047613689763,0.675267526752675
-0.012981161245645,-0.00345050279856091,0.675367536753675
-0.0129881885542066,-0.00345052046929036,0.675467546754675
-0.0129952126953591,-0.00345054076598406,0.675567556755676
-0.0130022336934805,-0.00345056365763514,0.675667566756676
-0.0130092515729485,-0.00345058911537516,0.675767576757676
-0.0130162663577133,-0.00345061711033543,0.675867586758676
-0.0130232780715113,-0.00345064761364762,0.675967596759676
-0.0130302867379719,-0.00345068059858156,0.676067606760676
-0.0130372923804036,-0.00345071603413048,0.676167616761676
-0.0130442950219014,-0.00345075389356403,0.676267626762676
-0.0130512946853461,-0.00345079414801388,0.676367636763676
-0.0130582913935117,-0.00345083677074998,0.676467646764677
-0.0130652851686378,-0.00345088173397289,0.676567656765677
-0.0130722760330707,-0.00345092900988348,0.676667666766677
-0.0130792640087291,-0.00345097857175149,0.676767676767677
-0.0130862491176385,-0.00345103039284696,0.676867686768677
-0.013093231381183,-0.00345108444643966,0.676967696769677
-0.0131002108208537,-0.00345114070473042,0.677067706770677
-0.0131071874577138,-0.00345119914205838,0.677167716771677
-0.0131141613126128,-0.00345125973276248,0.677267726772677
-0.0131211324062932,-0.00345132245118202,0.677367736773677
-0.01312810075907,-0.00345138727058677,0.677467746774677
-0.0131350663909372,-0.00345145416745423,0.677567756775678
-0.013142029321889,-0.00345152311505451,0.677667766776678
-0.0131489919658665,-0.00345158175125426,0.677767776777678
-0.0131559543194483,-0.00345163015945149,0.677867786778678
-0.0131629163789991,-0.00345166842518247,0.677967796779678
-0.0131698781409905,-0.00345169663184521,0.678067806780678
-0.0131768396021079,-0.00345171486283732,0.678167816781678
-0.0131838007587162,-0.00345172320048774,0.678267826782678
-0.0131907616073938,-0.00345172172712508,0.678367836783678
-0.0131977221446123,-0.00345171052293952,0.678467846784678
-0.0132046823668434,-0.00345168966812151,0.678567856785679
-0.0132116422707726,-0.00345165924393041,0.678667866786679
-0.0132186018526577,-0.00345161932734883,0.678767876787679
-0.013225561109291,-0.00345156999749805,0.678867886788679
-0.0132325200371441,-0.0034515113313606,0.678967896789679
-0.0132394786326887,-0.00345144340698827,0.679067906790679
-0.0132464368925034,-0.0034513663002947,0.679167916791679
-0.0132533948132736,-0.00345128008612403,0.679267926792679
-0.013260352391364,-0.00345118484038972,0.679367936793679
-0.0132673096233532,-0.0034510806379361,0.679467946794679
-0.0132742665060335,-0.00345096755039978,0.67956795679568
-0.0132812230357697,-0.00345084565262503,0.67966796679668
-0.0132881796068841,-0.0034507136615674,0.67976797679768
-0.0132951362114645,-0.00345057166276328,0.67986798679868
-0.0133020928413851,-0.00345041974174875,0.67996799679968
-0.0133090494890544,-0.00345025797978345,0.68006800680068
-0.013316004240491,-0.00345009801621878,0.68016801680168
-0.0133229571072423,-0.00344993982753225,0.68026802680268
-0.0133299081004279,-0.00344978339554736,0.68036803680368
-0.0133368572310607,-0.00344962869781098,0.68046804680468
-0.0133438045100465,-0.00344947571507723,0.680568056805681
-0.0133507499480774,-0.00344932442703125,0.680668066806681
-0.0133576935559523,-0.00344917481442757,0.680768076807681
-0.0133646353440426,-0.00344902685588202,0.680868086808681
-0.0133715753226125,-0.00344888053321803,0.680968096809681
-0.0133785135021403,-0.00344873582719011,0.681068106810681
-0.0133854498924626,-0.00344859271855248,0.681168116811681
-0.01339238450363,-0.00344845118805947,0.681268126812681
-0.013399317345586,-0.00344831121860385,0.681368136813681
-0.0134062484280604,-0.00344817278880158,0.681468146814681
-0.0134131777609968,-0.00344803588261463,0.681568156815682
-0.0134201053540181,-0.00344790048079722,0.681668166816682
-0.013427031216747,-0.00344776656410377,0.681768176817682
-0.0134339553588064,-0.00344763411542697,0.681868186818682
-0.0134408777898191,-0.00344750311659032,0.681968196819682
-0.0134477985193011,-0.00344737354834824,0.682068206820682
-0.0134547194586678,-0.00344723383122472,0.682168216821682
-0.0134616405981894,-0.00344708404861766,0.682268226822682
-0.0134685619284569,-0.00344692428606325,0.682368236823682
-0.0134754834401683,-0.00344675462695949,0.682468246824682
-0.0134824051239145,-0.00344657515470429,0.682568256825683
-0.0134893269709282,-0.00344638595055692,0.682668266826683
-0.013496248972228,-0.0034461870957771,0.682768276827683
-0.0135031711191533,-0.00344597867162427,0.682868286828683
-0.0135100934029367,-0.00344576075615016,0.682968296829683
-0.0135170158154522,-0.0034455334306143,0.683068306830683
-0.0135239383481462,-0.00344529677093032,0.683168316831683
-0.0135308609931066,-0.00344505085408065,0.683268326832683
-0.0135377837422074,-0.00344479575918656,0.683368336833683
-0.0135447065875366,-0.00344453156002293,0.683468346834683
-0.0135516295215027,-0.00344425833250329,0.683568356835684
-0.0135585525365145,-0.00344397615040281,0.683668366836684
-0.0135654756249806,-0.00344368508856556,0.683768376837684
-0.0135723987798442,-0.00344338521862832,0.683868386838684
-0.0135793219937279,-0.00344307661222771,0.683968396839684
-0.0135862452596818,-0.00344275934313881,0.684068406840684
-0.0135931685706492,-0.00344243347979056,0.684168416841684
-0.0136000919201079,-0.00344209909275041,0.684268426842684
-0.0136070153010012,-0.00344175625258596,0.684368436843684
-0.0136139368203039,-0.00344141658154122,0.684468446844684
-0.013620856490205,-0.0034410800432633,0.684568456845685
-0.0136277743225727,-0.00344074660460684,0.684668466846685
-0.0136346903293819,-0.00344041623135743,0.684768476847685
-0.0136416045222871,-0.0034400888903697,0.684868486848685
-0.0136485169129426,-0.00343976454742903,0.684968496849685
-0.0136554275125749,-0.00343944317152873,0.685068506850685
-0.0136623363326246,-0.00343912472845409,0.685168516851685
-0.0136692433839976,-0.0034388091871983,0.685268526852685
-0.0136761486779204,-0.00343849651568531,0.685368536853685
-0.0136830522249783,-0.00343818668183885,0.685468546854686
-0.0136899540358632,-0.00343787965465204,0.685568556855686
-0.0136968541212671,-0.00343757540311809,0.685668566856686
-0.0137037524913476,-0.00343727389836839,0.685768576857686
-0.0137106491565828,-0.00343697510725768,0.685868586858686
-0.0137175441269163,-0.00343667900198663,0.685968596859686
-0.0137244374125055,-0.00343638555261755,0.686068606860686
-0.0137313290229733,-0.003436094730282,0.686168616861686
-0.0137382208522002,-0.00343579494160421,0.686268626862686
-0.013745112890991,-0.00343548626142853,0.686368636863686
-0.0137520051301506,-0.00343516876353004,0.686468646864686
-0.0137588975604838,-0.0034348425216837,0.686568656865687
-0.0137657901730093,-0.00343450760752613,0.686668666866687
-0.0137726850761968,-0.00343416407344844,0.686768676867687
-0.0137795822426747,-0.00343381199001806,0.686868686868687
-0.0137864816457129,-0.00343345142780232,0.686968696869687
-0.0137933832585813,-0.00343308245843793,0.687068706870687
-0.0138002870545497,-0.00343270515035394,0.687168716871687
-0.0138071930076367,-0.0034323195730486,0.687268726872687
-0.0138141010916465,-0.0034319257928125,0.687368736873687
-0.0138210112808116,-0.00343152387914388,0.687468746874688
-0.0138279235494709,-0.00343111389833345,0.687568756875688
-0.0138348378721774,-0.00343069591667169,0.687668766876688
-0.0138417542238048,-0.00343026999938013,0.687768776877688
-0.0138486725794408,-0.00342983621168026,0.687868786878688
-0.0138555929141727,-0.00342939461879341,0.687968796879688
-0.013862515203516,-0.00342894528380253,0.688068806880688
-0.0138694394230927,-0.00342848826979077,0.688168816881688
-0.0138763655487388,-0.00342802364091025,0.688268826882688
-0.013883293556611,-0.00342755145703648,0.688368836883688
-0.0138902194342019,-0.00342708335538241,0.688468846884688
-0.0138971431951971,-0.00342661929317995,0.688568856885689
-0.0139040648527479,-0.00342615922873,0.688668866886689
-0.0139109844196847,-0.00342570312247221,0.688768876887689
-0.0139179019091587,-0.0034252509316383,0.688868886888689
-0.0139248173337865,-0.00342480261666773,0.688968896889689
-0.0139317263966524,-0.00342436126007494,0.689068906890689
-0.0139386291489711,-0.00342392679556906,0.689168916891689
-0.0139455256416369,-0.00342349915579038,0.689268926892689
-0.0139524159247952,-0.00342307827658669,0.689368936893689
-0.0139593000485918,-0.00342266409059801,0.68946894689469
-0.0139661780626378,-0.00342225653474158,0.68956895689569
-0.0139730500159026,-0.00342185554379579,0.68966896689669
-0.0139799159572489,-0.00342146105360842,0.68976897689769
-0.0139867759348977,-0.00342107300216569,0.68986898689869
-0.0139936299969633,-0.00342069132745384,0.68996899689969
-0.0140004781908113,-0.00342031596532054,0.69006900690069
-0.0140073228943507,-0.00341993448948057,0.69016901690169
-0.0140141641322803,-0.00341954694911723,0.69026902690269
-0.0140210019296192,-0.00341915339020634,0.69036903690369
-0.0140278363106386,-0.00341875386193119,0.69046904690469
-0.0140346672997161,-0.00341834840919833,0.690569056905691
-0.0140414949212297,-0.00341793708012206,0.690669066906691
-0.0140483191991294,-0.00341751991853954,0.690769076907691
-0.0140551378853077,-0.00341710296438257,0.690869086908691
-0.0140619510248849,-0.0034166862080283,0.690969096909691
-0.0140687586625538,-0.00341626963985389,0.691069106910691
-0.0140755608429001,-0.00341585325344406,0.691169116911691
-0.014082357609975,-0.00341543703917607,0.691269126912691
-0.0140891490076158,-0.00341502098849624,0.691369136913691
-0.0140959350791254,-0.00341460509392012,0.691469146914692
-0.0141027158674857,-0.00341418934689414,0.691569156915692
-0.0141094914154648,-0.00341377373886464,0.691669166916692
-0.0141162617650825,-0.00341335826234715,0.691769176917692
-0.0141230269583585,-0.00341294290878812,0.691869186918692
-0.014129787036564,-0.00341252767070315,0.691969196919692
-0.0141365420408633,-0.0034121125406077,0.692069206920692
-0.0141432920118863,-0.00341169751208655,0.692169216921692
-0.0141500369181983,-0.0034112889608014,0.692269226922692
-0.014156776800429,-0.00341088682260003,0.692369236923692
-0.0141635116986737,-0.00341049103653784,0.692469246924692
-0.0141702416524928,-0.00341010154060088,0.692569256925693
-0.0141769667013399,-0.00340971827277556,0.692669266926693
-0.0141836868839203,-0.00340934117211712,0.692769276927693
-0.0141904022389391,-0.00340897017981932,0.692869286928693
-0.0141971128044599,-0.00340860523386841,0.692969296929693
-0.0142038186183326,-0.00340824627759662,0.693069306930693
-0.0142105197178723,-0.00340789325112855,0.693169316931693
-0.0142172161402875,-0.00340754609779635,0.693269326932693
-0.0142239079220378,-0.0034072047587939,0.693369336933693
-0.0142305950996901,-0.00340686917852242,0.693469346934693
-0.0142372777089558,-0.00340653930031435,0.693569356935694
-0.0142439557856531,-0.00340621506750175,0.693669366936694
-0.014250629364959,-0.00340589642769358,0.693769376937694
-0.0142572984818364,-0.0034055833231531,0.693869386938694
-0.0142639648865716,-0.00340527517009484,0.693969396939694
-0.0142706285977689,-0.00340497191505869,0.694069406940694
-0.0142772896339255,-0.00340467351099965,0.694169416941694
-0.0142839480135386,-0.00340437990552686,0.694269426942694
-0.0142906037547846,-0.00340409104945695,0.694369436943694
-0.0142972568756263,-0.00340380689574472,0.694469446944694
-0.014303907394133,-0.0034035273941379,0.694569456945695
-0.0143105553278399,-0.00340325249652217,0.694669466946695
-0.0143172006943886,-0.00340298215692173,0.694769476947695
-0.0143238435112074,-0.00340271632829174,0.694869486948695
-0.0143304837956171,-0.00340245496144873,0.694969496949695
-0.0143371215646183,-0.00340219801362451,0.695069506950695
-0.0143437568351042,-0.00340194543670508,0.695169516951695
-0.0143503896239684,-0.00340169718578379,0.695269526952695
-0.0143570199477835,-0.00340145321702326,0.695369536953695
-0.0143636478231221,-0.00340121348551705,0.695469546954695
-0.0143702732663431,-0.00340097794635841,0.695569556955696
-0.0143768962935914,-0.00340074655784863,0.695669566956696
-0.0143835151893297,-0.00340051983962054,0.695769576957696
-0.0143901299853134,-0.00340029774676762,0.695869586958696
-0.0143967407126562,-0.00340008023331411,0.695969596959696
-0.0144033474024721,-0.00339986725542264,0.696069606960696
-0.0144099500853402,-0.00339965876818677,0.696169616961696
-0.0144165487917328,-0.00339945472669975,0.696269626962696
-0.0144231435516946,-0.00339925508819368,0.696369636963696
-0.0144297343949494,-0.003399059808831,0.696469646964696
-0.0144363213511143,-0.0033988688469128,0.696569656965697
-0.0144429044491644,-0.003398682159671,0.696669666966697
-0.0144494837180754,-0.0033984997043374,0.696769676967697
-0.0144560591866088,-0.00339832144028237,0.696869686968697
-0.0144626308828847,-0.00339814732687601,0.696969696969697
-0.0144691988352368,-0.00339797732135023,0.697069706970697
-0.0144757630716785,-0.00339781138414448,0.697169716971697
-0.0144823253660186,-0.00339764888442866,0.697269726972697
-0.0144888857301252,-0.00339748978371142,0.697369736973697
-0.0144954441755458,-0.00339733404563977,0.697469746974697
-0.0145020007140417,-0.00339718163599917,0.697569756975698
-0.0145085553571601,-0.00339703251736756,0.697669766976698
-0.0145151081163417,-0.00339688665659958,0.697769776977698
-0.0145216590032406,-0.00339674401734242,0.697869786978698
-0.0145282080291905,-0.0033966045643122,0.697969796979698
-0.0145347515647795,-0.00339646166737685,0.698069806980698
-0.0145412896555555,-0.00339631535112815,0.698169816981698
-0.0145478223464252,-0.0033961656401577,0.698269826982698
-0.0145543496822951,-0.00339601256226484,0.698369836983698
-0.0145608717075373,-0.00339585614097206,0.698469846984698
-0.0145673884663096,-0.00339569640087088,0.698569856985699
-0.0145739000025566,-0.00339553336655327,0.698669866986699
-0.0145804063594739,-0.00339536706154144,0.698769876987699
-0.0145869075800436,-0.00339519751149646,0.698869886988699
-0.0145934037069269,-0.00339502473994075,0.698969896989699
-0.0145998955794487,-0.00339485830769374,0.699069906990699
-0.014606383233962,-0.00339469815488003,0.699169916991699
-0.014612866706285,-0.00339454422483177,0.699269926992699
-0.0146193460320222,-0.00339439645767364,0.699369936993699
-0.0146258212465643,-0.00339425479673779,0.699469946994699
-0.0146322923847673,-0.00339411918642575,0.6995699569957
-0.0146387594812734,-0.00339398956793111,0.6996699669967
-0.0146452225701903,-0.00339386588672456,0.6997699769977
-0.0146516816857323,-0.00339374808720754,0.6998699869987
-0.0146581368612588,-0.00339363611485075,0.6999699969997
-0.0146645881301288,-0.00339352991619378,0.7000700070007
-0.0146710355254877,-0.00339342943670745,0.7001700170017
-0.0146774790796254,-0.00339333462186225,0.7002700270027
-0.0146839188250456,-0.00339324542140564,0.7003700370037
-0.0146903547935038,-0.00339316178187748,0.700470047004701
-0.014696786219664,-0.0033930740857905,0.700570057005701
-0.0147032131403067,-0.00339298236415158,0.700670067006701
-0.0147096355922126,-0.00339288665010616,0.700770077007701
-0.0147160536114138,-0.00339278697359175,0.700870087008701
-0.0147224672339425,-0.00339268336668461,0.700970097009701
-0.0147288764955101,-0.00339257585932234,0.701070107010701
-0.0147352814311865,-0.00339246448358121,0.701170117011701
-0.0147416820759346,-0.00339234926939872,0.701270127012701
-0.0147480784646105,-0.0033922302456435,0.701370137013701
-0.0147544706313217,-0.00339210744439159,0.701470147014701
-0.0147608586102829,-0.00339198089344235,0.701570157015702
-0.01476724243496,-0.00339185062380275,0.701670167016702
-0.014773622138926,-0.00339171666434111,0.701770177017702
-0.0147800036968913,-0.00339158698169424,0.701870187018702
-0.0147863870902516,-0.0033914615352324,0.701970197019702
-0.0147927723006168,-0.00339134027897986,0.702070207020702
-0.0147991593098101,-0.00339122317230689,0.702170217021702
-0.0148055480997623,-0.00339111017244532,0.702270227022702
-0.0148119386522967,-0.00339100123876531,0.702370237023702
-0.0148183328193812,-0.00339090563057103,0.702470247024703
-0.0148247305649834,-0.00339082322811147,0.702570257025703
-0.0148311318526437,-0.00339075390842838,0.702670267026703
-0.0148375366457952,-0.00339069755284014,0.702770277027703
-0.0148439449084058,-0.00339065404159574,0.702870287028703
-0.0148503566036949,-0.00339062325708304,0.702970297029703
-0.0148567716941333,-0.00339060508275859,0.703070307030703
-0.0148631901412298,-0.0033905994031486,0.703170317031703
-0.0148696119062793,-0.00339060610384817,0.703270327032703
-0.0148760369492934,-0.00339062507045244,0.703370337033703
-0.0148824652311393,-0.00339065619283361,0.703470347034703
-0.0148888967127912,-0.00339069935765597,0.703570357035704
-0.0148953313555437,-0.00339075445586066,0.703670367036704
-0.0149017672670134,-0.00339081206883256,0.703770377037704
-0.0149082044250677,-0.00339087217091059,0.703870387038704
-0.0149146428080017,-0.00339093473536471,0.703970397039704
-0.0149210823942175,-0.00339099973653413,0.704070407040704
-0.0149275231623311,-0.00339106714768862,0.704170417041704
-0.01493396509021,-0.00339113694423656,0.704270427042704
-0.0149404081547593,-0.00339120909944791,0.704370437043704
-0.0149468523334188,-0.00339128358980007,0.704470447044705
-0.0149532976035215,-0.00339136038963216,0.704570457045705
-0.0149597439430417,-0.00339143947435258,0.704670467046705
-0.0149661923740313,-0.00339152050502379,0.704770477047705
-0.0149726428630241,-0.00339160345919236,0.704870487048705
-0.0149790953759126,-0.0033916883122667,0.704970497049705
-0.0149855498780546,-0.00339177504393194,0.705070507050705
-0.014992006334594,-0.00339186363173487,0.705170517051705
-0.0149984647111025,-0.00339195405215286,0.705270527052705
-0.015004924972724,-0.00339204628487108,0.705370537053705
-0.0150113870841748,-0.00339214030743637,0.705470547054705
-0.0150178510098505,-0.00339223609739532,0.705570557055706
-0.0150243167137188,-0.00339233363336389,0.705670567056706
-0.0150307841594268,-0.00339243289502721,0.705770577057706
-0.0150371654078576,-0.00339253654149489,0.705870587058706
-0.0150434612819773,-0.00339264452251437,0.705970597059706
-0.0150496725971605,-0.00339275678890226,0.706070607060706
-0.0150557983240849,-0.00339287404205618,0.706170617061706
-0.0150618392781252,-0.00339299622637756,0.706270627062706
-0.0150677962664233,-0.0033931232884061,0.706370637063706
-0.0150736700888504,-0.00339325517575095,0.706470647064707
-0.0150794615374727,-0.00339339183388273,0.706570657065707
-0.0150852606827578,-0.00339353941179181,0.706670667066707
-0.0150910674487923,-0.00339369781004225,0.706770677067707
-0.0150968817594487,-0.00339386692705974,0.706870687068707
-0.0151027035381722,-0.00339404666554679,0.706970697069707
-0.0151085327079801,-0.00339423692606728,0.707070707070707
-0.0151143691916759,-0.00339443761132381,0.707170717071707
-0.0151202129116353,-0.00339464862615727,0.707270727072707
-0.0151260637900204,-0.00339486987327009,0.707370737073707
-0.0151319217485654,-0.00339510125964151,0.707470747074707
-0.0151377867087908,-0.00339534269011251,0.707570757075708
-0.0151435693054757,-0.00339558784996589,0.707670767076708
-0.0151492703234157,-0.00339583669429521,0.707770777077708
-0.01515497873522,-0.00339608579309507,0.707870787078708
-0.015160694459629,-0.00339633513674256,0.707970797079708
-0.0151663310816758,-0.00339658733730227,0.708070807080708
-0.0151718893573943,-0.00339684235949056,0.708170817081708
-0.0151773700354408,-0.00339710016909293,0.708270827082708
-0.0151827738573081,-0.00339736073082555,0.708370837083708
-0.0151881872958072,-0.00339762140268614,0.708470847084708
-0.0151936102553515,-0.00339788217719032,0.708570857085709
-0.0151990426401401,-0.00339814304899198,0.708670867086709
-0.0152044843543725,-0.00339840401060684,0.708770877087709
-0.0152099353018203,-0.00339866505348114,0.708870887088709
-0.0152153953873244,-0.00339892617226889,0.708970897089709
-0.015220864516688,-0.00339918736055487,0.709070907090709
-0.0152263425962487,-0.00339944861085463,0.709170917091709
-0.0152317437996362,-0.00339970979165624,0.709270927092709
-0.0152371544476207,-0.00339997102271041,0.709370937093709
-0.0152425744438669,-0.00340023229653267,0.709470947094709
-0.0152479181077368,-0.00340049349230313,0.70957095709571
-0.0152531861684273,-0.00340075460681405,0.70967096709671
-0.0152583793481856,-0.00340101563578869,0.70977097709771
-0.0152635835128357,-0.003401276684009,0.70987098709871
-0.0152687134014021,-0.00340153764134694,0.70997099709971
-0.0152738547372909,-0.00340179860616944,0.71007100710071
-0.0152790074686457,-0.00340206439951572,0.71017101710171
-0.0152841714898293,-0.00340233497327176,0.71027102710271
-0.0152893466953112,-0.00340261027932328,0.71037103710371
-0.0152945329796679,-0.00340289026955627,0.71047104710471
-0.015299730237476,-0.00340317489906407,0.710571057105711
-0.0153049383632051,-0.00340346411866332,0.710671067106711
-0.0153101572514315,-0.00340375788344745,0.710771077107711
-0.0153152998053572,-0.0034040547991749,0.710871087108711
-0.0153203667527889,-0.00340435482735421,0.710971097109711
-0.0153254455492429,-0.0034046592798985,0.711071107110711
-0.0153305360837359,-0.00340496811190115,0.711171117111711
-0.0153356382465674,-0.00340528127952468,0.711271127112711
-0.0153407519285719,-0.00340559873786273,0.711371137113711
-0.0153458770219735,-0.0034059204452162,0.711471147114711
-0.0153509297529522,-0.00340625156049296,0.711571157115712
-0.0153559962404125,-0.00340658321571762,0.711671167116712
-0.0153609945567283,-0.00340691630902123,0.711771177117712
-0.015365922238882,-0.00340724428618526,0.711871187118712
-0.015370862530048,-0.00340757157371278,0.711971197119712
-0.0153758153120792,-0.00340789817160399,0.712071207120712
-0.0153807849430499,-0.00340822210183193,0.712171217121712
-0.0153857712674978,-0.00340854338257312,0.712271227122712
-0.0153907741300678,-0.00340886203414249,0.712371237123712
-0.015395793375939,-0.00340917807471636,0.712471247124712
-0.0154008282155046,-0.00340949043509113,0.712571257125713
-0.0154058784987552,-0.00340979914413533,0.712671267126713
-0.0154109440776062,-0.00341010422537136,0.712771277127713
-0.015416024805256,-0.00341040570766783,0.712871287128713
-0.0154210395749059,-0.00341070570377106,0.712971297129713
-0.0154259893565377,-0.00341100491828642,0.713071307130713
-0.0154308747780946,-0.00341130335656,0.713171317131713
-0.0154356964612118,-0.00341160101966079,0.713271327132713
-0.0154405312045451,-0.00341189818451269,0.713371337133713
-0.015445302363297,-0.00341219388455549,0.713471347134713
-0.0154500869372408,-0.00341248909383386,0.713571357135714
-0.0154548084084932,-0.00341278285327198,0.713671367136714
-0.0154595542525647,-0.00341307551998391,0.713771377137714
-0.0154642357592284,-0.00341336571148927,0.713871387138714
-0.0154688658749373,-0.00341365238959135,0.713971397139714
-0.0154734451007203,-0.00341393558315858,0.714071407140714
-0.0154779739329016,-0.00341421531785182,0.714171417141714
-0.0154824528627805,-0.00341449161826287,0.714271427142714
-0.0154869524838893,-0.00341476682701691,0.714371437143714
-0.0154914726046267,-0.00341504094732157,0.714471447144714
-0.0154959305347035,-0.0034153127645615,0.714571457145715
-0.0155003351868948,-0.0034155857429566,0.714671467146715
-0.015504762208752,-0.00341586450788219,0.714771477147715
-0.0155092113985163,-0.00341614900267024,0.714871487148715
-0.01551359481675,-0.00341643782666418,0.714971497149715
-0.0155180013617526,-0.00341673340054097,0.715071507150715
-0.0155224308262056,-0.00341703566335605,0.715171517151715
-0.0155268823517523,-0.00341734343470857,0.715271527152715
-0.0155313557368478,-0.00341765666006913,0.715371537153715
-0.0155357760496656,-0.00341797135558481,0.715471547154716
-0.0155402135977263,-0.00341829239468601,0.715571557155716
-0.0155446682211838,-0.00341861971749734,0.715671567156716
-0.0155491451018268,-0.00341895360201167,0.715771577157716
-0.0155536440261356,-0.00341929399476889,0.715871587158716
-0.0155581647819799,-0.00341964084551643,0.715971597159716
-0.015562619510754,-0.00341999276322036,0.716071607160716
-0.0155670124231957,-0.00342034184646521,0.716171617161716
-0.0155713441084363,-0.00342068812625797,0.716271627162716
-0.0155757030882019,-0.00342103410239688,0.716371637163716
-0.0155800884378451,-0.00342137864687213,0.716471647164716
-0.0155844950570505,-0.00342172271982844,0.716571657165717
-0.0155888534690689,-0.00342206404813897,0.716671667166717
-0.0155931641424254,-0.00342240265532603,0.716771677167717
-0.0155975128258663,-0.00342275177492378,0.716871687168717
-0.0156018991788503,-0.00342311131605002,0.716971697169717
-0.0156063129842806,-0.00342347472983196,0.717071707170717
-0.015610757299973,-0.00342384755260647,0.717171717171717
-0.0156152406846891,-0.00342423134327247,0.717271727172717
-0.0156197627925415,-0.00342462600453239,0.717371737173717
-0.0156243232806366,-0.0034250314422964,0.717471747174718
-0.0156289218089677,-0.00342544756247447,0.717571757175718
-0.0156335580405218,-0.00342587427204594,0.717671767176718
-0.0156382194419861,-0.00342630426728028,0.717771777177718
-0.0156429179863038,-0.0034267447332265,0.717871787178718
-0.01564765334416,-0.00342719557686375,0.717971797179718
-0.0156524251892338,-0.00342765670944811,0.718071807180718
-0.0156572242874543,-0.00342812641383858,0.718171817181718
-0.0156620503892696,-0.00342860461839836,0.718271827182718
-0.0156669032472657,-0.00342909125149084,0.718371837183718
-0.0156717892676837,-0.00342958711822641,0.718471847184718
-0.0156767014943911,-0.00343009126487544,0.718571857185719
-0.015681646350736,-0.00343060449440988,0.718671867186719
-0.0156866235427945,-0.00343112673091619,0.718771877187719
-0.0156916327788876,-0.00343165789527328,0.718871887188719
-0.0156966637511435,-0.00343219144502392,0.718971897189719
-0.015701726279984,-0.00343273382960461,0.719071907190719
-0.015706822381286,-0.00343328571726779,0.719171917191719
-0.0157119517565276,-0.00343384702889229,0.719271927192719
-0.0157171050998947,-0.00343441607299789,0.719371937193719
-0.0157222821902758,-0.00343499278543244,0.71947194719472
-0.0157274895266117,-0.00343557796489096,0.71957195719572
-0.0157327268354002,-0.0034361715408062,0.71967196719672
-0.0157379961597826,-0.00343677418570709,0.71977197719772
-0.0157432948984932,-0.00343738507844528,0.71987198719872
-0.0157486239213293,-0.00343800036774913,0.71997199719972
-0.0157539829561784,-0.00343862001619637,0.72007200720072
-0.0157593649820077,-0.00343924313527879,0.72017201720172
-0.0157647697878631,-0.00343986970040481,0.72027202720272
-0.0157702039287119,-0.0034405005359303,0.72037203720372
-0.0157756671409953,-0.00344113560764082,0.72047204720472
-0.0157811625206995,-0.00344178050105653,0.720572057205721
-0.0157866796453339,-0.00344242866623545,0.720672067206721
-0.0157921523394225,-0.00344307981556196,0.720772077207721
-0.0157975828246639,-0.00344373792433533,0.720872087208721
-0.0158030422467271,-0.00344440002230765,0.720972097209721
-0.0158085337027745,-0.00344507169820663,0.721072107210721
-0.0158140569120332,-0.00344575287291128,0.721172117211721
-0.0158196115962965,-0.00344644346623124,0.721272127212721
-0.0158251974793889,-0.0034471434001147,0.721372137213721
-0.0158308142875943,-0.00344785259864813,0.721472147214722
-0.0158364617498697,-0.00344857098484902,0.721572157215722
-0.0158420653690199,-0.00344929574243457,0.721672167216722
-0.0158476894788174,-0.00345002309390832,0.721772177217722
-0.0158533338922584,-0.00345075302323223,0.721872187218722
-0.0158589984237292,-0.00345148551222979,0.721972197219722
-0.0158646828893268,-0.00345222054486289,0.722072207220722
-0.0158703871067519,-0.00345295810295511,0.722172217221722
-0.0158761108953091,-0.00345369817153762,0.722272227222722
-0.0158818540747306,-0.00345444073243391,0.722372237223722
-0.015887616465711,-0.00345518576960596,0.722472247224722
-0.0158933978892657,-0.003455933268085,0.722572257225723
-0.0158991981671583,-0.00345668320969444,0.722672267226723
-0.0159050171220079,-0.00345743557946544,0.722772277227723
-0.0159108545766475,-0.00345819036135996,0.722872287228723
-0.0159167103550862,-0.00345894753827078,0.722972297229723
-0.0159225075775154,-0.00345971196972865,0.723072307230723
-0.015928257750919,-0.00346047837707492,0.723172317231723
-0.0159340371363576,-0.00346125351660782,0.723272327232723
-0.0159398454743353,-0.00346203731882902,0.723372337233723
-0.015945682507281,-0.00346282971103274,0.723472347234723
-0.0159515479800827,-0.00346363062265144,0.723572357235724
-0.0159574416398736,-0.00346443998418697,0.723672367236724
-0.0159633632351772,-0.00346525772507184,0.723772377237724
-0.0159693021659079,-0.00346607733385558,0.723872387238724
-0.0159752582665531,-0.00346689879984609,0.723972397239724
-0.0159812313732038,-0.00346772211235134,0.724072407240724
-0.0159872213232341,-0.00346854725961023,0.724172417241724
-0.0159932383369483,-0.00346938067502128,0.724272427242724
-0.015999278785683,-0.00347021662551421,0.724372437243724
-0.0160052717288421,-0.00347105797762426,0.724472447244724
-0.0160112882299801,-0.00347190178997203,0.724572457245725
-0.0160172574488993,-0.00347275092481574,0.724672467246725
-0.0160231780065406,-0.00347360128496693,0.724772477247725
-0.01602903597674,-0.00347445238179936,0.724872487248725
-0.0160348481472783,-0.00347530869527669,0.724972497249725
-0.0160406149462648,-0.00347617016338505,0.725072507250725
-0.0160464102735305,-0.00347703953932389,0.725172517251725
-0.0160521474922483,-0.00347791363365872,0.725272527252725
-0.0160578377099479,-0.00347878969746665,0.725372537253725
-0.0160634813716318,-0.00347966770081017,0.725472547254725
-0.0160691454799118,-0.00348054720210795,0.725572557255726
-0.0160748298483188,-0.00348142819173732,0.725672567256726
-0.0160805413662667,-0.00348231140317199,0.725772577257726
-0.0160862797896564,-0.00348319682037391,0.725872587258726
-0.016092044876527,-0.00348408442730496,0.725972597259726
-0.0160978363862009,-0.00348497420899628,0.726072607260726
-0.0161035803805695,-0.00348586582223359,0.726172617261726
-0.0161092773095537,-0.00348675923921756,0.726272627262726
-0.0161149252248507,-0.00348765365697606,0.726372637263726
-0.0161206021648581,-0.00348855419913343,0.726472647264726
-0.0161262326745881,-0.00348945644773988,0.726572657265727
-0.0161318171936974,-0.00349036037606535,0.726672667266727
-0.0161374293460553,-0.0034912663102169,0.726772677267727
-0.0161429932884464,-0.00349217310186978,0.726872687268727
-0.0161485094794521,-0.00349308073177839,0.726972697269727
-0.0161540539508955,-0.00349398705939699,0.727072707270727
-0.0161595515602101,-0.00349488758658542,0.727172717271727
-0.016165067905395,-0.00349578464313875,0.727272727272727
-0.0161705296731842,-0.00349667986386928,0.727372737273727
-0.0161760176915279,-0.00349757310871141,0.727472747274727
-0.016181534123532,-0.00349846518812155,0.727572757275728
-0.0161870787245629,-0.00349935611706846,0.727672767276728
-0.0161925764638927,-0.00350024138778943,0.727772777277728
-0.0161981024744651,-0.00350112556899184,0.727872787278728
-0.0162036561523938,-0.00350200827896996,0.727972797279728
-0.0162092372588187,-0.00350288953269264,0.728072807280728
-0.0162148416389212,-0.00350377935287532,0.728172817281728
-0.0162204054959899,-0.00350467405183453,0.728272827282728
-0.0162259271719036,-0.00350557317088171,0.728372837283728
-0.0162314725669251,-0.00350648068317798,0.728472847284728
-0.0162369779977855,-0.00350739288286317,0.728572857285729
-0.0162424418010178,-0.00350830931124901,0.728672867286729
-0.0162478658282688,-0.00350923959437627,0.728772877287729
-0.0162532504570745,-0.00351018358576418,0.728872887288729
-0.0162586513144676,-0.00351113573517619,0.728972897289729
-0.0162640682775968,-0.003512095977391,0.729072907290729
-0.0162695075280631,-0.0035130613827904,0.729172917291729
-0.0162749688868819,-0.00351403190753712,0.729272927292729
-0.0162803905116323,-0.00351501575990793,0.729372937293729
-0.0162858377411381,-0.00351601023374822,0.729472947294729
-0.0162913070102465,-0.00351700956711925,0.72957295729573
-0.0162967981429667,-0.00351801371832213,0.72967296729673
-0.0163022492706823,-0.0035190308731804,0.72977297729773
-0.0163076607727467,-0.00352006089055901,0.72987298729873
-0.0163130945934759,-0.00352109543922294,0.72997299729973
-0.0163185505559167,-0.00352213448175,0.73007300730073
-0.0163240318495038,-0.00352318366460495,0.73017301730173
-0.0163295285702032,-0.00352424010521451,0.73027302730273
-0.0163350406016858,-0.00352530374691091,0.73037303730373
-0.0163405678278358,-0.00352637453088804,0.730473047304731
-0.0163460547339938,-0.00352745767806743,0.730573057305731
-0.016351501702507,-0.00352855305800634,0.730673067306731
-0.0163569740959356,-0.00352965807895495,0.730773077307731
-0.0163624717118794,-0.00353077266286137,0.730873087308731
-0.0163679274927694,-0.00353189512359147,0.730973097309731
-0.0163733418362426,-0.00353302536919361,0.731073107310731
-0.0163787169371603,-0.00353416735999838,0.731173117311731
-0.016384114653233,-0.00353531286313725,0.731273127312731
-0.0163895381734676,-0.00353646754966665,0.731373137313731
-0.0163949839251201,-0.00353762564160982,0.731473147314731
-0.0164004517320925,-0.00353878711116743,0.731573157315732
-0.0164058798041411,-0.00353996002868904,0.731673167316732
-0.0164112685178395,-0.00354114427014692,0.731773177317732
-0.0164166182463397,-0.00354233971258271,0.731873187318732
-0.0164219293593723,-0.00354354623624562,0.731973197319732
-0.0164272022229259,-0.00354476372138474,0.732073207320732
-0.0164325018804032,-0.00354598971631609,0.732173217321732
-0.016437761603978,-0.00354722242477752,0.732273227322732
-0.0164429817733243,-0.00354846176764783,0.732373237323732
-0.016448164558712,-0.00354971172236477,0.732473247324733
-0.0164533103145819,-0.00355097217238509,0.732573257325733
-0.0164584193919537,-0.00355224300544264,0.732673267326733
-0.0164634921386394,-0.00355352410820153,0.732773277327733
-0.0164685288991363,-0.00355481537160325,0.732873287328733
-0.0164735300146274,-0.00355611668551966,0.732973297329733
-0.016478495823088,-0.00355742793982279,0.733073307330733
-0.0164834248752124,-0.00355874497851787,0.733173317331733
-0.0164883801483813,-0.00356006386800461,0.733273327332733
-0.0164933647959971,-0.00356139029537738,0.733373337333733
-0.01649837859759,-0.00356272419969152,0.733473347334733
-0.016503355196775,-0.00356406367241858,0.733573357335734
-0.0165083576811676,-0.00356540480454972,0.733673367336734
-0.0165133858568142,-0.00356674758539298,0.733773377337734
-0.0165183784875325,-0.00356809989925635,0.733873387338734
-0.0165233359102285,-0.00356946164349633,0.733973397339734
-0.0165282584587076,-0.00357083271440014,0.734073407340734
-0.0165331464636745,-0.00357221301146257,0.734173417341734
-0.01653806447456,-0.00357360029363284,0.734273427342734
-0.0165429479889783,-0.00357499664051192,0.734373437343734
-0.0165477973342127,-0.00357640195373324,0.734473447344735
-0.0165526110528315,-0.00357781208050957,0.734573457345735
-0.0165573894837724,-0.00357922696096552,0.734673467346735
-0.0165621329625514,-0.0035806465395025,0.734773477347735
-0.0165669043260558,-0.00358206702258582,0.734873487348735
-0.0165717033703885,-0.00358348841021547,0.734973497349735
-0.0165764672730965,-0.00358491442963556,0.735073507350735
-0.0165811963685197,-0.00358634502417815,0.735173517351735
-0.0165859535278669,-0.00358777642810805,0.735273527352735
-0.0165907385468133,-0.00358920863928661,0.735373537353735
-0.0165955512228516,-0.00359064165664484,0.735473547354735
-0.0166003947052144,-0.00359208119614562,0.735573557355736
-0.0166052654167738,-0.00359352148836576,0.735673567356736
-0.0166101665142469,-0.00359496825568354,0.735773577357736
-0.0166150791485347,-0.00359641524218798,0.735873587358736
-0.0166200144139087,-0.00359786142785895,0.735973597359736
-0.0166249642059118,-0.00359931279916774,0.736073607360736
-0.0166299351552106,-0.00360076709047189,0.736173617361736
-0.0166349203986936,-0.00360222651288447,0.736273627362736
-0.0166399273423072,-0.00360369827390781,0.736373637363736
-0.0166449558376457,-0.00360518227624414,0.736473647364737
-0.0166500108832365,-0.00360667452427941,0.736573657365737
-0.0166550922855538,-0.00360817495386131,0.736673667366737
-0.0166601872058133,-0.00360968013926127,0.736773677367737
-0.0166652955643595,-0.00361119004733397,0.736873687368737
-0.0166704148073993,-0.00361270918584211,0.736973697369737
-0.0166755573953256,-0.00361424314030585,0.737073707370737
-0.0166807069005721,-0.00361578993590599,0.737173717371737
-0.0166858761885462,-0.00361734555778259,0.737273727372737
-0.0166910617712915,-0.00361891794049631,0.737373737373737
-0.0166962564886716,-0.00362049830053883,0.737473747374737
-0.016701457799724,-0.00362209113605004,0.737573757375738
-0.0167066819916285,-0.00362369820373158,0.737673767376738
-0.0167119221577569,-0.00362532162595279,0.737773777377738
-0.0167171774183685,-0.003626951734974,0.737873787378738
-0.016722441386575,-0.00362858934766672,0.737973797379738
-0.0167277278475127,-0.00363024083969255,0.738073807380738
-0.0167330366422979,-0.0036319060955775,0.738173817381738
-0.0167383676130092,-0.00363358500305525,0.738273827382738
-0.0167437138476725,-0.00363527969197961,0.738373837383738
-0.0167490752496317,-0.00363699003404593,0.738473847384738
-0.0167544421000391,-0.00363871180376138,0.738573857385739
-0.0167598143816805,-0.00364044491452042,0.738673867386739
-0.0167651920775555,-0.00364218927544075,0.738773877387739
-0.0167705840336141,-0.00364393932345546,0.738873887388739
-0.0167759901589738,-0.00364569501472726,0.738973897389739
-0.0167814103638217,-0.00364745630541888,0.739073907390739
-0.0167868445582375,-0.00364922315169287,0.739173917391739
-0.0167922926533707,-0.00365099550971193,0.739273927392739
-0.0167977545604771,-0.00365277333777708,0.739373937393739
-0.0168032301915614,-0.00365455659205094,0.739473947394739
-0.016808716878105,-0.00365634985620976,0.73957395739574
-0.0168142145530687,-0.00365815305006337,0.73967396739674
-0.0168197231497344,-0.0036599660944905,0.73977397739774
-0.0168252362734085,-0.0036617897839097,0.73987398739874
-0.0168307628425329,-0.00366361852531634,0.73997399739974
-0.0168363027705021,-0.00366545227594225,0.74007400740074
-0.0168418559713522,-0.00366729099943461,0.74017401740174
-0.0168474312091318,-0.00366913288670067,0.74027402740274
-0.0168530283234606,-0.00367097791314875,0.74037403740374
-0.016858647155241,-0.00367282605525642,0.74047404740474
-0.0168642875462308,-0.00367467728843191,0.740574057405741
-0.0168699307182194,-0.00367652925828882,0.740674067406741
-0.0168755766707792,-0.00367838196375788,0.740774077407741
-0.016881226200146,-0.00368024504264114,0.740874087408741
-0.0168868971560341,-0.00368211109711823,0.740974097409741
-0.0168925893815914,-0.00368398010473603,0.741074107410741
-0.0168983027209278,-0.00368585204304111,0.741174117411741
-0.0169040289445964,-0.00368773831188328,0.741274127412741
-0.0169097760456432,-0.00368962736493187,0.741374137413741
-0.0169155286409002,-0.00369152182815114,0.741474147414741
-0.0169212867089832,-0.00369342165984218,0.741574157415742
-0.0169270654674407,-0.00369532416347331,0.741674167416742
-0.0169328566806243,-0.00369724076241665,0.741774177417742
-0.0169386504265377,-0.00369916723224856,0.741874187418742
-0.01694444670486,-0.00370110349598632,0.741974197419742
-0.0169502455152705,-0.00370304947343957,0.742074207420742
-0.0169560468572346,-0.0037050050876257,0.742174217421742
-0.0169618570939042,-0.00370696938695346,0.742274227422742
-0.0169676761696808,-0.00370894230085541,0.742374237423742
-0.0169735040298211,-0.00371092376197169,0.742474247424742
-0.0169793406191542,-0.00371291369866568,0.742574257425743
-0.0169851858831506,-0.00371491204464669,0.742674267426743
-0.016991039767495,-0.00371691873041648,0.742774277427743
-0.0169969022180855,-0.00371893368861527,0.742874287428743
-0.0170027731809273,-0.00372095685402165,0.742974297429743
-0.0170086454181531,-0.00372297932551478,0.743074307430743
-0.0170145197462067,-0.00372501082322556,0.743174317431743
-0.0170204025444919,-0.00372705039877018,0.743274327432743
-0.0170262937589071,-0.00372909798799661,0.743374337433743
-0.0170321933358852,-0.00373115352461395,0.743474347434743
-0.0170381012219659,-0.00373321694553936,0.743574357435744
-0.0170440244859757,-0.00373527408916994,0.743674367436744
-0.0170499630083775,-0.00373732501324261,0.743774377437744
-0.017055901349977,-0.00373937243460394,0.743874387438744
-0.0170618467234084,-0.003741425244752,0.743974397439744
-0.0170678072054365,-0.0037434718813178,0.744074407440744
-0.0170737826780211,-0.00374551240203857,0.744174417441744
-0.017079770323276,-0.00374754631508042,0.744274427442744
-0.0170857696818711,-0.00374956685024571,0.744374437443744
-0.0170917806598236,-0.00375157412300832,0.744474447444744
-0.0170978031638988,-0.00375356825418834,0.744574457445745
-0.0171038371012899,-0.00375554935819066,0.744674467446745
-0.0171098782453277,-0.00375751607178031,0.744774477447745
-0.0171159364904232,-0.0037594772351337,0.744874487448745
-0.0171220116987561,-0.00376143289743402,0.744974497449745
-0.0171281037338959,-0.00376338311000313,0.745074507450745
-0.0171342124601608,-0.00376532792095521,0.745174517451745
-0.0171403377430449,-0.00376726737947356,0.745274527452745
-0.0171464794488978,-0.00376920153474155,0.745374537453745
-0.0171526374451381,-0.00377113043380429,0.745474547454746
-0.0171588116002538,-0.00377305412477569,0.745574557455746
-0.0171650017834814,-0.00377497265363178,0.745674567456746
-0.0171711989027402,-0.00377688786581792,0.745774577457746
-0.0171774029060671,-0.00377879979341036,0.745874587458746
-0.0171836137414986,-0.00378070846527755,0.745974597459746
-0.017189840324269,-0.00378261211295662,0.746074607460746
-0.0171960825267155,-0.00378451078242322,0.746174617461746
-0.0172023402218166,-0.003786404518584,0.746274627462746
-0.0172086132839408,-0.00378829336527633,0.746374637463746
-0.0172148934518858,-0.00379018892336016,0.746474647464746
-0.0172211798371434,-0.00379208137968415,0.746574657465747
-0.017227481366816,-0.00379396895937008,0.746674667466747
-0.0172337979175175,-0.00379585170839369,0.746774677467747
-0.0172401293666101,-0.00379772966845396,0.746874687468747
-0.0172464755928462,-0.00379960288231909,0.746974697469747
-0.0172528274967678,-0.0038014731986421,0.747074707470747
-0.0172591850357136,-0.00380334064201485,0.747174717471747
-0.0172655481670224,-0.0038052052402366,0.747274727472747
-0.0172719168483538,-0.0038070670200374,0.747374737473747
-0.0172782910374741,-0.00380892600600885,0.747474747474748
-0.0172846706926845,-0.00381078222595046,0.747574757475748
-0.0172910466555069,-0.00381263673516607,0.747674767476748
-0.0172974289254549,-0.00381449829364175,0.747774777477748
-0.017303817454949,-0.00381636684043273,0.747874787478748
-0.0173102121966235,-0.0038182423156636,0.747974797479748
-0.0173166122587625,-0.00382011488266041,0.748074807480748
-0.017323018445728,-0.0038219943481595,0.748174817481748
-0.0173294388589832,-0.00382386906532499,0.748274827482748
-0.0173358733811295,-0.00382573907585579,0.748374837483748
-0.0173423037825649,-0.0038276072666019,0.748474847484748
-0.0173487400699666,-0.00382948240289521,0.748574857485749
-0.017355181349908,-0.00383135463950812,0.748674867486749
-0.017361627583577,-0.0038332240031707,0.748774877487749
-0.0173680696148479,-0.0038350915577407,0.748874887488749
-0.0173745074849918,-0.0038369573235328,0.748974897489749
-0.0173809512042145,-0.00383883007015591,0.749074907490749
-0.017387400726968,-0.00384070973987291,0.749174917491749
-0.0173938560084525,-0.00384259627173919,0.749274927492749
-0.0174003170038685,-0.00384448960801774,0.749374937493749
-0.0174067836688441,-0.00384638969097169,0.74947494749475
-0.0174132641158552,-0.00384828485451939,0.74957495749575
-0.0174197582296418,-0.00385017514356749,0.74967496749675
-0.0174262658955852,-0.00385206059981489,0.74977497749775
-0.0174327688715735,-0.00385394412294191,0.74987498749875
-0.0174392807658968,-0.00385583289158233,0.74997499749975
-0.0174458015094844,-0.0038577268618988,0.75007500750075
-0.0174523310336936,-0.00385962599219223,0.75017501750175
-0.0174588692705229,-0.00386153023755605,0.75027502750275
-0.0174654161523986,-0.00386343955415309,0.75037503750375
-0.0174719716121748,-0.00386535390028426,0.75047504750475
-0.0174785256062866,-0.00386726446678038,0.750575057505751
-0.0174850781541935,-0.00386917128892527,0.750675067506751
-0.0174916392540192,-0.00387108317054189,0.750775077507751
-0.0174981997197002,-0.00387300112095871,0.750875087508751
-0.0175047587039995,-0.00387491526501044,0.750975097509751
-0.0175113262078207,-0.00387683441186623,0.751075107510751
-0.0175179021645525,-0.00387875851768872,0.751175117511751
-0.0175244865075835,-0.00388068754184828,0.751275127512751
-0.0175310791711576,-0.00388262144050734,0.751375137513751
-0.0175376800898396,-0.00388456017303638,0.751475147514752
-0.0175442891986219,-0.00388650369773639,0.751575157515752
-0.0175509064332453,-0.00388845197397765,0.751675167516752
-0.0175575217436229,-0.00389039618189879,0.751775177517752
-0.017564145138998,-0.0038923451392228,0.751875187518752
-0.0175707765553254,-0.00389429880531979,0.751975197519752
-0.0175774159292014,-0.0038962571395602,0.752075207520752
-0.0175840631976496,-0.00389822010238332,0.752175217521752
-0.017590718298015,-0.00390018765315961,0.752275227522752
-0.0175973811681767,-0.00390215975339752,0.752375237523752
-0.0176040572339158,-0.00390412180525911,0.752475247524752
-0.0176107463831797,-0.00390607389855749,0.752575257525753
-0.0176174485051989,-0.00390801612203658,0.752675267526753
-0.0176241634896317,-0.00390994856230193,0.752775277527753
-0.0176308912273123,-0.00391187130809737,0.752875287528753
-0.0176376225608318,-0.00391378626153622,0.752975297529753
-0.0176443665104203,-0.00391569167447059,0.753075307530753
-0.0176511229687298,-0.0039175876356442,0.753175317531753
-0.0176578918293744,-0.00391947422631671,0.753275327532753
-0.0176646729867169,-0.0039213515309551,0.753375337533753
-0.0176714663359753,-0.00392321963295738,0.753475347534753
-0.017678271773116,-0.0039250786146521,0.753575357535754
-0.0176850891951748,-0.00392692855516032,0.753675367536754
-0.0176919184997219,-0.00392876953681086,0.753775377537754
-0.0176987595853968,-0.00393060163872473,0.753875387538754
-0.0177056123514806,-0.00393242494002299,0.753975397539754
-0.0177124766980026,-0.00393423951982665,0.754075407540754
-0.0177193525260616,-0.00393604545404931,0.754175417541754
-0.0177262397372908,-0.00393784282181197,0.754275427542754
-0.0177331393895604,-0.00393963269552586,0.754375437543754
-0.0177400513742392,-0.00394141514148179,0.754475447544754
-0.0177469755832307,-0.00394319022703942,0.754575457545755
-0.0177539119096147,-0.00394495801848946,0.754675467546755
-0.0177608602472191,-0.0039467185821225,0.754775477547755
-0.0177678204908343,-0.00394847198209086,0.754875487548755
-0.0177747925358922,-0.00395021828361587,0.754975497549755
-0.0177817762790008,-0.00395195754978058,0.755075507550755
-0.0177887716173027,-0.00395368984366802,0.755175517551755
-0.0177957784491166,-0.00395541522943034,0.755275527552755
-0.0178027966732959,-0.00395713376801222,0.755375537553755
-0.017809815975981,-0.0039588463393683,0.755475547554755
-0.0178168363478698,-0.00396055299588951,0.755575557555756
-0.0178238679945115,-0.00396225297630283,0.755675567556756
-0.0178309108165771,-0.00396394634048376,0.755775577557756
-0.0178379647154861,-0.0039656331483076,0.755875587558756
-0.0178450295935132,-0.0039673134575114,0.755975597559756
-0.0178521053538955,-0.00396898732690137,0.756075607560756
-0.0178591816861949,-0.00397065562787849,0.756175617561756
-0.0178662687999167,-0.00397231759703139,0.756275627562756
-0.0178733665997947,-0.00397397329423527,0.756375637563756
-0.0178804749913115,-0.00397562277295063,0.756475647564756
-0.0178875938808048,-0.0039772660919834,0.756575657565757
-0.017894712960937,-0.00397890411311192,0.756675667566757
-0.0179018424444212,-0.00398053607613226,0.756775677567757
-0.0179089720244545,-0.00398216284389193,0.756875687568757
-0.017916101699647,-0.00398378446236649,0.756975697569757
-0.0179232314686086,-0.00398540097860113,0.757075707570757
-0.0179303715458699,-0.00398701163239183,0.757175717571757
-0.0179375218399071,-0.00398861647719899,0.757275727572757
-0.0179446822598379,-0.00399021556541335,0.757375737573757
-0.0179518527153146,-0.00399180894942602,0.757475747574757
-0.0179590331172725,-0.00399339667948958,0.757575757575758
-0.0179662233768608,-0.00399497880585658,0.757675767576758
-0.0179734131913396,-0.00399655618068234,0.757775777577758
-0.0179806127789816,-0.00399812804590147,0.757875787578758
-0.0179878220525399,-0.00399969445176654,0.757975797579758
-0.0179950409253021,-0.00400125544746093,0.758075807580758
-0.0180022693116249,-0.00400281108109875,0.758175817581758
-0.018009507126079,-0.00400436140186346,0.758275827582758
-0.018016754284411,-0.0040059064557308,0.758375837583758
-0.0180240107027955,-0.00400744629188407,0.758475847584759
-0.0180312762983691,-0.00400898095629908,0.758575857585759
-0.0180385407754488,-0.00401051128936985,0.758675867586759
-0.0180458041425881,-0.00401203732958792,0.758775877587759
-0.0180530664083406,-0.00401355911437518,0.758875887588759
-0.0180603275808324,-0.00401507668436155,0.758975897589759
-0.0180675978830407,-0.0040165892846891,0.759075907590759
-0.0180748772327438,-0.00401809696240285,0.759175917591759
-0.0180821553342584,-0.00401960054827416,0.759275927592759
-0.0180894424114173,-0.00402109929172184,0.759375937593759
-0.0180967383833886,-0.00402259323765253,0.759475947594759
-0.0181040431696614,-0.00402408242776524,0.75957595759576
-0.0181113464770116,-0.00402556768962359,0.75967596759676
-0.018118648316559,-0.00402704905851119,0.75977597759776
-0.01812595891374,-0.00402852578705489,0.75987598759876
-0.0181332781894335,-0.00402999791481502,0.75997599759976
-0.0181405958510571,-0.00403146626721694,0.76007600760076
-0.0181479119109067,-0.00403293087526744,0.76017601760176
-0.0181552263809573,-0.00403439177425042,0.76027602760276
-0.0181625494881423,-0.0040358482189308,0.76037603760376
-0.0181698811539821,-0.00403730024673066,0.760476047604761
-0.0181772213007456,-0.00403874789934909,0.760576057605761
-0.0181845598902139,-0.00404018239969282,0.760676067606761
-0.0181919009240957,-0.00404160520936338,0.760776077607761
-0.0181992443746986,-0.00404301643100427,0.760876087608761
-0.0182065891298369,-0.00404442036922969,0.760976097609761
-0.0182139351802086,-0.00404581709139931,0.761076107610761
-0.0182212835969419,-0.00404720245755641,0.761176117611761
-0.0182286343530928,-0.00404857656820638,0.761276127612761
-0.0182359874217176,-0.0040499395227849,0.761376137613761
-0.0182433427764067,-0.00405129142072809,0.761476147614761
-0.0182506964093572,-0.00405263102710554,0.761576157615762
-0.0182580523137239,-0.00405395978534239,0.761676167616762
-0.0182654104630977,-0.00405527779059766,0.761776177617762
-0.0182727708319245,-0.00405658513909965,0.761876187618762
-0.0182801333945434,-0.00405788192493839,0.761976197619762
-0.0182874941501012,-0.00405916691532202,0.762076207620762
-0.0182948570866206,-0.00406044154191418,0.762176217621762
-0.0183022211251683,-0.00406171011681345,0.762276227622762
-0.0183095862582599,-0.00406297269775687,0.762376237623762
-0.0183169524785177,-0.00406422933713526,0.762476247624763
-0.0183243197782436,-0.00406548009054739,0.762576257625763
-0.0183316819055897,-0.00406672708891609,0.762676267626763
-0.0183390389046072,-0.00406797036538677,0.762776277627763
-0.0183463908188127,-0.00406920995203552,0.762876287628763
-0.0183537424636858,-0.0040704480845672,0.762976297629763
-0.0183610938356981,-0.0040716847747431,0.763076307630763
-0.0183684372307024,-0.00407291227832092,0.763176317631763
-0.0183757804133629,-0.00407413843470199,0.763276327632763
-0.0183831233799373,-0.00407536325564771,0.763376337633763
-0.0183904661264696,-0.00407658675185008,0.763476347634763
-0.0183978086488967,-0.00407780893507024,0.763576357635764
-0.0184051509432627,-0.00407902981600038,0.763676367636764
-0.0184124930058254,-0.00408024940747081,0.763776377637764
-0.0184198348325217,-0.00408146772017364,0.763876387638764
-0.0184271764196095,-0.00408268476480089,0.763976397639764
-0.0184345100641177,-0.00408389278641814,0.764076407640764
-0.0184418358297707,-0.00408509186628494,0.764176417641764
-0.0184491537794378,-0.00408628208031464,0.764276427642764
-0.018456471675324,-0.00408747127753166,0.764376437643764
-0.0184637895119763,-0.0040886594654204,0.764476447644765
-0.0184711072843694,-0.00408984665360369,0.764576457645765
-0.018478420237113,-0.00409103063845274,0.764676467646765
-0.0184857331605605,-0.00409221365994924,0.764776477647765
-0.018493046049045,-0.00409339572664685,0.764876487648765
-0.0185003588973275,-0.0040945768481683,0.764976497649765
-0.0185076669546151,-0.00409575481553899,0.765076507650765
-0.0185149702613238,-0.00409692965762724,0.765176517651765
-0.0185222719013577,-0.00409810093285191,0.765276527652765
-0.0185295748294614,-0.00409926887964552,0.765376537653765
-0.0185368790217915,-0.00410043352794577,0.765476547654765
-0.0185441844547186,-0.00410159490448263,0.765576557655766
-0.0185514852061374,-0.0041027472697708,0.765676567656766
-0.0185587765712308,-0.00410388848326452,0.765776577657766
-0.0185660586254846,-0.00410501864546874,0.765876587658766
-0.0185733314439568,-0.00410613785154276,0.765976597659766
-0.0185806057276659,-0.00410725419108164,0.766076607660766
-0.0185878785220811,-0.00410836748445925,0.766176617661766
-0.0185951527605627,-0.00410947796262356,0.766276627662766
-0.018602428417557,-0.00411058564695851,0.766376637663766
-0.0186097025455899,-0.0041116903631841,0.766476647664767
-0.0186169780717136,-0.00411279233690218,0.766576657665767
-0.0186242549709087,-0.00411389159056606,0.766676667666767
-0.0186315332180489,-0.00411498814876744,0.766776677667767
-0.018638809875497,-0.00411608183508767,0.766876687668767
-0.0186460849503099,-0.00411717267518771,0.766976697669767
-0.018653358449651,-0.00411826069579751,0.767076707670767
-0.018660622691292,-0.00411933812273718,0.767176717671767
-0.0186678777491148,-0.00412040505223501,0.767276727672767
-0.0186751236962529,-0.00412146157624248,0.767376737673767
-0.0186823682952321,-0.00412251558655202,0.767476747674767
-0.0186896144500096,-0.00412356730021202,0.767576757675768
-0.0186968562568702,-0.00412461097132188,0.767676767676768
-0.0187040937424372,-0.00412564667151822,0.767776777677768
-0.0187113269332268,-0.00412667447243756,0.767876787678768
-0.0187185558553276,-0.00412769444143995,0.767976797679768
-0.0187257805348281,-0.00412870665123109,0.768076807680768
-0.0187330009976031,-0.00412971116810168,0.768176817681768
-0.0187402172689926,-0.00413070806261914,0.768276827682768
-0.0187474246758282,-0.00413169516536911,0.768376837683768
-0.0187546232884634,-0.00413267256295715,0.768476847684768
-0.0187618131765034,-0.0041336403419888,0.768576857685769
-0.0187689944089118,-0.00413459858693108,0.768676867686769
-0.0187761670541177,-0.00413554738118198,0.768776877687769
-0.0187833358731781,-0.00413648904598255,0.768876887688769
-0.0187904961960252,-0.00413742140764188,0.768976897689769
-0.0187976480895912,-0.00413834454528087,0.769076907690769
-0.0188047916200597,-0.00413925854122823,0.769176917691769
-0.0188119268530798,-0.00414016347567435,0.769276927692769
-0.0188190538535523,-0.00414105942880946,0.769376937693769
-0.0188261726857362,-0.00414194647868539,0.769476947694769
-0.0188332880992483,-0.00414282694761254,0.76957695769577
-0.018840395427442,-0.00414369864906944,0.76967696769677
-0.0188474994167264,-0.00414456390429731,0.76977697769777
-0.0188546000841019,-0.00414542276996383,0.76987698769877
-0.0188616974466756,-0.00414627530380611,0.76997699769977
-0.0188687915213411,-0.00414712156035347,0.77007700770077
-0.0188758823246709,-0.00414796159413538,0.77017701770177
-0.0188829651978239,-0.00414879321435344,0.77027702770277
-0.0188900402020654,-0.00414961649264416,0.77037703770377
-0.0188971073984469,-0.00415043150385199,0.77047704770477
-0.0189041715201193,-0.00415124056921816,0.770577057705771
-0.0189112325817308,-0.00415204374006423,0.770677067706771
-0.0189182905980362,-0.00415284106985059,0.770777077707771
-0.0189253455836839,-0.00415363260882972,0.770877087708771
-0.018932397553001,-0.00415441840832345,0.770977097709771
-0.0189394465205287,-0.00415519851858426,0.771077107710771
-0.0189464925003805,-0.00415597298879561,0.771177117711771
-0.0189535355068838,-0.00415674187027926,0.771277127712771
-0.0189605755539381,-0.00415750521008022,0.771377137713771
-0.0189676126554433,-0.00415826305738177,0.771477147714771
-0.0189746468252988,-0.00415901546029811,0.771577157715772
-0.0189816780771905,-0.00415976246801254,0.771677167716772
-0.0189887064245903,-0.00416050412650096,0.771777177717772
-0.0189957318811842,-0.00416124048173902,0.771877187718772
-0.0190027498082318,-0.00416196932368274,0.771977197719772
-0.0190097649149339,-0.00416269297678099,0.772077207720772
-0.0190167725644748,-0.00416340922564358,0.772177217721772
-0.0190237728143777,-0.00416411813549203,0.772277227722772
-0.0190307657215242,-0.00416481977154774,0.772377237723772
-0.0190377513422614,-0.00416551419475539,0.772477247724772
-0.0190447297322948,-0.00416620147033622,0.772577257725773
-0.0190517009470091,-0.00416688165923508,0.772677267726773
-0.0190586650408269,-0.00416755482346567,0.772777277727773
-0.0190656267103321,-0.00416822328854593,0.772877287728773
-0.0190725859642924,-0.00416888709510579,0.772977297729773
-0.019079542811689,-0.00416954628377488,0.773077307730773
-0.0190864972612894,-0.0041702008962521,0.773177317731773
-0.0190934493217541,-0.00417085096995972,0.773277327732773
-0.0191003990018507,-0.00417149654552737,0.773377337733773
-0.0191073463101327,-0.00417213766358477,0.773477347734774
-0.0191142912550468,-0.00417277435941574,0.773577357735774
-0.0191212338452537,-0.00417340667471918,0.773677367736774
-0.0191281740892,-0.00417403464691716,0.773777377737774
-0.0191351119951185,-0.00417465831236269,0.773877387738774
-0.019142047571563,-0.00417527770954711,0.773977397739774
-0.0191489808268732,-0.00417589287482332,0.774077407740774
-0.0191559117692819,-0.00417650384561341,0.774177417741774
-0.019162835785603,-0.00417710838621242,0.774277427742774
-0.0191697575490049,-0.00417770882427696,0.774377437743774
-0.0191766770670791,-0.00417830519615974,0.774477447744774
-0.0191835943476307,-0.00417889753821384,0.774577457745775
-0.0191905093979303,-0.00417948588358461,0.774677467746775
-0.019197417611207,-0.00418006799229018,0.774777477747775
-0.01920431903921,-0.00418064391779075,0.774877487748775
-0.0192112137334751,-0.00418121371247734,0.774977497749775
-0.0192181017446825,-0.00418177742981017,0.775077507750775
-0.0192249831234056,-0.00418233512324943,0.775177517751775
-0.0192318579192553,-0.00418288684518598,0.775277527752775
-0.019238726181629,-0.00418343264480327,0.775377537753775
-0.0192455925668017,-0.00418397485724222,0.775477547754776
-0.0192524570785158,-0.00418451351350971,0.775577557755776
-0.0192593197207271,-0.00418504864140487,0.775677567756776
-0.0192661804974988,-0.00418558027407326,0.775777577757776
-0.019273039412573,-0.00418610844145247,0.775877587758776
-0.019279896469692,-0.00418663317134183,0.775977597759776
-0.0192867516729186,-0.00418715449474815,0.776077607760776
-0.0192936050259952,-0.00418767244054003,0.776177617761776
-0.019300456532557,-0.00418818703758599,0.776277627762776
-0.0193073061965601,-0.00418869831475436,0.776377637763776
-0.0193141540216398,-0.00418920630091384,0.776477647764776
-0.0193210000116451,-0.00418971102386368,0.776577657765777
-0.0193278441702115,-0.00419021251140311,0.776677667766777
-0.0193346865009741,-0.00419071079133138,0.776777677767777
-0.0193415270075683,-0.0041912058925172,0.776877687768777
-0.0193483656937363,-0.00419169783955206,0.776977697769777
-0.0193552025631134,-0.00419218666130448,0.777077707770777
-0.0193620376192279,-0.00419267238450462,0.777177717771777
-0.0193688708657152,-0.00419315503374415,0.777277727772777
-0.0193757023059967,-0.00419363463789162,0.777377737773777
-0.0193825319438146,-0.00419411122260778,0.777477747774778
-0.0193893597825903,-0.00419458481141524,0.777577757775778
-0.0193961858257454,-0.00419505543211316,0.777677767776778
-0.0194030100769151,-0.0041955231092934,0.777777777777778
-0.0194098325395208,-0.00419598786861674,0.777877787778778
-0.0194166532168772,-0.00419644973467488,0.777977797779778
-0.0194234721126194,-0.00419690873099023,0.778077807780778
-0.0194302892299551,-0.00419736488322385,0.778177817781778
-0.0194371045723058,-0.00419781821596733,0.778277827782778
-0.0194439181430928,-0.0041982687527431,0.778377837783778
-0.0194507299455239,-0.00419871651707374,0.778477847784778
-0.0194575399831274,-0.00419916153248158,0.778577857785779
-0.0194643482591108,-0.0041996038235585,0.778677867786779
-0.0194711547766819,-0.00420004341168844,0.778777877787779
-0.0194779595390482,-0.00420048032146319,0.778877887788779
-0.0194847625496311,-0.00420091457426671,0.778977897789779
-0.0194915638115314,-0.0042013461936215,0.779077907790779
-0.0194983633279567,-0.00420177520198097,0.779177917791779
-0.0195051611022214,-0.00420220162072899,0.779277927792779
-0.0195119571372126,-0.00420262547231897,0.779377937793779
-0.0195187514363515,-0.00420304677920414,0.77947794779478
-0.019525544002525,-0.00420346556169945,0.77957795779578
-0.0195323348390478,-0.00420388184225805,0.77967796779678
-0.0195391239488066,-0.00420429564119497,0.77977797779778
-0.0195459113349021,-0.00420470697882491,0.77987798779878
-0.019552697000542,-0.00420511587867045,0.77997799779978
-0.0195594809485061,-0.004205522358908,0.78007800780078
-0.0195662631818952,-0.00420592644092169,0.78017801780178
-0.019573043703703,-0.00420632814502639,0.78027802780278
-0.0195798225169233,-0.00420672749153687,0.78037803780378
-0.0195865996244429,-0.00420712449969891,0.78047804780478
-0.0195933750291487,-0.00420751918982735,0.780578057805781
-0.0196001487339276,-0.00420791158116788,0.780678067806781
-0.0196069207417734,-0.00420830169296609,0.780778077807781
-0.0196136910555727,-0.00420868954553693,0.780878087808781
-0.0196204596779988,-0.00420907515598762,0.780978097809781
-0.0196272266120453,-0.00420945854463302,0.781078107810781
-0.0196339918603852,-0.00420983972964953,0.781178117811781
-0.0196407554259055,-0.00421021873028302,0.781278127812781
-0.019647517311386,-0.0042105955647097,0.781378137813781
-0.0196542775196066,-0.00421097025003708,0.781478147814782
-0.0196610360532405,-0.00421134280551063,0.781578157815782
-0.0196677929150674,-0.00421171324930687,0.781678167816782
-0.0196745481077605,-0.00421208159746391,0.781778177817782
-0.0196813016339926,-0.00421244786922734,0.781878187818782
-0.0196880534964369,-0.00421281208170456,0.781978197819782
-0.0196948036978733,-0.00421317425200262,0.782078207820782
-0.0197015522407609,-0.00421353439615972,0.782178217821782
-0.0197082991278797,-0.00421389253342145,0.782278227822782
-0.0197150443616887,-0.00421424867875667,0.782378237823782
-0.0197217879448612,-0.00421460284927277,0.782478247824782
-0.019728529879963,-0.0042149550620768,0.782578257825783
-0.0197352701695604,-0.00421530533320705,0.782678267826783
-0.0197420088162193,-0.0042156536787013,0.782778277827783
-0.0197487458223991,-0.00421600011459785,0.782878287828783
-0.0197554811908795,-0.00421634465693464,0.782978297829783
-0.0197622149240129,-0.00421668732174971,0.783078307830783
-0.0197689470243653,-0.00421702812615037,0.783178317831783
-0.0197756774945029,-0.0042173670829671,0.783278327832783
-0.0197824063370986,-0.00421770420930703,0.783378337833783
-0.0197891335545046,-0.00421803952120829,0.783478347834783
-0.0197958591493941,-0.00421837303257063,0.783578357835784
-0.0198025831242261,-0.00421870475836271,0.783678367836784
-0.0198093054814599,-0.00421903471462268,0.783778377837784
-0.0198160262237684,-0.00421936291631937,0.783878387838784
-0.0198227453536108,-0.00421968937735256,0.783978397839784
-0.0198294628734463,-0.00422001411162171,0.784078407840784
-0.019836178785841,-0.00422033713623414,0.784178417841784
-0.019842893093254,-0.00422065846295105,0.784278427842784
-0.0198496057982514,-0.0042209781067414,0.784378437843784
-0.0198563169031855,-0.00422129608257403,0.784478447844784
-0.0198630264106223,-0.00422161240434852,0.784578457845785
-0.019869734323128,-0.00422192708489534,0.784678467846785
-0.0198764406430548,-0.00422224013918326,0.784778477847785
-0.0198831453728619,-0.00422255158004294,0.784878487848785
-0.0198898485151153,-0.00422286142137378,0.784978497849785
-0.0198965500721673,-0.00422316967707563,0.785078507850785
-0.019903250046584,-0.00422347635997877,0.785178517851785
-0.0199099484407177,-0.00422378148398299,0.785278527852785
-0.0199166452570275,-0.00422408506191865,0.785378537853785
-0.0199233404980794,-0.00422438710554698,0.785478547854785
-0.0199300341661189,-0.00422468762983692,0.785578557855786
-0.019936726263712,-0.00422498664654957,0.785678567856786
-0.019943416793211,-0.00422528416851551,0.785778577857786
-0.019950105756968,-0.00422558020856514,0.785878587858786
-0.0199567931575493,-0.00422587477845967,0.785978597859786
-0.019963478997307,-0.00422616789102957,0.786078607860786
-0.0199701632785934,-0.00422645955910523,0.786178617861786
-0.0199768460038677,-0.00422674979444796,0.786278627862786
-0.0199835271753752,-0.00422703860881905,0.786378637863786
-0.019990206795575,-0.0042273260150488,0.786478647864786
-0.0199968848669264,-0.00422761202489852,0.786578657865787
-0.0200035613916746,-0.00422789664906032,0.786678667866787
-0.0200102363722788,-0.00422817990036458,0.786778677867787
-0.0200169098110914,-0.00422846179057251,0.786878687868787
-0.0200235817103575,-0.00422874233037615,0.786978697869787
-0.0200302520725364,-0.00422902153153678,0.787078707870787
-0.0200369208999802,-0.00422929940581561,0.787178717871787
-0.0200435881949345,-0.00422957596390468,0.787278727872787
-0.0200502539598583,-0.00422985121649608,0.787378737873787
-0.0200569181968899,-0.00423012517642022,0.787478747874787
-0.0200635809084887,-0.00423039785329993,0.787578757875788
-0.0200702420968999,-0.00423066925782714,0.787678767876788
-0.0200769017644758,-0.00423093940069415,0.787778777877788
-0.0200835599134616,-0.00423120829473118,0.787878787878788
-0.0200902165461028,-0.00423147594742268,0.787978797879788
-0.0200968716647515,-0.00423174237159915,0.788078807880788
-0.0201035252715462,-0.00423200757688342,0.788178817881788
-0.0201101773689461,-0.00423227157396752,0.788278827882788
-0.0201168279590895,-0.00423253437354347,0.788378837883788
-0.0201234770441149,-0.00423279598416492,0.788478847884789
-0.0201301246264814,-0.0042330564165239,0.788578857885789
-0.0201367707082205,-0.0042333156823817,0.788678867886789
-0.0201434152916845,-0.00423357378922262,0.788778877887789
-0.0201500583791186,-0.00423383074880804,0.788878887888789
-0.0201566999725545,-0.00423408656969144,0.788978897889789
-0.0201633400743443,-0.00423434126256502,0.789078907890789
-0.0201699786865195,-0.00423459483598226,0.789178917891789
-0.0201766158114323,-0.00423484730063536,0.789278927892789
-0.0201832514512212,-0.00423509866507779,0.789378937893789
-0.0201898856079177,-0.00423534893893248,0.789478947894789
-0.020196518283874,-0.00423559813182228,0.78957895789579
-0.0202031494811216,-0.00423584625230065,0.78967896789679
-0.0202097792017988,-0.0042360933110599,0.78977897789779
-0.0202164074480442,-0.00423633931558422,0.78987898789879
-0.0202230342218892,-0.00423658427549653,0.78997899789979
-0.0202296595254721,-0.00423682820041969,0.79007900790079
-0.0202362833609315,-0.00423707109783806,0.79017901790179
-0.0202429057304057,-0.00423731297737458,0.79027902790279
-0.0202495266358193,-0.00423755384758282,0.79037903790379
-0.0202561460793106,-0.00423779371701633,0.790479047904791
-0.0202627640631251,-0.00423803259422887,0.790579057905791
-0.0202693805890804,-0.00423827048884317,0.790679067906791
-0.0202759956594217,-0.00423850740727445,0.790779077907791
-0.0202826092761806,-0.00423874336021489,0.790879087908791
-0.0202892214413886,-0.00423897835407962,0.790979097909791
-0.0202958321569702,-0.00423921239849136,0.791079107910791
-0.0203024414251708,-0.00423944550093479,0.791179117911791
-0.0203090492478079,-0.00423967766889409,0.791279127912791
-0.0203156556269132,-0.0042399089119922,0.791379137913791
-0.020322260564625,-0.0042401392366444,0.791479147914791
-0.0203288640628678,-0.00424036865140417,0.791579157915792
-0.0203354661235663,-0.00424059716482534,0.791679167916792
-0.0203420667487518,-0.00424082478332293,0.791779177917792
-0.020348665940456,-0.00424105151651986,0.791879187918792
-0.0203552637006034,-0.00424127736976224,0.791979197919792
-0.0203618600311185,-0.00424150235267273,0.792079207920792
-0.0203684549339259,-0.00424172647166661,0.792179217921792
-0.0203750484109502,-0.00424194973422836,0.792279227922792
-0.0203816404642229,-0.00424217214891162,0.792379237923792
-0.0203882310955615,-0.00424239372106232,0.792479247924793
-0.0203948203069977,-0.0042426144603034,0.792579257925793
-0.020401408100349,-0.00424283437198076,0.792679267926793
-0.0204079944774331,-0.00424305346464816,0.792779277927793
-0.0204145794403883,-0.00424327174472071,0.792879287928793
-0.0204211629908186,-0.00424348921968286,0.792979297929793
-0.0204277451307554,-0.00424370589594982,0.793079307930793
-0.0204343258620162,-0.00424392178100615,0.793179317931793
-0.0204409051864189,-0.00424413688126686,0.793279327932793
-0.0204474831058879,-0.00424435120421662,0.793379337933793
-0.020454059622134,-0.00424456475627042,0.793479347934793
-0.0204606347371887,-0.00424477754384355,0.793579357935794
-0.0204672084527626,-0.0042449895744205,0.793679367936794
-0.0204737807705666,-0.00424520085334726,0.793779377937794
-0.020480351692632,-0.0042454113891775,0.793879387938794
-0.0204869212206697,-0.00424562118725713,0.793979397939794
-0.0204934893563903,-0.00424583025293226,0.794079407940794
-0.0205000561016115,-0.00424603859475645,0.794179417941794
-0.0205066214582579,-0.00424624621807581,0.794279427942794
-0.0205131854278263,-0.00424645312930543,0.794379437943794
-0.0205197480123482,-0.00424665933486071,0.794479447944795
-0.0205263092133206,-0.00424686484008745,0.794579457945795
-0.020532869032668,-0.00424706965247033,0.794679467946795
-0.0205394274719941,-0.00424727377735517,0.794779477947795
-0.0205459845331167,-0.00424747722115725,0.794879487948795
-0.0205525402177465,-0.00424767998922258,0.794979497949795
-0.0205590945274872,-0.00424788208796647,0.795079507950795
-0.0205656474641566,-0.004248083523804,0.795179517951795
-0.0205721990293583,-0.00424828430208128,0.795279527952795
-0.0205787492248032,-0.00424848442921351,0.795379537953795
-0.020585298052202,-0.00424868390947751,0.795479547954795
-0.0205918455131585,-0.00424888275035767,0.795579557955796
-0.0205983916093834,-0.0042490809561309,0.795679567956796
-0.0206049363424804,-0.00424927853428149,0.795779577957796
-0.0206114797140535,-0.00424947548801718,0.795879587958796
-0.0206180217259203,-0.00424967182482234,0.795979597959796
-0.0206245623794707,-0.00424986754897372,0.796079607960796
-0.0206311016765223,-0.00425006266688668,0.796179617961796
-0.0206376396184652,-0.00425025718390707,0.796279627962796
-0.020644176207117,-0.00425045110431189,0.796379637963796
-0.0206507114438677,-0.00425064443451624,0.796479647964797
-0.0206572453304279,-0.00425083717986613,0.796579657965797
-0.0206637778684014,-0.00425102934570768,0.796679667966797
-0.0206703090592853,-0.00425122093524842,0.796779677967797
-0.0206768389045763,-0.00425141195704202,0.796879687968797
-0.0206833674058783,-0.00425160241322684,0.796979697969797
-0.020689894564795,-0.00425179231021809,0.797079707970797
-0.0206964203828234,-0.00425198165336185,0.797179717971797
-0.0207029448612464,-0.00425217044693497,0.797279727972797
-0.0207094680017749,-0.00425235869628336,0.797379737973797
-0.0207159898059057,-0.00425254640675312,0.797479747974797
-0.0207225102751357,-0.0042527335815518,0.797579757975798
-0.0207290294108548,-0.00425292022816379,0.797679767976798
-0.0207355472146669,-0.00425310634872764,0.797779777977798
-0.0207420636880688,-0.00425329194965853,0.797879787978798
-0.0207485788324505,-0.00425347703523322,0.797979797979798
-0.020755092649202,-0.0042536616107977,0.798079807980798
-0.0207616051399271,-0.00425384568062881,0.798179817981798
-0.0207681163061227,-0.00425402924793429,0.798279827982798
-0.0207746261489648,-0.00425421231912913,0.798379837983798
-0.0207811346701642,-0.00425439489849037,0.798479847984798
-0.0207876418708971,-0.00425457699029472,0.798579857985799
-0.0207941477526603,-0.00425475859881893,0.798679867986799
-0.0208006523167369,-0.00425493972833992,0.798779877987799
-0.0208071555645168,-0.00425512038313451,0.798879887988799
-0.0208136574972831,-0.00425530056747944,0.798979897989799
-0.0208201581163188,-0.00425548028672072,0.799079907990799
-0.0208266574230139,-0.00425565954406609,0.799179917991799
-0.0208331554185445,-0.00425583834486137,0.799279927992799
-0.0208396521041937,-0.00425601669124522,0.799379937993799
-0.0208461474810306,-0.00425619458856344,0.799479947994799
-0.0208526415504452,-0.00425637204109288,0.7995799579958
-0.0208591343135068,-0.00425654905204127,0.7996799679968
-0.0208656257714984,-0.00425672562675453,0.7997799779978
-0.0208721159254891,-0.00425690176737112,0.7998799879988
-0.0208786047766551,-0.00425707747816777,0.7999799979998
-0.0208850923259587,-0.00425725276342141,0.8000800080008
-0.0208915785746829,-0.00425742762740876,0.8001800180018
-0.0208980635238969,-0.00425760207333739,0.8002800280028
-0.0209045471745631,-0.0042577761054843,0.8003800380038
-0.0209110295278575,-0.00425794972598777,0.8004800480048
-0.0209175105846355,-0.00425812294019381,0.800580058005801
-0.0209239903460732,-0.00425829575131006,0.800680068006801
-0.020930468813133,-0.00425846816254417,0.800780078007801
-0.020936945986777,-0.0042586401771036,0.800880088008801
-0.0209434218679676,-0.00425881179926535,0.800980098009801
-0.020949896457774,-0.00425898303116781,0.801080108010801
-0.0209563697571584,-0.00425915387815688,0.801180118011801
-0.0209628417669763,-0.00425932434237102,0.801280128012801
-0.0209693124881898,-0.00425949442808707,0.801380138013801
-0.0209757819215476,-0.00425966413637421,0.801480148014801
-0.0209822500682256,-0.00425983347364763,0.801580158015802
-0.0209887169287584,-0.00426000244097661,0.801680168016802
-0.0209951825042154,-0.00426017104156871,0.801780178017802
-0.0210016467954518,-0.00426033928077001,0.801880188018802
-0.0210081098031091,-0.00426050715858035,0.801980198019802
-0.0210145715282567,-0.004260674680346,0.802080208020802
-0.021021031971429,-0.00426084184927434,0.802180218021802
-0.0210274911334814,-0.00426100866643464,0.802280228022802
-0.0210339490153763,-0.00426117513717301,0.802380238023802
-0.0210404056176481,-0.00426134126255854,0.802480248024802
-0.0210468609411524,-0.00426150704579895,0.802580258025803
-0.0210533149865306,-0.004261672491171,0.802680268026803
-0.021059767754638,-0.00426183760081304,0.802780278027803
-0.0210662192461162,-0.00426200237793272,0.802880288028803
-0.0210726694616067,-0.00426216682359923,0.802980298029803
-0.021079118401858,-0.00426233094315866,0.803080308030803
-0.0210855660676185,-0.00426249473768021,0.803180318031803
-0.0210920124594228,-0.00426265821037142,0.803280328032803
-0.0210984575779123,-0.00426282136443984,0.803380338033803
-0.0211049014239426,-0.00426298420095484,0.803480348034804
-0.0211113439978344,-0.00426314672419317,0.803580358035804
-0.0211177853004429,-0.00426330893736246,0.803680368036804
-0.0211242253323028,-0.00426347084046261,0.803780378037804
-0.0211306640939488,-0.00426363243883974,0.803880388038804
-0.0211371015860223,-0.00426379373356294,0.803980398039804
-0.0211435378090579,-0.00426395472677075,0.804080408040804
-0.0211499727636972,-0.00426411542167083,0.804180418041804
-0.0211564064504747,-0.00426427582147053,0.804280428042804
-0.0211628388699251,-0.00426443592723932,0.804380438043804
-0.0211692700224761,-0.00426459574218466,0.804480448044804
-0.0211756999086622,-0.00426475526844501,0.804580458045805
-0.021182128529018,-0.00426491450815883,0.804680468046805
-0.0211885558841851,-0.00426507346453357,0.804780478047805
-0.0211949819744842,-0.00426523213863861,0.804880488048805
-0.02120140680045,-0.00426539053368141,0.804980498049805
-0.021207830362617,-0.00426554865180051,0.805080508050805
-0.0212142526614129,-0.00426570649406511,0.805180518051805
-0.0212206736972654,-0.00426586406475184,0.805280528052805
-0.0212270934707091,-0.00426602136493016,0.805380538053805
-0.0212335119821717,-0.00426617839673827,0.805480548054806
-0.0212399292319739,-0.00426633516338388,0.805580558055806
-0.0212463452207573,-0.00426649166486702,0.805680568056806
-0.0212527599487357,-0.0042666479054644,0.805780578057806
-0.0212591734164437,-0.00426680388624531,0.805880588058806
-0.0212655856242021,-0.00426695960934811,0.805980598059806
-0.0212719965724385,-0.00426711507584208,0.806080608060806
-0.0212784062615807,-0.00426727029000396,0.806180618061806
-0.0212848146919493,-0.00426742525183374,0.806280628062806
-0.0212912218639721,-0.00426757996453907,0.806380638063806
-0.0212976277779699,-0.00426773443025832,0.806480648064806
-0.0213040324343702,-0.00426788864899157,0.806580658065807
-0.0213104358333871,-0.00426804262501548,0.806680668066807
-0.021316837975448,-0.00426819635833023,0.806780678067807
-0.0213232388608739,-0.00426834985214336,0.806880688068807
-0.0213296384899854,-0.00426850310859325,0.806980698069807
-0.0213360368631033,-0.00426865612767999,0.807080708070807
-0.0213424339806553,-0.00426880891368022,0.807180718071807
-0.0213488298427484,-0.00426896146552485,0.807280728072807
-0.0213552244498102,-0.0042691137874908,0.807380738073807
-0.0213616178020545,-0.00426926588064706,0.807480748074808
-0.021368009899909,-0.00426941774606293,0.807580758075808
-0.0213744007434807,-0.00426956938587685,0.807680768076808
-0.0213807903331972,-0.004269720801158,0.807780778077808
-0.0213871786691654,-0.00426987199511395,0.807880788078808
-0.0213935657518131,-0.00427002296881396,0.807980798079808
-0.0213999515813541,-0.00427017372332723,0.808080808080808
-0.0214063361578952,-0.00427032426079211,0.808180818081808
-0.0214127194818642,-0.00427047458227789,0.808280828082808
-0.021419101553475,-0.00427062469099202,0.808380838083808
-0.0214254823730482,-0.00427077458693478,0.808480848084808
-0.0214318619407977,-0.00427092427117508,0.808580858085809
-0.0214382402569374,-0.00427107374692075,0.808680868086809
-0.0214446173215741,-0.00427122301524087,0.808780878087809
-0.0214509931350287,-0.00427137207720463,0.808880888088809
-0.021457367697515,-0.00427152093495059,0.808980898089809
-0.0214637410092468,-0.00427166958954774,0.809080908090809
-0.021470113070331,-0.00427181804206545,0.809180918091809
-0.0214764838809815,-0.00427196629464209,0.809280928092809
-0.0214828534414121,-0.00427211434834675,0.809380938093809
-0.0214892217518367,-0.00427226220531798,0.80948094809481
-0.0214955888123622,-0.00427240986555579,0.80958095809581
-0.0215019546232024,-0.00427255733226763,0.80968096809681
-0.0215083191845711,-0.00427270460545368,0.80978097809781
-0.0215146824964684,-0.00427285168725223,0.80988098809881
-0.0215210445592151,-0.00427299857873254,0.80998099809981
-0.021527405372918,-0.00427314528203299,0.81008100810081
-0.021533764937684,-0.00427329179715358,0.81018101810181
-0.0215401232537271,-0.00427343812516358,0.81028102810281
-0.0215464803210471,-0.00427358426927054,0.81038103810381
-0.021552836139965,-0.00427373022947437,0.81048104810481
-0.0215591907105875,-0.00427387600684444,0.810581058105811
-0.0215655440329147,-0.00427402160351903,0.810681068106811
-0.0215718961071604,-0.0042741670205675,0.810781078107811
-0.0215782404806804,-0.00427431404035219,0.810881088108811
-0.0215845772116393,-0.00427446264683523,0.810981098109811
-0.0215909063575602,-0.00427461282611688,0.811081108110811
-0.0215972279756457,-0.00427476456322838,0.811181118111811
-0.0216035421222426,-0.00427491784320077,0.811281128112811
-0.0216098488535912,-0.00427507264999604,0.811381138113811
-0.021616148225183,-0.00427522897078368,0.811481148114812
-0.0216224402919752,-0.00427538679166414,0.811581158115812
-0.0216287251086041,-0.00427554609659937,0.811681168116812
-0.0216350027289575,-0.00427570687168962,0.811781178117812
-0.0216412732069233,-0.00427586910410449,0.811881188118812
-0.0216475365953202,-0.00427603277887523,0.811981198119812
-0.0216537929469668,-0.00427619788210198,0.812081208120812
-0.0216600423140403,-0.00427636440095455,0.812181218121812
-0.0216662847481832,-0.00427653232153307,0.812281228122812
-0.0216725203007173,-0.00427670163100725,0.812381238123812
-0.0216787490224297,-0.00427687231440814,0.812481248124812
-0.02168497096368,-0.00427704436104373,0.812581258125813
-0.021691186174293,-0.00427721775594526,0.812681268126813
-0.0216973947037729,-0.00427739248628214,0.812781278127813
-0.0217035966011962,-0.00427756854029317,0.812881288128813
-0.0217097919151046,-0.00427774590407879,0.812981298129813
-0.0217159806936123,-0.00427792456587768,0.813081308130813
-0.0217221629844059,-0.00427810451285936,0.813181318131813
-0.0217283388349579,-0.00427828573326264,0.813281328132813
-0.0217345082918857,-0.00427846821425711,0.813381338133813
-0.0217406714018066,-0.0042786519430123,0.813481348134813
-0.0217468282108031,-0.00427883690883618,0.813581358135814
-0.0217529787643165,-0.00427902309996745,0.813681368136814
-0.0217591231077879,-0.00427921050250654,0.813781378137814
-0.021765261286017,-0.00427939910683052,0.813881388138814
-0.0217713933432688,-0.00427958890117826,0.813981398139814
-0.0217775193237014,-0.0042797798727193,0.814081408140814
-0.0217836392709383,-0.00427997201076151,0.814181418141814
-0.0217897532281754,-0.00428016530461287,0.814281428142814
-0.0217958612383945,-0.00428035974251227,0.814381438143814
-0.0218019633439363,-0.0042805553126984,0.814481448144814
-0.0218080595870342,-0.00428075200554834,0.814581458145815
-0.0218141500093872,-0.00428094980930097,0.814681468146815
-0.0218202346523735,-0.00428114871326417,0.814781478147815
-0.0218263135570505,-0.00428134870674593,0.814881488148815
-0.0218323867638341,-0.00428154977905421,0.814981498149815
-0.0218384543132471,-0.004281751919497,0.815081508150815
-0.0218445162450639,-0.00428195511845146,0.815181518151815
-0.0218505725989519,-0.00428215936522556,0.815281528152815
-0.021856623414044,-0.00428236464912719,0.815381538153815
-0.0218626687291524,-0.0042825709605336,0.815481548154815
-0.0218687085828751,-0.00428277828982186,0.815581558155816
-0.0218747430135968,-0.00428298662630004,0.815681568156816
-0.0218807720588463,-0.00428319595927612,0.815781578157816
-0.0218867957562598,-0.00428340628126553,0.815881588158816
-0.0218928141429385,-0.00428361758050715,0.815981598159816
-0.021898827255663,-0.00428382984844734,0.816081608160816
-0.0219048351310002,-0.00428404307439407,0.816181618161816
-0.0219108378049822,-0.00428425725086287,0.816281628162816
-0.0219168353134273,-0.00428447236716161,0.816381638163816
-0.0219228276919399,-0.00428468841366766,0.816481648164816
-0.0219288149758039,-0.00428490538289653,0.816581658165817
-0.0219347971996614,-0.00428512326415612,0.816681668166817
-0.0219407743982616,-0.00428534204889275,0.816781678167817
-0.0219467466058189,-0.00428556172855298,0.816881688168817
-0.021952713856441,-0.00428578229351376,0.816981698169817
-0.0219586761835939,-0.00428600373522164,0.817081708170817
-0.0219646336207436,-0.00428622604619213,0.817181718171817
-0.0219705862009288,-0.0042864492168024,0.817281728172817
-0.0219765339569737,-0.00428667323742962,0.817381738173817
-0.0219824769213823,-0.00428689810165848,0.817481748174817
-0.0219884151263376,-0.00428712379986626,0.817581758175818
-0.0219943486037018,-0.00428735032349928,0.817681768176818
-0.0220002773852303,-0.00428757766614235,0.817781778177818
-0.0220062015022508,-0.00428780581710337,0.817881788178818
-0.0220121209857701,-0.00428803476996722,0.817981798179818
-0.0220180358665814,-0.00428826451724935,0.818081808180818
-0.0220239461753708,-0.0042884950493271,0.818181818181818
-0.0220298519422898,-0.0042887263587158,0.818281828182818
-0.0220357531972761,-0.00428895843793127,0.818381838183818
-0.0220416499701605,-0.00428919127948895,0.818481848184819
-0.0220475422904531,-0.00428942487590436,0.818581858185819
-0.0220534301871292,-0.00428965921862403,0.818681868186819
-0.0220593136894851,-0.00428989430123258,0.818781878187819
-0.0220651928258546,-0.00429013011517655,0.818881888188819
-0.0220710676248924,-0.00429036665404054,0.818981898189819
-0.0220769381147186,-0.00429060390927109,0.819081908190819
-0.0220828043232393,-0.0042908418755221,0.819181918191819
-0.0220886662782539,-0.00429108054423982,0.819281928192819
-0.022094524007134,-0.00429131990794005,0.819381938193819
-0.0221003775370373,-0.00429155996020742,0.819481948194819
-0.0221062268950147,-0.00429180069462672,0.81958195819582
-0.0221120721076894,-0.00429204210371358,0.81968196819682
-0.0221179132016846,-0.00429228417998353,0.81978197819782
-0.0221237502031957,-0.00429252691702138,0.81988198819882
-0.0221295831383113,-0.0042927703094811,0.81998199819982
-0.0221354120326923,-0.00429301434773986,0.82008200820082
-0.0221412369119996,-0.00429325902859003,0.82018201820182
-0.0221470578014664,-0.00429350434240875,0.82028202820282
-0.0221528747264328,-0.00429375028491929,0.82038203820382
-0.0221586877115974,-0.004293996847568,0.820482048204821
-0.0221644967817658,-0.00429424402607796,0.820582058205821
-0.0221703019613158,-0.00429449181296488,0.820682068206821
-0.0221761032745183,-0.00429474020288266,0.820782078207821
-0.0221819007454304,-0.00429498918834683,0.820882088208821
-0.0221876943978954,-0.00429523876401155,0.820982098209821
-0.0221934906582551,-0.00429548720632026,0.821082108210821
-0.0221992894919742,-0.00429573452703434,0.821182118211821
-0.0222050908650522,-0.00429598073577665,0.821282128212821
-0.0222108947433813,-0.00429622584003146,0.821382138213821
-0.0222167010933885,-0.00429646985262926,0.821482148214821
-0.0222225098820356,-0.00429671277998543,0.821582158215822
-0.0222283210760702,-0.00429695463493017,0.821682168216822
-0.0222341346429886,-0.00429719542387896,0.821782178217822
-0.0222399505503938,-0.00429743515752363,0.821882188218822
-0.022245768765996,-0.00429767384548702,0.821982198219822
-0.0222515892582536,-0.00429791149632289,0.822082208220822
-0.0222574119955183,-0.00429814811858489,0.822182218221822
-0.0222632369464622,-0.00429838372189566,0.822282228222822
-0.0222690640802924,-0.00429861831587815,0.822382238223822
-0.0222748933662158,-0.00429885190694764,0.822482248224823
-0.022280724773867,-0.00429908450686525,0.822582258225823
-0.0222865582730945,-0.00429931612204626,0.822682268226823
-0.0222923938340674,-0.00429954676318269,0.822782278227823
-0.0222982314272759,-0.00429977643562066,0.822882288228823
-0.0223040710233166,-0.00430000515112126,0.822982298229823
-0.0223099125931074,-0.00430023291609971,0.823082308230823
-0.0223157561078867,-0.00430045973910984,0.823182318231823
-0.0223216015391066,-0.00430068562870503,0.823282328232823
-0.0223274488585403,-0.00430091059343912,0.823382338233823
-0.0223332980380676,-0.0043011346397272,0.823482348234823
-0.0223391490499962,-0.00430135777719213,0.823582358235824
-0.0223450018666338,-0.00430158001331828,0.823682368236824
-0.0223508564608224,-0.00430180135559021,0.823782378237824
-0.0223567128055114,-0.0043020218114923,0.823882388238824
-0.0223625708738636,-0.00430224138957812,0.823982398239824
-0.0223684306393629,-0.00430246009733214,0.824082408240824
-0.0223742920755999,-0.00430267794223883,0.824182418241824
-0.0223801551566998,-0.00430289493071329,0.824282428242824
-0.0223860198565741,-0.00430311107237845,0.824382438243824
-0.0223918861497758,-0.00430332637258032,0.824482448244825
-0.0223977540107508,-0.0043035408388033,0.824582458245825
-0.0224036234145868,-0.00430375447960102,0.824682468246825
-0.0224094943361574,-0.00430396730138868,0.824782478247825
-0.0224153667508709,-0.00430417931165076,0.824882488248825
-0.0224212406342427,-0.00430439051573327,0.824982498249825
-0.0224271159618948,-0.00430460092218987,0.825082508250825
-0.0224329927098771,-0.00430481053850483,0.825182518251825
-0.0224388708543463,-0.00430501937002436,0.825282528252825
-0.0224447503717801,-0.00430522742423275,0.825382538253825
-0.0224506312385488,-0.00430543470754536,0.825482548254825
-0.0224565134317717,-0.00430564122637722,0.825582558255826
-0.02246239692814,-0.00430584698821299,0.825682568256826
-0.0224682817050936,-0.00430605199946766,0.825782578257826
-0.0224741677400723,-0.00430625626655662,0.825882588258826
-0.0224800550106227,-0.0043064597948258,0.825982598259826
-0.0224859434945056,-0.00430666259175965,0.826082608260826
-0.022491833169802,-0.00430686466377338,0.826182618261826
-0.0224977240147004,-0.004307066016213,0.826282628262826
-0.0225036160077098,-0.0043072666554938,0.826382638263826
-0.022509509127339,-0.00430746658910025,0.826482648264827
-0.022515403352418,-0.00430766582130898,0.826582658265827
-0.0225212986620972,-0.00430786435960448,0.826682668266827
-0.0225271950354202,-0.00430806220826366,0.826782678267827
-0.0225330924518583,-0.00430825937477081,0.826882688268827
-0.0225389908909898,-0.00430845586447213,0.826982698269827
-0.0225448903326067,-0.00430865168271344,0.827082708270827
-0.022550790756501,-0.00430884683591012,0.827182718271827
-0.0225566921429994,-0.00430904132940809,0.827282728272827
-0.0225625944722146,-0.00430923516962255,0.827382738273827
-0.0225684977247942,-0.00430942836083041,0.827482748274827
-0.0225744018813855,-0.00430962090944688,0.827582758275828
-0.022580306922636,-0.00430981282188714,0.827682768276828
-0.0225862128298345,-0.00431000410135885,0.827782778277828
-0.0225921195838424,-0.0043101947542771,0.827882788278828
-0.0225980271663762,-0.00431038478705728,0.827982798279828
-0.0226039355586179,-0.00431057420397611,0.828082808280828
-0.0226098447424981,-0.00431076301037962,0.828182818281828
-0.0226157546997333,-0.00431095121161381,0.828282828282828
-0.0226216654124678,-0.00431113881302479,0.828382838283828
-0.022627576862739,-0.00431132581888929,0.828482848284828
-0.0226334890329051,-0.0043115122356226,0.828582858285829
-0.0226394019056449,-0.00431169806750136,0.828682868286829
-0.0226453154634236,-0.00431188331987186,0.828782878287829
-0.0226512296891337,-0.00431206799701066,0.828882888288829
-0.0226571445657751,-0.00431225210426394,0.828982898289829
-0.0226630600764543,-0.00431243564697773,0.829082908290829
-0.0226689762044917,-0.00431261862835947,0.829182918291829
-0.0226748929333147,-0.00431280105482455,0.829282928292829
-0.0226808102464574,-0.0043129829306497,0.829382938293829
-0.022686728127775,-0.00431316426011186,0.829482948294829
-0.0226926465609087,-0.00431334504855683,0.82958295829583
-0.0226985655301411,-0.00431352530026163,0.82968296829683
-0.0227044850196479,-0.00431370501843373,0.82978297829783
-0.0227104050134982,-0.00431388421055759,0.82988298829883
-0.0227163254964022,-0.00431406287877177,0.82998299829983
-0.0227222464528566,-0.00431424102735282,0.83008300830083
-0.0227281678676786,-0.00431441866271611,0.83018301830183
-0.0227340897256855,-0.00431459578700011,0.83028302830283
-0.0227400120119085,-0.00431477240661992,0.83038303830383
-0.0227459347115925,-0.004314948523714,0.83048304830483
-0.0227518578098757,-0.00431512414469755,0.830583058305831
-0.0227577812923238,-0.00431529927170902,0.830683068306831
-0.0227637051445025,-0.00431547391009434,0.830783078307831
-0.0227696293519777,-0.00431564806413052,0.830883088308831
-0.0227755539006357,-0.0043158217380941,0.830983098309831
-0.02278147877647,-0.00431599493412374,0.831083108310831
-0.022787403965581,-0.00431616765863444,0.831183118311831
-0.0227933294540691,-0.00431633991483403,0.831283128312831
-0.0227992552282484,-0.00431651170592997,0.831383138313831
-0.0228051812747538,-0.00431668303619909,0.831483148314831
-0.0228111075801135,-0.00431685390991822,0.831583158315832
-0.0228170341308554,-0.00431702433136427,0.831683168316832
-0.0228229609140422,-0.00431719430267544,0.831783178317832
-0.0228288879165227,-0.004317363829198,0.831883188318832
-0.0228348151252526,-0.00431753291413933,0.831983198319832
-0.0228407425276153,-0.00431770156070725,0.832083208320832
-0.0228466701108872,-0.00431786977424759,0.832183218321832
-0.0228525978623449,-0.00431803755582971,0.832283228322832
-0.0228585257695855,-0.00431820491186874,0.832383238323832
-0.0228644538203133,-0.00431837184343383,0.832483248324832
-0.0228703820022324,-0.00431853835587111,0.832583258325833
-0.0228763103032608,-0.00431870445238821,0.832683268326833
-0.0228822387113164,-0.0043188701351234,0.832783278327833
-0.0228881672146381,-0.0043190354094228,0.832883288328833
-0.0228940958012508,-0.00431920027742487,0.832983298329833
-0.022900024459607,-0.00431936474340623,0.833083308330833
-0.0229059531780525,-0.00431952880950555,0.833183318331833
-0.0229118819451468,-0.00431969247999937,0.833283328332833
-0.0229178107494494,-0.00431985575809552,0.833383338333833
-0.0229237395798405,-0.00432001864700146,0.833483348334834
-0.0229296684250935,-0.0043201811509941,0.833583358335834
-0.0229355972740888,-0.00432034327114264,0.833683368336834
-0.0229415261159204,-0.00432050501172381,0.833783378337834
-0.0229474549397894,-0.00432066637701452,0.833883388338834
-0.0229533837348968,-0.00432082736808397,0.833983398339834
-0.0229593124905506,-0.00432098798920888,0.834083408340834
-0.0229652411962725,-0.004321148243597,0.834183418341834
-0.0229711698415845,-0.00432130813338659,0.834283428342834
-0.0229770984160082,-0.00432146766285458,0.834383438343834
-0.0229830269094933,-0.00432162683413934,0.834483448344834
-0.0229889553116683,-0.00432178565044842,0.834583458345835
-0.0229948836125898,-0.00432194411498946,0.834683468346835
-0.0230008118022071,-0.00432210223097019,0.834783478347835
-0.0230067398706837,-0.00432225999945963,0.834883488348835
-0.0230126678081828,-0.00432241742580395,0.834983498349835
-0.0230185956049747,-0.00432257451107226,0.835083508350835
-0.0230245232514366,-0.0043227312584722,0.835183518351835
-0.0230304507381594,-0.00432288767228069,0.835283528352835
-0.0230363780556273,-0.00432304375249754,0.835383538353835
-0.0230423051943243,-0.00432319950446886,0.835483548354836
-0.0230482321452692,-0.00432335492926383,0.835583558355836
-0.0230541588990529,-0.0043235100300901,0.835683568356836
-0.0230600854468011,-0.00432366481015521,0.835783578357836
-0.0230660117792116,-0.00432381927052845,0.835883588358836
-0.023071937887624,-0.00432397341655582,0.835983598359836
-0.0230778637630568,-0.00432412724823732,0.836083608360836
-0.0230837893968497,-0.00432428076984979,0.836183618361836
-0.023089714780235,-0.00432443398246231,0.836283628362836
-0.0230956399045523,-0.00432458689035181,0.836383638363836
-0.0231015647614617,-0.00432473949458746,0.836483648364836
-0.0231074893424097,-0.00432489179730764,0.836583658365837
-0.0231134136390564,-0.00432504380278917,0.836683668366837
-0.023119337643062,-0.00432519551317051,0.836783678367837
-0.0231252613463007,-0.00432534692952085,0.836883688368837
-0.0231311847406464,-0.00432549805504784,0.836983698369837
-0.0231371078180801,-0.00432564889188973,0.837083708370837
-0.0231430305704759,-0.00432579944325428,0.837183718371837
-0.0231489529900286,-0.00432594971127985,0.837283728372837
-0.023154875068933,-0.00432609969703563,0.837383738373837
-0.0231607967994908,-0.00432624940372934,0.837483748374838
-0.0231667181738969,-0.00432639883349918,0.837583758375838
-0.0231726391846668,-0.00432654798955287,0.837683768376838
-0.0231785598241022,-0.00432669687189052,0.837783778377838
-0.0231844800848258,-0.00432684548478876,0.837883788378838
-0.0231903999595667,-0.00432699383038606,0.837983798379838
-0.0231963194407338,-0.00432714190975168,0.838083808380838
-0.0232022385213772,-0.00432728972609319,0.838183818381838
-0.0232081571940125,-0.00432743728047977,0.838283828382838
-0.0232140754516898,-0.00432758457611905,0.838383838383838
-0.0232199932872455,-0.00432773161408032,0.838483848384838
-0.0232259106938367,-0.00432787839757104,0.838583858385839
-0.0232318276644066,-0.00432802492766047,0.838683868386839
-0.0232377441921123,-0.00432817120755628,0.838783878387839
-0.023243660270111,-0.00432831723725835,0.838883888388839
-0.0232495758918804,-0.00432846302104371,0.838983898389839
-0.0232554910505777,-0.00432860855998126,0.839083908390839
-0.0232614057396808,-0.00432875385620965,0.839183918391839
-0.0232673199526675,-0.00432889891186725,0.839283928392839
-0.0232732336830156,-0.00432904372802323,0.839383938393839
-0.0232791469243099,-0.00432918830788515,0.83948394839484
-0.0232850596702422,-0.0043293326525222,0.83958395839584
-0.0232909719143972,-0.00432947676407292,0.83968396839684
-0.0232968836506804,-0.00432962064467559,0.83978397839784
-0.0233027948729974,-0.00432976429539949,0.83988398839884
-0.0233087055750399,-0.00432990771838308,0.83998399839984
-0.0233146157508203,-0.00433005091683381,0.84008400840084
-0.0233205253943512,-0.00433019389075178,0.84018401840184
-0.0233264344996448,-0.00433033664227536,0.84028402840284
-0.0233323430609277,-0.00433047917461219,0.84038403840384
-0.0233382510723191,-0.00433062148776227,0.84048404840484
-0.0233441585279384,-0.00433076358386407,0.840584058405841
-0.0233500654222258,-0.00433090546612503,0.840684068406841
-0.0233559717493006,-0.00433104713454525,0.840784078407841
-0.0233618775038168,-0.00433118859126319,0.840884088408841
-0.0233677826801077,-0.00433132983948641,0.840984098409841
-0.0233736872726133,-0.00433147087814572,0.841084108410841
-0.0233795912759878,-0.00433161171151786,0.841184118411841
-0.0233854946846711,-0.00433175233960291,0.841284128412841
-0.0233913974935312,-0.00433189276453933,0.841384138413841
-0.0233972996972219,-0.00433203298846532,0.841484148414842
-0.0234032012903974,-0.00433217301245033,0.841584158415842
-0.0234091022680323,-0.00433231283863264,0.841684168416842
-0.0234150026248875,-0.00433245246808143,0.841784178417842
-0.0234209023558309,-0.00433259190186597,0.841884188418842
-0.0234268014558372,-0.00433273114212464,0.841984198419842
-0.0234326999200949,-0.00433287019099589,0.842084208420842
-0.023438597743472,-0.00433300904954882,0.842184218421842
-0.02344449492105,-0.0043331477188527,0.842284228422842
-0.0234503914481246,-0.00433328620104599,0.842384238423842
-0.0234562873198841,-0.00433342449826697,0.842484248424842
-0.0234621825315173,-0.00433356261051573,0.842584258425843
-0.0234680770783197,-0.00433370053993073,0.842684268426843
-0.0234739709555867,-0.00433383828758096,0.842784278427843
-0.0234798641588277,-0.00433397585560509,0.842884288428843
-0.0234857566834451,-0.00433411324507218,0.842984298429843
-0.0234916485248413,-0.00433425045812062,0.843084308430843
-0.0234975396786327,-0.00433438749475049,0.843184318431843
-0.0235034301403285,-0.00433452435710017,0.843284328432843
-0.023509319905545,-0.00433466104730802,0.843384338433843
-0.0235152089700054,-0.00433479756537404,0.843484348434843
-0.0235210973292191,-0.00433493391343678,0.843584358435844
-0.023526984979123,-0.00433507009363442,0.843684368436844
-0.0235328719154404,-0.00433520610596716,0.843784378437844
-0.0235387581340013,-0.00433534195257335,0.843884388438844
-0.0235446436306359,-0.00433547763345291,0.843984398439844
-0.0235505284012812,-0.00433561315181348,0.844084408440844
-0.0235564124418742,-0.00433574850872434,0.844184418441844
-0.023562295748352,-0.00433588370418548,0.844284428442844
-0.0235681783168653,-0.004336018739266,0.844384438443844
-0.0235740601434583,-0.00433615361717354,0.844484448444844
-0.0235799412240678,-0.00433628833790819,0.844584458445845
-0.0235858215551655,-0.00433642290360832,0.844684468446845
-0.0235917011327954,-0.00433655731427394,0.844784478447845
-0.0235975799532152,-0.0043366915720434,0.844884488448845
-0.0236034580126827,-0.0043368256779859,0.844984498449845
-0.0236093353075627,-0.00433695963210152,0.845084508450845
-0.0236152118341129,-0.00433709343759782,0.845184518451845
-0.0236210875886981,-0.0043372270944748,0.845284528452845
-0.0236269625677898,-0.00433736060487091,0.845384538453845
-0.0236328367678597,-0.00433749396878606,0.845484548454845
-0.0236387101852725,-0.00433762718728954,0.845584558455846
-0.0236445828166067,-0.0043377602625197,0.845684568456846
-0.0236504546585478,-0.00433789319554574,0.845784578457846
-0.0236563257073537,-0.00433802598743692,0.845884588458846
-0.0236621959600305,-0.00433815863819325,0.845984598459846
-0.0236680654129429,-0.0043382911499531,0.846084608460846
-0.0236739340628833,-0.00433842352485483,0.846184618461846
-0.0236798019066442,-0.00433855576182926,0.846284628462846
-0.0236856689409109,-0.00433868786301495,0.846384638463846
-0.0236915351624759,-0.00433881982948088,0.846484648464847
-0.0236974005682385,-0.00433895166229634,0.846584658465847
-0.0237032651549911,-0.00433908336253051,0.846684668466847
-0.0237091289196329,-0.00433921493125267,0.846784678467847
-0.0237149918590633,-0.004339346369532,0.846884688468847
-0.0237208539702886,-0.00433947767843768,0.846984698469847
-0.0237267152503149,-0.00433960885903891,0.847084708470847
-0.0237325756960415,-0.00433973991240486,0.847184718471847
-0.0237384353045817,-0.0043398708396048,0.847284728472847
-0.0237442940731554,-0.00434000164063874,0.847384738473847
-0.0237501519986621,-0.00434013231764505,0.847484748474847
-0.0237560090783217,-0.00434026287169292,0.847584758475848
-0.0237618653093543,-0.00434039330278233,0.847684768476848
-0.0237677206888731,-0.00434052361305175,0.847784778477848
-0.0237735752140981,-0.00434065380250118,0.847884788478848
-0.0237794288823564,-0.00434078387219971,0.847984798479848
-0.0237852816909749,-0.0043409138242859,0.848084808480848
-0.0237911336370668,-0.00434104365769046,0.848184818481848
-0.0237969847182798,-0.00434117337562105,0.848284828482848
-0.0238028349317271,-0.00434130297700838,0.848384838483848
-0.0238086842748426,-0.00434143246399101,0.848484848484849
-0.0238145327451671,-0.00434156183763794,0.848584858485849
-0.0238203803401346,-0.00434169109794935,0.848684868486849
-0.0238262270572858,-0.00434182024599434,0.848784878487849
-0.0238320728939478,-0.00434194928284217,0.848884888488849
-0.0238379178477683,-0.00434207820956203,0.848984898489849
-0.0238437619162881,-0.00434220702722312,0.849084908490849
-0.023849605097155,-0.0043423357368946,0.849184918491849
-0.0238554473880168,-0.00434246433857649,0.849284928492849
-0.0238612887863073,-0.00434259283333805,0.849384938493849
-0.0238671292899951,-0.00434272122224838,0.849484948494849
-0.0238729688965141,-0.00434284950530757,0.84958495849585
-0.0238788076037258,-0.00434297768572327,0.84968496849685
-0.0238846454092781,-0.00434310576135701,0.84978497849785
-0.0238904823110325,-0.00434323373541635,0.84988498849885
-0.0238963183067437,-0.00434336160790128,0.84998499849985
-0.0239021533942732,-0.004343489378812,0.85008500850085
-0.0239079875713759,-0.00434361704921749,0.85018501850185
-0.02391382083602,-0.00434374462125623,0.85028502850285
-0.0239196531860674,-0.00434387209492821,0.85038503850385
-0.0239254846192726,-0.00434399947023352,0.850485048504851
-0.0239313151338179,-0.00434412674931043,0.850585058505851
-0.0239371447275651,-0.00434425393215905,0.850685068506851
-0.0239429733984825,-0.00434438101984855,0.850785078507851
-0.0239488011445387,-0.00434450801237894,0.850885088508851
-0.0239546279638092,-0.00434463491188857,0.850985098509851
-0.0239604538542625,-0.00434476171730828,0.851085108510851
-0.0239662788141877,-0.00434488843077642,0.851185118511851
-0.0239721028414466,-0.00434501505336227,0.851285128512851
-0.0239779259343283,-0.00434514158506583,0.851385138513851
-0.0239837480908015,-0.00434526802588711,0.851485148514851
-0.0239895693091553,-0.00434539437796446,0.851585158515852
-0.0239953895874653,-0.0043455206412979,0.851685168516852
-0.0240012089240206,-0.0043456468169566,0.851785178517852
-0.0240070273171107,-0.00434577290494065,0.851885188518852
-0.0240128447648107,-0.00434589890631915,0.851985198519852
-0.0240186612655171,-0.00434602482216137,0.852085208520852
-0.0240244768175191,-0.0043461506535366,0.852185218521852
-0.0240302914189989,-0.00434627639937536,0.852285228522852
-0.0240361050684598,-0.00434640206288558,0.852385238523852
-0.0240419177640841,-0.00434652764192862,0.852485248524853
-0.024047729504268,-0.0043466531397122,0.852585258525853
-0.0240535402875145,-0.00434677855516716,0.852685268526853
-0.0240593501121131,-0.00434690388936257,0.852785278527853
-0.0240651589764597,-0.0043470291444369,0.852885288528853
-0.0240709668790577,-0.00434715431932097,0.852985298529853
-0.02407677381841,-0.00434727941401477,0.853085308530853
-0.024082579792913,-0.00434740443172595,0.853185318531853
-0.0240883848010696,-0.00434752937138514,0.853285328532853
-0.0240941888413831,-0.00434765423299252,0.853385338533853
-0.0240999919124634,-0.00434777901868647,0.853485348534853
-0.0241057940127067,-0.00434790372953616,0.853585358535854
-0.0241115951408301,-0.00434802836340314,0.853685368536854
-0.0241173952954435,-0.00434815292349515,0.853785378537854
-0.0241231944749431,-0.00434827740981199,0.853885388538854
-0.0241289926781528,-0.00434840182235385,0.853985398539854
-0.0241347899036827,-0.00434852616218983,0.854085408540854
-0.0241405861500358,-0.00434865043038919,0.854185418541854
-0.0241463814160361,-0.00434877462588267,0.854285428542854
-0.0241521757002935,-0.00434889875187791,0.854385438543854
-0.024157969001632,-0.00434902280623654,0.854485448544855
-0.0241637613185546,-0.00434914679109693,0.854585458545855
-0.0241695526499922,-0.00434927070645898,0.854685468546855
-0.0241753429946617,-0.00434939455339207,0.854785478547855
-0.0241811323512801,-0.00434951833189619,0.854885488548855
-0.0241869207185643,-0.00434964204410962,0.854985498549855
-0.0241927080953381,-0.00434976568789399,0.855085508550855
-0.0241984944804256,-0.00434988926538776,0.855185518551855
-0.0242042798727574,-0.00435001277766003,0.855285528552855
-0.0242100642709437,-0.00435013622471097,0.855385538553855
-0.0242158476741289,-0.00435025960654041,0.855485548554855
-0.0242216300809233,-0.00435038292421771,0.855585558555856
-0.0242274114903644,-0.00435050617774268,0.855685568556856
-0.0242331919013832,-0.00435062936925398,0.855785578557856
-0.0242389713129103,-0.00435075249661296,0.855885588558856
-0.0242447497237697,-0.00435087556302734,0.855985598559856
-0.0242505271329991,-0.00435099856742787,0.856085608560856
-0.0242563035396361,-0.0043511215108839,0.856185618561856
-0.0242620789425048,-0.00435124439446444,0.856285628562856
-0.0242678533406427,-0.00435136721710038,0.856385638563856
-0.0242736267330876,-0.00435148998093011,0.856485648564857
-0.0242793991188773,-0.00435161268488444,0.856585658565857
-0.0242851704970493,-0.00435173533110182,0.856685668566857
-0.0242909408666416,-0.0043518579185129,0.856785678567857
-0.0242967102266917,-0.0043519804492563,0.856885688568857
-0.0243024785762374,-0.00435210292226258,0.856985698569857
-0.0243082459145303,-0.00435222533860119,0.857085708570857
-0.024314012240608,-0.00435234769934113,0.857185718571857
-0.0243197775535083,-0.00435247000555169,0.857285728572857
-0.0243255418523758,-0.00435259225509448,0.857385738573857
-0.0243313051363551,-0.00435271445010779,0.857485748574857
-0.0243370674046979,-0.00435283659166098,0.857585758575858
-0.0243428286565487,-0.00435295867975406,0.857685768576858
-0.0243485888909453,-0.00435308071438684,0.857785778577858
-0.0243543481072462,-0.0043532026955595,0.857885788578858
-0.0243601063045959,-0.00435332462541033,0.857985798579858
-0.024365863482246,-0.00435344650287022,0.858085808580858
-0.0243716196393412,-0.00435356832900837,0.858185818581858
-0.0243773747751331,-0.00435369010382467,0.858285828582858
-0.0243831288889801,-0.0043538118294576,0.858385838583858
-0.0243888819801337,-0.00435393350376877,0.858485848584858
-0.0243946340477386,-0.00435405512889657,0.858585858585859
-0.0244003850911533,-0.00435417670484108,0.858685868586859
-0.0244061351097363,-0.00435429823160212,0.858785878587859
-0.0244118841027391,-0.00435441971131824,0.858885888588859
-0.0244176320695202,-0.00435454114185098,0.858985898589859
-0.024423379009438,-0.0043546625253387,0.859085908590859
-0.0244291249217442,-0.00435478386285078,0.859185918591859
-0.0244348698057972,-0.00435490515224858,0.859285928592859
-0.0244406136610624,-0.00435502639567073,0.859385938593859
-0.0244463564868983,-0.00435514759418623,0.859485948594859
-0.0244520982826633,-0.004355268746726,0.85958595859586
-0.0244578390478229,-0.00435538985435922,0.85968596859686
-0.0244635787816286,-0.00435551091815507,0.85978597859786
-0.0244693174836528,-0.00435563193704446,0.85988598859886
-0.0244750551532539,-0.00435575291209639,0.85998599859986
-0.0244807917900042,-0.00435587384438022,0.86008600860086
-0.0244865273931553,-0.00435599473282669,0.86018601860186
-0.0244922619622795,-0.00435611557957416,0.86028602860286
-0.0244979954968422,-0.00435623638462281,0.86038603860386
-0.0245037279963088,-0.00435635714690318,0.86048604860486
-0.0245094594601447,-0.00435647786748465,0.860586058605861
-0.0245151898879222,-0.00435659854850567,0.860686068606861
-0.0245209192791067,-0.00435671918782759,0.860786078607861
-0.0245266476331637,-0.00435683978651988,0.860886088608861
-0.0245323749497723,-0.00435696034672082,0.860986098609861
-0.024538101228398,-0.00435708086629203,0.861086108610861
-0.0245438264685061,-0.00435720134737188,0.861186118611861
-0.0245495506697759,-0.0043573217888912,0.861286128612861
-0.0245552738317798,-0.00435744219298843,0.861386138613861
-0.024560995953983,-0.00435756255859421,0.861486148614862
-0.0245667170360649,-0.00435768288570873,0.861586158615862
-0.0245724370775977,-0.00435780317647035,0.861686168616862
-0.0245781560781538,-0.00435792343087908,0.861786178617862
-0.0245838740374125,-0.00435804364786563,0.861886188618862
-0.0245895909548391,-0.0043581638284992,0.861986198619862
-0.0245953068303266,-0.00435828397384914,0.862086208620862
-0.0246010216632337,-0.00435840408284609,0.862186218621862
-0.0246067354532394,-0.00435852415655933,0.862286228622862
-0.0246124482000232,-0.00435864419605804,0.862386238623862
-0.0246181599031572,-0.00435876420134232,0.862486248624862
-0.0246238705625345,-0.00435888417134279,0.862586258625863
-0.0246295801777275,-0.00435900410819791,0.862686268626863
-0.0246352887483085,-0.00435912401190778,0.862786278627863
-0.0246409962741706,-0.0043592438824724,0.862886288628863
-0.0246467027547792,-0.0043593637188224,0.862986298629863
-0.0246524081901342,-0.00435948352416551,0.863086308630863
-0.024658112579808,-0.00435960329636327,0.863186318631863
-0.0246638159234798,-0.00435972303755425,0.863286328632863
-0.0246695182210428,-0.00435984274666897,0.863386338633863
-0.0246752194720691,-0.00435996242477689,0.863486348634864
-0.024680919676452,-0.00436008207080866,0.863586358635864
-0.0246866188338706,-0.0043602016879719,0.863686368636864
-0.0246923169441111,-0.00436032127412826,0.863786378637864
-0.0246980140069597,-0.00436044083034692,0.863886388638864
-0.0247037100222025,-0.00436056035662788,0.863986398639864
-0.0247094049896256,-0.00436067985404042,0.864086408640864
-0.0247150989090154,-0.00436079932258434,0.864186418641864
-0.0247207917801578,-0.00436091876119056,0.864286428642864
-0.024726483602946,-0.00436103817306673,0.864386438643864
-0.0247321743771661,-0.00436115755500519,0.864486448644864
-0.0247378641026043,-0.00436127691021359,0.864586458645865
-0.0247435527791537,-0.00436139623869185,0.864686468646865
-0.0247492404066004,-0.00436151553830168,0.864786478647865
-0.0247549269848376,-0.00436163481225054,0.864886488648865
-0.0247606125136513,-0.00436175405840007,0.864986498649865
-0.0247662969930416,-0.00436187327888882,0.865086508650865
-0.0247719804226877,-0.00436199247371661,0.865186518651865
-0.0247776628025896,-0.00436211164288351,0.865286528652865
-0.0247833441326405,-0.00436223078532037,0.865386538653865
-0.0247890244127333,-0.00436234990316553,0.865486548654866
-0.0247947036426542,-0.004362468996419,0.865586558655866
-0.0248003818224032,-0.00436258806508078,0.865686568656866
-0.0248060589518735,-0.00436270710915087,0.865786578657866
-0.0248117350308511,-0.00436282612969846,0.865886588658866
-0.02481741005955,-0.00436294512565444,0.865986598659866
-0.0248230840375423,-0.00436306409808783,0.866086608660866
-0.0248287569650421,-0.00436318304806799,0.866186618661866
-0.0248344288418354,-0.00436330197452574,0.866286628662866
-0.0248400996679222,-0.00436342087853016,0.866386638663866
-0.0248457694434094,-0.00436353975901208,0.866486648664866
-0.0248514381680833,-0.00436365861917913,0.866586658665867
-0.0248571058420507,-0.00436377745582368,0.866686668666867
-0.0248627724650978,-0.00436389627215337,0.866786678667867
-0.0248684380374384,-0.00436401506602982,0.866886688668867
-0.0248741025589656,-0.00436413383959133,0.866986698669867
-0.0248797660295725,-0.00436425259176887,0.867086708670867
-0.0248854284492591,-0.00436437132363147,0.867186718671867
-0.0248910898181323,-0.0043644900351792,0.867286728672867
-0.0248967501361922,-0.00436460872641207,0.867386738673867
-0.0249024094033317,-0.00436472739733008,0.867486748674868
-0.0249080676197647,-0.00436484605007159,0.867586758675868
-0.0249137247852774,-0.00436496468249833,0.867686768676868
-0.0249193808999768,-0.0043650832956793,0.867786778677868
-0.0249250359638627,-0.00436520189068387,0.867886788678868
-0.0249306899771491,-0.00436532046644276,0.867986798679868
-0.0249363429397291,-0.00436543902509434,0.868086808680868
-0.0249419948516025,-0.00436555756450024,0.868186818681868
-0.0249476457128764,-0.00436567608679902,0.868286828682868
-0.0249532955236577,-0.00436579459092121,0.868386838683868
-0.0249589442840533,-0.00436591307793618,0.868486848684868
-0.0249645919939562,-0.00436603154784384,0.868586858685869
-0.0249702386534734,-0.00436615000064437,0.868686868686869
-0.0249758842628188,-0.00436626843740669,0.868786878687869
-0.0249815288219923,-0.00436638685706187,0.868886888688869
-0.0249871723311008,-0.00436650526067894,0.868986898689869
-0.0249928147902514,-0.00436662364825796,0.869086908690869
-0.0249984561994438,-0.00436674202086814,0.869186918691869
-0.0250040965587852,-0.00436686037744028,0.869286928692869
-0.0250097358685963,-0.00436697871797429,0.869386938693869
-0.0250153741286631,-0.00436709704460873,0.86948694869487
-0.0250210113393065,-0.00436721535627432,0.86958695869587
-0.0250266475006335,-0.00436733365297097,0.86968696869687
-0.0250322826126439,-0.00436745193576804,0.86978697869787
-0.0250379166755516,-0.00436757020466545,0.86988698869887
-0.0250435496895706,-0.004367688458594,0.86998699869987
-0.0250491816548076,-0.00436780669969216,0.87008700870087
-0.0250548125712627,-0.00436792492689066,0.87018701870187
-0.0250604424391498,-0.00436804314125867,0.87028702870287
-0.0250660712587895,-0.0043681613427962,0.87038703870387
-0.025071699030075,-0.00436827953150334,0.87048704870487
-0.025077325753434,-0.00436839770738009,0.870587058705871
-0.0250829514287596,-0.00436851587042636,0.870687068706871
-0.0250885760564793,-0.00436863402171132,0.870787078707871
-0.0250941996365933,-0.00436875216123508,0.870887088708871
-0.0250998221693153,-0.00436887028792845,0.870987098709871
-0.0251054436548593,-0.00436898840499889,0.871087108710871
-0.0251110640934389,-0.00436910650923894,0.871187118711871
-0.0251166834851613,-0.00436922460278696,0.871287128712871
-0.0251223018303471,-0.00436934268564296,0.871387138713871
-0.0251279191289962,-0.00436946075780685,0.871487148714872
-0.0251335353815365,-0.0043695788192788,0.871587158715872
-0.0251391505879679,-0.00436969687005864,0.871687168716872
-0.0251447647487181,-0.00436981491121564,0.871787178717872
-0.0251503778637871,-0.00436993294274989,0.871887188718872
-0.0251559899336025,-0.00437005096359203,0.871987198719872
-0.0251616009581645,-0.00437016897588051,0.872087208720872
-0.0251672109379005,-0.00437028697854625,0.872187218721872
-0.0251728198729177,-0.00437040497265833,0.872287228722872
-0.0251784277635366,-0.00437052295714757,0.872387238723872
-0.0251840346098643,-0.00437064093308315,0.872487248724872
-0.0251896404123285,-0.00437075890046508,0.872587258725873
-0.0251952451709291,-0.00437087686036263,0.872687268726873
-0.0252008488862007,-0.00437099481170653,0.872787278727873
-0.0252064515581434,-0.00437111275449686,0.872887288728873
-0.0252120531871847,-0.00437123068980272,0.872987298729873
-0.0252176537735387,-0.00437134861762411,0.873087308730873
-0.025223253317419,-0.0043714665390304,0.873187318731873
-0.0252288518191465,-0.00437158445188294,0.873287328732873
-0.0252344492790419,-0.00437170235832028,0.873387338733873
-0.0252400456972121,-0.00437182025834243,0.873487348734873
-0.0252456410740849,-0.0043719381508802,0.873587358735874
-0.025251235409874,-0.00437205603807186,0.873687368736874
-0.0252568287051141,-0.00437217391884833,0.873787378737874
-0.025262420960019,-0.00437229179320961,0.873887388738874
-0.0252680121746957,-0.00437240966115559,0.873987398739874
-0.0252736023496786,-0.00437252752482484,0.874087408740874
-0.0252791914850748,-0.00437264538207881,0.874187418741874
-0.025284779581312,-0.00437276323398676,0.874287428742874
-0.0252903666386039,-0.00437288108054879,0.874387438743874
-0.0252959526572713,-0.0043729989228339,0.874487448744874
-0.025301537637742,-0.004373116759773,0.874587458745875
-0.0253071215802297,-0.00437323459243528,0.874687468746875
-0.0253127044850552,-0.00437335242082082,0.874787478747875
-0.0253182863524324,-0.00437347024492953,0.874887488748875
-0.0253238671828958,-0.00437358806476132,0.874987498749875
-0.0253294469766594,-0.00437370588031637,0.875087508750875
-0.0253350257340437,-0.00437382369266388,0.875187518751875
-0.0253406034553698,-0.00437394150073446,0.875287528752875
-0.0253461801410651,-0.00437405930666667,0.875387538753875
-0.0253517557913435,-0.00437417710832206,0.875487548754875
-0.0253573304066328,-0.00437429490783908,0.875587558755876
-0.0253629039872537,-0.00437441270307928,0.875687568756876
-0.0253684765335269,-0.00437453049725019,0.875787578757876
-0.0253740480457732,-0.00437464828821356,0.875887588758876
-0.0253796185244203,-0.00437476607596937,0.875987598759876
-0.025385187969789,-0.00437488386265591,0.876087608760876
-0.0253907563823069,-0.00437500164720399,0.876187618761876
-0.0253963237621878,-0.00437511942961379,0.876287628762876
-0.0254018901098595,-0.00437523720988513,0.876387638763876
-0.0254074554257497,-0.0043753549890872,0.876487648764877
-0.0254130197100721,-0.00437547276615089,0.876587658765877
-0.0254185829631476,-0.00437559054321468,0.876687668766877
-0.0254241451854038,-0.00437570831813992,0.876787678767877
-0.0254297063772684,-0.00437582609306525,0.876887688768877
-0.0254352665389552,-0.0043759438669214,0.876987698769877
-0.0254408256711058,-0.00437606163970827,0.877087708770877
-0.025446383773827,-0.00437617941249514,0.877187718771877
-0.0254519408477605,-0.0043762971852821,0.877287728772877
-0.0254574968930131,-0.00437641495699979,0.877387738773877
-0.0254630519102264,-0.00437653272978666,0.877487748774877
-0.025468605899721,-0.00437665050257353,0.877587758775878
-0.0254741588618179,-0.00437676827536049,0.877687768776878
-0.0254797107970515,-0.00437688604814736,0.877787778777878
-0.0254852617057426,-0.0043770038230727,0.877887788778878
-0.025490811588319,-0.00437712159692875,0.877987798779878
-0.0254963604451013,-0.00437723937292326,0.878087808780878
-0.0255019082766242,-0.00437735714998696,0.878187818781878
-0.0255074550833153,-0.00437747492811994,0.878287828782878
-0.0255130008654955,-0.00437759270839128,0.878387838783878
-0.0255185456235924,-0.0043777104897318,0.878487848784879
-0.0255240893580337,-0.00437782827214151,0.878587858785879
-0.025529632069247,-0.00437794605668968,0.878687868786879
-0.0255351737576601,-0.0043780638444454,0.878787878787879
-0.0255407144238075,-0.0043781816332704,0.878887888788879
-0.0255462540679031,-0.00437829942423367,0.878987898789879
-0.0255517926905885,-0.00437841721840468,0.879087908790879
-0.0255573302920774,-0.00437853501471406,0.879187918791879
-0.0255628668730113,-0.0043786528131619,0.879287928792879
-0.025568402433818,-0.00437877061588647,0.879387938793879
-0.0255739369747113,-0.0043788884207495,0.879487948794879
-0.0255794704964397,-0.00437900622882008,0.87958795879588
-0.0255850029992169,-0.00437912404009831,0.87968796879688
-0.0255905344835776,-0.00437924185565337,0.87978797879788
-0.0255960649499495,-0.00437935967441607,0.87988798879888
-0.0256015943988671,-0.00437947749638632,0.87998799879988
-0.0256071228306513,-0.00437959532263339,0.88008800880088
-0.0256126502458365,-0.0043797131531573,0.88018801880188
-0.0256181766448506,-0.00437983098795803,0.88028802880288
-0.0256237020282281,-0.0043799488270355,0.88038803880388
-0.0256292263962898,-0.00438006667038989,0.880488048804881
-0.0256347497495703,-0.00438018451802101,0.880588058805881
-0.0256402720886041,-0.00438030237099824,0.880688068806881
-0.025645793413819,-0.00438042022825221,0.880788078807881
-0.0256513137256426,-0.00438053809085218,0.880888088808881
-0.0256568330245027,-0.00438065595879826,0.880988098809881
-0.0256623513110406,-0.00438077383102107,0.881088108810881
-0.0256678685856843,-0.00438089170965918,0.881188118811881
-0.0256733848487543,-0.00438100959364329,0.881288128812881
-0.0256789001008922,-0.00438112748297332,0.881388138813881
-0.0256844143426326,-0.00438124537871864,0.881488148814881
-0.0256899275741893,-0.00438136327981007,0.881588158815882
-0.0256954397963109,-0.00438148118731659,0.881688168816882
-0.0257009510094249,-0.00438159910123841,0.881788178817882
-0.0257064612139591,-0.00438171702157542,0.881888188818882
-0.0257119704103411,-0.00438183494725844,0.881988198819882
-0.0257174785993194,-0.00438195288042584,0.882088208820882
-0.0257229857811078,-0.00438207082107771,0.882188218821882
-0.0257284919563479,-0.00438218876707569,0.882288228822882
-0.0257339971254673,-0.00438230672162714,0.882388238823882
-0.0257395012890006,-0.00438242468152469,0.882488248824883
-0.0257450044474824,-0.00438254264997589,0.882588258825883
-0.0257505066013405,-0.00438266062591148,0.882688268826883
-0.0257560077512163,-0.00438277860826235,0.882788278827883
-0.0257615078974306,-0.00438289659916679,0.882888288828883
-0.0257670070406248,-0.0043830145975557,0.882988298829883
-0.0257725051813338,-0.00438313260449817,0.883088308830883
-0.025778002319878,-0.00438325061892511,0.883188318831883
-0.0257834984570061,-0.00438336864083643,0.883288328832883
-0.0257889935930388,-0.0043834866713015,0.883388338833883
-0.0257944877286176,-0.00438360471138931,0.883488348834883
-0.0257999808641702,-0.00438372275896151,0.883588358835884
-0.0258054730002311,-0.00438384081508745,0.883688368836884
-0.025810964137442,-0.00438395887976696,0.883788378837884
-0.0258164542761235,-0.0043840769540693,0.883888388838884
-0.0258219434169173,-0.00438419503692521,0.883988398839884
-0.0258274315603578,-0.00438431312940405,0.884088408840884
-0.0258329187068728,-0.00438443123043645,0.884188418841884
-0.0258384048571038,-0.0043845493410917,0.884288428842884
-0.0258438900115854,-0.00438466746136987,0.884388438843884
-0.0258493741707453,-0.00438478559127079,0.884488448844885
-0.025854857335118,-0.00438490373079455,0.884588458845885
-0.0258603395053452,-0.00438502188101033,0.884688468846885
-0.0258658206818544,-0.00438514003977977,0.884788478847885
-0.0258713008652873,-0.00438525820924123,0.884888488848885
-0.0258767800560715,-0.00438537638939472,0.884988498849885
-0.0258822582548484,-0.00438549457917113,0.885088508850885
-0.0258877354621528,-0.00438561277963948,0.885188518851885
-0.0258932116785192,-0.00438573099079994,0.885288528852885
-0.0258986869044822,-0.00438584921265233,0.885388538853885
-0.0259041611404695,-0.00438596744519684,0.885488548854885
-0.0259096343872296,-0.00438608568843337,0.885588558855886
-0.0259151066451901,-0.00438620394343111,0.885688568856886
-0.0259205779149925,-0.00438632220912096,0.885788578857886
-0.0259260481970646,-0.00438644048550275,0.885888588858886
-0.0259315174920478,-0.00438655877471501,0.885988598859886
-0.0259369858004767,-0.00438667707355021,0.886088608860886
-0.025942453122886,-0.00438679538521571,0.886188618861886
-0.0259479194599172,-0.00438691370864251,0.886288628862886
-0.0259533848119979,-0.0043870320438306,0.886388638863886
-0.0259588491798767,-0.0043871503907799,0.886488648864887
-0.0259643125638742,-0.00438726874949041,0.886588658865887
-0.0259697749647389,-0.00438738711996213,0.886688668866887
-0.0259752363830054,-0.00438750550326433,0.886788678867887
-0.0259806968191014,-0.00438762389939701,0.886888688868887
-0.0259861562737753,-0.0043877423072909,0.886988698869887
-0.0259916147475618,-0.00438786072908445,0.887088708870887
-0.0259970722409954,-0.00438797916263922,0.887188718871887
-0.0260025287546107,-0.00438809760902446,0.887288728872887
-0.0260079842889424,-0.0043882160682401,0.887388738873887
-0.0260134388447388,-0.00438833454028622,0.887488748874887
-0.0260188924224277,-0.004388453026232,0.887588758875888
-0.0260243450226506,-0.00438857152500828,0.887688768876888
-0.026029796645942,-0.00438869003661484,0.887788778877888
-0.0260352472929436,-0.00438880856212117,0.887888788878888
-0.026040696964083,-0.00438892710152716,0.887988798879888
-0.0260461456602155,-0.00438904565483273,0.888088808880888
-0.0260515933817689,-0.00438916422096879,0.888188818881888
-0.0260570401293845,-0.00438928280207369,0.888288828882888
-0.0260624859037041,-0.00438940139707816,0.888388838883888
-0.0260679307053691,-0.0043895200059824,0.888488848884888
-0.0260733745348072,-0.00438963862878621,0.888588858885889
-0.0260788173927668,-0.00438975726548969,0.888688868886889
-0.0260842592796755,-0.00438987591823129,0.888788878887889
-0.026089700196282,-0.00438999458380329,0.888888888888889
-0.0260951401430137,-0.00439011326541332,0.888988898889889
-0.0261005791206193,-0.00439023196092302,0.889088908890889
-0.0261060171295263,-0.00439035067140147,0.889188918891889
-0.0261114541704832,-0.00439046939684887,0.889288928892889
-0.0261168902440246,-0.00439058813726512,0.889388938893889
-0.026122325350792,-0.00439070689371949,0.889488948894889
-0.0261277594912131,-0.00439082566407335,0.88958895889589
-0.0261331926661432,-0.00439094445046543,0.88968896889689
-0.0261386248760101,-0.00439106325289545,0.88978897889789
-0.0261440561213484,-0.00439118207029441,0.88988898889889
-0.0261494864030134,-0.00439130090373132,0.88998899889989
-0.0261549157213258,-0.00439141975213716,0.89008900890089
-0.0261603440770342,-0.00439153861658105,0.89018901890189
-0.02616577147078,-0.00439165749813215,0.89028902890289
-0.0261711979030978,-0.0043917763946521,0.89038903890389
-0.0261766233746292,-0.00439189530721018,0.89048904890489
-0.0261820478860157,-0.00439201423687548,0.890589058905891
-0.0261874714376849,-0.00439213318257881,0.890689068906891
-0.0261928940304923,-0.00439225214432027,0.890789078907891
-0.0261983156648655,-0.00439237112316894,0.890889088908891
-0.0262037363415529,-0.00439249011805565,0.890989098909891
-0.0262091560609823,-0.00439260913004958,0.891089108910891
-0.0262145748237951,-0.00439272815915082,0.891189118911891
-0.0262199926306329,-0.00439284720535938,0.891289128912891
-0.0262254094822441,-0.00439296626867515,0.891389138913891
-0.0262308253789495,-0.00439308534802895,0.891489148914892
-0.0262362403216044,-0.00439320444555916,0.891589158915892
-0.0262416543107435,-0.00439332356019677,0.891689168916892
-0.0262470673470083,-0.0043934426919415,0.891789178917892
-0.0262524794310402,-0.00439356184186282,0.891889188918892
-0.0262578905634809,-0.00439368100889127,0.891989198919892
-0.0262633007447579,-0.00439380019409631,0.892089208920892
-0.0262687099757267,-0.00439391939640856,0.892189218921892
-0.0262741182569219,-0.0043940386179664,0.892289228922892
-0.0262795255889849,-0.00439415785663155,0.892389238923892
-0.0262849319724505,-0.0043942771134732,0.892489248924892
-0.0262903374080669,-0.00439439638849134,0.892589258925893
-0.0262957418964758,-0.00439451568168588,0.892689268926893
-0.0263011454382117,-0.00439463499305692,0.892789278927893
-0.0263065480339163,-0.00439475432260436,0.892889288928893
-0.0263119496842309,-0.00439487367139748,0.892989298929893
-0.0263173503897971,-0.00439499303836709,0.893089308930893
-0.0263227501512565,-0.00439511242458238,0.893189318931893
-0.0263281489692505,-0.00439523183004335,0.893289328932893
-0.0263335468444207,-0.00439535125368072,0.893389338933893
-0.0263389437774086,-0.00439547069656377,0.893489348934894
-0.0263443397687489,-0.0043955901586925,0.893589358935894
-0.0263497348191898,-0.00439570963899772,0.893689368936894
-0.0263551289292662,-0.0043958291396178,0.893789378937894
-0.0263605220997263,-0.00439594865948357,0.893889388938894
-0.0263659143312117,-0.00439606819859492,0.893989398939894
-0.0263713056242571,-0.00439618775802122,0.894089408940894
-0.0263766959795038,-0.0043963073366932,0.894189418941894
-0.0263820853977005,-0.00439642693461077,0.894289428942894
-0.0263874738794886,-0.0043965465528432,0.894389438943894
-0.0263928614252958,-0.0043966661903214,0.894489448944894
-0.0263982480360843,-0.00439678584811438,0.894589458945895
-0.0264036337122819,-0.0043969055262223,0.894689468946895
-0.026409018454637,-0.004397025224645,0.894789478947895
-0.0264144022636841,-0.00439714494338265,0.894889488948895
-0.0264197851401718,-0.00439726468243516,0.894989498949895
-0.0264251670846347,-0.00439738444180254,0.895089508950895
-0.026430548097928,-0.00439750422148477,0.895189518951895
-0.0264359281804796,-0.00439762402148187,0.895289528952895
-0.0264413073330377,-0.00439774384286302,0.895389538953895
-0.026446685556351,-0.00439786368455912,0.895489548954896
-0.026452062850847,-0.00439798354763917,0.895589558955896
-0.0264574392173811,-0.00439810343210336,0.895689568956896
-0.0264628146564879,-0.00439822333688251,0.895789578957896
-0.0264681891689158,-0.00439834326197643,0.895889588958896
-0.0264735627551996,-0.00439846320952358,0.895989598959896
-0.0264789354160875,-0.00439858317845495,0.896089608960896
-0.0264843071522212,-0.0043987031677011,0.896189618961896
-0.0264896779642421,-0.00439882317940048,0.896289628962896
-0.0264950478527918,-0.00439894321248399,0.896389638963896
-0.0265004168185117,-0.00439906326695156,0.896489648964896
-0.0265057848621504,-0.00439918334280326,0.896589658965897
-0.0265111519842425,-0.00439930344110819,0.896689668966897
-0.0265165181855363,-0.00439942356186644,0.896789678967897
-0.0265218834666734,-0.00439954370293946,0.896889688968897
-0.0265272478282954,-0.00439966386753508,0.896989698969897
-0.0265326112710436,-0.00439978405351466,0.897089708970897
-0.0265379737956667,-0.00439990426194756,0.897189718971897
-0.0265433354028061,-0.00440002449283378,0.897289728972897
-0.0265486960929964,-0.00440014474617322,0.897389738973897
-0.026554055867093,-0.00440026502089681,0.897489748974898
-0.0265594147256304,-0.00440038531914281,0.897589758975898
-0.0265647726692503,-0.00440050563984214,0.897689768976898
-0.026570129698701,-0.00440062598406397,0.897789778977898
-0.026575485814624,-0.00440074634966975,0.897889788978898
-0.0265808410177679,-0.00440086673879813,0.897989798979898
-0.0265861953086672,-0.00440098715144893,0.898089808980898
-0.0265915486879634,-0.00440110758655305,0.898189818981898
-0.0265969011565118,-0.0044012280441104,0.898289828982898
-0.0266022527147403,-0.00440134852519025,0.898389838983898
-0.026607603363611,-0.00440146903086179,0.898489848984898
-0.0266129531034448,-0.00440158955791748,0.898589858985899
-0.0266183019352038,-0.00440171010956476,0.898689868986899
-0.0266236498594228,-0.00440183068473454,0.898789878987899
-0.0266289968768501,-0.00440195128342674,0.898889888988899
-0.0266343429880203,-0.00440207190564154,0.898989898989899
-0.0266396881937889,-0.00440219255137875,0.899089908990899
-0.0266450324946904,-0.00440231322170766,0.899189918991899
-0.0266503758914732,-0.00440243391555906,0.899289928992899
-0.0266557183847789,-0.00440255463293289,0.899389938993899
-0.0266610599753559,-0.00440267537489849,0.8994899489949
-0.0266664006637389,-0.00440279614038651,0.8995899589959
-0.0266717404506762,-0.00440291693046622,0.8996899689969
-0.0266770793369163,-0.00440303774513771,0.8997899789979
-0.0266824173231008,-0.0044031585844008,0.8998899889989
-0.0266877544097642,-0.0044032794471863,0.8999899989999
-0.0266930905977619,-0.00440340033456358,0.9000900090009
-0.0266984258877354,-0.00440352124760174,0.9001900190019
-0.0267037602804331,-0.0044036421841624,0.9002900290029
-0.0267090937762828,-0.00440376314638394,0.9003900390039
-0.0267144263762468,-0.00440388413212789,0.9004900490049
-0.0267197580808595,-0.00440400514353281,0.900590059005901
-0.0267250888908695,-0.0044041261805986,0.900690069006901
-0.0267304188069183,-0.00440424724225599,0.900790079007901
-0.0267357478297544,-0.00440436832850516,0.900890089008901
-0.0267410759599123,-0.00440448944041521,0.900990099009901
-0.0267464031982474,-0.00440461057798612,0.901090109010901
-0.0267517295452942,-0.00440473174014873,0.901190119011901
-0.0267570550019083,-0.00440485292797221,0.901290129012901
-0.0267623795686241,-0.00440497414145666,0.901390139013901
-0.0267677032461901,-0.00440509537953271,0.901490149014902
-0.0267730260352479,-0.00440521664433891,0.901590159015902
-0.0267783479366527,-0.00440533793480598,0.901690169016902
-0.0267836689508323,-0.00440545925093392,0.901790179017902
-0.026788989078749,-0.00440558059272274,0.901890189018902
-0.0267943083208304,-0.00440570196124161,0.901990199019902
-0.026799626677932,-0.00440582335435227,0.902090209020902
-0.026804944150802,-0.00440594477419299,0.902190219021902
-0.0268102607398683,-0.00440606622076376,0.902290229022902
-0.0268155764460931,-0.0044061876929954,0.902390239023902
-0.0268208912701179,-0.0044063091919572,0.902490249024902
-0.0268262052124774,-0.00440643071657987,0.902590259025903
-0.0268315182740269,-0.0044065522679326,0.902690269026903
-0.0268368304556217,-0.00440667384601548,0.902790279027903
-0.0268421417577965,-0.00440679545082841,0.902890289028903
-0.0268474521812997,-0.00440691708130222,0.902990299029903
-0.0268527617267728,-0.00440703873957536,0.903090309030903
-0.0268580703949643,-0.00440716042457856,0.903190319031903
-0.0268633781865156,-0.00440728213524264,0.903290329032903
-0.0268686851022823,-0.00440740387370605,0.903390339033903
-0.0268739911426918,-0.00440752563996879,0.903490349034903
-0.0268792963087066,-0.00440764743189231,0.903590359035904
-0.0268846006007543,-0.00440776925161526,0.903690369036904
-0.0268899040197972,-0.00440789109913745,0.903790379037904
-0.0268952065663698,-0.0044080129733897,0.903890389038904
-0.0269005082412207,-0.00440813487437201,0.903990399039904
-0.0269058090450983,-0.00440825680422292,0.904090409040904
-0.0269111089785371,-0.0044083787608039,0.904190419041904
-0.0269164080423926,-0.00440850074411493,0.904290429042904
-0.0269217062374131,-0.00440862275629448,0.904390439043904
-0.0269270035640264,-0.00440874479520408,0.904490449044904
-0.0269323000231947,-0.00440886686298221,0.904590459045905
-0.0269375956155596,-0.00440898895749048,0.904690469046905
-0.0269428903417626,-0.00440911108086718,0.904790479047905
-0.0269481842024452,-0.00440923323097403,0.904890489048905
-0.0269534771984628,-0.0044093554099494,0.904990499049905
-0.0269587693305638,-0.00440947761672401,0.905090509050905
-0.0269640605991759,-0.00440959985236713,0.905190519051905
-0.0269693510052614,-0.0044097221158095,0.905290529052905
-0.0269746405493548,-0.0044098444070512,0.905390539053905
-0.0269799292322047,-0.00440996672716142,0.905490549054905
-0.0269852170544525,-0.00441008907614016,0.905590559055906
-0.0269905040167398,-0.00441021145291814,0.905690569056906
-0.0269957901199219,-0.00441033385856463,0.905790579057906
-0.0270010753645335,-0.00441045629307965,0.905890589058906
-0.0270063597514298,-0.00441057875539399,0.905990599059906
-0.0270116432812525,-0.00441070124764595,0.906090609060906
-0.027016925954643,-0.00441082376769724,0.906190619061906
-0.0270222077724567,-0.00441094631661705,0.906290629062906
-0.0270274887352283,-0.00441106889547456,0.906390639063906
-0.027032768843813,-0.0044111915021314,0.906490649064907
-0.0270380480989593,-0.00441131413872585,0.906590659065907
-0.0270433265010949,-0.00441143680418891,0.906690669066907
-0.027048604051182,-0.00441155949958959,0.906790679067907
-0.0270538807497554,-0.00441168222385877,0.906890689068907
-0.0270591565972426,-0.00441180497699648,0.906990699069907
-0.0270644315946059,-0.0044119277590027,0.907090709070907
-0.0270697057422731,-0.00441205057201581,0.907190719071907
-0.0270749790408856,-0.00441217341389744,0.907290729072907
-0.027080251491085,-0.00441229628464759,0.907390739073907
-0.0270855230936197,-0.00441241918533534,0.907490749074907
-0.0270907938489174,-0.00441254211596089,0.907590759075908
-0.0270960637578335,-0.00441266507652414,0.907690769076908
-0.0271013328207956,-0.00441278806702509,0.907790779077908
-0.0271066010386591,-0.00441291108746365,0.907890789078908
-0.0271118684118516,-0.00441303413784,0.907990799079908
-0.0271171349411217,-0.00441315721708487,0.908090809080908
-0.027122400627004,-0.00441328032733663,0.908190819081908
-0.0271276654703537,-0.00441340346752599,0.908290829082908
-0.0271329294715986,-0.00441352663872243,0.908390839083908
-0.027138192631487,-0.0044136498387872,0.908490849084909
-0.0271434549505538,-0.00441377306985904,0.908590859085909
-0.027148716429654,-0.00441389633193767,0.908690869086909
-0.0271539770691087,-0.00441401962288482,0.908790879087909
-0.0271592368698799,-0.00441414294590813,0.908890889088909
-0.0271644958323955,-0.00441426629886905,0.908990899089909
-0.0271697539574038,-0.00441438968176776,0.909090909090909
-0.0271750112455463,-0.00441451309567336,0.909190919091909
-0.0271802676974647,-0.00441463654058584,0.909290929092909
-0.0271855233136935,-0.00441476001650531,0.909390939093909
-0.027190778095088,-0.00441488352343156,0.909490949094909
-0.0271960320420759,-0.00441500706029561,0.90959095909591
-0.0272012851555126,-0.00441513062923573,0.90969096909691
-0.0272065374359328,-0.00441525422811355,0.90979097909791
-0.0272117888839779,-0.00441537785906753,0.90989098909891
-0.0272170395003963,-0.00441550151995912,0.90999099909991
-0.0272222892859365,-0.00441562521292687,0.91009100910091
-0.0272275382412401,-0.0044157489369015,0.91019101910191
-0.0272327863668416,-0.00441587269188312,0.91029102910291
-0.0272380336634895,-0.0044159964789408,0.91039103910391
-0.0272432801318253,-0.00441612029700537,0.910491049104911
-0.0272485257724905,-0.00441624414607692,0.910591059105911
-0.0272537705862336,-0.00441636802722444,0.910691069106911
-0.0272590145735891,-0.00441649194044822,0.910791079107911
-0.0272642577351986,-0.00441661588467879,0.910891089108911
-0.0272695000719175,-0.00441673986098552,0.910991099109911
-0.0272747415841734,-0.00441686386829923,0.911091109110911
-0.0272799822728217,-0.00441698790875819,0.911191119111911
-0.027285222138397,-0.00441711198022404,0.911291129112911
-0.0272904611817547,-0.00441723608376595,0.911391139113911
-0.0272956994033224,-0.00441736021831485,0.911491149114911
-0.0273009368038485,-0.00441748438600909,0.911591159115912
-0.0273061733840816,-0.00441760858577939,0.911691169116912
-0.0273114091446632,-0.00441773281762577,0.911791179117912
-0.0273166440862347,-0.00441785708154831,0.911891189118912
-0.0273218782094377,-0.00441798137754692,0.911991199119912
-0.0273271115151276,-0.00441810570669087,0.912091209120912
-0.027332344003732,-0.00441823006684171,0.912191219121912
-0.0273375756759994,-0.00441835446120717,0.912291229122912
-0.0273428065327851,-0.00441847888657943,0.912391239123912
-0.0273480365745169,-0.00441860334509702,0.912491249124913
-0.02735326580205,-0.00441872783569069,0.912591259125913
-0.0273584942160261,-0.00441885235942971,0.912691269126913
-0.0273637218170865,-0.00441897691631406,0.912791279127913
-0.027368948605873,-0.00441910150527458,0.912891289128913
-0.0273741745831338,-0.00441922612738026,0.912991299129913
-0.0273793997496175,-0.0044193507815622,0.913091309130913
-0.0273846241058586,-0.00441947546995857,0.913191319131913
-0.0273898476527125,-0.0044196001904311,0.913291329132913
-0.0273950703907138,-0.00441972494404889,0.913391339133913
-0.0274002923207179,-0.00441984973081202,0.913491349134913
-0.0274055134432594,-0.0044199745507205,0.913591359135914
-0.0274107337590866,-0.00442009940484341,0.913691369136914
-0.0274159532689482,-0.00442022429104248,0.913791379137914
-0.0274211719734855,-0.0044203492103869,0.913891389138914
-0.027426389873447,-0.00442047416394585,0.913991399139914
-0.0274316069694742,-0.00442059915065005,0.914091409140914
-0.0274368232623157,-0.0044207241704996,0.914191419141914
-0.0274420387527198,-0.0044208492234944,0.914291429142914
-0.027447253441328,-0.00442097431070382,0.914391439143914
-0.0274524673287819,-0.00442109943212768,0.914491449144915
-0.0274576804158299,-0.00442122458669689,0.914591459145915
-0.0274628927032205,-0.00442134977441144,0.914691469146915
-0.0274681041917021,-0.00442147499634042,0.914791479147915
-0.0274733148819162,-0.00442160025248403,0.914891489148915
-0.0274785247745043,-0.00442172554177289,0.914991499149915
-0.0274837338703218,-0.00442185086527628,0.915091509150915
-0.0274889421700103,-0.0044219762229942,0.915191519151915
-0.0274941496743182,-0.00442210161492665,0.915291529152915
-0.0274993563839938,-0.00442222704000435,0.915391539153915
-0.0275045622995719,-0.00442235250036576,0.915491549154915
-0.0275097674220147,-0.0044224779949418,0.915591559155916
-0.0275149717518568,-0.00442260352266309,0.915691569156916
-0.0275201752899535,-0.00442272908566809,0.915791579157916
-0.0275253780369464,-0.00442285468288762,0.915891589158916
-0.027530579993584,-0.00442298031432168,0.915991599159916
-0.0275357811606146,-0.00442310597997027,0.916091609160916
-0.0275409815387868,-0.00442323168090257,0.916191619161916
-0.027546181128742,-0.00442335741498012,0.916291629162916
-0.0275513799312286,-0.00442348318541067,0.916391639163916
-0.0275565779469952,-0.00442360898898656,0.916491649164917
-0.0275617751767901,-0.00442373482891525,0.916591659165917
-0.0275669716213619,-0.00442386070198938,0.916691669166917
-0.0275721672814589,-0.00442398661141641,0.916791679167917
-0.0275773621577227,-0.00442411255505788,0.916891689168917
-0.0275825562509017,-0.00442423853291396,0.916991699169917
-0.0275877495618512,-0.00442436454605376,0.917091709170917
-0.0275929420913198,-0.00442449059554646,0.917191719171917
-0.027598133839949,-0.00442461667818441,0.917291729172917
-0.0276033248084871,-0.00442474279717535,0.917391739173917
-0.0276085149977895,-0.00442486895145,0.917491749174917
-0.0276137044084979,-0.00442499513993918,0.917591759175918
-0.0276188930413605,-0.00442512136478135,0.917691769176918
-0.0276240808971259,-0.00442524762490714,0.917791779177918
-0.0276292679766494,-0.00442537392031674,0.917891789178918
-0.0276344542805726,-0.00442550024994077,0.917991799179918
-0.0276396398097508,-0.00442562661698698,0.918091809180918
-0.0276448245648255,-0.00442575301824762,0.918191819181918
-0.0276500085465451,-0.00442587945586134,0.918291829182918
-0.0276551917557651,-0.00442600592875869,0.918391839183918
-0.0276603741931269,-0.00442613243693974,0.918491849184918
-0.027665555859486,-0.0044262589814737,0.918591859185919
-0.0276707367555907,-0.00442638556129146,0.918691869186919
-0.0276759168820826,-0.00442651217746211,0.918791879187919
-0.027681096239924,-0.00442663882891649,0.918891889188919
-0.0276862748297563,-0.00442676551672384,0.918991899189919
-0.0276914526523281,-0.00442689224088401,0.919091909190919
-0.0276966297084947,-0.00442701900032798,0.919191919191919
-0.0277018059988976,-0.00442714579612484,0.919291929192919
-0.0277069815243921,-0.0044272726282747,0.919391939193919
-0.0277121562857268,-0.00442739949677736,0.91949194919492
-0.027717330283757,-0.00442752640056382,0.91959195919592
-0.0277225035190172,-0.00442765334177236,0.91969196919692
-0.0277276759925768,-0.00442778031826472,0.91979197919792
-0.0277328477048633,-0.00442790733217915,0.91989198919892
-0.027738018656839,-0.00442803438244647,0.91999199919992
-0.0277431888491456,-0.00442816146799752,0.92009200920092
-0.0277483582825313,-0.00442828859097073,0.92019201920192
-0.0277535269579586,-0.00442841575029693,0.92029202920292
-0.0277586948760688,-0.00442854294704512,0.92039203920392
-0.0277638620377175,-0.00442867017907712,0.92049204920492
-0.0277690284435461,-0.00442879744853129,0.920592059205921
-0.0277741940945168,-0.00442892475540745,0.920692069206921
-0.0277793589913782,-0.00442905209863669,0.920792079207921
-0.0277845231349856,-0.00442917947821873,0.920892089208921
-0.0277896865261944,-0.00442930689522295,0.920992099209921
-0.027794849165753,-0.00442943434858016,0.921092109210921
-0.0278000110546236,-0.00442956183935935,0.921192119211921
-0.0278051721935548,-0.00442968936756081,0.921292129212921
-0.0278103325835088,-0.00442981693211517,0.921392139213921
-0.0278154922251271,-0.00442994453516079,0.921492149214922
-0.027820651119479,-0.0044300721745594,0.921592159215922
-0.0278258092672059,-0.00443019985031091,0.921692169216922
-0.0278309666692701,-0.00443032756455377,0.921792179217922
-0.0278361233264202,-0.00443045531621872,0.921892189218922
-0.0278412792396183,-0.00443058310423665,0.921992199219922
-0.0278464344097199,-0.00443071093074585,0.922092209220922
-0.0278515888374733,-0.00443083879467722,0.922192219221922
-0.027856742523734,-0.00443096669603067,0.922292229222922
-0.0278618954693572,-0.0044310946348063,0.922392239223922
-0.0278670476753054,-0.0044312226110041,0.922492249224922
-0.0278721991423269,-0.00443135062569316,0.922592259225923
-0.027877349871277,-0.00443147867673521,0.922692269226923
-0.0278824998631182,-0.00443160676733771,0.922792279227923
-0.0278876491184918,-0.0044317348942932,0.922892289228923
-0.0278927976384672,-0.00443186305974005,0.922992299229923
-0.0278979454236857,-0.00443199126367816,0.923092309230923
-0.0279030924752167,-0.00443211950503844,0.923192319231923
-0.0279082387938086,-0.0044322477838208,0.923292329232923
-0.0279133843803166,-0.0044323761021638,0.923392339233923
-0.0279185292355963,-0.0044325044568596,0.923492349234924
-0.0279236733606099,-0.00443263285111604,0.923592359235924
-0.0279288167559988,-0.00443276128279455,0.923692369236924
-0.0279339594228324,-0.00443288975296443,0.923792379237924
-0.0279391013619659,-0.00443301826162556,0.923892389238924
-0.0279442425740409,-0.00443314680877815,0.923992399239924
-0.0279493830601266,-0.004433275394422,0.924092409240924
-0.0279545228210784,-0.00443340401855721,0.924192419241924
-0.0279596618576446,-0.0044335326801145,0.924292429242924
-0.0279648001707876,-0.00443366138123232,0.924392439243924
-0.0279699377613628,-0.00443379012084151,0.924492449244924
-0.0279750746301186,-0.00443391889894205,0.924592459245925
-0.0279802107780172,-0.00443404771553395,0.924692469246925
-0.027985346206021,-0.0044341765716863,0.924792479247925
-0.0279904809147715,-0.00443430546633,0.924892489248925
-0.0279956149053378,-0.00443443439946506,0.924992499249925
-0.0280007481784685,-0.00443456337109148,0.925092509250925
-0.0280058807350188,-0.00443469238227844,0.925192519251925
-0.0280110125759511,-0.00443482143195667,0.925292529252925
-0.0280161437021208,-0.00443495052119552,0.925392539253925
-0.0280212741142762,-0.00443507964892564,0.925492549254926
-0.0280264038133797,-0.0044352088162163,0.925592559255926
-0.0280315328002866,-0.00443533802306751,0.925692569256926
-0.0280366610759591,-0.00443546726841007,0.925792579257926
-0.0280417886411459,-0.00443559655331307,0.925892589258926
-0.0280469154967021,-0.00443572587670753,0.925992599259926
-0.0280520416435902,-0.00443585523966243,0.926092609260926
-0.0280571670826654,-0.00443598464324716,0.926192619261926
-0.0280622918146762,-0.00443611408532314,0.926292629262926
-0.0280674158406918,-0.00443624356695967,0.926392639263926
-0.0280725391613537,-0.00443637308815683,0.926492649264926
-0.028077661777838,-0.00443650264891444,0.926592659265927
-0.0280827836906795,-0.00443663224923259,0.926692669266927
-0.028087904901054,-0.00443676188911128,0.926792679267927
-0.0280930254096033,-0.00443689156855051,0.926892689268927
-0.0280981452173965,-0.00443702128755028,0.926992699269927
-0.0281032643252889,-0.00443715104717977,0.927092709270927
-0.0281083827342429,-0.00443728084530062,0.927192719271927
-0.0281135004453277,-0.0044374106840512,0.927292729272927
-0.0281186174595054,-0.0044375405634316,0.927392739273927
-0.0281237337777385,-0.00443767048237244,0.927492749274928
-0.0281288494010961,-0.00443780044087382,0.927592759275928
-0.0281339643306474,-0.00443793044000502,0.927692769276928
-0.0281390785671409,-0.00443806047869667,0.927792779277928
-0.0281441921118596,-0.00443819055801804,0.927892789278928
-0.028149304965552,-0.00443832067690005,0.927992799279928
-0.0281544171293941,-0.00443845083641178,0.928092809280928
-0.0281595286042414,-0.00443858103655314,0.928192819281928
-0.028164639391163,-0.00443871127625513,0.928292829282928
-0.0281697494912281,-0.00443884155658685,0.928392839283928
-0.0281748589052922,-0.0044389718775483,0.928492849284928
-0.0281799676344244,-0.00443910223913947,0.928592859285929
-0.028185075679587,-0.00443923264136045,0.928692869286929
-0.0281901830417422,-0.00443936308314188,0.928792879287929
-0.0281952897219594,-0.00443949356662232,0.928892889288929
-0.0282003957213076,-0.00443962409073248,0.928992899289929
-0.0282055010405354,-0.00443975465440318,0.929092909290929
-0.0282106056808188,-0.00443988525977279,0.929192919291929
-0.0282157096431201,-0.00444001590577221,0.929292929292929
-0.0282208129284017,-0.00444014659347055,0.929392939293929
-0.0282259155376258,-0.00444027732072933,0.92949294929493
-0.0282310174718616,-0.0044404080896872,0.92959295929593
-0.0282361187320714,-0.00444053889927471,0.92969296929693
-0.0282412193192174,-0.00444066974949203,0.92979297929793
-0.028246319234262,-0.00444080064140826,0.92989298929893
-0.0282514184782744,-0.00444093157395422,0.92999299929993
-0.0282565170522168,-0.00444106254819909,0.93009300930093
-0.0282616149569446,-0.00444119356307377,0.93019301930193
-0.028266712193634,-0.00444132461964736,0.93029302930293
-0.0282718087631402,-0.00444145571685067,0.93039303930393
-0.0282769046664257,-0.00444158685575299,0.93049304930493
-0.0282819986922963,-0.00444172799598661,0.930593059305931
-0.0282870908547588,-0.00444187904773843,0.930693069306931
-0.0282921811677127,-0.00444203992440308,0.930793079307931
-0.0282972696452716,-0.00444221053616736,0.930893089308931
-0.0283023563011212,-0.00444239079856419,0.930993099309931
-0.0283074411488404,-0.00444258062498801,0.931093109310931
-0.0283125242020082,-0.00444277992990254,0.931193119311931
-0.0283176054740964,-0.00444298862991006,0.931293129312931
-0.0283226849783632,-0.00444320664054328,0.931393139313931
-0.0283277627280668,-0.00444343387947359,0.931493149314932
-0.0283328387362514,-0.00444367026544143,0.931593159315932
-0.0283379130160683,-0.00444391571611827,0.931693169316932
-0.0283429855803478,-0.00444417015131375,0.931793179317932
-0.0283480564418135,-0.0044444334908376,0.931893189318932
-0.0283531256131889,-0.00444470565663792,0.931993199319932
-0.0283581931069838,-0.00444498656959364,0.932093209320932
-0.0283632589357077,-0.00444527615165295,0.932193219321932
-0.0283683231116565,-0.00444557432690231,0.932293229322932
-0.0283733856470193,-0.00444588101835912,0.932393239323932
-0.0283784465539847,-0.00444619615117911,0.932493249324932
-0.028383505844635,-0.00444651964944875,0.932593259325933
-0.0283885635308382,-0.00444685143939307,0.932693269326933
-0.0283936196244625,-0.00444719144723699,0.932793279327933
-0.0283986741371622,-0.00444753960134383,0.932893289328933
-0.0284037270806985,-0.00444789582793858,0.932993299329933
-0.0284087784665121,-0.00444826005645384,0.933093309330933
-0.0284138283060432,-0.004448632216322,0.933193319331933
-0.0284188766107324,-0.00444901223590652,0.933293329332933
-0.0284239233918063,-0.00444940004677845,0.933393339333933
-0.0284289686603847,-0.00444979557943936,0.933493349334933
-0.0284340124274804,-0.00445019876546038,0.933593359335934
-0.0284390547041061,-0.00445060953641235,0.933693369336934
-0.0284440955012747,-0.00445102782707396,0.933793379337934
-0.0284491348295712,-0.00445145357008524,0.933893389338934
-0.0284541726997946,-0.00445188669808649,0.933993399339934
-0.0284592091225301,-0.00445232714799467,0.934093409340934
-0.0284642441083628,-0.00445277485458828,0.934193419341934
-0.0284692776676639,-0.00445322975157671,0.934293429342934
-0.0284743098108046,-0.00445369177801538,0.934393439343934
-0.0284793405478356,-0.00445416086975206,0.934493449344935
-0.0284843698891281,-0.00445463696477298,0.934593459345935
-0.0284893978447327,-0.00445512000106427,0.934693469346935
-0.0284944244246997,-0.00445560991661207,0.934793479347935
-0.028499449638759,-0.00445610665261026,0.934893489348935
-0.0285044734969611,-0.00445661014597587,0.934993499349935
-0.0285094960089289,-0.00445712034004098,0.935093509350935
-0.0285145171844989,-0.00445763717386098,0.935193519351935
-0.0285195370330803,-0.00445816058969894,0.935293529352935
-0.0285245555642957,-0.00445869052874874,0.935393539353935
-0.0285295727875543,-0.00445922693434232,0.935493549354935
-0.0285345887121581,-0.00445976974874294,0.935593559355936
-0.0285396033475161,-0.00446031891635193,0.935693569356936
-0.0285446167028234,-0.00446087438050144,0.935793579357936
-0.0285496287870614,-0.00446143608559288,0.935893589358936
-0.0285546396094251,-0.00446200397816616,0.935993599359936
-0.0285596491787891,-0.00446257800155331,0.936093609360936
-0.0285646575041345,-0.00446315810336361,0.936193619361936
-0.0285696645942289,-0.00446374423013664,0.936293629362936
-0.0285746704578398,-0.00446433632734312,0.936393639363936
-0.0285796751036277,-0.00446493434473039,0.936493649364937
-0.02858467854036,-0.00446553822883843,0.936593659365937
-0.0285896807763766,-0.00446614792834529,0.936693669366937
-0.0285946818201241,-0.00446676339192934,0.936793679367937
-0.0285996816802631,-0.00446738456933791,0.936893689368937
-0.0286046803648127,-0.00446801141138762,0.936993699369937
-0.0286096778822195,-0.00446864386568744,0.937093709370937
-0.0286146742406096,-0.00446928188626184,0.937193719371937
-0.0286196694481087,-0.00446992542178878,0.937293729372937
-0.028624663512843,-0.00447057442415425,0.937393739373937
-0.0286296564426175,-0.00447122884631332,0.937493749374937
-0.0286346482455583,-0.00447188864122082,0.937593759375938
-0.0286396389293636,-0.00447255376076281,0.937693769376938
-0.0286446285019454,-0.00447322415789419,0.937793779377938
-0.0286496169710022,-0.0044738997877085,0.937893789378938
-0.0286546043441251,-0.00447458060422991,0.937993799379938
-0.0286595906290125,-0.0044752665614826,0.938093809380938
-0.0286645758331489,-0.00447595761349101,0.938193819381938
-0.0286695599639116,-0.00447665371855605,0.938293829382938
-0.0286745430288921,-0.00447735482963271,0.938393839383938
-0.0286795250353609,-0.00447806090395298,0.938493849384939
-0.0286845059904818,-0.00447877189874869,0.938593859385939
-0.0286894859017391,-0.00447948777125156,0.938693869386939
-0.0286944647761895,-0.00448020847655521,0.938793879387939
-0.0286994426208899,-0.00448093397616811,0.938893889388939
-0.0287044194432177,-0.00448166422518389,0.938993899389939
-0.0287093963936361,-0.00448238918484907,0.939093909390939
-0.0287143734665853,-0.00448310890327767,0.939193919391939
-0.0287193506561846,-0.00448382342965306,0.939293929392939
-0.0287243279567672,-0.00448453281102035,0.939393939393939
-0.0287293053628802,-0.00448523709549364,0.939493949394939
-0.0287342828687499,-0.00448593632797948,0.93959395939594
-0.0287392604690304,-0.00448663055659198,0.93969396939694
-0.0287442381582685,-0.00448731982623779,0.93979397939794
-0.0287492159310115,-0.00448800418396181,0.93989398939894
-0.0287541937819133,-0.00448868367253225,0.93999399939994
-0.0287591717058416,-0.00448935833899401,0.94009400940094
-0.0287641496974506,-0.00449002822718446,0.94019401940194
-0.028769127751608,-0.0044906933798717,0.94029402940294
-0.0287741058631816,-0.00449135384196238,0.94039403940394
-0.0287790840271462,-0.00449200965622458,0.940494049404941
-0.0287840622385835,-0.0044926608643573,0.940594059405941
-0.0287890404923612,-0.00449330751019782,0.940694069406941
-0.0287940187837749,-0.00449394963437596,0.940794079407941
-0.0287989971079062,-0.00449458727965981,0.940894089408941
-0.0288039754598368,-0.0044952204866791,0.940994099409941
-0.0288089538349691,-0.00449584929606363,0.941094109410941
-0.0288139322285987,-0.00449647374844305,0.941194119411941
-0.028818910636021,-0.00449709388444717,0.941294129412941
-0.0288238890527453,-0.00449770974256735,0.941394139413941
-0.0288288674740673,-0.00449832136343331,0.941494149414941
-0.0288338458954961,-0.00449892878660549,0.941594159415942
-0.0288388243126482,-0.00449953204843699,0.941694169416942
-0.0288438027209258,-0.00450013118848816,0.941794179417942
-0.0288487811160522,-0.00450072624525044,0.941894189418942
-0.0288537594937507,-0.00450131725614601,0.941994199419942
-0.0288587378497443,-0.00450190425752768,0.942094209420942
-0.0288637161798631,-0.00450248728681761,0.942194219421942
-0.0288686944798304,-0.00450306638143799,0.942294229422942
-0.0288736727456901,-0.00450364157667242,0.942394239423942
-0.0288786509731655,-0.00450421290780472,0.942494249424943
-0.0288836291583003,-0.00450478041225706,0.942594259425943
-0.0288886072970317,-0.00450534412424387,0.942694269426943
-0.0288935853856174,-0.00450590407904888,0.942794279427943
-0.0288985634198876,-0.00450646031088669,0.942894289428943
-0.0289035413961001,-0.00450701285397166,0.942994299429943
-0.0289085193104056,-0.00450756174358768,0.943094309430943
-0.028913497159062,-0.00450810701181073,0.943194319431943
-0.0289184749382202,-0.00450864869285543,0.943294329432943
-0.0289234526442449,-0.00450918681986703,0.943394339433943
-0.0289284302735007,-0.00450972142599089,0.943494349434943
-0.0289334078223525,-0.00451025254223387,0.943594359435944
-0.0289383852871648,-0.00451078020174134,0.943694369436944
-0.0289433626644093,-0.00451130443765854,0.943794379437944
-0.0289483399506646,-0.00451182527992317,0.943894389438944
-0.0289533171422954,-0.00451234275954231,0.943994399439944
-0.0289582942359871,-0.00451285690859184,0.944094409440944
-0.0289632712282113,-0.00451336775807882,0.944194419441944
-0.0289682481158675,-0.00451387533794088,0.944294429442944
-0.0289732248954272,-0.00451437967811579,0.944394439443944
-0.0289782015635758,-0.00451488080961036,0.944494449444945
-0.0289831781172127,-0.00451537876129319,0.944594459445945
-0.0289881545531303,-0.00451587356203262,0.944694469446945
-0.028993130868014,-0.00451636524176663,0.944794479447945
-0.0289981070587632,-0.00451685382829427,0.944894489448945
-0.0290030831223841,-0.00451733935155333,0.944994499449945
-0.029008059055669,-0.00451782183934307,0.945094509450945
-0.0290130348556243,-0.00451830132053208,0.945194519451945
-0.029018010519256,-0.00451877782078115,0.945294529452945
-0.0290229860434636,-0.00451925137002807,0.945394539453945
-0.0290279614255741,-0.00451972199393363,0.945494549454945
-0.0290329366624866,-0.00452018972029725,0.945594559455946
-0.0290379117514214,-0.00452065457584889,0.945694569456946
-0.0290428866893846,-0.00452111658731871,0.945794579457946
-0.0290478614737033,-0.00452157578143686,0.945894589458946
-0.0290528361015975,-0.00452203218279483,0.945994599459946
-0.0290578105702872,-0.00452248581919216,0.946094609460946
-0.0290627848770994,-0.00452293671415116,0.946194619461946
-0.0290677590193613,-0.00452338489440207,0.946294629462946
-0.0290727329942927,-0.00452383038560558,0.946394639463946
-0.0290777067994346,-0.0045242732112843,0.946494649464947
-0.0290826804320071,-0.00452471339602999,0.946594659465947
-0.0290876538896578,-0.00452515096657255,0.946694669466947
-0.0290926271697137,-0.00452558594536537,0.946794679467947
-0.0290976002697158,-0.00452601835593097,0.946894689468947
-0.0291025731870979,-0.00452644822393013,0.946994699469947
-0.0291075459195077,-0.00452687557074699,0.947094709470947
-0.0291125184644861,-0.00452730042204241,0.947194719471947
-0.0291174908196809,-0.00452772279920055,0.947294729472947
-0.0291224629826329,-0.00452814272574371,0.947394739473947
-0.0291274349510967,-0.0045285602251946,0.947494749474947
-0.0291324067226132,-0.00452897532000635,0.947594759475948
-0.0291373782950439,-0.00452938803049381,0.947694769476948
-0.0291423496660367,-0.00452979838124878,0.947794779477948
-0.0291473208334531,-0.00453020639258603,0.947894789478948
-0.0291522917949408,-0.00453061208802814,0.947994799479948
-0.0291572625484685,-0.00453101548682062,0.948094809480948
-0.0291622330917907,-0.00453141661248606,0.948194819481948
-0.029167203422769,-0.00453181548427015,0.948294829482948
-0.029172173539372,-0.00453221212355692,0.948394839483948
-0.0291771434393544,-0.00453260655279971,0.948494849484948
-0.0291821131208984,-0.0045329987901749,0.948594859485949
-0.0291870825816518,-0.00453338885813574,0.948694869486949
-0.029192051819904,-0.00453377677485881,0.948794879487949
-0.0291970208335165,-0.00453416256279725,0.948894889488949
-0.0292019896204577,-0.00453454624012764,0.948994899489949
-0.0292069581790171,-0.00453492782609557,0.949094909490949
-0.0292119265070562,-0.004535307341016,0.949194919491949
-0.0292168946026504,-0.00453568480413451,0.949294929492949
-0.0292218624641959,-0.00453606023469687,0.949394939493949
-0.0292268300895543,-0.00453643365194857,0.94949494949495
-0.0292317974771217,-0.00453680507299702,0.94959495949595
-0.0292367646248669,-0.00453717451922627,0.94969496949695
-0.0292417315311858,-0.00453754200560507,0.94979497949795
-0.0292466981943678,-0.00453790755351766,0.94989498949895
-0.0292516646124883,-0.00453827118007115,0.94999499949995
-0.0292566307838365,-0.00453863290237287,0.95009500950095
-0.0292615967068088,-0.0045389927385993,0.95019501950195
-0.0292665623798013,-0.00453935070585766,0.95029502950295
-0.0292715278009963,-0.00453970682339363,0.95039503950395
-0.02927649296879,-0.00454006110724535,0.95049504950495
-0.0292814578815786,-0.00454041357451984,0.950595059505951
-0.0292864225377583,-0.00454076424232459,0.950695069506951
-0.0292913869358323,-0.00454111312776683,0.950795079507951
-0.0292963510741967,-0.0045414602468845,0.950895089508951
-0.0293013149512477,-0.00454180561678492,0.950995099509951
-0.0293062785654884,-0.00454214925350619,0.951095109510951
-0.0293112419155289,-0.00454249117308628,0.951195119511951
-0.0293162049997654,-0.00454283139263257,0.951295129512951
-0.0293211678167009,-0.00454316992604456,0.951395139513951
-0.0293261303650525,-0.00454350679149884,0.951495149514952
-0.0293310926432163,-0.00454384200289496,0.951595159515952
-0.0293360546499093,-0.00454417557734026,0.951695169516952
-0.0293410163836345,-0.00454450752873429,0.951795179517952
-0.029345977843216,-0.00454483787204601,0.951895189518952
-0.0293509390270498,-0.00454516662331344,0.951995199519952
-0.0293558999339599,-0.00454549379750545,0.952095209520952
-0.0293608605625562,-0.00454581940959078,0.952195219521952
-0.0293658209115558,-0.0045461434734692,0.952295229522952
-0.0293707809796756,-0.00454646600304037,0.952395239523952
-0.0293757407656325,-0.00454678701434224,0.952495249524952
-0.0293807002682504,-0.00454710652127456,0.952595259525953
-0.0293856594861394,-0.00454742453773692,0.952695269526953
-0.0293906184182302,-0.00454774107762888,0.952795279527953
-0.029395577063133,-0.00454805615378111,0.952895289528953
-0.0294005354198853,-0.00454836978223146,0.952995299529953
-0.0294054934870973,-0.00454868197474123,0.953095309530953
-0.0294104512638066,-0.00454899274521018,0.953195319531953
-0.0294154087487302,-0.0045493021075378,0.953295329532953
-0.029420365940799,-0.00454961007562383,0.953395339533953
-0.0294253228389436,-0.00454991666016022,0.953495349534954
-0.029430279441988,-0.00455022187718518,0.953595359535954
-0.02943523574897,-0.00455052573739055,0.953695369536954
-0.0294401917587133,-0.00455082825467619,0.953795379537954
-0.0294451474701488,-0.0045511294408032,0.953895389538954
-0.0294501028823141,-0.00455142930860197,0.953995399539954
-0.0294550579941402,-0.00455172787197237,0.954095409540954
-0.0294600128046646,-0.00455202514053694,0.954195419541954
-0.0294649673129252,-0.00455232112926482,0.954295429542954
-0.0294699215177457,-0.00455261584884785,0.954395439543954
-0.0294748754182709,-0.00455290931104733,0.954495449544954
-0.0294798290136453,-0.00455320152762455,0.954595459545955
-0.0294847823027998,-0.00455349251140991,0.954695469546955
-0.029489735284879,-0.00455378227416461,0.954795479547955
-0.0294946879589206,-0.00455407082551158,0.954895489548955
-0.0294996403239624,-0.00455435817935032,0.954995499549955
-0.0295045923792558,-0.00455464434530383,0.955095509550955
-0.0295095441238387,-0.00455492933513323,0.955195519551955
-0.0295144955568556,-0.00455521315953065,0.955295529552955
-0.0295194466774511,-0.00455549583132647,0.955395539553955
-0.02952439748477,-0.00455577735907434,0.955495549554956
-0.0295293479780638,-0.00455605775453548,0.955595559555956
-0.0295342981563701,-0.00455633702947118,0.955695569556956
-0.0295392480190476,-0.00455661519350419,0.955795579557956
-0.0295441975652407,-0.00455689225732672,0.955895589558956
-0.0295491467940942,-0.00455716823056133,0.955995599559956
-0.0295540957049665,-0.00455744312603868,0.956095609560956
-0.0295590442968953,-0.00455771695124316,0.956195619561956
-0.0295639925692392,-0.00455798971793598,0.956295629562956
-0.0295689405212496,-0.00455826143573996,0.956395639563956
-0.0295738881522851,-0.00455853211427796,0.956495649564956
-0.0295788354615971,-0.004558801764242,0.956595659565957
-0.0295837824484374,-0.00455907039418563,0.956695669566957
-0.0295887291121643,-0.00455933801587024,0.956795679567957
-0.0295936754520294,-0.00455960463678023,0.956895689568957
-0.0295986214673911,-0.00455987026760761,0.956995699569957
-0.029603567157715,-0.00456013491797513,0.957095709570957
-0.0296085125222525,-0.00456039859643654,0.957195719571957
-0.0296134575603621,-0.00456066131261467,0.957295729572957
-0.0296184022714023,-0.00456092307506299,0.957395739573957
-0.0296233466547315,-0.00456118389447372,0.957495749574958
-0.0296282907099222,-0.00456144377940042,0.957595759575958
-0.0296332344362257,-0.00456170273732746,0.957695769576958
-0.0296381778330007,-0.00456196077894706,0.957795779577958
-0.0296431208998195,-0.0045622179117434,0.957895789578958
-0.0296480636361474,-0.00456247414533952,0.957995799579958
-0.029653006041236,-0.00456272948721969,0.958095809580958
-0.0296579481146576,-0.00456298394700686,0.958195819581958
-0.0296628898558776,-0.00456323753325458,0.958295829582958
-0.0296678303041095,-0.00456350026440146,0.958395839583958
-0.0296727694696178,-0.00456377206025735,0.958495849584958
-0.0296777073627737,-0.0045640528395626,0.958595859585959
-0.0296826439936278,-0.00456434252212703,0.958695869586959
-0.0296875793722304,-0.00456464102989876,0.958795879587959
-0.0296925135086323,-0.00456494828268751,0.958895889588959
-0.0296974464127768,-0.00456526420351067,0.958995899589959
-0.0297023780942869,-0.00456558871538543,0.959095909590959
-0.0297073085628924,-0.00456592174132916,0.959195919591959
-0.0297122378283229,-0.00456626320649771,0.959295929592959
-0.0297171659000945,-0.00456661303390837,0.959395939593959
-0.0297220927875091,-0.00456697115192451,0.95949594959496
-0.0297270185000827,-0.00456733748463253,0.95959595959596
-0.0297319430470104,-0.0045677119603959,0.95969596959696
-0.0297368664374874,-0.00456809450543965,0.95979597959796
-0.0297417886807088,-0.00456848505026535,0.95989598959896
-0.029746709785656,-0.00456888352109801,0.95999599959996
-0.0297516297612033,-0.00456928984950869,0.96009600960096
-0.0297565486163321,-0.00456970396492985,0.96019601960196
-0.0297614663597029,-0.00457012579786325,0.96029602960296
-0.0297663830001901,-0.00457055528094912,0.96039603960396
-0.0297712985462403,-0.00457099234468911,0.96049604960496
-0.0297762130066212,-0.00457143692386192,0.960596059605961
-0.0297811263896723,-0.00457188894896928,0.960696069606961
-0.0297860387037337,-0.00457234835692808,0.960796079607961
-0.0297909499573588,-0.0045728150803786,0.960896089608961
-0.0297958601586736,-0.00457328905516854,0.960996099609961
-0.0298007693158041,-0.00457377021607657,0.961096109610961
-0.0298056774368763,-0.00457425850001955,0.961196119611961
-0.029810584529909,-0.00457475384391453,0.961296129612961
-0.0298154906029215,-0.00457525618574773,0.961396139613961
-0.0298203956638257,-0.00457576546243611,0.961496149614962
-0.02982529972032,-0.00457628161303499,0.961596159615962
-0.0298302027803165,-0.00457680457659979,0.961696169616962
-0.0298351048512995,-0.00457733429218591,0.961796179617962
-0.0298400068761998,-0.00457786067827179,0.961896189618962
-0.0298449088520237,-0.00457838376372585,0.961996199619962
-0.0298498107753497,-0.00457890358062416,0.962096209620962
-0.029854712643291,-0.00457942015783534,0.962196219621962
-0.0298596144526399,-0.00457993352636617,0.962296229622962
-0.0298645162004026,-0.00458044371508526,0.962396239623962
-0.0298694178836924,-0.00458095075286104,0.962496249624962
-0.0298743194993015,-0.00458145467070049,0.962596259625963
-0.0298792210444502,-0.00458195549533357,0.962696269626963
-0.0298841225161445,-0.00458245325562899,0.962796279627963
-0.0298890239116047,-0.00458294798045498,0.962896289628963
-0.0298939252279437,-0.00458343969868025,0.962996299629963
-0.0298988264622749,-0.00458392843596568,0.963096309630963
-0.0299037276118182,-0.00458441422117958,0.963196319631963
-0.0299086286737937,-0.00458489708212149,0.963296329632963
-0.0299135296455284,-0.00458537704445209,0.963396339633963
-0.0299184305242424,-0.00458585413597081,0.963496349634963
-0.0299233313073695,-0.00458632838233853,0.963596359635964
-0.0299282319922369,-0.00458679981028529,0.963696369636964
-0.0299331325761714,-0.00458726844654125,0.963796379637964
-0.0299380330568209,-0.00458773431569801,0.963896389638964
-0.0299429334314053,-0.00458819744448572,0.963996399639964
-0.0299478336975725,-0.00458865785642678,0.964096409640964
-0.0299527338527564,-0.00458911557932064,0.964196419641964
-0.0299576338946046,-0.00458957063562042,0.964296429642964
-0.0299625338205512,-0.00459002305098708,0.964396439643964
-0.0299674336282438,-0.00459047285001233,0.964496449644965
-0.0299723333153303,-0.00459092005728786,0.964596459645965
-0.0299772328794583,-0.00459136469526678,0.964696469646965
-0.0299821323183826,-0.00459180678961027,0.964796479647965
-0.029987031629644,-0.00459224636277137,0.964896489648965
-0.029991930811211,-0.00459268343720338,0.964996499649965
-0.0299968298606244,-0.00459311803856739,0.965096509650965
-0.0300017287757458,-0.00459355018717806,0.965196519651965
-0.0300066275544368,-0.00459397990762708,0.965296529652965
-0.0300115261944521,-0.00459440722236786,0.965396539653965
-0.0300164246937602,-0.00459483215171519,0.965496549654965
-0.0300213230501157,-0.00459525471919146,0.965596559655966
-0.0300262212614872,-0.00459567494725019,0.965696569656966
-0.0300311193259502,-0.00459609285727525,0.965796579657966
-0.0300360172412592,-0.00459650846958157,0.965896589658966
-0.0300409150054898,-0.0045969218066224,0.965996599659966
-0.0300458126166103,-0.00459733288871269,0.966096609660966
-0.0300507100726964,-0.00459774173723648,0.966196619661966
-0.0300556073717164,-0.00459814837357773,0.966296629662966
-0.0300605045118528,-0.0045985528169823,0.966396639663966
-0.0300654014911809,-0.00459895508883415,0.966496649664967
-0.0300702983078831,-0.00459935520837895,0.966596659665967
-0.030075194959928,-0.00459975319700075,0.966696669666967
-0.0300800914456047,-0.00460014907287614,0.966796679667967
-0.0300849877629888,-0.00460054285631979,0.966896689668967
-0.0300898839104765,-0.00460093456764675,0.966996699669967
-0.03009477988625,-0.00460132422503342,0.967096709670967
-0.0300996756883849,-0.00460171184665621,0.967196719671967
-0.0301045713153841,-0.00460209745389926,0.967296729672967
-0.0301094667653233,-0.00460248106386987,0.967396739673967
-0.0301143620367054,-0.00460286269581354,0.967496749674967
-0.0301192571278198,-0.00460324236683776,0.967596759675968
-0.0301241520369557,-0.00460362009618793,0.967696769676968
-0.0301290467625094,-0.00460399590310993,0.967796779677968
-0.030133941302877,-0.00460436980257259,0.967896789678968
-0.0301388356564546,-0.0046047418148907,0.967996799679968
-0.0301437298216386,-0.00460511195717146,0.968096809680968
-0.0301486237967182,-0.00460548024652228,0.968196819681968
-0.0301535175803034,-0.00460584669898119,0.968296829682968
-0.0301584111707904,-0.00460621133379379,0.968396839683968
-0.0301633045665754,-0.00460657416592892,0.968496849684969
-0.0301681977662685,-0.00460693521356317,0.968596859685969
-0.0301730907682658,-0.00460729449273448,0.968696869686969
-0.0301779835710704,-0.00460765202055007,0.968796879687969
-0.0301828761733994,-0.00460800781197897,0.968896889688969
-0.0301877685737557,-0.0046083618851975,0.968996899689969
-0.0301926607706427,-0.00460871425410532,0.969096909690969
-0.0301975527626701,-0.00460906493687892,0.969196919691969
-0.0302024445484482,-0.00460941394634871,0.969296929692969
-0.0302073361266939,-0.00460976130069116,0.969396939693969
-0.0302122274960171,-0.00461010701487523,0.969496949694969
-0.030217118655028,-0.00461045110386967,0.96959695969597
-0.0302220096024435,-0.00461079358157406,0.96969696969697
-0.0302269003369805,-0.0046111344650958,0.96979697969797
-0.030231790857356,-0.00461147376833447,0.96989698969897
-0.0302366811623939,-0.004611811506259,0.96999699969997
-0.0302415712505973,-0.00461214769383807,0.97009700970097
-0.0302464611210039,-0.00461248234497153,0.97019701970197
-0.0302513507722238,-0.00461281547462803,0.97029702970297
-0.0302562402029738,-0.00461314709563817,0.97039703970397
-0.0302611294122917,-0.00461347722403996,0.970497049704971
-0.0302660183987876,-0.00461380587266381,0.970597059705971
-0.0302709071614992,-0.00461413305540947,0.970697069706971
-0.0302757956991434,-0.00461445878617643,0.970797079707971
-0.0302806840105441,-0.00461478307886443,0.970897089708971
-0.030285572094739,-0.00461510594630398,0.970997099709971
-0.0302904599506589,-0.00461542740239454,0.971097109710971
-0.0302953475770208,-0.00461574746103597,0.971197119711971
-0.0303002349728623,-0.0046160661339893,0.971297129712971
-0.0303051221371144,-0.00461638343408519,0.971397139713971
-0.0303100090688146,-0.00461669937522321,0.971497149714971
-0.0303148957668939,-0.00461701397023366,0.971597159715972
-0.0303197822302829,-0.00461732723087803,0.971697169716972
-0.0303246684580194,-0.00461763917105571,0.971797179717972
-0.0303295544491412,-0.0046179498014589,0.971897189718972
-0.0303344402025789,-0.00461825913491809,0.971997199719972
-0.0303393257175843,-0.00461856718426358,0.972097209720972
-0.0303442109929811,-0.00461887396125666,0.972197219721972
-0.0303490960280209,-0.00461917947765863,0.972297229722972
-0.0303539808216345,-0.00461948374523062,0.972397239723972
-0.0303588653730735,-0.00461978677680319,0.972497249724973
-0.0303637496812686,-0.00462008858306836,0.972597259725973
-0.0303686337454715,-0.00462038917471808,0.972697269726973
-0.0303735175648267,-0.00462068856458291,0.972797279727973
-0.030378401138372,-0.00462098676335469,0.972897289728973
-0.0303832844653589,-0.0046212837827949,0.972997299729973
-0.030388167544932,-0.00462157963359549,0.973097309730973
-0.0303930503762361,-0.00462187432644846,0.973197319731973
-0.0303979329585226,-0.00462216787311503,0.973297329732973
-0.0304028152909363,-0.00462246028428731,0.973397339733973
-0.0304076973727286,-0.00462275156958805,0.973497349734973
-0.0304125792031511,-0.00462304174077864,0.973597359735974
-0.0304174607814553,-0.00462333080748173,0.973697369736974
-0.030422342106786,-0.00462361878145863,0.973797379737974
-0.0304272231785015,-0.00462390567126308,0.973897389738974
-0.0304321039958535,-0.00462419148865611,0.973997399739974
-0.0304369845582005,-0.00462447624326073,0.974097409740974
-0.0304418648646869,-0.0046247599446997,0.974197419741974
-0.0304467449147784,-0.00462504260366513,0.974297429742974
-0.0304516247077263,-0.00462532422977967,0.974397439743974
-0.0304565042427823,-0.00462560483159717,0.974497449744975
-0.0304613835194118,-0.00462588442087873,0.974597459745975
-0.0304662625369732,-0.00462616300617802,0.974697469746975
-0.0304711412947181,-0.00462644059711788,0.974797479747975
-0.0304760197921119,-0.00462671720332114,0.974897489748975
-0.0304808980284062,-0.00462699283334145,0.974997499749975
-0.0304857760032802,-0.00462726749787085,0.975097509750975
-0.0304906537159854,-0.00462754120439371,0.975197519751975
-0.0304955311659873,-0.00462781396360205,0.975297529752975
-0.0305004083527512,-0.00462808578298035,0.975397539753975
-0.0305052852755288,-0.00462835667215144,0.975497549754975
-0.0305101619339992,-0.00462862664073817,0.975597559755976
-0.0305150383275209,-0.004628895696225,0.975697569756976
-0.0305199144554524,-0.00462916384823468,0.975797579757976
-0.030524790317366,-0.0046294311042516,0.975897589758976
-0.0305296659128341,-0.00462969747389867,0.975997599759976
-0.0305345412411082,-0.00462996296572957,0.976097609760976
-0.0305394163018675,-0.00463022758615938,0.976197619761976
-0.0305442910945774,-0.00463049134588033,0.976297629762976
-0.0305491656187034,-0.0046307542523766,0.976397639763976
-0.0305540398738177,-0.00463101631313285,0.976497649764977
-0.0305589138594927,-0.00463127753670255,0.976597659765977
-0.0305637867664481,-0.00463154795114724,0.976697669766977
-0.030568658603879,-0.00463182747199975,0.976797679767977
-0.030573529380553,-0.00463211602013908,0.976897689768977
-0.0305783991054512,-0.00463241351323651,0.976997699769977
-0.0305832677872344,-0.00463271987324014,0.977097709770977
-0.030588135434456,-0.00463303501995979,0.977197719771977
-0.0305930020559906,-0.0046333588742743,0.977297729772977
-0.0305978676600709,-0.00463369136027023,0.977397739773977
-0.0306027322552506,-0.00463403239989567,0.977497749774977
-0.0306075958497626,-0.00463438191723729,0.977597759775978
-0.0306124584519466,-0.00463473983638146,0.977697769776978
-0.0306173200698217,-0.00463510608248401,0.977797779777978
-0.0306221807117277,-0.00463548058176989,0.977897789778978
-0.0306270403855766,-0.00463586325939483,0.977997799779978
-0.0306318990993876,-0.00463625404372223,0.978097809780978
-0.0306367568609657,-0.00463665286204611,0.978197819781978
-0.0306416136783301,-0.00463705964272995,0.978297829782978
-0.030646470356591,-0.00463746429142151,0.978397839783978
-0.0306513268942517,-0.00463786682736666,0.978497849784978
-0.0306561832894944,-0.00463826727088026,0.978597859785979
-0.0306610395407154,-0.00463866564013852,0.978697869786979
-0.030665895646204,-0.00463906195652587,0.978797879787979
-0.0306707516043562,-0.00463945623714924,0.978897889788979
-0.0306756074134615,-0.00463984850125449,0.978997899789979
-0.0306804630721298,-0.00464023876701804,0.979097909790979
-0.0306853185787574,-0.00464062705475482,0.979197919791979
-0.0306901739316334,-0.00464101338157189,0.979297929792979
-0.0306950291292611,-0.004641397765646,0.979397939793979
-0.0306998841702504,-0.00464178022515337,0.97949794979498
-0.0307047390529976,-0.00464216077827051,0.97959795979598
-0.0307095937761127,-0.00464253944210482,0.97969796979698
-0.0307144483380988,-0.00464291623483259,0.97979797979798
-0.030719302737459,-0.00464329117249197,0.97989798979898
-0.0307241569729103,-0.00464366427432862,0.97999799979998
-0.0307290110428488,-0.00464403555638059,0.98009800980098
-0.0307338649460985,-0.00464440503468591,0.98019801980198
-0.0307387186811625,-0.00464477272742116,0.98029802980298
-0.0307435722467576,-0.0046451386506242,0.98039803980398
-0.030748425641494,-0.00464550282140233,0.98049804980498
-0.0307532788640887,-0.00464586525472459,0.980598059805981
-0.0307581319132584,-0.00464622596662884,0.980698069806981
-0.0307629847877203,-0.00464658497529156,0.980798079807981
-0.0307678374861913,-0.00464694229461251,0.980898089808981
-0.0307726900073883,-0.00464729794062964,0.980998099809981
-0.0307775423502421,-0.00464765192938108,0.981098109810981
-0.0307823945132559,-0.00464800427476639,0.981198119811981
-0.0307872464954673,-0.00464835499496208,0.981298129812981
-0.0307920982955933,-0.00464870410279871,0.981398139813981
-0.0307969499124578,-0.00464905161431415,0.981498149814982
-0.0308018013449916,-0.00464939754340804,0.981598159815982
-0.0308066525920185,-0.00464974190611863,0.981698169816982
-0.0308115036522556,-0.00465008471527619,0.981798179817982
-0.0308163545248474,-0.00465042598798815,0.981898189818982
-0.030821205208511,-0.00465076573601551,0.981998199819982
-0.0308260557022839,-0.00465110397432731,0.982098209820982
-0.0308309060050971,-0.00465144071789241,0.982198219821982
-0.0308357561158813,-0.0046517759795411,0.982298229822982
-0.0308406060335673,-0.00465210977424233,0.982398239823982
-0.0308454557571928,-0.00465244211482657,0.982498249824982
-0.0308503052856886,-0.00465277301412423,0.982598259825983
-0.0308551546180925,-0.00465310248710414,0.982698269826983
-0.0308600037534422,-0.00465343054659671,0.982798279827983
-0.0308648526907753,-0.00465375720650177,0.982898289828983
-0.0308697014291297,-0.00465408247751118,0.982998299829983
-0.0308745499675429,-0.00465440637566297,0.983098309830983
-0.0308793983050527,-0.00465472891058015,0.983198319831983
-0.0308842464408039,-0.00465505009830068,0.983298329832983
-0.030889094373834,-0.00465536994844729,0.983398339833983
-0.0308939421033946,-0.00465568847598903,0.983498349834984
-0.0308987896284166,-0.00465600569161773,0.983598359835984
-0.0309036369481514,-0.00465632160816406,0.983698369836984
-0.0309084840616369,-0.00465663623845832,0.983798379837984
-0.0309133309682315,-0.00465694959319253,0.983898389838984
-0.0309181776668659,-0.00465726168519718,0.983998399839984
-0.0309230241568987,-0.00465757252623356,0.984098409840984
-0.0309278704374745,-0.00465788212806278,0.984198419841984
-0.0309327165077379,-0.00465819050244625,0.984298429842984
-0.0309375623670475,-0.00465849766007579,0.984398439843984
-0.0309424080144408,-0.0046588036127129,0.984498449844984
-0.0309472534492765,-0.00465910837104941,0.984598459845985
-0.0309520986706991,-0.00465941194791589,0.984698469846985
-0.0309569436781741,-0.00465971435400428,0.984798479847985
-0.0309617884706322,-0.00466001559893742,0.984898489848985
-0.0309666330476457,-0.00466031569447669,0.984998499849985
-0.0309714774084663,-0.00466061465131394,0.985098509850985
-0.0309763215522385,-0.00466091248014137,0.985198519851985
-0.0309811654784277,-0.0046612091927201,0.985298529852985
-0.0309860091862856,-0.00466150479760379,0.985398539853985
-0.0309908526751705,-0.00466179930548445,0.985498549854986
-0.0309956959443341,-0.00466209272812347,0.985598559855986
-0.0310005389933487,-0.00466238507407434,0.985698569856986
-0.0310053818213588,-0.00466267635402907,0.985798579857986
-0.03101022442783,-0.00466296657867977,0.985898589858986
-0.0310150668122275,-0.00466325575764929,0.985998599859986
-0.031019908973803,-0.00466354390056038,0.986098609860986
-0.0310247509119149,-0.00466383101703596,0.986198619861986
-0.0310295926262425,-0.00466411711669887,0.986298629862986
-0.0310344341159303,-0.00466440220917187,0.986398639863986
-0.0310392753805508,-0.00466468630514696,0.986498649864986
-0.0310441164194624,-0.00466496941210873,0.986598659865987
-0.0310489572322375,-0.00466525153967982,0.986698669866987
-0.0310537978182344,-0.00466553269855244,0.986798679867987
-0.0310586381769186,-0.00466581289621087,0.986898689868987
-0.0310634783077555,-0.00466609214334724,0.986998699869987
-0.0310683182103174,-0.00466637044744601,0.987098709870987
-0.0310731578840697,-0.00466664781812993,0.987198719871987
-0.031077997328371,-0.00466692426395266,0.987298729872987
-0.0310828365429003,-0.00466719979453694,0.987398739873987
-0.0310876755272301,-0.00466747441736743,0.987498749874988
-0.0310925142806119,-0.00466774814099751,0.987598759875988
-0.0310973528028318,-0.00466802097398092,0.987698769876988
-0.0311021910933553,-0.0046682929259405,0.987798779877988
-0.0311070291516478,-0.00466856400436064,0.987898789878988
-0.0311118669773885,-0.00466883421779509,0.987998799879988
-0.0311167045700427,-0.00466910357372802,0.988098809880988
-0.0311215419292898,-0.0046693720807133,0.988198819881988
-0.031126379054702,-0.00466963974730456,0.988298829882988
-0.0311312159457448,-0.00466990657991683,0.988398839883988
-0.0311360526020974,-0.00467017258817303,0.988498849884988
-0.0311408890233321,-0.00467043777955772,0.988598859885989
-0.0311457252091281,-0.00467070216155511,0.988698869886989
-0.0311505611590578,-0.00467096574058057,0.988798879887989
-0.0311553968726935,-0.00467122852625685,0.988898889888989
-0.0311602323498214,-0.00467149052606852,0.988998899889989
-0.0311650675899067,-0.00467175174536139,0.989098909890989
-0.0311699025926289,-0.0046720121937584,0.989198919891989
-0.031174737357774,-0.00467227187767484,0.989298929892989
-0.0311795718848074,-0.00467253080352581,0.989398939893989
-0.0311844061735153,-0.00467278898093416,0.98949894989499
-0.031189240223577,-0.00467304641417679,0.98959895989599
-0.0311940740346716,-0.00467330311287647,0.98969896989699
-0.0311989076064784,-0.00467355908237928,0.98979897989799
-0.0312037409385698,-0.00467381432910034,0.98989898989899
-0.0312085740308388,-0.0046740688615933,0.98999899989999
-0.0312134068829646,-0.00467432268627345,0.99009900990099
-0.0312182394945196,-0.00467457580955598,0.99019901990199
-0.03122307186529,-0.00467482823892536,0.99029902990299
-0.0312279039949549,-0.00467507997865834,0.99039903990399
-0.0312327358833005,-0.00467533103837774,0.99049904990499
-0.031237567530113,-0.00467558142236041,0.990599059905991
-0.0312423989350717,-0.0046758311380907,0.990699069906991
-0.0312472300978557,-0.00467608019091483,0.990799079907991
-0.0312520610182512,-0.00467632858831699,0.990899089908991
-0.0312568916961513,-0.00467657633671255,0.990999099909991
-0.0312617221311284,-0.00467682344144754,0.991099109910991
-0.0312665523229685,-0.00467706990893704,0.991199119911991
-0.0312713822715648,-0.00467731574559635,0.991299129912991
-0.0312762119767034,-0.00467756095784076,0.991399139913991
-0.0312810414379566,-0.00467780554994701,0.991499149914992
-0.0312858706553245,-0.00467804953046883,0.991599159915992
-0.0312906996285932,-0.0046782929026136,0.991699169916992
-0.0312955283574419,-0.00467853567386597,0.991799179917992
-0.0313003568417637,-0.00467877784850268,0.991899189918992
-0.0313051850813448,-0.0046790194340082,0.991999199919992
-0.0313100130759714,-0.00467926043572845,0.992099209920992
-0.0313148408255364,-0.00467950085900944,0.992199219921992
-0.0313196683297192,-0.00467974070812818,0.992299229922992
-0.0313244955885198,-0.00467997999056887,0.992399239923992
-0.0313293226016173,-0.00468021871060843,0.992499249924992
-0.0313341493690118,-0.00468045687466205,0.992599259925993
-0.0313389758904895,-0.00468069448700665,0.992699269926993
-0.0313438021657296,-0.00468093155298806,0.992799279927993
-0.031348628194839,-0.00468116807902167,0.992899289928993
-0.0313534539776038,-0.00468140406938419,0.992999299929993
-0.0313582795139172,-0.00468163952942166,0.993099309930993
-0.0313631048034584,-0.00468187446448016,0.993199319931993
-0.0313679298463343,-0.00468210887883644,0.993299329932993
-0.0313727546422242,-0.00468234277890579,0.993399339933993
-0.0313775791912349,-0.00468257616789575,0.993499349934993
-0.0313824034930457,-0.00468280905329079,0.993599359935994
-0.0313872275477635,-0.0046830414372292,0.993699369936994
-0.0313920513550677,-0.00468327332612644,0.993799379937994
-0.031396874914958,-0.00468350472425907,0.993899389938994
-0.0314016982272208,-0.00468373563697328,0.993999399939994
-0.0314065212920699,-0.0046839660685458,0.994099409940994
-0.0314113441090775,-0.00468419602325347,0.994199419941994
-0.0314161666783507,-0.00468442550644239,0.994299429942994
-0.0314209889997824,-0.00468465452238919,0.994399439943994
-0.0314258110731589,-0.00468488307537081,0.994499449944995
-0.031430632898694,-0.00468511117073325,0.994599459945995
-0.0314354544760668,-0.00468533881275335,0.994699469946995
-0.0314402758052775,-0.00468556600463873,0.994799479947995
-0.0314450968863261,-0.00468579275173533,0.994899489948995
-0.0314499177191055,-0.00468601905831997,0.994999499949995
-0.0314547383036158,-0.00468624492866957,0.995099509950995
-0.0314595586396432,-0.00468647036706087,0.995199519951995
-0.0314643787274015,-0.00468669537777069,0.995299529952995
-0.0314691985666769,-0.00468691996507577,0.995399539953995
-0.0314740181574693,-0.00468714413325313,0.995499549954995
-0.0314788374996719,-0.00468736788551012,0.995599559955996
-0.0314836565933915,-0.00468759122612376,0.995699569956996
-0.0314884754385213,-0.00468781416043997,0.995799579957996
-0.0314932940350612,-0.00468803669059722,0.995899589958996
-0.0314981123829043,-0.00468825882301068,0.995999599959996
-0.0315029304821576,-0.00468848055874956,0.996099609960996
-0.0315077483327141,-0.00468870190315995,0.996199619961996
-0.0315125659346807,-0.0046889228605185,0.996299629962996
-0.0315173832879505,-0.00468914343296376,0.996399639963996
-0.0315222003925236,-0.00468936362691092,0.996499649964997
-0.0315270172483999,-0.00468958344342926,0.996599659965997
-0.0315318338555794,-0.0046898028878646,0.996699669966997
-0.0315366502140621,-0.0046900219634247,0.996799679967997
-0.0315414663240619,-0.00469024067438636,0.996899689968997
-0.0315462821853649,-0.00469045902288796,0.996999699969997
-0.031551097798185,-0.00469067701320623,0.997099709970997
-0.0315559131625222,-0.00469089464961819,0.997199719971997
-0.0315607282783764,-0.00469111193426211,0.997299729972997
-0.0315655431456407,-0.004691328872484,0.997399739973997
-0.031570357764529,-0.00469154546642233,0.997499749974997
-0.0315751721350413,-0.00469176171928464,0.997599759975998
-0.0315799862570707,-0.00469197763534786,0.997699769976998
-0.031584800130724,-0.00469219321675026,0.997799779977998
-0.0315896137561083,-0.00469240846776876,0.997899789978998
-0.0315944271331165,-0.0046926233916109,0.997999799979998
-0.0315992402618557,-0.00469283799255353,0.998099809980998
-0.0316040531424326,-0.00469305227166592,0.998199819981998
-0.0316088657747405,-0.0046932662332247,0.998299829982998
-0.0316136781589931,-0.00469347988043761,0.998399839983998
-0.0316184902950835,-0.00469369321544312,0.998499849984999
-0.0316233021831187,-0.00469390624358715,0.998599859985999
-0.0316281138232055,-0.00469411896593887,0.998699869986999
-0.031632925215344,-0.00469433138677521,0.998799879987999
-0.0316377363596411,-0.00469454350823444,0.998899889988999
-0.0316425472560967,-0.0046947553335243,0.998999899989999
-0.0316473579048179,-0.00469496686585235,0.999099909990999
-0.0316521683058046,-0.00469517810842621,0.999199919991999
-0.0316569784590568,-0.00469538906338418,0.999299929992999
-0.0316617883646813,-0.00469559973500326,0.999399939993999
-0.0316665980226784,-0.00469581012435254,0.999499949994999
-0.0316714074331547,-0.00469602023463967,0.999599959996
-0.0316762159621796,-0.0046962400704036,0.999699969997
-0.0316810236177719,-0.00469646954396958,0.999799979998
-0.0316858310404917,-0.00469669856847014,0.999899989999
-0.0316906382303389,-0.00469692714711263,1


==> plots/1e-5_p5_path.csv <==
0.0161237540294996,-0.0107107061350973,0
0.0161237537290534,-0.0107107059020109,0.0001000100010001
0.0161237528351991,-0.0107107052091669,0.0002000200020002
0.0161237510571134,-0.0107107038298941,0.0003000300030003
0.0161237481114572,-0.0107107015450058,0.0004000400040004
0.0161237437191684,-0.010710698139592,0.0005000500050005
0.0161237376086693,-0.0107106934008813,0.0006000600060006
0.0161237295094513,-0.010710687121448,0.0007000700070007
0.0161237191606287,-0.010710679096005,0.0008000800080008
0.0161237063023851,-0.0107106691246114,0.0009000900090009
0.0161236906823884,-0.010710657012672,0.001000100010001
0.0161236720515139,-0.0107106425655917,0.0011001100110011
0.0161236501670528,-0.0107106255962598,0.0012001200120012
0.0161236247884338,-0.0107106059175658,0.0013001300130013
0.0161235956836402,-0.0107105833488143,0.0014001400140014
0.0161235626206543,-0.0107105577125173,0.0015001500150015
0.0161235253760128,-0.0107105288322563,0.0016001600160016
0.0161234837273213,-0.0107104965390971,0.0017001700170017
0.0161234374596698,-0.0107104606641056,0.0018001800180018
0.0161233863602869,-0.0107104210426243,0.0019001900190019
0.016123330221747,-0.0107103775142727,0.002000200020002
0.0161232688398321,-0.0107103299208087,0.0021002100210021
0.0161232020156704,-0.0107102781082669,0.0022002200220022
0.0161231295535977,-0.0107102219248204,0.0023002300230023
0.0161230512622264,-0.0107101612229191,0.0024002400240024
0.0161229669544459,-0.010710095856082,0.0025002500250025
0.0161228764463532,-0.0107100256821052,0.0026002600260026
0.0161227795583221,-0.0107099505641305,0.0027002700270027
0.0161226761160723,-0.0107098703631613,0.0028002800280028
0.0161225659453236,-0.0107097849466166,0.0029002900290029
0.0161224488792804,-0.0107096941851227,0.003000300030003
0.0161223247522159,-0.0107095979503749,0.0031003100310031
0.0161221935758915,-0.0107094962669652,0.0032003200320032
0.0161220551963418,-0.0107093890140735,0.0033003300330033
0.0161219094617399,-0.0107092760762257,0.0034003400340034
0.0161217562234665,-0.0107091573379478,0.0035003500350035
0.0161215953382483,-0.0107090326880428,0.0036003600360036
0.0161214266628118,-0.0107089020174517,0.0037003700370037
0.0161212500613685,-0.0107087652192543,0.0038003800380038
0.0161210653970601,-0.0107086221886685,0.0039003900390039
0.0161208725383746,-0.0107084728241201,0.004000400040004
0.0161206713570075,-0.010708317026173,0.0041004100410041
0.0161204617267928,-0.0107081546975298,0.0042004200420042
0.0161202435258413,-0.0107079857441005,0.0043004300430043
0.0161200166322639,-0.0107078100728643,0.0044004400440044
0.0161197809316555,-0.0107076275929391,0.0045004500450045
0.0161195376771231,-0.0107074398108326,0.0046004600460046
0.0161192867724382,-0.0107072466549086,0.0047004700470047
0.0161190281170957,-0.0107070480545992,0.0048004800480048
0.016118761618075,-0.0107068439393371,0.0049004900490049
0.016118487181286,-0.0107066342417627,0.005000500050005
0.0161182047179849,-0.0107064188966543,0.0051005100510051
0.0161179141383586,-0.0107061978398597,0.0052005200520052
0.01611761535794,-0.010705971008296,0.0053005300530053
0.0161173082933311,-0.0107057383410185,0.0054005400540054
0.0161169928632724,-0.0107054997792211,0.0055005500550055
0.0161166689875739,-0.0107052552651668,0.0056005600560056
0.0161163365903219,-0.0107050047421876,0.0057005700570057
0.0161159955956029,-0.0107047481557543,0.0058005800580058
0.0161156459317804,-0.0107044854534759,0.0059005900590059
0.0161152875272177,-0.0107042165829613,0.006000600060006
0.0161149203124167,-0.0107039414928889,0.0061006100610061
0.0161145442232249,-0.0107036601372828,0.0062006200620062
0.0161141591912134,-0.0107033724658905,0.0063006300630063
0.0161137651565068,-0.0107030784338054,0.0064006400640064
0.0161133620560222,-0.0107027779971902,0.0065006500650065
0.0161129498320223,-0.0107024711111384,0.0066006600660066
0.0161125284257012,-0.0107021577350201,0.0067006700670067
0.0161120977825294,-0.0107018378282056,0.0068006800680068
0.0161116578479774,-0.0107015113500652,0.0069006900690069
0.0161112085707235,-0.0107011782631768,0.007000700070007
0.0161107498994461,-0.0107008385301183,0.0071007100710071
0.0161102817849615,-0.010700492116675,0.0072007200720072
0.0161098041823634,-0.0107001389864942,0.0073007300730073
0.0161093170446068,-0.0106997791074996,0.0074007400740074
0.0161088203278542,-0.0106994124476152,0.0075007500750075
0.0161083139904069,-0.0106990389747649,0.0076007600760076
0.0161077979916349,-0.0106986586600801,0.0077007700770077
0.0161072722919779,-0.0106982714746924,0.0078007800780078
0.0161067368540136,-0.0106978773897332,0.0079007900790079
0.016106191641389,-0.010697476380611,0.008000800080008
0.0161056366198898,-0.0106970684216647,0.0081008100810081
0.0161050717553015,-0.0106966534861643,0.0082008200820082
0.016104497016617,-0.0106962315527258,0.0083008300830083
0.0161039123728294,-0.0106958025988957,0.0084008400840084
0.0161033177950704,-0.0106953666011518,0.0085008500850085
0.0161027132555405,-0.0106949235413174,0.0086008600860086
0.0161020987275098,-0.0106944733990778,0.0087008700870087
0.0161014741863864,-0.0106940161551873,0.0088008800880088
0.0161008396075787,-0.0106935517925385,0.0089008900890089
0.0161001949697028,-0.0106930802950935,0.009000900090009
0.0160995395563919,-0.0106925990283343,0.0091009100910091
0.016098873350539,-0.0106921079826382,0.0092009200920092
0.0160981963339676,-0.0106916071505206,0.0093009300930093
0.0160975084885011,-0.010691096523428,0.0094009400940094
0.01609680980024,-0.0106905760960144,0.0095009500950095
0.0160961002542153,-0.0106900458618644,0.0096009600960096
0.0160953798375966,-0.0106895058177706,0.0097009700970097
0.0160946485386229,-0.0106889559583869,0.0098009800980098
0.0160939063444634,-0.0106883962815748,0.0099009900990099
0.0160931532476339,-0.010687826785196,0.01000100010001
0.0160923892374423,-0.0106872474681813,0.0101010101010101
0.0160916143074733,-0.0106866583305306,0.0102010201020102
0.0160908284491734,-0.010686059372244,0.0103010301030103
0.016090031659335,-0.0106854505943907,0.0104010401040104
0.0160892239304734,-0.0106848320001783,0.0105010501050105
0.0160884052604505,-0.0106842035917452,0.0106010601060106
0.0160875756460587,-0.0106835653712298,0.0107010701070107
0.0160867350862286,-0.0106829173461165,0.0108010801080108
0.0160858835777527,-0.0106822595185437,0.0109010901090109
0.0160850211227693,-0.0106815918959959,0.011001100110011
0.0160841477212786,-0.0106809144848883,0.0111011101110111
0.0160832633754188,-0.0106802272916361,0.0112011201120112
0.0160823680862592,-0.0106795303247928,0.0113011301130113
0.0160814618591458,-0.0106788235929123,0.0114011401140114
0.016080544696217,-0.0106781071045481,0.0115011501150115
0.0160796166038881,-0.0106773808693229,0.0116011601160116
0.0160786775885743,-0.0106766448989983,0.0117011701170117
0.0160777276545522,-0.0106758992031967,0.0118011801180118
0.016076766811445,-0.0106751437936795,0.0119011901190119
0.0160757950656677,-0.0106743786832774,0.012001200120012
0.016074812426843,-0.0106736038848205,0.0121012101210121
0.0160738189045941,-0.0106728194122085,0.0122012201220122
0.0160728145096127,-0.0106720252772028,0.0123012301230123
0.0160717992515218,-0.0106712214969106,0.0124012401240124
0.0160707731420827,-0.0106704080841623,0.0125012501250125
0.0160697361951948,-0.0106695850560651,0.0126012601260126
0.0160686884215504,-0.010668752427588,0.0127012701270127
0.0160676298361183,-0.010667910214769,0.0128012801280128
0.016066560452798,-0.0106670584368538,0.0129012901290129
0.0160654802865585,-0.0106661971088112,0.013001300130013
0.0160643893523685,-0.0106653262498867,0.0131013101310131
0.0160632876662662,-0.0106644458782571,0.0132013201320132
0.0160621752453589,-0.0106635560131678,0.0133013301330133
0.0160610521056845,-0.0106626566727954,0.0134013401340134
0.0160599182664887,-0.0106617478774548,0.0135013501350135
0.0160587737448788,-0.0106608296474607,0.0136013601360136
0.0160576185590313,-0.0106599020031282,0.0137013701370137
0.0160564527292611,-0.0106589649647719,0.0138013801380138
0.0160552762748136,-0.0106580185548453,0.0139013901390139
0.0160540892170732,-0.0106570627947324,0.014001400140014
0.0160528915752853,-0.0106560977058173,0.0141014101410141
0.0160516833708342,-0.0106551233116223,0.0142014201420142
0.0160504646261731,-0.0106541396335318,0.0143014301430143
0.0160492353626861,-0.0106531466961372,0.0144014401440144
0.0160479956028263,-0.0106521445218919,0.0145014501450145
0.0160467453711857,-0.0106511331343185,0.0146014601460146
0.016045484689148,-0.0106501125580084,0.0147014701470147
0.0160442105426283,-0.010649081754765,0.0148014801480148
0.0160429229722562,-0.0106480407534568,0.0149014901490149
0.0160416220207999,-0.0106469895850907,0.015001500150015
0.0160403077299582,-0.0106459282806735,0.0151015101510151
0.0160389801424995,-0.0106448568722814,0.0152015201520152
0.0160376393001225,-0.0106437753898521,0.0153015301530153
0.0160362852488031,-0.0106426838654618,0.0154015401540154
0.0160349180281019,-0.0106415823311864,0.0155015501550155
0.0160335376850636,-0.0106404708201714,0.0156015601560156
0.0160321442624566,-0.0106393493623543,0.0157015701570157
0.0160307378030489,-0.0106382179930191,0.0158015801580158
0.0160293183538855,-0.0106370767431726,0.0159015901590159
0.0160278859577347,-0.0106359256470292,0.016001600160016
0.0160264406595028,-0.0106347647366651,0.0161016101610161
0.0160249825051658,-0.0106335940452256,0.0162016201620162
0.0160235115385608,-0.0106324136079944,0.0163016301630163
0.0160220278078022,-0.0106312234581169,0.0164016401640164
0.016020531355658,-0.0106300236287384,0.0165016501650165
0.0160190222302425,-0.0106288141540732,0.0166016601660166
0.0160175006368427,-0.010627598059968,0.0167016701670167
0.0160159666203651,-0.0106263753603225,0.0168016801680168
0.0160144202257163,-0.010625146067967,0.0169016901690169
0.0160128614967338,-0.0106239101989395,0.017001700170017
0.0160112904793931,-0.0106226677671397,0.0171017101710171
0.016009707218601,-0.0106214187886057,0.0172017201720172
0.0160081117603332,-0.0106201632783064,0.0173017301730173
0.0160065041494962,-0.0106189012522798,0.0174017401740174
0.0160048844320657,-0.0106176327254947,0.0175017501750175
0.0160032526540176,-0.0106163577139891,0.0176017601760176
0.0160016088602583,-0.0106150762359397,0.0177017701770177
0.0159999530978329,-0.010613788305246,0.0178017801780178
0.0159982854127171,-0.0106124939400843,0.0179017901790179
0.0159966058508868,-0.0106111931575622,0.018001800180018
0.0159949144583174,-0.0106098859747867,0.0181018101810181
0.0159932112831234,-0.0106085724088652,0.0182018201820182
0.0159914963702113,-0.0106072524769049,0.0183018301830183
0.0159897697676951,-0.0106059261981514,0.0184018401840184
0.0159880315204815,-0.0106045935886429,0.0185018501850185
0.0159862816766847,-0.010603254667625,0.0186018601860186
0.0159845202822804,-0.0106019094532741,0.0187018701870187
0.0159827473853827,-0.0106005579637668,0.0188018801880188
0.0159809630319674,-0.0105992002183486,0.0189018901890189
0.0159791672690795,-0.0105978362351962,0.019001900190019
0.0159773601448331,-0.010596466033555,0.0191019101910191
0.0159755417052041,-0.0105950896326707,0.0192019201920192
0.0159737119972373,-0.0105937070517892,0.0193019301930193
0.015971871069047,-0.0105923183090867,0.0194019401940194
0.0159700189687473,-0.0105909234259475,0.0195019501950195
0.0159681557412447,-0.0105895224216171,0.0196019601960196
0.0159662814346535,-0.0105881153142719,0.0197019701970197
0.0159643960970877,-0.0105867021263654,0.0198019801980198
0.0159624997755924,-0.0105852828750048,0.0199019901990199
0.0159605925172124,-0.0105838575837124,0.02000200020002
0.0159586743689929,-0.0105824262706649,0.0201020102010201
0.0159567453779788,-0.0105809889561771,0.0202020202020202
0.0159548055922841,-0.0105795456616329,0.0203020302030203
0.015952855060023,-0.0105780964073474,0.0204020402040204
0.0159508938261023,-0.0105766412136354,0.0205020502050205
0.015948921939705,-0.0105751801018808,0.0206020602060206
0.0159469394478764,-0.010573713093468,0.0207020702070207
0.0159449463976613,-0.0105722402076424,0.0208020802080208
0.0159429428350355,-0.0105707614679266,0.0209020902090209
0.0159409288091823,-0.0105692768924971,0.021002100210021
0.0159389043660776,-0.0105677865059454,0.0211021102110211
0.0159368695527661,-0.0105662903264483,0.0212021202120212
0.0159348244173623,-0.0105647883775279,0.0213021302130213
0.0159327690047725,-0.0105632806805684,0.0214021402140214
0.0159307033641802,-0.0105617672558848,0.0215021502150215
0.0159286275415611,-0.0105602481259302,0.0216021602160216
0.0159265415850294,-0.0105587233131581,0.0217021702170217
0.0159244455384225,-0.010557192836814,0.0218021802180218
0.0159223394519928,-0.0105556567214895,0.0219021902190219
0.0159202233695778,-0.0105541149864305,0.022002200220022
0.0159180973392916,-0.0105525676562285,0.0221022102210221
0.0159159614081793,-0.0105510147511985,0.0222022202220222
0.0159138156211473,-0.0105494562927245,0.0223022302230223
0.0159116600263098,-0.010547892304329,0.0224022402240224
0.0159094946685733,-0.010546322807396,0.0225022502250225
0.015907319594983,-0.0105447478243789,0.0226022602260226
0.0159051348515144,-0.0105431673766617,0.0227022702270227
0.0159029404852125,-0.0105415814866977,0.0228022802280228
0.015900736540984,-0.0105399901769402,0.0229022902290229
0.0158985230637353,-0.0105383934698425,0.023002300230023
0.0158963001015806,-0.0105367913867885,0.0231023102310231
0.0158940676994265,-0.0105351839513009,0.0232023202320232
0.0158918259032489,-0.0105335711847637,0.0233023302330233
0.015889574757954,-0.01053195310963,0.0234023402340234
0.0158873143095179,-0.0105303297483534,0.0235023502350235
0.0158850446028469,-0.0105287011223178,0.0236023602360236
0.0158827656828477,-0.0105270672561148,0.0237023702370237
0.0158804775954961,-0.0105254281700595,0.0238023802380238
0.0158781803867677,-0.0105237838876741,0.0239023902390239
0.0158758740994308,-0.0105221344303429,0.024002400240024
0.0158735587805303,-0.0105204798205191,0.0241024102410241
0.0158712344728343,-0.0105188200817252,0.0242024202420242
0.0158689012212494,-0.0105171552364144,0.0243024302430243
0.0158665590717513,-0.0105154853049016,0.0244024402440244
0.0158642080681775,-0.0105138103117786,0.0245024502450245
0.0158618482543652,-0.0105121302773601,0.0246024602460246
0.0158594796741519,-0.010510445226238,0.0247024702470247
0.015857102372444,-0.0105087551797961,0.0248024802480248
0.0158547163920098,-0.0105070601594187,0.0249024902490249
0.0158523217777556,-0.0105053601886282,0.025002500250025
0.015849918573519,-0.0105036552888086,0.0251025102510251
0.0158475068220681,-0.0105019454834825,0.0252025202520252
0.0158450865661711,-0.0105002307940339,0.0253025302530253
0.0158426578507344,-0.0104985112439853,0.0254025402540254
0.0158402207174569,-0.0104967868536516,0.0255025502550255
0.0158377752101762,-0.0104950576454861,0.0256025602560256
0.0158353213716603,-0.0104933236430112,0.0257025702570257
0.0158328605373446,-0.0104915845971024,0.0258025802580258
0.015830392738236,-0.0104898405323516,0.0259025902590259
0.0158279180074799,-0.0104880914744194,0.026002600260026
0.0158254363782216,-0.0104863374468285,0.0261026102610261
0.0158229478803987,-0.0104845784741705,0.0262026202620262
0.0158204525482259,-0.0104828145810371,0.0263026302630263
0.0158179504137791,-0.0104810457930893,0.0264026402640264
0.0158154415069961,-0.0104792721327801,0.0265026502650265
0.0158129258620915,-0.0104774936247014,0.0266026602660266
0.0158104035100721,-0.0104757102945141,0.0267026702670267
0.0158078744819447,-0.0104739221657405,0.0268026802680268
0.0158053388108549,-0.0104721292619034,0.0269026902690269
0.0158027965278094,-0.0104703316075941,0.027002700270027
0.0158002476648844,-0.0104685292274046,0.0271027102710271
0.0157976922520175,-0.010466722143788,0.0272027202720272
0.0157951303223541,-0.0104649103824053,0.0273027302730273
0.0157925619069012,-0.0104630939657096,0.0274027402740274
0.0157899870355963,-0.0104612729182927,0.0275027502750275
0.0157874057415848,-0.0104594472636771,0.0276027602760276
0.0157848180548045,-0.0104576170253853,0.0277027702770277
0.0157822240062622,-0.0104557822269398,0.0278027802780278
0.0157796236269647,-0.010453942891863,0.0279027902790279
0.0157770169479191,-0.0104520990436774,0.028002800280028
0.0157744040001323,-0.0104502507059054,0.0281028102810281
0.0157717848146111,-0.0104483979020697,0.0282028202820282
0.0157691594202241,-0.0104465406546234,0.0283028302830283
0.0157665278490473,-0.0104446789870889,0.0284028402840284
0.0157638901320877,-0.0104428129219198,0.0285028502850285
0.0157612462971445,-0.0104409424837075,0.0286028602860286
0.0157585930660393,-0.0104390738278577,0.0287028702870287
0.0157559304954398,-0.0104372069255021,0.0288028802880288
0.0157532586441523,-0.010435341747772,0.0289028902890289
0.0157505775709829,-0.0104334782657988,0.029002900290029
0.0157478873325995,-0.0104316164507144,0.0291029102910291
0.015745187986739,-0.0104297562747191,0.0292029202920292
0.0157424795911383,-0.010427897711083,0.0293029302930293
0.0157397622003271,-0.0104260407309377,0.0294029402940294
0.0157370358731113,-0.0104241853075529,0.0295029502950295
0.0157343006640205,-0.0104223314152677,0.0296029602960296
0.0157315566297223,-0.010420479026283,0.0297029702970297
0.0157288038247463,-0.010418628116007,0.0298029802980298
0.0157260423046909,-0.0104167786587787,0.0299029902990299
0.0157232720449646,-0.0104149233743904,0.03000300030003
0.0157204931011658,-0.0104130622991949,0.0301030103010301
0.0157177055267549,-0.0104111954716835,0.0302030203020302
0.0157149073319436,-0.010409323415766,0.0303030303030303
0.0157120985840919,-0.0104074461613801,0.0304030403040304
0.0157092793548364,-0.0104055637406021,0.0305030503050305
0.015706449712606,-0.0104036761833695,0.0306030603060306
0.0157036097247608,-0.0104017835228276,0.0307030703070307
0.0157007594597296,-0.0103998857889142,0.0308030803080308
0.0156978989848725,-0.0103979830115669,0.0309030903090309
0.0156950283686181,-0.0103960752207236,0.031003100310031
0.0156921476751191,-0.0103941624484603,0.0311031103110311
0.0156892569728042,-0.0103922447225762,0.0312031203120312
0.0156863563258257,-0.0103903220751475,0.0313031303130313
0.0156834458004744,-0.0103883945350427,0.0314031403140314
0.0156805254619715,-0.0103864621321996,0.0315031503150315
0.0156775953744695,-0.0103845248954865,0.0316031603160316
0.0156746556021202,-0.010382582853772,0.0317031703170317
0.0156717062090762,-0.010380636038063,0.0318031803180318
0.0156687472584203,-0.0103786844750896,0.0319031903190319
0.0156657788121664,-0.0103767281958587,0.032003200320032
0.0156628009333976,-0.0103747672281697,0.0321032103210321
0.0156598136851967,-0.0103728015998218,0.0322032203220322
0.0156568171274394,-0.0103708313396833,0.0323032303230323
0.0156538113232084,-0.010368856476623,0.0324032403240324
0.0156507963323793,-0.010366877037371,0.0325032503250325
0.0156477722158968,-0.0103648930518648,0.0326032603260326
0.015644739033636,-0.0103629045457654,0.0327032703270327
0.0156416981499011,-0.0103609076592474,0.0328032803280328
0.0156386496128061,-0.0103589024553939,0.0329032903290329
0.0156355934715345,-0.0103568889951495,0.033003300330033
0.0156325297752695,-0.0103548673394588,0.0331033103310331
0.0156294585710563,-0.0103528375492663,0.0332033203320332
0.015626379908078,-0.0103507996844475,0.0333033303330333
0.0156232938333797,-0.0103487538059471,0.0334033403340334
0.0156202003950756,-0.0103466999725712,0.0335033503350335
0.015617105825554,-0.0103446439152516,0.0336033603360336
0.0156140101194688,-0.0103425856436111,0.0337033703370337
0.0156109096158667,-0.010340520386863,0.0338033803380338
0.0156078043393393,-0.0103384481963289,0.0339033903390339
0.0156046943166167,-0.0103363691211921,0.034003400340034
0.0156015795722906,-0.0103342832138438,0.0341034103410341
0.0155984601309526,-0.0103321905213288,0.0342034203420342
0.0155953360182637,-0.0103300910960382,0.0343034303430343
0.0155922072588156,-0.0103279849850168,0.0344034403440344
0.0155890738771999,-0.010325872236379,0.0345034503450345
0.0155859358990775,-0.0103237529014464,0.0346034603460346
0.0155827933479709,-0.0103216270251256,0.0347034703470347
0.0155796432547014,-0.0103195000977775,0.0348034803480348
0.0155764856695217,-0.0103173721194022,0.0349034903490349
0.0155733206405459,-0.0103152430867921,0.035003500350035
0.0155701482190957,-0.0103131129988779,0.0351035103510351
0.0155669684522161,-0.0103109818567289,0.0352035203520352
0.0155637888532015,-0.0103088459951147,0.0353035303530353
0.0155606094060138,-0.0103067054482501,0.0354035403540354
0.0155574300924766,-0.0103045602460725,0.0355035503550355
0.015554250897621,-0.0103024104217273,0.0356035603560356
0.0155510718022013,-0.0103002560062215,0.0357035703570357
0.015547892792318,-0.0102980970305619,0.0358035803580358
0.0155447138508637,-0.0102959335257555,0.0359035903590359
0.0155415349618003,-0.0102937655228092,0.036003600360036
0.0155383561112284,-0.0102915930516605,0.0361036103610361
0.0155351772809712,-0.0102894161433166,0.0362036203620362
0.0155319984581985,-0.0102872348287843,0.0363036303630363
0.0155288196279413,-0.0102850491369319,0.0364036403640364
0.0155256407741617,-0.0102828590976975,0.0365036503650365
0.01552246188296,-0.0102806647410184,0.0366036603660366
0.0155192829404365,-0.0102784660957634,0.0367036703670367
0.0155161039326916,-0.0102762631918701,0.0368036803680368
0.0155129248458255,-0.0102740560582069,0.0369036903690369
0.015509745667008,-0.0102718447236424,0.037003700370037
0.0155065663812701,-0.0102696292159759,0.0371037103710371
0.0155033869757813,-0.0102674095640759,0.0372037203720372
0.0155002074387806,-0.0102651857957417,0.0373037303730373
0.0154970277563681,-0.0102629579409109,0.0374037403740374
0.0154938479167827,-0.0102607260252445,0.0375037503750375
0.0154906679071938,-0.0102584900765418,0.0376037603760376
0.0154874877158404,-0.0102562501236713,0.0377037703770377
0.0154843073309611,-0.0102540061933629,0.0378037803780378
0.0154811267397255,-0.010251758312347,0.0379037903790379
0.0154779459303723,-0.0102495065084228,0.038003800380038
0.0154747648932788,-0.010247250807251,0.0381038103810381
0.0154715836156144,-0.0102449912355618,0.0382038203820382
0.0154684020877563,-0.0102427278200854,0.0383038303830383
0.0154652202968742,-0.0102404605875518,0.0384038403840384
0.0154620382344142,-0.0102381895636219,0.0385038503850385
0.0154588558886153,-0.0102359147728875,0.0386038603860386
0.0154556732487855,-0.0102336362431476,0.0387038703870387
0.0154524903063709,-0.0102313539979249,0.0388038803880388
0.0154493139299363,-0.0102290694528451,0.0389038903890389
0.015446144048914,-0.0102267826196694,0.039003900390039
0.015442980593806,-0.0102244935144358,0.0391039103910391
0.0154398234951139,-0.0102222021489056,0.0392039203920392
0.0154366726844088,-0.0102199085359093,0.0393039303930393
0.0154335280932616,-0.0102176126904156,0.0394039403940394
0.0154303896543124,-0.0102153146241859,0.0395039503950395
0.0154272573012706,-0.0102130143511197,0.0396039603960396
0.0154241309667765,-0.0102107118829784,0.0397039703970397
0.0154210105877469,-0.0102084072347307,0.0398039803980398
0.0154178960978913,-0.0102061004181379,0.0399039903990399
0.0154147874341265,-0.0102037914449614,0.04000400040004
0.0154116845312313,-0.0102014803301698,0.0401040104010401
0.0154085873293302,-0.0101991670844552,0.0402040204020402
0.015405495764271,-0.0101968517217173,0.0403040304030403
0.0154024097740398,-0.0101945342547865,0.0404040404040404
0.0153993292998304,-0.0101922146943549,0.0405040504050405
0.0153962542796292,-0.0101898930553913,0.0406040604060406
0.0153931846546297,-0.0101875693475186,0.0407040704070407
0.0153901203649568,-0.0101852435846364,0.0408040804080408
0.0153870613528732,-0.0101829157785059,0.0409040904090409
0.015384007560642,-0.0101805859408884,0.041004100410041
0.0153809589305263,-0.0101782540846143,0.0411041104110411
0.0153779154047891,-0.0101759202214449,0.0412041204120412
0.0153748769278316,-0.0101735843631415,0.0413041304130413
0.0153718434451247,-0.0101712465225343,0.0414041404140414
0.0153688149000004,-0.0101689067092464,0.0415041504150415
0.0153657912389985,-0.0101665649371772,0.0416041604160416
0.0153627724075898,-0.0101642212159497,0.0417041704170417
0.0153597583533832,-0.0101618755594636,0.0418041804180418
0.01535674902078,-0.0101595279773415,0.0419041904190419
0.0153537443605971,-0.0101571784824142,0.042004200420042
0.0153507443193741,-0.0101548270853734,0.0421042104210421
0.0153477488457892,-0.0101524737969113,0.0422042204220422
0.0153447578895899,-0.010150118628789,0.0423042304230423
0.0153417713994545,-0.010147761592768,0.0424042404240424
0.0153387893272688,-0.0101454026995401,0.0425042504250425
0.0153358116227801,-0.0101430419597974,0.0426042604260426
0.0153328382368052,-0.0101406793853012,0.0427042704270427
0.015329869122299,-0.0101383149856743,0.0428042804280428
0.0153269042300782,-0.0101359487726779,0.0429042904290429
0.0153239435141671,-0.0101335807559349,0.043004300430043
0.0153209869264514,-0.0101312109482757,0.0431043104310431
0.0153180344220246,-0.010128839358254,0.0432043204320432
0.0153150859538417,-0.0101264659976309,0.0433043304330433
0.0153121414769963,-0.0101240908770986,0.0434043404340434
0.0153092009465817,-0.0101217140062798,0.0435043504350435
0.0153062643176913,-0.0101193353947973,0.0436043604360436
0.0153033315464879,-0.0101169550554818,0.0437043704370437
0.0153004025891341,-0.0101145729958175,0.0438043804380438
0.0152974774028617,-0.0101121892275656,0.0439043904390439
0.0152945559449026,-0.0101098037614183,0.044004400440044
0.0152916381724886,-0.0101074166059292,0.0441044104410441
0.0152887240449899,-0.0101050277728595,0.0442044204420442
0.0152858135185694,-0.0101026372696936,0.0443044304430443
0.0152829065536664,-0.0101002451092619,0.0444044404440444
0.0152800031096511,-0.0100978512990491,0.0445044504450445
0.0152771031448246,-0.0100954558497468,0.0446044604460446
0.0152742066217648,-0.0100930587720475,0.0447044704470447
0.0152713134987728,-0.0100906600734352,0.0448044804480448
0.0152684237384264,-0.0100882597656714,0.0449044904490449
0.0152655373011651,-0.0100858578573098,0.045004500450045
0.0152626541484975,-0.010083454357973,0.0451045104510451
0.0152597742430015,-0.0100810492772839,0.0452045204520452
0.015256897547255,-0.0100786426248654,0.0453045304530453
0.0152540240238359,-0.0100762344092711,0.0454045404540454
0.0152511536353221,-0.0100738246401238,0.0455045504550455
0.0152482863474989,-0.0100714133270464,0.0456045604560456
0.0152454221218751,-0.0100690004785926,0.0457045704570457
0.0152425609242362,-0.010066586104385,0.0458045804580458
0.0152397027192984,-0.0100641702129773,0.0459045904590459
0.015236847471778,-0.0100617528139925,0.046004600460046
0.0152339951474605,-0.010059333914915,0.0461046104610461
0.0152311457110623,-0.0100569135264366,0.0462046204620462
0.0152282991294378,-0.0100544916571111,0.0463046304630463
0.015225455369442,-0.010052068314423,0.0464046404640464
0.0152226143979293,-0.0100496435090641,0.0465046504650465
0.0152197761806854,-0.0100472172474499,0.0466046604660466
0.0152169406867032,-0.0100447895402723,0.0467046704670467
0.0152141078828376,-0.0100423603950157,0.0468046804680468
0.0152112777380816,-0.0100399298191646,0.0469046904690469
0.015208450220359,-0.0100374978234109,0.047004700470047
0.0152056252975938,-0.0100350644152391,0.0471047104710471
0.0152028029409174,-0.010032629603203,0.0472047204720472
0.0151999831171847,-0.0100301933947868,0.0473047304730473
0.0151971657985962,-0.0100277557996134,0.0474047404740474
0.0151943509530758,-0.010025316824098,0.0475047504750475
0.015191538551755,-0.0100228764789327,0.0476047604760476
0.0151887285657654,-0.0100204347705327,0.0477047704770477
0.0151859209651693,-0.0100179917063824,0.0478047804780478
0.0151831157210981,-0.0100155472961047,0.0479047904790479
0.0151803128057525,-0.0100131015471839,0.048004800480048
0.0151775121913333,-0.0100106544671045,0.0481048104810481
0.0151747138479028,-0.0100082060644202,0.0482048204820482
0.0151719177497999,-0.0100057563466153,0.0483048304830483
0.0151691238681564,-0.0100033053211743,0.0484048404840484
0.0151663321773112,-0.0100008529966509,0.0485048504850485
0.015163542649465,-0.00999839938052925,0.0486048604860486
0.015160755257888,-0.00999594447922493,0.0487048704870487
0.0151579699758497,-0.00999348830129128,0.0488048804880488
0.0151551867776894,-0.00999103085314369,0.0489048904890489
0.0151524056377463,-0.00998857214333571,0.049004900490049
0.0151496265303594,-0.00998611217935192,0.0491049104910491
0.0151468494287987,-0.00998365096760732,0.0492049204920492
0.0151440743106107,-0.00998118851558638,0.0493049304930493
0.0151412987070043,-0.00997872834524623,0.0494049404940494
0.0151385226179795,-0.00997627043199499,0.0495049504950495
0.0151357460403285,-0.00997381475017197,0.0496049604960496
0.0151329689729822,-0.00997136127732366,0.0497049704970497
0.0151301939606454,-0.00996890739069363,0.0498049804980498
0.0151274209787265,-0.00996645309135089,0.0499049904990499
0.0151246500004952,-0.00996399837822634,0.05000500050005
0.0151218810034985,-0.00996154325238916,0.0501050105010501
0.0151191139620753,-0.00995908771383936,0.0502050205020502
0.0151163482710563,-0.00995663932933148,0.0503050305030503
0.0151135839111959,-0.00995419802936729,0.0504050405040504
0.0151108208685945,-0.00995176374765619,0.0505050505050505
0.015108056329108,-0.00994933832750519,0.0506050605060506
0.0151052903012899,-0.00994692168551665,0.0507050705070507
0.0151025227926246,-0.00994451373615403,0.0508050805080508
0.0150997538127351,-0.00994211439922723,0.0509050905090509
0.0150969851279458,-0.00993972005975848,0.051005100510051
0.0150942167286339,-0.00993733066749523,0.0511051105110511
0.0150914486083841,-0.00993494617432327,0.0512051205120512
0.0150886807586429,-0.00993256653319768,0.0513051305130513
0.0150859131708566,-0.00993019169493519,0.0514051405140514
0.0150831458375407,-0.00992782161355986,0.0515051505150515
0.0150803787501418,-0.00992545624309596,0.0516051605160516
0.0150776119022445,-0.0099230955343602,0.0517051705170517
0.0150748452852951,-0.0099207394445844,0.0518051805180518
0.0150720788928786,-0.00991838792779283,0.0519051905190519
0.0150693127175103,-0.00991604093694046,0.052005200520052
0.0150665467506368,-0.0099136984303284,0.0521052105210521
0.0150637809858428,-0.00991136036198081,0.0522052205220522
0.0150610154156438,-0.00990902668912969,0.0523052305230523
0.0150582500336247,-0.00990669736793759,0.0524052405240524
0.0150554848333703,-0.00990437235563631,0.0525052505250525
0.0150527198063268,-0.00990205160945786,0.0526052605260526
0.0150499549482175,-0.00989973508877233,0.0527052705270527
0.0150471902494197,-0.00989742275081173,0.0528052805280528
0.0150444257067254,-0.00989511455387694,0.0529052905290529
0.0150416613105122,-0.00989281045947682,0.053005300530053
0.015038897056503,-0.00989051042377388,0.0531053105310531
0.0150361329372134,-0.00988821440934606,0.0532053205320532
0.0150333689472975,-0.00988592237556354,0.0533053305330533
0.0150306050792709,-0.00988363428393513,0.0534053405340534
0.0150278430866275,-0.00988135501537547,0.0535053505350535
0.0150250829458449,-0.00987908448862528,0.0536053605360536
0.0150223246387467,-0.00987682262028666,0.0537053705370537
0.0150195681439487,-0.00987456932910007,0.0538053805380538
0.0150168134411361,-0.00987232453487514,0.0539053905390539
0.0150140605110632,-0.0098700881574218,0.054005400540054
0.0150113093334152,-0.00986786011761877,0.0541054105410541
0.0150085598900156,-0.00986564033741426,0.0542054205420542
0.0150058121605495,-0.00986342873875656,0.0543054305430543
0.0150030661257713,-0.00986122524466276,0.0544054405440544
0.0150003217675045,-0.00985902977921952,0.0545054505450545
0.0149975790665032,-0.0098568422665133,0.0546054605460546
0.0149948380045914,-0.00985466263276914,0.0547054705470547
0.0149920985635924,-0.00985249080207359,0.0548054805480548
0.0149893607242604,-0.00985032670172068,0.0549054905490549
0.0149866244705576,-0.00984817025900461,0.055005500550055
0.0149838897832382,-0.00984602140228887,0.0551055105510551
0.014981156646264,-0.00984388005993656,0.0552055205520552
0.0149784250403897,-0.00984174616031127,0.0553055305530553
0.0149756949495769,-0.00983961963391456,0.0554055405540554
0.0149729663556493,-0.00983750041231756,0.0555055505550555
0.014970239243638,-0.00983538842495267,0.0556055605560556
0.0149675135953666,-0.00983328360446028,0.0557055705570557
0.0149647837985849,-0.00983118979997339,0.0558055805580558
0.0149620498896458,-0.00982910690777953,0.0559055905590559
0.0149593119027638,-0.00982703482523491,0.056005600560056
0.0149565698689457,-0.00982497345183459,0.0561056105610561
0.0149538238245446,-0.00982292268814244,0.0562056205620562
0.0149510738016365,-0.00982088243472271,0.0563056305630563
0.0149483198322977,-0.00981885259213926,0.0564056405640564
0.0149455619507426,-0.00981683306416389,0.0565056505650565
0.0149428001890472,-0.00981482375456821,0.0566056605660566
0.0149400345792877,-0.00981282456712382,0.0567056705670567
0.014937265152471,-0.00981083540774098,0.0568056805680568
0.0149344919406733,-0.00980885618232966,0.0569056905690569
0.0149317149749014,-0.00980688679786911,0.057005700570057
0.0149289342861622,-0.00980492716347705,0.0571057105710571
0.0149261499065319,-0.00980297718613272,0.0572057205720572
0.0149233618648789,-0.00980103677709231,0.0573057305730573
0.0149205701922102,-0.00979910584547342,0.0574057405740574
0.0149177749184634,-0.00979718430360133,0.0575057505750575
0.0149149760725071,-0.0097952720627322,0.0576057605760576
0.014912173684279,-0.00979336903732976,0.0577057705770577
0.0149093677837167,-0.00979147514078845,0.0578057805780578
0.0149065583996888,-0.00978959028650272,0.0579057905790579
0.0149037455599945,-0.00978771439107476,0.058005800580058
0.0149009292924332,-0.00978584737003746,0.0581058105810581
0.0148981096269426,-0.00978398913999293,0.0582058205820582
0.014895286591322,-0.00978213961968172,0.0583058305830583
0.0148924602123013,-0.00978029872677509,0.0584058405840584
0.01488963051768,-0.00977846638108288,0.0585058505850585
0.0148867975341881,-0.00977664250241463,0.0586058605860586
0.0148839612906942,-0.00977482701164936,0.0587058705870587
0.01488112181179,-0.00977301983073526,0.0588058805880588
0.0148782791252746,-0.00977122088055116,0.0589058905890589
0.014875433256809,-0.00976943008411434,0.059005900590059
0.0148725842331233,-0.00976764736658074,0.0591059105910591
0.0148697320798784,-0.00976587265203682,0.0592059205920592
0.0148668768216661,-0.00976410586349978,0.0593059305930593
0.0148640184852162,-0.0097623469293332,0.0594059405940594
0.0148611570961898,-0.00976059577469263,0.0595059505950595
0.0148582926781094,-0.00975885232687228,0.0596059605960596
0.0148554177005733,-0.00975710706461326,0.0597059705970597
0.0148525322491178,-0.00975536000181523,0.0598059805980598
0.0148496364114175,-0.00975361114703175,0.0599059905990599
0.0148467302708705,-0.00975186051202422,0.06000600060006
0.0148438139140822,-0.00975010810962294,0.0601060106010601
0.0148408874233813,-0.00974835394945074,0.0602060206020602
0.0148379508821656,-0.00974659804326893,0.0603060306030603
0.014835004372764,-0.00974484040070033,0.0604060406040604
0.0148320479764358,-0.00974308103350626,0.0605060506050605
0.0148290817755097,-0.00974131995344773,0.0606060606060606
0.0148261058480375,-0.00973955717014777,0.0607060706070607
0.0148231202752789,-0.0097377926942984,0.0608060806080608
0.0148201251352856,-0.00973602653659165,0.0609060906090609
0.0148171205061095,-0.00973425870771944,0.061006100610061
0.0148141064658025,-0.0097324892173047,0.0611061106110611
0.0148110830913473,-0.00973071807710865,0.0612061206120612
0.014808050457588,-0.0097289452978234,0.0613061306130613
0.0148050086415075,-0.00972717088800251,0.0614061406140614
0.0148019577179499,-0.009725394858338,0.0615061506150615
0.0147988977596211,-0.0097236172195219,0.0616061606160616
0.0147958288413652,-0.00972183798117714,0.0617061706170617
0.0147927510358884,-0.00972005715399565,0.0618061806180618
0.0147896644158962,-0.00971827474653108,0.0619061906190619
0.0147865690519562,-0.00971649077054465,0.062006200620062
0.0147834650157051,-0.00971470523352091,0.0621062106210621
0.0147803523777103,-0.00971291814722099,0.0622062206220622
0.0147772312085391,-0.0097111295212678,0.0623062306230623
0.0147741015755516,-0.00970933936421483,0.0624062406240624
0.014770963549315,-0.0097075476856851,0.0625062506250625
0.01476781719612,-0.00970575449637044,0.0626062606260626
0.014764662585465,-0.00970395980375551,0.0627062706270627
0.0147614997825713,-0.00970216361853215,0.0628062806280628
0.0147583288547986,-0.00970036595032329,0.0629062906290629
0.0147551498673686,-0.0096985668076825,0.063006300630063
0.0147519628855024,-0.0096967662002327,0.0631063106310631
0.0147487679744218,-0.00969496413652737,0.0632063206320632
0.0147455651972095,-0.00969316062618953,0.0633063306330633
0.0147423546180178,-0.00969135567777274,0.0634063406340634
0.0147391362988606,-0.00968954929983057,0.0635063506350635
0.0147359103038902,-0.00968774150305504,0.0636063606360636
0.014732676694051,-0.00968593229386153,0.0637063706370637
0.0147294355302877,-0.00968412168294196,0.0638063806380638
0.0147261868746142,-0.00968230967778073,0.0639063906390639
0.0147229307858364,-0.00968049628800076,0.064006400640064
0.0147196673259685,-0.00967868152215561,0.0641064106410641
0.0147163965516781,-0.00967686538772976,0.0642064206420642
0.0147131185239098,-0.00967504789434595,0.0643064306430643
0.0147098332993316,-0.00967322904948875,0.0644064406440644
0.0147065409378186,-0.0096714088627808,0.0645064506450645
0.0147032414939003,-0.00966958734170678,0.0646064606460646
0.014699935026383,-0.00966776449482005,0.0647064706470647
0.0146966215919344,-0.00966594033067445,0.0648064806480648
0.0146933012450839,-0.00966411485675437,0.0649064906490649
0.0146899740403609,-0.00966228808161328,0.065006500650065
0.0146866400355025,-0.00966046001273582,0.0651065106510651
0.0146832992828995,-0.00965863065974467,0.0652065206520652
0.0146799518360122,-0.00965680002905509,0.0653065306530653
0.0146765977504392,-0.00965496813028994,0.0654065406540654
0.0146732370775022,-0.00965313496879523,0.0655065506550655
0.0146698698706615,-0.00965130055419378,0.0656065606560656
0.0146664961812387,-0.00964946489397009,0.0657065706570657
0.0146631160616249,-0.0096476279966777,0.0658065806580658
0.0146597295620727,-0.00964578986873181,0.0659065906590659
0.0146563367349729,-0.0096439505176169,0.066006600660066
0.0146529376295092,-0.00964210995188662,0.0661066106610661
0.0146495322959339,-0.00964026817795617,0.0662066206620662
0.0146461205257524,-0.00963842453398846,0.0663066306630663
0.0146427023724248,-0.0096365790328139,0.0664066406640664
0.0146392778862037,-0.00963473168619378,0.0665066506650665
0.0146358471162725,-0.00963288250802776,0.0666066606660666
0.0146324101150223,-0.00963103151114624,0.0667066706670667
0.0146289669305669,-0.00962917870944888,0.0668066806680668
0.0146255049880021,-0.00962732181270134,0.0669066906690669
0.0146220244477081,-0.00962546085297988,0.067006700670067
0.014618525471135,-0.00962359586342955,0.0671067106710671
0.0146150082165246,-0.00962172687184988,0.0672067206720672
0.01461147284105,-0.00961985391245531,0.0673067306730673
0.0146079195018841,-0.00961797701304507,0.0674067406740674
0.0146043483529923,-0.00961609620569532,0.0675067506750675
0.0146007595472707,-0.00961421152034378,0.0676067606760676
0.0145971532365462,-0.00961232298585905,0.0677067706770677
0.0145935295726459,-0.00961043063324782,0.0678067806780678
0.0145898887041887,-0.00960853449030954,0.0679067906790679
0.0145862307797944,-0.00960663458698179,0.068006800680068
0.0145825559448744,-0.0096047309521332,0.0681068106810681
0.0145788643469789,-0.00960282361570147,0.0682068206820682
0.0145751561304503,-0.00960091260548575,0.0683068306830683
0.0145714314374928,-0.00959899794928554,0.0684068406840684
0.0145676904113797,-0.0095970796759692,0.0685068506850685
0.0145639331921767,-0.00959515781333604,0.0686068606860686
0.0145601599188802,-0.00959323238811614,0.0687068706870687
0.0145563707304866,-0.00959130343024727,0.0688068806880688
0.0145525740683594,-0.00958937995097815,0.0689068906890689
0.0145487699934429,-0.00958746189791774,0.069006900690069
0.0145449585698893,-0.00958554921867511,0.0691069106910691
0.0145411398586434,-0.00958364186085923,0.0692069206920692
0.0145373139195805,-0.00958173977207919,0.0693069306930693
0.0145334808157837,-0.00957984290101314,0.0694069406940694
0.0145296406049899,-0.0095779511974086,0.0695069506950695
0.0145257933481438,-0.00957606460994374,0.0696069606960696
0.0145219391040516,-0.0095741830883659,0.0697069706970697
0.0145180779304501,-0.00957230658456106,0.0698069806980698
0.014514209887215,-0.00957043504827658,0.0699069906990699
0.0145103350299448,-0.00956856843246754,0.07000700070007
0.0145064534163763,-0.00956670668688127,0.0701070107010701
0.0145025651031775,-0.00956484976447286,0.0702070207020702
0.0144986701470162,-0.00956299761926657,0.0703070307030703
0.0144947686024217,-0.0095611502031482,0.0704070407040704
0.0144908605249927,-0.00955930747014202,0.0705070507050705
0.0144869459692584,-0.0095574693742723,0.0706070607060706
0.0144830249897483,-0.00955563587063238,0.0707070707070707
0.0144790976388535,-0.00955380691217745,0.0708070807080708
0.0144751639711033,-0.00955198245613922,0.0709070907090709
0.0144712240388885,-0.00955016245761114,0.071007100710071
0.0144672778946004,-0.00954834687382521,0.0711071107110711
0.0144633416073011,-0.0095465563767655,0.0712071207120712
0.0144593990833365,-0.00954477002607772,0.0713071307130713
0.0144554503761671,-0.00954298778006296,0.0714071407140714
0.0144514903097777,-0.00954119974003333,0.0715071507150715
0.0144475189793273,-0.00953940595196464,0.0716071607160716
0.0144435364821135,-0.00953760646504028,0.0717071707170717
0.0144395429111571,-0.00953580132523598,0.0718071807180718
0.0144355383616171,-0.00953399057959676,0.0719071907190719
0.0144315229254452,-0.00953217427516754,0.072007200720072
0.0144274966945927,-0.00953035245685478,0.0721072107210721
0.0144234597610112,-0.00952852517063439,0.0722072207220722
0.0144194122155831,-0.00952669246141284,0.0723072307230723
0.0144153541481214,-0.00952485437409677,0.0724072407240724
0.0144112856473701,-0.00952301095252337,0.0725072507250725
0.0144072068010039,-0.00952116224159937,0.0726072607260726
0.0144031180174585,-0.0095193098729295,0.0727072707270727
0.0143990193801319,-0.00951745387645146,0.0728072807280728
0.0143949109745602,-0.00951559428210305,0.0729072907290729
0.0143907928830724,-0.00951373111768352,0.073007300730073
0.0143866651879969,-0.00951186441099209,0.0731073107310731
0.0143825279727318,-0.00950999419196657,0.0732073207320732
0.0143784019573754,-0.00950814005911059,0.0733073307330733
0.0143742870456994,-0.00950630185738973,0.0734073407340734
0.0143701625261589,-0.00950445989207177,0.0735073507350735
0.0143660284778751,-0.00950261419416377,0.0736073607360736
0.0143618849842459,-0.00950076479360336,0.0737073707370737
0.0143577321243924,-0.00949891172032824,0.0738073807380738
0.0143535699774355,-0.00949705500213772,0.0739073907390739
0.0143493986246348,-0.00949519466896962,0.074007400740074
0.0143452181419038,-0.00949333075076144,0.0741074107410741
0.0143410286072943,-0.00949146327531252,0.0742074207420742
0.014336830097789,-0.00948959227042229,0.0743074307430743
0.0143326226903706,-0.00948771776602835,0.0744074407440744
0.0143284064598833,-0.00948583978886086,0.0745074507450745
0.0143241814811714,-0.00948395836671896,0.0746074607460746
0.0143199478301483,-0.0094820735263329,0.0747074707470747
0.0143157055773814,-0.00948018529657119,0.0748074807480748
0.0143114547987844,-0.00947829370309462,0.0749074907490749
0.0143071955649245,-0.00947639877370252,0.075007500750075
0.0143029486269071,-0.00947452010262179,0.0751075107510751
0.0142987138778117,-0.00947265753267945,0.0752075207520752
0.0142944912128566,-0.00947081091097945,0.0753075307530753
0.0142902805272597,-0.00946898008462563,0.0754075407540754
0.0142860610848845,-0.00946714539203122,0.0755075507550755
0.0142818329605753,-0.0094653068642032,0.0756075607560756
0.0142776034623393,-0.00946346314004514,0.0757075707570757
0.0142733726030071,-0.00946161426660214,0.0758075807580758
0.0142691403954089,-0.00945976029091914,0.0759075907590759
0.0142649265930832,-0.00945792039557959,0.076007600760076
0.0142607310281649,-0.00945609444693303,0.0761076107610761
0.0142565338305726,-0.0094542632067974,0.0762076207620762
0.0142523350142058,-0.00945242672114836,0.0763076307630763
0.014248154301596,-0.0094506041458394,0.0764076407640764
0.0142439915323626,-0.00944879534828933,0.0765076507650765
0.0142398268642234,-0.00944698112025363,0.0766076607660766
0.014235660315355,-0.00944516151091576,0.0767076707670767
0.0142314919050028,-0.00944333656732065,0.0768076807680768
0.0142273375258108,-0.00944152375704903,0.0769076907690769
0.0142231970558897,-0.00943972296462701,0.077007700770077
0.0142190703744193,-0.00943793407564962,0.0771077107710771
0.0142149573605798,-0.00943615697785061,0.0772077207720772
0.0142108578935511,-0.00943439156003282,0.0773077307730773
0.0142067560304369,-0.00943262035568454,0.0774077407740774
0.0142026517926214,-0.00943084341826606,0.0775077507750775
0.0141985711435777,-0.00942908467655607,0.0776077607760776
0.0141945138673268,-0.00942734395948203,0.0777077707770777
0.0141904797543047,-0.00942562109383274,0.0778077807780778
0.0141864506109413,-0.0094238985542907,0.0779077907790779
0.014182426391261,-0.00942217633550963,0.078007800780078
0.0141784070482187,-0.00942045443642053,0.0781078107810781
0.0141743925379771,-0.00941873285274657,0.0782078207820782
0.0141704007910822,-0.00941702893231759,0.0783078307830783
0.0141664316011776,-0.00941534250833785,0.0784078407840784
0.0141624668131846,-0.00941365609184258,0.0785078507850785
0.0141585070953556,-0.00941198083997224,0.0786078607860786
0.014154552398507,-0.00941031665115252,0.0787078707870787
0.014150622448378,-0.00940868425938143,0.0788078807880788
0.0141467003911106,-0.00940705745419968,0.0789078907890789
0.0141427861561375,-0.00940543618428551,0.079007900790079
0.0141389031151822,-0.00940385126088161,0.0791079107910791
0.0141350275565142,-0.00940227149959321,0.0792079207920792
0.0141311594095663,-0.0094006968533753,0.0793079307930793
0.0141272986069786,-0.00939912727625206,0.0794079407940794
0.0141234450792528,-0.00939756272010937,0.0795079507950795
0.0141195987611676,-0.0093960031400407,0.0796079607960796
0.014115759585363,-0.00939444849113939,0.0797079707970797
0.0141119274855484,-0.00939289872636061,0.0798079807980798
0.0141081023975717,-0.009391353801867,0.0799079907990799
0.0141042842562114,-0.0093898136738211,0.08000800080008
0.014100472996246,-0.00938827829624727,0.0801080108010801
0.0140966685556618,-0.0093867476274464,0.0802080208020802
0.0140928708713757,-0.00938522162358132,0.0803080308030803
0.0140890798803048,-0.00938370024081466,0.0804080408040804
0.0140852955215043,-0.00938218343744733,0.0805080508050805
0.0140815411848745,-0.00938070201509952,0.0806080608060806
0.0140778165999066,-0.00937925563911032,0.0807080708070807
0.014074098074116,-0.00937781317533745,0.0808080808080808
0.014070385550835,-0.00937637458956638,0.0809080908090809
0.0140667024007179,-0.00937497064385659,0.081008100810081
0.0140630483607405,-0.00937360100996253,0.0811081108110811
0.0140593997683559,-0.00937223460613287,0.0812081208120812
0.0140557799717653,-0.00937090215807418,0.0813081308130813
0.0140521887132904,-0.00936960334074839,0.0814081408140814
0.0140486023613914,-0.00936830712693362,0.0815081508150815
0.0140450208679538,-0.00936701349096891,0.0816081608160816
0.0140414441891406,-0.00936572240826267,0.0817081708170817
0.0140378722779065,-0.0093644338542232,0.0818081808180818
0.0140343050914836,-0.00936314780532791,0.0819081908190819
0.0140307425849653,-0.00936186423805448,0.082008200820082
0.0140271847145142,-0.0093605831288803,0.0821082108210821
0.0140236314362929,-0.00935930445428296,0.0822082208220822
0.0140200827064642,-0.00935802819073987,0.0823082308230823
0.0140165384833291,-0.00935675431579789,0.0824082408240824
0.014012984392513,-0.00935548431992689,0.0825082508250825
0.0140094205184832,-0.00935421816356643,0.0826082608260826
0.0140058469467758,-0.0093529558114326,0.0827082708270827
0.0140022637607888,-0.00935169722503424,0.0828082808280828
0.0139986710428509,-0.00935044236694918,0.0829082908290829
0.01399506887636,-0.00934919120296288,0.083008300830083
0.0139914573425755,-0.00934794369565317,0.0831083108310831
0.0139878365227569,-0.00934669980866716,0.0832083208320832
0.0139842331010208,-0.00934548517830189,0.0833083308330833
0.0139806203312368,-0.00934427387316003,0.0834083408340834
0.0139769982935953,-0.00934306585795797,0.0835083508350835
0.0139733936732818,-0.00934188676257747,0.0836083608360836
0.0139698063184696,-0.00934073631009474,0.0837083708370837
0.0139662360773318,-0.00933961422893192,0.0838083808380838
0.0139626562219143,-0.0093384946379446,0.0839083908390839
0.0139590934192265,-0.00933740312638465,0.084008400840084
0.0139555475206492,-0.00933633942695121,0.0841084108410841
0.013952018377563,-0.0093353032744818,0.0842084208420842
0.0139485058434869,-0.00933429440702138,0.0843084308430843
0.0139450097740786,-0.00933331256582277,0.0844084408440844
0.0139415300239261,-0.00933235749320785,0.0845084508450845
0.0139380399217436,-0.00933140341388308,0.0846084608460846
0.0139345395552056,-0.00933045031822583,0.0847084708470847
0.0139310290141252,-0.00932949819340541,0.0848084808480848
0.0139275083861771,-0.00932854702659162,0.0849084908490849
0.0139239777601053,-0.00932759680816144,0.085008500850085
0.0139204372214461,-0.00932664752528448,0.0851085108510851
0.0139168868557358,-0.00932569916619953,0.0852085208520852
0.0139133267495797,-0.00932475172128375,0.0853085308530853
0.0139097569874451,-0.00932380517770666,0.0854085408540854
0.0139061776516606,-0.00932285952584551,0.0855085508550855
0.0139025888277626,-0.00932191475286972,0.0856085608560856
0.0138989905959413,-0.00932097084915664,0.0857085708570857
0.0138953830385252,-0.00932002780294479,0.0858085808580858
0.0138917662378434,-0.00931908560461152,0.0859085908590859
0.0138881668790813,-0.0093181698166787,0.086008600860086
0.0138845582129011,-0.00931725462963838,0.0861086108610861
0.0138809403205622,-0.0093163400338677,0.0862086208620862
0.0138773132833241,-0.00931542602295148,0.0863086308630863
0.0138736771803079,-0.00931451258726679,0.0864086408640864
0.0138700320895655,-0.00931359971932923,0.0865086508650865
0.0138663780912871,-0.00931268741165444,0.0866086608660866
0.0138627152613861,-0.00931177565461958,0.0867086708670867
0.0138590436789838,-0.00931086444180936,0.0868086808680868
0.0138553634189242,-0.00930995376573939,0.0869086908690869
0.0138516745571209,-0.00930904361678684,0.087008700870087
0.0138479771705567,-0.00930813398853652,0.0871087108710871
0.0138442713319371,-0.00930722487457323,0.0872087208720872
0.0138405571161066,-0.00930631626527394,0.0873087308730873
0.013836834595771,-0.00930540815315446,0.0874087408740874
0.0138331038436362,-0.00930450053286869,0.0875087508750875
0.0138293649334772,-0.00930359339586297,0.0876087608760876
0.0138256179347923,-0.0093026867357221,0.0877087708770877
0.0138218838788181,-0.00930178725100721,0.0878087808780878
0.0138181416968958,-0.00930088817152048,0.0879087908790879
0.0138143914606621,-0.00929998949084679,0.088008800880088
0.01381062964816,-0.00929908944052322,0.0881088108810881
0.0138068563598946,-0.00929818803017241,0.0882088208820882
0.0138030716995788,-0.00929728526834821,0.0883088308830883
0.0137992757687867,-0.00929638116467336,0.0884088408840884
0.013795468669093,-0.00929547572770152,0.0885088508850885
0.0137916725768512,-0.00929457725979939,0.0886088608860886
0.0137878873990408,-0.00929368570109147,0.0887088708870887
0.0137841130447793,-0.00929280098849481,0.0888088808880888
0.0137803273580279,-0.00929191476725178,0.0889088908890889
0.0137765525087252,-0.00929103534614417,0.089008900890089
0.0137727884049195,-0.00929016266743515,0.0891089108910891
0.0137690349557287,-0.00928929666911075,0.0892089208920892
0.013765292073478,-0.00928843729450322,0.0893089308930893
0.0137615596672851,-0.00928758448480642,0.0894089408940894
0.0137578156057027,-0.00928672987670899,0.0895089508950895
0.0137540599913743,-0.0092858734830413,0.0896089608960896
0.0137502929290821,-0.00928501531770322,0.0897089708970897
0.0137465145204003,-0.00928415539352504,0.0898089808980898
0.0137427248679723,-0.00928329372333715,0.0899089908990899
0.0137389240712343,-0.00928243031890094,0.09000900090009
0.0137351122306914,-0.0092815651930468,0.0901090109010901
0.0137312894457794,-0.00928069835967432,0.0902090209020902
0.0137274558148652,-0.00927982982947559,0.0903090309030903
0.013723611434177,-0.0092789596163502,0.0904090409040904
0.0137197564020816,-0.00927808773099027,0.0905090509050905
0.0137159128885176,-0.00927722253349943,0.0906090609060906
0.013712058726754,-0.00927635561779831,0.0907090709070907
0.0137082160856603,-0.0092754953471981,0.0908090809080908
0.0137043627995745,-0.00927463331134259,0.0909090909090909
0.0137004989636559,-0.00927376952306228,0.091009100910091
0.0136966246730636,-0.00927290399518745,0.0911091109110911
0.0136927400218875,-0.00927203674054877,0.0912091209120912
0.0136888451052866,-0.00927116777197646,0.0913091309130913
0.0136849620931998,-0.00927030547416611,0.0914091409140914
0.0136810908861909,-0.00926944978724215,0.0915091509150915
0.0136772093153906,-0.00926859228160268,0.0916091609160916
0.0136733174727504,-0.00926773297114738,0.0917091709170917
0.0136694375260706,-0.00926688024805604,0.0918091809180918
0.0136655693737767,-0.00926603405459173,0.0919091909190919
0.0136616908534146,-0.00926518595366791,0.092009200920092
0.0136578020569357,-0.00926433595811524,0.0921092109210921
0.0136539030784301,-0.00926348408397166,0.0922092209220922
0.0136499940098492,-0.00926263034299838,0.0923092309230923
0.0136460970147165,-0.00926178314769017,0.0924092409240924
0.0136421899230932,-0.00926093404278416,0.0925092509250925
0.0136382728258618,-0.00926008304324921,0.0926092609260926
0.0136343458160429,-0.00925923016405408,0.0927092709270927
0.0136304089802421,-0.00925837541802944,0.0928092809280928
0.0136264624104109,-0.00925751882121304,0.0929092909290929
0.0136225222333485,-0.00925666557741957,0.093009300930093
0.0136185884030793,-0.00925581565884952,0.0931093109310931
0.0136146448355719,-0.00925496384565053,0.0932093209320932
0.0136106916227782,-0.0092541101495839,0.0933093309330933
0.0136067448882896,-0.00925325978943271,0.0934093409340934
0.0136028045850612,-0.0092524127373978,0.0935093509350935
0.0135988706628404,-0.00925156896567976,0.0936093609360936
0.0135949430735132,-0.00925072844647943,0.0937093709370937
0.0135910217689652,-0.00924989115413576,0.0938093809380938
0.0135871067010824,-0.00924905706191887,0.0939093909390939
0.0135831978238889,-0.00924822614309843,0.094009400940094
0.0135792790800839,-0.0092473931585765,0.0941094109410941
0.0135753665729439,-0.00924656334317437,0.0942094209420942
0.013571444245168,-0.00924573145030935,0.0943094309430943
0.0135675281978947,-0.00924490271907976,0.0944094409440944
0.0135636239417996,-0.00924406135413923,0.0945094509450945
0.0135597309743571,-0.00924322498558766,0.0946094609460946
0.0135558492004081,-0.00924239356531067,0.0947094709470947
0.0135519785280011,-0.00924156704733272,0.0948094809480948
0.0135481188630461,-0.00924074538567787,0.0949094909490949
0.0135442494405382,-0.00923990946512264,0.095009500950095
0.0135403703502905,-0.0092390594139713,0.0951095109510951
0.0135364816767701,-0.00923819535945932,0.0952095209520952
0.0135325835087209,-0.00923731742775241,0.0953095309530953
0.0135286759327484,-0.00923642574394767,0.0954095409540954
0.0135247590311812,-0.00923552043314193,0.0955095509550955
0.0135208535861316,-0.00923462070251014,0.0956095609560956
0.0135169388154875,-0.00923370742720606,0.0957095709570957
0.0135130148037157,-0.00923278072804951,0.0958095809580958
0.0135090816352836,-0.00923184072586065,0.0959095909590959
0.0135051393925197,-0.00923088754145947,0.096009600960096
0.0135011881556143,-0.00922992129245832,0.0961096109610961
0.0134972280090345,-0.00922894209753883,0.0962096209620962
0.0134932590297631,-0.00922795007217496,0.0963096309630963
0.0134892813001286,-0.00922694533184089,0.0964096409640964
0.0134853156107969,-0.0092259470879884,0.0965096509650965
0.0134813618612629,-0.00922495527967292,0.0966096609660966
0.0134774199488829,-0.00922396984701904,0.0967096709670967
0.0134734690958217,-0.00922297166838797,0.0968096809680968
0.0134695093812002,-0.00922196085925369,0.0969096909690969
0.0134655408841396,-0.00922093753295173,0.097009700970097
0.0134615843771292,-0.00921992087206563,0.0971097109710971
0.0134576397553871,-0.00921891081244307,0.0972097209720972
0.0134537069216157,-0.00921790729420875,0.0973097309730973
0.0134497857742407,-0.00921691025534889,0.0974097409740974
0.0134458762159645,-0.00921591963491871,0.0975097509750975
0.0134419781473512,-0.00921493537411211,0.0976097609760976
0.0134380914721725,-0.00921395741305366,0.0977097709770977
0.0134342160942,-0.00921298569400643,0.0978097809780978
0.0134303519182747,-0.00921202015709492,0.0979097909790979
0.0134264988503065,-0.00921106074672066,0.098009800980098
0.0134226362065499,-0.00921008844495734,0.0981098109810981
0.0134187846664738,-0.00920912233067585,0.0982098209820982
0.0134149235527478,-0.00920814339343446,0.0983098309830983
0.0134110529498391,-0.00920715174870715,0.0984098409840984
0.0134071935340085,-0.00920616646788033,0.0985098509850985
0.013403324627926,-0.00920516854371972,0.0986098609860986
0.0133994463171278,-0.00920415808849185,0.0987098709870987
0.0133955586839426,-0.00920313521446305,0.0988098809880988
0.013391661810699,-0.00920210003176129,0.0989098909890989
0.013387776377935,-0.00920107161391134,0.099009900990099
0.0133839022894222,-0.00920004989783015,0.0991099109910991
0.013380039447863,-0.00919903482257314,0.0992099209920992
0.0133761671898269,-0.00919800739266743,0.0993099309930993
0.01337230617126,-0.00919698665383836,0.0994099409940994
0.0133684562970033,-0.00919597254514145,0.0995099509950995
0.0133646174729667,-0.00919496500456283,0.0996099609960996
0.0133607896050603,-0.00919396397115792,0.0997099709970997
0.0133569726013328,-0.00919296938291284,0.0998099809980998
0.0133531663698324,-0.00919198118209066,0.0999099909990999
0.0133493503005888,-0.00919098043202472,0.1000100010001
0.0133455450025032,-0.00918998612391098,0.1001100110011
0.0133417298720205,-0.00918897932856735,0.1002100210021
0.013337925513765,-0.00918797903077458,0.1003100310031
0.0133341113252507,-0.00918696630562722,0.1004100410041
0.0133302873952216,-0.00918594126218416,0.100510051005101
0.0133264538060062,-0.00918490400950408,0.100610061006101
0.0133226106442103,-0.00918385465771503,0.100710071007101
0.0133187579932315,-0.00918279331266817,0.100810081008101
0.0133148959343295,-0.00918172008021454,0.100910091009101
0.0133110450913742,-0.00918065395903474,0.101010101010101
0.0133072053692065,-0.00917959488283808,0.101110111011101
0.0133033561503716,-0.00917852391281955,0.101210121012101
0.0132994975182674,-0.00917744115589947,0.101310131013101
0.013295650087141,-0.0091763655957894,0.101410141014101
0.0132918137607643,-0.00917529716619886,0.101510151015102
0.0132879679334435,-0.00917421694008392,0.101610161016102
0.0132841126853689,-0.00917312502115735,0.101710171017102
0.0132802481010078,-0.0091720215152704,0.101810181018102
0.0132763742605502,-0.0091709065218589,0.101910191019102
0.0132724912441865,-0.00916978014570492,0.102010201020102
0.0132685991331762,-0.0091686424851752,0.102110211021102
0.0132646980055712,-0.00916749364077479,0.102210221022102
0.0132607879404924,-0.00916633371193962,0.102310231023102
0.0132568690149227,-0.00916516279703655,0.102410241024102
0.013252941307983,-0.00916398099229388,0.102510251025103
0.0132490048945177,-0.00916278839500909,0.102610261026103
0.0132450598515093,-0.00916158509927221,0.102710271027103
0.013241106252733,-0.00916037120131145,0.102810281028103
0.013237144173033,-0.00915914679521672,0.102910291029103
0.0132331736861842,-0.00915791197187043,0.103010301030103
0.0132291948670312,-0.00915666682536249,0.103110311031103
0.013225207785072,-0.00915541144550602,0.103210321032103
0.0132212125140817,-0.0091541459231833,0.103310331033103
0.0132172091246277,-0.00915287034927662,0.103410341034103
0.0132131976872775,-0.00915158481146081,0.103510351035104
0.0132091782715294,-0.00915028939741032,0.103610361036104
0.0132051509468816,-0.00914898419480009,0.103710371037104
0.0132011157828322,-0.00914766929130475,0.103810381038104
0.013197072845672,-0.00914634477032221,0.103910391039104
0.0131930368337442,-0.00914501126268258,0.104010401040104
0.013189007686104,-0.0091436688549914,0.104110411041104
0.0131849707268616,-0.00914231708962959,0.104210421042104
0.0131809260223078,-0.00914095604785641,0.104310431043104
0.013176873638733,-0.00913958581306987,0.104410441044104
0.0131728136445662,-0.00913820646546032,0.104510451045105
0.0131687461028906,-0.00913681808414866,0.104610461046105
0.013164671081066,-0.0091354207514638,0.104710471047105
0.0131605886432445,-0.009134014543319,0.104810481048105
0.0131564988525093,-0.00913259953883541,0.104910491049105
0.0131524017719432,-0.00913117581606486,0.105010501050105
0.0131482974656986,-0.00912974345092087,0.105110511051105
0.01314418599472,-0.00912830251931698,0.105210521052105
0.0131400753053293,-0.00912685263206287,0.105310531053105
0.0131359653900422,-0.00912539386721044,0.105410541054105
0.0131318562424432,-0.0091239263081577,0.105510551055106
0.0131277656401823,-0.00912245120587291,0.105610561056106
0.0131236760836026,-0.00912096836469174,0.105710571057106
0.0131196061191115,-0.00911948426398865,0.105810581058106
0.013115535186991,-0.00911799159147945,0.105910591059106
0.0131114632968639,-0.00911649042521623,0.106010601060106
0.0131073904583532,-0.00911498084218142,0.106110611061106
0.0131033166800125,-0.00911346291828864,0.106210621062106
0.0130992419703954,-0.00911193672838216,0.106310631063106
0.0130951663401938,-0.00911040234730613,0.106410641064106
0.0130910844786731,-0.00910886174239537,0.106510651065107
0.0130869984226664,-0.00910731061972792,0.106610661066107
0.0130829082085264,-0.00910574907660124,0.106710671067107
0.0130788138726062,-0.00910417720710529,0.106810681068107
0.0130747154512588,-0.00910259510426079,0.106910691069107
0.0130706129808369,-0.00910100286108851,0.107010701070107
0.0130665061352335,-0.00909940199158073,0.107110711071107
0.0130623949529399,-0.0090977925759279,0.107210721072107
0.0130582794735167,-0.00909617468897409,0.107310731073107
0.0130541597354552,-0.00909454840877139,0.107410741074107
0.0130500357761774,-0.00909291381123314,0.107510751075108
0.013045907635244,-0.00909127097227277,0.107610761076108
0.0130417753500772,-0.00908961996459618,0.107710771077108
0.0130376389559605,-0.00908796086411689,0.107810781078108
0.0130334984924546,-0.00908629374354061,0.107910791079108
0.0130293539937739,-0.00908461867557331,0.108010801080108
0.0130252054973406,-0.0090829357318516,0.108110811081108
0.0130210530395076,-0.009081244982943,0.108210821082108
0.0130168966544895,-0.00907954650155321,0.108310831083108
0.0130127363775698,-0.00907784035611129,0.108410841084108
0.0130085722451017,-0.00907612661611558,0.108510851085109
0.0130044042902304,-0.00907440535106431,0.108610861086109
0.0130002325471704,-0.00907267662938646,0.108710871087109
0.0129960570501362,-0.00907094051737262,0.108810881088109
0.0129918778333424,-0.00906919708238275,0.108910891089109
0.012987694928865,-0.00906744639070737,0.109010901090109
0.0129835083709186,-0.00906568850863717,0.109110911091109
0.0129793213254153,-0.00906393029297542,0.109210921092109
0.0129751337944936,-0.00906217174586049,0.109310931093109
0.0129709610153752,-0.00906041559696942,0.109410941094109
0.0129668028533405,-0.00905866182705662,0.10951095109511
0.0129626591747391,-0.0090569104168764,0.10961096109611
0.012958529849128,-0.00905516134932137,0.10971097109711
0.0129544147439261,-0.00905341460621531,0.10981098109811
0.0129503137297596,-0.00905167016724308,0.10991099109911
0.012946226677255,-0.00904992801636683,0.11001100110011
0.0129421534602462,-0.00904818813541006,0.11011101110111
0.0129380939514979,-0.00904645050619619,0.11021102110211
0.0129340480269827,-0.00904471511161809,0.11031103110311
0.0129300155616035,-0.00904298193349918,0.11041104110411
0.0129259964334711,-0.00904125095473233,0.110511051105111
0.0129219753679417,-0.00903951945847089,0.110611061106111
0.0129179523821224,-0.00903778745006089,0.110711071107111
0.0129139274909821,-0.00903605493377905,0.110811081108111
0.0129099158622445,-0.00903432460936489,0.110911091109111
0.01290590222875,-0.00903259376424851,0.111011101110111
0.0129018866065365,-0.00903086240377592,0.111111111111111
0.0128978690095039,-0.00902913053115475,0.111211121112111
0.0128938494558285,-0.00902739815066185,0.111311131113111
0.01288982795941,-0.00902566526657403,0.111411141114111
0.0128858045373556,-0.00902393188209885,0.111511151115112
0.0128817792024958,-0.00902219800151314,0.111611161116112
0.0128777519719379,-0.00902046362802453,0.111711171117112
0.0128737380144747,-0.00901873145602635,0.111811181118112
0.0128697372082168,-0.00901700146841129,0.111911191119112
0.0128657400351132,-0.00901526251552327,0.112011201120112
0.0128617627149837,-0.00901352117510342,0.112111211121112
0.0128578050628561,-0.00901177747388179,0.112211221122112
0.0128538506546926,-0.00901002494210686,0.112311231123112
0.0128498994573478,-0.00900826365783053,0.112411241124112
0.0128459676756728,-0.00900650019665536,0.112511251125113
0.0128420551268339,-0.00900473458317325,0.112611261126113
0.0128381454113848,-0.00900296034549419,0.112711271127113
0.012834253612582,-0.00900118024644037,0.112811281128113
0.0128303795636297,-0.00899939434267974,0.112911291129113
0.0128265230998706,-0.00899760269194925,0.113011301130113
0.0128226840587856,-0.00899580535198593,0.113111311131113
0.012818847187115,-0.00899399969468705,0.113211321132113
0.0128150124624053,-0.00899218579596606,0.113311331133113
0.012811179860065,-0.00899036372639057,0.113411341134113
0.0128073493565716,-0.00898853356080455,0.113511351135114
0.0128035352568012,-0.00898670009993282,0.113611361136114
0.0127997374057194,-0.00898486337692063,0.113711371137114
0.0127959556525684,-0.00898302342491323,0.113811381138114
0.0127921898476597,-0.00898118027812524,0.113911391139114
0.0127884255428437,-0.00897932924382164,0.114011401140114
0.0127846627199442,-0.00897747039256976,0.114111411141114
0.0127809156613838,-0.00897560851867903,0.114211421142114
0.0127771842217511,-0.00897374365422561,0.114311431143114
0.0127734682534957,-0.00897187582914712,0.114411441144114
0.0127697676144137,-0.00897000507445052,0.114511451145115
0.0127660617415797,-0.00896812531705888,0.114611461146115
0.0127623506766925,-0.00896623663502392,0.114711471147115
0.0127586468823904,-0.00896433380849336,0.114811481148115
0.0127549378703744,-0.00896242226688348,0.114911491149115
0.0127512236834124,-0.00896050208290007,0.115011501150115
0.0127475043589266,-0.00895857333245674,0.115111511151115
0.012743779937547,-0.00895663608719003,0.115211521152115
0.0127400504588337,-0.00895469042194427,0.115311531153115
0.0127363159612784,-0.0089527364072868,0.115411541154115
0.012732576482303,-0.0089507741159235,0.115511551155116
0.0127288320625374,-0.00894880361735271,0.115611561156116
0.0127250951795886,-0.00894681970455238,0.115711571157116
0.01272136576182,-0.00894482250475777,0.115811581158116
0.0127176437418718,-0.00894281214841163,0.115911591159116
0.0127139166207527,-0.00894079402964669,0.116011601160116
0.0127101844401617,-0.00893876821475364,0.116111611161116
0.0127064472364519,-0.0089367347700229,0.116211621162116
0.0127027174872301,-0.00893468849591716,0.116311631163116
0.0126989951208599,-0.00893262951753305,0.116411641164116
0.0126952800678429,-0.00893055795782911,0.116511651165117
0.0126915598388109,-0.00892847919062304,0.116611661166117
0.0126878344733242,-0.00892639327685951,0.116711671167117
0.0126841040120129,-0.00892430027748302,0.116811681168117
0.012680380922861,-0.00892219500471746,0.116911691169117
0.0126766651395778,-0.00892007757724418,0.117011701170117
0.0126729565926654,-0.00891794811160653,0.117111711171117
0.0126692552136945,-0.00891580672648613,0.117211721172117
0.0126655609374437,-0.0089136535352186,0.117311731173117
0.0126618736976224,-0.00891148865434698,0.117411741174117
0.0126581810219695,-0.00890931742454383,0.117511751175118
0.0126544829532533,-0.00890713989713098,0.117611761176118
0.0126507919434198,-0.00890495090250855,0.117711771177118
0.0126470904671513,-0.00890275304525655,0.117811781178118
0.0126433786099842,-0.00890054640342709,0.117911791179118
0.0126396564585239,-0.00889833104972594,0.118011801180118
0.0126359240961684,-0.00889610705899736,0.118111811181118
0.0126321816095229,-0.00889387450394715,0.118211821182118
0.0126284290809165,-0.00889163345728129,0.118311831183118
0.0126246665937468,-0.00888938399277465,0.118411841184118
0.0126208942303427,-0.00888712617992558,0.118511851185119
0.0126171120730327,-0.00888486009143996,0.118611861186119
0.0126133375947436,-0.00888258022947228,0.118711871187119
0.0126095707238389,-0.00888028672767311,0.118811881188119
0.0126057940023604,-0.00887798527741373,0.118911891189119
0.012602007512637,-0.00887567594605385,0.119011901190119
0.0125982113359282,-0.00887335879988423,0.119111911191119
0.0125944055524241,-0.00887103390519539,0.119211921192119
0.012590590241246,-0.00886870132720884,0.119311931193119
0.0125867654815149,-0.00886636113221517,0.119411941194119
0.0125829313512824,-0.00886401338329734,0.11951195119512
0.0125790879275316,-0.00886165814460766,0.11961196119612
0.0125752352883141,-0.00885929548136756,0.11971197119712
0.0125713735095434,-0.00885692545452162,0.11981198119812
0.0125675026671329,-0.00885454812715289,0.11991199119912
0.0125636228348578,-0.00885216356020586,0.12001200120012
0.0125597340886316,-0.00884977181676368,0.12011201120112
0.0125558365022292,-0.00884737295563255,0.12021202120212
0.0125519301472872,-0.00884496703882616,0.12031203120312
0.0125480150975809,-0.00884255412408164,0.12041204120412
0.0125440914247468,-0.00884013427341275,0.120512051205121
0.0125401591993523,-0.00883770754348727,0.120612061206121
0.0125362184941033,-0.00883527399311148,0.120712071207121
0.0125322693774288,-0.00883283368002226,0.120812081208121
0.0125283119198964,-0.00883038666195672,0.120912091209121
0.0125243461910041,-0.00882793299451336,0.121012101210121
0.012520372258112,-0.00882547273649847,0.121112111211121
0.0125163901885797,-0.00882300594030299,0.121212121212121
0.0125124000519055,-0.00882053266473314,0.121312131213121
0.0125084019122417,-0.00881805296217986,0.121412141214121
0.0125043958390864,-0.00881556688824181,0.121512151215122
0.0125003818944537,-0.00881307449744828,0.121612161216122
0.0124963601467722,-0.0088105758421903,0.121712171217122
0.0124923306580561,-0.00880807097592809,0.121812181218122
0.0124882934945959,-0.00880555995105257,0.121912191219122
0.0124842487184053,-0.00880304282102404,0.122012201220122
0.0124801963925675,-0.00880051963609488,0.122112211221122
0.0124761365801655,-0.00879799044758702,0.122212221222122
0.0124720693432129,-0.00879545530789149,0.122312231223122
0.0124679947437237,-0.00879291426619147,0.122412241224122
0.0124639128405041,-0.00879036737273964,0.122512251225123
0.0124598236955678,-0.00878781467778855,0.122612261226123
0.0124557273698596,-0.00878525622945239,0.122712271227123
0.0124516239200471,-0.00878269207798374,0.122812281228123
0.0124475134070751,-0.0087801222704276,0.122912291229123
0.0124433958886804,-0.00877754685489798,0.123012301230123
0.0124392714236694,-0.00877496588057846,0.123112311231123
0.0124351400687096,-0.00877237939237548,0.123212321232123
0.0124310018804692,-0.00876978743947234,0.123312331233123
0.0124268569156157,-0.00876719006677577,0.123412341234123
0.012422705230817,-0.00876458732026133,0.123512351235124
0.0124185468816716,-0.00876197924697411,0.123612361236124
0.012414381922709,-0.0087593658907515,0.123712371237124
0.0124102104084587,-0.00875674729649994,0.123812381238124
0.0124060323934498,-0.00875412350912609,0.123912391239124
0.0124018479311426,-0.00875149457353639,0.124012401240124
0.0123976609059542,-0.00874884902893656,0.124112411241124
0.0123934713339226,-0.00874618702287665,0.124212421242124
0.0123892792332243,-0.00874350869969914,0.124312431243124
0.0123850846209664,-0.00874081420695418,0.124412441244124
0.0123808875131871,-0.0087381036868458,0.124512451245125
0.0123766879280629,-0.00873537728050895,0.124612461246125
0.0123724858805627,-0.00873263513121695,0.124712471247125
0.0123682813888627,-0.00872987737689698,0.124812481248125
0.0123640744690011,-0.00872710415761483,0.124912491249125
0.012359865137016,-0.00872431560915933,0.125012501250125
0.0123556534100147,-0.0087215118683885,0.125112511251125
0.0123514393040351,-0.00871869306895291,0.125212521252125
0.0123472228351154,-0.0087158593466413,0.125312531253125
0.0123430040192935,-0.00871301083296579,0.125412541254125
0.0123387828726076,-0.0087101476583692,0.125512551255126
0.0123345594100265,-0.00870726995329445,0.125612561256126
0.0123303336486575,-0.00870437784711509,0.125712571257126
0.0123261056034694,-0.0087014714670665,0.125812581258126
0.012321875289431,-0.00869855094038376,0.125912591259126
0.0123176427236497,-0.00869561639323307,0.126012601260126
0.012313407920025,-0.00869266794857268,0.126112611261126
0.012309170894595,-0.00868970573043033,0.126212621262126
0.0123049316623286,-0.00868672986069519,0.126312631263126
0.0123006902381947,-0.00868374046125652,0.126412641264126
0.012296446637162,-0.00868073765079594,0.126512651265127
0.0122922008741994,-0.00867772155013345,0.126612661266127
0.0122879529642759,-0.00867469227581221,0.126712671267127
0.0122837029212909,-0.00867164994437547,0.126812681268127
0.0122794507612827,-0.00866859467343566,0.126912691269127
0.0122751964981507,-0.00866552657632832,0.127012701270127
0.0122709401457949,-0.00866244576745822,0.127112711271127
0.0122666817191838,-0.00865935235909181,0.127212721272127
0.0122624212322171,-0.00865624646456468,0.127312731273127
0.0122581586998639,-0.00865312819186636,0.127412741274127
0.0122538941349543,-0.00864999765326325,0.127512751275128
0.0122496275524575,-0.00864685495674497,0.127612761276128
0.0122453563274781,-0.00864371169568709,0.127712771277128
0.0122410805017154,-0.00864056787329735,0.127812781278128
0.0122368001104527,-0.00863742349278322,0.127912791279128
0.0122325151932509,-0.00863427855735234,0.128012801280128
0.0122282257875319,-0.00863113306914325,0.128112811281128
0.0122239319296488,-0.00862798703243261,0.128212821282128
0.0122196336580929,-0.00862484044828968,0.128312831283128
0.012215331009217,-0.00862169332099131,0.128412841284128
0.0122110240183049,-0.00861854565374502,0.128512851285129
0.0122067127227787,-0.0086153974486893,0.128612861286129
0.0122023971579223,-0.0086122487079625,0.128712871287129
0.0121980773600883,-0.00860909943584145,0.128812881288129
0.0121937533624223,-0.0086059496355338,0.128912891289129
0.0121894252023463,-0.00860279930917801,0.129012901290129
0.0121850929130055,-0.00859964845998153,0.129112911291129
0.0121807565296839,-0.00859649709115211,0.129212921292129
0.0121764160865958,-0.00859334520482801,0.129312931293129
0.0121720716158175,-0.00859019280421697,0.129412941294129
0.0121677231537017,-0.00858703989252665,0.12951295129513
0.0121633707312554,-0.00858388647296449,0.12961296129613
0.012159014381624,-0.00858073254873814,0.12971297129713
0.0121546541390219,-0.00857757812091697,0.12981298129813
0.0121502900344562,-0.0085744231948468,0.12991299129913
0.0121459266537413,-0.00857127915968551,0.13001300130013
0.012141563990462,-0.00856814591920462,0.13011301130113
0.0121372020382032,-0.00856502337289917,0.13021302130213
0.0121328407894805,-0.00856191142347151,0.13031303130313
0.0121284802378786,-0.00855880997576251,0.13041304130413
0.0121241203780514,-0.00855571893354388,0.130513051305131
0.0121197612035838,-0.00855263820165651,0.130613061306131
0.0121154027059222,-0.00854956768601035,0.130713071307131
0.0121110448818588,-0.00854650729358486,0.130813081308131
0.0121066877239094,-0.00854345693349756,0.130913091309131
0.0121023312256587,-0.00854041651272779,0.131013101310131
0.0120979753806915,-0.00853738594039336,0.131113111311131
0.0120936201836616,-0.00853436512881935,0.131213121312131
0.0120892656292232,-0.00853135398712356,0.131313131313131
0.0120849117098918,-0.00852835242763125,0.131413141314131
0.0120805565695297,-0.00852535864873432,0.131513151315132
0.0120762002209675,-0.00852237257772671,0.131613161316132
0.0120718426748972,-0.00851939414511036,0.131713171317132
0.0120674839420107,-0.00851642328031774,0.131813181318132
0.0120631240340694,-0.00851345991385062,0.131913191319132
0.0120587726145362,-0.00851049944813317,0.132013201320132
0.0120544183134991,-0.00850754061188208,0.132113211321132
0.0120500611566189,-0.0085045833901286,0.132213221322132
0.0120457011663488,-0.00850162776576542,0.132313231323132
0.0120413383672807,-0.00849867372489295,0.132413241324132
0.012036972782937,-0.00849572125040379,0.132513251325133
0.0120326044379094,-0.00849277032732929,0.132613261326133
0.012028233354651,-0.00848982093963131,0.132713271327133
0.0120238595566845,-0.00848687307341009,0.132813281328133
0.0120194830653939,-0.00848392671369697,0.132913291329133
0.0120151039064401,-0.00848098184552291,0.133013301330133
0.0120107220990688,-0.00847803845285006,0.133113311331133
0.0120063376678715,-0.00847509652284776,0.133213321332133
0.0120019506342324,-0.00847215604054734,0.133313331333133
0.0119975673139378,-0.00846922380929177,0.133413341334133
0.0119931876706347,-0.00846629975316772,0.133513351335134
0.0119888116711778,-0.00846338379626157,0.133613361336134
0.011984439283491,-0.00846047586372914,0.133713371337134
0.0119800704722905,-0.00845757588179547,0.133813381338134
0.0119757052065695,-0.00845468377454693,0.133913391339134
0.0119713434531826,-0.00845179947141619,0.134013401340134
0.0119669851789845,-0.00844892289862808,0.134113411341134
0.0119626303518992,-0.00844605398561537,0.134213421342134
0.0119582692517957,-0.00844319633559425,0.134313431343134
0.0119539019332036,-0.00844034984378295,0.134413441344134
0.0119495284517215,-0.00843751440539943,0.134513451345135
0.0119451488640169,-0.00843468991673091,0.134613461346135
0.0119407632235503,-0.00843187627406472,0.134713471347135
0.0119363715837817,-0.00842907337582636,0.134813481348135
0.0119319740003099,-0.00842628112044161,0.134913491349135
0.0119275705255256,-0.00842349940954371,0.135013501350135
0.01192316121182,-0.00842072814369672,0.135113511351135
0.011918746111584,-0.00841796722346469,0.135213521352135
0.0119143252772086,-0.00841521655261923,0.135313531353135
0.0119098987600156,-0.00841247603386277,0.135413541354135
0.0119054666091882,-0.00840974557310555,0.135513551355136
0.0119010288771176,-0.00840702507518838,0.135613561356136
0.0118965856129871,-0.00840431444495204,0.135713571357136
0.0118921368659801,-0.00840161359151433,0.135813581358136
0.0118876826852799,-0.0083989224229236,0.135913591359136
0.0118832231200698,-0.00839624084615929,0.136013601360136
0.0118787582184642,-0.00839356877247738,0.136113611361136
0.0118742880275078,-0.00839090611099558,0.136213621362136
0.0118698125942458,-0.00838825277403916,0.136313631363136
0.0118653319667922,-0.00838560867393347,0.136413641364136
0.0118608461900536,-0.00838297372300388,0.136513651365137
0.011856355311075,-0.0083803478357139,0.136613661366137
0.0118518593747629,-0.00837773092545819,0.136713671367137
0.0118473584270931,-0.00837512290776955,0.136813681368137
0.0118428525119029,-0.00837252370031945,0.136913691369137
0.0118383416740989,-0.00836993321757142,0.137013701370137
0.0118338259564493,-0.00836735137933528,0.137113711371137
0.0118293054049298,-0.00836477810221305,0.137213721372137
0.0118247800601701,-0.00836221330601463,0.137313731373137
0.0118202499660076,-0.00835965691161876,0.137413741374137
0.0118157189694372,-0.00835710145598375,0.137513751375138
0.0118111870779433,-0.00835454692948677,0.137613761376138
0.0118066542979412,-0.00835199332250496,0.137713771377138
0.011802120636915,-0.00834944062327704,0.137813781378138
0.0117975861023497,-0.00834688882111108,0.137913791379138
0.0117930507017292,-0.00834433790852259,0.138013801380138
0.0117885144403998,-0.0083417878726811,0.138113811381138
0.011783977326915,-0.00833923870503305,0.138213821382138
0.0117794393666209,-0.00833669039488632,0.138313831383138
0.011774900567002,-0.00833414293261815,0.138413841384138
0.0117703609344734,-0.00833159630967491,0.138513851385139
0.0117658195944264,-0.0083290545473316,0.138613861386139
0.0117612765607608,-0.00832651760175096,0.138713871387139
0.0117567318473762,-0.00832398542588796,0.138813881388139
0.0117521759298061,-0.00832145282982797,0.138913891389139
0.0117476089074864,-0.00831891981464005,0.139013901390139
0.0117430308830607,-0.00831638638246278,0.139113911391139
0.0117384419559649,-0.00831385253436524,0.139213921392139
0.0117338422234966,-0.00831131827141661,0.139313931393139
0.0117292317850917,-0.00830878359361699,0.139413941394139
0.0117246107380478,-0.00830624850203556,0.13951395139514
0.0117199791775239,-0.00830371299987988,0.13961396139614
0.0117153371997485,-0.00830117708608084,0.13971397139714
0.0117106848998805,-0.00829864076277674,0.13981398139814
0.0117060223688025,-0.00829610403103683,0.13991399139914
0.0117013497027426,-0.00829356689086112,0.14001400140014
0.011696666991514,-0.00829102934545718,0.14011401140114
0.0116919743259991,-0.00828849139375589,0.14021402140214
0.0116872717981492,-0.00828595303789554,0.14031403140314
0.0116825594967083,-0.00828341428001459,0.14041404140414
0.0116778375093513,-0.00828087511904394,0.140514051405141
0.0116731059248219,-0.00827833555819106,0.140614061406141
0.0116683648307947,-0.00827579559745595,0.140714071407141
0.0116636143128062,-0.00827325523790787,0.140814081408141
0.0116588544563927,-0.0082707144816853,0.140914091409141
0.0116540853470905,-0.00826817332878814,0.141014101410141
0.0116493070672281,-0.00826563178135476,0.141114111411141
0.011644519702342,-0.00826308983938524,0.141214121412141
0.0116397233326223,-0.00826054750501796,0.141314131413141
0.0116349180414669,-0.00825800477825292,0.141414141414141
0.0116301039090663,-0.00825546166229776,0.141514151415142
0.0116252810156106,-0.00825291815715249,0.141614161416142
0.0116204494412901,-0.008250374262817,0.141714171417142
0.0116156092641567,-0.00824782998249903,0.141814181418142
0.0116107605633314,-0.00824528531512931,0.141914191419142
0.011605903415797,-0.00824274026498467,0.142014201420142
0.0116010378974668,-0.00824019482992665,0.142114211421142
0.0115961640853235,-0.00823764901316298,0.142214221422142
0.0115912820542115,-0.00823510281469356,0.142314231423142
0.011586391878975,-0.00823255623665687,0.142414241424142
0.0115814936333889,-0.00823000928012199,0.142514251425143
0.0115765873912284,-0.00822746194508902,0.142614261426143
0.0115716732241302,-0.0082249142336964,0.142714271427143
0.0115667512058692,-0.00822236614808243,0.142814281428143
0.0115618214059437,-0.008219817687178,0.142914291429143
0.0115568852079033,-0.00821726826826713,0.143014301430143
0.0115519426684158,-0.0082147178988341,0.143114311431143
0.0115469938430798,-0.00821216658315574,0.143214321432143
0.0115420387864247,-0.0082096143287166,0.143314331433143
0.0115370775551183,-0.00820706113979344,0.143414341434143
0.0115321102036899,-0.00820450702387071,0.143514351435144
0.0115271367845305,-0.00820195198629434,0.143614361436144
0.0115221573511003,-0.00819939603347961,0.143714371437144
0.0115171719579288,-0.00819683916970336,0.143814381438144
0.0115121806574068,-0.00819428140138078,0.143914391439144
0.0115071835008562,-0.00819172273492706,0.144014401440144
0.011502180540668,-0.0081891631756883,0.144114411441144
0.0114971718270947,-0.00818660272901044,0.144214421442144
0.0114921574114581,-0.00818404140023956,0.144314431443144
0.0114871373440107,-0.00818147919579078,0.144414441444144
0.0114821116750052,-0.00817891612101029,0.144514451445145
0.011477080453625,-0.00817635218017482,0.144614461446145
0.0114720437290533,-0.00817378738076866,0.144714471447145
0.0114670015483352,-0.00817122172599965,0.144814481448145
0.0114619539617231,-0.00816865522228288,0.144914491449145
0.011456901015193,-0.00816608787496436,0.145014501450145
0.0114518427579281,-0.00816351969045939,0.145114511451145
0.011446779234835,-0.0081609506719756,0.145214521452145
0.0114417104940279,-0.00815838082485883,0.145314531453145
0.0114366365804133,-0.00815581015659373,0.145414541454145
0.0114315575399671,-0.00815323867038766,0.145514551455146
0.0114264734186648,-0.00815066637158691,0.145614561456146
0.011421384260344,-0.00814809326553733,0.145714571457146
0.011416290109911,-0.00814551935651581,0.145814581458146
0.0114111910112035,-0.00814294465093746,0.145914591459146
0.0114060870091277,-0.00814036915307921,0.146014601460146
0.0114009781443136,-0.00813779286828707,0.146114611461146
0.0113958644627369,-0.00813521580083777,0.146214621462146
0.0113907460060964,-0.00813263795607742,0.146314631463146
0.011385622815022,-0.00813005933828284,0.146414641464146
0.011380494933351,-0.00812747995386913,0.146514651465147
0.0113753657205213,-0.00812489924791964,0.146614661466147
0.0113702351872251,-0.00812231723219576,0.146714671467147
0.0113651033430851,-0.00811973391632004,0.146814681468147
0.0113599701977244,-0.00811714930991552,0.146914691469147
0.0113548357607655,-0.00811456342260504,0.147014701470147
0.0113497000429006,-0.00811197626401123,0.147114711471147
0.0113445630537525,-0.00810938784482642,0.147214721472147
0.011339424802944,-0.00810679817360397,0.147314731473147
0.0113342852990288,-0.00810420726103609,0.147414741474147
0.0113291445516297,-0.00810161511460708,0.147514751475148
0.0113240025714388,-0.00809902174607831,0.147614761476148
0.0113188593680788,-0.00809642716293408,0.147714771477148
0.0113137149490343,-0.00809383137479742,0.147814781478148
0.0113085693239279,-0.00809123439129088,0.147914791479148
0.0113034225034519,-0.0080886362209683,0.148014801480148
0.0112982744961597,-0.00808603687345244,0.148114811481148
0.0112931253095359,-0.00808343635729703,0.148214821482148
0.0112879749542724,-0.00808083468105546,0.148314831483148
0.0112828234389229,-0.00807823185435085,0.148414841484148
0.011277670772041,-0.00807562788573666,0.148514851485149
0.0112725169632496,-0.00807302278376654,0.148614861486149
0.0112673620200331,-0.00807041655592489,0.148714871487149
0.0112622059530835,-0.00806780921183463,0.148814881488149
0.011257048768816,-0.0080652007611185,0.148914891489149
0.0112518904768535,-0.00806259120912262,0.149014901490149
0.0112467310846804,-0.00805998056760818,0.149114911491149
0.0112415706029887,-0.00805736884192111,0.149214921492149
0.0112364090392629,-0.00805475604275362,0.149314931493149
0.0112312464009874,-0.0080521421765208,0.149414941494149
0.011226082697785,-0.00804952725177632,0.14951495149515
0.0112209179371402,-0.00804691127707382,0.14961496149615
0.011215753101651,-0.00804429250854207,0.14971497149715
0.0112105881923869,-0.00804167097184202,0.14981498149815
0.0112054232072092,-0.008039046690496,0.14991499149915
0.0112002581471874,-0.00803641969016506,0.15001500150015
0.011195093011252,-0.00803378999223307,0.15011501150115
0.0111899277994033,-0.00803115762236118,0.15021502150215
0.0111847625116409,-0.00802852260300252,0.15031503150315
0.011179597146896,-0.00802588495767952,0.15041504150415
0.0111744317051684,-0.00802324471098394,0.150515051505151
0.0111692661864582,-0.00802060188323075,0.150615061506151
0.011164100589696,-0.00801795649794218,0.150715071507151
0.0111589349159512,-0.00801530857757172,0.150815081508151
0.0111537691641545,-0.00801265814564181,0.150915091509151
0.011148603334306,-0.00801000522246729,0.151015101510151
0.0111434374264056,-0.0080073498305014,0.151115111511151
0.0111382714404533,-0.00800469199112828,0.151215121512151
0.0111331053753799,-0.00800203172680115,0.151315131513151
0.0111279392311855,-0.00799936905783488,0.151415141514151
0.0111227730089392,-0.00799670400668288,0.151515151515152
0.0111176067065026,-0.00799403659152147,0.151615161516152
0.0111124403260142,-0.00799136683587315,0.151715171517152
0.0111072738653355,-0.00798869475898359,0.151815181518152
0.0111021073266049,-0.00798602038116776,0.151915191519152
0.011096940707684,-0.00798334372380961,0.152015201520152
0.011091774009642,-0.0079806648061548,0.152115211521152
0.011086607232479,-0.00797798364744913,0.152215221522152
0.0110814403761949,-0.00797530026800734,0.152315231523152
0.0110762734397205,-0.00797261468814441,0.152415241524152
0.0110711064251944,-0.00796992692603664,0.152515251525153
0.0110659393304779,-0.00796723700092989,0.152615261526153
0.0110607721566403,-0.00796454493313894,0.152715271527153
0.0110556049036816,-0.00796185074084017,0.152815281528153
0.0110504375726711,-0.00795915444221019,0.152915291529153
0.0110452701625394,-0.00795645605649458,0.153015301530153
0.0110401026732868,-0.00795375560293902,0.153115311531153
0.011034935104913,-0.00795105309758153,0.153215321532153
0.0110297674584874,-0.00794834856073708,0.153315331533153
0.0110245997340099,-0.00794564200844361,0.153415341534153
0.0110194319314805,-0.00794293346101607,0.153515351535154
0.0110142640508994,-0.00794022293342332,0.153615361536154
0.0110090960922662,-0.00793751044491102,0.153715371537154
0.0110039280566505,-0.00793479601258632,0.153815381538154
0.0109987599429828,-0.00793207965248742,0.153915391539154
0.0109935917534018,-0.00792936138279073,0.154015401540154
0.0109884234857688,-0.00792664122060346,0.154115411541154
0.0109832551422224,-0.00792391918303294,0.154215421542154
0.0109780867227625,-0.00792119528504791,0.154315431543154
0.0109729182263199,-0.00791846954375578,0.154415441544154
0.0109677496550331,-0.00791574197519459,0.154515451545155
0.0109625810067636,-0.00791301259647145,0.154615461546155
0.0109574122836499,-0.0079102814236246,0.154715471547155
0.0109522434856919,-0.00790754847162269,0.154815481548155
0.0109470746128896,-0.00790481375543476,0.154915491549155
0.0109419056652431,-0.00790207729216803,0.155015501550155
0.0109367366427523,-0.00789933909786045,0.155115511551155
0.0109315675464865,-0.00789659918534258,0.155215521552155
0.0109263983764456,-0.00789385757065237,0.155315531553155
0.0109212291326297,-0.00789111426982795,0.155415541554155
0.0109160598150387,-0.00788836929676897,0.155515551555156
0.0109108904247419,-0.00788562266644431,0.155615561556156
0.0109057209606699,-0.0078828743938227,0.155715571557156
0.0109005514238922,-0.00788012449280392,0.155815581558156
0.0108953818154778,-0.00787737297728753,0.155915591559156
0.0108902121332883,-0.00787461986224249,0.156015601560156
0.0108850423805315,-0.00787186516049908,0.156115611561156
0.0108798725550687,-0.00786910888809543,0.156215621562156
0.0108747026590385,-0.00786635105786203,0.156315631563156
0.0108695326903025,-0.00786359168262927,0.156415641564156
0.0108643626509989,-0.00786083077629691,0.156515651565157
0.010859192541128,-0.00785806835276443,0.156615661566157
0.0108540223617589,-0.0078553044248624,0.156715671567157
0.010848852110753,-0.00785253900649031,0.156815681568157
0.010843681790249,-0.00784977210940964,0.156915691569157
0.0108385114002467,-0.00784700374858906,0.157015701570157
0.0108333409407461,-0.00784423393472068,0.157115711571157
0.0108281704128166,-0.00784146268170408,0.157215721572157
0.0108229998153887,-0.00783869000236974,0.157315731573157
0.0108178291495319,-0.00783591590847895,0.157415741574157
0.0108126584163152,-0.00783314041179294,0.157515751575158
0.0108074876146695,-0.00783036352621136,0.157615761576158
0.0108023243092109,-0.00782758645779583,0.157715771577158
0.0107971684315103,-0.00782480920761572,0.157815781578158
0.010792019914208,-0.00782203177780941,0.157915791579158
0.0107868786878057,-0.00781925416944607,0.158015801580158
0.0107817446849435,-0.00781647638359499,0.158115811581158
0.0107766178414692,-0.00781369842239443,0.158215821582158
0.0107714980878847,-0.00781092028691367,0.158315831583158
0.010766385362176,-0.0078081419782219,0.158415841584158
0.0107612795980526,-0.00780536349845757,0.158515851585159
0.0107561807313622,-0.0078025848476206,0.158615861586159
0.0107510886979526,-0.00779980602891872,0.158715871587159
0.0107460034368792,-0.00779702704235184,0.158815881588159
0.0107409248839899,-0.00779424789005842,0.158915891589159
0.0107358529772706,-0.00779146857203836,0.159015901590159
0.0107307876568461,-0.00778868909043013,0.159115911591159
0.0107257288617718,-0.007785909446303,0.159215921592159
0.010720676531103,-0.00778312964179525,0.159315931593159
0.0107156306060334,-0.00778034967690696,0.159415941594159
0.0107105910266879,-0.00777756955377661,0.15951595159516
0.0107055577353293,-0.007774789272404,0.15961596159616
0.0107005306731514,-0.00777200883492769,0.15971597159716
0.0106955097845557,-0.00776922824241686,0.15981598159816
0.0106904950107358,-0.00776644749594069,0.15991599159916
0.0106854862960932,-0.00776366659656838,0.16001600160016
0.0106804835839602,-0.00776088554536919,0.16011601160116
0.0106754868208767,-0.00775810434341221,0.16021602160216
0.0106704959512438,-0.007755322992836,0.16031603160316
0.0106655109194631,-0.00775254149364038,0.16041604160416
0.0106605316731436,-0.00774975984689471,0.160516051605161
0.0106555581577559,-0.00774697805366809,0.160616061606161
0.0106505903219782,-0.00774419611609906,0.160716071607161
0.0106456323474662,-0.00774141982178703,0.160816081608161
0.0106406841433376,-0.00773864912154882,0.160916091609161
0.0106357456219175,-0.00773588396085483,0.161016101610161
0.0106308166955315,-0.00773312429159107,0.161116111611161
0.0106258972754355,-0.00773037006029732,0.161216121612161
0.0106209872760933,-0.00772762121992857,0.161316131613161
0.0106160866108992,-0.00772487771809389,0.161416141614161
0.0106111951953864,-0.00772213950667909,0.161516151615162
0.0106063129461568,-0.00771940653756996,0.161616161616162
0.0106014397787434,-0.00771667876158323,0.161716171617162
0.0105965756108175,-0.00771395613167387,0.161816181618162
0.0105917203600503,-0.00771123859865851,0.161916191619162
0.0105868739462518,-0.00770852611763059,0.162016201620162
0.0105820362881623,-0.00770581864154511,0.162116211621162
0.0105772073066607,-0.00770311612335723,0.162216221622162
0.0105723869226261,-0.00770041851709114,0.162316231623162
0.0105675750569372,-0.00769772577890945,0.162416241624162
0.0105627716336808,-0.00769503786283634,0.162516251625163
0.0105579765758741,-0.00769235472503463,0.162616261626163
0.0105531898054651,-0.00768967632059768,0.162716271627163
0.010548411248679,-0.00768700260568801,0.162816281628163
0.0105436408317406,-0.00768433353860691,0.162916291629163
0.0105388784776672,-0.00768166907444774,0.163016301630163
0.0105341241158915,-0.00767900917258068,0.163116311631163
0.0105293776726384,-0.00767635378916844,0.163216321632163
0.0105246390752019,-0.0076737028846504,0.163316331633163
0.0105199082530147,-0.00767105641518938,0.163416341634163
0.0105151851355093,-0.00766841434015556,0.163516351635164
0.0105104735237048,-0.00766577218386219,0.163616361636164
0.0105057733117502,-0.0076631299452401,0.163716371637164
0.0105010843948634,-0.00766048762535865,0.163816381638164
0.0104964066704008,-0.00765784522528684,0.163916391639164
0.0104917400367882,-0.00765520274609396,0.164016401640164
0.0104870843903127,-0.00765256018884926,0.164116411641164
0.0104824396336768,-0.00764991755355258,0.164216421642164
0.010477805664237,-0.00764727484234255,0.164316431643164
0.010473182385765,-0.00764463205414981,0.164416441644164
0.0104685696988248,-0.007641989192182,0.164516451645165
0.010463967507188,-0.00763934625430075,0.164616461646165
0.0104593757156955,-0.00763670324371371,0.164716471647165
0.010454794228119,-0.00763406016042078,0.164816481648165
0.0104502229503686,-0.00763141700442197,0.164916491649165
0.0104456617883544,-0.00762877377785573,0.165016501650165
0.0104411106522632,-0.00762613047965279,0.165116511651165
0.010436569446936,-0.00762348711302088,0.165216521652165
0.0104320380846978,-0.00762084367582154,0.165316531653165
0.0104275164725282,-0.00761820017019306,0.165416541654165
0.0104230045238216,-0.00761555659720488,0.165516551655166
0.0104185021498341,-0.00761291295792602,0.165616561656166
0.0104140092618217,-0.00761026925128728,0.165716571657166
0.0104095257731791,-0.00760762547835794,0.165816581658166
0.0104050515983697,-0.00760498164127637,0.165916591659166
0.0104005866529268,-0.00760233773897339,0.166016601660166
0.0103961308513138,-0.00759969377358736,0.166116611661166
0.0103916841112021,-0.00759704974511837,0.166216621662166
0.0103872463481245,-0.00759440565356634,0.166316631663166
0.0103828174818909,-0.00759176150000054,0.166416641664166
0.0103783974291034,-0.00758911728549006,0.166516651665167
0.0103739861106409,-0.00758647301003499,0.166616661666167
0.010369583446313,-0.00758382867363534,0.166716671667167
0.0103651893569989,-0.00758118427842937,0.166816681668167
0.0103608037635772,-0.00757853982441728,0.166916691669167
0.0103564265901346,-0.00757589531159906,0.167016701670167
0.0103520577575501,-0.00757325074104371,0.167116711671167
0.0103476971909794,-0.00757060611275142,0.167216721672167
0.0103433448145088,-0.00756796142779137,0.167316731673167
0.0103390005532943,-0.00756531668723266,0.167416741674167
0.0103346643324917,-0.00756267189000618,0.167516751675168
0.010330336079395,-0.00756002703825031,0.167616761676168
0.0103260157212983,-0.00755738213089587,0.167716771677168
0.010321703186565,-0.00755473717008122,0.167816781678168
0.0103173984014201,-0.00755209215473727,0.167916791679168
0.0103131012974346,-0.00754944708700221,0.168016801680168
0.0103088118029718,-0.00754680196580703,0.168116811681168
0.0103045298496026,-0.0075441567932901,0.168216821682168
0.0103002553678288,-0.00754151156838215,0.168316831683168
0.0102959882902906,-0.00753886629215236,0.168416841684168
0.0102917285474898,-0.00753622096567009,0.168516851685169
0.0102874760742049,-0.00753357558893517,0.168616861686169
0.010283230803076,-0.00753093016194778,0.168716871687169
0.0102789926688818,-0.00752828468577692,0.168816881688169
0.0102747616064009,-0.00752563916042277,0.168916891689169
0.0102705375504117,-0.00752299358695442,0.169016901690169
0.0102663204378314,-0.00752034796537188,0.169116911691169
0.0102621102045076,-0.00751770229567524,0.169216921692169
0.0102579017535463,-0.0075150602997624,0.169316931693169
0.010253695071048,-0.00751242194128057,0.169416941694169
0.0102494901399053,-0.0075097871870844,0.16951695169517
0.0102452869472878,-0.00750715600295936,0.16961696169617
0.0102410854792959,-0.00750452835682938,0.16971697169717
0.0102368857198916,-0.00750190421554903,0.16981698169817
0.0102326876562442,-0.00749928354490395,0.16991699169917
0.010228491273385,-0.00749666631388709,0.17001700170017
0.0102242965584837,-0.00749405249042246,0.17011701170117
0.0102201034965712,-0.00749144204136462,0.17021702170217
0.0102159120748172,-0.00748883493677597,0.17031703170317
0.0102117222803912,-0.00748623114564962,0.17041704170417
0.0102075340972552,-0.00748363063484013,0.170517051705171
0.0102033475147172,-0.00748103337654826,0.170617061706171
0.0101991625188774,-0.00747843933762877,0.170717071707171
0.0101949790969053,-0.00747584849028231,0.170817081708171
0.0101907972349016,-0.00747326080350199,0.170917091709171
0.0101866169211048,-0.00747067624841922,0.171017101710171
0.0101824381426845,-0.00746809479509638,0.171117111711171
0.0101782608868102,-0.00746551641573422,0.171217121712171
0.0101740851406516,-0.00746294108039487,0.171317131713171
0.0101699108924473,-0.00746036876127927,0.171417141714171
0.010165738129367,-0.00745779942951871,0.171517151715172
0.0101615668396493,-0.00745523305838323,0.171617161716172
0.0101573970115331,-0.00745266961900421,0.171717171717172
0.0101532286321879,-0.0074501090846517,0.171817181718172
0.0101490616909217,-0.00744755142752627,0.171917191719172
0.0101448961759732,-0.00744499662196713,0.172017201720172
0.010140732074512,-0.00744244464017486,0.172117211721172
0.0101365693769152,-0.00743989545648877,0.172217221722172
0.0101324080703525,-0.00743734904417862,0.172317231723172
0.0101282481430625,-0.00743480537651435,0.172417241724172
0.0101240895854224,-0.00743226442997346,0.172517251725173
0.0101199323867403,-0.0074297261767567,0.172617261726173
0.0101157765341855,-0.00742719059334156,0.172717271727173
0.0101116220170663,-0.00742465765406718,0.172817281728173
0.0101074688268288,-0.00742212733434177,0.172917291729173
0.0101033169506426,-0.00741959960957382,0.173017301730173
0.0100991663778157,-0.00741707445624065,0.173117311731173
0.0100950170997945,-0.00741455184868157,0.173217321732173
0.0100908691058869,-0.00741203176337397,0.173317331733173
0.0100867223843318,-0.00740951417893381,0.173417341734173
0.0100825769255062,-0.00740699906863104,0.173517351735174
0.0100784327197873,-0.00740448641108151,0.173617361736174
0.0100742897575523,-0.0074019761838319,0.173717371737174
0.0100701480281093,-0.0073994683633599,0.173817381738174
0.0100660075218352,-0.00739696292721217,0.173917391739174
0.0100618682301765,-0.00739445985186613,0.174017401740174
0.0100577301413719,-0.00739195911807618,0.174117411741174
0.0100535932479371,-0.00738946070125063,0.174217421742174
0.01004945753918,-0.00738696458000544,0.174317431743174
0.010045323006547,-0.00738447073402566,0.174417441744174
0.0100411896404151,-0.00738197914085814,0.174517451745175
0.0100370574311617,-0.00737948978018784,0.174617461746175
0.010032926370233,-0.00737700263170009,0.174717471747175
0.0100287964490755,-0.00737451767294146,0.174817481748175
0.0100246676591355,-0.00737203488359709,0.174917491749175
0.010020539989721,-0.00736955424442141,0.175017501750175
0.0100164128474239,-0.00736706969730622,0.175117511751175
0.0100122862279673,-0.00736458127753515,0.175217521752175
0.0100081601292131,-0.00736208902253056,0.175317531753175
0.0100040345458149,-0.0073595929654376,0.175417541754175
0.00999990947456536,-0.00735709314260918,0.175517551755176
0.00999578491225677,-0.00735458958719063,0.175617561756176
0.00999166085568146,-0.00735208233553505,0.175717571757176
0.00998753730056279,-0.00734957141864912,0.175817581758176
0.00998341424369292,-0.00734705687288585,0.175917591759176
0.00997928851060633,-0.0073445406805489,0.176017601760176
0.00997516012803288,-0.00734202285767632,0.176117611761176
0.00997102912377201,-0.00733950342137531,0.176217621762176
0.00996689552669221,-0.00733698238447646,0.176317631763176
0.00996275936245438,-0.00733445976408689,0.176417641764176
0.00995862065885766,-0.00733193557410637,0.176517651765177
0.00995447944263229,-0.00732940983057282,0.176617661766177
0.00995033574050842,-0.00732688254738593,0.176717671767177
0.00994618957814674,-0.00732435374058381,0.176817681768177
0.0099420409822775,-0.00732182342299686,0.176917691769177
0.00993788997749238,-0.00731929161066311,0.177017701770177
0.00993373658945216,-0.00731675831534386,0.177117711771177
0.00992958084381782,-0.00731422355414642,0.177217721772177
0.00992542276518104,-0.00731168733883182,0.177317731773177
0.00992126237813341,-0.00730914968436918,0.177417741774177
0.00991709970726682,-0.00730661060358871,0.177517751775178
0.00991293477610349,-0.00730407011039025,0.177617761776178
0.00990876760923529,-0.00730152821760412,0.177717771777178
0.00990459823125384,-0.00729898494019915,0.177817781778178
0.00990042666354325,-0.00729644028886747,0.177917791779178
0.00989625293069514,-0.00729389427857792,0.178017801780178
0.0098920770551629,-0.00729134692109172,0.178117811781178
0.0098878990593997,-0.00728879822923924,0.178217821782178
0.00988371896692802,-0.00728624821692026,0.178317831783178
0.00987953680020119,-0.00728369689482679,0.178417841784178
0.00987535257953408,-0.00728114427578914,0.178517851785179
0.00987116530308276,-0.00727859698673199,0.178617861786179
0.00986697500613107,-0.00727605498061024,0.178717871787179
0.00986278172182423,-0.00727351820610215,0.178817881788179
0.00985858548437679,-0.00727098661937044,0.178917891789179
0.00985438632693409,-0.00726846017016245,0.179017901790179
0.00985018428371056,-0.00726593881250245,0.179117911791179
0.00984597938785165,-0.0072634225004147,0.179217921792179
0.00984177167036414,-0.00726091118792346,0.179317931793179
0.00983756116439338,-0.00725840482798363,0.179417941794179
0.00983334790201553,-0.00725590337782721,0.17951795179518
0.00982913191423749,-0.00725340679147837,0.17961796179618
0.00982491323206603,-0.00725091502403066,0.17971797179718
0.0098206953100985,-0.007248428380207,0.17981798179818
0.00981647814833481,-0.00724594681510085,0.17991799179918
0.00981226174677486,-0.00724347028273655,0.18001800180018
0.00980804610541875,-0.00724099873927665,0.18011801180118
0.00980383122640493,-0.0072385321398147,0.18021802180218
0.00979961466339527,-0.00723606762209227,0.18031803180318
0.00979539643884308,-0.00723360517007133,0.18041804180418
0.00979117657413242,-0.0072311447645064,0.180518051805181
0.00978695509064732,-0.00722868638935915,0.180618061806181
0.00978273200763356,-0.00722623002645337,0.180718071807181
0.00977850734754428,-0.00722377565868157,0.180818081808181
0.0097742859346267,-0.00722132738109411,0.180918091809181
0.00977006774321977,-0.00721888513916142,0.181018101810181
0.00976585275193962,-0.00721644887835429,0.181118111811181
0.00976164093619428,-0.00721401854414314,0.181218121812181
0.00975743227246154,-0.0072115940862755,0.181318131813181
0.00975322673614959,-0.00720917544808362,0.181418141814181
0.00974902430694359,-0.00720676258038402,0.181518151815182
0.00974482496025174,-0.00720435542971667,0.181618161816182
0.00974062867255174,-0.00720195394582884,0.181718171817182
0.00973643542245943,-0.00719955807632959,0.181818181818182
0.00973224098662018,-0.00719716502311291,0.181918191819182
0.00972804538214139,-0.00719477476051776,0.182018201820182
0.00972384862399173,-0.00719238726395273,0.182118211821182
0.00971965073141696,-0.00719000250989511,0.182218221822182
0.00971545171938593,-0.00718762047375322,0.182318231823182
0.00971125160286751,-0.00718524113200465,0.182418241824182
0.00970705040003808,-0.00718286446112699,0.182518251825183
0.0097028481258666,-0.00718049043652844,0.182618261826183
0.00969864479532191,-0.00717811903682488,0.182718271827183
0.00969444042444195,-0.00717575023742479,0.182818281828183
0.00969023502926486,-0.00717338401587477,0.182918291829183
0.00968602862262111,-0.00717102034972167,0.183018301830183
0.00968182122161784,-0.00716865921651199,0.183118311831183
0.00967761284015488,-0.00716630059379268,0.183218321832183
0.00967340624105444,-0.0071639470604829,0.183318331833183
0.00966920141469377,-0.00716159857060691,0.183418341834183
0.00966499834931147,-0.00715925507925825,0.183518351835184
0.00966079703100807,-0.0071569165393919,0.183618361836184
0.00965659744909153,-0.00715458290823969,0.183718371837184
0.00965239959393894,-0.00715225413982588,0.183818381838184
0.00964820345165061,-0.00714993019138238,0.183918391839184
0.00964401044961348,-0.00714761030484362,0.184018401840184
0.00963982056216686,-0.00714529444171843,0.184118411841184
0.00963563376364959,-0.00714298256886138,0.184218421842184
0.00963145003053935,-0.0071406746477812,0.184318431843184
0.00962726933931364,-0.00713837064533254,0.184418441844184
0.00962309166324231,-0.0071360705262317,0.184518451845185
0.00961891697987213,-0.00713377425412577,0.184618461846185
0.00961474526568068,-0.00713148179693869,0.184718471847185
0.00961057649607609,-0.00712919311938656,0.184818481848185
0.00960641064860522,-0.00712690818725503,0.184918491849185
0.00960224769974566,-0.00712462696739867,0.185018501850185
0.00959808762597471,-0.0071223494277415,0.185118511851185
0.00959393040483925,-0.00712007553513808,0.185218521852185
0.00958977601388604,-0.00711780525537397,0.185318531853185
0.00958562443173084,-0.00711553855851139,0.185418541854185
0.00958147563378216,-0.00711327541140508,0.185518551855186
0.00957732960079413,-0.00711101578197896,0.185618561856186
0.00957318630817524,-0.00710875964029526,0.185718571857186
0.00956904573667973,-0.00710650695427798,0.185818581858186
0.00956490786385436,-0.00710425769398924,0.185918591859186
0.009560772668315,-0.00710201182735307,0.186018601860186
0.00955664012867759,-0.00709976932550085,0.186118611861186
0.00955251022462738,-0.00709753015849508,0.186218621862186
0.00954838293478013,-0.00709529429639785,0.186318631863186
0.00954425823989025,-0.00709306170927158,0.186418641864186
0.00954013611750451,-0.00709083236824763,0.186518651865187
0.00953601654944633,-0.00708860624552687,0.186618661866187
0.00953189951540094,-0.0070863833111715,0.186718671867187
0.00952778499398429,-0.00708416353738228,0.186818681868187
0.00952367296701979,-0.00708194689635988,0.186918691869187
0.00951956341526185,-0.00707973335923577,0.187018701870187
0.00951545631839553,-0.00707752289927991,0.187118711871187
0.00951135165610606,-0.00707531548976222,0.187218721872187
0.00950724941235539,-0.00707311110288339,0.187318731873187
0.00950314956575939,-0.00707090971191326,0.187418741874187
0.00949905209921084,-0.00706871129012176,0.187518751875188
0.00949495699346397,-0.00706651581184804,0.187618761876188
0.0094908642292732,-0.00706432325036202,0.187718771877188
0.00948677379060049,-0.00706213357893366,0.187818781878188
0.00948268565713097,-0.00705994677404035,0.187918791879188
0.00947859981175734,-0.00705776280895195,0.188018801880188
0.00947451623630311,-0.00705558165800776,0.188118811881188
0.00947043491366114,-0.00705340329768528,0.188218821882188
0.00946635582672403,-0.00705122770232345,0.188318831883188
0.00946227895731539,-0.00704905484839995,0.188418841884188
0.00945820428832798,-0.00704688471025381,0.188518851885189
0.00945413180265451,-0.00704471726436253,0.188618861886189
0.00945006148425694,-0.00704255248720369,0.188718871887189
0.00944599331602795,-0.00704039035525488,0.188818881888189
0.00944192727979115,-0.00703823084499341,0.188918891889189
0.00943786336164686,-0.00703607393289695,0.189018901890189
0.0094338015434186,-0.00703391959651219,0.189118911891189
0.00942974180906842,-0.0070317678133859,0.189218921892189
0.00942568414362737,-0.00702961855999547,0.189318931893189
0.00942162853105734,-0.00702747181495696,0.189418941894189
0.00941757495532037,-0.00702532755474785,0.18951895189519
0.00941352339930926,-0.00702318575905319,0.18961896189619
0.00940947385019342,-0.00702104640648903,0.18971897189719
0.00940542629086563,-0.00701890947353277,0.18981898189819
0.00940138070635714,-0.00701677493986964,0.18991899189919
0.0093973370827681,-0.0070146427841156,0.19001900190019
0.00939329540299147,-0.00701251298595559,0.19011901190119
0.00938925565419668,-0.00701038552507494,0.19021902190219
0.00938521713819375,-0.00700825934937709,0.19031903190319
0.00938117984535994,-0.00700613444923919,0.19041904190419
0.00937714376821059,-0.00700401081396932,0.190519051905191
0.00937310889819232,-0.00700188843394454,0.190619061906191
0.00936907522888976,-0.00699976729954211,0.190719071907191
0.00936504275174924,-0.00699764739900072,0.190819081908191
0.00936101145714812,-0.00699552872269764,0.190919091909191
0.00935698133974019,-0.00699341126100983,0.191019101910191
0.00935295238990271,-0.00699129500538393,0.191119111911191
0.00934892460122048,-0.00698917994405844,0.191219121912191
0.00934489796513976,-0.00698706606847989,0.191319131913191
0.00934087247417627,-0.00698495336902535,0.191419141914191
0.0093368481219147,-0.00698284183607208,0.191519151915192
0.00933282489980141,-0.00698073146106643,0.191619161916192
0.0093288028014212,-0.00697862223331635,0.191719171917192
0.00932478181928969,-0.00697651414426821,0.191819181918192
0.00932076194592242,-0.00697440718536835,0.191919191919192
0.0093167431738349,-0.00697230134592474,0.192019201920192
0.00931272549661195,-0.00697019661952219,0.192119211921192
0.00930870890783845,-0.0069680929943994,0.192219221922192
0.0093046933978914,-0.00696599046414126,0.192319231923192
0.00930067896249404,-0.00696388901912485,0.192419241924192
0.00929666559416201,-0.0069617886507966,0.192519251925193
0.0092926532864801,-0.00695968935060276,0.192619261926193
0.00928864203196376,-0.00695759110998987,0.192719271927193
0.00928463182419778,-0.00695549392040408,0.192819281928193
0.00928062265676707,-0.00695339777436119,0.192919291929193
0.00927661452325633,-0.00695130266330747,0.193019301930193
0.00927260741618111,-0.00694920857762007,0.193119311931193
0.00926860133126465,-0.00694711551195307,0.193219321932193
0.00926459626102248,-0.00694502345668345,0.193319331933193
0.00926059219903943,-0.00694293240325774,0.193419341934193
0.00925658913890018,-0.00694084234632992,0.193519351935194
0.00925258707418965,-0.00693875327520779,0.193619361936194
0.00924858600063092,-0.00693666518347634,0.193719371937194
0.00924458590967031,-0.00693457806365101,0.193819381938194
0.00924058679703112,-0.0069324919082475,0.193919391939194
0.00923658865629812,-0.00693040670978116,0.194019401940194
0.00923259148212523,-0.00692832245969861,0.194119411941194
0.00922859526702806,-0.00692623915158439,0.194219421942194
0.00922460000672979,-0.00692415677902347,0.194319431943194
0.00922060569374603,-0.00692207533239302,0.194419441944194
0.00921661232486906,-0.00691999480741603,0.194519451945195
0.00921261989261457,-0.00691791519446985,0.194619461946195
0.00920862839270566,-0.00691583648820846,0.194719471947195
0.00920463781765804,-0.0069137586800781,0.194819481948195
0.00920064816426388,-0.00691168176580197,0.194919491949195
0.00919665942503897,-0.0069096057357574,0.195019501950195
0.00919267159570632,-0.00690753058352901,0.195119511951195
0.00918868466985091,-0.00690545630484007,0.195219521952195
0.00918469864426491,-0.00690338289006773,0.195319531953195
0.00918071351146404,-0.0069013103338659,0.195419541954195
0.00917672926717146,-0.00689923862981947,0.195519551955196
0.00917274590604108,-0.00689716777151315,0.195619561956196
0.00916876342272696,-0.00689509775253165,0.195719571957196
0.00916478181188302,-0.00689302856539069,0.195819581958196
0.00916080270725254,-0.00689096325304399,0.195919591959196
0.00915682608958992,-0.00688890178020763,0.196019601960196
0.00915285194071857,-0.00688684411266728,0.196119611961196
0.00914888023925456,-0.0068847902172775,0.196219621962196
0.00914491096915965,-0.00688274006089313,0.196319631963196
0.00914094411011908,-0.00688069360929955,0.196419641964196
0.00913697964395644,-0.00687865083148978,0.196519651965197
0.00913301755249515,-0.00687661169324947,0.196619661966197
0.00912905781755881,-0.00687457616357156,0.196719671967197
0.00912510042097101,-0.00687254420931088,0.196819681968197
0.00912114534562434,-0.00687051580052955,0.196919691969197
0.00911719257334242,-0.00686849090408241,0.197019701970197
0.00911324208701811,-0.00686646949110094,0.197119711971197
0.00910929386847473,-0.0068644515284398,0.197219721972197
0.00910534790060515,-0.00686243698723037,0.197319731973197
0.00910140416630207,-0.00686042583646595,0.197419741974197
0.00909746264952755,-0.00685841804727794,0.197519751975198
0.0090935233321049,-0.00685641358865936,0.197619761976198
0.00908958619799627,-0.00685441243174187,0.197719771977198
0.00908565123116354,-0.00685241454765686,0.197819781978198
0.0090817184144994,-0.00685041990646663,0.197919791979198
0.0090777877319658,-0.00684842848144113,0.198019801980198
0.00907385916752482,-0.00684644024264266,0.198119811981198
0.00906993256614175,-0.00684445435074629,0.198219821982198
0.009066007913917,-0.00684247078650635,0.198319831983198
0.00906208519695102,-0.00684048952853878,0.198419841984198
0.00905816440134403,-0.00683851055866711,0.198519851985199
0.00905424551319637,-0.00683653385657646,0.198619861986199
0.00905032851967774,-0.00683455940302125,0.198719871987199
0.00904641340688839,-0.00683258717875571,0.198819881988199
0.00904250016092865,-0.00683061716560334,0.198919891989199
0.0090385887700373,-0.00682864934324937,0.199019901990199
0.00903467921924559,-0.00682668369458659,0.199119911991199
0.00903077149786132,-0.00682472020036913,0.199219921992199
0.00902686559091582,-0.00682275884242077,0.199319931993199
0.0090229614855785,-0.00682079960256484,0.199419941994199
0.00901905917008808,-0.00681884246262503,0.1995199519952
0.00901515863161435,-0.00681688740442474,0.1996199619962
0.00901125951625062,-0.00681493018429466,0.1997199719972
0.00900736181223578,-0.00681297082468793,0.1998199819982
0.00900346551208545,-0.00681100934591949,0.1999199919992
0.00899957060403824,-0.00680904577151176,0.2000200020002
0.00899567708060995,-0.0068070801217798,0.2001200120012
0.00899178493110828,-0.00680511241810745,0.2002200220022
0.00898789414591059,-0.00680314268187887,0.2003200320032
0.00898400471646311,-0.00680117093233972,0.2004200420042
0.00898011663314311,-0.00679919719301252,0.200520052005201
0.00897622988632784,-0.00679722148100457,0.200620062006201
0.00897234446639418,-0.00679524381876901,0.200720072007201
0.00896846036585802,-0.0067932642266208,0.200820082008201
0.00896457757509627,-0.00679128272166716,0.200920092009201
0.00896069608448634,-0.0067892993263614,0.201020102010201
0.0089568158854744,-0.00678731405781075,0.201120112011201
0.00895293697057607,-0.00678532693739934,0.201220122012201
0.00894905932909934,-0.0067833379822344,0.201320132013201
0.00894518295355981,-0.00678134721263078,0.201420142014201
0.00894130783540384,-0.00677935464569571,0.201520152015202
0.00893743396607776,-0.00677736030067494,0.201620162016202
0.00893356133595884,-0.0067753641957449,0.201720172017202
0.00892968993863169,-0.00677336635015116,0.201820182018202
0.00892581976447356,-0.00677136677993194,0.201920192019202
0.00892195080600008,-0.00676936550326364,0.202020202020202
0.00891808305358831,-0.00676736253832267,0.202120212021202
0.00891421650189234,-0.00676535790328552,0.202220222022202
0.00891035114022005,-0.00676335161312104,0.202320232023202
0.00890648696215624,-0.00676134368600573,0.202420242024202
0.00890262395914735,-0.0067593341390468,0.202520252025203
0.00889876212263964,-0.00675732298828239,0.202620262026203
0.00889490144728718,-0.00675531025081961,0.202720272027203
0.00889104192239785,-0.00675329594269669,0.202820282028203
0.00888718354262566,-0.00675128008102075,0.202920292029203
0.00888332629941713,-0.00674926268076074,0.203020302030203
0.00887947018421831,-0.00674724375688541,0.203120312031203
0.00887561519168349,-0.00674522332757135,0.203220322032203
0.00887176131325891,-0.00674320140671805,0.203320332033203
0.0088679085414601,-0.00674117801036372,0.203420342034203
0.00886405686987195,-0.00673915315347712,0.203520352035204
0.00886020628994073,-0.0067371268510271,0.203620362036204
0.00885635679525132,-0.00673509911905179,0.203720372037204
0.00885250837831917,-0.00673306997038158,0.203820382038204
0.00884866103165989,-0.0067310394210545,0.203920392039204
0.0088448147477892,-0.00672900748497023,0.204020402040204
0.0088409695213608,-0.00672697417602842,0.204120412041204
0.00883712534275214,-0.00672493950919793,0.204220422042204
0.0088332822076863,-0.00672290349837834,0.204320432043204
0.00882944010654034,-0.0067208661574694,0.204420442044204
0.00882560101413365,-0.00671882441999489,0.204520452045205
0.00882176490159763,-0.00671677832765372,0.204620462046205
0.00881793174647905,-0.00671472792321409,0.204720472047205
0.00881410152204775,-0.00671267324837489,0.204820482048205
0.00881027420478132,-0.00671061434483503,0.204920492049205
0.0088064497690188,-0.00670855125322433,0.205020502050205
0.00880262568823195,-0.00670648441512385,0.205120512051205
0.00879880196135152,-0.00670441386581739,0.205220522052205
0.00879497858944676,-0.00670233964058865,0.205320532053205
0.00879115557037914,-0.00670026177685972,0.205420542054205
0.00878733290307955,-0.00669818030777586,0.205520552055206
0.00878351058754801,-0.00669609526969015,0.205620562056206
0.00877968862164613,-0.00669400669574783,0.205720572057206
0.00877586700644292,-0.00669191462123262,0.205820582058206
0.00877204574086948,-0.00668981908035896,0.205920592059206
0.00876822482278715,-0.00668772010520311,0.206020602060206
0.00876440425326522,-0.00668561772891031,0.206120612061206
0.00876058402909604,-0.006683511985695,0.206220622062206
0.00875676415241817,-0.00668140290763343,0.206320632063206
0.00875294462002376,-0.00667929052680159,0.206420642064206
0.0087491254329823,-0.00667717487527573,0.206520652065207
0.00874530658915512,-0.00667505598406263,0.206620662066207
0.00874148808854233,-0.00667293388523846,0.206720672067207
0.00873766993007473,-0.00667080860981011,0.206820682068207
0.00873385211375234,-0.00666868018878456,0.206920692069207
0.00873003463850587,-0.00666654865209931,0.207020702070207
0.00872621750219704,-0.00666441402969235,0.207120712071207
0.00872240070589496,-0.00666227635257029,0.207220722072207
0.00871858424853043,-0.00666013564960183,0.207320732073207
0.00871476812903427,-0.00665799194965549,0.207420742074207
0.0087109523463373,-0.00665584528266878,0.207520752075208
0.00870713690043952,-0.00665369567644122,0.207620762076208
0.00870332179134083,-0.00665154316091033,0.207720772077208
0.00869950701583378,-0.00664938776280635,0.207820782078208
0.00869569257605655,-0.0066472295120669,0.207920792079208
0.00869187846880177,-0.00664506843435283,0.208020802080208
0.00868806469513853,-0.0066429045574635,0.208120812081208
0.00868425125399766,-0.00664073791026741,0.208220822082208
0.00868043814430996,-0.00663856851735626,0.208320832083208
0.00867662536607534,-0.00663639640759846,0.208420842084208
0.00867281291822463,-0.00663422160558582,0.208520852085209
0.00866900079861953,-0.00663204413911755,0.208620862086209
0.00866518900939834,-0.00662986403278536,0.208720872087209
0.0086613775473535,-0.0066276813133194,0.208820882088209
0.00865756420137174,-0.006625493337648,0.208920892089209
0.00865374898962956,-0.00662330015602391,0.209020902090209
0.00864993193351091,-0.00662110181976869,0.209120912091209
0.00864611305012328,-0.00661889837485827,0.209220922092209
0.00864229236085055,-0.00661668987154521,0.209320932093209
0.00863846988386919,-0.00661447635794361,0.209420942094209
0.00863464563842499,-0.0066122578800292,0.20952095209521
0.00863081964269435,-0.00661003448698547,0.20962096209621
0.00862699191699203,-0.00660780622478815,0.20972097209721
0.00862316247735625,-0.00660557313834369,0.20982098209821
0.00861933134410189,-0.00660333527576639,0.20992099209921
0.00861549853326687,-0.00660109268089352,0.21002100210021
0.00861166406516615,-0.00659884539970082,0.21012101210121
0.00860782795583769,-0.00659659347602574,0.21022102210221
0.00860399022238887,-0.00659433695370548,0.21032103210321
0.00860015088406528,-0.00659207587764676,0.21042104210421
0.00859630995690506,-0.0065898102895485,0.210521052105211
0.00859246745801542,-0.00658754023324788,0.210621062106211
0.00858862340557276,-0.00658526575151327,0.210721072107211
0.00858477781454594,-0.00658298688604349,0.210821082108211
0.00858093070204235,-0.00658070367960671,0.210921092109211
0.00857708208516912,-0.00657841617069422,0.211021102110211
0.00857323197996439,-0.00657612440314345,0.211121112111211
0.00856938040246609,-0.00657382841651487,0.211221122112211
0.00856552736871243,-0.00657152825036911,0.211321132113211
0.00856167289367219,-0.00656922394426661,0.211421142114211
0.00855781699445258,-0.00656691553990638,0.211521152115212
0.00855395968602253,-0.00656460307257212,0.211621162116212
0.00855010098228163,-0.00656228658396276,0.211721172117212
0.00854624089926801,-0.00655996611150036,0.211821182118212
0.00854237945301969,-0.00655764169153801,0.211921192119212
0.00853851853068115,-0.00655531688024708,0.212021202120212
0.00853465813225238,-0.0065529916819044,0.212121212121212
0.00853079647750933,-0.00655066969224197,0.212221222122212
0.00852693358035158,-0.00654835088239138,0.212321232123212
0.00852306945681717,-0.0065460352224149,0.212421242124212
0.00851920412080575,-0.00654372268344395,0.212521252125213
0.00851533758621709,-0.00654141323767927,0.212621262126213
0.00851146987015822,-0.00653910685625244,0.212721272127213
0.00850760098439062,-0.00653680351029485,0.212821282128213
0.00850373094388297,-0.00653450317307653,0.212921292129213
0.00849985976146574,-0.00653220581679806,0.213021302130213
0.00849598745317706,-0.00652991141366011,0.213121312131213
0.00849211403184732,-0.00652761993800198,0.213221322132213
0.00848823951030701,-0.00652533136095507,0.213321332133213
0.00848436390352498,-0.0065230456568584,0.213421342134213
0.00848048722219314,-0.00652076279898202,0.213521352135214
0.00847660948234974,-0.00651848276166496,0.213621362136214
0.00847273069575588,-0.00651620552031562,0.213721372137214
0.00846885087524204,-0.00651393104713458,0.213821382138214
0.00846497003470788,-0.00651165931753023,0.213921392139214
0.00846108818591463,-0.00650939030798016,0.214021402140214
0.00845720534062357,-0.00650712399068486,0.214121412141214
0.00845332151273428,-0.00650486034319127,0.214221422142214
0.00844943671400807,-0.00650259934090763,0.214321432143214
0.00844555095727531,-0.00650034095924214,0.214421442144214
0.00844166425429731,-0.00649808517360329,0.214521452145215
0.0084377766157661,-0.00649583196046859,0.214621462146215
0.00843388805558124,-0.00649358129738462,0.214721472147215
0.00842999858443486,-0.00649133316082897,0.214821482148215
0.00842611009695589,-0.00648908493232184,0.214921492149215
0.00842222258779832,-0.00648683661613998,0.215021502150215
0.00841833604947768,-0.00648458821121419,0.215121512151215
0.00841445047557878,-0.00648233972075222,0.215221522152215
0.00841056585861714,-0.00648009114582307,0.215321532153215
0.00840668219324684,-0.00647784248642682,0.215421542154215
0.00840279947198342,-0.00647559374577112,0.215521552155216
0.00839891768841158,-0.00647334492385588,0.215621562156216
0.00839503683611622,-0.00647109602281966,0.215721572157216
0.00839115690975124,-0.00646884704373153,0.215821582158216
0.00838727790183217,-0.0064665979876607,0.215921592159216
0.0083833998059439,-0.0064643488567456,0.216021602160216
0.0083795226178096,-0.00646209965205553,0.216121612161216
0.00837564632994472,-0.00645985037465958,0.216221622162216
0.00837177093593424,-0.00645760102562692,0.216321632163216
0.00836789643043196,-0.00645535160709611,0.216421642164216
0.00836402280809197,-0.00645310211906697,0.216521652165217
0.00836015006249897,-0.00645085256367805,0.216621662166217
0.00835627818723778,-0.00644860294306771,0.216721672167217
0.00835240717803156,-0.00644635325616677,0.216821682168217
0.00834853702739594,-0.0064441035061827,0.216921692169217
0.00834466773212328,-0.00644185369418494,0.217021702170217
0.0083407992836599,-0.00643960382017333,0.217121712171217
0.00833693167879828,-0.00643735388628621,0.217221722172217
0.00833306491219238,-0.00643510389466225,0.217321732173217
0.00832919897635775,-0.00643285384423198,0.217421742174217
0.00832533386808674,-0.00643060373713394,0.217521752175218
0.00832146958096414,-0.00642835357550652,0.217621762176218
0.00831760610964406,-0.0064261033593497,0.217721772177218
0.00831374344984946,-0.00642385309080196,0.217821782178218
0.00830988159516534,-0.00642160276986318,0.217921792179218
0.00830602054238397,-0.00641935239867185,0.218021802180218
0.00830216028509006,-0.00641710197829713,0.218121812181218
0.00829830081793777,-0.00641485150873904,0.218221822182218
0.00829444213665019,-0.00641260099320521,0.218321832183218
0.0082905842369505,-0.00641035043062636,0.218421842184218
0.00828672711349268,-0.00640809982314097,0.218521852185219
0.00828287076093071,-0.0064058491718183,0.218621862186219
0.00827901517605705,-0.00640359847772744,0.218721872187219
0.00827516035245632,-0.00640134774193759,0.218821882188219
0.00827130628585188,-0.00639909696444891,0.218921892189219
0.00826745297303607,-0.00639684614846879,0.219021902190219
0.00826360040759362,-0.00639459529399741,0.219121912191219
0.00825974858524769,-0.00639234440210385,0.219221922192219
0.00825589750279074,-0.00639009347278811,0.219321932193219
0.00825204715594594,-0.00638784250818876,0.219421942194219
0.0082481975372289,-0.00638559150937488,0.21952195219522
0.00824434864557025,-0.00638334047634638,0.21962196219622
0.008240500474555,-0.0063810894112419,0.21972197219722
0.00823665301990621,-0.00637883831406125,0.21982198219822
0.00823280627841625,-0.00637658718587363,0.21992199219922
0.00822896024367001,-0.00637433602774841,0.22002200220022
0.00822511491352893,-0.00637208483968538,0.22012201220122
0.00822127028157783,-0.00636983362275394,0.22022202220222
0.00821742634460915,-0.00636758237909243,0.22032203220322
0.00821358309727688,-0.0063653311076315,0.22042204220422
0.00820974053744265,-0.0063630798094406,0.220522052205221
0.0082058986576219,-0.00636082848665792,0.220622062206221
0.00820205745674545,-0.00635857713928365,0.220722072207221
0.0081982149407485,-0.00635632730162493,0.220822082208221
0.00819437112673827,-0.00635407896192065,0.220922092209221
0.00819052602968361,-0.00635183210520178,0.221022102210221
0.00818668220070453,-0.006349587379406,0.221122112211221
0.00818283963231665,-0.00634734476421817,0.221222122212221
0.00817899831596621,-0.00634510424253127,0.221322132213221
0.0081751582409613,-0.00634286579296114,0.221422142214221
0.00817131939981743,-0.00634062939840049,0.221522152215222
0.00816748178291187,-0.0063383950406729,0.221622162216222
0.00816364538276004,-0.00633616269946343,0.221722172217222
0.00815981018973921,-0.00633393235873404,0.221822182218222
0.0081559761952957,-0.00633170400030841,0.221922192219222
0.00815214339087588,-0.0063294776049407,0.222022202220222
0.00814831176899536,-0.00632725315552367,0.222122212221222
0.0081444813200313,-0.00632503063601938,0.222222222222222
0.0081406520375685,-0.00632281002718207,0.222322232223222
0.00813682391091486,-0.00632059131190443,0.222422242224222
0.00813299693472444,-0.00631837447521778,0.222522252225223
0.00812917109830514,-0.00631615949787636,0.222622262226223
0.00812534639631095,-0.00631394636384204,0.222722272227223
0.00812152281911902,-0.00631173505814606,0.222822282228223
0.00811770035924498,-0.00630952556261193,0.222922292229223
0.00811387900920435,-0.00630731786120161,0.223022302230223
0.00811005876151275,-0.00630511193787698,0.223122312231223
0.00810623960761645,-0.00630290777766937,0.223222322232223
0.00810242154110042,-0.00630070536454046,0.223322332233223
0.00809860455341092,-0.00629850468138323,0.223422342234223
0.00809478863813266,-0.00629630571429783,0.223522352235224
0.00809097378778126,-0.00629410844724639,0.223622362236224
0.00808715999487235,-0.0062919128652599,0.223722372237224
0.00808334725192144,-0.00628971895336967,0.223822382238224
0.00807953555251345,-0.0062875266955375,0.223922392239224
0.00807572488809452,-0.00628533607893299,0.224022402240224
0.00807191525331875,-0.00628314708644892,0.224122412241224
0.00806810664070174,-0.006280959706324,0.224222422242224
0.00806429904275903,-0.00627877392252018,0.224322432243224
0.00806049245307543,-0.00627658972006863,0.224422442244224
0.00805668686416645,-0.00627440708720812,0.224522452245225
0.00805288021033062,-0.00627222421484601,0.224622462246225
0.00804907250332912,-0.00627004110725901,0.224722472247225
0.00804526375385409,-0.0062678577665857,0.224822482248225
0.008041453975805,-0.00626567419603351,0.224922492249225
0.00803764318201253,-0.00626349039774102,0.225022502250225
0.00803383138209922,-0.00626130637491567,0.225122512251225
0.00803001858996503,-0.00625912213076521,0.225222522252225
0.00802620481630179,-0.00625693766635881,0.225322532253225
0.00802239007393999,-0.00625475298490394,0.225422542254225
0.00801857437250247,-0.0062525680906777,0.225522552255226
0.00801475772588889,-0.00625038298367981,0.225622562256226
0.00801094014265292,-0.0062481976681872,0.225722572257226
0.00800712163669411,-0.00624601214526913,0.225822582258226
0.00800330221656614,-0.00624382641920235,0.225922592259226
0.00799948189616875,-0.00624164049212522,0.226022602260226
0.00799566068405533,-0.00623945436510703,0.226122612261226
0.00799183859198736,-0.0062372680413554,0.226222622262226
0.00798801563065677,-0.00623508152407781,0.226322632263226
0.00798419180968649,-0.00623289481434362,0.226422642264226
0.00798036714190674,-0.00623070791429119,0.226522652265227
0.00797654163480215,-0.00622852082819727,0.226622662266227
0.00797271530120314,-0.00622633355606195,0.226722672267227
0.00796888814966325,-0.00622414610216195,0.226822682268227
0.00796506019087461,-0.00622195846756657,0.226922692269227
0.00796123143552923,-0.00621977065441415,0.227022702270227
0.00795740189218068,-0.00621758266484318,0.227122712271227
0.00795357157152109,-0.0062153945020611,0.227222722272227
0.00794974048317327,-0.00621320616820655,0.227322732273227
0.0079459086356908,-0.00621101766327936,0.227422742274227
0.00794207603869652,-0.00620882899155636,0.227522752275228
0.00793824270288245,-0.00620664015303762,0.227622762276228
0.00793440863573306,-0.0062044511519999,0.227722772277228
0.00793057384687129,-0.00620226198844319,0.227822782278228
0.00792673834591978,-0.00620007266557522,0.227922792279228
0.00792290214036301,-0.00619788318446499,0.228022802280228
0.00791906523982382,-0.00619569354618189,0.228122812281228
0.00791522765178678,-0.00619350375500263,0.228222822282228
0.00791138938694371,-0.00619131380985803,0.228322832283228
0.00790755045170991,-0.00618912371395574,0.228422842284228
0.00790371085463904,-0.00618693346943413,0.228522852285229
0.00789987060428475,-0.00618474307736247,0.228622862286229
0.00789602970920059,-0.00618255253880986,0.228722872287229
0.00789218817687105,-0.00618036185591466,0.228822882288229
0.00788834601584969,-0.00617817102974624,0.228922892289229
0.00788450323255189,-0.00617598006351215,0.229022902290229
0.00788065983553111,-0.00617378895721239,0.229122912291229
0.00787681583334102,-0.00617159771405452,0.229222922292229
0.00787297123346608,-0.00616940633296934,0.229322932293229
0.00786912604339067,-0.00616721481823379,0.229422942294229
0.00786528026953009,-0.00616502316984776,0.22952295229523
0.00786143392043789,-0.00616283138994963,0.22962296229623
0.00785758700466773,-0.00616063947960866,0.22972297229723
0.00785373952756562,-0.00615844744096324,0.22982298229823
0.00784989149661603,-0.00615625527401336,0.22992299229923
0.00784604292037253,-0.00615406298196665,0.23002300230023
0.00784219380418122,-0.00615187056589241,0.23012301230123
0.00783834415766485,-0.00614967802685963,0.23022302230223
0.00783449398510024,-0.00614748536593767,0.23032303230323
0.00783064316459822,-0.00614529489902166,0.23042304230423
0.00782679170471235,-0.00614310660579684,0.230523052305231
0.00782293961399629,-0.00614092046701744,0.230623062306231
0.0078190869010038,-0.00613873646343777,0.230723072307231
0.00781523357535741,-0.00613655457474307,0.230823082308231
0.0078113796445419,-0.00613437478275674,0.230923092309231
0.00780752511817982,-0.00613219706716403,0.231023102310231
0.00780367000375573,-0.00613002141085761,0.231123112311231
0.00779981431089247,-0.00612784779352263,0.231223122312231
0.00779595804707443,-0.00612567619698268,0.231323132313231
0.00779210121978607,-0.00612350660413037,0.231423142314231
0.00778824383865014,-0.00612133899572019,0.231523152315232
0.00778438591115121,-0.00611917335357556,0.231623162316232
0.00778052744477355,-0.00611700966058926,0.231723172317232
0.00777666844807083,-0.00611484789858489,0.231823182318232
0.00777280892852752,-0.00611268805045514,0.231923192319232
0.00776894889362809,-0.0061105300990927,0.232023202320232
0.00776508835192601,-0.00610837402632107,0.232123212321232
0.00776122730983667,-0.00610621981503322,0.232223222322232
0.00775736577591361,-0.00610406745026002,0.232323232323232
0.00775350375657214,-0.00610191691275608,0.232423242324232
0.00774964126036571,-0.00609976818755225,0.232523252325233
0.00774577829264054,-0.00609762125754152,0.232623262326233
0.00774191486301936,-0.00609547610775493,0.232723272327233
0.00773805097791737,-0.00609333272001599,0.232823282328233
0.00773418664268058,-0.00609119107935585,0.232923292329233
0.00773032186693202,-0.00608905116973657,0.233023302330233
0.00772645665494824,-0.00608691297618921,0.233123312331233
0.00772259101635216,-0.00608477648160654,0.233223322332233
0.00771872439088112,-0.00608264091188497,0.233323332333233
0.00771485679243478,-0.00608050625847104,0.233423342334233
0.00771098823170498,-0.00607837251388026,0.233523352335234
0.00770711871938402,-0.00607623966742053,0.233623362336234
0.00770324826937138,-0.00607410771374592,0.233723372337234
0.00769937689235909,-0.00607197664430279,0.233823382338234
0.00769550459903927,-0.00606984645053746,0.233923392339234
0.00769163140010392,-0.00606771712496548,0.234023402340234
0.00768775730945264,-0.00606558865903328,0.234123412341234
0.00768388233456998,-0.00606346104632566,0.234223422342234
0.00768000648935551,-0.00606133427935816,0.234323432343234
0.00767612978343199,-0.00605920834850802,0.234423442344234
0.00767225222749162,-0.00605708324842905,0.234523452345235
0.00766837383222634,-0.00605495897056778,0.234623462346235
0.00766449460725897,-0.00605283550850883,0.234723472347235
0.00766061456541992,-0.00605071285369882,0.234823482348235
0.00765673371419375,-0.00604859099972228,0.234923492349235
0.00765285206641084,-0.00604646993909491,0.235023502350235
0.00764896962955549,-0.00604434966433217,0.235123512351235
0.00764508641538918,-0.00604223016901903,0.235223522352235
0.00764120243353455,-0.00604011144567094,0.235323532353235
0.00763731769254537,-0.00603799348787269,0.235423542354235
0.00763343220311356,-0.00603587628813982,0.235523552355236
0.00762954597379278,-0.00603375983898794,0.235623562356236
0.00762565901420586,-0.00603164413507105,0.235723572357236
0.00762177133397564,-0.00602952916890477,0.235823582358236
0.00761788294165579,-0.00602741493193535,0.235923592359236
0.00761399384579995,-0.00602530141988604,0.236023602360236
0.00761010405603087,-0.00602318862527239,0.236123612361236
0.00760621358090221,-0.00602107654167929,0.236223622362236
0.00760232242789845,-0.00601896516162217,0.236323632363236
0.00759843036500233,-0.0060168529924927,0.236423642364236
0.00759453739969826,-0.00601474004177535,0.236523652365237
0.00759064354374752,-0.00601262631588531,0.236623662366237
0.00758674880677295,-0.00601051182230696,0.236723672367237
0.00758285319946658,-0.00600839656745568,0.236823682368237
0.00757895673038206,-0.00600628055988495,0.236923692369237
0.0075750594112806,-0.00600416380494077,0.237023702370237
0.00757116125071577,-0.00600204631010772,0.237123712371237
0.00756726225831049,-0.00599992808180097,0.237223722372237
0.0075633624436876,-0.00599780912750483,0.237323732373237
0.00755946181646986,-0.00599568945363467,0.237423742374237
0.00755556038734937,-0.0059935690655364,0.237523752375238
0.0075516581638106,-0.0059914479717637,0.237623762376238
0.00754775515654541,-0.00598932617766256,0.237723772377238
0.00754385137410761,-0.00598720368964827,0.237823782378238
0.0075399468250507,-0.00598508051520522,0.237923792379238
0.00753604152006687,-0.00598295665861014,0.238023802380238
0.00753213546664041,-0.00598083212841677,0.238123812381238
0.00752822867439416,-0.00597870692997114,0.238223822382238
0.00752432115188186,-0.00597658106861915,0.238323832383238
0.007520412907657,-0.00597445455184528,0.238423842384238
0.00751650395027331,-0.00597232738499563,0.238523852385239
0.00751259428935355,-0.00597019957448531,0.238623862386239
0.00750868393345145,-0.00596807112566042,0.238723872387239
0.00750477289005132,-0.00596594204493606,0.238823882388239
0.0075008611666377,-0.00596381233872762,0.238923892389239
0.00749694877390254,-0.00596168201131182,0.239023902390239
0.0074930357193303,-0.00595955107017315,0.239123912391239
0.00748912200933619,-0.00595741951958833,0.239223922392239
0.00748520765461221,-0.00595528736597256,0.239323932393239
0.00748129266157366,-0.00595315461574122,0.239423942394239
0.00747737703770492,-0.00595102127317104,0.23952395239524
0.00747346079262884,-0.00594888734360795,0.23962396239624
0.00746954393382987,-0.00594675283453652,0.23972397239724
0.00746562646772321,-0.00594461774916428,0.23982398239824
0.00746170840286244,-0.00594248209390643,0.23992399239924
0.00745778974673201,-0.00594034587410909,0.24002400240024
0.00745387050788559,-0.00593820909618744,0.24012401240124
0.00744995069166919,-0.00593607176227986,0.24022402240224
0.00744603030770555,-0.0059339338809399,0.24032403240324
0.00744210936241005,-0.00593179545537539,0.24042404240424
0.00743818786326708,-0.00592965649200135,0.240524052405241
0.00743426581669173,-0.00592751699402542,0.240624062406241
0.00743034323123776,-0.00592537696893217,0.240724072407241
0.00742642011332035,-0.00592323641992904,0.240824082408241
0.00742249647042389,-0.00592109535236215,0.240924092409241
0.00741857230896367,-0.00591895377157741,0.241024102410241
0.00741464763642407,-0.00591681168185175,0.241124112411241
0.00741072245922036,-0.00591466908853118,0.241224122412241
0.00740679678376766,-0.00591252599696171,0.241324132413241
0.00740287061755054,-0.00591038241035088,0.241424142414241
0.00739894396805326,-0.00590823833511399,0.241524152415242
0.00739501684062205,-0.00590609377445859,0.241624162416242
0.00739108924167189,-0.00590394873373078,0.241724172417242
0.00738716117975664,-0.0059018032172073,0.241824182418242
0.00738323265915293,-0.00589965723023426,0.241924192419242
0.00737930368734525,-0.0058975107760191,0.242024202420242
0.00737537427074886,-0.00589536386097722,0.242124212421242
0.0073714444147098,-0.00589321648724688,0.242224222422242
0.00736751412671243,-0.00589106866124347,0.242324232423242
0.00736358341317195,-0.00588892038617444,0.242424242424242
0.0073596522783652,-0.0058867716673859,0.242524252425243
0.00735572073084591,-0.00588462250808541,0.242624262426243
0.00735178877489073,-0.00588247291361906,0.242724272427243
0.00734785641798422,-0.0058803228871944,0.242824282428243
0.00734392366440303,-0.00587817243415746,0.242924292429243
0.00733999052163182,-0.00587602155771586,0.243024302430243
0.00733605699394722,-0.00587387026214644,0.243124312431243
0.00733212308669534,-0.00587171855065676,0.243224322432243
0.00732818880736056,-0.00586956642859282,0.243324332433243
0.0073242541602197,-0.00586741389916236,0.243424342434243
0.00732031915061879,-0.00586526096664201,0.243524352435244
0.00731638378390383,-0.00586310763317035,0.243624362436244
0.0073124480664901,-0.00586095390516255,0.243724372437244
0.00730851200158516,-0.00585879978475689,0.243824382438244
0.00730457559560421,-0.00585664527516121,0.243924392439244
0.00730063885282407,-0.00585449037958287,0.244024402440244
0.00729670177859084,-0.00585233510443735,0.244124412441244
0.00729276437825055,-0.00585017944972435,0.244224422442244
0.00728882665607982,-0.00584802342079019,0.244324432443244
0.00728488861635568,-0.0058458670208423,0.244424442444244
0.00728095026442404,-0.00584371025201916,0.244524452445245
0.00727701160456164,-0.00584155311966677,0.244624462446245
0.00727307264104548,-0.00583939562485432,0.244724472447245
0.0072691333792215,-0.00583723777185864,0.244824482448245
0.00726519382229733,-0.00583507956495646,0.244924492449245
0.00726125397561889,-0.00583292100521715,0.245024502450245
0.00725731384239383,-0.00583076209584817,0.245124512451245
0.00725337342796825,-0.00582860284112644,0.245224522452245
0.00724943273661897,-0.0058264432442595,0.245324532453245
0.00724549177155346,-0.00582428330738583,0.245424542454245
0.00724155053811783,-0.00582212303371298,0.245524552455246
0.0072376090395197,-0.0058199624253793,0.245624562456246
0.00723366728110511,-0.005817801487731,0.245724572457246
0.0072297252650124,-0.00581564022183707,0.245824582458246
0.00722578299765679,-0.00581347863090525,0.245924592459246
0.00722184048117682,-0.00581131671814319,0.246024602460246
0.00721789772091831,-0.00580915448675835,0.246124612461246
0.0072139547211582,-0.00580699193888918,0.246224622462246
0.00721001148403484,-0.00580482907774342,0.246324632463246
0.00720606801489434,-0.00580266590652853,0.246424642464246
0.00720212431801343,-0.00580050242738297,0.246524652465247
0.00719818039659967,-0.00579833864351438,0.246624662466247
0.00719423625386079,-0.00579617455706114,0.246724672467247
0.00719029189514281,-0.00579401017230006,0.246824682468247
0.00718634732365328,-0.00579184549030043,0.246924692469247
0.00718240254259983,-0.00578968051533889,0.247024702470247
0.00717845755625921,-0.0057875152484848,0.247124712471247
0.00717451236783915,-0.00578534969294573,0.247224722472247
0.00717056698161639,-0.00578318385192921,0.247324732473247
0.00716662140186775,-0.00578101772757371,0.247424742474247
0.00716267563180088,-0.0057788513220177,0.247524752475248
0.00715872967462333,-0.0057766846395379,0.247624762476248
0.00715478353354283,-0.00577451768120349,0.247724772477248
0.00715083721283604,-0.00577235044915304,0.247824782478248
0.00714689071677986,-0.00577018294766319,0.247924792479248
0.00714294404751267,-0.00576801517887238,0.248024802480248
0.00713899721038047,-0.00576584714384991,0.248124812481248
0.00713505020645256,-0.00576367884687251,0.248224822482248
0.00713110304107483,-0.00576151028900944,0.248324832483248
0.00712715571745494,-0.00575934147346827,0.248424842484248
0.00712320823880054,-0.00575717240238746,0.248524852485249
0.00711926060831925,-0.00575500307790527,0.248624862486249
0.00711531282921865,-0.00575283350322954,0.248724872487249
0.00711136502231871,-0.00575066418516255,0.248824882488249
0.00710741743674398,-0.00574849363644224,0.248924892489249
0.00710347006928672,-0.00574632186882965,0.249024902490249
0.00709952292315468,-0.00574414889515534,0.249124912491249
0.0070955759951402,-0.00574197472504207,0.249224922492249
0.00709162928524328,-0.00573979937025104,0.249324932493249
0.00708768279453312,-0.00573762284254363,0.249424942494249
0.00708373652087133,-0.00573544515154261,0.24952495249525
0.00707979046532702,-0.00573326630900917,0.24962496249625
0.00707584462683109,-0.00573108632563543,0.24972497249725
0.00707189975703373,-0.00572890494588165,0.24982498249825
0.00706795584845045,-0.00572672218257832,0.24992499249925
0.00706401289466616,-0.00572453804855582,0.25002500250025
0.0070600708881963,-0.00572235255878301,0.25012501250125
0.00705612982262566,-0.00572016572609036,0.25022502250225
0.00705218969260824,-0.00571797756223919,0.25032503250325
0.00704825049065966,-0.00571578808112897,0.25042504250425
0.00704431220929545,-0.00571359729559027,0.250525052505251
0.00704037484423877,-0.0057114052173844,0.250625062506251
0.00703643838693607,-0.00570921186041084,0.250725072507251
0.00703250283311052,-0.00570701723643088,0.250825082508251
0.00702856817420837,-0.00570482135720583,0.250925092509251
0.00702463440595297,-0.00570262423556598,0.251025102510251
0.00702070152085977,-0.00570042588327282,0.251125112511251
0.00701676951358284,-0.00569822631208737,0.251225122512251
0.00701283837663772,-0.00569602553377094,0.251325132513251
0.00700890810467839,-0.00569382356008481,0.251425142514251
0.00700497869128965,-0.00569162040279019,0.251525152515252
0.00700105061012872,-0.0056894146687147,0.251625162516252
0.00699712385264185,-0.00568720638351911,0.251725172517252
0.00699319840706801,-0.0056849955717953,0.251825182518252
0.00698927426164583,-0.00568278225706559,0.251925192519252
0.00698535140889091,-0.0056805664617833,0.252025202520252
0.00698142983490368,-0.00567834821054012,0.252125212521252
0.00697750953219958,-0.00567612752685855,0.252225222522252
0.00697359048794822,-0.00567390443426102,0.252325232523252
0.00696967269466522,-0.00567167895306248,0.252425242524252
0.00696575613952,-0.00566945110785451,0.252525252525253
0.00696184081502837,-0.00566722092002136,0.252625262526253
0.00695792670942884,-0.00566498841094689,0.252725272527253
0.00695401381309877,-0.00566275360415369,0.252825282528253
0.00695010211534603,-0.00566051651995672,0.252925292529253
0.00694619160761697,-0.00565827718080902,0.253025302530253
0.00694228228028875,-0.00565603560702574,0.253125312531253
0.00693837412266944,-0.00565379181892154,0.253225322532253
0.00693446712620529,-0.00565154583894976,0.253325332533253
0.00693056128020437,-0.00564929768635607,0.253425342534253
0.00692665657611293,-0.00564704738252452,0.253525352535254
0.00692275300430824,-0.00564479494563169,0.253625362536254
0.00691885055623662,-0.00564254039813063,0.253725372537254
0.00691494922227534,-0.00564028375926729,0.253825382538254
0.00691104899387055,-0.00563802504828709,0.253925392539254
0.0069071498613996,-0.00563576428443587,0.254025402540254
0.00690325181630884,-0.00563350148695923,0.254125412541254
0.00689935485004451,-0.00563123667510274,0.254225422542254
0.00689545895512233,-0.0056289698681122,0.254325432543254
0.00689156412085028,-0.00562670108523326,0.254425442544254
0.00688767033974379,-0.00562443034357315,0.254525452545255
0.00688377760431858,-0.00562215766344673,0.254625462546255
0.00687988590495171,-0.00561988306196122,0.254725472547255
0.00687599523415881,-0.00561760655729321,0.254825482548255
0.00687210558338613,-0.00561532816654982,0.254925492549255
0.00686821694514947,-0.00561304791004611,0.255025502550255
0.00686432931089508,-0.00561076580275063,0.255125512551255
0.00686044267420768,-0.00560848186284017,0.255225522552255
0.00685655702439534,-0.00560619610849094,0.255325532553255
0.00685267235718114,-0.00560390855574117,0.255425542554255
0.00684878866187314,-0.00560161922276716,0.255525552555256
0.00684490593312524,-0.00559932812453794,0.255625562556256
0.00684102416345307,-0.00559703527922983,0.255725572557256
0.00683714334323378,-0.00559474070395014,0.255825582558256
0.00683326346712136,-0.00559244441259853,0.255925592559256
0.00682938452763135,-0.00559014642335151,0.256025602560256
0.00682550651727936,-0.005587846752247,0.256125612561256
0.006821629428581,-0.00558554541425396,0.256225622562256
0.00681775325512101,-0.00558324242541042,0.256325632563256
0.00681387798941489,-0.00558093780068523,0.256425642564256
0.00681000362504747,-0.0055786315571857,0.256525652565257
0.00680613015560363,-0.00557632370988059,0.256625662566257
0.00680225757359881,-0.00557401427266956,0.256725672567257
0.00679838587154863,-0.00557170326159066,0.256825682568257
0.00679451504517627,-0.00556939069054363,0.256925692569257
0.00679064508592806,-0.00556707657556643,0.257025702570257
0.00678677598738891,-0.00556476093162799,0.257125712571257
0.00678290774421271,-0.00556244377155871,0.257225722572257
0.00677904034998418,-0.00556012511032744,0.257325732573257
0.00677517379721902,-0.00555780496290302,0.257425742574257
0.00677130808057105,-0.00555548334318513,0.257525752575258
0.00676744319469443,-0.00555316026400415,0.257625762576258
0.00676357913103541,-0.00555083574139821,0.257725772577258
0.00675971588638646,-0.00554850978712852,0.257825782578258
0.00675585345326317,-0.00554618241509475,0.257925792579258
0.00675199182631937,-0.00554385363919656,0.258025802580258
0.00674813099913994,-0.00554152347333353,0.258125812581258
0.00674427096637888,-0.00553919193033613,0.258225822582258
0.00674041172162099,-0.00553685902303477,0.258325832583258
0.00673655326058934,-0.00553452476426002,0.258425842584258
0.00673269557579957,-0.00553218916684226,0.258525852585259
0.00672883866404412,-0.00552985224468107,0.258625862586259
0.00672498251783842,-0.00552751400953775,0.258725872587259
0.00672112713183665,-0.0055251744742427,0.258825882588259
0.0067172725017618,-0.0055228336505573,0.258925892589259
0.00671341862119885,-0.00552049155024257,0.259025902590259
0.00670956548373242,-0.00551814818719837,0.259125912591259
0.00670571308615488,-0.00551580357104744,0.259225922592259
0.00670186142098193,-0.00551345771568937,0.259325932593259
0.00669801048393675,-0.00551111063074707,0.259425942594259
0.00669416026860396,-0.00550876233012022,0.25952595259526
0.00669031077070691,-0.00550641282236238,0.25962596259626
0.00668646198383031,-0.00550406212030393,0.25972597259726
0.00668261390262807,-0.00550171023570629,0.25982598259826
0.00667876652282354,-0.00549935717819218,0.25992599259926
0.00667491983800143,-0.00549700295952281,0.26002600260026
0.00667107384281563,-0.00549464758932112,0.26012601260126
0.00666722853298942,-0.00549229107934823,0.26022602260226
0.0066633839021076,-0.00548993344029633,0.26032603260326
0.00665953994482405,-0.00548757468178809,0.26042604260426
0.00665569665686206,-0.00548521481344644,0.260526052605261
0.00665185403287551,-0.00548285384596339,0.260626062606261
0.0066480120664493,-0.00548049179003097,0.260726072607261
0.00664417075330651,-0.00547812865527203,0.260826082608261
0.00664033008917041,-0.00547576445024021,0.260926092609261
0.00663649006655642,-0.00547339918669673,0.261026102610261
0.0066326506822571,-0.00547103287319514,0.261126112611261
0.00662881192985716,-0.00546866551828929,0.261226122612261
0.00662497380507976,-0.00546629713160173,0.261326132613261
0.00662113630257899,-0.00546392772382478,0.261426142614261
0.00661729941700865,-0.00546155730351189,0.261526152615262
0.00661346314516129,-0.00545918587921664,0.261626162616262
0.0066096274806216,-0.00545681345949286,0.261726172617262
0.00660579241804369,-0.00545444005503239,0.261826182618262
0.00660195795421971,-0.00545206567331979,0.261926192619262
0.00659812408380384,-0.00544969032397791,0.262026202620262
0.00659429080251916,-0.00544731401556021,0.262126212621262
0.00659045810608903,-0.00544493675662054,0.262226222622262
0.00658662598916716,-0.00544255855571227,0.262326232623262
0.00658279444640772,-0.00544017942138934,0.262426242624262
0.00657896347567225,-0.00543779936220512,0.262526252625263
0.00657513307161474,-0.00543541838564408,0.262626262626263
0.00657130322995845,-0.00543303650239835,0.262726272627263
0.00656747394642638,-0.00543065371781392,0.262826282628263
0.00656364521674188,-0.00542827004151365,0.262926292629263
0.00655981703662803,-0.0054258854820511,0.263026302630263
0.00655598940180818,-0.00542350004584145,0.263126312631263
0.00655216230907451,-0.00542111374250773,0.263226322632263
0.0065483357530811,-0.00541872657846496,0.263326332633263
0.00654450973168949,-0.00541633856333607,0.263426342634263
0.00654068423955376,-0.00541394970246706,0.263526352635264
0.00653685927346627,-0.00541156000548069,0.263626362636264
0.00653303482915018,-0.00540916947986152,0.263726372637264
0.00652921090339785,-0.00540677813202474,0.263826382638264
0.00652538749193256,-0.00540438596945473,0.263926392639264
0.00652156459154656,-0.00540199300070506,0.264026402640264
0.00651774219796311,-0.0053995992321911,0.264126412641264
0.00651392030797467,-0.00539720467139715,0.264226422642264
0.0065100989183735,-0.00539480932580776,0.264326432643264
0.00650627802488287,-0.00539241320183804,0.264426442644264
0.00650245762536431,-0.00539001630804165,0.264526452645265
0.0064986377144719,-0.00538761864976469,0.264626462646265
0.0064948182900671,-0.00538522023449144,0.264726472647265
0.00649099934894244,-0.00538282107077556,0.264826482648265
0.006487180886821,-0.00538042116289397,0.264926492649265
0.00648336290156442,-0.00537802051940024,0.265026502650265
0.00647954538889578,-0.00537561914564047,0.265126512651265
0.00647572834667688,-0.00537321705016812,0.265226522652265
0.00647191177063073,-0.00537081423726003,0.265326532653265
0.00646809565968823,-0.00536841071546994,0.265426542654265
0.00646428000743409,-0.00536600649121306,0.265526552655266
0.0064604648138684,-0.00536360156983538,0.265626562656266
0.00645665007471415,-0.00536119595775211,0.265726572657266
0.00645283578783317,-0.00535878966244763,0.265826582658266
0.00644902194894852,-0.00535638268819885,0.265926592659266
0.00644520855592174,-0.00535397504462852,0.266026602660266
0.00644139560554539,-0.00535156673387511,0.266126612661266
0.0064375830956809,-0.00534915776556135,0.266226622662266
0.00643377102418992,-0.00534674814396427,0.266326632663266
0.00642995938572651,-0.00534433787549887,0.266426642664266
0.0064261481802905,-0.00534192696551126,0.266526652665267
0.00642233740360524,-0.00533951542041662,0.266626662666267
0.00641852705353227,-0.00533710324556108,0.266726672667267
0.00641471712686386,-0.00533469044842899,0.266826682668267
0.00641090762039254,-0.00533227703222793,0.266926692669267
0.00640709853304914,-0.00532986300337316,0.267026702670267
0.00640328985948754,-0.0053274483682798,0.267126712671267
0.00639948159970776,-0.00532503313122487,0.267226722672267
0.00639567374836377,-0.00532261729862345,0.267326732673267
0.0063918663043864,-0.00532020087475248,0.267426742674267
0.00638805926456799,-0.00531778386388859,0.267526752675268
0.00638425262570101,-0.00531536627351626,0.267626762676268
0.0063804463845778,-0.0053129481079124,0.267726772677268
0.00637664054012918,-0.00531052937135376,0.267826782678268
0.00637283508700904,-0.00530811006918634,0.267926792679268
0.0063690300241483,-0.00530569020568707,0.268026802680268
0.00636522534727004,-0.00530326978620176,0.268126812681268
0.00636142105530516,-0.00530084881500744,0.268226822682268
0.00635761714397684,-0.0052984272985192,0.268326832683268
0.00635381361114661,-0.00529600523887542,0.268426842684268
0.00635001045360684,-0.00529358264142229,0.268526852685269
0.00634620766921914,-0.00529115951150563,0.268626862686269
0.00634240525370671,-0.00528873585233319,0.268726872687269
0.00633860320493117,-0.00528631166925097,0.268826882688269
0.00633480151968496,-0.00528388696546643,0.268926892689269
0.00633100019582954,-0.00528146174632587,0.269026902690269
0.00632719923015735,-0.00527903601503665,0.269126912691269
0.00632339861946075,-0.00527660977587568,0.269226922692269
0.00631959836160137,-0.0052741830331198,0.269326932693269
0.00631579845230249,-0.00527175579104574,0.269426942694269
0.00631199889049472,-0.00526932805286115,0.26952695269527
0.00630819967190133,-0.00526689982391213,0.26962696269627
0.00630440079545323,-0.00526447110633705,0.26972697269727
0.00630060225687342,-0.00526204190548182,0.26982698269827
0.00629680405402351,-0.005259612223485,0.26992699269927
0.00629300618369606,-0.00525718206569251,0.27002700270027
0.00628920864482169,-0.00525475143638117,0.27012701270127
0.00628541143419285,-0.00525232033768936,0.27022702270227
0.006281614548602,-0.00524988877389399,0.27032703270327
0.00627781798697984,-0.00524745675034108,0.27042704270427
0.00627402174611875,-0.00524502426809971,0.270527052705271
0.00627022582281117,-0.00524259133251609,0.270627062706271
0.0062664302170571,-0.00524015794679757,0.270727072707271
0.00626263492351052,-0.00523772411415199,0.270827082708271
0.00625883994217145,-0.00523528983885609,0.270927092709271
0.00625504526983213,-0.0052328551251866,0.271027102710271
0.0062512509043544,-0.00523041997528206,0.271127112711271
0.00624745684466887,-0.00522798439235004,0.271227122712271
0.00624366308649873,-0.00522554838173654,0.271327132713271
0.00623986962984415,-0.00522311194451075,0.271427142714271
0.00623607647149731,-0.00522067508601868,0.271527152715272
0.00623228360931993,-0.00521823780946798,0.271627162716272
0.00622849104224275,-0.00521580011806628,0.271727172717272
0.00622469876705819,-0.00521336201395186,0.271827182718272
0.006220906782697,-0.00521092350247092,0.271927192719272
0.0062171150870208,-0.00520848458469255,0.272027202720272
0.00621332367789122,-0.00520604526596277,0.272127212721272
0.0062095325531699,-0.00520360554842011,0.272227222722272
0.00620574171178746,-0.00520116543634114,0.272327232723272
0.00620195115160564,-0.00519872493186451,0.272427242724272
0.00619816087155516,-0.00519628403819775,0.272527252725273
0.00619437086842846,-0.00519384275854842,0.272627262726273
0.00619058114115626,-0.00519140109719336,0.272727272727273
0.00618679168866949,-0.00518895905627101,0.272827282728273
0.00618300250882958,-0.00518651663791976,0.272927292729273
0.00617921359949826,-0.0051840738474856,0.273027302730273
0.00617542495960625,-0.00518163068603772,0.273127312731273
0.00617163658701519,-0.00517918715785305,0.273227322732273
0.00616784848172498,-0.00517674326506995,0.273327332733273
0.00616406063945898,-0.00517429901196516,0.273427342734273
0.00616027306128619,-0.00517185439960785,0.273527352735274
0.00615648574506843,-0.00516940943227505,0.273627362736274
0.00615269868759786,-0.00516696411317412,0.273727372737274
0.00614891188994377,-0.00516451844337442,0.273827382738274
0.0061451253488987,-0.00516207242822198,0.273927392739274
0.00614133906446236,-0.00515962606878587,0.274027402740274
0.00613755303449657,-0.00515717936827385,0.274127412741274
0.00613376725686288,-0.00515473232989335,0.274227422742274
0.00612998173156129,-0.00515228495685223,0.274327432743274
0.00612619645752251,-0.00514983725021946,0.274427442744274
0.00612241143153891,-0.00514738921427198,0.274527452745275
0.00611862665361067,-0.00514494085114825,0.274627462746275
0.00611484212159924,-0.00514249216405572,0.274727472747275
0.0061110578355047,-0.00514004315406366,0.274827482748275
0.00610727379211942,-0.00513759382544892,0.274927492749275
0.00610348999037412,-0.00513514417928066,0.275027502750275
0.0060997064302688,-0.00513269421876654,0.275127512751275
0.00609592310752682,-0.00513024394604492,0.275227522752275
0.00609214002321717,-0.00512779336325427,0.275327532753275
0.00608835717520158,-0.00512534247253294,0.275427542754275
0.0060845745613416,-0.00512289127708859,0.275527552755276
0.00608079217949884,-0.0051204397779903,0.275627562756276
0.00607701002967322,-0.00511798797844591,0.275727572757276
0.00607322810865729,-0.0051155358795244,0.275827582758276
0.00606944641538167,-0.00511308348336426,0.275927592759276
0.00606566494877727,-0.00511063079317311,0.276027602760276
0.00606188370670563,-0.00510817781002014,0.276127612761276
0.00605810268809757,-0.00510572453604371,0.276227622762276
0.00605432189081462,-0.00510327097338239,0.276327632763276
0.00605054131164924,-0.00510081712310526,0.276427642764276
0.0060467609516707,-0.00509836298841988,0.276527652765277
0.00604298080767118,-0.00509590856932633,0.276627662766277
0.00603920087751248,-0.00509345386903226,0.276727672767277
0.00603542116012534,-0.00509099888860676,0.276827682768277
0.0060316416533713,-0.00508854363018839,0.276927692769277
0.00602786235511198,-0.00508608809484623,0.277027702770277
0.00602408326534729,-0.00508363228578784,0.277127712771277
0.0060203043798006,-0.00508117620194421,0.277227722772277
0.0060165256984718,-0.00507871984652282,0.277327732773277
0.00601274721922254,-0.00507626322166201,0.277427742774277
0.00600896893991435,-0.00507380632736199,0.277527752775278
0.00600519085840876,-0.00507134916576093,0.277627762776278
0.0060014129736367,-0.00506889173792829,0.277727772777278
0.00599763528345979,-0.00506643404707144,0.277827782778278
0.00599385778680866,-0.00506397609212129,0.277927792779278
0.00599008048154504,-0.00506151787628548,0.278027802780278
0.00598630336659966,-0.00505905940170229,0.278127812781278
0.00598252643983413,-0.0050566006683719,0.278227822782278
0.0059787497001792,-0.00505414167736331,0.278327832783278
0.00597497314549657,-0.00505168243188436,0.278427842784278
0.00597119677578617,-0.00504922293300412,0.278527852785279
0.00596742058784034,-0.00504676318072251,0.278627862786279
0.00596364458059,-0.00504430317824736,0.278727872787279
0.00595986875403505,-0.00504184292664767,0.278827882788279
0.00595609310496795,-0.00503938242699271,0.278927892789279
0.00595231763338859,-0.00503692168035176,0.279027902790279
0.00594854233608952,-0.00503446068779391,0.279127912791279
0.00594476721307065,-0.0050319994525268,0.279227922792279
0.0059409922632627,-0.00502953797348135,0.279327932793279
0.00593721748345821,-0.00502707625386491,0.279427942794279
0.00593344287472627,-0.00502461429367778,0.27952795279528
0.00592966843279016,-0.0050221520961274,0.27962796279628
0.00592589415871895,-0.00501968966014459,0.27972797279728
0.00592212005144356,-0.0050172269889369,0.27982798279828
0.00591834610775635,-0.00501476408250453,0.27992799279928
0.00591457232765721,-0.00501230094298564,0.28002800280028
0.00591079871007716,-0.00500983757144962,0.28012801280128
0.00590702525287764,-0.00500737396896554,0.28022802280228
0.00590325195605865,-0.00500491013660269,0.28032803280328
0.00589947881748173,-0.00500244607756863,0.28042804280428
0.00589570583714707,-0.00499998179079424,0.280528052805281
0.00589193301398529,-0.00499751727841783,0.280628062806281
0.00588816034478885,-0.00499505254150865,0.280728072807281
0.0058843878316962,-0.00499258758220517,0.280828082808281
0.00588061547149961,-0.0049901224005072,0.280928092809281
0.00587684326312999,-0.0049876569985533,0.281028102810281
0.00587307120658724,-0.00498519137741275,0.281128112811281
0.00586929930080228,-0.00498272553815454,0.281228122812281
0.00586552754470582,-0.00498025948291722,0.281328132813281
0.00586175593722869,-0.00497779321170079,0.281428142814281
0.00585798447837079,-0.00497532672664353,0.281528152815282
0.00585421316599385,-0.00497286002881482,0.281628162816282
0.00585044199902867,-0.00497039311821455,0.281728172817282
0.00584667097747509,-0.00496792599805027,0.281828182818282
0.00584290010133327,-0.00496545866832218,0.281928192819282
0.00583912936846477,-0.00496299113009936,0.282028202820282
0.00583535877780031,-0.00496052338552019,0.282128212821282
0.00583158833040915,-0.00495805543565393,0.282228222822282
0.00582781802415285,-0.00495558728156967,0.282328232823282
0.00582404785796231,-0.00495311892326762,0.282428242824282
0.00582027783183743,-0.00495065036288603,0.282528252825283
0.00581650794470895,-0.00494818160256337,0.282628262826283
0.00581273819550786,-0.00494571264123046,0.282728272827283
0.00580896858423398,-0.00494324348102556,0.282828282828283
0.00580519910767976,-0.00494077412301806,0.282928292829283
0.00580142976691447,-0.00493830456720776,0.283028302830283
0.00579766056086883,-0.00493583481573331,0.283128312831283
0.00579389148740439,-0.00493336486859452,0.283228322832283
0.00579012254652125,-0.00493089472792986,0.283328332833283
0.00578635373608092,-0.00492842439267013,0.283428342834283
0.00578258505608353,-0.00492595386495381,0.283528352835284
0.00577881650545968,-0.0049234831447808,0.283628362836284
0.0057750480820712,-0.00492101223428946,0.283728372837284
0.00577127978484864,-0.00491854113241071,0.283828382838284
0.00576751161379216,-0.00491606984021372,0.283928392839284
0.00576374356676332,-0.00491359835876759,0.284028402840284
0.00575997564269284,-0.0049111266891417,0.284128412841284
0.00575620784051162,-0.00490865483133593,0.284228422842284
0.00575244015915049,-0.00490618278535031,0.284328432843284
0.00574867259754006,-0.00490371055332318,0.284428442844284
0.00574490515354208,-0.00490123813418547,0.284528452845285
0.00574113782608735,-0.00489876552900636,0.284628462846285
0.0057373706141066,-0.00489629273778575,0.284728472847285
0.00573360351653055,-0.0048938197626621,0.284828482848285
0.00572983653122102,-0.00489134660256623,0.284928492849285
0.00572606965710855,-0.00488887325749814,0.285028502850285
0.00572230289312414,-0.00488639972852702,0.285128512851285
0.00571853623819851,-0.00488392601672204,0.285228522852285
0.0057147696901932,-0.00488145212101403,0.285328532853285
0.00571100324803912,-0.00487897804247216,0.285428542854285
0.005707236910667,-0.00487650378109644,0.285528552855286
0.00570347067486919,-0.00487402933795614,0.285628562856286
0.00569970454171497,-0.00487155471198199,0.285728572857286
0.0056959385079966,-0.00486907990424327,0.285828582858286
0.00569217257371427,-0.00486660491580906,0.285928592859286
0.00568840673672942,-0.00486412974454109,0.286028602860286
0.00568464099597296,-0.00486165439364682,0.286128612861286
0.00568087535037561,-0.00485917886205715,0.286228622862286
0.00567710979779893,-0.004856703149772,0.286328632863286
0.00567334433931227,-0.00485422725892992,0.286428642864286
0.00566957897170789,-0.00485175118739245,0.286528652865287
0.0056658136949858,-0.00484927493729786,0.286628662866287
0.00566204850700755,-0.00484679850864633,0.286728672867287
0.0056582834077733,-0.00484432190036851,0.286828682868287
0.00565451839514452,-0.00484184511567212,0.286928692869287
0.00565075346912129,-0.0048393681524187,0.287028702870287
0.00564698862863424,-0.00483689101274672,0.287128712871287
0.00564322387261438,-0.00483441369665608,0.287228722872287
0.00563945919999242,-0.00483193620414679,0.287328732873287
0.00563569461076829,-0.00482945853521893,0.287428742874287
0.00563193010173442,-0.00482698069094169,0.287528752875288
0.00562816567502927,-0.00482450267238425,0.287628762876288
0.0056244013274452,-0.00482202447847734,0.287728772877288
0.00562063705898222,-0.0048195461113595,0.287828782878288
0.00561687286964032,-0.00481706756996147,0.287928792879288
0.00561310875835022,-0.00481458885535234,0.288028802880288
0.00560934472297366,-0.00481210996860156,0.288128812881288
0.00560558076457971,-0.00480963090970885,0.288228822882288
0.0056018168820992,-0.00480715167867441,0.288328832883288
0.00559805307339386,-0.0048046722776366,0.288428842884288
0.00559428933953267,-0.00480219270445696,0.288528852885289
0.00559052568051574,-0.00479971296127395,0.288628862886289
0.00558676209313551,-0.00479723304915676,0.288728872887289
0.00558299857953036,-0.00479475296810538,0.288828882888289
0.00557923513649262,-0.00479227271705063,0.288928892889289
0.00557547176616068,-0.00478979229920006,0.289028902890289
0.00557170846639626,-0.00478731171241531,0.289128912891289
0.00556794523612999,-0.00478483095990401,0.289228922892289
0.00556418207750042,-0.00478235003952771,0.289328932893289
0.00556041898729991,-0.00477986895449406,0.289428942894289
0.00555665596659764,-0.00477738770266468,0.28952895289529
0.00555289301432434,-0.00477490628617784,0.28962896289629
0.0055491301304801,-0.00477242470610284,0.28972897289729
0.00554536731399573,-0.00476994296137057,0.28982898289829
0.00554160456594042,-0.00476746105411921,0.28992899289929
0.0055378418841757,-0.00476497898327977,0.29002900290029
0.00553407926977077,-0.00476249674992135,0.29012901290129
0.00553031672165653,-0.00476001435618239,0.29022902290229
0.00552655423983289,-0.00475753180099363,0.29032903290329
0.00552279182323066,-0.00475504908435515,0.29042904290429
0.00551902947184994,-0.00475256620733614,0.290529052905291
0.00551526718569054,-0.00475008317100569,0.290629062906291
0.00551150496368347,-0.00474759997536399,0.290729072907291
0.00550774280475935,-0.00474511662148013,0.290829082908291
0.00550398070891827,-0.00474263310721564,0.290929092909291
0.00550021867509097,-0.00474014943577826,0.291029102910291
0.00549645670434671,-0.00473766560502954,0.291129112911291
0.00549269479347786,-0.00473518161710785,0.291229122912291
0.00548893294462277,-0.00473269747201317,0.291329132913291
0.00548517115457391,-0.00473021316867642,0.291429142914291
0.00548140942333126,-0.00472772870816669,0.291529152915292
0.00547764775089484,-0.00472524409155326,0.291629162916292
0.00547388613512626,-0.00472275931669767,0.291729172917292
0.00547012457709463,-0.00472027438573828,0.291829182918292
0.00546636307466157,-0.00471778929760601,0.291929192919292
0.00546260162675791,-0.00471530405337003,0.292029202920292
0.00545884023338364,-0.00471281865196108,0.292129212921292
0.00545507889346957,-0.00471033309444832,0.292229222922292
0.00545131760594644,-0.00470784737976269,0.292329232923292
0.00544755636974514,-0.00470536150897335,0.292429242924292
0.00544379518379632,-0.00470287548208021,0.292529252925293
0.00544003404703096,-0.0047003892980141,0.292629262926293
0.00543627295944899,-0.0046979029567751,0.292729272927293
0.00543251191891194,-0.0046954164594323,0.292829282928293
0.00542875092541981,-0.00469292980384744,0.292929292929293
0.00542498997683432,-0.00469044299215878,0.293029302930293
0.0054212290731553,-0.00468795602329723,0.293129312931293
0.00541746821224445,-0.0046854688972627,0.293229322932293
0.00541370739303261,-0.00468298161298601,0.293329332933293
0.00540994661551968,-0.00468049417153644,0.293429342934293
0.00540618587756729,-0.00467800657077542,0.293529352935294
0.00540242517810616,-0.00467551881284152,0.293629362936294
0.0053986645160672,-0.00467303089666546,0.293729372937294
0.00539490389145042,-0.00467054282117805,0.293829382938294
0.00539114330104817,-0.00466805458637929,0.293929392939294
0.00538738274486035,-0.00466556619226919,0.294029402940294
0.00538362222288706,-0.00466307763991692,0.294129412941294
0.00537986173192075,-0.00466058892718413,0.294229422942294
0.00537610127303051,-0.00465810005513998,0.294329432943294
0.00537234084407797,-0.00465561102271531,0.294429442944294
0.00536858044399395,-0.0046531218309792,0.294529452945295
0.00536482007277835,-0.00465063247886265,0.294629462946295
0.00536105972936218,-0.00464814296636547,0.294729472947295
0.00535729941267598,-0.00464565329348768,0.294829482948295
0.00535353912165074,-0.00464316346022944,0.294929492949295
0.00534977885521719,-0.00464067346765977,0.295029502950295
0.00534601861444452,-0.00463818331364038,0.295129512951295
0.00534225839612507,-0.00463569299924047,0.295229522952295
0.00533849820132813,-0.00463320252339084,0.295329532953295
0.00533473802898452,-0.00463071188822977,0.295429542954295
0.00533097787802495,-0.00462822109268816,0.295529552955296
0.00532721774738024,-0.00462573013569676,0.295629562956296
0.00532345763811958,-0.0046232390193941,0.295729572957296
0.00531969754810459,-0.00462074774164163,0.295829582958296
0.00531593747840447,-0.00461825630350854,0.295929592959296
0.00531217742688084,-0.00461576470606419,0.296029602960296
0.00530841739353371,-0.00461327294717004,0.296129612961296
0.0053046573772938,-0.00461078102896463,0.296229622962296
0.00530089737923038,-0.00460828895037851,0.296329632963296
0.00529713739720499,-0.00460579671141195,0.296429642964296
0.00529337743228683,-0.00460330431313405,0.296529652965297
0.0052896174834067,-0.00460081175447552,0.296629662966297
0.00528585754949551,-0.00459831903757492,0.296729672967297
0.00528209763162235,-0.0045958261602937,0.296829682968297
0.00527833772871805,-0.00459333312370113,0.296929692969297
0.00527457783971332,-0.00459083992779722,0.297029702970297
0.00527081796567754,-0.00458834657258205,0.297129712971297
0.00526705810554132,-0.00458585305912463,0.297229722972297
0.00526329825930487,-0.00458335938742504,0.297329732973297
0.005259538426968,-0.0045808655564142,0.297429742974297
0.00525577860746151,-0.00457837156823038,0.297529752975298
0.0052520188007855,-0.0045758774218044,0.297629762976298
0.00524825900800917,-0.00457338311713625,0.297729772977298
0.00524449922699413,-0.00457088865636441,0.297829782978298
0.00524073945880948,-0.0045683940373504,0.297929792979298
0.00523697970345523,-0.00456589926116341,0.298029802980298
0.00523321996093145,-0.00456340432887271,0.298129812981298
0.00522946023016898,-0.00456090923940904,0.298229822982298
0.0052257005122369,-0.00455841399491095,0.298329832983298
0.00522194080499684,-0.00455591859323978,0.298429842984298
0.00521818110951798,-0.00455342303546491,0.298529852985299
0.00521442142473125,-0.00455092732265552,0.298629862986299
0.00521066175170572,-0.00454843145374242,0.298729872987299
0.00520690208830302,-0.00454593542872554,0.298829882988299
0.00520314243559236,-0.00454343924867413,0.298929892989299
0.00519938279143534,-0.00454094291251902,0.299029902990299
0.00519562315797035,-0.0045384464213293,0.299129912991299
0.00519186353198983,-0.00453594977403588,0.299229922992299
0.00518810391456288,-0.00453345297063875,0.299329932993299
0.00518434430462039,-0.00453095601220701,0.299429942994299
0.00518058470216229,-0.00452845889874076,0.2995299529953
0.00517682510611938,-0.00452596162810161,0.2996299629963
0.00517306551542257,-0.00452346420242795,0.2997299729973
0.00516930593114096,-0.0045209666206505,0.2998299829983
0.005165546350067,-0.00451846888170006,0.2999299929993
0.00516178677433895,-0.00451597098664592,0.3000300030003
0.00515802720074936,-0.00451347293548808,0.3001300130013
0.00515426763036742,-0.00451097472715726,0.3002300230023
0.00515050806212384,-0.00450847636165346,0.3003300330033
0.00514674849388027,-0.00450597783897678,0.3004300430043
0.00514298892670597,-0.00450347915912721,0.300530053005301
0.00513922935846239,-0.00450098032103538,0.300630063006301
0.00513546978914963,-0.00449848132577067,0.300730073007301
0.00513171021769841,-0.00449598217119452,0.300830083008301
0.00512795064197046,-0.00449348285730711,0.300930093009301
0.00512419106303486,-0.00449098338517754,0.301030103010301
0.00512043147982243,-0.00448848375266744,0.301130113011301
0.00511667189019481,-0.0044859839608459,0.301230123012301
0.00511291229308272,-0.00448348400864393,0.301330133013301
0.00510915268955543,-0.00448098389606133,0.301430143014301
0.0051053930764053,-0.00447848362202892,0.301530153015302
0.00510163345363233,-0.0044759831865468,0.301630163016302
0.00509787382016734,-0.00447348258961497,0.301730173017302
0.00509411417494115,-0.00447098182909496,0.301830183018302
0.00509035451688447,-0.00446848090712515,0.301930193019302
0.00508659484492812,-0.00446597982049797,0.302030203020302
0.0050828351590722,-0.00446347857028262,0.302130213021302
0.00507907545610897,-0.0044609771564792,0.302230223022302
0.00507531573817688,-0.00445847557801832,0.302330233023302
0.00507155600206831,-0.00445597383490008,0.302430243024302
0.00506779624885251,-0.0044534719260553,0.302530253025303
0.00506403647532185,-0.00445096985148389,0.302630263026303
0.0050602766836147,-0.00444846761118602,0.302730273027303
0.0050565168705235,-0.00444596520516143,0.302830283028303
0.00505275703711744,-0.00444346263234121,0.302930293029303
0.00504899718125805,-0.00444095989379435,0.303030303030303
0.00504523730401462,-0.00443845698738249,0.303130313031303
0.00504147740324869,-0.00443595391417482,0.303230323032303
0.00503771748002952,-0.00443345067310223,0.303330333033303
0.00503395753221867,-0.00443094726523382,0.303430343034303
0.00503019755981612,-0.00442844368950051,0.303530353035304
0.00502643756175261,-0.00442593994590219,0.303630363036304
0.0050226775390975,-0.00442343603443887,0.303730373037304
0.00501891749078152,-0.00442093195511055,0.303830383038304
0.0050151574146662,-0.00441842770684805,0.303930393039304
0.00501139731289001,-0.00441592329072063,0.304030403040304
0.00500763718438367,-0.00441341870672821,0.304130413041304
0.00500387702807809,-0.00441091395380152,0.304230423042304
0.00500011684397317,-0.00440840903300991,0.304330433043304
0.00499635663099983,-0.00440590394328412,0.304430443044304
0.00499259639022706,-0.00440339868462414,0.304530453045305
0.00498883612165515,-0.00440089325809926,0.304630463046305
0.00498507582314544,-0.00439838766264009,0.304730473047305
0.00498131549683649,-0.00439588189931602,0.304830483048305
0.00497755514058974,-0.00439337596705767,0.304930493049305
0.00497379475547457,-0.00439086986586522,0.305030503050305
0.0049700343404217,-0.00438836359787696,0.305130513051305
0.00496627389543112,-0.00438585716095451,0.305230523052305
0.00496251342157203,-0.00438335055509787,0.305330533053305
0.00495875291777524,-0.00438084378244542,0.305430543054305
0.00495499238404075,-0.00437833684085887,0.305530553055306
0.00495123182036855,-0.00437582973140732,0.305630563056306
0.00494747122675856,-0.00437332245515996,0.305730573057306
0.00494371060321096,-0.00437081501104768,0.305830583058306
0.00493994994972566,-0.00436830739907031,0.305930593059306
0.00493618926630266,-0.0043657996202973,0.306030603060306
0.00493242855294196,-0.00436329167365921,0.306130613061306
0.00492866780964355,-0.00436078356022538,0.306230623062306
0.00492490703533817,-0.00435827527999574,0.306330633063306
0.004921146230026,-0.00435576683190119,0.306430643064306
0.00491738539477603,-0.00435325821701082,0.306530653065307
0.00491362452851917,-0.00435074943425545,0.306630663066307
0.00490986363018625,-0.00434824048470435,0.306730673067307
0.00490610270084635,-0.00434573136728825,0.306830683068307
0.00490234173943038,-0.00434322208307633,0.306930693069307
0.00489858074593825,-0.00434071263099951,0.307030703070307
0.00489481971930086,-0.00433820301105768,0.307130713071307
0.00489105865951813,-0.00433569322325085,0.307230723072307
0.00488729756552096,-0.00433318326757901,0.307330733073307
0.00488353643837836,-0.00433067314297299,0.307430743074307
0.00487977527595214,-0.00432816285050207,0.307530753075308
0.00487601407931129,-0.00432565238802768,0.307630763076308
0.00487225284631764,-0.00432314175768838,0.307730773077308
0.004868491576971,-0.00432063095734571,0.307830783078308
0.00486473027020218,-0.00431811998806876,0.307930793079308
0.00486096892708047,-0.00431560884771926,0.308030803080308
0.0048572075454675,-0.00431309753843557,0.308130813081308
0.00485344612536308,-0.00431058605701015,0.308230823082308
0.0048496846656982,-0.00430807440558126,0.308330833083308
0.00484592316540351,-0.00430556258201064,0.308430843084308
0.00484216162554838,-0.00430305058736737,0.308530853085309
0.00483840004292506,-0.00430053842058236,0.308630863086309
0.00483463841860283,-0.00429802608058625,0.308730873087309
0.00483087675044314,-0.00429551356737922,0.308830883088309
0.00482711503844617,-0.00429300088096126,0.308930893089309
0.00482335328154265,-0.0042904880213322,0.309030903090309
0.00481959147973258,-0.00428797498635376,0.309130913091309
0.00481582963087759,-0.00428546177602594,0.309230923092309
0.00481206773497758,-0.00428294839034865,0.309330933093309
0.0048083057898942,-0.00428043482932197,0.309430943094309
0.00480454379669662,-0.00427792109080754,0.30953095309531
0.00480078175324648,-0.00427540717480528,0.30963096309631
0.00479701965847459,-0.00427289308238435,0.30973097309731
0.00479325751131177,-0.0042703788114064,0.30983098309831
0.00478949531175792,-0.00426786436080234,0.30993099309931
0.00478573305767468,-0.00426534973057197,0.31003100310031
0.00478197074906205,-0.0042628349207154,0.31013101310131
0.00477820838485076,-0.00426031993123261,0.31023102310231
0.0047744459639718,-0.00425780475891598,0.31033103310331
0.0047706834853558,-0.00425528940590395,0.31043104310431
0.00476692094900276,-0.00425277387112725,0.310531053105311
0.00476315835384351,-0.00425025815351679,0.310631063106311
0.00475939569880886,-0.00424774225414157,0.310731073107311
0.00475563298389889,-0.00424522616979422,0.310831083108311
0.00475187020804425,-0.00424270990261302,0.310931093109311
0.00474810737017574,-0.00424019345152878,0.311031103110311
0.00474434447029346,-0.00423767681654151,0.311131113111311
0.00474058150732823,-0.00423515999551283,0.311231123112311
0.00473681848234913,-0.00423264299058103,0.311331133113311
0.00473305539214853,-0.004230125800677,0.311431143114311
0.00472929223886497,-0.00422760842366239,0.311531153115312
0.00472552902036,-0.00422509086167555,0.311631163116312
0.00472176573770279,-0.0042225731147164,0.311731173117312
0.00471800238875499,-0.00422005517957739,0.311831183118312
0.0047142389735166,-0.00421753705946625,0.311931193119312
0.00471047549305669,-0.00421501875224434,0.312031203120312
0.00470671194630619,-0.00421250025791184,0.312131213121312
0.00470294833219581,-0.00420998157646875,0.312231223122312
0.00469918465072565,-0.00420746270791489,0.312331233123312
0.00469542090296489,-0.00420494365225053,0.312431243124312
0.00469165708677498,-0.0042024244094754,0.312531253125313
0.00468789320429456,-0.00419990497958968,0.312631263126313
0.00468412925231581,-0.0041973853615241,0.312731273127313
0.00468036523297728,-0.00419486555634784,0.312831283128313
0.00467660114627887,-0.00419234556299181,0.312931293129313
0.0046728369911515,-0.00418982538252509,0.313031303130313
0.00466907276759507,-0.0041873050149477,0.313131313131313
0.00466530847560958,-0.00418478445919044,0.313231323132313
0.00466154411519503,-0.00418226371525341,0.313331333133313
0.00465777968635152,-0.00417974278527488,0.313431343134313
0.00465401518907885,-0.00417722166604731,0.313531353135314
0.0046502506244465,-0.00417470036077833,0.313631363136314
0.00464648599031581,-0.00417217886732939,0.313731373137314
0.00464272128882534,-0.00416965718676987,0.313831383138314
0.00463895651890581,-0.00416713531909975,0.313931393139314
0.00463519168055723,-0.00416461326431896,0.314031403140314
0.00463142677377958,-0.00416209102135831,0.314131413141314
0.00462766179857297,-0.00415956859128697,0.314231423142314
0.00462389675600648,-0.00415704597410504,0.314331433143314
0.00462013164287257,-0.00415452316981244,0.314431443144314
0.00461636646237878,-0.00415200017734006,0.314531453145315
0.00461260121131757,-0.00414947699668773,0.314631463146315
0.00460883589182739,-0.00414695362892481,0.314731473147315
0.0046050705017697,-0.00414443007298202,0.314831483148315
0.00460130504328294,-0.00414190632885937,0.314931493149315
0.00459753951315958,-0.00413938239655686,0.315031503150315
0.00459377391246879,-0.00413685827500529,0.315131513151315
0.00459000824121057,-0.00413433396527396,0.315231523152315
0.00458624249831565,-0.00413180946629349,0.315331533153315
0.00458247668378412,-0.00412928477699478,0.315431543154315
0.00457871079654671,-0.00412675989844703,0.315531553155316
0.0045749448366035,-0.00412423483065022,0.315631563156316
0.00457117880288513,-0.00412170957146591,0.315731573157316
0.00456741269646106,-0.00411918412303265,0.315831583158316
0.00456364651519264,-0.0041166584821426,0.315931593159316
0.00455988025907997,-0.00411413265093441,0.316031603160316
0.00455611392705376,-0.00411160662726944,0.316131613161316
0.00455234751911422,-0.00410908041221705,0.316231623162316
0.00454858103419196,-0.00410655400470806,0.316331633163316
0.00454481447228698,-0.0041040274036731,0.316431643164316
0.0045410478323302,-0.00410150060911236,0.316531653165317
0.00453728111325234,-0.00409897362102574,0.316631663166317
0.0045335143150534,-0.00409644643834398,0.316731673167317
0.0045297474366642,-0.00409391906106724,0.316831683168317
0.00452598047701554,-0.00409139148812617,0.316931693169317
0.00452221343610734,-0.00408886371952076,0.317031703170317
0.00451844631287042,-0.00408633575525121,0.317131713171317
0.00451467910623568,-0.00408380759317885,0.317231723172317
0.00451091181513385,-0.00408127923437307,0.317331733173317
0.00450714443956492,-0.0040787506766954,0.317431743174317
0.00450337697739044,-0.00407622192121503,0.317531753175318
0.00449960942967978,-0.00407369296686287,0.317631763176318
0.00449584179429429,-0.00407116381256954,0.317731773177318
0.00449207407016497,-0.00406863445833504,0.317831783178318
0.00448830625729173,-0.00406610490309039,0.317931793179318
0.0044845383535362,-0.00406357514576611,0.318031803180318
0.00448077035889829,-0.00406104518636239,0.318131813181318
0.00447700227230891,-0.00405851502381005,0.318231823182318
0.0044732340916296,-0.0040559846581089,0.318331833183318
0.00446946581686035,-0.00405345408818986,0.318431843184318
0.00446569744800118,-0.00405092331298373,0.318531853185319
0.00446192898291361,-0.0040483923335597,0.318631863186319
0.00445816042266701,-0.00404586114777932,0.318731873187319
0.00445439176405366,-0.00404332975564266,0.318831883188319
0.00445062300707355,-0.00404079815608056,0.318931893189319
0.00444685415279586,-0.00403826635016201,0.319031903190319
0.00444308519908232,-0.004035734336818,0.319131913191319
0.00443931614486356,-0.00403320211391009,0.319231923192319
0.00443554699120886,-0.00403066968357663,0.319331933193319
0.00443177773597984,-0.00402813704367926,0.319431943194319
0.00442800837917652,-0.00402560419528717,0.31953195319532
0.00442423892079869,-0.00402307113626198,0.31963196319632
0.00442046935977747,-0.00402053786767279,0.31973197319732
0.00441669969611256,-0.00401800438951969,0.31983198319832
0.00441292992980416,-0.00401547069966431,0.31993199319932
0.00440916005978309,-0.00401293680024502,0.32003200320032
0.00440539008497996,-0.00401040268912336,0.32013201320132
0.00440162000646406,-0.00400786836629933,0.32023202320232
0.00439784982423539,-0.00400533383177302,0.32033203320332
0.00439407953615559,-0.00400279908661362,0.32043204320432
0.00439030914329382,-0.00400026412868257,0.320532053205321
0.00438653864565011,-0.00399772895904934,0.320632063206321
0.00438276804215525,-0.00399519357664446,0.320732073207321
0.00437899733387844,-0.0039926579825373,0.320832083208321
0.00437522651868121,-0.00399012217672777,0.320932093209321
0.00437145559870203,-0.00398758615707751,0.321032103210321
0.00436768457287161,-0.00398504992572496,0.321132113211321
0.00436391344119015,-0.00398251348160077,0.321232123212321
0.00436014220258828,-0.00397997682470512,0.321332133213321
0.00435637085920436,-0.003977439955038,0.321432143214321
0.0043525994089002,-0.00397490287259924,0.321532153215322
0.004348827853814,-0.00397236557738902,0.321632163216322
0.00434505619180748,-0.00396982806940724,0.321732173217322
0.00434128442394972,-0.00396729034865391,0.321832183218322
0.00433751255024083,-0.00396475241619821,0.321932193219322
0.0043337405706808,-0.00396221426990187,0.322032203220322
0.00432996848420044,-0.00395967591083387,0.322132213221322
0.00432619629186885,-0.00395713733899442,0.322232223222322
0.00432242399261685,-0.00395459855331422,0.322332233223322
0.00431865158644453,-0.00395205955486248,0.322432243224322
0.00431487907335188,-0.00394952034256999,0.322532253225323
0.00431110645333882,-0.00394698091643677,0.322632263226323
0.00430733372533616,-0.00394444127539362,0.322732273227323
0.00430356088934399,-0.00394190142157892,0.322832283228323
0.00429978794536222,-0.0039393613528543,0.322932293229323
0.00429601489232167,-0.00393682106921967,0.323032303230323
0.00429224173129152,-0.0039342805706752,0.323132313231323
0.00428846845906422,-0.00393173985615145,0.323232323232323
0.00428469507777814,-0.00392919892671786,0.323332333233323
0.00428092158636409,-0.0039266577802359,0.323432343234323
0.0042771479837528,-0.00392411641884401,0.323532353235324
0.00427337426887517,-0.00392157483933456,0.323632363236324
0.00426960044280039,-0.00391903304277672,0.323732373237324
0.0042658265044591,-0.0039164910291706,0.323832383238324
0.00426205245278238,-0.00391394879744691,0.323932393239324
0.00425827828670077,-0.00391140634760565,0.324032403240324
0.00425450400621436,-0.00390886367857755,0.324132413241324
0.00425072961132317,-0.0039063207903628,0.324232423242324
0.00424695510095799,-0.00390377768189202,0.324332433243324
0.00424318047404956,-0.0039012343531654,0.324432443244324
0.00423940572952879,-0.00389869080418266,0.324532453245325
0.00423563086739557,-0.00389614703280562,0.324632463246325
0.00423185588658074,-0.00389360304010346,0.324732473247325
0.00422808078601509,-0.00389105882500691,0.324832483248325
0.00422430556569874,-0.00388851438644678,0.324932493249325
0.00422053022456221,-0.00388596972442307,0.325032503250325
0.0042167547615366,-0.00388342483786661,0.325132513251325
0.00421297917555245,-0.00388087972677729,0.325232523252325
0.00420920346660994,-0.00387833439008602,0.325332533253325
0.00420542767213106,-0.00387578948962989,0.325432543254325
0.00420165179318518,-0.00387324502006287,0.325532553255326
0.00419787582656456,-0.00387070097283133,0.325632563256326
0.00419409977226921,-0.00386815734151995,0.325732573257326
0.00419032362816084,-0.00386561412185202,0.325832583258326
0.00418654739530846,-0.00386307130420469,0.325932593259326
0.0041827710715738,-0.00386052888323195,0.326032603260326
0.00417899465481847,-0.0038579868535877,0.326132613261326
0.00417521814611159,-0.00385544520778765,0.326232623262326
0.00417144154224549,-0.00385290393941642,0.326332633263326
0.00416766484428956,-0.0038503630420589,0.326432643264326
0.00416388805010532,-0.00384782251143828,0.326532653265327
0.0041601111596927,-0.00384528233900089,0.326632663266327
0.00415633417091331,-0.0038427425204699,0.326732673267327
0.00415255708483644,-0.00384020304943012,0.326832683268327
0.00414877989825444,-0.00383766391946636,0.326932693269327
0.00414500261330568,-0.0038351251263017,0.327032703270327
0.00414122522678252,-0.00383258666245184,0.327132713271327
0.00413744773975424,-0.00383004852257069,0.327232723272327
0.00413367015115164,-0.00382751070238142,0.327332733273327
0.00412989245990545,-0.00382497319439955,0.327432743274327
0.00412611466601567,-0.00382243599541763,0.327532753275328
0.00412233676734404,-0.00381989909795118,0.327632763276328
0.00411855876602881,-0.00381736249772328,0.327732773277328
0.00411478032099398,-0.00381482720406242,0.327832783278328
0.00411100143651647,-0.00381229320199954,0.327932793279328
0.00410722211473465,-0.00380976047763508,0.328032803280328
0.00410344235992533,-0.00380722901493091,0.328132813281328
0.00409966217315781,-0.00380469880105673,0.328232823282328
0.0040958815597779,-0.00380216982211278,0.328332833283328
0.00409210051978579,-0.00379964206313031,0.328432843284328
0.00408831905959659,-0.00379711551020954,0.328532853285329
0.00408453717921029,-0.00379459015158938,0.328632863286329
0.00408075488290381,-0.0037920659712316,0.328732873287329
0.0040769721738847,-0.00378954295844427,0.328832883288329
0.00407318905429134,-0.00378702109718935,0.328932893289329
0.00406940552733146,-0.00378450037677474,0.329032903290329
0.00406562159514333,-0.00378198078330084,0.329132913291329
0.00406183726307297,-0.00377946230393719,0.329232923292329
0.00405805253112046,-0.00377694492478421,0.329332933293329
0.00405426740356255,-0.00377442863514969,0.329432943294329
0.00405048188360697,-0.00377191342220333,0.32953295329533
0.00404669597339199,-0.00376939927311465,0.32963296329633
0.00404290967505608,-0.00376688617612234,0.32973297329733
0.00403912299287606,-0.00376437411839612,0.32983298329833
0.00403533592792111,-0.0037618630871054,0.32993299329933
0.0040315484833988,-0.00375935307262744,0.33003300330033
0.00402776066144766,-0.00375684406106248,0.33013301330133
0.00402397246420598,-0.00375433604171859,0.33023302330233
0.00402018389595058,-0.00375182900283447,0.33033303330333
0.00401639495668156,-0.00374932293157963,0.33043304330433
0.00401260564960646,-0.00374681781833133,0.330533053305331
0.00400881597686366,-0.00374431365025918,0.330633063306331
0.0040050259416608,-0.00374181041667097,0.330733073307331
0.00400123554506715,-0.00373930810580559,0.330833083308331
0.00399744478815181,-0.00373680670697102,0.330933093309331
0.0039936536751917,-0.00373430620840585,0.331033103310331
0.0039898622072559,-0.00373180660048744,0.331133113311331
0.0039860703854137,-0.0037293078714544,0.331233123312331
0.00398227649359317,-0.00372681077723382,0.331333133313331
0.00397848054997073,-0.00372431530071849,0.331433143314331
0.00397468257165368,-0.00372182142266264,0.331533153315332
0.00397088257681842,-0.00371932912595904,0.331633163316332
0.00396708058257226,-0.00371683839350039,0.331733173317332
0.00396327660602253,-0.00371434920497193,0.331833183318332
0.00395947066320715,-0.00371186154540478,0.331933193319332
0.00395566277230262,-0.00370937539662248,0.332033203320332
0.00395185294934698,-0.00370689074151769,0.332133213321332
0.00394804121037835,-0.00370440756405239,0.332233223322332
0.00394422757250405,-0.0037019258449809,0.332333233323332
0.00394041205069273,-0.00369944556933446,0.332433243324332
0.00393659466098263,-0.00369696672107494,0.332533253325333
0.00393277542048086,-0.00369448928202586,0.332633263326333
0.00392895434308719,-0.00369201323721844,0.332733273327333
0.00392513144590883,-0.00368953856954538,0.332833283328333
0.00392130674177627,-0.00368706526403783,0.332933293329333
0.00391748024779663,-0.00368459330465767,0.333033303330333
0.00391365197680049,-0.00368212267429776,0.333133313331333
0.00390982194589507,-0.00367965335905835,0.333233323332333
0.00390599016898003,-0.00367718534290149,0.333333333333333
0.00390215665888585,-0.00367471861085815,0.333433343334333
0.00389832143165049,-0.00367225314689048,0.333533353335334
0.00389448450010441,-0.00366978893709872,0.333633363336334
0.00389064587921657,-0.00366732596544493,0.333733373337334
0.00388680558181726,-0.00366486421696007,0.333833383338334
0.00388296362180625,-0.00366240367774457,0.333933393339334
0.00387912001415229,-0.00365994433282967,0.334033403340334
0.00387527476954758,-0.00365748616831561,0.334133413341334
0.0038714279029608,-0.00365502917030272,0.334233423342334
0.00386757942722243,-0.00365257332275306,0.334333433343334
0.00386372935409376,-0.00365011861390534,0.334433443344334
0.00385987769961284,-0.0036476650287907,0.334533453345335
0.00385602447340249,-0.00364521255350947,0.334633463346335
0.00385216969043158,-0.00364276117523126,0.334733473347335
0.00384831336139212,-0.00364031088005641,0.334833483348335
0.00384445550125297,-0.00363786165515444,0.334933493349335
0.00384059612070614,-0.00363541348769495,0.335033503350335
0.00383673523258213,-0.00363296636377818,0.335133513351335
0.00383287284971132,-0.00363052027057383,0.335233523352335
0.003829008983855,-0.0036280751973898,0.335333533353335
0.00382514364784368,-0.00362563112925723,0.335433543354335
0.00382127496201706,-0.00362318862536969,0.335533553355336
0.0038174029584515,-0.00362074766755071,0.335633563356336
0.00381352766601524,-0.00361830823762377,0.335733573357336
0.00380964911143861,-0.00361587031741239,0.335833583358336
0.00380576732679758,-0.0036134338919478,0.335933593359336
0.00380188233882232,-0.00361099894091516,0.336033603360336
0.00379799417745051,-0.00360856545041478,0.336133613361336
0.00379410286834295,-0.0036061334012009,0.336233623362336
0.00379020844143742,-0.00360370277723558,0.336333633363336
0.00378631092453326,-0.00360127356354996,0.336433643364336
0.00378241034329134,-0.00359884574196755,0.336533653365337
0.00377850672658009,-0.00359641929645032,0.336633663366337
0.00377460010112966,-0.00359399421202932,0.336733673367337
0.00377069049260092,-0.00359157047266661,0.336833683368337
0.00376677792986229,-0.00358914806232406,0.336933693369337
0.00376286243643648,-0.00358672696603283,0.337033703370337
0.00375894404012253,-0.00358430716775497,0.337133713371337
0.0037550227665815,-0.00358188865359063,0.337233723372337
0.00375109864040499,-0.00357947140750196,0.337333733373337
0.00374717168832315,-0.00357705541452001,0.337433743374337
0.00374324193492758,-0.00357464066181431,0.337533753375338
0.00373930940481006,-0.00357222713227772,0.337633763376338
0.00373537412149301,-0.00356981481307959,0.337733773377338
0.00373143611170647,-0.00356740368925124,0.337833783378338
0.00372749539790388,-0.003564993746893,0.337933793379338
0.00372355200360763,-0.00356258497210521,0.338033803380338
0.00371960595234015,-0.00356017734991893,0.338133813381338
0.00371565726869321,-0.00355777086750386,0.338233823382338
0.00371170597512005,-0.00355536550989105,0.338333833383338
0.00370775209300471,-0.00355296126425003,0.338433843384338
0.00370379564693898,-0.00355055811775049,0.338533853385339
0.0036998366583068,-0.00354815605649267,0.338633863386339
0.00369587514849232,-0.00354575506657691,0.338733873387339
0.00369191113994886,-0.00354335513517282,0.338833883388339
0.00368794465512965,-0.00354095624945,0.338933893389339
0.00368397571434946,-0.00353855839657789,0.339033903390339
0.00368000433899251,-0.00353616156372617,0.339133913391339
0.00367603054937359,-0.00353376573699501,0.339233923392339
0.0036720543679461,-0.00353137090569256,0.339333933393339
0.00366807581395554,-0.00352897705591915,0.339433943394339
0.00366409490771686,-0.00352658417698258,0.33953395339534
0.00366011284994577,-0.00352419137182118,0.33963396339634
0.00365612965026519,-0.00352179863829638,0.33973397339734
0.00365214531615951,-0.00351940597320065,0.33983398339834
0.0036481598551131,-0.00351701337118786,0.33993399339934
0.00364417327674881,-0.00351462082905048,0.34003400340034
0.00364018558962028,-0.00351222834251177,0.34013401340134
0.00363619680014272,-0.00350983590943317,0.34023402340234
0.00363220691686988,-0.00350744352446877,0.34033403340334
0.00362821594835522,-0.00350505118441092,0.34043404340434
0.00362422390101402,-0.00350265888498289,0.340534053405341
0.00362023078446924,-0.00350026662404612,0.340634063406341
0.00361623660406668,-0.00349787439732389,0.340734073407341
0.00361224136836009,-0.00349548219947007,0.340834083408341
0.00360824508483387,-0.00349309002941559,0.340934093409341
0.00360424775990328,-0.00349069788288362,0.341034103410341
0.00360024940212191,-0.00348830575559732,0.341134113411341
0.00359625001790494,-0.00348591364434906,0.341234123412341
0.00359224961366775,-0.00348352154593129,0.341334133413341
0.00358824819796381,-0.00348112945606707,0.341434143414341
0.00358424577613914,-0.00347873737154896,0.341534153415342
0.00358024235567829,-0.00347634528916922,0.341634163416342
0.00357623794299638,-0.00347395320678948,0.341734173417342
0.00357223254450869,-0.00347156111799445,0.341834183418342
0.00356822616663041,-0.00346916902171504,0.341934193419342
0.00356421881684601,-0.00346677691474361,0.342034203420342
0.00356021050050143,-0.00346438479173414,0.342134213421342
0.00355620122508112,-0.00346199265054818,0.342234223422342
0.00355219099593119,-0.00345960048904735,0.342334233423342
0.00354817981839746,-0.00345720830188566,0.342434243424342
0.00354416770103379,-0.00345481608692462,0.342534253425343
0.00354015464918599,-0.00345242384202589,0.342634263426343
0.00353614066820026,-0.00345003156291272,0.342734273427343
0.00353212576663016,-0.00344763924744656,0.342834283428343
0.00352810994768325,-0.00344524689241986,0.342934293429343
0.00352409321991318,-0.00344285449462498,0.343034303430343
0.00352007558866606,-0.00344046205192363,0.343134313431343
0.00351605706035698,-0.00343806956217728,0.343234323432343
0.00351203764140124,-0.00343567702110908,0.343334333433343
0.00350801733714484,-0.00343328442764995,0.343434343434343
0.00350399615507226,-0.00343089177859225,0.343534353435344
0.00349997410052942,-0.00342849907179761,0.343634363436344
0.00349595117886233,-0.00342610630512746,0.343734373437344
0.003491929106143,-0.0034237135213501,0.343834383438344
0.00348790787274867,-0.00342132071832707,0.343934393439344
0.00348388746691787,-0.00341892789285071,0.344034403440344
0.0034798678811664,-0.00341653504385193,0.344134413441344
0.00347584910480206,-0.00341414216812301,0.344234423442344
0.0034718311271329,-0.00341174926245638,0.344334433443344
0.00346781394067447,-0.00340935632578287,0.344434443444344
0.00346379753580392,-0.00340696335489493,0.344534453445345
0.00345978190182933,-0.00340457034872317,0.344634463446345
0.00345576703126602,-0.00340217730406006,0.344734473447345
0.00345175291449145,-0.00339978421983651,0.344834483448345
0.00344773954295178,-0.00339739109284467,0.344934493449345
0.00344373051130991,-0.00339499831013649,0.345034503450345
0.00343972577572856,-0.00339260586850433,0.345134513451345
0.00343572529664703,-0.00339021376046372,0.345234523452345
0.00343172903022811,-0.003387821982807,0.345334533453345
0.00342773693798037,-0.00338543052911899,0.345434543454345
0.0034237489771357,-0.00338303939512295,0.345534553455346
0.00341976510920276,-0.00338064857654195,0.345634563456346
0.00341578529248273,-0.00337825806803,0.345734573457346
0.00341180948955324,-0.00337586786424116,0.345834583458346
0.00340783765871549,-0.00337347796089852,0.345934593459346
0.00340386976361657,-0.00337108835265616,0.346034603460346
0.00339990576255749,-0.00336869903523716,0.346134613461346
0.00339594562025463,-0.00336631000329551,0.346234623462346
0.00339198929821643,-0.00336392125255447,0.346334633463346
0.00338803675688256,-0.00336153277766803,0.346434643464346
0.00338408796096919,-0.00335914457435928,0.346534653465347
0.00338014287412354,-0.00335675663835146,0.346634663466347
0.00337620145785405,-0.00335436896429849,0.346734673467347
0.00337226367687719,-0.00335198154792363,0.346834683468347
0.0033683294948399,-0.00334959438388095,0.346934693469347
0.00336439887645863,-0.00334720746896263,0.347034703470347
0.00336047178644949,-0.00334482079782275,0.347134713471347
0.00335654818952877,-0.0033424343651153,0.347234723472347
0.00335262805041285,-0.00334004816763273,0.347334733473347
0.00334871133595637,-0.00333766220109811,0.347434743474347
0.00334479801194473,-0.00333527646016544,0.347534753475348
0.00334088804416357,-0.00333289093948879,0.347634763476348
0.00333698139839828,-0.00333050563692961,0.347734773477348
0.0033330780415035,-0.00332812054714199,0.347834783478348
0.00332917794247245,-0.00332573566477991,0.347934793479348
0.00332528106602132,-0.00332335098663583,0.348034803480348
0.00332138738114313,-0.00332096650736354,0.348134813481348
0.00331749685683109,-0.00331858222375549,0.348234823482348
0.00331360945887077,-0.00331619813046576,0.348334833483348
0.00330972515732418,-0.00331381422428663,0.348434843484348
0.00330584392011553,-0.00331143050094134,0.348534853485349
0.00330196571730684,-0.00330904695615308,0.348634863486349
0.00329809051789142,-0.00330666358457584,0.348734873487349
0.003294218289793,-0.00330428038300196,0.348834883488349
0.00329034900521236,-0.00330189734715472,0.348934893489349
0.0032864826331426,-0.0032995144727571,0.349034903490349
0.00328261914364601,-0.00329713175660174,0.349134913491349
0.003278758507854,-0.00329474919334252,0.349234923492349
0.00327490069582904,-0.00329236677870254,0.349334933493349
0.00327104567977172,-0.00328998451054352,0.349434943494349
0.00326719342974431,-0.00328760238351934,0.34953495349535
0.00326334391901678,-0.00328522039335328,0.34963496349635
0.00325949711872069,-0.00328283853683761,0.34973497349735
0.00325565299998743,-0.00328045681076485,0.34983498349835
0.00325181153608686,-0.00327807520871973,0.34993499349935
0.00324795977789316,-0.0032756901734615,0.35003500350035
0.00324411073440774,-0.00327330528254576,0.35013501350135
0.00324026437676188,-0.00327092053276498,0.35023502350235
0.00323642067929491,-0.00326853592091149,0.35033503350335
0.00323257961313811,-0.00326615144270838,0.35043504350435
0.0032287411526308,-0.00326376709280973,0.350535053505351
0.00322490526997355,-0.00326138287014636,0.350635063506351
0.00322107193950559,-0.00325899876937217,0.350735073507351
0.00321724113556584,-0.00325661478727959,0.350835083508351
0.00321341283142445,-0.00325423091959181,0.350935093509351
0.00320958700142035,-0.00325184716417046,0.351035103510351
0.00320576362203112,-0.0032494635178078,0.351135113511351
0.00320193998924062,-0.0032470772679342,0.351235123512351
0.00319811610411802,-0.00324468843593371,0.351335133513351
0.00319429196666342,-0.00324229704532875,0.351435143514351
0.00319046757687663,-0.00323990311643417,0.351535153515352
0.00318664293475784,-0.00323750666956493,0.351635163516352
0.00318281804030704,-0.00323510772610508,0.351735173517352
0.00317899289352406,-0.00323270630743875,0.351835183518352
0.0031751674933399,-0.00323030243388063,0.351935193519352
0.00317134184189282,-0.00322789612574575,0.352035203520352
0.00316751593918283,-0.0032254874033489,0.352135213521352
0.00316368978414084,-0.00322307628593574,0.352235223522352
0.00315986337783593,-0.00322066279489042,0.352335233523352
0.00315603672026821,-0.00321824694838933,0.352435243524352
0.00315220981250677,-0.00321582876781663,0.352535253525353
0.00314838265455168,-0.0032134082713487,0.352635263526353
0.00314455524533369,-0.00321098547930051,0.352735273527353
0.00314072758806052,-0.00320856040984836,0.352835283528353
0.00313689968166281,-0.00320613308223803,0.352935293529353
0.00313307152614074,-0.00320370351571519,0.353035303530353
0.00312924312256331,-0.00320127172845624,0.353135313531353
0.00312541447199989,-0.00319883773863769,0.353235323532353
0.0031215855733812,-0.00319640156443601,0.353335333533353
0.00311775642777643,-0.00319396322509681,0.353435343534353
0.00311392703625485,-0.0031915227366583,0.353535353535354
0.00311009739774719,-0.00318908011836588,0.353635363536354
0.00310626751225344,-0.00318663538625786,0.353735373537354
0.00310243738191217,-0.00318418855957974,0.353835383538354
0.0030986070056539,-0.00318173965223128,0.353935393539354
0.00309477638347892,-0.00317928868452724,0.354035403540354
0.00309094551645622,-0.00317683567036738,0.354135413541354
0.00308711440351662,-0.00317438062792811,0.354235423542354
0.0030832830457294,-0.00317192357431674,0.354335433543354
0.00307945144309456,-0.00316946452343275,0.354435443544354
0.00307561959561209,-0.00316700349238364,0.354535453545355
0.00307178750221281,-0.00316454049827643,0.354635463546355
0.00306795516503501,-0.00316207555501098,0.354735473547355
0.00306412258194039,-0.00315960867862524,0.354835483548355
0.00306028975399807,-0.00315713988515724,0.354935493549355
0.00305645668120821,-0.00315466918850664,0.355035503550355
0.00305262336357063,-0.00315219660471157,0.355135513551355
0.00304878980001625,-0.00314972214874079,0.355235523552355
0.00304495599161415,-0.00314724583556324,0.355335533553355
0.00304112193729524,-0.00314476767800932,0.355435543554355
0.00303728901526308,-0.0031422886800613,0.355535553555356
0.00303345721161788,-0.003139808845996,0.355635563556356
0.00302962651352937,-0.00313732818009016,0.355735573557356
0.00302579463290156,-0.00313484422531381,0.355835583558356
0.00302196157508055,-0.00313235700732772,0.355935593559356
0.00301812735075818,-0.0031298665550005,0.356035603560356
0.00301429196634993,-0.00312737289399303,0.356135613561356
0.00301045543040926,-0.00312487605210455,0.356235623562356
0.00300661774935138,-0.00312237605499593,0.356335633563356
0.0030027789327992,-0.00311987292832814,0.356435643564356
0.00299893898609875,-0.00311736669990041,0.356535653565357
0.00299509791887286,-0.00311485739323526,0.356635663566357
0.00299125573646745,-0.00311234503613193,0.356735673567357
0.00298741244743618,-0.00310982965211302,0.356835683568357
0.00298356805926361,-0.0031073112668393,0.356935693569357
0.00297972257836484,-0.00310478990383329,0.357035703570357
0.00297587601115508,-0.00310226558982503,0.357135713571357
0.00297202836618797,-0.00309973834619868,0.357235723572357
0.0029681796498788,-0.00309720819968437,0.357335733573357
0.00296432986864277,-0.00309467517166607,0.357435743574357
0.00296047902889507,-0.00309213928673546,0.357535753575358
0.00295662713812018,-0.00308960056948433,0.357635763576358
0.00295277420273319,-0.00308705904022744,0.357735773577358
0.00294891365140837,-0.00308451428090615,0.357835783578358
0.00294504554295183,-0.0030819663139738,0.357935793579358
0.00294116993830816,-0.00307941516081452,0.358035803580358
0.0029372934804399,-0.00307686128546259,0.358135813581358
0.00293341617576236,-0.00307430470930205,0.358235823582358
0.00292953802748315,-0.00307174545371714,0.358335833583358
0.0029256590420174,-0.00306918354223027,0.358435843584358
0.00292177922471111,-0.00306661899515621,0.358535853585359
0.00291789857877211,-0.00306405183387919,0.358635863586359
0.00291401710954614,-0.00306148208085244,0.358735873587359
0.00291013482344857,-0.00305890975639073,0.358835883588359
0.00290625172368705,-0.0030563348818782,0.358935893589359
0.00290236781667668,-0.00305375747762981,0.359035903590359
0.00289848310669438,-0.0030511775650295,0.359135913591359
0.00289459759801689,-0.00304859516332296,0.359235923592359
0.00289071194713528,-0.00304601094824702,0.359335933593359
0.00288682615084207,-0.00304342493370125,0.359435943594359
0.00288294021020628,-0.00304083713358533,0.35953595359536
0.00287905412415881,-0.00303824756286801,0.35963596359636
0.00287516789163038,-0.00303565623437986,0.35973597359736
0.00287128151262109,-0.00303306316202056,0.35983598359836
0.00286739498713093,-0.00303046836182804,0.35993599359936
0.00286350831302136,-0.00302787184449433,0.36003600360036
0.00285962149029256,-0.00302527362605756,0.36013601360136
0.00285573451894443,-0.00302267371827902,0.36023602360236
0.00285184739897698,-0.00302007213612748,0.36033603360336
0.00284796012932102,-0.00301746889243332,0.36043604360436
0.00284407270997656,-0.00301486400002712,0.360536053605361
0.00284018513987431,-0.00301225747173927,0.360636063606361
0.00283629742115283,-0.00300964932253861,0.360736073607361
0.00283240955060439,-0.00300703956311719,0.360836083608361
0.00282851790576691,-0.00300442780321568,0.360936093609361
0.00282462251978566,-0.00300181405673367,0.361036103610361
0.0028207234236677,-0.00299919834184765,0.361136113611361
0.00281682065269656,-0.0029965806713881,0.361236123612361
0.00281291423787922,-0.00299396106032388,0.361336133613361
0.00280900421022266,-0.0029913395257622,0.361436143614361
0.00280509060287204,-0.00298871607946426,0.361536153615362
0.00280117344576524,-0.00298609073746821,0.361636163616362
0.00279725277097824,-0.00298346351474288,0.361736173617362
0.00279332860951802,-0.00298083442411867,0.361836183618362
0.00278940099025309,-0.00297820348056442,0.361936193619362
0.00278546994419026,-0.0029755706979799,0.362036203620362
0.00278153550019812,-0.00297293608919541,0.362136213621362
0.00277760110752773,-0.00297029991937353,0.362236223622362
0.00277366676297153,-0.00296766220027554,0.362336233623362
0.00276973246225262,-0.00296502294259339,0.362436243624362
0.00276579820216351,-0.00296238215808837,0.362536253625363
0.00276186398163495,-0.00295973985852179,0.362636263626363
0.00275792979639011,-0.00295709605351629,0.362736273627363
0.00275399564322133,-0.00295445075590254,0.362836283628363
0.00275006151892107,-0.0029518039753032,0.362936293629363
0.00274612742135096,-0.00294915572241039,0.363036303630363
0.00274219334623407,-0.00294650600791613,0.363136313631363
0.00273825929143206,-0.00294385484358162,0.363236323632363
0.00273432525373735,-0.00294120223796061,0.363336333633363
0.00273039122994221,-0.00293854820281421,0.363436343634363
0.00272645721790838,-0.00293589274776528,0.363536353635364
0.00272252321335892,-0.00293323588243673,0.363636363636364
0.00271858921415548,-0.0029305776175205,0.363736373637364
0.0027146552170905,-0.00292791796263951,0.363836383638364
0.00271072121895624,-0.00292525692741653,0.363936393639364
0.00270678721761443,-0.00292259452147447,0.364036403640364
0.00270285320985742,-0.00291993075550527,0.364136413641364
0.0026989191914083,-0.00291726563699331,0.364236423642364
0.00269498516119797,-0.00291459917556161,0.364336433643364
0.00269105111601879,-0.0029119313819021,0.364436443644364
0.00268711705266321,-0.00290926226456844,0.364536453645365
0.0026831829668543,-0.00290659183211419,0.364636463646365
0.00267924885859208,-0.00290392009309301,0.364736473647365
0.00267531472253061,-0.00290124705712773,0.364836483648365
0.00267138441528756,-0.0028985746958301,0.364936493649365
0.00266745789516394,-0.00289590299743864,0.365036503650365
0.00266353512687611,-0.00289323195553834,0.365136513651365
0.00265961607086354,-0.00289056156050617,0.365236523652365
0.00265570068970406,-0.00288789180271948,0.365336533653365
0.00265178556301504,-0.00288522157769077,0.365436543654365
0.0026478706833121,-0.0028825508886276,0.365536553655366
0.00264394901523485,-0.002879879084385,0.365636563656366
0.00264002061010522,-0.00287720617030899,0.365736573657366
0.00263608552031404,-0.00287453214639956,0.365836583658366
0.00263214379718315,-0.00287185701693355,0.365936593659366
0.00262819549096504,-0.00286918078404923,0.366036603660366
0.0026242476958264,-0.00286650409568419,0.366136613661366
0.00262030040107503,-0.00286382695183833,0.366236623662366
0.00261635360136501,-0.00286114935465013,0.366336633663366
0.00261240728707341,-0.00285847130411958,0.366436643664366
0.00260846145178512,-0.00285579280024668,0.366536653665367
0.0026045160869464,-0.00285311384410052,0.366636663666367
0.00260057118507297,-0.00285043443781975,0.366736673667367
0.00259662673974943,-0.00284775458140409,0.366836683668367
0.00259268274349151,-0.00284507427485381,0.366936693669367
0.00258873918881464,-0.00284239351923783,0.367036703670367
0.00258479606823454,-0.00283971231669478,0.367136713671367
0.00258085337533591,-0.00283703066722458,0.367236723672367
0.00257691110370347,-0.00283434857082723,0.367336733673367
0.00257296924692211,-0.00283166603071036,0.367436743674367
0.00256902779750737,-0.00282898304580481,0.367536753675368
0.00256508674904395,-0.00282629961824883,0.367636763676368
0.00256114609511675,-0.00282361574804262,0.367736773677368
0.00255720583037968,-0.00282093143732435,0.367836783678368
0.00255326594734834,-0.00281824668609432,0.367936793679368
0.00254932644174592,-0.00281556149649069,0.368036803680368
0.00254538730608794,-0.00281287586851347,0.368136813681368
0.00254144853502848,-0.0028101898043013,0.368236823682368
0.00253751012215225,-0.00280750330385391,0.368336833683368
0.00253357206318234,-0.00280481636824066,0.368436843684368
0.00252963435170373,-0.00280212899959993,0.368536853685369
0.00252569698237022,-0.0027994411990008,0.368636863686369
0.002521759949836,-0.00279675296644346,0.368736873687369
0.0025178257496223,-0.00279406425274453,0.368836883688369
0.00251389435392979,-0.00279137506004228,0.368936893689369
0.00250996573282096,-0.00278868539047518,0.369036903690369
0.00250603985849647,-0.00278599524404322,0.369136913691369
0.00250211670208771,-0.00278330462395396,0.369236923692369
0.00249819623579543,-0.00278061353127676,0.369336933693369
0.00249427843075122,-0.0027779219681499,0.369436943694369
0.00249036326022484,-0.00277522993564266,0.36953695369537
0.00248645069641703,-0.00277253743482421,0.36963696369637
0.00248254071152865,-0.00276984446783284,0.36973697369737
0.00247863327882937,-0.00276715103680719,0.36983698369837
0.00247472837158932,-0.00276445714174708,0.36993699369937
0.00247082596414742,-0.00276176278586014,0.37003700370037
0.00246692602977373,-0.00275906796807729,0.37013701370137
0.002463028541738,-0.00275637269267518,0.37023702370237
0.00245913391061466,-0.00275367463092836,0.37033703370337
0.00245524210753502,-0.00275097380635908,0.37043704370437
0.00245135310149219,-0.00274827024248993,0.370537053705371
0.00244746686254857,-0.00274556396070505,0.370637063706371
0.00244358336076645,-0.00274285498345766,0.370737073707371
0.00243970256727731,-0.00274014333427019,0.370837083708371
0.00243582445321254,-0.00273742903345759,0.370937093709371
0.00243194898970373,-0.00273471210454227,0.371037103710371
0.00242807614681325,-0.00273199256677,0.371137113711371
0.00242420589781087,-0.00272927044152474,0.371237123712371
0.00242033821489734,-0.0027265457512599,0.371337133713371
0.00241647306813507,-0.00272381851629016,0.371437143714371
0.00241261043293216,-0.00272108875693056,0.371537153715372
0.00240875027935111,-0.00271835649349588,0.371637163716372
0.00240489258173094,-0.00271562174523188,0.371737173717372
0.00240103731227234,-0.00271288453352253,0.371837183718372
0.00239718444531441,-0.00271014487868267,0.371937193719372
0.00239333395305792,-0.00270740279781972,0.372037203720372
0.00238948581198028,-0.00270465831231763,0.372137213721372
0.00238563999321314,-0.00270191144142207,0.372237223722372
0.00238179647323391,-0.00269916220224037,0.372337233723372
0.00237795522531263,-0.00269641061508737,0.372437243724372
0.00237411622485742,-0.00269365669813949,0.372537253725373
0.00237027944727668,-0.00269090046957321,0.372637263726373
0.00236644486690954,-0.00268814194863422,0.372737273727373
0.00236261245916431,-0.00268538115136055,0.372837283728373
0.00235878220051857,-0.00268261809699796,0.372937293729373
0.00235495406638045,-0.00267985280372278,0.373037303730373
0.00235112803322763,-0.00267708528757313,0.373137313731373
0.00234730407646843,-0.00267431556672541,0.373237323732373
0.0023434821736495,-0.00267154365721774,0.373337333733373
0.00233965274256738,-0.0026687690201715,0.373437343734373
0.00233581584309747,-0.00266599167162464,0.373537353735374
0.00233197153190752,-0.00266321162868455,0.373637363736374
0.00232811986887294,-0.00266042890845837,0.373737373737374
0.0023242609095924,-0.00265764352805339,0.373837383738374
0.00232039471287202,-0.00265485550350766,0.373937393739374
0.00231653090902957,-0.00265206540791434,0.374037403740374
0.00231266947133481,-0.00264927325517318,0.374137413741374
0.00230881037305778,-0.00264647906239139,0.374237423742374
0.00230495359067598,-0.00264368284667612,0.374337433743374
0.00230109909852842,-0.00264088462299638,0.374437443744374
0.00229724687095434,-0.00263808440632095,0.374537453745375
0.00229339688443114,-0.00263528221268784,0.374637463746375
0.00228954911329812,-0.00263247805706602,0.374737473747375
0.00228570353510177,-0.0026296719565627,0.374837483748375
0.00228186012525051,-0.00262686392400816,0.374937493749375
0.00227801886022192,-0.00262405397650992,0.375037503750375
0.0022741797164934,-0.00262124212796754,0.375137513751375
0.00227035888287817,-0.00261843032112407,0.375237523752375
0.00226655618402675,-0.00261561855597951,0.375337533753375
0.00226277144672823,-0.0026128068357415,0.375437543754375
0.0022590044977716,-0.00260999516147932,0.375537553755376
0.00225525516929185,-0.00260718353319279,0.375637563756376
0.00225152329128552,-0.00260437195515891,0.375737573757376
0.00224780869695697,-0.00260156042523922,0.375837583758376
0.00224411122164867,-0.00259874894771047,0.375937593759376
0.00224043070070344,-0.00259593752150346,0.376037603760376
0.00223676697267138,-0.00259312614982594,0.376137613761376
0.00223311987717206,-0.00259031483267772,0.376237623762376
0.00222948925489393,-0.00258750357219735,0.376337633763376
0.00222587494759513,-0.00258469236945392,0.376437643764376
0.00222227680024084,-0.00258188122444752,0.376537653765377
0.00221869465672746,-0.00257907013931653,0.376637663766377
0.00221512836522803,-0.00257625911406095,0.376737673767377
0.00221157777284648,-0.00257344815081913,0.376837683768377
0.00220804273096349,-0.00257063724959118,0.376937693769377
0.002204523087752,-0.00256782641144627,0.377037703770377
0.00220101869780052,-0.00256501563745359,0.377137713771377
0.00219752941355872,-0.00256220492868224,0.377237723772377
0.00219405509068429,-0.00255939428406321,0.377337733773377
0.00219059558483464,-0.00255658370680396,0.377437743774377
0.00218715075487492,-0.0025537731958354,0.377537753775378
0.00218372045860092,-0.00255096275115735,0.377637763776378
0.0021803045580855,-0.00254815237490844,0.377737773777378
0.00217690218941208,-0.00254533861890664,0.377837783778378
0.00217351322213771,-0.00254252151415883,0.377937793779378
0.00217013752902723,-0.00253970109594881,0.378037803780378
0.00216677497856853,-0.00253687739421418,0.378137813781378
0.00216342544673406,-0.00253405044316958,0.378237823782378
0.00216008880735772,-0.00253122027275271,0.378337833783378
0.00215676493427344,-0.00252838691503953,0.378437843784378
0.00215345370452285,-0.00252555040103713,0.378537853785379
0.00215015499621677,-0.00252271076175228,0.378637863786379
0.00214686868746594,-0.00251986802712271,0.378737873787379
0.00214359465958865,-0.002517022226017,0.378837883788379
0.00214033279176499,-0.00251417339051115,0.378937893789379
0.00213708296745182,-0.0025113215473353,0.379037903790379
0.00213384506903659,-0.00250846672856562,0.379137913791379
0.00213061898104541,-0.00250560895986297,0.379237923792379
0.00212740458800414,-0.00250274827223424,0.379337933793379
0.00212420177764661,-0.0024998846924095,0.379437943794379
0.00212101043556786,-0.00249701824818797,0.37953795379538
0.0021178304516399,-0.00249414896736919,0.37963796379638
0.00211466171573487,-0.0024912768777522,0.37973797379738
0.00211150411665543,-0.00248840200606725,0.37983798379838
0.00210835754641218,-0.00248552437797512,0.37993799379938
0.00210522189808468,-0.00248264402127523,0.38003800380038
0.00210209706475244,-0.0024797609605591,0.38013801380138
0.00209898294163369,-0.00247687522362624,0.38023802380238
0.00209587942180791,-0.00247398683506815,0.38033803380338
0.00209278640477007,-0.00247109581947662,0.38043804380438
0.00208970378466895,-0.00246820220251243,0.380538053805381
0.00208663097451171,-0.00246530548699605,0.380638063806381
0.00208356787807007,-0.00246240570393417,0.380738073807381
0.00208051439804634,-0.00245950288005704,0.380838083808381
0.00207747044142006,-0.00245659704637155,0.380938093809381
0.00207443591410103,-0.00245368822960765,0.381038103810381
0.00207141072413794,-0.00245077645756478,0.381138113811381
0.00206838645582841,-0.00244786488546299,0.381238123812381
0.00206536388327593,-0.00244495122734483,0.381338133813381
0.00206234298402727,-0.00244203550031754,0.381438143814381
0.00205932373562902,-0.00243911772041914,0.381538153815382
0.00205630611883569,-0.0024361979026184,0.381638163816382
0.00205329010905549,-0.00243327606295363,0.381738173817382
0.00205027568704283,-0.0024303522163934,0.381838183818382
0.00204727164806713,-0.0024274237690498,0.381938193819382
0.00204427789055425,-0.00242449076475991,0.382038203820382
0.00204129431506806,-0.00242155324522293,0.382138213821382
0.00203832082003436,-0.00241861125534523,0.382238223822382
0.00203535730708637,-0.00241566483682589,0.382338233823382
0.00203240367785725,-0.00241271403136382,0.382438243824382
0.00202945983611889,-0.00240975888065785,0.382538253825383
0.00202652568671188,-0.00240679942640705,0.382638263826383
0.00202360113233883,-0.00240383570924108,0.382738273827383
0.00202068607997901,-0.00240086776978983,0.382838283828383
0.00201778083756316,-0.00239789515364149,0.382938293829383
0.00201488530779363,-0.00239491790356443,0.383038303830383
0.00201199939551129,-0.0023919360655343,0.383138313831383
0.0020091230076955,-0.00238894968231929,0.383238323832383
0.0020062560513255,-0.00238595879668747,0.383338333833383
0.00200339843338054,-0.00238296345247623,0.383438343834383
0.00200055006190906,-0.00237996369138466,0.383538353835384
0.00199771084816733,-0.00237695955618065,0.383638363836384
0.00199488070234205,-0.00237395108642485,0.383738373837384
0.00199205953462021,-0.00237093832595472,0.383838383838384
0.00198924725839636,-0.00236792131326143,0.383938393839384
0.00198644378492648,-0.00236490009111325,0.384038403840384
0.00198364903081265,-0.00236187469693227,0.384138413841384
0.00198086290838034,-0.00235884517241739,0.384238423842384
0.00197808533316234,-0.00235581155605988,0.384338433843384
0.00197531837299854,-0.00235277356452094,0.384438443844384
0.00197256192524551,-0.00234973123843021,0.384538453845385
0.00196981588725968,-0.00234668462055587,0.384638463846385
0.00196708015853582,-0.00234363375152764,0.384738473847385
0.00196435463963808,-0.00234057866983689,0.384838483848385
0.00196163923006125,-0.00233751941611324,0.384938493849385
0.00195893383357702,-0.00233445602991742,0.385038503850385
0.00195623495282006,-0.00233139574334307,0.385138513851385
0.00195354252470741,-0.00232833852752167,0.385238523852385
0.0019508564872253,-0.00232528435037724,0.385338533853385
0.00194817677729059,-0.00232223318411037,0.385438543854385
0.00194550333395879,-0.00231918499985262,0.385538553855386
0.00194283609735431,-0.00231613976873539,0.385638563856386
0.00194017500546357,-0.00231309746082115,0.385738573857386
0.00193751999841106,-0.00231005805044895,0.385838583858386
0.00193486844381725,-0.0023070199338131,0.385938593859386
0.00193222030532923,-0.00230398309808341,0.386038603860386
0.00192957554873248,-0.00230094753149838,0.386138613861386
0.00192693414195093,-0.00229791322015864,0.386238623862386
0.00192429604970076,-0.0022948801512335,0.386338633863386
0.00192166123990602,-0.00229184831296177,0.386438643864386
0.00191902967835207,-0.00228881769144387,0.386538653865387
0.00191640133296284,-0.00228578827384941,0.386638663866387
0.00191377617059299,-0.00228276005055536,0.386738673867387
0.00191115416023573,-0.00227973300552387,0.386838683868387
0.00190853526981471,-0.00227670713020121,0.386938693869387
0.00190591946725404,-0.00227368240961851,0.387038703870387
0.00190330672047748,-0.00227065883308375,0.387138713871387
0.00190069700061659,-0.00226763638883573,0.387238723872387
0.00189809027452604,-0.00226461506404397,0.387338733873387
0.00189548651333739,-0.00226159484908561,0.387438743874387
0.00189288568604358,-0.0022585757300611,0.387538753875388
0.0018902877616379,-0.00225555769627832,0.387638763876388
0.00188769271339012,-0.00225254073597605,0.387738773877388
0.00188510050815488,-0.00224952483953136,0.387838783878388
0.00188251111920232,-0.00224650999304478,0.387938793879388
0.00187992451766364,-0.00224349618796265,0.388038803880388
0.00187734067360142,-0.00224048341145439,0.388138813881388
0.00187475955814695,-0.00223747165282807,0.388238823882388
0.00187218114457026,-0.00223446090139168,0.388338833883388
0.00186960540400276,-0.00223145114752227,0.388438843884388
0.00186703230971438,-0.00222844237838955,0.388538853885389
0.00186446183283669,-0.00222543458543967,0.388638863886389
0.00186189394663954,-0.00222242775691163,0.388738873887389
0.00185932862439289,-0.0022194218821132,0.388838883888389
0.00185676583936657,-0.00221641695249093,0.388938893889389
0.00185420556376126,-0.00221341295521422,0.389038903890389
0.00185163825600328,-0.00221041330104297,0.389138913891389
0.00184906188032885,-0.00220741320101375,0.389238923892389
0.00184647651478968,-0.00220441265512655,0.389338933893389
0.00184388223636857,-0.00220141166017383,0.389438943894389
0.00184127912311733,-0.0021984102161556,0.38953895389539
0.00183866724774176,-0.00219540832200256,0.38963896389639
0.00183604668829383,-0.00219240597664554,0.38973897389739
0.00183342492278419,-0.00218940433589378,0.38983898389839
0.00183080196190477,-0.00218640339012445,0.38993899389939
0.00182817781207076,-0.00218340313292224,0.39003900390039
0.00182555248504356,-0.00218040355573361,0.39013901390139
0.00182292825608856,-0.00217740100936634,0.39023902390239
0.00182030511237529,-0.00217439551841211,0.39033903390339
0.00181768304000416,-0.00217138711173936,0.39043904390439
0.00181506202721389,-0.00216837581393986,0.390539053905391
0.0018124420601048,-0.00216536165174359,0.390639063906391
0.0018098231258465,-0.00216234464974241,0.390739073907391
0.00180720401089272,-0.00215932470208501,0.390839083908391
0.00180458471524354,-0.00215630183336315,0.390939093909391
0.00180196523569133,-0.00215327607030682,0.391039103910391
0.00179934557223608,-0.00215024743750779,0.391139113911391
0.00179672572273943,-0.00214721596062694,0.391239123912391
0.00179410568506292,-0.00214418166425595,0.391339133913391
0.00179148546027572,-0.00214114457405579,0.391439143914391
0.00178886504410111,-0.00213810471354879,0.391539153915392
0.00178624443760817,-0.00213506210625745,0.391639163916392
0.00178362363758945,-0.00213201677784282,0.391739173917392
0.00178100264511404,-0.00212896875182715,0.391839183918392
0.00177838145697429,-0.00212591805066392,0.391939193919392
0.0017757600731703,-0.00212286469894466,0.392039203920392
0.00177314206698084,-0.002119804604827,0.392139213921392
0.00177052740098365,-0.00211673782818616,0.392239223922392
0.00176791604203347,-0.0021136644310361,0.392339233923392
0.0017653079537775,-0.00211058447325223,0.392439243924392
0.00176270310200102,-0.00210749801577903,0.392539253925393
0.00176010145142042,-0.00210440511635354,0.392639263926393
0.00175750296889035,-0.00210130583378207,0.392739273927393
0.00175490761912709,-0.00209820022580148,0.392839283928393
0.00175231537005458,-0.00209508835121807,0.392939293929393
0.00174972688671744,-0.00209197064092096,0.393039303930393
0.00174714212848604,-0.002088847147301,0.393139313931393
0.00174456105579976,-0.00208571792168003,0.393239323932393
0.00174198363016722,-0.00208258301644906,0.393339333933393
0.00173940981202799,-0.00207944248186066,0.393439343934393
0.00173683956289071,-0.0020762963681673,0.393539353935394
0.00173427284640238,-0.00207314472562173,0.393639363936394
0.00173170962300257,-0.00206998760340715,0.393739373937394
0.001729149855269,-0.00206682505070703,0.393839383938394
0.00172659350684896,-0.00206365711563556,0.393939393939394
0.00172404054032018,-0.00206048384630685,0.394039403940394
0.00172149092039887,-0.0020573052908351,0.394139413941394
0.00171894514105737,-0.00205412678775427,0.394239423942394
0.00171640316166568,-0.00205094833492601,0.394339433943394
0.00171386494373264,-0.00204776992914276,0.394439443944394
0.00171133044555922,-0.0020445915661276,0.394539453945395
0.00170879962865419,-0.00204141324481145,0.394639463946395
0.00170627245345689,-0.00203823495984819,0.394739473947395
0.00170374888254525,-0.00203505670909946,0.394839483948395
0.00170122887635874,-0.00203187849042689,0.394939493949395
0.00169871239747517,-0.00202870029848429,0.395039503950395
0.00169619940954174,-0.00202552213220265,0.395139513951395
0.00169368987299773,-0.00202234398730515,0.395239523952395
0.0016911837525596,-0.00201916586272242,0.395339533953395
0.00168868101187428,-0.00201598775310854,0.395439543954395
0.0016861816124506,-0.00201280965632515,0.395539553955396
0.00168368552114311,-0.00200963156916459,0.395639563956396
0.00168119270052975,-0.00200645348948841,0.395739573957396
0.00167870311639587,-0.00200327541408916,0.395839583958396
0.00167621673345796,-0.00200009733868981,0.395939593959396
0.00167373351643212,-0.00199691926329046,0.396039603960396
0.0016712534321731,-0.00199374118147592,0.396139613961396
0.00166877644539717,-0.00199056309324618,0.396239623962396
0.0016663025229591,-0.0019873849953935,0.396339633963396
0.00166383163278272,-0.00198420688364126,0.396439643964396
0.00166136373958422,-0.00198102875585098,0.396539653965397
0.00165889881128753,-0.0019778506098842,0.396639663966397
0.00165643681581668,-0.00197467244253338,0.396739673967397
0.00165397772109542,-0.00197149425059087,0.396839683968397
0.00165151424156979,-0.00196831879580977,0.396939693969397
0.00164904640824669,-0.00196514604825247,0.397039703970397
0.00164657425427147,-0.00196197597370434,0.397139713971397
0.00164409781065109,-0.00195880854222779,0.397239723972397
0.00164161711053073,-0.00195564372174664,0.397339733973397
0.00163913218384826,-0.00195248148232329,0.397439743974397
0.00163664306267957,-0.00194932179401986,0.397539753975398
0.00163414977696265,-0.00194616462476036,0.397639763976398
0.00163165963042764,-0.00194300717216188,0.397739773977398
0.00162917258886021,-0.00193984943408605,0.397839783978398
0.00162668861804582,-0.00193669141267115,0.397939793979398
0.0016242076869775,-0.0019335331057789,0.398039803980398
0.00162172976037153,-0.00193037451447849,0.398139813981398
0.00161925480722103,-0.00192721563983909,0.398239823982398
0.00161678279544994,-0.00192405648079154,0.398339833983398
0.0016143136919129,-0.00192089703733582,0.398439843984398
0.00161184746560302,-0.00191773731054112,0.398539853985399
0.00160938408551334,-0.00191457730040734,0.398639863986399
0.00160692352170615,-0.0019114170058655,0.398739873987399
0.00160446574210538,-0.00190825642905377,0.398839883988399
0.00160201071784261,-0.00190509556783396,0.398939893989399
0.00159955841898004,-0.00190193442434427,0.399039903990399
0.00159710881451069,-0.00189877299858487,0.399139913991399
0.0015946618777046,-0.00189561129055577,0.399239923992399
0.0015922175764857,-0.00189244930025678,0.399339933993399
0.00158977588519294,-0.00188928702768809,0.399439943994399
0.00158733677388869,-0.00188612447391878,0.3995399539954
0.00158490021477364,-0.00188296163787968,0.3996399639964
0.0015824661811178,-0.00187979852170924,0.3997399739974
0.00158003464405249,-0.00187663512433819,0.3998399839984
0.00157760557577855,-0.0018734714468358,0.3999399939994
0.0015751789517043,-0.00187030748813289,0.4000400040004
0.00157275474296111,-0.00186714324929856,0.4001400140014
0.00157033292388822,-0.00186397873140207,0.4002400240024
0.00156791346775556,-0.00186081393337424,0.4003400340034
0.00156549634890207,-0.00185764885521499,0.4004400440044
0.00156308154059779,-0.00185448349799358,0.400540054005401
0.00156066901825103,-0.00185131786171003,0.400640064006401
0.00155825875620083,-0.00184815194636431,0.400740074007401
0.00155585072771721,-0.00184498575195645,0.400840084008401
0.00155344491034676,-0.00184181927848644,0.400940094009401
0.00155104127735953,-0.00183865252595418,0.401040104010401
0.00154863980523299,-0.00183548549435986,0.401140114011401
0.00154624046937538,-0.00183231818477247,0.401240124012401
0.00154384324519499,-0.00182915059612294,0.401340134013401
0.00154144810916952,-0.00182598272948053,0.401440144014401
0.00153905503670717,-0.00182281458377588,0.401540154015402
0.0015366640064238,-0.00181964616007835,0.401640164016402
0.00153427499372792,-0.00181647745731857,0.401740174017402
0.00153188797402765,-0.00181330847656592,0.401840184018402
0.00152950292700821,-0.00181013921782021,0.401940194019402
0.00152711982914711,-0.00180696968001234,0.402040204020402
0.00152473865799101,-0.00180379986314241,0.402140214021402
0.00152235939001751,-0.00180062976827943,0.402240224022402
0.00151998200491175,-0.00179745939542347,0.402340234023402
0.00151760647915121,-0.00179428874243618,0.402440244024402
0.00151523279242103,-0.0017911178125252,0.402540254025403
0.0015128609222679,-0.00178794660248279,0.402640264026403
0.00151049084730777,-0.00178477511444741,0.402740274027403
0.00150812254722577,-0.00178160334734987,0.402840284028403
0.00150575599956867,-0.00177843130119019,0.402940294029403
0.00150339118615989,-0.00177525897596835,0.403040304030403
0.00150102808347711,-0.00177208637168427,0.403140314031403
0.00149866667227446,-0.00176891348726894,0.403240324032403
0.00149630693330654,-0.00176574032486055,0.403340334033403
0.00149394884518903,-0.00176256688125165,0.403440344034403
0.00149159238867634,-0.00175939315964977,0.403540354035404
0.00148923754345362,-0.00175621915684728,0.403640364036404
0.00148688429027526,-0.00175304487498264,0.403740374037404
0.00148453260989542,-0.00174987031191748,0.403840384038404
0.00148218248306869,-0.00174669546872089,0.403940394039404
0.00147983640852386,-0.00174352456660915,0.404040404040404
0.00147749434349294,-0.00174035756602171,0.404140414041404
0.00147515624520765,-0.00173719442525958,0.404240424042404
0.00147282207303844,-0.00173403510796986,0.404340434043404
0.00147049178528614,-0.00173087957459201,0.404440444044404
0.00146816534025193,-0.00172772778663468,0.404540454045405
0.00146584269837536,-0.00172457970560659,0.404640464046405
0.00146351690983222,-0.00172143851666549,0.404740474047405
0.00146118799600672,-0.00171830414924396,0.404840484048405
0.0014588559804213,-0.00171517653384376,0.404940494049405
0.00145652088125245,-0.00171205560203592,0.405040504050405
0.00145418272202257,-0.00170894128646047,0.405140514051405
0.00145184152197744,-0.00170583351868845,0.405240524052405
0.00144949730250101,-0.00170273223349845,0.405340534053405
0.00144715008497752,-0.00169963736459977,0.405440544054405
0.00144480681067714,-0.00169654561136068,0.405540554055406
0.00144246744110872,-0.00169345694277421,0.405640564056406
0.00144013272043796,-0.00169037106053263,0.405740574057406
0.00143780260161985,-0.00168728793790577,0.405840584058406
0.00143547703760956,-0.00168420754602513,0.405940594059406
0.0014331559802928,-0.00168112985602219,0.406040604060406
0.00143083938262465,-0.00167805484223616,0.406140614061406
0.00142852720076774,-0.00167498247579844,0.406240624062406
0.00142621938767716,-0.00167191273104823,0.406340634063406
0.00142391589844626,-0.00166884557911695,0.406440644064406
0.00142161668709939,-0.00166578099541288,0.406540654065407
0.00141932171193756,-0.00166271895213689,0.406640664066407
0.00141703092805411,-0.0016596594246971,0.406740674067407
0.00141474429054269,-0.00165660238636354,0.406840684068407
0.00141246175877348,-0.00165354781254453,0.406940694069407
0.00141018328997819,-0.00165049567757909,0.407040704070407
0.00140790884031965,-0.00164744595580645,0.407140714071407
0.00140563837023732,-0.00164439862370401,0.407240724072407
0.00140337183803209,-0.00164135365561099,0.407340734073407
0.00140110920200516,-0.00163831102800487,0.407440744074407
0.00139885042259599,-0.00163527071736307,0.407540754075408
0.00139659406279481,-0.00163223955696655,0.407640764076408
0.00139434009694056,-0.00162921745914046,0.407740774077408
0.00139208849937265,-0.00162620433727945,0.407840784078408
0.00138983924549911,-0.00162320010477796,0.407940794079408
0.00138759231072843,-0.00162020467609972,0.408040804080408
0.00138534766939974,-0.00161721796570836,0.408140814081408
0.00138310529799045,-0.00161423989127514,0.408240824082408
0.00138086517083967,-0.00161127036833317,0.408340834083408
0.00137862726549419,-0.0016083093156229,0.408440844084408
0.0013763915573623,-0.00160535664974633,0.408540854085409
0.0013741530404323,-0.00160241409639831,0.408640864086409
0.0013719117382267,-0.00159948155828135,0.408740874087409
0.0013696676742679,-0.00159655893809779,0.408840884088409
0.0013674208731477,-0.0015936461406886,0.408940894089409
0.00136517135625013,-0.00159074307196375,0.409040904090409
0.0013629191481668,-0.00158784963569505,0.409140914091409
0.00136066427028193,-0.00158496573993092,0.409240924092409
0.00135840674611785,-0.00158209129378898,0.409340934093409
0.0013561465970587,-0.00157922620317941,0.409440944094409
0.00135388384555779,-0.00157637037935826,0.40954095409541
0.00135161851406836,-0.00157352373144317,0.40964096409641
0.00134935062183609,-0.00157068617175958,0.40974097409741
0.00134707735685522,-0.0015678522195692,0.40984098409841
0.00134480286549777,-0.00156502216676467,0.40994099409941
0.00134252715631731,-0.00156219597378545,0.41004100410041
0.00134025023679821,-0.00155937360214027,0.41014101410141
0.00133797211442495,-0.00155655501333777,0.41024102410241
0.00133569279882046,-0.00155374016781732,0.41034103410341
0.00133341229533057,-0.00155092902922622,0.41044104410441
0.00133113061357829,-0.00154812156014209,0.410541054105411
0.00132884775997874,-0.00154531772207378,0.410641064106411
0.00132656374308548,-0.00154251747973738,0.410741074107411
0.00132427856931397,-0.00153972079571099,0.410841084108411
0.0013219922472176,-0.00153692763471073,0.410941094109411
0.00131970478321165,-0.0015341379593145,0.411041104110411
0.00131741618371142,-0.00153135173637696,0.411141114111411
0.00131512645727055,-0.00152856892847613,0.411241124112411
0.00131283561030415,-0.00152578950246648,0.411341134113411
0.00131054364922751,-0.00152301342306447,0.411441144114411
0.00130825058259429,-0.00152024065605548,0.411541154115412
0.00130595641468121,-0.00151747116722499,0.411641164116412
0.00130366115511112,-0.00151470492449692,0.411741174117412
0.00130136480816094,-0.00151194189258757,0.411841184118412
0.00129906738024586,-0.00150918204048996,0.411941194119412
0.00129676887991945,-0.00150642533398964,0.412041204120412
0.00129446931145853,-0.00150367174207965,0.412141214121412
0.00129216868234749,-0.00150092123161481,0.412241224122412
0.0012898669990017,-0.00149817377051879,0.412341234123412
0.00128756426783626,-0.00149542932885407,0.412441244124412
0.00128525711444429,-0.00149268877588317,0.412541254125413
0.00128294557304042,-0.00148995206990718,0.412641264126413
0.00128062967676989,-0.00148721916922711,0.412741274127413
0.00127830945984723,-0.00148449003321324,0.412841284128413
0.00127598495434851,-0.00148176462337419,0.412941294129413
0.00127365619234998,-0.00147904289801116,0.413041304130413
0.001271323208066,-0.00147632481863271,0.413141314131413
0.00126898603143435,-0.00147361034674755,0.413241324132413
0.00126664469453111,-0.00147089944172588,0.413341334133413
0.00126430262201571,-0.001468191155184,0.413441344134413
0.00126195981495745,-0.00146548546039194,0.413541354135414
0.00125961627870224,-0.00146278233061955,0.413641364136414
0.00125727201538844,-0.00146008173699832,0.413741374137414
0.00125492702929298,-0.00145738365600574,0.413841384138414
0.0012525813236235,-0.00145468805984256,0.413941394139414
0.00125023490158747,-0.00145199492391709,0.414041404140414
0.00124788776746188,-0.0014493042214992,0.414141414141414
0.00124553992445411,-0.00144661592906645,0.414241424142414
0.00124319137470281,-0.00144393001881953,0.414341434143414
0.00124084212462298,-0.00144124646937438,0.414441444144414
0.00123849217421482,-0.00143856525293167,0.414541454145415
0.00123614152989341,-0.00143588634703816,0.414641464146415
0.00123379019379723,-0.00143320972817136,0.414741474147415
0.00123143816913391,-0.0014305353706703,0.414841484148415
0.00122908546018019,-0.00142786325208184,0.414941494149415
0.00122673207121291,-0.00142519334888347,0.415041504150415
0.00122437800330133,-0.00142252563862178,0.415141514151415
0.00122202326072219,-0.00141986009777444,0.415241524152415
0.00121966784775232,-0.00141719670281896,0.415341534153415
0.00121731176759936,-0.00141453543237119,0.415441544154415
0.00121495502240168,-0.00141187626290863,0.415541554155416
0.00121259761536692,-0.0014092191741165,0.415641564156416
0.00121023955077192,-0.0014065641424723,0.415741574157416
0.00120788082968585,-0.0014039111465919,0.415841584158416
0.00120552145745464,-0.00140126016509124,0.415941594159416
0.00120316143514765,-0.00139861117658628,0.416041604160416
0.00120080076704171,-0.00139596416076216,0.416141614161416
0.00119844735241355,-0.0013933217157838,0.416241624162416
0.00119610111855737,-0.00139068379888312,0.416341634163416
0.00119376199597503,-0.00138805036622264,0.416441644164416
0.00119142991409892,-0.00138542137396518,0.416541654165417
0.00118910480556935,-0.00138279677934257,0.416641664166417
0.00118678659981888,-0.00138017653851734,0.416741674167417
0.00118447522948756,-0.00137756061085977,0.416841684168417
0.00118217062721569,-0.00137494895467103,0.416941694169417
0.00117987272671249,-0.00137234152611368,0.417041704170417
0.00117758146168746,-0.00136973828669634,0.417141714171417
0.00117529676691917,-0.00136713919472022,0.417241724172417
0.00117301857718604,-0.0013645442084862,0.417341734173417
0.00117074682833611,-0.00136195329057232,0.417441744174417
0.00116848145621686,-0.00135936639927946,0.417541754175418
0.00116622239881472,-0.00135678349718565,0.417641764176418
0.00116396959197735,-0.00135420454366106,0.417741774177418
0.00116172297582937,-0.00135162950021435,0.417841784178418
0.00115948248835699,-0.0013490583304927,0.417941794179418
0.00115724806754636,-0.00134649099600467,0.418041804180418
0.00115501965459125,-0.00134392745825889,0.418141814181418
0.00115279718854718,-0.00134136768090257,0.418241824182418
0.00115058061167701,-0.00133881162651354,0.418341834183418
0.00114836986410533,-0.00133625925980798,0.418441844184418
0.0011461648891644,-0.00133371054443309,0.418541854185419
0.00114396562804808,-0.00133116544403588,0.418641864186419
0.00114177202408843,-0.00132862392440183,0.418741874187419
0.00113958402168698,-0.00132608594810876,0.418841884188419
0.00113740156417585,-0.0013235514830807,0.418941894189419
0.00113522459595649,-0.00132102049296465,0.419041904190419
0.00113305306249959,-0.00131849294461527,0.419141914191419
0.00113088690927557,-0.00131596880381803,0.419241924192419
0.00112872608175524,-0.00131344803742767,0.419341934193419
0.00112657052861665,-0.00131093061122968,0.419441944194419
0.00112441649588573,-0.00130841394951235,0.41954195419542
0.00112226396859364,-0.00130589804265275,0.41964196419642
0.00112011292749469,-0.00130338288102814,0.41974197419742
0.00111796335655084,-0.00130086845608494,0.41984198419842
0.0011158152386547,-0.00129835476033861,0.41994199419942
0.00111366855669923,-0.00129584178202793,0.42004200420042
0.00111152329250785,-0.00129332951580698,0.42014201420142
0.00110937943218088,-0.00129081795098365,0.42024202420242
0.00110723070697715,-0.00128830833531864,0.42034203420342
0.0011050771564571,-0.00128580064742784,0.42044204420442
0.00110291881804291,-0.0012832948637889,0.420542054205421
0.00110075573022593,-0.0012807909630176,0.420642064206421
0.00109858792935905,-0.00127828892266072,0.420742074207421
0.00109641545393365,-0.00127578872026502,0.420842084208421
0.00109423834137179,-0.00127329033551563,0.420942094209421
0.00109205662588801,-0.00127079374595915,0.421042104210421
0.00108987034597375,-0.0012682989312809,0.421142114211421
0.00108768580351546,-0.00126580460736707,0.421242124212421
0.00108550297926744,-0.00126331076780258,0.421342134213421
0.00108332185398413,-0.00126081740724131,0.421442144214421
0.00108114240735065,-0.00125832451819888,0.421542154215422
0.00107896462332887,-0.00125583209532928,0.421642164216422
0.00107678848053476,-0.00125334013328642,0.421742174217422
0.00107461396293037,-0.00125084862565518,0.421842184218422
0.00107244105020056,-0.00124835756602027,0.421942194219422
0.00107026972630757,-0.0012458669490357,0.422042204220422
0.00106809997200554,-0.00124337676935534,0.422142214221422
0.00106593177125652,-0.00124088702163339,0.422242224222422
0.00106376510588394,-0.00123839769945445,0.422342234223422
0.00106160247568614,-0.00123590493443965,0.422442244224422
0.0010594438400333,-0.00123340875759589,0.422542254225423
0.00105728915829579,-0.00123090920099923,0.422642264226423
0.00105513838984379,-0.00122840629351818,0.422742274227423
0.00105299149511677,-0.00122590006615964,0.422842284228423
0.00105084585349638,-0.00122338962186175,0.422942294229423
0.00104870145215242,-0.00122087499590821,0.423042304230423
0.00104655827183902,-0.00121835622785957,0.423142314231423
0.00104441630079498,-0.00121583335193035,0.423242324232423
0.00104227552084381,-0.00121330640447346,0.423342334233423
0.00104013591808602,-0.00121077542291097,0.423442344234423
0.00103799747648338,-0.00120824044145751,0.423542354235424
0.00103586018320552,-0.00120570149539679,0.423642364236424
0.00103372402114512,-0.00120315862108161,0.423742374237424
0.00103158897747189,-0.00120061185058822,0.423842384238424
0.00102945503721677,-0.00119806121920026,0.423942394239424
0.00102732218541103,-0.00119550676113233,0.424042404240424
0.00102519040815508,-0.00119294851059888,0.424142414241424
0.00102305969154907,-0.00119038649860679,0.424242424242424
0.00102093002062434,-0.00118782076043987,0.424342434243424
0.00101880138361959,-0.00118525132710499,0.424442444244424
0.00101667376449678,-0.00118267823174743,0.424542454245425
0.00101454715042542,-0.0011801015075126,0.424642464246425
0.00101242152857504,-0.00117752118326885,0.424742474247425
0.00101029688611535,-0.0011749372932308,0.424842484248425
0.0010081732070081,-0.00117234986626696,0.424942494249425
0.00100605048163058,-0.00116975893552259,0.425042504250425
0.00100392869394463,-0.0011671645298662,0.425142514251425
0.00100180783325834,-0.00116456668030478,0.425242524252425
0.000999687885672037,-0.00116196541570665,0.425342534253425
0.000997568839424422,-0.00115936076814817,0.425442544254425
0.000995450680615827,-0.00115675276542838,0.425542554255426
0.000993333397485139,-0.0011541414364159,0.425642564256426
0.000991212103771361,-0.00115153259116364,0.425742574257426
0.000989086834758206,-0.00114892620187228,0.425842584258426
0.000986957622521836,-0.00114632224501929,0.425942594259426
0.000984824501276779,-0.00114372069494391,0.426042604260426
0.00098268750630675,-0.00114112152705425,0.426142614261426
0.000980546668618632,-0.00113852471568954,0.426242624262426
0.000978402021357772,-0.00113593023625818,0.426342634263426
0.000976253597669422,-0.00113333806630666,0.426442644264426
0.000974101429629837,-0.0011307481791051,0.426542654265427
0.000971945548245716,-0.00112816055326938,0.426642664266427
0.000969785985593313,-0.00112557516420779,0.426742674267427
0.000967622772679515,-0.00112299198839784,0.426842684268427
0.00096545594158039,-0.00112041100338619,0.426942694269427
0.000963285521164455,-0.00111783218565045,0.427042704270427
0.000961111541369413,-0.00111525551273737,0.427142714271427
0.000958934034271424,-0.00111268096112436,0.427242724272427
0.000956753028738914,-0.00111010851049665,0.427342734273427
0.000954572287299799,-0.00110753945245223,0.427442744274427
0.000952391803538697,-0.00110497375491513,0.427542754275428
0.000950211573178874,-0.00110241138367062,0.427642764276428
0.000948031590874318,-0.00109985230557346,0.427742774277428
0.000945851849140557,-0.00109729648747839,0.427842784278428
0.000943672343700857,-0.00109474389730934,0.427942794279428
0.00094149307027839,-0.00109219450299007,0.428042804280428
0.000939301710577261,-0.00108964266981722,0.428142814281428
0.000937098369379611,-0.00108708841275954,0.428242824282428
0.000934883146121292,-0.00108453174785518,0.428342834283428
0.000932656142376706,-0.00108197269221134,0.428442844284428
0.000930417458650981,-0.00107941126079688,0.428542854285429
0.000928167192241601,-0.00107684746858064,0.428642864286429
0.00092590544258451,-0.00107428133373913,0.428742874287429
0.000923632306977282,-0.00107171286910282,0.428842884288429
0.000921347880579128,-0.00106914209177884,0.428942894289429
0.000919064601436468,-0.00106657461829432,0.429042904290429
0.000916782455649729,-0.00106401041550392,0.429142914291429
0.000914501431457704,-0.00106144945133147,0.429242924292429
0.000912221512822265,-0.00105889169370091,0.429342934293429
0.000909940119754982,-0.00105632857722151,0.429442944294429
0.000907657260809327,-0.00105376015000728,0.42954295429543
0.000905372944539139,-0.00105118646017242,0.42964296429643
0.000903087182705533,-0.00104860755583121,0.42974297429743
0.000900799983862164,-0.00104602348189013,0.42984298429843
0.000898511357631779,-0.00104343428539416,0.42994299429943
0.000896221313637402,-0.00104084001445753,0.43004300430043
0.000893929860432504,-0.00103824071184821,0.43014301430143
0.000891637007640016,-0.00103563642461133,0.43024302430243
0.000889342764882686,-0.00103302719658415,0.43034303430343
0.000887047140714167,-0.00103041307374241,0.43044304430443
0.000884750144757393,-0.00102779409885439,0.430543054305431
0.000882451785565833,-0.00102517031575727,0.430643064306431
0.00088015207276242,-0.00102254176721933,0.430743074307431
0.000877851013831532,-0.00101990849600865,0.430843084308431
0.000875548618396008,-0.00101727054596271,0.430943094309431
0.000873244895009597,-0.00101462795771104,0.431043104310431
0.000870939852225677,-0.00101198077295274,0.431143114311431
0.000868633497528996,-0.0010093290333867,0.431243124312431
0.000866325840542117,-0.00100667277964257,0.431343134313431
0.000864016889818787,-0.00100401205235026,0.431443144314431
0.000861706651774201,-0.0010013468910703,0.431543154315432
0.000859395136031199,-0.000998677336432228,0.431643164316432
0.000857082349004976,-0.000996003425858412,0.431743174317432
0.000854768300318464,-0.000993325201047664,0.431843184318432
0.000852452997455949,-0.00099064269835288,0.431943194319432
0.000850136447901996,-0.00098795595626551,0.432043204320432
0.000847818660210075,-0.000985265014346003,0.432143214321432
0.000845501737504037,-0.000982570483109686,0.432243224322432
0.000843185666953307,-0.000979872394632721,0.432343234323432
0.000840870436796679,-0.000977170779921901,0.432443244324432
0.000838556033134484,-0.000974465669984297,0.432543254325433
0.000836242445274701,-0.00097175709368824,0.432643264326433
0.000833929659317754,-0.000969045083109986,0.432743274327433
0.000831617663502252,-0.000966329667117866,0.432843284328433
0.000829306444997898,-0.000963610874580583,0.432943294329433
0.000826995993112574,-0.000960888736504931,0.433043304330433
0.000824686293946614,-0.00095816328069015,0.433143314331433
0.000822377337877273,-0.000955434536004851,0.433243324332433
0.000820069112074066,-0.000952702530248275,0.433343334333433
0.00081776160370651,-0.000949967292288939,0.433443344334433
0.000815454803151766,-0.000947228850995362,0.433543354335434
0.00081314869864872,-0.000944487232028324,0.433643364336434
0.000810843277366796,-0.000941742464256436,0.433743374337434
0.000808538529683155,-0.000938994574409848,0.433843384338434
0.00080623444383659,-0.000936243589218432,0.433943394339434
0.000803931008065987,-0.000933489535412524,0.434043404340434
0.000801628212748229,-0.000930732438652812,0.434143414341434
0.000799323112227458,-0.000927971715154302,0.434243424342434
0.000797015720403064,-0.000925207391646868,0.434343434343434
0.00079470605438245,-0.000922439501275854,0.434443444344434
0.000792394129134467,-0.000919668070771503,0.434543454345435
0.000790079959627873,-0.000916893130071425,0.434643464346435
0.000787763561900795,-0.000914114708044043,0.434743474347435
0.000785444949852899,-0.000911332832488785,0.434843484348435
0.000783124139522222,-0.00090854753334326,0.434943494349435
0.000780801145877519,-0.000905758838406801,0.435043504350435
0.000778475981749369,-0.000902966774409558,0.435143514351435
0.000776148663175804,-0.000900171370219957,0.435243524352435
0.000773819202987215,-0.000897372651498872,0.435343534353435
0.000771487617221638,-0.000894570647114819,0.435443544354435
0.000769153918709647,-0.000891765382728766,0.435543554355436
0.000766818121350725,-0.000888956886139954,0.435643564356436
0.000764480239044631,-0.000886145181939979,0.435743574357436
0.000762140286760216,-0.000883330297928269,0.435843584358436
0.000759788431031084,-0.000880515254605213,0.435943594359436
0.000757424770223905,-0.000877700047693982,0.436043604360436
0.000755049403774712,-0.000874884669710198,0.436143614361436
0.000752662427911807,-0.000872069114238573,0.436243624362436
0.000750263938863488,-0.000869253378071463,0.436343634363436
0.000747854032858149,-0.000866437452655397,0.436443644364436
0.000745432803985721,-0.000863621334782546,0.436543654365437
0.000743000346336043,-0.000860805016968718,0.436643664366437
0.000740566718977549,-0.000857985163298195,0.436743674367437
0.000738131928325432,-0.000855161803708864,0.436843684368437
0.000735695979725705,-0.000852334967068966,0.436943694369437
0.000733258877455288,-0.000849504682247295,0.437043704370437
0.000730820627929191,-0.000846670977042908,0.437143714371437
0.000728381236493611,-0.000843833882462876,0.437243724372437
0.000725940707425283,-0.000840993424167979,0.437343734373437
0.000723499047139401,-0.000838149632096011,0.437443744374437
0.000721056260982071,-0.000835302534046214,0.437543754375438
0.000718612354299304,-0.000832452156748646,0.437643764376438
0.000716167332437018,-0.000829598528002732,0.437743774377438
0.000713721199672134,-0.000826741674538346,0.437843784378438
0.000711273963489032,-0.000823881624155005,0.437943794379438
0.000708825627095354,-0.000821018402513493,0.438043804380438
0.00070637619583702,-0.000818152036343864,0.438143814381438
0.000703925675060134,-0.000815282552376364,0.438243824382438
0.000701474071179984,-0.000812409975202496,0.438343834383438
0.000699021387404028,-0.000809534332621687,0.438443844384438
0.000696567629078372,-0.00080665564815635,0.438543854385439
0.000694112802618301,-0.000803773948536543,0.438643864386439
0.000691656910162093,-0.000800889257284865,0.438743874387439
0.000689199959194217,-0.000798001601131281,0.438843884388439
0.000686741952922226,-0.000795111002529205,0.438943894389439
0.000684288407368124,-0.000792213697881539,0.439043904390439
0.000681839276556081,-0.000789309749202146,0.439143914391439
0.000679394515579546,-0.000786399217435519,0.439243924392439
0.000676954077393505,-0.000783482161388063,0.439343934393439
0.000674517917091501,-0.000780558640934995,0.439443944394439
0.000672085991905254,-0.000777628714882629,0.43954395439544
0.000669658254789939,-0.000774692443106273,0.43964396439644
0.000667234665115738,-0.000771749882273872,0.43974397439744
0.000664815176906915,-0.000768801089053092,0.43984398439844
0.000662399747395285,-0.000765846121180969,0.43994399439944
0.000659988335951125,-0.000762885034256171,0.44004400440044
0.000657580898737157,-0.000759917884946363,0.44014401440144
0.00065517739405429,-0.000756944727781031,0.44024402440244
0.000652777780203799,-0.000753965617289472,0.44034403440344
0.000650382016555683,-0.000750980608001171,0.44044404440444
0.000647990063549585,-0.000747989753376336,0.440544054405441
0.000645601879486506,-0.000744993106874988,0.440644064406441
0.000643217424805904,-0.00074199071981906,0.440744074407441
0.000640832729554506,-0.000738985142259375,0.440844084408441
0.000638447727441622,-0.00073598014206958,0.440944094409441
0.000636062419536436,-0.000732975710696205,0.441044104410441
0.000633676802631396,-0.000729971841723963,0.441144114411441
0.000631290874588134,-0.000726968526599198,0.441244124412441
0.000628904635406559,-0.000723965757837531,0.441344134413441
0.000626518081879118,-0.000720963529023766,0.441444144414441
0.000624131215074995,-0.000717961831604249,0.441544154415442
0.000621744030717364,-0.000714960659163691,0.441644164416442
0.000619356529875406,-0.00071196000314853,0.441744174417442
0.000616968709341572,-0.000708959858212754,0.441844184418442
0.000614580568046677,-0.000705960216871891,0.441944194419442
0.000612192104921446,-0.000702961070572378,0.442044204420442
0.000609803318896693,-0.000699962415037296,0.442144214421442
0.000607414208903143,-0.000696964241713174,0.442244224422442
0.000605024771733338,-0.000693966543115447,0.442344234423442
0.00060263500845646,-0.000690969314967289,0.442444244424442
0.000600244915864773,-0.000687972548715228,0.442544254425443
0.000597861210695891,-0.000684981757173346,0.442644264426443
0.000595483828797769,-0.000681996883673886,0.442744274427443
0.000593112708156451,-0.000679017870479903,0.442844284428443
0.000590747786758165,-0.000676044661992823,0.442944294429443
0.000588389001519774,-0.000673077200475518,0.443044304430443
0.000586036292566058,-0.000670115430329505,0.443144314431443
0.000583689598952339,-0.000667159298094576,0.443244324432443
0.000581348861872398,-0.000664208749241341,0.443344334433443
0.000579014020381648,-0.000661263728171223,0.443444344434443
0.00057668501674296,-0.000658324183562383,0.443544354435444
0.000574361792150302,-0.000655390059816339,0.443644364436444
0.000572035871025959,-0.000652457018104375,0.443744374437444
0.000569707867092812,-0.000649523637454855,0.443844384438444
0.000567377788904516,-0.00064658991786778,0.443944394439444
0.000565045647153001,-0.000643655855066322,0.444044404440444
0.000562711454668844,-0.000640721449050482,0.444144414441444
0.000560375218936516,-0.000637786697681797,0.444244424442444
0.000558036952786221,-0.000634851597752719,0.444344434443444
0.000555711762997197,-0.000631915821017713,0.444444444444444
0.000553399525541716,-0.000628979371753609,0.444544454445445
0.000551100114253777,-0.000626042253167956,0.444644464446445
0.000548813408313299,-0.00062310447060686,0.444744474447445
0.000546531930778831,-0.00062017200840334,0.444844484448445
0.000544255628190351,-0.000617244813097186,0.444944494449445
0.000541984451364295,-0.000614322833366653,0.445044504450445
0.000539718345771363,-0.000611406021097544,0.445144514451445
0.000537457263297451,-0.00060849432389902,0.445244524452445
0.00053520115048226,-0.000605587694725884,0.445344534453445
0.00053294996028087,-0.000602686082256574,0.445444544454445
0.000530703641371533,-0.000599789439445984,0.445544554455446
0.000528462146709238,-0.000596897718179918,0.445644564456446
0.000526225424972235,-0.000594010869275182,0.445744574457446
0.00052399343018479,-0.000591128848894314,0.445844584458446
0.000521766114232707,-0.000588251606784752,0.445944594459446
0.000519543429001788,-0.000585379100178402,0.446044604460446
0.000517325329585575,-0.000582511280960977,0.446144614461446
0.000515111767869779,-0.000579648104226016,0.446244624462446
0.000512902698947941,-0.000576789526136152,0.446344634463446
0.000510698076844231,-0.000573935502854015,0.446444644464446
0.000508497857721374,-0.000571085988403777,0.446544654465447
0.000506301996672818,-0.000568240941086716,0.446644664466447
0.000504110449861101,-0.000565400315996001,0.446744674467447
0.000501923172379672,-0.000562564072502092,0.446844684468447
0.000499740121460531,-0.000559732167836806,0.446944694469447
0.000497561255404677,-0.000556904560301142,0.447044704470447
0.000495386529305465,-0.00055408120819619,0.447144714471447
0.000493215903602448,-0.000551262069822951,0.447244724472447
0.000491049486285132,-0.000548445134009322,0.447344734473447
0.000488887234585424,-0.000545630378302073,0.447444744474447
0.000486729105735234,-0.000542817780247883,0.447544754475448
0.000484575058035466,-0.000540007320600979,0.447644764476448
0.00048242505085649,-0.000537198975839134,0.447744774477448
0.000480279041430028,-0.000534392726716391,0.447844784478448
0.000478136991265001,-0.00053158855184889,0.447944794479448
0.000475998858662224,-0.000528786429852492,0.448044804480448
0.000473864602992063,-0.000525986342550702,0.448144814481448
0.000471734186832346,-0.000523188267490198,0.448244824482448
0.000469607569553349,-0.000520392185425487,0.448344834483448
0.000467484712663715,-0.00051759807817998,0.448444844484448
0.000465365576602995,-0.000514805924369541,0.448544854485449
0.00046325040835718,-0.000512018530654004,0.448644864486449
0.000461139165158086,-0.000509235852126819,0.448744874487449
0.000459031809583725,-0.000506457844950522,0.448844884488449
0.000456928301004187,-0.00050368446314938,0.448944894489449
0.000454828600928208,-0.000500915665024483,0.449044904490449
0.000452732670864431,-0.000498151406738463,0.449144914491449
0.000450640472321591,-0.000495391643384768,0.449244924492449
0.000448551968946606,-0.000492636335402856,0.449344934493449
0.000446467121179215,-0.000489885440024638,0.449444944494449
0.000444385893735426,-0.000487138913412743,0.44954495449545
0.000442308248124066,-0.000484396717075722,0.44964496449645
0.000440234150130515,-0.000481658809314759,0.44974497449745
0.000438163561263509,-0.000478925149500038,0.44984498449845
0.000436096447308517,-0.000476195697001927,0.44994499449945
0.000434043374136437,-0.000473476222312614,0.45004500450045
0.000432004211304347,-0.000470766631342351,0.45014501450145
0.000429978827300328,-0.000468066836416218,0.45024502450245
0.000427967090612274,-0.000465376747721295,0.45034503450345
0.000425968875074091,-0.000462696275444384,0.45044504450445
0.000423984051312227,-0.000460025332979933,0.450545054505451
0.000422006834934641,-0.000457369605284132,0.450645064506451
0.000420037154304631,-0.000454728952291126,0.450745074507451
0.000418074935647312,-0.000452103236073801,0.450845084508451
0.000416120111602625,-0.000449492318704764,0.450945094509451
0.000414172608395685,-0.00044689606332599,0.451045104510451
0.000412232359735801,-0.000444314335217822,0.451145114511451
0.000410299295055547,-0.00044174700286825,0.451245124512451
0.000408373345925865,-0.000439193930488245,0.451345134513451
0.000406454444986973,-0.000436654989773533,0.451445144514451
0.000404542524878903,-0.000434130049211916,0.451545154515452
0.000402630351369647,-0.000431614775320968,0.451645164516452
0.000400725091331432,-0.000429113282396365,0.451745174517452
0.000398826679542936,-0.000426625444272199,0.451845184518452
0.000396928638768064,-0.000424141422135971,0.451945194519452
0.000395017521632014,-0.000421664157367173,0.452045204520452
0.00039310596719165,-0.000419198622831985,0.452145214521452
0.000391194735650807,-0.000416739193449991,0.452245224522452
0.000389283822732656,-0.000414285811484063,0.452345234523452
0.000387373222022003,-0.000411838422404809,0.452445244524452
0.000385462929242021,-0.00040939696954447,0.452545254525453
0.000383552940115881,-0.000406961397304472,0.452645264526453
0.000381643247159204,-0.000404531652224606,0.452745274527453
0.00037973384823353,-0.000402107679775481,0.452845284528453
0.000377824736923571,-0.000399689427566073,0.452945294529453
0.000375915908952685,-0.000397276841067084,0.453045304530453
0.000374007358974675,-0.000394869867887489,0.453145314531453
0.000372099082712899,-0.000392468457774726,0.453245324532453
0.000370191075890343,-0.000390072558337769,0.453345334533453
0.000368283333161182,-0.000387682118254872,0.453445344534453
0.000366375850248494,-0.000385297087273563,0.453545354535454
0.000364468623944729,-0.000382917415141094,0.453645364536454
0.000362561647834598,-0.00038054305374336,0.453745374537454
0.000360654918710552,-0.000378173952827799,0.453845384538454
0.000358748432295668,-0.00037581006321103,0.453945394539454
0.000356842183244028,-0.000373451338917318,0.454045404540454
0.000354936169417264,-0.000371097730763282,0.454145414541454
0.00035303038440009,-0.000368749192773187,0.454245424542454
0.00035112482498486,-0.000366405676832836,0.454345434543454
0.000349219489033115,-0.000364067136966494,0.454445444544454
0.00034731436906066,-0.000361733529336699,0.454545454545455
0.000345409463998035,-0.000359404805829533,0.454645464546455
0.000343504769568596,-0.000357080922607349,0.454745474547455
0.000341600280426333,-0.000354761836902242,0.454845484548455
0.000339695993363415,-0.000352447501669106,0.454945494549455
0.000337791906241661,-0.000350137875209033,0.455045504550455
0.000335888013715059,-0.000347832913684654,0.455145514551455
0.00033398431257578,-0.000345532575397061,0.455245524552455
0.000332080798547274,-0.000343236816508886,0.455345534553455
0.000330177469490896,-0.00034094559532122,0.455445544554455
0.000328274320060819,-0.000338658870135064,0.455545554555456
0.00032637134811849,-0.000336376601389967,0.455645564556456
0.000324468550456452,-0.000334098746317654,0.455745574557456
0.000322565921728507,-0.0003318252642884,0.455845584558456
0.00032066345979638,-0.000329556117880216,0.455945594559456
0.000318761161452427,-0.000327291264324827,0.456045604560456
0.000316859022419821,-0.000325030667269334,0.456145614561456
0.000314957039490917,-0.000322774286084014,0.456245624562456
0.000313055210527348,-0.000320522082277602,0.456345634563456
0.000311153530183103,-0.000318274018427832,0.456445644564456
0.000309251997388998,-0.000316030056043441,0.456545654565457
0.000307350606799021,-0.000313790158771438,0.456645664566457
0.000305449357343803,-0.000311554289189836,0.456745674567457
0.000303548244746794,-0.000309322410945553,0.456845684568457
0.00030164726686935,-0.000307094487685784,0.456945694569457
0.000299746419434827,-0.000304870483057541,0.457045704570457
0.000297845701373856,-0.000302650361777111,0.457145714571457
0.000295945109479072,-0.000300434089629964,0.457245724572457
0.000294044639473368,-0.000298221630263203,0.457345734573457
0.000292144291356931,-0.000296012950531483,0.457445744574457
0.000290244059783748,-0.000293808015151092,0.457545754575458
0.000288343942615267,-0.000291606790976776,0.457645764576458
0.000286443938782489,-0.000289409243793913,0.457745774577458
0.000284544045077585,-0.000287215341526435,0.457845784578458
0.000282644258293096,-0.000285025051029089,0.457945794579458
0.000280744575221379,-0.000282838340225712,0.458045804580458
0.000278844995862433,-0.000280655174901777,0.458145814581458
0.000276945514870154,-0.000278475525119581,0.458245824582458
0.000275046131175451,-0.000276299358802963,0.458345834583458
0.00027314684157068,-0.000274126643875946,0.458445844584458
0.000271247643917474,-0.000271957350400737,0.458545854585459
0.00026934853607728,-0.000269791446301173,0.458645864586459
0.000267449515911822,-0.000267628901639646,0.458745874587459
0.000265550579144274,-0.000265469687547638,0.458845884588459
0.000263651725774635,-0.000263313771949081,0.458945894589459
0.0002617529504568,-0.000261161125975363,0.459045904590459
0.000259853440596097,-0.000259017331938995,0.459145914591459
0.000257953198330798,-0.000256882307511435,0.459245924592459
0.000256052227937825,-0.000254755973571418,0.459345934593459
0.000254150532624822,-0.000252638250997955,0.459445944594459
0.000252248115599154,-0.000250529061739148,0.45954595459546
0.000250344982207112,-0.000248428326674008,0.45964596459646
0.000248441134587062,-0.000246335970958189,0.45974597459746
0.000246536575946464,-0.00024425191760907,0.45984598459846
0.000244631310562237,-0.000242176090713214,0.45994599459946
0.00024272534271121,-0.000240108415426273,0.46004600460046
0.00024081867453175,-0.000238048817973272,0.46014601460146
0.000238911309231408,-0.00023599722564823,0.46024602460246
0.000237003251087197,-0.000233953565745448,0.46034603460346
0.000235094503306483,-0.000231917764489856,0.46044604460446
0.000233185069097097,-0.00022988975238321,0.460546054605461
0.000231267860707613,-0.00022785832523986,0.460646064606461
0.000229342944428724,-0.000225823514066876,0.460746074607461
0.000227410385481751,-0.00022378534987105,0.460846084608461
0.00022547024801911,-0.000221743861520993,0.460946094609461
0.000223542550741351,-0.000219728198717035,0.461046104610461
0.000221627178174682,-0.000217738117680549,0.461146114611461
0.000219724015914122,-0.000215773375702467,0.461246124612461
0.000217813011044407,-0.000213804649871353,0.461346134613461
0.00021589422985632,-0.000211831976540288,0.461446144614461
0.000213967737571184,-0.000209855389923617,0.461546154615462
0.000212053560374112,-0.000207904022614543,0.461646164616462
0.000210151582791313,-0.000205977637249729,0.461746174617462
0.000208241741215313,-0.000204046923748409,0.461846184618462
0.000206344059692858,-0.000202140998665474,0.461946194619462
0.000204458424888431,-0.000200259628914599,0.462046204620462
0.000202584723466515,-0.000198402582478646,0.462146214621462
0.00020072284636814,-0.000196569629478657,0.462246224622462
0.000198852747093424,-0.000194731506878783,0.462346234623462
0.000196994436858628,-0.000192917302365584,0.462446244624462
0.000195147806605065,-0.000191126788198655,0.462546254625463
0.000193312748342948,-0.000189359741983509,0.462646264626463
0.000191489153013681,-0.00018761594132594,0.462746274627463
0.000189656993362873,-0.000185866170235019,0.462846284628463
0.000187816339957856,-0.000184110484309136,0.462946294629463
0.000185987202945897,-0.000182377941297334,0.463046304630463
0.000184149542242028,-0.000180639328416051,0.463146314631463
0.000182303429483045,-0.000178894699125587,0.463246324632463
0.000180448935236187,-0.000177144107955427,0.463346334633463
0.000178586132207528,-0.000175387609434777,0.463446344634463
0.000176715088825939,-0.00017362525595466,0.463546354635464
0.000174829933024735,-0.000171860060531179,0.463646364636464
0.000172930789900921,-0.000170092046686841,0.463746374637464
0.000171017780274299,-0.000168321240082333,0.463846384638464
0.000169091029241873,-0.000166547664240255,0.463946394639464
0.000167150655485171,-0.000164771342683205,0.464046404640464
0.000165196778755001,-0.000162992301071872,0.464146414641464
0.000163229517732983,-0.000161210560790395,0.464246424642464
0.00016124899110074,-0.000159426147499739,0.464346434643464
0.00015925531433225,-0.000157639082583859,0.464446444644464
0.000157248602901584,-0.000155849389565353,0.464546454645465
0.000155228971213351,-0.00015405709089745,0.464646464646465
0.000153196533672623,-0.000152262210102565,0.464746474647465
0.000151151400407182,-0.000150464769634112,0.464846484648465
0.000149093683683453,-0.000148664789806861,0.464946494649465
0.000147023494698589,-0.000146862295212503,0.465046504650465
0.000144940941442279,-0.000145057307235174,0.465146514651465
0.000142861467492578,-0.00014327214550189,0.465246524652465
0.000140769714807616,-0.00014148433428184,0.465346534653465
0.000138665790307809,-0.000139693896028349,0.465446544654465
0.000136549799844388,-0.000137900853194645,0.465546554655466
0.0001344218492684,-0.000136105228234051,0.465646564656466
0.000132282042292615,-0.000134307045738164,0.465746574657466
0.00013014585136379,-0.000132528634957022,0.465846584658466
0.000127997879948605,-0.000130747509467701,0.465946594659466
0.000125838229621466,-0.000128963694931167,0.466046604660466
0.000123667003026053,-0.000127177212731281,0.466146614661466
0.000121499685439232,-0.000125410398533462,0.466246624662466
0.000119336243715845,-0.000123663066296026,0.466346634663466
0.000117175497454866,-0.000121924465176042,0.466446644664466
0.000115017423134067,-0.000120194516052337,0.466546654665467
0.00011286199829994,-0.000118473139803828,0.466646664666467
0.000110709201568531,-0.000116760257309527,0.466746674667467
0.000108540015013644,-0.000115037290085921,0.466846684668467
0.000106354584047052,-0.000113304326877022,0.466946694669467
0.000104153049803605,-0.000111561459634302,0.467046704670467
0.000101946862385764,-0.000109822801846467,0.467146714671467
9.97175288462903e-05,-0.000108068439594828,0.467246724672467
9.74652555415434e-05,-0.00010629851722179,0.467346734673467
9.51902488278821e-05,-0.000104513174793113,0.467446744674467
9.28958382056419e-05,-0.000102711685250213,0.467546754675468
9.06035841671833e-05,-0.000100915056307344,0.467646764676468
8.83134674669205e-05,-9.91232473346876e-05,0.467746774677468
8.60254731360028e-05,-9.73362177026129e-05,0.467846784678468
8.37182074777025e-05,-9.5533082655224e-05,0.467946794679468
8.13918415645729e-05,-9.37139886735696e-05,0.468046804680468
7.90465486076274e-05,-9.18790822384205e-05,0.468146814681468
7.67039040682629e-05,-9.00493774792245e-05,0.468246824682468
7.4363887631617e-05,-8.82248305587059e-05,0.468346834683468
7.20050735248003e-05,-8.63845385445672e-05,0.468446844684468
6.96276317512752e-05,-8.45286425717528e-05,0.468546854685469
6.72317291066743e-05,-8.26572859134821e-05,0.468646864686469
6.48175281101738e-05,-8.07706097046997e-05,0.468746874687469
6.23851944881299e-05,-7.88687540110735e-05,0.468846884688469
5.99348886211656e-05,-7.69518567598115e-05,0.468946894689469
5.74667719591805e-05,-7.50200548091232e-05,0.469046904690469
5.50024766311447e-05,-7.30944050564556e-05,0.469146914691469
5.25204998815476e-05,-7.11539393482824e-05,0.469246924692469
5.00209999527374e-05,-6.91987934732583e-05,0.469346934693469
4.75041329482314e-05,-6.72290989436741e-05,0.469446944694469
4.49700528334572e-05,-6.52449904790937e-05,0.46954695469547
4.24189146430263e-05,-6.32465985222531e-05,0.46964696469647
3.98508691345372e-05,-6.12340545854432e-05,0.46974697469747
3.72875986897089e-05,-5.92284508497312e-05,0.46984698469847
3.47290626788172e-05,-5.72297274398071e-05,0.46994699469947
3.21536941942136e-05,-5.52168712954993e-05,0.47004700470047
2.95616439935891e-05,-5.31900096519927e-05,0.47014701470147
2.69530606962672e-05,-5.11492708136559e-05,0.47024702470247
2.4349645929553e-05,-4.91157597924104e-05,0.47034703470347
2.17298039172803e-05,-4.70684400053932e-05,0.47044704470447
1.90936800712215e-05,-4.50074365495141e-05,0.470547054705471
1.64629909874394e-05,-4.29538640592559e-05,0.470647064706471
1.38376885519234e-05,-4.09076594517571e-05,0.470747074707471
1.11961609503802e-05,-3.88477754521315e-05,0.470847084708471
8.53855466367303e-06,-3.67743392956568e-05,0.470947094709471
5.86501082665369e-06,-3.46874718024152e-05,0.471047104710471
3.17567164354323e-06,-3.25872969999476e-05,0.471147114711471
4.70678249008003e-07,-3.0473935708429e-05,0.471247124712471
-2.24983036018948e-06,-2.83475066092962e-05,0.471347134713471
-4.98571625702688e-06,-2.62081305226313e-05,0.471447144714471
-7.7152115233228e-06,-2.40769595050902e-05,0.471547154715472
-1.04383706884687e-05,-2.19539229892469e-05,0.471647164716472
-1.31552514895926e-05,-1.98389472001243e-05,0.471747174717472
-1.58659084559933e-05,-1.77319615702038e-05,0.471847184718472
-1.85703971863388e-05,-1.56328955319667e-05,0.471947194719472
-2.12903861625885e-05,-1.35206697347361e-05,0.472047204720472
-2.39990576177609e-05,-1.14188665350902e-05,0.472147214721472
-2.66965152645347e-05,-9.32739077391317e-06,0.472247224722472
-2.9382862815774e-05,-7.24614836127287e-06,0.472347234723472
-3.2081296645582e-05,-5.15274375662649e-06,0.472447244724472
-3.47917098335433e-05,-3.04728708803336e-06,0.472547254725473
-3.75139965285191e-05,-9.29890621642118e-07,0.472647264726473
-4.02249304187047e-05,1.17701054118552e-06,0.472747274727473
-4.29477314007096e-05,3.29583011767257e-06,0.472847284728473
-4.5682293623302e-05,5.42645797966695e-06,0.472947294729473
-4.8428512304527e-05,7.56878720693878e-06,0.473047304730473
-5.11631461638219e-05,9.7003677294611e-06,0.473147314731473
-5.38887046220977e-05,1.18179106767156e-05,0.473247324732473
-5.66264798018638e-05,1.39425360291965e-05,0.473347334733473
-5.93763658517957e-05,1.60741817731332e-05,0.473447344734473
-6.21382537132035e-05,1.82127848255717e-05,0.473547354735474
-6.4912038604132e-05,2.03582831725559e-05,0.473647364736474
-6.7697615742626e-05,2.25106169387758e-05,0.473747374737474
-7.04736267155782e-05,2.46486992889899e-05,0.473847384738474
-7.326140855205e-05,2.67936801413939e-05,0.473947394739474
-7.60395974930152e-05,2.89244715915625e-05,0.474047404740474
-7.88295359133613e-05,3.10622256962444e-05,0.474147414741474
-8.16311190311331e-05,3.32068804415763e-05,0.474247424742474
-8.44229734644653e-05,3.53373393693849e-05,0.474347434743474
-8.72051868880948e-05,3.74537361303285e-05,0.474447444744474
-8.99778469767583e-05,3.95561979594065e-05,0.474547454745475
-9.27622982437109e-05,4.16658683598046e-05,0.474647464746475
-9.55371694455474e-05,4.37616626347417e-05,0.474747474747475
-9.83025461186371e-05,4.58437069501261e-05,0.474847484748475
-0.000101078412749186,4.79320713285334e-05,0.474947494749475
-0.000103846074310519,5.00025767976309e-05,0.475047504750475
-0.000106605602439337,5.20553880148695e-05,0.475147514751475
-0.000109357069841621,5.40906739142492e-05,0.475247524752475
-0.000112111825045146,5.61338943743486e-05,0.475347534753475
-0.000114869838112397,5.8184976689096e-05,0.475447544754475
-0.000117604260269321,6.02172976867549e-05,0.475547554755476
-0.000120315319256324,6.22310337857044e-05,0.475647564756476
-0.000123003238536982,6.42263592662347e-05,0.475747574757476
-0.000125695006950924,6.62299507605682e-05,0.475847584758476
-0.000128385079607813,6.82393865223451e-05,0.475947594759476
-0.000131073475753328,7.02546130912652e-05,0.476047604760476
-0.000133760211425502,7.22755737995693e-05,0.476147614761476
-0.000136445304800832,7.43022130487752e-05,0.476247624762476
-0.000139128772986441,7.63344784477661e-05,0.476347634763476
-0.000141810633089827,7.83723143979669e-05,0.476447644764476
-0.000144490902218023,8.04156695777229e-05,0.476547654765477
-0.000147169596409248,8.24644894575499e-05,0.476647664766477
-0.000149846733839812,8.45187227156077e-05,0.476747674767477
-0.000152522329478657,8.65783180302417e-05,0.476847684768477
-0.000155196400433096,8.86432240796116e-05,0.476947694769477
-0.00015786896274107,9.07133906111538e-05,0.477047704770477
-0.000160540033509982,9.27887663031209e-05,0.477147714771477
-0.000163209628777682,9.48693019720402e-05,0.477247724772477
-0.000165877762444022,9.69549484347172e-05,0.477347734773477
-0.000168544453754494,9.90456575767703e-05,0.477447744774477
-0.000171209715539676,0.000101141381284281,0.477547754775478
-0.000173873564906785,0.000103242070373685,0.477647764776478
-0.000176536016824672,0.000105347678869246,0.477747774777478
-0.000179197087331371,0.000107458159726044,0.477847784778478
-0.000181856791395733,0.000109573466968343,0.477947794779478
-0.000184515143986609,0.000111693553551223,0.478047804780478
-0.000187172160072943,0.000113818374567947,0.478147814781478
-0.000189827855692675,0.000115947885112148,0.478247824782478
-0.00019248224367629,0.000118082040277181,0.478347834783478
-0.000195135340061822,0.000120220796225678,0.478447844784478
-0.000197787159818121,0.000122364110189547,0.478547854785479
-0.000200437716844947,0.000124511936193052,0.478647864786479
-0.000203087026110966,0.000126664234675559,0.478747874787479
-0.000205735100446753,0.000128820959661332,0.478847884788479
-0.000208381955890344,0.000130982071589924,0.478947894789479
-0.000211027605272127,0.00013314752876224,0.479047904790479
-0.000213672063561048,0.000135317288410283,0.479147914791479
-0.000216315343587495,0.000137491310973417,0.479247924792479
-0.000218957459251138,0.000139669555822012,0.479347934793479
-0.000221598424451548,0.00014185198232625,0.479447944794479
-0.000224238254157671,0.000144038550925498,0.47954795479548
-0.000226877281960957,0.000146224363597831,0.47964796479648
-0.000229515518553615,0.00014840942675835,0.47974797479748
-0.000232152973558297,0.000150593745753068,0.47984798479848
-0.000234789655528754,0.000152777328066456,0.47994799479948
-0.00023742557622619,0.00015496018011371,0.48004800480048
-0.00024006074206571,0.000157142307240934,0.48014801480148
-0.000242695163739613,0.000159323716932413,0.48024802480248
-0.000245328849801278,0.000161504413464977,0.48034803480348
-0.000247961809873636,0.000163684404323188,0.48044804480448
-0.000250594053579526,0.00016586369592215,0.480548054805481
-0.000253226084513863,0.000168044348617438,0.480648064806481
-0.000255857906953565,0.000170226350647751,0.480748074807481
-0.000258489525175276,0.000172409688113516,0.480848084808481
-0.000261120943455916,0.000174594349253434,0.480948094809481
-0.000263752167141497,0.000176780320167836,0.481048104810481
-0.000266383200508846,0.000178967590164794,0.481148114811481
-0.00026901404569633,0.000181156146413823,0.481248124812481
-0.00027164471018833,0.000183345975015164,0.481348134813481
-0.00027427519505412,0.000185537065276887,0.481448144814481
-0.00027690550670899,0.000187729404368509,0.481548154815482
-0.000279535648360398,0.000189922981598099,0.481648164816482
-0.000282165625354447,0.000192117783065804,0.481748174817482
-0.000284795439829599,0.000194313800218156,0.481848184818482
-0.000287425097131772,0.000196511018086302,0.481948194819482
-0.000290053130313501,0.00019870943132414,0.482048204820482
-0.000292679556482098,0.000200909031378013,0.482148214821482
-0.000295304394883242,0.000203109809694451,0.482248224822482
-0.000297916639134075,0.000205295249214606,0.482348234823482
-0.000300537552488405,0.000207482386630367,0.482448244824482
-0.000303167061171254,0.000209671214457077,0.482548254825483
-0.000305805090338369,0.000211861725210357,0.482648264826483
-0.000308430387427874,0.000214036984842183,0.482748274827483
-0.000311064250977287,0.000216214061051145,0.482848284828483
-0.000313699190145771,0.000218397639087705,0.482948294829483
-0.000316335199587035,0.00022058766763021,0.483048304830483
-0.000318972272886071,0.000222784094287543,0.483148314831483
-0.00032161040469668,0.000224986866668865,0.483248324832483
-0.000324249588603761,0.000227195933452243,0.483348334833483
-0.000326858256368176,0.000229383013130969,0.483448344834483
-0.000329468244599192,0.000231576530485063,0.483548354835484
-0.000332079544743153,0.000233776433123687,0.483648364836484
-0.000334692148246404,0.000235982669724909,0.483748374837484
-0.000337309574927512,0.000238191067186832,0.483848384838484
-0.000339931785225937,0.000240401610540606,0.483948394839484
-0.000342558742788782,0.000242614286955656,0.484048404840484
-0.000345190410193873,0.000244829081463316,0.484148414841484
-0.00034782675001913,0.000247045979094643,0.484248424842484
-0.000350436218617198,0.0002492320665523,0.484348434843484
-0.00035301907152763,0.000251387637867291,0.484448444844484
-0.000355607034162543,0.000253545842631012,0.484548454845485
-0.000358168584258628,0.000255673792137816,0.484648464846485
-0.000360735436535794,0.000257804625286893,0.484748474847485
-0.000363307549295132,0.000259938322832749,0.484848484848485
-0.000365884879768458,0.000262074861252785,0.484948494849485
-0.00036846738732614,0.000264214221301416,0.485048504850485
-0.000371055030269176,0.000266356381594502,0.485148514851485
-0.00037364776796775,0.000268501322886365,0.485248524852485
-0.000376245559792231,0.000270649022723776,0.485348534853485
-0.000378848366182077,0.000272799462930332,0.485448544854485
-0.000381456147576654,0.000274952623190986,0.485548554855486
-0.00038406886334624,0.000277108482121784,0.485648564856486
-0.000386686474999568,0.000279267021546233,0.485748574857486
-0.000389308944045376,0.000281428221149562,0.485848584858486
-0.000391936233061304,0.000283592061685907,0.485948594859486
-0.000394568302486997,0.000285758523909775,0.486048604860486
-0.000397205114900282,0.000287927587506212,0.486148614861486
-0.000399832029694942,0.000290080868586856,0.486248624862486
-0.000402473032317526,0.000292238200880406,0.486348634863486
-0.000405128000878768,0.000294399556587438,0.486448644864486
-0.000407772897541187,0.000296545198207734,0.486548654865487
-0.000410431731273747,0.000298694972300294,0.486648664866487
-0.000413104380187274,0.000300848845719864,0.486748674867487
-0.000415790727738513,0.000303006786390283,0.486848684868487
-0.000418490656315026,0.000305168764373757,0.486948694869487
-0.000421204049373652,0.000307334747594402,0.487048704870487
-0.000423930792509689,0.000309504705045148,0.487148714871487
-0.000426670770248972,0.000311678606788293,0.487248724872487
-0.000429423870325261,0.000313856422886135,0.487348734873487
-0.000432189981541221,0.000316038121262606,0.487448744874487
-0.000434968990561425,0.000318223674118372,0.487548754875488
-0.000437760789396182,0.00032041305044664,0.487648764876488
-0.000440565266848341,0.000322606221378707,0.487748774877488
-0.000443382315997581,0.000324803158046241,0.487848784878488
-0.000446211828854209,0.000327003831580725,0.487948794879488
-0.000449062235020295,0.000329207116110615,0.488048804880488
-0.000451905062670528,0.000331380039532358,0.488148814881488
-0.000454768839228794,0.000333552942639239,0.488248824882488
-0.000457624904689918,0.000335695773323057,0.488348834883488
-0.000460473323206316,0.000337808815991883,0.488448844884488
-0.000463342621132412,0.000339922381501393,0.488548854885489
-0.000466204139532493,0.000342006438058156,0.488648864886489
-0.000469086411176179,0.000344091283687179,0.488748874887489
-0.000471960772851021,0.00034614689194123,0.488848884888489
-0.00047485576267265,0.000348203551222568,0.488948894889489
-0.000477771197807399,0.000350261256184996,0.489048904890489
-0.000480706896490507,0.000352320004690334,0.489148914891489
-0.000483634173056202,0.000354349764945056,0.489248924892489
-0.000486553100210184,0.000356350810665396,0.489348934893489
-0.000489463750658341,0.000358323413429035,0.489448944894489
-0.000492394677485339,0.000360297828492982,0.48954895489549
-0.000495345701065063,0.00036227404516512,0.48964896489649
-0.000498316643909578,0.00036425205275352,0.48974897489749
-0.000501307329600228,0.000366231841635156,0.48984898489849
-0.000504317583856907,0.000368213400049008,0.48994899489949
-0.000507347233468696,0.000370196719441235,0.49004900490049
-0.000510402445602279,0.000372185997505793,0.49014901490149
-0.000513482997863542,0.000374181186128299,0.49024902490249
-0.000516588674273101,0.000376182241471385,0.49034903490349
-0.000519697872639688,0.000378160676741261,0.49044904490449
-0.00052283194603012,0.000380145138043064,0.490549054905491
-0.00052595569839737,0.000382101313561237,0.490649064906491
-0.000529097847483374,0.00038405951735873,0.490749074907491
-0.000532258231838415,0.000386019738743614,0.490849084908491
-0.00053543533319319,0.000387985134005209,0.490949094909491
-0.000538629001859192,0.000389955660375239,0.491049104910491
-0.000541839090286281,0.000391931272947336,0.491149114911491
-0.000545065450924502,0.000393911930022408,0.491249124912491
-0.000548307937292713,0.000395897589901638,0.491349134913491
-0.000551566405048606,0.000397888208747473,0.491449144914491
-0.000554840710918774,0.000399883745930374,0.491549154915492
-0.000558130712699275,0.00040188415975134,0.491649164916492
-0.000561444089410812,0.000403897590058079,0.491749174917492
-0.000564780635766487,0.000405923926722627,0.491849184918492
-0.000568146120120122,0.000407969589243855,0.491949194919492
-0.00057154029013962,0.000410034409756949,0.492049204920492
-0.000574962892423797,0.000412118220396812,0.492149214921492
-0.000578413679986476,0.000414220857575364,0.492249224922492
-0.000581892405841759,0.000416342156635153,0.492349234923492
-0.00058539882300347,0.000418481955057282,0.492449244924492
-0.000588932690900907,0.000420640093530405,0.492549254925493
-0.000592493767893904,0.000422816410604714,0.492649264926493
-0.000596081816619218,0.000425010749107231,0.492749274927493
-0.00059969659971379,0.000427222951865069,0.492849284928493
-0.000603337883021834,0.000429452863843802,0.492949294929493
-0.000607005435595486,0.00043170033107791,0.493049304930493
-0.000610699026486699,0.000433965200671335,0.493149314931493
-0.000614418426885882,0.0004362473207972,0.493249324932493
-0.000618163411191092,0.000438546542836091,0.493349334933493
-0.000621933757007935,0.000440862716030408,0.493449344934493
-0.000625729239803558,0.000443195694968287,0.493549354935494
-0.000629549640391303,0.00044554533316905,0.493649364936494
-0.000633394741722788,0.000447911485220832,0.493749374937494
-0.000637264325680449,0.000450294007850321,0.493849384938494
-0.00064115817949273,0.000452692757784297,0.493949394939494
-0.000645076089318987,0.000455107596026276,0.494049404940494
-0.000649017845595216,0.00045753838037213,0.494149414941494
-0.000652983239826691,0.000459984973963836,0.494249424942494
-0.000656972063518686,0.000462447238874091,0.494349434943494
-0.000660984112453395,0.00046492503824478,0.494449444944494
-0.000665019184551194,0.000467418238425522,0.494549454945495
-0.000669077075594276,0.000469926703627292,0.494649464946495
-0.000673157587779846,0.000472450303407446,0.494749474947495
-0.000677260523305385,0.000474988905184602,0.494849484948495
-0.000681385684368004,0.000477542377446749,0.494949494949495
-0.000685532877442015,0.0004801105929587,0.495049504950495
-0.000689701909001447,0.00048269342341581,0.495149514951495
-0.000693892587658885,0.000485290739444711,0.495249524952495
-0.000698104725234465,0.000487902418086768,0.495349534953495
-0.000702338133548323,0.000490528334245164,0.495449544954495
-0.000706592624420595,0.00049316836175399,0.495549554955496
-0.000710868016086704,0.000495822380862256,0.495649564956496
-0.00071516412357443,0.000498490268611788,0.495749574957496
-0.000719480766188288,0.000501171904182321,0.495849584958496
-0.000723817764301977,0.000503867169961508,0.495949594959496
-0.000728174940427933,0.000506575945129451,0.496049604960496
-0.000732552117078036,0.000509298115281265,0.496149614961496
-0.000736949119972369,0.000512033561735327,0.496249624962496
-0.000741365775899731,0.000514782170086843,0.496349634963496
-0.000745801912718386,0.000517543827000295,0.496449644964496
-0.000750257360424964,0.000520318417001518,0.496549654965497
-0.000754731949016097,0.00052310583103201,0.496649664966497
-0.000759225513834424,0.000525905954686697,0.496749674967497
-0.000763737887014946,0.000528718679976165,0.496849684968497
-0.000768268903900211,0.000531543895703171,0.496949694969497
-0.00077281840197132,0.000534381494947394,0.497049704970497
-0.000777386219778561,0.000537231370788323,0.497149714971497
-0.000781972198010587,0.000540093414167456,0.497249724972497
-0.000786576176286681,0.000542967522440927,0.497349734973497
-0.000791197998503327,0.000545853588688597,0.497449744974497
-0.000795837508556637,0.000548751510266787,0.497549754975498
-0.000800494551412185,0.000551661184532002,0.497649764976498
-0.000805168974173726,0.000554582509909838,0.497749774977498
-0.000809861138232139,0.000557512968425729,0.497849784978498
-0.000814570894968192,0.000560452485235235,0.497949794979498
-0.000819298096831653,0.000563400985494195,0.498049804980498
-0.000824042598410936,0.000566358393289079,0.498149814981498
-0.000828804254294268,0.000569324635914188,0.498249824982498
-0.000833577435124219,0.000572293213680102,0.498349834983498
-0.000838362041464848,0.000575264111617973,0.498449844984498
-0.000843157973880208,0.00057823731155149,0.498549854985499
-0.000847965136142002,0.00058121279851171,0.498649864986499
-0.000852783428814193,0.000584190553252955,0.498749874987499
-0.000857612758876217,0.000587170561875558,0.498849884988499
-0.000862453029030314,0.000590152806203116,0.498949894989499
-0.000867304145186736,0.000593137271266687,0.499049904990499
-0.000872166014324736,0.000596123941028328,0.499149914991499
-0.000877038544492748,0.000599112798380728,0.499249924992499
-0.000881921641600841,0.000602103828355037,0.499349934993499
-0.000886815216905187,0.000605097013843945,0.499449944994499
-0.000891719178454127,0.000608092342017059,0.4995499549955
-0.000896633437503928,0.000611089793628795,0.4996499649965
-0.000901557905310576,0.000614089355848576,0.4997499749975
-0.000906492493130149,0.000617091013707553,0.4998499849985
-0.000911437114357282,0.000620094749029322,0.4999499949995
-0.000916391682386326,0.000623100550052678,0.5000500050005
-0.000921356111681007,0.000626108398601032,0.5001500150015
-0.000926330317774324,0.000629118282913271,0.5002500250025
-0.000931314215129907,0.000632130185882083,0.5003500350035
-0.000936307721419031,0.000635144093607896,0.5004500450045
-0.000941310754313157,0.000638159991121671,0.500550055005501
-0.000946323230414282,0.000641177863454652,0.500650065006501
-0.000951345068462864,0.00064419769777654,0.500750075007501
-0.000956376189338008,0.000647219478049023,0.500850085008501
-0.000961416511780173,0.000650243191441896,0.500950095009501
-0.000966465956668183,0.000653268822986123,0.501050105010501
-0.000971524445950234,0.000656296357712945,0.501150115011501
-0.000976591902643706,0.000659325783861063,0.501250125012501
-0.000981668247627516,0.00066235708646172,0.501350135013501
-0.000986753406057318,0.000665390251615155,0.501450145014501
-0.000991847302019768,0.000668425265421794,0.501550155015502
-0.000996949858532058,0.00067146211398197,0.501650165016502
-0.00100206100395767,0.000674500785534477,0.501750175017502
-0.00100718066238308,0.000677541266179648,0.501850185018502
-0.00101230133975971,0.000680587313099201,0.501950195019502
-0.0010174230286029,0.000683638876040664,0.502050205020502
-0.00102254572035918,0.000686695903682199,0.502150215021502
-0.00102766940754417,0.000689758344701965,0.502250225022502
-0.0010327940837425,0.000692826149916767,0.502350235023502
-0.00103791973933141,0.00069589927014304,0.502450245024502
-0.00104304976903274,0.000698977948090132,0.502550255025503
-0.00104818413542415,0.00070206213564394,0.502650265026503
-0.00105332280108364,0.000705151783620899,0.502750275027503
-0.00105846573179668,0.000708246843906998,0.502850285028503
-0.0010636128901411,0.000711347267318857,0.502950295029503
-0.00106876424083319,0.000714453005742279,0.503050305030503
-0.00107391975072769,0.000717564014270713,0.503150315031503
-0.00107907938240243,0.000720680243720778,0.503250325032503
-0.00108424310164289,0.000723801648116646,0.503350335033503
-0.00108941087637298,0.000726928181482767,0.503450345034503
-0.00109458267023973,0.000730059797843126,0.503550355035504
-0.00109975845116706,0.000733196453360541,0.503650365036504
-0.00110493818494035,0.000736338100990091,0.503750375037504
-0.00111012183841454,0.00073948469903259,0.503850385038504
-0.00111530938058246,0.000742636200443305,0.503950395039504
-0.00112050077722976,0.000745792563523233,0.504050405040504
-0.00112569599734948,0.000748953744435007,0.504150415041504
-0.00113089500886544,0.000752119700410442,0.504250425042504
-0.00113609778077077,0.00075529038975063,0.504350435043504
-0.0011413042799203,0.000758465768618295,0.504450445044504
-0.00114651447744532,0.000761645796383527,0.504550455045505
-0.00115172834233897,0.00076483043134751,0.504650465046505
-0.00115694584359443,0.000768019632880521,0.504750475047505
-0.00116216695127401,0.000771213360352742,0.504850485048505
-0.00116739163543983,0.000774411572065265,0.504950495049505
-0.00117261986615437,0.000777614230595917,0.505050505050505
-0.00117785161561829,0.000780821294245788,0.505150515051505
-0.00118308685282461,0.000784032724523524,0.505250525052505
-0.00118832555104337,0.000787248482937859,0.505350535053505
-0.00119356768033669,0.000790468529928159,0.505450545054505
-0.00119881855892387,0.000793696619468686,0.505550555055506
-0.00120407811623747,0.000796932680992013,0.505650565056506
-0.0012093462806407,0.000800176641792161,0.505750575057506
-0.00121462298049714,0.000803428434509348,0.505850585058506
-0.00121990814630837,0.000806687986437781,0.505950595059506
-0.00122519635507331,0.000809951448444084,0.506050605060506
-0.00123048758113108,0.000813218784175452,0.506150615061506
-0.00123578136686251,0.000816490494019064,0.506250625062506
-0.00124107768981438,0.00081976653841447,0.506350635063506
-0.00124637653287927,0.000823046879939497,0.506450645064506
-0.00125167787574242,0.000826331480102881,0.506550655065507
-0.00125698169915805,0.000829620300413266,0.506650665066507
-0.00126228798388068,0.000832913302379294,0.506750675067507
-0.00126759671173371,0.000836210450717159,0.506850685068507
-0.0012729048419019,0.00083950794013104,0.506950695069507
-0.00127821238080044,0.000842805769551753,0.507050705070507
-0.0012835193359138,0.00084610393256401,0.507150715071507
-0.00128882571472636,0.000849402425960166,0.507250725072507
-0.00129413152151485,0.000852701245463395,0.507350735073507
-0.00129943676590231,0.000856000386797053,0.507450745074507
-0.00130474145323455,0.000859299846753311,0.507550755075508
-0.00131004558992696,0.000862599622124712,0.507650765076508
-0.00131534918239473,0.000865899707565243,0.507750775077508
-0.00132065223919134,0.000869200099867167,0.507850785078508
-0.00132595476459379,0.00087250079475375,0.507950795079508
-0.00133125676608637,0.000875801790086531,0.508050805080508
-0.00133655824901518,0.000879103081588776,0.508150815081508
-0.00134185922193389,0.000882404664983563,0.508250825082508
-0.00134715969018841,0.000885706537063435,0.508350835083508
-0.00135245966019393,0.000889008694620654,0.508450845084508
-0.00135775913729666,0.00089231113444767,0.508550855085509
-0.00136305813005006,0.000895613852267654,0.508650865086509
-0.00136835664273105,0.000898916844872963,0.508750875087509
-0.00137365468175474,0.000902220110125229,0.508850885088509
-0.00137895225460568,0.000905523643747625,0.508950895089509
-0.00138424936556053,0.000908827442532506,0.509050905090509
-0.00138954602317312,0.000912131503272321,0.509150915091509
-0.0013948422317201,0.000915435822759333,0.509250925092509
-0.00140013799761675,0.000918740398855361,0.509350935093509
-0.00140543332727836,0.000922045227283391,0.509450945094509
-0.00141072822605076,0.000925350305905148,0.50955095509551
-0.00141602270034942,0.000928655630443712,0.50965096509651
-0.00142131675658935,0.0009319611998299,0.50975097509751
-0.00142661040011675,0.000935267009786976,0.50985098509851
-0.00143190363734663,0.000938573058176479,0.50995099509951
-0.00143719647362518,0.00094187934072149,0.51005100510051
-0.00144248891429832,0.000945185857422194,0.51015101510151
-0.00144778096471216,0.000948492601863303,0.51025102510251
-0.00145307263342026,0.000951799574044724,0.51035103510351
-0.00145836128055879,0.000955107162087485,0.51045104510451
-0.00146364693927291,0.000958415359576391,0.510551055105511
-0.00146892963843122,0.000961724160096247,0.510651065106511
-0.00147420940904061,0.000965033556162395,0.510751075107511
-0.00147948628210807,0.000968343542429102,0.510851085108511
-0.00148476028650192,0.000971654112480988,0.510951095109511
-0.00149003145109078,0.000974965260972134,0.511051105110511
-0.00149529980688152,0.000978276980417975,0.511151115111511
-0.0015005653806043,0.000981589265472592,0.511251125112511
-0.00150582820326601,0.000984902109720698,0.511351135113511
-0.0015110912493912,0.000988225080397017,0.511451145114511
-0.00151635452004915,0.000991558082342435,0.511551155115512
-0.00152161801417077,0.000994901019328559,0.511651165116512
-0.00152688173068669,0.000998253796196273,0.511751175117512
-0.00153214567066619,0.00100161631992492,0.511851185118512
-0.00153740983090171,0.00100498849749366,0.511951195119512
-0.00154267059320785,0.00100837195302294,0.512051205120512
-0.00154792799072993,0.00101176657959243,0.512151215121512
-0.0015531823452983,0.00101517073597448,0.512251225122512
-0.00155843368898912,0.00101858433128669,0.512351235123512
-0.00156368205067082,0.00102200727571607,0.512451245124512
-0.00156892746028109,0.00102543947838013,0.512551255125513
-0.00157416994561928,0.00102888085160442,0.512651265126513
-0.00157940953769226,0.00103233130771402,0.512751275127513
-0.00158464626536855,0.00103579075903428,0.512851285128513
-0.00158988015537822,0.00103925912002892,0.512951295129513
-0.00159511123765905,0.00104273630516167,0.513051305130513
-0.00160033953894101,0.00104622223103461,0.513151315131513
-0.00160556903024665,0.00104971139231787,0.513251325132513
-0.00161079970623005,0.00105320375907392,0.513351335133513
-0.00161603156368357,0.00105669930243407,0.513451345134513
-0.00162126459833028,0.00106019799352988,0.513551355135514
-0.00162650324629639,0.00106369273177973,0.513651365136514
-0.00163174167721421,0.00106719042317009,0.513751375137514
-0.00163697989322202,0.001070691040971,0.513851385138514
-0.00164221789645827,0.0010741945531063,0.513951395139514
-0.00164745569226907,0.00107770093391512,0.514051405140514
-0.00165269328279278,0.00108121015239047,0.514151415141514
-0.00165793066909851,0.00108472218287167,0.514251425142514
-0.00166316785653244,0.00108823699649001,0.514351435143514
-0.00166840484723286,0.00109175456544626,0.514451445144514
-0.00167363849132562,0.00109527641335572,0.514551455145515
-0.00167886882195627,0.00109880249851941,0.514651465146515
-0.00168409587547752,0.00110233278244595,0.514751475147515
-0.00168931968289634,0.00110586722450573,0.514851485148515
-0.00169454027949654,0.0011094057851381,0.514951495149515
-0.00169975769628491,0.00111294842692099,0.515051505150515
-0.00170497196854516,0.00111649511136304,0.515151515151515
-0.00171018062320929,0.00112005528701735,0.515251525152515
-0.00171538371908341,0.00112362882664855,0.515351535153515
-0.00172058131390448,0.00112721560943675,0.515451545154515
-0.00172577346434033,0.00113081551028512,0.515551555155516
-0.00173096022705883,0.0011344284083735,0.515651565156516
-0.00173614165979691,0.0011380541818128,0.515751575157516
-0.00174131781494551,0.00114169271405986,0.515851585158516
-0.00174648874917248,0.00114534388322523,0.515951595159516
-0.0017516545170072,0.00114900757490439,0.516051605160516
-0.0017568151719099,0.00115268367148472,0.516151615161516
-0.00176197076627149,0.00115637205749243,0.516251625162516
-0.00176712135462138,0.0011600726206609,0.516351635163516
-0.0017722669882813,0.00116378524658544,0.516451645164516
-0.0017774077185731,0.0011675098229997,0.516551655165517
-0.0017825435978878,0.00117124623977573,0.516651665166517
-0.00178767745640746,0.00117498239780437,0.516751675167517
-0.0017928093176547,0.00117871830243182,0.516851685168517
-0.00179792909690009,0.00118245513512803,0.516951695169517
-0.00180303691175619,0.00118619288733941,0.517051705170517
-0.00180813287876614,0.00118993155051232,0.517151715171517
-0.00181321711233484,0.0011936711160932,0.517251725172517
-0.0018182897268669,0.00119741157232073,0.517351735173517
-0.00182335083569801,0.00120115291277974,0.517451745174517
-0.00182840055002543,0.00120489512677811,0.517551755175518
-0.00183343898211539,0.00120863820576235,0.517651765176518
-0.00183846623995758,0.00121238214224792,0.517751775177518
-0.0018434824326107,0.00121612692554278,0.517851785178518
-0.00184848766913362,0.00121987254816256,0.517951795179518
-0.00185347540279201,0.00122361372824095,0.518051805180518
-0.00185844580038176,0.00122735050640776,0.518151815181518
-0.00186339902976781,0.00123108292115435,0.518251825182518
-0.00186833525346903,0.00123481101204117,0.518351835183518
-0.0018732546350737,0.00123853481969794,0.518451845184518
-0.00187815733496235,0.00124225438154693,0.518551855185519
-0.00188304351351551,0.00124596973607931,0.518651865186519
-0.00188791332897535,0.00124968092178653,0.518751875187519
-0.00189276693744556,0.00125338797609067,0.518851885188519
-0.00189760449396075,0.00125709093534463,0.518951895189519
-0.00190242615355545,0.00126078983803976,0.519051905190519
-0.00190723206698725,0.00126448471945987,0.519151915191519
-0.00191202238608322,0.00126817561595777,0.519251925192519
-0.00191679725946267,0.00127186256495562,0.519351935193519
-0.00192155683467557,0.00127554560066796,0.519451945194519
-0.00192630126034141,0.0012792247583785,0.51955195519552
-0.00193103068080252,0.00128290007444022,0.51965196519652
-0.00193574523933238,0.0012865715819983,0.51975197519752
-0.00194044507920413,0.00129023931526744,0.51985198519852
-0.00194513034048353,0.00129390330953117,0.51995199519952
-0.00194980116430542,0.00129756359793492,0.52005200520052
-0.0019544576885972,0.00130122021469324,0.52015201520152
-0.00195910005021672,0.0013048731908129,0.52025202520252
-0.00196372838602226,0.00130852256157773,0.52035203520352
-0.0019683428307334,0.00131216835692541,0.52045204520452
-0.00197294351586215,0.00131581061107047,0.520552055205521
-0.00197752288213852,0.0013194561637089,0.520652065206521
-0.00198208113164185,0.00132310498276461,0.520752075207521
-0.00198661846645177,0.00132675703829991,0.520852085208521
-0.00199114748071859,0.00133040522011023,0.520952095209521
-0.0019956682589093,0.0013340495634793,0.521052105210521
-0.00200018088549101,0.00133769010369082,0.521152115211521
-0.00200468544172334,0.0013413268760286,0.521252125212521
-0.00200918201207321,0.00134495991577616,0.521352135213521
-0.00201367067673097,0.00134858925500976,0.521452145214521
-0.0020181391120548,0.00135222202745647,0.521552155215522
-0.00202258750943222,0.00135585820210931,0.521652165216522
-0.0020270160623891,0.00135949774475385,0.521752175217522
-0.00203142495803613,0.00136314062652146,0.521852185218522
-0.00203581438669144,0.00136678681319762,0.521952195219522
-0.00204018453225806,0.00137043627484483,0.522052205220522
-0.00204453558077759,0.001374088980456,0.522152215221522
-0.00204886771294533,0.00137774489902425,0.522252225222522
-0.00205318111052595,0.00138140400061188,0.522352235223522
-0.00205747595207647,0.001385066254212,0.522452245224522
-0.00206175241508472,0.00138873163202538,0.522552255225523
-0.0020660106759692,0.00139240010304503,0.522652265226523
-0.00207025090794109,0.00139607163733316,0.522752275227523
-0.00207447328421121,0.00139974620709072,0.522852285228523
-0.00207867797585223,0.001403423783449,0.522952295229523
-0.00208286515072923,0.00140710433647039,0.523052305230523
-0.00208703497777621,0.00141078784049393,0.523152315231523
-0.00209118762271981,0.00141447426451273,0.523252325232523
-0.00209532325021747,0.00141816358393519,0.523352335233523
-0.00209944202385729,0.00142185576882362,0.523452345234523
-0.0021035441029506,0.00142555079244777,0.523552355235524
-0.0021076296500164,0.00142924862807767,0.523652365236524
-0.00211169882222766,0.00143294924898318,0.523752375237524
-0.00211575177675718,0.00143665262950342,0.523852385238524
-0.00211978866863976,0.00144035874183905,0.523952395239524
-0.00212380965290963,0.0014440675603293,0.524052405240524
-0.00212781488246323,0.00144777905931311,0.524152415241524
-0.0021318139555418,0.00145148306317916,0.524252425242524
-0.00213580693629784,0.00145517964142551,0.524352435243524
-0.00213979388246821,0.00145886886141203,0.524452445244525
-0.00214377485499748,0.00146255079263697,0.524552455245525
-0.00214774991269198,0.00146622550032173,0.524652465246525
-0.00215171911542702,0.00146989305182611,0.524752475247525
-0.00215568251987044,0.0014735535123717,0.524852485248525
-0.00215964018375918,0.001477206948249,0.524952495249525
-0.00216359216589948,0.00148085342467944,0.525052505250525
-0.0021675385208208,0.00148449300260759,0.525152515251525
-0.00217147930519092,0.00148812574939342,0.525252525252525
-0.00217541457460831,0.00149175172491226,0.525352535253525
-0.00217934438467164,0.00149537099224704,0.525452545254525
-0.00218326878777193,0.00149898361341172,0.525552555255526
-0.00218718784057685,0.00150258965041999,0.525652565256526
-0.00219110159440834,0.00150618916207825,0.525752575257526
-0.00219501010165732,0.00150978220826162,0.525852585258526
-0.0021989134168531,0.00151336884991496,0.525952595259526
-0.00220281159024832,0.00151694914477513,0.526052605260526
-0.00220670467423402,0.00152052315164835,0.526152615261526
-0.00221059271906267,0.00152409092720256,0.526252625262526
-0.002214475776056,0.0015276525302437,0.526352635263526
-0.00221835389332841,0.00153120801637063,0.526452645264526
-0.00222222712220146,0.00153475744225091,0.526552655265527
-0.00222609551078933,0.00153830086241413,0.526652665266527
-0.00222995910720633,0.00154183833352795,0.526752675267527
-0.00223381796063574,0.00154536990905258,0.526852685268527
-0.00223767211812247,0.00154889564244822,0.526952695269527
-0.00224152162671164,0.00155241558931355,0.527052705270527
-0.00224536653344797,0.00155592980097022,0.527152715271527
-0.00224920688430748,0.00155943833087844,0.527252725272527
-0.00225304272526573,0.00156294123036005,0.527352735273527
-0.00225687410122945,0.00156643855180597,0.527452745274527
-0.00226070105817418,0.00156993034546877,0.527552755275528
-0.00226452363993749,0.00157341666160102,0.527652765276528
-0.00226834189035656,0.00157689755259374,0.527752775277528
-0.00227215585433812,0.00158037306549195,0.527852785278528
-0.00227596557358089,0.00158384325161728,0.527952795279528
-0.00227977109192244,0.00158730815801477,0.528052805280528
-0.00228357245106158,0.00159076783386788,0.528152815281528
-0.00228736969376648,0.00159422232622144,0.528252825282528
-0.00229116286173616,0.00159767168425883,0.528352835283528
-0.00229495199666952,0.0016011159528866,0.528452845284528
-0.002298737138127,0.00160455518021904,0.528552855285529
-0.00230252916418711,0.00160798399350745,0.528652865286529
-0.00230632801818197,0.00161140249218779,0.528752875287529
-0.00231013364237466,0.00161481076928089,0.528852885288529
-0.00231394598116659,0.00161820892101497,0.528952895289529
-0.00231776497895901,0.00162159704148003,0.529052905290529
-0.00232159057908434,0.00162497522262747,0.529152915291529
-0.00232541187673395,0.00162834898689448,0.529252925292529
-0.00232922891574529,0.00163171837491079,0.529352935293529
-0.00233304173781727,0.00163508342623694,0.529452945294529
-0.00233685038464881,0.00163844418043337,0.52955295529553
-0.00234065490007726,0.00164180067599154,0.52965296529653
-0.00234445532473237,0.00164515295247198,0.52975297529753
-0.00234825170031311,0.00164850104729669,0.52985298529853
-0.00235204406637995,0.00165184499895711,0.52995299529953
-0.00235583246463198,0.00165518484594451,0.53005300530053
-0.00235961693569874,0.00165852062247351,0.53015301530153
-0.00236339580627658,0.0016618486077152,0.53025302530253
-0.00236716913410255,0.00166516887009854,0.53035303530353
-0.00237093697156748,0.00166848148339869,0.53045304530453
-0.00237469937427004,0.00167178651604471,0.530553055305531
-0.00237845639353198,0.00167508403860393,0.530653065306531
-0.00238220900339787,0.00167836272393245,0.530753075307531
-0.00238595724556671,0.00168162274417208,0.530853085308531
-0.00238970116173742,0.00168486427360303,0.530953095309531
-0.00239344079253971,0.00168808748543631,0.531053105310531
-0.00239717618181086,0.00169129254753692,0.531153115311531
-0.00240090030595205,0.00169448305670595,0.531253125312531
-0.00240461327188332,0.00169765914766326,0.531353135313531
-0.00240831518545609,0.00170082095405912,0.531453145314531
-0.00241200615145223,0.00170396860633655,0.531553155315532
-0.0024156945577748,0.0017071066400576,0.531653165316532
-0.00241938043008449,0.00171023514503519,0.531753175317532
-0.00242306379511164,0.00171335421001352,0.531853185318532
-0.00242674467744775,0.00171646392159776,0.531953195319532
-0.00243042310382297,0.00171956436853213,0.532053205320532
-0.00243409909669053,0.00172265563421433,0.532153215321532
-0.00243777268384986,0.00172573780631912,0.532253225322532
-0.0024414438866849,0.00172881096931358,0.532353235323532
-0.00244510890524577,0.00173188008537205,0.532453245324532
-0.00244876779726958,0.00173494519191671,0.532553255325533
-0.00245242062156228,0.00173800632316199,0.532653265326533
-0.00245606743693036,0.00174106351653006,0.532753275327533
-0.00245970829897213,0.00174411680623547,0.532853285328533
-0.00246334326542479,0.00174716622649272,0.532953295329533
-0.00246697239188693,0.00175021181258545,0.533053305330533
-0.00247059573502622,0.00175325359872828,0.533153315331533
-0.00247421334937213,0.00175629161913574,0.533253325332533
-0.00247782528945406,0.00175932590588388,0.533353335333533
-0.0024814316098014,0.00176235649318726,0.533453345334533
-0.00248503236387427,0.0017653834141912,0.533553355335534
-0.00248862760513287,0.0017684066999025,0.533653365336534
-0.00249221738489904,0.00177142638453579,0.533753375337534
-0.0024958017566329,0.00177444249909795,0.533853385338534
-0.0024993807716562,0.00177745507566514,0.533953395339534
-0.00250295448022168,0.00178046414417487,0.534053405340534
-0.00250652293472009,0.00178346973777268,0.534153415341534
-0.00251008618326581,0.001786471885327,0.534253425342534
-0.00251364427611132,0.0017894706178447,0.534353435343534
-0.00251719726243989,0.00179246596633277,0.534453445344534
-0.0025207451914351,0.00179545796072872,0.534553455345535
-0.00252428811121096,0.00179844662883208,0.534653465346535
-0.00252782606881247,0.00180143200164962,0.534753475347535
-0.00253135911235375,0.00180441410804988,0.534853485348535
-0.00253488728781071,0.00180739297690137,0.534953495349535
-0.00253841064329737,0.00181036863493414,0.535053505350535
-0.00254192922265108,0.00181334111315518,0.535153515351535
-0.00254544307291688,0.00181631043722526,0.535253525352535
-0.0025489522390013,0.00181927663494373,0.535353535353535
-0.00255245676474171,0.00182223973517918,0.535453545354535
-0.00255595667259135,0.00182520191376099,0.535553555355536
-0.0025594520053184,0.00182816317603526,0.535653565356536
-0.0025629428088986,0.00183112353055556,0.535753575357536
-0.00256642912716931,0.00183408298480635,0.535853585358536
-0.0025699110039679,0.00183704154520283,0.535953595359536
-0.00257338848099319,0.00183999922029866,0.536053605360536
-0.00257686160208274,0.00184295601437067,0.536153615361536
-0.00258034239577788,0.00184591138960941,0.536253625362536
-0.00258383960602665,0.00184886255111634,0.536353635363536
-0.00258735308314036,0.00185180954059047,0.536453645364536
-0.00259088268170742,0.00185475239545396,0.536553655365537
-0.00259442825738524,0.00185769115419809,0.536653665366537
-0.00259798966796978,0.00186062585745258,0.536753675367537
-0.00260156677018773,0.00186355654050114,0.536853685368537
-0.00260515942397343,0.0018664832429044,0.536953695369537
-0.00260875547675761,0.00186940656448558,0.537053705370537
-0.0026123548964643,0.0018723265341131,0.537153715371537
-0.00261595765315562,0.00187524318493241,0.537253725372537
-0.00261956371475567,0.00187815654367355,0.537353735373537
-0.00262317305239575,0.0018810666413435,0.537453745374537
-0.0026267856339999,0.00188397350787979,0.537553755375538
-0.00263040143069959,0.00188687717215102,0.537653765376538
-0.00263402041148783,0.00188977766195653,0.537753775377538
-0.00263764254856531,0.00189267500723392,0.537853785378538
-0.00264126781092532,0.00189556923471334,0.537953795379538
-0.00264489617076834,0.00189846037219414,0.538053805380538
-0.00264852759922594,0.00190134844961391,0.538153815381538
-0.00265216206742971,0.00190423349156444,0.538253825382538
-0.00265579954758029,0.00190711552798334,0.538353835383538
-0.00265944001187838,0.0019099945834624,0.538453845384538
-0.00266308343145543,0.00191287068473157,0.538553855385539
-0.00266672978171977,0.00191574385959028,0.538653865386539
-0.00267037903273379,0.00191861413369941,0.538753875387539
-0.00267403115883661,0.00192148153271974,0.538853885388539
-0.00267768613329798,0.00192434608124305,0.538953895389539
-0.00268134393045714,0.0019272078059994,0.539053905390539
-0.00268500452251474,0.00193006673158047,0.539153915391539
-0.00268866788487909,0.00193292288257796,0.539253925392539
-0.00269233399188933,0.00193577628465275,0.539353935393539
-0.00269600281681539,0.00193862696132733,0.53945394539454
-0.00269967433613476,0.00194147493612422,0.53955395539554
-0.00270333983476813,0.00194432537008955,0.53965396539654
-0.00270699937045252,0.00194717823863172,0.53975397539754
-0.00271065299985561,0.00195003351502058,0.53985398539854
-0.00271430077750696,0.00195289117359526,0.53995399539954
-0.00271794276114344,0.00195575119083335,0.54005400540054
-0.00272157900315615,0.00195861354107378,0.54015401540154
-0.0027252095580744,0.00196147819865588,0.54025402540254
-0.00272883448149676,0.0019643451411263,0.54035403540354
-0.00273245469828443,0.00196721302021904,0.54045404540454
-0.00273607025227486,0.00197008182524234,0.540554055405541
-0.00273968651514728,0.00197295530054725,0.540654065406541
-0.00274330348262497,0.00197583340015813,0.540754075407541
-0.00274692114829272,0.00197871608130689,0.540854085408541
-0.00275053951001199,0.00198160329908698,0.540954095409541
-0.00275415856243685,0.00198449501073011,0.541054105410541
-0.00275777830022129,0.0019873911734682,0.541154115411541
-0.00276139872122695,0.00199029174453316,0.541254125412541
-0.00276501981903853,0.00199319668222607,0.541354135413541
-0.00276864159044839,0.00199610594377866,0.541454145414541
-0.00277226403224899,0.0019990194885612,0.541554155415542
-0.00277588713802503,0.00200193727487488,0.541654165416542
-0.00277951090563824,0.00200485926315898,0.541754175417542
-0.00278313532974252,0.00200778541171477,0.541854185418542
-0.00278676040713021,0.0020107156820507,0.541954195419542
-0.0027903861335245,0.00201365003460643,0.542054205420542
-0.00279401250464874,0.00201658842875203,0.542154215421542
-0.0027976395172951,0.00201953082706554,0.542254225422542
-0.00280126716611766,0.00202247719105549,0.542354235423542
-0.00280489544790887,0.00202542748223061,0.542454245424542
-0.002808524359461,0.00202838166209957,0.542554255425543
-0.00281215389649731,0.00203133969430945,0.542654265426543
-0.00281578405474097,0.00203430154143817,0.542754275427543
-0.00281941483098433,0.00203726716606348,0.542854285428543
-0.00282304622095067,0.00204023653290175,0.542954295429543
-0.00282667822250152,0.00204320960559999,0.543054305430543
-0.0028303108292216,0.00204618634887449,0.543154315431543
-0.00283394403897262,0.00204916672530316,0.543254325432543
-0.00283757784854686,0.00205215070280995,0.543354335433543
-0.00284121225366767,0.00205513824397258,0.543454345434543
-0.00284485106497679,0.00205813616175705,0.543554355435544
-0.00284849424291378,0.0020611443588658,0.543654365436544
-0.00285214174791818,0.00206416273479379,0.543754375437544
-0.00285579354256782,0.00206719119545099,0.543854385438544
-0.00285945681511907,0.00207022152293789,0.543954395439544
-0.00286313146506689,0.00207325369800871,0.544054405440544
-0.00286681739190597,0.00207628770462553,0.544154415441544
-0.00287051449620056,0.00207932352247337,0.544254425442544
-0.00287422268065297,0.00208236113551421,0.544354435443544
-0.00287794184689656,0.00208540052557155,0.544454445444544
-0.00288167189763373,0.00208844167553818,0.544554455445545
-0.00288541273877456,0.00209148456723768,0.544654465446545
-0.00288915514950644,0.0020945303939013,0.544754475447545
-0.00289289911699899,0.00209757912452215,0.544854485448545
-0.00289664462842153,0.00210063073237017,0.544954495449545
-0.00290039167094385,0.00210368518857674,0.545054505450545
-0.0029041402306662,0.00210674246534273,0.545154515451545
-0.00290789029689647,0.00210980253593797,0.545254525452545
-0.00291164185680444,0.00211286537256314,0.545354535453545
-0.00291539489649017,0.00211593094848819,0.545454545454545
-0.00291914940633111,0.00211899923591386,0.545554555455546
-0.00292290537135821,0.00212207020917909,0.545654565456546
-0.00292666278087954,0.00212514384155403,0.545754575457546
-0.00293042162420299,0.0021282201073776,0.545854585458546
-0.0029341818874289,0.00213129897991975,0.545954595459546
-0.00293794355879614,0.00213438043458889,0.546054605460546
-0.00294170662868179,0.00213746444572404,0.546154615461546
-0.00294547108532464,0.00214055098766433,0.546254625462546
-0.00294923691482511,0.00214364003581798,0.546354635463546
-0.00295300410862936,0.00214673156559359,0.546454645464546
-0.0029567726539072,0.00214982555239917,0.546554655465547
-0.00296054254103559,0.00215292197164313,0.546654665466547
-0.00296431375718414,0.00215602079873388,0.546754675467547
-0.00296808629273011,0.00215912201121809,0.546854685468547
-0.00297186013698148,0.00216222558557317,0.546954695469547
-0.00297563527924603,0.00216533149613842,0.547054705470547
-0.00297941170776265,0.00216843972152962,0.547154715471547
-0.00298318941290841,0.00217155023822434,0.547254725472547
-0.00298696481926635,0.00217466107033412,0.547354735473547
-0.00299073795142798,0.00217777221144375,0.547454745474547
-0.00299450815931743,0.00218087683789539,0.547554755475548
-0.00299827547287259,0.00218397500849498,0.547654765476548
-0.0030020399198926,0.00218706678311821,0.547754775477548
-0.00300580153031525,0.00219015221843264,0.547854785478548
-0.0030095603319398,0.0021932313721754,0.547954795479548
-0.00301331635256547,0.00219630430422181,0.548054805480548
-0.00301706961999161,0.00219937106803216,0.548154815481548
-0.00302082016094846,0.00220243172241268,0.548254825482548
-0.00302456800430425,0.00220548632082338,0.548354835483548
-0.00302831317572014,0.0022085349210014,0.548454845484548
-0.00303205570085682,0.00221157757426839,0.548554855485549
-0.0030357956085828,0.00221461433729229,0.548654865486549
-0.00303953292455914,0.00221764526353322,0.548754875487549
-0.00304326767337736,0.00222067040431301,0.548854885488549
-0.00304699988069831,0.0022236898130917,0.548954895489549
-0.00305072957432153,0.00222670354226049,0.549054905490549
-0.00305445677670005,0.00222971164314094,0.549154915491549
-0.00305818151349484,0.00223271416705489,0.549254925492549
-0.00306190381036687,0.002235711164255,0.549354935493549
-0.00306562369190774,0.00223870268499383,0.549454945494549
-0.00306934118057067,0.00224168877845467,0.54955495549555
-0.00307305630201673,0.00224466949489009,0.54965496549655
-0.00307676907976823,0.00224764488134518,0.54975497549755
-0.0030804795362785,0.00225061498807233,0.54985498549855
-0.00308418769613923,0.00225357986104746,0.54995499549955
-0.00308789358180374,0.00225653954945394,0.55005500550055
-0.00309159721679444,0.00225949409819815,0.55015501550155
-0.00309529862249547,0.00226244355539437,0.55025502550255
-0.00309899782242925,0.00226538796488007,0.55035503550355
-0.0031026948390491,0.00226832737476916,0.55045504550455
-0.00310638969266987,0.00227126182996838,0.550555055505551
-0.00311008240788327,0.00227419137324583,0.550655065506551
-0.00311377300393488,0.00227711604950814,0.550755075507551
-0.00311746150220892,0.00228003590366168,0.550855085508551
-0.00312114792515863,0.00228295097847474,0.550955095509551
-0.00312483229416796,0.00228586131671549,0.551055105510551
-0.00312851462848268,0.00228876696222121,0.551155115511551
-0.00313219494841766,0.00229166795562163,0.551255125512551
-0.00313587327642612,0.00229456433968493,0.551355135513551
-0.00313954963068456,0.00229745615611002,0.551455145514551
-0.00314322403257711,0.00230034344445744,0.551555155515552
-0.00314690324695541,0.00230322087474686,0.551655165516552
-0.00315058723532827,0.00230608853572213,0.551755175517552
-0.00315427316216745,0.00230895183006952,0.551855185518552
-0.00315796101571163,0.00231181079414196,0.551955195519552
-0.00316165078419962,0.00231466546749987,0.552055205520552
-0.0031653424558702,0.00231751588863481,0.552155215521552
-0.00316903602003136,0.00232036209389957,0.552255225522552
-0.00317273146492169,0.00232320412178543,0.552355235523552
-0.003176428777711,0.00232604200971464,0.552455245524552
-0.00318011605067756,0.00232887878032597,0.552555255525553
-0.00318379338004985,0.00233171444324225,0.552655265526553
-0.00318746085991762,0.00233454900487877,0.552755275527553
-0.0031911185833017,0.00233738247271992,0.552855285528553
-0.00319476664429204,0.00234021485425006,0.552955295529553
-0.0031984051348401,0.00234304615695367,0.553055305530553
-0.00320203414689735,0.00234587638724604,0.553155315531553
-0.00320565376920782,0.00234870555368074,0.553255325532553
-0.00320926409265378,0.00235153366160367,0.553355335533553
-0.00321286520597906,0.00235436071956869,0.553455345534553
-0.0032164571968585,0.00235718673292161,0.553555355535554
-0.00322004015189746,0.00236001171021619,0.553655365536554
-0.00322361415770149,0.00236283565786762,0.553755375537554
-0.00322717929980688,0.00236565858122191,0.553855385538554
-0.0032307356626808,0.00236848048883272,0.553955395539554
-0.00323428333079026,0.00237130138604606,0.554055405540554
-0.00323782238646398,0.00237412128034621,0.554155415541554
-0.0032413529120306,0.00237694017707947,0.554255425542554
-0.00324487498874966,0.00237975808373003,0.554355435543554
-0.0032483886978806,0.00238257500671318,0.554455445544555
-0.00325189411961369,0.00238539095137492,0.554555455545555
-0.00325539133200083,0.00238820592413055,0.554655465546555
-0.00325888041523228,0.00239101993246445,0.554755475547555
-0.00326236144522149,0.00239383298065344,0.554855485548555
-0.00326583450108952,0.00239664507511271,0.554955495549555
-0.00326929965661156,0.00239945622332666,0.555055505550555
-0.00327275698877011,0.00240226643064147,0.555155515551555
-0.00327620657240944,0.00240507570133378,0.555255525552555
-0.0032796484823739,0.00240788404288808,0.555355535553555
-0.00328308279030009,0.00241069146171964,0.555455545554555
-0.00328650956996308,0.00241349796103592,0.555555555555556
-0.00328992788153283,0.0024162957677263,0.555655565556556
-0.00329333780413042,0.00241908496091166,0.555755575557556
-0.00329673941794602,0.00242186561543626,0.555855585558556
-0.00330013280210081,0.00242463780935209,0.555955595559556
-0.0033035180335775,0.00242740161857259,0.556055605560556
-0.00330689518935862,0.00243015711794191,0.556155615561556
-0.00331026434642697,0.0024329043833736,0.556255625562556
-0.00331362558069591,0.00243564348650434,0.556355635563556
-0.00331697896594049,0.00243837450217822,0.556455645564556
-0.00332032457807425,0.00244109750203211,0.556555655565557
-0.00332366248980299,0.00244381255770254,0.556655665566557
-0.00332699277383258,0.00244651974082611,0.556755675567557
-0.00333031550179974,0.00244921912197043,0.556855685568557
-0.00333363074747934,0.00245191077063357,0.556955695569557
-0.00333693857930054,0.00245459475524457,0.557055705570557
-0.00334023906890004,0.00245727114530188,0.557155715571557
-0.00334353228470681,0.00245994000816507,0.557255725572557
-0.00334681829621899,0.00246260141119413,0.557355735573557
-0.00335009717186583,0.00246525542067956,0.557455745574557
-0.00335336897900702,0.00246790210398141,0.557555755575558
-0.00335663378393315,0.00247054152418246,0.557655765576558
-0.00335989165507338,0.00247317374650431,0.557755775577558
-0.00336314265551066,0.00247579883616827,0.557855785578558
-0.00336638685046641,0.00247841685625749,0.557955795579558
-0.00336962430623132,0.00248102786985482,0.558055805580558
-0.00337285508588833,0.00248363193790496,0.558155815581558
-0.0033760792525205,0.00248622912456012,0.558255825582558
-0.00337929686921088,0.00248881948862653,0.558355835583558
-0.00338250799690396,0.00249140309318724,0.558455845584558
-0.00338571269761369,0.00249397999597909,0.558555855585559
-0.00338891054793534,0.00249654365240639,0.558655865586559
-0.00339210161202113,0.00249909418328923,0.558755875587559
-0.00339528595295411,0.00250163170837822,0.558855885588559
-0.00339846363381732,0.00250415634421682,0.558955895589559
-0.00340163471662446,0.00250666821055562,0.559055905590559
-0.00340479926445865,0.00250916742073026,0.559155915591559
-0.00340795733612602,0.00251165409235325,0.559255925592559
-0.00341112145414037,0.00251413178159597,0.559355935593559
-0.00341429156611057,0.00251660056864869,0.559455945594559
-0.00341746762285335,0.00251906053370176,0.55955595559556
-0.00342064957411604,0.00252151175587626,0.55965596559656
-0.00342383737071535,0.00252395431429319,0.55975597559756
-0.00342703242827692,0.00252638866764099,0.55985598559856
-0.00343023468371788,0.00252881488648709,0.55995599559956
-0.00343344407609336,0.00253123304674494,0.56005600560056
-0.00343666054232051,0.00253364321791276,0.56015601560156
-0.00343987018061289,0.00253604587578633,0.56025602560256
-0.00344307305298428,0.00253844108665606,0.56035603560356
-0.00344626922572537,0.00254082891788192,0.56045604560456
-0.00344945875978065,0.00254320943468532,0.560556055605561
-0.00345264171823326,0.00254558270228767,0.560656065606561
-0.00345581816309697,0.00254794878377193,0.560756075607561
-0.00345898815638555,0.00255030774435971,0.560856085608561
-0.00346215175690532,0.00255265964713385,0.560956095609561
-0.00346530902773913,0.00255500455303895,0.561056105610561
-0.00346846002662411,0.00255734252622743,0.561156115611561
-0.0034716048123664,0.00255967362764368,0.561256125612561
-0.00347474344377229,0.0025619979171632,0.561356135613561
-0.00347787597964784,0.00256431545573057,0.561456145614561
-0.00348100247666097,0.00256662630322131,0.561556155615562
-0.00348412299254863,0.00256893051844142,0.561656165616562
-0.00348723758184022,0.00257122816019733,0.561756175617562
-0.00349034630120358,0.00257351928622588,0.561856185618562
-0.00349344920730639,0.00257580395426411,0.561956195619562
-0.00349654635253966,0.00257808222204904,0.562056205620562
-0.00349963807904869,0.00258035261407958,0.562156215621562
-0.00350272443601676,0.00258261519985394,0.562256225622562
-0.00350580547262716,0.00258487004993957,0.562356235623562
-0.00350888123913265,0.00258711723062705,0.562456245624562
-0.00351195178257804,0.00258935681141473,0.562556255625563
-0.00351501715107764,0.0025915888585932,0.562656265626563
-0.00351807739167625,0.00259381343952224,0.562756275627563
-0.00352113255355727,0.00259603061835408,0.562856285628563
-0.00352418268162734,0.00259824046137943,0.562956295629563
-0.00352722782293138,0.00260044303381958,0.563056305630563
-0.00353026802344521,0.0026026383987577,0.563156315631563
-0.00353330332700603,0.00260482661927672,0.563256325632563
-0.00353633378065893,0.00260700775952889,0.563356335633563
-0.003539359427172,0.00260918188045879,0.563456345634563
-0.0035423803114519,0.00261134904514945,0.563556355635564
-0.00354539647733581,0.0026135093134763,0.563656365636564
-0.003548407967592,0.0026156627474531,0.563756375637564
-0.00355141482605774,0.00261780940481697,0.563856385638564
-0.00355441709443205,0.00261994934651232,0.563956395639564
-0.00355741481441391,0.00262208263134555,0.564056405640564
-0.00356040802770215,0.0026242093170536,0.564156415641564
-0.0035634000039217,0.00262633470047146,0.564256425642564
-0.00356639075376458,0.0026284587880145,0.564356435643564
-0.00356938028578454,0.00263058158930556,0.564456445644564
-0.0035723686117427,0.00263270310969055,0.564556455645565
-0.00357535574126188,0.00263482335879233,0.564656465646565
-0.00357834168503422,0.00263694234302609,0.564756475647565
-0.00358132645161326,0.00263906007094556,0.564856485648565
-0.00358430680986553,0.00264117842755677,0.564956495649565
-0.00358728280148985,0.00264329740323696,0.565056505650565
-0.00359025446497766,0.00264541698729411,0.565156515651565
-0.0035932218409586,0.00264753716796683,0.565256525652565
-0.00359618496792411,0.00264965793563237,0.565356535653565
-0.00359914388436546,0.00265177927959871,0.565456545654565
-0.00360209863091237,0.0026539011902431,0.565556555655566
-0.00360504924391784,0.00265602365687334,0.565656565656566
-0.00360799576187312,0.00265814666986659,0.565756575657566
-0.00361093822220039,0.002660270218531,0.565856585658566
-0.00361387666232183,0.00266239429431283,0.565956595659566
-0.00361681111752105,0.00266451888545078,0.566056605660566
-0.0036197416273586,0.00266664398446057,0.566156615661566
-0.00362266822497991,0.0026687695795808,0.566256625662566
-0.00362559094673778,0.00267089566439636,0.566356635663566
-0.00362850982898521,0.00267302222607669,0.566456645664566
-0.00363142890796616,0.0026751495629298,0.566556655665567
-0.00363434817726525,0.0026772776631943,0.566656665666567
-0.0036372676347443,0.0026794065129706,0.566756675667567
-0.00364018727612638,0.00268153610156661,0.566856685668567
-0.00364311592982634,0.00268366577676817,0.566956695669567
-0.00364605351779238,0.00268579553322918,0.567056705670567
-0.00364899995876504,0.00268792536774208,0.567156715671567
-0.00365195517576161,0.00269005527496087,0.567256725672567
-0.00365491909179938,0.002692185252747,0.567356735673567
-0.00365789162989583,0.00269431529468545,0.567456745674567
-0.00366087271413731,0.00269644539863767,0.567556755675568
-0.0036638622686105,0.00269857555925764,0.567656765676568
-0.00366686021954032,0.00270070577226865,0.567756775677568
-0.00366986649208252,0.0027028360355323,0.567856785678568
-0.00367288101246194,0.00270496634263324,0.567956795679568
-0.00367589483144374,0.00270709735433934,0.568056805680568
-0.00367890795223556,0.00270922905782031,0.568156815681568
-0.00368192037911425,0.00271136144345322,0.568256825682568
-0.00368493211635642,0.00271349449840768,0.568356835683568
-0.0036879431693083,0.0027156282109223,0.568456845684568
-0.00369095354117741,0.0027177625713745,0.568556855685569
-0.00369396323730979,0.00271989756800282,0.568656865686569
-0.00369697225984388,0.00272203318904614,0.568756875687569
-0.00369998061519488,0.00272416942488151,0.568856885688569
-0.00370298830657026,0.00272630626481702,0.568956895689569
-0.00370599533824711,0.00272844369602218,0.569056905690569
-0.00370900171450199,0.00273058171101252,0.569156915691569
-0.00371200743854263,0.00273272029802684,0.569256925692569
-0.00371501251464586,0.0027348594463731,0.569356935693569
-0.0037180169481577,0.00273699914642846,0.56945694569457
-0.0037210207412165,0.00273913938750092,0.56955695569557
-0.00372402389916829,0.00274128015996762,0.56965696569657
-0.00372702642628988,0.00274342145527492,0.56975697569757
-0.00373002832471975,0.00274556326059242,0.56985698569857
-0.00373302959873462,0.00274770556950482,0.56995699569957
-0.0037360302536806,0.00274984837025085,0.57005700570057
-0.00373903029169596,0.00275199165320783,0.57015701570157
-0.00374202971705762,0.00275413541089121,0.57025702570257
-0.00374502853404242,0.00275627963260906,0.57035703570357
-0.00374802674692717,0.00275842430873843,0.57045704570457
-0.00375102435785016,0.00276056943072569,0.570557055705571
-0.0037540213710884,0.00276271499108654,0.570657065706571
-0.00375701778984925,0.00276486097805968,0.570757075707571
-0.00376001361947891,0.00276700738416064,0.570857085708571
-0.00376300886211584,0.00276915420083576,0.570957095709571
-0.00376600352203668,0.00277130141953149,0.571057105710571
-0.0037689976013799,0.00277344903062507,0.571157115711571
-0.0037719911054915,0.00277559702663185,0.571257125712571
-0.00377498403757913,0.00277774539792927,0.571357135713571
-0.00377797639978125,0.00277989413810185,0.571457145714571
-0.00378096819637459,0.00278204323752685,0.571557155715572
-0.00378395428662788,0.00278419578941064,0.571657165716572
-0.00378693472293195,0.00278635175526185,0.571757175717572
-0.00378990955767785,0.00278851109872751,0.571857185718572
-0.00379287884004902,0.00279067378238552,0.571957195719572
-0.0037958426235056,0.00279283976881371,0.572057205720572
-0.00379880095830014,0.00279500902059002,0.572157215721572
-0.00380175389254683,0.0027971815034998,0.572257225722572
-0.00380470147863662,0.00279935718012108,0.572357235723572
-0.00380764376254524,0.00280153601517014,0.572457245724572
-0.00381058079559461,0.00280371797443227,0.572557255725573
-0.00381351262482958,0.00280590302155475,0.572657265726573
-0.00381643929729514,0.00280809112446134,0.572757275727573
-0.00381936086217459,0.00281028224679923,0.572857285728573
-0.00382227736437457,0.00281247635542297,0.572957295729573
-0.00382518885200927,0.00281467341718732,0.573057305730573
-0.00382809536998516,0.00281687339894693,0.573157315731573
-0.00383099696427807,0.00281907626755656,0.573257325732573
-0.00383389368086373,0.00282128199094012,0.573357335733573
-0.00383678556251024,0.00282349053702136,0.573457345734573
-0.00383967265519341,0.00282570187265504,0.573557355735574
-0.00384255500275063,0.00282791596790345,0.573657365736574
-0.00384543264794998,0.00283013279069043,0.573757375737574
-0.00384830563462883,0.00283235231000919,0.573857385738574
-0.00385117400555536,0.00283457449592193,0.573957395739574
-0.00385403780135931,0.00283679931742186,0.574057405740574
-0.00385689706587794,0.0028390267445711,0.574157415741574
-0.00385975184081025,0.00284125674743212,0.574257425742574
-0.0038626021657168,0.00284348929713622,0.574357435743574
-0.00386544808336575,0.0028457243637459,0.574457445744574
-0.00386828963224839,0.00284796191946181,0.574557455745575
-0.00387114345345109,0.00285020191510048,0.574657465746575
-0.00387400910860016,0.00285244114839694,0.574757475747575
-0.00387688648649857,0.00285467962148957,0.574857485748575
-0.00387977548129515,0.00285691733651683,0.574957495749575
-0.00388267598606951,0.00285915429775544,0.575057505750575
-0.00388558789603968,0.00286139050841306,0.575157515751575
-0.00388851110535444,0.00286362597062814,0.575257525752575
-0.00389144551243946,0.00286586068760814,0.575357535753575
-0.00389439101358208,0.00286809466363008,0.575457545754575
-0.00389734750720788,0.00287032789869377,0.575557555755576
-0.00390031489281166,0.0028725603981454,0.575657565756576
-0.00390329307095755,0.00287479216412326,0.575757575757576
-0.00390627094331114,0.00287702120256255,0.575857585758576
-0.0039092485109418,0.00287924753377803,0.575957595759576
-0.00391222577171088,0.00288147117915377,0.576057605760576
-0.00391520272668775,0.00288369215900479,0.576157615761576
-0.00391817937373394,0.00288591049364588,0.576257625762576
-0.00392115571498793,0.00288812620446108,0.576357635763576
-0.00392413174724197,0.00289033930962688,0.576457645764576
-0.00392710747263462,0.00289254983052734,0.576557655765577
-0.00393008288902732,0.00289475778640812,0.576657665766577
-0.00393305799748945,0.00289696319544572,0.576757675767577
-0.00393603279695163,0.00289916607902419,0.576857685768577
-0.00393900728741395,0.00290136645532003,0.576957695769577
-0.00394198146780724,0.00290356434250963,0.577057705770577
-0.00394495533920067,0.00290575976090795,0.577157715771577
-0.00394792890159425,0.00290795272762212,0.577257725772577
-0.00395090215284951,0.00291014326296718,0.577357735773577
-0.00395387509403565,0.00291233138298099,0.577457745774577
-0.00395684772622202,0.00291451710797858,0.577557755775578
-0.00395982004620089,0.002916700453998,0.577657765776578
-0.00396279205717982,0.00291888144028483,0.577757775777578
-0.003965761675281,0.00292105571731843,0.577857785778578
-0.00396872892081911,0.00292322334497429,0.577957795779578
-0.00397169381303992,0.00292538438205863,0.578057805780578
-0.00397465637118901,0.00292753888523921,0.578157815781578
-0.00397761661451215,0.00292968691332215,0.578257825782578
-0.00398057456225494,0.00293182852297531,0.578357835783578
-0.00398353023259386,0.00293396376979726,0.578457845784578
-0.00398648364370533,0.00293609271045586,0.578557855785579
-0.00398943481376591,0.00293821540054967,0.578657865786579
-0.00399238376202121,0.00294033189353892,0.578757875787579
-0.00399533050664772,0.00294244224502207,0.578857885788579
-0.00399827506368346,0.00294454650845943,0.578957895789579
-0.00400121745344331,0.00294664473731112,0.579057905790579
-0.00400415769089611,0.00294873698396816,0.579157915791579
-0.00400709579528754,0.00295082330082147,0.579257925792579
-0.00401003178372492,0.00295290374026218,0.579357935793579
-0.00401296567224618,0.00295497835254267,0.579457945794579
-0.00401589747795863,0.00295704718898477,0.57955795579558
-0.00401882721903878,0.00295911029984115,0.57965796579658
-0.00402175491045547,0.00296116773536436,0.57975797579758
-0.00402468056931592,0.00296321954473769,0.57985798579858
-0.00402760421272734,0.00296526577714452,0.57995799579958
-0.00403052977215184,0.00296730577823225,0.58005800580058
-0.00403345722406692,0.00296933960253027,0.58015801580158
-0.00403638654708834,0.00297136730349869,0.58025802580258
-0.00403931771769387,0.0029733889367361,0.58035803580358
-0.00404225071449928,0.00297540455356441,0.58045804580458
-0.00404518551398207,0.00297741420744366,0.580558055805581
-0.00404812209582746,0.00297941795076496,0.580658065806581
-0.00405106043758214,0.00298141583484997,0.580758075807581
-0.0040540012417129,0.00298341082139294,0.580858085808581
-0.00405694447935123,0.00298540293391639,0.580958095809581
-0.00405989012483634,0.00298739219487364,0.581058105810581
-0.00406283814823044,0.00298937862671791,0.581158115811581
-0.00406578852494185,0.00299136225083326,0.581258125812581
-0.00406874122610213,0.00299334308967291,0.581358135813581
-0.0040716962271196,0.00299532116569036,0.581458145814581
-0.00407465349912564,0.00299729649920022,0.581558155815582
-0.00407761301859785,0.0029992691115867,0.581658165816582
-0.00408057475880616,0.00300123902423394,0.581758175817582
-0.00408353869302043,0.00300320625852581,0.581858185818582
-0.00408650479878742,0.00300517083477735,0.581958195819582
-0.00408947396033851,0.00300713286739326,0.582058205820582
-0.00409244020082516,0.00300908967481081,0.582158215821582
-0.00409540354270059,0.00301104129979799,0.582258225822582
-0.0040983640105565,0.00301298778619226,0.582358235823582
-0.00410133569435917,0.00301493274576358,0.582458245824582
-0.0041043184871882,0.00301687618492731,0.582558255825583
-0.00410731228853844,0.00301881811651377,0.582658265826583
-0.00411031699255878,0.0030207585480075,0.582758275827583
-0.00411333250088253,0.00302269749010045,0.582858285828583
-0.00411635870979673,0.00302463495134636,0.582958295829583
-0.00411939552200401,0.00302657094243707,0.583058305830583
-0.00412244283592996,0.00302850547192643,0.583158315831583
-0.00412550055641546,0.00303043854943716,0.583258325832583
-0.00412856705720169,0.00303236994402124,0.583358335833583
-0.00413164225702922,0.00303429966850913,0.583458345834583
-0.00413472607463849,0.00303622773252378,0.583558355835584
-0.00413780939720642,0.00303815746449606,0.583658365836584
-0.00414089222473308,0.0030400888430421,0.583758375837584
-0.00414397455828758,0.00304202184784695,0.583858385838584
-0.00414705640000847,0.00304395645752656,0.583958395839584
-0.00415013774989556,0.00304589265176608,0.584058405840584
-0.00415321861008749,0.00304783040918136,0.584158415841584
-0.00415629898058399,0.00304976970945755,0.584258425842584
-0.00415937886245452,0.00305171053334905,0.584358435843584
-0.00416245825783727,0.00305365286054091,0.584458445844585
-0.00416553716780159,0.00305559667178745,0.584558455845585
-0.00416861559341668,0.00305754194677391,0.584658465846585
-0.00417169353575163,0.0030594886662546,0.584758475847585
-0.00417477099587571,0.00306143681098375,0.584858485848585
-0.0041778479748582,0.00306338636278497,0.584958495849585
-0.00418092447483737,0.00306533730241256,0.585058505850585
-0.00418400049581332,0.00306728961169014,0.585158515851585
-0.00418707603992441,0.00306924327244112,0.585258525852585
-0.00419015110717065,0.00307119826541999,0.585358535853585
-0.0041932256996904,0.00307315457351936,0.585458545854585
-0.00419629981855293,0.00307511217856282,0.585558555855586
-0.00419937346589672,0.00307707106237389,0.585658565856586
-0.00420244664172157,0.00307903120891452,0.585758575857586
-0.00420551934709685,0.00308099260000822,0.585858585858586
-0.00420859158416093,0.00308295521854777,0.585958595859586
-0.00421166335398299,0.00308491904742596,0.586058605860586
-0.00421473465763222,0.00308688407060465,0.586158615861586
-0.00421780549617789,0.00308885027097654,0.586258625862586
-0.00422087587175829,0.0030908176314345,0.586358635863586
-0.00422394578437349,0.00309278613700969,0.586458645864587
-0.00422701523616197,0.00309475577166387,0.586558655865587
-0.0042300842281928,0.00309672651828992,0.586658665866587
-0.00423315276153528,0.00309869836084973,0.586758675867587
-0.00423622083725858,0.0031006712854437,0.586858685868587
-0.00423928845750107,0.00310264527496463,0.586958695869587
-0.00424235562333202,0.00310462031551267,0.587058705870587
-0.00424542233582054,0.00310659639104995,0.587158715871587
-0.00424848859603598,0.00310857348660755,0.587258725872587
-0.00425155440504743,0.0031105515872166,0.587358735873587
-0.00425461976499337,0.00311253067790827,0.587458745874587
-0.00425768467587369,0.00311451074478296,0.587558755875588
-0.00426074914089614,0.00311649177394094,0.587658765876588
-0.00426381315899133,0.00311847374934415,0.587758775877588
-0.00426687673336711,0.0031204566592314,0.587858785878588
-0.00426993986509247,0.00312244048756473,0.587958795879588
-0.0042730025541676,0.00312442522044431,0.588058805880588
-0.00427606480379995,0.00312641084610892,0.588158815881588
-0.00427912661292034,0.00312839734852062,0.588258825882588
-0.00428218798580569,0.00313038471698729,0.588358835883588
-0.00428524892031745,0.0031323729354709,0.588458845884588
-0.00428830942073263,0.00313436199221025,0.588558855885589
-0.00429136948598177,0.00313635187437476,0.588658865886589
-0.00429442911927271,0.00313834256913412,0.588758875887589
-0.00429748832060533,0.00314033406258868,0.588858885888589
-0.00430054709211812,0.00314232634297713,0.588958895889589
-0.00430360543488015,0.00314431939746909,0.589058905890589
-0.00430666334889152,0.00314631321323406,0.589158915891589
-0.00430972083735978,0.00314830777851075,0.589258925892589
-0.00431277790028503,0.00315030308153805,0.589358935893589
-0.00431583453980563,0.00315229910948548,0.589458945894589
-0.00431889075699077,0.00315429585059172,0.58955895589559
-0.00432194655184044,0.00315629329416487,0.58965896589659
-0.00432500192756219,0.00315829142630514,0.58975897589759
-0.00432805688415613,0.00316029023738971,0.58985898589859
-0.00433111142269143,0.00316228971458827,0.58995899589959
-0.00433416554530656,0.00316428984827781,0.59005900590059
-0.00433721925200141,0.00316629062562802,0.59015901590159
-0.00434028165025308,0.00316828858562646,0.59025902590259
-0.00434335265880203,0.00317028375179574,0.59035903590359
-0.00434643219959655,0.0031722761455198,0.59045904590459
-0.00434952019351546,0.0031742657881827,0.590559055905591
-0.00435261656357613,0.00317625270116865,0.590659065906591
-0.00435572123172659,0.00317823690693081,0.590759075907591
-0.00435883412312276,0.00318021842471484,0.590859085908591
-0.00436195516185101,0.00318219727697408,0.590959095909591
-0.00436508427199792,0.0031841734829542,0.591059105910591
-0.00436822138085778,0.00318614706510842,0.591159115911591
-0.00437136641465533,0.00318811804161334,0.591259125912591
-0.0043745192996156,0.00319008643385282,0.591359135913591
-0.00437767996517116,0.00319205226107272,0.591459145914591
-0.00438083919585542,0.00319401902812257,0.591559155915592
-0.00438399700556795,0.00319598672110289,0.591659165916592
-0.00438715340286231,0.00319795532504474,0.591759175917592
-0.0043903083994999,0.00319992482818691,0.591859185918592
-0.00439346200510356,0.00320189521449127,0.591959195919592
-0.00439661423143431,0.00320386647219671,0.592059205920592
-0.00439976508704607,0.00320583858740347,0.592159215921592
-0.00440291458476906,0.00320781154728125,0.592259225922592
-0.00440606273208775,0.0032097853379302,0.592359235923592
-0.00440920954183262,0.00321175994652002,0.592459245924592
-0.00441235502148814,0.00321373536128933,0.592559255925593
-0.00441549918281553,0.00321571156833872,0.592659265926593
-0.00441864203436833,0.00321768855590671,0.592759275927593
-0.00442178358683867,0.00321966631116293,0.592859285928593
-0.00442492384984939,0.00322164482127706,0.592959295929593
-0.00442806283195405,0.00322362407555689,0.593059305930593
-0.00443120054384476,0.00322560405903368,0.593159315931593
-0.00443433699514428,0.00322758476315367,0.593259325932593
-0.00443747219440625,0.0032295661729482,0.593359335933593
-0.00444060615125352,0.00323154827879434,0.593459345934593
-0.00444373887423974,0.00323353106786159,0.593559355935594
-0.00444687037298776,0.00323551452945795,0.593659365936594
-0.00444999983062597,0.00323750313392413,0.593759375937594
-0.00445312726533068,0.00323949682673065,0.593859385938594
-0.00445625269314012,0.00324149555548659,0.593959395939594
-0.00445937613223069,0.00324349926566254,0.594059405940594
-0.00446249759864042,0.0032455079048675,0.594159415941594
-0.00446561710947663,0.0032475214217797,0.594259425942594
-0.00446873468184652,0.00324953976293903,0.594359435943594
-0.00447185033071896,0.00325156287809275,0.594459445944594
-0.00447496407427044,0.00325359071591929,0.594559455945595
-0.0044780759274698,0.00325562322723509,0.594659465946595
-0.00448118590742427,0.00325766036178776,0.594759475947595
-0.00448429402910269,0.00325970206932457,0.594859485948595
-0.00448740030747393,0.0032617483017314,0.594959495949595
-0.00449050475857609,0.00326379901089416,0.595059505950595
-0.00449360739951641,0.00326585414869855,0.595159515951595
-0.00449670824312528,0.00326791366703056,0.595259525952595
-0.00449980730544081,0.00326997751991428,0.595359535953595
-0.00450290460250105,0.00327204565923559,0.595459545954595
-0.00450600014713647,0.00327411804008795,0.595559555955596
-0.00450909395431585,0.00327619461756489,0.595659565956596
-0.00451218604007729,0.00327827534355214,0.595759575957596
-0.00451527641832048,0.00328036017635077,0.595859585958596
-0.0045183651018757,0.00328244906998497,0.595959595959596
-0.00452145210678118,0.00328454198061754,0.596059605960596
-0.00452453744586731,0.00328663886441093,0.596159615961596
-0.00452762113303376,0.00328873967859716,0.596259625962596
-0.00453070318111091,0.00329084438040802,0.596359635963596
-0.00453377977945685,0.0032929537450162,0.596459645964596
-0.00453685097511648,0.00329506772323834,0.596559655965597
-0.00453991682048083,0.00329718626375258,0.596659665966597
-0.00454297736366411,0.0032993093195141,0.596759675967597
-0.00454603265491886,0.00330143684240862,0.596859685968597
-0.00454908274129002,0.00330356878218356,0.596959695969597
-0.00455212767196087,0.00330570509393246,0.597059705970597
-0.00455516749397652,0.00330784572847187,0.597159715971597
-0.00455820225438197,0.00330999064089521,0.597259725972597
-0.00456123200022197,0.00331213978522686,0.597359735973597
-0.0045642567785417,0.00331429311335251,0.597459745974598
-0.00456727663424754,0.00331645058250409,0.597559755975598
-0.00457029161224623,0.00331861214670585,0.597659765976598
-0.00457330175851331,0.00332077776105114,0.597759775977598
-0.00457630624227771,0.00332294762334268,0.597859785978598
-0.00457930511486108,0.00332512168653563,0.597959795979598
-0.00458231121953828,0.00332729878412864,0.598059805980598
-0.00458532449001861,0.00332947888297636,0.598159815981598
-0.00458834486321913,0.00333166194886435,0.598259825982598
-0.00459137227605668,0.00333384794971654,0.598359835983598
-0.00459440878033329,0.0033360366310623,0.598459845984598
-0.00459745429478941,0.00333822796296409,0.598559855985599
-0.0046005087381656,0.00334042191548413,0.598659865986599
-0.0046035720292024,0.00334261845975391,0.598759875987599
-0.00460664408664018,0.00334481756797416,0.598859885988599
-0.00460972483242731,0.0033470192112763,0.598959895989599
-0.00461281187261651,0.00334922442999567,0.599059905990599
-0.00461590515160928,0.00335143318884847,0.599159915991599
-0.00461900461273777,0.00335364544827416,0.599259925992599
-0.00462209952654301,0.00335586521671737,0.599359935993599
-0.00462518993365462,0.0033580924161262,0.5994599459946
-0.0046282758757716,0.00336032697058731,0.5995599559956
-0.00463135739352369,0.00336256880418716,0.5996599659966
-0.00463443452647152,0.00336481783994313,0.5997599759976
-0.00463750731631389,0.00336707400621844,0.5998599859986
-0.00464057580047299,0.00336933722709982,0.5999599959996
-0.00464364001957853,0.00337160743095049,0.6000600060006
-0.00464670001319106,0.00337388454399546,0.6001600160016
-0.00464975581766357,0.0033761684967364,0.6002600260026
-0.00465280747255651,0.00337845921539834,0.6003600360036
-0.00465585501636132,0.00338075663262139,0.6004600460046
-0.00465889848543072,0.00338306067569977,0.600560056005601
-0.00466193791611787,0.00338537127834288,0.600660066006601
-0.00466497334691397,0.00338768837105229,0.600760076007601
-0.00466800481417198,0.0033900118864684,0.600860086008601
-0.00467103235210636,0.00339234175723115,0.600960096009601
-0.00467405599707017,0.00339467791705014,0.601060106010601
-0.00467707578541623,0.00339702029963457,0.601160116011601
-0.00468009175135906,0.00339936884083231,0.601260126012601
-0.00468310393018238,0.00340172347649103,0.601360136013601
-0.00468611235610081,0.00340408414138942,0.601460146014602
-0.00468911706225961,0.0034064507735137,0.601560156015602
-0.0046921180828732,0.00340882330871146,0.601660166016602
-0.00469511545215621,0.00341120168603829,0.601760176017602
-0.00469810920218471,0.00341358584454953,0.601860186018602
-0.00470109936610395,0.00341597572116201,0.601960196019602
-0.00470408597599019,0.00341837125813891,0.602060206020602
-0.00470706906498867,0.00342077239346635,0.602160216021602
-0.00471004866303702,0.0034231790694073,0.602260226022602
-0.00471302480434994,0.00342559122715563,0.602360236023602
-0.00471599751779567,0.00342800880790503,0.602460246024602
-0.00471896683545055,0.00343043175498783,0.602560256025603
-0.00472193278832139,0.003432860010667,0.602660266026603
-0.0047248954052768,0.00343529351934387,0.602760276027603
-0.00472785471839264,0.00343773222435069,0.602860286028603
-0.00473081075546846,0.00344017607115805,0.602960296029603
-0.00473376354644184,0.00344262500416748,0.603060306030603
-0.00473671312125051,0.00344507896884941,0.603160316031603
-0.00473965950876296,0.0034475379117438,0.603260326032603
-0.00474260273784772,0.00345000178045954,0.603360336033603
-0.00474554283630404,0.00345247052153652,0.603460346034603
-0.00474847983193124,0.00345494408151463,0.603560356035604
-0.00475141375252867,0.0034574224101411,0.603660366036604
-0.00475434462696473,0.00345990545609439,0.603760376037604
-0.0047572724819695,0.00346239316805246,0.603860386038604
-0.00476019734320403,0.00346488549469376,0.603960396039604
-0.00476311928230475,0.00346737867883647,0.604060406040604
-0.00476603832279434,0.00346987270444246,0.604160416041604
-0.00476895449140278,0.00347236755761207,0.604260426042604
-0.00477186781165265,0.00347486322444563,0.604360436043604
-0.00477477830813547,0.00347735968997448,0.604460446044604
-0.00477768600544302,0.00347985694136794,0.604560456045605
-0.00478059092816708,0.00348235496472654,0.604660466046605
-0.00478349309982998,0.0034848537472197,0.604760476047605
-0.00478639254288502,0.00348735327280947,0.604860486048605
-0.00478928928192391,0.00348985353080385,0.604960496049605
-0.00479218334046915,0.00349235450730296,0.605060506050605
-0.00479507474097406,0.00349485618840743,0.605160516051605
-0.00479796350589188,0.00349735856128658,0.605260526052605
-0.00480084965767573,0.0034998616141793,0.605360536053605
-0.00480373321877913,0.00350236533318602,0.605460546054605
-0.00480661492588332,0.00350487240735386,0.605560556055606
-0.0048094947960956,0.00350738279819154,0.605660566056606
-0.00481237284331555,0.00350989646934619,0.605760576057606
-0.00481525884861854,0.00351240925199253,0.605860586058606
-0.00481815273716041,0.00351492114933823,0.605960596059606
-0.0048210544405121,0.00351743216672937,0.606060606060606
-0.00482396388810619,0.00351994230630415,0.606160616061606
-0.00482688100937506,0.00352245157340875,0.606260626062606
-0.00482980573482075,0.00352495996911238,0.606360636063606
-0.00483273799601392,0.0035274674998302,0.606460646064606
-0.00483567772666426,0.00352997416663143,0.606560656065607
-0.00483862485727324,0.00353247997486215,0.606660666066607
-0.00484157932261963,0.00353498492666064,0.606760676067607
-0.00484454105534347,0.00353748902523464,0.606860686068607
-0.00484750999129262,0.00353999227486078,0.606960696069607
-0.00485048606417648,0.00354249467874691,0.607060706070607
-0.00485346921091191,0.0035449962390313,0.607160716071607
-0.00485644957023337,0.00354750114057723,0.607260726072607
-0.00485942716566317,0.00355000934489343,0.607360736073607
-0.0048624020217932,0.00355252081455765,0.607460746074607
-0.00486537416321505,0.00355503551321707,0.607560756075608
-0.00486834361345123,0.00355755340238026,0.607660766076608
-0.00487131039495487,0.00356007444676358,0.607760776077608
-0.00487427453124867,0.00356259860894486,0.607860786078608
-0.00487723604585504,0.00356512585470959,0.607960796079608
-0.00488019496122711,0.00356765614770485,0.608060806080608
-0.00488315129874922,0.00357018945157775,0.608160816081608
-0.00488610508301276,0.00357272573425204,0.608260826082608
-0.00488905633326361,0.00357526495937501,0.608360836083608
-0.00489200507409346,0.00357780709273194,0.608460846084608
-0.00489495132581698,0.00358035210117768,0.608560856085609
-0.0048978951098185,0.00358289995156677,0.608660866086609
-0.00490083644855106,0.00358545060861561,0.608760876087609
-0.00490377536126053,0.0035880040423864,0.608860886088609
-0.00490671186933085,0.0035905602186647,0.608960896089609
-0.00490964599414617,0.00359311910537436,0.609060906090609
-0.00491257775602126,0.00359568067043929,0.609160916091609
-0.00491550717527107,0.00359824488178335,0.609260926092609
-0.00491843427114128,0.00360081170946883,0.609360936093609
-0.00492135906394675,0.00360338112248884,0.609460946094609
-0.00492428157293307,0.00360595308769813,0.60956095609561
-0.00492720181948447,0.00360852757729727,0.60966096609661
-0.00493012029543447,0.00361110133876874,0.60976097609761
-0.0049330370168212,0.00361367437211245,0.60986098609861
-0.00493595199540595,0.00361624667839766,0.60996099609961
-0.00493886524722668,0.00361881825869357,0.61006100610061
-0.00494177678404477,0.00362138911300017,0.61016101610161
-0.00494468662082897,0.00362395924345583,0.61026102610261
-0.0049475947693405,0.00362652864899146,0.61036103610361
-0.00495050124454821,0.00362909733174534,0.61046104610461
-0.0049534060571443,0.00363166529278673,0.610561056105611
-0.00495630922209736,0.00363423253104647,0.610661066106611
-0.00495921075223803,0.0036367990486629,0.610761076107611
-0.00496211065825836,0.00363936484563605,0.610861086108611
-0.004965008955127,0.00364192992410426,0.610961096109611
-0.00496790565353617,0.00364449428299846,0.611061106110611
-0.00497080076631634,0.00364705792338773,0.611161116111611
-0.00497369430629782,0.00364962084634135,0.611261126112611
-0.0049765862852419,0.0036521830529284,0.611361136113611
-0.00497947671490979,0.00365474454314908,0.611461146114611
-0.00498236661211424,0.00365730618305827,0.611561156115612
-0.00498525598220128,0.0036598679651715,0.611661166116612
-0.00498814482410172,0.0036624298809352,0.611761176117612
-0.00499103314209238,0.00366499192393417,0.611861186118612
-0.00499392093831163,0.00366755408668396,0.611961196119612
-0.00499680655014768,0.00367011786286216,0.612061206120612
-0.00499968999684628,0.00367268323215373,0.612161216121612
-0.00500257129765304,0.00367525017103645,0.612261226122612
-0.00500545046860607,0.00367781866026445,0.612361236123612
-0.00500832752895106,0.00368038867738459,0.612461246124613
-0.00501120249472594,0.00368296020208192,0.612561256125613
-0.00501407538517649,0.00368553321511077,0.612661266126613
-0.00501694621634065,0.00368810769401789,0.612761276127613
-0.005019815006395,0.0036906836206268,0.612861286128613
-0.00502268177137759,0.00369326097248426,0.612961296129613
-0.00502554652946481,0.00369583973248297,0.613061306130613
-0.0050284092956256,0.00369841987923888,0.613161316131613
-0.0050312700869671,0.00370100139350631,0.613261326132613
-0.00503412891952743,0.00370358425710886,0.613361336133613
-0.0050369858104139,0.00370616844973148,0.613461346134613
-0.00503984077459526,0.00370875395319795,0.613561356135614
-0.00504270517022242,0.00371133437580837,0.613661366136614
-0.00504557890962073,0.003713909760331,0.613761376137614
-0.005048461908323,0.00371648014953405,0.613861386138614
-0.00505135407972367,0.00371904558511631,0.613961396139614
-0.00505425534042504,0.00372160610770762,0.614061406140614
-0.00505716560702909,0.00372416175793768,0.614161416141614
-0.00506008479506882,0.00372671257750551,0.614261426142614
-0.00506301282435379,0.00372925860597156,0.614361436143614
-0.00506594961148626,0.00373179988289635,0.614461446144615
-0.00506889507734517,0.00373433644784044,0.614561456145615
-0.00507184914280933,0.00373686834036445,0.614661466146615
-0.00507481172661938,0.00373939559895966,0.614761476147615
-0.00507778275179253,0.00374191826211732,0.614861486148615
-0.00508076214027706,0.0037444363672597,0.614961496149615
-0.00508373807737198,0.00374695317118116,0.615061506150615
-0.00508671059087674,0.00374946868136617,0.615161516151615
-0.0050896797117981,0.00375198290102228,0.615261526152615
-0.00509264546686624,0.00375449583763396,0.615361536153615
-0.00509560788601894,0.00375700749547804,0.615461546154615
-0.00509856699705535,0.00375951788096972,0.615561556155616
-0.00510152282670562,0.00376202699838582,0.615661566156616
-0.00510447540490745,0.00376453485307235,0.615761576157616
-0.00510742475732172,0.00376704145037542,0.615861586158616
-0.00511037091174776,0.00376954679564086,0.615961596159616
-0.0051133138959849,0.00377205089421486,0.616061606160616
-0.00511625373462474,0.00377455375144334,0.616161616161616
-0.00511919045546653,0.00377705537267231,0.616261626162616
-0.00512212408417131,0.00377955576110942,0.616361636163616
-0.00512505464746916,0.00378205492316995,0.616461646164617
-0.00512798216995157,0.00378455286419982,0.616561656165617
-0.00513090667727969,0.00378704958740668,0.616661666166617
-0.00513382819511422,0.00378954509920582,0.616761676167617
-0.00513674674804684,0.00379203940387396,0.616861686168617
-0.00513966236066943,0.00379453250675713,0.616961696169617
-0.00514257505864268,0.00379702441213215,0.617061706170617
-0.00514548486441991,0.00379951512427584,0.617161716171617
-0.0051483918025929,0.00380200464746513,0.617261726172617
-0.00515129589668406,0.00380449298811502,0.617361736173617
-0.005154197171285,0.00380698014943326,0.617461746174617
-0.00515709564991831,0.00380946613569667,0.617561756175618
-0.00515999135396814,0.00381195095332036,0.617661766176618
-0.00516288430802597,0.00381443460444287,0.617761776177618
-0.00516577453347596,0.00381691709441022,0.617861786178618
-0.00516866205277143,0.00381939842749914,0.617961796179618
-0.00517154689050407,0.00382187860905565,0.618061806180618
-0.00517442906591945,0.0038243576412182,0.618161816181618
-0.00517730860147091,0.00382683553040199,0.618261826182618
-0.00518018551961177,0.00382931227981467,0.618361836183618
-0.00518305984172607,0.00383178789480225,0.618461846184618
-0.00518593158812859,0.00383426237750308,0.618561856185619
-0.00518880078127273,0.00383673573326329,0.618661866186619
-0.00519166744040417,0.00383920796529032,0.618761876187619
-0.00519453158690688,0.00384167907999955,0.618861886188619
-0.00519739324216499,0.00384414907846009,0.618961896189619
-0.00520025242435498,0.00384661796601802,0.619061906190619
-0.00520310915486083,0.0038490857469501,0.619161916191619
-0.00520596345292838,0.00385155242446395,0.619261926192619
-0.00520881533887232,0.00385401800283642,0.619361936193619
-0.00521166483193842,0.00385648248527513,0.619461946194619
-0.00521451195137226,0.00385894587712602,0.61956195619562
-0.00521735671535044,0.00386140818052763,0.61966196619662
-0.00522019914418771,0.00386386939975661,0.61976197619762
-0.00522303925712977,0.0038663295380207,0.61986198619862
-0.00522587707021473,0.00386878860066589,0.61996199619962
-0.00522871260375736,0.0038712465887613,0.62006200620062
-0.00523154587593426,0.00387370350872229,0.62016201620162
-0.00523437690385255,0.00387615936161795,0.62026202620262
-0.00523720570675791,0.0038786141527944,0.62036203620362
-0.00524003230068846,0.00388106788438991,0.62046204620462
-0.0052428567038207,0.00388352056068139,0.620562056205621
-0.00524567893433103,0.0038859721848765,0.620662066206621
-0.00524849900825748,0.00388842276018278,0.620762076207621
-0.00525131694270728,0.00389087228980778,0.620862086208621
-0.00525413275585701,0.00389332077802842,0.620962096209621
-0.00525694661664077,0.00389576523748948,0.621062106210621
-0.00525975920827977,0.00389820511006675,0.621162116211621
-0.00526257053825847,0.00390064043211311,0.621262126212621
-0.00526538061513036,0.00390307124105066,0.621362136213621
-0.00526820281463371,0.00390549603144065,0.621462146214621
-0.00527103702343301,0.00390791485460476,0.621562156215622
-0.00527388313246938,0.0039103277618649,0.621662166216622
-0.00527674102947649,0.00391273480240427,0.621762176217622
-0.0052796106086032,0.00391513602754482,0.621862186218622
-0.00528249175972145,0.00391753148646991,0.621962196219622
-0.00528538437804938,0.00391992122729356,0.622062206220622
-0.00528828835559729,0.0039223053013376,0.622162216221622
-0.00529120358865251,0.00392468375350869,0.622262226222622
-0.00529412997350226,0.00392705663299011,0.622362236223622
-0.0052970674053646,0.00392942398789596,0.622462246224622
-0.00530001578480357,0.00393178586313298,0.622562256225623
-0.00530297500810631,0.003934142305746,0.622662266226623
-0.00530594497690625,0.00393649336171085,0.622762276227623
-0.00530892558962899,0.00393883907593398,0.622862286228623
-0.00531190332191691,0.00394118108643551,0.622962296229623
-0.00531487819622334,0.00394351941994559,0.623062306230623
-0.00531785023393242,0.00394585410640182,0.623162316231623
-0.00532081945749738,0.00394818517360354,0.623262326232623
-0.0053237858915099,0.0039505126482809,0.623362336233623
-0.00532674955521567,0.00395283655930233,0.623462346234623
-0.00532971057905751,0.00395515548035008,0.623562356235624
-0.00533266898121183,0.00395746945205397,0.623662366236624
-0.00533562467721163,0.00395977996809152,0.623762376237624
-0.00533857768844104,0.0039620870551928,0.623862386238624
-0.00534152803521475,0.00396439073901876,0.623962396239624
-0.00534447573784779,0.00396669104629947,0.624062406240624
-0.00534742081879331,0.00396898800162652,0.624162416241624
-0.0053503632962278,0.00397128163173015,0.624262426242624
-0.00535330319260468,0.00397357196013278,0.624362436243624
-0.00535624052716944,0.00397585901142601,0.624462446244624
-0.00535917532023703,0.00397814281234008,0.624562456245625
-0.00536210759105314,0.0039804233863974,0.624662466246625
-0.00536503735886334,0.0039827007560512,0.624762476247625
-0.00536796464291342,0.00398497494803164,0.624862486248625
-0.00537088946351813,0.00398724598479193,0.624962496249625
-0.00537381183992325,0.00398951388878551,0.625062506250625
-0.00537673178923601,0.00399177868460386,0.625162516251625
-0.00537964933070197,0.00399404039576959,0.625262526252625
-0.00538256448356693,0.00399629904366676,0.625362536253625
-0.00538547726493808,0.00399855465181776,0.625462546254625
-0.00538838769406103,0.00400080724267601,0.625562556255626
-0.00539129578911245,0.00400305683869466,0.625662566256626
-0.00539420156613018,0.00400530346018866,0.625762576257626
-0.00539710504436001,0.00400754713068041,0.625862586258626
-0.00540000623983986,0.00400978787155416,0.625962596259626
-0.00540290517181562,0.00401202570312458,0.626062606260626
-0.00540580185525593,0.00401426064784499,0.626162616261626
-0.0054086963083373,0.00401649272709952,0.626262626262626
-0.00541158854816713,0.00401872195906469,0.626362636263626
-0.00541447858971409,0.00402094836726279,0.626462646264626
-0.00541736645115475,0.00402317196987043,0.626562656265627
-0.00542025214852717,0.00402539278934093,0.626662666266627
-0.00542313569786927,0.00402761084278141,0.626762676267627
-0.0054260171141501,0.00402982615264519,0.626862686268627
-0.00542889622202008,0.00403203730330665,0.626962696269627
-0.00543176864950535,0.00403424845931412,0.627062706270627
-0.00543463445327385,0.00403645960890639,0.627162716271627
-0.00543749368892396,0.00403867074459891,0.627262726272627
-0.00544034641312363,0.00404088185569983,0.627362736273627
-0.00544319268040217,0.0040430929336554,0.627462746274628
-0.00544603254528905,0.00404530397098125,0.627562756275628
-0.00544886606231348,0.00404751495591617,0.627662766276628
-0.00545169328600503,0.00404972588097559,0.627762776277628
-0.00545451426768547,0.00405193673760604,0.627862786278628
-0.00545732906188407,0.0040541475161846,0.627962796279628
-0.0054601377199226,0.00405635820922688,0.628062806280628
-0.00546294029419226,0.00405856880710996,0.628162816281628
-0.00546573683387614,0.00406077930234954,0.628262826282628
-0.00546852739243466,0.0040629896842535,0.628362836283628
-0.00547131201905099,0.00406519994747594,0.628462846284628
-0.00547409076290871,0.00406741008132464,0.628562856285629
-0.00547686367532938,0.00406962007831532,0.628662866286629
-0.00547963080228891,0.00407182993096341,0.628762876287629
-0.00548239219403978,0.00407403963071544,0.628862886288629
-0.00548514789869629,0.00407624916901775,0.628962896289629
-0.00548789796330324,0.00407845853838579,0.629062906290629
-0.00549064243490567,0.00408066773133526,0.629162916291629
-0.00549339946002868,0.00408287253841119,0.629262926292629
-0.00549616892105983,0.00408507299489729,0.629362936293629
-0.00549895070466362,0.00408726913714655,0.62946294629463
-0.00550174469643515,0.00408946099937332,0.62956295629563
-0.0055045507830389,0.00409164861793067,0.62966296629663
-0.00550736885434682,0.00409383202489468,0.62976297629763
-0.00551019879916175,0.00409601125768742,0.62986298629863
-0.00551304050628654,0.00409818634731588,0.62996299629963
-0.00551589386880079,0.00410035732906367,0.63006300630063
-0.0055187587776457,0.00410252423500705,0.63016301630163
-0.00552163512697023,0.00410468709936045,0.63026302630263
-0.00552452281092305,0.00410684595313086,0.63036303630363
-0.00552742172365304,0.00410900082946343,0.63046304630463
-0.00553033176144759,0.00411115175936523,0.630563056305631
-0.00553325282166294,0.00411329877598152,0.630663066306631
-0.00553616663909244,0.00411544610266685,0.630763076307631
-0.0055390732736115,0.00411759372766,0.630863086308631
-0.00554197278937243,0.00411974163813051,0.630963096309631
-0.00554486524518136,0.00412188982231725,0.631063106310631
-0.00554775070198289,0.00412403826845883,0.631163116311631
-0.00555062921858332,0.00412618696479413,0.631263126312631
-0.00555350085485786,0.00412833589849259,0.631363136313631
-0.00555636566961293,0.00413048505886227,0.631463146314632
-0.0055592237195162,0.00413263443414187,0.631563156315632
-0.00556207506444305,0.00413478401257019,0.631663166316632
-0.00556491975892298,0.00413693378238592,0.631763176317632
-0.00556775785962366,0.00413908373289714,0.631863186318632
-0.0055705894242822,0.00414123385234254,0.631963196319632
-0.00557341450635874,0.00414338413003001,0.632063206320632
-0.00557623316145193,0.00414553455419844,0.632163216321632
-0.00557904544409107,0.00414768511522499,0.632263226322632
-0.00558185140773637,0.00414983580241754,0.632363236323632
-0.00558465110477876,0.00415198660294569,0.632463246324632
-0.00558744458974774,0.00415413750825571,0.632563256325633
-0.00559023191396503,0.00415628850658657,0.632663266326633
-0.00559301312982167,0.00415843958831525,0.632763276327633
-0.00559578828863932,0.004160590743819,0.632863286328633
-0.00559855743960143,0.00416274196026742,0.632963296329633
-0.00560132063616814,0.00416489323017597,0.633063306330633
-0.00560407792538455,0.00416704454178342,0.633163316331633
-0.00560682935857221,0.00416919588546703,0.633263326332633
-0.00560957498384542,0.00417134725267315,0.633363336333633
-0.00561231484931837,0.00417349863164047,0.633463346334633
-0.00561504900417435,0.00417565001381544,0.633563356335634
-0.00561777749545837,0.00417780138850593,0.633663366336634
-0.00562050037021544,0.00417995274822758,0.633763376337634
-0.0056232176754904,0.00418210408121917,0.633863386338634
-0.00562592945832834,0.00418425537999623,0.633963396339634
-0.00562863576256645,0.00418640663386674,0.634063406340634
-0.00563133663524993,0.00418855783427704,0.634163416341634
-0.00563403212128514,0.00419070897160438,0.634263426342634
-0.00563672226557864,0.00419286003729502,0.634363436343634
-0.0056394071108987,0.0041950110227954,0.634463446344634
-0.00564208670215179,0.00419716191848267,0.634563456345635
-0.00564476108210608,0.00419931271580319,0.634663466346635
-0.00564743029459886,0.0042014634051341,0.634763476347635
-0.00565009438132921,0.00420361398006022,0.634863486348635
-0.00565275338506514,0.00420576442988962,0.634963496349635
-0.00565540734750564,0.00420791474713763,0.635063506350635
-0.00565805630928055,0.00421006492218161,0.635163516351635
-0.00566070031208866,0.00421221494860626,0.635263526352635
-0.00566333939655979,0.00421436481678876,0.635363536353635
-0.00566597360332368,0.00421651451924471,0.635463546354635
-0.00566860297087168,0.00421866404742046,0.635563556355636
-0.00567122753983342,0.00422081339276236,0.635663566356636
-0.00567384734870034,0.00422296254885521,0.635763576357636
-0.005676462437033,0.00422511150607618,0.635863586358636
-0.00567907284225347,0.00422726025694087,0.635963596359636
-0.00568167860285301,0.00422940879503393,0.636063606360636
-0.0056842787715173,0.00423155716846971,0.636163616361636
-0.00568687339636044,0.00423370536976367,0.636263626362636
-0.00568946252121979,0.00423585339036214,0.636363636363636
-0.00569204619100191,0.00423800122171166,0.636463646364636
-0.00569462445275162,0.00424014885418928,0.636563656365637
-0.00569719735030649,0.00424229628137974,0.636663666366637
-0.00569976492750378,0.00424444349366027,0.636763676367637
-0.00570232722711168,0.00424659048354641,0.636863686368637
-0.00570488429403664,0.00424873724248459,0.636963696369637
-0.00570745480405968,0.00425088004643826,0.637063706370637
-0.00571003863208387,0.0042530189253452,0.637163716371637
-0.00571263565515086,0.0042551539112815,0.637263726372637
-0.00571524575030229,0.00425728503525412,0.637363736373637
-0.00571786879671798,0.00425941232720058,0.637463746374637
-0.00572050467464724,0.00426153581705878,0.637563756375638
-0.00572315326433924,0.00426365553690477,0.637663766376638
-0.00572581444818155,0.00426577151346852,0.637763776377638
-0.00572848810856173,0.00426788377775711,0.637863786378638
-0.0057311741300058,0.00426999235863896,0.637963796379638
-0.00573387239810897,0.0042720972839134,0.638063806380638
-0.00573658279846655,0.00427419858458731,0.638163816381638
-0.00573930521774281,0.00427629628632167,0.638263826382638
-0.00574203954474062,0.00427839041798481,0.638363836383638
-0.00574478566933191,0.00428048100737606,0.638463846384638
-0.00574754348031963,0.00428256808122566,0.638563856385639
-0.00575029416720322,0.00428465537640037,0.638663866386639
-0.00575303778985788,0.00428674287900063,0.638763876387639
-0.00575577441029759,0.00428883057940351,0.638863886388639
-0.0057585040851901,0.00429091846370951,0.638963896389639
-0.00576122687441089,0.00429300652015724,0.639063906390639
-0.00576394098383599,0.00429509585858022,0.639163916391639
-0.005766646489379,0.00429718645652513,0.639263926392639
-0.005769343464815,0.004299278292608,0.639363936393639
-0.00577203198391887,0.00430137134544461,0.639463946394639
-0.00577471212046587,0.00430346559044335,0.63956395639564
-0.00577738394609251,0.00430556100942775,0.63966396639664
-0.0057800475324355,0.00430765757887528,0.63976397639764
-0.00578270295006227,0.00430975527740199,0.63986398639864
-0.00578535026954023,0.00431185408576203,0.63996399639964
-0.00578798956143691,0.00431395398257153,0.64006400640064
-0.00579062089311209,0.00431605494644626,0.64016401640164
-0.00579324433406392,0.00431815695814063,0.64026402640264
-0.00579585995165246,0.00432025999627051,0.64036403640364
-0.0057984678132373,0.00432236404159031,0.64046404640464
-0.00580106798510914,0.00432446907485434,0.640564056405641
-0.00580366053355876,0.00432657507467848,0.640664066406641
-0.00580624552166893,0.00432868202395551,0.640764076407641
-0.0058088230167997,0.00433078990130137,0.640864086408641
-0.00581139308096477,0.00433289868853957,0.640964096409641
-0.00581395577831644,0.00433500836749363,0.641064106410641
-0.00581651117193758,0.00433711891784867,0.641164116411641
-0.00581905932384215,0.00433923032142829,0.641264126412641
-0.00582160029497474,0.00434134256112519,0.641364136413641
-0.00582413414734911,0.00434345561769377,0.641464146414641
-0.00582666093977148,0.00434556947295746,0.641564156415642
-0.00582918073425563,0.00434768410873984,0.641664166416642
-0.00583169358960786,0.0043497995090028,0.641764176417642
-0.00583419956356512,0.00435191565450083,0.641864186418642
-0.00583669871493354,0.00435403252812654,0.641964196419642
-0.00583919110145023,0.0043561501127727,0.642064206420642
-0.00584167678085216,0.00435826839240128,0.642164216421642
-0.00584415580873798,0.00436038734883579,0.642264226422642
-0.00584662824177526,0.00436250696496901,0.642364236423642
-0.00584909413449368,0.004364627225832,0.642464246424643
-0.00585155354356081,0.00436674811431762,0.642564256425643
-0.00585400652243696,0.00436886961331848,0.642664266426643
-0.0058564531256515,0.00437099170679664,0.642764276427643
-0.00585889340666456,0.00437311437978324,0.642864286428643
-0.00586132741786716,0.00437523761624015,0.642964296429643
-0.00586375521271951,0.00437736140012935,0.643064306430643
-0.00586617684254336,0.0043794857154127,0.643164316431643
-0.00586859235866045,0.00438161054712154,0.643264326432643
-0.0058710018134619,0.00438373588028692,0.643364336433643
-0.00587340525613081,0.00438586169993991,0.643464346434643
-0.00587580273692003,0.00438798799111174,0.643564356435644
-0.00587819430501284,0.00439011473776438,0.643664366436644
-0.00588058001173098,0.00439224192599817,0.643764376437644
-0.0058829599030502,0.00439436954191334,0.643864386438644
-0.00588533402922315,0.00439649756947204,0.643964396439644
-0.00588770243622547,0.0043986259958437,0.644064406440644
-0.00589006517324064,0.00440075480605938,0.644164416441644
-0.00589242228624439,0.00440288398621968,0.644264426442644
-0.00589477382228165,0.00440501352349394,0.644364436443644
-0.00589711982625896,0.0044071434029134,0.644464446444645
-0.00589946034415215,0.00440927361057838,0.644564456445645
-0.00590179542086778,0.00441140413365842,0.644664466446645
-0.00590412510238157,0.00441353495825394,0.644764476447645
-0.00590644943253082,0.00441566607153444,0.644864486448645
-0.00590878805151824,0.00441779408947031,0.644964496449645
-0.00591114082676265,0.00441991903344548,0.645064506450645
-0.00591350762889021,0.00442204092805175,0.645164516451645
-0.00591588832531981,0.00442415979681152,0.645264526452645
-0.00591828278881619,0.00442627566217822,0.645364536453645
-0.00592069089107488,0.0044283885455357,0.645464546454645
-0.00592311250592987,0.00443049847147584,0.645564556455646
-0.00592554750721508,0.0044326054603134,0.645664566456646
-0.00592799577197215,0.0044347095355709,0.645764576457646
-0.00593045717510426,0.00443681071756319,0.645864586458646
-0.00593293159472205,0.00443890902874361,0.645964596459646
-0.00593541891214409,0.00444100448942691,0.646064606460646
-0.00593791900441173,0.00444309712099733,0.646164616461646
-0.00594043175391282,0.00444518694483872,0.646264626462646
-0.00594295704410402,0.00444727398233543,0.646364636463646
-0.00594547508188653,0.00444936160040967,0.646464646464647
-0.00594798593034339,0.00445144978623105,0.646564656465647
-0.00595048965041929,0.00445353852162308,0.646664666466647
-0.00595298630198954,0.00445562779268628,0.646764676467647
-0.00595547594492955,0.00445771758445161,0.646864686468647
-0.0059579586391147,0.00445980787981195,0.646964696469647
-0.00596043444121296,0.00446189866486753,0.647064706470647
-0.00596290341216871,0.00446398992464951,0.647164716471647
-0.00596536560864991,0.00446608164418913,0.647264726472647
-0.00596782108732431,0.00446817380851744,0.647364736473647
-0.00597026990485967,0.00447026640480414,0.647464746474647
-0.00597271211685466,0.00447235941594175,0.647564756475648
-0.00597514777997695,0.00447445282910005,0.647664766476648
-0.00597757694768683,0.00447654663037929,0.647764776477648
-0.00597999967665207,0.00447864080481052,0.647864786478648
-0.00598241601926368,0.00448073533956344,0.647964796479648
-0.0059848260289817,0.00448283022073839,0.648064806480648
-0.00598722975926651,0.0044849254344357,0.648164816481648
-0.00598962726143977,0.00448702096782489,0.648264826482648
-0.00599201859003097,0.0044891168059371,0.648364836483648
-0.00599440379422338,0.00449121293701123,0.648464846484648
-0.00599678292533877,0.00449330934714741,0.648564856485649
-0.00599915603469896,0.00449540602458454,0.648664866486649
-0.00600152317255652,0.00449750295542295,0.648764876487649
-0.00600388438809483,0.00449960012683215,0.648864886488649
-0.006006239729428,0.00450169752598186,0.648964896489649
-0.00600858924680878,0.00450379514111057,0.649064906490649
-0.00601093298728189,0.00450589295938809,0.649164916491649
-0.00601327099896163,0.00450799096905303,0.649264926492649
-0.0060156033299621,0.00451008915727499,0.649364936493649
-0.00601793002518994,0.00451218751229277,0.649464946494649
-0.00602025113382854,0.00451428602234498,0.64956495649565
-0.00602256669971508,0.00451638467567059,0.64966496649665
-0.00602487676882548,0.00451848345943894,0.64976497649765
-0.0060271813860663,0.00452058236295819,0.64986498649865
-0.00602948059741316,0.00452268137553622,0.64996499649965
-0.00603177444670355,0.00452478048327336,0.65006500650065
-0.00603406297670554,0.00452687967761597,0.65016501650165
-0.00603634623232569,0.00452897894680292,0.65026502650265
-0.00603862425526292,0.00453107827800364,0.65036503650365
-0.00604089708935467,0.0045331776615953,0.65046504650465
-0.00604316477629986,0.00453527708688595,0.650565056505651
-0.0060454273577974,0.00453737654211421,0.650665066506651
-0.00604768487447701,0.00453947601658825,0.650765076507651
-0.00604993737017615,0.00454157550175431,0.650865086508651
-0.00605218488231681,0.0045436749847819,0.650965096509651
-0.00605442745366717,0.00454577445604829,0.651065106510651
-0.00605666512164941,0.00454787390486146,0.651165116511651
-0.00605889792903172,0.00454997332266764,0.651265126512651
-0.00606112591216689,0.00455207269663655,0.651365136513651
-0.00606334911168474,0.00455417201928361,0.651465146514651
-0.00606556756393827,0.00455627127991682,0.651565156515652
-0.00606778130955701,0.00455837046784423,0.651665166516652
-0.00606999038489414,0.00456046957451219,0.651765176517652
-0.00607219482844073,0.00456256859029777,0.651865186518652
-0.00607439467548078,0.00456466750450904,0.651965196519652
-0.00607658996343618,0.00456676630752316,0.652065206520652
-0.00607878072866001,0.00456886499185565,0.652165216521652
-0.00608096700750509,0.00457096354681451,0.652265226522652
-0.0060831488352552,0.00457306196277678,0.652365236523652
-0.00608532624719408,0.00457516023225829,0.652465246524652
-0.00608749927860542,0.00457725834456672,0.652565256525653
-0.00608966796370376,0.00457935629221789,0.652665266526653
-0.0060918521308716,0.00458145066017499,0.652765276527653
-0.00609405163683564,0.00458354147837592,0.652865286528653
-0.00609626633832255,0.00458562877355064,0.652965296529653
-0.00609849609419739,0.00458771257456775,0.653065306530653
-0.00610074076439469,0.00458979290708796,0.653165316531653
-0.00610300020991777,0.00459186979891077,0.653265326532653
-0.00610527429497788,0.00459394327569697,0.653365336533653
-0.00610756288164763,0.0045960133652458,0.653465346534653
-0.00610986583627664,0.0045980800942875,0.653565356535654
-0.00611218302414526,0.00460014348741367,0.653665366536654
-0.00611451431267219,0.00460220357028518,0.653765376537654
-0.00611685957034533,0.00460426036856291,0.653865386538654
-0.00611921866886031,0.00460631390790782,0.653965396539654
-0.00612159147670512,0.00460836421184233,0.654065406540654
-0.00612397786771357,0.00461041130709659,0.654165416541654
-0.00612637771465057,0.00461245521719301,0.654265426542654
-0.00612877101271496,0.0046144993443378,0.654365436543654
-0.0061311578185744,0.00461654367676969,0.654465446544654
-0.00613353818675847,0.00461858820272744,0.654565456545655
-0.00613591216965811,0.00462063290938059,0.654665466546655
-0.00613827982073352,0.00462267778496793,0.654765476547655
-0.00614064119344472,0.00462472281772824,0.654865486548655
-0.00614299634018283,0.00462676799590033,0.654965496549655
-0.00614534531333887,0.00462881330772279,0.655065506550655
-0.00614768816316532,0.00463085874143443,0.655165516551655
-0.00615002494098401,0.00463290428634332,0.655265526552655
-0.00615235569811669,0.00463494992961896,0.655365536553655
-0.00615468048267756,0.00463699566163852,0.655465546554655
-0.00615699934598828,0.00463904147064071,0.655565556555656
-0.0061593123372324,0.00464108734593349,0.655665566556656
-0.00616161950345476,0.00464313327575566,0.655765576557656
-0.00616392089276964,0.0046451792494153,0.655865586558656
-0.00616621655436024,0.00464722525728937,0.655965596559656
-0.00616850653527166,0.00464927128868586,0.656065606560656
-0.00617079088147955,0.00465131733184373,0.656165616561656
-0.00617306963895973,0.00465336337713989,0.656265626562656
-0.00617534285475722,0.00465540941388248,0.656365636563656
-0.00617761057484776,0.00465745543137939,0.656465646564656
-0.00617987284199934,0.00465950142107696,0.656565656565657
-0.00618212970325716,0.00466154737228328,0.656665666566657
-0.0061843812024584,0.00466359327537539,0.656765676567657
-0.00618662738130207,0.00466563911966129,0.656865686568657
-0.00618886828683309,0.00466768489551822,0.656965696569657
-0.00619110395861208,0.00466973059332317,0.657065706570657
-0.00619333444154551,0.00467177620452274,0.657165716571657
-0.0061955597762631,0.00467382171842464,0.657265726572657
-0.00619778000660231,0.0046758671264755,0.657365736573657
-0.00619999517212359,0.00467791241905229,0.657465746574658
-0.00620220531452604,0.00467995758653226,0.657565756575658
-0.0062044104744391,0.00468200262143104,0.657665766576658
-0.00620661069249278,0.00468404751305641,0.657765776577658
-0.00620880600931679,0.0046860922528549,0.657865786578658
-0.00621099646233303,0.00468813683227287,0.657965796579658
-0.00621318209217151,0.00469018124168737,0.658065806580658
-0.00621536293732349,0.00469222547361412,0.658165816581658
-0.00621753903734942,0.00469426951949947,0.658265826582658
-0.00621971042860228,0.00469631336972048,0.658365836583658
-0.00622187714850426,0.00469835701679278,0.658465846584658
-0.00622403923661579,0.0047004004521628,0.658565856585659
-0.00622619672822059,0.00470244366620762,0.658665866586659
-0.00622834966074094,0.00470448665251202,0.658765876587659
-0.00623049807052962,0.00470652940252246,0.658865886588659
-0.00623264199287036,0.00470857190768528,0.658965896589659
-0.00623478146411614,0.004710614160516,0.659065906590659
-0.00623691651955068,0.00471265615246097,0.659165916591659
-0.0062390471933885,0.00471469787496663,0.659265926592659
-0.00624117352091323,0.00471673932268696,0.659365936593659
-0.00624329553633958,0.00471878048599913,0.65946594659466
-0.0062454132738818,0.00472082135848784,0.65956595659566
-0.00624752676668551,0.00472286193159955,0.65966596659666
-0.00624963604896498,0.00472490219891895,0.65976597659766
-0.00625174115279644,0.00472694215189257,0.65986598659866
-0.00625384211132516,0.00472898178303577,0.65996599659966
-0.00625593895769647,0.00473102108593353,0.66006600660066
-0.00625803172291727,0.00473306005310128,0.66016601660166
-0.00626012043906372,0.00473509867812384,0.66026602660266
-0.00626220513928106,0.00473713695351681,0.66036603660366
-0.00626428585243782,0.00473917487072655,0.66046604660466
-0.00626636261061016,0.00474121242547614,0.660566056605661
-0.00626845542501434,0.00474324617279154,0.660666066606661
-0.00627056414489277,0.00474527614261017,0.660766076607661
-0.00627268862376429,0.00474730236593911,0.660866086608661
-0.00627482871407906,0.00474932487271596,0.660966096609661
-0.00627698427149438,0.00475134369074015,0.661066106610661
-0.00627915514952949,0.0047533588499492,0.661166116611661
-0.00628134120811863,0.00475537038028098,0.661266126612661
-0.00628354230398858,0.00475737830739629,0.661366136613661
-0.00628575829814276,0.00475938266230202,0.661466146614662
-0.00628798904944632,0.00476138347172839,0.661566156615662
-0.0062902344231796,0.00476338076347456,0.661666166616662
-0.0062924942814153,0.00476537456427068,0.661766176617662
-0.00629476848836458,0.004767364901916,0.661866186618662
-0.00629705691037698,0.00476935180207147,0.661966196619662
-0.00629935941594047,0.00477133529360553,0.662066206620662
-0.00630165581207403,0.0047733188140081,0.662166216621662
-0.0063039461500995,0.00477530235365636,0.662266226622662
-0.00630623048026936,0.00477728590292745,0.662366236623662
-0.00630850885283625,0.00477926945006017,0.662466246624662
-0.00631078131805274,0.00478125298650078,0.662566256625663
-0.00631304792296376,0.00478323650155734,0.662666266626663
-0.00631530871675268,0.00478521998453784,0.662766276627663
-0.0063175637475337,0.00478720342688851,0.662866286628663
-0.00631981306235183,0.00478918681791744,0.662966296629663
-0.00632205670932117,0.00479117014800179,0.663066306630663
-0.00632429473548665,0.0047931534075187,0.663166316631663
-0.00632652718468563,0.00479513658791444,0.663266326632663
-0.00632875410503239,0.00479711967849718,0.663366336633663
-0.00633097554143341,0.00479910267071315,0.663466346634663
-0.00633319153772596,0.00480108555493952,0.663566356635664
-0.00633540213988586,0.00480306832262273,0.663666366636664
-0.00633760739068139,0.00480505096413984,0.663766376637664
-0.00633980733501883,0.00480703346986812,0.663866386638664
-0.00634200201566664,0.00480901583232318,0.663966396639664
-0.00634419147539273,0.00481099804295117,0.664066406640664
-0.00634637575696537,0.00481298009106027,0.664166416641664
-0.00634855490208337,0.004814961969166,0.664266426642664
-0.00635072895351502,0.0048169436687147,0.664366436643664
-0.00635289795082086,0.00481892518115273,0.664466446644664
-0.0063550619356997,0.00482090649792651,0.664566456645665
-0.00635722094985064,0.00482288761155157,0.664666466646665
-0.00635937503176494,0.00482486851240518,0.664766476647665
-0.0063615242231415,0.00482684919300276,0.664866486648665
-0.00636366856140251,0.00482882964585993,0.664966496649665
-0.0063658080861085,0.00483080986135386,0.665066506650665
-0.00636794283575073,0.00483278983306944,0.665166516651665
-0.00637007284988985,0.00483476955352202,0.665266526652665
-0.00637219816594792,0.00483674901308903,0.665366536653665
-0.00637431882134713,0.00483872820428582,0.665466546654665
-0.00637643485244037,0.00484070712176657,0.665566556655666
-0.0063785462977189,0.00484268575483905,0.665666566656666
-0.00638065319246653,0.00484466409815736,0.665766576657666
-0.00638275557410534,0.00484664214316784,0.665866586658666
-0.00638485347684996,0.0048486198834552,0.665966596659666
-0.00638694693812236,0.00485059731153516,0.666066606660666
-0.00638903599213718,0.00485257441885396,0.666166616661666
-0.00639112067417812,0.00485455120006569,0.666266626662666
-0.00639320101739035,0.00485652764768579,0.666366636663666
-0.00639527705812704,0.00485850375422996,0.666466646664666
-0.00639734882953335,0.00486047951221374,0.666566656665667
-0.00639941636475462,0.00486245491522192,0.666666666666667
-0.00640147969693611,0.00486442995790842,0.666766676667667
-0.00640353886029244,0.00486640463065047,0.666866686668667
-0.00640559388583049,0.00486837892917116,0.666966696669667
-0.00640764480776471,0.00487035284598621,0.667066706670667
-0.00640969165603288,0.00487232637468022,0.667166716671667
-0.00641173446378036,0.00487429950776893,0.667266726672667
-0.00641377326201393,0.00487627223990621,0.667366736673667
-0.00641580808280975,0.00487824456467697,0.667466746674667
-0.00641783895503635,0.00488021647566584,0.667566756675668
-0.00641986591076979,0.00488218796538842,0.667666766676668
-0.00642188898101704,0.00488415902956798,0.667766776677668
-0.00642390819357727,0.00488612966072006,0.667866786678668
-0.00642592357945763,0.00488809985349854,0.667966796679668
-0.00642793516859555,0.00489006960148843,0.668066806680668
-0.00642994298879053,0.00489203889827424,0.668166816681668
-0.00643194706998011,0.00489400773851015,0.668266826682668
-0.00643394744103289,0.00489597611578077,0.668366836683668
-0.00643596427354576,0.00489794054982819,0.668466846684668
-0.00643799741355339,0.00489990107165936,0.668566856685669
-0.00644004671136725,0.00490185771228109,0.668666866686669
-0.00644211201409121,0.00490381050270026,0.668766876687669
-0.00644419317310594,0.00490575947392394,0.668866886688669
-0.00644629004086131,0.00490770465482047,0.668966896689669
-0.00644840246980725,0.00490964607746599,0.669066906690669
-0.00645053031560128,0.00491158376965977,0.669166916691669
-0.00645267343283173,0.00491351776133968,0.669266926692669
-0.00645483168143272,0.00491544808244323,0.669366936693669
-0.00645700491706196,0.00491737476076987,0.669466946694669
-0.00645919300179215,0.004919297825188,0.66956695669567
-0.00646139579555752,0.00492121730349688,0.66966696669667
-0.00646361316043086,0.00492313322349592,0.66976697669767
-0.00646584496169243,0.00492504561298437,0.66986698669867
-0.0064680910624842,0.00492695449976148,0.66996699669967
-0.00647033110089105,0.00492886336301617,0.67006700670067
-0.00647256512609637,0.00493077219205624,0.67016701670167
-0.00647479319049099,0.00493268097725903,0.67026702670267
-0.00647701534112002,0.00493458970900162,0.67036703670367
-0.00647923162716683,0.00493649837873044,0.67046704670467
-0.00648144209781472,0.00493840697575337,0.670567056705671
-0.00648364680224707,0.00494031549151685,0.670667066706671
-0.00648584578537051,0.00494222391532876,0.670767076707671
-0.00648803909636834,0.00494413223970474,0.670867086708671
-0.00649022678228547,0.00494604045502193,0.670967096709671
-0.00649240888695937,0.00494794855165749,0.671067106710671
-0.00649458545957333,0.00494985652212706,0.671167116711671
-0.00649675654289552,0.0049517643557386,0.671267126712671
-0.00649892218290178,0.00495367204393837,0.671367136713671
-0.00650108242449848,0.00495557957924208,0.671467146714671
-0.00650323731152316,0.00495748695202671,0.671567156715672
-0.00650538688781302,0.00495939415373888,0.671667166716672
-0.00650753119613632,0.00496130117689393,0.671767176717672
-0.00650967028033045,0.00496320801293839,0.671867186718672
-0.00651180418316339,0.00496511465224933,0.671967196719672
-0.00651393294526496,0.00496702108734238,0.672067206720672
-0.00651605661047253,0.00496892731073314,0.672167216721672
-0.00651817521727746,0.00497083331386788,0.672267226722672
-0.00652028880951703,0.00497273908819313,0.672367236723672
-0.00652239742568259,0.0049746446272934,0.672467246724673
-0.00652450110747314,0.00497654992154615,0.672567256725673
-0.00652659989444913,0.0049784549634668,0.672667266726673
-0.00652869382510202,0.00498035974664016,0.672767276727673
-0.00653078293899224,0.00498226426144339,0.672867286728673
-0.00653286727568033,0.00498416850253048,0.672967296729673
-0.00653494687258849,0.00498607246134777,0.673067306730673
-0.00653702176713877,0.00498797613041089,0.673167316731673
-0.00653909199889173,0.00498987950223536,0.673267326732673
-0.00654115760313107,0.0049917825693368,0.673367336733673
-0.00654321861834825,0.00499368532529993,0.673467346734673
-0.00654527507982679,0.00499558776264037,0.673567356735674
-0.00654732702498905,0.00499748987387373,0.673667366736674
-0.00654937448911857,0.00499939165258465,0.673767376737674
-0.00655141750749904,0.0050012930923581,0.673867386738674
-0.00655345611648356,0.00500319418464024,0.673967396739674
-0.00655549035028656,0.00500509492408526,0.674067406740674
-0.00655752024312257,0.00500699530320858,0.674167416741674
-0.00655954582920612,0.00500889531452583,0.674267426742674
-0.00656156714382083,0.00501079495376027,0.674367436743674
-0.00656358421904296,0.00501269421235806,0.674467446744675
-0.00656559708801775,0.0050145930839042,0.674567456745675
-0.00656760578602892,0.00501649156305257,0.674667466746675
-0.00656961034301426,0.0050183896423188,0.674767476747675
-0.00657161079318813,0.00502028731635678,0.674867486748675
-0.00657360716862667,0.00502218457768214,0.674967496749675
-0.00657559950033696,0.00502408142201804,0.675067506750675
-0.0065775878193257,0.00502597784081093,0.675167516751675
-0.00657957215766915,0.00502787382978389,0.675267526752675
-0.00658155254637409,0.0050297693825218,0.675367536753675
-0.00658352901537832,0.00503166449367848,0.675467546754675
-0.00658550159568864,0.00503355915576964,0.675567556755676
-0.00658747031724293,0.00503545336344926,0.675667566756676
-0.00658943520997879,0.00503734711137134,0.675767576757676
-0.00659139630276466,0.00503924039418977,0.675867586758676
-0.00659335362446915,0.00504113320548935,0.675967596759676
-0.00659530720609913,0.0050430255388549,0.676067606760676
-0.00659725707331539,0.00504491739107876,0.676167616761676
-0.00659920325712501,0.00504680875467656,0.676267626762676
-0.00660116607667482,0.00504869610662208,0.676367636763676
-0.00660314537693048,0.00505057947792222,0.676467646764677
-0.00660514100392649,0.00505245890172241,0.676567656765677
-0.00660715280583596,0.00505433440796016,0.676667666766677
-0.00660918062976283,0.00505620602978092,0.676767676767677
-0.00661122432708769,0.00505807379498401,0.676867686768677
-0.00661328374919131,0.00505993773778388,0.676967696769677
-0.00661535874959283,0.00506179788491058,0.677067706770677
-0.00661744918181119,0.00506365426844036,0.677167716771677
-0.0066195549015039,0.00506550691724157,0.677267726772677
-0.00662167576539784,0.00506735586125199,0.677367736773677
-0.00662381163235796,0.00506920112827095,0.677467746774677
-0.00662596236018023,0.00507104274823607,0.677567756775678
-0.00662812781200663,0.00507288074894667,0.677667766776678
-0.00663030784777139,0.00507471515927129,0.677767776777678
-0.00663248196014763,0.00507654950330531,0.677867786778678
-0.00663465019831882,0.00507838377463344,0.677967796779678
-0.00663681261039905,0.00508021796149447,0.678067806780678
-0.006638969246641,0.00508205205533476,0.678167816781678
-0.00664112015195102,0.00508388604760074,0.678267826782678
-0.00664326537551268,0.00508571992973875,0.678367836783678
-0.00664540496330171,0.00508755369212596,0.678467846784678
-0.00664753896236295,0.00508938732620861,0.678567856785679
-0.00664966741760313,0.00509122082236415,0.678667866786679
-0.00665179037606708,0.00509305417310791,0.678767876787679
-0.00665390788266134,0.00509488736988625,0.678867886788679
-0.00665601998122339,0.0050967204030766,0.678967896789679
-0.00665812671665967,0.0050985532651942,0.679067906790679
-0.00666022813280757,0.0051003859476857,0.679167916791679
-0.00666232427243525,0.00510221844199723,0.679267926792679
-0.0066644151793801,0.00510405074064462,0.679367936793679
-0.00666650089641011,0.00510588283507401,0.679467946794679
-0.00666858146522447,0.00510771471780113,0.67956795679568
-0.00667065692859108,0.00510954637920304,0.67966796679668
-0.00667272732607058,0.00511137781393372,0.67976797679768
-0.00667479270043124,0.00511320901130126,0.67986798679868
-0.00667685309230261,0.00511503996595953,0.67996799679968
-0.00667890854124531,0.0051168706693549,0.68006800680068
-0.00668095908788908,0.00511870111400307,0.68016801680168
-0.00668300477072517,0.00512053129241948,0.68026802680268
-0.0066850456303835,0.00512236119605047,0.68036803680368
-0.00668708170535523,0.00512419081955022,0.68046804680468
-0.00668911303306264,0.00512602015436488,0.680568056805681
-0.00669113965199689,0.00512784919301008,0.680668066806681
-0.00669316160064943,0.00512967792907071,0.680768076807681
-0.00669517891537317,0.00513150635506231,0.680868086808681
-0.00669719163465945,0.00513333446456949,0.680968096809681
-0.006699199793792,0.00513516224903887,0.681068106810681
-0.00670120343019288,0.00513698970312426,0.681168116811681
-0.00670320257807664,0.00513881681934128,0.681268126812681
-0.00670519727593462,0.00514064359127463,0.681368136813681
-0.00670718755584299,0.00514247001250932,0.681468146814681
-0.00670917345629302,0.00514429607556069,0.681568156815682
-0.00671115500829158,0.00514612177401362,0.681668166816682
-0.00671313224926086,0.00514794710038365,0.681768176817682
-0.00671510521127701,0.00514977205039396,0.681868186818682
-0.00671707392962365,0.00515159661656015,0.681968196819682
-0.00671903843530777,0.00515342079246705,0.682068206820682
-0.00672099876468215,0.00515524457169926,0.682168216821682
-0.00672295494768471,0.00515706794784178,0.682268226822682
-0.00672490701746067,0.0051588909155485,0.682368236823682
-0.00672685500608603,0.00516071346733495,0.682468246824682
-0.00672879894670631,0.0051625355989243,0.682568256825683
-0.00673073887032831,0.00516435730283227,0.682668266826683
-0.00673267480688963,0.00516617857371266,0.682768276827683
-0.00673460678846662,0.00516799940515037,0.682868286828683
-0.0067365348449967,0.00516981979179929,0.682968296829683
-0.00673845900748704,0.00517163972831351,0.683068306830683
-0.00674037930587525,0.00517345920827773,0.683168316831683
-0.00674229577009893,0.00517527822634604,0.683268326832683
-0.0067442084290267,0.00517709677610306,0.683368336833683
-0.00674611731259616,0.00517891485327205,0.683468346834683
-0.00674802244967602,0.00518073245143772,0.683568356835684
-0.00674992386913451,0.00518254956525416,0.683668366836684
-0.00675182159877107,0.00518436618937535,0.683768376837684
-0.00675371566638503,0.00518618231845519,0.683868386838684
-0.00675560610191399,0.00518799794714776,0.683968396839684
-0.00675749292994974,0.00518981307010696,0.684068406840684
-0.0067593965968744,0.00519162411405401,0.684168416841684
-0.00676131694337671,0.00519343111106516,0.684268426842684
-0.00676325381442215,0.00519523409428558,0.684368436843684
-0.00676520705497612,0.00519703309579143,0.684468446844684
-0.00676717651107328,0.00519882814658969,0.684568456845685
-0.00676916203195602,0.00520061927768714,0.684668466846685
-0.00677116346686648,0.00520240652116005,0.684768476847685
-0.00677318066611624,0.00520418990694592,0.684868486848685
-0.00677521348215516,0.00520596946605183,0.684968496849685
-0.00677726176850228,0.00520774522841549,0.685068506850685
-0.00677932538081519,0.00520951722290521,0.685168516851685
-0.00678140417368214,0.00521128548159727,0.685268526852685
-0.00678349800596826,0.00521305003122171,0.685368536853685
-0.00678560673546943,0.00521481090171623,0.685468546854686
-0.00678773022318917,0.00521656812194936,0.685568556855686
-0.00678986833013107,0.00521832171972043,0.685668566856686
-0.00679200041745615,0.00522007527044648,0.685768576857686
-0.00679412653755543,0.00522182876557396,0.685868586858686
-0.00679624673854301,0.00522358219441075,0.685968596859686
-0.00679836106853318,0.00522533554947256,0.686068606860686
-0.0068004695788476,0.00522708882006719,0.686168616861686
-0.00680257231439282,0.00522884199657198,0.686268626862686
-0.00680466932542159,0.00523059507257154,0.686368636863686
-0.00680676065790945,0.00523234803630478,0.686468646864686
-0.00680884635890143,0.00523410088135639,0.686568656865687
-0.00681092647437335,0.00523585359703435,0.686668666866687
-0.00681300105030094,0.00523760617585429,0.686768676867687
-0.00681507013372912,0.00523935860819328,0.686868686868687
-0.00681713376742609,0.00524111088656693,0.686968696869687
-0.00681919199736766,0.0052428630013524,0.687068706870687
-0.00682124486739103,0.00524461494506533,0.687168716871687
-0.00682329242133364,0.00524636671022122,0.687268726872687
-0.0068253347019636,0.00524811828719726,0.687368736873687
-0.00682737175311837,0.00524986966743977,0.687468746874688
-0.00682940361756594,0.00525162084453357,0.687568756875688
-0.00683143033700542,0.00525337180992509,0.687668766876688
-0.0068334519531356,0.00525512255506068,0.687768776877688
-0.0068354685076555,0.00525687307245586,0.687868786878688
-0.00683748004119493,0.00525862335462626,0.687968796879688
-0.00683948659438344,0.00526037339408731,0.688068806880688
-0.00684148820678174,0.00526212318228554,0.688168816881688
-0.00684348492008874,0.00526387271280576,0.688268826882688
-0.00684547677279572,0.00526562197709422,0.688368836883688
-0.00684746380339402,0.00526737096873572,0.688468846884688
-0.00684944605144419,0.00526911968024579,0.688568856885689
-0.00685142355543758,0.00527086810414014,0.688668866886689
-0.00685339635279637,0.00527261623293431,0.688768876887689
-0.00685536448094255,0.00527436405914373,0.688868886888689
-0.00685732797836756,0.00527611157742257,0.688968896889689
-0.0068592868814243,0.00527785877921708,0.689068906890689
-0.00686124122539649,0.00527960565811208,0.689168916891689
-0.00686319104877548,0.00528135220662308,0.689268926892689
-0.00686513638577571,0.00528309841940426,0.689368936893689
-0.00686707727275016,0.00528484428790169,0.68946894689469
-0.00686901374605183,0.00528658980676963,0.68956895689569
-0.00687094583775679,0.00528833496959271,0.68966896689669
-0.00687287358528702,0.00529007976888655,0.68976897689769
-0.00687479702071887,0.00529182419823584,0.68986898689869
-0.00687671617933587,0.00529356825229469,0.68996899689969
-0.00687863109535264,0.00529531192250943,0.69006900690069
-0.00688054179977606,0.00529705520567242,0.69016901690169
-0.00688244832788985,0.00529879809323,0.69026902690269
-0.0068843507107009,0.00530054057983617,0.69036903690369
-0.00688624898242373,0.00530228265907581,0.69046904690469
-0.00688814317299604,0.00530402432453364,0.690569056905691
-0.00689003331556327,0.00530576557086356,0.690669066906691
-0.00689191944113213,0.00530750639271965,0.690769076907691
-0.00689380158177886,0.00530924678261744,0.690869086908691
-0.00689567976744108,0.00531098673628009,0.690969096909691
-0.00689755402912586,0.00531272624729242,0.691069106910691
-0.00689942439570143,0.00531446530923922,0.691169116911691
-0.00690129089924414,0.0053162039167744,0.691269126912691
-0.00690315356862242,0.00531794206562131,0.691369136913691
-0.00690501243377396,0.0053196797482953,0.691469146914692
-0.00690686752356721,0.00532141696051971,0.691569156915692
-0.00690871886580148,0.00532315369587928,0.691669166916692
-0.00691056649041457,0.00532488995009715,0.691769176917692
-0.00691241042627491,0.00532662571675815,0.691869186918692
-0.00691425070011255,0.00532836099158544,0.691969196919692
-0.00691610786629941,0.00533009214890932,0.692069206920692
-0.00691798176873167,0.00533181922294432,0.692169216921692
-0.006919872248098,0.0053335422457665,0.692269226922692
-0.00692177915043306,0.00533526124945203,0.692369236923692
-0.00692370232070233,0.00533697626607688,0.692469246924692
-0.00692564160707894,0.00533868732878659,0.692569256925693
-0.00692759685773583,0.00534039446644948,0.692669266926693
-0.00692956792298458,0.00534209771221091,0.692769276927693
-0.00693155465420586,0.00534379709493938,0.692869286928693
-0.00693355690384955,0.00534549264671107,0.692969296929693
-0.00693557452543477,0.00534718439746358,0.693069306930693
-0.00693760737568822,0.0053488723771347,0.693169316931693
-0.0069396553102673,0.00535055661352368,0.693269326932693
-0.00694171818803726,0.00535223713870667,0.693369336933693
-0.00694379586786324,0.00535391397941365,0.693469346934693
-0.00694586760505492,0.00535559076452205,0.693569356935694
-0.00694793344986515,0.0053572674865475,0.693669366936694
-0.00694999345040803,0.00535894413479787,0.693769376937694
-0.00695204765479757,0.00536062070071953,0.693869386938694
-0.00695409611221734,0.00536229717575889,0.693969396939694
-0.00695613886864297,0.00536397355029313,0.694069406940694
-0.00695817597111949,0.00536564981576849,0.694169416941694
-0.00696020746776108,0.00536732596256232,0.694269426942694
-0.00696223340347421,0.00536900198425933,0.694369436943694
-0.00696425382423461,0.00537067786909823,0.694469446944694
-0.00696626877494902,0.00537235361173309,0.694569456945695
-0.00696827830052381,0.00537402920254099,0.694669466946695
-0.00697028244586571,0.00537570463189907,0.694769476947695
-0.00697228125481192,0.00537737989339225,0.694869486948695
-0.0069742747701306,0.00537905497739759,0.694969496949695
-0.00697626303565923,0.0053807298764307,0.695069506950695
-0.00697824609523498,0.00538240458300722,0.695169516951695
-0.00698022398948777,0.0053840790885733,0.695269526952695
-0.00698219676011641,0.00538575338564474,0.695369536953695
-0.00698416445095827,0.0053874274656679,0.695469546954695
-0.0069861271005048,0.0053891013211582,0.695569556955696
-0.006988084751524,0.00539077494463127,0.695669566956696
-0.00699003744464569,0.00539244832753354,0.695769576957696
-0.00699198521729194,0.005394121464519,0.695869586958696
-0.00699392811223094,0.00539579434703391,0.695969596959696
-0.00699586616688487,0.00539746696652471,0.696069606960696
-0.00699779941974499,0.00539913931764546,0.696169616961696
-0.00699972791144102,0.00540081139184243,0.696269626962696
-0.00700165167832596,0.00540248318270042,0.696369636963696
-0.00700357075889115,0.00540415468166578,0.696469646964696
-0.00700548519055859,0.00540582588339249,0.696569656965697
-0.00700739501075055,0.00540749678039617,0.696669666966697
-0.00700930025581991,0.00540916736626154,0.696769676967697
-0.00701120096211958,0.00541083763350431,0.696869686968697
-0.00701309716707173,0.00541250757463991,0.696969696969697
-0.00701498890382162,0.00541417718432234,0.697069706970697
-0.00701687620979141,0.00541584645506721,0.697169716971697
-0.00701875911919554,0.00541751538152842,0.697269726972697
-0.00702063766731782,0.0054191839551525,0.697369736973697
-0.00702251188944205,0.00542085217166253,0.697469746974697
-0.00702438181764412,0.00542252002250486,0.697569756975698
-0.00702624748613875,0.00542418750340275,0.697669766976698
-0.00702810893020954,0.00542585460687172,0.697769776977698
-0.00702996618086349,0.00542752132649659,0.697869786978698
-0.00703181927231511,0.00542918765800052,0.697969796979698
-0.0070336682355712,0.00543085359282986,0.698069806980698
-0.0070355131048463,0.00543251912670778,0.698169816981698
-0.00703735391114747,0.00543418425214991,0.698269826982698
-0.00703919068548141,0.0054358489648795,0.698369836983698
-0.00704102345992437,0.00543751325848118,0.698469846984698
-0.00704285226548325,0.00543917712653975,0.698569856985699
-0.00704467713316492,0.00544084056370929,0.698669866986699
-0.007046498092907,0.00544250356464361,0.698769876987699
-0.00704831517464736,0.00544416612399697,0.698869886988699
-0.00705012840832363,0.00544582823428463,0.698969896989699
-0.0070519378238735,0.00544748989229921,0.699069906990699
-0.0070537434501655,0.00544915109055625,0.699169916991699
-0.00705554531713721,0.005450811825848,0.699269926992699
-0.00705734345258809,0.0054524720906901,0.699369936993699
-0.00705913788645582,0.0054541318808058,0.699469946994699
-0.00706092864440119,0.00545579119084909,0.6995699569957
-0.00706271575743127,0.00545745001547387,0.6996699669967
-0.00706449925013755,0.00545910835040331,0.6997699769977
-0.00706629898939392,0.00546076217115484,0.6998699869987
-0.00706811481909674,0.00546241151515045,0.6999699969997
-0.00706994658848825,0.00546405641553557,0.7000700070007
-0.00707179414681074,0.00546569690866301,0.7001700170017
-0.00707365734223717,0.00546733302874731,0.7002700270027
-0.00707553602828675,0.00546896481000307,0.7003700370037
-0.00707743005740934,0.00547059228450627,0.700470047004701
-0.0070793392831241,0.00547221548754083,0.700570057005701
-0.00708126356322678,0.00547383445225189,0.700670067006701
-0.00708320275230582,0.00547544921071561,0.700770077007701
-0.00708515671029544,0.00547705979500807,0.700870087008701
-0.00708712529606088,0.00547866623827471,0.700970097009701
-0.00708910837060549,0.00548026857152231,0.701070107010701
-0.00709110579707132,0.00548186682789622,0.701170117011701
-0.00709311743646189,0.00548346103626496,0.701270127012701
-0.00709512325831507,0.00548505524570289,0.701370137013701
-0.00709712330860679,0.00548664944444879,0.701470147014701
-0.00709911763652034,0.0054882436250182,0.701570157015702
-0.00710110628910062,0.00548983777671909,0.701670167016702
-0.00710308931232348,0.00549143188992872,0.701770177017702
-0.0071050667543031,0.00549302595609333,0.701870187018702
-0.00710703865887677,0.00549461996665947,0.701970197019702
-0.00710900507202021,0.00549621391093481,0.702070207020702
-0.00711096603970926,0.00549780778143518,0.702170217021702
-0.00711292160685048,0.00549940156853765,0.702270227022702
-0.00711487181621203,0.00550099526368864,0.702370237023702
-0.00711681671270039,0.00550258885726522,0.702470247024703
-0.00711875633908365,0.00550418234178303,0.702570257025703
-0.00712069073919935,0.00550577570868848,0.702670267026703
-0.00712261995581551,0.00550736894835866,0.702770277027703
-0.00712454402956193,0.00550896205330919,0.702870287028703
-0.00712646300320671,0.0055105550149864,0.702970297029703
-0.00712837691737957,0.00551214782376746,0.703070307030703
-0.00713028581484879,0.00551374047430645,0.703170317031703
-0.00713218973517472,0.00551533295591116,0.703270327032703
-0.0071340887179181,0.00551692526216658,0.703370337033703
-0.00713598280477764,0.00551851738451888,0.703470347034703
-0.00713787203317571,0.00552010931548376,0.703570357035704
-0.00713975644374183,0.00552170104650747,0.703670367036704
-0.00714163607389828,0.00552329257010574,0.703770377037704
-0.00714351096427479,0.00552488387879408,0.703870387038704
-0.00714538115015497,0.00552647496508803,0.703970397039704
-0.00714724667109945,0.00552806582043393,0.704070407040704
-0.00714910756346123,0.00552965643948586,0.704170417041704
-0.00715096386466229,0.00553124681369017,0.704270427042704
-0.00715281561105553,0.0055328369344932,0.704370437043704
-0.00715466284006331,0.00553442679654885,0.704470447044705
-0.00715650558589987,0.00553601639237283,0.704570457045705
-0.00715834388491831,0.00553760571448076,0.704670467046705
-0.00716017777240233,0.00553919475645717,0.704770477047705
-0.00716200728256647,0.00554078350974868,0.704870487048705
-0.00716383245176353,0.00554237196900919,0.704970497049705
-0.00716565331206975,0.00554396012675413,0.705070507050705
-0.00716746989876877,0.00554554797656849,0.705170517051705
-0.00716928224607511,0.00554713551096781,0.705270527052705
-0.00717109038499584,0.00554872272460597,0.705370537053705
-0.0071728943508144,0.00555030960892941,0.705470547054705
-0.00717469417560713,0.00555189615966122,0.705570557055706
-0.00717648989038092,0.0055534823693172,0.705670567056706
-0.00717828152935011,0.00555506823148187,0.705770577057706
-0.0071800691224526,0.00555665373867096,0.705870587058706
-0.00718185270283362,0.00555823888660753,0.705970597059706
-0.00718363229936162,0.00555982366780731,0.706070607060706
-0.00718540794518202,0.00556140807692418,0.706170617061706
-0.00718717966916325,0.00556299210754297,0.706270627062706
-0.00718894750338147,0.00556457575324836,0.706370637063706
-0.00719071147563593,0.00556615900762527,0.706470647064707
-0.0071924716169335,0.00556774186639678,0.706570657065707
-0.00719422795721199,0.00556932432207849,0.706670667066707
-0.00719598052427063,0.00557090636932441,0.706770677067707
-0.00719772934804722,0.00557248800278853,0.706870687068707
-0.00719947445634091,0.00557406921605554,0.706970697069707
-0.00720121587908939,0.00557565000377945,0.707070707070707
-0.00720295364195373,0.00557723036061432,0.707170717071707
-0.00720468777487145,0.00557881028014489,0.707270727072707
-0.0072064183035036,0.00558038975809431,0.707370737073707
-0.00720814525671851,0.00558196878911667,0.707470747074707
-0.00720986866124644,0.0055835473657274,0.707570757075708
-0.00721158854381733,0.00558512548471886,0.707670767076708
-0.00721332482155771,0.00558669907670203,0.707770777077708
-0.00721507734050225,0.00558826817589114,0.707870787078708
-0.00721684594668552,0.00558983281970856,0.707970797079708
-0.00721863048507299,0.00559139304129945,0.708070807080708
-0.00722043080704544,0.00559294887701679,0.708170817081708
-0.0072222467607759,0.00559450035893676,0.708270827082708
-0.00722407819871423,0.00559604752341215,0.708370837083708
-0.00722592497331038,0.00559759040251913,0.708470847084708
-0.0072277869380834,0.00559912903047222,0.708570857085709
-0.00722966394869079,0.00560066343934749,0.708670867086709
-0.00723155586185933,0.00560219366229038,0.708770877087709
-0.00723346253645399,0.00560371973137688,0.708870887088709
-0.00723538383027081,0.00560524167975241,0.708970897089709
-0.00723731960431323,0.00560675953735449,0.709070907090709
-0.00723924977358982,0.00560827739923349,0.709170917091709
-0.00724117438300732,0.00560979525469721,0.709270927092709
-0.00724309347854127,0.00561131309412288,0.709370937093709
-0.00724500710509842,0.00561283091002606,0.709470947094709
-0.0072469153086544,0.00561434869064552,0.70957095709571
-0.00724881813304659,0.00561586642849689,0.70967096709671
-0.00725071562211235,0.00561738411502642,0.70977097709771
-0.00725260781861978,0.00561890173847299,0.70987098709871
-0.0072544947685447,0.00562041929349041,0.70997099709971
-0.00725637651251685,0.00562193676831766,0.71007100710071
-0.00725825309223521,0.00562345415547018,0.71017101710171
-0.00726012455260625,0.00562497144639439,0.71027102710271
-0.00726199093212133,0.00562648863253656,0.71037103710371
-0.00726385227461772,0.00562800570427402,0.71047104710471
-0.00726570861858696,0.00562952265519141,0.710571057105711
-0.00726756000679706,0.00563103947566596,0.710671067106711
-0.00726940647773928,0.00563255615714403,0.710771077107711
-0.00727124807097434,0.00563407269321042,0.710871087108711
-0.00727308482713188,0.00563558907317301,0.710971097109711
-0.00727491678470325,0.00563710529168589,0.711071107110711
-0.00727674398217972,0.00563862133912622,0.711171117111711
-0.00727856645698345,0.00564013720800952,0.711271127112711
-0.00728038424760591,0.00564165289085133,0.711371137113711
-0.00728219739253826,0.00564316837909807,0.711471147114711
-0.00728400592706421,0.00564468366740375,0.711571157115712
-0.00728580988967531,0.00564619874507624,0.711671167116712
-0.00728760931672418,0.00564771360676962,0.711771177117712
-0.0072894042434948,0.00564922824499942,0.711871187118712
-0.00729119470527079,0.00565074265121209,0.711971197119712
-0.00729298073947425,0.00565225681899223,0.712071207120712
-0.0072947623792506,0.00565377074085557,0.712171217121712
-0.00729653966095265,0.00565528441038691,0.712271227122712
-0.00729831261772574,0.00565679782010168,0.712371237123712
-0.00730008128378441,0.0056583109625155,0.712471247124712
-0.00730184569441237,0.005659823830144,0.712571257125713
-0.00730360588168577,0.00566133641871035,0.712671267126713
-0.00730536187981906,0.0056628487185917,0.712771277127713
-0.00730711372088839,0.00566436072444196,0.712871287128713
-0.00730886143696984,0.00566587242984612,0.712971297129713
-0.00731060506227803,0.00566738382731951,0.713071307130713
-0.00731234462675057,0.00566889491151621,0.713171317131713
-0.00731408016246361,0.00567040567388268,0.713271327132713
-0.00731581170149313,0.00567191611014198,0.713371337133713
-0.00731753927377703,0.00567342621280974,0.713471347134713
-0.00731926291139137,0.00567493597547066,0.713571357135714
-0.00732098264320457,0.00567644539277883,0.713671367136714
-0.0073226985012928,0.00567795445831906,0.713771377137714
-0.00732441051452458,0.00567946316567596,0.713871387138714
-0.00732611871283751,0.00568097150843444,0.713971397139714
-0.00732782312403101,0.00568247948017919,0.714071407140714
-0.00732952377911189,0.0056839870766335,0.714171417141714
-0.00733122070694866,0.00568549429138206,0.714271427142714
-0.00733291393427157,0.00568700111800969,0.714371437143714
-0.00733460349101812,0.00568850755010119,0.714471447144714
-0.00733628940391847,0.00569001358337963,0.714571457145715
-0.00733797170184114,0.00569151921142993,0.714671467146715
-0.00733965041151618,0.00569302442890596,0.714771477147715
-0.00734132555967375,0.00569452923046182,0.714871487148715
-0.00734299717411318,0.0056960336107514,0.714971497149715
-0.00734466528156433,0.00569753756229032,0.715071507150715
-0.00734632990768837,0.00569904108294012,0.715171517151715
-0.00734799107921526,0.00570054416414714,0.715271527152715
-0.00734964882180596,0.00570204680270393,0.715371537153715
-0.00735130316219044,0.00570354899326439,0.715471547154716
-0.0073529541238912,0.00570505072941321,0.715571557155716
-0.00735462166038766,0.00570654789792383,0.715671567156716
-0.00735630561236848,0.00570804053514922,0.715771577157716
-0.00735800582479903,0.0057095286763731,0.715871587158716
-0.0073597221426449,0.00571101235581001,0.715971597159716
-0.00736145441194056,0.00571249161088192,0.716071607160716
-0.00736320248299769,0.00571396647473438,0.716171617161716
-0.00736496620292005,0.00571543698158171,0.716271627162716
-0.00736674542415759,0.00571690316563855,0.716371637163716
-0.00736853999916018,0.00571836506218852,0.716471647164716
-0.00737034978037775,0.00571982270223859,0.716571657165717
-0.00737217462346774,0.00572127612000329,0.716671667166717
-0.00737401438515681,0.00572272534862797,0.716771677167717
-0.00737586892217176,0.0057241704201886,0.716871687168717
-0.00737773809444692,0.00572561136676144,0.716971697169717
-0.00737960177956868,0.00572705232830304,0.717071707170717
-0.00738146002351278,0.00572849329625993,0.717171717171717
-0.00738331287118587,0.00572993425994008,0.717271727172717
-0.00738516036642532,0.00573137521078966,0.717371737173717
-0.0073870025530684,0.005732816139186,0.717471747174718
-0.00738883947602175,0.00573425703764465,0.717571757175718
-0.00739067117591502,0.00573569789547357,0.717671767176718
-0.00739249769765474,0.00573713870411911,0.717771777177718
-0.00739431908293993,0.00573857945502761,0.717871787178718
-0.00739613537240039,0.00574002013964552,0.717971797179718
-0.00739794660880413,0.00574146074834999,0.718071807180718
-0.00739975283278097,0.00574290127472574,0.718171817181718
-0.00740155408496062,0.00574434170808082,0.718271827182718
-0.00740335040597282,0.00574578204093069,0.718371837183718
-0.00740514183644738,0.00574722226472187,0.718471847184718
-0.00740692841487548,0.00574866237090052,0.718571857185719
-0.00740871018081783,0.00575010235305163,0.718671867186719
-0.0074104871727657,0.00575154220048308,0.718771877187719
-0.00741225942921036,0.00575298190784876,0.718871887188719
-0.00741402698971244,0.00575442146552595,0.718971897189719
-0.00741578989062475,0.00575586086603024,0.719071907190719
-0.00741754816936955,0.005757300100808,0.719171917191719
-0.00741930186336891,0.0057587391645131,0.719271927192719
-0.00742105101004493,0.00576017804752273,0.719371937193719
-0.00742279564468141,0.00576161674235258,0.71947194719472
-0.00742453580256196,0.00576305524258737,0.71957195719572
-0.00742627152217804,0.00576449353967345,0.71967196719672
-0.0074280028366748,0.0057659316282648,0.71977197719772
-0.00742972978133615,0.00576736949873858,0.71987198719872
-0.00743145239144571,0.0057688071446796,0.71997199719972
-0.007433170701218,0.00577024455967258,0.72007200720072
-0.00743488474486756,0.00577168173623313,0.72017201720172
-0.00743659455553972,0.00577311866794614,0.72027202720272
-0.00743830016744893,0.00577455534732697,0.72037203720372
-0.00744000161267135,0.00577599176689133,0.72047204720472
-0.00744169892435232,0.00577742792129319,0.720572057205721
-0.00744339213563709,0.00577886380197892,0.720672067206721
-0.00744508127860175,0.00578029940467168,0.720772077207721
-0.00744676661627057,0.00578173374249642,0.720872087208721
-0.00744844817965028,0.00578316681759168,0.720972097209721
-0.00745012599547111,0.00578459863423411,0.721072107210721
-0.00745180009473985,0.00578602919349308,0.721172117211721
-0.00745347050418665,0.00578745850071451,0.721272127212721
-0.00745513725267994,0.00578888655696757,0.721372137213721
-0.00745680036694996,0.00579031336545993,0.721472147214722
-0.00745845987693433,0.00579173892833003,0.721572157215722
-0.0074601158082939,0.00579316324878533,0.721672167216722
-0.00746176818882803,0.00579458633003367,0.721772177217722
-0.00746341704419757,0.00579600817421331,0.721872187218722
-0.00746506240327096,0.00579742878346263,0.721972197219722
-0.00746670429064008,0.00579884816098927,0.722072207220722
-0.0074683427319656,0.00580026631000097,0.722172217221722
-0.00746997775504696,0.00580168323156681,0.722272227222722
-0.00747160938447576,0.00580309892996354,0.722372237223722
-0.00747323764484377,0.00580451340626051,0.722472247224722
-0.00747486256288096,0.00580592666473448,0.722572257225723
-0.00747648416210993,0.00580733870538543,0.722672267226723
-0.00747810246926074,0.00580874953249019,0.722772277227723
-0.00747971750571743,0.00581015914818714,0.722872287228723
-0.00748132929927925,0.00581156755461473,0.722972297229723
-0.00748293787026124,0.00581297475391133,0.723072307230723
-0.00748454324539337,0.0058143807482154,0.723172317231723
-0.00748614544712887,0.00581578554180367,0.723272327232723
-0.00748774449899033,0.00581718913467625,0.723372337233723
-0.00748936114780626,0.00581858771084509,0.723472347234723
-0.00749099522678075,0.00581998131093992,0.723572357235724
-0.00749264657018725,0.00582136997665974,0.723672367236724
-0.00749431501550687,0.00582275374863418,0.723772377237724
-0.00749600039915134,0.00582413266642389,0.723872387238724
-0.00749770256180951,0.00582550677065858,0.723972397239724
-0.00749942134416983,0.0058268760998296,0.724072407240724
-0.00750115658799023,0.0058282406945666,0.724172417241724
-0.00750290813716693,0.00582960059229174,0.724272427242724
-0.0075046758366655,0.00583095583149647,0.724372437243724
-0.00750645933578698,0.00583230582304943,0.724472447244724
-0.00750825848484297,0.0058336506086496,0.724572457245725
-0.00751007313307577,0.00583499023320354,0.724672467246725
-0.00751190313400434,0.00583632473841026,0.724772477247725
-0.00751373758495868,0.005837660136402,0.724872487248725
-0.00751557643568623,0.00583899641114075,0.724972497249725
-0.00751741963914206,0.00584033354872692,0.725072507250725
-0.00751926714614272,0.0058416715320532,0.725172517251725
-0.00752111890964327,0.00584301034721993,0.725272527252725
-0.00752297488152961,0.00584434997818916,0.725372537253725
-0.00752483501582583,0.00584569041106104,0.725472547254725
-0.00752669926548719,0.00584703162872854,0.725572557255726
-0.00752856758560694,0.00584837361943027,0.725672567256726
-0.00753043992914027,0.00584971636712819,0.725772577257726
-0.00753231625224962,0.00585105985685354,0.725872587258726
-0.00753419651002871,0.00585240407577575,0.725972597259726
-0.0075360806586399,0.00585374900892606,0.726072607260726
-0.00753796865317691,0.00585509464240472,0.726172617261726
-0.00753986045087139,0.00585644096338141,0.726272627262726
-0.00754175600895522,0.00585778795581802,0.726372637263726
-0.00754365528466041,0.00585913560902252,0.726472647264726
-0.0075455582352186,0.00586048390695688,0.726572657265727
-0.00754746482000015,0.00586183283785971,0.726672667266727
-0.00754937499730616,0.00586318238783161,0.726772677267727
-0.00755129065214272,0.00586453291826319,0.726872687268727
-0.00755321172249588,0.00586588441311659,0.726972697269727
-0.00755513815169806,0.00586723685528442,0.727072707270727
-0.00755706988094286,0.00586859022872864,0.727172717271727
-0.00755900685249343,0.00586994451848049,0.727272727272727
-0.00756094900861274,0.00587129970743257,0.727372737273727
-0.0075628962947713,0.00587265578061621,0.727472747274727
-0.00756484865216307,0.00587401272199319,0.727572757275728
-0.00756680602625849,0.00587537051659467,0.727672767276728
-0.00756876836252834,0.00587672914838269,0.727772777277728
-0.00757073560751223,0.0058780886034576,0.727872787278728
-0.00757270770454259,0.00587944886578126,0.727972797279728
-0.00757468460229748,0.00588080992145401,0.728072807280728
-0.00757666624624761,0.00588217175443791,0.728172817281728
-0.00757865258614032,0.00588353435190247,0.728272827282728
-0.00758064356851549,0.00588489769780957,0.728372837283728
-0.00758263914205129,0.00588626177932881,0.728472847284728
-0.00758463925542605,0.00588762658149135,0.728572857285729
-0.00758664385945623,0.00588899209039752,0.728672867286729
-0.00758865290282024,0.00589035829214765,0.728772877287729
-0.00759066633740371,0.00589172517391144,0.728872887288729
-0.00759268411295427,0.00589309272071986,0.728972897289729
-0.00759470618135762,0.0058944609208117,0.729072907290729
-0.00759673249556894,0.0058958297592182,0.729172917291729
-0.00759876300533538,0.00589719922310889,0.729272927292729
-0.00760079766681986,0.00589856929965317,0.729372937293729
-0.00760283643083899,0.00589993997709004,0.729472947294729
-0.00760487925141686,0.00590131124151973,0.72957295729573
-0.00760692608364699,0.00590268307904258,0.72967296729673
-0.00760897688155358,0.00590405547896656,0.72977297729773
-0.00761103160023015,0.00590542842846128,0.72987298729873
-0.00761309019583933,0.00590680191576535,0.72997299729973
-0.00761515262347449,0.00590817592697938,0.73007300730073
-0.00761721883929844,0.00590955045034188,0.73017301730173
-0.00761928879947362,0.00591092547516094,0.73027302730273
-0.0076213624633705,0.00591230098860605,0.73037303730373
-0.00762343978715152,0.0059136769799853,0.730473047304731
-0.00762552072804869,0.00591505343646811,0.730573057305731
-0.00762760524543227,0.00591643034736244,0.730673067306731
-0.00762969329760318,0.00591780769983792,0.730773077307731
-0.00763178484393179,0.00591918548534089,0.730873087308731
-0.00763387984378836,0.00592056368997177,0.730973097309731
-0.00763597825761227,0.00592194230410764,0.731073107310731
-0.00763808004477388,0.00592332131598727,0.731173117311731
-0.00764018516678184,0.00592470071491866,0.731273127312731
-0.00764230235261504,0.00592607401831979,0.731373137313731
-0.00764443148679951,0.00592744127644322,0.731473147314731
-0.00764657245386128,0.00592880254061069,0.731573157315732
-0.00764872513939544,0.00593015786107488,0.731673167316732
-0.00765088943220505,0.00593150728808833,0.731773177317732
-0.00765306521895429,0.00593285087190352,0.731873187318732
-0.0076552523895153,0.00593418865956556,0.731973197319732
-0.00765745083376003,0.00593552070132691,0.732073207320732
-0.00765966044262977,0.00593684704423251,0.732173217321732
-0.0076618811102732,0.00593816773639671,0.732273227322732
-0.00766411272763183,0.00593948282486427,0.732373237323732
-0.00766635518992341,0.0059407923566802,0.732473247324733
-0.0076686083912969,0.00594209637782041,0.732573257325733
-0.00767086343170085,0.00594340146495657,0.732673267326733
-0.0076731202854742,0.00594470760205084,0.732773277327733
-0.00767537892909454,0.00594601476985744,0.732873287328733
-0.00767763933690089,0.00594732295340762,0.732973297329733
-0.00767990148537094,0.00594863213452478,0.733073307330733
-0.00768216535098209,0.00594994229610171,0.733173317331733
-0.00768443091021192,0.00595125342210038,0.733273327332733
-0.00768669813846875,0.00595256549648274,0.733373337333733
-0.00768896701436844,0.00595387850214159,0.733473347334733
-0.00769123751225011,0.0059551924230387,0.733573357335734
-0.00769350961286808,0.00595650724313613,0.733673367336734
-0.00769578329056158,0.00595782294746503,0.733773377337734
-0.00769805852501564,0.00595913951891818,0.733873387338734
-0.00770033529270777,0.00596045694252664,0.733973397339734
-0.0077026135733231,0.00596177520332156,0.734073407340734
-0.00770489334333922,0.0059630942852649,0.734173417341734
-0.00770717458244126,0.00596441417445709,0.734273427342734
-0.00770945727031427,0.00596573485486,0.734373437343734
-0.00771174138343574,0.00596705631257396,0.734473447344735
-0.00771402690362937,0.00596837853263022,0.734573457345735
-0.00771631380737255,0.00596970150005983,0.734673467346735
-0.00771860207755797,0.00597102519989395,0.734773477347735
-0.00772089169066332,0.00597234962037136,0.734873487348735
-0.00772318262851201,0.00597367474545402,0.734973497349735
-0.00772547487185844,0.00597500056124229,0.735073507350735
-0.00772776839931849,0.00597632705490566,0.735173517351735
-0.00773006319164647,0.0059776542114753,0.735273527352735
-0.00773235923066608,0.00597898201812089,0.735373537353735
-0.00773465649606216,0.00598031046201178,0.735473547354735
-0.00773695496965852,0.00598163952924848,0.735573557355736
-0.00773925463327855,0.00598296920700042,0.735673567356736
-0.00774155546660749,0.00598429948136811,0.735773577357736
-0.00774385745253794,0.00598563034059017,0.735873587358736
-0.00774616056861676,0.00598695858240153,0.735973597359736
-0.00774846479773655,0.00598828422497878,0.736073607360736
-0.00775077011958253,0.0059896072875675,0.736173617361736
-0.00775307651811667,0.00599092778620584,0.736273627362736
-0.00775538397516248,0.00599224574120854,0.736373637363736
-0.00775769247254346,0.00599356116968284,0.736473647364737
-0.00776000397652516,0.00599487600902595,0.736573657365737
-0.0077623184496856,0.00599619026137624,0.736673667366737
-0.00776463585674096,0.00599750392352615,0.736773677367737
-0.00776695616133827,0.00599881699547551,0.736873687368737
-0.00776927933033235,0.00600012947508612,0.736973697369737
-0.00777160532630095,0.00600144136128862,0.737073707370737
-0.00777393411716808,0.00600275265408311,0.737173717371737
-0.00777626566764985,0.0060040633524003,0.737273727372737
-0.00777859862306532,0.00600537135846263,0.737373737373737
-0.00778093296203043,0.0060066766915157,0.737473747374737
-0.0077832672860266,0.00600798325094543,0.737573757375738
-0.00778560084447292,0.00600929052674163,0.737673767376738
-0.00778793363843867,0.00601059850607381,0.737773777377738
-0.00779026566792376,0.00601190717290404,0.737873787378738
-0.00779259693506655,0.00601321651547091,0.737973797379738
-0.00779492743772877,0.00601452651987496,0.738073807380738
-0.00779725717697951,0.00601583717221641,0.738173817381738
-0.00779958615281887,0.00601714846073407,0.738273827382738
-0.00780191436631593,0.00601846037259745,0.738373837383738
-0.00780424181747078,0.00601977289283778,0.738473847384738
-0.00780656850521425,0.00602108601076297,0.738573857385739
-0.0078088944316846,0.00602239971354251,0.738673867386739
-0.00781121959581275,0.00602371398727684,0.738773877387739
-0.0078135439975987,0.00602502882020476,0.738873887388739
-0.00781586763811153,0.00602634420163414,0.738973897389739
-0.00781819051735144,0.00602766011766541,0.739073907390739
-0.00782051263531824,0.00602897655653727,0.739173917391739
-0.00782284396554407,0.0060302888789749,0.739273927392739
-0.00782518441928513,0.00603159711705438,0.739373937393739
-0.00782753390779729,0.00603290130178267,0.739473947394739
-0.00782989234233683,0.00603420146630513,0.73957395739574
-0.00783225963629809,0.00603549764162854,0.73967396739674
-0.00783463570200654,0.00603678985875988,0.73977397739774
-0.00783702045499497,0.00603807814870614,0.73987398739874
-0.00783941380865784,0.00603936254247401,0.73997399739974
-0.00784181567959743,0.00604064307000138,0.74007400740074
-0.007844225985485,0.00604191976015676,0.74017401740174
-0.00784664464292256,0.00604319264501614,0.74027402740274
-0.00784907156851229,0.00604446175130956,0.74037403740374
-0.00785149961035063,0.00604573038608433,0.74047404740474
-0.00785392874812282,0.00604699854827098,0.740574057405741
-0.00785635896579071,0.00604826623359277,0.740674067406741
-0.00785879024517791,0.0060495334420497,0.740774077407741
-0.00786122256917712,0.00605080017150341,0.740874087408741
-0.00786365591961183,0.00605206641981544,0.740974097409741
-0.00786609027937482,0.0060533321859166,0.741074107410741
-0.00786852563242807,0.00605459746766853,0.741174117411741
-0.00787096196166436,0.00605586226293276,0.741274127412741
-0.00787339925104545,0.00605712657064011,0.741374137413741
-0.00787583748239506,0.0060583903897213,0.741474147414741
-0.00787827664074431,0.00605965371696889,0.741574157415742
-0.007880716710055,0.00606091655131349,0.741674167416742
-0.00788315708943482,0.00606217862652353,0.741774177417742
-0.00788559776819166,0.00606343994259891,0.741874187418742
-0.00788803873563349,0.00606470050060893,0.741974197419742
-0.00789047998320674,0.00606596030055347,0.742074207420742
-0.00789292150021931,0.00606721934350182,0.742174217421742
-0.00789536327597917,0.00606847763052316,0.742274227422742
-0.00789780529979421,0.00606973516268668,0.742374237423742
-0.00790024756418013,0.00607099193999238,0.742474247424742
-0.00790269005844492,0.00607224796244034,0.742574257425743
-0.00790513277189636,0.00607350323216885,0.742674267426743
-0.00790757569598099,0.00607475774917789,0.742774277427743
-0.00791001882107588,0.00607601151453686,0.742874287428743
-0.00791246213755827,0.00607726452824554,0.742974297429743
-0.00791490563580524,0.00607851679030405,0.743074307430743
-0.00791734930833241,0.00607976830285075,0.743174317431743
-0.00791979314444775,0.00608101906588572,0.743274327432743
-0.0079222371355977,0.00608226908047806,0.743374337433743
-0.00792468127215924,0.0060835183455586,0.743474347434743
-0.00792712554664817,0.00608476686326578,0.743574357435744
-0.00792956995051066,0.0060860146335996,0.743674367436744
-0.00793201447305486,0.00608726165762926,0.743774377437744
-0.00793445910679612,0.00608850793535466,0.743874387438744
-0.00793690384425024,0.00608975346784516,0.743974397439744
-0.0079393486757942,0.00609099825510068,0.744074407440744
-0.00794179359287453,0.00609224229819039,0.744174417441744
-0.00794423858800667,0.00609348559604512,0.744274427442744
-0.00794668365263704,0.00609472815187252,0.744374437443744
-0.00794912877928129,0.0060959699635341,0.744474447444744
-0.00795157395831646,0.00609721103316835,0.744574457445745
-0.00795401918332746,0.00609845136077526,0.744674467446745
-0.00795646444682972,0.00609969094742391,0.744774477447745
-0.0079589097392005,0.00610092979204532,0.744874487448745
-0.00796135505402461,0.00610216789570848,0.744974497449745
-0.00796380038274829,0.00610340526055194,0.745074507450745
-0.00796624571895644,0.00610464188443724,0.745174517451745
-0.00796869105516459,0.00610587776950275,0.745274527452745
-0.0079711363817499,0.00610711291574857,0.745374537453745
-0.00797358169443555,0.00610834732317459,0.745474547454746
-0.00797602698359878,0.00610958099178083,0.745574557455746
-0.0079784722438934,0.00611081392370583,0.745674567456746
-0.00798091738016048,0.0061120444563377,0.745774577457746
-0.0079833623881231,0.00611327260678365,0.745874587458746
-0.00798580726136606,0.00611449839001273,0.745974597459746
-0.00798825199347408,0.00611572182313197,0.746074607460746
-0.00799069658017042,0.00611694292217968,0.746174617461746
-0.00799314101503988,0.00611816170212452,0.746274627462746
-0.00799558529166718,0.00611937818007381,0.746374637463746
-0.00799802940577549,0.0061205923709964,0.746474647464746
-0.00800047335094962,0.00612180428986113,0.746574657465747
-0.00800291712184354,0.00612301395270605,0.746674667466747
-0.00800536071418045,0.00612422137343082,0.746774677467747
-0.00800780412047594,0.00612542656700428,0.746874687468747
-0.0080102473375223,0.00612662955053376,0.746974697469747
-0.00801269035783532,0.00612783033578045,0.747074707470747
-0.008015140825152,0.00612902502228924,0.747174717471747
-0.0080175986635589,0.00613021366245114,0.747274727472747
-0.00802006380248868,0.00613139630544955,0.747374737473747
-0.00802253616816618,0.00613257300153701,0.747474747474748
-0.00802501569109326,0.00613374379882764,0.747574757475748
-0.0080275022996332,0.00613490874650491,0.747674767476748
-0.00802999592321859,0.00613606789268292,0.747774777477748
-0.00803249649342028,0.00613722128547587,0.747874787478748
-0.00803500394074029,0.00613836897192867,0.747974797479748
-0.0080375181967493,0.00613951100015553,0.748074807480748
-0.00804003153965841,0.00614065137325505,0.748174817481748
-0.00804254396946753,0.00614179009871173,0.748274827482748
-0.00804505548831513,0.00614292718828666,0.748374837483748
-0.00804756609833966,0.0061440626494645,0.748474847484748
-0.00805007579954094,0.00614519649186782,0.748574857485749
-0.0080525845951267,0.00614632872405045,0.748674867486749
-0.00805509248616622,0.00614745935349678,0.748774877487749
-0.00805759947265932,0.00614858839089874,0.748874887488749
-0.00806010555781373,0.00614971584374089,0.748974897489749
-0.00806261074162946,0.00615084172057669,0.749074907490749
-0.00806511502731413,0.00615196602995991,0.749174917491749
-0.0080676184137984,0.00615308878044419,0.749274927492749
-0.00807012090535917,0.00615420997951391,0.749374937493749
-0.00807262250092737,0.00615532963572264,0.74947494749475
-0.00807512320264115,0.00615644775762412,0.74957495749575
-0.0080776230126391,0.00615756435270273,0.74967496749675
-0.00808012193092119,0.00615867942844286,0.74977497749775
-0.0080826199596258,0.00615979299339825,0.74987498749875
-0.00808511709982211,0.00616090505505318,0.74997499749975
-0.00808761335364859,0.00616201562196131,0.75007500750075
-0.00809010872110513,0.00616312469946875,0.75017501750175
-0.00809260320326112,0.00616423229719825,0.75027502750275
-0.008095096803324,0.00616533842263426,0.75037503750375
-0.0080975895202246,0.00616644308112282,0.75047504750475
-0.00810008135717065,0.00616754628228674,0.750575057505751
-0.00810257231416197,0.00616864803147206,0.750675067506751
-0.0081050623933371,0.00616974833723232,0.750775077507751
-0.00810755159362678,0.00617084720598292,0.750875087508751
-0.00811003991930791,0.00617194464520813,0.750975097509751
-0.00811252736931114,0.00617304066132315,0.751075107510751
-0.00811501394684411,0.00617413526181264,0.751175117511751
-0.00811749965083773,0.00617522845202233,0.751275127512751
-0.00811998448343036,0.00617632024050597,0.751375137513751
-0.00812246844569118,0.00617741063367885,0.751475147514752
-0.00812495153868939,0.00617849963688698,0.751575157515752
-0.00812743376349416,0.00617958725761465,0.751675167516752
-0.00812991512117477,0.00618067350227714,0.751775177517752
-0.00813239561280032,0.00618175837835892,0.751875187518752
-0.00813487524050935,0.00618284189013683,0.751975197519752
-0.00813735400323259,0.00618392404402606,0.752075207520752
-0.00813983190417759,0.00618500484858017,0.752175217521752
-0.00814230894227535,0.00618608430807608,0.752275227522752
-0.00814478512073324,0.00618716242892898,0.752375237523752
-0.00814726043955135,0.00618823921648481,0.752475247524752
-0.00814973489872968,0.00618931467822811,0.752575257525753
-0.00815220850147587,0.00619038881950481,0.752675267526753
-0.00815468124672075,0.0061914616467302,0.752775277527753
-0.00815715313660258,0.00619253316418101,0.752875287528753
-0.00815962340022569,0.0061936025934771,0.752975297529753
-0.00816209204614356,0.00619466994637949,0.753075307530753
-0.00816455908397911,0.00619573523892649,0.753175317531753
-0.00816702452014744,0.00619679848074075,0.753275327532753
-0.00816948836320231,0.00619785968679113,0.753375337533753
-0.00817195062276656,0.0061989188699082,0.753475347534753
-0.00817441130418609,0.00619997604185307,0.753575357535754
-0.00817687008135394,0.00620102975706242,0.753675367536754
-0.00817932696496194,0.0062020800433355,0.753775377537754
-0.00818178196463312,0.00620312692633326,0.753875387538754
-0.00818423509212849,0.00620417043278577,0.753975397539754
-0.00818668635814036,0.00620521058728462,0.754075407540754
-0.00818913577229139,0.00620624741656005,0.754175417541754
-0.00819158334634286,0.00620728094520367,0.754275427542754
-0.00819402908777926,0.00620831119780716,0.754375437543754
-0.00819647300943088,0.00620933820003139,0.754475447544754
-0.00819891511985146,0.00621036197646806,0.754575457545755
-0.00820135542973304,0.00621138255063977,0.754675467546755
-0.00820379394869845,0.00621239994713801,0.754775477547755
-0.00820623068530126,0.00621341419055458,0.754875487548755
-0.00820866565130276,0.0062144253033427,0.754975497549755
-0.00821110694057492,0.00621542995814058,0.755075507550755
-0.00821355449110389,0.00621642820733908,0.755175517551755
-0.0082160082398067,0.00621742010439848,0.755275527552755
-0.00821846812360032,0.00621840570384809,0.755375537553755
-0.00822093408154016,0.00621938505487129,0.755475547554755
-0.00822340605268153,0.00622035821199747,0.755575557555756
-0.00822588397607986,0.00622132522441009,0.755675567556756
-0.00822836779292891,0.00622228614450001,0.755775577557756
-0.00823085744335338,0.00622324102145069,0.755875587558756
-0.00823334648647008,0.00622419552204164,0.755975597559756
-0.00823583492227918,0.00622514964413449,0.756075607560756
-0.00823832274864214,0.0062261033845217,0.756175617561756
-0.00824080996235131,0.00622705673892624,0.756275627562756
-0.00824329656447606,0.00622800970520995,0.756375637563756
-0.00824578255180866,0.00622896228016507,0.756475647564756
-0.0082482679243491,0.00622991446058397,0.756575657565757
-0.00825075267782064,0.00623086624218992,0.756675667566757
-0.00825323681329239,0.00623181762391372,0.756775677567757
-0.00825572032862606,0.00623276860254773,0.756875687568757
-0.00825820322061401,0.00623371917381513,0.756975697569757
-0.00826068549032533,0.00623466933557746,0.757075707570757
-0.00826316713562166,0.00623561908462726,0.757175717571757
-0.00826564815436472,0.00623656841882597,0.757275727572757
-0.00826812854548523,0.00623751733496604,0.757375737573757
-0.00827060830791383,0.00623846582983983,0.757475747574757
-0.00827308743951242,0.00623941390023979,0.757575757575758
-0.00827556593921154,0.00624036154509664,0.757675767576758
-0.00827804322643366,0.00624130799030698,0.757775777577758
-0.00828051930438642,0.00624225324228599,0.757875787578758
-0.00828299417841574,0.00624319730424132,0.757975797579758
-0.00828546785172946,0.00624414018151889,0.758075807580758
-0.00828794032860411,0.00624508187839562,0.758175817581758
-0.00829041161224753,0.00624602240021752,0.758275827582758
-0.00829288170800564,0.00624696175019214,0.758375837583758
-0.00829535061801681,0.0062478999336655,0.758475847584759
-0.00829781834762714,0.00624883695491442,0.758575857585759
-0.00830028609006785,0.00624977387351984,0.758675867586759
-0.00830275383785467,0.00625071068413576,0.758775877587759
-0.00830522158243376,0.00625164737927761,0.758875887588759
-0.00830768931845937,0.00625258395573783,0.758975897589759
-0.00831015419115739,0.00625352264494457,0.759075907590759
-0.00831261621977359,0.00625446342016765,0.759175917591759
-0.00831507542676128,0.00625540625146949,0.759275927592759
-0.00831752857991762,0.00625635333713285,0.759375937593759
-0.008319975733772,0.00625730462690518,0.759475947594759
-0.00832241693857707,0.00625826007267218,0.75957595759576
-0.00832485224565458,0.00625921962738904,0.75967596759676
-0.00832728170311864,0.00626018324294146,0.75977597759776
-0.00832970536336036,0.00626115087442298,0.75987598759876
-0.00833212327556294,0.0062621224737194,0.75997599759976
-0.00833453548677138,0.00626309799699345,0.76007600760076
-0.00833694204616917,0.00626407739720003,0.76017601760176
-0.0083393430018704,0.00626506063050186,0.76027602760276
-0.00834173840198917,0.00626604765199238,0.76037603760376
-0.00834412829250142,0.00626703841783423,0.760476047604761
-0.00834651271938269,0.00626803288419004,0.760576057605761
-0.00834889172967808,0.00626903100829172,0.760676067606761
-0.00835126536936334,0.00627003274737108,0.760776077607761
-0.00835363368227573,0.00627103805866003,0.760876087608761
-0.00835599671439109,0.00627204690152876,0.760976097609761
-0.00835835450847759,0.00627305923213989,0.761076107610761
-0.00836070711051099,0.00627407501200216,0.761176117611761
-0.0083630545611209,0.00627509419834739,0.761276127612761
-0.00836539690628325,0.00627611675268432,0.761376137613761
-0.00836773418662767,0.00627714263438311,0.761476147614761
-0.00837006644385307,0.00627817180281406,0.761576157615762
-0.008372393721797,0.0062792042194858,0.761676167616762
-0.00837471877900474,0.00628024034308679,0.761776177617762
-0.00837704163151449,0.00628128012871039,0.761876187618762
-0.00837936229322594,0.00628232353572695,0.761976197619762
-0.00838168077803856,0.00628337051922984,0.762076207620762
-0.0083839970998522,0.00628442103965851,0.762176217621762
-0.00838631127363553,0.00628547505424488,0.762276227622762
-0.00838862331221912,0.00628653252235922,0.762376237623762
-0.00839093322950265,0.00628759340337171,0.762476247624763
-0.00839324103938568,0.00628865765665262,0.762576257625763
-0.00839554675469861,0.00628972524264152,0.762676267626763
-0.00839785038934119,0.00629079612177776,0.762776277627763
-0.00840013531505752,0.00629185713430236,0.762876287628763
-0.00840242638655668,0.00629291604477238,0.762976297629763
-0.00840472354396326,0.00629397286601849,0.763076307630763
-0.00840702672526349,0.00629502761087099,0.763176317631763
-0.00840933587058188,0.00629608029322955,0.763276327632763
-0.00841165091897384,0.00629713092592465,0.763376337633763
-0.00841397181163325,0.0062981795207175,0.763476347634763
-0.0084162984886846,0.00629922609150777,0.763576357635764
-0.00841863089346023,0.00630027064898747,0.763676367636764
-0.00842096091604995,0.00630131867603317,0.763776377637764
-0.00842328389900254,0.00630237181494173,0.763876387638764
-0.00842559990326267,0.00630343001011456,0.763976397639764
-0.00842791119981892,0.00630449439490758,0.764076407640764
-0.00843021782609337,0.00630556490089173,0.764176417641764
-0.00843251982164676,0.00630664146284561,0.764276427642764
-0.00843481722603933,0.00630772401661698,0.764376437643764
-0.00843711007455508,0.00630881249484606,0.764476447644765
-0.00843939840675437,0.00630990683551898,0.764576457645765
-0.00844168225899018,0.00631100697341425,0.764676467646765
-0.00844396166761542,0.00631211284651826,0.764776477647765
-0.00844623667005226,0.00631322439067861,0.764876487648765
-0.0084485073015844,0.00631434154708908,0.764976497649765
-0.00845077359856484,0.00631546425159763,0.765076507650765
-0.00845303559627711,0.00631659244432865,0.765176517651765
-0.00845529332893591,0.00631772606647613,0.765276527652765
-0.00845754683075569,0.00631886505709529,0.765376537653765
-0.00845979613808935,0.00632000935738,0.765476547654765
-0.00846204128408223,0.00632115890959322,0.765576557655766
-0.00846428230187967,0.00632231365599802,0.765676567656766
-0.00846651922462693,0.00632347353885736,0.765776577657766
-0.00846875208546934,0.00632463850257267,0.765876587658766
-0.00847098091755237,0.00632580848833771,0.765976597659766
-0.00847320575402105,0.00632698344376157,0.766076607660766
-0.0084754266248133,0.00632816331110721,0.766176617661766
-0.00847764356307435,0.00632934803798351,0.766276627662766
-0.00847985659981109,0.00633053756879217,0.766376637663766
-0.00848206576603041,0.0063317318511419,0.766476647664767
-0.00848427109273938,0.00633293083050357,0.766576657665767
-0.00848647260987552,0.00633413445662445,0.766676667666767
-0.0084886703484458,0.0063353426760444,0.766776677667767
-0.00849086433731874,0.00633655543744161,0.766876687668767
-0.00849305460750131,0.0063377726894944,0.766976697669767
-0.00849524118679258,0.00633899438301931,0.767076707670767
-0.00849742410513053,0.00634022046669459,0.767176717671767
-0.00849960339138348,0.00634145089133686,0.767276727672767
-0.00850177907228159,0.00634268560776274,0.767376737673767
-0.00850395117883174,0.00634392456785812,0.767476747674767
-0.0085061197366948,0.006345167724578,0.767576757675768
-0.00850828477473929,0.00634641502766972,0.767676767676768
-0.00851044631862619,0.00634766643222691,0.767776777677768
-0.00851260439722382,0.00634892189013528,0.767876787678768
-0.00851475903619323,0.00635018135541909,0.767976797679768
-0.00851691026333368,0.00635144478210253,0.768076807680768
-0.00851905810323676,0.00635271212527921,0.768176817681768
-0.00852120258370181,0.00635398334004241,0.768276827682768
-0.00852334372932059,0.00635525838148557,0.768376837683768
-0.008525481565754,0.0063565372057715,0.768476847684768
-0.00852761611866272,0.00635781976906266,0.768576857685769
-0.00852974741263871,0.00635910602859104,0.768676867686769
-0.00853187547227348,0.00636039594051928,0.768776877687769
-0.00853400032215872,0.00636168946314829,0.768876887688769
-0.0085361219879554,0.00636298655371015,0.768976897689769
-0.00853824049104756,0.00636428717157495,0.769076907690769
-0.00854035585816526,0.0063655912750437,0.769176917691769
-0.00854246811069264,0.00636689882348686,0.769276927692769
-0.0085445772732213,0.0063682097762746,0.769376937693769
-0.00854668336820455,0.00636952409277712,0.769476947694769
-0.00854878432138726,0.00637084057762472,0.76957695769577
-0.0085508801755376,0.0063721592008797,0.76967696769677
-0.00855297097342357,0.00637347993688118,0.76977697769777
-0.00855505675674428,0.00637480275569147,0.76987698769877
-0.00855713756719861,0.00637612763271887,0.76997699769977
-0.00855921344541631,0.00637745453909487,0.77007700770077
-0.00856128443416546,0.0063787834491586,0.77017701770177
-0.00856335057300669,0.0063801143351108,0.77027702770277
-0.00856541190043137,0.0063814471723597,0.77037703770377
-0.00856744624863916,0.00638277248669133,0.77047704770477
-0.00856945388279265,0.00638409035188093,0.770577057705771
-0.00857143506912351,0.00638540083849584,0.770677067706771
-0.00857339007065604,0.00638670401710349,0.770777077707771
-0.00857535164992961,0.00638800104672067,0.770877087708771
-0.0085773197406537,0.00638929197973841,0.770977097709771
-0.00857929798132843,0.00639057637992156,0.771077107710771
-0.00858128627358711,0.00639185430179953,0.771177117711771
-0.00858328452013218,0.00639312580204008,0.771277127712771
-0.00858529262259687,0.00639439093517268,0.771377137713771
-0.00858729787670291,0.00639565653447802,0.771477147714771
-0.00858930030490362,0.00639692258926427,0.771577157715772
-0.00859129992644469,0.00639818908776993,0.771677167716772
-0.00859329676271005,0.00639945602037236,0.771777177717772
-0.00859529083294548,0.00640072337637943,0.771877187718772
-0.00859728215746586,0.00640199114296067,0.771977197719772
-0.00859927075658593,0.0064032593115626,0.772077207720772
-0.00860125664955158,0.00640452787042375,0.772177217721772
-0.00860323985560829,0.00640579680992154,0.772277227722772
-0.00860522039400174,0.00640706611936378,0.772377237723772
-0.0086071982839777,0.00640833578698915,0.772477247724772
-0.00860917354478176,0.00640960580531347,0.772577257725773
-0.00861114619352113,0.00641087616257526,0.772677267726773
-0.00861311625051078,0.00641214684808267,0.772777277727773
-0.00861508373285801,0.00641341785435114,0.772877287728773
-0.00861704865980831,0.00641468916961946,0.772977297729773
-0.00861901104739991,0.00641596078426489,0.773077307730773
-0.00862097091487838,0.00641723268866441,0.773177317731773
-0.00862292827935096,0.00641850487426463,0.773277327732773
-0.00862488315792504,0.00641977733144243,0.773377337733773
-0.00862683556877693,0.00642105004950609,0.773477347734774
-0.00862878552794476,0.00642232302097092,0.773577357735774
-0.00863073305253584,0.00642359623514501,0.773677367736774
-0.00863267815965729,0.0064248696834748,0.773777377737774
-0.00863462086534725,0.00642614335740644,0.773877387738774
-0.00863656118671302,0.00642741724838646,0.773977397739774
-0.00863849913872336,0.00642869134572283,0.774077407740774
-0.00864043473848558,0.0064299656419311,0.774177417741774
-0.00864237091561779,0.00643124145213175,0.774277427742774
-0.00864430765622031,0.00643251875707919,0.774377437743774
-0.00864624494960122,0.00643379753325093,0.774477447744774
-0.00864818278506831,0.00643507776140129,0.774577457745775
-0.00865012114765291,0.00643635941907693,0.774677467746775
-0.00865205618608319,0.00643764219941647,0.774777477747775
-0.00865398792281246,0.00643892608210505,0.774877487748775
-0.00865591638457079,0.00644021105110463,0.774977497749775
-0.00865784159701914,0.0064414970893078,0.775077507750775
-0.00865976358261075,0.00644278417853826,0.775177517751775
-0.00866168236807566,0.0064440723016887,0.775277527752775
-0.00866359797586721,0.00644536144379017,0.775377537753775
-0.00866551043057708,0.00644665158559719,0.775477547754776
-0.00866741975572777,0.00644794271320998,0.775577557755776
-0.00866932597484162,0.00644923480845215,0.775677567756776
-0.0086712291114413,0.00645052785635476,0.775777577757776
-0.00867312918797997,0.00645182183981058,0.775877587758776
-0.00867502622798021,0.00645311674385087,0.775977597759776
-0.00867692025282598,0.00645441255243748,0.776077607760776
-0.00867881128603988,0.0064557092495323,0.776177617761776
-0.00868069934900586,0.00645700682016657,0.776277627762776
-0.00868258446310806,0.00645830524830215,0.776377637763776
-0.0086844666518689,0.00645960452003948,0.776477647764776
-0.00868634593453414,0.00646090461934043,0.776577657765777
-0.0086882244837257,0.0064622071660487,0.776677667766777
-0.00869010229837429,0.00646351212701896,0.776777677767777
-0.00869197937954911,0.00646481947445177,0.776877687768777
-0.00869385572831942,0.00646612917627116,0.776977697769777
-0.00869573134361596,0.00646744120574697,0.777077707770777
-0.00869760622864645,0.00646875553187223,0.777177717771777
-0.00869948038127235,0.00647007212470943,0.777277727772777
-0.0087013538036322,0.00647139095752841,0.777377737773777
-0.00870322649572583,0.00647271200146057,0.777477747774778
-0.00870509845755342,0.00647403522870665,0.777577757775778
-0.00870696969018406,0.00647536060932897,0.777677767776778
-0.00870884019468693,0.00647668811766664,0.777777777777778
-0.00871070996999294,0.00647801772592043,0.777877787778778
-0.00871255784479967,0.0064793393033852,0.777977797779778
-0.00871438403615549,0.00648065292490529,0.778077807780778
-0.00871619138279623,0.0064819606561823,0.778177817781778
-0.00871798007183246,0.00648326255174543,0.778277827782778
-0.00871975028395967,0.00648455866719353,0.778377837783778
-0.0087215022030809,0.00648584905705572,0.778477847784778
-0.00872323600775318,0.0064871337737232,0.778577857785779
-0.00872495187760262,0.00648841287279446,0.778677867786779
-0.00872667957605252,0.00648969008151352,0.778777877787779
-0.00872841899190573,0.00649096540950339,0.778877887788779
-0.00873017000861909,0.00649223887173275,0.778977897789779
-0.00873193251499526,0.00649351047889362,0.779077907790779
-0.00873369664014578,0.00649478912141489,0.779177917791779
-0.00873546236161749,0.00649607472552148,0.779277927792779
-0.00873722965802627,0.00649736721529978,0.779377937793779
-0.00873899850691879,0.00649866652018237,0.77947794779478
-0.00874076888904938,0.00649997256639435,0.77957795779578
-0.00874254078089561,0.00650128528229893,0.77967796779678
-0.00874431416321172,0.00650260459732868,0.77977797779778
-0.00874608901461375,0.00650393044091619,0.77987798779878
-0.00874786531585603,0.00650526274356329,0.77997799779978
-0.00874964304448524,0.00650660143684085,0.78007800780078
-0.00875142218232487,0.00650794645231979,0.78017801780178
-0.00875320270799098,0.00650929772157116,0.78027802780278
-0.0087549846022377,0.00651065517830435,0.78037803780378
-0.00875676784581954,0.00651201875622869,0.78047804780478
-0.00875855241842154,0.00651338838905346,0.780578057805781
-0.0087603386857115,0.00651475985556268,0.780678067806781
-0.00876212662416674,0.00651613313330284,0.780778077807781
-0.0087639162113341,0.00651750819554407,0.780878087808781
-0.00876570742476028,0.00651888502197131,0.780978097809781
-0.00876750024306113,0.0065202635869238,0.781078107810781
-0.00876929464485279,0.00652164386687901,0.781178117811781
-0.00877109060661258,0.00652302584152209,0.781278127812781
-0.0087728881090948,0.00652440948519217,0.781378137813781
-0.00877468712984642,0.00652579477650511,0.781478147814782
-0.0087764876485523,0.00652718169407685,0.781578157815782
-0.00877828964275929,0.0065285702143849,0.781678167816782
-0.00878009309429101,0.00652996031604521,0.781778177817782
-0.00878189798069402,0.00653135197660455,0.781878187818782
-0.00878370428165348,0.00653274517574806,0.781978197819782
-0.00878551197899298,0.00653413989102231,0.782078207820782
-0.00878732105025928,0.00653553610211255,0.782178217821782
-0.00878913147834508,0.00653693378870391,0.782278227822782
-0.00879094324186624,0.00653833292834306,0.782378237823782
-0.00879275632264636,0.00653973350071525,0.782478247824782
-0.00879457070037058,0.00654113548764387,0.782578257825783
-0.0087963863557932,0.00654253886560643,0.782678267826783
-0.00879820327180694,0.00654394361749579,0.782778277827783
-0.00880002142916619,0.00654534972192783,0.782878287828783
-0.00880184080862529,0.00654675715965685,0.782978297829783
-0.00880366139200773,0.00654816591250647,0.783078307830783
-0.00880548316113711,0.00654957595909254,0.783178317831783
-0.00880730609890604,0.00655098728123856,0.783278327832783
-0.0088091301871382,0.00655239985969905,0.783378337833783
-0.00881095540765709,0.0065538136773665,0.783478347834783
-0.0088127817444246,0.00655522871392615,0.783578357835784
-0.00881460917819512,0.0065566449512016,0.783678367836784
-0.00881643769186136,0.00655806237208553,0.783778377837784
-0.00881826727045446,0.00655948095733235,0.783878387838784
-0.00882009789579803,0.00656090068983468,0.783978397839784
-0.00882192955078474,0.00656232155141609,0.784078407840784
-0.00882376221937656,0.00656374352496929,0.784178417841784
-0.00882559588553538,0.00656516659231796,0.784278427842784
-0.00882743053215405,0.00656659073742397,0.784378437843784
-0.00882926614426355,0.00656801594211074,0.784478447844784
-0.00883110270582603,0.00656944219034043,0.784578457845785
-0.00883294019973408,0.00657086946500561,0.784678467846785
-0.00883477861208813,0.00657229774899909,0.784778477847785
-0.00883661792578087,0.00657372702628272,0.784878487848785
-0.00883845812584353,0.00657515728081866,0.784978497849785
-0.00884029919837637,0.0065765884965686,0.785078507850785
-0.00884214112734134,0.00657802065749469,0.785178517851785
-0.00884398389670042,0.00657945374755871,0.785278527852785
-0.0088458274936232,0.00658088775072281,0.785378537853785
-0.00884765297395857,0.00658231510130144,0.785478547854785
-0.00884946051626355,0.00658373586130845,0.785578557855786
-0.00885125029481833,0.00658515009382698,0.785678567856786
-0.00885302248497239,0.00658655785980154,0.785778577857786
-0.00885477725886747,0.00658795921910762,0.785878587858786
-0.00885651367881198,0.00658935539812179,0.785978597859786
-0.00885823192550123,0.00659074644388897,0.786078607860786
-0.00885993217749232,0.00659213240559264,0.786178617861786
-0.00886161461227311,0.00659351332920843,0.786278627862786
-0.00886327940305451,0.00659488926391983,0.786378637863786
-0.0088649267251859,0.0065962602535642,0.786478647864786
-0.00886655674760156,0.00659762634625554,0.786578657865787
-0.00886819607102018,0.00659898373669814,0.786678667866787
-0.00886984460349021,0.00660033249973606,0.786778677867787
-0.00887149207317174,0.00660168161454201,0.786878687868787
-0.00887313692544267,0.00660303317568592,0.786978697869787
-0.00887477917954857,0.00660438715109191,0.787078707870787
-0.00887641885473515,0.00660574351296045,0.787178717871787
-0.00887805596917897,0.00660710223135402,0.787278727872787
-0.00887969054319471,0.00660846327526557,0.787378737873787
-0.00888132259495897,0.00660982661689584,0.787478747874787
-0.00888295214157905,0.00661119222737641,0.787578757875788
-0.00888457920336964,0.00661256007783867,0.787678767876788
-0.00888620379636894,0.0066139301394142,0.787778777877788
-0.00888782593875346,0.00661530238537284,0.787878787878788
-0.00888944564976868,0.0066166767857769,0.787978797879788
-0.00889106294545275,0.00661805331496559,0.788078807880788
-0.00889267784398214,0.00661943194513949,0.788178817881788
-0.00889429152041179,0.00662080878012039,0.788278827882788
-0.00889590398115669,0.0066221838316695,0.788378837883788
-0.00889751523263233,0.00662355711154821,0.788478847884789
-0.00889912528018463,0.0066249286283099,0.788578857885789
-0.00890073412915949,0.00662629839585443,0.788678867886789
-0.0089023417870415,0.00662766642166607,0.788778877887789
-0.00890394825703819,0.00662903271964459,0.788878887888789
-0.00890555354556477,0.00663039729727437,0.788978897889789
-0.00890715765903661,0.00663176016524743,0.789078907890789
-0.00890876060173026,0.00663312133639416,0.789178917891789
-0.00891036237899192,0.00663448081819912,0.789278927892789
-0.00891196299723679,0.00663583862135435,0.789378937893789
-0.00891356169412267,0.00663719506768998,0.789478947894789
-0.00891515848141065,0.0066385501636214,0.78957895789579
-0.00891675337193133,0.00663990391556371,0.78967896789679
-0.00891834637851519,0.00664125633100149,0.78977897789779
-0.00891993751185406,0.00664260741528064,0.78987898789879
-0.0089215267858477,0.00664395717695482,0.78997899789979
-0.00892311421118823,0.00664530562030085,0.79007900790079
-0.00892469979963677,0.00664665275280313,0.79017901790179
-0.0089262835629546,0.00664799857980766,0.79027902790279
-0.00892786551290304,0.00664934310986819,0.79037903790379
-0.00892944566124319,0.00665068634619226,0.790479047904791
-0.00893102401973636,0.00665202829733345,0.790579057905791
-0.00893260059800538,0.00665336896756857,0.790679067906791
-0.00893417540781146,0.00665470836438211,0.790779077907791
-0.00893574845984672,0.00665604649312016,0.790879087908791
-0.00893731976480309,0.00665738335912856,0.790979097909791
-0.00893888933551104,0.00665871896882268,0.791079107910791
-0.00894045717945515,0.00666005332754844,0.791179117911791
-0.00894202330946562,0.00666138644172103,0.791279127912791
-0.00894358773516548,0.00666271831668666,0.791379137913791
-0.00894515046617746,0.00666404895779115,0.791479147914791
-0.0089467115131936,0.0066653783703806,0.791579157915792
-0.00894827088690601,0.00666670656087021,0.791679167916792
-0.00894982859693744,0.0066680335335369,0.791779177917792
-0.00895138667798248,0.0066693595097057,0.791879187918792
-0.00895294512041851,0.00667068449365342,0.791979197919792
-0.00895450391355329,0.00667200848751863,0.792079207920792
-0.00895606304883317,0.00667333149450879,0.792179217921792
-0.00895762251663552,0.00667465351890071,0.792279227922792
-0.00895918230733728,0.00667597456283286,0.792379237923792
-0.00896074241238501,0.0066772946295128,0.792479247924793
-0.00896230282108658,0.00667861372107907,0.792579257925793
-0.00896386352595752,0.0066799318428775,0.792679267926793
-0.00896542451737509,0.00668124899597737,0.792779277927793
-0.00896698578571643,0.0066825651846556,0.792879287928793
-0.0089685288636953,0.00668387246579781,0.792979297929793
-0.00897005392879952,0.00668517092707874,0.793079307930793
-0.0089715611595862,0.0066864606518963,0.793179317931793
-0.00897305073140457,0.00668774172364831,0.793279327932793
-0.00897452281639661,0.00668901422680194,0.793379337933793
-0.00897597758777316,0.00669027824368594,0.793479347934793
-0.00897741521553769,0.00669153385449036,0.793579357935794
-0.00897883951460904,0.00669277685831409,0.793679367936794
-0.00898025061649913,0.00669400737918475,0.793779377937794
-0.00898164864844324,0.00669522553685306,0.793879387938794
-0.0089830337398151,0.00669643145213901,0.793979397939794
-0.00898440601571145,0.00669762524586276,0.794079407940794
-0.00898576560229837,0.0066988070345674,0.794179417941794
-0.0089871126236035,0.00669997693586535,0.794279427942794
-0.00898844720258519,0.00670113506629979,0.794379437943794
-0.00898976945899434,0.0067022815392064,0.794479447944795
-0.00899109412966539,0.00670342853067688,0.794579457945795
-0.00899242118359153,0.00670457603108819,0.794679467946795
-0.00899375059404261,0.00670572402761012,0.794779477947795
-0.00899508233108094,0.00670687251168884,0.794879487948795
-0.00899641636583799,0.00670802147049405,0.794979497949795
-0.00899775267158363,0.00670917089440291,0.795079507950795
-0.00899909122051868,0.00671032077379248,0.795179517951795
-0.00900043198484374,0.00671147109690157,0.795279527952795
-0.00900177493675965,0.00671262185410741,0.795379537953795
-0.00900312005060536,0.00671377303471791,0.795479547954795
-0.00900446729751243,0.00671492462911022,0.795579557955796
-0.00900581665288918,0.00671607662766149,0.795679567956796
-0.00900716809000555,0.00671722901861063,0.795779577957796
-0.00900852158320057,0.00671838179447296,0.795879587958796
-0.00900988236515728,0.00671953616237966,0.795979597959796
-0.00901125035996203,0.0067206921009466,0.796079607960796
-0.00901262549277069,0.00672184958985891,0.796179617961796
-0.00901400768980807,0.00672300860666328,0.796279627962796
-0.00901539687516084,0.00672416913211401,0.796379637963796
-0.00901679297719239,0.00672533114375789,0.796479647964797
-0.00901819592212746,0.00672649462341851,0.796579657965797
-0.00901960564046799,0.00672765954971164,0.796679667966797
-0.00902102205843883,0.00672882590339179,0.796779677967797
-0.0090224451076111,0.00672999366307472,0.796879687968797
-0.00902387471634791,0.00673116281058412,0.796979697969797
-0.00902531081728957,0.00673233332667423,0.797079707970797
-0.00902675334200703,0.00673350519103019,0.797179717971797
-0.00902820222100203,0.00673467838547549,0.797279727972797
-0.00902965738905318,0.00673585289076455,0.797379737973797
-0.00903111877880068,0.00673702868765169,0.797479747974797
-0.00903258632395375,0.00673820575902961,0.797579757975798
-0.00903405996036035,0.00673938408565271,0.797679767976798
-0.00903553962279888,0.00674056364934442,0.797779777977798
-0.00903702524711729,0.00674174443192841,0.797879787978798
-0.00903851676916326,0.0067429264152281,0.797979797979798
-0.00904001111925292,0.00674411444059795,0.798079807980798
-0.00904150826210276,0.00674530844174715,0.798179817981798
-0.00904300816456723,0.00674650835559277,0.798279827982798
-0.00904451079670873,0.00674771411905183,0.798379837983798
-0.00904601602060005,0.0067489264078611,0.798479847984798
-0.00904752380523422,0.00675014515359142,0.798579857985799
-0.00904903412174272,0.00675137028567535,0.798679867986799
-0.00905054693804938,0.00675260173889159,0.798779877987799
-0.00905206222635505,0.00675383944481097,0.798879887988799
-0.00905357995565276,0.006755083337143,0.798979897989799
-0.00905510009600481,0.00675633335173534,0.799079907990799
-0.00905662262068105,0.00675758942122822,0.799179917991799
-0.0090581474976054,0.00675885148253859,0.799279927992799
-0.00905967470111709,0.00676011947151423,0.799379937993799
-0.00906120420127823,0.00676139332507217,0.799479947994799
-0.00906273597135886,0.00676267298012936,0.7995799579958
-0.00906426998249036,0.00676395837467196,0.7996799679968
-0.00906580620687358,0.00676524944775536,0.7997799779978
-0.00906734461884757,0.00676654613843498,0.7998799879988
-0.00906888519061298,0.00676784838576615,0.7999799979998
-0.00907042789650894,0.00676915612987355,0.8000800080008
-0.00907197270766703,0.00677046931195096,0.8001800180018
-0.00907351960056465,0.00677178787426135,0.8002800280028
-0.00907506854740264,0.00677311175692932,0.8003800380038
-0.00907661952358914,0.00677444090435629,0.8004800480048
-0.00907815822745576,0.00677576352536387,0.800580058005801
-0.00907968477982231,0.00677707968196594,0.800680068006801
-0.00908119929830131,0.00677838943403789,0.800780078007801
-0.00908270189943592,0.00677969284359349,0.800880088008801
-0.00908419269870023,0.00678098996730061,0.800980098009801
-0.00908567181156811,0.006782280867173,0.801080108010801
-0.00908713935137517,0.00678356559880933,0.801180118011801
-0.00908859259058284,0.0067848416955566,0.801280128012801
-0.0090900316692568,0.00678610923867426,0.801380138013801
-0.00909145672532434,0.00678736831049113,0.801480148014801
-0.00909287091293633,0.00678861442569763,0.801580158015802
-0.0090942743379439,0.00678984771259822,0.801680168016802
-0.00909566710299064,0.00679106829415125,0.801780178017802
-0.00909704931392769,0.00679227629438446,0.801880188018802
-0.00909842107232946,0.00679347183518702,0.801980198019802
-0.00909978247870106,0.00679465503844809,0.802080208020802
-0.00910113363461691,0.00679582602391859,0.802180218021802
-0.00910247463951277,0.00679698490814176,0.802280228022802
-0.00910380559068638,0.0067981318119374,0.802380238023802
-0.00910514241820352,0.00679927952618954,0.802480248024802
-0.00910648505791184,0.00680042803592923,0.802580258025803
-0.00910783344779767,0.00680157732939516,0.802680268026803
-0.00910918752691633,0.00680272739268777,0.802780278027803
-0.00911054723432333,0.00680387821190739,0.802880288028803
-0.00911191251014308,0.00680502977315445,0.802980298029803
-0.00911328329556946,0.00680618206359836,0.803080308030803
-0.00911465953072715,0.00680733507147792,0.803180318031803
-0.00911604115680983,0.00680848878182438,0.803280328032803
-0.00911742811714967,0.00680964318287643,0.803380338033803
-0.00911882035400981,0.00681079826180349,0.803480348034804
-0.00912021780965321,0.00681195400577537,0.803580358035804
-0.00912162140680252,0.00681310988339773,0.803680368036804
-0.00912303107916732,0.00681426588718608,0.803780378037804
-0.00912444676366447,0.00681542200858678,0.803880388038804
-0.00912586839507256,0.00681657824118472,0.803980398039804
-0.00912729591137773,0.00681773457642625,0.804080408040804
-0.00912872925056629,0.00681889100789608,0.804180418041804
-0.00913016835062429,0.00682004752704056,0.804280428042804
-0.00913161314953806,0.00682120412744457,0.804380438043804
-0.00913306358743201,0.00682236080055448,0.804480448044804
-0.00913451960443091,0.00682351754102416,0.804580458045805
-0.00913598114065927,0.00682467434136925,0.804680468046805
-0.00913744813731088,0.00682583119303618,0.804780478047805
-0.00913892053557961,0.00682698809067875,0.804880488048805
-0.0091403982787975,0.00682814502681277,0.804980498049805
-0.00914188130922772,0.00682930199502285,0.805080508050805
-0.00914336957020241,0.00683045898889382,0.805180518051805
-0.00914486300505381,0.006831615999872,0.805280528052805
-0.00914636155925245,0.00683277302368066,0.805380538053805
-0.00914786517719973,0.00683393005176615,0.805480548054806
-0.00914937380436646,0.00683508707985165,0.805580558055806
-0.00915088738729215,0.00683624409938348,0.805680568056806
-0.00915240587144768,0.00683740110608493,0.805780578057806
-0.00915392920551114,0.00683855809140224,0.805880588058806
-0.00915545733602239,0.00683971505105876,0.805980598059806
-0.00915699021059042,0.00684087197863903,0.806080608060806
-0.00915852777789347,0.00684202886665886,0.806180618061806
-0.00916006998874808,0.00684318571084131,0.806280628062806
-0.0091616167907635,0.0068443425047712,0.806380638063806
-0.00916316813475608,0.00684549924203324,0.806480648064806
-0.00916472397154261,0.00684665591621233,0.806580658065807
-0.00916628425087053,0.00684781252303154,0.806680668066807
-0.00916784892569484,0.00684896905714496,0.806780678067807
-0.00916941615805434,0.00685012394682307,0.806880688068807
-0.00917098591587307,0.00685127720382708,0.806980698069807
-0.00917255817135151,0.00685242883777993,0.807080708070807
-0.00917413289241367,0.00685357885616608,0.807180718071807
-0.00917571005019113,0.00685472726967738,0.807280728072807
-0.00917728961581529,0.00685587408686756,0.807380738073807
-0.00917887155934844,0.00685701931629029,0.807480748074808
-0.00918045585299134,0.00685816296756841,0.807580758075808
-0.00918204246787538,0.00685930504925538,0.807680768076808
-0.00918363137513222,0.00686044557097423,0.807780778077808
-0.00918522254803163,0.00686158454020934,0.807880788078808
-0.009186815956636,0.00686272196551437,0.807980798079808
-0.00918839965045559,0.00686384640320205,0.808080808080808
-0.00918997372251116,0.00686495797836928,0.808180818081808
-0.00919153826475418,0.0068660568161129,0.808280828082808
-0.00919309337020539,0.0068671430415298,0.808380838083808
-0.00919463912867799,0.00686821677650908,0.808480848084808
-0.00919617562998491,0.00686927814187089,0.808580858085809
-0.00919770296500861,0.00687032725950433,0.808680868086809
-0.00919922122035447,0.00687136424809112,0.808780878087809
-0.0092007304836974,0.0068723892241743,0.808880888088809
-0.00920223084164268,0.00687340230643571,0.808980898089809
-0.00920372238079587,0.00687440361034912,0.809080908090809
-0.00920520518562405,0.00687539324925034,0.809180918091809
-0.00920667933952523,0.00687637133647479,0.809280928092809
-0.00920814492696641,0.00687733798642736,0.809380938093809
-0.00920960202920704,0.00687829330816673,0.80948094809481
-0.00921105072964502,0.00687923741182097,0.80958095809581
-0.00921249110740144,0.00688017040858722,0.80968096809681
-0.00921392324373584,0.00688109240431673,0.80978097809781
-0.00921534721776921,0.00688200350592971,0.80988098809881
-0.00921676310755344,0.00688290382034668,0.80998099809981
-0.00921817099220963,0.00688379345234949,0.81008100810081
-0.00921957094765129,0.00688467250458184,0.81018101810181
-0.00922096305086086,0.00688554107968712,0.81028102810281
-0.00922235906735613,0.00688641051443217,0.81038103810381
-0.009223758956507,0.00688728079277897,0.81048104810481
-0.00922516267340721,0.00688815190189694,0.810581058105811
-0.00922657017742693,0.0068890238278867,0.810681068106811
-0.00922798142793634,0.0068898965557791,0.810781078107811
-0.00922939444049341,0.0068907728013517,0.810881088108811
-0.00923080919585254,0.00689165252611315,0.810981098109811
-0.00923222567049123,0.0068925356905028,0.811081108110811
-0.00923364384302534,0.00689342225709867,0.811181118111811
-0.00923506369420928,0.00689431218634014,0.811281128112811
-0.00923648520265892,0.00689520544080511,0.811381138113811
-0.00923790834592103,0.00689610198307142,0.811481148114812
-0.00923933310581911,0.00689700177678616,0.811581158115812
-0.00924075946096911,0.00689790478452717,0.811681168116812
-0.00924218739105618,0.00689881096887245,0.811781178117812
-0.00924361687576535,0.0068997202956073,0.811881188118812
-0.00924504789692033,0.006900632728379,0.811981198119812
-0.00924648043313687,0.00690154823083437,0.812081208120812
-0.00924791446623858,0.00690246676982827,0.812181218121812
-0.00924934997591068,0.00690338830900778,0.812281228122812
-0.00925078694504568,0.00690431281415828,0.812381238123812
-0.00925222535225973,0.00690524025213454,0.812481248124812
-0.00925366518151468,0.006906170588722,0.812581258125813
-0.0092551064114265,0.00690710378970625,0.812681268126813
-0.00925654902595707,0.00690803982301102,0.812781278127813
-0.00925798818482129,0.00690898546097251,0.812881288128813
-0.00925942408582188,0.00690993328652484,0.812981298129813
-0.00926085675675808,0.00691088327293779,0.813081308130813
-0.00926228622329085,0.00691183539561975,0.813181318131813
-0.00926371293662409,0.00691278328211667,0.813281328132813
-0.0092651369202803,0.00691372696878146,0.813381338133813
-0.00926655819243597,0.00691466649089782,0.813481348134813
-0.00926797677554434,0.00691560188268038,0.813581358135814
-0.00926939150417332,0.00691654022760354,0.813681368136814
-0.00927080609701355,0.00691748573619147,0.813781378137814
-0.00927222054871875,0.00691843833787666,0.813881388138814
-0.00927363485715072,0.00691939795781493,0.813981398139814
-0.00927504902124029,0.00692036452543877,0.814081408140814
-0.00927646303564117,0.00692133797124993,0.814181418141814
-0.00927787689928446,0.00692231822468109,0.814281428142814
-0.0092792906089624,0.00692330521516473,0.814381438143814
-0.00928070416146737,0.00692429887427179,0.814481448144814
-0.00928211755359171,0.00692529913464248,0.814581458145815
-0.00928353078426644,0.00692630592891684,0.814681468146815
-0.00928494384921453,0.00692731918973527,0.814781478147815
-0.0092863567473668,0.00692833884973771,0.814881488148815
-0.00928776947444651,0.0069293648458413,0.814981498149815
-0.00928918202724603,0.00693039711068617,0.815081508150815
-0.00929059440576536,0.00693143558118926,0.815181518151815
-0.00929200660465847,0.00693248019319836,0.815281528152815
-0.00929341862392528,0.00693353088256122,0.815381538153815
-0.00929483045821997,0.00693458758833326,0.815481548154815
-0.00929622590589873,0.00693563719993887,0.815581558155816
-0.00929760512627309,0.00693667978473773,0.815681568156816
-0.00929896827651594,0.006937715411159,0.815781578157816
-0.00930031551486945,0.00693874414549328,0.815881588158816
-0.00930164699529886,0.00693976605403107,0.815981598159816
-0.0093029628717695,0.00694078120199396,0.816081608160816
-0.00930426329610843,0.00694178965460339,0.816181618161816
-0.00930554841907334,0.00694279147601138,0.816281628162816
-0.00930681838928337,0.00694378673037036,0.816381638163816
-0.00930807335535803,0.00694477548076328,0.816481648164816
-0.00930931346270901,0.00694575778813473,0.816581658165817
-0.00931053885567869,0.00694673371663694,0.816681668166817
-0.00931174967967877,0.00694770332507603,0.816781678167817
-0.00931294607477509,0.00694866667546596,0.816881688168817
-0.00931412818317161,0.00694962382875132,0.816981698169817
-0.0093152971938229,0.00695057580067559,0.817081708170817
-0.0093164464648356,0.00695152450618247,0.817181718171817
-0.00931757618759714,0.00695246997841742,0.817281728172817
-0.00931868655242584,0.00695341224624893,0.817381738173817
-0.00931977774750146,0.00695435133961473,0.817481748174817
-0.0093208499599347,0.00695528728845231,0.817581758175818
-0.00932190337362867,0.00695622012376886,0.817681768176818
-0.00932293817141704,0.0069571498733635,0.817781778177818
-0.0093239545350645,0.00695807656610477,0.817881788178818
-0.00932495264419732,0.00695900023086127,0.817981798179818
-0.00932593267630327,0.00695992089757051,0.818081808180818
-0.00932689480780101,0.00696083859189348,0.818181818181818
-0.00932785147994468,0.00696176193695801,0.818281828182818
-0.00932879945197788,0.00696268873234286,0.818381838183818
-0.00932973880195251,0.00696361894062587,0.818481848184819
-0.00933066353377424,0.00696454657747401,0.818581858185819
-0.00933157378323191,0.00696547166213296,0.818681868186819
-0.00933246968183764,0.00696639421491758,0.818781878187819
-0.00933335136110342,0.00696731425507347,0.818881888188819
-0.00933421894933364,0.00696823180184638,0.818981898189819
-0.00933507257590213,0.0069691468755511,0.819081908190819
-0.00933591237018233,0.00697005949329492,0.819181918191819
-0.00933673845513289,0.006970969676462,0.819281928192819
-0.00933755095905799,0.00697187744109026,0.819381938193819
-0.00933835000384709,0.00697278280749468,0.819481948194819
-0.00933913571245853,0.00697368579385164,0.81958195819582
-0.0093399082067814,0.00697458641726846,0.81968196819682
-0.00934066760656669,0.00697548469592164,0.81978197819782
-0.0093414140326344,0.00697638064905666,0.81988198819882
-0.00934214760259686,0.00697727429271185,0.81998199819982
-0.00934286843299733,0.00697816564399422,0.82008200820082
-0.00934357664037897,0.00697905472108029,0.82018201820182
-0.00934427233807731,0.00697994154107744,0.82028202820282
-0.00934495564263577,0.00698082612109281,0.82038203820382
-0.00934562666418205,0.00698170847716453,0.820482048204821
-0.00934628551605195,0.0069825886263998,0.820582058205821
-0.00934693230837343,0.00698346658376749,0.820682068206821
-0.00934756715020518,0.00698434236744409,0.820782078207821
-0.00934819015060599,0.00698521599346772,0.820882088208821
-0.00934880141756554,0.00698608747573778,0.820982098209821
-0.00934940105693488,0.00698695683243103,0.821082108210821
-0.00934998917349597,0.00698782407744687,0.821182118211821
-0.00935056587310005,0.0069886892268236,0.821282128212821
-0.00935113125945987,0.00698955229659908,0.821382138213821
-0.00935168543414966,0.00699041330067298,0.821482148214821
-0.00935222849981319,0.00699127225401423,0.821582158215822
-0.00935276055588622,0.00699212917373006,0.821682168216822
-0.00935328170180479,0.00699298407158167,0.821782178217822
-0.00935379203807393,0.00699383696360719,0.821882188218822
-0.00935429166199131,0.00699468786477547,0.821982198219822
-0.00935478066978523,0.00699553678791681,0.822082208220822
-0.00935525915768399,0.00699638374800024,0.822182218221822
-0.0093557272208467,0.00699722875892534,0.822282228222822
-0.0093561849533634,0.00699807183566096,0.822382238223822
-0.00935663244825463,0.0069989129899683,0.822482248224823
-0.00935706979854125,0.00699975223574704,0.822582258225823
-0.00935749709617473,0.00700058958796602,0.822682268226823
-0.00935791443096826,0.00700142505838655,0.822782278227823
-0.00935832189273485,0.00700225866090819,0.822882288228823
-0.00935871957128761,0.00700309040836153,0.822982298229823
-0.00935910755430128,0.00700392031357676,0.823082308230823
-0.00935947353310289,0.00700474853372706,0.823182318231823
-0.00935981772474083,0.00700557508485036,0.823282328232823
-0.00936014034412511,0.00700639998191552,0.823382338233823
-0.00936044160509637,0.00700722323882229,0.823482348234823
-0.00936072171721853,0.00700804487160862,0.823582358235824
-0.00936098089005558,0.00700886489524335,0.823682368236824
-0.00936121933103299,0.00700968332469535,0.823782378237824
-0.00936143724329946,0.00701050017386436,0.823882388238824
-0.0093616348300037,0.00701131545771915,0.823982398239824
-0.00936181229215598,0.00701212919015938,0.824082408240824
-0.00936196982862828,0.00701294138615381,0.824182418241824
-0.00936210763722319,0.00701375205853311,0.824282428242824
-0.00936222591039743,0.00701456122226595,0.824382438243824
-0.00936232484274603,0.0070153688901828,0.824482448244825
-0.00936240462565652,0.00701617507725253,0.824582458245825
-0.00936246544837785,0.0070169797963056,0.824682468246825
-0.00936250749695152,0.0070177830612416,0.824782478247825
-0.0093625309584882,0.00701858488489111,0.824882488248825
-0.00936253601582166,0.00701938528115368,0.824982498249825
-0.00936252285178574,0.00702018426179046,0.825082508250825
-0.00936249164600676,0.00702098184070127,0.825182518251825
-0.00936244257704164,0.00702177803071652,0.825282528252825
-0.00936237582130895,0.0070225728435974,0.825382538253825
-0.00936229155308906,0.0070233662932435,0.825482548254825
-0.00936218994773118,0.00702415839248539,0.825582558255826
-0.00936207117523886,0.00702494915201501,0.825682568256826
-0.00936193540561538,0.00702573858466292,0.825782578257826
-0.00936178280779493,0.00702652670325942,0.825882588258826
-0.00936161359989515,0.00702731380931999,0.825982598259826
-0.00936142794550414,0.00702809991246756,0.826082608260826
-0.00936124335924754,0.00702889133918036,0.826182618261826
-0.0093610598250875,0.00702968803492888,0.826282628262826
-0.00936087733019336,0.00703048994411466,0.826382638263826
-0.00936069585745799,0.00703129701220821,0.826482648264827
-0.00936051159410091,0.00703210414659245,0.826582658265827
-0.00936032455936799,0.00703291133978282,0.826682668266827
-0.0093601347735738,0.00703371858750267,0.826782678267827
-0.00935994226024114,0.00703452588547508,0.826882688268827
-0.00935974703647703,0.00703533322835395,0.826982698269827
-0.00935954912473481,0.00703614061079346,0.827082708270827
-0.00935934854426023,0.0070369480274475,0.827182718271827
-0.00935914531429889,0.00703775547510832,0.827282728272827
-0.00935893945516564,0.00703856294736094,0.827382738273827
-0.00935873098610617,0.00703937043992841,0.827482748274827
-0.00935851992743543,0.00704017794853392,0.827582758275828
-0.00935830629626055,0.00704098546783145,0.827682768276828
-0.00935809011396567,0.00704179299247499,0.827782778277828
-0.00935787139765799,0.00704260051925699,0.827882788278828
-0.00935765016551403,0.00704340804283135,0.827982798279828
-0.00935742643784863,0.00704421555892133,0.828082808280828
-0.00935720023283831,0.00704502306325001,0.828182818281828
-0.00935697156652108,0.00704583055047147,0.828282828282828
-0.0093567479757138,0.00704663552827184,0.828382838283828
-0.00935652940588708,0.00704743801375832,0.828482848284828
-0.00935631517702726,0.00704823926538385,0.828582858285829
-0.00935610524208961,0.00704903928956353,0.828682868286829
-0.0093558995550981,0.00704983809271255,0.828782878287829
-0.00935569671005014,0.00705063088479841,0.828882888288829
-0.00935549667166174,0.00705141771500447,0.828982898289829
-0.00935531072644737,0.00705220177811142,0.829082908290829
-0.00935513873647954,0.00705298309443404,0.829182918291829
-0.00935498056703869,0.00705376168642563,0.829282928292829
-0.00935483608554352,0.00705453757547025,0.829382938293829
-0.00935470515941276,0.00705531078295204,0.829482948294829
-0.00935458765820357,0.00705608132918586,0.82958295829583
-0.00935448345040394,0.00705684923555575,0.82968296829683
-0.00935439240877859,0.00705761452237658,0.82978297829783
-0.00935431440609234,0.0070583772099633,0.82988298829883
-0.009354249316179,0.00705913731863059,0.82998299829983
-0.00935419701394193,0.0070598948686935,0.83008300830083
-0.00935415737428414,0.00706064987832842,0.83018301830183
-0.00935413027638573,0.0070614023689195,0.83028302830283
-0.00935411559835744,0.00706215235864305,0.83038303830383
-0.00935411321830999,0.00706289986781411,0.83048304830483
-0.00935412301863103,0.00706364491353981,0.830583058305831
-0.00935412934510934,0.00706437985956735,0.830683068306831
-0.00935413223089008,0.00706510480105604,0.830783078307831
-0.00935413171232631,0.00706581983637245,0.830883088308831
-0.00935412782042484,0.0070665250596066,0.830983098309831
-0.00935412059046948,0.00706722056591751,0.831083108310831
-0.0093541100534671,0.00706790644832604,0.831183118311831
-0.00935409624256296,0.00706858279878355,0.831283128312831
-0.00935407918983322,0.00706924971138017,0.831383138313831
-0.00935405892735405,0.00706990727485963,0.831483148314831
-0.00935403548613223,0.00707055558010422,0.831583158315832
-0.00935400889824402,0.00707119471585804,0.831683168316832
-0.00935397919469612,0.00707182477086483,0.831783178317832
-0.00935394640542651,0.00707244583279942,0.831883188318832
-0.0093539105614418,0.00707305798612881,0.831983198319832
-0.00935387169267996,0.00707366131959692,0.832083208320832
-0.00935382982800933,0.00707425591660156,0.832183218321832
-0.0093537849984368,0.00707484186161002,0.832283228322832
-0.00935373723283097,0.00707541923695084,0.832383238323832
-0.00935368655899108,0.00707598812602191,0.832483248324832
-0.00935363300685493,0.00707654861115198,0.832583258325833
-0.00935357660422158,0.00707710077146202,0.832683268326833
-0.00935351737995982,0.00707764468821168,0.832783278327833
-0.00935345535973034,0.00707818044159103,0.832883288328833
-0.00935339057454011,0.00707870810858297,0.832983298329833
-0.00935332304791156,0.0070792277683083,0.833083308330833
-0.00935325280978257,0.00707973949774993,0.833183318331833
-0.00935317988581382,0.00708024337175201,0.833283328332833
-0.00935310591830225,0.00708073873489266,0.833383338333833
-0.00935303091793989,0.00708122566843143,0.833483348334834
-0.00935295489434967,0.00708170425362768,0.833583358335834
-0.00935287785822352,0.00708217457174102,0.833683368336834
-0.00935279982025347,0.00708263670082328,0.833783378337834
-0.00935272079006243,0.00708309072106472,0.833883388338834
-0.00935264077620398,0.00708353671158641,0.833983398339834
-0.00935257345165496,0.00708398289242633,0.834083408340834
-0.00935251869131855,0.00708442925716929,0.834183418341834
-0.00935247637544394,0.00708487580153846,0.834283428342834
-0.00935244638428032,0.00708532251698027,0.834383438343834
-0.00935242859593853,0.00708576939921781,0.834483448344834
-0.0093524228949444,0.0070862164407667,0.834583458345835
-0.00935242916368568,0.0070866636373502,0.834683468346835
-0.00935244728668829,0.00708711098041456,0.834783478347835
-0.00935247714740907,0.00708755846568296,0.834883488348835
-0.00935251863358161,0.00708800608674029,0.834983498349835
-0.00935257163293946,0.00708845383824045,0.835083508350835
-0.00935263603321639,0.00708890171376824,0.835183518351835
-0.00935271172321507,0.00708934970797765,0.835283528352835
-0.00935279859494607,0.00708979781552268,0.835383538353835
-0.00935289653828126,0.00709024602891884,0.835483548354836
-0.00935300544736948,0.0070906943449585,0.835583558355836
-0.00935312521422133,0.00709114275615737,0.835683568356836
-0.00935325573512384,0.00709159125930771,0.835783578357836
-0.00935339690422598,0.00709203984692514,0.835883588358836
-0.00935354861888415,0.00709248851366375,0.835983598359836
-0.00935371077538559,0.0070929372563157,0.836083608360836
-0.00935388327429434,0.00709338606739671,0.836183618361836
-0.00935406502609186,0.00709383971555524,0.836283628362836
-0.00935425594310351,0.00709429815053874,0.836383638363836
-0.00935445593551608,0.00709476132423299,0.836483648364836
-0.00935466491458566,0.00709522918745464,0.836583658365837
-0.00935488279370687,0.00709570169315874,0.836683668366837
-0.00935510948627408,0.0070961787943003,0.836783678367837
-0.00935534490568182,0.00709666044169593,0.836883688368837
-0.00935558896853227,0.00709714659043918,0.836983698369837
-0.00935584158928908,0.00709763719455421,0.837083708370837
-0.00935610268455431,0.00709813220699601,0.837183718371837
-0.00935637217199936,0.0070986315839274,0.837283728372837
-0.00935664996929557,0.00709913527937245,0.837383738373837
-0.00935693599732178,0.00709964324949381,0.837483748374838
-0.00935723017268017,0.0071001554493851,0.837583758375838
-0.00935753241838803,0.00710067183627795,0.837683768376838
-0.00935784265425509,0.00710119236633517,0.837783778377838
-0.00935816080222946,0.0071017169967886,0.837883788378838
-0.00935848678532851,0.00710224568486994,0.837983798379838
-0.00935882052550034,0.00710277838994966,0.838083808380838
-0.00935915505153698,0.00710330658940493,0.838183818381838
-0.0093594903538154,0.0071038303292116,0.838283828382838
-0.00935982642698976,0.00710434965106865,0.838383838383838
-0.00936016326250624,0.00710486459667501,0.838483848384838
-0.00936050085288063,0.00710537520986793,0.838583858385839
-0.00936083919169757,0.00710588153127724,0.838683868386839
-0.00936117827254193,0.00710638360260186,0.838783878387839
-0.00936151808685998,0.00710688146447159,0.838883888388839
-0.00936185862930571,0.00710737515858525,0.838983898389839
-0.00936219989132554,0.00710786472343429,0.839083908390839
-0.00936254186864267,0.00710835019964843,0.839183918391839
-0.00936288455163423,0.00710883162678813,0.839283928392839
-0.00936321991592651,0.00710929945365688,0.839383938393839
-0.00936354802994856,0.00710975381283587,0.83948394839484
-0.0093638689653369,0.00711019483262956,0.83958395839584
-0.0093641827883824,0.00711062264348079,0.83968396839684
-0.00936448956965231,0.00711103737262492,0.83978397839784
-0.00936478937543731,0.00711143914515859,0.83988398839884
-0.00936508227309729,0.00711182808724798,0.83998399839984
-0.00936536832892274,0.00711220432292064,0.84008400840084
-0.00936564760813527,0.0071125679751351,0.84018401840184
-0.00936592017488701,0.00711291916471126,0.84028402840284
-0.00936618609546857,0.00711325801246912,0.84038403840384
-0.00936644543189371,0.00711358463709038,0.84048404840484
-0.00936669824724557,0.00711389915725667,0.840584058405841
-0.00936694460567638,0.00711420168951106,0.840684068406841
-0.00936718456706137,0.0071144923503969,0.840784078407841
-0.00936741819448375,0.00711477125431888,0.840884088408841
-0.00936764554781885,0.00711503851461272,0.840984098409841
-0.00936786668694207,0.00711529424354464,0.841084108410841
-0.0093680816717289,0.00711553855338109,0.841184118411841
-0.00936829055991619,0.00711577155425011,0.841284128412841
-0.00936849341244862,0.00711599335521041,0.841384138413841
-0.00936869028492476,0.00711620406425166,0.841484148414842
-0.00936888123615094,0.00711640378936329,0.841584158415842
-0.00936906632172562,0.00711659263639652,0.841684168416842
-0.00936925734672677,0.00711677532267807,0.841784178417842
-0.00936945425341745,0.00711695190701417,0.841884188418842
-0.0093696636484073,0.00711713066931819,0.841984198419842
-0.00936988540980714,0.00711731158286007,0.842084208420842
-0.00937011276314224,0.0071174864126329,0.842184218421842
-0.00937034565281402,0.00711765521530452,0.842284228422842
-0.00937059067367102,0.00711782625154264,0.842384238423842
-0.0093708477081006,0.00711799949568638,0.842484248424842
-0.00937110999873562,0.00711816672876695,0.842584258425843
-0.00937137749425424,0.00711832800852139,0.842684268426843
-0.00937165677667432,0.00711849157530253,0.842784278427843
-0.00937194773266035,0.0071186574034494,0.842884288428843
-0.0093722502488767,0.00711882546623205,0.842984298429843
-0.00937256421305706,0.00711899574119715,0.843084308430843
-0.00937288951507335,0.00711916820268382,0.843184318431843
-0.0093732260458669,0.00711934282503111,0.843284328432843
-0.00937357369637881,0.00711951958578577,0.843384338433843
-0.00937392574559476,0.00711969029912446,0.843484348434843
-0.00937428215074645,0.00711985502385312,0.843584358435844
-0.00937464287120435,0.00712001381770897,0.843684368436844
-0.00937500786313099,0.00712016673842894,0.843784378437844
-0.00937539565903398,0.00712032391030272,0.843884388438844
-0.00937580604186511,0.0071204852894931,0.843984398439844
-0.00937623879778346,0.00712065083323181,0.844084408440844
-0.009376692236378,0.00712082186733156,0.844184418441844
-0.00937715298511834,0.0071209973386266,0.844284428442844
-0.00937763414281873,0.00712117819550063,0.844384438443844
-0.00937812878317763,0.00712136597226099,0.844484448444844
-0.00937863677468312,0.00712156059834025,0.844584458445845
-0.00937914635074852,0.00712176115849996,0.844684468446845
-0.00937965749533569,0.00712196759286483,0.844784478447845
-0.00938017019133742,0.00712217984690535,0.844884488448845
-0.00938068442378486,0.00712239786181531,0.844984498449845
-0.00938120017663996,0.00712262158306551,0.845084508450845
-0.00938171743386471,0.007122850953988,0.845184518451845
-0.00938223618155933,0.00712308592112257,0.845284528452845
-0.0093827564026167,0.00712332642780147,0.845384538453845
-0.00938328967223592,0.00712357323315944,0.845484548454845
-0.00938383559374249,0.00712381677423839,0.845584558455846
-0.00938439404417785,0.0071240570756303,0.845684568456846
-0.00938495954815011,0.00712429323706538,0.845784578457846
-0.00938553203723002,0.00712452529703518,0.845884588458846
-0.00938611144191943,0.00712475329616932,0.845984598459846
-0.00938669769592775,0.00712497727295907,0.846084608460846
-0.00938729073082581,0.00712519726696516,0.846184618461846
-0.00938789048139231,0.00712541331560967,0.846284628462846
-0.00938849688133663,0.00712562545738376,0.846384638463846
-0.00938910986650647,0.00712583372970971,0.846484648464847
-0.00938972937061121,0.00712603817000969,0.846584658465847
-0.00939035533270628,0.00712623881570568,0.846684668466847
-0.00939098768650107,0.0071264357020815,0.846784678467847
-0.00939162637212009,0.00712662886762849,0.846884688468847
-0.00939227043262608,0.00712681476900558,0.846984698469847
-0.00939291981455893,0.00712699347891867,0.847084708470847
-0.00939357446766587,0.00712716506365825,0.847184718471847
-0.00939423433848689,0.00712732959486113,0.847284728472847
-0.00939489937463097,0.00712748713667943,0.847384738473847
-0.00939556952691473,0.00712763775861141,0.847484748474847
-0.00939624474294723,0.00712778152694775,0.847584758475848
-0.00939692497461419,0.00712791850690977,0.847684768476848
-0.00939761017059386,0.0071280487626498,0.847784778477848
-0.00939830028277222,0.00712817236045844,0.847884788478848
-0.00939899742603397,0.00712827956630523,0.847984798479848
-0.00939970153195024,0.00712837053522469,0.848084808480848
-0.00940041253316114,0.00712844541904379,0.848184818481848
-0.00940113036444527,0.00712850437065869,0.848284828482848
-0.00940185496058112,0.00712854753975788,0.848384838483848
-0.00940258625527808,0.00712857507389142,0.848484848484849
-0.00940332418545321,0.00712858712167864,0.848584858485849
-0.00940406868588499,0.00712858382960048,0.848684868486849
-0.00940481969562894,0.00712856533986097,0.848784878487849
-0.00940557714946346,0.00712853179787191,0.848884888488849
-0.00940634098751332,0.00712848334476803,0.848984898489849
-0.00940711114669538,0.00712842012168439,0.849084908490849
-0.00940788756820353,0.00712834226654828,0.849184918491849
-0.0094086701900238,0.00712824991835599,0.849284928492849
-0.00940945895335016,0.00712814321289647,0.849384938493849
-0.00941025379830711,0.00712802228595874,0.849484948494849
-0.00941105466715772,0.00712788727119308,0.84958495849585
-0.00941186150216485,0.00712773830224998,0.84968496849685
-0.00941267424559166,0.00712757551064152,0.84978497849785
-0.0094134928397011,0.00712739902574137,0.84988498849885
-0.00941433387960366,0.00712722511227608,0.84998499849985
-0.00941519715787387,0.00712705374137724,0.85008500850085
-0.00941608246387854,0.00712688488845305,0.85018501850185
-0.00941698959446907,0.00712671852677346,0.85028502850285
-0.00941791834435826,0.00712655462960842,0.85038503850385
-0.00941886851253588,0.00712639317236624,0.850485048504851
-0.00941983989799157,0.00712623412831666,0.850585058505851
-0.00942081564579829,0.00712606133644609,0.850685068506851
-0.00942179571211877,0.00712587492505889,0.850785078507851
-0.00942278005632328,0.00712567502459779,0.850885088508851
-0.00942378528100669,0.00712547788588988,0.850985098509851
-0.00942481119050482,0.00712528348113583,0.851085108510851
-0.00942584094485931,0.00712507565680622,0.851185118511851
-0.00942689114987294,0.00712487066052039,0.851285128512851
-0.00942794497093343,0.00712465234088731,0.851385138513851
-0.00942901901063582,0.00712443694338786,0.851485148514851
-0.00943011307973097,0.00712422443594606,0.851585158515852
-0.00943122699003911,0.00712401479076258,0.851685168516852
-0.0094323439165709,0.00712379185858473,0.851785178517852
-0.00943348046512874,0.00712357187847831,0.851885188518852
-0.00943463645180988,0.00712335482264398,0.851985198519852
-0.00943581169271108,0.00712314065900566,0.852085208520852
-0.00943699995865172,0.00712291656994949,0.852185218521852
-0.00943820112239651,0.00712268264528845,0.852285228522852
-0.009439415060987,0.00712243896948975,0.852385238523852
-0.00944062558454088,0.00712217353860353,0.852485248524853
-0.00944183272406513,0.00712188656005525,0.852585258525853
-0.00944303650842816,0.00712157823806281,0.852685268526853
-0.00944423696756769,0.00712124877470573,0.852785278527853
-0.00944543413035223,0.0071208983699251,0.852885288528853
-0.00944664406370574,0.00712053928641803,0.852985298529853
-0.00944786664360048,0.00712017160116734,0.853085308530853
-0.00944910175028576,0.00711979538794792,0.853185318531853
-0.00945034926080302,0.00711941072267329,0.853285328532853
-0.00945160905754001,0.00711901767911852,0.853385338533853
-0.00945288102074574,0.00711861632892031,0.853485348534853
-0.00945416503387715,0.00711820674585365,0.853585358535854
-0.00945546098146025,0.00711778900262432,0.853685368536854
-0.00945676874802088,0.00711736316873067,0.853785378537854
-0.00945808821915443,0.00711692931687857,0.853885388538854
-0.00945941928259438,0.00711648751656618,0.853985398539854
-0.00946076182714368,0.00711603783622255,0.854085408540854
-0.00946211574267417,0.00711558034641511,0.854185418541854
-0.00946348091798879,0.00711511511450374,0.854285428542854
-0.00946485724723632,0.0071146422078483,0.854385438543854
-0.00946624462135806,0.0071141616938085,0.854485448544855
-0.00946764293450278,0.00711367363867511,0.854585458545855
-0.00946905208081934,0.00711317810873864,0.854685468546855
-0.00947047195766416,0.00711267517028986,0.854785478547855
-0.00947190246025528,0.00711216488534238,0.854885488548855
-0.00947334373935048,0.00711165118856602,0.854985498549855
-0.00947479569016772,0.00711113410882911,0.855085508550855
-0.0094762582100634,0.00711061367286182,0.855185518551855
-0.00947773119853259,0.00711008990953265,0.855285528552855
-0.0094792145540007,0.00710956284664084,0.855385538553855
-0.00948070817810115,0.00710903251198573,0.855485548554855
-0.00948221197139782,0.0071084989312283,0.855585558555856
-0.00948372583659339,0.00710796213323686,0.855685568556856
-0.00948524967852859,0.00710742214474166,0.855785578557856
-0.00948678339883673,0.00710687899247266,0.855885588558856
-0.00948832690556634,0.00710633270209084,0.855985598559856
-0.00948988010355813,0.00710578330139544,0.856085608560856
-0.00949144289979153,0.00710523081497823,0.856185618561856
-0.00949301520338425,0.00710467526956927,0.856285628562856
-0.00949459692238455,0.00710411669082945,0.856385638563856
-0.00949619388716047,0.00710355926896795,0.856485648564857
-0.00949780595230006,0.00710300298794685,0.856585658565857
-0.00949943297666857,0.00710244783600475,0.856685668566857
-0.00950107481806185,0.00710189379924217,0.856785678567857
-0.00950273133534507,0.00710134086589781,0.856885688568857
-0.0095044023916601,0.00710078902100281,0.856985698569857
-0.00950608784907973,0.00710023825279598,0.857085708570857
-0.00950778757181494,0.00709968854844673,0.857185718571857
-0.00950950142407708,0.00709913989512477,0.857285728572857
-0.00951122927328477,0.0070985922810688,0.857385738573857
-0.00951297098578743,0.00709804569344833,0.857485748574857
-0.0095147264322117,0.00709750012050225,0.857585758575858
-0.00951649548211447,0.0070969555493999,0.857685768576858
-0.00951827800719138,0.00709641196944952,0.857785778577858
-0.00952007387913806,0.00709586936782046,0.857885788578858
-0.00952188297178841,0.00709532773382068,0.857985798579858
-0.0095237051611148,0.00709478705461988,0.858085808580858
-0.00952554032202041,0.00709424731952587,0.858185818581858
-0.00952738833261607,0.0070937085178468,0.858285828582858
-0.00952924907101242,0.007093170636752,0.858385838583858
-0.00953112241532038,0.00709263366661882,0.858485848584858
-0.00953300824792742,0.00709209759461669,0.858585858585859
-0.0095349064501521,0.00709156241112285,0.858685868586859
-0.0095368169043818,0.00709102810544529,0.858785878587859
-0.00953873949514272,0.00709049466582261,0.858885888588859
-0.00954067410589152,0.00708996208370134,0.858985898589859
-0.00954262062436186,0.0070894303462511,0.859085908590859
-0.00954457893721814,0.00708889944384885,0.859185918591859
-0.00954654893219401,0.00708836936687185,0.859285928592859
-0.00954853049916143,0.0070878401035588,0.859385938593859
-0.00955052352692323,0.00708731164535623,0.859485948594859
-0.00955252790748992,0.00708678398157194,0.85958595859586
-0.0095545435328718,0.00708625710258326,0.85968596859686
-0.00955657029507945,0.00708573099876718,0.85978597859786
-0.00955860808933074,0.00708520565943176,0.85988598859886
-0.00956065681084372,0.00708468107495407,0.85998599859986
-0.00956271635483661,0.00708415723678065,0.86008600860086
-0.00956478661866572,0.00708363413421937,0.86018601860186
-0.00956686750075667,0.00708311175978576,0.86028602860286
-0.00956895889953513,0.0070825901027879,0.86038603860386
-0.00957106071556526,0.00708206915467204,0.86048604860486
-0.00957317284941102,0.0070815489068846,0.860586058605861
-0.00957529520163647,0.00708102934873349,0.860686068606861
-0.00957742767708248,0.00708051047380368,0.860786078607861
-0.0095795701773823,0.00707999227247206,0.860886088608861
-0.00958172031393493,0.00707947683075527,0.860986098609861
-0.00958387800975772,0.00707896412192306,0.861086108610861
-0.00958604836709061,0.00707846054515962,0.861186118611861
-0.00958822470982579,0.00707796446030649,0.861286128612861
-0.00959040697808787,0.00707747579358849,0.861386138613861
-0.0095925951141398,0.00707699447123075,0.861486148614862
-0.00959478905703691,0.00707652042373492,0.861586158615862
-0.00959698874904244,0.00707605357625686,0.861686168616862
-0.00959919413348835,0.00707559385929812,0.861786178617862
-0.00960140515156852,0.00707514120336065,0.861886188618862
-0.00960362174768438,0.00707469553680767,0.861986198619862
-0.00960584386516806,0.00707425679227938,0.862086208620862
-0.0096080714473519,0.00707382490027763,0.862186218621862
-0.00961030444077561,0.00707339979344247,0.862286228622862
-0.00961254278877142,0.00707298140441419,0.862386238623862
-0.00961478643894832,0.00707256966690202,0.862486248624862
-0.00961703533677699,0.00707216451461545,0.862586258625863
-0.00961928942772797,0.00707176588233298,0.862686268626863
-0.00962154866047958,0.00707137370483328,0.862786278627863
-0.00962381298264073,0.00707098791796393,0.862886288628863
-0.00962608079789029,0.00707060615236979,0.862986298629863
-0.00962835206987546,0.00707022836635177,0.863086308630863
-0.00963062676117407,0.00706985451714176,0.863186318631863
-0.00963289764717667,0.00706949213941816,0.863286328632863
-0.00963516475675188,0.00706914111770691,0.863386338633863
-0.0096374281198373,0.00706880133974185,0.863486348634864
-0.00963968776423227,0.00706847269432555,0.863586358635864
-0.00964194372094366,0.00706815506919177,0.863686368636864
-0.00964419601563245,0.00706784835635092,0.863786378637864
-0.00964644467823635,0.00706755244674412,0.863886388638864
-0.00964868973655448,0.00706726723345114,0.863986398639864
-0.00965093121731711,0.0070669926074131,0.864086408640864
-0.00965316914725429,0.0070667284659865,0.864186418641864
-0.00965540355523453,0.00706647470225094,0.864286428642864
-0.00965763446691862,0.0070662312146321,0.864386438643864
-0.00965986190796752,0.00706599789834803,0.864486448644864
-0.00966208590618057,0.0070657746528935,0.864586458645865
-0.00966430648614936,0.00706556137776349,0.864686468646865
-0.00966652367460414,0.00706535797138349,0.864786478647865
-0.00966873749720559,0.00706516433645611,0.864886488648865
-0.0096709479785455,0.00706498037461451,0.864986498649865
-0.00967315514321556,0.00706480598749201,0.865086508650865
-0.00967535901794583,0.0070646410799295,0.865186518651865
-0.00967755962412044,0.00706448555676777,0.865286528652865
-0.00967975698953872,0.00706433932391698,0.865386538653865
-0.00968195113558455,0.00706420228621792,0.865486548654866
-0.00968414208684979,0.00706407435278831,0.865586558655866
-0.00968632986685695,0.0070639554295382,0.865686568656866
-0.00968851450019753,0.00706384542772379,0.865786578657866
-0.00969069600825577,0.0070637442553934,0.865886588658866
-0.00969287441562326,0.00706365182487248,0.865986598659866
-0.00969504974368415,0.00706356804634784,0.866086608660866
-0.00969722201596093,0.00706349283321393,0.866186618661866
-0.00969939125383756,0.00706342609779619,0.866286628662866
-0.00970155747976737,0.00706336775455816,0.866386638663866
-0.00970372071620368,0.00706331771796376,0.866486648664866
-0.00970588098346124,0.00706327590354569,0.866586658665867
-0.0097080383039935,0.00706324222790615,0.866686668666867
-0.00971019269811529,0.00706321660871641,0.866786678667867
-0.00971234418827977,0.00706319896364784,0.866886688668867
-0.00971449279266351,0.00706318921037171,0.866986698669867
-0.00971663853478903,0.00706318726869785,0.867086708670867
-0.00971878143283262,0.00706319306057427,0.867186718671867
-0.00972092150710935,0.00706320650474152,0.867286728672867
-0.00972305877900308,0.0070632275231477,0.867386738673867
-0.00972519326775965,0.00706325603987947,0.867486748674868
-0.00972732499262467,0.00706329197688475,0.867586758675868
-0.00972945397284381,0.00706333525825037,0.867686768676868
-0.00973158022766274,0.00706338580806253,0.867786778677868
-0.00973370377739634,0.00706344355147725,0.867886788678868
-0.00973582463915182,0.00706350841578856,0.867986798679868
-0.00973794283324412,0.00706358032615219,0.868086808680868
-0.00974005837678048,0.00706365921093155,0.868186818681868
-0.00974217129007566,0.00706374499848992,0.868286828682868
-0.0097442815880987,0.00706383761612152,0.868386838683868
-0.00974637260730988,0.00706392995576014,0.868486848684868
-0.00974844452519705,0.00706402201633662,0.868586858685869
-0.00975049751924805,0.00706411379571258,0.868686868686869
-0.00975253176374317,0.00706420529281864,0.868786878687869
-0.00975454743296242,0.00706429650551664,0.868886888688869
-0.00975654469904762,0.00706438743380638,0.868986898689869
-0.00975852373307153,0.00706447807661877,0.869086908690869
-0.00976048470289904,0.00706456843074607,0.869186918691869
-0.00976242777639507,0.00706465849725767,0.869286928692869
-0.00976435311821707,0.0070647482729458,0.869386938693869
-0.00976626089302239,0.00706483775887977,0.86948694869487
-0.00976815126439912,0.00706492695399037,0.86958695869587
-0.0097700243916587,0.00706501585506988,0.86968696869687
-0.00977188043518165,0.00706510446425685,0.86978697869787
-0.00977371955321015,0.00706519277834363,0.86988698869887
-0.00977554190184788,0.00706528079733013,0.86998699869987
-0.00977734804242681,0.00706537180901778,0.87008700870087
-0.00977913812356625,0.00706546578453806,0.87018701870187
-0.00978091229388553,0.00706556269502245,0.87028702870287
-0.00978267327664648,0.00706566982602498,0.87038703870387
-0.0097844211926691,0.00706578707704044,0.87048704870487
-0.00978615616170409,0.00706591435290981,0.870587058705871
-0.00978787830136407,0.00706605155526622,0.870687068706871
-0.00978958772926122,0.00706619859108904,0.870787078707871
-0.00979128456193897,0.00706635536414985,0.870887088708871
-0.00979296891594029,0.00706652178142801,0.870987098709871
-0.0097946409035318,0.00706669775097204,0.871087108710871
-0.00979630063804893,0.00706688318083029,0.871187118711871
-0.00979794823175809,0.00706707797905129,0.871287128712871
-0.00979958379478726,0.00706728205689121,0.871387138713871
-0.00980120743833368,0.00706749532453675,0.871487148714872
-0.00980281927038695,0.00706771769431346,0.871587158715872
-0.00980441939893648,0.00706794907854652,0.871687168716872
-0.0098060079298336,0.00706818939169954,0.871787178717872
-0.00980758496999862,0.00706843854609798,0.871887188718872
-0.00980915062314433,0.00706869645941312,0.871987198719872
-0.0098107049929834,0.00706896304610848,0.872087208720872
-0.00981224204386106,0.00706923717068998,0.872187218721872
-0.00981376193508865,0.00706951875831326,0.872287228722872
-0.00981526482383908,0.00706980773841089,0.872387238723872
-0.00981675086621603,0.007070104038277,0.872487248724872
-0.00981822021618503,0.00707040758734414,0.872587258725873
-0.00981967302878042,0.00707071831504491,0.872687268726873
-0.00982110945475997,0.00707103615188106,0.872787278727873
-0.00982252964381228,0.00707136102942343,0.872887288728873
-0.00982393374562587,0.00707169287924315,0.872987298729873
-0.00982532190881987,0.00707203163291117,0.873087308730873
-0.00982671156889913,0.00707236615787853,0.873187318731873
-0.00982810158502317,0.00707270742310601,0.873287328732873
-0.00982949195184605,0.00707305536551056,0.873387338733873
-0.00983088266295251,0.00707340992093986,0.873487348734873
-0.00983227371299652,0.00707377102738033,0.873587358735874
-0.00983366509770125,0.00707413862067955,0.873687368736874
-0.00983505680958243,0.00707451263989292,0.873787378737874
-0.00983644884329385,0.00707489302514515,0.873887388738874
-0.00983784119562797,0.00707527971335319,0.873987398739874
-0.00983923385910031,0.00707567264571071,0.874087408740874
-0.00984062682943422,0.00707607176234242,0.874187418741874
-0.0098420201023527,0.00707647700444219,0.874287428742874
-0.00984341367037137,0.0070768883132036,0.874387438743874
-0.00984480666102015,0.00707730397683168,0.874487448744874
-0.00984619907964487,0.00707772395469668,0.874587458745875
-0.00984759602634734,0.00707815203819496,0.874687468746875
-0.00984899745835921,0.0070785881503437,0.874787478747875
-0.0098504033318432,0.00707903221736794,0.874887488748875
-0.00985181360510049,0.00707948416228495,0.874987498749875
-0.0098532282353628,0.00707994391131975,0.875087508750875
-0.00985464718093114,0.00708041139176647,0.875187518751875
-0.00985607040010677,0.00708088652985013,0.875287528752875
-0.00985749785225971,0.00708136925286464,0.875387538753875
-0.00985892949569122,0.00708185949024288,0.875487548754875
-0.00986036529190985,0.00708235717034794,0.875587558755876
-0.00986180519814743,0.0070828622226124,0.875687568756876
-0.00986324917698196,0.0070833745775382,0.875787578757876
-0.00986469718885272,0.00708389416562693,0.875887588758876
-0.00986613463592185,0.00708441836305286,0.875987598759876
-0.00986756161548685,0.0070849471291861,0.876087608760876
-0.00986897822377592,0.00708548042018946,0.876187618761876
-0.00987038455487918,0.00708601819864057,0.876287628762876
-0.00987178070288646,0.00708656042177155,0.876387638763876
-0.00987316676081843,0.00708710705109092,0.876487648764877
-0.00987454282062664,0.00708765804810743,0.876587658765877
-0.00987590897212421,0.00708821337219127,0.876687668766877
-0.00987726530726269,0.00708877298485108,0.876787678767877
-0.00987861191371682,0.00708933684973404,0.876887688768877
-0.00987994888236881,0.00708990492727954,0.876987698769877
-0.00988127629875491,0.00709047718220385,0.877087708770877
-0.0098825942494808,0.00709105357494643,0.877187718771877
-0.00988390282222109,0.00709163407022367,0.877287728772877
-0.0098852021014428,0.00709221863168248,0.877387738773877
-0.00988649217054402,0.00709280722403925,0.877487748774877
-0.00988777274297794,0.00709339879305912,0.877587758775878
-0.00988904390321174,0.00709399331308115,0.877687768776878
-0.00989029622514565,0.00709459376718372,0.877787778777878
-0.00989152747735154,0.00709520930988875,0.877887788778878
-0.00989273785977057,0.00709583979685385,0.877987798779878
-0.00989392757020544,0.00709648508694415,0.878087808780878
-0.00989509680432021,0.00709714503795544,0.878187818781878
-0.00989624575671023,0.00709781951089132,0.878287828782878
-0.0098973746187628,0.00709850836889369,0.878387838783878
-0.00989848358079626,0.00709921147296604,0.878487848784879
-0.00989957615407543,0.00709992503812743,0.878587858785879
-0.00990065249470419,0.00710064896280336,0.878687868786879
-0.00990171275557851,0.00710138315076553,0.878787878787879
-0.00990275708852546,0.00710212750257799,0.878887888788879
-0.00990378564430271,0.00710288192415091,0.878987898789879
-0.00990479857366787,0.00710364631818671,0.879087908790879
-0.00990579602310208,0.00710442059059536,0.879187918791879
-0.00990677813908602,0.0071052046483563,0.879287928792879
-0.00990774506703155,0.00710599839737942,0.879387938793879
-0.00990869695021181,0.0071068017467826,0.879487948794879
-0.00990963393190028,0.0071076146046142,0.87958795879588
-0.00991055615216255,0.00710843688106111,0.87968796879688
-0.00991146375106427,0.00710926848631023,0.87978797879788
-0.00991235686546348,0.007110109332687,0.87988798879888
-0.00991323563542603,0.00711095933144731,0.87998799879988
-0.00991410019353302,0.00711181839598572,0.88008800880088
-0.00991495067557339,0.00711268644076593,0.88018801880188
-0.00991578721519761,0.00711356338025177,0.88028802880288
-0.0099166099428485,0.00711444912997596,0.88038803880388
-0.00991741898896899,0.00711534360547159,0.880488048804881
-0.009918214485071,0.00711624672440984,0.880588058805881
-0.00991899655625134,0.00711715840446199,0.880688068806881
-0.00991976533188385,0.00711807856543795,0.880788078807881
-0.00992052204903713,0.00711900876302894,0.880888088808881
-0.00992128730698944,0.00711994861018328,0.880988098809881
-0.00992206102234297,0.00712089801067259,0.881088108810881
-0.00992284311383827,0.00712185687254548,0.881188118811881
-0.00992363350128507,0.00712282510278103,0.881288128812881
-0.00992443210235456,0.00712380260942794,0.881388138813881
-0.00992523883792584,0.00712478930267293,0.881488148814881
-0.00992605362994693,0.00712578509163371,0.881588158815882
-0.00992687640036591,0.00712678988863563,0.881688168816882
-0.0099277070700619,0.00712780360493478,0.881788178817882
-0.00992854556419046,0.00712882615285642,0.881888188818882
-0.00992939180576896,0.00712985744472589,0.881988198819882
-0.00993024571888398,0.0071308973971453,0.882088208820882
-0.00993110722869124,0.00713194592350909,0.882188218821882
-0.00993197836881629,0.00713301185437066,0.882288228822882
-0.00993285904516898,0.00713409502721101,0.882388238823882
-0.00993374916900551,0.00713519527844189,0.882488248824883
-0.00993464864944357,0.00713631244554447,0.882588258825883
-0.00993555739773925,0.00713744637027661,0.882688268826883
-0.00993648129665125,0.00713859797856849,0.882788278827883
-0.0099374202071832,0.00713976710469385,0.882888288828883
-0.00993837399033849,0.00714095358827188,0.882988298829883
-0.00993934251032831,0.0071421572657145,0.883088308830883
-0.00994032563029453,0.00714337797877964,0.883188318831883
-0.00994132321551748,0.00714461556815586,0.883288328832883
-0.00994233513341608,0.00714586987773946,0.883388338833883
-0.00994336125033967,0.00714714075249592,0.883488348834883
-0.00994438754154344,0.00714843104612981,0.883588358835884
-0.00994541400275059,0.00714974057794583,0.883688368836884
-0.00994644063289202,0.0071510691672484,0.883788378837884
-0.00994746742769071,0.00715241663441149,0.883888388838884
-0.00994849438500849,0.00715378280194709,0.883988398839884
-0.0099495215027067,0.00715516749557518,0.884088408840884
-0.00995054877864707,0.00715657054101547,0.884188418841884
-0.00995157620855278,0.00715799176505695,0.884288428842884
-0.00995260379242392,0.00715943099876543,0.884388438843884
-0.00995363152598348,0.00716088806999917,0.884488448844885
-0.00995465940816235,0.00716236281410072,0.884588458845885
-0.00995568743468372,0.00716385506427436,0.884688468846885
-0.00995671560554768,0.00716536465693201,0.884788478847885
-0.00995774391647722,0.00716689142741612,0.884888488848885
-0.00995877236640324,0.00716843521641544,0.884988498849885
-0.00995980095211819,0.00716999586248025,0.885088508850885
-0.00996082967148362,0.00717157320843749,0.885188518851885
-0.00996185852343024,0.00717316709818354,0.885288528852885
-0.00996288750368133,0.00717477737454533,0.885388538853885
-0.00996391661223687,0.00717640388569608,0.885488548854885
-0.00996494584481996,0.00717804647873955,0.885588558855886
-0.00996597520036159,0.00717970500184894,0.885688568856886
-0.00996700467672321,0.00718137930533558,0.885788578857886
-0.00996803427176635,0.0071830692427186,0.885888588858886
-0.00996906398335285,0.00718477466644804,0.885988598859886
-0.00997009380934404,0.00718649543111194,0.886088608860886
-0.00997112374760157,0.00718823139343728,0.886188618861886
-0.00997215379598716,0.00718998241015054,0.886288628862886
-0.00997318395343154,0.0071917483390478,0.886388638863886
-0.00997421421565787,0.00719352904220166,0.886488648864887
-0.00997524458266615,0.00719532437954645,0.886588658865887
-0.00997627505231802,0.00719713421529341,0.886688668866887
-0.00997730562247492,0.00719895841151508,0.886788678867887
-0.0099783362899295,0.00720079683563043,0.886888688868887
-0.00997936705468156,0.00720264935185034,0.886988698869887
-0.00998039791352355,0.00720451582973218,0.887088708870887
-0.00998142886538619,0.00720639613669456,0.887188718871887
-0.00998245990813122,0.0072082901455023,0.887288728872887
-0.00998349103962016,0.00721019772464328,0.887388738873887
-0.00998452225771457,0.0072121187490208,0.887488748874887
-0.00998555356241444,0.00721405309246865,0.887588758875888
-0.00998658494944303,0.00721600062882094,0.887688768876888
-0.00998761641880035,0.00721796123511911,0.887788778877888
-0.00998864796834793,0.00721993478840491,0.887888788878888
-0.00998967959487814,0.00722192116678898,0.887988798879888
-0.00999071129946024,0.00722392025158968,0.888088808880888
-0.00999174307781741,0.00722593192305632,0.888188818881888
-0.00999277492888037,0.00722795606143809,0.888288828882888
-0.00999380685158004,0.00722999255233009,0.888388838883888
-0.00999483884377795,0.00723204127811989,0.888488848884888
-0.00999587090440492,0.00723410212547207,0.888588858885889
-0.00999690303132249,0.00723617497891255,0.888688868886889
-0.00999794898518214,0.00723825648969523,0.888788878887889
-0.00999900863874886,0.00724034657549165,0.888888888888889
-0.0100000818658564,0.00724244515824975,0.888988898889889
-0.0100011685392696,0.00724455215777934,0.889088908890889
-0.0100022746005534,0.007246660113177,0.889188918891889
-0.010003399866874,0.00724876901375082,0.889288928892889
-0.0100045441596742,0.00725087884880857,0.889388938893889
-0.0100057068695082,0.00725298384358125,0.889488948894889
-0.0100068878242339,0.00725508404083695,0.88958895889589
-0.0100080868538481,0.00725717948334385,0.88968896889689
-0.0100093037894166,0.00725927021280086,0.88978897889789
-0.0100105384652128,0.00726135626876852,0.88988898889889
-0.0100117907155101,0.00726343769294573,0.88998899889989
-0.0100130603756511,0.00726551452596233,0.89008900890089
-0.010014347284186,0.00726758680630956,0.89018901890189
-0.0100156512796653,0.00726965457568643,0.89028902890289
-0.0100169722017083,0.00727171787151502,0.89038903890389
-0.0100183098931419,0.00727377673442516,0.89048904890489
-0.0100196641978626,0.00727583120076963,0.890589058905891
-0.0100210349586973,0.00727788131010908,0.890689068906891
-0.0100224220248884,0.0072799270987964,0.890789078907891
-0.0100238252414012,0.00728196860532295,0.890889088908891
-0.0100252444574782,0.00728400586604154,0.890989098909891
-0.0100266622172997,0.00728603522855258,0.891089108910891
-0.0100280785315578,0.0072880567644925,0.891189118911891
-0.0100294934141522,0.00729007054763646,0.891289128912891
-0.0100309068779132,0.00729207665175944,0.891389138913891
-0.0100323189356714,0.00729407514742896,0.891489148914892
-0.0100337295981188,0.00729606610521244,0.891589158915892
-0.010035138879155,0.0072980495967465,0.891689168916892
-0.0100365467894721,0.00730002569259865,0.891789178917892
-0.0100379533429697,0.00730199445905949,0.891889188918892
-0.0100393585503398,0.00730395596776563,0.891989198919892
-0.0100407624233437,0.00730591028393848,0.892089208920892
-0.0100421649748119,0.00730785747707638,0.892189218921892
-0.0100435662165056,0.00730979761133147,0.892289228922892
-0.0100449661580475,0.00731173075513281,0.892389238923892
-0.0100463648122682,0.00731365697263262,0.892489248924892
-0.0100477621909289,0.00731557632905232,0.892589258925893
-0.0100491583047216,0.00731748888747496,0.892689268926893
-0.0100505531654076,0.00731939471312186,0.892789278927893
-0.0100519467826096,0.00732129386693779,0.892889288928893
-0.0100533391691583,0.00732318641307489,0.892989298929893
-0.0100547303336072,0.00732507241354693,0.893089308930893
-0.0100561202898558,0.00732695192716013,0.893189318931893
-0.0100575090453886,0.00732882501699762,0.893289328932893
-0.0100588966130363,0.00733069174293473,0.893389338933893
-0.0100602830024214,0.00733255216270839,0.893489348934894
-0.0100616682231669,0.00733440633726328,0.893589358935894
-0.010063052287034,0.00733625432433643,0.893689368936894
-0.0100644487205186,0.00733809185138973,0.893789378937894
-0.0100658574006624,0.00733991901679013,0.893889388938894
-0.0100672782034376,0.00734173591569665,0.893989398939894
-0.0100687110090934,0.00734354264540686,0.894089408940894
-0.0100701556978792,0.00734533929894142,0.894189418941894
-0.010071612150044,0.00734712597145953,0.894289428942894
-0.0100730790237371,0.00734890504300857,0.894389438943894
-0.0100745562131076,0.00735067658629431,0.894489448944894
-0.0100760436144426,0.00735244066760755,0.894589458945895
-0.0100775411240292,0.00735419735858489,0.894689468946895
-0.0100790486413624,0.00735594672658612,0.894789478947895
-0.0100805660627294,0.00735768883790183,0.894889488948895
-0.0100820908284567,0.00735941763014711,0.894989498949895
-0.0100836228636998,0.00736113322841887,0.895089508950895
-0.0100851620946837,0.00736283575674464,0.895189518951895
-0.0100867084497719,0.00736452533808288,0.895289528952895
-0.0100882618551893,0.0073662020921844,0.895389538953895
-0.0100898222403684,0.00736786614200764,0.895489548954896
-0.0100913895347416,0.00736951760623413,0.895589558955896
-0.0100929636677418,0.00737115660140723,0.895689568956896
-0.0100945445698706,0.00737278324727763,0.895789578957896
-0.0100961321737682,0.00737439765718096,0.895889588958896
-0.0100977264099361,0.00737599994766038,0.895989598959896
-0.010099327212084,0.00737759023312077,0.896089608960896
-0.0101009345139212,0.00737916862369,0.896189618961896
-0.010102548249157,0.00738073523270379,0.896289628962896
-0.0101041683515008,0.00738229017135928,0.896389638963896
-0.0101057947578696,0.00738383354764597,0.896489648964896
-0.0101074371595256,0.00738536364014595,0.896589658965897
-0.0101090954057112,0.0073868805686101,0.896689668966897
-0.0101107693467378,0.00738838445278914,0.896789678967897
-0.0101124588350553,0.00738987541136479,0.896889688968897
-0.010114163725252,0.0073913535619493,0.896989698969897
-0.0101158838697778,0.00739281902001684,0.897089708970897
-0.0101176191274979,0.00739427190104128,0.897189718971897
-0.0101193697357754,0.00739572063997062,0.897289728972897
-0.0101211355481294,0.00739716527208857,0.897389738973897
-0.0101229164223559,0.00739860583267884,0.897489748974898
-0.0101247122141122,0.00740004235595597,0.897589758975898
-0.0101265227822637,0.00740147487720366,0.897689768976898
-0.0101283389156204,0.00740290360063991,0.897789778977898
-0.0101301605607221,0.00740432855727142,0.897889788978898
-0.010131987660901,0.00740574977917452,0.897989798979898
-0.0101338201637663,0.00740716729735594,0.898089808980898
-0.0101356580158576,0.00740858114175354,0.898189818981898
-0.0101374930431127,0.00740998566697178,0.898289828982898
-0.0101393252711926,0.00741138095747765,0.898389838983898
-0.0101411547214813,0.0074127670945307,0.898489848984898
-0.0101429814196397,0.00741414416259802,0.898589858985899
-0.0101447945998557,0.00741550656867507,0.898689868986899
-0.0101465943925723,0.00741685445282753,0.898789878987899
-0.0101483809282323,0.00741818795512115,0.898889888988899
-0.0101501543308634,0.00741950721348315,0.898989898989899
-0.0101519147298391,0.00742081236584072,0.899089908990899
-0.0101536622481179,0.00742210354691373,0.899189918991899
-0.0101553970086583,0.00742338089142171,0.899289928992899
-0.010157119136557,0.00742464453194598,0.899389938993899
-0.0101588287515648,0.00742589460106771,0.8994899489949
-0.0101605292526803,0.00742713818867662,0.8995899589959
-0.0101622207286475,0.00742837535464819,0.8996899689969
-0.0101639032639334,0.00742960615885774,0.8997899789979
-0.0101655769419359,0.00743083066011158,0.8998899889989
-0.0101672418492605,0.0074320489193542,0.8999899989999
-0.0101688980660975,0.00743326099325345,0.9000900090009
-0.0101705456769139,0.00743446693954637,0.9001900190019
-0.0101721847629693,0.00743566681596991,0.9002900290029
-0.0101738154033847,0.0074368606791919,0.9003900390039
-0.0101754376804888,0.00743804858374166,0.9004900490049
-0.0101770516723335,0.00743923058735622,0.900590059005901
-0.0101786574569706,0.00744040674349578,0.900690069006901
-0.0101802551135213,0.00744157710668974,0.900790079007901
-0.0101818447168296,0.00744274173253667,0.900890089008901
-0.0101834263460169,0.00744390067235842,0.900990099009901
-0.0101850000748581,0.00744505398068418,0.901090109010901
-0.0101865659781974,0.00744620170883598,0.901190119011901
-0.0101881241308792,0.00744734390920467,0.901290129012901
-0.0101896746056092,0.00744848063418117,0.901390139013901
-0.0101912174761626,0.00744961193294896,0.901490149014902
-0.0101927519684357,0.00745074437576468,0.901590159015902
-0.0101942781647575,0.0074518779476596,0.901690169016902
-0.0101957976539645,0.00745300795910613,0.901790179017902
-0.0101973105012781,0.0074541344443189,0.901890189018902
-0.0101988171632484,0.00745526093167003,0.901990199019902
-0.0102003176986815,0.00745638742115963,0.902090209020902
-0.0102018121663836,0.00745751390957995,0.902190219021902
-0.0102033006240918,0.00745864039586199,0.902290229022902
-0.0102047831306122,0.0074597668789363,0.902390239023902
-0.0102062597415435,0.00746089335666469,0.902490249024902
-0.0102077305135533,0.00746201982690851,0.902590259025903
-0.0102091955033096,0.00746314628859887,0.902690269026903
-0.0102106547653417,0.00746427273959711,0.902790279027903
-0.0102121083563174,0.00746539917883405,0.902890289028903
-0.0102135563286277,0.00746652560524069,0.902990299029903
-0.0102149987368019,0.00746765201667839,0.903090309030903
-0.0102164356343004,0.00746877841100877,0.903190319031903
-0.0102178670745831,0.00746990478930122,0.903290329032903
-0.010219293108972,0.00747103114727871,0.903390339033903
-0.010220713789858,0.00747215748601061,0.903490349034903
-0.0102221291685629,0.0074732838022892,0.903590359035904
-0.0102235392964084,0.00747441009611446,0.903690369036904
-0.010224944222578,0.00747553636534812,0.903790379037904
-0.0102263439983933,0.00747666260999,0.903890389038904
-0.0102277386730379,0.00747778882790182,0.903990399039904
-0.010229128295695,0.0074789150180144,0.904090409040904
-0.0102305129134096,0.00748004118032765,0.904190419041904
-0.0102318925764343,0.00748116731163401,0.904290429042904
-0.0102332673307448,0.00748229341300258,0.904390439043904
-0.0102346443656668,0.0074834197506653,0.904490449044904
-0.0102360236576778,0.00748454632034516,0.904590459045905
-0.0102374051843245,0.00748567311669615,0.904690469046905
-0.0102387889199461,0.00748680013437235,0.904790479047905
-0.0102401748431584,0.00748792736909693,0.904890489048905
-0.0102415629293698,0.00748905481552379,0.904990499049905
-0.0102429531582654,0.00749018246830701,0.905090509050905
-0.0102443455041843,0.00749131032530812,0.905190519051905
-0.0102457399468116,0.00749243837797348,0.905290529052905
-0.0102471364636941,0.0074935666252339,0.905390539053905
-0.0102485350323785,0.007494695059605,0.905490549054905
-0.0102499356304115,0.00749582367787914,0.905590559055906
-0.0102513382385475,0.0074969524747103,0.905690569056906
-0.0102527428332639,0.00749808144582166,0.905790579057906
-0.0102541493942459,0.00749921058800557,0.905890589058906
-0.0102555579001095,0.00750033989484693,0.905990599059906
-0.0102569683305396,0.00750146936206882,0.906090609060906
-0.0102583735806779,0.00750259878973008,0.906190619061906
-0.0102597736997076,0.00750372817462325,0.906290629062906
-0.0102611687368122,0.00750485751674832,0.906390639063906
-0.0102625587411751,0.00750598681610521,0.906490649064907
-0.0102639437609103,0.00750711606948637,0.906590659065907
-0.0102653238430628,0.00750824527796088,0.906690669066907
-0.0102666990368161,0.00750937443939056,0.906790679067907
-0.010268069389215,0.00751050355377514,0.906890689068907
-0.010269434944097,0.00751163261897643,0.906990699069907
-0.0102707957506453,0.00751276163499434,0.907090709070907
-0.0102721518526973,0.00751389060182887,0.907190719071907
-0.0102735032962289,0.00751501951734165,0.907290729072907
-0.0102748501261466,0.00751614838046341,0.907390739073907
-0.0102761923862876,0.00751727719226342,0.907490749074907
-0.0102775301204895,0.00751840594953405,0.907590759075908
-0.0102788633736585,0.00751953465441364,0.907690769076908
-0.0102801921864248,0.00752066330369476,0.907790779077908
-0.0102815166047637,0.0075217918973772,0.907890789078908
-0.0102828366682361,0.00752292043653026,0.907990799079908
-0.01028415241961,0.00752404891794628,0.908090809080908
-0.0102854639016536,0.00752517734269454,0.908190819081908
-0.0102867711539273,0.00752630570863658,0.908290829082908
-0.0102880742181301,0.00752743401684168,0.908390839083908
-0.0102893731338226,0.00752856226624056,0.908490849084909
-0.0102906679416345,0.00752969045576394,0.908590859085909
-0.0102919586811263,0.00753081858434283,0.908690869086909
-0.0102932453907895,0.00753194665304622,0.908790879087909
-0.0102945281101845,0.00753307466080503,0.908890889088909
-0.0102958068788717,0.00753420260655007,0.908990899089909
-0.0102970817321351,0.00753533049028124,0.909090909090909
-0.0102983527106043,0.00753645831199864,0.909190919091909
-0.0102996198506322,0.00753758606956382,0.909290929092909
-0.0103008816970327,0.00753871713524519,0.909390939093909
-0.0103021383011274,0.00753985147482832,0.909490949094909
-0.0103033897163766,0.00754098905730623,0.90959095909591
-0.0103046359908944,0.00754212984953358,0.90969096909691
-0.0103058771760026,0.00754327382157275,0.90979097909791
-0.0103071133208846,0.00754442094241687,0.90989098909891
-0.010308344475793,0.00754557118105887,0.90999099909991
-0.0103095706899111,0.00754672450542275,0.91009100910091
-0.0103107920092148,0.0075478808877092,0.91019101910191
-0.0103120084839564,0.00754904029691133,0.91029102910291
-0.0103132201611812,0.00755020270309143,0.91039103910391
-0.0103144320746999,0.00755137747461217,0.910491049104911
-0.0103156442245126,0.00755256449065372,0.910591059105911
-0.0103168566063425,0.00755376362932665,0.910691069106911
-0.010318069216982,0.00755497477408788,0.910791079107911
-0.0103192820532236,0.00755619780411742,0.910891089108911
-0.0103204951129286,0.00755743260607967,0.910991099109911
-0.0103217083928897,0.00755867906236209,0.911091109110911
-0.0103229258277762,0.00755992748063333,0.911191119111911
-0.0103241473758895,0.00756117784057852,0.911291129112911
-0.0103253729944611,0.00756243012402107,0.911391139113911
-0.0103266026417923,0.00756368430957704,0.911491149114911
-0.0103278362761841,0.00756494037693146,0.911591159115912
-0.010329073859145,0.00756619830897721,0.911691169116912
-0.0103303153489764,0.00756745808646853,0.911791179117912
-0.0103315607050482,0.00756871968909045,0.911891189118912
-0.0103328119085951,0.00756998674358214,0.911991199119912
-0.0103340689008108,0.00757125919755239,0.912091209120912
-0.0103353316239582,0.00757253699647191,0.912191219121912
-0.0103366000235081,0.00757382009008814,0.912291229122912
-0.0103378808664505,0.0075751066746545,0.912391239123912
-0.0103391740351732,0.00757639671809476,0.912491249124913
-0.010340479408856,0.007577690184056,0.912591259125913
-0.0103417968709558,0.0075789870383238,0.912691269126913
-0.0103431263049293,0.00758028724775271,0.912791279127913
-0.0103444675963718,0.00758159077919758,0.912891289128913
-0.0103458206287401,0.00758289759737461,0.912991299129913
-0.010347185290837,0.00758420767127689,0.913091309130913
-0.010348561470396,0.00758552096775901,0.913191319131913
-0.0103499490551509,0.00758683745474507,0.913291329132913
-0.0103513438826915,0.00758814763342931,0.913391339133913
-0.010352745884589,0.00758945156154868,0.913491349134913
-0.0103541537318231,0.00759075209066956,0.913591359135914
-0.0103555673709335,0.00759204925286803,0.913691369136914
-0.0103569744440641,0.00759333618171787,0.913791379137914
-0.010358375015367,0.00759461297879358,0.913891389138914
-0.0103597691489945,0.00759587973925417,0.913991399139914
-0.0103611569069604,0.00759713656146651,0.914091409140914
-0.0103625383534168,0.00759838353952034,0.914191419141914
-0.0103639135493085,0.00759962076857487,0.914291429142914
-0.0103652825555799,0.00760084834272012,0.914391439143914
-0.010366645434245,0.00760206635497675,0.914491449144915
-0.0103680022451791,0.00760327489622695,0.914591459145915
-0.0103693530471885,0.00760447405949166,0.914691469146915
-0.0103706979001485,0.00760566393351461,0.914791479147915
-0.010372036860727,0.00760684460703982,0.914891489148915
-0.0103733699898685,0.00760801617094949,0.914991499149915
-0.0103746973421024,0.00760917871078006,0.915091509150915
-0.0103760189751659,0.0076103323142061,0.915191519151915
-0.0103773349457264,0.00761147706676398,0.915291529152915
-0.0103786453093829,0.00761261305398996,0.915391539153915
-0.0103799501206646,0.00761374035928197,0.915491549154915
-0.0103812494341009,0.00761485906817627,0.915591559155916
-0.0103825433042211,0.00761596926086314,0.915691569156916
-0.0103838317855548,0.00761707102074048,0.915791579157916
-0.0103851149283544,0.00761816442799855,0.915891589158916
-0.0103863927882186,0.00761924956389681,0.915991599159916
-0.0103876654153999,0.00762032650755643,0.916091609160916
-0.0103889344960325,0.00762139185784037,0.916191619161916
-0.0103902000654001,0.00762244572487669,0.916291629162916
-0.0103914621587867,0.00762348822200082,0.916391639163916
-0.010392720808268,0.00762451945827172,0.916491649164917
-0.0103939760491281,0.00762553954274809,0.916591659165917
-0.0103952279155812,0.00762654858341952,0.916691669166917
-0.0103964764386344,0.00762754668613705,0.916791679167917
-0.0103977216525022,0.00762853395889049,0.916891689168917
-0.0103989635903298,0.0076295105053924,0.916991699169917
-0.010400202282055,0.00763047642935566,0.917091709170917
-0.0104014356534227,0.00763142550053025,0.917191719171917
-0.0104026637557545,0.00763235788250435,0.917291729172917
-0.0104038827495401,0.00763328298961663,0.917391739173917
-0.0104050927245925,0.00763420089243431,0.917491749174917
-0.0104062937685864,0.00763511166045575,0.917591759175918
-0.0104074859702659,0.00763601536424846,0.917691769176918
-0.0104086694140979,0.00763691207010294,0.917791779177918
-0.0104098441866879,0.00763780184751744,0.917891789178918
-0.0104110136549583,0.00763867424181839,0.917991799179918
-0.0104121778713002,0.00763952941980133,0.918091809180918
-0.0104133368859662,0.00764036754505464,0.918191819181918
-0.0104144907524164,0.00764118878330483,0.918291829182918
-0.0104156395209033,0.00764199329386318,0.918391839183918
-0.0104167832416796,0.00764278123817949,0.918491849184918
-0.0104179219649978,0.00764355277449591,0.918591859185919
-0.0104190557389722,0.00764430805891616,0.918691869186919
-0.0104201846138552,0.00764504724968249,0.918791879187919
-0.0104213092194079,0.00764577256004634,0.918891889188919
-0.0104224295962599,0.00764648412472756,0.918991899189919
-0.0104235457893179,0.00764718207523816,0.919091909190919
-0.0104246578392117,0.0076478665398826,0.919191919191919
-0.0104257657876399,0.00764853764803444,0.919291929192919
-0.0104268696773711,0.00764919552799822,0.919391939193919
-0.0104279695490347,0.00764984030487068,0.91949194919492
-0.0104290654421913,0.0076504721048179,0.91959195919592
-0.0104301573974708,0.00765109105079834,0.91969196919692
-0.0104312454544336,0.00765169726470117,0.91979197919792
-0.0104323296537094,0.00765229087055412,0.91989198919892
-0.0104334100327205,0.00765287198596943,0.91999199919992
-0.0104344866310273,0.0076534407317672,0.92009200920092
-0.010435559486052,0.00765399722555985,0.92019201920192
-0.0104366286362859,0.00765454158389065,0.92029202920292
-0.0104377039654479,0.00765506891301413,0.92039203920392
-0.0104387854168702,0.00765557936796489,0.92049204920492
-0.0104398729317468,0.00765607310163918,0.920592059205921
-0.0104409664566173,0.00765655026907134,0.920692069206921
-0.0104420659326755,0.00765701101781159,0.920792079207921
-0.0104431713053921,0.00765745549968691,0.920892089208921
-0.0104442825213069,0.00765788386224725,0.920992099209921
-0.0104453995237522,0.00765829625197366,0.921092109210921
-0.0104465222603368,0.00765869281320853,0.921192119211921
-0.0104476506776006,0.00765907369136365,0.921292129212921
-0.0104487748832711,0.00765944409987617,0.921392139213921
-0.0104498949211856,0.00765980413818214,0.921492149214922
-0.0104510108319738,0.00766015390571739,0.921592159215922
-0.0104521226584039,0.00766049349871023,0.921692169216922
-0.0104532304389673,0.00766082301659669,0.921792179217922
-0.010454334216432,0.0076611425545359,0.921892189218922
-0.0104554340303586,0.00766145220661779,0.921992199219922
-0.0104565299192385,0.00766175206800137,0.922092209220922
-0.0104576219247705,0.00766204223170749,0.922192219221922
-0.0104587100843768,0.00766232278968761,0.922292229222922
-0.0104597944365488,0.00766259383389323,0.922392239223922
-0.010460875020847,0.0076628554552067,0.922492249224922
-0.0104619518746935,0.00766310774237196,0.922592259225923
-0.0104630250344412,0.0076633507852021,0.922692269226923
-0.0104640945385815,0.00766358467137169,0.922792279227923
-0.0104651604234673,0.00766380948748645,0.922892289228923
-0.0104662227254515,0.00766402532015176,0.922992299229923
-0.010467281480887,0.00766423225490389,0.923092309230923
-0.0104683367250577,0.00766443037621002,0.923192319231923
-0.0104693884932471,0.00766461976853717,0.923292329232923
-0.010470436820739,0.00766480051421405,0.923392339233923
-0.0104714817428172,0.00766497269556929,0.923492349234924
-0.0104725232936961,0.00766513639279326,0.923592359235924
-0.0104735615065211,0.00766529168928377,0.923692369236924
-0.0104745964155066,0.00766543866202363,0.923792379237924
-0.0104756280537982,0.00766557739120291,0.923892389238924
-0.0104766542776421,0.00766569629093051,0.923992399239924
-0.0104776751426372,0.007665795548317,0.924092409240924
-0.0104786895036661,0.0076658780085135,0.924192419241924
-0.0104796974248813,0.00766594383190053,0.924292429242924
-0.0104806989704348,0.00766599317672025,0.924392439243924
-0.0104816942044789,0.00766602619907628,0.924492449244924
-0.0104826831879582,0.00766604305507259,0.924592459245925
-0.0104836659839557,0.00766604389760506,0.924692469246925
-0.010484642653416,0.00766602887850074,0.924792479247925
-0.0104856132572838,0.00766599814958662,0.924892489248925
-0.0104865778554345,0.0076659518594819,0.924992499249925
-0.0104875365077434,0.00766589015680593,0.925092509250925
-0.0104884892730168,0.00766581318697038,0.925192519251925
-0.0104894362100608,0.00766572109538702,0.925292529252925
-0.0104903773766125,0.00766561402639825,0.925392539253925
-0.0104913128293397,0.00766549212113912,0.925492549254926
-0.0104922426259792,0.00766535552074438,0.925592559255926
-0.0104931668221299,0.00766520436634888,0.925692569256926
-0.0104940854733902,0.00766503879374165,0.925792579257926
-0.0104949986342896,0.00766485894191908,0.925892589258926
-0.0104959063604265,0.00766466494453164,0.925992599259926
-0.0104968087052613,0.00766445693736818,0.926092609260926
-0.0104977057233232,0.00766423505300998,0.926192619261926
-0.0104985974659342,0.00766399942296905,0.926292629262926
-0.0104994839854851,0.00766375017768832,0.926392639263926
-0.0105003653354361,0.00766348744547225,0.926492649264926
-0.0105012415660399,0.00766321135569439,0.926592659265927
-0.0105021127286181,0.00766292203452074,0.926692669266927
-0.0105029788744926,0.0076626196070483,0.926792679267927
-0.0105038400517776,0.00766230419730453,0.926892689268927
-0.0105046963107255,0.00766197592931723,0.926992699269927
-0.010505547701589,0.00766163492497541,0.927092709270927
-0.0105063942703439,0.00766128130403005,0.927192719271927
-0.0105072318513725,0.00766091204918831,0.927292729272927
-0.0105080605312803,0.00766052730800024,0.927392739273927
-0.010508880396673,0.0076601272269468,0.927492749274928
-0.0105096915341557,0.00765971195464721,0.927592759275928
-0.0105104940271268,0.00765928163223652,0.927692769276928
-0.0105112879600529,0.00765883640405703,0.927792779277928
-0.0105120734163323,0.00765837641124378,0.927892789278928
-0.0105128504793626,0.00765790179493163,0.927992799279928
-0.010513619228265,0.00765741269197859,0.928092809280928
-0.0105143797464374,0.00765690924245035,0.928192819281928
-0.0105151428167989,0.00765639788295325,0.928292829282928
-0.0105159084136889,0.00765587868191628,0.928392839283928
-0.0105166762387992,0.00765534818901901,0.928492849284928
-0.0105174462686076,0.00765480650583594,0.928592859285929
-0.0105182184827993,0.00765425372966447,0.928692869286929
-0.0105189928589207,0.00765368995994071,0.928792879287929
-0.0105197733156035,0.00765312031921936,0.928892889288929
-0.010520545602501,0.00765254743453413,0.928992899289929
-0.0105213098019416,0.00765197133689174,0.929092909290929
-0.0105220659909083,0.00765139205622996,0.929192919291929
-0.0105228142485219,0.00765080962248641,0.929292929292929
-0.0105235546517651,0.00765022406559898,0.929392939293929
-0.0105242872776207,0.007649635414436,0.92949294929493
-0.0105250122030713,0.00764904369893526,0.92959295929593
-0.0105257295029611,0.007648448946896,0.92969296929693
-0.010526440441089,0.00764785053283405,0.92979297929793
-0.0105271450773303,0.00764724849631003,0.92989298929893
-0.0105278434715604,0.00764664287260767,0.92999299929993
-0.0105285356825855,0.00764603370128741,0.93009300930093
-0.0105292217681428,0.00764542101763305,0.93019301930193
-0.0105299017870382,0.00764480485906658,0.93029302930293
-0.0105305757959397,0.00764418526194109,0.93039303930393
-0.010531243851515,0.00764356226154028,0.93049304930493
-0.0105319060093627,0.00764293589314778,0.930593059305931
-0.0105325623250815,0.0076423061920474,0.930693069306931
-0.0105332128553391,0.00764167319459202,0.930793079307931
-0.0105338576525264,0.00764103693285773,0.930893089308931
-0.0105344967722421,0.00764039744319759,0.930993099309931
-0.010535130265808,0.0076397547576875,0.931093109310931
-0.0105357581888227,0.00763910891054208,0.931193119311931
-0.0105363805915386,0.00763845993597595,0.931293129312931
-0.0105369975263469,0.00763780786499589,0.931393139313931
-0.0105376090456385,0.00763715273181636,0.931493149314932
-0.0105382151985968,0.00763649456851369,0.931593159315932
-0.0105388160376126,0.00763583340609458,0.931693169316932
-0.0105394116108003,0.00763516927770447,0.931793179317932
-0.0105400019684124,0.00763450221328098,0.931893189318932
-0.0105405871596322,0.00763383224383108,0.931993199319932
-0.0105411672315047,0.00763315940250001,0.932093209320932
-0.0105417422342825,0.00763248371708713,0.932193219321932
-0.0105423122139413,0.0076318052185993,0.932293229322932
-0.0105428772164571,0.00763112393804352,0.932393239323932
-0.0105434372910129,0.00763043990428819,0.932493249324932
-0.0105439924825154,0.00762975314620195,0.932593259325933
-0.0105445428358713,0.00762906369479147,0.932693269326933
-0.0105450883981254,0.00762837157678702,0.932793279327933
-0.0105456292120459,0.00762767682212628,0.932893289328933
-0.0105461653236085,0.0076269794586085,0.932993299329933
-0.0105466917268016,0.0076262871748775,0.933093309330933
-0.0105472085125075,0.00762559992602673,0.933193319331933
-0.0105477157716084,0.0076249176703571,0.933293329332933
-0.0105482135949868,0.00762424036296223,0.933393339333933
-0.0105487020692481,0.00762356796107394,0.933493349334933
-0.0105491812831362,0.00762290042299324,0.933593359335934
-0.0105496536733662,0.00762224412865854,0.933693369336934
-0.0105501193030214,0.00762159897542635,0.933793379337934
-0.0105505782362537,0.00762096486065309,0.933893389338934
-0.0105510305340081,0.00762034168490291,0.933993399339934
-0.0105514762593672,0.00761972934553211,0.934093409340934
-0.0105519154732759,0.00761912774417395,0.934193419341934
-0.0105523482366787,0.00761853678246185,0.934293429342934
-0.0105527746083818,0.00761795636416733,0.934393439343934
-0.0105531946503989,0.00761738639092362,0.934493449344935
-0.0105536084193982,0.00761682676864097,0.934593459345935
-0.0105540159752546,0.0076162774021601,0.934693469346935
-0.0105544173757054,0.00761573819846042,0.934793479347935
-0.0105548126774184,0.00761520906345184,0.934893489348935
-0.0105552019381305,0.00761468990625223,0.934993499349935
-0.0105555852123711,0.00761418063597905,0.935093509350935
-0.0105559625578772,0.00761368116175027,0.935193519351935
-0.010556334028109,0.00761319139375251,0.935293529352935
-0.0105566996786651,0.00761271124538041,0.935393539353935
-0.0105570595640749,0.00761224062789005,0.935493549354935
-0.0105574137367294,0.00761177945467587,0.935593559355936
-0.0105577622500886,0.00761132764020169,0.935693569356936
-0.010558105157613,0.00761088509893114,0.935793579357936
-0.0105584425095549,0.00761045174639713,0.935893589358936
-0.0105587743593746,0.00761002750027093,0.935993599359936
-0.0105591007573247,0.00760961227715481,0.936093609360936
-0.0105594294904157,0.00760920641170933,0.936193619361936
-0.0105597605319175,0.00760880982053675,0.936293629362936
-0.0105600938593767,0.00760842241810071,0.936393639363936
-0.0105604217114438,0.00760804370508303,0.936493649364937
-0.0105607441383714,0.00760767360557036,0.936593659365937
-0.0105610611925504,0.00760731203937235,0.936693669366937
-0.010561372922095,0.00760695892950637,0.936793679367937
-0.0105616793761886,0.00760661420005899,0.936893689368937
-0.0105619806061529,0.00760627777511658,0.936993699369937
-0.0105622766579637,0.0076059495787659,0.937093709370937
-0.0105625675808045,0.00760562953830096,0.937193719371937
-0.01056285342172,0.00760531757780833,0.937293729372937
-0.0105631342288246,0.00760501362672067,0.937393739373937
-0.010563410048094,0.00760471761019355,0.937493749374937
-0.0105636809255039,0.00760442945872871,0.937593759375938
-0.01056394690703,0.00760414910068975,0.937693769376938
-0.0105642080386482,0.00760387646550895,0.937793779377938
-0.0105644643641958,0.00760361148368825,0.937893789378938
-0.0105647159285793,0.00760335408679861,0.937993799379938
-0.0105649627767054,0.00760310420641086,0.938093809380938
-0.0105652049513421,0.00760286177409604,0.938193819381938
-0.0105654424952576,0.00760262672463274,0.938293829382938
-0.0105656809201969,0.00760240131190241,0.938393839383938
-0.0105659202154681,0.00760218544823022,0.938493849384939
-0.0105661603714482,0.00760197904594143,0.938593859385939
-0.0105664013774453,0.00760178201949995,0.938693869386939
-0.0105666432227673,0.00760159428123094,0.938793879387939
-0.0105668858988605,0.00760141574666733,0.938893889388939
-0.010567129395033,0.00760124633134201,0.938993899389939
-0.0105673737005927,0.00760108595292626,0.939093909390939
-0.0105676188080551,0.00760093452802227,0.939193919391939
-0.0105678647067282,0.00760079197537057,0.939293929392939
-0.0105681113859201,0.00760065821371164,0.939393939393939
-0.0105683586146827,0.00760053859013311,0.939493949394939
-0.0105686063823239,0.00760043297419223,0.93959395939594
-0.0105688546834978,0.00760034123437691,0.93969396939694
-0.0105691035075122,0.00760026324345187,0.93979397939794
-0.0105693528490214,0.00760019887311263,0.93989398939894
-0.0105696026973329,0.00760014799612403,0.93999399939994
-0.0105698530481703,0.00760011048845843,0.94009400940094
-0.0105701038908414,0.00760008622715746,0.94019401940194
-0.0105703552200001,0.00760007508712413,0.94029402940294
-0.0105706070270929,0.00760007694860782,0.94039403940394
-0.0105708593046353,0.00760009169078835,0.940494049404941
-0.0105711120451429,0.00760011919498419,0.940594059405941
-0.0105713652432697,0.00760015934144444,0.940694069406941
-0.0105716188893928,0.00760021201469523,0.940794079407941
-0.0105718729770971,0.00760027709926246,0.940894089408941
-0.0105721274999673,0.00760035447967227,0.940994099409941
-0.010572382451588,0.00760044404258886,0.941094109410941
-0.010572637823406,0.0076005456746768,0.941194119411941
-0.0105728936100749,0.0076006592668773,0.941294129412941
-0.0105731498030413,0.00760078470585467,0.941394139413941
-0.0105734063980282,0.00760092188468858,0.941494149414941
-0.010573663386482,0.00760107069432034,0.941594159415942
-0.0105739207630569,0.00760123102782953,0.941694169416942
-0.0105741785202682,0.00760140277829566,0.941794179417942
-0.01057443665277,0.00760158584200613,0.941894189418942
-0.010574695153078,0.0076017801131098,0.941994199419942
-0.0105749540158459,0.00760198549003218,0.942094209420942
-0.0105752132335895,0.00760220187012967,0.942194219421942
-0.0105754728020319,0.00760242915182816,0.942294229422942
-0.0105757327147579,0.0076026672367607,0.942394239423942
-0.0105759929642831,0.00760291602335307,0.942494249424943
-0.0105762535452614,0.00760317541430769,0.942594259425943
-0.0105765144523468,0.00760344531339618,0.942694269426943
-0.0105767756791241,0.00760372562332104,0.942794279427943
-0.0105770372191781,0.00760401624785389,0.942894289428943
-0.010577299068232,0.00760431709397416,0.942994299429943
-0.0105775612209397,0.00760462806866092,0.943094309430943
-0.0105778236698169,0.00760494907675523,0.943194319431943
-0.0105780864095174,0.00760528002844382,0.943294329432943
-0.0105783494357646,0.00760562083177529,0.943394339433943
-0.0105786127432123,0.00760597139800565,0.943494349434943
-0.0105788763243762,0.00760633163732186,0.943594359435944
-0.0105791401760485,0.00760670146098002,0.943694369436944
-0.0105794042918142,0.00760708078130539,0.943794379437944
-0.0105796686673964,0.00760746951276159,0.943894389438944
-0.0105799257766704,0.00760787062666583,0.943994399439944
-0.0105801756869958,0.00760828400754403,0.944094409440944
-0.0105804184635942,0.00760870954526831,0.944194419441944
-0.0105806541738254,0.00760914712650289,0.944294429442944
-0.0105808828818415,0.00760959664432762,0.944394439443944
-0.0105811046517949,0.00761005798647589,0.944494449444945
-0.0105813195467686,0.00761053104602748,0.944594459445945
-0.0105815199604474,0.00761101575134576,0.944694469446945
-0.0105817060296895,0.00761151199657943,0.944794479447945
-0.0105818778902836,0.00761201967801588,0.944894489448945
-0.010582035673742,0.00761253868980381,0.944994499449945
-0.0105821795137149,0.00761306893036898,0.945094509450945
-0.0105823095417146,0.00761361029920618,0.945194519451945
-0.0105824185203011,0.00761415638109328,0.945294529452945
-0.0105825070257753,0.00761470029570447,0.945394539453945
-0.0105825752548707,0.00761524207083911,0.945494549454945
-0.0105826233989746,0.00761578173108877,0.945594559455946
-0.0105826516494746,0.00761631930318372,0.945694569456946
-0.0105826601934813,0.00761685481064626,0.945794579457946
-0.0105826492202438,0.00761738828127582,0.945894589458946
-0.0105826189125958,0.00761791973752555,0.945994599459946
-0.0105825694555098,0.00761844920612568,0.946094609460946
-0.0105825010307502,0.00761897670952935,0.946194619461946
-0.0105824138168741,0.00761950227339753,0.946294629462946
-0.0105823079924385,0.00762002592018354,0.946394639463946
-0.0105821837349311,0.00762054767447898,0.946494649464947
-0.0105820423102893,0.00762106883322794,0.946594659465947
-0.0105818838831704,0.00762158940712254,0.946694669466947
-0.0105817086139548,0.00762210940792388,0.946794679467947
-0.0105815166630232,0.00762262884418573,0.946894689468947
-0.010581308189687,0.00762314772873847,0.946994699469947
-0.010581083351119,0.00762366607013566,0.947094709470947
-0.0105808423023537,0.0076241838801387,0.947194719471947
-0.0105805851962874,0.00762470116837033,0.947294729472947
-0.0105803121879546,0.00762521794552258,0.947394739473947
-0.0105800234259745,0.00762573422121828,0.947494749474947
-0.010579719061105,0.00762625000614955,0.947594759475948
-0.0105793992419653,0.00762676530886986,0.947694769476948
-0.0105790641150361,0.00762728014007141,0.947794779477948
-0.0105787138257296,0.00762779450830769,0.947894789478948
-0.0105783485173186,0.00762830842534008,0.947994799479948
-0.0105779683330767,0.00762882189972214,0.948094809480948
-0.0105775734130695,0.00762933494000743,0.948194819481948
-0.0105771638984318,0.0076298475558189,0.948294829482948
-0.010576739927091,0.00763035975677937,0.948394839483948
-0.0105763016369744,0.00763087155251159,0.948494849484948
-0.0105758491617322,0.00763138295156923,0.948594859485949
-0.0105753826382228,0.00763189396250593,0.948694869486949
-0.0105749021979581,0.00763240459387535,0.948794879487949
-0.0105744079745885,0.00763291485636951,0.948894889488949
-0.0105739000964187,0.00763342475747279,0.948994899489949
-0.0105733786949605,0.00763393430466967,0.949094909490949
-0.0105728438974492,0.00763444350865217,0.949194919491949
-0.0105722958300508,0.00763495237690466,0.949294929492949
-0.0105717346200007,0.00763546091691162,0.949394939493949
-0.0105711603902571,0.00763596913829589,0.94949494949495
-0.0105705732648478,0.00763647704961111,0.94959495949595
-0.0105699733667312,0.0076369846572725,0.94969496949695
-0.0105693608145889,0.00763749197090288,0.94979497949795
-0.01056873573031,0.00763799899798664,0.94989498949895
-0.0105680982315071,0.00763850574600825,0.94999499949995
-0.0105674484347233,0.00763901222352127,0.95009500950095
-0.0105667864575709,0.00763951843801026,0.95019501950195
-0.0105661140546135,0.00764001863074397,0.95029502950295
-0.0105654313252866,0.00764051286587471,0.95039503950395
-0.010564738366888,0.0076410012032779,0.95049504950495
-0.0105640352756461,0.00764148370710576,0.950595059505951
-0.0105633221499275,0.00764196043616442,0.950695069506951
-0.0105625990827529,0.00764243145032937,0.950795079507951
-0.0105618661692816,0.00764289681054521,0.950895089508951
-0.0105611235036032,0.00764335657561805,0.950995099509951
-0.0105603711766004,0.00764381080435421,0.951095109510951
-0.0105596092812937,0.00764425955342136,0.951195119511951
-0.010558837906427,0.00764470288055671,0.951295129512951
-0.0105580571439519,0.00764514084456621,0.951395139513951
-0.0105572670815431,0.00764557349891025,0.951495149514952
-0.0105564678079444,0.00764600090132568,0.951595159515952
-0.0105556594086922,0.00764642310741117,0.951695169516952
-0.0105548419725304,0.00764684016955774,0.951795179517952
-0.0105540155828568,0.00764725214443306,0.951895189518952
-0.0105531803252079,0.00764765908335906,0.951995199519952
-0.0105523362829813,0.00764806104193423,0.952095209520952
-0.0105514835406444,0.00764845807041112,0.952195219521952
-0.0105506221783872,0.00764885022331923,0.952295229522952
-0.0105497522796077,0.00764923755091101,0.952395239523952
-0.0105488760340351,0.00764961900429766,0.952495249524952
-0.0105479935015448,0.00764999464763157,0.952595259525953
-0.0105471047430814,0.00765036453864951,0.952695269526953
-0.0105462098163819,0.00765072873829616,0.952795279527953
-0.0105453087791832,0.00765108730644701,0.952895289528953
-0.0105444016913608,0.0076514403019082,0.952995299529953
-0.0105434898263364,0.00765178681585655,0.953095309530953
-0.0105425732300856,0.00765212691672123,0.953195319531953
-0.0105416519464457,0.00765246066972354,0.953295329532953
-0.0105407260213928,0.00765278814222338,0.953395339533953
-0.0105397954966254,0.00765310939730369,0.953495349534954
-0.0105388624763367,0.0076534212989901,0.953595359535954
-0.0105379269851182,0.00765372394137246,0.953695369536954
-0.010536989044354,0.00765401741854088,0.953795379537954
-0.0105360486786359,0.00765430182458501,0.953895389538954
-0.0105351059093479,0.00765457725145661,0.953995399539954
-0.0105341607600124,0.00765484379110715,0.954095409540954
-0.0105332132530828,0.00765510153334964,0.954195419541954
-0.0105322634099431,0.00765535056799719,0.954295429542954
-0.0105313112519774,0.00765559098486307,0.954395439543954
-0.0105303568016391,0.00765582287162185,0.954495449544954
-0.010529400080312,0.00765604631594818,0.954595459545955
-0.0105284411093804,0.0076562614033785,0.954695469546955
-0.0105274799080899,0.00765646822051828,0.954795479547955
-0.010526516499963,0.00765666685076535,0.954895489548955
-0.0105255509031761,0.00765685737858678,0.954995499549955
-0.0105245831380441,0.00765703988844977,0.955095509550955
-0.0105236132259511,0.00765721446054449,0.955195519551955
-0.0105226411861427,0.00765738117826894,0.955295529552955
-0.0105216670378646,0.0076575401218132,0.955395539553955
-0.0105206908014319,0.00765769137029863,0.955495549554956
-0.0105197124960898,0.00765783500391522,0.955595559555956
-0.0105187321400151,0.00765797110071505,0.955695569556956
-0.0105177497524534,0.00765809973874993,0.955795579557956
-0.0105167653515811,0.00765822099500247,0.955895589558956
-0.0105157789577132,0.00765833494538611,0.955995599559956
-0.0105147905868876,0.00765844166581448,0.956095609560956
-0.01051380025835,0.00765854123113165,0.956195619561956
-0.0105128079892078,0.00765863371404359,0.956295629562956
-0.0105118137987065,0.00765871918939446,0.956395639563956
-0.0105108177028843,0.00765879772989025,0.956495649564956
-0.0105098197188483,0.00765886940716747,0.956595659565957
-0.0105088198658442,0.00765893429179364,0.956695669566957
-0.010507818158841,0.00765899245540536,0.956795679567957
-0.0105068146149457,0.00765904396750098,0.956895689568957
-0.0105058092512658,0.00765908889650937,0.956995699569957
-0.0105048020849085,0.00765912731299813,0.957095709570957
-0.0105037931308426,0.0076591592821886,0.957195719571957
-0.0105027824061754,0.00765918487464819,0.957295729572957
-0.0105017699258758,0.00765920415346004,0.957395739573957
-0.0105007557070509,0.00765921718812222,0.957495749574958
-0.0104997397636004,0.00765922404064876,0.957595759575958
-0.0104987221126316,0.00765922477839928,0.957695769576958
-0.0104977027691134,0.0076592194644569,0.957795779577958
-0.0104966817469455,0.00765920816190467,0.957895789578958
-0.0104956590632349,0.00765919093382555,0.957995799579958
-0.0104946347308123,0.00765916784330259,0.958095809580958
-0.0104936087657156,0.00765913895128036,0.958195819581958
-0.0104925811807754,0.00765910431977265,0.958295829582958
-0.0104915519930987,0.00765906400758586,0.958395839583958
-0.0104905212144471,0.00765901807673356,0.958495849584958
-0.0104894888597891,0.00765896658495281,0.958595859585959
-0.0104884549430246,0.0076589095910499,0.958695869586959
-0.0104874194780531,0.00765884715490024,0.958795879587959
-0.0104863824787743,0.00765877933210232,0.958895889588959
-0.0104853439580187,0.00765870618146234,0.958995899589959
-0.0104843039296858,0.007658627758579,0.959095909590959
-0.0104832624066062,0.00765854412012003,0.959195919591959
-0.0104822194026794,0.00765845532061483,0.959295929592959
-0.0104811749296668,0.00765836141673116,0.959395939593959
-0.010480129001468,0.00765826246086014,0.95949594959496
-0.0104790816298442,0.00765815850860015,0.95959595959596
-0.0104780314344534,0.00765805474345085,0.95969596959696
-0.0104769784420257,0.00765795116861978,0.95979597959796
-0.0104759226782221,0.00765784778731458,0.95989598959896
-0.0104748641687034,0.00765774460381209,0.95999599959996
-0.0104738029380612,0.00765764162025076,0.96009600960096
-0.0104727390108875,0.00765753884090723,0.96019601960196
-0.010471676770917,0.00765743994918835,0.96029602960296
-0.0104706161989044,0.00765734491408722,0.96039603960396
-0.0104695572788114,0.0076572537024585,0.96049604960496
-0.0104684999924618,0.00765716628222603,0.960596059605961
-0.0104674443216789,0.00765708262024456,0.960696069606961
-0.0104663902493555,0.00765700268764565,0.960796079607961
-0.0104653377594536,0.00765692645128388,0.960896089608961
-0.0104642868337967,0.00765685388122153,0.960996099609961
-0.0104632371473468,0.00765678508330985,0.961096109610961
-0.0104621886851353,0.00765672002654186,0.961196119611961
-0.0104611485113907,0.00765666060020057,0.961296129612961
-0.0104601165437845,0.00765660675403332,0.961396139613961
-0.0104590926978495,0.00765655843885675,0.961496149614962
-0.0104580768944648,0.00765651560655674,0.961596159615962
-0.0104570690534399,0.00765647820581155,0.961696169616962
-0.0104560690935155,0.00765644619171454,0.961796179617962
-0.0104550769377088,0.00765641951401322,0.961896189618962
-0.0104540925068988,0.00765639812673169,0.961996199619962
-0.0104531157230337,0.00765638198282511,0.962096209620962
-0.0104521465112691,0.00765637103524848,0.962196219621962
-0.0104511848908507,0.00765636365881225,0.962296229622962
-0.010450230784796,0.00765635982037099,0.962396239623962
-0.0104492841193297,0.00765635949212545,0.962496249624962
-0.0104483448185384,0.00765636264413795,0.962596259625963
-0.0104474128097164,0.00765636924647067,0.962696269626963
-0.0104464880190884,0.00765637927025539,0.962796279627963
-0.0104455703739489,0.00765639268662331,0.962896289628963
-0.01044465980373,0.00765640946670609,0.962996299629963
-0.0104437562367955,0.00765642958377359,0.963096309630963
-0.0104428596025776,0.00765645300788809,0.963196319631963
-0.0104419698326475,0.00765647971231956,0.963296329632963
-0.0104410868564377,0.00765650966926864,0.963396339633963
-0.0104402106065882,0.00765654285307448,0.963496349634963
-0.0104393410157395,0.00765657923486863,0.963596359635964
-0.0104384780165314,0.00765661878792087,0.963696369636964
-0.0104376215426736,0.00765666148763959,0.963796379637964
-0.0104367715289444,0.00765670730729473,0.963896389638964
-0.0104359279090533,0.00765675622015606,0.963996399639964
-0.0104350906209865,0.00765680820163206,0.964096409640964
-0.0104342595984534,0.00765686322499259,0.964196419641964
-0.01043343477944,0.00765692126564596,0.964296429642964
-0.0104326161019328,0.00765698230006957,0.964396439643964
-0.0104318015312368,0.0076570491616534,0.964496449644965
-0.0104309910235149,0.0076571218001448,0.964596459645965
-0.0104301845392066,0.00765720016315266,0.964696469646965
-0.0104293820366128,0.0076572841993554,0.964796479647965
-0.0104285834751037,0.00765737385850038,0.964896489648965
-0.0104277888129806,0.00765746909140421,0.964996499649965
-0.010426998011752,0.00765756984888352,0.965096509650965
-0.0104262110307883,0.00765767608068582,0.965196519651965
-0.0104254278326671,0.00765778773869675,0.965296529652965
-0.0104246483756897,0.00765790477587148,0.965396539653965
-0.0104238726245724,0.00765802714516508,0.965496549654965
-0.0104231005386852,0.00765815479739417,0.965596559655966
-0.0104223320816754,0.00765828768765202,0.965696569656966
-0.0104215672161209,0.0076584257688939,0.965796579657966
-0.0104208059045993,0.00765856899728233,0.965896589658966
-0.010420048110758,0.00765871732577241,0.965996599659966
-0.0104192937982439,0.00765887071052676,0.966096609660966
-0.0104185429317733,0.00765902910663883,0.966196619661966
-0.0104177954749933,0.00765919247027126,0.966296629662966
-0.01041705139262,0.00765936075865585,0.966396639663966
-0.01041631064937,0.00765953392902461,0.966496649664967
-0.0104155732120978,0.00765971193860918,0.966596659665967
-0.0104148390465889,0.00765989474464154,0.966696669666967
-0.0104141081175595,0.00766008230542279,0.966796679667967
-0.0104133803918645,0.00766027458032312,0.966896689668967
-0.0104126558374276,0.0076604715287127,0.966996699669967
-0.0104119344200344,0.00766067310889282,0.967096709670967
-0.0104112161076085,0.00766087928130275,0.967196719671967
-0.0104105008680742,0.00766109000531276,0.967296729672967
-0.0104097886704245,0.00766130524350077,0.967396739673967
-0.0104090794815138,0.00766152495523706,0.967496749674967
-0.0104083732703355,0.00766174910309955,0.967596759675968
-0.0104076700058825,0.00766197764752752,0.967696769676968
-0.0104069696592865,0.00766221055109896,0.967796779677968
-0.010406272197402,0.007662447777461,0.967896789678968
-0.0104055775924297,0.00766268928705299,0.967996799679968
-0.0104048858133628,0.00766293504459131,0.968096809680968
-0.0104041968302636,0.00766318501372289,0.968196819681968
-0.0104035106153328,0.00766343915809501,0.968296829682968
-0.0104028271397018,0.00766369744135458,0.968396839683968
-0.010402146373433,0.00766395982928709,0.968496849684969
-0.0104014682887271,0.00766422628447044,0.968596859685969
-0.0104007928588538,0.00766449677482858,0.968696869686969
-0.0104001200538757,0.00766477126400859,0.968796879687969
-0.0103994498470626,0.00766504971993424,0.968896889688969
-0.0103987822116843,0.00766533210625262,0.968996899689969
-0.0103981154926137,0.0076656239646466,0.969096909690969
-0.0103974496780893,0.00766592520957983,0.969196919691969
-0.0103967847574192,0.00766623575337756,0.969296929692969
-0.0103961207199113,0.00766655551157271,0.969396939693969
-0.0103954575538046,0.00766688439969817,0.969496949694969
-0.0103947953018669,0.00766721845956197,0.96959695969597
-0.0103941339523372,0.00766755764625738,0.96969696969697
-0.0103934734945233,0.00766790191487803,0.96979697969797
-0.0103928139177333,0.00766825122051728,0.96989698969897
-0.0103921552102059,0.00766860552147621,0.96999699969997
-0.0103914973633874,0.00766896477284819,0.97009700970097
-0.0103908403655168,0.00766932893186511,0.97019701970197
-0.0103901842059017,0.0076696979557589,0.97029702970297
-0.0103895288759889,0.00767007180283054,0.97039703970397
-0.0103888743629475,0.00767045043138103,0.970497049704971
-0.0103882206582242,0.00767083380078076,0.970597059705971
-0.0103875677532652,0.00767122186826152,0.970697069706971
-0.0103869156352402,0.00767161459533205,0.970797079707971
-0.0103862642966647,0.00767201194029318,0.970897089708971
-0.0103856137268465,0.00767241386358463,0.970997099709971
-0.0103849639161631,0.00767282032671496,0.971097109710971
-0.0103843148549914,0.00767323128905444,0.971197119711971
-0.0103836665347779,0.00767364671425009,0.971297129712971
-0.0103830189458997,0.00767406656274145,0.971397139713971
-0.0103823720798031,0.00767449079710635,0.971497149714971
-0.0103817259257963,0.00767491937885353,0.971597159715972
-0.0103810804753255,0.00767535227162991,0.971697169716972
-0.0103804357209063,0.00767578943908277,0.971797179717972
-0.0103797916518467,0.00767623084272057,0.971897189718972
-0.0103791467167321,0.0076766755940352,0.971997199719972
-0.0103785009219777,0.00767712366308887,0.972097209720972
-0.0103778542739987,0.00767757502528988,0.972197219721972
-0.0103772067781412,0.00767802965176982,0.972297229722972
-0.0103765584408205,0.00767848751579852,0.972397239723972
-0.0103759092695208,0.00767894859278431,0.972497249724973
-0.0103752592674499,0.00767941285599712,0.972597259725973
-0.0103746084431613,0.0076798802787068,0.972697269726973
-0.0103739568020011,0.00768035083632176,0.972797279727973
-0.0103733043482461,0.00768082450425031,0.972897289728973
-0.0103726510893807,0.00768130125576229,0.972997299729973
-0.010371997030751,0.0076817810673352,0.973097309730973
-0.0103713421777029,0.00768226391330817,0.973197319731973
-0.0103706865366516,0.00768274977015878,0.973297329732973
-0.0103700301118742,0.00768323861329534,0.973397339733973
-0.0103693729097855,0.00768373041919535,0.973497349734973
-0.0103687149357319,0.0076842251643362,0.973597359735974
-0.0103680561950591,0.00768472282626486,0.973697369736974
-0.0103673966931134,0.00768522337932026,0.973797379737974
-0.0103667364341714,0.00768572680211836,0.973897389738974
-0.0103660754257176,0.00768623307220593,0.973997399739974
-0.0103654136720289,0.00768674216712955,0.974097409740974
-0.0103647511773821,0.00768725406336699,0.974197419741974
-0.010364087947123,0.00768776874060312,0.974297429742974
-0.0103634239876671,0.00768828617531571,0.974397439743974
-0.0103627593032909,0.00768880634718961,0.974497449744975
-0.0103620938982716,0.00768932923377178,0.974597459745975
-0.010361427777955,0.00768985481474727,0.974697469746975
-0.0103607609476871,0.00769038306766276,0.974797479747975
-0.0103600934117448,0.00769091397327265,0.974897489748975
-0.0103594251754741,0.00769144751019272,0.974997499749975
-0.0103587562431518,0.00769198365703911,0.975097509750975
-0.0103580866190546,0.00769252239563523,0.975197519751975
-0.0103574163095979,0.00769306370352784,0.975297529752975
-0.0103567453179893,0.00769360756254047,0.975397539753975
-0.0103560736495747,0.00769415395235823,0.975497549754975
-0.010355401308631,0.00769470285266627,0.975597559755976
-0.010354728299435,0.00769525424421892,0.975697569756976
-0.0103540546273326,0.00769580810883967,0.975797579757976
-0.0103533802955317,0.00769636442728294,0.975897589758976
-0.0103527053093781,0.00769692317923379,0.975997599759976
-0.0103520296731486,0.00769748434758497,0.976097609760976
-0.01035135339112,0.00769804791309093,0.976197619761976
-0.0103506764675692,0.00769861385650578,0.976297629762976
-0.0103499989067731,0.00769918216179167,0.976397639763976
-0.0103493207119392,0.00769975280863367,0.976497649764977
-0.0103486418894827,0.00770032578099363,0.976597659765977
-0.0103479624426111,0.00770090105962597,0.976697669766977
-0.0103472823745324,0.00770147862742348,0.976797679767977
-0.0103466016905922,0.00770205846727884,0.976897689768977
-0.010345920796019,0.00770263884280518,0.976997699769977
-0.0103452396918818,0.00770321975293341,0.977097709770977
-0.0103445583771115,0.00770380119552507,0.977197719771977
-0.0103438768538464,0.00770438317271863,0.977297729772977
-0.0103431951210175,0.00770496568237552,0.977397739773977
-0.0103425131786246,0.00770554872449593,0.977497749774977
-0.0103418310277369,0.00770613229801051,0.977597759775978
-0.0103411486672854,0.00770671640291942,0.977697769776978
-0.0103404660983392,0.00770730103922248,0.977797779777978
-0.0103397833208983,0.00770788620585061,0.977897789778978
-0.0103391003349626,0.0077084719028038,0.977997799779978
-0.0103384171405321,0.00770905812901278,0.978097809780978
-0.0103377337386762,0.00770964488554682,0.978197819781978
-0.0103370460215142,0.00771023008211265,0.978297829782978
-0.0103363540296758,0.00771081374009432,0.978397839783978
-0.0103356578016523,0.0077113958776684,0.978497849784978
-0.0103349573780736,0.00771197651728814,0.978597859785979
-0.0103342527974309,0.00771255567606065,0.978697869786979
-0.0103335440982156,0.0077131333732318,0.978797879787979
-0.0103328313178497,0.00771370962911636,0.978897889788979
-0.0103321144937555,0.00771428446189073,0.978997899789979
-0.0103313948630017,0.0077148621879304,0.979097909790979
-0.0103306724501798,0.00771544278585114,0.979197919791979
-0.0103299472798815,0.00771602623213052,0.979297929792979
-0.0103292193777678,0.00771661250538442,0.979397939793979
-0.010328488766292,0.0077172015831597,0.97949794979498
-0.0103277562805021,0.00771779311048057,0.97959795979598
-0.0103270219364362,0.00771838706810146,0.97969796979698
-0.010326285749063,0.00771898343784597,0.97979797979798
-0.0103255477354901,0.00771958220260668,0.97989798979898
-0.0103248079096167,0.0077201833442072,0.97999799979998
-0.0103240662896197,0.00772078684554022,0.98009800980098
-0.0103233228883293,0.00772139268842943,0.98019801980198
-0.0103225777228528,0.00772200085469823,0.98029802980298
-0.0103218358270011,0.0077226108963503,0.98039803980398
-0.0103210971676291,0.00772322280055514,0.98049804980498
-0.0103203617105221,0.00772383655448247,0.980598059805981
-0.0103196294236041,0.00772445214423252,0.980698069806981
-0.0103189002715913,0.0077250695569748,0.980798079807981
-0.0103181742234768,0.00772568878201749,0.980898089808981
-0.0103174512471846,0.0077263098065299,0.980998099809981
-0.0103167313095693,0.00772693261661248,0.981098109810981
-0.0103160143806931,0.00772755720157318,0.981198119811981
-0.0103153004263416,0.00772818354858154,0.981298129812981
-0.0103145894176463,0.00772881164694562,0.981398139813981
-0.010313881322531,0.00772944148276566,0.981498149814982
-0.0103131761121273,0.00773007304641892,0.981598159815982
-0.0103124737543592,0.00773070632507491,0.981698169816982
-0.0103117742214271,0.00773134130697233,0.981798179817982
-0.0103110774812551,0.00773197798248843,0.981898189818982
-0.0103103835060438,0.00773261633879264,0.981998199819982
-0.0103096922669248,0.00773325636412395,0.982098209820982
-0.0103090037339604,0.00773389804885931,0.982198219821982
-0.0103083178804203,0.00773454138230681,0.982298229822982
-0.0103076346774363,0.00773518635163596,0.982398239823982
-0.0103069540961398,0.00773583294722392,0.982498249824982
-0.0103062761098005,0.00773648115837867,0.982598259825983
-0.0103056006916886,0.00773713097440818,0.982698269826983
-0.0103049278129354,0.00773778238462034,0.982798279827983
-0.0103042574489493,0.00773843537832322,0.982898289828983
-0.010303589571931,0.00773908994589398,0.982998299829983
-0.0103029241551505,0.00773974607664041,0.983098309830983
-0.0103022611740159,0.00774040375987077,0.983198319831983
-0.0103016006017972,0.00774106298703112,0.983298329832983
-0.0103009424128336,0.00774172374636044,0.983398339833983
-0.0103002865825334,0.0077423860282358,0.983498349834984
-0.0102996330852356,0.00774304982410354,0.983598359835984
-0.0102989818974177,0.00774371512220256,0.983698369836984
-0.010298332993419,0.00774438191504828,0.983798379837984
-0.0102976863486477,0.00774505019194877,0.983898389838984
-0.0102970419406505,0.00774571994328111,0.983998399839984
-0.0102963997448356,0.00774639115942255,0.984098409840984
-0.0102957597366116,0.00774706383075024,0.984198419841984
-0.0102951218945943,0.00774773794977963,0.984298429842984
-0.0102944861952612,0.00774841350581887,0.984398439843984
-0.0102938526140206,0.00774909048924503,0.984498449844984
-0.0102932211305576,0.00774976889257374,0.984598459845985
-0.0102925917202807,0.00775044870618206,0.984698469846985
-0.010291964363944,0.00775112992151643,0.984798479847985
-0.0102913390358867,0.00775181252895402,0.984898489848985
-0.0102907157179323,0.00775249651994115,0.984998499849985
-0.0102900943854892,0.00775318188699347,0.985098509850985
-0.0102894750193118,0.00775386862048812,0.985198519851985
-0.0102888575980159,0.00775455671187145,0.985298529852985
-0.0102882427994765,0.00775524538383241,0.985398539853985
-0.0102876305969638,0.00775593463530172,0.985498549854986
-0.0102870209637475,0.00775662446414101,0.985598559855986
-0.0102864138730977,0.0077573148692812,0.985698569856986
-0.0102858092961457,0.00775800585072209,0.985798579857986
-0.0102852072093691,0.00775869740632541,0.985898589858986
-0.0102846075849686,0.00775938953609107,0.985998599859986
-0.0102840103962141,0.00776008223681153,0.986098609860986
-0.0102834156206524,0.00776077550955595,0.986198619861986
-0.0102828232294149,0.00776146935218598,0.986298629862986
-0.0102822331989792,0.00776216376470151,0.986398639863986
-0.0102816455047535,0.0077628587449642,0.986498649864986
-0.0102810601221462,0.00776355429190493,0.986598659865987
-0.0102804770254965,0.00776425040552353,0.986698669866987
-0.0102798982067306,0.00776495056821658,0.986798679867987
-0.0102793236241499,0.00776565474683874,0.986898689868987
-0.010278753208256,0.00776636192136959,0.986998699869987
-0.0102781869162806,0.00776707206721754,0.987098709870987
-0.010277624706525,0.00776778516192918,0.987198719871987
-0.0102770665372901,0.00776850117984381,0.987298729872987
-0.0102765123679464,0.00776922009636966,0.987398739873987
-0.0102759621567946,0.00776994189012259,0.987498749874988
-0.0102754158632052,0.00777066653544182,0.987598759875988
-0.0102748734476175,0.00777139400987401,0.987698769876988
-0.0102743348694019,0.00777212429203514,0.987798779877988
-0.0102738000911363,0.00777285735626423,0.987898789878988
-0.0102732676672572,0.00777359974181114,0.987998799879988
-0.0102727375731729,0.0077743513631396,0.988098809880988
-0.0102722097853611,0.00777511213471324,0.988198819881988
-0.0102716842770915,0.00777588197420343,0.988298829882988
-0.0102711610259109,0.00777666079714298,0.988398839883988
-0.0102706400061583,0.00777744852227254,0.988498849884988
-0.0102701211953806,0.00777824506833256,0.988598859885989
-0.0102696045679169,0.00777905035513278,0.988698869886989
-0.0102690901023831,0.00777986430141375,0.988798879887989
-0.0102685777752566,0.00778068683019275,0.988898889888989
-0.0102680675619459,0.00778151786127953,0.988998899889989
-0.0102675594410668,0.00778235731982982,0.989098909890989
-0.0102670533901659,0.00778320512672264,0.989198919891989
-0.0102665493867902,0.00778406120711355,0.989298929892989
-0.0102660474084863,0.00778492548508921,0.989398939893989
-0.0102655474328009,0.00778579788687445,0.98949894989499
-0.0102650494394192,0.00778667833976366,0.98959895989599
-0.0102645534058878,0.00778756676784313,0.98969896989699
-0.0102640593118919,0.00778846310161471,0.98979897989799
-0.0102635671349783,0.0077893672683726,0.98989898989899
-0.0102630768559011,0.00779027919648002,0.98999899989999
-0.0102625884532765,0.0077911988164389,0.99009900990099
-0.0102621019067895,0.00779212605768163,0.99019901990199
-0.0102616171961253,0.00779306085284853,0.99029902990299
-0.0102611343020381,0.00779400313244125,0.99039903990399
-0.0102606532042132,0.0077949528301693,0.99049904990499
-0.0102601738823355,0.00779590987653424,0.990599059905991
-0.0102596963182287,0.00779687420738394,0.990699069906991
-0.0102592204926471,0.0077978457564278,0.990799079907991
-0.0102587463852759,0.00779882445951359,0.990899089908991
-0.0102582739790078,0.00779981025035062,0.990999099909991
-0.0102578032535279,0.00780080306585602,0.991099109910991
-0.0102573341917289,0.00780180284294657,0.991199119911991
-0.0102568667743651,0.0078028095185394,0.991299129912991
-0.0102564009843295,0.00780382303168983,0.991399139913991
-0.0102559368034454,0.00780484332038409,0.991499149914992
-0.0102554742135363,0.0078058703236776,0.991599159915992
-0.0102550131974951,0.00780690398062559,0.991699169916992
-0.0102545537371453,0.00780794423349129,0.991799179917992
-0.0102540958164488,0.00780899102132984,0.991899189918992
-0.0102536394182984,0.00781004428533522,0.991999199919992
-0.0102531845245175,0.00781110396883965,0.992099209920992
-0.0102527311201374,0.00781217001517519,0.992199219921992
-0.0102522791880508,0.00781324236446654,0.992299229922992
-0.0102518287111504,0.0078143209632534,0.992399239923992
-0.0102513796744675,0.00781540575486809,0.992499249924992
-0.0102509320608945,0.00781649668264286,0.992599259925993
-0.0102504858543937,0.00781759369418659,0.992699269926993
-0.0102500410410653,0.00781869673390071,0.992799279927993
-0.0102495976027328,0.00781980574939438,0.992899289928993
-0.0102491555265659,0.00782092068613803,0.992999299929993
-0.0102487147954572,0.00782204149174071,0.993099309930993
-0.0102482753944379,0.00782316811488078,0.993199319931993
-0.0102478373096083,0.00782430050316712,0.993299329932993
-0.0102474005259996,0.00782543860634725,0.993399339933993
-0.0102469650275739,0.00782658237416853,0.993499349934993
-0.0102465308015004,0.0078277317553092,0.993599359935994
-0.0102460978317413,0.00782888670058589,0.993699369936994
-0.0102456661054661,0.00783004716081521,0.993799379937994
-0.0102452356077059,0.00783121308895225,0.993899389938994
-0.0102448063245611,0.00783238443474444,0.993999399939994
-0.0102443782421321,0.00783356115114677,0.994099409940994
-0.0102439513465193,0.0078347431921834,0.994199419941994
-0.0102435256259612,0.00783593050867116,0.994299429942994
-0.0102431008463024,0.00783711917983995,0.994399439943994
-0.0102426769979201,0.00783830919392866,0.994499449944995
-0.0102422540690528,0.00783950054452192,0.994599459945995
-0.010241832050078,0.00784069322306616,0.994699469946995
-0.0102414119685002,0.00784188354401626,0.994799479947995
-0.0102409938040046,0.0078430715341023,0.994899489948995
-0.0102405775362765,0.0078442572211236,0.994999499949995
-0.0102401631450008,0.00784544063074103,0.995099509950995
-0.0102397506109319,0.00784662178861548,0.995199519951995
-0.0102393399126858,0.00784780072254627,0.995299529952995
-0.0102389310320859,0.00784897745712509,0.995399539953995
-0.0102385239509558,0.00785015201801272,0.995499549954995
-0.0102381186468423,0.00785132442980096,0.995599559955996
-0.0102377151037073,0.00785249471921985,0.995699569956996
-0.0102373133023051,0.00785366290872271,0.995799579957996
-0.01023691322339,0.00785482902503962,0.995899589958996
-0.0102365148487856,0.00785599309062378,0.995999599959996
-0.0102361181592463,0.00785715513113618,0.996099609960996
-0.010235723138734,0.00785831516903013,0.996199619961996
-0.0102353297680028,0.00785947322889714,0.996299629962996
-0.0102349380288766,0.00786062933319062,0.996399639963996
-0.0102345479053171,0.00786178350543308,0.996499649964997
-0.010234159379148,0.00786293576914694,0.996599659965997
-0.0102337724332619,0.00786408614678541,0.996699669966997
-0.0102333870505516,0.00786523466080183,0.996799679967997
-0.0102330032139098,0.00786638133364961,0.996899689968997
-0.0102326194649428,0.00786752332124675,0.996999699969997
-0.0102322358004429,0.00786866067170743,0.997099709970997
-0.0102318522193408,0.00786979343635349,0.997199719971997
-0.010231468718429,0.00787092166329905,0.997299729972997
-0.0102310852955692,0.00787204540065829,0.997399739973997
-0.0102307019486227,0.00787316469547624,0.997499749974997
-0.0102303186754513,0.00787427959693617,0.997599759975998
-0.0102299354728474,0.00787539014994472,0.997699769976998
-0.0102295523397416,0.00787649640261593,0.997799779977998
-0.0102291692729266,0.00787759839878732,0.997899789978998
-0.0102287862702637,0.00787869618657293,0.997999799979998
-0.0102284033296147,0.00787978980874092,0.998099809980998
-0.0102280204499102,0.00788087931019796,0.998199819981998
-0.0102276376279428,0.00788196473691967,0.998299829982998
-0.0102272548626432,0.00788304613060506,0.998399839983998
-0.0102268721508037,0.00788412353616059,0.998499849984999
-0.010226489490286,0.00788519699528535,0.998599859985999
-0.0102261068800209,0.00788626654967826,0.998699869986999
-0.01022572431787,0.00788733224424577,0.998799879987999
-0.0102253418006256,0.00788839411747932,0.998899889988999
-0.0102249593272186,0.00788945221321621,0.998999899989999
-0.0102245768955105,0.00789050656994778,0.999099909990999
-0.0102241945044321,0.00789155722937293,0.999199919991999
-0.010223812150776,0.00789260423105232,0.999299929992999
-0.0102234298334726,0.00789364761561556,0.999399939993999
-0.0102230475503839,0.00789468742048483,0.999499949994999
-0.0102226652993711,0.00789572368628986,0.999599959996
-0.0102222830782962,0.00789675645045281,0.999699969997
-0.0102219008860898,0.00789778575146505,0.999799979998
-0.0102215187216826,0.00789881162674865,0.999899989999
-0.0102211365818672,0.0078998341137257,1


==> plots/1e-5_vs-varVs.csv <==
tau_vs,mean_vs,tau_var,var_vs
0,0,0,0
1,0.65457,1,2.0434e-06
2,0.91592,2,1.146e-05
3,1.0203,3,2.2599e-05
4,1.0621,4,3.0798e-05
5,1.0788,5,3.5654e-05
6,1.0855,6,3.8344e-05
7,1.0882,7,3.9761e-05
8,1.0892,8,4.0363e-05
9,1.0897,9,4.0681e-05
10,1.0898,10,4.0858e-05
11,1.0899,11,4.1075e-05
12,1.09,12,4.1277e-05
13,1.09,13,4.1377e-05
14,1.09,14,4.1397e-05
15,1.09,15,4.1308e-05
16,1.09,16,4.1252e-05
17,1.09,17,4.1283e-05
18,1.09,18,4.1481e-05
19,1.09,19,4.1814e-05
20,1.09,20,4.2071e-05
21,1.0901,21,4.2419e-05
22,1.0901,22,4.258e-05
23,1.0901,23,4.2942e-05
24,1.0901,24,4.3175e-05
25,1.0901,25,4.3441e-05
26,1.0901,26,4.3639e-05
27,1.0901,27,4.3706e-05
28,1.0902,28,4.4007e-05
29,1.0902,29,4.4343e-05
30,1.0902,30,4.473e-05
31,1.0902,31,4.4854e-05
32,1.0902,32,4.4787e-05
33,1.0902,33,4.4778e-05
34,1.0902,34,4.4803e-05
35,1.0902,35,4.4786e-05
36,1.0902,36,4.4823e-05
37,1.0901,37,4.5204e-05
38,1.0901,38,4.498e-05
39,1.0901,39,4.4167e-05
40,1.0901,40,4.3283e-05
41,1.0901,41,4.2764e-05
42,1.0901,42,4.262e-05
43,1.09,43,4.2527e-05
44,1.09,44,4.2703e-05
45,1.09,45,4.2746e-05
46,1.0901,46,4.2744e-05
47,1.0901,47,4.2707e-05
48,1.0901,48,4.2686e-05
49,1.09,49,4.2611e-05
50,1.09,50,4.2488e-05
51,1.09,51,4.2329e-05
52,1.09,52,4.2185e-05
53,1.09,53,4.2338e-05
54,1.09,54,4.2623e-05
55,1.09,55,4.2871e-05
56,1.09,56,4.3155e-05
57,1.09,57,4.3313e-05
58,1.09,58,4.3367e-05
59,1.0901,59,4.3337e-05
60,1.0901,60,4.336e-05
61,1.0901,61,4.3321e-05
62,1.0901,62,4.302e-05
63,1.0901,63,4.2663e-05
64,1.0901,64,4.2343e-05
65,1.0901,65,4.2322e-05
66,1.0901,66,4.2625e-05
67,1.0901,67,4.3054e-05
68,1.0901,68,4.3377e-05
69,1.0901,69,4.3558e-05
70,1.0901,70,4.3446e-05
71,1.0901,71,4.3269e-05
72,1.0902,72,4.3389e-05
73,1.0902,73,4.3518e-05
74,1.0902,74,4.3634e-05
75,1.0902,75,4.3828e-05
76,1.0902,76,4.4145e-05
77,1.0902,77,4.4521e-05
78,1.0902,78,4.4665e-05
79,1.0902,79,4.4416e-05
80,1.0902,80,4.4123e-05
81,1.0902,81,4.4103e-05
82,1.0902,82,4.4127e-05
83,1.0902,83,4.4091e-05
84,1.0902,84,4.3907e-05
85,1.0902,85,4.3846e-05
86,1.0902,86,4.4024e-05
87,1.0902,87,4.417e-05
88,1.0902,88,4.4225e-05
89,1.0902,89,4.4474e-05
90,1.0902,90,4.468e-05
91,1.0902,91,4.4735e-05
92,1.0902,92,4.4758e-05
93,1.0902,93,4.4857e-05
94,1.0902,94,4.5052e-05
95,1.0902,95,4.5128e-05
96,1.0902,96,4.55e-05
97,1.0902,97,4.5539e-05
98,1.0902,98,4.5492e-05
99,1.0902,99,4.565e-05
100,1.0902,100,4.594e-05


==> plots/1e-6_p1_path.csv <==
-0.00170614499432725,0.000168615091027003,0
-0.00170614498936445,0.000168615056287421,0.0001000100010001
-0.00170614490003401,0.000168615046361826,0.0002000200020002
-0.00170614465685659,0.00016861491732892,0.0003000300030003
-0.00170614420524142,0.000168614619560729,0.0004000400040004
-0.00170614350548604,0.0001686141133547,0.0005000500050005
-0.00170614250299966,0.00016861336893405,0.0006000600060006
-0.00170614115807983,0.000168612341633772,0.0007000700070007
-0.00170613942109848,0.000168611001676566,0.0008000800080008
-0.00170613724739036,0.000168609304397772,0.0009000900090009
-0.00170613469154631,0.000168607770891294,0.001000100010001
-0.00170613171882677,0.000168606406120273,0.0011001100110011
-0.00170612830441764,0.000168605229935728,0.0012001200120012
-0.00170612440365377,0.000168604252263252,0.0013001300130013
-0.00170611998675827,0.000168603483028614,0.0014001400140014
-0.00170611553016031,0.000168602202625323,0.0015001500150015
-0.00170611102889716,0.00016860037631345,0.0016001600160016
-0.00170610647304316,0.00016859798424198,0.0017001700170017
-0.00170610154497884,0.000168595076038886,0.0018001800180018
-0.00170609622981588,0.000168591631852978,0.0019001900190019
-0.00170609008586463,0.0001685874829488,0.002000200020002
-0.00170608307838542,0.00016858259458694,0.0021002100210021
-0.00170607517760163,0.000168576946916038,0.0022002200220022
-0.00170606683016539,0.000168570336461225,0.0023002300230023
-0.00170605803111406,0.000168562728482919,0.0024002400240024
-0.00170604823453906,0.000168554286753436,0.0025002500250025
-0.0017060374156265,0.000168544991421586,0.0026002600260026
-0.00170602713765955,0.000168534882189921,0.0027002700270027
-0.0017060173956755,0.000168523944170221,0.0028002800280028
-0.00170600820456257,0.000168512152547982,0.0029002900290029
-0.00170599773304635,0.000168499368365048,0.003000300030003
-0.00170598595631259,0.000168485566807431,0.0031003100310031
-0.00170597284954747,0.000168470732986395,0.0032003200320032
-0.00170595838297397,0.000168454842088296,0.0033003300330033
-0.00170594253674104,0.000168438067811046,0.0034003400340034
-0.00170592624881855,0.000168420305935726,0.0035003500350035
-0.00170590950928088,0.000168401546536913,0.0036003600360036
-0.0017058916680008,0.00016838206256864,0.0037003700370037
-0.00170587270016415,0.00016836184906828,0.0038003800380038
-0.0017058526008083,0.000168340881221674,0.0039003900390039
-0.00170583134015622,0.000168319159028823,0.004000400040004
-0.00170581007950422,0.000168296161395478,0.0041004100410041
-0.00170578881885222,0.000168271868470276,0.0042004200420042
-0.00170576755323734,0.000168246265364825,0.0043004300430043
-0.00170574627769694,0.000168219337190734,0.0044004400440044
-0.00170572405426095,0.000168190676998093,0.0045004500450045
-0.0017057002427277,0.000168160781067166,0.0046004600460046
-0.00170567483317161,0.000168129634509731,0.0047004700470047
-0.00170564759730365,0.000168099108302839,0.0048004800480048
-0.00170561979567608,0.000168069098227398,0.0049004900490049
-0.00170559141836316,0.000168039594357986,0.005000500050005
-0.00170555994426066,0.000168011142603183,0.0051005100510051
-0.001705526197194,0.000167983345938332,0.0052005200520052
-0.0017054905990014,0.000167954333386556,0.0053005300530053
-0.00170545313479455,0.00016792409502226,0.0054005400540054
-0.00170541424130022,0.000167894794627888,0.0055005500550055
-0.00170537390362985,0.000167866437166236,0.0056005600560056
-0.00170533211682082,0.000167839017674508,0.0057005700570057
-0.001705289362265,0.000167809955494758,0.0058005800580058
-0.00170524563499959,0.000167779250626813,0.0059005900590059
-0.00170520092509898,0.000167746893145251,0.006000600060006
-0.00170515441866338,0.000167712962454831,0.0061006100610061
-0.00170510609584159,0.00016767746351835,0.0062006200620062
-0.00170505595663343,0.000167640386410214,0.0063006300630063
-0.00170500399111357,0.00016760171624203,0.0064006400640064
-0.00170495018439336,0.000167561457976423,0.0065006500650065
-0.00170489661092498,0.000167519442878453,0.0066006600660066
-0.00170484103248375,0.000167478638704611,0.0067006700670067
-0.00170478568729444,0.000167436365540657,0.0068006800680068
-0.00170472876393339,0.000167395263598623,0.0069006900690069
-0.00170467207878687,0.000167352662889692,0.007000700070007
-0.00170461563185506,0.000167308563414038,0.0071007100710071
-0.0017045594132121,0.000167262950283095,0.0072007200720072
-0.00170450468341045,0.000167215793720251,0.0073007300730073
-0.00170445016204646,0.000167166776105781,0.0074007400740074
-0.00170439337268111,0.000167116319278327,0.0075007500750075
-0.00170433451878935,0.000167064160208938,0.0076007600760076
-0.00170427360533398,0.000167010288972362,0.0077007700770077
-0.00170421062735212,0.000166954705568428,0.0078007800780078
-0.00170414557988105,0.000166897405034165,0.0079007900790079
-0.00170407846292077,0.000166838387369917,0.008000800080008
-0.00170400897374013,0.000166780411894512,0.0081008100810081
-0.0017039371024137,0.000166723463719385,0.0082008200820082
-0.00170386360825035,0.000166665413801846,0.0083008300830083
-0.00170378788578801,0.000166608852725436,0.0084008400840084
-0.0017037099350267,0.000166553780490327,0.0085008500850085
-0.00170362975100369,0.000166500187170753,0.0086008600860086
-0.00170354717987192,0.000166447601300266,0.0087008700870087
-0.00170346414719939,0.000166395854143754,0.0088008800880088
-0.00170337940732238,0.000166345511460643,0.0089008900890089
-0.00170329296520361,0.000166296568288306,0.009000900090009
-0.00170320481588019,0.000166249009738352,0.0091009100910091
-0.00170311495438949,0.000166202840773406,0.0092009200920092
-0.00170302466609762,0.000166157460894287,0.0093009300930093
-0.00170293393611625,0.000166112860175402,0.0094009400940094
-0.00170284147411625,0.000166069634153132,0.0095009500950095
-0.00170274952824796,0.000166024085538728,0.0096009600960096
-0.001702658103474,0.000165976209369221,0.0097009700970097
-0.00170256597398186,0.000165926740139665,0.0098009800980098
-0.0017024720628432,0.000165878710123265,0.0099009900990099
-0.00170238021623086,0.000165828719799289,0.01000100010001
-0.00170229041925662,0.000165776764205111,0.0101010101010101
-0.00170220109871153,0.000165722471130063,0.0102010201020102
-0.00170211225955841,0.000165665840574489,0.0103010301030103
-0.00170202151965145,0.000165610748488019,0.0104010401040104
-0.00170192811968152,0.000165556306529047,0.0105010501050105
-0.00170183283384616,0.000165503393113585,0.0106010601060106
-0.00170173705669316,0.000165451363077101,0.0107010701070107
-0.00170164180559737,0.000165396901266768,0.0108010801080108
-0.00170154473811531,0.000165341010169047,0.0109010901090109
-0.00170144735301387,0.000165283069433224,0.011001100110011
-0.00170135050885804,0.000165222706848974,0.0111011101110111
-0.00170125110389536,0.000165164036580893,0.0112011201120112
-0.00170115224980398,0.000165102914687771,0.0113011301130113
-0.0017010522989329,0.000165042919351049,0.0114011401140114
-0.00170095006517198,0.000164980854525207,0.0115011501150115
-0.00170084734009351,0.00016491978226006,0.0116011601160116
-0.00170074352816093,0.000164859841514282,0.0117011701170117
-0.0017006392298736,0.000164800868515212,0.0118011801180118
-0.00170053149236316,0.000164743131254257,0.0119011901190119
-0.00170042268784989,0.000164686500698683,0.012001200120012
-0.00170031342179577,0.000164630813075829,0.0121012101210121
-0.00170020137160875,0.000164575790468695,0.0122012201220122
-0.00170008738592814,0.000164522390698394,0.0123012301230123
-0.00169997406030045,0.000164466817220054,0.0124012401240124
-0.00169985670983878,0.000164413774771685,0.0125012501250125
-0.0016997374288464,0.000164362350197352,0.0126012601260126
-0.00169961623717451,0.000164312533571631,0.0127012701270127
-0.00169949577007199,0.00016426045886997,0.0128012801280128
-0.00169937337243869,0.000164210007005143,0.0129012901290129
-0.00169924828992851,0.000164156909966002,0.013001300130013
-0.00169912052750419,0.000164101172715174,0.0131013101310131
-0.00169899000079815,0.000164046110405488,0.0132013201320132
-0.00169885671477303,0.00016399220442933,0.0133013301330133
-0.00169872240641035,0.000163935598687743,0.0134013401340134
-0.00169858534865435,0.000163879672850268,0.0135013501350135
-0.00169844555639325,0.000163824923197338,0.0136013601360136
-0.00169830388819239,0.000163767344746074,0.0137013701370137
-0.00169816197681411,0.000163710748930082,0.0138013801380138
-0.00169802098851736,0.000163651354092712,0.0139013901390139
-0.00169788090345086,0.000163589165196761,0.014001400140014
-0.00169774356281498,0.000163524663634099,0.0141014101410141
-0.00169760431149957,0.000163461958606525,0.0142014201420142
-0.00169746223634872,0.000163400499242661,0.0143014301430143
-0.00169731828029522,0.000163340816562522,0.0144014401440144
-0.00169717244333908,0.000163282890715092,0.0145014501450145
-0.00169702382224986,0.000163225664623135,0.0146014601460146
-0.00169687334507199,0.000163170175512352,0.0147014701470147
-0.00169672384556642,0.000163112299292896,0.0148014801480148
-0.00169657531380774,0.000163052035964939,0.0149014901490149
-0.00169642773987016,0.000162989405379327,0.015001500150015
-0.00169628110886531,0.000162924427387421,0.0151015101510151
-0.00169613266147426,0.000162857767005113,0.0152015201520152
-0.00169598516197874,0.000162788779067702,0.0153015301530153
-0.00169583860541593,0.000162717478463752,0.0154015401540154
-0.00169569020765294,0.000162644535171607,0.0155015501550155
-0.00169553650465251,0.000162573825141243,0.0156015601560156
-0.00169538006218427,0.000162500911625883,0.0157015701570157
-0.00169522283559309,0.00016242575492332,0.0158015801580158
-0.00169506663630226,0.000162348305405236,0.0159015901590159
-0.00169490992087982,0.000162268950170348,0.016001600160016
-0.00169475251562767,0.000162187083756851,0.0161016101610161
-0.00169459810790913,0.000162102914602238,0.0162016201620162
-0.00169444171506895,0.000162015931537855,0.0163016301630163
-0.00169428252817019,0.00016192685417002,0.0164016401640164
-0.00169412324201531,0.000161835459173021,0.0165016501650165
-0.00169396698813372,0.000161741820988475,0.0166016601660166
-0.00169381373674837,0.000161645954504946,0.0167016701670167
-0.00169366346304554,0.000161547869648203,0.0168016801680168
-0.00169351614717369,0.000161447581306464,0.0169016901690169
-0.00169336822583986,0.000161344811562728,0.017001700170017
-0.00169322324248591,0.000161239873073752,0.0171017101710171
-0.00169308117229794,0.000161132775764957,0.0172017201720172
-0.00169293997556336,0.000161023038244476,0.0173017301730173
-0.00169279563241114,0.000160914501722527,0.0174017401740174
-0.00169264910562521,0.000160803295212278,0.0175017501750175
-0.00169250041009394,0.000160689428638807,0.0176017601760176
-0.00169234860288463,0.000160577368526192,0.0177017701770177
-0.00169219370384847,0.000160467095022896,0.0178017801780178
-0.00169203319188098,0.000160359496471043,0.0179017901790179
-0.00169187061538717,0.000160249173339773,0.018001800180018
-0.00169170707610936,0.000160140577264255,0.0181018101810181
-0.00169154277752251,0.000160030130062704,0.0182018201820182
-0.00169137513400587,0.000159920536463693,0.0183018301830183
-0.0016912047857611,0.000159812923023275,0.0184018401840184
-0.00169103247720874,0.000159707652026353,0.0185018501850185
-0.00169086203467064,0.000159600917002289,0.0186018601860186
-0.00169068714049746,0.000159497025664952,0.0187018701870187
-0.00169050783439158,0.000159395953200183,0.0188018801880188
-0.00169032518335582,0.00015929398246787,0.0189018901890189
-0.00169014377302106,0.000159189763585385,0.019001900190019
-0.00168995956862773,0.000159082864788833,0.0191019101910191
-0.00168977297216283,0.000158975896512944,0.0192019201920192
-0.00168958168584832,0.000158870948098201,0.0193019301930193
-0.00168938876677121,0.000158764704391773,0.0194019401940194
-0.00168919525712051,0.0001586572845008,0.0195019501950195
-0.0016890001295957,0.000158548589169161,0.0196019601960196
-0.00168880339412244,0.000158438618397026,0.0197019701970197
-0.00168860382985085,0.000158330444159808,0.0198019801980198
-0.00168840145663237,0.000158224051569112,0.0199019901990199
-0.00168819458215066,0.000158115788001539,0.02000200020002
-0.0016879832361826,0.000158005673307935,0.0201020102010201
-0.00168776691748503,0.000157899245977829,0.0202020202020202
-0.00168754755658858,0.000157792744205418,0.0203020302030203
-0.00168732661752056,0.000157689016640569,0.0204020402040204
-0.0016871083484411,0.000157583978895471,0.0205020502050205
-0.0016868904267578,0.000157476519302119,0.0206020602060206
-0.00168666829661685,0.000157372558485445,0.0207020702070207
-0.00168644776946153,0.000157266270113669,0.0208020802080208
-0.00168622398174407,0.000157158835334303,0.0209020902090209
-0.00168599996077479,0.000157049365805228,0.021002100210021
-0.00168577256509885,0.000156938074927078,0.0211021102110211
-0.00168554384931707,0.000156824689745821,0.0212021202120212
-0.00168531382335504,0.000156709225149678,0.0213021302130213
-0.00168508249217555,0.000156591691064242,0.0214021402140214
-0.0016848500145884,0.000156477040367914,0.0215021502150215
-0.00168461622682099,0.000156360439289605,0.0216021602160216
-0.00168438113383613,0.000156241907680676,0.0217021702170217
-0.00168414193164965,0.000156121951746986,0.0218021802180218
-0.00168389954334307,0.000156000407715873,0.0219021902190219
-0.0016836593485958,0.00015587762298402,0.022002200220022
-0.00168341765508173,0.000155757399058923,0.0221022102210221
-0.0016831716141514,0.000155639537428339,0.0222022202220222
-0.00168291950371196,0.000155525119983835,0.0223022302230223
-0.00168266503594054,0.000155408538756716,0.0224022402240224
-0.0016824105880204,0.000155289942631421,0.0225022502250225
-0.00168215708799578,0.000155169778259893,0.0226022602260226
-0.00168189793533755,0.000155052621347581,0.0227022702270227
-0.0016816356362616,0.000154938427229134,0.0228022802280228
-0.00168137021061912,0.000154827161165144,0.0229022902290229
-0.00168110523659181,0.000154714068789281,0.023002300230023
-0.00168083918067328,0.000154599566977048,0.0231023102310231
-0.00168057146221546,0.000154484152008879,0.0232023202320232
-0.00168030173382199,0.000154371818942059,0.0233023302330233
-0.00168003085405806,0.000154257892815019,0.0234023402340234
-0.00167975907602658,0.000154141971640994,0.0235023502350235
-0.0016794897694715,0.000154024700584168,0.0236023602360236
-0.00167921959442567,0.000153910357581625,0.0237023702370237
-0.00167894965263166,0.000153794093974059,0.0238023802380238
-0.00167867580511097,0.000153681006560994,0.0239023902390239
-0.00167839610644443,0.000153567254132209,0.024002400240024
-0.00167811516211409,0.000153450484318614,0.0241024102410241
-0.00167783494235322,0.000153333704579252,0.0242024202420242
-0.00167755405757654,0.000153215738729922,0.0243024302430243
-0.00167727233408597,0.000153095782796232,0.0244024402440244
-0.0016769859157829,0.000152979762366085,0.0245024502450245
-0.00167669835107215,0.000152865662540962,0.0246024602460246
-0.00167641330746578,0.000152750009358171,0.0247024702470247
-0.00167612891894954,0.000152633254432969,0.0248024802480248
-0.00167584697213283,0.00015251359626747,0.0249024902490249
-0.00167556579951355,0.000152393124202156,0.025002500250025
-0.00167528511324902,0.000152270865527521,0.0251025102510251
-0.00167500569249949,0.00015214716763956,0.0252025202520252
-0.00167472741319491,0.000152021876691551,0.0253025302530253
-0.00167444799244537,0.00015189506216283,0.0254025402540254
-0.00167416968832681,0.000151771016878703,0.0255025502550255
-0.00167389128495204,0.000151644688704821,0.0256025602560256
-0.00167361530342569,0.000151515040414968,0.0257025702570257
-0.00167334173382201,0.000151382096823304,0.0258025802580258
-0.00167307005504657,0.000151247158184654,0.0259025902590259
-0.00167279842589927,0.000151111395720421,0.026002600260026
-0.00167252063294945,0.000150979350396301,0.0261026102610261
-0.00167224308813984,0.000150845483723105,0.0262026202620262
-0.00167196246639177,0.000150710038878426,0.0263026302630263
-0.00167168099600421,0.000150577735488494,0.0264026402640264
-0.00167140149088703,0.000150443417200214,0.0265026502650265
-0.00167112345475979,0.00015030856292912,0.0266026602660266
-0.00167084435162972,0.000150171793015628,0.0267026702670267
-0.00167056404253831,0.000150037961082187,0.0268026802680268
-0.00167028132648696,0.000149905593175715,0.0269026902690269
-0.00166999619851295,0.000149775299721505,0.027002700270027
-0.00166971004820138,0.000149643661347292,0.0271027102710271
-0.00166942651825021,0.000149510122219245,0.0272027202720272
-0.00166914125131761,0.000149380454078202,0.0273027302730273
-0.00166885633178135,0.000149248999327839,0.0274027402740274
-0.0016685701516929,0.000149119638880582,0.0275027502750275
-0.0016682778375788,0.00014899395587123,0.0276027602760276
-0.0016679794489927,0.000148871925485451,0.0277027702770277
-0.00166768168571985,0.000148751036544462,0.0278027802780278
-0.00166738314328676,0.000148628093002918,0.0279027902790279
-0.00166708054624291,0.000148503347963317,0.028002800280028
-0.00166677715515044,0.000148377426739343,0.0281028102810281
-0.00166647103947863,0.000148250646950205,0.0282028202820282
-0.00166616393124604,0.000148126725736186,0.0283028302830283
-0.00166585496692471,0.000148005747464843,0.0284028402840284
-0.00166554214154197,0.000147888600478126,0.0285028502850285
-0.00166522955437377,0.000147770163162349,0.0286028602860286
-0.00166491574139304,0.000147654594347287,0.0287028702870287
-0.00166460420137656,0.000147536792270445,0.0288028802880288
-0.00166429323704527,0.000147417054700187,0.0289028902890289
-0.00166398122059955,0.000147299307214117,0.029002900290029
-0.00166366973021105,0.000147179534904104,0.0291029102910291
-0.00166335876091696,0.000147057762584136,0.0292029202920292
-0.00166304819857287,0.000146933826481725,0.0293029302930293
-0.00166273573051198,0.000146812763842653,0.0294029402940294
-0.001662426125989,0.000146690286804587,0.0295029502950295
-0.00166211733040304,0.000146566693135544,0.0296029602960296
-0.0016618093387913,0.000146441987798495,0.0297029702970297
-0.00166150497995203,0.00014631673159024,0.0298029802980298
-0.00166119792134751,0.000146188969165829,0.0299029902990299
-0.00166089281312487,0.000146057529303858,0.03000300030003
-0.00166058840962034,0.00014592427305561,0.0301030103010301
-0.00166028092917743,0.000145794252555604,0.0302030203020302
-0.00165997380605636,0.000145662132789349,0.0303030303030303
-0.00165966405264929,0.000145529204086249,0.0304030403040304
-0.00165935217516206,0.000145396081833704,0.0305030503050305
-0.00165903801974788,0.000145262150644142,0.0306030603060306
-0.00165872755665983,0.000145127747988133,0.0307030703070307
-0.0016584155551025,0.000144989891220621,0.0308030803080308
-0.0016581021143321,0.000144849766451748,0.0309030903090309
-0.00165778767107524,0.00014470844564714,0.031003100310031
-0.00165747130721327,0.000144570181929721,0.0311031103110311
-0.00165715112199235,0.000144435416989154,0.0312031203120312
-0.00165683033627208,0.000144304498221432,0.0313031303130313
-0.00165651249845737,0.000144173450420976,0.0314031403140314
-0.00165619362837942,0.000144041970856453,0.0315031503150315
-0.00165587384514561,0.000143908918083245,0.0316031603160316
-0.00165555122318787,0.000143774763567453,0.0317031703170317
-0.0016552301595506,0.000143639755449466,0.0318031803180318
-0.00165490755744414,0.000143508251070956,0.0319031903190319
-0.00165458575434911,0.000143377987393531,0.032003200320032
-0.00165426570808661,0.000143245068615854,0.0321032103210321
-0.00165394611343936,0.000143110045609475,0.0322032203220322
-0.00165362712921689,0.000142973196291223,0.0323032303230323
-0.00165330617972413,0.000142839275027256,0.0324032403240324
-0.00165298372153897,0.000142709309118022,0.0325032503250325
-0.00165265621121938,0.000142582658361789,0.0326032603260326
-0.00165232784729759,0.000142454359954565,0.0327032703270327
-0.00165199863969903,0.00014232443871068,0.0328032803280328
-0.00165167203757257,0.000142191420676882,0.0329032903290329
-0.00165134882504125,0.00014205684432279,0.033003300330033
-0.00165102933957563,0.000141922655067415,0.0331033103310331
-0.00165070937768077,0.000141787418660402,0.0332033203320332
-0.00165039190711359,0.000141649780256323,0.0333033303330333
-0.00165007614375089,0.000141509546305733,0.0334033403340334
-0.00164976219181166,0.000141366572887335,0.0335033503350335
-0.00164944461206277,0.000141223058523499,0.0336033603360336
-0.00164912723578882,0.000141077261269736,0.0337033703370337
-0.00164881156175664,0.000140929806439386,0.0338033803380338
-0.00164849879096476,0.000140780475669189,0.0339033903390339
-0.00164818497798404,0.000140634271465518,0.034003400340034
-0.00164786850494035,0.000140487362543749,0.0341034103410341
-0.00164755405175789,0.000140338537979581,0.0342034203420342
-0.00164723827350688,0.000140192924349496,0.0343034303430343
-0.00164692119003833,0.000140050501802304,0.0344034403440344
-0.00164660280631521,0.000139911230635797,0.0345034503450345
-0.00164627958882101,0.00013977626222019,0.0346034603460346
-0.00164595336386767,0.000139644589106395,0.0347034703470347
-0.00164562805703307,0.000139511824175783,0.0348034803480348
-0.00164529559383517,0.000139382711868743,0.0349034903490349
-0.00164496544330388,0.000139251217415828,0.035003500350035
-0.0016446343151003,0.000139121847043149,0.0351035103510351
-0.00164430131591958,0.000138989494025242,0.0352035203520352
-0.00164396929937404,0.000138856054153144,0.0353035303530353
-0.0016436403399157,0.000138720584494306,0.0354035403540354
-0.00164331439287936,0.000138583769915636,0.0355035503550355
-0.00164299154759549,0.000138445148876457,0.0356035603560356
-0.0016426673276149,0.000138305833044601,0.0357035703570357
-0.00164234383716658,0.000138164869561753,0.0358035803580358
-0.00164201509607158,0.000138027171604105,0.0359035903590359
-0.00164168159068492,0.000137893771434558,0.036003600360036
-0.00164135021434103,0.000137757547429475,0.0361036103610361
-0.00164102178590279,0.00013761913482796,0.0362036203620362
-0.00164069062295953,0.000137478067126366,0.0363036303630363
-0.00164035811013357,0.000137334676832466,0.0364036403640364
-0.0016400261332905,0.000137189231937838,0.0365036503650365
-0.00163969675695665,0.000137041449562512,0.0366036603660366
-0.00163937004564848,0.000136893399195607,0.0367036703670367
-0.00163904575122585,0.000136746276873203,0.0368036803680368
-0.00163872257839699,0.000136596454785542,0.0369036903690369
-0.00163839870581266,0.000136444717055483,0.037003700370037
-0.00163807192006244,0.000136292011578543,0.0371037103710371
-0.00163774776459831,0.000136139087738343,0.0372037203720372
-0.00163742281508565,0.000135984094408851,0.0373037303730373
-0.00163709643628533,0.000135826912482929,0.0374037403740374
-0.00163677305998144,0.000135667909207932,0.0375037503750375
-0.00163644784247728,0.000135512360044437,0.0376037603760376
-0.00163612077881006,0.000135356001943925,0.0377037703770377
-0.00163579132803416,0.000135199112823396,0.0378037803780378
-0.00163546477553577,0.000135040883745662,0.0379037903790379
-0.00163513902204879,0.000134884148472027,0.038003800380038
-0.0016348131593801,0.000134724991350137,0.0381038103810381
-0.00163448655725365,0.000134563198979357,0.0382038203820382
-0.00163415784097272,0.000134399361933272,0.0383038303830383
-0.00163382736785926,0.000134233743240664,0.0384038403840384
-0.0016334920907515,0.000134072715141552,0.0385038503850385
-0.00163315312628049,0.000133911017064096,0.0386038603860386
-0.00163281261341462,0.000133747691186837,0.0387038703870387
-0.00163247011542718,0.000133584414937553,0.0388038803880388
-0.00163212564720665,0.000133421203204808,0.0389038903890389
-0.001631780419677,0.000133256641589435,0.039003900390039
-0.00163143823930903,0.000133090799570597,0.0391039103910391
-0.00163109911106554,0.000132923031983766,0.0392039203920392
-0.00163075829546859,0.000132752197384323,0.0393039303930393
-0.00163041580740683,0.000132584499276656,0.0394039403940394
-0.00163006924488294,0.000132415103890367,0.0395039503950395
-0.00162971881633485,0.000132244299067536,0.0396039603960396
-0.00162936767314297,0.000132072223767009,0.0397039703970397
-0.00162901632151334,0.000131898123642366,0.0398039803980398
-0.00162866138177643,0.000131727398224466,0.0399039903990399
-0.00162830559836291,0.000131553858896797,0.04000400040004
-0.00162795015242005,0.000131377649580483,0.0401040104010401
-0.00162758980322693,0.000131204586682057,0.0402040204020402
-0.00162722555326986,0.000131029871169669,0.0403040304030403
-0.00162686271274916,0.000130854723893559,0.0404040404040404
-0.00162650264147296,0.000130680762727418,0.0405040504050405
-0.00162613845603242,0.000130506101805974,0.0406040604060406
-0.00162577292567197,0.000130330587282336,0.0407040704070407
-0.00162540906777641,0.000130152894087691,0.0408040804080408
-0.00162504342823424,0.000129973295176413,0.0409040904090409
-0.0016246763643674,0.000129792043651347,0.041004100410041
-0.00162430787617579,0.000129609824379572,0.0411041104110411
-0.00162393597853795,0.000129427128678553,0.0412041204120412
-0.00162356752508601,0.000129242829992064,0.0413041304130413
-0.00162320330490572,0.000129058486640053,0.0414041404140414
-0.0016228371641204,0.000128876763648712,0.0415041504150415
-0.00162246969330365,0.000128694256534341,0.0416041604160416
-0.00162209863437961,0.000128510637751791,0.0417041704170417
-0.00162172750101352,0.000128326790680386,0.0418041804180418
-0.00162135686889066,0.000128142045341265,0.0419041904190419
-0.00162098673801094,0.000127958123827727,0.042004200420042
-0.00162061569397529,0.000127772202304233,0.0421042104210421
-0.0016202474439983,0.000127584563650582,0.0422042204220422
-0.00161987773495697,0.000127400666951031,0.0423042304230423
-0.00161950628893421,0.00012721491912562,0.0424042404240424
-0.00161913195455955,0.000127029349961261,0.0425042504250425
-0.00161875382363992,0.000126842242327455,0.0426042604260426
-0.00161837622870312,0.000126652985799769,0.0427042704270427
-0.001618000415413,0.000126461669708387,0.0428042804280428
-0.00161762890983658,0.0001262703635426,0.0429042904290429
-0.00161725871940321,0.000126078501542809,0.043004300430043
-0.00161689012699277,0.000125886014229679,0.0431043104310431
-0.00161651702835631,0.000125698405352814,0.0432043204320432
-0.00161614460962404,0.000125510057018095,0.0433043304330433
-0.00161577286583309,0.00012532097915129,0.0434043404340434
-0.00161539739497634,0.000125130566290249,0.0435043504350435
-0.0016150164054816,0.000124943776275996,0.0436043604360436
-0.00161463740110851,0.000124755298908543,0.0437043704370437
-0.00161425802452509,0.000124565953050332,0.0438043804380438
-0.00161387827573143,0.000124375743664159,0.0439043904390439
-0.00161349770311228,0.000124185291100566,0.044004400440044
-0.00161311546795374,0.000123992218176648,0.0441044104410441
-0.00161272884567666,0.000123804033614589,0.0442044204420442
-0.00161234198022208,0.000123614067405835,0.0443044304430443
-0.00161195122889209,0.000123428314617627,0.0444044404440444
-0.00161155667605427,0.000123245509734892,0.0445044504450445
-0.00161116090732952,0.000123066412066846,0.0446044604460446
-0.00161076734208968,0.000122887537724857,0.0447044704470447
-0.00161036705225052,0.00012271280732425,0.0448044804480448
-0.00160996253906521,0.000122542796550044,0.0449044904490449
-0.00160955824920605,0.000122372408602888,0.045004500450045
-0.00160915712561588,0.000122203157137725,0.0451045104510451
-0.00160875594743476,0.000122033022293411,0.0452045204520452
-0.00160835629779733,0.000121863021444972,0.0453045304530453
-0.00160795335782088,0.00012169690647193,0.0454045404540454
-0.00160754729127791,0.000121530141371562,0.0455045504550455
-0.00160713930412991,0.000121362810511595,0.0456045604560456
-0.00160672810604766,0.000121199345675836,0.0457045704570457
-0.00160631539927308,0.000121038307651129,0.0458045804580458
-0.00160590120365738,0.000120879686512052,0.0459045904590459
-0.00160548483433347,0.00012071950705251,0.046004600460046
-0.00160507155683642,0.000120558851163723,0.0461046104610461
-0.00160465712300609,0.000120401510427938,0.0462046204620462
-0.00160424022266216,0.000120242229235939,0.0463046304630463
-0.00160382200717519,0.000120080833889472,0.0464046404640464
-0.00160340083385715,0.000119923517967846,0.0465046504650465
-0.00160297854390813,0.000119768013469528,0.0466046604660466
-0.00160255609514951,0.000119609397293249,0.0467046704670467
-0.0016021372493864,0.000119448622297151,0.0468046804680468
-0.00160171982794813,0.000119286070617328,0.0469046904690469
-0.00160130245117505,0.00011912147922517,0.047004700470047
-0.00160088675679245,0.000118956962274974,0.0471047104710471
-0.00160047271998644,0.000118792514803942,0.0472047204720472
-0.00160005545735787,0.000118631814249978,0.0473047304730473
-0.00159963839324145,0.000118474637286853,0.0474047404740474
-0.00159922152267431,0.00011832095413761,0.0475047504750475
-0.00159880189278825,0.000118169668022635,0.0476047604760476
-0.00159838084850312,0.000118020029558652,0.0477047704770477
-0.00159795883647119,0.000117873115674085,0.0478047804780478
-0.0015975369137697,0.000117724008230118,0.0479047904790479
-0.00159711877768757,0.000117573426833242,0.048004800480048
-0.0015967043984481,0.000117421391334991,0.0481048104810481
-0.00159628468419432,0.000117268899258686,0.0482048204820482
-0.00159586382849574,0.000117119886108043,0.0483048304830483
-0.00159543969238366,0.000116973930044417,0.0484048404840484
-0.00159501373492259,0.000116828107976666,0.0485048504850485
-0.00159458654172332,0.000116682151913213,0.0486048604860486
-0.00159415926911929,0.000116534935297485,0.0487048704870487
-0.00159372844314755,0.000116386736046656,0.0488048804880488
-0.00159329762213861,0.000116236998326552,0.0489048904890489
-0.00159286681601806,0.000116085746951332,0.049004900490049
-0.0015924389032123,0.000115931393823572,0.0491049104910491
-0.00159200860329778,0.000115776906700109,0.0492049204920492
-0.00159157812968509,0.000115619382340646,0.0493049304930493
-0.00159114233098385,0.000115465977108405,0.0494049404940494
-0.00159070125682203,0.000115316646338208,0.0495049504950495
-0.00159025599405365,0.000115170218808308,0.0496049604960496
-0.00158981071143409,0.000115020674637648,0.0497049704970497
-0.00158936583576451,0.000114869140382457,0.0498049804980498
-0.0015889233819432,0.00011471514457663,0.0499049904990499
-0.00158848030280854,0.000114559391938267,0.05000500050005
-0.00158803335764967,0.000114408185228224,0.0501050105010501
-0.00158758225862392,0.000114260576550981,0.0502050205020502
-0.00158712800325485,0.000114115737118331,0.0503050305030503
-0.00158667418957528,0.000113968416283684,0.0504050405040504
-0.00158622195406744,0.000113819030922716,0.0505050505050505
-0.00158577127687999,0.000113667595923645,0.0506050605060506
-0.00158532246074408,0.000113513366865994,0.0507050705070507
-0.0015848752475938,0.000113357103058805,0.0508050805080508
-0.00158443176150924,0.000113197841717996,0.0509050905090509
-0.00158399036972795,0.000113037156052425,0.051005100510051
-0.00158355096306823,0.000112873021238149,0.0511051105110511
-0.00158310861346575,0.00011271273259689,0.0512051205120512
-0.00158266865097202,0.000112550061809756,0.0513051305130513
-0.00158222760162419,0.000112384621778028,0.0514051405140514
-0.0015817900758672,0.00011222026860032,0.0515051505150515
-0.00158135250048214,0.000112055736761731,0.0516051605160516
-0.00158091501442753,0.000111889155285213,0.0517051705170517
-0.0015804780891698,0.00011171954153532,0.0518051805180518
-0.0015800390745716,0.000111548285097404,0.0519051905190519
-0.00157959956369295,0.000111373713506487,0.052005200520052
-0.0015791619932707,0.000111198387569325,0.0521052105210521
-0.00157872838316597,0.000111021165841126,0.0522052205220522
-0.0015782986986392,0.000110842068172907,0.0523052305230523
-0.00157786929202934,0.000110667347697895,0.0524052405240524
-0.00157743897722642,0.000110495599942343,0.0525052505250525
-0.00157700774430478,0.000110327465108156,0.0526052605260526
-0.00157657962306126,0.000110157513887692,0.0527052705270527
-0.00157615316931976,0.000109986133379668,0.0528052805280528
-0.00157572450713055,0.000109818455123363,0.0529052905290529
-0.00157529622211446,0.000109650757015869,0.053005300530053
-0.00157487218029571,0.000109481366592205,0.0531053105310531
-0.00157444988042109,0.000109310368220102,0.0532053205320532
-0.0015740243745752,0.000109143856222748,0.0533053305330533
-0.0015735956925348,0.000108981785934966,0.0534053405340534
-0.00157316482189779,0.000108823328568377,0.0535053505350535
-0.00157273026389755,0.000108668523825361,0.0536053605360536
-0.00157229486718342,0.000108510443631895,0.0537053705370537
-0.00157186473600418,0.000108352740611551,0.0538053805380538
-0.00157143925497227,0.000108196089705473,0.0539053905390539
-0.00157101838438531,0.000108040476025611,0.054005400540054
-0.001570594685,0.000107888336308441,0.0541054105410541
-0.00157016570022853,0.00010773573505042,0.0542054205420542
-0.00156973315216384,0.000107588989901139,0.0543054305430543
-0.00156930242048542,0.00010744040851439,0.0544054405440544
-0.00156887038855227,0.000107297216732732,0.0545054505450545
-0.00156843711591828,0.000107160397191266,0.0546054605460546
-0.00156800502443156,0.000107023771199072,0.0547054705470547
-0.00156757202971449,0.000106890425620297,0.0548054805480548
-0.00156714309457108,0.000106758350519392,0.0549054905490549
-0.001566715921223,0.00010662739701226,0.055005500550055
-0.00156628832107382,0.000106497872792515,0.0551055105510551
-0.00156586068122226,0.00010636662151702,0.0552055205520552
-0.00156543300166824,0.000106233663036963,0.0553055305530553
-0.00156500704420717,0.000106101171060555,0.0554055405540554
-0.00156457983115671,0.00010596628204988,0.0555055505550555
-0.00156415219130507,0.000105829100223682,0.0556055605560556
-0.00156372698819016,0.000105690201267329,0.0557055705570557
-0.00156329707537444,0.000105556880502714,0.0558055805580558
-0.00156287030401347,0.000105421713574865,0.0559055905590559
-0.0015624468279544,0.000105286095031931,0.056005600560056
-0.00156202700948178,0.000105152193619325,0.0561056105610561
-0.00156161085355842,0.000105015542813144,0.0562056205620562
-0.00156119406239621,0.000104876440381751,0.0563056305630563
-0.00156077603549579,0.000104738047631598,0.0564056405640564
-0.00156036145278137,0.000104599347187315,0.0565056505650565
-0.00155995061202105,0.000104460076020808,0.0566056605660566
-0.00155954356780578,0.000104323053004302,0.0567056705670567
-0.00155913649381363,0.000104184809138073,0.0568056805680568
-0.00155872996076709,0.000104045096281905,0.0569056905690569
-0.00155832434087658,0.00010390893679336,0.057005700570057
-0.0015579200758314,0.000103772643309112,0.0571057105710571
-0.00155752103165603,0.000103633307626066,0.0572057205720572
-0.00155712089070105,0.000103492448362309,0.0573057305730573
-0.00155671849663301,0.000103356705749267,0.0574057405740574
-0.0015563175765177,0.000103221459416658,0.0575057505750575
-0.00155592038843108,0.000103087349566043,0.0576057605760576
-0.00155552557752744,0.000102954584635431,0.0577057705770577
-0.00155513003212884,0.000102819512000905,0.0578057805780578
-0.00155473641229814,0.000102683675094711,0.0579057905790579
-0.00155434584459184,0.000102548607422983,0.058005800580058
-0.00155395450765098,0.000102411246935906,0.0581058105810581
-0.00155356239651269,0.000102271618447294,0.0582058205820582
-0.00155317003227138,0.000102129875804386,0.0583058305830583
-0.00155278348939915,0.000101988133161477,0.0584058405840584
-0.00155239804826932,0.000101844405396834,0.0585058505850585
-0.00155201665678747,0.000101701213615176,0.0586058605860586
-0.00155163851097946,0.000101557327041014,0.0587058705870587
-0.00155126585403257,0.000101414780423714,0.0588058805880588
-0.00155089805567075,0.000101273836792228,0.0589058905890589
-0.0015505286741744,0.000101139121479635,0.059005900590059
-0.00155016050360226,0.000101006808164108,0.0591059105910591
-0.00154978893350948,0.000100872961342102,0.0592059205920592
-0.00154941646514915,0.000100737397390112,0.0593059305930593
-0.00154904650300472,0.000100603456274955,0.0594059405940594
-0.00154867855575881,0.000100469659081096,0.0595059505950595
-0.00154831284673739,0.000100335181982953,0.0596059605960596
-0.00154794868114804,0.000100199498923652,0.0597059705970597
-0.001547580381543,0.000100066297266176,0.0598059805980598
-0.00154720842931421,9.99366440136975e-05,0.0599059905990599
-0.00154683723143166,9.98033778398543e-05,0.06000600060006
-0.00154646956210275,9.96679826229778e-05,0.0601060106010601
-0.00154610412603554,9.95319223905541e-05,0.0602060206020602
-0.00154573825324163,9.93948050808961e-05,0.0603060306030603
-0.00154536842509299,9.92604570158312e-05,0.0604060406040604
-0.00154500012052515,9.91281982910758e-05,0.0605060506050605
-0.00154463330976132,9.89980040928147e-05,0.0606060606060606
-0.00154427131788001,9.88675716801038e-05,0.0607060706070607
-0.00154390775775273,9.87396851855843e-05,0.0608060806080608
-0.0015435456368386,9.86178185724649e-05,0.0609060906090609
-0.00154318047868839,9.84947956258176e-05,0.061006100610061
-0.00154281053639524,9.83789141541717e-05,0.0611061106110611
-0.00154244185961715,9.82617125766821e-05,0.0612061206120612
-0.00154207370393341,9.81408137100987e-05,0.0613061306130613
-0.00154170292292637,9.80185897750462e-05,0.0614061406140614
-0.00154132782427994,9.79002070502138e-05,0.0615061506150615
-0.00154095384722721,9.77787027216526e-05,0.0616061606160616
-0.00154058098184257,9.76540966405525e-05,0.0617061706170617
-0.00154020836459806,9.75265178399914e-05,0.0618061806180618
-0.00153983684413334,9.73958968406331e-05,0.0619061906190619
-0.00153946211273436,9.72702833104452e-05,0.062006200620062
-0.00153908808109077,9.71457367830866e-05,0.0621062106210621
-0.00153871560776764,9.70231803400885e-05,0.0622062206220622
-0.00153834449425274,9.68976412520345e-05,0.0623062306230623
-0.00153797598620995,9.67734272324495e-05,0.0624062406240624
-0.00153761004889959,9.66505333188804e-05,0.0625062506250625
-0.00153724684113135,9.6522582307994e-05,0.0626062606260626
-0.00153688648697544,9.63905072070886e-05,0.0627062706270627
-0.00153652887228726,9.62581244123969e-05,0.0628062806280628
-0.00153616938662193,9.61243917349047e-05,0.0629062906290629
-0.00153581512678921,9.59913538500886e-05,0.063006300630063
-0.00153545792401373,9.58644450280443e-05,0.0631063106310631
-0.00153509858226979,9.57360275135089e-05,0.0632063206320632
-0.00153474071447859,9.5609317203707e-05,0.0633063306330633
-0.00153437780447863,9.54859716748811e-05,0.0634063406340634
-0.00153401281506379,9.53610827141541e-05,0.0635063506350635
-0.00153365018298084,9.52417223168464e-05,0.0636063606360636
-0.00153329203230984,9.51268582198832e-05,0.0637063706370637
-0.00153293569802503,9.50161430270984e-05,0.0638063806380638
-0.00153258053496197,9.49064997999404e-05,0.0639063906390639
-0.0015322263446085,9.47953528432608e-05,0.064006400640064
-0.00153187312696462,9.46827220080774e-05,0.0641064106410641
-0.00153152173066973,9.45683144891683e-05,0.0642064206420642
-0.00153117375374676,9.44552518900901e-05,0.0643064306430643
-0.00153083000016993,9.43398121079339e-05,0.0644064406440644
-0.00153049064860021,9.42231266620679e-05,0.0645064506450645
-0.00153014859230234,9.41122625850152e-05,0.0646064606460646
-0.00152980551366683,9.40040337570246e-05,0.0647064706470647
-0.00152945976504284,9.39015518558856e-05,0.0648064806480648
-0.00152911159457051,9.38017300177958e-05,0.0649064906490649
-0.0015287614489023,9.37096799305002e-05,0.065006500650065
-0.00152841051414818,9.36155355399255e-05,0.0651065106510651
-0.00152805663645129,9.35243539433889e-05,0.0652065206520652
-0.00152769983566301,9.34361053639337e-05,0.0653065306530653
-0.00152734269244118,9.33495590262423e-05,0.0654065406540654
-0.00152698527626515,9.32650524010581e-05,0.0655065506550655
-0.00152663057474285,9.31834093136186e-05,0.0656065606560656
-0.00152627707421909,9.31060292748711e-05,0.0657065706570657
-0.00152592566303581,9.30245251459324e-05,0.0658065806580658
-0.00152557293670948,9.29445594862696e-05,0.0659065906590659
-0.00152522139153049,9.28608568351332e-05,0.066006600660066
-0.00152487257093092,9.27775909108612e-05,0.0661066106610661
-0.00152452720940557,9.26942058792782e-05,0.0662066206620662
-0.00152418804642241,9.26104883399217e-05,0.0663066306630663
-0.00152385018369381,9.25278626172095e-05,0.0664066406640664
-0.00152351026636449,9.24461153110236e-05,0.0665066506650665
-0.00152317128204221,9.23664871219317e-05,0.0666066606660666
-0.00152283163766701,9.2286868858607e-05,0.0667066706670667
-0.00152249310992278,9.22059453776587e-05,0.0668066806680668
-0.00152215513801256,9.21261782302383e-05,0.0669066906690669
-0.00152181522564595,9.20489669267763e-05,0.067006700670067
-0.00152147338771143,9.19742767276907e-05,0.0671067106710671
-0.00152113134630196,9.19042168246527e-05,0.0672067206720672
-0.00152078871928162,9.18401420630884e-05,0.0673067306730673
-0.00152044391359035,9.1781317948114e-05,0.0674067406740674
-0.00152010175803645,9.17241067443771e-05,0.0675067506750675
-0.00151975636673431,9.16650940429274e-05,0.0676067606760676
-0.001519405690046,9.16086222970438e-05,0.0677067706770677
-0.00151905254684417,9.15543341849656e-05,0.0678067806780678
-0.00151870198430037,9.15018922357773e-05,0.0679067906790679
-0.00151835655329576,9.1451088011986e-05,0.068006800680068
-0.00151800606519401,9.14071225320351e-05,0.0681068106810681
-0.00151765521977042,9.13696632879787e-05,0.0682068206820682
-0.00151730641405924,9.13309335660532e-05,0.0683068306830683
-0.00151695695822065,9.12963676366985e-05,0.0684068406840684
-0.00151660792422045,9.12606453741604e-05,0.0685068506850685
-0.00151626213589399,9.12259057465506e-05,0.0686068606860686
-0.00151592065528141,9.11935135254063e-05,0.0687068706870687
-0.00151558402829102,9.11583371711043e-05,0.0688068806880688
-0.00151525099437071,9.11170714564101e-05,0.0689068906890689
-0.0015149228190354,9.10782871437126e-05,0.069006900690069
-0.00151459518960858,9.10402025864888e-05,0.0691069106910691
-0.00151427010113732,9.10009170305601e-05,0.0692069206920692
-0.00151394550398362,9.09606587651258e-05,0.0693069306930693
-0.00151362048995441,9.09269563635605e-05,0.0694069406940694
-0.00151329074637313,9.08957006245821e-05,0.0695069506950695
-0.00151296237748845,9.08632438868988e-05,0.0696069606960696
-0.00151263368602151,9.08302710175919e-05,0.0697069706970697
-0.00151230532706252,9.07969259379597e-05,0.0698069806980698
-0.00151197201522513,9.07689109098488e-05,0.0699069906990699
-0.00151164125426899,9.07385534380698e-05,0.07000700070007
-0.0015113135901025,9.07073423642684e-05,0.0701070107010701
-0.00151098789120638,9.06690989971818e-05,0.0702070207020702
-0.0015106621575706,9.06349797201142e-05,0.0703070307030703
-0.00151033593758006,9.06065825560831e-05,0.0704070407040704
-0.00151001025853514,9.05775303019276e-05,0.0705070507050705
-0.00150968539339011,9.05477137759316e-05,0.0706070607060706
-0.00150936282602324,9.05168302471063e-05,0.0707070707070707
-0.00150904155394821,9.04847457197483e-05,0.0708070807080708
-0.0015087241379718,9.04545867602117e-05,0.0709070907090709
-0.00150840952597966,9.04228000010451e-05,0.071007100710071
-0.00150809598099034,9.03884226583379e-05,0.0711071107110711
-0.00150778268910404,9.03564671638859e-05,0.0712071207120712
-0.00150747116397595,9.03259459196188e-05,0.0713071307130713
-0.00150716018475618,9.02970375867616e-05,0.0714071407140714
-0.00150685125021172,9.0269494024925e-05,0.0715071507150715
-0.00150654427597484,9.02403177006611e-05,0.0716071607160716
-0.00150624037371354,9.02061884979986e-05,0.0717071707170717
-0.00150593628286576,9.01701436531096e-05,0.0718071807180718
-0.00150562672797076,9.01414685720769e-05,0.0719071907190719
-0.00150531498944203,9.01125602392197e-05,0.072007200720072
-0.00150500340476029,9.00819000364518e-05,0.0721072107210721
-0.00150469197392544,9.00495078153076e-05,0.0722072207220722
-0.00150438087063566,9.00172495896945e-05,0.0723072307230723
-0.00150406974749468,8.99858896317974e-05,0.0724072407240724
-0.00150375875338661,8.99499986338016e-05,0.0725072507250725
-0.00150345055829991,8.9907621251101e-05,0.0726072607260726
-0.0015031451572718,8.9862896462107e-05,0.0727072707270727
-0.00150284174136534,8.98167225343635e-05,0.0728072807280728
-0.00150253972993236,8.9763898449255e-05,0.0729072907290729
-0.00150223868624609,8.97054961727526e-05,0.073007300730073
-0.00150193695273012,8.96463097730477e-05,0.0731073107310731
-0.00150163159636727,8.95853466896172e-05,0.0732073207320732
-0.00150132510352234,8.9523237198426e-05,0.0733073307330733
-0.00150102167769028,8.94578969219621e-05,0.0734073407340734
-0.00150071946774515,8.93871968171921e-05,0.0735073507350735
-0.00150041289053249,8.9320020303261e-05,0.0736073607360736
-0.00150010753913252,8.92507693372406e-05,0.0737073707370737
-0.00149980136886977,8.91796722081581e-05,0.0738073807380738
-0.00149949536734248,8.91162674252826e-05,0.0739073907390739
-0.00149918983231866,8.90586840112205e-05,0.074007400740074
-0.00149888617323478,8.89994281323513e-05,0.0741074107410741
-0.00149858488140838,8.8941169776975e-05,0.0742074207420742
-0.00149828659704111,8.88844300396847e-05,0.0743074307430743
-0.00149799025313022,8.88282163596129e-05,0.0744074407440744
-0.00149769408291742,8.87736155907787e-05,0.0745074507450745
-0.00149740194250149,8.87172976919604e-05,0.0746074607460746
-0.0014971039509397,8.86667019058343e-05,0.0747074707470747
-0.00149680724970688,8.86108852500751e-05,0.0748074807480748
-0.00149651495544396,8.85546963839906e-05,0.0749074907490749
-0.00149623002598211,8.84987953605025e-05,0.075007500750075
-0.00149594965237425,8.8438948908048e-05,0.0751075107510751
-0.00149567312990221,8.8373499449868e-05,0.0752075207520752
-0.00149540042382641,8.83024966141092e-05,0.0753075307530753
-0.00149512749442446,8.82301488583473e-05,0.0754075407540754
-0.00149485343350314,8.81574338552298e-05,0.0755075507550755
-0.00149457712443173,8.80841034643674e-05,0.0756075607560756
-0.00149430370371214,8.80118847416836e-05,0.0757075707570757
-0.00149403181153624,8.79388719703746e-05,0.0758075807580758
-0.00149376293674506,8.78702512803192e-05,0.0759075907590759
-0.00149349809671345,8.77997745017788e-05,0.076007600760076
-0.00149323675049582,8.77275607418925e-05,0.0761076107610761
-0.00149297708666876,8.76612824955052e-05,0.0762076207620762
-0.00149271649479737,8.75987561288116e-05,0.0763076307630763
-0.00149245762998173,8.75329691998884e-05,0.0764076407640764
-0.00149220047733345,8.74639514856925e-05,0.0765076507650765
-0.00149194464479101,8.73957427085142e-05,0.0766076607660766
-0.00149168635069777,8.73304272460376e-05,0.0767076707670767
-0.00149143009135423,8.72619504774526e-05,0.0768076807680768
-0.00149117765336965,8.7193880658775e-05,0.0769076907690769
-0.00149092452059255,8.71237463136032e-05,0.077007700770077
-0.00149067276251207,8.70505648070087e-05,0.0771077107710771
-0.00149042349079648,8.69772890069183e-05,0.0772077207720772
-0.00149017371783756,8.69020032714499e-05,0.0773077307730773
-0.00148992278854546,8.68288912440197e-05,0.0774077407740774
-0.00148967071284552,8.6757933073438e-05,0.0775077507750775
-0.00148941400188681,8.66908756666456e-05,0.0776077607760776
-0.00148915660109832,8.66245477922838e-05,0.0777077707770777
-0.00148889973629263,8.65599171967162e-05,0.0778077807780778
-0.0014886403007546,8.64931377070977e-05,0.0779077907790779
-0.00148837617536678,8.64257874949114e-05,0.078007800780078
-0.00148811402517492,8.63580700353694e-05,0.0781078107810781
-0.00148785435638506,8.62904518317764e-05,0.0782078207820782
-0.0014875922210816,8.62283224895676e-05,0.0783078307830783
-0.00148732762919021,8.61716323802518e-05,0.0784078407840784
-0.00148706808447046,8.61135129833763e-05,0.0785078507850785
-0.00148680985489367,8.60551801860382e-05,0.0786078607860786
-0.00148655179901505,8.59951252957464e-05,0.0787078707870787
-0.00148629512279593,8.59410704353205e-05,0.0788078807880788
-0.00148604612899733,8.58882016852071e-05,0.0789078907890789
-0.0014857992692044,8.58428218060888e-05,0.079007900790079
-0.0014855542952769,8.57971838611586e-05,0.0791079107910791
-0.00148531512783008,8.57531340134789e-05,0.0792079207920792
-0.0014850777271414,8.57089352817034e-05,0.0793079307930793
-0.00148484111553854,8.5668567834553e-05,0.0794079407940794
-0.0014846046031918,8.5624776052685e-05,0.0795079507950795
-0.00148437048787934,8.55800016357165e-05,0.0796079607960796
-0.00148413392094174,8.55366267293509e-05,0.0797079707970797
-0.0014838974234834,8.54931227900794e-05,0.0798079807980798
-0.00148366388385621,8.54512813901923e-05,0.0799079907990799
-0.00148343309858513,8.54061695024806e-05,0.08000800080008
-0.0014832073505601,8.53606357764691e-05,0.0801080108010801
-0.0014829823717697,8.53138117213987e-05,0.0802080208020802
-0.00148275474284194,8.52680149667779e-05,0.0803080308030803
-0.00148252409156665,8.52244415483421e-05,0.0804080408040804
-0.00148229163879348,8.51776522328538e-05,0.0805080508050805
-0.00148205950363978,8.51323666470592e-05,0.0806080608060806
-0.00148182801365061,8.50861976821132e-05,0.0807080708070807
-0.00148159775443684,8.50452595125672e-05,0.0808080808080808
-0.00148136775328879,8.50089615646639e-05,0.0809080908090809
-0.00148113945934531,8.49717703120143e-05,0.081008100810081
-0.00148091402893974,8.49296013669788e-05,0.0811081108110811
-0.00148069395836239,8.4885387746811e-05,0.0812081208120812
-0.00148047446347033,8.48402262311248e-05,0.0813081308130813
-0.00148025224399884,8.4795059752469e-05,0.0814081408140814
-0.00148002979623842,8.47546575657365e-05,0.0815081508150815
-0.0014798102269043,8.47106672717983e-05,0.0816081608160816
-0.00147959627050142,8.46663643211042e-05,0.0817081708170817
-0.00147938151012424,8.46183690442857e-05,0.0818081808180818
-0.00147916367777147,8.45702099949793e-05,0.0819081908190819
-0.00147894469404814,8.45226365564607e-05,0.082008200820082
-0.00147872835053659,8.44754303656422e-05,0.0821082108210821
-0.00147851125267879,8.44301199656882e-05,0.0822082208220822
-0.00147829374787108,8.43804174844806e-05,0.0823082308230823
-0.0014780802133065,8.43241541762621e-05,0.0824082408240824
-0.00147786787477765,8.42618759497854e-05,0.0825082508250825
-0.00147765596801279,8.41949525388686e-05,0.0826082608260826
-0.00147744846325495,8.41270266414893e-05,0.0827082708270827
-0.00147724309250285,8.4057006440831e-05,0.0828082808280828
-0.00147703927014553,8.39809713219144e-05,0.0829082908290829
-0.00147683497632194,8.39015366822675e-05,0.083008300830083
-0.00147662978423072,8.38187471870673e-05,0.0831083108310831
-0.00147642511323392,8.37383497635097e-05,0.0832083208320832
-0.00147621604023011,8.36573617661946e-05,0.0833083308330833
-0.00147600688285864,8.35801504627327e-05,0.0834083408340834
-0.00147579498601929,8.35010632194238e-05,0.0835083508350835
-0.00147558110405846,8.34214697699142e-05,0.0836083608360836
-0.00147536501861271,8.33413204865735e-05,0.0837083708370837
-0.00147514745921415,8.32604466337719e-05,0.0838083808380838
-0.00147493246558522,8.3181468572007e-05,0.0839083908390839
-0.00147472159108352,8.31029421254988e-05,0.084008400840084
-0.00147451717815253,8.30246538936126e-05,0.0841084108410841
-0.00147431523669795,8.29444053539786e-05,0.0842084208420842
-0.00147411128034493,8.28702064725293e-05,0.0843084308430843
-0.00147390629172875,8.27973227341262e-05,0.0844084408440844
-0.0014737051195088,8.2721228061468e-05,0.0845084508450845
-0.00147350272643896,8.2643192932424e-05,0.0846084608460846
-0.00147329681970405,8.25638376977085e-05,0.0847084708470847
-0.00147309251595478,8.24847405286326e-05,0.0848084808480848
-0.00147288703602096,8.24017028933877e-05,0.0849084908490849
-0.00147268103995561,8.23149084154794e-05,0.085008500850085
-0.00147247566920351,8.22290618330895e-05,0.0851085108510851
-0.00147227259622956,8.21478058445399e-05,0.0852085208520852
-0.00147206738924995,8.20694282821274e-05,0.0853085308530853
-0.00147186099616028,8.1991899359112e-05,0.0854085408540854
-0.00147165210181734,8.19168766520807e-05,0.0855085508550855
-0.00147144516281918,8.18397844559297e-05,0.0856085608560856
-0.00147124320151341,8.17645930136128e-05,0.0857085708570857
-0.00147104029727483,8.1692612505551e-05,0.0858085808580858
-0.00147083732851979,8.16151034337255e-05,0.0859085908590859
-0.00147063503470616,8.15359417482827e-05,0.086008600860086
-0.00147043054733313,8.14549835277523e-05,0.0861086108610861
-0.00147022207482857,8.13747449138853e-05,0.0862086208620862
-0.00147001789018653,8.12927246534952e-05,0.0863086308630863
-0.00146981465344017,8.12108483142312e-05,0.0864086408640864
-0.00146961260280387,8.11274086918763e-05,0.0865086508650865
-0.00146940614519767,8.10496068146568e-05,0.0866086608660866
-0.00146920437744125,8.0972137445383e-05,0.0867086708670867
-0.00146900485783492,8.08945241546388e-05,0.0868086808680868
-0.00146880771541176,8.08207768884462e-05,0.0869086908690869
-0.00146861558045768,8.07438435018137e-05,0.087008700870087
-0.00146842747033767,8.06639622098797e-05,0.0871087108710871
-0.00146824552898281,8.05829394729824e-05,0.0872087208720872
-0.00146806421294137,8.0496924155307e-05,0.0873087308730873
-0.00146788159664529,8.0418596220869e-05,0.0874087408740874
-0.00146770192825467,8.03369680219941e-05,0.0875087508750875
-0.00146752306383836,8.02523819917062e-05,0.0876087608760876
-0.00146733984704292,8.01716024322284e-05,0.0877087708770877
-0.00146715607937637,8.00873836496406e-05,0.0878087808780878
-0.0014669728774694,8.00056661200672e-05,0.0879087908790879
-0.00146679425126763,7.99256160928477e-05,0.088008800880088
-0.00146661399230335,7.98432285847575e-05,0.0881088108810881
-0.00146643453235057,7.97589303972384e-05,0.0882088208820882
-0.00146625716173819,7.96734858021307e-05,0.0883088308830883
-0.00146607653056367,7.95884928221075e-05,0.0884088408840884
-0.00146589834605147,7.95077976301864e-05,0.0885088508850885
-0.00146572188363223,7.9423042864613e-05,0.0886088608860886
-0.00146554570409278,7.9338223582845e-05,0.0887088708870887
-0.00146536980743323,7.92533348215683e-05,0.0888088808880888
-0.00146518744920295,7.91720639444541e-05,0.0889088908890889
-0.00146500141849774,7.90938997826764e-05,0.089008900890089
-0.0014648153133504,7.90130805206468e-05,0.0891089108910891
-0.00146462976900002,7.89337103975389e-05,0.0892089208920892
-0.00146444147525616,7.88589209423321e-05,0.0893089308930893
-0.00146425395570982,7.87840868219482e-05,0.0894089408940894
-0.00146406816321915,7.87056794825789e-05,0.0895089508950895
-0.00146388584965414,7.86280761176017e-05,0.0896089608960896
-0.00146370299514343,7.85487705108607e-05,0.0897089708970897
-0.00146352364933508,7.84662093046876e-05,0.0898089808980898
-0.00146334397598175,7.83805463461477e-05,0.0899089908990899
-0.00146316225299033,7.82958908366956e-05,0.09000900090009
-0.0014629818997328,7.82121087808e-05,0.0901090109010901
-0.00146280290132079,7.81292051412584e-05,0.0902090209020902
-0.00146262598728638,7.80477953056435e-05,0.0903090309030903
-0.00146244852734356,7.79630008376905e-05,0.0904090409040904
-0.00146227557362668,7.78807771022606e-05,0.0905090509050905
-0.00146210169186547,7.77959826343077e-05,0.0906090609060906
-0.00146193090689391,7.77115107487056e-05,0.0907090709070907
-0.00146175781918133,7.76233167601944e-05,0.0908090809080908
-0.00146158545107532,7.75416587843626e-05,0.0909090909090909
-0.00146141020454309,7.74654201904062e-05,0.091009100910091
-0.00146123593568316,7.73937672273205e-05,0.0911091109110911
-0.00146106290752423,7.73194939037372e-05,0.0912091209120912
-0.00146088802823944,7.72429376903997e-05,0.0913091309130913
-0.00146071132264286,7.71641333267177e-05,0.0914091409140914
-0.00146053259718497,7.70840336713515e-05,0.0915091509150915
-0.00146035330100468,7.70022516254112e-05,0.0916091609160916
-0.00146017185096755,7.69239236911454e-05,0.0917091709170917
-0.00145998927437384,7.68467223131062e-05,0.0918091809180918
-0.00145980587891752,7.67691785018707e-05,0.0919091909190919
-0.0014596238581579,7.66912475917453e-05,0.092009200920092
-0.00145944400614361,7.66094853969948e-05,0.0921092109210921
-0.00145926251144112,7.65232814928441e-05,0.0922092209220922
-0.00145908352295471,7.64364076101766e-05,0.0923092309230923
-0.00145890445010065,7.6346972920581e-05,0.0924092409240924
-0.00145872529287886,7.62549873496523e-05,0.0925092509250925
-0.00145854786271282,7.61604062325576e-05,0.0926092609260926
-0.00145837043750967,7.60595223542637e-05,0.0927092709270927
-0.00145819248128642,7.59542612829366e-05,0.0928092809280928
-0.00145801522481855,7.58443351759795e-05,0.0929092909290929
-0.00145783735296302,7.57317192291884e-05,0.093009300930093
-0.00145765987813172,7.56167012855042e-05,0.0931093109310931
-0.00145748325690279,7.55023930225441e-05,0.0932093209320932
-0.00145730684411161,7.53897175221836e-05,0.0933093309330933
-0.0014571307588654,7.52739303438615e-05,0.0934093409340934
-0.00145695536344908,7.51551456317468e-05,0.0935093509350935
-0.00145678119384518,7.50377207280276e-05,0.0936093609360936
-0.00145660700935298,7.49257797227229e-05,0.0937093709370937
-0.00145642903327854,7.48195360162952e-05,0.0938093809380938
-0.00145624755842733,7.47109101638198e-05,0.0939093909390939
-0.00145606523989943,7.4603470421657e-05,0.094009400940094
-0.00145587948214851,7.44981845363425e-05,0.0941094109410941
-0.00145568867226307,7.43948291818191e-05,0.0942094209420942
-0.0014555014802618,7.42937219772956e-05,0.0943094309430943
-0.00145532108730181,7.4194803369375e-05,0.0944094409440944
-0.00145514406408576,7.40938698631067e-05,0.0945094509450945
-0.00145496825179376,7.39919239449532e-05,0.0946094609460946
-0.00145479380427295,7.38863502170422e-05,0.0947094709470947
-0.00145461892498816,7.37788062557885e-05,0.0948094809480948
-0.00145444388193089,7.36693962804551e-05,0.0949094909490949
-0.00145426774705671,7.35614106298839e-05,0.095009500950095
-0.00145409480326542,7.34536086029906e-05,0.0951095109510951
-0.00145392389918655,7.33432308807768e-05,0.0952095209520952
-0.00145375506955978,7.3232396580681e-05,0.0953095309530953
-0.00145358743100594,7.31212049586522e-05,0.0954095409540954
-0.00145341678499288,7.30114525497781e-05,0.0955095509550955
-0.00145324681392114,7.29006976546137e-05,0.0956095609560956
-0.00145307367161779,7.27941313658352e-05,0.0957095709570957
-0.00145290149209834,7.26931234176052e-05,0.0958095809580958
-0.00145272890562899,7.25955497295154e-05,0.0959095909590959
-0.00145255560451577,7.24975492403284e-05,0.096009600960096
-0.00145238397586761,7.23940549273041e-05,0.0961096109610961
-0.00145221180627376,7.22921536743277e-05,0.0962096209620962
-0.00145203832153686,7.2192431092187e-05,0.0963096309630963
-0.00145186874252664,7.20930956087639e-05,0.0964096409640964
-0.00145169953572674,7.19958395402275e-05,0.0965096509650965
-0.00145152905348626,7.18997596560644e-05,0.0966096609660966
-0.00145135597073647,7.18038633959235e-05,0.0967096709670967
-0.00145118351330002,7.17127215017666e-05,0.0968096809680968
-0.00145101168117683,7.16262893085888e-05,0.0969096909690969
-0.00145083990364449,7.15417926088272e-05,0.097009700970097
-0.00145066813107504,7.14542636360354e-05,0.0971097109710971
-0.00145049538579591,7.13641986703027e-05,0.0972097209720972
-0.00145032302761549,7.12700989450772e-05,0.0973097309730973
-0.00145014760738509,7.11729073929077e-05,0.0974097409740974
-0.00144997165117188,7.10747480940301e-05,0.0975097509750975
-0.00144979577436351,7.09797848410151e-05,0.0976097609760976
-0.0014496208057482,7.08920722443733e-05,0.0977097709770977
-0.00144944814483679,7.08038087765257e-05,0.0978097809780978
-0.00144927684373362,7.07152723544739e-05,0.0979097909790979
-0.00144910443592523,7.06242247536407e-05,0.098009800980098
-0.00144893261869043,7.05331721898379e-05,0.0981098109810981
-0.00144875492549587,7.04408392229154e-05,0.0982098209820982
-0.00144858104869745,7.03458313045512e-05,0.0983098309830983
-0.00144840754907216,7.02461285736003e-05,0.0984098409840984
-0.00144822915612222,7.01486739928215e-05,0.0985098509850985
-0.00144805040088754,7.00529613563585e-05,0.0986098609860986
-0.00144787122381456,6.99601767740071e-05,0.0987098709870987
-0.00144769526263846,6.98657842433877e-05,0.0988098809880988
-0.00144752073075001,6.97708606927523e-05,0.0989098909890989
-0.00144734738993441,6.96782200316992e-05,0.099009900990099
-0.00144717505656807,6.95875099016092e-05,0.0991099109910991
-0.00144700020209727,6.9495171971717e-05,0.0992099209920992
-0.00144682199277109,6.94068489503e-05,0.0993099309930993
-0.00144664139137335,6.93203125382035e-05,0.0994099409940994
-0.00144646034332324,6.92342029272044e-05,0.0995099509950995
-0.00144627935482686,6.91469965365912e-05,0.0996099609960996
-0.00144610262441621,6.90606784879269e-05,0.0997099709970997
-0.00144592353667368,6.89803058783566e-05,0.0998099809980998
-0.00144574289061076,6.89082509279887e-05,0.0999099909990999
-0.00144556003113725,6.88421711938437e-05,0.1000100010001
-0.00144537512202573,6.87795058686493e-05,0.1001100110011
-0.00144518707145929,6.87204385762555e-05,0.1002100210021
-0.00144499529878994,6.86621405184995e-05,0.1003100310031
-0.00144479955587746,6.86043486667723e-05,0.1004100410041
-0.00144460502388911,6.85487751884325e-05,0.100510051005101
-0.00144440842737436,6.84944721877897e-05,0.100610061006101
-0.00144420890776803,6.84411369340272e-05,0.100710071007101
-0.00144400387944938,6.8394575907566e-05,0.100810081008101
-0.00144379343671166,6.83500942959915e-05,0.100910091009101
-0.00144357966393254,6.83016771808732e-05,0.101010101010101
-0.00144336259585153,6.82493593017934e-05,0.101110111011101
-0.0014431420885474,6.81977511037821e-05,0.101210121012101
-0.00144292290134921,6.81430560417963e-05,0.101310131013101
-0.00144270179850862,6.80853981857724e-05,0.101410141014101
-0.00144247879987699,6.80248023496976e-05,0.101510151015102
-0.00144225786080897,6.79623752391252e-05,0.101610161016102
-0.00144203471825595,6.79021218367632e-05,0.101710171017102
-0.00144181557076014,6.78385334300377e-05,0.101810181018102
-0.00144160036869346,6.77716397959056e-05,0.101910191019102
-0.00144138963811305,6.7702766003008e-05,0.102010201020102
-0.00144118333931663,6.76319319025347e-05,0.102110211021102
-0.00144097421172195,6.75645668019561e-05,0.102210221022102
-0.00144076684095981,6.74974002136198e-05,0.102310231023102
-0.00144056083993166,6.74312609257333e-05,0.102410241024102
-0.00144035197536559,6.73655633273364e-05,0.102510251025103
-0.00144014062443473,6.72999997246429e-05,0.102610261026103
-0.00143992862833934,6.72395875124181e-05,0.102710271027103
-0.00143971071161893,6.71855475403846e-05,0.102810281028103
-0.00143949361872392,6.71313785356173e-05,0.102910291029103
-0.00143927661515936,6.70755668426555e-05,0.103010301030103
-0.00143906115998967,6.70199338105742e-05,0.103110311031103
-0.00143884366014476,6.69686978228882e-05,0.103210321032103
-0.0014386288501396,6.69167372657413e-05,0.103310331033103
-0.00143841490366232,6.6867114189293e-05,0.103410341034103
-0.0014382033542193,6.68192380197855e-05,0.103510351035104
-0.0014379955119908,6.67718581307119e-05,0.103610361036104
-0.00143778969954912,6.67227313346973e-05,0.103710371037104
-0.00143758122208177,6.66752869290846e-05,0.103810381038104
-0.00143736582646574,6.66323686007732e-05,0.103910391039104
-0.00143714702636617,6.65910979232815e-05,0.104010401040104
-0.00143693320395899,6.65501895305203e-05,0.104110411041104
-0.00143671933688655,6.65112215939728e-05,0.104210421042104
-0.00143650640778404,6.64737673128861e-05,0.104310431043104
-0.0014362951461837,6.6436377547994e-05,0.104410441044104
-0.00143608681263765,6.64009083882981e-05,0.104510451045105
-0.00143588200764515,6.63651861257599e-05,0.104610461046105
-0.00143567571877432,6.63289626198184e-05,0.104710471047105
-0.00143546533062745,6.62924214944957e-05,0.104810481048105
-0.00143525693752774,6.62552153534536e-05,0.104910491049105
-0.00143504853946524,6.62112846130849e-05,0.105010501050105
-0.00143484013643994,6.61606888271309e-05,0.105110511051105
-0.00143463211555047,6.61056116290527e-05,0.105210521052105
-0.00143442624851794,6.60454922222219e-05,0.105310531053105
-0.00143421626732098,6.59872090530305e-05,0.105410541054105
-0.00143400412730437,6.59308812284452e-05,0.105510551055106
-0.00143378881605598,6.58716749775505e-05,0.105610561056106
-0.00143357523682614,6.58071237869143e-05,0.105710571057106
-0.0014333645459482,6.57444187591681e-05,0.105810581058106
-0.00143315438112748,6.56828353253676e-05,0.105910591059106
-0.00143294625601926,6.56234057482433e-05,0.106010601060106
-0.00143274017558618,6.55642094231157e-05,0.106110611061106
-0.00143253414478107,6.55075490905846e-05,0.106210621062106
-0.00143232815864131,6.54533999370072e-05,0.106310631063106
-0.00143211904097223,6.53991267131491e-05,0.106410641064106
-0.00143190662800134,6.53447591961394e-05,0.106510651065107
-0.0014316941455512,6.52879152399305e-05,0.106610661066107
-0.00143148077972199,6.52306544082192e-05,0.106710671067107
-0.00143126557269243,6.51712546080518e-05,0.106810681068107
-0.00143104854431388,6.51097307278206e-05,0.106910691069107
-0.00143082886579805,6.50486386114842e-05,0.107010701070107
-0.00143060772821787,6.49855762619772e-05,0.107110711071107
-0.0014303843821899,6.49183004919249e-05,0.107210721072107
-0.001430161745843,6.48475706103702e-05,0.107310731073107
-0.00142993937252463,6.47733221007742e-05,0.107410741074107
-0.00142972047813174,6.46962001278386e-05,0.107510751075108
-0.00142950059614095,6.46137381777866e-05,0.107610761076108
-0.00142927972655218,6.45259908413904e-05,0.107710771077108
-0.00142906229618653,6.44388737813035e-05,0.107810781078108
-0.0014288482653416,6.43523820345563e-05,0.107910791079108
-0.00142863369355097,6.42717612847691e-05,0.108010801080108
-0.00142841978677615,6.41886095048385e-05,0.108110811081108
-0.00142820936885242,6.41022368654022e-05,0.108210821082108
-0.00142799953157676,6.40139287322054e-05,0.108310831083108
-0.00142778649329261,6.39256950413147e-05,0.108410841084108
-0.00142757474037464,6.38336350284241e-05,0.108510851085109
-0.00142735854574709,6.37471333559098e-05,0.108610861086109
-0.00142713802355458,6.36592966891595e-05,0.108710871087109
-0.00142691676686709,6.35741399366483e-05,0.108810881088109
-0.00142669543573756,6.34909931196873e-05,0.108910891089109
-0.00142647403016597,6.34098314242892e-05,0.109010901090109
-0.00142625118041844,6.33300642766966e-05,0.109110911091109
-0.00142602754158508,6.32534782865743e-05,0.109210921092109
-0.0014257989498734,6.31773042089848e-05,0.109310931093109
-0.00142556575764246,6.31009812474717e-05,0.109410941094109
-0.00142533405425266,6.3023794757997e-05,0.10951095109511
-0.00142510414243514,6.294094074643e-05,0.10961096109611
-0.00142487654328424,6.28521760353511e-05,0.10971097109711
-0.00142465290445088,6.27625279451208e-05,0.10981098109811
-0.00142443208449017,6.26724778679526e-05,0.10991099109911
-0.00142421557720605,6.25839811482805e-05,0.11001100110011
-0.00142399734286608,6.25006755216289e-05,0.11011101110111
-0.00142377569411708,6.24245758861733e-05,0.11021102110211
-0.00142355206024651,6.23466648272377e-05,0.11031103110311
-0.00142332982092393,6.22646296784553e-05,0.11041104110411
-0.00142311177517052,6.21824059428532e-05,0.110511051105111
-0.00142289559046866,6.2099581708243e-05,0.110611061106111
-0.00142268369362939,6.20162562302294e-05,0.110711071107111
-0.00142247636256972,6.19316652373163e-05,0.110811081108111
-0.00142227263450572,6.18537442527858e-05,0.110911091109111
-0.00142207342755606,6.17753369135886e-05,0.111011101110111
-0.00142187375410284,6.16985821880086e-05,0.111111111111111
-0.00142167539082987,6.16226264740235e-05,0.111211121112111
-0.00142147584144675,6.15453853936046e-05,0.111311131113111
-0.00142127493225542,6.14650822633708e-05,0.111411141114111
-0.00142107288658191,6.13915583230635e-05,0.111511151115112
-0.00142086871682835,6.13168234588008e-05,0.111611161116112
-0.00142065915746969,6.12461481680181e-05,0.111711171117112
-0.00142044605466909,6.11839046811235e-05,0.111811181118112
-0.00142022839601449,6.11274776005892e-05,0.111911191119112
-0.00142001093587196,6.10708619334073e-05,0.112011201120112
-0.00141979071641052,6.10155514835046e-05,0.112111211121112
-0.00141956772770448,6.09594618735413e-05,0.112211221122112
-0.00141934500202697,6.09017940919225e-05,0.112311231123112
-0.00141912872303187,6.08456300398252e-05,0.112411241124112
-0.0014189143547162,6.07907513541616e-05,0.112511251125113
-0.00141870384249922,6.0735713858463e-05,0.112611261126113
-0.00141849266526653,6.06784579895492e-05,0.112711271127113
-0.00141828298680056,6.06200011221026e-05,0.112811281128113
-0.0014180677648827,6.05634598970547e-05,0.112911291129113
-0.00141784825013935,6.05069285974296e-05,0.113011301130113
-0.00141762577260214,6.04484121764136e-05,0.113111311131113
-0.00141740158786029,6.03870868082527e-05,0.113211321132113
-0.00141717841056769,6.03239599423788e-05,0.113311331133113
-0.00141695841939519,6.02654832235703e-05,0.113411341134113
-0.00141673837363192,6.02105102445829e-05,0.113511351135114
-0.00141651803010037,6.01542767131492e-05,0.113611361136114
-0.00141629852031982,6.01018546153229e-05,0.113711371137114
-0.00141607158618465,6.00525441954582e-05,0.113811381138114
-0.00141584591260166,6.00038392377435e-05,0.113911391139114
-0.00141562148964527,5.99547968094577e-05,0.114011401140114
-0.00141540027762305,5.99050695140907e-05,0.114111411141114
-0.0014151807579169,5.98558186477955e-05,0.114211421142114
-0.00141496374938963,5.98023593239245e-05,0.114311431143114
-0.00141474692944883,5.9745073678226e-05,0.114411441144114
-0.0014145278166926,5.96896639723743e-05,0.114511451145115
-0.00141430891237421,5.96362741276676e-05,0.114611461146115
-0.00141408654898142,5.95871870340326e-05,0.114711471147115
-0.00141386390767164,5.95377723954216e-05,0.114811481148115
-0.00141364279986834,5.94842981829861e-05,0.114911491149115
-0.0014134178905571,5.94346304413607e-05,0.115011501150115
-0.00141319418224449,5.93825358885105e-05,0.115111511151115
-0.00141296924811927,5.93363718863618e-05,0.115211521152115
-0.0014127424479798,5.92878307011351e-05,0.115311531153115
-0.00141251268504638,5.92394135860169e-05,0.115411541154115
-0.00141228283774531,5.91930163322159e-05,0.115511551155116
-0.00141205573487477,5.9147338684734e-05,0.115611561156116
-0.0014118356891115,5.91002416754594e-05,0.115711571157116
-0.00141161462101057,5.90509709581465e-05,0.115811581158116
-0.0014113899102115,5.90043503781159e-05,0.115911591159116
-0.00141116145249552,5.89608116992623e-05,0.116011601160116
-0.0014109326573089,5.89136253594614e-05,0.116111611161116
-0.00141070154945564,5.88647467036637e-05,0.116211621162116
-0.00141046840188988,5.88162204068293e-05,0.116311631163116
-0.0014102366538349,5.87607958125852e-05,0.116411641164116
-0.00141000066754538,5.87082248304911e-05,0.116511651165117
-0.00140976687481517,5.86528399386266e-05,0.116611661166117
-0.00140953443693048,5.86023880739709e-05,0.116711671167117
-0.00140930662934175,5.85527649975225e-05,0.116811681168117
-0.0014090843453539,5.85038069367934e-05,0.116911691169117
-0.0014088633963602,5.84543377072382e-05,0.117011701170117
-0.001408642993275,5.84005706894088e-05,0.117111711171117
-0.00140842037677929,5.83510319806892e-05,0.117211721172117
-0.00140819294636368,5.83067836209392e-05,0.117311731173117
-0.00140796155066774,5.82692300835591e-05,0.117411741174117
-0.0014077233956329,5.82380041211932e-05,0.117511751175118
-0.00140748790066093,5.82037210716376e-05,0.117611761176118
-0.00140725395904663,5.81644603298683e-05,0.117711771177118
-0.001407020330089,5.81259539341724e-05,0.117811781178118
-0.00140678368374647,5.80895170277683e-05,0.117911791179118
-0.00140654478429106,5.80533977407454e-05,0.118011801180118
-0.0014063018302248,5.80193429802169e-05,0.118111811181118
-0.00140605922851758,5.79846579435512e-05,0.118211821182118
-0.00140581482531266,5.79504741501167e-05,0.118311831183118
-0.00140557244196879,5.79139181364016e-05,0.118411841184118
-0.00140533204870937,5.78750047907982e-05,0.118511851185119
-0.00140509409714947,5.78348457814852e-05,0.118611861186119
-0.00140485236889582,5.78010937519454e-05,0.118711871187119
-0.00140460250164366,5.7770393846798e-05,0.118811881188119
-0.00140435348303099,5.77422100832294e-05,0.118911891189119
-0.00140410530313221,5.77165027590323e-05,0.119011901190119
-0.00140386085029922,5.76898574647396e-05,0.119111911191119
-0.00140362044711412,5.76620905766734e-05,0.119211921192119
-0.00140338207867873,5.76294899176919e-05,0.119311931193119
-0.00140314572017888,5.7592100152972e-05,0.119411941194119
-0.0014029084485231,5.75598915555056e-05,0.11951195119512
-0.00140267442254116,5.75313504700041e-05,0.11961196119612
-0.00140244360253051,5.75064570456219e-05,0.11971197119712
-0.00140220611747418,5.74828440245317e-05,0.11981198119812
-0.0014019669053621,5.7455960515617e-05,0.11991199119912
-0.00140172823915843,5.74310273886831e-05,0.12001200120012
-0.00140148994516499,5.74070272688751e-05,0.12011201120112
-0.00140125189931187,5.73828484881868e-05,0.12021202120212
-0.00140101385345865,5.73572255313742e-05,0.12031203120312
-0.00140077562398176,5.73307986005137e-05,0.12041204120412
-0.00140053853594974,5.73021433706707e-05,0.120512051205121
-0.00140030615265582,5.7275140754445e-05,0.120612061206121
-0.0014000776353862,5.72469520282512e-05,0.120712071207121
-0.00139985101887049,5.72160883506157e-05,0.120812081208121
-0.00139962176214309,5.71823611350633e-05,0.120912091209121
-0.00139939096694642,5.71533039181103e-05,0.121012101210121
-0.00139916228094151,5.7120564300628e-05,0.121112111211121
-0.00139893349568048,5.70871844814136e-05,0.121212121212121
-0.00139870690894156,5.70536160755517e-05,0.121312131213121
-0.00139848434207382,5.70164446740919e-05,0.121412141214121
-0.00139826524916886,5.69784742613815e-05,0.121512151215122
-0.00139804693046126,5.69385981316953e-05,0.121612161216122
-0.00139783142566351,5.68979031395688e-05,0.121712171217122
-0.00139761785139654,5.68548458527566e-05,0.121812181218122
-0.00139740145825693,5.68096992252906e-05,0.121912191219122
-0.00139718470283259,5.67625724392313e-05,0.122012201220122
-0.00139696989282742,5.67173712211656e-05,0.122112211221122
-0.00139675302325857,5.66689292920601e-05,0.122212221222122
-0.001396538501096,5.66185469065686e-05,0.122312231223122
-0.00139632167122961,5.65640801334378e-05,0.122412241224122
-0.00139610472721879,5.65086356880039e-05,0.122512251225123
-0.001395884845228,5.64529877675302e-05,0.122612261226123
-0.00139566630319425,5.63973100702718e-05,0.122712271227123
-0.0013954474882063,5.63430765489655e-05,0.122812281228123
-0.00139522732829842,5.62928579359622e-05,0.122912291229123
-0.00139500346613892,5.62477956763972e-05,0.123012301230123
-0.00139477691413966,5.62069120976232e-05,0.123112311231123
-0.00139454656559537,5.61670310051396e-05,0.123212321232123
-0.00139431616742301,5.6124241709734e-05,0.123312331233123
-0.00139408581887871,5.6082598821917e-05,0.123412341234123
-0.00139385334129156,5.60400824807157e-05,0.123512351235124
-0.00139361879917799,5.60017448204775e-05,0.123612361236124
-0.00139338037615174,5.59645535678278e-05,0.123712371237124
-0.00139314126825849,5.59285037601414e-05,0.123812381238124
-0.0013928982050106,5.58988609322284e-05,0.123912391239124
-0.00139265217400587,5.58744290485257e-05,0.124012401240124
-0.00139241146312698,5.58503147842042e-05,0.124112411241124
-0.00139216995819946,5.58324834297198e-05,0.124212421242124
-0.00139193165924332,5.58141657203966e-05,0.124312431243124
-0.00139169475483507,5.57956892013828e-05,0.124412441244124
-0.00139145865936383,5.5780641979884e-05,0.124512451245125
-0.00139122272766509,5.57641456196356e-05,0.124612461246125
-0.00139098532201369,5.57422596542965e-05,0.124712471247125
-0.00139074652181432,5.57213811382174e-05,0.124812481248125
-0.00139050715585526,5.57022495290791e-05,0.124912491249125
-0.00139027064847132,5.56817233719633e-05,0.125012501250125
-0.00139003168449937,5.56646711777118e-05,0.125112511251125
-0.00138979434832722,5.56494452951604e-05,0.125212521252125
-0.00138955863002911,5.56360308362612e-05,0.125312531253125
-0.00138932087201849,5.56276188835629e-05,0.125412541254125
-0.0013890825035831,5.56155245303352e-05,0.125512551255126
-0.00138884172818776,5.56042887422717e-05,0.125612561256126
-0.0013886020843117,5.55880851874173e-05,0.125712571257126
-0.00138837000374885,5.55717823766139e-05,0.125812581258126
-0.0013881375211989,5.55522438175682e-05,0.125912591259126
-0.00138790131654603,5.55328293286309e-05,0.126012601260126
-0.00138766785632369,5.55135041700478e-05,0.126112611261126
-0.00138743975096677,5.54928589057931e-05,0.126212621262126
-0.00138721133295317,5.54692558102978e-05,0.126312631263126
-0.00138698663207978,5.54413747777181e-05,0.126412641264126
-0.00138676127115346,5.54154193133041e-05,0.126512651265127
-0.00138653660005685,5.53873645826414e-05,0.126612661266127
-0.00138630810263842,5.5358064188269e-05,0.126712671267127
-0.00138607690545472,5.53297662801869e-05,0.126812681268127
-0.0013858449539247,5.53014088187076e-05,0.126912691269127
-0.00138561254085399,5.52721779034995e-05,0.127012701270127
-0.00138538197890915,5.52427137366391e-05,0.127112711271127
-0.00138514832513745,5.52136118543369e-05,0.127212721272127
-0.00138491120732865,5.51817258390491e-05,0.127312731273127
-0.00138467588109205,5.5150604095774e-05,0.127412741274127
-0.00138444061937182,5.51190059230827e-05,0.127512751275128
-0.00138420633532407,5.50837849036037e-05,0.127612761276128
-0.001383974006621,5.50493281559651e-05,0.127712771277128
-0.00138374221886355,5.50097349062501e-05,0.127812781278128
-0.00138350872390163,5.49735511028603e-05,0.127912791279128
-0.00138327456888669,5.49328511477642e-05,0.128012801280128
-0.00138304028980173,5.48933472285755e-05,0.128112811281128
-0.00138280591146066,5.48525579429531e-05,0.128212821282128
-0.00138257336439425,5.48175602497036e-05,0.128312831283128
-0.0013823357701562,5.47860911100904e-05,0.128412841284128
-0.00138209567962786,5.47631976954914e-05,0.128512851285129
-0.0013818574005229,5.47385176715719e-05,0.128612861286129
-0.00138162088817617,5.4715038646185e-05,0.128712871287129
-0.00138138432123849,5.46922891530564e-05,0.128812881288129
-0.0013811470396572,5.46685719130475e-05,0.128912891289129
-0.00138091047271952,5.46410779793576e-05,0.129012901290129
-0.0013806753052927,5.46129140669789e-05,0.129112911291129
-0.00138043544305329,5.45898419914995e-05,0.129212921292129
-0.00138019348154781,5.45681247616181e-05,0.129312931293129
-0.00137995232897934,5.45500452669168e-05,0.129412941294129
-0.00137971199031078,5.4535573730611e-05,0.12951295129513
-0.00137946829678675,5.45270327450068e-05,0.12961296129613
-0.00137922074220122,5.45215835863467e-05,0.12971297129713
-0.00137897515784886,5.45136282117025e-05,0.12981298129813
-0.0013787305362805,5.45024321260186e-05,0.12991299129913
-0.00137848590974935,5.44928737655596e-05,0.13001300130013
-0.0013782422360765,5.44792756828104e-05,0.13011301130113
-0.00137799342093879,5.44686403940993e-05,0.13021302130213
-0.00137774257601433,5.44585063484473e-05,0.13031303130313
-0.00137749535889946,5.44456427605817e-05,0.13041304130413
-0.00137724422613232,5.44413995632516e-05,0.130513051305131
-0.00137699448295037,5.44418263643489e-05,0.130613061306131
-0.00137675013929901,5.4444441762049e-05,0.130713071307131
-0.00137650483286365,5.44420149509964e-05,0.130813081308131
-0.00137626205745835,5.44363772056888e-05,0.130913091309131
-0.00137601960959812,5.44332307879728e-05,0.131013101310131
-0.00137577894338441,5.4427558303083e-05,0.131113111311131
-0.00137553956749984,5.44216426407737e-05,0.131213121312131
-0.00137529683675972,5.44222381773287e-05,0.131313131313131
-0.00137505834425422,5.4422729494965e-05,0.131413141314131
-0.00137481660111208,5.44263573045503e-05,0.131513151315132
-0.00137457478849078,5.44324714789297e-05,0.131613161316132
-0.00137433852924697,5.44356873759822e-05,0.131713171317132
-0.00137410775886437,5.44360248465532e-05,0.131813181318132
-0.00137387733587803,5.44370471842055e-05,0.131913191319132
-0.00137364786078729,5.44361389910668e-05,0.132013201320132
-0.00137341846510131,5.44349231041418e-05,0.132113211321132
-0.00137319192302765,5.44357915949009e-05,0.132213221322132
-0.00137296393677804,5.443263525159e-05,0.132313231323132
-0.00137273793068719,5.44262133832521e-05,0.132413241324132
-0.00137251030672231,5.44203622374819e-05,0.132513251325133
-0.00137228334777307,5.4410307596589e-05,0.132613261326133
-0.00137205613572089,5.43972405338558e-05,0.132713271327133
-0.00137182367302212,5.43858955640762e-05,0.132813281328133
-0.00137159065448936,5.43723173326889e-05,0.132913291329133
-0.00137135933323547,5.4355359431589e-05,0.133013301330133
-0.00137112516333223,5.43360193846135e-05,0.133113311331133
-0.00137089066092104,5.4313498180512e-05,0.133213321332133
-0.00137065988557556,5.4289498060704e-05,0.133313331333133
-0.00137043280255629,5.42697461010236e-05,0.133413341334133
-0.00137020475179023,5.42482819739843e-05,0.133513351335134
-0.0013699832668138,5.4226847623902e-05,0.133613361336134
-0.00136976533520491,5.42015770262249e-05,0.133713371337134
-0.0013695443812485,5.41785148765125e-05,0.133813381338134
-0.00136932181934356,5.41533087953745e-05,0.133913391339134
-0.00136909682566469,5.41275667312509e-05,0.134013401340134
-0.00136887516699009,5.41014375685817e-05,0.134113411341134
-0.00136865601453148,5.40724448681678e-05,0.134213421342134
-0.00136843800351774,5.40414968228035e-05,0.134313431343134
-0.00136822287093031,5.40081715945333e-05,0.134413441344134
-0.00136801135126417,5.39741912759664e-05,0.134513451345135
-0.0013678027745407,5.39462407642224e-05,0.134613461346135
-0.00136759555266274,5.39228758833491e-05,0.134713471347135
-0.00136738963103935,5.38985779953497e-05,0.134813481348135
-0.00136718630496247,5.38744885450155e-05,0.134913491349135
-0.00136698555458082,5.38505976069237e-05,0.135013501350135
-0.00136678735011754,5.38269101438717e-05,0.135113511351135
-0.00136658670395481,5.38043293860286e-05,0.135213521352135
-0.00136638845482635,5.37814855994041e-05,0.135313531353135
-0.00136618968956626,5.37561207085754e-05,0.135413541354135
-0.00136598536596572,5.37343042225728e-05,0.135513551355136
-0.00136577750388603,5.37162346534665e-05,0.135613561356136
-0.00136557145322981,5.36917332904273e-05,0.135713571357136
-0.00136536806759928,5.36669490475891e-05,0.135813581358136
-0.00136516594748373,5.36393310437908e-05,0.135913591359136
-0.0013649629688031,5.36094847410101e-05,0.136013601360136
-0.00136475879904953,5.35859759388385e-05,0.136113611361136
-0.00136455585510848,5.35623033640067e-05,0.136213621362136
-0.00136435384417465,5.35373106835034e-05,0.136313631363136
-0.00136415339652408,5.35077671117115e-05,0.136413641364136
-0.00136395233348576,5.34818712006948e-05,0.136513651365137
-0.00136375001485805,5.34551762784276e-05,0.136613661366137
-0.00136354709573108,5.34283572860519e-05,0.136713671367137
-0.00136334349173711,5.34025953709107e-05,0.136813681368137
-0.00136313889021965,5.33769674513006e-05,0.136913691369137
-0.00136293329614132,5.33514685647686e-05,0.137013701370137
-0.00136272465490148,5.33227537811841e-05,0.137113711371137
-0.00136251332382181,5.32950563726266e-05,0.137213721372137
-0.00136230214658912,5.32677609510069e-05,0.137313731373137
-0.00136208965917618,5.32411106939168e-05,0.137413741374137
-0.00136187713702357,5.32114281636241e-05,0.137513751375138
-0.00136166728982231,5.31791848264034e-05,0.137613761376138
-0.00136145762624482,5.31468521588285e-05,0.137713771377138
-0.00136124791800207,5.31133581951006e-05,0.137813781378138
-0.00136103386730587,5.30850503615958e-05,0.137913791379138
-0.00136082193572701,5.3055670562292e-05,0.138013801380138
-0.00136061310093773,5.30234818160154e-05,0.138113811381138
-0.00136040658377787,5.29921814116877e-05,0.138213821382138
-0.00136019658769252,5.29638388384285e-05,0.138313831383138
-0.00135998905812069,5.29358585498998e-05,0.138413841384138
-0.00135978181639154,5.29125234458112e-05,0.138513851385139
-0.00135957932902846,5.28879178640255e-05,0.138613861386139
-0.00135938345708308,5.28639723349896e-05,0.138713871387139
-0.00135918544120636,5.28407563382119e-05,0.138813881388139
-0.00135899279508354,5.28180167706782e-05,0.138913891389139
-0.00135879862041703,5.27902151430299e-05,0.139013901390139
-0.00135860292713262,5.27574060462111e-05,0.139113911391139
-0.0013584049013303,5.27262594887765e-05,0.139213921392139
-0.00135820487055523,5.26968896152398e-05,0.139313931393139
-0.00135800304324508,5.2668800144995e-05,0.139413941394139
-0.00135780198020685,5.26411225874551e-05,0.13951395139514
-0.00135760167647749,5.26138519798227e-05,0.13961396139614
-0.00135740377474528,5.25896930503242e-05,0.13971397139714
-0.00135720321791299,5.25659758104875e-05,0.13981398139814
-0.00135700485464002,5.25382188480162e-05,0.13991399139914
-0.00135680557821111,5.25104618857171e-05,0.14001400140014
-0.00135660446554482,5.24865163566812e-05,0.14011401140114
-0.00135640383923319,5.24569181941174e-05,0.14021402140214
-0.00135620099951115,5.24246053777323e-05,0.14031403140314
-0.0013559950232969,5.23907342408816e-05,0.14041404140414
-0.00135579184114132,5.23537812028539e-05,0.140514051405141
-0.00135558386988,5.2316108558335e-05,0.140614061406141
-0.00135537142216943,5.22798106104317e-05,0.140714071407141
-0.00135515392728732,5.22453786767804e-05,0.140814081408141
-0.00135493542495604,5.22108077846282e-05,0.140914091409141
-0.00135471592510117,5.21760979338031e-05,0.141014101410141
-0.00135449787438497,5.21424004952075e-05,0.141114111411141
-0.00135427710901512,5.21096013239836e-05,0.141214121412141
-0.00135405736102004,5.20744001558665e-05,0.141314131413141
-0.00135383594055998,5.2037005428177e-05,0.141414141414141
-0.00135361108087681,5.20057645774187e-05,0.141514151415142
-0.0013533828117474,5.19806180500222e-05,0.141614161416142
-0.00135315836397702,5.19547221391777e-05,0.141714171417142
-0.0013529376978632,5.19280768448849e-05,0.141814181418142
-0.00135272077866628,5.19007020183339e-05,0.141914191419142
-0.001352503517036,5.18734611876584e-05,0.142014201420142
-0.00135228588815818,5.18478034912636e-05,0.142114211421142
-0.00135206335603011,5.18271185244572e-05,0.142214221422142
-0.00135184098271174,5.18042797008023e-05,0.142314231423142
-0.00135161715529181,5.17796046396802e-05,0.142414241424142
-0.00135139250404639,5.17548352854065e-05,0.142514251425143
-0.00135116386766954,5.17310336776688e-05,0.142614261426143
-0.00135093341490633,5.17092469684509e-05,0.142714271427143
-0.00135070118049659,5.16913213206428e-05,0.142814281428143
-0.00135047336298226,5.16733212308729e-05,0.142914291429143
-0.00135024822538209,5.16546610880091e-05,0.143014301430143
-0.00135002343517826,5.16321845490846e-05,0.143114311431143
-0.0013497982727641,5.16080156939912e-05,0.143214321432143
-0.00134957150736421,5.15842537888053e-05,0.143314331433143
-0.00134934353104019,5.15592958477119e-05,0.143414341434143
-0.00134911917756305,5.15364818382165e-05,0.143514351435144
-0.00134889528066388,5.15111268728105e-05,0.143614361436144
-0.00134867334407228,5.14915386857903e-05,0.143714371437144
-0.00134844842979834,5.14741043556186e-05,0.143814381438144
-0.00134822134181618,5.1457052161367e-05,0.143914391439144
-0.00134799408509874,5.14391215507615e-05,0.144014401440144
-0.00134776429238854,5.14220395795531e-05,0.144114411441144
-0.00134753696619185,5.14042280762585e-05,0.144214421442144
-0.00134731207673189,5.13856920036752e-05,0.144314431443144
-0.0013470876438499,5.13700641340138e-05,0.144414441444144
-0.00134686479410237,5.13595975805883e-05,0.144514451445145
-0.00134663738850075,5.13494635349363e-05,0.144614461446145
-0.00134640667767181,5.13451657466621e-05,0.144714471447145
-0.00134617153009609,5.13458754277306e-05,0.144814481448145
-0.00134593101772945,5.13517464246906e-05,0.144914491449145
-0.00134568998923109,5.13600690468626e-05,0.145014501450145
-0.00134545265802165,5.13673445175673e-05,0.145114511451145
-0.00134521510844887,5.13750467891971e-05,0.145214521452145
-0.00134497699807929,5.13822031524186e-05,0.145314531453145
-0.00134473902170533,5.13892503340962e-05,0.145414541454145
-0.00134450116940156,5.13961833710881e-05,0.145514551455146
-0.0013442649845998,5.14012454312027e-05,0.145614561456146
-0.00134403071544043,5.1408659860236e-05,0.145714571457146
-0.00134379735943701,5.1414193386625e-05,0.145814581458146
-0.00134356286695142,5.14217269229693e-05,0.145914591459146
-0.00134333040425265,5.1431186027135e-05,0.146014601460146
-0.0013430980606612,5.1438357278921e-05,0.146114611461146
-0.00134286762774926,5.14449578081393e-05,0.146214621462146
-0.00134263964149965,5.14526054889972e-05,0.146314631463146
-0.00134241252374071,5.14604764959124e-05,0.146414641464146
-0.00134218636380297,5.14693301382726e-05,0.146514651465147
-0.00134196230809411,5.14797818033058e-05,0.146614661466147
-0.00134173923005754,5.14902682079212e-05,0.146714671467147
-0.00134151890637718,5.14993749531235e-05,0.146814681468147
-0.00134130193258949,5.15060399988808e-05,0.146914691469147
-0.0013410814997275,5.15104122291168e-05,0.147014701470147
-0.00134086080383682,5.15136479771869e-05,0.147114711471147
-0.00134063805830811,5.15143278814707e-05,0.147214721472147
-0.00134041254353491,5.15123824622873e-05,0.147314731473147
-0.00134018655729525,5.15112459801215e-05,0.147414741474147
-0.00133996164302131,5.15085015495156e-05,0.147514751475148
-0.00133973604884317,5.15044072362812e-05,0.147614761476148
-0.00133951084672654,5.14940349761794e-05,0.147714771477148
-0.00133928452301623,5.14804368934302e-05,0.147814781478148
-0.00133906092388533,5.14684864615007e-05,0.147914791479148
-0.00133883498727374,5.14561538938232e-05,0.148014801480148
-0.00133860637074799,5.14452555763307e-05,0.148114811481148
-0.00133837825050268,5.14365805950231e-05,0.148214821482148
-0.00133814921710151,5.1423404350746e-05,0.148314831483148
-0.00133792305716369,5.14092057686443e-05,0.148414841484148
-0.00133769347289123,5.13965307674262e-05,0.148514851485149
-0.00133746053376331,5.13848681780932e-05,0.148614861486149
-0.00133722215540223,5.13745058435863e-05,0.148714871487149
-0.00133698618400111,5.13619747636664e-05,0.148814881488149
-0.00133675164188754,5.13488332587991e-05,0.148914891489149
-0.00133651862335477,5.13319994279798e-05,0.149014901490149
-0.00133628443856305,5.13169224295241e-05,0.149114911491149
-0.00133604816443085,5.13035824125867e-05,0.149214921492149
-0.00133581228236017,5.12918900466412e-05,0.149314931493149
-0.00133557340771874,5.12820239923959e-05,0.149414941494149
-0.00133533168442788,5.12741331341186e-05,0.14951495149515
-0.00133509128124287,5.12626194290535e-05,0.14961496149615
-0.00133485197980026,5.12481478927477e-05,0.14971497149715
-0.00133461065353371,5.12340287155775e-05,0.14981498149815
-0.00133437153571487,5.12178201979256e-05,0.14991499149915
-0.00133413656680012,5.12018895974475e-05,0.15001500150015
-0.00133389936462368,5.11882766261338e-05,0.15011501150115
-0.00133365886714534,5.11805892428963e-05,0.15021502150215
-0.00133341966495885,5.11669514577675e-05,0.15031503150315
-0.00133318384244182,5.11477602948877e-05,0.15041504150415
-0.00133294808940404,5.11279686328276e-05,0.150515051505151
-0.00133271145794999,5.11048370037788e-05,0.150615061506151
-0.00133247372475354,5.10798641744653e-05,0.150715071507151
-0.00133223638361851,5.10561171576717e-05,0.150815081508151
-0.00133200045191976,5.10385339432321e-05,0.150915091509151
-0.00133176467903079,5.10237894528943e-05,0.151015101510151
-0.00133153386894581,5.10098042714274e-05,0.151115111511151
-0.00133130370898808,5.0993938187144e-05,0.151215121512151
-0.00133106890384582,5.09808860128031e-05,0.151315131513151
-0.00133083661484522,5.09631092492628e-05,0.151415141514151
-0.00133060651940394,5.0938503667305e-05,0.151515151515152
-0.00133037673165653,5.09109898824254e-05,0.151615161516152
-0.00133014774292046,5.08832924736957e-05,0.151715171517152
-0.00132991904698995,5.08516397102325e-05,0.151815181518152
-0.00132968830638414,5.0817575024109e-05,0.151915191519152
-0.00132945562035923,5.07830041319569e-05,0.152015201520152
-0.00132922329661896,5.07460659823215e-05,0.152115211521152
-0.00132899631285573,5.07110484377101e-05,0.152215221522152
-0.00132876777077211,5.06754155055261e-05,0.152315231523152
-0.00132853817161118,5.0640194486047e-05,0.152415241524152
-0.00132830946079219,5.06021446684053e-05,0.152515251525153
-0.00132808162838956,5.05612958292135e-05,0.152615261526153
-0.00132785463470073,5.05214494764842e-05,0.152715271527153
-0.00132762969561272,5.04806601910339e-05,0.152815281528153
-0.0013274061312214,5.04374391315615e-05,0.152915291529153
-0.00132718393656399,5.03918160751959e-05,0.153015301530153
-0.00132696025306537,5.03454684491972e-05,0.153115311531153
-0.00132673563159682,5.03023565716131e-05,0.153215321532153
-0.00132651231534572,5.02537558326448e-05,0.153315331533153
-0.00132628972366391,5.02009367105059e-05,0.153415341534153
-0.00132607046202367,5.01476808615026e-05,0.153515351535154
-0.00132584578100147,5.00964101342345e-05,0.153615361536154
-0.00132562059377323,5.00424098645805e-05,0.153715371537154
-0.00132539452812873,4.99854517640302e-05,0.153815381538154
-0.00132516759895636,4.99255606462265e-05,0.153915391539154
-0.00132493793031626,4.98636298159157e-05,0.154015401540154
-0.00132470445024264,4.98049545852091e-05,0.154115411541154
-0.00132446923318776,4.97511726789874e-05,0.154215421542154
-0.00132423744543031,4.96973312191962e-05,0.154315431543154
-0.00132400810929807,4.96397775820909e-05,0.154415441544154
-0.00132377957217716,4.95811172396046e-05,0.154515451545155
-0.00132354814174165,4.95215288527897e-05,0.154615461546155
-0.00132331545075394,4.94613002644149e-05,0.154715471547155
-0.00132308648186914,4.94019749062093e-05,0.154815481548155
-0.00132285889760664,4.93351954165907e-05,0.154915491549155
-0.00132262879223976,4.92731206651538e-05,0.155015501550155
-0.00132239910871119,4.92106985172067e-05,0.155115511551155
-0.00132216636809542,4.91505890361429e-05,0.155215521552155
-0.0013219332751206,4.90877649012579e-05,0.155315531553155
-0.00132169869330457,4.90260325831895e-05,0.155415541554155
-0.0013214656846974,4.89644094468371e-05,0.155515551555156
-0.00132123394656801,4.8902051815429e-05,0.155615561556156
-0.00132100307692929,4.88403939394945e-05,0.155715571557156
-0.00132077441077557,4.87783241506829e-05,0.155815581558156
-0.00132054476198657,4.87147804093066e-05,0.155915591559156
-0.00132031335636513,4.86500455948204e-05,0.156015601560156
-0.00132008425844742,4.85886408219003e-05,0.156115611561156
-0.00131985773622495,4.85257025425017e-05,0.156215621562156
-0.00131963399813547,4.84583870698976e-05,0.156315631563156
-0.0013194088605353,4.83946001511019e-05,0.156415641564156
-0.00131918246734582,4.83285849333238e-05,0.156515651565157
-0.00131895522055398,4.82638054536606e-05,0.156615661566157
-0.001318729522157,4.81957753373626e-05,0.156715671567157
-0.00131850536222922,4.8124524361387e-05,0.156815681568157
-0.00131828164399093,4.80554073910699e-05,0.156915691569157
-0.00131806040715472,4.79868611433206e-05,0.157015701570157
-0.00131784132913815,4.79188955433896e-05,0.157115711571157
-0.00131762555634899,4.785137659609e-05,0.157215721572157
-0.00131741058753406,4.7782066076328e-05,0.157315731573157
-0.00131719521673201,4.77145173520715e-05,0.157415741574157
-0.00131698144395289,4.76472763217735e-05,0.157515751575158
-0.00131677215754844,4.75784273428632e-05,0.157615761576158
-0.00131656589845439,4.75130076614679e-05,0.157715771577158
-0.00131636264681956,4.74509924636004e-05,0.157815781578158
-0.0013161617773306,4.73879450024857e-05,0.157915791579158
-0.00131595799467575,4.73319744998334e-05,0.158015801580158
-0.00131575081746305,4.72728377282752e-05,0.158115811581158
-0.00131554516879387,4.72097356762164e-05,0.158215821582158
-0.00131534076082576,4.71487676299885e-05,0.158315831583158
-0.00131513601538692,4.70861171931864e-05,0.158415841584158
-0.00131493093744021,4.70218191055646e-05,0.158515851585159
-0.00131472192399005,4.69628609948868e-05,0.158615861586159
-0.00131451508424801,4.69010443092617e-05,0.158715871587159
-0.00131430886485634,4.68431035732666e-05,0.158815881588159
-0.00131410166282966,4.67873216572617e-05,0.158915891589159
-0.00131389349305609,4.67336737467433e-05,0.159015901590159
-0.00131368966077318,4.66801201295486e-05,0.159115911591159
-0.00131349013124126,4.66266608056777e-05,0.159215921592159
-0.00131329181759635,4.65723726934273e-05,0.159315931593159
-0.00131309511686267,4.65149679404177e-05,0.159415941594159
-0.00131289842109188,4.64596475650923e-05,0.15951595159516
-0.0013127017352466,4.6406391716089e-05,0.15961596159616
-0.00131250221564035,4.63560936983264e-05,0.15971597159716
-0.00131230166377086,4.63052994001301e-05,0.15981598159816
-0.00131210263548217,4.62524951663835e-05,0.15991599159916
-0.00131189987516489,4.62063659038171e-05,0.16001600160016
-0.0013116932388978,4.61616311892282e-05,0.16011601160116
-0.00131148879122715,4.61116507908469e-05,0.16021602160216
-0.00131128650733911,4.60564743368197e-05,0.16031603160316
-0.00131108044179442,4.60066775622883e-05,0.16041604160416
-0.00131087816783197,4.59532480152021e-05,0.160516051605161
-0.0013106770551656,4.5897019446738e-05,0.160616061606161
-0.00131047697972535,4.58439273702228e-05,0.160716071607161
-0.00131028008047952,4.57920561436022e-05,0.160816081608161
-0.00131008734006337,4.57408896350805e-05,0.160916091609161
-0.00130989343835116,4.56892119579049e-05,0.161016101610161
-0.00130970116443858,4.56342439415428e-05,0.161116111611161
-0.00130950352077218,4.55811171254454e-05,0.161216121612161
-0.00130930551482114,4.55230374311217e-05,0.161316131613161
-0.00130910759323766,4.54634043791297e-05,0.161416141614161
-0.00130891027711633,4.5400074038216e-05,0.161516151615162
-0.00130871430095203,4.53314384599404e-05,0.161616161616162
-0.00130852364987636,4.52642420948195e-05,0.161716171617162
-0.00130833457697235,4.5195695846898e-05,0.161816181618162
-0.00130814610953041,4.5129030501793e-05,0.161916191619162
-0.00130795291749918,4.50630202466402e-05,0.162016201620162
-0.00130775748724329,4.4994746953095e-05,0.162116211621162
-0.00130756085598895,4.4932161032832e-05,0.162216221622162
-0.00130736414532968,4.48711483212548e-05,0.162316231623162
-0.00130716989125833,4.48101356098497e-05,0.162416241624162
-0.0013069717513115,4.47508797309806e-05,0.162516251625163
-0.00130677585455213,4.46868000066187e-05,0.162616261626163
-0.00130658034985419,4.46257872952137e-05,0.162716271627163
-0.00130638459205332,4.45638564649029e-05,0.162816281628163
-0.00130619075485748,4.45010571440051e-05,0.162916291629163
-0.00130599775141281,4.44399699904662e-05,0.163016301630163
-0.00130580425665051,4.43802724221074e-05,0.163116311631163
-0.00130561173459771,4.43153093185941e-05,0.163216321632163
-0.00130541938128028,4.42507730163503e-05,0.163316331633163
-0.00130522565822904,4.41907429400457e-05,0.163416341634163
-0.00130502915600752,4.41333133730489e-05,0.163516351635164
-0.00130483464883316,4.40718788231719e-05,0.163616361636164
-0.00130463868259454,4.40084293749472e-05,0.163716371637164
-0.00130444323745025,4.39460717437112e-05,0.163816381638164
-0.00130424903796976,4.38795949850815e-05,0.163916391639164
-0.00130405429258087,4.38129594167612e-05,0.164016401640164
-0.00130386190948666,4.37452816595988e-05,0.164116411641164
-0.00130367217156693,4.36762192800538e-05,0.164216421642164
-0.00130348089021513,4.36120154857557e-05,0.164316431643164
-0.0013032910133369,4.35470970475916e-05,0.164416441644164
-0.00130309952354735,4.34803175579731e-05,0.164516451645165
-0.00130291356728419,4.34119946362812e-05,0.164616461646165
-0.00130272402787662,4.3345329291004e-05,0.164716471647165
-0.00130253371923441,4.32843711703709e-05,0.164816481648165
-0.00130234460166514,4.32280334201907e-05,0.164916491649165
-0.00130215493818746,4.31711993897489e-05,0.165016501650165
-0.0013019641481533,4.31139385580376e-05,0.165116511651165
-0.0013017713382579,4.30595263756787e-05,0.165216521652165
-0.00130157285091482,4.30071191662447e-05,0.165316531653165
-0.00130137655713114,4.29571735074455e-05,0.165416541654165
-0.00130118183655623,4.29047414840243e-05,0.165516551655166
-0.00130098443606725,4.28529943275122e-05,0.165616561656166
-0.00130078308518625,4.28064184126586e-05,0.165716571657166
-0.00130057816604932,4.27566563777094e-05,0.165816581658166
-0.00130036998138737,4.27085072539979e-05,0.165916591659166
-0.00130015519123339,4.26621447396069e-05,0.166016601660166
-0.00129994167155729,4.2613330600176e-05,0.166116611661166
-0.00129972940747049,4.25620846868951e-05,0.166216621662166
-0.00129951915331933,4.25088139494995e-05,0.166316631663166
-0.00129931045252575,4.24540692593671e-05,0.166416641664166
-0.0012991055879796,4.23959151229094e-05,0.166516651665167
-0.00129889499139498,4.23395178191597e-05,0.166616661666167
-0.00129868495560716,4.22795373708297e-05,0.166716671667167
-0.00129847684538726,4.22222914275107e-05,0.166816681668167
-0.00129827183691989,4.21669363126031e-05,0.166916691669167
-0.00129806705674146,4.21081171604262e-05,0.167016701670167
-0.00129786781505213,4.20491739381408e-05,0.167116711671167
-0.00129766975947303,4.19942555499254e-05,0.167216721672167
-0.00129747165922867,4.1944111379056e-05,0.167316731673167
-0.00129727287411739,4.18953865701514e-05,0.167416741674167
-0.00129707538429789,4.18431083934512e-05,0.167516751675168
-0.00129687479768873,4.17965027018129e-05,0.167616761676168
-0.00129667835998375,4.17484081690455e-05,0.167716771677168
-0.00129648476100253,4.1700422817822e-05,0.167816781678168
-0.00129628991139471,4.16537327584549e-05,0.167916791679168
-0.00129609205432777,4.16077126776045e-05,0.168016801680168
-0.00129589100617784,4.15623228728912e-05,0.168116811681168
-0.00129569283149143,4.15130273415911e-05,0.168216821682168
-0.00129549228458474,4.14704067814711e-05,0.168316831683168
-0.0012952945466251,4.14302477719858e-05,0.168416841684168
-0.00129509969701729,4.13910316953936e-05,0.168516851685169
-0.00129490589456111,4.13535029720008e-05,0.168616861686169
-0.00129471495068005,4.13168824419188e-05,0.168716871687169
-0.00129452356014654,4.12781626455882e-05,0.168816881688169
-0.00129433108772189,4.12372195132448e-05,0.168916891689169
-0.0012941399254774,4.11948967213162e-05,0.169016901690169
-0.001293950430735,4.11527525904402e-05,0.169116911691169
-0.00129376619656479,4.11121816682499e-05,0.169216921692169
-0.00129358421550764,4.10715214157056e-05,0.169316931693169
-0.00129340299872224,4.10327916939523e-05,0.169416941694169
-0.00129322326581518,4.09936153197397e-05,0.16951695169517
-0.00129304375127154,4.09498582774538e-05,0.16961696169617
-0.00129286873799105,4.09094362395315e-05,0.16971697169717
-0.00129269696045871,4.08711829468499e-05,0.16981698169817
-0.00129252713827115,4.08330785382641e-05,0.16991699169917
-0.00129235625900628,4.07998922683225e-05,0.17001700170017
-0.00129218800010198,4.07679715136247e-05,0.17011701170117
-0.00129202285287565,4.07336090591377e-05,0.17021702170217
-0.00129186040045195,4.06992515676203e-05,0.17031703170317
-0.00129169832023848,4.06689089844058e-05,0.17041704170417
-0.0012915343442339,4.06410081006363e-05,0.170517051705171
-0.0012913695493667,4.06143628063436e-05,0.170617061706171
-0.00129120863541219,4.05909135579136e-05,0.170717071707171
-0.00129104886786535,4.05646255853817e-05,0.170817081708171
-0.00129089024176339,4.05355336288466e-05,0.170917091709171
-0.00129073307472586,4.05046401744264e-05,0.171017101710171
-0.0012905799573363,4.04748137228355e-05,0.171117111711171
-0.00129042838834153,4.04436324256466e-05,0.171217121712171
-0.0012902801890907,4.04115528610861e-05,0.171317131713171
-0.00129013011389994,4.03796023294315e-05,0.171417141714171
-0.00128997817765772,4.03477709050879e-05,0.171517151715172
-0.00128982575009787,4.0317999044269e-05,0.171617161716172
-0.00128967457316461,4.02920286912904e-05,0.171717171717172
-0.00128952164436161,4.02692444584075e-05,0.171817181718172
-0.00128937297364434,4.0247700926609e-05,0.171917191719172
-0.00128922598531764,4.02257008167564e-05,0.172017201720172
-0.00128907964215546,4.02014475941063e-05,0.172117211721172
-0.00128893407815344,4.01728767318201e-05,0.172217221722172
-0.00128878760595836,4.01463158052562e-05,0.172317231723172
-0.0012886425034971,4.01207970673622e-05,0.172417241724172
-0.00128849807101445,4.00916604454779e-05,0.172517251725173
-0.00128835414473773,4.00644990197338e-05,0.172617261726173
-0.0012882147892035,4.00348958942003e-05,0.172717271727173
-0.00128807364705977,4.00097741807911e-05,0.172817281728173
-0.00128793098133524,3.99854018506578e-05,0.172917291729173
-0.00128778572502709,3.99664092000204e-05,0.173017301730173
-0.00128763979377763,3.99485728827386e-05,0.173117311731173
-0.00128749280545093,3.99284983408795e-05,0.173217321732173
-0.00128734980721854,3.99082203239806e-05,0.173317331733173
-0.00128720828293898,3.98865080568966e-05,0.173417341734173
-0.00128706285789554,3.98695848953788e-05,0.173517351735174
-0.0012869180035745,3.98537585136472e-05,0.173617361736174
-0.00128677036015767,3.98369395712202e-05,0.173717371737174
-0.00128662056288391,3.98217633168155e-05,0.173817381738174
-0.00128646811051007,3.98078922798622e-05,0.173917391739174
-0.00128631389137802,3.97946862586281e-05,0.174017401740174
-0.00128615939432896,3.97783040427211e-05,0.174117411741174
-0.00128600078311548,3.97627952805429e-05,0.174217421742174
-0.00128584147710941,3.97525917557265e-05,0.174317431743174
-0.00128568466243093,3.97415395913409e-05,0.174417441744174
-0.00128552555493701,3.97282144627958e-05,0.174517451745175
-0.00128536238786953,3.97138868477883e-05,0.174617461746175
-0.00128519959797508,3.9700462463122e-05,0.174717471747175
-0.00128503676837826,3.96889884604365e-05,0.174817481748175
-0.00128486687671136,3.9679618686625e-05,0.174917491749175
-0.00128468969468554,3.96744375193715e-05,0.175017501750175
-0.00128450929180005,3.96724921001882e-05,0.175117511751175
-0.00128432937030642,3.9668258828453e-05,0.175217521752175
-0.00128415097735647,3.96639213377992e-05,0.175317531753175
-0.00128397427175981,3.96605466312283e-05,0.175417541754175
-0.00128380103020033,3.96567103838058e-05,0.175517551755176
-0.00128362637424177,3.96540552837261e-05,0.175617561756176
-0.00128345008552061,3.96532016813593e-05,0.175717571757176
-0.00128327448166645,3.9653013094884e-05,0.175817581758176
-0.00128310226740742,3.9653013094884e-05,0.175917591759176
-0.00128292888688935,3.96582786298663e-05,0.176017601760176
-0.00128275700513818,3.9663201731308e-05,0.176117611761176
-0.0012825869596244,3.96690131746986e-05,0.176217621762176
-0.00128241866101764,3.96737129500828e-05,0.176317631763176
-0.00128225314158106,3.96807849455755e-05,0.176417641764176
-0.00128208965689411,3.96860554433552e-05,0.176517651765177
-0.00128192809281227,3.9691727928245e-05,0.176617661766177
-0.00128176128304664,3.97011374046084e-05,0.176717671767177
-0.00128159262711795,3.97137330008951e-05,0.176817681768177
-0.00128141876024522,3.97263137087895e-05,0.176917691769177
-0.00128124272462707,3.97371971378897e-05,0.177017701770177
-0.00128106525972145,3.97450879961669e-05,0.177117711771177
-0.00128088497594318,3.97504875268526e-05,0.177217721772177
-0.00128070172937096,3.97565768872448e-05,0.177317731773177
-0.00128051667633814,3.97638126553977e-05,0.177417741774177
-0.00128032786646274,3.97779665721501e-05,0.177517751775178
-0.00128013595483489,3.97903983959488e-05,0.177617761776178
-0.001279938425313,3.9799296703486e-05,0.177717771777178
-0.00127973938213583,3.98081850852561e-05,0.177817781778178
-0.00127954305361248,3.98205573554854e-05,0.177917791779178
-0.00127934882435521,3.98311727930067e-05,0.178017801780178
-0.00127915135438689,3.98429941920302e-05,0.178117811781178
-0.00127894848985078,3.9857564984285e-05,0.178217821782178
-0.00127875077670513,3.98690737265527e-05,0.178317831783178
-0.00127855308341067,3.98826271441248e-05,0.178417841784178
-0.0012783567797014,3.98966023999969e-05,0.178517851785179
-0.00127816048591763,3.9907302205247e-05,0.178617861786179
-0.00127796498618257,3.99198779503439e-05,0.178717871787179
-0.00127776913905118,3.99322402949783e-05,0.178817881788179
-0.00127757552021877,3.99435058599987e-05,0.178917891789179
-0.00127738303290564,3.99507962189236e-05,0.179017901790179
-0.00127718998975842,3.99546721687257e-05,0.179117911791179
-0.00127699301607062,3.99609253017781e-05,0.179217921792179
-0.00127679545677187,3.99639873517653e-05,0.179317931793179
-0.00127660197689796,3.99710394960682e-05,0.179417941794179
-0.0012764099312744,3.99835209480135e-05,0.17951795179518
-0.00127621890302562,3.99942803068331e-05,0.17961796179618
-0.00127602888222601,4.00033324612634e-05,0.17971797179718
-0.00127583321375558,4.00151488974895e-05,0.17981798179818
-0.00127563621029091,4.00243201590587e-05,0.17991799179918
-0.00127543733584911,4.00393872317473e-05,0.18001800180018
-0.00127524151353179,4.0056245876726e-05,0.18011801180118
-0.00127504388971658,4.00726479436506e-05,0.18021802180218
-0.00127484408226766,4.00942510291907e-05,0.18031803180318
-0.00127464570410629,4.01155017555952e-05,0.18041804180418
-0.00127444730113085,4.01334422917957e-05,0.180518051805181
-0.00127425113141728,4.01494274832179e-05,0.180618061806181
-0.00127405862921576,4.01645640352429e-05,0.180718071807181
-0.00127386327836471,4.0184519469791e-05,0.180818081808181
-0.00127366539152098,4.02039389215258e-05,0.180918091809181
-0.0012734611125857,4.02266437496495e-05,0.181018101810181
-0.00127325265993234,4.02553188306822e-05,0.181118111811181
-0.0012730357407355,4.02864604253193e-05,0.181218121812181
-0.00127281241455881,4.03187980556916e-05,0.181318131813181
-0.0012725898328026,4.03481877805903e-05,0.181418141814181
-0.00127236800539271,4.03770167085161e-05,0.181518151815182
-0.00127214428715442,4.04086396951946e-05,0.181618161816182
-0.00127192242500487,4.04418855187057e-05,0.181718171817182
-0.00127169900949774,4.04728683036522e-05,0.181818181818182
-0.00127147513244975,4.04998659569082e-05,0.181918191819182
-0.00127125386087387,4.05228387764386e-05,0.182018201820182
-0.00127103074313485,4.05459207773408e-05,0.182118211821182
-0.00127080497029583,4.05691119601312e-05,0.182218221822182
-0.0012705828153408,4.05944619625675e-05,0.182318231823182
-0.00127036270009827,4.06162238577981e-05,0.182418241824182
-0.0012701436468957,4.06358219705854e-05,0.182518251825183
-0.00126992395349147,4.06589635252291e-05,0.182618261826183
-0.0012697017042432,4.06845318910976e-05,0.182718271827183
-0.00126947602073462,4.07143484170936e-05,0.182818281828183
-0.00126925338935043,4.0741663689903e-05,0.182918291829183
-0.00126902656439689,4.07729243918511e-05,0.183018301830183
-0.0012687988213247,4.08111776845327e-05,0.183118311831183
-0.00126856976310946,4.08541406781933e-05,0.183218321832183
-0.00126834179174824,4.09002153498156e-05,0.183318331833183
-0.00126810864418257,4.09520816136388e-05,0.183418341834183
-0.00126786723851109,4.10068759317457e-05,0.183518351835184
-0.0012676250090142,4.10671839250518e-05,0.183618361836184
-0.0012673786306133,4.11316259341441e-05,0.183718371837184
-0.00126712831670878,4.12004401733001e-05,0.183818381838184
-0.00126687427077575,4.12663412467368e-05,0.183918391839184
-0.00126661949531055,4.13295227035548e-05,0.184018401840184
-0.00126636304241765,4.13923567640347e-05,0.184118411841184
-0.00126610385005687,4.14572801649962e-05,0.184218421842184
-0.00126584331277634,4.15224219293899e-05,0.184318431843184
-0.00126558299385915,4.15869086036592e-05,0.184418441844184
-0.00126532932013636,4.16497873293162e-05,0.184518451845185
-0.0012650740632792,4.17130283397036e-05,0.184618461846185
-0.00126482227045914,4.17761303917624e-05,0.184718471847185
-0.00126456800119997,4.18396939845006e-05,0.184818481848185
-0.00126430981132564,4.19018878432485e-05,0.184918491849185
-0.00126405212269455,4.19643496934031e-05,0.185018501850185
-0.00126379345639107,4.20324195120806e-05,0.185118511851185
-0.00126353868092578,4.20947076641523e-05,0.185218521852185
-0.00126328363746917,4.21620380251487e-05,0.185318531853185
-0.00126302901088807,4.22250656349014e-05,0.185418541854185
-0.00126277509398794,4.228416270408e-05,0.185518551855186
-0.00126251681974598,4.23444905487481e-05,0.185618561856186
-0.00126225037672873,4.24067092214832e-05,0.185718571857186
-0.00126198260864284,4.24703274049934e-05,0.185818581858186
-0.00126171729218208,4.25335783411479e-05,0.185918591859186
-0.0012614555886426,4.25932808723042e-05,0.186018601860186
-0.0012611947337426,4.26494151476168e-05,0.186118611861186
-0.00126093428579251,4.27034154170985e-05,0.186218621862186
-0.00126067555000978,4.27531625636553e-05,0.186318631863186
-0.00126041666038006,4.28023340250192e-05,0.186418641864186
-0.00126015816777475,4.28535154219332e-05,0.186518651865187
-0.00125990406725086,4.29012724841296e-05,0.186618661866187
-0.00125965146549378,4.29509898539018e-05,0.186718671867187
-0.00125939739970948,4.30052531519928e-05,0.186818681868187
-0.0012591445200354,4.30606033041029e-05,0.186918691869187
-0.00125889251877759,4.31173728183501e-05,0.187018701870187
-0.00125864162918787,4.31783656785653e-05,0.187118711871187
-0.00125839051627192,4.32415074328315e-05,0.187218721872187
-0.00125813929913714,4.3305974255911e-05,0.187318731873187
-0.00125788693063189,4.33710167641835e-05,0.187418741874187
-0.00125763694427242,4.34387540749153e-05,0.187518751875188
-0.00125739191079136,4.35045856690155e-05,0.187618761876188
-0.00125714468871369,4.35699507596388e-05,0.187718771877188
-0.0012569010894829,4.36300751292671e-05,0.187818781878188
-0.00125665768380155,4.368721189087e-05,0.187918791879188
-0.00125641447166947,4.37413908212322e-05,0.188018801880188
-0.00125617080295943,4.37942099435432e-05,0.188118811881188
-0.00125592843946684,4.38452821587412e-05,0.188218821882188
-0.00125568326206439,4.38955206229343e-05,0.188318831883188
-0.00125543910203679,4.39434563460112e-05,0.188418841884188
-0.00125519076829112,4.39937593265712e-05,0.188518851885189
-0.00125493893576859,4.4045253380069e-05,0.188618861886189
-0.00125468817521178,4.40975762219463e-05,0.188718871887189
-0.00125443726080807,4.41505541539479e-05,0.188818881888189
-0.00125418551265319,4.42063261443579e-05,0.188918891889189
-0.00125393325332957,4.42623413123595e-05,0.189018901890189
-0.00125368054239086,4.43186592113499e-05,0.189118911891189
-0.00125342951880535,4.43702674093613e-05,0.189218921892189
-0.00125318108580356,4.44202676589324e-05,0.189318931893189
-0.00125293160565021,4.4468937877065e-05,0.189418941894189
-0.00125268109323353,4.45163028777463e-05,0.18951895189519
-0.00125242938478111,4.45613155093368e-05,0.18961896189619
-0.00125217793439459,4.46036631152526e-05,0.18971897189719
-0.00125192435496512,4.4645777469344e-05,0.18981898189819
-0.00125167206090183,4.46889340122774e-05,0.18991899189919
-0.00125142314154528,4.47273213006623e-05,0.19001900190019
-0.00125117342317731,4.47623239567092e-05,0.19011901190119
-0.00125092481647735,4.47955201522457e-05,0.19021902190219
-0.00125067427428388,4.48273763905766e-05,0.19031903190319
-0.00125042213406757,4.48576346062344e-05,0.19041904190419
-0.00125017225192703,4.48830888275893e-05,0.190519051905191
-0.00124992245911692,4.49065678529762e-05,0.190619061906191
-0.00124967437351146,4.49263446266439e-05,0.190719071907191
-0.0012494217667915,4.49421461942161e-05,0.190819081908191
-0.00124917039084703,4.4959471342844e-05,0.190919091909191
-0.00124892140697403,4.49775508375452e-05,0.191019101910191
-0.00124867486976327,4.49923499188271e-05,0.191119111911191
-0.00124842497273433,4.50089653863864e-05,0.191219121912191
-0.00124816991935213,4.50275759011036e-05,0.191319131913191
-0.00124791632999707,4.50461268620792e-05,0.191419141914191
-0.00124766581758039,4.50636604483722e-05,0.191519151915192
-0.00124742038707501,4.50819533437082e-05,0.191619161916192
-0.00124717567121333,4.50969856768146e-05,0.191719171917192
-0.00124692494539618,4.51143257136626e-05,0.191819181918192
-0.00124667013519131,4.51305044545298e-05,0.191919191919192
-0.00124641172199084,4.51486335772055e-05,0.192019201920192
-0.00124615394402922,4.51683458345064e-05,0.192119211921192
-0.00124589469211487,4.51893980486685e-05,0.192219221922192
-0.00124563194142375,4.52098993917971e-05,0.192319231923192
-0.00124537288305875,4.52281029566068e-05,0.192419241924192
-0.00124511068820172,4.5242514939171e-05,0.192519251925193
-0.00124484631963647,4.52622271962996e-05,0.192619261926193
-0.00124458097836172,4.52875424591538e-05,0.192719271927193
-0.00124431072391104,4.53091951726683e-05,0.192819281928193
-0.00124403988881229,4.53366345155862e-05,0.192919291929193
-0.00124377064677366,4.53622128070496e-05,0.193019301930193
-0.00124349839231302,4.53922973244523e-05,0.193119311931193
-0.00124322815275074,4.54216671981612e-05,0.193219321932193
-0.00124296240452608,4.54518956368621e-05,0.193319331933193
-0.00124269426422987,4.54814441714514e-05,0.193419341934193
-0.00124242368223421,4.55099703683884e-05,0.193519351935194
-0.00124214968582934,4.55403030260079e-05,0.193619361936194
-0.00124187230975502,4.55724222929481e-05,0.193719371937194
-0.00124159185177952,4.56090031208226e-05,0.193819381938194
-0.00124131150794845,4.56450827052937e-05,0.193919391939194
-0.00124103061820898,4.56782292726835e-05,0.194019401940194
-0.00124074918752389,4.57084676371515e-05,0.194119411941194
-0.00124047102732662,4.57378325478908e-05,0.194219421942194
-0.00124019610287743,4.57663339308405e-05,0.194319431943194
-0.00123991988313646,4.58003142494073e-05,0.194419441944194
-0.00123964065097348,4.58401606021367e-05,0.194519451945195
-0.00123936118059597,4.58803493882345e-05,0.194619461946195
-0.00123908006256746,4.59210741573179e-05,0.194719471947195
-0.00123879593707983,4.59638882668828e-05,0.194819481948195
-0.00123851429299419,4.60030795294878e-05,0.194919491949195
-0.00123823243550792,4.60397149479621e-05,0.195019501950195
-0.00123795277158105,4.60762709616772e-05,0.195119511951195
-0.00123767657665407,4.61106334161642e-05,0.195219521952195
-0.00123739950827362,4.61428966044026e-05,0.195319531953195
-0.00123712115452691,4.61713483593778e-05,0.195419541954195
-0.00123684225487188,4.61969862044106e-05,0.195519551955196
-0.00123655901276331,4.62200433914977e-05,0.195619561956196
-0.00123627630663764,4.62395124713791e-05,0.195719571957196
-0.00123599018113996,4.62646937383577e-05,0.195819581958196
-0.00123570147002154,4.62875623389695e-05,0.195919591959196
-0.00123540963729939,4.63158155817023e-05,0.196019601960196
-0.00123511532317525,4.63464112679311e-05,0.196119611961196
-0.00123482368400246,4.63776670070818e-05,0.196219621962196
-0.00123453208949493,4.64107192811479e-05,0.196319631963196
-0.00123424006818631,4.64456723092203e-05,0.196419641964196
-0.00123394713868446,4.64779057206739e-05,0.196519651965197
-0.0012336543481412,4.65098016615566e-05,0.196619661966197
-0.00123335930944768,4.65398315881873e-05,0.196719671967197
-0.00123306204245527,4.65680103887862e-05,0.196819681968197
-0.00123276465635554,4.65938814858157e-05,0.196919691969197
-0.00123246462011853,4.66213109029666e-05,0.197019701970197
-0.00123216745734495,4.66493457824394e-05,0.197119711971197
-0.00123187359979886,4.66781846359602e-05,0.197219721972197
-0.0012315817819651,4.670868106624e-05,0.197319731973197
-0.0012312867035692,4.6744934348794e-05,0.197419741974197
-0.00123098563010615,4.67840164298551e-05,0.197519751975198
-0.00123068207524118,4.68281804218762e-05,0.197619761976198
-0.00123037578587121,4.68738679949531e-05,0.197719771977198
-0.00123006551633242,4.69216300199469e-05,0.197819781978198
-0.00122975913763201,4.69649801121531e-05,0.197919791979198
-0.00122945914606018,4.70069356565538e-05,0.198019801980198
-0.00122916240016218,4.70489755686834e-05,0.198119811981198
-0.00122886507857891,4.70907822289884e-05,0.198219821982198
-0.00122856307210873,4.71318841710224e-05,0.198319831983198
-0.0012282569911765,4.71766734765554e-05,0.198419841984198
-0.00122795572912689,4.72209764272495e-05,0.198519851985199
-0.00122765536534482,4.72658004721925e-05,0.198619861986199
-0.00122735691224226,4.7312981849196e-05,0.198719871987199
-0.00122705898023413,4.73610317167863e-05,0.198819881988199
-0.00122675960404995,4.74113049205616e-05,0.198919891989199
-0.00122645858021496,4.74601537995746e-05,0.199019901990199
-0.00122615789385062,4.7514972931841e-05,0.199119911991199
-0.00122585638366088,4.75749236032142e-05,0.199219921992199
-0.00122555404964564,4.76399611486892e-05,0.199319931993199
-0.00122525446998651,4.77016587271755e-05,0.199419941994199
-0.0012249495900529,4.77651776545645e-05,0.1995199519952
-0.00122463937510498,4.78320961026839e-05,0.1996199619962
-0.00122432445045616,4.79021063777473e-05,0.1997199719972
-0.00122400877146118,4.79742208816846e-05,0.1998199819982
-0.00122369404036173,4.80464247159761e-05,0.1999199919992
-0.00122338000405486,4.81154126533872e-05,0.2000200020002
-0.00122306550124434,4.81877802601667e-05,0.2001200120012
-0.00122275231357695,4.82563910244551e-05,0.2002200220022
-0.00122244197455892,4.83198106958951e-05,0.2003200320032
-0.00122213117896301,4.83827043101166e-05,0.2004200420042
-0.00122181788211391,4.84447244707815e-05,0.200520052005201
-0.00122150570685841,4.85031317102535e-05,0.200620062006201
-0.00122119494103936,4.85643330081338e-05,0.200720072007201
-0.00122088321739903,4.86289437525116e-05,0.200820082008201
-0.00122057113643686,4.8693832413891e-05,0.200920092009201
-0.00122025788425302,4.87575300023325e-05,0.201020102010201
-0.00121994606135665,4.88191481758874e-05,0.201120112011201
-0.00121963548908688,4.88782353194711e-05,0.201220122012201
-0.00121932454460687,4.89413224829654e-05,0.201320132013201
-0.00121901611626835,4.90012284891615e-05,0.201420142014201
-0.00121870211470107,4.90627374810003e-05,0.201520152015202
-0.00121838707590782,4.91278842081914e-05,0.201620162016202
-0.00121807285101431,4.91906587151019e-05,0.201720172017202
-0.00121775768318816,4.92565101603919e-05,0.201820182018202
-0.00121743809350362,4.93276668430439e-05,0.201920192019202
-0.00121711785369185,4.94038061808791e-05,0.202020202020202
-0.00121679528136217,4.94809628935691e-05,0.202120212021202
-0.00121646845094669,4.95541245489738e-05,0.202220222022202
-0.00121613741207354,4.96233308498171e-05,0.202320232023202
-0.00121580267094868,4.96938374051421e-05,0.202420242024202
-0.00121547257997105,4.97645275843171e-05,0.202520252025203
-0.00121513899021666,4.98358281884395e-05,0.202620262026203
-0.00121480472552095,4.99064985162526e-05,0.202720272027203
-0.0012144687337695,4.99729554236925e-05,0.202820282028203
-0.00121413276683203,5.00405091107464e-05,0.202920292029203
-0.00121380007534518,5.01078940625148e-05,0.203020302030203
-0.00121346649055358,5.01729316079899e-05,0.203120312031203
-0.00121313263777058,5.02426441146897e-05,0.203220322032203
-0.00121279971303199,5.03092102038457e-05,0.203320332033203
-0.00121246586024899,5.03725852099365e-05,0.203420342034203
-0.00121213541194952,5.04308931932873e-05,0.203520352035204
-0.00121180521179017,5.04874195299429e-05,0.203620362036204
-0.0012114762721831,5.05400649539988e-05,0.203720372037204
-0.00121114527797514,5.05923729074837e-05,0.203820382038204
-0.00121081199591462,5.0650859551715e-05,0.203920392039204
-0.00121047326965815,5.07107854091009e-05,0.204020402040204
-0.00121013034486961,5.07667162093736e-05,0.204120412041204
-0.00120978617441728,5.08190440140484e-05,0.204220422042204
-0.00120944337866165,5.08668904065989e-05,0.204320432043204
-0.00120910167472284,5.09104241226551e-05,0.204420442044204
-0.00120876025862662,5.09547568501339e-05,0.204520452045205
-0.00120841541819577,5.09968563160051e-05,0.204620462046205
-0.00120806976882782,5.103505998054e-05,0.204720472047205
-0.0012077248936573,5.10685837210526e-05,0.204820482048205
-0.00120738077283303,5.10974672399226e-05,0.204920492049205
-0.00120703985301725,5.11270405884991e-05,0.205020502050205
-0.00120670284389093,5.11569911101984e-05,0.205120512051205
-0.00120636970575171,5.11873138422231e-05,0.205220522052205
-0.0012060405477813,5.1218182482656e-05,0.205320532053205
-0.00120570651137453,5.12521181358736e-05,0.205420542054205
-0.00120537153699784,5.12906443827593e-05,0.205520552055206
-0.00120503485045379,5.13321036467262e-05,0.205620562056206
-0.00120469992570517,5.13734140267697e-05,0.205720572057206
-0.00120436185950171,5.14210718328449e-05,0.205820582058206
-0.0012040193218118,5.14743723470252e-05,0.205920592059206
-0.00120367822829793,5.15247199927623e-05,0.206020602060206
-0.00120333679235053,5.15722338777115e-05,0.206120612061206
-0.00120299215539455,5.1616531865436e-05,0.206220622062206
-0.00120264739933134,5.16629142310168e-05,0.206320632063206
-0.00120230836538109,5.17076390200107e-05,0.206420642064206
-0.00120197410564818,5.17516987932854e-05,0.206520652065207
-0.00120163875906125,5.17936890772683e-05,0.206620662066207
-0.00120130430081618,5.1836339414173e-05,0.206720672067207
-0.00120097352000876,5.1882930217419e-05,0.206820682068207
-0.0012006447044718,5.1930746833357e-05,0.206920692069207
-0.00120031336286758,5.19804592403316e-05,0.207020702070207
-0.00119998339099727,5.20310848030703e-05,0.207120712071207
-0.00119965435709687,5.20830403974197e-05,0.207220722072207
-0.00119932276238973,5.21393682220051e-05,0.207320732073207
-0.00119899064658807,5.21965000208105e-05,0.207420742074207
-0.00119865929009546,5.22583911485695e-05,0.207520752075208
-0.00119832981450557,5.23205601933302e-05,0.207620762076208
-0.00119799987241204,5.23800046588468e-05,0.207720772077208
-0.00119766862510115,5.24420000055245e-05,0.207820782078208
-0.0011973337301293,5.25046504423265e-05,0.207920792079208
-0.00119699402123773,5.25708542467521e-05,0.208020802080208
-0.00119665473914726,5.26414352440389e-05,0.208120812081208
-0.00119631610222123,5.27085869439828e-05,0.208220822082208
-0.00119597720722948,5.27727659244658e-05,0.208320832083208
-0.00119564087304457,5.28349498576188e-05,0.208420842084208
-0.00119530334778663,5.2898056872475e-05,0.208520852085209
-0.00119496764884056,5.29617842377013e-05,0.208620862086209
-0.00119463413352831,5.30222560034955e-05,0.208720872087209
-0.00119430727829884,5.30832935288878e-05,0.208820882088209
-0.00119398343052858,5.31379538514635e-05,0.208920892089209
-0.00119366340908015,5.31919640465402e-05,0.209020902090209
-0.00119334355140421,5.32433836580762e-05,0.209120912091209
-0.00119302794685128,5.32911853854497e-05,0.209220922092209
-0.00119271938947986,5.33380243289125e-05,0.209320932093209
-0.00119241361624151,5.33809228060341e-05,0.209420942094209
-0.00119211045343806,5.34217815708208e-05,0.20952095209521
-0.0011918067695401,5.34660795587175e-05,0.20962096209621
-0.00119150017247625,5.3513523964158e-05,0.20972097209721
-0.00119119621066138,5.35575241838633e-05,0.20982098209821
-0.00119089564340427,5.35992464764395e-05,0.20992099209921
-0.00119059388011151,5.36368694929839e-05,0.21002100210021
-0.00119029093567141,5.36704329360483e-05,0.21012101210121
-0.00118998657186934,5.37046068038879e-05,0.21022102210221
-0.00118967986066106,5.37401752195328e-05,0.21032103210321
-0.00118937820654993,5.37732870473405e-05,0.21042104210421
-0.00118907536136587,5.38023790040478e-05,0.210521052105211
-0.00118877543927337,5.38259523225863e-05,0.210621062106211
-0.00118847414744688,5.38454214024677e-05,0.210721072107211
-0.00118816984319847,5.38656051260429e-05,0.210821082108211
-0.00118786785161677,5.3881024557867e-05,0.210921092109211
-0.00118756440097064,5.38979030540356e-05,0.211021102110211
-0.0011872644193244,5.39127914658437e-05,0.211121112111211
-0.00118696580741215,5.39303300149342e-05,0.211221122112211
-0.00118667027243829,5.39457643351506e-05,0.211321132113211
-0.00118637639007812,5.3964747060021e-05,0.211421142114211
-0.0011860836888653,5.3980459297239e-05,0.211521152115212
-0.00118578853106456,5.39977497062847e-05,0.211621162116212
-0.00118549094148979,5.40165984354517e-05,0.211721172117212
-0.00118519776881061,5.403370025785e-05,0.211821182118212
-0.00118490767306989,5.40504844606948e-05,0.211921192119212
-0.00118461947808301,5.40649262202159e-05,0.212021202120212
-0.00118433205729356,5.40781272786525e-05,0.212121212121212
-0.00118404329158429,5.40881819193731e-05,0.212221222122212
-0.00118375168715108,5.41031894384923e-05,0.212321232123212
-0.0011834572638453,5.41231002078634e-05,0.212421242124212
-0.00118316005144375,5.4147879487732e-05,0.212521252125213
-0.00118286538992335,5.41714279924553e-05,0.212621262126213
-0.00118256939340872,5.41944454769906e-05,0.212721272127213
-0.00118227438449207,5.42122321662979e-05,0.212821282128213
-0.00118198043265265,5.42248376883518e-05,0.212921292129213
-0.00118168758751853,5.42388327954136e-05,0.213021302130213
-0.00118139505504108,5.42531951500033e-05,0.213121312131213
-0.0011811023042002,5.42692547833873e-05,0.213221322132213
-0.00118081101738646,5.42908578689273e-05,0.213321332133213
-0.00118052103082738,5.43102574694722e-05,0.213421342134213
-0.00118023469192924,5.43255577939853e-05,0.213521352135214
-0.0011799478120854,5.43434635906036e-05,0.213621362136214
-0.00117966294714,5.43613693872219e-05,0.213721372137214
-0.00117937599781692,5.43768185958308e-05,0.213821382138214
-0.00117908970854675,5.43893596013456e-05,0.213921392139214
-0.00117880770713918,5.43983869416165e-05,0.214021402140214
-0.00117852910028954,5.44021636354696e-05,0.214121412141214
-0.00117825389296055,5.44047194794281e-05,0.214221422142214
-0.00117797978241125,5.44092207425699e-05,0.214321432143214
-0.00117770425746279,5.44192604948982e-05,0.214421442144214
-0.00117742411214396,5.44330620526873e-05,0.214521452145215
-0.00117714067648604,5.44508934071716e-05,0.214621462146215
-0.00117685349391121,5.44738414125426e-05,0.214721472147215
-0.00117656026664117,5.45008539543632e-05,0.214821482148215
-0.001176265168394,5.4530159311533e-05,0.214921492149215
-0.00117597092871199,5.45603232338671e-05,0.215021502150215
-0.00117567353268666,5.45885963277898e-05,0.215121512151215
-0.00117537367014774,5.46226213115336e-05,0.215221522152215
-0.00117507136590937,5.4662348556952e-05,0.215321532153215
-0.00117476885819596,5.47008797666351e-05,0.215421542154215
-0.00117446835545538,5.47389395098717e-05,0.215521552155216
-0.00117417043833564,5.47767957782407e-05,0.215621562156216
-0.00117387427308564,5.48143096132412e-05,0.215721572157216
-0.00117357956193727,5.48488209516517e-05,0.215821582158216
-0.00117328684583597,5.48822553618102e-05,0.215921592159216
-0.00117298912226558,5.49221563053115e-05,0.216021602160216
-0.0011726924905121,5.49640374075783e-05,0.216121612161216
-0.00117239694064984,5.50078887431879e-05,0.216221622162216
-0.00117209928655862,5.50547177610558e-05,0.216321632163216
-0.00117180060516712,5.51043110607195e-05,0.216421642164216
-0.00117150536796145,5.515599866349e-05,0.216521652165217
-0.00117121365930941,5.52076217500659e-05,0.216621662166217
-0.00117092428813807,5.52564706290789e-05,0.216721672167217
-0.0011706375819924,5.5301349264966e-05,0.216821682168217
-0.00117035263267927,5.53435182100015e-05,0.216921692169217
-0.00117006190666242,5.53867888974484e-05,0.217021702170217
-0.00116977064962555,5.54336030267518e-05,0.217121712171217
-0.00116947490125113,5.54768191234268e-05,0.217221722172217
-0.00116918136132442,5.5518605932542e-05,0.217321732173217
-0.00116888503230193,5.55657823465758e-05,0.217421742174217
-0.00116859134349112,5.56096882729574e-05,0.217521752175218
-0.00116829776882483,5.56475941693008e-05,0.217621762176218
-0.00116800683933303,5.56816489300016e-05,0.217721772177218
-0.00116771655500566,5.57141900352415e-05,0.217821782178218
-0.00116742613171988,5.57452075597702e-05,0.217921792179218
-0.00116713403596913,5.57755600685795e-05,0.218021802180218
-0.00116684154815685,5.5807356753341e-05,0.218121812181218
-0.00116655163107702,5.58367911434167e-05,0.218221822182218
-0.00116626380333766,5.58579277254799e-05,0.218321832183218
-0.00116597803516192,5.58708459041175e-05,0.218421842184218
-0.00116569281785747,5.58816300769242e-05,0.218521852185219
-0.001165408206015,5.58984738335107e-05,0.218621862186219
-0.00116512099366339,5.59114317145279e-05,0.218721872187219
-0.00116483219321444,5.59244739632739e-05,0.218821882188219
-0.00116454377490142,5.59365980932863e-05,0.218921892189219
-0.00116425789258116,5.59492333921249e-05,0.219021902190219
-0.00116396730056001,5.596336249489e-05,0.219121912191219
-0.00116367492192945,5.59747173902645e-05,0.219221922192219
-0.00116338683116149,5.59837050281558e-05,0.219321932193219
-0.00116309593640927,5.59971145244297e-05,0.219421942194219
-0.00116280410864991,5.60147076642921e-05,0.21952195219522
-0.00116250913447293,5.60298591047095e-05,0.21962196219622
-0.00116221656229302,5.60427971345369e-05,0.21972197219722
-0.00116192269978404,5.60525837838509e-05,0.21982198219822
-0.00116163629636945,5.60636359482365e-05,0.21992199219922
-0.00116134533213798,5.60774523942457e-05,0.22002200220022
-0.00116105189643019,5.60928668632724e-05,0.22012201220122
-0.00116076253518435,5.61131250289815e-05,0.22022202220222
-0.00116047432530917,5.61365494634243e-05,0.22032203220322
-0.00116018621468993,5.61624007090918e-05,0.22042204220422
-0.0011598986202024,5.61923760449506e-05,0.220522052205221
-0.00115961398850873,5.62225399671125e-05,0.220622062206221
-0.00115933144615555,5.62510066104801e-05,0.220722072207221
-0.00115905551425718,5.62790911179274e-05,0.220822082208221
-0.0011587798702015,5.63109523190558e-05,0.220922092209221
-0.00115850558595404,5.6340619960956e-05,0.221022102210221
-0.00115823041336462,5.63730568474495e-05,0.221122112211221
-0.00115795245664231,5.64063721502971e-05,0.221222122212221
-0.00115767028153666,5.64379703228162e-05,0.221322132213221
-0.00115738567465698,5.64664717057659e-05,0.221422142214221
-0.00115710143006204,5.64937919413728e-05,0.221522152215222
-0.0011568126097619,5.65237226118823e-05,0.221622162216222
-0.00115652256364916,5.65505068646758e-05,0.221722172217222
-0.00115622918253223,5.65744772076991e-05,0.221822182218222
-0.00115593981632368,5.65951175091563e-05,0.221922192219222
-0.00115565352705352,5.66109687048751e-05,0.222022202220222
-0.00115536346605238,5.6629033311184e-05,0.222122212221222
-0.00115506828343757,5.66489589689474e-05,0.222222222222222
-0.00115477476336213,5.66653213334924e-05,0.222322232223222
-0.00115447761547694,5.66855794992015e-05,0.222422242224222
-0.00115418178273488,5.67091131153604e-05,0.222522252225223
-0.00115388561748488,5.67294060206517e-05,0.222622262226223
-0.0011535891246899,5.67464830288905e-05,0.222722272227223
-0.00115329343586914,5.67639173590622e-05,0.222822282228223
-0.00115299771727151,5.67776395119199e-05,0.222922292229223
-0.00115269956689994,5.67930440553517e-05,0.223022302230223
-0.00115240042396768,5.68120912969332e-05,0.223122312231223
-0.00115210668056601,5.68304437458386e-05,0.223222322232223
-0.00115181702155199,5.68478085966739e-05,0.223322332233223
-0.00115152586377116,5.68622553189925e-05,0.223422342234223
-0.00115123200622506,5.68795755046507e-05,0.223522352235224
-0.00115093958292925,5.6894096668931e-05,0.223622362236224
-0.00115064800331011,5.69065334555271e-05,0.223722372237224
-0.00115035725744207,5.69169057158012e-05,0.223822382238224
-0.00115006074975861,5.69297693036668e-05,0.223922392239224
-0.00114976578054434,5.69375708314178e-05,0.224022402240224
-0.00114946654331875,5.69498885107029e-05,0.224122412241224
-0.00114917007533776,5.69609257866962e-05,0.224222422242224
-0.00114887847586744,5.69703948164568e-05,0.224322432243224
-0.00114859060842562,5.6983178999391e-05,0.224422442244224
-0.00114830614546733,5.69952237246442e-05,0.224522452245225
-0.00114802431279513,5.70059930090586e-05,0.224622462246225
-0.00114774209302421,5.70211047470965e-05,0.224722472247225
-0.00114746199237056,5.70357499814852e-05,0.224822482248225
-0.00114718050213181,5.7046554005654e-05,0.224922492249225
-0.0011469036818915,5.70576061698674e-05,0.225022502250225
-0.00114663264331787,5.70690255817809e-05,0.225122512251225
-0.00114636315810183,5.70808122410502e-05,0.225222522252225
-0.00114609567785854,5.7092896668683e-05,0.225322532253225
-0.00114582721001726,5.71024004381979e-05,0.225422542254225
-0.00114556232035768,5.71106833579903e-05,0.225522552255226
-0.00114529687982681,5.71152143979168e-05,0.225622562256226
-0.00114503128544905,5.71194724836392e-05,0.225722572257226
-0.00114476388957349,5.71238993048193e-05,0.225822582258226
-0.00114449632992535,5.71257008027044e-05,0.225922592259226
-0.00114422883479367,5.71248968284843e-05,0.226022602260226
-0.00114396300716408,5.71193732276902e-05,0.226122612261226
-0.00114369983463466,5.71116213279137e-05,0.226222622262226
-0.00114343928246565,5.71016609803447e-05,0.226322632263226
-0.00114318162857414,5.70878594227278e-05,0.226422642264226
-0.00114292618313042,5.70747725088047e-05,0.226522652265227
-0.00114266902551934,5.70667724688113e-05,0.226622662266227
-0.00114241336171219,5.70551346936378e-05,0.226722672267227
-0.00114215989146444,5.7040946037131e-05,0.226822682268227
-0.00114190474378891,5.70312239043561e-05,0.226922692269227
-0.00114164950678295,5.7022772249106e-05,0.227022702270227
-0.00114139435910742,5.70170104338621e-05,0.227122712271227
-0.00114113620397276,5.70088863237603e-05,0.227222722272227
-0.00114088239625436,5.70002857845867e-05,0.227322732273227
-0.00114063150170175,5.69916802826156e-05,0.227422742274227
-0.00114038269152692,5.69801665775505e-05,0.227522752275228
-0.00114013690866241,5.69669704819114e-05,0.227622762276228
-0.00113989410844304,5.6952101921293e-05,0.227722772277228
-0.00113965244966863,5.6941079533692e-05,0.227822782278228
-0.00113941249809878,5.69296204193989e-05,0.227922792279228
-0.00113917175248023,5.69176898388314e-05,0.228022802280228
-0.00113893086790325,5.69003200250265e-05,0.228122812281228
-0.00113868699571825,5.68863695833139e-05,0.228222822282228
-0.00113844143617997,5.68686871129253e-05,0.228322832283228
-0.00113819017437993,5.68563644706705e-05,0.228422842284228
-0.00113793991010346,5.68431088214619e-05,0.228522852285229
-0.00113768351180134,5.68321509504e-05,0.228622862286229
-0.00113742223506304,5.68180516244195e-05,0.228722872287229
-0.001137160620854,5.68035999393035e-05,0.228822882288229
-0.00113690070888672,5.67876891900153e-05,0.228922892289229
-0.00113664267285929,5.67673665079393e-05,0.229022902290229
-0.00113638701897782,5.67464830288905e-05,0.229122912291229
-0.00113613371250256,5.67250387532132e-05,0.229222922292229
-0.00113588066409311,5.67090237848341e-05,0.229322932293229
-0.0011356281020385,5.66950088265825e-05,0.229422942294229
-0.00113537689979211,5.66811278640342e-05,0.22952295229523
-0.00113512785636545,5.66677828842993e-05,0.22962296229623
-0.00113487496676569,5.66602344595627e-05,0.22972297229723
-0.00113461897045068,5.66499763438022e-05,0.22982298229823
-0.00113436260688823,5.66460706170432e-05,0.22992299229923
-0.00113410831281498,5.66401698432985e-05,0.23002300230023
-0.00113385812298065,5.6635142522766e-05,0.23012301230123
-0.00113361199768268,5.66309787303674e-05,0.23022302230223
-0.00113336786246908,5.66279017919878e-05,0.23032303230323
-0.00113312212426983,5.66306114828395e-05,0.23042304230423
-0.00113287389970578,5.66337281237708e-05,0.230523052305231
-0.0011326213177999,5.66357330965235e-05,0.230623062306231
-0.00113236903862508,5.66370134999876e-05,0.230723072307231
-0.00113211704729287,5.66375693339908e-05,0.230823082308231
-0.00113186796416374,5.66355494728457e-05,0.230923092309231
-0.00113162174953534,5.66309836931648e-05,0.231023102310231
-0.00113137838851916,5.66238918463102e-05,0.231123112311231
-0.00113113671485628,5.66146213286198e-05,0.231223122312231
-0.00113089024712486,5.66067503215323e-05,0.231323132313231
-0.00113064116399582,5.65996882516346e-05,0.231423142314231
-0.00113039118259915,5.65919909426301e-05,0.231523152315232
-0.00113013900268038,5.65822439958679e-05,0.231623162316232
-0.00112988451009506,5.65702290473994e-05,0.231723172317232
-0.00112963137731788,5.65621992307935e-05,0.231823182318232
-0.00112938190212733,5.65571173194891e-05,0.231923192319232
-0.00112913554357754,5.65533654397954e-05,0.232023202320232
-0.00112888943316796,5.65529485641208e-05,0.232123212321232
-0.00112864116890154,5.6551593718695e-05,0.232223222322232
-0.00112839276071373,5.65506904883537e-05,0.232323232323232
-0.00112814420364183,5.65502339104717e-05,0.232423242324232
-0.00112789255474315,5.65547103596263e-05,0.232523252325233
-0.00112763906464412,5.6560913864532e-05,0.232623262326233
-0.00112738423955086,5.65700255725317e-05,0.232723272327233
-0.00112712879906994,5.65841695636893e-05,0.232823282328233
-0.00112687094666627,5.66034103545436e-05,0.232923292329233
-0.00112661063271188,5.66250481796658e-05,0.233023302330233
-0.00112634524180908,5.6652502410976e-05,0.233123312331233
-0.00112607683848434,5.66842048024137e-05,0.233223322332233
-0.00112580600834838,5.6718765768971e-05,0.233323332333233
-0.00112553311864881,5.67602696982872e-05,0.233423342334233
-0.00112526191133981,5.68009051368443e-05,0.233523352335234
-0.00112499212835558,5.68369450189358e-05,0.233623362336234
-0.00112472587888769,5.68665233303098e-05,0.233723372337234
-0.00112446312819657,5.68897095503027e-05,0.233823382338234
-0.00112419967278726,5.69175161407485e-05,0.233923392339234
-0.00112393787991734,5.69454170243458e-05,0.234023402340234
-0.00112367053863255,5.6978241009557e-05,0.234123412341234
-0.00112340601622041,5.70073825942388e-05,0.234223422342234
-0.00112313682380976,5.70339435208027e-05,0.234323432343234
-0.00112287115498995,5.70584845862214e-05,0.234423442344234
-0.00112260579386401,5.70797502010183e-05,0.234523452345235
-0.0011223424873388,5.7100122511241e-05,0.234623462346235
-0.00112208212375635,5.71240333005226e-05,0.234723472347235
-0.00112182289169327,5.71487828037787e-05,0.234823482348235
-0.00112156340156429,5.71746737518258e-05,0.234923492349235
-0.00112130266080881,5.72046937526894e-05,0.235023502350235
-0.00112103914584585,5.72362373344366e-05,0.235123512351235
-0.00112077373509185,5.72700538805153e-05,0.235223522352235
-0.00112050635410468,5.73012153263422e-05,0.235323532353235
-0.00112023743961103,5.73301633615791e-05,0.235423542354235
-0.00111997021743355,5.73646846257567e-05,0.235523552355236
-0.00111970337242919,5.73973051359281e-05,0.235623562356236
-0.0011194368599327,5.74302482284503e-05,0.235723572357236
-0.00111917054098556,5.74637818945578e-05,0.235823582358236
-0.00111890401856347,5.74933899827165e-05,0.235923592359236
-0.00111863917356907,5.75221345430857e-05,0.236023602360236
-0.00111837408539733,5.75478369046575e-05,0.236123612361236
-0.00111811174165612,5.75713605952215e-05,0.236223622362236
-0.0011178502267032,5.75967751141968e-05,0.236323632363236
-0.00111759209638253,5.76262839464065e-05,0.236423642364236
-0.00111732956405475,5.76541153508395e-05,0.236523652365237
-0.00111706944364972,5.76829889441146e-05,0.236623662366237
-0.0011168094572404,5.77123091896768e-05,0.236723672367237
-0.00111655448822584,5.77412969272933e-05,0.236823682368237
-0.00111630393114398,5.77705923590404e-05,0.236923692369237
-0.00111605134427529,5.77999572697796e-05,0.237023702370237
-0.00111580119414334,5.78276298645221e-05,0.237123712371237
-0.00111555091497848,5.7856448866853e-05,0.237223722372237
-0.00111530417925566,5.7889813797675e-05,0.237323732373237
-0.00111505608868731,5.79271737856102e-05,0.237423742374237
-0.00111481203784135,5.7963898534783e-05,0.237523752375238
-0.00111457000685662,5.79972733911999e-05,0.237623762376238
-0.00111432592623387,5.80319385765036e-05,0.237723772377238
-0.00111407981086158,5.80678841654436e-05,0.237823782378238
-0.00111383271285402,5.81098049702621e-05,0.237923792379238
-0.00111359267691645,5.81517505888958e-05,0.238023802380238
-0.00111335559384723,5.8194773136298e-05,0.238123812381238
-0.00111311826760068,5.82349023688264e-05,0.238223822382238
-0.00111287979990916,5.82795427900916e-05,0.238323832383238
-0.00111263723790441,5.83258308623486e-05,0.238423842384238
-0.00111239212501842,5.83685506785898e-05,0.238523852385239
-0.0011121502081782,5.84097220999603e-05,0.238623862386239
-0.00111190708041385,5.84552260491871e-05,0.238723872387239
-0.00111165863252358,5.85022238023405e-05,0.238823882388239
-0.00111141013500533,5.85430676785627e-05,0.238923892389239
-0.00111116046626542,5.85803333733463e-05,0.239023902390239
-0.00111091096626079,5.86108298034539e-05,0.239123912391239
-0.00111065933225042,5.8640517296544e-05,0.239223922392239
-0.00111040512254491,5.86716787423709e-05,0.239323932393239
-0.00111014781604965,5.87063836302264e-05,0.239423942394239
-0.00110988525394509,5.87461505781965e-05,0.23952395239524
-0.00110961656277767,5.87875453256244e-05,0.23962396239624
-0.00110934966318245,5.88248209460029e-05,0.23972397239724
-0.00110908238145132,5.88615804347579e-05,0.23982398239824
-0.00110881609228105,5.88929503182499e-05,0.23992399239924
-0.00110854984281317,5.89239976197354e-05,0.24002400240024
-0.00110828058588606,5.89592633043915e-05,0.24012401240124
-0.00110800845549553,5.89988813680938e-05,0.24022402240224
-0.00110773860799476,5.90356458196461e-05,0.24032403240324
-0.00110747078531802,5.90709363182895e-05,0.24042404240424
-0.00110720338447966,5.91048124179377e-05,0.240524052405241
-0.00110693302084734,5.91420632241568e-05,0.240624062406241
-0.00110666293513195,5.91770609175784e-05,0.240724072407241
-0.00110639312733364,5.92094432131277e-05,0.240824082408241
-0.0011061204510347,5.92426642226515e-05,0.240924092409241
-0.00110585087152534,5.92754683566729e-05,0.241024102410241
-0.00110558177340801,5.93087389941712e-05,0.241124112411241
-0.00110531316164544,5.93424711723489e-05,0.241224122412241
-0.00110504345310325,5.93796574622011e-05,0.241324132413241
-0.00110477357086289,5.94128784717249e-05,0.241424142414241
-0.00110450503354237,5.94439406616028e-05,0.241524152415242
-0.0011042344664351,5.94725760402559e-05,0.241624162416242
-0.00110396471819045,5.94990178595088e-05,0.241724172417242
-0.0011037014612933,5.95275043540662e-05,0.241824182418242
-0.00110343615972093,5.95612861603906e-05,0.241924192419242
-0.00110317113110285,5.95948099009032e-05,0.242024202420242
-0.00110290517940316,5.962679517214e-05,0.242124212421242
-0.00110263896467494,5.96608300814788e-05,0.242224222422242
-0.00110236996581365,5.96958377004953e-05,0.242324232423242
-0.0011020971654446,5.97286319087496e-05,0.242424242424242
-0.00110182064297256,5.97643988366369e-05,0.242524252425243
-0.00110154449271085,5.97989002496248e-05,0.242624262426243
-0.00110126532010153,5.98380518098501e-05,0.242724272427243
-0.00110098414748225,5.98761214786816e-05,0.242824282428243
-0.00110070065227066,5.9912245728502e-05,0.242924292429243
-0.00110041651189464,5.99474617851836e-05,0.243024302430243
-0.0011001326792124,5.99804693940727e-05,0.243124312431243
-0.00109984929318261,6.00061965696317e-05,0.243224322432243
-0.00109956616025576,6.00284547452962e-05,0.243324332433243
-0.00109928544917716,6.00505739622876e-05,0.243424342434243
-0.0010990048125407,6.00690703326635e-05,0.243524352435244
-0.00109872428508595,6.00870853108257e-05,0.243624362436244
-0.00109844705789573,6.01051350287422e-05,0.243724372437244
-0.00109816416318349,6.01265048624577e-05,0.243824382438244
-0.00109787798309505,6.01526737275065e-05,0.243924392439244
-0.00109759134642863,6.01824803279075e-05,0.244024402440244
-0.0010973072159782,6.02139990956674e-05,0.244124412441244
-0.00109701715993986,6.02472250679886e-05,0.244224422442244
-0.00109672224531645,6.02804659287022e-05,0.244324432443244
-0.00109642677982183,6.03097117323026e-05,0.244424442444244
-0.00109613218778077,6.03362726588665e-05,0.244524452445245
-0.00109583789847062,6.03610519389073e-05,0.244624462446245
-0.00109554560917059,6.03842629728875e-05,0.244724472447245
-0.00109525142407935,6.04057469509444e-05,0.244824482448245
-0.00109496208268479,6.04280398661909e-05,0.244924492449245
-0.00109467035418156,6.04520201348091e-05,0.245024502450245
-0.00109437764800594,6.04787448340332e-05,0.245124512451245
-0.00109408467880171,6.05103430065523e-05,0.245224522452245
-0.00109379457809811,6.05414498616072e-05,0.245324532453245
-0.00109350026397406,6.05770282030193e-05,0.245424542454245
-0.00109320447093438,6.0617986223755e-05,0.245524552455246
-0.00109291167542823,6.065939089695e-05,0.245624562456246
-0.00109262107844428,6.07015945815676e-05,0.245724572457246
-0.0010923277767322,6.07483193805169e-05,0.245824582458246
-0.00109203505566819,6.07904039578235e-05,0.245924592459246
-0.00109174019563563,6.08354959943454e-05,0.246024602460246
-0.00109144569292501,6.08835011967587e-05,0.246124612461246
-0.00109114707604988,6.09288215221354e-05,0.246224622462246
-0.00109085167507172,6.09708515086701e-05,0.246324632463246
-0.00109055715747271,6.10084943764043e-05,0.246424642464246
-0.00109026825776764,6.10435317720334e-05,0.246524652465247
-0.00108997770048616,6.1078574130632e-05,0.246624662466247
-0.00108968971889982,6.11104502203249e-05,0.246724672467247
-0.00108939773233078,6.11451799221676e-05,0.246824682468247
-0.0010891087035929,6.11785696669769e-05,0.246924692469247
-0.00108882363020966,6.12144656277702e-05,0.247024702470247
-0.00108854110274487,6.12475228648059e-05,0.247124712471247
-0.00108825561248621,6.12803220358577e-05,0.247224722472247
-0.00108797067806156,6.13106398050849e-05,0.247324732473247
-0.00108768197686865,6.1345210697237e-05,0.247424742474247
-0.00108738960320089,6.13775483276093e-05,0.247524752475248
-0.0010871016861311,6.1410898370039e-05,0.247624762476248
-0.00108681349114421,6.14441640447398e-05,0.247724772477248
-0.00108652354925039,6.14837821084421e-05,0.247824782478248
-0.00108623304655968,6.15293505742079e-05,0.247924792479248
-0.00108594069770591,6.15790183158333e-05,0.248024802480248
-0.00108564806100954,6.16326662263518e-05,0.248124812481248
-0.00108535333497278,6.16895498849403e-05,0.248224822482248
-0.0010850565890747,6.17487065076883e-05,0.248324832483248
-0.00108475921786345,6.18135058385413e-05,0.248424842484248
-0.00108445577218011,6.18818188346383e-05,0.248524852485249
-0.00108414890712486,6.19537050495485e-05,0.248624862486249
-0.00108383891550316,6.20309709439546e-05,0.248724872487249
-0.0010835305467183,6.21074130127787e-05,0.248824882488249
-0.0010832207089435,6.21834481316952e-05,0.248924892489249
-0.00108290877686551,6.22571159933008e-05,0.249024902490249
-0.00108259494899639,6.23307888175316e-05,0.249124912491249
-0.0010822801285664,6.24039504731085e-05,0.249224922492249
-0.0010819683652237,6.24786704489788e-05,0.249324932493249
-0.00108165863663061,6.25517526996243e-05,0.249424942494249
-0.00108134551347968,6.26283238013542e-05,0.24952495249525
-0.00108103161613122,6.27051877086503e-05,0.24962496249625
-0.00108071683540379,6.27827811480325e-05,0.24972497249725
-0.00108039940453899,6.28654614615166e-05,0.24982498249825
-0.00108008356177144,6.29489308606563e-05,0.24992499249925
-0.00107976407134303,6.30313332571388e-05,0.25002500250025
-0.0010794430970362,6.3113115303079e-05,0.25012501250125
-0.00107911908053066,6.31942670728822e-05,0.25022502250225
-0.00107879725262155,6.32759151231191e-05,0.25032503250325
-0.00107847759345776,6.33580644164151e-05,0.25042504250425
-0.00107816007822532,6.34407000647222e-05,0.250525052505251
-0.00107784509898564,6.35234448945731e-05,0.250625062506251
-0.00107753354408077,6.36051326471897e-05,0.250725072507251
-0.00107722323483961,6.36866367761284e-05,0.250825082508251
-0.00107691394297322,6.3767629736241e-05,0.250925092509251
-0.0010766045270368,6.3847272813553e-05,0.251025102510251
-0.00107629261480999,6.39257992600611e-05,0.251125112511251
-0.00107597721869482,6.40083058754623e-05,0.251225122512251
-0.00107566322209033,6.40869166896993e-05,0.251325132513251
-0.00107534492273485,6.41676515838279e-05,0.251425142514251
-0.00107502774001027,6.42486693580999e-05,0.251525152515252
-0.00107470678059183,6.4329940235214e-05,0.251625162516252
-0.0010743804067544,6.44156329705386e-05,0.251725172517252
-0.00107405141751927,6.44993356215028e-05,0.251825182518252
-0.00107372150520261,6.45844030436599e-05,0.251925192519252
-0.00107339038692454,6.46691032182891e-05,0.252025202520252
-0.00107306114954919,6.47510738507047e-05,0.252125212521252
-0.00107273114293929,6.48294960784664e-05,0.252225222522252
-0.00107240521079135,6.49085287310033e-05,0.252325232523252
-0.00107207684686948,6.49852288656391e-05,0.252425242524252
-0.00107174619509505,6.50624004667215e-05,0.252525252525253
-0.00107141527532921,6.51404504841579e-05,0.252625262526253
-0.00107108279228012,6.52187833812211e-05,0.252725272527253
-0.00107075088491621,6.52966150352253e-05,0.252825282528253
-0.00107041846638357,6.53787047751241e-05,0.252925292529253
-0.00107008682204836,6.54567399039959e-05,0.253025302530253
-0.00106975484520529,6.55345665952027e-05,0.253125312531253
-0.00106941985097741,6.56168399586071e-05,0.253225322532253
-0.00106907983439188,6.57014111003304e-05,0.253325332533253
-0.00106873919249319,6.57919773092944e-05,0.253425342534253
-0.00106840432233533,6.58822209359075e-05,0.253525352535254
-0.0010680721469801,6.59695315454393e-05,0.253625362536254
-0.00106774197163483,6.60561225483077e-05,0.253725372537254
-0.00106741377644833,6.61420038702798e-05,0.253825382538254
-0.001067090181781,6.62302077843858e-05,0.253925392539254
-0.00106676405112099,6.63146052280262e-05,0.254025402540254
-0.00106643762765542,6.63960498032233e-05,0.254125412541254
-0.00106611367070353,6.64750626045703e-05,0.254225422542254
-0.00106579290483445,6.65509786163481e-05,0.254325432543254
-0.00106547420349187,6.6629882235979e-05,0.254425442544254
-0.00106515385946117,6.67088950373261e-05,0.254525452545255
-0.00106483148564366,6.67874363722266e-05,0.254625462546255
-0.00106450537483484,6.68645781965243e-05,0.254725472547255
-0.00106417373049954,6.69415066201872e-05,0.254825482548255
-0.00106383996208427,6.70166533971548e-05,0.254925492549255
-0.00106350461053446,6.70918795790539e-05,0.255025502550255
-0.00106316545251409,6.71640188969785e-05,0.255125512551255
-0.00106282394212464,6.72318306498442e-05,0.255225522552255
-0.00106248038705996,6.72973396617658e-05,0.255325532553255
-0.00106213525878652,6.73628983016618e-05,0.255425542554255
-0.00106179088982194,6.74287596725468e-05,0.255525552555256
-0.0010614478409633,6.74928443597061e-05,0.255625562556256
-0.00106110063823777,6.7552879398808e-05,0.255725572557256
-0.00106074945038063,6.76087655337316e-05,0.255825582558256
-0.00106039679353355,6.76638923597842e-05,0.255925592559256
-0.0010600425734033,6.77167710356647e-05,0.256025602560256
-0.00105968729123292,6.77682303495803e-05,0.256125612561256
-0.001059329999127,6.78232231799297e-05,0.256225622562256
-0.00105897497998524,6.78786924393508e-05,0.256325632563256
-0.00105862051667756,6.79365091050653e-05,0.256425642564256
-0.00105826510051149,6.79954920297303e-05,0.256525652565257
-0.00105791095978608,6.80540729672853e-05,0.256625662566257
-0.00105755786621231,6.8111696083727e-05,0.256725672567257
-0.00105720541284018,6.81702125049152e-05,0.256825682568257
-0.00105685278576989,6.82293641648657e-05,0.256925692569257
-0.00105649870459813,6.82924662167523e-05,0.257025702570257
-0.00105614208743353,6.83552705004475e-05,0.257125712571257
-0.00105578689955648,6.84184221804808e-05,0.257225722572257
-0.0010554331360041,6.84819113310851e-05,0.257325732573257
-0.00105507763547038,6.85444575489685e-05,0.257425742574257
-0.00105472041284371,6.86060558713336e-05,0.257525752575258
-0.00105435982047318,6.86709048303334e-05,0.257625762576258
-0.00105399710898538,6.8735341876456e-05,0.257725772577258
-0.00105363354389522,6.87987218453442e-05,0.257825782578258
-0.00105326913016565,6.88610596255625e-05,0.257925792579258
-0.0010529056643317,6.89243850036788e-05,0.258025802580258
-0.0010525418560642,6.89873332086722e-05,0.258125812581258
-0.00105217871777522,6.90489910846067e-05,0.258225822582258
-0.00105181682018723,6.91068127131187e-05,0.258325832583258
-0.00105145202432175,6.91689966464438e-05,0.258425842584258
-0.00105108738230325,6.92308728858105e-05,0.258525852585259
-0.0010507193556524,6.92907540780194e-05,0.258625862586259
-0.0010503479642205,6.93486551112905e-05,0.258725872587259
-0.00104998027504032,6.94038117143001e-05,0.258825882588259
-0.00104961121116352,6.94557772340722e-05,0.258925892589259
-0.0010492409512509,6.95048742534743e-05,0.259025902590259
-0.00104886905857576,6.95528099765511e-05,0.259125912591259
-0.00104849880858882,6.96027804493376e-05,0.259225922592259
-0.00104813017647592,6.9656527615805e-05,0.259325932593259
-0.00104775687932729,6.97121804990762e-05,0.259425942594259
-0.00104737890225456,6.97706522549151e-05,0.25952595259526
-0.00104699721300452,6.98252976889263e-05,0.25962596259626
-0.00104661519124662,6.98818885421209e-05,0.25972597259726
-0.00104623267320837,6.99401220833378e-05,0.25982598259826
-0.00104585235865503,7.00002315645737e-05,0.25992599259926
-0.00104547192003158,7.00625643819946e-05,0.26002600260026
-0.00104509507944093,7.01217458187298e-05,0.26012601260126
-0.00104472106764861,7.01787436218319e-05,0.26022602260226
-0.00104434597892779,7.02344858356293e-05,0.26032603260326
-0.00104396982816693,7.02889873483423e-05,0.26042604260426
-0.00104359458559912,7.03475434717379e-05,0.260526052605261
-0.00104322548698266,7.04036876726453e-05,0.260626062606261
-0.00104285992684542,7.0461137090832e-05,0.260726072607261
-0.00104249148331908,7.05201150526995e-05,0.260826082608261
-0.0010421228263921,7.05764925054316e-05,0.260926092609261
-0.00104175335556539,7.06380064600678e-05,0.261026102610261
-0.0010413844455354,7.07001903932208e-05,0.261126112611261
-0.001041018408969,7.07634760689574e-05,0.261226122612261
-0.00104065016891761,7.08309056859029e-05,0.261326132613261
-0.00104028634079884,7.08966280982871e-05,0.261426142614261
-0.00103992884025516,7.09615763132358e-05,0.261526152615262
-0.00103957448116632,7.10222168144877e-05,0.261626162616262
-0.00103922118908039,7.10797406748082e-05,0.261726172617262
-0.00103886748011888,7.11334382133012e-05,0.261826182618262
-0.00103850940388993,7.1189934773172e-05,0.261926192619262
-0.00103815497035904,7.12449623431035e-05,0.262026202620262
-0.00103780346984531,7.12985556628499e-05,0.262126212621262
-0.00103745343832153,7.13519951355311e-05,0.262226222622262
-0.00103710308421548,7.14062981360017e-05,0.262326232623262
-0.00103675540506071,7.14667599762009e-05,0.262426242624262
-0.00103641020730801,7.15330382227605e-05,0.262526252625263
-0.00103606520806739,7.15952072675211e-05,0.262626262626263
-0.00103572209965509,7.16525623925561e-05,0.262726272627263
-0.0010353795272256,7.17068852443887e-05,0.262826282628263
-0.00103503149571177,7.17651088600107e-05,0.262926292629263
-0.00103468248156276,7.18209602553521e-05,0.263026302630263
-0.00103433284210049,7.18784741900778e-05,0.263126312631263
-0.0010339805971662,7.19331742150331e-05,0.263226322632263
-0.00103363200981829,7.19880578636664e-05,0.263326332633263
-0.0010332859733517,7.20408075064688e-05,0.263426342634263
-0.00103294068626848,7.2088723378528e-05,0.263526352635264
-0.00103259600464732,7.21357657968584e-05,0.263626362636264
-0.00103224875725653,7.21870365242988e-05,0.263726372637264
-0.00103189911779426,7.22427439983419e-05,0.263826382638264
-0.00103154648576117,7.2302714521077e-05,0.263926392639264
-0.00103119519864799,7.23638910049701e-05,0.264026402640264
-0.00103085095871641,7.24248888281549e-05,0.264126412641264
-0.00103051284784769,7.2487400306284e-05,0.264226422642264
-0.00103017436973144,7.25529291693954e-05,0.264326432643264
-0.00102983719683255,7.26135547822549e-05,0.264426442644264
-0.00102950143337012,7.26748305222692e-05,0.264526452645265
-0.00102916503466867,7.27324734899007e-05,0.264626462646265
-0.00102882924142936,7.27875655761991e-05,0.264726472647265
-0.0010284961529182,7.28365583766825e-05,0.264826482648265
-0.00102816875178032,7.28870648322823e-05,0.264926492649265
-0.00102784080969683,7.29384596296589e-05,0.265026502650265
-0.00102751237629571,7.29941174757275e-05,0.265126512651265
-0.00102718547640097,7.30518051085361e-05,0.265226522652265
-0.00102685545490268,7.31146044294339e-05,0.265326532653265
-0.00102652855500795,7.31742523698182e-05,0.265426542654265
-0.00102620384370982,7.32288481758549e-05,0.265526552655266
-0.00102587479988383,7.32838211550145e-05,0.265626562656266
-0.001025543195251,7.33384417750385e-05,0.265726572657266
-0.00102521372462392,7.33886306110849e-05,0.265826582658266
-0.00102488641281648,7.34392065458491e-05,0.265926592659266
-0.001024562038989,7.34875194422209e-05,0.266026602660266
-0.00102423400757507,7.3539842283926e-05,0.266126612661266
-0.0010239089538434,7.35922941587092e-05,0.266226622662266
-0.00102358583560532,7.36443688603696e-05,0.266326632663266
-0.00102326259329713,7.36931978881928e-05,0.266426642664266
-0.00102293888448537,7.37408358430782e-05,0.266526652665267
-0.00102261234687537,7.37945879723431e-05,0.266626662666267
-0.00102228353133841,7.38546428626349e-05,0.266726672667267
-0.00102195763393005,7.3918290823102e-05,0.266826682668267
-0.0010216351509309,7.39832688148354e-05,0.266926692669267
-0.00102131843470988,7.40509019068207e-05,0.267026702670267
-0.00102100188226134,7.41233241045444e-05,0.267126712671267
-0.00102068615363831,7.41972152922074e-05,0.267226722672267
-0.0010203728716776,7.4268878180888e-05,0.267326732673267
-0.00102006149047081,7.43383326217761e-05,0.267426742674267
-0.00101975199016667,7.44055984662335e-05,0.267526752675268
-0.00101943944766381,7.44779710359826e-05,0.267626762676268
-0.00101912389770165,7.45553907772819e-05,0.267726772677268
-0.00101880697304288,7.46314457473882e-05,0.267826782678268
-0.0010184889664928,7.47022500710768e-05,0.267926792679268
-0.00101817341156793,7.47675159054068e-05,0.268026802680268
-0.00101785619410368,7.4830841283523e-05,0.268126812681268
-0.00101753718010442,7.48935413484718e-05,0.268226822682268
-0.00101722161029116,7.49534672058577e-05,0.268326832683268
-0.0010169068940801,7.50105642649088e-05,0.268426842684268
-0.00101659306621098,7.50641079565085e-05,0.268526852685269
-0.00101628219617293,7.51145846353237e-05,0.268626862686269
-0.00101597346510343,7.51685154256411e-05,0.268726872687269
-0.00101566727002677,7.5221810977024e-05,0.268826882688269
-0.00101536458861528,7.52711958388504e-05,0.268926892689269
-0.00101506046799054,7.53165360155891e-05,0.269026902690269
-0.00101475486845036,7.53568538345928e-05,0.269126912691269
-0.00101444985948376,7.5393876351957e-05,0.269226922692269
-0.00101414543116533,7.54276432698891e-05,0.269326932693269
-0.00101384168771372,7.54586607944177e-05,0.269426942694269
-0.00101353558196751,7.5491117532101e-05,0.26952695269527
-0.00101323391793078,7.55283534499277e-05,0.26962696269627
-0.00101293482958929,7.55722792274991e-05,0.26972697269727
-0.00101263558243811,7.56221107417847e-05,0.26982698269827
-0.00101233637498931,7.56707660713528e-05,0.26992699269927
-0.00101203483005989,7.57170739947997e-05,0.27002700270027
-0.00101173068462126,7.57657045105527e-05,0.27012701270127
-0.00101142338780211,7.58194764911795e-05,0.27022702270227
-0.0010111147956911,7.58738489709866e-05,0.27032703270327
-0.00101080706214517,7.59301867211669e-05,0.27042704270427
-0.00101050399363496,7.59877701350568e-05,0.270527052705271
-0.00101020041395592,7.60478051741588e-05,0.270627062706271
-0.00100989389629692,7.61123662903899e-05,0.270727072707271
-0.00100958680295273,7.61837711134309e-05,0.270827082708271
-0.00100928194287031,7.62560990178308e-05,0.270927092709271
-0.00100897766839868,7.63273499938065e-05,0.271027102710271
-0.00100867245595722,7.63976778882511e-05,0.271127112711271
-0.00100837001276026,7.6474660902686e-05,0.271227122712271
-0.0010080642494475,7.6553271716923e-05,0.271327132713271
-0.00100775643649673,7.66299371119767e-05,0.271427142714271
-0.00100744649946589,7.67073171508963e-05,0.271527152715272
-0.00100714015550506,7.67881463385208e-05,0.271627162716272
-0.00100683528053417,7.68697596490034e-05,0.271727172717272
-0.00100652841547891,7.69580032656612e-05,0.271827182718272
-0.00100622361495015,7.70443858308645e-05,0.271927192719272
-0.00100591751912953,7.71347088622369e-05,0.272027202720272
-0.00100561229676239,7.722716589944e-05,0.272127212721272
-0.00100530952105757,7.73151018223115e-05,0.272227222722272
-0.00100500897861462,7.74015389782868e-05,0.272327232723272
-0.00100470791011436,7.74850530427757e-05,0.272427242724272
-0.00100440789372854,7.75669839728116e-05,0.272527252725273
-0.0010041090287132,7.76455600472943e-05,0.272627262726273
-0.00100381030761923,7.77240319030306e-05,0.272727272727273
-0.00100351101580279,7.77988709862119e-05,0.272827282728273
-0.00100321322771595,7.78739631724076e-05,0.272927292729273
-0.00100291692350745,7.79492935732252e-05,0.273027302730273
-0.00100262013294419,7.8025209585003e-05,0.273127312731273
-0.00100232679649252,7.81005945765926e-05,0.273227322732273
-0.00100203669578892,7.81775875167946e-05,0.273327332733273
-0.0010017494983257,7.82520792036378e-05,0.273427342734273
-0.00100146402295535,7.83269976917505e-05,0.273527352735274
-0.00100118023990117,7.84023429809605e-05,0.273627362736274
-0.00100089854122468,7.84778470798612e-05,0.273727372737274
-0.00100061440084865,7.85566067781939e-05,0.273827382738274
-0.00100032739693471,7.86348553077005e-05,0.273927392739274
-0.00100004316722824,7.8709932605676e-05,0.274027402740274
-0.000999765627381343,7.87829652281748e-05,0.274127412741274
-0.000999489467194033,7.88520524217071e-05,0.274227422742274
-0.000999214681703425,7.89172338884804e-05,0.274327432743274
-0.000998938938391618,7.89809463653143e-05,0.274427442744274
-0.000998662192593434,7.90428523814657e-05,0.274527452745275
-0.000998388439365987,7.91041380470749e-05,0.274627462746275
-0.000998112993822371,7.91629373480621e-05,0.274727472747275
-0.000997843498680733,7.9223026977936e-05,0.274827482748275
-0.000997571621393219,7.92881091887603e-05,0.274927492749275
-0.000997299188271616,7.93497720274922e-05,0.275027502750275
-0.000997029043002651,7.94078417962211e-05,0.275127512751275
-0.000996758044131405,7.94659611930966e-05,0.275227522752275
-0.000996487427396079,7.9524502428272e-05,0.275327532753275
-0.000996213842903917,7.95881206117822e-05,0.275427542754275
-0.000995941250972624,7.96495204219049e-05,0.275527552755276
-0.000995666629254504,7.97081410618395e-05,0.275627562756276
-0.000995389407027162,7.97716848033879e-05,0.275727572757276
-0.000995109614067384,7.9840106981201e-05,0.275827582758276
-0.000994828074200578,7.99082065766632e-05,0.275927592759276
-0.000994547720443913,7.99733781178416e-05,0.276027602760276
-0.000994267818302419,8.00337208507299e-05,0.276127612761276
-0.000993988407478474,8.00901181546517e-05,0.276227622762276
-0.000993710167876364,8.01462176902099e-05,0.276327632763276
-0.000993433417115297,8.0202282486186e-05,0.276427642764276
-0.000993156398362909,8.02560197270586e-05,0.276527652765277
-0.000992878898218566,8.03083376061384e-05,0.276627662766277
-0.000992603606521843,8.03559557096619e-05,0.276727672767277
-0.000992333108893828,8.04003331024899e-05,0.276827682768277
-0.000992057866825252,8.0441023131819e-05,0.276927692769277
-0.000991782118550647,8.04842491540889e-05,0.277027702770277
-0.000991506176726684,8.0534085631172e-05,0.277127712771277
-0.000991229257230331,8.0581927060925e-05,0.277227722772277
-0.000990950079658211,8.06286518598743e-05,0.277327732773277
-0.000990667859887294,8.06818183783513e-05,0.277427742774277
-0.000990382965165022,8.07395953416862e-05,0.277527752775278
-0.000990096065469996,8.07944442507373e-05,0.277627762776278
-0.000989807791078269,8.08469507162924e-05,0.277727772777278
-0.00098952187401843,8.08963504665112e-05,0.277827782778278
-0.000989232904834199,8.09501621495176e-05,0.277927792779278
-0.000988945900920255,8.10018447896629e-05,0.278027802780278
-0.000988660847388292,8.10514281637316e-05,0.278127812781278
-0.000988375674749017,8.11011951614783e-05,0.278227822782278
-0.000988092834627558,8.11496470161787e-05,0.278327832783278
-0.000987812143400236,8.11920690642285e-05,0.278427842784278
-0.000987536067580569,8.12327839075448e-05,0.278527852785279
-0.000987254110838261,8.12746203446345e-05,0.278627862786279
-0.000986970963023015,8.13211019663365e-05,0.278727872787279
-0.000986691924409396,8.13662535564278e-05,0.278827882788279
-0.000986417253063302,8.14080800679226e-05,0.278927892789279
-0.000986148229387938,8.14469040829997e-05,0.279027902790279
-0.000985882491088877,8.14860705316174e-05,0.279127912791279
-0.00098561908530763,8.15301551188794e-05,0.279227922792279
-0.000985359352001319,8.15779270694682e-05,0.279327932793279
-0.000985098328365948,8.16270191259006e-05,0.279427942794279
-0.000984835587600421,8.16810739863265e-05,0.27952795279528
-0.000984569571384358,8.1739411746462e-05,0.27962796279628
-0.000984302150694723,8.17944542047859e-05,0.27972797279728
-0.000984032288305557,8.18491343785514e-05,0.27982798279828
-0.000983761587202588,8.19027872518673e-05,0.27992799279928
-0.000983492752113871,8.19526882453173e-05,0.28002800280028
-0.000983225276833378,8.19971599312969e-05,0.28012801280128
-0.000982958163837615,8.20391005873053e-05,0.28022802280228
-0.00098269346772731,8.20788824234956e-05,0.28032803280328
-0.000982431262944683,8.21157312427768e-05,0.28042804280428
-0.000982168700840036,8.21484311577074e-05,0.280528052805281
-0.000981908158596707,8.21788084806762e-05,0.280628062806281
-0.000981643288788319,8.2210719309779e-05,0.280728072807281
-0.000981376205569341,8.22385259002248e-05,0.280828082808281
-0.000981109385378972,8.22639205680103e-05,0.280928092809281
-0.000980846733943971,8.22893648637704e-05,0.281028102810281
-0.000980584285983924,8.23129878104555e-05,0.281128112811281
-0.00098032212090359,8.23347000775395e-05,0.281228122812281
-0.000980059176663196,8.23545909957207e-05,0.281328132813281
-0.000979798425982029,8.23713652729706e-05,0.281428142814281
-0.000979533308033424,8.23928542139972e-05,0.281528152815282
-0.000979263291797365,8.24175094239295e-05,0.281628162816282
-0.000978989469090668,8.24466361202189e-05,0.281728172817282
-0.000978716038445485,8.24782094787507e-05,0.281828182818282
-0.000978445079276705,8.25109193194484e-05,0.281928192819282
-0.000978174705718713,8.25402693417953e-05,0.282028202820282
-0.000977902218006337,8.25700709793989e-05,0.282128212821282
-0.000977626802239592,8.26043540289546e-05,0.282228222822282
-0.000977350364135195,8.26363393001913e-05,0.282328232823282
-0.000977074372683171,8.26664387061585e-05,0.282428242824282
-0.000976799512750515,8.2694969865893e-05,0.282528252825283
-0.000976524221053878,8.2719059316055e-05,0.282628262826283
-0.000976251832597538,8.27477740996395e-05,0.282728272827283
-0.000975982952843559,8.27812085096259e-05,0.282828282828283
-0.000975716058211142,8.28178885934494e-05,0.282928292829283
-0.000975450721899191,8.28568515671995e-05,0.283028302830283
-0.000975184224291087,8.2897849290487e-05,0.283128312831283
-0.000974916878043499,8.29426832610248e-05,0.283228322832283
-0.000974648390351035,8.29854030772661e-05,0.283328332833283
-0.000974377803392494,8.30270112253287e-05,0.283428342834283
-0.000974101866531414,8.30709667798569e-05,0.283528352835284
-0.000973822624442841,8.31159893370423e-05,0.283628362836284
-0.000973540786807758,8.31592798756791e-05,0.283728372837284
-0.000973261718417354,8.31976175360894e-05,0.283828382838284
-0.000972981607838108,8.32410321448346e-05,0.283928392839284
-0.000972703229277411,8.32835137464539e-05,0.284028402840284
-0.000972425927645138,8.33282385354478e-05,0.284128412841284
-0.000972149340656731,8.33750228879665e-05,0.284228422842284
-0.000971873850447852,8.34202935853687e-05,0.284328432843284
-0.000971600191513729,8.34614848581012e-05,0.284428442844284
-0.000971322879955861,8.34991078746456e-05,0.284528452845285
-0.000971048729704188,8.35338028369062e-05,0.284628462846285
-0.000970776152661287,8.35647955474476e-05,0.284728472847285
-0.00097050653344954,8.35933614467642e-05,0.284828482848285
-0.000970238001091812,8.36163590801097e-05,0.284928492849285
-0.000969970813654001,8.36334360885206e-05,0.285028502850285
-0.000969704926470758,8.36471086132316e-05,0.285128512851285
-0.000969443729137305,8.3661336972118e-05,0.285228522852285
-0.000969188328358763,8.36742501879581e-05,0.285328532853285
-0.000968930103744857,8.36881956670454e-05,0.285428542854285
-0.000968667898962143,8.37060716867068e-05,0.285528552855286
-0.000968404195412705,8.37219973245596e-05,0.285628562856286
-0.000968135534022072,8.37355705933216e-05,0.285728572857286
-0.000967866093471291,8.3749605402763e-05,0.285828582858286
-0.000967596245970518,8.37622555899939e-05,0.285928592859286
-0.000967323792997725,8.37752928759425e-05,0.286028602860286
-0.000967046645212431,8.37905038699294e-05,0.286128612861286
-0.000966767988734732,8.38103848625157e-05,0.286228622862286
-0.000966485183352941,8.38351343657718e-05,0.286328632863286
-0.000966201474740808,8.38632635383962e-05,0.286428642864286
-0.000965914669339021,8.38937798196936e-05,0.286528652865287
-0.000965625600898668,8.39271794900978e-05,0.286628662866287
-0.000965337728494051,8.39552193323681e-05,0.286728672867287
-0.000965052630296911,8.39764899099624e-05,0.286828682868287
-0.000964770370823528,8.39935123274292e-05,0.286928692869287
-0.000964490364463115,8.40075024716936e-05,0.287028702870287
-0.000964212616178555,8.40215670580919e-05,0.287128712871287
-0.000963939771144247,8.40365299118618e-05,0.287228722872287
-0.000963669586172816,8.40511652206557e-05,0.287328732873287
-0.000963398036430364,8.40629270659377e-05,0.287428742874287
-0.000963125136805198,8.40718452246647e-05,0.287528752875288
-0.000962850500198685,8.40808874533279e-05,0.287628762876288
-0.000962575541009908,8.40908775776817e-05,0.287728772877288
-0.000962303460247355,8.40971356733594e-05,0.287828782878288
-0.000962032600334696,8.41060042041119e-05,0.287928792879288
-0.000961760737935488,8.41192846673077e-05,0.288028802880288
-0.000961490374303176,8.41254732838211e-05,0.288128812881288
-0.000961216918844007,8.41335825055305e-05,0.288228822882288
-0.000960939979496465,8.41442128314442e-05,0.288328832883288
-0.00096065929323194,8.41549771532333e-05,0.288428842884288
-0.000960382398549574,8.41672104649618e-05,0.288528852885289
-0.000960104858702766,8.4180808547711e-05,0.288628862886289
-0.00095982854963136,8.41959202855767e-05,0.288728872887289
-0.000959550925416822,8.42096076988522e-05,0.288828882888289
-0.000959271991022122,8.42285159817608e-05,0.288928892889289
-0.00095899105661738,8.4249459014379e-05,0.289028902890289
-0.000958709491936588,8.42723425032109e-05,0.289128912891289
-0.000958430855310079,8.42965361724638e-05,0.289228922892289
-0.000958151603295911,8.43210673122877e-05,0.289328932893289
-0.000957872703640793,8.43450723948931e-05,0.289428942894289
-0.000957591749384861,8.43659906133518e-05,0.28952895289529
-0.000957312671068863,8.43931570020656e-05,0.28962896289629
-0.000957037255302118,8.44203035395895e-05,0.28972897289729
-0.000956766167100431,8.44495046778407e-05,0.28982898289829
-0.000956495133489517,8.44764378147299e-05,0.28992899289929
-0.000956222491930163,8.45013362020817e-05,0.29002900290029
-0.00095594813820345,8.45310931745083e-05,0.29012901290129
-0.000955668662863138,8.45666467017609e-05,0.29022902290229
-0.000955388934419727,8.46000066697854e-05,0.29032903290329
-0.000955111379684526,8.46294112830765e-05,0.29042904290429
-0.000954831194663232,8.46541310093757e-05,0.290529052905291
-0.000954551823541753,8.46786075584276e-05,0.290629062906291
-0.000954272988403088,8.47048409398432e-05,0.290729072907291
-0.000953993309587737,8.47370793142665e-05,0.290829082908291
-0.000953712553843962,8.47709454881475e-05,0.290929092909291
-0.000953429366326337,8.48041466464815e-05,0.291029102910291
-0.000953144024951691,8.48385388777533e-05,0.291129112911291
-0.000952861442896043,8.48730899187156e-05,0.291229122912291
-0.000952580146206657,8.49080181326285e-05,0.291329132913291
-0.000952300010813424,8.4944415336653e-05,0.291429142914291
-0.000952020788576041,8.49781772917876e-05,0.291529152915292
-0.000951740866583357,8.50102915961025e-05,0.291629162916292
-0.000951460552529157,8.50404108530873e-05,0.291729172917292
-0.00095118339978098,8.5069974276069e-05,0.291829182918292
-0.000950907140337549,8.50985798779374e-05,0.291929192919292
-0.000950629992552256,8.51264857243321e-05,0.292029202920292
-0.000950350035819903,8.51526297753936e-05,0.292129212921292
-0.000950069091489652,8.51822974172939e-05,0.292229222922292
-0.000949788827063427,8.52121189060873e-05,0.292329232923292
-0.000949509063880434,8.52388733820961e-05,0.292429242924292
-0.000949231782099437,8.52644417479646e-05,0.292529252925293
-0.000948955522656006,8.52889530365987e-05,0.292629262926293
-0.000948681719800584,8.53087844010383e-05,0.292729272927293
-0.000948408309006592,8.53290723435322e-05,0.292829282928293
-0.000948139573173911,8.53512411886703e-05,0.292929292929293
-0.000947873998647424,8.53677722885008e-05,0.293029302930293
-0.000947613441515616,8.53806507647588e-05,0.293129312931293
-0.000947353698283623,8.53959262751125e-05,0.293229322932293
-0.000947092133702642,8.54131918699988e-05,0.293329332933293
-0.000946831566645325,8.54323036279472e-05,0.293429342934293
-0.000946570632340395,8.54474401799723e-05,0.293529352935294
-0.000946308253859598,8.5465112724766e-05,0.293629362936294
-0.000946044441128444,8.54853063739361e-05,0.293729372937294
-0.000945784593677619,8.55054553579292e-05,0.293829382938294
-0.00094552494473895,8.5527132885431e-05,0.293929392939294
-0.000945261866502766,8.55464084158674e-05,0.294029402940294
-0.000945006862748537,8.55641405142306e-05,0.294129412941294
-0.000944753159248962,8.55822150461344e-05,0.294229422942294
-0.000944500488012634,8.5597703957295e-05,0.294329432943294
-0.000944249464427212,8.56092027739677e-05,0.294429442944294
-0.00094400033167003,8.56167561615018e-05,0.294529452945295
-0.000943747342814234,8.56265031084362e-05,0.294629462946295
-0.000943498344052841,8.56369101082923e-05,0.294729472947295
-0.000943252447043815,8.5651565268276e-05,0.294829482948295
-0.000943004058707282,8.56635454769901e-05,0.294929492949295
-0.000942749978034585,8.56787812849642e-05,0.295029502950295
-0.000942494418446353,8.56958880701599e-05,0.295129512951295
-0.000942245394870886,8.57137889039807e-05,0.295229522952295
-0.000941994808012242,8.57335011611094e-05,0.295329532953295
-0.000941750151704214,8.57551985399732e-05,0.295429542954295
-0.000941506026416288,8.57745236983842e-05,0.295529552955296
-0.000941256054945216,8.57986776650852e-05,0.295629562956296
-0.000941004078501479,8.58237398249251e-05,0.295729572957296
-0.000940749188891763,8.58473875855975e-05,0.295829582958296
-0.000940494468017333,8.58723554522857e-05,0.295929592959296
-0.000940239712403408,8.59005292900872e-05,0.296029602960296
-0.000939986291783632,8.5926633638769e-05,0.296129612961296
-0.000939734052311198,8.59517950547301e-05,0.296229622962296
-0.000939477708600022,8.59777654075364e-05,0.296329632963296
-0.000939217310277905,8.60045347719376e-05,0.296429642964296
-0.000938955254379373,8.60278053596594e-05,0.296529652965297
-0.000938696766736771,8.60496714736365e-05,0.296629662966297
-0.00093843975800979,8.60706641344014e-05,0.296729672967297
-0.000938181960197066,8.60883664559798e-05,0.296829682968297
-0.000937923234339929,8.61068727517784e-05,0.296929692969297
-0.000937659505976418,8.61275477929899e-05,0.297029702970297
-0.000937393112587232,8.61500144063194e-05,0.297129712971297
-0.000937128163373913,8.61714388308069e-05,0.297229722972297
-0.000936860568986194,8.61957069420215e-05,0.297329732973297
-0.000936589768627105,8.62254093235039e-05,0.297429742974297
-0.00093631643227516,8.62614243916082e-05,0.297529752975298
-0.00093603832170587,8.63004866214795e-05,0.297629762976298
-0.000935759640414184,8.63361939956252e-05,0.297729772977298
-0.000935479217178268,8.63726408276242e-05,0.297829782978298
-0.000935194759182774,8.64052811891576e-05,0.297929792979298
-0.000934910673397605,8.64383334632237e-05,0.298029802980298
-0.00093462694989708,8.64717827617745e-05,0.298129812981298
-0.0009343433058014,8.65068598599553e-05,0.298229822982298
-0.000934059989250783,8.65445126532845e-05,0.298329832983298
-0.000933774503954925,8.65831580074811e-05,0.298429842984298
-0.000933490944226888,8.66177934161723e-05,0.298529852985299
-0.000933208014774989,8.66505131824649e-05,0.298629862986299
-0.00093292779005123,8.66818929915518e-05,0.298729872987299
-0.000932647689397579,8.67139080397454e-05,0.298829882988299
-0.000932370725236049,8.67469156486345e-05,0.298929892989299
-0.000932093423603776,8.6779059729734e-05,0.299029902990299
-0.000931812578529561,8.68175760510248e-05,0.299129912991299
-0.000931531797971798,8.68573827012024e-05,0.299229922992299
-0.000931246009944865,8.69005491699029e-05,0.299329932993299
-0.000930957194607441,8.69481226082493e-05,0.299429942994299
-0.000930669059174301,8.6995795302889e-05,0.2995299529953
-0.000930376248779763,8.70395721961925e-05,0.2996299629963
-0.000930081840362381,8.70783366577002e-05,0.2997299729973
-0.000929782871128201,8.71220093322571e-05,0.2998299829983
-0.000929490368427536,8.71642477564569e-05,0.2999299929993
-0.000929197419074498,8.72096971149118e-05,0.3000300030003
-0.000928907809688535,8.72538313301482e-05,0.3001300130013
-0.000928625867834619,8.7295657841643e-05,0.3002300230023
-0.00092834363317531,8.73360252887934e-05,0.3003300330033
-0.000928058172693439,8.73761197817397e-05,0.3004300430043
-0.000927774880956809,8.7416660926973e-05,0.300530053005301
-0.000927490279040016,8.74550234013706e-05,0.300630063006301
-0.000927203017060347,8.74972916025273e-05,0.300730073007301
-0.000926914628524106,8.75429196216904e-05,0.300830083008301
-0.000926629972016455,8.75879521046428e-05,0.300930093009301
-0.000926340625659101,8.76384982626222e-05,0.301030103010301
-0.000926052460449004,8.76851188426529e-05,0.301130113011301
-0.000925763853549417,8.77268312096342e-05,0.301230123012301
-0.000925473926544073,8.77644542263508e-05,0.301330133013301
-0.000925180580166722,8.7803670302943e-05,0.301430143014301
-0.000924883839231439,8.78444695139881e-05,0.301530153015302
-0.000924586780676774,8.78818443903156e-05,0.301630163016302
-0.000924288307723028,8.79186683954374e-05,0.301730173017302
-0.00092398879258044,8.79551995951652e-05,0.301830183018302
-0.000923693371751,8.79901972885869e-05,0.301930193019302
-0.000923399737531053,8.80204257272878e-05,0.302030203020302
-0.00092310908099345,8.80493687997272e-05,0.302130213021302
-0.000922820682531615,8.80782771325844e-05,0.302230223022302
-0.000922535157533291,8.81025899089761e-05,0.302330233023302
-0.000922251434032766,8.81256470960632e-05,0.302430243024302
-0.00092196949217885,8.81474586194405e-05,0.302530253025303
-0.000921688681844303,8.81636572113253e-05,0.302630263026303
-0.000921410030329402,8.81814836030122e-05,0.302730273027303
-0.000921130083522644,8.8195617668747e-05,0.302830283028303
-0.000920848593283899,8.82115234552378e-05,0.302930293029303
-0.000920564189879263,8.82281935135691e-05,0.303030303030303
-0.000920279305082585,8.82465062600949e-05,0.303130313031303
-0.000919991095207311,8.82693550093447e-05,0.303230323032303
-0.000919703729008722,8.82907794340043e-05,0.303330333033303
-0.000919420189131962,8.83145562275826e-05,0.303430343034303
-0.00091913885274011,8.83342635219138e-05,0.303530353035304
-0.000918860166485626,8.83529981067394e-05,0.303630363036304
-0.000918581157648792,8.83703679205444e-05,0.303730373037304
-0.000918305573146762,8.83892315382759e-05,0.303830383038304
-0.000918027472503066,8.84131721043422e-05,0.303930393039304
-0.000917747307332962,8.84385419581405e-05,0.304030403040304
-0.000917469643416045,8.84654155412881e-05,0.304130413041304
-0.000917194455938241,8.8493787891332e-05,0.304230423042304
-0.000916919973178708,8.85178773416662e-05,0.304330433043304
-0.000916644066094327,8.85357831382845e-05,0.304430443044304
-0.000916368154047234,8.85480015614485e-05,0.304530453045305
-0.000916091418174645,8.85656095898754e-05,0.304630463046305
-0.000915808816267808,8.85845675009307e-05,0.304730473047305
-0.000915527574169193,8.85980514391664e-05,0.304830483048305
-0.000915245681943338,8.86124187565535e-05,0.304930493049305
-0.000914964251258249,8.862423022981e-05,0.305030503050305
-0.00091468488013677,8.86372625529611e-05,0.305130513051305
-0.000914404660375809,8.86492526872702e-05,0.305230523052305
-0.000914127557255778,8.86572279131041e-05,0.305330533053305
-0.000913848846187221,8.86614959245936e-05,0.305430543054305
-0.000913570581771038,8.86637788143479e-05,0.305530553055306
-0.000913292962519297,8.86678433507976e-05,0.305630563056306
-0.000913015378007225,8.86738136038788e-05,0.305730573057306
-0.000912736771157587,8.86835009970715e-05,0.305830583058306
-0.000912460347941668,8.86924042674062e-05,0.305930593059306
-0.00091218240610775,8.87025532014505e-05,0.306030603060306
-0.000911902528780242,8.87138088407038e-05,0.306130613061306
-0.00091162257204789,8.87213473398456e-05,0.306230623062306
-0.000911342957748992,8.8726265478662e-05,0.306330633063306
-0.000911058127543258,8.87367121808977e-05,0.306430643064306
-0.000910771868049878,8.87456898931941e-05,0.306530653065307
-0.000910486348014352,8.87557991246867e-05,0.306630663066307
-0.000910198401167687,8.87632532562718e-05,0.306730673067307
-0.000909913372449797,8.87704046566958e-05,0.306830683068307
-0.000909626730820497,8.87784394362714e-05,0.306930693069307
-0.000909341622697762,8.87901119510271e-05,0.307030703070307
-0.000909058792501898,8.88003601411926e-05,0.307130713071307
-0.00090877882584395,8.88118738462577e-05,0.307230723072307
-0.000908499434871282,8.88241518231633e-05,0.307330733073307
-0.000908219835460862,8.88386729876157e-05,0.307430743074307
-0.000907938965572573,8.88564596767509e-05,0.307530753075308
-0.000907661807861599,8.88697153261316e-05,0.307630763076308
-0.000907383508705833,8.88833928136401e-05,0.307730773077308
-0.000907102638817544,8.88998643599012e-05,0.307830783078308
-0.000906818940131093,8.89188768617284e-05,0.307930793079308
-0.000906535072709184,8.89386486725986e-05,0.308030803080308
-0.000906252981971172,8.89577008769777e-05,0.308130813081308
-0.000905971625728131,8.89790657478957e-05,0.308230823082308
-0.000905689123077415,8.90023710750275e-05,0.308330833083308
-0.000905406809013174,8.90229667113076e-05,0.308430843084308
-0.000905124400655695,8.90409717640471e-05,0.308530853085309
-0.000904843783870507,8.90586443088409e-05,0.308630863086309
-0.000904564353195373,8.90792597963108e-05,0.308730873087309
-0.000904286158258439,8.91030663666738e-05,0.308830883088309
-0.000904009581195541,8.91279945308103e-05,0.308930893089309
-0.000903734830444516,8.91554090597409e-05,0.309030903090309
-0.000903458173976772,8.91849675199251e-05,0.309130913091309
-0.000903178376054196,8.92202530559432e-05,0.309230923092309
-0.000902892915572325,8.92613599607746e-05,0.309330933093309
-0.000902609643686971,8.93032658772009e-05,0.309430943094309
-0.000902330128644108,8.93475390509381e-05,0.30953095309531
-0.000902048127236623,8.93927104923913e-05,0.30963096309631
-0.000901768716412679,8.94394104773533e-05,0.30973097309731
-0.000901490779541558,8.94833015151703e-05,0.30983098309831
-0.000901213001480127,8.95229096534499e-05,0.30993099309931
-0.000900938057179742,8.95607857730086e-05,0.31003100310031
-0.000900661827513182,8.95968603946823e-05,0.31013101310131
-0.000900383324882376,8.96365876401006e-05,0.31023102310231
-0.000900105824738033,8.96807119299144e-05,0.31033103310331
-0.000899830408971288,8.97232828618877e-05,0.31043104310431
-0.000899559340620792,8.9769595748132e-05,0.310531053105311
-0.000899289269793874,8.98136406330143e-05,0.310631063106311
-0.000899017486799598,8.98585490458583e-05,0.310731073107311
-0.000898741629343277,8.99027725916211e-05,0.310831083108311
-0.000898460833897036,8.99480780286055e-05,0.310931093109311
-0.000898181209672629,8.9989889651708e-05,0.311031103110311
-0.000897905645021703,9.00318501589062e-05,0.311131113111311
-0.000897633390561066,9.00736915587933e-05,0.311231123112311
-0.000897362788714132,9.01119101118927e-05,0.311331133113311
-0.000897093829555308,9.01465405576143e-05,0.311431143114311
-0.000896826121023076,9.01873844340086e-05,0.311531153115312
-0.000896561429875654,9.02286898510825e-05,0.311631163116312
-0.000896297890098705,9.02710573081881e-05,0.311731173117312
-0.000896031918547819,9.03126257538712e-05,0.311831183118312
-0.000895762954426196,9.03583282153404e-05,0.311931193119312
-0.00089549605979378,9.04019810385354e-05,0.312031203120312
-0.000895229631664926,9.04436288891498e-05,0.312131213121312
-0.000894967675022429,9.048379782423e-05,0.312231223122312
-0.000894707931790523,9.05235449208381e-05,0.312331233123312
-0.000894447707166575,9.05675352147763e-05,0.312431243124312
-0.000894191626483921,9.06119126076044e-05,0.312531253125313
-0.000893940999922812,9.06588805839731e-05,0.312631263126313
-0.000893690954009779,9.07059775932477e-05,0.312731273127313
-0.000893437051998048,9.07592483304711e-05,0.312831283128313
-0.000893182728147931,9.08082063912002e-05,0.312931293129313
-0.000892930945253552,9.08531842832085e-05,0.313031303130313
-0.000892683038308975,9.08969115487097e-05,0.313131313131313
-0.000892437458919416,9.09372541818728e-05,0.313231323132313
-0.000892194470113569,9.09782270910009e-05,0.313331333133313
-0.000891949774103075,9.10151801290286e-05,0.313431343134313
-0.000891706532194214,9.10540488094549e-05,0.313531353135314
-0.000891464436693028,9.1088262379674e-05,0.313631363136314
-0.00089122508065965,9.11209275551946e-05,0.313731373137314
-0.000890988186176994,9.11556671826323e-05,0.313831383138314
-0.000890754472851635,9.11947294123313e-05,0.313931393139314
-0.000890521528760914,9.12349876777656e-05,0.314031403140314
-0.000890289686412605,9.12725064755636e-05,0.314131413141314
-0.000890057263416305,9.13094843275785e-05,0.314231423142314
-0.000889824671684634,9.13466160264866e-05,0.314331433143314
-0.000889595931088863,9.13867799987693e-05,0.314431443144314
-0.000889369905146742,9.14310233957218e-05,0.314531453145315
-0.000889146623635313,9.14753064952262e-05,0.314631463146315
-0.000888927352069389,9.15156739423765e-05,0.314731473147315
-0.000888706169823951,9.15564979674089e-05,0.314831483148315
-0.00088848240692048,9.15963989109102e-05,0.314931493149315
-0.000888255333826805,9.16355603967305e-05,0.315031503150315
-0.000888027367428384,9.16755457079606e-05,0.315131513151315
-0.000887796547417727,9.17135310092355e-05,0.315231523152315
-0.000887565181498662,9.17526031645295e-05,0.315331533153315
-0.000887332262221928,9.17924892198106e-05,0.315431543154315
-0.000887096568737804,9.1833496868693e-05,0.315531553155316
-0.000886856254883227,9.18727030196903e-05,0.315631563156316
-0.000886612144483693,9.19115965139317e-05,0.315731573157316
-0.000886364421162881,9.19484999239849e-05,0.315831583158316
-0.000886115422401401,9.1983070816137e-05,0.315931593159316
-0.000885864180452633,9.20164903379032e-05,0.316031603160316
-0.000885614288386493,9.20464954503745e-05,0.316131613161316
-0.000885365101038452,9.20783318375155e-05,0.316231623162316
-0.000885113402511716,9.2109607427856e-05,0.316331633163316
-0.000884859986854738,9.21365703417021e-05,0.316431643164316
-0.000884609861536859,9.21635630321607e-05,0.316531653165317
-0.000884360257313316,9.21928088357611e-05,0.316631663166317
-0.000884111174184194,9.22242879011414e-05,0.316731673167317
-0.000883863579896287,9.22567049362729e-05,0.316831683168317
-0.000883615002973194,9.22898167640806e-05,0.316931693169317
-0.000883366560045803,9.23225166791833e-05,0.317031703170317
-0.000883115496757916,9.23520701765701e-05,0.317131713171317
-0.000882867426040765,9.23815492318229e-05,0.317231723172317
-0.000882617305685684,9.24075344731937e-05,0.317331733173317
-0.000882367135702543,9.24332020951834e-05,0.317431743174317
-0.000882118801956782,9.24631575796802e-05,0.317531753175318
-0.00088187188261019,9.24905274432616e-05,0.317631763176318
-0.000881625906196318,9.25185623227345e-05,0.317731773177318
-0.000881382828060031,9.25461158101659e-05,0.317831783178318
-0.000881143893864953,9.25794757781905e-05,0.317931793179318
-0.000880905396396568,9.26151732267413e-05,0.318031803180318
-0.000880672720297254,9.26504488371646e-05,0.318131813181318
-0.00088043930970297,9.26836301441365e-05,0.318231823182318
-0.000880203616218846,9.27133226000241e-05,0.318331833183318
-0.000879969679567343,9.2739992708304e-05,0.318431843184318
-0.000879733564244919,9.27667471843128e-05,0.318531853185319
-0.000879495831048374,9.27924148063025e-05,0.318631863186319
-0.000879260638807481,9.28197797070865e-05,0.318731873187319
-0.000879026379573714,9.28479485820905e-05,0.318831883188319
-0.000878794001242592,9.28740628563673e-05,0.318931893189319
-0.00087856348396301,9.28981374183092e-05,0.319031903190319
-0.000878332529956649,9.2922549450822e-05,0.319131913191319
-0.000878103456852933,9.29468374132265e-05,0.319231923192319
-0.000877880016531727,9.29702965874236e-05,0.319331933193319
-0.000877658089865724,9.29889468045204e-05,0.319431943194319
-0.000877434585028065,9.30082272977543e-05,0.31953195319532
-0.000877213531815532,9.30265648582673e-05,0.31963196319632
-0.000876994900451341,9.30439694116544e-05,0.31973197319732
-0.000876778700860999,9.30622077160462e-05,0.31983198319832
-0.000876564858602632,9.30776420362627e-05,0.31993199319932
-0.000876349239660367,9.30912698959688e-05,0.32003200320032
-0.000876130439560889,9.31013940158537e-05,0.32013201320132
-0.000875914855358293,9.31113196238407e-05,0.32023202320232
-0.000875702556531826,9.31189871558883e-05,0.32033203320332
-0.000875487865633976,9.31269177165452e-05,0.32043204320432
-0.000875273993598738,9.31346944303089e-05,0.320532053205321
-0.000875060111637905,9.31387192642068e-05,0.320632063206321
-0.000874847812811439,9.31396274573455e-05,0.320732073207321
-0.000874631360118169,9.31422577434379e-05,0.320832083208321
-0.000874414187818322,9.31445207820025e-05,0.320932093209321
-0.000874196434870398,9.31434835559578e-05,0.321032103210321
-0.000873982696830863,9.31398358951828e-05,0.321132113211321
-0.000873771251606764,9.31386845246246e-05,0.321232123212321
-0.000873560059485679,9.31395182756294e-05,0.321332133213321
-0.000873350792932415,9.31437813243214e-05,0.321432143214321
-0.000873140811735458,9.31526002269272e-05,0.321532153215322
-0.00087293105386473,9.31611114355745e-05,0.321632163216322
-0.000872724601221323,9.31700990734659e-05,0.321732173217322
-0.000872517066686694,9.31775035769042e-05,0.321832183218322
-0.000872308455223641,9.31833497600492e-05,0.321932193219322
-0.000872098662613245,9.31881090890028e-05,0.322032203220322
-0.000871892209969837,9.31932505538767e-05,0.322132213221322
-0.000871686888845798,9.31953696711429e-05,0.322232223222322
-0.000871482937455578,9.31956872905241e-05,0.322332233223322
-0.000871277834694885,9.31923225095481e-05,0.322432243224322
-0.00087107284607862,9.31930520416343e-05,0.322532253225323
-0.000870867961681359,9.31964366739723e-05,0.322632263226323
-0.00087065890852873,9.3201826279063e-05,0.322732273227323
-0.000870452450922525,9.32029081702847e-05,0.322832283228323
-0.000870247809702598,9.31998361947026e-05,0.322932293229323
-0.000870046741701484,9.3197965217481e-05,0.323032303230323
-0.000869847217132357,9.3196392008623e-05,0.323132313231323
-0.000869651697546025,9.31895135624031e-05,0.323232323232323
-0.000869454153135749,9.31801437885916e-05,0.323332333233323
-0.000869254598789838,9.31683075013478e-05,0.323432343234323
-0.000869052652372456,9.31535927876226e-05,0.323532353235324
-0.000868853068249674,9.31420294544108e-05,0.323632363236324
-0.000868649692544732,9.3135543069706e-05,0.323732373237324
-0.000868443845363475,9.31294586721113e-05,0.323832383238324
-0.000868235685515506,9.31252204375787e-05,0.323932393239324
-0.000868026662139748,9.31262924032055e-05,0.324032403240324
-0.000867817772759607,9.31301286506281e-05,0.324132413241324
-0.000867604873433961,9.31316720827014e-05,0.324232423242324
-0.000867391795447348,9.31361584574508e-05,0.324332433243324
-0.000867175968067331,9.31459202927775e-05,0.324432443244324
-0.000866961996776058,9.31598707346623e-05,0.324532453245325
-0.000866747558981136,9.31694886486907e-05,0.324632463246325
-0.00086653291771126,9.31751512078134e-05,0.324732473247325
-0.000866316683381336,9.31784862121769e-05,0.324832483248325
-0.00086610146146347,9.31807393251465e-05,0.324932493249325
-0.000865884825146436,9.31804266683906e-05,0.325032503250325
-0.000865665394770822,9.31808782836473e-05,0.325132513251325
-0.000865447889963115,9.31799105369392e-05,0.325232523252325
-0.000865230727588863,9.317805444811e-05,0.325332533253325
-0.000865013818317625,9.3177478762917e-05,0.325432543254325
-0.000864795261395395,9.3173463854614e-05,0.325532553255326
-0.000864573711902514,9.31694638345313e-05,0.325632563256326
-0.000864350812526919,9.31651164182826e-05,0.325732573257326
-0.000864127719601965,9.3158327302589e-05,0.325832583258326
-0.000863906830162007,9.31451907605192e-05,0.325932593259326
-0.000863685891093987,9.31293197136105e-05,0.326032603260326
-0.000863464862695442,9.31102476582139e-05,0.326132613261326
-0.000863248047717441,9.30898455712065e-05,0.326232623262326
-0.000863029480869703,9.30663665458196e-05,0.326332633263326
-0.00086280233333398,9.30455972114565e-05,0.326432643264326
-0.000862574684555026,9.3024857653706e-05,0.326532653265327
-0.000862348043225247,9.30050759172408e-05,0.326632663266327
-0.000862124766676615,9.29852941807757e-05,0.326732673267327
-0.000861904194856037,9.29659541339723e-05,0.326832683268327
-0.000861683345118458,9.29472691771212e-05,0.326932693269327
-0.000861464038812952,9.29293137525284e-05,0.327032703270327
-0.000861243968235606,9.29144600804746e-05,0.327132713271327
-0.00086102293983706,9.28985642194065e-05,0.327232723272327
-0.00086080029356448,9.28815269135473e-05,0.327332733273327
-0.00086057774654802,9.28666732413212e-05,0.327432743274327
-0.000860353432773258,9.28547774003359e-05,0.327532753275328
-0.000860133759220224,9.28441967023968e-05,0.327632763276328
-0.000859916189896064,9.28352884694369e-05,0.327732773277328
-0.000859699007670622,9.282898570841e-05,0.327832783278328
-0.000859482589717021,9.28238442435361e-05,0.327932793279328
-0.000859267690381333,9.28131841406656e-05,0.328032803280328
-0.000859056319599281,9.28021716788318e-05,0.328132813281328
-0.000858844149805807,9.27901914701176e-05,0.328232823282328
-0.000858634932880604,9.27747174473493e-05,0.328332833283328
-0.000858430549726489,9.2759154094227e-05,0.328432843284328
-0.000858233665369049,9.27448215165942e-05,0.328532853285329
-0.000858037480766997,9.27323152506615e-05,0.328632863286329
-0.000857841574082033,9.27162357659156e-05,0.328732873287329
-0.000857644317514268,9.27015309779574e-05,0.328832883288329
-0.000857447572115416,9.26837641398399e-05,0.328932893289329
-0.00085725196816144,9.26633521272376e-05,0.329032903290329
-0.000857059054047213,9.26488309629573e-05,0.329132913291329
-0.000856869559304819,9.26358234539656e-05,0.329232923292329
-0.000856683796591016,9.26222948503807e-05,0.329332933293329
-0.000856497155460945,9.26054510937943e-05,0.329432943294329
-0.000856311442375202,9.25844534704041e-05,0.32953295329533
-0.000856128677194933,9.25591183563601e-05,0.32963296329633
-0.000855945728390986,9.25313068032891e-05,0.32973297329733
-0.000855761340373884,9.24990188008913e-05,0.32983298329833
-0.000855573081369691,9.24640856240087e-05,0.32993299329933
-0.000855384301271078,9.24263385373559e-05,0.33003300330033
-0.000855193039770554,9.2385325925676e-05,0.33013301330133
-0.00085500296438017,9.23459212624363e-05,0.33023302330233
-0.000854811802135681,9.23047448782684e-05,0.33033303330333
-0.000854617791241753,9.22626205985821e-05,0.33043304330433
-0.00085441845029639,9.22241489424684e-05,0.330533053305331
-0.000854215967896195,9.21867939173307e-05,0.330633063306331
-0.000854014587238411,9.21451361412935e-05,0.330733073307331
-0.000853815097408953,9.21039647199231e-05,0.330833083308331
-0.000853617046792649,9.20616568163868e-05,0.330933093309331
-0.000853414589206441,9.20250462117276e-05,0.331033103310331
-0.000853211550972156,9.19863661179487e-05,0.331133113311331
-0.000853007217446015,9.19425892244731e-05,0.331233123312331
-0.000852801479446474,9.19010406299798e-05,0.331333133313331
-0.000852594138461204,9.18631446592313e-05,0.331433143314331
-0.00085238884711395,9.18236556284349e-05,0.331533153315332
-0.000852184960240182,9.17838539408826e-05,0.331633163316332
-0.000851981137882867,9.17449554836716e-05,0.331733173317332
-0.000851776779542739,9.17097146130028e-05,0.331833183318332
-0.000851570877770623,9.16771238796161e-05,0.331933193319332
-0.000851365993373276,9.16439127958594e-05,0.332033203320332
-0.000851157590347974,9.1613669468594e-05,0.332133213321332
-0.000850951440435642,9.15828256423204e-05,0.332233223322332
-0.000850741747081281,9.15561406454759e-05,0.332333233323332
-0.000850532837850037,9.15334358175244e-05,0.332433243324332
-0.000850325094877656,9.1515798012485e-05,0.332533253325333
-0.000850119054146954,9.15043686749766e-05,0.332633263326333
-0.000849914571736717,9.14950336407472e-05,0.332733273327333
-0.000849712039708462,9.14852718054205e-05,0.332833283328333
-0.000849510371208081,9.14771030301416e-05,0.332933293329333
-0.000849308593526071,9.14703933192072e-05,0.333033303330333
-0.000849107629743789,9.14653610360495e-05,0.333133313331333
-0.000848902502169109,9.14659813865917e-05,0.333233323332333
-0.000848696357219574,9.14713213635357e-05,0.333333333333333
-0.000848492152726339,9.14763437212708e-05,0.333433343334333
-0.000848289635586476,9.14819119872419e-05,0.333533353335334
-0.000848091446011671,9.14872370757936e-05,0.333633363336334
-0.000847890248977651,9.14981006535318e-05,0.333733373337334
-0.000847690729371408,9.15102595232985e-05,0.333833383338334
-0.000847488639032642,9.15182694887146e-05,0.333933393339334
-0.000847287382444966,9.1523405990791e-05,0.334033403340334
-0.000847079376443977,9.1530522651633e-05,0.334133413341334
-0.000846873132238407,9.15362348389024e-05,0.334233423342334
-0.000846668917819577,9.15442745812753e-05,0.334333433343334
-0.000846465557003028,9.15527063851634e-05,0.334433443344334
-0.000846258707335394,9.15678627883783e-05,0.334533453345335
-0.000846050517710641,9.15861010927702e-05,0.334633463346335
-0.000845846278477823,9.16010292071301e-05,0.334733473347335
-0.000845641379192084,9.16124833584536e-05,0.334833483348335
-0.000845435834741816,9.16197141638091e-05,0.334933493349335
-0.0008452284143517,9.16255553839844e-05,0.335033503350335
-0.000845018408340669,9.16279772324117e-05,0.335133513351335
-0.000844806109514289,9.16265280936621e-05,0.335233523352335
-0.000844593825576302,9.16260566272156e-05,0.335333533353335
-0.000844382638418014,9.16259821852539e-05,0.335433543354335
-0.000844169485989353,9.16223841522811e-05,0.335533553355336
-0.000843954765314632,9.16139523485652e-05,0.335633563356336
-0.000843736238169273,9.16124932840485e-05,0.335733573357336
-0.000843514385945318,9.16094113828716e-05,0.335833583358336
-0.000843291972924561,9.16119721897997e-05,0.335933593359336
-0.000843065316706389,9.1618910189589e-05,0.336033603360336
-0.000842837861476794,9.16222898591295e-05,0.336133613361336
-0.000842613825619119,9.16255504211869e-05,0.336233623362336
-0.000842385566415304,9.16339574110878e-05,0.336333633363336
-0.000842153123567729,9.16474661634829e-05,0.336433643364336
-0.000841919777489898,9.16634166151508e-05,0.336533653365337
-0.000841681026918584,9.16806028052778e-05,0.336633663366337
-0.000841442961214179,9.16956450639792e-05,0.336733673367337
-0.000841205575413886,9.17085582798193e-05,0.336833683368337
-0.000840968859592196,9.17193672666133e-05,0.336933693369337
-0.000840735265374148,9.17256898788301e-05,0.337033703370337
-0.000840503408137447,9.17313276241377e-05,0.337133713371337
-0.000840271789115367,9.17345832235698e-05,0.337233723372337
-0.000840038046013223,9.1738285475289e-05,0.337333733373337
-0.000839804556014008,9.1739620469525e-05,0.337433743374337
-0.000839572078426851,9.17446676410751e-05,0.337533753375338
-0.000839339357662359,9.17465038785424e-05,0.337633763376338
-0.000839104999172471,9.17474914766125e-05,0.337733773377338
-0.000838867866475192,9.17459083421596e-05,0.337833783378338
-0.000838632212693534,9.17465535066891e-05,0.337933793379338
-0.000838397591175037,9.17468016467338e-05,0.338033803380338
-0.000838164657009911,9.17471440802744e-05,0.338133813381338
-0.000837931856840488,9.17459033793621e-05,0.338233823382338
-0.00083769846609748,9.17430199902554e-05,0.338333833383338
-0.000837466077840763,9.17405385882586e-05,0.338433843384338
-0.000837239659837212,9.17417296611964e-05,0.338533853385339
-0.000837006765374466,9.17442706167625e-05,0.338633863386339
-0.000836772615322415,9.17484294465359e-05,0.338733873387339
-0.000836535770467733,9.17553029299584e-05,0.338833883388339
-0.000836298985166792,9.17648960299996e-05,0.338933893389339
-0.000836061366114761,9.17762856649562e-05,0.339033903390339
-0.000835824094458981,9.17872832383977e-05,0.339133913391339
-0.000835587105683086,9.17990252324899e-05,0.339233923392339
-0.0008353495660359,9.18155067043459e-05,0.339333933393339
-0.000835111172786433,9.18372487483867e-05,0.339433943394339
-0.000834873484255151,9.18601272744212e-05,0.33953395339534
-0.000834639329240303,9.18828718049245e-05,0.33963396339634
-0.000834404439730399,9.19044649646975e-05,0.33973397339734
-0.000834167207777085,9.1925616435153e-05,0.33983398339834
-0.000833933583782166,9.19469961944634e-05,0.33993399339934
-0.000833701701731477,9.19626687293018e-05,0.34003400340034
-0.000833466454899726,9.19789963540925e-05,0.34013401340134
-0.000833229823445679,9.1993616774494e-05,0.34023402340234
-0.00083299369819766,9.20099394366594e-05,0.34033403340334
-0.000832758689580445,9.20277658283463e-05,0.34043404340434
-0.000832523755405364,9.20409619239855e-05,0.340534053405341
-0.000832287317500675,9.20559744059021e-05,0.340634063406341
-0.00083204462646302,9.2073160595857e-05,0.340734073407341
-0.000831797950293846,9.20952152964816e-05,0.340834083408341
-0.000831547323732651,9.21220938425988e-05,0.340934093409341
-0.000831296141337538,9.21474736218198e-05,0.341034103410341
-0.000831044919239874,9.21707839119212e-05,0.341134113411341
-0.000830793652477119,9.21920445639206e-05,0.341234123412341
-0.000830540872059075,9.22102233147431e-05,0.341334133413341
-0.000830285942746894,9.22305062944395e-05,0.341434143414341
-0.000830032537015596,9.22491515487388e-05,0.341534153415342
-0.000829782912940863,9.22623823839602e-05,0.341634163416342
-0.000829537204518398,9.22729680446967e-05,0.341734173417342
-0.000829294180972883,9.22828192105497e-05,0.341834183418342
-0.000829052279021056,9.22924271989832e-05,0.341934193419342
-0.000828810734391161,9.22999210329479e-05,0.342034203420342
-0.000828572112852753,9.23092362158153e-05,0.342134213421342
-0.000828332161282821,9.23158615591931e-05,0.342234223422342
-0.000828092934282349,9.23193901126571e-05,0.342334233423342
-0.000827851493871287,9.2325811980995e-05,0.342434243424342
-0.000827609547254197,9.23384671310234e-05,0.342534253425343
-0.000827367372348165,9.23493654485159e-05,0.342634263426343
-0.000827124964190395,9.23585267844901e-05,0.342734273427343
-0.000826883350081164,9.23647352521933e-05,0.342834283428343
-0.000826641408426871,9.23706856540847e-05,0.342934293429343
-0.000826402856367714,9.23763233993923e-05,0.343034303430343
-0.0008261656244144,9.23753010617401e-05,0.343134313431343
-0.000825929861451025,9.23714350375328e-05,0.343234323432343
-0.000825692818084273,9.23731422420942e-05,0.343334333433343
-0.000825460226352601,9.23725516683367e-05,0.343434343434343
-0.000825226617246161,9.23740752492202e-05,0.343534353435344
-0.000824994090030943,9.23780851947257e-05,0.343634363436344
-0.000824760748915909,9.23871423119534e-05,0.343734373437344
-0.000824525586451801,9.24005567710248e-05,0.343834383438344
-0.000824289515794554,9.2410780147031e-05,0.343934393439344
-0.000824050169686771,9.24221896331774e-05,0.344034403440344
-0.000823810307447365,9.2434293912e-05,0.344134413441344
-0.00082357021195622,9.24437778303251e-05,0.344234423442344
-0.000823332999854096,9.24530681993774e-05,0.344334433443344
-0.00082309807560461,9.24633858687073e-05,0.344434443444344
-0.000822859498731379,9.2478269317718e-05,0.344534453445345
-0.000822624817659312,9.2496616803826e-05,0.344634463446345
-0.00082239107951988,9.25183638104921e-05,0.344734473447345
-0.000822161276884078,9.25458230047719e-05,0.344834483448345
-0.000821935370049268,9.25789397953771e-05,0.344934493449345
-0.000821709086041421,9.26168655429103e-05,0.345034503450345
-0.000821479571248215,9.26584588025807e-05,0.345134513451345
-0.000821246855446435,9.27036897976033e-05,0.345234523452345
-0.000821007891474573,9.27536900471745e-05,0.345334533453345
-0.00082076561731242,9.28029558016899e-05,0.345434543454345
-0.000820521894011604,9.28527823531781e-05,0.345534553455346
-0.000820275227767939,9.29011250263346e-05,0.345634563456346
-0.000820027469707544,9.2951249345842e-05,0.345734573457346
-0.000819777736451095,9.29964108617003e-05,0.345834583458346
-0.000819532425052943,9.30392249710931e-05,0.345934593459346
-0.000819285009426002,9.30869224797201e-05,0.346034603460346
-0.000819035479644507,9.31380740996773e-05,0.346134613461346
-0.0008187829076643,9.31891760918321e-05,0.346234623462346
-0.000818530191762709,9.32404716332597e-05,0.346334633463346
-0.000818277336902617,9.32919557611626e-05,0.346434643464346
-0.000818023176825074,9.33416185399905e-05,0.346534653465347
-0.000817768957193876,9.3387628695246e-05,0.346634663466347
-0.000817514534087809,9.34347157789257e-05,0.346734673467347
-0.000817264691649644,9.34814058382928e-05,0.346834683468347
-0.000817016943514844,9.35276045800236e-05,0.346934693469347
-0.000816773508056538,9.35780465190844e-05,0.347034703470347
-0.000816531983277834,9.3628409053386e-05,0.347134713471347
-0.000816293034194363,9.36781512371454e-05,0.347234723472347
-0.000816057023090772,9.37243549416736e-05,0.347334733473347
-0.000815820947470814,9.37692385403582e-05,0.347434743474347
-0.00081558270806824,9.38140328086886e-05,0.347534753475348
-0.000815345734180738,9.38621223786586e-05,0.347634763476348
-0.000815110760303191,9.39094625653526e-05,0.347734773477348
-0.0008148740444815,9.3952812657731e-05,0.347834783478348
-0.000814635353463842,9.399672354691e-05,0.347934793479348
-0.000814395888248662,9.40383068809854e-05,0.348034803480348
-0.000814160378388302,9.40783964111342e-05,0.348134813481348
-0.000813922848666797,9.41193147294903e-05,0.348234823482348
-0.000813687830123987,9.41574141751065e-05,0.348334833483348
-0.000813455268169186,9.41932158427482e-05,0.348434843484348
-0.000813224239720778,9.42291018779465e-05,0.348534853485349
-0.000812992590921827,9.42639655754926e-05,0.348634863486349
-0.00081275859471667,9.4297940931262e-05,0.348734873487349
-0.000812522280882089,9.43310378705051e-05,0.348834883488349
-0.00081228914324201,9.43692117584275e-05,0.348934893489349
-0.000812053678046827,9.44126859207421e-05,0.349034903490349
-0.000811815905147902,9.44614107298188e-05,0.349134913491349
-0.000811576846882715,9.45078725001588e-05,0.349234923492349
-0.000811340617415778,9.45534310401576e-05,0.349334933493349
-0.000811102546748576,9.46003841281339e-05,0.349434943494349
-0.000810864813552117,9.46419079086399e-05,0.34953495349535
-0.000810626261492873,9.46824738678605e-05,0.34963496349635
-0.000810383272687026,9.47246527384909e-05,0.34973497349735
-0.000810140497281729,9.47667720553797e-05,0.34983498349835
-0.000809897935276979,9.48088367814965e-05,0.34993499349935
-0.000809655388160623,9.48487029854157e-05,0.35003500350035
-0.000809412910523516,9.4888092760263e-05,0.35013501350135
-0.00080917302843292,9.49234130356911e-05,0.35023502350235
-0.000808934923026136,9.4956385904998e-05,0.35033503350335
-0.000808694792795322,9.49882371807036e-05,0.35043504350435
-0.000808454836262592,9.50217906980009e-05,0.350535053505351
-0.000808215907030312,9.5054341729008e-05,0.350635063506351
-0.00080797525074228,9.50833642063788e-05,0.350735073507351
-0.000807734837631668,9.51103122316603e-05,0.350835083508351
-0.00080749274709328,9.51382726689992e-05,0.350935093509351
-0.000807248939424735,9.51651164753622e-05,0.351035103510351
-0.000807007499013673,9.51909478698399e-05,0.351135113511351
-0.000806768758367954,9.52135881814246e-05,0.351235123512351
-0.00080653208721144,9.52316081223842e-05,0.351335133513351
-0.000806297197701622,9.52450275442531e-05,0.351435143514351
-0.000806063479413466,9.52582484538795e-05,0.351535153515352
-0.000805828396354203,9.52689730731168e-05,0.351635163516352
-0.000805592281031779,9.52834644606124e-05,0.351735173517352
-0.000805357118567671,9.52981146577986e-05,0.351835183518352
-0.000805121226571391,9.53132263958365e-05,0.351935193519352
-0.000804886575276109,9.53326011823941e-05,0.352035203520352
-0.000804647487234137,9.53559908772547e-05,0.352135213521352
-0.000804405848310919,9.53777775864726e-05,0.352235223522352
-0.000804161370663858,9.53967950510973e-05,0.352335233523352
-0.000803913984813702,9.54118472353935e-05,0.352435243524352
-0.000803661517052328,9.54245470507711e-05,0.352535253525353
-0.000803411605134998,9.5436894506841e-05,0.352635263526353
-0.000803163995958613,9.54456588186748e-05,0.352735273527353
-0.000802918198205708,9.54605770072677e-05,0.352835283528353
-0.000802674201950601,9.54815845562528e-05,0.352935293529353
-0.000802429818596863,9.55084531767752e-05,0.353035303530353
-0.000802184814892583,9.55305227657921e-05,0.353135313531353
-0.00080194249110237,9.55513566166942e-05,0.353235323532353
-0.000801704772794303,9.55723889796666e-05,0.353335333533353
-0.000801469704623518,9.55927315129323e-05,0.353435343534353
-0.000801231341150836,9.56171882107944e-05,0.353535353535354
-0.000800996828814055,9.56421660029054e-05,0.353635363536354
-0.000800762326402954,9.56686276735203e-05,0.353735373537354
-0.000800527809103376,9.56983598317874e-05,0.353835383538354
-0.000800292026288725,9.57293475795314e-05,0.353935393539354
-0.000800057925864735,9.57645735618079e-05,0.354035403540354
-0.000799821071084458,9.58041916255101e-05,0.354135413541354
-0.000799581759716343,9.58475615690783e-05,0.354235423542354
-0.000799346165488254,9.58910307685954e-05,0.354335433543354
-0.000799117161863874,9.59350160999084e-05,0.354435443544354
-0.000798894441149246,9.59775324411097e-05,0.354535453545355
-0.000798668152178515,9.60199147866078e-05,0.354635463546355
-0.000798443585300825,9.60673790434103e-05,0.354735473547355
-0.000798220254161335,9.61135132687742e-05,0.354835483548355
-0.000797996982575415,9.61589030734874e-05,0.354935493549355
-0.00079777708073344,9.6200521147145e-05,0.355035503550355
-0.000797558409666783,9.62420300392586e-05,0.355135513551355
-0.000797335634361296,9.62812461158508e-05,0.355235523552355
-0.000797109916113047,9.63223530206823e-05,0.355335533553355
-0.000796887880265328,9.63635095536604e-05,0.355435543554355
-0.000796669497041353,9.64047157147852e-05,0.355535553555356
-0.000796450146070584,9.6443678688363e-05,0.355635563556356
-0.000796232507267174,9.64808153502408e-05,0.355735573557356
-0.000796015588070255,9.65175202480515e-05,0.355835583558356
-0.000795797125441435,9.65531928826152e-05,0.355935593559356
-0.000795581769527779,9.65855553269747e-05,0.356035603560356
-0.000795366959522617,9.66169252106389e-05,0.356135613561356
-0.000795155846806378,9.66475655620448e-05,0.356235623562356
-0.000794943974781095,9.66760322054124e-05,0.356335633563356
-0.000794733353382405,9.67074814940079e-05,0.356435643564356
-0.000794523024789196,9.67406727265748e-05,0.356535653565357
-0.000794317242124392,9.67717398792502e-05,0.356635663566357
-0.000794113062445144,9.68027722921712e-05,0.356735673567357
-0.000793913175591373,9.6833055321644e-05,0.356835683568357
-0.000793711338355707,9.68604698505747e-05,0.356935693569357
-0.000793506374553515,9.68899042406504e-05,0.357035703570357
-0.000793299619179119,9.69188770900467e-05,0.357135713571357
-0.000793091226079411,9.69469020437525e-05,0.357235723572357
-0.000792883602214256,9.69747930019271e-05,0.357335733573357
-0.000792676524257595,9.70007286151513e-05,0.357435743574357
-0.000792472289987576,9.70224309568125e-05,0.357535753575358
-0.000792267698395709,9.7040773480123e-05,0.357635763576358
-0.000792062039800927,9.7058470838904e-05,0.357735773577358
-0.000791855259612543,9.70759250202656e-05,0.357835783578358
-0.000791649169253867,9.7098833323257e-05,0.357935793579358
-0.000791447902740596,9.71214190438975e-05,0.358035803580358
-0.000791251147416063,9.71436127030229e-05,0.358135813581358
-0.000791057890868381,9.71665706339887e-05,0.358235823582358
-0.000790865294373534,9.71935533990246e-05,0.358335833583358
-0.000790671625913061,9.72211763656204e-05,0.358435843584358
-0.000790479878057784,9.72468489504075e-05,0.358535853585359
-0.000790290854781751,9.72714694205855e-05,0.358635863586359
-0.000790103404714663,9.72957821969772e-05,0.358735873587359
-0.000789915582437248,9.73236136014102e-05,0.358835883588359
-0.000789726703082514,9.73475839444334e-05,0.358935893589359
-0.000789536558212879,9.73696981987996e-05,0.359035903590359
-0.000789344721027076,9.73937429837846e-05,0.359135913591359
-0.000789151375148868,9.74164180349514e-05,0.359235923592359
-0.000788956530503849,9.74377283149253e-05,0.359335933593359
-0.000788762440205077,9.7457698638038e-05,0.359435943594359
-0.000788569962817541,9.74742545518557e-05,0.35953595359536
-0.000788372884910829,9.74929940994788e-05,0.35963596359636
-0.000788169042702324,9.75129147944448e-05,0.35973597359736
-0.000787960614862949,9.75337089429673e-05,0.35983598359836
-0.000787749134899268,9.75609448108453e-05,0.35993599359936
-0.00078753727279958,9.75927712723915e-05,0.36003600360036
-0.000787328140242106,9.76221709228851e-05,0.36013601360136
-0.000787118794283997,9.76497591498987e-05,0.36023602360236
-0.000786905785776634,9.76828660149089e-05,0.36033603360336
-0.000786694439808656,9.77154021575236e-05,0.36043604360436
-0.000786483133543057,9.77506231770027e-05,0.360536053605361
-0.000786271941421886,9.77855017629411e-05,0.360636063606361
-0.000786060213317988,9.78184150786786e-05,0.360736073607361
-0.000785852132874865,9.78499388092359e-05,0.360836083608361
-0.000785644796852392,9.7881080403873e-05,0.360936093609361
-0.000785435331787058,9.79082269412248e-05,0.361036103610361
-0.00078522219424679,9.79377258478396e-05,0.361136113611361
-0.000785002451214506,9.7968306645676e-05,0.361236123612361
-0.00078477613246699,9.8000629387656e-05,0.361336133613361
-0.000784549372029986,9.80302622898019e-05,0.361436143614361
-0.000784324194727434,9.80567140348219e-05,0.361536153615362
-0.000784097756872607,9.80871509113601e-05,0.361636163616362
-0.000783871765670154,9.81218557992156e-05,0.361736173617362
-0.000783652573509162,9.81575929503182e-05,0.361836183618362
-0.000783433852814444,9.81908933646012e-05,0.361936193619362
-0.000783207931091242,9.82218414097934e-05,0.362036203620362
-0.000782986054053299,9.82515834938276e-05,0.362136213621362
-0.000782763348227063,9.82833404762094e-05,0.362236223622362
-0.00078254189302742,9.83140304555898e-05,0.362336233623362
-0.000782321678528775,9.83436633579079e-05,0.362436243624362
-0.000782104625336153,9.8366720544995e-05,0.362536253625363
-0.00078188962674443,9.83904278592368e-05,0.362636263626363
-0.000781670901087001,9.84188051720781e-05,0.362736273627363
-0.000781451917363674,9.84473859599593e-05,0.362836283628363
-0.000781232685500216,9.84761751855055e-05,0.362936293629363
-0.00078101503677121,9.85037981522734e-05,0.363036303630363
-0.000780794901677411,9.85314657840462e-05,0.363136313631363
-0.000780573193374754,9.85591036392065e-05,0.363236323632363
-0.000780352194753079,9.85885876572568e-05,0.363336333633363
-0.000780134595652049,9.86183545552782e-05,0.363436343634363
-0.000779914083385127,9.86471090412423e-05,0.363536353635364
-0.000779693839109697,9.86754764284888e-05,0.363636363636364
-0.000779475599806935,9.87024244537703e-05,0.363736373637364
-0.000779259350588618,9.87279630428541e-05,0.363836383638364
-0.000779043414026972,9.87495909423814e-05,0.363936393639364
-0.000778829224372267,9.87736555785562e-05,0.364036403640364
-0.000778615709658962,9.87940130002143e-05,0.364136413641364
-0.000778403951778193,9.88100726337705e-05,0.364236423642364
-0.000778194114502533,9.88230156263953e-05,0.364336433643364
-0.000777983721392785,9.88372737620664e-05,0.364436443644364
-0.000777775134743719,9.88481968935461e-05,0.364536453645365
-0.000777569466223428,9.88588222566623e-05,0.364636463646365
-0.000777363360976273,9.88716014767991e-05,0.364736473647365
-0.000777161553517392,9.88851052663968e-05,0.364836483648365
-0.000776963334165716,9.88990358569195e-05,0.364936493649365
-0.000776768444855521,9.89158746507085e-05,0.365036503650365
-0.000776575223047421,9.89290260811706e-05,0.365136513651365
-0.000776386765531072,9.894404848851e-05,0.365236523652365
-0.000776202496621281,9.89585349132081e-05,0.365336533653365
-0.00077602163715773,9.89738153865314e-05,0.365436543654365
-0.00077584099605761,9.89931306193475e-05,0.365536553655366
-0.000775656950473963,9.90128230254586e-05,0.365636563656366
-0.000775469530183659,9.90328777161279e-05,0.365736573657366
-0.000775282750095087,9.90518802923602e-05,0.365836583658366
-0.000775095960080834,9.90688580444778e-05,0.365936593659366
-0.000774906212235512,9.90818605908442e-05,0.366036603660366
-0.000774715397387275,9.90945256664675e-05,0.366136613661366
-0.00077452864211269,9.91095182971943e-05,0.366236623662366
-0.000774345901746494,9.91268136688653e-05,0.366336633663366
-0.000774164679998299,9.91452752994868e-05,0.366436643664366
-0.00077398163193823,9.91618957298436e-05,0.366536653665367
-0.000773798504473317,9.91772853847108e-05,0.366636663666367
-0.000773618791417526,9.91908536906753e-05,0.366736673667367
-0.000773434924494845,9.92078562569523e-05,0.366836683668367
-0.000773245494268905,9.92275883652708e-05,0.366936693669367
-0.000773052585117475,9.9248888719822e-05,0.367036703670367
-0.000772859973734236,9.92728094346985e-05,0.367136713671367
-0.000772666399567087,9.9298258693256e-05,0.367236723672367
-0.000772475832859067,9.93224771764961e-05,0.367336733673367
-0.000772288233907796,9.93454698470442e-05,0.367436743674367
-0.000772101890546002,9.9366159776648e-05,0.367536753675368
-0.000771912400766406,9.93849142126635e-05,0.367636763676368
-0.000771720464324568,9.9403614057907e-05,0.367736773677368
-0.000771530240050002,9.94181501105796e-05,0.367836783678368
-0.000771342080301931,9.94314404995425e-05,0.367936793679368
-0.000771156883347726,9.94448053304672e-05,0.368036803680368
-0.000770971343960152,9.94577135835099e-05,0.368136813681368
-0.000770787179269194,9.94693563214809e-05,0.368236823682368
-0.000770604602675486,9.94767409737295e-05,0.368336833683368
-0.000770421723350789,9.94792025245364e-05,0.368436843684368
-0.000770243052483841,9.94801504200547e-05,0.368536853685369
-0.000770066039193306,9.94821752439973e-05,0.368636863686369
-0.000769886653682578,9.94811330551552e-05,0.368736873687369
-0.000769708320286286,9.94761801769288e-05,0.368836883688369
-0.000769531495582313,9.9468532496071e-05,0.368936893689369
-0.000769358700675208,9.94576242529836e-05,0.369036903690369
-0.000769186337531998,9.94453214620908e-05,0.369136913691369
-0.000769016763484656,9.94369492117721e-05,0.369236923692369
-0.000768851328415726,9.94275049959988e-05,0.369336933693369
-0.000768688121645779,9.94162394309784e-05,0.369436943694369
-0.000768527123323538,9.94031674054477e-05,0.36953695369537
-0.000768364978593622,9.93919068033969e-05,0.36963696369637
-0.000768203841312966,9.93787553729348e-05,0.36973697369737
-0.000768043369047944,9.93631672058252e-05,0.36983698369837
-0.000767885055602653,9.93464971474939e-05,0.36993699369937
-0.000767729734728185,9.93267799273956e-05,0.37003700370037
-0.000767573371664875,9.93063282124137e-05,0.37013701370137
-0.000767417619026427,9.92860204187301e-05,0.37023702370237
-0.000767262466887245,9.92658565465169e-05,0.37033703370337
-0.000767111423949689,9.92455487528332e-05,0.37043704370437
-0.00076696239094777,9.92296528917651e-05,0.370537053705371
-0.000766808117224855,9.9219603213842e-05,0.370637063706371
-0.000766648652409093,9.9215350090917e-05,0.370737073707371
-0.000766490686360054,9.92129977218262e-05,0.370837083708371
-0.000766334174412649,9.92107594972489e-05,0.370937093709371
-0.000766176114070372,9.92081589879412e-05,0.371037103710371
-0.000766015944536425,9.92082235044802e-05,0.371137113711371
-0.000765856449943791,9.92053847805505e-05,0.371237123712371
-0.000765696588103716,9.92068537704899e-05,0.371337133713371
-0.000765539242405219,9.92071962040305e-05,0.371437143714371
-0.000765380328460662,9.92087495616987e-05,0.371537153715372
-0.000765219483985315,9.92094840565823e-05,0.371637163716372
-0.000765059120902008,9.92078215173702e-05,0.371737173717372
-0.000764899239210743,9.92037867577052e-05,0.371837183718372
-0.000764740151568017,9.91983078222604e-05,0.371937193719372
-0.000764582602394567,9.91911514588667e-05,0.372037203720372
-0.000764426790202463,9.91841539053358e-05,0.372137213721372
-0.000764270724907344,9.91751513790521e-05,0.372237223722372
-0.000764117299823999,9.91652456224272e-05,0.372337233723372
-0.000763967745727573,9.91531214924148e-05,0.372437243724372
-0.000763817645722824,9.91418460019717e-05,0.372537253725373
-0.000763665922881157,9.91286796831172e-05,0.372637263726373
-0.000763513271995161,9.91164265201989e-05,0.372737273727373
-0.00076335857147115,9.91059450782088e-05,0.372837283728373
-0.000763207821339074,9.90942229354786e-05,0.372937293729373
-0.000763056996764951,9.9080480931259e-05,0.373037303730373
-0.000762909030765861,9.90657811060983e-05,0.373137313731373
-0.000762762831524902,9.90481383380892e-05,0.373237323732373
-0.00076261910376043,9.9029820628766e-05,0.373337333733373
-0.000762473485167548,9.90186394316466e-05,0.373437343734373
-0.000762323757373038,9.90087882657936e-05,0.373537353735374
-0.000762176233063524,9.8998257195829e-05,0.373637363736374
-0.000762031855171726,9.89882273690957e-05,0.373737373737374
-0.000761888191923621,9.89799940774499e-05,0.373837383738374
-0.00076174426068411,9.89700188414885e-05,0.373937393739374
-0.000761599510581987,9.89570857744586e-05,0.374037403740374
-0.000761455782817429,9.89430062996679e-05,0.374137413741374
-0.000761307921037258,9.89302866332727e-05,0.374237423742374
-0.000761157334677671,9.89197704517005e-05,0.374337433743374
-0.000761008792993302,9.89093932288012e-05,0.374437443744374
-0.00076086280219018,9.89029266952862e-05,0.374537453745375
-0.000760715625276917,9.89008423176021e-05,0.374637463746375
-0.000760569828023154,9.89006388425622e-05,0.374737473747375
-0.000760427603988205,9.89024304148524e-05,0.374837483748375
-0.000760287116934601,9.89048721142974e-05,0.374937493749375
-0.000760144897862535,9.89116463417708e-05,0.375037503750375
-0.000760001507568634,9.89237059552442e-05,0.375137513751375
-0.000759860022991452,9.89361675559998e-05,0.375237523752375
-0.000759714960232658,9.89516912065704e-05,0.375337533753375
-0.000759566354031836,9.89702520933131e-05,0.375437543754375
-0.000759414005876916,9.8986167805571e-05,0.375537553755376
-0.000759256704843682,9.90040190112451e-05,0.375637563756376
-0.000759093403780411,9.90233888350053e-05,0.375737573757376
-0.000758928077893197,9.90407834627975e-05,0.375837583758376
-0.000758763903376455,9.905574135377e-05,0.375937593759376
-0.000758600969560712,9.90685304995017e-05,0.376037603760376
-0.000758440675956656,9.90793444492653e-05,0.376137613761376
-0.000758278943139531,9.90923668468216e-05,0.376237623762376
-0.000758113915020509,9.91089872771784e-05,0.376337633763376
-0.00075794708044089,9.91264712353246e-05,0.376437643764376
-0.000757778196223255,9.91474192307403e-05,0.376537653765377
-0.0007576074112517,9.91698262905004e-05,0.376637663766377
-0.00075743771313425,9.91900100140756e-05,0.376737673767377
-0.000757268580776398,9.92071068735042e-05,0.376837683768377
-0.000757095041448642,9.92264965484542e-05,0.376937693769377
-0.000756922896668864,9.92424966282688e-05,0.377037703770377
-0.00075675216132537,9.92601989500194e-05,0.377137713771377
-0.00075658295452547,9.92791667864974e-05,0.377237723772377
-0.000756412641020276,9.9304030434267e-05,0.377337733773377
-0.000756239270427891,9.93341794680365e-05,0.377437743774377
-0.000756062872525102,9.93695642601758e-05,0.377537753775378
-0.00075588433565377,9.94075942266277e-05,0.377637763776378
-0.000755707808718075,9.94413512189649e-05,0.377737773777378
-0.000755530472845362,9.94713910710184e-05,0.377837783778378
-0.000755352978162959,9.9501376332472e-05,0.377937793779378
-0.000755175716732208,9.95274310530072e-05,0.378037803780378
-0.000754997770434634,9.95503244676062e-05,0.378137813781378
-0.000754820161607717,9.95695602954909e-05,0.378237823782378
-0.000754642900177052,9.95851732767599e-05,0.378337833783378
-0.000754468110222703,9.96023693923097e-05,0.378437843784378
-0.000754296312839177,9.96190195994512e-05,0.378537853785379
-0.000754127001820359,9.96315209025864e-05,0.378637863786379
-0.000753953611376785,9.96472678793866e-05,0.378737873787379
-0.000753782935586946,9.9662493761938e-05,0.378837883788379
-0.000753614944673971,9.96771935870987e-05,0.378937893789379
-0.000753444576577918,9.96899579188431e-05,0.379037903790379
-0.000753275866058453,9.97032185308492e-05,0.379137913791379
-0.000753108033955255,9.97148662317898e-05,0.379237923792379
-0.000752940087707543,9.9725317896823e-05,0.379337933793379
-0.000752771183638719,9.97418390710586e-05,0.379437943794379
-0.000752602492970357,9.97579731465765e-05,0.37953795379538
-0.000752434020665513,9.97737201235489e-05,0.37963796379638
-0.000752270362280395,9.97892884394687e-05,0.37973797379738
-0.000752108187773608,9.98061123446932e-05,0.37983798379838
-0.000751947492182442,9.98241769510021e-05,0.37993799379938
-0.000751784270524102,9.98390107720383e-05,0.38003800380038
-0.000751616681598324,9.98520679091767e-05,0.38013801380138
-0.000751442427626788,9.98681076913709e-05,0.38023802380238
-0.000751262516058841,9.98868919043432e-05,0.38033803380338
-0.00075108255982563,9.99032840456729e-05,0.38043804380438
-0.000750904236354934,9.99172741899373e-05,0.380538053805381
-0.000750726816114492,9.99325745144504e-05,0.380638063806381
-0.000750552745766806,9.99482768260736e-05,0.380738073807381
-0.000750379216364645,9.99630213165835e-05,0.380838083808381
-0.000750209533135588,9.99791504293039e-05,0.380938093809381
-0.000750035497527484,9.99998552473002e-05,0.381038103810381
-0.000749859447020947,0.000100026014186754,0.381138113811381
-0.00074968000691936,0.000100051250044677,0.381238123812381
-0.000749495420390102,0.00010007481840059,0.381338133813381
-0.000749315345049581,0.000100098699413087,0.381438143814381
-0.000749137056318466,0.000100126267788911,0.381538153815382
-0.000748958772550235,0.000100153766685398,0.381638163816382
-0.000748778300185401,0.000100184238301518,0.381738173817382
-0.000748599996565895,0.00010021402505073,0.381838183818382
-0.000748421405103791,0.000100244283266215,0.381938193819382
-0.000748246942694504,0.000100273687879506,0.382038203820382
-0.000748066996386975,0.000100299812079378,0.382138213821382
-0.000747882950803328,0.000100326899063332,0.382238223822382
-0.000747697257568775,0.000100356402932573,0.382338233823382
-0.00074750833851166,0.00010038490927832,0.382438243824382
-0.000747313871039765,0.000100415445410979,0.382538253825383
-0.000747119884959824,0.000100446224720886,0.382638263826383
-0.000746930410068707,0.000100474264563156,0.382738273827383
-0.000746743332211857,0.000100502850313663,0.382838283828383
-0.000746554720848615,0.000100529535310335,0.382938293829383
-0.000746364903524043,0.000100555242634704,0.383038303830383
-0.00074617425244838,0.000100586016981985,0.383138313831383
-0.000745983239087987,0.000100620071742514,0.383238323832383
-0.000745790131424401,0.000100659645141039,0.383338333833383
-0.000745593083294473,0.000100704801693928,0.383438343834383
-0.000745394422253222,0.00010075053393201,0.383538353835384
-0.000745194173114806,0.000100796836892659,0.383638363836384
-0.000744989839588665,0.000100840400385672,0.383738373837384
-0.000744786106561877,0.000100886901858392,0.383838383838384
-0.000744579887170294,0.000100928346233966,0.383938393839384
-0.000744378377479604,0.000100970415922881,0.384038403840384
-0.000744174833039377,0.000101014272221116,0.384138413841384
-0.000743969238961048,0.000101060689326278,0.384238423842384
-0.000743761396732633,0.000101103875646169,0.384338433843384
-0.000743551772857522,0.000101152352314856,0.384438443844384
-0.00074334363286083,0.000101199479100916,0.384538453845385
-0.00074313531420317,0.000101252387553581,0.384638463846385
-0.000742928861559763,0.000101307449863267,0.384738473847385
-0.000742725892804815,0.000101356864501878,0.384838483848385
-0.000742523197003985,0.000101403043392419,0.384938493849385
-0.000742323905686683,0.000101443321509043,0.385038503850385
-0.000742124137940223,0.000101480309286825,0.385138513851385
-0.00074192535779166,0.000101517450911328,0.385238523852385
-0.000741728577653139,0.00010155218557614,0.385338533853385
-0.000741534487354367,0.00010158714356701,0.385438543854385
-0.000741339841221591,0.000101626771556307,0.385538553855386
-0.000741145041241835,0.000101668156378312,0.385638563856386
-0.000740947427352224,0.000101710211178662,0.385738573857386
-0.000740748944971939,0.000101750777138055,0.385838583858386
-0.000740554929115214,0.000101792747570848,0.385938593859386
-0.000740357161378709,0.00010183822174329,0.386038603860386
-0.000740155085928421,0.000101887467646616,0.386138613861386
-0.000739949333040401,0.000101940147810254,0.386238623862386
-0.000739740225296914,0.000101995478111174,0.386338633863386
-0.000739529221762391,0.000102054128528066,0.386438643864386
-0.000739318317483902,0.000102113974980692,0.386538653865387
-0.000739104554630294,0.000102174332601973,0.386638663866387
-0.000738890216091493,0.000102229762159014,0.386738673867387
-0.000738678483024797,0.000102285946062302,0.386838683868387
-0.000738468481976564,0.000102341688276099,0.386938693869387
-0.000738260818409029,0.000102394611617157,0.387038703870387
-0.000738052852110506,0.000102448532481707,0.387138713871387
-0.000737842980095178,0.000102504770975938,0.387238723872387
-0.000737630795413312,0.000102561351903366,0.387338733873387
-0.000737421077244963,0.000102616895604921,0.387438743874387
-0.000737213810701741,0.000102671402080603,0.387538753875388
-0.000737007238951023,0.00010273007731131,0.387638763876388
-0.000736796051792735,0.000102789586293193,0.387738773877388
-0.000736585251733165,0.000102846400472618,0.387838783878388
-0.00073637483380943,0.000102900549626195,0.387938793879388
-0.000736166430784128,0.00010295528935353,0.388038803880388
-0.000735957630734513,0.00010300845090921,0.388138813881388
-0.000735752393978031,0.000103062485918446,0.388238823882388
-0.000735548392959836,0.00010311468965284,0.388338833883388
-0.00073534706689291,0.000103167617956867,0.388438843884388
-0.000735148882280903,0.000103220650479641,0.388538853885389
-0.000734954434660197,0.000103273112279847,0.388638863886389
-0.000734764800959389,0.000103324665887086,0.388738873887389
-0.000734577777693397,0.000103370909293994,0.388838883888389
-0.000734395846264219,0.000103414269311967,0.388938893889389
-0.000734215537671959,0.000103454239734805,0.389038903890389
-0.000734036499557482,0.000103493088563869,0.389138913891389
-0.000733858717032396,0.000103530835650694,0.389238923892389
-0.000733678934497269,0.000103575461183567,0.389338933893389
-0.000733498794640381,0.000103621987470274,0.389438943894389
-0.000733318783816313,0.000103672111789953,0.38953895389539
-0.000733138906987948,0.000103725799402851,0.38963896389639
-0.000732963774600144,0.000103776767399303,0.38973897389739
-0.000732792170765977,0.000103832400431212,0.38983898389839
-0.000732619083053391,0.000103883988778034,0.38993899389939
-0.000732446357625536,0.000103937467953267,0.39003900390039
-0.000732269900169092,0.000103994475681963,0.39013901390139
-0.000732091229302057,0.000104047369246236,0.39023902390239
-0.00073191358077276,0.000104098893076519,0.39033903390339
-0.000731732319322099,0.000104148297789707,0.39043904390439
-0.000731553588901408,0.000104191260783196,0.390539053905391
-0.00073137577163674,0.000104229543852662,0.390639063906391
-0.000731194187603814,0.00010427233314824,0.390739073907391
-0.000731014628394916,0.000104312105058835,0.390839083908391
-0.000730835024520842,0.000104352194588984,0.390939093909391
-0.000730656562091644,0.000104391599252223,0.391039103910391
-0.000730472456954341,0.000104432929483285,0.391139113911391
-0.000730289279861367,0.000104476319278042,0.391239123912391
-0.000730105497306329,0.000104516120965423,0.391339133913391
-0.000729923555951556,0.000104553252664503,0.391439143914391
-0.000729741723778499,0.000104587625044413,0.391539153915392
-0.000729558750160478,0.000104618965151292,0.391639163916392
-0.000729374645023176,0.000104647307724551,0.391739173917392
-0.00072919254982151,0.000104670985262008,0.391839183918392
-0.000729007973217846,0.000104695893574955,0.391939193919392
-0.000728825838313714,0.00010471973984787,0.392039203920392
-0.000728645375874475,0.000104744266024896,0.392139213921392
-0.000728464863807262,0.000104766385241888,0.392239223922392
-0.000728281696639883,0.000104789258805297,0.392339233923392
-0.000728102182096248,0.000104810782485906,0.392439243924392
-0.000727920875980409,0.000104833765230859,0.392539253925393
-0.000727737177793014,0.000104852822397863,0.392639263926393
-0.000727556700465383,0.000104868028429225,0.392739273927393
-0.000727380689661311,0.000104883636447524,0.392839283928393
-0.000727206525020302,0.000104897944211169,0.392939293929393
-0.000727034176765484,0.000104910971571523,0.393039303930393
-0.000726859907905642,0.000104925363702898,0.393139313931393
-0.000726688318959867,0.000104942405971554,0.393239323932393
-0.000726510566211565,0.000104961760906922,0.393339333933393
-0.000726326699288885,0.000104983403694842,0.393439343934393
-0.000726137685938533,0.000105010848000557,0.393539353935394
-0.000725950409569527,0.000105039428788438,0.393639363936394
-0.000725765083582416,0.000105066585251557,0.393739373937394
-0.000725577683143387,0.000105095771501416,0.393839383938394
-0.000725384907987575,0.000105122337390777,0.393939393939394
-0.000725188683683143,0.000105144903260228,0.394039403940394
-0.000724993670302839,0.000105168948045385,0.394139413941394
-0.000724797555180038,0.000105195072245257,0.394239423942394
-0.000724601633606595,0.000105227017814114,0.394339433943394
-0.000724407166134699,0.000105260094902167,0.394439443944394
-0.000724210892202207,0.000105293936262233,0.394539453945395
-0.000724015327950611,0.000105326070417566,0.394639463946395
-0.000723820716557417,0.000105356869578834,0.394739473947395
-0.00072362165849194,0.000105384174926049,0.394839483948395
-0.000723421617791189,0.000105412378540807,0.394939493949395
-0.000723222589502496,0.000105443316660405,0.395039503950395
-0.000723019174095175,0.000105477009136203,0.395139513951395
-0.000722811292164208,0.000105512478295899,0.395239523952395
-0.000722604730339171,0.000105543669518682,0.395339533953395
-0.000722397677196497,0.000105572721772838,0.395439543954395
-0.000722188291536009,0.000105597843486247,0.395539553955396
-0.000721980484047175,0.000105621868420042,0.395639563956396
-0.000721773257206419,0.000105647392120734,0.395739573957396
-0.000721563618442916,0.000105679233470672,0.395839583958396
-0.000721350019361882,0.000105717427209784,0.395939593959396
-0.000721135164691458,0.000105756687951554,0.396039603960396
-0.00072091792291236,0.000105798440021087,0.396139613961396
-0.000720703043427948,0.000105840867031762,0.396239623962396
-0.000720487151531479,0.000105882797762175,0.396339633963396
-0.000720270902313163,0.000105923304167827,0.396439643964396
-0.000720055948386703,0.0001059646095849,0.396539653965397
-0.000719840786022406,0.000106003567595681,0.396639663966397
-0.000719625420183155,0.00010604019805153,0.396739673967397
-0.000719411225565653,0.000106075711876403,0.396839683968397
-0.00071919287708126,0.00010611610413754,0.396939693969397
-0.000718978354918781,0.000106155613019699,0.397039703970397
-0.000718761058548825,0.000106202089678431,0.397139713971397
-0.000718540913529345,0.000106250154434414,0.397239723972397
-0.000718319120859045,0.000106300566596862,0.397339733973397
-0.000718092151984289,0.000106350125156772,0.397439743974397
-0.000717865143407067,0.000106395847469431,0.397539753975398
-0.000717638105052975,0.000106437768274077,0.397639763976398
-0.000717410724265428,0.00010647670643384,0.397739773977398
-0.000717180087878535,0.000106515728960987,0.397839783978398
-0.00071694626537146,0.000106560329679873,0.397939793979398
-0.000716711882067585,0.000106601898125556,0.398039803980398
-0.000716479076935365,0.000106644761863095,0.398139813981398
-0.00071624781027242,0.000106684503997078,0.398239823982398
-0.000716016702419081,0.00010672052402798,0.398339833983398
-0.000715785763301199,0.000106752841807162,0.398439843984398
-0.000715555573566593,0.000106781214157206,0.398539853985399
-0.000715325165468641,0.000106807616274079,0.398639863986399
-0.000715094990622513,0.000106833060569839,0.398739873987399
-0.000714869406370054,0.000106859040848241,0.398839883988399
-0.000714641598781323,0.000106885745696275,0.398939893989399
-0.000714410342043974,0.000106912470395327,0.399039903990399
-0.000714175323501164,0.000106940460609623,0.399139913991399
-0.000713934126267522,0.000106974163011016,0.399239923992399
-0.000713688070448805,0.000107005200386734,0.399339933993399
-0.000713437240412742,0.000107036069027167,0.399439943994399
-0.00071318398356554,0.000107063280081058,0.3995399539954
-0.000712933883061563,0.000107090143738783,0.3996399639964
-0.00071268582723289,0.000107119181104546,0.3997399739974
-0.000712435096452862,0.00010715501751177,0.3998399839984
-0.000712178990956222,0.000107196680250777,0.3999399939994
-0.000711922220443862,0.00010724224871637,0.4000400040004
-0.000711666581450785,0.000107282447428235,0.4001400140014
-0.000711409056592179,0.000107324000985526,0.4002400240024
-0.000711145338154263,0.000107370452830271,0.4003400340034
-0.000710875555170029,0.000107418671433147,0.4004400440044
-0.0007106008093818,0.000107468790790029,0.400540054005401
-0.000710321259599355,0.000107519341910806,0.400640064006401
-0.000710042225948534,0.000107570404200409,0.400740074007401
-0.00070975869103457,0.000107618632729052,0.400840084008401
-0.000709470103986173,0.000107672578407762,0.400940094009401
-0.00070917971047718,0.000107726315648634,0.401040104010401
-0.000708883778479,0.000107785060358677,0.401140114011401
-0.000708582367545289,0.000107848767872714,0.401240124012401
-0.00070827927422109,0.000107912167692964,0.401340134013401
-0.000707974781386116,0.000107977110945115,0.401440144014401
-0.000707668740156358,0.000108040461137219,0.401540154015402
-0.000707361746068197,0.000108100610320834,0.401640164016402
-0.000707051337571,0.000108165126771888,0.401740174017402
-0.00070673907298506,0.000108228789620575,0.401840184018402
-0.000706424118559458,0.000108297643562283,0.401940194019402
-0.00070610488123406,0.000108365465240744,0.402040204020402
-0.000705781400711246,0.000108432269544522,0.402140214021402
-0.000705460600102585,0.000108494383998338,0.402240224022402
-0.000705138806933143,0.00010855345625353,0.402340234023402
-0.000704813371065637,0.000108612657541627,0.402440244024402
-0.000704484059248243,0.000108670136736598,0.402540254025403
-0.000704151769748504,0.000108727462084849,0.402640264026403
-0.000703819212257358,0.000108780291132582,0.402740274027403
-0.00070348441654155,0.000108829934060393,0.402840284028403
-0.000703147511634156,0.000108876574491613,0.402940294029403
-0.000702808785377773,0.000108922103254827,0.403040304030403
-0.000702468619908149,0.00010896568659903,0.403140314031403
-0.00070212678693643,0.000109008456043246,0.403240324032403
-0.000701781102828896,0.000109047806115541,0.403340334033403
-0.000701438431143374,0.000109086744275132,0.403440344034403
-0.000701098315301811,0.000109127846217338,0.403540354035404
-0.000700754328473157,0.000109168680167965,0.403640364036404
-0.000700411512866337,0.000109211141918395,0.403740374037404
-0.000700068285346727,0.000109254209130802,0.403840384038404
-0.000699724581397958,0.000109294249032976,0.403940394039404
-0.000699378887364743,0.000109335683482956,0.404040404040404
-0.000699027972461894,0.000109379063352119,0.404140414041404
-0.000698671687805145,0.000109425316684622,0.404240424042404
-0.000698314127707816,0.000109468726330569,0.404340434043404
-0.000697954676782161,0.000109512329525962,0.404440444044404
-0.000697597091870758,0.000109558195759747,0.404540454045405
-0.00069723834070049,0.000109605714607494,0.404640464046405
-0.000696875599435821,0.000109656211137327,0.404740474047405
-0.000696511329627643,0.000109704603438458,0.404840484048405
-0.000696147943198444,0.000109756256301818,0.404940494049405
-0.000695785633697756,0.000109809675923309,0.405040504050405
-0.00069542691726707,0.000109862465268664,0.405140514051405
-0.000695062736789332,0.00010991893205175,0.405240524052405
-0.000694698973187011,0.000109973339271139,0.405340534053405
-0.000694335899414568,0.000110024605035782,0.405440544054405
-0.000693965594836684,0.000110077900587165,0.405540554055406
-0.000693594952788228,0.000110127106787939,0.405640564056406
-0.000693221819412095,0.000110173236050505,0.405740574057406
-0.00069284621952253,0.000110216318151477,0.405840584058406
-0.000692464922334002,0.000110256943664439,0.405940594059406
-0.000692079937782146,0.000110300095244575,0.406040604060406
-0.000691695370105794,0.000110340254253888,0.406140614061406
-0.000691310008380902,0.000110384011296174,0.406240624062406
-0.000690920795520109,0.000110432393671538,0.406340634063406
-0.000690530490842413,0.000110480076291772,0.406440644064406
-0.000690139516186201,0.000110527649730119,0.406540654065407
-0.000689750089924859,0.00011057606188244,0.406640664066407
-0.000689359859689297,0.000110626970325149,0.406740674067407
-0.000688971758496511,0.000110675273295754,0.406840684068407
-0.000688583930258015,0.000110719159370946,0.406940694069407
-0.000688200384919314,0.000110764147188549,0.407040704070407
-0.000687821226699328,0.000110810460074793,0.407140714071407
-0.00068744578065657,0.000110856142684901,0.407240724072407
-0.000687072374326318,0.000110898257038992,0.407340734073407
-0.000686699871226322,0.000110939785782295,0.407440744074407
-0.000686328643566993,0.000110981766140683,0.407540754075408
-0.000685957748415524,0.0001110207936308,0.407640764076408
-0.000685584138610232,0.000111057989846247,0.407740774077408
-0.000685206727297187,0.000111100158791283,0.407840784078408
-0.000684825554178767,0.000111147255800558,0.407940794079408
-0.000684440802878651,0.000111190725000075,0.408040804080408
-0.000684052503173794,0.000111230606092386,0.408140814081408
-0.000683663627783658,0.000111273921445182,0.408240824082408
-0.000683274777207595,0.000111317827371392,0.408340834083408
-0.000682887301328148,0.000111360522373646,0.408440844084408
-0.000682503795691914,0.000111402145410273,0.408540854085409
-0.000682123654836655,0.000111443669190607,0.408640864086409
-0.000681738536289096,0.000111489431205645,0.408740874087409
-0.000681351318475461,0.00011154038927633,0.408840884088409
-0.000680962209833587,0.000111597784103744,0.408940894089409
-0.000680570699194561,0.000111655025084266,0.409040904090409
-0.00068017565007639,0.000111711347946054,0.409140914091409
-0.000679779519066912,0.00011176821671625,0.409240924092409
-0.000679381874402231,0.000111822023436459,0.409340934093409
-0.000678986567218162,0.000111873219721765,0.409440944094409
-0.000678590733976961,0.000111924813031384,0.40954095409541
-0.00067819793797176,0.000111971632123657,0.40964096409641
-0.00067780769284772,0.000112018138559174,0.40974097409741
-0.00067741980009277,0.000112066952698605,0.40984098409841
-0.000677033485509477,0.000112112684936859,0.40994099409941
-0.000676648098970511,0.000112154332787474,0.41004100410041
-0.000676265526341402,0.000112194809416168,0.41014101410141
-0.000675881787453343,0.000112242263747375,0.41024102410241
-0.00067549717014893,0.000112288705666526,0.41034103410341
-0.000675112488328149,0.000112337514843159,0.41044104410441
-0.000674724635275666,0.000112387837674909,0.410541054105411
-0.0006743355365593,0.000112434810614247,0.410641064106411
-0.000673945812529767,0.000112481808367401,0.410741074107411
-0.000673555468149606,0.000112528825971744,0.410841084108411
-0.00067316578878525,0.000112575253002502,0.410941094109411
-0.000672777583373717,0.00011262268251955,0.411041104110411
-0.000672392142243894,0.000112669615756336,0.411141114111411
-0.000672003787948179,0.000112720281021627,0.411241124112411
-0.000671614838115995,0.000112772201876394,0.411341134113411
-0.00067122531756133,0.000112827442846788,0.411441144114411
-0.000670834362756393,0.000112881487781619,0.411541154115412
-0.000670441988589492,0.000112934356531905,0.411641164116412
-0.000670051142966186,0.000112986887811447,0.411741174117412
-0.000669663399095332,0.000113040615126725,0.411841184118412
-0.000669271997638022,0.000113099151399103,0.411941194119412
-0.000668878973343794,0.00011316120629935,0.412041204120412
-0.000668485447806421,0.00011322380214538,0.412141214121412
-0.000668091435914209,0.000113286929011254,0.412241224122412
-0.000667697716827476,0.000113354403293548,0.412341234123412
-0.000667303893521825,0.000113422686512688,0.412441244124412
-0.000666912779907112,0.000113491193058058,0.412541254125413
-0.000666525338767334,0.000113560756680834,0.412641264126413
-0.000666141535362821,0.000113631362492281,0.412741274127413
-0.000665757568185735,0.000113703576252167,0.412841284128413
-0.000665369516621095,0.000113781283836063,0.412941294129413
-0.000664979484897604,0.000113859621696096,0.413041304130413
-0.000664590902312948,0.000113935969471596,0.413141314131413
-0.000664202210546576,0.000114013860679342,0.413241324132413
-0.000663818779352303,0.000114091454118724,0.413341334133413
-0.000663436668263959,0.000114169613317704,0.413441344134413
-0.000663056537334381,0.00011424931098596,0.413541354135414
-0.000662678361749496,0.00011433433374294,0.413641364136414
-0.000662301451679682,0.000114419847817385,0.413741374137414
-0.000661926779834359,0.000114507257682865,0.413841384138414
-0.00066155569113353,0.000114595674997778,0.413941394139414
-0.000661186150827486,0.00011468264317377,0.414041404140414
-0.00066081811425105,0.000114770827236686,0.414141414141414
-0.000660449050374164,0.000114860445549959,0.414241424142414
-0.000660082150279808,0.000114950927391194,0.414341434143414
-0.000659719250205448,0.000115039776470002,0.414441444144414
-0.000659360196304191,0.000115125662754772,0.414541454145415
-0.000659004085345525,0.000115207067627589,0.414641464146415
-0.000658650158020664,0.000115287653637622,0.414741474147415
-0.000658295267911807,0.000115367936916838,0.414841484148415
-0.000657946174358033,0.00011544822515868,0.414941494149415
-0.00065759618253663,0.000115528374442192,0.415041504150415
-0.000657251947567845,0.000115608528688331,0.415141514151415
-0.00065691340493514,0.000115688692860236,0.415241524152415
-0.000656570837468451,0.000115774837210817,0.415341534153415
-0.000656226860565478,0.000115860872379682,0.415441544154415
-0.000655881489114528,0.000115946813255224,0.415541554155416
-0.000655535278949775,0.000116033300039346,0.415641564156416
-0.000655192284681989,0.00011611903744002,0.415741574157416
-0.000654843920660302,0.000116209251289848,0.415841584158416
-0.000654494623631489,0.000116301638847715,0.415941594159416
-0.000654143629323709,0.000116396353960685,0.416041604160416
-0.000653790565526724,0.000116494205565604,0.416141614161416
-0.000653437452101764,0.000116589352442641,0.416241624162416
-0.00065308307812453,0.000116686385184948,0.416341634163416
-0.000652727825730942,0.000116785522156129,0.416441644164416
-0.00065237405225306,0.000116884773271995,0.416541654165417
-0.00065201997108122,0.000116984074015664,0.416641664166417
-0.000651665894872263,0.000117084600572025,0.416741674167417
-0.00065131572438998,0.000117186625895282,0.416841684168417
-0.000650967206521399,0.000117288214491674,0.416941694169417
-0.000650617735794417,0.000117390135595841,0.417041704170417
-0.000650270289891463,0.000117492538092048,0.417141714171417
-0.000649921255891259,0.000117590419473924,0.417241724172417
-0.000649570326099933,0.000117684142026027,0.417341734173417
-0.000649216498031193,0.000117775502283616,0.417441744174417
-0.000648862228272878,0.000117865130522484,0.417541754175418
-0.000648504082564588,0.000117951389017579,0.417641764176418
-0.000648145723455835,0.000118035662391111,0.417741774177418
-0.000647787091392879,0.00011812098291611,0.417841784178418
-0.000647423362530226,0.000118207827022165,0.417941794179418
-0.000647057425219866,0.000118294358471292,0.418041804180418
-0.000646695909767803,0.000118382741046451,0.418141814181418
-0.000646332553115475,0.000118473421399928,0.418241824182418
-0.000645968377600448,0.000118567049658707,0.418341834183418
-0.000645602827388806,0.000118660856578539,0.418441844184418
-0.000645239098526153,0.000118754732977707,0.418541854185419
-0.00064487199991964,0.000118846549813178,0.418641864186419
-0.000644501561346138,0.000118936317010547,0.418741874187419
-0.000644130125248972,0.000119026640042091,0.418841884188419
-0.000643757249938737,0.000119114471745872,0.418941894189419
-0.00064338581384157,0.000119204894033538,0.419041904190419
-0.000643009707745976,0.000119299480113602,0.419141914191419
-0.000642628435371435,0.000119398299465402,0.419241924192419
-0.000642242468184479,0.000119502667231982,0.419341934193419
-0.000641855131263533,0.000119611000278892,0.419441944194419
-0.000641472399824647,0.000119718822156975,0.41954195419542
-0.000641086918992445,0.000119831130409807,0.41964196419642
-0.000640702887298905,0.000119946312126152,0.41974197419742
-0.00064032092013186,0.000120058253131629,0.41984198419842
-0.00063993711176455,0.000120170362872391,0.41994199419942
-0.000639550305863706,0.000120281132655948,0.42004200420042
-0.000639161053300447,0.000120394115850095,0.42014201420142
-0.000638772927293674,0.000120507644952822,0.42024202420242
-0.000638385917917876,0.00012062171500116,0.42034203420342
-0.000638002526426068,0.000120736529469977,0.42044204420442
-0.000637622713115958,0.000120852088359444,0.420542054205421
-0.000637241803026061,0.000120968208045712,0.420642064206421
-0.000636862039344011,0.000121084094480155,0.420742074207421
-0.000636483099487285,0.000121200536748774,0.420842084208421
-0.000636104983456055,0.000121317524925629,0.420942094209421
-0.00063572266392996,0.000121435872910879,0.421042104210421
-0.00063533664215206,0.000121558414465485,0.421142114211421
-0.000634950769258342,0.000121683889037172,0.421242124212421
-0.000634563119680812,0.000121812068337085,0.421342134213421
-0.00063417898376844,0.000121938853089021,0.421442144214421
-0.000633794698971886,0.000122063553463273,0.421542154215422
-0.0006334087913385,0.000122190204219505,0.421642164216422
-0.000633021791888297,0.000122313058430695,0.421742174217422
-0.000632633586476678,0.00012243119301531,0.421842184218422
-0.00063224742077748,0.000122547292850388,0.421942194219422
-0.000631860550360183,0.000122661933621122,0.422042204220422
-0.000631477193608044,0.000122772256752392,0.422142214221422
-0.000631090223934625,0.000122881140670679,0.422242224222422
-0.000630704058235427,0.000122989424089441,0.422342234223422
-0.000630316909901043,0.000123094258359671,0.422442244224422
-0.000629928515902862,0.000123195216679927,0.422542254225423
-0.000629541054911894,0.000123297286668361,0.422642264226423
-0.000629154521965254,0.000123400458399207,0.422742274227423
-0.000628765065927041,0.000123500220683727,0.422842284228423
-0.000628372731462606,0.000123596603298707,0.422942294229423
-0.000627981146381532,0.000123691333300069,0.423042304230423
-0.000627587496773964,0.000123789988879381,0.423142314231423
-0.000627193618877542,0.000123888644458692,0.423242324232423
-0.000626801125603329,0.000123986237997972,0.423342334233423
-0.000626410657153146,0.000124087489123621,0.423442344234423
-0.000626015692402618,0.000124190219164977,0.423542354235424
-0.000625615898843799,0.000124296601829906,0.423642364236424
-0.00062521132114204,0.000124406602378997,0.423742374237424
-0.000624808490347308,0.000124516518560359,0.423842384238424
-0.000624409768754203,0.000124622931002072,0.423942394239424
-0.00062401025807527,0.000124725209428343,0.424042404240424
-0.000623606955814092,0.000124828043688446,0.424142414241424
-0.000623199732937848,0.00012493113601436,0.424242424242424
-0.000622788991433649,0.000125036679965486,0.424342434243424
-0.00062237692982352,0.000125145375297126,0.424442444244424
-0.00062196807914756,0.000125249152490121,0.424542454245425
-0.000621558151543176,0.000125353435888973,0.424642464246425
-0.00062114780706329,0.00012545755055254,0.424742474247425
-0.000620736862084137,0.000125563620560885,0.424842484248425
-0.000620322860017708,0.000125672236487765,0.424942494249425
-0.000619910053987015,0.000125778137760652,0.425042504250425
-0.000619497198328347,0.000125879954646072,0.425142514251425
-0.000619083136708263,0.000125980128843297,0.425242524252425
-0.000618667819498788,0.000126076114434136,0.425342534253425
-0.000618251251662806,0.000126167956083595,0.425442544254425
-0.000617830063456285,0.000126263554575544,0.425542554255426
-0.000617408369043822,0.000126357684077727,0.425642564256426
-0.000616987925257865,0.000126450205631297,0.425742574257426
-0.000616570622926828,0.000126537481501246,0.425842584258426
-0.00061615249677038,0.000126622295820217,0.425942594259426
-0.000615730916502344,0.000126704742881876,0.426042604260426
-0.000615308834991163,0.000126785845023705,0.426142614261426
-0.000614887413532904,0.000126867135752009,0.426242624262426
-0.000614469073975821,0.000126947607617701,0.426342634263426
-0.00061405500739294,0.000127027920673702,0.426442644264426
-0.000613642409800083,0.000127108347874044,0.426542654265427
-0.000613231256383093,0.000127184804831432,0.426642664266427
-0.000612819780383925,0.000127261663775759,0.426742674267427
-0.000612407877583573,0.000127338765897677,0.426842684268427
-0.000611991309747505,0.000127419763820587,0.426942694269427
-0.000611574429254853,0.000127501724527408,0.427042704270427
-0.000611152625660673,0.000127588325455871,0.427142714271427
-0.000610728479622998,0.000127678926404417,0.427242724272427
-0.000610303996114751,0.00012776917003103,0.427342734273427
-0.000609883319077056,0.00012785744838727,0.427442744274427
-0.000609464453462756,0.000127945051802196,0.427542754275428
-0.000609046039463625,0.000128035067139782,0.427642764276428
-0.000608632126727723,0.000128126998119766,0.427742774277428
-0.000608221960908717,0.000128216234297292,0.427842784278428
-0.000607811412953877,0.000128306358816594,0.427942794279428
-0.00060739757962282,0.00012839557017996,0.428042804280428
-0.000606984455972659,0.000128485352265721,0.428142814281428
-0.000606570850930543,0.000128573303076985,0.428242824282428
-0.000606153791776925,0.000128661318404616,0.428342834283428
-0.000605736692920841,0.00012874846524166,0.428442844284428
-0.000605318199516951,0.000128836574862442,0.428542854285429
-0.000604898356230261,0.000128927910306044,0.428642864286429
-0.000604478299543109,0.000129016451690893,0.428742874287429
-0.00060405600959409,0.000129105811938355,0.428842884288429
-0.00060363942686963,0.000129193306171564,0.428942894289429
-0.000603222288311166,0.000129279410819766,0.429042904290429
-0.000602803457436534,0.000129366056413579,0.429142914291429
-0.000602382785361636,0.000129449555589503,0.429242924292429
-0.000601961552489938,0.000129534335169064,0.429342934293429
-0.000601537877918623,0.000129624335618257,0.429442944294429
-0.000601112932869611,0.000129720266618153,0.42954295429543
-0.000600688206183859,0.000129818108297649,0.42964296429643
-0.000600263861634114,0.000129916004567917,0.42974297429743
-0.000599839968699452,0.00013001211919149,0.42984298429843
-0.000599414929357116,0.000130108655653536,0.42994299429943
-0.000598988331694315,0.000130210164844997,0.43004300430043
-0.000598561475965788,0.000130311162867804,0.43014301430143
-0.00059813325050327,0.000130415103833288,0.43024302430243
-0.000597707044901984,0.000130516459177856,0.43034303430343
-0.000597284457184774,0.000130622375339307,0.43044304430443
-0.000596865065513341,0.000130727571894096,0.430543054305431
-0.000596444909570067,0.000130829180341678,0.430643064306431
-0.000596026436017282,0.000130929017068332,0.430743074307431
-0.000595609634929475,0.000131027106887874,0.430843084308431
-0.000595188362355311,0.000131129504421284,0.430943094309431
-0.000594766538909942,0.000131233008660075,0.431043104310431
-0.000594340457378764,0.000131341053864388,0.431143114311431
-0.000593911973850435,0.000131454091649479,0.431243124312431
-0.000593485118121908,0.000131569243588866,0.431343134313431
-0.000593056416230232,0.000131689973719992,0.431443144314431
-0.00059262869697383,0.000131808207560901,0.431543154315432
-0.000592198670013513,0.000131926902942317,0.431643164316432
-0.000591769347771382,0.000132047310491264,0.431743174317432
-0.000591342095018456,0.000132166968656763,0.431843184318432
-0.000590919055686075,0.000132285346418798,0.431943194319432
-0.000590497673930282,0.000132404850737404,0.432043204320432
-0.00059007793486251,0.000132525471686814,0.432143214321432
-0.000589657674700318,0.00013264437054327,0.432243224322432
-0.000589232719725625,0.000132766609366887,0.432343234323432
-0.000588811079904019,0.000132883379180482,0.432443244324432
-0.000588392055480028,0.000132996044755247,0.432543254325433
-0.000587976738270553,0.00013310390633571,0.432643264326433
-0.000587563455810702,0.0001332079763341,0.432743274327433
-0.000587150823478178,0.000133318746117828,0.432843284328433
-0.000586737575757994,0.000133430260322036,0.432943294329433
-0.000586325672957642,0.000133537327853873,0.433043304330433
-0.000585913338393309,0.000133644350720706,0.433143314331433
-0.000585499222182453,0.000133756078325376,0.433243324332433
-0.000585086594812726,0.000133869930010282,0.433343334333433
-0.000584673079101137,0.000133979980187347,0.433443344334433
-0.00058426134503607,0.000134088953435989,0.433543354335434
-0.000583848692852356,0.000134197956461587,0.433643364336434
-0.00058343702826654,0.000134307113333906,0.433743374337434
-0.000583028098185821,0.000134413689548279,0.433843384338434
-0.000582621267371006,0.000134520603233224,0.433943394339434
-0.000582218039551962,0.000134629149680768,0.434043404340434
-0.000581812191372419,0.000134742678783323,0.434143414341434
-0.000581408918888112,0.000134850178079227,0.434243424342434
-0.000581004107934528,0.000134953950309425,0.434343434343434
-0.000580594443358753,0.000135060025280568,0.434443444344434
-0.000580181552960417,0.000135162740433359,0.434543454345435
-0.000579769064549191,0.000135265961792179,0.434643464346435
-0.000579357012864743,0.000135368726573117,0.434743474347435
-0.000578945392944276,0.000135471044701768,0.434843484348435
-0.000578536323904884,0.000135573829333896,0.434943494349435
-0.00057813206878539,0.00013567792910907,0.435043504350435
-0.000577732577957733,0.000135783334101696,0.435143514351435
-0.000577333052390322,0.000135887820975588,0.435243524352435
-0.000576935194325092,0.00013599427808265,0.435343534353435
-0.000576538725844956,0.000136100834445661,0.435443544354435
-0.000576141512944256,0.000136205807674392,0.435543554355436
-0.000575746215685868,0.000136311530286399,0.435643564356436
-0.000575351633071174,0.000136419729337605,0.435743574357436
-0.000574956792390755,0.000136525084702255,0.435843584358436
-0.000574564830136559,0.000136628395391602,0.435943594359436
-0.000574168192921137,0.000136733224698862,0.436043604360436
-0.000573766925409582,0.000136839557735816,0.436143614361436
-0.000573368804315743,0.000136944932951657,0.436243624362436
-0.000572972946260469,0.000137052149367762,0.436343634363436
-0.000572573455432726,0.000137161782669325,0.436443644364436
-0.00057217204896267,0.000137276095894911,0.436543654365437
-0.000571769401791702,0.000137385833415392,0.436643664366437
-0.000571365757097069,0.00013749475207309,0.436743674367437
-0.000570963586355259,0.000137603104971361,0.436843684368437
-0.00057056557444305,0.000137712048443045,0.436943694369437
-0.000570165790809913,0.000137826867874831,0.437043704370437
-0.000569764334711797,0.000137941831227744,0.437143714371437
-0.000569364109389084,0.000138057117163007,0.437243724372437
-0.000568963988285289,0.000138171470090972,0.437343734373437
-0.000568567490028369,0.000138290339170643,0.437443744374437
-0.000568174321812843,0.00013841360529471,0.437543754375438
-0.000567783654850503,0.000138537571173906,0.437643764376438
-0.000567391940736523,0.000138660896851542,0.437743774377438
-0.000566998583934435,0.000138780346579204,0.437843784378438
-0.000566604199831898,0.00013889920573328,0.437943794379438
-0.00056620919537899,0.000139017260913136,0.438043804380438
-0.000565813580501049,0.00013913451708157,0.438143814381438
-0.000565414779503099,0.000139249490360077,0.438243824382438
-0.000565017958663913,0.000139359322173883,0.438343834383438
-0.000564619653946311,0.000139469883519774,0.438443844384438
-0.000564219954680816,0.000139574941116062,0.438543854385439
-0.000563817332323835,0.000139682882101456,0.438643864386439
-0.000563412114420344,0.000139794579929513,0.438743874387439
-0.000563004296007632,0.000139911240561392,0.438843884388439
-0.000562598710856699,0.000140029062489424,0.438943894389439
-0.000562195716289393,0.000140147202036837,0.439043904390439
-0.000561795669627646,0.000140262765889101,0.439143914391439
-0.000561398714792672,0.000140373337160588,0.439243924392439
-0.000561007099934814,0.000140483293044502,0.439343934393439
-0.000560620765500244,0.000140592628577701,0.439443944394439
-0.000560230763553623,0.000140697447959539,0.43954395439544
-0.00055983917847255,0.00014080244103946,0.43964396439644
-0.000559447350214143,0.000140903662388324,0.43974397439744
-0.00055905813735335,0.000141008625691288,0.43984398439844
-0.000558671529964576,0.00014111729620894,0.43994399439944
-0.000558286436231091,0.00014122154486821,0.44004400440044
-0.000557898851169928,0.000141330036724982,0.44014401440144
-0.000557515851739721,0.00014144094546704,0.44024402440244
-0.000557136609152006,0.000141550598619793,0.44034403440344
-0.000556761078741605,0.000141659011071633,0.44044404440444
-0.000556383548321249,0.000141770723788083,0.440544054405441
-0.000556007998059658,0.000141879513412874,0.440644064406441
-0.00055563125672513,0.000141984680190878,0.440744074407441
-0.000555251835476535,0.000142093916468128,0.440844084408441
-0.000554873992399508,0.000142207951776884,0.440944094409441
-0.000554498968195136,0.000142323336968096,0.441044104410441
-0.000554126733086547,0.000142440062116514,0.441144114411441
-0.000553753073653281,0.00014255717436365,0.441244124412441
-0.000553381463858032,0.000142670013636498,0.441344134413441
-0.000553011898738001,0.000142781076225621,0.441444144414441
-0.000552641092916971,0.000142888486190999,0.441544154415442
-0.000552267001719725,0.000142993424679976,0.441644164416442
-0.000551896146270635,0.000143097420236231,0.441744174417442
-0.000551529112180661,0.00014320235872538,0.441844184418442
-0.000551166073147714,0.000143309068935284,0.441944194419442
-0.000550805565144825,0.00014341644416108,0.442044204420442
-0.000550448451699868,0.000143523675465578,0.442144214421442
-0.000550096286170427,0.000143630316196318,0.442244224422442
-0.000549744438260366,0.000143736157915808,0.442344234423442
-0.000549395002273052,0.00014384267457644,0.442444244424442
-0.000549047610960957,0.000143949618038169,0.442544254425443
-0.000548696710946501,0.000144054085060871,0.442644264426443
-0.00054834943874163,0.000144159495016294,0.442744274427443
-0.000548003481679892,0.00014425958980876,0.442844284428443
-0.00054765629384275,0.000144359014622537,0.442944294429443
-0.000547307880193089,0.000144457784346362,0.443044304430443
-0.000546957957850936,0.000144556683103093,0.443144314431443
-0.000546611608727682,0.00014465268854495,0.443244324432443
-0.000546270996605771,0.000144748966941183,0.443344334433443
-0.000545936300146084,0.000144845721766488,0.443444344434443
-0.000545596839394645,0.000144944332680623,0.443544354435444
-0.000545257820332782,0.000145039385264164,0.443644364436444
-0.00054491726280173,0.000145130953959418,0.443744374437444
-0.000544573434782853,0.00014522273109251,0.443844384438444
-0.000544230887167353,0.000145309322095378,0.443944394439444
-0.000543891312271401,0.000145397744372916,0.444044404440444
-0.000543551920999299,0.000145488806862314,0.444144414441444
-0.000543213651320798,0.000145582425195498,0.444244424442444
-0.000542876145914138,0.000145678331381406,0.444344434443444
-0.000542539672770638,0.000145771021670434,0.444444444444444
-0.000542202489946243,0.000145864342235426,0.444544454445445
-0.00054186132695304,0.00014595937000498,0.444644464446445
-0.000541520933194475,0.000146050903960652,0.444744474447445
-0.000541178817342957,0.000146139936663138,0.444844484448445
-0.000540839788355499,0.000146225356444258,0.444944494449445
-0.000540499811472437,0.000146308140976661,0.445044504450445
-0.000540158107533624,0.000146388508623434,0.445144514451445
-0.000539818751001104,0.000146466672785212,0.445244524452445
-0.000539481722023601,0.000146542653313356,0.445344534453445
-0.000539145551611177,0.000146618613990311,0.445444544454445
-0.000538807678956988,0.000146699775685709,0.445544554455446
-0.000538471116483049,0.000146780426212281,0.445644564456446
-0.000538130975827499,0.000146861319916272,0.445744574457446
-0.000537789108116197,0.00014694294811532,0.445844584458446
-0.000537448307407725,0.00014702557383786,0.445944594459446
-0.000537105799494692,0.000147105782674942,0.446044604460446
-0.000536761470232583,0.000147187525018503,0.446144614461446
-0.000536419488376768,0.00014727017555503,0.446244624462446
-0.000536078211239138,0.00014735272187281,0.446344634463446
-0.000535739901858172,0.000147437134204843,0.446444644464446
-0.000535402704145384,0.000147524161934404,0.446544654465447
-0.000535064062256643,0.000147611075519623,0.446644664466447
-0.000534730184659568,0.00014769759208053,0.446744674467447
-0.000534392173046879,0.000147786193018948,0.446844684468447
-0.000534052196163903,0.000147876089249395,0.446944694469447
-0.000533711231682857,0.000147968978050493,0.447044704470447
-0.000533362837884385,0.000148063489688424,0.447144714471447
-0.000533013932917087,0.000148160095629633,0.447244724472447
-0.000532668392730851,0.000148254264834195,0.447344734473447
-0.000532321224744899,0.000148344672233296,0.447444744474447
-0.000531970165920752,0.000148436811651118,0.447544754475448
-0.000531616179042236,0.000148532340663903,0.447644764476448
-0.000531261040793161,0.000148627249326146,0.447744774477448
-0.000530904329335315,0.000148719621995621,0.447844784478448
-0.000530546059557003,0.000148809478523516,0.447944794479448
-0.000530186434933179,0.000148895101779676,0.448044804480448
-0.000529825718492538,0.000148979355302019,0.448144814481448
-0.000529466436302255,0.000149058492173474,0.448244824482448
-0.000529103655335206,0.000149134462776024,0.448344834483448
-0.000528737564177867,0.000149207589691846,0.448444844484448
-0.000528368033797418,0.000149277609892505,0.448544854485449
-0.000527995098933527,0.000149344553154611,0.448644864486449
-0.000527618789362979,0.000149408444292326,0.448744874487449
-0.000527239298635047,0.000149469615813593,0.448844884488449
-0.000526856656526688,0.000149528082606635,0.448944894489449
-0.0005264708928146,0.000149583869485609,0.449044904490449
-0.000526081883428761,0.00014963672334733,0.449144914491449
-0.000525696060163017,0.000149688535020381,0.449244924492449
-0.000525309740616926,0.000149738048915114,0.449344934493449
-0.000524925639444222,0.0001497866149145,0.449444944494449
-0.000524544327367302,0.000149833955101022,0.44954495449545
-0.000524157799383373,0.00014988502731622,0.44964496449645
-0.000523772035671371,0.000149937216162394,0.44974497449745
-0.000523388659067956,0.000149990367792478,0.44984498449845
-0.000523005113729255,0.000150046015712952,0.44994499449945
-0.000522620258210306,0.000150102641305729,0.45004500450045
-0.000522230807134891,0.000150161842593826,0.45014501450145
-0.000521841266729036,0.000150222751086312,0.45024502450245
-0.000521456986895366,0.000150283525583267,0.45034503450345
-0.000521071848496617,0.000150344017200251,0.45044504450445
-0.000520685856495588,0.000150404230900406,0.450545054505451
-0.000520296777630499,0.000150461744835132,0.450645064506451
-0.000519910532526455,0.000150517948589609,0.450745074507451
-0.000519521205521149,0.000150571492281036,0.450845084508451
-0.000519134126666014,0.000150624058300333,0.450945094509451
-0.000518748402656392,0.000150677428293678,0.451045104510451
-0.000518359715852817,0.000150730034015354,0.451145114511451
-0.000517969902492758,0.000150783220385021,0.451245124512451
-0.000517583091629031,0.000150836659857702,0.451345134513451
-0.000517199635620856,0.000150889657640893,0.451445144514451
-0.000516816437678408,0.000150940437050697,0.451545154515452
-0.000516431989109366,0.000150996655693567,0.451645164516452
-0.00051604382836301,0.000151058343346286,0.451745174517452
-0.000515659141579346,0.000151119852338297,0.451845184518452
-0.000515274956039,0.000151186616939523,0.451945194519452
-0.000514888055844832,0.000151254339361862,0.452045204520452
-0.000514500584928182,0.000151322711911529,0.452145214521452
-0.000514112161153217,0.00015138801744841,0.452245224522452
-0.000513725940863161,0.000151452007842246,0.452345234523452
-0.000513339809903631,0.000151521894047201,0.452445244524452
-0.000512953857604982,0.00015159165121925,0.452545254525453
-0.000512564510748485,0.0001516577210278,0.452645264526453
-0.00051217338224538,0.000151729954639048,0.452745274527453
-0.000511787117290147,0.000151803617537684,0.452845284528453
-0.00051140567618032,0.000151878694835488,0.452945294529453
-0.000511029004325042,0.000151955181569661,0.453045304530453
-0.000510650233203687,0.000152036715475384,0.453145314531453
-0.000510275035301232,0.000152118363525621,0.453245324532453
-0.000509903375877922,0.000152200125720372,0.453345334533453
-0.000509535215231377,0.000152281992133869,0.453445344534453
-0.000509161327509085,0.000152361024786406,0.453545354535454
-0.000508786347969975,0.00015244002269936,0.453645364536454
-0.000508411135179042,0.000152520529304634,0.453745374537454
-0.00050803966930509,0.000152600961467946,0.453845384538454
-0.000507669746863212,0.000152681929613899,0.453945394539454
-0.000507304702857513,0.000152763299747134,0.454045404540454
-0.00050694448269722,0.000152845061941885,0.454145414541454
-0.00050658317072011,0.000152926337781796,0.454245424542454
-0.000506220657744468,0.000153004422538815,0.454345434543454
-0.000505857926405394,0.000153083604075447,0.454445444544454
-0.000505491889838999,0.000153159912148568,0.454545454545455
-0.000505127168415564,0.000153232120945657,0.454645464546455
-0.000504763126896327,0.000153301024515512,0.454745474547455
-0.000504397492316956,0.00015336579406958,0.454845484548455
-0.00050403027956593,0.000153426474273211,0.454945494549455
-0.000503660878218473,0.000153492355495286,0.455045504550455
-0.000503290166690681,0.000153564941465498,0.455145514551455
-0.000502921197107119,0.000153638063418523,0.455245524552455
-0.000502552252337544,0.000153711026561857,0.455345534553455
-0.000502183327419245,0.000153783830895501,0.455445544554455
-0.000501814422352135,0.000153856471456657,0.455545554555456
-0.000501447030940143,0.000153924109511268,0.455645564556456
-0.000501080656903091,0.000153987702880791,0.455745574557456
-0.000500716937966032,0.000154047147346307,0.455845584558456
-0.000500349129678537,0.000154108393309537,0.455945594559456
-0.00049997414517663,0.000154171574766355,0.456045604560456
-0.000499594416234162,0.000154240354265929,0.456145614561456
-0.000499213481330278,0.000154309560566772,0.456245624562456
-0.000498832268509479,0.000154379635358202,0.456345634563456
-0.000498450782734389,0.000154450568714797,0.456445644564456
-0.000498068612092304,0.000154521288670757,0.456545654565457
-0.000497686416636318,0.000154592331208895,0.456645664566457
-0.000497301407270475,0.000154668723649744,0.456745674567457
-0.000496914874323749,0.000154746525526964,0.456845684568457
-0.000496523711081062,0.000154829796414033,0.456945694569457
-0.000496128617297542,0.00015491448170027,0.457045704570457
-0.000495730987521339,0.000155001420099477,0.457145714571457
-0.00049532986889388,0.000155089777860476,0.457245724572457
-0.000494934035652679,0.000155179351508572,0.457345734573457
-0.0004945388624644,0.000155271133604461,0.457445744574457
-0.000494147520560659,0.000155361838771754,0.457545754575458
-0.000493754818848696,0.000155453983152373,0.457645764576458
-0.000493357447138305,0.00015554776029542,0.457745774577458
-0.000492959221825548,0.000155638222285293,0.457845784578458
-0.000492560142910509,0.000155725398899122,0.457945794579458
-0.000492156458513497,0.000155814257903524,0.458045804580458
-0.000491754620279546,0.000155897950628893,0.458145814581458
-0.000491347923460521,0.000155985320791995,0.458245824582458
-0.000490937931339684,0.000156068676046793,0.458345834583458
-0.000490525581886959,0.000156156309238503,0.458445844584458
-0.000490110522743296,0.0001562428456506,0.458545854585459
-0.000489696907775585,0.000156331317556285,0.458645864586459
-0.000489290270510215,0.000156419829164177,0.458745874587459
-0.000488887881404973,0.000156506509497572,0.458845884588459
-0.000488482683352757,0.00015659209801415,0.458945894589459
-0.000488077167681075,0.000156675051281838,0.459045904590459
-0.00048766870906663,0.000156755761362152,0.459145914591459
-0.000487257381951557,0.000156833578127591,0.459245924592459
-0.000486847479161161,0.00015691508225653,0.459345934593459
-0.000486443194264882,0.000156998993345332,0.459445944594459
-0.000486042164967862,0.00015707748008946,0.45954595459546
-0.000485641294480706,0.000157157063613203,0.45964596459646
-0.000485240017043556,0.000157239743926687,0.45974597459746
-0.000484842953026952,0.000157323163697852,0.45984598459846
-0.000484449630964532,0.000157406672799543,0.45994599459946
-0.000484056666223959,0.000157487660796859,0.46004600460046
-0.00048366269899701,0.00015756529393862,0.46014601460146
-0.000483265719348049,0.00015764005857984,0.46024602460246
-0.000482863995258526,0.000157715666897659,0.46034603460346
-0.000482465859276294,0.000157792297553131,0.46044604460446
-0.000482067713368382,0.000157865414543358,0.460546054605461
-0.000481669974410463,0.000157936104722533,0.460646064606461
-0.000481277734239265,0.000158007534359389,0.460746074607461
-0.000480890580942083,0.00015808123199778,0.460846084608461
-0.000480499794872518,0.000158159559932218,0.460946094609461
-0.00048011094429637,0.000158238374221322,0.461046104610461
-0.000479727671911873,0.000158316558234462,0.461146114611461
-0.000479344235754889,0.000158390409719573,0.461246124612461
-0.000478961965856769,0.000158460147040433,0.461346134613461
-0.000478578693472272,0.00015852680742274,0.461446144614461
-0.000478198061299463,0.00015859770603958,0.461546154615462
-0.000477814679733251,0.000158669522775326,0.461646164616462
-0.00047743069270506,0.000158742808500839,0.461746174617462
-0.000477045420310523,0.000158813761708624,0.461846184618462
-0.000476663865056182,0.000158886208720335,0.461946194619462
-0.00047628452817523,0.000158960343085417,0.462046204620462
-0.000475906635470229,0.000159036760340254,0.462146214621462
-0.000475525889152906,0.000159118477869827,0.462246224622462
-0.000475147351283376,0.000159201733868504,0.462346234623462
-0.000474771572732758,0.000159287575487925,0.462446244624462
-0.00047440041455268,0.000159373491549479,0.462546254625463
-0.000474032055393979,0.000159454712798618,0.462646264626463
-0.0004736650312296,0.00015953178514358,0.462746274627463
-0.000473299719232493,0.000159609353768975,0.462846284628463
-0.000472933062315556,0.000159686421151138,0.462946294629463
-0.000472568469925027,0.000159766565471854,0.463046304630463
-0.000472204418480109,0.000159847543543402,0.463146314631463
-0.000471845538276936,0.000159930933537954,0.463246324632463
-0.000471482871454401,0.000160016129992845,0.463346334633463
-0.00047111685473911,0.000160099058446546,0.463446344634463
-0.000470750421148316,0.000160182716432333,0.463546354635464
-0.00047038011160772,0.000160271575436564,0.463646364636464
-0.00047000954896411,0.000160358722273608,0.463746374637464
-0.000469636748095837,0.000160449968386683,0.463846384638464
-0.000469266716472243,0.000160541100355073,0.463946394639464
-0.000468897875921586,0.000160632659124732,0.464046404640464
-0.000468528886486834,0.000160725190604069,0.464146414641464
-0.000468161465298057,0.00016081887841659,0.464246424642464
-0.000467790902654447,0.000160911414858552,0.464346434643464
-0.00046742107450572,0.000161000447561038,0.464446444644464
-0.000467047707877935,0.000161085604313549,0.464546454645465
-0.000466674083184251,0.000161166364021837,0.464646464646465
-0.000466300205387554,0.000161242771351251,0.464746474647465
-0.00046592563776115,0.000161319749402888,0.464846484648465
-0.000465549888987403,0.000161393407338727,0.464946494649465
-0.000465171455336791,0.000161471442467771,0.465046504650465
-0.000464790063854939,0.000161552916819753,0.465146514651465
-0.000464407382044114,0.000161629597103199,0.465246524652465
-0.000464027618362064,0.000161701681830351,0.465346534653465
-0.000463646415466773,0.000161769602764933,0.465446544654465
-0.000463263574846258,0.000161838660181509,0.465546554655466
-0.000462875969933905,0.000161909568723944,0.465646564656466
-0.000462483650357862,0.000161982318466816,0.465746574657466
-0.000462084531740444,0.000162057187326782,0.465846584658466
-0.000461678643858436,0.000162134815505918,0.465946594659466
-0.000461268051238333,0.000162213927563214,0.466046604660466
-0.000460853250160481,0.00016229746644169,0.466146614661466
-0.00046044032005968,0.000162382226170061,0.466246624662466
-0.000460029236122026,0.00016246819682256,0.466346634663466
-0.000459622003320187,0.000162550743140168,0.466446644664466
-0.000459213385895966,0.000162634286981442,0.466546654665467
-0.00045880391486955,0.00016271444619055,0.466646664666467
-0.000458392275097807,0.000162799573166276,0.466746674667467
-0.00045798036237186,0.000162890700172041,0.466846684668467
-0.000457568936000666,0.000162985231661161,0.466946694669467
-0.000457155618801232,0.000163076537327806,0.467046704670467
-0.000456742584481598,0.000163168810741331,0.467146714671467
-0.000456326845433823,0.000163259937746923,0.467246724672467
-0.00045590829743899,0.000163351208673986,0.467346734673467
-0.000455486632803311,0.000163439248815776,0.467446744674467
-0.000455062839124771,0.000163529740582434,0.467546754675468
-0.000454641144712308,0.000163617418439494,0.467646764676468
-0.000454218050789069,0.000163708173234933,0.467746774677468
-0.000453791770745735,0.000163795543398034,0.467846784678468
-0.000453364508067214,0.000163878600884641,0.467946794679468
-0.000452940545653303,0.000163959678212311,0.468046804680468
-0.000452519327669997,0.000164035048315508,0.468146814681468
-0.000452095404958551,0.000164113589650581,0.468246824682468
-0.000451672598877995,0.000164192984587676,0.468346834683468
-0.000451248631501286,0.000164273764147326,0.468446844684468
-0.000450823959406392,0.000164351188851422,0.468546854685469
-0.000450401108660573,0.000164426320739998,0.468646864686469
-0.000449975101571529,0.000164500688356905,0.468746874687469
-0.000449549501432307,0.000164575343816236,0.468846884688469
-0.000449126328104223,0.000164647423580591,0.468946894689469
-0.000448705010864882,0.000164720605087186,0.469046904690469
-0.000448285053433765,0.000164792893289206,0.469146914691469
-0.000447864589796618,0.000164864789429711,0.469246924692469
-0.000447444567849048,0.00016493420416822,0.469346934693469
-0.000447025290322042,0.000165000368270265,0.469446944694469
-0.000446606975579033,0.000165073480297696,0.46954695469547
-0.00044618961369434,0.000165153470771346,0.46964696469647
-0.000445770162469251,0.000165238429011787,0.46974697469747
-0.000445349445729091,0.000165324364924703,0.46984698469847
-0.000444928942389565,0.000165406687916254,0.46994699469947
-0.000444505381962764,0.000165485204437167,0.47004700470047
-0.00044408377688074,0.000165564996398575,0.47014701470147
-0.000443659253670028,0.000165642862792334,0.47024702470247
-0.000443232626230442,0.000165725235411859,0.47034703470347
-0.000442803914413172,0.00016581206462935,0.47044704470447
-0.000442370721183949,0.00016590271520587,0.470547054705471
-0.000441937135893212,0.0001659927851344,0.470647064706471
-0.000441499113855872,0.000166086641682206,0.470747074707471
-0.000441061612912866,0.000166181446125703,0.470847084708471
-0.000440619551152978,0.000166279699717904,0.470947094709471
-0.000440174620892547,0.000166377124521726,0.471047104710471
-0.000439729422640623,0.000166473909123988,0.471147114711471
-0.000439284219425902,0.000166571919538598,0.471247124712471
-0.000438836490144007,0.000166669999432716,0.471347134713471
-0.000438388512721895,0.000166767429199336,0.471447144714471
-0.000437942659379933,0.000166866923492449,0.471547154715472
-0.000437498900341164,0.000166968452535273,0.471647164716472
-0.000437052272801766,0.000167066661462125,0.471747174717472
-0.000436605010023434,0.000167169872895522,0.471847184718472
-0.000436157112006168,0.000167278032244176,0.471947194719472
-0.000435708588675648,0.000167391094843254,0.472047204720472
-0.000435256229097705,0.000167506494923031,0.472147214721472
-0.00043480324916922,0.000167619150572202,0.472247224722472
-0.000434349852365233,0.000167728138709235,0.472347234723472
-0.000433893453064914,0.000167841424634371,0.472447244724472
-0.000433434954498432,0.000167959663438077,0.472547254725473
-0.000432981006823239,0.000168077455589152,0.472647264726473
-0.000432527590168062,0.000168191337051015,0.472747274727473
-0.00043207313628684,0.000168308876099076,0.472847284728473
-0.000431616454106636,0.000168429487123063,0.472947294729473
-0.000431158838919306,0.000168555740854983,0.473047304730473
-0.0004307032584816,0.000168682078954459,0.473147314731473
-0.000430251866650365,0.000168813642886538,0.473247324732473
-0.000429803368133918,0.000168946258933055,0.473347334733473
-0.000429356958957867,0.000169075281909568,0.473447344734473
-0.000428913790492769,0.000169207952547028,0.473547354735474
-0.000428474681601238,0.000169345794426147,0.473647364736474
-0.00042803897719332,0.000169483070545496,0.473747374737474
-0.000427605426642165,0.000169614708919709,0.473847384738474
-0.000427168481533249,0.000169746798909007,0.473947394739474
-0.000426734950833369,0.0001698760005464,0.474047404740474
-0.000426304799802944,0.000170002353534441,0.474147414741474
-0.000425873279038701,0.000170132081229053,0.474247424742474
-0.000425443708656353,0.000170257188553385,0.474347434743474
-0.000425009959593127,0.000170382995632845,0.474447444744474
-0.000424571500829009,0.000170511790320331,0.474547454745475
-0.000424135056963238,0.000170635974563132,0.474647464746475
-0.000423696216063113,0.00017076315633938,0.474747474747475
-0.000423254834207422,0.000170893018029695,0.474847484748475
-0.000422811099982726,0.000171025822662687,0.474947494749475
-0.00042236466102989,0.000171156195522001,0.475047504750475
-0.000421915537200018,0.000171284161421107,0.475147514751475
-0.000421465544879558,0.000171406459798294,0.475247524752475
-0.00042101468406834,0.000171523135318737,0.475347534753475
-0.000420562964692129,0.000171634252498632,0.475447544754475
-0.00042011225772789,0.000171747930485455,0.475547554755476
-0.000419660419244282,0.000171864442233238,0.475647564756476
-0.000419206337573386,0.000171984020993805,0.475747574757476
-0.000418750022640709,0.000172106651878765,0.475847584758476
-0.000418291538962706,0.000172229203358966,0.475947594759476
-0.000417832013095861,0.00017235450423257,0.476047604760476
-0.000417368025668254,0.000172482792714027,0.476147614761476
-0.000416901795053358,0.000172613081205612,0.476247624762476
-0.000416433336139479,0.000172745354818588,0.476347634763476
-0.000415965636534558,0.000172880184275694,0.476447644764476
-0.000415500343889499,0.000173012135306491,0.476547654765477
-0.000415038892454746,0.000173138185563543,0.476647664766477
-0.00041457960976532,0.000173262925640175,0.476747674767477
-0.000414122471007148,0.000173386355536729,0.476847684768477
-0.000413663848370644,0.000173511110501753,0.476947694769477
-0.00041320508677564,0.000173634108634413,0.477047704770477
-0.000412746191184932,0.000173755374748352,0.477147714771477
-0.000412289439525477,0.000173875365421625,0.477247724772477
-0.0004118303702366,0.000173997440472581,0.477347734773477
-0.000411367896464195,0.000174119599891267,0.477447744774477
-0.00041090372541291,0.000174245312677576,0.477547754775478
-0.000410438130036862,0.000174372325718539,0.477647764776478
-0.000409970420506346,0.000174502311478963,0.477747774777478
-0.000409500502528123,0.000174634277398152,0.477847784778478
-0.00040903257463426,0.000174761568356117,0.477947794779478
-0.000408567813009218,0.000174882695511555,0.478047804780478
-0.000408105140724742,0.000175002537300904,0.478147814781478
-0.000407641034189824,0.000175123733935507,0.478247824782478
-0.0004071770517251,0.000175240101761992,0.478347834783478
-0.000406712582905537,0.000175351343011995,0.478447844784478
-0.000406245990005911,0.000175465710828524,0.478547854785479
-0.000405777992632798,0.000175581488081424,0.478647864786479
-0.000405308843889127,0.000175696441508741,0.478747874787479
-0.000404837615730655,0.0001758144917258,0.478847884788479
-0.000404364328008487,0.000175935594067251,0.478947894789479
-0.000403894266108966,0.000176050597122543,0.479047904790479
-0.000403422834475454,0.000176166994725813,0.479147914791479
-0.000402950395392855,0.000176283536250553,0.479247924792479
-0.000402482834746434,0.000176397968583449,0.479347934793479
-0.000402017547064259,0.000176511482797612,0.479447944794479
-0.000401557068339098,0.00017662291759706,0.47954795479548
-0.000401101348942805,0.000176732302758406,0.47964796479648
-0.00040064721268105,0.000176836973256148,0.47974797479748
-0.000400191944900013,0.000176945226898126,0.47984798479848
-0.000399736364462307,0.00017705173859596,0.47994799479948
-0.00039927841180432,0.000177161128720104,0.48004800480048
-0.000398818116702837,0.000177273367493772,0.48014801480148
-0.000398355652856113,0.000177388722908199,0.48024802480248
-0.000397895104651615,0.000177499562171265,0.48034803480348
-0.00039743444230269,0.000177608783559951,0.48044804480448
-0.000396976013215545,0.000177713583090599,0.480548054805481
-0.000396517301248601,0.000177816675416513,0.480648064806481
-0.000396057795232946,0.000177917474927078,0.480748074807481
-0.000395597753234477,0.000178013301708054,0.480848084808481
-0.000395135165317645,0.000178107054037114,0.480948094809481
-0.000394668359017469,0.000178201302646435,0.481048104810481
-0.000394197374036331,0.000178296042573393,0.481148114811481
-0.000393724657036644,0.00017839364107547,0.481248124812481
-0.000393250788666485,0.000178491269354331,0.481348134813481
-0.000392775590264888,0.000178590465879254,0.481448144814481
-0.000392299419153612,0.000178689970097962,0.481548154815482
-0.000391826503641855,0.000178783578505723,0.481648164816482
-0.000391353593092809,0.000178875737774563,0.481748174817482
-0.000390880161449343,0.000178963539701731,0.481848184818482
-0.000390406213674338,0.000179047023989263,0.481948194819482
-0.000389931759693219,0.000179126230340055,0.482048204820482
-0.000389459598527622,0.00017920458308848,0.482148214821482
-0.000388986911304806,0.000179278707527796,0.482248224822482
-0.000388516576450994,0.000179348757505239,0.482348234823482
-0.000388042097655888,0.000179419532052143,0.482448244824482
-0.000387567092803649,0.000179489289224192,0.482548254825483
-0.000387094460171605,0.000179555016599373,0.482648264826483
-0.00038662128659395,0.000179619776227847,0.482748274827483
-0.000386148162644356,0.000179684094166658,0.482848284828483
-0.000385672234710586,0.000179750714846586,0.482948294829483
-0.000385195001559365,0.000179819196577969,0.483048304830483
-0.000384721594729885,0.000179883162157817,0.483148314831483
-0.000384246852906256,0.000179949013603107,0.483248324832483
-0.000383771143335832,0.000180015495324534,0.483348334833483
-0.00038329774146915,0.000180081237588108,0.483448344834483
-0.000382826627455192,0.000180146260245191,0.483548354835484
-0.000382358714449722,0.000180205729524695,0.483648364836484
-0.000381893972675955,0.000180259704980189,0.483748374837484
-0.000381431429424299,0.000180313070010736,0.483848384838484
-0.000380967804281422,0.000180367179461934,0.483948394839484
-0.000380503097247324,0.000180422028370985,0.484048404840484
-0.000380035040320555,0.000180477606812123,0.484148414841484
-0.00037956523648676,0.0001805364259643,0.484248424842484
-0.000379094251505622,0.000180595642140789,0.484348434843484
-0.000378622259075395,0.000180655548146985,0.484448444844484
-0.000378146142554978,0.000180716277978591,0.484548454845485
-0.000377666785323693,0.000180777687714481,0.484648464846485
-0.000377183184894992,0.000180842690520374,0.484748474847485
-0.000376695564595105,0.000180908472486327,0.484848484848485
-0.000376208668864592,0.000180970542275139,0.484948494849485
-0.000375723123016794,0.000181035649299778,0.485048504850485
-0.000375240778177484,0.000181103957333078,0.485148514851485
-0.000374763406067762,0.000181170632603778,0.485248524852485
-0.000374285329239855,0.000181238459245036,0.485348534853485
-0.000373809758627932,0.000181304057587312,0.485448544854485
-0.000373339096229059,0.000181368052943945,0.485548554855486
-0.000372872289928883,0.000181430792711273,0.485648564856486
-0.000372410302511231,0.000181491949344148,0.485748574857486
-0.000371953089311097,0.000181551547656386,0.485848584858486
-0.000371498948086459,0.000181605647181989,0.485948594859486
-0.000371044479316845,0.000181658535783464,0.486048604860486
-0.000370588839325483,0.000181712178731185,0.486148614861486
-0.000370132043000852,0.000181766561136587,0.486248624862486
-0.000369675097792038,0.00018181987653916,0.486348634863486
-0.000369215591776383,0.000181871539328115,0.486448644864486
-0.000368753917015487,0.000181926889480226,0.486548654865487
-0.000368294301818201,0.000181981599430776,0.486648664866487
-0.000367836885143028,0.000182035961984988,0.486748674867487
-0.000367379463505056,0.000182090796005475,0.486848684868487
-0.000366925763969994,0.000182141148614181,0.486948694869487
-0.00036647433243638,0.000182189446621988,0.487048704870487
-0.000366026563452019,0.00018223333269718,0.487148714871487
-0.000365582422277416,0.000182276161694965,0.487248724872487
-0.000365138057776583,0.000182318757441098,0.487348734873487
-0.000364695628769253,0.000182360172039888,0.487448744874487
-0.000364252008688984,0.000182405100303922,0.487548754875488
-0.000363806066016496,0.000182453785410447,0.487648764876488
-0.000363356103472821,0.000182503914692924,0.487748774877488
-0.000362902165723223,0.000182555463337194,0.487848784878488
-0.000362450391756154,0.000182603165808618,0.487948794879488
-0.000361997903145306,0.000182646937739296,0.488048804880488
-0.000361547563428508,0.000182686937938919,0.488148814881488
-0.000361095412288317,0.00018273128555479,0.488248824882488
-0.000360646278532935,0.00018277028823092,0.488348834883488
-0.000360198931386874,0.000182805519175994,0.488448844884488
-0.000359753350999117,0.000182837013129594,0.488548854885489
-0.00035930547283304,0.000182872392958764,0.488648864886489
-0.000358857559927467,0.00018290377773082,0.488748874887489
-0.000358408872824373,0.00018293453222674,0.488848884888489
-0.000357959545519633,0.000182960993897354,0.488948894889489
-0.000357507841031728,0.00018299042828743,0.489048904890489
-0.000357051620392376,0.000183023768404265,0.489148914891489
-0.000356593235970408,0.000183057892643958,0.489248924892489
-0.00035613472251562,0.000183091148393236,0.489348934893489
-0.000355675077541464,0.000183125347075063,0.489448944894489
-0.000355213705511556,0.00018316394776391,0.48954895489549
-0.000354754502226976,0.000183202086912078,0.48964896489649
-0.000354295179835084,0.00018323931786728,0.48974897489749
-0.000353835316497582,0.000183272191480465,0.48984898489849
-0.000353373731067126,0.000183309477026267,0.48994899489949
-0.000352910701460718,0.000183348916429088,0.49004900490049
-0.000352450654499452,0.000183391800017818,0.49014901490149
-0.00035199276139512,0.000183434182363488,0.49024902490249
-0.00035153693778008,0.000183475383561643,0.49034903490349
-0.000351080052124922,0.00018352010338784,0.49044904490449
-0.000350625364991876,0.000183561046520183,0.490549054905491
-0.000350168499187994,0.000183602699333595,0.490649064906491
-0.00034971094355432,0.000183643617651951,0.490749074907491
-0.000349256315974929,0.00018368797023062,0.490849084908491
-0.00034880458171024,0.000183735722330019,0.490949094909491
-0.000348354907009247,0.000183783717606837,0.491049104910491
-0.000347907281946185,0.00018383115704948,0.491149114911491
-0.000347459274747288,0.000183877455047332,0.491249124912491
-0.00034700942138533,0.000183928035945066,0.491349134913491
-0.000346557314910315,0.000183982314131549,0.491449144914491
-0.000346103004950392,0.00018403718289179,0.491549154915492
-0.000345647176372555,0.000184094031810796,0.491649164916492
-0.000345189149272433,0.000184154518464983,0.491749174917492
-0.000344728943501477,0.000184218613077737,0.491849184918492
-0.000344270941215429,0.000184282275926597,0.491949194919492
-0.000343817172201202,0.000184341164557938,0.492049204920492
-0.000343362544621811,0.000184395730587018,0.492149214921492
-0.00034290775823273,0.000184449224650643,0.492249224922492
-0.000342452282013942,0.000184498738545375,0.492349234923492
-0.000341996651948175,0.000184547230102627,0.492449244924492
-0.000341540346941094,0.000184591791119133,0.492549254925493
-0.000341083366992698,0.000184632456334475,0.492649264926493
-0.000340628248095671,0.000184669334930369,0.492749274927493
-0.000340174970398995,0.000184702461646569,0.492849284928493
-0.000339719499143004,0.000184736377448597,0.492949294929493
-0.000339262524157406,0.000184772471921632,0.493049304930493
-0.000338804645941467,0.000184810015533418,0.493149314931493
-0.00033834983970111,0.000184842288647251,0.493249324932493
-0.000337893519805636,0.000184876755320484,0.493349334933493
-0.00033743570610615,0.000184913395701928,0.493449344934493
-0.000336976145499722,0.000184954418239203,0.493549354935494
-0.000336514262300989,0.000184998939553157,0.493649364936494
-0.000336050240133799,0.000185047217709775,0.493749374937494
-0.000335588456191187,0.000185095222912188,0.493849384938494
-0.00033512889558476,0.000185142945234802,0.493949394939494
-0.000334671533500444,0.000185190394603212,0.494049404940494
-0.000334215238418957,0.000185241015203153,0.494149414941494
-0.000333760005377503,0.000185294772295388,0.494249424942494
-0.000333303849254517,0.000185349809790914,0.494349434943494
-0.000332849544257391,0.000185400916745694,0.494449444944494
-0.000332397968802479,0.000185455070862242,0.494549454945495
-0.000331945435526367,0.000185510495456486,0.494649464946495
-0.000331489899753924,0.0001855683121222,0.494749474947495
-0.000331036522801126,0.000185625756577589,0.494849484948495
-0.000330586977132954,0.000185678987612605,0.494949494949495
-0.000330137788786714,0.000185728635503041,0.495049504950495
-0.000329690540896861,0.000185777692819891,0.495149514951495
-0.000329245367458924,0.000185826462294145,0.495249524952495
-0.00032879927590234,0.000185873474935691,0.495349534953495
-0.000328352941168337,0.000185919485090946,0.495449544954495
-0.000327903936445861,0.000185963917074374,0.495549554955496
-0.000327452291511612,0.000186006775849116,0.495649564956496
-0.000326999907119683,0.000186048890203207,0.495749574957496
-0.000326546783269899,0.000186090270062415,0.495849584958496
-0.000326093485721947,0.000186130706988902,0.495949594959496
-0.000325638654667689,0.000186173263032483,0.496049604960496
-0.00032518852835144,0.000186214439416651,0.496149614961496
-0.000324743062108109,0.000186254251029798,0.496249624962496
-0.00032430221127252,0.000186292712760317,0.496349634963496
-0.000323861181775879,0.000186331789878408,0.496449644964496
-0.000323423869419435,0.00018636684216243,0.496549654965497
-0.000322985316361993,0.000186405472628234,0.496649664966497
-0.000322550341486161,0.00018643911051326,0.496749674967497
-0.000322113654443057,0.000186474941957687,0.496849684968497
-0.00032167285819824,0.000186512331722407,0.496949694969497
-0.000321229555737439,0.000186553264929155,0.497049704970497
-0.000320784625476922,0.000186596307327747,0.497149714971497
-0.000320343293249292,0.000186638307537325,0.497249724972497
-0.000319899623541049,0.000186684089403553,0.497349734973497
-0.000319454658540863,0.000186730695095192,0.497449744974497
-0.000319012641446324,0.000186771935995898,0.497549754975498
-0.000318567919623558,0.000186811643390127,0.497649764976498
-0.000318123555122725,0.000186847221731367,0.497749774977498
-0.000317678927593283,0.000186881921656425,0.497849784978498
-0.000317231992360013,0.000186920477680268,0.497949794979498
-0.000316782799050976,0.000186959773161619,0.498049804980498
-0.000316332861321375,0.000186995222470125,0.498149814981498
-0.000315887082421375,0.000187026170515489,0.498249824982498
-0.000315443387899059,0.000187053480825501,0.498349834983498
-0.000314998408010567,0.000187081788659006,0.498449844984498
-0.000314555904561189,0.000187105793741612,0.498549854985499
-0.000314112165373609,0.000187134151203263,0.498649864986499
-0.000313668733879989,0.000187159158772331,0.498749874987499
-0.000313227262693771,0.000187184632844876,0.498849884988499
-0.000312787821294466,0.000187210047363679,0.498949894989499
-0.000312346012637678,0.000187239402348995,0.499049904990499
-0.000311899593535946,0.000187272668023696,0.499149914991499
-0.000311457794804752,0.000187304643369338,0.499249924992499
-0.000311016333544216,0.000187332574029892,0.499349934993499
-0.000310575199828742,0.000187356494744769,0.499449944994499
-0.000310134974306407,0.000187383810017578,0.4995499549955
-0.000309697503140186,0.000187414693546404,0.4996499649965
-0.000309264572939659,0.000187444311560329,0.4997499749975
-0.000308834317690315,0.000187477477978909,0.4998499849985
-0.000308406722504021,0.000187514153099935,0.4999499949995
-0.000307981757603733,0.000187554307146623,0.5000500050005
-0.000307556341088275,0.00018759353314881,0.5001500150015
-0.000307126338941945,0.00018763378148865,0.5002500250025
-0.00030669457996308,0.00018767615887135,0.5003500350035
-0.000306260225437791,0.00018772202014251,0.5004500450045
-0.000305823458989755,0.000187771633293363,0.500550055005501
-0.000305384300470249,0.000187824958621531,0.500650065006501
-0.00030494277469326,0.000187881966350228,0.500750075007501
-0.000304498906472861,0.000187942611814277,0.500850085008501
-0.000304054606488481,0.000188001991763255,0.500950095009501
-0.000303612306514056,0.000188060706696513,0.501050105010501
-0.000303169723659833,0.000188118314924563,0.501150115011501
-0.000302726862888521,0.000188174831335623,0.501250125012501
-0.000302281515752588,0.00018823469763944,0.501350135013501
-0.000301835915513554,0.00018829344731228,0.501450145014501
-0.000301390062171506,0.000188351090279912,0.501550155015502
-0.000300945171613455,0.000188411805223125,0.501650165016502
-0.000300499501895171,0.000188468465555484,0.501750175017502
-0.000300052224228446,0.000188527096121186,0.501850185018502
-0.000299603085510268,0.000188589890479286,0.501950195019502
-0.000299153807833502,0.000188647463967581,0.502050205020502
-0.000298703185236905,0.000188704794278629,0.502150215021502
-0.000298254800864886,0.000188760000509441,0.502250225022502
-0.000297808639829051,0.000188813102511551,0.502350235023502
-0.000297364672352531,0.0001888641300614,0.502450245024502
-0.000296918392209386,0.000188918854900342,0.502550255025503
-0.000296471868888821,0.000188972512736456,0.502650265026503
-0.000296028154515315,0.000189029485725571,0.502750275027503
-0.000295585378111732,0.000189089535653065,0.502850285028503
-0.000295141370932746,0.000189153595526065,0.502950295029503
-0.000294695467962724,0.000189221764600863,0.503050305030503
-0.000294251306936845,0.000189285884027605,0.503150315031503
-0.000293806451118376,0.000189345378121096,0.503250325032503
-0.000293363327318541,0.000189400906934259,0.503350335033503
-0.000292922982688895,0.000189459731049233,0.503450345034503
-0.00029248633534817,0.000189514326855098,0.503550355035504
-0.000292053196709806,0.000189564451174777,0.503650365036504
-0.00029162353203422,0.000189610133785057,0.503750375037504
-0.000291193529887977,0.000189657042207684,0.503850385038504
-0.00029076535405352,0.0001897041987707,0.503950395039504
-0.000290336840748406,0.000189746283348007,0.504050405040504
-0.000289905741822462,0.000189791201686273,0.504150415041504
-0.000289470106893709,0.000189837082808623,0.504250425042504
-0.000289034124568704,0.000189881986258497,0.504350435043504
-0.000288602668320914,0.000189925490197769,0.504450445044504
-0.000288170824974406,0.000189968036315755,0.504550455045505
-0.000287737934476258,0.000190008875229352,0.504650465046505
-0.000287302503022459,0.000190052557829504,0.504750475047505
-0.000286862535565935,0.00019009788311785,0.504850485048505
-0.000286425153730155,0.000190146315121361,0.504950495049505
-0.000285990332701303,0.000190197819100453,0.505050505050505
-0.000285550965744045,0.000190250896288404,0.505150515051505
-0.000285107092560763,0.00019030553179682,0.505250525052505
-0.000284663135009837,0.000190355983661648,0.505350535053505
-0.000284218393335968,0.00019040248017157,0.505450545054505
-0.000283775726114015,0.000190445180136622,0.505550555055506
-0.000283335823173945,0.000190491299473421,0.505650565056506
-0.000282898669627191,0.000190540808405528,0.505750575057506
-0.000282460220788668,0.000190594431501887,0.505850585058506
-0.000282022228528026,0.000190651364788622,0.505950595059506
-0.000281582767277531,0.000190708059860563,0.506050605060506
-0.000281141966069917,0.000190765474539168,0.506150615061506
-0.000280702852215588,0.000190818933863211,0.506250625062506
-0.000280265654003657,0.000190872586736355,0.506350635063506
-0.000279832123303778,0.00019092205596591,0.506450645064506
-0.000279397545452259,0.000190967286960933,0.506550655065507
-0.000278964595400456,0.000191008681708533,0.506650665066507
-0.000278530131693451,0.000191049982162809,0.506750675067507
-0.000278097290823364,0.000191087486072042,0.506850685068507
-0.000277666062864515,0.00019112122321319,0.506950695069507
-0.000277238447826945,0.000191150980185444,0.507050705070507
-0.000276814406008188,0.000191176791728732,0.507150715071507
-0.00027638912845123,0.000191204151666719,0.507250725072507
-0.000275963518386413,0.000191232246099761,0.507350735073507
-0.00027553669243467,0.000191261869076484,0.507450745074507
-0.000275112169223958,0.000191287169450946,0.507550755075508
-0.000274691085236356,0.000191307606277535,0.507650765076508
-0.000274268472705072,0.000191329115069752,0.507750775077508
-0.000273844242299754,0.000191350723117917,0.507850785078508
-0.000273418408908793,0.000191372435385173,0.507950795079508
-0.00027298882860085,0.000191395199766694,0.508050805080508
-0.000272562727218482,0.000191413120451705,0.508150815081508
-0.000272140074984819,0.000191426252030977,0.508250825082508
-0.000271717060466512,0.000191440252100836,0.508350835083508
-0.000271295807743538,0.000191454822893091,0.508450845084508
-0.000270874644351091,0.000191466172825668,0.508550855085509
-0.000270452215443572,0.000191479215074414,0.508650865086509
-0.000270028277843733,0.000191493398768124,0.508750875087509
-0.000269602841477085,0.000191508713981029,0.508850885088509
-0.00026918095847806,0.000191520222723297,0.508950895089509
-0.000268757819889558,0.000191533418818936,0.509050905090509
-0.000268336954265302,0.000191542456084974,0.509150915091509
-0.000267915076229075,0.000191547935020419,0.509250925092509
-0.000267492036896694,0.000191549592597006,0.509350935093509
-0.000267068590614406,0.000191552897824412,0.509450945094509
-0.000266643531420881,0.00019155648096882,0.50955095509551
-0.000266220760079907,0.000191555989651184,0.50965096509651
-0.00026579708054588,0.000191551508239232,0.50975097509751
-0.000265372160310856,0.000191548863064747,0.50985098509851
-0.000264946009300427,0.000191548049164932,0.50995099509951
-0.000264518647365785,0.000191549041725628,0.51005100510051
-0.0002640900794699,0.000191551825858785,0.51015101510151
-0.000263660568641207,0.000191551116177717,0.51025102510251
-0.000263230134730983,0.000191546937496754,0.51035103510351
-0.000262801283955212,0.000191539403960409,0.51045104510451
-0.00026237157957716,0.000191527939883491,0.510551055105511
-0.000261939433499577,0.000191517696656123,0.510651065106511
-0.000261504870536536,0.000191508664352882,0.510751075107511
-0.00026106575171941,0.00019150179086946,0.510851085108511
-0.000260625546048264,0.000191496788363087,0.510951095109511
-0.000260187256019431,0.000191492535240162,0.511051105110511
-0.000259748707924873,0.000191489984359001,0.511151115111511
-0.000259312065546946,0.000191488158047129,0.511251125112511
-0.000258874048472317,0.000191487627027113,0.511351135113511
-0.000258433669103002,0.000191488207675103,0.511451145114511
-0.000257994967161464,0.000191485383839738,0.511551155115512
-0.000257555426506038,0.000191479115818293,0.511651165116512
-0.000257115057062318,0.000191469438350695,0.511751175117512
-0.000256673863793275,0.000191456386176354,0.511851185118512
-0.000256231697814553,0.000191439691304036,0.511951195119512
-0.000255788722898814,0.000191419691204138,0.512051205120512
-0.000255347703327768,0.000191400584408987,0.512151215121512
-0.000254906490207448,0.000191382658761179,0.512251225122512
-0.0002544642100843,0.000191366708309339,0.512351235123512
-0.000254025532956749,0.000191346286371314,0.512451245124512
-0.000253586607688981,0.000191321447537532,0.512551255125513
-0.000253144044686034,0.000191298112433615,0.512651265126513
-0.000252705094604279,0.000191270380285131,0.512751275127513
-0.000252268571333577,0.000191238881368734,0.512851285128513
-0.000251830668403461,0.000191208955661022,0.512951295129513
-0.000251388289024191,0.000191180727232276,0.513051305130513
-0.00025094484760489,0.000191154568292822,0.513151315131513
-0.000250500502955333,0.000191124230672405,0.513251325132513
-0.00025005174141019,0.000191095595293752,0.513351335133513
-0.000249601605168347,0.000191067540563089,0.513451345134513
-0.000249148431690589,0.00019104267691532,0.513551355135514
-0.000248698965427262,0.000191013436074689,0.513651365136514
-0.000248245965647587,0.000190985738665959,0.513751375137514
-0.000247788633340142,0.000190959713722209,0.513851385138514
-0.000247331792350247,0.000190930194964404,0.513951395139514
-0.000246874177162917,0.000190896532265391,0.514051405140514
-0.000246415981327511,0.000190859192128645,0.514151415141514
-0.000245961547297479,0.00019081758398041,0.514251425142514
-0.000245507569845415,0.000190772640828157,0.514351435143514
-0.000245053493137316,0.00019072351403197,0.514451445144514
-0.000244603133569329,0.000190670238331949,0.514551455145515
-0.000244156461364668,0.000190612853430129,0.514651465146515
-0.000243710121667867,0.000190552947423933,0.514751475147515
-0.000243264169069784,0.000190489875148831,0.514851485148515
-0.000242817521679111,0.000190423408315796,0.514951495149515
-0.000242369856913669,0.000190359383182379,0.515051505150515
-0.000241922068078118,0.000190296975922996,0.515151515151515
-0.000241474150209748,0.000190236161723661,0.515251525152515
-0.000241026113233981,0.000190176935621577,0.515351535153515
-0.000240578478245323,0.000190114533324992,0.515451545154515
-0.000240134495880411,0.000190048116119931,0.515551555155516
-0.000239690354705721,0.000189983331677471,0.515651565156516
-0.000239249836377906,0.000189914552177897,0.515751575157516
-0.000238809645595239,0.000189842695739771,0.515851585158516
-0.00023836977739475,0.000189767792140223,0.515951595159516
-0.000237926802479011,0.000189690134184302,0.516051605160516
-0.000237487440484552,0.000189608605241376,0.516151615161516
-0.000237047324143846,0.000189523865364367,0.516251625162516
-0.000236607009290985,0.000189440936910666,0.516351635163516
-0.000236162232877447,0.00018936021194196,0.516451645164516
-0.00023571303956841,0.00018928167060706,0.516551655165517
-0.000235263692412394,0.000189205546157617,0.516651665166517
-0.000234814752206371,0.000189126419211756,0.516751675167517
-0.000234364819439481,0.000189049853072824,0.516851685168517
-0.000233911353156243,0.000188975286943846,0.516951695169517
-0.000233457767765695,0.000188903102960745,0.517051705170517
-0.00023300356202469,0.000188827613750236,0.517151715171517
-0.000232548740896026,0.000188748844126309,0.517251725172517
-0.000232093865176419,0.000188671836297715,0.517351735173517
-0.000231638929903242,0.000188596565450466,0.517451745174517
-0.000231187721695771,0.000188517398802226,0.517551755175518
-0.000230736950215079,0.000188435254471728,0.517651765176518
-0.000230289861134916,0.000188349278856432,0.517751775177518
-0.000229843164116182,0.000188260395038042,0.517851785178518
-0.000229392020425164,0.000188174434311311,0.517951795179518
-0.00022894456409756,0.000188084677039536,0.518051805180518
-0.000228500770319122,0.000187991167887896,0.518151815181518
-0.00022805732889982,0.000187894815049701,0.518251825182518
-0.000227614244802366,0.000187795653264361,0.518351835183518
-0.000227171518026844,0.000187693712308833,0.518451845184518
-0.000226728612590355,0.000187593746549445,0.518551855185519
-0.000226286059513002,0.000187491001619697,0.518651865186519
-0.000225843804203841,0.000187386172312264,0.518751875187519
-0.000225401846662871,0.00018727927847851,0.518851885188519
-0.000224961318409461,0.000187169744433068,0.518951895189519
-0.000224520045735486,0.000187057267444777,0.519051905190519
-0.000224074316463546,0.000186947281784251,0.519151915191519
-0.000223628443270308,0.000186839350724452,0.519251925192519
-0.000223182376527711,0.000186734124392707,0.519351935193519
-0.000222739952483264,0.000186625285139769,0.519451945194519
-0.000222296793943762,0.000186513497981357,0.51955195519552
-0.000221852732174004,0.000186398355967392,0.51965196519652
-0.000221407777099499,0.000186279898800426,0.51975197519752
-0.000220958405129496,0.000186163992514793,0.51985198519852
-0.000220508368143773,0.000186045197877255,0.51995199519952
-0.000220056966386944,0.00018592786230389,0.52005200520052
-0.000219604219710283,0.000185811965943852,0.52015201520152
-0.000219147964331177,0.000185698451729517,0.52025202520252
-0.000218690934754721,0.000185581602511163,0.52035203520352
-0.000218229602427279,0.000185467289285406,0.52045204520452
-0.000217767545530462,0.000185349650981224,0.520552055205521
-0.000217304952650833,0.000185229144176155,0.520652065206521
-0.000216841818825506,0.00018510579864733,0.520752075207521
-0.000216377454224862,0.0001849839518854,0.520852085208521
-0.000215908866277991,0.000184864685781416,0.520952095209521
-0.000215439618278285,0.00018474214422681,0.521052105210521
-0.000214966141969641,0.000184622853308839,0.521152115211521
-0.0002144885266825,0.000184506118234826,0.521252125212521
-0.000214006812119327,0.000184391914190957,0.521352135213521
-0.000213521037982502,0.0001842802163629,0.521452145214521
-0.000213032077725581,0.000184170860978338,0.521552155215522
-0.000212542134833473,0.00018406287036497,0.521652165216522
-0.000212052430155902,0.000183951301569818,0.521752175217522
-0.000211558695681635,0.00018384288415518,0.521852185218522
-0.000211064018274561,0.000183735816623342,0.521952195219522
-0.000210568417786042,0.000183630094011164,0.522052205220522
-0.000210068886756691,0.000183526793247412,0.522152215221522
-0.000209569693198083,0.000183419879562468,0.522252225222522
-0.000209067442552199,0.000183315253730075,0.522352235223522
-0.000208562164595996,0.000183212905824639,0.522452245224522
-0.000208053889106173,0.000183112806069548,0.522552255225523
-0.000207543171916819,0.0001830102000983,0.522652265226523
-0.000207032211550131,0.000182904154903943,0.522752275227523
-0.000206520854159045,0.000182800928582325,0.522852285228523
-0.000206009432251592,0.00018269469976429,0.522952295229523
-0.000205494238613084,0.000182590902720105,0.523052305230523
-0.00020497901519779,0.000182484098216704,0.523152315231523
-0.000204463771931221,0.00018237432595664,0.523252325232523
-0.000203948493925069,0.000182261605791103,0.523352335233523
-0.000203433196067728,0.000182145967496876,0.523452345234523
-0.000202914161218999,0.000182032855269652,0.523552355235524
-0.000202397305041193,0.000181917162384481,0.523652365236524
-0.000201880989808996,0.000181803583653951,0.523752375237524
-0.000201361786224982,0.000181692362255138,0.523852385238524
-0.000200843103735303,0.000181577602377093,0.523952395239524
-0.000200324426208421,0.000181459939258752,0.524052405240524
-0.000199805584909051,0.000181338985801397,0.524152415241524
-0.00019928304632076,0.000181220608039362,0.524252425242524
-0.000198761634288953,0.000181099629768019,0.524352435243524
-0.000198244594487468,0.000180975197385174,0.524452445244525
-0.000197728100594306,0.000180852958561557,0.524552455245525
-0.000197212142684043,0.00018073289344615,0.524652465246525
-0.000196695996187218,0.000180609562805889,0.524752475247525
-0.000196179834801915,0.000180483418255513,0.524852485248525
-0.000195667991056076,0.000180353864259156,0.524952495249525
-0.000195160425247236,0.000180220940518682,0.525052505250525
-0.000194653311053566,0.000180090299668133,0.525152515251525
-0.000194147129867022,0.000179957832505713,0.525252525252525
-0.000193642998318493,0.000179822978234619,0.525352535253525
-0.000193139765037423,0.00017968634231683,0.525452545254525
-0.000192636899003967,0.00017954641109723,0.525552555255526
-0.000192134439920331,0.000179408827284095,0.525652565256526
-0.000191632333195746,0.000179274226115844,0.525752575257526
-0.000191127675589999,0.000179143843331107,0.525852585258526
-0.000190622715253264,0.000179010289314668,0.525952595259526
-0.000190116926128235,0.000178878328358276,0.526052605260526
-0.000189613181678338,0.000178743975330241,0.526152615261526
-0.00018910695086382,0.000178607443631543,0.526252625262526
-0.000188601692758721,0.000178468485121448,0.526352635263526
-0.000188097397437704,0.000178327129577258,0.526452645264526
-0.000187592640575837,0.000178188940301973,0.526552655265527
-0.000187087749718352,0.000178048081038044,0.526652665266527
-0.000186582561092589,0.000177904149798533,0.526752675267527
-0.000186074905953222,0.000177758134181337,0.526852685268527
-0.000185563439380506,0.000177614932474085,0.526952695269527
-0.000185049506294185,0.000177476033517731,0.527052705270527
-0.000184535205960423,0.000177340271053499,0.527152715271527
-0.0001840219527783,0.000177202081778214,0.527252725272527
-0.00018350916609974,0.000177060607126713,0.527352735273527
-0.000182993446404013,0.000176921757798334,0.527452745274527
-0.000182478218025922,0.000176779633019505,0.527552755275528
-0.00018196404672498,0.000176635140983193,0.527652765276528
-0.000181452004466985,0.000176488371019753,0.527752775277528
-0.000180936135887248,0.000176345079981973,0.527852785278528
-0.000180416535278835,0.000176204583002775,0.527952795279528
-0.000179897505392904,0.00017606643342987,0.528052805280528
-0.000179379031341062,0.000175930616374865,0.528152815281528
-0.000178858214845724,0.000175792635537246,0.528252825282528
-0.000178337259391885,0.000175651552947259,0.528352835283528
-0.000177816160016662,0.000175507408307113,0.528452845284528
-0.000177294380737414,0.000175364960946106,0.528552855285529
-0.000176772641160545,0.000175219883298834,0.528652865286529
-0.000176251432603692,0.000175077862738752,0.528752875287529
-0.000175730755066854,0.000174938869489247,0.528852885288529
-0.000175212266126534,0.000174797548684639,0.528952895289529
-0.000174698119639665,0.000174652962355003,0.529052905290529
-0.000174183223769434,0.000174510078267132,0.529152915291529
-0.00017366759836703,0.000174368886495429,0.529252925292529
-0.000173152454356582,0.000174224439124294,0.529352935293529
-0.000172637280569349,0.000174077381318257,0.529452945294529
-0.000172124240787689,0.00017392807536222,0.52955295529553
-0.000171612188604099,0.00017377712175519,0.52965296529653
-0.000171099913094365,0.000173623205354123,0.52975297529753
-0.000170587404332807,0.000173466341047582,0.52985298529853
-0.000170071084137813,0.000173313054922652,0.52995299529953
-0.000169555240371978,0.00017316291025264,0.53005300530053
-0.000169035664577638,0.000173015614232153,0.53015301530153
-0.000168517190525796,0.000172866000582157,0.53025302530253
-0.000167999808290771,0.00017271409411664,0.53035303530353
-0.000167482088585088,0.000172565448213524,0.53045304530453
-0.000166964914787814,0.000172419234084259,0.530553055305531
-0.00016644756232966,0.000172270002570183,0.530653065306531
-0.00016592648776851,0.00017212361970546,0.530753075307531
-0.00016540527424886,0.000171974219456099,0.530853085308531
-0.000164883921770708,0.00017182183656151,0.530953095309531
-0.000164361894351157,0.000171671230350647,0.531053105310531
-0.000163839201915972,0.000171522385935289,0.531153115311531
-0.000163312787377792,0.000171377050222205,0.531253125312531
-0.00016278644728166,0.000171229109037188,0.531353135313531
-0.000162259859045397,0.000171084393674647,0.531453145314531
-0.000161734437067999,0.000170937335868782,0.531553155315532
-0.00016120838481455,0.000170792010081293,0.531653165316532
-0.000160678694825748,0.000170649488278152,0.531753175317532
-0.000160148950246174,0.000170503914350619,0.531853185318532
-0.000159616977367618,0.000170356270933793,0.531953195319532
-0.000159084805976906,0.000170211853339443,0.532053205320532
-0.000158549056404496,0.000170070239729441,0.532153215321532
-0.000158009768352942,0.00016993139536386,0.532253225322532
-0.000157475021266995,0.000169789265622234,0.532353235323532
-0.000156940437953623,0.000169644505594515,0.532453245324532
-0.000156405839751772,0.000169496713293594,0.532553255325533
-0.00015587070060431,0.000169350657974019,0.532653265326533
-0.000155335015548354,0.000169206319784601,0.532753275327533
-0.000154799340418078,0.00016905894932198,0.532853285328533
-0.000154263665287803,0.000168908571400143,0.532953295329533
-0.000153727995120325,0.000168755220758846,0.533053305330533
-0.000153192493688133,0.000168599349013,0.533153315331533
-0.000152657160991312,0.00016844097601414,0.533253325332533
-0.000152121992067065,0.000168280126576081,0.533353335333533
-0.000151583274737907,0.000168122239931888,0.533453345334533
-0.000151045257164222,0.000167967529482195,0.533553355335534
-0.00015051177559326,0.000167809687503351,0.533653365336534
-0.000149979529760414,0.000167649632113917,0.533753375337534
-0.000149447973757447,0.000167492112717252,0.533853385338534
-0.000148917048030444,0.000167337769515087,0.533953395339534
-0.000148386752579664,0.000167180299746568,0.534053405340534
-0.000147856248691048,0.000167026150093676,0.534153415341534
-0.000147325531401882,0.000166875290779971,0.534253425342534
-0.000146794769447454,0.000166721458746632,0.534353435343534
-0.000146266295345663,0.000166565438116691,0.534453445344534
-0.000145738471371199,0.000166411918740108,0.534553455345535
-0.00014521123300761,0.000166261535855474,0.534653465346535
-0.000144683379256275,0.000166112909803376,0.534753475347535
-0.000144153217801113,0.000165968636130497,0.534853485348535
-0.000143620768493399,0.000165828675134112,0.534953495349535
-0.000143084696338811,0.000165692128546849,0.535053505350535
-0.000142546450476013,0.000165553423139941,0.535153515351535
-0.000142004685985345,0.000165417462163466,0.535253525352535
-0.000141459432643507,0.00016528422080361,0.535353535353535
-0.00014091210484958,0.000165148785884526,0.535453545354535
-0.000140362712529245,0.000165011182220029,0.535553555355536
-0.000139810739550791,0.000164876169139245,0.535653565356536
-0.000139256210728379,0.000164743721828014,0.535753575357536
-0.000138701319621323,0.000164612857651236,0.535853585358536
-0.00013814782802487,0.000164480177088181,0.535953595359536
-0.000137595716088002,0.000164345690064616,0.536053605360536
-0.000137043767923621,0.000164208071511726,0.536153615361536
-0.000136491983531816,0.000164067356169095,0.536253625362536
-0.000135940362912498,0.000163923563888085,0.536353635363536
-0.00013538617652354,0.000163782426707327,0.536453645364536
-0.000134828570762663,0.000163644713861114,0.536553655365537
-0.000134268463748685,0.000163509591598613,0.536653665366537
-0.000133705046544417,0.000163377183989762,0.536753675367537
-0.000133142056141332,0.00016324204683887,0.536853685368537
-0.000132579502464939,0.000163104209922548,0.536953695369537
-0.000132017866907281,0.000162969355651455,0.537053705370537
-0.000131456320680148,0.000162837608095525,0.537153715371537
-0.000130891479151204,0.000162708535491038,0.537253725372537
-0.000130326925464856,0.000162576281729252,0.537353735373537
-0.000129767160884246,0.00016244067807471,0.537453745374537
-0.000129207634518345,0.00016230195281644,0.537553755375538
-0.000128649021308293,0.000162159947144922,0.537653765376538
-0.000128091291477307,0.00016202096878381,0.537753775377538
-0.000127538286235693,0.00016187870504648,0.537853785378538
-0.000126989955955389,0.000161733185709719,0.537953795379538
-0.000126446260933931,0.000161584450475905,0.538053805380538
-0.000125904972872421,0.000161433467092091,0.538153815381538
-0.00012536389821146,0.000161279942752539,0.538253825382538
-0.000124823041913846,0.000161123892345813,0.538353835383538
-0.000124282245169886,0.00016096492381057,0.538453845384538
-0.000123739324345863,0.000160804009855971,0.538553855385539
-0.000123196636773665,0.000160640644276333,0.538653865386539
-0.000122654698584828,0.000160474241460695,0.538753875387539
-0.00012211348496528,0.000160311094244317,0.538853885388539
-0.000121573000877991,0.000160144909791939,0.538953895389539
-0.000121029018013936,0.000159981732798948,0.539053905390539
-0.000120481571112784,0.000159821538450841,0.539153915391539
-0.000119934243318856,0.000159658465676597,0.539253925392539
-0.000119387694685162,0.000159498618725,0.539353935393539
-0.000118839081524973,0.000159336836279815,0.53945394539454
-0.000118286989439295,0.000159178681644215,0.53955395539554
-0.000117731458130507,0.000159024120078618,0.53965396539654
-0.000117173877183702,0.000158873965483011,0.53975397539754
-0.00011661427141287,0.000158728173192046,0.53985398539854
-0.000116055578797973,0.000158579174929795,0.53995399539954
-0.00011549943210144,0.000158427933480169,0.54005400540054
-0.00011494294793425,0.000158278463751471,0.54015401540154
-0.000114383937699972,0.00015813169378803,0.54025402540254
-0.000113824614808938,0.00015798665584331,0.54035403540354
-0.000113266234850625,0.000157844009970061,0.54045404540454
-0.000112708733308666,0.000157704396370014,0.540554055405541
-0.000112147842171658,0.000157568197178917,0.540654065406541
-0.000111589521767001,0.000157429630730509,0.540754075407541
-0.000111032635612787,0.000157289322337958,0.540854085408541
-0.000110475957896238,0.000157145932044058,0.540954095409541
-0.000109923989880668,0.000156999301039118,0.541054105410541
-0.00010937284072771,0.000156855737047135,0.541154115411541
-0.000108822520363046,0.000156708942269879,0.541254125412541
-0.000108273013898197,0.000156558946483963,0.541354135413541
-0.000107724321333163,0.000156405774503546,0.541454145414541
-0.000107173514613746,0.000156256999567352,0.541554155415542
-0.000106619248819944,0.000156111728370808,0.541654165416542
-0.000106065171612702,0.000155963429863858,0.541754175417542
-0.00010550909439542,0.000155813081718979,0.541854185418542
-0.000104954431577304,0.0001556611008115,0.541954195419542
-0.000104401158344283,0.000155507497067016,0.542054205420542
-0.000103845885101307,0.000155351898275547,0.542154215421542
-0.000103290636672317,0.000155199604711484,0.542254225422542
-0.000102735403131721,0.000155050581635073,0.542354235423542
-0.000102181077784262,0.000154903990332685,0.542454245424542
-0.000101627650704348,0.000154759815915755,0.542554255425543
-0.000101075062338236,0.000154612405750754,0.542654265426543
-0.000100520473962255,0.000154462945947651,0.542754275427543
-9.99667788908475e-05,0.000154315917918571,0.542854285428543
-9.94139721613893e-05,0.000154171306774948,0.542954295429543
-9.88590860171305e-05,0.000154031008307992,0.543054305430543
-9.83008400545209e-05,0.000153893474122659,0.543154315431543
-9.77392590878062e-05,0.000153758674442338,0.543254325432543
-9.71780850709128e-05,0.000153621170033962,0.543354335433543
-9.6621670382973e-05,0.000153480365360977,0.543454345434543
-9.60661291485898e-05,0.000153336295162965,0.543554355435544
-9.55109402732561e-05,0.000153189609567253,0.543654365436544
-9.49537712391569e-05,0.000153040864408016,0.543754375437544
-9.43932523123879e-05,0.000152894962935335,0.543854385438544
-9.38324356174275e-05,0.000152750778592809,0.543954395439544
-9.32691325576729e-05,0.000152609244387566,0.544054405440544
-9.27033729099089e-05,0.00015247033550579,0.544154415441544
-9.21385561949518e-05,0.00015233442415729,0.544254425442544
-9.15713027432611e-05,0.000152201083541485,0.544354435443544
-9.10066795776629e-05,0.000152065355816835,0.544454445444544
-9.04468455178891e-05,0.000151926303013588,0.544554455445545
-8.98895722648712e-05,0.000151784912729643,0.544654465446545
-8.93331675026124e-05,0.000151646544793478,0.544754475447545
-8.87776709334063e-05,0.000151510504412244,0.544854485448545
-8.82188195088191e-05,0.000151377188610254,0.544954495449545
-8.76566330799544e-05,0.000151246567610896,0.545054505450545
-8.709109675842e-05,0.000151119276652932,0.545154515451545
-8.65236795341552e-05,0.0001509897276192,0.545254525452545
-8.59560191325571e-05,0.000150861746831529,0.545354535453545
-8.53888252345219e-05,0.000150730991836467,0.545454545454545
-8.48220978400497e-05,0.000150597487448002,0.545554555455546
-8.42558270235456e-05,0.000150461273368685,0.545654565456546
-8.36863006076955e-05,0.000150327778905815,0.545754575457546
-8.31171116625025e-05,0.000150191142988198,0.545854585458546
-8.25480765642027e-05,0.000150057623711341,0.545954595459546
-8.19805799350926e-05,0.000149922312862193,0.546054605460546
-8.14146019240685e-05,0.000149785215403725,0.546154615461546
-8.08453633508149e-05,0.000149650852450268,0.546254625462546
-8.02742786144992e-05,0.000149514305863005,0.546354635463546
-7.9704806789421e-05,0.000149375332464518,0.546454645464546
-7.91354937741196e-05,0.000149239500521121,0.546554655465547
-7.85628953826013e-05,0.000149107048247093,0.546654665466547
-7.79884111256413e-05,0.000148978794505218,0.546754675467547
-7.74141303435489e-05,0.000148853577999343,0.546854685468547
-7.68379736216097e-05,0.000148732490546284,0.546954695469547
-7.62620451886976e-05,0.000148614370850061,0.547054705470547
-7.56829455239961e-05,0.000148498806997796,0.547154715471547
-7.5104272660478e-05,0.000148379923029732,0.547254725472547
-7.45272871503315e-05,0.000148258438552361,0.547354735473547
-7.39519741050781e-05,0.000148134378379841,0.547454745474547
-7.33793707507623e-05,0.000148007836805153,0.547554755475548
-7.28043902133685e-05,0.000147883776632633,0.547654765476548
-7.22321243297099e-05,0.000147757230095319,0.547754775477548
-7.16625333974069e-05,0.000147628222007198,0.547854785478548
-7.10939251002043e-05,0.000147502117159374,0.547954795479548
-7.05257882694483e-05,0.000147373223215767,0.548054805480548
-6.9954415690536e-05,0.000147246979409614,0.548154815481548
-6.93798272145713e-05,0.000147123365889381,0.548254825482548
-6.88054471765299e-05,0.0001470027449398,0.548354835483548
-6.82278859810182e-05,0.000146884704648508,0.548454845484548
-6.76471088886262e-05,0.000146769870328329,0.548554855485549
-6.70645253356377e-05,0.000146659060842221,0.548654865486549
-6.64802196896955e-05,0.000146545839433452,0.548754875487549
-6.58975964342413e-05,0.000146430618014728,0.548854885488549
-6.53131766437856e-05,0.000146319431355497,0.548954895489549
-6.47293871293809e-05,0.000146205306716386,0.549054905490549
-6.41483817480478e-05,0.000146088601419331,0.549154915491549
-6.35679768659811e-05,0.000145969012732996,0.549254925492549
-6.29886687635285e-05,0.000145845955046939,0.549354935493549
-6.24104624035734e-05,0.000145719458137599,0.549454945494549
-6.18304942481989e-05,0.000145590703152493,0.54955495549555
-6.12473350099313e-05,0.000145465258357591,0.54965496549655
-6.06640814784261e-05,0.000145341332180774,0.54975497549755
-6.00825053746114e-05,0.000145215515175547,0.54985498549855
-5.95025818845e-05,0.000145087822230472,0.54995499549955
-5.89229164602005e-05,0.00014496316652157,0.55005500550055
-5.83449483148674e-05,0.000144835964893959,0.55015501550155
-5.77637692353653e-05,0.00014471206353113,0.55025502550255
-5.71807836951807e-05,0.000144592271369928,0.55035503550355
-5.65946964026293e-05,0.000144475044978451,0.55045504550455
-5.60068373889775e-05,0.000144361873197657,0.550555055505551
-5.54218170992554e-05,0.000144246105870524,0.550655065506551
-5.48395958309113e-05,0.000144127777736464,0.550755075507551
-5.425420333095e-05,0.000144012655573689,0.550855085508551
-5.36656743387815e-05,0.000143900714568384,0.550955095509551
-5.30740336686513e-05,0.000143791929906218,0.551055105510551
-5.24852614990633e-05,0.000143680505032537,0.551155115511551
-5.18968268003046e-05,0.000143571958584993,0.551255125512551
-5.13083474361967e-05,0.000143464776908642,0.551355135513551
-5.0721649718698e-05,0.000143354875615672,0.551455145514551
-5.01318800256172e-05,0.000143247450761729,0.551555155515552
-4.95449639447724e-05,0.000143137370807879,0.551655165516552
-4.89608617737839e-05,0.000143024675456329,0.551755175517552
-4.83778811963968e-05,0.000142914719572587,0.551855185518552
-4.77976797892838e-05,0.000142802138365378,0.551955195519552
-4.72173543120624e-05,0.000142690956669116,0.552055205520552
-4.6633837751948e-05,0.000142582916427601,0.552155215521552
-4.60514576739132e-05,0.000142471293041678,0.552255225522552
-4.54696780950587e-05,0.000142356741601298,0.552355235523552
-4.48861664977417e-05,0.000142239803052418,0.552455245524552
-4.43037715313146e-05,0.00014212565359932,0.552555255525553
-4.3719570104205e-05,0.000142015524017324,0.552655265526553
-4.31335820676887e-05,0.00014190937460422,0.552755275527553
-4.25479066878422e-05,0.000141806058952076,0.552855285528553
-4.19633826784679e-05,0.000141699110527377,0.552955295529553
-4.13800348536389e-05,0.000141594196852388,0.553055305530553
-4.07984240102421e-05,0.000141486538746793,0.553155315531553
-4.0218525334118e-05,0.000141376170950174,0.553255325532553
-3.96403288997578e-05,0.000141263113313893,0.553355335533553
-3.90623657172221e-05,0.000141152953955112,0.553455345534553
-3.84848194101888e-05,0.000141039424852557,0.553555355535554
-3.79040522433917e-05,0.000140929062018735,0.553655365536554
-3.73201634729519e-05,0.000140821170661488,0.553755375537554
-3.67412474321004e-05,0.000140709691196862,0.553855385538554
-3.6163959190879e-05,0.00014059619187092,0.553955395539554
-3.55882888236925e-05,0.000140480697497992,0.554055405540554
-3.50136507197533e-05,0.000140367972369657,0.554155415541554
-3.44357669420629e-05,0.00014025840358446,0.554255425542554
-3.38606127065001e-05,0.000140146209476141,0.554355435543554
-3.32859944538367e-05,0.000140031087313366,0.554455445544555
-3.27090089436041e-05,0.000139918337371044,0.554555455545555
-3.21330904362869e-05,0.000139802048949318,0.554655465546555
-3.15548195598788e-05,0.000139688142673641,0.554755475547555
-3.09782360368423e-05,0.000139571586260681,0.554855485548555
-3.04033200159015e-05,0.000139452404524253,0.554955495549555
-2.9829992092211e-05,0.000139331282331612,0.555055505550555
-2.92593589710659e-05,0.000139207643997393,0.555155515551555
-2.86890633205778e-05,0.000139080759989335,0.555255525552555
-2.81191150663418e-05,0.000138950670009993,0.555355535553555
-2.75495092455603e-05,0.000138817398873352,0.555455545554555
-2.69815014477102e-05,0.000138681671148702,0.555555555555556
-2.64138112693273e-05,0.000138542811894901,0.555655565556556
-2.58464436731231e-05,0.000138400865776953,0.555755575557556
-2.52793887335887e-05,0.00013825585264622,0.555855585558556
-2.47104677798024e-05,0.0001381087601006,0.555955595559556
-2.41431398860639e-05,0.000137959340000049,0.556055605560556
-2.35761296117927e-05,0.000137806927328504,0.556155615561556
-2.30058587752919e-05,0.000137657398046237,0.556255625562556
-2.243375170141e-05,0.000137505829051463,0.556355635563556
-2.18632128735025e-05,0.000137352632257059,0.556455645564556
-2.129076336608e-05,0.00013720382754408,0.556555655565557
-2.07199416583735e-05,0.00013705271512736,0.556655665566557
-2.01506733083352e-05,0.000136899964985243,0.556755675567557
-1.95823975189922e-05,0.00013674407338838,0.556855685568557
-1.90122706038758e-05,0.000136586201632579,0.556955695569557
-1.84469774597608e-05,0.000136425223161614,0.557055705570557
-1.78784138278214e-05,0.000136267207484515,0.557155715571557
-1.73124953703668e-05,0.00013610703298777,0.557255725572557
-1.67475148829216e-05,0.000135950059499512,0.557355735573557
-1.61828272008705e-05,0.000135790167882739,0.557455745574557
-1.56229286245576e-05,0.000135627189401646,0.557555755575558
-1.50639283158747e-05,0.000135461158796333,0.557655765576558
-1.45058312373608e-05,0.000135292115769008,0.557755775577558
-1.39479525223652e-05,0.000135120268757335,0.557855785578558
-1.33881234253028e-05,0.000134946600396759,0.557955795579558
-1.28263538720266e-05,0.000134771130538298,0.558055805580558
-1.22654825861221e-05,0.000134599000646826,0.558155815581558
-1.17093656664598e-05,0.000134423902998691,0.558255825582558
-1.11511991087817e-05,0.000134253410832616,0.558355835583558
-1.05896280675757e-05,0.000134086630843855,0.558455845584558
-1.00247468361657e-05,0.000133922868239904,0.558555855585559
-9.45997478647173e-06,0.000133762490268119,0.558655865586559
-8.89323250360721e-06,0.000133606573857096,0.558755875587559
-8.32743811626101e-06,0.000133453818752182,0.558855885588559
-7.76137573750812e-06,0.000133302845293963,0.558955895589559
-7.19561608983017e-06,0.000133148894153313,0.559055905590559
-6.62997058666576e-06,0.000132998238314475,0.559155915591559
-6.06912907763203e-06,0.000132844406281137,0.559255925592559
-5.50578135261431e-06,0.000132693313715607,0.559355935593559
-4.93996215128086e-06,0.000132544940766695,0.559455945594559
-4.3745896023206e-06,0.000132393992122464,0.55955595559556
-3.80733118783249e-06,0.00013224101369132,0.55965596559656
-3.24052935131247e-06,0.000132085509193002,0.55975597559756
-2.67185653765695e-06,0.000131928024536091,0.55985598559856
-2.09994301313387e-06,0.000131773467933291,0.55995599559956
-1.52481855435573e-06,0.000131621819533758,0.56005600560056
-9.5074621010066e-07,0.000131467004865319,0.56015601560156
-3.77194960266622e-07,0.000131309683980724,0.56025602560256
1.95974153733269e-07,0.000131149449930409,0.56035603560356
7.70954691127065e-07,0.000130987280386334,0.56045604560456
1.34780124277281e-06,0.000130829592254383,0.560556055605561
1.92781406341046e-06,0.000130674832176716,0.560656065606561
2.50738023158884e-06,0.000130517139081968,0.560756075607561
3.08877767443701e-06,0.000130363882733822,0.560856085608561
3.66845302441756e-06,0.000130208358384487,0.560956095609561
4.24995468609829e-06,0.000130057245967594,0.561056105610561
4.83099976989701e-06,0.000129903165794211,0.561156115611561
5.41216396100674e-06,0.000129750882155571,0.561256125612561
5.99222144682144e-06,0.00012959544713659,0.561356135613561
6.57240796554204e-06,0.000129441818578291,0.561456145614561
7.15578060435826e-06,0.000129291743387444,0.561556155615562
7.73741626182842e-06,0.00012913937041845,0.561656165616562
8.32085837998112e-06,0.000128991384568256,0.561756175617562
8.90255855390423e-06,0.000128841076125584,0.561856185618562
9.48314705973487e-06,0.000128687601414178,0.561956195619562
1.00626288602705e-05,0.000128530985247854,0.562056205620562
1.06444282902287e-05,0.000128377138326123,0.562156215621562
1.12293443611182e-05,0.000128226184719094,0.562256225622562
1.1813764151574e-05,0.000128072258392432,0.562356235623562
1.23975635915736e-05,0.000127915815924362,0.562456245624562
1.29807476438284e-05,0.000127756877165732,0.562556255625563
1.35657183055759e-05,0.000127602385079472,0.562656265626563
1.41500636539838e-05,0.00012744538181443,0.562756275627563
1.47294263472085e-05,0.000127285261908457,0.562856285628563
1.53070867987553e-05,0.000127122943480458,0.562956295629563
1.5884518961275e-05,0.000126963989833435,0.563056305630563
1.64608344929048e-05,0.000126807572179354,0.563156315631563
1.7036936623986e-05,0.000126654464715304,0.563256325632563
1.76128154289236e-05,0.000126504637664845,0.563356335633563
1.81905602481132e-05,0.000126359172918856,0.563456345634563
1.87700668627221e-05,0.000126211623795354,0.563556355635564
1.9348476697631e-05,0.000126060883588788,0.563656365636564
1.99258096040295e-05,0.00012590697215069,0.563756375637564
2.05054750283291e-05,0.000125755805143026,0.563856385638564
2.10840486358121e-05,0.000125601476829253,0.563956395639564
2.16615651659746e-05,0.0001254502899704,0.564056405640564
2.22380295817862e-05,0.000125302209826882,0.564156415641564
2.28133972178976e-05,0.000125156556494417,0.564256425642564
2.33885514533744e-05,0.000125014109133238,0.564356435643564
2.3963497251186e-05,0.000124874842929529,0.564456445644564
2.45403189888445e-05,0.00012473983481137,0.564556455645565
2.51194881327103e-05,0.000124607392463109,0.564656465646565
2.56975902738329e-05,0.000124477873206162,0.564756475647565
2.62707742762251e-05,0.000124344974279847,0.564856485648565
2.68428962384994e-05,0.000124214353280488,0.564956495649565
2.74146509533319e-05,0.000124080561049427,0.565056505650565
2.79896166023333e-05,0.000123949473546419,0.565156515651565
2.85669495088179e-05,0.00012382090714796,0.565256525652565
2.91444412249932e-05,0.000123693894106997,0.565356535653565
2.97215111028686e-05,0.000123563675094749,0.565456545654565
3.02981690679529e-05,0.000123430279888,0.565556555655566
3.08749908056114e-05,0.000123298487666894,0.565656565656566
3.1451976315844e-05,0.00012316827858024,0.565756575657566
3.20262422094579e-05,0.000123035637719737,0.565856585658566
3.25978033749316e-05,0.000122900594861996,0.565956595659566
3.31683173887657e-05,0.000122767854745371,0.566056605660566
3.37361663769253e-05,0.000122632707668884,0.566156615661566
3.43038813693815e-05,0.000122500672270358,0.566256625662566
3.48689611129478e-05,0.000122366224949172,0.566356635663566
3.54314304216115e-05,0.000122229390519313,0.566456645664566
3.59924208147409e-05,0.000122090789331151,0.566556655665567
3.65508454382309e-05,0.000121949840736868,0.566656665666567
3.71077663321993e-05,0.000121806505033911,0.566756675667567
3.76637839957404e-05,0.000121665546513861,0.566856685668567
3.82223475777311e-05,0.000121527208354481,0.566956695669567
3.87805389494826e-05,0.000121386200206456,0.567056705670567
3.93412613512054e-05,0.000121247807456131,0.567156715671567
3.99039887256809e-05,0.000121113667828732,0.567256725672567
4.04619518084053e-05,0.00012097619319714,0.567356735673567
4.1023259821002e-05,0.000120841453070561,0.567456745674567
4.157981843024e-05,0.000120703382902415,0.567556755675568
4.21316623757014e-05,0.000120562017432629,0.567656765676568
4.26869802839411e-05,0.000120424081260358,0.567756775677568
4.32397820506018e-05,0.000120283797681622,0.567856785678568
4.37917798430425e-05,0.000120146511636679,0.567956795679568
4.43429786239745e-05,0.000120012203273994,0.568056805680568
4.48933833563673e-05,0.000119880842816782,0.568156815681568
4.54413265379533e-05,0.000119747060511315,0.568256825682568
4.59885104104962e-05,0.000119616226111322,0.568356835683568
4.65383295320151e-05,0.00011948790785308,0.568456845684568
4.7088193318711e-05,0.000119362636756261,0.568556855685569
4.76372134288073e-05,0.000119239569144609,0.568656865686569
4.81883625817647e-05,0.000119120600808816,0.568756875687569
4.87416110007126e-05,0.000119005697009473,0.568856885688569
4.92948743081389e-05,0.000118893706376022,0.568956895689569
4.9851532173412e-05,0.000118784212032959,0.569056905690569
5.04116143734888e-05,0.000118677844256423,0.569156915691569
5.09707983059357e-05,0.000118567878447087,0.569256925692569
5.1527436320019e-05,0.000118455287314283,0.569356935693569
5.20793596704118e-05,0.000118339152739623,0.56945694569457
5.26304294184379e-05,0.000118225127356634,0.56955695569557
5.3176844056429e-05,0.000118107573420009,0.56965696569657
5.37224547202e-05,0.000117992153489042,0.56975697569757
5.42715393467492e-05,0.000117879254662452,0.56985698569857
5.48192145369284e-05,0.000117763700735782,0.56995699569957
5.53655497700742e-05,0.000117646166650519,0.57005700570057
5.59094631548788e-05,0.000117526081683751,0.57015701570157
5.64520762850295e-05,0.000117404061223738,0.57025702570257
5.69922973437097e-05,0.000117279534547569,0.57035703570357
5.75312578502018e-05,0.000117153117043161,0.57045704570457
5.80724367300814e-05,0.000117030833554367,0.570557055705571
5.86123451320918e-05,0.000116906639385972,0.570657065706571
5.91509929819141e-05,0.000116780544463915,0.570757075707571
5.96923654111525e-05,0.000116656930943682,0.570857085708571
6.02313656201103e-05,0.000116530821133061,0.570957095709571
6.0770182205218e-05,0.000116401922226656,0.571057105710571
6.13095397361088e-05,0.00011627457667792,0.571157115711571
6.1848718605947e-05,0.00011614446188459,0.571257125712571
6.23871629808155e-05,0.00011601659524126,0.571357135713571
6.29242971754352e-05,0.000115886212456524,0.571457145714571
6.34612725603644e-05,0.000115753085241181,0.571557155715572
6.39980891356029e-05,0.00011561723840922,0.571657165716572
6.45348808967681e-05,0.000115478269973703,0.571757175717572
6.50722334548201e-05,0.000115340954151802,0.571857185718572
6.56095562360012e-05,0.000115200536577535,0.571957195719572
6.61467152446082e-05,0.000115057463903188,0.572057205720572
6.66793531389696e-05,0.000114911150517801,0.572157215721572
6.7211871925934e-05,0.000114762241585905,0.572257225722572
6.77431400863051e-05,0.000114611024950266,0.572357235723572
6.82737878962201e-05,0.000114456647008519,0.572457245724572
6.88037855788942e-05,0.000114304755431566,0.572557255725573
6.93331678737375e-05,0.000114149707511131,0.572657265726573
6.98647834304467e-05,0.000113992674469304,0.572757275727573
7.03957736738162e-05,0.000113832534712141,0.572857285728573
7.09289723649783e-05,0.000113670459461562,0.572957295729573
7.14649502263285e-05,0.000113511208046348,0.573057305730573
7.20036725181986e-05,0.000113354745726917,0.573157315731573
7.25445337786109e-05,0.000113196313174315,0.573257325732573
7.30846754324459e-05,0.000113034793757739,0.573357335733573
7.36202711578759e-05,0.000112870202365581,0.573457345734573
7.41546460334973e-05,0.000112704107243729,0.573557355735574
7.46867082425797e-05,0.000112535932706991,0.573657365736574
7.522237344726e-05,0.000112370795406252,0.573757375737574
7.57616019451588e-05,0.000112208660601931,0.573857385738574
7.63013614630735e-05,0.000112048406700427,0.573957395739574
7.68365800153807e-05,0.000111885065934776,0.574057405740574
7.7371103775184e-05,0.000111724300864273,0.574157415741574
7.79078806479568e-05,0.000111567992391908,0.574257425742574
7.84469007081044e-05,0.00011141610577758,0.574357435743574
7.89852259756619e-05,0.000111261067782912,0.574457445744574
7.95262758226356e-05,0.000111108779181646,0.574557455745575
8.00649484865312e-05,0.000110954277169791,0.574657465746575
8.06037700345225e-05,0.000110803070459747,0.574757475747575
8.1141335993037e-05,0.000110650230987104,0.574857485748575
8.16790607614142e-05,0.000110500671928053,0.574957495749575
8.2216944339396e-05,0.000110354363505463,0.575057505750575
8.27547882150843e-05,0.000110205037698064,0.575157515751575
8.32881109762687e-05,0.000110052520807772,0.575257525752575
8.38169473627898e-05,0.000109896847574168,0.575357535753575
8.43451534731737e-05,0.000109743675593752,0.575457545754575
8.48761834189229e-05,0.000109593233155548,0.575557555755576
8.54065979770994e-05,0.000109439624448439,0.575657565756576
8.59406850101243e-05,0.000109289564145984,0.575757575757576
8.64746430102433e-05,0.00010913695296254,0.575857585758576
8.70107846441677e-05,0.000108982331843374,0.575957595759576
8.7546221559821e-05,0.000108830192126205,0.576057605760576
8.80816435870819e-05,0.000108675099540592,0.576157615761576
8.86169216931307e-05,0.00010851749577637,0.576257625762576
8.91558276087648e-05,0.000108363485081978,0.576357635763576
8.96982670408325e-05,0.000108212367702461,0.576457645764576
9.02399471638572e-05,0.000108063706910781,0.576557655765577
9.07838109206012e-05,0.00010791939353535,0.576657665766577
9.1327585346905e-05,0.000107772042923918,0.576757675767577
9.18714540665324e-05,0.000107627918135135,0.576857685768577
9.24154220421951e-05,0.000107486989392041,0.576957695769577
9.2954804386987e-05,0.000107342790161123,0.577057705770577
9.3496400142369e-05,0.000107202893681277,0.577157715771577
9.40381199678594e-05,0.00010706615354457,0.577257725772577
9.45799539377772e-05,0.000106932539974561,0.577357735773577
9.51219070150922e-05,0.000106802023193949,0.577457745774577
9.5665964321195e-05,0.000106669278114527,0.577557755775578
9.62126965786534e-05,0.000106539069027873,0.577657765776578
9.67614883997225e-05,0.000106406636605035,0.577757775777578
9.73088658216243e-05,0.000106271732705967,0.577857785778578
9.78548387701257e-05,0.000106134387107282,0.577957795779578
9.83962111992781e-05,0.00010599373628119,0.578057805780578
9.89330228117192e-05,0.000105849814967274,0.578157815781578
9.94691892595447e-05,0.00010570892592656,0.578257825782578
0.000100005524442828,0.000105571208117549,0.578357835783578
0.000100537353400086,0.000105430185081304,0.578457845784578
0.000101066894504706,0.000105286844415379,0.578557855785579
0.00010159520979672,0.000105141136492142,0.578657865786579
0.00010212357471688,0.000104992411183923,0.578757875787579
0.000102655582335019,0.000104846529562603,0.578857885788579
0.000103189877805881,0.000104704970543373,0.578957895789579
0.00010372348344695,0.00010456576885603,0.579057905790579
0.000104256419109417,0.000104428909612012,0.579157915791579
0.000104789225739064,0.000104289365491301,0.579257925792579
0.000105325694917965,0.000104153240742339,0.579357935793579
0.000105864908527471,0.000104019681763102,0.579457945794579
0.000106403427344387,0.000103882787779501,0.57955795579558
0.000106941286108468,0.000103748866515533,0.57965796579658
0.000107476797466169,0.000103612553180095,0.57975797579758
0.000108011087974234,0.00010347446316076,0.57985798579858
0.000108544162595287,0.000103334616308888,0.57995799579958
0.000109074944400906,0.00010319243197649,0.58005800580058
0.000109603448279481,0.000103047934977209,0.58015801580158
0.000110134274750363,0.000102907740729171,0.58025802580258
0.000110667398999391,0.000102771814492451,0.58035803580358
0.000111202801175462,0.000102640111601698,0.58045804580458
0.000111735890684908,0.000102505996788458,0.580558055805581
0.000112268851161448,0.000102369167321397,0.580658065806581
0.000112805414633672,0.000102235077321971,0.580758075807581
0.000113340747330493,0.000102099185824833,0.580858085808581
0.000113876065138921,0.000101960177686936,0.580958095809581
0.000114411368058957,0.000101818077722095,0.581058105810581
0.000114945450129185,0.0001016742556643,0.581158115811581
0.000115481805163572,0.000101534736357404,0.581258125812581
0.000116020408348217,0.000101399475136403,0.581358135813581
0.000116562550012007,0.000101266933532021,0.581458145814581
0.000117105207807421,0.000101135980024717,0.581558155815582
0.00011765056040538,0.000101007552584758,0.581658165816582
0.000118195158657094,0.000100875735549493,0.581758175817582
0.000118743235834469,0.000100746608354233,0.581858185818582
0.000119294767123261,0.000100620141221678,0.581958195819582
0.000119846725213236,0.000100495207595602,0.582058205820582
0.000120398375609425,0.000100367474948148,0.582158215821582
0.000120949723274452,0.000100236973056101,0.582258225822582
0.00012150022726288,0.000100108724277023,0.582358235823582
0.000122049952091161,9.99833588870518e-05,0.582458245824582
0.000122598912647516,9.98608570348256e-05,0.582558255825583
0.000123149997284021,9.97424494960059e-05,0.582658265826583
0.000123703692355342,9.96264389914541e-05,0.582758275827583
0.000124255928362404,9.95078031634352e-05,0.582858285828583
0.000124807365357958,9.93919564313714e-05,0.582958295829583
0.000125360822214743,9.9273747404622e-05,0.583058305830583
0.000125912810081503,9.9152927943142e-05,0.583158315831583
0.000126468281836636,9.90353442295601e-05,0.583258325832583
0.000127027128298512,9.89203064345138e-05,0.583358335833583
0.000127583428841938,9.88026929443193e-05,0.583458345834583
0.000128137213243699,9.86825285727916e-05,0.583558355835584
0.000128690158931658,9.85589001641667e-05,0.583658365836584
0.000129246573619598,9.84385372805688e-05,0.583758375837584
0.000129802154556447,9.83209783811462e-05,0.583858385838584
0.000130356321094128,9.82014641369454e-05,0.583958395839584
0.000130907986378709,9.80794138999759e-05,0.584058405840584
0.000131461750929367,9.79614530134434e-05,0.584158415841584
0.000132014681728847,9.78400082384516e-05,0.584258425842584
0.000132562942529901,9.77151043893322e-05,0.584358435843584
0.000133106577997704,9.75867762053231e-05,0.584458445844585
0.000133645627834722,9.74550534635532e-05,0.584558455845585
0.000134182330265361,9.73209138361535e-05,0.584658465846585
0.000134717727478635,9.71843225837139e-05,0.584758475847585
0.000135251839325733,9.70453045200495e-05,0.584858485848585
0.000135789544242834,9.69090408125861e-05,0.584958495849585
0.000136327403006829,9.67758987088514e-05,0.585058505850585
0.000136865425543397,9.66458484318885e-05,0.585158515851585
0.00013740213293692,9.65133068275062e-05,0.585258525852585
0.000137938815516369,9.63776138424383e-05,0.585358535853585
0.00013847419784125,9.62394841207229e-05,0.585458545854585
0.000139009436244833,9.60986893733328e-05,0.585558555855586
0.000139545260259204,9.59595621281246e-05,0.585658565856586
0.000140083838629776,9.58230304292544e-05,0.585758575857586
0.000140624645299331,9.56907320021194e-05,0.585858585858586
0.000141160901077682,9.55550737568058e-05,0.585958595859586
0.000141699405006206,9.54236438204299e-05,0.586058605860586
0.000142235556565726,9.52897920356266e-05,0.586158615861586
0.000142771048072237,9.51526102094295e-05,0.586258625862586
0.000143305879525913,9.50121281187954e-05,0.586358635863586
0.000143840060852175,9.48683854657596e-05,0.586458645864587
0.000144376415886648,9.4722538584022e-05,0.586558655865587
0.000144912949582002,9.45799075991648e-05,0.586658665866587
0.000145449652012727,9.44404627344031e-05,0.586758675867587
0.000145986528141535,9.4304169250155e-05,0.586858685868587
0.00014652336953076,9.41647591249755e-05,0.586958695869587
0.000147058910665332,9.40229470027307e-05,0.587058705870587
0.000147593821523853,9.38841572280934e-05,0.587158715871587
0.000148124236081944,9.37420721516444e-05,0.587258725872587
0.000148657464549976,9.36026123984904e-05,0.587358735873587
0.000149191298479987,9.34648151847207e-05,0.587458745874587
0.0001497251274472,9.33239162184121e-05,0.587558755875588
0.000150258956414413,9.31799502393188e-05,0.587658765876588
0.000150791574457499,9.30342770556642e-05,0.587758775877588
0.000151322991502052,9.28869214814355e-05,0.587858785878588
0.00015185721253078,9.27422408584762e-05,0.587958795879588
0.000152394207766899,9.26002153357689e-05,0.588058805880588
0.000152930533024501,9.24549342136294e-05,0.588158815881588
0.000153469607675507,9.2312313154367e-05,0.588258825882588
0.000154008508628343,9.21670667718097e-05,0.588358835883588
0.000154546680049008,9.20242174235202e-05,0.588458845884588
0.000155084682734387,9.18787477149055e-05,0.588558855885589
0.000155622516684394,9.17306824596082e-05,0.588658865886589
0.000156160186861827,9.15800464721323e-05,0.588758875887589
0.000156701464997742,9.1432924149556e-05,0.588858885888589
0.000157244852325328,9.12837422636271e-05,0.588958895889589
0.000157791738429765,9.11374189526455e-05,0.589058905890589
0.000158338485575616,9.09880732940564e-05,0.589158915891589
0.000158887292285078,9.08366879229602e-05,0.589258925892589
0.000159439602734102,9.06888311056724e-05,0.589358935893589
0.000159990523598119,9.05393067860307e-05,0.589458945894589
0.00016054006480255,9.03881348157414e-05,0.58955895589559
0.000161088806995558,9.02338015391716e-05,0.58965896589659
0.000161637281197246,9.00769570838204e-05,0.58975897589759
0.0001621811251028,8.991699598771e-05,0.58985898589859
0.000162724745682125,8.97545832663876e-05,0.58995899589959
0.000163265969227268,8.95900514277989e-05,0.59005900590059
0.000163802631955527,8.94224823530381e-05,0.59015901590159
0.000164338589965601,8.92575237133521e-05,0.59025902590259
0.000164876706795408,8.90906742454269e-05,0.59035903590359
0.000165416957630959,8.89219538002801e-05,0.59045904590459
0.000165960732057263,8.87562755539307e-05,0.590559055905591
0.000166508000297534,8.85936097295939e-05,0.590659065906591
0.000167057313213024,8.84290332258282e-05,0.590759075907591
0.000167608650952543,8.82625559680561e-05,0.590859085908591
0.000168163408063896,8.80991060206891e-05,0.590959095909591
0.000168717956737498,8.79328024611722e-05,0.591059105910591
0.000169272897472701,8.77684195066792e-05,0.591159115911591
0.000169827624807269,8.76011978282565e-05,0.591259125912591
0.00017038093774267,8.74324972344717e-05,0.591359135913591
0.000170936330092957,8.72683326432387e-05,0.591459145914591
0.000171493786969739,8.71086593897248e-05,0.591559155915592
0.000172053288521653,8.69534427341757e-05,0.591659165916592
0.000172616125077845,8.68011342815484e-05,0.591759175917592
0.000173179279253504,8.66506074756164e-05,0.591859185918592
0.000173744929719466,8.65027853979108e-05,0.591959195919592
0.000174313920152588,8.63584571340871e-05,0.592059205920592
0.000174885352285156,8.62167790075456e-05,0.592159215921592
0.000175455772005753,8.60718452817442e-05,0.592259225922592
0.000176021352992464,8.59236857332954e-05,0.592359235923592
0.000176590209429884,8.57783649086042e-05,0.592459245924592
0.000177157452955893,8.56307066033866e-05,0.592559255925593
0.000177724567449083,8.54862790834417e-05,0.592659265926593
0.000178290714195479,8.53386257410216e-05,0.592759275927593
0.00017885653835961,8.51879699021837e-05,0.592859285928593
0.000179422049867157,8.50343413438849e-05,0.592959295929593
0.000179989422426159,8.48787127754587e-05,0.593059305930593
0.000180560060510101,8.47260023358936e-05,0.593159315931593
0.000181130936808666,8.45750735428515e-05,0.593259325932593
0.00018170080565797,8.44209834437012e-05,0.593359335933593
0.000182270917684694,8.42686948424359e-05,0.593459345934593
0.000182841277851635,8.41181878876937e-05,0.593559355935594
0.000183411871270401,8.3969442728457e-05,0.593659365936594
0.000183981983297125,8.38181317994947e-05,0.593759375937594
0.00018455451717219,8.3669540486979e-05,0.593859385938594
0.000185129458007204,8.3523634051672e-05,0.593959395939594
0.000185703867822117,8.337513703248e-05,0.594059405940594
0.000186278476149185,8.32283819576037e-05,0.594159415941594
0.000186852047250295,8.30784308368647e-05,0.594259425942594
0.000187425097256984,8.29259238721673e-05,0.594359435943594
0.000187996489687086,8.27711538689052e-05,0.594459445944594
0.000188566298982821,8.26147808800005e-05,0.594559455945595
0.000189135750956623,8.24554947252043e-05,0.594659465946595
0.000189700369159424,8.22931217062615e-05,0.594759475947595
0.000190267463801424,8.21335675600586e-05,0.594859485948595
0.000190831933120129,8.197186948243e-05,0.594959495949595
0.000191395975637651,8.18077346681539e-05,0.595059505950595
0.000191960320886248,8.16454956449144e-05,0.595159515951595
0.000192527142573958,8.14860754944149e-05,0.595259525952595
0.000193096425812474,8.13294444396984e-05,0.595359535953595
0.000193660875279903,8.1169701706848e-05,0.595459545954595
0.000194227801186532,8.10127530327503e-05,0.595559555955596
0.000194796583181817,8.08538390881072e-05,0.595659565956596
0.00019536867040451,8.06985182136395e-05,0.595759575957596
0.000195943169549948,8.05459516952004e-05,0.595859585958596
0.000196517862244745,8.03951717864263e-05,0.595959595959596
0.00019709155245308,8.02474886670493e-05,0.596059605960596
0.000197662547858956,8.00975425092799e-05,0.596159615961596
0.000198232540778369,7.99444300824325e-05,0.596259625962596
0.000198800965451807,7.97897047445198e-05,0.596359635963596
0.000199366749913473,7.96327858470346e-05,0.596459645964596
0.000199929918977524,7.94736982043086e-05,0.596559655965597
0.000200491594237648,7.93130572040865e-05,0.596659665966597
0.000201050688839655,7.91502772352362e-05,0.596759675967597
0.000201607242486096,7.89853880747146e-05,0.596859685968597
0.000202162962381445,7.88237296996377e-05,0.596959695969597
0.000202717858451299,7.86652822586438e-05,0.597059705970597
0.000203271945584221,7.85100010865556e-05,0.597159715971597
0.000203828007913026,7.8352739755702e-05,0.597259725972597
0.000204386025586608,7.81935081916777e-05,0.597359735973597
0.000204944405544835,7.80361277535131e-05,0.597459745974598
0.000205503147787792,7.78805785901904e-05,0.597559755975598
0.000206061631964938,7.7722106335037e-05,0.597659765976598
0.000206618597524083,7.75614206694658e-05,0.597759775977598
0.000207174054390823,7.73985414446665e-05,0.597859785978598
0.000207729292894218,7.72328135703425e-05,0.597959795979598
0.000208286491705102,7.70652047932021e-05,0.598059805980598
0.000208843660739201,7.69010153881541e-05,0.598159815981598
0.000209399316118098,7.67346721260854e-05,0.598259825982598
0.000209952460318299,7.65662494493022e-05,0.598359835983598
0.000210503113190823,7.63957672088221e-05,0.598459845984598
0.000211055775998897,7.62234487307026e-05,0.598559855985599
0.000211607614981647,7.60481724216867e-05,0.598659865986599
0.000212159870839813,7.5874906048221e-05,0.598759875987599
0.000212714727207287,7.57045578034443e-05,0.598859885988599
0.000213268705158493,7.55368497701827e-05,0.598959895989599
0.000213824658305668,7.53672757228413e-05,0.599059905990599
0.000214379177202398,7.51962525367504e-05,0.599159915991599
0.000214933691136418,7.50286784993644e-05,0.599259925992599
0.000215488205070438,7.48645337594933e-05,0.599359935993599
0.000216044783530865,7.47048753943718e-05,0.5994599459946
0.000216601133702352,7.45423336401435e-05,0.5995599559956
0.000217157131514704,7.43773650746904e-05,0.5996599659966
0.000217713516425772,7.42142972632436e-05,0.5997599759976
0.000218268462123687,7.40497157966804e-05,0.5998599859986
0.000218825378054858,7.38832335761109e-05,0.5999599959996
0.00021938423940504,7.37148803784921e-05,0.6000600060006
0.000219946505238836,7.35502145442e-05,0.6001600160016
0.000220510671826466,7.33836578814966e-05,0.6002600260026
0.000221072237904789,7.32150218040786e-05,0.6003600360036
0.000221633734503947,7.30498150241758e-05,0.6004600460046
0.000222193747224687,7.28831144403463e-05,0.600560056005601
0.000222753695428974,7.27198282654673e-05,0.600660066006601
0.00022331566845729,7.25610235025403e-05,0.600760076007601
0.000223881021155061,7.24058167725861e-05,0.600860086008601
0.000224448239867169,7.22486249210689e-05,0.600960096009601
0.000225017920129913,7.20941973511754e-05,0.601060106010601
0.000225587123963584,7.19372685282675e-05,0.601160116011601
0.000226158774459498,7.17830990241857e-05,0.601260126012601
0.000226732836878244,7.16316739507099e-05,0.601360136013601
0.000227305832293989,7.14827054652435e-05,0.601460146014602
0.000227876147795753,7.13314838668076e-05,0.601560156015602
0.000228445470736649,7.11771059250607e-05,0.601660166016602
0.00022901384081923,7.10258595126375e-05,0.601760176017602
0.000229580657544142,7.08729803376147e-05,0.601860186018602
0.000230147752186142,7.0721892734882e-05,0.601960196019602
0.000230715124745058,7.05725669274827e-05,0.602060206020602
0.000231282775221061,7.04249979527914e-05,0.602160216021602
0.000231852261934531,7.02753644514336e-05,0.602260226022602
0.000232424994321753,7.0128594488165e-05,0.602360236023602
0.000232992863161102,6.99786135906413e-05,0.602460246024602
0.000233559729514075,6.98310743927347e-05,0.602560256025603
0.000234129930871326,6.96870190831152e-05,0.602660266026603
0.000234703432493099,6.95464228477954e-05,0.602760276027603
0.000235275261650066,6.94034395039748e-05,0.602860286028603
0.000235846599489396,6.92578357994844e-05,0.602960296029603
0.000236420354214183,6.91148921580434e-05,0.603060306030603
0.000236997309947545,6.89747425750107e-05,0.603160316031603
0.000237576126732362,6.88388560408422e-05,0.603260326032603
0.000238158089934894,6.87056891229481e-05,0.603360336033603
0.000238738370746852,6.8570720707341e-05,0.603460346034603
0.00023932037365185,6.84335636953033e-05,0.603560356035604
0.000239905562676944,6.82998012410264e-05,0.603660366036604
0.000240490131351495,6.81633290957256e-05,0.603760376037604
0.000241069722333747,6.80235417975955e-05,0.603860386038604
0.000241648742593517,6.78811093248085e-05,0.603960396039604
0.000242227202056487,6.77360515288986e-05,0.604060406040604
0.000242804554814161,6.75933858044592e-05,0.604160416041604
0.000243380810792135,6.74530923001283e-05,0.604260426042604
0.000243955434007682,6.73110618146234e-05,0.604360436043604
0.000244527367383481,6.71667136996099e-05,0.604460446044604
0.000245098799516049,6.70197601124912e-05,0.604560456045605
0.000245673457471178,6.68756402863326e-05,0.604660466046605
0.000246248318901347,6.67332227021101e-05,0.604760476047605
0.000246825061234074,6.65950830547998e-05,0.604860486048605
0.00024740417082437,6.64595339912023e-05,0.604960496049605
0.000247982238225825,6.63269328330784e-05,0.605060506050605
0.000248562657996284,6.61968627049258e-05,0.605160516051605
0.000249141956173142,6.60690456897427e-05,0.605260526052605
0.000249723601756207,6.59437100765565e-05,0.605360536053605
0.000250304135671179,6.58149699798424e-05,0.605460546054605
0.000250883577769335,6.56828452509625e-05,0.605560556055606
0.000251460275436885,6.55483135620476e-05,0.605660566056606
0.000252035340341922,6.54119853382173e-05,0.605760576057606
0.000252608782410126,6.52738754676916e-05,0.605860586058606
0.000253184115306569,6.5140008794496e-05,0.605960596059606
0.000253761324142945,6.50103456164231e-05,0.606060606060606
0.000254340394030776,6.48848363049817e-05,0.606160616061606
0.000254921300156074,6.47634510837315e-05,0.606260626062606
0.000255505412252657,6.4645306573521e-05,0.606360636063606
0.000256092631064577,6.45297129444716e-05,0.606460646064606
0.000256682921852079,6.44166553081909e-05,0.606560656065607
0.000257276259801175,6.43061038878942e-05,0.606660666066607
0.000257872615135082,6.41980338695941e-05,0.606760676067607
0.000258471958077014,6.40924254019289e-05,0.606860686068607
0.000259070645928736,6.39834074881105e-05,0.606960696069607
0.000259670882175328,6.38719528374725e-05,0.607060706070607
0.000260269828092862,6.37569547449781e-05,0.607160716071607
0.000260865840993314,6.36393710313961e-05,0.607260726072607
0.000261456771982548,6.35182984669018e-05,0.607360736073607
0.00026204702306767,6.33943921412753e-05,0.607460746074607
0.00026263660417419,6.32676818313012e-05,0.607560756075608
0.000263225847810052,6.31439988319044e-05,0.607660766076608
0.000263816724208428,6.30180279797835e-05,0.607760776077608
0.000264402563360848,6.28886427185399e-05,0.607860786078608
0.000264988496806507,6.2760815777762e-05,0.607960796079608
0.000265573259030417,6.26352171361387e-05,0.608060806080608
0.000266159802901022,6.25137376215647e-05,0.608160816081608
0.000266749428672805,6.23948486907036e-05,0.608260826082608
0.000267337843520374,6.22780987282986e-05,0.608360836083608
0.000267925057369496,6.21634728459573e-05,0.608460846084608
0.000268514544182778,6.20511993327069e-05,0.608560856085609
0.000269102889551096,6.19416553616701e-05,0.608660866086609
0.000269690038883766,6.18341659913605e-05,0.608760876087609
0.000270279461180595,6.17289595109774e-05,0.608860886088609
0.000270867667590412,6.16257679287699e-05,0.608960896089609
0.000271454132056086,6.15204721178605e-05,0.609060906090609
0.000272038795023962,6.14124517277072e-05,0.609160916091609
0.000272618480299537,6.13008382673786e-05,0.609260926092609
0.00027319542114442,6.11866143721473e-05,0.609360936093609
0.000273775602700344,6.10755617086194e-05,0.609460946094609
0.000274358126699763,6.09668316373975e-05,0.60956095609561
0.000274937881454502,6.08554613544884e-05,0.60966096609661
0.000275512703182206,6.07405377039557e-05,0.60976097609761
0.000276085911998585,6.06236289318601e-05,0.60986098609861
0.000276658093514515,6.05032263457104e-05,0.60996099609961
0.000277229783712981,6.03799850358031e-05,0.61006100610061
0.000277803890796818,6.0259185425513e-05,0.61016101610161
0.000278379784490148,6.01360632227446e-05,0.61026102610261
0.0002789574350161,6.00106432420016e-05,0.61036103610361
0.000279534643852476,5.98820073642062e-05,0.61046104610461
0.000280110765834747,5.97556047481906e-05,0.610561056105611
0.000280686679379267,5.963222944258e-05,0.610661066106611
0.000281262379523238,5.95118516704175e-05,0.610761076107611
0.000281837881155053,5.93944466178881e-05,0.610861086108611
0.000282413174349116,5.92799845082071e-05,0.610961096109611
0.000282986849669059,5.9163527351196e-05,0.611061106110611
0.00028355953242822,5.90498344759807e-05,0.611161116111611
0.000284131828088749,5.8932816522169e-05,0.611261126112611
0.000284703731687677,5.88124983039203e-05,0.611361136113611
0.000285277545966121,5.86962495845743e-05,0.611461146114611
0.000285851176620886,5.8582933882654e-05,0.611561156115612
0.00028642461868909,5.84725164580606e-05,0.611661166116612
0.000286996388292315,5.83594191192281e-05,0.611761176117612
0.000287566500319039,5.82436666804881e-05,0.611861186118612
0.000288136240135524,5.8124604051544e-05,0.611961196119612
0.000288704411705948,5.80035960034166e-05,0.612061206120612
0.000289271029918704,5.78806623872957e-05,0.612161216121612
0.000289836655570679,5.77599074421826e-05,0.612261226122612
0.000290405571561668,5.76417331550153e-05,0.612361236123612
0.000290969658744452,5.7520074979561e-05,0.612461246124613
0.000291532162792784,5.73958411087862e-05,0.612561256125613
0.000292093098595056,5.72690613196478e-05,0.612661266126613
0.000292653751517528,5.71390805220214e-05,0.612761276127613
0.00029321285604513,5.70066133596009e-05,0.612861286128613
0.000293771697544208,5.68709948166669e-05,0.612961296129613
0.000294330276014591,5.67322645957712e-05,0.613061306130613
0.000294884134858486,5.65902440356891e-05,0.613161316131613
0.000295435497411993,5.64459108090679e-05,0.613261326132613
0.00029598439345198,5.62992798043001e-05,0.613361336133613
0.000296532535145723,5.6155705886722e-05,0.613461346134613
0.000297078245065529,5.60098292280275e-05,0.613561356135614
0.000297623195676378,5.58607416352502e-05,0.613661366136614
0.000298167401866662,5.57084778479721e-05,0.613761376137614
0.00029871028298822,5.55545862608919e-05,0.613861386138614
0.000299252434577605,5.53975631446603e-05,0.613961396139614
0.000299797295858014,5.52433043102244e-05,0.614061406140614
0.000300341412717772,5.50859189092623e-05,0.614161416141614
0.000300884204508889,5.49269553366448e-05,0.614261426142614
0.000301425686119758,5.47664334437337e-05,0.614361436143614
0.000301966487826515,5.46091026335436e-05,0.614461446144615
0.000302504927238586,5.44496030781127e-05,0.614561456145615
0.00030304101924445,5.42879546286307e-05,0.614661466146615
0.000303580684469127,5.41292838614071e-05,0.614761476147615
0.00030412016607004,5.39681465807513e-05,0.614861486148615
0.000304655111668143,5.38039422873109e-05,0.614961496149615
0.000305190027489375,5.36368943069711e-05,0.615061506150615
0.000305724913533909,5.34670373798307e-05,0.615161516151615
0.00030625967054545,5.32948280835995e-05,0.615261526152615
0.000306793122339541,5.31205344096841e-05,0.615361536153615
0.000307328852060674,5.29508313294368e-05,0.615461546154615
0.000307866829932066,5.27856642519136e-05,0.615561556155616
0.000308400286688953,5.26174698639853e-05,0.615661566156616
0.000308933078430208,5.24518908737571e-05,0.615761576157616
0.000309461398685019,5.22832845731238e-05,0.615861586158616
0.000309985287156025,5.21116807388703e-05,0.615961596159616
0.00031050860490455,5.19427220792737e-05,0.616061606160616
0.000311031351930593,5.17763887427999e-05,0.616161616161616
0.000311552917809293,5.16079214006675e-05,0.616261626162616
0.00031207011642064,5.14364565249147e-05,0.616361636163616
0.00031258299242964,5.12620189297011e-05,0.616461646164617
0.000313091590501728,5.10846433546087e-05,0.616561656165617
0.0003135959453764,5.09043496506553e-05,0.616661666166617
0.000314101203481413,5.07261105476013e-05,0.616761676167617
0.000314606928090075,5.0551395035386e-05,0.616861686168617
0.000315116518722858,5.0379786238335e-05,0.616961696169617
0.000315625052278493,5.02060881009746e-05,0.617061706170617
0.000316132533719691,5.00303303999173e-05,0.617161716171617
0.000316640466776059,4.98580714755394e-05,0.617261726172617
0.000317144171523404,4.96828497572955e-05,0.617361736173617
0.000317648774538379,4.95096330118044e-05,0.617461746174617
0.000318154270857928,4.93383964250787e-05,0.617561756175618
0.000318659916061658,4.91648173950293e-05,0.617661766176618
0.000319165715112368,4.89889256982686e-05,0.617761776177618
0.000319675365298807,4.88161407166722e-05,0.617861786178618
0.000320184588684234,4.86460207609226e-05,0.617961796179618
0.000320694025470124,4.84731166720152e-05,0.618061806180618
0.000321203576400528,4.82978899909738e-05,0.618161816181618
0.000321713345694364,4.81199337677188e-05,0.618261826182618
0.000322226931384346,4.79451090737875e-05,0.618361836183618
0.000322741326011432,4.77722843898115e-05,0.618461846184618
0.00032325650972426,4.76014349018035e-05,0.618561856185619
0.000323772487485799,4.74325506841687e-05,0.618661866186619
0.000324292222089829,4.72667037025338e-05,0.618761876187619
0.000324809792911416,4.70987773060122e-05,0.618861886188619
0.000325326847601379,4.69334613443932e-05,0.618961896189619
0.00032584622984636,4.67662595173325e-05,0.619061906190619
0.000326369334194336,4.66020850006768e-05,0.619161916191619
0.000326891316948624,4.64364067543274e-05,0.619261926192619
0.000327413289777231,4.62683314737101e-05,0.619361936193619
0.000327939029374097,4.61039435564196e-05,0.619461946194619
0.000328464828524532,4.59367169153716e-05,0.61956195619562
0.000328990032138584,4.57720957462566e-05,0.61966196619662
0.000329514655104474,4.5610060198057e-05,0.61976197619762
0.000330039560950249,4.54513894308334e-05,0.61986198619862
0.000330562248422722,4.52905697695588e-05,0.61996199619962
0.000331083749784969,4.51275615118536e-05,0.62006200620062
0.000331605568766683,4.49679329235168e-05,0.62016201620162
0.000332129764931562,4.48127410819549e-05,0.62026202620262
0.000332653390373873,4.46600455306099e-05,0.62036203620362
0.000333172633660353,4.45041985989237e-05,0.62046204620462
0.000333694174725065,4.4346371508472e-05,0.620562056205621
0.000334211358447934,4.41854426654813e-05,0.620662066206621
0.000334728571947588,4.40220770858431e-05,0.620762076207621
0.000335245825149708,4.3856294620575e-05,0.620862086208621
0.000335762567183087,4.36931027390198e-05,0.620962096209621
0.000336282267047535,4.35327346930019e-05,0.621062106210621
0.000336802711332548,4.33742276982664e-05,0.621162116211621
0.000337323895075327,4.32175569411702e-05,0.621262126212621
0.00033784878603271,4.30638192011554e-05,0.621362136213621
0.000338373642250424,4.29075653193895e-05,0.621462146214621
0.000338899193260728,4.27531377496681e-05,0.621562156215622
0.000339425429137941,4.26005067148622e-05,0.621662166216622
0.000339951099255557,4.24447292623402e-05,0.621762176217622
0.000340476208576285,4.22858450946541e-05,0.621862186218622
0.000340999099523626,4.21248120329169e-05,0.621962196219622
0.000341525752276428,4.19673918922005e-05,0.622062206220622
0.000342052449694407,4.18070685113597e-05,0.622162216221622
0.000342579191777649,4.16438766298044e-05,0.622262226222622
0.000343108162159787,4.14787790316176e-05,0.622362236223622
0.000343636537005543,4.13106541230258e-05,0.622462246224622
0.000344165571904134,4.11444696706477e-05,0.622562256225623
0.00034469823957528,4.09812976402823e-05,0.622662266226623
0.000345230892357948,4.08152819233619e-05,0.622762276227623
0.000345765708923231,4.06473902665946e-05,0.622862286228623
0.000346298217784601,4.04774340831608e-05,0.622962296229623
0.000346829441279795,4.03053786338228e-05,0.623062306230623
0.000347359453850775,4.01318938969249e-05,0.623162316231623
0.000347887198420394,3.99563992244769e-05,0.623262326232623
0.000348413776731061,3.97795100042234e-05,0.623362336233623
0.00034894268755963,3.96072262658582e-05,0.623462346234623
0.000349470412278059,3.94335132399333e-05,0.623562356235624
0.000349996970737537,3.92583808522157e-05,0.623662366236624
0.000350522953511736,3.90803253728395e-05,0.623762376237624
0.000351047715436213,3.89002549951157e-05,0.623862386238624
0.000351574720547978,3.87184377104509e-05,0.623962396239624
0.000352105378283574,3.85397916574894e-05,0.624062406240624
0.000352635395817352,3.83638602583491e-05,0.624162416241624
0.000353167721054957,3.81925293782997e-05,0.624262426242624
0.000353702329182489,3.80257493895389e-05,0.624362436243624
0.000354239195385702,3.78634805895147e-05,0.624462446244624
0.000354775441238459,3.77044177609481e-05,0.624562456245625
0.000355311022075411,3.7542268068235e-05,0.624662466246625
0.000355846563210069,3.73772697259972e-05,0.624762476247625
0.000356384243313097,3.72103755927228e-05,0.624862486248625
0.000356925546263085,3.70471539343828e-05,0.624962496249625
0.000357467390158598,3.68858231042821e-05,0.625062506250625
0.000358011308506286,3.67225617435625e-05,0.625162516251625
0.00035855792661923,3.65621242182082e-05,0.625262526252625
0.000359104296591958,3.63992400304393e-05,0.625362536253625
0.00035965413060187,3.62393434506957e-05,0.625462546254625
0.000360204421189749,3.60813029596092e-05,0.625562556255626
0.000360755163392713,3.592509870599e-05,0.625662566256626
0.000361308530919058,3.57716488085717e-05,0.625762576257626
0.000361865367445297,3.56217423531819e-05,0.625862586258626
0.000362424774703974,3.5474525737454e-05,0.625962596259626
0.000362986727881014,3.53299840731677e-05,0.626062606260626
0.000363548383289863,3.51824101355068e-05,0.626162616261626
0.000364109095765991,3.50372580462732e-05,0.626262626262626
0.000364669525362233,3.48890836094321e-05,0.626362636263626
0.000365231850749685,3.47388545716915e-05,0.626462646264626
0.000365796692278629,3.45913203365824e-05,0.626562656265627
0.000366361846464243,3.44455230828193e-05,0.626662666266627
0.000366926052754339,3.42965148949734e-05,0.626762676267627
0.000367490571701019,3.41492585768658e-05,0.626862686268627
0.000368055403304368,3.40037293143373e-05,0.626962696269627
0.00036861980810662,3.38556193940352e-05,0.627062706270627
0.00036918388536381,3.37045119401127e-05,0.627162716271627
0.000369747645001533,3.35504466549496e-05,0.627262726272627
0.000370314699941067,3.33992796472856e-05,0.627362736273627
0.000370881625847696,3.3251383127446e-05,0.627462746274628
0.000371448839596921,3.31052186261551e-05,0.627562756275628
0.00037201851985975,3.29617191507109e-05,0.627662766276628
0.000372591435870649,3.2821013733675e-05,0.627762776277628
0.00037316458513346,3.26819807816183e-05,0.627862786278628
0.000373741004884008,3.25463473502919e-05,0.627962796279628
0.000374319806780432,3.24132747258937e-05,0.628062806280628
0.000374898782374939,3.22817901985736e-05,0.628162816281628
0.000375480105375739,3.21528267758021e-05,0.628262826282628
0.000376060376262189,3.20267467419651e-05,0.628362836283628
0.000376643783640587,3.19032969942206e-05,0.628462846284628
0.000377226585557008,3.17770482252703e-05,0.628562856285629
0.000377811700140054,3.16532610067826e-05,0.628662866286629
0.000378391837030714,3.1526044490952e-05,0.628762876287629
0.000378971403198892,3.13960686561231e-05,0.628862886288629
0.000379549927178314,3.12689811731985e-05,0.628962896289629
0.000380130297320799,3.11460227430903e-05,0.629062906290629
0.000380712483849475,3.10271487006215e-05,0.629162916291629
0.000381293538858868,3.09104185894063e-05,0.629262926292629
0.000381876931348961,3.07960606984717e-05,0.629362936293629
0.000382460447909075,3.0683122169502e-05,0.62946294629463
0.000383045641896966,3.05677816434669e-05,0.62956295629563
0.000383632488498561,3.04500688971512e-05,0.62966296629663
0.000384222407075737,3.0334911994794e-05,0.62976297629763
0.000384815442293845,3.022292632414e-05,0.62986298629863
0.000385410060646406,3.01085336936233e-05,0.62996299629963
0.0003860076765325,2.99966621674829e-05,0.63006300630063
0.000386602374289906,2.98821851694095e-05,0.63016301630163
0.000387195816457922,2.9769802474443e-05,0.63026302630263
0.000387788037776128,2.96538862630427e-05,0.63036303630363
0.000388377395556504,2.95353993192917e-05,0.63046304630463
0.000388964981615866,2.94149619935598e-05,0.630563056305631
0.000389552245093049,2.92974924246635e-05,0.630663066306631
0.000390138873331211,2.91771642806478e-05,0.630763076307631
0.000390727779496416,2.90592430964948e-05,0.630863086308631
0.000391318432568648,2.89453616348042e-05,0.630963096309631
0.000391908733281745,2.8834393339005e-05,0.631063106310631
0.00039249868659859,2.87262985067178e-05,0.631163116311631
0.000393087428991307,2.8620238423968e-05,0.631263126312631
0.000393674975348203,2.85161932395658e-05,0.631363136313631
0.000394261330632247,2.84141480652911e-05,0.631463146314632
0.000394847383185216,2.83148919866273e-05,0.631563156315632
0.000395432805462048,2.82125986721357e-05,0.631663166316632
0.000396017607388424,2.81072978984289e-05,0.631763176317632
0.000396601888220379,2.79985926411943e-05,0.631863186318632
0.000397185553664676,2.78869394784861e-05,0.631963196319632
0.00039777233078702,2.77777826059948e-05,0.632063206320632
0.000398360864741899,2.76725810884092e-05,0.632163216321632
0.000398944391227695,2.7563771612256e-05,0.632263226322632
0.000399527317214138,2.74520142306291e-05,0.632363236323632
0.00040011256083009,2.73425844041058e-05,0.632463246324632
0.000400696663001078,2.7229591284192e-05,0.632563256325633
0.000401280482292267,2.71194964419494e-05,0.632663266326633
0.000401862579490503,2.70073668499972e-05,0.632763276327633
0.000402446488112133,2.68992223895632e-05,0.632863286328633
0.000403028674640895,2.67890282911995e-05,0.632963296329633
0.000403609158927807,2.66767994432983e-05,0.633063306330633
0.000404192854148888,2.65677170129409e-05,0.633163316331633
0.000404778866999477,2.64609323607302e-05,0.633263326332633
0.000405363063463703,2.63514380178401e-05,0.633363336333633
0.00040594447579503,2.62393084258879e-05,0.633463346334633
0.000406529089134845,2.61303252516517e-05,0.633563356335634
0.000407113826544768,2.60227068484362e-05,0.633663366336634
0.000407701735186394,2.59181852349623e-05,0.633763376337634
0.000408289738121258,2.58149886901294e-05,0.633863386338634
0.000408877090928881,2.57087896488788e-05,0.633963396339634
0.00040946380849757,2.55996178879951e-05,0.634063406340634
0.000410048704717183,2.54877612502471e-05,0.634163416341634
0.000410628623244497,2.53723562078452e-05,0.634263426342634
0.000411206784939189,2.52543258419761e-05,0.634363436343634
0.000411783279131785,2.51343351687035e-05,0.634463446344634
0.000412358125673476,2.50124040388728e-05,0.634563456345635
0.000412934729047788,2.48881701682702e-05,0.634663466346635
0.000413510280307664,2.47605119627778e-05,0.634763476347635
0.000414085305510234,2.46300894756618e-05,0.634863486348635
0.00041465926867286,2.45019201013432e-05,0.634963496349635
0.000415228358362017,2.43703660948589e-05,0.635063506350635
0.000415796440601915,2.42410701641416e-05,0.635163516351635
0.000416366473223794,2.41159231376028e-05,0.635263526352635
0.000416935557950155,2.3993619797619e-05,0.635363536353635
0.000417504920593517,2.38728052987643e-05,0.635463546354635
0.000418072700102426,2.37500652320883e-05,0.635563556355636
0.000418638916328072,2.36254095230137e-05,0.635663566356636
0.000419207092861294,2.35048630155657e-05,0.635763576357636
0.000419770460437501,2.33808524710206e-05,0.635863586358636
0.00042033633919249,2.32592836260925e-05,0.635963596359636
0.000420900669552608,2.31357941759684e-05,0.636063606360636
0.000421462409329186,2.30098034726577e-05,0.636163616361636
0.000422024079626427,2.28868351169546e-05,0.636263626362636
0.000422584816916542,2.27660503948847e-05,0.636363636363636
0.000423148100125107,2.26476726328497e-05,0.636463646364636
0.000423713894512453,2.25316869422851e-05,0.636563656365637
0.000424274899793975,2.24121925492742e-05,0.636663666366637
0.000424831160634935,2.22892241935711e-05,0.636763676367637
0.000425387823463006,2.21677595675617e-05,0.636863686368637
0.000425944883315475,2.20477688941169e-05,0.636963696369637
0.000426502330266576,2.19292521735811e-05,0.637063706370637
0.000427063216440787,2.18139414243307e-05,0.637163716371637
0.000427625993443323,2.16962534920023e-05,0.637263726372637
0.000428188373421546,2.15757069845543e-05,0.637363736373637
0.000428750673994924,2.14581331967394e-05,0.637463746374637
0.000429316294684102,2.1343115252883e-05,0.637563756375638
0.000429880942663773,2.12301916123057e-05,0.637663766376638
0.000430444702301496,2.11199975139419e-05,0.637763776377638
0.000431011767166625,2.10122848175749e-05,0.637863786378638
0.000431574028037538,2.090098401383e-05,0.637963796379638
0.00043213881497571,2.07920058023913e-05,0.638063806380638
0.000432703919533264,2.0684387399348e-05,0.638163816381638
0.000433268086120894,2.05731908145218e-05,0.638263826382638
0.000433832570327991,2.04633788519061e-05,0.638363836383638
0.000434396096713889,2.03556165275645e-05,0.638463846384638
0.000434958749646317,2.02505291543203e-05,0.638563856385639
0.000435523923683207,2.01477048198128e-05,0.638663866386639
0.000436088675881711,2.00418730260901e-05,0.638763876387639
0.000436653745699682,1.99373811894008e-05,0.638863886388639
0.000437219128174238,1.98342044957578e-05,0.638963896389639
0.000437784818342665,1.9732333019566e-05,0.639063906390639
0.000438353004801482,1.96326898421845e-05,0.639163916391639
0.00043892019373672,1.95350020097534e-05,0.639263926392639
0.000439487680440235,1.94385697666269e-05,0.639363936393639
0.000440055038110758,1.93448720285115e-05,0.639463946394639
0.000440622688586761,1.92523901773211e-05,0.63956395639564
0.000441190626905361,1.91611093246634e-05,0.63966396639664
0.000441758431228343,1.90725183118397e-05,0.63976397639764
0.000442325878229393,1.89803590428279e-05,0.63986398639864
0.000442892962945712,1.88846712203521e-05,0.63996399639964
0.000443459134506095,1.87915392418348e-05,0.64006400640064
0.00044402440779902,1.87009432560862e-05,0.64016401640164
0.000444588782824488,1.86128584492911e-05,0.64026402640264
0.000445152204991467,1.85266098797912e-05,0.64036403640364
0.000445714098614938,1.84381032345241e-05,0.64046404640464
0.000446275600176893,1.83464551343385e-05,0.640564056405641
0.000446840421854648,1.82571097752692e-05,0.640664066406641
0.000447408608313464,1.81706875076863e-05,0.640764076407641
0.000447980055334424,1.80865183530731e-05,0.640864086408641
0.000448551105331158,1.79987362772669e-05,0.640964096409641
0.000449120477900115,1.79080559239616e-05,0.641064106410641
0.000449693096142823,1.7819673348803e-05,0.641164116411641
0.0004502689253197,1.77335538122089e-05,0.641264126412641
0.000450844233402156,1.76442779323039e-05,0.641364136413641
0.000451419749922363,1.75561732743191e-05,0.641464146414641
0.000451994204402539,1.74699048536294e-05,0.641564156415642
0.000452566951678153,1.7380733192643e-05,0.641664166416642
0.000453139282078264,1.72879932756408e-05,0.641764176417642
0.000453711200565671,1.71917297677999e-05,0.641864186418642
0.000454282717065881,1.70919774088744e-05,0.641964196419642
0.000454849384906698,1.69885575378119e-05,0.642064206420642
0.000455416350515792,1.68864478469982e-05,0.642164216421642
0.000455981678399575,1.67815838001558e-05,0.642264226422642
0.000456545388409237,1.66739902109276e-05,0.642364236423642
0.00045710876591104,1.6563016952331e-05,0.642464246424643
0.000457674133497203,1.64560139368603e-05,0.642564256425643
0.000458242781496785,1.63514526208346e-05,0.642664266426643
0.000458813369952753,1.62508069573349e-05,0.642764276427643
0.000459381303308555,1.61474416770444e-05,0.642864286428643
0.000459946606378265,1.60413815942946e-05,0.642964296429643
0.000460510971478051,1.59317334043391e-05,0.643064306430643
0.000461074448235975,1.58247750542177e-05,0.643164316431643
0.000461639915078259,1.57217472446703e-05,0.643264326432643
0.000462208741738808,1.56217765223127e-05,0.643364336433643
0.00046277937982275,1.55192846955787e-05,0.643464346434643
0.000463353323134099,1.54198400304396e-05,0.643564356435644
0.000463927082821771,1.53231646100658e-05,0.643664366436644
0.000464502733337681,1.52303254369425e-05,0.643764376437644
0.000465080254830641,1.51412778460646e-05,0.643864386438644
0.000465657557960341,1.50549052064562e-05,0.643964396439644
0.000466234642726609,1.49711678159098e-05,0.644064406440644
0.000466813588544331,1.48911426025054e-05,0.644164416441644
0.000467394380525116,1.48147948270051e-05,0.644264426442644
0.000467978308998021,1.47405959453836e-05,0.644364436443644
0.000468564560063147,1.46683623343074e-05,0.644464446444645
0.000469150270182575,1.45923966945552e-05,0.644564456445645
0.00046973423835786,1.45140687601172e-05,0.644664466446645
0.000470320524162654,1.44377408358067e-05,0.644764476447645
0.000470905718150545,1.43637851316047e-05,0.644864486448645
0.000471490386081218,1.42861172500885e-05,0.644964496449645
0.00047207815080146,1.42106181139854e-05,0.645064506450645
0.00047266559790232,1.41376549706509e-05,0.645164516451645
0.0004732512087658,1.4061649628519e-05,0.645264526452645
0.000473839985898099,1.39884433077651e-05,0.645364536453645
0.000474431909448115,1.39180062316044e-05,0.645464546454645
0.000475026071222707,1.38494947234373e-05,0.645564556455646
0.000475619017110289,1.37770228977391e-05,0.645664566456646
0.000476211352573009,1.37008240061623e-05,0.645764576457646
0.000476803087536463,1.36209377514309e-05,0.645864586458646
0.000477397929215167,1.35438802948621e-05,0.645964596459646
0.000477995852795135,1.34696317852661e-05,0.646064606460646
0.000478595309881494,1.33926090682794e-05,0.646164616461646
0.00047919288606521,1.33132339823741e-05,0.646264626462646
0.000479791990792434,1.3231129354083e-05,0.646364636463646
0.000480392619100541,1.31463299235047e-05,0.646464646464647
0.000480995406228381,1.3063590056279e-05,0.646564656465647
0.000481597409233104,1.2977654143535e-05,0.646664666466647
0.00048219809213207,1.28935395798659e-05,0.646764676467647
0.000482798333341459,1.28120453765221e-05,0.646864686468647
0.000483396614243274,1.27275883793123e-05,0.646964696469647
0.000483994468343991,1.26457616680228e-05,0.647064706470647
0.000484591910532003,1.25665305034157e-05,0.647164716471647
0.000485188077279348,1.24890512085471e-05,0.647264726472647
0.000485783847002381,1.24141327204344e-05,0.647364736473647
0.000486374529851398,1.23353085055626e-05,0.647464746474647
0.000486965287142462,1.22575512936923e-05,0.647564756475648
0.0004875548335094,1.2181540988763e-05,0.647664766476648
0.00048814325828265,1.21078979413169e-05,0.647764776477648
0.000488726670623931,1.20303342787194e-05,0.647864786478648
0.000489308946483048,1.19545125602654e-05,0.647964796479648
0.000489888458060454,1.18757330107429e-05,0.648064806480648
0.000490463046536333,1.17930824742157e-05,0.648164816481648
0.000491040046934958,1.17124766128208e-05,0.648264826482648
0.000491616595718412,1.16282230904787e-05,0.648364836483648
0.000492192692886696,1.15403566469437e-05,0.648464846484648
0.000492767058036345,1.1449596888707e-05,0.648564856485649
0.000493339790423566,1.13566137944575e-05,0.648664866486649
0.000493915823075397,1.12665885311045e-05,0.648764876487649
0.000494494247798698,1.11786774223924e-05,0.648864886488649
0.000495075049705164,1.10928556539897e-05,0.648964896489649
0.00049565473994345,1.10088552348341e-05,0.649064906490649
0.000496233353253313,1.09210483448685e-05,0.649164916491649
0.000496814338783456,1.0835325832587e-05,0.649264926492649
0.000497393627034719,1.07473353191158e-05,0.649364936493649
0.000497971227932524,1.06570966553001e-05,0.649464946494649
0.000498547776715979,1.0563111074416e-05,0.64956495649565
0.000499123273384996,1.04654083535926e-05,0.64966496649665
0.00049969825392239,1.03646584710021e-05,0.64976497649765
0.00050027271832816,1.02608912037737e-05,0.64986498649865
0.000500846676527988,1.01541264027528e-05,0.64996499649965
0.000501423910178351,1.00504583916456e-05,0.65006500650065
0.000502000612808699,9.94379284674594e-06,0.65016501650165
0.000502575657862545,9.8350627755241e-06,0.65026502650265
0.000503150261226903,9.72296296035661e-06,0.65036503650365
0.000503724432827193,9.6075182154029e-06,0.65046504650465
0.000504297582090003,9.48856973097238e-06,0.650565056505651
0.000504870309514341,9.36635075854522e-06,0.650665066506651
0.000505442858277885,9.24711939431566e-06,0.650765076507651
0.000506010558381862,9.12440910442435e-06,0.650865086508651
0.00050658020390511,9.00578320217248e-06,0.650965096509651
0.000507151779958976,8.89120198500826e-06,0.651065106510651
0.000507725137659451,8.77423862214068e-06,0.651165116511651
0.000508297477985157,8.65378144521902e-06,0.651265126512651
0.000508872255047597,8.53573619095759e-06,0.651365136513651
0.000509445999846876,8.41420704840914e-06,0.651465146514651
0.000510021640437192,8.29675236790524e-06,0.651565156515652
0.000510595553971756,8.17668725249871e-06,0.651665166516652
0.000511167834743807,8.05468168070629e-06,0.651765176517652
0.000511739941817689,7.93566371693928e-06,0.651865186518652
0.000512307205194975,7.81317179030798e-06,0.651965196519652
0.000512873555416324,7.69349377361914e-06,0.652065206520652
0.000513443265456024,7.57702669101316e-06,0.652165216521652
0.000514016300574235,7.46374572867499e-06,0.652265226522652
0.000514591102450662,7.34807269469419e-06,0.652365236523652
0.000515167656196914,7.23002247763531e-06,0.652465246524652
0.000515743137977539,7.11410626640726e-06,0.652565256525653
0.000516321026718027,7.0005473868953e-06,0.652665266526653
0.00051690208172742,6.88950464896223e-06,0.652765276527653
0.0005174828836338,6.78133537471321e-06,0.652865286528653
0.000518066826995097,6.6756326137242e-06,0.652965296529653
0.000518653956476577,6.57300679145907e-06,0.653065306530653
0.000519243383736203,6.4726142308016e-06,0.653165316531653
0.000519831024386423,6.37009262728293e-06,0.653265326532653
0.000520420292836272,6.26507473337519e-06,0.653365336533653
0.000521009228778348,6.16287074923772e-06,0.653465346534653
0.000521597832212479,6.06346578665037e-06,0.653565356535654
0.000522184663925681,5.96192185543473e-06,0.653665366536654
0.000522769738806261,5.8582588069528e-06,0.653765376537654
0.000523356466300544,5.75210443105143e-06,0.653865386538654
0.000523946280658888,5.64839175442281e-06,0.653965396539654
0.00052453543496431,5.5416865073157e-06,0.654065406540654
0.000525122812585921,5.43291177074462e-06,0.654165416541654
0.000525709033874175,5.32056381553242e-06,0.654265426542654
0.000526294714216905,5.20488085595672e-06,0.654365436543654
0.000526878568247677,5.0865775358835e-06,0.654465446544654
0.000527460615817852,4.96566874387729e-06,0.654565456545655
0.000528040946257871,4.84282942108008e-06,0.654665466546655
0.000528623112935357,4.72407448592232e-06,0.654765476547655
0.000529207627019137,4.60770665943754e-06,0.654865486548655
0.000529795237892485,4.49387482572144e-06,0.654965496549655
0.000530382292931917,4.37672287620638e-06,0.655065506550655
0.000530972509277371,4.26276200958439e-06,0.655165516551655
0.000531565767821622,4.15131728471346e-06,0.655265526552655
0.000532162053676279,4.04236885005943e-06,0.655365536553655
0.000532761327138874,3.93588196621232e-06,0.655465546554655
0.000533359335086484,3.82580697498738e-06,0.655565556555656
0.000533957343034094,3.71710171775279e-06,0.655665566556656
0.000534558328664049,3.61086297412257e-06,0.655765576557656
0.000535162257236766,3.5070659299373e-06,0.655865586558656
0.000535768314852344,3.40551207329894e-06,0.655965596559656
0.000536376486622477,3.30618155267334e-06,0.656065606560656
0.000536987611260794,3.20986841685786e-06,0.656165616561656
0.000537598611829176,3.11479598195464e-06,0.656265626562656
0.000538206575161472,3.01694933983294e-06,0.656365636563656
0.000538809337475238,2.91541533421221e-06,0.656465646564656
0.00053941079953435,2.81024855620876e-06,0.656565656565657
0.00054001097126449,2.70147381980986e-06,0.656665666566657
0.000540612646724237,2.59026234659129e-06,0.656765676567657
0.000541215811025113,2.4766290249454e-06,0.656865686568657
0.000541817719736599,2.36573020848275e-06,0.656965696569657
0.000542419598671299,2.25621105143318e-06,0.657065706570657
0.000543019566926485,2.14464721907908e-06,0.657165716571657
0.000543618264703802,2.029544907666e-06,0.657265726572657
0.000544216292502688,1.91112744307924e-06,0.657365736573657
0.000544811402172799,1.79016406012889e-06,0.657465746574658
0.000545403628453889,1.66667461000475e-06,0.657565756575658
0.000545998097922268,1.54562189670029e-06,0.657665766576658
0.000546592607093112,1.42604313613264e-06,0.657765776577658
0.000547188674584423,1.30412689469433e-06,0.657865786578658
0.000547787809088518,1.18545136446796e-06,0.657965796579658
0.000548381831904609,1.06329690857984e-06,0.658065806580658
0.000548975477547578,9.4412509791968e-07,0.658165816581658
0.000549567212511032,8.223627035467e-07,0.658265826582658
0.000550158595115351,7.0357799160423e-07,0.658365836583658
0.000550749307741239,5.81954555732047e-07,0.658465846584658
0.000551339355351321,4.57512247292135e-07,0.658565856585659
0.000551931670962851,3.35511638297166e-07,0.658665866586659
0.00055252404116524,2.14994907806091e-07,0.658765876587659
0.000553115731463431,9.16493789802052e-08,0.658865886588659
0.000553706821262355,-3.49269352905322e-08,0.658965896589659
0.000554300948297366,-1.58863037701761e-07,0.659065906590659
0.000554898082791419,-2.80183742585096e-07,0.659165916591659
0.000555497420770554,-3.99097487433462e-07,0.659265926592659
0.000556099791022805,-5.14805260996412e-07,0.659365936593659
0.000556705173697069,-6.27336840058648e-07,0.65946594659466
0.000557312675488599,-7.37540864017304e-07,0.65956595659566
0.000557921745526189,-8.4378457044497e-07,0.65966596659666
0.000558527793216172,-9.52698265516849e-07,0.65976597659766
0.00055913085329813,-1.06425217210387e-06,0.65986598659866
0.000559732583348735,-1.17373658957129e-06,0.65996599659966
0.00056033241264542,-1.28527064514069e-06,0.66006600660066
0.000560931021092296,-1.39409004671665e-06,0.66016601660166
0.000561526711410484,-1.50555958574701e-06,0.66026602660266
0.00056211950841397,-1.61963955968e-06,0.66036603660366
0.000562715417095503,-1.73056319030208e-06,0.66046604660466
0.000563308427499538,-1.8441071812495e-06,0.660566056605661
0.000563898574365741,-1.96025168167682e-06,0.660666066606661
0.000564487545047486,-2.07989495861133e-06,0.660766076607661
0.000565075404061051,-2.19674913993499e-06,0.660866086608661
0.000565662166294917,-2.31084400226033e-06,0.660966096609661
0.000566247836712052,-2.42220932237205e-06,0.661066106610661
0.000566835293738507,-2.52959943656043e-06,0.661166116611661
0.000567424512560383,-2.63305404720507e-06,0.661266126612661
0.000568015344293495,-2.73900494823879e-06,0.661366136613661
0.000568609228151,-2.84251414982757e-06,0.661466146614662
0.000569202481732454,-2.94944768596177e-06,0.661566156615662
0.000569798762624313,-3.05393455985358e-06,0.661666166616662
0.000570398041049792,-3.1559946226928e-06,0.661766176617662
0.000570995433609744,-3.26017380262613e-06,0.661866186618662
0.000571587734332796,-3.367970866722e-06,0.661966196619662
0.000572174992847095,-3.4793560381957e-06,0.662066206620662
0.000572760405198332,-3.5934062351718e-06,0.662166216621662
0.000573343991237783,-3.71010160663268e-06,0.662266226622662
0.000573926440795068,-3.82467786099945e-06,0.662366236623662
0.000574507768758666,-3.93716477471245e-06,0.662466246624662
0.000575086342366149,-4.05225716070281e-06,0.662566256625663
0.000575664370065138,-4.17023293562775e-06,0.662666266626663
0.000576244789835683,-4.28582656467715e-06,0.662766276627663
0.000576825388267108,-4.4000008317617e-06,0.662866286628663
0.000577406160396703,-4.51276069985103e-06,0.662966296629663
0.000577986371729411,-4.62842380823692e-06,0.663066306630663
0.000578566086781771,-4.74739710682688e-06,0.663166316631663
0.000579148958177442,-4.86379967289381e-06,0.663266326632663
0.000579733497075123,-4.98257445924138e-06,0.663366336633663
0.000580313063243387,-5.10482320845324e-06,0.663466346634663
0.000580889899869438,-5.2295880990718e-06,0.663566356635664
0.00058146652309494,-5.35134056784988e-06,0.663666366636664
0.000582042074354816,-5.47092925418461e-06,0.663766376637664
0.00058261656853737,-5.58837400909361e-06,0.663866386638664
0.000583190625993319,-5.70910910301688e-06,0.663966396639664
0.000583764251685201,-5.83309979637224e-06,0.664066406640664
0.000584341088311252,-5.95447509185535e-06,0.664166416641664
0.000584917463396537,-6.07910598694275e-06,0.664266426642664
0.000585497024602004,-6.20111155873517e-06,0.664366436643664
0.000586079737187899,-6.32052654681477e-06,0.664466446644664
0.000586665571377522,-6.43737080254353e-06,0.664566456645665
0.000587250249233789,-6.55210090363127e-06,0.664666466646665
0.000587833855124344,-6.66409649988012e-06,0.664766476647665
0.00058841640393775,-6.7733774423077e-06,0.664866486648665
0.000589002158722528,-6.87954670677361e-06,0.664966496649665
0.000589589551232531,-6.98817752187426e-06,0.665066506650665
0.000590180105048642,-7.09370658460814e-06,0.665166516651665
0.000590773785431193,-7.19615374616504e-06,0.665266526652665
0.000591370483198641,-7.29619891048443e-06,0.665366536653665
0.000591970168573941,-7.39385696613083e-06,0.665466546654665
0.00059256984898653,-7.49026935806751e-06,0.665566556655666
0.000593169519473439,-7.58544104891973e-06,0.665666566656666
0.000593772147791502,-7.67827525924566e-06,0.665766576657666
0.000594374736407185,-7.76990847086674e-06,0.665866586658666
0.0005949766153418,-7.86508016189114e-06,0.665966596659666
0.000595579973192121,-7.96282258526638e-06,0.666066606660666
0.000596186254133842,-8.05820271395589e-06,0.666166616661666
0.000596795512757994,-8.15060516021489e-06,0.666266626662666
0.000597402786260497,-8.24521605426648e-06,0.666366636663666
0.000598008699954777,-8.33792619448396e-06,0.666466646664666
0.000598613278654821,-8.43435843761044e-06,0.666566656665667
0.000599219311456411,-8.53335148749286e-06,0.666666666666667
0.000599824014226477,-8.63600708671487e-06,0.666766676667667
0.000600427401853583,-8.74228553272469e-06,0.666866686668667
0.000601033787014223,-8.84548704052717e-06,0.666966696669667
0.000601639675894516,-8.94587960118464e-06,0.667066706670667
0.000602245073457172,-9.04349795427926e-06,0.667166716671667
0.000602849121137114,-9.1391907397247e-06,0.667266726672667
0.000603456166350762,-9.23189591697254e-06,0.667366736673667
0.000604066179321073,-9.3216482261215e-06,0.667466746674667
0.00060467412776489,-9.41427896140759e-06,0.667566756675668
0.000605281306974242,-9.51043825032993e-06,0.667666766676668
0.000605891369572528,-9.60425013295888e-06,0.667766776677668
0.000606502836644472,-9.70065259912848e-06,0.667866786678668
0.000607115693301425,-9.79961090942874e-06,0.667966796679668
0.000607729919692282,-9.90110024987242e-06,0.668066806680668
0.000608346969918504,-1.00002024814709e-05,0.668166816681668
0.00060896602511765,-1.00971012280743e-05,0.668266826682668
0.000609586395459757,-1.01965607816058e-05,0.668366836683668
0.000610208071019316,-1.02985464023111e-05,0.668466846684668
0.000610831706886364,-1.03983136496289e-05,0.668566856685669
0.000611453903540343,-1.04954853506086e-05,0.668666866686669
0.000612078060501812,-1.05904833433779e-05,0.668766876687669
0.000612699051194461,-1.06882555435378e-05,0.668866886688669
0.00061331690539499,-1.07887771371012e-05,0.668966896689669
0.000613933841476784,-1.08923260410695e-05,0.669066906690669
0.000614553646059207,-1.09928128948786e-05,0.669166916691669
0.000615176299291155,-1.10902724384548e-05,0.669266926692669
0.000615797518272745,-1.1185161249508e-05,0.669366936693669
0.000616415605725097,-1.12828292307493e-05,0.669466946694669
0.000617032219224627,-1.13785666813718e-05,0.66956695669567
0.00061764737862261,-1.14723884895956e-05,0.66966696669667
0.000618257267522813,-1.15699373635259e-05,0.66976697669767
0.000618861945478892,-1.16711686381578e-05,0.66986698669867
0.000619466142043015,-1.17696108168345e-05,0.66996699669967
0.000620068408076434,-1.18702068523596e-05,0.67006700670067
0.000620670217531884,-1.19680237178688e-05,0.67016701670167
0.000621274969930011,-1.20634832513175e-05,0.67026702670267
0.000621877781871838,-1.21611164929767e-05,0.67036703670367
0.000622479879169885,-1.2262233623095e-05,0.67046704670467
0.000623080060825619,-1.23654748331049e-05,0.670567056705671
0.00062367731442707,-1.24714108457463e-05,0.670667066706671
0.000624271664788138,-1.25800218096571e-05,0.670767076707671
0.000624866059814555,-1.26872779281422e-05,0.670867086708671
0.000625459214139887,-1.27925042598872e-05,0.670967096709671
0.000626051222057546,-1.28950953425702e-05,0.671067106710671
0.000626645488051057,-1.2995448200848e-05,0.671167116711671
0.000627237838402169,-1.3098580229314e-05,0.671267126712671
0.000627833305394213,-1.31986601332156e-05,0.671367136713671
0.000628428802163042,-1.32974645966227e-05,0.671467146714671
0.000629022452768808,-1.33984129912833e-05,0.671567156715672
0.00062961323487386,-1.35020810025627e-05,0.671667166716672
0.000630202895385311,-1.36031236905471e-05,0.671767176717672
0.000630791444228669,-1.37015609064263e-05,0.671867186718672
0.000631381749904564,-1.37961519492881e-05,0.671967196719672
0.000631971718109801,-1.38880184127337e-05,0.672067206720672
0.000632564743402314,-1.39775870980327e-05,0.672167216721672
0.000633160880372874,-1.40642277290478e-05,0.672267226722672
0.000633755841158803,-1.41484018464585e-05,0.672367236723672
0.000634348960744554,-1.42348687792185e-05,0.672467246724673
0.000634940258981316,-1.43236037135126e-05,0.672567256725673
0.000635533284273743,-1.44085818051434e-05,0.672667266726673
0.000636125694178597,-1.44971628923722e-05,0.672767276727673
0.000636717429142051,-1.45888854345196e-05,0.672867286728673
0.000637311427144069,-1.46784838966032e-05,0.672967296729673
0.000637904794870037,-1.47716357263103e-05,0.673067306730673
0.000638497542245462,-1.48683161096537e-05,0.673167316731673
0.00063908523748654,-1.49686888191213e-05,0.673267326732673
0.000639667940146839,-1.5072719114959e-05,0.673367336733673
0.000640253843815713,-1.51736873609816e-05,0.673467346734673
0.000640839886443001,-1.52733702405706e-05,0.673567356735674
0.000641429100302078,-1.53700357355216e-05,0.673667366736674
0.000642020070993778,-1.54628699458475e-05,0.673767376737674
0.00064261277370394,-1.55519175367254e-05,0.673867386738674
0.000643203655065113,-1.56432033520084e-05,0.673967396739674
0.00064379612948642,-1.57370996023662e-05,0.674067406740674
0.000644386782558566,-1.5833189411952e-05,0.674167416741674
0.000644975634132914,-1.59314578925458e-05,0.674267426742674
0.000645562704060738,-1.60318802299879e-05,0.674367436743674
0.0006461447764449,-1.61359551911748e-05,0.674467446744675
0.000646724099435745,-1.6242724954821e-05,0.674567456745675
0.000647301725147624,-1.63515642077589e-05,0.674667466746675
0.000647879142421751,-1.64575448857495e-05,0.674767476747675
0.000648454802863343,-1.65662451801866e-05,0.674867486748675
0.000649025579905786,-1.66785236562345e-05,0.674967496749675
0.000649594669594944,-1.67934621951596e-05,0.675067506750675
0.000650163372185384,-1.69117109242887e-05,0.675167516751675
0.000650731692639904,-1.70332400668371e-05,0.675267526752675
0.00065130250442193,-1.71523622495227e-05,0.675367536753675
0.000651876556914995,-1.72689136996854e-05,0.675467546754675
0.000652453051107591,-1.73831028553345e-05,0.675567556755676
0.000653031952260136,-1.74949545302851e-05,0.675667566756676
0.000653611056887549,-1.76054166200555e-05,0.675767576757676
0.000654193412151597,-1.77127571060972e-05,0.675867586758676
0.000654774665673147,-1.78236807367193e-05,0.675967596759676
0.000655354832340677,-1.793814780937e-05,0.676067606760676
0.000655938234756364,-1.80494585385375e-05,0.676167616761676
0.000656524843143337,-1.81576327757562e-05,0.676267626762676
0.000657110310085432,-1.82693851945856e-05,0.676367636763676
0.000657694630619853,-1.83790730870929e-05,0.676467646764677
0.000658278668274388,-1.84858924787135e-05,0.676567656765677
0.00065886504837242,-1.85904438691444e-05,0.676667666766677
0.000659453746099874,-1.86927471092308e-05,0.676767676767677
0.00066004254804616,-1.87937600204305e-05,0.676867686768677
0.000660631454211452,-1.88934875653687e-05,0.676967696769677
0.000661215347944689,-1.89968776594743e-05,0.677067706770677
0.000661794278874019,-1.91038906005399e-05,0.677167716771677
0.000662368301590213,-1.92145015745783e-05,0.677267726772677
0.000662941882616918,-1.93284624412002e-05,0.677367736773677
0.000663518684503387,-1.94399071660712e-05,0.677467746774677
0.000664093813924876,-1.95533767150568e-05,0.677567756775678
0.000664667916046002,-1.96703698548813e-05,0.677667766776678
0.000665241000792273,-1.97908518457902e-05,0.677767776777678
0.000665816527238075,-1.99089318396338e-05,0.677867786778678
0.000666392291898499,-2.00255626947278e-05,0.677967796779678
0.000666967019332879,-2.01456923266734e-05,0.678067806780678
0.000667540724429692,-2.02692760699491e-05,0.678167816781678
0.00066811341215165,-2.03962791853171e-05,0.678267826782678
0.00066868510235003,-2.05266768584459e-05,0.678367836783678
0.000669256311156454,-2.06598040737882e-05,0.678467846784678
0.00066982779787988,-2.07913431918802e-05,0.678567856785679
0.000670399552594798,-2.09212991755193e-05,0.678667866786679
0.000670970830880387,-2.1053994626967e-05,0.678767876787679
0.000671542377157468,-2.11850970183668e-05,0.678867886788679
0.000672113451968189,-2.13189239890106e-05,0.678967896789679
0.000672687762527066,-2.14500412688028e-05,0.679067906790679
0.000673261889462179,-2.15780915356381e-05,0.679167916791679
0.000673835827810731,-2.17030996038483e-05,0.679267926792679
0.000674412202896102,-2.18256610096439e-05,0.679367936793679
0.000674986905516409,-2.19501430204634e-05,0.679467946794679
0.000675563494002329,-2.20705307182208e-05,0.67956795679568
0.000676141953465298,-2.21868638051234e-05,0.67966796679668
0.000676722269016925,-2.22991819835509e-05,0.67976797679768
0.000677302336428334,-2.24086068472768e-05,0.67986798679868
0.000677882165625122,-2.25151731360553e-05,0.67996799679968
0.000678460292580232,-2.26238089139534e-05,0.68006800680068
0.000679037943106097,-2.27358193985946e-05,0.68016801680168
0.000679615117202891,-2.28511648875993e-05,0.68026802680268
0.000680191303701615,-2.29637709086232e-05,0.68036803680368
0.000680769217256176,-2.30787789268848e-05,0.68046804680468
0.000681350307005152,-2.31912658405978e-05,0.680568056805681
0.000681930826031733,-2.33066510319821e-05,0.680668066806681
0.000682513722241391,-2.3419688817073e-05,0.680768076807681
0.000683096027877378,-2.35356199166934e-05,0.680868086808681
0.000683675584120047,-2.36541267118064e-05,0.680968096809681
0.000684252400894908,-2.37751843879084e-05,0.681068106810681
0.00068482901419473,-2.38932693445494e-05,0.681168116811681
0.000685405160991074,-2.40146297518123e-05,0.681268126812681
0.000685984493907514,-2.41334045381599e-05,0.681368136813681
0.000686562739969935,-2.42500502816463e-05,0.681468146814681
0.000687144157263973,-2.43641501067691e-05,0.681568156815682
0.000687727395907172,-2.44742548747787e-05,0.681668166816682
0.000688310103530268,-2.45877194609669e-05,0.681768176817682
0.000688891689559678,-2.4699099669471e-05,0.681868186818682
0.000689472163920995,-2.48084252770756e-05,0.681968196819682
0.000690052082448309,-2.49206789391363e-05,0.682068206820682
0.000690633683366111,-2.50353395610597e-05,0.682168216821682
0.000691215462944965,-2.51485857839879e-05,0.682268226822682
0.000691800458420614,-2.52586806262305e-05,0.682368236823682
0.000692383702026611,-2.53708151809801e-05,0.682468246824682
0.000692968752093117,-2.54789794926039e-05,0.682568256825683
0.000693556993242603,-2.55840370888912e-05,0.682668266826683
0.000694147532170322,-2.56868465350064e-05,0.682768276827683
0.000694735232374197,-2.57923607093479e-05,0.682868286828683
0.00069532454548931,-2.59003463600913e-05,0.682968296829683
0.000695908846172541,-2.60119101922732e-05,0.683068306830683
0.000696488184051778,-2.61270224294533e-05,0.683168316831683
0.000697066430114113,-2.62400403631823e-05,0.683268326832683
0.000697643619099299,-2.63565818879222e-05,0.683368336833683
0.000698220282027181,-2.64759869504069e-05,0.683468346834683
0.00069879596728276,-2.65926128427035e-05,0.683568356835684
0.000699374069423882,-2.67068764403143e-05,0.683668366836684
0.000699954573561984,-2.68188025572267e-05,0.683768376837684
0.000700534516903371,-2.6933636877233e-05,0.683868386838684
0.000701116842390548,-2.70461287539157e-05,0.683968396839684
0.000701701520246816,-2.71562980382922e-05,0.684068406840684
0.000702289394148774,-2.72633506817374e-05,0.684168416841684
0.000702879570791848,-2.73681303611953e-05,0.684268426842684
0.000703468635766744,-2.74702698287937e-05,0.684368436843684
0.000704057373196663,-2.75696202006091e-05,0.684468446844684
0.000704649266969808,-2.76659581504119e-05,0.684568456845685
0.00070524054535538,-2.77657799886738e-05,0.684668466846685
0.000705829922986946,-2.78683859597491e-05,0.684768476847685
0.000706418978036246,-2.79681929096187e-05,0.684868486848685
0.000707010320938185,-2.8065796374321e-05,0.684968496849685
0.000707601748207853,-2.81621541754857e-05,0.685068506850685
0.000708191989367294,-2.82621993398051e-05,0.685168516851685
0.000708781893056078,-2.83594752595313e-05,0.685268526852685
0.000709371464237003,-2.84540017860262e-05,0.685368536853685
0.000709960707872951,-2.85458086959024e-05,0.685468546854686
0.000710548154973812,-2.86398290161964e-05,0.685568556855686
0.000711138679013052,-2.8731531707154e-05,0.685668566856686
0.00071172860751591,-2.88267629517478e-05,0.685768576857686
0.000712321593105957,-2.89196616784406e-05,0.685868586858686
0.000712917601043612,-2.90102477385943e-05,0.685968596859686
0.000713511752892523,-2.91030571347608e-05,0.686068606860686
0.000714108152891693,-2.91937374882383e-05,0.686168616861686
0.000714704582667648,-2.92832366942007e-05,0.686268626862686
0.000715300297799909,-2.93758575038919e-05,0.686368636863686
0.000715894787119477,-2.94722053792896e-05,0.686468646864686
0.000716488065515004,-2.95722406180141e-05,0.686568656865687
0.000717080137949115,-2.96759284804832e-05,0.686668666866687
0.000717675247619226,-2.97771944946973e-05,0.686768676867687
0.000718273449116195,-2.98754331983341e-05,0.686868686868687
0.000718868732484475,-2.99764113699517e-05,0.686968696869687
0.000719466254077333,-3.00751860564019e-05,0.687068706870687
0.000720065984117896,-3.01717671837963e-05,0.687168716871687
0.000720664433755082,-3.02664326686198e-05,0.687268726872687
0.000721257776666976,-3.03648103309296e-05,0.687368736873687
0.000721846062481725,-3.04668555052043e-05,0.687468746874688
0.000722431539349416,-3.05716153333003e-05,0.687568756875688
0.000723014227121323,-3.06790550754631e-05,0.687668766876688
0.000723595813150732,-3.07900779622064e-05,0.687768776877688
0.000724177577841108,-3.0899716226567e-05,0.687868786878688
0.000724759084465672,-3.1006495915808e-05,0.687968796879688
0.000725342417402109,-3.11093549900699e-05,0.688068806880688
0.000725925164727586,-3.12152066349824e-05,0.688168816881688
0.00072650808078852,-3.13197282484564e-05,0.688268826882688
0.00072708989510687,-3.14278627832954e-05,0.688368836883688
0.000727670612645607,-3.15395655741503e-05,0.688468846884688
0.000728249622979782,-3.16532931889478e-05,0.688568856885689
0.0007288288318262,-3.17656163301727e-05,0.688668866886689
0.000729411286346282,-3.18747980164791e-05,0.688768876887689
0.000729996956763331,-3.19808729876213e-05,0.688868886888689
0.000730584254980096,-3.20894144723678e-05,0.688968896889689
0.000731171677266884,-3.21966011116885e-05,0.689068906890689
0.000731758786897087,-3.23009490269074e-05,0.689168916891689
0.000732346025560197,-3.24039817992522e-05,0.689268926892689
0.000732934872171747,-3.25095108619861e-05,0.689368936893689
0.000733525321769025,-3.26175114011218e-05,0.68946894689469
0.000734118049293261,-3.27232340131284e-05,0.68956895689569
0.000734713034893263,-3.28267035121654e-05,0.68966896689669
0.000735306779792353,-3.29281878898116e-05,0.68976897689769
0.00073589938324648,-3.30270717579779e-05,0.68986898689869
0.00073649135642447,-3.31294147006162e-05,0.68996899689969
0.000737082714214887,-3.32351919033948e-05,0.69006900690069
0.000737672885895078,-3.33445621763487e-05,0.69016901690169
0.000738265340465109,-3.34516445967507e-05,0.69026902690269
0.000738856663515858,-3.35560719170731e-05,0.69036903690369
0.00073944686497292,-3.36578639883335e-05,0.69046904690469
0.000740035895208234,-3.37632888321487e-05,0.690569056905691
0.00074062312890846,-3.38707980536481e-05,0.690669066906691
0.0007412100549149,-3.39754635884203e-05,0.690769076907691
0.000741796673227553,-3.40773102506248e-05,0.690869086908691
0.000742386467734707,-3.41761196768294e-05,0.690969096909691
0.000742975929733915,-3.42721697840356e-05,0.691069106910691
0.000743560374338444,-3.43719171801636e-05,0.691169116911691
0.000744143702311998,-3.44753172000363e-05,0.691269126912691
0.00074472644963756,-3.45817048277622e-05,0.691369136913691
0.000745312318566765,-3.46856507560432e-05,0.691469146914692
0.000745901284285626,-3.47871797988664e-05,0.691569156915692
0.000746489073819942,-3.48867435711444e-05,0.691669166916692
0.00074707498741441,-3.49890815509852e-05,0.691769176917692
0.000747659754601118,-3.50894492976554e-05,0.691869186918692
0.000748239549058323,-3.51934696678982e-05,0.691969196919692
0.000748816613973401,-3.53001798779749e-05,0.692069206920692
0.000749396085848342,-3.54046270494871e-05,0.692169216921692
0.000749975061442935,-3.55124836671524e-05,0.692269226922692
0.000750552250428035,-3.56230350874491e-05,0.692369236923692
0.00075113115158058,-3.57360133187985e-05,0.692469246924692
0.00075170898573021,-3.58525151409866e-05,0.692569256925693
0.000752286338487884,-3.5972307302189e-05,0.692669266926693
0.000752865552297013,-3.60880547783037e-05,0.692769276927693
0.000753442041526812,-3.6206382912192e-05,0.692869286928693
0.00075401800966219,-3.63275497701822e-05,0.692969296929693
0.000754594211049392,-3.64472426752634e-05,0.693069306930693
0.000755167712671166,-3.65694765359107e-05,0.693169316931693
0.00075574077260345,-3.66949411820029e-05,0.693269326932693
0.000756317053395497,-3.68177854675975e-05,0.693369336933693
0.000756895051317701,-3.69429275315111e-05,0.693469346934693
0.000757472830876473,-3.70650621362094e-05,0.693569356935694
0.000758048918119162,-3.71891123831341e-05,0.693669366936694
0.000758627427210192,-3.73107358190063e-05,0.693769376937694
0.000759204879223901,-3.74357984779885e-05,0.693869386938694
0.000759785507432198,-3.75582407764731e-05,0.693969396939694
0.000760367966915078,-3.76766135757106e-05,0.694069406940694
0.000760953642294924,-3.77917903292576e-05,0.694169416941694
0.000761542414464426,-3.79044360528334e-05,0.694269426942694
0.000762133484412161,-3.80147641469005e-05,0.694369436943694
0.000762724643690422,-3.81237225071494e-05,0.694469446944694
0.000763315455572344,-3.82298222922789e-05,0.694569456945695
0.000763905071418532,-3.83339121418581e-05,0.694669466946695
0.000764497744351909,-3.843558014301e-05,0.694769476947695
0.00076509353888893,-3.85342158711316e-05,0.694869486948695
0.000765691015816524,-3.8629010388861e-05,0.694969496949695
0.000766290165209097,-3.87199984361248e-05,0.695069506950695
0.000766892287321131,-3.88086936678672e-05,0.695169516951695
0.000767496037232881,-3.88936370199158e-05,0.695269526952695
0.000768098551406517,-3.8976143635317e-05,0.695369536953695
0.000768699755399817,-3.90568636410532e-05,0.695469546954695
0.000769300200084161,-3.91407945812167e-05,0.695569556955696
0.000769895528117704,-3.92285369546432e-05,0.695669566956696
0.000770489635301439,-3.93200510589533e-05,0.695769576957696
0.000771083097320644,-3.94151036426667e-05,0.695869586958696
0.000771675924101,-3.95136599658569e-05,0.695969596959696
0.00077226812060522,-3.96156803261444e-05,0.696069606960696
0.000772855274900601,-3.97213384217842e-05,0.696169616961696
0.000773441853510788,-3.98303910751846e-05,0.696269626962696
0.000774025633099598,-3.99420889032421e-05,0.696369636963696
0.00077460837049948,-4.00510869658706e-05,0.696469646964696
0.000775192924285639,-4.01561395993605e-05,0.696569656965697
0.000775776336626921,-4.02591971856926e-05,0.696669666966697
0.000776358647225705,-4.03658776189846e-05,0.696769676967697
0.000776939136475501,-4.04752677431283e-05,0.696869686968697
0.000777517913557851,-4.05867025425765e-05,0.696969696969697
0.000778096189397057,-4.07014773090135e-05,0.697069706970697
0.000778673934216246,-4.08191305015876e-05,0.697169716971697
0.000779251152978217,-4.09396323438585e-05,0.697269726972697
0.000779827840720173,-4.10629580213224e-05,0.697369736973697
0.000780404007367707,-4.1189077757539e-05,0.697469746974697
0.000780979707511678,-4.1318393539446e-05,0.697569756975698
0.000781554941152086,-4.14508805532286e-05,0.697669766976698
0.000782129713251729,-4.158650405896e-05,0.697769776977698
0.000782703463013719,-4.17254278293006e-05,0.697869786978698
0.000783280423709878,-4.18616022062378e-05,0.697969796979698
0.000783860565563422,-4.19950420781639e-05,0.698069806980698
0.00078444238484457,-4.21306804722877e-05,0.698169816981698
0.00078502656642049,-4.22637828736428e-05,0.698269826982698
0.000785612390684432,-4.23990887599931e-05,0.698369836983698
0.000786201311738115,-4.2531670066755e-05,0.698469846984698
0.000786789900283853,-4.26611694725121e-05,0.698569856985699
0.000787380245662213,-4.27865348624831e-05,0.698669866986699
0.000787969484335278,-4.2909066491494e-05,0.698769876987699
0.000788560474878167,-4.30275286212578e-05,0.698869886988699
0.000789150264422438,-4.31438617079882e-05,0.698969896989699
0.000789741795910938,-4.32561848493854e-05,0.699069906990699
0.000790330483712797,-4.33711184255129e-05,0.699169916991699
0.000790917374979655,-4.34880470487984e-05,0.699269926992699
0.000791503963515438,-4.36020376922051e-05,0.699369936993699
0.000792092328735032,-4.37120382412961e-05,0.699469946994699
0.000792675691448253,-4.38256020836055e-05,0.6995699569957
0.000793262175765117,-4.39366547469613e-05,0.6996699669967
0.000793846888361053,-4.40497371972292e-05,0.6997699769977
0.000794433233719416,-4.41652166819373e-05,0.6998699869987
0.000795021906632883,-4.42783487601798e-05,0.6999699969997
0.000795610693690777,-4.43900862906168e-05,0.7000700070007
0.00079620264205478,-4.44986922917302e-05,0.7001700170017
0.000796793404308642,-4.4610861586062e-05,0.7002700270027
0.000797383054894498,-4.47203311151371e-05,0.7003700370037
0.000797972065278622,-4.4832728698496e-05,0.700470047004701
0.00079855991932939,-4.49486597982886e-05,0.700570057005701
0.000799150850318624,-4.50620499423428e-05,0.700670067006701
0.000799741165920113,-4.51787701279631e-05,0.700770077007701
0.000800334622976521,-4.52923041933157e-05,0.700870087008701
0.000800926948513646,-4.54031236050191e-05,0.700970097009701
0.0008015223956545,-4.5510821413166e-05,0.701070107010701
0.000802116607057067,-4.56164943971981e-05,0.701170117011701
0.000802712515738601,-4.57182566916737e-05,0.701270127012701
0.000803311521209876,-4.58169867129469e-05,0.701370137013701
0.000803913583768254,-4.5912709275177e-05,0.701470147014701
0.000804517820034844,-4.60062730175891e-05,0.701570157015702
0.00080512002651452,-4.61026705209613e-05,0.701670167016702
0.000805720218095936,-4.62018819342759e-05,0.701770177017702
0.000806318414630107,-4.63038774807482e-05,0.701870187018702
0.000806914631005513,-4.64086273830771e-05,0.701970197019702
0.000807509601717123,-4.65113772756228e-05,0.702070207020702
0.000808101698965222,-4.66168368591924e-05,0.702170217021702
0.000808695354533786,-4.67247679189916e-05,0.702270227022702
0.000809290722269708,-4.68287684380446e-05,0.702370237023702
0.000809883211579408,-4.69354637597289e-05,0.702470247024703
0.000810475780293867,-4.70408191242077e-05,0.702570257025703
0.000811070071101365,-4.7142273724897e-05,0.702670267026703
0.000811661488445352,-4.72464429794076e-05,0.702770277027703
0.00081225229040168,-4.73540266428688e-05,0.702870287028703
0.000812842476970349,-4.74649949386679e-05,0.702970297029703
0.000813427646144167,-4.75795066764956e-05,0.703070307030703
0.000814011048559854,-4.76960184242787e-05,0.703170317031703
0.000814593914992727,-4.78158254738734e-05,0.703270327032703
0.000815175679683017,-4.79390915979401e-05,0.703370337033703
0.000815756923278972,-4.80655835443098e-05,0.703470347034703
0.000816337084983706,-4.81954700487846e-05,0.703570357035704
0.000816916174722726,-4.83287213342354e-05,0.703670367036704
0.000817495472899584,-4.84603795596384e-05,0.703770377037704
0.00081807498447699,-4.85904596132138e-05,0.703870387038704
0.000818654694566467,-4.87189813466679e-05,0.703970397039704
0.000819233903412799,-4.88506792744505e-05,0.704070407040704
0.000819811405054655,-4.89842035141054e-05,0.704170417041704
0.000820390767747879,-4.91135540355947e-05,0.704270427042704
0.000820969624235161,-4.92460757889593e-05,0.704370437043704
0.00082154794473963,-4.93812973075807e-05,0.704470447044705
0.000822125208166778,-4.95198290164062e-05,0.704570457045705
0.000822702263156261,-4.96552192703131e-05,0.704670467046705
0.000823277546424644,-4.97930363352726e-05,0.704770477047705
0.000823854546823269,-4.99330171828476e-05,0.704870487048705
0.00082442986483132,-5.00747449375358e-05,0.704970497049705
0.000825003515337275,-5.02181997478029e-05,0.705070507050705
0.000825579061634353,-5.03573915095502e-05,0.705170517051705
0.000826154101725402,-5.04992185201874e-05,0.705270527052705
0.00082673243215538,-5.06376311217019e-05,0.705370537053705
0.00082731317450819,-5.07734729906934e-05,0.705470547054705
0.000827892834969692,-5.09126151244661e-05,0.705570557055706
0.000828475656737302,-5.10490029020381e-05,0.705670567056706
0.000829057902819634,-5.11880557052846e-05,0.705770577057706
0.000829639885873356,-5.13239670536125e-05,0.705870587058706
0.000830223690276153,-5.145567490699e-05,0.705970597059706
0.000830807663414235,-5.15858095516817e-05,0.706070607060706
0.000831391795362095,-5.17143809129381e-05,0.706170617061706
0.000831974890083909,-5.18400936992472e-05,0.706270627062706
0.000832557404157647,-5.19685757301495e-05,0.706370637063706
0.000833139342546192,-5.20998021914856e-05,0.706470647064707
0.000833721027831637,-5.22279566774118e-05,0.706570657065707
0.000834302896740932,-5.23545677310925e-05,0.706670667066707
0.000834883748275372,-5.24783400610156e-05,0.706770677067707
0.000835464351669595,-5.25991098946932e-05,0.706870687068707
0.00083604443893228,-5.27231303648333e-05,0.706970697069707
0.000836623434377977,-5.2844967201168e-05,0.707070707070707
0.000837202206497616,-5.29638263552445e-05,0.707170717071707
0.000837776065441323,-5.3086159472013e-05,0.707270727072707
0.000838353140281995,-5.3205892079646e-05,0.707370737073707
0.000838929698991045,-5.33284534854416e-05,0.707470747074707
0.000839505284990502,-5.34482158696871e-05,0.707570757075708
0.00084008275189269,-5.35639335690171e-05,0.707670767076708
0.000840658531441507,-5.36816363897379e-05,0.707770777077708
0.000841232633562633,-5.38013044808318e-05,0.707870787078708
0.000841804988776731,-5.39235532298715e-05,0.707970797079708
0.000842376907264052,-5.40490377271535e-05,0.708070807080708
0.000842948354285098,-5.41772964318261e-05,0.708170817081708
0.000843519334802495,-5.43082995671048e-05,0.708270827082708
0.000844087670145494,-5.44417344764056e-05,0.708370837083708
0.000844655117146457,-5.45722611824403e-05,0.708470847084708
0.000845220886719816,-5.47052643276742e-05,0.708570857085709
0.000845786279120052,-5.48413990022318e-05,0.708670867086709
0.00084635348790648,-5.4979712347625e-05,0.708770877087709
0.000846922657000483,-5.51138023470503e-05,0.708870887088709
0.000847495180949953,-5.52445474165171e-05,0.708970897089709
0.000848062851277146,-5.53786473413651e-05,0.709070907090709
0.00084862572257292,-5.5516077307779e-05,0.709170917091709
0.000849187760117689,-5.56505593685472e-05,0.709270927092709
0.000849750179798378,-5.57834434064702e-05,0.709370937093709
0.000850310033709342,-5.59187344044281e-05,0.709470947094709
0.000850868279671951,-5.60564571760638e-05,0.70957095709571
0.000851421815933582,-5.6197470286886e-05,0.70967096709671
0.000851974607774561,-5.63355007524802e-05,0.70977097709771
0.000852526665120658,-5.64705833126009e-05,0.70987098709871
0.000853077903604055,-5.66033780201697e-05,0.70997099709971
0.000853628874096046,-5.67388724929952e-05,0.71007100710071
0.000854180330942876,-5.6872754054411e-05,0.71017101710171
0.000854731554537881,-5.70097621825251e-05,0.71027102710271
0.000855285448121359,-5.71442144665086e-05,0.71037103710371
0.000855836865265723,-5.728106378476e-05,0.71047104710471
0.000856383637225561,-5.74212133676205e-05,0.710571057105711
0.000856932568005131,-5.75571247161206e-05,0.710671067106711
0.000857479067010851,-5.76954182103241e-05,0.710771077107711
0.000858027724836217,-5.78294933211848e-05,0.710871087108711
0.000858574973225212,-5.79653748927281e-05,0.710971097109711
0.000859120732773079,-5.81036832753239e-05,0.711071107110711
0.000859665102735852,-5.82437584162227e-05,0.711171117111711
0.000860211661295227,-5.83795953224167e-05,0.711271127112711
0.000860760378674249,-5.85112386594273e-05,0.711371137113711
0.000861309165532434,-5.8639800095261e-05,0.711471147114711
0.000861853336983051,-5.87717461632605e-05,0.711571157115712
0.000862395121324994,-5.89061190423126e-05,0.711671167116712
0.000862934543372251,-5.90428839930073e-05,0.711771177117712
0.000863473816535413,-5.91823139693766e-05,0.711871187118712
0.000864016643066199,-5.93189846265754e-05,0.711971197119712
0.000864558764878799,-5.9458950585758e-05,0.712071207120712
0.000865100708030433,-5.96015468310332e-05,0.712171217121712
0.000865638100290865,-5.97473887501455e-05,0.712271227122712
0.000866170986325357,-5.98964465659659e-05,0.712371237123712
0.000866706165175285,-6.00411768168996e-05,0.712471247124712
0.000867243616989372,-6.01816291309212e-05,0.712571257125713
0.000867781689153915,-6.03204238683559e-05,0.712671267126713
0.000868318451138295,-6.04609754383265e-05,0.712771277127713
0.000868857471198443,-6.05972887737645e-05,0.712871287128713
0.000869396347337292,-6.07362720978467e-05,0.712971297129713
0.000869935104368831,-6.08783273973387e-05,0.713071307130713
0.00087047375718145,-6.10234298585978e-05,0.713171317131713
0.000871012261109974,-6.11711129779748e-05,0.713271327132713
0.0008715506211172,-6.13213569039356e-05,0.713371337133713
0.000872088837203128,-6.14741318600397e-05,0.713471347134713
0.000872626949070137,-6.16298447960226e-05,0.713571357135714
0.000873165676324804,-6.17837512714952e-05,0.713671367136714
0.000873705014004419,-6.19358661746775e-05,0.713771377137714
0.000874244197837141,-6.20904972194388e-05,0.713871387138714
0.000874783227822883,-6.22476195917916e-05,0.713971397139714
0.000875325895543892,-6.24011737081286e-05,0.714071407140714
0.000875870607940119,-6.25567327972183e-05,0.714171417141714
0.000876418054841357,-6.27095623440945e-05,0.714271427142714
0.000876966022836931,-6.28606102444475e-05,0.714371437143714
0.000877514511927011,-6.3009896349295e-05,0.714471447144714
0.000878062241708048,-6.31623586488155e-05,0.714571457145715
0.000878611956610648,-6.33168358466835e-05,0.714671467146715
0.000879162172756394,-6.3469516509464e-05,0.714771477147715
0.000879712885182573,-6.36204155257213e-05,0.714871487148715
0.000880262798597416,-6.37688778051589e-05,0.714971497149715
0.000880814831129438,-6.39130274081022e-05,0.715071507150715
0.000881366903363841,-6.40539760023854e-05,0.715171517151715
0.00088191743712914,-6.41973017797466e-05,0.715271527152715
0.00088246333067271,-6.43438633053502e-05,0.715371537153715
0.000883007839593983,-6.44921121843253e-05,0.715471547154716
0.000883550973818555,-6.46420285653099e-05,0.715571557155716
0.000884091725897337,-6.47941930964668e-05,0.715671567156716
0.000884631867551172,-6.49432658008517e-05,0.715771577157716
0.000885171393817262,-6.50892863808445e-05,0.715871587158716
0.000885709505684271,-6.52376345157686e-05,0.715971597159716
0.000886246937647168,-6.5383565765235e-05,0.716071607160716
0.00088678645398775,-6.55315764295881e-05,0.716171617161716
0.000887328034854653,-6.56816516204355e-05,0.716271627162716
0.000887873238568517,-6.5828223071634e-05,0.716371637163716
0.000888417692898932,-6.59723974883923e-05,0.716471647164716
0.000888959760120675,-6.61188746464392e-05,0.716571657165717
0.00088949946008502,-6.62676346940683e-05,0.716671667166717
0.000890041393311059,-6.64120721396081e-05,0.716771677167717
0.000890586850127851,-6.65537056008003e-05,0.716871687168717
0.000891132406200764,-6.66921579048666e-05,0.716971697169717
0.00089167648832094,-6.68330171686234e-05,0.717071707170717
0.000892219195744414,-6.69756134138985e-05,0.717171717171717
0.000892762478853082,-6.7116532231397e-05,0.717271727172717
0.000893306327721433,-6.72557835468859e-05,0.717371737173717
0.000893849983040426,-6.73976750738899e-05,0.717471747174718
0.000894393752503932,-6.75363904065654e-05,0.717571757175718
0.000894937636111952,-6.76719593213527e-05,0.717671767176718
0.000895481633864399,-6.78044165581783e-05,0.717771777177718
0.000896024897121963,-6.79346107564394e-05,0.717871787178718
0.000896568731101923,-6.80632466342349e-05,0.717971797179718
0.000897112366569639,-6.81946170170414e-05,0.718071807180718
0.000897658026861471,-6.83282156986581e-05,0.718171817181718
0.00089820295762113,-6.8465134496246e-05,0.718271827182718
0.000898750622885629,-6.85995073752981e-05,0.718371837183718
0.000899301851443431,-6.8730525398969e-05,0.718471847184718
0.000899853124666497,-6.88584764098554e-05,0.718571857185719
0.000900407072840833,-6.89839658699348e-05,0.718671867186719
0.000900960276594603,-6.91066215690542e-05,0.718771877187719
0.000901512745853405,-6.92264782467956e-05,0.718871887188719
0.000902064966971989,-6.9349590523797e-05,0.718971897189719
0.000902620706718528,-6.9469467052556e-05,0.719071907190719
0.00090317561767686,-6.95927976929895e-05,0.719171917191719
0.000903734017486363,-6.97128876223833e-05,0.719271927192719
0.000904295876370166,-6.98297666176942e-05,0.719371937193719
0.000904861159588686,-6.9943464455707e-05,0.71947194719472
0.000905428427928769,-7.00531821248268e-05,0.71957195719572
0.000905998222336112,-7.01606069787695e-05,0.71967196719672
0.000906571272342714,-7.0265580207328e-05,0.71977197719772
0.000907146793825805,-7.03683102486839e-05,0.71987198719872
0.000907722126722248,-7.04682363056923e-05,0.71997199719972
0.000908297271032216,-7.05653980810771e-05,0.72007200720072
0.000908874301207626,-7.06587335344621e-05,0.72017201720172
0.00090945321228568,-7.07482774057738e-05,0.72027202720272
0.00091002939878449,-7.0840660000843e-05,0.72037203720372
0.000910608026982745,-7.09309185158484e-05,0.72047204720472
0.000911189072066544,-7.10190777647774e-05,0.720572057205721
0.000911768295801267,-7.11101253656106e-05,0.720672067206721
0.000912349201926565,-7.12037933269413e-05,0.720772077207721
0.000912929105565487,-7.12949302583007e-05,0.720872087208721
0.000913507947164291,-7.1389809143759e-05,0.720972097209721
0.000914085741611541,-7.14883902811087e-05,0.721072107210721
0.000914662488907151,-7.1590638930251e-05,0.721172117211721
0.000915238203939515,-7.16965203521204e-05,0.721272127212721
0.000915812966113563,-7.17997565993329e-05,0.721372137213721
0.000916386790317601,-7.19003774490174e-05,0.721472147214722
0.000916959681514599,-7.19984126777866e-05,0.721572157215722
0.000917535044187827,-7.20942692357201e-05,0.721672167216722
0.00091810993539478,-7.21936146447381e-05,0.721772177217722
0.000918685089630343,-7.22916995014818e-05,0.721872187218722
0.000919259747585472,-7.23928215943976e-05,0.721972197219722
0.00091983761647477,-7.24915516156707e-05,0.722072207220722
0.000920417182642949,-7.25928176297126e-05,0.722172217221722
0.000920995686771181,-7.26977263420764e-05,0.722272227222722
0.000921573659879312,-7.2805607773729e-05,0.722372237223722
0.000922154814144827,-7.29110276547467e-05,0.722472247224722
0.000922735725232922,-7.30136237003994e-05,0.722572257225723
0.000923318467595601,-7.31123487588751e-05,0.722672267226723
0.000923903031307441,-7.32072276443333e-05,0.722772277227723
0.000924487312139396,-7.32993869133451e-05,0.722872287228723
0.000925071324979945,-7.33888513797254e-05,0.722972297229723
0.000925655064866289,-7.34756408948362e-05,0.723072307230723
0.000926241931319073,-7.35601723340077e-05,0.723172317231723
0.000926828217123781,-7.36483117317469e-05,0.723272327232723
0.000927413371409206,-7.37402129349468e-05,0.723372337233723
0.00092800088302652,-7.38300049464754e-05,0.723472347234723
0.000928591575801218,-7.39168689035479e-05,0.723572357235724
0.000929185419956343,-7.40008445087162e-05,0.723672367236724
0.000929782380752313,-7.40819565761398e-05,0.723772377237724
0.000930380850240689,-7.41657783345872e-05,0.723872387238724
0.00093098098723116,-7.42459077667381e-05,0.723972397239724
0.000931580409577938,-7.43296798970387e-05,0.724072407240724
0.000932182050298017,-7.44114172776298e-05,0.724172417241724
0.000932785884577496,-7.44911347972479e-05,0.724272427242724
0.00093338842852783,-7.45746984897113e-05,0.724372437243724
0.000933990228057685,-7.46618800663373e-05,0.724472447244724
0.000934592032550338,-7.4747910272405e-05,0.724572457245725
0.000935196789911262,-7.48316923283006e-05,0.724672467246725
0.000935798579515437,-7.49183676988979e-05,0.724772477247725
0.000936397421214138,-7.50079016444424e-05,0.724872487248725
0.000936997935377732,-7.5093688673263e-05,0.724972497249725
0.000937598012814634,-7.51768404530214e-05,0.725072507250725
0.000938196819773666,-7.52582056234593e-05,0.725172517251725
0.000938795209857197,-7.53369752473869e-05,0.725272527252725
0.00093939527240562,-7.54120972103673e-05,0.725372537253725
0.000939994148843903,-7.54848767300239e-05,0.725472547254725
0.000940594692784368,-7.55540681423027e-05,0.725572557255726
0.000941194804960852,-7.5620778152757e-05,0.725672567256726
0.000941796574713837,-7.56839596094028e-05,0.725772577257726
0.000942393217890426,-7.57511559746959e-05,0.725872587258726
0.000942988615403134,-7.58167195773895e-05,0.725972597259726
0.000943582801991713,-7.58862732743987e-05,0.726072607260726
0.000944177072948022,-7.59548492991049e-05,0.726172617261726
0.000944771418346293,-7.60224526141333e-05,0.726272627262726
0.000945365083840537,-7.60933958963227e-05,0.726372637263726
0.00094595807935618,-7.61676394431212e-05,0.726472647264726
0.000946552618303809,-7.62446621599357e-05,0.726572657265727
0.000947150179599132,-7.6319521094479e-05,0.726672667266727
0.000947747338907259,-7.6391848998879e-05,0.726772677267727
0.00094834749574892,-7.646206274881e-05,0.726872687268727
0.000948946937946887,-7.65360184530121e-05,0.726972697269727
0.000949549357827199,-7.66078401513833e-05,0.727072707270727
0.00095015322684626,-7.66824658341021e-05,0.727172717271727
0.000950756346481959,-7.67607888055704e-05,0.727272727272727
0.000951357426405237,-7.68420993852363e-05,0.727372737273727
0.000951956481504401,-7.69263628330012e-05,0.727472747274727
0.000952558514286081,-7.70083979819558e-05,0.727572757275728
0.000953163499935946,-7.70882197203204e-05,0.727672767276728
0.000953771403714672,-7.71658528620822e-05,0.727772777277728
0.000954378806250081,-7.7240935122683e-05,0.727872787278728
0.000954987608296265,-7.73187816650795e-05,0.727972797279728
0.000955593407846031,-7.73995810759193e-05,0.728072807280728
0.000956196224750655,-7.74832936524784e-05,0.728172817281728
0.000956793900190406,-7.75708275882399e-05,0.728272827282728
0.00095738648875614,-7.76621382176823e-05,0.728372837283728
0.000957977891211735,-7.77571858384261e-05,0.728472847284728
0.000958568117482784,-7.78559307482638e-05,0.728572857285729
0.000959155514955584,-7.79574250513328e-05,0.728672867286729
0.000959737924810489,-7.8062557089754e-05,0.728772877287729
0.000960317580309194,-7.81703789678372e-05,0.728872887288729
0.000960896699825085,-7.82811388259712e-05,0.728972897289729
0.000961478231263637,-7.83896058685838e-05,0.729072907290729
0.000962061589014061,-7.84941374076527e-05,0.729172917291729
0.000962643929389716,-7.8596048586224e-05,0.729272927292729
0.000963225257353314,-7.86953542928623e-05,0.729372937293729
0.000963805488537297,-7.87927195431148e-05,0.729472947294729
0.000964387565884257,-7.88862634343371e-05,0.72957295729573
0.000964972878979459,-7.89768494944908e-05,0.72967296729673
0.000965560549406464,-7.90653313255984e-05,0.72977297729773
0.000966147063500198,-7.91519818822084e-05,0.72987298729873
0.000966736679346386,-7.92363743630513e-05,0.72997299729973
0.000967329367168242,-7.93185335819422e-05,0.73007300730073
0.000967917012781259,-7.94045240856304e-05,0.73017301730173
0.00096850276756595,-7.949342775521e-05,0.73027302730273
0.000969086646410795,-7.9585209851099e-05,0.73037303730373
0.000969665572377328,-7.96807289382893e-05,0.730473047304731
0.00097024268692038,-7.97790668980473e-05,0.730573057305731
0.000970818843642319,-7.9874839088252e-05,0.730673067306731
0.000971394801852102,-7.9967881736243e-05,0.730773077307731
0.000971969722835841,-8.00590385187923e-05,0.730873087308731
0.000972539775308909,-8.01539422182378e-05,0.730973097309731
0.000973109400980881,-8.02523446945349e-05,0.731073107310731
0.000973681537831633,-8.03485734627937e-05,0.731173117311731
0.000974257004723866,-8.04418195856524e-05,0.731273127312731
0.000974830694932201,-8.0537904432613e-05,0.731373137313731
0.000975407610963097,-8.0631641873108e-05,0.731473147314731
0.000975983474879642,-8.07234984109587e-05,0.731573157315732
0.000976558301570143,-8.08134790089626e-05,0.731673167316732
0.000977131450832867,-8.09057027943412e-05,0.731773177317732
0.000977702937556293,-8.10001350275123e-05,0.731873187318732
0.000978269590508717,-8.10982794379976e-05,0.731973197319732
0.00097883529060274,-8.11944982804894e-05,0.732073207320732
0.000979396211516618,-8.1294404486308e-05,0.732173217321732
0.000979957539380405,-8.1393045177227e-05,0.732273227322732
0.000980514127766428,-8.14953583430806e-05,0.732373237323732
0.000981069217385726,-8.15997856632308e-05,0.732473247324733
0.000981622723870486,-8.17069425255946e-05,0.732573257325733
0.000982175431343909,-8.18176775697414e-05,0.732673267326733
0.000982728168594117,-8.19255441130016e-05,0.732773277327733
0.00098328138723628,-8.20320607736334e-05,0.732873287328733
0.000983835087270399,-8.21372474029988e-05,0.732973297329733
0.000984388494499123,-8.22454017888555e-05,0.733073307330733
0.000984941623810846,-8.23564941547631e-05,0.733173317331733
0.000985493949148349,-8.24711249999018e-05,0.733273327332733
0.000986046016419954,-8.2589070998042e-05,0.733373337333733
0.000986597835551428,-8.27102874840067e-05,0.733473347334733
0.000987149406542685,-8.28347496436364e-05,0.733573357335734
0.000987704406831544,-8.29565914429408e-05,0.733673367336734
0.000988259109352039,-8.30812372264206e-05,0.733773377337734
0.000988813821798215,-8.32028805134825e-05,0.733873387338734
0.000989366956072735,-8.3327079644503e-05,0.733973397339734
0.000989923604012413,-8.34480331018585e-05,0.734073407340734
0.000990482311515702,-8.35649418739541e-05,0.734173417341734
0.000991038497914615,-8.36844164156031e-05,0.734273427342734
0.000991593925004571,-8.3801121712831e-05,0.734373437343734
0.000992151997269011,-8.39154746409682e-05,0.734473447344735
0.000992712124134265,-8.40258474002123e-05,0.734573457345735
0.000993274107088176,-8.41386420078838e-05,0.734673467346735
0.000993834531721621,-8.42534515139029e-05,0.734773477347735
0.00099439840054106,-8.43651046767834e-05,0.734873487348735
0.000994963931899711,-8.44788422171757e-05,0.734973497349735
0.000995528609656167,-8.45898651037468e-05,0.735073507350735
0.000996092359368295,-8.46988333895906e-05,0.735173517351735
0.000996659518526748,-8.48046999228955e-05,0.735273527352735
0.000997226573466196,-8.49077376580378e-05,0.735373537353735
0.000997792670584617,-8.5008800197212e-05,0.735473547354735
0.00099836114488603,-8.51073267436175e-05,0.735573557355736
0.000998932988931389,-8.52028507936052e-05,0.735673567356736
0.000999508167980939,-8.52954070869296e-05,0.735773577357736
0.0010000866472951,-8.53850154746081e-05,0.735873587358736
0.00100066839709708,-8.54717057335977e-05,0.735973597359736
0.0010012491444126,-8.55559443673753e-05,0.736073607360736
0.00100183172796559,-8.56364906752007e-05,0.736173617361736
0.00100241613286766,-8.57133694708892e-05,0.736273627362736
0.00100299951543215,-8.57878909345171e-05,0.736373637363736
0.00100358187565891,-8.58600798805884e-05,0.736473647364737
0.00100416738230347,-8.59301497092212e-05,0.736573657365737
0.00100475600062608,-8.59981301973724e-05,0.736673667366737
0.00100534779514319,-8.6063400994672e-05,0.736773677367737
0.00100594172366596,-8.61264782325714e-05,0.736873687368737
0.0010065377613804,-8.61873867250578e-05,0.736973697369737
0.00100713605717069,-8.62464837942363e-05,0.737073707370737
0.00100773658622268,-8.6303779365702e-05,0.737173717371737
0.00100833915994988,-8.6358965745324e-05,0.737273727372737
0.00100894044334811,-8.64126335070323e-05,0.737373737373737
0.00100954044138008,-8.64648025018442e-05,0.737473747374737
0.00101013734758528,-8.65198399973706e-05,0.737573757375738
0.001010731201666,-8.65777112540292e-05,0.737673767376738
0.00101132716990119,-8.66334683560469e-05,0.737773777377738
0.00101192539124935,-8.66874587001059e-05,0.737873787378738
0.00101252245130144,-8.67393100755367e-05,0.737973797379738
0.00101311835998306,-8.67890423337011e-05,0.738073807380738
0.00101371653170316,-8.68370723501017e-05,0.738173817381738
0.00101431179522025,-8.68883381145724e-05,0.738273827382738
0.00101490418527383,-8.69428098505007e-05,0.738373837383738
0.00101549462990822,-8.70005024461068e-05,0.738473847384738
0.00101608664278868,-8.70611280589663e-05,0.738573857385739
0.00101668003532863,-8.7124339292569e-05,0.738673867386739
0.00101727496137507,-8.71904339152784e-05,0.738773877387739
0.00101787141100221,-8.72593871131074e-05,0.738873887388739
0.00101846671422168,-8.73260574210099e-05,0.738973897389739
0.00101906088592187,-8.73904696531453e-05,0.739073907390739
0.00101965658616565,-8.74577553487925e-05,0.739173917391739
0.00102025310030933,-8.7527755698261e-05,0.739273927392739
0.00102085041842724,-8.76004409244217e-05,0.739373937393739
0.00102144906657649,-8.7675592664359e-05,0.739473947394739
0.0010220507916643,-8.77479652341081e-05,0.73957395739574
0.00102265547458318,-8.78182236492162e-05,0.73967396739674
0.00102325968603569,-8.78859956997024e-05,0.73977397739774
0.00102386267663849,-8.79514947858569e-05,0.73987398739874
0.00102446711141715,-8.80198623727258e-05,0.73997399739974
0.0010250745685435,-8.80855153059456e-05,0.74007400740074
0.0010256850182405,-8.81484833621289e-05,0.74017401740174
0.00102629843073154,-8.8208791355435e-05,0.74027402740274
0.00102691469187203,-8.82670993387858e-05,0.74037403740374
0.00102753284384074,-8.83232882048704e-05,0.74047404740474
0.00102815159630882,-8.83822959436948e-05,0.740574057405741
0.00102876724206155,-8.84444401744682e-05,0.740674067406741
0.0010293823121291,-8.85041724824092e-05,0.740774077407741
0.00102999945664864,-8.85621032926372e-05,0.740874087408741
0.00103061526121115,-8.8617860394827e-05,0.740974097409741
0.00103123296156479,-8.86715182309403e-05,0.741074107410741
0.00103184922270527,-8.87236773001574e-05,0.741174117411741
0.00103246224313471,-8.87787048700889e-05,0.741274127412741
0.00103307810725088,-8.88317820580396e-05,0.741374137413741
0.00103369547509665,-8.88814597254321e-05,0.741474147414741
0.00103431224740587,-8.89288545028981e-05,0.741574157415742
0.00103493033485823,-8.8979286516364e-05,0.741674167416742
0.00103554954886698,-8.9032398444069e-05,0.741774177417742
0.00103617062889007,-8.90834359196848e-05,0.741874187418742
0.00103678957987029,-8.91370887928285e-05,0.741974197419742
0.00103740707674889,-8.91892428994203e-05,0.742074207420742
0.00103802645949301,-8.9239337442143e-05,0.742174217421742
0.00103864872066344,-8.92868959922692e-05,0.742274227422742
0.00103926959224878,-8.93323751275087e-05,0.742374237423742
0.00103988908417462,-8.93758046246463e-05,0.742474247424742
0.00104050721629215,-8.94171944092768e-05,0.742574257425743
0.00104112682732522,-8.94553037806601e-05,0.742674267426743
0.0010417458279335,-8.94912344812077e-05,0.742774277427743
0.00104236422307964,-8.95250113247346e-05,0.742874287428743
0.00104298541228436,-8.95570412611485e-05,0.742974297429743
0.00104360566848204,-8.95927486354664e-05,0.743074307430743
0.00104422778573109,-8.96265552557781e-05,0.743174317431743
0.00104485134715618,-8.96571509420069e-05,0.743274327432743
0.00104547614928218,-8.96909476367236e-05,0.743374337433743
0.00104609762632958,-8.97277914932074e-05,0.743474347434743
0.00104671696937124,-8.97673897057199e-05,0.743574357435744
0.00104733420322131,-8.98097124974763e-05,0.743674367436744
0.0010479493378053,-8.98547350548339e-05,0.743774377437744
0.00104856240290001,-8.99024325632887e-05,0.743874387438744
0.00104917225706063,-8.99530382750097e-05,0.743974397439744
0.00104978367450443,-9.00002742427851e-05,0.744074407440744
0.00105039305719869,-9.00501603478427e-05,0.744174417441744
0.00105100192872403,-9.00977586003486e-05,0.744274427442744
0.00105161237345833,-9.01420069600986e-05,0.744374437443744
0.00105222569165604,-9.0184414119756e-05,0.744474447444744
0.00105284018603831,-9.02295805982396e-05,0.744574457445745
0.00105345337024032,-9.0272692475996e-05,0.744674467446745
0.00105406525418777,-9.03137745668402e-05,0.744774477447745
0.00105467629445853,-9.03584447650622e-05,0.744874487448745
0.00105528800470772,-9.04060529429907e-05,0.744974497449745
0.00105590106980251,-9.04566983570914e-05,0.745074507450745
0.00105651328129494,-9.05108425480436e-05,0.745174517451745
0.00105712834639968,-9.05630462824377e-05,0.745274527452745
0.00105774624526539,-9.06133294118079e-05,0.745374537453745
0.00105836104734152,-9.06668284382306e-05,0.745474547454746
0.00105897443998129,-9.07188336605545e-05,0.745574557455746
0.00105958643807325,-9.07693550045467e-05,0.745674567456746
0.001060200540394,-9.08181641811801e-05,0.745774577457746
0.00106081672709234,-9.08652760788471e-05,0.745874587458746
0.00106143406516125,-9.09150976675378e-05,0.745974597459746
0.00106204814763081,-9.09678076079606e-05,0.746074607460746
0.0010626590142034,-9.10233810863004e-05,0.746174617461746
0.00106326774677033,-9.10821555733003e-05,0.746274627462746
0.00106387597809403,-9.11385628026449e-05,0.746374637463746
0.00106448710273244,-9.11930047617884e-05,0.746474647464746
0.00106510109587147,-9.12455013017487e-05,0.746574657465747
0.0010657145282137,-9.12956901377952e-05,0.746674667466747
0.00106632590595512,-9.13484993345113e-05,0.746774677467747
0.00106693883209132,-9.13979139731224e-05,0.746874687468747
0.00106755470117029,-9.14448025447319e-05,0.746974697469747
0.0010681718903551,-9.14947333149666e-05,0.747074707470747
0.00106878764528955,-9.15432050208568e-05,0.747174717471747
0.00106940198086212,-9.15902275881696e-05,0.747274727472747
0.00107001490699832,-9.16358159049531e-05,0.747374737473747
0.00107062653287996,-9.16793496210093e-05,0.747474747474748
0.00107123687835813,-9.1720848587528e-05,0.747574757475748
0.00107184403771621,-9.17653153107102e-05,0.747674767476748
0.00107245335589393,-9.1808129420103e-05,0.747774777477748
0.00107306424231771,-9.18476432650588e-05,0.747874787478748
0.00107367384833811,-9.18851620626845e-05,0.747974797479748
0.00107428027816402,-9.1925693282323e-05,0.748074807480748
0.00107488623156076,-9.19640210171385e-05,0.748174817481748
0.00107549010057982,-9.20057234585249e-05,0.748274827482748
0.00107609191003519,-9.20507658669e-05,0.748374837483748
0.00107669167481542,-9.20991234284489e-05,0.748474847484748
0.00107729310709775,-9.21441261344444e-05,0.748574857485749
0.0010778916014002,-9.2192394365467e-05,0.748674867486749
0.00107848818998584,-9.22433127337718e-05,0.748774877487749
0.00107908287781765,-9.22968464997766e-05,0.748874887488749
0.00107967569467233,-9.23529708493221e-05,0.748974897489749
0.00108026740482179,-9.24069413420192e-05,0.749074907490749
0.00108085803307995,-9.24587728662602e-05,0.749174917491749
0.00108144566380458,-9.25134778538408e-05,0.749274927492749
0.00108203471885388,-9.25708180904835e-05,0.749374937493749
0.00108262261756991,-9.26266248206478e-05,0.74947494749475
0.00108320936987827,-9.26809129328983e-05,0.74957495749575
0.00108379316435538,-9.27380447317037e-05,0.74967496749675
0.0010843740307783,-9.27979954030768e-05,0.74977497749775
0.0010849567433642,-9.28544870001502e-05,0.74987498749875
0.00108553920284708,-9.29086212653353e-05,0.74997499749975
0.001086124903041,-9.29601847981696e-05,0.75007500750075
0.00108671372483856,-9.30098326887774e-05,0.75017501750175
0.00108730148459609,-9.3057386275934e-05,0.75027502750275
0.0010878881922391,-9.31028654111736e-05,0.75037503750375
0.00108847725721408,-9.31466820070288e-05,0.75047504750475
0.0010890635082792,-9.31937790163034e-05,0.750575057505751
0.00108965287598518,-9.32390050485286e-05,0.750675067506751
0.00109024161837789,-9.32877794854076e-05,0.750775077507751
0.00109083177516969,-9.33392487249182e-05,0.750875087508751
0.00109142333643498,-9.33933879530729e-05,0.750975097509751
0.00109201628232256,-9.34501673927428e-05,0.751075107510751
0.00109261059794413,-9.35095622301128e-05,0.751175117511751
0.0010932042485499,-9.35723714766054e-05,0.751275127512751
0.00109379487184526,-9.36379400420964e-05,0.751375137513751
0.00109438485990168,-9.37068634631407e-05,0.751475147514752
0.00109497717055042,-9.37738960557736e-05,0.751575157515752
0.00109557262761678,-9.3838233845775e-05,0.751675167516752
0.00109617110703084,-9.39005319236137e-05,0.751775177517752
0.00109677266834607,-9.3960179863998e-05,0.751875187518752
0.00109737568872565,-9.40227459330713e-05,0.751975197519752
0.00109797997958301,-9.40878728089004e-05,0.752075207520752
0.0010985862952644,-9.41508160512686e-05,0.752175217521752
0.00109919212459104,-9.42113424078347e-05,0.752275227522752
0.00109980012762571,-9.42700623038905e-05,0.752375237523752
0.00110041011081924,-9.43266581198826e-05,0.752475247524752
0.00110101872924166,-9.43817253923658e-05,0.752575257525753
0.00110163034023481,-9.44342120067312e-05,0.752675267526753
0.00110224390160995,-9.44846340946022e-05,0.752775277527753
0.001102859388553,-9.45330115071687e-05,0.752875287528753
0.00110347346109696,-9.45799447439552e-05,0.752975297529753
0.00110409037236477,-9.46250020408949e-05,0.753075307530753
0.00110470509007317,-9.46733744906639e-05,0.753175317531753
0.00110531763903626,-9.47250174284296e-05,0.753275327532753
0.00110592804406817,-9.47799010770628e-05,0.753375337533753
0.0011065376153489,-9.48382437999958e-05,0.753475347534753
0.00110714787149663,-9.48993855443067e-05,0.753575357535754
0.00110776025172443,-9.49587158653098e-05,0.753675367536754
0.00110837328207946,-9.5020835282096e-05,0.753775377537754
0.00110898425783377,-9.50854609148661e-05,0.753875387538754
0.0011095939581475,-9.51478532856842e-05,0.753975397539754
0.00111020064107633,-9.52133424464159e-05,0.754075407540754
0.00111080533392089,-9.52813080461748e-05,0.754175417541754
0.00111140804660659,-9.53517252711457e-05,0.754275427542754
0.00111201239205481,-9.54185841655235e-05,0.754375437543754
0.00111261835041436,-9.54819145064372e-05,0.754475447544754
0.00111322231868945,-9.55477411377399e-05,0.754575457545755
0.00111382932420064,-9.56108779293809e-05,0.754675467546755
0.00111443933717095,-9.567135962077e-05,0.754775477547755
0.00111505147918412,-9.57300348516487e-05,0.754875487548755
0.00111566556661648,-9.57865860024637e-05,0.754975497549755
0.00111627909821474,-9.58407847841878e-05,0.755075507550755
0.00111689047099336,-9.58982044255897e-05,0.755175517551755
0.00111750131771477,-9.59532617723059e-05,0.755275527552755
0.00111811163341615,-9.60059766756984e-05,0.755375537553755
0.00111871893173273,-9.60618925874066e-05,0.755475547554755
0.00111932307866879,-9.61206323348243e-05,0.755575557555756
0.00111992676902689,-9.61770048245867e-05,0.755675567556756
0.00112053339736495,-9.6231412043976e-05,0.755775577557756
0.00112113953934817,-9.62834867456364e-05,0.755875587558756
0.00112174270861184,-9.63387674185822e-05,0.755975597559756
0.0011223489151116,-9.63914575078152e-05,0.756075607560756
0.00112295304219647,-9.64473883080879e-05,0.756175617561756
0.00112355842487074,-9.65059394688582e-05,0.756275627562756
0.00112416084475105,-9.65676271217496e-05,0.756375637563756
0.0011247652993809,-9.66271658804178e-05,0.756475647564756
0.00112536844879338,-9.66851463186204e-05,0.756575657565757
0.00112597363295549,-9.67410126025263e-05,0.756675667566757
0.00112657750197455,-9.67953602683461e-05,0.756775677567757
0.00112717841316246,-9.68528841286667e-05,0.756875687568757
0.00112777623252359,-9.69132218987575e-05,0.756975697569757
0.00112837280622084,-9.69720013483827e-05,0.757075707570757
0.00112897164295675,-9.70289842630924e-05,0.757175717571757
0.00112957215215754,-9.70825428430845e-05,0.757275727572757
0.00113017488469444,-9.71343545161357e-05,0.757375737573757
0.00113077965694384,-9.71841115882874e-05,0.757475747574757
0.00113138584359233,-9.72368910080467e-05,0.757575757575758
0.00113199343967718,-9.7292653073034e-05,0.757675767576758
0.00113260226157455,-9.7351040461144e-05,0.757775777577758
0.00113321246809422,-9.7412365829305e-05,0.757875787578758
0.00113382387064963,-9.74762619298167e-05,0.757975797579758
0.00113443662805055,-9.754303645681e-05,0.758075807580758
0.00113504617948009,-9.76125306000777e-05,0.758175817581758
0.00113565521974081,-9.76795532671157e-05,0.758275827582758
0.00113626582824759,-9.77430473806896e-05,0.758375837583758
0.00113687940947392,-9.78038764684168e-05,0.758475847584759
0.00113749593364301,-9.78620752700515e-05,0.758575857585759
0.00113811537594079,-9.79176586739862e-05,0.758675867586759
0.00113873170656052,-9.79764083468267e-05,0.758775877587759
0.00113934954090986,-9.80317088709623e-05,0.758875887588759
0.00113996594100875,-9.80854957399815e-05,0.758975897589759
0.00114057910039678,-9.81421362211506e-05,0.759075907590759
0.00114118921262321,-9.82019330458028e-05,0.759175917591759
0.0011418014588553,-9.82599283723977e-05,0.759275927592759
0.00114241565050649,-9.83158045818985e-05,0.759375937593759
0.00114303048732221,-9.83745095895619e-05,0.759475947594759
0.00114364595441407,-9.84360136186032e-05,0.75957595759576
0.00114426273664897,-9.85004208879412e-05,0.75967596759676
0.00114488066032875,-9.85673641500478e-05,0.75977597759776
0.00114549549218167,-9.86373694623137e-05,0.75987598759876
0.0011461089145983,-9.87057221607903e-05,0.75997599759976
0.00114671928985326,-9.87771120952668e-05,0.76007600760076
0.00114733086114404,-9.88509784689425e-05,0.76017601760176
0.00114793924135183,-9.89274999426979e-05,0.76027602760276
0.00114855051983722,-9.90018675596049e-05,0.76037603760376
0.00114916314820514,-9.90790093837304e-05,0.760476047604761
0.00114977439195086,-9.91544340778718e-05,0.760576057605761
0.00115038426099987,-9.92281515674519e-05,0.760676067606761
0.00115099277024057,-9.93001767408629e-05,0.760776077607761
0.00115160197427387,-9.93748669399486e-05,0.760876087608761
0.00115221238923129,-9.94519988384791e-05,0.760976097609761
0.00115282577690834,-9.95263416413989e-05,0.761076107610761
0.00115344033580706,-9.96031261437636e-05,0.761176117611761
0.00115405620984882,-9.96826650023291e-05,0.761276127612761
0.00115467121043703,-9.9765419757775e-05,0.761376137613761
0.00115528812666763,-9.984582214413e-05,0.761476147614761
0.00115590653173937,-9.99225619813176e-05,0.761576157615762
0.00115652434623752,-9.99967608627669e-05,0.761676167616762
0.00115714363965111,-0.000100067366674385,0.761776177617762
0.00115776498270281,-0.00010013606180623,0.761876187618762
0.00115838319918807,-0.000100207804099842,0.761976197619762
0.00115899831888359,-0.00010028255385267,0.762076207620762
0.00115961552295679,-0.000100355358186141,0.762176217621762
0.00116023052850788,-0.000100431204718583,0.762276227622762
0.00116084685416481,-0.000100509810570022,0.762376237623762
0.00116146599869431,-0.000100586247676049,0.762476247624763
0.0011620880315758,-0.000100659895686464,0.762576257625763
0.0011627113150838,-0.000100736332792491,0.762676267626763
0.00116333744724124,-0.000100809980802735,0.762776277627763
0.00116396478536009,-0.000100886417908761,0.762876287628763
0.00116459409371212,-0.000100960894707384,0.762976297629763
0.00116522534748324,-0.000101033431049621,0.763076307630763
0.0011658550379711,-0.000101104289964082,0.763176317631763
0.00116648317013857,-0.000101173486339158,0.763276327632763
0.00116711232960642,-0.000101245174041998,0.763376337633763
0.00116773812925608,-0.000101319541658733,0.763476347634763
0.0011683625045809,-0.000101391581720536,0.763576357635764
0.00116898548535791,-0.000101461314078598,0.763676367636764
0.00116960953313774,-0.000101533532801282,0.763776377637764
0.00117023132284182,-0.000101608798685733,0.763876387638764
0.00117085247730695,-0.000101681528577243,0.763976397639764
0.00117147139354751,-0.00010175730066755,0.764076407640764
0.00117208809637748,-0.000101836080217073,0.764176417641764
0.00117270390590279,-0.000101918080626445,0.764276427642764
0.00117331648464274,-0.000102002651768168,0.764376437643764
0.00117393040333973,-0.000102089907786756,0.764476447644765
0.00117454496223844,-0.000102179679947095,0.764576457645765
0.00117515865264649,-0.000102272568748193,0.764676467646765
0.00117577518674117,-0.000102363144882579,0.764776477647765
0.00117639285731794,-0.00010245600886969,0.764876487648765
0.00117700842366583,-0.000102551081304593,0.764976497649765
0.00117762190067332,-0.000102648342335927,0.765076507650765
0.00117823654393968,-0.000102747821740648,0.765176517651765
0.00117884812515605,-0.000102850040613178,0.765276527652765
0.00117945651528953,-0.000102954641631411,0.765376537653765
0.00118006288556178,-0.000103061336953096,0.765476547654765
0.00118067084889408,-0.000103164126548021,0.765576557655766
0.00118127801321495,-0.000103269903750972,0.765676567656766
0.00118188717258298,-0.000103373105258602,0.765776577657766
0.00118249332449179,-0.000103479011494459,0.765876587658766
0.00118309868731487,-0.000103587870598587,0.765976597659766
0.00118370546453702,-0.000103699181327926,0.766076607660766
0.00118431363134427,-0.000103812908942724,0.766176617661766
0.00118492318277382,-0.000103929033591789,0.766276627662766
0.00118553410393727,-0.000104047530461135,0.766376637663766
0.00118614637498335,-0.000104168374736775,0.766476647664767
0.00118676160386058,-0.000104286013040956,0.766576657665767
0.00118737975582939,-0.000104400465225215,0.766676667666767
0.0011880008110384,-0.000104511770991757,0.766776677667767
0.00118861873968098,-0.000104625702081422,0.766876687668767
0.0011892357700561,-0.000104742516560194,0.766976697669767
0.00118985470118505,-0.000104856646162274,0.767076707670767
0.00119047218813814,-0.000104968691386497,0.767176717671767
0.0011910887718608,-0.000105083644813814,0.767276727672767
0.00119170477989826,-0.000105195680112443,0.767376737673767
0.00119232020728765,-0.000105304832021964,0.767476747674767
0.00119293506891744,-0.000105411125356539,0.767576757675768
0.00119355108191771,-0.000105519552696772,0.767676767676768
0.00119416823140005,-0.000105630089228676,0.767776777677768
0.00119478229898121,-0.00010574326100947,0.767876787678768
0.00119539506630773,-0.000105853733024836,0.767976797679768
0.00119600566985171,-0.000105966875028673,0.768076807680768
0.00119661309223831,-0.000106082289996842,0.768176817681768
0.00119721735828168,-0.000106199953115183,0.768276827682768
0.00119781850272141,-0.000106319839569709,0.768376837683768
0.00119841671910678,-0.000106442276905397,0.768476847684768
0.00119901186847935,-0.000106566887949122,0.768576857685769
0.00119960503273037,-0.000106694034985788,0.768676867686769
0.00120019622178541,-0.000106823693201236,0.768776877687769
0.00120078441826963,-0.000106955455645386,0.768876887688769
0.00120137580583684,-0.000107083907899503,0.768976897689769
0.00120196610654993,-0.000107209511504096,0.769076907690769
0.00120255873481813,-0.000107332683334667,0.769176917691769
0.00120315366582728,-0.000107453448205547,0.769276927692769
0.00120374660675206,-0.000107576778845981,0.769376937693769
0.00120433768662539,-0.000107702030091438,0.769476947694769
0.00120492812133428,-0.000107830050581489,0.76957695769577
0.00120551670988002,-0.000107959937085963,0.76967696769677
0.00120610670786212,-0.00010809172930707,0.76977697769777
0.0012066975792977,-0.000108225605905688,0.76987698769877
0.00120728545816246,-0.00010836155199377,0.76997699769977
0.00120787053800583,-0.000108499885190353,0.77007700770077
0.00120845267986933,-0.000108640243211051,0.77017701770177
0.00120903190856685,-0.000108782611167299,0.77027702770277
0.00120961061617004,-0.000108927579632855,0.77037703770377
0.00121019176050987,-0.000109069932700711,0.77047704770477
0.0012107745475379,-0.000109214404885833,0.770577057705771
0.001211360570314,-0.000109355437847845,0.770677067706771
0.00121194838962519,-0.000109492232575324,0.770777077707771
0.00121253778214515,-0.000109631205973639,0.770877087708771
0.00121312533842772,-0.00010977194116746,0.770977097709771
0.0012137152470793,-0.000109910095703162,0.771077107710771
0.00121430691256351,-0.000110044046743915,0.771177117711771
0.00121489573932387,-0.000110180404744702,0.771277127712771
0.00121548175713725,-0.000110319144891192,0.771377137713771
0.00121606483200779,-0.000110459909861798,0.771477147714771
0.00121664498378693,-0.000110602679805156,0.771577157715772
0.00121722224721408,-0.000110747429907279,0.771677167716772
0.00121779931709196,-0.000110888983963712,0.771777177717772
0.00121837533981819,-0.000111028190613852,0.771877187718772
0.00121895117892066,-0.000111164255809245,0.771977197719772
0.00121952521652534,-0.000111302737889924,0.772077207720772
0.00122010257920861,-0.000111437840301235,0.772177217721772
0.0012206823984798,-0.000111570421608169,0.772277227722772
0.00122126464952493,-0.000111700506624714,0.772377237723772
0.00122184930256721,-0.000111828115202059,0.772477247724772
0.00122243488861661,-0.000111957847859469,0.772577257725773
0.00122301988905515,-0.000112090310059092,0.772677267726773
0.0012236043088456,-0.000112225472024144,0.772777277727773
0.00122418815295078,-0.000112363308940465,0.772877287728773
0.00122477293006317,-0.000112503170680729,0.772977297729773
0.00122535864018268,-0.000112645042356544,0.773077307730773
0.00122594375972844,-0.000112789519504463,0.773177317731773
0.00122652829862621,-0.0001129365773105,0.773277327732773
0.0012271144405097,-0.000113085714531252,0.773377337733773
0.00122770218041596,-0.000113236901390106,0.773477347734774
0.00122829149353107,-0.0001133901180357,0.773577357735774
0.00122888236496665,-0.000113545349579813,0.773677367736774
0.00122947462102452,-0.000113702233737544,0.773777377737774
0.00123006841058879,-0.000113861098054041,0.773877387738774
0.00123066153513734,-0.000114022404070154,0.773977397739774
0.00123125679369163,-0.000114180598408134,0.774077407740774
0.00123185416143751,-0.000114335710844764,0.774177417741774
0.0012324545316798,-0.000114487910115675,0.774277427742774
0.00123305713022108,-0.000114637419546753,0.774377437743774
0.0012336584384333,-0.00011478451705517,0.774477447744774
0.00123426051588016,-0.000114933545094377,0.774577457745775
0.00123486564048861,-0.000115079094207924,0.774677467746775
0.00123547379240747,-0.000115221199135562,0.774777477747775
0.00123608315525045,-0.000115365080746927,0.774877487748775
0.00123669038905057,-0.000115511309764757,0.774977497749775
0.00123729712657026,-0.000115654322885534,0.775077507750775
0.00123790586906279,-0.000115794402989058,0.775177517751775
0.00123851659667688,-0.000115931574889661,0.775277527752775
0.00123912944837104,-0.000116066205834524,0.775377537753775
0.00123974424548438,-0.000116197978204441,0.775477547754776
0.00124036187139588,-0.000116327070660291,0.775577557755776
0.00124097624667083,-0.000116458272307639,0.775677567756776
0.00124158975345511,-0.00011659218860881,0.775777577757776
0.00124220004434251,-0.000116728169436474,0.775877587758776
0.00124280951140441,-0.00011686682025261,0.775977597759776
0.00124342111743477,-0.000117002910261819,0.776077607760776
0.00124403568129629,-0.000117135645415646,0.776177617761776
0.00124464816078012,-0.000117270206881346,0.776277627762776
0.00124526349883907,-0.000117402053693224,0.776377637763776
0.00124588013715267,-0.000117536118878662,0.776477647764776
0.00124649467620011,-0.000117671995487235,0.776577657765777
0.00124711036165531,-0.000117809713296246,0.776677667766777
0.00124772718359268,-0.000117949257417129,0.776777677767777
0.00124834180204505,-0.000118091183683887,0.776877687768777
0.00124895793911542,-0.000118228871715941,0.776977697769777
0.00124957264689823,-0.000118364252044253,0.777077707770777
0.00125018413382128,-0.000118501691936262,0.777177717771777
0.00125079435026655,-0.00011863619384822,0.777277727772777
0.00125140653198219,-0.000118767847110825,0.777377737773777
0.0012520202521671,-0.000118895356432222,0.777477747774778
0.00125263092022754,-0.000119025332267051,0.777577757775778
0.00125324355355834,-0.000119152504117704,0.777677767776778
0.00125385412236266,-0.000119281546945407,0.777777777777778
0.00125446332639595,-0.000119408371399723,0.777877787778778
0.00125507373639058,-0.000119537126384829,0.777977797779778
0.00125568549626792,-0.000119668129520108,0.778077807780778
0.00125630021397632,-0.00011979582742798,0.778177817781778
0.00125691702598801,-0.000119921078673437,0.778277827782778
0.00125753240871222,-0.000120044141322464,0.778377837783778
0.0012581464862189,-0.000120164409912738,0.778477847784778
0.00125876000292877,-0.000120281720672116,0.778577857785779
0.001259374675972,-0.000120401051292467,0.778677867786779
0.00125999127954594,-0.000120517677184763,0.778777877787779
0.00126060979379939,-0.000120631618200196,0.778877887788779
0.00126123019391836,-0.000120742909078173,0.778977897789779
0.00126184913993571,-0.000120852150318221,0.779077907790779
0.00126246663185159,-0.000120959356808732,0.779177917791779
0.00126308541409645,-0.000121069024849877,0.779277927792779
0.00126370206729836,-0.000121180742529124,0.779377937793779
0.00126432062621707,-0.000121289819996512,0.77947794779478
0.00126494046057636,-0.000121401344126487,0.77957795779578
0.00126555702444783,-0.000121515151146043,0.77967796779678
0.00126617147912772,-0.000121630963138525,0.77977797779778
0.00126678385439271,-0.000121748765215367,0.77987798779878
0.00126739318745891,-0.000121869133061762,0.77997799779978
0.0012679995180287,-0.000121992031938301,0.78007800780078
0.00126860270218076,-0.000122117109485676,0.78017801780178
0.00126920293346456,-0.000122244678360642,0.78027802780278
0.00126980446004021,-0.000122374167840632,0.78037803780378
0.00127040894444693,-0.000122500997257745,0.78047804780478
0.00127101030228721,-0.000122629960680688,0.780578057805781
0.00127161092066964,-0.000122761653645674,0.780678067806781
0.00127221461102782,-0.000122890036420455,0.780778077807781
0.00127281991925995,-0.000123014309993609,0.780878087808781
0.00127342401656803,-0.000123135779582588,0.780978097809781
0.00127402884837101,-0.0001232594328052,0.781078107810781
0.00127463441963183,-0.000123385249810428,0.781178117811781
0.00127523867078681,-0.000123508878219053,0.781278127812781
0.00127584084252691,-0.000123635042620447,0.781378137813781
0.00127644427978207,-0.000123763147478226,0.781478147814782
0.00127705065501712,-0.000123888602198723,0.781578157815782
0.00127765826102748,-0.000124015997375434,0.781678167816782
0.00127826724669743,-0.000124145655590882,0.781778177817782
0.00127887572616126,-0.000124272261681937,0.781878187818782
0.00127948369941924,-0.000124395845425213,0.781978197819782
0.00128009383149686,-0.000124517022208798,0.782078207820782
0.00128070609758014,-0.000124635806920741,0.782178217821782
0.00128132048774349,-0.000124752234300967,0.782278227822782
0.00128193696724731,-0.000124866324200323,0.782378237823782
0.00128255536239345,-0.000124977754036974,0.782478247824782
0.00128317435803894,-0.000125091466763379,0.782578257825783
0.00128379540332237,-0.000125202866823073,0.782678267826783
0.00128441497961585,-0.000125312217244837,0.782778277827783
0.00128503660554735,-0.000125419294702269,0.782878287828783
0.00128565968061759,-0.000125522471395912,0.782978297829783
0.0012862846018509,-0.000125623092245597,0.783078307830783
0.00128691135435888,-0.000125721187028107,0.783178317831783
0.00128754008206283,-0.0001258171229908,0.783278327832783
0.00128816737551642,-0.000125910527923522,0.783378337833783
0.00128879245555951,-0.000126006136341066,0.783478347834783
0.00128941535196879,-0.000126103933355385,0.783578357835784
0.00129003880421216,-0.000126204142292193,0.783678367836784
0.00129066280732673,-0.000126306738337845,0.783778377837784
0.00129128542085621,-0.000126406743799785,0.783878387838784
0.00129190473412109,-0.000126509146295993,0.783978397839784
0.00129252181412418,-0.000126614293222807,0.784078407840784
0.00129314001572105,-0.000126721584080874,0.784178417841784
0.00129375969623336,-0.000126824964249557,0.784278427842784
0.00129438142638378,-0.000126926135970275,0.784378437843784
0.00129500518135814,-0.00012702510916914,0.784478447844784
0.00129562744749137,-0.000127122156799839,0.784578457845785
0.00129624907838566,-0.000127216464962901,0.784678467846785
0.00129687178620847,-0.000127313016313339,0.784778477847785
0.00129749222602982,-0.000127412371647952,0.784878487848785
0.00129811052688272,-0.000127513875876616,0.784978497849785
0.00129872670365548,-0.000127617504185515,0.785078507850785
0.00129934569930088,-0.000127718720571583,0.785178517851785
0.00129996325077042,-0.000127817986575669,0.785278527852785
0.0013005793729524,-0.00012791531708634,0.785378537853785
0.0013011974157394,-0.000128010151306621,0.785478547854785
0.0013018175180901,-0.000128102861446666,0.785578557855786
0.00130243450876276,-0.000128198370608261,0.785678567856786
0.00130304939024374,-0.00012829606836646,0.785778577857786
0.00130366286725123,-0.000128391850482259,0.785878587858786
0.00130427495467355,-0.000128485726881255,0.785978597859786
0.00130488650115034,-0.000128576903514994,0.786078607860786
0.00130549939254687,-0.000128670690583636,0.786178617861786
0.00130611360901213,-0.000128767063273193,0.786278627862786
0.0013067297609709,-0.000128860954560581,0.786378637863786
0.00130734720822152,-0.000128957436431682,0.786478647864786
0.00130796593587552,-0.000129056479109711,0.786578657865787
0.00130858577023481,-0.000129157720309938,0.786678667866787
0.00130920468647537,-0.00012926196400641,0.786778677867787
0.0013098241982524,-0.000129368560071973,0.786878687868787
0.00131044659838133,-0.000129472079198985,0.786978697869787
0.00131107175782926,-0.000129573191366306,0.787078707870787
0.00131169796442875,-0.00012967648220429,0.787178717871787
0.00131232265241032,-0.000129777797846479,0.787278727872787
0.00131294854635322,-0.000129881629630246,0.787378737873787
0.00131357564625745,-0.000129987957704403,0.787478747874787
0.00131420042853226,-0.000130096990506786,0.787578757875788
0.00131482189565407,-0.00013020833101291,0.787678767876788
0.00131544538759982,-0.000130317383666311,0.787778777877788
0.00131606670583753,-0.000130428485957813,0.787878787878788
0.00131668490247151,-0.000130542218535408,0.787978797879788
0.00131730176411126,-0.000130653251347746,0.788078807880788
0.00131791974734461,-0.000130766368537596,0.788178817881788
0.00131853900601871,-0.000130881887724684,0.788278827882788
0.00131915765923066,-0.00013099448878291,0.788378837883788
0.00131977779135814,-0.000131103134486576,0.788478847884789
0.00132039938751286,-0.000131207859574917,0.788578857885789
0.00132101872559172,-0.000131315309242847,0.788678867886789
0.00132163582544609,-0.000131425453713236,0.788778877887789
0.0013222508161087,-0.000131537642858758,0.788878887888789
0.00132286371743091,-0.000131651856828394,0.788978897889789
0.00132347357655433,-0.000131768666344369,0.789078907890789
0.00132408139596533,-0.000131887456019109,0.789178917891789
0.00132468709129626,-0.000132008836277561,0.789278927892789
0.00132529438961275,-0.000132126171850927,0.789378937893789
0.00132590327602658,-0.000132239502441411,0.789478947894789
0.00132651431629734,-0.00013235053029078,0.78957895789579
0.0013271245327426,-0.000132464461380617,0.78967896789679
0.00132773593529801,-0.000132580447071182,0.78977897789779
0.00132834946689636,-0.000132694095281048,0.78987898789879
0.00132895978756055,-0.000132810011492448,0.78997899789979
0.00132956796429339,-0.000132928543101376,0.79007900790079
0.00133017490528803,-0.000133044330279871,0.79017901790179
0.0013307797271655,-0.000133162732855893,0.79027902790279
0.00133138142743923,-0.000133283353805303,0.79037903790379
0.00133198619472575,-0.000133400768783427,0.790479047904791
0.00133259399428556,-0.00013351500756705,0.790579057905791
0.00133320300476949,-0.000133631300951573,0.790679067906791
0.00133381501774976,-0.000133744428067018,0.790779077907791
0.00133442496124082,-0.000133859575043781,0.790879087908791
0.00133503626454019,-0.000133977099203621,0.790979097909791
0.00133564891275939,-0.000134096985657975,0.791079107910791
0.00133626101507019,-0.000134213914281433,0.791179117911791
0.00133687258636088,-0.000134327914850434,0.791279127912791
0.00133748199883192,-0.000134444545705528,0.791379137913791
0.00133808927233451,-0.000134563786995353,0.791479147914791
0.001338697255518,-0.000134685236733142,0.791579157915792
0.0013393074074469,-0.000134804299362086,0.791679167916792
0.00133992054202085,-0.000134920170908309,0.791779177917792
0.00134053047062352,-0.000135038285641735,0.791879187918792
0.001341143287578,-0.000135153844531202,0.791979197919792
0.00134175895318202,-0.000135266872390526,0.792079207920792
0.00134237252944555,-0.000135381920111167,0.792179217921792
0.00134298725707963,-0.000135499012507113,0.792279227922792
0.0013436049276564,-0.000135612933671183,0.792379237923792
0.00134422408707438,-0.0001357228845923,0.792479247924793
0.00134484472044509,-0.0001358289000097,0.792579257925793
0.00134546400889589,-0.000135932295066775,0.792679267926793
0.00134608388792045,-0.000136038047455567,0.792779277927793
0.00134670152872043,-0.000136146519461149,0.792879287928793
0.00134732124397241,-0.000136252728427994,0.792979297929793
0.00134794284508992,-0.000136356356736722,0.793079307930793
0.00134856732959645,-0.000136456942846652,0.793179317931793
0.00134918962550647,-0.000136559667925211,0.793279327932793
0.00134981249213896,-0.000136664755298283,0.793379337933793
0.00135043591956835,-0.000136772195040618,0.793479347934793
0.00135105706907069,-0.000136882324622615,0.793579357935794
0.00135168099774322,-0.00013698998272821,0.793679367936794
0.00135230768077194,-0.000137095184245795,0.793779377937794
0.00135293707845441,-0.000137197958952328,0.793879387938794
0.00135356748358605,-0.000137302897441305,0.793979397939794
0.00135419888127847,-0.000137409974898909,0.794079407940794
0.00135483125664327,-0.000137519176436578,0.794179417941794
0.00135546040618552,-0.000137631023148559,0.794279427942794
0.0013560881165147,-0.000137740189946645,0.794379437943794
0.00135671264568649,-0.000137852006881841,0.794479447944795
0.00135733652473096,-0.000137960940428103,0.794579457945795
0.001357957252395,-0.000138072524111647,0.794679467946795
0.00135857486838091,-0.000138186733118314,0.794779477947795
0.00135919539753271,-0.000138297800670234,0.794879487948795
0.00135981717731118,-0.000138411290070409,0.794979497949795
0.00136044041119112,-0.000138520819153054,0.795079507950795
0.0013610650842843,-0.000138626412732327,0.795179517951795
0.00136169160354045,-0.000138729440541874,0.795279527952795
0.00136231714016142,-0.00013883544603368,0.795379537953795
0.0013629454162502,-0.000138939014788838,0.795479547954795
0.00136357640202991,-0.000139040171621336,0.795579557955796
0.00136421007268658,-0.000139138936382191,0.795679567956796
0.00136484565898556,-0.000139235537360775,0.795779577957796
0.00136548235198974,-0.000139334699145943,0.795879587958796
0.00136612093582225,-0.00013943169218587,0.795979597959796
0.00136675709780651,-0.000139531484247348,0.796079607960796
0.00136739249551893,-0.00013962850706406,0.796179617961796
0.00136803052848023,-0.00013972318247465,0.796279627962796
0.00136866747458743,-0.000139820924897853,0.796379637963796
0.00136930201373477,-0.000139921456417011,0.796479647964797
0.00136993313847299,-0.000140024380007812,0.796579657965797
0.00137056540961896,-0.000140129804851628,0.796679667966797
0.00137119531847017,-0.000140237949311889,0.796779677967797
0.00137182660201816,-0.000140342178119969,0.796879687968797
0.00137245903197382,-0.000140448893292844,0.796979697969797
0.00137308919889084,-0.000140557692843402,0.797079707970797
0.00137372132115272,-0.000140664224392426,0.797179717971797
0.00137435119030154,-0.000140772835356337,0.797279727972797
0.00137498034976939,-0.000140878602633693,0.797379737973797
0.00137561089385953,-0.000140980474109885,0.797479747974797
0.00137624042553769,-0.000141085338156899,0.797579757975798
0.001376866587472,-0.000141192554573005,0.797679767976798
0.00137748942432771,-0.000141302098544041,0.797779777977798
0.00137810911972842,-0.000141414287689563,0.797879787978798
0.00137872991190891,-0.000141528546324376,0.797979797979798
0.00137935009366446,-0.000141639901718893,0.798079807980798
0.0013799715260466,-0.00014175367399904,0.798179817981798
0.00138059353907681,-0.000141869709317579,0.798279827982798
0.00138121242554059,-0.000141988325294236,0.798379837983798
0.00138183191250363,-0.000142109154681483,0.798479847984798
0.00138244829275133,-0.000142232520061499,0.798579857985799
0.00138306760601621,-0.000142352654656069,0.798679867986799
0.00138368818479615,-0.000142475126731511,0.798779877987799
0.00138431165192791,-0.000142594372984305,0.798879887988799
0.00138493798259751,-0.000142710428154034,0.798979897989799
0.00138556550434012,-0.000142828860507013,0.799079907990799
0.0013861958548809,-0.000142944106739724,0.799179917991799
0.00138682757515559,-0.000143055372803887,0.799279927992799
0.00138746207956326,-0.000143163522226946,0.799379937993799
0.0013880977006019,-0.000143274128238187,0.799479947994799
0.00138873442834576,-0.000143387161060308,0.7995799579958
0.00138937225286923,-0.000143502595879667,0.7996799679968
0.00139001280197211,-0.000143614879318513,0.7997799779978
0.00139065254710078,-0.000143724274405626,0.7998799879988
0.0013912939944712,-0.000143831059057664,0.7999799979998
0.00139193813168129,-0.000143934776696918,0.8000800080008
0.00139258409024046,-0.000144036275962785,0.8001800180018
0.00139323269397411,-0.000144134752881216,0.8002800280028
0.00139388381881222,-0.000144230867504789,0.8003800380038
0.00139453249698792,-0.000144329165762167,0.8004800480048
0.0013951795572895,-0.000144424913138385,0.800580058005801
0.00139582695009902,-0.000144523092288452,0.800680068006801
0.00139647193594859,-0.000144623440183932,0.800780078007801
0.0013971172741573,-0.000144726175187914,0.800880088008801
0.00139776295479947,-0.000144831272486753,0.800980098009801
0.00139840747910827,-0.000144939337542255,0.801080108010801
0.00139905455926113,-0.000145044946009748,0.801180118011801
0.00139970416548115,-0.000145148122703391,0.801280128012801
0.00140035288335932,-0.000145248500375657,0.801380138013801
0.00140100071289553,-0.000145346103840531,0.801480148014801
0.00140164975335596,-0.00014543989587197,0.801580158015802
0.00140229759778065,-0.000145536764841789,0.801680168016802
0.00140294426105792,-0.000145636671047607,0.801780178017802
0.0014035885223382,-0.000145738726147649,0.801880188018802
0.0014042344461577,-0.000145838240291953,0.801980198019802
0.00140487951141212,-0.00014593499015446,0.802080208020802
0.00140552492406288,-0.000146034166828193,0.802180218021802
0.00140616875357918,-0.000146130787657967,0.802280228022802
0.0014068138237964,-0.000146223602016931,0.802380238023802
0.00140746155407658,-0.000146313483358813,0.802480248024802
0.00140810676821518,-0.000146406228238613,0.802580258025803
0.00140875283099317,-0.000146501236156977,0.802680268026803
0.00140940069526906,-0.00014659411503248,0.802780278027803
0.00141004518980108,-0.000146689802855128,0.802880288028803
0.00141068810119865,-0.00014678296461043,0.802980298029803
0.00141133204982218,-0.000146878726874868,0.803080308030803
0.00141197249470623,-0.0001469769209135,0.803180318031803
0.00141261049789067,-0.00014707790901054,0.803280328032803
0.00141324618344577,-0.000147181031113411,0.803380338033803
0.00141388297074319,-0.000147286649506499,0.803480348034804
0.00141452069104791,-0.000147394406868215,0.803580358035804
0.00141515933443408,-0.000147504273421603,0.803680368036804
0.00141579889097618,-0.000147616239240895,0.803780378037804
0.0014164349834811,-0.000147730478024519,0.803880388038804
0.0014170695772193,-0.000147842022005683,0.803980398039804
0.0014177052925511,-0.000147955977909335,0.804080408040804
0.00141833871010475,-0.000148071948711507,0.804180418041804
0.00141897138820063,-0.000148184991459396,0.804280428042804
0.00141960169903903,-0.000148300684344566,0.804380438043804
0.00142023470467989,-0.000148413841236968,0.804480448044804
0.00142086666813199,-0.000148529886481102,0.804580458045805
0.00142149760428365,-0.000148648780374761,0.804680468046805
0.00142213049081728,-0.000148765321899501,0.804780478047805
0.00142276384881728,-0.000148884091723051,0.804880488048805
0.00142339573286454,-0.000149000117115995,0.804980498049805
0.00142402535883594,-0.000149118127630674,0.805080508050805
0.00142465344633816,-0.00014923402895351,0.805180518051805
0.00142528292838835,-0.000149345945145,0.805280528052805
0.00142591421193625,-0.000149455226087427,0.805380538053805
0.00142654211581471,-0.000149566809770971,0.805480548054806
0.00142716683357306,-0.000149681018777638,0.805580558055806
0.00142779440990654,-0.000149792091292356,0.805680568056806
0.00142842046265913,-0.000149901114168971,0.805780578057806
0.00142904318537033,-0.000150012444749501,0.805880588058806
0.00142966777905857,-0.000150121145043938,0.805980598059806
0.00143029358367095,-0.00015023229200079,0.806080608060806
0.00143092138829336,-0.000150341156067715,0.806180618061806
0.00143154687032356,-0.000150452705011505,0.806280628062806
0.00143217004961264,-0.000150566909055546,0.806380638063806
0.00143279094601197,-0.00015068373842271,0.806480648064806
0.00143340856696076,-0.000150802806014624,0.806580658065807
0.00143402729957755,-0.000150923873616321,0.806680668066807
0.0014346466376565,-0.000151047124851995,0.806780678067807
0.00143526657623462,-0.000151172544832738,0.806880688068807
0.00143588710538651,-0.000151300108744907,0.806980698069807
0.00143650968913912,-0.000151425230957458,0.807080708070807
0.00143713503717361,-0.000151547732809684,0.807180718071807
0.00143776180456998,-0.000151666185013853,0.807280728072807
0.00143838523199928,-0.00015178685062844,0.807380738073807
0.00143900535916405,-0.000151909709802427,0.807480748074808
0.00143962827542452,-0.000152029973430076,0.807580758075808
0.00144025263089824,-0.000152146207260857,0.807680768076808
0.00144087974072806,-0.00015225990509887,0.807780778077808
0.00144150867686976,-0.000152370947836631,0.807880788078808
0.00144213738968532,-0.000152480630766341,0.807980798079808
0.00144276588413744,-0.000152588953887655,0.808080808080808
0.00144339118750667,-0.000152699932109049,0.808180818081808
0.00144401332956979,-0.000152813545579333,0.808280828082808
0.00144463015150707,-0.000152930672714861,0.808380838083808
0.00144524389650597,-0.00015305037058274,0.808480848084808
0.00144585626184529,-0.000153173527524918,0.808580858085809
0.00144646809616467,-0.000153293696859243,0.808680868086809
0.00144707940442684,-0.000153410903399702,0.808780878087809
0.00144769019159459,-0.000153525181885706,0.808880888088809
0.00144829972813574,-0.000153636755643482,0.808980898089809
0.00144890712074556,-0.000153750989464309,0.809080908090809
0.00144951237934971,-0.00015386784860843,0.809180918091809
0.00145011684390524,-0.00015398798816597,0.809280928092809
0.00145072051937494,-0.000154111378359973,0.809380938093809
0.00145131905337977,-0.000154238192888694,0.80948094809481
0.00145191249554779,-0.00015436839701255,0.80958095809581
0.00145250606178591,-0.000154497047778737,0.80968096809681
0.00145310267518563,-0.000154623043444846,0.80978097809781
0.00145369624142367,-0.00015475117807941,0.80988098809881
0.00145428476545304,-0.000154882692383514,0.80998099809981
0.00145487038624203,-0.000155017298514391,0.81008100810081
0.00145545408642591,-0.000155154331456493,0.81018101810181
0.00145603960795886,-0.000155287180754833,0.81028102810281
0.00145662411707984,-0.000155417146664067,0.81038103810381
0.00145721006541389,-0.000155549008364338,0.81048104810481
0.00145779743310991,-0.000155682746004628,0.810581058105811
0.00145838657748965,-0.000155812329777941,0.810681068106811
0.00145897749359049,-0.000155937799386831,0.810781078107811
0.0014595673526141,-0.000156060460048748,0.810881088108811
0.00146015219920565,-0.000156186550008008,0.810981098109811
0.00146073885722068,-0.000156308560542597,0.811081108110811
0.00146132708844457,-0.000156432883743726,0.811181118111811
0.00146191429236802,-0.000156554412886447,0.811281128112811
0.00146249956079795,-0.000156678497872954,0.811381138113811
0.0014630820599833,-0.000156805084112647,0.811481148114812
0.00146366181473813,-0.00015693415175451,0.811581158115812
0.00146424485486908,-0.000157059934019983,0.811681168116812
0.00146482681807161,-0.000157189110843389,0.811781178117812
0.00146540824032854,-0.000157321017209009,0.811881188118812
0.00146598692808045,-0.000157455345422884,0.811981198119812
0.00146656880691534,-0.000157586963945908,0.812081208120812
0.00146715295375159,-0.000157715763596191,0.812181218121812
0.0014677395125105,-0.000157842101695668,0.812281228122812
0.00146832844845258,-0.000157966012984264,0.812381238123812
0.00146891625783808,-0.000158093343644608,0.812481248124812
0.00146950424588455,-0.000158219145761271,0.812581258125813
0.00147009109744894,-0.000158342764244301,0.812681268126813
0.00147068033115921,-0.000158463975767468,0.812781278127813
0.0014712671827236,-0.000158588428001503,0.812881288128813
0.00147185342386313,-0.000158716086206996,0.812981298129813
0.00147243904961501,-0.000158846915644019,0.813081308130813
0.00147302406990473,-0.000158980886536133,0.813181318131813
0.00147360808770807,-0.000159111974038969,0.813281328132813
0.00147419184744561,-0.000159239994529192,0.813381338133813
0.00147477875360086,-0.00015936536488196,0.813481348134813
0.00147536463741846,-0.000159487931250553,0.813581358135814
0.00147594555346935,-0.000159613926916661,0.813681368136814
0.00147652357620554,-0.000159742056588428,0.813781378137814
0.00147709889421359,-0.000159872652773799,0.813881388138814
0.00147767154223317,-0.000160005685695818,0.813981398139814
0.0014782433019108,-0.000160135840191699,0.814081408140814
0.00147881492759273,-0.000160262937600219,0.814181418141814
0.0014793868907454,-0.000160388511428027,0.814281428142814
0.00147995840724561,-0.000160516844574661,0.814381438143814
0.00148052894607351,-0.000160642969273675,0.814481448144814
0.00148109983726047,-0.000160767575354776,0.814581458145815
0.00148166792942605,-0.000160894335292724,0.814681468146815
0.00148223437890343,-0.000161022981096115,0.814781478147815
0.00148279604920076,-0.000161154991680481,0.814881488148815
0.00148335767483274,-0.000161283935252235,0.814981498149815
0.0014839197371915,-0.000161411335391743,0.815081508150815
0.00148448092113398,-0.000161536532046429,0.815181518151815
0.0014850412365858,-0.000161665133184642,0.815281528152815
0.00148559902100756,-0.000161796190910693,0.815381538153815
0.00148615429921342,-0.000161929675447968,0.815481548154815
0.00148670875855658,-0.000162060906872274,0.815581558155816
0.00148726293998274,-0.000162194833099039,0.815681568156816
0.00148781684349181,-0.000162331439239871,0.815781578157816
0.00148836827552457,-0.000162470422563781,0.815881588158816
0.00148891893832277,-0.00016261267141289,0.815981598159816
0.00148946883684905,-0.000162758156009897,0.816081608160816
0.00149001630856428,-0.000162905938385223,0.816181618161816
0.00149056594406203,-0.000163049427935244,0.816281628162816
0.00149111491950686,-0.000163189939802835,0.816381638163816
0.00149166314060545,-0.000163328124115323,0.816481648164816
0.00149220894978138,-0.000163468665759871,0.816581658165817
0.00149275606913755,-0.000163611207414202,0.816681668166817
0.00149330246392436,-0.000163756979853977,0.816781678167817
0.0014938481341417,-0.000163905958265039,0.816881688168817
0.00149439132295721,-0.000164057849841991,0.816981698169817
0.00149493204525904,-0.000164212629770848,0.817081708170817
0.00149547413233206,-0.000164369265788534,0.817181718171817
0.00149601562883132,-0.000164522795090712,0.817281728172817
0.00149655645535206,-0.000164679450959588,0.817381738173817
0.00149709711313752,-0.000164839000142993,0.817481748174817
0.00149763709598166,-0.00016499603318482,0.817581758175818
0.00149817651306612,-0.000165149959511482,0.817681768176818
0.00149871445619776,-0.00016530612406255,0.817781778177818
0.00149925008170006,-0.000165464477210392,0.817881788178818
0.00149978341934964,-0.000165624994140506,0.817981798179818
0.00150031229543862,-0.000165788573120779,0.818081808180818
0.00150083979683082,-0.000165954300995103,0.818181818181818
0.00150136965555491,-0.000166115567308836,0.818281828182818
0.00150190185175961,-0.000166272416726813,0.818381838183818
0.00150243397848515,-0.000166431722732971,0.818481848184819
0.00150296368336234,-0.000166592840162437,0.818581858185819
0.00150349099616798,-0.000166755754126991,0.818681868186819
0.00150401593179054,-0.00016692044477527,0.818781878187819
0.00150453867385387,-0.000167087239652423,0.818881888188819
0.00150506091963668,-0.000167251458834428,0.818981898189819
0.00150558277335806,-0.000167412496859135,0.819081908190819
0.00150610413576181,-0.000167571003853698,0.819181918191819
0.00150662632695385,-0.000167727694462157,0.819281928192819
0.00150715005661508,-0.000167886216345112,0.819381938193819
0.00150767597487282,-0.000168046698535644,0.819481948194819
0.00150820146136668,-0.000168204034308631,0.81958195819582
0.00150872774190915,-0.000168359558658139,0.81968196819682
0.00150925278175063,-0.000168516685993289,0.81978197819782
0.00150977731042328,-0.000168676905155211,0.81988198819882
0.00151030335771402,-0.000168838925815019,0.81998199819982
0.0015108301841649,-0.000168999085423371,0.82008200820082
0.00151135464335831,-0.000169161051492407,0.82018201820182
0.00151188209015965,-0.000169320248316677,0.82028202820282
0.0015124090952715,-0.000169476313611795,0.82038203820382
0.00151293989692831,-0.000169628835464885,0.820482048204821
0.00151347013282552,-0.000169784493810096,0.820582058205821
0.00151399812553535,-0.000169942345714535,0.820682068206821
0.0015145238998718,-0.000170102371327184,0.820782078207821
0.00151504915311383,-0.000170265458989821,0.820882088208821
0.00151557221279654,-0.000170430665769724,0.820982098209821
0.00151609680598564,-0.000170597624419537,0.821082108210821
0.00151662088304321,-0.000170762002411233,0.821182118211821
0.00151714444396907,-0.000170923824558798,0.821282128212821
0.00151766749868898,-0.000171083110713766,0.821382138213821
0.00151818837970078,-0.000171244555688208,0.821482148214821
0.00151870887857665,-0.000171402849282309,0.821582158215822
0.00151923180922645,-0.000171556755757781,0.821682168216822
0.00151975692351006,-0.000171712662243037,0.821782178217822
0.00152027985415987,-0.000171870762287865,0.821882188218822
0.00152080651683818,-0.000172025924352642,0.821982198219822
0.00152133614231053,-0.000172178376726396,0.822082208220822
0.00152186944025773,-0.000172327945711214,0.822182218221822
0.00152240637097739,-0.000172474661083711,0.822282228222822
0.001522946011388,-0.000172618398773777,0.822382238223822
0.00152348849052253,-0.000172759545880303,0.822482248224823
0.00152403028479007,-0.000172903938660493,0.822582258225823
0.00152456973165131,-0.0001730506341818,0.822682268226823
0.00152510780877874,-0.000173199017056479,0.822782278227823
0.00152564442684174,-0.000173349692746506,0.822882288228823
0.00152617959576607,-0.000173502641400694,0.822982298229823
0.00152671333540284,-0.000173657838205225,0.823082308230823
0.00152724937281776,-0.000173808677667741,0.823182318231823
0.00152778477995672,-0.000173957090319204,0.823282328232823
0.00152832225658479,-0.000174107557571394,0.823382338233823
0.00152885919723005,-0.000174254977662162,0.823482348234823
0.00152939603365648,-0.000174404943671121,0.823582358235824
0.00152993657233463,-0.000174551425791793,0.823682368236824
0.00153047775617731,-0.000174696200708076,0.823782378237824
0.00153101827004147,-0.000174844181595473,0.823882388238824
0.00153155942907007,-0.000174990445352885,0.823982398239824
0.00153210043921458,-0.000175139259991458,0.824082408240824
0.0015326389381803,-0.000175289990272258,0.824182418241824
0.00153317495574403,-0.000175442616344266,0.824282428242824
0.0015337103579201,-0.000175598373945598,0.824382438243824
0.00153424523900184,-0.000175751039719986,0.824482448244825
0.00153477564859713,-0.000175906837023698,0.824582458245825
0.00153530982496068,-0.000176059100810976,0.824682468246825
0.00153584629413959,-0.000176207032070398,0.824782478247825
0.001536385636782,-0.00017635232808093,0.824882488248825
0.00153692782311097,-0.000176495013656731,0.824982498249825
0.00153747282831267,-0.000176635113611617,0.825082508250825
0.00153801762011383,-0.000176778265690895,0.825182518251825
0.00153856301737697,-0.000176919740342397,0.825282528252825
0.00153910698535263,-0.000177062951975245,0.825382538253825
0.00153965278460296,-0.000177207925403598,0.825482548254825
0.00154019704538402,-0.000177355226387055,0.825582558255826
0.00154074483471871,-0.000177499688646582,0.825682568256826
0.0015412931947758,-0.000177642463552737,0.825782578257826
0.00154184212555546,-0.000177783565993913,0.825882588258826
0.00154238854019345,-0.000177927661005913,0.825982598259826
0.00154293245854105,-0.00017807471881195,0.826082608260826
0.00154347181607185,-0.000178224962738083,0.826182618261826
0.00154401062273137,-0.000178372164465246,0.826282628262826
0.00154455008448109,-0.000178517654025223,0.826382638263826
0.00154508899039672,-0.000178660146051579,0.826482648264827
0.00154562735040395,-0.000178799670321272,0.826582658265827
0.00154616555656428,-0.000178942246715186,0.826682668266827
0.00154670128628542,-0.000179086798305239,0.826782678267827
0.00154723455941863,-0.000179233305239898,0.826882688268827
0.00154776337099107,-0.00017938300822042,0.826982698269827
0.0015482898649341,-0.000179535619404037,0.827082708270827
0.00154881713803736,-0.000179686458866552,0.827182718271827
0.00154934736897168,-0.000179834638266191,0.827282728272827
0.00154988137163707,-0.000179979353628732,0.827382738273827
0.00155041910136824,-0.000180120634730961,0.827482748274827
0.00155096053335105,-0.00018025851631246,0.827582758275828
0.00155149742436833,-0.000180399678307378,0.827682768276828
0.00155203368014669,-0.000180538507784394,0.827782778277828
0.00155256848678629,-0.000180679724370084,0.827882788278828
0.00155310267803815,-0.000180818603475248,0.827982798279828
0.00155363916210552,-0.000180953284048258,0.828082808280828
0.00155417835586384,-0.000181085111008947,0.828182818281828
0.00155471742058917,-0.000181219632772267,0.828282828282828
0.00155525916522864,-0.000181351300923265,0.828382838283828
0.00155580075602123,-0.000181485663876722,0.828482848284828
0.00155634219296692,-0.000181622691856026,0.828582858285829
0.00155688628501269,-0.000181756846371646,0.828682868286829
0.00155743301727006,-0.000181888152238086,0.828782878287829
0.00155798251877211,-0.000182016981665154,0.828882888288829
0.0015585341691683,-0.00018214171181619,0.828982898289829
0.00155908587415526,-0.000182263439470981,0.829082908290829
0.00155963679501919,-0.000182383023194346,0.829182918291829
0.0015601851153739,-0.000182504805439909,0.829282928292829
0.00156072883024655,-0.000182630016982987,0.829382938293829
0.0015612718503267,-0.000182758628046795,0.829482948294829
0.00156181346593327,-0.000182889100162058,0.82958295829583
0.00156235643638535,-0.000183021666580599,0.82968296829683
0.00156290221578441,-0.000183151741671549,0.82978297829783
0.00156344560311199,-0.000183284258461944,0.82988298829883
0.00156398652392606,-0.000183419852190891,0.82998299829983
0.00156452291866291,-0.00018355874122165,0.83008300830083
0.00156506301565149,-0.000183694260508462,0.83018301830183
0.00156560255680605,-0.000183826876554979,0.83028302830283
0.00156614275305075,-0.000183957919392637,0.83038303830383
0.00156668578305649,-0.000184086490754065,0.83048304830483
0.00156722635647422,-0.000184218173793456,0.830583058305831
0.00156776625495063,-0.000184347613645471,0.830683068306831
0.00156830548841133,-0.000184474835124099,0.830783078307831
0.00156884756555875,-0.000184599624828877,0.830883088308831
0.00156939246157874,-0.000184721997648025,0.830983098309831
0.00156993497048997,-0.000184846886608925,0.831083108310831
0.00157048102780612,-0.000184969160172124,0.831183118311831
0.00157102719430389,-0.000185088451090095,0.831283128312831
0.00157157686950411,-0.00018520518120131,0.831383138313831
0.00157212781518203,-0.000185324129685741,0.831483148314831
0.00157267413552678,-0.000185446542207441,0.831583158315832
0.00157322056505317,-0.000185565972083912,0.831683168316832
0.00157376450325205,-0.000185688602969045,0.831783178317832
0.00157430857544654,-0.000185808256171746,0.831883188318832
0.00157485628041359,-0.000185924718291382,0.831983198319832
0.00157540157842069,-0.000186043751143714,0.832083208320832
0.00157594448931912,-0.000186165329914237,0.832183218321832
0.00157648599574398,-0.000186288844178348,0.832283228322832
0.00157703116968105,-0.000186409127657187,0.832383238323832
0.00157757563393707,-0.000186532860284731,0.832483248324832
0.00157811772101,-0.000186659099128258,0.832583258325833
0.00157865962445925,-0.000186788514166114,0.832683268326833
0.0015792000291417,-0.000186920410606139,0.832783278327833
0.00157974028494004,-0.000187054991923029,0.832883288328833
0.00158027811889005,-0.000187192630327108,0.832983298329833
0.00158081864764252,-0.00018732739030505,0.833083308330833
0.00158135464535506,-0.000187465455510226,0.833183318331833
0.00158189133289739,-0.000187601892915773,0.833283328332833
0.00158242740008918,-0.000187741620660333,0.833383338333833
0.00158296284196772,-0.000187884608967123,0.833483348334834
0.00158349599599362,-0.000188029909940625,0.833583358335834
0.00158402687705527,-0.000188177498766506,0.833683368336834
0.00158455745042314,-0.000188327454850042,0.833783378337834
0.00158509035630891,-0.00018847310321971,0.833883388338834
0.00158562600662511,-0.000188615793758136,0.833983398339834
0.0015861626097998,-0.000188755988006346,0.834083408340834
0.00158670282093288,-0.000188893417972588,0.834183418341834
0.00158724068962247,-0.000189033215196485,0.834283428342834
0.00158777792307321,-0.00018917627298244,0.834383438343834
0.00158831066022361,-0.000189322556591042,0.834483448344834
0.00158884290605637,-0.000189465837703226,0.834583458345835
0.00158937289381336,-0.000189611431482121,0.834683468346835
0.00158990063838298,-0.000189759318076194,0.834783478347835
0.00159042616954201,-0.000189909472671973,0.834883488348835
0.00159095467838347,-0.00019005696720453,0.834983498349835
0.00159148086959542,-0.000190207394754513,0.835083508350835
0.00159200469851277,-0.000190359723058158,0.835183518351835
0.00159252625942867,-0.000190514929788284,0.835283528352835
0.00159304936873945,-0.000190671982681301,0.835383538353835
0.00159357400659381,-0.000190830871811784,0.835483548354836
0.00159410016802898,-0.00019099156740295,0.835583558355836
0.00159462580340693,-0.000191155320081306,0.835683568356836
0.00159515143878487,-0.00019132145490571,0.835783578357836
0.00159567665232443,-0.000191484393684251,0.835883588358836
0.00159620485347202,-0.000191644558255229,0.835983598359836
0.00159673082632071,-0.000191806871720602,0.836083608360836
0.00159725444183743,-0.000191970966832326,0.836183618361836
0.00159777587372042,-0.000192137171135894,0.836283628362836
0.00159829693339318,-0.000192300184356569,0.836383638363836
0.00159881827098294,-0.000192465197587027,0.836483648364836
0.00159933989641529,-0.000192632190976423,0.836583658365837
0.00159986526380183,-0.000192796162018211,0.836683668366837
0.00160039011009395,-0.000192957582178666,0.836783678367837
0.00160091443529165,-0.000193116471309321,0.836883688368837
0.00160143823939493,-0.000193272854223821,0.836983698369837
0.00160196488718493,-0.000193426180051131,0.837083708370837
0.00160249098906644,-0.000193577054253401,0.837183718371837
0.00160301788499658,-0.000193726181548558,0.837283728372837
0.00160354757994818,-0.000193872316273064,0.837383738373837
0.00160408005406988,-0.000194015488203532,0.837483748374838
0.00160461277136909,-0.000194155478976702,0.837583758375838
0.00160514621323758,-0.000194293827061678,0.837683768376838
0.00160567738214192,-0.000194434532478714,0.837783778377838
0.00160620629793328,-0.000194577580339073,0.837883788378838
0.00160673755616806,-0.0001947163899649,0.837983798379838
0.00160726437765615,-0.000194858470078552,0.838083808380838
0.00160779416690098,-0.000194997969534085,0.838183818381838
0.00160832762862076,-0.00019513471463359,0.838283828382838
0.00160886301094555,-0.000195273276119201,0.838383838383838
0.00160940201115451,-0.000195409088211407,0.838483848384838
0.00160994046049218,-0.000195542002026287,0.838583858385839
0.00161047836888423,-0.000195672042377483,0.838683868386839
0.00161101647082564,-0.000195799030604459,0.838783878387839
0.00161155595738935,-0.000195928142911498,0.838883888388839
0.00161209902213476,-0.000196054590192691,0.838983898389839
0.00161264573950374,-0.000196177786837421,0.839083908390839
0.00161319463058093,-0.000196296938796891,0.839183918391839
0.00161374567551497,-0.000196412085773653,0.839283928392839
0.00161429606039609,-0.000196524528022189,0.839383938393839
0.00161484181994395,-0.000196640498824362,0.83948394839484
0.00161538509808991,-0.000196759700411806,0.83958395839584
0.00161593202885944,-0.000196875720842125,0.83968396839684
0.00161647655266919,-0.00019699432193039,0.83978397839784
0.00161701651566206,-0.000197116387055752,0.83988398839884
0.001617551947615,-0.000197241881478629,0.83998399839984
0.00161809100241473,-0.000197364750578211,0.84008400840084
0.00161862580409154,-0.000197490225149898,0.84018401840184
0.00161915822858526,-0.000197618841176503,0.84028402840284
0.00161969007243091,-0.000197750821984085,0.84038403840384
0.00162022185672291,-0.000197885492631501,0.84048404840484
0.0016207512936087,-0.000198023215403309,0.840584058405841
0.00162128027887931,-0.000198158020046428,0.840684068406841
0.00162180703585095,-0.000198295221723814,0.840784078407841
0.0016223314255651,-0.000198434448225144,0.840884088408841
0.00162285448028501,-0.000198576051909551,0.840984098409841
0.00162337993700199,-0.000198713442173586,0.841084108410841
0.0016239075624643,-0.000198852986294297,0.841184118411841
0.0016244329745161,-0.000198994887747068,0.841284128412841
0.00162495796969232,-0.000199133826405801,0.841384138413841
0.00162548173905601,-0.000199274531822664,0.841484148414842
0.0016260051113954,-0.000199412289334054,0.841584158415842
0.00162652411646725,-0.000199553327258864,0.841684168416842
0.00162704083368656,-0.000199696350305236,0.841784178417842
0.00162755325311768,-0.000199842609099851,0.841884188418842
0.00162806141446299,-0.000199992058977359,0.841984198419842
0.00162857005720025,-0.000200138273106624,0.842084208420842
0.00162907667015078,-0.000200286770125644,0.842184218421842
0.00162958223594966,-0.000200436939609815,0.842284228422842
0.00163009097794305,-0.000200584458956532,0.842384238423842
0.00163059760081908,-0.000200734901394735,0.842484248424842
0.00163110520633039,-0.000200883601888795,0.842584258425843
0.0016316159731478,-0.000201029662171167,0.842684268426843
0.00163212986156886,-0.000201173107055839,0.842784278427843
0.00163264685174237,-0.000201313961356971,0.842884288428843
0.00163316424390299,-0.000201451664277589,0.842984298429843
0.00163368047973026,-0.000201591138919135,0.843084308430843
0.00163419556914993,-0.000201732370393218,0.843184318431843
0.00163471314493423,-0.000201869388446927,0.843284328432843
0.00163523038821076,-0.000202003493334572,0.843384338433843
0.00163575069353727,-0.000202135096969203,0.843484348434843
0.00163627403609987,-0.00020226422912726,0.843584358435844
0.00163680039108439,-0.000202390909660449,0.843684368436844
0.00163732972375126,-0.000202515158419444,0.843784378437844
0.00163785982068988,-0.000202637918337482,0.843884388438844
0.00163838935186891,-0.0002027585243985,0.843984398439844
0.00163891963739418,-0.000202877671395173,0.844084408440844
0.00163944759536434,-0.000203000024363131,0.844184418441844
0.00163997551363213,-0.000203125598190939,0.844284428442844
0.00164050638973099,-0.00020324875513329,0.844384438443844
0.0016410382782419,-0.000203369604371727,0.844484448444844
0.00164156957617914,-0.000203488319604333,0.844584458445845
0.00164210040761282,-0.0002036043003321,0.844684468446845
0.00164262899585904,-0.000203722861717985,0.844784478447845
0.00164315713745297,-0.000203838688598859,0.844884488448845
0.00164368483735741,-0.000203951810751506,0.844984498449845
0.00164421403602858,-0.000204067190980093,0.845084508450845
0.00164474278308457,-0.000204179871443251,0.845184518451845
0.00164527448797172,-0.000204290254128262,0.845284528452845
0.001645805607248,-0.000204398607026361,0.845384538453845
0.00164633228977758,-0.000204510523217679,0.845484548454845
0.00164685845121275,-0.000204625967962633,0.845584558455846
0.00164738612134032,-0.000204743645969366,0.845684568456846
0.00164791148376406,-0.000204864544835777,0.845784578457846
0.00164843456329797,-0.000204988634785254,0.845884588458846
0.0016489553847561,-0.000205115876115072,0.845984598459846
0.00164947841962483,-0.000205245375520829,0.846084608460846
0.00165000096317591,-0.000205378234744765,0.846184618461846
0.00165052125361403,-0.000205514165944282,0.846284628462846
0.00165104542000204,-0.000205646752214014,0.846384638463846
0.00165157258392358,-0.000205776852118951,0.846484648464847
0.00165210189673926,-0.000205909185285668,0.846584658465847
0.00165263065868365,-0.000206044853456577,0.846684668466847
0.00165316018986267,-0.000206178913679045,0.846784678467847
0.0016536891602449,-0.000206310710862949,0.846884688468847
0.00165421767901187,-0.000206439654434703,0.846984698469847
0.0016547464856216,-0.00020656555084469,0.847084708470847
0.00165527473639716,-0.000206689268583841,0.847184718471847
0.00165580594500397,-0.000206810589288552,0.847284728472847
0.00165634008166505,-0.000206929532810358,0.847384738473847
0.00165687361286399,-0.000207046357214724,0.847484748474847
0.00165740583388276,-0.000207165161778029,0.847584758475848
0.00165793773728207,-0.000207286606552848,0.847684768476848
0.00165846932802479,-0.000207410661762571,0.847784778477848
0.00165900034308214,-0.000207538126418618,0.847884788478848
0.00165953281720393,-0.000207667710192104,0.847984798479848
0.00166006820945441,-0.000207794837377408,0.848084808480848
0.0016606064900567,-0.00020791953775166,0.848184818481848
0.0016611454456004,-0.000208042739359188,0.848284828482848
0.0016616842472972,-0.000208169151900798,0.848384838483848
0.00166222371897252,-0.000208294050787292,0.848484848484849
0.00166276603929727,-0.000208416542713751,0.848584858485849
0.0016633111834574,-0.00020853664753171,0.848684868486849
0.00166385572215554,-0.00020865400791889,0.848784878487849
0.00166439595313982,-0.000208774023406322,0.848884888488849
0.00166493384664348,-0.000208896574886523,0.848984898489849
0.00166546942251772,-0.000209021642508302,0.849084908490849
0.00166600437804142,-0.000209144541384669,0.849184918491849
0.00166653871321466,-0.000209265281441389,0.849284928492849
0.00166707077046086,-0.000209388552528254,0.849384938493849
0.00166760493193602,-0.00020951412635589,0.849484948494849
0.00166814117282589,-0.000209641978110655,0.84958495849585
0.0016686770613568,-0.000209772375783956,0.84968496849685
0.0016692165578461,-0.000209900103468612,0.84978497849785
0.00166975458038267,-0.000210030322480861,0.84988498849885
0.00167029245899786,-0.00021016367798523,0.84998499849985
0.0016708289827677,-0.000210298854838502,0.85008500850085
0.00167136756610107,-0.00021043621532558,0.85018501850185
0.00167190818914686,-0.000210575739595273,0.85028502850285
0.00167244647471204,-0.000210717611271087,0.85038503850385
0.00167298745507968,-0.000210856564818213,0.850485048504851
0.00167353111536155,-0.000210992625050808,0.850585058505851
0.0016740784233042,-0.000211125340353274,0.850685068506851
0.00167462834168176,-0.000211255226857748,0.850785078507851
0.00167517908388481,-0.000211382746104568,0.850885088508851
0.00167573256555558,-0.000211507828614912,0.850985098509851
0.00167628729289015,-0.000211635055056337,0.851085108510851
0.00167683944949228,-0.000211765403101492,0.851185118511851
0.00167739082197138,-0.000211893527810461,0.851285128512851
0.00167794226392982,-0.000212018620246228,0.851385138513851
0.00167849627662061,-0.000212140953362996,0.851485148514851
0.00167904562923848,-0.00021226671577728,0.851585158515852
0.00167959036644878,-0.000212395872749496,0.851685168516852
0.00168013790268046,-0.000212522583059471,0.851785178517852
0.00168068497240857,-0.000212651849213403,0.851885188518852
0.00168123334239134,-0.000212783219596037,0.851985198519852
0.00168177929548857,-0.000212917016789897,0.852085208520852
0.00168232285651424,-0.000213053225906588,0.852185218521852
0.00168286489395919,-0.000213191837020173,0.852285228522852
0.00168340457903506,-0.000213332815391413,0.852385238523852
0.00168394193159311,-0.000213476126280382,0.852485248524853
0.00168447504095375,-0.000213621839166416,0.852585258525853
0.00168500588727582,-0.000213769844867972,0.852685268526853
0.00168553966661497,-0.000213915220283435,0.852785278527853
0.00168607159979115,-0.000214063588269721,0.852885288528853
0.00168660646102161,-0.000214209321006945,0.852985298529853
0.00168714422052957,-0.000214352448272236,0.853085308530853
0.00168768568725204,-0.000214492161128404,0.853185318531853
0.00168822998773557,-0.000214629328066209,0.853285328532853
0.00168877709220326,-0.000214763968936668,0.853385338533853
0.00168932171030625,-0.000214901661931691,0.853485348534853
0.00168986896365813,-0.000215036471537607,0.853585358535854
0.00169041365124029,-0.000215173335744251,0.853685368536854
0.00169095789713295,-0.000215312661501702,0.853785378537854
0.00169150170629892,-0.0002154544239958,0.853885388538854
0.00169204508866371,-0.000215598598412731,0.853985398539854
0.00169258593999853,-0.000215744733137237,0.854085408540854
0.00169312743649779,-0.000215889165619979,0.854185418541854
0.00169367249629035,-0.000216030789155576,0.854285428542854
0.00169422019629452,-0.000216169499525282,0.854385438543854
0.00169477050177079,-0.000216305316580459,0.854485448544855
0.0016953233879051,-0.000216438275060343,0.854585458545855
0.00169587548991637,-0.000216568985390228,0.854685468546855
0.0016964268028419,-0.00021669746742113,0.854785478547855
0.0016969773564583,-0.000216829314233009,0.854885488548855
0.0016975306495426,-0.00021695868460586,0.854985498549855
0.00169808583841793,-0.000217090298165914,0.855085508550855
0.00169864372705861,-0.00021721943528694,0.855185518551855
0.00169920368518849,-0.00021734448305753,0.855285528552855
0.0016997611172512,-0.000217472017192914,0.855385538553855
0.00170031604309793,-0.000217602022804528,0.855485548554855
0.00170087219475726,-0.00021773412271942,0.855585558555856
0.00170142753251669,-0.000217869547713082,0.855685568556856
0.00170198557500426,-0.000218002471453384,0.855785578557856
0.00170254304180663,-0.000218137891484248,0.855885588558856
0.00170310318852308,-0.000218270805298956,0.855985598559856
0.00170366258585616,-0.000218400855575918,0.856085608560856
0.00170422447947954,-0.000218528096905736,0.856185618561856
0.00170478884954221,-0.000218652559065366,0.856285628562856
0.00170535582507682,-0.000218774619228102,0.856385638563856
0.00170592456736972,-0.000218898992057206,0.856485648564857
0.00170649289774984,-0.000219026129168277,0.856585658565857
0.00170706028023443,-0.000219151067757151,0.856685668566857
0.001707622878576,-0.000219279410829552,0.856785678567857
0.00170818591364435,-0.000219406225358273,0.856885688568857
0.00170874856657678,-0.000219536211118697,0.856985698569857
0.00170931456940188,-0.000219663531853446,0.857085708570857
0.00170987782283366,-0.000219792971705462,0.857185718571857
0.00171044071398062,-0.000219925121248501,0.857285728572857
0.00171100189792311,-0.00022005972241658,0.857385738573857
0.00171155835231343,-0.000220197628812066,0.857485748574857
0.00171211397791554,-0.000220333237429405,0.857585758575858
0.00171266878961775,-0.000220466573082585,0.857685768576858
0.00171321893132153,-0.000220603233814189,0.857785778577858
0.00171376830875348,-0.000220737601730615,0.857885788578858
0.00171431693183917,-0.000220869711571103,0.857985798579858
0.00171486296930413,-0.00022100389586368,0.858085808580858
0.00171540757748144,-0.000221139886616939,0.858185818581858
0.00171595280104649,-0.000221274274384556,0.858285828582858
0.00171650021320806,-0.000221404518210791,0.858385838583858
0.00171704979907775,-0.0002215306528354,0.858485848584858
0.00171760021373574,-0.000221654459904906,0.858585858585859
0.00171814903533368,-0.000221780788078959,0.858685868586859
0.00171869628868548,-0.000221909622468825,0.858785878587859
0.00171923894648089,-0.000222041821639839,0.858885888588859
0.00171978223455244,-0.00022217245752759,0.858985898589859
0.00172032615290004,-0.000222301540057844,0.859085908590859
0.00172086948563677,-0.000222427788826795,0.859185918591859
0.00172141223276271,-0.000222551243537337,0.859285928592859
0.0017219556101647,-0.000222673209406749,0.859385938593859
0.00172250180147646,-0.000222792803055709,0.859485948594859
0.00172305078684689,-0.000222910039372953,0.85958595859586
0.001723600337977,-0.000223025851365263,0.85968596859686
0.00172414914468646,-0.000223145157171798,0.85978597859786
0.00172469552954767,-0.000223267008896525,0.85988598859886
0.00172524171589664,-0.00022339164475441,0.85998599859986
0.00172578770373353,-0.000223519034968324,0.86008600860086
0.00172633298188944,-0.00022364980485195,0.86018601860186
0.00172687587293659,-0.000223783006509254,0.86028602860286
0.00172741891286793,-0.000223913131228351,0.86038603860386
0.00172796460789934,-0.0002240404519631,0.86048604860486
0.00172850969746869,-0.000224164958787907,0.860586058605861
0.00172905336271328,-0.000224291371329518,0.860686068606861
0.00172959465573767,-0.000224420265273125,0.860786078607861
0.00173013353187652,-0.000224551243594416,0.860886088608861
0.00173067228394518,-0.000224684921680964,0.860986098609861
0.00173121091194381,-0.000224821269756157,0.861086108610861
0.00173174941587242,-0.000224960263005661,0.861186118611861
0.00173229061956628,-0.000225096362940637,0.861286128612861
0.00173283126246326,-0.000225229564597941,0.861386138613861
0.00173337327013135,-0.000225364830781912,0.861486148614862
0.00173391810659769,-0.000225497595712524,0.861586158615862
0.0017344647544875,-0.000225632211768995,0.861686168616862
0.00173500914926426,-0.000225769745954328,0.861786178617862
0.0017355561842528,-0.000225904401713179,0.861886188618862
0.00173610599841143,-0.000226036566144611,0.861986198619862
0.00173665516244283,-0.000226165867038125,0.862086208620862
0.00173720692698344,-0.00022629237387306,0.862186218621862
0.00173775923743247,-0.000226417367052705,0.862286228622862
0.00173831427246091,-0.000226539958235286,0.862386238623862
0.00173886982362097,-0.000226661075465129,0.862486248624862
0.00173942505716148,-0.00022678541851762,0.862586258625863
0.00173997959094669,-0.000226906977436953,0.862686268626863
0.00174053416443437,-0.00022702557356242,0.862786278627863
0.00174108877266162,-0.000227141226745211,0.862886288628863
0.00174164548511775,-0.000227252919610299,0.862986298629863
0.00174220405862543,-0.000227367019435422,0.863086308630863
0.00174276447829607,-0.000227483506369218,0.863186318631863
0.00174332672427859,-0.000227602360560497,0.863286328632863
0.00174388641441707,-0.000227723765632937,0.863386338633863
0.00174444358345117,-0.000227847701735348,0.863486348634864
0.00174500003287869,-0.000227968858667743,0.863586358635864
0.00174555577262532,-0.000228087261243765,0.863686368636864
0.00174611081757935,-0.000228202944203341,0.863786378637864
0.00174666773351044,-0.0002283209944204,0.863886388638864
0.00174722651545577,-0.000228441397006377,0.863986398639864
0.00174778577879315,-0.000228560350453778,0.864086408640864
0.00174834418852825,-0.000228677189746537,0.864186418641864
0.00174890175954946,-0.000228791934736189,0.864286428642864
0.00174945981692551,-0.000228905280215066,0.864386438643864
0.00175001704055038,-0.000229016571093216,0.864486448644864
0.00175057475549297,-0.000229126497200173,0.864586458645865
0.00175112980044701,-0.000229238711159682,0.864686468646865
0.00175168236399905,-0.000229353545479861,0.864786478647865
0.0017522368332678,-0.000229470756982945,0.864886488648865
0.00175279485094139,-0.000229584812142891,0.864986498649865
0.00175335120607567,-0.000229701487663162,0.865086508650865
0.00175390550164626,-0.000229821433671257,0.865186518651865
0.00175446032327406,-0.000229939930540603,0.865286528652865
0.0017550178446673,-0.000230056089929423,0.865386538653865
0.00175557877550677,-0.000230169713325302,0.865486548654866
0.00175613884281837,-0.000230281277157484,0.865586558655866
0.00175670140145756,-0.000230390215666543,0.865686568656866
0.00175726140425271,-0.000230501799350087,0.865786578657866
0.00175782390333815,-0.000230610762673133,0.865886588658866
0.00175838886893729,-0.000230717125486872,0.865986598659866
0.00175895644497116,-0.000230821264964426,0.866086608660866
0.0017595214204959,-0.000230928099244611,0.866186618661866
0.00176008548286461,-0.000231032938477638,0.866286628662866
0.00176064950056814,-0.000231134968763521,0.866386638663866
0.00176121190536044,-0.000231239123129467,0.866486648664866
0.0017617717592714,-0.000231345972298044,0.866586658665867
0.00176232689851876,-0.000231456399648232,0.866686668666867
0.00176288326357855,-0.000231569114850973,0.866786678667867
0.00176343933583304,-0.000231684698554427,0.866886688668867
0.00176399376539933,-0.000231802887729987,0.866986698669867
0.00176454750513591,-0.000231918362251897,0.867086708670867
0.00176509684286548,-0.00023203650179931,0.867186718671867
0.00176564746596122,-0.000232156854757313,0.867286728672867
0.00176619936449754,-0.000232279386386324,0.867386738673867
0.00176675251366045,-0.000232404091723373,0.867486748674868
0.00176730416405655,-0.000232530692851631,0.867586758675868
0.00176785433057432,-0.000232659179845159,0.867686768676868
0.00176840302313936,-0.000232789532853111,0.867786778677868
0.00176894711022224,-0.000232923235753818,0.867886788678868
0.00176949340079013,-0.00023305280463874,0.867986798679868
0.00177003908589595,-0.000233179539762701,0.868086808680868
0.00177058538142671,-0.000233304766194171,0.868186818681868
0.00177113430228069,-0.000233427233306643,0.868286828682868
0.00177168583356948,-0.000233546965914104,0.868386838683868
0.00177223669984264,-0.000233663968979523,0.868486848684868
0.00177279031550911,-0.000233778639527041,0.868586858685869
0.00177334314705256,-0.000233896813814209,0.868686868686869
0.00177389530861749,-0.000234012268484757,0.868786878687869
0.00177445020468743,-0.000234125410488767,0.868886888688869
0.00177500305111926,-0.000234241857720011,0.868986898689869
0.00177555935662549,-0.000234355768958658,0.869086908690869
0.00177611736437348,-0.000234471719909469,0.869186918691869
0.00177667889571222,-0.000234584519479938,0.869286928692869
0.00177724307222544,-0.00023469504112345,0.869386938693869
0.00177780986413637,-0.0002348032947656,0.86948694869487
0.0017783792515938,-0.000234909305220203,0.86958695869587
0.00177894795914704,-0.000235018079956774,0.86968696869687
0.0017795162250107,-0.000235130199622959,0.86978697869787
0.00178008791024628,-0.000235239212574152,0.86988698869887
0.00178065863766067,-0.000235351783855594,0.86998699869987
0.00178122841717962,-0.000235467873765077,0.87008700870087
0.00178179735798459,-0.000235581263909131,0.87018701870187
0.00178236464617595,-0.000235696663988908,0.87028702870287
0.00178293451998805,-0.000235809756364771,0.87038703870387
0.00178350344590464,-0.000235920789177109,0.87048704870487
0.0017840714288885,-0.000236029792202535,0.870587058705871
0.00178464139203113,-0.000236134894463999,0.870687068706871
0.00178521051645995,-0.000236237396216328,0.870787078707871
0.00178577869795597,-0.000236337952549474,0.870887088708871
0.00178634208538337,-0.000236442146617972,0.870987098709871
0.00178690469861342,-0.000236543750102757,0.871087108710871
0.00178746257236562,-0.000236648991322894,0.871187118711871
0.00178801889772303,-0.000236756321883341,0.871287128712871
0.00178857273175294,-0.000236866322432432,0.871387138713871
0.00178912493798313,-0.0002369789830444,0.871487148714872
0.00178967715413892,-0.00023709369329447,0.871587158715872
0.00179022885912588,-0.000237211078495638,0.871687168716872
0.00179078330854344,-0.000237326141104671,0.871787178717872
0.00179133706813122,-0.000237438508911245,0.871887188718872
0.00179189056469038,-0.000237553755144129,0.871987198719872
0.00179244153021958,-0.000237671224713025,0.872087208720872
0.00179299222279457,-0.000237791959806948,0.872187218721872
0.00179354268211782,-0.000237915488959452,0.872287228722872
0.00179409054589456,-0.000238041181894571,0.872387238723872
0.00179463582901318,-0.000238169008835349,0.872487248724872
0.00179518041733939,-0.000238300210482698,0.872587258725873
0.00179572441012904,-0.000238428563480694,0.872687268726873
0.00179627122179134,-0.000238554484704669,0.872787278727873
0.00179681563641937,-0.000238682892293609,0.872887288728873
0.00179736137611605,-0.000238813409074049,0.872987298729873
0.00179790456989428,-0.000238946020157768,0.873087308730873
0.00179844624009171,-0.000239081067978306,0.873187318731873
0.00179898640655953,-0.0002392185376471,0.873287328732873
0.00179952508418622,-0.000239358399387364,0.873387338733873
0.00180006310672279,-0.000239495948460916,0.873487348734873
0.00180060049402043,-0.000239631209681917,0.873587358735874
0.00180113556368864,-0.000239768862974561,0.873687368736874
0.00180166835046701,-0.000239908893450111,0.873787378737874
0.00180219694367611,-0.000240051355699682,0.873887388738874
0.00180272498105121,-0.000240191475505758,0.873987398739874
0.00180325599114577,-0.000240329054356268,0.874087408740874
0.00180378994914589,-0.000240464102176634,0.874187418741874
0.00180432681534919,-0.000240596653706784,0.874287428742874
0.00180486137881137,-0.000240731627085188,0.874387438743874
0.00180539147078728,-0.000240869910653797,0.874487448744874
0.00180591713594201,-0.000241011469673027,0.874587458745875
0.00180644060257463,-0.000241155361210159,0.874687468746875
0.00180695971186541,-0.000241302478569765,0.874787478747875
0.00180747668218773,-0.000241451873856329,0.874887488748875
0.00180799154331838,-0.000241603532181457,0.874987498749875
0.00180850415133597,-0.000241757071409402,0.875087508750875
0.00180901565264836,-0.000241912238436976,0.875187518751875
0.00180952594303653,-0.000242069628800736,0.875287528752875
0.00181003514657068,-0.000242228607261746,0.875387538753875
0.00181054316399469,-0.000242389769356561,0.875487548754875
0.00181105082905965,-0.000242548415309625,0.875587558755876
0.00181155826583559,-0.000242703949584728,0.875687568756876
0.00181206368275029,-0.000242861687344825,0.875787578757876
0.00181256888626453,-0.000243016323352384,0.875887588758876
0.00181307668036231,-0.000243166626832086,0.875987598759876
0.00181358703526702,-0.000243312627560717,0.876087608760876
0.00181409534053363,-0.000243460926067667,0.876187618761876
0.00181459968548271,-0.000243611576943707,0.876287628762876
0.00181510204531031,-0.000243764480932717,0.876387638763876
0.00181560422647686,-0.000243914327834538,0.876487648764877
0.00181610963842876,-0.000244061534524671,0.876587658765877
0.00181661824146365,-0.000244206120854306,0.876687668766877
0.00181712985195775,-0.000244347764241093,0.876787678767877
0.00181764241034737,-0.000244487755014263,0.876887688768877
0.00181815793153085,-0.000244624842547137,0.876987698769877
0.00181867655446687,-0.000244759413938431,0.877087708770877
0.00181919824441568,-0.000244891489039336,0.877187718771877
0.00181972103610699,-0.000245021177031569,0.877287728772877
0.00182024467147498,-0.000245149326554698,0.877387738773877
0.00182077204879707,-0.000245274825940372,0.877487748774877
0.00182130325244108,-0.000245397089577804,0.877587758775878
0.00182183657520226,-0.000245521665882119,0.877687768776878
0.00182237199226672,-0.000245648525076017,0.877787778777878
0.00182290706193502,-0.00024577795003964,0.877887788778878
0.00182344152614108,-0.000245910734821614,0.877987798779878
0.00182397539977356,-0.00024604684964481,0.878087808780878
0.00182450629572369,-0.000246185316837268,0.878187818781878
0.00182503673509585,-0.000246320870863663,0.878287828782878
0.00182556672285285,-0.000246453541501124,0.878387838783878
0.00182609626892027,-0.000246583353563465,0.878487848784879
0.00182662537826099,-0.000246710331864673,0.878587858785879
0.00182715393176763,-0.000246835121569451,0.878687868786879
0.00182768220239446,-0.000246962491932175,0.878787878787879
0.00182821284524158,-0.000247085792795824,0.878887888788879
0.00182874627222168,-0.000247206349228867,0.878987898789879
0.00182928114834054,-0.00024732909425834,0.879087908790879
0.00182981809891148,-0.000247454146991727,0.879187918791879
0.00183035711400883,-0.000247581482614869,0.879287928792879
0.00183089816385572,-0.000247711081276575,0.879387938793879
0.00183143771989868,-0.000247843151414683,0.879487948794879
0.00183197663077719,-0.000247978556556982,0.87958795879588
0.00183251515455691,-0.00024811644310145,0.87968796879688
0.00183305128626515,-0.000248257351993354,0.87978797879788
0.00183358680258574,-0.00024840151152172,0.87988798879888
0.00183412170351858,-0.000248543318681167,0.87998799879988
0.00183465951761739,-0.000248682560070889,0.88008800880088
0.00183519501408679,-0.000248824163755469,0.88018801880188
0.00183572821774066,-0.000248968104920575,0.88028802880288
0.00183626109881236,-0.000249114438157151,0.88038803880388
0.00183679674912864,-0.000249257813562487,0.880488048804881
0.0018373360272546,-0.000249398394909414,0.880588058805881
0.00183787515153358,-0.000249542013492342,0.880688068806881
0.00183841194825763,-0.000249687949704606,0.880788078807881
0.00183895147452372,-0.000249830933048426,0.880888088808881
0.00183949035562537,-0.000249977147177864,0.880988098809881
0.00184002876029786,-0.000250126795567442,0.881088108810881
0.00184056265378153,-0.000250279615188723,0.881188118811881
0.00184109644800907,-0.000250435352938865,0.881288128812881
0.00184162796430974,-0.000250593294173831,0.881388138813881
0.00184215503890076,-0.00025075432227277,0.881488148814881
0.00184268159239744,-0.000250918402496275,0.881588158815882
0.0018432076247997,-0.000251085505067214,0.881688168816882
0.00184373313610762,-0.000251250036905803,0.881788178817882
0.00184425824046556,-0.000251411402475486,0.881888188818882
0.00184478294779917,-0.000251569636516017,0.881988198819882
0.00184530983380371,-0.000251729830863952,0.882088208820882
0.00184583630293267,-0.000251886903608158,0.882188218821882
0.00184636224600449,-0.000252041499913337,0.882288228822882
0.00184688766301909,-0.000252193639630507,0.882388238823882
0.00184741268300929,-0.000252342737148879,0.882488248824883
0.00184793803054464,-0.000252488603881979,0.882588258825883
0.00184846555178811,-0.000252636550029793,0.882688268826883
0.00184899303332912,-0.000252787463934442,0.882788278827883
0.00184952024191584,-0.000252940710356993,0.882888288828883
0.00185004524205494,-0.000253096175152759,0.882988298829883
0.00185056973598801,-0.000253254751626659,0.883088308830883
0.00185109724234301,-0.000253410603521143,0.883188318831883
0.00185162349807141,-0.000253568053438644,0.883288328832883
0.0018521475503149,-0.000253727691952576,0.883388338833883
0.00185267038170868,-0.000253888898712396,0.883488348834883
0.00185319284089212,-0.000254046968980267,0.883588358835884
0.00185371482364632,-0.000254208126112285,0.883688368836884
0.00185424056820599,-0.000254366320450264,0.883788378837884
0.00185476712170267,-0.000254522698401966,0.883888388838884
0.00185529666777009,-0.000254676371625614,0.883988398839884
0.00185582901285897,-0.000254827017538857,0.884088408840884
0.00185636412719244,-0.000254974660955683,0.884188418841884
0.00185690199091923,-0.000255119331652875,0.884288428842884
0.00185744256929985,-0.000255261059407563,0.884388438843884
0.00185798301368467,-0.000255405382708417,0.884488448844885
0.00185852357717689,-0.000255551447953759,0.884588458845885
0.00185906422999947,-0.000255699672018575,0.884688468846885
0.00185960433691372,-0.000255844888624347,0.884788478847885
0.0018601419425747,-0.000255992055611928,0.884888488848885
0.00186067707675936,-0.000256141153130301,0.884988498849885
0.00186120799256069,-0.000256292598054966,0.885088508850885
0.00186174124087991,-0.00025643974022856,0.885188518851885
0.00186227681179127,-0.000256582614390837,0.885288528852885
0.00186281176731505,-0.000256723151072415,0.885388538853885
0.00186334443498611,-0.000256866035160287,0.885488548854885
0.001863878551796,-0.000257010889481329,0.885588558855886
0.00186441259416377,-0.000257158304609299,0.885688568856886
0.00186494436356737,-0.000257308007589649,0.885788578857886
0.00186547556224858,-0.00025746087187628,0.885888588858886
0.00186600909841031,-0.000257609418523446,0.885988598859886
0.00186654036160797,-0.000257760233171975,0.886088608860886
0.00186707116822757,-0.000257908020510098,0.886188618861886
0.00186759973165981,-0.000258058090737976,0.886288628862886
0.00186812775910931,-0.000258211317309337,0.886388638863886
0.00186865525553871,-0.000258367680372647,0.886488648864887
0.00186918274204252,-0.000258526490098371,0.886588658865887
0.00186970980670802,-0.000258682198071556,0.886688668866887
0.00187023466292574,-0.00025884010456694,0.886788678867887
0.00187075817918642,-0.000259000214547146,0.886888688868887
0.00187128036541566,-0.000259162493272765,0.886988698869887
0.00187180038786237,-0.000259326915929637,0.887088708870887
0.00187231826637775,-0.000259493457703948,0.887188718871887
0.00187284007047107,-0.000259656366705532,0.887288728872887
0.00187336217729538,-0.000259820834027754,0.887388738873887
0.00187388648760468,-0.000259987207066608,0.887488748874887
0.00187440945795696,-0.000260155699222727,0.887588758875888
0.0018749302645267,-0.000260326265830936,0.887688768876888
0.00187545060459288,-0.000260499795233011,0.887788778877888
0.00187596976847452,-0.000260674763848241,0.887888788878888
0.00187649272393831,-0.000260846630711104,0.887988798879888
0.00187701854294002,-0.000261015291602509,0.888088808880888
0.00187754720562837,-0.000261180776299585,0.888188818881888
0.00187807532737103,-0.000261349273418503,0.888288828882888
0.00187859904214386,-0.000261520758145273,0.888388838883888
0.00187912577430151,-0.000261689399185661,0.888488848884888
0.00187965331043338,-0.000261856124583477,0.888588858885889
0.00188018032050803,-0.000262025847515086,0.888688868886889
0.00188071031322782,-0.000262192746611158,0.888788878887889
0.00188124178982594,-0.000262361377725779,0.888888888888889
0.00188177620440403,-0.000262527189967832,0.888988898889889
0.00188231205323247,-0.000262694749116825,0.889088908890889
0.0018828486167047,-0.000262860407511813,0.889188918891889
0.00188338466900809,-0.000263022894675269,0.889288928892889
0.00188392010592375,-0.000263182850808582,0.889388938893889
0.00188445504655905,-0.000263339690301136,0.889488948894889
0.00188498949587681,-0.000263493442929543,0.88958895889589
0.00188552685836045,-0.000263644520606681,0.88968896889689
0.00188606371463807,-0.000263792566010616,0.88978897889789
0.00188659632771836,-0.00026394296874644,0.88988898889889
0.0018871247422665,-0.000264095708962962,0.88998899889989
0.00188765093844124,-0.000264250677478466,0.89008900890089
0.00188817493113117,-0.000264407854441591,0.89018901890189
0.00188869674515009,-0.000264567224964116,0.89028902890289
0.00188921836065685,-0.000264727131469454,0.89038903890389
0.00188974002579167,-0.00026488945486025,0.89048904890489
0.00189026148745145,-0.000265053306794727,0.890589058905891
0.00189078275059916,-0.000265218672384493,0.890689068906891
0.00189130705098287,-0.000265381253841101,0.890789078907891
0.00189182900892309,-0.000265545611981607,0.890889088908891
0.00189234871871313,-0.000265710719505388,0.890989098909891
0.00189286819028864,-0.000265876536710239,0.891089108910891
0.00189338540378829,-0.000266044314222492,0.891189118911891
0.00189390424012486,-0.000266208463925333,0.891289128912891
0.00189442087297652,-0.000266375387835392,0.891389138913891
0.0018949370889526,-0.000266545314241869,0.891489148914892
0.001895451195737,-0.000266717305174668,0.891589158915892
0.00189596727275458,-0.000266889623652615,0.891689168916892
0.00189648583613695,-0.000267057440867421,0.891789178917892
0.00189700281638486,-0.00026722619605215,0.891889188918892
0.0018975179802465,-0.000267393988452968,0.891989198919892
0.00189803572972905,-0.000267556579835343,0.892089208920892
0.00189855178689544,-0.000267722004978506,0.892189218921892
0.00189906767036365,-0.000267889360652632,0.892289228922892
0.00189957901782906,-0.000268057827994765,0.892389238923892
0.00190008799307427,-0.000268227967801704,0.892489248924892
0.00190059485416492,-0.000268401651050844,0.892589258925893
0.00190110138274781,-0.000268572699050922,0.892689268926893
0.00190160696343508,-0.000268746943096863,0.892789278927893
0.00190211050937274,-0.000268921881935308,0.892889288928893
0.00190261376746779,-0.000269099738902442,0.892989298929893
0.00190312130846256,-0.000269277968079901,0.893089308930893
0.00190362421916137,-0.000269455681125737,0.893189318931893
0.0019041280628673,-0.000269634347029888,0.893289328932893
0.00190463135073914,-0.000269815866546361,0.893389338933893
0.00190513625648511,-0.000269998835201412,0.893489348934894
0.00190564520691624,-0.000270178017237187,0.893589358935894
0.00190615196378807,-0.000270358822109966,0.893689368936894
0.00190665670576146,-0.000270541582327352,0.893789378937894
0.0019071631698278,-0.000270725930641988,0.893889388938894
0.00190766749492569,-0.000270912065566117,0.893989398939894
0.00190816983490201,-0.000271100106206877,0.894089408940894
0.00190867394163655,-0.000271284325488779,0.894189418941894
0.00190917980520363,-0.000271464758151062,0.894289428942894
0.00190968640822856,-0.000271645761535911,0.894389438943894
0.00191019390952094,-0.00027182769296509,0.894489448944894
0.0019107022991552,-0.000272010537550204,0.894589458945895
0.0019112115721686,-0.000272194295291255,0.894689468946895
0.00191172075088876,-0.000272380058005058,0.894789478947895
0.00191223382044712,-0.000272562619710201,0.894889488948895
0.00191274853765647,-0.00027274676454997,0.894989498949895
0.0019132662027713,-0.000272927589273939,0.895089508950895
0.00191378137159573,-0.000273110190681634,0.895189518951895
0.00191429407886953,-0.0002732927077216,0.895289528952895
0.00191480260746228,-0.000273478351328093,0.895389538953895
0.00191531054051865,-0.000273665945316566,0.895489548954896
0.00191581825024879,-0.000273850154672701,0.895589558955896
0.00191632340413497,-0.000274033907450955,0.895689568956896
0.00191682831980653,-0.000274213039858755,0.895789578957896
0.00191733069948523,-0.000274392787654128,0.895889588958896
0.00191783056798524,-0.000274573140911651,0.895989598959896
0.00191832978139504,-0.000274754352734166,0.896089608960896
0.00191882692531563,-0.000274937385905928,0.896189618961896
0.00191932405434783,-0.000275120955060331,0.896289628962896
0.00191981669204248,-0.000275306355489404,0.896389638963896
0.00192030991534801,-0.00027549310083848,0.896489648964896
0.00192080144633737,-0.000275681578205932,0.896589658965897
0.00192129195498907,-0.000275871951364594,0.896689668966897
0.00192177867702142,-0.000276064274905236,0.896789678967897
0.00192226164717407,-0.000276258528976497,0.896889688968897
0.00192274283568002,-0.000276454614322427,0.896989698969897
0.00192322171648215,-0.000276651146320817,0.897089708970897
0.00192370244841014,-0.000276848993462254,0.897189718971897
0.00192418674859422,-0.000277042766141473,0.897289728972897
0.00192466891477257,-0.000277236499118485,0.897389738973897
0.00192514896679644,-0.000277430192392946,0.897489748974898
0.00192562833395341,-0.000277624555645923,0.897589758975898
0.00192610701128058,-0.000277820611215069,0.897689768976898
0.00192658818986094,-0.000278018120885762,0.897789778977898
0.00192707559676028,-0.000278211268251814,0.897889788978898
0.00192756117734766,-0.000278406261780928,0.897989798979898
0.00192804508050744,-0.000278602108912237,0.898089808980898
0.00192852824420936,-0.000278798660761816,0.898189818981898
0.0019290075121102,-0.000278994746107747,0.898289828982898
0.00192948158395532,-0.000279190995226338,0.898389838983898
0.00192995670295216,-0.000279387661220259,0.898489848984898
0.00193043180209772,-0.000279581473602031,0.898589858985899
0.00193090275233919,-0.000279777161923649,0.898689868986899
0.00193136984648196,-0.000279975574824683,0.898789878987899
0.00193183676692665,-0.000280174796662735,0.898889888988899
0.00193230642683915,-0.000280375586746847,0.898989898989899
0.00193277964508198,-0.000280573250264433,0.899089908990899
0.00193325381618321,-0.000280766690435879,0.899189918991899
0.00193372760514853,-0.000280955272022423,0.899289928992899
0.00193420477874618,-0.00028114070222828,0.899389938993899
0.00193468459255543,-0.000281327839638872,0.8994899489949
0.00193516638156065,-0.000281516515518566,0.8995899589959
0.00193564639388215,-0.000281707082226501,0.8996899689969
0.00193612655012485,-0.000281898110475286,0.8997899789979
0.00193660685525174,-0.000282089600264751,0.8998899889989
0.00193708730429993,-0.000282281541669473,0.8999899989999
0.00193757036378302,-0.000282475130725015,0.9000900090009
0.00193804845053652,-0.000282671518802107,0.9001900190019
0.00193852480030868,-0.000282869718302506,0.9002900290029
0.00193900402354435,-0.000283063168399547,0.9003900390039
0.00193948329640799,-0.000283253184236448,0.9004900490049
0.00193996212758205,-0.000283440222390746,0.900590059005901
0.00194043691407103,-0.000283627210917241,0.900690069006901
0.00194091175515078,-0.000283810378084534,0.900790079007901
0.00194138664089571,-0.000283989758632379,0.900890089008901
0.00194185738269943,-0.000284171159041542,0.900990099009901
0.00194232937512974,-0.000284353482532235,0.901090109010901
0.0019428015859234,-0.000284536356894134,0.901190119011901
0.00194327729549382,-0.000284714938430729,0.901290129012901
0.0019437565038411,-0.000284890611764057,0.901390139013901
0.00194424196532125,-0.000285062126267785,0.901490149014902
0.00194473082632205,-0.000285230797084957,0.901590159015902
0.00194522289825711,-0.000285396296670254,0.901690169016902
0.0019457108014368,-0.000285561950102616,0.901790179017902
0.001946200615296,-0.00028572399557641,0.901890189018902
0.00194668871202504,-0.00028588721723475,0.901990199019902
0.00194717604944504,-0.000286051411602768,0.902090209020902
0.00194766337197666,-0.000286212087342572,0.902190219021902
0.00194814605924942,-0.000286373765569011,0.902290229022902
0.00194862465220895,-0.000286536659682203,0.902390239023902
0.00194909920048331,-0.000286700769682492,0.902490249024902
0.00194956972888639,-0.000286866070755718,0.902590259025903
0.00195003944835254,-0.000287033505834603,0.902690269026903
0.00195050836384439,-0.00028720305010516,0.902790279027903
0.00195097648032481,-0.000287374683716198,0.902890289028903
0.00195144380275661,-0.000287548386816528,0.902990299029903
0.00195191118474207,-0.000287719454667796,0.903090309030903
0.00195237474040569,-0.0002878934902759,0.903190319031903
0.00195283451441276,-0.000288070468826852,0.903290329032903
0.00195329453655995,-0.000288244166964212,0.903390339033903
0.00195375299542396,-0.00028841990481408,0.903490349034903
0.00195421495802754,-0.000288592396990282,0.903590359035904
0.00195467652856961,-0.000288767683224893,0.903690369036904
0.00195513872938772,-0.000288945242423835,0.903790379037904
0.0019556017937338,-0.000289123139093349,0.903890389038904
0.00195606548835593,-0.000289302336017688,0.903990399039904
0.00195653116313682,-0.000289477438628621,0.904090409040904
0.00195699535403929,-0.000289653588391194,0.904190419041904
0.00195745794195621,-0.000289831753052114,0.904290429042904
0.00195792074823639,-0.000290006627374192,0.904390439043904
0.00195837965375278,-0.000290182593513086,0.904490449044904
0.0019588371399072,-0.000290359601840651,0.904590459045905
0.00195929842756938,-0.00029053273918121,0.904690469046905
0.00195975558121595,-0.000290706794640676,0.904790479047905
0.00196020864551207,-0.000290881753330311,0.904890489048905
0.00196065740705722,-0.000291056746759528,0.904990499049905
0.0019611034986138,-0.000291232018105918,0.905090509050905
0.00196154779859818,-0.000291407279526542,0.905190519051905
0.0019619905303365,-0.000291584203486549,0.905290529052905
0.00196243173353122,-0.000291762993460809,0.905390539053905
0.00196287690200636,-0.000291937897559672,0.905490549054905
0.0019633189290265,-0.000292113044835782,0.905590559055906
0.00196375947713118,-0.000292290693365251,0.905690569056906
0.00196419818899832,-0.000292471086325153,0.905790579057906
0.00196463538721025,-0.000292653092196293,0.905890589058906
0.00196507293281852,-0.000292832388376581,0.905990599059906
0.00196551081589744,-0.000293008989754411,0.906090609060906
0.00196595050543696,-0.000293182633300999,0.906190619061906
0.00196638968380766,-0.000293358331448487,0.906290629062906
0.00196683174556755,-0.00029353568717239,0.906390639063906
0.00196727400087671,-0.000293713082598844,0.906490649064907
0.00196771645469803,-0.000293890512764708,0.906590659065907
0.00196816188620169,-0.000294069729540237,0.906690669066907
0.0019686069603835,-0.000294249814806354,0.906790679067907
0.00196905080875271,-0.000294430669306935,0.906890689068907
0.00196949345612339,-0.000294612278153935,0.906990699069907
0.00196993501664005,-0.000294792805109541,0.907090709070907
0.00197037489972893,-0.000294972681937992,0.907190719071907
0.00197081372077778,-0.000295151491763442,0.907290729072907
0.00197125409518421,-0.000295331249484409,0.907390739073907
0.0019716907871902,-0.000295512054357189,0.907490749074907
0.00197213014918466,-0.0002956925713872,0.907590759075908
0.00197257236975424,-0.000295874487927986,0.907690769076908
0.00197301509156696,-0.00029605695037718,0.907790779077908
0.00197345470170164,-0.000296239591487255,0.907890789078908
0.00197389301158166,-0.000296423617219712,0.907990799079908
0.00197432766883802,-0.00029660761813801,0.908090809080908
0.00197476194395847,-0.000296791936676034,0.908190819081908
0.00197519507763403,-0.000296977749017812,0.908290829082908
0.00197562771999196,-0.000297164831837459,0.908390839083908
0.00197606128046871,-0.000297354068513954,0.908490849084909
0.00197649353076513,-0.000297545196018861,0.908590859085909
0.0019769255626982,-0.000297737023279069,0.908690869086909
0.00197736114799889,-0.000297923773590771,0.908790879087909
0.00197779914522233,-0.000298106717432006,0.908890889088909
0.0019782407206273,-0.000298286212124365,0.908990899089909
0.00197867898087934,-0.000298467761417623,0.909090909090909
0.0019791191666993,-0.000298646442210339,0.909190919091909
0.00197955918874668,-0.000298827281822529,0.909290929092909
0.00198000230262092,-0.000299005277748163,0.909390939093909
0.00198044835943792,-0.000299183725289054,0.909490949094909
0.00198089633685995,-0.000299363621968523,0.90959095909591
0.00198134686516331,-0.000299544268031612,0.90969096909691
0.00198179786989582,-0.000299725678366369,0.90979097909791
0.00198224832375705,-0.000299907178031481,0.90989098909891
0.00198270530866824,-0.000300084464276219,0.90999099909991
0.00198316670054934,-0.000300258628917228,0.91009100910091
0.00198363035546909,-0.000300433240210525,0.91019101910191
0.00198409576722137,-0.000300607489219263,0.91029102910291
0.00198455885638143,-0.000300782155103504,0.91039103910391
0.00198502035744425,-0.000300958850774485,0.910491049104911
0.00198548533246975,-0.000301132295809003,0.910591059105911
0.00198595047623063,-0.00030130728923822,0.910691069106911
0.00198641570932203,-0.000301485210721893,0.910791079107911
0.00198688040146774,-0.000301663132205393,0.910891089108911
0.00198734456755623,-0.000301841048726269,0.910991099109911
0.0019878054383429,-0.00030202072207968,0.911091109110911
0.0019882628103529,-0.000302202450033818,0.911191119111911
0.00198871996896226,-0.000302385006776336,0.911291129112911
0.00198917691417099,-0.000302568387344264,0.911391139113911
0.00198963060874325,-0.000302752760472888,0.911491149114911
0.00199008424872457,-0.000302939098871884,0.911591159115912
0.00199053783907792,-0.000303126365315381,0.911691169116912
0.00199099514160867,-0.000303310639188055,0.911791179117912
0.00199145612157697,-0.000303491940341096,0.911891189118912
0.0019919192504395,-0.000303674849442578,0.911991199119912
0.00199238546616601,-0.00030385240864152,0.912091209120912
0.00199285474394258,-0.000304024677491493,0.912191219121912
0.00199332658252592,-0.000304198415331233,0.912291229122912
0.0019938009571021,-0.000304373617198287,0.912391239123912
0.00199427800662965,-0.000304550620563226,0.912491249124913
0.00199475769636888,-0.000304729410537486,0.912591259125913
0.00199523416524826,-0.000304910835760636,0.912691269126913
0.00199571518501893,-0.000305092603417326,0.912791279127913
0.0019961966216651,-0.000305277016248501,0.912891289128913
0.00199668066378329,-0.000305463141246863,0.912991299129913
0.00199716537091729,-0.00030565060620243,0.913091309130913
0.00199765249493674,-0.000305839396226638,0.913191319131913
0.00199814200110215,-0.000306029501393893,0.913291329132913
0.0019986305097439,-0.000306221492426589,0.913391339133913
0.00199911848736564,-0.000306416069080201,0.913491349134913
0.00199960946252099,-0.000306607405022773,0.913591359135914
0.00200010567839726,-0.000306794299255945,0.913691369136914
0.00200059678258543,-0.000306982320045516,0.913791379137914
0.00200108673044034,-0.000307171333395781,0.913891389138914
0.00200157308026244,-0.000307359458404271,0.913991399139914
0.00200205550946939,-0.000307546169013592,0.914091409140914
0.00200253494610561,-0.000307733048358372,0.914191419141914
0.00200301259116954,-0.000307920508351142,0.914291429142914
0.00200349011216344,-0.000308108980755797,0.914391439143914
0.00200396670511293,-0.000308298693861536,0.914491449144915
0.00200444326828572,-0.000308491191100261,0.914591459145915
0.00200491956346702,-0.000308684556829745,0.914691469146915
0.0020053951886698,-0.000308878647128518,0.914791479147915
0.00200587329527449,-0.000309067978098338,0.914891489148915
0.00200635135225121,-0.000309260103126737,0.914991499149915
0.00200682963255407,-0.000309454302607226,0.915091509150915
0.00200730632972248,-0.000309650854456806,0.915191519151915
0.00200778286808119,-0.000309847838070281,0.915291529152915
0.00200825988783186,-0.000310046891172875,0.915391539153915
0.00200873673388437,-0.000310242921928034,0.915491549154915
0.00200921778839471,-0.000310435652418583,0.915591559155916
0.0020097026444128,-0.000310623082634568,0.915691569156916
0.0020101875004308,-0.00031080713814381,0.915791579157916
0.00201067492221853,-0.000310992910783209,0.915891589158916
0.002011166577278,-0.000311174871989172,0.915991599159916
0.00201165715540904,-0.000311357632206557,0.916091609160916
0.00201214571367885,-0.000311541985483991,0.916191619161916
0.00201263232652948,-0.00031172542560566,0.916291629162916
0.00201311514283515,-0.000311908989797266,0.916391639163916
0.00201360416760853,-0.000312088330642731,0.916491649164917
0.00201409205093702,-0.000312269775717243,0.916591659165917
0.00201458015262887,-0.000312452868442402,0.916691669166917
0.00201507016500022,-0.000312632184473881,0.916791679167917
0.00201556204834863,-0.000312813128305161,0.916891689168917
0.00201605579771138,-0.000312990315293778,0.916991699169917
0.00201654897635164,-0.000313162807469808,0.917091709170917
0.00201704386219646,-0.000313336843077912,0.917191719171917
0.00201753761652201,-0.000313511628069464,0.917291729172917
0.0020180293956515,-0.000313686596684693,0.917391739173917
0.00201852641550207,-0.000313857287363011,0.917491749174917
0.00201901978769169,-0.000314029089709334,0.917591759175918
0.0020195163509642,-0.0003141979143734,0.917691769176918
0.00202001244773316,-0.000314368858154559,0.917791779177918
0.00202050807303575,-0.000314541901201967,0.917891789178918
0.00202100514251429,-0.00031471459189024,0.917991799179918
0.00202150401349072,-0.000314888969931884,0.918091809180918
0.00202200340556149,-0.000315064797112106,0.918191819181918
0.00202250229142622,-0.000315243507681606,0.918291829182918
0.00202300081996911,-0.00031542224802772,0.918391839183918
0.00202350258426024,-0.000315596740213877,0.918491849184918
0.00202400949497896,-0.000315766959425748,0.918591859185919
0.00202451607815261,-0.000315940156320049,0.918691869186919
0.00202502355463101,-0.000316114360663439,0.918791879187919
0.00202552825690194,-0.000316290689087064,0.918891889188919
0.00202602885493412,-0.000316470208593409,0.918991899189919
0.00202652490703789,-0.000316650606516282,0.919091909190919
0.00202702532640902,-0.000316831356798117,0.919191919191919
0.00202752900137958,-0.000317009174062699,0.919291929192919
0.00202802946045326,-0.000317188271730917,0.919391939193919
0.0020285323364124,-0.000317369136157266,0.91949194919492
0.00202903575827994,-0.000317552596129953,0.91959195919592
0.00202953826699164,-0.000317736825337451,0.91969196919692
0.00203004680054719,-0.000317916826235838,0.91979197919792
0.00203056130435599,-0.000318092628602072,0.91989198919892
0.00203107741115035,-0.000318265716314657,0.91999199919992
0.00203159511596764,-0.000318436114187581,0.92009200920092
0.00203211026494088,-0.000318608958722747,0.92019201920192
0.00203262050073828,-0.000318783718900139,0.92029202920292
0.00203312856282747,-0.000318960364943145,0.92039203920392
0.00203363446609701,-0.000319138886925998,0.92049204920492
0.00203414005174709,-0.000319320302223553,0.920592059205921
0.00203464120065048,-0.00031950372745683,0.920692069206921
0.00203513819568697,-0.00031969000133946,0.920792079207921
0.00203563470436863,-0.000319879059355075,0.920892089208921
0.00203612806663266,-0.000320070117380645,0.920992099209921
0.00203662129490098,-0.000320262619582168,0.921092109210921
0.00203711348098046,-0.000320456982835145,0.921192119211921
0.00203760803928023,-0.000320652829966453,0.921292129212921
0.00203810347103346,-0.000320845639861934,0.921392139213921
0.00203859940402992,-0.000321033407548491,0.921492149214922
0.00203909727748269,-0.000321221745957442,0.921592159215922
0.00203959418815154,-0.000321411379658423,0.921692169216922
0.00204008912362434,-0.000321602174655384,0.921792179217922
0.0020405828580987,-0.000321793947324648,0.921892189218922
0.00204107541142562,-0.000321986682777995,0.921992199219922
0.00204157092258378,-0.000322175368583285,0.922092209220922
0.00204206788784341,-0.000322366476237002,0.922192219221922
0.00204256543375111,-0.000322556159565785,0.922292229222922
0.00204306042381486,-0.00032274457241687,0.922392239223922
0.00204355103172268,-0.000322930702378202,0.922492249224922
0.00204403576863346,-0.000323114862106362,0.922592259225923
0.00204451824746848,-0.000323295513132076,0.922692269226923
0.00204500101910888,-0.000323469553702978,0.922792279227923
0.00204548555750751,-0.000323636839897767,0.922892289228923
0.00204597426962421,-0.000323798423830882,0.922992299229923
0.00204646673858358,-0.000323953357606632,0.923092309230923
0.00204696516787035,-0.000324103978705888,0.923192319231923
0.0020474591802617,-0.000324252684162745,0.923292329232923
0.00204794856235692,-0.000324399459088983,0.923392339233923
0.00204843597918186,-0.000324546968510105,0.923492349234924
0.00204891878059914,-0.000324691162778053,0.923592359235924
0.002049400098138,-0.000324833689544164,0.923692369236924
0.00204987760424342,-0.000324974881315867,0.923792379237924
0.00205035026168945,-0.000325115591695528,0.923892389238924
0.00205082430375778,-0.000325248396328692,0.923992399239924
0.00205129420188481,-0.00032537254086894,0.924092409240924
0.00205176306774869,-0.000325488754848532,0.924192419241924
0.00205222633556963,-0.000325603946490471,0.924292429242924
0.00205268681925767,-0.000325714244807754,0.924392439243924
0.00205314659326465,-0.000325818612574334,0.924492449244924
0.00205360210422311,-0.000325923278109107,0.924592459245925
0.00205405282111303,-0.000326031561528041,0.924692469246925
0.00205449760745216,-0.000326141016168724,0.924792479247925
0.00205493717788446,-0.000326253006802003,0.924892489248925
0.00205537182025234,-0.000326361796426967,0.924992499249925
0.00205580156929566,-0.000326467414820055,0.925092509250925
0.00205622532823453,-0.000326569658506572,0.925192519251925
0.00205664315165999,-0.0003266685622261,0.925292529252925
0.00205705439937022,-0.000326767575127172,0.925392539253925
0.00205746976124495,-0.000326864454022758,0.925492549254926
0.00205788881544573,-0.000326958211314443,0.925592559255926
0.00205830879272804,-0.00032705118448327,0.925692569256926
0.00205872764841674,-0.000327142956653564,0.925792579257926
0.00205914327332,-0.000327237493105481,0.925892589258926
0.00205955832750087,-0.000327328982395976,0.925992599259926
0.00205997057273468,-0.000327418402197007,0.926092609260926
0.00206037967651356,-0.000327502576314418,0.926192619261926
0.00206079085474454,-0.000327585058115832,0.926292629262926
0.00206120408261362,-0.000327665862489297,0.926392639263926
0.00206161640725227,-0.000327744647001617,0.926492649264926
0.00206202806191241,-0.000327825282639797,0.926592659265927
0.00206243904659403,-0.000327907764441038,0.926692669266927
0.00206284859206249,-0.000327991774785961,0.926792679267927
0.00206325488689441,-0.000328074450136648,0.926892689268927
0.00206366083929287,-0.000328160738408527,0.926992699269927
0.00206406591327506,-0.000328247726435708,0.927092709270927
0.00206446891776796,-0.000328333146217001,0.927192719271927
0.0020648671827831,-0.000328416640430128,0.927292729272927
0.00206526416739486,-0.000328499295929625,0.927392739273927
0.00206566125126265,-0.00032858472563634,0.927492749274928
0.0020660554914438,-0.000328671311676583,0.927592759275928
0.00206644976636463,-0.000328757550320316,0.927692769276928
0.00206684584774604,-0.000328840850984342,0.927792779277928
0.0020672489167554,-0.000328919933264854,0.927892789278928
0.00206765428850578,-0.000328999089987499,0.927992799279928
0.00206805504981131,-0.000329076197072042,0.928092809280928
0.00206845672923557,-0.00032915537364605,0.928192819281928
0.00206886185284573,-0.000329235354194105,0.928292829282928
0.00206926786976065,-0.000329317349640508,0.928392839283928
0.00206967852193441,-0.000329394506353198,0.928492849284928
0.00207008976964464,-0.000329471811949983,0.928592859285929
0.0020704961438814,-0.000329551301180402,0.928692869286929
0.00207090250819256,-0.000329623961592748,0.928792879287929
0.00207131264919758,-0.000329692711315537,0.928892889288929
0.00207172880015806,-0.000329758215364661,0.928992899289929
0.0020721463704805,-0.000329826051931514,0.929092909290929
0.00207255824846678,-0.000329896047318013,0.929192919291929
0.0020729659130326,-0.000329967347922135,0.929292929292929
0.00207336940884314,-0.000330039943817942,0.929392939293929
0.00207377044310287,-0.000330110475187426,0.92949294929493
0.00207416907536554,-0.000330174872531169,0.92959295929593
0.00207456533044512,-0.000330233190440115,0.92969296929693
0.00207495989320854,-0.000330288257712426,0.92979297929793
0.00207535226737544,-0.000330342942848989,0.92989298929893
0.00207574470109591,-0.000330400213606295,0.92999299929993
0.00207613082212993,-0.000330459801992938,0.93009300930093
0.00207651232775621,-0.000330519881697389,0.93019301930193
0.00207689592768577,-0.000330577633846565,0.93029302930293
0.00207727668889149,-0.000330632720970238,0.93039303930393
0.00207765401087401,-0.000330689123236957,0.93049304930493
0.00207803013682088,-0.000330744473389067,0.930593059305931
0.00207840255059035,-0.000330803674677165,0.930693069306931
0.00207877673608092,-0.000330857744425983,0.930793079307931
0.00207915303076307,-0.000330906469234887,0.930893089308931
0.00207952518150393,-0.000330953774681827,0.930993099309931
0.00207989410642232,-0.000331000196749787,0.931093109310931
0.00208026174101156,-0.000331050216850548,0.931193119311931
0.00208062537558097,-0.00033110098137196,0.931293129312931
0.00208098746671831,-0.000331154857571506,0.931393139313931
0.00208134998465675,-0.000331210813185766,0.931493149314932
0.00208170852242647,-0.000331264217918692,0.931593159315932
0.00208206078721204,-0.000331315771525932,0.931693169316932
0.00208241223809778,-0.000331366387163248,0.931793179317932
0.00208276517286186,-0.000331417747221042,0.931893189318932
0.00208311903567027,-0.000331471330615021,0.931993199319932
0.00208346879423985,-0.000331523112511288,0.932093209320932
0.00208381729225724,-0.000331578179783599,0.932193219321932
0.00208416529895699,-0.00033163642821338,0.932293229322932
0.00208451886896001,-0.000331692095984872,0.932393239323932
0.00208487298487143,-0.000331749381630743,0.932493249324932
0.00208522540350389,-0.000331799823569803,0.932593259325933
0.00208557536058562,-0.000331852826315792,0.932693269326933
0.00208591997272753,-0.000331910737274831,0.932793279327933
0.00208626180569925,-0.000331970156926188,0.932893289328933
0.00208660060143488,-0.000332030673357331,0.932993299329933
0.00208693858327079,-0.000332091323784006,0.933093309330933
0.0020872736668291,-0.000332151835252352,0.933193319331933
0.00208760796130168,-0.000332214341767855,0.933293329332933
0.00208794308952526,-0.000332275845796897,0.933393339333933
0.002088275656942,-0.000332339995000423,0.933493349334933
0.00208860665114997,-0.000332408571025129,0.933593359335934
0.0020889353624681,-0.000332479305869481,0.933693369336934
0.00208925756258745,-0.000332548646166028,0.933793379337934
0.00208958546000568,-0.000332612279237931,0.933893389338934
0.00208990973953991,-0.000332674760939275,0.933993399339934
0.00209023192477087,-0.000332736830728087,0.934093409340934
0.00209055107276583,-0.000332798116393696,0.934193419341934
0.00209086904953904,-0.000332859005035164,0.934293429342934
0.0020911826838588,-0.000332919481763756,0.934393439343934
0.00209149285910426,-0.00033297899074564,0.934493449344935
0.00209180270680465,-0.000333038107666008,0.934593459345935
0.00209211222199719,-0.000333096832525033,0.934693469346935
0.00209242323099374,-0.000333150286886107,0.934793479347935
0.00209273136652678,-0.000333205498079716,0.934893489348935
0.00209304432094242,-0.000333258505788503,0.934993499349935
0.00209335532001329,-0.000333307582956543,0.935093509350935
0.00209366535133745,-0.000333358337552359,0.935193519351935
0.00209397633551993,-0.000333411151711701,0.935293529352935
0.00209429091773529,-0.000333466814520567,0.935393539353935
0.00209460858681463,-0.000333519861931733,0.935493549354935
0.00209492295066656,-0.000333574383295636,0.935593559355936
0.00209523764702643,-0.000333622269390738,0.935693569356936
0.00209555650717871,-0.000333664448261368,0.935793579357936
0.0020958779579147,-0.000333704046473881,0.935893589358936
0.00209619792477235,-0.000333742741456052,0.935993599359936
0.00209652211993886,-0.000333775213082128,0.936093609360936
0.00209684859799521,-0.000333805585442127,0.936193619361936
0.00209717276834773,-0.000333832310141351,0.936293629362936
0.00209749261609808,-0.000333856459145255,0.936393639363936
0.00209781322315738,-0.000333883496501062,0.936493649364937
0.00209813356718807,-0.000333913025184462,0.936593659365937
0.00209845741992112,-0.000333940270977935,0.936693669366937
0.00209877848852119,-0.000333968112307963,0.936793679367937
0.0020990996365261,-0.000334000301054239,0.936893689368937
0.00209941923613623,-0.000334035745399948,0.936993699369937
0.00209973699950889,-0.000334074048320604,0.937093709370937
0.00210005295145807,-0.000334115175076798,0.937193719371937
0.00210036976693522,-0.000334157979260595,0.937293729372937
0.00210069237400447,-0.000334196297069816,0.937393739373937
0.0021010163954729,-0.000334232982116437,0.937493749374937
0.00210134182141481,-0.00033426805425182,0.937593759375938
0.00210166929699474,-0.000334296640002327,0.937693769376938
0.00210199480234149,-0.000334324198452556,0.937793779377938
0.00210231658558534,-0.000334352962864115,0.937893789378938
0.00210263356979777,-0.000334379126766538,0.937993799379938
0.002102948459707,-0.00033440464550426,0.938093809380938
0.00210326126523856,-0.000334429524040422,0.938193819381938
0.00210357238837953,-0.000334451638294616,0.938293829382938
0.00210388498547325,-0.000334469668161343,0.938393839383938
0.00210419632697765,-0.00033448992632688,0.938493849384939
0.00210450543025749,-0.000334512268870273,0.938593859385939
0.00210481433006228,-0.000334538487363296,0.938693869386939
0.00210512522987711,-0.000334564150022488,0.938793879387939
0.00210543749446305,-0.000334589301512854,0.938893889388939
0.00210574463743531,-0.000334616259463731,0.938993899389939
0.00210605152234175,-0.000334640795566352,0.939093909390939
0.00210636353878739,-0.000334660081022384,0.939193919391939
0.00210667393735908,-0.000334681674182329,0.939293929392939
0.00210698232103225,-0.00033470200679,0.939393939393939
0.00210728948881858,-0.000334720532936988,0.939493949394939
0.00210759885016413,-0.000334731773687849,0.93959395939594
0.00210790962094606,-0.000334743371760643,0.93969396939694
0.00210822120562789,-0.000334754776284164,0.93979397939794
0.00210853096896056,-0.000334771406640116,0.93989398939894
0.0021088356404565,-0.000334790568026039,0.93999399939994
0.00210913791988088,-0.000334812548284701,0.94009400940094
0.00210943980724375,-0.000334836766767769,0.94019401940194
0.00210974027028194,-0.000334860766887577,0.94029402940294
0.00211004169114125,-0.0003348876355081,0.94039403940394
0.00211034697802485,-0.000334912211313101,0.940494049404941
0.00211065392744774,-0.000334931730020957,0.940594059405941
0.00211095970564889,-0.000334954658175138,0.940694069406941
0.00211126593050242,-0.000334971531708509,0.940794079407941
0.00211156919752478,-0.000334989159587953,0.940894089408941
0.00211186948190201,-0.000335012415287283,0.940994099409941
0.00211216959258107,-0.000335031095281164,0.941094109410941
0.00211246510274095,-0.000335052058164972,0.941194119411941
0.00211275662280643,-0.000335073730729677,0.941294129412941
0.00211305146795059,-0.000335093348693654,0.941394139413941
0.00211334669026778,-0.000335110420739095,0.941494149414941
0.0021136410639455,-0.000335129482869069,0.941594159415942
0.00211393458898382,-0.000335150510269244,0.941694169416942
0.00211422742419234,-0.0003351734880514,0.941794179417942
0.00211451731149531,-0.000335195890148362,0.941894189418942
0.00211480498538777,-0.000335218848079328,0.941994199419942
0.00211509251535893,-0.000335242480951608,0.942094209420942
0.00211537947460761,-0.000335269959997078,0.942194219421942
0.00211566614601361,-0.000335300367096659,0.942294229422942
0.00211595253453981,-0.0003353312208487,0.942394239423942
0.00211623916624343,-0.000335362858723771,0.942494249424943
0.00211652110809734,-0.000335395439531562,0.942594259425943
0.00211680110949496,-0.000335429290817051,0.942694269426943
0.00211708127466506,-0.00033546652177208,0.942794279427943
0.00211735722145182,-0.000335504402854609,0.942894289428943
0.00211763374392386,-0.000335539058114317,0.942994299429943
0.00211791184456747,-0.000335569916829156,0.943094309430943
0.00211818882361748,-0.000335598964120514,0.943194319431943
0.00211847073569452,-0.00033562228433621,0.943294329432943
0.00211875582396616,-0.000335640056137125,0.943394339433943
0.00211904455493585,-0.000335652880022439,0.943494349434943
0.00211933448194128,-0.000335659932166742,0.943594359435944
0.00211962316328292,-0.000335667033939191,0.943694369436944
0.00211990773046013,-0.000335676964509803,0.943794379437944
0.00212019050110225,-0.000335686542721452,0.943894389438944
0.0021204737829132,-0.000335696771060428,0.943994399439944
0.00212075659325779,-0.000335706041578118,0.944094409440944
0.00212103871377267,-0.000335717371659505,0.944194419441944
0.00212131841243921,-0.000335729833260089,0.944294429442944
0.00212160171410135,-0.000335739540504644,0.944394439443944
0.00212188606291521,-0.00033575253808804,0.944494449444945
0.00212216712138998,-0.000335765466192273,0.944594459445945
0.00212244791187342,-0.00033577744143819,0.944694469446945
0.00212272732766008,-0.000335787684665558,0.944794479447945
0.00212300154739109,-0.000335798761643931,0.944894489448945
0.00212327620384888,-0.000335809595444884,0.944994499449945
0.00212354725731098,-0.000335815431702262,0.945094509450945
0.0021238166383081,-0.000335824999988144,0.945194519451945
0.00212409234688033,-0.000335832464045324,0.945294529452945
0.0021243660802565,-0.000335835312694848,0.945394539453945
0.00212464346625642,-0.00033583176925282,0.945494549454945
0.00212492416740933,-0.000335823104197107,0.945594559455946
0.00212520684375822,-0.000335813659981334,0.945694569456946
0.00212548439849342,-0.000335802731887057,0.945794579457946
0.00212576094081674,-0.000335797034588179,0.945894589458946
0.00212604136901536,-0.000335788439011631,0.945994599459946
0.00212632338531141,-0.000335777366996056,0.946094609460946
0.00212660211623116,-0.000335767441388241,0.946194619461946
0.00212687871810804,-0.000335761237883335,0.946294629462946
0.00212715070457727,-0.000335754319734736,0.946394639463946
0.00212741919226974,-0.000335748394146832,0.946494649464947
0.00212768823083341,-0.000335745163361387,0.946594659465947
0.0021279579393756,-0.00033574546112975,0.946694669466947
0.0021282299456961,-0.000335742518186902,0.946794679467947
0.00212850663194063,-0.000335737356870838,0.946894689468947
0.00212877940253289,-0.000335731729051298,0.946994699469947
0.0021290522426044,-0.000335728781145652,0.947094709470947
0.00212932851693622,-0.000335721277386092,0.947194719471947
0.00212960820567717,-0.000335709272363391,0.947294729472947
0.00212989159170695,-0.000335692612230655,0.947394739473947
0.0021301784516996,-0.000335672497986416,0.947494749474947
0.0021304635895992,-0.000335657341583201,0.947594759475948
0.0021307466679352,-0.000335638671514742,0.947694769476948
0.00213103229715244,-0.000335617003912835,0.947794779477948
0.00213131789163002,-0.000335594800328115,0.947894789478948
0.00213160294019918,-0.000335570120304195,0.947994799479948
0.00213188462895017,-0.000335546790162904,0.948094809480948
0.00213216299262239,-0.000335524795015849,0.948194819481948
0.0021324405275064,-0.000335506894182028,0.948294829482948
0.00213271870259214,-0.000335483583892099,0.948394839483948
0.00213300033675219,-0.000335455692933924,0.948494849484948
0.00213327904782074,-0.000335428283367963,0.948594859485949
0.00213355307400239,-0.000335401514003562,0.948694869486949
0.00213382553193798,-0.000335378188825068,0.948794879487949
0.00213409439680357,-0.000335357091945557,0.948894889488949
0.00213436290434723,-0.00033534107697735,0.948994899489949
0.0021346254416378,-0.000335324565728537,0.949094909490949
0.00213488854468797,-0.000335307047030809,0.949194919491949
0.00213515067999143,-0.000335293091626127,0.949294929492949
0.00213541157955669,-0.000335272461250264,0.949394939493949
0.00213567120368138,-0.000335251121193334,0.94949494949495
0.00213592517020947,-0.000335228510658534,0.94959495949595
0.00213618103252878,-0.000335208843066582,0.94969496949695
0.00213643558963064,-0.000335190431064107,0.94979497949795
0.0021366912584005,-0.000335175716350382,0.94989498949895
0.0021369512696239,-0.000335162684027403,0.94999499949995
0.00213721172749959,-0.000335151567346478,0.95009500950095
0.00213747701418356,-0.00033513567644838,0.95019501950195
0.00213774413214212,-0.000335117889759073,0.95029502950295
0.00213801112603057,-0.000335102028637759,0.95039503950395
0.00213828034325521,-0.000335089145198703,0.95049504950495
0.0021385479674198,-0.000335076177392091,0.950595059505951
0.00213881357172316,-0.00033506923939213,0.950695069506951
0.00213907913632414,-0.000335062390722694,0.950795079507951
0.00213934186220127,-0.000335054534604172,0.950895089508951
0.00213960262280795,-0.00033504822191755,0.950995099509951
0.00213986428664505,-0.000335041239252411,0.951095109510951
0.00214012281399003,-0.000335037938987802,0.951195119511951
0.00214037946043228,-0.000335039199540076,0.951295129512951
0.00214063511927663,-0.000335040470017773,0.951395139513951
0.00214088782525263,-0.000335046226870392,0.951495149514952
0.00214113472474795,-0.000335054504827387,0.951595159515952
0.00214137947038642,-0.000335068425492315,0.951695169516952
0.00214162797286746,-0.000335080549622327,0.951795179517952
0.00214188024211668,-0.000335091452902617,0.951895189518952
0.00214213278928299,-0.000335105606819369,0.951995199519952
0.00214239360448052,-0.000335114162693366,0.952095209520952
0.00214265127326042,-0.000335122783083729,0.952195219521952
0.00214290680307187,-0.000335129939446951,0.952295229522952
0.00214316533041685,-0.000335133795545736,0.952395239523952
0.0021434272175801,-0.000335135383642986,0.952495249524952
0.00214369098564599,-0.000335139616914721,0.952595259525953
0.00214395329961042,-0.000335145860122006,0.952695269526953
0.00214421929101249,-0.000335154406070408,0.952795279527953
0.00214448292508268,-0.000335160654240491,0.952895289528953
0.00214474337303277,-0.000335172500453502,0.952995299529953
0.00214500369691275,-0.000335186550151335,0.953095309530953
0.00214526388679712,-0.000335202783482974,0.953195319531953
0.00214552076152831,-0.000335222039162221,0.953295329532953
0.00214577696131828,-0.000335244714213388,0.953395339533953
0.00214602978143879,-0.000335267419041339,0.953495349534954
0.00214627624420741,-0.000335289592849275,0.953595359535954
0.00214652044393739,-0.000335312342342576,0.953695369536954
0.00214676240048007,-0.000335335647669708,0.953795379537954
0.00214700130986116,-0.000335357345048571,0.953895389538954
0.00214723813982737,-0.000335382819121116,0.953995399539954
0.0021474768556591,-0.000335407017752994,0.954095409540954
0.00214771860376395,-0.000335434109699746,0.954195419541954
0.00214795579601488,-0.000335463663197133,0.954295429542954
0.00214819036790532,-0.000335495871794599,0.954395439543954
0.00214842163456826,-0.000335525157300579,0.954495449544954
0.00214864662328434,-0.000335555921722094,0.954595459545955
0.00214886580055694,-0.000335587534783177,0.954695469546955
0.00214908226317589,-0.000335621857535113,0.954795479547955
0.00214929494413819,-0.000335658274590327,0.954895489548955
0.00214950387818351,-0.000335696761134661,0.954995499549955
0.00214970924893561,-0.000335732741463183,0.955095509550955
0.00214991070403544,-0.000335768374395367,0.955195519551955
0.00215010958840283,-0.000335806339845452,0.955295529552955
0.00215030592188898,-0.000335846622924874,0.955395539553955
0.00215049959531225,-0.000335885829076043,0.955495549554956
0.00215069814220899,-0.000335923655567455,0.955595559555956
0.00215089973626723,-0.0003359595912308,0.955695569556956
0.00215110354373616,-0.000335997829634917,0.955795579557956
0.0021513098177186,-0.000336037204521372,0.955895589558956
0.00215150854823901,-0.000336076832510669,0.955995599559956
0.00215170796362642,-0.000336119636694639,0.956095609560956
0.002151905756177,-0.000336163636914172,0.956195619561956
0.00215210076459451,-0.000336210803402784,0.956295629562956
0.00215229140078169,-0.000336257419020017,0.956395639563956
0.00215248459777581,-0.000336306481299664,0.956495649564956
0.00215268468314173,-0.000336351935620745,0.956595659565957
0.00215288626231167,-0.000336399518984858,0.956695669566957
0.00215309054124696,-0.000336449082507737,0.956795679567957
0.00215329479040537,-0.000336502318505378,0.956895689568957
0.00215350325794712,-0.00033654859665204,0.956995699569957
0.0021537169413958,-0.000336597926923095,0.957095709570957
0.00215393361245242,-0.000336648746035278,0.957195719571957
0.00215414441747487,-0.000336698969611079,0.957295729572957
0.00215435091974625,-0.000336749937607359,0.957395739573957
0.00215455203241263,-0.000336798176061596,0.957495749574958
0.00215475136839519,-0.000336843759415582,0.957595759575958
0.00215494732967102,-0.000336890489177329,0.957695769576958
0.00215514322146767,-0.00033693528344566,0.957795779577958
0.00215534230931002,-0.000336978876715285,0.957895789578958
0.0021555483897431,-0.000337020043173858,0.957995799579958
0.00215574912523636,-0.000337063383340642,0.958095809580958
0.00215594719570385,-0.000337104524985227,0.958195819581958
0.00215614216938178,-0.000337150416033,0.958295829582958
0.00215633249787517,-0.000337195145784791,0.958395839583958
0.00215652469734562,-0.000337237483465112,0.958495849584958
0.00215671650971744,-0.000337282049444415,0.958595859585959
0.00215691354295897,-0.000337329315188976,0.958695869586959
0.00215711261095005,-0.000337376342719086,0.958795879587959
0.00215731330674092,-0.000337419007944383,0.958895889588959
0.00215751406208536,-0.000337463415113996,0.958995899589959
0.00215771555688758,-0.000337511058031679,0.959095909590959
0.00215791709635505,-0.000337557916826331,0.959195919591959
0.00215811868048779,-0.000337604006386346,0.959295929592959
0.0021583220958952,-0.000337650785776239,0.959395939593959
0.00215852377928397,-0.000337701456004327,0.95949594959496
0.00215872518475574,-0.000337754215572897,0.95959595959596
0.00215892822299002,-0.000337808707160015,0.95969596959696
0.00215913286917275,-0.000337864905951694,0.95979597959796
0.00215933229448575,-0.000337922752394193,0.95989598959896
0.00215952884633533,-0.000337975467297586,0.95999599959996
0.00215972421207469,-0.000338024182180895,0.96009600960096
0.00215991915101294,-0.00033806884741632,0.96019601960196
0.00216011493362789,-0.000338116664032086,0.96029602960296
0.00216030979812409,-0.000338161319341743,0.96039603960396
0.00216050374946437,-0.000338202838159452,0.96049604960496
0.00216069990428963,-0.000338242570367668,0.960596059605961
0.00216089570675576,-0.000338280262863549,0.960696069606961
0.00216109841744499,-0.000338316193563924,0.960796079607961
0.0021613032274002,-0.000338356253317288,0.960896089608961
0.0021615110646659,-0.00033839124604774,0.960996099609961
0.00216171663393016,-0.000338426834314747,0.961096109610961
0.00216191996000704,-0.00033846198585489,0.961196119611961
0.00216211879970917,-0.000338497092729855,0.961296129612961
0.00216231807613808,-0.000338527365833905,0.961396139613961
0.00216252433026933,-0.000338551356028118,0.961496149614962
0.00216272857446495,-0.000338574085670057,0.961596159615962
0.00216293504199675,-0.000338600219795524,0.961696169616962
0.00216313916708505,-0.000338628140530483,0.961796179617962
0.00216334338646668,-0.000338659828033528,0.961896189618962
0.0021635461070815,-0.000338691679309062,0.961996199619962
0.00216375225203103,-0.000338723649692078,0.962096209620962
0.00216395949376018,-0.000338755168459666,0.962196219621962
0.00216417093898428,-0.000338781942786865,0.962296229622962
0.00216438287552601,-0.00033881039454184,0.962396239623962
0.00216459310982599,-0.000338844588260869,0.962496249624962
0.00216480232178831,-0.000338878231108693,0.962596259625963
0.00216501160819276,-0.000338911720109623,0.962696269626963
0.00216522305837966,-0.000338939333150624,0.962796279627963
0.00216543665249789,-0.00033896112482264,0.962896289628963
0.00216564756670198,-0.000338984529406065,0.962996299629963
0.00216585878859993,-0.000339005164744725,0.963096309630963
0.00216606638765101,-0.000339026440285288,0.963196319631963
0.00216627124723437,-0.000339046519789945,0.963296329632963
0.00216647667257733,-0.000339067428082809,0.963396339633963
0.00216668152223501,-0.000339089864919354,0.963496349634963
0.00216688499719599,-0.000339110247155171,0.963596359635964
0.00216709002055183,-0.000339131006563939,0.963696369636964
0.00216729508857294,-0.00033915033668532,0.963796379637964
0.00216749936254534,-0.000339171215201399,0.963896389638964
0.00216770430649635,-0.000339191130933568,0.963996399639964
0.00216790937451746,-0.000339209403977542,0.964096409640964
0.00216811243756573,-0.000339227607542351,0.964196419641964
0.00216832243861388,-0.000339243270151595,0.964296429642964
0.00216854123871344,-0.000339256342177126,0.964396439643964
0.0021687687386083,-0.000339266853395901,0.964496449644965
0.00216899540475206,-0.000339281106568774,0.964596459645965
0.00216922043317052,-0.000339299265468235,0.964696469646965
0.00216944685117407,-0.000339320769297653,0.964796479647965
0.00216967294163256,-0.000339345945602007,0.964896489648965
0.00216989870950887,-0.00033937476460451,0.964996499649965
0.00217012522676854,-0.000339405772203444,0.965096509650965
0.00217035615596083,-0.000339439836889567,0.965196519651965
0.00217058969558802,-0.000339473003308147,0.965296529652965
0.00217081901683195,-0.00033950787693146,0.965396539653965
0.00217105057133758,-0.000339544169916566,0.965496549654965
0.00217128403155992,-0.000339584984016003,0.965596559655966
0.00217151208728878,-0.000339625798115441,0.965696569656966
0.00217173884772579,-0.000339669252426738,0.965796579657966
0.00217196137985385,-0.000339712493337228,0.965896589658966
0.00217218294919801,-0.000339752349615724,0.965996599659966
0.00217240353590698,-0.000339792210856846,0.966096609660966
0.00217262676282764,-0.000339832315275387,0.966196619661966
0.00217285170687845,-0.000339870365093029,0.966296629662966
0.00217307658145001,-0.000339903799503015,0.966396639663966
0.00217329814086849,-0.000339935258717206,0.966496649664967
0.00217352140252881,-0.000339968891639434,0.966596659665967
0.00217374355748376,-0.000340002723073733,0.966696669666967
0.00217396265038872,-0.000340034346060412,0.966796679667967
0.00217418112294322,-0.000340064643978449,0.966896689668967
0.00217439667736903,-0.000340097190046487,0.966996699669967
0.00217461059406953,-0.00034013226218187,0.967096709670967
0.00217483094256388,-0.000340161448431729,0.967196719671967
0.0021750579561039,-0.000340185319518631,0.967296729672967
0.00217528938157662,-0.000340209140977558,0.967396739673967
0.00217552852420945,-0.000340230168377733,0.967496749674967
0.0021757681780111,-0.000340253389337308,0.967596759675968
0.00217600982685992,-0.000340280009817614,0.967696769676968
0.00217625466182891,-0.000340305945430838,0.967796779677968
0.00217650278713683,-0.000340331325210231,0.967896789678968
0.00217675632190104,-0.000340355424585988,0.967996799679968
0.00217700983681405,-0.000340384000411072,0.968096809680968
0.00217726496463839,-0.000340416457148755,0.968196819681968
0.0021775168269377,-0.00034045261117536,0.968296829682968
0.00217777067932137,-0.000340482407850166,0.968396839683968
0.00217802807018418,-0.000340508924111553,0.968496849684969
0.0021782865379756,-0.000340539107885077,0.968596859685969
0.00217854442015605,-0.000340573971582623,0.968696869686969
0.00217880294253823,-0.000340605827820954,0.968796879687969
0.00217905827880024,-0.000340635798194015,0.968896889688969
0.00217931207163025,-0.000340666835569734,0.968996899689969
0.00217956877762624,-0.000340693669450502,0.969096909690969
0.00217982442158212,-0.000340724235359946,0.969196919691969
0.00218008439806585,-0.000340756880684104,0.969296929692969
0.00218034246387007,-0.000340792518579086,0.969396939693969
0.00218059785968572,-0.000340831873614351,0.969496949694969
0.00218085118104946,-0.000340877541336066,0.96959695969597
0.0021811086711684,-0.000340918638315303,0.96969696969697
0.00218136991812992,-0.000340954221619512,0.96979697969797
0.00218163158196702,-0.000340989194498774,0.96989698969897
0.00218189683391124,-0.000341021363393861,0.96999699969997
0.00218216563922317,-0.000341050763044355,0.97009700970097
0.00218243172491857,-0.000341079338869266,0.97019701970197
0.00218269800416324,-0.000341107835289418,0.97029702970297
0.00218296196577858,-0.000341137840402062,0.97039703970397
0.00218322243357986,-0.000341165254930993,0.970497049704971
0.0021834782512339,-0.000341194629767327,0.970597059705971
0.00218373352297954,-0.000341224535623849,0.970697069706971
0.0021839907153302,-0.000341252600280106,0.970797079707971
0.0021842478282761,-0.000341280545828881,0.970897089708971
0.00218450331342228,-0.00034130913157956,0.970997099709971
0.00218476049088455,-0.000341335657766541,0.971097109710971
0.00218501600580752,-0.000341361449458639,0.971197119711971
0.00218526959019987,-0.000341387697728447,0.971297129712971
0.00218551996862076,-0.000341412913735352,0.971397139713971
0.00218577015845518,-0.000341437598722069,0.971497149714971
0.00218602233837387,-0.000341460844495632,0.971597159715972
0.00218627329248004,-0.000341481896709794,0.971697169716972
0.00218652146741611,-0.000341503211952737,0.971797179717972
0.00218676472917616,-0.000341525405611863,0.971897189718972
0.00218700073531696,-0.000341549544690172,0.971997199719972
0.00218723576874807,-0.000341572572100474,0.972097209720972
0.00218746678230809,-0.000341598577193035,0.972197219721972
0.00218769285291539,-0.00034162664681209,0.972297229722972
0.00218791502275881,-0.000341654914943215,0.972397239723972
0.00218814173356784,-0.000341684021788142,0.972497249724973
0.00218836679176308,-0.000341714101342748,0.972597259725973
0.00218858920974672,-0.000341740736711445,0.972697269726973
0.00218880731505369,-0.00034176846389696,0.972797279727973
0.00218902340546232,-0.000341793679903865,0.972897289728973
0.00218923663729583,-0.00034182254853417,0.972997299729973
0.00218945334805491,-0.000341845739716961,0.973097309730973
0.00218967677845052,-0.000341864643037072,0.973197319731973
0.00218989909717804,-0.000341883630724912,0.973297329732973
0.00219012210573535,-0.000341902603524359,0.973397339733973
0.00219034365522823,-0.000341924424973332,0.973497349734973
0.00219056350247943,-0.000341949060331902,0.973597359735974
0.00219078100232434,-0.000341972901642019,0.973697369736974
0.00219099617461423,-0.000341997373228102,0.973797379737974
0.00219121380845485,-0.000342022311317833,0.973897389738974
0.00219143303039271,-0.000342051810224448,0.973997399739974
0.0021916502870602,-0.00034208193444423,0.974097409740974
0.00219186721121992,-0.000342115790692688,0.974197419741974
0.00219208628923648,-0.0003421500191513,0.974297429742974
0.00219230443424592,-0.000342187165738773,0.974397439743974
0.00219251985963874,-0.000342226798690867,0.974497449744975
0.00219273653565824,-0.000342268659942116,0.974597459745975
0.00219295402557755,-0.000342314655208807,0.974697469746975
0.00219317007628371,-0.000342358913494324,0.974797479747975
0.00219338410216584,-0.000342401697826932,0.974897489748975
0.00219359339849589,-0.000342442204232584,0.974997499749975
0.00219380507200893,-0.000342476189513948,0.975097509750975
0.00219401995645623,-0.00034250794153336,0.975197519751975
0.00219423021557019,-0.000342539951618756,0.975297529752975
0.002194438454823,-0.000342575088270507,0.975397539753975
0.00219464712583971,-0.000342612726175443,0.975497549754975
0.0021948583080352,-0.000342649768543997,0.975597559755976
0.00219506999643672,-0.000342684518097202,0.975697569756976
0.00219527930765516,-0.000342721868159542,0.975797579757976
0.00219548631613257,-0.000342759148742546,0.975897589758976
0.00219569277870157,-0.000342797545956526,0.975997599759976
0.00219590266560529,-0.000342834414626997,0.976097609760976
0.00219611401157327,-0.000342868360205809,0.976197619761976
0.00219633196799615,-0.000342900449695965,0.976297629762976
0.00219655119985969,-0.000342935040439307,0.976397639763976
0.00219677048631401,-0.000342972231691956,0.976497649764977
0.00219698556431058,-0.00034301356192319,0.976597659765977
0.00219719646858906,-0.000343058981504688,0.976697669766977
0.00219740527856427,-0.000343106018960221,0.976797679767977
0.00219761641609459,-0.000343155314491693,0.976897689768977
0.00219782602508122,-0.00034320236683579,0.976997699769977
0.00219803709313228,-0.00034324965243154,0.977097709770977
0.00219824874183133,-0.000343299930598113,0.977197719771977
0.00219845976025434,-0.00034335002017821,0.977297729772977
0.00219867219803922,-0.000343403509278866,0.977397739773977
0.00219888152910893,-0.000343457405329601,0.977497749774977
0.00219909762448027,-0.000343509380775141,0.977597759775978
0.00219931475707774,-0.00034356195671986,0.977697769776978
0.00219953359687968,-0.000343611604610296,0.977797779777978
0.00219975057066737,-0.0003436619621818,0.977897789778978
0.002199965698292,-0.000343713019508605,0.977997799779978
0.00220018294007119,-0.000343767203401937,0.978097809780978
0.00220040067813063,-0.000343818345096299,0.978197819781978
0.00220062118543475,-0.000343865873869641,0.978297829782978
0.00220084094335543,-0.000343914623492533,0.978397839783978
0.00220106177324182,-0.000343967526982401,0.978497849784978
0.0022012799976561,-0.00034402288209748,0.978597859785979
0.00220150237593728,-0.000344075413377023,0.978697869786979
0.00220172464999953,-0.0003441233491001,0.978797879787979
0.0022019497925625,-0.000344167860488631,0.978897889788979
0.00220217565473205,-0.000344207736618145,0.978997899789979
0.00220240306529638,-0.000344244401813576,0.979097909790979
0.00220262984062187,-0.000344285771747017,0.979197919791979
0.00220286293855948,-0.000344322188802231,0.979297929792979
0.00220309974867449,-0.000344354322957736,0.979397939793979
0.00220333627094683,-0.000344386630811323,0.97949794979498
0.00220357510092307,-0.000344420655795067,0.97959795979598
0.00220381290856166,-0.00034445665101181,0.97969796979698
0.00220405147054642,-0.000344495599097167,0.97979797979798
0.00220429174966133,-0.000344533301518471,0.97989798979898
0.00220453373598088,-0.000344569768201832,0.97999799979998
0.00220477770245912,-0.00034460446812689,0.98009800980098
0.00220502122724778,-0.000344640681707064,0.98019801980198
0.00220526545179191,-0.000344679118623596,0.98029802980298
0.00220551037112846,-0.000344719754062153,0.98039803980398
0.00220575521106025,-0.000344763650062767,0.98049804980498
0.00220599794676309,-0.000344808886020588,0.980598059805981
0.00220623885615413,-0.000344857015293109,0.980698069806981
0.00220648075314316,-0.000344907407604196,0.980798079807981
0.00220671749874172,-0.000344953343317317,0.980898089808981
0.00220695549000408,-0.000344993919202305,0.980998099809981
0.00220719707433644,-0.00034503189954061,0.981098109810981
0.00220743808794632,-0.000345070857551563,0.981198119811981
0.00220768002463781,-0.000345112361480707,0.981298129812981
0.00220792265115902,-0.000345157344335512,0.981398139813981
0.00220816109403646,-0.000345205930185916,0.981498149814982
0.00220839663863649,-0.000345253960202489,0.981598159815982
0.0022086323618974,-0.00034530478427747,0.981698169816982
0.00220887258145865,-0.000345351350266729,0.981798179817982
0.00220911054790702,-0.000345395395151611,0.981898189818982
0.00220934872775585,-0.000345440040535674,0.981998199819982
0.00220958419295103,-0.000345484030829612,0.982098209820982
0.00220981697823198,-0.000345527370996395,0.982198219821982
0.00221004981314107,-0.000345574343935561,0.982298229822982
0.00221028434532904,-0.000345624458329646,0.982398239823982
0.00221051934402057,-0.000345672572713603,0.982498249824982
0.00221075952387945,-0.000345714692030664,0.982598259825983
0.00221099962433348,-0.000345753387012835,0.982698269826983
0.00221124266276738,-0.000345787625397042,0.982798279827983
0.00221148631162624,-0.000345819362528234,0.982898289828983
0.00221173085875255,-0.00034585338254918,0.982998299829983
0.00221196786241684,-0.000345887437309709,0.983098309830983
0.00221220235986522,-0.000345922603738244,0.983198319831983
0.00221243437094882,-0.000345958861983768,0.983298329832983
0.00221266599989649,-0.000345994365883046,0.983398339833983
0.00221289643280843,-0.000346033363596378,0.983498349834984
0.0022131226870395,-0.000346077140489853,0.983598359835984
0.00221334581966692,-0.000346125850410366,0.983698369836984
0.00221357008381353,-0.00034617520053261,0.983798379837984
0.00221379649189149,-0.000346227702035368,0.983898389838984
0.0022140217237849,-0.00034627858566409,0.983998399839984
0.00221425123361539,-0.000346332203797652,0.984098409840984
0.00221448425711096,-0.000346388000602221,0.984198419841984
0.00221471567265808,-0.000346444283761457,0.984298429842984
0.00221494439836546,-0.000346501896952304,0.984398439843984
0.00221517415137329,-0.000346560755806861,0.984498449844984
0.00221540136838826,-0.00034661737643684,0.984598459845985
0.0022156265357653,-0.000346673997066991,0.984698469846985
0.00221585287436401,-0.000346728726868559,0.984798479847985
0.00221607903926455,-0.000346780836309802,0.984898489848985
0.002216305030467,-0.000346830355167504,0.984998499849985
0.00221653410357063,-0.00034687531320815,0.985098509850985
0.00221676592110486,-0.000346916851877049,0.985198519851985
0.00221699584284806,-0.00034695796374485,0.985298529852985
0.00221722312934229,-0.000346998623997394,0.985398539853985
0.00221744780540169,-0.000347038832634854,0.985498549854986
0.0022176760794939,-0.000347073557373899,0.985598559855986
0.00221790276052606,-0.000347109289562204,0.985698569856986
0.00221812871202613,-0.000347136634611798,0.985798579857986
0.0022183516659925,-0.000347162818365412,0.985898589858986
0.00221857929988306,-0.000347190222968575,0.985998599859986
0.00221880712236019,-0.000347219171003984,0.986098609860986
0.00221903412101181,-0.000347250367189393,0.986198619861986
0.00221926494598527,-0.000347280029868496,0.986298629862986
0.00221949404390288,-0.000347312039953892,0.986398639863986
0.00221972143957891,-0.00034734637759422,0.986498649864986
0.00221994984766682,-0.000347379593640946,0.986598659865987
0.00222017854359741,-0.000347411663279912,0.986698669866987
0.00222041052490414,-0.000347441241591286,0.986798679867987
0.00222064386601917,-0.000347466328565113,0.986898689868987
0.00222087839324443,-0.000347494140118356,0.986998699869987
0.00222111898501601,-0.000347520209727284,0.987098709870987
0.00222135718967891,-0.000347542676340785,0.987198719871987
0.00222159626283249,-0.000347559574688144,0.987298729872987
0.00222183891416768,-0.000347573733567694,0.987398739873987
0.00222208116351576,-0.000347588939598883,0.987498749874988
0.00222232504066356,-0.00034760011087058,0.987598759875988
0.00222256376145809,-0.00034761157494767,0.987698769876988
0.00222280145991496,-0.000347622537781529,0.987798779877988
0.00222303539160367,-0.000347636498149009,0.987898789878988
0.00222327001808496,-0.000347650508144463,0.987998799879988
0.00222350368674506,-0.000347664647172823,0.988098809880988
0.00222373594596887,-0.000347674279975244,0.988198819881988
0.00222396756995375,-0.000347679540547429,0.988298829882988
0.0022241983949272,-0.000347683878038083,0.988398839883988
0.0022244280586045,-0.000347683381757649,0.988498849884988
0.00222465776198427,-0.000347686131151052,0.988598859885989
0.00222488254722539,-0.000347690170873515,0.988698869886989
0.00222510503965108,-0.000347693897939221,0.988798879887989
0.00222532344768904,-0.00034769444384763,0.988898889888989
0.00222554230237946,-0.000347696880584277,0.988998899889989
0.00222576766330578,-0.00034769679621672,0.989098909890989
0.0022259916396098,-0.000347699421540015,0.989198919891989
0.00222621522385239,-0.000347705094024905,0.989298929892989
0.00222644081803044,-0.000347714592831623,0.989398939893989
0.00222666746432302,-0.000347721014699788,0.98949894989499
0.00222689876076284,-0.000347723416697026,0.98959895989599
0.00222713148152741,-0.000347725431595374,0.98969896989699
0.00222736454472544,-0.000347725744251957,0.98979897989799
0.00222759684861452,-0.000347731114005858,0.98989898989899
0.00222783015002709,-0.000347735650008582,0.98999899989999
0.00222806506931378,-0.000347741292716687,0.99009900990099
0.00222830016229863,-0.000347749729483373,0.99019901990199
0.00222853504684574,-0.000347758096770722,0.99029902990299
0.00222876882468747,-0.000347765074473063,0.99039903990399
0.00222900167448495,-0.000347772399571742,0.99049904990499
0.00222923708508927,-0.000347782474063653,0.990599059905991
0.00222946851552479,-0.000347793665186539,0.990699069906991
0.00222969623874579,-0.000347807853843046,0.990799079907991
0.00222991959966215,-0.000347821223636768,0.990899089908991
0.00223014507969578,-0.00034782936759806,0.990999099909991
0.00223037728432874,-0.000347835064896937,0.991099109910991
0.00223060664031225,-0.000347840499167204,0.991199119911991
0.00223083316749743,-0.000347845660483268,0.991299129912991
0.00223106276169557,-0.000347848558760767,0.991399139913991
0.00223129057920981,-0.000347854285836429,0.991499149914992
0.00223151723046518,-0.000347861094803485,0.991599159915992
0.00223174974279201,-0.000347865700285545,0.991699169916992
0.00223197730224044,-0.00034786993355728,0.991799179917992
0.00223220212222114,-0.000347872593620157,0.991899189918992
0.00223242759232917,-0.000347874921175261,0.991999199919992
0.00223265231801664,-0.000347879923681634,0.992099209920992
0.00223287614543656,-0.000347884330651452,0.992199219921992
0.00223309858327131,-0.000347887377813047,0.992299229922992
0.00223332165138227,-0.000347889591223637,0.992399239923992
0.00223354853092659,-0.000347894722762916,0.992499249924992
0.00223377478515765,-0.000347898295981729,0.992599259925993
0.00223400593767617,-0.000347905209167531,0.992699269926993
0.00223423451449945,-0.000347911333267678,0.992799279927993
0.00223445924514972,-0.000347917417665272,0.992899289928993
0.00223468114203885,-0.000347923645984165,0.992999299929993
0.00223490222006545,-0.000347928127396117,0.993099309930993
0.00223511877201476,-0.000347932856948286,0.993199319931993
0.00223533196910868,-0.000347937670868012,0.993299329932993
0.00223554134980637,-0.00034794309025006,0.993399339933993
0.00223574780244978,-0.000347947844616216,0.993499349934993
0.00223595831466675,-0.000347947874393,0.993599359935994
0.00223617420656314,-0.00034794127882658,0.993699369936994
0.00223638887760988,-0.000347931606321779,0.993799379937994
0.00223660471491541,-0.000347921035549263,0.993899389938994
0.00223681886486774,-0.000347917477218842,0.993999399939994
0.00223703610168404,-0.00034791740277688,0.994099409940994
0.00223725857425845,-0.000347919869290484,0.994199419941994
0.0022374773942092,-0.000347924152190194,0.994299429942994
0.00223769385682806,-0.000347933809806602,0.994399439943994
0.00223791486537542,-0.000347942638634803,0.994499449944995
0.00223814037518583,-0.000347950648600391,0.994599459945995
0.00223836451526243,-0.000347960524580231,0.994699469946995
0.00223858768759222,-0.000347972008508512,0.994799479947995
0.00223880752491775,-0.000347986599151956,0.994899489948995
0.00223902459299876,-0.000348001264237535,0.994999499949995
0.00223924081740309,-0.000348017884667892,0.995099509950995
0.00223945487306201,-0.000348036917021081,0.995199519951995
0.0022396685168083,-0.000348056743422723,0.995299529952995
0.00223988277594226,-0.000348078549983131,0.995399539953995
0.00224009565541672,-0.000348103904948365,0.995499549954995
0.00224031151257352,-0.000348133304598858,0.995599559955996
0.00224052957321531,-0.000348156287343811,0.995699569956996
0.00224074786214605,-0.00034817600456391,0.995799579957996
0.00224097412630271,-0.000348190500914203,0.995899589958996
0.00224120553688695,-0.000348199984832528,0.995999599959996
0.00224143709139266,-0.00034820689801833,0.996099609960996
0.00224166941513284,-0.000348213984902387,0.996199619961996
0.00224189956020218,-0.000348223379490186,0.996299629962996
0.0022421296109782,-0.000348231384492977,0.996399639963996
0.00224236609354815,-0.00034823658551142,0.996499649964997
0.00224260907739129,-0.000348236699655933,0.996599659965997
0.00224285751535588,-0.000348234942823398,0.996699669966997
0.00224310686647632,-0.000348227865864935,0.996799679967997
0.0022433571208272,-0.000348215518408693,0.996899689968997
0.00224361157867293,-0.00034820036200565,0.996999699969997
0.00224386995217102,-0.00034818221799441,0.997099709970997
0.00224413095099232,-0.000348161696800092,0.997199719971997
0.00224439281830437,-0.000348134723960823,0.997299729972997
0.00224465226376809,-0.000348105051356125,0.997399739973997
0.00224491385316306,-0.000348072793130684,0.997499749974997
0.00224517905051651,-0.000348038778072535,0.997599759975998
0.00224544961266106,-0.000348003552090259,0.997699769976998
0.00224572314256228,-0.000347962375706091,0.997799779977998
0.00224599578412163,-0.00034791843007733,0.997899789978998
0.00224626930906005,-0.00034786914943425,0.997999799979998
0.00224654267518878,-0.000347817422128928,0.998099809980998
0.00224682155995551,-0.000347764265536045,0.998199819981998
0.00224710590876928,-0.000347709694544168,0.998299829982998
0.00224739324519109,-0.000347648974637985,0.998399839983998
0.00224767718209216,-0.000347587425943767,0.998499849984999
0.00224795810657131,-0.00034752738097907,0.998599859985999
0.00224823817248529,-0.00034747081990266,0.998699869986999
0.00224851738975988,-0.000347417707974955,0.998799879987999
0.00224880119266525,-0.000347361931021747,0.998899889988999
0.00224908780451759,-0.000347301623028441,0.998999899989999
0.00224937648585931,-0.000347241796427004,0.999099909990999
0.00224966649226959,-0.000347176907765625,0.999199919991999
0.00224995296516343,-0.000347109785842638,0.999299929992999
0.002250235929355,-0.000347040465397281,0.999399939993999
0.00225052132532041,-0.000346966162296913,0.999499949994999
0.00225080911832019,-0.000346886926169336,0.999599959996
0.00225109929346575,-0.00034680280664287,0.999699969997
0.00225139268947116,-0.000346714463770091,0.999799979998
0.00225168765372254,-0.000346624929824546,0.999899989999
0.0022519809802487,-0.000346534254433866,1


==> plots/1e-6_p2_path.csv <==
0.000458231127977647,-2.51637929159359e-06,0
0.000458231103163574,-2.51639914278339e-06,0.0001000100010001
0.000458230998944741,-2.51648351034005e-06,0.0002000200020002
0.000458230825246572,-2.51666713419008e-06,0.0003000300030003
0.000458230572143558,-2.51698971636873e-06,0.0004000400040004
0.000458230209858914,-2.51747607120761e-06,0.0005000500050005
0.000458229718541277,-2.5181609381167e-06,0.0006000600060006
0.000458229083302429,-2.51906913125542e-06,0.0007000700070007
0.000458228279328123,-2.52024035300338e-06,0.0008000800080008
0.000458227291730139,-2.52169445455039e-06,0.0009000900090009
0.000458226120508477,-2.52319322127446e-06,0.001000100010001
0.000458224750774572,-2.52474161614521e-06,0.0011001100110011
0.00045822316764012,-2.52633963899047e-06,0.0012001200120012
0.000458221351253842,-2.52799721557732e-06,0.0013001300130013
0.000458219291690231,-2.52971434573357e-06,0.0014001400140014
0.00045821707331693,-2.53102948877978e-06,0.0015001500150015
0.000458214686208171,-2.53192775615142e-06,0.0016001600160016
0.000458212567090905,-2.53206175185477e-06,0.0017001700170017
0.000458210770555903,-2.53147117826942e-06,0.0018001800180018
0.000458209296603166,-2.53012625843851e-06,0.0019001900190019
0.000458207385923651,-2.52849845863637e-06,0.002000200020002
0.000458205018666168,-2.52657289081501e-06,0.0021002100210021
0.000458202179942324,-2.52434955463007e-06,0.0022002200220022
0.000458198552132653,-2.52180363626649e-06,0.0023002300230023
0.000458194110423081,-2.51893513555207e-06,0.0024002400240024
0.000458189048363138,-2.51613611417414e-06,0.0025002500250025
0.000458183346101378,-2.51340160916308e-06,0.0026002600260026
0.000458177068154424,-2.51052318285376e-06,0.0027002700270027
0.000458170204596596,-2.50748098405639e-06,0.0028002800280028
0.000458162914237671,-2.50462737190651e-06,0.0029002900290029
0.000458156001051783,-2.50139162366421e-06,0.003000300030003
0.000458149465039018,-2.4977687768764e-06,0.0031003100310031
0.00045814371811208,-2.49519804435338e-06,0.0032003200320032
0.000458138775159363,-2.49368438923696e-06,0.0033003300330033
0.000458134531961947,-2.4925032418941e-06,0.0034003400340034
0.000458130740379787,-2.4907215951988e-06,0.0035003500350035
0.000458127410338307,-2.48833944932327e-06,0.0036003600360036
0.000458125296183838,-2.48581834494694e-06,0.0037003700370037
0.000458124194441427,-2.48272651817507e-06,0.0038003800380038
0.000458124110073698,-2.47906396883547e-06,0.0039003900390039
0.000458125057969303,-2.47482077150544e-06,0.004000400040004
0.000458127043090865,-2.46998700041788e-06,0.0041004100410041
0.000458130085289663,-2.46455769294752e-06,0.0042004200420042
0.000458134968688725,-2.45935667433208e-06,0.0043004300430043
0.000458141708176444,-2.4543938705108e-06,0.0044004400440044
0.000458149747918817,-2.45024992912978e-06,0.0045004500450045
0.000458158879478007,-2.44524742275672e-06,0.0046004600460046
0.000458169102854099,-2.43938138859417e-06,0.0047004700470047
0.000458179058238784,-2.43357987079848e-06,0.0048004800480048
0.000458188730743671,-2.42783790674438e-06,0.0049004900490049
0.000458198135257064,-2.42216045888496e-06,0.005000500050005
0.00045820695415967,-2.41756490259157e-06,0.0051005100510051
0.000458215197376997,-2.41405620014512e-06,0.0052005200520052
0.000458223073346882,-2.41041846479278e-06,0.0053005300530053
0.00045823058703195,-2.40665169670673e-06,0.0054005400540054
0.000458237678878805,-2.40333158090777e-06,0.0055005500550055
0.000458245202489554,-2.39917275113439e-06,0.0056005600560056
0.000458252125601037,-2.39365411313774e-06,0.0057005700570057
0.000458256820413538,-2.38869627211392e-06,0.0058005800580058
0.000458260770805474,-2.38304860121138e-06,0.0059005900590059
0.000458263976776846,-2.37670613780486e-06,0.006000600060006
0.000458265996637991,-2.36899890337761e-06,0.0061006100610061
0.000458266671579305,-2.36041325242417e-06,0.0062006200620062
0.000458266001600788,-2.35094918546106e-06,0.0063006300630063
0.000458263981739643,-2.34060173917431e-06,0.0064006400640064
0.00045825857724616,-2.33045776792739e-06,0.0065006500650065
0.000458253083422151,-2.322715793918e-06,0.0066006600660066
0.000458247599523822,-2.31448746489753e-06,0.0067006700670067
0.000458242651608307,-2.3048596252742e-06,0.0068006800680068
0.000458239614372307,-2.2957330288821e-06,0.0069006900690069
0.00045823849277862,-2.28711263851868e-06,0.007000700070007
0.000458239445637022,-2.27819944258914e-06,0.0071007100710071
0.000458242477910224,-2.26900832983018e-06,0.0072007200720072
0.000458244358812869,-2.26015965043967e-06,0.0073007300730073
0.000458244448143395,-2.2520107263506e-06,0.0074007400740074
0.000458243862532521,-2.24372284376073e-06,0.0075007500750075
0.000458239961768645,-2.23557888246912e-06,0.0076007600760076
0.000458232745851682,-2.22757387985047e-06,0.0077007700770077
0.00045822330659862,-2.21992123619519e-06,0.0078007800780078
0.000458212775528656,-2.21162839080787e-06,0.0079007900790079
0.000458202199793514,-2.20237772430732e-06,0.008000800080008
0.000458190770456092,-2.19266551695515e-06,0.0081008100810081
0.000458178477590708,-2.18248680612608e-06,0.0082008200820082
0.000458167564384909,-2.17301777619334e-06,0.0083008300830083
0.000458156780212016,-2.16362318839455e-06,0.0084008400840084
0.000458146125071943,-2.15431296815241e-06,0.0085008500850085
0.000458133330963414,-2.14734022878094e-06,0.0086008600860086
0.000458117782498684,-2.14306229169657e-06,0.0087008700870087
0.000458100556606263,-2.14109205852598e-06,0.0088008800880088
0.000458080472138809,-2.14045185679395e-06,0.0089008900890089
0.000458062109764223,-2.13935011438247e-06,0.009000900090009
0.000458045464519879,-2.13779179391682e-06,0.0091009100910091
0.000458030600922144,-2.13591585406997e-06,0.0092009200920092
0.000458014680247175,-2.13154362383403e-06,0.0093009300930093
0.000457998824088572,-2.12480909891237e-06,0.0094009400940094
0.000457982431947243,-2.11497282145175e-06,0.0095009500950095
0.000457964694885996,-2.10782142102769e-06,0.0096009600960096
0.000457948148897687,-2.10235241117774e-06,0.0097009700970097
0.000457929503643302,-2.09903725800404e-06,0.0098009800980098
0.000457908104032801,-2.09737471879193e-06,0.0099009900990099
0.000457884009619756,-2.09601491039648e-06,0.01000100010001
0.000457857175738902,-2.09630275316516e-06,0.0101010101010101
0.000457827324473238,-2.09807943689082e-06,0.0102010201020102
0.000457797617128958,-2.10021840534691e-06,0.0103010301030103
0.000457767185215303,-2.10442686309479e-06,0.0104010401040104
0.000457735080836669,-2.10761298319041e-06,0.0105010501050105
0.000457701140220654,-2.10974698902123e-06,0.0106010601060106
0.000457666291411414,-2.1110770204598e-06,0.0107010701070107
0.00045762786442065,-2.11350879430984e-06,0.0108010801080108
0.000457589978375496,-2.11568250252027e-06,0.0109010901090109
0.000457550926071392,-2.11765769848831e-06,0.011001100110011
0.000457509958124975,-2.1202234680417e-06,0.0111011101110111
0.000457467694886702,-2.12521604881986e-06,0.0112011201120112
0.000457423362159223,-2.1290324450526e-06,0.0113011301130113
0.000457376741579107,-2.13240218882607e-06,0.0114011401140114
0.00045732730708922,-2.13467019018806e-06,0.0115011501150115
0.000457276264650806,-2.13760817023897e-06,0.0116011601160116
0.000457221882245404,-2.14098783960733e-06,0.0117011701170117
0.000457166209510943,-2.14282407707458e-06,0.0118011801180118
0.000457110377966706,-2.14563798701704e-06,0.0119011901190119
0.000457055117145036,-2.14788117439178e-06,0.012001200120012
0.000457000814144393,-2.14990599833433e-06,0.0121012101210121
0.000456948332492911,-2.1512955833423e-06,0.0122012201220122
0.000456898773932916,-2.1542236377983e-06,0.0123012301230123
0.000456850897763408,-2.15715665487958e-06,0.0124012401240124
0.000456802068735585,-2.16111200961312e-06,0.0125012501250125
0.000456754490334269,-2.16511699232116e-06,0.0126012601260126
0.0004567050211048,-2.16985150728753e-06,0.0127012701270127
0.00045665641540312,-2.17416418395406e-06,0.0128012801280128
0.000456605442443958,-2.17727089911828e-06,0.0129012901290129
0.000456554102237353,-2.17968778474815e-06,0.013001300130013
0.000456502876175176,-2.18483917521691e-06,0.0131013101310131
0.00045645023075112,-2.19166303049268e-06,0.0132013201320132
0.000456397530736206,-2.19853651408733e-06,0.0133013301330133
0.000456344657023209,-2.20682439650501e-06,0.0134013401340134
0.000456292999197137,-2.21558374554141e-06,0.0135013501350135
0.000456241217300957,-2.22595600564323e-06,0.0136013601360136
0.000456188393215934,-2.23829353629038e-06,0.0137013701370137
0.000456135747791878,-2.25104297964247e-06,0.0138013801380138
0.000456082129658231,-2.26450706668835e-06,0.0139013901390139
0.000456028451971014,-2.2790232681712e-06,0.014001400140014
0.000455974709767257,-2.29458662129357e-06,0.0141014101410141
0.000455917945215894,-2.31215990996614e-06,0.0142014201420142
0.000455856783620307,-2.33090938318412e-06,0.0143014301430143
0.000455793403651419,-2.34886480777693e-06,0.0144014401440144
0.000455727616722496,-2.36674082743834e-06,0.0145014501450145
0.000455659239210032,-2.38202626355911e-06,0.0146014601460146
0.000455587680540184,-2.39422979850292e-06,0.0147014701470147
0.000455517218650036,-2.4021802103496e-06,0.0148014801480148
0.000455447853539502,-2.4059023132586e-06,0.0149014901490149
0.000455378483466257,-2.40487501280889e-06,0.015001500150015
0.000455309108430128,-2.39912808595733e-06,0.0151015101510151
0.000455239261927639,-2.3895200975238e-06,0.0152015201520152
0.000455168790111896,-2.37818505333912e-06,0.0153015301530153
0.000455096630942781,-2.36528672589133e-06,0.0154015401540154
0.000455024223633536,-2.35259187348338e-06,0.0155015501550155
0.000454952282827768,-2.3408002514167e-06,0.0156015601560156
0.000454881567834605,-2.32819472936285e-06,0.0157015701570157
0.000454811542671236,-2.31186214160256e-06,0.0158015801580158
0.000454742594436204,-2.29606553682783e-06,0.0159015901590159
0.000454671105245693,-2.28380741111207e-06,0.016001600160016
0.000454599214067985,-2.27063116666269e-06,0.0161016101610161
0.000454526633060571,-2.25975270053218e-06,0.0162016201620162
0.000454452171150426,-2.25140526420073e-06,0.0163016301630163
0.000454377788645127,-2.24577744466017e-06,0.0164016401640164
0.000454302100922462,-2.24066079377357e-06,0.0165016501650165
0.000454223509959501,-2.23665084809589e-06,0.0166016601660166
0.000454146680791873,-2.23433321875939e-06,0.0167016701670167
0.000454072824343879,-2.23395108283915e-06,0.0168016801680168
0.000453999806609686,-2.23206025459995e-06,0.0169016901690169
0.000453927647440572,-2.22952426165908e-06,0.017001700170017
0.000453855890258567,-2.22930589839908e-06,0.0171017101710171
0.000453780172759032,-2.23244239052019e-06,0.0172017201720172
0.000453703398182262,-2.23752430165246e-06,0.0173017301730173
0.000453626162064813,-2.24279976222966e-06,0.0174017401740174
0.000453549407339233,-2.24768316129173e-06,0.0175017501750175
0.000453473600509257,-2.2504176663028e-06,0.0176017601760176
0.000453399168375983,-2.25065091812733e-06,0.0177017701770177
0.000453323679165389,-2.24836802820081e-06,0.0178017801780178
0.000453245584482862,-2.24534568059325e-06,0.0179017901790179
0.000453166204433987,-2.2431818981499e-06,0.018001800180018
0.00045308525117634,-2.24042257915158e-06,0.0181018101810181
0.000453003151511018,-2.23552925449461e-06,0.0182018201820182
0.000452919920326329,-2.2285118497739e-06,0.0183018301830183
0.000452835949683872,-2.22090883409312e-06,0.0184018401840184
0.000452750346278901,-2.21350929345217e-06,0.0185018501850185
0.000452662132439114,-2.20653655390852e-06,0.0186018601860186
0.000452571154317531,-2.20157871288469e-06,0.0187018701870187
0.000452477431765343,-2.19863080723889e-06,0.0188018801880188
0.000452383461073023,-2.19567793896781e-06,0.0189018901890189
0.000452290388648161,-2.19227345544001e-06,0.019001900190019
0.000452197797615255,-2.18746946130933e-06,0.0191019101910191
0.00045210374751809,-2.18314685904791e-06,0.0192019201920192
0.000452006719738495,-2.17829323677055e-06,0.0193019301930193
0.000451908664658449,-2.17421381192856e-06,0.0194019401940194
0.000451808852745869,-2.16996068900362e-06,0.0195019501950195
0.000451704212025084,-2.16448671618403e-06,0.0196019601960196
0.000451596017936675,-2.16122615412666e-06,0.0197019701970197
0.000451485506218844,-2.15886385944093e-06,0.0198019801980198
0.00045137269672278,-2.15738990670412e-06,0.0199019901990199
0.000451257644039342,-2.15399534877122e-06,0.02000200020002
0.000451139286128496,-2.14863055766772e-06,0.0201020102010201
0.000451019881065926,-2.14318139900757e-06,0.0202020202020202
0.000450899538033518,-2.13856102855474e-06,0.0203020302030203
0.000450778222291518,-2.13535009447188e-06,0.0204020402040204
0.00045065611746369,-2.13313172108439e-06,0.0205020502050205
0.000450531958035049,-2.1327545479616e-06,0.0206020602060206
0.00045040496980816,-2.1344468641306e-06,0.0207020702070207
0.000450279157765816,-2.13608955215292e-06,0.0208020802080208
0.000450154427614693,-2.13506721450065e-06,0.0209020902090209
0.000450030819057258,-2.13530046632519e-06,0.021002100210021
0.000449911091412595,-2.13238730043372e-06,0.0211021102110211
0.000449789696265663,-2.12661059662528e-06,0.0212021202120212
0.00044966663857952,-2.11798524346441e-06,0.0213021302130213
0.000449543933252426,-2.10461544974228e-06,0.0214021402140214
0.000449422443812258,-2.09198511370118e-06,0.0215021502150215
0.000449305450672519,-2.07710166469045e-06,0.0216021602160216
0.000449193747881664,-2.06390060625381e-06,0.0217021702170217
0.000449087742389772,-2.05223305429557e-06,0.0218021802180218
0.000448984079341377,-2.04029751075846e-06,0.0219021902190219
0.000448878932414563,-2.02496244666318e-06,0.022002200220022
0.000448772832629434,-2.00961249417555e-06,0.0221022102210221
0.000448667809772728,-1.99501192496386e-06,0.0222022202220222
0.000448564697595538,-1.97771159049544e-06,0.0223022302230223
0.000448466389412565,-1.95808370092344e-06,0.0224022402240224
0.000448370160644392,-1.9397957683849e-06,0.0225022502250225
0.000448272666361234,-1.92502646405989e-06,0.0226022602260226
0.000448173296138229,-1.91186014520541e-06,0.0227022702270227
0.000448071593397322,-1.89807843860615e-06,0.0228022802280228
0.000447969563111354,-1.88165652049175e-06,0.0229022902290229
0.0004478684608698,-1.86218247781289e-06,0.023002300230023
0.000447768961613803,-1.83768111477372e-06,0.0231023102310231
0.00044767105541794,-1.80818717112858e-06,0.0232023202320232
0.000447576340304969,-1.77747237758878e-06,0.0233023302330233
0.000447481496159179,-1.74959134518125e-06,0.0234023402340234
0.000447388815795833,-1.72217681625061e-06,0.0235023502350235
0.000447296914592719,-1.69410223439814e-06,0.0236023602360236
0.000447206194536862,-1.66459340236065e-06,0.0237023702370237
0.00044711524619215,-1.63467762024348e-06,0.0238023802380238
0.000447024595615629,-1.60388342177229e-06,0.0239023902390239
0.000446935175814426,-1.56970955393274e-06,0.024002400240024
0.000446844212581236,-1.53785331560186e-06,0.0241024102410241
0.00044675049499193,-1.5072228897909e-06,0.0242024202420242
0.000446657730260855,-1.47686541818409e-06,0.0243024302430243
0.00044656680673013,-1.44635409951195e-06,0.0244024402440244
0.000446478637555606,-1.41834899699597e-06,0.0245024502450245
0.000446387555215105,-1.39272604035552e-06,0.0246024602460246
0.000446293594448294,-1.36946041560336e-06,0.0247024702470247
0.000446197569155161,-1.34880522558164e-06,0.0248024802480248
0.000446100645594484,-1.32861157641155e-06,0.0249024902490249
0.000446008372181045,-1.30773802312982e-06,0.025002500250025
0.000445913443667526,-1.28853693465511e-06,0.0251025102510251
0.000445823319148224,-1.2739264400207e-06,0.0252025202520252
0.000445734355924989,-1.26229362747244e-06,0.0253025302530253
0.000445648772371295,-1.25291889086345e-06,0.0254025402540254
0.000445561059774653,-1.24497840461166e-06,0.0255025502550255
0.000445473153628738,-1.2382935076645e-06,0.0256025602560256
0.000445381217685956,-1.23092870677789e-06,0.0257025702570257
0.000445289619213831,-1.22128597876221e-06,0.0258025802580258
0.000445197320986404,-1.20857127499227e-06,0.0259025902590259
0.000445102988009354,-1.19696327660344e-06,0.026002600260026
0.000445012411874882,-1.18750417243779e-06,0.0261026102610261
0.000444919597515832,-1.17805499369486e-06,0.0262026202620262
0.000444828609468654,-1.1676479938387e-06,0.0263026302630263
0.00044473625665037,-1.15748913419943e-06,0.0264026402640264
0.000444644603587473,-1.14557344202431e-06,0.0265026502650265
0.000444553605614614,-1.1348736367742e-06,0.0266026602660266
0.000444464716833513,-1.12418871991645e-06,0.0267026702670267
0.000444375500507263,-1.11435244245583e-06,0.0268026802680268
0.000444283495085317,-1.10779657841456e-06,0.0269026902690269
0.000444188020663304,-1.10177173456142e-06,0.027002700270027
0.000444092000332968,-1.09667493486461e-06,0.0271027102710271
0.000443998684730687,-1.09370221540374e-06,0.0272027202720272
0.000443900490692227,-1.08935976195251e-06,0.0273027302730273
0.000443802142806788,-1.08220836135627e-06,0.0274027402740274
0.000443704067875553,-1.07548376202951e-06,0.0275027502750275
0.000443607506599521,-1.06973187238051e-06,0.0276027602760276
0.000443512439127501,-1.06493780384473e-06,0.0277027702770277
0.000443413877841513,-1.06068468074761e-06,0.0278027802780278
0.00044331550017929,-1.05670451202682e-06,0.0279027902790279
0.000443218115077847,-1.05477398123583e-06,0.028002800280028
0.000443117707628798,-1.05707672235216e-06,0.0281028102810281
0.000443013687258469,-1.05872437317192e-06,0.0282028202820282
0.000442906937346012,-1.06050601986721e-06,0.0283028302830283
0.000442795457881387,-1.06138939901868e-06,0.0284028402840284
0.00044268023149978,-1.06235714572681e-06,0.0285028502850285
0.000442560876065355,-1.0627144676598e-06,0.0286028602860286
0.000442440741470698,-1.06213878229462e-06,0.0287028702870287
0.000442321212338105,-1.05808417161207e-06,0.0288028802880288
0.000442202343258434,-1.05937450049885e-06,0.0289028902890289
0.000442082327771088,-1.06080378805861e-06,0.029002900290029
0.000441962327172048,-1.06230255495486e-06,0.0291029102910291
0.000441841567264138,-1.06164746483047e-06,0.0292029202920292
0.000441721397929813,-1.06244151345565e-06,0.0293029302930293
0.000441601595843015,-1.05911147188961e-06,0.0294029402940294
0.000441482419069558,-1.05398985837774e-06,0.0295029502950295
0.000441365430892531,-1.04620818181655e-06,0.0296029602960296
0.000441250606498119,-1.03579125636549e-06,0.0297029702970297
0.000441138958298122,-1.0213594224393e-06,0.0298029802980298
0.000441027463945105,-1.00633701492777e-06,0.0299029902990299
0.000440914197871073,-9.9222280055496e-07,0.03000300030003
0.000440796192319277,-9.78173102721189e-07,0.0301030103010301
0.000440673402624541,-9.64455912660969e-07,0.0302030203020302
0.000440546548393354,-9.51666766929274e-07,0.0303030303030303
0.000440417455937591,-9.3936397603646e-07,0.0304030403040304
0.000440286408137049,-9.29110823073449e-07,0.0305030503050305
0.000440155186638424,-9.16922176694179e-07,0.0306030603060306
0.000440024699634769,-9.04549906464875e-07,0.0307030703070307
0.000439896128273427,-8.91691281396691e-07,0.0308030803080308
0.000439769958909236,-8.8022224150866e-07,0.0309030903090309
0.000439642171670924,-8.69790427665247e-07,0.031003100310031
0.000439512905516991,-8.58882184750036e-07,0.0311031103110311
0.000439383078566258,-8.45512390855718e-07,0.0312031203120312
0.000439254224325116,-8.29750525663146e-07,0.0313031303130313
0.000439126104578944,-8.18023419963322e-07,0.0314031403140314
0.000438998639922811,-8.11462593124609e-07,0.0315031503150315
0.000438867388647401,-8.05085390135929e-07,0.0316031603160316
0.000438733566639469,-7.97953840901675e-07,0.0317031703170317
0.000438601685087922,-7.93100218624313e-07,0.0318031803180318
0.00043846703925458,-7.89005905389976e-07,0.0319031903190319
0.000438335247033474,-7.86216809606951e-07,0.032003200320032
0.00043820374265505,-7.82916544997792e-07,0.0321032103210321
0.000438074645236489,-7.77670861205291e-07,0.0322032203220322
0.000437947944852196,-7.70494646793983e-07,0.0323032303230323
0.000437821517422193,-7.64097592443319e-07,0.0324032403240324
0.000437692529185262,-7.57134778666747e-07,0.0325032503250325
0.000437563744423371,-7.48142177805811e-07,0.0326032603260326
0.000437434781000513,-7.34573872013471e-07,0.0327032703270327
0.000437305931722169,-7.16955917991667e-07,0.0328032803280328
0.000437178104781391,-6.98032746690733e-07,0.0329032903290329
0.000437051707128173,-6.77655473670607e-07,0.033003300330033
0.000436924237509328,-6.60424618538672e-07,0.0331033103310331
0.00043679665374597,-6.44727269712957e-07,0.0332033203320332
0.000436665596019833,-6.29982779203019e-07,0.0333033303330333
0.000436535669813065,-6.15163846731323e-07,0.0334033403340334
0.000436402944584832,-6.02667506393574e-07,0.0335033503350335
0.000436268000983213,-5.91049582409845e-07,0.0336033603360336
0.000436136183948119,-5.74781511016407e-07,0.0337033703370337
0.000436005667167593,-5.56855863380487e-07,0.0338033803380338
0.000435872063523093,-5.38235422896218e-07,0.0339033903390339
0.000435737626127502,-5.1646360207067e-07,0.034003400340034
0.000435602330166833,-4.96006924291335e-07,0.0341034103410341
0.000435468165725532,-4.73212765985702e-07,0.0342034203420342
0.000435332363558834,-4.48949617568525e-07,0.0343034303430343
0.000435197325663976,-4.24646766599561e-07,0.0344034403440344
0.000435063042115278,-4.00304213423176e-07,0.0345034503450345
0.000434930649394906,-3.77425687388701e-07,0.0346034603460346
0.000434796177259732,-3.53733261367064e-07,0.0347034703470347
0.000434662459470718,-3.29966393383669e-07,0.0348034803480348
0.000434524205678895,-3.07122606931348e-07,0.0349034903490349
0.000434385376201878,-2.89008372475762e-07,0.035003500350035
0.000434248809763425,-2.67569059595946e-07,0.0351035103510351
0.000434112337618211,-2.45032966929923e-07,0.0352035203520352
0.0004339791756632,-2.21414983042226e-07,0.0353035303530353
0.000433848271784043,-1.97955808845129e-07,0.0354035403540354
0.000433718018032126,-1.75121947987709e-07,0.0355035503550355
0.00043358971466219,-1.50307928364794e-07,0.0356035603560356
0.000433462686732921,-1.2381151816778e-07,0.0357035703570357
0.000433335872204114,-9.35433770872598e-08,0.0358035803580358
0.000433207985709767,-6.54638324373396e-08,0.0359035903590359
0.000433080392020814,-3.64909830410483e-08,0.036003600360036
0.000432954302061382,-7.37917531614181e-09,0.0361036103610361
0.000432828390763003,2.18616654868426e-08,0.0362036203620362
0.000432707491896505,5.13258323472834e-08,0.0363036303630363
0.000432590940446257,7.97279591758527e-08,0.0364036403640364
0.000432475699176257,1.08651180597639e-07,0.0365036503650365
0.000432364065864738,1.34075624995698e-07,0.0366036603660366
0.000432253420151204,1.6120231132984e-07,0.0367036703670367
0.000432143618114269,1.91654076260395e-07,0.0368036803680368
0.000432036039413519,2.23813045580119e-07,0.0369036903690369
0.000431930530202061,2.5666680757601e-07,0.037003700370037
0.000431824351012087,2.92145892866877e-07,0.0371037103710371
0.000431720643298341,3.28984786553194e-07,0.0372037203720372
0.000431616374787882,3.69456452450038e-07,0.0373037303730373
0.000431510523142883,4.08454165782252e-07,0.0374037403740374
0.000431403376206114,4.45436980594634e-07,0.0375037503750375
0.000431293072926034,4.78613324941357e-07,0.0376037603760376
0.000431181469391301,5.0971521702666e-07,0.0377037703770377
0.000431069846005377,5.45144674343021e-07,0.0378037803780378
0.000430957135765435,5.84038168756592e-07,0.0379037903790379
0.000430839234432471,6.2445524388148e-07,0.038003800380038
0.00043071963085783,6.62242032913942e-07,0.0381038103810381
0.000430603982637923,7.03736036635235e-07,0.0382038203820382
0.000430492255033167,7.48902515118842e-07,0.0383038303830383
0.000430380949266625,7.94024328425393e-07,0.0384038403840384
0.000430270973531607,8.40605206076406e-07,0.0385038503850385
0.000430161692589179,8.89568229602954e-07,0.0386038603860386
0.000430055647394822,9.4116650219156e-07,0.0387038703870387
0.000429951676652554,9.93881405411812e-07,0.0388038803880388
0.000429848227004706,1.0520454674644e-06,0.0389038903890389
0.000429744737654394,1.10710281418058e-06,0.039003900390039
0.000429641139122451,1.16123707953787e-06,0.0391039103910391
0.000429536875574702,1.21440359801485e-06,0.0392039203920392
0.000429433713769452,1.27022521657151e-06,0.0393039303930393
0.000429327807533681,1.32644882223821e-06,0.0394039403940394
0.000429218060087605,1.38434985568155e-06,0.0395039503950395
0.000429106605437053,1.44110448136419e-06,0.0396039603960396
0.000428997671890791,1.49583924590172e-06,0.0397039703970397
0.000428885666368947,1.55134820770245e-06,0.0398039803980398
0.000428772266299212,1.60577031565623e-06,0.0399039903990399
0.000428658985336788,1.66201873531018e-06,0.04000400040004
0.000428544553003891,1.71432668879513e-06,0.0401040104010401
0.000428430959384797,1.76466440893729e-06,0.0402040204020402
0.000428317038220641,1.81292271436495e-06,0.0403040304030403
0.000428205484313968,1.8584713287688e-06,0.0404040404040404
0.000428093791448794,1.90366262141184e-06,0.0405040504050405
0.000427985726393205,1.94415413867067e-06,0.0406040604060406
0.000427881249444994,1.97999054572234e-06,0.0407040704070407
0.000427781521900056,2.01466565679312e-06,0.0408040804080408
0.000427682037532537,2.0483432441989e-06,0.0409040904090409
0.000427584746724333,2.08072057712299e-06,0.041004100410041
0.000427486383950501,2.1150879942353e-06,0.0411041104110411
0.00042738754971031,2.14988717541453e-06,0.0412041204120412
0.000427287013228354,2.18644318912962e-06,0.0413041304130413
0.000427184794355824,2.22474114698822e-06,0.0414041404140414
0.000427084108989773,2.26522273865215e-06,0.0415041504150415
0.000426986862846831,2.3069599196207e-06,0.0416041604160416
0.000426893026150129,2.34994276447115e-06,0.0417041704170417
0.00042680064355506,2.39505961498026e-06,0.0418041804180418
0.000426707437134495,2.44271742105549e-06,0.0419041904190419
0.000426613421776912,2.49288144328689e-06,0.042004200420042
0.000426522195515112,2.54821174420722e-06,0.0421042104210421
0.000426430651633845,2.60622692216411e-06,0.0422042204220422
0.000426339003533746,2.66369619154053e-06,0.0423042304230423
0.00042624445219335,2.72278829792164e-06,0.0424042404240424
0.000426150823934398,2.78598960592944e-06,0.0425042504250425
0.000426056605101862,2.85062516429445e-06,0.0426042604260426
0.000425966356512452,2.91288353958138e-06,0.0427042704270427
0.000425879373448068,2.9788044642079e-06,0.0428042804280428
0.000425793134804163,3.04530107402741e-06,0.0429042904290429
0.000425707625692516,3.11235848064756e-06,0.043004300430043
0.000425619734434994,3.17618510199504e-06,0.0431043104310431
0.000425532915143098,3.23923752590714e-06,0.0432043204320432
0.000425443023875535,3.30017579517822e-06,0.0433043304330433
0.000425350030855518,3.35811653117336e-06,0.0434043404340434
0.000425256749992905,3.41587860594372e-06,0.0435043504350435
0.000425163995187511,3.47362579249392e-06,0.0436043604360436
0.000425073781337768,3.53261367995639e-06,0.0437043704370437
0.000424987413661044,3.59270827279997e-06,0.0438043804380438
0.000424902946738153,3.65330907150005e-06,0.0439043904390439
0.000424821422758024,3.71268902047766e-06,0.044004400440044
0.000424742811943873,3.77084811973279e-06,0.0441044104410441
0.00042466469741007,3.83116603863383e-06,0.0442044204420442
0.000424589456339693,3.89514650687446e-06,0.0443044304430443
0.000424511996896014,3.95802026990616e-06,0.0444044404440444
0.000424433123053167,4.01917193981198e-06,0.0445044504450445
0.000424352561857036,4.07876528942432e-06,0.0446044604460446
0.000424272611085765,4.14120232559165e-06,0.0447044704470447
0.000424195528815123,4.20310337894559e-06,0.0448044804480448
0.000424116645046768,4.26639898027714e-06,0.0449044904490449
0.000424040659555826,4.32843899213187e-06,0.045004500450045
0.000423964043788747,4.39320854620023e-06,0.0451045104510451
0.000423889403217722,4.45473738922884e-06,0.0452045204520452
0.000423815918979966,4.51585431972468e-06,0.0453045304530453
0.000423742965762227,4.57945265204507e-06,0.0454045404540454
0.000423671635381406,4.64460434186148e-06,0.0455045504550455
0.000423601898060632,4.71369153539382e-06,0.0456045604560456
0.000423533356775595,4.78422786767571e-06,0.0457045704570457
0.000423462830368994,4.85347883369609e-06,0.0458045804580458
0.000423390954079678,4.92558837466381e-06,0.0459045904590459
0.00042332091402783,4.99977733051821e-06,0.046004600460046
0.000423251752392336,5.07351963408552e-06,0.0461046104610461
0.000423182342616625,5.14606590191761e-06,0.0462046204620462
0.000423113801331587,5.22006627129671e-06,0.0463046304630463
0.000423041250100958,5.29282097696609e-06,0.0464046404640464
0.000422970951983298,5.36451364243141e-06,0.0465046504650465
0.000422904931802722,5.43584898613593e-06,0.0466046604660466
0.000422841819825155,5.50834562582134e-06,0.0467046704670467
0.000422781804637242,5.58237080918769e-06,0.0468046804680468
0.00042272274727053,5.66014290962248e-06,0.0469046904690469
0.000422664528617619,5.74183066223902e-06,0.047004700470047
0.000422608558114967,5.8257616022303e-06,0.0471047104710471
0.000422555580183051,5.91023845062987e-06,0.0472047204720472
0.000422501604727556,5.99217930626076e-06,0.0473047304730473
0.000422445922067414,6.07268094873698e-06,0.0474047404740474
0.00042239038829154,6.15057215648277e-06,0.0475047504750475
0.00042233567834099,6.22900927246465e-06,0.0476047604760476
0.000422283578825429,6.30928758888343e-06,0.0477047704770477
0.000422231816780438,6.38702494956388e-06,0.0478047804780478
0.000422177469114618,6.46177966518855e-06,0.0479047904790479
0.000422125662404451,6.53492643220089e-06,0.048004800480048
0.000422075667117677,6.60768610066772e-06,0.0481048104810481
0.000422026049004026,6.67742838415225e-06,0.0482048204820482
0.00042197572617219,6.74923023133366e-06,0.0483048304830483
0.000421926907069962,6.82535468077651e-06,0.0484048404840484
0.000421880003610046,6.90486376255735e-06,0.0485048504850485
0.00042183472794976,6.98531081426162e-06,0.0486048604860486
0.000421788926232342,7.0676983221796e-06,0.0487048704870487
0.000421745337925428,7.15284018629845e-06,0.0488048804880488
0.00042170302505918,7.23880091320192e-06,0.0489048904890489
0.000421662270513312,7.31998742258723e-06,0.049004900490049
0.000421620051940302,7.40339230536002e-06,0.0491049104910491
0.00042157294996823,7.48229096236572e-06,0.0492049204920492
0.000421524914989032,7.56679758754999e-06,0.0493049304930493
0.000421475291912584,7.64785010123196e-06,0.0494049404940494
0.000421422562120885,7.72603907716914e-06,0.0495049504950495
0.000421366149928571,7.80330000877779e-06,0.0496049604960496
0.000421306968491749,7.88020361828128e-06,0.0497049704970497
0.000421243727481362,7.9570724883748e-06,0.0498049804980498
0.000421183940582391,8.03614980608872e-06,0.0499049904990499
0.000421125801334412,8.11561918548996e-06,0.05000500050005
0.000421068565316687,8.19454761910818e-06,0.0501050105010501
0.000421014262316131,8.27364975098153e-06,0.0502050205020502
0.00042096010819967,8.34980894000653e-06,0.0503050305030503
0.000420906534731285,8.42742719337599e-06,0.0504050405040504
0.00042085246001967,8.50479730670074e-06,0.0505050505050505
0.000420800851821658,8.58895157274948e-06,0.0506050605060506
0.000420748916078585,8.67236638128935e-06,0.0507050705070507
0.000420694702408468,8.75648590775594e-06,0.0508050805080508
0.000420637739345034,8.84059054600235e-06,0.0509050905090509
0.00042058003186095,8.92543464192981e-06,0.051005100510051
0.000420521823133634,9.01168817405503e-06,0.0511051105110511
0.000420463907211799,9.09725187664591e-06,0.0512051205120512
0.000420404284085488,9.1792423602513e-06,0.0513051305130513
0.000420345053020606,9.25990777538776e-06,0.0514051405140514
0.00042028539515454,9.3398833606455e-06,0.0515051505150515
0.000420224754653375,9.4194470331983e-06,0.0516051605160516
0.000420164923089226,9.49745238528544e-06,0.0517051705170517
0.000420106128751123,9.57573069174892e-06,0.0518051805180518
0.000420048024242726,9.6579990923559e-06,0.0519051905190519
0.000419988326674281,9.73888287075236e-06,0.052005200520052
0.000419929115460675,9.81958302547098e-06,0.0521052105210521
0.000419869497297075,9.89727075817692e-06,0.0522052205220522
0.000419809898984665,9.97413962809826e-06,0.0523052305230523
0.000419747442097308,1.0047192101959e-05,0.0524052405240524
0.000419686086952363,1.01201105801165e-05,0.0525052505250525
0.000419625828587031,1.01928950623984e-05,0.0526052605260526
0.000419565297267581,1.02676646664154e-05,0.0527052705270527
0.000419504507882234,1.03400620501518e-05,0.0528052805280528
0.000419445986498334,1.04133874782167e-05,0.0529052905290529
0.000419387747994234,1.04898841378127e-05,0.053005300530053
0.000419330308501556,1.05663460579987e-05,0.0531053105310531
0.000419269658074795,1.06416169050748e-05,0.0532053205320532
0.00041920980169666,1.0713101132875e-05,0.0533053305330533
0.000419150431673277,1.07867689944806e-05,0.0534053405340534
0.000419091548004647,1.08603177486029e-05,0.0535053505350535
0.000419033597343229,1.09374248331463e-05,0.0536053605360536
0.000418976852643055,1.10129190066242e-05,0.0537053705370537
0.00041891816252387,1.10866761985838e-05,0.0538053805380538
0.000418860018313008,1.11639520184126e-05,0.0539053905390539
0.000418798534135156,1.1243391620857e-05,0.054005400540054
0.000418738692645413,1.13205284823572e-05,0.0541054105410541
0.000418680454141313,1.13918092351176e-05,0.0542054205420542
0.0004186240121723,1.146492126272e-05,0.0543054305430543
0.000418565083838407,1.15343905920003e-05,0.0544054405440544
0.000418506036397289,1.16048772961356e-05,0.0545054505450545
0.000418447013770244,1.16756369546471e-05,0.0546054605460546
0.000418391107783959,1.17505554425876e-05,0.0547054705470547
0.000418334402786337,1.18227791282411e-05,0.0548054805480548
0.000418276923591193,1.18917968424369e-05,0.0549054905490549
0.000418215910879702,1.19573356311432e-05,0.055005500550055
0.000418152039593177,1.20204476086247e-05,0.0551055105510551
0.000418089964841654,1.20852767162625e-05,0.0552055205520552
0.000418026962045803,1.21524879699479e-05,0.0553055305530553
0.000417961755765042,1.22197885539875e-05,0.0554055405540554
0.000417897616487025,1.22890494456028e-05,0.0555055505550555
0.00041783224643369,1.2361521271301e-05,0.0556055605560556
0.000417766136922589,1.24347970713914e-05,0.0557055705570557
0.000417699650238364,1.2509824741048e-05,0.0558055805580558
0.000417630677189431,1.25847581175531e-05,0.0559055905590559
0.000417560374108974,1.26592101021889e-05,0.056005600560056
0.000417490949444871,1.27298754672045e-05,0.0561056105610561
0.000417419346109759,1.2800570609177e-05,0.0562056205620562
0.000417350248990718,1.28709729457556e-05,0.0563056305630563
0.000417280913657055,1.29405216799673e-05,0.0564056405640564
0.00041721058576261,1.30145468633337e-05,0.0565056505650565
0.000417138446444686,1.30916291338898e-05,0.0566056605660566
0.000417066098689096,1.31659868252019e-05,0.0567056705670567
0.000416992361348326,1.3241942539187e-05,0.0568056805680568
0.000416918241871636,1.33168213249201e-05,0.0569056905690569
0.000416841224117533,1.33874023223791e-05,0.057005700570057
0.000416762543824046,1.34597401523739e-05,0.0571057105710571
0.000416679590556443,1.35302764846558e-05,0.0572057205720572
0.00041660004673508,1.36052396379456e-05,0.0573057305730573
0.000416519336654767,1.36828082633405e-05,0.0574057405740574
0.000416440537254055,1.37616523292299e-05,0.0575057505750575
0.000416362765153706,1.38408686056168e-05,0.0576057605760576
0.000416287186612671,1.39198218532223e-05,0.0577057705770577
0.000416209528656836,1.39982986717559e-05,0.0578057805780578
0.000416131558044331,1.40746017820792e-05,0.0579057905790579
0.000416053289663635,1.41526617251105e-05,0.058005800580058
0.000415973185045385,1.42278482046299e-05,0.0581058105810581
0.000415891269003828,1.43001860346247e-05,0.0582058205820582
0.00041580688644858,1.43747968289511e-05,0.0583058305830583
0.000415721357485743,1.44517054014242e-05,0.0584058405840584
0.000415633610149519,1.45294179481174e-05,0.0585058505850585
0.000415543599774644,1.46063364461855e-05,0.0586058605860586
0.000415455604298203,1.46820440199537e-05,0.0587058705870587
0.000415367162169475,1.47557019559644e-05,0.0588058805880588
0.000415276948319647,1.48282283724345e-05,0.0589058905890589
0.000415184387063611,1.49005562770066e-05,0.059005900590059
0.00041509312606223,1.49744474646696e-05,0.0591059105910591
0.000415002222382695,1.50518622429992e-05,0.0592059205920592
0.000414908688417067,1.51284482332937e-05,0.0593059305930593
0.000414815348000799,1.52069548286121e-05,0.0594059405940594
0.000414723670123828,1.5284980031889e-05,0.0595059505950595
0.000414629788761949,1.536225585189e-05,0.0596059605960596
0.000414533718803553,1.54387872512403e-05,0.0597059705970597
0.000414435336178446,1.55151499153052e-05,0.0598059805980598
0.000414341688068391,1.55895423461994e-05,0.0599059905990599
0.000414247191318767,1.56609372434733e-05,0.06000600060006
0.000414151220616406,1.57311807701891e-05,0.0601060106010601
0.000414053110945589,1.58003920338299e-05,0.0602060206020602
0.000413952981413541,1.58628241071998e-05,0.0603060306030603
0.000413850836983145,1.59219311019732e-05,0.0604060406040604
0.000413745982861725,1.59779016046256e-05,0.0605060506050605
0.000413637942620296,1.60288944150643e-05,0.0606060606060606
0.000413524795653575,1.6079465387031e-05,0.0607060706070607
0.000413412537028717,1.61294209714251e-05,0.0608060806080608
0.000413297772187875,1.61747065572197e-05,0.0609060906090609
0.000413181831162573,1.62187961072791e-05,0.061006100610061
0.00041306390997842,1.62602206316639e-05,0.0611061106110611
0.000412945606658433,1.63075856323452e-05,0.0612061206120612
0.00041282799813095,1.63558538633678e-05,0.0613061306130613
0.000412711397052641,1.64032883432134e-05,0.0614061406140614
0.000412592304646826,1.6448519338236e-05,0.0615061506150615
0.000412470328851904,1.64933533089461e-05,0.0616061606160616
0.000412347027988341,1.65346885028046e-05,0.0617061706170617
0.0004122205360418,1.65755720815786e-05,0.0618061806180618
0.000412094962214077,1.66178551711276e-05,0.0619061906190619
0.000411971621648049,1.66637809586542e-05,0.062006200620062
0.000411846593728735,1.67108084885923e-05,0.0621062106210621
0.000411724697338659,1.67617516708844e-05,0.0622062206220622
0.000411604567706799,1.68148238962098e-05,0.0623062306230623
0.000411484423186547,1.68657422645146e-05,0.0624062406240624
0.000411360898996755,1.69188244152627e-05,0.0625062506250625
0.00041124026812175,1.69753706032802e-05,0.0626062606260626
0.00041112153800058,1.70335048883759e-05,0.0627062706270627
0.000411005517570347,1.70949195870632e-05,0.0628062806280628
0.00041089058399422,1.71541407263502e-05,0.0629062906290629
0.000410778846463783,1.72107315793726e-05,0.063006300630063
0.000410665625055014,1.72652430178527e-05,0.0631063106310631
0.000410555842869355,1.73195162415386e-05,0.0632063206320632
0.000410445688473371,1.73701864696265e-05,0.0633063306330633
0.000410334854173275,1.74157747865821e-05,0.0634063406340634
0.000410223071977575,1.74568122122492e-05,0.0635063506350635
0.000410112619813399,1.74921920414189e-05,0.0636063606360636
0.00041000198402546,1.75236065902601e-05,0.0637063706370637
0.00040989145741915,1.75536464424857e-05,0.0638063806380638
0.000409778757104803,1.7579691237426e-05,0.0639063906390639
0.000409668116354066,1.76083812068511e-05,0.064006400640064
0.0004095600066333,1.76417411748757e-05,0.0641064106410641
0.000409452140089954,1.76740142888811e-05,0.0642064206420642
0.000409347385224655,1.77085454786537e-05,0.0643064306430643
0.000409246278020218,1.77461684951981e-05,0.0644064406440644
0.000409143498350887,1.77830470910918e-05,0.0645064506450645
0.000409040942007786,1.78174790247431e-05,0.0646064606460646
0.000408940837289726,1.7850625592133e-05,0.0647064706470647
0.000408840479468736,1.78856183227572e-05,0.0648064806480648
0.000408738588141269,1.79187797785393e-05,0.0649064906490649
0.000408635729067093,1.79501595877984e-05,0.065006500650065
0.000408534641713931,1.79837081422983e-05,0.0651065106510651
0.000408434715656837,1.80193013721027e-05,0.0652065206520652
0.000408335940970301,1.80569243886471e-05,0.0653065306530653
0.000408233508697222,1.80922545898423e-05,0.0654065406540654
0.000408133523086472,1.81321902730979e-05,0.0655065506550655
0.000408034544924982,1.81745875069883e-05,0.0656065606560656
0.000407935452618978,1.82151683546013e-05,0.0657065706570657
0.000407833124564733,1.82557789791711e-05,0.0658065806580658
0.000407729660028493,1.82956302946979e-05,0.0659065906590659
0.000407623054037335,1.83297495717655e-05,0.066006600660066
0.000407516899661348,1.83659681147374e-05,0.0661066106610661
0.00040741460634677,1.84050154560441e-05,0.0662066206620662
0.000407313871352658,1.84469015212805e-05,0.0663066306630663
0.00040721539939711,1.84882516035314e-05,0.0664066406640664
0.000407119170629024,1.85290706659385e-05,0.0665066506650665
0.000407022951786446,1.85690113118194e-05,0.0666066606660666
0.000406925239139941,1.8609239800469e-05,0.0667066706670667
0.000406828494240145,1.86455178971825e-05,0.0668066806680668
0.0004067306922632,1.86793691828434e-05,0.0669066906690669
0.000406633887809749,1.87168830176717e-05,0.067006700670067
0.000406539822824105,1.87564762673867e-05,0.0671067106710671
0.000406441231761333,1.87941886144574e-05,0.0672067206720672
0.000406345926074691,1.88297123649254e-05,0.0673067306730673
0.000406253067050464,1.88667150310997e-05,0.0674067406740674
0.000406157543000476,1.89009782294656e-05,0.0675067506750675
0.000406059428366776,1.89330230542717e-05,0.0676067606760676
0.000405958797591583,1.89634202284303e-05,0.0677067706770677
0.00040585658368185,1.89935146714279e-05,0.0678067806780678
0.000405756464075483,1.90273113661447e-05,0.0679067906790679
0.000405658428846714,1.90647755729985e-05,0.068006800680068
0.000405561242257342,1.91055549328538e-05,0.0681068106810681
0.000405465991161558,1.91470191596182e-05,0.0682068206820682
0.000405373241318961,1.91890739601402e-05,0.0683068306830683
0.00040528288354792,1.92339724472171e-05,0.0684068406840684
0.000405194178390497,1.92831538341758e-05,0.0685068506850685
0.000405106867781051,1.93354270479064e-05,0.0686068606860686
0.000405021939317395,1.93924000370212e-05,0.0687068706870687
0.000404932891726517,1.94463854181106e-05,0.0688068806880688
0.00040484078704845,1.9499229354409e-05,0.0689068906890689
0.000404752250626398,1.95506588915399e-05,0.069006900690069
0.00040466581843322,1.96045698304954e-05,0.0691069106910691
0.000404580423466001,1.9658416253084e-05,0.0692069206920692
0.000404493901942383,1.97163818030664e-05,0.0693069306930693
0.000404403583873722,1.97745061625672e-05,0.0694069406940694
0.000404313320395833,1.98330027325655e-05,0.0695069506950695
0.000404221434081111,1.98908094726851e-05,0.0696069606960696
0.000404132535374415,1.99506559251396e-05,0.0697069706970697
0.000404043095722022,2.00093559700056e-05,0.0698069806980698
0.000403951705687734,2.00682297131267e-05,0.0699069906990699
0.000403859953368716,2.01257386848827e-05,0.07000700070007
0.00040376327794817,2.01833965410788e-05,0.0701070107010701
0.00040366655289965,2.02384241110103e-05,0.0702070207020702
0.000403569743483487,2.02972581515796e-05,0.0703070307030703
0.00040346966854221,2.03574321491824e-05,0.0704070407040704
0.000403368452156143,2.04184746373721e-05,0.0705070507050705
0.000403265404495406,2.04809811528759e-05,0.0706070607060706
0.000403157657059371,2.05449467327242e-05,0.0707070707070707
0.000403049691259903,2.06103862653093e-05,0.0708070807080708
0.000402941512059887,2.06772798994414e-05,0.0709070907090709
0.000402833179012978,2.07457268912417e-05,0.071007100710071
0.000402725004775759,2.08173401517756e-05,0.0711071107110711
0.000402619654373992,2.08893553995918e-05,0.0712071207120712
0.000402517986372754,2.09603284585659e-05,0.0713071307130713
0.000402419975957972,2.10302791798877e-05,0.0714071407140714
0.00040232531543586,2.10964780215158e-05,0.0715071507150715
0.000402231692139792,2.11656098802252e-05,0.0716071607160716
0.000402139771085488,2.12391090063731e-05,0.0717071707170717
0.000402047740849469,2.13099182928591e-05,0.0718071807180718
0.000401955125002575,2.13817052516482e-05,0.0719071907190719
0.000401864931004022,2.14565592232218e-05,0.072007200720072
0.000401778300298602,2.15320881362819e-05,0.0721072107210721
0.000401696925202656,2.16058354026467e-05,0.0722072207220722
0.000401615058789072,2.16773394816367e-05,0.0723072307230723
0.000401533907019269,2.17448286521516e-05,0.0724072407240724
0.000401451777577077,2.1809881086019e-05,0.0725072507250725
0.000401369558804358,2.18713205986935e-05,0.0726072607260726
0.00040128687849096,2.19301397508704e-05,0.0727072707270727
0.000401203260207553,2.1986209509644e-05,0.0728072807280728
0.000401117805686764,2.20418177275659e-05,0.0729072907290729
0.000401034371027121,2.20989495263713e-05,0.073007300730073
0.00040095153686683,2.21569944811129e-05,0.0731073107310731
0.000400870102217141,2.22172081812675e-05,0.0732073207320732
0.000400792196121089,2.22820769912849e-05,0.0733073307330733
0.000400713004658862,2.23450400848428e-05,0.0734073407340734
0.000400636101049186,2.24103654729144e-05,0.0735073507350735
0.000400554294189258,2.24773285862108e-05,0.0736073607360736
0.000400472353333628,2.25456068427256e-05,0.0737073707370737
0.000400393529118842,2.26169074466758e-05,0.0738073807380738
0.00040031785628457,2.2686753949079e-05,0.0739073907390739
0.000400245310016738,2.27551662012971e-05,0.074007400740074
0.000400174540432717,2.2821384894115e-05,0.0741074107410741
0.000400102068607019,2.28882537142599e-05,0.0742074207420742
0.000400027899502268,2.2955767698762e-05,0.0743074307430743
0.000399953720472009,2.30225422257553e-05,0.0744074407440744
0.000399879526553271,2.30885772947232e-05,0.0745074507450745
0.000399804077045142,2.31493220147215e-05,0.0746074607460746
0.000399729292552819,2.32115803900084e-05,0.0747074707470747
0.00039965339142952,2.32698536337771e-05,0.0748074807480748
0.000399578383610967,2.33284147201423e-05,0.0749074907490749
0.000399504259171479,2.33872586863065e-05,0.075007500750075
0.000399426298484655,2.34446981788982e-05,0.0751075107510751
0.000399346491634683,2.35007232724947e-05,0.0752075207520752
0.000399265980066526,2.35574580469876e-05,0.0753075307530753
0.000399186500761702,2.36193243607594e-05,0.0754075407540754
0.000399107716249296,2.36815182195072e-05,0.0755075507550755
0.000399030296508083,2.37466748722933e-05,0.0756075607560756
0.000398954107542187,2.38176280800776e-05,0.0757075707570757
0.000398881511646294,2.38908592148187e-05,0.0758075807580758
0.000398813144059425,2.39639116886795e-05,0.0759075907590759
0.000398747590382327,2.40392222381352e-05,0.076007600760076
0.000398681773676705,2.41115650310996e-05,0.0761076107610761
0.00039861369889523,2.4182031884045e-05,0.0762076207620762
0.000398547723379831,2.42493969844515e-05,0.0763076307630763
0.000398482874420832,2.43165437215979e-05,0.0764076407640764
0.000398419142092808,2.43834720954844e-05,0.0765076507650765
0.000398357608286982,2.44511002245001e-05,0.0766076607660766
0.000398298585659851,2.4520867322144e-05,0.0767076707670767
0.00039824174666644,2.45898403711628e-05,0.0768076807680768
0.000398187071455558,2.46580243343539e-05,0.0769076907690769
0.000398128515332076,2.47219055464733e-05,0.077007700770077
0.000398068668879535,2.47817172593457e-05,0.0771077107710771
0.000398006921673075,2.48386257319214e-05,0.0772077207720772
0.000397946782415054,2.48918716553298e-05,0.0773077307730773
0.000397888375175668,2.49434550393539e-05,0.0774077407740774
0.000397832106904738,2.49927356824338e-05,0.0775077507750775
0.000397775059473575,2.50416093754341e-05,0.0776077607760776
0.000397715416495989,2.50900959697166e-05,0.0777077707770777
0.000397652646951876,2.51355354025766e-05,0.0778077807780778
0.000397589376164617,2.51790046020937e-05,0.0779077907790779
0.000397528780328715,2.52203249075599e-05,0.078007800780078
0.000397469450007712,2.52657792288122e-05,0.0781078107810781
0.00039741138520178,2.53153278632988e-05,0.0782078207820782
0.000397355092116863,2.53706780154089e-05,0.0783078307830783
0.000397296918129216,2.54267725881697e-05,0.0784078407840784
0.000397240386829677,2.54833882553516e-05,0.0785078507850785
0.000397185905168153,2.55415523174041e-05,0.0786078607860786
0.00039713292227344,2.56020538601552e-05,0.0787078707870787
0.000397078252025356,2.56624412582206e-05,0.0788078807880788
0.000397021973828831,2.57228931729971e-05,0.0789078907890789
0.000396965144761014,2.57819703908137e-05,0.079007900790079
0.000396906335534519,2.58367547834979e-05,0.0791079107910791
0.000396847680154916,2.588972775253e-05,0.0792079207920792
0.000396791928015609,2.59447056944869e-05,0.0793079307930793
0.000396740558032134,2.59969937966099e-05,0.0794079407940794
0.000396692518090139,2.60497285511921e-05,0.0795079507950795
0.000396645321824743,2.61015501498382e-05,0.0796079607960796
0.000396599549884109,2.61538630659484e-05,0.0797079707970797
0.000396554135265409,2.62083000622945e-05,0.0798079807980798
0.000396513082951349,2.62627221700761e-05,0.0799079907990799
0.000396472477289577,2.6317069835896e-05,0.08000800080008
0.000396431975846723,2.63689559509089e-05,0.0801080108010801
0.000396391538920322,2.64204500045789e-05,0.0802080208020802
0.000396354357593354,2.64713981496684e-05,0.0803080308030803
0.00039631570727636,2.65200435538137e-05,0.0804080408040804
0.000396278009817681,2.65666988734265e-05,0.0805080508050805
0.000396239885557906,2.66116221746628e-05,0.0806080608060806
0.000396200500745942,2.66602229134589e-05,0.0807080708070807
0.000396164431087066,2.67051164377384e-05,0.0808080808080808
0.000396129865157711,2.67455980294023e-05,0.0809080908090809
0.000396095934467205,2.67846106311269e-05,0.081008100810081
0.000396059308974239,2.68248143057892e-05,0.0811081108110811
0.000396020420442709,2.68664621562315e-05,0.0812081208120812
0.00039598218203842,2.69096981040963e-05,0.0813081308130813
0.000395944648352316,2.69573162077919e-05,0.0814081408140814
0.000395907164294272,2.70064380410091e-05,0.0815081508150815
0.000395868975518044,2.7050239748472e-05,0.0816081608160816
0.000395828578294022,2.70891084288983e-05,0.0817081708170817
0.000395785178573756,2.71243393739723e-05,0.0818081808180818
0.000395739029459999,2.71562502032473e-05,0.0819081908190819
0.000395690354279069,2.71817342013869e-05,0.082008200820082
0.00039563942598517,2.72089502180752e-05,0.0821082108210821
0.00039559078058111,2.72363796353982e-05,0.0822082208220822
0.000395539524742148,2.72639976391964e-05,0.0823082308230823
0.000395488502154925,2.72888960265482e-05,0.0824082408240824
0.000395440139630665,2.73109556899703e-05,0.0825082508250825
0.000395391404896079,2.73320972348309e-05,0.0826082608260826
0.000395343841383242,2.73560526892896e-05,0.0827082708270827
0.000395295444119399,2.73818493441851e-05,0.0828082808280828
0.000395244873147347,2.7405328369572e-05,0.0829082908290829
0.000395196059007916,2.7431283833986e-05,0.083008300830083
0.000395147517822689,2.74566536877843e-05,0.0831083108310831
0.000395103036211114,2.74793982181154e-05,0.0832083208320832
0.000395062574470726,2.74995372765136e-05,0.0833083308330833
0.000395020484930622,2.75189170256965e-05,0.0834083408340834
0.000394975482224541,2.75373389539384e-05,0.0835083508350835
0.000394930653216714,2.75548378006492e-05,0.0836083608360836
0.000394883402360546,2.75715525241575e-05,0.0837083708370837
0.000394833024937852,2.75864707129226e-05,0.0838083808380838
0.000394782766622469,2.75998603578346e-05,0.0839083908390839
0.00039473141649027,2.76133442960702e-05,0.084008400840084
0.000394678091162016,2.76273245147397e-05,0.0841084108410841
0.000394623217439064,2.7638480898044e-05,0.0842084208420842
0.000394571559612906,2.76515330723849e-05,0.0843084308430843
0.000394522879469265,2.76644959161996e-05,0.0844084408440844
0.000394477921428446,2.76780294824098e-05,0.0845084508450845
0.000394436650750954,2.76944116983167e-05,0.0846084608460846
0.000394399042622802,2.77136078238218e-05,0.0847084708470847
0.000394360124314402,2.77341389437351e-05,0.0848084808480848
0.000394324188651229,2.77528387888064e-05,0.0849084908490849
0.000394284183488723,2.7773047326541e-05,0.085008500850085
0.000394241617519461,2.77953501673825e-05,0.0851085108510851
0.000394196366673248,2.78162882370311e-05,0.0852085208520852
0.000394147840376414,2.78357672425074e-05,0.0853085308530853
0.000394098807873637,2.7854859149266e-05,0.0854085408540854
0.000394047844840155,2.78719659342895e-05,0.0855085508550855
0.000394000038149898,2.78886508811853e-05,0.0856085608560856
0.000393951859249402,2.79068197064129e-05,0.0857085708570857
0.000393904394992599,2.79259910179307e-05,0.0858085808580858
0.000393859238439711,2.79476685454325e-05,0.0859085908590859
0.000393815193554828,2.79711624592117e-05,0.086008600860086
0.000393772180933193,2.79936241097438e-05,0.0861086108610861
0.000393727679470343,2.80175249736027e-05,0.0862086208620862
0.000393681143257955,2.80402198759594e-05,0.0863086308630863
0.000393630671542023,2.8062676563694e-05,0.0864086408640864
0.000393579837541361,2.80851531026184e-05,0.0865086508650865
0.000393526765316208,2.81078132653929e-05,0.0866086608660866
0.000393475216671766,2.81291682107161e-05,0.0867086708670867
0.000393420422353659,2.81477638370409e-05,0.0868086808680868
0.000393365106941045,2.81686770927022e-05,0.0869086908690869
0.000393312074418271,2.81932528978753e-05,0.087008700870087
0.000393257101439198,2.8215873358098e-05,0.0871087108710871
0.000393198044072485,2.82339578155967e-05,0.0872087208720872
0.000393139820456777,2.82485236450541e-05,0.0873087308730873
0.00039307867871238,2.82575112831176e-05,0.0874087408740874
0.000393017710666152,2.82729406405366e-05,0.0875087508750875
0.000392960985817254,2.8292791856166e-05,0.0876087608760876
0.000392905288268806,2.83188813164556e-05,0.0877087708770877
0.000392847655226769,2.83461717752778e-05,0.0878087808780878
0.000392793600366429,2.83749659636215e-05,0.0879087908790879
0.000392742051721988,2.84053730632028e-05,0.088008800880088
0.000392689986946008,2.84370208638686e-05,0.0881088108810881
0.000392638855177155,2.84711103641514e-05,0.0882088208820882
0.000392588567084987,2.85084207239399e-05,0.0883088308830883
0.000392533827357652,2.85502819751891e-05,0.0884088408840884
0.000392482606258272,2.85931655639184e-05,0.0885088508850885
0.000392432606008701,2.86333344988264e-05,0.0886088608860886
0.000392381558607577,2.86761287570293e-05,0.0887088708870887
0.000392329786636991,2.87213250124698e-05,0.0888088808880888
0.000392280203262922,2.87673351677253e-05,0.0889088908890889
0.000392231255127788,2.88152113372327e-05,0.089008900890089
0.000392178545187279,2.88615688886541e-05,0.0891089108910891
0.000392127403492831,2.89043532212622e-05,0.0892089208920892
0.000392078772977164,2.89469737813822e-05,0.0893089308930893
0.000392030762811953,2.89926365402996e-05,0.0894089408940894
0.00039198495116894,2.90416243779856e-05,0.0895089508950895
0.00039194165566742,2.90904682942011e-05,0.0896089608960896
0.000391895456925689,2.91364437097023e-05,0.0897089708970897
0.000391845888440013,2.91779228250312e-05,0.0898089808980898
0.000391798066861449,2.92219528215212e-05,0.0899089908990899
0.000391751927673288,2.92691242727575e-05,0.09000900090009
0.000391703718995921,2.93199880502904e-05,0.0901090109010901
0.000391653465643421,2.93745044513957e-05,0.0902090209020902
0.000391602264395232,2.94297454217897e-05,0.0903090309030903
0.000391551400617785,2.94899194195647e-05,0.0904090409040904
0.000391498348243821,2.95489023442297e-05,0.0905090509050905
0.00039144522142781,2.96011656323654e-05,0.0906090609060906
0.000391388134294182,2.96515529806543e-05,0.0907090709070907
0.000391333409455325,2.97002281615843e-05,0.0908090809080908
0.000391276019590708,2.97499703453437e-05,0.0909090909090909
0.000391216178100965,2.97999904461047e-05,0.091009100910091
0.000391156599639831,2.98491073165244e-05,0.0911091109110911
0.000391093934314637,2.98962837307304e-05,0.0912091209120912
0.000391031680902147,2.99417777541901e-05,0.0913091309130913
0.000390969834439651,2.99856191642048e-05,0.0914091409140914
0.000390908573587943,3.00301255897665e-05,0.0915091509150915
0.000390847888421514,3.00752920682501e-05,0.0916091609160916
0.000390786136252256,3.01189597800097e-05,0.0917091709170917
0.000390725773668092,3.01631833257724e-05,0.0918091809180918
0.000390667197693334,3.02100917485717e-05,0.0919091909190919
0.000390603385960465,3.02562904903025e-05,0.092009200920092
0.00039053964370676,3.03019333980301e-05,0.0921092109210921
0.000390476462250029,3.03466929266062e-05,0.0922092209220922
0.00039041555375737,3.03928420403624e-05,0.0923092309230923
0.000390355156433624,3.04371549166515e-05,0.0924092409240924
0.000390295270278617,3.04796464438656e-05,0.0925092509250925
0.000390231910160833,3.05208873445725e-05,0.0926092609260926
0.000390169105877138,3.05614582665906e-05,0.0927092709270927
0.000390103949224438,3.05989472874317e-05,0.0928092809280928
0.000390038147407122,3.06355628548883e-05,0.0929092909290929
0.000389974355525443,3.06745804194103e-05,0.093009300930093
0.000389911595907011,3.07130272613646e-05,0.0931093109310931
0.000389846295332927,3.07491167716028e-05,0.0932093209320932
0.000389780156044954,3.07832360484983e-05,0.0933093309330933
0.000389715947287772,3.08141642426728e-05,0.0934093409340934
0.000389653500325924,3.08425018529623e-05,0.0935093509350935
0.000389590964033636,3.08686856065756e-05,0.0936093609360936
0.000389530194499564,3.08959611770054e-05,0.0937093709370937
0.000389473062700758,3.09237429532918e-05,0.0938093809380938
0.000389416531401219,3.09568299671122e-05,0.0939093909390939
0.000389361995148924,3.09909393184127e-05,0.094009400940094
0.000389304803796463,3.10215895955857e-05,0.0941094109410941
0.000389246262561288,3.10488651658433e-05,0.0942094209420942
0.00038919143846631,3.10746767091312e-05,0.0943094309430943
0.000389140296771862,3.10990391136696e-05,0.0944094409440944
0.000389091562037276,3.11268953320899e-05,0.0945094509450945
0.000389042539460094,3.11556051527048e-05,0.0946094609460946
0.000388992881643978,3.1185228129428e-05,0.0947094709470947
0.000388940831756391,3.12135012233507e-05,0.0948094809480948
0.000388889893536896,3.12438835091169e-05,0.0949094909490949
0.000388839297750856,3.12780573769565e-05,0.095009500950095
0.000388787714366832,3.13119582905919e-05,0.0951095109510951
0.000388735178124492,3.13480279494681e-05,0.0952095209520952
0.000388684403677485,3.13856608916074e-05,0.0953095309530953
0.000388638051088775,3.14234377550449e-05,0.0954095409540954
0.000388587872178324,3.1462281621484e-05,0.0955095509550955
0.000388533906648424,3.15021776021879e-05,0.0956095609560956
0.000388474869132901,3.15403763040975e-05,0.0957095709570957
0.000388413439545908,3.15755228814426e-05,0.0958095809580958
0.000388350620373734,3.16104064303507e-05,0.0959095909590959
0.000388284471160253,3.16456572266144e-05,0.096009600960096
0.000388219334358656,3.16848584148143e-05,0.0961096109610961
0.000388153031298196,3.17267593682709e-05,0.0962096209620962
0.000388084197207764,3.1768556102981e-05,0.0963096309630963
0.000388015492150152,3.18105017217869e-05,0.0964096409640964
0.000387944663012476,3.18517723992785e-05,0.0965096509650965
0.000387873149007891,3.18923234701068e-05,0.0966096609660966
0.000387804617648534,3.19307107584917e-05,0.0967096709670967
0.000387734597447876,3.19690087165224e-05,0.0968096809680968
0.000387663108257278,3.20072173438547e-05,0.0969096909690969
0.000387588189769251,3.20424681401185e-05,0.097009700970097
0.000387513087657375,3.2075197832006e-05,0.0971097109710971
0.000387438288276573,3.21044535612013e-05,0.0972097209720972
0.000387364675005912,3.21357241887443e-05,0.0973097309730973
0.000387290024509292,3.21650096947243e-05,0.0974097409740974
0.000387218302066956,3.21927170290489e-05,0.0975097509750975
0.000387148410899203,3.22186625680402e-05,0.0976097609760976
0.000387078395661428,3.22386328909806e-05,0.0977097709770977
0.000387009680678221,3.22571491125463e-05,0.0978097809780978
0.000386938930945477,3.22779680748839e-05,0.0979097909790979
0.000386869139033846,3.2303402445049e-05,0.098009800980098
0.000386795555539969,3.232878222427e-05,0.0981098109810981
0.000386722860388041,3.23523654685755e-05,0.0982098209820982
0.000386653936967169,3.23760281178125e-05,0.0983098309830983
0.000386588949049669,3.24005791088262e-05,0.0984098409840984
0.000386521951196704,3.24202615891701e-05,0.0985098509850985
0.000386453270953165,3.2441050774723e-05,0.0986098609860986
0.000386384769370507,3.24586588031499e-05,0.0987098709870987
0.000386316868287201,3.24769765124731e-05,0.0988098809880988
0.000386251706671617,3.24972098640228e-05,0.0989098909890989
0.000386187641835734,3.25186243629154e-05,0.099009900990099
0.000386123562111458,3.25405401050392e-05,0.0991099109910991
0.000386060147402816,3.25610116713831e-05,0.0992099209920992
0.000385998037911711,3.2578957170381e-05,0.0993099309930993
0.000385933556200239,3.2597989523398e-05,0.0994099409940994
0.000385863972726445,3.26177265946861e-05,0.0995099509950995
0.000385792021995082,3.26378110621401e-05,0.0996099609960996
0.000385718771009151,3.26590568257472e-05,0.0997099709970997
0.000385643291724151,3.26790916652266e-05,0.0998099809980998
0.000385566358337691,3.26962232642374e-05,0.0999099909990999
0.000385486923698044,3.2710496288473e-05,0.1000100010001
0.000385406039919647,3.27240943712222e-05,0.1001100110011
0.000385323716928096,3.27370175126572e-05,0.1002100210021
0.000385240495669001,3.27489480932247e-05,0.1003100310031
0.000385157547364197,3.27606305337475e-05,0.1004100410041
0.000385073269027867,3.27735189354282e-05,0.100510051005101
0.000384991690456967,3.27830772958872e-05,0.100610061006101
0.000384908469197872,3.27917622027897e-05,0.100710071007101
0.000384819942701415,3.27989136032137e-05,0.100810081008101
0.000384734642027519,3.2807836724566e-05,0.100910091009101
0.000384650621757088,3.28119608147572e-05,0.101010101010101
0.000384570209445052,3.28109533654973e-05,0.101110111011101
0.000384489623434847,3.28103528661449e-05,0.101210121012101
0.000384407037414687,3.28126010164893e-05,0.101310131013101
0.000384322739227167,3.28173404940809e-05,0.101410141014101
0.000384238599849425,3.28228789832673e-05,0.101510151015102
0.000384154212331466,3.2832238831484e-05,0.101610161016102
0.000384069695780514,3.28472761273879e-05,0.101710171017102
0.000383984400069416,3.28622290557351e-05,0.101810181018102
0.000383898330160969,3.28761100182834e-05,0.101910191019102
0.000383812761495666,3.28881597061618e-05,0.102010201020102
0.000383727689110712,3.28984029335299e-05,0.102110211021102
0.000383641931858848,3.29084873510353e-05,0.102210221022102
0.000383554809835878,3.29160109617847e-05,0.102310231023102
0.000383468819332276,3.2922154913121e-05,0.102410241024102
0.000383382223366524,3.29260159745308e-05,0.102510251025103
0.000383294570323537,3.29263832220587e-05,0.102610261026103
0.00038320550288147,3.29249837112836e-05,0.102710271027103
0.000383114321284933,3.29226015654081e-05,0.102810281028103
0.000383023487084649,3.29210184309552e-05,0.102910291029103
0.000382933650407943,3.29188447229169e-05,0.103010301030103
0.000382846056918612,3.29178769760366e-05,0.103110311031103
0.000382754825694101,3.29175097286809e-05,0.103210321032103
0.000382662825234866,3.29141598359251e-05,0.103310331033103
0.000382573246623972,3.2909916638595e-05,0.103410341034103
0.000382482065027436,3.29073359806493e-05,0.103510351035104
0.000382389315184839,3.29063583081741e-05,0.103610361036104
0.000382296411495348,3.29045965128408e-05,0.103710371037104
0.000382201934596914,3.2899261498522e-05,0.103810381038104
0.000382105973820234,3.28918818090708e-05,0.103910391039104
0.000382009387730215,3.28847849995909e-05,0.104010401040104
0.000381908955467091,3.28743085203983e-05,0.104110411041104
0.000381805734108185,3.28630628067399e-05,0.104210421042104
0.000381703525161336,3.28515689528646e-05,0.104310431043104
0.0003816006164591,3.28394994136241e-05,0.104410441044104
0.000381499027862707,3.28308988744505e-05,0.104510451045105
0.000381399265578187,3.28247052951397e-05,0.104610461046105
0.000381299612475297,3.2820834308135e-05,0.104710471047105
0.000381196976727264,3.28130476687763e-05,0.104810481048105
0.000381096058109475,3.28058416774082e-05,0.104910491049105
0.000380993030299927,3.27981741453605e-05,0.105010501050105
0.000380887923075493,3.27900450726334e-05,0.105110511051105
0.000380780676882689,3.27800152459001e-05,0.105210521052105
0.000380672323984504,3.27716826979609e-05,0.105310531053105
0.000380565276303856,3.27600895881367e-05,0.105410541054105
0.000380457295615996,3.27475386568548e-05,0.105510551055106
0.000380350520889467,3.27362234640321e-05,0.105610561056106
0.00038024571143331,3.27233499505715e-05,0.105710571057106
0.000380141090563715,3.27115434401125e-05,0.105810581058106
0.000380035973413772,3.2700362242821e-05,0.105910591059106
0.00037993331781455,3.26869626721419e-05,0.106010601060106
0.00037982944136552,3.26714290959765e-05,0.106110611061106
0.000379725708837873,3.26582032233804e-05,0.106210621062106
0.000379623509816533,3.26501386670202e-05,0.106310631063106
0.000379518794653701,3.26417416028864e-05,0.106410641064106
0.00037941096781282,3.26308482481913e-05,0.106510651065107
0.000379301160813088,3.26194040222906e-05,0.106610661066107
0.000379193254567276,3.26061334846896e-05,0.106710671067107
0.000379085849564695,3.25895577195099e-05,0.106810681068107
0.000378978930916867,3.25697164294753e-05,0.106910691069107
0.000378870984968676,3.25469917501618e-05,0.107010701070107
0.000378768006787189,3.25213042771545e-05,0.107110711071107
0.000378668353684299,3.24987235193114e-05,0.107210721072107
0.000378572521940524,3.2479328881564e-05,0.107310731073107
0.000378474844033602,3.24548126301325e-05,0.107410741074107
0.000378378367125299,3.24323807563851e-05,0.107510751075108
0.000378286411331327,3.24070257911513e-05,0.107610761076108
0.000378197284335604,3.23820926642174e-05,0.107710771077108
0.000378106420358448,3.23568965086743e-05,0.107810781078108
0.000378017799568754,3.2332047749297e-05,0.107910791079108
0.000377933074580051,3.23065984907395e-05,0.108010801080108
0.000377847466212369,3.22775263853942e-05,0.108110811081108
0.000377762170501271,3.22499480839755e-05,0.108210821082108
0.000377677768094833,3.2223337529265e-05,0.108310831083108
0.000377596680841483,3.21941810561908e-05,0.108410841084108
0.00037751561840212,3.21675258363032e-05,0.108510851085109
0.000377433369852617,3.21407366207122e-05,0.108610861086109
0.000377353106424763,3.21160218572105e-05,0.108710871087109
0.000377269091117043,3.20930837774345e-05,0.108810881088109
0.000377180996384567,3.20706221269024e-05,0.108910891089109
0.000377088856966831,3.20486269798472e-05,0.109010901090109
0.000376998330460419,3.20231975724795e-05,0.109110911091109
0.000376906315112791,3.20006912567704e-05,0.109210921092109
0.000376813217873942,3.19832370752366e-05,0.109310931093109
0.000376721396075674,3.19678672715592e-05,0.109410941094109
0.00037662585217441,3.19504776065645e-05,0.10951095109511
0.000376528099825526,3.19289092607788e-05,0.10961096109611
0.000376430476509462,3.19063830937076e-05,0.10971097109711
0.00037633215343801,3.18849735576125e-05,0.10981098109811
0.000376232505298003,3.1865633510637e-05,0.10991099109911
0.0003761350705685,3.18467351533233e-05,0.11001100110011
0.000376037070079313,3.18285315885136e-05,0.11011101110111
0.00037593722342715,3.18092659836721e-05,0.11021102110211
0.00037583915842151,3.1791340335864e-05,0.11031103110311
0.000375741014011025,3.17732211387831e-05,0.11041104110411
0.000375642229398894,3.17580250330164e-05,0.110511051105111
0.000375544005583563,3.17463227414761e-05,0.110611061106111
0.0003754477569642,3.17343028303823e-05,0.110711071107111
0.000375352560459275,3.17196575959935e-05,0.110811081108111
0.000375254148057383,3.1702823765002e-05,0.110911091109111
0.00037515856445374,3.16869080527441e-05,0.111011101110111
0.000375064856790029,3.16699650402087e-05,0.111111111111111
0.00037497148659689,3.16547093808726e-05,0.111211121112111
0.000374876811186385,3.1641334624353e-05,0.111311131113111
0.000374780577455415,3.16277018020216e-05,0.111411141114111
0.000374686388399664,3.16155875976041e-05,0.111511151115112
0.000374591633584314,3.16025354232632e-05,0.111611161116112
0.0003745001542195,3.15888430471902e-05,0.111711171117112
0.000374408605375521,3.15738950818126e-05,0.111811181118112
0.000374317885319664,3.1556550081995e-05,0.111911191119112
0.000374227075933453,3.15390512354563e-05,0.112011201120112
0.000374136087886189,3.15175622944298e-05,0.112111211121112
0.000374043407522929,3.14940137897064e-05,0.112211221122112
0.000373954697402708,3.14684851263897e-05,0.112311231123112
0.000373863168409833,3.14419887161927e-05,0.112411241124112
0.000373769976877747,3.14187727194151e-05,0.112511251125113
0.000373675455314135,3.13977899844172e-05,0.112611261126113
0.000373582874206824,3.13828916470142e-05,0.112711271127113
0.000373486600773474,3.1368360557139e-05,0.112811281128113
0.000373390014683454,3.13572686903737e-05,0.112911291129113
0.000373295021653482,3.13493530181092e-05,0.113011301130113
0.000373199512491887,3.13402313845145e-05,0.113111311131113
0.000373103015732308,3.13320824604255e-05,0.113211321132113
0.000373004985466336,3.13231394877112e-05,0.113311331133113
0.000372906200854205,3.1308444625348e-05,0.113411341134113
0.000372808875306332,3.12955214839129e-05,0.113511351135114
0.000372710472830121,3.12821665785831e-05,0.113611361136114
0.000372611450003368,3.12733824155595e-05,0.113711371137114
0.000372512784498461,3.12637992412854e-05,0.113811381138114
0.000372411439079488,3.12525187878727e-05,0.113911391139114
0.000372313160673299,3.12434418194551e-05,0.114011401140114
0.000372218390969471,3.12390497380293e-05,0.114111411141114
0.000372124003401649,3.12335658396148e-05,0.114211421142114
0.000372029412358787,3.1229258125918e-05,0.114311431143114
0.000371934508659256,3.12277543962243e-05,0.114411441144114
0.000371843004480454,3.12284740028877e-05,0.114511451145115
0.000371754458132808,3.12318338210662e-05,0.114611461146115
0.00037166806564201,3.12327271258126e-05,0.114711471147115
0.000371583082587581,3.12349951271746e-05,0.114811481148115
0.000371497940723376,3.12357941385972e-05,0.114911491149115
0.000371412808784852,3.12365633732352e-05,0.115011501150115
0.000371329086282612,3.12429306506289e-05,0.115111511151115
0.000371242301730299,3.12475410954869e-05,0.115211521152115
0.000371157035796072,3.12491589696941e-05,0.115311531153115
0.000371071561424007,3.12503649310242e-05,0.115411541154115
0.000370988037433923,3.12499331669573e-05,0.115511551155116
0.000370904175973096,3.12498835389828e-05,0.115611561156116
0.000370822810802745,3.12461465476814e-05,0.115711571157116
0.000370738338917142,3.12408214589575e-05,0.115811581158116
0.000370655072992784,3.12386030857422e-05,0.115911591159116
0.00037057413462353,3.1238037325972e-05,0.116011601160116
0.000370492054809398,3.12398239354647e-05,0.116111611161116
0.000370410883188405,3.12406477608746e-05,0.116211621162116
0.000370327473342749,3.1240369843873e-05,0.116311631163116
0.000370240931967855,3.12390100356497e-05,0.116411641164116
0.000370151288840594,3.12365881872224e-05,0.116511651165117
0.000370062176733263,3.12385633831905e-05,0.116611661166117
0.000369974151479952,3.12455361227341e-05,0.116711671167117
0.000369886687023613,3.12530597334835e-05,0.116811681168117
0.00036980291985611,3.12636900595693e-05,0.116911691169117
0.000369720780488322,3.12739978033043e-05,0.117011701170117
0.000369639817304995,3.12848167158654e-05,0.117111711171117
0.000369562893844129,3.12962212392144e-05,0.117211721172117
0.000369487295451905,3.13084694393352e-05,0.117311731173117
0.000369409831045429,3.13215265764736e-05,0.117411741174117
0.000369334222727609,3.13329956163616e-05,0.117511751175118
0.000369257562295353,3.13483306804569e-05,0.117611761176118
0.000369181472585492,3.13685292924245e-05,0.117711771177118
0.000369105422578097,3.13884102850108e-05,0.117811781178118
0.000369028260902696,3.14055915121682e-05,0.117911791179118
0.000368956841191349,3.14222963102539e-05,0.118011801180118
0.000368886696920668,3.14414130309997e-05,0.118111811181118
0.00036881361963282,3.14585992209546e-05,0.118211821182118
0.000368738934396532,3.14733437114646e-05,0.118311831183118
0.000368662661062993,3.14856762791421e-05,0.118411841184118
0.000368583335604976,3.14956316639137e-05,0.118511851185119
0.000368506302962395,3.15040733933967e-05,0.118611861186119
0.000368430337322729,3.15120982472051e-05,0.118711871187119
0.000368356391544208,3.15191355032878e-05,0.118811881188119
0.000368282053704171,3.15258253630325e-05,0.118911891189119
0.000368206435460757,3.15291355532365e-05,0.119011901190119
0.000368132703082785,3.15310412698681e-05,0.119111911191119
0.000368057844148328,3.15360586646335e-05,0.119211921192119
0.00036798200257877,3.15429023712712e-05,0.119311931193119
0.000367905188299534,3.1551557501389e-05,0.119411941194119
0.000367828016698452,3.15620587943967e-05,0.11951195119512
0.000367750363705414,3.15742127011938e-05,0.11961196119612
0.000367672149915576,3.15877164907915e-05,0.11971197119712
0.000367596740109913,3.1600624743662e-05,0.11981198119812
0.000367521757105347,3.16140491283283e-05,0.11991199119912
0.000367447265418418,3.16300243941556e-05,0.12001200120012
0.000367370714167792,3.16425852508602e-05,0.12011201120112
0.000367296485509472,3.16517416242092e-05,0.12021202120212
0.000367223150155812,3.16621535868628e-05,0.12031203120312
0.000367149705620522,3.16726896196248e-05,0.12041204120412
0.000367076037759003,3.16787293518703e-05,0.120512051205121
0.000367004618047741,3.16867988712002e-05,0.120612061206121
0.000366930483682659,3.16926202401857e-05,0.120712071207121
0.00036685574881831,3.16976078581664e-05,0.120812081208121
0.000366781182689333,3.1701205890967e-05,0.120912091209121
0.000366707092989514,3.17036128508297e-05,0.121012101210121
0.000366634318432654,3.17060346990849e-05,0.121112111211121
0.000366563836691317,3.17066153472475e-05,0.121212121212121
0.00036648976187989,3.17051165803513e-05,0.121312131213121
0.000366412227994163,3.17005458380451e-05,0.121412141214121
0.000366334823141256,3.16919304104792e-05,0.121512151215122
0.000366259636661823,3.16823919012099e-05,0.121612161216122
0.000366181854635879,3.16732256024382e-05,0.121712171217122
0.000366101650761594,3.16602230560718e-05,0.121812181218122
0.000366018965485313,3.16486994254118e-05,0.121912191219122
0.000365933342229153,3.16367291422925e-05,0.122012201220122
0.000365849977048845,3.16253742469181e-05,0.122112211221122
0.000365766864971467,3.16180789251958e-05,0.122212221222122
0.000365681241715306,3.16123568121593e-05,0.122312231223122
0.000365595593645159,3.16073890455405e-05,0.122412241224122
0.000365505618009952,3.16010912473111e-05,0.122512251225123
0.000365416342130047,3.15954386136111e-05,0.122612261226123
0.000365332153124244,3.15920787954325e-05,0.122712271227123
0.000365252554712023,3.15851556838634e-05,0.122812281228123
0.000365174306182517,3.15781978327121e-05,0.122912291229123
0.000365093695358324,3.1573855379433e-05,0.123012301230123
0.000365013531186505,3.15701531277138e-05,0.123112311231123
0.000364934424091921,3.15669521190537e-05,0.123212321232123
0.000364857644552353,3.15630513552643e-05,0.123312331233123
0.000364780919603644,3.15608776470538e-05,0.123412341234123
0.000364704839819464,3.15535575113443e-05,0.123512351235124
0.000364627524297084,3.15453043683366e-05,0.123612361236124
0.000364549260879099,3.15396815115935e-05,0.123712371237124
0.000364472679851688,3.15390512354563e-05,0.123812381238124
0.000364395294850057,3.15438204900049e-05,0.123912391239124
0.000364317001655373,3.15467286930989e-05,0.124012401240124
0.000364236996293245,3.15512795842152e-05,0.124112411241124
0.000364150827128676,3.15579992207445e-05,0.124212421242124
0.000364063715031301,3.15623565625881e-05,0.124312431243124
0.000363975982583469,3.15687982821158e-05,0.124412441244124
0.000363888498275854,3.15753690345494e-05,0.124512451245125
0.000363802120673534,3.15784410101315e-05,0.124612461246125
0.000363712745537594,3.15789869185398e-05,0.124712471247125
0.000363623127224235,3.15777759944122e-05,0.124812481248125
0.000363533161514623,3.15810315938443e-05,0.124912491249125
0.000363440873212792,3.15868231860451e-05,0.125012501250125
0.000363343334264456,3.15927884763289e-05,0.125112511251125
0.000363245725836784,3.16009721400001e-05,0.125212521252125
0.000363148042967065,3.16113592886664e-05,0.125312531253125
0.000363050558609587,3.1621468520159e-05,0.125412541254125
0.000362953942742697,3.16319449993517e-05,0.125512551255126
0.000362858751200569,3.1639825932034e-05,0.125612561256126
0.00036275996162564,3.16488433467101e-05,0.125712571257126
0.000362661221678686,3.1659270197756e-05,0.125812581258126
0.000362559722412733,3.1669622606668e-05,0.125912591259126
0.000362460094123916,3.1682957660808e-05,0.126012601260126
0.00036235980081938,3.16924663932925e-05,0.126112611261126
0.000362259820171428,3.16986748609957e-05,0.126212621262126
0.000362160772530687,3.17004962098984e-05,0.126312631263126
0.000362061541266097,3.17001190369478e-05,0.126412641264126
0.000361962176005889,3.17006252428043e-05,0.126512651265127
0.000361859103531165,3.17006401313689e-05,0.126612661266127
0.000361756125349678,3.16986847865906e-05,0.126712671267127
0.000361652080165276,3.16951214933722e-05,0.126812681268127
0.000361546977903725,3.1689965140106e-05,0.126912691269127
0.000361437428969891,3.16839700728654e-05,0.127012701270127
0.000361323408549613,3.16784762490282e-05,0.127112711271127
0.000361205606472771,3.16728583549103e-05,0.127212721272127
0.000361089005394548,3.16690717354623e-05,0.127312731273127
0.000360968121416443,3.16626895696762e-05,0.127412741274127
0.000360842929724641,3.16549475954946e-05,0.127512751275128
0.000360719708265924,3.16494339202954e-05,0.127612761276128
0.000360596114596881,3.16406844970261e-05,0.127712771277128
0.000360476759162457,3.16279697934283e-05,0.127812781278128
0.000360360168009828,3.16137960253139e-05,0.127912791279128
0.000360246276622457,3.15977413547274e-05,0.128012801280128
0.000360132479528409,3.15817214235509e-05,0.128112811281128
0.000360017367291315,3.15667883465656e-05,0.128212821282128
0.000359896870411928,3.15532398917909e-05,0.128312831283128
0.000359775574521204,3.15428577060942e-05,0.128412841284128
0.000359656179384314,3.15351504714947e-05,0.128512851285129
0.000359538134130053,3.15284804631121e-05,0.128612861286129
0.000359421185655577,3.15209469267678e-05,0.128712871287129
0.000359305319072238,3.15125548252593e-05,0.128812881288129
0.000359190906590531,3.15068227866279e-05,0.128912891289129
0.000359075968051606,3.1500376104475e-05,0.129012901290129
0.000358964612657089,3.14926142791036e-05,0.129112911291129
0.000358852378846218,3.14809665783351e-05,0.129212921292129
0.000358739395652072,3.14677655197263e-05,0.129312931293129
0.000358624586145966,3.14520483197108e-05,0.129412941294129
0.000358507970179265,3.14338447549011e-05,0.12951295129513
0.000358388793405807,3.1415938958455e-05,0.12961296129613
0.000358265145145906,3.13962217383567e-05,0.12971297129713
0.000358139030372573,3.13739983024466e-05,0.12981298129813
0.000358010439159955,3.13526880223005e-05,0.12991299129913
0.00035788339137941,3.13331345748624e-05,0.13001300130013
0.000357756765437251,3.13155116580432e-05,0.13011301130113
0.000357629955871328,3.12963701233101e-05,0.13021302130213
0.000357504114052113,3.127798789762e-05,0.13031303130313
0.00035737927471936,3.12583004544786e-05,0.13041304130413
0.000357256475098943,3.1243352489101e-05,0.130513051305131
0.000357135635786101,3.12315956064443e-05,0.130613061306131
0.000357013744358908,3.12187717211304e-05,0.130713071307131
0.000356892870306398,3.12063845625087e-05,0.130813081308131
0.000356767460251164,3.11900122723688e-05,0.130913091309131
0.000356645658154411,3.11770047633771e-05,0.131013101310131
0.000356523766727132,3.11624091569629e-05,0.131113111311131
0.000356398917468785,3.11480021371962e-05,0.131213121312131
0.000356275755563723,3.1134275021541e-05,0.131313131313131
0.000356151119705838,3.11207414551587e-05,0.131413141314131
0.000356025734464677,3.11061805884988e-05,0.131513151315132
0.000355901897618215,3.10886221882185e-05,0.131613161316132
0.000355776919326962,3.10694062113515e-05,0.131713171317132
0.000355650799590745,3.10485376208672e-05,0.131813181318132
0.00035552603470004,3.10277285839523e-05,0.131913191319132
0.00035539819287087,3.10041503026164e-05,0.132013201320132
0.000355270777842797,3.09777084831914e-05,0.132113211321132
0.000355143496810514,3.09524378856865e-05,0.132213221322132
0.000355012444047174,3.09270630690907e-05,0.132313231323132
0.000354884041421203,3.09038371467182e-05,0.132413241324132
0.000354757435330234,3.08812067609006e-05,0.132513251325133
0.000354631563734234,3.08572513062697e-05,0.132613261326133
0.000354507662371319,3.0839112257999e-05,0.132713271327133
0.000354387215120079,3.08221593196965e-05,0.132813281328133
0.000354270276571112,3.0806442119681e-05,0.132913291329133
0.000354154127107974,3.07967199867339e-05,0.133013301330133
0.000354042627792158,3.0787647981286e-05,0.133113311331133
0.000353932036669482,3.07835387794871e-05,0.133213321332133
0.000353820904601109,3.0778134286004e-05,0.133313331333133
0.000353706546710174,3.07705660100776e-05,0.133413341334133
0.000353591523803606,3.07627843335164e-05,0.133513351335134
0.000353475855732423,3.07505510217879e-05,0.133613361336134
0.000353362157894496,3.07361936301678e-05,0.133713371337134
0.000353248117623029,3.07193449107839e-05,0.133813381338134
0.000353134097202838,3.07027989223889e-05,0.133913391339134
0.000353022161160244,3.06867641029922e-05,0.134013401340134
0.000352905818147747,3.06722528643068e-05,0.134113411341134
0.000352785708367163,3.06581287243391e-05,0.134213421342134
0.000352669628383275,3.06463966558418e-05,0.134313431343134
0.000352551275435227,3.06347191781165e-05,0.134413441344134
0.000352432267397055,3.06212104258935e-05,0.134513451345135
0.000352310351155789,3.06086743831762e-05,0.134613461346135
0.000352186390239305,3.05994485306629e-05,0.134713471347135
0.000352062583169713,3.0592808299065e-05,0.134813481348135
0.000351935927450683,3.05861631044974e-05,0.134913491349135
0.000351806457821797,3.05795228728995e-05,0.135013501350135
0.000351676491912563,3.05717858615154e-05,0.135113511351135
0.000351546962730107,3.05619595098218e-05,0.135213521352135
0.000351415999297208,3.05529619463356e-05,0.135313531353135
0.000351284812538252,3.05447187289228e-05,0.135413541354135
0.000351156876415758,3.05394879336948e-05,0.135513551355136
0.000351024151187525,3.05342769894845e-05,0.135613561356136
0.000350886671593137,3.05290759710412e-05,0.135713571357136
0.000350750427736949,3.05254233472965e-05,0.135813581358136
0.000350615628056714,3.0526242209909e-05,0.135913591359136
0.000350482138556641,3.05278600841162e-05,0.136013601360136
0.000350350301670358,3.05302521555866e-05,0.136113611361136
0.000350217467260409,3.05291057478259e-05,0.136213621362136
0.000350083645252477,3.05244605633859e-05,0.136313631363136
0.000349950999429176,3.05210610426555e-05,0.136413641364136
0.000349817559557163,3.051505604982e-05,0.136513651365137
0.000349682769802523,3.05109915135425e-05,0.136613661366137
0.000349551334903263,3.05030808040754e-05,0.136713671367137
0.000349423264785152,3.0495274313527e-05,0.136813681368137
0.000349298187237778,3.04905249101683e-05,0.136913691369137
0.000349176950900623,3.04876067813072e-05,0.137013701370137
0.000349055625233029,3.04848276111191e-05,0.137113711371137
0.000348937227619718,3.04837457198974e-05,0.137213721372137
0.000348820586839029,3.0485661362296e-05,0.137313731373137
0.000348706536641966,3.04906092777249e-05,0.137413741374137
0.000348591230855514,3.04948375866626e-05,0.137513751375138
0.000348478763792904,3.04990907095876e-05,0.137613761376138
0.000348369716102215,3.04998599442255e-05,0.137713771377138
0.000348261298687663,3.05019740986943e-05,0.137813781378138
0.00034815173486535,3.05067086136607e-05,0.137913791379138
0.000348040042000177,3.05143910341007e-05,0.138013801380138
0.000347927460793054,3.05268228580716e-05,0.138113811381138
0.000347811663689051,3.05393191982372e-05,0.138213821382138
0.00034769487402418,3.05502919578636e-05,0.138313831383138
0.000347579404465239,3.05599197974869e-05,0.138413841384138
0.000347468902673003,3.05685501134452e-05,0.138513851385139
0.000347356892188362,3.05775278257416e-05,0.138613861386139
0.000347246569057092,3.05854931259807e-05,0.138713871387139
0.000347135943194747,3.05921283949533e-05,0.138813881388139
0.000347027183346655,3.06016966808351e-05,0.138913891389139
0.000346916751033669,3.06156024575428e-05,0.139013901390139
0.000346805827403047,3.06316918678836e-05,0.139113911391139
0.000346696010477806,3.06499202466806e-05,0.139213921392139
0.000346587473955943,3.06666101562017e-05,0.139313931393139
0.000346476982089302,3.06817070058472e-05,0.139413941394139
0.000346361959182648,3.06960197322902e-05,0.13951395139514
0.00034624631096274,3.07136724258941e-05,0.13961396139614
0.000346129213604083,3.07332357989271e-05,0.13971397139714
0.000346011232866275,3.07551962064001e-05,0.13981398139814
0.000345894388610632,3.07760300573022e-05,0.13991399139914
0.000345775822262036,3.07994793057323e-05,0.14001400140014
0.000345657990408409,3.08182436673426e-05,0.14011401140114
0.000345540208182757,3.08390278902702e-05,0.14021402140214
0.000345424083533692,3.08665664893093e-05,0.14031403140314
0.000345309140031883,3.08968495187822e-05,0.14041404140414
0.000345195566264065,3.09281548860795e-05,0.140514051405141
0.000345085838669178,3.09567753761681e-05,0.140614061406141
0.000344976250032878,3.09846216691656e-05,0.140714071407141
0.000344867738325002,3.10129989820069e-05,0.140814081408141
0.000344762050452578,3.10465723504941e-05,0.140914091409141
0.000344654853887748,3.10811035402666e-05,0.141014101410141
0.000344544272690667,3.11157141347984e-05,0.141114111411141
0.000344433145585091,3.11478879926826e-05,0.141214121412141
0.000344323790200616,3.11774216388795e-05,0.141314131413141
0.000344213521660118,3.12060669431275e-05,0.141414141414141
0.000344098166245604,3.12331588897074e-05,0.141514151415142
0.000343979426198925,3.12595709321755e-05,0.141614161416142
0.000343860031062035,3.12847968646756e-05,0.141714171417142
0.000343742154543145,3.13087324679445e-05,0.141814181418142
0.000343622739555066,3.13337301114174e-05,0.141914191419142
0.000343502997021838,3.1357238913589e-05,0.142014201420142
0.000343387795454304,3.13815368015883e-05,0.142114211421142
0.000343275224172862,3.1404752798366e-05,0.142214221422142
0.000343166275738208,3.1425412951013e-05,0.142314231423142
0.000343056424073299,3.14427480252357e-05,0.142414241424142
0.000342942383801831,3.14597059261635e-05,0.142514251425143
0.000342827604072597,3.14751749861344e-05,0.142614261426143
0.000342711588605248,3.148865892437e-05,0.142714271427143
0.000342596421777295,3.15017508010906e-05,0.142814281428143
0.000342479830624581,3.15172049724969e-05,0.142914291429143
0.000342359512406246,3.1534674042423e-05,0.143014301430143
0.000342238782275034,3.155229695907e-05,0.143114311431143
0.00034211710424839,3.15707834036788e-05,0.143214321432143
0.00034199198699855,3.15912103046734e-05,0.143314331433143
0.000341867991342483,3.16139002442326e-05,0.143414341434143
0.000341741752498956,3.16352105243787e-05,0.143514351435144
0.000341618828808516,3.16563471062696e-05,0.143614361436144
0.000341497443587266,3.16768633376184e-05,0.143714371437144
0.00034137657946035,3.16972554990309e-05,0.143814381438144
0.000341256598712673,3.17187891052344e-05,0.143914391439144
0.000341137794149454,3.17399604268797e-05,0.144014401440144
0.000341016786101241,3.17617719500849e-05,0.144114411441144
0.000340898309083085,3.17871021013314e-05,0.144214421442144
0.000340782333318115,3.18159211036623e-05,0.144314431443144
0.00034066994069764,3.18439659087301e-05,0.144414441444144
0.000340560282582003,3.18742936035522e-05,0.144514451445145
0.000340452321745419,3.19018669421735e-05,0.144614461446145
0.000340346221960204,3.1928576752833e-05,0.144714471447145
0.000340240325650028,3.19535495821465e-05,0.144814481448145
0.000340134508744698,3.19757581298365e-05,0.144914491449145
0.000340024413902369,3.19943537561613e-05,0.145014501450145
0.000339913207391948,3.20120759289296e-05,0.145114511451145
0.000339801479787192,3.20350983764345e-05,0.145214521452145
0.000339687861354024,3.20590389425008e-05,0.145314531453145
0.000339573319839412,3.20827611453071e-05,0.145414541454145
0.000339458272118771,3.21022351878138e-05,0.145514551455146
0.000339343388170704,3.21170491576602e-05,0.145614561456146
0.000339229630779036,3.21343246781414e-05,0.145714571457146
0.000339115208371734,3.21491386478157e-05,0.145814581458146
0.00033899897950375,3.21637094400705e-05,0.145914591459146
0.000338882070731655,3.21782454927431e-05,0.146014601460146
0.000338765067666235,3.21940222465002e-05,0.146114611461146
0.000338646575759687,3.22112928041839e-05,0.146214621462146
0.000338531686848736,3.22270199297944e-05,0.146314631463146
0.000338420371156685,3.22412234746935e-05,0.146414641464146
0.000338308102606232,3.22546329707952e-05,0.146514651465147
0.000338195963088685,3.22655759534648e-05,0.146614661466147
0.000338081128768592,3.22748166943704e-05,0.146714671467147
0.000337965639358462,3.22816703266031e-05,0.146814681468147
0.000337849499820918,3.22877001334258e-05,0.146914691469147
0.000337732854077432,3.22961369001114e-05,0.147014701470147
0.000337615707090714,3.23069508498751e-05,0.147114711471147
0.000337497761092574,3.23183404848317e-05,0.147214721472147
0.000337380480110153,3.23331346033161e-05,0.147314731473147
0.00033726209738532,3.23485689235326e-05,0.147414741474147
0.000337143828804915,3.23630305342435e-05,0.147514751475148
0.000337026056504944,3.23765392864664e-05,0.147614761476148
0.00033690841820059,3.23889462962779e-05,0.147714771477148
0.000336790725305464,3.24009463561819e-05,0.147814781478148
0.000336673508839496,3.24126387222995e-05,0.147914791479148
0.000336559453679637,3.2424470046918e-05,0.148014801480148
0.000336446430783024,3.24375519980436e-05,0.148114811481148
0.000336336494750472,3.24525843311501e-05,0.148214821482148
0.000336228494211337,3.24668325412262e-05,0.148314831483148
0.000336121367125757,3.24820832375927e-05,0.148414841484148
0.000336009976991658,3.25011007023895e-05,0.148514851485149
0.000335895643914797,3.25211752442486e-05,0.148614861486149
0.000335776501880922,3.25410264598781e-05,0.148714871487149
0.000335659985170255,3.25678057498741e-05,0.148814881488149
0.000335543016844504,3.25983865477106e-05,0.148914891489149
0.00033542413287644,3.26321236888579e-05,0.149014901490149
0.000335303854360485,3.26723869170897e-05,0.149114911491149
0.000335184345079082,3.27195236287439e-05,0.149214921492149
0.000335064349442926,3.276852635465e-05,0.149314931493149
0.000334944155294613,3.28159707602627e-05,0.149414941494149
0.000334821787438177,3.28573605450654e-05,0.14951495149515
0.000334697151580378,3.28960456016417e-05,0.14961496149615
0.000334572758899912,3.2931236844336e-05,0.14971497149715
0.000334451021319613,3.29661700212186e-05,0.14981498149815
0.000334332474822206,3.30023587874058e-05,0.14991499149915
0.000334215392351942,3.30384135578897e-05,0.15001500150015
0.000334098816087706,3.30709596260993e-05,0.15011501150115
0.000333981679026583,3.30968207973617e-05,0.15021502150215
0.00033386217967086,3.31226025636927e-05,0.15031503150315
0.000333745464448124,3.31458235232679e-05,0.15041504150415
0.000333630064368347,3.31640816790217e-05,0.150515051505151
0.000333515398783626,3.31799676143227e-05,0.150615061506151
0.000333398400681004,3.31980967369985e-05,0.150715071507151
0.000333279422419703,3.32197295993232e-05,0.150815081508151
0.000333161888334268,3.32433674344007e-05,0.150915091509151
0.000333044254992797,3.32653328046712e-05,0.151015101510151
0.000332925812714309,3.32844495254171e-05,0.151115111511151
0.000332806809638935,3.33029310072283e-05,0.151215121512151
0.000332688526170137,3.33244844646217e-05,0.151315131513151
0.000332572064050329,3.33470155944903e-05,0.151415141514151
0.0003324569915157,3.33722911549648e-05,0.151515151515152
0.000332344613783531,3.33943706695767e-05,0.151615161516152
0.00033223101520164,3.3418852181426e-05,0.151715171517152
0.000332120324822842,3.34480930220568e-05,0.151815181518152
0.00033201040864148,3.34780981347003e-05,0.151915191519152
0.000331903648803429,3.35119841597712e-05,0.152015201520152
0.000331795985735036,3.35455376772407e-05,0.152115211521152
0.000331686734569393,3.35804212259766e-05,0.152215221522152
0.000331574585126251,3.361368193788e-05,0.152315231523152
0.000331462713600111,3.36485059330464e-05,0.152415241524152
0.000331350827185578,3.36826599496962e-05,0.152515251525153
0.000331242126891141,3.37211613825946e-05,0.152615261526153
0.000331134210719734,3.37590027625712e-05,0.152715271527153
0.000331028656843013,3.37978764056228e-05,0.152815281528153
0.00033092127665442,3.38366954580746e-05,0.152915291529153
0.000330814740142512,3.38783184945296e-05,0.153015301530153
0.000330709250782244,3.39199415311568e-05,0.153115311531153
0.000330605235374712,3.39595893716438e-05,0.153215321532153
0.00033050253014743,3.40029543524145e-05,0.153315331533153
0.000330402648755598,3.40467113945281e-05,0.153415341534153
0.000330305482017502,3.40890838146034e-05,0.153515351535154
0.000330207997660025,3.41322006549851e-05,0.153615361536154
0.000330108860688758,3.41762356142725e-05,0.153715371537154
0.000330008805598758,3.42190695750273e-05,0.153815381538154
0.000329907837352907,3.42607124626721e-05,0.153915391539154
0.0003298079361098,3.43012684964699e-05,0.154015401540154
0.000329708417002699,3.43421570380413e-05,0.154115411541154
0.000329609900381889,3.43815914780658e-05,0.154215421542154
0.000329512212549371,3.442104576928e-05,0.154315431543154
0.000329416157479368,3.44618797199072e-05,0.154415441544154
0.000329320370400771,3.45026789309524e-05,0.154515451545155
0.000329223064704174,3.45400786214393e-05,0.154615461546155
0.0003291251783595,3.45773592044431e-05,0.154715471547155
0.000329028721302387,3.46183668533255e-05,0.154815481548155
0.000328933236954864,3.46548930902559e-05,0.154915491549155
0.000328835425052239,3.46898858207079e-05,0.155015501550155
0.000328739454349878,3.47231911979605e-05,0.155115511551155
0.000328645870756276,3.47586057667123e-05,0.155215521552155
0.000328553071285618,3.47911667233143e-05,0.155315531553155
0.000328455408267088,3.48196532178717e-05,0.155415541554155
0.000328356752687863,3.48475392130767e-05,0.155515551555156
0.000328255263347505,3.48747254529802e-05,0.155615561556156
0.000328151158609534,3.48988794196813e-05,0.155715571557156
0.000328049133286449,3.49239217283313e-05,0.155815581558156
0.000327946462798749,3.49490335161456e-05,0.155915591559156
0.000327842482130885,3.49756986618003e-05,0.156015601560156
0.000327735325268522,3.50003290575732e-05,0.156115611561156
0.000327629091487603,3.50295947123634e-05,0.156215621562156
0.000327522882520757,3.50616693141265e-05,0.156315631563156
0.000327417948994578,3.50950689845307e-05,0.156415641564156
0.000327314682970409,3.51274115777004e-05,0.156515651565157
0.000327210111728874,3.51597343196804e-05,0.156615661566157
0.00032710815588504,3.51959925652041e-05,0.156715671567157
0.000327009500305729,3.52349505761567e-05,0.156815681568157
0.000326915872046864,3.5275829191961e-05,0.156915691569157
0.000326819449729332,3.53157599124192e-05,0.157015701570157
0.000326722287954033,3.53524002938632e-05,0.157115711571157
0.00032662699715587,3.53906436609498e-05,0.157215721572157
0.000326533021500667,3.54284155615899e-05,0.157315731573157
0.000326435730692462,3.546799888571e-05,0.157415741574157
0.000326339740138912,3.55123514643786e-05,0.157515751575158
0.00032624169002175,3.5555800812706e-05,0.157615761576158
0.00032614168455981,3.56005851554415e-05,0.157715771577158
0.000326039133179507,3.56478459372042e-05,0.157815781578158
0.000325937504880648,3.57008486831931e-05,0.157915791579158
0.000325837241352897,3.57573154662793e-05,0.158015801580158
0.000325736228441783,3.58125961392251e-05,0.158115811581158
0.000325637319759544,3.5869018256962e-05,0.158215821582158
0.000325538118271824,3.59250433505585e-05,0.158315831583158
0.000325437050769852,3.5980418316828e-05,0.158415841584158
0.000325335303363683,3.60347312428935e-05,0.158515851585159
0.0003252306576801,3.60898828829335e-05,0.158615861586159
0.00032512332215677,3.61460767118155e-05,0.158715871587159
0.000325012428303019,3.62041564063114e-05,0.158815881588159
0.00032490152948647,3.62618192251327e-05,0.158915891589159
0.00032479203018061,3.63229212670641e-05,0.159015901590159
0.000324683920459845,3.63874277925232e-05,0.159115911591159
0.000324577185435781,3.64553139873507e-05,0.159215921592159
0.000324469527330186,3.65221480679133e-05,0.159315931593159
0.000324360415123044,3.65852798965847e-05,0.159415941594159
0.000324250861226326,3.66483174321044e-05,0.15951595159516
0.000324140870602916,3.67112656370979e-05,0.15961596159616
0.000324028696345786,3.67709086146847e-05,0.15971597159716
0.000323919202002724,3.68266260144949e-05,0.15981598159816
0.000323810591038727,3.68792317359991e-05,0.15991599159916
0.000323701811339445,3.69312468839179e-05,0.16001600160016
0.000323591627166676,3.69843339976357e-05,0.16011601160116
0.00032348070353614,3.70376543630058e-05,0.16021602160216
0.000323369278662373,3.70894015195179e-05,0.16031603160316
0.000323258002672701,3.71404588463235e-05,0.16041604160416
0.000323147366884762,3.71864243364019e-05,0.160516051605161
0.000323038517706229,3.7231759550171e-05,0.160616061606161
0.000322928780185747,3.72782759114552e-05,0.160716071607161
0.000322817593526602,3.73229014443279e-05,0.160816081608161
0.000322706927961792,3.73710505680395e-05,0.160916091609161
0.000322593235086662,3.74185495644242e-05,0.161016101610161
0.000322478202254414,3.7466247072879e-05,0.161116111611161
0.00032236514958093,3.75148924770243e-05,0.161216121612161
0.00032225276688605,3.75646545119735e-05,0.161316131613161
0.000322140756401409,3.76142428488397e-05,0.161416141614161
0.000322028259561929,3.76622976792276e-05,0.161516151615162
0.000321914030703986,3.77090373667414e-05,0.161616161616162
0.000321798844024844,3.77597770739936e-05,0.161716171617162
0.000321684649906484,3.78140056325024e-05,0.161816181618162
0.000321570649337482,3.78698669536109e-05,0.161916191619162
0.000321454187217673,3.79242692102027e-05,0.162016201620162
0.000321335938488544,3.79774704682618e-05,0.162116211621162
0.000321217913085473,3.80309099409429e-05,0.162216221622162
0.000321100493144551,3.80886174251135e-05,0.162316231623162
0.000320984011173639,3.81509303911724e-05,0.162416241624162
0.000320868516800625,3.82143302114226e-05,0.162516251625163
0.00032075065020733,3.82782064607446e-05,0.162616261626163
0.000320632545399499,3.83436509561271e-05,0.162716271627163
0.000320517289241106,3.8414643866291e-05,0.162816281628163
0.000320403452444593,3.84856417392523e-05,0.162916291629163
0.000320293992841199,3.85566396122137e-05,0.163016301630163
0.00032018492529932,3.86284761989772e-05,0.163116311631163
0.000320077564961916,3.87022730934887e-05,0.163216321632163
0.000319970472616005,3.87768541108582e-05,0.163316331633163
0.000319862705328694,3.88499214731114e-05,0.163416341634163
0.00031975335490693,3.89223486336325e-05,0.163516351635164
0.000319645776206266,3.89942249229478e-05,0.163616361636164
0.000319537800481204,3.90661905426173e-05,0.163716371637164
0.000319425958731848,3.91347566417286e-05,0.163816381638164
0.000319317104590518,3.92042160454141e-05,0.163916391639164
0.000319210647483542,3.92775315478841e-05,0.164016401640164
0.000319106845476559,3.93540480588421e-05,0.164116411641164
0.000319003897071943,3.94346241434522e-05,0.164216421642164
0.000318896214152275,3.95170761679092e-05,0.164316431643164
0.000318790109404348,3.96024314326628e-05,0.164416441644164
0.000318687285069754,3.96857916500864e-05,0.164516451645165
0.000318585706398956,3.97720551079787e-05,0.164616461646165
0.000318485403168825,3.98593855687003e-05,0.164716471647165
0.000318381879078844,3.99470783141524e-05,0.164816481648165
0.000318279967900273,4.00395154999936e-05,0.164916491649165
0.000318180816040614,4.01295159493594e-05,0.165016501650165
0.000318083932182316,4.02205089592485e-05,0.165116511651165
0.000317989341139455,4.03134324999285e-05,0.165216521652165
0.00031789810495206,4.04054230336547e-05,0.165316531653165
0.000317803901007916,4.0498371388322e-05,0.165416541654165
0.000317708362069536,4.05913644083385e-05,0.165516551655166
0.000317611637020929,4.06827147401606e-05,0.165616561656166
0.000317516246966645,4.07758814584322e-05,0.165716571657166
0.000317418980972514,4.08688893668411e-05,0.165816581658166
0.000317323005307355,4.0962636732931e-05,0.165916591659166
0.000317231024699396,4.10562451406923e-05,0.166016601660166
0.000317140269903957,4.11508907743261e-05,0.166116611661166
0.00031704903867936,4.12450996812676e-05,0.166216621662166
0.000316956929038495,4.13380281847451e-05,0.166316631663166
0.000316865970768102,4.14276762749754e-05,0.166416641664166
0.00031677289834324,4.1514823111847e-05,0.166516651665167
0.000316681304833998,4.16024960061093e-05,0.166616661666167
0.000316589507849717,4.16881639274466e-05,0.166716671667167
0.000316499418070083,4.17744224225415e-05,0.166816681668167
0.00031640765582547,4.18582838833684e-05,0.166916691669167
0.000316312603241843,4.19403388833407e-05,0.167016701670167
0.00031621476652523,4.20230092712299e-05,0.167116711671167
0.000316118895078904,4.21053570767683e-05,0.167216721672167
0.000316023375991714,4.21876899939143e-05,0.167316731673167
0.000315929712993181,4.22692040484479e-05,0.167416741674167
0.000315836099622708,4.23537751901712e-05,0.167516751675168
0.000315745712074797,4.24411999442166e-05,0.167616761676168
0.000315655845621306,4.25308926996239e-05,0.167716771677168
0.000315564604471114,4.26217566766071e-05,0.167816781678168
0.000315474450174941,4.27105064992936e-05,0.167916791679168
0.000315382176761502,4.27985962690582e-05,0.168016801680168
0.000315285282977696,4.28862691631483e-05,0.168116811681168
0.000315189188205227,4.29704780201412e-05,0.168216821682168
0.000315093818002132,4.30509647742251e-05,0.168316831683168
0.000314999668648846,4.3134141368143e-05,0.168416841684168
0.000314901067660393,4.32150499605267e-05,0.168516851685169
0.000314804387277136,4.32962215815196e-05,0.168616861686169
0.000314708987297256,4.33782517676768e-05,0.168716871687169
0.000314615547624867,4.34618204229377e-05,0.168816881688169
0.00031452275807989,4.35472650182175e-05,0.168916891689169
0.000314427770012715,4.36302530254879e-05,0.169016901690169
0.000314333630585024,4.37109779941938e-05,0.169116911691169
0.000314238131349024,4.37921496151868e-05,0.169216921692169
0.00031414469167672,4.38783584823071e-05,0.169316931693169
0.000314051812801217,4.39663936611276e-05,0.169416941694169
0.000313957762703966,4.40522402433454e-05,0.16951695169517
0.000313863131958639,4.41360074108486e-05,0.16961696169617
0.000313767320066055,4.42162857272674e-05,0.16971697169717
0.00031367121536799,4.42968915886622e-05,0.16981698169817
0.000313574812901735,4.43765148147844e-05,0.16991699169917
0.000313481035758688,4.44565598793787e-05,0.17001700170017
0.000313389769794508,4.45431657706394e-05,0.17011701170117
0.000313298548495506,4.46352307463274e-05,0.17021702170217
0.00031320866219074,4.47338912884363e-05,0.17031703170317
0.000313118011614219,4.4833092776156e-05,0.17041704170417
0.000313026080634321,4.49330734241085e-05,0.170517051705171
0.000312932735255255,4.50338729346735e-05,0.170617061706171
0.000312837156614409,4.51337841032895e-05,0.170717071707171
0.000312742853414144,4.52323702032645e-05,0.170817081708171
0.000312649825654545,4.53296361973957e-05,0.170917091709171
0.000312556475312682,4.5424132947106e-05,0.171017101710171
0.000312459502123944,4.55173195163952e-05,0.171117111711171
0.000312361347787864,4.56074241845075e-05,0.171217121712171
0.000312263883281577,4.56987695535321e-05,0.171317131713171
0.00031216699942328,4.57941248682344e-05,0.171417141714171
0.000312069792982804,4.58911278337564e-05,0.171517151715172
0.00031197684462805,4.5992205261323e-05,0.171617161716172
0.000311883211406302,4.60918136989501e-05,0.171717171717172
0.000311786248143159,4.6192047449917e-05,0.171817181718172
0.000311687269981669,4.62936807114868e-05,0.171917191719172
0.000311587914647056,4.63945844409704e-05,0.172017201720172
0.00031149101093757,4.64994534507824e-05,0.172117211721172
0.000311396350415457,4.66076872415705e-05,0.172217221722172
0.000311298801541441,4.67139954645372e-05,0.172317231723172
0.000311202930095201,4.68218421566076e-05,0.172417241724172
0.000311103733570279,4.69305176370574e-05,0.172517251725173
0.000311004899330087,4.7037009483702e-05,0.172617261726173
0.000310903400064135,4.71430894176416e-05,0.172717271727173
0.000310802501297535,4.72488318810102e-05,0.172817281728173
0.000310703453656708,4.73559688921843e-05,0.172917291729173
0.000310605145473735,4.74640984640537e-05,0.173017301730173
0.000310506549448165,4.75767987785736e-05,0.173117311731173
0.000310411685451099,4.76889184447587e-05,0.173217321732173
0.000310317402102024,4.78003036162324e-05,0.173317331733173
0.000310225163428253,4.79121503282134e-05,0.173417341734173
0.000310133664212249,4.80238034910938e-05,0.173517351735174
0.000310044279150714,4.81360075250078e-05,0.173617361736174
0.000309955588881769,4.82466532386282e-05,0.173717371737174
0.000309863672790177,4.83553039049187e-05,0.173817381738174
0.00030977201972728,4.84638801292474e-05,0.173917391739174
0.000309677503126466,4.8570674707053e-05,0.174017401740174
0.000309583641615776,4.86781690399878e-05,0.174117411741174
0.000309487278851986,4.87848097709002e-05,0.174217421742174
0.000309391571178234,4.88909939235863e-05,0.174317431743174
0.000309294558287031,4.89952574714207e-05,0.174417441744174
0.000309199932504587,4.90980421035486e-05,0.174517451745175
0.000309107773235662,4.91995364066175e-05,0.174617461746175
0.000309014244232832,4.93022118570293e-05,0.174717471747175
0.000308922050224238,4.94097161157313e-05,0.174817481748175
0.00030882980658767,4.95180392370456e-05,0.174917491749175
0.000308735617531918,4.96281291164907e-05,0.175017501750175
0.000308641200187225,4.97348939175116e-05,0.175117511751175
0.000308547666221598,4.98363038528517e-05,0.175217521752175
0.00030845786428456,4.99343738213752e-05,0.175317531753175
0.000308366300552104,5.00308060645017e-05,0.175417541754175
0.000308276349730884,5.01286179670413e-05,0.175517551755176
0.000308187019260208,5.02205588726208e-05,0.175617561756176
0.000308099187556341,5.03136412229915e-05,0.175717571757176
0.000308012715660697,5.04086541041531e-05,0.175817581758176
0.000307925643265787,5.05036322457326e-05,0.175917591759176
0.000307839245812192,5.05977021941733e-05,0.176017601760176
0.000307752108900829,5.06926406333732e-05,0.176117611761176
0.000307664674221275,5.07875989237628e-05,0.176217621762176
0.000307577055917957,5.08856986688989e-05,0.176317631763176
0.000307490196923595,5.09821408376203e-05,0.176417641764176
0.000307402821797697,5.10795557158472e-05,0.176517651765177
0.000307314265524369,5.11760524755128e-05,0.176617661766177
0.00030722331221686,5.12705244110635e-05,0.176717671767177
0.000307134363882017,5.13658946141582e-05,0.176817681768177
0.000307049966438463,5.14613094824298e-05,0.176917691769177
0.000306966050386864,5.15553000259392e-05,0.177017701770177
0.000306882620690018,5.16478811332508e-05,0.177117711771177
0.000306801007379449,5.17388791061094e-05,0.177217721772177
0.000306721905247662,5.18336785866363e-05,0.177317731773177
0.000306647939617951,5.19271529986943e-05,0.177417741774177
0.00030657792438009,5.20202452746598e-05,0.177517751775178
0.000306509581607208,5.21124938741978e-05,0.177617761776178
0.000306437735094764,5.22048913576594e-05,0.177717771777178
0.000306366255829847,5.22958893305181e-05,0.177817781778178
0.000306295873344544,5.23907880671661e-05,0.177917791779178
0.000306225505747634,5.24834485792369e-05,0.178017801780178
0.0003061531034011,5.25761884962391e-05,0.178117811781178
0.000306076661332276,5.26703378496113e-05,0.178217821782178
0.000306001455001567,5.2762020689379e-05,0.178317831783178
0.00030592516677955,5.28514901185568e-05,0.178417841784178
0.000305847265646295,5.29428503759737e-05,0.178517851785179
0.000305770183375739,5.30305778610079e-05,0.178617861786179
0.000305694386471359,5.31180572058252e-05,0.178717871787179
0.000305618053584165,5.32057747652646e-05,0.178817881788179
0.000305540802578237,5.3295100273144e-05,0.178917891789179
0.000305462559011528,5.33865498610873e-05,0.179017901790179
0.000305387729853855,5.34772748797418e-05,0.179117911791179
0.000305314692268473,5.35715830428045e-05,0.179217921792179
0.00030523894995495,5.36641045963745e-05,0.179317931793179
0.000305164398714365,5.37525020599255e-05,0.179417941794179
0.00030508910305313,5.38405223503537e-05,0.17951795179518
0.000305014353300389,5.39304384318185e-05,0.17961796179618
0.000304938104780838,5.40168755879659e-05,0.17971797179718
0.00030485819867483,5.41011042961486e-05,0.17981798179818
0.000304782104002258,5.41804595308641e-05,0.17991799179918
0.000304705180541393,5.42584797715158e-05,0.18001800180018
0.000304624465498282,5.43330210865057e-05,0.18011801180118
0.000304537973751448,5.44049172270109e-05,0.18021802180218
0.000304456087486676,5.44731309669867e-05,0.18031803180318
0.000304376067236155,5.45404315510262e-05,0.18041804180418
0.000304298225656556,5.46084765557165e-05,0.180518051805181
0.000304223436201349,5.4677935959402e-05,0.180618061806181
0.00030415055246286,5.47452960971832e-05,0.180718071807181
0.000304079162528383,5.48097232177109e-05,0.180818081808181
0.000304008933889974,5.48778476271604e-05,0.180918091809181
0.000303938184157229,5.49470092626545e-05,0.181018101810181
0.000303865910843601,5.50186523003175e-05,0.181118111811181
0.000303793503534356,5.50878089730141e-05,0.181218121812181
0.000303722138413867,5.51570847530217e-05,0.181318131813181
0.000303649006535161,5.52233679622065e-05,0.181418141814181
0.000303578504942547,5.52936263774868e-05,0.181518151815182
0.000303509323455863,5.5361944336209e-05,0.181618161816182
0.000303441045199434,5.54313590748896e-05,0.181718171817182
0.000303373650322071,5.55018557046197e-05,0.181818181818182
0.000303310185985454,5.5572168710672e-05,0.181918191819182
0.000303250880478524,5.56410077639874e-05,0.182018201820182
0.000303195743726877,5.57090229917208e-05,0.182118211821182
0.000303140075955213,5.57737826201943e-05,0.182218221822182
0.000303084507439671,5.5838492620521e-05,0.182318231823182
0.000303024646098738,5.59034606868318e-05,0.182418241824182
0.000302966898912188,5.59729895698538e-05,0.182518251825183
0.000302907985466773,5.60416946274659e-05,0.182618261826183
0.000302850074507735,5.61139679409216e-05,0.182718271827183
0.000302793716906365,5.61856010528175e-05,0.182818281828183
0.000302738386605358,5.62571894995364e-05,0.182918291829183
0.000302682024041191,5.63276613152793e-05,0.183018301830183
0.000302628812857451,5.63997956704064e-05,0.183118311831183
0.000302574901918409,5.64719598023183e-05,0.183218321832183
0.00030252323912954,5.65473100543257e-05,0.183318331833183
0.000302469764917191,5.66240052261641e-05,0.183418341834183
0.000302416578547524,5.67024224911284e-05,0.183518351835184
0.00030235883136106,5.67801797029986e-05,0.183618361836184
0.000302304131336104,5.68593165744541e-05,0.183718371837184
0.000302250895338377,5.6938751214101e-05,0.183818381838184
0.000302196339234806,5.70190890840892e-05,0.183918391839184
0.000302140095777949,5.70947023647059e-05,0.184018401840184
0.000302084467708752,5.71686134035587e-05,0.184118411841184
0.000302024239120291,5.72411150060416e-05,0.184218421842184
0.000301965077534659,5.73143957689295e-05,0.184318431843184
0.000301904154153608,5.73850660969147e-05,0.184418441844184
0.000301842352356289,5.74554386565364e-05,0.184518451845185
0.000301782441387296,5.75235134380113e-05,0.184618461846185
0.000301722163170861,5.75891365942743e-05,0.184718471847185
0.000301661492892824,5.76533701655292e-05,0.184818481848185
0.000301601462816519,5.77200950643758e-05,0.184918491849185
0.000301540033229526,5.77825866914873e-05,0.185018501850185
0.000301478231432207,5.78413214759354e-05,0.185118511851185
0.000301416796882416,5.78962299385559e-05,0.185218521852185
0.000301357193607209,5.79521805900185e-05,0.185318531853185
0.000301297759067373,5.80098831112194e-05,0.185418541854185
0.000301238215345821,5.8071670020232e-05,0.185518551855186
0.000301176537618611,5.81338638789799e-05,0.185618561856186
0.000301113902070287,5.81958344116703e-05,0.185718571857186
0.000301056675978158,5.8255442649675e-05,0.185818581858186
0.000300999931278071,5.8316931790324e-05,0.185918591859186
0.000300941241158886,5.83769916434133e-05,0.186018601860186
0.000300883166427273,5.84358107955902e-05,0.186118611861186
0.000300825831153514,5.84961833052632e-05,0.186218621862186
0.000300766118696677,5.85575434130063e-05,0.186318631863186
0.000300705547674761,5.86146106954449e-05,0.186418641864186
0.00030064368136099,5.86692263526714e-05,0.186518651865187
0.000300583487512197,5.87236732744403e-05,0.186618661866187
0.000300525318487347,5.87794601534148e-05,0.186718671867187
0.000300468553935983,5.88389343957161e-05,0.186818681868187
0.000300412945717975,5.89038677222725e-05,0.186918691869187
0.000300357982664497,5.89734958614157e-05,0.187018701870187
0.000300304811183222,5.90454168159081e-05,0.187118711871187
0.000300252835737683,5.91186082482697e-05,0.187218721872187
0.00030019748062269,5.91898393730556e-05,0.187318731873187
0.000300138507623619,5.92623310499435e-05,0.187418741874187
0.000300076556942205,5.93354728543306e-05,0.187518751875188
0.000300012606250835,5.94084856256396e-05,0.187618761876188
0.000299945816835535,5.94806844971336e-05,0.187718771877188
0.000299877156443187,5.95516327421204e-05,0.187818781878188
0.00029980956801655,5.96192410199463e-05,0.187918791879188
0.000299744912606996,5.96840006484198e-05,0.188018801880188
0.00029968015794132,5.97467999693175e-05,0.188118811881188
0.00029961705092655,5.98085372501834e-05,0.188218821882188
0.000299553750362507,5.98693415239233e-05,0.188318831883188
0.000299493491997175,5.99287760636729e-05,0.188418841884188
0.000299437511568928,5.99886076279072e-05,0.188518851885189
0.000299381754466824,6.00473523379503e-05,0.188618861886189
0.000299328617725132,6.01078340295115e-05,0.188718871887189
0.000299276309771733,6.01661320870953e-05,0.188818881888189
0.000299223540277568,6.02208271492532e-05,0.188918891889189
0.000299170140507353,6.02728224459822e-05,0.189018901890189
0.000299112631535425,6.0321353705614e-05,0.189118911891189
0.000299051986071462,6.03679693228472e-05,0.189218921892189
0.000298990149534475,6.04139894036976e-05,0.189318931893189
0.000298924938290917,6.046064968628e-05,0.189418941894189
0.000298856387080284,6.05079402448273e-05,0.18951895189519
0.000298786237846719,6.05571365201784e-05,0.18961896189619
0.000298717081174023,6.06056280774306e-05,0.18971897189719
0.00029864830663716,6.06544670308487e-05,0.18981898189819
0.000298580370814272,6.07053010314247e-05,0.18991899189919
0.000298516023098504,6.07603335641536e-05,0.19001900190019
0.000298449973141057,6.081718248316e-05,0.19011901190119
0.000298381878508393,6.08759172676081e-05,0.19021902190219
0.000298312587839907,6.09350887789206e-05,0.19031903190319
0.000298239371593558,6.09953719582395e-05,0.19041904190419
0.000298162601979671,6.10577395150703e-05,0.190519051905191
0.000298084978763419,6.11230996428962e-05,0.190619061906191
0.000298003896472866,6.1191000726116e-05,0.190719071907191
0.000297922312939082,6.12588621071284e-05,0.190819081908191
0.000297838049491231,6.13266738599942e-05,0.190919091909191
0.000297750644588461,6.13937064526271e-05,0.191019101910191
0.000297660172672821,6.14604710538533e-05,0.191119111911191
0.00029756570073727,6.15248386208116e-05,0.191219121912191
0.000297469129535643,6.15900498643696e-05,0.191319131913191
0.000297374801521477,6.16498566144445e-05,0.191419141914191
0.000297281153411336,6.1707499582076e-05,0.191519151915192
0.000297186403558783,6.1761837322301e-05,0.191619161916192
0.000297089733101035,6.18190038606886e-05,0.191719171917192
0.000296992670581857,6.18765872747507e-05,0.191819181918192
0.000296891002580619,6.19329796157029e-05,0.191919191919192
0.000296787801072903,6.19882801398385e-05,0.192019201920192
0.000296683423380727,6.20467568584749e-05,0.192119211921192
0.000296577591587005,6.21050301022435e-05,0.192219221922192
0.000296470856562941,6.21605589154063e-05,0.192319231923192
0.000296363555779192,6.22151497586455e-05,0.192419241924192
0.000296256086260159,6.22652790411226e-05,0.192519251925193
0.000296152532393393,6.23148524894243e-05,0.192619261926193
0.000296054447536649,6.23678601982107e-05,0.192719271927193
0.000295953608323619,6.24182723604868e-05,0.192819281928193
0.000295851697144961,6.24641683712287e-05,0.192919291929193
0.000295751994414096,6.25122629041683e-05,0.193019301930193
0.000295651998877751,6.25623723354556e-05,0.193119311931193
0.000295551561651831,6.26133055921527e-05,0.193219321932193
0.000295453059919499,6.26627351191562e-05,0.193319331933193
0.000295355034616324,6.27148247092089e-05,0.193419341934193
0.000295257386486273,6.27634552249619e-05,0.193519351935194
0.000295158949270394,6.28110088121185e-05,0.193619361936194
0.000295059722968687,6.28574953964458e-05,0.193719371937194
0.00029495873487156,6.29002648408337e-05,0.193819381938194
0.000294858535860262,6.29408010232696e-05,0.193919391939194
0.000294756312024934,6.29793123817629e-05,0.194019401940194
0.000294652078254057,6.30158237301288e-05,0.194119411941194
0.000294549219179881,6.30517792446636e-05,0.194219421942194
0.000294447714951131,6.30871938134154e-05,0.194319431943194
0.000294345987396238,6.31183304452551e-05,0.194419441944194
0.00029424356504884,6.31476010628428e-05,0.194519451945195
0.000294139653860141,6.31829064500507e-05,0.194619461946195
0.000294032496997778,6.32162316783209e-05,0.194719471947195
0.000293924739636147,6.32462417537618e-05,0.194819481948195
0.000293818699404587,6.32779888103766e-05,0.194919491949195
0.000293711750979975,6.33045348487203e-05,0.195019501950195
0.000293606976263486,6.33310213331502e-05,0.195119511951195
0.000293501928592708,6.33585500065944e-05,0.195219521952195
0.000293395784142315,6.33869322822332e-05,0.195319531953195
0.000293286021807846,6.34141929642707e-05,0.195419541954195
0.00029317466641333,6.34439201597404e-05,0.195519551955196
0.000293060492146245,6.34740691936821e-05,0.195619561956196
0.000292942953098012,6.35001636165969e-05,0.195719571957196
0.000292829875610542,6.35250719295435e-05,0.195819581958196
0.000292715681492181,6.35497767674503e-05,0.195919591959196
0.000292599130041933,6.35741342091913e-05,0.196019601960196
0.000292483114574497,6.360070506135e-05,0.196119611961196
0.000292365039543451,6.36295985058149e-05,0.196219621962196
0.000292249957083228,6.36630577299607e-05,0.196319631963196
0.000292137832454073,6.37010380684381e-05,0.196419641964196
0.000292028630916491,6.37423137087272e-05,0.196519651965197
0.000291918928135677,6.37847605707643e-05,0.196619661966197
0.000291811672017192,6.38281106629704e-05,0.196719671967197
0.000291704897290663,6.3873470690899e-05,0.196819681968197
0.000291599125050595,6.39209150963395e-05,0.196919691969197
0.000291494623288311,6.39688309683987e-05,0.197019701970197
0.000291388017297153,6.40200222909076e-05,0.197119711971197
0.000291279525440467,6.40713079065681e-05,0.197219721972197
0.000291168512479405,6.41220079116129e-05,0.197319731973197
0.000291056521846039,6.41741917948172e-05,0.197419741974197
0.000290941826484448,6.42254575594601e-05,0.197519751975198
0.000290825299848272,6.42735669806199e-05,0.197619761976198
0.000290705239695663,6.43207483576233e-05,0.197719771977198
0.000290586028182537,6.43674979705598e-05,0.197819781978198
0.000290463352632228,6.4414535426265e-05,0.197919791979198
0.000290335778794465,6.44603172924934e-05,0.198019801980198
0.000290209951863728,6.45082133131906e-05,0.198119811981198
0.000290085296154654,6.45551515127746e-05,0.198219821982198
0.000289962119361199,6.46062535047573e-05,0.198319831983198
0.000289838193184297,6.46577773350397e-05,0.198419841984198
0.000289713919611142,6.47091820581834e-05,0.198519851985199
0.000289592767641717,6.47638225293972e-05,0.198619861986199
0.000289470072240218,6.48146664557402e-05,0.198719871987199
0.00028934175398189,6.4861961977085e-05,0.198819881988199
0.000289214750866608,6.49070788275941e-05,0.198919891989199
0.00028908730606175,6.49506720972197e-05,0.199019901990199
0.000288958402192548,6.4994965122319e-05,0.199119911991199
0.000288833265091518,6.50374169471535e-05,0.199219921992199
0.00028870961186882,6.5080801779114e-05,0.199319931993199
0.000288588246498845,6.51212486310236e-05,0.199419941994199
0.000288468245899892,6.51621222842026e-05,0.1995199519952
0.000288345098883222,6.52034922178155e-05,0.1996199619962
0.0002882235449266,6.52444949037283e-05,0.1997199719972
0.000288101276326285,6.52845199175102e-05,0.1998199819982
0.000287978427077807,6.5326063549206e-05,0.1999199919992
0.000287855572866617,6.53669223138205e-05,0.2000200020002
0.000287732078453696,6.54096272416694e-05,0.2001200120012
0.000287609298684554,6.54583321993841e-05,0.2002200220022
0.000287485337768069,6.55054837996029e-05,0.2003200320032
0.000287362399189151,6.55570175554803e-05,0.2004200420042
0.000287241619429964,6.56109681969875e-05,0.200520052005201
0.000287121574165834,6.56642736739653e-05,0.200620062006201
0.00028700400534073,6.5720854601565e-05,0.200720072007201
0.000286884391840494,6.57779169210339e-05,0.200820082008201
0.000286762376343193,6.58371976140625e-05,0.200920092009201
0.000286639636276431,6.58965924514325e-05,0.201020102010201
0.000286516558739012,6.59562949825887e-05,0.201120112011201
0.000286393079214483,6.60166228272568e-05,0.201220122012201
0.000286269033930355,6.60784395128819e-05,0.201320132013201
0.000286142204513156,6.6140037835247e-05,0.201420142014201
0.000286016764681137,6.62009860302852e-05,0.201520152015202
0.000285895344720219,6.62623659892181e-05,0.201620162016202
0.000285777403684876,6.63220288181669e-05,0.201720172017202
0.000285659174806937,6.63829124966661e-05,0.201820182018202
0.00028554551667139,6.64448830293565e-05,0.201920192019202
0.000285432925538758,6.65084416591251e-05,0.202020202020202
0.000285322036647804,6.65704320430053e-05,0.202120212021202
0.000285212353718181,6.66331469963464e-05,0.202220222022202
0.000285101722893039,6.66925021313368e-05,0.202320232023202
0.000284994441960566,6.67480011675426e-05,0.202420242024202
0.000284890476181096,6.67996838076879e-05,0.202520252025203
0.000284790942185516,6.68525426323786e-05,0.202620262026203
0.000284692410676313,6.69056247831267e-05,0.202720272027203
0.000284593328295905,6.6960215626366e-05,0.202820282028203
0.000284495293067135,6.70154268199753e-05,0.202920292029203
0.000284393585363432,6.70708414886245e-05,0.203020302030203
0.000284296840463722,6.71261916409068e-05,0.203120312031203
0.000284203187390783,6.71836013567138e-05,0.203220322032203
0.000284108219174885,6.72413634316564e-05,0.203320332033203
0.000284011151692824,6.72988327010328e-05,0.203420342034203
0.000283911612734447,6.73556171036723e-05,0.203520352035204
0.000283815086198083,6.74114089452721e-05,0.203620362036204
0.000283719423189594,6.74675283321923e-05,0.203720372037204
0.000283624946291246,6.75242928834698e-05,0.203820382038204
0.000283530528946467,6.7580759666556e-05,0.203920392039204
0.000283440533460071,6.76385664066756e-05,0.204020402040204
0.000283351853116721,6.76938718936087e-05,0.204120412041204
0.000283265510253983,6.77497828426916e-05,0.204220422042204
0.000283176025936413,6.78077335041095e-05,0.204320432043204
0.0002830862041481,6.78668901270296e-05,0.204420442044204
0.000282995364985018,6.79311882146514e-05,0.204520452045205
0.000282906029551544,6.80014664811215e-05,0.204620462046205
0.000282819900089355,6.80732187003284e-05,0.204720472047205
0.000282730887238145,6.81451396548209e-05,0.204820482048205
0.000282642901687299,6.82145444677344e-05,0.204920492049205
0.000282554692810309,6.82826887283737e-05,0.205020502050205
0.000282465114199416,6.83486642437721e-05,0.205120512051205
0.000282374180743096,6.84124859023222e-05,0.205220522052205
0.000282283172844642,6.84778758069328e-05,0.205320532053205
0.000282191867177997,6.85459307370457e-05,0.205420542054205
0.000282099236442711,6.86181643482941e-05,0.205520552055206
0.000282005995282478,6.86896684272841e-05,0.205620562056206
0.000281913061816203,6.87636638338658e-05,0.205720572057206
0.000281822589900563,6.88349048842465e-05,0.205820582058206
0.00028173120979187,6.89014312708507e-05,0.205920592059206
0.000281640013306855,6.89655655859845e-05,0.206020602060206
0.00028154987389916,6.90307520155553e-05,0.206120612061206
0.000281461406956359,6.90964396883573e-05,0.206220622062206
0.000281373471033574,6.91613333125341e-05,0.206320632063206
0.000281290135630051,6.9226782770714e-05,0.206420642064206
0.000281209599247907,6.92923860757872e-05,0.206520652065207
0.000281129385448027,6.93558156728221e-05,0.206620662066207
0.000281051385058737,6.9420049244077e-05,0.206720672067207
0.000280973240748063,6.9479280308959e-05,0.206820682068207
0.000280897647318636,6.95376428830818e-05,0.206920692069207
0.000280824019159583,6.95973106746559e-05,0.207020702070207
0.000280749889757298,6.96538171602938e-05,0.207120712071207
0.000280673785159131,6.97096487044453e-05,0.207220722072207
0.000280595457224693,6.97684083028807e-05,0.207320732073207
0.000280512682617971,6.9824388731128e-05,0.207420742074207
0.000280426974994168,6.98806570021439e-05,0.207520752075208
0.000280340428656477,6.99379277594501e-05,0.207620762076208
0.000280251177590645,6.99931191018697e-05,0.207720772077208
0.000280167742931087,7.00487025059765e-05,0.207820782078208
0.000280079439760774,7.01015811816848e-05,0.207920792079208
0.000279989652712129,7.01523903682735e-05,0.208020802080208
0.000279900361943832,7.02031747408749e-05,0.208120812081208
0.00027981149301392,7.02517854054381e-05,0.208220822082208
0.000279718837464647,7.03017310640652e-05,0.208320832083208
0.000279624871735039,7.03500588488293e-05,0.208420842084208
0.000279535139277252,7.04016025303016e-05,0.208520852085209
0.000279441838563449,7.04518856596718e-05,0.208620862086209
0.000279348051494807,7.05069827089398e-05,0.208720872087209
0.000279255976593524,7.05652361015187e-05,0.208820882088209
0.000279163852064267,7.06237574853321e-05,0.208920892089209
0.000279070695271763,7.06827999637387e-05,0.209020902090209
0.000278976615397641,7.07421898383112e-05,0.209120912091209
0.00027888165214454,7.0801475493965e-05,0.209220922092209
0.000278783115672539,7.08603740510734e-05,0.209320932093209
0.000278683864556845,7.09192974219968e-05,0.209420942094209
0.000278585159349473,7.09774317072647e-05,0.20952095209521
0.000278486985162203,7.10347917950972e-05,0.20962096209621
0.00027838771915803,7.10912784293732e-05,0.20972097209721
0.00027828757473759,7.11461968175886e-05,0.20982098209821
0.000278186472496036,7.12057951299983e-05,0.20992099209921
0.000278080913656518,7.12629269288038e-05,0.21002100210021
0.000277974416846989,7.1324495474212e-05,0.21012101210121
0.00027786758256689,7.13927935819166e-05,0.21022102210221
0.000277756768117984,7.14642629213244e-05,0.21032103210321
0.000277641432554747,7.15374543535138e-05,0.21042104210421
0.000277524454303315,7.16102140219807e-05,0.210521052105211
0.000277405163385343,7.16838471438319e-05,0.210621062106211
0.000277285644178345,7.17557532099319e-05,0.210721072107211
0.000277163593941376,7.18246270028295e-05,0.210821082108211
0.000277040238486955,7.18919970662056e-05,0.210921092109211
0.000276921329704904,7.19595606788545e-05,0.211021102110211
0.000276798897332014,7.2024007650572e-05,0.211121112111211
0.000276672529455581,7.20879285652432e-05,0.211221122112211
0.000276541709944066,7.21521373223387e-05,0.211321132113211
0.000276410622441145,7.22124403528474e-05,0.211421142114211
0.000276280661494708,7.22717309714709e-05,0.211521152115212
0.000276151812216364,7.23300290292269e-05,0.211621162116212
0.000276024069643229,7.23873345261152e-05,0.211721172117212
0.00027589945363662,7.24502678427163e-05,0.211821182118212
0.000275778475365277,7.25122681521915e-05,0.211921192119212
0.00027566242515826,7.25748540724545e-05,0.212021202120212
0.000275548762059915,7.26398122131703e-05,0.212121212121212
0.000275433545603989,7.27072517557107e-05,0.212221222122212
0.000275315535089396,7.27780114140501e-05,0.212321232123212
0.000275194303715039,7.28498877033654e-05,0.212421242124212
0.000275072417250557,7.29215803688308e-05,0.212521252125213
0.000274950590339817,7.29969653605926e-05,0.212621262126213
0.000274826803121416,7.30690252735858e-05,0.212721272127213
0.000274701055595524,7.31386335613669e-05,0.212821282128213
0.00027457105990942,7.32071152927494e-05,0.212921292129213
0.000274444468706843,7.32742471415035e-05,0.213021302130213
0.000274317897355541,7.33398752607361e-05,0.213121312131213
0.000274188164698046,7.34054736030118e-05,0.213221322132213
0.000274057240967613,7.34678758995969e-05,0.213321332133213
0.000273926947513316,7.35276330216973e-05,0.213421342134213
0.00027379687738525,7.35874298461773e-05,0.213521352135214
0.000273667432570351,7.36489586892059e-05,0.213621362136214
0.000273536538616788,7.37084329315073e-05,0.213721372137214
0.000273407073950785,7.37663240393557e-05,0.213821382138214
0.000273280646520697,7.38296891198516e-05,0.213921392139214
0.00027315827866426,7.38976646452054e-05,0.214021402140214
0.000273039930679009,7.39702109130374e-05,0.214121412141214
0.000272919880451995,7.40440127703463e-05,0.214221422142214
0.000272799016325166,7.41210950409024e-05,0.214321432143214
0.000272677859392943,7.419421203113e-05,0.214421442144214
0.000272558955573603,7.42685250570929e-05,0.214521452145215
0.000272442235388069,7.43432648843252e-05,0.214621462146215
0.000272325991631693,7.44232801719626e-05,0.214721472147215
0.000272207147366009,7.45033550133415e-05,0.214821482148215
0.000272091573588149,7.45833157102069e-05,0.214921492149215
0.000271976342243744,7.46645121453593e-05,0.215021502150215
0.000271862669219805,7.47468996532773e-05,0.215121512151215
0.000271747388247425,7.4830855407428e-05,0.215221522152215
0.000271630519177709,7.49163645190747e-05,0.215321532153215
0.000271513297748944,7.49993227493882e-05,0.215421542154215
0.000271399123481773,7.50843653575581e-05,0.215521552155216
0.000271283584443582,7.51670407082447e-05,0.215621562156216
0.000271168134735831,7.52501329342616e-05,0.215721572157216
0.000271054258236937,7.53297809745432e-05,0.215821582158216
0.000270938838305971,7.54072156042348e-05,0.215921592159216
0.000270824207460832,7.54860944098786e-05,0.216021602160216
0.000270709785053531,7.55601394444347e-05,0.216121612161216
0.000270597868862127,7.56316435234247e-05,0.216221622162216
0.000270489029609189,7.57031029372377e-05,0.216321632163216
0.000270380974479282,7.57689444569328e-05,0.216421642164216
0.000270273822579715,7.58337288993935e-05,0.216521652165217
0.000270168670690104,7.58996001958734e-05,0.216621662166217
0.000270066977874879,7.59648164022288e-05,0.216721672167217
0.000269966317322815,7.60313080492509e-05,0.216821682168217
0.000269865775878062,7.60972885274468e-05,0.216921692169217
0.000269763775368878,7.61616610572026e-05,0.217021702170217
0.000269658082533656,7.6225204798751e-05,0.217121712171217
0.00026955551626496,7.62907535130522e-05,0.217221722172217
0.000269451476043356,7.63527935249069e-05,0.217321732173217
0.000269345966831898,7.64113496484747e-05,0.217421742174217
0.000269241137524551,7.64693251238798e-05,0.217521752175218
0.000269133950885317,7.6524327879824e-05,0.217621762176218
0.000269023826266203,7.65790924211462e-05,0.217721772177218
0.000268912331913186,7.66367453143727e-05,0.217821782178218
0.000268802108037951,7.66930383993759e-05,0.217921792179218
0.000268692628583281,7.67503786358464e-05,0.218021802180218
0.000268583109426232,7.68090786807124e-05,0.218121812181218
0.00026847677142648,7.68678680561046e-05,0.218221822182218
0.000268367545074825,7.69290048376181e-05,0.218321832183218
0.000268253246737632,7.69897942229657e-05,0.218421842184218
0.000268137548889663,7.70474967441666e-05,0.218521852185219
0.000268019300160448,7.71052588191092e-05,0.218621862186219
0.000267903795861839,7.7169978745203e-05,0.218721872187219
0.000267789418119801,7.72364604666302e-05,0.218821882188219
0.000267673209103007,7.73051506356778e-05,0.218921892189219
0.000267560712263613,7.73748135144031e-05,0.219021902190219
0.000267449049175223,7.74468982415557e-05,0.219121912191219
0.000267335073420209,7.7519047484903e-05,0.219221922192219
0.000267224750288939,7.75891669416825e-05,0.219321932193219
0.00026711219389589,7.76578620736997e-05,0.219421942194219
0.000266998545685938,7.77296043671396e-05,0.21952195219522
0.000266884535191341,7.7800016629313e-05,0.21962196219622
0.000266767899373364,7.78705827383796e-05,0.21972197219722
0.000266656300801514,7.79426277629805e-05,0.21982198219822
0.000266545198510011,7.80144097589721e-05,0.21992199219922
0.000266439088799201,7.80866235188584e-05,0.22002200220022
0.000266333961723577,7.81587727623779e-05,0.22012201220122
0.000266227028187356,7.82324704007682e-05,0.22022202220222
0.00026612172741365,7.83049918544408e-05,0.22032203220322
0.000266019032112048,7.83824264841324e-05,0.22042204220422
0.000265915235067863,7.84567692870522e-05,0.220522052205221
0.000265808261829177,7.85286257250056e-05,0.220622062206221
0.000265698147135658,7.85980206123242e-05,0.220722072207221
0.000265584136641062,7.86656685927019e-05,0.220822082208221
0.000265471262628545,7.87342495802055e-05,0.220922092209221
0.000265358740975078,7.88034509180792e-05,0.221022102210221
0.000265246943891071,7.88740071015509e-05,0.221122112211221
0.000265135886264746,7.89425186098902e-05,0.221222122212221
0.000265022942772979,7.90122757817671e-05,0.221322132213221
0.000264906609686076,7.90837054187954e-05,0.221422142214221
0.00026478692670659,7.91567827066434e-05,0.221522152215222
0.000264666449678478,7.92285200372858e-05,0.221622162216222
0.000264547367198258,7.92998057530158e-05,0.221722172217222
0.000264429728893991,7.93727937103375e-05,0.221822182218222
0.000264314844945837,7.94477022728554e-05,0.221922192219222
0.000264202755056351,7.95266555204608e-05,0.222022202220222
0.000264096213581646,7.96027353047266e-05,0.222122212221222
0.000263987081523314,7.96787009443067e-05,0.222222222222222
0.000263876708763898,7.97565772636601e-05,0.222322232223222
0.0002637682119445,7.98371682364905e-05,0.222422242224222
0.000263660434731594,7.99173919619651e-05,0.222522252225223
0.000263553168687514,7.99971342955705e-05,0.222622262226223
0.000263447158232825,8.00776309752492e-05,0.222722272227223
0.000263338596896889,8.01561028309855e-05,0.222822282228223
0.000263227097581074,8.02320486193757e-05,0.222922292229223
0.000263116809189386,8.03103070746494e-05,0.223022302230223
0.000263006252806292,8.03890518844176e-05,0.223122312231223
0.000262891562407584,8.04666304354074e-05,0.223222322232223
0.000262772355857255,8.05433156818231e-05,0.223322332233223
0.000262656151803259,8.06208892700155e-05,0.223422342234223
0.000262539714497523,8.07006613802334e-05,0.223522352235224
0.000262423148158882,8.0783823085759e-05,0.223622362236224
0.000262307797707252,8.08698185520724e-05,0.223722372237224
0.000262192685470158,8.09573921902135e-05,0.223822382238224
0.000262077692340289,8.1042464575168e-05,0.223922392239224
0.000261962560252005,8.11253781403045e-05,0.224022402240224
0.000261848842562803,8.12066936827679e-05,0.224122412241224
0.000261732122377269,8.12884558773462e-05,0.224222422242224
0.000261615099460659,8.13703123654204e-05,0.224322432243224
0.00026149736190027,8.1452402105147e-05,0.224422442244224
0.000261380368760532,8.15377474443057e-05,0.224522452245225
0.000261261921519161,8.1624110158147e-05,0.224622462246225
0.000261145007784267,8.17158922540359e-05,0.224722472247225
0.00026102906675888,8.18079026387798e-05,0.224822482248225
0.00026090842595828,8.19001959034949e-05,0.224922492249225
0.000260789939014529,8.19903700507715e-05,0.225022502250225
0.000260673447117936,8.20791893527945e-05,0.225122512251225
0.000260558860938061,8.21734230737233e-05,0.225222522252225
0.00026044395217592,8.22683267731688e-05,0.225322532253225
0.000260330125305002,8.23645059132809e-05,0.225422542254225
0.000260215762451356,8.24629332035653e-05,0.225522552255226
0.000260104972816437,8.25643183250903e-05,0.225622562256226
0.000259990376710966,8.2664552075885e-05,0.225722572257226
0.000259877735950274,8.27612572732156e-05,0.225822582258226
0.000259761993437043,8.28576647023549e-05,0.225922592259226
0.00025964539235882,8.29530100914622e-05,0.226022602260226
0.000259526845861413,8.30486929511406e-05,0.226122612261226
0.000259406701341075,8.31438646419928e-05,0.226222622262226
0.000259285072942492,8.32380636233394e-05,0.226322632263226
0.000259159727403624,8.33318903943607e-05,0.226422642264226
0.000259035632491437,8.34250273356755e-05,0.226522652265227
0.00025891094204278,8.35179955417048e-05,0.226622662266227
0.000258784876897421,8.36128595387707e-05,0.226722672267227
0.000258655139277128,8.37048897748766e-05,0.226822682268227
0.000258526285035987,8.37965031353078e-05,0.226922692269227
0.000258397281910749,8.38861611509609e-05,0.227022702270227
0.000258268358190271,8.39743402512518e-05,0.227122712271227
0.000258140159039254,8.40661421983306e-05,0.227222722272227
0.000258013815976894,8.41608870880855e-05,0.227322732273227
0.000257886778121944,8.42564558032503e-05,0.227422742274227
0.000257756658365817,8.43524215427277e-05,0.227522752275228
0.00025762528798301,8.444574707069e-05,0.227622762276228
0.000257496920096622,8.45441793237717e-05,0.227722772277228
0.000257371197384718,8.46443882605792e-05,0.227822782278228
0.000257249236478274,8.47452473248857e-05,0.227922792279228
0.000257127116761968,8.48480170686213e-05,0.228022802280228
0.000257004267513576,8.49531292556806e-05,0.228122812281228
0.000256883542345248,8.50546781496937e-05,0.228222822282228
0.000256763571523079,8.51546736860386e-05,0.228322832283228
0.000256646940667985,8.52525550679146e-05,0.228422842284228
0.000256529520727149,8.53499798717365e-05,0.228522852285229
0.000256413237268307,8.5451196257976e-05,0.228622862286229
0.000256302278898103,8.55546905710002e-05,0.228722872287229
0.000256192030208881,8.5657723343345e-05,0.228822882288229
0.000256081850998824,8.5761386391827e-05,0.228922892289229
0.000255974391405385,8.5869337302816e-05,0.229022902290229
0.00025586470351305,8.59780574484429e-05,0.229122912291229
0.000255752673177133,8.60901622264079e-05,0.229222922292229
0.000255642925731142,8.61996416809057e-05,0.229322932293229
0.000255534096403799,8.63089772142774e-05,0.229422942294229
0.000255423659128016,8.64196278906953e-05,0.22952295229523
0.000255311931523174,8.65315043796332e-05,0.22962296229623
0.000255200849082861,8.66460756710303e-05,0.22972297229723
0.000255089910563933,8.67597685462456e-05,0.22982298229823
0.000254978833086418,8.68757889763923e-05,0.22992299229923
0.000254864772963761,8.69942957713332e-05,0.23002300230023
0.000254749333181604,8.71134278796137e-05,0.23012301230123
0.000254633804069008,8.72339346846821e-05,0.23022302230223
0.000254516533012182,8.73535233708446e-05,0.23032303230323
0.000254397877333059,8.74717621743788e-05,0.23042304230423
0.000254280655904294,8.75899860895207e-05,0.230523052305231
0.00025416854120082,8.77106517042796e-05,0.230623062306231
0.000254053900430086,8.78322106236128e-05,0.230723072307231
0.000253937463124351,8.79508861540113e-05,0.230823082308231
0.000253820489835803,8.80699537457528e-05,0.230923092309231
0.000253702121999276,8.81895622832774e-05,0.231023102310231
0.000253582374503337,8.83097018406456e-05,0.231123112311231
0.000253462036433727,8.8427940644352e-05,0.231223122312231
0.000253344169840432,8.85466757281478e-05,0.231323132313231
0.000253228749909551,8.86658872413597e-05,0.231423142314231
0.000253117821316132,8.87862898275094e-05,0.231523152315232
0.00025300569172418,8.89061216910914e-05,0.231623162316232
0.000252894713502785,8.90250453615347e-05,0.231723172317232
0.000252783680690533,8.9142524856198e-05,0.231823182318232
0.00025267060816586,8.92569075611199e-05,0.231923192319232
0.000252553317257844,8.93710818282044e-05,0.232023202320232
0.000252435822874875,8.94862883585361e-05,0.232123212321232
0.000252317713104161,8.95986660907052e-05,0.232223222322232
0.000252201543789832,8.97107857570625e-05,0.232323232323232
0.000252085086632907,8.98195654562589e-05,0.232423242324232
0.000251968540145456,8.99262707035382e-05,0.232523252325233
0.000251851914253159,9.00339188835383e-05,0.232623262326233
0.000251735337988923,9.0139065810352e-05,0.232723272327233
0.000251617684796263,9.02447189431943e-05,0.232823282328233
0.000251497644494844,9.03500792704705e-05,0.232923292329233
0.000251377207169112,9.0453499141533e-05,0.233023302330233
0.000251256387707546,9.05549934446019e-05,0.233123312331233
0.000251136555843878,9.06558773228957e-05,0.233223322332233
0.000251020039133297,9.07555205001051e-05,0.233323332333233
0.000250899507514328,9.08562604571006e-05,0.233423342334233
0.000250778271177173,9.09543403510469e-05,0.233523352335234
0.000250654836317907,9.1051333390974e-05,0.233623362336234
0.000250533704199671,9.11474926798964e-05,0.233723372337234
0.00025041485497119,9.12428331062062e-05,0.233823382338234
0.000250291946169142,9.1335037040395e-05,0.233923392339234
0.000250165493925066,9.14257273192952e-05,0.234023402340234
0.000250040108683905,9.15163778958158e-05,0.234123412341234
0.000249919909572795,9.16097431261577e-05,0.234223422342234
0.000249803368048142,9.17035599715841e-05,0.234323432343234
0.000249688092038473,9.17978036181078e-05,0.234423442344234
0.000249571838356502,9.18890100286316e-05,0.234523452345235
0.00024945582785195,9.19773926037902e-05,0.234623462346235
0.000249338924042566,9.20625195796889e-05,0.234723472347235
0.000249220997895702,9.21447433151188e-05,0.234823482348235
0.000249104505999108,9.22266444681979e-05,0.234923492349235
0.000248989656790624,9.23103868217139e-05,0.235023502350235
0.000248874847284605,9.23993450820655e-05,0.235123512351235
0.000248762146970171,9.24872462653548e-05,0.235223522352235
0.000248653000023446,9.25775841851195e-05,0.235323532353235
0.000248546170706059,9.26732769705649e-05,0.235423542354235
0.000248438160241414,9.27662799161764e-05,0.235523552355236
0.000248331350775302,9.28573622565917e-05,0.235623562356236
0.0002482279805323,9.29507671893132e-05,0.235723572357236
0.000248124625177691,9.30434425897763e-05,0.235823582358236
0.000248020173043467,9.31331006056015e-05,0.235923592359236
0.000247915661355502,9.32199645626741e-05,0.236023602360236
0.000247813139751984,9.33104861062888e-05,0.236123612361236
0.000247715193853741,9.33979654511061e-05,0.236223622362236
0.000247618885680723,9.34893951878595e-05,0.236323632363236
0.000247525654446084,9.357924179016e-05,0.236423642364236
0.000247432825198642,9.36644233568307e-05,0.236523652365237
0.000247335936377547,9.3747704169495e-05,0.236623662366237
0.000247238576090178,9.38282107747687e-05,0.236723672367237
0.000247143344845584,9.39065138952194e-05,0.236823682368237
0.00024704873891433,9.39835564633959e-05,0.236923692369237
0.000246955651601076,9.40626089671226e-05,0.237023702370237
0.000246864013426572,9.41414927355637e-05,0.237123712371237
0.000246771491872915,9.4219607269367e-05,0.237223722372237
0.000246679282975929,9.42974091465865e-05,0.237323732373237
0.000246585540572551,9.4375776783404e-05,0.237423742374237
0.000246492115788639,9.44522684802026e-05,0.237523752375238
0.00024639825427795,9.4526303589336e-05,0.237623762376238
0.000246305449844581,9.4600944160275e-05,0.237723772377238
0.000246213687599968,9.46761852307385e-05,0.237823782378238
0.000246119677205096,9.47520416887747e-05,0.237923792379238
0.000246025835545683,9.48303845114328e-05,0.238023802380238
0.000245928956650183,9.49063749651723e-05,0.238123812381238
0.00024583404798794,9.49839435905673e-05,0.238223822382238
0.000245743640588753,9.50585940872733e-05,0.238323832383238
0.000245659526024998,9.51336118315072e-05,0.238423842384238
0.000245578627358209,9.52111060147682e-05,0.238523852385239
0.000245498875099095,9.52895034283705e-05,0.238623862386239
0.000245416859801416,9.53714194700142e-05,0.238723872387239
0.000245335792399255,9.54538714944712e-05,0.238823882388239
0.00024525290364802,9.55365021798086e-05,0.238923892389239
0.000245169955343215,9.56160708151588e-05,0.239023902390239
0.000245088079004037,9.56973863576222e-05,0.239123912391239
0.000245004435906643,9.5780096447891e-05,0.239223922392239
0.000244920212161171,9.58608214164247e-05,0.239323932393239
0.000244834956152539,9.59397548130126e-05,0.239423942394239
0.000244746866382774,9.60186137672943e-05,0.23952395239524
0.000244662052063718,9.60953486416845e-05,0.23962396239624
0.000244578860581407,9.6169071094062e-05,0.23972397239724
0.000244500031403824,9.62426396993742e-05,0.23982398239824
0.00024442408065255,9.63172058285235e-05,0.23992399239924
0.000244345886713902,9.63907248058612e-05,0.24002400240024
0.000244264997972708,9.64634249205864e-05,0.24012401240124
0.000244182913195693,9.6536616352948e-05,0.24022402240224
0.000244096972320151,9.66086464891565e-05,0.24032403240324
0.000244008197683478,9.66806716623954e-05,0.24042404240424
0.000243919358530351,9.67520218944923e-05,0.240524052405241
0.000243831348165518,9.68233224986146e-05,0.240624062406241
0.000243742553677654,9.68974568636971e-05,0.240724072407241
0.000243650508553242,9.69727971901097e-05,0.240824082408241
0.000243558527945197,9.70454923420374e-05,0.240924092409241
0.000243467604414472,9.71167681320004e-05,0.241024102410241
0.00024337408037444,9.71835029564419e-05,0.241124112411241
0.000243278695282953,9.72469325533046e-05,0.241224122412241
0.000243181846164324,9.73076772734751e-05,0.241324132413241
0.000243083647163066,9.73659802940285e-05,0.241424142414241
0.000242982604475082,9.74196679069265e-05,0.241524152415242
0.000242877492287937,9.7471658240858e-05,0.241624162416242
0.000242774633213675,9.75204078637499e-05,0.241724172417242
0.000242668066924982,9.75681550003514e-05,0.241824182418242
0.00024255813089243,9.76185026462606e-05,0.241924192419242
0.00024245284500703,9.76667460631238e-05,0.242024202420242
0.000242348085178934,9.77107214688418e-05,0.242124212421242
0.000242240724841616,9.77548159816986e-05,0.242224222422242
0.000242129880615926,9.77977789751871e-05,0.242324232423242
0.000242017314297195,9.78410645511986e-05,0.242424242424242
0.000241907983726707,9.78832334960619e-05,0.242524252425243
0.000241797898809973,9.79224743868135e-05,0.242624262426243
0.000241684459037858,9.79623108137758e-05,0.242724272427243
0.000241571629690519,9.80008271350666e-05,0.242824282428243
0.000241458358653689,9.80419935936396e-05,0.242924292429243
0.000241347509465201,9.80779639965668e-05,0.243024302430243
0.000241240501486933,9.81111105639566e-05,0.243124312431243
0.000241134510883434,9.8139597058514e-05,0.243224322432243
0.000241028361470244,9.81671505459455e-05,0.243324332433243
0.000240922177317385,9.81954186770707e-05,0.243424342434243
0.000240816395151723,9.82233493376249e-05,0.243524352435244
0.000240707481456737,9.82486546748842e-05,0.243624362436244
0.000240602334529924,9.82757267702742e-05,0.243724372437244
0.000240499798038013,9.83021288871474e-05,0.243824382438244
0.000240395479899406,9.83256228009267e-05,0.243924392439244
0.00024029174737176,9.83429380237875e-05,0.244024402440244
0.000240192535958446,9.83638909820006e-05,0.244124412441244
0.000240087929977243,9.83868935783157e-05,0.244224422442244
0.000239981378576943,9.84120450685096e-05,0.244324432443244
0.000239879353253772,9.84417970781387e-05,0.244424442444244
0.000239777531405641,9.84720652192192e-05,0.244524452445245
0.000239676230651844,9.85042142631162e-05,0.244624462446245
0.000239577907580479,9.85359116917565e-05,0.244724472447245
0.000239480711065512,9.85683733922373e-05,0.244824482448245
0.000239385713072743,9.86027159953623e-05,0.244924492449245
0.000239292888788098,9.86432422523755e-05,0.245024502450245
0.000239199548371829,9.86887809411844e-05,0.245124512451245
0.0002391057364892,9.87357489175531e-05,0.245224522452245
0.000239014306752447,9.87818533659602e-05,0.245324532453245
0.000238920618939926,9.88258684740578e-05,0.245424542454245
0.000238825050224675,9.88701962387392e-05,0.245524552455246
0.000238729332625329,9.89126331750092e-05,0.245624562456246
0.000238631753974528,9.89553976565996e-05,0.245724572457246
0.000238533951997583,9.89984450178169e-05,0.245824582458246
0.000238439231921815,9.90425841958508e-05,0.245924592459246
0.000238342849306749,9.908687722095e-05,0.246024602460246
0.000238243965438497,9.9126187590866e-05,0.246124612461246
0.000238145031942184,9.91653391510914e-05,0.246224622462246
0.000238051582344199,9.92061979157059e-05,0.246324632463246
0.000237960897028097,9.92482775302151e-05,0.246424642464246
0.000237872301052389,9.92925606297194e-05,0.246524652465247
0.000237784523939295,9.93364913700882e-05,0.246624662466247
0.000237693952767619,9.93765908258319e-05,0.246724672467247
0.000237604369193928,9.94181840855022e-05,0.246824682468247
0.000237515271975076,9.94585019046781e-05,0.246924692469247
0.000237431638803276,9.95004524862813e-05,0.247024702470247
0.000237350427479817,9.95446065527076e-05,0.247124712471247
0.00023726956355261,9.9586328845456e-05,0.247224722472247
0.000237189637595327,9.96289742195632e-05,0.247324732473247
0.000237109036696816,9.96745178711696e-05,0.247424742474247
0.000237030237296017,9.9716815849111e-05,0.247524752475248
0.000236954872155618,9.97584587367558e-05,0.247624762476248
0.000236879129842009,9.98016202424867e-05,0.247724772477248
0.000236803263458378,9.98452879542462e-05,0.247824782478248
0.000236725615428138,9.98875313414156e-05,0.247924792479248
0.00023664563984288,9.99300179058323e-05,0.248024802480248
0.000236564731250496,9.99705044601215e-05,0.248124812481248
0.000236484919437726,0.000100009065446762,0.248224822482248
0.000236408303670647,0.000100046142554898,0.248324832483248
0.00023633070030567,0.000100080723372645,0.248424842484248
0.000236253563444256,0.000100114237187562,0.248524852485249
0.000236173850887521,0.000100144093415938,0.248624862486249
0.000236095145780047,0.000100170594788932,0.248724872487249
0.000236016579631073,0.000100196252485155,0.248824882488249
0.000235941601589391,0.000100220307195907,0.248924892489249
0.000235861720297371,0.000100242163384289,0.249024902490249
0.000235781863819338,0.000100265677149431,0.249124912491249
0.000235700280285554,0.000100290292656811,0.249224922492249
0.000235615828251142,0.000100315359779448,0.249324932493249
0.000235528001510072,0.000100337072046704,0.249424942494249
0.000235440720677411,0.000100358064707297,0.24952495249525
0.000235352616019254,0.00010037901766551,0.24962496249625
0.000235265067195186,0.000100399260942655,0.24972497249725
0.000235175190816101,0.000100421896291442,0.24982498249825
0.000235085289622943,0.000100440248740348,0.24992499249925
0.00023499614277603,0.000100457797215033,0.25002500250025
0.000234909323484048,0.000100474770004353,0.25012501250125
0.000234824990556947,0.000100492159669348,0.25022502250225
0.000234738573252161,0.000100510626262767,0.25032503250325
0.000234650096383765,0.000100530164821812,0.25042504250425
0.00023455957484015,0.00010055076542089,0.250525052505251
0.000234468343615553,0.000100570522343368,0.250625062506251
0.000234375593772956,0.000100589802836602,0.250725072507251
0.00023428425832944,0.000100611525029453,0.250825082508251
0.00023419247127084,0.000100631311728715,0.250925092509251
0.000234100495625678,0.000100649445814189,0.251025102510251
0.000234006668854571,0.000100668215138769,0.251125112511251
0.000233917263941846,0.000100690607309964,0.251225122512251
0.000233829045139262,0.000100710130980618,0.251325132513251
0.000233740717154961,0.000100725768775874,0.251425142514251
0.000233652731604115,0.000100742354466648,0.251525152515252
0.000233564800644127,0.000100759520805414,0.251625162516252
0.000233481321319307,0.000100774344700683,0.251725172517252
0.000233397767552352,0.00010078708421844,0.251825182518252
0.000233315806845531,0.000100799922992146,0.251925192519252
0.0002332331910485,0.000100809600459744,0.252025202520252
0.000233150416441778,0.000100815496270863,0.252125212521252
0.000233063949509018,0.000100821908213606,0.252225222522252
0.000232977050812191,0.0001008295410059,0.252325232523252
0.000232893348161227,0.000100837764372123,0.252425242524252
0.000232810975541616,0.000100847139108732,0.252525252525253
0.000232730002432693,0.000100861908413229,0.252625262526253
0.000232650815933263,0.000100875412202654,0.252725272527253
0.00023257507361974,0.000100889188946456,0.252825282528253
0.000232502681198887,0.000100902618293748,0.252925292529253
0.000232431718065508,0.000100913566239215,0.253025302530253
0.000232362025409912,0.000100923382665486,0.253125312531253
0.000232292967993337,0.000100933184203192,0.253225322532253
0.000232222878313428,0.000100945089969772,0.253325332533253
0.000232153875487624,0.000100960097488891,0.253425342534253
0.000232085408644634,0.000100979090139529,0.253525352535254
0.000232015601844611,0.000100997447551231,0.253625362536254
0.000231949358337806,0.000101018782645365,0.253725372537254
0.000231883551557693,0.000101039204583562,0.253825382538254
0.000231813357658951,0.000101058251824971,0.253925392539254
0.000231745367245205,0.000101080594368192,0.254025402540254
0.000231676935141797,0.000101106678865685,0.254125412541254
0.000231607649436195,0.000101134048729266,0.254225422542254
0.000231542433229753,0.000101160530251071,0.254325432543254
0.00023148288454549,0.000101186381496738,0.254425442544254
0.000231428750280219,0.000101210212881261,0.254525452545255
0.000231374660680211,0.00010123205418125,0.254625462546255
0.000231321246021517,0.000101255007149419,0.254725472547255
0.00023126839215971,0.000101277081701405,0.254825482548255
0.000231212168554043,0.000101298679823976,0.254925492549255
0.000231151781155806,0.000101320466533194,0.255025502550255
0.000231088093493045,0.000101341781776137,0.255125512551255
0.000231021418222259,0.000101361464256481,0.255225522552255
0.000230952221847097,0.0001013819854508,0.255325532553255
0.000230884355503459,0.000101400759738005,0.255425542554255
0.00023081457848022,0.000101419295810588,0.255525552555256
0.000230743779119415,0.000101437489449803,0.255625562556256
0.000230671530619774,0.000101458948614045,0.255725572557256
0.000230600408676705,0.000101479281221716,0.255825582558256
0.000230529470357399,0.000101499698197115,0.255925592559256
0.000230457613919359,0.000101521395575807,0.256025602560256
0.000230385593708746,0.000101543817523959,0.256125612561256
0.000230312322871539,0.00010156676552933,0.256225622562256
0.000230239394467873,0.000101591529920979,0.256325632563256
0.000230166734055527,0.00010161405608805,0.256425642564256
0.000230093860242719,0.000101637197642694,0.256525652565257
0.000230018807758903,0.000101659971949982,0.256625662566257
0.000229942866933224,0.000101684006809372,0.256725672567257
0.000229868668051688,0.000101707614867665,0.256825682568257
0.000229793719786791,0.000101731828387935,0.256925692569257
0.000229714230556286,0.00010175665729595,0.257025702570257
0.000229633957202751,0.000101782826161171,0.257125712571257
0.000229555043657525,0.000101806374665722,0.257225722572257
0.000229477117710283,0.000101832965369243,0.257325732573257
0.000229403241411012,0.000101858414627801,0.257425742574257
0.00022932901771549,0.000101882717478597,0.257525752575258
0.000229255126527741,0.00010191083176283,0.257625762576258
0.000229179850717781,0.000101936196653658,0.257725772577258
0.000229104396246941,0.000101955903948162,0.257825782578258
0.000229028768077846,0.00010197000327397,0.257925792579258
0.000228955874413762,0.000101986911547095,0.258025802580258
0.000228881481982868,0.000102003497237698,0.258125812581258
0.000228809203706528,0.000102017278944297,0.258225822582258
0.000228735769096833,0.000102027467580721,0.258325832583258
0.000228661644657346,0.000102038921732217,0.258425842584258
0.000228591058697089,0.000102051279114054,0.258525852585259
0.000228515043429363,0.000102062093063645,0.258625862586259
0.000228435489682405,0.000102070495090748,0.258725872587259
0.00022835450168509,0.000102077041029195,0.258825882588259
0.00022827620849032,0.000102088658953179,0.258925892589259
0.000228201706877796,0.00010210227192432,0.259025902590259
0.000228128922395342,0.000102114996553513,0.259125912591259
0.000228060902204725,0.000102131249736514,0.259225922592259
0.0002279919142674,0.000102150867700319,0.259325932593259
0.000227923164544524,0.000102172227608439,0.259425942594259
0.000227855064949062,0.000102195572638123,0.25952595259526
0.000227789158912914,0.000102218917667807,0.25962596259626
0.000227727014682141,0.00010224566221822,0.25972597259726
0.000227663530494334,0.000102271265323671,0.25982598259826
0.000227600066157717,0.000102295503658101,0.25992599259926
0.000227536189908309,0.000102318119155526,0.26002600260026
0.00022747021439291,0.000102342531188039,0.26012601260126
0.000227400993203761,0.00010236949906451,0.26022602260226
0.000227335543745581,0.000102397881340321,0.26032603260326
0.000227274714657853,0.000102429573806164,0.26042604260426
0.00022721216843997,0.000102463598789908,0.260526052605261
0.000227153671870058,0.000102502045631862,0.260626062606261
0.000227093165364595,0.000102541961463928,0.260726072607261
0.000227031839996434,0.000102579519963934,0.260826082608261
0.00022696955680716,0.00010261579309785,0.260926092609261
0.000226909402660747,0.000102649148103077,0.261026102610261
0.000226851933391285,0.000102684483267069,0.261126112611261
0.000226796156437905,0.000102717674499636,0.261226122612261
0.00022674050355472,0.000102745937668136,0.261326132613261
0.000226684056622824,0.000102772210752104,0.261426142614261
0.000226628488107281,0.00010280224564136,0.261526152615262
0.000226573783119529,0.000102836007596494,0.261626162616262
0.00022651911287153,0.000102873099593023,0.261726172617262
0.000226464005896667,0.000102906141941666,0.261826182618262
0.00022640699816797,0.000102938638381729,0.261926192619262
0.000226351648015774,0.000102973144757514,0.262026202620262
0.000226296064611753,0.000103009338486499,0.262126212621262
0.000226240530835879,0.000103046410631838,0.262226222622262
0.000226186198058452,0.000103081457953234,0.262326232623262
0.000226134505492712,0.000103117875008448,0.262426242624262
0.00022608520003573,0.000103157463295366,0.262526252625263
0.000226035889615952,0.000103198336948545,0.262626262626263
0.00022598936829187,0.000103236878083823,0.262726272627263
0.00022594325888058,0.000103275121450909,0.262826282628263
0.000225894816951474,0.000103313727102554,0.262926292629263
0.000225846811749061,0.000103352600745778,0.263026302630263
0.000225798201084584,0.000103389628225767,0.263126312631263
0.00022574771448026,0.000103427474568541,0.263226322632263
0.000225692657133544,0.000103463777479242,0.263326332633263
0.000225642120901073,0.000103498139933729,0.263426342634263
0.000225589803022079,0.000103529867139154,0.263526352635264
0.000225533817631035,0.000103560294090098,0.263626362636264
0.000225474482347234,0.000103593018819188,0.263726372637264
0.000225416908858853,0.000103624750987582,0.263826382638264
0.000225360030163062,0.000103655778437706,0.263926392639264
0.000225301345006674,0.000103684364188212,0.264026402640264
0.000225244853409515,0.000103714473519774,0.264126412641264
0.000225187364288862,0.000103743362001442,0.264226422642264
0.000225132470714634,0.000103773292671779,0.264326432643264
0.000225077954313443,0.000103802503735797,0.264426442644264
0.000225023636424494,0.000103834910845334,0.264526452645265
0.000224969512084818,0.000103870484223949,0.264626462646265
0.000224913392698069,0.000103909079950171,0.264726472647265
0.000224861253479956,0.000103946013136836,0.264826482648265
0.000224809908310554,0.000103977923966111,0.264926492649265
0.00022475935222698,0.000104004867028768,0.265026502650265
0.000224708637333629,0.000104028991218512,0.265126512651265
0.000224657207796498,0.000104048574442907,0.265226522652265
0.000224604805549861,0.000104066807784501,0.265326532653265
0.000224550616693818,0.000104087502676903,0.265426542654265
0.000224499385668843,0.000104110361351747,0.265526552655266
0.000224449310977224,0.000104129979315724,0.265626562656266
0.000224402084935044,0.000104146148130824,0.265726572657266
0.00022435510703308,0.000104160103535507,0.265826582658266
0.00022431016388074,0.000104177508088894,0.265926592659266
0.000224263672333529,0.000104191989550794,0.266026602660266
0.000224216118746287,0.000104203036752383,0.266126612661266
0.000224168555233449,0.000104212222902344,0.266226622662266
0.000224125572388599,0.000104223632388663,0.266326632663266
0.000224081100702619,0.000104234754032213,0.266426642664266
0.000224031745617577,0.000104246659798793,0.266526652665267
0.00022398379996882,0.000104261979974496,0.266626662666267
0.000223935005680665,0.000104277255485022,0.266726672667267
0.00022388192352983,0.000104292213375994,0.266826682668267
0.00022382705476959,0.000104309677483123,0.266926692669267
0.000223774811332644,0.000104329057232478,0.267026702670267
0.000223721595186192,0.000104345037461103,0.267126712671267
0.000223663838074047,0.000104359692621086,0.267226722672267
0.000223604532567117,0.000104372089705303,0.267326732673267
0.000223545301502235,0.000104384650562007,0.267426742674267
0.000223486144879401,0.00010439738015417,0.267526752675268
0.000223424774846063,0.000104410720171107,0.267626762676268
0.000223361211253411,0.00010442467061282,0.267726772677268
0.000223296719616344,0.000104436090024733,0.267826782678268
0.000223231314823341,0.000104445013146258,0.267926792679268
0.000223165339307943,0.000104452442463683,0.268026802680268
0.000223101929562184,0.000104457504523626,0.268126812681268
0.000223038097978039,0.000104463514479259,0.268226822682268
0.000222974162175062,0.000104469767612139,0.268326832683268
0.000222912067572349,0.000104476437620694,0.268426842684268
0.00022285019629578,0.000104483524504751,0.268526852685269
0.00022279006696344,0.000104489812377213,0.268626862686269
0.000222728652264839,0.000104499117634658,0.268726872687269
0.000222666776025472,0.000104507430331235,0.268826882688269
0.000222604443208137,0.000104514765355337,0.268926892689269
0.000222542790294914,0.000104522815023305,0.269026902690269
0.000222479464916798,0.000104531385785694,0.269126912691269
0.000222415603555868,0.000104540294018826,0.269226922692269
0.000222350546159203,0.000104548418128756,0.269326932693269
0.000222287250557958,0.000104559817689479,0.269426942694269
0.000222224252724904,0.000104570790448934,0.26952695269527
0.000222159880195148,0.000104578899670471,0.26962696269627
0.000222096123053051,0.000104582587033798,0.26972697269727
0.000222030192202916,0.000104586979115396,0.26982698269827
0.00022196168565746,0.000104590229751858,0.26992699269927
0.000221890414830294,0.000104588894757622,0.27002700270027
0.000221821168827072,0.00010458276569485,0.27012701270127
0.000221752096522018,0.000104576984028245,0.27022702270227
0.000221683843079662,0.000104572572095457,0.27032703270327
0.000221619971793052,0.000104569172574899,0.27042704270427
0.0002215539317612,0.000104566537326009,0.270527052705271
0.000221487961208599,0.000104563524903996,0.270627062706271
0.000221427593661638,0.00010456319239605,0.270727072707271
0.000221372774529457,0.000104565510025559,0.270827082708271
0.000221322952940853,0.000104565673798047,0.270927092709271
0.000221275354688347,0.000104567068346025,0.271027102710271
0.000221224262621959,0.000104570969109814,0.271127112711271
0.000221173240034736,0.000104573172594809,0.271227122712271
0.000221125294386064,0.000104575395930994,0.271327132713271
0.000221082028661414,0.000104577882295788,0.271427142714271
0.000221037681045457,0.000104577048544611,0.271527152715272
0.00022099056914779,0.000104576696185648,0.271627162716272
0.00022093827608287,0.000104574378556139,0.271727172717272
0.000220881873816237,0.000104570318982487,0.271827182718272
0.000220821402050356,0.000104564522427489,0.271927192719272
0.000220764493577694,0.000104557693609416,0.272027202720272
0.000220711108695871,0.000104549847416315,0.272127212721272
0.000220653182848441,0.000104540899480804,0.272227222722272
0.000220595341368653,0.000104530279080485,0.272327232723272
0.000220538715775876,0.000104522303854479,0.272427242724272
0.000220483921457683,0.00010451091918232,0.272527252725273
0.000220428740040858,0.000104497623830559,0.272627262726273
0.000220371672758506,0.000104483479839402,0.272727272727273
0.000220311424318769,0.000104470313520547,0.272827282728273
0.000220253344624446,0.000104456854396299,0.272927292729273
0.000220196882804157,0.000104441181861633,0.273027302730273
0.000220137319231415,0.000104427018019113,0.273127312731273
0.000220074673757411,0.000104410725133905,0.273227322732273
0.000220011174681211,0.000104397231269902,0.273327332733273
0.000219948772384626,0.0001043872808481,0.273427342734273
0.000219886990438497,0.000104377995442017,0.273527352735274
0.00021982582884291,0.000104369360163089,0.273627362736274
0.000219766558075649,0.000104358079709849,0.273727372737274
0.000219709287318343,0.000104344799246481,0.273827382738274
0.000219654939652523,0.000104329811578551,0.273927392739274
0.000219600621763488,0.000104315250711891,0.274027402740274
0.000219549678581196,0.000104297027295892,0.274127412741274
0.000219498750287296,0.000104277225708237,0.274227422742274
0.000219448477083521,0.000104254764057705,0.274327432743274
0.00021939821380534,0.000104230763937897,0.274427442744274
0.000219347394693157,0.000104203488367467,0.274527452745275
0.000219295458949997,0.000104176902626744,0.274627462746275
0.000219241701857935,0.000104148356578617,0.274727472747275
0.00021918741374577,0.000104123185237061,0.274827482748275
0.000219131547461951,0.000104099894798322,0.274927492749275
0.000219073433027959,0.000104077557217898,0.275027502750275
0.000219018752854279,0.000104058435534355,0.275127512751275
0.000218968330766408,0.0001040404602584,0.275227522752275
0.000218913729997574,0.000104025269115603,0.275327532753275
0.000218862464233017,0.000104012266569409,0.275427542754275
0.000218808503665915,0.000104002425329151,0.275527552755276
0.000218753203141693,0.000103995755320768,0.275627562756276
0.000218694071332933,0.000103990772665585,0.275727572757276
0.000218634036293831,0.000103987060488271,0.275827582758276
0.000218573901998607,0.000103983675855933,0.275927592759276
0.000218512397969566,0.000103979134890411,0.276027602760276
0.000218448988223807,0.000103976886740067,0.276127612761276
0.00021838170252816,0.000103975239089247,0.276227622762276
0.000218313126503454,0.000103972985976277,0.276327632763276
0.000218245369341446,0.000103975184498475,0.276427642764276
0.000218180297056389,0.000103977512053406,0.276527652765277
0.00021811313543085,0.000103979263923317,0.276627662766277
0.000218047308799547,0.000103981497184925,0.276727672767277
0.000217985477225444,0.00010398408280584,0.276827682768277
0.000217922305694221,0.00010398512995748,0.276927692769277
0.000217858841357603,0.000103986187034714,0.277027702770277
0.000217796692164033,0.00010398794386725,0.277127712771277
0.000217735128581336,0.000103989035684239,0.277227722772277
0.000217674746145896,0.000103989100200605,0.277327732773277
0.000217615108131106,0.000103986311104822,0.277427742774277
0.000217557604122062,0.000103985348320912,0.277527752775278
0.00021749734575673,0.000103981591478248,0.277627762776278
0.000217436457115347,0.00010397356166147,0.277727772777278
0.000217373712385308,0.000103960941251196,0.277827782778278
0.000217307851014423,0.000103944023052476,0.277927792779278
0.000217240803533311,0.00010392430583255,0.278027802780278
0.000217174242407039,0.000103901685372327,0.278127812781278
0.00021710849021787,0.000103881759714392,0.278227822782278
0.00021704044521318,0.000103863709996647,0.278327832783278
0.000216970866702097,0.000103847958056877,0.278427842784278
0.000216906935861917,0.000103835005138658,0.278527852785279
0.000216843198571096,0.000103824111784135,0.278627862786279
0.000216778101471965,0.000103810568292158,0.278727872787279
0.000216712453501629,0.000103796543408311,0.278827882788279
0.000216643599559921,0.000103782637631603,0.278927892789279
0.000216572432951675,0.000103766766584695,0.279027902790279
0.00021650335072094,0.000103751987354603,0.279127912791279
0.00021643629331432,0.000103737590260431,0.279227922792279
0.000216367881062187,0.000103722463634001,0.279327932793279
0.000216299776503842,0.000103706438740199,0.279427942794279
0.000216228331978507,0.000103688701678866,0.27952795279528
0.000216155165360219,0.000103670423672094,0.27962796279628
0.000216081452833522,0.00010364979329606,0.27972797279728
0.000216006961146593,0.00010363002148519,0.27982798279828
0.000215932479385259,0.000103613723637184,0.27992799279928
0.000215856751960128,0.000103598785597401,0.28002800280028
0.000215779218074316,0.000103583435644741,0.28012801280128
0.000215699857876717,0.000103570075776614,0.28022802280228
0.000215616011304368,0.000103557698543587,0.28032803280328
0.000215533966229905,0.000103544686071798,0.28042804280428
0.00021545266557592,0.000103535956499546,0.280528052805281
0.000215369578312614,0.000103529157458258,0.280628062806281
0.000215287602717315,0.000103522219458296,0.280728072807281
0.000215205944741483,0.000103513594105136,0.280828082808281
0.000215124609347916,0.000103503301249793,0.280928092809281
0.000215042867004441,0.000103490844612007,0.281028102810281
0.000214959119688214,0.000103475286221682,0.281128112811281
0.000214873307845492,0.000103456725334939,0.281228122812281
0.000214785406662289,0.000103433866660095,0.281328132813281
0.000214700354128611,0.000103411077464414,0.281428142814281
0.000214615619214313,0.000103388789511965,0.281528152815282
0.000214530164693524,0.000103365796841417,0.281628162816282
0.00021444463076789,0.000103343042385319,0.281728172817282
0.000214363235820668,0.000103320977759099,0.281828182818282
0.000214282570405617,0.00010330255086806,0.281928192819282
0.000214200738731617,0.000103285047058724,0.282028202820282
0.000214116698609909,0.000103269429114658,0.282128212821282
0.000214029854504026,0.000103252605209433,0.282228222822282
0.000213943710153445,0.000103236490985105,0.282328232823282
0.000213859635292156,0.000103221011999539,0.282428242824282
0.000213775788719807,0.000103206123587903,0.282528252825283
0.000213693907417746,0.000103196748851122,0.282628262826283
0.000213610482683783,0.000103184555241945,0.282728272827283
0.000213525132381827,0.00010317290257838,0.282828282828283
0.00021344330567071,0.00010316316555704,0.282928292829283
0.000213364967810677,0.000103155324326909,0.283028302830283
0.000213290084062232,0.000103149359036454,0.283128312831283
0.000213216579973287,0.000103145984329883,0.283228322832283
0.000213146286818424,0.000103142098454313,0.283328332833283
0.000213079075564825,0.000103140024002396,0.283428342834283
0.000213011611208297,0.000103137994215484,0.283528352835284
0.000212942692750137,0.000103137617042361,0.283628362836284
0.000212875099360617,0.000103139775862179,0.283728372837284
0.000212804513400361,0.000103142599697545,0.283828382838284
0.000212733728927948,0.000103141006637497,0.283928392839284
0.000212658979175207,0.000103136525225545,0.284028402840284
0.000212584050761499,0.000103132108330132,0.284128412841284
0.000212509167013055,0.000103128708809401,0.284228422842284
0.000212433841575034,0.000103125165367373,0.284328432843284
0.000212357672460415,0.000103122202573335,0.284428442844284
0.000212284049264158,0.000103114946953992,0.284528452845285
0.000212208311913433,0.000103107175203198,0.284628462846285
0.000212133686230714,0.000103097651582321,0.284728472847285
0.00021206077271544,0.000103087462945897,0.284828482848285
0.000211988072600715,0.000103077656445393,0.284928492849285
0.000211914598288555,0.000103069170050733,0.285028502850285
0.000211841585517159,0.000103061815175269,0.285128512851285
0.000211766865541289,0.000103053557069464,0.285228522852285
0.000211690463174845,0.000103044400696287,0.285328532853285
0.000211612854846984,0.000103034172357312,0.285428542854285
0.000211539296167181,0.000103026787705063,0.285528552855286
0.000211467663055285,0.000103021839789634,0.285628562856286
0.000211394149040745,0.000103018782702444,0.285728572857286
0.000211322565556909,0.000103018122649523,0.285828582858286
0.000211255860509252,0.000103018226868269,0.285928592859286
0.000211190827926661,0.000103021527132878,0.286028602860286
0.000211127085672956,0.000103027338576269,0.286128612861286
0.000211067095299117,0.000103036718275847,0.286228622862286
0.000211008390291454,0.000103048266720495,0.286328632863286
0.000210953595973261,0.000103059234517151,0.286428642864286
0.000210902315320312,0.000103069006278073,0.286528652865287
0.000210852215814705,0.000103079180026105,0.286628662866287
0.00021080379373679,0.00010309005352961,0.286728672867287
0.000210757644623034,0.00010310053000863,0.286828682868287
0.000210714646889791,0.000103112708729587,0.286928692869287
0.000210675386147935,0.000103125473061159,0.287028702870287
0.000210636696128562,0.000103137393716304,0.287128712871287
0.000210602025980288,0.000103149488069359,0.287228722872287
0.000210566988584573,0.000103162733793145,0.287328732873287
0.000210532447469206,0.000103177165626899,0.287428742874287
0.000210497752506945,0.000103191741382124,0.287528752875288
0.000210463697746417,0.000103205523088551,0.287628762876288
0.000210426332795684,0.000103219855666356,0.287728772877288
0.000210388615485816,0.000103233270125255,0.287828782878288
0.000210348918017182,0.000103248362012103,0.287928792879288
0.000210305329710354,0.000103259925345143,0.288028802880288
0.000210259359257564,0.000103272903077522,0.288128812881288
0.00021021385034554,0.000103289717057151,0.288228822882288
0.000210168793048686,0.000103310317656229,0.288328832883288
0.000210123244434196,0.000103332754492774,0.288428842884288
0.000210079085404887,0.000103360198798489,0.288528852885289
0.000210036747724566,0.000103388308119924,0.288628862886289
0.000209992405071492,0.000103415975751869,0.288728872887289
0.0002099418837275,0.000103442194245064,0.288828882888289
0.000209891923180394,0.000103472492162929,0.288928892889289
0.000209845143790587,0.000103505971238265,0.289028902890289
0.000209798657206174,0.000103536025978883,0.289128912891289
0.00020975058252451,0.000103565465331756,0.289228922892289
0.000209702478066061,0.000103594577139653,0.289328932893289
0.00020965279047316,0.000103625733622683,0.289428942894289
0.000209597410544093,0.000103657108469144,0.28952895289529
0.000209541976024254,0.000103687073879236,0.28962896289629
0.000209483439751962,0.000103717902817289,0.28972897289729
0.000209421618103368,0.000103749242923997,0.28982898289829
0.000209362506145797,0.000103776121470114,0.28992899289929
0.000209307260212519,0.000103801843682875,0.29002900290029
0.000209251051495245,0.000103824022453608,0.29012901290129
0.000209192212491878,0.000103845149109905,0.29022902290229
0.000209131537251044,0.000103865099581655,0.29032903290329
0.000209068167207751,0.000103883650542803,0.29042904290429
0.000209006697918291,0.000103898643173358,0.290529052905291
0.000208944275770516,0.000103912568801255,0.290629062906291
0.000208882622857293,0.000103927675576323,0.290729072907291
0.000208821525778159,0.000103945308418737,0.290829082908291
0.000208761867912094,0.000103960350677439,0.290929092909291
0.000208706388726992,0.000103973055455442,0.291029102910291
0.000208654120476059,0.000103989477373728,0.291129112911291
0.000208603584243674,0.000104007770269064,0.291229122912291
0.000208554770104243,0.000104027919252885,0.291329132913291
0.000208503434860436,0.000104049586854964,0.291429142914291
0.000208452154207487,0.000104071770588495,0.291529152915292
0.000208401523681779,0.000104095056064437,0.291629162916292
0.000208353071827078,0.000104122892431667,0.291729172917292
0.00020830923041715,0.000104152778437,0.291829182918292
0.000208265398932902,0.000104184679340508,0.291929192919292
0.000208222564972148,0.000104217632358625,0.292029202920292
0.000208181150373358,0.000104253458840254,0.292129212921292
0.000208139869770357,0.000104288426756718,0.292229222922292
0.000208101492407567,0.000104322506331234,0.292329232923292
0.000208061586501182,0.000104352700030353,0.292429242924292
0.000208021928735014,0.000104383350307354,0.292529252925293
0.000207983883880084,0.000104416174292565,0.292629262926293
0.000207946176495811,0.000104453023111674,0.292729272927293
0.000207905967858437,0.000104489018328588,0.292829282928293
0.000207868826233848,0.00010452849743379,0.292929292929293
0.000207833714396085,0.000104570100619227,0.293029302930293
0.000207794681943171,0.000104608994113469,0.293129312931293
0.000207757788458798,0.000104643823071432,0.293229322932293
0.000207718294465119,0.000104673550267074,0.293329332933293
0.000207676636688995,0.000104698488356806,0.293429342934293
0.000207632428031539,0.000104718423940164,0.293529352935294
0.000207585747897853,0.000104734190768154,0.293629362936294
0.000207535827053127,0.00010474640919149,0.293729372937294
0.000207489931042385,0.000104756682195643,0.293829382938294
0.00020744323602022,0.000104768518483059,0.293929392939294
0.000207400134068145,0.000104782146342593,0.294029402940294
0.000207357662392121,0.000104796945423875,0.294129412941294
0.000207315582777612,0.000104812250711185,0.294229422942294
0.000207273165692445,0.000104826091971354,0.294329432943294
0.000207228599713228,0.000104839744644875,0.294429442944294
0.000207184197506499,0.000104852747191242,0.294529452945295
0.00020713995410946,0.000104865114498673,0.294629462946295
0.000207094693337653,0.000104877749797512,0.294729472947295
0.00020704986432974,0.000104892459548268,0.294829482948295
0.000207005467085808,0.000104909223899923,0.294929492949295
0.000206959670331188,0.000104926871630729,0.295029502950295
0.00020691536738058,0.000104943675684764,0.295129512951295
0.000206867307587308,0.000104957209251146,0.295229522952295
0.000206820423978582,0.000104975065419618,0.295329532953295
0.000206771535397104,0.000104992450121815,0.295429542954295
0.000206724979333526,0.000105011274037167,0.295529552955296
0.000206682304182548,0.000105027259228589,0.295629562956296
0.000206642701007152,0.000105044529786273,0.295729572957296
0.000206608120189405,0.000105060981481172,0.295829582958296
0.000206574943845144,0.000105074917034664,0.295929592959296
0.000206539985854274,0.000105086252078849,0.296029602960296
0.00020650426359165,0.000105095284381917,0.296129612961296
0.000206467260925562,0.000105101532552172,0.296229622962296
0.000206427191246603,0.000105105438278759,0.296329632963296
0.000206384089294528,0.00010510700652482,0.296429642964296
0.000206344272718583,0.000105112748489046,0.296529652965297
0.000206304009490351,0.000105120331653365,0.296629662966297
0.000206262644519622,0.00010512700166192,0.296729672967297
0.000206222291960864,0.000105133155538679,0.296829682968297
0.000206182132951551,0.000105145036491272,0.296929692969297
0.00020614405831975,0.000105158629611223,0.297029702970297
0.000206102345952768,0.00010517022272122,0.297129712971297
0.000206058633575832,0.000105180728977197,0.297229722972297
0.000206014941049999,0.00010519307147047,0.297329732973297
0.000205971397408348,0.00010520477872498,0.297429742974297
0.000205926786763867,0.000105213076533165,0.297529752975298
0.000205880419286765,0.000105219518252692,0.297629762976298
0.000205833917813959,0.000105226347070938,0.297729772977298
0.000205785460996461,0.000105232128737371,0.297829782978298
0.000205734478111704,0.000105239567980564,0.297929792979298
0.000205679728458774,0.000105244635003304,0.298029802980298
0.000205622303854488,0.000105248555618455,0.298129812981298
0.000205566933851102,0.000105253468794302,0.298229822982298
0.000205514228873391,0.000105258377007351,0.298329832983298
0.000205465593394926,0.000105263811277791,0.298429842984298
0.000205415702326985,0.00010526721079835,0.298529852985299
0.00020536332985722,0.000105270252997147,0.298629862986299
0.000205309056633448,0.000105272565663858,0.298729872987299
0.000205255378946144,0.000105272163676748,0.298829882988299
0.000205203522607916,0.000105271860945759,0.298929892989299
0.000205151894558629,0.000105276674865485,0.299029902990299
0.000205099278911444,0.000105280600443434,0.299129912991299
0.000205045963508871,0.000105280193493526,0.299229922992299
0.000204991198967463,0.000105277032187418,0.299329932993299
0.000204934995212986,0.000105271156227488,0.299429942994299
0.000204877848525788,0.000105262128887217,0.2995299529953
0.000204820245260622,0.00010525180625509,0.2996299629963
0.000204760086151412,0.000105239637459728,0.2997299729973
0.000204697515119541,0.000105229299939209,0.2998299829983
0.000204636423003119,0.000105216639826383,0.2999299929993
0.000204574874308814,0.000105203205516122,0.3000300030003
0.000204510779696146,0.000105189989569293,0.3001300130013
0.000204444159016218,0.000105176991985896,0.3002300230023
0.000204374054447917,0.000105163354200595,0.3003300330033
0.000204303155831077,0.000105151706499827,0.3004300430043
0.000204231656714884,0.000105139681625935,0.300530053005301
0.000204162559595757,0.000105129825497285,0.300630063006301
0.000204093596472419,0.000105124038867882,0.300730073007301
0.000204027288449161,0.000105119205096966,0.300830083008301
0.000203959149151233,0.000105111567341703,0.300930093009301
0.000203895168682993,0.000105105899819611,0.301030103010301
0.000203830721711189,0.000105100475474938,0.301130113011301
0.000203761684145717,0.000105092907198839,0.301230123012301
0.000203694343859298,0.000105084366213407,0.301330133013301
0.00020362697875872,0.000105076346322224,0.301430143014301
0.000203561291086004,0.000105068817748677,0.301530153015302
0.000203497871414564,0.000105060117953382,0.301630163016302
0.000203438635386884,0.000105052073248212,0.301730173017302
0.000203381324927198,0.000105046102995131,0.301830183018302
0.000203324421417334,0.00010503829650441,0.301930193019302
0.000203269825611297,0.000105026872129871,0.302030203020302
0.000203213348902616,0.000105014857181575,0.302130213021302
0.00020315641065317,0.000105001566792612,0.302230223022302
0.000203100023274929,0.000104990603958753,0.302330233023302
0.000203043333165699,0.000104977482305075,0.302430243024302
0.000202987665394036,0.000104962057910626,0.302530253025303
0.000202931689928586,0.000104944519361536,0.302630263026303
0.000202871778959592,0.000104925829441887,0.302730273027303
0.000202813689339588,0.000104905268545189,0.302830283028303
0.000202755058773972,0.000104886161750038,0.302930293029303
0.000202695678824994,0.000104865521448581,0.303030303030303
0.000202635549492655,0.00010484335756624,0.303130313031303
0.000202574293603744,0.000104819089455026,0.303230323032303
0.000202511772199848,0.000104791605446931,0.303330333033303
0.000202447672624383,0.000104762607783547,0.303430343034303
0.000202382709520955,0.000104733059248958,0.303530353035304
0.000202317503240109,0.000104704721638496,0.303630363036304
0.00020225248554591,0.000104674096175483,0.303730373037304
0.000202185179998986,0.000104643177907075,0.303830383038304
0.000202118906715397,0.000104616850232164,0.303930393039304
0.000202053487034001,0.000104589559773341,0.304030403040304
0.000201987615737521,0.000104562720929776,0.304130413041304
0.000201919620360892,0.000104532616561184,0.304230423042304
0.000201849520755388,0.000104499276444349,0.304330433043304
0.000201775882670739,0.000104467648494873,0.304430443044304
0.000201697261930908,0.000104432224000526,0.304530453045305
0.000201621331030824,0.000104394834235634,0.304630463046305
0.000201543454711642,0.000104357662834346,0.304730473047305
0.000201463439423919,0.000104318233357119,0.304830483048305
0.000201380466305041,0.000104280029692412,0.304930493049305
0.000201296848021633,0.000104242575411153,0.305030503050305
0.000201209825254784,0.000104206877962603,0.305130513051305
0.0002011257404679,0.000104173602362135,0.305230523052305
0.000201044142045723,0.000104140902447204,0.305330533053305
0.000200965456789438,0.000104108564816832,0.305430543054305
0.000200886905528857,0.00010407724952394,0.305530553055306
0.000200808532929242,0.000104046673688901,0.305630563056306
0.000200731872496986,0.000104018132603571,0.305730573057306
0.000200655529684197,0.000103987874388086,0.305830583058306
0.000200581792343427,0.000103959511963637,0.305930593059306
0.000200508829200092,0.000103934678092824,0.306030603060306
0.000200432838746353,0.000103910926113233,0.306130613061306
0.000200357582787583,0.000103887189022034,0.306230623062306
0.000200280063790249,0.000103865392387049,0.306330633063306
0.000200201001360927,0.000103846449364558,0.306430643064306
0.000200122698240562,0.000103829888487771,0.306530653065307
0.000200043089902746,0.000103810081937319,0.306630663066307
0.000199959555987068,0.000103789942879093,0.306730673067307
0.000199871133709443,0.000103765893131138,0.306830683068307
0.000199786349167172,0.000103737555520676,0.306930693069307
0.000199702120458903,0.000103708974732967,0.307030703070307
0.000199620328487368,0.000103683297185383,0.307130713071307
0.00019953807993795,0.000103659138255884,0.307230723072307
0.000199456149007914,0.000103639445849945,0.307330733073307
0.000199371875634382,0.000103620026398211,0.307430743074307
0.000199286118382519,0.000103603445670233,0.307530753075308
0.000199198629112107,0.000103588864952384,0.307630763076308
0.000199109422711538,0.000103576264393127,0.307730773077308
0.000199018523994801,0.000103563718424815,0.307830783078308
0.000198925744375333,0.00010354777789857,0.307930793079308
0.000198832537954768,0.000103530269126264,0.308030803080308
0.000198740080917651,0.000103509837262644,0.308130813081308
0.0001986486462181,0.000103488641127012,0.308230823082308
0.000198556541540032,0.000103468407775462,0.308330833083308
0.000198464168870472,0.000103444879121929,0.308430843084308
0.000198369533162433,0.000103424169341135,0.308530853085309
0.00019827075847581,0.000103402491813633,0.308630863086309
0.000198171824979584,0.000103383241097184,0.308730873087309
0.000198074812088381,0.000103365915948728,0.308830883088309
0.000197979972905302,0.000103346704934659,0.308930893089309
0.000197882592766657,0.000103327429404222,0.309030903090309
0.000197784984339071,0.000103303498763751,0.309130913091309
0.000197683921799897,0.000103276183490941,0.309230923092309
0.00019758127612627,0.000103249066730202,0.309330933093309
0.000197475990240955,0.000103222892902356,0.309430943094309
0.000197370227926397,0.00010319367687554,0.30953095309531
0.000197267433368674,0.000103168490645592,0.30963096309631
0.000197161422913985,0.000103144937178243,0.30973097309731
0.000197054370270454,0.000103119021416037,0.30983098309831
0.000196947873461012,0.000103093641636816,0.30993099309931
0.000196841917597181,0.000103068782952016,0.31003100310031
0.000196735594485822,0.000103041914331493,0.31013101310131
0.000196629489737895,0.000103014807496349,0.31023102310231
0.000196521171579378,0.000102986593956168,0.31033103310331
0.000196415711995894,0.000102957313412985,0.31043104310431
0.000196307081180708,0.000102925213997063,0.310531053105311
0.00019619710544569,0.000102892449565593,0.310631063106311
0.000196085789753639,0.000102859025081202,0.310731073107311
0.000195970930619559,0.000102822980236313,0.310831083108311
0.000195854215396736,0.000102785133893539,0.310931093109311
0.000195737252033782,0.000102745689527919,0.311031103110311
0.000195618695610781,0.000102707446160833,0.311131113111311
0.000195502620589776,0.000102671108510378,0.311231123112311
0.000195385741594465,0.000102633599638347,0.311331133113311
0.000195268068550529,0.000102594924507365,0.311431143114311
0.000195149606420765,0.00010255575309595,0.311531153115312
0.000195029362644479,0.000102514313683173,0.311631163116312
0.000194908811174233,0.000102471544238957,0.311731173117312
0.000194790105867136,0.00010242752913086,0.311831183118312
0.000194671360857573,0.000102382551238851,0.311931193119312
0.000194555524051104,0.000102334317747583,0.312031203120312
0.000194442565670859,0.000102282863396465,0.312131213121312
0.000194331230127618,0.000102231235347092,0.312231223122312
0.000194217988867573,0.000102177378998908,0.312331233123312
0.000194104305918039,0.000102123120663615,0.312431243124312
0.000193987466625193,0.000102067095570018,0.312531253125313
0.000193868805983273,0.000102006847130454,0.312631263126313
0.000193748323992364,0.000101945025481859,0.312731273127313
0.000193624536773963,0.000101884384980779,0.312831283128313
0.000193500972881791,0.000101825967815712,0.312931293129313
0.000193375121136981,0.000101764275200023,0.313031303130313
0.00019325024706456,0.000101702175634599,0.313131313131313
0.000193129258867623,0.000101644502890011,0.313231323132313
0.000193007759501859,0.00010158820980518,0.313331333133313
0.000192889381739824,0.000101536209545653,0.313431343134313
0.000192772393562883,0.000101487678286022,0.313531353135314
0.000192654611337231,0.000101438089949155,0.313631363136314
0.000192533752173199,0.000101387911038704,0.313731373137314
0.000192409031947671,0.000101335012511633,0.313831383138314
0.00019228105116,0.000101283215726975,0.313931393139314
0.000192149829661376,0.000101232495870912,0.314031403140314
0.000192019208662017,0.000101182718947399,0.314131413141314
0.000191891327130467,0.000101136490428883,0.314231423142314
0.000191760204887878,0.000101089388456811,0.314331433143314
0.00019162614466541,0.000101044132647801,0.314431443144314
0.000191495126641739,0.000100994276319528,0.314531453145315
0.000191364282316151,0.000100946147047006,0.314631463146315
0.000191235661326747,0.000100900226222277,0.314731473147315
0.000191105293430403,0.000100856449328802,0.314831483148315
0.000190974707170713,0.00010081375432672,0.314931493149315
0.000190848061377278,0.000100775292596201,0.315031503150315
0.000190722601693983,0.000100739664626814,0.315131513151315
0.000190594318175237,0.000100703188018031,0.315231523152315
0.000190465895698077,0.000100665108423432,0.315331533153315
0.000190338624591302,0.000100629594598559,0.315431543154315
0.000190210028415972,0.000100594358690688,0.315531553155316
0.000190077198968907,0.000100556472645534,0.315631563156316
0.000189948468797788,0.000100516472445912,0.315731573157316
0.000189817351518082,0.000100477534286149,0.315831583158316
0.000189684507182539,0.000100440680504242,0.315931593159316
0.000189549533804134,0.000100404064936958,0.316031603160316
0.000189413394166779,0.000100364958041909,0.316131613161316
0.000189275299184732,0.000100324908214312,0.316231623162316
0.000189136191790628,0.000100287215718432,0.316331633163316
0.000188997044694143,0.000100247940088098,0.316431643164316
0.0001888550886506,0.000100208054032989,0.316531653165317
0.000188714417973233,0.000100170748635826,0.316631663166317
0.000188575265913951,0.000100135120666439,0.316731673167317
0.000188437617584191,0.000100101145310842,0.316831683168317
0.000188300971740893,0.000100066445385784,0.316931693169317
0.000188161482210955,0.000100031100296196,0.317031703170317
0.000188024846293166,9.99955318803791e-05,0.317131713171317
0.000187889922542822,9.99619535490946e-05,0.317231723172317
0.000187754820131511,9.9929352890113e-05,0.317331733173317
0.000187618472056405,9.98970003711762e-05,0.317431743174317
0.000187483354756703,9.98671590311929e-05,0.317531753175318
0.000187349453343925,9.98398090188014e-05,0.317631763176318
0.000187215760368898,9.98139726615262e-05,0.317731773177318
0.000187082260943317,9.97896350711472e-05,0.317831783178318
0.000186948964992603,9.97667912845227e-05,0.317931793179318
0.000186815634302307,9.97424437685489e-05,0.318031803180318
0.00018667959888387,9.97183741694045e-05,0.318131813181318
0.000186541955516907,9.9691892647772e-05,0.318231823182318
0.00018640759256345,9.96694210714728e-05,0.318331833183318
0.000186273085688609,9.96475499946983e-05,0.318431843184318
0.000186140281055445,9.96291082152666e-05,0.318531853185319
0.000186007327538272,9.96112272326355e-05,0.318631863186319
0.000185874215211322,9.95939120097748e-05,0.318731873187319
0.00018573970833648,9.95747406982569e-05,0.318831883188319
0.000185602729985323,9.95553659116993e-05,0.318931893189319
0.000185466069253547,9.95348000522038e-05,0.319031903190319
0.000185332123175592,9.95196535745839e-05,0.319131913191319
0.000185199427724144,9.95080803159494e-05,0.319231923192319
0.000185065784377178,9.94931621271843e-05,0.319331933193319
0.000184930324644021,9.94764424408785e-05,0.319431943194319
0.000184792974082539,9.9458794710072e-05,0.31953195319532
0.000184656710375075,9.94422090192974e-05,0.31963196319632
0.000184520327560387,9.94280898421271e-05,0.31973197319732
0.000184384207774221,9.94165860626569e-05,0.31983198319832
0.000184247879550391,9.94082138125104e-05,0.31993199319932
0.000184115551346471,9.94037522517482e-05,0.32003200320032
0.000183984667318504,9.94006455364118e-05,0.32013201320132
0.000183850423472271,9.93946306181535e-05,0.32023202320232
0.000183714765226872,9.93894941160771e-05,0.32033203320332
0.000183576853868589,9.93826702606291e-05,0.32043204320432
0.00018343874896086,9.93789332693278e-05,0.320532053205321
0.00018330092197022,9.93777124194331e-05,0.320632063206321
0.000183164469676281,9.93758464051812e-05,0.320732073207321
0.000183025178658413,9.93730176070186e-05,0.320832083208321
0.000182884314431772,9.93675734111559e-05,0.320932093209321
0.000182744934083464,9.93609282165883e-05,0.321032103210321
0.000182606863915404,9.93567991637718e-05,0.321132113211321
0.000182472679622827,9.9349315255402e-05,0.321232123212321
0.000182337075968285,9.93427196889812e-05,0.321332133213321
0.000182197730359645,9.93350223801488e-05,0.321432143214321
0.000182056121712354,9.93280347522128e-05,0.321532153215322
0.000181914776093758,9.9323339939626e-05,0.321632163216322
0.000181776264236122,9.93190322259291e-05,0.321732173217322
0.000181642243716033,9.9313975128612e-05,0.321832183218322
0.000181508426670985,9.93102182861208e-05,0.321932193219322
0.000181374798212411,9.93089726222389e-05,0.322032203220322
0.000181244440241662,9.93086401144653e-05,0.322132213221322
0.000181113288222288,9.93057269485739e-05,0.322232223222322
0.000180981103939666,9.93054887339519e-05,0.322332233223322
0.00018084768391893,9.93065904763634e-05,0.322432243224322
0.000180710333357447,9.93054887339519e-05,0.322532253225323
0.000180573479076312,9.93051512632087e-05,0.322632263226323
0.000180438461032645,9.9306759211821e-05,0.322732273227323
0.000180304663838785,9.93105458310969e-05,0.322832283228323
0.000180169601129941,9.93161389112275e-05,0.322932293229323
0.000180035769196413,9.93238759224394e-05,0.323032303230323
0.000179902706497524,9.93355037721902e-05,0.323132313231323
0.000179771440333636,9.93489628964387e-05,0.323232323232323
0.000179640923553196,9.93662632309071e-05,0.323332333233323
0.000179511156156119,9.93873650732159e-05,0.323432343234323
0.000179382118291213,9.94122287208133e-05,0.323532353235324
0.000179255293836812,9.9438591135307e-05,0.323632363236324
0.000179130315545558,9.94637426255009e-05,0.323732373237324
0.00017900545636153,9.94899114907218e-05,0.323832383238324
0.000178882190237549,9.95201002270431e-05,0.323932393239324
0.00017875980749272,9.95505172522194e-05,0.324032403240324
0.000178634978085563,9.95813114506905e-05,0.324132413241324
0.000178507170995974,9.96087110910567e-05,0.324232423242324
0.000178377403598897,9.96347459605742e-05,0.324332433243324
0.00017824775530913,9.96583887584492e-05,0.324432443244324
0.00017812103011085,9.96820514075139e-05,0.324532453245325
0.000177995927749488,9.97097686674334e-05,0.324632463246325
0.000177872706290771,9.97397390403225e-05,0.324732473247325
0.000177746209381431,9.97700071815752e-05,0.324832483248325
0.000177621901068695,9.98017145358104e-05,0.324932493249325
0.000177499756538401,9.98348511776053e-05,0.325032503250325
0.000177378971816418,9.98684890626315e-05,0.325132513251325
0.000177261288846887,9.98994966615653e-05,0.325232523252325
0.000177144275855872,9.99344298384478e-05,0.325332533253325
0.000177025620176836,9.9969760039643e-05,0.325432543254325
0.000176909182871101,0.000100002390475409,0.325532553255326
0.000176796006127509,0.000100034747956971,0.325632563256326
0.000176680620936211,0.000100065869700419,0.325732573257326
0.000176566744437317,0.000100100961686992,0.325832583258326
0.000176449974623723,0.000100135755905374,0.325932593259326
0.000176330341272211,0.000100170242429797,0.326032603260326
0.000176209571438619,0.000100207041620931,0.326132613261326
0.000176088498874039,0.000100242659664723,0.326232623262326
0.000175965679402432,0.000100275295063459,0.326332633263326
0.000175841515010993,0.000100307061971264,0.326432643264326
0.00017571765335063,0.000100339340048066,0.326532653265327
0.000175590357429868,0.000100368412153412,0.326632663266327
0.000175464495759463,0.000100396610805373,0.326732673267327
0.000175340058413821,0.000100423950892169,0.326832683268327
0.000175218246391387,0.000100451941106293,0.326932693269327
0.000175098290457697,0.000100482189396356,0.327032703270327
0.000174975029296514,0.000100512725528843,0.327132713271327
0.000174851822726275,0.000100539544521219,0.327232723272327
0.000174727251384843,0.000100567936722625,0.327332733273327
0.000174603747046326,0.000100592974068305,0.327432743274327
0.00017447994990233,0.000100614472934926,0.327532753275328
0.000174356589485111,0.000100632413471127,0.327632763276328
0.000174235129821813,0.000100649857727066,0.327732773277328
0.000174114002666375,0.00010066487020881,0.327832783278328
0.00017399298965545,0.000100682215208628,0.327932793279328
0.000173873559778892,0.000100699416286975,0.328032803280328
0.000173753851985419,0.000100716845654349,0.328132813281328
0.000173633007709779,0.000100736751460923,0.328232823282328
0.000173510034391279,0.000100755540636693,0.328332833283328
0.000173387671497639,0.000100774587878102,0.328432843284328
0.000173265055500986,0.000100793843557349,0.328532853285329
0.000173140851407082,0.000100813645145004,0.328632863286329
0.000173015297430549,0.000100835094383651,0.328732873287329
0.000172888061063443,0.000100856325258693,0.328832883288329
0.000172760775068362,0.000100876856378606,0.328932893289329
0.000172633667734161,0.000100899665425477,0.329032903290329
0.000172505498359929,0.000100924901283399,0.329132913291329
0.000172376023768245,0.000100945397663731,0.329232923292329
0.000172246742726006,0.000100964231504505,0.329332933293329
0.000172117814042731,0.000100983695621589,0.329432943294329
0.00017198902928084,0.000101005194488211,0.32953295329533
0.000171861440554684,0.000101029909251712,0.32963296329633
0.000171737509414984,0.00010105757192086,0.32973297329733
0.000171617206085041,0.000101088167607089,0.32983298329833
0.000171496580172748,0.00010111517518594,0.32993299329933
0.000171375735897109,0.000101139666623384,0.33003300330033
0.00017125265835969,0.00010116381066449,0.33013301330133
0.000171128007613498,0.000101184197863105,0.33023302330233
0.000171002026835783,0.000101199895211931,0.33033303330333
0.000170874586993722,0.000101212198002824,0.33043304330433
0.000170745702975796,0.000101221136012568,0.330533053305331
0.000170615697364096,0.000101230049208498,0.330633063306331
0.000170488193005583,0.000101240897897844,0.330733073307331
0.000170361457881708,0.000101255865714583,0.330833083308331
0.000170237219048222,0.00010127067472146,0.330933093309331
0.00017011119856804,0.0001012870470116,0.331033103310331
0.000169986349309693,0.000101306684826767,0.331133113311331
0.000169866606776465,0.000101328277986712,0.331233123312331
0.000169746968462242,0.000101352139147847,0.331333133313331
0.000169627935609997,0.000101374188885846,0.331433143314331
0.000169507071483167,0.000101397727464802,0.331533153315332
0.000169388212329177,0.000101420060082429,0.331633163316332
0.000169270251442558,0.000101441668130766,0.331733173317332
0.000169149804191318,0.00010146374268258,0.331833183318332
0.00016902738670682,0.000101485693164459,0.331933193319332
0.000168907465512712,0.00010150395132004,0.332033203320332
0.00016878812496668,0.000101522477467029,0.332133213321332
0.000168669950679599,0.000101543018512537,0.332233223322332
0.000168554282608416,0.00010156536105593,0.332333233323332
0.000168443224982176,0.000101589381026928,0.332433243324332
0.000168335666132616,0.000101616363791792,0.332533253325333
0.000168231839311646,0.000101646914812843,0.332633263326333
0.000168128985200268,0.000101679619690743,0.332733273327333
0.000168024175744112,0.000101709858055039,0.332833283328333
0.000167920185150654,0.000101745262698196,0.332933293329333
0.000167817589105087,0.000101784597882099,0.333033303330333
0.000167715151869211,0.000101821297817113,0.333133313331333
0.000167612223315785,0.000101854345128554,0.333233323332333
0.000167510867971131,0.000101886846531414,0.333333333333333
0.000167409105676655,0.000101916782164721,0.333433343334333
0.00016730975530484,0.000101943769892554,0.333533353335334
0.000167211531489509,0.000101971804771855,0.333633363336334
0.000167114037206351,0.00010199621184157,0.333733373337334
0.000167016443667071,0.000102019482429292,0.333833383338334
0.000166919113156487,0.000102043780317291,0.333933393339334
0.000166819733007801,0.000102069557120825,0.334033403340334
0.000166720849139548,0.000102099304167657,0.334133413341334
0.000166619518608968,0.000102128644264409,0.334233423342334
0.000166517691798039,0.000102158351608689,0.334333433343334
0.000166412857527895,0.000102185900133323,0.334433443344334
0.000166308991004459,0.00010221660003847,0.334533453345335
0.000166203144322344,0.000102248714342613,0.334633463346335
0.000166099565641505,0.000102282535851317,0.334733473347335
0.00016599637405947,0.000102316734533316,0.334833483348335
0.000165890621670592,0.000102348863725851,0.334933493349335
0.000165786283680796,0.000102384963161684,0.335033503350335
0.000165681196307638,0.000102418665563077,0.335133513351335
0.000165575354588321,0.000102449995744361,0.335233523352335
0.000165469264728786,0.000102480531876849,0.335333533353335
0.000165364291500141,0.00010251154443858,0.335433543354335
0.000165258176826534,0.000102539668648407,0.335533553355336
0.000165152086966999,0.000102566140244617,0.335633563356336
0.000165046448722549,0.000102592800427302,0.335733573357336
0.000164941941997467,0.000102618135541346,0.335833583358336
0.000164838209469821,0.000102639688998739,0.335933593359336
0.000164734154359824,0.000102662468268824,0.336033603360336
0.000164630744414443,0.000102688046560288,0.336133613361336
0.000164529652098398,0.00010270990274867,0.336233623362336
0.000164426996499176,0.000102731481020223,0.336333633363336
0.000164327010888512,0.000102753103956953,0.336433643364336
0.000164230295765586,0.000102773669816448,0.336533653365337
0.000164130121568275,0.000102790429205306,0.336633663366337
0.000164026701697212,0.000102805957818846,0.336733673367337
0.000163920507618759,0.000102818488898766,0.336833683368337
0.00016381215472066,0.000102829809054386,0.336933693369337
0.000163703375021378,0.00010283772472665,0.337033703370337
0.000163590530785646,0.000102844300441882,0.337133713371337
0.00016347775602925,0.000102851258293033,0.337233723372337
0.0001633635420597,0.000102857595793642,0.337333733373337
0.000163246692841174,0.000102864712454484,0.337433743374337
0.000163128042124934,0.000102868925875029,0.337533753375338
0.000163010215234105,0.000102872047478586,0.337633763376338
0.00016289243797125,0.00010287250405664,0.337733773377338
0.00016277480462978,0.000102871571049514,0.337833783378338
0.000162657692382731,0.000102871352686082,0.337933793379338
0.000162543031760807,0.00010286765539716,0.338033803380338
0.00016242811803587,0.000102862042466012,0.338133813381338
0.000162311943758744,0.000102855471713578,0.338233823382338
0.000162199794315515,0.000102848846370373,0.338333833383338
0.000162087292513324,0.000102842667679454,0.338433843384338
0.000161973113283356,0.000102837283037161,0.338533853385339
0.000161856512205133,0.000102828394655391,0.338633863386339
0.000161743131986587,0.000102821665093267,0.338733873387339
0.000161627076816772,0.000102812161323752,0.338833883388339
0.000161511086163324,0.000102801277894651,0.338933893389339
0.000161399542182332,0.000102790940374132,0.339033903390339
0.000161285680571831,0.00010278058300225,0.339133913391339
0.000161171397122945,0.000102770721910802,0.339233923392339
0.000161056006968849,0.000102760394315878,0.339333933393339
0.000160941807887691,0.000102748751577907,0.339433943394339
0.000160829961175538,0.000102739237882797,0.33953395339534
0.000160719781965566,0.000102730443794178,0.33963396339634
0.000160612764061703,0.000102723346984526,0.33973397339734
0.000160507468250794,0.000102717510727148,0.33983398339834
0.000160403333735952,0.000102710766276632,0.33993399339934
0.000160297918817731,0.000102706736479764,0.34003400340034
0.000160190821509023,0.000102703570210858,0.34013401340134
0.000160083922712385,0.000102698165717547,0.34023402340234
0.000159977386200477,0.000102688612319886,0.34033403340334
0.00015987391670144,0.000102676592408792,0.34043404340434
0.000159770015438422,0.000102665078703727,0.340534053405341
0.000159664625334189,0.000102652870205986,0.340634063406341
0.000159559766250058,0.000102641857744152,0.340734073407341
0.000159456758291701,0.000102632398639814,0.340834083408341
0.000159355591533694,0.000102624468079157,0.340934093409341
0.000159257169206207,0.0001026129394857,0.341034103410341
0.000159154493755709,0.000102599336439981,0.341134113411341
0.00015905292997339,0.000102586155232906,0.341234123412341
0.000158950661472799,0.000102570780466259,0.341334133413341
0.000158847693216994,0.000102553227028776,0.341434143414341
0.000158745037617686,0.000102537097916056,0.341534153415342
0.00015864182618446,0.000102521008505715,0.341634163416342
0.000158541096153146,0.000102508134992255,0.341734173417342
0.000158442768118897,0.000102496298704839,0.341834183418342
0.000158339080256513,0.000102482263895397,0.341934193419342
0.000158232846475595,0.000102466626100313,0.342034203420342
0.000158127183417157,0.000102455360535293,0.342134213421342
0.000158022076192809,0.000102448417572706,0.342234223422342
0.000157914001211712,0.000102441578828866,0.342334233423342
0.000157802978325055,0.000102434834378349,0.342434243424342
0.00015769235246271,0.000102429410033676,0.342534253425343
0.00015758039160613,0.000102423340524474,0.342634263426343
0.000157467105680822,0.000102416635776337,0.342734273427343
0.000157356162199096,0.000102408576182774,0.342834283428343
0.000157244603329625,0.000102398273401837,0.342934293429343
0.000157132185894991,0.000102384124447709,0.343034303430343
0.000157019416101393,0.000102366446940118,0.343134313431343
0.000156906457721233,0.000102348441887551,0.343234323432343
0.000156793573783035,0.000102327890916448,0.343334333433343
0.00015668079902664,0.000102307722081265,0.343434343434343
0.000156569701697935,0.000102288377071664,0.343534353435344
0.000156460266908528,0.000102269840998909,0.343634363436344
0.000156352732873041,0.000102252927763158,0.343734373437344
0.000156242538774591,0.000102234987226958,0.343834383438344
0.00015613001712121,0.000102217106244327,0.343934393439344
0.000156018463214537,0.000102200222785361,0.344034403440344
0.000155905499871494,0.000102180465863055,0.344134413441344
0.000155792596082192,0.000102160004222478,0.344234423442344
0.000155677548361551,0.000102137071105499,0.344334433443344
0.000155562143318977,0.00010211500151631,0.344434443444344
0.000155445696087647,0.00010209056466981,0.344534453445345
0.00015532893123685,0.000102060688590245,0.344634463446345
0.000155212250753695,0.000102029948982718,0.344734473447345
0.000155095396572458,0.00010199969573003,0.344834483448345
0.000154978368693051,0.000101969923869211,0.344934493449345
0.000154861177041156,0.000101940623474838,0.345034503450345
0.000154747642975718,0.000101911665513834,0.345134513451345
0.000154634888070426,0.00010188192839277,0.345234523452345
0.000154521443335513,0.00010184996793552,0.345334533453345
0.000154407368324378,0.00010181663774428,0.345434543454345
0.000154294097287549,0.000101779451454428,0.345534553455346
0.000154177898196435,0.000101739868130308,0.345634563456346
0.000154061545258343,0.000101700170661674,0.345734573457346
0.000153946998780933,0.000101662046401899,0.345834583458346
0.000153836273662467,0.000101625267062126,0.345934593459346
0.000153725220999025,0.00010158720235592,0.346034603460346
0.000153612396614569,0.000101549013579777,0.346134613461346
0.00015350035139026,0.000101511698257019,0.346234623462346
0.000153387919067319,0.00010147144991718,0.346334633463346
0.00015327826591448,0.000101431841779073,0.346434643464346
0.000153166910519963,0.000101393345308972,0.346534653465347
0.000153057252404413,0.000101351434429748,0.346634663466347
0.000152946750612176,0.000101308396994125,0.346734673467347
0.000152837712847082,0.000101267429047623,0.346834683468347
0.000152729722233627,0.000101228237785018,0.346934693469347
0.000152618153438562,0.000101186530380834,0.347034703470347
0.000152511145460294,0.000101147120754969,0.347134713471347
0.00015240519455926,0.000101110281861283,0.347234723472347
0.000152300285846982,0.000101075993848929,0.347334733473347
0.000152195808898772,0.000101042484996809,0.347434743474347
0.000152093158262347,0.000101012767726934,0.347534753475348
0.000151987728455648,0.000100980499575899,0.347634763476348
0.000151879708065409,0.000100949214059791,0.347734773477348
0.000151769558632222,0.000100917139458028,0.347834783478348
0.000151659806223434,0.000100885829128105,0.347934793479348
0.000151545433444107,0.000100850732178735,0.348034803480348
0.000151430886966611,0.000100815476419674,0.348134813481348
0.000151318534048515,0.000100778200799295,0.348234823482348
0.000151210702244837,0.000100739967357976,0.348334833483348
0.000151103604936043,0.000100702612332666,0.348434843484348
0.000150999475384084,0.000100663311888517,0.348534853485349
0.000150900313598744,0.000100625460582945,0.348634863486349
0.000150803538922163,0.000100588894643463,0.348734873487349
0.000150710739451591,0.00010055496891584,0.348834883488349
0.000150617205485964,0.00010051880496364,0.348934893489349
0.000150524599564665,0.000100485181967007,0.349034903490349
0.000150432311262834,0.000100452328205011,0.349134913491349
0.000150340082514658,0.000100416094773646,0.349234923492349
0.000150250156507512,0.000100385429608081,0.349334933493349
0.000150161496015352,0.000100356709861871,0.349434943494349
0.000150073684162675,0.000100330714694906,0.34953495349535
0.000149986825168313,0.000100301980060131,0.34963496349635
0.000149898144824963,0.000100270292557086,0.34973497349735
0.000149811072430054,0.000100236555415939,0.34983498349835
0.000149725538504334,0.000100205652035923,0.34993499349935
0.000149641533122294,0.000100177557602881,0.35003500350035
0.000149556783319605,0.000100149626942327,0.35013501350135
0.000149468901987677,0.000100122698768235,0.35023502350235
0.000149382018179329,0.000100095075801639,0.35033503350335
0.00014929548673003,0.000100065006172629,0.35043504350435
0.000149209888287943,0.000100035988658056,0.350535053505351
0.000149121138465256,0.000100007288762864,0.350635063506351
0.000149029262076216,9.997889656163e-05,0.350735073507351
0.000148937380724292,9.99515961772129e-05,0.350835083508351
0.000148843628395318,9.99252883536634e-05,0.350935093509351
0.000148751593196415,9.99027075958203e-05,0.351035103510351
0.000148656237881799,9.98792732356105e-05,0.351135113511351
0.000148560609612892,9.98517892275155e-05,0.351235123512351
0.000148464226997827,9.98222506185211e-05,0.351335133513351
0.000148370023053682,9.9795004824876e-05,0.351435143514351
0.000148276270724709,9.97722404433551e-05,0.351535153515352
0.000148185118904957,9.9749942565311e-05,0.351635163516352
0.000148097589932079,9.97268059732926e-05,0.351735173517352
0.000148013912095102,9.97027810394974e-05,0.351835183518352
0.000147929574205204,9.9675694055715e-05,0.351935193519352
0.000147843127123547,9.96460413022071e-05,0.352035203520352
0.000147756089468306,9.96170585273881e-05,0.352135213521352
0.000147669915340854,9.95861601099983e-05,0.352235223522352
0.000147583125825829,9.9554408090586e-05,0.352335233523352
0.000147495750699844,9.95233508635056e-05,0.352435243524352
0.000147411809834258,9.94912167081731e-05,0.352535253525353
0.000147327963261909,9.94580701406111e-05,0.352635263526353
0.000147243848698154,9.94254446676423e-05,0.352735273527353
0.000147158394177279,9.93905511933115e-05,0.352835283528353
0.000147071609625052,9.93534145314338e-05,0.352935293529353
0.000146983132756656,9.93165706751222e-05,0.353035303530353
0.000146897122401778,9.92785407086703e-05,0.353135313531353
0.000146814784521834,9.92383916247799e-05,0.353235323532353
0.000146736094302752,9.91962425311065e-05,0.353335333533353
0.000146658173318308,9.91501728222816e-05,0.353435343534353
0.000146584158060536,9.91037557171186e-05,0.353535353535354
0.000146512549762628,9.90580383672571e-05,0.353635363536354
0.000146442996065618,9.90147627170127e-05,0.353735373537354
0.000146373189265595,9.89702116262739e-05,0.353835383538354
0.000146299198821811,9.8924305689937e-05,0.353935393539354
0.000146228349832945,9.888204245175e-05,0.354035403540354
0.000146159600110156,9.88454020703061e-05,0.354135413541354
0.000146091917390196,9.881075673602e-05,0.354235423542354
0.000146025296710268,9.87781014862665e-05,0.354335433543354
0.000145959301343594,9.87482005925417e-05,0.354435443544354
0.000145891896540722,9.87160267346574e-05,0.354535453545355
0.000145824318039594,9.86818975321671e-05,0.354635463546355
0.000145756367328228,9.86485375641425e-05,0.354735473547355
0.000145685781367971,9.86145770967655e-05,0.354835483548355
0.000145614063888433,9.85804578198701e-05,0.354935493549355
0.000145540763274441,9.8549316225233e-05,0.355035503550355
0.000145465194659001,9.85201696777538e-05,0.355135513551355
0.000145388678148043,9.84889834177674e-05,0.355235523552355
0.000145309521425484,9.84535589234207e-05,0.355335533553355
0.00014523090564845,9.84179508052239e-05,0.355435543554355
0.000145152602528085,9.83829680003669e-05,0.355535553555356
0.000145076304380473,9.8350332601631e-05,0.355635563556356
0.000145000919388884,9.83193150771023e-05,0.355735573557356
0.000144924919009463,9.82866499017539e-05,0.355835583558356
0.000144849032774642,9.82550021010881e-05,0.355935593559356
0.000144772516263684,9.8221408881239e-05,0.356035603560356
0.000144695056820005,9.81858156516068e-05,0.356135613561356
0.000144616977025784,9.81483167049986e-05,0.356235623562356
0.000144535443120061,9.81101031148689e-05,0.356335633563356
0.000144450936494791,9.80694180481651e-05,0.356435643564356
0.000144365874035517,9.80268768929765e-05,0.356535653565357
0.000144278652756511,9.79864449292871e-05,0.356635663566357
0.000144189307397356,9.79481023062514e-05,0.356735673567357
0.000144097842921021,9.79118242095379e-05,0.356835683568357
0.000144003281654943,9.78759332115421e-05,0.356935693569357
0.000143906660825342,9.78420819258812e-05,0.357035703570357
0.000143808690113025,9.78112083226508e-05,0.357135713571357
0.000143715091630945,9.77779624991398e-05,0.357235723572357
0.00014362380581549,9.77502502020178e-05,0.357335733573357
0.000143530435622437,9.77200912426533e-05,0.357435743574357
0.000143437298681122,9.76914657895951e-05,0.357535753575358
0.000143343789529482,9.76626120475098e-05,0.357635763576358
0.000143252712151864,9.76290089020658e-05,0.357735773577358
0.000143162582669678,9.75963040241656e-05,0.357835783578358
0.000143073009021668,9.75590135155669e-05,0.357935793579358
0.000142988765425007,9.75199264717084e-05,0.358035803580358
0.000142905395281816,9.74817972491353e-05,0.358135813581358
0.000142821558635063,9.74435290680615e-05,0.358235823582358
0.000142737265410341,9.74051318540817e-05,0.358335833583358
0.000142655562769332,9.73634194871004e-05,0.358435843584358
0.000142575264601723,9.73183274505785e-05,0.358535853585359
0.000142495169909155,9.72741187932081e-05,0.358635863586359
0.000142415273728742,9.72307835893943e-05,0.358735873587359
0.000142335159184984,9.71880538475582e-05,0.358835883588359
0.000142257163758405,9.714225213014e-05,0.358935893589359
0.000142174463593818,9.70939144199532e-05,0.359035903590359
0.000142089857712426,9.70441275708445e-05,0.359135913591359
0.000142002462735251,9.69954871296688e-05,0.359235923592359
0.00014191317196704,9.69451891117341e-05,0.359335933593359
0.000141823275736679,9.68936404674643e-05,0.359435943594359
0.000141732456424787,9.68430744581229e-05,0.35953595359536
0.000141638848017112,9.67917441771132e-05,0.35963596359636
0.000141543309078732,9.67405975199535e-05,0.35973597359736
0.000141447646070243,9.6688478153116e-05,0.35983598359836
0.000141350251043206,9.66336292440649e-05,0.35993599359936
0.000141251143848724,9.65760855325546e-05,0.36003600360036
0.000141151317047751,9.65167700999438e-05,0.36013601360136
0.000141051882308292,9.64584770049853e-05,0.36023602360236
0.000140951201905038,9.63979456856217e-05,0.36033603360336
0.000140847578559022,9.63363225490972e-05,0.36043604360436
0.000140744734373239,9.62747688920814e-05,0.360536053605361
0.000140638674290489,9.62127388058215e-05,0.360636063606361
0.00014053505590727,9.61565251257497e-05,0.360736073607361
0.000140435442506846,9.60997407231102e-05,0.360836083608361
0.000140336821667202,9.60456957884514e-05,0.360936093609361
0.000140239178499948,9.59943655074417e-05,0.361036103610361
0.000140138344249801,9.59425538343905e-05,0.361136113611361
0.00014003555465479,9.58884096436105e-05,0.361236123612361
0.000139931291107128,9.58319577489167e-05,0.361336133613361
0.00013982513673114,9.57734264393362e-05,0.361436143614361
0.000139718729252138,9.5713887680668e-05,0.361536153615362
0.000139609582305328,9.56520809204657e-05,0.361636163616362
0.000139500425432923,9.55895942563238e-05,0.361736173617362
0.000139393343012607,9.5528258962568e-05,0.361836183618362
0.000139285779200335,9.54679211923049e-05,0.361936193619362
0.00013917903425059,9.54076380131582e-05,0.362036203620362
0.000139073927026243,9.53485707207644e-05,0.362136213621362
0.000138970432713132,9.52907044269032e-05,0.362236223622362
0.000138869960747629,9.52363269842986e-05,0.362336233623362
0.000138772565720592,9.51840934729476e-05,0.362436243624362
0.000138674843148493,9.51318549987992e-05,0.362536253625363
0.000138576207420371,9.5076678544772e-05,0.362636263626363
0.000138477259035666,9.50215269047321e-05,0.362736273627363
0.000138378593530846,9.496815194859e-05,0.362836283628363
0.000138279372191936,9.49156951110094e-05,0.362936293629363
0.000138180056559703,9.48662060302643e-05,0.363036303630363
0.000138079797994749,9.48156697978798e-05,0.363136313631363
0.000137978085328334,9.47609648101269e-05,0.363236323632363
0.00013787568283204,9.47044583246612e-05,0.363336333633363
0.000137772213333003,9.46459319778782e-05,0.363436343634363
0.000137669170635063,9.45884180431525e-05,0.363536353635364
0.000137564842570862,9.45341100798845e-05,0.363636363636364
0.000137458360649812,9.44792313940487e-05,0.363736373637364
0.000137349749685902,9.44237919114123e-05,0.363836383638364
0.000137238900497327,9.4367965329886e-05,0.363936393639364
0.000137127609619264,9.43147541462319e-05,0.364036403640364
0.000137018760440731,9.42615479253754e-05,0.364136413641364
0.000136912323184944,9.42083466673162e-05,0.364236423642364
0.000136805652677333,9.4151770702514e-05,0.364336433643364
0.000136700198056647,9.40970458635714e-05,0.364436443644364
0.000136593860056896,9.4041313575541e-05,0.364536453645365
0.000136488107668018,9.39864001499509e-05,0.364636463646365
0.000136380975619642,9.39318440464659e-05,0.364736473647365
0.000136271878300892,9.3875402077367e-05,0.364836483648365
0.000136164503075182,9.38183695346828e-05,0.364936493649365
0.000136059420664821,9.3760463538442e-05,0.365036503650365
0.000135952119881073,9.37017535679811e-05,0.365136513651365
0.000135844972944304,9.36445374014469e-05,0.365236523652365
0.000135741811139053,9.35897728601246e-05,0.365336533653365
0.000135642083594115,9.35387304217114e-05,0.365436543654365
0.000135540916836109,9.3488010565649e-05,0.365536553655366
0.000135440286060829,9.34380599440523e-05,0.365636563656366
0.000135340811618991,9.33898959319484e-05,0.365736573657366
0.000135241883085476,9.33375979042306e-05,0.365836583658366
0.000135141351566318,9.32801435230743e-05,0.365936593659366
0.000135040333692406,9.32238851778255e-05,0.366036603660366
0.000134936556499411,9.31690164175846e-05,0.366136613661366
0.000134831022473966,9.3115408209618e-05,0.366236623662366
0.000134723761392683,9.30630456653611e-05,0.366336633663366
0.000134614401045324,9.30112786576591e-05,0.366436643664366
0.000134503412898335,9.29608367184261e-05,0.366536653665367
0.000134396201445027,9.29083104016812e-05,0.366636663666367
0.000134285004860287,9.28531041708693e-05,0.366736673667367
0.000134174949720338,9.27957540086317e-05,0.366836683668367
0.000134069852421585,9.27411185002154e-05,0.366936693669367
0.00013396713230591,9.26890140217703e-05,0.367036703670367
0.000133863945686672,9.26356787680078e-05,0.367136713671367
0.000133759999758391,9.25845072966886e-05,0.367236723672367
0.000133655502958905,9.25337179612897e-05,0.367336733673367
0.000133549735681635,9.24860750436069e-05,0.367436743674367
0.000133444544089558,9.24430971615539e-05,0.367536753675368
0.000133336156451791,9.2399459226579e-05,0.367636763676368
0.000133225083937159,9.23570868066759e-05,0.367736773677368
0.000133110879893118,9.23140493710535e-05,0.367836783678368
0.000132993564171114,9.22703469197118e-05,0.367936793679368
0.000132878645483379,9.22290762422201e-05,0.368036803680368
0.000132759781366505,9.21870512184829e-05,0.368136813681368
0.000132641617005019,9.21496416025732e-05,0.368236823682368
0.00013252086205982,9.2113432985024e-05,0.368336833683368
0.00013239753638227,9.20784204033822e-05,0.368436843684368
0.000132276424115224,9.20442912007197e-05,0.368536853685369
0.000132157058755205,9.2014573930845e-05,0.368636863686369
0.000132038814988787,9.19885589126894e-05,0.368736873687369
0.000131922109691645,9.1967060046068e-05,0.368836883688369
0.000131805186031157,9.1943829160898e-05,0.368936893689369
0.00013168980580257,9.19224642899799e-05,0.369036903690369
0.000131575090589875,9.19055212774445e-05,0.369136913691369
0.000131461482082302,9.1885183706804e-05,0.369236923692369
0.000131349292936781,9.18610446284952e-05,0.369336933693369
0.000131236091379202,9.18350544243269e-05,0.369436943694369
0.000131121232245122,9.18100468554312e-05,0.36953695369537
0.000131009003397049,9.17827166942294e-05,0.36963696369637
0.000130895464368813,9.17554758633817e-05,0.36973697369737
0.000130783702024388,9.17296891342532e-05,0.36983698369837
0.00013067280320784,9.17036344135459e-05,0.36993699369937
0.000130562762956369,9.16773067388065e-05,0.37003700370037
0.000130451134607648,9.16480063444341e-05,0.37013701370137
0.000130338220892666,9.16179962689932e-05,0.37023702370237
0.000130224850599715,9.15881598918075e-05,0.37033703370337
0.00013011111802212,9.15592515589502e-05,0.37043704370437
0.00012999911746316,9.15296831731711e-05,0.370537053705371
0.000129889896074302,9.1500645807408e-05,0.370637063706371
0.000129782178415051,9.14720650195268e-05,0.370737073707371
0.00012967439127655,9.14459805220347e-05,0.370837083708371
0.000129568053276799,9.14233600618121e-05,0.370937093709371
0.000129462429920827,9.14014542452832e-05,0.371037103710371
0.00012935786364209,9.13819603514145e-05,0.371137113711371
0.000129256746512058,9.1365841164289e-05,0.371237123712371
0.000129159559922772,9.13517716150932e-05,0.371337133713371
0.000129061033376366,9.13404861990552e-05,0.371437143714371
0.000128959439817176,9.13279104539583e-05,0.371537153715372
0.000128859647755871,9.13189277788644e-05,0.371637163716372
0.000128761528159373,9.13125406501086e-05,0.371737173717372
0.000128665076065057,9.13087192910784e-05,0.371837183718372
0.000128567045799085,9.13005455530021e-05,0.371937193719372
0.000128467680538878,9.1295096394342e-05,0.372037203720372
0.000128366156458938,9.12922874473691e-05,0.372137213721372
0.000128262483484861,9.12920988607216e-05,0.372237223722372
0.000128158547482261,9.12914090310151e-05,0.372337233723372
0.000128056700820056,9.12883569066228e-05,0.372437243724372
0.000127954025369559,9.12848432413789e-05,0.372537253725373
0.000127850565796116,9.12788580999054e-05,0.372637263726373
0.000127745890335663,9.127061984529e-05,0.372737273727373
0.000127643611909564,9.12576570014754e-05,0.372837283728373
0.000127542732994154,9.1246465878589e-05,0.372937293729373
0.000127439715110201,9.12320886356069e-05,0.373037303730373
0.00012733456322059,9.1217939681652e-05,0.373137313731373
0.000127227902638574,9.11994532370432e-05,0.373237323732373
0.000127120517487183,9.11827881415094e-05,0.373337333733373
0.000127016884215572,9.11700982517267e-05,0.373437343734373
0.000126917121931052,9.116052004025e-05,0.373537353735374
0.000126820213258767,9.11526043679855e-05,0.373637363736374
0.000126722163141606,9.1145209790142e-05,0.373737373737374
0.000126624162652419,9.11388822151278e-05,0.373837383738374
0.000126528311057369,9.11290608260596e-05,0.373937393739374
0.000126433903638271,9.11212741867009e-05,0.374037403740374
0.000126342513603983,9.11156265159706e-05,0.374137413741374
0.000126252403973073,9.11143064101269e-05,0.374237423742374
0.000126163564819947,9.11172642411954e-05,0.374337433743374
0.000126078020968632,9.11233833783723e-05,0.374437443744374
0.000125993494492172,9.11307481794311e-05,0.374537453745375
0.000125909121862605,9.11385000792076e-05,0.374637463746375
0.000125824520944097,9.11447035841133e-05,0.374737473747375
0.000125739915062705,9.11485844967129e-05,0.374837483748375
0.000125659170242809,9.11545150474145e-05,0.374937493749375
0.000125581745538713,9.11569815610189e-05,0.375037503750375
0.00012550701067445,9.11571205195197e-05,0.375137513751375
0.00012542987381295,9.11598401361384e-05,0.375237523752375
0.00012534803221344,9.11595622191368e-05,0.375337533753375
0.000125261530540926,9.11563016569073e-05,0.375437543754375
0.000125170477977295,9.11522271948627e-05,0.375537553755376
0.000125077906795665,9.11480236999123e-05,0.375637563756376
0.000124987013041725,9.11427780161198e-05,0.375737573757376
0.000124897513835676,9.11395323424548e-05,0.375837583758376
0.000124808401728345,9.11373884112012e-05,0.375937593759376
0.000124717637007397,9.11371005684325e-05,0.376037603760376
0.000124630187439364,9.11400038087291e-05,0.376137613761376
0.000124540832154614,9.11436068044993e-05,0.376237623762376
0.000124449367678279,9.11488723394816e-05,0.376337633763376
0.000124357813871417,9.11527135497016e-05,0.376437643764376
0.0001242643990131,9.11572445896281e-05,0.376537653765377
0.000124170373729923,9.11621329514876e-05,0.376637663766377
0.000124075122634139,9.11644009528496e-05,0.376737673767377
0.000123982675522531,9.11673488584954e-05,0.376837683768377
0.000123889851237886,9.11697607811557e-05,0.376937693769377
0.000123801816059065,9.11743017466771e-05,0.377037703770377
0.000123713359041859,9.11782968039624e-05,0.377137713771377
0.000123622797795779,9.11795325420773e-05,0.377237723772377
0.000123534459885883,9.11772843919051e-05,0.377337733773377
0.000123448856480913,9.11757608110216e-05,0.377437743774377
0.000123365446635342,9.11762521286579e-05,0.377537753775378
0.000123277634782666,9.11745796636787e-05,0.377637763776378
0.000123187733589507,9.11707831188079e-05,0.377737773777378
0.000123098259197532,9.11672992303488e-05,0.377837783778378
0.000123009082573748,9.1164296733931e-05,0.377937793779378
0.000122919657809747,9.11635523134525e-05,0.378037803780378
0.000122827438987166,9.11615671918896e-05,0.378137813781378
0.000122733756137443,9.11586043978514e-05,0.378237823782378
0.000122637313968722,9.11533934538132e-05,0.378337833783378
0.000122539313479621,9.11474430519218e-05,0.378437843784378
0.000122438528857448,9.11423859546046e-05,0.378537853785379
0.000122336965075043,9.11390261364261e-05,0.378637863786379
0.000122232254875007,9.1134718422557e-05,0.378737873787379
0.00012212587717279,9.1131279199447e-05,0.378837883788379
0.000122017851819753,9.11286985415013e-05,0.378937893789379
0.000121907752014627,9.1128728318286e-05,0.379037903790379
0.00012179826759716,9.11329665528186e-05,0.379137913791379
0.000121687319152551,9.11370956056351e-05,0.379237923792379
0.000121574921569278,9.11430211935392e-05,0.379337933793379
0.000121461198917278,9.11442420432617e-05,0.379437943794379
0.000121345441515654,9.11455373351181e-05,0.37953795379538
0.00012123068163761,9.1147641563992e-05,0.37963796379638
0.000121117033427744,9.11511105640589e-05,0.37973797379738
0.000121002973305086,9.11549468114814e-05,0.37983798379838
0.000120888511195233,9.11591453434622e-05,0.37993799379938
0.000120773776131262,9.11616714108082e-05,0.38003800380038
0.000120662584509319,9.11673587840903e-05,0.38013801380138
0.000120552658402276,9.11742918210822e-05,0.38023802380238
0.000120444226099332,9.1179224848291e-05,0.38033803380338
0.000120337565517316,9.1186614463337e-05,0.38043804380438
0.00012023265184224,9.11964358522331e-05,0.380538053805381
0.000120129365966967,9.12067932241147e-05,0.380638063806381
0.000120024804651028,9.12197014769853e-05,0.380738073807381
0.000119918124217736,9.12325799532432e-05,0.380838083808381
0.000119807324657308,9.1245294656841e-05,0.380938093809381
0.000119698410962322,9.12613592531946e-05,0.381038103810381
0.000119591363281588,9.12807390025497e-05,0.381138113811381
0.000119484256047285,9.12987688692765e-05,0.381238123812381
0.000119380052053192,9.13172304998979e-05,0.381338133813381
0.000119277674370972,9.13356027999931e-05,0.381438143814381
0.000119177113075029,9.13538808067646e-05,0.381538153815382
0.000119076417783297,9.13742034888406e-05,0.381638163816382
0.000118972715032435,9.1392456681797e-05,0.381738173817382
0.000118871379539057,9.1412541149251e-05,0.381838183818382
0.000118766416236007,9.14295238643382e-05,0.381938193819382
0.000118661651445114,9.14440797682006e-05,0.382038203820382
0.000118560613719927,9.14560748653072e-05,0.382138213821382
0.000118460960617122,9.14722238292174e-05,0.382238223822382
0.000118362379479859,9.14889683296826e-05,0.382338233823382
0.000118264542763246,9.15050329260363e-05,0.382438243824382
0.000118167440541603,9.15204176182782e-05,0.382538253825383
0.000118071286215564,9.15381000886669e-05,0.382638263826383
0.000117973782006811,9.15582589982548e-05,0.382738273827383
0.000117877414280137,9.15795295758491e-05,0.382838283828383
0.000117780922483355,9.16030532664131e-05,0.382938293829383
0.000117684917041412,9.16305521629004e-05,0.383038303830383
0.000117590946349007,9.16603488377066e-05,0.383138313831383
0.000117494151821236,9.16907013465159e-05,0.383238323832383
0.000117399243158907,9.17225029940748e-05,0.383338333833383
0.000117304195538077,9.17564584986544e-05,0.383438343834383
0.00011721102385718,9.17918234394317e-05,0.383538353835384
0.000117120715714114,9.18277541398071e-05,0.383638363836384
0.000117027553958812,9.18641811206163e-05,0.383738373837384
0.000116935086996014,9.18997296852437e-05,0.383838383838384
0.000116846669681273,9.1934141767533e-05,0.383938393839384
0.000116758823088928,9.19671543393917e-05,0.384038403840384
0.000116671934317782,9.20005986749729e-05,0.384138413841384
0.000116581283741261,9.20308221508764e-05,0.384238423842384
0.000116492141857146,9.20598098886651e-05,0.384338433843384
0.000116404052087381,9.20898249267312e-05,0.384438443844384
0.000116313659576672,9.21156066932345e-05,0.384538453845385
0.000116223713718337,9.21414132735528e-05,0.384638463846385
0.000116131658668244,9.21686640299954e-05,0.384738473847385
0.000116036526679771,9.21956815346134e-05,0.384838483848385
0.000115939345053282,9.22241332894165e-05,0.384938493849385
0.000115842183277984,9.22517612189818e-05,0.385038503850385
0.000115745522745916,9.22833246519188e-05,0.385138513851385
0.000115649765444104,9.23179898373947e-05,0.385238523852385
0.000115554906409835,9.23557269984526e-05,0.385338533853385
0.000115457977886361,9.23921589420593e-05,0.385438543854385
0.000115360950106766,9.24267744993885e-05,0.385538553855386
0.000115262339192718,9.24628838608165e-05,0.385638563856386
0.000115160085580606,9.24957475484073e-05,0.385738573857386
0.00011505568803724,9.2528382946971e-05,0.385838583858386
0.000114948565914458,9.25615444029253e-05,0.385938593859386
0.000114846947541195,9.25922194939133e-05,0.386038603860386
0.000114747835384002,9.26200260843591e-05,0.386138613861386
0.000114647869624527,9.26470783285593e-05,0.386238623862386
0.000114543119722026,9.26747608488966e-05,0.386338633863386
0.000114436151446138,9.27008106066344e-05,0.386438643864386
0.000114328910216045,9.27264931170164e-05,0.386538653865387
0.000114220582131933,9.27518183054655e-05,0.386638663866387
0.000114111023272504,9.27795504537773e-05,0.386738673867387
0.000114002640597534,9.2807768956928e-05,0.386838683868387
0.000113894257922565,9.28342405531378e-05,0.386938693869387
0.000113788445980032,9.28578883138102e-05,0.387038703870387
0.000113680911944545,9.28820373177138e-05,0.387138713871387
0.000113572603711623,9.29054667151262e-05,0.387238723872387
0.000113462379836388,9.29259531696903e-05,0.387338733873387
0.000113350945037026,9.29488912494663e-05,0.387438743874387
0.000113240155402108,9.29718839200143e-05,0.387538753875388
0.000113130005968921,9.29949311815065e-05,0.387638763876388
0.000113019901200997,9.30168618120226e-05,0.387738773877388
0.000112910868398787,9.30399636642867e-05,0.387838783878388
0.000112803572577836,9.3061189576704e-05,0.387938793879388
0.000112700028636751,9.30796313561357e-05,0.388038803880388
0.000112597521921625,9.3097700925242e-05,0.388138813881388
0.000112496628117736,9.31162320350278e-05,0.388238823882388
0.000112396677246654,9.3137988967461e-05,0.388338833883388
0.000112299798351241,9.31616019885513e-05,0.388438843884388
0.000112200889668915,9.31822720669654e-05,0.388538853885389
0.000112104705566005,9.31977014243844e-05,0.388638863886389
0.000112006938328643,9.32106493798067e-05,0.388738873887389
0.0001119084564475,9.32211407472195e-05,0.388838883888389
0.000111809071336103,9.32279745282623e-05,0.388938893889389
0.000111707125417777,9.32330068114201e-05,0.389038903890389
0.000111608891676852,9.32418009000387e-05,0.389138913891389
0.000111514320485266,9.32543220543637e-05,0.389238923892389
0.000111420240611144,9.32669970555818e-05,0.389338933893389
0.000111330691777121,9.32773196877091e-05,0.389438943894389
0.00011124180299602,9.32870170064968e-05,0.38953895389539
0.000111153787668303,9.329906173175e-05,0.38963896389639
0.00011106651179844,9.33079153739379e-05,0.38973897389739
0.000110976967927214,9.33192752321099e-05,0.38983898389839
0.000110886853333507,9.33293646124127e-05,0.38993899389939
0.000110798034031656,9.33410023877584e-05,0.39003900390039
0.000110710688682456,9.33531662201504e-05,0.39013901390139
0.000110624226712493,9.33650173959587e-05,0.39023902390239
0.000110538950852585,9.33714293385295e-05,0.39033903390339
0.000110453496331796,9.33752308463699e-05,0.39043904390439
0.000110368657198666,9.33780000909631e-05,0.390539053905391
0.000110284428490398,9.33797420351066e-05,0.390639063906391
0.000110202105498847,9.33790919077797e-05,0.390739073907391
0.000110124204365592,9.337621844444e-05,0.390839083908391
0.000110048605973368,9.33715732598277e-05,0.390939093909391
0.000109972694924473,9.33655037506253e-05,0.391039103910391
0.000109896476181793,9.33580198424277e-05,0.391139113911391
0.000109815557663728,9.33476326937614e-05,0.391239123912391
0.000109730455501989,9.33363026123742e-05,0.391339133913391
0.000109643770205797,9.33237913836441e-05,0.391439143914391
0.000109558737523308,9.33148682622918e-05,0.391539153915392
0.000109473471589081,9.33103818875423e-05,0.391639163916392
0.000109390453804939,9.33083123982505e-05,0.391739173917392
0.000109310939760447,9.33072255442314e-05,0.391839183918392
0.000109232606863212,9.3310411664327e-05,0.391939193919392
0.000109154492329409,9.33119947987799e-05,0.392039203920392
0.000109077246286278,9.331058536241e-05,0.392139213921392
0.000109000585854022,9.33073446515424e-05,0.392239223922392
0.00010892259042753,9.33013644726941e-05,0.392339233923392
0.000108846560271325,9.32912651667964e-05,0.392439243924392
0.00010877013805369,9.32791360739866e-05,0.392539253925393
0.000108696341159265,9.32678258437891e-05,0.392639263926393
0.000108620127379382,9.32567190886316e-05,0.392739273927393
0.000108544583578016,9.32452301975537e-05,0.392839283928393
0.00010847148147618,9.32340887026418e-05,0.392939293929393
0.0001084008012226,9.32232995670376e-05,0.393039303930393
0.000108327838079266,9.32098999963585e-05,0.393139313931393
0.000108250989060448,9.31937311810863e-05,0.393239323932393
0.000108171911742734,9.31794085290484e-05,0.393339333933393
0.000108090859228966,9.31659494048e-05,0.393439343934393
0.000108013315417558,9.31564307468927e-05,0.393539353935394
0.000107936927939506,9.31512644680316e-05,0.393639363936394
0.000107858307199761,9.3147840133314e-05,0.393739373937394
0.000107783051240991,9.31430559902009e-05,0.393839383938394
0.000107708246897392,9.31372495096078e-05,0.393939393939394
0.000107637040586679,9.31290013295697e-05,0.394039403940394
0.000107560841695102,9.31167481666514e-05,0.394139413941394
0.000107488091952403,9.31055818577522e-05,0.394239423942394
0.000107415228065103,9.30922468036123e-05,0.394339433943394
0.000107339321979006,9.30762070214181e-05,0.394439443944394
0.000107260393545388,9.30574823621874e-05,0.394539453945395
0.000107185043293381,9.30344202123029e-05,0.394639463946395
0.000107111052849597,9.30106434187246e-05,0.394739473947395
0.000107035315498871,9.29847524705052e-05,0.394839483948395
0.00010695895779769,9.29568615125028e-05,0.394939493949395
0.000106883533103549,9.29305338377635e-05,0.395039503950395
0.000106806703936007,9.29018885333433e-05,0.395139513951395
0.000106728420666832,9.28712134423553e-05,0.395239523952395
0.000106650172137326,9.28381363541297e-05,0.395339533953395
0.000106574082427465,9.28005728913269e-05,0.395439543954395
0.000106500444342816,9.2763619853127e-05,0.395539553955396
0.000106427709488423,9.27242995576162e-05,0.395639563956396
0.000106359014356492,9.26857832363254e-05,0.395739573957396
0.000106288482987093,9.26494704000297e-05,0.395839583958396
0.0001062149044561,9.26143535994693e-05,0.395939593959396
0.000106141043045222,9.25797628561274e-05,0.396039603960396
0.000106066968233795,9.25420058438796e-05,0.396139613961396
0.000105992719724285,9.25054299789747e-05,0.396239623962396
0.000105919587845579,9.24724124443186e-05,0.396339633963396
0.000105844192928308,9.24370028383642e-05,0.396439643964396
0.000105768276916617,9.23980398647863e-05,0.396539653965397
0.000105689998610325,9.23575235333681e-05,0.396639663966397
0.00010561629104634,9.23158508689386e-05,0.396739673967397
0.000105543332865803,9.22743965675969e-05,0.396839683968397
0.000105471079403451,9.22348330948388e-05,0.396939693969397
0.000105399932646394,9.21999098435511e-05,0.397039703970397
0.000105326587367139,9.2162713628104e-05,0.397139713971397
0.000105254472863288,9.21278251163984e-05,0.397239723972397
0.000105181996074706,9.20957257006481e-05,0.397339733973397
0.000105110630954217,9.20681970273761e-05,0.397439743974397
0.000105042059892394,9.20429959090355e-05,0.397539753975398
0.000104976263037876,9.20201024944365e-05,0.397639763976398
0.000104908585280714,9.19973530013079e-05,0.397739773977398
0.000104840579978489,9.19751990445621e-05,0.397839783978398
0.000104771423305793,9.19527671708148e-05,0.397939793979398
0.000104701408068018,9.19254320466433e-05,0.398039803980398
0.000104632990853088,9.1898747049971e-05,0.398139813981398
0.000104564662968599,9.1872771734195e-05,0.398239823982398
0.000104498692415998,9.18454663869805e-05,0.398339833983398
0.000104435054381212,9.18168409339223e-05,0.398439843984398
0.000104369520555389,9.17884239187014e-05,0.398539853985399
0.000104306334135774,9.17605180723066e-05,0.398639863986399
0.000104243117939374,9.17341109924637e-05,0.398739873987399
0.000104182482400919,9.17032770917851e-05,0.398839883988399
0.000104124452334656,9.16701851151672e-05,0.398939893989399
0.000104068988037946,9.16334901429513e-05,0.399039903990399
0.000104015742114624,9.15989539903813e-05,0.399139913991399
0.000103960511069739,9.15665816204268e-05,0.399239923992399
0.000103905865635642,9.15367154662842e-05,0.399339933993399
0.000103848624655206,9.15060453380936e-05,0.399439943994399
0.000103791666554484,9.14745960494981e-05,0.3995399539954
0.000103736197294976,9.14450624034733e-05,0.3996399639964
0.000103683407949622,9.14158563022525e-05,0.3997399739974
0.000103634286116319,9.13861291067828e-05,0.3998399839984
0.000103582509183022,9.13555979369209e-05,0.3999399939994
0.000103528111889142,9.13242677558085e-05,0.4000400040004
0.000103474260503756,9.12956770423324e-05,0.4001400140014
0.000103418270149827,9.126818807144e-05,0.4002400240024
0.000103364056479711,9.12389273794472e-05,0.4003400340034
0.00010330639366089,9.12080736274066e-05,0.4004400440044
0.000103246552171146,9.11740039784857e-05,0.400540054005401
0.000103188527067595,9.1138222162206e-05,0.400640064006401
0.000103127082592209,9.11009118022453e-05,0.400740074007401
0.000103068968158217,9.10677652348555e-05,0.400840084008401
0.000103007449240697,9.10349611008341e-05,0.400940094009401
0.000102946560599314,9.10022909626882e-05,0.401040104010401
0.000102888093806273,9.09693726841533e-05,0.401140114011401
0.000102831234961672,9.09369258720649e-05,0.401240124012401
0.000102774450559118,9.09058636823592e-05,0.401340134013401
0.00010271681255437,9.08754863593904e-05,0.401440144014401
0.000102659005814165,9.08460916718665e-05,0.401540154015402
0.000102599248692064,9.08169054218355e-05,0.401640164016402
0.000102534871199597,9.07858481949272e-05,0.401740174017402
0.000102471922994517,9.07585527733076e-05,0.401840184018402
0.000102409113748025,9.07313516450117e-05,0.401940194019402
0.000102347793342747,9.07043887313377e-05,0.402040204020402
0.000102285147868743,9.06786615557787e-05,0.402140214021402
0.000102223534657985,9.06548301712562e-05,0.402240224022402
0.000102161191915056,9.0629286619375e-05,0.402340234023402
0.000102099176717188,9.06029192422561e-05,0.402440244024402
0.000102037498989978,9.05757280393829e-05,0.402540254025403
0.000101974605375842,9.05483135106244e-05,0.402640264026403
0.000101910515725886,9.05206706926667e-05,0.402740274027403
0.00010184453524769,9.04932214241539e-05,0.402840284028403
0.000101778778095637,9.04663131012519e-05,0.402940294029403
0.000101713854694676,9.04409531732207e-05,0.403040304030403
0.000101645358074901,9.041476445681e-05,0.403140314031403
0.000101573322975895,9.03877469523642e-05,0.403240324032403
0.000101500543456238,9.0361617789695e-05,0.403340334033403
0.000101427461205679,9.03348533880913e-05,0.403440344034403
0.000101354041484376,9.030687806236e-05,0.403540354035404
0.000101278596939045,9.02798952973241e-05,0.403640364036404
0.000101199256592636,9.02509472620873e-05,0.403740374037404
0.000101117514249161,9.02234831051822e-05,0.403840384038404
0.000101033439387872,9.01951901598975e-05,0.403940394039404
0.000100947215632445,9.01688575223607e-05,0.404040404040404
0.000100858857871274,9.01444603782402e-05,0.404140414041404
0.000100770921948488,9.01244999807225e-05,0.404240424042404
0.000100683780074328,9.01041028566847e-05,0.404340434043404
0.000100598275925479,9.00828124277284e-05,0.404440444044404
0.000100512483934033,9.0063958735764e-05,0.404540454045405
0.000100427093929611,9.00494822366607e-05,0.404640464046405
0.000100342646857996,9.00321719765974e-05,0.404740474047405
0.000100258313930895,9.00138046391275e-05,0.404840484048405
0.000100174095148221,8.99943901501902e-05,0.404940494049405
0.000100090863963531,8.99743156083311e-05,0.405040504050405
0.000100006367263856,8.9951670333949e-05,0.405140514051405
9.99232402980848e-05,8.99290151341441e-05,0.405240524052405
9.9841344107717e-05,8.99082209856216e-05,0.405340534053405
9.97608672792281e-05,8.98885930960496e-05,0.405440544054405
9.96780430444457e-05,8.98692381608539e-05,0.405540554055406
9.95919036567479e-05,8.98490991024558e-05,0.405640564056406
9.9501163749701e-05,8.98261759110721e-05,0.405740574057406
9.94107265737291e-05,8.98012775238925e-05,0.405840584058406
9.93217931273648e-05,8.97772525900973e-05,0.405940594059406
9.92343584478106e-05,8.97525229380311e-05,0.406040604060406
9.91459212817939e-05,8.97244731701659e-05,0.406140614061406
9.90578761772924e-05,8.96977683223037e-05,0.406240624062406
9.89731313374862e-05,8.96745026975516e-05,0.406340634063406
9.88892599510643e-05,8.96536589210546e-05,0.406440644064406
9.88086441640745e-05,8.96361997767234e-05,0.406540654065407
9.8731199608788e-05,8.96198622263378e-05,0.406640664066407
9.86549064240597e-05,8.96037132622553e-05,0.406740674067407
9.85838092949771e-05,8.95855543627949e-05,0.406840684068407
9.85163647896393e-05,8.95695542828082e-05,0.406940694069407
9.84529897834625e-05,8.95510182102249e-05,0.407040704070407
9.83909646600001e-05,8.95351471631441e-05,0.407140714071407
9.83314854549013e-05,8.95171222593869e-05,0.407240724072407
9.82704429666254e-05,8.94990824670653e-05,0.407340734073407
9.82070282579829e-05,8.94829037263703e-05,0.407440744074407
9.81423877369065e-05,8.94633254647728e-05,0.407540754075408
9.80800946219514e-05,8.94441690416474e-05,0.407640764076408
9.80195037488462e-05,8.94266602693417e-05,0.407740774077408
9.79544860545609e-05,8.94061539635878e-05,0.407840784078408
9.78850862044449e-05,8.93826749382009e-05,0.407940794079408
9.78138352284692e-05,8.93570966467375e-05,0.408040804080408
9.77436859949911e-05,8.93360245812134e-05,0.408140814081408
9.76710950618958e-05,8.93152453212554e-05,0.408240824082408
9.75969358828261e-05,8.92973196734473e-05,0.408340834083408
9.75216898497373e-05,8.9279076406258e-05,0.408440844084408
9.74438234560649e-05,8.92608678786509e-05,0.408540854085409
9.73621257778534e-05,8.92399347716276e-05,0.408640864086409
9.72779417348478e-05,8.92182919837079e-05,0.408740874087409
9.71924772883781e-05,8.91947931071312e-05,0.408840884088409
9.71067845529674e-05,8.9173969181824e-05,0.408940894089409
9.70244565986189e-05,8.91499343224339e-05,0.409040904090409
9.69450368473643e-05,8.91281972411905e-05,0.409140914091409
9.68655724309327e-05,8.91043956336249e-05,0.409240924092409
9.67864752619429e-05,8.90788322305539e-05,0.409340934093409
9.67075666794284e-05,8.90539636199869e-05,0.409440944094409
9.66280228581515e-05,8.90297252857291e-05,0.40954095409541
9.65486080696944e-05,8.90069509784411e-05,0.40964096409641
9.64670294987078e-05,8.89822610289266e-05,0.40974097409741
9.63892127331821e-05,8.89596901966785e-05,0.40984098409841
9.63108103566962e-05,8.89397198735658e-05,0.40994099409941
9.62300655368006e-05,8.89225287208135e-05,0.41004100410041
9.61465266583244e-05,8.89061663562685e-05,0.41014101410141
9.60646205422757e-05,8.88902307928208e-05,0.41024102410241
9.59862876451264e-05,8.88722803310254e-05,0.41034103410341
9.59089125690903e-05,8.8855793896372e-05,0.41044104410441
9.58324903513699e-05,8.88407615632656e-05,0.410541054105411
9.57570061036591e-05,8.88271634805163e-05,0.410641064106411
9.56802811549499e-05,8.88133321461147e-05,0.410741074107411
9.56051244523013e-05,8.87999077614485e-05,0.410841084108411
9.55321017553113e-05,8.87889796671713e-05,0.410941094109411
9.54547415676676e-05,8.8777009384052e-05,0.411041104110411
9.53731332198963e-05,8.87661309179215e-05,0.411141114111411
9.52898077419688e-05,8.87552871913732e-05,0.411241124112411
9.52063383427431e-05,8.87431779497531e-05,0.411341134113411
9.51261245428634e-05,8.87343640099447e-05,0.411441144114411
9.50466402751559e-05,8.87265078912496e-05,0.411541154115412
9.49687391419013e-05,8.87221952147553e-05,0.411641164116412
9.48923417382543e-05,8.872041356806e-05,0.411741174117412
9.4816376098502e-05,8.87191331647681e-05,0.411841184118412
9.47426734974004e-05,8.87152919543759e-05,0.411941194119412
9.46682215128507e-05,8.87097534651895e-05,0.412041204120412
9.45919779561829e-05,8.87019469746411e-05,0.412141214121412
9.45139577156173e-05,8.8691887371123e-05,0.412241224122412
9.44379622990804e-05,8.86839171080865e-05,0.412341234123412
9.43639768180937e-05,8.86780163341696e-05,0.412441244124412
9.42937332912918e-05,8.86710386318285e-05,0.412541254125413
9.42237577559827e-05,8.86643984002306e-05,0.412641264126413
9.41540551747917e-05,8.86580906764062e-05,0.412741274127413
9.40864915621429e-05,8.86527407736951e-05,0.412841284128413
9.40160793000555e-05,8.8645708480582e-05,0.412941294129413
9.39456918519554e-05,8.86392171330798e-05,0.413041304130413
9.38728775927166e-05,8.86353759228598e-05,0.413141314131413
9.37968126969293e-05,8.86315942662092e-05,0.413241324132413
9.37177502675216e-05,8.86286959887101e-05,0.413341334133413
9.36369607824489e-05,8.86250334393705e-05,0.413441344134413
9.35565236563395e-05,8.86256041619382e-05,0.413541354135414
9.34794761253656e-05,8.86247704107612e-05,0.413641364136414
9.34057784870615e-05,8.86225421117788e-05,0.413741374137414
9.33302694252773e-05,8.86197927185476e-05,0.413841384138414
9.32525320645968e-05,8.8618755492503e-05,0.413941394139414
9.31737425894794e-05,8.86172319116195e-05,0.414041404140414
9.30978216149903e-05,8.86177877456227e-05,0.414141414141414
9.30196723415188e-05,8.86200210074025e-05,0.414241424142414
9.29397761611064e-05,8.86221550132333e-05,0.414341434143414
9.28610611280368e-05,8.8628532216222e-05,0.414441444144414
9.27832245112352e-05,8.86355942861198e-05,0.414541454145415
9.27062663107015e-05,8.86433312975039e-05,0.414641464146415
9.2630166675332e-05,8.86517382874048e-05,0.414741474147415
9.25572581228555e-05,8.86632470296724e-05,0.414841484148415
9.24852627262292e-05,8.86759418820804e-05,0.414941494149415
9.24140762667064e-05,8.86892570850305e-05,0.415041504150415
9.23408500947627e-05,8.87031678245357e-05,0.415141514151415
9.22717777897088e-05,8.87156145367268e-05,0.415241524152415
9.22002488967316e-05,8.87280265093357e-05,0.415341534153415
9.21328589821657e-05,8.87389843803976e-05,0.415441544154415
9.20695683437177e-05,8.87484980755073e-05,0.415541554155416
9.20088335492282e-05,8.87556097735518e-05,0.415641564156416
9.19504858634977e-05,8.87589795174975e-05,0.415741574157416
9.1896118346402e-05,8.87596197190573e-05,0.415841584158416
9.18442768966522e-05,8.87600614087191e-05,0.415941594159416
9.1793050834475e-05,8.87612475188595e-05,0.416041604160416
9.17444352072005e-05,8.87644783041321e-05,0.416141614161416
9.1699248877441e-05,8.87696594715578e-05,0.416241624162416
9.1655859082683e-05,8.87768009463869e-05,0.416341634163416
9.16157943666076e-05,8.87837290205813e-05,0.416441644164416
9.15762408192722e-05,8.87913369990596e-05,0.416541654165417
9.1537188515168e-05,8.87996099932571e-05,0.416641664166417
9.14964835973605e-05,8.88052626267849e-05,0.416741674167417
9.14541310286472e-05,8.88083246769442e-05,0.416841684168417
9.14108256016181e-05,8.88097192247497e-05,0.416941694169417
9.13645921202191e-05,8.88109599258341e-05,0.417041704170417
9.13151179278664e-05,8.88110194794035e-05,0.417141714171417
9.12667206639379e-05,8.88089698413015e-05,0.417241724172417
9.12189090109695e-05,8.88039673351007e-05,0.417341734173417
9.11709087713537e-05,8.87994859231486e-05,0.417441744174417
9.11237770224969e-05,8.87993022992986e-05,0.417541754175418
9.10775187270246e-05,8.88033817241406e-05,0.417641764176418
9.10306996348377e-05,8.88065281418566e-05,0.417741774177418
9.09823966641468e-05,8.88054661018247e-05,0.417841784178418
9.09363616949902e-05,8.88007365496558e-05,0.417941794179418
9.08912101048129e-05,8.87979027886957e-05,0.418041804180418
9.08440932443485e-05,8.87950839159558e-05,0.418141814181418
9.07954925054663e-05,8.87912377429384e-05,0.418241824182418
9.07475766335792e-05,8.87862401993628e-05,0.418341834183418
9.07016458832551e-05,8.87787116258159e-05,0.418441844184418
9.06584794146408e-05,8.87700862726551e-05,0.418541854185419
9.06162459532384e-05,8.87626916948116e-05,0.418641864186419
9.05743549252906e-05,8.87564584129489e-05,0.418741874187419
9.0530404333732e-05,8.87500861727577e-05,0.418841884188419
9.04862254531464e-05,8.87442449525824e-05,0.418941894189419
9.04435205253836e-05,8.87389000126687e-05,0.419041904190419
9.03988999552222e-05,8.87355650084774e-05,0.419141914191419
9.03544530833159e-05,8.87311828526466e-05,0.419241924192419
9.03122990267589e-05,8.87274458613452e-05,0.419341934193419
9.02668248543168e-05,8.87245872862257e-05,0.419441944194419
9.02188345403819e-05,8.87234458412625e-05,0.41954195419542
9.01720601133721e-05,8.87247907610934e-05,0.41964196419642
9.0126174028225e-05,8.87277684435239e-05,0.41974197419742
9.00773995912599e-05,8.87323193348124e-05,0.41984198419842
9.00281387994558e-05,8.87356195994216e-05,0.41994199419942
8.99793842136805e-05,8.87382399597469e-05,0.42004200420042
8.99316271514841e-05,8.87427759626431e-05,0.42014201420142
8.98837559447741e-05,8.87450687779923e-05,0.42024202420242
8.98353636437292e-05,8.87461903717658e-05,0.42034203420342
8.97907182595805e-05,8.87432424661199e-05,0.42044204420442
8.97470455850235e-05,8.87382697367038e-05,0.420542054205421
8.97010701694363e-05,8.87340712045508e-05,0.420642064206421
8.96557200671887e-05,8.87307312373899e-05,0.420742074207421
8.96131044698662e-05,8.87248900172146e-05,0.420842084208421
8.95699429640492e-05,8.87178974264811e-05,0.420942094209421
8.95247119691127e-05,8.87128055897539e-05,0.421042104210421
8.94794561601028e-05,8.87088303836584e-05,0.421142114211421
8.94336941450642e-05,8.87035201834991e-05,0.421242124212421
8.93888105463796e-05,8.86999022995087e-05,0.421342134213421
8.9343048531341e-05,8.86943886243095e-05,0.421442144214421
8.92942343919102e-05,8.86871975215058e-05,0.421542154215422
8.9243246544355e-05,8.86809046860738e-05,0.421642164216422
8.91892611632656e-05,8.867294434846e-05,0.421742174217422
8.91344767706675e-05,8.8663122959564e-05,0.421842184218422
8.90775881492815e-05,8.86542296149964e-05,0.421942194219422
8.90201933218668e-05,8.86478673002279e-05,0.422042204220422
8.89625503542353e-05,8.8639296537839e-05,0.422142214221422
8.89015128287569e-05,8.86308299943687e-05,0.422242224222422
8.88356365693935e-05,8.86194800617917e-05,0.422342234223422
8.8767447643405e-05,8.86099217015048e-05,0.422442244224422
8.86969559764724e-05,8.86021350621462e-05,0.422542254225423
8.8624851398216e-05,8.85937628118275e-05,0.422642264226423
8.85511438342308e-05,8.85848099135183e-05,0.422742274227423
8.84754164091867e-05,8.85766709151964e-05,0.422842284228423
8.83985525018906e-05,8.85670678895603e-05,0.422942294229423
8.83210335045563e-05,8.85579512187631e-05,0.423042304230423
8.82443879606924e-05,8.85496583733758e-05,0.423142314231423
8.81721096843531e-05,8.85392067083425e-05,0.423242324232423
8.8097642811411e-05,8.85267848101387e-05,0.423342334233423
8.80224811459649e-05,8.85111817544646e-05,0.423442344234423
8.79451805119766e-05,8.84931320367202e-05,0.423542354235424
8.7866008900939e-05,8.84730723832535e-05,0.423642364236424
8.77867975874356e-05,8.84509283521026e-05,0.423742374237424
8.77094076230072e-05,8.84294443738735e-05,0.423842384238424
8.76283948117048e-05,8.84071117562473e-05,0.423942394239424
8.75441958802207e-05,8.83831066736419e-05,0.424042404240424
8.74581358973683e-05,8.83573249071387e-05,0.424142414241424
8.73696342148987e-05,8.83308781250884e-05,0.424242424242424
8.7282020874378e-05,8.83071211826999e-05,0.424342434243424
8.71966407956372e-05,8.82801185664742e-05,0.424442444244424
8.71092160416779e-05,8.82507735069248e-05,0.424542454245425
8.70208036896485e-05,8.82181529965812e-05,0.424642464246425
8.6930143187533e-05,8.81884357267065e-05,0.424742474247425
8.68401030358736e-05,8.81579244082065e-05,0.424842484248425
8.67502266567884e-05,8.81283857992121e-05,0.424942494249425
8.66646579914862e-05,8.80977950757808e-05,0.425042504250425
8.65801067009527e-05,8.80683209833254e-05,0.425142514251425
8.64939325735866e-05,8.80404697277026e-05,0.425242524252425
8.64087956721791e-05,8.80141767923732e-05,0.425342534253425
8.63222245205005e-05,8.79907870975126e-05,0.425442544254425
8.62333853673739e-05,8.79702113124223e-05,0.425542554255426
8.61439209009936e-05,8.79502409894818e-05,0.425642564256426
8.60512107607761e-05,8.79294865435111e-05,0.425742574257426
8.59579547122364e-05,8.79052879114608e-05,0.425842584258426
8.58657904805133e-05,8.78803696729192e-05,0.425942594259426
8.5775338416149e-05,8.78591536860969e-05,0.426042604260426
8.56901667750733e-05,8.78389749253191e-05,0.426142614261426
8.56060323601283e-05,8.78202800430453e-05,0.426242624262426
8.55200666705134e-05,8.78025975726566e-05,0.426342634263426
8.5437078663243e-05,8.77866967487911e-05,0.426442644264426
8.53535447475643e-05,8.77686966590212e-05,0.426542654265427
8.52668644141696e-05,8.7750900044119e-05,0.426642664266427
8.51799706801402e-05,8.77357237897143e-05,0.426742674267427
8.50920645342256e-05,8.77177187369748e-05,0.426842684268427
8.50031906415167e-05,8.76961057260121e-05,0.426942694269427
8.49138105427792e-05,8.76730634273174e-05,0.427042704270427
8.48235272137004e-05,8.76477382388683e-05,0.427142714271427
8.47381272837698e-05,8.76188497572009e-05,0.427242724272427
8.46521566312714e-05,8.75906312540501e-05,0.427342734273427
8.45624241734844e-05,8.7559782464807e-05,0.427442744274427
8.44704386027278e-05,8.75293257372512e-05,0.427542754275428
8.43751478044785e-05,8.74980799236954e-05,0.427642764276428
8.42793756142739e-05,8.74675289026437e-05,0.427742774277428
8.41845463568762e-05,8.74386453837737e-05,0.427842784278428
8.40880247833095e-05,8.74068437362148e-05,0.427942794279428
8.39910317432963e-05,8.73720544808026e-05,0.428042804280428
8.38956119122272e-05,8.73366647258659e-05,0.428142814281428
8.37975717206605e-05,8.73014486691842e-05,0.428242824282428
8.37010650354862e-05,8.72706395824929e-05,0.428342834283428
8.36021067251859e-05,8.72371009535879e-05,0.428442844284428
8.35007116781521e-05,8.72008526336591e-05,0.428542854285429
8.33971925510545e-05,8.71638648560493e-05,0.428642864286429
8.32917131163812e-05,8.71245247091764e-05,0.428742874287429
8.31876679319791e-05,8.70898198213209e-05,0.428842884288429
8.3084610345647e-05,8.7058851924939e-05,0.428942894289429
8.29836520253914e-05,8.70258046134982e-05,0.429042904290429
8.28797209855028e-05,8.6993099735598e-05,0.429142914291429
8.27753978841852e-05,8.69610946131714e-05,0.429242924292429
8.2669149214874e-05,8.69272780670926e-05,0.429342934293429
8.25658732651958e-05,8.68914763996231e-05,0.429442944294429
8.24637189091189e-05,8.68567615861727e-05,0.42954295429543
8.23644231281616e-05,8.68229946682407e-05,0.42964296429643
8.22679511826555e-05,8.67901607574346e-05,0.42974297429743
8.21710127335003e-05,8.67580266021021e-05,0.42984298429843
8.20733794918412e-05,8.67238676226549e-05,0.42994299429943
8.1977081244418e-05,8.66932371966718e-05,0.43004300430043
8.18812097981783e-05,8.66602097365929e-05,0.43014301430143
8.17833978955526e-05,8.66248993867597e-05,0.43024302430243
8.16854867368919e-05,8.65872168164737e-05,0.43034303430343
8.15870693722025e-05,8.65481645123696e-05,0.43044304430443
8.14888951849325e-05,8.65101692854998e-05,0.430543054305431
8.13870931879912e-05,8.64696331030639e-05,0.430643064306431
8.12825815001121e-05,8.64283177603952e-05,0.430743074307431
8.1175379972399e-05,8.63862282202911e-05,0.430843084308431
8.10666945664403e-05,8.63439997215141e-05,0.430943094309431
8.0959999244842e-05,8.63039250799298e-05,0.431043104310431
8.08538746456393e-05,8.62653095025178e-05,0.431143114311431
8.07478989305322e-05,8.62278701096513e-05,0.431243124312431
8.06383499966979e-05,8.61887582519777e-05,0.431343134313431
8.05284288524522e-05,8.61506538433919e-05,0.431443144314431
8.04171032348062e-05,8.61144948539894e-05,0.431543154315432
8.03082193166051e-05,8.60806931964751e-05,0.431643164316432
8.01979011481329e-05,8.60490553214043e-05,0.431743174317432
8.00884564331312e-05,8.60231544477622e-05,0.431843184318432
7.99764112089078e-05,8.59988764109527e-05,0.431943194319432
7.98618845826017e-05,8.59754966415148e-05,0.432043204320432
7.97478790508026e-05,8.59512533444596e-05,0.432143214321432
7.96345732743911e-05,8.59275112904635e-05,0.432243224322432
7.951963473538e-05,8.59047270575806e-05,0.432343234323432
7.94035448259829e-05,8.58848162882095e-05,0.432443244324432
7.92846211554535e-05,8.58651238822707e-05,0.432543254325433
7.91618066466436e-05,8.58444786178438e-05,0.432643264326433
7.90355876543919e-05,8.58211335881603e-05,0.432743274327433
7.89133289795851e-05,8.57954361895581e-05,0.432843284328433
7.87917899114418e-05,8.57710539338299e-05,0.432943294329433
7.86668562853656e-05,8.57440066524272e-05,0.433043304330433
7.85409449869863e-05,8.5714904770125e-05,0.433143314331433
7.8413157748588e-05,8.56886713885372e-05,0.433243324332433
7.82881347920715e-05,8.56621154247708e-05,0.433343334333433
7.81642036524578e-05,8.56340656570777e-05,0.433443344334433
7.80405305785697e-05,8.56049191095985e-05,0.433543354335434
7.79176168137246e-05,8.55734797465978e-05,0.433643364336434
7.77929362906627e-05,8.55440255053323e-05,0.433743374337434
7.76688364155913e-05,8.55160799563857e-05,0.433843384338434
7.7545312225885e-05,8.54896232487405e-05,0.433943394339434
7.74238376741085e-05,8.5464868782687e-05,0.434043404340434
7.73034847161055e-05,8.5441225984812e-05,0.434143414341434
7.71813401858123e-05,8.54194889035686e-05,0.434243424342434
7.70564115226195e-05,8.53960793575182e-05,0.434343434343434
7.69320635074173e-05,8.53741189500452e-05,0.434443444344434
7.68113780414685e-05,8.53555531006772e-05,0.434543454345435
7.66904642865788e-05,8.53375480479378e-05,0.434643464346435
7.65726572470254e-05,8.53174089895396e-05,0.434743474347435
7.645735642337e-05,8.52994734163088e-05,0.434843484348435
7.63431920817942e-05,8.5280163146118e-05,0.434943494349435
7.62260996859347e-05,8.52565650134201e-05,0.435043504350435
7.61097368222473e-05,8.52334581983585e-05,0.435143514351435
7.59932498884516e-05,8.5210058577903e-05,0.435243524352435
7.58766289590385e-05,8.51863661518814e-05,0.435343534353435
7.57605092726845e-05,8.5164127827579e-05,0.435443544354435
7.5643883380388e-05,8.51397604602431e-05,0.435543554355436
7.55277587313226e-05,8.51168471944543e-05,0.435643564356436
7.54101502038395e-05,8.50909612092046e-05,0.435743574357436
7.5290779881023e-05,8.50647377532118e-05,0.435843584358436
7.51713003764905e-05,8.50382463059844e-05,0.435943594359436
7.50488729663982e-05,8.50110352519214e-05,0.436043604360436
7.49235175020222e-05,8.49831095543368e-05,0.436143614361436
7.479856402467e-05,8.4951059766561e-05,0.436243624362436
7.46723003671552e-05,8.4917000043235e-05,0.436343634363436
7.4545848123079e-05,8.48799725630734e-05,0.436443644364436
7.44227705857459e-05,8.48449153160823e-05,0.436543654365437
7.4296635961137e-05,8.48101558374549e-05,0.436643664366437
7.41675236541837e-05,8.47746569009742e-05,0.436743674367437
7.40382078721905e-05,8.47377584537185e-05,0.436843684368437
7.39070409644238e-05,8.47038029493111e-05,0.436943694369437
7.37798939278436e-05,8.46739764977203e-05,0.437043704370437
7.36555161357706e-05,8.46407753393863e-05,0.437143714371437
7.35367264609446e-05,8.46073607805898e-05,0.437243724372437
7.34219963597707e-05,8.45741199198762e-05,0.437343734373437
7.33036384489256e-05,8.45382438102727e-05,0.437443744374437
7.31816924307886e-05,8.44997473401717e-05,0.437543754375438
7.30595230865943e-05,8.44625957899017e-05,0.437643764376438
7.29368971643457e-05,8.44234640810383e-05,0.437743774377438
7.2814866778566e-05,8.43853944120346e-05,0.437843784378438
7.26914468076923e-05,8.4345002150897e-05,0.437943794379438
7.25668258382859e-05,8.43003716552267e-05,0.438043804380438
7.24419765798524e-05,8.42525401508964e-05,0.438143814381438
7.23172216147426e-05,8.42074034491975e-05,0.438243824382438
7.21926353850045e-05,8.41614181081014e-05,0.438343834383438
7.20674536187113e-05,8.41128620344824e-05,0.438443844384438
7.19469170369444e-05,8.40652885959638e-05,0.438543854385439
7.18250256096655e-05,8.40137895796686e-05,0.438643864386439
7.17061813439815e-05,8.39634022313797e-05,0.438743874387439
7.15885281513213e-05,8.39159280489823e-05,0.438843884388439
7.14730933319625e-05,8.38701164059692e-05,0.438943894389439
7.13586014454106e-05,8.38281906383532e-05,0.439043904390439
7.12441145215701e-05,8.37844385588648e-05,0.439143914391439
7.11309477036594e-05,8.37423986469074e-05,0.439243924392439
7.10192945408651e-05,8.37050138448128e-05,0.439343934393439
7.09057604754265e-05,8.36696737181949e-05,0.439443944394439
7.07903752841283e-05,8.36363484897525e-05,0.43954395439544
7.06782208781888e-05,8.36054004443882e-05,0.43964396439644
7.05644188213435e-05,8.35754747368483e-05,0.43974397439744
7.04513214825971e-05,8.35474398573754e-05,0.43984398439844
7.03389288620357e-05,8.35212759551241e-05,0.43994399439944
7.02281342644056e-05,8.34918316394535e-05,0.44004400440044
7.01133644607661e-05,8.34615337214161e-05,0.44014401440144
6.99971752952478e-05,8.34280199064984e-05,0.44024402440244
6.98770952914489e-05,8.33916723306206e-05,0.44034403440344
6.97569209943263e-05,8.33551560192851e-05,0.44044404440444
6.96368310648464e-05,8.33192054675477e-05,0.440544054405441
6.95149495632485e-05,8.3285279739925e-05,0.440644064406441
6.93936288584513e-05,8.32529024071731e-05,0.440744074407441
6.92763826156986e-05,8.32183364778184e-05,0.440844084408441
6.91600197520112e-05,8.31830211650156e-05,0.440944094409441
6.90406742430959e-05,8.31470656506529e-05,0.441044104410441
6.89183758659957e-05,8.31104848227784e-05,0.441144114411441
6.87931593600343e-05,8.30732836445338e-05,0.441244124412441
6.86665135666853e-05,8.30372685764296e-05,0.441344134413441
6.85423739892343e-05,8.30035909890238e-05,0.441444144414441
6.84221848037193e-05,8.29740275660422e-05,0.441544154415442
6.83048938957034e-05,8.29449802746841e-05,0.441644164416442
6.81904814139969e-05,8.29164491149497e-05,0.441744174417442
6.80746743843127e-05,8.28881164672854e-05,0.441844184418442
6.79589715735472e-05,8.28604835749226e-05,0.441944194419442
6.78446583478758e-05,8.28340367928723e-05,0.442044204420442
6.77341912953079e-05,8.28067860364297e-05,0.442144214421442
6.76235753585582e-05,8.27772573532024e-05,0.442244224422442
6.75130289010589e-05,8.2747123207653e-05,0.442344234423442
6.7400467545212e-05,8.27140014542504e-05,0.442444244424442
6.7285876402539e-05,8.26812916135528e-05,0.442544254425443
6.71696624229473e-05,8.26496289244947e-05,0.442644264426443
6.70526345435407e-05,8.26145964916631e-05,0.442744274427443
6.6937135207729e-05,8.25831025378904e-05,0.442844284428443
6.68203653941341e-05,8.25517475426186e-05,0.442944294429443
6.67041911170082e-05,8.25191319952447e-05,0.443044304430443
6.65858729086287e-05,8.24859209113158e-05,0.443144314431443
6.64653661036465e-05,8.24528884884395e-05,0.443244324432443
6.63443977578987e-05,8.24178312414485e-05,0.443344334433443
6.62239802834427e-05,8.23843372778928e-05,0.443444344434443
6.61023717359629e-05,8.23501882240405e-05,0.443544354435444
6.59794877479025e-05,8.23135776193812e-05,0.443644364436444
6.58578444608405e-05,8.22771407129772e-05,0.443744374437444
6.57342805686685e-05,8.22436368236543e-05,0.443844384438444
6.56143742630387e-05,8.22136366739805e-05,0.443944394439444
6.54974357140723e-05,8.21802568547661e-05,0.444044404440444
6.53794549763499e-05,8.21448869511914e-05,0.444144414441444
6.52585064817919e-05,8.21088768458846e-05,0.444244424442444
6.51382726310999e-05,8.20742861023704e-05,0.444344434443444
6.50167186744781e-05,8.2041859141644e-05,0.444444444444444
6.48949810941785e-05,8.20102262293706e-05,0.444544454445445
6.47734767656173e-05,8.19775312770653e-05,0.444644464446445
6.46517242968392e-05,8.19457742946834e-05,0.444744474447445
6.45354805404628e-05,8.19107815642314e-05,0.444844484448445
6.44199514278664e-05,8.1871540673652e-05,0.444944494449445
6.43052461406798e-05,8.18331533852671e-05,0.445044504450445
6.41924167933401e-05,8.17976147462346e-05,0.445144514451445
6.40837115361916e-05,8.17612721331543e-05,0.445244524452445
6.39758152159745e-05,8.17241999878156e-05,0.445344534453445
6.38643903422073e-05,8.16845819241133e-05,0.445444544454445
6.3749188774673e-05,8.16427157100667e-05,0.445544554455446
6.36326075475535e-05,8.16011770413406e-05,0.445644564456446
6.35138277984085e-05,8.1559896438254e-05,0.445744574457446
6.3396030684364e-05,8.15184818394641e-05,0.445844584458446
6.32766504359526e-05,8.14781937970729e-05,0.445944594459446
6.31574289971458e-05,8.14374045116227e-05,0.446044604460446
6.30370958903326e-05,8.13996673505647e-05,0.446144614461446
6.29173285432035e-05,8.13629773411463e-05,0.446244624462446
6.27970946924254e-05,8.13243022101649e-05,0.446344634463446
6.26780469517876e-05,8.12816766872475e-05,0.446444644464446
6.25571927505533e-05,8.12411355420141e-05,0.446544654465447
6.24380507166779e-05,8.12007532064714e-05,0.446644664466447
6.23210327628662e-05,8.11607976720259e-05,0.446744674467447
6.22027592197498e-05,8.11210555382152e-05,0.446844684468447
6.20853839440051e-05,8.10806186117284e-05,0.446944694469447
6.19685496139574e-05,8.10412635766353e-05,0.447044704470447
6.18556756014406e-05,8.09977794885537e-05,0.447144714471447
6.17420919079414e-05,8.09508412889697e-05,0.447244724472447
6.16313022731087e-05,8.09027616445946e-05,0.447344734473447
6.15193215652522e-05,8.08577986409786e-05,0.447444744474447
6.14104624611245e-05,8.0816190492916e-05,0.447544754475448
6.13051170221546e-05,8.07781555636666e-05,0.447644764476448
6.11966847192102e-05,8.07395201350648e-05,0.447744774477448
6.10897908853695e-05,8.06988499567534e-05,0.447844784478448
6.09844206324123e-05,8.06561748058614e-05,0.447944794479448
6.08795367342079e-05,8.06123482844113e-05,0.448044804480448
6.07761516028137e-05,8.05665465669931e-05,0.448144814481448
6.06750344727814e-05,8.05185661785671e-05,0.448244824482448
6.05718031882803e-05,8.04736379147054e-05,0.448344834483448
6.04677282271796e-05,8.04273696936382e-05,0.448444844484448
6.03661148167135e-05,8.03867491434735e-05,0.448544854485449
6.02669381430672e-05,8.03517315990342e-05,0.448644864486449
6.01701783548785e-05,8.03222525436092e-05,0.448744874487449
6.00733639758318e-05,8.02921779518015e-05,0.448844884488449
5.9977557046045e-05,8.0264579799193e-05,0.448944894489449
5.98800826141625e-05,8.02340585550981e-05,0.449044904490449
5.97826181077889e-05,8.02024653452043e-05,0.449144914491449
5.96837094255492e-05,8.01710110939835e-05,0.449244924492449
5.95848454084866e-05,8.01392987767787e-05,0.449344934493449
5.94834503614527e-05,8.01061621349837e-05,0.449444944494449
5.93834796391812e-05,8.00749858007645e-05,0.44954495449545
5.92844965148076e-05,8.00454968197446e-05,0.44964496449645
5.91871263017577e-05,8.00169358832254e-05,0.44974497449745
5.90850314993363e-05,7.99845833644608e-05,0.44984498449845
5.89782617356902e-05,7.99484789658302e-05,0.44994499449945
5.88694274455497e-05,7.99116301467212e-05,0.45004500450045
5.87585484801908e-05,7.98740418697589e-05,0.45014501450145
5.86483791958142e-05,7.98319076644778e-05,0.45024502450245
5.8541738465074e-05,7.97933615662301e-05,0.45034503450345
5.8432670923109e-05,7.97532869246459e-05,0.45044504450445
5.83212063469621e-05,7.97117035903983e-05,0.450545054505451
5.8206853418825e-05,7.96686314151937e-05,0.450645064506451
5.80920389500084e-05,7.96195195075715e-05,0.450745074507451
5.79794577428856e-05,7.95719857716047e-05,0.450845084508451
5.78669509778967e-05,7.95237373917719e-05,0.450945094509451
5.77528015247133e-05,7.94724468131418e-05,0.451045104510451
5.76385081503178e-05,7.9421126457727e-05,0.451145114511451
5.75255299188824e-05,7.93715877490074e-05,0.451245124512451
5.74138618676957e-05,7.93238157984186e-05,0.451345134513451
5.73034891083654e-05,7.92777808291759e-05,0.451445144514451
5.7195468718126e-05,7.92341825965807e-05,0.451545154515452
5.70887088800748e-05,7.91922816431241e-05,0.451645164516452
5.69825942064669e-05,7.91510605936069e-05,0.451745174517452
5.68775564613694e-05,7.91126584168297e-05,0.451845184518452
5.67721068034808e-05,7.90752537637175e-05,0.451945194519452
5.66651881556529e-05,7.90381319902321e-05,0.452045204520452
5.65607608354165e-05,7.90065735200926e-05,0.452145214521452
5.6455082888587e-05,7.89779778438191e-05,0.452245224522452
5.63494297558307e-05,7.89461613078678e-05,0.452345234523452
5.62410619692532e-05,7.89118236675403e-05,0.452445244524452
5.61319497621111e-05,7.88739376223866e-05,0.452545254525453
5.60237358225129e-05,7.88358828417753e-05,0.452645264526453
5.59132439558716e-05,7.87980464247683e-05,0.452745274527453
5.58007322279992e-05,7.87586566499209e-05,0.452845284528453
5.5686225453055e-05,7.87177234431725e-05,0.452945294529453
5.55676293275879e-05,7.86750433293109e-05,0.453045304530453
5.5450402936025e-05,7.86300654373025e-05,0.453145314531453
5.53360053427108e-05,7.85873108814792e-05,0.453245324532453
5.52228980783694e-05,7.85457920639428e-05,0.453345334533453
5.51102970200568e-05,7.85053601002534e-05,0.453445344534453
5.49994776083534e-05,7.84665063083916e-05,0.453545354535454
5.48916755814601e-05,7.84257120599718e-05,0.453645364536454
5.47850447763147e-05,7.8386044368295e-05,0.453745374537454
5.46791534288504e-05,7.83472402044077e-05,0.453845384538454
5.45738725064195e-05,7.83129869316368e-05,0.453945394539454
5.44697280659822e-05,7.8276108335743e-05,0.454045404540454
5.43684620518543e-05,7.82401974863852e-05,0.454145414541454
5.4268342445401e-05,7.82037953195633e-05,0.454245424542454
5.41695379819938e-05,7.81656611341927e-05,0.454345434543454
5.4072038736038e-05,7.81258147814634e-05,0.454445444544454
5.39709116804109e-05,7.80834473243577e-05,0.454545454545455
5.38678143916992e-05,7.80431692077336e-05,0.454645464546455
5.37629950099478e-05,7.80040027591159e-05,0.454745474547455
5.36584833219826e-05,7.79658784993403e-05,0.454845484548455
5.35542892535709e-05,7.79287964284067e-05,0.454945494549455
5.34497825284892e-05,7.78903793632371e-05,0.455045504550455
5.33461939220552e-05,7.78508952952382e-05,0.455145514551455
5.32419899280485e-05,7.78094509196636e-05,0.455245524552455
5.31409522028615e-05,7.77700164796392e-05,0.455345534553455
5.30403313532631e-05,7.7731420753417e-05,0.455445544554455
5.29413383032946e-05,7.76938473648471e-05,0.455545554555456
5.28423700673994e-05,7.76552714899869e-05,0.455645564556456
5.27447765282059e-05,7.76213110227821e-05,0.455745574557456
5.26456395569392e-05,7.75876086212169e-05,0.455845584558456
5.25465323624571e-05,7.75528590681843e-05,0.455945594559456
5.24457874427502e-05,7.75152608656272e-05,0.456045604560456
5.23435239050433e-05,7.74749976373954e-05,0.456145614561456
5.22408583802264e-05,7.74355086064269e-05,0.456245624562456
5.21395625892277e-05,7.7398173432479e-05,0.456345634563456
5.20389119627584e-05,7.73587290668597e-05,0.456445644564456
5.19351298070516e-05,7.73186891648576e-05,0.456545654565457
5.18290349847196e-05,7.72788924401027e-05,0.456645664566457
5.17228508318614e-05,7.7241711113048e-05,0.456745674567457
5.16138130667671e-05,7.72024900736583e-05,0.456845684568457
5.15031673532327e-05,7.71601523933373e-05,0.456945694569457
5.13919658056952e-05,7.71158841823975e-05,0.457045704570457
5.12781141207893e-05,7.70728814863573e-05,0.457145714571457
5.11655775789296e-05,7.70315810320809e-05,0.457245724572457
5.10541775191496e-05,7.69931093759672e-05,0.457345734573457
5.09470355451781e-05,7.69557841276142e-05,0.457445744574457
5.08417496598637e-05,7.69222852010888e-05,0.457545754575458
5.07376101822239e-05,7.68898483145953e-05,0.457645764576458
5.06315302482842e-05,7.68593965498369e-05,0.457745774577458
5.05279366791388e-05,7.68344435717132e-05,0.457845784578458
5.04268046607142e-05,7.68149347894522e-05,0.457945794579458
5.03281143418206e-05,7.68008205750794e-05,0.458045804580458
5.02338359556287e-05,7.67887262218517e-05,0.458145814581458
5.01383664964129e-05,7.67741852063816e-05,0.458245824582458
5.00407332547537e-05,7.67623737329529e-05,0.458345834583458
4.99435962935284e-05,7.67517334814444e-05,0.458445844584458
4.98469407242583e-05,7.67422644515117e-05,0.458545854585459
4.97495953251957e-05,7.67305373458118e-05,0.458645864586459
4.96532474497981e-05,7.67213511956781e-05,0.458745874587459
4.95578822095009e-05,7.6714686150093e-05,0.458845884588459
4.94664822495322e-05,7.6706929287519e-05,0.458945894589459
4.93743428318824e-05,7.66968994607857e-05,0.459045904590459
4.92831513096649e-05,7.66894006640235e-05,0.459145914591459
4.91949573210677e-05,7.66840209845277e-05,0.459245924592459
4.91008724842346e-05,7.66778125168245e-05,0.459345934593459
4.90053633226392e-05,7.66691623496764e-05,0.459445944594459
4.89107276146003e-05,7.66614700034693e-05,0.45954595459546
4.8814285445879e-05,7.66503433971219e-05,0.45964596459646
4.87177589095148e-05,7.66397478107904e-05,0.45974597459746
4.86206815018589e-05,7.66261546908387e-05,0.45984598459846
4.85262046035106e-05,7.66131174048901e-05,0.45994599459946
4.84317425935547e-05,7.65980850717837e-05,0.46004600460046
4.83390473418157e-05,7.6584645798725e-05,0.46014601460146
4.82497168711388e-05,7.6574511753073e-05,0.46024602460246
4.81626593646213e-05,7.65634595888596e-05,0.46034603460346
4.8075353717973e-05,7.65502883072076e-05,0.46044604460446
4.79870505476597e-05,7.65354793003308e-05,0.460546054605461
4.78962560498409e-05,7.65191566381654e-05,0.460646064606461
4.78061067164654e-05,7.65019009688741e-05,0.460746074607461
4.77197390397405e-05,7.64823078190564e-05,0.460846084608461
4.76370736147349e-05,7.64658859007698e-05,0.460946094609461
4.75520955231041e-05,7.64497121227001e-05,0.461046104610461
4.74628891224495e-05,7.64325606723274e-05,0.461146114611461
4.73760896818299e-05,7.64185655652656e-05,0.461246124612461
4.72899850336282e-05,7.64041734338912e-05,0.461346134613461
4.7201443648779e-05,7.63890120678788e-05,0.461446144614461
4.71148774598978e-05,7.63716174402589e-05,0.461546154615462
4.70276661064872e-05,7.63547984976597e-05,0.461646164616462
4.69396805556412e-05,7.63358008842248e-05,0.461746174617462
4.68511590219818e-05,7.63154782021488e-05,0.461846184618462
4.67658285713015e-05,7.62944706531638e-05,0.461946194619462
4.66852574494888e-05,7.62703266120576e-05,0.462046204620462
4.66058575495102e-05,7.62496118684664e-05,0.462146214621462
4.65275792431328e-05,7.62269070405149e-05,0.462246224622462
4.64481545290808e-05,7.61988671982446e-05,0.462346234623462
4.63681094645726e-05,7.61714824462708e-05,0.462446244624462
4.62894887247407e-05,7.61434326784056e-05,0.462546254625463
4.62097761680922e-05,7.61141124328434e-05,0.462646264626463
4.61294432609015e-05,7.6081784728066e-05,0.462746274627463
4.60491897585561e-05,7.60504247699968e-05,0.462846284628463
4.5968722855662e-05,7.60184891267345e-05,0.462946294629463
4.58899284177471e-05,7.59877048540304e-05,0.463046304630463
4.58133573159311e-05,7.59624243307584e-05,0.463146314631463
4.57350095303894e-05,7.59350792811642e-05,0.463246324632463
4.56545376646979e-05,7.59036994719052e-05,0.463346334633463
4.55756489334593e-05,7.5871515688426e-05,0.463446344634463
4.54983780763418e-05,7.58410937004523e-05,0.463546354635464
4.54227052419835e-05,7.581241365645e-05,0.463646364636464
4.53455088269139e-05,7.57866666297011e-05,0.463746374637464
4.52696771829511e-05,7.57600312610033e-05,0.463846384638464
4.51952053472115e-05,7.57325174761236e-05,0.463946394639464
4.51185052124896e-05,7.57069391846602e-05,0.464046404640464
4.50409316242972e-05,7.56792616271204e-05,0.464146414641464
4.49609907786216e-05,7.56519463543109e-05,0.464246424642464
4.48797298271884e-05,7.56228543976036e-05,0.464346434643464
4.47963100559372e-05,7.55957078602519e-05,0.464446444644464
4.47124535579938e-05,7.55712610879847e-05,0.464546454645465
4.46301901200981e-05,7.55495140813185e-05,0.464646464646465
4.45480706035008e-05,7.55284668297817e-05,0.464746474647465
4.44642786220103e-05,7.5509449365157e-05,0.464846484648465
4.43778116891642e-05,7.54888934312565e-05,0.464946494649465
4.4291071802114e-05,7.54707643085807e-05,0.465046504650465
4.42060242312328e-05,7.54518808396594e-05,0.465146514651465
4.41201329836659e-05,7.54322231733027e-05,0.465246524652465
4.40341474428612e-05,7.5411394285198e-05,0.465346534653465
4.39449013398271e-05,7.53897862368605e-05,0.465446544654465
4.38514715930322e-05,7.5367255106992e-05,0.465546554655466
4.37583594657908e-05,7.53456272074647e-05,0.465646564656466
4.36655550323357e-05,7.53248975754812e-05,0.465746574657466
4.35711625016302e-05,7.53042920136061e-05,0.465846584658466
4.3477901490207e-05,7.52851653672654e-05,0.465946594659466
4.33876628264774e-05,7.52682719827044e-05,0.466046604660466
4.3298729380027e-05,7.52483264737512e-05,0.466146614661466
4.32121234887662e-05,7.5227219668645e-05,0.466246624662466
4.31278203384496e-05,7.52049614929805e-05,0.466346634663466
4.30439588776226e-05,7.51831797465601e-05,0.466446644664466
4.29611247173315e-05,7.51628918040662e-05,0.466546654665467
4.28763798774391e-05,7.51435269431035e-05,0.466646664666467
4.27939129645897e-05,7.5129546724434e-05,0.466746674667467
4.27107711104262e-05,7.51161223399399e-05,0.466846684668467
4.26255796181607e-05,7.51002314416693e-05,0.466946694669467
4.25347454178761e-05,7.50824943805087e-05,0.467046704670467
4.24435390073523e-05,7.50644049602125e-05,0.467146714671467
4.23519603865032e-05,7.50459631807808e-05,0.467246724672467
4.22594189816573e-05,7.50261566303284e-05,0.467346734673467
4.21695674165594e-05,7.50051242671839e-05,0.467446744674467
4.20799739172732e-05,7.49833425207635e-05,0.467546754675468
4.1992995815601e-05,7.49619975010352e-05,0.467646764676468
4.19073924106305e-05,7.49406276674919e-05,0.467746774677468
4.18222207696409e-05,7.49148707149759e-05,0.467846784678468
4.17362550800261e-05,7.48870194593531e-05,0.467946794679468
4.16495102301784e-05,7.48570887888436e-05,0.468046804680468
4.15631921815141e-05,7.48316196790963e-05,0.468146814681468
4.14773406363268e-05,7.48066667009726e-05,0.468246824682468
4.13901540969895e-05,7.47796343079621e-05,0.468346834683468
4.13035829452248e-05,7.47517731267444e-05,0.468446844684468
4.12171904545127e-05,7.4722830054305e-05,0.468546854685469
4.11309716618835e-05,7.46928150160667e-05,0.468646864686469
4.10455816574617e-05,7.46664774157324e-05,0.468746874687469
4.09589211753428e-05,7.46378420370793e-05,0.468846884688469
4.0873943083712e-05,7.4609747604037e-05,0.468946894689469
4.07928310162885e-05,7.45807598662484e-05,0.469046904690469
4.07127263981249e-05,7.45533354117229e-05,0.469146914691469
4.06346912691669e-05,7.45281541445721e-05,0.469246924692469
4.05584725264003e-05,7.45036775956923e-05,0.469346934693469
4.04796830512829e-05,7.44792804515718e-05,0.469446944694469
4.04008538736998e-05,7.44507294404754e-05,0.46954695469547
4.0320074314222e-05,7.44231759532161e-05,0.46964696469647
4.02401582825336e-05,7.43980840164194e-05,0.46974697469747
4.01592248760766e-05,7.43727340139831e-05,0.46984698469847
4.00780185154154e-05,7.43500688884112e-05,0.46994699469947
3.99980230789678e-05,7.43318702863989e-05,0.47004700470047
3.99202360901407e-05,7.43139893039401e-05,0.47014701470147
3.98416401643821e-05,7.42961778006455e-05,0.47024702470247
3.97638730268309e-05,7.42809668066587e-05,0.47034703470347
3.96811927134328e-05,7.42618451231154e-05,0.47044704470447
3.96022345029438e-05,7.42403958844685e-05,0.470547054705471
3.95215541995011e-05,7.42147034484915e-05,0.470647064706471
3.94434049260296e-05,7.41894824789611e-05,0.470747074707471
3.93660745152567e-05,7.41669364607002e-05,0.470847084708471
3.92914339442316e-05,7.4142291176535e-05,0.470947094709471
3.92180142229291e-05,7.41143555531833e-05,0.471047104710471
3.91411205388483e-05,7.40856109928141e-05,0.471147114711471
3.90669067689205e-05,7.405482672011e-05,0.471247124712471
3.89904647000104e-05,7.40216404501684e-05,0.471347134713471
3.89126677856745e-05,7.39867320874452e-05,0.471447144714471
3.8831893188908e-05,7.39530098346902e-05,0.471547154715472
3.87524337352738e-05,7.39193769124615e-05,0.471647164716472
3.86714904032219e-05,7.38887216726633e-05,0.471747174717472
3.85924478250901e-05,7.38559770922113e-05,0.471847184718472
3.85152861496026e-05,7.38211630228119e-05,0.471947194719472
3.84399954512507e-05,7.37842993151383e-05,0.472047204720472
3.83650322978748e-05,7.37519666475635e-05,0.472147214721472
3.82872502719312e-05,7.37205967638993e-05,0.472247224722472
3.82083714663736e-05,7.36879911421203e-05,0.472347234723472
3.81298102801972e-05,7.36567602171291e-05,0.472447244724472
3.80520927707065e-05,7.36280255823548e-05,0.472547254725473
3.79747425086577e-05,7.36011768130222e-05,0.472647264726473
3.79010299819611e-05,7.35707151224968e-05,0.472747274727473
3.78261859358963e-05,7.35387794792345e-05,0.472847284728473
3.77540565436527e-05,7.35069530176884e-05,0.472947294729473
3.76806616363373e-05,7.34758263114436e-05,0.473047304730473
3.76065818621129e-05,7.34434886810713e-05,0.473147314731473
3.75311919076398e-05,7.34089475657039e-05,0.473247324732473
3.74573453852399e-05,7.33781980325819e-05,0.473347334733473
3.73843425394397e-05,7.33447983621777e-05,0.473447344734473
3.7309488567866e-05,7.33094681609826e-05,0.473547354735474
3.72331755318618e-05,7.32711056867571e-05,0.473647364736474
3.71551056632356e-05,7.32300930750773e-05,0.473747374737474
3.70805643482457e-05,7.31932591441884e-05,0.473847384738474
3.70088567943019e-05,7.3158827210537e-05,0.473947394739474
3.69386281559785e-05,7.31271942984358e-05,0.474047404740474
3.68680322701272e-05,7.30983008539709e-05,0.474147414741474
3.67967316660909e-05,7.30700773880227e-05,0.474247424742474
3.67263442179908e-05,7.30434023169453e-05,0.474347434743474
3.66560510631284e-05,7.30176701785888e-05,0.474447444744474
3.65834948697014e-05,7.29938586452561e-05,0.474547454745475
3.65137922885965e-05,7.29703101407049e-05,0.474647464746475
3.64429681137181e-05,7.29464936445749e-05,0.474747474747475
3.63722431949609e-05,7.29235952673506e-05,0.474847484748475
3.62992552376391e-05,7.29025827553959e-05,0.474947494749475
3.6223865283166e-05,7.28791632837506e-05,0.475047504750475
3.61466539796179e-05,7.28524733242808e-05,0.475147514751475
3.60676411783569e-05,7.28225426537713e-05,0.475247524752475
3.59868467304007e-05,7.27894010490067e-05,0.475347534753475
3.5907556012052e-05,7.27593463085609e-05,0.475447544754475
3.5831798810051e-05,7.27333660299875e-05,0.475547554755476
3.57585279729302e-05,7.27078621804859e-05,0.475647564756476
3.56839419926771e-05,7.26800903297944e-05,0.475747574757476
3.56111078822485e-05,7.26516733145735e-05,0.475847584758476
3.55384226559156e-05,7.26239907942362e-05,0.475947594759476
3.54628937429417e-05,7.25972263926325e-05,0.476047604760476
3.53866898886535e-05,7.25713404073828e-05,0.476147614761476
3.53096076180975e-05,7.25433501932592e-05,0.476247624762476
3.5232674231551e-05,7.25168438574672e-05,0.476347634763476
3.51548723544176e-05,7.24882432183963e-05,0.476447644764476
3.50732689694438e-05,7.24570172560303e-05,0.476547654765477
3.4992881471395e-05,7.24221237816996e-05,0.476647664766477
3.49120274698694e-05,7.23870417207213e-05,0.476747674767477
3.48306970390997e-05,7.23517661102981e-05,0.476847684768477
3.47503839830988e-05,7.23181133368795e-05,0.476947694769477
3.46709344550595e-05,7.22869816678374e-05,0.477047704770477
3.45891772231926e-05,7.22587284251045e-05,0.477147714771477
3.45054944233321e-05,7.22314776688341e-05,0.477247724772477
3.44216974790442e-05,7.220312516998e-05,0.477347734773477
3.43377963158376e-05,7.21736808543094e-05,0.477447744774477
3.42533492442227e-05,7.21428916186356e-05,0.477547754775478
3.41683364129237e-05,7.21127872500432e-05,0.477647764776478
3.40831598091366e-05,7.20820873448957e-05,0.477747774777478
3.39980229078152e-05,7.2049407281155e-05,0.477847784778478
3.39138934555815e-05,7.20178636994078e-05,0.477947794779478
3.38276349605728e-05,7.19882903508313e-05,0.478047804780478
3.37405973052451e-05,7.19566574385579e-05,0.478147814781478
3.36558425397578e-05,7.19205232631426e-05,0.478247824782478
3.35703036513264e-05,7.18823841149746e-05,0.478347834783478
3.34860451662729e-05,7.18462598651543e-05,0.478447844784478
3.34018065324092e-05,7.18060859674488e-05,0.478547854785479
3.33154388555983e-05,7.17679666704706e-05,0.478647864786479
3.32308925279483e-05,7.17333957783185e-05,0.478747874787479
3.31492444777114e-05,7.16987802208171e-05,0.478847884788479
3.30715567450054e-05,7.16636931970414e-05,0.478947894789479
3.2994687874998e-05,7.16287699459259e-05,0.479047904790479
3.2919744572898e-05,7.15920600851455e-05,0.479147914791479
3.28422652780294e-05,7.1554804316129e-05,0.479247924792479
3.27648802763984e-05,7.15183922237121e-05,0.479347934793479
3.26896143920336e-05,7.14843573143734e-05,0.479447944794479
3.2612125171484e-05,7.14523174521924e-05,0.47954795479548
3.25319113716043e-05,7.14188532654214e-05,0.47964796479648
3.24522534057277e-05,7.13846248066377e-05,0.47974797479748
3.23735880007187e-05,7.13520042964664e-05,0.47984798479848
3.2292733999107e-05,7.13170016404195e-05,0.47994799479948
3.22114134940183e-05,7.12818054349277e-05,0.48004800480048
3.21284105982695e-05,7.12487779746766e-05,0.48014801480148
3.20479734722462e-05,7.12162964230061e-05,0.48024802480248
3.19708912016901e-05,7.11828223106401e-05,0.48034803480348
3.18912580498008e-05,7.1149164574252e-05,0.48044804480448
3.18098184374012e-05,7.11126532258861e-05,0.480548054805481
3.17279569866156e-05,7.10749408788154e-05,0.480648064806481
3.16457332511857e-05,7.10339927835024e-05,0.480748074807481
3.15624574012327e-05,7.09918982806009e-05,0.480848084808481
3.14796232409415e-05,7.09504737562161e-05,0.480948094809481
3.13950967643953e-05,7.09049995839462e-05,0.481048104810481
3.13076620848411e-05,7.08571283772362e-05,0.481148114811481
3.12198204552933e-05,7.08091926541594e-05,0.481248124812481
3.11301128114936e-05,7.0758214732113e-05,0.481348134813481
3.10404845726253e-05,7.0705450200746e-05,0.481448144814481
3.0951953113371e-05,7.06544673160744e-05,0.481548154815482
3.08605432278073e-05,7.06011469507043e-05,0.481648164816482
3.07702499731336e-05,7.05496181574522e-05,0.481748174817482
3.06772867299879e-05,7.04992456975557e-05,0.481848184818482
3.05837974296237e-05,7.04518856596718e-05,0.481948194819482
3.04895537830139e-05,7.04070864287161e-05,0.482048204820482
3.03980396786177e-05,7.03590564123155e-05,0.482148214821482
3.03049275513763e-05,7.03114035690377e-05,0.482248224822482
3.02129469433311e-05,7.02654926699035e-05,0.482348234823482
3.01214824669955e-05,7.02202864888681e-05,0.482448244824482
3.00309361093074e-05,7.01711894696382e-05,0.482548254825483
2.99455659561615e-05,7.01176557036333e-05,0.482648264826483
2.98631437085753e-05,7.0066687707354e-05,0.482748274827483
2.97828852434324e-05,7.00182308898562e-05,0.482848284828483
2.9702750848398e-05,6.99707318934715e-05,0.482948294829483
2.96219861773125e-05,6.99243048627136e-05,0.483048304830483
2.95434398795284e-05,6.98786768433784e-05,0.483148314831483
2.94647198836614e-05,6.98339024262378e-05,0.483248324832483
2.93871859979347e-05,6.97876441309376e-05,0.483348334833483
2.93098059591011e-05,6.97430384492546e-05,0.483448344834483
2.92328130189853e-05,6.96991225972782e-05,0.483548354835484
2.91567828627801e-05,6.96569139498631e-05,0.483648364836484
2.90809015907567e-05,6.96163182136856e-05,0.483748374837484
2.90051543143505e-05,6.95773205005256e-05,0.483848384838484
2.89271936275265e-05,6.95403724252954e-05,0.483948394839484
2.8849391750307e-05,6.95049826703586e-05,0.484048404840484
2.8773644473987e-05,6.94719105451027e-05,0.484148414841484
2.86990535309364e-05,6.94434041993555e-05,0.484248424842484
2.86252516737997e-05,6.9417597618865e-05,0.484348434843484
2.85525912614541e-05,6.93962873388911e-05,0.484448444844484
2.84808638563205e-05,6.93764609370767e-05,0.484548454845485
2.84073647301726e-05,6.93586593593771e-05,0.484648464846485
2.83322477299036e-05,6.93429768991159e-05,0.484748474847485
2.82582473605245e-05,6.93306443312662e-05,0.484848484848485
2.81871403058471e-05,6.93200537077322e-05,0.484948494849485
2.81162764285891e-05,6.93106194173816e-05,0.485048504850485
2.80426234555481e-05,6.92995474018061e-05,0.485148514851485
2.79675312692663e-05,6.92862619758128e-05,0.485248524852485
2.78967467968536e-05,6.92736862305437e-05,0.485348534853485
2.7825322122795e-05,6.9258986405383e-05,0.485448544854485
2.77554458434349e-05,6.92458796402701e-05,0.485548554855486
2.76837234010988e-05,6.92323559994827e-05,0.485648564856486
2.76120108843576e-05,6.92196214446951e-05,0.485748574857486
2.75418120228189e-05,6.9210474996941e-05,0.485848584858486
2.74728340110027e-05,6.92033583360991e-05,0.485948594859486
2.74060396329917e-05,6.91937354592732e-05,0.486048604860486
2.7339334585421e-05,6.91846584910278e-05,0.486148614861486
2.72707784119046e-05,6.9174906581296e-05,0.486248624862486
2.72026688908475e-05,6.91641472223043e-05,0.486348634863486
2.71330705285751e-05,6.91511744528948e-05,0.486448644864486
2.70599535382614e-05,6.91372438621998e-05,0.486548654865487
2.69825734994279e-05,6.91224150041332e-05,0.486648664866487
2.69034267024635e-05,6.91054273262486e-05,0.486748674867487
2.68211037109124e-05,6.90886232722139e-05,0.486848684868487
2.67345275963503e-05,6.9070851471299e-05,0.486948694869487
2.664738572219e-05,6.90538637934143e-05,0.487048704870487
2.65624473330249e-05,6.90390597493349e-05,0.487148714871487
2.6479692577493e-05,6.90264194876989e-05,0.487248724872487
2.64013844943309e-05,6.90116303320119e-05,0.487348734873487
2.63239449018418e-05,6.8998935479604e-05,0.487448744874487
2.62466988587116e-05,6.89868212751865e-05,0.487548754875488
2.61723560559641e-05,6.89748559548647e-05,0.487648764876488
2.61004946550411e-05,6.89632330680835e-05,0.487748774877488
2.60291593114226e-05,6.89507218395256e-05,0.487848784878488
2.59539678691058e-05,6.89354264778099e-05,0.487948794879488
2.58744935269932e-05,6.89171335824739e-05,0.488048804880488
2.57916990690816e-05,6.88980466385127e-05,0.488148814881488
2.57056192349532e-05,6.88781656460986e-05,0.488248824882488
2.56205121104165e-05,6.88592077350433e-05,0.488348834883488
2.55356680144891e-05,6.88408900257201e-05,0.488448844884488
2.54503623777961e-05,6.88208303722533e-05,0.488548854885489
2.53629624378241e-05,6.87988550763879e-05,0.488648864886489
2.5275627014305e-05,6.87748152542004e-05,0.488748874887489
2.5187532281829e-05,6.87486563147466e-05,0.488848884888489
2.5099765094329e-05,6.87256586814011e-05,0.488948894889489
2.50101368554607e-05,6.8703608943574e-05,0.489048904890489
2.49186624534441e-05,6.86824922127006e-05,0.489148914891489
2.48253567768439e-05,6.8662303526328e-05,0.489248924892489
2.47294803677206e-05,6.86405862964466e-05,0.489348934893489
2.46348992504537e-05,6.86168789820326e-05,0.489448944894489
2.45451816810591e-05,6.85900451012646e-05,0.48954895489549
2.4452605536631e-05,6.85606404879735e-05,0.48964896489649
2.43571956311568e-05,6.85286849935215e-05,0.48974897489749
2.4262832877236e-05,6.8494436683548e-05,0.48984898489849
2.41689366269643e-05,6.84615729959572e-05,0.48994899489949
2.40720478058698e-05,6.84270418061846e-05,0.49004900490049
2.39742904941022e-05,6.83892847939369e-05,0.49014901490149
2.38774215242835e-05,6.83488329792298e-05,0.49024902490249
2.37796939893867e-05,6.83071206120764e-05,0.49034903490349
2.36843486002793e-05,6.82661625913406e-05,0.49044904490449
2.35913704687413e-05,6.82259440282859e-05,0.490549054905491
2.34955635388684e-05,6.81832837657863e-05,0.490649064906491
2.34025506677481e-05,6.81394870211209e-05,0.490749074907491
2.33074931213234e-05,6.80934123494985e-05,0.490849084908491
2.3212103067039e-05,6.80472483473499e-05,0.490949094909491
2.31163904304898e-05,6.80010049402699e-05,0.491049104910491
2.30205487610348e-05,6.79576349967018e-05,0.491149114911491
2.2923158696709e-05,6.79146025238768e-05,0.491249124912491
2.28246867412476e-05,6.78694757477728e-05,0.491349134913491
2.27265671447495e-05,6.78273862076687e-05,0.491449144914491
2.26274152850904e-05,6.77853016303621e-05,0.491549154915492
2.25266505141937e-05,6.77404428456648e-05,0.491649164916492
2.24216673598681e-05,6.76938967075959e-05,0.491749174917492
2.23112350468824e-05,6.76458071376259e-05,0.491849184918492
2.22023312775776e-05,6.75998267593273e-05,0.491949194919492
2.20969560617369e-05,6.75574642648469e-05,0.492049204920492
2.19946478587668e-05,6.75184169235402e-05,0.492149214921492
2.18895952252769e-05,6.74805953949256e-05,0.492249224922492
2.17814755789163e-05,6.74421634413637e-05,0.492349234923492
2.16731623831969e-05,6.74043071729947e-05,0.492449244924492
2.15654546495412e-05,6.73678702664184e-05,0.492549254925493
2.14574094452284e-05,6.73321728178676e-05,0.492649264926493
2.13504064297578e-05,6.7300212360618e-05,0.492749274927493
2.12420634572536e-05,6.72683958244946e-05,0.492849284928493
2.11310405705964e-05,6.72377306591015e-05,0.492949294929493
2.10173625838596e-05,6.72082069384994e-05,0.493049304930493
2.09008458732791e-05,6.71789909118559e-05,0.493149314931493
2.0782185231359e-05,6.71491545346701e-05,0.493249324932493
2.06622392232634e-05,6.71171047468943e-05,0.493349334933493
2.05435736185459e-05,6.70827571807996e-05,0.493449344934493
2.04206548908173e-05,6.7045794217177e-05,0.493549354935494
2.02935227426294e-05,6.70062357070442e-05,0.493649364936494
2.01656858762566e-05,6.69621709709721e-05,0.493749374937494
2.00361666193958e-05,6.69164288072955e-05,0.493849384938494
1.99059674583373e-05,6.68662399710768e-05,0.493949394939494
1.97735499239773e-05,6.68148104341181e-05,0.494049404940494
1.96370132623097e-05,6.67609243089777e-05,0.494149414941494
1.95003823074044e-05,6.67100952711992e-05,0.494249424942494
1.93636868360462e-05,6.66601446496025e-05,0.494349434943494
1.92277208968602e-05,6.6613275929355e-05,0.494449444944494
1.90910353510969e-05,6.65684270702526e-05,0.494549454945495
1.89523646837706e-05,6.65229280838233e-05,0.494649464946495
1.88096145916024e-05,6.64779303406251e-05,0.494749474947495
1.86680208327897e-05,6.64322775073026e-05,0.494849484948495
1.85256578392531e-05,6.63847437713359e-05,0.494949494949495
1.83825206484532e-05,6.6335353946712e-05,0.495049504950495
1.82362221514589e-05,6.62835373108634e-05,0.495149514951495
1.80856804571346e-05,6.62281673073913e-05,0.495249524952495
1.7935580452386e-05,6.61718593339958e-05,0.495349534953495
1.77870635820042e-05,6.61168218384694e-05,0.495449544954495
1.76415045428631e-05,6.60597347050132e-05,0.495549554955496
1.74923077683697e-05,6.60020669232222e-05,0.495649564956496
1.7343964596157e-05,6.59449946781584e-05,0.495749574957496
1.71984204454083e-05,6.58904882026479e-05,0.495849584958496
1.70564048482097e-05,6.58385524594883e-05,0.495949594959496
1.69130492939776e-05,6.57836191828806e-05,0.496049604960496
1.67739468627566e-05,6.57321896457497e-05,0.496149614961496
1.66311471425278e-05,6.56801347952791e-05,0.496249624962496
1.64877469230326e-05,6.56282189034814e-05,0.496349634963496
1.63446593602073e-05,6.55770375065674e-05,0.496449644964496
1.62014328388811e-05,6.55251067262052e-05,0.496549654965497
1.60555462545918e-05,6.54723124180536e-05,0.496649664966497
1.59090492455273e-05,6.54175180999467e-05,0.496749674967497
1.57683090889092e-05,6.53597113598271e-05,0.496849684968497
1.56252016748941e-05,6.52996366181733e-05,0.496949694969497
1.54809974811788e-05,6.52356958524844e-05,0.497049704970497
1.53347188354604e-05,6.51706533442119e-05,0.497149714971497
1.51857007219335e-05,6.51026133023191e-05,0.497249724972497
1.50345783795326e-05,6.50350645780627e-05,0.497349734973497
1.48850590227744e-05,6.4968890550594e-05,0.497449744974497
1.47332567762619e-05,6.49042053640823e-05,0.497549754975498
1.45789681649553e-05,6.4838254662671e-05,0.497649764976498
1.44220889700218e-05,6.47719664906888e-05,0.497749774977498
1.42637854503261e-05,6.47079810596507e-05,0.497849784978498
1.41064298262348e-05,6.4645300846064e-05,0.497949794979498
1.39507913322998e-05,6.45840449572395e-05,0.498049804980498
1.37946267811463e-05,6.45208635004215e-05,0.498149814981498
1.36389882871251e-05,6.44584909806211e-05,0.498249824982498
1.3482600409828e-05,6.43993690974552e-05,0.498349834983498
1.33237857213062e-05,6.43408427506722e-05,0.498449844984498
1.31651050285738e-05,6.42817357558987e-05,0.498549854985499
1.3009188617551e-05,6.42214079114028e-05,0.498649864986499
1.28493863311313e-05,6.41587177722211e-05,0.498749874987499
1.2685727946013e-05,6.40936851895435e-05,0.498849884988499
1.25215335780814e-05,6.40293027341929e-05,0.498949894989499
1.23568776693843e-05,6.39656150713462e-05,0.499049904990499
1.21938148207349e-05,6.39003740510035e-05,0.499149914991499
1.20309455214444e-05,6.3836145442546e-05,0.499249924992499
1.18707065082464e-05,6.37730731674441e-05,0.499349934993499
1.1713068004356e-05,6.37111522629003e-05,0.499449944994499
1.1552873656335e-05,6.36488591478591e-05,0.4995499549955
1.13903269393093e-05,6.3585176447982e-05,0.4996499649965
1.12277504454988e-05,6.35197567665867e-05,0.4997499749975
1.10661615495863e-05,6.34556571910351e-05,0.4998499849985
1.09075751500915e-05,6.3388708966131e-05,0.4999499949995
1.07503088564404e-05,6.33213091259702e-05,0.5000500050005
1.05980053666967e-05,6.3253209530508e-05,0.5001500150015
1.04492999098396e-05,6.31844250679645e-05,0.5002500250025
1.0304147820606e-05,6.31183502966171e-05,0.5003500350035
1.01605987170151e-05,6.30537296266444e-05,0.5004500450045
1.00192530983333e-05,6.29931933443112e-05,0.500550055005501
9.88365936947264e-06,6.29326719503703e-05,0.500650065006501
9.75375797669158e-06,6.2872165444994e-05,0.500750075007501
9.62203523483562e-06,6.28103239452094e-05,0.500850085008501
9.48828766895103e-06,6.27465767287933e-05,0.500950095009501
9.35229195298034e-06,6.26832712018669e-05,0.501050105010501
9.21366098803367e-06,6.26186902342738e-05,0.501150115011501
9.07303993881271e-06,6.25520894057079e-05,0.501250125012501
8.9324536291739e-06,6.2485989820201e-05,0.501350135013501
8.79191694750959e-06,6.24203815521582e-05,0.501450145014501
8.65386663072555e-06,6.23530164517517e-05,0.501550155015502
8.51907191320143e-06,6.22852989920376e-05,0.501650165016502
8.38264443324991e-06,6.22198991620043e-05,0.501750175017502
8.24528394617241e-06,6.21577847080156e-05,0.501850185018502
8.1080028639402e-06,6.20957347705659e-05,0.501950195019502
7.96897487468095e-06,6.20323647271005e-05,0.502050205020502
7.83050768230843e-06,6.19673321444229e-05,0.502150215021502
7.69350451716392e-06,6.19003293287468e-05,0.502250225022502
7.56081899131119e-06,6.18299319549658e-05,0.502350235023502
7.4285056758699e-06,6.1758854677073e-05,0.502450245024502
7.29596407131542e-06,6.16854994722234e-05,0.502550255025503
7.16231079875457e-06,6.16095487210357e-05,0.502650265026503
7.02897018286355e-06,6.15308485762724e-05,0.502750275027503
6.89593726075884e-06,6.14520293243703e-05,0.502850285028503
6.76195644313579e-06,6.13704060881206e-05,0.502950295029503
6.62825850539788e-06,6.12880979849618e-05,0.503050305030503
6.49565238447655e-06,6.12064300835351e-05,0.503150315031503
6.36354750670036e-06,6.11232634153842e-05,0.503250325032503
6.23294635853177e-06,6.10421761619479e-05,0.503350335033503
6.10223602873318e-06,6.09622551676343e-05,0.503450345034503
5.97621058575428e-06,6.08830537796398e-05,0.503550355035504
5.85344570500492e-06,6.08075298295494e-05,0.503650365036504
5.73391657249787e-06,6.07356436146391e-05,0.503750375037504
5.61416907647254e-06,6.06648343281531e-05,0.503850385038504
5.49859529861294e-06,6.05965312578232e-05,0.503950395039504
5.38503641918707e-06,6.05278510141984e-05,0.504050405040504
5.2705494953466e-06,6.04573246075114e-05,0.504150415041504
5.15504023393994e-06,6.0386227478601e-05,0.504250425042504
5.03851359776456e-06,6.03145695525457e-05,0.504350435043504
4.92000680282368e-06,6.02437007124902e-05,0.504450445044504
4.80420473593699e-06,6.01730403102721e-05,0.504550455045505
4.68626370059421e-06,6.01021665074192e-05,0.504650465046505
4.5668983405752e-06,6.00288113025696e-05,0.504750475047505
4.44453544693589e-06,5.99534461619976e-05,0.504850485048505
4.32037601829502e-06,5.98776939228801e-05,0.504950495049505
4.19535306177858e-06,5.97999267854149e-05,0.505050505050505
4.07330778760656e-06,5.97231273946579e-05,0.505150515051505
3.95324763499748e-06,5.96501096603793e-05,0.505250525052505
3.83649767259246e-06,5.9578049747386e-05,0.505350535053505
3.7213457330327e-06,5.95083322778888e-05,0.505450545054505
3.60633275205982e-06,5.94384063705542e-05,0.505550555055506
3.4894835336197e-06,5.93664606019024e-05,0.505650565056506
3.37278816207273e-06,5.92943262469474e-05,0.505750575057506
3.25395878478103e-06,5.92219983423753e-05,0.505850585058506
3.13189862221665e-06,5.91513081633724e-05,0.505950595059506
3.00964987309088e-06,5.90780075492948e-05,0.506050605060506
2.88905373766841e-06,5.90070593043079e-05,0.506150615061506
2.76725660362719e-06,5.89366371167118e-05,0.506250625062506
2.64959844816954e-06,5.88688402522384e-05,0.506350635063506
2.5335532039495e-06,5.88033411659117e-05,0.506450645064506
2.41578586677575e-06,5.87358916977764e-05,0.506550655065507
2.29591430064198e-06,5.86666903599027e-05,0.506650665066507
2.17305016385752e-06,5.85954443467245e-05,0.506750675067507
2.05298504845099e-06,5.85225159429722e-05,0.506850685068507
1.93552540506355e-06,5.84468232574241e-05,0.506950695069507
1.8194404584639e-06,5.83731355448009e-05,0.507050705070507
1.70345476781327e-06,5.82986835601651e-05,0.507150715071507
1.58919613299988e-06,5.82256757516536e-05,0.507250725072507
1.47502682871278e-06,5.81518987085041e-05,0.507350735073507
1.36502627962178e-06,5.80776650873005e-05,0.507450745074507
1.2591498206359e-06,5.80029798510123e-05,0.507550755075508
1.15327832444748e-06,5.7927545231276e-05,0.507650765076508
1.05091553070551e-06,5.78560113755012e-05,0.507750775077508
9.51634638140506e-07,5.77847951391077e-05,0.507850785078508
8.50046041747816e-07,5.77133704650491e-05,0.507950795079508
7.46179518312144e-07,5.76417373531532e-05,0.508050805080508
6.44054939106068e-07,5.75735682783544e-05,0.508150815081508
5.43657415651146e-07,5.75088235384455e-05,0.508250825082508
4.44828138256778e-07,5.74454286809928e-05,0.508350835083508
3.43621677784326e-07,5.73800040368001e-05,0.508450845084508
2.46345757972071e-07,5.73126935271656e-05,0.508550855085509
1.50479274529771e-07,5.72476807956778e-05,0.508650865086509
5.45234606472695e-08,5.71818194247928e-05,0.508750875087509
-3.83802289290544e-08,5.71186330051774e-05,0.508850885088509
-1.31288881216738e-07,5.70547021650834e-05,0.508950895089509
-2.26232283127964e-07,5.69930442889768e-05,0.509050905090509
-3.20818363192296e-07,5.69324434902767e-05,0.509150915091509
-4.15865984022165e-07,5.68728104382847e-05,0.509250925092509
-5.09856527617613e-07,5.68162195850901e-05,0.509350935093509
-6.04770152744136e-07,5.67586262456053e-05,0.509450945094509
-6.98165159784609e-07,5.67023133094123e-05,0.50955095509551
-7.91431134005277e-07,5.66442633918732e-05,0.50965096509651
-8.87942781977058e-07,5.65840546545161e-05,0.50975097509751
-9.84980487167323e-07,5.65248484037936e-05,0.50985098509851
-1.08403309079133e-06,5.64621731530043e-05,0.50995099509951
-1.18157700192419e-06,5.63964656290125e-05,0.51005100510051
-1.27762710913043e-06,5.6327755608603e-05,0.51015101510151
-1.37252088306715e-06,5.6258519530975e-05,0.51025102510251
-1.46414416917942e-06,5.61885042931141e-05,0.51035103510351
-1.55861114193275e-06,5.61200126361368e-05,0.51045104510451
-1.65509797583119e-06,5.60538386086681e-05,0.510551055105511
-1.75358978256846e-06,5.59899623591739e-05,0.510651065106511
-1.85406174807124e-06,5.5928364036981e-05,0.510751075107511
-1.95785879225651e-06,5.58653959806255e-05,0.510851085108511
-2.0648022540717e-06,5.58003137699734e-05,0.510951095109511
-2.17659437536681e-06,5.57359065006355e-05,0.511051105110511
-2.29310612314984e-06,5.5672610899304e-05,0.511151115111511
-2.4139801755739e-06,5.56095187730123e-05,0.511251125112511
-2.53505274015425e-06,5.55474192074159e-05,0.511351135113511
-2.6541352204603e-06,5.54893792154718e-05,0.511451145114511
-2.76994225005835e-06,5.54339397328354e-05,0.511551155115512
-2.88332246860381e-06,5.53810015033855e-05,0.511651165116512
-2.99423617354489e-06,5.53305992667043e-05,0.511751175117512
-3.1041374665147e-06,5.52800779227121e-05,0.511851185118512
-3.21591469941746e-06,5.52317005099734e-05,0.511951195119512
-3.33055547006499e-06,5.51818987726446e-05,0.512051205120512
-3.4439902794685e-06,5.51336503928119e-05,0.512151215121512
-3.55633823476679e-06,5.50873672833523e-05,0.512251225122512
-3.66833383101564e-06,5.50389203914493e-05,0.512351235123512
-3.77915820551653e-06,5.49869796854922e-05,0.512451245124512
-3.89005702206526e-06,5.49338082042178e-05,0.512551255125513
-4.00092109894575e-06,5.4881793056299e-05,0.512651265126513
-4.11139311439719e-06,5.48260607682686e-05,0.512751275127513
-4.22618773202397e-06,5.47679264830008e-05,0.512851285128513
-4.33835206355832e-06,5.47112165224952e-05,0.512951295129513
-4.44706724638781e-06,5.46541690914186e-05,0.513051305130513
-4.55318191999567e-06,5.45981588862145e-05,0.513151315131513
-4.65802611573437e-06,5.45439601046625e-05,0.513251325132513
-4.76323259620351e-06,5.44906695160771e-05,0.513351335133513
-4.86864751442384e-06,5.44378553565634e-05,0.513451345134513
-4.9714768118149e-06,5.43810759168936e-05,0.513551355135514
-5.07442025363341e-06,5.43270855730067e-05,0.513651365136514
-5.1792048958027e-06,5.42710406282204e-05,0.513751375137514
-5.28081830618264e-06,5.42155614432044e-05,0.513851385138514
-5.37849621310494e-06,5.41581120248456e-05,0.513951395139514
-5.47339991255047e-06,5.40975558913225e-05,0.514051405140514
-5.56683462214273e-06,5.40339525962047e-05,0.514151415141514
-5.66060680230599e-06,5.39704237432208e-05,0.514251425142514
-5.75458245750909e-06,5.39097485023868e-05,0.514351435143514
-5.84709904828163e-06,5.38516092543214e-05,0.514451445144514
-5.93759081511163e-06,5.37916436943838e-05,0.514551455145515
-6.03099574783309e-06,5.37313505896422e-05,0.514651465146515
-6.12729895805368e-06,5.36707448279725e-05,0.514751475147515
-6.22326469753108e-06,5.3609652711636e-05,0.514851485148515
-6.32061505939118e-06,5.35500543992262e-05,0.514951495149515
-6.41839222234858e-06,5.34914188708993e-05,0.515051505150515
-6.51633812067757e-06,5.34355873267477e-05,0.515151515151515
-6.6128051033862e-06,5.33800634763825e-05,0.515251525152515
-6.7083539674473e-06,5.33229019007924e-05,0.515351535153515
-6.80591276705861e-06,5.32679487728226e-05,0.515451545154515
-6.90647406300158e-06,5.32116308738322e-05,0.515551555155516
-7.01124877948988e-06,5.31537496917508e-05,0.515651565156516
-7.11769099815993e-06,5.30944193707477e-05,0.515751575157516
-7.22309599078537e-06,5.30390543300731e-05,0.515851585158516
-7.32834713643156e-06,5.29850093954143e-05,0.515951595159516
-7.43344939798205e-06,5.29322845664269e-05,0.516051605160516
-7.53740028906048e-06,5.28825324570727e-05,0.516151615161516
-7.64033876816762e-06,5.28366414091282e-05,0.516251625162516
-7.7442648451727e-06,5.27908446545074e-05,0.516351635163516
-7.84698992364511e-06,5.27463034891913e-05,0.516451645164516
-7.94767032689908e-06,5.2702735033553e-05,0.516551655165517
-8.0480182223795e-06,5.26600846966483e-05,0.516651665166517
-8.145318956179e-06,5.26161738074693e-05,0.516751675167517
-8.24029213487493e-06,5.2575677327413e-05,0.516851685168517
-8.33075908771767e-06,5.25361535570345e-05,0.516951695169517
-8.41694810347605e-06,5.24960938036704e-05,0.517051705170517
-8.50575251693449e-06,5.24546940932728e-05,0.517151715171517
-8.59220952418564e-06,5.2408788156936e-05,0.517251725172517
-8.67620994342733e-06,5.23675919215783e-05,0.517351735173517
-8.75757015106777e-06,5.23267232311967e-05,0.517451745174517
-8.83645391942284e-06,5.22846485794849e-05,0.517551755175518
-8.91329797544302e-06,5.2242494523014e-05,0.517651765176518
-8.99454403856992e-06,5.22007424534809e-05,0.517751775177518
-9.07490672254534e-06,5.21604643368568e-05,0.517851785178518
-9.15522474134372e-06,5.21179678468453e-05,0.517951795179518
-9.23627725502568e-06,5.2072751740215e-05,0.518051805180518
-9.32158785451612e-06,5.2026855729473e-05,0.518151815181518
-9.40634758280083e-06,5.19827860306035e-05,0.518251825182518
-9.49318672597222e-06,5.19370438669268e-05,0.518351835183518
-9.57961891915003e-06,5.18928004698021e-05,0.518451845184518
-9.66845807227672e-06,5.18462642575004e-05,0.518551855185519
-9.75732700218812e-06,5.17980903198015e-05,0.518651865186519
-9.84643910951895e-06,5.17526161473595e-05,0.518751875187519
-9.93455865598222e-06,5.17100402524165e-05,0.518851885188519
-1.00247576174183e-05,5.16695338467653e-05,0.518951895189519
-1.01138449106758e-05,5.16323425941156e-05,0.519051905190519
-1.0201691503021e-05,5.15965955174181e-05,0.519151915191519
-1.02880889565305e-05,5.15652405223184e-05,0.519251925192519
-1.03707345303464e-05,5.15340244855474e-05,0.519351935193519
-1.04565265218783e-05,5.15012153887286e-05,0.519451945194519
-1.05390976535602e-05,5.1470068831294e-05,0.51955195519552
-1.06214156823139e-05,5.14402026773235e-05,0.51965196519652
-1.07023838284392e-05,5.14125747479304e-05,0.51975197519752
-1.07849301461338e-05,5.13850460744862e-05,0.51985198519852
-1.08689256025781e-05,5.13604404925284e-05,0.51995199519952
-1.0952256043303e-05,5.13350706389023e-05,0.52005200520052
-1.1038623720114e-05,5.13078049940673e-05,0.52015201520152
-1.11294082923379e-05,5.12769363536344e-05,0.52025202520252
-1.12220142136367e-05,5.12428716675109e-05,0.52035203520352
-1.13131759589835e-05,5.12110799455469e-05,0.52045204520452
-1.14016726785695e-05,5.11798192435988e-05,0.520552055205521
-1.14900899933103e-05,5.11465783828852e-05,0.520652065206521
-1.15756983610782e-05,5.11113474378113e-05,0.520752075207521
-1.16585325214555e-05,5.10741363339718e-05,0.520852085208521
-1.17415701567865e-05,5.10358135621259e-05,0.520952095209521
-1.18267368349787e-05,5.09995205770201e-05,0.521052105210521
-1.19156504300671e-05,5.09607114503354e-05,0.521152115211521
-1.20055516232257e-05,5.0918532579705e-05,0.521252125212521
-1.20995868320843e-05,5.08736291298306e-05,0.521352135213521
-1.21959942611374e-05,5.0824656180537e-05,0.521452145214521
-1.2294922794653e-05,5.07744326049084e-05,0.521552155215522
-1.23941540591574e-05,5.07227946299401e-05,0.521652165216522
-1.24903729017352e-05,5.06745561758745e-05,0.521752175217522
-1.25885867913848e-05,5.06284368389029e-05,0.521852185218522
-1.26860612233534e-05,5.05834093189201e-05,0.521952195219522
-1.27827961974687e-05,5.05394537645641e-05,0.522052205220522
-1.28813822975297e-05,5.04954535448588e-05,0.522152215221522
-1.29819535190676e-05,5.04485897874087e-05,0.522252225222522
-1.30831351655528e-05,5.03998153503575e-05,0.522352235223522
-1.31874731553489e-05,5.03487977261037e-05,0.522452245224522
-1.3294079146507e-05,5.02937651933748e-05,0.522552255225523
-1.34037273364625e-05,5.0238290970984e-05,0.522652265226523
-1.35162539527272e-05,5.01814668659649e-05,0.522752275227523
-1.36252073500926e-05,5.01283499756346e-05,0.522852285228523
-1.37323791009349e-05,5.00779824785355e-05,0.522952295229523
-1.38366079090149e-05,5.00287663519946e-05,0.523052305230523
-1.39403851019243e-05,4.99804931581746e-05,0.523152315231523
-1.40462615609102e-05,4.993277579853e-05,0.523252325232523
-1.41480486694592e-05,4.98843487576446e-05,0.523352335233523
-1.42511608466493e-05,4.98372914509218e-05,0.523452345234523
-1.43528536619606e-05,4.97887850052773e-05,0.523552355235524
-1.44544621095431e-05,4.9739390217856e-05,0.523652365236524
-1.45579464970585e-05,4.96878812757937e-05,0.523752375237524
-1.46612820003922e-05,4.96389182522671e-05,0.523852385238524
-1.47647266854419e-05,4.95926698825619e-05,0.523952395239524
-1.48679430815506e-05,4.95445902380146e-05,0.524052405240524
-1.49690800627727e-05,4.94974485635629e-05,0.524152415241524
-1.50699093501224e-05,4.94495326916759e-05,0.524252425242524
-1.51717510495294e-05,4.94017359270999e-05,0.524352435243524
-1.52737168190449e-05,4.93566339649831e-05,0.524452445244525
-1.53757719190006e-05,4.93122069441806e-05,0.524552455245525
-1.54779064238015e-05,4.92684399762998e-05,0.524652465246525
-1.55794900573968e-05,4.9226156886923e-05,0.524752475247525
-1.56781803762903e-05,4.91849507257982e-05,0.524852485248525
-1.57743892931872e-05,4.91450001543224e-05,0.524952495249525
-1.58681316965657e-05,4.91063002091816e-05,0.525052505250525
-1.59611743446429e-05,4.90686126762703e-05,0.525152515251525
-1.60528323703373e-05,4.90277836882683e-05,0.525252525252525
-1.61430462201657e-05,4.89837139893987e-05,0.525352535253525
-1.62342427050946e-05,4.89363291375276e-05,0.525452545254525
-1.63253945248464e-05,4.88875050725019e-05,0.525552555255526
-1.64187647178996e-05,4.88392517298716e-05,0.525652565256526
-1.65151721470388e-05,4.87895690998539e-05,0.525752575257526
-1.66135746232498e-05,4.87420204753225e-05,0.525852585258526
-1.67143443570301e-05,4.86922882171581e-05,0.525952595259526
-1.68162108704244e-05,4.86423375957336e-05,0.526052605260526
-1.69163900305332e-05,4.85940445507238e-05,0.526152615261526
-1.70139835697266e-05,4.85504860206803e-05,0.526252625262526
-1.71119294680556e-05,4.85071954818714e-05,0.526352635263526
-1.72121880330098e-05,4.84634285141628e-05,0.526452645264526
-1.73142977238235e-05,4.84175126522311e-05,0.526552655265527
-1.7420670463157e-05,4.83681823811767e-05,0.526652665266527
-1.7525311183942e-05,4.83205047237395e-05,0.526752675267527
-1.76311032752851e-05,4.82699436773676e-05,0.526852685268527
-1.77343047829154e-05,4.82153974994776e-05,0.526952695269527
-1.78342258772125e-05,4.81593227779066e-05,0.527052705270527
-1.793309981987e-05,4.81026078546036e-05,0.527152715271527
-1.80348025607762e-05,4.80455356093676e-05,0.527252725272527
-1.81394432815612e-05,4.79890390494967e-05,0.527352735273527
-1.82466100695199e-05,4.79295399932081e-05,0.527452745274527
-1.83496726187355e-05,4.78694454005367e-05,0.527552755275528
-1.84522339246338e-05,4.78098520509244e-05,0.527652765276528
-1.85548101190105e-05,4.77493653967378e-05,0.527752775277528
-1.86588602662101e-05,4.76850375321591e-05,0.527852785278528
-1.87600667266825e-05,4.76176724315805e-05,0.527952795279528
-1.8858831487624e-05,4.75474934212316e-05,0.528052805280528
-1.89551793630216e-05,4.74745302778971e-05,0.528152815281528
-1.90519441140077e-05,4.73989864766169e-05,0.528252825282528
-1.91487783442442e-05,4.73226932918885e-05,0.528352835283528
-1.92402130437951e-05,4.72449410426436e-05,0.528452845284528
-1.93331911754193e-05,4.71666478479599e-05,0.528552855285529
-1.94265067776145e-05,4.7091530847777e-05,0.528652865286529
-1.95228893926803e-05,4.70160118603118e-05,0.528752875287529
-1.96188948347095e-05,4.69416839459566e-05,0.528852885288529
-1.97138382366208e-05,4.68705272631325e-05,0.528952895289529
-1.98077195985001e-05,4.68025169981966e-05,0.529052905290529
-1.99030004710684e-05,4.67360600907567e-05,0.529152915291529
-2.00011200675665e-05,4.66673401447522e-05,0.529252925292529
-2.01016069214616e-05,4.6596635077357e-05,0.529352935293529
-2.02034287695927e-05,4.652751810704e-05,0.529452945294529
-2.03067196077493e-05,4.64589768219159e-05,0.52955295529553
-2.04127002856538e-05,4.63899392565303e-05,0.52965296529653
-2.05182094971118e-05,4.63220332103408e-05,0.52975297529753
-2.06216194425794e-05,4.62552586835197e-05,0.52985298529853
-2.07277539673771e-05,4.61899729978278e-05,0.52995299529953
-2.08365882574315e-05,4.61261711906397e-05,0.53005300530053
-2.09476210697696e-05,4.60620914662779e-05,0.53015301530153
-2.10588375056996e-05,4.59967313386242e-05,0.53025302530253
-2.11723120175688e-05,4.59271131250759e-05,0.53035303530353
-2.12837567425258e-05,4.58599316483474e-05,0.53045304530453
-2.1395529012545e-05,4.57959263661195e-05,0.530553055305531
-2.15067702626344e-05,4.57330029751133e-05,0.530653065306531
-2.16181603967333e-05,4.56706503065026e-05,0.530753075307531
-2.17309202647366e-05,4.5606138818246e-05,0.530853085308531
-2.18463203445132e-05,4.55430963199288e-05,0.530953095309531
-2.19599884056552e-05,4.54813838532224e-05,0.531053105310531
-2.20750162751065e-05,4.54201775923724e-05,0.531153115311531
-2.2188322051518e-05,4.53602765489738e-05,0.531253125312531
-2.23069826934381e-05,4.52989809575975e-05,0.531353135313531
-2.24297078717218e-05,4.52365240702404e-05,0.531453145314531
-2.25541402546529e-05,4.51725783415819e-05,0.531553155315532
-2.2680309618844e-05,4.51052182038007e-05,0.531653165316532
-2.28054020546108e-05,4.50375106698537e-05,0.531753175317532
-2.29286731413888e-05,4.49711728697247e-05,0.531853185318532
-2.30509566301828e-05,4.49061154730599e-05,0.531953195319532
-2.31749771003229e-05,4.48433360035241e-05,0.532053205320532
-2.32976625761409e-05,4.47836235466008e-05,0.532153215321532
-2.34190229834038e-05,4.47269384000825e-05,0.532253225322532
-2.35424578426699e-05,4.46699108201957e-05,0.532353235323532
-2.36698877591352e-05,4.46113249198432e-05,0.532453245324532
-2.37965782177473e-05,4.45532303371271e-05,0.532553255325533
-2.39230155734312e-05,4.44922176255499e-05,0.532653265326533
-2.40491998261007e-05,4.44283165622407e-05,0.532753275327533
-2.41747984678962e-05,4.43655370925327e-05,0.532853285328533
-2.43001489694748e-05,4.43024846686206e-05,0.532953295329533
-2.44255540619115e-05,4.423788385001e-05,0.533053305330533
-2.45492718009767e-05,4.41697594403883e-05,0.533153315331533
-2.46711880423289e-05,4.41030097275545e-05,0.533253325332533
-2.47932432420958e-05,4.40364039360189e-05,0.533353335333533
-2.49148865291578e-05,4.39681604192584e-05,0.533453345334533
-2.50351104542549e-05,4.3901837507694e-05,0.533553355335534
-2.51572698729405e-05,4.38362590164359e-05,0.533653365336534
-2.52748089211732e-05,4.37731817785366e-05,0.533753375337534
-2.53906506904395e-05,4.37126653475654e-05,0.533853385338534
-2.55076140533932e-05,4.36553896274617e-05,0.533953395339534
-2.56248057052879e-05,4.35990518772814e-05,0.534053405340534
-2.57423497163181e-05,4.35388084003422e-05,0.534153415341534
-2.58624793481775e-05,4.34799991737601e-05,0.534253425342534
-2.59819390015203e-05,4.34216812648144e-05,0.534353435343534
-2.60996318966462e-05,4.33646387965352e-05,0.534453445344534
-2.62166796272426e-05,4.33080727573279e-05,0.534553455345535
-2.63330871561931e-05,4.32519781845671e-05,0.534653465346535
-2.64496931972998e-05,4.31959183513884e-05,0.534753475347535
-2.65635448821196e-05,4.31446674753101e-05,0.534853485348535
-2.66760963124578e-05,4.30947218165109e-05,0.534953495349535
-2.67880571690384e-05,4.30451880705888e-05,0.535053505350535
-2.68968021286526e-05,4.2998165503276e-05,0.535153515351535
-2.70023708938521e-05,4.2953624338132e-05,0.535253525352535
-2.71052944844808e-05,4.29137779854027e-05,0.535353535353535
-2.7205597714612e-05,4.28785768171134e-05,0.535453545354535
-2.73047942395343e-05,4.28461746702021e-05,0.535553555355536
-2.73990577373339e-05,4.28107203988985e-05,0.535653565356536
-2.74948944439915e-05,4.27745663722934e-05,0.535753575357536
-2.75911678773413e-05,4.27391418779467e-05,0.535853585358536
-2.76872725754056e-05,4.27017818900115e-05,0.535953595359536
-2.77799579015497e-05,4.2667945492743e-05,0.536053605360536
-2.78715712620671e-05,4.26336128152128e-05,0.536153615361536
-2.79648819014648e-05,4.25974190862281e-05,0.536253625362536
-2.80556664736887e-05,4.25658407647267e-05,0.536353635363536
-2.81442525238011e-05,4.25365205191645e-05,0.536453645364536
-2.82357765538782e-05,4.25065799230601e-05,0.536553655365537
-2.83301988613684e-05,4.24760189765856e-05,0.536653665366537
-2.84249437511233e-05,4.24452098897221e-05,0.536753675367537
-2.85172370157523e-05,4.24155620990116e-05,0.536853685368537
-2.86074905679604e-05,4.23838001540045e-05,0.536953695369537
-2.86981212932911e-05,4.23504501115748e-05,0.537053705370537
-2.8791312825464e-05,4.23157005585422e-05,0.537153715371537
-2.88868567266415e-05,4.22803951713343e-05,0.537253725372537
-2.89844006378605e-05,4.22470798684868e-05,0.537353735373537
-2.90833043573027e-05,4.22149903783314e-05,0.537453745374537
-2.9181677056729e-05,4.2180632886814e-05,0.537553755375538
-2.92801043470133e-05,4.21451339503333e-05,0.537653765376538
-2.93805068332657e-05,4.21116350238079e-05,0.537753775377538
-2.94787455370747e-05,4.20780616551486e-05,0.537853785378538
-2.95757882050624e-05,4.20460813467093e-05,0.537953795379538
-2.96748159946131e-05,4.20160663084709e-05,0.538053805380538
-2.97751887039946e-05,4.19872373805451e-05,0.538153815381538
-2.9877695419121e-05,4.19587856255698e-05,0.538253825382538
-2.99823162887161e-05,4.19307060809199e-05,0.538353835383538
-3.00878403886525e-05,4.19010930299638e-05,0.538453845384538
-3.01926299935332e-05,4.18722938788226e-05,0.538553855385539
-3.02985808945669e-05,4.18421448448809e-05,0.538653865386539
-3.04018816583184e-05,4.18165516650252e-05,0.538753875387539
-3.05071079899774e-05,4.17928592391757e-05,0.538853885388539
-3.06104881585741e-05,4.17728541764809e-05,0.538953895389539
-3.07149303672889e-05,4.17502932698276e-05,0.539053905390539
-3.08219085686862e-05,4.17244023217805e-05,0.539153915391539
-3.09263309261251e-05,4.16961788558323e-05,0.539253925392539
-3.10310857914236e-05,4.1664938005074e-05,0.539353935393539
-3.11380987324892e-05,4.1629498622335e-05,0.53945394539454
-3.12453151485946e-05,4.15938557643839e-05,0.53955395539554
-3.13524521597687e-05,4.15576769237916e-05,0.53965396539654
-3.14565966001198e-05,4.15195328128261e-05,0.53975397539754
-3.1562269584152e-05,4.14786045688751e-05,0.53985398539854
-3.16702353836194e-05,4.14354232119544e-05,0.53995399539954
-3.17805982173548e-05,4.13909416002077e-05,0.54005400540054
-3.18945938235589e-05,4.13453235066396e-05,0.54015401540154
-3.20102073038842e-05,4.12986781124495e-05,0.54025402540254
-3.21230763536035e-05,4.1256747382036e-05,0.54035403540354
-3.22353449039704e-05,4.12151441967708e-05,0.54045404540454
-3.23470179179546e-05,4.11738635936843e-05,0.540554055405541
-3.24590532166691e-05,4.11334068160076e-05,0.540654065406541
-3.25708304494858e-05,4.10914463088094e-05,0.540754075407541
-3.26848459068797e-05,4.10472426142365e-05,0.540854085408541
-3.27989953600631e-05,4.100292477515e-05,0.540954095409541
-3.29143408488956e-05,4.09599369676743e-05,0.541054105410541
-3.30318898227233e-05,4.09147109354491e-05,0.541154115411541
-3.31528631312685e-05,4.08670680177662e-05,0.541254125412541
-3.32761143667707e-05,4.08181645478091e-05,0.541354135413541
-3.34016087897336e-05,4.07680154141422e-05,0.541454145414541
-3.35288153799693e-05,4.0720000286134e-05,0.541554155415542
-3.36552825124379e-05,4.06723722568435e-05,0.541654165416542
-3.37810151499367e-05,4.06251263634732e-05,0.541754175417542
-3.39079785628391e-05,4.05782477176307e-05,0.541854185418542
-3.40318054836203e-05,4.05324956281871e-05,0.541954195419542
-3.41524214702326e-05,4.0483125654753e-05,0.542054205420542
-3.42726305069373e-05,4.04319541834339e-05,0.542154215421542
-3.43946013390615e-05,4.03829266433683e-05,0.542254225422542
-3.45191180896354e-05,4.0335224172116e-05,0.542354235423542
-3.46453519702794e-05,4.02896308923629e-05,0.542454245424542
-3.47732930555708e-05,4.02461368786864e-05,0.542554255425543
-3.49037850220233e-05,4.02021515475456e-05,0.542654265426543
-3.50368030556496e-05,4.01576848243634e-05,0.542754275427543
-3.5172262788893e-05,4.01144985046453e-05,0.542854285428543
-3.53093354332879e-05,4.00733816740468e-05,0.542954295429543
-3.54464229662474e-05,4.00293665659492e-05,0.543054305430543
-3.55811382788401e-05,3.99848899171721e-05,0.543154315431543
-3.57124242939178e-05,3.9942874819202e-05,0.543254325432543
-3.58402710858855e-05,3.9901296447924e-05,0.543354335433543
-3.59678895888261e-05,3.98552664414788e-05,0.543454345434543
-3.60977165395593e-05,3.98079609943669e-05,0.543554355435544
-3.623016385079e-05,3.97591270037462e-05,0.543654365436544
-3.63597029589268e-05,3.97150275280919e-05,0.543754375437544
-3.64917185061767e-05,3.96722034929321e-05,0.543854385438544
-3.66271484625493e-05,3.96256722434277e-05,0.543954395439544
-3.67645387264976e-05,3.95750863828965e-05,0.544054405440544
-3.69026138573549e-05,3.95224955497847e-05,0.544154415441544
-3.70387386062315e-05,3.94711305290206e-05,0.544254425442544
-3.71730618573091e-05,3.94218995140874e-05,0.544354435443544
-3.73070823773979e-05,3.93716709754891e-05,0.544454445444544
-3.7441107860284e-05,3.93217749448366e-05,0.544554455445545
-3.75778976248799e-05,3.92713875965478e-05,0.544654465446545
-3.77174268572843e-05,3.92205238191871e-05,0.544754475447545
-3.78536756763554e-05,3.91691339844358e-05,0.544854485448545
-3.79880485554936e-05,3.91146026949381e-05,0.544954495449545
-3.81205603830912e-05,3.9056964690104e-05,0.545054505450545
-3.82530275455117e-05,3.89993415736622e-05,0.545154515451545
-3.83871522845191e-05,3.8939584451734e-05,0.545254525452545
-3.85204680864229e-05,3.88803285726927e-05,0.545354535453545
-3.86508657595516e-05,3.88259064649111e-05,0.545454545454545
-3.8780499160926e-05,3.87685563026735e-05,0.545554555455546
-3.89061722447694e-05,3.87126850561423e-05,0.545654565456546
-3.90344160610497e-05,3.86564465619111e-05,0.545754575457546
-3.91641636069376e-05,3.85969971337692e-05,0.545854585458546
-3.92976977721874e-05,3.85370017970468e-05,0.545954595459546
-3.94324230104612e-05,3.84768377250389e-05,0.546054605460546
-3.95670787693984e-05,3.84167133554106e-05,0.546154615461546
-3.97001811707535e-05,3.83584351490167e-05,0.546254625462546
-3.98370404145998e-05,3.82996011084473e-05,0.546354635463546
-3.99746391162993e-05,3.82405437416484e-05,0.546454645464546
-4.0112208041128e-05,3.81818982877265e-05,0.546554655465547
-4.02496777099216e-05,3.81232776476198e-05,0.546654665466547
-4.03852069224154e-05,3.8069277378138e-05,0.546754675467547
-4.05222051248485e-05,3.80153316994282e-05,0.546854685468547
-4.0660215739253e-05,3.79609790708109e-05,0.546954695469547
-4.08014571390161e-05,3.79042988872622e-05,0.547054705470547
-4.09437159135481e-05,3.78455988423962e-05,0.547154715471547
-4.10849473877164e-05,3.7785236258146e-05,0.547254725472547
-4.122666025384e-05,3.77220299873407e-05,0.547354735473547
-4.13707999311023e-05,3.76551462788035e-05,0.547454745474547
-4.15129346356119e-05,3.75896273414592e-05,0.547554755475548
-4.16559924215664e-05,3.75256369476237e-05,0.547654765476548
-4.17999683263407e-05,3.7463165171702e-05,0.547754775477548
-4.1944857386965e-05,3.74022020882715e-05,0.547854785478548
-4.20882576064602e-05,3.73406385054886e-05,0.547954795479548
-4.22331665183604e-05,3.72790848484727e-05,0.548054805480548
-4.23790630281586e-05,3.72148314260279e-05,0.548154815481548
-4.25204632376985e-05,3.71500122439851e-05,0.548254825482548
-4.26639329364441e-05,3.70841062077509e-05,0.548354835483548
-4.28066036236809e-05,3.7017768407622e-05,0.548454845484548
-4.29492891993962e-05,3.69509343272315e-05,0.548554855485549
-4.30911459869042e-05,3.68852119148474e-05,0.548654865486549
-4.32313799374075e-05,3.68213852934999e-05,0.548754875487549
-4.33681250368263e-05,3.67602137722321e-05,0.548854885488549
-4.35016691277572e-05,3.67002432496691e-05,0.548954895489549
-4.36333124646817e-05,3.66415630559929e-05,0.549054905490549
-4.37630699361645e-05,3.65841632657808e-05,0.549154915491549
-4.38936512331433e-05,3.65253093740217e-05,0.549254925492549
-4.40231605644092e-05,3.64676614435927e-05,0.549354935493549
-4.41519105867182e-05,3.64104849794381e-05,0.549454945494549
-4.4278586156938e-05,3.63573234237585e-05,0.54955495549555
-4.44026661807335e-05,3.63067077866148e-05,0.54965496549655
-4.45260315607492e-05,3.62565040620038e-05,0.54975497549755
-4.46462505230489e-05,3.62044641000977e-05,0.54985498549855
-4.47661816427521e-05,3.6150845966364e-05,0.54995499549955
-4.48860829856706e-05,3.60932824036638e-05,0.55005500550055
-4.50069123728315e-05,3.60342647394166e-05,0.55015501550155
-4.51254191678584e-05,3.59734257260946e-05,0.55025502550255
-4.52440152933256e-05,3.59126264151521e-05,0.55035503550355
-4.53630282942952e-05,3.58500553832814e-05,0.55045504550455
-4.54797435170319e-05,3.57856927791206e-05,0.550555055505551
-4.56003644665277e-05,3.57208338945259e-05,0.550655065506551
-4.57248564030283e-05,3.56554886552646e-05,0.550755075507551
-4.58486932494044e-05,3.55912451584147e-05,0.550855085508551
-4.59682471959848e-05,3.55264309391693e-05,0.550955095509551
-4.60860790496115e-05,3.54642023406671e-05,0.551055105510551
-4.62019456329511e-05,3.5406033315817e-05,0.551155115511551
-4.63196186768872e-05,3.53482166501025e-05,0.551255125512551
-4.64400857794038e-05,3.52890600273546e-05,0.551355135513551
-4.65611980464498e-05,3.52289207693339e-05,0.551455145514551
-4.66829058499648e-05,3.51658137546499e-05,0.551555155515552
-4.68061918250491e-05,3.51002054866071e-05,0.551655165516552
-4.69310361206851e-05,3.50321158167398e-05,0.551755175517552
-4.70557811601999e-05,3.49669343499665e-05,0.551855185518552
-4.71813301739349e-05,3.48998967945361e-05,0.551955195519552
-4.73094499201067e-05,3.48325962104965e-05,0.552055205520552
-4.74416987191812e-05,3.47630127367026e-05,0.552155215521552
-4.75776745839621e-05,3.46909826004941e-05,0.552255225522552
-4.77096851684145e-05,3.46182030808375e-05,0.552355235523552
-4.78416510876899e-05,3.45455823710436e-05,0.552455245524552
-4.79741778037659e-05,3.44756812776963e-05,0.552555255525553
-4.81040990477368e-05,3.4408405507644e-05,0.552655265526553
-4.82314346708784e-05,3.43437302468994e-05,0.552755275527553
-4.83595047890757e-05,3.42797795554434e-05,0.552855285528553
-4.84860811032604e-05,3.42177147294293e-05,0.552955295529553
-4.86153819967751e-05,3.41572727404198e-05,0.553055305530553
-4.8744251126309e-05,3.40955205711615e-05,0.553155315531553
-4.88751847823372e-05,3.4031713801176e-05,0.553255325532553
-4.90081680763813e-05,3.39658772442784e-05,0.553355335533553
-4.91404317638481e-05,3.39018322594987e-05,0.553455345534553
-4.92730825500326e-05,3.38405614822819e-05,0.553555355535554
-4.94073512102521e-05,3.37779656362518e-05,0.553655365536554
-4.95407364914063e-05,3.37170224041832e-05,0.553755375537554
-4.96725833033707e-05,3.3655726812807e-05,0.553855385538554
-4.98012886604165e-05,3.35924609882602e-05,0.553955395539554
-4.99279294909681e-05,3.35267236874837e-05,0.554055405540554
-5.00572204588879e-05,3.34596315412814e-05,0.554155415541554
-5.01906255913179e-05,3.339026146795e-05,0.554255425542554
-5.03221250069442e-05,3.33222710542039e-05,0.554355435543554
-5.0453584720191e-05,3.32543947847991e-05,0.554455445544555
-5.05847764419449e-05,3.31857046155794e-05,0.554555455545555
-5.07146728720146e-05,3.3121054168822e-05,0.554655465546555
-5.08438050301577e-05,3.30569496306451e-05,0.554755475547555
-5.09724657219404e-05,3.29894951995402e-05,0.554855485548555
-5.10993100275318e-05,3.29246412779152e-05,0.554955495549555
-5.12263181056111e-05,3.28592761872918e-05,0.555055505550555
-5.13490135071101e-05,3.27933602256349e-05,0.555155515551555
-5.14696940102614e-05,3.27315385770402e-05,0.555255525552555
-5.15883844289662e-05,3.26737715393002e-05,0.555355535553555
-5.17055066016105e-05,3.26146595817293e-05,0.555455545554555
-5.18203508472979e-05,3.2557756071951e-05,0.555555555555556
-5.19310461888928e-05,3.25032049310913e-05,0.555655565556556
-5.20403023174193e-05,3.24484056501869e-05,0.555755575557556
-5.21482482656108e-05,3.23931894937801e-05,0.555855585558556
-5.22583927360001e-05,3.23376209780656e-05,0.555955595559556
-5.23662840933336e-05,3.2281268339493e-05,0.556055605560556
-5.24742399671201e-05,3.22233821946142e-05,0.556155615561556
-5.25835903888841e-05,3.2165972478635e-05,0.556255625562556
-5.26948018621027e-05,3.21107612850257e-05,0.556355635563556
-5.2807854535586e-05,3.20577386878469e-05,0.556455645564556
-5.29181826296531e-05,3.20094754196218e-05,0.556555655565557
-5.30258109584635e-05,3.19659417035656e-05,0.556655665566557
-5.31332755146997e-05,3.1921470017586e-05,0.556755675567557
-5.32404621539343e-05,3.18751521685442e-05,0.556855685568557
-5.33490532666554e-05,3.1829186678638e-05,0.556955695569557
-5.34575947513158e-05,3.17821988510795e-05,0.557055705570557
-5.35664091902665e-05,3.17323722995913e-05,0.557155715571557
-5.36759829381741e-05,3.16814787452738e-05,0.557255725572557
-5.37867874613991e-05,3.16319747761364e-05,0.557355735573557
-5.38977557571982e-05,3.15824013276625e-05,0.557455745574557
-5.40105652532621e-05,3.1534956922222e-05,0.557555755575558
-5.41211315619512e-05,3.14855770230209e-05,0.557655765576558
-5.42290775102288e-05,3.14375271554305e-05,0.557755775577558
-5.4335152481371e-05,3.1393402865789e-05,0.557855785578558
-5.44393713638561e-05,3.13531644515445e-05,0.557955795579558
-5.45400815438948e-05,3.1316474442126e-05,0.558055805580558
-5.46373177612413e-05,3.12833080233742e-05,0.558155815581558
-5.4731104829883e-05,3.12536254930816e-05,0.558255825582558
-5.48231549170926e-05,3.12276849170599e-05,0.558355835583558
-5.4915755875594e-05,3.12024242449778e-05,0.558455845584558
-5.50111459298784e-05,3.1176255379929e-05,0.558555855585559
-5.51068089383669e-05,3.11477986621563e-05,0.558655865586559
-5.52044570684184e-05,3.11212575867822e-05,0.558755875587559
-5.53010233072483e-05,3.1097426202432e-05,0.558855885588559
-5.54005622656251e-05,3.10738429581265e-05,0.558955895589559
-5.55030392039667e-05,3.10505028912404e-05,0.559055905590559
-5.5609853632876e-05,3.10265623250018e-05,0.559155915591559
-5.57168665739416e-05,3.10023041395543e-05,0.559255925592559
-5.58212790057855e-05,3.09778027765151e-05,0.559355935593559
-5.59261480155115e-05,3.0949167397862e-05,0.559455945594559
-5.60305405961656e-05,3.09200407015726e-05,0.55955595559556
-5.61362185429952e-05,3.08920901898285e-05,0.55965596559656
-5.62383679361885e-05,3.0867573938397e-05,0.55975597559756
-5.63367902636754e-05,3.08422189731633e-05,0.55985598559856
-5.64333614653027e-05,3.08160848476967e-05,0.55995599559956
-5.65281708715106e-05,3.07936628995442e-05,0.56005600560056
-5.66201018514952e-05,3.07742235966197e-05,0.56015601560156
-5.67126928844017e-05,3.07548934752391e-05,0.56025602560256
-5.68037156711616e-05,3.07348338217723e-05,0.56035603560356
-5.68943463964923e-05,3.07148883128191e-05,0.56045604560456
-5.69821383979795e-05,3.06928187238022e-05,0.560556055605561
-5.70721884752338e-05,3.06710568285716e-05,0.560656065606561
-5.7164461888673e-05,3.06496075899247e-05,0.560756075607561
-5.72567948556816e-05,3.06274883729332e-05,0.560856085608561
-5.73470781847604e-05,3.06031904847617e-05,0.560956095609561
-5.74394260402474e-05,3.05764409717225e-05,0.561056105610561
-5.7527808615406e-05,3.05464259334841e-05,0.561156115611561
-5.76120571748646e-05,3.05116118639126e-05,0.561256125612561
-5.76959037472131e-05,3.04781824167237e-05,0.561356135613561
-5.77793582580465e-05,3.04461326289479e-05,0.561456145614561
-5.78617408032531e-05,3.04156510872326e-05,0.561556155615562
-5.79438801710403e-05,3.03859338173578e-05,0.561656165616562
-5.80260294644224e-05,3.03546036360733e-05,0.561756175617562
-5.81078760268156e-05,3.03234967811905e-05,0.561856185618562
-5.81918268179967e-05,3.02880077703047e-05,0.561956195619562
-5.82738024132958e-05,3.02504641585195e-05,0.562056205620562
-5.83589194634274e-05,3.02113870404281e-05,0.562156215621562
-5.84473218897758e-05,3.01699525904484e-05,0.562256225622562
-5.85381759413363e-05,3.01262699902965e-05,0.562356235623562
-5.86314667295442e-05,3.00803541283648e-05,0.562456245624562
-5.87246930012992e-05,3.00356442277632e-05,0.562556255625563
-5.88189664246937e-05,2.99883387806513e-05,0.562656265626563
-5.89136765748664e-05,2.99418770103113e-05,0.562756275627563
-5.90099549710137e-05,2.98951174717799e-05,0.562856285628563
-5.91060348550907e-05,2.98445613882055e-05,0.562956295629563
-5.9202650721895e-05,2.97953005963154e-05,0.563056305630563
-5.93020656101634e-05,2.97439951292929e-05,0.563156315631563
-5.93988799892101e-05,2.96974341028317e-05,0.563256325632563
-5.94972030605758e-05,2.96512353611009e-05,0.563356335633563
-5.95978189474629e-05,2.96045998926779e-05,0.563456345634563
-5.97010055667009e-05,2.95582473038818e-05,0.563556355635564
-5.98070954262354e-05,2.9512361218907e-05,0.563656365636564
-5.99133887607236e-05,2.94663709148413e-05,0.563756375637564
-6.00185158363475e-05,2.94232739254773e-05,0.563856385638564
-6.01236875771484e-05,2.93849362652391e-05,0.563956395639564
-6.02280305297419e-05,2.93476010912912e-05,0.564056405640564
-6.03343685294933e-05,2.93105438343449e-05,0.564156415641564
-6.0444344264511e-05,2.92731788836123e-05,0.564256425642564
-6.05533373643421e-05,2.92372779600216e-05,0.564356435643564
-6.06628366702019e-05,2.9199362137911e-05,0.564456445644564
-6.07752094395735e-05,2.91599128094943e-05,0.564556455645565
-6.08888973519052e-05,2.91201954896708e-05,0.564656465646565
-6.10038904816883e-05,2.90802201040356e-05,0.564756475647565
-6.11177123898095e-05,2.90379866426332e-05,0.564856485648565
-6.12289983049899e-05,2.89965075274765e-05,0.564956495649565
-6.13399616380776e-05,2.89531475095032e-05,0.565056505650565
-6.14531631956566e-05,2.89075591927198e-05,0.565156515651565
-6.15686972710505e-05,2.88606904723001e-05,0.565256525652565
-6.16855564150855e-05,2.8814184036783e-05,0.565356535653565
-6.18011351557426e-05,2.87705709157954e-05,0.565456545654565
-6.19168875945687e-05,2.87272208235893e-05,0.565556555655566
-6.2030625134961e-05,2.86839948013194e-05,0.565656565656566
-6.21434395938223e-05,2.8641815930689e-05,0.565756575657566
-6.2255976135682e-05,2.85981482189294e-05,0.565856585658566
-6.2368180169682e-05,2.8552614492918e-05,0.565956595659566
-6.24823196971844e-05,2.85036365809991e-05,0.566056605660566
-6.25955361432418e-05,2.84517405403912e-05,0.566156615661566
-6.27104052029165e-05,2.83972390276782e-05,0.566256625662566
-6.28223511711047e-05,2.83434769726463e-05,0.566356635663566
-6.29339745570282e-05,2.82879481594836e-05,0.566456645664566
-6.30438957011878e-05,2.82336650102028e-05,0.566556655665567
-6.31535587796218e-05,2.81780071641342e-05,0.566656665666567
-6.32646064802662e-05,2.81227959705248e-05,0.566756675667567
-6.33755747760653e-05,2.80666468068199e-05,0.566856685668567
-6.34893718701132e-05,2.80094504914754e-05,0.566956695669567
-6.36066330013443e-05,2.79499563981565e-05,0.567056705670567
-6.37228320924575e-05,2.78892067151885e-05,0.567156715671567
-6.38401230004734e-05,2.78329384443447e-05,0.567256725672567
-6.39605553634078e-05,2.77764716612586e-05,0.567356735673567
-6.40795634015799e-05,2.77218163014803e-05,0.567456745674567
-6.41979659776882e-05,2.76681584655392e-05,0.567556755675568
-6.43130931031746e-05,2.76170465477894e-05,0.567656765676568
-6.44264882101124e-05,2.75671356287446e-05,0.567756775677568
-6.45392679293055e-05,2.75176266968097e-05,0.567856785678568
-6.46508168731811e-05,2.74710458191587e-05,0.567956795679568
-6.4761065562489e-05,2.74225890014887e-05,0.568056805680568
-6.48700388110442e-05,2.73722860209286e-05,0.568156815681568
-6.49808681483426e-05,2.73241120832298e-05,0.568256825682568
-6.50935486115866e-05,2.72780473372024e-05,0.568356835683568
-6.52082340474973e-05,2.72325334623807e-05,0.568456845684568
-6.53216688569008e-05,2.71848756563055e-05,0.568556855685569
-6.54321954631242e-05,2.71326520705494e-05,0.568656865686569
-6.55400173412934e-05,2.70851927765443e-05,0.568756875687569
-6.56476010047545e-05,2.70362893065872e-05,0.568856885688569
-6.5754633797096e-05,2.69877778983174e-05,0.568956895689569
-6.58611107553482e-05,2.69396535885931e-05,0.569056905690569
-6.59626844633486e-05,2.68941347509739e-05,0.569156915691569
-6.60648288937444e-05,2.68466903453612e-05,0.569256925692569
-6.61677772984465e-05,2.67981541231042e-05,0.569356935693569
-6.62701797946542e-05,2.67480000264677e-05,0.56945694569457
-6.63684979032224e-05,2.66971461747019e-05,0.56955695569557
-6.64687763193663e-05,2.66484263285948e-05,0.56965696569657
-6.6571005117491e-05,2.66018255995818e-05,0.56975697569757
-6.66709063605122e-05,2.65576219050089e-05,0.56985698569857
-6.67659639069369e-05,2.65159839801615e-05,0.56995699569957
-6.6860644280325e-05,2.64752145459011e-05,0.57005700570057
-6.69505355478026e-05,2.64369811044094e-05,0.57015701570157
-6.70407891000106e-05,2.63985690020372e-05,0.57025702570257
-6.71330823647257e-05,2.63621717980127e-05,0.57035703570357
-6.72260356822765e-05,2.63237646584381e-05,0.57045704570457
-6.73193711356615e-05,2.62855659565285e-05,0.570557055705571
-6.74102351128168e-05,2.62432580531644e-05,0.570657065706571
-6.7498602799497e-05,2.61989898420524e-05,0.570757075707571
-6.75876652787672e-05,2.61527811747267e-05,0.570857085708571
-6.76785590327072e-05,2.61035253458062e-05,0.570957095709571
-6.77708026693617e-05,2.60574060088347e-05,0.571057105710571
-6.78630264547403e-05,2.6010383441694e-05,0.571157115711571
-6.79582874761189e-05,2.59619117356316e-05,0.571257125712571
-6.80566204730794e-05,2.59099511784848e-05,0.571357135713571
-6.81579956689235e-05,2.5854541472633e-05,0.571457145714571
-6.8261698419785e-05,2.5797012649515e-05,0.571557155715572
-6.83677039116768e-05,2.57373895232902e-05,0.571657165716572
-6.84751436539257e-05,2.56739202237035e-05,0.571757175717572
-6.85840027580535e-05,2.56066444538233e-05,0.571857185718572
-6.86951149751509e-05,2.55373637108461e-05,0.571957195719572
-6.88084604540281e-05,2.54661028092755e-05,0.572057205720572
-6.89215180903088e-05,2.53936309835773e-05,0.572157215721572
-6.90370372773104e-05,2.5318315471152e-05,0.572257225722572
-6.91533108105575e-05,2.52399974624811e-05,0.572357235723572
-6.92679912836707e-05,2.51623543949522e-05,0.572457245724572
-6.93828801946212e-05,2.50849545048428e-05,0.572557255725573
-6.94986822614218e-05,2.50070682600666e-05,0.572657265726573
-6.96117250093102e-05,2.49341795588661e-05,0.572757275727573
-6.97277851419226e-05,2.48592660335508e-05,0.572857285728573
-6.98410859556228e-05,2.47893302006213e-05,0.572957295729573
-6.99537713815782e-05,2.47199849412772e-05,0.573057305730573
-7.00682831194059e-05,2.46529573114418e-05,0.573157315731573
-7.01822340603469e-05,2.45870413497849e-05,0.573257325732573
-7.02956341300821e-05,2.45222320931647e-05,0.573357335733573
-7.04101756446946e-05,2.4460713175731e-05,0.573457345734573
-7.05258387530805e-05,2.44024448947598e-05,0.573557355735574
-7.06426135294728e-05,2.4347402436436e-05,0.573657365736574
-7.07613684646305e-05,2.42929952170467e-05,0.573757375737574
-7.0879458384069e-05,2.42390296871471e-05,0.573857385738574
-7.09995086110832e-05,2.41856894705872e-05,0.573957395739574
-7.11206308037241e-05,2.41355204855583e-05,0.574057405740574
-7.12389490121897e-05,2.40900959412629e-05,0.574157415741574
-7.1359033978786e-05,2.4046750811682e-05,0.574257425742574
-7.14832033330218e-05,2.39999664591634e-05,0.574357435743574
-7.16048366944889e-05,2.39555791407404e-05,0.574457445744574
-7.17286040616146e-05,2.39089684863047e-05,0.574557455745575
-7.18515873057962e-05,2.38638615613905e-05,0.574657465746575
-7.19739253853621e-05,2.38196578668176e-05,0.574757475747575
-7.20929483119266e-05,2.37779107602541e-05,0.574857485748575
-7.22137479223889e-05,2.37338857265616e-05,0.574957495749575
-7.23362994025035e-05,2.36919301821609e-05,0.575057505750575
-7.24599625507967e-05,2.36512798552114e-05,0.575157515751575
-7.25853477920436e-05,2.36126642777995e-05,0.575257525752575
-7.27118099617147e-05,2.35753142154592e-05,0.575357535753575
-7.28399694102661e-05,2.35399740886691e-05,0.575457545754575
-7.29673745127442e-05,2.3504892027863e-05,0.575557555755576
-7.30940302317741e-05,2.3470072995494e-05,0.575657565756576
-7.3220457661777e-05,2.34341125181617e-05,0.575757575757576
-7.33456741676523e-05,2.33954622011676e-05,0.575857585758576
-7.34706921613713e-05,2.33549905350985e-05,0.575957595759576
-7.359673745554e-05,2.3317570993594e-05,0.576057605760576
-7.37240035994312e-05,2.32804194433239e-05,0.576157615761576
-7.38534633027226e-05,2.32419080848306e-05,0.576257625762576
-7.39833001790507e-05,2.32032329538492e-05,0.576357635763576
-7.4114104802173e-05,2.31629995024021e-05,0.576457645764576
-7.42465620389987e-05,2.31248008006647e-05,0.576557655765577
-7.4378289743566e-05,2.30874408125574e-05,0.576657665766577
-7.45073673109372e-05,2.30524828218597e-05,0.576757675767577
-7.46381074176065e-05,2.30195049897554e-05,0.576857685768577
-7.47703959190606e-05,2.29842839702763e-05,0.576957695769577
-7.49015777153057e-05,2.29500306975054e-05,0.577057705770577
-7.50327694371457e-05,2.29159461601921e-05,0.577157715771577
-7.51639760473781e-05,2.28820253953669e-05,0.577257725772577
-7.52951925832054e-05,2.28482684030297e-05,0.577357735773577
-7.54289351862064e-05,2.2813920836935e-05,0.577457745774577
-7.55638738250288e-05,2.27768933569456e-05,0.577557755775578
-7.57020730259085e-05,2.27373795119898e-05,0.577657765776578
-7.58418553613272e-05,2.26998904911487e-05,0.577757775777578
-7.59825806295529e-05,2.26636570596123e-05,0.577857785778578
-7.6124243867616e-05,2.26286692919578e-05,0.577957795779578
-7.62678475620649e-05,2.25913638947946e-05,0.578057805780578
-7.6410508323793e-05,2.25523314420524e-05,0.578157815781578
-7.6549610755014e-05,2.25137059390455e-05,0.578257825782578
-7.66881226126496e-05,2.24731647938122e-05,0.578357835783578
-7.68260488594113e-05,2.243072785737e-05,0.578457845784578
-7.69655780918157e-05,2.23846928881273e-05,0.578557855785579
-7.71050825101467e-05,2.23358043067347e-05,0.578657865786579
-7.72471675865957e-05,2.22854864376101e-05,0.578757875787579
-7.73886323125885e-05,2.22333720335701e-05,0.578857885788579
-7.75300821501029e-05,2.2182145971479e-05,0.578957895789579
-7.76713880663191e-05,2.21308653184438e-05,0.579057905790579
-7.78126443544746e-05,2.20795747398137e-05,0.579157915791579
-7.79562629373159e-05,2.20296390067815e-05,0.579257925792579
-7.80998418177776e-05,2.19805668015389e-05,0.579357935793579
-7.82433760329761e-05,2.19323630870554e-05,0.579457945794579
-7.83883296100534e-05,2.18820551435257e-05,0.57955795579558
-7.85356107422343e-05,2.18330921199992e-05,0.57965796579658
-7.8681209483841e-05,2.17858611150212e-05,0.57975797579758
-7.88245700008705e-05,2.17425507251947e-05,0.57985798579858
-7.89702928125858e-05,2.16967390821816e-05,0.57995799579958
-7.91131024584095e-05,2.16479001287635e-05,0.58005800580058
-7.92568302228808e-05,2.16004309091636e-05,0.58015801580158
-7.9402086531033e-05,2.15550659184376e-05,0.58025802580258
-7.95488515315903e-05,2.15117803425983e-05,0.58035803580358
-7.96971202617552e-05,2.14705642558786e-05,0.58045804580458
-7.98448232322359e-05,2.14283953110153e-05,0.580558055805581
-7.99935386146879e-05,2.13865390227357e-05,0.580658065806581
-8.01421299271175e-05,2.13445884411324e-05,0.580758075807581
-8.02917435771133e-05,2.12986179882566e-05,0.580858085808581
-8.04407815418301e-05,2.12517393424141e-05,0.580958095809581
-8.05892487840652e-05,2.12039673918254e-05,0.581058105810581
-8.0738515037809e-05,2.11593170447932e-05,0.581158115811581
-8.08856572114891e-05,2.11141753802968e-05,0.581258125812581
-8.10307001190066e-05,2.10685572867287e-05,0.581358135813581
-8.11756487333725e-05,2.10217580456455e-05,0.581458145814581
-8.13214906523126e-05,2.09763086871906e-05,0.581558155815582
-8.14645385127584e-05,2.09333357681073e-05,0.581658165816582
-8.16058196149012e-05,2.08939757700446e-05,0.581758175817582
-8.17466491019594e-05,2.08546505117363e-05,0.581858185818582
-8.18859698966126e-05,2.08181441261679e-05,0.581958195819582
-8.20246951547969e-05,2.07775930551675e-05,0.582058205820582
-8.21599365246081e-05,2.07394638325944e-05,0.582158215821582
-8.22925873107926e-05,2.06981087875461e-05,0.582258225822582
-8.24276847593056e-05,2.06580043690049e-05,0.582358235823582
-8.25622908901822e-05,2.06150066357621e-05,0.582458245824582
-8.26956364689567e-05,2.05715523244651e-05,0.582558255825583
-8.28258157787394e-05,2.05278151335413e-05,0.582658265826583
-8.2956818914018e-05,2.04825047337594e-05,0.582758275827583
-8.30890131222344e-05,2.04332092022871e-05,0.582858285828583
-8.32197284148305e-05,2.03852139254687e-05,0.582958295829583
-8.33522898705747e-05,2.03377844084206e-05,0.583058305830583
-8.34866677125104e-05,2.02909107252034e-05,0.583158315831583
-8.36235418448351e-05,2.0243575501479e-05,0.583258325832583
-8.37600884320976e-05,2.01952278655251e-05,0.583358335833583
-8.38923074543013e-05,2.01448206660464e-05,0.583458345834583
-8.40199408457203e-05,2.00908203965647e-05,0.583558355835584
-8.41443781913628e-05,2.00350235919953e-05,0.583658365836584
-8.4268607099254e-05,1.99782987430973e-05,0.583758375837584
-8.43899575809221e-05,1.99200106109363e-05,0.583858385838584
-8.45087919209251e-05,1.98642386203541e-05,0.583958395839584
-8.46288967387974e-05,1.98077122836986e-05,0.584058405840584
-8.47466789643635e-05,1.97553100370621e-05,0.584158415841584
-8.48670517736424e-05,1.97042675986489e-05,0.584258425842584
-8.49900052409531e-05,1.9650798349183e-05,0.584358435843584
-8.51157031387838e-05,1.95959444773345e-05,0.584458445844585
-8.52439122154819e-05,1.95424702650712e-05,0.584558455845585
-8.53707317069999e-05,1.94919588466739e-05,0.584658465846585
-8.54974370540905e-05,1.94441868960851e-05,0.584758475847585
-8.56227677044793e-05,1.93993181857929e-05,0.584858485848585
-8.57453737754519e-05,1.93530251507384e-05,0.584958495849585
-8.58705257648743e-05,1.93080323703378e-05,0.585058505850585
-8.59980599002582e-05,1.9261932884556e-05,0.585158515851585
-8.61220108911479e-05,1.9214830912484e-05,0.585258525852585
-8.62441653469499e-05,1.91640862424343e-05,0.585358535853585
-8.63646324494665e-05,1.91154755778711e-05,0.585458545854585
-8.64860176708028e-05,1.90653413325966e-05,0.585558555855586
-8.6608683295431e-05,1.90112715837783e-05,0.585658565856586
-8.67306442019602e-05,1.89576435246219e-05,0.585758575857586
-8.68526596992615e-05,1.89039856885086e-05,0.585858585858586
-8.69760151536823e-05,1.88485859082518e-05,0.585958595859586
-8.71010579614746e-05,1.87916377332964e-05,0.586058605860586
-8.72229245746801e-05,1.8732932725633e-05,0.586158615861586
-8.73415207001473e-05,1.86758902571817e-05,0.586258625862586
-8.74564493134774e-05,1.86225649290141e-05,0.586358635863586
-8.75680826249958e-05,1.85692396008465e-05,0.586458645864587
-8.76783710166833e-05,1.85176909564046e-05,0.586558655865587
-8.77854534369993e-05,1.84686683793086e-05,0.586658665866587
-8.78932951663583e-05,1.84185688736163e-05,0.586758675867587
-8.79989284480108e-05,1.83665487629e-05,0.586858685868587
-8.81050828239983e-05,1.83126626377596e-05,0.586958695869587
-8.82102049367386e-05,1.82552826989095e-05,0.587058705870587
-8.83144932984741e-05,1.819505907316e-05,0.587158715871587
-8.84193226058205e-05,1.81330438752925e-05,0.587258725872587
-8.85233231249595e-05,1.8068239581642e-05,0.587358735873587
-8.86275072677764e-05,1.80014997944031e-05,0.587458745874587
-8.8731319200354e-05,1.793629847644e-05,0.587558755875588
-8.88347638854037e-05,1.78726108135933e-05,0.587658765876588
-8.89380696119527e-05,1.78081936186605e-05,0.587758775877588
-8.90396383570695e-05,1.77450717154119e-05,0.587858785878588
-8.91383981552995e-05,1.76827686749479e-05,0.587958795879588
-8.92338130235712e-05,1.762017282909e-05,0.588058805880588
-8.93289350864489e-05,1.75586936140358e-05,0.588158815881588
-8.94233028030811e-05,1.74984302859068e-05,0.588258825882588
-8.95187027830465e-05,1.74357252583328e-05,0.588358835883588
-8.96157553766291e-05,1.73717150133074e-05,0.588458845884588
-8.97130908500107e-05,1.73064392532104e-05,0.588558855885589
-8.98088630402154e-05,1.72424984873494e-05,0.588658865886589
-8.99050173663403e-05,1.71786718660019e-05,0.588758875887589
-9.00016233075497e-05,1.7117986699573e-05,0.588858885888589
-9.00961299827687e-05,1.70554950726337e-05,0.588958895889589
-9.01936490799144e-05,1.69916982280709e-05,0.589058905890589
-9.02941557849993e-05,1.69266160174188e-05,0.589158915891589
-9.03938535531528e-05,1.68627844332739e-05,0.589258925892589
-9.0491422278359e-05,1.67971712026058e-05,0.589358935893589
-9.0584638624519e-05,1.67312750919665e-05,0.589458945894589
-9.06801974140889e-05,1.66615278456846e-05,0.58955895589559
-9.07755229519204e-05,1.6588217306012e-05,0.58965896589659
-9.08705556843579e-05,1.6516137541829e-05,0.58975897589759
-9.09654147186264e-05,1.6442464717426e-05,0.58985898589859
-9.10577179088503e-05,1.63737497343912e-05,0.58995899589959
-9.11483039689179e-05,1.63091638040007e-05,0.59005900590059
-9.12389495826411e-05,1.6244324770768e-05,0.59015901590159
-9.13285778215955e-05,1.61825577129452e-05,0.59025902590259
-9.14167072937398e-05,1.6122085947151e-05,0.59035903590359
-9.15023454382924e-05,1.60664479522722e-05,0.59045904590459
-9.15908818603441e-05,1.60121995425736e-05,0.590559055905591
-9.16769865085459e-05,1.59593307924602e-05,0.590659065906591
-9.17650613898321e-05,1.59044223296675e-05,0.590759075907591
-9.18520841566813e-05,1.58508637496754e-05,0.590859085908591
-9.19411764127363e-05,1.57994639895014e-05,0.590959095909591
-9.20323232696906e-05,1.57501982348138e-05,0.591059105910591
-9.21248746001314e-05,1.57023022141166e-05,0.591159115911591
-9.22134259105755e-05,1.56536716985357e-05,0.591259125912591
-9.23021112168091e-05,1.56040386964925e-05,0.591359135913591
-9.23922357361112e-05,1.55557754282674e-05,0.591459145914591
-9.24837746545807e-05,1.55088670054681e-05,0.591559155915592
-9.25775319463516e-05,1.54625094540467e-05,0.591659165916592
-9.26713239777908e-05,1.54157350269507e-05,0.591759175917592
-9.27651507488121e-05,1.53685387617271e-05,0.591859185918592
-9.28624614082065e-05,1.53189454620635e-05,0.591959195919592
-9.29631517370553e-05,1.5265014671746e-05,0.592059205920592
-9.3065162171834e-05,1.5212498280596e-05,0.592159215921592
-9.31699716279905e-05,1.51595650139435e-05,0.592259225922592
-9.32718034017166e-05,1.5104830249406e-05,0.592359235923592
-9.33707468236245e-05,1.50490731472162e-05,0.592459245924592
-9.34668664100811e-05,1.49902093298622e-05,0.592559255925593
-9.35645641681932e-05,1.49287797429547e-05,0.592659265926593
-9.36641080893674e-05,1.48653898482995e-05,0.592759275927593
-9.37634435727905e-05,1.48003274888372e-05,0.592859285928593
-9.38646202564783e-05,1.47333345985839e-05,0.592959295929593
-9.39671021575312e-05,1.4667875214809e-05,0.593059305930593
-9.40724972245618e-05,1.4603065958361e-05,0.593159315931593
-9.41805970196465e-05,1.45397356174473e-05,0.593259325932593
-9.42873866345685e-05,1.4478276253583e-05,0.593359335933593
-9.43953772480232e-05,1.44200724891508e-05,0.593459345934593
-9.4501740061848e-05,1.43643848662975e-05,0.593559355935594
-9.46080681359184e-05,1.43077691991157e-05,0.593659365936594
-9.47174681857431e-05,1.42489599725336e-05,0.593759375937594
-9.48251808821962e-05,1.41914162610232e-05,0.593859385938594
-9.49306851308567e-05,1.41320313492482e-05,0.593959395939594
-9.5035643471109e-05,1.40731427177347e-05,0.594059405940594
-9.51407804723277e-05,1.40122640020331e-05,0.594159415941594
-9.52482053260982e-05,1.3949320759837e-05,0.594259425942594
-9.53578981813168e-05,1.38843229167416e-05,0.594359435943594
-9.5467109644494e-05,1.3817543427123e-05,0.594459445944594
-9.5576122595601e-05,1.37500542566081e-05,0.594559455945595
-9.56831107226793e-05,1.36792648213119e-05,0.594659465946595
-9.57914636207784e-05,1.36066391487206e-05,0.594759475947595
-9.58982184961183e-05,1.35360234115073e-05,0.594859485948595
-9.60079758677038e-05,1.34651247946672e-05,0.594959495949595
-9.61217282965746e-05,1.33904246699866e-05,0.595059505950595
-9.6236790905608e-05,1.33151637483333e-05,0.595159515951595
-9.63534763515601e-05,1.32375206809766e-05,0.595259525952595
-9.64703354955951e-05,1.31601257536646e-05,0.595359535953595
-9.65870110159523e-05,1.30826117192138e-05,0.595459545954595
-9.67038254948103e-05,1.30056783327534e-05,0.595559555955596
-9.68164017390496e-05,1.29282982938337e-05,0.595659565956596
-9.6927623137863e-05,1.28529182650416e-05,0.595759575957596
-9.70410777984563e-05,1.27756077054584e-05,0.595859585958596
-9.7154428240131e-05,1.26975775392118e-05,0.595959595959596
-9.7268389106753e-05,1.26170064175713e-05,0.596059605960596
-9.7381471557021e-05,1.25342020339787e-05,0.596159615961596
-9.74923753363672e-05,1.24527276819969e-05,0.596259625962596
-9.76048969898345e-05,1.23710300036133e-05,0.596359635963596
-9.77160637977899e-05,1.22913720379089e-05,0.596459645964596
-9.78271512009e-05,1.22110192795284e-05,0.596559655965597
-9.79379160217454e-05,1.21291479030618e-05,0.596659665966597
-9.8050298716712e-05,1.20445767613385e-05,0.596759675967597
-9.81642794344377e-05,1.19573257055483e-05,0.596859685968597
-9.8279242787436e-05,1.18689332047948e-05,0.596959695969597
-9.83948364164855e-05,1.17798657627271e-05,0.597059705970597
-9.85120032544789e-05,1.1688168034567e-05,0.597159715971597
-9.86295125258409e-05,1.15996663520974e-05,0.597259725972597
-9.8747587556887e-05,1.1512534403446e-05,0.597359735973597
-9.88664913761405e-05,1.14258639956462e-05,0.597459745974598
-9.89874944614704e-05,1.13391439598718e-05,0.597559755975598
-9.91097580990747e-05,1.12531683447482e-05,0.597659765976598
-9.92315949354955e-05,1.11657287023105e-05,0.597759775977598
-9.93531191152465e-05,1.10770731729477e-05,0.597859785978598
-9.94746978858555e-05,1.09871074633362e-05,0.597959795979598
-9.95965247966815e-05,1.0898446971176e-05,0.598059805980598
-9.97204757875711e-05,1.08079849811307e-05,0.598159815981598
-9.98417021990446e-05,1.07158207494937e-05,0.598259825982598
-9.99602387708563e-05,1.06219642015155e-05,0.598359835983598
-0.000100077425459954,1.05298347094607e-05,0.598459845984598
-0.000100191301958933,1.04386233361395e-05,0.598559855985599
-0.000100304240487902,1.03489107295423e-05,0.598659865986599
-0.000100414479251529,1.02639078239242e-05,0.598759875987599
-0.000100521134870748,1.01828850868548e-05,0.598859885988599
-0.000100631899691593,1.01026563985827e-05,0.598959895989599
-0.000100739458541067,1.00252217688911e-05,0.599059905990599
-0.000100848660078736,9.94504767156315e-06,0.599159915991599
-0.000100958040277284,9.86509690029267e-06,0.599259925992599
-0.000101067589211119,9.78535952948473e-06,0.599359935993599
-0.000101179301927569,9.70288269104046e-06,0.5994599459946
-0.000101292438968695,9.61709069959468e-06,0.5995599559956
-0.000101401958125744,9.53529376526204e-06,0.5996599659966
-0.000101508276274306,9.45631074069969e-06,0.5997599759976
-0.00010161246537992,9.37859323120903e-06,0.5998599859986
-0.000101718078810297,9.30152584904531e-06,0.5999599959996
-0.000101825101676957,9.22510859420852e-06,0.6000600060006
-0.00010193124612735,9.1500412220001e-06,0.6001600160016
-0.000102036532012664,9.07631876962259e-06,0.6002600260026
-0.000102142066038196,9.00314222582556e-06,0.6003600360036
-0.000102249823399912,8.92979198377339e-06,0.6004600460046
-0.000102355913259446,8.85785117791899e-06,0.600560056005601
-0.000102460360430872,8.78668456967215e-06,0.600660066006601
-0.000102568167420563,8.71349810010803e-06,0.600760076007601
-0.000102678540179893,8.63886249196653e-06,0.600860086008601
-0.000102784878179645,8.56104572635469e-06,0.600960096009601
-0.000102890982927658,8.48208255298213e-06,0.601060106010601
-0.000102998288674117,8.40653875170191e-06,0.601160116011601
-0.0001031055497554,8.33349620343604e-06,0.601260126012601
-0.000103211649540615,8.26282587562298e-06,0.601360136013601
-0.0001033182307177,8.19486027569193e-06,0.601460146014602
-0.000103420102193978,8.12525198791074e-06,0.601560156015602
-0.000103521388059296,8.05736579291108e-06,0.601660166016602
-0.00010362510569855,7.98841755805173e-06,0.601760176017602
-0.000103728609937255,7.91822862210792e-06,0.601860186018602
-0.00010383048637633,7.84942430837463e-06,0.601960196019602
-0.000103930744941198,7.78198476583424e-06,0.602060206020602
-0.000104029405483307,7.71589510592222e-06,0.602160216021602
-0.000104129539978153,7.65034639162104e-06,0.602260226022602
-0.000104228185631783,7.58707064165148e-06,0.602360236023602
-0.000104327183644549,7.52389911042838e-06,0.602460246024602
-0.000104424593560065,7.46204272225149e-06,0.602560256025603
-0.000104523973708665,7.40241959585444e-06,0.602660266026603
-0.000104625641709903,7.3424887756711e-06,0.602760276027603
-0.00010472938416323,7.28123784964409e-06,0.602860286028603
-0.000104835374766643,7.2196990808484e-06,0.602960296029603
-0.00010494255644308,7.15682035519143e-06,0.603060306030603
-0.000105049053252609,7.09620466792681e-06,0.603160316031603
-0.000105152974366816,7.03466589930331e-06,0.603260326032603
-0.000105254652293649,6.97325616341352e-06,0.603360336033603
-0.00010535397288868,6.91447671378833e-06,0.603460346034603
-0.000105453075120278,6.85398013383472e-06,0.603560356035604
-0.000105554941633673,6.79219322499432e-06,0.603660366036604
-0.000105659309400253,6.72823260794349e-06,0.603760376037604
-0.00010576179626419,6.65971117418143e-06,0.603860386038604
-0.000105865583382694,6.59273317232049e-06,0.603960396039604
-0.000105967643445447,6.5275814823319e-06,0.604060406040604
-0.00010606838836524,6.46090621163198e-06,0.604160416041604
-0.000106168870256338,6.39113415119057e-06,0.604260426042604
-0.000106269684655295,6.32152586340938e-06,0.604360436043604
-0.000106371863825359,6.25139648103498e-06,0.604460446044604
-0.0001064754673201,6.17819016028106e-06,0.604560456045605
-0.000106580485214008,6.10192178953997e-06,0.604660466046605
-0.000106683915010665,6.02389658626302e-06,0.604760476047605
-0.000106787533393884,5.94406988510098e-06,0.604860486048605
-0.000106891340363664,5.86246153724364e-06,0.604960496049605
-0.000106994323507948,5.77824275465586e-06,0.605060506050605
-0.000107093609363311,5.69576095341414e-06,0.605160516051605
-0.000107190413816676,5.61060916352821e-06,0.605260526052605
-0.000107284756719321,5.52282708772203e-06,0.605360536053605
-0.000107376543778008,5.44013188584557e-06,0.605460546054605
-0.000107467918923903,5.35815132783508e-06,0.605560556055606
-0.000107559681168516,5.27680104578954e-06,0.605660566056606
-0.000107649031490383,5.19277084967707e-06,0.605760576057606
-0.000107736689496167,5.11301362785151e-06,0.605860586058606
-0.000107826407065561,5.03566336571657e-06,0.605960596059606
-0.000107914625868146,4.95975727970591e-06,0.606060606060606
-0.000108000606446239,4.88452613500944e-06,0.606160616061606
-0.000108083227205981,4.81318582850747e-06,0.606260626062606
-0.000108162914948643,4.74456017582676e-06,0.606360636063606
-0.000108239997219285,4.67680301390518e-06,0.606460646064606
-0.000108314503794607,4.60990441680344e-06,0.606560656065607
-0.000108391194003734,4.54528374700297e-06,0.606660666066607
-0.000108470052958101,4.48292611559485e-06,0.606760676067607
-0.000108551055843809,4.42280670876402e-06,0.606860686068607
-0.000108634187772377,4.36490071252322e-06,0.606960696069607
-0.000108718937575067,4.30745625713405e-06,0.607060706070607
-0.000108805295326197,4.25046837962688e-06,0.607160716071607
-0.000108892159283356,4.19441350924568e-06,0.607260726072607
-0.000108979410339146,4.13834871326959e-06,0.607360736073607
-0.000109067043530943,4.08226902890114e-06,0.607460746074607
-0.000109155063821371,4.02617941893779e-06,0.607560756075608
-0.000109242389319295,3.97124614233005e-06,0.607660766076608
-0.000109329977845742,3.91909699870789e-06,0.607760776077608
-0.000109415888944585,3.87091313524198e-06,0.607860786078608
-0.000109501636270854,3.82450099304865e-06,0.607960796079608
-0.000109589716114938,3.77975635269271e-06,0.608060806080608
-0.000109678932441101,3.73510600583268e-06,0.608160816081608
-0.000109768977555558,3.69090727405721e-06,0.608260826082608
-0.000109861558662869,3.64541325042532e-06,0.608360836083608
-0.000109955529355189,3.60124925823199e-06,0.608460846084608
-0.000110051698569706,3.55760636063189e-06,0.608560856085609
-0.000110150483181837,3.51422152867139e-06,0.608660866086609
-0.000110252235550804,3.46935281837918e-06,0.608760876087609
-0.000110356930862447,3.42301015535016e-06,0.608860886088609
-0.000110463521965213,3.37874690703564e-06,0.608960896089609
-0.000110569706117985,3.33543651720908e-06,0.609060906090609
-0.000110673220282285,3.29678620021495e-06,0.609160916091609
-0.000110772853533986,3.26149073860194e-06,0.609260926092609
-0.000110871380080305,3.22896948455178e-06,0.609360936093609
-0.000110970730452121,3.19520752941717e-06,0.609460946094609
-0.000111069673874029,3.16224458570518e-06,0.60956095609561
-0.000111166483290278,3.12720222710651e-06,0.60966096609661
-0.000111262200889624,3.09492911327324e-06,0.60976097609761
-0.000111356166619147,3.06642773032348e-06,0.60986098609861
-0.000111450494633399,3.03803552908981e-06,0.60996099609961
-0.000111544380958076,3.00983191433144e-06,0.61006100610061
-0.000111635279674813,2.98479953127634e-06,0.61016101610161
-0.000111722272664878,2.96042720114307e-06,0.61026102610261
-0.000111809657716458,2.93573228883115e-06,0.61036103610361
-0.000111895563852417,2.91197534644266e-06,0.61046104610461
-0.000111981425323113,2.88654593907496e-06,0.610561056105611
-0.000112069177622221,2.85825795675994e-06,0.610661066106611
-0.000112159312067118,2.8270816225407e-06,0.610761076107611
-0.000112251803843903,2.79304671320194e-06,0.610861086108611
-0.000112344816715109,2.75977607570365e-06,0.610961096109611
-0.00011244082711985,2.72524984872857e-06,0.611061106110611
-0.000112536390872303,2.69097176197037e-06,0.611161116111611
-0.000112626565019666,2.65480780977042e-06,0.611261126112611
-0.000112712843365951,2.61646518656258e-06,0.611361136113611
-0.000112798724687923,2.57641535896558e-06,0.611461146114611
-0.000112886640759432,2.53468314079448e-06,0.611561156115612
-0.000112974938966948,2.49279707555805e-06,0.611661166116612
-0.000113063917078576,2.44894574012065e-06,0.611761176117612
-0.000113155272373195,2.40102490526399e-06,0.611861186118612
-0.000113245659921193,2.35493534524931e-06,0.611961196119612
-0.000113334553665091,2.30938176804802e-06,0.612061206120612
-0.000113428221626422,2.26243860566657e-06,0.612161216121612
-0.000113520946655032,2.21931680231532e-06,0.612261226122612
-0.000113614996752197,2.17927193751576e-06,0.612361236123612
-0.000113709409134178,2.13944543597622e-06,0.612461246124613
-0.000113806203661949,2.09734597027723e-06,0.612561256125613
-0.000113907300940705,2.05179239290375e-06,0.612661266126613
-0.000114008954053551,2.0043033222862e-06,0.612761276127613
-0.00011410616545691,1.95589613276284e-06,0.612861286128613
-0.000114200925235057,1.90436733951073e-06,0.612961296129613
-0.000114295982781482,1.85331001270514e-06,0.613061306130613
-0.00011438951674711,1.79996483334776e-06,0.613161316131613
-0.000114481621425177,1.74877351083882e-06,0.613261326132613
-0.000114572798059002,1.70144821253714e-06,0.613361336133613
-0.000114668232778464,1.65458445508708e-06,0.613461346134613
-0.000114766153862805,1.60645518256532e-06,0.613561356135614
-0.000114861290814076,1.55899588856028e-06,0.613661366136614
-0.00011495598607577,1.51191376785022e-06,0.613761376137614
-0.000115050393494868,1.46580435647356e-06,0.613861386138614
-0.000115145188012683,1.41964035432493e-06,0.613961396139614
-0.000115238434135714,1.37461779713958e-06,0.614061406140614
-0.000115330146752267,1.3307267591504e-06,0.614161416141614
-0.000115421715447521,1.28496970690926e-06,0.614261426142614
-0.000115513145184274,1.23737145457562e-06,0.614361436143614
-0.000115606113390217,1.19012556120532e-06,0.614461446144615
-0.00011570227267914,1.14059181511105e-06,0.614561456145615
-0.000115797940650426,1.08946004634371e-06,0.614661466146615
-0.000115892154520165,1.04045235746792e-06,0.614761476147615
-0.000115986869633135,9.92357824700494e-07,0.614861486148615
-0.00011608309343851,9.44630539288769e-07,0.614961496149615
-0.000116180811047812,8.97260575810028e-07,0.615061506150615
-0.000116277317732986,8.5159781689264e-07,0.615161516151615
-0.0001163722561721,8.07076502766331e-07,0.615261526152615
-0.000116465641253632,7.63681745210933e-07,0.615361536153615
-0.000116558748418076,7.21229920548594e-07,0.615461546154615
-0.000116650322076128,6.79884800922999e-07,0.615561556155616
-0.000116742243130517,6.38380871778986e-07,0.615661566156616
-0.000116834015300725,5.94991077021039e-07,0.615761576157616
-0.000116927584005935,5.48529306681021e-07,0.615861586158616
-0.000117020993901454,5.00226336076305e-07,0.615961596159616
-0.000117114448462236,4.48920869053827e-07,0.616061606160616
-0.000117210925370539,3.96201002863943e-07,0.616161616161616
-0.000117306533788256,3.434066947123e-07,0.616261626162616
-0.000117398812164493,2.90215362248069e-07,0.616361636163616
-0.000117491502453434,2.37038918176189e-07,0.616461646164617
-0.000117582659235983,1.85068435434428e-07,0.616561656165617
-0.000117672307326042,1.34293988427886e-07,0.616661666166617
-0.000117761563354671,8.39314541262839e-08,0.616761676167617
-0.000117852377703765,3.39510557449196e-08,0.616861686168617
-0.000117943618853957,-1.60491938262468e-08,0.616961696169617
-0.000118030954277476,-7.04713016078503e-08,0.617061706170617
-0.000118114423676702,-1.29280528189919e-07,0.617161716171617
-0.000118195838475201,-1.89543856318998e-07,0.617261726172617
-0.000118276613071881,-2.48611148540676e-07,0.617361736173617
-0.000118356762355308,-3.0649729359167e-07,0.617461746174617
-0.000118436291288279,-3.6321717969215e-07,0.617561756175618
-0.000118515204833504,-4.18780732437015e-07,0.617661766176618
-0.000118593160557617,-4.73371575676301e-07,0.617761776177618
-0.000118669409077082,-5.30260197062281e-07,0.617861786178618
-0.000118743563293354,-5.84657490856631e-07,0.617961796179618
-0.000118819717519668,-6.41630479971452e-07,0.618061806180618
-0.000118897018153656,-7.03571235877179e-07,0.618161816181618
-0.00011897372325109,-7.64296104685704e-07,0.618261826182618
-0.000119052403544577,-8.27542077870562e-07,0.618361836183618
-0.000119130210384594,-8.92341408723622e-07,0.618461846184618
-0.000119207163622244,-9.58669283257632e-07,0.618561856185619
-0.000119284950610985,-1.02937435082502e-06,0.618661866186619
-0.000119362380277879,-1.10397025658692e-06,0.618761876187619
-0.000119440797542758,-1.18139992348107e-06,0.618861886188619
-0.000119520902160921,-1.25911743297173e-06,0.618961896189619
-0.000119604624663161,-1.33892428294397e-06,0.619061906190619
-0.000119691925347098,-1.42080558500544e-06,0.619161916191619
-0.000119780670206901,-1.49996230765075e-06,0.619261926192619
-0.000119870377850701,-1.5782654279293e-06,0.619361936193619
-0.00011995813511252,-1.65264793322863e-06,0.619461946194619
-0.000120045396093991,-1.72465821824734e-06,0.61956195619562
-0.00012013505410973,-1.7968521269439e-06,0.61966196619662
-0.000120227570700503,-1.86749267797225e-06,0.61976197619762
-0.000120322156780567,-1.93978584279e-06,0.61986198619862
-0.000120413646070976,-2.01135443831906e-06,0.61996199619962
-0.000120504996402884,-2.08452105652119e-06,0.62006200620062
-0.000120597388923548,-2.161816727712e-06,0.62016201620162
-0.000120689632560203,-2.24065583097612e-06,0.62026202620262
-0.000120781975452806,-2.32020461513656e-06,0.62036203620362
-0.000120873573924931,-2.39837373971176e-06,0.62046204620462
-0.00012096365377897,-2.47509372570958e-06,0.620562056205621
-0.000121053014026518,-2.55046382890685e-06,0.620662066206621
-0.000121144260139507,-2.62556594069743e-06,0.620762076207621
-0.000121238543488497,-2.70185416262832e-06,0.620862086208621
-0.000121336876485543,-2.77842030173299e-06,0.620962096209621
-0.000121435328589815,-2.85398395420301e-06,0.621062106210621
-0.000121535696336485,-2.93088260108123e-06,0.621162116211621
-0.000121632014435098,-3.00524525519077e-06,0.621262126212621
-0.00012172421340649,-3.07970220245187e-06,0.621362136213621
-0.000121812402432203,-3.15464054175439e-06,0.621462146214621
-0.000121899886739904,-3.22824884961835e-06,0.621562156215622
-0.000121986676254929,-3.3005320888412e-06,0.621662166216622
-0.000122071937226445,-3.37302872869879e-06,0.621762176217622
-0.00012215573913353,-3.44413082040659e-06,0.621862186218622
-0.000122236761870427,-3.51686071208871e-06,0.621962196219622
-0.000122319447146709,-3.59328292972295e-06,0.622062206220622
-0.000122402316046668,-3.67043964241296e-06,0.622162216221622
-0.000122485378495987,-3.74832092439167e-06,0.622262226222622
-0.000122570882644836,-3.82632627647881e-06,0.622362236223622
-0.000122654868175685,-3.90449043842874e-06,0.622462246224622
-0.000122738918222987,-3.98274393073278e-06,0.622562256225623
-0.000122821251140133,-4.06123563765881e-06,0.622662266226623
-0.000122901886778399,-4.13996555903464e-06,0.622762276227623
-0.000122984527389418,-4.22048705287285e-06,0.622862286228623
-0.000123065842931709,-4.29858669828374e-06,0.622962296229623
-0.000123147778824542,-4.37550023355431e-06,0.623062306230623
-0.00012323144673601,-4.4502549490068e-06,0.623162316231623
-0.000123317546421328,-4.52517343711953e-06,0.623262326232623
-0.000123405254055087,-4.60376440016675e-06,0.623362336233623
-0.000123495046066529,-4.68426604264297e-06,0.623462346234623
-0.000123586867864798,-4.76235576245896e-06,0.623562356235624
-0.000123680481235271,-4.84071843647909e-06,0.623662366236624
-0.000123776387421179,-4.92001908042265e-06,0.623762376237624
-0.000123875742755791,-4.99761251980486e-06,0.623862386238624
-0.000123973172522497,-5.07253597071503e-06,0.623962396239624
-0.00012406904893162,-5.14827332144019e-06,0.624062406240624
-0.000124164270250533,-5.22320669794526e-06,0.624162416241624
-0.000124258042430782,-5.29577281696716e-06,0.624262426242624
-0.000124353278638087,-5.37091959393479e-06,0.624362436243624
-0.000124449968947026,-5.44862221503309e-06,0.624462446244624
-0.000124547651816745,-5.52858787469593e-06,0.624562456245625
-0.000124649076640564,-5.60931284340179e-06,0.624662466246625
-0.000124749623048115,-5.68976485790351e-06,0.624762476247625
-0.000124850119827691,-5.76978510851049e-06,0.624862486248625
-0.00012495201611787,-5.85231653772672e-06,0.624962496249625
-0.000125053411164904,-5.9393244162697e-06,0.625062506250625
-0.000125157059324993,-6.0299749927903e-06,0.625162516251625
-0.000125262593350438,-6.12165783255806e-06,0.625262526252625
-0.000125365909002668,-6.21286920587929e-06,0.625362536253625
-0.0001254709070453,-6.30669101410315e-06,0.625462546254625
-0.000125576098637377,-6.39962944317553e-06,0.625562556255626
-0.000125681751770133,-6.49084081666895e-06,0.625662566256626
-0.000125789092256261,-6.58427056337767e-06,0.625762576257626
-0.000125896080383339,-6.68103035148025e-06,0.625862586258626
-0.000126002716151368,-6.78108544156672e-06,0.625962596259626
-0.000126109277477263,-6.88176584482069e-06,0.626062606260626
-0.000126219804083573,-6.98456040254349e-06,0.626162616261626
-0.000126327630924453,-7.08832766977188e-06,0.626262626262626
-0.000126436822536441,-7.1923678913766e-06,0.626362636263626
-0.000126544321832345,-7.29471083401486e-06,0.626462646264626
-0.0001266523124458,-7.39843839886364e-06,0.626562656265627
-0.00012676125591757,-7.50362999085434e-06,0.626662666266627
-0.000126871588974521,-7.60883150843994e-06,0.626762676267627
-0.000126978770650958,-7.71012729943868e-06,0.626862686268627
-0.000127082776132808,-7.80842059401966e-06,0.626962696269627
-0.000127183243135514,-7.90260468697395e-06,0.627062706270627
-0.000127286658043779,-7.99778630342108e-06,0.627162716271627
-0.000127390474939154,-8.09161307461457e-06,0.627262726272627
-0.000127491026309502,-8.18291377846209e-06,0.627362736273627
-0.000127587582622737,-8.27585220753448e-06,0.627462746274628
-0.000127681821306463,-8.36584273113324e-06,0.627562756275628
-0.000127773007865797,-8.45294490282779e-06,0.627662766276628
-0.000127861792428066,-8.54177909324312e-06,0.627762776277628
-0.000127949807755696,-8.63075224198706e-06,0.627862786278628
-0.000128039654357997,-8.72235567682343e-06,0.627962796279628
-0.000128125689526948,-8.81709560378091e-06,0.628062806280628
-0.000128210449255147,-8.91503157660109e-06,0.628162816281628
-0.000128292851651629,-9.01547872803052e-06,0.628262826282628
-0.000128371338395672,-9.11614920568958e-06,0.628362836283628
-0.000128450048465944,-9.21732092657988e-06,0.628462846284628
-0.000128526038919684,-9.31474573040175e-06,0.628562856285629
-0.00012860259017031,-9.41284051291252e-06,0.628662866286629
-0.000128677459030362,-9.50890054571367e-06,0.628762876287629
-0.000128751022672963,-9.60765041817665e-06,0.628862886288629
-0.000128823638420045,-9.70661865407181e-06,0.628962896289629
-0.000128900725653399,-9.80670848374043e-06,0.629062906290629
-0.00012897768881673,-9.90529954651281e-06,0.629162916291629
-0.00012905193732624,-1.00052504176806e-05,0.629262926292629
-0.000129125942658416,-1.0104317909697e-05,0.629362936293629
-0.000129197372295358,-1.02053556348839e-05,0.62946294629463
-0.000129267010360097,-1.03049144443645e-05,0.62956295629563
-0.000129338410220168,-1.0404537770384e-05,0.62966296629663
-0.000129408073098893,-1.05040717660494e-05,0.62976297629763
-0.000129475592046365,-1.05982360076417e-05,0.62986298629863
-0.000129542649452985,-1.069068311925e-05,0.62996299629963
-0.000129608138613631,-1.07824056613973e-05,0.63006300630063
-0.000129674779144749,-1.08725798088461e-05,0.63016301630163
-0.000129741762109321,-1.09601187072329e-05,0.63026302630263
-0.000129812015561718,-1.10514988160118e-05,0.63036303630363
-0.00012988454197836,-1.11462238545769e-05,0.63046304630463
-0.000129958587012916,-1.12409687443319e-05,0.630563056305631
-0.000130032239986043,-1.13371379588491e-05,0.630663066306631
-0.000130104850770242,-1.14344039529804e-05,0.630763076307631
-0.000130180662563101,-1.1531630244732e-05,0.630863086308631
-0.000130259739880815,-1.16325290114182e-05,0.630963096309631
-0.000130338147220098,-1.17334476292941e-05,0.631063106310631
-0.000130415145123012,-1.18354133986374e-05,0.631163116311631
-0.000130495418476547,-1.19373543541656e-05,0.631263126312631
-0.000130575944933097,-1.20370719735089e-05,0.631363136313631
-0.000130654352272294,-1.2137266021924e-05,0.631463146314632
-0.000130731474245316,-1.22348595612036e-05,0.631563156315632
-0.000130806675613227,-1.23348402091561e-05,0.631663166316632
-0.000130882174749417,-1.24353419515297e-05,0.631763176317632
-0.000130955083301893,-1.25378040013067e-05,0.631863186318632
-0.000131028205254918,-1.2642697825106e-05,0.631963196319632
-0.000131099515784549,-1.27449712884078e-05,0.632063206320632
-0.000131174047173944,-1.28481628706154e-05,0.632163216321632
-0.000131249223727869,-1.29478457502043e-05,0.632263226322632
-0.000131327303522004,-1.3048977768715e-05,0.632363236323632
-0.00013140655950077,-1.31521445367632e-05,0.632463246324632
-0.000131483795618306,-1.32563336422914e-05,0.632563256325633
-0.00013155754288467,-1.33605922271561e-05,0.632663266326633
-0.000131629677239711,-1.34656944887927e-05,0.632763276327633
-0.000131699712328762,-1.35698438919413e-05,0.632863286328633
-0.000131766154347724,-1.36753779174727e-05,0.632963296329633
-0.000131830288662857,-1.37855521646466e-05,0.633063306330633
-0.000131895341096725,-1.38947189627328e-05,0.633163316331633
-0.000131960989067061,-1.40004167607522e-05,0.633263326332633
-0.000132026393860064,-1.41040401066824e-05,0.633363336333633
-0.000132093476080757,-1.4207559233866e-05,0.633463346334633
-0.000132159267972392,-1.43093910076782e-05,0.633563356335634
-0.000132223893605162,-1.44086024209928e-05,0.633663366336634
-0.000132286042798733,-1.45066525381543e-05,0.633763376337634
-0.000132348216806291,-1.46032287025791e-05,0.633863386338634
-0.000132409155075734,-1.46981820301713e-05,0.633963396339634
-0.000132469984163461,-1.47956713505322e-05,0.634063406340634
-0.000132532227650356,-1.48946743260095e-05,0.634163416341634
-0.000132595389255898,-1.49950966634517e-05,0.634263426342634
-0.000132660372210515,-1.50989433356114e-05,0.634363436343634
-0.000132725464346848,-1.52040803368302e-05,0.634463446344634
-0.0001327926011584,-1.53116888144508e-05,0.634563456345635
-0.000132860378171597,-1.54198680144669e-05,0.634663466346635
-0.000132928269329308,-1.55289008166775e-05,0.634763476347635
-0.000132994865195249,-1.56361916747447e-05,0.634863486348635
-0.000133061654610462,-1.57437902267704e-05,0.634963496349635
-0.000133128538319,-1.58526443681007e-05,0.635063506350635
-0.000133196697468117,-1.59634538542092e-05,0.635163516351635
-0.000133263556362667,-1.60725015448123e-05,0.635263526352635
-0.000133331690697798,-1.61835095431632e-05,0.635363536353635
-0.000133400152577904,-1.62914703797471e-05,0.635463546354635
-0.000133469631832952,-1.63983741390966e-05,0.635563556355636
-0.000133534416275413,-1.65067270371957e-05,0.635663566356636
-0.000133599563002518,-1.66154968109693e-05,0.635763576357636
-0.000133665067051556,-1.67246884228706e-05,0.635863586358636
-0.000133730556212201,-1.68322919376937e-05,0.635963596359636
-0.000133794879113896,-1.69372205010751e-05,0.636063606360636
-0.000133861504756622,-1.70443525494517e-05,0.636163616361636
-0.000133925073312158,-1.71513605277199e-05,0.636263626362636
-0.000133987391241014,-1.72566414502369e-05,0.636363636363636
-0.000134045227758004,-1.73587709922404e-05,0.636463646364636
-0.000134101123818609,-1.74578583354465e-05,0.636563656365637
-0.000134157044693287,-1.75588910978361e-05,0.636663666366637
-0.000134214424632309,-1.76613978129624e-05,0.636763676367637
-0.00013427060853551,-1.7762227100312e-05,0.636863686368637
-0.000134326792438797,-1.78616072490843e-05,0.636963696369637
-0.000134382157479386,-1.79587888754867e-05,0.637063706370637
-0.000134438391010733,-1.80545858796786e-05,0.637163716371637
-0.000134496778398929,-1.81525516292835e-05,0.637263726372637
-0.000134554406478083,-1.82488449139092e-05,0.637363736373637
-0.000134608813697558,-1.83466717048411e-05,0.637463746374637
-0.00013466420355222,-1.8441535701907e-05,0.637563756375638
-0.000134721975552757,-1.85376354370878e-05,0.637663766376638
-0.000134781558976689,-1.86360776159366e-05,0.637763776377638
-0.000134842174663867,-1.87362518131619e-05,0.637863786378638
-0.000134901619129298,-1.8839071184872e-05,0.637963796379638
-0.000134959956889433,-1.89392652334593e-05,0.638063806380638
-0.000135019143289052,-1.90385213119509e-05,0.638163816381638
-0.000135077163429806,-1.91348592617537e-05,0.638263826382638
-0.000135131198438956,-1.92303386465644e-05,0.638363836383638
-0.000135186226008888,-1.93272770955473e-05,0.638463846384638
-0.000135241005438689,-1.94257341627886e-05,0.638563856385639
-0.000135296097525073,-1.95245832913727e-05,0.638663866386639
-0.000135354534541244,-1.96224646732488e-05,0.638763876387639
-0.000135415304075401,-1.97177753226018e-05,0.638863886388639
-0.000135478768412018,-1.98148279162705e-05,0.638963896389639
-0.000135542386595529,-1.99128432938499e-05,0.639063906390639
-0.000135604749189648,-2.00092259088297e-05,0.639163916391639
-0.000135667578287417,-2.01044124882464e-05,0.639263926392639
-0.000135730288277788,-2.02021350602597e-05,0.639363936393639
-0.000135791747641652,-2.02982298328152e-05,0.639463946394639
-0.000135853236782301,-2.03928605780566e-05,0.63956395639564
-0.000135914050981636,-2.04837096668195e-05,0.63966396639664
-0.000135974894957756,-2.05731542818378e-05,0.63976397639764
-0.00013603177861643,-2.0661239088805e-05,0.63986398639864
-0.000136087530755737,-2.0752088177568e-05,0.63996399639964
-0.000136145034764867,-2.08434285837951e-05,0.64006400640064
-0.000136203749698126,-2.09345555895597e-05,0.64016401640164
-0.000136262464631384,-2.10277024564694e-05,0.64026402640264
-0.000136321174601845,-2.11228493333344e-05,0.64036403640364
-0.000136378490024328,-2.12136239799634e-05,0.64046404640464
-0.000136433592036394,-2.12992968640982e-05,0.640564056405641
-0.000136485076164296,-2.13823444251102e-05,0.640664066406641
-0.000136532982110589,-2.14627964394397e-05,0.640764076407641
-0.000136579041893905,-2.15404196557788e-05,0.640864086408641
-0.000136623270402465,-2.16152388877703e-05,0.640964096409641
-0.00013666626317291,-2.16892591083392e-05,0.641064106410641
-0.000136713305591327,-2.17623066194026e-05,0.641164116411641
-0.000136764864161277,-2.18350911016845e-05,0.641264126412641
-0.000136815286249235,-2.19064909617558e-05,0.641364136413641
-0.000136864581780621,-2.19765111624142e-05,0.641464146414641
-0.000136912750755522,-2.20451665918796e-05,0.641564156415642
-0.000136959922206845,-2.21115242431983e-05,0.641664166416642
-0.000137007371575255,-2.21795295455089e-05,0.641764176417642
-0.000137052503314156,-2.22466812454528e-05,0.641864186418642
-0.000137095352163217,-2.23129843058274e-05,0.641964196419642
-0.00013713836974765,-2.2376041692537e-05,0.642064206420642
-0.000137184365014513,-2.24402057846276e-05,0.642164216421642
-0.00013723083174765,-2.2504096922342e-05,0.642264226422642
-0.000137278613623834,-2.25689260299797e-05,0.642364236423642
-0.000137322514587418,-2.26332042664117e-05,0.642464246424643
-0.000137364817528071,-2.27002616732041e-05,0.642564256425643
-0.000137406668853553,-2.27690957635499e-05,0.642664266426643
-0.000137449478000234,-2.28359199185177e-05,0.642764276427643
-0.000137495478229895,-2.29043023937789e-05,0.642864286428643
-0.000137543463581032,-2.29764218605137e-05,0.642964296429643
-0.00013759341916534,-2.30522286904032e-05,0.643064306430643
-0.000137644024876975,-2.31314350411952e-05,0.643164316431643
-0.000137695121906247,-2.3211336184319e-05,0.643264326432643
-0.000137747156905441,-2.32922001115257e-05,0.643364336433643
-0.000137799281235076,-2.33733171417467e-05,0.643464346434643
-0.000137850616478883,-2.34524093480251e-05,0.643564356435644
-0.000137905366131813,-2.35326479618921e-05,0.643664366436644
-0.000137965053774663,-2.36131099019887e-05,0.643764376437644
-0.000138024746380311,-2.36901822469499e-05,0.643864386438644
-0.000138085262811368,-2.37660684817707e-05,0.643964396439644
-0.000138148479007768,-2.38438852473826e-05,0.644064406440644
-0.00013821374484227,-2.39231461887744e-05,0.644164416441644
-0.000138280787360498,-2.40029182991645e-05,0.644264426442644
-0.000138345542026174,-2.40838715568974e-05,0.644364436443644
-0.000138413691249697,-2.41650134011057e-05,0.644464446444645
-0.000138484952151268,-2.42462991666122e-05,0.644564456445645
-0.000138558719268822,-2.43310638576082e-05,0.644664466446645
-0.000138633171253372,-2.44145679965022e-05,0.644764476447645
-0.000138709573619816,-2.45007520494631e-05,0.644864486448645
-0.00013878863108634,-2.45878194815755e-05,0.644964496449645
-0.00013887098881756,-2.46767926304916e-05,0.645064506450645
-0.000138951212543034,-2.47626143987221e-05,0.645164516451645
-0.000139031972251322,-2.4846843107077e-05,0.645264526452645
-0.00013911567986517,-2.4928352198641e-05,0.645364536453645
-0.000139202310570504,-2.50071714507153e-05,0.645464546454645
-0.000139286449948333,-2.50810030846367e-05,0.645564556455646
-0.000139369130261731,-2.51534352079552e-05,0.645664566456646
-0.000139452217525122,-2.52273363212131e-05,0.645764576457646
-0.000139534346967315,-2.52981059053196e-05,0.645864586458646
-0.000139615528513903,-2.53657687740896e-05,0.645964596459646
-0.000139695772090653,-2.54303646299028e-05,0.646064606460646
-0.000139776631054976,-2.54938934830589e-05,0.646164616461646
-0.000139857465205398,-2.55589211029391e-05,0.646264626462646
-0.000139937470567441,-2.56199586283313e-05,0.646364636463646
-0.00014001399700408,-2.56794924243743e-05,0.646464646464647
-0.00014009365496987,-2.57433190455496e-05,0.646564656465647
-0.000140173824104487,-2.58098156553691e-05,0.646664666466647
-0.000140254727734159,-2.58780492467068e-05,0.646764676467647
-0.000140334891905978,-2.59457170781021e-05,0.646864686468647
-0.000140413641678716,-2.60120399898387e-05,0.646964696469647
-0.000140492560186739,-2.60814497655497e-05,0.647064706470647
-0.000140568565528871,-2.6149420328106e-05,0.647164716471647
-0.000140646015046955,-2.6216224631884e-05,0.647264726472647
-0.000140726784680924,-2.62851331643637e-05,0.647364736473647
-0.000140806472423585,-2.63543146510476e-05,0.647464746474647
-0.000140885658923015,-2.64206127487969e-05,0.647564756475648
-0.000140965406219332,-2.64858785831269e-05,0.647664766476648
-0.000141043778818947,-2.65485538340884e-05,0.647764776477648
-0.000141122012460061,-2.66100926027119e-05,0.647864786478648
-0.00014119989374204,-2.66748770451726e-05,0.647964796479648
-0.000141277154673649,-2.67384307123159e-05,0.648064806480648
-0.000141353085573733,-2.68049918385023e-05,0.648164816481648
-0.000141427676516697,-2.68689425299582e-05,0.648264826482648
-0.000141504322060561,-2.69348088636406e-05,0.648364836483648
-0.000141582997391251,-2.70025809141267e-05,0.648464846484648
-0.000141659990331367,-2.70698616469765e-05,0.648564856485649
-0.000141735444802293,-2.71416883081452e-05,0.648664866486649
-0.00014180847246208,-2.72110732698689e-05,0.648764876487649
-0.000141879321450946,-2.7280016542103e-05,0.648864886488649
-0.000141949118325375,-2.73484833850931e-05,0.648964896489649
-0.000142018423882167,-2.74191388245138e-05,0.649064906490649
-0.000142085208334669,-2.74889108849552e-05,0.649164916491649
-0.000142151010151899,-2.7556831819537e-05,0.649264926492649
-0.000142219104784563,-2.76280728699178e-05,0.649364936493649
-0.000142289417790616,-2.77032742378296e-05,0.649464946494649
-0.000142357874708011,-2.77802919918466e-05,0.64956495649565
-0.000142427229892864,-2.78616273854998e-05,0.64966496649665
-0.000142496049094989,-2.79415781567703e-05,0.64976497649765
-0.000142564302537345,-2.80222336461397e-05,0.64986498649865
-0.000142629275566367,-2.81049536620034e-05,0.64996499649965
-0.000142693385067513,-2.81854056765051e-05,0.65006500650065
-0.000142756353123697,-2.82700711115522e-05,0.65016501650165
-0.000142817921669277,-2.83547712861814e-05,0.65026502650265
-0.000142876686230596,-2.84399727038696e-05,0.65036503650365
-0.000142931212557296,-2.85268019215322e-05,0.65046504650465
-0.00014298154035193,-2.86152490130577e-05,0.650565056505651
-0.000143031242833223,-2.87001079973775e-05,0.650665066506651
-0.000143079560692306,-2.8785135717155e-05,0.650765076507651
-0.000143130622981909,-2.8873816060505e-05,0.650865086508651
-0.000143181253507532,-2.89579157357817e-05,0.650965096509651
-0.000143231452269259,-2.90374893339294e-05,0.651065106510651
-0.000143277983518936,-2.91171175230213e-05,0.651165116511651
-0.000143321934110494,-2.9197331322901e-05,0.651265126512651
-0.000143363313969616,-2.92747560269977e-05,0.651365136513651
-0.000143402951884594,-2.93528755235984e-05,0.651465146514651
-0.000143445969469027,-2.94320917998131e-05,0.651565156515652
-0.000143488421293861,-2.95081269187297e-05,0.651665166516652
-0.000143530302396214,-2.95810106573049e-05,0.651765176517652
-0.000143571627664478,-2.96507777549489e-05,0.651865186518652
-0.000143612397098738,-2.97174579884463e-05,0.651965196519652
-0.000143653389859142,-2.97829620373982e-05,0.652065206520652
-0.000143696203968707,-2.98451707847106e-05,0.652165216521652
-0.000143741479628907,-2.99114341427056e-05,0.652265226522652
-0.00014378917217465,-2.99791019742731e-05,0.652365236523652
-0.000143840780372662,-3.00489435138788e-05,0.652465246524652
-0.000143891271939869,-3.01198470936886e-05,0.652565256525653
-0.000143940641913303,-3.01917978249657e-05,0.652665266526653
-0.000143987927509139,-3.02638081099844e-05,0.652765276527653
-0.000144032066687259,-3.03365925924385e-05,0.652865286528653
-0.000144076518522049,-3.04112530147394e-05,0.652965296529653
-0.000144120235861783,-3.04861318003004e-05,0.653065306530653
-0.000144161312989916,-3.05596408520431e-05,0.653165316531653
-0.000144201491850505,-3.06325295534159e-05,0.653265326532653
-0.000144240469712561,-3.07046291687887e-05,0.653365336533653
-0.000144279035661912,-3.07760439172524e-05,0.653465346534653
-0.000144315373312195,-3.08465703239394e-05,0.653565356535654
-0.000144350261823815,-3.09158907691241e-05,0.653665366536654
-0.000144383716085077,-3.09840151787457e-05,0.653765376537654
-0.000144418495415066,-3.10540800445811e-05,0.653865386538654
-0.000144454292119738,-3.11209538275234e-05,0.653965396539654
-0.000144490505699999,-3.11866712771101e-05,0.654065406540654
-0.000144531463720821,-3.12528850071305e-05,0.654165416541654
-0.000144576084290896,-3.13212128916199e-05,0.654265426542654
-0.000144624268154276,-3.13928013381665e-05,0.654365436543654
-0.000144671821741519,-3.14612880323464e-05,0.654465446544654
-0.000144718764903814,-3.15266977881468e-05,0.654565456545655
-0.000144765067864463,-3.15940231861737e-05,0.654665466546655
-0.000144813584235703,-3.16641873081302e-05,0.654765476547655
-0.000144862840064623,-3.17336963399624e-05,0.654865486548655
-0.000144911376287053,-3.17996371157787e-05,0.654965496549655
-0.000144961584974375,-3.18664314937896e-05,0.655065506550655
-0.000145010662142415,-3.1931895840362e-05,0.655165516551655
-0.000145057377015769,-3.20003527577572e-05,0.655265526552655
-0.000145102255651743,-3.20660950213311e-05,0.655365536553655
-0.000145147312948596,-3.21306710261267e-05,0.655465546554655
-0.000145192767269762,-3.21978723540451e-05,0.655565556555656
-0.00014523811737201,-3.22627610154245e-05,0.655665566556656
-0.000145284316113741,-3.23286273491068e-05,0.655765576557656
-0.000145328892018639,-3.23972530017876e-05,0.655865586558656
-0.000145375477859088,-3.24679183669753e-05,0.655965596559656
-0.000145421969406298,-3.25408318823353e-05,0.656065606560656
-0.000145473180579997,-3.2615110168716e-05,0.656165616561656
-0.000145525220541989,-3.26907085609404e-05,0.656265626562656
-0.000145581439184858,-3.27671010017899e-05,0.656365636563656
-0.000145640838985112,-3.2841895419622e-05,0.656465646564656
-0.000145701980729509,-3.29161141524333e-05,0.656565656565657
-0.000145765747797115,-3.29870127692734e-05,0.656665666566657
-0.000145831217106571,-3.30573654778775e-05,0.656765676567657
-0.000145899177743532,-3.31237479431834e-05,0.656865686568657
-0.000145966428699511,-3.31861204628117e-05,0.656965696569657
-0.000146032483619841,-3.32462597208324e-05,0.657065706570657
-0.000146096474013677,-3.3305465971727e-05,0.657165716571657
-0.000146161238604947,-3.33636598105643e-05,0.657265726572657
-0.000146227482111753,-3.34234169326647e-05,0.657365736573657
-0.000146295308753011,-3.34861021090489e-05,0.657465746574658
-0.000146362306606061,-3.35482463398223e-05,0.657565756575658
-0.000146427284597881,-3.36078645034219e-05,0.657665766576658
-0.000146489781187704,-3.36667084695861e-05,0.657765776577658
-0.000146556838594324,-3.37270512024744e-05,0.657865786578658
-0.00014662384637297,-3.3789478313219e-05,0.657965796579658
-0.000146688710220276,-3.38548682176574e-05,0.658065806580658
-0.000146751291177827,-3.39215236371675e-05,0.658165816581658
-0.000146813896949366,-3.39877869953347e-05,0.658265826582658
-0.000146880701253058,-3.40538220643026e-05,0.658365836583658
-0.000146948443526673,-3.41206412564729e-05,0.658465846584658
-0.000147014428967667,-3.41895497889527e-05,0.658565856585659
-0.000147082091836437,-3.42579322642139e-05,0.658665866586659
-0.000147146047490604,-3.43281757911019e-05,0.658765876587659
-0.000147206345558315,-3.44002654808798e-05,0.658865886588659
-0.000147265397962231,-3.44739829704599e-05,0.658965896589659
-0.000147325274191642,-3.45465441266843e-05,0.659065906590659
-0.000147385517668495,-3.46175271112533e-05,0.659165916591659
-0.000147445780996624,-3.46905795849419e-05,0.659265926592659
-0.00014750485325173,-3.47609620703306e-05,0.659365936593659
-0.000147562203413967,-3.48290517401979e-05,0.65946594659466
-0.000147619623055369,-3.48991066804384e-05,0.65956595659566
-0.000147679712685329,-3.49693551699516e-05,0.65966596659666
-0.0001477392464812,-3.50374299514266e-05,0.65976597659766
-0.000147798234368749,-3.51033508760531e-05,0.65986598659866
-0.000147859207377774,-3.51730137547784e-05,0.65996599659966
-0.000147920274680123,-3.52403987065469e-05,0.66006600660066
-0.000147979738996743,-3.53105529027363e-05,0.66016601660166
-0.000148036300073067,-3.53814614453436e-05,0.66026602660266
-0.000148091089428463,-3.54513426875011e-05,0.66036603660366
-0.000148145298135782,-3.55171792443987e-05,0.66046604660466
-0.000148199040339452,-3.55829612103523e-05,0.660566056605661
-0.000148256916558908,-3.56529020060792e-05,0.660666066606661
-0.000148318241926983,-3.57231256816052e-05,0.660766076607661
-0.000148382505275022,-3.57944014717403e-05,0.660866086608661
-0.000148447542820498,-3.58645457423348e-05,0.660966096609661
-0.000148513146125657,-3.5938709884202e-05,0.661066106610661
-0.00014858096284132,-3.60142040576799e-05,0.661166116611661
-0.000148650978079095,-3.60910133740318e-05,0.661266126612661
-0.000148720690585881,-3.61660311180936e-05,0.661366136613661
-0.00014878942045748,-3.62412622629622e-05,0.661466146614662
-0.000148856125505051,-3.63167911758501e-05,0.661566156615662
-0.000148927495588337,-3.63944888341509e-05,0.661666166616662
-0.000149002185787423,-3.6472404855884e-05,0.661766176617662
-0.000149075610471523,-3.65479288059744e-05,0.661866186618662
-0.000149147938375923,-3.66195371038831e-05,0.661966196619662
-0.000149220961072913,-3.66900089196259e-05,0.662066206620662
-0.000149291001124761,-3.67581829572221e-05,0.662166216621662
-0.000149361428275327,-3.68254289503175e-05,0.662266226622662
-0.000149430629613287,-3.68903920538308e-05,0.662366236623662
-0.000149498853278857,-3.69556628509582e-05,0.662466246624662
-0.000149569508718364,-3.70201941904046e-05,0.662566256625663
-0.000149643841595603,-3.70857974956499e-05,0.662666266626663
-0.000149717286130893,-3.71533065173546e-05,0.662766276627663
-0.000149786973823605,-3.72226865162809e-05,0.662866286628663
-0.00014985569376961,-3.72939275666617e-05,0.662966296629663
-0.000149923168051818,-3.73680917085288e-05,0.663066306630663
-0.000149991709336856,-3.74450846487308e-05,0.663166316631663
-0.000150062781651865,-3.75257996918417e-05,0.663266326632663
-0.000150131605816788,-3.76091847234247e-05,0.663366336633663
-0.000150200673159045,-3.76901528693778e-05,0.663466346634663
-0.000150270137525614,-3.77700689010662e-05,0.663566356635664
-0.000150343115557341,-3.78523273762504e-05,0.663666366636664
-0.000150415205247205,-3.79338463934093e-05,0.663766376637664
-0.00015048642644631,-3.80146358786542e-05,0.663866386638664
-0.000150559270482419,-3.80947901247924e-05,0.663966396639664
-0.000150633866388181,-3.81772620004392e-05,0.664066406640664
-0.000150707196779044,-3.82572971394385e-05,0.664166416641664
-0.000150779266617718,-3.83349302812003e-05,0.664266426642664
-0.000150852606934089,-3.84168711368312e-05,0.664366436643664
-0.000150927217728329,-3.84983355633903e-05,0.664466446644664
-0.000151002215621287,-3.85767478653849e-05,0.664566456645665
-0.00015107643931681,-3.86570261818037e-05,0.664666466646665
-0.000151152464510218,-3.87387486740024e-05,0.664766476647665
-0.000151227144783708,-3.88177168101724e-05,0.664866486648665
-0.00015130613773378,-3.88970025657236e-05,0.664966496649665
-0.00015138722498713,-3.89807002538903e-05,0.665066506650665
-0.000151468595120365,-3.90633160508354e-05,0.665166516651665
-0.000151554337483836,-3.91471973628522e-05,0.665266526652665
-0.000151644466965936,-3.92341159108689e-05,0.665366536653665
-0.000151734531931583,-3.93188408994853e-05,0.665466546654665
-0.000151827053485239,-3.94046626677158e-05,0.665566556655666
-0.000151919634592464,-3.9492628367372e-05,0.665666566656666
-0.00015201003206597,-3.95784302844127e-05,0.665766576657666
-0.00015210157098444,-3.96632098639733e-05,0.665866586658666
-0.000152191844387924,-3.97439844606537e-05,0.665966596659666
-0.000152280738131822,-3.98242181117232e-05,0.666066606660666
-0.000152371512778451,-3.9906114302177e-05,0.666166616661666
-0.000152459170784235,-3.9989216453961e-05,0.666266626662666
-0.000152546883380877,-4.00708496158056e-05,0.666366636663666
-0.000152634645605494,-4.01510336387284e-05,0.666466646664666
-0.000152721013282218,-4.02288057391632e-05,0.666566656665667
-0.000152807976495412,-4.03093718981785e-05,0.666666666666667
-0.000152895535245161,-4.03927073016148e-05,0.666766676667667
-0.000152984746608527,-4.04793181558452e-05,0.666866686668667
-0.000153071208578575,-4.05675220699512e-05,0.666966696669667
-0.00015316096585035,-4.06591900213266e-05,0.667066706670667
-0.000153250147436931,-4.07513195133815e-05,0.667166716671667
-0.000153338639193806,-4.08407790169643e-05,0.667266726672667
-0.000153425448560106,-4.09259308068502e-05,0.667366736673667
-0.000153512828648802,-4.10102935107363e-05,0.667466746674667
-0.000153600471766194,-4.10915792762428e-05,0.667566756675668
-0.000153691003235403,-4.11745920975004e-05,0.667666766676668
-0.000153780621548763,-4.12568207959e-05,0.667766776677668
-0.000153868274591663,-4.13377293882837e-05,0.667866786678668
-0.00015395597726271,-4.14171888419179e-05,0.667966796679668
-0.000154045327584577,-4.14999634487257e-05,0.668066806680668
-0.000154137536481563,-4.1581085441572e-05,0.668166816681668
-0.000154229750341347,-4.16671950525711e-05,0.668266826682668
-0.000154324966697462,-4.17540391584539e-05,0.668366836683668
-0.000154424421288196,-4.18420991514338e-05,0.668466846684668
-0.000154521821278031,-4.19281045435144e-05,0.668566856685669
-0.00015462501782295,-4.20141297867847e-05,0.668666866686669
-0.000154733653600848,-4.21012567724665e-05,0.668766876687669
-0.000154845242247189,-4.21885028654593e-05,0.668866886688669
-0.000154954721701859,-4.22810740471759e-05,0.668966896689669
-0.000155063268149317,-4.23721563875913e-05,0.669066906690669
-0.000155175923798488,-4.24644198755217e-05,0.669166916691669
-0.000155292544727987,-4.25602416937008e-05,0.669266926692669
-0.000155407587485744,-4.26567533415865e-05,0.669366936693669
-0.000155521052071933,-4.27527389324259e-05,0.669466946694669
-0.000155636457114507,-4.28478709208985e-05,0.66956695669567
-0.000155750795154166,-4.29412063742835e-05,0.66966696669667
-0.000155862368912028,-4.3029425176954e-05,0.66976697669767
-0.000155970711884619,-4.31147854045051e-05,0.66986698669867
-0.000156076340203388,-4.31951083861009e-05,0.66996699669967
-0.000156181417650951,-4.3274741537818e-05,0.67006700670067
-0.000156289552185704,-4.33538387068939e-05,0.67016701670167
-0.000156399116008017,-4.34328812850257e-05,0.67026702670267
-0.000156507369650081,-4.35123357758624e-05,0.67036703670367
-0.00015661731064543,-4.35914776101154e-05,0.67046704670467
-0.000156724254107331,-4.36691703056188e-05,0.670567056705671
-0.000156828497803804,-4.37492749237824e-05,0.670667066706671
-0.000156930215433102,-4.38312008910209e-05,0.670767076707671
-0.000157031183678953,-4.39073451916536e-05,0.670867086708671
-0.0001571326928705,-4.39858120845923e-05,0.670967096709671
-0.00015723611770436,-4.40657876698501e-05,0.671067106710671
-0.000157341433366459,-4.41472471334395e-05,0.671167116711671
-0.000157447012057254,-4.42295254598136e-05,0.671267126712671
-0.000157550670142852,-4.43119874098655e-05,0.671367136713671
-0.000157655157016744,-4.43970746832124e-05,0.671467146714671
-0.000157757728248323,-4.44823158034525e-05,0.671567156715672
-0.000157858552572875,-4.45699837349173e-05,0.671667166716672
-0.000157958394262327,-4.46574382655752e-05,0.671767176717672
-0.000158061630509626,-4.47457364731771e-05,0.671867186718672
-0.000158164092559489,-4.48356029266674e-05,0.671967196719672
-0.000158264946660912,-4.49226405818229e-05,0.672067206720672
-0.000158365368998354,-4.50078072601012e-05,0.672167216721672
-0.000158468386882306,-4.50956786664337e-05,0.672267226722672
-0.000158572357624575,-4.51809495634584e-05,0.672367236723672
-0.00015867968322231,-4.52670889512423e-05,0.672467246724673
-0.000158788666396546,-4.53580521845188e-05,0.672567256725673
-0.000158898324512097,-4.54514174146885e-05,0.672667266726673
-0.000159011367259985,-4.55428719654292e-05,0.672767276727673
-0.000159123928615832,-4.56329021915797e-05,0.672867286728673
-0.000159234519738508,-4.57216569770637e-05,0.672967296729673
-0.000159345557513644,-4.58126102845731e-05,0.673067306730673
-0.000159457478667759,-4.59030524232564e-05,0.673167316731673
-0.000159566948196834,-4.59936533718025e-05,0.673267326732673
-0.000159677082741542,-4.60858473803964e-05,0.673367336733673
-0.000159788348805619,-4.61800215477558e-05,0.673467346734673
-0.000159898463499137,-4.62747118465666e-05,0.673567356735674
-0.000160008617895121,-4.63662259510488e-05,0.673667366736674
-0.00016011944723242,-4.64616259309282e-05,0.673767376737674
-0.000160229145050436,-4.65527430110978e-05,0.673867386738674
-0.000160336882560876,-4.66439593472165e-05,0.673967396739674
-0.000160443647361725,-4.67352898278487e-05,0.674067406740674
-0.000160552144181208,-4.68282629966755e-05,0.674167416741674
-0.000160660273753164,-4.69198565059169e-05,0.674267426742674
-0.0001607677383094,-4.70114599407533e-05,0.674367436743674
-0.000160874120974414,-4.71021948850027e-05,0.674467446744675
-0.000160983079334577,-4.7193589882174e-05,0.674567456745675
-0.000161092082360089,-4.72867764514633e-05,0.674667466746675
-0.000161203417903416,-4.73779530852024e-05,0.674767476747675
-0.000161315929631203,-4.74722314714804e-05,0.674867486748675
-0.000161425989733863,-4.75666240020998e-05,0.674967496749675
-0.00016153495305691,-4.76583316558548e-05,0.675067506750675
-0.000161646065274093,-4.77523668647134e-05,0.675167516751675
-0.000161758765588441,-4.78489678431254e-05,0.675267526752675
-0.000161870274829851,-4.79467698202422e-05,0.675367536753675
-0.00016198162526157,-4.80439762606319e-05,0.675467546754675
-0.000162091149381503,-4.81418725309003e-05,0.675567556755676
-0.000162200648687277,-4.8236493350719e-05,0.675667566756676
-0.000162310147993137,-4.83299230974277e-05,0.675767576757676
-0.000162417572846993,-4.84258789113102e-05,0.675867586758676
-0.000162523598190075,-4.85210952675116e-05,0.675967596759676
-0.000162628233948062,-4.86155820914548e-05,0.676067606760676
-0.000162731763000755,-4.87077860256436e-05,0.676167616761676
-0.000162834190311036,-4.87977318838931e-05,0.676267626762676
-0.000162935461287961,-4.8885608253023e-05,0.676367636763676
-0.000163036633008852,-4.89732315193108e-05,0.676467646764677
-0.00016313540273259,-4.90606314591967e-05,0.676567656765677
-0.00016323603350787,-4.9148403609408e-05,0.676667666766677
-0.00016333850052053,-4.92365330815523e-05,0.676767676767677
-0.000163442476225596,-4.93278933391414e-05,0.676867686768677
-0.000163549335319769,-4.94199285378725e-05,0.676967696769677
-0.000163659052988974,-4.95126287524951e-05,0.677067706770677
-0.000163767539882863,-4.96032297010412e-05,0.677167716771677
-0.000163874349348975,-4.96931854848856e-05,0.677267726772677
-0.000163979749378717,-4.97790866580475e-05,0.677367736773677
-0.000164085333032309,-4.98659258013049e-05,0.677467746774677
-0.000164187666049266,-4.99539212777459e-05,0.677567756775678
-0.00016429279312489,-5.00453708656891e-05,0.677667766776678
-0.000164402158435046,-5.0140051238905e-05,0.677767776777678
-0.000164511300418973,-5.02317688184271e-05,0.677867786778678
-0.000164619117334345,-5.03248065036206e-05,0.677967796779678
-0.000164724303963538,-5.04199384920933e-05,0.678067806780678
-0.000164828269743009,-5.05146287909041e-05,0.678167816781678
-0.000164928136246448,-5.06066143618328e-05,0.678267826782678
-0.000165025948149073,-5.06965105921079e-05,0.678367836783678
-0.000165123417618158,-5.07849973861851e-05,0.678467846784678
-0.00016522055457947,-5.08720896322848e-05,0.678567856785679
-0.000165317666726708,-5.09617476479378e-05,0.678667866786679
-0.000165413667205854,-5.10530731659447e-05,0.678767876787679
-0.000165510124262967,-5.1143068652341e-05,0.678867886788679
-0.000165608487036799,-5.12317738096782e-05,0.678967896789679
-0.000165706998694812,-5.13173524006614e-05,0.679067906790679
-0.000165810160499976,-5.14039285151375e-05,0.679167916791679
-0.000165914607671489,-5.14864847585132e-05,0.679267926792679
-0.000166019422090443,-5.15718747628489e-05,0.679367936793679
-0.000166125020632341,-5.16585799102309e-05,0.679467946794679
-0.000166228336284485,-5.17464562793608e-05,0.67956795679568
-0.000166329393860861,-5.18354939446438e-05,0.67966796679668
-0.000166430084189796,-5.19260502278406e-05,0.67976797679768
-0.000166529861362709,-5.20163037800486e-05,0.67986798679868
-0.000166633976026276,-5.21085722307765e-05,0.67996799679968
-0.00016673836860693,-5.22015503622284e-05,0.68006800680068
-0.000166839515513747,-5.22956252734666e-05,0.68016801680168
-0.000166942354736733,-5.23907671877063e-05,0.68026802680268
-0.00016704388377947,-5.24831845223577e-05,0.68036803680368
-0.00016714355673355,-5.25732544508878e-05,0.68046804680468
-0.000167243110580319,-5.26644707870065e-05,0.680568056805681
-0.000167344599920677,-5.27570717455079e-05,0.680668066806681
-0.000167448883319615,-5.28497124063889e-05,0.680768076807681
-0.000167553499226326,-5.29396433764183e-05,0.680868086808681
-0.000167657484857073,-5.3027658704049e-05,0.680968096809681
-0.000167759976683721,-5.31129891548153e-05,0.681068106810681
-0.0001678625479153,-5.31931682149407e-05,0.681168116811681
-0.00016796566009249,-5.327261774298e-05,0.681268126812681
-0.000168071675509977,-5.33532136787799e-05,0.681368136813681
-0.000168176713255161,-5.34321570009627e-05,0.681468146814681
-0.000168281339087553,-5.35098000683194e-05,0.681568156815682
-0.000168383572848389,-5.35843513089042e-05,0.681668166816682
-0.00016848474456928,-5.36627487225065e-05,0.681768176817682
-0.000168587290986785,-5.37436473894675e-05,0.681868186818682
-0.00016869023442869,-5.38233152807668e-05,0.681968196819682
-0.00016879329697782,-5.39033206429814e-05,0.682068206820682
-0.000168897128761587,-5.39832118605103e-05,0.682168216821682
-0.000169003005220573,-5.40642147462178e-05,0.682268226822682
-0.000169108137258994,-5.41435451671182e-05,0.682368236823682
-0.00016921137846909,-5.42206522516615e-05,0.682468246824682
-0.000169317731357234,-5.43013772203674e-05,0.682568256825683
-0.000169424109059451,-5.43800575137687e-05,0.682668266826683
-0.00016953317660133,-5.44571248959324e-05,0.682768276827683
-0.000169642288808472,-5.45311798562557e-05,0.682868286828683
-0.000169749420856849,-5.46046789824036e-05,0.682968296829683
-0.000169857912713535,-5.46787389053521e-05,0.683068306830683
-0.000169970513771847,-5.4754138785334e-05,0.683168316831683
-0.000170082380335104,-5.48283078901708e-05,0.683268326832683
-0.000170196366015713,-5.49049683224271e-05,0.683368336833683
-0.00017031189512831,-5.4982179625889e-05,0.683468346834683
-0.000170427662455528,-5.50627408221068e-05,0.683568356835684
-0.000170540938455155,-5.51435600839643e-05,0.683668366836684
-0.00017065201593267,-5.52230691657451e-05,0.683768376837684
-0.000170767584747732,-5.53023648468912e-05,0.683868386838684
-0.000170883237930437,-5.53785984780501e-05,0.683968396839684
-0.00017099782907311,-5.5454658410954e-05,0.684068406840684
-0.000171110062883981,-5.55323511064574e-05,0.684168416841684
-0.000171222917045222,-5.56093539722542e-05,0.684268426842684
-0.000171336595032045,-5.56861980281883e-05,0.684368436843684
-0.000171450069543828,-5.57680842930472e-05,0.684468446844684
-0.000171562675564938,-5.58491814719062e-05,0.684568456845685
-0.00017167064136432,-5.593027368814e-05,0.684668466846685
-0.000171780830499972,-5.6013246807018e-05,0.684768476847685
-0.000171889635013242,-5.60957732734368e-05,0.684868486848685
-0.000172002548728224,-5.61795602921299e-05,0.684968496849685
-0.000172114201890932,-5.62601314139426e-05,0.685068506850685
-0.000172226207412776,-5.63416454684762e-05,0.685168516851685
-0.000172340669522543,-5.64225342096701e-05,0.685268526852685
-0.00017245774703001,-5.65055668821175e-05,0.685368536853685
-0.000172577415121104,-5.65907236348009e-05,0.685468546854686
-0.00017269964401904,-5.66742029595355e-05,0.685568556855686
-0.000172820309633713,-5.67536921901265e-05,0.685668566856686
-0.000172941297830651,-5.68347992947526e-05,0.685768576857686
-0.000173061794710038,-5.69138369100869e-05,0.685868586858686
-0.000173184281673786,-5.69947008372936e-05,0.685968596859686
-0.000173309299667505,-5.70739220763058e-05,0.686068606860686
-0.000173436719658289,-5.71539125499559e-05,0.686168616861686
-0.000173560740128429,-5.72313868821992e-05,0.686268626862686
-0.000173684795338238,-5.7312057259961e-05,0.686368636863686
-0.000173809609857003,-5.73915167135951e-05,0.686468646864686
-0.000173934622887924,-5.74702515979406e-05,0.686568656865687
-0.000174059755026157,-5.75502619227805e-05,0.686668666866687
-0.000174184728354613,-5.76292300589505e-05,0.686768676867687
-0.000174309552798973,-5.77071609690759e-05,0.686868686868687
-0.000174436402067362,-5.77869876702379e-05,0.686968696869687
-0.000174563122302845,-5.78637771354001e-05,0.687068706870687
-0.000174691773069032,-5.7938601330189e-05,0.687168716871687
-0.000174818954845281,-5.80118721673098e-05,0.687268726872687
-0.000174944895920531,-5.80846169473843e-05,0.687368736873687
-0.000175067422586744,-5.81592227787411e-05,0.687468746874688
-0.000175188768105529,-5.82280022783149e-05,0.687568756875688
-0.00017530877366728,-5.82937197279016e-05,0.687668766876688
-0.000175428679972996,-5.83585240217243e-05,0.687768776877688
-0.000175547697936763,-5.84207575828518e-05,0.687868786878688
-0.000175666174954919,-5.84818447363908e-05,0.687968796879688
-0.000175789937359247,-5.85442619213683e-05,0.688068806880688
-0.00017591353102829,-5.86090265126392e-05,0.688168816881688
-0.000176039908830232,-5.86770715173295e-05,0.688268826882688
-0.000176165179926966,-5.87438758209353e-05,0.688368836883688
-0.000176292396442882,-5.88128488699541e-05,0.688468846884688
-0.000176417171259182,-5.88808144697129e-05,0.688568856885689
-0.000176539519264429,-5.8947782545979e-05,0.688668866886689
-0.000176660884634489,-5.90132915577284e-05,0.688768876887689
-0.000176783058941567,-5.90784879130662e-05,0.688868886888689
-0.000176905853599101,-5.91445924613706e-05,0.688968896889689
-0.000177031362910457,-5.92119774129668e-05,0.689068906890689
-0.000177159552135879,-5.9280627879807e-05,0.689168916891689
-0.000177287478332692,-5.93500723951001e-05,0.689268926892689
-0.00017741642190436,-5.9417983404087e-05,0.689368936893689
-0.000177544581352997,-5.94853187277088e-05,0.68946894689469
-0.00017767603610336,-5.95548079083511e-05,0.68956895689569
-0.00017781059756906,-5.96264062804927e-05,0.68966896689669
-0.000177947188821586,-5.96992354281238e-05,0.68976897689769
-0.00017808452449459,-5.97771315986671e-05,0.68986898689869
-0.000178224852738503,-5.98530476102726e-05,0.68996899689969
-0.000178365419196952,-5.99294400511222e-05,0.69006900690069
-0.000178507901297627,-6.00052766579685e-05,0.69016901690169
-0.000178654576967745,-6.00809296409648e-05,0.69026902690269
-0.000178803962328713,-6.01589647700089e-05,0.69036903690369
-0.00017895434025055,-6.02389403552666e-05,0.69046904690469
-0.000179104107747438,-6.03201665672037e-05,0.690569056905691
-0.000179254728846608,-6.04007476146113e-05,0.690669066906691
-0.000179405240764148,-6.04787281527112e-05,0.690769076907691
-0.000179558015720252,-6.05551007421988e-05,0.690869086908691
-0.00017970909339739,-6.06299547139446e-05,0.690969096909691
-0.000179862002349197,-6.07040394508804e-05,0.691069106910691
-0.000180013948517008,-6.07744715642437e-05,0.691169116911691
-0.000180161864888123,-6.08410773557793e-05,0.691269126912691
-0.000180309448751293,-6.09047699814234e-05,0.691369136913691
-0.000180456982986402,-6.0967395604066e-05,0.691469146914692
-0.000180604467593537,-6.10289691124439e-05,0.691569156915692
-0.000180751371552595,-6.10919719083815e-05,0.691669166916692
-0.000180897600570253,-6.11516297743607e-05,0.691769176917692
-0.000181046489650874,-6.12120022840336e-05,0.691869186918692
-0.000181195924639989,-6.1274220956941e-05,0.691969196919692
-0.000181345900574629,-6.1338260978751e-05,0.692069206920692
-0.000181498531609435,-6.14026880994509e-05,0.692169216921692
-0.000181653450496793,-6.14674328393598e-05,0.692269226922692
-0.0001818092577261,-6.1532817781173e-05,0.692369236923692
-0.000181963486783751,-6.15989967716113e-05,0.692469246924692
-0.000182119110389293,-6.16629276117052e-05,0.692569256925693
-0.000182270689309662,-6.17296525105518e-05,0.692669266926693
-0.00018241942454339,-6.17938116396729e-05,0.692769276927693
-0.000182566581605377,-6.18605415013169e-05,0.692869286928693
-0.000182711440889216,-6.1925167134087e-05,0.692969296929693
-0.000182854920513557,-6.19876686866212e-05,0.693069306930693
-0.000182996643305361,-6.20497632894201e-05,0.693169316931693
-0.000183138093142876,-6.21102995717533e-05,0.693269326932693
-0.000183284605040419,-6.21721708483225e-05,0.693369336933693
-0.000183434868817655,-6.22354962264388e-05,0.693469346934693
-0.00018358297873813,-6.22988464185423e-05,0.693569356935694
-0.000183729704036221,-6.23621519454687e-05,0.693669366936694
-0.000183879079471595,-6.24251745924239e-05,0.693769376937694
-0.000184026727851218,-6.24877952524413e-05,0.693869386938694
-0.000184172693840352,-6.25509767092593e-05,0.693969396939694
-0.000184316426567707,-6.26134732991682e-05,0.694069406940694
-0.000184457935958877,-6.26719152782224e-05,0.694169416941694
-0.000184601177368596,-6.27336227821314e-05,0.694269426942694
-0.000184745962210387,-6.2800749668088e-05,0.694369436943694
-0.000184888399645886,-6.28654348544276e-05,0.694469446944694
-0.000185029923925534,-6.29295840581259e-05,0.694569456945695
-0.000185172490393938,-6.29977531327524e-05,0.694669466946695
-0.000185316352154199,-6.30683490186037e-05,0.694769476947695
-0.00018546271516756,-6.3140180642742e-05,0.694869486948695
-0.000185607529786223,-6.32143447846092e-05,0.694969496949695
-0.000185753064011377,-6.32910399564475e-05,0.695069506950695
-0.000185896022541296,-6.33695267005761e-05,0.695169516951695
-0.000186037239126986,-6.34474427223092e-05,0.695269526952695
-0.000186179170356542,-6.35290262560071e-05,0.695369536953695
-0.000186318640035291,-6.36096023406172e-05,0.695469546954695
-0.000186458035271992,-6.36911461719355e-05,0.695569556955696
-0.000186597351103848,-6.37724071234548e-05,0.695669566956696
-0.000186736597456453,-6.38533901579724e-05,0.695769576957696
-0.000186874086976436,-6.3937107697329e-05,0.695869586958696
-0.000187008956136008,-6.4019103143904e-05,0.695969596959696
-0.000187141224786272,-6.40993963485429e-05,0.696069606960696
-0.000187273056709758,-6.41809352170638e-05,0.696169616961696
-0.000187404551162587,-6.42654120654633e-05,0.696269626962696
-0.000187537122543926,-6.435233061348e-05,0.696369636963696
-0.000187670666634771,-6.44375469197328e-05,0.696469646964696
-0.000187803828589782,-6.45227830771754e-05,0.696569656965697
-0.000187936241161344,-6.46067189799641e-05,0.696669666966697
-0.000188067308813076,-6.46869824079906e-05,0.696769676967697
-0.000188195403745261,-6.47647296942659e-05,0.696869686968697
-0.000188320997424259,-6.48437375328155e-05,0.696969696969697
-0.000188447241230498,-6.49274501093746e-05,0.697069706970697
-0.000188573609106931,-6.50144579879176e-05,0.697169716971697
-0.000188697386399652,-6.51016544529359e-05,0.697269726972697
-0.000188816667392028,-6.51872330437469e-05,0.697369736973697
-0.0001889352535919,-6.52772037161559e-05,0.697469746974697
-0.000189050832332557,-6.53709659708103e-05,0.697569756975698
-0.000189165840350733,-6.5466217066594e-05,0.697669766976698
-0.00018928028260931,-6.55629470779118e-05,0.697769776977698
-0.000189394536281326,-6.56624066314433e-05,0.697869786978698
-0.000189505459911948,-6.57628835596575e-05,0.697969796979698
-0.000189612606848717,-6.58614944737918e-05,0.698069806980698
-0.000189716746326271,-6.59561401074256e-05,0.698169816981698
-0.000189817168663799,-6.6048969354954e-05,0.698269826982698
-0.000189915992978396,-6.61403196867761e-05,0.698369836983698
-0.000190011879313028,-6.62277742176062e-05,0.698469846984698
-0.000190106837603418,-6.6315010385004e-05,0.698569856985699
-0.000190200614746378,-6.64025641719553e-05,0.698669866986699
-0.000190292580465945,-6.64902420288428e-05,0.698769876987699
-0.000190384690106896,-6.65747337658069e-05,0.698869886988699
-0.000190478030523165,-6.66586448546084e-05,0.698969896989699
-0.000190572725784859,-6.67408834784307e-05,0.699069906990699
-0.000190664274628924,-6.68243082123933e-05,0.699169916991699
-0.000190753079042382,-6.69115890451404e-05,0.699269926992699
-0.000190839655156858,-6.69990535015654e-05,0.699369936993699
-0.000190923238700597,-6.70890390623667e-05,0.699469946994699
-0.000191004137367472,-6.71818583841281e-05,0.6995699569957
-0.000191082425599444,-6.72777695328336e-05,0.6996699669967
-0.000191163041386434,-6.73748717544768e-05,0.6997699769977
-0.000191245543038866,-6.74741179075457e-05,0.6998699869987
-0.000191329161322273,-6.75760687884967e-05,0.6999699969997
-0.00019141002524948,-6.76760792132339e-05,0.7000700070007
-0.000191486745235392,-6.77746355364241e-05,0.7001700170017
-0.000191564075646165,-6.78763382773304e-05,0.7002700270027
-0.000191639440786564,-6.79774901470308e-05,0.7003700370037
-0.000191714135948534,-6.80782301038542e-05,0.700470047004701
-0.000191787297604024,-6.81779129836154e-05,0.700570057005701
-0.000191859188781646,-6.82750003168662e-05,0.700670067006701
-0.000191929829332761,-6.83695169175941e-05,0.700770077007701
-0.000192000430181409,-6.84624404582741e-05,0.700870087008701
-0.000192069795291943,-6.85528280063576e-05,0.700970097009701
-0.000192141974312247,-6.86443222594779e-05,0.701070107010701
-0.000192215493289671,-6.87348090635105e-05,0.701170117011701
-0.000192290372075318,-6.88263529447774e-05,0.701270127012701
-0.000192364168969657,-6.89172020333682e-05,0.701370137013701
-0.000192436898861253,-6.90073612924247e-05,0.701470147014701
-0.000192508407903041,-6.90975949934429e-05,0.701570157015702
-0.000192581246976267,-6.91881711278295e-05,0.701670167016702
-0.000192655396229742,-6.92796852323118e-05,0.701770177017702
-0.000192731292390158,-6.93686087530812e-05,0.701870187018702
-0.000192812027284458,-6.94578151536497e-05,0.701970197019702
-0.000192895675344651,-6.95479992265212e-05,0.702070207020702
-0.000192980906539296,-6.96385753610801e-05,0.702170217021702
-0.000193063785364936,-6.97308438116357e-05,0.702270227022702
-0.000193144649292057,-6.98246209546825e-05,0.702370237023702
-0.000193225766322278,-6.99191325926129e-05,0.702470247024703
-0.000193303970186607,-7.00140958458e-05,0.702570257025703
-0.000193385275803303,-7.01081260918612e-05,0.702670267026703
-0.000193468571504446,-7.02035707369175e-05,0.702770277027703
-0.000193552338671949,-7.02986034694411e-05,0.702870287028703
-0.000193636562417335,-7.03932242890876e-05,0.702970297029703
-0.000193721004526152,-7.0484589509302e-05,0.703070307030703
-0.000193804677400418,-7.0571359173223e-05,0.703170317031703
-0.000193889854004205,-7.06561635667709e-05,0.703270327032703
-0.000193974167080116,-7.0740159023129e-05,0.703370337033703
-0.000194058822589482,-7.08251867429065e-05,0.703470347034703
-0.000194142624496654,-7.09094104882917e-05,0.703570357035704
-0.000194228907805736,-7.09968501307294e-05,0.703670367036704
-0.000194315250668388,-7.1082781080676e-05,0.703770377037704
-0.000194399399971811,-7.11689155056624e-05,0.703870387038704
-0.000194481370604313,-7.1255248442719e-05,0.703970397039704
-0.000194561182416996,-7.13417749292206e-05,0.704070407040704
-0.000194644483080937,-7.14280979406823e-05,0.704170417041704
-0.000194729619982344,-7.15146095387915e-05,0.704270427042704
-0.000194817511239866,-7.16006397448593e-05,0.704370437043704
-0.000194907060073975,-7.16844168379574e-05,0.704470447044705
-0.000194996117590448,-7.17734495404429e-05,0.704570457045705
-0.000195083199910953,-7.18610926577483e-05,0.704670467046705
-0.000195171160647726,-7.19512221398479e-05,0.704770477047705
-0.000195260252903867,-7.20407808995519e-05,0.704870487048705
-0.00019534866525581,-7.21324835905095e-05,0.704970497049705
-0.000195435970902458,-7.22256155690268e-05,0.705070507050705
-0.000195524298886759,-7.23187773243288e-05,0.705170517051705
-0.000195610195097123,-7.24143708536531e-05,0.705270527052705
-0.000195692944889858,-7.25104656260364e-05,0.705370537053705
-0.000195780047061552,-7.26076819921931e-05,0.705470547054705
-0.000195867119456462,-7.27026055428285e-05,0.705570557055706
-0.000195951472234839,-7.27959906243601e-05,0.705670567056706
-0.000196034817563957,-7.28892764497706e-05,0.705770577057706
-0.000196120033870209,-7.29796242953023e-05,0.705870587058706
-0.000196204282429668,-7.30700813225502e-05,0.705970597059706
-0.000196292570711503,-7.31605482752207e-05,0.706070607060706
-0.000196384377621379,-7.32491889161911e-05,0.706170617061706
-0.000196477678335182,-7.33370950622779e-05,0.706270627062706
-0.000196569594426774,-7.34242270107572e-05,0.706370637063706
-0.00019665849313347,-7.35118850164549e-05,0.706470647064707
-0.0001967433322666,-7.35995182083376e-05,0.706570657065707
-0.000196830131707306,-7.36880744815791e-05,0.706670667066707
-0.00019691901552561,-7.37797176187951e-05,0.706770677067707
-0.000197008777760267,-7.38682689292392e-05,0.706870687068707
-0.000197100798070692,-7.39526812612719e-05,0.706970697069707
-0.000197194207966211,-7.40355203844466e-05,0.707070707070707
-0.000197287498754419,-7.41209600169291e-05,0.707170717071707
-0.000197381811880279,-7.4206146546225e-05,0.707270727072707
-0.000197475772647004,-7.42923802273326e-05,0.707370737073707
-0.000197572567174861,-7.43802913360446e-05,0.707470747074707
-0.000197671222754086,-7.44706044419942e-05,0.707570757075708
-0.000197773372147366,-7.45636669411751e-05,0.707670767076708
-0.000197875442135714,-7.46585408638359e-05,0.707770777077708
-0.000197980013377248,-7.47544768265286e-05,0.707870787078708
-0.000198089051142342,-7.48515889737667e-05,0.707970797079708
-0.000198198133572614,-7.49504331397256e-05,0.708070807080708
-0.000198308982761188,-7.50494559663927e-05,0.708170817081708
-0.000198420030461832,-7.51480271779753e-05,0.708270827082708
-0.000198531549628923,-7.52486629160522e-05,0.708370837083708
-0.000198642771027737,-7.53517254651817e-05,0.708470847084708
-0.000198753704583868,-7.54559592360592e-05,0.708570857085709
-0.000198866360233038,-7.55614783731982e-05,0.708670867086709
-0.000198980589091067,-7.56714739594917e-05,0.708770877087709
-0.000199093984197919,-7.57790873997376e-05,0.708870887088709
-0.00019921046120612,-7.58850978545129e-05,0.708970897089709
-0.0001993250374604,-7.59898676082037e-05,0.709070907090709
-0.000199438641005089,-7.60954214849249e-05,0.709170917091709
-0.000199552681276557,-7.61999877637481e-05,0.709270927092709
-0.000199668592525073,-7.63077451252921e-05,0.709370937093709
-0.000199786315196984,-7.64204702537993e-05,0.709470947094709
-0.000199906946072075,-7.65357363377004e-05,0.70957095709571
-0.000200031145203181,-7.66518808381277e-05,0.70967096709671
-0.000200156098680447,-7.67721742423892e-05,0.70977097709771
-0.000200278039735701,-7.68923932048611e-05,0.70987098709871
-0.000200402308346058,-7.7015143197132e-05,0.70997099709971
-0.000200527380930635,-7.71331189720569e-05,0.71007100710071
-0.000200654130942988,-7.72523404108637e-05,0.71017101710171
-0.000200784588169773,-7.7370688396114e-05,0.71027102710271
-0.000200917099997456,-7.74891157861235e-05,0.71037103710371
-0.000201046946799379,-7.76048037084967e-05,0.71047104710471
-0.00020117184072299,-7.77216926294025e-05,0.710571057105711
-0.000201296258217442,-7.78393507849462e-05,0.710671067106711
-0.000201424809727595,-7.7958388599903e-05,0.710771077107711
-0.00020155746051378,-7.80787862232553e-05,0.710871087108711
-0.000201690493435884,-7.8196498969571e-05,0.710971097109711
-0.000201823585911559,-7.83105640551116e-05,0.711071107110711
-0.000201956549354413,-7.84253636355358e-05,0.711171117111711
-0.000202092118269286,-7.85409771157751e-05,0.711271127112711
-0.000202225007270007,-7.86565012656602e-05,0.711371137113711
-0.000202355037695694,-7.87742338631657e-05,0.711471147114711
-0.000202486030905377,-7.88943089041671e-05,0.711571157115712
-0.000202620215197954,-7.90142400238703e-05,0.711671167116712
-0.000202753516111465,-7.91350842995096e-05,0.711771177117712
-0.000202886295930556,-7.92524347610949e-05,0.711871187118712
-0.000203015239502138,-7.93655023229705e-05,0.711971197119712
-0.00020314908136126,-7.94789867603485e-05,0.712071207120712
-0.000203286680062959,-7.95958161276849e-05,0.712171217121712
-0.000203421355673086,-7.97149531987629e-05,0.712271227122712
-0.000203553142931395,-7.98363681967978e-05,0.712371237123712
-0.00020368170932994,-7.99596442464594e-05,0.712471247124712
-0.000203811119405171,-8.0086146118424e-05,0.712571257125713
-0.000203943055547576,-8.02157398175049e-05,0.712671267126713
-0.000204076996662733,-8.03454079583753e-05,0.712771277127713
-0.000204211528351648,-8.04765500521547e-05,0.712871287128713
-0.000204345127033351,-8.06053745165976e-05,0.712971297129713
-0.000204478164918167,-8.07348540709928e-05,0.713071307130713
-0.000204606239999162,-8.08637728285873e-05,0.713171317131713
-0.000204735441636555,-8.09912424474322e-05,0.713271327132713
-0.000204862921181081,-8.11145234598912e-05,0.713371337133713
-0.000204991666240593,-8.12367573205385e-05,0.713471347134713
-0.000205121746294254,-8.13595122757791e-05,0.713571357135714
-0.000205252451661341,-8.14785848303181e-05,0.713671367136714
-0.000205382814594888,-8.159638690716e-05,0.713771377137714
-0.00020551276561573,-8.17115338839223e-05,0.713871387138714
-0.000205645555360415,-8.18258371839128e-05,0.713971397139714
-0.000205776692491397,-8.19391429604104e-05,0.714071407140714
-0.000205908757666707,-8.20527762818841e-05,0.714171417141714
-0.000206042177687444,-8.21696205376129e-05,0.714271427142714
-0.000206179870682381,-8.22896112108855e-05,0.714371437143714
-0.000206320630690189,-8.24095423305887e-05,0.714471447144714
-0.000206459559423327,-8.25315429395836e-05,0.714571457145715
-0.000206599321907556,-8.26557122938194e-05,0.714671467146715
-0.000206739858589134,-8.27761992475258e-05,0.714771477147715
-0.000206879884101972,-8.28940757665017e-05,0.714871487148715
-0.000207021254534641,-8.30102202667568e-05,0.714971497149715
-0.000207159061674092,-8.31252282850183e-05,0.715071507150715
-0.000207296759631826,-8.32377201615288e-05,0.715171517151715
-0.000207432899269181,-8.33505842485368e-05,0.715271527152715
-0.000207568229969433,-8.34642026816181e-05,0.715371537153715
-0.000207706280286303,-8.35794786912863e-05,0.715471547154716
-0.000207847963375642,-8.36953700885271e-05,0.715571557155716
-0.000207986574489313,-8.38113657046866e-05,0.715671567156716
-0.000208123518100888,-8.39266169003675e-05,0.715771577157716
-0.000208261146579372,-8.40406571717487e-05,0.715871587158716
-0.000208397856939123,-8.41561515448491e-05,0.715971597159716
-0.000208530522613699,-8.42711297861538e-05,0.716071607160716
-0.000208660508374209,-8.43829318331299e-05,0.716171617161716
-0.000208787843997351,-8.44915874622177e-05,0.716271627162716
-0.000208917229258508,-8.45993795635162e-05,0.716371637163716
-0.00020904363187461,-8.47051269896822e-05,0.716471647164716
-0.000209171359559267,-8.48081002082855e-05,0.716571657165717
-0.000209299146797579,-8.4909177635852e-05,0.716671667166717
-0.000209425752888548,-8.50098381879162e-05,0.716771677167717
-0.000209551192720653,-8.51108659875082e-05,0.716871687168717
-0.00020967284593331,-8.52142114164368e-05,0.716971697169717
-0.000209795119496423,-8.5316152371965e-05,0.717071707170717
-0.000209917149882203,-8.54122272931585e-05,0.717171717171717
-0.000210039085974745,-8.55041533103457e-05,0.717271727172717
-0.00021015788557508,-8.55911909655012e-05,0.717371737173717
-0.000210277548703376,-8.56804122546342e-05,0.717471747174718
-0.000210398229206527,-8.57697923532856e-05,0.717571757175718
-0.000210520845203095,-8.58596687323709e-05,0.717671767176718
-0.000210647198191136,-8.59490835707766e-05,0.717771777177718
-0.000210777739785649,-8.60351038512495e-05,0.717871787178718
-0.000210906147374418,-8.61234020586793e-05,0.717971797179718
-0.000211031180256615,-8.62122114349352e-05,0.718071807180718
-0.000211154967474931,-8.63028769000203e-05,0.718171817181718
-0.000211279196382822,-8.63918798255489e-05,0.718271827182718
-0.00021140477021063,-8.64782723163471e-05,0.718371837183718
-0.000211527018959756,-8.65631561146542e-05,0.718471847184718
-0.000211647838421322,-8.66486205611239e-05,0.718571857185719
-0.000211769650443755,-8.67318815225984e-05,0.718671867186719
-0.000211895263973943,-8.68162839290363e-05,0.718771877187719
-0.00021202410828949,-8.69014704585043e-05,0.718871887188719
-0.000212152525803939,-8.69857239806743e-05,0.718971897189719
-0.000212279514030829,-8.7066533317109e-05,0.719071907190719
-0.000212409832299112,-8.71507570624942e-05,0.719171917191719
-0.000212538631949482,-8.72357550053148e-05,0.719271927192719
-0.00021266621571284,-8.73227579210603e-05,0.719371937193719
-0.000212792598477666,-8.74117459581966e-05,0.71947194719472
-0.000212919626406935,-8.75006397021814e-05,0.71957195719572
-0.000213050699021464,-8.75897319582363e-05,0.71967196719672
-0.000213183161221087,-8.76797621843869e-05,0.71977197719772
-0.000213314253686806,-8.77711571813859e-05,0.71987198719872
-0.000213445380892193,-8.78635447394248e-05,0.71997199719972
-0.000213578140860008,-8.79566519037827e-05,0.72007200720072
-0.000213712483962361,-8.80518235948071e-05,0.72017201720172
-0.000213843884121953,-8.81475213428778e-05,0.72027202720272
-0.00021397693193245,-8.82422612698352e-05,0.72037203720372
-0.000214110431358031,-8.83376314729299e-05,0.72047204720472
-0.000214243494056921,-8.84345401451281e-05,0.720572057205721
-0.000214376576607086,-8.85365605055878e-05,0.720672067206721
-0.000214508145501963,-8.86373054252086e-05,0.720772077207721
-0.000214639500996291,-8.87396483678468e-05,0.720872087208721
-0.00021477254384399,-8.8842696028584e-05,0.720972097209721
-0.000214906365851923,-8.8947619629168e-05,0.721072107210721
-0.000215040957094407,-8.90544142069736e-05,0.721172117211721
-0.000215177215839073,-8.91668663811044e-05,0.721272127212721
-0.000215315812064351,-8.92806336982815e-05,0.721372137213721
-0.000215455038565681,-8.93966541286004e-05,0.721472147214722
-0.000215593530572041,-8.95155678734487e-05,0.721572157215722
-0.000215734062290908,-8.96370324996303e-05,0.721672167216722
-0.000215875611384457,-8.97574549367977e-05,0.721772177217722
-0.000216020287044619,-8.98758277360352e-05,0.721872187218722
-0.000216165007369872,-8.99932327885646e-05,0.721972197219722
-0.00021630843240344,-9.0107079510673e-05,0.722072207220722
-0.000216451073313892,-9.0220638390185e-05,0.722172217221722
-0.000216594275021231,-9.03341178647655e-05,0.722272227222722
-0.000216739064825734,-9.04483417599968e-05,0.722372237223722
-0.000216886172259746,-9.05643373761562e-05,0.722472247224722
-0.000217032947185898,-9.0678253577429e-05,0.722572257225723
-0.000217181637754363,-9.07920208947782e-05,0.722672267226723
-0.000217332248927938,-9.09071976483252e-05,0.722772277227723
-0.000217485406019962,-9.10219873031546e-05,0.722872287228723
-0.000217641084216363,-9.11363948220636e-05,0.722972297229723
-0.000217795486972183,-9.12514276543124e-05,0.723072307230723
-0.000217943646520546,-9.13661379042103e-05,0.723172317231723
-0.000218087364359508,-9.14772550841052e-05,0.723272327232723
-0.000218231350189878,-9.15832655388805e-05,0.723372337233723
-0.000218374164798499,-9.1689931083608e-05,0.723472347234723
-0.000218518746165251,-9.17971177229287e-05,0.723572357235724
-0.000218665873450538,-9.19051033734999e-05,0.723672367236724
-0.000218815531765711,-9.20138830728684e-05,0.723772377237724
-0.00021896138857313,-9.21224543343997e-05,0.723872387238724
-0.000219103488537971,-9.22308121952962e-05,0.723972397239724
-0.00021924637758864,-9.23415422764733e-05,0.724072407240724
-0.000219391658710866,-9.24526644191656e-05,0.724172417241724
-0.000219538195422396,-9.25633498351657e-05,0.724272427242724
-0.00021968561055028,-9.26745116804098e-05,0.724372437243724
-0.000219831561650936,-9.27869936313253e-05,0.724472447244724
-0.000219978584717306,-9.2897545051622e-05,0.724572457245725
-0.000220123136307273,-9.30074612329842e-05,0.724672467246725
-0.000220265176718459,-9.31190746933128e-05,0.724772477247725
-0.000220404363517408,-9.32304201622347e-05,0.724872487248725
-0.000220543098701188,-9.3340033612608e-05,0.724972497249725
-0.000220680573332779,-9.34504609627963e-05,0.725072507250725
-0.000220820534329164,-9.35618957622446e-05,0.725172517251725
-0.000220961294336972,-9.36739658004552e-05,0.725272527252725
-0.000221104659816799,-9.37844824811697e-05,0.725372537253725
-0.000221246913628533,-9.38945177698429e-05,0.725472547254725
-0.000221389008630577,-9.40036696793646e-05,0.725572557255726
-0.000221529902634088,-9.41147769336645e-05,0.725672567256726
-0.000221671412025258,-9.42298494682929e-05,0.725772577257726
-0.00022181380479558,-9.4344961705473e-05,0.725872587258726
-0.00022195250523969,-9.44589523488797e-05,0.725972597259726
-0.000222091404196044,-9.4570268041017e-05,0.726072607260726
-0.000222231553778904,-9.46795787602292e-05,0.726172617261726
-0.000222368710791028,-9.47872418286218e-05,0.726272627262726
-0.000222504905019241,-9.48948254922551e-05,0.726372637263726
-0.000222640146389052,-9.50023247879874e-05,0.726472647264726
-0.000222775908853285,-9.51060473902109e-05,0.726572657265727
-0.000222910440542113,-9.52074126603739e-05,0.726672667266727
-0.000223045140966314,-9.53063957846615e-05,0.726772677267727
-0.000223176397204607,-9.5405086103555e-05,0.726872687268727
-0.000223306745249761,-9.55031064439319e-05,0.726972697269727
-0.000223436706196198,-9.56015188458238e-05,0.727072707270727
-0.000223568081541715,-9.56980453822741e-05,0.727172717271727
-0.000223697645463839,-9.57933361804373e-05,0.727272727272727
-0.000223825502181488,-9.58856195193853e-05,0.727372737273727
-0.000223951661620084,-9.5974925176075e-05,0.727472747274727
-0.000224077657286192,-9.60630794622065e-05,0.727572757275728
-0.000224203677766288,-9.6147099732724e-05,0.727672767276728
-0.000224327067960377,-9.62279388459435e-05,0.727772777277728
-0.000224450810513515,-9.63078846544165e-05,0.727872787278728
-0.000224573213109534,-9.63835028978307e-05,0.727972797279728
-0.000224694389893033,-9.64537811643008e-05,0.728072807280728
-0.000224816053031285,-9.65193447668221e-05,0.728172817281728
-0.000224936927083709,-9.65823277115699e-05,0.728272827282728
-0.000225060421496717,-9.66457771597946e-05,0.728372837283728
-0.000225180099513406,-9.67062886279684e-05,0.728472847284728
-0.000225295311006535,-9.67654353252936e-05,0.728572857285729
-0.000225410904635584,-9.68217830010688e-05,0.728672867286729
-0.000225527510676691,-9.68803540130289e-05,0.728772877287729
-0.000225647938076828,-9.69424833554099e-05,0.728872887288729
-0.000225767928750187,-9.70057640681769e-05,0.728972897289729
-0.000225886787904177,-9.70646229227335e-05,0.729072907290729
-0.000226000798398859,-9.71252386099981e-05,0.729172917291729
-0.000226112317565864,-9.71833580067014e-05,0.729272927292729
-0.000226221360293756,-9.72390059271751e-05,0.729372937293729
-0.00022632959408463,-9.72924652510461e-05,0.729472947294729
-0.000226441768341759,-9.73465349998643e-05,0.72957295729573
-0.000226552478571747,-9.73987734740128e-05,0.72967296729673
-0.000226661124275326,-9.74508382500783e-05,0.72977297729773
-0.000226769899011811,-9.75003471820131e-05,0.72987298729873
-0.000226878971516573,-9.75479702485062e-05,0.72997299729973
-0.000226989413755154,-9.75957670130822e-05,0.73007300730073
-0.000227098689734784,-9.7643722587521e-05,0.73017301730173
-0.000227211181611467,-9.76932265566584e-05,0.73027302730273
-0.000227324914189062,-9.77426858606188e-05,0.73037303730373
-0.000227442433386018,-9.77921153876222e-05,0.730473047304731
-0.00022756369453716,-9.78415151380131e-05,0.730573057305731
-0.000227688588460771,-9.78916196065029e-05,0.730673067306731
-0.000227815849641951,-9.79408307702464e-05,0.730773077307731
-0.000227940148029092,-9.79920369811477e-05,0.730873087308731
-0.000228061399254639,-9.80425037341957e-05,0.730973097309731
-0.000228181618216939,-9.80934866190395e-05,0.731073107310731
-0.000228299425256578,-9.81463901089073e-05,0.731173117311731
-0.000228418259596581,-9.81978295714609e-05,0.731273127312731
-0.000228536458697736,-9.82459191416031e-05,0.731373137313731
-0.000228651977884737,-9.82927878618506e-05,0.731473147314731
-0.000228765824606846,-9.83421280584999e-05,0.731573157315732
-0.000228877328885458,-9.83902622938191e-05,0.731673167316732
-0.000228989582547519,-9.84395280483345e-05,0.731773177317732
-0.000229100109153742,-9.84873248130828e-05,0.731873187318732
-0.000229208695303752,-9.85321438952283e-05,0.731973197319732
-0.000229316149934307,-9.85754691736194e-05,0.732073207320732
-0.000229419698838276,-9.86162485334747e-05,0.732173217321732
-0.000229524101344525,-9.86580254168229e-05,0.732273227322732
-0.000229628181268423,-9.87026162101135e-05,0.732373237323732
-0.000229731784763249,-9.87441598418093e-05,0.732473247324733
-0.000229836743103502,-9.87853461515721e-05,0.732573257325733
-0.000229943756044567,-9.88243389021068e-05,0.732673267326733
-0.000230050148635177,-9.88610239487278e-05,0.732773277327733
-0.000230157925848083,-9.88984782299867e-05,0.732873287328733
-0.000230264750202587,-9.89378878560239e-05,0.732973297329733
-0.000230371450487069,-9.89786821042716e-05,0.733073307330733
-0.000230478622237825,-9.90212828132018e-05,0.733173317331733
-0.00023058853345639,-9.90620026193155e-05,0.733273327332733
-0.000230702360327308,-9.91022311079651e-05,0.733373337333733
-0.000230817427899139,-9.91410104578651e-05,0.733473347334733
-0.000230936768445171,-9.91773729223075e-05,0.733573357335734
-0.000231055071765158,-9.92092639003927e-05,0.733673367336734
-0.000231175156731841,-9.92468472143853e-05,0.733773377337734
-0.000231296819870092,-9.92865645342088e-05,0.733873387338734
-0.000231419212540516,-9.93259741602459e-05,0.733973397339734
-0.000231540453840468,-9.93704905115748e-05,0.734073407340734
-0.000231661948243435,-9.94151904864093e-05,0.734173417341734
-0.000231782762742203,-9.94586249465165e-05,0.734273427342734
-0.000231901458123792,-9.95009129986908e-05,0.734373437343734
-0.000232018178309326,-9.95378114459465e-05,0.734473447344735
-0.000232132521311782,-9.95737421463219e-05,0.734573457345735
-0.000232247296078219,-9.96114842701773e-05,0.734673467346735
-0.000232360393416965,-9.96450427502721e-05,0.734773477347735
-0.000232473853040356,-9.96821843749473e-05,0.734873487348735
-0.000232588895798114,-9.97189240123402e-05,0.734973497349735
-0.000232703253689048,-9.97584577084858e-05,0.735073507350735
-0.000232818102897533,-9.98018574288387e-05,0.735173517351735
-0.000232933175432161,-9.98464829617114e-05,0.735273527352735
-0.000233048679730771,-9.98880067422174e-05,0.735373537353735
-0.00023316224357308,-9.99269250506182e-05,0.735473547354735
-0.000233274422793007,-9.99679972158675e-05,0.735573557355736
-0.0002333844183793,-0.000100008056969232,0.735673567356736
-0.000233494815952618,-0.000100047436818312,0.735773577357736
-0.000233599451710605,-0.000100088618165449,0.735873587358736
-0.000233701328149681,-0.000100129998024485,0.735973597359736
-0.000233808013545684,-0.0001001717848336,0.736073607360736
-0.000233917562479518,-0.000100214906636951,0.736173617361736
-0.000234025880638035,-0.00010025931876919,0.736273627362736
-0.000234134923365927,-0.000100301239574008,0.736373637363736
-0.000234244675774801,-0.000100340703790817,0.736473647364737
-0.000234356805366753,-0.000100379165521336,0.736573657365737
-0.000234471565244798,-0.000100416391513568,0.736673667366737
-0.000234586424378878,-0.000100455592701768,0.736773677367737
-0.000234704330674552,-0.000100498947756944,0.736873687368737
-0.000234825026066096,-0.000100539364832068,0.736973697369737
-0.000234944202839553,-0.000100580585881413,0.737073707370737
-0.000235061875883489,-0.000100622600979556,0.737173717371737
-0.000235180447194883,-0.000100664794738578,0.737273727372737
-0.000235296909314692,-0.000100705866903828,0.737373737373737
-0.000235410870181228,-0.000100742313735827,0.737473747374737
-0.000235522855851882,-0.00010077799133336,0.737573757375738
-0.000235639456930105,-0.000100813748335652,0.737673767376738
-0.000235759025765164,-0.000100853316771208,0.737773777377738
-0.000235877249680305,-0.000100892562624757,0.737873787378738
-0.000235998079067553,-0.000100932374237904,0.737973797379738
-0.000236120124341725,-0.000100973059304436,0.738073807380738
-0.000236242566640209,-0.000101008900674457,0.738173817381738
-0.000236365232264837,-0.000101041555924211,0.738273827382738
-0.000236485128644958,-0.000101070131749294,0.738373837383738
-0.000236600935674556,-0.0001010975959062,0.738473847384738
-0.000236712688093386,-0.000101123963283491,0.738573857385739
-0.000236820485157482,-0.000101150841829608,0.738673867386739
-0.000236926396356136,-0.000101179348175355,0.738773877387739
-0.000237029146248595,-0.00010121147736789,0.738873887388739
-0.00023713172740577,-0.000101244311278696,0.738973897389739
-0.000237234278786159,-0.000101275715901943,0.739073907390739
-0.00023733361923238,-0.000101305363692653,0.739173917391739
-0.000237433247521197,-0.000101336133076965,0.739273927392739
-0.000237532796405168,-0.000101369120834664,0.739373937393739
-0.000237634672844244,-0.000101401066403521,0.739473947394739
-0.000237733035618075,-0.000101432222886551,0.73957395739574
-0.000237831790453421,-0.000101465895511159,0.73967396739674
-0.000237932912546251,-0.000101502570632185,0.73977397739774
-0.000238035116530303,-0.000101538248229718,0.73987398739874
-0.000238140883807572,-0.000101573032522505,0.73997399739974
-0.000238246174655684,-0.000101610104667672,0.74007400740074
-0.00023835082530215,-0.000101646218991897,0.74017401740174
-0.00023845514344067,-0.00010168378741767,0.74027402740274
-0.0002385608213875,-0.000101719340944922,0.74037403740374
-0.000238667834328566,-0.000101752894462392,0.74047404740474
-0.000238775239331146,-0.000101788611762132,0.740574057405741
-0.000238885016554008,-0.000101822666522833,0.740674067406741
-0.000238990793756958,-0.000101858785809684,0.740774077407741
-0.000239098908440522,-0.000101896259942133,0.740874087408741
-0.000239205370510381,-0.00010193102438373,0.740974097409741
-0.000239312770550165,-0.000101964339686405,0.741074107410741
-0.000239421515509779,-0.000101993511047871,0.741174117411741
-0.000239529163689779,-0.000102018746905966,0.741274127412741
-0.000239633084803987,-0.000102043595665171,0.741374137413741
-0.000239734529479081,-0.00010207216156466,0.741474147414741
-0.000239832023762239,-0.000102102608366621,0.741574157415742
-0.000239926788503184,-0.00010213378966381,0.741674167416742
-0.000240021339843666,-0.000102164871704706,0.741774177417742
-0.000240111419697705,-0.000102196435137815,0.741874187418742
-0.0002401981000311,-0.000102227988645157,0.741974197419742
-0.000240281767942482,-0.000102261800228266,0.742074207420742
-0.000240364254706607,-0.000102295319005981,0.742174217421742
-0.000240447748919906,-0.000102328247210111,0.742274227422742
-0.000240530746852772,-0.000102366073701523,0.742374237423742
-0.000240610891173401,-0.000102406113603697,0.742474247424742
-0.000240690444920359,-0.000102449806129444,0.742574257425743
-0.000240770480059272,-0.000102494064414789,0.742674267426743
-0.000240851289395621,-0.000102539920723151,0.742774277427743
-0.000240930590039564,-0.00010258507727604,0.742874287428743
-0.000241006595381696,-0.000102623861588737,0.742974297429743
-0.000241085082125825,-0.00010266342009887,0.743074307430743
-0.000241166789729631,-0.000102703544368601,0.743174317431743
-0.000241251405536618,-0.000102746219519665,0.743274327432743
-0.000241333480387952,-0.000102790954234254,0.743374337433743
-0.000241414944814425,-0.000102837282008891,0.743474347434743
-0.000241496543236601,-0.000102887738836344,0.743574357435744
-0.000241578270691683,-0.000102942289977204,0.743674367436744
-0.000241659348019439,-0.000102998607876194,0.743774377437744
-0.000241742599055318,-0.00010305652379803,0.743874387438744
-0.00024182314040026,-0.00010311589878421,0.743974397439744
-0.000241904932371795,-0.0001031743258747,0.744074407440744
-0.00024199080873097,-0.000103235030892318,0.744174417441744
-0.000242076615610808,-0.000103295805389274,0.744274427442744
-0.000242164377835511,-0.000103356068717403,0.744374437443744
-0.000242252020952816,-0.000103414252630645,0.744474447444744
-0.000242339520148909,-0.000103474168562436,0.744574457445745
-0.000242421917582508,-0.000103532804090763,0.744674467446745
-0.000242502488704235,-0.000103590650533434,0.744774477447745
-0.000242582702504115,-0.00010364537040958,0.744874487448745
-0.000242660434901998,-0.000103697817321393,0.744974497449745
-0.000242734370754924,-0.000103750532224786,0.745074507450745
-0.000242808787999805,-0.000103803306681747,0.745174517451745
-0.0002428822226095,-0.000103856775931213,0.745274527452745
-0.000242953379292238,-0.00010390996230088,0.745374537453745
-0.000243024615379822,-0.00010396230003115,0.745474547454746
-0.000243096327896563,-0.000104015019897167,0.745574557455746
-0.000243168338181581,-0.000104069685182541,0.745674567456746
-0.000243242859645295,-0.00010412548198711,0.745774577457746
-0.00024331999650671,-0.000104180524445434,0.745874587458746
-0.000243396552720133,-0.000104237452769199,0.745974597459746
-0.000243474359560064,-0.000104292242124681,0.746074607460746
-0.00024355278178774,-0.000104347627016373,0.746174617461746
-0.000243635303291447,-0.000104402307190139,0.746274627462746
-0.000243716663499002,-0.000104456639967566,0.746374637463746
-0.000243796147766709,-0.000104511990119677,0.746474647464746
-0.000243873775945759,-0.000104568342758249,0.746574657465747
-0.000243950560448124,-0.000104625340561351,0.746674667466747
-0.000244028506246642,-0.000104679757706508,0.746774677467747
-0.000244107896221026,-0.000104730765405166,0.746874687468747
-0.00024418628867183,-0.00010477810559186,0.746974697469747
-0.00024426368856194,-0.000104821817968797,0.747074707470747
-0.000244340006560742,-0.000104861932312933,0.747174717471747
-0.000244415803465122,-0.000104901411418307,0.747274727472747
-0.000244488101592737,-0.000104939064211636,0.747374737473747
-0.000244556945608764,-0.000104974910544455,0.747474747474748
-0.000244622583653506,-0.000105007888376559,0.747574757475748
-0.000244686484716901,-0.000105037426985553,0.747674767476748
-0.000244751408117863,-0.000105067154181023,0.747774777477748
-0.000244816083378607,-0.000105095868964608,0.747874787478748
-0.000244879249947033,-0.000105122836841079,0.747974797479748
-0.000244942719246447,-0.000105148122327148,0.748074807480748
-0.000245007940415686,-0.000105173631139275,0.748174817481748
-0.000245073508981177,-0.00010520111514737,0.748274827482748
-0.000245137861659657,-0.000105230261694849,0.748374837483748
-0.000245206472423945,-0.000105259576977614,0.748474847484748
-0.000245275624133931,-0.000105288783078835,0.748574857485749
-0.000245345406119881,-0.000105317567341584,0.748674867486749
-0.000245414116140291,-0.000105350058818849,0.748774877487749
-0.000245481764120582,-0.000105386217808252,0.748874887488749
-0.000245546915810571,-0.000105419126161192,0.748974897489749
-0.000245610156821044,-0.000105447900498346,0.749074907490749
-0.000245674266322105,-0.000105481141359059,0.749174917491749
-0.00024573544280617,-0.000105517156427163,0.749274927492749
-0.000245793626719412,-0.000105555910962904,0.749374937493749
-0.000245854485583924,-0.000105595980641863,0.74947494749475
-0.000245917041727489,-0.00010563579225501,0.74957495749575
-0.000245981369591981,-0.000105676119999781,0.74967496749675
-0.000246049637922815,-0.000105715509774456,0.74977497749775
-0.000246119593606934,-0.000105753371005623,0.74987498749875
-0.000246189891724594,-0.000105792011397022,0.74997499749975
-0.000246263157598918,-0.000105832135666753,0.75007500750075
-0.000246336215035576,-0.00010587502421828,0.75017501750175
-0.000246412031791146,-0.000105920513279114,0.75027502750275
-0.000246488354752745,-0.00010596322316976,0.75037503750375
-0.000246562712443971,-0.000106007079467995,0.75047504750475
-0.000246632127182566,-0.000106050206234144,0.750575057505751
-0.000246699397989735,-0.000106095228791329,0.750675067506751
-0.000246764673749832,-0.00010614138783068,0.750775077507751
-0.000246828356449795,-0.000106187631237588,0.750875087508751
-0.000246890451052508,-0.000106233959012397,0.750975097509751
-0.000246954148640949,-0.000106281120538038,0.751075107510751
-0.000247017538535518,-0.000106330128226914,0.751175117511751
-0.000247078367623246,-0.000106380212844042,0.751275127512751
-0.000247137499432006,-0.00010643124535686,0.751375137513751
-0.000247197737946148,-0.000106485315105679,0.751475147514752
-0.00024725819482355,-0.00010654018386592,0.751575157515752
-0.000247318949469229,-0.00010659513203092,0.751675167516752
-0.000247379723966098,-0.000106650109972877,0.751775177517752
-0.00024743881607248,-0.000106703355896113,0.751875187518752
-0.000247501099261754,-0.000106758403317406,0.751975197519752
-0.000247564747222135,-0.000106816016508081,0.752075207520752
-0.00024762922893352,-0.000106875922514277,0.752175217521752
-0.000247695065490418,-0.000106940513407465,0.752275227522752
-0.000247763522407813,-0.000107008131610886,0.752375237523752
-0.000247830589740114,-0.000107076727486782,0.752475247524752
-0.000247896277412916,-0.000107146281183791,0.752575257525753
-0.00024796203952768,-0.000107214767878143,0.752675267526753
-0.000248026253247745,-0.000107283731001395,0.752775277527753
-0.000248090357786094,-0.000107348560109205,0.752875287528753
-0.000248151683154169,-0.000107410029398664,0.752975297529753
-0.000248211996110273,-0.00010746774184546,0.753075307530753
-0.000248273256961981,-0.000107525637916106,0.753175317531753
-0.000248333465699252,-0.000107584000490228,0.753275327532753
-0.000248394776178934,-0.000107644437516441,0.753375337533753
-0.000248458290143612,-0.000107705971322439,0.753475347534753
-0.000248524052258462,-0.000107765316531662,0.753575357535754
-0.000248595328048425,-0.000107822453293265,0.753675367536754
-0.000248664201841322,-0.000107879302212271,0.753775377537754
-0.000248734782838781,-0.000107940141225593,0.753875387538754
-0.000248805080956441,-0.000108000563363413,0.753975397539754
-0.000248875091231419,-0.000108061898657169,0.754075407540754
-0.00024894725536333,-0.000108123397723413,0.754175417541754
-0.000249019394681255,-0.000108183353357756,0.754275427542754
-0.000249088873936216,-0.00010823815263866,0.754375437543754
-0.000249154412724837,-0.000108288857606502,0.754475447544754
-0.00024922446270228,-0.000108341493104963,0.754575457545755
-0.000249294229799924,-0.000108393940016777,0.754675467546755
-0.000249363897641446,-0.000108446699585346,0.754775477547755
-0.000249430002189751,-0.000108502952967798,0.754875487548755
-0.00024949679160505,-0.000108557454480511,0.754975497549755
-0.000249561089692672,-0.0001086110180233,0.755075507550755
-0.000249621759970709,-0.00010866156418128,0.755175517551755
-0.000249678494745201,-0.000108712690987422,0.755275527552755
-0.000249735388329385,-0.000108765386039452,0.755375537553755
-0.000249791909703329,-0.000108814502910044,0.755475547554755
-0.000249848019164568,-0.000108866314582923,0.755575557555756
-0.000249900386671623,-0.000108918448838153,0.755675567556756
-0.000249951424147152,-0.000108970315102148,0.755775577557756
-0.000250001771792976,-0.000109023054819356,0.755875587558756
-0.000250055057418764,-0.000109078613409303,0.755975597559756
-0.000250108348007349,-0.000109133899045046,0.756075607560756
-0.000250160933877749,-0.000109190082948333,0.756175617561756
-0.00025021508799421,-0.000109245497616983,0.756275627562756
-0.00025026682026233,-0.000109298123189849,0.756375637563756
-0.000250324483081152,-0.000109352143310693,0.756475647564756
-0.000250384289831313,-0.000109405012060806,0.756575657565757
-0.000250443828589981,-0.000109458014806795,0.756675667566757
-0.000250504479016827,-0.000109509032431221,0.756775677567757
-0.000250567109602354,-0.000109560695220004,0.756875687568757
-0.000250633531770125,-0.00010961457141955,0.756975697569757
-0.000250702256678927,-0.000109666249096725,0.757075707570757
-0.000250771775636354,-0.000109719817602312,0.757175717571757
-0.000250840991862706,-0.000109777410941969,0.757275727572757
-0.000250909731659901,-0.000109839862866529,0.757375737573757
-0.000250980774198125,-0.000109902076576639,0.757475747574757
-0.000251054382505989,-0.000109964687310889,0.757575757575758
-0.000251130531769419,-0.000110027700032422,0.757675767576758
-0.000251209028439143,-0.00011009088148924,0.757775777577758
-0.000251288279455026,-0.00011015707536807,0.757875787578758
-0.000251365808378041,-0.000110222599268212,0.757975797579758
-0.000251442290149331,-0.000110285875018354,0.758075807580758
-0.000251515228478678,-0.000110346818250595,0.758175817581758
-0.000251585467042596,-0.000110409473650194,0.758275827582758
-0.000251654698157427,-0.000110468347393143,0.758375837583758
-0.000251720753077671,-0.000110528928340653,0.758475847584759
-0.000251780669009462,-0.000110586928630218,0.758575857585759
-0.000251841537799655,-0.000110644402862392,0.758675867586759
-0.000251899265134929,-0.000110699628944566,0.758775877587759
-0.000251954932906592,-0.000110753371148235,0.758875887588759
-0.000252012590762616,-0.00011080426966535,0.758975897589759
-0.000252068293273862,-0.000110852607375537,0.759075907590759
-0.000252124358069838,-0.000110900825978585,0.759175917591759
-0.000252181951409409,-0.00011094651355149,0.759275927592759
-0.000252241192399886,-0.00011098909440923,0.759375937593759
-0.000252303093453326,-0.000111033442025102,0.759475947594759
-0.000252367083847161,-0.000111073228824089,0.75957595759576
-0.000252428965049325,-0.00011111454416693,0.75967596759676
-0.000252493868599097,-0.000111153641136212,0.75977597759776
-0.000252558136909934,-0.00011119157680934,0.75987598759876
-0.000252622330778724,-0.000111230182461157,0.75997599759976
-0.000252688747983698,-0.000111263597019953,0.76007600760076
-0.000252755760725141,-0.000111294455734791,0.76017601760176
-0.000252820197771264,-0.000111329905043297,0.76027602760276
-0.000252886828376872,-0.000111365731524754,0.76037603760376
-0.000252952069397301,-0.000111402466199522,0.760476047604761
-0.000253013474170221,-0.00011143760781407,0.760576057605761
-0.00025307065063429,-0.000111471796570302,0.760676067606761
-0.000253127827098359,-0.00011150544934372,0.760776077607761
-0.000253182259131821,-0.000111541930915473,0.760876087608761
-0.00025324173833692,-0.000111578754920595,0.760976097609761
-0.00025330687513843,-0.000111617420125982,0.761076107610761
-0.000253372225340575,-0.00011165893894369,0.761176117611761
-0.000253438315000401,-0.000111703981352065,0.761276127612761
-0.000253505044862045,-0.000111748701178262,0.761376137613761
-0.000253572926094161,-0.000111793386264876,0.761476147614761
-0.000253641928919965,-0.000111836061415768,0.761576157615762
-0.000253715348641267,-0.00011187628494162,0.761676167616762
-0.000253787909797492,-0.000111915947670672,0.761776177617762
-0.000253860054078128,-0.000111954116595625,0.761876187618762
-0.00025393217850766,-0.000111992310334737,0.761976197619762
-0.000254005811629511,-0.000112027169069485,0.762076207620762
-0.000254081871562501,-0.000112065288366463,0.762176217621762
-0.000254158333482601,-0.000112100464720593,0.762276227622762
-0.000254236924445562,-0.000112133616250953,0.762376237623762
-0.000254314651880734,-0.000112162236741214,0.762476247624763
-0.000254390136128444,-0.000112192494956699,0.762576257625763
-0.000254468518653654,-0.000112219249432708,0.762676267626763
-0.000254546166683895,-0.000112246108127463,0.762776277627763
-0.000254625199336431,-0.000112269284421861,0.762876287628763
-0.000254705611648467,-0.000112288822980907,0.762976297629763
-0.000254788267147878,-0.000112306659298189,0.763076307630763
-0.000254869260107991,-0.000112322212725716,0.763176317631763
-0.000254952600474311,-0.000112337324463754,0.763276327632763
-0.000255033176558921,-0.000112349661994229,0.763376337633763
-0.000255119474756395,-0.000112360431278816,0.763476347634763
-0.000255206884621962,-0.000112370997088362,0.763576357635764
-0.000255289738633529,-0.000112383796159689,0.763676367636764
-0.000255368681955626,-0.000112396972404138,0.763776377637764
-0.000255444910623901,-0.000112409056831599,0.763876387638764
-0.000255520062363753,-0.000112417999804313,0.763976397639764
-0.000255596122296742,-0.000112426416719809,0.764076407640764
-0.000255673075534479,-0.000112434312540884,0.764176417641764
-0.000255752862533175,-0.00011244447636332,0.764276427642764
-0.000255833949786525,-0.000112455736965371,0.764376437643764
-0.000255910853396201,-0.000112469677481661,0.764476447644765
-0.000255986828961548,-0.0001124811018562,0.764576457645765
-0.000256061285908895,-0.000112486893448401,0.764676467646765
-0.000256133494705984,-0.000112489221003504,0.764776477647765
-0.000256205093078298,-0.000112489920758806,0.764876487648765
-0.000256274904841119,-0.000112486923225185,0.764976497649765
-0.000256344622310702,-0.000112484670112216,0.765076507650765
-0.000256412523394008,-0.000112481563397052,0.765176517651765
-0.000256481625475847,-0.000112480431877683,0.765276527652765
-0.00025654748188402,-0.000112480243291208,0.765376537653765
-0.000256616712998765,-0.000112480367361316,0.765476547654765
-0.000256685447833162,-0.000112482084491473,0.765576557655766
-0.000256753190106777,-0.00011247824824405,0.765676567656766
-0.000256821597396112,-0.000112474660136844,0.765776577657766
-0.000256886615090397,-0.000112466660096851,0.765876587658766
-0.000256949369746031,-0.000112457880896625,0.765976597659766
-0.000257009365082668,-0.000112445409370446,0.766076607660766
-0.00025706663584006,-0.000112429290183321,0.766176617661766
-0.000257123048032288,-0.000112411716894476,0.766276627662766
-0.000257179365931193,-0.000112394401671615,0.766376637663766
-0.000257239758292227,-0.000112381756447182,0.766476647664767
-0.000257300026583068,-0.000112368634793677,0.766576657665767
-0.000257362959899669,-0.000112358312161549,0.766676667666767
-0.000257427674862879,-0.000112347622281894,0.766776677667767
-0.000257494801748836,-0.00011233890263541,0.766876687668767
-0.000257567427421513,-0.000112331771086003,0.766976697669767
-0.000257638871946848,-0.00011232431695459,0.767076707670767
-0.000257711328884154,-0.000112318227594198,0.767176717671767
-0.000257787984353612,-0.000112313646926125,0.767276727672767
-0.000257862118718695,-0.000112304708916208,0.767376737673767
-0.000257934694763312,-0.000112296827983698,0.767476747674767
-0.000258005727375941,-0.000112289999165452,0.767576757675768
-0.00025807737537623,-0.000112279641793571,0.767676767676768
-0.000258149628838582,-0.00011226578564501,0.767776777677768
-0.000258221524979087,-0.000112252554809788,0.767876787678768
-0.000258293272235496,-0.000112237835133438,0.767976797679768
-0.000258367148534767,-0.000112222733320995,0.768076807680768
-0.000258442781666573,-0.000112208197268322,0.768176817681768
-0.000258520380068839,-0.000112191690982479,0.768276827682768
-0.000258599516940209,-0.000112178613994151,0.768376837683768
-0.000258678440411115,-0.000112165462563689,0.768476847684768
-0.000258758267112277,-0.000112155229261916,0.768576857685769
-0.000258841002016534,-0.000112146579094767,0.768676867686769
-0.000258927518577354,-0.000112137819745731,0.768776877687769
-0.000259018466922152,-0.00011212961623087,0.768876887688769
-0.000259113618761815,-0.000112121000803304,0.768976897689769
-0.000259213003873298,-0.000112111238967977,0.769076907690769
-0.000259315565179283,-0.000112104186823675,0.769176917691769
-0.000259414141353663,-0.000112096663212925,0.769276927692769
-0.000259515079822728,-0.0001120890056063,0.769376937693769
-0.000259616226729545,-0.000112080459658071,0.769476947694769
-0.000259721696238624,-0.000112070032807025,0.76957695769577
-0.000259830624822002,-0.000112057764755714,0.76967696769677
-0.000259941627857469,-0.000112049213844515,0.76977697769777
-0.000260054243804174,-0.000112042623240892,0.76987698769877
-0.00026016338082539,-0.000112030667846165,0.76997699769977
-0.000260270056295798,-0.000112012479169747,0.77007700770077
-0.000260374711904975,-0.000111992106859697,0.77017701770177
-0.000260478652870459,-0.000111969188631111,0.77027702770277
-0.000260581596312278,-0.000111943506120901,0.77037703770377
-0.000260686807755544,-0.000111917754131182,0.77047704770477
-0.000260793919952731,-0.000111895461216108,0.770577057705771
-0.000260897975062642,-0.000111873674506718,0.770677067706771
-0.000261002243573188,-0.000111852795990639,0.770777077707771
-0.000261108298693054,-0.000111833862893743,0.770877087708771
-0.000261211872411096,-0.000111818230061284,0.770977097709771
-0.00026131679601168,-0.000111803560012908,0.771077107710771
-0.000261421337476429,-0.000111784537585486,0.771177117711771
-0.000261528146942541,-0.000111764899770319,0.771277127712771
-0.000261637199596028,-0.000111744656493174,0.771377137713771
-0.000261746530166516,-0.000111718264301724,0.771477147714771
-0.000261853845838657,-0.000111686601612666,0.771577157715772
-0.000261959166463639,-0.000111649718053974,0.771677167716772
-0.000262068273707984,-0.000111613454845653,0.771777177717772
-0.000262176224618973,-0.000111578149458445,0.771877187718772
-0.000262287728897585,-0.000111542764666478,0.771977197719772
-0.000262399615312118,-0.000111505424529733,0.772077207720772
-0.000262512598506351,-0.00011146729530716,0.772177217721772
-0.000262627239277085,-0.000111431801333476,0.772277227722772
-0.000262744470631445,-0.000111398853278329,0.772377237723772
-0.000262861508436447,-0.000111363056573485,0.772477247724772
-0.000262976958144198,-0.000111329741270809,0.772577257725773
-0.000263093117532931,-0.000111301736168121,0.772677267726773
-0.000263207475423866,-0.000111272167782342,0.772777277727773
-0.000263324155906934,-0.00011124204356256,0.772877287728773
-0.000263439600651888,-0.000111212807684554,0.772977297729773
-0.000263553367969151,-0.000111179368311771,0.773077307730773
-0.000263665830068963,-0.000111145184518336,0.773177317731773
-0.000263776302084328,-0.000111115070224149,0.773277327732773
-0.000263881771593407,-0.000111085263623748,0.773377337733773
-0.000263986933408613,-0.000111059888807152,0.773477347734774
-0.00026409451707216,-0.000111040136847644,0.773577357735774
-0.000264203257068977,-0.000111020558586046,0.773677367736774
-0.000264308925090211,-0.000111002022513463,0.773777377737774
-0.000264411545949851,-0.000110984518703955,0.773877387738774
-0.000264512226353105,-0.000110968588103304,0.773977397739774
-0.000264612688393013,-0.000110951223252469,0.774077407740774
-0.000264711249679001,-0.000110934230611787,0.774177417741774
-0.000264805200520131,-0.000110919054357382,0.774277427742774
-0.000264899349873417,-0.000110901848316238,0.774377437743774
-0.00026499363818529,-0.000110882404050344,0.774477447744774
-0.000265087593989217,-0.00011086087044414,0.774577457745775
-0.000265178274342608,-0.000110837967103946,0.774677467746775
-0.000265266101083677,-0.000110817555091516,0.774777477747775
-0.00026535166974898,-0.000110796875087507,0.774877487748775
-0.000265434533686142,-0.00011077826457279,0.774977497749775
-0.000265516831863706,-0.000110762860029358,0.775077507750775
-0.000265598742942466,-0.000110744636613359,0.775177517751775
-0.000265679214808157,-0.000110723043453413,0.775277527752775
-0.000265759587417814,-0.0001106986314209,0.775377537753775
-0.000265841701971527,-0.000110676050663057,0.775477547754776
-0.000265921985250658,-0.000110649211819492,0.775577557755776
-0.000266002670516898,-0.000110620725324935,0.775677567756776
-0.000266082621288168,-0.000110591037831844,0.775777577757776
-0.000266165053461435,-0.000110563891294321,0.775877587758776
-0.000266252582434313,-0.000110536486690985,0.775977597759776
-0.000266342955093832,-0.000110508144117726,0.776077607760776
-0.00026643497044146,-0.000110483062106696,0.776177617761776
-0.000266529075129483,-0.00011046352354765,0.776277627762776
-0.00026662602846703,-0.000110447200885657,0.776377637763776
-0.000266721021497002,-0.000110434094120372,0.776477647764776
-0.000266817175823041,-0.000110422451382401,0.776577657765777
-0.000266913791689931,-0.000110410466210889,0.776677667766777
-0.000267008774794308,-0.000110396079042312,0.776777677767777
-0.000267102224392207,-0.000110379657124198,0.776877687768777
-0.000267197108240548,-0.000110364738935605,0.776977697769777
-0.000267288870485162,-0.000110350977080196,0.777077707770777
-0.000267384002473634,-0.000110337403811434,0.777177717771777
-0.000267477253559376,-0.000110322153115067,0.777277727772777
-0.000267573576620873,-0.000110310927252599,0.777377737773777
-0.000267673835185741,-0.000110301220008044,0.777477747774778
-0.000267771527981056,-0.000110294803102504,0.777577757775778
-0.000267870590510274,-0.000110288932105544,0.777677767776778
-0.000267968610850651,-0.000110282425869649,0.777777777777778
-0.000268066139873392,-0.000110277001524976,0.777877787778778
-0.00026816484011788,-0.000110272391080118,0.777977797779778
-0.000268263609841705,-0.000110265964248983,0.778077807780778
-0.00026836132248821,-0.000110256792987241,0.778177817781778
-0.000268458662924389,-0.000110246003851637,0.778277827782778
-0.000268551412766986,-0.000110236614226464,0.778377837783778
-0.000268642311483723,-0.000110228068278234,0.778477847784778
-0.000268731632028805,-0.000110218936718872,0.778577857785779
-0.000268823121319214,-0.000110212584329871,0.778677867786779
-0.000268915489025891,-0.000110205725734841,0.778777877787779
-0.000269009330685391,-0.000110195393177119,0.778877887788779
-0.000269106527200272,-0.000110184306273151,0.778977897789779
-0.000269205619506275,-0.000110175368263234,0.779077907790779
-0.00026930617087671,-0.000110166554323426,0.779177917791779
-0.000269409997697679,-0.000110158459990281,0.779277927792779
-0.000269513010618748,-0.000110151278813072,0.779377937793779
-0.00026961582006495,-0.000110143983491178,0.77947794779478
-0.000269719855323671,-0.000110136057893318,0.77957795779578
-0.000269821448882861,-0.000110131075238135,0.77967796779678
-0.000269924288105847,-0.000110127432540157,0.77977797779778
-0.000270024750145755,-0.000110122291075283,0.77987798779878
-0.000270120125311561,-0.00011011628111965,0.77997799779978
-0.000270210627003986,-0.000110108300931019,0.78007800780078
-0.000270300017028318,-0.0001100963306479,0.78017801780178
-0.000270388662632086,-0.000110078747433632,0.78027802780278
-0.000270477268533388,-0.000110062796981792,0.78037803780378
-0.000270569507207159,-0.00011004741228955,0.78047804780478
-0.000270660673915303,-0.000110032037523075,0.780578057805781
-0.000270756436179913,-0.000110017392288687,0.780678067806781
-0.000270856233204102,-0.000110005913323204,0.780778077807781
-0.000270958804435681,-0.000109993481499405,0.780878087808781
-0.000271060685837467,-0.000109980315180551,0.780978097809781
-0.000271162537462469,-0.000109964091774506,0.781078107810781
-0.000271261763764176,-0.000109947674819017,0.781178117811781
-0.000271358925539475,-0.000109929257853745,0.781278127812781
-0.000271453878866981,-0.000109909431452103,0.781378137813781
-0.000271547968666698,-0.000109889887930087,0.781478147814782
-0.000271640356224564,-0.000109872994545526,0.781578157815782
-0.000271732609786814,-0.000109858800926394,0.781678167816782
-0.000271824873274572,-0.000109848130897929,0.781778177817782
-0.000271915642958404,-0.000109836274759323,0.781878187818782
-0.000272004209157326,-0.000109821113393311,0.781978197819782
-0.000272091351031486,-0.000109805197681225,0.782078207820782
-0.000272180249738183,-0.000109791540044734,0.782178217821782
-0.000272270890389108,-0.000109780115670023,0.782278227822782
-0.000272361913175954,-0.000109767683846225,0.782378237823782
-0.000272454568725314,-0.000109753122979565,0.782478247824782
-0.000272546296230258,-0.000109737668808159,0.782578257825783
-0.000272639646572122,-0.000109723693552287,0.782678267826783
-0.000272731924948358,-0.000109715088050316,0.782778277827783
-0.000272823568085661,-0.000109709276606925,0.782878287828783
-0.000272916580956867,-0.00010970520214488,0.782978297829783
-0.000273011003264443,-0.000109704338616919,0.783078307830783
-0.000273107366028233,-0.000109704929190676,0.783178317831783
-0.000273200289568999,-0.000109709529709767,0.783278327832783
-0.000273296141164049,-0.000109715192269062,0.783378337833783
-0.00027339405232271,-0.000109722522330539,0.783478347834783
-0.000273492196733195,-0.000109732978958369,0.783578357835784
-0.000273588524757403,-0.000109740572048455,0.783678367836784
-0.000273683775853187,-0.000109750403362946,0.783778377837784
-0.000273782287511114,-0.000109763837673207,0.783878387838784
-0.000273881563440881,-0.0001097783340235,0.783978397839784
-0.000273979008095979,-0.000109794458173423,0.784078407840784
-0.000274077678563683,-0.000109809857754058,0.784178417841784
-0.000274179416044171,-0.000109829212689426,0.784278427842784
-0.000274283873141278,-0.000109847510547387,0.784378437843784
-0.000274391039929237,-0.000109864761253881,0.784478447844784
-0.000274498980914717,-0.000109884920163469,0.784578457845785
-0.000274608242005955,-0.00010990726270669,0.784678467846785
-0.00027472087780385,-0.000109931406747796,0.784778477847785
-0.000274831736918019,-0.000109956027218146,0.784878487848785
-0.000274945613416912,-0.000109978617901584,0.784978497849785
-0.000275063807555269,-0.00011000075200714,0.785078507850785
-0.000275184289546178,-0.000110021824072492,0.785178517851785
-0.000275307034575738,-0.000110041848986377,0.785278527852785
-0.000275426176609613,-0.000110065000466787,0.785378537853785
-0.000275547601533329,-0.000110087318196021,0.785478547854785
-0.000275666430910535,-0.000110105303397399,0.785578557855786
-0.000275789027055912,-0.000110126564049398,0.785678567856786
-0.000275915717514611,-0.000110152191969008,0.785778577857786
-0.000276044417908859,-0.000110175467519355,0.785878587858786
-0.000276173594732265,-0.000110197487480398,0.785978597859786
-0.000276300756657238,-0.000110218202223989,0.786078607860786
-0.000276426821802596,-0.000110236271793095,0.786178617861786
-0.00027655247503525,-0.000110254127961567,0.786278627862786
-0.00027667989502612,-0.000110272708699499,0.786378637863786
-0.000276805850989763,-0.000110293780765023,0.786478647864786
-0.000276930397517121,-0.000110313046369865,0.786578657865787
-0.000277055003598135,-0.000110334480719947,0.786678667866787
-0.000277181991825025,-0.000110358743868365,0.786778677867787
-0.000277306746790135,-0.000110381061597598,0.786878687868787
-0.000277433769756693,-0.000110402833418424,0.786978697869787
-0.000277557154987898,-0.000110427483665559,0.787078707870787
-0.000277677433503853,-0.000110456233188725,0.787178717871787
-0.000277798451477662,-0.000110484049704766,0.787278727872787
-0.000277922050109416,-0.000110513062256542,0.787378737873787
-0.0002780465470088,-0.000110544997899804,0.787478747874787
-0.000278169609657741,-0.000110574918644719,0.787578757875788
-0.000278289530851849,-0.000110601251282256,0.787678767876788
-0.000278408950802726,-0.000110631077733847,0.787778777877788
-0.000278526688363115,-0.000110659147352902,0.787878787878788
-0.000278643373809067,-0.000110681112723,0.787978797879788
-0.000278757022019019,-0.000110697877074827,0.788078807880788
-0.000278870789336196,-0.000110713068217624,0.788178817881788
-0.000278980710480356,-0.00011072657200705,0.788278827882788
-0.000279093296650276,-0.000110738949240076,0.788378837883788
-0.000279207326996148,-0.000110752939384341,0.788478847884789
-0.000279321933027214,-0.000110767768242407,0.788578857885789
-0.000279437710280027,-0.000110781614465373,0.788678867886789
-0.000279553269169494,-0.000110791490445214,0.788778877887789
-0.000279668833021759,-0.000110800110835577,0.788878887888789
-0.000279789007318796,-0.000110807887549341,0.788978897889789
-0.000279910566238215,-0.000110814438450585,0.789078907890789
-0.0002800280308444,-0.000110817480649382,0.789178917891789
-0.000280144006609369,-0.000110818001743803,0.789278927892789
-0.000280260285105328,-0.000110818582391793,0.789378937893789
-0.000280378925896058,-0.000110816359055781,0.789478947894789
-0.000280496127473548,-0.000110809957038633,0.78957895789579
-0.000280615363800747,-0.000110802130696894,0.78967896789679
-0.000280736610063496,-0.000110792889955989,0.78977897789779
-0.000280857097017203,-0.000110781753423874,0.78987898789879
-0.000280976070315793,-0.000110771932034978,0.78997899789979
-0.000281096011361091,-0.000110763306681645,0.79007900790079
-0.000281216552905655,-0.000110754815324188,0.79017901790179
-0.000281335615534685,-0.000110744979046899,0.79027902790279
-0.000281452474678807,-0.000110736755680676,0.79037903790379
-0.000281570251941575,-0.000110731316447611,0.790479047904791
-0.000281687349300232,-0.000110726810221672,0.790579057905791
-0.00028180420348147,-0.000110721961562192,0.790679067906791
-0.000281916670544079,-0.000110715053339187,0.790779077907791
-0.000282024403091722,-0.000110703529708355,0.790879087908791
-0.000282132244821081,-0.000110693038340942,0.790979097909791
-0.000282239644860864,-0.000110682244242368,0.791079107910791
-0.000282349367492868,-0.000110670457583099,0.791179117911791
-0.000282456886639962,-0.000110655866939482,0.791279127912791
-0.000282563115458083,-0.000110642174563409,0.791379137913791
-0.000282668674297602,-0.000110628988393365,0.791479147914791
-0.000282775136367462,-0.000110613544147554,0.791579157915792
-0.000282881032677637,-0.000110597896426875,0.791679167916792
-0.000282986437670263,-0.000110581519173937,0.791779177917792
-0.000283095023820186,-0.000110568730028206,0.791879187918792
-0.000283205391616719,-0.000110557419798008,0.791979197919792
-0.000283317526171469,-0.000110547573594953,0.792079207920792
-0.00028343076246863,-0.000110540556190232,0.792179217921792
-0.000283542772953271,-0.000110534144247661,0.792279227922792
-0.00028365751298004,-0.000110526968033078,0.792379237923792
-0.000283771017268694,-0.000110521072221958,0.792479247924793
-0.000283880710123912,-0.000110514337697036,0.792579257925793
-0.000283994611436793,-0.000110511191279493,0.792679267926793
-0.000284108334088793,-0.000110505900930351,0.792779277927793
-0.0002842234215119,-0.000110501325225247,0.792879287928793
-0.000284337307936388,-0.000110498223472708,0.792979297929793
-0.00028444789905915,-0.000110496655226648,0.793079307930793
-0.000284557259406423,-0.000110496516268147,0.793179317931793
-0.000284665607341811,-0.000110496168871981,0.793279327932793
-0.000284769548307294,-0.000110495618000775,0.793379337933793
-0.000284873320537406,-0.000110496337607267,0.793479347934793
-0.000284974928984989,-0.000110496486491362,0.793579357935794
-0.000285079182607056,-0.000110496417012198,0.793679367936794
-0.000285182225304996,-0.000110500168891892,0.793779377937794
-0.000285284409437857,-0.000110502536149375,0.793879387938794
-0.000285387779680859,-0.000110506178847525,0.793979397939794
-0.000285491571762247,-0.000110513275657005,0.794079407940794
-0.000285592108244203,-0.000110520069735668,0.794179417941794
-0.000285691979710439,-0.000110525925844235,0.794279427942794
-0.000285790411963521,-0.000110530973015786,0.794379437943794
-0.000285892516691451,-0.000110537767094449,0.794479447944795
-0.000285996556913056,-0.000110546238600717,0.794579457945795
-0.000286100214998654,-0.000110554928470416,0.794679467946795
-0.000286204220480504,-0.000110568169231233,0.794779477947795
-0.000286306359948189,-0.000110581573764709,0.794879487948795
-0.000286408529192658,-0.000110592496896189,0.794979497949795
-0.000286510777841973,-0.000110598988243691,0.795079507950795
-0.000286619130740072,-0.000110604928719988,0.795179517951795
-0.00028672957794145,-0.000110609603681212,0.795279527952795
-0.000286840848968324,-0.000110616948631081,0.795379537953795
-0.00028695175274767,-0.000110623683156003,0.795479547954795
-0.000287058601916248,-0.000110631484683754,0.795579557955796
-0.000287164875399546,-0.000110639201843948,0.795679567956796
-0.000287270439201862,-0.000110647420247202,0.795779577957796
-0.000287380409974082,-0.000110655842125495,0.795879587958796
-0.000287491879513113,-0.000110662943897945,0.795979597959796
-0.00028760639125094,-0.000110670407954952,0.796079607960796
-0.000287720267749834,-0.000110678085412767,0.796179617961796
-0.000287835543759416,-0.000110684249215121,0.796279627962796
-0.000287953782563036,-0.000110687837322327,0.796379637963796
-0.000288070755851585,-0.000110693877054744,0.796479647964797
-0.000288192756460493,-0.000110701351037519,0.796579657965797
-0.000288317496537211,-0.000110708641396444,0.796679667966797
-0.000288441333383673,-0.000110718001244661,0.796779677967797
-0.000288565200006834,-0.000110722949160262,0.796879687968797
-0.000288692322229427,-0.000110727599307499,0.796979697969797
-0.000288819469266093,-0.000110731068307394,0.797079707970797
-0.000288944521999394,-0.000110735832599145,0.797179717971797
-0.000289067539983158,-0.000110736616722175,0.797279727972797
-0.000289189237861078,-0.00011073966388377,0.797379737973797
-0.000289308608183894,-0.000110742398388781,0.797479747974797
-0.000289428286200669,-0.000110742130397375,0.797579757975798
-0.000289546257012797,-0.000110744175072507,0.797679767976798
-0.000289663900279862,-0.000110747063424411,0.797779777977798
-0.000289780719721518,-0.000110750323986641,0.797879787978798
-0.00028989445726191,-0.000110752517546041,0.797979797979798
-0.000290007336237224,-0.000110753187524558,0.798079807980798
-0.000290118562598835,-0.000110750681308574,0.798179817981798
-0.000290228568110724,-0.000110746457962433,0.798279827982798
-0.000290337094706992,-0.000110740314011097,0.798379837983798
-0.000290446013364775,-0.000110735182471818,0.798479847984798
-0.000290554147899528,-0.000110731907021196,0.798579857985799
-0.000290662411467187,-0.000110730849943962,0.798679867986799
-0.000290770962877528,-0.000110730433068459,0.798779877987799
-0.000290880869133295,-0.000110728696087113,0.798879887988799
-0.000290994016100016,-0.000110726591858239,0.798979897989799
-0.000291107713938029,-0.000110720835005793,0.799079907990799
-0.000291221426664434,-0.000110712179875675,0.799179917991799
-0.000291333372632536,-0.000110700343588259,0.799279927992799
-0.000291442772682361,-0.000110689251721494,0.799379937993799
-0.000291550673965376,-0.000110679117675842,0.799479947994799
-0.000291657081444377,-0.000110669926563083,0.7995799579958
-0.000291764749475567,-0.000110662497245485,0.7996799679968
-0.000291868675552572,-0.000110652482307144,0.7997799779978
-0.000291974140098853,-0.000110644874328838,0.7998799879988
-0.000292078279576407,-0.000110641881758015,0.7999799979998
-0.000292180156015482,-0.000110639539314519,0.8000800080008
-0.000292279685048178,-0.000110639261397518,0.8001800180018
-0.00029238073269896,-0.000110639961152991,0.8002800280028
-0.000292481889531458,-0.000110642665881046,0.8003800380038
-0.000292582535195044,-0.000110647514540525,0.8004800480048
-0.000292680123771526,-0.000110650472371594,0.800580058005801
-0.000292774675111922,-0.000110651559225613,0.800680068006801
-0.000292866824455253,-0.000110648923976723,0.800780078007801
-0.000292961757931569,-0.000110648715539058,0.800880088008801
-0.000293056011503774,-0.000110648199407435,0.800980098009801
-0.000293150637286218,-0.000110645861926736,0.801080108010801
-0.000293243590603768,-0.000110639241546328,0.801180118011801
-0.000293334886344818,-0.000110628382931387,0.801280128012801
-0.000293429184582286,-0.000110618214146153,0.801380138013801
-0.000293519348803968,-0.000110606889027563,0.801480148014801
-0.000293608361655264,-0.000110595454727257,0.801580158015802
-0.000293698868310486,-0.000110583385188189,0.801680168016802
-0.000293787206220382,-0.000110566739943845,0.801780178017802
-0.000293874516829827,-0.000110553087270152,0.801880188018802
-0.000293961519745487,-0.000110539057423508,0.801980198019802
-0.000294046105775602,-0.00011052595562102,0.802080208020802
-0.00029413086054109,-0.000110512223542568,0.802180218021802
-0.000294214449047626,-0.000110500551027812,0.802280228022802
-0.000294297660381126,-0.000110490555940661,0.802380238023802
-0.000294379760046448,-0.000110484213477254,0.802480248024802
-0.000294463621507189,-0.000110475067029672,0.802580258025803
-0.000294548108281269,-0.000110464962760805,0.802680268026803
-0.000294631830783509,-0.000110455875866792,0.802780278027803
-0.000294714669906684,-0.000110445756709705,0.802880288028803
-0.000294795399838187,-0.000110440223183316,0.802980298029803
-0.000294878586357614,-0.000110439419209096,0.803080308030803
-0.000294961088010046,-0.000110435662366433,0.803180318031803
-0.000295040870046031,-0.000110429682187756,0.803280328032803
-0.000295122840678446,-0.000110425890605511,0.803380338033803
-0.000295204682278042,-0.000110421940213575,0.803480348034804
-0.000295282310457092,-0.000110418123817342,0.803580358035804
-0.000295357799667601,-0.000110415374423939,0.803680368036804
-0.00029543117472364,-0.00011041368210777,0.803780378037804
-0.000295502346294771,-0.000110412103936286,0.803880388038804
-0.000295572460788667,-0.000110410729239499,0.803980398039804
-0.000295639106282582,-0.000110409562980548,0.804080408040804
-0.000295702168632089,-0.000110408560494258,0.804180418041804
-0.000295766134211937,-0.000110410570429808,0.804280428042804
-0.000295831762331083,-0.000110412684584277,0.804380438043804
-0.000295897732883685,-0.00011041591536955,0.804480448044804
-0.00029596203593419,-0.00011042070447546,0.804580458045805
-0.000296023386116338,-0.000110424272731476,0.804680468046805
-0.00029608457748871,-0.000110427240488139,0.804780478047805
-0.000296146557946995,-0.000110427265302127,0.804880488048805
-0.000296209664961679,-0.000110425706981833,0.804980498049805
-0.000296272424580197,-0.000110419022084886,0.805080508050805
-0.000296332836792422,-0.000110415706931884,0.805180518051805
-0.000296396832149055,-0.000110412853319562,0.805280528052805
-0.000296461502447002,-0.000110410014595805,0.805380538053805
-0.000296524599536091,-0.000110403136149585,0.805480548054806
-0.000296586004309097,-0.000110396222963611,0.805580558055806
-0.000296643567871884,-0.000110387096367219,0.805680568056806
-0.000296700481307343,-0.000110374704245799,0.805780578057806
-0.000296759002691243,-0.000110359473400623,0.805880588058806
-0.000296817469484284,-0.000110343944787083,0.805980598059806
-0.000296877762589198,-0.000110328108479756,0.806080608060806
-0.000296938929147582,-0.00011031142353286,0.806180618061806
-0.000296999599425619,-0.000110292252221342,0.806280628062806
-0.000297063058799438,-0.000110273845181665,0.806380638063806
-0.000297127510734039,-0.000110256386037334,0.806480648064806
-0.000297193967641393,-0.000110242167604215,0.806580658065807
-0.000297263149128163,-0.00011022906083893,0.806680668066807
-0.000297335442292981,-0.000110215973925006,0.806780678067807
-0.000297406464979929,-0.000110203810092614,0.806880688068807
-0.000297476961609746,-0.000110191934102819,0.806980698069807
-0.000297547488016346,-0.000110180668537799,0.807080708070807
-0.000297618456112523,-0.000110172067998625,0.807180718071807
-0.000297688426685121,-0.000110162653559636,0.807280728072807
-0.000297758446885693,-0.000110153462446705,0.807380738073807
-0.000297825097342406,-0.000110147591449745,0.807480748074808
-0.000297891981050943,-0.000110140673300974,0.807580758075808
-0.000297962338722258,-0.000110137556660214,0.807680768076808
-0.000298034289453622,-0.000110133492123765,0.807780778077808
-0.000298108513149144,-0.000110133874259685,0.807880788078808
-0.000298178563126587,-0.000110137943758932,0.807980798079808
-0.000298247560989593,-0.000110142623682954,0.808080808080808
-0.000298317447194462,-0.000110144569102138,0.808180818081808
-0.000298388206852888,-0.000110143809793095,0.808280828082808
-0.000298463765542646,-0.000110143700611379,0.808380838083808
-0.000298541259725993,-0.000110145541811643,0.808480848084808
-0.000298619036789139,-0.000110144469846016,0.808580858085809
-0.000298700932979507,-0.000110145765137873,0.808680868086809
-0.00029878467037014,-0.000110151229184925,0.808780878087809
-0.000298867812224389,-0.000110160345855723,0.808880888088809
-0.000298950606682301,-0.000110165025779917,0.808980898089809
-0.000299030944552289,-0.000110166484844261,0.809080908090809
-0.000299112959849968,-0.000110167080380644,0.809180918091809
-0.000299195183585398,-0.000110170797520928,0.809280928092809
-0.000299278548765791,-0.000110174479921285,0.809380938093809
-0.000299363139758704,-0.000110177427826931,0.80948094809481
-0.000299448936713033,-0.000110179646200318,0.80958095809581
-0.00029953936396341,-0.000110182331077183,0.80968096809681
-0.000299633175846039,-0.000110184336049936,0.80978097809781
-0.000299729176325185,-0.000110186976261623,0.80988098809881
-0.000299825271097654,-0.000110189274039942,0.80998099809981
-0.000299923157442328,-0.000110192122689294,0.81008100810081
-0.000300022810545132,-0.000110195507321632,0.81018101810181
-0.000300122409057164,-0.000110201815045457,0.81028102810281
-0.000300218890928351,-0.000110208668677689,0.81038103810381
-0.000300314911258687,-0.000110218112893463,0.81048104810481
-0.00030040930875219,-0.000110222996292525,0.810581058105811
-0.000300501582165629,-0.000110225373475603,0.810681068106811
-0.000300591101222867,-0.000110230663824572,0.810781078107811
-0.000300680640131295,-0.000110234748212212,0.810881088108811
-0.000300770129411749,-0.000110238276765848,0.810981098109811
-0.000300858025632069,-0.000110240291664196,0.811081108110811
-0.000300949857355932,-0.000110246768123305,0.811181118111811
-0.000301044522840842,-0.000110255904645465,0.811281128112811
-0.000301136404192766,-0.000110268922080051,0.811381138113811
-0.000301230424513146,-0.000110285309258756,0.811481148114812
-0.000301326251294209,-0.00011030400414103,0.811581158115812
-0.000301422728202512,-0.000110321130777415,0.811681168116812
-0.000301521071125154,-0.000110340436084636,0.811781178117812
-0.000301620257724481,-0.000110361979616607,0.811881188118812
-0.000301721106863021,-0.00011038639164912,0.811981198119812
-0.000301822402654019,-0.00011041565234094,0.812081208120812
-0.000301924021027197,-0.0001104467492704,0.812181218121812
-0.000302021252281746,-0.000110477364807819,0.812281228122812
-0.000302115029424793,-0.000110506526243691,0.812381238123812
-0.000302211754473313,-0.00011053913186547,0.812481248124812
-0.000302313075078299,-0.000110571782152598,0.812581258125813
-0.000302417879571658,-0.000110605008124919,0.812681268126813
-0.000302524599707244,-0.000110639941301629,0.812781278127813
-0.000302634451372239,-0.000110673519633086,0.812881288128813
-0.000302744814205974,-0.000110707619058792,0.812981298129813
-0.0003028572763057,-0.000110742160174159,0.813081308130813
-0.000302971356279633,-0.000110777272011922,0.813181318131813
-0.000303085629802839,-0.000110810249844027,0.813281328132813
-0.000303198548480619,-0.00011084063709259,0.813381338133813
-0.000303311521749171,-0.000110865470963403,0.813481348134813
-0.000303423864741672,-0.000110886845759916,0.813581358135814
-0.000303534902516721,-0.000110909113861175,0.813681368136814
-0.000303643141270393,-0.000110930156149742,0.813781378137814
-0.000303751022702217,-0.000110949387015002,0.813881388138814
-0.000303855206845034,-0.000110968612917464,0.813981398139814
-0.000303962537405567,-0.000110989526173125,0.814081408140814
-0.000304072463512524,-0.000111010454317351,0.814181418141814
-0.00030417947645359,-0.000111029670294046,0.814281428142814
-0.000304287893868228,-0.00011104854880017,0.814381438143814
-0.000304391571805102,-0.000111070901269158,0.814481448144814
-0.000304490356417233,-0.000111093338105703,0.814581458145815
-0.000304586317194,-0.000111121536757664,0.814681468146815
-0.000304682367301206,-0.000111145139853159,0.814781478147815
-0.00030477854147852,-0.000111170206975796,0.814881488148815
-0.000304873211926228,-0.000111196529687738,0.814981498149815
-0.000304967614382528,-0.00011121903600362,0.815081508150815
-0.000305064061514047,-0.000111241934380844,0.815181518151815
-0.000305160434203518,-0.000111265626806865,0.815281528152815
-0.000305259581100379,-0.000111291378796412,0.815381538153815
-0.000305358221791212,-0.000111315373953422,0.815481548154815
-0.0003054563612389,-0.00011133762220332,0.815581558155816
-0.000305553532939794,-0.000111357850592244,0.815681568156816
-0.000305650372132828,-0.000111378446228524,0.815781578157816
-0.000305750610846506,-0.000111397245329717,0.815881588158816
-0.000305849072876459,-0.000111415880658593,0.815981598159816
-0.000305945778073789,-0.000111434367103202,0.816081608160816
-0.000306041411305407,-0.000111457126521926,0.816181618161816
-0.000306136166120843,-0.000111480213485797,0.816281628162816
-0.00030622708468877,-0.000111505285571232,0.816381638163816
-0.000306316350642994,-0.000111529290653837,0.816481648164816
-0.000306403189786079,-0.000111555623291546,0.816581658165817
-0.000306488063658878,-0.000111582874047817,0.816681668166817
-0.000306572461102432,-0.000111612506950135,0.816781678167817
-0.00030665918610109,-0.000111646129946769,0.816881688168817
-0.000306741950782217,-0.000111676403050647,0.816981698169817
-0.000306823390394616,-0.000111702482585341,0.817081708170817
-0.000306902730741026,-0.000111725356148578,0.817181718171817
-0.000306982979280487,-0.00011174343564328,0.817281728172817
-0.00030706325759682,-0.000111757346382785,0.817381738173817
-0.000307143272884544,-0.000111768170258143,0.817481748174817
-0.000307223580977747,-0.000111774557386727,0.817581758175818
-0.000307306772459971,-0.000111781336576998,0.817681768176818
-0.000307388896939366,-0.00011178517282442,0.817781778177818
-0.000307470743501673,-0.000111788413535288,0.817881788178818
-0.000307552967237189,-0.00011178989741362,0.817981798179818
-0.000307637171131385,-0.000111794751035897,0.818081808180818
-0.000307723335333156,-0.000111802939662366,0.818181818181818
-0.000307810070257409,-0.000111813058819625,0.818281828182818
-0.000307895455298947,-0.000111824408752202,0.818381838183818
-0.000307979093433544,-0.000111836572584594,0.818481848184819
-0.000308061203024547,-0.000111851753801796,0.818581858185819
-0.000308142652562627,-0.000111864081406849,0.818681868186819
-0.000308223451973295,-0.000111873590139161,0.818781878187819
-0.000308305794816122,-0.000111885312282063,0.818881888188819
-0.000308385447819115,-0.000111896865689508,0.818981898189819
-0.000308466922171183,-0.000111911853357437,0.819081908190819
-0.000308550451124064,-0.000111925113969444,0.819181918191819
-0.000308630590481896,-0.000111935104093797,0.819281928192819
-0.000308711523888353,-0.000111943198426942,0.819381938193819
-0.000308793246380638,-0.00011194941682024,0.819481948194819
-0.000308874373336454,-0.000111954454066368,0.81958195819582
-0.000308954487880212,-0.000111961764276482,0.81968196819682
-0.00030903327735533,-0.000111963084382326,0.81978197819782
-0.000309110756650284,-0.000111958473937468,0.81988198819882
-0.000309186295488853,-0.000111956369708594,0.81998199819982
-0.000309260092383279,-0.000111949714588604,0.82008200820082
-0.000309331656015924,-0.000111944667416882,0.82018201820182
-0.000309400202263759,-0.000111940687248161,0.82028202820282
-0.000309465924676144,-0.000111934741809067,0.82038203820382
-0.000309530197949778,-0.000111928776518783,0.820482048204821
-0.000309593275187678,-0.00011191848366344,0.820582058205821
-0.000309661161382591,-0.00011190738187108,0.820682068206821
-0.000309729916068264,-0.000111894662204513,0.820782078207821
-0.000309800516916913,-0.000111879193144714,0.820882088208821
-0.00030987240809462,-0.000111862979664265,0.820982098209821
-0.000309941569730114,-0.000111842294697631,0.821082108210821
-0.000310008706541666,-0.000111819540241533,0.821182118211821
-0.000310075024490519,-0.000111794880068803,0.821282128212821
-0.000310139679900074,-0.000111773609491208,0.821382138213821
-0.000310206573534206,-0.000111750289275512,0.821482148214821
-0.000310274782311384,-0.000111727822662183,0.821582158215822
-0.000310342941460502,-0.000111702760502343,0.821682168216822
-0.000310411537336398,-0.000111679211997619,0.821782178217822
-0.000310479031469796,-0.000111653901697735,0.821882188218822
-0.000310545791108225,-0.000111625951185991,0.821982198219822
-0.000310615225698009,-0.000111592635883143,0.822082208220822
-0.000310689092071685,-0.000111555583588995,0.822182218221822
-0.00031076331080441,-0.000111512943177685,0.822282228222822
-0.000310842194572852,-0.000111470243212805,0.822382238223822
-0.000310920696205372,-0.000111427314958727,0.822482248224823
-0.000310998522896493,-0.000111385041794945,0.822582258225823
-0.000311075962488982,-0.000111341463413712,0.822682268226823
-0.000311150965344738,-0.000111301631949375,0.822782278227823
-0.00031122248431212,-0.000111258386075915,0.822882288228823
-0.000311294375489828,-0.000111217050882057,0.822982298229823
-0.000311365596689019,-0.000111173234286029,0.823082308230823
-0.000311438053626324,-0.00011112836061294,0.823182318231823
-0.000311512773602281,-0.000111083630861148,0.823282328232823
-0.000311587612685462,-0.000111037486710361,0.823382338233823
-0.000311661479059138,-0.000110993764407658,0.823482348234823
-0.000311736824348348,-0.000110951476355483,0.823582358235824
-0.000311809157215631,-0.000110908890534946,0.823682368236824
-0.000311881167500564,-0.000110868632269511,0.823782378237824
-0.000311953381260537,-0.000110823401274489,0.823882388238824
-0.000312026443659906,-0.000110780239768758,0.823982398239824
-0.000312096528377017,-0.000110736715978297,0.824082408240824
-0.00031216614659048,-0.000110694135120556,0.824182418241824
-0.000312236429819747,-0.000110652933922401,0.824282428242824
-0.000312305879297838,-0.000110613524296364,0.824382438243824
-0.000312373075663045,-0.000110575747432926,0.824482448244825
-0.000312442242261336,-0.000110541409792599,0.824582458245825
-0.000312513503162993,-0.00011050558331097,0.824682468246825
-0.000312583989867128,-0.000110471543438833,0.824782478247825
-0.000312652029909021,-0.000110434977499523,0.824882488248825
-0.000312717241152579,-0.000110398610072284,0.824982498249825
-0.000312783157114322,-0.000110362123537905,0.825082508250825
-0.000312847847263545,-0.000110324346674295,0.825182518251825
-0.000312911316562959,-0.000110285294370191,0.825282528252825
-0.00031297299429017,-0.000110249969131966,0.825382538253825
-0.00031303430973265,-0.000110217393286971,0.825482548254825
-0.00031309915869165,-0.000110188043264452,0.825582558255826
-0.000313167446873673,-0.000110158489767066,0.825682568256826
-0.0003132400030671,-0.000110129387884936,0.825782578257826
-0.000313311953798377,-0.000110102434896684,0.825882588258826
-0.000313383304030474,-0.000110077610951467,0.825982598259826
-0.000313457954527094,-0.000110051332904702,0.826082608260826
-0.000313530009477376,-0.000110026007716253,0.826182618261826
-0.0003136018956922,-0.000110001729679443,0.826282628262826
-0.000313673121854189,-0.000109978637752774,0.826382638263826
-0.000313745077548349,-0.000109955684784605,0.826482648264827
-0.000313813033222513,-0.000109935213218434,0.826582658265827
-0.000313879326357379,-0.000109911520792412,0.826682668266827
-0.000313944656708248,-0.000109888011990241,0.826782678267827
-0.000314009044126396,-0.000109864676886152,0.826882688268827
-0.000314074488621779,-0.000109842592408743,0.826982698269827
-0.000314137352459129,-0.000109816413618099,0.827082708270827
-0.000314196300644212,-0.000109792746006065,0.827182718271827
-0.000314257626012373,-0.000109766740913504,0.827282728272827
-0.000314319427809606,-0.000109736646470506,0.827382738273827
-0.00031437769112778,-0.000109703708340782,0.827482748274827
-0.000314436813010945,-0.000109669281369928,0.827582758275828
-0.000314492495671001,-0.000109634427597977,0.827682768276828
-0.000314546709341118,-0.000109597166866163,0.827782778277828
-0.000314600213330252,-0.000109558670396062,0.827882788278828
-0.000314655226011791,-0.000109520089558404,0.827982798279828
-0.000314711906195426,-0.000109486139016622,0.828082808280828
-0.000314773296079954,-0.00010945536963231,0.828182818281828
-0.000314831747984689,-0.000109425955093424,0.828282828282828
-0.00031489244803951,-0.000109397533115406,0.828382838283828
-0.000314952423524957,-0.000109371934972753,0.828482848284828
-0.000315012805960311,-0.00010935011352378,0.828582858285829
-0.000315075089149585,-0.000109331904996173,0.828682868286829
-0.000315135784241609,-0.000109307691475903,0.828782878287829
-0.000315196300672752,-0.000109278951878331,0.828882888288829
-0.00031525885681623,-0.000109253204851582,0.828982898289829
-0.000315319269028455,-0.000109229969003615,0.829082908290829
-0.000315380117967372,-0.000109206633899526,0.829182918291829
-0.000315443929700327,-0.000109187035786739,0.829282928292829
-0.000315510148393059,-0.00010916875281717,0.829382938293829
-0.000315575071794021,-0.000109148658423949,0.829482948294829
-0.000315639270625693,-0.000109129968504472,0.82958295829583
-0.00031570460593936,-0.000109112866682074,0.82968296829683
-0.000315773663356021,-0.000109099407557826,0.82978297829783
-0.000315843400676794,-0.000109084122121705,0.82988298829883
-0.00031591426951685,-0.000109072196503935,0.82998299829983
-0.000315984036614494,-0.000109062484296583,0.83008300830083
-0.000316056801245672,-0.000109055804362605,0.83018301830183
-0.000316128608055651,-0.000109049829146554,0.83028302830283
-0.000316198424781356,-0.000109040975504366,0.83038303830383
-0.000316265194345379,-0.000109030628058252,0.83048304830483
-0.000316335120252714,-0.000109021084586185,0.830583058305831
-0.00031640762681808,-0.000109009382294645,0.830683068306831
-0.000316481910067258,-0.000109000751978514,0.830783078307831
-0.000316559141221996,-0.000108995144010163,0.830883088308831
-0.000316638471642724,-0.000108988002535334,0.830983098309831
-0.000316720888927599,-0.000108982866033258,0.831083108310831
-0.000316807152385405,-0.000108978364770116,0.831183118311831
-0.000316897227276733,-0.000108974488820142,0.831283128312831
-0.000316990175631486,-0.000108972384591268,0.831383138313831
-0.000317080200894667,-0.00010896874189329,0.831483148314831
-0.000317169645509858,-0.000108966205900349,0.831583158315832
-0.000317259412707313,-0.000108964255518541,0.831683168316832
-0.000317350276684468,-0.000108960022246806,0.831783178317832
-0.000317441756049196,-0.00010895460286493,0.831883188318832
-0.000317533761471229,-0.000108951034608742,0.831983198319832
-0.00031762256092189,-0.000108946429126854,0.832083208320832
-0.000317711836801709,-0.00010894595269761,0.832183218321832
-0.000317802795072102,-0.000108944999839294,0.832283228322832
-0.000317891336456951,-0.000108940225621948,0.832383238323832
-0.0003179804138247,-0.000108932533275741,0.832483248324832
-0.000318069848514209,-0.000108923391790957,0.832583258325833
-0.00031816110455288,-0.000108918136181569,0.832683268326833
-0.000318254951175091,-0.000108911823494947,0.832783278327833
-0.000318349715916121,-0.000108906250266179,0.832883288328833
-0.000318446024089139,-0.000108902801117474,0.832983298329833
-0.000318543364525319,-0.000108899664625353,0.833083308330833
-0.000318640958064598,-0.000108895148473819,0.833183318331833
-0.000318738740190353,-0.000108892845732702,0.833283328332833
-0.000318837767979904,-0.000108891525626859,0.833383338333833
-0.000318936334228689,-0.000108887897817273,0.833483348334834
-0.000319033237938176,-0.000108883143451117,0.833583358335834
-0.000319131565972425,-0.000108879565269506,0.833683368336834
-0.000319231556545972,-0.000108878210424081,0.833783378337834
-0.000319334971454151,-0.000108878140944744,0.833883388338834
-0.000319440763545494,-0.000108876925057819,0.833983398339834
-0.000319544540738404,-0.000108873798491293,0.834083408340834
-0.000319647191374828,-0.000108867068929169,0.834183418341834
-0.000319746363085677,-0.000108856964660301,0.834283428342834
-0.000319844765561974,-0.000108845058893721,0.834383438343834
-0.000319942453394492,-0.000108830676687942,0.834483448344834
-0.000320039406732039,-0.000108819550081594,0.834583458345835
-0.000320138206232563,-0.000108811778330628,0.834683468346835
-0.000320234206711794,-0.00010880678574985,0.834783478347835
-0.000320328415618736,-0.000108804537599678,0.834883488348835
-0.000320420783325413,-0.000108803892435148,0.834983498349835
-0.00032051328999059,-0.000108802646771438,0.835083508350835
-0.000320607409567092,-0.000108801693913123,0.835183518351835
-0.000320698457167925,-0.000108803316749955,0.835283528352835
-0.000320793852185007,-0.000108807217513745,0.835383538353835
-0.000320894244745664,-0.000108812989254755,0.835483548354836
-0.000320999585221837,-0.000108820622047221,0.835583558355836
-0.000321108216037024,-0.000108829609685112,0.835683568356836
-0.000321219462249824,-0.000108841455898123,0.835783578357836
-0.000321334018652829,-0.00010885445348152,0.835883588358836
-0.000321451552738264,-0.000108869634698894,0.835983598359836
-0.000321572034729173,-0.000108886974735742,0.836083608360836
-0.000321692323170809,-0.000108905312296255,0.836183618361836
-0.000321810939147466,-0.000108925773936832,0.836283628362836
-0.000321930641978229,-0.000108942354664809,0.836383638363836
-0.00032205122818797,-0.000108961466422758,0.836483648364836
-0.000322173873961494,-0.00010898307943372,0.836583658365837
-0.000322296941573233,-0.000109004042317528,0.836683668366837
-0.000322421726315213,-0.000109024022566236,0.836783678367837
-0.000322546302619356,-0.000109046935831853,0.836883688368837
-0.000322672273471477,-0.000109072752337938,0.836983698369837
-0.000322799544578166,-0.000109097893902709,0.837083708370837
-0.000322930170540322,-0.000109120732726364,0.837183718371837
-0.000323062488818647,-0.000109146603823221,0.837283728372837
-0.000323195452261501,-0.000109171730499428,0.837383738373837
-0.000323327944237909,-0.000109199333614834,0.837483748374838
-0.000323461205448954,-0.000109228351129407,0.837583758375838
-0.000323596814066294,-0.000109261299184727,0.837683768376838
-0.000323735713022561,-0.00010929375592241,0.837783778377838
-0.00032387554498604,-0.000109324123319612,0.837883788378838
-0.000324012930287191,-0.000109358575104453,0.837983798379838
-0.000324147630711391,-0.000109392059142586,0.838083808380838
-0.000324281502347298,-0.000109425041937488,0.838183818381838
-0.000324414093579827,-0.000109458163690891,0.838283828382838
-0.000324545424260168,-0.000109491429365591,0.838383838383838
-0.000324676000594263,-0.000109524476677032,0.838483848384838
-0.000324811673728055,-0.000109558109599261,0.838583858385839
-0.000324948815851787,-0.000109589906284022,0.838683868386839
-0.000325088727220025,-0.00010961654165272,0.838783878387839
-0.000325224693159297,-0.000109640680731029,0.838883888388839
-0.000325360892350222,-0.000109665549341424,0.838983898389839
-0.00032549830246536,-0.000109693048238083,0.839083908390839
-0.000325639519051136,-0.000109722284115917,0.839183918391839
-0.000325780805116162,-0.000109753634148391,0.839283928392839
-0.000325923034113909,-0.00010978505366003,0.839383938393839
-0.000326064578244662,-0.000109818081120109,0.83948394839484
-0.000326206266296798,-0.000109852656975058,0.83958395839584
-0.000326348802988417,-0.000109886066571057,0.83968396839684
-0.000326490813622733,-0.00010991838435024,0.83978397839784
-0.000326635945860776,-0.000109950056964893,0.83988398839884
-0.000326783152550909,-0.000109982722140413,0.83998399839984
-0.00032693308878317,-0.00011001452875077,0.84008400840084
-0.000327083203676311,-0.000110045600866242,0.84018401840184
-0.000327232579111771,-0.000110076032779811,0.84028402840284
-0.000327380485557205,-0.000110105124736518,0.84038403840384
-0.000327528163713613,-0.000110133373016454,0.84048404840484
-0.000327676611104744,-0.000110162062985879,0.840584058405841
-0.000327823634171027,-0.000110186638791052,0.840684068406841
-0.000327972294962707,-0.000110209184809313,0.840784078407841
-0.000328119159219299,-0.000110232371029134,0.840884088408841
-0.00032826788949023,-0.000110255274369328,0.840984098409841
-0.000328413522971419,-0.000110276907231652,0.841084108410841
-0.000328554680003539,-0.000110296515269862,0.841184118411841
-0.000328694179459159,-0.000110310301939259,0.841284128412841
-0.000328830597013516,-0.000110322207705839,0.841384138413841
-0.000328969600188701,-0.000110334649455233,0.841484148414842
-0.000329109863916075,-0.000110346212788445,0.841584158415842
-0.000329253462647727,-0.000110360297226033,0.841684168416842
-0.00032939651547097,-0.000110374396552013,0.841784178417842
-0.00032953972214102,-0.000110390287450112,0.841884188418842
-0.000329680035496455,-0.000110401240358376,0.841984198419842
-0.000329818378618719,-0.000110405458741719,0.842084208420842
-0.000329956964918403,-0.000110407156020685,0.842184218421842
-0.000330091744747448,-0.000110409766455588,0.842284228422842
-0.000330228991090098,-0.000110414823552733,0.842384238423842
-0.000330366818080739,-0.000110420084124918,0.842484248424842
-0.000330507136398971,-0.000110427270264924,0.842584258425843
-0.000330647752485481,-0.000110436004799973,0.842684268426843
-0.000330789609272902,-0.000110443056944276,0.842784278427843
-0.00033093255291443,-0.000110452104135909,0.842884288428843
-0.000331074345185398,-0.000110461230732301,0.842984298429843
-0.000331214996011576,-0.000110470421845232,0.843084308430843
-0.000331353105882016,-0.000110478739504607,0.843184318431843
-0.000331492009801167,-0.000110482739524517,0.843284328432843
-0.000331631757396917,-0.00011048478419965,0.843384338433843
-0.000331767336237385,-0.000110490630382795,0.843484348434843
-0.000331903639647315,-0.000110496273090728,0.843584358435844
-0.000332038379773895,-0.00011050130041126,0.843684368436844
-0.00033216806280333,-0.000110506704904743,0.843784378437844
-0.000332295914558095,-0.000110510506412411,0.843884388438844
-0.000332425920169794,-0.000110519032509623,0.843984398439844
-0.000332559374930199,-0.000110528585907113,0.844084408440844
-0.000332693162198463,-0.00011054110209864,0.844184418441844
-0.000332823728606964,-0.000110555633188515,0.844284428442844
-0.000332955714377429,-0.000110574878942167,0.844384438443844
-0.000333089710083444,-0.000110595866639962,0.844484448444844
-0.000333226336075552,-0.00011062151937356,0.844584458445845
-0.00033336444098328,-0.000110649474848101,0.844684468446845
-0.000333500620323015,-0.000110675514680244,0.844784478447845
-0.00033363582199036,-0.000110705842375066,0.844884488448845
-0.000333770060873795,-0.000110740408304421,0.844984498449845
-0.0003339036545927,-0.000110779018919035,0.845084508450845
-0.000334036250788027,-0.000110815694040061,0.845184518451845
-0.000334172678268065,-0.00011085240390067,0.845284528452845
-0.000334310609477538,-0.000110893143558145,0.845384538453845
-0.000334445071687202,-0.000110936890674664,0.845484548454845
-0.000334581811823823,-0.000110982895867122,0.845584558455846
-0.000334717747986139,-0.000111032384947867,0.845684568456846
-0.000334852775955401,-0.000111081571297623,0.845784578457846
-0.000334988037176402,-0.000111129973524349,0.845884588458846
-0.000335124439842366,-0.000111180946483426,0.845984598459846
-0.000335259849947549,-0.000111232887189383,0.846084608460846
-0.000335395413899625,-0.000111287919722112,0.846184618461846
-0.000335531474132049,-0.000111343741340669,0.846284628462846
-0.000335667916500479,-0.000111401617559953,0.846384638463846
-0.000335801857615636,-0.000111458600474662,0.846484648464847
-0.000335936721812325,-0.000111516134260578,0.846584658465847
-0.000336075486772975,-0.000111570869025115,0.846684668466847
-0.000336213174805114,-0.000111624730336268,0.846784678467847
-0.000336346862817343,-0.000111675648704401,0.846884688468847
-0.000336477612849608,-0.000111723073258824,0.846984698469847
-0.000336607112255279,-0.000111766249652947,0.847084708470847
-0.00033673634863234,-0.000111812091072917,0.847184718471847
-0.000336866542830515,-0.000111857396509902,0.847284728472847
-0.000336996841247695,-0.000111899972404844,0.847384738473847
-0.000337129432480224,-0.000111941719511408,0.847484748474847
-0.000337258405828677,-0.000111986240825534,0.847584758475848
-0.0003373878307923,-0.000112030767102286,0.847684768476848
-0.000337514436883269,-0.000112077347979937,0.847784778477848
-0.000337640502028628,-0.000112123511982085,0.847884788478848
-0.000337767266929288,-0.000112174648713822,0.847984798479848
-0.000337890686900161,-0.000112228877272331,0.848084808480848
-0.000338015719782359,-0.000112285646786406,0.848184818481848
-0.000338137621135233,-0.000112344485789773,0.848284828482848
-0.00033826061926772,-0.000112405880637098,0.848384838483848
-0.000338386585157044,-0.000112467067046758,0.848484848484849
-0.000338513717305232,-0.000112530566122958,0.848584858485849
-0.000338643896615014,-0.000112596273646949,0.848684868486849
-0.000338770646627282,-0.000112659335996456,0.848784878487849
-0.000338897654705447,-0.000112718150185836,0.848884888488849
-0.000339028007713399,-0.000112777093408121,0.848984898489849
-0.000339159035662665,-0.00011283882572619,0.849084908490849
-0.00033929206858477,-0.000112901927778076,0.849184918491849
-0.000339422922835867,-0.000112961952891584,0.849284928492849
-0.000339552382539158,-0.00011301719386215,0.849384938493849
-0.000339680695834689,-0.000113070370306222,0.849484948494849
-0.00033981142105288,-0.000113123482233754,0.84958495849585
-0.000339943337344094,-0.000113175095394563,0.84968496849685
-0.000340076613443532,-0.000113228202359471,0.84978497849785
-0.00034020667364609,-0.000113280708825026,0.84988498849885
-0.000340337711520951,-0.000113337696702533,0.84998499849985
-0.000340466977674884,-0.000113392580351166,0.85008500850085
-0.000340594397665668,-0.000113443975148543,0.85018501850185
-0.000340719475213042,-0.00011349589600331,0.85028502850285
-0.000340844498169645,-0.000113547241172712,0.85038503850385
-0.000340972995088853,-0.000113596556555374,0.850485048504851
-0.000341104931231258,-0.000113643852076719,0.850585058505851
-0.000341240177563953,-0.000113687068173394,0.850685068506851
-0.000341378952450112,-0.000113728115524656,0.850785078507851
-0.000341518273244765,-0.000113772616987421,0.850885088508851
-0.000341657529522965,-0.000113819158162692,0.850985098509851
-0.000341796716321915,-0.000113867719199108,0.851085108510851
-0.000341934836118035,-0.000113914295113962,0.851185118511851
-0.000342072315712424,-0.000113955094325007,0.851285128512851
-0.00034220685236405,-0.000113989307895398,0.851385138513851
-0.00034234027734767,-0.000114023635610131,0.851485148514851
-0.000342476749492885,-0.00011405748689562,0.851585158515852
-0.000342611330809774,-0.000114089546608991,0.851685168516852
-0.000342744219810494,-0.000114117462381152,0.851785178517852
-0.000342877123699693,-0.000114144554327732,0.851885188518852
-0.000343008325347128,-0.000114168609038484,0.851985198519852
-0.000343135526974566,-0.000114192286575941,0.852085208520852
-0.000343263021407485,-0.00011421523954411,0.852185218521852
-0.000343389349581452,-0.000114240212373423,0.852285228522852
-0.000343517255927076,-0.000114266038805104,0.852385238523852
-0.000343646407936409,-0.000114290287065128,0.852485248524853
-0.000343777108340698,-0.000114315398852943,0.852585258525853
-0.000343909133813543,-0.000114341686825303,0.852685268526853
-0.000344035625759999,-0.000114364600091091,0.852785278527853
-0.000344163219449038,-0.000114385458755981,0.852885288528853
-0.000344295135740167,-0.000114406228090516,0.852985298529853
-0.000344432203421851,-0.000114428669889858,0.853085308530853
-0.00034457437782874,-0.000114452769265615,0.853185318531853
-0.000344719207335795,-0.000114474952999318,0.853285328532853
-0.000344865992187542,-0.000114497886116124,0.853385338533853
-0.000345010831620106,-0.000114519930891154,0.853485348534853
-0.000345157328629256,-0.000114542114624857,0.853585358535854
-0.000345307661885829,-0.000114562938549992,0.853685368536854
-0.00034546065520528,-0.00011458388158261,0.853785378537854
-0.000345616278810822,-0.000114604943722539,0.853885388538854
-0.000345772001672486,-0.000114629504639148,0.853985398539854
-0.000345927893269436,-0.000114656844725944,0.854085408540854
-0.000346081501976631,-0.000114684745609714,0.854185418541854
-0.000346234276932649,-0.000114708800320294,0.854285428542854
-0.000346384297532638,-0.000114733242129591,0.854385438543854
-0.000346532789588947,-0.000114758056149214,0.854485448544855
-0.000346681301496445,-0.000114786225024391,0.854585458545855
-0.000346830825815914,-0.000114814716481745,0.854685468546855
-0.000346979283132641,-0.000114845743931869,0.854785478547855
-0.000347126678409249,-0.000114878672135999,0.854885488548855
-0.000347274103462728,-0.000114906999820693,0.854985498549855
-0.000347420322554791,-0.000114931803914721,0.855085508550855
-0.000347565226503894,-0.000114955407010217,0.855185518551855
-0.000347709137892215,-0.00011498261310131,0.855285528552855
-0.000347856587759681,-0.000115011670318435,0.855385538553855
-0.000348005834162149,-0.00011503833050112,0.855485548554855
-0.00034815235102249,-0.000115065735104284,0.855585558555856
-0.000348297111050294,-0.000115095417634576,0.855685568556856
-0.000348439826402794,-0.000115128400429478,0.855785578557856
-0.000348579990874133,-0.000115159839792479,0.855885588558856
-0.000348718780648771,-0.000115190177412896,0.855985598559856
-0.000348854354526441,-0.00011521973587308,0.856085608560856
-0.000348986141784664,-0.00011524280298559,0.856185618561856
-0.000349113402965844,-0.000115262103330186,0.856285628562856
-0.000349241512786421,-0.00011528158233549,0.856385638563856
-0.000349369791342284,-0.000115299582425432,0.856485648564857
-0.000349498427220079,-0.000115317299635403,0.856585658565857
-0.000349625738029233,-0.000115337418842611,0.856685668566857
-0.000349756210144496,-0.000115356937550467,0.856785678567857
-0.000349887213279775,-0.00011537752822395,0.856885688568857
-0.000350019154384977,-0.00011539715611335,0.856985698569857
-0.000350149289029496,-0.000115415379529349,0.857085708570857
-0.000350279691665508,-0.000115432813859693,0.857185718571857
-0.000350409166257192,-0.000115454029846343,0.857285728572857
-0.000350537608585629,-0.000115476809116429,0.857385738573857
-0.000350664512444876,-0.000115498923370795,0.857485748574857
-0.000350789455996547,-0.000115521891227356,0.857585758575858
-0.00035091441443661,-0.000115542541454408,0.857685768576858
-0.000351039487021187,-0.000115564084986378,0.857785778577858
-0.000351165328840316,-0.000115583866722671,0.857885788578858
-0.000351288912583764,-0.000115606382964147,0.857985798579858
-0.000351416853668969,-0.000115628790023908,0.858085808580858
-0.000351544149589731,-0.000115648358359738,0.858185818581858
-0.000351671395882433,-0.000115668318757256,0.858285828582858
-0.000351798800984825,-0.000115688269229006,0.858385838583858
-0.000351924975311899,-0.000115709063377357,0.858485848584858
-0.000352051100010913,-0.000115730616834922,0.858585858585859
-0.000352175582021819,-0.000115749951918928,0.858685868586859
-0.000352302560323114,-0.000115769296928701,0.858785878587859
-0.000352428585766007,-0.000115785272194528,0.858885888588859
-0.000352555365555145,-0.000115800393858161,0.858985898589859
-0.000352678919521722,-0.000115817684267035,0.859085908590859
-0.000352801649662803,-0.000115832557790278,0.859185918591859
-0.000352923555978474,-0.000115845039242224,0.859285928592859
-0.00035304960623544,-0.000115857386698466,0.859385938593859
-0.000353177438139016,-0.000115867922731056,0.859485948594859
-0.000353305890393047,-0.000115877158509164,0.85958595859586
-0.000353436843900265,-0.000115888637474647,0.85968596859686
-0.000353569340839471,-0.000115901982454554,0.85978597859786
-0.000353699951913234,-0.000115915793937766,0.85988598859886
-0.000353831401700886,-0.000115929496239433,0.85998599859986
-0.000353965824208085,-0.000115941521113325,0.86008600860086
-0.000354099363336132,-0.000115952315211899,0.86018601860186
-0.000354232887575787,-0.000115964002615219,0.86028602860286
-0.0003543653696266,-0.000115976062228692,0.86038603860386
-0.000354498665577314,-0.000115985645403138,0.86048604860486
-0.000354630934227578,-0.000115995268279964,0.860586058605861
-0.000354761803367153,-0.000116002757150959,0.860686068606861
-0.000354893893356451,-0.000116011035107954,0.860786078607861
-0.000355027080125449,-0.00011602007733679,0.860886088608861
-0.00035516118501318,-0.000116030449596892,0.860986098609861
-0.000355296208019646,-0.000116042137000212,0.861086108610861
-0.000355432134256366,-0.000116055129620811,0.861186118611861
-0.000355570889291421,-0.000116067819510594,0.861286128612861
-0.00035571051777986,-0.000116079561504686,0.861386138613861
-0.000355848051965107,-0.000116093467281222,0.861486148614862
-0.000355986156872835,-0.000116111978539818,0.861586158615862
-0.000356125586849118,-0.000116126767695505,0.861686168616862
-0.000356262421278977,-0.000116136455088869,0.861786178617862
-0.000356395766857752,-0.00011614226653226,0.861886188618862
-0.000356525648399343,-0.000116144236765431,0.861986198619862
-0.000356652378560421,-0.000116147685914136,0.862086208620862
-0.000356778463556969,-0.000116146216924196,0.862186218621862
-0.000356902672613671,-0.000116141993578056,0.862286228622862
-0.000357027487132436,-0.000116138137479444,0.862386238623862
-0.000357152381056047,-0.00011613403820324,0.862486248624862
-0.000357275121122809,-0.000116129070436621,0.862586258625863
-0.000357394446780448,-0.000116125030714158,0.862686268626863
-0.000357511032970279,-0.000116120812330816,0.862786278627863
-0.000357624934283245,-0.000116112494671441,0.862886288628863
-0.000357739475797858,-0.000116102787427059,0.862986298629863
-0.000357856285313918,-0.000116094097557359,0.863086308630863
-0.000357975481938566,-0.000116090142202625,0.863186318631863
-0.000358093656225733,-0.000116092256357094,0.863286328632863
-0.000358211651851848,-0.000116099432571505,0.863386338633863
-0.000358332972556731,-0.000116108311027681,0.863486348634864
-0.000358458273430249,-0.000116120946326519,0.863586358635864
-0.000358587519732906,-0.000116137308691064,0.863686368636864
-0.000358720666799524,-0.000116157363381733,0.863786378637864
-0.000358856806436793,-0.000116179939176779,0.863886388638864
-0.000358991983290151,-0.00011620168122082,0.863986398639864
-0.000359126639049175,-0.000116224078354985,0.864086408640864
-0.000359256376669382,-0.000116248147953957,0.864186418641864
-0.000359383300379818,-0.000116275309379874,0.864286428642864
-0.000359507817130392,-0.000116301339286594,0.864386438643864
-0.000359631519981065,-0.000116328595005662,0.864486448644864
-0.000359755466009157,-0.000116352138547587,0.864586458645865
-0.00035987801252656,-0.000116374590272525,0.864686468646865
-0.000359997298481734,-0.000116397111476626,0.864786478647865
-0.000360116658878956,-0.000116418709599369,0.864886488648865
-0.000360237969658158,-0.000116439588115448,0.864986498649865
-0.000360360789129765,-0.000116457280511431,0.865086508650865
-0.000360484645827331,-0.000116472565947552,0.865186518651865
-0.000360606244449216,-0.000116490139236397,0.865286528652865
-0.000360726835621841,-0.000116509563650929,0.865386538653865
-0.000360842191036269,-0.000116528397491704,0.865486548654866
-0.000360956757364954,-0.000116546943490054,0.865586558655866
-0.000361068757924001,-0.000116566834408235,0.865686568656866
-0.000361176351513143,-0.00011658623400878,0.865786578657866
-0.000361283419045066,-0.000116604467350375,0.865886588658866
-0.000361388799223619,-0.000116620531946728,0.865986598659866
-0.000361496358073179,-0.000116639038242527,0.866086608660866
-0.000361600944203105,-0.000116661961433911,0.866186618661866
-0.000361707113467571,-0.000116687415655266,0.866286628662866
-0.00036181546636567,-0.00011671617014123,0.866386638663866
-0.000361924186511297,-0.000116746100811739,0.866486648664866
-0.000362031824765703,-0.000116775272173206,0.866586658665867
-0.000362138748376328,-0.000116806736350021,0.866686668666867
-0.000362242595048488,-0.000116834225320914,0.866786678667867
-0.000362350977723458,-0.000116861203123152,0.866886688668867
-0.000362458204065072,-0.000116889128820909,0.866986698669867
-0.000362563226921777,-0.000116917436654414,0.867086708670867
-0.00036266596192593,-0.000116944722150439,0.867186718671867
-0.00036276518326484,-0.000116972096976817,0.867286728672867
-0.000362865938110142,-0.000117003223683062,0.867386738673867
-0.000362969993220053,-0.000117034424831441,0.867486748674868
-0.000363077388297039,-0.0001170637500398,0.867586758675868
-0.000363186172959118,-0.000117089928830616,0.867686768676868
-0.000363296257875852,-0.000117112301150622,0.867786778677868
-0.000363410779539275,-0.000117132241696778,0.867886788678868
-0.000363525077876554,-0.000117152807556273,0.867986798679868
-0.000363642334044902,-0.000117173626518783,0.868086808680868
-0.000363756974815635,-0.000117191403282495,0.868186818681868
-0.000363870280592133,-0.000117206718495401,0.868286828682868
-0.000363980896528882,-0.000117221701200361,0.868386838683868
-0.000364089547195259,-0.000117233190091438,0.868486848684868
-0.000364199910028994,-0.000117241284424756,0.868586858685869
-0.000364312456496449,-0.000117251904825074,0.868686868686869
-0.000364422645632015,-0.000117262803142567,0.868786878687869
-0.000364533177201036,-0.000117271547603039,0.868886888688869
-0.000364642661618504,-0.000117280644422646,0.868986898689869
-0.000364753500881397,-0.000117292168053306,0.869086908690869
-0.000364865233449036,-0.00011730171648817,0.869186918691869
-0.000364979814666114,-0.000117314818290486,0.869286928692869
-0.000365095974054848,-0.000117331086361707,0.869386938693869
-0.000365215289786893,-0.000117347160883655,0.86948694869487
-0.000365337742010972,-0.000117363041856331,0.86958695869587
-0.000365458556509741,-0.000117381180904602,0.86968696869687
-0.000365576686131645,-0.000117401945276167,0.86978697869787
-0.000365693699122659,-0.000117424595513347,0.86988698869887
-0.000365812210880397,-0.000117447042275487,0.86998699869987
-0.000365933452180349,-0.000117470764478293,0.87008700870087
-0.000366057378357252,-0.000117489305513846,0.87018701870187
-0.000366179741250805,-0.000117505925944203,0.87028702870287
-0.000366302560722412,-0.000117520863983985,0.87038703870387
-0.000366427454646109,-0.000117537663075223,0.87048704870487
-0.00036655440813333,-0.000117556298403927,0.870587058705871
-0.000366682989420268,-0.000117577787344954,0.870687068706871
-0.000366810424299531,-0.000117595067828232,0.870787078707871
-0.000366936797138761,-0.000117613648566165,0.870887088708871
-0.000367061626545919,-0.000117634318644579,0.870987098709871
-0.000367187478290729,-0.000117653519732881,0.871087108710871
-0.000367313890832339,-0.000117671817591015,0.871187118711871
-0.000367442382788837,-0.000117691251931142,0.871287128712871
-0.000367568373492147,-0.000117708646558934,0.871387138713871
-0.000367697446096635,-0.000117727892312586,0.871487148714872
-0.000367827947988682,-0.000117748259659839,0.871587158715872
-0.000367962941218363,-0.000117769128250495,0.871687168716872
-0.000368099750834235,-0.00011779422018712,0.871787178717872
-0.00036823640164033,-0.000117815902677419,0.871887188718872
-0.00036837226832348,-0.000117838503286452,0.871987198719872
-0.00036850542035281,-0.000117864200685226,0.872087208720872
-0.000368637669151885,-0.000117891659879334,0.872187218721872
-0.000368767292627664,-0.000117917535938989,0.872287228722872
-0.000368899799492464,-0.000117942111744162,0.872387238723872
-0.000369033080554786,-0.00011796629052485,0.872487248724872
-0.000369163909991895,-0.000117988712473003,0.872587258725873
-0.000369292918080016,-0.000118004990469819,0.872687268726873
-0.000369423166869049,-0.000118018236193605,0.872787278727873
-0.000369555192341894,-0.000118031119632488,0.872887288728873
-0.000369685252544452,-0.000118047844281763,0.872987298729873
-0.000369815719696917,-0.000118064836922445,0.873087308730873
-0.000369948117380087,-0.000118082985896311,0.873187318731873
-0.000370081175116179,-0.000118102519492559,0.873287328732873
-0.000370214396624759,-0.000118119368211943,0.873387338733873
-0.00037034492333088,-0.000118137497334791,0.873487348734873
-0.000370474809835268,-0.000118155209581964,0.873587358735874
-0.000370608711248046,-0.000118171834975119,0.873687368736874
-0.000370746344689328,-0.000118190668816066,0.873787378737874
-0.000370887119585528,-0.000118210897204818,0.873887388738874
-0.000371030822536012,-0.000118234267048489,0.873987398739874
-0.000371174292234758,-0.000118255870134029,0.874087408740874
-0.000371320615545739,-0.000118277622103664,0.874187418741874
-0.000371470482298749,-0.000118298535359326,0.874287428742874
-0.00037162425974123,-0.000118319726532161,0.874387438743874
-0.000371777516089289,-0.00011834144872484,0.874487448744874
-0.000371928732725014,-0.000118359160972185,0.874587458745875
-0.00037208229676686,-0.000118376689595509,0.874687468746875
-0.000372238848416731,-0.000118396724434988,0.874787478747875
-0.000372400209023703,-0.000118415687308841,0.874887488748875
-0.000372562785517513,-0.000118436268056729,0.874987498749875
-0.00037272958535755,-0.000118459057252409,0.875087508750875
-0.000372895402562314,-0.000118484228593965,0.875187518751875
-0.00037305714530512,-0.00011851005998827,0.875287528752875
-0.000373217647346927,-0.000118535062594541,0.875387538753875
-0.000373376888836546,-0.000118558362958875,0.875487548754875
-0.000373537807753856,-0.000118582263822734,0.875587558755876
-0.000373700820974445,-0.00011860887934007,0.875687568756876
-0.000373861948329592,-0.000118630740491422,0.875787578757876
-0.000374018901966573,-0.000118653931674212,0.875887588758876
-0.000374172336975599,-0.000118679217160109,0.875987598759876
-0.000374320243421033,-0.000118700830171244,0.876087608760876
-0.000374468070461622,-0.000118721013894819,0.876187618761876
-0.000374617257310435,-0.00011874120754399,0.876287628762876
-0.000374766439196536,-0.000118759604658244,0.876387638763876
-0.00037491242503686,-0.000118774582400406,0.876487648764877
-0.000375056430718419,-0.000118784914958301,0.876587658765877
-0.000375198734158214,-0.000118794041554693,0.876687668766877
-0.000375339652975713,-0.000118802026706122,0.876787678767877
-0.00037547692413235,-0.000118809748829114,0.876887688768877
-0.000375613058806908,-0.000118817272439863,0.876987698769877
-0.000375748543354052,-0.000118824493319624,0.877087708770877
-0.000375883372811159,-0.000118831411468223,0.877187718771877
-0.000376015348656029,-0.000118839674536826,0.877287728772877
-0.000376144510591043,-0.000118849272599492,0.877387738773877
-0.000376273389646172,-0.00011885607660375,0.877487748774877
-0.000376400948595543,-0.00011885855304295,0.877587758775878
-0.000376529604324528,-0.000118860404168809,0.877687768776878
-0.000376656726547121,-0.000118860493499163,0.877787778777878
-0.000376782067123105,-0.000118857317304663,0.877887788778878
-0.000376907367996709,-0.000118854746572312,0.877987798779878
-0.000377032127924616,-0.00011885450835769,0.878087808780878
-0.000377152937460587,-0.000118855352034289,0.878187818781878
-0.000377273126646102,-0.000118857436411974,0.878287828782878
-0.000377392348084909,-0.000118860766453367,0.878387838783878
-0.000377510606739633,-0.000118865332233048,0.878487848784879
-0.000377627907573244,-0.000118871118862452,0.878587858785879
-0.000377745684836098,-0.000118876523355935,0.878687868786879
-0.000377860097317805,-0.000118880349677762,0.878787878787879
-0.000377977616514848,-0.000118884166073995,0.878887888788879
-0.000378090063726181,-0.0001188902306204,0.878987898789879
-0.000378197483617154,-0.000118898513540192,0.879087908790879
-0.000378299846410982,-0.000118907049562827,0.879187918791879
-0.00037839720173564,-0.000118915833725851,0.879287928792879
-0.000378494834977299,-0.000118923650141994,0.879387938793879
-0.000378593991799756,-0.000118930220894428,0.879487948794879
-0.000378691833479166,-0.000118939461635333,0.87958795879588
-0.000378789958038462,-0.00011895081156791,0.87968796879688
-0.000378889611141266,-0.000118960667696561,0.87978797879788
-0.000378987130238498,-0.000118967431998267,0.87988798879888
-0.000379080818051018,-0.000118978568530209,0.87998799879988
-0.000379169731646193,-0.00011899303014092,0.88008800880088
-0.000379256074508844,-0.000119008092250811,0.88018801880188
-0.000379339002962545,-0.000119024077442234,0.88028802880288
-0.000379421906602087,-0.000119041204078619,0.88038803880388
-0.000379502492612292,-0.000119059626006861,0.880488048804881
-0.000379580880100299,-0.000119079204268286,0.880588058805881
-0.000379658071552571,-0.000119099397917456,0.880688068806881
-0.000379734354811791,-0.000119119651120368,0.880788078807881
-0.000379812767113785,-0.000119141547011302,0.880888088808881
-0.000379893874218412,-0.000119161442892109,0.880988098809881
-0.000379976901928062,-0.000119183606774449,0.881088108810881
-0.00038005795444183,-0.000119205686289233,0.881188118811881
-0.000380140997039958,-0.000119225721128713,0.881288128812881
-0.000380223885791107,-0.000119240485470413,0.881388138813881
-0.000380306362629638,-0.000119256416070891,0.881488148814881
-0.000380390551635441,-0.000119272158085066,0.881588158815882
-0.000380475142628354,-0.000119286138303735,0.881688168816882
-0.000380562736117685,-0.000119300699170395,0.881788178817882
-0.000380652294877389,-0.00011931567194976,0.881888188818882
-0.000380739739482538,-0.000119331905281399,0.881988198819882
-0.000380827749847371,-0.000119350381800413,0.882088208820882
-0.000380917660966125,-0.000119370947659908,0.882188218821882
-0.000381008817748674,-0.000119386759153247,0.882288228822882
-0.000381100063861663,-0.000119399771625209,0.882388238823882
-0.000381193156137715,-0.000119408903184398,0.882488248824883
-0.000381284397287993,-0.000119419429291565,0.882588258825883
-0.000381375702954638,-0.000119431305281361,0.882688268826883
-0.000381462690981819,-0.000119445836371236,0.882788278827883
-0.000381547867585606,-0.000119460382349504,0.882888288828883
-0.000381632642202369,-0.000119472675214802,0.882988298829883
-0.000381719600452766,-0.000119486233595171,0.883088308830883
-0.000381805610807644,-0.000119500268404785,0.883188318831883
-0.000381888777475794,-0.000119509782099895,0.883288328832883
-0.000381973437948044,-0.000119522437249923,0.883388338833883
-0.000382058396188399,-0.000119536045258267,0.883488348834883
-0.000382144212993918,-0.000119546427443964,0.883588358835884
-0.0003822270372287,-0.000119554318302241,0.883688368836884
-0.000382307494205913,-0.000119558596239325,0.883788378837884
-0.000382389221660996,-0.000119562680626965,0.883888388838884
-0.00038247016003025,-0.000119564889074585,0.883988398839884
-0.000382550726189265,-0.000119565717862965,0.884088408840884
-0.000382628860574258,-0.000119563866737105,0.884188418841884
-0.000382706141357057,-0.000119566313399348,0.884288428842884
-0.000382784201300002,-0.000119571722855628,0.884388438843884
-0.000382860013092775,-0.000119579256391972,0.884488448844885
-0.000382935412972843,-0.00011959036314713,0.884588458845885
-0.000383010748336458,-0.000119603663461688,0.884688468846885
-0.000383088441031962,-0.000119618144923589,0.884788478847885
-0.00038316592032683,-0.000119631956406973,0.884888488848885
-0.00038324318622115,-0.000119645107837263,0.884988498849885
-0.000383318104709263,-0.00011965884984131,0.885088508850885
-0.000383390556683771,-0.000119672889613721,0.885188518851885
-0.000383460745619715,-0.00011968813534729,0.885288528852885
-0.000383532512727315,-0.000119704036171156,0.885388538853885
-0.00038360639895218,-0.000119721420873353,0.885488548854885
-0.000383681282700711,-0.000119737043780045,0.885588558855886
-0.000383753501423394,-0.000119752190257665,0.885688568856886
-0.000383821804493897,-0.000119768507957033,0.885788578857886
-0.000383885442528596,-0.000119787356686372,0.885888588858886
-0.000383946529682135,-0.000119809401461401,0.885988598859886
-0.000384010118088861,-0.000119832488425273,0.886088608860886
-0.000384067974457041,-0.000119858607662347,0.886188618861886
-0.000384124644715081,-0.000119888920468605,0.886288628862886
-0.000384180064346528,-0.00011991918364706,0.886388638863886
-0.000384236268101005,-0.000119951575868204,0.886488648864887
-0.000384295906115794,-0.000119985109534312,0.886588658865887
-0.000384354556532685,-0.000120020092339341,0.886688668866887
-0.000384414065514569,-0.000120058201710552,0.886788678867887
-0.000384477376004207,-0.000120097124981751,0.886888688868887
-0.000384544562443819,-0.000120135944034202,0.886988698869887
-0.000384612374196685,-0.000120175388399822,0.887088708870887
-0.000384682091666268,-0.000120211195030089,0.887188718871887
-0.000384749903419134,-0.000120243264669054,0.887288728872887
-0.000384818534034612,-0.000120275845476846,0.887388738873887
-0.000384892856986256,-0.000120309319589384,0.887488748874887
-0.000384969447939262,-0.000120340133638873,0.887588758875888
-0.000385044619530303,-0.000120371672257823,0.887688768876888
-0.000385123091386039,-0.000120401215829615,0.887788778877888
-0.000385202511137293,-0.000120429990166768,0.887888788878888
-0.000385284084745396,-0.000120462967998873,0.887988798879888
-0.000385366700542341,-0.000120501067444661,0.888088808880888
-0.000385450348602534,-0.000120544243838784,0.888188818881888
-0.000385529808056254,-0.000120588065397437,0.888288828882888
-0.000385606622335403,-0.000120629966351066,0.888388838883888
-0.000385683064404313,-0.000120670284170242,0.888488848884888
-0.000385761660330158,-0.000120711187600206,0.888588858885889
-0.000385842325745122,-0.000120752646864172,0.888688868886889
-0.000385924236823968,-0.000120795798444308,0.888788878887889
-0.000386004723578052,-0.000120841173360629,0.888888888888889
-0.00038608195473279,-0.000120882468852108,0.888988898889889
-0.000386154178418358,-0.000120920831326506,0.889088908890889
-0.000386223335091054,-0.000120958692557672,0.889188918891889
-0.000386293757278823,-0.000120995595967553,0.889288928892889
-0.000386363191868521,-0.000121025159390535,0.889388938893889
-0.00038643115746828,-0.000121049080105584,0.889488948894889
-0.00038649801636283,-0.000121071100066626,0.88958895889589
-0.000386565227616429,-0.000121093095213509,0.88968896889689
-0.000386632553014456,-0.000121113333528028,0.88978897889789
-0.000386700523577098,-0.000121131944042746,0.88988898889889
-0.000386767754681887,-0.000121150554557463,0.88998899889989
-0.000386834047816753,-0.000121168132808933,0.89008900890089
-0.0003869002367327,-0.000121186187489647,0.89018901890189
-0.000386966450462721,-0.00012120305606022,0.89028902890289
-0.000387033775860748,-0.00012121679310147,0.89038903890389
-0.000387100614904108,-0.000121230058676274,0.89048904890489
-0.000387169022193442,-0.000121244619543106,0.890589058905891
-0.0003872412657302,-0.000121259746169364,0.890689068906891
-0.000387310769799148,-0.000121277984473928,0.890789078907891
-0.000387379365675044,-0.00012129356767824,0.890889088908891
-0.000387446537226178,-0.000121308282391793,0.890989098909891
-0.000387514473049152,-0.000121325339549014,0.891089108910891
-0.000387583158255488,-0.0001213447143354,0.891189118911891
-0.000387655014693614,-0.000121363870758698,0.891289128912891
-0.000387727283044358,-0.00012138486341929,0.891389138913891
-0.000387798479429476,-0.000121404426792323,0.891489148914892
-0.000387871636122169,-0.000121425260643225,0.891589158915892
-0.000387948772983669,-0.000121449632973359,0.891689168916892
-0.000388025577337224,-0.000121473722423521,0.891789178917892
-0.000388103131074226,-0.000121499057537565,0.891889188918892
-0.000388180114088747,-0.000121519836797695,0.891989198919892
-0.000388257245987364,-0.000121535921245238,0.892089208920892
-0.000388332149586998,-0.000121552288572581,0.892189218921892
-0.00038840424423966,-0.000121569936303215,0.892289228922892
-0.000388475887277151,-0.000121585906606245,0.892389238923892
-0.000388547034034294,-0.000121599132478841,0.892489248924892
-0.000388620771374978,-0.00012161216480182,0.892589258925893
-0.00038869713900184,-0.000121624909282375,0.892689268926893
-0.000388773064939126,-0.000121638120266406,0.892789278927893
-0.000388848241493051,-0.000121653643917149,0.892889288928893
-0.000388921844838031,-0.000121667817685091,0.892989298929893
-0.000388993606982833,-0.000121682348774966,0.893089308930893
-0.000389063865398027,-0.000121698517590239,0.893189318931893
-0.000389134113887627,-0.00012171697922086,0.893289328932893
-0.000389204774289931,-0.000121737813071762,0.893389338933893
-0.000389273449570672,-0.000121757416147175,0.893489348934894
-0.000389345921396456,-0.000121777108553286,0.893589358935894
-0.000389419584295092,-0.000121799039183802,0.893689368936894
-0.000389494061093629,-0.000121822111259281,0.893789378937894
-0.000389571222769117,-0.000121847902951207,0.893889388938894
-0.000389652617716339,-0.000121872652454463,0.893989398939894
-0.000389730672696487,-0.000121897034710191,0.894089408940894
-0.000389805214011477,-0.000121921044755594,0.894189418941894
-0.00038987861388159,-0.000121944791772388,0.894289428942894
-0.000389951830127939,-0.000121969054920805,0.894389438943894
-0.000390024758531605,-0.000121994385071879,0.894489448944894
-0.00039009555789241,-0.000122017566329075,0.894589458945895
-0.00039016424806163,-0.000122038618543409,0.894689468946895
-0.00039023686877151,-0.000122061884168161,0.894789478947895
-0.000390307628429849,-0.000122084291227921,0.894889488948895
-0.000390377916621914,-0.00012210201340069,0.894989498949895
-0.000390447842529249,-0.000122115561855464,0.895089508950895
-0.000390521609646803,-0.000122131001138478,0.895189518951895
-0.000390598820950265,-0.000122145557042341,0.895289528952895
-0.000390677540946218,-0.000122158271746111,0.895389538953895
-0.000390756216276822,-0.00012217106585464,0.895489548954896
-0.000390835268780635,-0.000122187765689756,0.895589558955896
-0.000390912698447443,-0.000122207190104288,0.895689568956896
-0.000390992435818165,-0.000122225522702004,0.895789578957896
-0.000391070361765407,-0.000122240088531633,0.895889588958896
-0.000391146357181944,-0.00012224960718954,0.895989598959896
-0.000391223628039147,-0.000122258505496905,0.896089608960896
-0.000391299474571502,-0.000122263279714424,0.896189618961896
-0.000391373901742065,-0.00012226396954413,0.896289628962896
-0.000391449668869575,-0.000122263795845875,0.896389638963896
-0.00039152308362808,-0.00012226501669577,0.896489648964896
-0.000391594696888786,-0.000122265091137731,0.896589658965897
-0.000391668568225173,-0.000122264445973202,0.896689668966897
-0.000391744672823426,-0.000122263091127776,0.896789678967897
-0.000391821725317197,-0.000122263294602816,0.896889688968897
-0.000391897353486292,-0.000122264515452538,0.896989698969897
-0.000391969110668211,-0.000122265855409572,0.897089708970897
-0.000392042525426716,-0.000122268068820162,0.897189718971897
-0.000392115572937779,-0.000122271592411001,0.897289728972897
-0.000392187240789257,-0.000122275944790047,0.897389738973897
-0.00039225753394412,-0.000122281111068908,0.897489748974898
-0.0003923276782148,-0.000122284083788369,0.897589758975898
-0.00039239459666292,-0.000122284515552436,0.897689768976898
-0.00039246011560035,-0.00012228295723197,0.897789778977898
-0.000392522239979934,-0.000122279200389307,0.897889788978898
-0.000392583208026162,-0.000122271924918774,0.897989798979898
-0.000392643635126779,-0.00012226459485747,0.898089808980898
-0.000392702523758206,-0.000122254435997831,0.898189818981898
-0.000392759109648603,-0.000122244842897789,0.898289828982898
-0.000392817472222812,-0.000122239324259793,0.898389838983898
-0.000392876390631024,-0.00012223492721557,0.898489848984898
-0.00039293745297049,-0.000122228748524651,0.898589858985899
-0.000393001880091104,-0.000122225428408852,0.898689868986899
-0.000393065622344722,-0.000122220023915369,0.898789878987899
-0.000393132238061853,-0.000122211870028482,0.898889888988899
-0.000393200893491404,-0.000122203522592323,0.898989898989899
-0.000393268695318675,-0.000122193790533781,0.899089908990899
-0.000393338963659464,-0.000122182227200569,0.899189918991899
-0.000393409728280601,-0.000122169398352458,0.899289928992899
-0.000393483475546966,-0.00012215573575317,0.899389938993899
-0.000393560180644485,-0.000122142683579001,0.8994899489949
-0.000393639779056706,-0.00012213083736599,0.8995899589959
-0.000393719834046809,-0.000122117591642204,0.8996899689969
-0.000393800911374565,-0.000122105631284852,0.8997899789979
-0.000393884519732377,-0.000122092663478068,0.8998899889989
-0.00039396649532759,-0.000122077164641485,0.8999899989999
-0.000394047279849952,-0.000122061095082334,0.9000900090009
-0.000394126049473879,-0.000122040554036825,0.9001900190019
-0.000394207836482617,-0.000122022112257566,0.9002900290029
-0.00039428896840123,-0.000122002826801362,0.9003900390039
-0.000394374328628781,-0.000121982851515625,0.9004900490049
-0.000394459758335583,-0.000121961531309883,0.900590059005901
-0.000394543237660403,-0.000121939387278905,0.900690069006901
-0.000394627635103958,-0.000121919670058806,0.900790079007901
-0.000394714737275738,-0.000121903044665652,0.900890089008901
-0.0003948025789052,-0.000121889426731713,0.900990099009901
-0.000394887954021229,-0.000121870781477414,0.901090109010901
-0.000394973120699422,-0.000121846295002767,0.901190119011901
-0.000395056853127257,-0.000121815877977591,0.901290129012901
-0.000395140158753994,-0.00012177981328134,0.901390139013901
-0.00039522481426336,-0.000121742339148891,0.901490149014902
-0.000395308695575377,-0.000121703227291218,0.901590159015902
-0.000395394204687024,-0.000121663624115908,0.901690169016902
-0.000395479014043283,-0.000121627817485469,0.901790179017902
-0.000395567411506834,-0.000121590690749358,0.901890189018902
-0.000395660275493945,-0.000121555995787097,0.901990199019902
-0.000395756181679853,-0.000121522769814776,0.902090209020902
-0.000395852921616766,-0.000121489350293182,0.902190219021902
-0.000395951195060157,-0.000121456570973148,0.902290229022902
-0.000396052193082878,-0.000121426173799162,0.902390239023902
-0.000396151295314476,-0.000121394789027105,0.902490249024902
-0.000396248506717836,-0.00012136243650834,0.902590259025903
-0.000396344581639029,-0.000121332039334182,0.902690269026903
-0.000396439525041027,-0.000121303582616581,0.902790279027903
-0.000396534910132514,-0.000121276748735641,0.902890289028903
-0.00039663073691349,-0.000121251517840516,0.902990299029903
-0.000396725064927743,-0.000121224043758016,0.903090309030903
-0.000396818057947759,-0.000121192728465124,0.903190319031903
-0.000396909676271074,-0.000121155298998024,0.903290329032903
-0.000397000594839001,-0.000121118097819779,0.903390339033903
-0.000397089796276772,-0.000121077789926198,0.903490349034903
-0.000397177761976342,-0.000121034047772477,0.903590359035904
-0.000397269946059341,-0.000120994995468373,0.903690369036904
-0.000397360413012098,-0.000120958628041133,0.903790379037904
-0.000397448850178115,-0.000120921620412334,0.903890389038904
-0.00039753450321106,-0.000120889630178127,0.903990399039904
-0.000397619307604608,-0.000120858121335962,0.904090409040904
-0.000397706747246959,-0.000120830806063153,0.904190419041904
-0.000397792946188399,-0.000120807103711708,0.904290429042904
-0.0003978772791155,-0.000120782860414481,0.904390439043904
-0.000397960445783737,-0.00012075526722467,0.904490449044904
-0.000398044490868242,-0.000120729480495369,0.904590459045905
-0.000398128272924137,-0.000120703182597415,0.904690469046905
-0.000398215394947108,-0.000120676403307419,0.904790479047905
-0.00039830583212308,-0.000120649147588179,0.904890489048905
-0.000398392914443584,-0.000120625291389841,0.904990499049905
-0.000398482696529432,-0.000120604040663264,0.905090509050905
-0.000398571719306236,-0.000120583112519211,0.905190519051905
-0.000398659213539532,-0.000120564745181913,0.905290529052905
-0.000398747268569543,-0.000120542685518319,0.905390539053905
-0.000398834053121856,-0.000120518010457197,0.905490549054905
-0.000398915894721452,-0.000120490561188684,0.905590559055906
-0.000398996952197931,-0.000120462039954544,0.905690569056906
-0.000399078431512796,-0.000120432287945087,0.905790579057906
-0.000399158431912128,-0.000120403076881069,0.905890589058906
-0.000399242869058148,-0.000120377592882929,0.905990599059906
-0.000399329321102601,-0.000120354307406987,0.906090609060906
-0.000399415768184171,-0.000120333940059562,0.906190619061906
-0.000399504468378797,-0.000120316872976918,0.906290629062906
-0.000399589064334508,-0.000120298689263298,0.906390639063906
-0.00039967070245915,-0.000120278510502521,0.906490649064907
-0.000399750941073017,-0.000120259994281127,0.906590659065907
-0.00039983139805023,-0.000120243448292732,0.906690669066907
-0.000399911845101934,-0.000120228827872503,0.906790679067907
-0.000399991914980516,-0.000120213135486475,0.906890689068907
-0.000400068625040833,-0.000120200018795595,0.906990699069907
-0.000400148883505889,-0.000120184385963308,0.907090709070907
-0.000400229464553297,-0.000120168951643092,0.907190719071907
-0.000400309723018354,-0.000120155110382923,0.907290729072907
-0.000400388959145844,-0.000120144276581969,0.907390739073907
-0.000400469962031552,-0.000120135432865376,0.907490749074907
-0.00040054991776562,-0.000120126326120174,0.907590759075908
-0.00040063047399904,-0.000120116028302034,0.907690769076908
-0.000400715005438298,-0.000120104737923026,0.907790779077908
-0.000400796782521441,-0.00012009336813926,0.907890789078908
-0.000400875110455792,-0.000120079095115196,0.907990799079908
-0.000400956222523216,-0.000120068454863515,0.908090809080908
-0.000401036351955367,-0.000120053606154259,0.908190819081908
-0.000401115359793916,-0.000120037099868244,0.908290829082908
-0.000401199151775407,-0.000120020067525182,0.908390839083908
-0.000401278829592473,-0.000119999600921808,0.908490849084909
-0.000401356730725728,-0.00011998058841998,0.908590859085909
-0.000401437038818845,-0.000119962543664861,0.908690869086909
-0.000401518637241022,-0.000119946141597937,0.908790879087909
-0.000401599883304149,-0.000119928727118955,0.908890889088909
-0.000401680161620481,-0.000119909198485504,0.908990899089909
-0.0004017586682158,-0.000119885977525929,0.909090909090909
-0.000401836058180228,-0.000119861967480526,0.909190919091909
-0.000401913611917145,-0.000119837863141799,0.909290929092909
-0.000401989929915946,-0.00011981199700774,0.909390939093909
-0.000402065245428372,-0.000119781718941064,0.909490949094909
-0.000402139220983677,-0.000119748775848542,0.90959095909591
-0.0004022115042229,-0.000119714304212511,0.90969096909691
-0.000402282824678126,-0.000119678800313233,0.90979097909791
-0.000402352581850175,-0.00011964409046258,0.90989098909891
-0.000402422825376977,-0.000119614338452951,0.90999099909991
-0.000402496398945173,-0.000119583226635098,0.91009100910091
-0.000402566468773806,-0.000119552606134882,0.91019101910191
-0.000402637347539456,-0.000119518635742083,0.91029102910291
-0.000402709337973285,-0.000119485365104584,0.91039103910391
-0.0004027839983955,-0.000119451618037842,0.910491049104911
-0.000402858341198333,-0.000119416109175766,0.910591059105911
-0.000402931602109945,-0.000119376064310795,0.910691069106911
-0.000403005557814061,-0.000119338808541778,0.910791079107911
-0.000403082099139007,-0.000119305235173119,0.910891089108911
-0.00040315746924229,-0.000119271175449793,0.910991099109911
-0.000403235216528565,-0.000119241875055421,0.911091109110911
-0.000403314671019488,-0.000119214912141747,0.911191119111911
-0.000403396879866526,-0.000119188549727253,0.911291129112911
-0.000403482979551844,-0.000119163571935142,0.911391139113911
-0.000403571307536144,-0.000119139080497698,0.911491149114911
-0.000403659838995399,-0.000119108286299399,0.911591159115912
-0.000403748717850991,-0.000119079333301192,0.911691169116912
-0.000403837164942517,-0.000119056603659253,0.911791179117912
-0.000403925195158626,-0.000119040037819669,0.911891189118912
-0.000404018098848116,-0.00011902095087588,0.911991199119912
-0.000404114550942432,-0.000119001352763092,0.912091209120912
-0.000404214213970917,-0.000118982285670493,0.912191219121912
-0.000404313956404248,-0.000118962603189977,0.912291229122912
-0.000404411788158063,-0.000118946737105866,0.912391239123912
-0.000404510081452644,-0.000118933942997337,0.912491249124913
-0.000404607526107742,-0.000118922379664125,0.912591259125913
-0.0004047069608472,-0.000118907396959165,0.912691269126913
-0.000404805889380716,-0.0001188928460181,0.912791279127913
-0.000404902594578046,-0.0001188767317936,0.912891289128913
-0.000405000193080037,-0.000118858141130245,0.912991299129913
-0.000405096466513473,-0.000118839897862883,0.913091309130913
-0.000405194566258695,-0.000118823282395324,0.913191319131913
-0.000405291504707764,-0.000118804473368536,0.913291329132913
-0.000405389867481596,-0.000118787103554731,0.913391339133913
-0.000405490140934942,-0.000118769068725207,0.913491349134913
-0.000405589650116534,-0.000118750383768528,0.913591359135914
-0.000405688851604254,-0.000118731827844583,0.913691369136914
-0.000405786306184947,-0.000118706681317187,0.913791379137914
-0.000405881760755684,-0.00011867631888261,0.913891389138914
-0.000405973741363643,-0.000118646135109259,0.913991399139914
-0.000406063354714205,-0.000118620234235444,0.914091409140914
-0.000406154466831492,-0.000118595842054293,0.914191419141914
-0.000406245549171993,-0.000118571147141809,0.914291429142914
-0.00040633615508325,-0.000118544745024936,0.914391439143914
-0.000406421599678444,-0.000118518323056873,0.914491449144915
-0.000406505351957555,-0.000118487767073024,0.914591459145915
-0.000406589233269486,-0.000118454302886253,0.914691469146915
-0.000406675129479936,-0.0001184195930356,0.914791479147915
-0.000406758966126604,-0.000118380525843103,0.914891489148915
-0.000406841978947948,-0.000118342332103991,0.914991499149915
-0.000406931091055278,-0.000118303284762684,0.915091509150915
-0.000407022550568816,-0.000118265433457113,0.915191519151915
-0.000407116754512961,-0.000118230013925564,0.915291529152915
-0.000407211921241101,-0.000118196663883134,0.915391539153915
-0.000407307877054984,-0.000118166797729163,0.915491549154915
-0.000407407942070579,-0.000118139527121531,0.915591559155916
-0.000407508190709938,-0.000118110757747175,0.915691569156916
-0.000407610176330644,-0.000118082583909201,0.915791579157916
-0.000407715566434791,-0.000118054797170117,0.915891589158916
-0.00040782618237154,-0.000118025169230597,0.915991599159916
-0.000407938326851885,-0.000117998911035022,0.916091609160916
-0.000408052674817225,-0.000117973883614764,0.916191619161916
-0.000408163980583681,-0.000117948945525032,0.916291629162916
-0.000408271747870906,-0.000117923848625611,0.916391639163916
-0.000408378477932173,-0.000117899188452881,0.916491649164917
-0.000408479049153796,-0.000117873739194323,0.916591659165917
-0.000408579605486942,-0.000117847361891437,0.916691669166917
-0.000408680548918805,-0.000117822051591553,0.916791679167917
-0.000408776440216321,-0.000117798398867911,0.916891689168917
-0.000408869765744197,-0.000117771153074438,0.916991699169917
-0.000408964262493735,-0.000117746041286623,0.917091709170917
-0.000409061558264737,-0.000117720274408513,0.917191719171917
-0.000409159290762517,-0.000117693842514855,0.917291729172917
-0.000409260338413213,-0.00011766734114186,0.917391739173917
-0.000409361525022496,-0.000117642909258157,0.917491749174917
-0.000409463977146764,-0.000117619043134053,0.917591759175918
-0.000409566583118012,-0.00011759684451213,0.917691769176918
-0.000409666429770175,-0.000117572591289308,0.917791779177918
-0.000409761804936067,-0.000117549985717477,0.917891789178918
-0.000409858941897292,-0.000117525623312939,0.917991799179918
-0.000409956103672591,-0.000117503265881153,0.918091809180918
-0.000410051057000183,-0.000117476709917387,0.918191819181918
-0.000410145082283361,-0.00011744452117111,0.918291829182918
-0.000410239713028602,-0.000117413597939905,0.918391839183918
-0.000410336596886899,-0.000117380103976178,0.918491849184918
-0.000410436264878182,-0.00011734475888659,0.918591859185919
-0.000410532801340141,-0.000117305711545283,0.918691869186919
-0.000410633074793487,-0.000117264043843479,0.918791879187919
-0.000410733318470049,-0.000117224232230504,0.918891889188919
-0.000410835601858946,-0.000117181964029347,0.918991899189919
-0.000410940897669941,-0.000117142370779632,0.919091909190919
-0.000411048530961463,-0.000117105839579905,0.919191919191919
-0.000411159916132851,-0.000117070559006856,0.919291929192919
-0.000411271842249763,-0.000117033476935922,0.919391939193919
-0.000411382289451227,-0.000116995779477244,0.91949194919492
-0.000411489724230593,-0.000116956528660898,0.91959195919592
-0.000411596042379154,-0.000116920205899007,0.91969196919692
-0.000411700166968316,-0.000116886022105573,0.91979197919792
-0.000411803249368721,-0.000116850309768457,0.91989198919892
-0.000411903602226913,-0.000116814696687463,0.91999199919992
-0.000412001255319762,-0.00011677918286259,0.92009200920092
-0.000412096958030716,-0.000116745033808738,0.92019201920192
-0.000412192839402637,-0.000116708160175641,0.92029202920292
-0.000412290740635703,-0.000116673797721326,0.92039203920392
-0.000412390641878724,-0.000116641921631634,0.92049204920492
-0.00041249058282421,-0.000116606864384643,0.920592059205921
-0.0004125909406452,-0.000116572224013326,0.920692069206921
-0.000412689333195902,-0.000116534035237011,0.920792079207921
-0.000412790425511861,-0.000116497781954285,0.920892089208921
-0.000412891954554598,-0.000116460158937741,0.920992099209921
-0.00041299369699797,-0.000116424163720826,0.921092109210921
-0.000413099508940503,-0.000116389677196403,0.921192119211921
-0.000413201047908835,-0.000116354242776289,0.921292129212921
-0.000413300859821416,-0.000116313721482246,0.921392139213921
-0.000413400309449266,-0.000116268222495989,0.921492149214922
-0.000413498126314689,-0.000116219438133342,0.921592159215922
-0.00041359563548624,-0.000116170589254329,0.921692169216922
-0.000413694390321587,-0.000116125075379508,0.921792179217922
-0.000413792296517536,-0.00011608186424563,0.921892189218922
-0.000413887150588921,-0.000116033958299338,0.921992199219922
-0.000413979533184076,-0.000115983521323075,0.922092209220922
-0.000414069290455851,-0.000115932285335217,0.922192219221922
-0.000414157112234208,-0.00011588211635036,0.922292229222922
-0.000414242462536079,-0.000115833833230945,0.922392239223922
-0.000414326879830909,-0.000115784105935578,0.922492249224922
-0.000414412910036976,-0.000115733991541493,0.922592259225923
-0.000414502051921178,-0.000115685718347673,0.922692269226923
-0.000414589039948359,-0.000115640249138201,0.922792279227923
-0.000414675090005703,-0.000115596005741076,0.922892289228923
-0.000414761457682428,-0.000115554640770433,0.922992299229923
-0.000414851343987108,-0.000115514402356188,0.923092309230923
-0.000414941369250375,-0.000115474213569918,0.923192319231923
-0.000415030342399205,-0.000115433017334561,0.923292329232923
-0.000415118690234695,-0.000115390183373806,0.923392339233923
-0.000415206363128871,-0.000115345791092758,0.923492349234924
-0.000415293753143248,-0.000115302788396717,0.923592359235924
-0.000415378681606819,-0.00011525951770927,0.923692369236924
-0.000415464061685646,-0.000115215135353817,0.923792379237924
-0.000415551610509713,-0.000115170797663541,0.923892389238924
-0.000415636836741561,-0.000115123184522643,0.923992399239924
-0.000415723715587112,-0.000115076812082657,0.924092409240924
-0.000415812256971961,-0.00011503048430802,0.924192419241924
-0.00041590425743111,-0.000114982578361728,0.924292429242924
-0.00041599807923942,-0.000114935158770275,0.924392439243924
-0.000416090829082017,-0.000114887595257351,0.924492449244924
-0.000416184824588324,-0.000114837570193793,0.924592459245925
-0.000416279078160529,-0.00011478787267521,0.924692469246925
-0.000416370899958797,-0.000114738755804791,0.924792479247925
-0.000416460299908725,-0.00011468887466253,0.924892489248925
-0.000416547307787182,-0.00011463662129999,0.924992499249925
-0.00041663153649545,-0.000114584690519627,0.925092509250925
-0.00041671365104925,-0.000114533216317319,0.925192519251925
-0.000416793204796208,-0.000114476863678747,0.925292529252925
-0.00041687189501529,-0.000114415478757017,0.925392539253925
-0.00041694907157917,-0.000114354431305857,0.925492549254926
-0.00041702778661224,-0.000114291304439983,0.925592559255926
-0.000417108322994384,-0.000114232242110387,0.925692569256926
-0.000417188407761358,-0.000114173909313049,0.925792579257926
-0.000417269787820102,-0.000114118008289561,0.925892589258926
-0.000417351267134968,-0.000114059377724031,0.925992599259926
-0.00041743440402642,-0.000113998533747912,0.926092609260926
-0.000417521104211004,-0.000113942161257977,0.926192619261926
-0.0004176100029177,-0.000113887773889778,0.926292629262926
-0.000417702579062215,-0.000113833828211068,0.926392639263926
-0.000417797383505625,-0.000113781654253458,0.926492649264926
-0.000417893076290984,-0.000113729718510299,0.926592659265927
-0.000417989642529728,-0.000113678025944559,0.926692669266927
-0.000418088159150539,-0.000113625474813827,0.926792679267927
-0.000418182209247703,-0.000113574854213713,0.926892689268927
-0.000418275033532435,-0.000113524447014234,0.926992699269927
-0.000418365138200461,-0.000113474382248296,0.927092709270927
-0.000418453461221964,-0.00011342278397588,0.927192719271927
-0.000418543689960185,-0.000113370277510325,0.927292729272927
-0.000418635834340718,-0.000113318297101988,0.927392739273927
-0.000418725894343567,-0.000113264336534886,0.927492749274928
-0.000418816753357839,-0.000113209507477025,0.927592759275928
-0.000418905542882905,-0.000113152728037355,0.927692769276928
-0.000418993930420861,-0.000113097933719248,0.927792779277928
-0.000419084089679831,-0.000113045963236506,0.927892789278928
-0.000419175583933038,-0.000112996538672128,0.927992799279928
-0.000419267643945842,-0.000112949590546949,0.928092809280928
-0.000419364259812733,-0.000112905833504835,0.928192819281928
-0.000419462533256124,-0.000112863252647095,0.928292829282928
-0.000419564781905438,-0.000112822244998213,0.928392839283928
-0.000419666370501831,-0.000112784071110462,0.928492849284928
-0.000419767527334243,-0.000112746021292649,0.928592859285929
-0.00041986825240276,-0.000112708100507913,0.928692869286929
-0.000419969404272374,-0.000112672953930395,0.928792879287929
-0.000420067757120611,-0.000112639896693532,0.928892889288929
-0.000420166377960254,-0.000112607325811335,0.928992899289929
-0.000420264720882896,-0.000112574869073652,0.929092909290929
-0.000420365768533677,-0.000112542883802415,0.929192919291929
-0.000420469441507668,-0.000112512099529539,0.929292929292929
-0.000420576990431633,-0.000112482283003543,0.929392939293929
-0.000420685765168032,-0.000112453146381658,0.92949294929493
-0.000420794956780106,-0.00011242597006735,0.92959295929593
-0.000420904257573809,-0.000112399637429813,0.92969296929693
-0.000421013806507643,-0.000112368877971096,0.92979297929793
-0.000421123345515969,-0.00011233363213763,0.92989298929893
-0.000421230576820381,-0.000112299329236884,0.92999299929993
-0.000421336661717118,-0.000112264986633587,0.93009300930093
-0.000421440627496588,-0.00011223040581584,0.93019301930193
-0.000421544722308965,-0.000112195874626068,0.93029302930293
-0.000421647065251603,-0.000112162539472202,0.93039303930393
-0.000421751686121198,-0.000112126613734624,0.93049304930493
-0.000421859959614452,-0.00011209349198105,0.930593059305931
-0.00042196834725222,-0.000112065308217653,0.930693069306931
-0.000422075568631036,-0.000112037983019249,0.930793079307931
-0.000422182492241662,-0.000112012499021109,0.930893089308931
-0.000422289604438848,-0.000111989327689509,0.930993099309931
-0.000422396463533021,-0.000111966359832948,0.931093109310931
-0.00042250441444401,-0.000111944806375555,0.931193119311931
-0.000422611228872919,-0.00011192236457604,0.931293129312931
-0.000422718092929889,-0.000111897828473419,0.931393139313931
-0.000422827110843794,-0.000111876111243537,0.931493149314932
-0.000422936342158247,-0.000111854170687426,0.931593159315932
-0.000423045796798843,-0.000111832016730681,0.931693169316932
-0.000423152124873,-0.000111808592296066,0.931793179317932
-0.000423254085679632,-0.000111784919721406,0.931893189318932
-0.000423354106029964,-0.000111760324065043,0.931993199319932
-0.000423454463851039,-0.000111733450481895,0.932093209320932
-0.000423554930853744,-0.000111708120330649,0.932193219321932
-0.000423654782468705,-0.000111685102845941,0.932293229322932
-0.00042375402365889,-0.000111664378176755,0.932393239323932
-0.000423856570076396,-0.00011164256665355,0.932493249324932
-0.000423960054463912,-0.00011161778737351,0.932593259325933
-0.00042406360336788,-0.000111592000644209,0.932693269326933
-0.000424169668413341,-0.000111566581162608,0.932793279327933
-0.00042427351012279,-0.000111536491682408,0.932893289328933
-0.000424379282362857,-0.000111504104423889,0.932993299329933
-0.000424487575707387,-0.000111472749428789,0.933093309330933
-0.000424594166810066,-0.000111437667367811,0.933193319331933
-0.000424699720686787,-0.000111403508388364,0.933293329332933
-0.000424805512778131,-0.000111369111194295,0.933393339333933
-0.000424912451277148,-0.000111333016721431,0.933493349334933
-0.00042502332527971,-0.000111296783289895,0.933593359335934
-0.000425131191823056,-0.000111263319102952,0.933693369336934
-0.000425239807749764,-0.000111230852439673,0.933793379337934
-0.000425349163134326,-0.000111197422992485,0.933893389338934
-0.000425458900654808,-0.000111165482386425,0.933993399339934
-0.00042557190370023,-0.000111134345754585,0.934093409340934
-0.00042568444024209,-0.000111099650792325,0.934193419341934
-0.000425797348994189,-0.000111060117096179,0.934293429342934
-0.000425910049308623,-0.00011102002756603,0.934393439343934
-0.000426023920844718,-0.000110979938035881,0.934493449344935
-0.000426137712975969,-0.000110941813776106,0.934593459345935
-0.000426248254470585,-0.000110901669655185,0.934693469346935
-0.000426356830694913,-0.000110862994524204,0.934793479347935
-0.000426463396983692,-0.000110828855395946,0.934893489348935
-0.000426567223804662,-0.000110799584778359,0.934993499349935
-0.00042667322433367,-0.000110773430801702,0.935093509350935
-0.000426779130569527,-0.000110750234656114,0.935193519351935
-0.00042688505169369,-0.000110726884663633,0.935293529352935
-0.00042698814401969,-0.000110701584289344,0.935393539353935
-0.000427088869088207,-0.000110677762830416,0.935493549354935
-0.000427190790192459,-0.000110655633687658,0.935593559355936
-0.000427291644293882,-0.000110633137297543,0.935693569356936
-0.000427389257684352,-0.000110611330737136,0.935793579357936
-0.000427487034847309,-0.000110590139564301,0.935893589358936
-0.000427590960924314,-0.000110568660548869,0.935993599359936
-0.00042769297632189,-0.000110545384998522,0.936093609360936
-0.00042779467906271,-0.000110522129299193,0.936193619361936
-0.000427897146075457,-0.000110495439339723,0.936293629362936
-0.000428001692502918,-0.000110469667498987,0.936393639363936
-0.000428107415115011,-0.000110441781503609,0.936493649364937
-0.000428215336249215,-0.000110414352086459,0.936593659365937
-0.000428326736308995,-0.000110389920202584,0.936693669366937
-0.00042843856813267,-0.000110365662017136,0.936793679367937
-0.000428548911115216,-0.00011033888272714,0.936893689368937
-0.000428661398029015,-0.000110313180365568,0.936993699369937
-0.000428773959384862,-0.000110287870065512,0.937093709370937
-0.000428889041845171,-0.000110260951817015,0.937193719371937
-0.000429002208663082,-0.000110228048427044,0.937293729372937
-0.000429113181921678,-0.000110194499872372,0.937393739373937
-0.00042922341075971,-0.000110165799977352,0.937493749374937
-0.000429333902626351,-0.000110142797381037,0.937593759375938
-0.000429442394483037,-0.000110119918855003,0.937693769376938
-0.00042955164564868,-0.000110102027946777,0.937793779377938
-0.000429662653646945,-0.000110088836813935,0.937893789378938
-0.00042977558225032,-0.000110075978189039,0.937993799379938
-0.000429885478580406,-0.000110062047598344,0.938093809380938
-0.000429992883583073,-0.000110050548781671,0.938193819381938
-0.00043010097841536,-0.000110035451932198,0.938293829382938
-0.000430206651399392,-0.000110015198729286,0.938393839383938
-0.000430311937284707,-0.000109993923188895,0.938493849384939
-0.000430418761639211,-0.000109972612908749,0.938593859385939
-0.000430524836610353,-0.000109953153754634,0.938693869386939
-0.000430626087736089,-0.000109931446450176,0.938793879387939
-0.000430726177565671,-0.000109910984809599,0.938893889388939
-0.000430823130903219,-0.000109888711745714,0.938993899389939
-0.000430919235601283,-0.000109868379137871,0.939093909390939
-0.00043101647181863,-0.000109846041557447,0.939193919391939
-0.000431113851957275,-0.000109826091085697,0.939293929392939
-0.000431211887186044,-0.00010980725724475,0.939393939393939
-0.00043130870156509,-0.000109790979247934,0.939493949394939
-0.000431405764084268,-0.000109779569761615,0.93959395939594
-0.000431504146709375,-0.000109771480391268,0.93969396939694
-0.000431602742734945,-0.000109763673900719,0.93979397939794
-0.000431700539749178,-0.000109756929450203,0.93989398939894
-0.000431800957123823,-0.000109751132895204,0.93999399939994
-0.000431901890630091,-0.000109748730898139,0.94009400940094
-0.000432005747227846,-0.000109749237103996,0.94019401940194
-0.000432110477279157,-0.000109752830174171,0.94029402940294
-0.000432214120476363,-0.000109751748282777,0.94039403940394
-0.00043231558003985,-0.000109748075808015,0.940494049404941
-0.000432419009836508,-0.000109742740793696,0.940594059405941
-0.000432522906136728,-0.000109738755662178,0.940694069406941
-0.000432625760248106,-0.000109735862347476,0.940794079407941
-0.00043272970121359,-0.000109733782932589,0.940894089408941
-0.000432835016875689,-0.000109731544708012,0.940994099409941
-0.000432937543442005,-0.000109727753125939,0.941094109410941
-0.000433037017883929,-0.000109722517367741,0.941194119411941
-0.000433135385620558,-0.000109713802684054,0.941294129412941
-0.000433233430775008,-0.000109709554523927,0.941394139413941
-0.000433331158309905,-0.000109709723259212,0.941494149414941
-0.000433428746886301,-0.000109714566955894,0.941594159415942
-0.000433526196504282,-0.00010972402606006,0.941694169416942
-0.000433621189534168,-0.000109733415685061,0.941794179417942
-0.000433713587017715,-0.000109738393377447,0.941894189418942
-0.000433804659432622,-0.000109743167594793,0.941994199419942
-0.000433893855907595,-0.000109743122929616,0.942094209420942
-0.000433981121851864,-0.000109739480231466,0.942194219421942
-0.000434066685554369,-0.000109734224622251,0.942294229422942
-0.000434154179787579,-0.000109731351158739,0.942394239423942
-0.000434242195115209,-0.000109731346195942,0.942494249424943
-0.000434331302259743,-0.000109727271733897,0.942594259425943
-0.000434422037203906,-0.000109721286592424,0.942694269426943
-0.000434512221276864,-0.000109714323778475,0.942794279427943
-0.000434603581534367,-0.000109710025990201,0.942894289428943
-0.000434697046020744,-0.000109706566915901,0.942994299429943
-0.000434790614726039,-0.000109698457694364,0.943094309430943
-0.000434880947683093,-0.000109696413019059,0.943194319431943
-0.000434971116867658,-0.000109692115230785,0.943294329432943
-0.000435061137168041,-0.00010968971323372,0.943394339433943
-0.000435152527202415,-0.00010968661644415,0.943494349434943
-0.000435241515239637,-0.000109684700801752,0.943594359435944
-0.000435326766285472,-0.000109682298804686,0.943694369436944
-0.000435412766714755,-0.000109680800037962,0.943794379437944
-0.000435497814285637,-0.000109681286392629,0.943894389438944
-0.000435585437551752,-0.000109683911715924,0.943994399439944
-0.000435671487609096,-0.000109685881949095,0.944094409440944
-0.000435755994234366,-0.000109687202054938,0.944194419441944
-0.000435838848245933,-0.000109687723149359,0.944294429442944
-0.000435922709706674,-0.000109692631362409,0.944394439443944
-0.000436008759763932,-0.00010970260659837,0.944494449444945
-0.000436093430161776,-0.000109715797731212,0.944594459445945
-0.000436176730825717,-0.000109732179946947,0.944694469446945
-0.000436261361521009,-0.000109752155232857,0.944794479447945
-0.000436347272619852,-0.000109772259551501,0.944894489448945
-0.000436433104313764,-0.000109790765847299,0.944994499449945
-0.000436521948429688,-0.000109807971888616,0.945094509450945
-0.0004366094377001,-0.000109824339215958,0.945194519451945
-0.000436702892260882,-0.000109838036554657,0.945294529452945
-0.000436798540380892,-0.000109856021756206,0.945394539453945
-0.000436890506100545,-0.000109877064044774,0.945494549454945
-0.000436978784456785,-0.000109892667100448,0.945594559455946
-0.000437064809700055,-0.00010990601704298,0.945694569456946
-0.000437152800213699,-0.000109919302468973,0.945794579457946
-0.000437239783278082,-0.000109930037013978,0.945894589458946
-0.000437325590158007,-0.000109944359666016,0.945994599459946
-0.000437413928067902,-0.000109961213348197,0.946094609460946
-0.000437502911142327,-0.000109979253140519,0.946194619461946
-0.000437591690741798,-0.000109999417012904,0.946294629462946
-0.000437679626664584,-0.000110013412119966,0.946394639463946
-0.000437764981929337,-0.000110025283146964,0.946494649464947
-0.000437848763985233,-0.000110035878733295,0.946594659465947
-0.000437935890970915,-0.000110050097166587,0.946694669466947
-0.0004380234050554,-0.000110063278373834,0.946794679467947
-0.000438110358342999,-0.000110076007965824,0.946894689468947
-0.000438196487805188,-0.000110089015474988,0.946994699469947
-0.000438281967139964,-0.000110099611061319,0.947094709470947
-0.000438362617666622,-0.000110112697975242,0.947194719471947
-0.000438442558512297,-0.000110126777450033,0.947294729472947
-0.000438518876511099,-0.000110141194395395,0.947394739473947
-0.000438595129993448,-0.000110154008355114,0.947494749474947
-0.000438672132859159,-0.00011016620692726,0.947594759475948
-0.000438750713896525,-0.000110178430313221,0.947694769476948
-0.000438826485986918,-0.000110189333593511,0.947794779477948
-0.000438902138970001,-0.00011019991429145,0.947894789478948
-0.000438980040103169,-0.000110210127742034,0.947994799479948
-0.00043905811989739,-0.000110223353614458,0.948094809480948
-0.000439135420531379,-0.000110237095618505,0.948194819481948
-0.000439213822907778,-0.000110252663934425,0.948294829482948
-0.000439287902682003,-0.000110271368742466,0.948394839483948
-0.000439359818673698,-0.000110284907271473,0.948494849484948
-0.000439429794209093,-0.000110295795663371,0.948594859485949
-0.000439500682900424,-0.000110309468188254,0.948694869486949
-0.000439575045554448,-0.000110325512933246,0.948794879487949
-0.000439654594338608,-0.000110344500621086,0.948894889488949
-0.000439734569923866,-0.000110359165706664,0.948994899489949
-0.000439814287443398,-0.000110373314660792,0.949094909490949
-0.000439896143931386,-0.000110390153454408,0.949194919491949
-0.000439973558709802,-0.000110405592737422,0.949294929492949
-0.000440047593818763,-0.000110424004740069,0.949394939493949
-0.000440119872095188,-0.000110443875806888,0.94949494949495
-0.000440191212401604,-0.000110463086820958,0.94959495949595
-0.000440265475799593,-0.000110482218430096,0.94969496949695
-0.000440339818602426,-0.000110502402153672,0.94979497949795
-0.00044041414155407,-0.000110522650393614,0.94989498949895
-0.000440488335472722,-0.000110545464403281,0.94999499949995
-0.000440562668349961,-0.000110569280899411,0.95009500950095
-0.000440637899494743,-0.000110593464642897,0.95019501950195
-0.000440713076048582,-0.000110616715379257,0.95029502950295
-0.000440786719096114,-0.000110641484733703,0.95039503950395
-0.000440861007308089,-0.000110669157328445,0.95049504950495
-0.000440935573437067,-0.000110699653758553,0.950595059505951
-0.000441005539046867,-0.000110726725853943,0.950695069506951
-0.0004410745120958,-0.000110751217291387,0.950795079507951
-0.000441143604252129,-0.000110774795572895,0.950895089508951
-0.000441214254728839,-0.000110801287020122,0.950995099509951
-0.000441284016863599,-0.000110828900061296,0.951095109510951
-0.000441355535830982,-0.000110857604919113,0.951195119511951
-0.000441429853819828,-0.000110888617480844,0.951295129512951
-0.000441505104815714,-0.000110921332284339,0.951395139513951
-0.000441581641177948,-0.000110955089276676,0.951495149514952
-0.000441659929409834,-0.000110991253228876,0.951595159515952
-0.000441737026568869,-0.000111026399806394,0.951695169516952
-0.000441815364428902,-0.000111059114609717,0.951795179517952
-0.000441892739504938,-0.000111089809552067,0.951895189518952
-0.000441972263475025,-0.00011111965089205,0.951995199519952
-0.000442054229144729,-0.000111150018289252,0.952095209520952
-0.000442132601744344,-0.00011117999362511,0.952195219521952
-0.000442210587245241,-0.000111211209661709,0.952295229522952
-0.000442290413946403,-0.000111242455475265,0.952395239523952
-0.000442373382102484,-0.000111270842713701,0.952495249524952
-0.000442455134371554,-0.000111295731175458,0.952595259525953
-0.000442535258840907,-0.000111316907459728,0.952695269526953
-0.0004426139292088,-0.000111339398887217,0.952795279527953
-0.000442694827875588,-0.000111360386585013,0.952895289528953
-0.000442774381622546,-0.000111380034325775,0.952995299529953
-0.000442848525913224,-0.000111398709356859,0.953095309530953
-0.000442917315338478,-0.000111416426567002,0.953195319531953
-0.000442984878951127,-0.000111438138834086,0.953295329532953
-0.000443052159683977,-0.00011146079899686,0.953395339533953
-0.000443119430491232,-0.000111484818967858,0.953495349534954
-0.000443188835304145,-0.000111511965505382,0.953595359535954
-0.000443259148310198,-0.000111538903605068,0.953695369536954
-0.000443325024569475,-0.000111566978186921,0.953795379537954
-0.000443390895866041,-0.000111594487009003,0.953895389538954
-0.000443455799415813,-0.000111621464811241,0.953995399539954
-0.000443522013145747,-0.000111646551785069,0.954095409540954
-0.00044358694647239,-0.000111669211947843,0.954195419541954
-0.00044364976068168,-0.000111691921738592,0.954295429542954
-0.00044371302650614,-0.000111713380902662,0.954395439543954
-0.000443776590098879,-0.000111734026167088,0.954495449544954
-0.000443842570577075,-0.000111754383588747,0.954595459545955
-0.000443906109355739,-0.000111775415951891,0.954695469546955
-0.00044396665060087,-0.000111797679090181,0.954795479547955
-0.000444023435003337,-0.000111816572484869,0.954895489548955
-0.000444076492340184,-0.000111832125912224,0.954995499549955
-0.00044412723701032,-0.000111842572614632,0.955095509550955
-0.000444176100777812,-0.000111851996979216,0.955195519551955
-0.000444224691591013,-0.000111858915127988,0.955295529552955
-0.000444271287357142,-0.00011186582831379,0.955395539553955
-0.000444316022071731,-0.000111870552903161,0.955495549554956
-0.000444363977646084,-0.000111876627375161,0.955595559555956
-0.00044441510445214,-0.00011187694995734,0.955695569556956
-0.000444465124552901,-0.000111875614963104,0.955795579557956
-0.000444515422570663,-0.000111875580223521,0.955895589558956
-0.000444563393033495,-0.000111876319681202,0.955995599559956
-0.000444613259287276,-0.000111881366852925,0.956095609560956
-0.000444662003947457,-0.000111888101377846,0.956195619561956
-0.000444709512869522,-0.000111891495935607,0.956295629562956
-0.000444758699219192,-0.000111894830939971,0.956395639563956
-0.000444807210627635,-0.000111896448814006,0.956495649564956
-0.000444855057020271,-0.000111896364446277,0.956595659565957
-0.000444902099438688,-0.000111898210609339,0.956695669566957
-0.000444949796947229,-0.000111899451310423,0.956795679567957
-0.000444994367889329,-0.000111897674626526,0.956895689568957
-0.000445037311031714,-0.000111896979834022,0.956995699569957
-0.000445079703302807,-0.000111896910354857,0.957095709570957
-0.000445121991355067,-0.000111897744105862,0.957195719571957
-0.00044516713301965,-0.000111898801183097,0.957295729572957
-0.000445208765981786,-0.000111900677122943,0.957395739573957
-0.000445255634702033,-0.000111903317334631,0.957495749574958
-0.000445301019543949,-0.00011190235455072,0.957595759575958
-0.000445343580550414,-0.000111897148569307,0.957695769576958
-0.000445387982757143,-0.000111891222981403,0.957795779577958
-0.000445428712489024,-0.000111885342058848,0.957895789578958
-0.000445464409937661,-0.000111878731604035,0.957995799579958
-0.000445501382826878,-0.000111875614963104,0.958095809580958
-0.000445538529414351,-0.000111875297343722,0.958195819581958
-0.0004455791797413,-0.000111877585196274,0.958295829582958
-0.000445620470269982,-0.00011188359018911,0.958395839583958
-0.000445661373699945,-0.000111889014533783,0.958495849584958
-0.000445703086066927,-0.00011189491034473,0.958595859585959
-0.000445747900186361,-0.000111899967442047,0.958695869586959
-0.000445794267663463,-0.000111906642413227,0.958795879587959
-0.000445840952760033,-0.000111913585375986,0.958895889588959
-0.000445887325199933,-0.000111917148669204,0.958995899589959
-0.000445933394908758,-0.00011192381371479,0.959095909590959
-0.000445975400081219,-0.000111933704583022,0.959195919591959
-0.000446013390345291,-0.000111946796459915,0.959295929592959
-0.000446046050557928,-0.000111956066977605,0.959395939593959
-0.000446082328654642,-0.00011196782386009,0.95949594959496
-0.000446119028589655,-0.000111979158904275,0.95959595959596
-0.000446157440692027,-0.00011199143688118,0.95969596959696
-0.00044619657736386,-0.000112004742158535,0.95979597959796
-0.000446238468391808,-0.000112018851410111,0.95989598959896
-0.00044627763484034,-0.000112030806804665,0.95999599959996
-0.000446314096560817,-0.000112040638119329,0.96009600960096
-0.000446351684837779,-0.000112046464451112,0.96019601960196
-0.000446388940606882,-0.000112050722536834,0.96029602960296
-0.000446424682720782,-0.000112057377656996,0.96039603960396
-0.000446460603495563,-0.00011206861344506,0.96049604960496
-0.000446497983334774,-0.000112076290902702,0.960596059605961
-0.000446533288721896,-0.000112083933620763,0.960696069606961
-0.000446571308762753,-0.000112093338134157,0.960796079607961
-0.000446612137750668,-0.000112104236451649,0.960896089608961
-0.000446652525049009,-0.000112114737744829,0.960996099609961
-0.00044669716547036,-0.000112124703055023,0.961096109610961
-0.000446742049069044,-0.000112135050501138,0.961196119611961
-0.000446787165919554,-0.000112145775120547,0.961296129612961
-0.000446834386998937,-0.000112154832237603,0.961396139613961
-0.00044688500759905,-0.000112164385635265,0.961496149614962
-0.000446932179050372,-0.000112177298851105,0.961596159615962
-0.000446976968355819,-0.000112188311312939,0.961696169616962
-0.000447018551689895,-0.00011220110045867,0.961796179617962
-0.000447059792590516,-0.000112215150156676,0.961896189618962
-0.000447105564531149,-0.000112230013754325,0.961996199619962
-0.000447150006440344,-0.000112247909625348,0.962096209620962
-0.000447195207658496,-0.000112267165304595,0.962196219621962
-0.000447239098696399,-0.00011229143341581,0.962296229622962
-0.000447286428957498,-0.00011231604892319,0.962396239623962
-0.000447335292724903,-0.000112338173103151,0.962496249624962
-0.000447382826460956,-0.000112359374201581,0.962596259625963
-0.000447431784521685,-0.00011238174155879,0.962696269626963
-0.000447481328193289,-0.000112401652328161,0.962796279627963
-0.000447528365648908,-0.000112416759103401,0.962896289628963
-0.000447577358449305,-0.00011243645150934,0.962996299629963
-0.000447627155223922,-0.000112456074436114,0.963096309630963
-0.000447678818012792,-0.000112474739541604,0.963196319631963
-0.000447731642097814,-0.000112489474106519,0.963296329632963
-0.000447783741613376,-0.000112502218586901,0.963396339633963
-0.000447835672393738,-0.000112518794352081,0.963496349634963
-0.000447886690018078,-0.000112538184027031,0.963596359635964
-0.00044793616421043,-0.00011256005014118,0.963696369636964
-0.000447984194226831,-0.000112584759941884,0.963796379637964
-0.000448031276347713,-0.000112612303503721,0.963896389638964
-0.000448080115301131,-0.0001126366410941,0.963996399639964
-0.000448129013808205,-0.000112658834753225,0.964096409640964
-0.000448177123229537,-0.000112681544544146,0.964196419641964
-0.000448224949770984,-0.000112705574440739,0.964296429642964
-0.000448269634857512,-0.000112730229650671,0.964396439643964
-0.000448311218191587,-0.000112755495285379,0.964496449644965
-0.000448352503757471,-0.000112780378784338,0.964596459645965
-0.000448397838971327,-0.000112808716394628,0.964696469646965
-0.000448447104725928,-0.000112840647075093,0.964796479647965
-0.000448496836984093,-0.000112877342047481,0.964896489648965
-0.000448549958837306,-0.000112912146191285,0.964996499649965
-0.000448601393337235,-0.000112948315106455,0.965096509650965
-0.000448655368792729,-0.000112983094436272,0.965196519651965
-0.000448715086212364,-0.000113014345212625,0.965296529652965
-0.000448779205639105,-0.000113045243629843,0.965396539653965
-0.000448845047158801,-0.000113073084959871,0.965496549654965
-0.000448912566106272,-0.000113098018086805,0.965596559655966
-0.000448981415085183,-0.000113126812275148,0.965696569656966
-0.000449051137517564,-0.000113157264040079,0.965796579657966
-0.000449120289227463,-0.000113185790237016,0.965896589658966
-0.000449190885113314,-0.000113214614202316,0.965996599659966
-0.000449264954961944,-0.000113243979113228,0.966096609660966
-0.000449342012418512,-0.000113272152951029,0.966196619661966
-0.00044941542221422,-0.000113295582348442,0.966296629662966
-0.000449486400235992,-0.000113316277240671,0.966396639663966
-0.000449556475027422,-0.000113340143364776,0.966496649664967
-0.000449625755770227,-0.000113362614941075,0.966596659665967
-0.000449696068776279,-0.000113391141138012,0.966696669666967
-0.000449766763918252,-0.00011342601972395,0.966796679667967
-0.000449838158815526,-0.000113464565822026,0.966896689668967
-0.0004499096926713,-0.000113506327817154,0.966996699669967
-0.000449980938684479,-0.00011355102779216,0.967096709670967
-0.000450051837301405,-0.000113593782347984,0.967196719671967
-0.000450122671401878,-0.000113636546829402,0.967296729672967
-0.000450193609721184,-0.000113680006103324,0.967396739673967
-0.00045026421553263,-0.000113720184963999,0.967496749674967
-0.000450336141450006,-0.000113755520127992,0.967596759675968
-0.000450407982999653,-0.000113785490500881,0.967696769676968
-0.000450477864241725,-0.000113817282222845,0.967796779677968
-0.000450547308757104,-0.000113848518110806,0.967896789678968
-0.000450617453027784,-0.000113883580320422,0.967996799679968
-0.00045068899680924,-0.000113922578033754,0.968096809680968
-0.000450760505851028,-0.000113963501314908,0.968196819681968
-0.000450830868485054,-0.000114001670239861,0.968296829682968
-0.000450901548738635,-0.00011404091609341,0.968396839683968
-0.000450969663222489,-0.00011408353665353,0.968496849684969
-0.000451034541958274,-0.00011413001827506,0.968596859685969
-0.00045110057206453,-0.000114169973809505,0.968696869686969
-0.000451164011587074,-0.000114208078218091,0.968796879687969
-0.00045122852307533,-0.000114249497779678,0.968896889688969
-0.000451293922905536,-0.000114292703950586,0.968996899689969
-0.000451360752023215,-0.000114333195467845,0.969096909690969
-0.000451426469472802,-0.000114370699377078,0.969196919691969
-0.000451489611227154,-0.000114408133807148,0.969296929692969
-0.000451556291460737,-0.00011444648635595,0.969396939693969
-0.000451622753330889,-0.000114484253293793,0.969496949694969
-0.000451690753670316,-0.000114517791922698,0.96959695969597
-0.000451760495953886,-0.000114556134545906,0.96969696969697
-0.000451831473975658,-0.000114594626053209,0.96979697969797
-0.000451903474335082,-0.00011463358406399,0.96989698969897
-0.000451978328306655,-0.000114677197184805,0.96999699969997
-0.000452055509833333,-0.000114724085756415,0.97009700970097
-0.000452134160350035,-0.000114770651745673,0.97019701970197
-0.000452212121036859,-0.000114818483249831,0.97029702970297
-0.000452287297590784,-0.000114861242768452,0.97039703970397
-0.00045235971482571,-0.000114898970003915,0.970497049704971
-0.000452430782177922,-0.000114936429247972,0.970597059705971
-0.000452501914046587,-0.000114974871127301,0.970697069706971
-0.000452574832524744,-0.000115013610774649,0.970797079707971
-0.000452650321735252,-0.000115053213949959,0.970897089708971
-0.000452728724111738,-0.000115094291078178,0.970997099709971
-0.000452806590505324,-0.000115135765230537,0.971097109710971
-0.00045288241718649,-0.000115179055769174,0.971197119711971
-0.000452959951072303,-0.000115221954246295,0.971297129712971
-0.000453033192132639,-0.000115266753477423,0.971397139713971
-0.000453101559719508,-0.00011531352294155,0.971497149714971
-0.000453165098498173,-0.000115362242787829,0.971597159715972
-0.000453225307235444,-0.000115413642548003,0.971697169716972
-0.000453283669809652,-0.00011546580658019,0.971797179717972
-0.000453342394668506,-0.000115520159208807,0.971897189718972
-0.000453402136902214,-0.000115574402655708,0.971997199719972
-0.000453462568965628,-0.00011562956918414,0.972097209720972
-0.000453519631285183,-0.000115684065734056,0.972197219721972
-0.000453573368526056,-0.000115739927054992,0.972297229722972
-0.000453627229837123,-0.000115797168035514,0.972397239723972
-0.000453680545239696,-0.00011585281099319,0.972497249724973
-0.000453734783723799,-0.000115906096618978,0.972597259725973
-0.000453791280283756,-0.00011595844923764,0.972697269726973
-0.000453845712317219,-0.000116009238573039,0.972797279727973
-0.000453899017794197,-0.000116060132127184,0.972897289728973
-0.000453956849348303,-0.000116110837095026,0.972997299729973
-0.000454017986129903,-0.000116160807567641,0.973097309730973
-0.000454083807798408,-0.000116209656446826,0.973197319731973
-0.000454151153047711,-0.000116262584750681,0.973297329732973
-0.000454223203035109,-0.000116318366666858,0.973397339733973
-0.000454293178570505,-0.00011637636695625,0.973497349734973
-0.000454366816655153,-0.000116435970231458,0.973597359735974
-0.000454440539107531,-0.000116496238522384,0.973697369736974
-0.000454516380677088,-0.000116554278514328,0.973797379737974
-0.00045459341331967,-0.000116608705584907,0.973897389738974
-0.000454668838013725,-0.00011666441305895,0.973997399739974
-0.000454747776373024,-0.000116721127982253,0.974097409740974
-0.00045482773706989,-0.000116775063735368,0.974197419741974
-0.000454908392559345,-0.000116833034247976,0.974297429742974
-0.00045499174285126,-0.000116885878184274,0.974397439743974
-0.000455074978998747,-0.000116936196053227,0.974497449744975
-0.000455161500522451,-0.00011698538736578,0.974597459745975
-0.00045524878631791,-0.000117037432290656,0.974697469746975
-0.000455335084515384,-0.000117085080171136,0.974797479747975
-0.000455418901310862,-0.000117127144897253,0.974897489748975
-0.000455500817352506,-0.00011716697636159,0.974997499749975
-0.00045558271354296,-0.000117204465382431,0.975097509750975
-0.000455662287141107,-0.000117242609493397,0.975197519751975
-0.000455742674639156,-0.000117280579906279,0.975297529752975
-0.00045582206461354,-0.000117318123517892,0.975397539753975
-0.000455899370210326,-0.000117356431401518,0.975497549754975
-0.000455978273829957,-0.000117397702078837,0.975597559755976
-0.000456060904515294,-0.000117440282936578,0.975697569756976
-0.000456142284574124,-0.000117478799257869,0.975797579757976
-0.000456222165866144,-0.000117514988024056,0.975897589758976
-0.000456301168741896,-0.000117552769850463,0.975997599759976
-0.000456378831660529,-0.000117595177009948,0.976097609760976
-0.000456456688128521,-0.0001176358223741,0.976197619761976
-0.000456536668676662,-0.000117677956579381,0.976297629762976
-0.000456617909776905,-0.000117717594494446,0.976397639763976
-0.000456698882885828,-0.000117755475576802,0.976497649764977
-0.00045677770213773,-0.000117792488168571,0.976597659765977
-0.000456854397309655,-0.000117828637232379,0.976697669766977
-0.000456928963438632,-0.000117863039389073,0.976797679767977
-0.000457000983649245,-0.000117895511015149,0.976897689768977
-0.000457075842583703,-0.000117927258071936,0.976997699769977
-0.00045715128216615,-0.000117959967912633,0.977097709770977
-0.000457228969898856,-0.000117991888667503,0.977197719771977
-0.000457305307748848,-0.000118023581133346,0.977297729772977
-0.000457384027744801,-0.00011805821157924,0.977397739773977
-0.000457464400354371,-0.000118091631100834,0.977497749774977
-0.000457546167511833,-0.000118121854576737,0.977597759775978
-0.000457627478091413,-0.000118149869604848,0.977697769776978
-0.000457709488426294,-0.000118180807724618,0.977797779777978
-0.000457791538463641,-0.000118208887269268,0.977897789778978
-0.000457873628203368,-0.000118234133052785,0.977997799779978
-0.000457954869303697,-0.000118256887508711,0.978097809780978
-0.000458034557046358,-0.000118281120880344,0.978197819781978
-0.000458115282014978,-0.000118304709087447,0.978297829782978
-0.000458194781171164,-0.000118327240217315,0.978397839783978
-0.000458274662463098,-0.000118350148520134,0.978497849784978
-0.000458355729865258,-0.000118373587843142,0.978597859785979
-0.000458435765004258,-0.000118396218228959,0.978697869786979
-0.000458517447794077,-0.00011841693793552,0.978797879787979
-0.000458601413473736,-0.000118438387173995,0.978897889788979
-0.000458684227782838,-0.000118457950547028,0.978997899789979
-0.000458769409349422,-0.000118475762050322,0.979097909790979
-0.000458851906039143,-0.000118497211288969,0.979197919791979
-0.000458930616109415,-0.000118516868955326,0.979297929792979
-0.000459008532131062,-0.000118538303305408,0.979397939793979
-0.000459087430787895,-0.000118558372884642,0.97949794979498
-0.000459166696692256,-0.000118572849383573,0.97959795979598
-0.000459248280225954,-0.000118587028114485,0.97969796979698
-0.000459329039934328,-0.000118605544335879,0.97979797979798
-0.000459408831895822,-0.000118625499770427,0.97989798979898
-0.000459487670999,-0.000118646879529737,0.97999799979998
-0.000459567209857566,-0.000118666130246186,0.98009800980098
-0.000459646694125273,-0.000118681495087238,0.98019801980198
-0.000459726282611813,-0.00011869751998104,0.98029802980298
-0.000459805970354475,-0.000118714195002341,0.98039803980398
-0.000459882551381886,-0.000118734696345298,0.98049804980498
-0.000459962631186062,-0.000118757351545275,0.980598059805981
-0.000460044681223409,-0.000118776294567765,0.980698069806981
-0.000460129227551145,-0.000118793763637691,0.980798079807981
-0.000460214359489669,-0.000118810071411292,0.980898089808981
-0.000460298647751593,-0.000118827044200785,0.980998099809981
-0.000460385094833163,-0.000118845957446491,0.981098109810981
-0.000460467924030743,-0.000118868513390346,0.981198119811981
-0.000460548644036566,-0.00011889370954589,0.981298129812981
-0.000460626311918082,-0.000118916037200718,0.981398139813981
-0.000460704734145757,-0.00011893387848097,0.981498149814982
-0.000460784784173063,-0.000118953005127311,0.981598159815982
-0.000460866824284815,-0.000118971625567623,0.981698169816982
-0.000460950080283492,-0.000118990752213963,0.981798179817982
-0.000461030194827251,-0.000119006851549899,0.981898189818982
-0.000461107564940489,-0.000119024593573857,0.981998199819982
-0.000461181674491498,-0.000119043303344696,0.982098209820982
-0.00046125256318283,-0.000119062980862242,0.982198219821982
-0.000461321690078742,-0.000119085139781785,0.982298229822982
-0.000461390548983247,-0.000119106187033322,0.982398239823982
-0.000461459442627334,-0.000119129085410546,0.982498249824982
-0.000461531482689138,-0.000119151725722131,0.982598259825983
-0.000461606321772405,-0.000119179586903349,0.982698269826983
-0.000461681225372039,-0.000119206639147549,0.982798279827983
-0.000461757900692688,-0.000119234306779494,0.982898289828983
-0.00046183274970155,-0.000119263989309787,0.982998299829983
-0.000461907946106665,-0.000119291666867154,0.983098309830983
-0.000461983678494592,-0.000119320853117185,0.983198319831983
-0.000462059946865333,-0.000119351533170971,0.983298329832983
-0.000462139133364763,-0.000119379305021835,0.983398339833983
-0.000462215193297753,-0.000119408828742264,0.983498349834984
-0.00046228982394327,-0.000119438833854908,0.983598359835984
-0.000462366831771778,-0.000119471811687012,0.983698369836984
-0.000462447313563064,-0.000119508010378794,0.983798379837984
-0.000462525706013869,-0.000119542392684471,0.983898389838984
-0.0004626052845749,-0.000119576690622419,0.983998399839984
-0.000462683061638046,-0.000119610432726364,0.984098409840984
-0.000462758491294899,-0.00011964207556406,0.984198419841984
-0.000462836179027605,-0.000119671971494987,0.984298429842984
-0.000462918035515593,-0.000119703271899315,0.984398439843984
-0.000462997152535773,-0.000119738909794297,0.984498449844984
-0.000463074626867844,-0.000119779401311555,0.984598459845985
-0.000463153595003928,-0.000119824071509777,0.984698469846985
-0.000463232801354634,-0.000119867947659202,0.984798479847985
-0.000463311347652418,-0.000119910379632847,0.984898489848985
-0.000463389238860078,-0.000119951382318932,0.984998499849985
-0.000463466693340959,-0.000119991233634459,0.985098509850985
-0.000463545651551448,-0.000120030151942859,0.985198519851985
-0.000463626376520068,-0.00012006866826415,0.985298529852985
-0.00046370723052168,-0.00012010587936799,0.985398539853985
-0.00046378838725428,-0.000120136872078531,0.985498549854986
-0.000463869102297391,-0.000120168157594466,0.985598559855986
-0.000463952204449089,-0.000120200559741206,0.985698569856986
-0.000464037753263201,-0.00012023673858197,0.985798579857986
-0.000464124299600893,-0.000120275706518345,0.985898589858986
-0.000464209327320584,-0.000120313116134255,0.985998599859986
-0.000464295273159009,-0.00012035172674887,0.986098609860986
-0.000464380385246343,-0.000120389444058738,0.986198619861986
-0.000464466331084768,-0.000120429930613199,0.986298629862986
-0.000464551865010489,-0.00012047003503174,0.986398639863986
-0.000464636585036308,-0.00012050919651756,0.986498649864986
-0.00046472325048131,-0.000120550506897432,0.986598659865987
-0.000464814203788819,-0.000120590442580515,0.986698669866987
-0.000464906531793117,-0.000120627886936179,0.986798679867987
-0.00046500037345253,-0.000120661822589397,0.986898689868987
-0.000465095058788716,-0.000120698487784828,0.986998699869987
-0.000465191218077552,-0.000120733738581264,0.987098709870987
-0.000465286042372238,-0.000120766398793815,0.987198719871987
-0.000465378375339333,-0.000120799599952149,0.987298729872987
-0.000465471011037417,-0.000120834731641102,0.987398739873987
-0.000465563448223344,-0.000120867505998166,0.987498749874988
-0.000465654729076002,-0.00012089909920806,0.987598759875988
-0.000465744471459383,-0.000120928493895756,0.987698769876988
-0.000465833211356389,-0.000120955809168565,0.987798779877988
-0.000465922020732731,-0.000120980255940661,0.987898789878988
-0.000466011410757063,-0.000121004831745661,0.987998799879988
-0.000466099282163396,-0.000121028032854047,0.988098809880988
-0.000466187242900168,-0.000121052856799265,0.988198819881988
-0.000466274970385203,-0.000121081809797471,0.988298829882988
-0.000466363045266489,-0.000121111010935722,0.988398839883988
-0.000466450182177852,-0.000121142569405862,0.988498849884988
-0.000466538778153559,-0.000121173978991906,0.988598859885989
-0.000466624783545639,-0.000121200956794144,0.988698869886989
-0.000466712476291005,-0.000121227646753614,0.988798879887989
-0.000466801156634355,-0.000121251423547192,0.988898889888989
-0.000466889474693061,-0.000121275830616907,0.988998899889989
-0.00046697647760872,-0.000121300515603624,0.989098909890989
-0.000467062716252539,-0.000121323463608995,0.989198919891989
-0.00046714863231418,-0.000121346272655866,0.989298929892989
-0.000467234101723361,-0.000121369617685549,0.989398939893989
-0.000467315829178443,-0.000121391731939915,0.98949894989499
-0.000467399526866696,-0.000121410719627755,0.98959895989599
-0.000467485169974046,-0.000121426610525854,0.98969896989699
-0.000467569780818235,-0.000121439747067924,0.98979897989799
-0.000467655860652363,-0.000121449017585614,0.98989898989899
-0.000467742178701028,-0.000121457176435298,0.98999899989999
-0.000467826010384984,-0.000121467002786991,0.99009900990099
-0.000467908938838599,-0.000121474392402037,0.99019901990199
-0.000467993083179139,-0.000121479211284733,0.99029902990299
-0.000468079937210702,-0.00012148605499137,0.99039903990399
-0.000468168766438234,-0.000121494516572043,0.99049904990499
-0.000468255957940369,-0.00012150528089366,0.990599059905991
-0.000468343258624306,-0.000121516730082358,0.990699069906991
-0.000468430023325343,-0.000121528412522881,0.990799079907991
-0.000468520917079283,-0.00012154102300756,0.990899089908991
-0.000468611289738802,-0.000121552417605487,0.990999099909991
-0.000468697999848982,-0.000121564343223257,0.991099109910991
-0.000468785752148003,-0.00012157861624732,0.991199119911991
-0.000468874546635867,-0.00012159521186369,0.991299129912991
-0.000468963043355539,-0.000121611653633166,0.991399139913991
-0.000469048855198261,-0.000121627559419657,0.991499149914992
-0.000469136925116749,-0.000121643172400926,0.991599159915992
-0.000469226235736236,-0.00012166160425459,0.991699169916992
-0.000469316260999417,-0.000121679351241518,0.991799179917992
-0.000469408072872091,-0.000121697748355601,0.991899189918992
-0.000469503964169607,-0.000121717008997645,0.991999199919992
-0.000469602436125068,-0.000121736180309163,0.992099209920992
-0.000469705156240829,-0.000121754403725334,0.992199219921992
-0.00046981050664251,-0.000121772656918118,0.992299229922992
-0.000469913827257538,-0.000121786716541547,0.992399239923992
-0.000470017425789481,-0.000121799351840386,0.992499249924992
-0.000470119932504607,-0.000121807212921878,0.992599259925993
-0.000470219972706215,-0.000121815128594143,0.992699269926993
-0.000470320325564407,-0.000121823992161926,0.992799279927993
-0.00047042280746546,-0.000121829247771313,0.992899289928993
-0.000470526113192009,-0.000121836280064426,0.992999299929993
-0.0004706308829457,-0.000121843853303322,0.993099309930993
-0.000470732650203059,-0.000121850056808228,0.993199319931993
-0.000470831434815276,-0.000121854910430333,0.993299329932993
-0.000470930720670639,-0.000121854493554831,0.993399339933993
-0.000471028919671896,-0.000121855252863874,0.993499349934993
-0.000471126056633207,-0.000121857223097044,0.993599359935994
-0.00047122281642131,-0.000121860121374543,0.993699369936994
-0.000471319114668733,-0.000121858453872362,0.993799379937994
-0.000471415750386813,-0.000121854945170087,0.993899389938994
-0.000471513686359547,-0.000121848940177252,0.993999399939994
-0.000471613671970211,-0.000121840160977198,0.994099409940994
-0.00047171273449943,-0.000121831972350729,0.994199419941994
-0.00047181537521026,-0.000121828071586768,0.994299429942994
-0.000471917971255826,-0.000121831148525147,0.994399439943994
-0.000472019460596184,-0.000121833168386464,0.994499449944995
-0.000472119024368548,-0.000121833749034455,0.994599459945995
-0.000472215799045129,-0.000121829907824235,0.994699469946995
-0.000472312002999228,-0.000121826002097476,0.994799479947995
-0.000472405909175181,-0.000121827312277725,0.994899489948995
-0.000472498028741641,-0.000121833813550822,0.994999499949995
-0.000472590485778844,-0.000121842175875545,0.995099509950995
-0.000472684054484054,-0.000121851788826776,0.995199519951995
-0.00047277628323223,-0.0001218618385047,0.995299529952995
-0.0004728683829475,-0.00012187477157173,0.995399539953995
-0.00047296189209914,-0.000121890905647247,0.995499549954995
-0.000473053917372362,-0.000121901367237876,0.995599559955996
-0.000473146587810114,-0.000121913456628306,0.995699569956996
-0.000473239476611212,-0.000121921585701205,0.995799579957996
-0.000473330122224935,-0.000121930657706653,0.995899589958996
-0.000473421958911596,-0.00012193531281686,0.995999599959996
-0.000473512058616911,-0.000121939868670774,0.996099609960996
-0.000473603627312165,-0.000121946176394598,0.996199619961996
-0.000473697464008781,-0.000121954409686416,0.996299629962996
-0.000473789082332096,-0.00012196542214825,0.996399639963996
-0.000473880904130365,-0.000121977471836129,0.996499649964997
-0.000473972269350665,-0.000121987715063497,0.996599659965997
-0.000474065058895728,-0.000122001854091857,0.996699669966997
-0.000474160573020035,-0.000122016911238951,0.996799679967997
-0.00047425717896133,-0.000122034797184379,0.996899689968997
-0.000474356628589181,-0.000122052568985122,0.996999699969997
-0.000474454390863746,-0.000122070916471402,0.997099709970997
-0.000474548877687775,-0.000122090673393708,0.997199719971997
-0.000474642362025342,-0.000122109169763911,0.997299729972997
-0.000474734848839329,-0.000122126430396,0.997399739973997
-0.000474829032932284,-0.000122146683598912,0.997499749974997
-0.00047492213513393,-0.000122165075750197,0.997599759975998
-0.000475014155444355,-0.000122181626701389,0.997699769976998
-0.000475108036806235,-0.000122200336472055,0.997799779977998
-0.000475200201037958,-0.000122216048709446,0.997899789978998
-0.000475292534005052,-0.00012222826713261,0.997999799979998
-0.000475388038203764,-0.000122243239912147,0.998099809980998
-0.000475485408416814,-0.000122262862838749,0.998199819981998
-0.000475586034229296,-0.000122287175615313,0.998299829982998
-0.000475688913154662,-0.00012231304671217,0.998399839983998
-0.000475794730059992,-0.00012233977637402,0.998499849984999
-0.000475900879473182,-0.000122366024644,0.998599859985999
-0.000476005113244146,-0.00012239287837613,0.998699869986999
-0.000476108557929195,-0.000122419761885044,0.998799879987999
-0.000476212340084902,-0.000122445161515455,0.998899889988999
-0.000476315328191984,-0.00012247264552355,0.998999899989999
-0.00047641968603297,-0.000122500392560427,0.999099909990999
-0.000476522287041334,-0.000122526556462678,0.999199919991999
-0.000476624699463222,-0.000122554219131825,0.999299929992999
-0.000476726928261261,-0.000122583370642102,0.999399939993999
-0.000476831464763213,-0.000122614030844698,0.999499949994999
-0.000476934428056308,-0.000122642691037338,0.999599959996
-0.000477035833028937,-0.000122669361145618,0.999699969997
-0.000477138642475138,-0.000122692150341298,0.999799979998
-0.000477243665331843,-0.000122719817973243,0.999899989999
-0.000477349184468896,-0.000122745207678059,1


==> plots/1e-6_p5_path.csv <==
-0.000813400925502924,0.0019257353911651,0
-0.000813400905651649,0.00192573534054449,0.0001000100010001
-0.000813400836172398,0.00192573518917896,0.0002000200020002
-0.000813400707139492,0.00192573488843305,0.0003000300030003
-0.000813400488776146,0.00192573439016753,0.0004000400040004
-0.000813400161231084,0.00192573364822837,0.0005000500050005
-0.000813399709615913,0.00192573261546885,0.0006000600060006
-0.000813399109116647,0.00192573124772012,0.0007000700070007
-0.000813398344844893,0.00192572950031682,0.0008000800080008
-0.000813397391986491,0.00192572733008268,0.0009000900090009
-0.000813396240616019,0.00192572469433752,0.001000100010001
-0.00081339486095652,0.00192572155139378,0.0011001100110011
-0.000813393243082398,0.00192571786055652,0.0012001200120012
-0.000813391372105349,0.00192571358212325,0.0013001300130013
-0.000813389223211212,0.00192570867688782,0.0014001400140014
-0.000813386781511681,0.00192570310663673,0.0015001500150015
-0.000813384032118364,0.00192569683315626,0.0016001600160016
-0.000813380960142695,0.00192568982071433,0.0017001700170017
-0.00081337755069637,0.00192568203258612,0.0018001800180018
-0.000813373783928198,0.00192567343403203,0.0019001900190019
-0.000813369644949701,0.00192566398981617,0.002000200020002
-0.000813365123835369,0.001925653667184,0.0021002100210021
-0.000813360200733841,0.00192564243288475,0.0022002200220022
-0.000813354865719608,0.00192563025416388,0.0023002300230023
-0.000813349103904278,0.0019256171002521,0.0024002400240024
-0.000813342900399373,0.00192560293938738,0.0025002500250025
-0.000813336240316499,0.00192558774179289,0.0026002600260026
-0.000813329118692859,0.00192557147818815,0.0027002700270027
-0.000813321510714467,0.0019255541187963,0.0028002800280028
-0.000813313416381236,0.00192553563681817,0.0029002900290029
-0.000813304815842063,0.00192551600346958,0.003000300030003
-0.000813295699171265,0.00192549519244758,0.0031003100310031
-0.000813286051480366,0.00192547317744937,0.0032003200320032
-0.000813275872769537,0.00192544993217204,0.0033003300330033
-0.000813265138224619,0.0019254254322979,0.0034003400340034
-0.000813253847845697,0.00192539965301288,0.0035003500350035
-0.000813241981781497,0.00192537257049558,0.0036003600360036
-0.000813229535069306,0.00192534416142079,0.0037003700370037
-0.000813216502746155,0.00192531440246332,0.0038003800380038
-0.00081320286496094,0.00192528327228313,0.0039003900390039
-0.000813188616750863,0.00192525074904387,0.004000400040004
-0.000813173748190331,0.00192521681140548,0.0041004100410041
-0.000813158254316459,0.00192518143902051,0.0042004200420042
-0.000813142125203739,0.0019251446115414,0.0043004300430043
-0.000813125345963605,0.00192510630961324,0.0044004400440044
-0.000813107911633433,0.00192506651388112,0.0045004500450045
-0.00081308981725034,0.00192502520647892,0.0046004600460046
-0.000813071052888643,0.00192498236954053,0.0047004700470047
-0.000813051613585633,0.0019249379847036,0.0048004800480048
-0.000813031484452916,0.00192489203509462,0.0049004900490049
-0.000813010665490492,0.00192484450483256,0.005000500050005
-0.000812989146772681,0.00192479537704391,0.0051005100510051
-0.000812966918373887,0.00192474463634399,0.0052005200520052
-0.000812943980294111,0.00192469226734812,0.0053005300530053
-0.000812920322607758,0.00192463825566415,0.0054005400540054
-0.000812895935389318,0.00192458258689994,0.0055005500550055
-0.00081287081863862,0.00192452524715965,0.0056005600560056
-0.000812844967392953,0.00192446622205112,0.0057005700570057
-0.000812818371726721,0.00192440550015994,0.0058005800580058
-0.000812791021714243,0.00192434306709399,0.0059005900590059
-0.000812762922318403,0.00192427891193508,0.006000600060006
-0.000812734058650809,0.00192421302227618,0.0061006100610061
-0.000812704435674172,0.00192414538620657,0.0062006200620062
-0.000812674038500099,0.00192407599330438,0.0063006300630063
-0.000812642872091389,0.00192400483265143,0.0064006400640064
-0.000812610926522532,0.00192393189382581,0.0065006500650065
-0.000812578191867847,0.00192385716690197,0.0066006600660066
-0.000812544673090132,0.00192378064195427,0.0067006700670067
-0.000812510365226589,0.00192370231004962,0.0068006800680068
-0.000812475258351623,0.00192362216225505,0.0069006900690069
-0.000812439357427947,0.00192354018963747,0.007000700070007
-0.000812402652530136,0.00192345638376008,0.0071007100710071
-0.000812365138695221,0.00192337073767506,0.0072007200720072
-0.000812326815923289,0.00192328324244927,0.0073007300730073
-0.000812287679251543,0.00192319389212736,0.0074007400740074
-0.000812247728679981,0.00192310267827255,0.0075007500750075
-0.00081220695924572,0.00192300959542582,0.0076007600760076
-0.000812165370948761,0.00192291463663921,0.0077007700770077
-0.000812122953863595,0.00192281779595732,0.0078007800780078
-0.000812079712953019,0.00192271906742486,0.0079007900790079
-0.000812035643254149,0.00192261844558267,0.008000800080008
-0.000811990739804189,0.0019225159249717,0.0081008100810081
-0.000811945007566021,0.0019224115011254,0.0082008200820082
-0.000811898436613965,0.0019223051695773,0.0083008300830083
-0.00081185102694802,0.00192219692486829,0.0084008400840084
-0.000811802778568274,0.00192208676352438,0.0085008500850085
-0.000811753691474639,0.00192197468157541,0.0086008600860086
-0.000811703755741521,0.00192186067505102,0.0087008700870087
-0.000811652981294514,0.0019217447409736,0.0088008800880088
-0.000811601363170822,0.00192162687636544,0.0089008900890089
-0.000811548891444935,0.00192150707775262,0.009000900090009
-0.000811495576042362,0.00192138534265368,0.0091009100910091
-0.000811441412000306,0.00192126166858725,0.0092009200920092
-0.000811386399318767,0.00192113605307193,0.0093009300930093
-0.000811330533034947,0.00192100849461888,0.0094009400940094
-0.000811273818111644,0.00192087899124295,0.0095009500950095
-0.000811216244623263,0.00192074754145534,0.0096009600960096
-0.000811157822495485,0.00192061414327088,0.0097009700970097
-0.00081109854676534,0.00192047879619333,0.0098009800980098
-0.000811038417433,0.00192034149923013,0.0099009900990099
-0.000810977434498294,0.00192020225138871,0.01000100010001
-0.000810915597961393,0.00192006105217276,0.0101010101010101
-0.000810852902859414,0.00191991790158234,0.0102010201020102
-0.000810789359117865,0.00191977279862481,0.0103010301030103
-0.000810724956811325,0.00191962574379653,0.0104010401040104
-0.000810659700902504,0.00191947673709746,0.0105010501050105
-0.000810593586428604,0.0019193257790239,0.0106010601060106
-0.000810526623315222,0.00191917287056836,0.0107010701070107
-0.000810458806599559,0.00191901801123462,0.0108010801080108
-0.000810390131318817,0.00191886120300779,0.0109010901090109
-0.000810320607398593,0.00191870244638411,0.011001100110011
-0.000810250229876088,0.00191854174285244,0.0111011101110111
-0.000810178998751302,0.00191837909340539,0.0112011201120112
-0.000810106918987033,0.00191821449953175,0.0113011301130113
-0.000810033985620569,0.00191804796321663,0.0114011401140114
-0.000809960208577333,0.00191787948594891,0.0115011501150115
-0.000809885577931903,0.00191770907020996,0.0116011601160116
-0.00080981009864699,0.00191753671748866,0.0117011701170117
-0.000809733775685391,0.0019173624302664,0.0118011801180118
-0.000809656604084308,0.00191718621052826,0.0119011901190119
-0.00080957858880654,0.00191700806174824,0.012001200120012
-0.000809499729852172,0.00191682798541522,0.0121012101210121
-0.000809420027221119,0.00191664598500306,0.0122012201220122
-0.000809339485876177,0.00191646206299325,0.0123012301230123
-0.000809258100854549,0.00191627622236341,0.0124012401240124
-0.000809175882081917,0.00191608846658754,0.0125012501250125
-0.000809092819632599,0.00191589879864333,0.0126012601260126
-0.000809008928394987,0.00191570722250101,0.0127012701270127
-0.000808924198443573,0.00191551374064201,0.0128012801280128
-0.000808838639703866,0.00191531835703651,0.0129012901290129
-0.000808752247213067,0.0019151210756548,0.013001300130013
-0.000808665025934062,0.00191492189997083,0.0131013101310131
-0.00080857698082956,0.00191472083345857,0.0132013201320132
-0.000808488106936852,0.00191451788108078,0.0133013301330133
-0.000808398409218647,0.0019143130463115,0.0134013401340134
-0.000808307887675032,0.00191410633361719,0.0135013501350135
-0.000808216547268805,0.00191389774696813,0.0136013601360136
-0.000808124387999793,0.00191368729132714,0.0137013701370137
-0.000808031409868255,0.00191347497016813,0.0138013801380138
-0.000807937622799613,0.00191326078845389,0.0139013901390139
-0.000807843021831157,0.00191304475164358,0.014001400140014
-0.000807747606962885,0.00191282686321114,0.0141014101410141
-0.000807651388120307,0.0019126071286156,0.0142014201420142
-0.000807554360340798,0.00191238555232356,0.0143014301430143
-0.000807456528586982,0.00191216213979405,0.0144014401440144
-0.000807357897821658,0.0019119368954936,0.0145014501450145
-0.000807258468044998,0.0019117098253776,0.0146014601460146
-0.000807158239256914,0.00191148093341625,0.0147014701470147
-0.000807057211457322,0.00191125022606125,0.0148014801480148
-0.000806955394571989,0.00191101770777908,0.0149014901490149
-0.000806852788600827,0.00191078338402886,0.015001500150015
-0.000806749393543752,0.00191054726076593,0.0151015101510151
-0.000806645214363732,0.00191030934295312,0.0152015201520152
-0.000806540251060683,0.00191006963604946,0.0153015301530153
-0.0008064345085974,0.00190982814650666,0.0154015401540154
-0.000806327986973885,0.00190958487879118,0.0155015501550155
-0.000806220686190223,0.001909339839851,0.0156015601560156
-0.000806112616171837,0.00190909303464888,0.0157015701570157
-0.000806003776918899,0.00190884446914024,0.0158015801580158
-0.000805894168431409,0.00190859414977669,0.0159015901590159
-0.000805783795672079,0.00190834208152098,0.016001600160016
-0.000805672658640908,0.00190808827132117,0.0161016101610161
-0.00080556076230078,0.00190783272463621,0.0162016201620162
-0.00080544810665161,0.00190757544742155,0.0163016301630163
-0.000805334696656279,0.00190731644662508,0.0164016401640164
-0.000805220537277501,0.0019070557272096,0.0165016501650165
-0.000805105628515447,0.00190679329612303,0.0166016601660166
-0.000804989970369858,0.00190652915981707,0.0167016701670167
-0.000804873567803792,0.00190626332424701,0.0168016801680168
-0.000804756425779871,0.00190599579536829,0.0169016901690169
-0.000804638549260982,0.00190572658012878,0.017001700170017
-0.000804519933284325,0.00190545568448382,0.0171017101710171
-0.000804400587775495,0.00190518311488516,0.0172017201720172
-0.000804280507771697,0.00190490887828063,0.0173017301730173
-0.000804159703198437,0.00190463298062562,0.0174017401740174
-0.000804038174055888,0.00190435542886804,0.0175017501750175
-0.000803915925306763,0.00190407622896333,0.0176017601760176
-0.000803792956951059,0.00190379538785933,0.0177017701770177
-0.000803669273951577,0.00190351291200773,0.0178017801780178
-0.000803544876308314,0.00190322880786014,0.0179017901790179
-0.000803419768984154,0.0019029430828608,0.018001800180018
-0.00080329395694181,0.00190265574246879,0.0181018101810181
-0.000803167440181281,0.00190236679462456,0.0182018201820182
-0.000803040223665364,0.0019020762452835,0.0183018301830183
-0.000802912307394146,0.00190178410089731,0.0184018401840184
-0.000802783696330424,0.0019014903689101,0.0185018501850185
-0.000802654395436909,0.00190119505577356,0.0186018601860186
-0.000802524404713602,0.00190089816793936,0.0187018701870187
-0.000802393729123386,0.00190059971285167,0.0188018801880188
-0.00080226236866626,0.00190029969696212,0.0189018901890189
-0.000802130323342139,0.00189999812672241,0.019001900190019
-0.000801997608039588,0.00189969501007299,0.0191019101910191
-0.000801864217795637,0.00189939035247294,0.0192019201920192
-0.000801730152610285,0.00189908416186278,0.0193019301930193
-0.0008015954224093,0.0018987764446941,0.0194019401940194
-0.000801460022229712,0.0018984672074186,0.0195019501950195
-0.000801323966960086,0.00189815645797672,0.0196019601960196
-0.000801187246674654,0.00189784420232388,0.0197019701970197
-0.000801049876261982,0.00189753044740795,0.0198019801980198
-0.000800911845796387,0.00189721520067319,0.0199019901990199
-0.000800773170166264,0.00189689846906746,0.02000200020002
-0.000800633844408813,0.00189658025854615,0.0201020102010201
-0.00080049387844963,0.00189626057704978,0.0202020202020202
-0.000800353272288716,0.00189593943152627,0.0203020302030203
-0.000800212025926155,0.00189561682793095,0.0204020402040204
-0.00080007014432466,0.0018952927742043,0.0205020502050205
-0.000799927627484316,0.00189496727630174,0.0206020602060206
-0.000799784485330633,0.00189464034216369,0.0207020702070207
-0.000799640717863696,0.00189431197824186,0.0208020802080208
-0.000799496330046216,0.00189398219148412,0.0209020902090209
-0.000799351316915484,0.00189365098883844,0.021002100210021
-0.000799205693359803,0.00189331837725271,0.0211021102110211
-0.000799059454416551,0.00189298436317862,0.0212021202120212
-0.000798912600085467,0.0018926489545566,0.0213021302130213
-0.000798765140292406,0.00189231215734202,0.0214021402140214
-0.000798617080000078,0.00189197397897913,0.0215021502150215
-0.000798468414245601,0.00189163442641585,0.0216021602160216
-0.000798319152954741,0.0018912935061038,0.0217021702170217
-0.000798169296127325,0.00189095122548716,0.0218021802180218
-0.000798018843763441,0.00189060759101764,0.0219021902190219
-0.000797867800825972,0.00189026261013939,0.022002200220022
-0.00079771617724034,0.00188991628880784,0.0221022102210221
-0.00079756396804392,0.00188956863496341,0.0222022202220222
-0.000797411178199423,0.00188921965456148,0.0223022302230223
-0.00079725780770685,0.00188886935455002,0.0224022402240224
-0.000797103866491795,0.00188851774237318,0.0225022502250225
-0.000796949354554345,0.00188816482497889,0.0226022602260226
-0.000796794271894413,0.00188781060832253,0.0227022702270227
-0.000796638623474883,0.00188745509935208,0.0228022802280228
-0.000796482414258467,0.00188709830551167,0.0229022902290229
-0.000796325644245163,0.00188674023325293,0.023002300230023
-0.000796168318397857,0.00188638088952386,0.0231023102310231
-0.000796010436716547,0.00188602028077608,0.0232023202320232
-0.000795852009126743,0.00188565841395747,0.0233023302330233
-0.000795693030665819,0.00188529529551972,0.0234023402340234
-0.000795533506296315,0.00188493093241076,0.0235023502350235
-0.000795373440981285,0.00188456533157847,0.0236023602360236
-0.000795212839683357,0.00188419849947455,0.0237023702370237
-0.000795051702402701,0.00188383044255061,0.0238023802380238
-0.000794890029139146,0.00188346116825089,0.0239023902390239
-0.000794727824855575,0.00188309068253073,0.024002400240024
-0.000794565099477583,0.00188271899184173,0.0241024102410241
-0.00079440184307966,0.00188234610362819,0.0242024202420242
-0.000794238070550029,0.0018819720238454,0.0243024302430243
-0.000794073776926062,0.00188159675944132,0.0244024402440244
-0.000793908967170386,0.00188122031637134,0.0245024502450245
-0.000793743646245969,0.00188084270207961,0.0246024602460246
-0.000793577814152727,0.00188046392252147,0.0247024702470247
-0.000793411475853541,0.00188008398464494,0.0248024802480248
-0.000793244631348328,0.00187970289440535,0.0249024902490249
-0.00079307729056268,0.00187932065875058,0.025002500250025
-0.000792909448533887,0.00187893728363607,0.0251025102510251
-0.000792741105261863,0.00187855277600968,0.0252025202520252
-0.000792572275635086,0.00187816714232309,0.0253025302530253
-0.000792402954690673,0.00187778038853162,0.0254025402540254
-0.000792233147391507,0.00187739252158324,0.0255025502550255
-0.000792062853737503,0.00187700354743334,0.0256025602560256
-0.000791892078691629,0.00187661347253348,0.0257025702570257
-0.000791720827216511,0.00187622230333537,0.0258025802580258
-0.000791549094349351,0.00187583004579438,0.0259025902590259
-0.000791376890015917,0.0018754367068584,0.026002600260026
-0.000791204219178834,0.00187504229198653,0.0261026102610261
-0.000791031076875477,0.00187464680812671,0.0262026202620262
-0.000790857468068471,0.00187425026123427,0.0263026302630263
-0.000790683397720699,0.0018738526572646,0.0264026402640264
-0.000790508870795045,0.00187345400316562,0.0265026502650265
-0.00079033388232854,0.00187305430390012,0.0266026602660266
-0.00079015844224695,0.00187265356691231,0.0267026702670267
-0.000789982550550103,0.0018722517976613,0.0268026802680268
-0.000789806207238172,0.00187184900210242,0.0269026902690269
-0.000789629422236665,0.0018714451861911,0.027002700270027
-0.000789452190582871,0.00187104035687519,0.0271027102710271
-0.000789274517239415,0.00187063451961378,0.0272027202720272
-0.000789096407169267,0.001870227679866,0.0273027302730273
-0.000788917860372426,0.00186981984457977,0.0274027402740274
-0.000788738876848808,0.00186941101971042,0.0275027502750275
-0.000788559466524006,0.00186900121022077,0.0276027602760276
-0.000788379629398107,0.00186859042305872,0.0277027702770277
-0.000788199365471024,0.00186817866318712,0.0278027802780278
-0.000788018679705641,0.0018677659375539,0.0279027902790279
-0.000787837572101959,0.00186735225112181,0.028002800280028
-0.000787656042659891,0.00186693760984624,0.0281028102810281
-0.000787474106267915,0.00186652202017887,0.0282028202820282
-0.000787291753000437,0.00186610548708243,0.0283028302830283
-0.000787108987820168,0.00186568801700865,0.0284028402840284
-0.000786925815690077,0.00186526961541656,0.0285028502850285
-0.00078674224157279,0.00186485028776526,0.0286028602860286
-0.000786558260505596,0.00186443004001011,0.0287028702870287
-0.000786373882414089,0.0018640088776102,0.0288028802880288
-0.00078618910729827,0.00186358680602457,0.0289028902890289
-0.000786003935158138,0.00186316383170496,0.029002900290029
-0.000785818365993693,0.00186273995961412,0.0291029102910291
-0.000785632414693329,0.00186231519521111,0.0292029202920292
-0.000785446071331535,0.00186188954445129,0.0293029302930293
-0.000785259340870937,0.00186146301279384,0.0294029402940294
-0.000785072228274505,0.00186103560520143,0.0295029502950295
-0.000784884733542067,0.00186060732812581,0.0296029602960296
-0.00078469686659939,0.00186017818603346,0.0297029702970297
-0.000784508617520878,0.00185974818438349,0.0298029802980298
-0.000784319996232042,0.00185931732962746,0.0299029902990299
-0.000784131002732879,0.00185888562573573,0.03000300030003
-0.000783941641986189,0.00185845307915989,0.0301030103010301
-0.000783751913992057,0.00185801969486275,0.0302030203020302
-0.000783561823713281,0.00185758547780711,0.0303030303030303
-0.000783371371149689,0.00185715043394834,0.0304030403040304
-0.000783180556301537,0.00185671456775293,0.0305030503050305
-0.000782989384131454,0.00185627788468,0.0306030603060306
-0.00078279785960232,0.00185584039068492,0.0307030703070307
-0.000782605977751254,0.00185540208973795,0.0308030803080308
-0.000782413748503935,0.00185496298779438,0.0309030903090309
-0.000782221171860365,0.00185452308981707,0.031003100310031
-0.000782028247820457,0.00185408240126511,0.0311031103110311
-0.000781834976384382,0.00185364092610872,0.0312031203120312
-0.000781641367477565,0.00185319867030329,0.0313031303130313
-0.000781447416137293,0.00185275563881157,0.0314031403140314
-0.000781253132289075,0.00185231183659643,0.0315031503150315
-0.000781058506007488,0.0018518672686206,0.0316031603160316
-0.00078086355218084,0.00185142193935069,0.0317031703170317
-0.000780668265846332,0.00185097585424576,0.0318031803180318
-0.000780472651966675,0.00185052901826857,0.0319031903190319
-0.000780276710542043,0.00185008143588564,0.032003200320032
-0.000780080446535146,0.00184963311255613,0.0321032103210321
-0.000779883854983186,0.00184918405225022,0.0322032203220322
-0.000779686950774557,0.001848734260427,0.0323032303230323
-0.000779489723983663,0.00184828374204928,0.0324032403240324
-0.000779292179573388,0.00184783250108731,0.0325032503250325
-0.000779094322506357,0.0018473805430002,0.0326032603260326
-0.000778896152782742,0.00184692787175813,0.0327032703270327
-0.000778697675365341,0.00184647449282025,0.0328032803280328
-0.000778498890253981,0.00184602041065304,0.0329032903290329
-0.000778299797448835,0.00184556562972303,0.033003300330033
-0.0007781004019127,0.00184511015449678,0.0331033103310331
-0.000777900703645491,0.00184465398944074,0.0332033203320332
-0.000777700707610003,0.00184419714001407,0.0333033303330333
-0.000777500413806325,0.00184373960969069,0.0334033403340334
-0.000777299822234369,0.00184328140392974,0.0335033503350335
-0.000777098937857019,0.00184282252670136,0.0336033603360336
-0.000776897760674189,0.00184236298197587,0.0337033703370337
-0.000776696295648762,0.00184190277521233,0.0338033803380338
-0.000776494537817942,0.00184144191038099,0.0339033903390339
-0.000776292497107236,0.00184098039145212,0.034003400340034
-0.000776090173516731,0.00184051822388473,0.0341034103410341
-0.000775887567046427,0.00184005541065658,0.0342034203420342
-0.000775684677696239,0.00183959195722674,0.0343034303430343
-0.000775481510429048,0.00183912786706912,0.0344034403440344
-0.000775278070207654,0.00183866314514658,0.0345034503450345
-0.000775074352069257,0.00183819779493304,0.0346034603460346
-0.000774870360976657,0.00183773182188764,0.0347034703470347
-0.000774666096929852,0.00183726522898801,0.0348034803480348
-0.000774461564891555,0.00183679802070069,0.0349034903490349
-0.000774256769824735,0.00183633020149223,0.035003500350035
-0.000774051701803624,0.00183586177582912,0.0351035103510351
-0.000773846375716788,0.00183539274668903,0.0352035203520352
-0.000773640786601256,0.0018349231190348,0.0353035303530353
-0.000773434934457201,0.00183445289733292,0.0354035403540354
-0.000773228824247248,0.00183398208456113,0.0355035503550355
-0.000773022460934367,0.00183351068518589,0.0356035603560356
-0.000772815839555674,0.00183303870317749,0.0357035703570357
-0.000772608965073967,0.00183256614250614,0.0358035803580358
-0.000772401837489246,0.00183209300714209,0.0359035903590359
-0.000772194461764394,0.00183161930155188,0.036003600360036
-0.000771986837899238,0.00183114502871317,0.0361036103610361
-0.000771778965893952,0.00183067019309249,0.0362036203620362
-0.000771570855674044,0.00183019479816382,0.0363036303630363
-0.000771362497314005,0.00182971884839369,0.0364036403640364
-0.000771153895776547,0.00182924234725599,0.0365036503650365
-0.000770945056024467,0.00182876529822481,0.0366036603660366
-0.000770735978057851,0.00182828770527025,0.0367036703670367
-0.00077052666683941,0.00182780957236268,0.0368036803680368
-0.000770317117406347,0.00182733090297597,0.0369036903690369
-0.000770107334721546,0.00182685170108039,0.037003700370037
-0.000769897323747804,0.00182637197014992,0.0371037103710371
-0.000769687079522237,0.00182589171415482,0.0372037203720372
-0.000769476607007644,0.00182541093656899,0.0373037303730373
-0.000769265906204109,0.00182492964037018,0.0374037403740374
-0.00076905498207443,0.00182444783002486,0.0375037503750375
-0.000768843834618523,0.00182396550900704,0.0376037603760376
-0.000768632468799268,0.00182348268029438,0.0377037703770377
-0.000768420874690987,0.00182299934835336,0.0378037803780378
-0.000768209067182244,0.00182251551566546,0.0379037903790379
-0.000767997041310068,0.00182203118620086,0.038003800380038
-0.00076778479707446,0.00182154636392985,0.0381038103810381
-0.000767572339438389,0.00182106105133383,0.0382038203820382
-0.000767359668401684,0.00182057525238302,0.0383038303830383
-0.000767146788927227,0.00182008897055135,0.0384038403840384
-0.000766933696052136,0.00181960220881654,0.0385038503850385
-0.000766720394739379,0.00181911497114889,0.0386038603860386
-0.000766506889951669,0.00181862726052598,0.0387038703870387
-0.000766293176726122,0.00181813908042183,0.0388038803880388
-0.000766079260025621,0.00181765043381412,0.0389038903890389
-0.000765865139850166,0.00181716132417679,0.039003900390039
-0.000765650816199757,0.00181667175498382,0.0391039103910391
-0.000765436294037278,0.00181618172921288,0.0392039203920392
-0.000765221573362557,0.00181569125033796,0.0393039303930393
-0.000765006659138477,0.00181520032133673,0.0394039403940394
-0.00076479154640224,0.00181470894568312,0.0395039503950395
-0.000764576240116645,0.00181421712585858,0.0396039603960396
-0.000764360740281691,0.00181372486583332,0.0397039703970397
-0.000764145046897464,0.00181323216808874,0.0398039803980398
-0.00076392916492659,0.0018127390365951,0.0399039903990399
-0.00076371309436924,0.00181224547333756,0.04000400040004
-0.000763496835225329,0.00181175148228629,0.0401040104010401
-0.000763280392457654,0.0018112570659227,0.0402040204020402
-0.000763063761103418,0.00181076222722454,0.0403040304030403
-0.000762846951088215,0.00181026697016197,0.0404040404040404
-0.000762629952486537,0.0018097712962239,0.0405040504050405
-0.00076241278018669,0.00180927520987682,0.0406040604060406
-0.000762195424263079,0.00180877871310584,0.0407040704070407
-0.000761977889678501,0.00180828180888868,0.0408040804080408
-0.000761760176433043,0.00180778450069925,0.0409040904090409
-0.000761542289489416,0.00180728679101901,0.041004100410041
-0.00076132422884762,0.00180678868232934,0.0411041104110411
-0.000761105994507741,0.00180629017860044,0.0412041204120412
-0.000760887586469693,0.00180579128181748,0.0413041304130413
-0.000760669004733562,0.00180529199495817,0.0414041404140414
-0.000760450259224856,0.00180479232100011,0.0415041504150415
-0.000760231344980866,0.00180429226292104,0.0416041604160416
-0.000760012262001503,0.00180379182320237,0.0417041704170417
-0.00075979301028677,0.00180329100432544,0.0418041804180418
-0.000759573594799548,0.00180278980926798,0.0419041904190419
-0.000759354020502549,0.00180228824100769,0.042004200420042
-0.000759134277470265,0.00180178630152966,0.0421042104210421
-0.00075891437562829,0.00180128399430784,0.0422042204220422
-0.000758694314976539,0.00180078132182365,0.0423042304230423
-0.000758474095515097,0.00180027828655851,0.0424042404240424
-0.000758253717243878,0.00179977489149008,0.0425042504250425
-0.000758033180162969,0.00179927113860349,0.0426042604260426
-0.000757812489235166,0.00179876703087645,0.0427042704270427
-0.000757591644460385,0.00179826257079027,0.0428042804280428
-0.00075737064583871,0.00179775776082645,0.0429042904290429
-0.000757149493370056,0.00179725260346632,0.043004300430043
-0.000756928192017392,0.00179674710168766,0.0431043104310431
-0.000756706741780546,0.00179624125797178,0.0432043204320432
-0.000756485137696722,0.00179573507430379,0.0433043304330433
-0.000756263389691685,0.00179522855366146,0.0434043404340434
-0.000756041497765264,0.00179472169802983,0.0435043504350435
-0.000755819456954747,0.00179421451038666,0.0436043604360436
-0.000755597267260134,0.00179370699222071,0.0437043704370437
-0.000755374938607021,0.00179319914750228,0.0438043804380438
-0.000755152466032609,0.00179269097722392,0.0439043904390439
-0.000754929854499611,0.00179218248436329,0.044004400440044
-0.000754707104008197,0.00179167367090557,0.0441044104410441
-0.0007544842095954,0.00179116453982834,0.0442044204420442
-0.000754261176224101,0.00179065509311681,0.0443044304430443
-0.0007540380088571,0.00179014533275607,0.0444044404440444
-0.000753814702531597,0.00178963526172379,0.0445044504450445
-0.000753591262210391,0.00178912488200509,0.0446044604460446
-0.000753367687893482,0.00178861419608142,0.0447044704470447
-0.000753143979580783,0.00178810320544159,0.0448044804480448
-0.000752920137272468,0.00178759191306327,0.0449044904490449
-0.000752696165931246,0.00178708032093159,0.045004500450045
-0.000752472065557118,0.00178656843152795,0.0451045104510451
-0.000752247831187287,0.00178605624634119,0.0452045204520452
-0.00075202346778455,0.00178554376834905,0.0453045304530453
-0.000751798980311705,0.00178503099953655,0.0454045404540454
-0.000751574368768751,0.0017845179413926,0.0455045504550455
-0.000751349623230094,0.00178400459739114,0.0456045604560456
-0.000751124758584125,0.00178349096802844,0.0457045704570457
-0.000750899769868135,0.00178297705677848,0.0458045804580458
-0.00075067465708195,0.00178246286463384,0.0459045904590459
-0.00075044942518854,0.00178194839457217,0.046004600460046
-0.000750224069225021,0.00178143364857857,0.0461046104610461
-0.000749998589191395,0.00178091862814196,0.0462046204620462
-0.000749772995013254,0.00178040333524742,0.0463046304630463
-0.000749547281727889,0.00177988777287257,0.0464046404640464
-0.000749321449335126,0.00177937194201009,0.0465046504650465
-0.000749095502797937,0.00177885584514128,0.0466046604660466
-0.000748869437153436,0.00177833948425132,0.0467046704670467
-0.000748643257364507,0.00177782286132529,0.0468046804680468
-0.000748416963430979,0.00177730597785206,0.0469046904690469
-0.000748190555353024,0.00177678883680933,0.047004700470047
-0.000747964038093353,0.00177627143869332,0.0471047104710471
-0.000747737406689254,0.00177575378648176,0.0472047204720472
-0.000747510661140641,0.00177523588215977,0.0473047304730473
-0.00074728381137311,0.0017747177267199,0.0474047404740474
-0.000747056852423949,0.00177419932264358,0.0475047504750475
-0.000746829779330188,0.00177368067191585,0.0476047604760476
-0.000746602602017681,0.00177316177602563,0.0477047704770477
-0.000746375320486169,0.00177264263695802,0.0478047804780478
-0.000746147929773027,0.0017721232562019,0.0479047904790479
-0.000745920434841053,0.00177160363623857,0.048004800480048
-0.000745692835690159,0.00177108377855697,0.0481048104810481
-0.000745465132320348,0.00177056368464588,0.0482048204820482
-0.000745237324731703,0.00177004335698674,0.0483048304830483
-0.000745009417886938,0.00176952279657208,0.0484048404840484
-0.000744781406823253,0.00176900200538705,0.0485048504850485
-0.000744553301466418,0.00176848098541675,0.0486048604860486
-0.000744325091890577,0.00176795973815002,0.0487048704870487
-0.000744096783058702,0.00176743826557202,0.0488048804880488
-0.000743868374970791,0.00176691656917155,0.0489048904890489
-0.000743639867626759,0.00176639465043745,0.049004900490049
-0.000743411270952287,0.00176587251135487,0.0491049104910491
-0.000743182570058896,0.00176535015341263,0.0492049204920492
-0.000742953779835065,0.00176482757809958,0.0493049304930493
-0.000742724890355113,0.00176430478789713,0.0494049404940494
-0.000742495911544721,0.00176378178330155,0.0495049504950495
-0.000742266833478207,0.00176325856679423,0.0496049604960496
-0.00074203766608134,0.00176273513936772,0.0497049704970497
-0.00074180840935386,0.00176221150300723,0.0498049804980498
-0.000741579058333228,0.00176168765920148,0.0499049904990499
-0.00074134961798207,0.00176116360943939,0.05000500050005
-0.000741120088300386,0.00176063935520975,0.0501050105010501
-0.000740890469288262,0.00176011489800148,0.0502050205020502
-0.000740660760945697,0.00175959023979961,0.0503050305030503
-0.00074043096823549,0.00175906538209304,0.0504050405040504
-0.000740201086194756,0.00175854032587431,0.0505050505050505
-0.000739971114823583,0.00175801507312856,0.0506050605060506
-0.000739741064047564,0.00175748962534458,0.0507050705070507
-0.000739510923941018,0.00175696398351498,0.0508050805080508
-0.00073928069946683,0.00175643814962488,0.0509050905090509
-0.000739050390624999,0.00175591212466682,0.051005100510051
-0.000738820002378323,0.00175538591062596,0.0511051105110511
-0.000738589524801121,0.00175485950849478,0.0512051205120512
-0.00073835897278187,0.0017543329197622,0.0513051305130513
-0.000738128336394977,0.00175380614641332,0.0514051405140514
-0.000737897620603153,0.0017532791889444,0.0515051505150515
-0.000737666820443772,0.00175275204983684,0.0516051605160516
-0.000737435945842257,0.0017522247290907,0.0517051705170517
-0.000737204991835896,0.00175169722968358,0.0518051805180518
-0.00073697395842469,0.00175116955161554,0.0519051905190519
-0.000736742845608553,0.00175064169687167,0.052005200520052
-0.000736511658350455,0.00175011366694085,0.0521052105210521
-0.000736280396650222,0.0017495854628156,0.0522052205220522
-0.000736049055545144,0.00174905708648103,0.0523052305230523
-0.000735817639998018,0.00174852853793719,0.0524052405240524
-0.000735586150008844,0.00174799981966544,0.0525052505250525
-0.000735354585577623,0.00174747093265835,0.0526052605260526
-0.000735122951667151,0.00174694187840476,0.0527052705270527
-0.000734891238351747,0.00174641265740096,0.0528052805280528
-0.000734659460519977,0.00174588327212836,0.0529052905290529
-0.000734427603283275,0.00174535372258696,0.053005300530053
-0.000734195681530121,0.00174482401076188,0.0531053105310531
-0.000733963685334918,0.00174429413814195,0.0532053205320532
-0.000733731619660552,0.00174376410522342,0.0533053305330533
-0.000733499484506848,0.0017432339134952,0.0534053405340534
-0.000733267279873895,0.00174270356444606,0.0535053505350535
-0.000733035005761691,0.00174217305906863,0.0536053605360536
-0.000732802662170236,0.00174164239885172,0.0537053705370537
-0.000732570254062329,0.00174111158429157,0.0538053805380538
-0.000732337781437969,0.00174058061737337,0.0539053905390539
-0.000732105239334272,0.00174004949908964,0.054005400540054
-0.000731872632714208,0.00173951822993668,0.0541054105410541
-0.000731640691109864,0.00173898986005377,0.0542054205420542
-0.000731408675063472,0.00173846131299874,0.0543054305430543
-0.000731176589537829,0.00173793258976419,0.0544054405440544
-0.000730944429570138,0.00173740369183893,0.0545054505450545
-0.000730712205085995,0.00173687462071186,0.0546054605460546
-0.000730480640654687,0.00173634842701846,0.0547054705470547
-0.00073024899681862,0.00173582203382033,0.0548054805480548
-0.000730018008072592,0.00173529849175308,0.0549054905490549
-0.000729787669453976,0.00173477777401755,0.055005500550055
-0.000729557971037006,0.00173425985232577,0.0551055105510551
-0.000729328178326713,0.00173374165073182,0.0552055205520552
-0.000729098291323268,0.00173322317171713,0.0553055305530553
-0.000728868314989211,0.00173270441677053,0.0554055405540554
-0.000728638973894174,0.00173218843950531,0.0555055505550555
-0.000728409538505814,0.00173167216248672,0.0556055605560556
-0.000728180003861332,0.00173115558819617,0.0557055705570557
-0.000727951099493074,0.00173064176975068,0.0558055805580558
-0.000727722095868608,0.00173012763021173,0.0559055905590559
-0.00072749372252028,0.00172961622319263,0.056005600560056
-0.000727265239990321,0.00172910447175495,0.0561056105610561
-0.000727036648278646,0.00172859237738753,0.0562056205620562
-0.000726808681880225,0.00172808299668127,0.0563056305630563
-0.000726580606300088,0.00172757325021638,0.0564056405640564
-0.000726352416575524,0.00172706314196308,0.0565056505650565
-0.000726124122632127,0.00172655267489907,0.0566056605660566
-0.000725896444076302,0.00172604490511896,0.0567056705670567
-0.00072566865137605,0.00172553675320297,0.0568056805680568
-0.00072544147902634,0.0017250312762383,0.0569056905690569
-0.000725214917101406,0.00172452844792209,0.057005700570057
-0.000724988955675823,0.00172402824294401,0.0571057105710571
-0.000724763599712305,0.00172353063649007,0.0572057205720572
-0.000724538829359661,0.00172303560275369,0.0573057305730573
-0.000724314654543399,0.00172254311692089,0.0574057405740574
-0.0007240910603753,0.00172205315517009,0.0575057505750575
-0.000723867307397424,0.00172156263907415,0.0576057605760576
-0.000723644135067625,0.00172107462720906,0.0577057705770577
-0.000723420803928135,0.00172058604214009,0.0578057805780578
-0.000723198048473838,0.00172009994244337,0.0579057905790579
-0.000722975858779226,0.00171961630528992,0.058005800580058
-0.000722753500349242,0.00171913205175627,0.0581058105810581
-0.000722530978146769,0.00171864718779766,0.0582058205820582
-0.000722309016741098,0.00171816477397542,0.0583058305830583
-0.000722086886600141,0.00171768173086962,0.0584058405840584
-0.000721864587723812,0.00171719806542819,0.0585058505850585
-0.000721642854607167,0.00171671683821236,0.0586058605860586
-0.000721421677324526,0.0017162380258969,0.0587058705870587
-0.000721200321381004,0.00171575854955826,0.0588058805880588
-0.00072097878677643,0.00171527841515183,0.0589058905890589
-0.000720757812968829,0.00171480068522394,0.059005900590059
-0.000720537390032347,0.00171432533644935,0.0591059105910591
-0.000720317508041562,0.00171385234599914,0.0592059205920592
-0.000720098171959185,0.00171338169104451,0.0593059305930593
-0.000719878637364652,0.00171291029216558,0.0594059405940594
-0.000719659638753019,0.00171244121389375,0.0595059505950595
-0.000719440441629143,0.00171197137631291,0.0596059605960596
-0.000719221045993111,0.00171150078686727,0.0597059705970597
-0.000719001451844922,0.00171102945250475,0.0598059805980598
-0.000718781664147461,0.00171055738017333,0.0599059905990599
-0.000718561682900555,0.00171008457731714,0.06000600060006
-0.000718341513067088,0.00170961104989158,0.0601060106010601
-0.000718121154647145,0.00170913680583715,0.0602060206020602
-0.000717900602677843,0.00170866185061289,0.0603060306030603
-0.000717680601579747,0.00170818924974284,0.0604060406040604
-0.000717461141427262,0.00170771897940553,0.0605060506050605
-0.000717242222220388,0.00170725101875712,0.0606060606060606
-0.000717023094575849,0.00170678228589646,0.0607060706070607
-0.000716803773381864,0.00170631278876395,0.0608060806080608
-0.000716584248712926,0.00170584253480388,0.0609060906090609
-0.000716365264989685,0.00170537458904387,0.061006100610061
-0.000716146812286374,0.00170490893014396,0.0611061106110611
-0.000715928885640367,0.00170444553477892,0.0612061206120612
-0.000715710745593726,0.0017039813235289,0.0613061306130613
-0.0007154931365671,0.00170351936241417,0.0614061406140614
-0.000715275304214331,0.00170305657102235,0.0615061506150615
-0.000715057997918781,0.00170259601636624,0.0616061606160616
-0.000714841207754854,0.00170213767611326,0.0617061706170617
-0.000714624928759667,0.00170168153041218,0.0618061806180618
-0.000714408421475539,0.00170122449736179,0.0619061906190619
-0.000714191690865268,0.00170076658589508,0.062006200620062
-0.000713974731965969,0.0017003078044488,0.0621062106210621
-0.000713757554703324,0.00169984816096354,0.0622062206220622
-0.000713540159077248,0.00169938766337969,0.0623062306230623
-0.000713322550050708,0.00169892632013407,0.0624062406240624
-0.000713104722660737,0.00169846413966337,0.0625062506250625
-0.000712887416365186,0.00169800418898056,0.0626062606260626
-0.000712670621238376,0.00169754644773799,0.0627062706270627
-0.000712453607748305,0.00169708783353823,0.0628062806280628
-0.000712237110389772,0.00169663141537922,0.0629062906290629
-0.000712021119237268,0.00169617717241719,0.063006300630063
-0.000711804894832939,0.00169572202225456,0.0631063106310631
-0.000711588442139669,0.00169526597432071,0.0632063206320632
-0.00071137176612017,0.00169480903655613,0.0633063306330633
-0.000711154866774526,0.00169435121789385,0.0634063406340634
-0.00071093774410274,0.00169389252627437,0.0635063506350635
-0.000710720398104724,0.00169343296963815,0.0636063606360636
-0.000710502838706159,0.00169297255691826,0.0637063706370637
-0.000710285060944248,0.00169251129605515,0.0638063806380638
-0.000710067069781702,0.00169204919449307,0.0639063906390639
-0.000709849599713663,0.00169158932271883,0.064006400640064
-0.00070963265073996,0.00169113165889602,0.0641064106410641
-0.000709415478440113,0.00169067311963458,0.0642064206420642
-0.000709198822271889,0.00169021677542134,0.0643064306430643
-0.000708982672309608,0.00168976260541251,0.0644064406440644
-0.000708766294058386,0.00168930752572172,0.0645064506450645
-0.00070855042697599,0.0016888546083246,0.0646064606460646
-0.00070833432664177,0.00168840076983108,0.0647064706470647
-0.00070811872755078,0.00168794908072793,0.0648064806480648
-0.000707902895207967,0.00168749645812133,0.0649064906490649
-0.000707687564108384,0.00168704597398696,0.065006500650065
-0.00070747199479418,0.00168659454443848,0.0651065106510651
-0.000707256192228237,0.00168614217890515,0.0652065206520652
-0.000707040156410469,0.00168568888632004,0.0653065306530653
-0.000706824626798731,0.00168523773816254,0.0654065406540654
-0.000706609593467339,0.00168478871358879,0.0655065506550655
-0.000706395056416382,0.00168434179274764,0.0656065606560656
-0.000706181005720178,0.00168389695479532,0.0657065706570657
-0.000705967441378812,0.00168345418037686,0.0658065806580658
-0.000705754363392199,0.00168301344914477,0.0659065906590659
-0.00070554101741418,0.00168257167820528,0.066006600660066
-0.000705327418333146,0.00168212887748394,0.0661066106610661
-0.000705113566149097,0.00168168505690643,0.0662066206620662
-0.000704899460862035,0.00168124022590203,0.0663066306630663
-0.000704685107434841,0.00168079439390007,0.0664066406640664
-0.000704470505867431,0.00168034757082615,0.0665066506650665
-0.000704255661122602,0.00167989976610966,0.0666066606660666
-0.000704040573200438,0.00167945098868354,0.0667066706670667
-0.000703825247063653,0.00167900124847351,0.0668066806680668
-0.000703609677749449,0.00167855055391626,0.0669066906690669
-0.000703393880146303,0.00167809891493744,0.067006700670067
-0.000703177844328536,0.00167764633947751,0.0671067106710671
-0.000702962314716797,0.00167719590149722,0.0672067206720672
-0.000702747281385406,0.00167674758064907,0.0673067306730673
-0.000702532744334449,0.00167630135608932,0.0674067406740674
-0.000702318698601042,0.00167585720796675,0.0675067506750675
-0.000702105139222473,0.00167541511643012,0.0676067606760676
-0.000701892056273063,0.00167497506113193,0.0677067706770677
-0.000701679454715608,0.00167453702321352,0.0678067806780678
-0.000701467319661716,0.00167410098331999,0.0679067906790679
-0.000701255656074271,0.00167366692160009,0.068006800680068
-0.000701044454027505,0.00167323481919523,0.0681068106810681
-0.000700833713521504,0.00167280465774294,0.0682068206820682
-0.000700622685172993,0.00167237335286064,0.0683068306830683
-0.000700411378907309,0.00167194091596275,0.0684068406840684
-0.000700199799687506,0.0016715073569749,0.0685068506850685
-0.000699987942550702,0.00167107268731154,0.0686068606860686
-0.000699776551917374,0.00167063998291852,0.0687068706870687
-0.000699565622824899,0.00167020922493721,0.0688068806880688
-0.000699355150310305,0.00166978039450895,0.0689068906890689
-0.000699145124448084,0.00166935347376765,0.069006900690069
-0.000698934815706065,0.00166892537783436,0.0691069106910691
-0.000698724953616418,0.00166849918414383,0.0692069206920692
-0.000698514803684175,0.00166807180781711,0.0693069306930693
-0.000698305100404219,0.00166764632728152,0.0694069406940694
-0.000698095104318784,0.0016672196571618,0.0695069506950695
-0.000697884820390837,0.00166679180936871,0.0696069606960696
-0.000697674248620208,0.00166636279531668,0.0697069706970697
-0.000697463393969694,0.00166593262542765,0.0698069806980698
-0.000697252995897235,0.00166550437763255,0.0699069906990699
-0.000697042309982092,0.00166507496705252,0.07000700070007
-0.000696832080644918,0.00166464747161849,0.0701070107010701
-0.000696621563465147,0.00166421880545907,0.0702070207020702
-0.000696410763405577,0.00166378897998862,0.0703070307030703
-0.000696199680466122,0.00166335800711787,0.0704070407040704
-0.000695989054104635,0.00166292896378532,0.0705070507050705
-0.000695778144863349,0.00166249876461574,0.0706070607060706
-0.000695567697162829,0.00166207048803639,0.0707070707070707
-0.000695357696114595,0.00166164411518863,0.0708070807080708
-0.000695147407223852,0.00166121656069726,0.0709070907090709
-0.000694937564985395,0.00166079090348582,0.071007100710071
-0.000694728174362109,0.00166036712519195,0.0711071107110711
-0.000694519225428313,0.0016599452074533,0.0712071207120712
-0.000694310708258497,0.00165952513240372,0.0713071307130713
-0.000694102632778257,0.0016591068826734,0.0714071407140714
-0.000693894979136317,0.00165869044089261,0.0715071507150715
-0.000693687017800591,0.00165827272118975,0.0716071607160716
-0.000693478748770992,0.00165785373646823,0.0717071707170717
-0.000693270911505289,0.00165743656664404,0.0718071807180718
-0.000693063496077971,0.00165702119434747,0.0719071907190719
-0.00069285650745175,0.0016566076017124,0.072007200720072
-0.000692649940663915,0.00165619577186528,0.0721072107210721
-0.000692443046331018,0.00165578262042346,0.0722072207220722
-0.000692236573836421,0.00165537122730308,0.0723072307230723
-0.000692030513254529,0.00165496157662311,0.0724072407240724
-0.000691824869548225,0.00165455365051758,0.0725072507250725
-0.000691619627829032,0.00165414743310538,0.0726072607260726
-0.000691414788096948,0.00165374290800935,0.0727072707270727
-0.000691210345389091,0.0016533400588522,0.0728072807280728
-0.000691006299705633,0.00165293886925672,0.0729072907290729
-0.000690802646083689,0.00165253932383812,0.073007300730073
-0.000690599384523261,0.00165214140621924,0.0731073107310731
-0.000690395760678103,0.00165174203251372,0.0732073207320732
-0.00069019179439949,0.00165134121661734,0.0733073307330733
-0.000689987475761827,0.00165093897192971,0.0734073407340734
-0.00068978281469071,0.00165053531284295,0.0735073507350735
-0.000689578555606617,0.00165013332076206,0.0736073607360736
-0.000689373949126358,0.00164972991180061,0.0737073707370737
-0.000689169000212558,0.00164932509886194,0.0738073807380738
-0.000688963713828101,0.00164891889584191,0.0739073907390739
-0.000688758834393552,0.00164851438464173,0.074007400740074
-0.000688554351983401,0.00164811154938043,0.0741074107410741
-0.000688350266597477,0.00164771037417707,0.0742074207420742
-0.000688146573273068,0.00164731084265436,0.0743074307430743
-0.000687942532552407,0.00164690986993337,0.0744074407440744
-0.000687738139472697,0.00164650746990999,0.0745074507450745
-0.000687533408922243,0.00164610365548745,0.0746074607460746
-0.000687329075396189,0.00164570151055221,0.0747074707470747
-0.000687124399436593,0.00164529794923268,0.0748074807480748
-0.00068691938600634,0.00164489298542479,0.0749074907490749
-0.000686714769600486,0.00164448970152603,0.075007500750075
-0.000686509815723889,0.0016440850121612,0.0751075107510751
-0.000686305258871605,0.00164368200072037,0.0752075207520752
-0.00068610110400643,0.00164328065082626,0.0753075307530753
-0.000685897336239973,0.00164288094659796,0.0754075407540754
-0.000685693965497829,0.00164248287215447,0.0755075507550755
-0.000685490976891605,0.00164208641211112,0.0756075607560756
-0.000685287630963534,0.00164168848010011,0.0757075707570757
-0.000685084672134095,0.00164129216149666,0.0758075807580758
-0.000684881355982809,0.00164089436993297,0.0759075907590759
-0.00068467842693024,0.00164049819028806,0.076007600760076
-0.000684475140555825,0.00164010053619405,0.0761076107610761
-0.000684271501822274,0.00163970142154684,0.0762076207620762
-0.000684067510729588,0.00163930086123487,0.0763076307630763
-0.000683863177203533,0.00163889886865767,0.0764076407640764
-0.00068365849628114,0.00163849545721486,0.0765076507650765
-0.000683454217345943,0.00163809371178529,0.0766076607660766
-0.000683250330472175,0.0016376936159918,0.0767076707670767
-0.000683046101164953,0.00163729208297024,0.0768076807680768
-0.000682842258956448,0.00163689219759958,0.0769076907690769
-0.000682638813772256,0.0016364939439989,0.077007700770077
-0.000682435755686782,0.00163609730678343,0.0771077107710771
-0.000682233079737141,0.00163570227007221,0.0772077207720772
-0.00068203078096071,0.00163530881897689,0.0773077307730773
-0.000681828859357315,0.00163491693761639,0.0774077407740774
-0.000681626575469276,0.00163452354011934,0.0775077507750775
-0.00068142392433371,0.00163412864137408,0.0776077607760776
-0.00068122091587621,0.0016337322552765,0.0777077707770777
-0.000681018294517513,0.00163333746720177,0.0778077807780778
-0.000680815310874087,0.00163294119127845,0.0779077907790779
-0.000680611969908727,0.00163254344140231,0.078007800780078
-0.000680408276584405,0.00163214423146928,0.0781078107810781
-0.000680204235863744,0.00163174357537521,0.0782078207820782
-0.000679999852709542,0.00163134148751219,0.0783078307830783
-0.000679795861616942,0.00163094105275914,0.0784078407840784
-0.000679592262585856,0.0016305422557314,0.0785078507850785
-0.000679388316158433,0.0016301420080761,0.0786078607860786
-0.000679184022334758,0.00162974032468158,0.0787078707870787
-0.000678979386077628,0.00162933721894748,0.0788078807880788
-0.000678774412349841,0.00162893270427332,0.0789078907890789
-0.0006785690961886,0.00162852679505126,0.079007900790079
-0.00067836345248221,0.00162811950319208,0.0791079107910791
-0.000678158215725814,0.00162771391506344,0.0792079207920792
-0.00067795264149876,0.00162730694231249,0.0793079307930793
-0.000677746739726645,0.00162689859734629,0.0794079407940794
-0.000677540510409467,0.00162648889406064,0.0795079507950795
-0.000677333958510025,0.00162607784535884,0.0796079607960796
-0.000677127084028318,0.0016256654641442,0.0797079707970797
-0.000676919891927143,0.00162525176282372,0.0798079807980798
-0.000676713121664269,0.00162483982677255,0.0799079907990799
-0.00067650677323978,0.00162442963862096,0.08000800080008
-0.000676300836728083,0.00162402118149541,0.0801080108010801
-0.000676095317091801,0.00162361443901858,0.0802080208020802
-0.000675890204405514,0.00162320939481326,0.0803080308030803
-0.000675684754248483,0.00162280296003026,0.0804080408040804
-0.000675478976546476,0.0016223951480692,0.0805080508050805
-0.000675272866336609,0.00162198597232962,0.0806080608060806
-0.000675067173002245,0.00162157851818668,0.0807080708070807
-0.000674861891580585,0.00162117276876694,0.0808080808080808
-0.000674657012146036,0.00162076870818935,0.0809080908090809
-0.00067445179524083,0.00162036324760475,0.081008100810081
-0.000674246245827764,0.00161995640041278,0.0811081108110811
-0.000674041108327489,0.00161955125198858,0.0812081208120812
-0.00067383563335647,0.00161914471447556,0.0813081308130813
-0.000673629825877593,0.00161873680028071,0.0814081408140814
-0.000673423690853653,0.00161832752280365,0.0815081508150815
-0.000673217233247534,0.00161791689494765,0.0816081608160816
-0.000673010453059065,0.00161750493011225,0.0817081708170817
-0.000672803350288416,0.00161709164120074,0.0818081808180818
-0.000672596674318866,0.00161668011309211,0.0819081908190819
-0.000672389680729848,0.00161626725644082,0.082008200820082
-0.000672183108979215,0.00161585615711846,0.0821082108210821
-0.000671976954104086,0.00161544679825138,0.0822082208220822
-0.000671770476646691,0.00161503608950164,0.0823082308230823
-0.000671564416064799,0.00161462711773333,0.0824082408240824
-0.000671358767395698,0.00161421986557653,0.0825082508250825
-0.000671153530639215,0.00161381431665403,0.0826082608260826
-0.000670948700832727,0.00161341045508491,0.0827082708270827
-0.000670744277976232,0.00161300826449182,0.0828082808280828
-0.000670540247181166,0.00161260772849761,0.0829082908290829
-0.000670335873952645,0.00161220575825304,0.083008300830083
-0.000670131163253381,0.00161180236715769,0.0831083108310831
-0.000669926110120749,0.00161139756861115,0.0832083208320832
-0.00066972071951746,0.00161099137700557,0.0833083308330833
-0.000669515001369022,0.00161058380474794,0.0834083408340834
-0.000669308955675608,0.00161017486573408,0.0835083508350835
-0.000669102582437046,0.00160976457286734,0.0836083608360836
-0.000668895886616306,0.00160935293905094,0.0837083708370837
-0.000668689612633865,0.00160894305065271,0.0838083808380838
-0.000668483750564215,0.00160853489129535,0.0839083908390839
-0.000668277565912215,0.00160812537064092,0.084008400840084
-0.000668071058678035,0.00160771450159263,0.0841084108410841
-0.000667864968319359,0.00160730537101454,0.0842084208420842
-0.000667659294836184,0.00160689796203313,0.0843084308430843
-0.000667454028302917,0.0016064922582712,0.0844084408440844
-0.000667249173682441,0.00160608824335142,0.0845084508450845
-0.000667044721049075,0.00160568590089652,0.0846084608460846
-0.000666839930944966,0.00160528214156115,0.0847084708470847
-0.000666634798407489,0.00160487697775224,0.0848084808480848
-0.00066643007778263,0.00160447349782273,0.0849084908490849
-0.000666225014724403,0.00160406861093828,0.085008500850085
-0.00066601961915823,0.00160366233149107,0.0851085108510851
-0.000665813891084284,0.00160325467188809,0.0852085208520852
-0.000665607835465189,0.00160284564552888,0.0853085308530853
-0.000665401457263916,0.00160243526581305,0.0854085408540854
-0.000665194751517494,0.00160202354614019,0.0855085508550855
-0.000664987733114489,0.00160161049842098,0.0856085608560856
-0.000664781136549783,0.00160119921001575,0.0857085708570857
-0.000664574222365696,0.00160078659009021,0.0858085808580858
-0.000664366990562056,0.0016003726515477,0.0859085908590859
-0.000664159441139035,0.00159995740629891,0.086008600860086
-0.000663951588984939,0.00159954086724713,0.0861086108610861
-0.000663744163632026,0.00159912612125641,0.0862086208620862
-0.000663537170043008,0.00159871315145323,0.0863086308630863
-0.000663330598292375,0.00159830194046775,0.0864086408640864
-0.000663124448380043,0.00159789247192269,0.0865086508650865
-0.000662918720306011,0.00159748472844834,0.0866086608660866
-0.000662713399181972,0.00159707869366737,0.0867086708670867
-0.000662508489970638,0.00159667435169879,0.0868086808680868
-0.000662303982746414,0.00159627168566909,0.0869086908690869
-0.000662099138051447,0.00159586760474403,0.087008700870087
-0.000661894695343676,0.00159546519777268,0.0871087108710871
-0.000661690654623015,0.00159506444837788,0.0872087208720872
-0.000661487015889464,0.00159466534067864,0.0873087308730873
-0.000661283764254631,0.00159426785929022,0.0874087408740874
-0.000661080904681312,0.00159387198783541,0.0875087508750875
-0.000660877687786147,0.00159347463647244,0.0876087608760876
-0.000660674862952411,0.00159307889405053,0.0877087708770877
-0.000660471680796829,0.00159268167023161,0.0878087808780878
-0.000660268890702761,0.00159228605436121,0.0879087908790879
-0.000660066482744614,0.00159189203105455,0.088008800880088
-0.0006598644569223,0.001591499584927,0.0881088108810881
-0.00065966280827311,0.00159110870109013,0.0882088208820882
-0.000659461536797042,0.00159071936465554,0.0883088308830883
-0.000659260632568502,0.00159033156023849,0.0884088408840884
-0.000659060100550201,0.00158994527344689,0.0885088508850885
-0.000658859930816631,0.00158956049038487,0.0886088608860886
-0.000658660118404908,0.00158917719566778,0.0887088708870887
-0.000658460668277829,0.00158879537490343,0.0888088808880888
-0.000658261565547088,0.00158841501518856,0.0889088908890889
-0.000658062820138194,0.00158803610113849,0.089008900890089
-0.000657864417162841,0.00158765861984988,0.0891089108910891
-0.000657665622125886,0.00158727948098477,0.0892089208920892
-0.000657468251413694,0.00158690053219508,0.0893089308930893
-0.000657272642496921,0.0015865225541298,0.0894089408940894
-0.000657078785449973,0.00158614553735967,0.0895089508950895
-0.00065688665545869,0.00158576947195904,0.0896089608960896
-0.000656694813310089,0.00158539481202449,0.0897089708970897
-0.00065650467836605,0.00158502108162307,0.0898089808980898
-0.00065631480645062,0.00158464873385887,0.0899089908990899
-0.000656125197563713,0.00158427775533225,0.09000900090009
-0.000655935851705501,0.00158390813413255,0.0901090109010901
-0.000655746019492451,0.0015835367794254,0.0902090209020902
-0.000655555705887445,0.00158316370808437,0.0903090309030903
-0.000655365660273932,0.00158279201392143,0.0904090409040904
-0.000655177306976415,0.00158242122001117,0.0905090509050905
-0.000654989206782,0.00158205178094633,0.0906090609060906
-0.00065480134480212,0.00158168368382369,0.0907090709070907
-0.000654615160250016,0.00158131645271033,0.0908090809080908
-0.000654430628311617,0.00158095007916947,0.0909090909090909
-0.000654246309773765,0.00158058501779398,0.091009100910091
-0.000654063628961139,0.00158022079314725,0.0911091109110911
-0.000653882570985517,0.00157985739728877,0.0912091209120912
-0.000653701691670776,0.00157949528580392,0.0913091309130913
-0.000653520986054203,0.00157913444529321,0.0914091409140914
-0.000653341888386071,0.00157877440131249,0.0915091509150915
-0.000653164373852392,0.00157841514542505,0.0916091609160916
-0.000652988437490368,0.00157805667018666,0.0917091709170917
-0.000652812625198453,0.00157769943217528,0.0918091809180918
-0.000652636941939357,0.00157734341898392,0.0919091909190919
-0.000652460643292689,0.00157698554176339,0.092009200920092
-0.000652285902966401,0.00157662843179238,0.0921092109210921
-0.00065211271599778,0.0015762720821229,0.0922092209220922
-0.000651941052609957,0.00157591648481451,0.0923092309230923
-0.000651770560443796,0.00157556085127763,0.0924092409240924
-0.000651600142719769,0.00157520642816865,0.0925092509250925
-0.000651429059979937,0.00157485012514956,0.0926092609260926
-0.000651259138536343,0.00157449379284988,0.0927092709270927
-0.000651090715859388,0.00157413821340759,0.0928092809280928
-0.000650923777060936,0.00157378337888217,0.0929092909290929
-0.000650758312215222,0.00157342928232567,0.093009300930093
-0.000650594301470968,0.00157307591679019,0.0931093109310931
-0.000650431734902752,0.00157272327483155,0.0932093209320932
-0.00065027059762201,0.00157237134999805,0.0933093309330933
-0.000650109445452962,0.001572020599364,0.0934093409340934
-0.000649948283358147,0.00157167101250742,0.0935093509350935
-0.000649787106375026,0.00157132257751767,0.0936093609360936
-0.000649627343790985,0.00157097481895809,0.0937093709370937
-0.000649467556392958,0.00157062819489546,0.0938093809380938
-0.000649309173468417,0.00157028222989321,0.0939093909390939
-0.000649152175166173,0.00156993691749969,0.094009400940094
-0.000648995122273156,0.00156959271627794,0.0941094109410941
-0.000648838024714791,0.00156924961530984,0.0942094209420942
-0.000648680872565653,0.00156890760516605,0.0943094309430943
-0.000648523665825657,0.00156856667393582,0.0944094409440944
-0.000648365669999834,0.00156822373376253,0.0945094509450945
-0.000648206885088183,0.00156787880300862,0.0946094609460946
-0.000648048070399661,0.00156753498044885,0.0947094709470947
-0.00064788921600876,0.0015671922546687,0.0948094809480948
-0.000647730331841074,0.00156685061524638,0.0949094909490949
-0.000647571407970922,0.00156651005225617,0.095009500950095
-0.000647412454323899,0.0015661705552763,0.0951095109510951
-0.000647253470900092,0.0015658321138848,0.0952095209520952
-0.000647093708316052,0.00156549163873626,0.0953095309530953
-0.000646933920918024,0.0015651522291017,0.0954095409540954
-0.000646774108706009,0.00156481387406301,0.0955095509550955
-0.000646614271679922,0.00156447656369452,0.0956095609560956
-0.00064645583912732,0.00156413982206334,0.0957095709570957
-0.000646298796159812,0.00156380364470304,0.0958095809580958
-0.000646143127889093,0.00156346802516182,0.0959095909590959
-0.000645988824389393,0.00156313295798071,0.096009600960096
-0.000645834441484763,0.00156279890470046,0.0961096109610961
-0.000645679239717606,0.00156246277547932,0.0962096209620962
-0.000645525045399537,0.00156212642392457,0.0963096309630963
-0.000645371853567931,0.00156178985152499,0.0964096409640964
-0.000645218572405884,0.00156145430741845,0.0965096509650965
-0.000645066636163582,0.0015611193151757,0.0966096609660966
-0.000644915672630958,0.00156078408968112,0.0967096709670967
-0.000644766029204177,0.00156044941307267,0.0968096809680968
-0.000644617686031965,0.00156011527989127,0.0969096909690969
-0.000644470638151608,0.00155978168517408,0.097009700970097
-0.000644324523278378,0.00155944784380557,0.0971097109710971
-0.000644179678882931,0.00155911453742729,0.0972097209720972
-0.000644036090076874,0.00155878176206903,0.0973097309730973
-0.000643893751897497,0.00155844951127917,0.0974097409740974
-0.000643752297097185,0.00155811700143091,0.0975097509750975
-0.000643611715750258,0.00155778423401316,0.0976097609760976
-0.000643472007856973,0.00155745121150726,0.0977097709770977
-0.000643331337179605,0.00155711610363114,0.0978097809780978
-0.000643190458064572,0.00155678201015216,0.0979097909790979
-0.0006430493754745,0.001556448921641,0.098009800980098
-0.000642908084446676,0.00155611682767571,0.0981098109810981
-0.000642768024194256,0.00155578525281975,0.0982098209820982
-0.000642629169903165,0.0015554541911177,0.0983098309830983
-0.000642491521573491,0.00155512363810304,0.0984098409840984
-0.000642355059353872,0.00155479358930923,0.0985098509850985
-0.000642217609536268,0.00155446142536846,0.0986098609860986
-0.000642081340866093,0.0015541297810332,0.0987098709870987
-0.000641946253343175,0.00155379865134072,0.0988098809880988
-0.000641810158371083,0.00155346541692309,0.0989098909890989
-0.000641674887224401,0.00155313193287647,0.099009900990099
-0.000641540434940418,0.00155279820068959,0.0991099109910991
-0.00064140497520726,0.00155246238958419,0.0992099209920992
-0.000641269252445408,0.00155212760032012,0.0993099309930993
-0.000641134700905389,0.00155179335497933,0.0994099409940994
-0.000640999886336675,0.00155146011659145,0.0995099509950995
-0.000640865885667862,0.0015511266280783,0.0996099609960996
-0.000640733036369522,0.00155079367157767,0.0997099709970997
-0.000640601333478941,0.00155046124113431,0.0998099809980998
-0.000640469332820084,0.00155012980027405,0.0999099909990999
-0.000640338121247054,0.00154979809241489,0.1000100010001
-0.000640208041193307,0.00154946689919853,0.1001100110011
-0.000640079072807651,0.00154913621516588,0.1002100210021
-0.000639949042381964,0.00154880342343037,0.1003100310031
-0.000639820123624284,0.00154847115626322,0.1004100410041
-0.000639692316534782,0.00154813940919795,0.100510051005101
-0.000639565601262096,0.00154780817727171,0.100610061006101
-0.000639438543555956,0.00154747792351414,0.100710071007101
-0.000639312577666719,0.00154714817000717,0.100810081008101
-0.000639186259418346,0.00154681938027678,0.100910091009101
-0.000639059598736519,0.00154649154489352,0.101010101010101
-0.000638932600584034,0.00154616465542074,0.101110111011101
-0.000638805259998009,0.00154583870193276,0.101210121012101
-0.000638679011228887,0.00154551320800045,0.101310131013101
-0.000638552415063512,0.00154518863665336,0.101410141014101
-0.000638424737006916,0.00154486189854608,0.101510151015102
-0.000638295977059012,0.00154453301402609,0.101610161016102
-0.000638167976420151,0.00154420383769326,0.101710171017102
-0.000638041072560905,0.00154387515118916,0.101810181018102
-0.000637915255555763,0.00154354695054359,0.101910191019102
-0.000637788346733719,0.00154321661738113,0.102010201020102
-0.000637660351057655,0.00154288417254564,0.102110211021102
-0.000637532027836444,0.00154255271729322,0.102210221022102
-0.000637403382033053,0.00154222224269086,0.102310231023102
-0.000637274413647398,0.00154189273930923,0.102410241024102
-0.000637146551967038,0.00154156372923033,0.102510251025103
-0.000637019787066292,0.00154123520699503,0.102610261026103
-0.000636894109019651,0.00154090716863313,0.102710271027103
-0.000636768758518073,0.00154057652777684,0.102810281028103
-0.000636644479982121,0.00154024639114145,0.102910291029103
-0.000636520514102839,0.00153991367186286,0.103010301030103
-0.000636397610263589,0.00153958147616009,0.103110311031103
-0.000636273584830651,0.00153924718714667,0.103210321032103
-0.000636150616474948,0.00153891343659741,0.103310331033103
-0.000636026878884607,0.00153857838628986,0.103410341034103
-0.000635902024663462,0.00153824126897446,0.103510351035104
-0.000635776421058869,0.00153790288366263,0.103610361036104
-0.000635651884457106,0.00153756507701375,0.103710371037104
-0.000635528414858171,0.00153722784307244,0.103810381038104
-0.000635406002336471,0.00153689117687594,0.103910391039104
-0.000635284632003699,0.00153655507197251,0.104010401040104
-0.000635164288971205,0.00153621952339944,0.104110411041104
-0.000635044978202044,0.00153588452619385,0.104210421042104
-0.000634924853532982,0.0015355482401481,0.104310431043104
-0.000634803934815295,0.00153521067816545,0.104410441044104
-0.000634681869689847,0.00153487107349272,0.104510451045105
-0.000634559025404253,0.00153453022464504,0.104610461046105
-0.00063443541188402,0.00153418814303688,0.104710471047105
-0.000634312845515427,0.00153384667582383,0.104810481048105
-0.000634191331261271,0.00153350581605797,0.104910491049105
-0.000634070849270362,0.00153316555778397,0.105010501050105
-0.000633951394579817,0.00153282589653524,0.105110511051105
-0.000633831130952254,0.00153248499061531,0.105210521052105
-0.000633710073276066,0.00153214285292743,0.105310531053105
-0.000633587874155001,0.00153179871671845,0.105410541054105
-0.000633465967839329,0.00153145213086944,0.105510551055106
-0.000633343282363425,0.0015311043683396,0.105610561056106
-0.000633221644039161,0.00153075727330688,0.105710571057106
-0.000633099221591866,0.00153040900605988,0.105810581058106
-0.000632977841333413,0.0015300614117691,0.105910591059106
-0.000632855671989133,0.00152971264973055,0.106010601060106
-0.00063273380041313,0.00152936148321351,0.106110611061106
-0.000632612221642521,0.00152900793405431,0.106210621062106
-0.000632491680097956,0.00152865510896817,0.106310631063106
-0.000632371416470393,0.00152829991811346,0.106410641064106
-0.000632250011397867,0.00152794285330393,0.106510651065107
-0.000632127812276802,0.00152758471206225,0.106610661066107
-0.00063200666030729,0.00152722733856632,0.106710671067107
-0.000631886535638228,0.00152687072586823,0.106810681068107
-0.000631767438269616,0.00152651486602754,0.106910691069107
-0.000631649348350178,0.00152615975209622,0.107010701070107
-0.000631532265879913,0.00152580537663018,0.107110711071107
-0.000631416171007632,0.00152545173317766,0.107210721072107
-0.000631298894988009,0.00152509620088203,0.107310731073107
-0.000631180437821129,0.00152473879810557,0.107410741074107
-0.000631060819358009,0.00152437954321068,0.107510751075108
-0.000630940396920756,0.00152401923223109,0.107610761076108
-0.000630819175471994,0.00152365787558876,0.107710771077108
-0.000630698246828712,0.00152329423456777,0.107810781078108
-0.000630578345485879,0.00152293141389826,0.107910791079108
-0.000630457292772489,0.00152256679321976,0.108010801080108
-0.000630336522938897,0.00152219991893197,0.108110811081108
-0.000630214616623226,0.00152183128334513,0.108210821082108
-0.000630091926184524,0.00152146168199662,0.108310831083108
-0.000629968461548473,0.00152109112431576,0.108410841084108
-0.000629844232640496,0.00152071961923566,0.108510851085109
-0.000629721060809839,0.00152034901043797,0.108610861086109
-0.000629597124707428,0.00151997745523354,0.108710871087109
-0.00062947242433309,0.00151960496156291,0.108810881088109
-0.00062934878599887,0.00151923337360397,0.108910891089109
-0.000629226209704683,0.00151886268292,0.109010901090109
-0.000629104675599337,0.00151849288008162,0.109110911091109
-0.000628983434299385,0.00151812087326206,0.109210921092109
-0.000628861408876402,0.00151774793293905,0.109310931093109
-0.000628738594367592,0.00151737406754939,0.109410941094109
-0.00062861683197322,0.00151700112127105,0.10951095109511
-0.000628496111767689,0.00151662908467466,0.10961096109611
-0.000628374592550735,0.00151625611457483,0.10971097109711
-0.000628252294173549,0.00151588222040093,0.10981098109811
-0.000628129211673418,0.00151550741009342,0.10991099109911
-0.000628007186250436,0.00151513352733392,0.11001100110011
-0.000627886198053498,0.00151476056368575,0.11011101110111
-0.000627764420770733,0.00151438667497091,0.11021102110211
-0.000627641859364937,0.00151401187061879,0.11031103110311
-0.000627518523761706,0.00151363615906606,0.11041104110411
-0.000627394071527672,0.00151325877058192,0.110511051105111
-0.000627268512588342,0.00151287972154356,0.110611061106111
-0.000627142209228361,0.00151249980599966,0.110711071107111
-0.000627015166410614,0.00151211903238691,0.110811081108111
-0.000626887394060694,0.00151173740914218,0.110911091109111
-0.000626758892178602,0.00151135494470215,0.111011101110111
-0.00062662967565273,0.00151097164651109,0.111111111111111
-0.000626499744483164,0.00151058752250944,0.111211121112111
-0.000626370622250616,0.00151020287642082,0.111311131113111
-0.000626242299029404,0.00150981771320804,0.111411141114111
-0.000626114769856904,0.0015094320378339,0.111511151115112
-0.000625986506189433,0.00150904555997434,0.111611161116112
-0.000625857527878184,0.00150865828756985,0.111711171117112
-0.000625727834923154,0.00150827022756843,0.111811181118112
-0.000625597089853687,0.00150788060974281,0.111911191119112
-0.000625465645028832,0.00150749022714917,0.112011201120112
-0.000625333515337069,0.00150709908772789,0.112111211121112
-0.000625200700778396,0.00150670719793065,0.112211221122112
-0.000625068719970729,0.0015063148604885,0.112311231123112
-0.000624937875645227,0.00150592361932974,0.112411241124112
-0.000624807413455559,0.00150553037915357,0.112511251125113
-0.000624677328439014,0.00150513515981117,0.112611261126113
-0.000624548052359486,0.00150473952508208,0.112711271127113
-0.000624418066599063,0.00150434318315345,0.112811281128113
-0.000624287376120454,0.00150394614196575,0.112911291129113
-0.00062415781219833,0.00150355024123038,0.113011301130113
-0.000624029052250426,0.00150315393205625,0.113111311131113
-0.000623899572695945,0.00150275692263051,0.113211321132113
-0.000623769388423365,0.00150235921990103,0.113311331133113
-0.000623639581323821,0.00150195957969287,0.113411341134113
-0.000623510141471806,0.00150155802185732,0.113511351135114
-0.00062338150559401,0.00150115610967755,0.113611361136114
-0.000623253971458712,0.00150075538509678,0.113711371137114
-0.000623127539065826,0.00150035583719682,0.113811381138114
-0.000623000362252375,0.00149995561981458,0.113911391139114
-0.000622872460869549,0.00149955473989805,0.114011401140114
-0.000622743834917435,0.00149915320340255,0.114111411141114
-0.000622615566287081,0.0014987497666494,0.114211421142114
-0.000622486583013034,0.00149834569813134,0.114311431143114
-0.000622356885095206,0.00149794100380366,0.114411441144114
-0.000622226477496397,0.00149753568962185,0.114511451145115
-0.000622095375105083,0.00149712976154115,0.114611461146115
-0.000621965091576382,0.00149672352080378,0.114711471147115
-0.000621835616984698,0.00149631697138004,0.114811481148115
-0.000621707259023904,0.00149591165372419,0.114911491149115
-0.000621579253422246,0.0014955044725355,0.115011501150115
-0.000621452349562999,0.00149509852907014,0.115111511151115
-0.000621324711208782,0.00149469197815754,0.115211521152115
-0.000621196353248075,0.00149428482476054,0.115311531153115
-0.00062106834764633,0.00149387582520049,0.115411541154115
-0.000620939275041843,0.00149346546831356,0.115511551155116
-0.000620811309142564,0.00149305638041561,0.115611561156116
-0.000620682276240456,0.0014926459366796,0.115711571157116
-0.000620552528694568,0.00149223492768023,0.115811581158116
-0.000620422076430495,0.00149182335937286,0.115911591159116
-0.000620290924411121,0.00149141123771289,0.116011601160116
-0.000620158740128585,0.00149099778850284,0.116111611161116
-0.000620025866016171,0.00149058380330993,0.116211621162116
-0.000619892321925326,0.00149016928759332,0.116311631163116
-0.000619757760459627,0.00148975346715557,0.116411641164116
-0.000619622196507551,0.0014893363558925,0.116511651165117
-0.000619485977465351,0.00148891874338623,0.116611661166117
-0.000619349118221504,0.00148850063509584,0.116711671167117
-0.000619211623738637,0.00148808203548787,0.116811681168117
-0.000619075320328794,0.00148766478328116,0.116911691169117
-0.000618938376717219,0.00148724703181639,0.117011701170117
-0.000618802311521998,0.00148682908183947,0.117111711171117
-0.000618665248803112,0.00148640986039214,0.117211721172117
-0.000618527208411837,0.00148598938037778,0.117311731173117
-0.000618389614673021,0.0014855671812481,0.117411741174117
-0.000618252467586492,0.00148514327987671,0.117511751175118
-0.000618114342827574,0.00148471816410719,0.117611761176118
-0.000617975240396267,0.00148429184634656,0.117711771177118
-0.000617835527540099,0.00148386511568065,0.117811781178118
-0.000617696712951474,0.00148343827384788,0.117911791179118
-0.000617556935578853,0.00148301024590502,0.118011801180118
-0.000617416205347916,0.00148258104376274,0.118111811181118
-0.000617275946583339,0.0014821502063766,0.118211821182118
-0.000617135087319496,0.00148171900025406,0.118311831183118
-0.000616993632519098,0.00148128742886922,0.118411841184118
-0.000616851587145115,0.00148085549519964,0.118511851185119
-0.000616710772546449,0.0014804250369717,0.118611861186119
-0.000616571188723187,0.00147999604078578,0.118711871187119
-0.000616430989512265,0.00147956665750113,0.118811881188119
-0.000616290189802078,0.0014791368905918,0.118911891189119
-0.000616148794555336,0.00147870674452421,0.119011901190119
-0.00061600680377221,0.00147827622227609,0.119111911191119
-0.000615865741033414,0.00147784562459334,0.119211921192119
-0.000615723730399013,0.00147741387752519,0.119311931193119
-0.000615580791720283,0.00147698099198984,0.119411941194119
-0.000615436924997225,0.00147654697840915,0.11951195119512
-0.00061529430890076,0.00147611446061756,0.11961196119612
-0.000615152938468091,0.00147568342372667,0.11971197119712
-0.000615012798810825,0.00147525385334436,0.11981198119812
-0.000614872053691496,0.00147482390181868,0.11991199119912
-0.000614732529421889,0.00147439540637967,0.12001200120012
-0.000614592399690132,0.00147396651838288,0.12011201120112
-0.000614452741424822,0.00147353599166823,0.12021202120212
-0.000614313981427055,0.00147310538951899,0.12031203120312
-0.000614176114733949,0.00147267471292766,0.12041204120412
-0.000614037627690387,0.00147224366511859,0.120512051205121
-0.000613898515333485,0.00147181224956577,0.120612061206121
-0.000613758792551721,0.0014713804702394,0.120712071207121
-0.000613618111948759,0.00147094755294209,0.120812081208121
-0.000613476488413075,0.00147051350759949,0.120912091209121
-0.000613334269341009,0.0014700791237936,0.121012101210121
-0.000613191122224528,0.00146964362683085,0.121112111211121
-0.000613048476351193,0.00146920655318526,0.121212121212121
-0.000612905249829867,0.00146876917035698,0.121312131213121
-0.000612763273935134,0.00146833331507975,0.121412141214121
-0.000612622221121932,0.00146789743548481,0.121512151215122
-0.00061248208146458,0.00146746153306092,0.121612161216122
-0.000612341341308048,0.00146702530904739,0.121712171217122
-0.000612201509344569,0.00146658906518259,0.121812181218122
-0.000612062580611431,0.0014661528014666,0.121912191219122
-0.000611924862802506,0.00146571805487979,0.122012201220122
-0.000611786519680156,0.00146528297578509,0.122112211221122
-0.000611647551244639,0.00146484756815278,0.122212221222122
-0.000611507620025124,0.00146441105728915,0.122312231223122
-0.000611367088306257,0.00146397423079123,0.122412241224122
-0.000611227777437285,0.00146353892688153,0.122512251225123
-0.000611089672529557,0.00146310513017537,0.122612261226123
-0.000610952024199797,0.00146266974040916,0.122712271227123
-0.000610814822522496,0.00146223277346384,0.122812281228123
-0.000610678062534685,0.00146179424373157,0.122912291229123
-0.00061054248369413,0.00146135725197227,0.123012301230123
-0.00061040626465193,0.00146091995003769,0.123112311231123
-0.000610270909137692,0.00146048263817752,0.123212321232123
-0.000610134908458837,0.00146004501862347,0.123312331233123
-0.000609997915219202,0.00145960631668193,0.123412341234123
-0.000609859939344465,0.00145916654277473,0.123512351235124
-0.000609720990760051,0.00145872570782003,0.123612361236124
-0.000609581431750862,0.00145828459891858,0.123712371237124
-0.000609443083665801,0.00145784505280409,0.123812381238124
-0.000609305936579272,0.00145740705508442,0.123912391239124
-0.000609169662946214,0.00145696905389077,0.124012401240124
-0.000609032754074307,0.0014565307514549,0.124112411241124
-0.000608895209963465,0.00145609215075457,0.124212421242124
-0.000608758861888359,0.0014556550890197,0.124312431243124
-0.000608622945577148,0.00145521646499419,0.124412441244124
-0.00060848638906429,0.00145477754518554,0.124512451245125
-0.000608350701042106,0.00145433863182853,0.124612461246125
-0.000608215439821105,0.00145389817355065,0.124712471247125
-0.000608079533435574,0.00145345743735575,0.124812481248125
-0.000607944053851141,0.00145301517410613,0.124912491249125
-0.000607807929102264,0.00145257265080551,0.125012501250125
-0.000607672980537847,0.00145213170369147,0.125112511251125
-0.000607537381846103,0.00145169048312692,0.125212521252125
-0.000607401137989915,0.00145124899159328,0.125312531253125
-0.000607263901572946,0.0014508064553894,0.125412541254125
-0.000607127111808264,0.00145036240900431,0.125512551255126
-0.000606989686804734,0.00144991811844925,0.125612561256126
-0.000606851636487864,0.00144947358719822,0.125712571257126
-0.000606712955894943,0.00144902881674002,0.125812581258126
-0.000606575486226149,0.0014485856438084,0.125912591259126
-0.000606437038885052,0.00144814144208751,0.126012601260126
-0.00060629904315904,0.00144769574557011,0.126112611261126
-0.000606161935774891,0.00144725012002078,0.126212621262126
-0.000606024198114691,0.0014468042661825,0.126312631263126
-0.000605885487744985,0.00144635740886526,0.126412641264126
-0.000605746157024737,0.00144591033467345,0.126512651265127
-0.000605606215879541,0.00144546304608854,0.126612661266127
-0.000605465674235166,0.00144501554410309,0.126712671267127
-0.000605325604057064,0.00144456657957927,0.126812681268127
-0.000605186010308207,0.00144411616591674,0.126912691269127
-0.000605045453775439,0.00144366479244792,0.127012701270127
-0.000604905810398521,0.0014432135450343,0.127112711271127
-0.000604766633525166,0.00144276087081456,0.127212721272127
-0.00060462684622695,0.00144230803530373,0.127312731273127
-0.000604487525432297,0.00144185378787513,0.127412741274127
-0.000604349415561857,0.00144140122879245,0.127512751275128
-0.000604212506689864,0.0014409503421747,0.127612761276128
-0.00060407496754182,0.0014404992773923,0.127712771277128
-0.000603936798117725,0.00144004803543774,0.127812781278128
-0.000603798003380291,0.00143959661879252,0.127912791279128
-0.000603658598217995,0.00143914502844917,0.128012801280128
-0.000603520403979826,0.00143869510114144,0.128112811281128
-0.000603382666319626,0.00143824373313169,0.128212821282128
-0.000603245807075694,0.00143779249117718,0.128312831283128
-0.000603109821285318,0.00143734137329274,0.128412841284128
-0.000602973200256007,0.00143689007922881,0.128512851285129
-0.000602835586665916,0.00143643783429161,0.128612861286129
-0.000602698861417687,0.00143598572285384,0.128712871287129
-0.000602563004660217,0.0014355337449155,0.128812881288129
-0.000602428329050004,0.00143508343348672,0.128912891289129
-0.000602292998349752,0.0014346329379379,0.129012901290129
-0.000602157022484885,0.00143418226025418,0.129112911291129
-0.000602020401455575,0.00143373140142813,0.129212921292129
-0.000601883145187416,0.00143328036394111,0.129312931293129
-0.00060174525864312,0.00143282914878576,0.129412941294129
-0.000601606751748282,0.00143237775794711,0.12951295129513
-0.000601467277106735,0.0014319254167315,0.12961296129613
-0.00060132684464399,0.0014314721345683,0.12971297129713
-0.000601185469248523,0.00143101791989424,0.12981298129813
-0.00060104315092025,0.00143056278213865,0.12991299129913
-0.000600900256906783,0.00143010750592079,0.13001300130013
-0.000600758290937645,0.00142965239347551,0.13011301130113
-0.000600617253012836,0.00142919744381016,0.13021302130213
-0.000600475619551557,0.00142874235369747,0.13031303130313
-0.000600334472445118,0.00142828587251086,0.13041304130413
-0.000600194556113996,0.0014278311005139,0.130513051305131
-0.000600055547976012,0.00142737648782294,0.130613061306131
-0.000599915919487487,0.00142692173170696,0.130713071307131
-0.000599775690499695,0.00142646683415108,0.130813081308131
-0.000599636682361712,0.00142601363040018,0.130913091309131
-0.000599498880185058,0.00142556210457329,0.131013101310131
-0.000599360457657949,0.00142511040554449,0.131113111311131
-0.000599222486745924,0.00142465728219102,0.131213121312131
-0.000599084967449156,0.00142420274840864,0.131313131313131
-0.000598947894804675,0.0014237468171007,0.131413141314131
-0.00059881018692126,0.00142329075477472,0.131513151315132
-0.000598673680036463,0.00142283639816445,0.131613161316132
-0.000598536537912731,0.00142238189515148,0.131713171317132
-0.000598398765512949,0.00142192724722463,0.131813181318132
-0.000598260015440691,0.00142147168068278,0.131913191319132
-0.000598122163636063,0.00142101627989858,0.132013201320132
-0.000597985507867085,0.00142056257788212,0.132113211321132
-0.000597849288824884,0.00142010747039963,0.132213221322132
-0.000597714255892824,0.00141965405870725,0.132313231323132
-0.000597579639836353,0.00141919923857108,0.132413241324132
-0.000597445445618095,0.00141874302289449,0.132513251325133
-0.000597310591347002,0.00141828667917752,0.132613261326133
-0.000597175086948581,0.00141783020841278,0.132713271327133
-0.000597038932422834,0.00141737361109654,0.132813281328133
-0.000596903651350557,0.00141691719045613,0.132913291329133
-0.000596769223880647,0.00141646094450639,0.133013301330133
-0.000596635962669601,0.00141600640476867,0.133113311331133
-0.000596503545135155,0.00141555202185555,0.133213321332133
-0.000596371956389089,0.00141509779427819,0.133313331333133
-0.000596239682775941,0.00141464341880927,0.133413341334133
-0.000596106386825313,0.00141418812224395,0.133513351335134
-0.00059597207349983,0.00141373191252269,0.133613361336134
-0.000595838926433212,0.00141327740851713,0.133713371337134
-0.000595706930737238,0.00141282459484262,0.133813381338134
-0.000595576076486055,0.00141237345412932,0.133913391339134
-0.000595445604370792,0.0014119208826396,0.134013401340134
-0.00059531551439145,0.00141146689377312,0.134113411341134
-0.000595185791659635,0.00141101150142567,0.134213421342134
-0.000595057190521422,0.00141055780734976,0.134313431343134
-0.000594927879702312,0.00141010395992314,0.134413441344134
-0.000594799367894625,0.00140965026237325,0.134513451345135
-0.000594670146405956,0.00140919641196901,0.134613461346135
-0.000594539867840052,0.00140874163451294,0.134713471347135
-0.000594410715830633,0.00140828854887676,0.134813481348135
-0.000594282357869925,0.00140783560666562,0.134913491349135
-0.000594154798920554,0.00140738280539814,0.135013501350135
-0.000594028024094213,0.00140693014408166,0.135113511351135
-0.000593902023465308,0.00140647762222,0.135213521352135
-0.000593774935982383,0.00140602416040329,0.135313531353135
-0.000593646776533745,0.00140556976855713,0.135413541354135
-0.000593518974407041,0.001405113976704,0.135513551355136
-0.00059339226905995,0.00140465988709255,0.135613561356136
-0.000593264834180687,0.00140420564760446,0.135713571357136
-0.000593136679694933,0.00140375126022482,0.135813581358136
-0.000593007463169061,0.00140329595174877,0.135913591359136
-0.000592877536962207,0.0014028405048105,0.136013601360136
-0.000592746911000051,0.00140238492189135,0.136113611361136
-0.000592617103900508,0.00140192950572245,0.136213621362136
-0.000592488095812473,0.0014014742553112,0.136313631363136
-0.000592358035609915,0.00140101809174402,0.136413641364136
-0.000592227280614854,0.00140056179864766,0.136513651365137
-0.000592097652176277,0.00140010721176332,0.136613661366137
-0.000591969145331387,0.00139965431520998,0.136713671367137
-0.000591839576446466,0.00139920048217553,0.136813681368137
-0.000591710811535764,0.0013987468000103,0.136913691369137
-0.000591582845636486,0.00139829326623294,0.137013701370137
-0.000591455976516907,0.00139784141286098,0.137113711371137
-0.000591330204176943,0.00139739122302087,0.137213721372137
-0.000591205513728286,0.0013969426808317,0.137313731373137
-0.000591081577625875,0.00139649423789861,0.137413741374137
-0.000590959393393116,0.00139604754137619,0.137513751375138
-0.000590838256312082,0.00139560245875764,0.137613761376138
-0.000590717843800424,0.00139515744214435,0.137713771377138
-0.000590596637240054,0.00139471218880534,0.137813781378138
-0.000590474651519538,0.00139426670022942,0.137913791379138
-0.000590351539242536,0.00139382020420428,0.138013801380138
-0.000590227315297442,0.00139337271115184,0.138113811381138
-0.000590104272499691,0.00139292473769998,0.138213821382138
-0.000589980460467303,0.00139247655581038,0.138313831383138
-0.000589856961091584,0.0013920269128713,0.138413841384138
-0.000589733774372448,0.00139157582228228,0.138513851385139
-0.000589611644730633,0.00139112638827722,0.138613861386139
-0.000589488745854181,0.00139067675873772,0.138713871387139
-0.000589367003311084,0.00139022667013881,0.138813881388139
-0.000589244491533349,0.00138977639245711,0.138913891389139
-0.0005891227092877,0.00138932623140128,0.139013901390139
-0.000589001656574309,0.0013888761854825,0.139113911391139
-0.000588881636124166,0.00138842778522951,0.139213921392139
-0.000588762647937184,0.00138798101476135,0.139313931393139
-0.000588643922778897,0.00138753276984411,0.139413941394139
-0.000588526214995292,0.00138708615272657,0.13951395139514
-0.000588407340952823,0.00138663853957428,0.13961396139614
-0.000588289484285209,0.00138619254876258,0.13971397139714
-0.000588170813717695,0.00138574632916564,0.13981398139814
-0.000588051334213162,0.00138529988376115,0.13991399139914
-0.000587931055697121,0.00138485321354157,0.14001400140014
-0.000587811491824945,0.0013844066257046,0.14011401140114
-0.000587693059472052,0.00138395954803884,0.14021402140214
-0.000587575639531131,0.00138351408775089,0.14031403140314
-0.00058745740072751,0.00138306839371489,0.14041404140414
-0.000587338348024161,0.00138262246791593,0.140514051405141
-0.000587218496309303,0.00138217631283543,0.140614061406141
-0.000587097498186771,0.00138172915725369,0.140714071407141
-0.000586975720904005,0.00138128178330855,0.140814081408141
-0.000586853164461007,0.00138083419447402,0.140914091409141
-0.000586729838783371,0.00138038639174262,0.141014101410141
-0.000586607570183056,0.00137994021284063,0.141114111411141
-0.000586484532348102,0.00137949380614598,0.141214121412141
-0.000586362551590383,0.00137904900988121,0.141314131413141
-0.000586240863638058,0.00137860271832361,0.141414141414141
-0.000586120332019088,0.00137815593445584,0.141514151415142
-0.000585998658955156,0.00137770815504965,0.141614161416142
-0.000585878717909858,0.00137726211361736,0.141714171417142
-0.000585760489031918,0.0013768177927892,0.141814181418142
-0.000585643952470148,0.00137637517569163,0.141914191419142
-0.00058552909829878,0.00137593424644365,0.142014201420142
-0.000585415216837089,0.00137549487402728,0.142114211421142
-0.00058530230808499,0.00137505704355413,0.142214221422142
-0.00058519003457174,0.00137461920960695,0.142314231423142
-0.000585078718879602,0.00137418290221828,0.142414241424142
-0.000584968023538007,0.00137374657696355,0.142514251425143
-0.000584858266166336,0.00137331176387512,0.142614261426143
-0.000584747620452801,0.00137287661381235,0.142714271427143
-0.000584636086397318,0.00137244112876032,0.142814281428143
-0.000584525182617972,0.00137200561790168,0.142914291429143
-0.000584413400422358,0.0013715697765203,0.143014301430143
-0.000584302561159465,0.00137113544283878,0.143114311431143
-0.00058419083851742,0.00137070076672377,0.143214321432143
-0.000584078247384702,0.00137026575115293,0.143314331433143
-0.000583966609110386,0.00136983223583776,0.143414341434143
-0.000583854097382514,0.00136939837014867,0.143514351435144
-0.000583740369767716,0.0013689633843547,0.143614361436144
-0.000583625793513522,0.00136852806257888,0.143714371437144
-0.000583510368619758,0.00136809240779894,0.143814381438144
-0.000583394105012106,0.00136765642249622,0.143914391439144
-0.000583278833965321,0.00136722194638222,0.144014401440144
-0.000583162724204648,0.00136678712882731,0.144114411441144
-0.000583045785655682,0.00136635197330543,0.144214421442144
-0.000582928018318508,0.00136591648229802,0.144314431443144
-0.000582809442044317,0.00136548065977529,0.144414441444144
-0.000582690056833022,0.00136504450871496,0.144514451445145
-0.000582569525214052,0.00136460725888984,0.144614461446145
-0.000582448204509255,0.00136416969442296,0.144714471447145
-0.000582328030212132,0.00136373155178941,0.144814481448145
-0.000582208997359973,0.00136329283694457,0.144914491449145
-0.000582089160533507,0.0013628538208575,0.145014501450145
-0.000581968529658417,0.0013624145070022,0.145114511451145
-0.000581847109697584,0.00136197489835638,0.145214521452145
-0.000581724915539231,0.00136153499640886,0.145314531453145
-0.00058160194222073,0.0013610948056261,0.145414541454145
-0.000581478209593272,0.00136065432749702,0.145514551455146
-0.000581354789622399,0.00136021230990617,0.145614561456146
-0.000581230605379685,0.00135977002283505,0.145714571457146
-0.000581105671753608,0.00135932746876507,0.145814581458146
-0.00058097998874417,0.00135888465067394,0.145914591459146
-0.000580853571239762,0.00135844157005051,0.146014601460146
-0.000580726424203182,0.00135799823036869,0.146114611461146
-0.00058059961959997,0.00135755337852047,0.146214621462146
-0.000580473157430299,0.00135710702889808,0.146314631463146
-0.000580347027768488,0.00135665919539731,0.146414641464146
-0.000580221989923579,0.0013562129842371,0.146514651465147
-0.000580098138188724,0.00135576627729281,0.146614661466147
-0.000579973527144913,0.0013553193460298,0.146714671467147
-0.000579847819321487,0.0013548714197246,0.146814681468147
-0.000579723198352081,0.00135442511625624,0.146914691469147
-0.000579599644385504,0.00135398041974382,0.147014701470147
-0.000579476834839491,0.00135353578576272,0.147114711471147
-0.000579354764751332,0.00135309121332041,0.147214721472147
-0.000579232987468567,0.00135264514062247,0.147314731473147
-0.000579111502991195,0.00135219758156476,0.147414741474147
-0.000578990306356506,0.00135174855053936,0.147514751475148
-0.00057887015191066,0.00135130115227651,0.147614761476148
-0.000578749203416102,0.00135085353565023,0.147714771477148
-0.0005786274707986,0.00135040570314204,0.147814781478148
-0.000578504963983662,0.00134995765624068,0.147914791479148
-0.000578383618464791,0.00134950913191757,0.148014801480148
-0.000578263310172052,0.00134906223539419,0.148114811481148
-0.000578143716523005,0.00134861542274217,0.148214821482148
-0.000578025140248728,0.00134817022151257,0.148314831483148
-0.000577905417566776,0.00134772400886355,0.148414841484148
-0.000577786821441395,0.00134727730092672,0.148514851485149
-0.000577669242690697,0.00134683220292346,0.148614861486149
-0.000577550497681134,0.0013463860930045,0.148714871487149
-0.00057743201570018,0.00134593849622945,0.148814881488149
-0.000577313796747836,0.00134548942748675,0.148914891489149
-0.000577196585244665,0.00134504199150657,0.149014901490149
-0.000577078554878882,0.00134459433716303,0.149114911491149
-0.000576961531962273,0.00134414830267866,0.149214921492149
-0.000576843690183051,0.0013437020359351,0.149314931493149
-0.000576725029541131,0.00134325553990996,0.149414941494149
-0.000576607386274066,0.00134281065232958,0.14951495149515
-0.0005764889291071,0.00134236552107555,0.14961496149615
-0.000576371166732723,0.00134192045731565,0.14971497149715
-0.000576252585495648,0.00134147515186718,0.14981498149815
-0.000576135021633429,0.00134103144295274,0.14991499149915
-0.000576018455294787,0.00134058931518763,0.15001500150015
-0.000575902891442523,0.00134014875318713,0.15011501150115
-0.00057578613651732,0.00133970713510199,0.15021502150215
-0.000575669629732335,0.00133926398648813,0.15031503150315
-0.000575553361161971,0.00133881932124139,0.15041504150415
-0.00057543592136986,0.00133837363961238,0.150515051505151
-0.000575318724755081,0.00133792646616453,0.150615061506151
-0.000575202213007298,0.00133747937906946,0.150715071507151
-0.000575084877434019,0.00133703206964078,0.150815081508151
-0.00057496671803533,0.00133658454035985,0.150915091509151
-0.000574848821665251,0.00133613553712619,0.151015101510151
-0.000574731173435302,0.0013356850738356,0.151115111511151
-0.000574612716268422,0.0013352344209659,0.151215121512151
-0.000574493450164438,0.00133478357950969,0.151315131513151
-0.000574373380086234,0.00133433255244458,0.151415141514151
-0.000574252520922202,0.00133388134026686,0.151515151515152
-0.00057413087763514,0.00133342994595427,0.151615161516152
-0.000574008460150643,0.00133297837000304,0.151715171517152
-0.000573885268468796,0.0013325266143983,0.151815181518152
-0.000573763138826895,0.00133207651686638,0.151915191519152
-0.000573642051373923,0.00133162806102999,0.152015201520152
-0.000573520189723428,0.00133117939576325,0.152115211521152
-0.000573397548912787,0.00133073052255508,0.152215221522152
-0.000573275960216583,0.00133028327913167,0.152315231523152
-0.0005731553144531,0.00132983292452648,0.152415241524152
-0.000573035700952864,0.00132938421409825,0.152515251525153
-0.000572915293404003,0.00132893529672109,0.152615261526153
-0.000572793744410179,0.00132848540316039,0.152715271527153
-0.000572672488221835,0.00132803405748328,0.152815281528153
-0.000572550105477006,0.00132758175894781,0.152915291529153
-0.000572426606101287,0.0013271285169833,0.153015301530153
-0.000572304163802802,0.00132667694649118,0.153115311531153
-0.000572182455999287,0.0013262255055282,0.153215321532153
-0.000572059969035539,0.0013257738834229,0.153315331533153
-0.000571936717800037,0.0013253220821604,0.153415341534153
-0.000571815660123849,0.00132487017618271,0.153515351535154
-0.000571696319577817,0.00132442004043718,0.153615361536154
-0.000571578110551068,0.00132396944563229,0.153715371537154
-0.000571458745190963,0.00132351789102111,0.153815381538154
-0.000571340397205713,0.00132306799249761,0.153915391539154
-0.00057122362242932,0.00132261575698978,0.154015401540154
-0.000571107845176507,0.0013221651840212,0.154115411541154
-0.000570992301175518,0.00132171316588417,0.154215421542154
-0.000570876370075726,0.00132125909761281,0.154315431543154
-0.000570760384385161,0.0013208045266094,0.154415441544154
-0.000570644334178144,0.00132034945634794,0.154515451545155
-0.000570530834852287,0.00131989373943313,0.154615461546155
-0.000570417936025783,0.00131943764683405,0.154715471547155
-0.000570304947868753,0.00131898107135412,0.154815481548155
-0.000570194480816099,0.00131852386361302,0.154915491549155
-0.000570084584486013,0.00131806629507603,0.155015501550155
-0.000569974246466264,0.00131760673298075,0.155115511551155
-0.000569863476682622,0.00131714519618577,0.155215521552155
-0.000569752280097795,0.00131668170454232,0.155315531553155
-0.000569642021482979,0.00131621998461985,0.155415541554155
-0.000569530532092758,0.00131575741456908,0.155515551555156
-0.00056941818413746,0.00131529133531968,0.155615561556156
-0.000569306491272286,0.00131482208930506,0.155715571557156
-0.000569195379055103,0.00131435260011306,0.155815581558156
-0.000569085661385897,0.0013138830677447,0.155915591559156
-0.000568977318413393,0.00131341349269616,0.156015601560156
-0.000568871342698286,0.00131294551219656,0.156115611561156
-0.000568767818608391,0.00131247701109882,0.156215621562156
-0.000568663798238062,0.00131200662512818,0.156315631563156
-0.000568559281587385,0.00131153437215066,0.156415641564156
-0.00056845459123854,0.00131106179510206,0.156515651565157
-0.000568351484024147,0.00131058775303373,0.156615661566157
-0.000568245761412054,0.00131011505489273,0.156715671567157
-0.000568138768322179,0.0013096416153088,0.156815681568157
-0.000568030509717317,0.00130916744073358,0.156915691569157
-0.000567922077414287,0.00130869388104984,0.157015701570157
-0.000567811089267298,0.00130822166132308,0.157115711571157
-0.000567700428665371,0.00130775031058336,0.157215721572157
-0.000567590175013266,0.00130728239360763,0.157315731573157
-0.000567479737737483,0.00130681706225278,0.157415741574157
-0.000567369146614806,0.00130635226092536,0.157515751575158
-0.000567256883027151,0.00130588970625929,0.157615761576158
-0.000567145026389403,0.00130543189305608,0.157715771577158
-0.000567035819889023,0.00130497703669148,0.157815781578158
-0.000566928414886442,0.00130452142598063,0.157915791579158
-0.000566822061998298,0.00130406920883517,0.158015801580158
-0.000566715237643708,0.0013036149559475,0.158115811581158
-0.000566608775573848,0.0013031653641253,0.158215821582158
-0.00056650551947536,0.00130271779216428,0.158315831583158
-0.000566401906054939,0.00130227470608174,0.158415841584158
-0.000566296123889276,0.00130183423093033,0.158515851585159
-0.000566189676707809,0.00130139451211025,0.158615861586159
-0.000566082356072871,0.00130095635806225,0.158715871587159
-0.000565974117319285,0.00130051790376461,0.158815881588159
-0.000565864985260867,0.00130007915269129,0.158915891589159
-0.000565754954934992,0.0012996401068274,0.159015901590159
-0.000565645539996861,0.00129920107932592,0.159115911591159
-0.000565536730520708,0.0012987620706831,0.159215921592159
-0.000565428516581109,0.00129832308040261,0.159315931593159
-0.000565320282790235,0.00129788135313579,0.159415941594159
-0.000565211592421479,0.00129743748987815,0.15951595159516
-0.000565104271786541,0.00129699334473324,0.15961596159616
-0.000564995134765326,0.00129655334154451,0.15971597159716
-0.000564886806681214,0.00129611728577,0.15981598159816
-0.000564777580329644,0.00129568090989462,0.15991599159916
-0.000564667907325615,0.00129524234740786,0.16001600160016
-0.000564558120177159,0.00129480314124542,0.16011601160116
-0.000564448213921392,0.00129436329686642,0.16021602160216
-0.000564338193521111,0.00129392282022619,0.16031603160316
-0.000564230664448422,0.00129348156343315,0.16041604160416
-0.000564122242070986,0.00129303660289958,0.160516051605161
-0.000564014504560546,0.00129259276594478,0.160616061606161
-0.000563905898559433,0.00129215053396079,0.160716071607161
-0.000563796399253573,0.00129170804291845,0.160816081608161
-0.000563687718810412,0.00129126813352668,0.160916091609161
-0.00056358108800518,0.00129082801569716,0.161016101610161
-0.000563475047773706,0.00129038449636183,0.161116111611161
-0.000563370352462063,0.0012899406941467,0.161216121612161
-0.000563264724143208,0.00128949664825788,0.161316131613161
-0.000563158167780111,0.00128905236117676,0.161416141614161
-0.00056305395882322,0.00128860942645976,0.161516151615162
-0.000562949581131045,0.00128816589124345,0.161616161616162
-0.000562845714607695,0.0012877218711612,0.161716171617162
-0.000562743292260212,0.00128728055729594,0.161816181618162
-0.000562642309125883,0.00128684192384107,0.161916191619162
-0.000562543792505158,0.00128640509585429,0.162016201620162
-0.000562446109635439,0.00128596635470656,0.162116211621162
-0.000562350957795776,0.00128552975004597,0.162216221622162
-0.00056225729976004,0.00128509363322899,0.162316231623162
-0.000562163870013332,0.00128466200129791,0.162416241624162
-0.000562069988651452,0.00128423470090209,0.162516251625163
-0.000561976082475499,0.00128381111417244,0.162616261626163
-0.000561880796640134,0.001283386325948,0.162716271627163
-0.000561784141070864,0.00128296034764311,0.162816281628163
-0.000561688289475814,0.00128253578522624,0.162916291629163
-0.000561591415543111,0.0012821107960082,0.163016301630163
-0.000561495350547513,0.00128168721324881,0.163116311631163
-0.00056139826817706,0.00128126319277014,0.163216321632163
-0.000561300768931104,0.00128084343186605,0.163316331633163
-0.000561202043872628,0.00128042768438149,0.163416341634163
-0.000561101527241862,0.0012800137071291,0.163516351635164
-0.00056100199820908,0.00127960272244748,0.163616361636164
-0.000560903010121995,0.00127919354025624,0.163716371637164
-0.000560805416582716,0.00127878672581876,0.163816381638164
-0.000560708780864635,0.00127838283447277,0.163916391639164
-0.000560611906932019,0.00127797796793583,0.164016401640164
-0.000560514467239719,0.00127757061801181,0.164116411641164
-0.000560418283136809,0.00127716263979682,0.164216421642164
-0.000560324024601807,0.00127675414793161,0.164316431643164
-0.00056022979584359,0.00127634382181405,0.164416441644164
-0.000560135591899446,0.00127593167782145,0.164516451645165
-0.000560042167115534,0.00127552081770621,0.164616461646165
-0.000559949511566261,0.0012751112290613,0.164716471647165
-0.000559855466431808,0.00127470030442961,0.164816481648165
-0.000559762746366081,0.00127428669045448,0.164916491649165
-0.000559667758298907,0.00127387540502696,0.165016501650165
-0.000559573564280358,0.00127346196127597,0.165116511651165
-0.000559480849177343,0.00127304648873075,0.165216521652165
-0.000559389771799725,0.00127262988764391,0.165316531653165
-0.000559300639841204,0.00127221545828012,0.165416541654165
-0.00055921071879677,0.00127180165075559,0.165516551655166
-0.000559122981386141,0.00127138890229347,0.165616561656166
-0.000559036529341773,0.00127097855682099,0.165716571657166
-0.000558949263397504,0.00127056879398168,0.165816581658166
-0.000558861664945376,0.00127015811401623,0.165916591659166
-0.000558773738948186,0.00126974652536136,0.166016601660166
-0.000558684736022571,0.00126933095405637,0.166116611661166
-0.000558594666094127,0.00126891143881105,0.166216621662166
-0.000558503176803718,0.00126849068534618,0.166316631663166
-0.000558410283039823,0.00126806870557248,0.166416641664166
-0.000558315999690833,0.00126764551140062,0.166516651665167
-0.000558222262250252,0.0012672232303847,0.166616661666167
-0.000558127413141579,0.00126680444020507,0.166716671667167
-0.00055803255410731,0.00126638928031648,0.166816681668167
-0.000557937724849826,0.00126597235168462,0.166916691669167
-0.000557841525858524,0.0012655541605154,0.167016701670167
-0.000557745083689803,0.00126513513261747,0.167116711671167
-0.0005576476489603,0.00126471219403003,0.167216721672167
-0.000557549976016175,0.00126428846536417,0.167316731673167
-0.000557453007790321,0.00126386713869546,0.167416741674167
-0.000557356853464197,0.0012634471852346,0.167516751675168
-0.000557260738840537,0.00126302550868815,0.167616761676168
-0.000557162390955098,0.00126260624009424,0.167716771677168
-0.00055706138796958,0.00126218778639269,0.167816781678168
-0.000556962682762294,0.00126177043691503,0.167916791679168
-0.000556863754228778,0.00126135224227188,0.168016801680168
-0.000556764284749652,0.00126093169774103,0.168116811681168
-0.000556664596907179,0.00126051033931037,0.168216821682168
-0.000556567946300707,0.00126009282258624,0.168316831683168
-0.000556473801910218,0.00125967723688909,0.168416841684168
-0.000556382124033248,0.00125926421001365,0.168516851685169
-0.000556287503213601,0.00125885275436194,0.168616861686169
-0.000556195269502628,0.00125844526547937,0.168716871687169
-0.000556106053176378,0.0012580424575135,0.168816881688169
-0.000556019829420952,0.00125764428579906,0.168916891689169
-0.000555936573422275,0.00125725070517456,0.169016901690169
-0.000555853436530908,0.0012568611975232,0.169116911691169
-0.000555772250021437,0.00125647393057782,0.169216921692169
-0.000555692989079959,0.00125608888299837,0.169316931693169
-0.000555616556936644,0.00125570732526263,0.169416941694169
-0.000555540874176777,0.00125532844892986,0.16951695169517
-0.000555464243521305,0.00125494973388822,0.16961696169617
-0.000555390908167732,0.00125457484070188,0.16971697169717
-0.00055531778621462,0.00125419880259663,0.16981698169817
-0.00055524511587668,0.00125382608609613,0.16991699169917
-0.000555174569618889,0.0012534519383229,0.17001700170017
-0.000555104033286693,0.00125308029527688,0.17011701170117
-0.000555031338134766,0.00125271208897253,0.17021702170217
-0.000554955516416312,0.00125234502014285,0.17031703170317
-0.000554880300160008,0.00125197880491549,0.17041704170417
-0.000554803530546121,0.00125161084476622,0.170517051705171
-0.000554725212537278,0.00125124115656863,0.170617061706171
-0.000554645713381178,0.00125087051700153,0.170717071707171
-0.000554566859389608,0.00125050076478379,0.170817081708171
-0.000554488630711291,0.00125013189197487,0.170917091709171
-0.000554408426837006,0.00124976433430903,0.171017101710171
-0.000554326148510718,0.00124940017368244,0.171117111711171
-0.000554241830472009,0.00124903937684437,0.171217121712171
-0.000554159636513364,0.00124867912690733,0.171317131713171
-0.000554075070334438,0.0012483206923639,0.171417141714171
-0.000553993447098275,0.00124796646578195,0.171517151715172
-0.000553911947932133,0.00124761455137035,0.171617161716172
-0.000553830811050723,0.00124726386971924,0.171717171717172
-0.000553750220077806,0.00124691488236943,0.171817181718172
-0.000553672636564019,0.00124656791785848,0.171917191719172
-0.000553597931476455,0.00124622505063842,0.172017201720172
-0.000553523955921149,0.00124588449161847,0.172117211721172
-0.000553448913362928,0.00124554581598265,0.172217221722172
-0.000553370997341281,0.00124520717607899,0.172317231723172
-0.00055329099694195,0.00124487165231991,0.172417241724172
-0.000553211100761537,0.0012445382605814,0.172517251725173
-0.00055313231128642,0.00124420859541238,0.172617261726173
-0.000553052350589555,0.0012438775947528,0.172717271727173
-0.000552971218670941,0.0012435452710097,0.172817281728173
-0.000552891377081387,0.00124321145941802,0.172917291729173
-0.000552810900252898,0.00124287643888726,0.173017301730173
-0.000552733361404288,0.00124254232903103,0.173117311731173
-0.000552656239431266,0.00124220654968754,0.173217321732173
-0.000552580755183555,0.00124187180359987,0.173317331733173
-0.0005525047945066,0.00124153690962061,0.173417341734173
-0.000552425980217496,0.00124120201514509,0.173517351735174
-0.000552346669647871,0.00124086842836836,0.173617361736174
-0.000552269180427407,0.00124053622025864,0.173717371737174
-0.000552190658943611,0.00124020581463926,0.173817381738174
-0.000552113953846177,0.00123987675642111,0.173917391739174
-0.000552035874051956,0.00123954796321673,0.174017401740174
-0.000551958201207729,0.00123921703898437,0.174117411741174
-0.000551879342253275,0.00123888479315727,0.174217421742174
-0.000551801252533545,0.00123855475478537,0.174317431743174
-0.000551725237265732,0.00123822496802768,0.174417441744174
-0.000551649455249744,0.00123789360111316,0.174517451745175
-0.000551573340725982,0.00123755847040817,0.174617461746175
-0.000551496461930294,0.00123722019874455,0.174717471747175
-0.000551420079415039,0.00123687779455412,0.174817481748175
-0.000551343682011392,0.00123653502609387,0.174917491749175
-0.00055126727468215,0.00123619189634153,0.175017501750175
-0.000551188008777789,0.00123584884599403,0.175117511751175
-0.000551109174637408,0.00123550421648228,0.175217521752175
-0.00055102993354712,0.00123515804651627,0.175317531753175
-0.000550949957961862,0.00123480884378074,0.175417541754175
-0.000550871218114719,0.00123446139241867,0.175517551755176
-0.000550791738809809,0.00123411092218303,0.175617561756176
-0.000550714011374724,0.00123375939437387,0.175717571757176
-0.000550637494863766,0.00123340964126336,0.175817581758176
-0.000550558884049615,0.00123306311199033,0.175917591759176
-0.000550479092088035,0.00123271541298436,0.176017601760176
-0.000550398143793186,0.00123236655615627,0.176117611761176
-0.000550316039164981,0.00123201655143164,0.176217621762176
-0.000550233800541158,0.00123166950950093,0.176317631763176
-0.000550150078038918,0.00123132054497997,0.176417641764176
-0.000550066286057342,0.0012309691819359,0.176517651765177
-0.000549981367519366,0.00123061669432046,0.176617661766177
-0.000549898329884035,0.00123026577098079,0.176717671767177
-0.000549816652057014,0.00122991452456258,0.176817681768177
-0.00054973534147752,0.00122956450693465,0.176917691769177
-0.000549656944063831,0.00122921861935216,0.177017701770177
-0.000549581425076539,0.00122887682211265,0.177117711771177
-0.000549508759701395,0.00122853907600997,0.177217721772177
-0.00054943637224334,0.0012282024281758,0.177317731773177
-0.000549367240384631,0.00122786919475076,0.177417741774177
-0.000549301329385685,0.00122753934198775,0.177517751775178
-0.000549234822850185,0.00122720872048638,0.177617761776178
-0.000549170514836968,0.00122687984589203,0.177717771777178
-0.000549107378045413,0.00122655043680365,0.177817781778178
-0.000549045581210892,0.00122622190811674,0.177917791779178
-0.00054898302010453,0.00122589345684955,0.178017801780178
-0.000548923183577584,0.00122556892818256,0.178117811781178
-0.00054886199716801,0.00122524302035238,0.178217821782178
-0.000548799118442267,0.0012249149914198,0.178317831783178
-0.000548735971725031,0.00122458436594822,0.178417841784178
-0.000548671157505786,0.00122425166354319,0.178517851785179
-0.000548606298621277,0.0012239210733075,0.178617861786179
-0.000548543628333285,0.00122359157389613,0.178717871787179
-0.000548480908417233,0.00122326349930575,0.178817881788179
-0.000548419136396785,0.00122293909917539,0.178917891789179
-0.000548359418977064,0.00122261782263384,0.179017901790179
-0.000548301344245538,0.00122229715453207,0.179117911791179
-0.000548242971745734,0.00122197601049737,0.179217921792179
-0.000548184073188712,0.00122165037562139,0.179317931793179
-0.0005481236361625,0.00122132497598233,0.179417941794179
-0.000548065338104744,0.00122100061803583,0.17951795179518
-0.00054800806238464,0.00122067777721848,0.17961796179618
-0.00054795179411371,0.00122035643963442,0.17971797179718
-0.000547895396809874,0.00122003710553434,0.17981798179818
-0.000547839198018195,0.00121971596844756,0.17991799179918
-0.000547783550097807,0.00121939693558966,0.18001800180018
-0.000547726939393423,0.00121907461785186,0.18011801180118
-0.000547668944066742,0.00121875090209218,0.18021802180218
-0.000547611052958894,0.00121842612776641,0.18031803180318
-0.000547551792117227,0.00121809997824766,0.18041804180418
-0.000547491171467251,0.00121777246693557,0.180518051805181
-0.000547429205897358,0.0012174436067333,0.180618061806181
-0.000547367716756709,0.00121711523884121,0.180718071807181
-0.00054730669908242,0.00121678735829651,0.180818081808181
-0.000547244336488301,0.00121645813183934,0.180918091809181
-0.000547180658751135,0.00121612413811271,0.181018101810181
-0.000547115670833721,0.00121578542327069,0.181118111811181
-0.00054704938762445,0.00121544203346741,0.181218121812181
-0.000546983248336477,0.00121509719502164,0.181318131813181
-0.000546916582991372,0.00121475082058809,0.181418141814181
-0.000546850210451575,0.0012144024893209,0.181518151815182
-0.000546782547582891,0.00121405300817209,0.181618161816182
-0.000546713604310743,0.00121370238756345,0.181718171817182
-0.000546644874439144,0.00121335096446945,0.181818181818182
-0.000546577117277136,0.00121299839496773,0.181918191819182
-0.000546509886172347,0.00121264654457631,0.182018201820182
-0.000546443186087488,0.00121229540634723,0.182118211821182
-0.000546377002134338,0.00121194497333261,0.182218221822182
-0.000546309527852129,0.00121159340879871,0.182318231823182
-0.000546242455557117,0.00121123784325226,0.182418241824182
-0.000546174862167597,0.00121088084246292,0.182518251825183
-0.000546107353145806,0.00121052410073193,0.182618261826183
-0.000546040494251256,0.00121016980963353,0.182718271827183
-0.000545973918236592,0.00120981576369763,0.182818281828183
-0.000545908865802724,0.00120946293613014,0.182918291829183
-0.000545844076397466,0.00120911033933298,0.183018301830183
-0.000545779917268259,0.00120876015445854,0.183118311831183
-0.000545713544728548,0.00120841319590296,0.183218321832183
-0.000545644224283277,0.0012080663524844,0.183318331833183
-0.000545571985709317,0.00120771962271409,0.183418341834183
-0.000545499876168264,0.00120737305473113,0.183518351835184
-0.000545427890697318,0.00120702664605422,0.183618361836184
-0.00054535816330214,0.00120668148403365,0.183718371837184
-0.000545291329221663,0.00120633831954164,0.183818381838184
-0.000545226266862115,0.0012059969615103,0.183918391839184
-0.000545161829815992,0.00120565790621996,0.184018401840184
-0.000545097263736878,0.00120531846531975,0.184118411841184
-0.000545033883767903,0.00120497628693687,0.184218421842184
-0.000544970354914834,0.00120463375321726,0.184318431843184
-0.000544905515881515,0.00120428658225364,0.184418441844184
-0.000544839034160088,0.00120393749713656,0.184518451845185
-0.000544771688910785,0.00120358541647103,0.184618461846185
-0.00054470308310938,0.00120323405640467,0.184718471847185
-0.000544631861910189,0.00120288452364268,0.184818481848185
-0.000544560129542172,0.00120253499137695,0.184918491849185
-0.000544486312796643,0.00120218516531325,0.185018501850185
-0.000544410381896473,0.00120183856259067,0.185118511851185
-0.000544335071346931,0.00120148919111981,0.185218521852185
-0.000544258326547032,0.00120113606528777,0.185318531853185
-0.000544182073064683,0.00120077895978328,0.185418541854185
-0.000544104633472194,0.0012004173579784,0.185518551855186
-0.00054402601769516,0.00120005130354586,0.185618561856186
-0.000543949580589047,0.00119968375779075,0.185718571857186
-0.000543873758870679,0.00119931707804486,0.185818581858186
-0.000543796393720238,0.001198948670747,0.185918591859186
-0.000543718899536891,0.0011985780564902,0.186018601860186
-0.000543642710570995,0.00119820732511122,0.186118611861186
-0.000543566898778222,0.00119783487511327,0.186218621862186
-0.000543490709812326,0.00119746107473633,0.186318631863186
-0.00054341333473629,0.00119708293786137,0.186418641864186
-0.000543334783475795,0.00119670050567958,0.186518651865187
-0.000543255820302508,0.00119631690078722,0.186618661866187
-0.000543177626363774,0.0011959360105486,0.186718671867187
-0.000543100191734168,0.0011955578081646,0.186818681868187
-0.000543020340218933,0.00119518160430174,0.186918691869187
-0.000542939903092909,0.00119480920939087,0.187018701870187
-0.000542859783586267,0.00119443622738032,0.187118711871187
-0.000542780021401558,0.00119406468805691,0.187218721872187
-0.00054270035847297,0.00119369564651265,0.187318731873187
-0.00054262058636258,0.00119332440396489,0.187418741874187
-0.000542543077290841,0.0011929543256909,0.187518751875188
-0.000542465434223398,0.00119258205683528,0.187618761876188
-0.000542388123663815,0.00119221122371882,0.187718771877188
-0.000542309631956975,0.00119183945759523,0.187818781878188
-0.00054222906579796,0.00119147112672455,0.187918791879188
-0.000542148608820747,0.00119110526236738,0.188018801880188
-0.000542068265987961,0.00119074117667915,0.188118811881188
-0.000541986776747415,0.00119037609346734,0.188218821882188
-0.000541904572863174,0.00119000817004283,0.188318831883188
-0.00054182124242245,0.00118963585155914,0.188418841884188
-0.000541736438028988,0.00118926185912175,0.188518851885189
-0.00054165018449669,0.00118888620910781,0.188618861886189
-0.000541562486788527,0.0011885089173983,0.188718871887189
-0.000541474759303493,0.00118812950160873,0.188818881888189
-0.000541385954890034,0.00118774923420205,0.188918891889189
-0.000541296837819906,0.00118736777026328,0.189018901890189
-0.000541208584277653,0.00118698256784435,0.189118911891189
-0.000541120310884211,0.00118659531777249,0.189218921892189
-0.00054103110944644,0.00118621039972221,0.189318931893189
-0.000540943079230331,0.00118582466231301,0.189418941894189
-0.000540856205347577,0.00118543811348539,0.18951895189519
-0.000540770051071401,0.00118505261180937,0.18961896189619
-0.0005406862789411,0.00118466940344506,0.18971897189719
-0.000540601812018296,0.00118428352856617,0.18981898189819
-0.000540516238390196,0.00118389342835601,0.18991899189919
-0.000540430327291353,0.00118350222640344,0.19001900190019
-0.000540343314450099,0.00118311028598561,0.19011901190119
-0.000540257021215422,0.00118271944433256,0.19021902190219
-0.000540172117565839,0.0011823297902785,0.19031903190319
-0.0005400871543626,0.00118193812926652,0.19041904190419
-0.00054000213656859,0.001181544479659,0.190519051905191
-0.000539917823492678,0.00118115194469728,0.190619061906191
-0.000539834304465306,0.00118075842164126,0.190719071907191
-0.000539749658881535,0.00118036417997125,0.190819081908191
-0.000539663901629671,0.00117996922663513,0.190919091909191
-0.00053957876472835,0.00117957697753092,0.191019101910191
-0.000539495573246125,0.001179187015783,0.191119111911191
-0.000539413617502016,0.00117879923717256,0.191219121912191
-0.000539330182842459,0.00117840993101103,0.191319131913191
-0.00053924562162633,0.00117801986603681,0.191419141914191
-0.00053916038050609,0.00117762719807193,0.191519151915192
-0.000539074032680555,0.00117723036631452,0.191619161916192
-0.000538988409424395,0.00117683124273431,0.191719171917192
-0.000538901282438627,0.00117643311270742,0.191819181918192
-0.00053881586265742,0.0011760386129716,0.191919191919192
-0.000538730512355464,0.00117564426559385,0.192019201920192
-0.000538643157080755,0.00117525357133609,0.192119211921192
-0.000538554709989144,0.00117486213166517,0.192219221922192
-0.000538465190931906,0.00117446995402529,0.192319231923192
-0.000538375190482712,0.00117408107466495,0.192419241924192
-0.000538284708641477,0.00117369546182212,0.192519251925193
-0.000538194847150784,0.00117331325544792,0.192619261926193
-0.000538106911227999,0.00117293291459169,0.192719271927193
-0.00053801915396618,0.0011725551598526,0.192819281928193
-0.000537928652273755,0.00117217781206342,0.192919291929193
-0.000537840001707189,0.00117179967171448,0.193019301930193
-0.000537753192340889,0.00117142074525737,0.193119311931193
-0.000537666050466729,0.00117104060737987,0.193219321932193
-0.000537577831664144,0.00117065618362486,0.193319331933193
-0.0005374907989717,0.00117027598172717,0.193419341934193
-0.000537404590104666,0.00116989467262788,0.193519351935194
-0.000537317284457931,0.00116951252779245,0.193619361936194
-0.000537228891957178,0.00116912955516132,0.193719371937194
-0.000537140985811263,0.00116874945103086,0.193819381938194
-0.000537052563533725,0.00116837319704367,0.193919391939194
-0.00053696217102293,0.00116800041999692,0.194019401940194
-0.000536871287194671,0.00116763142162908,0.194119411941194
-0.000536782328934233,0.00116726416272402,0.194219421942194
-0.000536695286316194,0.00116689862541564,0.194319431943194
-0.00053660997075382,0.00116653442310154,0.194419441944194
-0.000536525126657893,0.00116616843417799,0.194519451945195
-0.000536440982317353,0.00116580329488647,0.194619461946195
-0.000536357954607617,0.00116543714616065,0.194719471947195
-0.000536272902073938,0.00116507437660805,0.194819481948195
-0.000536186737872167,0.00116471059265827,0.194919491949195
-0.000536099476890696,0.00116434580374071,0.195019501950195
-0.000536010230787662,0.0011639843805968,0.195119511951195
-0.000535920483441396,0.00116362662695011,0.195219521952195
-0.000535832726179577,0.00116327082914443,0.195319531953195
-0.000535746934188132,0.00116291696782488,0.195419541954195
-0.000535660298519914,0.0011625631739994,0.195519551955196
-0.000535573583446937,0.00116221232311669,0.195619561956196
-0.000535488019744432,0.00116186032681881,0.195719571957196
-0.000535402585074833,0.00116151200746239,0.195819581958196
-0.0005353180337843,0.00116116296502544,0.195919591959196
-0.000535236410548136,0.00116081805809297,0.196019601960196
-0.000535153799713903,0.00116047507126934,0.196119611961196
-0.000535068399783972,0.001160132153925,0.196219621962196
-0.00053498064748495,0.00115979089614229,0.196319631963196
-0.00053489057755642,0.00115945128154391,0.196419641964196
-0.000534798547320401,0.00115911478805295,0.196519651965197
-0.000534709961270288,0.00115878170996366,0.196619661966197
-0.000534623280936893,0.00115845002592602,0.196719671967197
-0.000534536203579186,0.00115811759746774,0.196819681968197
-0.000534450401662146,0.00115778679283892,0.196919691969197
-0.000534366574940987,0.00115745695694944,0.197019701970197
-0.000534282197348622,0.00115713048633728,0.197119711971197
-0.00053419727384785,0.00115680734924055,0.197219721972197
-0.00053411180940138,0.00115648751340097,0.197319731973197
-0.000534025392096594,0.0011561693554854,0.197419741974197
-0.000533938647246747,0.00115584939855342,0.197519751975198
-0.000533849564916287,0.00115553088033829,0.197619761976198
-0.000533757762969208,0.0011552121938841,0.197719771977198
-0.000533667817110872,0.00115489215159189,0.197819781978198
-0.000533578630561494,0.00115456907702649,0.197919791979198
-0.000533491622683037,0.00115424618161828,0.198019801980198
-0.000533403949788861,0.00115392004004004,0.198119811981198
-0.000533315199966174,0.00115359253319443,0.198219821982198
-0.000533228678442556,0.00115326666010388,0.198319831983198
-0.000533141735080552,0.00115294202275152,0.198419841984198
-0.000533053699901646,0.00115261600524335,0.198519851985199
-0.000532965357028953,0.00115228826464969,0.198619861986199
-0.000532877371478107,0.00115195891461869,0.198719871987199
-0.000532787817681286,0.00115162688914014,0.198819881988199
-0.000532699023193423,0.00115129194602909,0.198919891989199
-0.000532609156739932,0.0011509557220184,0.199019901990199
-0.000532517424272104,0.00115062049255361,0.199119911991199
-0.000532424461028958,0.00115028559758181,0.199219921992199
-0.000532332142950256,0.00114995361527963,0.199319931993199
-0.000532238554393857,0.00114962477592118,0.199419941994199
-0.000532145576262232,0.00114929522291149,0.1995199519952
-0.000532051570830245,0.00114896433639643,0.1996199619962
-0.000531958354484084,0.00114863396204269,0.1997199719972
-0.000531865689009216,0.00114830854950035,0.1998199819982
-0.000531773802694495,0.00114798359601739,0.1999199919992
-0.000531683112415508,0.0011476572494753,0.2000200020002
-0.000531591935781769,0.00114733423644868,0.2001200120012
-0.000531500272793191,0.00114701452517548,0.2002200220022
-0.000531408575065031,0.00114669748190567,0.2003200320032
-0.000531314594447117,0.00114638184906477,0.2004200420042
-0.000531219591491464,0.00114606474773016,0.200520052005201
-0.000531124811862127,0.00114574391287814,0.200620062006201
-0.000531028672424394,0.0011454209092808,0.200720072007201
-0.000530931197992512,0.00114509575728568,0.200820082008201
-0.000530831827769421,0.00114477358495799,0.200920092009201
-0.00053073126151068,0.00114445446028824,0.201020102010201
-0.000530633777153117,0.00114413918576173,0.201120112011201
-0.000530539354845627,0.00114382772415751,0.201220122012201
-0.000530444987128908,0.00114351429132758,0.201320132013201
-0.000530349607000219,0.00114319936767131,0.201420142014201
-0.000530254688412381,0.00114288331249579,0.201520152015202
-0.000530161000599774,0.00114256509949309,0.201620162016202
-0.000530069268132032,0.00114224813959838,0.201720172017202
-0.000529977451296561,0.00114193026009612,0.201820182018202
-0.000529885450837326,0.00114160848231138,0.201920192019202
-0.000529792973949019,0.00114128270004012,0.202020202020202
-0.000529700328325255,0.00114095309690615,0.202120212021202
-0.000529607702552766,0.00114062090715876,0.202220222022202
-0.00052951404451703,0.00114028740772743,0.202320232023202
-0.000529419364143728,0.00113995261201167,0.202420242024202
-0.000529323676321252,0.00113961653092973,0.202520252025203
-0.000529230226723268,0.00113928075109,0.202620262026203
-0.000529137988049497,0.00113894368241004,0.202720272027203
-0.000529045471458638,0.00113860499337463,0.202820282028203
-0.000528951932530213,0.0011382616125044,0.202920292029203
-0.000528859177724819,0.00113791886290281,0.203020302030203
-0.000528767316224171,0.00113757844036,0.203120312031203
-0.000528674561418776,0.00113723989177191,0.203220322032203
-0.000528582129195646,0.00113690143995855,0.203320332033203
-0.000528489716823706,0.00113656048540314,0.203420342034203
-0.000528397741178458,0.00113621864895748,0.203520352035204
-0.00052830663402397,0.00113587533558137,0.203620362036204
-0.000528214484680725,0.00113552737453937,0.203720372037204
-0.000528123109534744,0.00113517664474906,0.203820382038204
-0.000528032508586284,0.00113482661669922,0.203920392039204
-0.000527940850560589,0.0011344754496859,0.204020402040204
-0.000527849723554825,0.00113412236703027,0.204120412041204
-0.000527758313669261,0.00113376781736978,0.204220422042204
-0.000527667325622083,0.00113341251634076,0.204320432043204
-0.000527576764376003,0.00113305647089117,0.204420442044204
-0.000527485567891074,0.00113269749689099,0.204520452045205
-0.000527395805656416,0.00113233940031458,0.204620462046205
-0.000527308227055564,0.00113198181540317,0.204720472047205
-0.000527220142248597,0.00113162719030809,0.204820482048205
-0.000527132906081199,0.0011312750069125,0.204920492049205
-0.000527047555779243,0.00113092440714768,0.205020502050205
-0.000526959198018157,0.00113057476818169,0.205120512051205
-0.000526867857611844,0.00113022608058519,0.205220522052205
-0.000526777286440169,0.00112987807487798,0.205320532053205
-0.00052668691378065,0.00112953235156425,0.205420542054205
-0.000526594580813641,0.00112918980643019,0.205520552055206
-0.000526500312353044,0.00112885040821012,0.205620562056206
-0.000526404118324454,0.00112851412663085,0.205720572057206
-0.000526309169959745,0.00112817588127011,0.205820582058206
-0.000526215372965508,0.00112784026222521,0.205920592059206
-0.000526122017660848,0.00112750371066945,0.206020602060206
-0.00052603031496989,0.00112716527324821,0.206120612061206
-0.000525940240078648,0.00112682496832385,0.206220622062206
-0.000525850919533566,0.00112648526439504,0.206320632063206
-0.000525758631231735,0.00112614641555732,0.206420642064206
-0.00052566439751072,0.00112581067740514,0.206520652065207
-0.000525570669995734,0.00112547639087308,0.206620662066207
-0.000525478406507976,0.00112514274404647,0.206720672067207
-0.000525386535081646,0.00112480753741054,0.206820682068207
-0.000525294390701113,0.00112447068957541,0.206920692069207
-0.000525201993217652,0.00112413699808354,0.207020702070207
-0.000525107312844264,0.00112380487880798,0.207120712071207
-0.000525012438921603,0.00112347464787927,0.207220722072207
-0.000524920592309347,0.00112314837826071,0.207320732073207
-0.000524831847449544,0.00112282393842793,0.207420742074207
-0.00052474036808473,0.00112249938147296,0.207520752075208
-0.000524649518996053,0.00112217763346506,0.207620762076208
-0.000524558173626942,0.0011218558879385,0.207720772077208
-0.000524466838183513,0.00112153147738628,0.207820782078208
-0.000524372793049059,0.0011212069492156,0.207920792079208
-0.000524277879423933,0.00112088413966393,0.208020802080208
-0.000524186092365332,0.00112056312615094,0.208120812081208
-0.000524093823914691,0.00112024539900677,0.208220822082208
-0.000524002756462668,0.00111992621031684,0.208320832083208
-0.000523910641858919,0.00111960213822782,0.208420842084208
-0.000523817494992009,0.00111927667655374,0.208520852085209
-0.000523724080133693,0.00111894948087594,0.208620862086209
-0.000523630898527201,0.00111862436808693,0.208720872087209
-0.000523538153647401,0.00111829822452357,0.208820882088209
-0.000523443478236897,0.00111797506807187,0.208920892089209
-0.000523348842528772,0.00111764925999408,0.209020902090209
-0.000523253844536003,0.00111732457450248,0.209120912091209
-0.000523157888722034,0.001117001228968,0.209220922092209
-0.000523062181048369,0.00111667992959755,0.209320932093209
-0.000522966056499028,0.00111635540589335,0.209420942094209
-0.000522869788028476,0.00111602704643804,0.20952095209521
-0.00052277253195994,0.0011156938939067,0.20962096209621
-0.000522675866464989,0.00111536572551931,0.20972097209721
-0.00052257786101309,0.00111503545985102,0.20982098209821
-0.000522481771203418,0.00111470394951147,0.20992099209921
-0.000522384688833051,0.00111437112254006,0.21002100210021
-0.000522287383136454,0.0011140366315405,0.21012101210121
-0.00052218909480467,0.0011136974055297,0.21022102210221
-0.000522089828800498,0.00111335693584023,0.21032103210321
-0.000521989595049531,0.00111301523487913,0.21042104210421
-0.000521888825315837,0.0011126704693866,0.210521052105211
-0.0005217885320113,0.00111232425078506,0.210621062106211
-0.000521688710173039,0.00111197659197783,0.210721072107211
-0.000521587697261925,0.00111163222400589,0.210821082108211
-0.000521486490801453,0.00111128630267627,0.210921092109211
-0.000521385190047656,0.0011109418369371,0.211021102110211
-0.000521282038168087,0.00111060053548172,0.211121112111211
-0.000521180226245464,0.00111026303652667,0.211221122112211
-0.000521078975119729,0.00110992663286246,0.211321132113211
-0.000520978279828082,0.00110959131505977,0.211421142114211
-0.000520876879818251,0.0011092557257917,0.211521152115212
-0.000520773440095999,0.00110892176432329,0.211621162116212
-0.000520667985475313,0.0011085894152699,0.211721172117212
-0.000520560535807555,0.00110825866225422,0.211821182118212
-0.000520451855364308,0.00110793178717356,0.211921192119212
-0.000520342102955434,0.00110760516718104,0.212021202120212
-0.000520231625977271,0.00110728028565873,0.212121212121212
-0.000520119193654244,0.00110695613614998,0.212221222122212
-0.00052000716828121,0.00110663404273086,0.212321232123212
-0.000519895554820881,0.00110631398604654,0.212421242124212
-0.000519782894208913,0.00110599411943759,0.212521252125213
-0.000519671861396661,0.00110567366572891,0.212621262126213
-0.000519561443972068,0.00110535214055087,0.212721272127213
-0.000519448912393092,0.00110503207294837,0.212821282128213
-0.000519335547062939,0.00110471303363881,0.212921292129213
-0.000519220102317985,0.00110439542808334,0.213021302130213
-0.000519105769241124,0.00110407991087573,0.213121312131213
-0.000518990617301564,0.0011037629241819,0.213221322132213
-0.000518875068337778,0.00110344263771974,0.213321332133213
-0.000518758715399685,0.00110312092693281,0.213421342134213
-0.000518641558487373,0.00110279780571705,0.213521352135214
-0.00051852504673959,0.00110247302146569,0.213621362136214
-0.000518407731017587,0.0011021468555697,0.213721372137214
-0.000518290043085258,0.00110181747774699,0.213821382138214
-0.000518172995354576,0.00110148649743492,0.213921392139214
-0.000518055917847108,0.00110115383473231,0.214021402140214
-0.000517938810562856,0.00110081950651274,0.214121412141214
-0.00051782167350182,0.00110048352865709,0.214221422142214
-0.000517703737429275,0.00110014627684971,0.214321432143214
-0.000517585022196496,0.00109980776200871,0.214421442144214
-0.000517467895061055,0.00109947093501734,0.214521452145215
-0.000517351537160165,0.00109913205342513,0.214621462146215
-0.000517234037814398,0.00109879117728202,0.214721472147215
-0.000517118230784714,0.0010984475552195,0.214821482148215
-0.00051700311854762,0.00109810508800147,0.214921492149215
-0.000516887981496538,0.00109776443816222,0.215021502150215
-0.000516773286134947,0.00109742600620005,0.215121512151215
-0.000516658565959368,0.001097088666551,0.215221522152215
-0.000516542992181508,0.00109674754574166,0.215321532153215
-0.000516428877467993,0.00109641022495131,0.215421542154215
-0.000516315740426867,0.00109607624909078,0.215521552155216
-0.000516203124480162,0.00109574619434164,0.215621562156216
-0.000516091029627878,0.00109542002348285,0.215721572157216
-0.000515977520376427,0.00109509304716098,0.215821582158216
-0.000515862566949109,0.0010947684609255,0.215921592159216
-0.000515747410046752,0.001094445409189,0.216021602160216
-0.000515632689871173,0.0010941244065942,0.216121612161216
-0.000515518416347967,0.0010938047459416,0.216221622162216
-0.000515407254502809,0.0010934877562701,0.216321632163216
-0.000515296296132605,0.0010931680598853,0.216421642164216
-0.000515183561078589,0.00109284601609424,0.216521652165217
-0.000515069992273482,0.00109252256683715,0.216621662166217
-0.000514957063670107,0.00109219807787262,0.216721672167217
-0.000514844958892229,0.00109186932734834,0.216821682168217
-0.000514730352861163,0.00109154050039689,0.216921692169217
-0.000514614029699855,0.00109121468437859,0.217021702170217
-0.000514497895125195,0.00109089333438753,0.217121712171217
-0.000514381849880975,0.00109057148712351,0.217221722172217
-0.000514264424977256,0.00109024879320516,0.217321732173217
-0.000514145630339633,0.00108992526106925,0.217421742174217
-0.000514027614862242,0.00108960134580483,0.217521752175218
-0.000513912452997087,0.00108928052087845,0.217621762176218
-0.000513798938782925,0.00108895836095779,0.217721772177218
-0.000513687965524242,0.00108863930824866,0.217821782178218
-0.000513577607653304,0.00108831917414457,0.217921792179218
-0.000513468063682267,0.00108800180432228,0.218021802180218
-0.000513358003579607,0.00108768767124069,0.218121812181218
-0.000513246186644238,0.00108737575355478,0.218221822182218
-0.000513136076913517,0.0010870603246851,0.218321832183218
-0.000513026776119814,0.00108674761443937,0.218421842184218
-0.000512916611798321,0.00108643340790832,0.218521852185219
-0.000512806799835791,0.0010861220525081,0.218621862186219
-0.000512698446937606,0.00108580709014199,0.218721872187219
-0.000512591210670397,0.00108549123099719,0.218821882188219
-0.000512482277124221,0.00108517616639729,0.218921892189219
-0.000512372475087287,0.00108485618068107,0.219021902190219
-0.000512264072561127,0.00108453978952367,0.219121912191219
-0.00051215617624091,0.00108422001075635,0.219221922192219
-0.00051204848835853,0.00108390254812963,0.219321932193219
-0.000511938889796549,0.00108358873564518,0.219421942194219
-0.000511828531925611,0.00108327766163595,0.21952195219522
-0.000511716040049015,0.00108296815388761,0.21962196219622
-0.000511606635036479,0.00108266121786429,0.21972197219722
-0.000511498823083904,0.00108235281533239,0.21982198219822
-0.000511394604201505,0.00108204755772935,0.21992199219922
-0.000511289943629444,0.00108174004403566,0.22002200220022
-0.000511185362462315,0.00108143681969339,0.22012201220122
-0.000511078210562663,0.00108113327177631,0.22022202220222
-0.000510972621946359,0.00108082898688281,0.22032203220322
-0.000510869901830684,0.00108052193075964,0.22042204220422
-0.000510766675508981,0.00108021697489509,0.220522052205221
-0.000510664749441931,0.00107991454708284,0.220622062206221
-0.000510564103778259,0.00107961462201263,0.220722072207221
-0.000510460842716973,0.00107931434210193,0.220822082208221
-0.000510355983632756,0.00107901592721294,0.220922092209221
-0.000510250191541499,0.00107872014211377,0.221022102210221
-0.000510144478855001,0.00107842153020148,0.221122112211221
-0.000510036334394653,0.00107812691930168,0.221222122212221
-0.000509929787957151,0.00107783256845283,0.221322132213221
-0.000509822487173403,0.00107753517193124,0.221422142214221
-0.000509713374966261,0.00107723552477803,0.221522152215222
-0.000509603518338554,0.00107693209299055,0.221622162216222
-0.000509493373868165,0.00107662430038728,0.221722172217222
-0.000509382936592381,0.00107631218815946,0.221822182218222
-0.000509271650677115,0.0010759985776611,0.221922192219222
-0.000509159937960751,0.00107568713144159,0.222022202220222
-0.000509046483300158,0.00107537852791613,0.222122212221222
-0.000508933356184627,0.00107506926483407,0.222222222222222
-0.000508820402767265,0.00107475795459534,0.222322232223222
-0.000508707618085188,0.00107444461655496,0.222422242224222
-0.000508594416527609,0.00107412795293963,0.222522252225223
-0.000508480386181737,0.00107380638706663,0.222622262226223
-0.00050836815733375,0.00107348562864179,0.222722272227223
-0.000508256906158151,0.00107316528858135,0.222822282228223
-0.000508146260444617,0.0010728483857589,0.222922292229223
-0.000508036264858323,0.00107253238219653,0.223022302230223
-0.000507925976466636,0.00107221893100418,0.223122312231223
-0.000507814626034917,0.00107190561281503,0.223222322232223
-0.000507703890990942,0.00107159116509168,0.223322332233223
-0.000507593185723752,0.00107127616153429,0.223422342234223
-0.000507484912230412,0.00107095750436061,0.223522352235224
-0.000507376648662753,0.00107063833155167,0.223622362236224
-0.000507267888814661,0.00107031994088058,0.223722372237224
-0.000507157138882294,0.00107000370257758,0.223822382238224
-0.000507046299619315,0.00106968564441439,0.223922392239224
-0.000506934606754141,0.0010693661455492,0.224022402240224
-0.00050682114713075,0.00106904430622568,0.224122412241224
-0.000506707275594654,0.00106871922420608,0.224222422242224
-0.000506591974770999,0.00106839586626456,0.224322432243224
-0.000506476306699901,0.00106806772616514,0.224422442244224
-0.00050636150215668,0.00106773781533734,0.224522452245225
-0.000506248156677716,0.00106740213822764,0.224622462246225
-0.000506136305002852,0.00106706309881823,0.224722472247225
-0.000506025053827254,0.00106672594626693,0.224822482248225
-0.000505912060707426,0.0010663918845499,0.224922492249225
-0.000505798233836507,0.00106605653746666,0.225022502250225
-0.000505681925563678,0.00106572117847265,0.225122512251225
-0.000505568793485349,0.00106538882445646,0.225222522252225
-0.000505458385986351,0.00106505542328863,0.225322532253225
-0.000505346549199879,0.00106472129258863,0.225422542254225
-0.000505232970469177,0.00106439022344238,0.225522552255226
-0.000505117992227872,0.00106405840193502,0.225622562256226
-0.000505002205049378,0.00106372527223258,0.225722572257226
-0.000504883946394654,0.00106339210828679,0.225822582258226
-0.000504766293201908,0.0010630557214961,0.225922592259226
-0.000504647280200938,0.00106271863296494,0.226022602260226
-0.00050452849548891,0.00106237976775002,0.226122612261226
-0.000504409522190406,0.00106204232884489,0.226222622262226
-0.000504288876426923,0.00106170798375176,0.226322632263226
-0.000504166136360161,0.00106136983069917,0.226422642264226
-0.000504042666761312,0.00106103043049397,0.226522652265227
-0.000503918120233954,0.00106068904913742,0.226622662266227
-0.000503794238722315,0.00106034452235574,0.226722672267227
-0.00050367065994175,0.00105999540646929,0.226822682268227
-0.000503545448398672,0.00105964949705044,0.226922692269227
-0.000503421745547914,0.00105930241194332,0.227022702270227
-0.000503298891336724,0.00105896043951683,0.227122712271227
-0.000503175446551863,0.00105862035146701,0.227222722272227
-0.000503054840490846,0.0010582799616787,0.227322732273227
-0.00050293458182608,0.00105794172822868,0.227422742274227
-0.000502814213979599,0.00105760486699392,0.227522752275228
-0.000502693215857066,0.0010572645819208,0.227622762276228
-0.000502570123431255,0.0010569205459604,0.227722772277228
-0.000502445120325928,0.00105657630702136,0.227822782278228
-0.000502320673054605,0.00105623375890964,0.227922792279228
-0.000502194821309881,0.0010558888971387,0.228022802280228
-0.000502069847981339,0.00105554681503422,0.228122812281228
-0.000501945217086338,0.00105520849870541,0.228222822282228
-0.000501821980739228,0.00105486789799791,0.228322832283228
-0.000501699970204638,0.00105452987298564,0.228422842284228
-0.000501575557672983,0.00105419186038041,0.228522852285229
-0.000501448762995452,0.00105385386067849,0.228622862286229
-0.000501322841771392,0.00105352088531921,0.228722872287229
-0.000501194940388652,0.0010531896881326,0.228822882288229
-0.000501065083661048,0.00105286025224514,0.228922892289229
-0.000500934556954927,0.00105252948582989,0.229022902290229
-0.00050080452652924,0.00105219827971027,0.229122912291229
-0.000500674982458392,0.00105186663884896,0.229222922292229
-0.000500545324242945,0.00105153839601957,0.229322932293229
-0.000500414514657025,0.00105120728617827,0.229422942294229
-0.000500282151713523,0.00105087920712141,0.22952295229523
-0.000500149525741326,0.00105055199903657,0.22962296229623
-0.000500018472978073,0.00105022556415663,0.22972297229723
-0.000499887206814185,0.00104990106079998,0.22982298229823
-0.000499753712351314,0.00104957705372368,0.22992299229923
-0.000499620470991458,0.00104925258957318,0.23002300230023
-0.000499488053457099,0.00104892711003295,0.23012301230123
-0.000499355794732429,0.00104859983792798,0.23022302230223
-0.000499222071980618,0.001048273872033,0.23032303230323
-0.000499089550227339,0.00104795013542954,0.23042304230423
-0.000498959842383917,0.00104762813084464,0.230523052305231
-0.000498828263563446,0.00104730620268695,0.230623062306231
-0.000498695801363822,0.00104698730829128,0.230723072307231
-0.000498561572405983,0.00104666824019748,0.230823082308231
-0.000498425383140567,0.00104634522270429,0.230923092309231
-0.000498289064842332,0.00104602012678884,0.231023102310231
-0.000498152612548307,0.00104569297230232,0.231123112311231
-0.000498014224760865,0.00104536194533989,0.231223122312231
-0.000497876680650024,0.00104502933325789,0.231323132313231
-0.00049773996532739,0.0010446951509447,0.231423142314231
-0.000497604475817362,0.00104436053438621,0.231523152315232
-0.000497471338676425,0.00104402735257431,0.231623162316232
-0.000497337561333755,0.00104369287745569,0.231723172317232
-0.000497202548252971,0.00104335895122322,0.231823182318232
-0.000497066914821645,0.00104302028948325,0.231923192319232
-0.000496930328531917,0.00104267964311794,0.232023202320232
-0.000496794169043372,0.00104233437638222,0.232123212321232
-0.000496657816005468,0.00104198609871335,0.232223222322232
-0.000496520614328081,0.00104163977390781,0.232323232323232
-0.000496386206709361,0.00104129059151974,0.232423242324232
-0.000496250900823097,0.00104094406621696,0.232523252325233
-0.000496114805851005,0.00104060168237399,0.232623262326233
-0.000495980328752948,0.001040257399266,0.232723272327233
-0.000495846362823717,0.00103991133203001,0.232823282328233
-0.000495714615267874,0.00103956183549645,0.232923292329233
-0.00049558163197383,0.00103921489431067,0.233023302330233
-0.000495449035778504,0.00103887081864789,0.233123312331233
-0.000495314509052472,0.00103852778021111,0.233223322332233
-0.000495180056768489,0.0010381872360796,0.233323332333233
-0.000495046944441539,0.00103784882893145,0.233423342334233
-0.000494913092656822,0.00103751094932934,0.233523352335234
-0.000494775712318554,0.00103717553574452,0.233623362336234
-0.000494635840652609,0.00103683806755888,0.233723372337234
-0.000494495686106951,0.00103649766784493,0.233823382338234
-0.000494354960838726,0.00103615604628868,0.233923392339234
-0.000494215491159977,0.00103581504756432,0.234023402340234
-0.000494074195169355,0.00103547570592019,0.234123412341234
-0.00049393108775534,0.00103513800547532,0.234223422342234
-0.000493789399703204,0.00103480118146162,0.234323432343234
-0.000493647587581045,0.00103446278572793,0.234423442344234
-0.00049350755710541,0.00103412903517872,0.234523452345235
-0.000493370995629755,0.00103379914618723,0.234623462346235
-0.000493234270381526,0.00103346454749481,0.234723472347235
-0.000493100046386483,0.00103312954433388,0.234823482348235
-0.000492966204527447,0.00103279275555608,0.234923492349235
-0.000492832948279199,0.0010324595072426,0.235023502350235
-0.000492703180882035,0.00103212817854169,0.235123512351235
-0.000492571393623812,0.00103179742205207,0.235223522352235
-0.000492438638618709,0.0010314678620945,0.235323532353235
-0.000492303486579338,0.00103113742024664,0.235423542354235
-0.000492170825867645,0.00103080497342602,0.235523552355236
-0.000492036621723792,0.00103047556979675,0.235623562356236
-0.000491900273648686,0.00103014402074736,0.235723572357236
-0.000491762843682358,0.00102980964438854,0.235823582358236
-0.000491624803291083,0.00102947755588236,0.235923592359236
-0.00049148626661946,0.00102914482022652,0.236023602360236
-0.000491348608364191,0.00102881115603007,0.236123612361236
-0.000491209054317713,0.00102848020350974,0.236223622362236
-0.000491070269505873,0.00102814930905417,0.236323632363236
-0.000490931345735533,0.00102781322697964,0.236423642364236
-0.000490792268118299,0.00102747210517776,0.236523652365237
-0.000490655056515317,0.00102712985632308,0.236623662366237
-0.000490517790321477,0.00102678540944256,0.236723672367237
-0.000490379908739979,0.00102643805336636,0.236823682368237
-0.000490241426659214,0.00102608765012857,0.236923692369237
-0.000490101827947559,0.00102573318136178,0.237023702370237
-0.000489958924008498,0.00102537770365697,0.237123712371237
-0.000489817320324004,0.00102502321950547,0.237223722372237
-0.000489679667031446,0.00102467348872759,0.237323732373237
-0.000489541482718959,0.001024320055698,0.237423742374237
-0.000489402727683904,0.00102396594723081,0.237523752375238
-0.000489264945358527,0.00102361249385371,0.237623762376238
-0.000489128453362122,0.00102325995561763,0.237723772377238
-0.000488992209505848,0.00102291341939667,0.237823782378238
-0.000488854858944366,0.00102256716010013,0.237923792379238
-0.000488716014578957,0.00102222407799067,0.238023802380238
-0.000488577889820039,0.00102188220581285,0.238123812381238
-0.000488440985910843,0.00102153751426609,0.238223822382238
-0.000488301858665549,0.00102119324902417,0.238323832383238
-0.00048816158501258,0.00102084836541691,0.238423842384238
-0.000488024487554112,0.00102050412151503,0.238523852385239
-0.000487886620861005,0.00102016399872559,0.238623862386239
-0.000487750580479772,0.00101982637867814,0.238723872387239
-0.00048761721008701,0.00101949275120645,0.238823882388239
-0.00048748552704762,0.00101915992820526,0.238923892389239
-0.000487352543753575,0.00101883029430191,0.239023902390239
-0.000487219659715652,0.00101849973632445,0.239123912391239
-0.000487088036229832,0.00101817035105755,0.239223922392239
-0.000486957633593905,0.00101784234942041,0.239323932393239
-0.000486826724751864,0.00101751609667533,0.239423942394239
-0.000486694580171709,0.00101719217396675,0.23952395239524
-0.000486564584485604,0.00101686920461277,0.23962396239624
-0.000486436534218682,0.00101654929482741,0.23972397239724
-0.000486307148957525,0.00101622964112274,0.23982398239824
-0.000486175202889525,0.00101591225790087,0.23992399239924
-0.000486042403219245,0.00101559014512683,0.24002400240024
-0.000485909087417342,0.00101526448692572,0.24012401240124
-0.000485775116525313,0.00101494103171321,0.24022402240224
-0.00048563923495377,0.00101462141820728,0.24032403240324
-0.000485504271500961,0.00101430531489252,0.24042404240424
-0.000485370608302805,0.00101399279521852,0.240524052405241
-0.000485236786294958,0.0010136824313865,0.240624062406241
-0.000485101827804946,0.00101337200303807,0.240724072407241
-0.000484965633576733,0.00101306441936882,0.240824082408241
-0.000484828268126858,0.00101275586745651,0.240924092409241
-0.000484691369180546,0.00101244545995186,0.241024102410241
-0.000484554877184142,0.0010121330395339,0.241124112411241
-0.000484419735070366,0.00101182249654468,0.241224122412241
-0.000484285193455856,0.00101150892078599,0.241324132413241
-0.000484150244891525,0.00101119783188833,0.241424142414241
-0.000484014303766326,0.00101089076087676,0.241524152415242
-0.000483877236084642,0.00101058585414396,0.241624162416242
-0.000483744183311348,0.00101028153996995,0.241724172417242
-0.000483613790601017,0.00100997809627174,0.241824182418242
-0.000483486747783269,0.0010096783736839,0.241924192419242
-0.000483358747144408,0.00100937406596155,0.242024202420242
-0.000483231570330957,0.00100906464357344,0.242124212421242
-0.000483105152826463,0.00100875257898855,0.242224222422242
-0.000482981315980087,0.00100844226627341,0.242324232423242
-0.000482858561024933,0.00100813228011082,0.242424242424242
-0.000482736074061271,0.00100782027805722,0.242524252425243
-0.000482613840200537,0.00100750627946765,0.242624262426243
-0.000482488961165319,0.00100719289130293,0.242724272427243
-0.000482364940695179,0.00100688428281468,0.242824282428243
-0.000482239818482542,0.00100657874431692,0.242924292429243
-0.000482117827799228,0.00100627165047646,0.243024302430243
-0.000481997415287483,0.00100596166083985,0.243124312431243
-0.000481879116930293,0.00100564996598385,0.243224322432243
-0.000481763508412851,0.00100533975401363,0.243324332433243
-0.00048164659964067,0.00100503146016718,0.243424342434243
-0.000481530450177617,0.00100472338567661,0.243524352435244
-0.000481413983095011,0.00100441309926435,0.243624362436244
-0.000481298622717786,0.00100410765903013,0.243724372437244
-0.000481183525369085,0.00100380562824223,0.243824382438244
-0.00048106686473712,0.00100350533989475,0.243924392439244
-0.000480950293435681,0.00100320901037599,0.244024402440244
-0.000480834223377474,0.00100291344860296,0.244124412441244
-0.000480716783585362,0.00100261680493872,0.244224422442244
-0.000480598534856147,0.00100232278957539,0.244324432443244
-0.000480478435001072,0.00100202568040012,0.244424442444244
-0.000480357273106052,0.0010017283121665,0.244524452445245
-0.000480237297321086,0.00100142977767393,0.244624462446245
-0.000480117912109791,0.00100113341143041,0.244724472447245
-0.000479996834582413,0.00100083450919408,0.244824482448245
-0.000479875156555683,0.00100053552606405,0.244924492449245
-0.000479753791185708,0.00100023459950001,0.245024502450245
-0.000479633755847087,0.000999934002466116,0.245124512451245
-0.000479512067894761,0.00099963613944096,0.245224522452245
-0.000479390781929632,0.000999341264023743,0.245324532453245
-0.00047926875650665,0.00099904473301511,0.245424542454245
-0.000479147644239604,0.000998746145916851,0.245524552455246
-0.000479024968689381,0.000998444471954531,0.245624562456246
-0.000478903523914475,0.000998144577157378,0.245724572457246
-0.00047878183596215,0.000997846072441677,0.245824582458246
-0.000478661279529107,0.000997548663016776,0.245924592459246
-0.000478540926571104,0.000997249360282151,0.246024602460246
-0.000478419412316948,0.00099695354193217,0.246124612461246
-0.000478295277702295,0.00099665576128953,0.246224622462246
-0.000478171713810123,0.000996358764273648,0.246324632463246
-0.000478046184647578,0.000996063725580171,0.246424642464246
-0.000477921791967198,0.000995767104248513,0.246524652465247
-0.000477797905492762,0.000995474358866743,0.246624662466247
-0.00047767296194109,0.000995179196599472,0.246724672467247
-0.000477546390589703,0.000994882206035201,0.246824682468247
-0.000477420687729075,0.00099458681101242,0.246924692469247
-0.000477293441436374,0.000994294982756798,0.247024702470247
-0.00047716731673736,0.000994003302889001,0.247124712471247
-0.000477042303706438,0.000993711769920258,0.247224722472247
-0.000476918059910068,0.000993419152082537,0.247324732473247
-0.000476792183351271,0.000993124680637558,0.247424742474247
-0.000476663666580787,0.000992826118353286,0.247524752475248
-0.000476533561713052,0.000992525759534012,0.247624762476248
-0.00047640429555912,0.000992222845366965,0.247724772477248
-0.00047627433957548,0.000991915593709307,0.247824782478248
-0.000476143698724932,0.000991604045752317,0.247924792479248
-0.000476012373007389,0.000991288243679774,0.248024802480248
-0.000475880287980889,0.000990972844090612,0.248124812481248
-0.000475746282349278,0.000990654349696965,0.248224822482248
-0.000475610380926459,0.000990332789282991,0.248324832483248
-0.000475473362872836,0.000990011278497119,0.248424842484248
-0.000475334573098199,0.000989689022298055,0.248524852485249
-0.000475194041379418,0.000989366028626351,0.248624862486249
-0.000475053340925266,0.000989047556565293,0.248724872487249
-0.000474911235997627,0.000988732566903751,0.248824882488249
-0.000474768590124377,0.000988416112222483,0.248924892489249
-0.000474624832583035,0.000988098773665834,0.249024902490249
-0.000474479209027355,0.000987777473302842,0.249124912491249
-0.000474334677288578,0.000987454866729813,0.249224922492249
-0.000474191336622738,0.000987127747975504,0.249324932493249
-0.000474048904150037,0.000986796203888916,0.249424942494249
-0.000473905672665914,0.000986470287621954,0.24952495249525
-0.000473762277409216,0.000986149404630734,0.24962496249625
-0.000473617428051057,0.000985835483460879,0.24972497249725
-0.00047347419160405,0.000985523454111891,0.24982498249825
-0.000473332032085553,0.000985210031207553,0.24992499249925
-0.000473190344033417,0.000984896257929251,0.25002500250025
-0.00047305039792551,0.000984582940236375,0.25012501250125
-0.000472910883581498,0.000984268664722299,0.25022502250225
-0.000472772083881266,0.000983955337103785,0.25032503250325
-0.000472633988899219,0.000983642947951508,0.25042504250425
-0.000472496603598068,0.000983331488332416,0.250525052505251
-0.000472359441623147,0.000983019051537206,0.250625062506251
-0.000472221689074554,0.000982705127389681,0.250725072507251
-0.000472081951404398,0.000982392071732828,0.250825082508251
-0.000471941643011761,0.000982077534679,0.250925092509251
-0.000471799438828001,0.000981759011501068,0.251025102510251
-0.000471656842582726,0.000981442143418238,0.251125112511251
-0.000471511477092944,0.000981125533897491,0.251225122512251
-0.00047136370960601,0.00098080775067364,0.251325132513251
-0.000471214220026123,0.000980487234929906,0.251425142514251
-0.000471064621264519,0.000980165141014559,0.251525152515252
-0.000470912898422852,0.000979843695241412,0.251625162516252
-0.000470758833137775,0.000979523685207392,0.251725172517252
-0.000470604336088717,0.00097920226027802,0.251825182518252
-0.000470452345255643,0.000978882847269325,0.251925192519252
-0.000470298314710148,0.000978560327545381,0.252025202520252
-0.000470143361083123,0.000978239214776364,0.252125212521252
-0.000469989464533331,0.000977917306469866,0.252225222522252
-0.000469837036973479,0.000977597554997972,0.252325232523252
-0.000469684986586749,0.000977276907739933,0.252425242524252
-0.000469533238931095,0.000976954485286982,0.252525252525253
-0.000469379545856257,0.000976635097092318,0.252625262526253
-0.000469229237413757,0.000976315186314377,0.252725272527253
-0.000469082273901044,0.00097599475741977,0.252825282528253
-0.000468937077146547,0.000975673108171626,0.252925292529253
-0.000468791235227521,0.000975347992404943,0.253025302530253
-0.000468645045912243,0.000975021237424135,0.253125312531253
-0.000468499109699979,0.000974692767298299,0.253225322532253
-0.000468351967526299,0.000974362965155854,0.253325332533253
-0.000468203817903531,0.000974033297505426,0.253425342534253
-0.000468053792340744,0.00097370422340634,0.253525352535254
-0.000467904168765153,0.000973374767171376,0.253625362536254
-0.00046775453030117,0.000973045832527061,0.253725372537254
-0.000467605561815704,0.000972716464629996,0.253825382538254
-0.000467458002766521,0.000972384111110075,0.253925392539254
-0.000467308830806101,0.000972053789362065,0.254025402540254
-0.000467160681183247,0.000971724504343829,0.254125412541254
-0.000467010715174116,0.000971391377619058,0.254225422542254
-0.00046685902210932,0.000971059841969208,0.254325432543254
-0.000466705219852852,0.000970728252224814,0.254425442544254
-0.000466551492038346,0.000970395728480751,0.254525452545255
-0.000466398424276848,0.000970065304498993,0.254625462546255
-0.000466248349086086,0.000969738533637208,0.254725472547255
-0.000466099306158572,0.000969412764765528,0.254825482548255
-0.000465950029979234,0.000969086638075687,0.254925492549255
-0.000465801726509486,0.000968759535698628,0.255025502550255
-0.000465653001201353,0.000968431977239828,0.255125512551255
-0.000465503591026311,0.000968101346805447,0.255225522552255
-0.000465355515845591,0.000967771239450571,0.255325532553255
-0.000465207177636176,0.000967441031847075,0.255425542554255
-0.000465060214123463,0.000967108780560945,0.255525552555256
-0.0004649119404305,0.00096677787270579,0.255625562556256
-0.00046476578585489,0.000966445516704471,0.255725572557256
-0.000464619214403692,0.00096611118699604,0.255825582558256
-0.000464471625577725,0.000965773698959171,0.255925592559256
-0.00046432228984473,0.000965437844181086,0.256025602560256
-0.00046417345039217,0.000965107075780746,0.256125612561256
-0.000464024809451766,0.000964775587773829,0.256225622562256
-0.000463878019637135,0.000964445763298795,0.256325632563256
-0.000463729835274699,0.000964118953230858,0.256425642564256
-0.00046358078242159,0.000963795390325529,0.256525652565257
-0.000463430359834491,0.0009634747812811,0.256625662566257
-0.00046328022509016,0.000963152397041715,0.256725672567257
-0.000463132343458713,0.000962828185001601,0.256825682568257
-0.000462985662825798,0.000962500622572632,0.256925692569257
-0.000462838877974051,0.000962169897348656,0.257025702570257
-0.000462691988903471,0.000961836039106586,0.257125712571257
-0.000462543918685463,0.000961504378890399,0.257225722572257
-0.000462397937807936,0.000961176199088558,0.257325732573257
-0.00046225254750408,0.000960848653533066,0.257425742574257
-0.000462108968623705,0.000960522734288477,0.257525752575258
-0.000461965925726056,0.000960200434416735,0.257625762576258
-0.000461822565209027,0.000959877962335723,0.257725772577258
-0.000461678896998125,0.000959555319037941,0.257825782578258
-0.000461534921093437,0.000959232507004874,0.257925792579258
-0.000461390811192959,0.000958906488007892,0.258025802580258
-0.000461246656627305,0.000958579212925206,0.258125812581258
-0.000461102373028744,0.000958248773558785,0.258225822582258
-0.000460957176274247,0.000957918657767128,0.258325832583258
-0.000460812659423862,0.000957583848651826,0.258425842584258
-0.000460667418004102,0.000957246042995532,0.258525852585259
-0.000460522449538633,0.000956906579266424,0.258625862586259
-0.000460376969904337,0.000956565890221023,0.258725872587259
-0.000460232785561811,0.000956225821526122,0.258825882588259
-0.000460088080124865,0.000955881873903663,0.258925892589259
-0.000459943647642209,0.000955533668691709,0.259025902590259
-0.000459801830557166,0.00095518683321366,0.259125912591259
-0.000459662048221748,0.000954844375424958,0.259225922592259
-0.000459522146779018,0.000954506401529564,0.259325932593259
-0.000459382925240486,0.000954170660399679,0.259425942594259
-0.000459243619334225,0.000953837484543162,0.25952595259526
-0.000459103688114711,0.000953506534007915,0.25962596259626
-0.000458966526139789,0.000953180612778155,0.25972597259726
-0.000458830972113308,0.000952853351095091,0.25982598259826
-0.000458695854813606,0.000952523496346915,0.25992599259926
-0.000458559615920215,0.000952193785023809,0.26002600260026
-0.000458427213274248,0.000951869260327112,0.26012601260126
-0.000458296264729827,0.000951549881561771,0.26022602260226
-0.000458164502285506,0.00095122865712964,0.26032603260326
-0.0004580328490229,0.000950905663954207,0.26042604260426
-0.00045790052081898,0.000950578544703585,0.260526052605261
-0.000457766212456381,0.00095024756439151,0.260626062606261
-0.000457632043052197,0.000949914909629414,0.260726072607261
-0.000457497734689512,0.000949583631052833,0.260826082608261
-0.000457363207963394,0.000949255226932263,0.260926092609261
-0.000457229500100061,0.000948924463494721,0.261026102610261
-0.000457094571386834,0.000948593786906262,0.261126112611261
-0.000456959612896822,0.000948264475585139,0.261226122612261
-0.00045682691744546,0.00094793248286105,0.261326132613261
-0.000456693939114214,0.000947603199827941,0.261426142614261
-0.00045656292605334,0.0009472724617007,0.261526152615262
-0.000456433932853698,0.000946938341918877,0.261626162616262
-0.000456304631960183,0.000946601911455513,0.261726172617262
-0.000456177455146732,0.000946266932612297,0.261826182618262
-0.000456052362710965,0.00094593302821615,0.261926192619262
-0.000455928908000423,0.000945600676185086,0.262026202620262
-0.000455807071164002,0.00094526986163067,0.262126212621262
-0.000455686688429128,0.000944937756250923,0.262226222622262
-0.000455567749870207,0.000944604371956655,0.262326232623262
-0.000455448493691904,0.000944268541496286,0.262426242624262
-0.000455330225111499,0.00094393111202053,0.262526252625263
-0.000455211236924517,0.000943596888516059,0.262626262626263
-0.000455090377760485,0.000943261991559131,0.262726272627263
-0.000454969523559251,0.000942925460847147,0.262826282628263
-0.000454848902609841,0.000942587190672418,0.262926292629263
-0.000454726634009439,0.00094225136368599,0.263026302630263
-0.000454605591221644,0.000941914926771016,0.263126312631263
-0.000454484970272234,0.000941578990106644,0.263226322632263
-0.000454365659502987,0.000941243738309267,0.263326332633263
-0.000454247152708046,0.000940911169899942,0.263426342634263
-0.000454126943671255,0.000940576431256433,0.263526352635264
-0.000454009111817628,0.000940242973512659,0.263626362636264
-0.000453889552908251,0.000939906644290501,0.263726372637264
-0.000453770212362219,0.000939567859969233,0.263826382638264
-0.000453651095142331,0.000939226643874072,0.263926392639264
-0.000453530593300146,0.00093888086696207,0.264026402640264
-0.000453409322223409,0.000938538205202144,0.264126412641264
-0.000453287569754717,0.000938195401009689,0.264226422642264
-0.000453168020770848,0.000937854142234436,0.264326432643264
-0.00045304809957674,0.00093750986061526,0.264426442644264
-0.000452926818574408,0.000937164499586262,0.264526452645265
-0.000452804986700785,0.000936823401109512,0.264626462646265
-0.000452684221829991,0.000936482929434959,0.264726472647265
-0.000452561422209659,0.000936145054299372,0.264826482648265
-0.000452439342195819,0.000935809365278946,0.264926492649265
-0.000452317073595503,0.000935477129873751,0.265026502650265
-0.000452194621371424,0.000935148316321875,0.265126512651265
-0.000452070541347628,0.000934822505762645,0.265226522652265
-0.000451944853375307,0.000934499668915547,0.265326532653265
-0.000451817572343023,0.000934179777492567,0.265426542654265
-0.00045169158660251,0.000933858880109227,0.265526552655266
-0.000451563963136772,0.00093353570033236,0.265626562656266
-0.000451435079118759,0.000933211709633349,0.265726572657266
-0.000451306398575701,0.000932886583444756,0.265826582658266
-0.000451175708097092,0.000932557577832378,0.265926592659266
-0.000451044352602764,0.000932223791054686,0.266026602660266
-0.000450913726640608,0.000931889945219652,0.266126612661266
-0.000450782872389425,0.000931557168372532,0.266226622662266
-0.000450652266278459,0.000931225550836438,0.266326632663266
-0.000450521898382115,0.000930895081693189,0.266426642664266
-0.000450390369189618,0.000930564156964514,0.266526652665267
-0.000450260209731025,0.000930234308667992,0.266626662666267
-0.000450134050292429,0.000929908396867599,0.266726672667267
-0.000450008913191399,0.000929581451315102,0.266826682668267
-0.000449883681797131,0.000929248139974026,0.266926692669267
-0.000449757825089524,0.000928910233076526,0.267026702670267
-0.000449631799646545,0.000928570587708781,0.267126712671267
-0.000449506086860322,0.000928235644597777,0.267226722672267
-0.000449380473330048,0.000927900126297764,0.267326732673267
-0.000449255246898578,0.00092756444621039,0.267426742674267
-0.000449130397640231,0.000927228604831884,0.267526752675268
-0.000449003915619284,0.00092689676545846,0.267626762676268
-0.000448875820687185,0.000926568889380236,0.267726772677268
-0.000448745934182796,0.000926244794462306,0.267826782678268
-0.000448614866531065,0.000925920798304226,0.267926792679268
-0.000448480741792144,0.000925595095934126,0.268026802680268
-0.000448344820518135,0.000925268705719405,0.268126812681268
-0.000448209703218432,0.000924942110044602,0.268226822682268
-0.000448075111975948,0.000924616956560624,0.268326832683268
-0.000447939334623237,0.000924291012005691,0.268426842684268
-0.00044780430665406,0.00092396549524444,0.268526852685269
-0.000447670777451522,0.000923642472788494,0.268626862686269
-0.000447536558419363,0.00092331890640918,0.268726872687269
-0.000447402691746253,0.000923000308292929,0.268826882688269
-0.000447266234489431,0.000922686084391999,0.268926892689269
-0.000447130417434341,0.000922373873900689,0.269026902690269
-0.000446993101612526,0.000922063851509581,0.269126912691269
-0.000446855944600403,0.000921751952186041,0.269226922692269
-0.000446718951360767,0.000921438194292445,0.269326932693269
-0.000446583164082548,0.000921121345564577,0.269426942694269
-0.000446445624934504,0.000920804562841975,0.26952695269527
-0.000446308547327225,0.000920485087301955,0.26962696269627
-0.000446171926297915,0.000920162943758548,0.26972697269727
-0.000446035171272901,0.000919836943123943,0.26982698269827
-0.000445896986960328,0.000919514819431769,0.26992699269927
-0.000445758435400312,0.00091919534438802,0.27002700270027
-0.00044561925356416,0.000918879269857544,0.27012701270127
-0.000445481769006974,0.000918560797796486,0.27022702270227
-0.000445345942026289,0.000918241101411721,0.27032703270327
-0.000445210060454745,0.000917923987670073,0.27042704270427
-0.000445072665228,0.000917605267468841,0.270527052705271
-0.000444934679427583,0.000917285122446576,0.270627062706271
-0.000444795869801755,0.000916967977935558,0.270727072707271
-0.000444656643300426,0.000916652470653579,0.270827082708271
-0.000444517064439961,0.000916339350976545,0.270927092709271
-0.000444376021552354,0.000916028427340267,0.271027102710271
-0.000444236005965111,0.000915717564250229,0.271127112711271
-0.00044409582660538,0.000915401429669783,0.271227122712271
-0.000443956173302867,0.000915084945708001,0.271327132713271
-0.000443818415791477,0.000914768934701393,0.271427142714271
-0.000443680291032559,0.000914455527181762,0.271527152715272
-0.000443542543446763,0.000914143483440653,0.271627162716272
-0.000443406016710777,0.000913831786599524,0.271727172717272
-0.000443270710824513,0.000913520433680664,0.271827182718272
-0.000443135538933952,0.000913207213258738,0.271927192719272
-0.000443002411718523,0.00091289189704472,0.272027202720272
-0.000442870842823647,0.000912575144098945,0.272127212721272
-0.000442739700729867,0.000912254381703851,0.272227222722272
-0.000442607873769179,0.000911936499223922,0.272327232723272
-0.000442476751526589,0.00091162099640847,0.272427242724272
-0.000442344731016542,0.000911300956597622,0.272527252725273
-0.000442213708030073,0.000910979106355923,0.272627262726273
-0.000442082064693063,0.000910653306218602,0.272727272727273
-0.000441953766285924,0.000910324969592198,0.272827282728273
-0.000441826167634174,0.000909995808644027,0.272927292729273
-0.000441696797261408,0.000909663911702075,0.273027302730273
-0.000441566240778503,0.000909332192428503,0.273127312731273
-0.000441434865432899,0.000908997885548932,0.273227322732273
-0.000441304482648163,0.000908662163774009,0.273327332733273
-0.000441174223933449,0.000908324766060165,0.273427342734273
-0.000441045205919819,0.00090798587702375,0.273527352735274
-0.000440917418681421,0.000907645509568072,0.273627362736274
-0.000440791164949587,0.000907305268167587,0.273727372737274
-0.00044066352659537,0.000906962175139951,0.273827382738274
-0.000440535173597374,0.000906622177909428,0.273927392739274
-0.000440407381396264,0.000906286533554222,0.274027402740274
-0.000440280720714437,0.000905951462402896,0.274127412741274
-0.000440152308162785,0.000905617159989851,0.274227422742274
-0.000440021672275034,0.000905280808931376,0.274327432743274
-0.000439889870128333,0.000904942623620561,0.274427442744274
-0.00043975581983146,0.000904601520181014,0.274527452745275
-0.0004396228663142,0.000904264280284361,0.274627462746275
-0.000439489282520976,0.000903925791249972,0.274727472747275
-0.000439354175146782,0.000903590395531211,0.274827482748275
-0.000439221271257669,0.000903252204265056,0.274927492749275
-0.00043908820855878,0.000902912093386291,0.275027502750275
-0.000438954515583753,0.000902570759672675,0.275127512751275
-0.00043882163154583,0.00090222860858526,0.275227522752275
-0.000438688757433416,0.000901881531914919,0.275327532753275
-0.00043855575925098,0.000901538018537797,0.275427542754275
-0.000438422830547794,0.000901197072915441,0.275527552755276
-0.000438289216977698,0.000900856376922115,0.275627562756276
-0.000438155131941157,0.000900517543469101,0.275727572757276
-0.000438020575438341,0.000900180554194064,0.275827582758276
-0.000437885061114239,0.000899841574834624,0.275927592759276
-0.000437747601371127,0.000899498843595404,0.276027602760276
-0.000437611317812473,0.000899157662736139,0.276127612761276
-0.000437475510682978,0.000898817255081724,0.276227622762276
-0.000437341505051368,0.000898476535763225,0.276327632763276
-0.000437205936136494,0.000898133729089372,0.276427642764276
-0.000437068858529216,0.000897794057418783,0.276527652765277
-0.000436931617149363,0.000897455511312137,0.276627662766277
-0.000436797209530643,0.000897122297738282,0.276727672767277
-0.000436663010349674,0.000896788748678898,0.276827682768277
-0.000436529188341741,0.000896450548975961,0.276927692769277
-0.000436394845239388,0.000896108985980776,0.277027702770277
-0.000436258591457605,0.000895764606594379,0.277127712771277
-0.000436122168940451,0.000895422372628135,0.277227722772277
-0.000435985577687925,0.000895082264727082,0.277327732773277
-0.00043585187478739,0.000894744862546712,0.277427742774277
-0.000435721025499005,0.000894410140280495,0.277527752775278
-0.000435590548420945,0.000894077255244288,0.277627762776278
-0.000435462190460151,0.000893747613400432,0.277727772777278
-0.000435334740692496,0.000893417785451414,0.277827782778278
-0.000435208397630135,0.000893085016048534,0.277927792779278
-0.000435082858541995,0.000892753309181956,0.278027802780278
-0.000434956728880184,0.000892420262358345,0.278127812781278
-0.000434830301450181,0.000892090112819648,0.278227822782278
-0.000434704151937094,0.000891764997549236,0.278327832783278
-0.000434579387046389,0.000891445035158149,0.278427842784278
-0.000434453778478999,0.000891123082186431,0.278527852785279
-0.000434330740644045,0.000890797568899164,0.278627862786279
-0.000434208784700313,0.000890472531544784,0.278727872787279
-0.00043408798012714,0.000890149700156755,0.278827882788279
-0.000433965160655532,0.000889828368031807,0.278927892789279
-0.000433841666242611,0.000889507842362478,0.279027902790279
-0.000433717546516436,0.000889183786650742,0.279127912791279
-0.000433596568245093,0.000888862224747954,0.279227922792279
-0.000433476294691935,0.000888544113482769,0.279327932793279
-0.000433357281690966,0.000888221929244354,0.279427942794279
-0.000433240194257903,0.000887897919190424,0.27952795279528
-0.000433122104338379,0.000887574167698533,0.27962796279628
-0.000433005652144251,0.000887249807766909,0.27972797279728
-0.000432887328973074,0.000886925586297472,0.27982798279828
-0.000432768648479964,0.000886604101318173,0.27992799279928
-0.000432650290569033,0.000886284169696499,0.28002800280028
-0.000432535287513655,0.000885966865879476,0.28012801280128
-0.000432419951950418,0.000885648226075632,0.28022802280228
-0.000432305251626029,0.000885328556489982,0.28032803280328
-0.000432191191503371,0.000885008091366894,0.28042804280428
-0.000432076640063078,0.000884686966190841,0.280528052805281
-0.000431963259844619,0.00088436484895032,0.280628062806281
-0.000431851552090966,0.000884040707878313,0.280728072807281
-0.000431737670629276,0.000883712675968069,0.280828082808281
-0.000431621635310651,0.000883380790440568,0.280928092809281
-0.00043150489527384,0.000883045484548604,0.281028102810281
-0.000431387311560431,0.000882709756321984,0.281128112811281
-0.000431269459855614,0.000882374440504425,0.281228122812281
-0.000431150392263786,0.000882037260657656,0.281328132813281
-0.000431031359411541,0.000881699372122534,0.281428142814281
-0.000430912073456367,0.000881362358033423,0.281528152815282
-0.000430788459936135,0.000881028531057037,0.281628162816282
-0.000430664315395886,0.000880691408282525,0.281728172817282
-0.000430537818486633,0.000880354714790595,0.281828182818282
-0.000430409703703259,0.000880022031244214,0.281928192819282
-0.000430279678240369,0.000879691645476065,0.282028202820282
-0.000430150541119342,0.000879363212074939,0.282128212821282
-0.000430021711692188,0.000879032973702072,0.282228222822282
-0.00042989297159556,0.000878709012283574,0.282328232823282
-0.000429766449872234,0.000878387946661177,0.282428242824282
-0.000429640558424958,0.000878065807088024,0.282528252825283
-0.000429515500728859,0.000877741489836536,0.282628262826283
-0.000429389862384598,0.000877414908553855,0.282728272827283
-0.000429264640915925,0.000877088754568585,0.282828282828283
-0.000429140709776226,0.000876761662613391,0.282928292829283
-0.000429016808413397,0.000876432851542914,0.283028302830283
-0.000428894366114912,0.000876102736743842,0.283128312831283
-0.000428770454826488,0.00087577033012192,0.283228322832283
-0.000428645218469337,0.000875437709106864,0.283328332833283
-0.000428517674408444,0.000875105786358339,0.283428342834283
-0.000428390542260256,0.000874770577241055,0.283528352835284
-0.000428263181823041,0.000874432118975992,0.283628362836284
-0.00042813522088656,0.000874091747053788,0.283728372837284
-0.000428008004370729,0.000873747891243211,0.283828382838284
-0.000427880083136714,0.000873399388263023,0.283928392839284
-0.000427751139565046,0.000873049005869004,0.284028402840284
-0.000427619650075015,0.000872700494452034,0.284128412841284
-0.000427486676706565,0.000872356084792538,0.284228422842284
-0.000427353251722945,0.000872017104936827,0.284328432843284
-0.000427217360225807,0.00087168242435816,0.284428442844284
-0.000427082094042009,0.000871349965130508,0.284528452845285
-0.000426945979218727,0.000871020617580903,0.284628462846285
-0.000426812579049095,0.00087069214001087,0.284728472847285
-0.000426681511397449,0.000870365406370109,0.284828482848285
-0.000426553312246346,0.000870038275705035,0.284928492849285
-0.000426426631713329,0.000869711827425515,0.285028502850285
-0.00042629913728041,0.000869385018846435,0.285128512851285
-0.000426171444335422,0.00086905725294247,0.285228522852285
-0.000426046927584848,0.000868732233950466,0.285328532853285
-0.000425921125468099,0.000868406424383778,0.285428542854285
-0.000425797268770447,0.000868078641110022,0.285528552855286
-0.000425673456738144,0.000867747704966895,0.285628562856286
-0.000425549719147803,0.000867416003559429,0.285728572857286
-0.00042542605599951,0.000867083566168094,0.285828582858286
-0.000425300576465025,0.000866748433477986,0.285928592859286
-0.000425173816527163,0.000866412607484143,0.286028602860286
-0.000425047533018372,0.000866078378520647,0.286128612861286
-0.000424921984004637,0.000865743273125924,0.286228622862286
-0.000424797174448669,0.000865407298247986,0.286328632863286
-0.000424671992682462,0.000865069063309154,0.286428642864286
-0.000424545664508495,0.000864728999080736,0.286528652865287
-0.000424416988928233,0.00086438894825194,0.286628662866287
-0.000424290591275015,0.000864050755000658,0.286728672867287
-0.000424163444238435,0.000863716155811964,0.286828682868287
-0.00042403491754227,0.000863384000804199,0.286928692869287
-0.000423906683651584,0.000863050080527075,0.287028702870287
-0.000423779591205862,0.00086271671757281,0.287128712871287
-0.000423653665019004,0.000862384823112256,0.287228722872287
-0.000423526517982424,0.000862053121208519,0.287328732873287
-0.000423398239426476,0.0008617195269876,0.287428742874287
-0.000423271261125181,0.000861386578427482,0.287528752875288
-0.00042314357314299,0.000861053638800416,0.287628762876288
-0.000423016004268024,0.000860719952271387,0.287728772877288
-0.000422888435393058,0.000860387998257178,0.287828782878288
-0.000422761223840024,0.000860053489887781,0.287928792879288
-0.00042263513884339,0.000859719543307812,0.288028802880288
-0.00042251067668376,0.000859386426508637,0.288128812881288
-0.000422384437840233,0.00085905406852219,0.288228822882288
-0.000422258243661968,0.000858720038567121,0.288328832883288
-0.000422133012267701,0.000858383268151701,0.288428842884288
-0.000422011061286766,0.000858050572694597,0.288528852885289
-0.000421892365905264,0.000857721912989615,0.288628862886289
-0.000421778196600891,0.00085739799325871,0.288728872887289
-0.000421662652599902,0.000857070568795657,0.288828882888289
-0.000421546250033749,0.000856739082277553,0.288928892889289
-0.000421429018679389,0.000856410589322814,0.289028902890289
-0.000421311787325028,0.000856080351446219,0.289128912891289
-0.000421194853738859,0.000855749897687633,0.289228922892289
-0.000421076366795108,0.000855417966998598,0.289328932893289
-0.000420958202433622,0.000855085199580845,0.289428942894289
-0.00042083966586181,0.000854752696680514,0.28952895289529
-0.000420721774454528,0.000854417896994536,0.28962896289629
-0.000420603064184547,0.000854080242207466,0.28972897289729
-0.000420483038771607,0.000853739486164214,0.28982898289829
-0.000420363226759214,0.000853397047730431,0.28992899289929
-0.000420245092174513,0.000853055126420857,0.29002900290029
-0.000420127811192092,0.000852711870116961,0.29012901290129
-0.000420012947095215,0.000852371396953551,0.29022902290229
-0.000419898842307294,0.000852029844380275,0.29032903290329
-0.000419785789633811,0.000851689841194369,0.29042904290429
-0.00041967365011635,0.000851352389882252,0.290529052905291
-0.0004195633170594,0.000851013075037282,0.290629062906291
-0.000419452765639103,0.000850674279797834,0.290729072907291
-0.000419343291147316,0.000850338764475534,0.290829082908291
-0.000419233216156178,0.000850003071484853,0.290929092909291
-0.000419122535702975,0.000849667202810918,0.291029102910291
-0.000419011021498767,0.000849330214528424,0.291129112911291
-0.000418900504818139,0.000848990536406181,0.291229122912291
-0.000418790970772611,0.000848648194250806,0.291329132913291
-0.000418679198502592,0.000848306993540309,0.291429142914291
-0.000418568135913469,0.00084796785636372,0.291529152915292
-0.00041845748027434,0.000847634455195889,0.291629162916292
-0.000418347921414824,0.000847303184063504,0.291729172917292
-0.000418237181407966,0.000846972348665313,0.291829182918292
-0.000418127513366821,0.000846645280531564,0.291929192919292
-0.000418019224985089,0.000846320029776635,0.292029202920292
-0.000417909993670722,0.000846000429670236,0.292129212921292
-0.000417800211484977,0.00084567813426502,0.292229222922292
-0.000417691004984597,0.000845354849276736,0.292329232923292
-0.00041758071659291,0.000845033251145466,0.292429242924292
-0.000417473837647547,0.000844717022768097,0.292529252925293
-0.000417368919009675,0.000844403739318531,0.292629262926293
-0.000417264372582213,0.00084409485192069,0.292729272927293
-0.000417161051967186,0.000843786424078529,0.292829282928293
-0.000417055979482506,0.000843474348575422,0.292929292929293
-0.000416950430568583,0.000843163137096547,0.293029302930293
-0.000416843983387115,0.00084285042436942,0.293129312931293
-0.000416736389797973,0.000842542300747148,0.293229322932293
-0.000416628553031412,0.000842235477379444,0.293329332933293
-0.000416520845297842,0.000841931192485993,0.293429342934293
-0.00041641405568292,0.00084162371204308,0.293529352935294
-0.000416309692879137,0.000841313458881589,0.293629362936294
-0.000416204684910824,0.000841003092568213,0.293729372937294
-0.000416100858089854,0.000840697735212779,0.293829382938294
-0.000415997775689534,0.000840397556047013,0.293929392939294
-0.000415895943915722,0.000840095802183534,0.294029402940294
-0.000415793705192003,0.000839791470143464,0.294129412941294
-0.000415687446597097,0.000839489820995131,0.294229422942294
-0.000415584081316892,0.000839191625958387,0.294329432943294
-0.000415480542338605,0.000838891429422788,0.294429442944294
-0.000415377901627775,0.00083859146613897,0.294529452945295
-0.000415274724934132,0.000838286533599591,0.294629462946295
-0.000415169359643972,0.000837982929602837,0.294729472947295
-0.000415061215183538,0.000837680750427073,0.294829482948295
-0.000414953815143755,0.000837382123130077,0.294929492949295
-0.000414846410141174,0.000837085820906699,0.295029502950295
-0.000414738409602125,0.00083679295095855,0.295129512951295
-0.000414627878033104,0.000836499632372942,0.295229522952295
-0.000414517540013356,0.000836203387718093,0.295329532953295
-0.000414407167254026,0.000835906461174004,0.295429542954295
-0.000414296377619107,0.000835607997153267,0.295529552955296
-0.000414183786486475,0.000835307056197103,0.295629562956296
-0.000414071225130542,0.000835005503327179,0.295729572957296
-0.000413959348641604,0.00083470342191868,0.295829582958296
-0.000413848529229901,0.000834402250688361,0.295929592959296
-0.000413737019988491,0.000834103350437161,0.296029602960296
-0.000413624870545349,0.0008338069023074,0.296129612961296
-0.0004135113563311,0.00083351031670791,0.296229622962296
-0.000413398591500299,0.000833212232837966,0.296329632963296
-0.000413286561164468,0.000832912664593333,0.296429642964296
-0.000413174491126172,0.000832612033812397,0.296529652965297
-0.000413061502969141,0.000832309510218052,0.296629662966297
-0.000412945968893747,0.000832006040713272,0.296729672967297
-0.000412827645722484,0.000831702137459427,0.296829682968297
-0.000412708518577001,0.000831393191996787,0.296929692969297
-0.00041258860234569,0.000831079251968284,0.297029702970297
-0.000412467400748204,0.00083076534221288,0.297129712971297
-0.000412344809565624,0.000830454372918796,0.297229722972297
-0.000412223806480294,0.000830144016034744,0.297329732973297
-0.000412101716540859,0.000829831411496748,0.297429742974297
-0.000411979308981956,0.000829519674953197,0.297529752975298
-0.00041185582449463,0.000829205703659009,0.297629762976298
-0.000411733367307753,0.000828889288183892,0.297729772977298
-0.000411610602427003,0.000828573777427973,0.297829782978298
-0.000411486209746538,0.000828261128721028,0.297929792979298
-0.000411360258745693,0.000827952243308314,0.298029802980298
-0.0004112346551411,0.000827646844265372,0.298129812981298
-0.000411109890250395,0.000827343167315384,0.298229822982298
-0.000410985403276692,0.000827038591601623,0.298329832983298
-0.000410859308354463,0.000826736772229106,0.298429842984298
-0.000410733099287806,0.000826438283394382,0.298529852985299
-0.000410606101135322,0.000826135666995569,0.298629862986299
-0.000410479197276075,0.000825832016348467,0.298729872987299
-0.000410351648252385,0.000825527716566581,0.298829882988299
-0.000410225225785093,0.000825223687753772,0.298929892989299
-0.000410097215220637,0.000824922408830636,0.299029902990299
-0.000409969264209751,0.000824619151733863,0.299129912991299
-0.000409841377715404,0.000824313935818371,0.299229922992299
-0.000409716052027812,0.00082401005291203,0.299329932993299
-0.000409589674225784,0.000823703857339064,0.299429942994299
-0.000409462288974582,0.00082340126178407,0.2995299529953
-0.000409333687836455,0.000823098588809314,0.2996299629963
-0.000409203796369268,0.000822795425509508,0.2997299729973
-0.000409075056272554,0.000822492521268098,0.2998299829983
-0.000408946152403352,0.000822188307342711,0.2999299929993
-0.000408816002870354,0.000821883099864001,0.3000300030003
-0.00040868518335884,0.000821576326124357,0.3001300130013
-0.000408553023890291,0.000821271495322455,0.3002300230023
-0.00040842242770492,0.000820967127053903,0.3003300330033
-0.000408292039957386,0.000820662180618674,0.3004300430043
-0.000408162466109581,0.000820355489261589,0.300530053005301
-0.000408033194992938,0.000820046792931707,0.300630063006301
-0.000407903998318255,0.00081973618840371,0.300730073007301
-0.000407774126702345,0.000819424069227967,0.300830083008301
-0.000407644339453992,0.000819110075601148,0.300930093009301
-0.000407516954202789,0.000818795528125454,0.301030103010301
-0.000407391390300662,0.000818482357331545,0.301130113011301
-0.000407264079491508,0.000818173450082514,0.301230123012301
-0.000407135885303288,0.000817868348807807,0.301330133013301
-0.000407007820147888,0.000817567030182249,0.301430143014301
-0.000406879888988278,0.000817269457481088,0.301530153015302
-0.000406752389592562,0.000816974677349695,0.301630163016302
-0.000406624974564575,0.000816682646611661,0.301730173017302
-0.000406497058293357,0.000816395689348108,0.301830183018302
-0.000406368387675893,0.000816111843762602,0.301930193019302
-0.000406239195964095,0.000815829298928022,0.302030203020302
-0.000406108723848832,0.000815546378409218,0.302130213021302
-0.000405976896888143,0.000815264862860128,0.302230223022302
-0.000405846261000307,0.000814981465415852,0.302330233023302
-0.0004057139079824,0.000814698768223192,0.302430243024302
-0.000405581902360745,0.000814410939491253,0.302530253025303
-0.000405452710648946,0.000814119951934647,0.302630263026303
-0.000405322863846937,0.000813824720188083,0.302730273027303
-0.000405194848319684,0.000813528633846695,0.302830283028303
-0.000405066172739423,0.0008132297792533,0.302930293029303
-0.000404937040581279,0.000812926948957667,0.303030303030303
-0.000404807893534658,0.000812623138011976,0.303130313031303
-0.000404678041769937,0.000812319841212737,0.303230323032303
-0.000404548056009427,0.000812013976162503,0.303330333033303
-0.000404417832034382,0.000811709905165915,0.303430343034303
-0.000404287955455588,0.000811408343859209,0.303530353035304
-0.000404158738929802,0.000811105525474299,0.303630363036304
-0.000404029194858868,0.000810805811323283,0.303730373037304
-0.000403898504380259,0.000810508130929263,0.303830383038304
-0.000403766662531092,0.000810207311561766,0.303930393039304
-0.000403633962116933,0.000809908708086258,0.304030403040304
-0.000403501023488066,0.00080960736464667,0.304130413041304
-0.000403367851607547,0.000809303307545889,0.304230423042304
-0.000403235463849971,0.000808996689638309,0.304330433043304
-0.000403102743584537,0.000808687248391549,0.304430443044304
-0.0004029697454021,0.000808373628960183,0.304530453045305
-0.000402836111980729,0.000808058525154128,0.304630463046305
-0.000402701818506436,0.000807738477402856,0.304730473047305
-0.000402566333959292,0.000807417588952568,0.304830483048305
-0.000402429539231812,0.00080709847470465,0.304930493049305
-0.000402295464120865,0.000806776706349238,0.305030503050305
-0.000402161101167408,0.000806449365261286,0.305130513051305
-0.000402027502485619,0.000806123853959147,0.305230523052305
-0.000401892057640854,0.000805799629015768,0.305330533053305
-0.000401755372095091,0.000805475786704581,0.305430543054305
-0.000401617460736808,0.00080515232305533,0.305530553055306
-0.000401479733002202,0.000804829880751146,0.305630563056306
-0.000401340526352063,0.000804510364516161,0.305730573057306
-0.000401200183219757,0.000804191768384995,0.305830583058306
-0.000401058594423742,0.000803871560831404,0.305930593059306
-0.000400917496945277,0.000803548681304171,0.306030603060306
-0.000400779565735718,0.000803226232052062,0.306130613061306
-0.000400641411200015,0.000802900581791422,0.306230623062306
-0.000400503802572721,0.000802571358311925,0.306330633063306
-0.000400367782042677,0.000802240098593992,0.306430643064306
-0.000400231900471134,0.000801903649768252,0.306530653065307
-0.000400095870015495,0.000801567972658548,0.306630663066307
-0.000399957313492682,0.000801234544195331,0.306730673067307
-0.000399818275577828,0.000800896107766629,0.306830683068307
-0.000399679996972017,0.000800560276313719,0.306930693069307
-0.000399540978908438,0.000800223028972827,0.307030703070307
-0.000399402814447055,0.00079988494291809,0.307130713071307
-0.000399267379527885,0.000799543644936642,0.307230723072307
-0.000399130693982121,0.000799197773235132,0.307330733073307
-0.000398992107682438,0.000798851828580387,0.307430743074307
-0.00039885164048011,0.000798505811468679,0.307530753075308
-0.000398711818442312,0.000798163619686256,0.307630763076308
-0.000398570214757818,0.000797824230895467,0.307730773077308
-0.00039842976740668,0.000797488705647572,0.307830783078308
-0.000398290848599137,0.000797158433527622,0.307930793079308
-0.000398152356592777,0.000796830924200613,0.308030803080308
-0.000398014852184315,0.000796502221815537,0.308130813081308
-0.000397877928424016,0.000796170666314497,0.308230823082308
-0.000397744716840945,0.00079584004878338,0.308330833083308
-0.000397612046203571,0.000795509879393493,0.308430843084308
-0.000397481236617651,0.000795176415198022,0.308530853085309
-0.000397352913396525,0.000794844134135065,0.308630863086309
-0.000397223021929339,0.000794514227277473,0.308730873087309
-0.000397093319048714,0.000794183250439339,0.308830883088309
-0.000396964931311136,0.000793848334623763,0.308930893089309
-0.000396838667653621,0.00079351064311194,0.309030903090309
-0.000396713108714205,0.000793168645871418,0.309130913091309
-0.000396587316523137,0.00079283003574459,0.309230923092309
-0.00039646079479981,0.000792486710457758,0.309330933093309
-0.000396334565881877,0.000792138845694174,0.309430943094309
-0.000396207602469061,0.000791786355101026,0.30953095309531
-0.000396078991405253,0.000791431912140856,0.30963096309631
-0.000395950484560363,0.00079107693964944,0.30973097309731
-0.000395820409469413,0.000790725206876479,0.30983098309831
-0.000395689669362744,0.000790372355983771,0.30993099309931
-0.000395560527279006,0.000790023420247103,0.31003100310031
-0.00039543145963723,0.000789672964403578,0.31013101310131
-0.000395304228232921,0.000789322715012677,0.31023102310231
-0.000395176798316541,0.000788976318742762,0.31033103310331
-0.000395048470132532,0.000788630773593729,0.31043104310431
-0.000394920861555187,0.000788280996661774,0.310531053105311
-0.000394794453976373,0.000787936501145778,0.310631063106311
-0.000394667004208718,0.000787590083039546,0.310731073107311
-0.000394538517215019,0.000787241759712867,0.310831083108311
-0.000394411494248547,0.000786893984775994,0.310931093109311
-0.000394284560612429,0.000786545614798967,0.311031103110311
-0.000394158708867706,0.000786200706873953,0.311131113111311
-0.000394032618908274,0.000785853944845409,0.311231123112311
-0.000393907342848743,0.000785507096464052,0.311331133113311
-0.000393783654886462,0.000785157724000649,0.311431143114311
-0.000393657624480772,0.000784809375859939,0.311531153115312
-0.000393530899282492,0.000784457340355903,0.311631163116312
-0.000393405389971136,0.000784104169858643,0.311731173117312
-0.000393279166016087,0.000783749894144945,0.311831183118312
-0.000393154743558837,0.000783393301298095,0.311931193119312
-0.00039303319952781,0.000783037076195002,0.312031203120312
-0.000392914509109106,0.000782681216354265,0.312131213121312
-0.000392796890656027,0.000782322232924759,0.312231223122312
-0.000392682200257319,0.000781964466374762,0.312331233123312
-0.000392566234417945,0.000781609196611426,0.312431243124312
-0.000392451315730209,0.000781254582930757,0.312531253125313
-0.000392338183651881,0.000780900539972569,0.312631263126313
-0.000392224173157198,0.000780546369470288,0.312731273127313
-0.000392109348762787,0.000780195597992467,0.312831283128313
-0.000391994107492787,0.000779849868227085,0.312931293129313
-0.000391878484086867,0.000779505325068156,0.313031303130313
-0.000391761610054353,0.000779159036491101,0.313131313131313
-0.000391645316670002,0.000778812864043643,0.313231323132313
-0.000391529167206864,0.000778464442949742,0.313331333133313
-0.000391410605821065,0.000778113209434841,0.313431343134313
-0.000391291801257846,0.00077776355260274,0.313531353135314
-0.000391170530181024,0.000777418164774583,0.313631363136314
-0.000391048474981257,0.000777075919890159,0.313731373137314
-0.000390926638144836,0.000776732022392032,0.313831383138314
-0.00039080479138282,0.000776390045002743,0.313931393139314
-0.000390680949573647,0.000776049932635164,0.314031403140314
-0.000390558403056243,0.000775709954759559,0.314131413141314
-0.000390435762245602,0.00077537319228465,0.314231423142314
-0.000390314372061555,0.000775035591095852,0.314331433143314
-0.000390191885097807,0.000774696000318966,0.314431443144314
-0.000390069963893743,0.000774356614009575,0.314531453145315
-0.000389948072466465,0.000774016029183093,0.314631463146315
-0.000389825406841836,0.000773670743092414,0.314731473147315
-0.00038970197198257,0.000773328599449195,0.314831483148315
-0.000389576552001741,0.000772988322812771,0.314931493149315
-0.000389448764763343,0.000772648041709864,0.315031503150315
-0.000389318942775407,0.000772304017163958,0.315131513151315
-0.000389189954538562,0.000771961155403018,0.315231523152315
-0.000389061780201532,0.000771619445012551,0.315331533153315
-0.000388934300657093,0.000771274602100261,0.315431543154315
-0.000388806205724908,0.000770930864900723,0.315531553155316
-0.000388677986722615,0.000770584265155811,0.315631563156316
-0.000388550854574427,0.000770241111085706,0.315731573157316
-0.000388423811756679,0.000769897320287896,0.315831583158316
-0.000388295731712973,0.000769551598959295,0.315931593159316
-0.000388166073497526,0.000769209024544681,0.316031603160316
-0.000388036494687009,0.000768864866003072,0.316131613161316
-0.000387904623061058,0.000768517852360327,0.316231623162316
-0.000387771217928714,0.000768173999031148,0.316331633163316
-0.00038763678549592,0.000767831901045735,0.316431643164316
-0.000387501549088906,0.000767492373792759,0.316531653165317
-0.000387366451640393,0.000767155418761033,0.316631663166317
-0.00038723210853804,0.000766815285053365,0.316731673167317
-0.000387095800165399,0.000766471406413885,0.316831683168317
-0.00038695896573554,0.000766126992287863,0.316931693169317
-0.000386822617660434,0.000765785127554231,0.317031703170317
-0.00038668666660964,0.00076544787128033,0.317131713171317
-0.000386548174603281,0.000765111431387642,0.317231723172317
-0.000386409404679833,0.000764772458479856,0.317331733173317
-0.00038627149332155,0.000764432883583904,0.317431743174317
-0.000386132807765745,0.000764091663022216,0.317531753175318
-0.000385992573815242,0.000763748384385731,0.317631763176318
-0.000385850816283855,0.000763403068518224,0.317731773177318
-0.000385707162961346,0.000763054054865524,0.317831783178318
-0.000385563713113876,0.000762703516143171,0.317931793179318
-0.000385421226050317,0.000762354202240837,0.318031803180318
-0.000385279726584742,0.000762007415894535,0.318131813181318
-0.000385138098086261,0.000761661826080281,0.318231823182318
-0.000384997308301582,0.000761314752883924,0.318331833183318
-0.000384855307592862,0.000760970959604672,0.318431843184318
-0.000384711793228854,0.000760625133560924,0.318531853185319
-0.000384568050575904,0.000760276864328789,0.318631863186319
-0.00038442258583,0.000759928144474068,0.318731873187319
-0.000384277572699268,0.00075957783652214,0.318831883188319
-0.000384132817634347,0.000759226961321671,0.318931893189319
-0.000383988320635151,0.000758875523835503,0.319031903190319
-0.000383842721893545,0.000758523547885165,0.319131913191319
-0.000383697033821498,0.000758172818094851,0.319231923192319
-0.000383551792401738,0.000757819766704859,0.319331933193319
-0.000383407528654367,0.000757467962963791,0.319431943194319
-0.000383262118499322,0.00075711515524749,0.31953195319532
-0.000383115229428656,0.000756760401119506,0.31963196319632
-0.000382966752260826,0.000756406635582049,0.31973197319732
-0.000382818895443366,0.000756052703294347,0.31983198319832
-0.000382671197435683,0.00075569828961469,0.31993199319932
-0.000382524109852947,0.000755343716629029,0.32003200320032
-0.000382375736903949,0.000754990711889428,0.32013201320132
-0.00038222953766299,0.000754639312616868,0.32023202320232
-0.000382081680845616,0.000754288296472771,0.32033203320332
-0.000381931987790775,0.000753933637134339,0.32043204320432
-0.00038178324759425,0.000753578527173279,0.320532053205321
-0.000381632130214646,0.000753225352209493,0.320632063206321
-0.000381481767181288,0.000752874598597734,0.320732073207321
-0.00038133021803779,0.000752524722409701,0.320832083208321
-0.000381176867396407,0.000752171191116567,0.320932093209321
-0.000381023070102737,0.000751816554110724,0.321032103210321
-0.000380869878271044,0.000751467594056297,0.321132113211321
-0.000380714348958825,0.00075112050994176,0.321232123212321
-0.000380558372994147,0.000750768778161383,0.321332133213321
-0.000380402431769137,0.000750416032480093,0.321432143214321
-0.000380243795741668,0.000750063517072958,0.321532153215322
-0.000380084737875812,0.000749714217562746,0.321632163216322
-0.000379924399606493,0.000749368097224748,0.321732173217322
-0.000379764403770714,0.000749024062753204,0.321832183218322
-0.000379603683365475,0.000748678095269557,0.321932193219322
-0.00037944398033509,0.000748334148143369,0.322032203220322
-0.000379285428675264,0.000747992307727453,0.322132213221322
-0.000379125234327329,0.000747652328859306,0.322232223222322
-0.000378964742211116,0.000747311775794737,0.322332233223322
-0.000378804210392438,0.000746969868877284,0.322432243224322
-0.00037864316740502,0.000746627285529617,0.322532253225323
-0.000378480536320352,0.000746286764723274,0.322632263226323
-0.000378319577700576,0.000745943169956179,0.322732273227323
-0.00037815736349141,0.000745602699274168,0.322832283228323
-0.000377993878804461,0.0007452608499252,0.322932293229323
-0.000377830021907186,0.000744914300800933,0.323032303230323
-0.000377664909420521,0.000744566431570823,0.323132313231323
-0.000377499657975355,0.000744224169316565,0.323232323232323
-0.000377332863098116,0.000743884721964705,0.323332333233323
-0.000377165800229556,0.000743546283054605,0.323432343234323
-0.00037699952148394,0.000743210333983239,0.323532353235324
-0.000376834141005868,0.000742876641498828,0.323632363236324
-0.00037666809054928,0.000742540915753649,0.323732373237324
-0.000376499424694991,0.000742204742859826,0.323832383238324
-0.00037632911615268,0.00074186478136147,0.323932393239324
-0.000376158187259827,0.000741522845659732,0.324032403240324
-0.000375988201299694,0.000741183224113475,0.324132413241324
-0.000375817049080611,0.000740846687446108,0.324232423242324
-0.000375644735565461,0.000740513205384575,0.324332433243324
-0.000375472159021702,0.000740178421083304,0.324432443244324
-0.000375298977015879,0.000739841611958003,0.324532453245325
-0.000375125581609508,0.000739504483228152,0.324632463246325
-0.000374951322675175,0.000739166206105455,0.324732473247325
-0.00037477685530309,0.000738827623274056,0.324832483248325
-0.000374599871789427,0.000738489130269411,0.324932493249325
-0.000374421454025492,0.000738152658614768,0.325032503250325
-0.000374240574710751,0.000737816697632681,0.325132513251325
-0.000374061903843716,0.000737483352544564,0.325232523252325
-0.000373885694527488,0.000737151419870401,0.325332533253325
-0.00037370798644445,0.000736821078271201,0.325432543254325
-0.000373528784557486,0.000736492313354801,0.325532553255326
-0.000373348307229854,0.000736164287399896,0.325632563256326
-0.000373166564387237,0.000735836993954876,0.325732573257326
-0.000372985089536027,0.000735512009702498,0.325832583258326
-0.000372803416172661,0.00073518215693945,0.325932593259326
-0.000372620725434525,0.00073485624662787,0.326032603260326
-0.000372437285312942,0.000734532625657742,0.326132613261326
-0.000372253691344465,0.000734207606169467,0.326232623262326
-0.000372070936089877,0.000733877867550933,0.326332633263326
-0.000371888443863812,0.000733549159210518,0.326432643264326
-0.000371706537248707,0.000733218722325452,0.326532653265327
-0.000371525504087073,0.000732884439763683,0.326632663266327
-0.000371344649586319,0.000732547064382471,0.326732673267327
-0.000371163695829529,0.000732209086516822,0.326832683268327
-0.000370980895909678,0.000731871070437649,0.326932693269327
-0.000370796597223017,0.000731529279649751,0.327032703270327
-0.000370612328313226,0.000731187551889493,0.327132713271327
-0.000370429141294657,0.000730848137788445,0.327232723272327
-0.000370246534924164,0.00073050709836908,0.327332733273327
-0.000370065506725327,0.000730168652511054,0.327432743274327
-0.000369884299865524,0.000729828950567367,0.327532753275328
-0.000369703286555079,0.000729492773207017,0.327632763276328
-0.000369522466793993,0.000729160085690424,0.327732773277328
-0.000369340937351925,0.00072882763192184,0.327832783278328
-0.000369158728005745,0.00072849515085787,0.327932793279328
-0.000368976012453536,0.000728160622637283,0.328032803280328
-0.000368793465636699,0.000727820634836083,0.328132813281328
-0.000368610665716848,0.000727476915998879,0.328232823282328
-0.000368428590366371,0.000727134471609713,0.328332833283328
-0.000368244683741225,0.00072679203317593,0.328432843284328
-0.000368058965692685,0.000726449599704988,0.328532853285329
-0.000367873575189207,0.000726106057543579,0.328632863286329
-0.000367688527119097,0.000725758112878836,0.328732873287329
-0.000367503315276586,0.000725405521044526,0.328832883288329
-0.000367320033964779,0.000725050921259706,0.328932893289329
-0.000367138018167872,0.000724694259926148,0.329032903290329
-0.000366957297662907,0.000724342894896943,0.329132913291329
-0.000366778666498338,0.00072399542616513,0.329232923292329
-0.000366600020445376,0.000723653559446371,0.329332933293329
-0.000366421925263621,0.000723310091727053,0.329432943294329
-0.000366244212217785,0.000722966367430737,0.32953295329533
-0.000366066717535382,0.00072262380840083,0.32963296329633
-0.000365888642204816,0.000722284648395339,0.32973297329733
-0.000365710487469491,0.00072194398168257,0.32983298329833
-0.000365531886081706,0.00072160647974985,0.32993299329933
-0.000365351423642553,0.000721268933648182,0.33003300330033
-0.000365170132415107,0.000720926760228136,0.33013301330133
-0.000364989446649725,0.000720583943132416,0.33023302330233
-0.000364809113243391,0.000720242904705593,0.33033303330333
-0.000364629027977275,0.000719898247898466,0.33043304330433
-0.000364448376951561,0.000719556047679262,0.330533053305331
-0.000364269046031604,0.000719214985431037,0.330633063306331
-0.000364087561254799,0.000718870300832209,0.330733073307331
-0.000363904994586772,0.000718524279253975,0.330833083308331
-0.000363723028417926,0.000718179517731701,0.330933093309331
-0.000363539548593963,0.000717831048994867,0.331033103310331
-0.000363354664296427,0.000717484504833398,0.331133113311331
-0.000363170107543954,0.000717137212777338,0.331233123312331
-0.000362987873383787,0.000716789278038232,0.331333133313331
-0.000362805123091996,0.000716439445026606,0.331433143314331
-0.000362622665605599,0.000716088574292664,0.331533153315332
-0.000362440699436839,0.000715737190901082,0.331633163316332
-0.000362256991323849,0.000715389081471265,0.331733173317332
-0.000362073129363966,0.000715039809256482,0.331833183318332
-0.000361889163185164,0.000714691644243223,0.331933193319332
-0.000361706139939083,0.000714346062369436,0.332033203320332
-0.0003615229529206,0.000713999292896696,0.332133213321332
-0.000361340058707425,0.000713651456421084,0.332233223322332
-0.000361156668213902,0.000713301720184094,0.332333233323332
-0.000360973292608772,0.00071295212886103,0.332433243324332
-0.000360788854963609,0.000712601247705222,0.332533253325333
-0.000360603697711956,0.000712249822129819,0.332633263326333
-0.000360418376687642,0.000711893782139303,0.332733273327333
-0.000360234524653354,0.000711536303431946,0.332833283328333
-0.000360051059717783,0.000711180747314826,0.332933293329333
-0.000359868562529007,0.000710828801637544,0.333033303330333
-0.000359686779983924,0.000710481980055345,0.333133313331333
-0.000359504302646337,0.00071013921705417,0.333233323332333
-0.000359323070972547,0.000709793521035913,0.333333333333333
-0.000359142886450309,0.000709450180364374,0.333433343334333
-0.000358962865700732,0.000709103839181588,0.333533353335334
-0.000358782571996865,0.000708753647855486,0.333633363336334
-0.000358603394923801,0.000708407606922333,0.333733373337334
-0.000358423488318652,0.00070806193422925,0.333833383338334
-0.000358243939035349,0.000707716496276762,0.333933393339334
-0.000358063233418776,0.000707369049877538,0.334033403340334
-0.000357880770969582,0.00070701973696779,0.334133413341334
-0.000357697296108417,0.000706674556584843,0.334233423342334
-0.000357515930438923,0.000706333211456733,0.334333433343334
-0.000357335924577652,0.000705993955172833,0.334433443344334
-0.000357154846750754,0.00070565777632367,0.334533453345335
-0.000356972706883825,0.000705324645132373,0.334633463346335
-0.000356789053361692,0.000704987696552301,0.334733473347335
-0.000356604744749436,0.000704650762860622,0.334833483348335
-0.000356419949782427,0.000704311826181317,0.334933493349335
-0.00035623541288123,0.000703970527207283,0.335033503350335
-0.000356051486404807,0.000703630447097931,0.335133513351335
-0.000355868021469237,0.000703292792807132,0.335233523352335
-0.000355684362984307,0.000702958219921325,0.335333533353335
-0.000355500987379263,0.000702624725949069,0.335433543354335
-0.000355316202337762,0.000702293013127109,0.335533553355336
-0.000355131705139031,0.000701962351427043,0.335633563356336
-0.000354948031765623,0.000701636455507585,0.335733573357336
-0.000354765723163408,0.000701311098548653,0.335833583358336
-0.000354583677589716,0.000700986732165375,0.335933593359336
-0.000354400813153412,0.000700665443216834,0.336033603360336
-0.000354218752691327,0.00070034231406057,0.336133613361336
-0.00035403687089021,0.000700017485640212,0.336233623362336
-0.000353856036240732,0.000699694813061917,0.336333633363336
-0.000353675767350851,0.000699370354370486,0.336433643364336
-0.000353496322286467,0.000699050332922058,0.336533653365337
-0.00035331634123927,0.000698728145705972,0.336633663366337
-0.000353134826685594,0.000698402034400838,0.336733673367337
-0.000352951798476801,0.00069807203722022,0.336833683368337
-0.000352768045698548,0.000697741297604166,0.336933693369337
-0.000352583250731539,0.00069741355155139,0.337033703370337
-0.00035239927958994,0.00069708402732599,0.337133713371337
-0.000352216454856101,0.000696758456470195,0.337233723372337
-0.000352035292661561,0.000696433568992496,0.337333733373337
-0.000351855167692979,0.000696109705341263,0.337433743374337
-0.000351673628325316,0.0006957880367382,0.337533753375338
-0.000351494699392555,0.0006954702649288,0.337633763376338
-0.000351316137707236,0.00069515374324968,0.337733773377338
-0.000351137943269446,0.000694838459790116,0.337833783378338
-0.000350959197960363,0.000694520964408905,0.337933793379338
-0.000350779906742872,0.000694201277453421,0.338033803380338
-0.000350600079542567,0.000693879420760111,0.338133813381338
-0.000350420465742898,0.000693555035021872,0.338233823382338
-0.000350242152197796,0.000693231614549027,0.338333833383338
-0.00035006436967271,0.000692909935027784,0.338433843384338
-0.000349887152907222,0.00069258742026668,0.338533853385339
-0.000349708834399323,0.00069226781966401,0.338633863386339
-0.000349529424074607,0.000691951105428116,0.338733873387339
-0.000349351041050169,0.000691636469118209,0.338833883388339
-0.000349172801947201,0.000691320054635634,0.338933893389339
-0.000348993704279069,0.000691006644138334,0.339033903390339
-0.000348815628948503,0.000690695279805065,0.339133913391339
-0.000348637826572227,0.000690387037075439,0.339233923392339
-0.000348458932379048,0.000690081570042103,0.339333933393339
-0.000348280921565022,0.000689777524355773,0.339433943394339
-0.000348103660134357,0.000689471474689233,0.33953395339534
-0.00034792692476091,0.000689163477618425,0.33963396339634
-0.000347749440004016,0.000688855491465797,0.33973397339734
-0.000347571210826557,0.000688547516727578,0.33983398339834
-0.000347395075952377,0.000688243979728676,0.33993399339934
-0.000347218712789255,0.000687938850165997,0.34003400340034
-0.000347042121337107,0.00068763214243162,0.34013401340134
-0.000346867574560178,0.000687328896749298,0.34023402340234
-0.000346693533989276,0.000687026505165528,0.34033403340334
-0.000346519106319658,0.000686723071392959,0.34043404340434
-0.00034634483745973,0.000686416932892207,0.340534053405341
-0.00034616997802613,0.000686108494628137,0.340634063406341
-0.000345994701717028,0.000685798107967215,0.340734073407341
-0.000345819837320717,0.000685490652834603,0.340834083408341
-0.000345645384837025,0.000685186100942288,0.340934093409341
-0.000345470039048673,0.000684884441372089,0.341034103410341
-0.000345293814844053,0.000684585646332349,0.341134113411341
-0.0003451177941143,0.000684287588268978,0.341234123412341
-0.000344941202662152,0.000683987153022486,0.341334133413341
-0.000344763211699315,0.00068368581851595,0.341434143414341
-0.000344587052011147,0.000683384899892418,0.341534153415342
-0.000344411884883761,0.00068308477333234,0.341634163416342
-0.000344237695428679,0.000682785430895293,0.341734173417342
-0.000344065783900639,0.000682485810044973,0.341834183418342
-0.00034389238353147,0.000682188150494727,0.341934193419342
-0.000343719211451156,0.00068189348252272,0.342034203420342
-0.000343547195704283,0.000681596192701401,0.342134213421342
-0.000343376326365085,0.00068129630634103,0.342234223422342
-0.000343206136929999,0.000680994378779424,0.342334233423342
-0.000343036627399025,0.000680690430364088,0.342434243424342
-0.000342866259303058,0.000680385492365598,0.342534253425343
-0.000342694109560396,0.000680083423364092,0.342634263426343
-0.000342522475949358,0.000679780334506377,0.342734273427343
-0.000342350693454224,0.000679475395515344,0.342834283428343
-0.000342180171511278,0.000679174996993647,0.342934293429343
-0.000342011168186419,0.000678876905183193,0.343034303430343
-0.000341841306296395,0.000678577767709956,0.343134313431343
-0.000341671623067251,0.000678277433208398,0.343234323432343
-0.000341503150762407,0.000677977831712997,0.343334333433343
-0.000341334842229966,0.000677677038648386,0.343434343434343
-0.000341166235929332,0.000677374626220841,0.343534353435344
-0.000340997321934913,0.000677070610311339,0.343634363436344
-0.00034082693398767,0.000676765731866504,0.343734373437344
-0.00034065765770852,0.000676460464834138,0.343834383438344
-0.000340488649420777,0.000676156328824783,0.343934393439344
-0.000340318107626642,0.000675853692078509,0.344034403440344
-0.000340147134068525,0.000675550019595047,0.344134413441344
-0.000339976627013972,0.000675244376382143,0.344234423442344
-0.00033980658150027,0.000674936781298445,0.344334433443344
-0.000339637900757589,0.000674632783255049,0.344434443444344
-0.000339469691481268,0.000674327785702946,0.344534453445345
-0.000339301953671308,0.000674021797078874,0.344634463446345
-0.000339134339931456,0.000673716615903051,0.344734473447345
-0.000338968239846807,0.000673411922074522,0.344834483448345
-0.000338803638528968,0.000673107710630533,0.344934493449345
-0.000338640501238271,0.000672805843118897,0.345034503450345
-0.000338477438389621,0.000672504743849228,0.345134513451345
-0.000338314459908701,0.000672204404384916,0.345234523452345
-0.000338149625339037,0.000671906890741096,0.345334533453345
-0.000337987038919546,0.000671612526492706,0.345434543454345
-0.000337825296176826,0.000671323277406303,0.345534553455346
-0.000337664833837398,0.000671037449180633,0.345634563456346
-0.000337504326832794,0.000670749746007615,0.345734573457346
-0.000337343909158629,0.000670460737120918,0.345834583458346
-0.000337184518784914,0.000670169055764308,0.345934593459346
-0.000337023862896214,0.000669879989309083,0.346034603460346
-0.000336861951418037,0.000669593511948672,0.346134613461346
-0.000336700630513617,0.000669304866835519,0.346234623462346
-0.000336539666931044,0.00066901763463259,0.346334633463346
-0.000336379055707521,0.000668731801444123,0.346434643464346
-0.000336219367565614,0.000668449506238573,0.346534653465347
-0.00033605872656522,0.000668166014997287,0.346634663466347
-0.000335896825012724,0.000667885058756271,0.346734673467347
-0.000335734561175497,0.000667602292084317,0.346834683468347
-0.000335572371780404,0.000667320110527009,0.346934693469347
-0.000335409418113471,0.000667039115079799,0.347034703470347
-0.000335245541364921,0.000666756911189859,0.347134713471347
-0.000335080761386201,0.000666473509775285,0.347234723472347
-0.000334915718378786,0.00066619062846259,0.347334733473347
-0.000334750422268357,0.000665908261792661,0.347434743474347
-0.000334586446263772,0.000665629248985658,0.347534753475348
-0.000334423596815757,0.000665348291752057,0.347634763476348
-0.000334259824286125,0.000665066126075683,0.347734773477348
-0.000334094468622127,0.000664785250232055,0.347834783478348
-0.000333929728345701,0.000664502325246682,0.347934793479348
-0.000333765052585814,0.000664216499006139,0.348034803480348
-0.000333600937622727,0.000663930952171455,0.348134813481348
-0.000333435919429386,0.000663644241062991,0.348234823482348
-0.000333270965752411,0.000663354664927797,0.348334833483348
-0.000333108195709242,0.000663064719063719,0.348434843484348
-0.000332945505070918,0.000662775427793451,0.348534853485349
-0.000332781926090645,0.000662485980194891,0.348634863486349
-0.000332617463731307,0.000662196377260582,0.348734873487349
-0.000332452132881296,0.000661906621471879,0.348834883488349
-0.000332286901287319,0.00066161751779563,0.348934893489349
-0.000332120989789231,0.000661325951079761,0.349034903490349
-0.000331955192435657,0.000661035054342452,0.349134913491349
-0.000331789464561247,0.000660741330792021,0.349234923492349
-0.000331622684572486,0.000660449301046573,0.349334933493349
-0.000331457115507853,0.000660161689685481,0.349434943494349
-0.000331290340481889,0.000659876652530767,0.34953495349535
-0.000331124940152628,0.00065959271562965,0.34963496349635
-0.000330959177538636,0.000659303504756856,0.34973497349735
-0.000330794462076283,0.000659010652674768,0.34983498349835
-0.000330630937686868,0.000658719433851509,0.34993499349935
-0.000330467031161619,0.000658430861195276,0.35003500350035
-0.000330302752426045,0.000658144909395769,0.35013501350135
-0.000330136885593134,0.000657860283657488,0.35023502350235
-0.000329969450514249,0.000657576970084584,0.35033503350335
-0.000329800462077695,0.00065729495676629,0.35043504350435
-0.00032963101706326,0.000657014949413378,0.350535053505351
-0.000329460093133204,0.000656733853717547,0.350635063506351
-0.000329287035197403,0.000656454164976601,0.350735073507351
-0.000329112503308952,0.000656176243490143,0.350835083508351
-0.000328936820049943,0.000655896353755685,0.350935093509351
-0.000328760561105654,0.000655613911154852,0.351035103510351
-0.00032858464459482,0.000655332377739701,0.351135113511351
-0.000328408494832248,0.000655049037367638,0.351235123512351
-0.000328232861201213,0.000654763525768894,0.351335133513351
-0.000328057728813495,0.00065447586428347,0.351435143514351
-0.000327881484757599,0.000654190777004423,0.351535153515352
-0.000327707275451326,0.000653908941354511,0.351635163516352
-0.000327535120745867,0.000653631302747895,0.351735173517352
-0.000327363467283639,0.000653352413514686,0.351835183518352
-0.000327191540867207,0.000653071690525408,0.351935193519352
-0.000327018160349228,0.000652789885644909,0.352035203520352
-0.000326846010606566,0.00065251264604769,0.352135213521352
-0.0003266727442331,0.000652238856095534,0.352235223522352
-0.000326497562217236,0.00065196439417969,0.352335233523352
-0.000326322141986836,0.000651688055827685,0.352435243524352
-0.000326146478579016,0.000651409858409353,0.352535253525353
-0.000325971023609034,0.000651132202432903,0.352635263526353
-0.000325794650520232,0.000650856217432576,0.352735273527353
-0.000325618356836361,0.000650577119265301,0.352835283528353
-0.00032544215248293,0.000650294939196807,0.352935293529353
-0.000325266766992112,0.000650017767093754,0.353035303530353
-0.000325090582489872,0.000649739349326905,0.353135313531353
-0.000324913608901803,0.000649459696814484,0.353235323532353
-0.000324735235803046,0.00064917895248516,0.353335333533353
-0.000324556088506939,0.000648896995742809,0.353435343534353
-0.0003243765838889,0.000648618772021633,0.353535353535354
-0.000324196726911724,0.000648344246085608,0.353635363536354
-0.000324016328989024,0.000648067112196164,0.353735373537354
-0.00032383540500902,0.000647787395663518,0.353835383538354
-0.000323653389212199,0.00064750572676385,0.353935393539354
-0.000323471537187866,0.000647222142718097,0.354035403540354
-0.000323289958117823,0.000646940451485797,0.354135413541354
-0.000323108934881784,0.000646660113113838,0.354235423542354
-0.000322928209413935,0.00064638261495458,0.354335433543354
-0.000322748039780176,0.000646105734168107,0.354435443544354
-0.000322567527712963,0.000645827576948469,0.354535453545355
-0.000322386261299504,0.000645548184486944,0.354635463546355
-0.000322206116479732,0.000645272274424936,0.354735473547355
-0.000322026800448254,0.000645000334606054,0.354835483548355
-0.000321846725107733,0.000644727099495358,0.354935493549355
-0.000321665280033393,0.000644452712021605,0.355035503550355
-0.000321482475150658,0.000644177182606617,0.355135513551355
-0.000321298166538402,0.000643897278976309,0.355235523552355
-0.000321112364122219,0.000643613043314416,0.355335533553355
-0.000320927807369746,0.000643325116815255,0.355435543554355
-0.000320743101733177,0.000643035441423983,0.355535553555356
-0.000320558559869182,0.000642742787357823,0.355635563556356
-0.000320375874093844,0.000642449498052729,0.355735573557356
-0.000320193768966497,0.000642154132310462,0.355835583558356
-0.000320012229598834,0.000641856709982253,0.355935593559356
-0.000319832332919279,0.000641559697085394,0.356035603560356
-0.000319653269990815,0.000641266858402885,0.356135613561356
-0.000319475700866278,0.000640975195904922,0.356235623562356
-0.000319299699987801,0.000640686452528233,0.356335633563356
-0.000319123460894702,0.000640395968696214,0.356435643564356
-0.000318949008411096,0.000640104828781529,0.356535653565357
-0.000318775747000428,0.000639810888852837,0.356635663566357
-0.000318602966981629,0.000639514877946083,0.356735673567357
-0.000318430668354958,0.000639216816904999,0.356835683568357
-0.000318259481396292,0.000638915197533537,0.356935693569357
-0.000318089396180039,0.000638610054571279,0.357035703570357
-0.000317919971016793,0.000638303095719058,0.357135713571357
-0.000317751751814878,0.000637996931908004,0.357235723572357
-0.000317583964376943,0.00063768881672247,0.357335733573357
-0.000317415819617075,0.000637380048928211,0.357435743574357
-0.000317246692222021,0.000637073255337335,0.357535753575358
-0.00031707658219178,0.000636768415602423,0.357635763576358
-0.000316906928739507,0.00063646161158968,0.357735773577358
-0.000316738803830916,0.000636155307331269,0.357835783578358
-0.000316570807955144,0.000635849815483903,0.357935793579358
-0.000316403715309713,0.000635546307269243,0.358035803580358
-0.000316237352196454,0.000635239945938619,0.358135813581358
-0.000316071708689773,0.000634930757794873,0.358235823582358
-0.000315906774864074,0.000634618769637121,0.358335833583358
-0.000315743334842388,0.000634307123912867,0.358435843584358
-0.000315581358847758,0.000633995816155583,0.358535853585359
-0.000315420846880356,0.000633684843387516,0.358635863586359
-0.000315259947814236,0.000633372343068438,0.358735873587359
-0.000315098666612196,0.000633058329094158,0.358835883588359
-0.000314937003274322,0.000632742815360526,0.358935893589359
-0.000314774630255379,0.000632425085734948,0.359035903590359
-0.000314611885026197,0.000632105892082185,0.359135913591359
-0.000314449829626807,0.000631783991219883,0.359235923592359
-0.000314287402017007,0.000631460666529176,0.359335933593359
-0.000314124602197053,0.000631135930417014,0.359435943594359
-0.000313961440092282,0.000630809796779248,0.35953595359536
-0.000313798689900303,0.000630481885465128,0.35963596359636
-0.000313635234990138,0.000630151874884932,0.35973597359736
-0.000313471417795329,0.000629820516903463,0.35983598359836
-0.00031330690580793,0.000629487092410458,0.35993599359936
-0.000313141703990825,0.000629151620760835,0.36003600360036
-0.000312976164703062,0.000628814853323129,0.36013601360136
-0.000312810282981759,0.000628476803000559,0.36023602360236
-0.000312644833024437,0.000628137087657293,0.36033603360336
-0.000312480881833925,0.000627797978768676,0.36043604360436
-0.000312316230888025,0.000627456875825443,0.360536053605361
-0.000312150890112333,0.000627113797686199,0.360636063606361
-0.000311984864469817,0.000626768764202263,0.360736073607361
-0.000311820342556824,0.000626424386800993,0.360836083608361
-0.00031165512585124,0.000626078065469397,0.360936093609361
-0.000311489224278747,0.000625729819066207,0.361036103610361
-0.000311322985235597,0.000625380397471014,0.361136113611361
-0.000311158249922054,0.000625031674142353,0.361236123612361
-0.000310993162249462,0.000624681780088214,0.361336133613361
-0.00031082773214333,0.000624330726723093,0.361436143614361
-0.000310662728838381,0.000623978131911069,0.361536153615362
-0.000310497040666436,0.000623623670092209,0.361636163616362
-0.000310332062175474,0.000623266833075397,0.361736173617362
-0.000310166741251058,0.000622908903249184,0.361836183618362
-0.00031000107293039,0.00062254989004285,0.361936193619362
-0.000309835067138978,0.000622189804374574,0.362036203620362
-0.000309668723876995,0.000621828655673725,0.362136213621362
-0.000309501705673613,0.000621465720859696,0.362236223622362
-0.000309335134122603,0.000621101357750737,0.362336233623362
-0.000309169004261083,0.000620735579250068,0.362436243624362
-0.000309002531966194,0.000620368792307683,0.362536253625363
-0.000308835732126158,0.000620001006352862,0.362636263626363
-0.000308668599778347,0.000619632230814887,0.362736273627363
-0.000308501144848272,0.000619262475123166,0.362836283628363
-0.000308333362373049,0.000618891748210754,0.362936293629363
-0.000308165262278444,0.000618520059010616,0.363036303630363
-0.000307998675839042,0.000618149280485016,0.363136313631363
-0.000307832526126332,0.000617777147113903,0.363236323632363
-0.000307666818103198,0.000617403672296944,0.363336333633363
-0.000307501536881247,0.000617028868441089,0.363436343634363
-0.000307335908262959,0.000616653141503659,0.363536353635364
-0.000307169942174013,0.000616276499425209,0.363636363636364
-0.000307003633651612,0.000615898951635061,0.363736373637364
-0.000306836992621352,0.000615520506569955,0.363836383638364
-0.000306670019083232,0.000615141172170358,0.363936393639364
-0.000306502713037253,0.000614760957369366,0.364036403640364
-0.000306336915683593,0.000614381733640341,0.364136413641364
-0.000306172612134031,0.000614003492050189,0.364236423642364
-0.000306009008339771,0.000613623097595688,0.364336433643364
-0.000305844694864528,0.000613241097674102,0.364436443644364
-0.000305680029030236,0.000612858242165151,0.364536453645365
-0.000305514668403354,0.000612473804514289,0.364636463646365
-0.000305348965343017,0.000612088534104922,0.364736473647365
-0.000305182914886429,0.000611702438381289,0.364836483648365
-0.000305016526959183,0.000611315526276398,0.364936493649365
-0.00030485057575863,0.000610927411684119,0.365036503650365
-0.000304685339201856,0.000610537238024457,0.365136513651365
-0.000304519750286033,0.00061014628619719,0.365236523652365
-0.00030435459313419,0.000609754170592372,0.365336533653365
-0.000304189857820562,0.000609360903120767,0.365436543654365
-0.00030402477014797,0.000608966886762072,0.365536553655366
-0.00030386116635371,0.000608573992989606,0.365636563656366
-0.000303696862804062,0.000608179611864781,0.365736573657366
-0.000303532971167205,0.000607784099220674,0.365836583658366
-0.000303369486480256,0.000607387466968008,0.365936593659366
-0.000303207475746044,0.000606991982115644,0.366036603660366
-0.000303045087838709,0.000606595769219878,0.366136613661366
-0.000302882317795539,0.000606198835228765,0.366236623662366
-0.000302719180504842,0.000605801186593829,0.366336633663366
-0.000302556728081054,0.00060540156871835,0.366436643664366
-0.000302394950598666,0.000604999999468306,0.366536653665367
-0.000302233565177708,0.000604597367682001,0.366636663666367
-0.000302072561892755,0.000604193683284945,0.366736673667367
-0.000301912223623436,0.000603788086719518,0.366836683668367
-0.000301751145896349,0.000603381123397943,0.366936693669367
-0.000301590733185068,0.000602972278677366,0.367036703670367
-0.000301430697646824,0.000602562440899736,0.367136713671367
-0.000301272096358937,0.000602153877073873,0.367236723672367
-0.000301113083158259,0.00060174470927476,0.367336733673367
-0.000300953663007673,0.000601334944450365,0.367436743674367
-0.000300793493473726,0.000600923851083302,0.367536753675368
-0.000300633696150103,0.000600511785503004,0.367636763676368
-0.000300475333076838,0.000600101015214519,0.367736773677368
-0.000300317322362536,0.000599689269238773,0.367836783678368
-0.000300159668970168,0.000599276557997632,0.367936793679368
-0.000300002362974137,0.000598862889431648,0.368036803680368
-0.000299844287743468,0.000598447930536649,0.368136813681368
-0.000299685453203757,0.000598031692230813,0.368236823682368
-0.000299526975985978,0.000597614531835946,0.368336833683368
-0.000299369138969845,0.000597195586320572,0.368436843684368
-0.000299210880115413,0.000596776136584297,0.368536853685369
-0.000299052204385478,0.000596356186597375,0.368636863686369
-0.000298893116742752,0.000595935741818877,0.368736873687369
-0.000298733617187321,0.000595514806219099,0.368836883688369
-0.000298574484879418,0.000595092992699325,0.368936893689369
-0.000298414940658724,0.000594670701261536,0.369036903690369
-0.000298256046565442,0.000594246673338629,0.369136913691369
-0.00029809674055937,0.000593822189334025,0.369236923692369
-0.000297936685169936,0.000593396516241611,0.369336933693369
-0.000297775890322649,0.00059296966597211,0.369436943694369
-0.000297614356017594,0.000592541649443701,0.36953695369537
-0.000297454270851376,0.000592115080068914,0.36963696369637
-0.000297295624898225,0.000591689942959313,0.36973697369737
-0.000297136562069573,0.000591264359693653,0.36983698369837
-0.000296977092290926,0.00059083833424219,0.36993699369937
-0.000296816868166121,0.000590411133598724,0.37003700370037
-0.000296655909546431,0.000589982769674019,0.37013701370137
-0.000296494553902343,0.000589553989866355,0.37023702370237
-0.000296332811159538,0.000589124797649715,0.37033703370337
-0.00029617145551545,0.000588694805429024,0.37043704370437
-0.000296009707809847,0.000588264413206393,0.370537053705371
-0.000295848635045558,0.000587832359436963,0.370637063706371
-0.000295687165256956,0.00058739992502047,0.370737073707371
-0.00029552714460719,0.000586968979445192,0.370837083708371
-0.000295366721970228,0.000586537641808355,0.370937093709371
-0.000295205902308954,0.000586105916080302,0.371037103710371
-0.000295046526823631,0.000585675671749181,0.371137113711371
-0.000294886744388401,0.000585245028408664,0.371237123712371
-0.000294728391240731,0.000584815856043214,0.371337133713371
-0.000294571452492142,0.000584388140260709,0.371437143714371
-0.000294415923179837,0.000583961866669028,0.371537153715372
-0.000294261783452626,0.000583537021868594,0.371637163716372
-0.000294107956382085,0.000583111333887788,0.371737173717372
-0.000293954437005416,0.000582684810170763,0.371837183718372
-0.000293802287362652,0.000582259717230154,0.371937193719372
-0.00029365149752811,0.000581836041666297,0.372037203720372
-0.000293499873942564,0.000581411166096492,0.372137213721372
-0.000293347768964977,0.000580985839407831,0.372237223722372
-0.000293197018832901,0.000580561931584778,0.372337233723372
-0.00029304577738319,0.000580137563213501,0.372437243724372
-0.000292895885816192,0.000579714604278551,0.372537253725373
-0.000292745150572509,0.000579290438389729,0.372637263726373
-0.000292594693245827,0.000578865421379981,0.372737273727373
-0.000292443744601596,0.000578439953747649,0.372837283728373
-0.000292293068911568,0.000578013648394056,0.372937293729373
-0.000292141906866701,0.000577586904328558,0.373037303730373
-0.000291991022738922,0.000577159334452479,0.373137313731373
-0.000291840416528145,0.000576730946210059,0.373237323732373
-0.000291688976566363,0.000576301402626868,0.373337333733373
-0.000291536707816202,0.000575870714621087,0.373437343734373
-0.000291383620203514,0.000575438893110897,0.373537353735374
-0.000291230830359017,0.00057500629392933,0.373637363736374
-0.00029107722661462,0.00057457257960573,0.373737373737374
-0.000290923156366745,0.000574138498530873,0.373837383738374
-0.000290768624578019,0.000573704053186244,0.373937393739374
-0.000290613641174208,0.000573269247045784,0.374037403740374
-0.000290458201192343,0.000572834084575976,0.374137413741374
-0.000290303083792829,0.000572398176196791,0.374237423742374
-0.000290149355978409,0.000571963787428104,0.374337433743374
-0.00028999516166034,0.000571529037863587,0.374437443744374
-0.000289841279999027,0.000571093538419437,0.374537453745375
-0.000289686931834065,0.000570657688105007,0.374637463746375
-0.000289533963328602,0.00057022335740112,0.374737473747375
-0.000289380523356779,0.000569788663916317,0.374837483748375
-0.000289226274447938,0.000569352874644399,0.374937493749375
-0.000289071563998331,0.000568916736983601,0.375037503750375
-0.000288916059500013,0.000568479516439039,0.375137513751375
-0.000288761939624078,0.000568043827912013,0.375237523752375
-0.000288608415284612,0.000567606523992351,0.375337533753375
-0.000288455193676135,0.000567168494510728,0.375437543754375
-0.000288301500601297,0.000566730137980315,0.375537553755376
-0.00028814734598578,0.000566291457378823,0.375637563756376
-0.000287992724866613,0.000565852456180194,0.375737573757376
-0.000287837652132276,0.000565413136865827,0.375837583758376
-0.000287682897017407,0.000564973110848147,0.375937593759376
-0.000287527680361772,0.00056453277664041,0.376037603760376
-0.000287373074131084,0.000564090871208899,0.376137613761376
-0.000287218006359544,0.000563648675453393,0.376237623762376
-0.000287062486972834,0.000563206192351519,0.376337633763376
-0.000286907290168475,0.000562763032323202,0.376437643764376
-0.000286751641748859,0.000562319594377842,0.376537653765377
-0.000286596598791392,0.000561874614489307,0.376637663766377
-0.000286442156333193,0.000561428107049763,0.376737673767377
-0.000286289093534492,0.000560983219965653,0.376837683768377
-0.000286137390544015,0.000560539937852356,0.376937693769377
-0.000285985211124379,0.000560096377822057,0.377037703770377
-0.000285833269919366,0.000559648641095923,0.377137713771377
-0.000285680509851654,0.00055919993166024,0.377237723772377
-0.00028552693092133,0.000558750258944332,0.377337733773377
-0.00028537284082218,0.000558296860155217,0.377437743774377
-0.000285219028640117,0.000557842904539514,0.377537753775378
-0.000285064754917203,0.000557388774729413,0.377637763776378
-0.000284911533308725,0.000556933703475362,0.377737773777378
-0.000284759676471355,0.000556480335455661,0.377837783778378
-0.000284609174479496,0.000556028653300431,0.377937793779378
-0.00028445813154194,0.000555573265419498,0.378037803780378
-0.00028430625485338,0.000555116978278522,0.378137813781378
-0.000284153549376526,0.000554659800810512,0.378237823782378
-0.000284000029999857,0.000554201740955937,0.378337833783378
-0.000283845999454363,0.000553740036914441,0.378437843784378
-0.000283693298940306,0.000553276589936259,0.378537853785379
-0.00028354191853218,0.000552811416894825,0.378637863786379
-0.000283390046806331,0.000552346177848126,0.378737873787379
-0.00028323952992608,0.000551882739306639,0.378837883788379
-0.000283089285999947,0.000551418826321166,0.378937893789379
-0.000282938218248404,0.000550952201659584,0.379037903790379
-0.000282786654216513,0.000550485524888543,0.379137913791379
-0.000282636191927034,0.000550015935447924,0.379237923792379
-0.000282486742049527,0.000549545555432622,0.379337933793379
-0.000282336781003279,0.000549075159536341,0.379437943794379
-0.000282188159914065,0.00054860661426965,0.37953795379538
-0.000282040858930694,0.00054813990127017,0.37963796379638
-0.00028189376638516,0.000547672760973279,0.37973797379738
-0.000281747661437525,0.000547204806776529,0.37983798379838
-0.000281602519273886,0.000546736046620432,0.37993799379938
-0.000281458344856956,0.000546266489437998,0.38003800380038
-0.00028131511833563,0.000545796142177193,0.38013801380138
-0.000281171326054619,0.000545325779531724,0.38023802380238
-0.000281026928311545,0.000544851894784273,0.38033803380338
-0.000280881974734468,0.000544378028399242,0.38043804380438
-0.000280738053420552,0.000543901321305196,0.380538053805381
-0.000280593243764773,0.000543422029086592,0.380638063806381
-0.000280447883237788,0.000542942808828638,0.380738073807381
-0.000280300036345923,0.000542465753842069,0.380838083808381
-0.000280149727903423,0.00054199084427561,0.380938093809381
-0.000279998595635427,0.000541513332711073,0.381038103810381
-0.000279846639541935,0.000541033245451302,0.381138113811381
-0.00027969484225822,0.000540553894671585,0.381238123812381
-0.000279543193858687,0.000540075274416668,0.381338133813381
-0.000279389118647929,0.000539598814966568,0.381438143814381
-0.000279232646402903,0.000539124494484925,0.381538153815382
-0.000279074074891801,0.000538651417681949,0.381638163816382
-0.000278913428928695,0.000538179571654377,0.381738173817382
-0.000278750450447775,0.000537709820426355,0.381838183818382
-0.00027858860348605,0.000537239284578989,0.381938193819382
-0.000278427113846259,0.00053676836262549,0.382038203820382
-0.00027826673587456,0.000536299813884857,0.382138213821382
-0.000278106402568124,0.000535831361918861,0.382238223822382
-0.00027794562260923,0.00053535937494766,0.382338233823382
-0.000277786286826373,0.000534889255479568,0.382438243824382
-0.000277628042860333,0.000534418356354972,0.382538253825383
-0.00027747121329346,0.000533949314311575,0.382638263826383
-0.000277315788200073,0.000533482111483359,0.382738273827383
-0.000277161420183921,0.000533014100710667,0.382838283828383
-0.000277007359861556,0.00053254566561819,0.382938293829383
-0.000276852842961308,0.000532077200748929,0.383038303830383
-0.000276698916634732,0.000531607440091583,0.383138313831383
-0.000276545268225157,0.000531137285883823,0.383238323832383
-0.000276390825766871,0.000530664488486748,0.383338333833383
-0.000276235604148438,0.000530189074699432,0.383438343834383
-0.000276079603369859,0.00052971106933586,0.383538353835384
-0.000275924257681318,0.000529230959247186,0.383638363836384
-0.000275769557157306,0.000528748765773413,0.383738373837384
-0.000275615129587499,0.000528262782206294,0.383838383838384
-0.000275463649923165,0.000527779428925225,0.383938393839384
-0.000275313520141632,0.00052729805232898,0.384038403840384
-0.000275165658361374,0.000526819202792494,0.384138413841384
-0.000275019111724249,0.000526342287260697,0.384238423842384
-0.000274871140762362,0.000525866251634068,0.384338433843384
-0.000274723373275428,0.00052538636784925,0.384438443844384
-0.000274576131845713,0.000524905300435648,0.384538453845385
-0.000274428036813717,0.000524421699510719,0.384638463846385
-0.000274280517467,0.00052393605142913,0.384738473847385
-0.000274132149480714,0.000523447915493933,0.384838483848385
-0.000273982937817915,0.000522957315030302,0.384938493849385
-0.00027383317032094,0.000522463398421085,0.385038503850385
-0.000273684003323317,0.000521967535400185,0.385138513851385
-0.000273535903328524,0.000521469056485314,0.385238523852385
-0.000273388051473947,0.000520970451018978,0.385338533853385
-0.000273239574306031,0.000520476063935943,0.385438543854385
-0.000273090724927876,0.000519983248076637,0.385538553855386
-0.000272939428887306,0.000519492732973235,0.385638563856386
-0.000272791055938308,0.000519004893317459,0.385738573857386
-0.000272640509281187,0.000518518429847155,0.385838583858386
-0.000272491739307877,0.000518034103856537,0.385938593859386
-0.000272341589675067,0.000517554245878292,0.386038603860386
-0.000272190943761824,0.000517074472267733,0.386138613861386
-0.000272041632842904,0.00051659664358,0.386238623862386
-0.000271894098607708,0.000516121998531007,0.386338633863386
-0.000271748385721588,0.000515648417507174,0.386438643864386
-0.000271604489221745,0.000515175892071718,0.386538653865387
-0.000271460031925015,0.000514703381028426,0.386638663866387
-0.000271315763214847,0.000514230510181846,0.386738673867387
-0.000271171678128443,0.000513757281517062,0.386838683868387
-0.000271027806442587,0.000513283686101107,0.386938693869387
-0.000270882500506461,0.000512814454974921,0.387038703870387
-0.000270737417896391,0.000512344818387641,0.387138713871387
-0.000270589853884411,0.00051187725774122,0.387238723872387
-0.000270440116164393,0.000511410876753329,0.387338733873387
-0.000270292636520056,0.00051094687940017,0.387438743874387
-0.000270146467055968,0.000510484676100613,0.387538753875388
-0.000270002024647717,0.000510024375540104,0.387638763876388
-0.000269856693897516,0.000509563235769436,0.387738773877388
-0.000269712668364682,0.000509102591782845,0.387838783878388
-0.000269568523724622,0.000508641975587996,0.387938793879388
-0.000269426175619564,0.000508182290911418,0.388038803880388
-0.000269285594272722,0.000507723529812684,0.388138813881388
-0.000269146695316455,0.000507266639194729,0.388238823882388
-0.00026900827278926,0.00050680745526511,0.388338833883388
-0.000268870822971742,0.000506345309534081,0.388438843884388
-0.000268731879350211,0.000505887416926021,0.388538853885389
-0.000268591466738656,0.000505433736249649,0.388638863886389
-0.000268451203011282,0.000504979515620209,0.388738873887389
-0.00026831111298199,0.000504524748089775,0.388838883888389
-0.000268170084982776,0.000504069090728579,0.388938893889389
-0.000268029672371306,0.00050361608896382,0.389038903890389
-0.000267891572426461,0.000503164960161194,0.389138913891389
-0.000267755770259764,0.000502715686454727,0.389238923892389
-0.000267622657932814,0.000502270777038028,0.389338933893389
-0.000267488781334109,0.000501829564910251,0.389438943894389
-0.000267357574723877,0.000501392639156211,0.38953895389539
-0.00026722803561574,0.000500956418120355,0.38963896389639
-0.000267098541172866,0.000500519490381187,0.38973897389739
-0.000266968902808695,0.000500084980023834,0.38983898389839
-0.0002668384654331,0.000499654065714197,0.38993899389939
-0.00026670751688868,0.000499225838266595,0.39003900390039
-0.000266575784221229,0.000498801146320554,0.39013901390139
-0.000266443937409264,0.000498378752648974,0.39023902390239
-0.000266311306474356,0.000497959837902927,0.39033903390339
-0.000266177906304723,0.000497544368831687,0.39043904390439
-0.000266045677356925,0.000497130229791885,0.390539053905391
-0.000265914614667991,0.000496717407880257,0.390639063906391
-0.000265785135113509,0.000496306012278476,0.390739073907391
-0.000265654851584808,0.000495897989894495,0.390839083908391
-0.000265523774007482,0.000495493306981318,0.390939093909391
-0.000265392760946608,0.000495087612648669,0.391039103910391
-0.000265261067981623,0.00049468129449158,0.391139113911391
-0.000265131032593138,0.000494274253253973,0.391239123912391
-0.000264999979829799,0.000493863975275624,0.391339133913391
-0.000264868986620202,0.000493452740468704,0.391439143914391
-0.000264737313506406,0.000493040934939302,0.391539153915392
-0.000264604642869032,0.000492625938823236,0.391639163916392
-0.000264472046673706,0.000492210031040133,0.391739173917392
-0.000264340611774446,0.000491795457258723,0.391839183918392
-0.000264209588787978,0.000491378187185912,0.391939193919392
-0.000264075950403809,0.000490962486848018,0.392039203920392
-0.000263942207800808,0.000490548997439228,0.392139213921392
-0.000263806946579721,0.000490139288198234,0.392239223922392
-0.00026367159602828,0.000489731731821545,0.392339233923392
-0.000263534746709942,0.000489327898044122,0.392439243924392
-0.000263397272078351,0.000488923423072383,0.392539253925393
-0.000263261008370974,0.000488520171928121,0.392639263926393
-0.000263122183856668,0.000488118354537946,0.392739273927393
-0.000262980818386797,0.000487717955517064,0.392839283928393
-0.000262839611726702,0.000487316503389246,0.392939293929393
-0.000262698563876297,0.00048691400808,0.393039303930393
-0.000262557674835584,0.000486510479515008,0.393139313931393
-0.000262415872638934,0.00048610367946965,0.393239323932393
-0.000262276254076089,0.000485698687870058,0.393339333933393
-0.00026213879433289,0.000485295487842671,0.393439343934393
-0.000262001146003216,0.000484891762254379,0.393539353935394
-0.000261862842583332,0.000484483893717334,0.393639363936394
-0.000261723819556956,0.000484079363162194,0.393739373937394
-0.000261584910675008,0.000483670310003866,0.393839383938394
-0.000261447232568463,0.000483262526330779,0.393939393939394
-0.000261308939074174,0.000482854139180755,0.394039403940394
-0.000261170000415441,0.000482447009108935,0.394139413941394
-0.000261032029503502,0.000482036418473917,0.394239423942394
-0.000260893443203818,0.000481625251657391,0.394339433943394
-0.000260754995862636,0.000481213135952761,0.394439443944394
-0.000260617441826199,0.000480799693690634,0.394539453945395
-0.000260480006897074,0.000480385324873035,0.394639463946395
-0.000260341629035142,0.000479967791275343,0.394739473947395
-0.000260204472023018,0.000479551607560323,0.394839483948395
-0.000260066694660438,0.000479134901758339,0.394939493949395
-0.000259928857744117,0.000478720416811099,0.395039503950395
-0.000259790837204117,0.000478305516477169,0.395139513951395
-0.00025965325339081,0.000477892155605015,0.395239523952395
-0.000259515485953825,0.000477478368924306,0.395339533953395
-0.000259376770621236,0.000477061413493292,0.395439543954395
-0.00025923734560775,0.000476647883885809,0.395539553955396
-0.000259098823824519,0.00047623304211295,0.395639563956396
-0.000258961195345949,0.000475816901574336,0.395739573957396
-0.000258823656197905,0.000475397173424745,0.395839583958396
-0.000258687764700853,0.000474980078042688,0.395939593959396
-0.000258552741694388,0.000474561705731108,0.396039603960396
-0.000258416969304561,0.000474146773635267,0.396139613961396
-0.000258282397913266,0.000473733167600608,0.396239623962396
-0.000258149930750846,0.000473321438994653,0.396339633963396
-0.000258018634810087,0.000472911005184284,0.396439643964396
-0.00025788739842307,0.00047249961752297,0.396539653965397
-0.000257755963523897,0.000472089090411862,0.396639663966397
-0.00025762414152592,0.000471676178177208,0.396739673967397
-0.000257491545330593,0.000471266652559934,0.396839683968397
-0.00025736011043142,0.000470858401887012,0.396939693969397
-0.000257229831865516,0.000470451412758821,0.397039703970397
-0.00025709882376744,0.000470040314429004,0.397139713971397
-0.000256966803257392,0.000469626022534808,0.397239723972397
-0.00025683411773154,0.000469211191680172,0.397339733973397
-0.000256700772152851,0.000468795826827807,0.397439743974397
-0.000256568597795825,0.000468381792006881,0.397539753975398
-0.000256437589697749,0.0004679690748104,0.397639763976398
-0.000256306636190531,0.000467555424110521,0.397739773977398
-0.000256176843979466,0.00046714182303866,0.397839783978398
-0.000256044709324905,0.000466728879042052,0.397939793979398
-0.000255911795510111,0.000466319321662822,0.398039803980398
-0.000255778226605193,0.000465909178672762,0.398139813981398
-0.000255643660176696,0.00046549772252474,0.398239823982398
-0.000255508453546553,0.000465085698631992,0.398339833983398
-0.000255372611677475,0.000464673112453544,0.398439843984398
-0.000255236030350545,0.000464263908922264,0.398539853985399
-0.000255098292690344,0.000463856669668728,0.398639863986399
-0.000254959607134626,0.000463446197148478,0.398739873987399
-0.000254819988571781,0.000463032522130841,0.398839883988399
-0.000254679248415163,0.000462620854567398,0.398939893989399
-0.000254540250202775,0.000462209660455486,0.399039903990399
-0.000254400616751452,0.000461799751213435,0.399139913991399
-0.000254261147072703,0.000461388873728405,0.399239923992399
-0.000254121841166442,0.000460977037429634,0.399339933993399
-0.000253982981912554,0.000460563374322719,0.399439943994399
-0.000253844564348242,0.00046015124224084,0.3995399539954
-0.000253703605828278,0.000459740629273233,0.3996399639964
-0.000253563629943587,0.000459326591970908,0.3997399739974
-0.000253422820307718,0.000458912450945978,0.3998399839984
-0.000253281320842143,0.000458501707952923,0.3999399939994
-0.000253138714671273,0.00045809294511859,0.4000400040004
-0.000252996302049848,0.000457683204611911,0.4001400140014
-0.000252852425401195,0.000457273696860742,0.4002400240024
-0.000252707670336188,0.000456860979664261,0.4003400340034
-0.000252562369362859,0.000456447708618904,0.4004400440044
-0.000252414586987447,0.000456035967109684,0.400540054005401
-0.000252267340594934,0.000455622399288592,0.400640064006401
-0.000252119851025088,0.000455206472646841,0.400740074007401
-0.000251974177841347,0.000454791064121799,0.400840084008401
-0.000251827968674879,0.000454375127058096,0.400940094009401
-0.000251681650326695,0.000453958789992454,0.401040104010401
-0.00025153706399706,0.000453543916953953,0.401140114011401
-0.000251391882130955,0.000453125009652145,0.401240124012401
-0.00025124582681138,0.000452702984716907,0.401340134013401
-0.000251098376943914,0.000452284819850579,0.401440144014401
-0.000250952237256696,0.000451866752751472,0.401540154015402
-0.000250806186899919,0.000451448839499259,0.401640164016402
-0.000250659560857862,0.000451026922753151,0.401740174017402
-0.000250512359130613,0.000450601040726715,0.401840184018402
-0.000250368025903992,0.000450177212804778,0.401940194019402
-0.000250223692677371,0.000449755678690862,0.402040204020402
-0.000250078481034482,0.000449331054735215,0.402140214021402
-0.000249932395938036,0.000448903370218394,0.402240224022402
-0.000249786519279428,0.00044847489860083,0.402340234023402
-0.00024964118356643,0.000448043880072318,0.402440244024402
-0.000249494974399962,0.000447609864010228,0.402540254025403
-0.000249348129994559,0.000447179438040514,0.402640264026403
-0.000249201464250037,0.000446745567388579,0.402740274027403
-0.000249053374180839,0.000446312164232749,0.402840284028403
-0.000248905537214655,0.000445878023108008,0.402940294029403
-0.00024875794342589,0.000445443150962239,0.403040304030403
-0.000248608180891799,0.000445009140855532,0.403140314031403
-0.000248455986583771,0.000444576862271102,0.403240324032403
-0.00024830408011834,0.000444143834303267,0.403340334033403
-0.000248153652568529,0.000443710576061321,0.403440344034403
-0.000248006053816881,0.000443281526773437,0.403540354035404
-0.000247856003440193,0.000442854161364897,0.403640364036404
-0.000247708211139186,0.000442428810358433,0.403740374037404
-0.000247559793524925,0.000442006966069289,0.403840384038404
-0.000247411629013679,0.000441584273140618,0.403940394039404
-0.000247264447137619,0.000441160360354767,0.404040404040404
-0.000247118575441808,0.000440737862464312,0.404140414041404
-0.000246973999037768,0.000440316765077131,0.404240424042404
-0.000246828876725405,0.000439895195727275,0.404340434043404
-0.000246683109248427,0.000439477095873671,0.404440444044404
-0.000246536805788635,0.000439058494776879,0.404540454045405
-0.000246389638800968,0.0004386367745578,0.404640464046405
-0.000246241087191004,0.000438218909444791,0.404740474047405
-0.000246091979747037,0.00043779703934903,0.404840484048405
-0.000245942321431778,0.000437371202484128,0.404940494049405
-0.000245792122170994,0.000436941437559879,0.405040504050405
-0.000245640558139017,0.000436515605657731,0.405140514051405
-0.00024548925713565,0.000436088967796236,0.405240524052405
-0.000245340750190949,0.00043566136218799,0.405340534053405
-0.000245195007528044,0.000435232797766002,0.405440544054405
-0.000245051200358641,0.000434805746502945,0.405540554055406
-0.000244908668629819,0.000434380138423298,0.405640564056406
-0.000244768777112771,0.000433955635063776,0.405740574057406
-0.000244629029516934,0.000433530311849056,0.405840584058406
-0.000244490458105729,0.000433103735526301,0.405940594059406
-0.000244352779999184,0.000432679107600399,0.406040604060406
-0.000244217761955516,0.00043225349108397,0.406140614061406
-0.000244083458555629,0.000431824421944853,0.406240624062406
-0.000243949775506283,0.000431396478369635,0.406340634063406
-0.000243814152000552,0.000430971069794687,0.406440644064406
-0.000243679064477634,0.000430550086055705,0.406540654065407
-0.000243545862820243,0.000430130892400114,0.406640664066407
-0.000243411142544853,0.000429715529036563,0.406740674067407
-0.00024327791607339,0.000429299738871914,0.406840684068407
-0.000243146178443141,0.000428883524883795,0.406940694069407
-0.000243015909802832,0.000428466892035003,0.407040704070407
-0.000242885695753468,0.000428049364392694,0.407140714071407
-0.000242756285678237,0.000427630565776288,0.407240724072407
-0.00024262585326544,0.00042720864903018,0.407340734073407
-0.000242494686357587,0.000426782765018616,0.407440744074407
-0.000242362849471304,0.000426356454205912,0.407540754075408
-0.000242228685029917,0.000425930920071999,0.407640764076408
-0.000242093542916141,0.000425502331828566,0.407740774077408
-0.000241956897072843,0.000425077665192784,0.407840784078408
-0.00024181876238833,0.000424656881454815,0.407940794079408
-0.000241679148788283,0.000424239943393592,0.408040804080408
-0.000241537004158178,0.000423824569111903,0.408140814081408
-0.000241393420314919,0.000423412987901274,0.408240824082408
-0.000241248417109781,0.000423005163036907,0.408340834083408
-0.000241102609930423,0.000422599238926418,0.408440844084408
-0.000240957090593662,0.000422195378349837,0.408540854085409
-0.000240810926092371,0.000421794815060196,0.408640864086409
-0.00024066505439656,0.000421396263194962,0.408740874087409
-0.000240519460617751,0.000421000131192941,0.408840884088409
-0.000240372462365455,0.000420607605660502,0.408940894089409
-0.000240226779256119,0.000420216191796199,0.409040904090409
-0.000240080446019543,0.000419827954126353,0.409140914091409
-0.000239933045780137,0.000419441485696123,0.409240924092409
-0.000239787010311752,0.000419056417272896,0.409340934093409
-0.000239638508329849,0.000418672602950247,0.409440944094409
-0.000239491634147575,0.000418288060087924,0.40954095409541
-0.000239345593716479,0.000417903120201332,0.40964096409641
-0.000239201796472671,0.000417517515298978,0.40974097409741
-0.000239059438442018,0.00041713157639995,0.40984098409841
-0.000238916519614478,0.000416744826082463,0.40994099409941
-0.000238774528831353,0.000416356507022645,0.41004100410041
-0.000238633034328575,0.000415965257923372,0.41014101410141
-0.000238490626669862,0.0004155725170053,0.41024102410241
-0.000238350119765068,0.000415180943338678,0.41034103410341
-0.000238211166217943,0.000414788715078202,0.41044104410441
-0.000238071562543491,0.000414392230220818,0.410541054105411
-0.000237934638783105,0.000413994484314931,0.410641064106411
-0.000237798161675093,0.000413593899188973,0.410741074107411
-0.000237660726745968,0.000413190018761159,0.410841084108411
-0.0002375205920515,0.000412788767626853,0.410941094109411
-0.000237383405262505,0.000412389756206024,0.411041104110411
-0.000237247096889865,0.000411992426183097,0.411141114111411
-0.000237112406391259,0.000411597528926692,0.411241124112411
-0.000236978911928475,0.000411203766663553,0.411341134113411
-0.000236846588687353,0.000410811128475457,0.411441144114411
-0.000236715436667978,0.000410419603444353,0.411541154115412
-0.000236584314425389,0.000410023431243596,0.411641164116412
-0.000236452517241485,0.000409626545887915,0.411741174117412
-0.000236319658017549,0.000409230585102621,0.411841184118412
-0.000236188466295709,0.000408836863038176,0.411941194119412
-0.000236061051267722,0.000408447127097877,0.412041204120412
-0.000235933318620268,0.000408057924162679,0.412141214121412
-0.000235805268353261,0.000407669249766099,0.412241224122412
-0.000235677768957631,0.000407281316316184,0.412341234123412
-0.000235549951942448,0.000406893898997851,0.412441244124412
-0.000235422164704136,0.000406505304998701,0.412541254125413
-0.000235293335276982,0.00040611330254581,0.412641264126413
-0.000235163468623869,0.000405717924393678,0.412741274127413
-0.000235032579633018,0.000405319203793115,0.412841284128413
-0.000234901015700938,0.000404919796340515,0.412941294129413
-0.000234767883522798,0.000404520519409635,0.413041304130413
-0.000234635158294566,0.00040411842310983,0.413141314131413
-0.000234502130335259,0.000403717283142367,0.413241324132413
-0.000234368993194322,0.00040331822010835,0.413341334133413
-0.000234233548349557,0.000402919667746844,0.413441344134413
-0.000234097885141446,0.000402520550618239,0.413541354135414
-0.000233961710764422,0.000402122117860316,0.413641364136414
-0.000233822970617846,0.00040172507022096,0.413741374137414
-0.000233681689515617,0.000401329394300636,0.413841384138414
-0.000233540587074441,0.000400932620608027,0.413941394139414
-0.000233399956099539,0.000400533879163689,0.414041404140414
-0.00023325943926915,0.000400130564991831,0.414141414141414
-0.000233118004320028,0.000399725877115814,0.414241424142414
-0.000232975998648424,0.000399320559956288,0.414341434143414
-0.000232834176600585,0.000398914237332672,0.414441444144414
-0.000232693183341038,0.00039850778815755,0.414541454145415
-0.000232553013906902,0.000398101212927234,0.414641464146415
-0.000232413658372667,0.000397694513130539,0.414741474147415
-0.000232275841307535,0.000397287308616628,0.414841484148415
-0.000232135473361328,0.000396881573589015,0.414941494149415
-0.000231996762991536,0.000396477202339922,0.415041504150415
-0.000231858945926491,0.000396071434061497,0.415141514151415
-0.000231721257894351,0.000395664664785508,0.415241524152415
-0.000231582954474467,0.000395257286077243,0.415341534153415
-0.000231443182064643,0.000394853619546293,0.415441544154415
-0.000231301955553272,0.00039445362995676,0.415541554155416
-0.00023116163723504,0.000394055330201998,0.415641564156416
-0.000231022227109946,0.000393658704400942,0.415741574157416
-0.000230882112266668,0.000393265304918762,0.415841584158416
-0.000230741292705205,0.000392875099993458,0.415941594159416
-0.00023059935155014,0.00039248668862553,0.416041604160416
-0.000230457256548096,0.00039209761273811,0.416141614161416
-0.000230317980418706,0.000391711055473711,0.416241624162416
-0.000230179294862901,0.0003913273051712,0.416341634163416
-0.000230038708553263,0.000390945668526844,0.416441644164416
-0.000229900429947452,0.000390566034373928,0.416541654165417
-0.00022976279650617,0.000390187058288806,0.416641664166417
-0.000229624299536927,0.000389807644980635,0.416741674167417
-0.000229486641281572,0.000389428198421695,0.416841684168417
-0.000229348327936178,0.000389044375662221,0.416941694169417
-0.000229210590275978,0.000388663334554377,0.417041704170417
-0.000229074564783137,0.000388284387749812,0.417141714171417
-0.00022893971547484,0.000387905304468102,0.417241724172417
-0.000228805580810238,0.000387525770067535,0.417341734173417
-0.00022867293002414,0.000387145472883984,0.417441744174417
-0.00022853957451977,0.000386760808929266,0.417541754175418
-0.000228408194211369,0.000386374719657286,0.417641764176418
-0.000228276947898757,0.000385985360393753,0.417741774177418
-0.000228146083721979,0.000385593092927169,0.417841784178418
-0.000228015279098857,0.000385199695926388,0.417941794179418
-0.00022788563080909,0.000384807421511836,0.418041804180418
-0.000227755297652328,0.000384414399699006,0.418141814181418
-0.000227625768469872,0.00038401987316407,0.418241824182418
-0.000227495211986967,0.000383621998225277,0.418341834183418
-0.000227364149298033,0.000383226479625831,0.418441844184418
-0.000227234649892362,0.00038283338485981,0.418541854185419
-0.000227105205077549,0.000382439168500101,0.418641864186419
-0.00022697725902946,0.000382042249893652,0.418741874187419
-0.000226849670303304,0.00038164249653357,0.418841884188419
-0.000226724756528418,0.000381245368496827,0.418941894189419
-0.000226602607035413,0.000380849669251286,0.419041904190419
-0.000226479355799825,0.00038045063450524,0.419141914191419
-0.00022635691350134,0.000380048074679542,0.419241924192419
-0.000226233711893899,0.000379644866711687,0.419341934193419
-0.000226110803091851,0.000379239754019657,0.419441944194419
-0.000225988187095197,0.000378832753973328,0.41954195419542
-0.000225864469356132,0.000378422526119311,0.41964196419642
-0.000225739754093402,0.000378013404970546,0.41974197419742
-0.000225615549999498,0.000377605231717342,0.41984198419842
-0.000225491077914187,0.000377198312564715,0.41994199419942
-0.000225365429644417,0.00037679616862202,0.42004200420042
-0.000225237404191483,0.000376394563143537,0.42014201420142
-0.000225107021406661,0.000375993490670197,0.42024202420242
-0.000224974658463159,0.000375594700590384,0.42034203420342
-0.000224843809174773,0.000375197474290062,0.42044204420442
-0.000224713878005208,0.000374805771094262,0.420542054205421
-0.000224584859991492,0.000374419536908399,0.420642064206421
-0.000224456333295412,0.000374036110180695,0.420742074207421
-0.000224328287991288,0.000373655464608307,0.420842084208421
-0.000224203989604147,0.000373278678608559,0.420942094209421
-0.000224078614288495,0.000372900267786807,0.421042104210421
-0.000223952171970014,0.000372520247031444,0.421142114211421
-0.000223827873582872,0.000372145561290315,0.421242124212421
-0.000223706483398824,0.000371772378286164,0.421342134213421
-0.000223587341364949,0.000371400633006355,0.421442144214421
-0.000223468586429791,0.000371031555729933,0.421542154215422
-0.000223350293035399,0.00037066304024294,0.421642164216422
-0.00022323302694137,0.000370295409623869,0.421742174217422
-0.000223116783184994,0.000369928653947125,0.421842184218422
-0.00022300111511381,0.000369561400501133,0.421942194219422
-0.000222884633142898,0.000369193158960887,0.422042204220422
-0.000222767337272085,0.000368823939748294,0.422142214221422
-0.000222651063738838,0.000368455610366421,0.422242224222422
-0.000222534705837948,0.000368085918694883,0.422342234223422
-0.000222417777214663,0.000367716227519616,0.422442244224422
-0.000222300208389559,0.00036734861774432,0.422542254225423
-0.000222180972062446,0.000366984333543934,0.422642264226423
-0.000222062609188803,0.000366623170947192,0.422742274227423
-0.000221943625964618,0.000366264007367905,0.422842284228423
-0.00022182489088065,0.000365902513255888,0.422942294229423
-0.000221705366710855,0.000365539973977359,0.423042304230423
-0.000221584715984574,0.000365175670918326,0.423142314231423
-0.000221462953590287,0.000364809619959724,0.423242324232423
-0.000221342555967021,0.00036444267817786,0.423342334233423
-0.000221222118641289,0.000364074358721582,0.423442344234423
-0.000221101944344167,0.000363703794589115,0.423542354235424
-0.000220982822161481,0.000363334132694362,0.423642364236424
-0.000220864394771385,0.000362962737788517,0.423742374237424
-0.000220745868125169,0.000362586502660018,0.423842384238424
-0.000220628319151427,0.000362207714665143,0.423942394239424
-0.000220509911612521,0.00036182453756647,0.424042404240424
-0.000220392253456978,0.000361437676578453,0.424142414241424
-0.000220277037001051,0.000361053680120896,0.424242424242424
-0.00022016279325463,0.000360670169521778,0.424342434243424
-0.000220050316266426,0.000360289439581747,0.424442444244424
-0.000219938469554273,0.000359907086308569,0.424542454245425
-0.000219826498772097,0.000359523505237658,0.424642464246425
-0.000219712800934084,0.000359143402596009,0.424742474247425
-0.000219597395891596,0.000358766745629166,0.424842484248425
-0.000219481117395552,0.000358385680699877,0.424942494249425
-0.000219364749569067,0.000358003374077004,0.425042504250425
-0.000219248927651077,0.00035762064214189,0.425142514251425
-0.000219132281907504,0.000357237069011446,0.425242524252425
-0.000219015556759172,0.000356852278505264,0.425342534253425
-0.000218897675277485,0.000356464042820546,0.425442544254425
-0.000218779793795798,0.000356072553521567,0.425542554255426
-0.000218661907351313,0.000355677841874053,0.425642564256426
-0.000218543956390375,0.000355282020543531,0.425742574257426
-0.000218425206418015,0.000354885483576688,0.425842584258426
-0.000218308863405518,0.000354489764976228,0.425942594259426
-0.000218191354134156,0.000354090705912466,0.426042604260426
-0.000218071929220481,0.000353694291526874,0.426142614261426
-0.000217953546495563,0.000353299027022984,0.426242624262426
-0.000217834364759221,0.00035290304142366,0.426342634263426
-0.000217715133394906,0.000352505957555866,0.426442644264426
-0.000217596939256549,0.000352110029028799,0.426542654265427
-0.000217480412620373,0.000351715296041196,0.426642664266427
-0.000217363871095719,0.000351317369985529,0.426742674267427
-0.000217247270017496,0.000350918367993981,0.426842684268427
-0.000217131587057921,0.000350522079167354,0.426942694269427
-0.000217015080272935,0.000350125078178346,0.427042704270427
-0.000216897764550932,0.000349727371478653,0.427142714271427
-0.000216779639891825,0.000349328965519845,0.427242724272427
-0.000216662612012419,0.000348929646405143,0.427342734273427
-0.000216547514663717,0.000348534028549575,0.427442744274427
-0.000216432119546824,0.000348140437006892,0.427542754275428
-0.000216315846013577,0.000347742597304039,0.427642764276428
-0.000216199488112773,0.00034734367521365,0.427742774277428
-0.000216082906885653,0.000346946793828224,0.427842784278428
-0.000215965511758805,0.000346549205243214,0.427942794279428
-0.000215847193550339,0.000346154850917591,0.428042804280428
-0.000215729416287571,0.000345756751163798,0.428142814281428
-0.000215612155156339,0.000345355768020899,0.428242824282428
-0.000215496556564493,0.000344956027564168,0.428342834283428
-0.000215381960459022,0.000344557468254738,0.428442844284428
-0.000215268361877131,0.000344160077685613,0.428542854285429
-0.000215156157843131,0.000343763971490165,0.428642864286429
-0.000215042226753379,0.000343371463823831,0.428742874287429
-0.000214927551243064,0.000342979588418763,0.428842884288429
-0.000214811927837143,0.000342590891193279,0.428942894289429
-0.00021469382799211,0.000342202594466092,0.429042904290429
-0.00021457492417277,0.000341813507164221,0.429142914291429
-0.000214455965762659,0.000341423251618315,0.429242924292429
-0.000214337255492678,0.00034103095884143,0.429342934293429
-0.000214220217687677,0.000340639824879212,0.429442944294429
-0.000214102028512203,0.000340247197113069,0.42954295429543
-0.000213983045288018,0.000339853819963477,0.42964296429643
-0.000213863268015208,0.000339459699882177,0.42974297429743
-0.000213742706619454,0.000339064843817008,0.42984298429843
-0.000213622105521148,0.00033866887360239,0.42994299429943
-0.000213501479608941,0.000338271806111845,0.43004300430043
-0.000213380754440612,0.000337870965897701,0.43014301430143
-0.000213259999495413,0.000337469075554292,0.43024302430243
-0.00021313995919408,0.000337065759893577,0.43034303430343
-0.000213020613685251,0.000336661033307723,0.43044304430443
-0.000212899362459704,0.00033625900450204,0.430543054305431
-0.000212775689385816,0.000335857503242432,0.430643064306431
-0.000212652785546566,0.000335459124082825,0.430743074307431
-0.000212533072790209,0.000335065494822804,0.430843084308431
-0.000212416486600378,0.000334674130090204,0.430943094309431
-0.000212299617530662,0.00033428475047921,0.431043104310431
-0.000212184167822911,0.00033389774457731,0.431143114311431
-0.000212068067987833,0.000333512981862828,0.431243124312431
-0.000211950806856688,0.000333126665790678,0.431343134313431
-0.000211833778977281,0.000332738274273939,0.431443144314431
-0.000211717331745865,0.000332349590944306,0.431543154315432
-0.000211600656225594,0.000331962849559872,0.431643164316432
-0.000211485464583654,0.000331576376166844,0.431743174317432
-0.000211372744418031,0.000331193660608936,0.431843184318432
-0.000211257518036423,0.000330811285995712,0.431943194319432
-0.000211140599338733,0.000330432374923272,0.432043204320432
-0.000211022866741141,0.000330052582456893,0.432143214321432
-0.000210903982773077,0.000329669292702606,0.432243224322432
-0.000210786299803546,0.00032928562974545,0.432343234323432
-0.000210668502689502,0.000328897241206382,0.432443244324432
-0.000210550943790079,0.000328506796081372,0.432543254325433
-0.000210434412191106,0.000328117441284365,0.432643264326433
-0.000210318893004105,0.000327729165897268,0.432743274327433
-0.000210202549991607,0.0003273400989429,0.432843284328433
-0.000210086782664389,0.000326950746131021,0.432943294329433
-0.00020996824112978,0.000326562685633286,0.433043304330433
-0.000209846955164651,0.000326175903553887,0.433143314331433
-0.000209724904927595,0.000325788315018826,0.433243324332433
-0.000209601743022533,0.000325397302149047,0.433343334333433
-0.000209478561266282,0.000325005136916168,0.433443344334433
-0.000209357096640186,0.00032461412702406,0.433543354335434
-0.000209235234989778,0.000324219901731299,0.433643364336434
-0.000209113184752722,0.000323828680423769,0.433743374337434
-0.000208992176704595,0.000323437322142823,0.433843384338434
-0.000208872622758015,0.000323047189178212,0.433943394339434
-0.000208752289651201,0.000322656282512437,0.434043404340434
-0.000208629227002174,0.000322266682056655,0.434143414341434
-0.000208505290899763,0.000321880235959056,0.434243424342434
-0.000208380486306593,0.000321496913946499,0.434343434343434
-0.000208255642010957,0.000321108860396732,0.434443444344434
-0.000208131899457818,0.000320716279777164,0.434543454345435
-0.000208008747478437,0.000320319935863408,0.434643464346435
-0.000207883977624849,0.000319927188989953,0.434743474347435
-0.000207757163096129,0.000319536644112594,0.434843484348435
-0.000207629792733319,0.000319147636215568,0.434943494349435
-0.000207501712689527,0.000318757843699284,0.435043504350435
-0.000207372927927635,0.000318367273015353,0.435143514351435
-0.000207244927288775,0.000317975168824986,0.435243524352435
-0.000207117705810061,0.000317581544527762,0.435343534353435
-0.000206991595999525,0.000317189040335413,0.435443544354435
-0.000206866597856996,0.000316797644833443,0.435543554355436
-0.000206742696494167,0.000316407347103715,0.435643564356436
-0.000206618219446059,0.000316019320849334,0.435743574357436
-0.000206491345363596,0.000315631682686255,0.435843584358436
-0.000206362104023737,0.000315244429140453,0.435943594359436
-0.000206230088476487,0.000314859624738377,0.436043604360436
-0.000206096544385642,0.000314478304720946,0.436143614361436
-0.000205961476713914,0.000314100435341076,0.436243624362436
-0.000205824905312664,0.000313725982851728,0.436343634363436
-0.000205688740861322,0.000313354694646158,0.436443644364436
-0.000205552973434292,0.000312986539954996,0.436543654365437
-0.00020541796531622,0.000312617900894166,0.436643664366437
-0.000205284421225375,0.000312251785915382,0.436743674367437
-0.000205150817580875,0.000311885328999457,0.436843684368437
-0.000205017099791861,0.000311520615020262,0.436943694369437
-0.000204882399367661,0.000311154154134039,0.437043704370437
-0.000204748091004975,0.000310785423757641,0.437143714371437
-0.000204613316138727,0.000310418755426253,0.437243724372437
-0.000204478069806118,0.00031005412879237,0.437343734373437
-0.000204342361932658,0.000309691524501117,0.437443744374437
-0.000204206192518518,0.000309330922204947,0.437543754375438
-0.000204069397791125,0.000308969259853872,0.437643764376438
-0.000203933813987773,0.000308608408424986,0.437743774377438
-0.000203796731417697,0.000308250808625191,0.437843784378438
-0.000203660075648805,0.000307890852486135,0.437943794379438
-0.000203522794566573,0.000307529829344208,0.438043804380438
-0.000203386729371265,0.0003071696101765,0.438143814381438
-0.000203251870137374,0.000306810187538859,0.438243824382438
-0.000203118599000734,0.000306452852752801,0.438343834383438
-0.000202986901072865,0.000306097584974592,0.438443844384438
-0.000202856756502665,0.000305744365345543,0.438543854385439
-0.000202726100763724,0.000305393056396009,0.438643864386439
-0.000202594938818669,0.000305043639763657,0.438743874387439
-0.000202463101932385,0.000304693054390955,0.438843884388439
-0.000202331334525352,0.000304340923104825,0.438943894389439
-0.000202199979030938,0.000303990662299473,0.439043904390439
-0.000202067894004438,0.000303635724547725,0.439143914391439
-0.000201936533547312,0.000303280176867387,0.439243924392439
-0.000201807128434879,0.000302922911064308,0.439343934393439
-0.000201678805213753,0.000302562897852953,0.439443944394439
-0.000201550070079837,0.000302200072220641,0.43954395439544
-0.000201421374648472,0.000301835818789669,0.43964396439644
-0.000201291979461633,0.000301470540043374,0.43974397439744
-0.000201161333648288,0.000301106821106359,0.43984398439844
-0.00020102944217106,0.000300744647090187,0.43994399439944
-0.000200896880715402,0.000300381427411232,0.44004400440044
-0.000200766289492828,0.000300016564051627,0.44014401440144
-0.000200635703233138,0.000299653099706439,0.44024402440244
-0.000200503518950517,0.00029928633708177,0.44034403440344
-0.000200370967420453,0.000298914448376934,0.44044404440444
-0.000200236445657133,0.000298544560674638,0.440544054405441
-0.000200101397836681,0.000298175343943444,0.440644064406441
-0.00019996926318212,0.000297809936660515,0.440744074407441
-0.000199837138453154,0.000297440452434186,0.440844084408441
-0.000199705738293649,0.000297070500215394,0.440944094409441
-0.000199574799674823,0.000296698995631605,0.441044104410441
-0.000199444307708371,0.000296325954563668,0.441144114411441
-0.000199314659418518,0.000295952420193053,0.441244124412441
-0.000199183447845488,0.000295582258543968,0.441344134413441
-0.00019905160103361,0.000295217300891082,0.441444144414441
-0.000198920528419081,0.000294854538782681,0.441544154415442
-0.000198788562499806,0.000294490357808586,0.441644164416442
-0.000198656551915353,0.000294129649804726,0.441744174417442
-0.000198526382531165,0.000293773025195921,0.441844184418442
-0.000198398034495966,0.000293420443287206,0.441944194419442
-0.000198268763379323,0.000293066345241845,0.442044204420442
-0.000198139154791935,0.000292707847174592,0.442144214421442
-0.000198011357628028,0.000292348038927047,0.442244224422442
-0.000197882175841738,0.000291990717540568,0.442344234423442
-0.000197752085862396,0.000291634911298147,0.442444244424442
-0.000197621722928849,0.000291280654443096,0.442544254425443
-0.000197490268178486,0.000290925929595626,0.442644264426443
-0.000197357810941661,0.000290569366525561,0.442744274427443
-0.000197224028636194,0.00029020997416102,0.442844284428443
-0.000197088573865748,0.000289848366400803,0.442944294429443
-0.000196954176172622,0.000289482098567668,0.443044304430443
-0.000196820512974467,0.000289112944864071,0.443144314431443
-0.000196686199648984,0.000288742817954611,0.443244324432443
-0.000196551891286299,0.000288370980862919,0.443344334433443
-0.000196416486143913,0.00028800128869511,0.443444344434443
-0.000196280976782696,0.000287633373707383,0.443544354435444
-0.000196145358239762,0.000287269281071229,0.443644364436444
-0.000196008876168952,0.000286902227129937,0.443744374437444
-0.000195869823365792,0.000286536248132027,0.443844384438444
-0.00019572970355963,0.000286169774342539,0.443944394439444
-0.00019558808498683,0.000285802095087993,0.444044404440444
-0.000195447285276556,0.000285430117052673,0.444144414441444
-0.000195304162974149,0.000285056769283492,0.444244424442444
-0.000195161214369824,0.000284682100912153,0.444344434443444
-0.000195016682631047,0.000284305286624391,0.444444444444444
-0.000194871609946658,0.00028392757406917,0.444544454445445
-0.000194726006242254,0.000283548971683144,0.444644464446445
-0.000194580705268839,0.000283170626866701,0.444744474447445
-0.000194437607780419,0.000282795781819524,0.444844484448445
-0.000194294043788435,0.000282421411712733,0.444944494449445
-0.00019414994877635,0.000282049174122789,0.445044504450445
-0.000194003024966102,0.000281680319179968,0.445144514451445
-0.000193855227702384,0.000281307868685702,0.445244524452445
-0.000193705261693253,0.00028093651298601,0.445344534453445
-0.000193555553750019,0.000280563833210218,0.445444544454445
-0.000193407478569213,0.000280187957388692,0.445544554455446
-0.000193259090731823,0.000279811434913824,0.445644564456446
-0.000193110916294982,0.000279435493087032,0.445744574457446
-0.000192961764185752,0.000279061371120416,0.445844584458446
-0.000192811956986397,0.000278683775191022,0.445944594459446
-0.000192661117523795,0.0002783059236773,0.446044604460446
-0.000192511474097015,0.000277923574870606,0.446144614461446
-0.000192361289724537,0.000277536871203467,0.446244624462446
-0.000192214157476538,0.000277154147705091,0.446344634463446
-0.000192065829192718,0.000276774132905112,0.446444644464446
-0.000191917714309532,0.000276394732996519,0.446544654465447
-0.000191768919522235,0.000276019229881548,0.446644664466447
-0.000191620948560347,0.000275641583331593,0.446744674467447
-0.0001914719701492,0.000275266678730803,0.446844684468447
-0.000191325686540684,0.000274896104176427,0.446944694469447
-0.000191179804919192,0.000274525881981144,0.447044704470447
-0.000191034330247694,0.000274151467209091,0.447144714471447
-0.000190889768732132,0.000273772175985944,0.447244724472447
-0.000190744631531291,0.000273396441108047,0.447344734473447
-0.000190598605988501,0.000273017180654226,0.447444744474447
-0.000190453429085194,0.000272635164355435,0.447544754475448
-0.000190307691385086,0.000272252536142883,0.447644764476448
-0.000190161422664963,0.000271869067727629,0.447744774477448
-0.00019001580407208,0.000271488392874727,0.447844784478448
-0.000189871475808342,0.000271108716041675,0.447944794479448
-0.000189726065653211,0.000270728803971715,0.448044804480448
-0.000189580620758583,0.000270347395120071,0.448144814481448
-0.000189434639881056,0.000269965134155047,0.448244824482448
-0.000189288078355453,0.000269578516840678,0.448344834483448
-0.00018914161608597,0.000269195761580391,0.448444844484448
-0.000188994409395837,0.000268813319472958,0.448544854485449
-0.00018884764439528,0.000268427858988216,0.448644864486449
-0.000188701812401935,0.00026804503821889,0.448744874487449
-0.000188557156593049,0.000267660594116375,0.448844884488449
-0.000188413672005911,0.00026727454256169,0.448944894489449
-0.000188270465335775,0.000266886679087298,0.449044904490449
-0.00018812830085448,0.000266496732724077,0.449144914491449
-0.000187984999891106,0.000266110282656224,0.449244924492449
-0.000187843366429828,0.000265726193394199,0.449344934493449
-0.000187702209397708,0.000265341829689157,0.449444944494449
-0.000187560422089536,0.000264953134448801,0.44954495449545
-0.000187419443718382,0.000264561776664127,0.44964496449645
-0.000187279423168341,0.000264166830275975,0.44974497449745
-0.000187138206582566,0.000263772639226568,0.44984498449845
-0.000186997342355925,0.000263379030810322,0.44994499449945
-0.00018685593222079,0.000262990844257394,0.45004500450045
-0.00018671464615585,0.000262605124217984,0.45014501450145
-0.000186572208720266,0.000262222860275246,0.45024502450245
-0.000186427557874263,0.000261840929832954,0.45034503450345
-0.000186282326380098,0.000261461750272835,0.45044504450445
-0.000186136509275145,0.000261085294299548,0.450545054505451
-0.00018599161028884,0.000260711151985427,0.450645064506451
-0.00018584563437411,0.000260336724310109,0.450745074507451
-0.00018570016466541,0.000259967202862756,0.450845084508451
-0.000185552838868052,0.000259594231274069,0.450945094509451
-0.000185402704123635,0.000259221196161515,0.451045104510451
-0.000185255909346293,0.000258847251367009,0.451145114511451
-0.000185113169179719,0.000258469669333508,0.451245124512451
-0.000184968890543956,0.000258090487788261,0.451345134513451
-0.000184822740931144,0.000257707948906192,0.451445144514451
-0.000184676591318245,0.000257327314748299,0.451545154515452
-0.000184530645180386,0.000256945432445167,0.451645164516452
-0.000184383498043909,0.000256566252388778,0.451745174517452
-0.000184235154871696,0.000256189747283744,0.451845184518452
-0.000184085536258903,0.000255816869492067,0.451945194519452
-0.000183935153374355,0.000255441686477961,0.452045204520452
-0.000183783743189358,0.00025506622703571,0.452145214521452
-0.000183631831761129,0.000254690092652101,0.452245224522452
-0.000183480997261325,0.000254313340895707,0.452345234523452
-0.000183333621835906,0.000253939954416603,0.452445244524452
-0.000183186018121547,0.00025356390440068,0.452545254525453
-0.000183042037253975,0.000253193399325555,0.452645264526453
-0.000182897708990152,0.000252822201939324,0.452745274527453
-0.000182755336071106,0.00025245518571537,0.452845284528453
-0.000182612744788714,0.000252091904993946,0.452945294529453
-0.000182468446301675,0.00025173130120892,0.453045304530453
-0.000182322961704582,0.000251373051778111,0.453145314531453
-0.000182175735163259,0.00025101682468989,0.453245324532453
-0.00018202937711261,0.000250657623393308,0.453345334533453
-0.0001818822647158,0.000250296979409588,0.453445344534453
-0.000181733971171648,0.000249933561714791,0.453545354535454
-0.00018158463543874,0.000249569757417548,0.453645364536454
-0.000181434326996154,0.000249203497028609,0.453745374537454
-0.000181283060732455,0.000248834804865777,0.453845384538454
-0.000181131908613269,0.000248469617931365,0.453945394539454
-0.000180980736642808,0.000248107086593303,0.454045404540454
-0.000180829539858359,0.000247747185541377,0.454145414541454
-0.000180677960938076,0.00024738691128654,0.454245424542454
-0.00018052575174157,0.000247023047435641,0.454345434543454
-0.000180374108304748,0.000246656902680073,0.454445444544454
-0.000180221134836574,0.000246294053226316,0.454545454545455
-0.000180067178733127,0.00024592978292178,0.454645464546455
-0.00017991424993013,0.000245563736429705,0.454745474547455
-0.000179761703262967,0.000245197841303166,0.454845484548455
-0.000179609528806129,0.000244832095556995,0.454945494549455
-0.000179458808450924,0.00024446788877637,0.455045504550455
-0.000179307249381745,0.000244100048726962,0.455145514551455
-0.000179158906209532,0.00024373142852478,0.455245524552455
-0.000179009997277721,0.000243358324429246,0.455345534553455
-0.000178861966762178,0.000242982407912756,0.455445544554455
-0.000178714159572865,0.000242605198089537,0.455545554555456
-0.000178566575709609,0.000242226706870355,0.455645564556456
-0.000178417711443062,0.000241851863312033,0.455745574557456
-0.000178269601522673,0.000241481481810745,0.455845584558456
-0.000178124424619366,0.000241113612977095,0.455945594559456
-0.000177978175750433,0.00024074539972482,0.456045604560456
-0.000177829777987362,0.000240374617725236,0.456145614561456
-0.000177681161861031,0.000240001690305541,0.456245624562456
-0.00017753231248279,0.00023962600902596,0.456345634563456
-0.000177384341520902,0.000239246130206768,0.456445644564456
-0.000177236395373002,0.000238868132786578,0.456545654565457
-0.000177089471562754,0.000238486420707632,0.456645664566457
-0.000176942939814022,0.000238102717055468,0.456745674567457
-0.000176795534611732,0.000237715569217398,0.456845684568457
-0.000176648005339421,0.000237326516158881,0.456945694569457
-0.000176500163410439,0.000236936952427852,0.457045704570457
-0.00017635273835696,0.000236544362379003,0.457145714571457
-0.000176205005609694,0.000236152351985646,0.457245724572457
-0.00017605560039745,0.000235765278093309,0.457345734573457
-0.000175906165408421,0.000235381111907838,0.457445744574457
-0.00017575672049371,0.000235000882218453,0.457545754575458
-0.000175605920733574,0.000234625141385173,0.457645764576458
-0.000175453776053607,0.000234252787169316,0.457745774577458
-0.000175299958908661,0.000233882590780606,0.457845784578458
-0.00017514488617441,0.000233513655936669,0.457945794579458
-0.000174987724099591,0.000233144922582558,0.458045804580458
-0.000174827356053487,0.000232779417532407,0.458145814581458
-0.000174666992970181,0.0002324130380362,0.458245824582458
-0.00017450624775104,0.000232045664490399,0.458345834583458
-0.000174346946707766,0.000231679162909211,0.458445844584458
-0.000174189069989167,0.000231313523863357,0.458545854585459
-0.000174031327266358,0.000230949966713745,0.458645864586459
-0.000173872835160187,0.000230584666627361,0.458745874587459
-0.00017371432320274,0.000230217247920026,0.458845884588459
-0.000173555945240997,0.000229852650070428,0.458945894589459
-0.000173398654133358,0.000229491649261132,0.459045904590459
-0.000173242013152961,0.000229133453428597,0.459145914591459
-0.000173085987560308,0.000228781065565511,0.459245924592459
-0.000172928671638596,0.000228431837519677,0.459345934593459
-0.00017277161874558,0.00022807756527992,0.459445944594459
-0.000172613806543435,0.000227721462261807,0.45954595459546
-0.000172455741238361,0.000227367036175156,0.45964596459646
-0.000172299487356767,0.000227014545582008,0.45974597459746
-0.000172141159023084,0.000226662095187597,0.45984598459846
-0.000171982592474779,0.000226311541080537,0.45994599459946
-0.000171823777786257,0.000225957548742952,0.46004600460046
-0.000171663623140788,0.000225605758401419,0.46014601460146
-0.00017150347345803,0.000225257082219377,0.46024602460246
-0.000171345045868226,0.000224904988154313,0.46034603460346
-0.000171188032677589,0.000224549811195401,0.46044604460446
-0.000171030265140793,0.000224192812391186,0.460546054605461
-0.000170871619187643,0.000223834874128149,0.460646064606461
-0.000170716144466196,0.000223477395420792,0.460746074607461
-0.000170563816162465,0.000223120372298861,0.460846084608461
-0.000170411850143378,0.000222765444968979,0.460946094609461
-0.000170260588842477,0.000222413045195171,0.461046104610461
-0.000170107540932168,0.000222062467266665,0.461146114611461
-0.000169952890036217,0.000221712828300669,0.461246124612461
-0.000169797732934237,0.000221358520328744,0.461346134613461
-0.000169643493950991,0.000221004587544772,0.461446144614461
-0.000169489542810342,0.000220650210589868,0.461546154615462
-0.00016933559663249,0.000220297125452836,0.461646164616462
-0.000169182236065598,0.00021994165370336,0.461746174617462
-0.000169029952427044,0.000219584977977681,0.461846184618462
-0.000168875653890142,0.000219226786611671,0.461946194619462
-0.000168720749891177,0.000218867898964259,0.462046204620462
-0.000168565900483069,0.000218507316519322,0.462146214621462
-0.000168412807907498,0.000218147381224041,0.462246224622462
-0.000168259224014376,0.000217790824109359,0.462346234623462
-0.000168105029696393,0.000217433615874808,0.462446244624462
-0.000167949986738841,0.000217076360493638,0.462546254625463
-0.00016779254178431,0.000216715714028518,0.462646264626463
-0.000167633444215989,0.000216357391148205,0.462746274627463
-0.000167472321823639,0.000215996406219886,0.462846284628463
-0.000167311080324065,0.000215632572145815,0.462946294629463
-0.000167150454212149,0.000215268252213219,0.463046304630463
-0.000166990890140265,0.000214905956608381,0.463146314631463
-0.000166834199531893,0.000214545586075136,0.463246324632463
-0.000166676551102322,0.000214184799658974,0.463346334633463
-0.000166517622269372,0.000213827253457494,0.463446344634463
-0.00016635813760242,0.000213469066558011,0.463546354635464
-0.000166197719928255,0.00021311044293175,0.463646364636464
-0.00016603633947018,0.000212753332960735,0.463746374637464
-0.000165875966461193,0.000212395660207748,0.463846384638464
-0.000165717092219101,0.000212037760158319,0.463946394639464
-0.000165557572812481,0.000211677715681323,0.464046404640464
-0.00016539702610541,0.000211316791795473,0.464146414641464
-0.000165238469482786,0.000210959833686266,0.464246424642464
-0.00016507938184006,0.000210606776340892,0.464346434643464
-0.000164916552243235,0.00021025610461542,0.464446444644464
-0.000164752189139932,0.000209905100878317,0.464546454645465
-0.000164584059268543,0.000209554673819078,0.464646464646465
-0.000164417487717533,0.000209206607069354,0.464746474647465
-0.000164252261086354,0.000208853784960931,0.464846484648465
-0.000164086989789999,0.000208496798067439,0.464946494649465
-0.00016392254728185,0.000208142362055151,0.465046504650465
-0.000163756551416119,0.00020779038610477,0.465146514651465
-0.000163590168451585,0.000207440192793583,0.465246524652465
-0.000163425284253947,0.000207085123527531,0.465346534653465
-0.000163261035295157,0.000206726580795015,0.465446544654465
-0.000163095759036004,0.000206370515494197,0.465546554655466
-0.000162931599407655,0.000206018738056016,0.465646564656466
-0.000162768650703519,0.000205669810259815,0.465746574657466
-0.000162604352116755,0.000205319024389829,0.465846584658466
-0.00016243971109645,0.000204967095586067,0.465946594659466
-0.000162275556430898,0.000204615194077777,0.466046604660466
-0.000162111079183167,0.000204264526322518,0.466146614661466
-0.000161946845112856,0.000203913388589754,0.466246624662466
-0.000161782849257081,0.000203561785345926,0.466346634663466
-0.000161617533295462,0.000203210635206169,0.466446644664466
-0.000161449284316675,0.000202861085570613,0.466546654665467
-0.000161279075030399,0.00020251154685328,0.466646664666467
-0.000161111188336343,0.000202161314832213,0.466746674667467
-0.000160943381047133,0.000201808823246523,0.466846684668467
-0.000160775310729313,0.000201453245789314,0.466946694669467
-0.000160605592760673,0.000201094089157953,0.467046704670467
-0.000160433289171118,0.000200737804004932,0.467146714671467
-0.000160261243647375,0.000200383173450743,0.467246724672467
-0.000160089456189444,0.000200030182110678,0.467346734673467
-0.000159918130272278,0.000199679296984614,0.467446744674467
-0.000159746615768551,0.000199327054035412,0.467546754675468
-0.0001595772005309,0.000198977822019323,0.467646764676468
-0.000159408107875428,0.000198625178075553,0.467746774677468
-0.000159240727387401,0.000198275330175534,0.467846784678468
-0.000159075327058139,0.000197927276329075,0.467946794679468
-0.000158910105389758,0.000197578387242754,0.468046804680468
-0.00015874448669715,0.000197224824187708,0.468146814681468
-0.000158579215400708,0.00019687341151557,0.468246824682468
-0.000158416554539168,0.000196523530364739,0.468346834683468
-0.000158255288225607,0.000196177141539063,0.468446844684468
-0.000158095297352626,0.000195833684241612,0.468546854685469
-0.000157936383408069,0.000195488253733363,0.468646864686469
-0.000157777112141579,0.000195139673829728,0.468746874687469
-0.000157617731693459,0.000194785827398526,0.468846884688469
-0.000157457601861977,0.00019442825191649,0.468946894689469
-0.00015729567053261,0.000194071143434331,0.469046904690469
-0.00015713401712033,0.00019371556498458,0.469146914691469
-0.000156975088287381,0.000193361852052853,0.469246924692469
-0.000156814263663309,0.000193011488021168,0.469346934693469
-0.000156652709507065,0.00019266459497459,0.469446944694469
-0.000156491954362243,0.000192320400700771,0.46954695469547
-0.000156329318314691,0.000191979464011468,0.46964696469647
-0.000156167421724992,0.000191639473728869,0.46974697469747
-0.000156007892392777,0.00019130249834964,0.46984698469847
-0.000155850363070516,0.000190963709561888,0.46994699469947
-0.00015569156823327,0.000190628886054466,0.47004700470047
-0.000155531701430311,0.000190297384647969,0.47014701470147
-0.000155370246530188,0.000189968121962321,0.47024702470247
-0.000155208588155025,0.000189641602714694,0.47034703470347
-0.00015504512828215,0.000189320411533375,0.47044704470447
-0.000154884665942722,0.000189001127061315,0.470547054705471
-0.000154723578290041,0.00018868157211645,0.470647064706471
-0.000154563597342654,0.00018836292536468,0.470747074707471
-0.000154403750390971,0.000188045570430826,0.470847084708471
-0.000154244146616708,0.000187727544525827,0.470947094709471
-0.00015408478105698,0.000187408853605109,0.471047104710471
-0.000153924656188296,0.000187088769129085,0.471147114711471
-0.000153767057386699,0.000186768056858322,0.471247124712471
-0.000153610570253281,0.000186444159460005,0.471347134713471
-0.000153453323810905,0.000186118146914678,0.471447144714471
-0.000153297491767525,0.000185792612287322,0.471547154715472
-0.000153139575346634,0.000185466854830136,0.471647164716472
-0.000152981778032967,0.000185142458173716,0.471747174717472
-0.000152820640752225,0.000184819703709177,0.471847184718472
-0.000152659965012248,0.000184498068853197,0.471947194719472
-0.000152498371153624,0.000184179562548785,0.472047204720472
-0.000152338429908618,0.00018386526767979,0.472147214721472
-0.000152179123902546,0.000183553548009759,0.472247224722472
-0.00015201959457033,0.000183243328595352,0.472347234723472
-0.000151861439934816,0.000182933737968182,0.472447244724472
-0.000151704724512371,0.000182625158760484,0.472547254725473
-0.00015154745821872,0.000182314591949824,0.472647264726473
-0.000151392514517289,0.000182001148201712,0.472747274727473
-0.000151236399594196,0.000181687542666153,0.472847284728473
-0.000151081048942857,0.000181374476587434,0.472947294729473
-0.000150925718142708,0.000181062311257615,0.473047304730473
-0.000150769776917698,0.000180746117619828,0.473147314731473
-0.00015061369177139,0.000180428338862504,0.473247324732473
-0.000150457169898304,0.000180110073254069,0.473347334733473
-0.00015029828076782,0.000179793488051081,0.473447344734473
-0.000150137669544297,0.000179479355962076,0.473547354735474
-0.000149974393295099,0.000179165072011219,0.473647364736474
-0.000149811846578073,0.00017885389279057,0.473747374737474
-0.000149647945015621,0.000178543273374137,0.473847384738474
-0.00014948162656754,0.000178233938331423,0.473947394739474
-0.000149316985547321,0.000177926246473046,0.474047404740474
-0.000149154627416771,0.000177620473730965,0.474147414741474
-0.000148993986416463,0.000177313489072172,0.474247424742474
-0.000148835132025561,0.000177008616086405,0.474347434743474
-0.000148677250344251,0.00017670028452261,0.474447444744474
-0.000148517115549886,0.000176393675548082,0.474547454745475
-0.000148357124676905,0.000176089322167924,0.474647464746475
-0.000148198573017078,0.000175786319166707,0.474747474747475
-0.000148039619370055,0.00017548171715006,0.474847484748475
-0.00014788049202495,0.000175179050626959,0.474947494749475
-0.000147720267900144,0.00017487685060742,0.475047504750475
-0.000147558415975708,0.000174575385579122,0.475147514751475
-0.000147393998281547,0.000174274637676046,0.475247524752475
-0.000147227416804943,0.000173976488793335,0.475347534753475
-0.00014706111324534,0.000173679664482994,0.475447544754475
-0.000146894492066269,0.000173381182596195,0.475547554755476
-0.000146727543342223,0.000173081058517516,0.475647564756476
-0.000146560281961421,0.000172779308128021,0.475747574757476
-0.000146394524310226,0.000172477803397301,0.475847584758476
-0.000146228632663414,0.00017217496019836,0.475947594759476
-0.000146064234820529,0.000171873453482555,0.476047604760476
-0.000145899132259458,0.000171568792904838,0.476147614761476
-0.000145733781558171,0.000171262333310677,0.476247624762476
-0.000145566594619503,0.000170958767031219,0.476347634763476
-0.000145397497001319,0.000170656014155304,0.476447644764476
-0.000145227818735059,0.000170350300966878,0.476547654765477
-0.000145057852626117,0.000170043013577053,0.476647664766477
-0.000144888829449981,0.000169740238864821,0.476747674767477
-0.000144718128846069,0.000169437924204497,0.476847684768477
-0.000144548817827337,0.000169136898384376,0.476947694769477
-0.000144377893897281,0.000168837206069635,0.477047704770477
-0.000144205094027292,0.000168538288944915,0.477147714771477
-0.000144034006324748,0.000168238206057515,0.477247724772477
-0.000143861801991228,0.000167936052688324,0.477347734773477
-0.000143689607583389,0.000167630569277739,0.477447744774477
-0.000143519294078195,0.000167321576668437,0.477547754775478
-0.000143350514079479,0.000167013783568897,0.477647764776478
-0.000143181798597129,0.000166708264426102,0.477747774777478
-0.000143014105452432,0.000166402638582989,0.477847784778478
-0.00014284713687711,0.000166101247004197,0.477947794779478
-0.000142679935050049,0.00016579892489972,0.478047804780478
-0.000142512926772261,0.000165499806285131,0.478147814781478
-0.000142347794434406,0.000165202235569097,0.478247824782478
-0.00014218305415798,0.000164902613229921,0.478347834783478
-0.00014201710792031,0.000164605634576373,0.478447844784478
-0.000141849335370768,0.000164311457425687,0.478547854785479
-0.000141679260080195,0.000164014994903762,0.478647864786479
-0.00014150931878524,0.000163720764651032,0.478747874787479
-0.000141341839041177,0.000163430194962514,0.478847884788479
-0.000141174329520158,0.000163137860500906,0.478947894789479
-0.000141006854738893,0.000162848900745956,0.479047904790479
-0.000140842407267947,0.000162560687893012,0.479147914791479
-0.000140677845652488,0.000162271677517459,0.479247924792479
-0.000140516207128601,0.000161983886502857,0.479347934793479
-0.000140354469348593,0.000161692628473403,0.479447944794479
-0.000140192359358345,0.000161399657284048,0.47954795479548
-0.00014002988212057,0.000161106073684703,0.47964796479648
-0.000139867042598064,0.000160810798761732,0.47974797479748
-0.000139704570323172,0.000160513449386758,0.47984798479848
-0.00013954338341437,0.000160210877653208,0.47994799479948
-0.000139380390044971,0.000159906334197675,0.48004800480048
-0.000139218294943116,0.00015959809692716,0.48014801480148
-0.000139055634081576,0.00015929136338621,0.48024802480248
-0.000138890888842439,0.00015898552166115,0.48034803480348
-0.000138728242869378,0.000158676213913822,0.48044804480448
-0.000138565815259577,0.000158368795009692,0.480548054805481
-0.000138400365302255,0.000158062784549304,0.480648064806481
-0.00013823338183854,0.000157758765662132,0.480748074807481
-0.00013806745545206,0.000157453693667938,0.480848084808481
-0.000137902561328741,0.000157147578492403,0.480948094809481
-0.000137736332211186,0.000156840187876201,0.481048104810481
-0.000137570966621592,0.000156533283118567,0.481148114811481
-0.000137405089863087,0.000156222366430213,0.481248124812481
-0.000137238533200469,0.00015591457333063,0.481348134813481
-0.00013707035370102,0.000155604200565601,0.481448144814481
-0.000136902993064182,0.000155290733988585,0.481548154815482
-0.000136734391726346,0.000154975136879853,0.481648164816482
-0.000136565487657522,0.000154659146717019,0.481748174817482
-0.000136398375160815,0.000154346938210794,0.481848184818482
-0.000136230761421049,0.000154035517797853,0.481948194819482
-0.000136062204748391,0.000153727434870546,0.482048204820482
-0.000135894859000032,0.000153414973757577,0.482148214821482
-0.000135728540552036,0.000153102522570246,0.482248224822482
-0.000135564003750564,0.000152791875362156,0.482348234823482
-0.000135398682826148,0.000152482301608549,0.482448244824482
-0.000135233312273671,0.000152168178452596,0.482548254825483
-0.000135070438011583,0.000151854592271999,0.482648264826483
-0.000134909390061367,0.000151542464163204,0.482748274827483
-0.000134749627477327,0.000151231951943359,0.482848284828483
-0.000134592822724441,0.000150922280918802,0.482948294829483
-0.000134437854209023,0.000150612198477767,0.483048304830483
-0.000134286414247241,0.000150303970636577,0.483148314831483
-0.000134135545007854,0.000149996515007694,0.483248324832483
-0.00013398502316472,0.000149688684190816,0.483348334833483
-0.000133832292873879,0.000149382787378626,0.483448344834483
-0.000133679036525733,0.000149071803692421,0.483548354835484
-0.000133524331038924,0.000148761447800912,0.483648364836484
-0.000133368012640878,0.000148449224406251,0.483748374837484
-0.00013320866693234,0.000148138051637213,0.483848384838484
-0.000133050135123703,0.000147830091787472,0.483948394839484
-0.000132892347735631,0.000147525882824883,0.484048404840484
-0.000132732203015757,0.000147223228708775,0.484148414841484
-0.000132573666244236,0.000146918113538217,0.484248424842484
-0.000132414543861928,0.000146608920431674,0.484348434843484
-0.00013225575398748,0.000146297792327856,0.484448444844484
-0.000132096711010017,0.000145982867679039,0.484548454845485
-0.000131937524111256,0.000145665761877944,0.484648464846485
-0.000131777344651713,0.000145345444646366,0.484748474847485
-0.000131615919528375,0.000145028944803606,0.484848484848485
-0.000131455486965818,0.000144712902035043,0.484948494849485
-0.000131294672267341,0.000144395389283997,0.485048504850485
-0.000131133936973795,0.000144078825421056,0.485148514851485
-0.000130973792253835,0.000143761837238372,0.485248524852485
-0.000130812848522452,0.000143441621744314,0.485348534853485
-0.000130652832835483,0.000143120325351534,0.485448544854485
-0.000130493511941019,0.000142798070641326,0.485548554855486
-0.000130334503703138,0.00014247690278518,0.485648564856486
-0.000130176641873018,0.000142153217298599,0.485748574857486
-0.000130018770117303,0.000141833236545136,0.485848584858486
-0.000129861215981055,0.000141511424517046,0.485948594859486
-0.000129702813205325,0.000141193742038087,0.486048604860486
-0.000129543154840117,0.000140878875950383,0.486148614861486
-0.000129382245848402,0.000140566798958462,0.486248624862486
-0.000129221986984014,0.000140258364664647,0.486348634863486
-0.000129062348470083,0.000139952678771608,0.486448644864486
-0.000128901523846011,0.000139647626132376,0.486548654865487
-0.000128739786066002,0.000139341638004619,0.486648664866487
-0.000128577001134441,0.000139037625569058,0.486748674867487
-0.000128411903536168,0.000138734077155704,0.486848684868487
-0.000128245480869254,0.000138428261733488,0.486948694869487
-0.000128077574324008,0.000138122986264383,0.487048704870487
-0.00012791065537666,0.000137819456213363,0.487148714871487
-0.000127744158267785,0.000137518191682392,0.487248724872487
-0.000127579447768229,0.000137217803086291,0.487348734873487
-0.000127415769531921,0.000136913913231982,0.487448744874487
-0.000127253113633179,0.000136606554874049,0.487548754875488
-0.000127091102898967,0.000136297362263777,0.487648764876488
-0.000126927509030302,0.000135990004402116,0.487748774877488
-0.000126763468509263,0.000135683963172358,0.487848784878488
-0.000126598872154222,0.000135375837068644,0.487948794879488
-0.000126433754704759,0.000135062649401215,0.488048804880488
-0.000126266696798997,0.000134749600196017,0.488148814881488
-0.000126101112845971,0.000134436355952603,0.488248824882488
-0.000125934769583902,0.000134123578212795,0.488348834883488
-0.000125769577692392,0.000133811645638443,0.488448844884488
-0.000125604966448958,0.000133499155741275,0.488548854885489
-0.000125439883739077,0.000133190675789612,0.488648864886489
-0.000125272518139442,0.00013288270452542,0.488748874887489
-0.000125104695961839,0.000132572755583818,0.488848884888489
-0.000124934883699876,0.000132265859262922,0.488948894889489
-0.000124766530502257,0.00013195683588425,0.489048904890489
-0.00012459923934467,0.000131646817463397,0.489148914891489
-0.000124433451916691,0.000131338220389594,0.489248924892489
-0.000124268870450041,0.000131029337458322,0.489348934893489
-0.000124103802628639,0.000130718486278964,0.489448944894489
-0.000123938253415196,0.000130405684221397,0.48954895489549
-0.00012377224762387,0.000130096382925723,0.48964896489649
-0.000123606976327514,0.000129784637449119,0.48974897489749
-0.000123441124383082,0.00012947209296105,0.48984898489849
-0.000123273098730525,0.000129161318705181,0.48994899489949
-0.000123104770346894,0.0001288490228536,0.49004900490049
-0.000122934814163632,0.00012853915182803,0.49014901490149
-0.000122765473367943,0.000128227473349278,0.49024902490249
-0.000122594430330662,0.000127915819188242,0.49034903490349
-0.000122421347580875,0.000127602774449569,0.49044904490449
-0.000122247168051473,0.000127291250810296,0.490549054905491
-0.000122073256513391,0.000126978554460461,0.490649064906491
-0.000121900198577677,0.000126664959346811,0.490749074907491
-0.000121724153033937,0.000126352646125438,0.490849084908491
-0.000121548529328583,0.000126036040574947,0.490949094909491
-0.000121372488747641,0.000125715475203195,0.491049104910491
-0.000121195415903537,0.000125395687006548,0.491149114911491
-0.00012101805025404,0.000125070943946419,0.491249124912491
-0.00012084130991771,0.000124748580550809,0.491349134913491
-0.000120665239559983,0.000124424761564795,0.491449144914491
-0.000120492270954708,0.000124102897427289,0.491549154915492
-0.000120317098864525,0.00012378167101003,0.491649164916492
-0.000120140249346565,0.000123461418294948,0.491749174917492
-0.000119964923409403,0.000123144373536279,0.491849184918492
-0.000119789359257704,0.000122826961530169,0.491949194919492
-0.00011961288195007,0.000122509389225468,0.492049204920492
-0.000119434508851312,0.000122192420893974,0.492149214921492
-0.000119255068749726,0.000121876153806725,0.492249224922492
-0.000119073777522279,0.00012155956711488,0.492349234923492
-0.000118891826241911,0.000121244646932589,0.492449244924492
-0.000118709701263374,0.000120928244857051,0.492549254925493
-0.000118528881502288,0.000120612722190366,0.492649264926493
-0.000118347411613875,0.000120295879914109,0.492749274927493
-0.000118165430556636,0.000119976862440914,0.492849284928493
-0.000117983543792721,0.000119656318409208,0.492949294929493
-0.000117802009387856,0.00011933709497966,0.493049304930493
-0.000117619814930068,0.000119019563369924,0.493149314931493
-0.000117436751981607,0.000118704002985944,0.493249324932493
-0.000117253014091833,0.000118386096684527,0.493349334933493
-0.000117070611196294,0.000118067884178138,0.493449344934493
-0.000116888560659805,0.00011775096944496,0.493549354935494
-0.000116706336425232,0.000117432590684597,0.493649364936494
-0.00011652308489021,0.000117117032285745,0.493749374937494
-0.000116338180741485,0.000116801781580722,0.493849384938494
-0.000116153509844584,0.000116486278268955,0.493949394939494
-0.000115968690063502,0.000116170395302711,0.494049404940494
-0.000115783646956276,0.00011585061455026,0.494149414941494
-0.000115599045538625,0.000115530080444193,0.494249424942494
-0.000115413923026554,0.00011520549917151,0.494349434943494
-0.00011522779802802,0.000114883797317635,0.494449444944494
-0.000115043012986606,0.00011456302549326,0.494549454945495
-0.00011485801950744,0.000114242673522057,0.494649464946495
-0.000114672753073985,0.000113924801960265,0.494749474947495
-0.000114488216172787,0.000113609432644245,0.494849484948495
-0.000114303897634936,0.000113294178961552,0.494949494949495
-0.000114119787534836,0.000112979038927015,0.495049504950495
-0.000113933861048544,0.000112667765413086,0.495149514951495
-0.000113745155391979,0.000112359459159593,0.495249524952495
-0.000113554926154616,0.000112054488406604,0.495349534953495
-0.000113366855736984,0.000111749075964083,0.495449544954495
-0.000113180026020352,0.000111440443158113,0.495549554955496
-0.000112996496568328,0.000111134208875266,0.495649564956496
-0.000112814257445364,0.000110826377562117,0.495749574957496
-0.000112633085325142,0.000110516655420642,0.495849584958496
-0.000112454985180589,0.000110204416641318,0.495949594959496
-0.000112276329202033,0.000109895281599574,0.496049604960496
-0.000112097658335084,0.000109584895434965,0.496149614961496
-0.00011192060534217,0.000109274842274487,0.496249624962496
-0.000111746281891384,0.000108966716170774,0.496349634963496
-0.000111572429907044,0.000108657739938763,0.496449644964496
-0.000111400141205882,0.000108350183564946,0.496549654965497
-0.00011123018502262,0.000108040464401184,0.496649664966497
-0.000111063127116858,0.000107729427116663,0.496749674967497
-0.000110896267723165,0.000107419619118732,0.496849684968497
-0.00011073075324939,0.000107111413113859,0.496949694969497
-0.000110565481953034,0.000106803444331065,0.497049704970497
-0.000110400066735294,0.000106494212514642,0.497149714971497
-0.00011023351503556,0.000106185645713938,0.497249724972497
-0.000110071003058117,0.000105880543446645,0.497349734973497
-0.000109906476182325,0.00010557501090427,0.497449744974497
-0.00010974160687308,0.000105267904656767,0.497549754975498
-0.000109576271060271,0.000104963151274626,0.497649764976498
-0.000109411630039966,0.000104660879294438,0.497749774977498
-0.000109247668923773,0.000104361064894716,0.497849784978498
-0.000109083449741854,0.000104060679772598,0.497949794979498
-0.000108919885649973,0.000103759346754876,0.498049804980498
-0.000108756683842909,0.000103455995364866,0.498149814981498
-0.000108592246297558,0.000103155860368006,0.498249824982498
-0.000108425823630644,0.000102853629082827,0.498349834983498
-0.000108257897234123,0.000102550630548137,0.498449844984498
-0.000108092417500016,0.000102247870228025,0.498549854985499
-0.000107928406755848,0.000101945557056559,0.498649864986499
-0.000107766574682602,0.000101643330237862,0.498749874987499
-0.000107604449803876,0.000101339287529245,0.498849884988499
-0.000107440463873696,0.000101039119777889,0.498949894989499
-0.000107276820377056,0.000100740678089784,0.499049904990499
-0.000107111757518365,0.000100442408610948,0.499149914991499
-0.000106946004830054,0.000100143875607233,0.499249924992499
-0.000106777840218997,9.98463118391246e-05,0.499349934993499
-0.000106607764928338,9.95499297146305e-05,0.499449944994499
-0.000106436354643529,9.92572731670294e-05,0.4995499549955
-0.000106264666441633,9.89629168591062e-05,0.4996499649965
-0.00010609420901514,9.86640493624033e-05,0.4997499749975
-0.000105923721811863,9.83618309804883e-05,0.4998499849985
-0.000105753204831714,9.80562924827744e-05,0.4999499949995
-0.000105582404971767,9.77491777984895e-05,0.5000500050005
-0.000105414999669666,9.74423464903179e-05,0.5001500150015
-0.000105249108022854,9.71358124541095e-05,0.5002500250025
-0.000105084248639204,9.68282645170735e-05,0.5003500350035
-0.000104919776354184,9.6518801433996e-05,0.5004500450045
-0.000104756787947669,9.62096609331402e-05,0.500550055005501
-0.000104594166788595,9.58986206709926e-05,0.500650065006501
-0.000104431917839761,9.55856980172582e-05,0.500750075007501
-0.000104268443078407,9.52755406379048e-05,0.500850085008501
-0.000104105027870708,9.49673768168959e-05,0.500950095009501
-0.000103940575436964,9.46612110207577e-05,0.501050105010501
-0.000103773398423891,9.43559573879704e-05,0.501150115011501
-0.000103603606013117,9.40504640517047e-05,0.501250125012501
-0.00010343318828909,9.37426798852173e-05,0.501350135013501
-0.000103262140288926,9.34326267247395e-05,0.501450145014501
-0.000103091270949642,9.31234519805727e-05,0.501550155015502
-0.000102918619963835,9.28172013204346e-05,0.501650165016502
-0.000102748296533046,9.25098757169998e-05,0.501750175017502
-0.000102578672857644,9.21989193262238e-05,0.501850185018502
-0.000102409108735897,9.18861564748083e-05,0.501950195019502
-0.000102240527249251,9.15673573649592e-05,0.502050205020502
-0.000102072298121741,9.12432197669794e-05,0.502150215021502
-0.00010190447098134,9.09172781897158e-05,0.502250225022502
-0.000101737055753645,9.05895490105033e-05,0.502350235023502
-0.000101570578495959,9.02641573119032e-05,0.502450245024502
-0.000101405600004997,8.99392400574194e-05,0.502550255025503
-0.000101239346073369,8.96143540685768e-05,0.502650265026503
-0.000101074099591,8.92896219266274e-05,0.502750275027503
-0.000100909855595094,8.89650426390719e-05,0.502850285028503
-0.000100745259240052,8.86401725311639e-05,0.502950295029503
-0.000100579724915001,8.83173282398699e-05,0.503050305030503
-0.000100410825808974,8.79969450030256e-05,0.503150315031503
-0.000100241083026261,8.76797007396581e-05,0.503250325032503
-0.000100071965556802,8.73618534956255e-05,0.503350335033503
-9.99016867912752e-05,8.70468171837364e-05,0.503450345034503
-9.97298993333438e-05,8.67310587838713e-05,0.503550355035504
-9.95592682086819e-05,8.64098695876362e-05,0.503650365036504
-9.93882698365783e-05,8.60837205652068e-05,0.503750375037504
-9.92183583185798e-05,8.57543089954632e-05,0.503850385038504
-9.90510125701347e-05,8.54267813060768e-05,0.503950395039504
-9.88870365655492e-05,8.50989201162455e-05,0.504050405040504
-9.87223062148043e-05,8.47677889349469e-05,0.504150415041504
-9.85573326866398e-05,8.44344185364858e-05,0.504250425042504
-9.83902797436748e-05,8.41004148842607e-05,0.504350435043504
-9.82236238250223e-05,8.37658102364981e-05,0.504450445044504
-9.8055146557295e-05,8.34343763241246e-05,0.504550455045505
-9.78847189075869e-05,8.31000416528963e-05,0.504650465046505
-9.77138098659234e-05,8.27619228436618e-05,0.504750475047505
-9.75420769988501e-05,8.24231851727414e-05,0.504850485048505
-9.73722548112918e-05,8.20864068168545e-05,0.504950495049505
-9.72011720714593e-05,8.17524756215497e-05,0.505050505050505
-9.70304615420382e-05,8.1413355318481e-05,0.505150515051505
-9.68606244660015e-05,8.1074114419288e-05,0.505250525052505
-9.6690484658976e-05,8.07347266210838e-05,0.505350535053505
-9.6520568178094e-05,8.0397952235409e-05,0.505450545054505
-9.63518080305676e-05,8.00633728979478e-05,0.505550555055506
-9.61865168829358e-05,7.97305126757275e-05,0.505650565056506
-9.60196971917954e-05,7.93991120141658e-05,0.505750575057506
-9.58536516980041e-05,7.90695828259677e-05,0.505850585058506
-9.56873878407808e-05,7.87461077622654e-05,0.505950595059506
-9.55205532611618e-05,7.84208520445393e-05,0.506050605060506
-9.53537683096035e-05,7.80943417299647e-05,0.506150615061506
-9.51881396913147e-05,7.77688061100663e-05,0.506250625062506
-9.50224068541933e-05,7.74408928108187e-05,0.506350635063506
-9.48590561629475e-05,7.71139621467577e-05,0.506450645064506
-9.46947476505023e-05,7.67828269952039e-05,0.506550655065507
-9.45294862797414e-05,7.64475280511655e-05,0.506650665066507
-9.43643886814685e-05,7.61103219015529e-05,0.506750675067507
-9.41973109244301e-05,7.57702725615704e-05,0.506850685068507
-9.40350570128844e-05,7.54351929734634e-05,0.506950695069507
-9.38748825161393e-05,7.51018300192414e-05,0.507050705070507
-9.37167626202075e-05,7.47701678178839e-05,0.507150715071507
-9.35590794509679e-05,7.44367696277226e-05,0.507250725072507
-9.34024632846438e-05,7.4104412633861e-05,0.507350735073507
-9.32475046948203e-05,7.37708888847779e-05,0.507450745074507
-9.30951118746364e-05,7.34371537202306e-05,0.507550755075508
-9.29412550273106e-05,7.31045088837295e-05,0.507650765076508
-9.27884850340038e-05,7.2774518651037e-05,0.507750775077508
-9.2635258462729e-05,7.24431854835981e-05,0.507850785078508
-9.24823048457445e-05,7.21101689330859e-05,0.507950795079508
-9.23296192200805e-05,7.17754838878927e-05,0.508050805080508
-9.21776085358168e-05,7.14443690837999e-05,0.508150815081508
-9.20262579044749e-05,7.11167902775396e-05,0.508250825082508
-9.18738998238731e-05,7.07884918647449e-05,0.508350835083508
-9.17205342940975e-05,7.04594802969838e-05,0.508450845084508
-9.15667171492374e-05,7.01291148762961e-05,0.508550855085509
-9.14124037238573e-05,6.979702835524e-05,0.508650865086509
-9.12576783858585e-05,6.94616956641186e-05,0.508750875087509
-9.11042582652248e-05,6.91234016679016e-05,0.508850885088509
-9.09517612262083e-05,6.87819622465539e-05,0.508950895089509
-9.07996115833578e-05,6.84396215799925e-05,0.509050905090509
-9.06471840235917e-05,6.80963484026193e-05,0.509150915091509
-9.04944884723328e-05,6.7752152143672e-05,0.509250925092509
-9.03415894461202e-05,6.74055737388492e-05,0.509350935093509
-9.0189519208201e-05,6.70566528905735e-05,0.509450945094509
-9.00370221690984e-05,6.67054367455067e-05,0.50955095509551
-8.98847683074153e-05,6.63537868513316e-05,0.50965096509651
-8.97334722669314e-05,6.59999766486541e-05,0.50975097509751
-8.95845385210473e-05,6.56479629809781e-05,0.50985098509851
-8.94377238925155e-05,6.52984188045334e-05,0.50995099509951
-8.9291097850459e-05,6.49484254943167e-05,0.51005100510051
-8.91446603949639e-05,6.45979870206263e-05,0.51015101510151
-8.89969872012679e-05,6.42447242151705e-05,0.51025102510251
-8.88478747945033e-05,6.38892028377195e-05,0.51035103510351
-8.86985241731167e-05,6.35314109774217e-05,0.51045104510451
-8.85498683443202e-05,6.3171654343065e-05,0.510551055105511
-8.83988750348253e-05,6.28141284890463e-05,0.510651065106511
-8.82455541703128e-05,6.24588120753625e-05,0.510751075107511
-8.8089940490365e-05,6.21056842581953e-05,0.510851085108511
-8.79320488833742e-05,6.17547227049563e-05,0.510951095109511
-8.77760977327693e-05,6.14076787891128e-05,0.511051105110511
-8.76183153074947e-05,6.10619122990204e-05,0.511151115111511
-8.74596445403571e-05,6.07173964355212e-05,0.511251125112511
-8.73033906587634e-05,6.037482797629e-05,0.511351135113511
-8.71458911132878e-05,6.00355627593378e-05,0.511451145114511
-8.69890367323416e-05,5.96982221177507e-05,0.511551155115512
-8.68339391840174e-05,5.93628348357713e-05,0.511651165116512
-8.66811046742577e-05,5.90286182792687e-05,0.511751175117512
-8.65297193033337e-05,5.86960930463497e-05,0.511851185118512
-8.63781503085597e-05,5.83643355591692e-05,0.511951195119512
-8.62250577329882e-05,5.80343612074544e-05,0.512051205120512
-8.60714341374008e-05,5.77048950468528e-05,0.512151215121512
-8.59200586920717e-05,5.73721340807536e-05,0.512251225122512
-8.57694425556995e-05,5.7039276339932e-05,0.512351235123512
-8.56188413077197e-05,5.67044900535331e-05,0.512451245124512
-8.54695849795707e-05,5.63702710156318e-05,0.512551255125513
-8.53204775356036e-05,5.60355358461068e-05,0.512651265126513
-8.51712261702521e-05,5.57042314629104e-05,0.512751275127513
-8.50206298851559e-05,5.53758650596787e-05,0.512851285128513
-8.48686936428539e-05,5.50504088446687e-05,0.512951295129513
-8.47156556581405e-05,5.47261700054401e-05,0.513051305130513
-8.45628906277173e-05,5.44001812815577e-05,0.513151315131513
-8.44096640564425e-05,5.40728109130485e-05,0.513251325132513
-8.42567104393718e-05,5.37423953680721e-05,0.513351335133513
-8.41013399368435e-05,5.34138096089091e-05,0.513451345134513
-8.39437063957506e-05,5.30886928496407e-05,0.513551355135514
-8.37859190076785e-05,5.27674287151297e-05,0.513651365136514
-8.36280025867004e-05,5.24468211595135e-05,0.513751375137514
-8.34688107251419e-05,5.21247193036565e-05,0.513851385138514
-8.33080357291304e-05,5.18020492067596e-05,0.513951395139514
-8.31464220192306e-05,5.14781324535247e-05,0.514051405140514
-8.29838901905972e-05,5.11534638354859e-05,0.514151415141514
-8.28215171717405e-05,5.08302433636545e-05,0.514251425142514
-8.26591342272028e-05,5.0503120639048e-05,0.514351435143514
-8.24972823027671e-05,5.0173707580491e-05,0.514451445144514
-8.23344874455245e-05,4.98453049487777e-05,0.514551455145515
-8.21707446927635e-05,4.95181613803961e-05,0.514651465146515
-8.20063915150552e-05,4.91915389064356e-05,0.514751475147515
-8.18412839911875e-05,4.88683591296121e-05,0.514851485148515
-8.16768861483021e-05,4.85488225470804e-05,0.514951495149515
-8.15143046916942e-05,4.82328502503954e-05,0.515051505150515
-8.13497033738551e-05,4.79165404830103e-05,0.515151515151515
-8.11857472204594e-05,4.76025667074242e-05,0.515251525152515
-8.10222327566394e-05,4.72887214684729e-05,0.515351535153515
-8.08612542856742e-05,4.69742285835933e-05,0.515451545154515
-8.07050301808652e-05,4.66644617768987e-05,0.515551555155516
-8.05492229515585e-05,4.63548999340142e-05,0.515651565156516
-8.03938375606378e-05,4.60479420743784e-05,0.515751575157516
-8.02372908735641e-05,4.57419038222897e-05,0.515851585158516
-8.0079602741527e-05,4.54326258517896e-05,0.515951595159516
-7.99208823463289e-05,4.51209895568589e-05,0.516051605160516
-7.97630552558772e-05,4.48051671368119e-05,0.516151615161516
-7.96054465287715e-05,4.44859511514604e-05,0.516251625162516
-7.94487856971842e-05,4.41658572460691e-05,0.516351635163516
-7.92938171817659e-05,4.3845519170716e-05,0.516451645164516
-7.91391116949568e-05,4.35211438543854e-05,0.516551655165517
-7.89879446872928e-05,4.31975586164678e-05,0.516651665166517
-7.88375072118871e-05,4.28782478415644e-05,0.516751675167517
-7.86861466548643e-05,4.25620978764553e-05,0.516851685168517
-7.85347712094491e-05,4.22468903477958e-05,0.516951695169517
-7.83836439043368e-05,4.19309686717138e-05,0.517051705170517
-7.82337027092788e-05,4.16175978767927e-05,0.517151715171517
-7.80828285070949e-05,4.13015064727968e-05,0.517251725172517
-7.7928331458037e-05,4.0988895979461e-05,0.517351735173517
-7.77727723688611e-05,4.06762661311635e-05,0.517451745174517
-7.76174961596565e-05,4.03628988102265e-05,0.517551755175518
-7.74614010876673e-05,4.00454113694826e-05,0.517651765176518
-7.73044921159492e-05,3.97238440076256e-05,0.517751775177518
-7.71471613058451e-05,3.94008543061339e-05,0.517851785178518
-7.69887684557092e-05,3.90766581470409e-05,0.517951795179518
-7.68300480605111e-05,3.87508624762461e-05,0.518051805180518
-7.66731539770993e-05,3.84248504271899e-05,0.518151815181518
-7.65153715519107e-05,3.80945018800651e-05,0.518251825182518
-7.63583980636535e-05,3.7765296266674e-05,0.518351835183518
-7.62009233322512e-05,3.7431211224433e-05,0.518451845184518
-7.60444808640961e-05,3.70950700925652e-05,0.518551855185519
-7.5890231955169e-05,3.67604217721248e-05,0.518651865186519
-7.57345537587683e-05,3.64278265636413e-05,0.518751875187519
-7.55811882290788e-05,3.60970859550014e-05,0.518851885188519
-7.54301055890575e-05,3.57681820801e-05,0.518951895189519
-7.52772413025131e-05,3.54407625798444e-05,0.519051905190519
-7.51235581532702e-05,3.51163351540544e-05,0.519151915191519
-7.4969924632174e-05,3.47953444700187e-05,0.519251925192519
-7.48163407389662e-05,3.44761334474647e-05,0.519351935193519
-7.46621265697935e-05,3.41526559023637e-05,0.519451945194519
-7.4508210168726e-05,3.38314632321877e-05,0.51955195519552
-7.43546213128069e-05,3.3508030848621e-05,0.51965196519652
-7.42025510748877e-05,3.31871240359569e-05,0.51975197519752
-7.40486793390834e-05,3.28679393162465e-05,0.51985198519852
-7.3894251769362e-05,3.25446215734215e-05,0.51995199519952
-7.37393725843839e-05,3.22199003496953e-05,0.52005200520052
-7.35839772677822e-05,3.18902565207125e-05,0.52015201520152
-7.34293759998918e-05,3.15592161587106e-05,0.52025202520252
-7.32754347848371e-05,3.12296532234296e-05,0.52035203520352
-7.31200394682354e-05,3.08981026851868e-05,0.52045204520452
-7.29622322289735e-05,3.0562955602957e-05,0.520552055205521
-7.28042562543399e-05,3.02258779899792e-05,0.520652065206521
-7.26458683670876e-05,2.98864638888882e-05,0.520752075207521
-7.24874407772834e-05,2.9543510812338e-05,0.520852085208521
-7.23278767053995e-05,2.92021235004496e-05,0.520952095209521
-7.21692555663226e-05,2.88563044046268e-05,0.521052105210521
-7.20100984443462e-05,2.85132128658469e-05,0.521152115211521
-7.18504251908323e-05,2.81728220849521e-05,0.521252125212521
-7.16902308428113e-05,2.78351062554129e-05,0.521352135213521
-7.15288007566755e-05,2.75003869668657e-05,0.521452145214521
-7.13657279824312e-05,2.71663604857379e-05,0.521552155215522
-7.12028338691535e-05,2.68373543770453e-05,0.521652165216522
-7.10412400104435e-05,2.65110306639045e-05,0.521752175217522
-7.08788769171817e-05,2.61818369612359e-05,0.521852185218522
-7.07172334304972e-05,2.58561589088957e-05,0.521952195219522
-7.05552226962848e-05,2.55315081569622e-05,0.522052205220522
-7.03918372653708e-05,2.52048241442186e-05,0.522152215221522
-7.02297620147054e-05,2.48792443553713e-05,0.522252225222522
-7.00653641718201e-05,2.45543325599561e-05,0.522352235223522
-6.98985841830592e-05,2.42306034006972e-05,0.522452245224522
-6.97308860755647e-05,2.39093258666073e-05,0.522552255225523
-6.95631085631388e-05,2.3587559992551e-05,0.522652265226523
-6.93957429635039e-05,2.32640258715074e-05,0.522752275227523
-6.92285510620381e-05,2.29430401502692e-05,0.522852285228523
-6.90613939001544e-05,2.26253527085125e-05,0.522952295229523
-6.88937007554573e-05,2.23088320219344e-05,0.523052305230523
-6.87264939655131e-05,2.19936895060421e-05,0.523152315231523
-6.85594062828798e-05,2.1680954942598e-05,0.523252325232523
-6.83933607890886e-05,2.13670893561857e-05,0.523352335233523
-6.82258066029784e-05,2.10525840643125e-05,0.523452345234523
-6.80588330647726e-05,2.0740042553913e-05,0.523552355235524
-6.7887651068905e-05,2.04313774897159e-05,0.523652365236524
-6.77175211874743e-05,2.01227456762875e-05,0.523752375237524
-6.7547361529259e-05,1.98114016905227e-05,0.523852385238524
-6.73760405748906e-05,1.94984800293735e-05,0.523952395239524
-6.72065310439161e-05,1.91829563701463e-05,0.524052405240524
-6.70367187819527e-05,1.88659513139e-05,0.524152415241524
-6.68676459777565e-05,1.85462172118404e-05,0.524252425242524
-6.66979329719143e-05,1.82243327267872e-05,0.524352435243524
-6.65286517299669e-05,1.79006799947038e-05,0.524452445244525
-6.63600404665362e-05,1.75735776176443e-05,0.524552455245525
-6.61922034004548e-05,1.72473318204924e-05,0.524652465246525
-6.60263961212856e-05,1.69189678986595e-05,0.524752475247525
-6.58607327634146e-05,1.65922034885283e-05,0.524852485248525
-6.56960917431098e-05,1.62655691038452e-05,0.524952495249525
-6.55349991276311e-05,1.59447699840408e-05,0.525052505250525
-6.53770529298684e-05,1.56266085944819e-05,0.525152515251525
-6.52194739795474e-05,1.53061816849598e-05,0.525252525252525
-6.50621779091116e-05,1.49850411242431e-05,0.525352535253525
-6.4903462476711e-05,1.4661835540804e-05,0.525452545254525
-6.47443152803295e-05,1.43438875518368e-05,0.525552555255526
-6.45880961383179e-05,1.40295897051726e-05,0.525652565256526
-6.44309142123096e-05,1.37144511595354e-05,0.525752575257526
-6.42737719887669e-05,1.34002461172954e-05,0.525852585258526
-6.41160094147681e-05,1.30895919612372e-05,0.525952595259526
-6.39566587434329e-05,1.27782683229763e-05,0.526052605260526
-6.37982510049046e-05,1.24667144106039e-05,0.526152615261526
-6.36382402806475e-05,1.2156725766579e-05,0.526252625262526
-6.34803585993377e-05,1.18507009140262e-05,0.526352635263526
-6.33213751755304e-05,1.15444413208785e-05,0.526452645264526
-6.31622627188171e-05,1.12393261503208e-05,0.526552655265527
-6.30048872434499e-05,1.09363980874665e-05,0.526652665266527
-6.28481271558275e-05,1.06359290939342e-05,0.526752675267527
-6.26907963457235e-05,1.03368124644721e-05,0.526852685268527
-6.25337583410995e-05,1.00356481821217e-05,0.526952695269527
-6.23762091675632e-05,9.73046055460071e-06,0.527052705270527
-6.2219071906818e-05,9.42492156057258e-06,0.527152715271527
-6.20617013943344e-05,9.11811109617607e-06,0.527252725272527
-6.19061621564344e-05,8.81474531400114e-06,0.527352735273527
-6.17503648527227e-05,8.5161468012902e-06,0.527452745274527
-6.15945030326441e-05,8.2207696445712e-06,0.527552755275528
-6.14406858876979e-05,7.92880243044859e-06,0.527652765276528
-6.12867694867165e-05,7.63985458626368e-06,0.527752775277528
-6.11338406837192e-05,7.34841541448715e-06,0.527852785278528
-6.09825297547569e-05,7.0554333069515e-06,0.527952795279528
-6.08298887943561e-05,6.76501200625787e-06,0.528052805280528
-6.06772924992184e-05,6.47770585759605e-06,0.528152815281528
-6.05258723885401e-05,6.19392230714466e-06,0.528252825282528
-6.03731321721041e-05,5.91360080870595e-06,0.528352835283528
-6.02193348784338e-05,5.63602026688915e-06,0.528452845284528
-6.0066043790706e-05,5.36314545575325e-06,0.528552855285529
-5.99127824798491e-05,5.08893416152488e-06,0.528652865286529
-5.97600720401978e-05,4.81489259516733e-06,0.528752875287529
-5.96096891555641e-05,4.54224855445724e-06,0.528852885288529
-5.94588645814407e-05,4.26918466048881e-06,0.528952895289529
-5.93070325580574e-05,3.99488701344706e-06,0.529052905290529
-5.91550516505784e-05,3.72316059515641e-06,0.529152915291529
-5.90036216143913e-05,3.45229224562971e-06,0.529252925292529
-5.88519831403668e-05,3.17835291306321e-06,0.529352935293529
-5.86981858466965e-05,2.90462350710436e-06,0.529452945294529
-5.85446664700277e-05,2.62866778729072e-06,0.52955295529553
-5.83906905153909e-05,2.35085300115016e-06,0.52965296529653
-5.82364614577397e-05,2.07150470857425e-06,0.52975297529753
-5.80819792970742e-05,1.79063779795533e-06,0.52985298529853
-5.79265194640195e-05,1.50861207266816e-06,0.52995299529953
-5.77689851789617e-05,1.2232280179728e-06,0.53005300530053
-5.76120762072436e-05,9.348121863461e-07,0.53015301530153
-5.7454933983701e-05,6.44964089489783e-07,0.53025302530253
-5.72975684339287e-05,3.53697623296974e-07,0.53035303530353
-5.71381284321532e-05,6.46713667659954e-08,0.53045304530453
-5.6976802564936e-05,-2.2162336246682e-07,0.530553055305531
-5.68155213628959e-05,-5.05548849088863e-07,0.530653065306531
-5.66558282581061e-05,-7.9076664985441e-07,0.530753075307531
-5.6496705875798e-05,-1.07979538778411e-06,0.530853085308531
-5.63376231958694e-05,-1.37042314114439e-06,0.530953095309531
-5.61801732785405e-05,-1.66375065980445e-06,0.531053105310531
-5.60242767187075e-05,-1.95828016958249e-06,0.531153115311531
-5.58686779272382e-05,-2.25483698478791e-06,0.531253125312531
-5.57121064260911e-05,-2.55240373056587e-06,0.531353135313531
-5.55569443613139e-05,-2.84975856465163e-06,0.531453145314531
-5.54020552507409e-05,-3.1491794140021e-06,0.531553155315532
-5.52481636638329e-05,-3.45099084596655e-06,0.531653165316532
-5.50942025975884e-05,-3.75553330895803e-06,0.531753175317532
-5.49378296085976e-05,-4.05961423118396e-06,0.531853185318532
-5.47810447069879e-05,-4.36091102042433e-06,0.531953195319532
-5.46262151500704e-05,-4.66243659491987e-06,0.532053205320532
-5.44711721925181e-05,-4.96654084231966e-06,0.532153215321532
-5.43180746541492e-05,-5.27084558700332e-06,0.532253225322532
-5.41658505693369e-05,-5.57711361693254e-06,0.532353235323532
-5.40111847849074e-05,-5.88721442030027e-06,0.532453245324532
-5.38561467902387e-05,-6.19422438939535e-06,0.532553255325533
-5.37005132591011e-05,-6.49868446987166e-06,0.532653265326533
-5.35442841914946e-05,-6.80061947567342e-06,0.532753275327533
-5.33877970580764e-05,-7.10049888807652e-06,0.532853285328533
-5.3230213144958e-05,-7.39825422041587e-06,0.532953295329533
-5.30742917711378e-05,-7.69418026325606e-06,0.533053305330533
-5.29185986863447e-05,-7.99099464795909e-06,0.533153315331533
-5.27623150278802e-05,-8.28743582983754e-06,0.533253325332533
-5.26083043335751e-05,-8.58135888496649e-06,0.533353335333533
-5.24523333317804e-05,-8.8738893773315e-06,0.533453345334533
-5.2295627835016e-05,-9.16171165761691e-06,0.533553355335534
-5.21403168860571e-05,-9.44827735596932e-06,0.533653365336534
-5.19857205809641e-05,-9.73291301984493e-06,0.533753375337534
-5.18303947436128e-05,-1.0018146205317e-05,0.533853385338534
-5.16746321795693e-05,-1.03051511117603e-05,0.533953395339534
-5.15184725912132e-05,-1.05884205157157e-05,0.534053405340534
-5.1363722439141e-05,-1.08716154776233e-05,0.534153415341534
-5.12068779837897e-05,-1.11554739664367e-05,0.534253425342534
-5.10503660363842e-05,-1.14424530663075e-05,0.534353435343534
-5.08936208371541e-05,-1.17308763421303e-05,0.534453445344534
-5.07371734061155e-05,-1.20213859807649e-05,0.534553455345535
-5.05801105874181e-05,-1.23090459773326e-05,0.534653465346535
-5.04225018603125e-05,-1.25937382171939e-05,0.534753475347535
-5.02663422719564e-05,-1.28792666895017e-05,0.534853485348535
-5.01105945963053e-05,-1.31681217292623e-05,0.534953495349535
-4.99530702368424e-05,-1.346004824842e-05,0.535053505350535
-4.97963796284704e-05,-1.37518546676814e-05,0.535153515351535
-4.96398676809787e-05,-1.40443236212633e-05,0.535253525352535
-4.94842589638284e-05,-1.43388714934608e-05,0.535353535353535
-4.93284021065473e-05,-1.46321081928242e-05,0.535453545354535
-4.91743169701943e-05,-1.4922795499797e-05,0.535553555355536
-4.90219787408684e-05,-1.52109587247235e-05,0.535653565356536
-4.88716057818296e-05,-1.5498583981666e-05,0.535753575357536
-4.87211137155659e-05,-1.57878256238732e-05,0.535853585358536
-4.85703635834903e-05,-1.60794121909321e-05,0.535953595359536
-4.84189931008726e-05,-1.63731049719924e-05,0.536053605360536
-4.82681834151415e-05,-1.66648955102761e-05,0.536153615361536
-4.81174183946736e-05,-1.69539426105822e-05,0.536253625362536
-4.79685342768501e-05,-1.72398264196524e-05,0.536353635363536
-4.78201067369946e-05,-1.75210814214882e-05,0.536453645364536
-4.76719422257483e-05,-1.78002738820003e-05,0.536553655365537
-4.75240804454909e-05,-1.80809497246591e-05,0.536653665366537
-4.73772013005062e-05,-1.836626082612e-05,0.536753675367537
-4.72290715288421e-05,-1.86566717049476e-05,0.536853685368537
-4.70806836914523e-05,-1.89517481157193e-05,0.536953695369537
-4.69350303589875e-05,-1.92448766259519e-05,0.537053705370537
-4.67893720637252e-05,-1.95377133233329e-05,0.537153715371537
-4.66430388271487e-05,-1.98326438276787e-05,0.537253725372537
-4.64963780455101e-05,-2.01289400956736e-05,0.537353735373537
-4.63493797931283e-05,-2.04239088136286e-05,0.537453745374537
-4.62002177583031e-05,-2.07194298916028e-05,0.537553755375538
-4.60485197307092e-05,-2.10123122467892e-05,0.537653765376538
-4.58976753053099e-05,-2.13100730381971e-05,0.537753775377538
-4.57478681059553e-05,-2.16092065412222e-05,0.537853785378538
-4.55969641269866e-05,-2.19127946569984e-05,0.537953795379538
-4.54449782567102e-05,-2.22207952017904e-05,0.538053805380538
-4.52919154579234e-05,-2.25331659916908e-05,0.538153815381538
-4.51390958366422e-05,-2.28467253731302e-05,0.538253825382538
-4.49860330379415e-05,-2.31627418388071e-05,0.538353835383538
-4.4833873469496e-05,-2.34809672485048e-05,0.538453845384538
-4.46828652716087e-05,-2.37955162130558e-05,0.538553855385539
-4.4530378158101e-05,-2.4109405124685e-05,0.538653865386539
-4.43773451362712e-05,-2.44217957658182e-05,0.538753875387539
-4.42236470986359e-05,-2.47294032565097e-05,0.538853885388539
-4.40694924830326e-05,-2.50387581504564e-05,0.538953895389539
-4.39137348817865e-05,-2.53473725940937e-05,0.539053905390539
-4.37583296395899e-05,-2.56502331628252e-05,0.539153915391539
-4.36029889138463e-05,-2.59507880128567e-05,0.539253925392539
-4.34486457117676e-05,-2.62537200459662e-05,0.539353935393539
-4.32961387470702e-05,-2.65541657143247e-05,0.53945394539454
-4.31444010170106e-05,-2.68541017027134e-05,0.53955395539554
-4.29941819048649e-05,-2.7155917104933e-05,0.53965396539654
-4.28436650246139e-05,-2.74561066926072e-05,0.53975397539754
-4.26948950513039e-05,-2.77568402036052e-05,0.53985398539854
-4.25456287975601e-05,-2.8057845676222e-05,0.53995399539954
-4.23972260716918e-05,-2.83597057437047e-05,0.54005400540054
-4.22459399568029e-05,-2.8660035282422e-05,0.54015401540154
-4.20933138847944e-05,-2.89620397674742e-05,0.54025402540254
-4.19432089172484e-05,-2.92603355491963e-05,0.54035403540354
-4.17933372014408e-05,-2.95606169487094e-05,0.54045404540454
-4.16437037002552e-05,-2.98628656037233e-05,0.540554055405541
-4.14932811131557e-05,-3.01599936376815e-05,0.540654065406541
-4.13425806091408e-05,-3.04541142124244e-05,0.540754075407541
-4.11933739090525e-05,-3.07506134590589e-05,0.540854085408541
-4.1042494744071e-05,-3.1045228329108e-05,0.540954095409541
-4.08946627406844e-05,-3.13353196033408e-05,0.541054105410541
-4.07455999618944e-05,-3.16215096173838e-05,0.541154115411541
-4.05964726667374e-05,-3.19089711018383e-05,0.541254125412541
-4.04488987291626e-05,-3.21942454785894e-05,0.541354135413541
-4.03032602850901e-05,-3.24784662520472e-05,0.541454145414541
-4.01578104275791e-05,-3.2764808624213e-05,0.541554155415542
-4.00132042467538e-05,-3.30547852576611e-05,0.541654165416542
-3.98694268542219e-05,-3.33483604202669e-05,0.541754175417542
-3.97228157005578e-05,-3.36422869493798e-05,0.541854185418542
-3.95777727930403e-05,-3.39401152349536e-05,0.541954195419542
-3.94334643804064e-05,-3.42407008543551e-05,0.542054205420542
-3.92896919506719e-05,-3.45404547078364e-05,0.542154215421542
-3.91465150573203e-05,-3.48381435385952e-05,0.542254225422542
-3.90019237648873e-05,-3.5132082971016e-05,0.542354235423542
-3.88579230462119e-05,-3.54277593847828e-05,0.542454245424542
-3.87149893302797e-05,-3.57238814583375e-05,0.542554255425543
-3.85731077287845e-05,-3.60204437326115e-05,0.542654265426543
-3.84311219084567e-05,-3.63162466979286e-05,0.542754275427543
-3.82869276403364e-05,-3.66152700266523e-05,0.542854285428543
-3.81409715767966e-05,-3.69125533963601e-05,0.542954295429543
-3.79964547264976e-05,-3.72092590956612e-05,0.543054305430543
-3.78527567387249e-05,-3.75083514073641e-05,0.543154315431543
-3.77104880385981e-05,-3.78097737555264e-05,0.543254325432543
-3.75686759163533e-05,-3.81096864187412e-05,0.543354335433543
-3.74246503836045e-05,-3.84101052879418e-05,0.543454345434543
-3.72798754674076e-05,-3.87145777754117e-05,0.543554355435544
-3.71343015397881e-05,-3.90210001485483e-05,0.543654365436544
-3.6988970789588e-05,-3.93327113817979e-05,0.543754375437544
-3.68414613684662e-05,-3.96448146765627e-05,0.543854385438544
-3.66934407785182e-05,-3.99584326191153e-05,0.543954395439544
-3.65442837064904e-05,-4.02720500653538e-05,0.544054405440544
-3.63934789835568e-05,-4.05848794183498e-05,0.544154415441544
-3.62422027942628e-05,-4.08967837046872e-05,0.544254425442544
-3.60903906221554e-05,-4.12066785517024e-05,0.544354435443544
-3.59364494071007e-05,-4.15185088922631e-05,0.544454445444544
-3.57817836227574e-05,-4.18310687649959e-05,0.544554455445545
-3.56263436409786e-05,-4.2145846018531e-05,0.544654465446545
-3.54688192815157e-05,-4.24609870456099e-05,0.544754475447545
-3.53101286631023e-05,-4.27717816489824e-05,0.544854485448545
-3.51496961005454e-05,-4.30865767686227e-05,0.544954495449545
-3.49875464078322e-05,-4.34053336946074e-05,0.545054505450545
-3.48244885219803e-05,-4.37248841729461e-05,0.545154515451545
-3.46610683514841e-05,-4.40458793235081e-05,0.545254525452545
-3.44966407318141e-05,-4.43680883759536e-05,0.545354535453545
-3.43310121135252e-05,-4.46874587045125e-05,0.545454545454545
-3.41627482463466e-05,-4.50073972741112e-05,0.545554555455546
-3.39941717225841e-05,-4.53287780345775e-05,0.545654565456546
-3.38261708840147e-05,-4.56518059496354e-05,0.545754575457546
-3.36587457307243e-05,-4.59764651383073e-05,0.545854585458546
-3.34904570495583e-05,-4.63018627922472e-05,0.545954595459546
-3.33227539792664e-05,-4.66317984341247e-05,0.546054605460546
-3.31551600906044e-05,-4.69645713109464e-05,0.546154615461546
-3.29876654580637e-05,-4.73001541274122e-05,0.546254625462546
-3.28186720587127e-05,-4.76361518342529e-05,0.546354635463546
-3.26487208382486e-05,-4.79732195215928e-05,0.546454645464546
-3.24778217222661e-05,-4.83113467676088e-05,0.546554655465547
-3.23049920754926e-05,-4.86496154535244e-05,0.546654665466547
-3.21315569666554e-05,-4.89898588391369e-05,0.546754675467547
-3.19572037390845e-05,-4.93311320065547e-05,0.546854685468547
-3.17809398319985e-05,-4.96713649702582e-05,0.546954695469547
-3.16021448948552e-05,-5.00115016555963e-05,0.547054705470547
-3.14216377904392e-05,-5.03484095406603e-05,0.547154715471547
-3.12407783268877e-05,-5.06826682810273e-05,0.547254725472547
-3.10610057174414e-05,-5.10136714220053e-05,0.547354735473547
-3.08823050736218e-05,-5.13414517180918e-05,0.547454745474547
-3.07033215500032e-05,-5.16658458930699e-05,0.547554755475548
-3.05248343068184e-05,-5.19920524840704e-05,0.547654765476548
-3.03468433438952e-05,-5.23200541212159e-05,0.547754775477548
-3.01663312766817e-05,-5.26485421131573e-05,0.547854785478548
-2.99833229190792e-05,-5.29775119933682e-05,0.547954795479548
-2.97989597159647e-05,-5.33042868253654e-05,0.548054805480548
-2.96124674699891e-05,-5.36292348492622e-05,0.548154815481548
-2.94261786989672e-05,-5.39542870920776e-05,0.548254825482548
-2.924010332858e-05,-5.42794415685981e-05,0.548354835483548
-2.90542512842503e-05,-5.46058516345522e-05,0.548454845484548
-2.88659575404757e-05,-5.49322994178015e-05,0.548554855485549
-2.86752518739547e-05,-5.52587849183458e-05,0.548654865486549
-2.8484114443539e-05,-5.55847384063319e-05,0.548754875487549
-2.82937065452094e-05,-5.59095137246449e-05,0.548854885488549
-2.81039586998877e-05,-5.62327376704605e-05,0.548954895489549
-2.79124440963492e-05,-5.65577655955167e-05,0.549054905490549
-2.77196590149416e-05,-5.68833101484247e-05,0.549154915491549
-2.75261096617795e-05,-5.72055211859548e-05,0.549254925492549
-2.73336024974596e-05,-5.75251927567321e-05,0.549354935493549
-2.71410556306739e-05,-5.78448087441091e-05,0.549454945494549
-2.69467817081371e-05,-5.81647473137078e-05,0.54955495549555
-2.6750800581125e-05,-5.84850054879014e-05,0.54965496549655
-2.65544323553091e-05,-5.88074110673326e-05,0.54975497549755
-2.63585405586511e-05,-5.91284642827367e-05,0.54985498549855
-2.61626835016614e-05,-5.94502584447213e-05,0.54995499549955
-2.59667668911023e-05,-5.9773663532902e-05,0.55005500550055
-2.57718229899626e-05,-6.00942695996187e-05,0.55015501550155
-2.55772016711738e-05,-6.04174325029653e-05,0.55025502550255
-2.53832255169145e-05,-6.07424207255559e-05,0.55035503550355
-2.51881426573601e-05,-6.10645712168882e-05,0.55045504550455
-2.49926677362045e-05,-6.1388851743667e-05,0.550555055505551
-2.4797138224277e-05,-6.17145352551188e-05,0.550655065506551
-2.46015541215775e-05,-6.20416088479358e-05,0.550755075507551
-2.44065159272002e-05,-6.236900303789e-05,0.550855085508551
-2.42114181792535e-05,-6.26977714282317e-05,0.550955095509551
-2.40146181894568e-05,-6.30294480217104e-05,0.551055105510551
-2.38161308463746e-05,-6.3364005026583e-05,0.551155115511551
-2.36170876692893e-05,-6.36992076922132e-05,0.551255125512551
-2.34173199228291e-05,-6.40319274670763e-05,0.551355135513551
-2.32195621119192e-05,-6.43657857091467e-05,0.551455145514551
-2.30229060435068e-05,-6.47009913524898e-05,0.551555155515552
-2.28281805057994e-05,-6.50352471151439e-05,0.551655165516552
-2.26350579538207e-05,-6.53667331369337e-05,0.551755175517552
-2.24427145619888e-05,-6.56995124654522e-05,0.551855185518552
-2.22486490772032e-05,-6.60324888172707e-05,0.551955195519552
-2.20550600216615e-05,-6.63636651601035e-05,0.552055205520552
-2.18602153766431e-05,-6.66930906256972e-05,0.552155215521552
-2.16652019963391e-05,-6.7018321529393e-05,0.552255225522552
-2.14682382340543e-05,-6.73405211525148e-05,0.552355235523552
-2.12699543659259e-05,-6.76596865172634e-05,0.552455245524552
-2.10703106895743e-05,-6.79827809339019e-05,0.552555255525553
-2.08708953021636e-05,-6.83072808166121e-05,0.552655265526553
-2.06717032409825e-05,-6.86331717732298e-05,0.552755275527553
-2.04717667591508e-05,-6.89548046441251e-05,0.552855285528553
-2.02701627752234e-05,-6.92782529086695e-05,0.552955295529553
-2.00673776439532e-05,-6.96022312006875e-05,0.553055305530553
-1.98629498245745e-05,-6.99280030500372e-05,0.553155315531553
-1.96568942054799e-05,-7.02555505906565e-05,0.553255325532553
-1.94492207123501e-05,-7.0584856452668e-05,0.553355335533553
-1.92420881648312e-05,-7.09106446792665e-05,0.553455345534553
-1.90338092096376e-05,-7.12335728419752e-05,0.553555355535554
-1.88249297551778e-05,-7.15544662550603e-05,0.553655365536554
-1.86154249873782e-05,-7.18730122618951e-05,0.553755375537554
-1.84048482539519e-05,-7.21908322104986e-05,0.553855385538554
-1.81926983116675e-05,-7.25078347853462e-05,0.553955395539554
-1.79791538214917e-05,-7.28227802778956e-05,0.554055405540554
-1.77637730938486e-05,-7.31371699364418e-05,0.554155415541554
-1.75465660543332e-05,-7.34510087237823e-05,0.554255425542554
-1.73295178245944e-05,-7.37663532257719e-05,0.554355435543554
-1.7110975790843e-05,-7.40820664641458e-05,0.554455445544555
-1.68903047142303e-05,-7.4398386653397e-05,0.554555455545555
-1.66700852527883e-05,-7.47202721309924e-05,0.554655465546555
-1.64503174064309e-05,-7.50476688023453e-05,0.554755475547555
-1.62295470737831e-05,-7.53733528100682e-05,0.554855485548555
-1.6006657623783e-05,-7.5699546994032e-05,0.554955495549555
-1.57843785986441e-05,-7.60220443853882e-05,0.555055505550555
-1.55619705406854e-05,-7.63466713158767e-05,0.555155515551555
-1.53396071479037e-05,-7.6668764238638e-05,0.555255525552555
-1.51172884203852e-05,-7.69883469752463e-05,0.555355535553555
-1.48950143581299e-05,-7.73054438433315e-05,0.555455545554555
-1.46734053115077e-05,-7.76200469024264e-05,0.555555555555556
-1.44524463922986e-05,-7.79321804703331e-05,0.555655565556556
-1.4231527175469e-05,-7.82419001303659e-05,0.555755575557556
-1.40106327726267e-05,-7.85492282151994e-05,0.555855585558556
-1.37892867546999e-05,-7.88579032050345e-05,0.555955595559556
-1.35661590901639e-05,-7.91649186331982e-05,0.556055605560556
-1.33425897360521e-05,-7.94732839440763e-05,0.556155615561556
-1.31189062374268e-05,-7.97839152711888e-05,0.556255625562556
-1.28934559805846e-05,-8.00983356991481e-05,0.556355635563556
-1.26665764362688e-05,-8.04146375260228e-05,0.556455645564556
-1.24379698362018e-05,-8.07346743591574e-05,0.556555655565557
-1.22084451173151e-05,-8.10552729816779e-05,0.556655665566557
-1.19780122053758e-05,-8.13764279345589e-05,0.556755675567557
-1.17466810259788e-05,-8.16954677403857e-05,0.556855685568557
-1.15144615045467e-05,-8.20124132429334e-05,0.556955695569557
-1.12812097200396e-05,-8.23333111225449e-05,0.557055705570557
-1.10483351084832e-05,-8.26537886526699e-05,0.557155715571557
-1.08145771179474e-05,-8.29726210132878e-05,0.557255725572557
-1.05799258226653e-05,-8.32886568339264e-05,0.557355735573557
-1.03449519451185e-05,-8.36059571769654e-05,0.557455745574557
-1.01111939544967e-05,-8.3924934947738e-05,0.557555755575558
-9.87741114997366e-06,-8.42460789824387e-05,0.557655765576558
-9.64360849408869e-06,-8.45693689335206e-05,0.557755775577558
-9.40944355364546e-06,-8.48905020500411e-05,0.557855785578558
-9.17497588212729e-06,-8.52115651910401e-05,0.557955795579558
-8.94082086719287e-06,-8.55340675451507e-05,0.558055805580558
-8.70682962483259e-06,-8.58540552465388e-05,0.558155815581558
-8.47250091181522e-06,-8.61752692567611e-05,0.558255825582558
-8.23761140191113e-06,-8.64934063285608e-05,0.558355835583558
-8.00264248716173e-06,-8.68156342396108e-05,0.558455845584558
-7.76826910888121e-06,-8.714337582586e-05,0.558555855585559
-7.53222822850504e-06,-8.74747442291952e-05,0.558655865586559
-7.29453969722301e-06,-8.78097057025766e-05,0.558755875587559
-7.05554098569222e-06,-8.81463505590313e-05,0.558855885588559
-6.81715269910876e-06,-8.84842629156422e-05,0.558955895589559
-6.57871478437861e-06,-8.882607355473e-05,0.559055905590559
-6.34089722019069e-06,-8.91732082898702e-05,0.559155915591559
-6.1017893270299e-06,-8.95230750485797e-05,0.559255925592559
-5.86106355966187e-06,-8.987635671264e-05,0.559355935593559
-5.61873480673722e-06,-9.02330195350542e-05,0.559455945594559
-5.37610828553508e-06,-9.0586037177963e-05,0.55955595559556
-5.13238994751636e-06,-9.0935701454261e-05,0.55965596559656
-4.88758475539244e-06,-9.12820446221748e-05,0.55975597559756
-4.64201529142803e-06,-9.16286969727743e-05,0.55985598559856
-4.39569148130415e-06,-9.19756550320756e-05,0.55995599559956
-4.15003268689954e-06,-9.23170810538444e-05,0.56005600560056
-3.90396197979e-06,-9.26554901871172e-05,0.56015601560156
-3.65746943438061e-06,-9.29909122087218e-05,0.56025602560256
-3.41137391319772e-06,-9.33231163482325e-05,0.56035603560356
-3.16567045352997e-06,-9.36521328787911e-05,0.56045604560456
-2.91954515556238e-06,-9.39782536132492e-05,0.560556055605561
-2.67267543703021e-06,-9.43022130466198e-05,0.560656065606561
-2.42505137225246e-06,-9.46244950522567e-05,0.560756075607561
-2.17623127182559e-06,-9.49470862405794e-05,0.560856085608561
-1.92699925860768e-06,-9.52711474114268e-05,0.560956095609561
-1.6789434298491e-06,-9.55970358866457e-05,0.561056105610561
-1.43259976853541e-06,-9.59186762017372e-05,0.561156115611561
-1.1870700070367e-06,-9.62428743459578e-05,0.561256125612561
-9.43957131081774e-07,-9.65662357614607e-05,0.561356135613561
-7.00005541238522e-07,-9.68890125586319e-05,0.561456145614561
-4.55731369130529e-07,-9.72085238308191e-05,0.561556155615562
-2.11139577555248e-07,-9.75248013399777e-05,0.561656165616562
3.33728090886436e-08,-9.78432738973069e-05,0.561756175617562
2.78143261630418e-07,-9.81596352778802e-05,0.561856185618562
5.21975744162675e-07,-9.84747038479958e-05,0.561956195619562
7.65133285380749e-07,-9.87953555725179e-05,0.562056205620562
1.00822134734842e-06,-9.91181601613893e-05,0.562156215621562
1.25091734780096e-06,-9.94423905638794e-05,0.562256225622562
1.49395081891059e-06,-9.97713619329037e-05,0.562356235623562
1.73585277073795e-06,-0.000100103350190467,0.562456245624562
1.97663312887794e-06,-0.00010043832605597,0.562556255625563
2.2167931364757e-06,-0.000100774580836037,0.562656265626563
2.45776208117708e-06,-0.000101111240084656,0.562756275627563
2.70032904872372e-06,-0.000101451440790133,0.562856285628563
2.94224588894343e-06,-0.000101794041011362,0.562956295629563
3.18350763912485e-06,-0.00010213901692677,0.563056305630563
3.42365772112771e-06,-0.000102486853898654,0.563156315631563
3.6627457630987e-06,-0.000102835118167992,0.563256325632563
3.90005712134403e-06,-0.000103184391871588,0.563356335633563
4.13664887292594e-06,-0.000103534244734447,0.563456345634563
4.3732158105206e-06,-0.000103884503554672,0.563556355635564
4.609757934128e-06,-0.00010423516287315,0.563656365636564
4.8462901321405e-06,-0.00010458504948305,0.563756375637564
5.08210768628704e-06,-0.000104935508800558,0.563856385638564
5.31862995870464e-06,-0.000105282870335826,0.563956395639564
5.55475024392611e-06,-0.00010562587155158,0.564056405640564
5.79218070939635e-06,-0.000105971642011885,0.564156415641564
6.02926874141204e-06,-0.00010631861446335,0.564256425642564
6.2673493342092e-06,-0.000106669252441782,0.564356435643564
6.50574754647366e-06,-0.00010701746708306,0.564456445644564
6.74543608771098e-06,-0.00010736840134087,0.564556455645565
6.98562587217954e-06,-0.000107720531138187,0.564656465646565
7.22630697428442e-06,-0.000108073844564202,0.564756475647565
7.46670519650417e-06,-0.000108431843373395,0.564856485648565
7.70673120848468e-06,-0.000108790927547836,0.564956495649565
7.9463899729373e-06,-0.000109151087161888,0.565056505650565
8.18568148986204e-06,-0.000109512311793642,0.565156515651565
8.42644199681222e-06,-0.00010987127289056,0.565256525652565
8.66641838064604e-06,-0.000110225266717002,0.565356535653565
8.90671734683069e-06,-0.000110575633230043,0.565456545654565
9.14732896959909e-06,-0.000110922406176767,0.565556555655566
9.38952372690648e-06,-0.000111268319069599,0.565656565656566
9.63081029098907e-06,-0.000111612649820521,0.565756575657566
9.87135739739061e-06,-0.000111958057996138,0.565856585658566
1.01128523993105e-05,-0.000112307149068599,0.565956595659566
1.03553002595461e-05,-0.00011265988730565,0.566056605660566
1.05974503515043e-05,-0.000113017318370074,0.566156615661566
1.0837739392094e-05,-0.000113372322623402,0.566256625662566
1.1076197158014e-05,-0.000113724922398223,0.566356635663566
1.13127541700137e-05,-0.000114072300807054,0.566456645664566
1.1549296293535e-05,-0.00011441893628409,0.566556655665567
1.17847714143131e-05,-0.000114761840725165,0.566656665666567
1.20205889685458e-05,-0.000115102395774862,0.566756675667567
1.22557216557832e-05,-0.000115437051539542,0.566856685668567
1.24913704746442e-05,-0.000115768758406076,0.566956695669567
1.27253269774224e-05,-0.000116102503992533,0.567056705670567
1.29582859565355e-05,-0.000116436807894391,0.567156715671567
1.31897114292563e-05,-0.000116772472100787,0.567256725672567
1.34199607174317e-05,-0.000117109629118653,0.567356735673567
1.36492273705066e-05,-0.000117448487385654,0.567456745674567
1.38785684655432e-05,-0.00011778932184121,0.567556755675568
1.41079740771189e-05,-0.000118132115115484,0.567656765676568
1.43343424526086e-05,-0.00011847075204147,0.567756775677568
1.45590582144811e-05,-0.000118805899123699,0.567856785678568
1.47823992795658e-05,-0.000119138620387376,0.567956795679568
1.50038644048897e-05,-0.000119468571413917,0.568056805680568
1.52234734414705e-05,-0.000119795777513624,0.568156815681568
1.54432363249444e-05,-0.000120119739428393,0.568256825682568
1.56611629710372e-05,-0.000120441014977355,0.568356835683568
1.58792633152129e-05,-0.000120764434457657,0.568456845684568
1.60970013746582e-05,-0.000121089302084124,0.568556855685569
1.63149230579535e-05,-0.000121416279398575,0.568656865686569
1.65327256338517e-05,-0.00012174011277671,0.568756875687569
1.67515455846047e-05,-0.000122062269719696,0.568856885688569
1.69702116884646e-05,-0.000122385855950156,0.568956895689569
1.71878157522927e-05,-0.000122711049632871,0.569056905690569
1.7406010389706e-05,-0.000123031778280883,0.569156915691569
1.76249097453905e-05,-0.000123353989814684,0.569256925692569
1.78431788248517e-05,-0.000123675195388125,0.569356935693569
1.80612990203033e-05,-0.000123996803941261,0.56945694569457
1.8279811277184e-05,-0.000124318002070548,0.56955695569557
1.8498814851701e-05,-0.000124640409138836,0.56965696569657
1.87179871615035e-05,-0.000124964951205368,0.56975697569757
1.89376458261448e-05,-0.000125290670945258,0.56985698569857
1.91546245766332e-05,-0.000125616322198483,0.56995699569957
1.93702335933034e-05,-0.000125943418123932,0.57005700570057
1.95844877644616e-05,-0.000126271943833168,0.57015701570157
1.98009156436581e-05,-0.000126600493363893,0.57025702570257
2.00186934056552e-05,-0.00012692592377233,0.57035703570357
2.0236262729815e-05,-0.000127252938804077,0.57045704570457
2.04540206405362e-05,-0.000127582044665076,0.570557055705571
2.06719522493403e-05,-0.000127913222496765,0.570657065706571
2.08900724447919e-05,-0.000128246451951598,0.570757075707571
2.11075623641064e-05,-0.00012857857073088,0.570857085708571
2.13250026553603e-05,-0.000128915585316262,0.570957095709571
2.15420310339092e-05,-0.000129257969159187,0.571057105710571
2.17586474996671e-05,-0.000129605669653968,0.571157115711571
2.19767776207137e-05,-0.000129956092742995,0.571257125712571
2.21951658074859e-05,-0.000130310295503459,0.571357135713571
2.24131271931608e-05,-0.000130669700771308,0.571457145714571
2.26312027233493e-05,-0.000131030528875064,0.571557155715572
2.28487571591167e-05,-0.000131392274104968,0.571657165716572
2.30664257393977e-05,-0.000131755419341831,0.571757175717572
2.32839305471045e-05,-0.000132117167549405,0.571857185718572
2.35003782775769e-05,-0.000132480177301752,0.571957195719572
2.37157738936124e-05,-0.000132844436191836,0.572057205720572
2.39295814123974e-05,-0.000133206197302717,0.572157215721572
2.41418107595271e-05,-0.000133565484455841,0.572257225722572
2.4352675335636e-05,-0.000133920196400004,0.572357235723572
2.4561773153442e-05,-0.000134273098905857,0.572457245724572
2.4769655084409e-05,-0.000134623401398759,0.572557255725573
2.49761126905276e-05,-0.000134975557002606,0.572657265726573
2.51831013167483e-05,-0.000135324506635167,0.572757275727573
2.53896631417856e-05,-0.000135674030464108,0.572857285728573
2.55958080913205e-05,-0.000136024122534088,0.572957295729573
2.5801536165353e-05,-0.000136374776889769,0.573057305730573
2.60065843351878e-05,-0.000136723207412994,0.573157315731573
2.62116325050226e-05,-0.00013706828407338,0.573257325732573
2.64178469338079e-05,-0.000137410299179963,0.573357335733573
2.6625187919078e-05,-0.00013775000360505,0.573457345734573
2.68333328786543e-05,-0.0001380855328232,0.573557355735574
2.70411552558797e-05,-0.00013842643775059,0.573657365736574
2.72484118735071e-05,-0.000138765804208748,0.573757375737574
2.74545518602445e-05,-0.000139100620271975,0.573857385738574
2.76626273404843e-05,-0.000139438983251171,0.573957395739574
2.78698244044562e-05,-0.000139776042998044,0.574057405740574
2.80779296614807e-05,-0.000140113401009422,0.574157415741574
2.82860696581734e-05,-0.000140455598747227,0.574257425742574
2.84942443945344e-05,-0.000140802590553612,0.574357435743574
2.87021064742256e-05,-0.00014115190544853,0.574457445744574
2.89106633465068e-05,-0.000141505712177267,0.574557455745575
2.91211160098247e-05,-0.000141858589372818,0.574657465746575
2.9331107132377e-05,-0.000142212000566099,0.574757475747575
2.95395448973473e-05,-0.000142564195376097,0.574857485748575
2.97462407180879e-05,-0.000142914605561816,0.574957495749575
2.99512243714697e-05,-0.000143262066353162,0.575057505750575
3.01545504483508e-05,-0.000143605572286088,0.575157515751575
3.03558715524791e-05,-0.000143947587888986,0.575257525752575
3.05557385550605e-05,-0.000144287315639246,0.575357535753575
3.07541663444871e-05,-0.000144624777869543,0.575457545754575
3.09517355688356e-05,-0.000144962550275068,0.575557555755576
3.1148456153701e-05,-0.00014530062938188,0.575657565756576
3.13437722650798e-05,-0.000145636457857121,0.575757575757576
3.15398030201525e-05,-0.000145970123046103,0.575857585758576
3.17365484190912e-05,-0.000146301645296375,0.575957595759576
3.19333434460043e-05,-0.000146634504029739,0.576057605760576
3.21306099392779e-05,-0.000146971303725672,0.576157615761576
3.23279210978147e-05,-0.000147309388787867,0.576257625762576
3.25249195996816e-05,-0.000147648607354428,0.576357635763576
3.27214615236665e-05,-0.000147986301347693,0.576457645764576
3.29177999726116e-05,-0.00014832640527849,0.576557655765577
3.31136818435885e-05,-0.000148664976199167,0.576657665766577
3.33097225243422e-05,-0.000149008373942962,0.576757675767577
3.35059120891916e-05,-0.000149356552355758,0.576857685768577
3.37024242363057e-05,-0.000149706254349351,0.576957695769577
3.38987279456686e-05,-0.000150061190612286,0.577057705770577
3.4093627181459e-05,-0.000150413712471075,0.577157715771577
3.42881492442128e-05,-0.000150762296841236,0.577257725772577
3.44835943884975e-05,-0.000151106617666519,0.577357735773577
3.46777045384602e-05,-0.000151451964799711,0.577457745774577
3.48691248487611e-05,-0.000151793129281727,0.577557755775578
3.50586543307366e-05,-0.000152133286314526,0.577657765776578
3.52496329514618e-05,-0.000152477167435405,0.577757775777578
3.54408746007961e-05,-0.000152818311569916,0.577857785778578
3.56323693531448e-05,-0.000153156744524677,0.577957795779578
3.58241172084218e-05,-0.00015349249359503,0.578057805780578
3.60159692827035e-05,-0.000153829536468383,0.578157815781578
3.62074243325865e-05,-0.000154163890990844,0.578257825782578
3.64004724425173e-05,-0.000154495067829948,0.578357835783578
3.65955652277526e-05,-0.000154825533499256,0.578457845784578
3.67923751430581e-05,-0.000155158873624575,0.578557855785579
3.69895671942839e-05,-0.000155494238573923,0.578657865786579
3.71871413814299e-05,-0.000155831609488609,0.578757875787579
3.73870480864769e-05,-0.000156168915886885,0.578857885788579
3.75889349502033e-05,-0.000156505451561667,0.578957895789579
3.77914917925326e-05,-0.000156839692435928,0.579057905790579
3.7994713650495e-05,-0.000157171659849673,0.579157915791579
3.8197409451325e-05,-0.000157502173161915,0.579257925792579
3.84007702678743e-05,-0.00015783044874585,0.579357935793579
3.86057539212562e-05,-0.000158158984380681,0.579457945794579
3.88126681053429e-05,-0.000158486835644917,0.57955795579558
3.90214929690308e-05,-0.000158814008493812,0.57965796579658
3.92293649743169e-05,-0.000159141585811216,0.57975797579758
3.9435892059772e-05,-0.000159465955668478,0.57985798579858
3.96418781995302e-05,-0.000159787757274659,0.57995799579958
3.98470057742964e-05,-0.000160108413465751,0.58005800580058
4.00543963876271e-05,-0.000160429166431479,0.58015801580158
4.02609036218063e-05,-0.00016074878440394,0.58025802580258
4.04665522909075e-05,-0.000161067277805087,0.58035803580358
4.06744491102669e-05,-0.000161385888824646,0.58045804580458
4.08826288094253e-05,-0.00016170666610809,0.580558055805581
4.10899201666348e-05,-0.000162026307405769,0.580658065806581
4.12991222033594e-05,-0.000162345350189265,0.580758075807581
4.15097436020489e-05,-0.000162661363181001,0.580858085808581
4.17225734484449e-05,-0.00016297751910145,0.580958095809581
4.19375918914436e-05,-0.000163293815965528,0.581058105810581
4.21547741168857e-05,-0.000163610707869846,0.581158115811581
4.23721498916866e-05,-0.000163929782911569,0.581258125812581
4.25916646350298e-05,-0.000164249427186917,0.581358135813581
4.28133133840315e-05,-0.000164569635236779,0.581458145814581
4.303674874244e-05,-0.000164893522709457,0.581558155815582
4.32619607846601e-05,-0.000165221054369099,0.581658165816582
4.34882795320892e-05,-0.000165552432698029,0.581758175817582
4.37141317760414e-05,-0.000165885088949024,0.581858185818582
4.3940931915512e-05,-0.000166218162075479,0.581958195819582
4.41672407374322e-05,-0.000166553686827146,0.582058205820582
4.43925818124722e-05,-0.000166892144595894,0.582158215821582
4.46176499333941e-05,-0.000167232052992205,0.582258225822582
4.48425939842076e-05,-0.000167576778782312,0.582358235823582
4.5068069055037e-05,-0.000167926037597559,0.582458245824582
4.52936533075825e-05,-0.00016827716937494,0.582558255825583
4.55201953812413e-05,-0.000168628540855799,0.582658265826583
4.57456754148681e-05,-0.000168978480071429,0.582758275827583
4.59710264155891e-05,-0.000169333140898717,0.582858285828583
4.61947694678699e-05,-0.000169690788837717,0.582958295829583
4.64194951552512e-05,-0.00017004524569378,0.583058305830583
4.66439478885144e-05,-0.000170400998834199,0.583158315831583
4.6868286477178e-05,-0.000170761418499191,0.583258325832583
4.70927491360362e-05,-0.000171123603929771,0.583358335833583
4.73189537390378e-05,-0.000171484779429778,0.583458345834583
4.75472228684477e-05,-0.000171846118206046,0.583558355835584
4.77775317102786e-05,-0.000172207618769717,0.583658365836584
4.80098653761381e-05,-0.000172569280128206,0.583758375837584
4.82411370019657e-05,-0.000172932743480851,0.583858385838584
4.84704979482783e-05,-0.000173292097135512,0.583958395839584
4.87002608817009e-05,-0.000173648934152324,0.584058405840584
4.89297607865142e-05,-0.000174006864971122,0.584158415841584
4.91587395969066e-05,-0.000174367006222798,0.584258425842584
4.93894504258475e-05,-0.000174730443272557,0.584358435843584
4.96193870574391e-05,-0.000175090928942815,0.584458445844585
4.9848708301286e-05,-0.000175452331739264,0.584558455845585
5.00785158999717e-05,-0.00017581810726222,0.584658465846585
5.03081597260833e-05,-0.000176188452535026,0.584758475847585
5.05393618725745e-05,-0.000176556435016919,0.584858485848585
5.07719188646636e-05,-0.000176924297398958,0.584958495849585
5.10064808294195e-05,-0.000177292258540761,0.585058505850585
5.12423678629025e-05,-0.000177660100078982,0.585158515851585
5.14802251295561e-05,-0.000178028040377053,0.585258525852585
5.17182610570901e-05,-0.000178393710688548,0.585358535853585
5.19564855711855e-05,-0.000178759717478202,0.585458545854585
5.21938912226685e-05,-0.000179124292995167,0.585558555855586
5.2431291911354e-05,-0.000179490595567927,0.585658565856586
5.26699928546073e-05,-0.000179856795906896,0.585758575857586
5.29082918108367e-05,-0.000180224179874607,0.585858585858586
5.31459803421187e-05,-0.000180596628880016,0.585958595859586
5.33838971623418e-05,-0.000180965664965159,0.586058605860586
5.36212382973718e-05,-0.000181335611724839,0.586158615861586
5.38585695068069e-05,-0.000181707233430854,0.586258625862586
5.40956674644175e-05,-0.000182083371288404,0.586358635863586
5.43327604592306e-05,-0.000182461125034946,0.586458645864587
5.45698534540438e-05,-0.000182840480278275,0.586558655865587
5.48063558751855e-05,-0.000183221838509316,0.586658665866587
5.50441883277658e-05,-0.000183605581863902,0.586758675867587
5.52814202811658e-05,-0.00018399128552602,0.586858685868587
5.55178184833889e-05,-0.000184373819445292,0.586958695869587
5.57557154524221e-05,-0.000184753872955152,0.587058705870587
5.59917910724665e-05,-0.000185132456978801,0.587158715871587
5.62276384034838e-05,-0.000185515490156134,0.587258725872587
5.64635899534198e-05,-0.000185901981911537,0.587358735873587
5.66997549039044e-05,-0.00018628741807852,0.587458745874587
5.69341382077798e-05,-0.000186670140584353,0.587558755875588
5.71693751139359e-05,-0.000187050164813657,0.587658765876588
5.74031479929501e-05,-0.000187427313594407,0.587758775877588
5.76354717331286e-05,-0.000187801614221947,0.587858785878588
5.78689915091285e-05,-0.000188172350067455,0.587958795879588
5.81037023580661e-05,-0.000188539554877971,0.588058805880588
5.83403933657692e-05,-0.000188906408818208,0.588158815881588
5.85783895909236e-05,-0.000189273156554485,0.588258825882588
5.88183361979727e-05,-0.00018963955838328,0.588358835883588
5.90594043987092e-05,-0.000190002471360947,0.588458845884588
5.93012914621442e-05,-0.000190362137672279,0.588558855885589
5.95435159962363e-05,-0.000190716991552655,0.588658865886589
5.97860382985198e-05,-0.000191068174446953,0.588758875887589
6.00288633318782e-05,-0.000191415721591112,0.588858885888589
6.02719811707167e-05,-0.000191759667724715,0.588958895889589
6.05153719636732e-05,-0.000192101244119436,0.589058905890589
6.07590307481225e-05,-0.000192440474100492,0.589158915891589
6.10029575238924e-05,-0.000192777380000471,0.589258925892589
6.12471671795475e-05,-0.0001931107861311,0.589358935893589
6.14921361442456e-05,-0.000193441970910671,0.589458945894589
6.17362118041973e-05,-0.000193769576516089,0.58955895589559
6.19799152538236e-05,-0.000194094012874889,0.58965896589659
6.22226807335266e-05,-0.000194415986194111,0.58975897589759
6.24653816967765e-05,-0.000194737440900354,0.58985898589859
6.27065838932164e-05,-0.000195054372010781,0.58995899589959
6.29454436462464e-05,-0.000195370481280882,0.59005900590059
6.31825813063227e-05,-0.000195688747881858,0.59015901590159
6.34189149921789e-05,-0.000196006038795574,0.59025902590259
6.36545687738373e-05,-0.000196324666688652,0.59035903590359
6.38895426513842e-05,-0.000196644618161559,0.59045904590459
6.41236976662325e-05,-0.000196963229181161,0.590559055905591
6.43563936168225e-05,-0.000197279554333209,0.590659065906591
6.45887967619324e-05,-0.000197597361874819,0.590759075907591
6.48209170271572e-05,-0.000197916638406412,0.590859085908591
6.50518561451252e-05,-0.000198237535293438,0.590959095909591
6.52813759011284e-05,-0.000198556123484137,0.591059105910591
6.55099924268763e-05,-0.000198872775188706,0.591159115911591
6.57386139153357e-05,-0.00019919125171629,0.591259125912591
6.59676423537886e-05,-0.000199510947108512,0.591359135913591
6.61970678165541e-05,-0.000199831849950921,0.591459145914591
6.64265677213674e-05,-0.000200154896724627,0.591559155915592
6.66561371054312e-05,-0.00020048006807471,0.591659165916592
6.68871010373864e-05,-0.000200808159042339,0.591759175917592
6.71184471052619e-05,-0.000201134032132894,0.591859185918592
6.7349028901383e-05,-0.000201457304714185,0.591959195919592
6.75788216115903e-05,-0.000201779204087631,0.592059205920592
6.78103165635615e-05,-0.000202100485095704,0.592159215921592
6.80418561807959e-05,-0.000202423907057405,0.592259225922592
6.82734553516857e-05,-0.000202749449625229,0.592359235923592
6.850430017633e-05,-0.000203073946530226,0.592459245924592
6.87352045546298e-05,-0.000203400554612065,0.592559255925593
6.89655779129997e-05,-0.000203729670894973,0.592659265926593
6.91945865001767e-05,-0.000204054187154932,0.592759275927593
6.94218779571975e-05,-0.000204376570401732,0.592859285928593
6.96474671725404e-05,-0.000204696840982962,0.592959295929593
6.98719496825884e-05,-0.000205017564668133,0.593059305930593
7.00978465917176e-05,-0.000205338631283116,0.593159315931593
7.0325480482279e-05,-0.000205659087473152,0.593259325932593
7.05531342240302e-05,-0.00020598133126518,0.593359335933593
7.07801924293125e-05,-0.000206304864393681,0.593459345934593
7.10065012512328e-05,-0.000206627019847811,0.593559355935594
7.123175795863e-05,-0.000206948023931468,0.593659365936594
7.14563049851309e-05,-0.000207266471674767,0.593759375937594
7.16822713735106e-05,-0.000207585283687881,0.593859385938594
7.19096422354627e-05,-0.000207904456496869,0.593959395939594
7.21374398985122e-05,-0.000208221496292697,0.594059405940594
7.23656544371501e-05,-0.000208536423422914,0.594159415941594
7.25938838640943e-05,-0.000208853190760809,0.594259425942594
7.28221232167195e-05,-0.000209171780440322,0.594359435943594
7.30489035050002e-05,-0.000209486341315595,0.594459445944594
7.32766118376095e-05,-0.000209799316078746,0.594559455945595
7.35052382888663e-05,-0.000210110719618166,0.594659465946595
7.37354280234722e-05,-0.00021042032265233,0.594759475947595
7.3966516025536e-05,-0.00021072838721726,0.594859485948595
7.41970928587735e-05,-0.000211037929208955,0.594959495949595
7.44271634860685e-05,-0.000211348935227749,0.595059505950595
7.46562068129138e-05,-0.000211656055867416,0.595159515951595
7.48841086948819e-05,-0.000211963753184862,0.595259525952595
7.51108691318867e-05,-0.000212272020232204,0.595359535953595
7.53365079752042e-05,-0.000212580852046603,0.595459545954595
7.55605190188917e-05,-0.000212886453571956,0.595559555955596
7.57834283200816e-05,-0.000213192644678439,0.595659565956596
7.6005766898876e-05,-0.000213499796087433,0.595759575957596
7.62275397179001e-05,-0.000213807898865973,0.595859585958596
7.6450285246602e-05,-0.000214114024959689,0.595959595959596
7.66734972788669e-05,-0.000214418142110396,0.596059605960596
7.68942030950617e-05,-0.000214718857258975,0.596159615961596
7.71132761488291e-05,-0.000215017663713209,0.596259625962596
7.73313616046124e-05,-0.0002153155416268,0.596359635963596
7.75496356469572e-05,-0.000215615781338806,0.596459645964596
7.7769711187101e-05,-0.000215915612115734,0.596559655965597
7.79896179918731e-05,-0.000216217082106829,0.596659665966597
7.82085322359499e-05,-0.00021651759824698,0.596759675967597
7.84268013154972e-05,-0.000216815750107361,0.596859685968597
7.86434574837208e-05,-0.000217112017094799,0.596959695969597
7.8859468487415e-05,-0.000217407169436475,0.597059705970597
7.90736879189911e-05,-0.00021769987710095,0.597159715971597
7.92873217396071e-05,-0.000217991849277871,0.597259725972597
7.9501506431515e-05,-0.000218285289452188,0.597359735973597
7.97151055125489e-05,-0.000218577987687339,0.597459745974598
7.99292753159783e-05,-0.00021886759608076,0.597559755975598
8.01425121123679e-05,-0.000219156364271479,0.597659765976598
8.03574561132327e-05,-0.000219443547342618,0.597759775977598
8.05708020912522e-05,-0.000219730160187546,0.597859785978598
8.07843763582989e-05,-0.000220019243020063,0.597959795979598
8.09974990100888e-05,-0.00022030993429729,0.598059805980598
8.12101650839967e-05,-0.000220602217642024,0.598159815981598
8.14239130491263e-05,-0.000220891917351013,0.598259825982598
8.1637661014342e-05,-0.000221186923289992,0.598359835983598
8.18513990538766e-05,-0.000221487184838315,0.598459845984598
8.20646557013699e-05,-0.000221788460783737,0.598559855985599
8.22791331987578e-05,-0.00022209382955358,0.598659865986599
8.2495481673109e-05,-0.000222403005786604,0.598759875987599
8.27136763106085e-05,-0.000222715952758054,0.598859885988599
8.29320545717858e-05,-0.000223031117606578,0.598959895989599
8.315027898607e-05,-0.000223347774273944,0.599059905990599
8.33686870241181e-05,-0.000223666613582487,0.599159915991599
8.35885739777005e-05,-0.000223985816664574,0.599259925992599
8.38099299213083e-05,-0.000224305379549949,0.599359935993599
8.40327350035796e-05,-0.000224625299757171,0.5994599459946
8.42551132847536e-05,-0.000224946575306177,0.5995599559956
8.44776354872258e-05,-0.000225269989823638,0.5996599659966
8.47002966482849e-05,-0.000225595522962138,0.5997599759976
8.49247493814621e-05,-0.000225924671999543,0.5998599859986
8.51509738356535e-05,-0.000226257402196315,0.5999599959996
8.53789551224669e-05,-0.000226593678812743,0.6000600060006
8.56066436038864e-05,-0.000226931419952584,0.6001600160016
8.58340492054207e-05,-0.00022727061172003,0.6002600260026
8.6060705423593e-05,-0.000227608271469898,0.6003600360036
8.62867561796154e-05,-0.000227946586309933,0.6004600460046
8.65125836095803e-05,-0.000228286171627708,0.600560056005601
8.67395127819567e-05,-0.000228629485003818,0.600660066006601
8.69653203606458e-05,-0.0002289741760543,0.600760076007601
8.71912371209648e-05,-0.000229320782250823,0.600860086008601
8.74162506510287e-05,-0.00022966779093077,0.600960096009601
8.76418994200272e-05,-0.000230016014008786,0.601060106010601
8.78659551288917e-05,-0.00023036607382054,0.601160116011601
8.8088596438675e-05,-0.000230711795149141,0.601260126012601
8.83114809258777e-05,-0.000231061332873932,0.601360136013601
8.85351793128953e-05,-0.000231407737580629,0.601460146014602
8.87599992936004e-05,-0.000231757804340308,0.601560156015602
8.89857870210996e-05,-0.000232104732126511,0.601660166016602
8.92116839302289e-05,-0.000232453553718708,0.601760176017602
8.94380423801236e-05,-0.000232798740553309,0.601860186018602
8.96636961119195e-05,-0.000233142688175769,0.601960196019602
8.98891265174858e-05,-0.000233487852677738,0.602060206020602
9.01143435225034e-05,-0.000233834222148496,0.602160216021602
9.03396796348321e-05,-0.000234182491876902,0.602260226022602
9.05651298916742e-05,-0.000234532643500538,0.602360236023602
9.07912104245674e-05,-0.000234883979745501,0.602460246024602
9.10170725941145e-05,-0.00023523646289441,0.602560256025603
9.12433714903538e-05,-0.000235586486973997,0.602660266026603
9.14714024052278e-05,-0.000235935621719135,0.602760276027603
9.17003712900252e-05,-0.00023628162493495,0.602860286028603
9.19302434050778e-05,-0.000236625288685025,0.602960296029603
9.21621453070426e-05,-0.000236968830350119,0.603060306030603
9.23954020543471e-05,-0.000237312501048119,0.603160316031603
9.26303263039194e-05,-0.000237655344446725,0.603260326032603
9.28664217751536e-05,-0.000237994922816575,0.603360336033603
9.31025321347802e-05,-0.000238336467945655,0.603460346034603
9.33383248749395e-05,-0.000238679255264547,0.603560356035604
9.35741275407798e-05,-0.000239023978573255,0.603660366036604
9.38099500577238e-05,-0.000239370620501988,0.603760376037604
9.40463035947698e-05,-0.000239718481791588,0.603860386038604
9.42842998199242e-05,-0.0002400654755831,0.603960396039604
9.45222861194837e-05,-0.000240414365662005,0.604060406040604
9.47617513345775e-05,-0.000240761090965796,0.604160416041604
9.50026805768132e-05,-0.000241105671842019,0.604260426042604
9.52447264499388e-05,-0.000241446970816053,0.604360436043604
9.54878839911568e-05,-0.000241785020146037,0.604460446044604
9.57324658570511e-05,-0.000242121007927283,0.604560456045605
9.59784621221128e-05,-0.000242454955003522,0.604660466046605
9.62243740195318e-05,-0.000242790924422392,0.604760476047605
9.64705290943702e-05,-0.000243127940992858,0.604860486048605
9.67169323093393e-05,-0.000243465994293097,0.604960496049605
9.69629136860087e-05,-0.000243805325019044,0.605060506050605
9.72080116835266e-05,-0.000244143474101421,0.605160516051605
9.74532387139503e-05,-0.000244481002336984,0.605260526052605
9.76985848517712e-05,-0.000244819131568128,0.605360536053605
9.79443677161981e-05,-0.000245158563535281,0.605460546054605
9.81904036837255e-05,-0.000245499008906991,0.605560556055606
9.84363552835241e-05,-0.000245841416571404,0.605660566056606
9.86818949706177e-05,-0.000246185060470246,0.605760576057606
9.89276827979282e-05,-0.000246529678071222,0.605860586058606
9.91733961831908e-05,-0.000246876218262478,0.605960596059606
9.94190252007247e-05,-0.000247224662185282,0.606060606060606
9.96645797762967e-05,-0.00024757499197357,0.606160616061606
9.99100599097348e-05,-0.000247927190257553,0.606260626062606
0.000100155460638328,-0.000248281238178581,0.606360636063606
0.000100401784448452,-0.000248638886613809,0.606460646064606
0.000100649016451714,-0.000249000099831154,0.606560656065607
0.000100896347711012,-0.000249361689228994,0.606660666066607
0.000101144582200651,-0.000249726806187885,0.606760676067607
0.00010139370999495,-0.000250095416960744,0.606860686068607
0.000101643726131198,-0.00025046748879303,0.606960696069607
0.000101893285689478,-0.000250840513483718,0.607060706070607
0.000102142408521066,-0.000251214482595984,0.607160716071607
0.000102391744753117,-0.000251589135086302,0.607260726072607
0.00010264016286652,-0.000251962267966121,0.607360736073607
0.000102889325400487,-0.000252335410771491,0.607460746074607
0.000103138706297801,-0.000252709244895468,0.607560756075608
0.00010338882169017,-0.000253083082493429,0.607660766076608
0.000103639815498807,-0.0002534603315228,0.607760776077608
0.000103890685237336,-0.000253839192470866,0.607860786078608
0.000104141425942959,-0.000254219649953006,0.607960796079608
0.00010439203761559,-0.000254601689080701,0.608060806080608
0.000104642530181082,-0.000254985294469328,0.608160816081608
0.00010489209470216,-0.000255367294390914,0.608260826082608
0.000105141733665285,-0.000255749471980838,0.608360836083608
0.000105391447070459,-0.000256131825254058,0.608460846084608
0.000105642366437048,-0.000256516549754974,0.608560856085609
0.000105892834188467,-0.000256902108006981,0.608660866086609
0.000106144507901216,-0.00025729000671727,0.608760876087609
0.000106397367724105,-0.000257680223553296,0.608860886088609
0.000106650937227977,-0.000258070286046157,0.608960896089609
0.000106903543947852,-0.000258458681036837,0.609060906090609
0.00010715621518418,-0.000258845974781376,0.609160916091609
0.000107408955899758,-0.000259232178197869,0.609260926092609
0.000107662545254905,-0.00025962167641986,0.609360936093609
0.00010791698324945,-0.00026001443818175,0.609460946094609
0.000108172587502859,-0.000260409470922715,0.60956095609561
0.000108429015581764,-0.000260807714101535,0.60966096609661
0.000108684932491929,-0.000261206661005954,0.60976097609761
0.000108940348158863,-0.00026160630518432,0.60986098609861
0.000109195595090425,-0.000262007348377103,0.60996099609961
0.000109451526888897,-0.000262408133007846,0.61006100610061
0.000109707468613049,-0.000262808915653418,0.61016101610161
0.00010996324160183,-0.000263211086395271,0.61026102610261
0.000110218508384668,-0.0002636139236417,0.61036103610361
0.000110473611394932,-0.000264018130621991,0.61046104610461
0.000110728550632708,-0.000264423693440335,0.610561056105611
0.000110984318658691,-0.000264832367440413,0.610661066106611
0.0001112399229121,-0.000265242355094723,0.610761076107611
0.000111495353467513,-0.00026565364399623,0.610861086108611
0.000111752272863968,-0.000266067735889413,0.610961096109611
0.000112010006160324,-0.000266484857574357,0.611061106110611
0.000112267555832917,-0.000266903212019832,0.611161116111611
0.00011252491195615,-0.000267322787811343,0.611261126112611
0.000112782084455706,-0.000267743573038125,0.611361136113611
0.000113038264394394,-0.000268162396468562,0.611461146114611
0.000113294791729421,-0.000268581754889269,0.611561156115612
0.000113551661497902,-0.000269001642841137,0.611661166116612
0.00011380886873704,-0.000269422055361366,0.611761176117612
0.000114065887389616,-0.000269843669872713,0.611861186118612
0.000114324384957727,-0.0002702679891122,0.611961196119612
0.000114584346553066,-0.000270694986280713,0.612061206120612
0.000114844615842191,-0.000271122439530879,0.612161216121612
0.000115105664291635,-0.000271552796021343,0.612261226122612
0.000115367343017044,-0.000271982612062466,0.612361236123612
0.000115628465908536,-0.000272412830587014,0.612461246124613
0.000115889886568219,-0.000272843474423846,0.612561256125613
0.000116151287376626,-0.000273272613042213,0.612661266126613
0.000116414122435391,-0.00027370438343553,0.612761276127613
0.000116676724242417,-0.000274137246638248,0.612861286128613
0.000116938755326962,-0.000274570483043834,0.612961296129613
0.000117201555646144,-0.000275006567106316,0.613061306130613
0.000117465115274283,-0.00027544547202658,0.613161316131613
0.000117728426762292,-0.000275885401269537,0.613261326132613
0.000117993157612179,-0.000276327859557381,0.613361336133613
0.000118258960427693,-0.000276772111402557,0.613461346134613
0.000118524495251801,-0.00027721733694991,0.613561356135614
0.00011879109211594,-0.000277664330247979,0.613661366136614
0.000119058418512338,-0.000278114038696097,0.613761376137614
0.000119326787097491,-0.000278565471718567,0.613861386138614
0.000119596192908689,-0.000279018611945556,0.613961396139614
0.000119866293512392,-0.000279474408761524,0.614061406140614
0.000120135758877245,-0.000279930358431843,0.614161416141614
0.000120404921511024,-0.000280387169644953,0.614261426142614
0.000120675111445252,-0.000280845636945708,0.614361436143614
0.000120945187234967,-0.000281303549405001,0.614461446144615
0.000121215952854389,-0.000281764072795425,0.614561456145615
0.000121487730885868,-0.000282226216045012,0.614661466146615
0.000121759181372284,-0.00028268916227632,0.614761476147615
0.000122029986694172,-0.000283152192875313,0.614861486148615
0.000122300479359475,-0.000283616017522889,0.614961496149615
0.000122571656891601,-0.000284082398014509,0.615061506150615
0.000122842521767144,-0.000284549540296528,0.615161516151615
0.000123113069023305,-0.000285017438413605,0.615261526152615
0.000123383308585508,-0.000285486084921503,0.615361536153615
0.000123652431516908,-0.000285952310573645,0.615461546154615
0.000123921256680029,-0.000286419300993855,0.615561556155616
0.000124189461492609,-0.000286886338560727,0.615661566156616
0.000124459036039178,-0.000287355644625232,0.615761576157616
0.000124729632923314,-0.000287826487173886,0.615861586158616
0.000125001584652876,-0.000288299560999148,0.615961596159616
0.000125274866413963,-0.000288774845753559,0.616061606160616
0.000125548664306587,-0.00028924915730215,0.616161616161616
0.000125823122252218,-0.000289725923949808,0.616261626162616
0.000126096895330855,-0.000290202642954577,0.616361636163616
0.000126369998430975,-0.000290679314812726,0.616461646164617
0.000126642769023235,-0.000291156651686551,0.616561656165617
0.000126915207107636,-0.000291634647124485,0.616661666166617
0.000127187317646888,-0.000292113295171145,0.616761676167617
0.000127459105603962,-0.000292592589374833,0.616861686168617
0.000127730238470911,-0.000293071812610458,0.616961696169617
0.000128002388712716,-0.000293552476548094,0.617061706170617
0.000128275541440896,-0.000294034566795533,0.617161716171617
0.000128548550247692,-0.000294515876890198,0.617261726172617
0.000128820894038855,-0.000294997096165565,0.617361736173617
0.00012909257777701,-0.000295478226606721,0.617461746174617
0.000129363616350722,-0.000295959269206293,0.617561756175618
0.000129634009759818,-0.000296440224460466,0.617661766176618
0.000129903762967355,-0.000296921093361869,0.617761776177618
0.000130173734538151,-0.000297401905687286,0.617861786178618
0.000130444400901537,-0.000297885112565658,0.617961796179618
0.000130716417147552,-0.000298370433598456,0.618061806180618
0.000130988964413669,-0.000298854684650712,0.618161816181618
0.00013126203277412,-0.000299337876144378,0.618261826182618
0.000131536426203299,-0.000299823180799928,0.618361836183618
0.00013181047223614,-0.000300309068584952,0.618461846184618
0.000132084175835526,-0.000300795534536612,0.618561856185619
0.000132357541964256,-0.000301282572203295,0.618661866186619
0.000132630243077266,-0.00030176946594868,0.618761876187619
0.000132902284137354,-0.000302256216765309,0.618861886188619
0.000133174007577974,-0.000302743537311792,0.618961896189619
0.000133445403473533,-0.000303231423121687,0.619061906190619
0.000133716491675219,-0.00030371986823957,0.619161916191619
0.000133986929749665,-0.000304208156532846,0.619261926192619
0.000134257065093035,-0.000304697000660126,0.619361936193619
0.00013452689770533,-0.000305186395658698,0.619461946194619
0.000134795618649534,-0.0003056731722819,0.61956195619562
0.000135065709327727,-0.000306162028816216,0.61966196619662
0.000135336494798424,-0.000306653204468812,0.61976197619762
0.000135606972575249,-0.000307144909156338,0.61986198619862
0.000135877142658202,-0.000307637137419642,0.61996199619962
0.000136147010010166,-0.000308129884792239,0.62006200620062
0.000136416574631054,-0.000308623145815061,0.62016201620162
0.000136685846446549,-0.00030911691651781,0.62026202620262
0.000136954820493767,-0.000309611191441459,0.62036203620362
0.000137223174190528,-0.000310105253957102,0.62046204620462
0.00013749091249963,-0.000310599107042452,0.620562056205621
0.000137758367928848,-0.000311093463852346,0.620662066206621
0.000138025550403861,-0.000311588320416614,0.620762076207621
0.000138292459924756,-0.00031208367177246,0.620862086208621
0.000138559096491275,-0.000312579513453314,0.620962096209621
0.000138825981198097,-0.000313075155629426,0.621062106210621
0.000139092930421372,-0.000313570313435913,0.621162116211621
0.000139359939198216,-0.000314064990842944,0.621262126212621
0.000139627012491599,-0.000314559192813402,0.621362136213621
0.000139893812830692,-0.000315053896027005,0.621462146214621
0.000140160345178379,-0.000315549096017314,0.621562156215622
0.000140426604571947,-0.000316044787821486,0.621662166216622
0.0001406917969626,-0.000316537801696677,0.621762176217622
0.000140956731287441,-0.000317031329222049,0.621862186218622
0.000141221412509267,-0.000317525364938577,0.621962196219622
0.000141485850553761,-0.000318019904875964,0.622062206220622
0.000141750040457951,-0.00031851494357514,0.622162216221622
0.000142013982222011,-0.000319010476569579,0.622262226222622
0.000142276876834517,-0.00031950333362012,0.622362236223622
0.000142538729258095,-0.000319993539540837,0.622462246224622
0.000142800030810467,-0.000320483574741097,0.622562256225623
0.000143061451470151,-0.000320973179666277,0.622662266226623
0.000143322986274261,-0.000321462357790273,0.622762276227623
0.000143584635222972,-0.000321951113579698,0.622862286228623
0.000143846403278907,-0.000322439451500992,0.622962296229623
0.00014410815644645,-0.000322925727873547,0.623062306230623
0.000144369869911527,-0.000323411185383491,0.623162316231623
0.000144631369976056,-0.000323897229993122,0.623262326232623
0.000144893167808862,-0.000324383169391291,0.623362336233623
0.000145154742315438,-0.000324869691422622,0.623462346234623
0.000145415770913606,-0.000325356077969436,0.623562356235624
0.00014567824368764,-0.000325844549390206,0.623662366236624
0.000145940701573368,-0.000326330957773337,0.623762376237624
0.000146202926207272,-0.000326817944323147,0.623862386238624
0.000146464118577928,-0.000327302336319031,0.623962396239624
0.000146725097548035,-0.000327787325340284,0.624062406240624
0.000146986195625454,-0.000328271932225616,0.624162416241624
0.000147247080302324,-0.000328757134647375,0.624262426242624
0.000147507756541442,-0.000329242926650305,0.624362436243624
0.000147768224342724,-0.000329729303271481,0.624462446244624
0.000148028483706254,-0.00033021625855565,0.624562456245625
0.000148288534632033,-0.000330703787043612,0.624662466246625
0.000148548387045656,-0.000331191883276386,0.624762476247625
0.000148808035984325,-0.000331680542787403,0.624862486248625
0.000149067486410837,-0.000332169759125008,0.624962496249625
0.000149328073319516,-0.000332660320878758,0.625062506250625
0.000149589781821796,-0.000333152214152803,0.625162516251625
0.00014985212556301,-0.000333642971937311,0.625262526252625
0.000150115094617478,-0.000334132604654191,0.625362536253625
0.000150378679059691,-0.000334621123221536,0.625462546254625
0.000150642878889562,-0.000335108537565071,0.625562556255626
0.000150907689144295,-0.000335594858602847,0.625662566256626
0.000151171918750951,-0.000336081046141233,0.625762576257626
0.000151435577635211,-0.00033656710117273,0.625862586258626
0.000151700655881351,-0.00033705524306331,0.625962596259626
0.000151966816018798,-0.000337544738310502,0.626062606260626
0.000152232713127636,-0.000338034781947501,0.626162616261626
0.000152498347207778,-0.000338525368515281,0.626262626262626
0.000152765058216431,-0.000339017285610815,0.626362636263626
0.000153031506196474,-0.000339509727274667,0.626462646264626
0.000153297686185111,-0.000340002689536669,0.626562656265627
0.000153563603145139,-0.000340496166937753,0.626662666266627
0.000153829599510012,-0.000340989179324086,0.626762676267627
0.000154095665354221,-0.000341481730665926,0.626862686268627
0.000154361473132533,-0.000341974801613373,0.626962696269627
0.000154627022845119,-0.000342468387203544,0.627062706270627
0.000154891991909542,-0.000342961769815033,0.627162716271627
0.000155156702908239,-0.000343455664587933,0.627262726272627
0.000155421170729518,-0.00034395006606309,0.627362736273627
0.000155685395373376,-0.000344444969773977,0.627462746274628
0.000155949376839901,-0.000344940371750426,0.627562756275628
0.000156213452599664,-0.000345435289357163,0.627662766276628
0.000156477290144805,-0.000345930704733148,0.627762776277628
0.000156740884512613,-0.000346426613411853,0.627862786278628
0.000157004245628596,-0.000346923009934211,0.627962796279628
0.000157267040984981,-0.00034741917767127,0.628062806280628
0.000157529613015136,-0.000347915831266854,0.628162816281628
0.000157791624248491,-0.000348412253595742,0.628262826282628
0.0001580534171185,-0.00034890916029434,0.628362836283628
0.000158314991625076,-0.000349406545903495,0.628462846284628
0.000158577682762542,-0.000349905196035094,0.628562856285629
0.000158841808150366,-0.000350405811933293,0.628662866286629
0.000159107352900068,-0.000350908373746948,0.628762876287629
0.000159374307086141,-0.000351412862617366,0.628862886288629
0.000159642323312245,-0.000351918546530977,0.628962896289629
0.00015991105914484,-0.000352426391745675,0.629062906290629
0.000160179174627065,-0.000352933898000904,0.629162916291629
0.000160446684647141,-0.000353441067777974,0.629262926292629
0.00016071359416795,-0.000353947905047228,0.629362936293629
0.000160980230734555,-0.000354455125941215,0.62946294629463
0.000161246604272551,-0.000354962726985952,0.62956295629563
0.000161512387236875,-0.000355469992048888,0.62966296629663
0.000161777912135387,-0.000355977636766303,0.62976297629763
0.000162042856385823,-0.000356484944509375,0.62986298629863
0.000162309210072629,-0.000356994134147677,0.62996299629963
0.000162576968232836,-0.000357505186326289,0.63006300630063
0.000162844448476126,-0.00035801658242717,0.63016301630163
0.000163111655765213,-0.000358528318976463,0.63026302630263
0.000163378595062807,-0.0003590403925001,0.63036303630363
0.00016364493386122,-0.000359552086369258,0.63046304630463
0.000163911014593736,-0.000360064118701658,0.630563056305631
0.000164176837260526,-0.000360576485527045,0.630663066306631
0.000164442069353559,-0.000361088470712784,0.630763076307631
0.00016470705330646,-0.000361600790887781,0.630863086308631
0.000164971789119145,-0.00036211344357068,0.630963096309631
0.000165236281754496,-0.000362626425783726,0.631063106310631
0.000165500531212342,-0.000363139733556707,0.631163116311631
0.000165764209947793,-0.000363652651253301,0.631263126312631
0.000166027650468707,-0.000364165895998685,0.631363136313631
0.000166290857737797,-0.000364679464815191,0.631463146314632
0.000166554834241439,-0.000365195120987007,0.631563156315632
0.000166819570054124,-0.000365712845159216,0.631663166316632
0.000167085392720914,-0.000366231636334254,0.631763176317632
0.00016735228735333,-0.000366751485082841,0.631863186318632
0.000167619772559332,-0.000367269925883914,0.631963196319632
0.000167887977371998,-0.000367790406397408,0.632063206320632
0.000168156901791241,-0.000368312907268405,0.632163216321632
0.00016842653589138,-0.000368837408645671,0.632263226322632
0.000168696874709704,-0.00036936389216683,0.632363236323632
0.000168966915759837,-0.000369890571222432,0.632463246324632
0.000169237989073131,-0.000370418230928094,0.632563256325633
0.00016950842714749,-0.000370945362095138,0.632663266326633
0.000169778567453658,-0.0003714726833376,0.632763276327633
0.000170048405028837,-0.000372000192670309,0.632863286328633
0.000170317622253474,-0.000372527175449529,0.632963296329633
0.000170586551635428,-0.00037305434979298,0.633063306330633
0.00017085486562981,-0.000373581001056882,0.633163316331633
0.000171122574162041,-0.000374107133707762,0.633263326332633
0.000171390004777272,-0.000374633466855969,0.633363336333633
0.000171656834893235,-0.000375159284865095,0.633463346334633
0.000171923406943387,-0.000375685306349174,0.633563356335634
0.000172189711002047,-0.000376211529819394,0.633663366336634
0.00017245575699498,-0.000376737953786898,0.633763376337634
0.000172722542445767,-0.000377266342032189,0.633863386338634
0.000172989059905061,-0.000377794909434675,0.633963396339634
0.000173254991753481,-0.000378322940358077,0.634063406340634
0.000173520333028229,-0.000378850440757776,0.634163416341634
0.000173785098617785,-0.000379377415100215,0.634263426342634
0.000174049288521975,-0.000379903869340817,0.634363436343634
0.000174312912666654,-0.000380429807946067,0.634463446344634
0.000174577633590946,-0.000380956734149344,0.634563456345635
0.000174843446332055,-0.000381484638521238,0.634663466346635
0.000175109998531017,-0.000382014493275071,0.634763476347635
0.000175376292664082,-0.00038254451329029,0.634863486348635
0.000175643321292202,-0.000383076463836258,0.634963496349635
0.000175911079452494,-0.000383610326054283,0.635063506350635
0.000176179557219364,-0.000384146081085717,0.635163516351635
0.000176449092063468,-0.00038468272842927,0.635263526352635
0.00017671800655703,-0.00038521876137775,0.635363536353635
0.00017698697564145,-0.000385753918391317,0.635463546354635
0.000177256986914712,-0.000386289973176114,0.635563556355636
0.000177526710345377,-0.000386826133668599,0.635663566356636
0.000177796136007765,-0.000387362398876275,0.635763576357636
0.000178065278790354,-0.000387898768302869,0.635863586358636
0.000178333801222487,-0.000388434527304516,0.635963596359636
0.000178603380731768,-0.000388971177129511,0.636063606360636
0.000178872667435655,-0.000389507928195711,0.636163616361636
0.000179141666296946,-0.000390044778517989,0.636263626362636
0.000179411374839133,-0.000390583492869392,0.636363636363636
0.00017968079553881,-0.000391122288610811,0.636463646364636
0.000179950920956499,-0.000391662929522706,0.636563656365637
0.000180220421061021,-0.000392202918818462,0.636663666366637
0.000180489633322861,-0.000392742976600882,0.636763676367637
0.000180759550302799,-0.000393284868139371,0.636863686368637
0.000181029179440227,-0.000393826810794734,0.636963696369637
0.000181298515772088,-0.000394368803078157,0.637063706370637
0.00018156756426144,-0.000394910844989598,0.637163716371637
0.000181836329870906,-0.000395452937025371,0.637263726372637
0.000182104485055511,-0.000395994363052882,0.637363736373637
0.000182372029815254,-0.000396535130516285,0.637463746374637
0.000182638979038443,-0.000397075245867233,0.637563756375638
0.000182905665233109,-0.000397615429208618,0.637663766376638
0.000183171755891219,-0.000398154966392931,0.637763776377638
0.000183437593446402,-0.000398694577523022,0.637863786378638
0.000183703515369227,-0.000399233277482303,0.637963796379638
0.000183969184189124,-0.000399772059824143,0.638063806380638
0.000184235597429499,-0.000400312689321587,0.638163816381638
0.00018450274516493,-0.000400855147612302,0.638263826382638
0.000184769624908868,-0.000401397652057094,0.638363836383638
0.000185037909126379,-0.000401941697452474,0.638463846384638
0.000185307577966187,-0.000402487267917509,0.638563856385639
0.000185577951524179,-0.00040303461903661,0.638663866386639
0.000185848027313894,-0.00040358196965944,0.638763876387639
0.000186118147768786,-0.000404128333676828,0.638863886388639
0.00018638764291051,-0.000404673991487218,0.638963896389639
0.00018665652266449,-0.000405218950038534,0.639063906390639
0.000186924787030725,-0.000405763216774974,0.639163916391639
0.000187193632045037,-0.000406305835860507,0.639263926392639
0.000187463856718933,-0.000406849993415273,0.639363936393639
0.000187734776185334,-0.000407395945519957,0.639463946394639
0.000188006251485738,-0.000407940233596485,0.63956395639564
0.000188278749123794,-0.000408485328624904,0.63966396639664
0.000188552259173821,-0.000409031222664745,0.63976397639764
0.000188825119096522,-0.000409576414964157,0.63986398639864
0.000189097323929098,-0.000410120912470979,0.63996399639964
0.000189368883597231,-0.000410664721140637,0.64006400640064
0.000189639808026429,-0.000411207848913555,0.64016401640164
0.00018991010217949,-0.00041175030124893,0.64026402640264
0.000190179771019297,-0.000412292086087102,0.64036403640364
0.000190450809592923,-0.000412835415846203,0.64046404640464
0.000190721217890584,-0.000413378069175091,0.640564056405641
0.000190990995912021,-0.00041392005202919,0.640664066406641
0.0001912601585458,-0.000414461371852655,0.640764076407641
0.00019152870579192,-0.000415002034600911,0.640864086408641
0.000191796642613179,-0.000415542046725526,0.640964096409641
0.000192063978935085,-0.00041608141467824,0.641064106410641
0.000192331047265671,-0.0004166208595544,0.641164116411641
0.000192597852567562,-0.000417160379865151,0.641264126412641
0.000192864732311586,-0.000417698988508864,0.641364136413641
0.000193131686497572,-0.000418236694418508,0.641464146414641
0.00019339872008849,-0.000418773505534635,0.641564156415642
0.000193665163105736,-0.000419309703744459,0.641664166416642
0.000193932678088695,-0.000419846786325933,0.641764176417642
0.0001942012551116,-0.000420384744346049,0.641864186418642
0.000194469226672441,-0.000420922078045411,0.641964196419642
0.000194736597734015,-0.000421458793875715,0.642064206420642
0.000195003695841386,-0.000421995611939723,0.642164216421642
0.000195271865914383,-0.000422533307923772,0.642264226422642
0.000195539435488114,-0.000423070382068508,0.642364236423642
0.000195806732107641,-0.000423607555469323,0.642464246424643
0.000196073760735761,-0.000424144826637359,0.642564256425643
0.000196341523858851,-0.00042468395935312,0.642664266426643
0.000196610349021972,-0.000425223947160019,0.642764276427643
0.000196879228775952,-0.000425763017840769,0.642864286428643
0.000197148168083587,-0.000426301180328381,0.642964296429643
0.000197416496966275,-0.000426838716510154,0.643064306430643
0.000197685540492829,-0.000427378111261983,0.643164316431643
0.000197954643572952,-0.000427916594346775,0.643264326432643
0.000198223801243934,-0.000428454174697496,0.643364336433643
0.000198493013505773,-0.000428990860750929,0.643464346434643
0.000198761610379954,-0.000429526934890645,0.643564356435644
0.000199029601791984,-0.000430062403568297,0.643664366436644
0.000199296987741951,-0.000430597272242953,0.643764376437644
0.000199565440694834,-0.000431133037200026,0.643864386438644
0.000199834613254207,-0.000431670676608089,0.643964396439644
0.000200104832965221,-0.000432209185499453,0.644064406440644
0.000200376094865076,-0.000432748553452124,0.644164416441644
0.000200648041631926,-0.000433289762108788,0.644264426442644
0.000200920529344301,-0.000433829348424891,0.644364436443644
0.000201194366939391,-0.0004343704975279,0.644464446444645
0.000201468864587403,-0.000434913469468797,0.644564456445645
0.000201743029727554,-0.000435456482600973,0.644664466446645
0.000202016529851987,-0.000435998823273234,0.644764476447645
0.000202290556033638,-0.000436539530190439,0.644864486448645
0.000202564587178086,-0.000437079311544714,0.644964496449645
0.000202839953316857,-0.000437620652708225,0.645064506450645
0.000203115825661484,-0.000438160369546048,0.645164516451645
0.000203392680641384,-0.000438700932541911,0.645264526452645
0.000203669173336639,-0.000439241560054271,0.645364536453645
0.000203945313672673,-0.000439782251586769,0.645464546454645
0.000204221101649743,-0.000440323005650593,0.645564556455646
0.00020449820476986,-0.000440865310590643,0.645664566456646
0.000204775938166028,-0.000441409425465317,0.645764576457646
0.000205054296875449,-0.000441955333401008,0.645864586458646
0.000205333275935412,-0.00044250301752424,0.645964596459646
0.000205611877822339,-0.000443050697180946,0.646064606460646
0.00020589009757326,-0.000443598372867439,0.646164616461646
0.000206169285070974,-0.000444146817788528,0.646264626462646
0.000206449082993636,-0.000444697014083083,0.646364636463646
0.000206729342456978,-0.000445245499202908,0.646464646464647
0.000207010544853126,-0.000445794744624233,0.646564656465647
0.000207291345262078,-0.000446343970690638,0.646664666466647
0.000207572741207586,-0.000446894940686358,0.646764676467647
0.000207853735165983,-0.000447445874453639,0.646864686468647
0.000208135180739465,-0.000447995089601865,0.646964696469647
0.000208415896780774,-0.000448543572240248,0.647064706470647
0.000208695888252795,-0.000449091328820443,0.647164716471647
0.000208975155155355,-0.000449638367282875,0.647264726472647
0.00020925503744566,-0.000450187170022124,0.647364736473647
0.000209536195176545,-0.00045073744373644,0.647464746474647
0.000209817804522601,-0.000451286004787127,0.647564756475648
0.000210099001955866,-0.000451834552934548,0.647664766476648
0.000210381464904203,-0.000452384574042165,0.647764776477648
0.000210664369542115,-0.000452932884471235,0.647864786478648
0.000210947844902423,-0.000453482946273817,0.647964796479648
0.000211230898424431,-0.000454032981277283,0.648064806480648
0.000211515192647351,-0.000454584473359966,0.648164816481648
0.000211799055106377,-0.000455135924747684,0.648264826482648
0.000212082833197759,-0.000455686344368426,0.648364836483648
0.000212366526921413,-0.000456235742147873,0.648464846484648
0.000212649466298908,-0.000456784404936037,0.648564856485649
0.000212933318832338,-0.000457333824551801,0.648664866486649
0.000213216749527469,-0.000457883223323791,0.648764876487649
0.000213499753421417,-0.000458432601252005,0.648864886488649
0.000213782340439776,-0.000458981959329029,0.648964896489649
0.000214064183037656,-0.000459530582911041,0.649064906490649
0.000214345291140481,-0.000460078480434865,0.649164916491649
0.000214625997256195,-0.000460626372003306,0.649264926492649
0.000214906648781138,-0.000461173265551853,0.649364936493649
0.000215186903281682,-0.00046172016356697,0.649464946494649
0.000215468433222893,-0.000462268548934403,0.64956495649565
0.000215750548774891,-0.000462818685675346,0.64966496649665
0.000216032257377068,-0.000463368795617132,0.64976497649765
0.000216313554066454,-0.000463918878263488,0.64986498649865
0.000216595307333808,-0.000464467248246257,0.64996499649965
0.000216876991121912,-0.000465014615246293,0.65006500650065
0.000217158610393563,-0.000465560989189319,0.65016501650165
0.000217441157709542,-0.000466108140803678,0.65026502650265
0.000217724628107053,-0.000466656062645218,0.65036503650365
0.00021800801413692,-0.000467202985474322,0.65046504650465
0.000218291320761857,-0.000467748919216629,0.650565056505651
0.000218574547982034,-0.000468293872805148,0.650665066506651
0.000218857025818763,-0.000468838135075061,0.650765076507651
0.000219139086779903,-0.000469382426625531,0.650865086508651
0.00021942041324616,-0.000469926033805363,0.650965096509651
0.000219701010180245,-0.000470468963066167,0.651065106510651
0.000219981210089931,-0.000471011934510793,0.651165116511651
0.000220262010498969,-0.000471556709438346,0.651265126512651
0.000220543411407188,-0.000472103270975348,0.651365136513651
0.000220824077820523,-0.000472649125809038,0.651465146514651
0.000221106009748843,-0.000473196476431868,0.651565156515652
0.000221387207182108,-0.000473743113899731,0.651665166516652
0.000221667675083287,-0.000474289044168097,0.651765176517652
0.000221947423377888,-0.000474834275177346,0.651865186518652
0.000222227633213169,-0.000475377837691915,0.651965196519652
0.000222508790944054,-0.000475922204180704,0.652065206520652
0.000222790876719268,-0.000476467366207017,0.652165216521652
0.000223072227999512,-0.000477011835922139,0.652265226522652
0.000223352849747584,-0.000477555619777766,0.652365236523652
0.000223632746926281,-0.000478098724721824,0.652465246524652
0.000223913919545559,-0.000478643350765281,0.652565256525653
0.000224196352717111,-0.000479189484012287,0.652665266526653
0.000224479708970108,-0.00047973639542694,0.652765276527653
0.000224763496987085,-0.000480281621473392,0.652865286528653
0.000225046853240082,-0.000480826867371077,0.652965296529653
0.000225329465072515,-0.000481371420461299,0.653065306530653
0.000225611660029444,-0.000481916000350679,0.653165316531653
0.000225893443073669,-0.000482460607039218,0.653265326532653
0.000226176154162137,-0.000483006006783796,0.653365336533653
0.000226459445898767,-0.000483553185693584,0.653465346534653
0.000226741983289151,-0.000484099652937306,0.653565356535654
0.000227023781221682,-0.000484645415959156,0.653665366536654
0.000227304849622128,-0.000485190480714476,0.653765376537654
0.000227585511072579,-0.000485735568298698,0.653865386538654
0.000227866634063882,-0.00048627898738824,0.653965396539654
0.000228147355067989,-0.000486822445187662,0.654065406540654
0.000228427351502807,-0.000487365227053141,0.654165416541654
0.000228706628330962,-0.000487907340429003,0.654265426542654
0.000228986376625564,-0.000488447813598112,0.654365436543654
0.000229267072815683,-0.000488989118533185,0.654465446544654
0.000229547049399226,-0.000489529768874404,0.654565456545655
0.000229826976354708,-0.000490069488689896,0.654665466546655
0.000230108178750856,-0.000490610760870471,0.654765476547655
0.000230388979159894,-0.000491152092108387,0.654865486548655
0.000230669724978075,-0.000491692485872651,0.654965496549655
0.000230950073771856,-0.000492232947131081,0.655065506550655
0.000231230030504209,-0.000492773475883591,0.655165516551655
0.000231511262677142,-0.000493315549060716,0.655265526552655
0.000231792435296506,-0.000493856677319993,0.655365536553655
0.000232073205928673,-0.000494397866125424,0.655465546554655
0.000232355242075827,-0.000494940592407546,0.655565556555656
0.00023263654372801,-0.000495482650696236,0.655665566556656
0.000232917443393084,-0.000496024760598114,0.655765576557656
0.000233199608573229,-0.000496568399539858,0.655865586558656
0.000233481709236835,-0.000497111077682776,0.655965596559656
0.000233763397987736,-0.00049765380197977,0.656065606560656
0.00023404467978873,-0.00049819657193457,0.656165616561656
0.000234325559602614,-0.000498739387050861,0.656265626562656
0.000234607377386421,-0.00049928301011167,0.656365636563656
0.000234890128177354,-0.000499827433176444,0.656465646564656
0.000235173449690769,-0.000500373645332024,0.656565656565657
0.000235457346889376,-0.000500921629208618,0.656665666566657
0.000235742147318411,-0.000501470370905355,0.656765676567657
0.000236027508544161,-0.00050202085950912,0.656865686568657
0.000236313758111946,-0.000502572081615269,0.656965696569657
0.000236599233482209,-0.00050312255334547,0.657065706570657
0.000236885120765263,-0.000503671301990133,0.657165716571657
0.000237170233850882,-0.000504219325072878,0.657265726572657
0.000237456240241161,-0.000504768103990682,0.657365736573657
0.000237743134973389,-0.000505317631795578,0.657465746574658
0.000238029250545384,-0.000505866426098046,0.657565756575658
0.000238316577041593,-0.000506416682442571,0.657665766576658
0.000238605104536334,-0.000506968386436946,0.657765776577658
0.000238893160564629,-0.000507520048743814,0.657865786578658
0.000239180750089447,-0.000508071670851989,0.657965796579658
0.000239467878073414,-0.000508623252761426,0.658065806580658
0.000239755884473734,-0.000509175555766298,0.658165816581658
0.00024004475440193,-0.000509728572918634,0.658265826582658
0.000240334487858002,-0.000510282297270512,0.658365836583658
0.000240625397498619,-0.000510837434532701,0.658465846584658
0.0002409158158216,-0.00051139249784907,0.658565856585659
0.000241207405366415,-0.000511948961172485,0.658665866586659
0.00024150015620721,-0.000512506811103281,0.658765876587659
0.000241793244518749,-0.000513062864499032,0.658865886588659
0.000242087479237963,-0.000513620307976192,0.658965896589659
0.000242381182937246,-0.000514177654182401,0.659065906590659
0.000242676033044118,-0.000514736377566711,0.659165916591659
0.000242970347168263,-0.000515294991769305,0.659265926592659
0.000243264130272306,-0.000515853497782768,0.659365936593659
0.00024355872727625,-0.00051641265690127,0.65946594659466
0.00024385314065643,-0.000516970702862824,0.65956595659566
0.000244147023016594,-0.00051752864659063,0.65966596659666
0.000244440379319539,-0.00051808648907723,0.65976597659766
0.000244734212051643,-0.000518645990132873,0.65986598659866
0.000245027518726528,-0.000519205374562647,0.65996599659966
0.00024532116287207,-0.000519762947072712,0.66006600660066
0.000245614623393934,-0.000520319421810536,0.66016601660166
0.000245907567784175,-0.000520875809699318,0.66026602660266
0.000246199996042706,-0.000521432111235286,0.66036603660366
0.000246492766734777,-0.000521986630132103,0.66046604660466
0.000246785874897592,-0.000522539382766975,0.660566056605661
0.000247079320530978,-0.000523090386013463,0.660666066606661
0.000247373232667926,-0.000523643112841805,0.660766076607661
0.000247668286249838,-0.000524197259032025,0.660866086608661
0.000247963146282391,-0.000524750340204544,0.660966096609661
0.000248257817728383,-0.000525302366781184,0.661066106610661
0.000248552300587813,-0.000525853348191355,0.661166116611661
0.00024884659982348,-0.000526403294360653,0.661266126612661
0.000249140373001928,-0.000526953216212148,0.661366136613661
0.000249434468762641,-0.000527501414978147,0.661466146614662
0.000249728892068415,-0.000528047907035898,0.661566156615662
0.000250024446893559,-0.000528595877512913,0.661666166616662
0.000250320453333786,-0.00052914559985971,0.661766176617662
0.000250616906426387,-0.000529697057202811,0.661866186618662
0.000250912481102634,-0.000530247762184794,0.661966196619662
0.000251208507394138,-0.000530800193229986,0.662066206620662
0.000251503987777147,-0.000531352575639702,0.662166216621662
0.000251798927214546,-0.000531904909910215,0.662266226622662
0.000252093335631928,-0.000532457197530379,0.662366236623662
0.00025238820558999,-0.000533011195829047,0.662466246624662
0.00025268221698306,-0.000533564417945194,0.662566256625663
0.000252977037313147,-0.000534118340809228,0.662666266626663
0.000253271321660421,-0.000534672201638251,0.662766276627663
0.000253565079950563,-0.00053522600092849,0.662866286628663
0.000253857989601135,-0.000535779026517566,0.662966296629663
0.000254152045659382,-0.000536333467498351,0.663066306630663
0.000254446568221278,-0.000536889599306448,0.663166316631663
0.000254742227265254,-0.000537447116233114,0.663266326632663
0.000255039002940034,-0.000538006004878768,0.663366336633663
0.000255334900198632,-0.000538564070691512,0.663466346634663
0.00025562992896647,-0.000539121321611898,0.663566356635664
0.000255924764185036,-0.000539677476248898,0.663666366636664
0.000256220730922798,-0.000540235016004423,0.663766376637664
0.000256517819254334,-0.000540793926486438,0.663866386638664
0.000256816009328281,-0.00054135419429532,0.663966396639664
0.000257114626203411,-0.000541916095859215,0.664066406640664
0.00025741267235606,-0.000542477858960924,0.664166416641664
0.000257710157711822,-0.000543039484592945,0.664266426642664
0.000258007082270783,-0.000543600974244178,0.664366436643664
0.000258303455958539,-0.000544162329403393,0.664466446644664
0.000258599278775003,-0.000544723551559448,0.664566456645665
0.000258895414248136,-0.000545282939463205,0.664666466646665
0.000259191852452345,-0.000545840509988144,0.664766476647665
0.000259488087181514,-0.000546396980755712,0.664866486648665
0.000259785438541659,-0.000546954831679093,0.664966496649665
0.000260083082707197,-0.000547510879615776,0.665066506650665
0.000260381501070171,-0.000548067599019832,0.665166516651665
0.000260680688667697,-0.000548624982447066,0.665266526652665
0.000260980635574266,-0.000549183023942093,0.665366536653665
0.000261279996869961,-0.000549740963203373,0.665466546654665
0.000261578787443175,-0.000550298802215989,0.665566556655666
0.000261877002331195,-0.000550856540979984,0.665666566656666
0.000262174651459531,-0.000551414181480487,0.665766576657666
0.000262471412245918,-0.000551971011555073,0.665866586658666
0.000262767627123897,-0.000552527752299175,0.665966596659666
0.00026306329113067,-0.000553084404705423,0.666066606660666
0.000263358761588085,-0.000553639965294767,0.666166616661666
0.000263653691099888,-0.000554195448960666,0.666266626662666
0.000263948089591676,-0.000554750856199346,0.666366636663666
0.0002642423044597,-0.000555305183531931,0.666466646664666
0.000264535665725443,-0.000555858733689412,0.666566656665667
0.000264828853293017,-0.000556411221806861,0.666666666666667
0.000265121197183991,-0.000556962950615266,0.666766676667667
0.000265412707323874,-0.00055751392706264,0.666866686668667
0.000265703716220526,-0.000558064871251787,0.666966696669667
0.000265994228836831,-0.00055861578417525,0.667066706670667
0.000266284255098296,-0.000559166665833072,0.667166716671667
0.000266573790042212,-0.00055971751622521,0.667266726672667
0.000266862843594172,-0.00056026833684052,0.667366736673667
0.000267151425679771,-0.000560819127182731,0.667466746674667
0.000267439203791065,-0.000561369175585776,0.667566756675668
0.000267726520361593,-0.00056191920165619,0.667666766676668
0.000268013380354238,-0.000562469205890243,0.667766776677668
0.000268299778806033,-0.000563019188287979,0.667866786678668
0.00026858573060554,-0.000563569149841939,0.667966796679668
0.000268871235752674,-0.000564119090552125,0.668066806680668
0.00026915597166517,-0.000564668298256154,0.668166816681668
0.000269439948268709,-0.000565216779405724,0.668266826682668
0.000269723170526002,-0.000565764541941259,0.668366836683668
0.000270006318341334,-0.000566311299012705,0.668466846684668
0.000270289396677329,-0.000566857060049428,0.668566856685669
0.000270572058137822,-0.000567402840937341,0.668666866686669
0.000270854302722727,-0.000567948641676487,0.668766876687669
0.000271136482791264,-0.000568493455810234,0.668866886688669
0.000271417928364746,-0.000569037586565842,0.668966896689669
0.00027169896698832,-0.000569581754046246,0.669066906690669
0.000271979613550379,-0.000570125956762504,0.669166916691669
0.000272260210484464,-0.00057066918875434,0.669266926692669
0.000272540082849174,-0.000571211752752745,0.669366936693669
0.000272819573077877,-0.000571754368364337,0.669466946694669
0.000273098681170747,-0.000572297035092803,0.66956695669567
0.000273377402164899,-0.000572839752938144,0.66966696669667
0.00027365610330786,-0.000573381513954913,0.66976697669767
0.00027393409476984,-0.000573922621370372,0.66986698669867
0.000274211396402113,-0.000574463083125073,0.66996699669967
0.000274488330786858,-0.000575003616840423,0.67006700670067
0.000274764585267405,-0.00057554350985777,0.67016701670167
0.000275040487388989,-0.00057608348128742,0.67026702670267
0.000275315709606375,-0.00057662281797445,0.67036703670367
0.000275590594353105,-0.00057716223803658,0.67046704670467
0.000275865141629177,-0.00057770174147381,0.670567056705671
0.000276139023889443,-0.000578240615131261,0.670667066706671
0.000276412256022469,-0.000578778864467957,0.670767076707671
0.000276685160610433,-0.000579317208594162,0.670867086708671
0.000276958094975181,-0.000579854638075661,0.670967096709671
0.0002772310591168,-0.000580391160852877,0.671067106710671
0.000277504048072407,-0.000580926786851406,0.671167116711671
0.00027777639186357,-0.000581461819794864,0.671267126712671
0.000278048095453001,-0.000581996266631178,0.671367136713671
0.000278319843707609,-0.000582529836043766,0.671467146714671
0.000278591279305633,-0.00058306354540744,0.671567156715672
0.000278862412172582,-0.000583597393233344,0.671667166716672
0.000279132914763395,-0.000584130666862782,0.671767176717672
0.000279402797003751,-0.000584663371258681,0.671867186718672
0.000279672058893651,-0.00058519551187998,0.671967196719672
0.000279941390262801,-0.000585726797410228,0.672067206720672
0.000280210781185521,-0.000586257235789807,0.672167216721672
0.000280480236624779,-0.000586786834959269,0.672267226722672
0.000280749409184153,-0.000587316613285925,0.672367236723672
0.000281018641297268,-0.000587845558357805,0.672467246724673
0.000281287595493296,-0.000588374689038577,0.672567256725673
0.000281555939264376,-0.000588903290684417,0.672667266726673
0.000281824010081338,-0.000589432081413089,0.672767276727673
0.000282091807944096,-0.000589961058743196,0.672867286728673
0.000282359005307502,-0.000590489509519813,0.672967296729673
0.000282625617060034,-0.000591017438209466,0.673067306730673
0.000282891643201777,-0.000591544850271225,0.673167316731673
0.000283157421203304,-0.000592072463326539,0.673267326732673
0.000283422618556755,-0.000592599562731671,0.673367336733673
0.000283687245187809,-0.000593126154441917,0.673467346734673
0.000283951633604156,-0.000593652954589958,0.673567356735674
0.000284215461223788,-0.000594179250020827,0.673667366736674
0.00028447905559151,-0.000594705757363431,0.673767376737674
0.000284742769066628,-0.000595231463709485,0.673867386738674
0.00028500625425272,-0.000595757387426343,0.673967396739674
0.00028526951114987,-0.000596283527521419,0.674067406740674
0.000285532544720791,-0.000596809881017087,0.674167416741674
0.000285795354965568,-0.000597336446424533,0.674267426742674
0.000286058289280454,-0.000597862210339072,0.674367436743674
0.000286321005231908,-0.000598388191624458,0.674467446744675
0.000286583845253556,-0.00059891337687609,0.674567456745675
0.000286846819270821,-0.000599437773538167,0.674667466746675
0.000287109917358195,-0.000599961388558654,0.674767476747675
0.000287373139515677,-0.000600484230374292,0.674867486748675
0.000287636485743268,-0.00060100630543669,0.674967496749675
0.000287899956040967,-0.00060152762168636,0.675067506750675
0.000288163198049726,-0.000602049197987012,0.675167516751675
0.000288426216732254,-0.000602571032353433,0.675267526752675
0.000288689007125755,-0.000603093122304224,0.675367536753675
0.000288951931515046,-0.000603614452449787,0.675467546754675
0.000289214979974446,-0.000604135030730545,0.675567556755676
0.000289477477562553,-0.00060465516484033,0.675667566756676
0.000289739761750112,-0.000605175570911776,0.675767576757676
0.000290001822611441,-0.000605696246463486,0.675867586758676
0.000290263675035105,-0.000606217188517746,0.675967596759676
0.000290525314058135,-0.000606738395585742,0.676067606760676
0.000290786417098351,-0.000607259152527468,0.676167616761676
0.000291046989118551,-0.000607779464305633,0.676267626762676
0.000291307035081532,-0.000608299334394266,0.676367636763676
0.00029156656491289,-0.000608818768748706,0.676467646764677
0.000291825573649827,-0.000609337769850352,0.676567656765677
0.000292084403725884,-0.000609857055320653,0.676667666766677
0.000292343045215293,-0.000610376622181983,0.676767676767677
0.000292601185461643,-0.000610895755294205,0.676867686768677
0.00029285914704694,-0.000611415171782583,0.676967696769677
0.000293117287293204,-0.000611933854272219,0.677067706770677
0.000293375248878501,-0.000612452824604494,0.677167716771677
0.000293633041728513,-0.000612972078809155,0.677267726772677
0.000293890655917559,-0.000613491615397343,0.677367736773677
0.000294148453730368,-0.00061401041699429,0.677467746774677
0.000294406077845095,-0.00061452950494502,0.677567756775678
0.000294663880620701,-0.000615047862370993,0.677667766776678
0.000294921509698139,-0.000615566510617318,0.677767776777678
0.000295178642495229,-0.000616084734543858,0.677867786778678
0.000295435611519745,-0.000616603251275879,0.677967796779678
0.000295692089226711,-0.000617121345176971,0.678067806780678
0.000295948408123986,-0.000617639732876086,0.678167816781678
0.000296204568211484,-0.000618158411395467,0.678267826782678
0.000296460921848342,-0.000618676362864118,0.678367836783678
0.000296717469034558,-0.000619193594726148,0.678467846784678
0.000296973529865935,-0.000619710416660601,0.678567856785679
0.000297229109305357,-0.000620226833134003,0.678667866786679
0.000297484212315707,-0.000620742848116522,0.678767876787679
0.000297739171404587,-0.000621259176748254,0.678867886788679
0.000297993981609457,-0.0006217758165478,0.678967896789679
0.000298248652855826,-0.000622292764537489,0.679067906790679
0.000298502852635749,-0.000622809306569812,0.679167916791679
0.000298756913457171,-0.000623326157288508,0.679267926792679
0.000299010845245773,-0.000623843314708533,0.679367936793679
0.000299264310530726,-0.000624360064186022,0.679467946794679
0.000299517319237711,-0.000624876409195046,0.67956795679568
0.000299770203874673,-0.000625393065868112,0.67966796679668
0.000300023316800491,-0.000625909015341636,0.67976797679768
0.000300276300693489,-0.000626425280449501,0.67986798679868
0.000300528837934199,-0.000626941146051654,0.67996799679968
0.000300781598500967,-0.000627456311402148,0.68006800680068
0.00030103459231956,-0.000627970783945223,0.68016801680168
0.000301287457105247,-0.000628485586018487,0.68026802680268
0.000301540197820911,-0.000629000714644229,0.68036803680368
0.000301792819429178,-0.000629516166844778,0.68046804680468
0.000302045312004626,-0.000630031939642506,0.680568056805681
0.000302297690435473,-0.000630548030059659,0.680668066806681
0.000302549944796299,-0.000631064434622296,0.680768076807681
0.000302802080049813,-0.000631581151345331,0.680868086808681
0.0003030541011589,-0.000632098176258466,0.680968096809681
0.00030330600316059,-0.000632615507376574,0.681068106810681
0.00030355779598065,-0.000633133141225758,0.681168116811681
0.000303809469693399,-0.000633651074828303,0.681268126812681
0.00030406138162077,-0.000634168288824271,0.681368136813681
0.000304313184366425,-0.000634685806543813,0.681468146814681
0.000304564540459707,-0.000635202914335778,0.681568156815682
0.000304815464789093,-0.000635719616170378,0.681668166816682
0.000305066637258611,-0.00063623560931658,0.681768176817682
0.000305317700546499,-0.000636751918593393,0.681868186818682
0.000305568654652671,-0.000637268541023148,0.681968196819682
0.00030581950454001,-0.000637785474124401,0.682068206820682
0.00030607025020843,-0.000638302713926942,0.682168216821682
0.000306320569075667,-0.000638819547275846,0.682268226822682
0.000306570456179009,-0.000639335977148783,0.682368236823682
0.000306820253951911,-0.000639852719678391,0.682468246824682
0.00030706995743149,-0.000640369771886956,0.682568256825683
0.000307319239072768,-0.000640886419130697,0.682668266826683
0.000307568103838544,-0.000641402665379871,0.682768276827683
0.000307816561654327,-0.000641918515101046,0.682868286828683
0.000308064940065264,-0.000642434683434231,0.682968296829683
0.000308313234108559,-0.000642951166905442,0.683068306830683
0.000308561448747008,-0.000643467963033322,0.683168316831683
0.000308809583980526,-0.000643985068840159,0.683268326832683
0.000309057317226933,-0.000644501769682216,0.683368336833683
0.000309304976031379,-0.000645018781692044,0.683468346834683
0.000309552560393691,-0.000645536100899473,0.683568356835684
0.000309799747731691,-0.000646053014149493,0.683668366836684
0.00031004686559044,-0.000646570236085972,0.683768376837684
0.000310293913969939,-0.000647087763731152,0.683868386838684
0.000310540892870187,-0.000647605594603635,0.683968396839684
0.000310787484671717,-0.000648123014555955,0.684068406840684
0.000311033684411733,-0.000648640027062097,0.684168416841684
0.000311279502015828,-0.000649156637084815,0.684268426842684
0.000311524937484089,-0.000649672847601821,0.684368436843684
0.000311769995779141,-0.000650188663079642,0.684468446844684
0.000312014676901243,-0.000650704087488491,0.684568456845685
0.00031225899077573,-0.000651219124798665,0.684668466846685
0.000312503264947838,-0.000651734489157629,0.684768476847685
0.000312747499417481,-0.000652250179076486,0.684868486848685
0.000312991366639681,-0.000652765478918998,0.684968496849685
0.000313234871577151,-0.000653280392655334,0.685068506850685
0.000313478341775039,-0.000653795636418132,0.685168516851685
0.000313721454650994,-0.000654310494571068,0.685268526852685
0.0003139642151679,-0.000654824971580669,0.685368536853685
0.000314206950870818,-0.000655339782090672,0.685468546854686
0.000314449656796865,-0.000655854923619721,0.685568556855686
0.000314692342871723,-0.000656370392693833,0.685668566856686
0.00031493499916971,-0.000656886185839023,0.685768576857686
0.000315177308071445,-0.000657401588907868,0.685868586858686
0.00031541926461413,-0.000657916606366809,0.685968596859686
0.000315661211231221,-0.000658431952363354,0.686068606860686
0.000315903133034238,-0.000658947624416148,0.686168616861686
0.000316144717366598,-0.000659462908377683,0.686268626862686
0.000316386281847768,-0.000659978518395423,0.686368636863686
0.000316627513821079,-0.000660493740818174,0.686468646864686
0.000316868403360849,-0.000661008579616148,0.686568656865687
0.000317108965355643,-0.000661523038263373,0.686668666866687
0.000317349194842577,-0.000662037120233789,0.686768676867687
0.000317589096784363,-0.000662550829993923,0.686868686868687
0.000317829003689032,-0.000663064881691197,0.686968696869687
0.00031806858304864,-0.000663578561178233,0.687068706870687
0.00031830784478878,-0.000664091871928883,0.687168716871687
0.000318546788909452,-0.000664604817913491,0.687268726872687
0.000318785747918518,-0.000665118113775749,0.687368736873687
0.000319024389308201,-0.000665631045368193,0.687468746874688
0.000319262718041129,-0.000666143615668534,0.687568756875688
0.000319500744043155,-0.000666655828150714,0.687668766876688
0.000319738462351221,-0.000667167687281217,0.687768776877688
0.000319975877928299,-0.000667679196037797,0.687868786878688
0.000320213318319364,-0.000668191068567879,0.687968796879688
0.0003204507884873,-0.000668703301893834,0.688068806880688
0.000320687955924161,-0.00066921518137184,0.688168816881688
0.000320924830555628,-0.000669726710475925,0.688268826882688
0.000321161730001083,-0.000670238604346095,0.688368836883688
0.000321398669149003,-0.000670750858515783,0.688468846884688
0.000321635305565848,-0.000671262758837607,0.688568856885689
0.000321871654140096,-0.000671774309281738,0.688668866886689
0.000322107714871662,-0.000672285512329574,0.688768876887689
0.000322343492723429,-0.000672796372447684,0.688868886888689
0.000322579310277662,-0.00067330760328722,0.688968896889689
0.000322815167534274,-0.000673819202366826,0.689068906890689
0.000323051069456149,-0.000674331164723662,0.689168916891689
0.000323287006117693,-0.000674843488372643,0.689268926892689
0.000323522992407211,-0.000675356168847199,0.689368936893689
0.000323758685891335,-0.000675868491999909,0.68946894689469
0.000323994101458458,-0.000676380461800984,0.68956895689569
0.000324229561690757,-0.000676892791901576,0.68966896689669
0.00032446506658832,-0.000677405479820372,0.68976897689769
0.000324700616151146,-0.000677918521587074,0.68986898689869
0.000324936210379149,-0.000678431914224011,0.68996899689969
0.000325171526690151,-0.000678944942591134,0.69006900690069
0.000325406887666415,-0.000679458322324807,0.69016901690169
0.000325642293307857,-0.000679972049454732,0.69026902690269
0.000325877743614561,-0.000680486121003239,0.69036903690369
0.000326112916004265,-0.000680999822326592,0.69046904690469
0.000326347815439764,-0.00068151315689873,0.690569056905691
0.000326582431995464,-0.000682026129186182,0.690669066906691
0.000326817108104733,-0.00068253945284014,0.690769076907691
0.000327051511259798,-0.000683052414209412,0.690869086908691
0.000327285646423543,-0.000683565016271708,0.690969096909691
0.000327519513595795,-0.000684077262997199,0.691069106910691
0.00032775311277664,-0.000684589157859912,0.691169116911691
0.000327986776473938,-0.000685101415007313,0.691269126912691
0.000328220504687689,-0.000685614031461731,0.691369136913691
0.000328453969872831,-0.000686126292579386,0.691469146914692
0.000328687176992161,-0.000686638201337949,0.691569156915692
0.000328920126045679,-0.000687149762203946,0.691669166916692
0.000329152817033471,-0.000687660977658818,0.691769176917692
0.000329385254918163,-0.000688171851672779,0.691869186918692
0.000329617444662725,-0.000688682387719767,0.691969196919692
0.000329849381304272,-0.000689192588777498,0.692069206920692
0.000330081079731197,-0.000689702458319911,0.692169216921692
0.000330312530017991,-0.00069021199932472,0.692269226922692
0.000330543742090163,-0.000690721215265908,0.692369236923692
0.000330774710984916,-0.000691230109617374,0.692469246924692
0.00033100544662793,-0.000691738684860516,0.692569256925693
0.000331236276564182,-0.000692247655639157,0.692669266926693
0.000331466868285812,-0.000692756307309518,0.692769276927693
0.000331697554300765,-0.000693265353026478,0.692869286928693
0.000331928007063894,-0.000693774079138886,0.692969296929693
0.00033215854915755,-0.000694283199794209,0.693069306930693
0.000332388862962178,-0.000694791999356123,0.693169316931693
0.000332618948477866,-0.000695300481794884,0.693269326932693
0.000332848805704612,-0.000695808649591847,0.693369336933693
0.000333078762187393,-0.000696317217390793,0.693469346934693
0.000333308490381148,-0.000696825470051713,0.693569356935694
0.000333537995248758,-0.000697333411048549,0.693669366936694
0.000333767281753023,-0.000697841042862699,0.693769376937694
0.000333996344931058,-0.000698348368968105,0.693869386938694
0.000334225189745747,-0.000698855392838749,0.693969396939694
0.00033445414870495,-0.000699362827133328,0.694069406940694
0.000334683211882985,-0.000699870668874043,0.694169416941694
0.000334912061660471,-0.000700378202920971,0.694269426942694
0.000335141015656876,-0.000700886143421493,0.694369436943694
0.000335370078834911,-0.000701394485909168,0.694469446944694
0.000335599251194663,-0.000701903227406283,0.694569456945695
0.00033582853273613,-0.000702412362949997,0.694669466946695
0.00033605791849643,-0.000702921890058956,0.694769476947695
0.000336287403512851,-0.000703431804266632,0.694869486948695
0.000336516997710902,-0.000703942102099042,0.694969496949695
0.000336746363620012,-0.000704452068912449,0.695069506950695
0.000336975838710838,-0.000704962418854275,0.695169516951695
0.000337205418020496,-0.000705473148450623,0.695269526952695
0.000337434769041214,-0.000705983543057712,0.695369536953695
0.000337664229243562,-0.000706494316823052,0.695469546954695
0.000337893793664828,-0.000707005466272615,0.695569556955696
0.000338123129797067,-0.000707516276762665,0.695669566956696
0.000338352252528844,-0.000708026751767185,0.695769576957696
0.000338581479479367,-0.000708537605433641,0.695869586958696
0.00033881048806663,-0.000709048123118253,0.695969596959696
0.000339039278290461,-0.000709558308791277,0.696069606960696
0.000339268177696008,-0.000710068875607679,0.696169616961696
0.000339497191245982,-0.000710579820589746,0.696269626962696
0.000339725981469899,-0.000711090428597384,0.696369636963696
0.000339954885838244,-0.000711601414770687,0.696469646964696
0.000340183899388218,-0.000712112774643172,0.696569656965697
0.000340413017157112,-0.00071262450523704,0.696669666966697
0.000340641921525456,-0.00071313589190864,0.696769676967697
0.000340870607530454,-0.000713646938131912,0.696869686968697
0.000341099080134818,-0.000714157647380756,0.696969696969697
0.000341327339338633,-0.000714668022632927,0.697069706970697
0.000341555390104697,-0.000715178067362323,0.697169716971697
0.000341783237395807,-0.00071568778504297,0.697269726972697
0.000342010871286368,-0.000716197178652497,0.697369736973697
0.000342238306664773,-0.000716706251664886,0.697469746974697
0.000342465538568139,-0.000717215007057851,0.697569756975698
0.000342692899504496,-0.000717724157986272,0.697669766976698
0.000342920379548078,-0.000718233701472479,0.697769776977698
0.000343147983661769,-0.000718743634042532,0.697869786978698
0.000343375389263303,-0.000719253240060065,0.697969796979698
0.000343602913972148,-0.000719763234665172,0.698069806980698
0.000343830557788305,-0.000720273612895012,0.698169816981698
0.000344058325674569,-0.000720784372268188,0.698269826982698
0.000344286217630942,-0.000721295508814443,0.698369836983698
0.000344514223731743,-0.000721807018563566,0.698469846984698
0.000344742348939855,-0.000722318898041615,0.698569856985699
0.000344970265710215,-0.000722830433597311,0.698669866986699
0.000345197974042824,-0.000723341628208408,0.698769876987699
0.000345425806445456,-0.000723853195526059,0.698869886988699
0.000345653757955485,-0.000724365132572593,0.698969896989699
0.000345881823609941,-0.00072487743587407,0.699069906990699
0.000346110008371708,-0.000725390101460234,0.699169916991699
0.000346338312240786,-0.000725903125857145,0.699269926992699
0.000346566402709316,-0.000726415795413522,0.699369936993699
0.000346794284740008,-0.000726928113603434,0.699469946994699
0.000347021963295746,-0.00072744008390078,0.6995699569957
0.000347249438376617,-0.00072795170928323,0.6996699669967
0.000347476709982448,-0.000728462993721081,0.6997699769977
0.000347703778113325,-0.000728973940191962,0.6998699869987
0.000347930980239906,-0.00072948526284338,0.6999699969997
0.000348158301473797,-0.00072999695770508,0.7000700070007
0.000348385751740595,-0.000730509021303121,0.7001700170017
0.000348613321114617,-0.000731021450163563,0.7002700270027
0.000348841014558834,-0.000731534240812378,0.7003700370037
0.000349068827110276,-0.000732047389775668,0.700470047004701
0.00034929643618685,-0.000732560183402153,0.700570057005701
0.000349523841788384,-0.00073307262516586,0.700670067006701
0.000349751043914965,-0.000733584718044458,0.700770077007701
0.000349978375074451,-0.000734097176185413,0.700870087008701
0.000350205502758984,-0.000734609285937531,0.700970097009701
0.000350432431931361,-0.000735121050278525,0.701070107010701
0.000350659167554378,-0.000735632472682292,0.701170117011701
0.000350886032210302,-0.000736144267296385,0.701270127012701
0.000351112698354069,-0.00073665571947698,0.701370137013701
0.000351339170948477,-0.000737166833690646,0.701470147014701
0.000351565449993527,-0.000737677611922469,0.701570157015702
0.000351791867997163,-0.000738188768816229,0.701670167016702
0.000352018415033619,-0.000738700300401712,0.701770177017702
0.000352245096065779,-0.000739212202708621,0.701870187018702
0.000352471906130844,-0.0007397244732556,0.701970197019702
0.000352698845228815,-0.000740237107576123,0.702070207020702
0.000352925913359693,-0.000740750102692435,0.702170217021702
0.000353153110523476,-0.000741263454634407,0.702270227022702
0.000353380104212305,-0.000741776450247033,0.702370237023702
0.00035360722693404,-0.000742289803181548,0.702470247024703
0.000353834473725884,-0.000742803509963969,0.702570257025703
0.000354061844587836,-0.000743317567120355,0.702670267026703
0.000354289344482608,-0.000743831971672993,0.702770277027703
0.000354516640902513,-0.000744346009970731,0.702870287028703
0.000354743733847377,-0.00074485968499124,0.702970297029703
0.000354970628280171,-0.000745373000704688,0.703070307030703
0.000355197329163521,-0.000745885960585146,0.703170317031703
0.000355424159079862,-0.000746399278283764,0.703270327032703
0.000355650795446758,-0.000746912240645578,0.703370337033703
0.000355877238264382,-0.000747424850152071,0.703470347034703
0.000356103487532647,-0.000747937111269726,0.703570357035704
0.000356329870796529,-0.000748449737649739,0.703670367036704
0.0003565563880562,-0.000748962724825583,0.703770377037704
0.000356783034348778,-0.000749476070315902,0.703870387038704
0.000357009814637058,-0.000749989770646669,0.703970397039704
0.000357236723958159,-0.000750503821847715,0.704070407040704
0.000357463762312251,-0.000751018220941284,0.704170417041704
0.000357690597191304,-0.000751532254276225,0.704270427042704
0.000357917243483882,-0.000752045925326436,0.704370437043704
0.000358143691264303,-0.000752559238062257,0.704470447044705
0.000358369950458162,-0.000753072195957544,0.704570457045705
0.000358596343647639,-0.000753585512167306,0.704670467046705
0.000358822865870108,-0.00075409918321756,0.704770477047705
0.000359049199506016,-0.000754612496449653,0.704870487048705
0.000359275344555362,-0.000755125454841254,0.704970497049705
0.000359501296055349,-0.000755638061370034,0.705070507050705
0.000359727063931659,-0.000756150320502562,0.705170517051705
0.000359952643221321,-0.000756662234720193,0.705270527052705
0.000360178366432367,-0.00075717451817048,0.705370537053705
0.000360404223639117,-0.000757687166883125,0.705470547054705
0.000360630224767164,-0.000758200177880413,0.705570557055706
0.000360856359890916,-0.000758713547192177,0.705670567056706
0.000361082633973168,-0.000759227271840704,0.705770577057706
0.000361308714506061,-0.000759740638174798,0.705870587058706
0.000361534606452393,-0.000760253649172129,0.705970597059706
0.000361760314775047,-0.000760766309299182,0.706070607060706
0.000361985834511053,-0.00076127862103744,0.706170617061706
0.000362211175586179,-0.000761790588853388,0.706270627062706
0.000362436333037541,-0.00076230221522838,0.706370637063706
0.000362661311828023,-0.000762813503636487,0.706470647064707
0.000362886439502514,-0.000763325167728817,0.706570657065707
0.000363111383553328,-0.000763836493854176,0.706670667066707
0.000363336153905972,-0.000764347485486591,0.706770677067707
0.000363561073142798,-0.00076485885528467,0.706870687068707
0.000363785813718658,-0.000765369890093449,0.706970697069707
0.000364010380596349,-0.000765880593386953,0.707070707070707
0.000364235096358135,-0.000766391677823792,0.707170717071707
0.000364459633459041,-0.000766902430249042,0.707270727072707
0.000364684329369638,-0.000767413563817628,0.707370737073707
0.000364908846619354,-0.000767924364878353,0.707470747074707
0.00036513351275308,-0.000768435547082414,0.707570757075708
0.000365358332733785,-0.000768947105963326,0.707670767076708
0.000365583296635874,-0.000769459038047063,0.707770777077708
0.000365808409421973,-0.000769971340355955,0.707870787078708
0.000366033343547192,-0.000770483298742578,0.707970797079708
0.000366258426556506,-0.000770995627354357,0.708070807080708
0.000366483325942056,-0.000771507612043824,0.708170817081708
0.000366708051629524,-0.000772019256284921,0.708270827082708
0.000366932926201001,-0.000772531273728929,0.708370837083708
0.00036715794965666,-0.000773043660405507,0.708470847084708
0.000367383117033703,-0.000773556412840712,0.708570857085709
0.000367608433294755,-0.000774069527560649,0.708670867086709
0.000367833888514395,-0.000774583001091288,0.708770877087709
0.000368059487655333,-0.00077509682995869,0.708870887088709
0.000368284903172507,-0.000775610301007931,0.708970897089709
0.000368510457648182,-0.000776124127890248,0.709070907090709
0.000368736156045154,-0.000776638306635301,0.709170917091709
0.000368961993400714,-0.000777152834265505,0.709270927092709
0.000369187647132424,-0.000777666997625894,0.709370937093709
0.000369413112277659,-0.000778180800190452,0.709470947094709
0.000369638721344191,-0.00077869495511406,0.70957095709571
0.00036986414678696,-0.000779208749738151,0.70967096709671
0.000370089393568849,-0.000779722187040309,0.70977097709771
0.000370314779309152,-0.000780235980671814,0.70987098709871
0.000370539986388574,-0.00078074941698143,0.70997099709971
0.000370765337389295,-0.000781263210116621,0.71007100710071
0.000370990509729136,-0.000781776645929966,0.71017101710171
0.000371215498445127,-0.000782289728391675,0.71027102710271
0.000371440308500237,-0.000782802461471962,0.71037103710371
0.00037166527240224,-0.000783315557333251,0.71047104710471
0.000371890052680565,-0.000783828303316846,0.710571057105711
0.000372114664223433,-0.000784340702896688,0.710671067106711
0.000372339419687771,-0.000784853469227787,0.710771077107711
0.000372564324036119,-0.000785366598339844,0.710871087108711
0.000372789377268563,-0.00078588008725519,0.710971097109711
0.000373014579385188,-0.000786393932499841,0.711071107110711
0.000373239920460314,-0.000786908130103584,0.711171117111711
0.000373465082874473,-0.000787421967904039,0.711271127112711
0.000373690066627753,-0.000787935448878875,0.711371137113711
0.000373915199265128,-0.000788449286183058,0.711471147114711
0.000374140470860917,-0.000788963476838876,0.711571157115712
0.000374365891340888,-0.000789478016876074,0.711671167116712
0.000374591128197182,-0.000789992193636042,0.711771177117712
0.000374816186392423,-0.000790506011088992,0.711871187118712
0.000375041060963986,-0.000791019471716324,0.711971197119712
0.000375266089382442,-0.000791533289665589,0.712071207120712
0.000375491261722283,-0.000792047460966445,0.712171217121712
0.000375716250438273,-0.000792561272464056,0.712271227122712
0.000375941065456181,-0.00079307472812859,0.712371237123712
0.000376166029358184,-0.000793588541115015,0.712471247124712
0.000376391137181572,-0.000794102707949388,0.712571257125713
0.00037661607130679,-0.000794616515476743,0.712671267126713
0.000376841144390424,-0.000795130676355734,0.712771277127713
0.000377066371321122,-0.00079564518810496,0.712871287128713
0.000377291737210236,-0.000796160046754167,0.712971297129713
0.000377516919475585,-0.000796674540141017,0.713071307130713
0.000377741928042851,-0.000797188670746909,0.713171317131713
0.000377966757949151,-0.000797702443038368,0.713271327132713
0.000378191731776836,-0.000798216569674005,0.713371337133713
0.000378416854488529,-0.000798731047676148,0.713471347134713
0.000378641798539343,-0.000799245163393647,0.713571357135714
0.00037886656392919,-0.000799758921292942,0.713671367136714
0.000379091478203219,-0.000800273033536457,0.713771377137714
0.000379316541361343,-0.00080078749714648,0.713871387138714
0.00037954174844068,-0.000801302309145339,0.713971397139714
0.000379767099441487,-0.000801817465562781,0.714071407140714
0.000379992594363506,-0.000802332963421178,0.714171417141714
0.000380218233206823,-0.00080284879924646,0.714271427142714
0.00038044400604593,-0.000803364970061044,0.714371437143714
0.000380669922806249,-0.000803881472887216,0.714471447144714
0.000380895650980093,-0.000804397594570053,0.714571457145715
0.000381121195530173,-0.000804913339079768,0.714671467146715
0.000381346551493691,-0.000805428709890343,0.714771477147715
0.000381571733759127,-0.000805943710972036,0.714871487148715
0.000381797054982977,-0.000806459055479768,0.714971497149715
0.000382022520128212,-0.000806974739939555,0.715071507150715
0.000382248129194744,-0.000807490760877458,0.715171517151715
0.000382473877219778,-0.000808007115315806,0.715271527152715
0.000382699764203312,-0.000808523800276842,0.715371537153715
0.000382925790145434,-0.000809040812286713,0.715471547154716
0.000383151950083172,-0.000809558148367619,0.715571557155716
0.000383378248979411,-0.000810075805541976,0.715671567156716
0.000383604676908643,-0.0008105937803358,0.715771577157716
0.000383831238833491,-0.00081111207026765,0.715871587158716
0.000384057929791332,-0.000811630671863584,0.715971597159716
0.000384284754744789,-0.000812149582642248,0.716071607160716
0.000384511703768356,-0.00081266879912957,0.716171617161716
0.000384738781824828,-0.000813188318844238,0.716271627162716
0.000384965983951494,-0.000813708138808539,0.716371637163716
0.000385193315110981,-0.000814228255548532,0.716471647164716
0.000385420442795514,-0.000814747957894379,0.716571657165717
0.00038564737196789,-0.000815267249320063,0.716671667166717
0.000385874430173172,-0.000815786842980508,0.716771677167717
0.000386101612448477,-0.000816306736890629,0.716871687168717
0.000386328923756774,-0.000816826927080085,0.716971697169717
0.000386556354172381,-0.000817347411563834,0.717071707170717
0.000386783908658011,-0.000817868186867893,0.717171717171717
0.000387011259668774,-0.000818388541326194,0.717271727172717
0.000387238412167294,-0.000818908479405221,0.717371737173717
0.000387465688735922,-0.000819428713763669,0.717471747174718
0.000387693089374659,-0.000819949241920096,0.717571757175718
0.000387920614083504,-0.000820470060896833,0.717671767176718
0.000388147935317396,-0.000820990459027812,0.717771777177718
0.000388375380621396,-0.000821511148971643,0.717871787178718
0.000388602949995504,-0.000822032128743241,0.717971797179718
0.000388830638476838,-0.000822553395364893,0.718071807180718
0.000389058446065568,-0.000823074945858929,0.718171817181718
0.000389286372761523,-0.000823596777743908,0.718271827182718
0.000389514091019728,-0.000824118179353849,0.718371837183718
0.000389741933347954,-0.000824639863347318,0.718471847184718
0.000389969894783578,-0.000825161827739187,0.718571857185719
0.00039019764778145,-0.000825683360367118,0.718671867186719
0.000390425519886547,-0.000826205174882349,0.718771877187719
0.000390653511098956,-0.000826727268307124,0.718871887188719
0.000390881293873613,-0.000827248928975418,0.718971897189719
0.000391108873173316,-0.000827770160857445,0.719071907190719
0.00039133624899798,-0.000828290968419731,0.719171917191719
0.000391563426310573,-0.000828811356128801,0.719271927192719
0.00039179040511101,-0.000829331327458639,0.719371937193719
0.000392017185399291,-0.00082985088687573,0.71947194719472
0.000392244094720391,-0.000830370747535039,0.71957195719572
0.000392470805529422,-0.000830890197274143,0.71967196719672
0.000392697650334155,-0.000831409948751779,0.71977197719772
0.000392924619208911,-0.000831929999982734,0.71987198719872
0.000393151394534394,-0.000832449638804713,0.71997199719972
0.000393377971347721,-0.000832968869187928,0.72007200720072
0.000393604682156666,-0.000833488403790989,0.72017201720172
0.000393831199416337,-0.000834007531444142,0.72027202720272
0.000394057518163852,-0.000834526255621328,0.72037203720372
0.000394283975869868,-0.000835045288981243,0.72047204720472
0.000394510562608704,-0.000835564629042403,0.720572057205721
0.000394737283343329,-0.000836084272827179,0.720672067206721
0.000394963805565798,-0.000836603508669463,0.720772077207721
0.000395190139201706,-0.000837122340043238,0.720872087208721
0.000395416601870519,-0.000837641480103384,0.720972097209721
0.000395643198535036,-0.000838160926368547,0.721072107210721
0.000395869929195256,-0.00083868067486847,0.721172117211721
0.000396096783925585,-0.000839200724114341,0.721272127212721
0.000396323767688733,-0.000839721069639589,0.721372137213721
0.000396550875522076,-0.000840241709955359,0.721472147214722
0.000396778112388325,-0.000840762641587753,0.721572157215722
0.000397005473324596,-0.000841283862055329,0.721672167216722
0.000397232958331062,-0.000841805368380416,0.721772177217722
0.000397460562444752,-0.000842327157585303,0.721872187218722
0.000397688285665754,-0.000842849227684947,0.721972197219722
0.000397916127994067,-0.000843371575701549,0.722072207220722
0.000398144094392402,-0.000843894198657527,0.722172217221722
0.000398371847390274,-0.000844416385879311,0.722272227222722
0.000398599724458169,-0.000844938849529284,0.722372237223722
0.000398827720633374,-0.000845461587622274,0.722472247224722
0.000399055830953094,-0.000845984597180655,0.722572257225723
0.000399284055417327,-0.000846507875723028,0.722672267226723
0.000399512071443722,-0.000847030712079554,0.722772277227723
0.000399740206577515,-0.000847553819405199,0.722872287228723
0.000399968455855735,-0.000848077194722252,0.722972297229723
0.000400196819278382,-0.000848600835549269,0.723072307230723
0.000400424974263365,-0.000849124031212813,0.723172317231723
0.000400652915847712,-0.000849646785186823,0.723272327232723
0.000400880653957106,-0.000850169102434056,0.723372337233723
0.000401108188591633,-0.000850690986924809,0.723472347234723
0.000401335524713917,-0.000851212443125564,0.723572357235724
0.000401562657361247,-0.000851733475006578,0.723672367236724
0.000401789591496421,-0.00085225408703442,0.723772377237724
0.000402016649701703,-0.000852774991371385,0.723872387238724
0.000402243514357626,-0.000853295477343948,0.723972397239724
0.000402470185464191,-0.000853815548426136,0.724072407240724
0.000402696658058599,-0.000854335209084432,0.724172417241724
0.000402922942066446,-0.000854854463289092,0.724272427242724
0.000403149355107199,-0.000855374023202497,0.724372437243724
0.000403375579561477,-0.000855893178151079,0.724472447244724
0.000403601938011371,-0.000856412639800948,0.724572457245725
0.000403828107874705,-0.000856931696982265,0.724672467246725
0.00040405440677103,-0.000857451062353726,0.724772477247725
0.000404280522043592,-0.000857970024249264,0.724872487248725
0.000404506766348973,-0.000858489294831172,0.724972497249725
0.000404732822067879,-0.000859008163425971,0.725072507250725
0.000404958694163021,-0.000859526634003872,0.725172517251725
0.000405184377671602,-0.000860044709542588,0.725272527252725
0.000405409877556418,-0.000860562394508646,0.725372537253725
0.000405635193817557,-0.000861079692872299,0.725472547254725
0.000405860326454932,-0.000861596608107447,0.725572557255726
0.000406085285394138,-0.000862113144184388,0.725672567256726
0.000406310065672377,-0.000862629304577106,0.725772577257726
0.000406534994834798,-0.000863145801447895,0.725872587258726
0.000406760067918518,-0.000863662631322815,0.725972597259726
0.000406985284923535,-0.000864179791720511,0.726072607260726
0.000407210645849851,-0.000864697278670683,0.726172617261726
0.000407436150697465,-0.000865215089691976,0.726272627262726
0.000407661471921401,-0.000865732512621966,0.726372637263726
0.000407886614484371,-0.000866249552423537,0.726472647264726
0.000408111900968639,-0.000866766920266398,0.726572657265727
0.000408337003829143,-0.000867283904484569,0.726672667266727
0.000408561932991564,-0.00086780051004076,0.726772677267727
0.000408786678530222,-0.000868316739416414,0.726872687268727
0.000409011255333507,-0.0008688325970781,0.726972697269727
0.000409235653475912,-0.000869348086499672,0.727072707270727
0.000409459882882946,-0.000869863211155202,0.727172717271727
0.000409684266136873,-0.000870378683206983,0.727272727272727
0.000409908475692717,-0.000870893790492678,0.727372737273727
0.000410132516513189,-0.000871408536486272,0.727472747274727
0.000410356393561173,-0.000871922925654203,0.727572757275728
0.000410580419493253,-0.000872437669166398,0.727672767276728
0.000410804604235023,-0.000872952763548785,0.727772777277728
0.000411028620241508,-0.000873467497135342,0.727872787278728
0.000411252785132089,-0.000873982582088448,0.727972797279728
0.000411476786250181,-0.000874497306245681,0.728072807280728
0.000411700618632902,-0.000875011674073566,0.728172817281728
0.000411924282280252,-0.00087552568854986,0.728272827282728
0.000412148109700175,-0.000876040060844314,0.728372837283728
0.000412372090966992,-0.000876554788475488,0.728472847284728
0.000412596226080788,-0.000877069866976941,0.728572857285729
0.000412820192459212,-0.000877584585178791,0.728672867286729
0.000413043990102351,-0.000878098947547608,0.728772877287729
0.000413267623972916,-0.000878612957061104,0.728872887288729
0.000413491416653171,-0.000879127324392717,0.728972897289729
0.000413715368143203,-0.000879642047061137,0.729072907290729
0.000413939468517331,-0.00088015712109602,0.729172917291729
0.000414163727701149,-0.000880672543519784,0.729272927292729
0.000414388140731947,-0.000881188310858401,0.729372937293729
0.00041461270264684,-0.000881704419637931,0.729472947294729
0.000414837413445915,-0.000882220866880703,0.72957295729573
0.000415062273129,-0.00088273764911269,0.72967296729673
0.000415287281696266,-0.000883254763356309,0.72977297729773
0.000415512434184831,-0.000883772206633803,0.72987298729873
0.00041573773059478,-0.000884289974975004,0.72997299729973
0.000415963170925941,-0.000884808065898426,0.73007300730073
0.000416188750215603,-0.000885326475930129,0.73017301730173
0.000416414145881587,-0.00088584449489286,0.73027302730273
0.000416639680506072,-0.00088636283445277,0.73037303730373
0.000416865359051855,-0.000886881490639563,0.730473047304731
0.000417091176556139,-0.000887400460971838,0.730573057305731
0.000417317133018924,-0.000887919741975656,0.730673067306731
0.000417543223477498,-0.000888439331665846,0.730773077307731
0.000417769447931689,-0.000888959226568466,0.730873087308731
0.000417995806381584,-0.000889479423209619,0.730973097309731
0.000418222293864471,-0.000889999919604091,0.731073107310731
0.00041844859276071,-0.0008905200050784,0.731173117311731
0.000418674703070474,-0.000891039683106531,0.731273127312731
0.000418900619830793,-0.000891558958154966,0.731373137313731
0.000419126357930232,-0.000892077834690232,0.731473147314731
0.000419352230025374,-0.000892597022889626,0.731573157315732
0.000419577913533955,-0.000893115813072122,0.731673167316732
0.000419803740963833,-0.000893634916903787,0.731773177317732
0.000420029702389502,-0.000894154330414452,0.731873187318732
0.000420255797810787,-0.000894674051618989,0.731973197319732
0.000420481709608395,-0.000895193369347517,0.732073207320732
0.000420707432819355,-0.000895712288066647,0.732173217321732
0.000420933294988902,-0.000896231518946134,0.732273227322732
0.000421158968571888,-0.000896750351808722,0.732373237323732
0.000421384781113375,-0.000897269497824251,0.732473247324733
0.000421610410031183,-0.000897788246319197,0.732573257325733
0.000421836177907407,-0.000898307308959626,0.732673267326733
0.000422061762159866,-0.000898825975072013,0.732773277327733
0.000422287162788648,-0.000899344248626614,0.732873287328733
0.000422512379793665,-0.000899862133593684,0.732973297329733
0.0004227374231006,-0.000900379633943435,0.733073307330733
0.000422962282783684,-0.000900896753149851,0.733173317331733
0.000423186968768686,-0.000901413495183145,0.733273327332733
0.000423411798674986,-0.000901930570716883,0.733373337333733
0.000423636459846001,-0.000902447269573813,0.733473347334733
0.000423860942356048,-0.000902963595724146,0.733573357335734
0.000424085573750192,-0.000903480258848865,0.733673367336734
0.000424310031446253,-0.000903996549763302,0.733773377337734
0.000424534320406942,-0.000904512471941398,0.733873387338734
0.000424758435669462,-0.000905028028360865,0.733973397339734
0.000424982709741759,-0.000905543930191457,0.734073407340734
0.000425206810115886,-0.000906059467256005,0.734173417341734
0.00042543105937411,-0.000906575349731678,0.734273427342734
0.00042565546744211,-0.000907091574144534,0.734373437343734
0.000425879701811941,-0.000907607430813592,0.734473447344735
0.000426103762483689,-0.000908122923212877,0.734573457345735
0.000426327981965042,-0.000908638761519601,0.734673467346735
0.00042655235529346,-0.000909154943252365,0.734773477347735
0.000426776554923622,-0.000909670756745059,0.734873487348735
0.000427000580855702,-0.000910186206960523,0.734973497349735
0.000427224765597559,-0.000910702004075968,0.735073507350735
0.000427448781603958,-0.000911217437417869,0.735173517351735
0.000427672946494624,-0.000911733217659794,0.735273527352735
0.000427896947612631,-0.000912248634624446,0.735373537353735
0.000428121102577617,-0.000912764398985393,0.735473547354735
0.000428345406426698,-0.000913280506772337,0.735573557355736
0.000428569546503291,-0.000913796248800653,0.735673567356736
0.000428793835463981,-0.00091431233475128,0.735773577357736
0.000429018273308765,-0.000914828761646548,0.735873587358736
0.000429242542418265,-0.000915344818812932,0.735973597359736
0.000429466965374657,-0.0009158612179165,0.736073607360736
0.00042969121463288,-0.000916377247787455,0.736173617361736
0.000429915295155818,-0.000916892912892281,0.736273627362736
0.000430139524562852,-0.000917408922415732,0.736373637363736
0.000430363912779576,-0.000917925274372681,0.736473647364737
0.000430588444917685,-0.000918441964296558,0.736573657365737
0.000430813130902686,-0.000918958990202236,0.736673667366737
0.000431037965771784,-0.000919476347623231,0.736773677367737
0.000431262944562265,-0.000919994034078145,0.736873687368737
0.000431488067273959,-0.000920512046589264,0.736973697369737
0.000431713333907038,-0.000921030381186334,0.737073707370737
0.000431938744461414,-0.00092154903588427,0.737173717371737
0.000432164293974291,-0.00092206800671286,0.737273727372737
0.000432389982445669,-0.000922587291190619,0.737373737373737
0.00043261548729337,-0.000923106179636608,0.737473747374737
0.000432840813480017,-0.000923624676021124,0.737573757375738
0.000433066278625252,-0.000924143490521336,0.737673767376738
0.000433291882728987,-0.000924662620655888,0.737773777377738
0.000433517303208958,-0.000925181355751255,0.737873787378738
0.000433742540065252,-0.000925699700770234,0.737973797379738
0.00043396760322329,-0.000926217659186809,0.738073807380738
0.000434192805339916,-0.000926735941178192,0.738173817381738
0.000434418151377839,-0.000927254543766669,0.738273827382738
0.000434643641337061,-0.000927773463478342,0.738373837383738
0.000434869270254783,-0.000928292697831812,0.738473847384738
0.000435095033168295,-0.000928812243353053,0.738573857385739
0.00043532094000302,-0.000929332097560708,0.738673867386739
0.000435546975870736,-0.000929852256980794,0.738773877387739
0.000435773150696867,-0.000930372719131955,0.738873887388739
0.000435999459518787,-0.000930893480540163,0.738973897389739
0.000436225574791262,-0.000931413833013294,0.739073907390739
0.000436451501477262,-0.000931933780025416,0.739173917391739
0.000436677244539498,-0.000932453325546657,0.739273927392739
0.000436902799015173,-0.000932972473051043,0.739373937393739
0.000437128174829967,-0.000933491227501328,0.739473947394739
0.000437353689603176,-0.000934010298082224,0.73957395739574
0.000437579343334972,-0.000934529682312376,0.73967396739674
0.000437805136025269,-0.000935049376717755,0.73977397739774
0.000438031062711269,-0.00093556937832065,0.73987398739874
0.000438257128355684,-0.000936089684639747,0.73997399739974
0.000438483327995888,-0.000936610292697333,0.74007400740074
0.000438709661631796,-0.000937131199019426,0.74017401740174
0.000438936124300609,-0.000937652401620896,0.74027402740274
0.000439162716002328,-0.000938173897027803,0.74037403740374
0.000439389436736954,-0.000938695682262478,0.74047404740474
0.00043961596392222,-0.000939217049629021,0.740574057405741
0.000439842302520925,-0.00093973800210519,0.740674067406741
0.000440068447570271,-0.000940258544653782,0.740774077407741
0.000440294721652523,-0.000940779386459421,0.740874087408741
0.000440520812111011,-0.000941299818833711,0.740974097409741
0.000440747031602405,-0.000941820552450219,0.741074107410741
0.000440973390052386,-0.000942341583338691,0.741174117411741
0.000441199872572389,-0.000942862909513999,0.741274127412741
0.000441426489088096,-0.000943384527998429,0.741374137413741
0.000441653234636708,-0.000943906435814356,0.741474147414741
0.000441879781673251,-0.000944427924273338,0.741574157415742
0.000442106140123145,-0.000944948997841902,0.741674167416742
0.000442332305023681,-0.000945469660490347,0.741774177417742
0.000442558281337742,-0.000945989915692527,0.741874187418742
0.000442784074028039,-0.000946509768411369,0.741974197419742
0.000443009678131774,-0.000947029221624456,0.742074207420742
0.00044323542119401,-0.000947548986005357,0.742174217421742
0.00044346129825195,-0.000948069057583817,0.742274227422742
0.000443686991686125,-0.000948588728167751,0.742374237423742
0.000443912501496537,-0.00094910800172733,0.742474247424742
0.00044413782768327,-0.000949626882232851,0.742574257425743
0.000444363297791302,-0.000950146078868983,0.742674267426743
0.000444588906857835,-0.000950665589154328,0.742774277427743
0.000444814649920071,-0.000951185409118629,0.742874287428743
0.000445040531940808,-0.000951705536776802,0.742974297429743
0.000445266552920046,-0.000952225968654821,0.743074307430743
0.000445492702932189,-0.00095274670227133,0.743174317431743
0.000445718664357858,-0.000953267028441617,0.743274327432743
0.000445944442159676,-0.000953786952128522,0.743374337433743
0.000446170353957284,-0.000954307182516715,0.743474347434743
0.000446396404713306,-0.000954827716132254,0.743574357435744
0.00044662258450232,-0.000955348550493697,0.743674367436744
0.000446848898287038,-0.000955869682623332,0.743774377437744
0.000447075346067373,-0.000956391109543574,0.743874387438744
0.0004473019228807,-0.000956912828772939,0.743974397439744
0.000447528623764136,-0.000957434837333757,0.744074407440744
0.000447755136060924,-0.000957956427033945,0.744174417441744
0.000447981772427906,-0.000958478307554442,0.744274427442744
0.000448208220208241,-0.000958999770703123,0.744374437443744
0.000448434474439303,-0.000959520820450242,0.744474447444744
0.000448660857703271,-0.000960042166476783,0.744574457445745
0.000448887374962943,-0.000960563805308717,0.744674467446745
0.000449114021255434,-0.000961085734960961,0.744774477447745
0.000449340796580917,-0.000961607951959573,0.744874487448745
0.000449567373394244,-0.000962129748608699,0.744974497449745
0.000449793756658126,-0.00096265112887855,0.745074507450745
0.000450020273917798,-0.00096317280245011,0.745174517451745
0.000450246597628111,-0.000963694061131295,0.745274527452745
0.000450472727789064,-0.000964214908892317,0.745374537453745
0.000450698674326254,-0.000964735349703388,0.745474547454746
0.000450924432276883,-0.000965255388031036,0.745574557455746
0.00045115000164095,-0.000965775026853015,0.745674567456746
0.000451375392344136,-0.00096629427113208,0.745774577457746
0.000451600599423559,-0.000966813124342172,0.745874587458746
0.000451825627842015,-0.000967331590453547,0.745974597459746
0.000452050795218972,-0.000967850378154644,0.746074607460746
0.000452276111480111,-0.00096836948397148,0.746174617461746
0.000452501239154689,-0.000968888200208199,0.746274627462746
0.000452726515713362,-0.00096940723604947,0.746374637463746
0.000452951608648271,-0.000969925882806938,0.746474647464746
0.000453176522922214,-0.000970444144947088,0.746574657465747
0.000453401263498073,-0.000970962025943903,0.746674667466747
0.000453625825412967,-0.000971479529271324,0.746774677467747
0.000453850536211955,-0.000971997363617791,0.746874687468747
0.000454075073312861,-0.00097251482128745,0.746974697469747
0.000454299436715598,-0.000973031906250512,0.747074707470747
0.000454523626420252,-0.000973548621484647,0.747174717471747
0.000454747647389535,-0.000974064970463883,0.747274727472747
0.000454971499623446,-0.000974580957654746,0.747374737473747
0.000455195188084868,-0.000975096586034862,0.747474747474748
0.00045541870781092,-0.000975611859078216,0.747574757475748
0.000455642063764483,-0.00097612678075502,0.747674767476748
0.000455865583490534,-0.000976642058761171,0.747774777477748
0.000456089257063564,-0.000977157689622687,0.747874787478748
0.000456313084483488,-0.000977673669865581,0.747974797479748
0.000456537070713102,-0.0009781899970085,0.748074807480748
0.000456761210789695,-0.000978706666584873,0.748174817481748
0.000456985182130917,-0.00097922297139516,0.748274827482748
0.00045720897977397,-0.000979738914913345,0.748374837483748
0.000457432936226799,-0.000980255204835196,0.748474847484748
0.000457657046526608,-0.000980771838679402,0.748574857485749
0.000457881310673224,-0.00098128881247562,0.748674867486749
0.000458105718741224,-0.000981806123246268,0.748774877487749
0.000458330280656117,-0.000982323768013631,0.748874887488749
0.000458554991455106,-0.000982841742807413,0.748974897489749
0.000458779846175479,-0.000983360045146299,0.749074907490749
0.000459004844817151,-0.000983878671556264,0.749174917491749
0.000459229987380121,-0.000984397619059637,0.749274927492749
0.000459455268901591,-0.000984916884678748,0.749374937493749
0.00045968069434436,-0.000985436465435885,0.74947494749475
0.00045990625874563,-0.00098595635785715,0.74957495749575
0.0004601319621054,-0.000986476559461057,0.74967496749675
0.00046035779946096,-0.000986997067270024,0.74977497749775
0.000460583770812137,-0.00098751787830625,0.74987498749875
0.000460809881121901,-0.000988038989095881,0.74997499749975
0.000461036120464485,-0.000988560397653704,0.75007500750075
0.000461262488840061,-0.000989082101002091,0.75017501750175
0.000461488991211254,-0.000989604095667102,0.75027502750275
0.000461715617652641,-0.000990126379167252,0.75037503750375
0.000461942373126849,-0.000990648949517499,0.75047504750475
0.000462169257634048,-0.000991171802747588,0.750575057505751
0.00046239626621127,-0.000991694936872348,0.750675067506751
0.000462623076276335,-0.000992217645188554,0.750775077507751
0.000462849687829244,-0.000992739931666416,0.750875087508751
0.000463076110795592,-0.000993261800276191,0.750975097509751
0.00046330233524987,-0.000993783255484362,0.751075107510751
0.000463528376080297,-0.000994304300764955,0.751175117511751
0.000463754545943717,-0.000994825644806368,0.751275127512751
0.000463980532183286,-0.000995346580408973,0.751375137513751
0.000464206324873583,-0.000995867111543113,0.751475147514752
0.00046443225652238,-0.000996387946400828,0.751575157515752
0.000464658322166881,-0.000996909081508175,0.751675167516752
0.000464884516844288,-0.000997430514880028,0.751775177517752
0.000465110845517398,-0.000997952243042446,0.751875187518752
0.000465337303223328,-0.000998474263514029,0.751975197519752
0.00046556388996225,-0.000998996572820752,0.752075207520752
0.000465790605734077,-0.000999519168977571,0.752175217521752
0.000466017445576014,-0.00100004204900682,0.752275227522752
0.000466244409487972,-0.00100056521042701,0.752375237523752
0.000466471497470039,-0.0010010886497642,0.752475247524752
0.000466698709522301,-0.00100161236503331,0.752575257525753
0.00046692572306232,-0.00100213565002733,0.752675267526753
0.000467152538090183,-0.00100265850871649,0.752775277527753
0.000467379159568773,-0.00100318094507099,0.752875287528753
0.000467605582535121,-0.00100370296306118,0.752975297529753
0.000467831816914907,-0.00100422456764976,0.753075307530753
0.000468057862708218,-0.00100474576181449,0.753175317531753
0.00046828371495217,-0.00100526655051813,0.753275327532753
0.000468509383572272,-0.00100578693723465,0.753375337533753
0.000468734868568783,-0.00100630692593428,0.753475347534753
0.000468960492523708,-0.00100682722431287,0.753575357535754
0.000469185932854869,-0.00100734712566719,0.753675367536754
0.00046941150718182,-0.001007867337693,0.753775377537754
0.000469637220467185,-0.00100838785691638,0.753875387538754
0.000469863072711137,-0.00100890868085591,0.753975397539754
0.000470089053987909,-0.00100942980603767,0.754075407540754
0.000470315174223268,-0.00100995123047647,0.754175417541754
0.000470541423491533,-0.00101047295069842,0.754275427542754
0.000470767801792618,-0.00101099496372576,0.754375437543754
0.000470994309126694,-0.00101151726707714,0.754475447544754
0.000471220945493677,-0.00101203985827116,0.754575457545755
0.000471447388311214,-0.00101256203110083,0.754675467546755
0.000471673637579479,-0.00101308378904007,0.754775477547755
0.000471899698261182,-0.00101360513655543,0.754875487548755
0.000472125570356324,-0.00101412607761714,0.754975497549755
0.000472351253864905,-0.00101464661669175,0.755075507550755
0.000472576758712519,-0.00101516675675688,0.755175517551755
0.000472802392593039,-0.00101568720600473,0.755275527552755
0.000473028170394943,-0.00101620796096128,0.755375537553755
0.000473254077229754,-0.00101672901864891,0.755475547554755
0.000473480123022979,-0.00101725037608986,0.755575557555756
0.000473706297849196,-0.00101777203080277,0.755675567556756
0.000473932601708232,-0.00101829397980998,0.755775577557756
0.000474159039563058,-0.00101881622013377,0.755875587558756
0.000474385601487907,-0.00101933874929273,0.755975597559756
0.000474612292445661,-0.00101986156430921,0.756075607560756
0.000474838789854143,-0.00102038395947248,0.756175617561756
0.00047506509371318,-0.00102090593875278,0.756275627562756
0.000475291208985741,-0.00102142750612034,0.756375637563756
0.000475517135671741,-0.00102194866653799,0.756475647564756
0.000475743191390647,-0.00102247012571646,0.756575657565757
0.000475969058522906,-0.00102299117844125,0.756675667566757
0.000476194742031572,-0.00102351182868265,0.756775677567757
0.000476420241916389,-0.00102403208041089,0.756875687568757
0.000476645558177442,-0.00102455193759622,0.756975697569757
0.000476871008434284,-0.00102507210694194,0.757075707570757
0.00047709628003016,-0.00102559188224102,0.757175717571757
0.000477321690584536,-0.001026111970693,0.757275727572757
0.000477547240097413,-0.00102663236932025,0.757375737573757
0.000477772928568791,-0.00102715307464879,0.757475747574757
0.000477998428453608,-0.00102767338146416,0.757575757575758
0.000478223749677544,-0.00102819329373661,0.757675767576758
0.000478448882314919,-0.00102871281494014,0.757775777577758
0.000478673841254125,-0.00102923194904494,0.757875787578758
0.000478898621532364,-0.00102975069952497,0.757975797579758
0.000479123223149723,-0.00103026907084684,0.758075807580758
0.000479347973651178,-0.00103078776921745,0.758175817581758
0.000479572868073931,-0.00103130679116287,0.758275827582758
0.000479797906417982,-0.00103182613420175,0.758375837583758
0.000480022761138355,-0.00103234509163071,0.758475847584759
0.000480247764742824,-0.00103286437114568,0.758575857585759
0.000480472907305794,-0.00103338396828006,0.758675867586759
0.000480698193790062,-0.00103390388104883,0.758775877587759
0.000480923614270033,-0.00103442410597791,0.758875887588759
0.000481148856089038,-0.00103494393785298,0.758975897589759
0.000481373919247163,-0.00103546338014789,0.759075907590759
0.000481599116400991,-0.00103598313906972,0.759175917591759
0.000481824462438914,-0.00103650321213703,0.759275927592759
0.000482049619890276,-0.00103702289413538,0.759375937593759
0.000482274598680672,-0.00103754218804246,0.759475947594759
0.000482499403772985,-0.00103806109782854,0.75957595759576
0.000482724030204331,-0.00103857962796009,0.75967596759676
0.00048294847797471,-0.00103909778141484,0.75977597759776
0.000483172757009805,-0.00103961556216304,0.75987598759876
0.00048339686234673,-0.00104013297417485,0.75997599759976
0.000483620798948369,-0.00104065002042807,0.76007600760076
0.000483844889396902,-0.00104116740762589,0.76017601760176
0.000484069128729531,-0.0010416851317981,0.76027602760276
0.000484293199326874,-0.00104220248773024,0.76037603760376
0.000484517418808312,-0.00104272018113308,0.760476047604761
0.000484741464591582,-0.00104323750679212,0.760576057605761
0.000484965664221831,-0.00104375517041813,0.760676067606761
0.000485190017698887,-0.00104427316853713,0.760776077607761
0.000485414510134616,-0.0010447914981714,0.760876087608761
0.000485639156417152,-0.00104531015634332,0.760976097609761
0.000485863946620986,-0.00104582914007513,0.761076107610761
0.00048608855816394,-0.00104634774315992,0.761176117611761
0.000486312996008811,-0.00104686597056045,0.761276127612761
0.000486537260155426,-0.00104738382525442,0.761376137613761
0.000486761673186224,-0.00104790201295252,0.761476147614761
0.000486986235101117,-0.00104842053067708,0.761576157615762
0.000487210940937309,-0.00104893937545039,0.761676167616762
0.000487435790694885,-0.00104945854379856,0.761776177617762
0.000487660789336556,-0.00104997803224754,0.761876187618762
0.000487885921973845,-0.00105049783881231,0.761976197619762
0.000488111198532518,-0.00105101795952251,0.762076207620762
0.000488336614049692,-0.00105153839189684,0.762176217621762
0.000488561845943102,-0.00105205843121708,0.762276227622762
0.000488787216795099,-0.00105257878220139,0.762376237623762
0.00048901272660551,-0.00105309944336098,0.762476247624763
0.000489238375374509,-0.00105362041022927,0.762576257625763
0.000489463835556946,-0.00105414097908066,0.762676267626763
0.000489689112115619,-0.00105466115388546,0.762776277627763
0.00048991453259559,-0.00105518163936179,0.762876287628763
0.000490140087071265,-0.0010557024335245,0.762976297629763
0.000490365775542643,-0.00105622353289968,0.763076307630763
0.000490591280390257,-0.0010567442327691,0.763176317631763
0.000490816601614194,-0.00105726453759934,0.763276327632763
0.000491041744177163,-0.00105778445086438,0.763376337633763
0.000491266703116369,-0.00105830397653439,0.763476347634763
0.000491491805976873,-0.00105882381982391,0.763576357635764
0.000491717047795964,-0.00105934397775514,0.763676367636764
0.000491942110954002,-0.0010598637461063,0.763776377637764
0.000492166990488363,-0.00106038312835128,0.763876387638764
0.000492392018906819,-0.00106090282970458,0.763976397639764
0.000492616863701598,-0.00106142214644057,0.764076407640764
0.000492841852417588,-0.00106194178278115,0.764176417641764
0.000493066985054963,-0.00106246173574861,0.764276427642764
0.000493291934068574,-0.00106298130161735,0.764376437643764
0.000493517027003483,-0.00106350118510552,0.764476447644765
0.000493741936314714,-0.00106402068199129,0.764576457645765
0.000493966994509955,-0.00106454049748911,0.764676467646765
0.000494192186700986,-0.00106506062812491,0.764776477647765
0.000494417522813314,-0.00106558107141742,0.764876487648765
0.000494642992921346,-0.00106610182438885,0.764976497649765
0.000494868284368412,-0.00106662218232109,0.765076507650765
0.000495093392191713,-0.0010671421491844,0.765176517651765
0.000495318321354135,-0.001067661728949,0.765276527652765
0.000495543071855589,-0.00106818092508886,0.765376537653765
0.000495767643696077,-0.00106869974207047,0.765476547654765
0.00049599204680128,-0.00106921818336785,0.765576557655766
0.000496216588864983,-0.00106973695320285,0.765676567656766
0.00049644128477558,-0.00107025604959036,0.765776577657766
0.000496666119644677,-0.00107077546856009,0.765876587658766
0.000496890775852808,-0.00107129450589022,0.765976597659766
0.000497115263325654,-0.001071813165551,0.766076607660766
0.000497339572137619,-0.00107233145151259,0.766176617661766
0.000497563707251328,-0.00107284936724903,0.766276627662766
0.00049778767859255,-0.00107336691623426,0.766376637663766
0.000498011476235689,-0.00107388410194225,0.766476647664767
0.000498235105143456,-0.00107440092834323,0.766576657665767
0.000498458892860914,-0.00107491810015534,0.766676667666767
0.000498682834425351,-0.0010754356134084,0.766776677667767
0.000498906602291619,-0.00107595276437677,0.766876687668767
0.000499130206385399,-0.00107646955603812,0.766976697669767
0.000499353646706605,-0.00107698599285898,0.767076707670767
0.000499577240874704,-0.00107750277856495,0.767176717671767
0.000499800988889783,-0.00107801990968209,0.767276727672767
0.000500024568169489,-0.0010785366824848,0.767376737673767
0.000500248306258973,-0.00107905380119494,0.767476747674767
0.000500471875613084,-0.00107957056159061,0.767576757675768
0.000500695281194622,-0.00108008696764211,0.767676767676768
0.000500918523003672,-0.00108060302232705,0.767776777677768
0.000501141601040233,-0.00108111872911947,0.767876787678768
0.000501364525229815,-0.00108163409149331,0.767976797679768
0.000501587603266377,-0.00108214981367039,0.768076807680768
0.000501810527455959,-0.0010826651919252,0.768176817681768
0.000502033605492521,-0.00108318092948699,0.768276827682768
0.000502256529682103,-0.0010836963226302,0.768376837683768
0.000502479290099197,-0.00108421137482877,0.768476847684768
0.000502702214288779,-0.00108472678980829,0.768576857685769
0.000502924984631469,-0.00108524186384322,0.768676867686769
0.000503147908821051,-0.0010857573006591,0.768776877687769
0.000503371001746005,-0.00108627309678196,0.768876887688769
0.000503594248517852,-0.0010867892487379,0.768976897689769
0.000503817654099475,-0.0010873057535492,0.769076907690769
0.00050404121849079,-0.00108782260724561,0.769176917691769
0.000504264614146733,-0.00108833910610152,0.769276927692769
0.000504488168612452,-0.00108885595433882,0.769376937693769
0.000504711871962267,-0.00108937314848356,0.769476947694769
0.000504935734121859,-0.00108989068555806,0.76957695769577
0.000505159427546079,-0.00109040786134046,0.76967696769677
0.000505382952234928,-0.00109092467980093,0.76977697769777
0.000505606313151288,-0.00109144114391722,0.76987698769877
0.000505829832877339,-0.00109195795840748,0.76997699769977
0.000506053188830903,-0.00109247441855351,0.77007700770077
0.000506276376049094,-0.00109299052832563,0.77017701770177
0.00050649972703986,-0.00109350699194561,0.77027702770277
0.000506722914258051,-0.00109402310469539,0.77037703770377
0.000506946255323222,-0.00109453957129308,0.77047704770477
0.000507169755198083,-0.00109505638776847,0.770577057705771
0.000507393091300371,-0.00109557285089222,0.770677067706771
0.00050761626363017,-0.00109608896413823,0.770777077707771
0.000507839277150278,-0.0010966047304843,0.770877087708771
0.000508062126897813,-0.00109712015390061,0.770977097709771
0.000508284822798454,-0.00109763523736486,0.771077107710771
0.000508507677508786,-0.00109815068410634,0.771177117711771
0.000508730378372225,-0.00109866579139203,0.771277127712771
0.000508952920425887,-0.00109918056219962,0.771377137713771
0.000509175308632742,-0.00109969499950679,0.771477147714771
0.000509397538029734,-0.00110020910678751,0.771577157715772
0.000509619618542717,-0.00110072288751571,0.771677167716772
0.000509841867790985,-0.00110123704492076,0.771777177717772
0.000510064285774624,-0.00110175157503232,0.771877187718772
0.000510286867530752,-0.00110226647437653,0.771977197719772
0.000510509613059368,-0.00110278173947942,0.772077207720772
0.000510732199778293,-0.00110329666711161,0.772177217721772
0.000510954632650325,-0.00110381126025081,0.772277227722772
0.000511176911675464,-0.00110432552286727,0.772377237723772
0.000511399036853624,-0.00110483945744241,0.772477247724772
0.00051162100818489,-0.00110535306695388,0.772577257725773
0.000511842835594772,-0.00110586635586821,0.772677267726773
0.000512064509157848,-0.00110637932617058,0.772777277727773
0.000512286038799538,-0.0011068919818311,0.772877287728773
0.000512507742139312,-0.00110740502508666,0.772977297729773
0.000512729619177341,-0.00110791845246323,0.773077307730773
0.000512951664950655,-0.00110843226048685,0.773177317731773
0.000513173874496458,-0.00110894644518729,0.773277327732773
0.000513396257740429,-0.00110946100309059,0.773377337733773
0.000513618804756975,-0.00110997593072282,0.773477347734774
0.000513841510583211,-0.00111049122411364,0.773577357735774
0.000514064385144733,-0.00111100688028545,0.773677367736774
0.000514287095933766,-0.00111152219600894,0.773777377737774
0.000514509652875907,-0.001112037174758,0.773877387738774
0.000514732055971068,-0.00111255181951039,0.773977397739774
0.000514954300256539,-0.00111306613374,0.774077407740774
0.000515176395657914,-0.00111358012092087,0.774177417741774
0.000515398337212395,-0.00111409378403061,0.774277427742774
0.000515620134845493,-0.00111460712604694,0.774377437743774
0.000515841778631697,-0.00111512015044386,0.774477447744774
0.000516063278496517,-0.00111563286069524,0.774577457745775
0.000516284634440125,-0.00111614525878627,0.774677467746775
0.000516506164081816,-0.00111665804844254,0.774777477747775
0.000516727867421676,-0.00111717122519749,0.774877487748775
0.000516949421877354,-0.00111768408631814,0.774977497749775
0.000517170832411733,-0.00111819663478212,0.775077507750775
0.000517392411681485,-0.00111870957282626,0.775177517751775
0.000517613851992735,-0.00111922219771742,0.775277527752775
0.00051783514341989,-0.00111973451193707,0.775377537753775
0.000518056613507925,-0.00112024721871452,0.775477547754776
0.00051827825729413,-0.00112076031407949,0.775577557755776
0.000518499752196152,-0.00112127309430644,0.775677567756776
0.000518721103176963,-0.00112178556336553,0.775777577757776
0.000518942627855856,-0.00112229842299737,0.775877587758776
0.000519164331195716,-0.00112281166972784,0.775977597759776
0.000519386198308064,-0.00112332530008308,0.776077607760776
0.000519607921499113,-0.00112383861083378,0.776177617761776
0.000519829495806067,-0.00112435160545386,0.776277627762776
0.000520050921228839,-0.00112486428642469,0.776377637763776
0.000520272525312664,-0.00112537735647941,0.776477647764776
0.000520494303094486,-0.00112589081214394,0.776577657765777
0.0005207159270295,-0.00112640395018905,0.776677667766777
0.00052093740704313,-0.00112691677359236,0.776777677767777
0.000521158743135548,-0.0011274292858279,0.776877687768777
0.000521379935306582,-0.00112794149036957,0.776977697769777
0.000521600983556231,-0.00112845338920254,0.777077707770777
0.000521821892847466,-0.00112896498629702,0.777177717771777
0.000522042980799667,-0.00112947698339348,0.777277727772777
0.000522264242449951,-0.00112998937602544,0.777377737773777
0.000522485365141734,-0.00113050146195612,0.777477747774778
0.000522706661531601,-0.00113101394342224,0.777577757775778
0.000522927818963052,-0.00113152611719454,0.777677767776778
0.000523148832473119,-0.00113203798625068,0.777777777777778
0.000523369702061888,-0.00113254955456088,0.777877787778778
0.000523590437654954,-0.00113306082411034,0.777977797779778
0.000523811029326721,-0.00113357179787665,0.778077807780778
0.00052403180958505,-0.00113408317809659,0.778177817781778
0.000524252445922081,-0.00113459426203712,0.778277827782778
0.000524472948263322,-0.00113510505217971,0.778377837783778
0.000524693311646148,-0.00113561555199821,0.778477847784778
0.000524913545995982,-0.00113612576397412,0.778577857785779
0.000525133641387316,-0.00113663569108506,0.778677867786779
0.000525353930328094,-0.00113714603457528,0.778777877787779
0.000525574397929753,-0.00113765679097079,0.778877887788779
0.000525794731535709,-0.00113816725704225,0.778977897789779
0.000526015253728226,-0.00113867813453015,0.779077907790779
0.000526235954581623,-0.00113918941996055,0.779177917791779
0.000526456834095987,-0.00113970110837064,0.779277927792779
0.000526677579614734,-0.00114021249851618,0.779377937793779
0.000526898181212096,-0.00114072359287861,0.77947794779478
0.000527118966433222,-0.00114123509220587,0.77957795779578
0.000527339935278026,-0.00114174699352024,0.77967796779678
0.000527561077821085,-0.00114225929285146,0.77977797779778
0.000527782399025025,-0.00114277198622932,0.77987798779878
0.00052800357630758,-0.00114328437141709,0.77997799779978
0.00052822492728839,-0.00114379714965891,0.78007800780078
0.000528446456930081,-0.0011443103174808,0.78017801780178
0.000528668155307144,-0.00114482387140887,0.78027802780278
0.000528890027382289,-0.00114533780697659,0.78037803780378
0.000529111750573338,-0.00114585142293967,0.78047804780478
0.000529333324880292,-0.00114636472227592,0.780578057805781
0.000529554750303065,-0.00114687770796295,0.780678067806781
0.000529776354386889,-0.00114739108124492,0.780778077807781
0.000529998127205913,-0.00114790483914426,0.780878087808781
0.000530220068760395,-0.00114841897669808,0.780978097809781
0.00053044218401296,-0.00114893349142497,0.781078107810781
0.000530664458075215,-0.00114944837935474,0.781178117811781
0.00053088690583564,-0.00114996363651711,0.781278127812781
0.000531109512405841,-0.00115047925993443,0.781378137813781
0.00053133228274853,-0.00115099524563639,0.781478147814782
0.000531554894281442,-0.00115151089287516,0.781578157815782
0.000531777664624132,-0.00115202690190234,0.781678167816782
0.000532000281119927,-0.00115254257197001,0.781778177817782
0.000532222743768744,-0.00115305790655214,0.781878187818782
0.000532445365227338,-0.00115357360639659,0.781978197819782
0.000532667832838952,-0.00115408897025929,0.782078207820782
0.000532890459260343,-0.0011546046993843,0.782178217821782
0.000533113249454222,-0.00115512079029772,0.782278227822782
0.000533336203420675,-0.00115563724002189,0.782378237823782
0.000533559311234021,-0.00115615404409028,0.782478247824782
0.000533782577857058,-0.00115667120002141,0.782578257825783
0.000534006003289871,-0.00115718870434141,0.782678267826783
0.000534229259987313,-0.00115770585530978,0.782778277827783
0.000534452352912267,-0.00115822265689673,0.782878287828783
0.00053467528702753,-0.00115873911257624,0.782978297829783
0.000534898379952484,-0.00115925592309624,0.783078307830783
0.000535121631687129,-0.00115977308547907,0.783178317831783
0.000535345037268666,-0.00116029059625068,0.783278327832783
0.000535568279077716,-0.00116080775416698,0.783378337833783
0.000535791357114278,-0.00116132456319813,0.783478347834783
0.000536014276341062,-0.00116184102632188,0.783578357835784
0.000536237031795359,-0.00116235714651586,0.783678367836784
0.000536459633402677,-0.0011628729282466,0.783778377837784
0.000536682393819771,-0.00116338907176575,0.783878387838784
0.000536905000389972,-0.00116390487582912,0.783978397839784
0.000537127448150396,-0.00116442034440696,0.784078407840784
0.000537349742063842,-0.0011649354804769,0.784178417841784
0.00053757188213048,-0.00116545028751296,0.784278427842784
0.000537794185969606,-0.00116596546576676,0.784378437843784
0.000538016658544017,-0.00116648101226063,0.784478447844784
0.000538239289928206,-0.00116699692352055,0.784578457845785
0.000538462085084882,-0.00116751319557634,0.784678467846785
0.000538684721431868,-0.00116802912768003,0.784778477847785
0.000538907521551342,-0.00116854542107587,0.784878487848785
0.000539130475517795,-0.00116906207129732,0.784978497849785
0.000539353593256736,-0.00116957907586295,0.785078507850785
0.000539576547223189,-0.00117009573402487,0.785178517851785
0.000539799337417068,-0.00117061204826448,0.785278527852785
0.000540021973764054,-0.00117112802304831,0.785378537853785
0.000540244456264147,-0.00117164366085775,0.785478547854785
0.00054046709757393,-0.00117215966293701,0.785578557855786
0.000540689897693404,-0.00117267602581209,0.785678567856786
0.000540912543965984,-0.00117319204823885,0.785778577857786
0.000541135349048342,-0.00117370843096513,0.785878587858786
0.00054135831294039,-0.00117422517101333,0.785978597859786
0.000541581435642128,-0.00117474226441318,0.786078607860786
0.000541804394571379,-0.001175259010913,0.786178617861786
0.00054202719965365,-0.00117577541398678,0.786278627862786
0.000542249840963433,-0.00117629147661227,0.786378637863786
0.000542472328426323,-0.00117680720226334,0.786478647864786
0.000542694974698904,-0.00117732329168791,0.786578657865787
0.000542917784743973,-0.00117783974141208,0.786678667866787
0.000543140435979437,-0.00117835585019161,0.786778677867787
0.000543363246024506,-0.0011788723192707,0.786878687868787
0.000543586214879351,-0.00117938914517541,0.786978697869787
0.000543809342543887,-0.00117990632393543,0.787078707870787
0.0005440326290182,-0.00118042385306947,0.787178717871787
0.000544255751719939,-0.00118094103083696,0.787278727872787
0.000544479028268656,-0.00118145855897841,0.787378737873787
0.000544702458664267,-0.00118197643401988,0.787478747874787
0.000544925725287304,-0.0011824939547171,0.787578757875788
0.000545149150720118,-0.00118301182231437,0.787678767876788
0.000545372725037027,-0.00118353003333765,0.787778777877788
0.000545596135581448,-0.00118404788753531,0.787878787878788
0.000545819377390498,-0.00118456538838133,0.787978797879788
0.000546042460389857,-0.0011850825393497,0.788078807880788
0.000546265384579439,-0.00118559934391432,0.788178817881788
0.000546488144996533,-0.00118611580604548,0.788278827882788
0.000546711064223318,-0.00118663262500227,0.788378837883788
0.000546933824640412,-0.00118714910102928,0.788478847884789
0.000547156431210527,-0.00118766523710424,0.788578857885789
0.000547379191627622,-0.00118818173397503,0.788678867886789
0.000547602115817204,-0.00118869858816771,0.788778877887789
0.000547825198816563,-0.00118921579571202,0.788878887888789
0.000548048435662815,-0.0011897333536303,0.788978897889789
0.000548271513699376,-0.00119025056167093,0.789078907890789
0.000548494423000566,-0.0011907674233078,0.789178917891789
0.000548717496074244,-0.00119128463879263,0.789278927892789
0.000548940405375434,-0.00119180150836997,0.789378937893789
0.000549163478449198,-0.00119231873129899,0.789478947894789
0.000549386700407058,-0.00119283630460198,0.78957895789579
0.000549610081174608,-0.00119335422480494,0.78967896789679
0.000549833615789052,-0.00119387248893022,0.78977897789779
0.00055005698166821,-0.00119439039722242,0.78987898789879
0.00055028018377488,-0.00119490795216303,0.78997899789979
0.000550503539728443,-0.00119542585499616,0.79007900790079
0.00055072673687223,-0.00119594340547025,0.79017901790179
0.000550950087862995,-0.00119646130334058,0.79027902790279
0.000551173270118389,-0.00119697884885187,0.79037903790379
0.000551396293564093,-0.001197496045478,0.790479047904791
0.00055161915820002,-0.00119801289669301,0.790579057905791
0.000551842176682926,-0.00119853010274851,0.790679067906791
0.000552065036356055,-0.00119904696289653,0.790779077907791
0.000552288054838961,-0.00119956417788508,0.790879087908791
0.00055251122716876,-0.00120008174374383,0.790979097909791
0.00055273455830825,-0.00120059965749514,0.791079107910791
0.000552957725675252,-0.0012011172188874,0.791179117911791
0.000553180729269765,-0.00120163443238706,0.791279127912791
0.000553403574054502,-0.00120215130047559,0.791379137913791
0.000553626255066665,-0.00120266782662693,0.791479147914791
0.000553848782232021,-0.00120318401530762,0.791579157915792
0.000554071155550397,-0.00120369986850274,0.791679167916792
0.000554293370058997,-0.00120421539018258,0.791779177917792
0.000554515430720704,-0.00120473058332478,0.791879187918792
0.000554737342498315,-0.00120524545140331,0.791979197919792
0.00055495910539183,-0.00120575999789216,0.792079207920792
0.000555180719401164,-0.00120627422527273,0.792179217921792
0.000555402184526402,-0.00120678813751523,0.792279227922792
0.000555623505730341,-0.00120730173710111,0.792379237923792
0.00055584500063245,-0.00120781572279312,0.792479247924793
0.000556066664269844,-0.00120833009210986,0.792579257925793
0.00055628849664261,-0.00120884484008858,0.792679267926793
0.000556510180131194,-0.0012093592684627,0.792779277927793
0.000556732032355149,-0.00120987407500245,0.792879287928793
0.000556954053314476,-0.00121038925673024,0.792979297929793
0.000557175925389622,-0.0012109041143869,0.793079307930793
0.000557397643617874,-0.00121141865045385,0.793179317931793
0.000557619217924828,-0.00121193286890136,0.793279327932793
0.000557840643347686,-0.00121244677270713,0.793379337933793
0.00055806192484916,-0.00121296036435249,0.793479347934793
0.000558283375086005,-0.00121347434359285,0.793579357935794
0.000558504681401552,-0.00121398801017657,0.793679367936794
0.000558725848758513,-0.00121450136757762,0.793779377937794
0.000558947184850845,-0.00121501511455873,0.793879387938794
0.000559168377021878,-0.00121552855186093,0.793979397939794
0.000559389425271614,-0.00121604168196553,0.794079407940794
0.000559610334562848,-0.00121655450834656,0.794179417941794
0.000559831099932785,-0.00121706703398163,0.794279427942794
0.000560051731306932,-0.00121757926184852,0.794379437943794
0.00056027221875978,-0.00121809119442853,0.794479447944795
0.000560492889836479,-0.00121860353098078,0.794579457945795
0.000560713421954591,-0.00121911557174996,0.794679467946795
0.000560933820077,-0.00121962731971366,0.794779477947795
0.000561154079240821,-0.00122013877735337,0.794879487948795
0.000561374522028493,-0.00122065064343179,0.794979497949795
0.000561595148439928,-0.00122116291447504,0.795079507950795
0.000561815953512244,-0.00122167558552032,0.795179517951795
0.000562036614663262,-0.00122218795780478,0.795279527952795
0.000562257141818577,-0.0012227000348024,0.795379537953795
0.000562477847634771,-0.0012232125142834,0.795479547954795
0.000562698732112019,-0.00122372539227757,0.795579557955796
0.000562919477630679,-0.00122423796952583,0.795679567956796
0.000563140396847509,-0.00122475094528723,0.795779577957796
0.000563361182068635,-0.00122526361931017,0.795879587958796
0.000563581823368377,-0.00122577599556488,0.795979597959796
0.000563802325709704,-0.00122628807603645,0.796079607960796
0.000564022694055242,-0.00122679986419888,0.796179617961796
0.000564242928405162,-0.00122731136302987,0.796279627962796
0.000564463023796496,-0.00122782257501076,0.796379637963796
0.000564682990155009,-0.00122833350311926,0.796479647964797
0.000564902827480531,-0.00122884415033305,0.796579657965797
0.000565122848429817,-0.00122935521442239,0.796679667966797
0.000565343053002867,-0.00122986669092074,0.796779677967797
0.00056556344119968,-0.0012303785768504,0.796879687968797
0.000565784013020258,-0.00123089086824116,0.796979697969797
0.000566004758538918,-0.00123140356013021,0.797079707970797
0.000566225687681343,-0.0012319166495398,0.797179717971797
0.000566446790521936,-0.00123243013299608,0.797279727972797
0.000566667749441145,-0.00123294331074361,0.797379737973797
0.000566888887021321,-0.00123345688104893,0.797479747974797
0.000567109880680198,-0.0012339701456455,0.797579757975798
0.000567330735380575,-0.00123448310751109,0.797679767976798
0.000567551446159653,-0.001234995769127,0.797779777977798
0.000567772017980231,-0.00123550813347098,0.797879787978798
0.000567992773424486,-0.00123602089930577,0.797979797979798
0.000568213702566911,-0.0012365340616686,0.798079807980798
0.000568434492750834,-0.00123704692278925,0.798179817981798
0.000568655143976257,-0.00123755948465281,0.798279827982798
0.00056887597386256,-0.00123807244602208,0.798379837983798
0.000569096659827652,-0.00123858510763803,0.798479847984798
0.000569317211796953,-0.00123909747297456,0.798579857985799
0.000569537624807754,-0.00123960954451307,0.798679867986799
0.000569758216479521,-0.00124012202002386,0.798779877987799
0.000569978674155585,-0.00124063420124035,0.798879887988799
0.000570199310492616,-0.00124114678543655,0.798979897989799
0.000570420125490527,-0.00124165976864213,0.799079907990799
0.000570641119149404,-0.00124217314688695,0.799179917991799
0.000570861968886983,-0.00124268622240074,0.799279927992799
0.000571082679665976,-0.00124319899816116,0.799379937993799
0.000571303251486553,-0.0012437114761533,0.799479947994799
0.00057152368434863,-0.00124422366034751,0.7995799579958
0.000571743983214917,-0.0012447355532251,0.7996799679968
0.000571964143122704,-0.00124524715776377,0.7997799779978
0.000572184491617138,-0.00124575917123753,0.7998799879988
0.000572405018772452,-0.00124627159017233,0.7999799979998
0.000572625724588647,-0.0012467844101017,0.8000800080008
0.000572846291446427,-0.00124729693275911,0.8001800180018
0.000573066724308418,-0.00124780916112227,0.8002800280028
0.000573287018211994,-0.0012483210981688,0.8003800380038
0.00057350717811978,-0.0012488327473727,0.8004800480048
0.000573727204031863,-0.00124934411071912,0.800580058005801
0.000573947100911127,-0.00124985519118571,0.800680068006801
0.0005741668637946,-0.00125036599224647,0.800780078007801
0.000574386497645255,-0.00125087651588643,0.800880088008801
0.000574606315119587,-0.00125138745937964,0.800980098009801
0.000574826326143277,-0.00125189881875581,0.801080108010801
0.000575046515827935,-0.00125241059004473,0.801180118011801
0.000575266894099067,-0.00125292276977237,0.801280128012801
0.000575487446068455,-0.00125343535297602,0.801380138013801
0.000575707864042053,-0.00125394764238164,0.801480148014801
0.000575928148019948,-0.00125445964096696,0.801580158015802
0.000576148293039343,-0.00125497135121337,0.801680168016802
0.000576368626645298,-0.00125548346989854,0.801780178017802
0.000576588821292753,-0.00125599529974853,0.801880188018802
0.000576808881944504,-0.00125650684324469,0.801980198019802
0.000577028808600552,-0.00125701810286851,0.802080208020802
0.000577248606223694,-0.00125752908159762,0.802180218021802
0.000577468592433312,-0.001258040476706,0.802280228022802
0.000577688439684515,-0.00125855158992708,0.802380238023802
0.000577908480485076,-0.00125906311803858,0.802480248024802
0.000578128382327051,-0.00125957436277401,0.802580258025803
0.000578348160099003,-0.00126008532711099,0.802680268026803
0.000578567803875166,-0.00126059601452348,0.802780278027803
0.000578787318618509,-0.0012611064265004,0.802880288028803
0.000579007021948328,-0.0012616172608119,0.802980298029803
0.000579226596245327,-0.00126212781869524,0.803080308030803
0.000579446041509333,-0.00126263810362439,0.803180318031803
0.000579665362703317,-0.00126314811758442,0.803280328032803
0.000579884559827193,-0.00126365786404931,0.803380338033803
0.000580103627918163,-0.00126416734450792,0.803480348034804
0.000580322576901822,-0.00126467656293046,0.803580358035804
0.000580541401815373,-0.00126518552080579,0.803680368036804
0.000580760107621612,-0.0012656942216079,0.803780378037804
0.000580978694320627,-0.00126620266732191,0.803880388038804
0.000581197161912244,-0.00126671086092544,0.803980398039804
0.000581415510396637,-0.00126721880440368,0.804080408040804
0.000581634057393186,-0.00126772719403797,0.804180418041804
0.000581852807864688,-0.00126823602585811,0.804280428042804
0.00058207175188555,-0.00126874529539753,0.804380438043804
0.00058229088945577,-0.00126925499818979,0.804480448044804
0.000582509902955882,-0.0012697644369608,0.804580458045805
0.000582728792385886,-0.00127027361419211,0.804680468046805
0.000582947880328045,-0.00127078322616503,0.804780478047805
0.000583166844200097,-0.00127129257510933,0.804880488048805
0.000583386001621593,-0.00127180235681012,0.804980498049805
0.000583605034972895,-0.00127231187399348,0.805080508050805
0.000583823944254088,-0.00127282112914078,0.805180518051805
0.000584042734428056,-0.00127333012522972,0.805280528052805
0.000584261718151297,-0.00127383955754913,0.805380538053805
0.000584480895423983,-0.00127434942212875,0.805480548054806
0.000584700266245942,-0.00127485971549467,0.805580558055806
0.000584920202827585,-0.00127536930910517,0.805680568056806
0.000585140700206115,-0.00127587820941202,0.805780578057806
0.000585361381208322,-0.00127638754743814,0.805880588058806
0.000585582613081822,-0.00127689619414571,0.805980598059806
0.000585804390863729,-0.00127740415697886,0.806080608060806
0.000586026719516843,-0.00127791144189299,0.806180618061806
0.000586249202016849,-0.00127841917991114,0.806280628062806
0.00058647184828943,-0.00127892736557421,0.806380638063806
0.000586694653371787,-0.00127943599590448,0.806480648064806
0.000586917612301038,-0.00127994506593924,0.806580658065807
0.000587140725077182,-0.00128045457121184,0.806680668066807
0.000587363991700218,-0.00128096450824842,0.806780678067807
0.000587587789343357,-0.00128147374801101,0.806880688068807
0.000587812108080831,-0.00128198229695135,0.806980698069807
0.000588036947912726,-0.00128249016152097,0.807080708070807
0.00058826192174041,-0.001282998472743,0.807180718071807
0.000588487034526509,-0.00128350722714338,0.807280728072807
0.0005887122763456,-0.00128401642025562,0.807380738073807
0.000588937652160308,-0.00128452604711693,0.807480748074808
0.000589163539143843,-0.00128503497918574,0.807580758075808
0.000589389550197485,-0.0012855443484775,0.807680768076808
0.000589615685321237,-0.00128605415002952,0.807780778077808
0.000589842321688219,-0.0012865632543076,0.807880788078808
0.000590069454335549,-0.00128707166875592,0.807980798079808
0.00059029707830043,-0.00128757939883361,0.808080808080808
0.000590524811447112,-0.00128808757705243,0.808180818081808
0.000590752648812541,-0.00128859619944224,0.808280828082808
0.000590980977495693,-0.00128910413597255,0.808380838083808
0.000591209782607916,-0.00128961139210243,0.808480848084808
0.000591439059186586,-0.00129011797527609,0.808580858085809
0.000591668430058493,-0.00129062501750915,0.808680868086809
0.000591898272396761,-0.0012911313882748,0.808780878087809
0.000592128576275795,-0.00129163709402473,0.808880888088809
0.000592359341695594,-0.00129214214121059,0.808980898089809
0.000592590563693361,-0.00129264653529146,0.809080908090809
0.000592822237306298,-0.00129315028321525,0.809180918091809
0.000593054352608812,-0.00129365339093731,0.809280928092809
0.000593286914563612,-0.0012941558639168,0.809380938093809
0.000593519913245191,-0.00129465770910154,0.80948094809481
0.000593753343690665,-0.00129515893145444,0.80958095809581
0.000593987200937322,-0.00129565953693077,0.80968096809681
0.000594221112774837,-0.00129616065853873,0.80978097809781
0.000594455069277615,-0.00129666229131547,0.80988098809881
0.00059468907044557,-0.00129716442980197,0.80998099809981
0.000594923493451911,-0.00129766594297512,0.81008100810081
0.000595158338296466,-0.00129816683579783,0.81018101810181
0.000595393600016695,-0.00129866711521795,0.81028102810281
0.000595628896476507,-0.00129916791325106,0.81038103810381
0.000595864222713103,-0.00129966922493444,0.81048104810481
0.000596099960862405,-0.00130016991874867,0.810581058105811
0.000596336105961699,-0.00130067000015291,0.810681068106811
0.000596572653048104,-0.0013011694751025,0.810781078107811
0.000596809602121619,-0.00130166834905656,0.810881088108811
0.000597046943256649,-0.00130216662747415,0.810981098109811
0.000597284671490311,-0.00130266431680692,0.811081108110811
0.000597522414612451,-0.00130316254907043,0.811181118111811
0.000597760167660186,-0.00130366132029442,0.811281128112811
0.000597997925670718,-0.00130416062452356,0.811381138113811
0.000598236070779968,-0.00130465932874975,0.811481148114812
0.000598474225814813,-0.00130515856697358,0.811581158115812
0.000598712762985579,-0.00130565720618704,0.811681168116812
0.000598951677329467,-0.0013061552513528,0.811781178117812
0.000599190963883594,-0.00130665270842633,0.811881188118812
0.000599430627610844,-0.00130714958336298,0.811981198119812
0.000599670653622824,-0.00130764588062921,0.812081208120812
0.000599911046882247,-0.00130814160667674,0.812181218121812
0.000600151802426399,-0.00130863676646835,0.812281228122812
0.000600392910329602,-0.00130913136546308,0.812381238123812
0.000600634375554651,-0.00130962540862381,0.812481248124812
0.000600875815965713,-0.00131012003044744,0.812581258125813
0.000601117226599904,-0.00131061522448241,0.812681268126813
0.000601358984630433,-0.00131110985722422,0.812781278127813
0.000601600717846888,-0.00131160506267359,0.812881288128813
0.00060184242128656,-0.0013121008348752,0.812981298129813
0.000602084094949446,-0.00131259716936246,0.813081308130813
0.000602326116008584,-0.00131309293114219,0.813181318131813
0.000602568479501177,-0.00131358812517712,0.813281328132813
0.000602810808254102,-0.00131408388695681,0.813381338133813
0.000603053479440567,-0.00131457908099178,0.813481348134813
0.000603296488097603,-0.00131507371274101,0.813581358135814
0.000603539457052346,-0.00131556891719784,0.813681368136814
0.000603782758514862,-0.00131606355936902,0.813781378137814
0.000604026392485238,-0.00131655764421725,0.813881388138814
0.000604270358963474,-0.00131705117720174,0.813981398139814
0.000604514270850938,-0.00131754529331565,0.814081408140814
0.000604758133110255,-0.00131803998709997,0.814181418141814
0.0006050019407788,-0.00131853525309555,0.814281428142814
0.000605246080955204,-0.00131902995581292,0.814381438143814
0.000605490161577953,-0.00131952523024528,0.814481448144814
0.000605734569745765,-0.00132001994090312,0.814581458145815
0.000605979300495841,-0.00132051409324552,0.814681468146815
0.000606224348865298,-0.00132100769273154,0.814781478147815
0.000606469332718389,-0.0013215018743545,0.814881488148815
0.000606714634190946,-0.00132199550262476,0.814981498149815
0.000606960248320088,-0.00132248858250526,0.815081508150815
0.000607205792969979,-0.00132298224998172,0.815181518151815
0.00060745165027654,-0.00132347536857206,0.815281528152815
0.000607697810314089,-0.00132396794323907,0.815381538153815
0.000607944278045512,-0.0013244599789456,0.815481548154815
0.000608191043545211,-0.00132495148164694,0.815581558155816
0.000608437734602863,-0.00132544358683272,0.815681568156816
0.000608684341292786,-0.00132593628904383,0.815781578157816
0.000608931250713784,-0.00132642845080555,0.815881588158816
0.000609178457902973,-0.00132692007757705,0.815981598159816
0.000609425957897642,-0.00132741117432107,0.816081608160816
0.000609673745734908,-0.00132790174600041,0.816181618161816
0.000609921821414857,-0.00132839179757792,0.816281628162816
0.000610170184937401,-0.00132888133352012,0.816381638163816
0.000610418831339745,-0.00132937035978235,0.816481648164816
0.000610667755659091,-0.00132985887983855,0.816581658165817
0.000610916952932727,-0.00133034689914784,0.816681668166817
0.000611166050950241,-0.0013308355546886,0.816781678167817
0.000611415049711634,-0.00133132484000918,0.816881688168817
0.000611664316464521,-0.00133181361664238,0.816981698169817
0.000611913861134408,-0.00133230189004727,0.817081708170817
0.0006121636787585,-0.00133278966469032,0.817181718171817
0.000612413382238079,-0.00133327807754998,0.817281728172817
0.000612662981498824,-0.00133376712267085,0.817381738173817
0.000612912471577854,-0.00133425679409757,0.817481748174817
0.000613161857437965,-0.00133474708587479,0.817581758175818
0.000613411134116446,-0.00133523799254343,0.817681768176818
0.000613660311538806,-0.00133572950765181,0.817781778177818
0.00061390937977945,-0.00133622162524459,0.817881788178818
0.000614158730899979,-0.00133671320735082,0.817981798179818
0.000614407972838878,-0.0013372053909489,0.818081808180818
0.000614657110558772,-0.00133769817157231,0.818181818181818
0.000614906149022631,-0.00133819154326566,0.818281828182818
0.000615155083267657,-0.00133868550007358,0.818381838183818
0.000615404290466888,-0.00133917890303257,0.818481848184819
0.00061565377558312,-0.00133967175660917,0.818581858185819
0.000615903533653557,-0.00134016406675876,0.818681868186819
0.0006161535597154,-0.00134065583794782,0.818781878187819
0.000616403471632729,-0.00134114821013247,0.818881888188819
0.000616653274368429,-0.001341641176861,0.818981898189819
0.000616902967922412,-0.00134213473317065,0.819081908190819
0.000617152929467802,-0.00134262773860906,0.819181918191819
0.000617402781831476,-0.00134312133313229,0.819281928192819
0.000617652525013521,-0.00134361551078499,0.819381938193819
0.000617902159013848,-0.00134411026660432,0.819481948194819
0.000618152061005669,-0.00134460445964173,0.81958195819582
0.000618402230988811,-0.00134509809535623,0.81968196819682
0.000618652664000561,-0.00134559117871067,0.81978197819782
0.000618903360040921,-0.00134608371566039,0.81988198819882
0.000619154314147179,-0.00134657571067191,0.81998199819982
0.000619405149146039,-0.00134706830469384,0.82008200820082
0.000619655865037675,-0.00134756149177089,0.82018201820182
0.000619906461821914,-0.00134805526594762,0.82028202820282
0.000620156939498927,-0.00134854962226124,0.82038203820382
0.000620407303031427,-0.00134904455525273,0.820482048204821
0.0006206575524195,-0.00134954005847034,0.820582058205821
0.000620907687663059,-0.00135003612794391,0.820682068206821
0.000621157708762105,-0.00135053275722173,0.820782078207821
0.000621407620679435,-0.00135102994183733,0.820882088208821
0.000621657418452337,-0.00135152767533905,0.820982098209821
0.00062190711200632,-0.0013520259537566,0.821082108210821
0.000622157068588913,-0.00135252363465259,0.821182118211821
0.00062240729812571,-0.00135302072348609,0.821282128212821
0.000622657785728318,-0.00135351722670868,0.821382138213821
0.000622908536359536,-0.00135401314878697,0.821482148214821
0.000623159167883529,-0.00135450963215837,0.821582158215822
0.000623409685262922,-0.00135500667285267,0.821682168216822
0.000623660460708214,-0.00135550312694351,0.821782178217822
0.00062391149421923,-0.00135599900038632,0.821882188218822
0.000624162780833262,-0.00135649429913639,0.821982198219822
0.000624414325513105,-0.00135698902815661,0.822082208220822
0.000624666118333165,-0.00135748319290605,0.822182218221822
0.000624917787083116,-0.00135797793631839,0.822282228222822
0.000625169321837364,-0.00135847325293456,0.822382238223822
0.000625420732521504,-0.00135896913729555,0.822482248224823
0.000625672014172738,-0.0013594655839422,0.822582258225823
0.000625923176716747,-0.00135996258741543,0.822682268226823
0.000626174592363684,-0.00136045900478152,0.822782278227823
0.000626426261113635,-0.00136095484149958,0.822882288228823
0.000626678173041006,-0.0013614501025324,0.822982298229823
0.000626929960898183,-0.00136194593180622,0.823082308230823
0.000627181996895662,-0.00136244118589111,0.823182318231823
0.000627433898897352,-0.001362937008217,0.823282328232823
0.000627686049039345,-0.00136343225535398,0.823382338233823
0.000627938442358671,-0.00136392693176846,0.823482348234823
0.000628190701682294,-0.00136442218287565,0.823582358235824
0.000628442827010214,-0.00136491800222387,0.823682368236824
0.000628695200478264,-0.00136541324638313,0.823782378237824
0.0006289474349879,-0.00136590905878342,0.823882388238824
0.000629199912674869,-0.00136640429549848,0.823982398239824
0.000629452256366134,-0.00136690010095086,0.824082408240824
0.00062970484323482,-0.00136739533071799,0.824182418241824
0.000629957668318127,-0.00136788998976269,0.824282428242824
0.000630210736578767,-0.00136838408354397,0.824382438243824
0.000630463655955312,-0.00136887875747706,0.824482448244825
0.000630716441336153,-0.00136937400560658,0.824582458245825
0.000630969082795696,-0.00136986982296967,0.824682468246825
0.00063122159025945,-0.00137036620361105,0.824782478247825
0.000631473958764789,-0.00137086314306415,0.824882488248825
0.000631726188311627,-0.0013713606348773,0.824982498249825
0.000631978288825474,-0.001371858674584,0.825082508250825
0.000632230632516739,-0.0013723561167691,0.825182518251825
0.000632483219385424,-0.00137285296589917,0.825282528252825
0.000632735672258406,-0.00137335036937443,0.825382538253825
0.000632987986172887,-0.0013738483212395,0.825482548254825
0.000633240543264701,-0.00137434567607928,0.825582558255826
0.000633492961398101,-0.00137484357980514,0.825682568256826
0.000633745245535711,-0.00137534202795064,0.825782578257826
0.000633997772850741,-0.00137583987311544,0.825882588258826
0.000634250166170067,-0.0013763382631961,0.825982598259826
0.000634502420530893,-0.00137683719273355,0.826082608260826
0.000634754540896015,-0.00137733665676497,0.826182618261826
0.000635006527265433,-0.00137783665032763,0.826282628262826
0.000635258384601946,-0.00137833716796233,0.826382638263826
0.00063551049007859,-0.00137883706276514,0.826482648264827
0.000635762838732739,-0.00137933634118771,0.826582658265827
0.000636015430564222,-0.0013798350086891,0.826682668266827
0.00063626826061024,-0.00138033307072847,0.826782678267827
0.000636521328870881,-0.00138083053375734,0.826882688268827
0.000636774635346143,-0.0013813274027386,0.826982698269827
0.00063702817507323,-0.00138182368362763,0.827082708270827
0.000637281943089172,-0.00138231938188341,0.827182718271827
0.000637535944357025,-0.00138281450296515,0.827282728272827
0.000637789791777898,-0.00138331019526559,0.827382738273827
0.000638043862524915,-0.00138380530989567,0.827482748274827
0.000638298161560959,-0.00138429985330704,0.827582758275828
0.000638552688885943,-0.00138479382996614,0.827682768276828
0.00063880705243844,-0.00138528838876222,0.827782778277828
0.000639061644279964,-0.0013857823813023,0.827882788278828
0.000639316072348828,-0.00138627695548304,0.827982798279828
0.000639570728706805,-0.00138677096241528,0.828082808280828
0.000639825603428042,-0.00138726440805441,0.828182818281828
0.000640080314376791,-0.0013877584412895,0.828282828282828
0.000640335248651769,-0.00138825191223893,0.828382838283828
0.000640590396327296,-0.00138874482636172,0.828482848284828
0.00064084576236617,-0.00138923718911705,0.828582858285829
0.000641101336842794,-0.00138972900596392,0.828682868286829
0.000641357124719967,-0.00139022028136886,0.828782878287829
0.000641613121034977,-0.00139071102128726,0.828882888288829
0.000641869325787739,-0.00139120122968938,0.828982898289829
0.000642125734015454,-0.00139169091302686,0.829082908290829
0.000642382340755326,-0.00139218007477361,0.829182918291829
0.000642639150970065,-0.00139266872088505,0.829282928292829
0.00064289578252401,-0.00139315799975398,0.829382938293829
0.000643152235416902,-0.0013936479064176,0.829482948294829
0.000643408509648914,-0.00139413843392804,0.82958295829583
0.000643664992318678,-0.00139462843240355,0.82968296829683
0.000643921673500597,-0.00139511790631065,0.82978297829783
0.000644178553194673,-0.00139560686061223,0.82988298829883
0.000644435636363702,-0.00139609530076732,0.82998299829983
0.000644692908119293,-0.00139658323124243,0.83008300830083
0.00064495037838704,-0.00139707065650411,0.83018301830183
0.000645207660068226,-0.00139755872693026,0.83028302830283
0.000645465135298771,-0.00139804629115044,0.83038303830383
0.000645722804078674,-0.00139853335412742,0.83048304830483
0.000645980284272016,-0.00139902106524661,0.830583058305831
0.000646237575878797,-0.00139950941904892,0.830683068306831
0.00064649506599782,-0.00139999726366749,0.830783078307831
0.000646752744703318,-0.00140048460356894,0.830883088308831
0.000647010611995378,-0.00140097144371605,0.830983098309831
0.000647268290700877,-0.00140145893448672,0.831083108310831
0.000647525780819814,-0.00140194707042191,0.831183118311831
0.000647783459525312,-0.00140243469866227,0.831283128312831
0.000648040954607132,-0.00140292297008203,0.831383138313831
0.000648298261102305,-0.00140341187922207,0.831483148314831
0.000648555379011003,-0.00140390141963076,0.831583158315832
0.000648812318258648,-0.00140439158584905,0.831683168316832
0.000649069078845499,-0.00140488237092899,0.831783178317832
0.000649326032981623,-0.00140537262300378,0.831883188318832
0.00064958280845678,-0.00140586349394022,0.831983198319832
0.000649839782444179,-0.00140635383038265,0.832083208320832
0.000650096949980852,-0.00140684363779024,0.832183218321832
0.000650353938856643,-0.00140733406802969,0.832283228322832
0.000650610744108671,-0.00140782511564192,0.832383238323832
0.000650867747872769,-0.00140831562677507,0.832483248324832
0.000651124568013276,-0.0014088067542885,0.832583258325833
0.000651381586665852,-0.0014092973448265,0.832683268326833
0.000651638803830585,-0.00140978740335193,0.832783278327833
0.000651896209581879,-0.00141027693433133,0.832883288328833
0.00065215381384533,-0.00141076594372,0.832983298329833
0.000652411606695342,-0.00141125443548823,0.833083308330833
0.000652669205995909,-0.00141174356348794,0.833183318331833
0.000652926998845921,-0.00141223217237835,0.833283328332833
0.000653184980282494,-0.00141272026811485,0.833383338333833
0.000653443145342745,-0.00141320785516393,0.833483348334834
0.000653701498989644,-0.00141369493848842,0.833583358335834
0.000653960031297423,-0.00141418152205853,0.833683368336834
0.000654218747228966,-0.00141466761133338,0.833783378337834
0.000654477641821389,-0.0014151532107795,0.833883388338834
0.000654736715074779,-0.00141563832535963,0.833983398339834
0.000654995584853301,-0.00141612410793324,0.834083408340834
0.00065525462832982,-0.00141660940315946,0.834183418341834
0.000655513850467392,-0.00141709421600115,0.834283428342834
0.000655772869129924,-0.0014175797003102,0.834383438343834
0.000656032066453422,-0.00141806469975332,0.834483448344834
0.000656291432512292,-0.00141854921978957,0.834583458345835
0.000656550600059006,-0.00141903441327832,0.834683468346835
0.000656809936341005,-0.00141951912537507,0.834783478347835
0.000657069446321173,-0.00142000336005008,0.834883488348835
0.000657329129999424,-0.00142048712176991,0.834983498349835
0.000657588982413133,-0.00142097041500101,0.835083508350835
0.000657848998599244,-0.00142145324420999,0.835183518351835
0.000658109183520726,-0.00142193561386329,0.835283528352835
0.00065836953717758,-0.00142241752842747,0.835383538353835
0.000658630049644125,-0.00142289899137653,0.835483548354836
0.00065889072092036,-0.00142338000816949,0.835583558355836
0.000659151178796132,-0.00142386173216198,0.835683568356836
0.000659411418308473,-0.00142434415739872,0.835783578357836
0.000659671439457381,-0.00142482727742797,0.835883588358836
0.000659931252168624,-0.00142531108530188,0.835983598359836
0.00066019085644203,-0.00142579557407244,0.836083608360836
0.000660450629450807,-0.00142627958740643,0.836183618361836
0.00066071018905895,-0.00142676427965199,0.836283628362836
0.000660969545192225,-0.00142724964535001,0.836383638363836
0.000661228692887663,-0.00142773567755265,0.836483648364836
0.00066148764207103,-0.00142822237030444,0.836583658365837
0.000661746382816561,-0.00142870971715381,0.836683668366837
0.000662004930012732,-0.00142919771214538,0.836783678367837
0.00066226365586987,-0.0014296851969607,0.836883688368837
0.000662522178252054,-0.00143017332842937,0.836983698369837
0.000662780884258002,-0.00143066094823295,0.837083708370837
0.000663039768924831,-0.00143114806083799,0.837183718371837
0.000663298455079589,-0.00143163582456286,0.837283728372837
0.00066355731493243,-0.00143212307960039,0.837383738373837
0.000663815976273115,-0.00143261098377262,0.837483748374838
0.000664074821237478,-0.00143309837826492,0.837583758375838
0.000664333457764176,-0.00143358642040311,0.837683768376838
0.000664592277914551,-0.00143407395137252,0.837783778377838
0.000664851276725893,-0.00143456097613589,0.837883788378838
0.000665110449235404,-0.00143504749915985,0.837983798379838
0.000665369418269962,-0.00143553467826643,0.838083808380838
0.000665628183829479,-0.00143602250750034,0.838183818381838
0.000665887133012847,-0.00143650982755055,0.838283828382838
0.000666145873758377,-0.00143699779623928,0.838383838383838
0.000666404415991751,-0.00143748640711482,0.838483848384838
0.000666663141848889,-0.00143797450136242,0.838583858385839
0.000666922041404196,-0.00143846208295243,0.838683868386839
0.000667181119620383,-0.0014389491568476,0.838783878387839
0.000667440376497537,-0.00143943572850699,0.838883888388839
0.000667699802110062,-0.00143992180190086,0.838983898389839
0.000667959401420671,-0.00144040738199206,0.839083908390839
0.000668219169466651,-0.00144089247374333,0.839183918391839
0.000668478729074793,-0.00144137823547312,0.839283928392839
0.000668738457418394,-0.00144186350638158,0.839383938393839
0.000668998354497193,-0.00144234829192784,0.83948394839484
0.000669258420311451,-0.00144283259608214,0.83958395839584
0.00066951864989811,-0.00144331642331097,0.83968396839684
0.00066977904325743,-0.00144379977808085,0.83978397839784
0.000670039595426354,-0.00144428266535463,0.83988398839884
0.000670300311367938,-0.0014447650886062,0.83998399839984
0.000670561186119127,-0.00144524705329472,0.84008400840084
0.000670821837544173,-0.00144572971823485,0.84018401840184
0.000671082647778995,-0.00144621192163426,0.84028402840284
0.000671343616823507,-0.00144669366746312,0.84038403840384
0.00067160474467771,-0.00144717496068426,0.84048404840484
0.000671866026378893,-0.00144765580526791,0.840584058405841
0.000672127456964171,-0.00144813620568062,0.840684068406841
0.000672388664223306,-0.00144861732123338,0.840784078407841
0.000672650025329247,-0.0014490979896375,0.840884088408841
0.000672911535319457,-0.0014495782153595,0.840984098409841
0.000673173199156474,-0.00145005800236968,0.841084108410841
0.000673435011877672,-0.0014505373541419,0.841184118411841
0.000673696591347046,-0.00145101743197239,0.841284128412841
0.000673958324663399,-0.00145149707208352,0.841384138413841
0.000674219824727928,-0.0014519774352752,0.841484148414842
0.000674481101466226,-0.00145245851459949,0.841584158415842
0.000674742527088707,-0.0014529391462789,0.841684168416842
0.000675003729385044,-0.00145342049160946,0.841784178417842
0.000675264703392355,-0.0014539025441396,0.841884188418842
0.000675525836209355,-0.00145438413959551,0.841984198419842
0.000675786740737415,-0.00145486643976955,0.842084208420842
0.000676047426902128,-0.00145534943771386,0.842184218421842
0.000676308271876533,-0.00145583196915456,0.842284228422842
0.000676569270697916,-0.00145631403955081,0.842384238423842
0.000676830428328904,-0.00145679565188024,0.842484248424842
0.000677091362633834,-0.00145727796942412,0.842584258425843
0.000677352068649738,-0.0014577609842419,0.842684268426843
0.000677612938438129,-0.00145824353305244,0.842784278427843
0.000677873584900463,-0.00145872677715183,0.842884288428843
0.000678134390172402,-0.00145920955226622,0.842984298429843
0.000678394977080994,-0.00145969302118058,0.843084308430843
0.000678655717836566,-0.00146017601912488,0.843184318431843
0.000678916622364625,-0.00146065855006931,0.843284328432843
0.000679177680739578,-0.00146114061848044,0.843384338433843
0.000679438515788388,-0.00146162338714317,0.843484348434843
0.000679699509646887,-0.00146210569128748,0.843584358435844
0.000679960657352367,-0.00146258753537987,0.843684368436844
0.000680221958904739,-0.00146306892289425,0.843784378437844
0.00068048303216817,-0.00146355101760826,0.843884388438844
0.000680744264241292,-0.00146403265375913,0.843984398439844
0.00068100564519851,-0.0014645138353172,0.844084408440844
0.00068126718000262,-0.00146499456674892,0.844184418441844
0.000681528486517876,-0.00146547601183187,0.844284428442844
0.000681789569706816,-0.00146595816411437,0.844384438443844
0.000682050424606901,-0.0014664410161522,0.844484448444844
0.000682311061143554,-0.00146692456149378,0.844584458445845
0.000682571474353978,-0.0014674087941837,0.844684468446845
0.000682831669201055,-0.001467893707274,0.844784478447845
0.000683091650647584,-0.00146837929431312,0.844884488448845
0.000683351800829484,-0.00146886438854575,0.844984498449845
0.000683611732647952,-0.00146935015523838,0.845084508450845
0.000683871828238994,-0.00146983542713943,0.845184518451845
0.000684132092565322,-0.0014703202092117,0.845284528452845
0.000684392515701426,-0.00147080450592181,0.845384538453845
0.000684653102610018,-0.00147128832173619,0.845484548454845
0.000684913466192467,-0.00147177282241747,0.845584558455846
0.000685173993547404,-0.00147225684021799,0.845684568456846
0.000685434302538995,-0.00147274154040402,0.845784578457846
0.000685694398130037,-0.00147322691751653,0.845884588458846
0.00068595465253077,-0.00147371180331141,0.845984598459846
0.000686215070704077,-0.00147419620175899,0.846084608460846
0.000686475652649872,-0.00147468011831826,0.846184618461846
0.00068673638844256,-0.00147516355745583,0.846284628462846
0.000686996910834785,-0.00147564768493429,0.846384638463846
0.000687257209900695,-0.00147613249430203,0.846484648464847
0.000687517290603345,-0.00147661797910736,0.846584658465847
0.00068777715790536,-0.00147710413389121,0.846684668466847
0.000688036811806826,-0.00147759095120942,0.846784678467847
0.000688296634443664,-0.0014780772623216,0.846884688468847
0.000688556248642665,-0.00147856423547183,0.846984698469847
0.000688815649441203,-0.00147905186371218,0.847084708470847
0.000689074841801904,-0.00147954014059101,0.847184718471847
0.000689333830687651,-0.00148002906064923,0.847284728472847
0.000689592993271481,-0.00148051745465024,0.847384738473847
0.000689851952380444,-0.00148100649034175,0.847484748474847
0.000690111080224692,-0.00148149499848728,0.847584758475848
0.000690370009556783,-0.00148198414733072,0.847684768476848
0.000690628730451124,-0.00148247393091682,0.847784778477848
0.000690887252833308,-0.00148296434378647,0.847884788478848
0.000691145576703336,-0.00148345537899171,0.847984798479848
0.000691404079234244,-0.00148394586729596,0.848084808480848
0.000691662760426119,-0.00148443581415832,0.848184818481848
0.000691921243105923,-0.00148492638831911,0.848284828482848
0.000692179527273486,-0.00148541758382289,0.848384838483848
0.000692437612928891,-0.00148590939471442,0.848484848484849
0.000692695505035024,-0.0014864018155345,0.848584858485849
0.000692953580764835,-0.00148689367605405,0.848684868486849
0.000693211462945288,-0.00148738614550964,0.848784878487849
0.000693469146613583,-0.00148787921893844,0.848884888488849
0.000693727023831238,-0.00148837172462252,0.848984898489849
0.000693984707499534,-0.00148886483427981,0.849084908490849
0.000694242574791594,-0.00148935737619232,0.849184918491849
0.000694500630670215,-0.00148984935631545,0.849284928492849
0.000694758492999477,-0.00149034194438204,0.849384938493849
0.000695016156816583,-0.0014908351354293,0.849484948494849
0.000695274014183048,-0.00149132775823552,0.84958495849585
0.000695531673037357,-0.00149182098302986,0.84968496849685
0.00069578952047814,-0.00149231363908689,0.84978497849785
0.000696047556505572,-0.00149280573087309,0.84988498849885
0.000696305776156681,-0.00149329726484012,0.84998499849985
0.000696563797295634,-0.00149378941171345,0.85008500850085
0.000696822007021234,-0.00149428099977506,0.85018501850185
0.000697080013271795,-0.00149477320024667,0.85028502850285
0.000697337830935794,-0.00149526600766923,0.85038503850385
0.000697595832223557,-0.00149575824933211,0.850485048504851
0.000697854017135084,-0.00149624993069442,0.850585058505851
0.000698112385670289,-0.00149674105771155,0.850685068506851
0.000698370932866547,-0.00149723163435369,0.850785078507851
0.000698629658723685,-0.00149772166707255,0.850885088508851
0.000698888563241703,-0.00149821116033461,0.850985098509851
0.000699147646420774,-0.00149870011959899,0.851085108510851
0.00069940651619921,-0.00149918971658366,0.851185118511851
0.00069966518746549,-0.00149967994533328,0.851285128512851
0.000699924037392736,-0.00150016963264098,0.851385138513851
0.000700182683845029,-0.00150065995121735,0.851485148514851
0.000700441503995404,-0.00150114972735926,0.851585158515852
0.000700700125633623,-0.00150164013427353,0.851685168516852
0.000700958543796975,-0.00150213116501224,0.851785178517852
0.000701216763448084,-0.00150262281461259,0.851885188518852
0.000701474784587037,-0.00150311507662298,0.851985198519852
0.000701732994312551,-0.00150360677783652,0.852085208520852
0.000701991000563198,-0.00150409909096378,0.852185218521852
0.000702248818227197,-0.00150459201054569,0.852285228522852
0.00070250643737904,-0.00150508553062687,0.852385238523852
0.000702763867944322,-0.00150557964624451,0.852485248524853
0.000703021109923128,-0.00150607435094697,0.852585258525853
0.000703278163315287,-0.00150656963977145,0.852685268526853
0.00070353502812097,-0.00150706550676261,0.852785278527853
0.00070379209143881,-0.00150756077772102,0.852885288528853
0.000704048966170088,-0.00150805662684607,0.852985298529853
0.000704306039413522,-0.00150855187993838,0.853085308530853
0.000704562924070396,-0.00150904771218991,0.853185318531853
0.000704819625103505,-0.00150954411764528,0.853285328532853
0.000705076142512936,-0.00151004109084546,0.853385338533853
0.000705332863397235,-0.0015105374565984,0.853485348534853
0.000705589395695059,-0.00151103439108866,0.853585358535854
0.000705846131467837,-0.00151153071862804,0.853685368536854
0.000706102678654053,-0.00151202761490473,0.853785378537854
0.000706359047179302,-0.00151252507445966,0.853885388538854
0.000706615237043672,-0.00151302309282631,0.853985398539854
0.000706871253209872,-0.00151352166355302,0.854085408540854
0.000707127467888142,-0.00151401961144787,0.854185418541854
0.000707383508868416,-0.00151451811319165,0.854285428542854
0.000707639748360759,-0.00151501599210348,0.854385438543854
0.000707896191328057,-0.00151551325463511,0.854485448544855
0.000708152832807597,-0.00151600990624557,0.854585458545855
0.000708409295626084,-0.00151650712361566,0.854685468546855
0.000708665574820893,-0.00151700490227888,0.854785478547855
0.000708921675354822,-0.00151750323677614,0.854885488548855
0.000709177602190496,-0.0015180021211521,0.854985498549855
0.00070943335036529,-0.00151850155044389,0.855085508550855
0.000709688924841914,-0.00151900152018506,0.855185518551855
0.000709944330583253,-0.0015195020249165,0.855285528552855
0.00071019956758922,-0.0015200030591791,0.855385538553855
0.000710454630897019,-0.00152050461801007,0.855485548554855
0.000710709912568249,-0.00152100552472862,0.855585558555856
0.000710965402677231,-0.00152150578479379,0.855685568556856
0.000711221101223964,-0.00152200540515353,0.855785578557856
0.00071147700324565,-0.00152250439077071,0.855885588558856
0.000711732736532051,-0.00152300392080743,0.855985598559856
0.000711988291157486,-0.00152350399079722,0.856085608560856
0.000712244054220672,-0.00152400342157786,0.856185618561856
0.000712500025721609,-0.00152450222009729,0.856285628562856
0.000712755818561666,-0.00152500156502143,0.856385638563856
0.000713011437703553,-0.00152550145089123,0.856485648564857
0.000713267265283192,-0.00152600070003324,0.856585658565857
0.000713522919164662,-0.00152650049160976,0.856685668566857
0.000713778399348048,-0.00152700082016163,0.856785678567857
0.000714034092931984,-0.00152750050702296,0.856885688568857
0.000714289607854953,-0.00152800073234855,0.856985698569857
0.000714544954042636,-0.0015285014911755,0.857085708570857
0.000714800508668071,-0.00152900160384543,0.857185718571857
0.000715055889595336,-0.00152950225051304,0.857285728572857
0.000715311101787316,-0.00153000342720813,0.857385738573857
0.000715566145243925,-0.00153050512797526,0.857485748574857
0.000715821402101082,-0.00153100617315605,0.857585758575858
0.000716076490222954,-0.00153150774489032,0.857685768576858
0.000716331791745374,-0.00153200866203073,0.857785778577858
0.000716586924532509,-0.00153251010622096,0.857885788578858
0.000716841888584272,-0.00153301207249814,0.857985798579858
0.000717097066036584,-0.00153351338070749,0.858085808580858
0.00071735207475361,-0.0015340152124927,0.858185818581858
0.000717607296871099,-0.00153451638720266,0.858285828582858
0.000717862727426425,-0.00153501691128902,0.858385838583858
0.000718117989246466,-0.0015355179663954,0.858485848584858
0.000718373082331135,-0.00153601954755899,0.858585858585859
0.00071862801164323,-0.00153652164981701,0.858685868586859
0.00071888277222004,-0.00153702426820661,0.858785878587859
0.000719137364061477,-0.00153752739776503,0.858885888588859
0.000719391802056022,-0.00153803103402571,0.858985898589859
0.000719646071315281,-0.00153853517152962,0.859085908590859
0.000719900563900684,-0.00153903863012196,0.859185918591859
0.00072015489767631,-0.00153954259194258,0.859285928592859
0.000720409444852571,-0.00154004587584421,0.859385938593859
0.000720664215354975,-0.00154054848778219,0.859485948594859
0.000720918817122008,-0.0015410516118815,0.85958595859586
0.000721173637252473,-0.0015415540660023,0.85968596859686
0.000721428675746284,-0.00154205585609996,0.85978597859786
0.000721683922677846,-0.00154255698862605,0.85988598859886
0.000721939378047246,-0.00154305747003232,0.85998599859986
0.000722195046817108,-0.00154355730627406,0.86008600860086
0.00072245091906201,-0.00154405650380292,0.86018601860186
0.000722706994781865,-0.00154455506857429,0.86028602860286
0.000722963273976675,-0.00154505300604724,0.86038603860386
0.000723219751683641,-0.00154555032267342,0.86048604860486
0.00072347605072964,-0.00154604820158529,0.860586058605861
0.000723732166151875,-0.00154654663782003,0.860686068606861
0.000723988107876027,-0.00154704562591855,0.860786078607861
0.000724244253075133,-0.00154754398324471,0.860886088608861
0.000724500214650476,-0.00154804289293098,0.860986098609861
0.000724756007490532,-0.00154854235001447,0.861086108610861
0.000725011621669536,-0.00154904234953247,0.861186118611861
0.000725267062150543,-0.00154954288652209,0.861286128612861
0.000725522711069216,-0.00155004277685842,0.861386138613861
0.000725778191252602,-0.00155054320565891,0.861486148614862
0.00072603349773782,-0.00155104416796087,0.861586158615862
0.000726289012660789,-0.00155154447963922,0.861686168616862
0.000726544731058798,-0.00155204414664936,0.861786178617862
0.000726800280721349,-0.00155254435460511,0.861886188618862
0.000727056038821737,-0.00155304391838887,0.861986198619862
0.000727311618261245,-0.00155354402411088,0.862086208620862
0.000727567028965296,-0.00155404466680823,0.862186218621862
0.000727822643144386,-0.00155454466136343,0.862286228622862
0.000728078088588104,-0.00155504519388653,0.862386238623862
0.00072833336033374,-0.00155554625891855,0.862486248624862
0.000728588463344004,-0.00155604785149659,0.862586258625863
0.000728843779754817,-0.00155654878699939,0.862686268626863
0.000729099304603466,-0.00155704907138231,0.862786278627863
0.000729355032926984,-0.00155754871109702,0.862886288628863
0.000729610969688339,-0.00155804771160255,0.862986298629863
0.000729867109924648,-0.00155854607935062,0.863086308630863
0.000730123448673112,-0.00155904382029653,0.863186318631863
0.000730379990896531,-0.00155954094089195,0.863286328632863
0.000730636726669223,-0.00156003744609971,0.863386338633863
0.000730893655991359,-0.00156053334187511,0.863486348634864
0.000731150401689731,-0.00156102981532091,0.863586358635864
0.000731407340937462,-0.00156152567983067,0.863686368636864
0.00073166409656143,-0.00156202212201079,0.863786378637864
0.000731921045734756,-0.00156251795575113,0.863886388638864
0.000732177806321521,-0.00156301436716188,0.863986398639864
0.000732434388247405,-0.0015635113512802,0.864086408640864
0.000732690781586728,-0.00156400890264701,0.864186418641864
0.000732946996264998,-0.00156450701629948,0.864286428642864
0.000733203409455511,-0.00156500450414243,0.864386438643864
0.000733459643985143,-0.00156550255526358,0.864486448644864
0.000733715699853723,-0.00156600116321135,0.864586458645865
0.000733971954234545,-0.00156649914137926,0.864686468646865
0.000734228407127438,-0.00156699649572278,0.864786478647865
0.00073448468135945,-0.00156749441384076,0.864886488648865
0.000734741154103618,-0.00156799170813435,0.864986498649865
0.000734997825359942,-0.00156848838505511,0.865086508650865
0.000735254312992503,-0.00156898563220203,0.865186518651865
0.0007355106170013,-0.0015694834451086,0.865286528652865
0.000735766742349216,-0.00156998181781947,0.865386538653865
0.000736023071172,-0.00157047956223933,0.865486548654866
0.000736279593544229,-0.00157097668382733,0.865586558655866
0.000736535937255491,-0.00157147437266379,0.865686568656866
0.000736792474516026,-0.00157197143966093,0.865786578657866
0.000737048833115767,-0.00157246907341026,0.865886588658866
0.000737305013054455,-0.00157296726944533,0.865986598659866
0.000737561386542502,-0.00157346483818194,0.866086608660866
0.000737817586332466,-0.00157396296970052,0.866186618661866
0.000738073979671789,-0.00157446047491325,0.866286628662866
0.000738330199312943,-0.00157495854290796,0.866386638663866
0.000738586612503456,-0.00157545598558933,0.866486648664866
0.000738842847033002,-0.00157595399204526,0.866586658665867
0.000739099280074705,-0.00157645137269161,0.866686668666867
0.000739355529492643,-0.00157694931810507,0.866786678667867
0.000739611982385622,-0.00157744663870146,0.866886688668867
0.000739868628827873,-0.00157794333993998,0.866986698669867
0.000740125091646447,-0.0015784406123972,0.867086708670867
0.000740381757939974,-0.00157893726648906,0.867186718671867
0.000740638612819976,-0.00157943330717834,0.867286728672867
0.000740895661249423,-0.0015799287409167,0.867386738673867
0.000741152903228143,-0.00158042357365952,0.867486748674868
0.000741410333793511,-0.00158091781036956,0.867586758675868
0.000741667952945354,-0.00158141145700225,0.867686768676868
0.000741925378547838,-0.0015819057041342,0.867786778677868
0.000742182615563847,-0.00158240054630634,0.867886788678868
0.00074243965903041,-0.00158289597805962,0.867986798679868
0.000742696513910499,-0.0015833919934386,0.868086808680868
0.00074295356233986,-0.00158388740137039,0.868186818681868
0.000743210804318666,-0.00158438220781032,0.868286828682868
0.000743468234883948,-0.00158487641821752,0.868386838683868
0.000743725471899957,-0.00158537122416119,0.868486848684868
0.000743982520329318,-0.00158586662018225,0.868586858685869
0.000744239757345326,-0.0015863614142152,0.868686868686869
0.000744497187910608,-0.00158685561271167,0.868786878687869
0.000744754807062451,-0.0015873492201382,0.868886888688869
0.000745012227702138,-0.00158784342955286,0.868986898689869
0.000745269459755349,-0.00158833823450394,0.869086908690869
0.000745526880395035,-0.00158883244342232,0.869186918691869
0.000745784484658486,-0.00158932606127072,0.869286928692869
0.000746041900335375,-0.00158982028110724,0.869386938693869
0.000746299122462905,-0.00159031509648027,0.86948694869487
0.00074655615600396,-0.00159081050242693,0.86958695869587
0.000746813378131491,-0.0015913053058892,0.86968696869687
0.000747070411672459,-0.00159180069942887,0.86978697869787
0.000747327638762787,-0.00159229549098041,0.86988698869887
0.000747584672303842,-0.00159279087310563,0.86998699869987
0.00074784189939417,-0.0015932856527464,0.87008700870087
0.000748099315071059,-0.00159377983585821,0.87018701870187
0.000748356537198589,-0.00159427461549899,0.87028702870287
0.000748613952875478,-0.00159476879811449,0.87038703870387
0.000748871552176132,-0.00159526238916377,0.87048704870487
0.000749129340063346,-0.00159575539509845,0.870587058705871
0.000749387306611441,-0.0015962478203851,0.870687068706871
0.000749645456783386,-0.00159673967147532,0.870787078707871
0.000749903790579009,-0.00159723095283565,0.870887088708871
0.000750161920899678,-0.00159772285950928,0.870987098709871
0.000750419847745393,-0.00159821538454823,0.871087108710871
0.000750677586004547,-0.00159870852199721,0.871187118711871
0.000750935502924581,-0.00159920107830189,0.871287128712871
0.000751193221332545,-0.00159969424701656,0.871387138713871
0.00075145112832707,-0.0016001868335943,0.871487148714872
0.000751708836809353,-0.00160068003258206,0.871587158715872
0.000751966351742364,-0.00160117383802448,0.871687168716872
0.000752223668163132,-0.00160166824495871,0.871787178717872
0.000752481178133345,-0.00160216205734901,0.871887188718872
0.000752738494554199,-0.00160265647073493,0.871987198719872
0.000752995994598731,-0.00160315028957688,0.872087208720872
0.000753253688192621,-0.00160364351933402,0.872187218721872
0.000753511183274442,-0.00160413735604208,0.872287228722872
0.00075376886197994,-0.00160463060366532,0.872387238723872
0.000754026729272,-0.00160512326766282,0.872487248724872
0.000754284398051903,-0.00160561654407034,0.872587258725873
0.000754541868319651,-0.00160611042693248,0.872687268726873
0.000754799150000836,-0.00160660490979761,0.872787278727873
0.000755056243095461,-0.00160709998819921,0.872887288728873
0.000755313142640726,-0.00160759565618194,0.872987298729873
0.000755570235735437,-0.00160809071671743,0.873087308730873
0.000755827517416623,-0.00160858517576111,0.873187318731873
0.00075608498768437,-0.0016090790397646,0.873287328732873
0.000756342269365556,-0.0016095735042674,0.873387338733873
0.000756599357497383,-0.00161006856430662,0.873487348734873
0.000756856252079851,-0.00161056421442324,0.873587358735874
0.000757112963038555,-0.00161106044915815,0.873687368736874
0.000757369490373581,-0.00161155726205974,0.873787378737874
0.000757625834084843,-0.00161205464816517,0.873887388738874
0.000757881994172342,-0.00161255260251163,0.873987398739874
0.000758137975598874,-0.00161305111914384,0.874087408740874
0.000758394155537648,-0.00161354900103339,0.874187418741874
0.000758650533988493,-0.00161404625363938,0.874287428742874
0.000758906733778457,-0.00161454407597527,0.874387438743874
0.00075916312711778,-0.00161504126952393,0.874487448744874
0.000759419718969173,-0.00161553784024068,0.874587458745875
0.000759676509332808,-0.00161603379457719,0.874687468746875
0.000759933488282919,-0.00161652913799253,0.874787478747875
0.000760190283609352,-0.00161702506950009,0.874887488748875
0.000760447267522347,-0.00161752038959025,0.874987498749875
0.000760704444984614,-0.00161801510521089,0.875087508750875
0.000760961806070645,-0.00161850922132485,0.875187518751875
0.000761219360706121,-0.00161900274388743,0.875287528752875
0.000761477094002477,-0.001619495678854,0.875387538753875
0.000761735015885309,-0.00161998803118741,0.875487548754875
0.000761993116429193,-0.00162047980634673,0.875587558755876
0.000762251400596755,-0.0016209710102873,0.875687568756876
0.000762509858462487,-0.00162146164846827,0.875787578757876
0.000762768494989184,-0.00162195172585235,0.875887588758876
0.000763027305213965,-0.00162244124740239,0.875987598759876
0.000763285907000994,-0.00162293141312441,0.876087608760876
0.00076354430531307,-0.00162342221656668,0.876187618761876
0.000763802500150192,-0.00162391365127767,0.876287628762876
0.000764060496475158,-0.0016244057122945,0.876387638763876
0.000764318294287967,-0.00162489839217298,0.876487648764877
0.00076457589358862,-0.00162539168644657,0.876587658765877
0.000764833299339914,-0.00162588558866362,0.876687668766877
0.000765090516504647,-0.00162638009336511,0.876787678767877
0.000765347540120021,-0.00162687519459561,0.876887688768877
0.000765604370186036,-0.00162737088689606,0.876987698769877
0.000765861016628374,-0.00162786716480737,0.877087708770877
0.000766117479446861,-0.00162836402237418,0.877187718771877
0.000766374135814793,-0.00162886025909426,0.877287728772877
0.000766630985732084,-0.0016293558804266,0.877387738773877
0.000766887647062728,-0.0016298520883624,0.877487748774877
0.000767144124769693,-0.00163034887694623,0.877587758775878
0.000767400418852895,-0.00163084624071902,0.877687768776878
0.000767656534275217,-0.00163134417422176,0.877787778777878
0.000767912843246811,-0.00163184147645581,0.877887788778878
0.000768169350730561,-0.00163233815238398,0.877987798779878
0.000768426051763756,-0.00163283420895424,0.878087808780878
0.000768682951309022,-0.00163332965162566,0.878187818781878
0.000768939657304929,-0.00163382568238934,0.878287828782878
0.00076919655685028,-0.00163432109975045,0.878387838783878
0.000769453272771782,-0.00163481710570011,0.878487848784879
0.000769709800106808,-0.00163531369477924,0.878587858785879
0.000769966138855273,-0.00163581086152874,0.878687868786879
0.000770222298942772,-0.00163630859999326,0.878787878787879
0.000770478280369303,-0.00163680690570627,0.878887888788879
0.000770734078172157,-0.00163730577320867,0.878987898789879
0.000770989702276843,-0.00163780519604885,0.879087908790879
0.000771245147720561,-0.00163830517025651,0.879187918791879
0.000771500419466197,-0.00163880569037265,0.879287928792879
0.000771755899649497,-0.00163930555291724,0.879387938793879
0.000772011206134801,-0.00163980596186654,0.879487948794879
0.00077226633892185,-0.00164030691325031,0.87958795879588
0.000772521302973613,-0.0016408084006169,0.87968796879688
0.000772776098290005,-0.00164131041999609,0.87978797879788
0.000773031102044234,-0.00164181176691536,0.87988798879888
0.000773285937063091,-0.00164231364683973,0.87998799879988
0.000773540985482497,-0.00164281485628931,0.88008800880088
0.00077379586020382,-0.0016433166002329,0.88018801880188
0.000774050566189771,-0.00164381887321133,0.88028802880288
0.000774305108403149,-0.00164432167026189,0.88038803880388
0.000774559486844038,-0.00164482498691802,0.880488048804881
0.000774813696549641,-0.00164532881821691,0.880588058805881
0.000775068129581389,-0.00164583195968606,0.880688068806881
0.000775322393877764,-0.00164633561728683,0.880788078807881
0.000775576876537572,-0.00164683858654666,0.880888088808881
0.000775831572597929,-0.00164734087441357,0.880988098809881
0.000776086099922914,-0.00164784368635252,0.881088108810881
0.000776340468438208,-0.00164834701839336,0.881188118811881
0.000776594668218131,-0.00164885086458065,0.881288128812881
0.000776849086361486,-0.00164935402044191,0.881388138813881
0.000777103722868187,-0.00164985649292513,0.881488148814881
0.000777358567812639,-0.00165035828748927,0.881588158815882
0.000777613626157726,-0.00165085941157863,0.881688168816882
0.000777868510804558,-0.0016513610716508,0.881788178817882
0.000778123608852024,-0.00165186206174445,0.881888188818882
0.000778378915337328,-0.0016523623883112,0.881988198819882
0.000778634425297499,-0.00165286205780273,0.882088208820882
0.000778889761559502,-0.00165336227766921,0.882188218821882
0.000779145306259342,-0.00165386184095674,0.882288228822882
0.000779401049471338,-0.00165436075411691,0.882388238823882
0.000779656618985165,-0.00165486022460002,0.882488248824883
0.000779912391973945,-0.00165535904644461,0.882588258825883
0.000780167986301846,-0.00165585842610838,0.882688268826883
0.000780423406931577,-0.00165635835862853,0.882788278827883
0.000780678653863139,-0.00165685883953848,0.882888288828883
0.000780933722133735,-0.00165735986288291,0.882988298829883
0.000781189003804965,-0.00165786022170792,0.883088308830883
0.000781444111778027,-0.00165836112445622,0.883188318831883
0.000781699428188926,-0.00165886136367761,0.883288328832883
0.000781954948074692,-0.00165936094582379,0.883388338833883
0.000782210676398296,-0.00165985987734638,0.883488348834883
0.00078246660323397,-0.0016603581642007,0.883588358835884
0.000782722728581886,-0.0016608558123422,0.883688368836884
0.000782978675268835,-0.00166135403070986,0.883788378837884
0.000783234443294819,-0.0016618528133483,0.883888388838884
0.000783490409832958,-0.00166235095280739,0.883988398839884
0.000783746574883254,-0.00166284845454614,0.884088408840884
0.00078400256127267,-0.00166334652849619,0.884188418841884
0.000784258364038235,-0.00166384516820592,0.884288428842884
0.00078451437027884,-0.00166434316523252,0.884388438843884
0.000784770575031602,-0.00166484052652392,0.884488448844885
0.00078502697829652,-0.00166533725704295,0.884588458845885
0.00078528357511071,-0.00166583336373754,0.884688468846885
0.000785540360511549,-0.00166632885206676,0.884788478847885
0.000785796962288623,-0.00166682493096965,0.884888488848885
0.00078605375761497,-0.00166732039200344,0.884988498849885
0.000786310364354841,-0.00166781644460344,0.885088508850885
0.000786567164644072,-0.00166831187883808,0.885188518851885
0.000786824153519863,-0.00166880670115903,0.885288528852885
0.000787080953809008,-0.00166930212050527,0.885388538853885
0.000787337565511677,-0.00166979813241027,0.885488548854885
0.000787593988627785,-0.00167029473091872,0.885588558855886
0.000787850233083012,-0.00167079191007526,0.885688568856886
0.000788106666124714,-0.00167128845994824,0.885788578857886
0.000788363297678573,-0.001671784386493,0.885888588858886
0.000788619745608754,-0.00167228090063382,0.885988598859886
0.000788876004952288,-0.00167277799691147,0.886088608860886
0.000789132080672143,-0.00167327566937073,0.886188618861886
0.000789388354904155,-0.00167377270758359,0.886288628862886
0.000789644450475201,-0.00167427032247427,0.886388638863886
0.000789900362422482,-0.00167476850957629,0.886488648864887
0.000790156472882006,-0.00167526605697285,0.886588658865887
0.00079041239971768,-0.00167576417707697,0.886688668866887
0.000790668525065596,-0.00167626165797195,0.886788678867887
0.00079092485388838,-0.00167675850610943,0.886888688868887
0.000791180994124689,-0.00167725593340614,0.886988698869887
0.000791437332873154,-0.00167775272844162,0.887088708870887
0.000791693865170978,-0.00167824889717127,0.887188718871887
0.000791950213845037,-0.00167874565151179,0.887288728872887
0.000792206373932536,-0.00167924298600403,0.887388738873887
0.000792462737494988,-0.00167973968873136,0.887488748874887
0.000792718912470879,-0.00168023697260303,0.887588758875888
0.000792974908785889,-0.00168073483116741,0.887688768876888
0.000793230721477135,-0.00168123326045422,0.887788778877888
0.000793486355507415,-0.00168173225401186,0.887888788878888
0.000793742193012649,-0.00168223059942729,0.887988798879888
0.000793997851857002,-0.00168272951060237,0.888088808880888
0.000794253332040303,-0.00168322898158176,0.888188818881888
0.000794508633562723,-0.0016837290074026,0.888288828882888
0.000794764143522981,-0.00168422837565192,0.888388838883888
0.000795019479784983,-0.00168472829923897,0.888488848884888
0.000795275019522026,-0.00168522756575081,0.888588858885889
0.000795530380598101,-0.00168572738958556,0.888688868886889
0.000795785567976008,-0.00168622776478778,0.888788878887889
0.000796040581655832,-0.00168672868639477,0.888888888888889
0.000796295808736204,-0.00168722894100086,0.888988898889889
0.000796551234328733,-0.00168772853505777,0.889088908890889
0.000796806868359013,-0.00168822747501709,0.889188918891889
0.000797062323728326,-0.00168872697478072,0.889288928892889
0.00079731798257268,-0.00168922582143934,0.889388938893889
0.000797573462756067,-0.00168972522939113,0.889488948894889
0.000797828769241284,-0.00169022519317692,0.88958895889589
0.000798083902028333,-0.00169072570783395,0.88968896889689
0.000798338861117299,-0.00169122676790313,0.88978897889789
0.000798594023681218,-0.0016917271594826,0.88988898889889
0.00079884902247265,-0.00169222809796311,0.88998899889989
0.000799103842603028,-0.00169272957788549,0.89008900890089
0.000799358498961005,-0.00169323159478328,0.89018901890189
0.000799613363756647,-0.00169373293326573,0.89028902890289
0.000799868436990127,-0.00169423359978458,0.89038903890389
0.000800123341488234,-0.00169473481072302,0.89048904890489
0.000800378449461296,-0.00169523535118663,0.890589058905891
0.000800633770834906,-0.00169573522713079,0.890689068906891
0.000800889290720758,-0.00169623444500715,0.890789078907891
0.000801144636908356,-0.00169673422169524,0.890889088908891
0.000801399809397956,-0.00169723455123965,0.890989098909891
0.000801655185362424,-0.00169773421874606,0.891089108910891
0.000801910764801846,-0.00169823322917722,0.891189118911891
0.000802166165580388,-0.0016987328009015,0.891289128912891
0.000802421774796594,-0.0016992317165431,0.891389138913891
0.000802677582525043,-0.00169972998354624,0.891489148914892
0.000802933588765649,-0.0017002276068737,0.891589158915892
0.000803189798481208,-0.00170072459347342,0.891689168916892
0.000803445819610205,-0.00170122216022494,0.891789178917892
0.000803701657115439,-0.00170172030117284,0.891889188918892
0.00080395732092259,-0.00170221901185063,0.891989198919892
0.00080421280110589,-0.00170271828679926,0.892089208920892
0.000804468107591108,-0.00170321812006328,0.892189218921892
0.000804723240378243,-0.00170371850668,0.892289228922892
0.000804978204430006,-0.00170421944119025,0.892389238923892
0.000805232989820803,-0.00170472091912751,0.892489248924892
0.000805487611439111,-0.00170522293453644,0.892589258925893
0.000805742064322048,-0.00170572548295052,0.892689268926893
0.0008059963484697,-0.00170622855891067,0.892789278927893
0.000806250473807575,-0.00170673215795033,0.892889288928893
0.000806504430410164,-0.00170723627461046,0.892989298929893
0.000806758228202977,-0.00170774090392824,0.893089308930893
0.000807011867186099,-0.0017082460419334,0.893189318931893
0.000807265724532567,-0.0017087504697613,0.893289328932893
0.000807519800242468,-0.00170925419435992,0.893389338933893
0.000807773717142591,-0.00170975843558644,0.893489348934894
0.000808027847443264,-0.00171026197556871,0.893589358935894
0.000808282196107368,-0.00171076482075848,0.893689368936894
0.000808536753209138,-0.00171126697711104,0.893789378937894
0.00080879152867434,-0.00171176845207063,0.893889388938894
0.000809046507614581,-0.00171226925208891,0.893989398939894
0.000809301317819365,-0.00171277059652674,0.894089408940894
0.000809556336461986,-0.00171327126701584,0.894189418941894
0.000809811181406438,-0.00171377248390962,0.894289428942894
0.000810065857615605,-0.00171427424224528,0.894389438943894
0.0008103203650894,-0.0017147765365638,0.894489448944894
0.000810574708790621,-0.00171527936190238,0.894589458945895
0.000810828883756557,-0.00171578271280182,0.894689468946895
0.000811082894950004,-0.00171628658529199,0.894789478947895
0.000811336747333675,-0.00171679097391379,0.894889488948895
0.000811590813117894,-0.00171729465880994,0.894989498949895
0.000811844720092423,-0.00171779886132658,0.895089508950895
0.000812098840467501,-0.00171830236210274,0.895189518951895
0.000812352802032887,-0.00171880638298074,0.895289528952895
0.000812606599825786,-0.00171931091850151,0.895389538953895
0.000812860238808822,-0.00171981596419851,0.895489548954896
0.000813113718982254,-0.00172032151510896,0.895589558955896
0.000813367417519031,-0.0017208263508794,0.895689568956896
0.000813620962208829,-0.00172133169434464,0.895789578957896
0.000813874720299263,-0.00172183632415869,0.895889588958896
0.000814128701715839,-0.0017223402467732,0.895989598959896
0.000814382524322639,-0.00172284468601555,0.896089608960896
0.000814636560330074,-0.00172334842053977,0.896189618961896
0.000814890437527818,-0.00172385267318074,0.896289628962896
0.000815144150952988,-0.0017243574384793,0.896389638963896
0.000815398082741504,-0.00172486149608205,0.896489648964896
0.000815651855720329,-0.00172536606882388,0.896589658965897
0.000815905842099703,-0.0017258699348624,0.896689668966897
0.000816160051805307,-0.00172637310114558,0.896789678967897
0.000816414469948576,-0.00172687557412502,0.896889688968897
0.000816668724319443,-0.00172737857762821,0.896989698969897
0.000816922814917649,-0.00172788210619607,0.897089708970897
0.000817176736780571,-0.00172838615585836,0.897189718971897
0.000817430504796598,-0.00172889072115595,0.897289728972897
0.000817684109040138,-0.00172939579712606,0.897389738973897
0.000817937554473902,-0.00172990137930219,0.897489748974898
0.000818191218271011,-0.00173040624435315,0.897589758975898
0.000818445105394264,-0.00173091039972312,0.897689768976898
0.000818699210880949,-0.00173141385186381,0.897789778977898
0.000818953529768269,-0.00173191660722682,0.897889788978898
0.000819207679920131,-0.00173241989063213,0.897989798979898
0.000819461671262302,-0.00173292369761331,0.898089808980898
0.000819715493869188,-0.00173342802320747,0.898189818981898
0.000819969539802218,-0.00173393164358717,0.898289828982898
0.000820223799135796,-0.00173443456520412,0.898389838983898
0.000820478271870009,-0.00173493679500618,0.898489848984898
0.000820732575868851,-0.00173543955830966,0.898589858985899
0.000820986716095118,-0.0017359428501518,0.898689868986899
0.000821240692548897,-0.00173644666606599,0.898789878987899
0.000821494505230188,-0.0017369510005932,0.898889888988899
0.000821748154138905,-0.00173745584827432,0.898989898989899
0.000822001649200729,-0.00173796120563546,0.899089908990899
0.000822254985452776,-0.00173846706672114,0.899189918991899
0.000822508162895133,-0.00173897342756119,0.899289928992899
0.00082276118649051,-0.00173948028269655,0.899389938993899
0.000823014061201878,-0.0017399876276606,0.8994899489949
0.000823266782066266,-0.00174049545848318,0.8995899589959
0.000823519349083675,-0.00174100377020148,0.8996899689969
0.000823772149352909,-0.00174151133749914,0.8997899789979
0.00082402517791117,-0.00174201816732419,0.8998899889989
0.000824278047659654,-0.00174252548747426,0.8999899989999
0.00082453077348684,-0.00174303329397908,0.9000900090009
0.000824783340504335,-0.0017435415818759,0.9001900190019
0.000825036145736366,-0.00174404912485583,0.9002900290029
0.000825288792158707,-0.00174455715220548,0.9003900390039
0.000825541671832786,-0.00174506443711961,0.9004900490049
0.000825794774833095,-0.00174557098753877,0.900590059005901
0.000826047723986424,-0.00174607803126064,0.900690069006901
0.000826300524255744,-0.00174658556381871,0.900790079007901
0.000826553547851121,-0.0017470923589041,0.900890089008901
0.000826806799735526,-0.00174759842346478,0.900990099009901
0.00082705989281024,-0.0017481049857947,0.901090109010901
0.000827313209211097,-0.00174861082057754,0.901190119011901
0.000827566371764975,-0.00174911715561102,0.901290129012901
0.000827819375509249,-0.00174962398642857,0.901390139013901
0.00082807223036934,-0.00175013130856377,0.901490149014902
0.000828324931382453,-0.00175063911705371,0.901590159015902
0.000828577860684593,-0.00175114618509335,0.901690169016902
0.000828831013312962,-0.00175165251913424,0.901790179017902
0.000829084394230272,-0.00175215812711695,0.901890189018902
0.000829337988548131,-0.00175266301499681,0.901990199019902
0.00082959180619222,-0.00175316718972174,0.902090209020902
0.000829845465026532,-0.00175367188157084,0.902190219021902
0.000830099337261392,-0.00175417586175383,0.902290229022902
0.000830353050686562,-0.00175468036154243,0.902390239023902
0.000830606600339244,-0.00175518537448494,0.902490249024902
0.000830859991182149,-0.00175569089661115,0.902590259025903
0.000831113228178161,-0.00175619692345449,0.902690269026903
0.000831366683537519,-0.00175670222572845,0.902790279027903
0.000831620362223021,-0.001757206810381,0.902890289028903
0.000831873877136035,-0.00175771190818747,0.902990299029903
0.000832127238202155,-0.00175821751468132,0.903090309030903
0.000832380440458499,-0.00175872362489976,0.903190319031903
0.000832633483905152,-0.0017592302343763,0.903290329032903
0.000832886373504826,-0.00175973733765183,0.903390339033903
0.00083313911422049,-0.0017602449307561,0.903490349034903
0.000833391701089176,-0.00176075300872631,0.903590359035904
0.000833644516246802,-0.00176126034177964,0.903690369036904
0.000833897182520332,-0.00176176816317289,0.903790379037904
0.000834150072120092,-0.00176227524163439,0.903890389038904
0.00083440281283567,-0.00176278281042095,0.903990399039904
0.000834655776877392,-0.00176328963925342,0.904090409040904
0.000834908592035105,-0.0017637969608923,0.904190419041904
0.00083516163051896,-0.00176430354456227,0.904290429042904
0.000835414510193039,-0.00176481062352004,0.904390439043904
0.000835667240983023,-0.0017653181923066,0.904490449044904
0.00083591982288891,-0.00176582624695163,0.904590459045905
0.000836172250947819,-0.00176633478249235,0.904690469046905
0.000836424912258552,-0.00176684256864971,0.904790479047905
0.000836677796895514,-0.00176734961237158,0.904890489048905
0.000836930909821418,-0.00176785592060591,0.904990499049905
0.000837183868900342,-0.00176836272710575,0.905090509050905
0.000837437046342699,-0.00176886879960689,0.905190519051905
0.00083769007490096,-0.00176937537285495,0.905290529052905
0.000837942944649444,-0.00176988244139086,0.905390539053905
0.000838195660551035,-0.00177039000074809,0.905490549054905
0.00083844822756853,-0.00177089804646007,0.905590559055906
0.000838701022874966,-0.0017714053467589,0.905690569056906
0.000838953664334423,-0.00177191313589393,0.905790579057906
0.000839206156909871,-0.00177242140890235,0.905890589058906
0.000839458500601137,-0.00177293016181388,0.905990599059906
0.000839711072581429,-0.0017734381618681,0.906090609060906
0.000839963872850663,-0.0017739454170054,0.906190619061906
0.000840216519273004,-0.0017744531614752,0.906290629062906
0.000840469016811163,-0.00177496139081095,0.906390639063906
0.000840721742638348,-0.0017754688722521,0.906490649064907
0.000840974319581439,-0.00177597684104064,0.906590659065907
0.000841227119850672,-0.0017764840649123,0.906690669066907
0.000841479766273013,-0.00177699177811642,0.906790679067907
0.000841732268774055,-0.00177749997717907,0.906890689068907
0.000841984617428119,-0.0017780086571374,0.906990699069907
0.000842237194371209,-0.00177851658423839,0.907090709070907
0.000842489622430117,-0.00177902499521273,0.907190719071907
0.000842741901605016,-0.00177953388460139,0.907290729072907
0.00084299440906877,-0.00178004201964386,0.907390739073907
0.000843247149784434,-0.00178054940728805,0.907490749074907
0.000843500113826156,-0.00178105605448188,0.907590759075908
0.00084375329623131,-0.00178156196866956,0.907690769076908
0.000844006329752368,-0.00178206838509306,0.907790779077908
0.000844259581636773,-0.00178257407049548,0.907890789078908
0.000844512674711486,-0.00178308026111135,0.907990799079908
0.000844765618902018,-0.00178358695247418,0.908090809080908
0.000845018781455983,-0.00178409290934199,0.908190819081908
0.00084527216733609,-0.00178459813915904,0.908290829082908
0.000845525766616747,-0.00178510264887323,0.908390839083908
0.00084577921205051,-0.00178560767521527,0.908490849084909
0.000846032493711699,-0.00178611321322246,0.908590859085909
0.000846285998699118,-0.00178661802765281,0.908690869086909
0.000846539344876846,-0.00178712335622966,0.908790879087909
0.000846792527281914,-0.00178762919349389,0.908890889088909
0.000847045937976095,-0.00178813430469994,0.908990899089909
0.000847299562070825,-0.00178863869629936,0.909090909090909
0.000847553027355778,-0.00178914360551927,0.909190919091909
0.000847806328868243,-0.0017896490283894,0.909290929092909
0.000848059476533728,-0.00179015495945064,0.909390939093909
0.000848312470352321,-0.00179066139423647,0.909490949094909
0.00084856568253426,-0.00179116709651246,0.90959095909591
0.000848819113079631,-0.00179167207322648,0.90969096909691
0.000849072389778108,-0.00179217756210188,0.90979097909791
0.000849325884839846,-0.00179268232789676,0.90989098909891
0.000849579593302219,-0.00179318637656646,0.90999099909991
0.000849833520127937,-0.00179368971505894,0.91009100910091
0.000850087283181168,-0.00179419358258632,0.91019101910191
0.000850340882461824,-0.0017946979731932,0.91029102910291
0.00085059432293279,-0.00179520288290938,0.91039103910391
0.000850847599631268,-0.00179570830627578,0.910491049104911
0.000851101099655803,-0.00179621300556908,0.910591059105911
0.000851354440870733,-0.00179671822149027,0.910691069106911
0.000851607995486127,-0.00179722271532348,0.910791079107911
0.000851861768464952,-0.00179772649401665,0.910891089108911
0.000852115382634087,-0.00179823079777449,0.910991099109911
0.000852369205240887,-0.00179873438837741,0.911091109110911
0.000852622869038082,-0.00179923850553381,0.911191119111911
0.000852876751198538,-0.00179974191152038,0.911291129112911
0.00085313084179683,-0.00180024461229258,0.911391139113911
0.000853385140832874,-0.0018007466147982,0.911491149114911
0.000853639653269467,-0.00180124792598526,0.911591159115912
0.000853894374143811,-0.00180174855230537,0.911691169116912
0.000854148916357274,-0.00180224973396326,0.911791179117912
0.000854403294798163,-0.0018027514654998,0.911891189118912
0.000854657876714006,-0.00180325250720665,0.911991199119912
0.000854912289894564,-0.00180375410077723,0.912091209120912
0.000855166529376952,-0.00180425624075255,0.912191219121912
0.000855420605086766,-0.0018047589211772,0.912291229122912
0.000855674517024093,-0.0018052621375847,0.912391239123912
0.00085592863739917,-0.00180576465076288,0.912491249124913
0.000856182594001759,-0.00180626770091642,0.912591259125913
0.000856436381868977,-0.00180677128357882,0.912691269126913
0.000856690010926504,-0.00180727539378731,0.912791279127913
0.000856943476211457,-0.00180778002657907,0.912891289128913
0.000857196777723922,-0.00180828517699122,0.912991299129913
0.000857449925389408,-0.00180879084006105,0.913091309130913
0.000857702914245203,-0.00180929701082573,0.913191319131913
0.000857955749254105,-0.00180980368432241,0.913291329132913
0.000858208430416028,-0.00181031085658092,0.913391339133913
0.000858460957731058,-0.00181081852214211,0.913491349134913
0.000858713708372317,-0.00181132544080134,0.913591359135914
0.00085896668233972,-0.00181183161950649,0.913691369136914
0.000859219879633266,-0.00181233706520552,0.913791379137914
0.000859473300252956,-0.00181284178484632,0.913891389138914
0.000859726557100158,-0.00181334702161129,0.913991399139914
0.000859979650174872,-0.00181385277053762,0.914091409140914
0.000860232594365404,-0.0018143590271588,0.914191419141914
0.000860485756919368,-0.00181486454978123,0.914291429142914
0.000860738760663555,-0.00181537058208368,0.914391439143914
0.00086099161056085,-0.0018158771191033,0.914491449144915
0.000861244683784288,-0.00181638291914651,0.914591459145915
0.00086149797040836,-0.00181688798965755,0.914691469146915
0.000861751103185454,-0.00181739357381877,0.914791479147915
0.000862004082115654,-0.00181789966766,0.914891489148915
0.00086225689727328,-0.00181840626621836,0.914991499149915
0.00086250956354681,-0.00181891336453105,0.915091509150915
0.00086276245314657,-0.00181941971991204,0.915191519151915
0.000863015188899351,-0.00181992657752875,0.915291529152915
0.000863267765842441,-0.00182043393241844,0.915391539153915
0.000863520571074473,-0.00182094054189498,0.915491549154915
0.000863773599632734,-0.00182144641340257,0.915591559155916
0.00086402684655434,-0.00182195155388913,0.915691569156916
0.000864279934666171,-0.00182245720802591,0.915791579157916
0.000864533241141433,-0.00182296213263052,0.915891589158916
0.000864786765980042,-0.00182346633514716,0.915991599159916
0.000865040504219285,-0.00182396982202747,0.916091609160916
0.000865294455858991,-0.00182447259972307,0.916191619161916
0.000865548243726209,-0.00182497591439407,0.916291629162916
0.000865802244994061,-0.00182547852186553,0.916391639163916
0.000866056449736781,-0.00182598042908533,0.916491649164917
0.000866310867880136,-0.00182648164200886,0.916591659165917
0.000866565112325322,-0.00182698340679622,0.916691669166917
0.000866819192997934,-0.00182748571798826,0.916791679167917
0.00086707310493526,-0.00182798857062222,0.916891689168917
0.000867326848137301,-0.00182849196023158,0.916991699169917
0.000867580432529565,-0.00182899588036465,0.917091709170917
0.000867833848186457,-0.00182950032705124,0.917191719171917
0.000868087109996543,-0.00183000529532853,0.917291729172917
0.000868340208033968,-0.00183051077924113,0.917391739173917
0.000868593152224586,-0.0018310167753151,0.917491749174917
0.000868846314778464,-0.00183152203739036,0.917591759175918
0.000869099695695774,-0.00183202657291113,0.917691769176918
0.000869353290013633,-0.00183253038832905,0.917791779177918
0.000869606725521801,-0.00183303473129304,0.917891789178918
0.000869860374430518,-0.001833538355643,0.917991799179918
0.000870114236739784,-0.00183404126931943,0.918091809180918
0.000870367930313764,-0.00183454471897872,0.918191819181918
0.000870621842251091,-0.00183504745895702,0.918291829182918
0.00087087595766337,-0.00183554949570605,0.918391839183918
0.000871130286476285,-0.00183605083567735,0.918491849184918
0.000871384818764068,-0.00183655148631522,0.918591859185919
0.000871639559489687,-0.00183705145307868,0.918691869186919
0.000871894498727377,-0.00183755074341201,0.918791879187919
0.000872149259304187,-0.001838050604964,0.918891889188919
0.000872404228318747,-0.00183854979058214,0.918991899189919
0.000872659390882667,-0.00183904830622177,0.919091909190919
0.000872914751958742,-0.00183954615883076,0.919191919191919
0.000873169934373852,-0.00184004459655435,0.919291929192919
0.000873424938128081,-0.00184054361343716,0.919391939193919
0.00087367976818414,-0.00184104320501267,0.91949194919492
0.000873934796752357,-0.00184154212214309,0.91959195919592
0.000874190023832729,-0.0018420403722727,0.91969196919692
0.000874445067289338,-0.00184253920354662,0.91979197919792
0.000874699942010574,-0.00184303861100214,0.91989198919892
0.000874955010281256,-0.00184353734599765,0.91999199919992
0.000875210282026892,-0.00184403541548121,0.92009200920092
0.000875465742359003,-0.00184453282491181,0.92019201920192
0.000875721028993031,-0.00184503082392354,0.92029202920292
0.000875976132003295,-0.00184552940755356,0.92039203920392
0.00087623106131539,-0.00184602856935021,0.92049204920492
0.00087648618417693,-0.00184652706116839,0.920592059205921
0.0008767411333403,-0.00184702613264202,0.920692069206921
0.000876996281015741,-0.00184752453413713,0.920792079207921
0.000877251622240627,-0.00184802227260165,0.920892089208921
0.00087750716197767,-0.00184851935349465,0.920992099209921
0.000877762895263985,-0.00184901578426031,0.921092109210921
0.000878018817136947,-0.0018495115698615,0.921192119211921
0.000878274932559183,-0.00185000671724607,0.921292129212921
0.000878530854432145,-0.0018505024760481,0.921392139213921
0.000878786592681257,-0.00185099884130477,0.921492149214922
0.000879042147306692,-0.00185149580656444,0.921592159215922
0.000879297518308363,-0.00185199336636799,0.921692169216922
0.000879553087822276,-0.00185249027008888,0.921792179217922
0.000879808468749542,-0.00185298776934628,0.921892189218922
0.000880063671015841,-0.00185348585818472,0.921992199219922
0.000880319071794382,-0.00185398328597774,0.922092209220922
0.000880574666122196,-0.00185448005917686,0.922192219221922
0.000880830449036658,-0.00185497618324129,0.922292229222922
0.000881086053290067,-0.00185547291028633,0.922392239223922
0.000881341468957001,-0.00185597023435675,0.922492249224922
0.000881596705962968,-0.0018564681504896,0.922592259225923
0.000881852136518295,-0.00185696540656958,0.922692269226923
0.000882107383449943,-0.00185746325471209,0.922792279227923
0.000882362828893661,-0.00185796044379417,0.922892289228923
0.000882618095676413,-0.0018584582254351,0.922992299229923
0.000882873178835488,-0.00185895659467198,0.923092309230923
0.000883128083333595,-0.0018594555460458,0.923192319231923
0.00088338281413362,-0.00185995507360112,0.923292329232923
0.000883637366272592,-0.00186045517237516,0.923392339233923
0.000883891744713568,-0.0018609558364126,0.923492349234924
0.000884145954419085,-0.00186145706075058,0.923592359235924
0.000884399995389317,-0.00186195883993006,0.923692369236924
0.000884654244797301,-0.00186245992183559,0.923792379237924
0.000884908320507201,-0.00186296155957513,0.923892389238924
0.00088516222748173,-0.00186346374868223,0.923992399239924
0.000885416347856807,-0.00186396523604882,0.924092409240924
0.000885670666744041,-0.00186446602763031,0.924192419241924
0.000885924821858786,-0.00186496737901607,0.924292429242924
0.000886179175485602,-0.00186546803610559,0.924392439243924
0.000886433365340016,-0.00186596925448823,0.924492449244924
0.0008866877537065,-0.00186646977907086,0.924592459245925
0.000886941973337613,-0.00186697086643546,0.924692469246925
0.000887196396443765,-0.00186747126148892,0.924792479247925
0.000887451023024871,-0.00186797097167542,0.924892489248925
0.000887705853080931,-0.00186847000245408,0.924992499249925
0.000887960504476025,-0.00186896961040684,0.925092509250925
0.000888214982173035,-0.00186946978908203,0.925192519251925
0.000888469286171876,-0.00186997053302059,0.925292529252925
0.000888723421435346,-0.001870471837756,0.925392539253925
0.000888977383000733,-0.00187097369733291,0.925492549254926
0.000889231180793546,-0.00187147610629222,0.925592559255926
0.000889485187024196,-0.00187197781053333,0.925692569256926
0.000889739396729713,-0.00187247881601169,0.925792579257926
0.000889993814873068,-0.00187297912967513,0.925892589258926
0.000890248431528579,-0.00187347875847166,0.925992599259926
0.000890503251658958,-0.00187397770786035,0.926092609260926
0.000890758265338782,-0.00187447598528535,0.926192619261926
0.000891013105320437,-0.00187497484683242,0.926292629262926
0.000891267766641125,-0.00187547428704238,0.926392639263926
0.00089152225426373,-0.00187597430045623,0.926492649264926
0.000891776945361289,-0.00187647363098821,0.926592659265927
0.000892031830008207,-0.00187697228509007,0.926692669266927
0.000892286540956956,-0.00187747151983996,0.926792679267927
0.000892541455380659,-0.00187797007915226,0.926892689268927
0.000892796558390923,-0.00187846796947858,0.926992699269927
0.000893051487703104,-0.00187896644740087,0.927092709270927
0.000893306238354232,-0.00187946550845263,0.927192719271927
0.000893560815307278,-0.00187996514667849,0.927292729272927
0.00089381559077248,-0.00188046410500018,0.927392739273927
0.000894070564749924,-0.00188096238986943,0.927492749274928
0.000894325732276641,-0.00188146000773782,0.927592759275928
0.000894581093352716,-0.00188195696505698,0.927692769276928
0.000894836275767826,-0.00188245451940146,0.927792779277928
0.000895091279521969,-0.00188295266580847,0.927892789278928
0.000895346104615231,-0.00188345139832259,0.927992799279928
0.000895601123257852,-0.00188394945936937,0.928092809280928
0.00089585634041263,-0.00188444685490412,0.928192819281928
0.000896111751116766,-0.00188494359137853,0.928292829282928
0.000896366978197139,-0.00188544092785594,0.928392839283928
0.000896622398826784,-0.00188593760527297,0.928492849284928
0.000896877635832837,-0.00188643488368554,0.928592859285929
0.000897132689215041,-0.00188693275664203,0.928692869286929
0.0008973879411094,-0.00188742996557539,0.928792879287929
0.000897643386553119,-0.00188792651644091,0.928892889288929
0.000897899025546282,-0.00188842241618657,0.928992899289929
0.000898154848163124,-0.00188891767076773,0.929092909290929
0.00089841085936644,-0.00188941228613971,0.929192919291929
0.000898667059156404,-0.00188990626776165,0.929292929292929
0.00089892306539701,-0.00189040087618574,0.929392939293929
0.000899178883051054,-0.00189089610545661,0.92949294929493
0.000899434512118536,-0.00189139194912255,0.92959295929593
0.000899690334735377,-0.00189188714812031,0.92969296929693
0.000899946340975983,-0.00189238170741262,0.92979297929793
0.00090020215862994,-0.00189287688804801,0.92989298929893
0.000900458164870546,-0.00189337142997048,0.92999299929993
0.000900714354734915,-0.00189386533814296,0.93009300930093
0.000900970728222962,-0.00189435861951324,0.93019301930193
0.000901227280371975,-0.0018948512800368,0.93029302930293
0.000901484016144753,-0.00189534332467634,0.93039303930393
0.000901740925615613,-0.00189583476037987,0.93049304930493
0.000901998013747526,-0.00189632559211016,0.930593059305931
0.000902255275577436,-0.00189681582582257,0.930693069306931
0.000902512706142804,-0.00189730546697619,0.930793079307931
0.000902770310406254,-0.00189779452152639,0.930893089308931
0.00090302808340499,-0.00189828299443598,0.930993099309931
0.000903285652928859,-0.00189877214774598,0.931093109310931
0.00090354301401489,-0.00189926197401218,0.931193119311931
0.000903800543836293,-0.00189975121168987,0.931293129312931
0.000904057875145539,-0.00190024112182748,0.931393139313931
0.000904315002979746,-0.00190073169797336,0.931493149314932
0.00090457229954941,-0.00190122167858276,0.931593159315932
0.000904829397606832,-0.00190171232420792,0.931693169316932
0.00090508667432522,-0.00190220237330403,0.931793179317932
0.000905344114816182,-0.00190269183033762,0.931893189318932
0.000905601356794902,-0.00190318195883857,0.931993199319932
0.000905858395298669,-0.00190367275136271,0.932093209320932
0.000906115235290365,-0.00190416420245095,0.932193219321932
0.000906372248980144,-0.00190465504807708,0.932293229322932
0.00090662944133089,-0.00190514529419649,0.932393239323932
0.000906886430206595,-0.00190563620433908,0.932493249324932
0.000907143592780556,-0.00190612651348613,0.932593259325933
0.000907400551879477,-0.00190661748616004,0.932693269326933
0.000907657689639365,-0.00190710785783842,0.932793279327933
0.000907914996134538,-0.00190759763398032,0.932893289328933
0.00090817247632788,-0.0019080868205411,0.932993299329933
0.000908429753046268,-0.00190857668105065,0.933093309330933
0.000908687203462826,-0.00190906595098653,0.933193319331933
0.000908944817651871,-0.00190955463580785,0.933293329332933
0.000909202600576288,-0.00191004274097367,0.933393339333933
0.000909460552235991,-0.00191053027194303,0.933493349334933
0.000909718667668267,-0.00191101723417513,0.933593359335934
0.000909976941910235,-0.00191150363312894,0.933693369336934
0.00091023537992469,-0.00191198947426361,0.933793379337934
0.000910493604538683,-0.00191247602110897,0.933893389338934
0.000910751615752041,-0.00191296326770972,0.933993399339934
0.000911009418527647,-0.00191345120711785,0.934093409340934
0.0009112670178283,-0.00191393983288182,0.934193419341934
0.000911524780901442,-0.00191442787899027,0.934293429342934
0.000911782707747157,-0.00191491535090229,0.934393439343934
0.000912040803328244,-0.00191540225358068,0.934493449344935
0.000912298685508696,-0.00191588985303679,0.934593459345935
0.000912556359251397,-0.00191637814182634,0.934693469346935
0.000912813829519144,-0.00191686711399398,0.934793479347935
0.00091307109134914,-0.00191735676308811,0.934893489348935
0.000913328526877219,-0.00191784582160857,0.934993499349935
0.000913586131140669,-0.00191833429600697,0.935093509350935
0.000913843904139405,-0.00191882219124619,0.935193519351935
0.000914101463737679,-0.00191931077383376,0.935293529352935
0.00091435882482371,-0.00191980003731798,0.935393539353935
0.000914616349682315,-0.00192028871370252,0.935493549354935
0.000914873676028764,-0.00192077806999121,0.935593559355936
0.000915130793937376,-0.00192126809973236,0.935693569356936
0.000915387713333917,-0.0019217587964744,0.935793579357936
0.000915644806428542,-0.00192224889222085,0.935893589358936
0.000915902068258538,-0.00192273839292716,0.935993599359936
0.000916159131576377,-0.00192322856609333,0.936093609360936
0.000916416363629502,-0.00192371814322681,0.936193619361936
0.000916673769380797,-0.00192420712929031,0.936293629362936
0.00091693096669434,-0.00192469679327283,0.936393639363936
0.000917187965495726,-0.00192518712773018,0.936493649364937
0.000917444760822073,-0.00192567812720321,0.936593659365937
0.000917701362599147,-0.0019261697842478,0.936693669366937
0.000917958138074305,-0.0019266608313638,0.936793679367937
0.000918214715037391,-0.00192715253555502,0.936893689368937
0.000918471098451033,-0.00192764489185864,0.936993699369937
0.000918727288315403,-0.00192813789332684,0.937093709370937
0.000918983284630327,-0.00192863153450041,0.937193719371937
0.000919239464569101,-0.00192912454539789,0.937293729372937
0.000919495823168756,-0.00192961693197465,0.937393739373937
0.000919752360429377,-0.00193010870068232,0.937493749374937
0.000920009071388081,-0.00193059985648372,0.937593759375938
0.000920265588797513,-0.00193109166936034,0.937693769376938
0.000920521907694702,-0.00193158413335682,0.937793779377938
0.000920778038005415,-0.00193207724202156,0.937893789378938
0.000921033969803887,-0.00193257098989545,0.937993799379938
0.00092128971797868,-0.00193306537003056,0.938093809380938
0.000921545272604115,-0.00193356037696778,0.938193819381938
0.000921800648568583,-0.00193405600475177,0.938293829382938
0.000922056208156815,-0.00193455098240848,0.938393839383938
0.000922311579158572,-0.00193504658140819,0.938493849384939
0.000922567138746804,-0.00193554153028065,0.938593859385939
0.000922822514711272,-0.00193603710049611,0.938693869386939
0.000923077702089179,-0.00193653328659555,0.938793879387939
0.000923332710806205,-0.00193703008262362,0.938893889388939
0.000923587540862265,-0.0019375274826249,0.938993899389939
0.0009238425595048,-0.00193802421512905,0.939093909390939
0.000924097766733983,-0.00193852028609143,0.939193919391939
0.000924353167512524,-0.00193901570196373,0.939293929392939
0.000924608751914744,-0.00193951046870125,0.939393939393939
0.000924864519940727,-0.00194000459275563,0.939493949394939
0.000925120476553272,-0.00194049808008231,0.93959395939594
0.000925376239616457,-0.00194099220364046,0.93969396939694
0.000925632186303407,-0.00194148568997456,0.93979397939794
0.000925887939440998,-0.00194197981254013,0.93989398939894
0.000926143508954825,-0.00194247456538179,0.93999399939994
0.000926398889882091,-0.00194296994155162,0.94009400940094
0.000926654087185678,-0.00194346593658314,0.94019401940194
0.000926909468112944,-0.00194396127602822,0.94029402940294
0.000927165042589568,-0.00194445596633856,0.94039403940394
0.00092742042351692,-0.0019449512819622,0.940494049404941
0.000927675993030747,-0.00194544594845109,0.940594059405941
0.000927931751131135,-0.00194593997176058,0.940694069406941
0.00092818768789249,-0.00194643335834233,0.940794079407941
0.000928443436067198,-0.0019469273826444,0.940894089408941
0.00092869899565543,-0.00194742203821512,0.940994099409941
0.000928954366657187,-0.00194791731909913,0.941094109410941
0.000929209554035093,-0.00194841321983732,0.941194119411941
0.000929464557789236,-0.00194890973397813,0.941294129412941
0.000929719382882499,-0.00194940685606237,0.941394139413941
0.000929974024351997,-0.00194990458063103,0.941494149414941
0.000930228492123413,-0.00195040290123244,0.941594159415942
0.000930482781233862,-0.00195090181290384,0.941694169416942
0.000930736896646141,-0.00195140130968975,0.941794179417942
0.000930990838360252,-0.00195190138613119,0.941894189418942
0.000931244611339078,-0.00195240203676906,0.941994199419942
0.000931498215582532,-0.00195290325614424,0.942094209420942
0.000931752018338228,-0.00195340376881615,0.942194219421942
0.000932006024568792,-0.00195390358123644,0.942294229422942
0.00093225986206407,-0.00195440397083079,0.942394239423942
0.00093251352586118,-0.00195490493164393,0.942494249424943
0.000932767393133329,-0.00195540518773884,0.942594259425943
0.00093302109167002,-0.00195590601654136,0.942694269426943
0.000933274621471512,-0.00195640741308865,0.942794279427943
0.000933527982537547,-0.00195690937192164,0.942894289428943
0.000933781552041418,-0.00195741061561457,0.942994299429943
0.000934034952809918,-0.0019579124235783,0.943094309430943
0.000934288557053458,-0.00195841351789083,0.943194319431943
0.000934541992561541,-0.00195891517697045,0.943294329432943
0.000934795259334423,-0.00195941739635061,0.943394339433943
0.000935048367297444,-0.001959920170076,0.943494349434943
0.000935301311488062,-0.00196042349318378,0.943594359435944
0.000935554091906106,-0.00196092736021484,0.943694369436944
0.000935806713514373,-0.00196143176670275,0.943794379437944
0.000936059543560477,-0.0019619354337328,0.943894389438944
0.000936312587007131,-0.00196243836974186,0.943994399439944
0.000936565838891535,-0.00196294058018901,0.944094409440944
0.000936819299213691,-0.0019634420730147,0.944194419441944
0.000937072585837677,-0.00196394412762979,0.944294429442944
0.000937325713651973,-0.00196444673857519,0.944394439443944
0.000937578672730983,-0.00196494990088811,0.944494449444945
0.000937831473000217,-0.00196545360960575,0.944594459445945
0.00093808411445976,-0.00196595785877273,0.944694469446945
0.000938336964357055,-0.00196646136997076,0.944794479447945
0.000938589655444572,-0.00196696542409957,0.944894489448945
0.000938842559932725,-0.00196746874224456,0.944994499449945
0.000939095667895831,-0.00196797133036106,0.945094509450945
0.000939348984296688,-0.00196847319638958,0.945194519451945
0.000939602504172499,-0.00196897434678182,0.945294529452945
0.000939856227523264,-0.00196947478798935,0.945394539453945
0.000940109782138744,-0.00196997580190445,0.945494549454945
0.000940363168018851,-0.00197047738257177,0.945594559455946
0.000940616390126385,-0.00197097952502848,0.945694569456946
0.000940869815708958,-0.0019714809488712,0.945794579457946
0.000941123444766486,-0.00197198166055154,0.945894589458946
0.000941376900125844,-0.00197248294245804,0.945994599459946
0.000941630196675425,-0.00197298478913165,0.946094609460946
0.000941883319526924,-0.00197348719511328,0.946194619461946
0.000942136655779057,-0.00197398887900689,0.946294629462946
0.00094239019054326,-0.00197448984825677,0.946394639463946
0.000942643928782417,-0.00197499010981079,0.946494649464947
0.000942897870496615,-0.00197548966912807,0.946594659465947
0.000943152005760084,-0.00197598853414908,0.946694669466947
0.000943406334572999,-0.00197648671082919,0.946794679467947
0.000943660861897984,-0.00197698420562002,0.946894689468947
0.00094391557780953,-0.00197748102546953,0.946994699469947
0.000944170115060196,-0.00197797845226996,0.947094709470947
0.000944424840897337,-0.00197847520462531,0.947194719471947
0.000944679760283837,-0.001978971288491,0.947294729472947
0.00094493449604666,-0.00197946798724807,0.947394739473947
0.000945189420395957,-0.00197996401801176,0.947494749474947
0.000945444161121577,-0.00198046066366688,0.947594759475948
0.000945698728149027,-0.00198095791925054,0.947694769476948
0.000945953478800156,-0.00198145450138175,0.947794779477948
0.000946208423000729,-0.00198195041551957,0.947894789478948
0.000946463555787778,-0.00198244566861183,0.947994799479948
0.000946718867235879,-0.00198294026711033,0.948094809480948
0.000946974367270456,-0.00198343421697032,0.948194819481948
0.000947229678718471,-0.00198392880256551,0.948294829482948
0.000947484801579925,-0.00198442401744421,0.948394839483948
0.000947739745780498,-0.00198491985565108,0.948494849484948
0.00094799450139451,-0.00198541631172709,0.948594859485949
0.000948249078347556,-0.00198591338021305,0.948694869486949
0.00094850384884996,-0.00198640977524655,0.948794879487949
0.000948758807938926,-0.00198690550377548,0.948894889488949
0.00094901357844133,-0.00198740185166232,0.948994899489949
0.000949268175245565,-0.00198789881245546,0.949094909490949
0.000949522588426123,-0.00198839638019952,0.949194919491949
0.000949776827908511,-0.00198889454993171,0.949294929492949
0.000950031255977461,-0.00198939203578948,0.949394939493949
0.000950285882558567,-0.00198988884372828,0.94949494949495
0.000950540325515909,-0.00199038626109939,0.94959495949595
0.000950794589812285,-0.00199088428145116,0.94969496949695
0.000951049047658019,-0.00199138161892111,0.94979497949795
0.000951303326842874,-0.00199187956036431,0.94989498949895
0.000951557432329559,-0.00199237810032165,0.94999499949995
0.000951811364118075,-0.00199287723283779,0.95009500950095
0.000952065122208508,-0.00199337695245362,0.95019501950195
0.000952318706600772,-0.00199387725371007,0.95029502950295
0.000952572127220462,-0.00199437813065179,0.95039503950395
0.000952825746352394,-0.00199487829691999,0.95049504950495
0.000953079563996396,-0.00199537775946259,0.950595059505951
0.000953333207942316,-0.00199587780563094,0.950695069506951
0.00095358668315295,-0.0019963784309585,0.950795079507951
0.000953840361838452,-0.00199687834710136,0.950895089508951
0.00095409386682587,-0.00199737884339602,0.950995099509951
0.000954347570325446,-0.00199787863199482,0.951095109510951
0.000954601105089649,-0.00199837900223425,0.951195119511951
0.000954854471118567,-0.00199887994766268,0.951295129512951
0.000955107668412113,-0.00199938146381355,0.951395139513951
0.000955360701933172,-0.00199988354522779,0.951495149514952
0.000955613571681656,-0.00200038618595002,0.951595159515952
0.000955866277657652,-0.00200088938101744,0.951695169516952
0.000956118824823871,-0.00200139312546725,0.951795179517952
0.0009563712131804,-0.00200189741384039,0.951895189518952
0.000956623442727238,-0.00200240224067777,0.951995199519952
0.000956875880711742,-0.00200290631763544,0.952095209520952
0.00095712853209688,-0.00200340965215768,0.952195219521952
0.000957381391919769,-0.00200391225019981,0.952295229522952
0.000957634083007373,-0.00200441540357968,0.952395239523952
0.000957886620247997,-0.00200491910683821,0.952495249524952
0.000958138993716134,-0.00200542335451638,0.952595259525953
0.000958391213337291,-0.00200592814214758,0.952695269526953
0.000958643274148758,-0.0020064334637765,0.952795279527953
0.000958895181113245,-0.00200693931543285,0.952895289528953
0.000959146934230925,-0.00200744569116134,0.952995299529953
0.000959398533501626,-0.00200795258599908,0.953095309530953
0.000959649988850943,-0.0020084599959759,0.953195319531953
0.000959901290353453,-0.00200896791563269,0.953295329532953
0.000960152447934578,-0.00200947634000661,0.953395339533953
0.000960403456631608,-0.00200998526463117,0.953495349534954
0.000960654321407339,-0.00201049468454354,0.953595359535954
0.000960905042261772,-0.00201100459527728,0.953695369536954
0.000961155624157619,-0.00201151499236577,0.953795379537954
0.000961406062132253,-0.00201202587084621,0.953895389538954
0.000961656366111097,-0.00201253722625217,0.953995399539954
0.000961906531131441,-0.00201304905411703,0.954095409540954
0.000962156557193284,-0.00201356135047058,0.954195419541954
0.000962406449259424,-0.00201407411035003,0.954295429542954
0.000962656207329861,-0.00201458732928884,0.954395439543954
0.000962905836367391,-0.00201510100331676,0.954495449544954
0.000963155331409218,-0.00201561512796727,0.954595459545955
0.000963404697418225,-0.00201612969927015,0.954695469546955
0.000963653934394241,-0.00201664471275884,0.954795479547955
0.000963903047300148,-0.00201716016446312,0.954895489548955
0.000964152031173149,-0.0020176760499165,0.954995499549955
0.000964400890976127,-0.00201819236564493,0.955095509550955
0.000964649626708912,-0.00201870910718195,0.955195519551955
0.000964898238371673,-0.00201922627006104,0.955295529552955
0.000965146730927124,-0.0020197438513045,0.955395539553955
0.000965395104375264,-0.00202026184594951,0.955495549554956
0.000965643725963621,-0.00202077896168199,0.955595559555956
0.000965892223481869,-0.00202129649627509,0.955695569556956
0.000966140606855604,-0.0020218144452623,0.955795579557956
0.000966389233406758,-0.00202233151533697,0.955895589558956
0.000966637735887803,-0.00202284900427227,0.955995599559956
0.000966886124224335,-0.00202336690859426,0.956095609560956
0.000967134388490759,-0.00202388522383641,0.956195619561956
0.000967382538612755,-0.00202440394652478,0.956295629562956
0.000967630569627441,-0.00202492307268908,0.956395639563956
0.000967878486497612,-0.0020254425988554,0.956495649564956
0.00096812628922327,-0.00202596252105345,0.956595659565957
0.000968373977804501,-0.00202648283481674,0.956695669566957
0.000968621552241218,-0.00202700353766388,0.956795679567957
0.000968869017496219,-0.00202752462562461,0.956895689568957
0.00096911637356959,-0.00202804609472863,0.956995699569957
0.00096936398274589,-0.00202856665018049,0.957095709570957
0.000969611849988087,-0.00202908630041692,0.957195719571957
0.000969859970333212,-0.0020296050548672,0.957295729572957
0.000970107971571027,-0.00203012421229718,0.957395739573957
0.000970355858664414,-0.00203064377022546,0.957495749574958
0.000970603998860815,-0.00203116243236759,0.957595759575958
0.00097085238223455,-0.0020316802071604,0.957695769576958
0.000971100651463771,-0.00203219839485851,0.957795779577958
0.000971348801585767,-0.00203271699248423,0.957895789578958
0.00097159683756325,-0.002033235995571,0.957995799579958
0.000971845121680949,-0.0020337541073382,0.958095809580958
0.000972092299093268,-0.00203427198089078,0.958195819581958
0.000972338374763261,-0.00203478961821394,0.958295829582958
0.000972584723387372,-0.00203530637712076,0.958395839583958
0.00097283134000289,-0.00203582226604808,0.958495849584958
0.000973078219647103,-0.00203633729343266,0.958595859585959
0.000973324300279808,-0.00203685277243237,0.958695869586959
0.000973570653866802,-0.00203736739385954,0.958795879587959
0.000973816903234792,-0.00203788245896141,0.958895889588959
0.000974063420594275,-0.00203839666946846,0.958995899589959
0.000974310200982367,-0.0020389100343137,0.959095909590959
0.000974556877151626,-0.00203942385474432,0.959195919591959
0.000974803454064678,-0.00203993812679011,0.959295929592959
0.000975048934198203,-0.00204045219585722,0.959395939593959
0.00097529333740313,-0.00204096606393077,0.95949594959496
0.000975536668642517,-0.0020414797329959,0.95959595959596
0.000975780292687299,-0.00204199256086578,0.95969596959696
0.00097602420953756,-0.0020425045544883,0.95979597959796
0.000976267064347703,-0.00204301636696846,0.95989598959896
0.000976509159848889,-0.00204352866084061,0.95999599959996
0.00097675050100383,-0.00204404143114192,0.96009600960096
0.000976992159778324,-0.00204455336719591,0.96019601960196
0.000977233763961873,-0.00204506577372372,0.96029602960296
0.000977475308591854,-0.00204557864476997,0.96039603960396
0.000977717170841216,-0.00204609068107258,0.96049604960496
0.000977959335821652,-0.00204660189057207,0.960596059605961
0.000978201808495961,-0.00204711228071263,0.960696069606961
0.000978444578938462,-0.00204762185943478,0.960796079607961
0.000978687652111951,-0.00204813063467894,0.960896089608961
0.000978929668208292,-0.00204863925806133,0.960996099609961
0.000979171987035621,-0.00204914708689878,0.961096109610961
0.000979414608594026,-0.00204965412813925,0.961196119611961
0.000979656178037994,-0.00205016103439144,0.961296129612961
0.00097989670529312,-0.00205066780664797,0.961396139613961
0.000980136195322287,-0.00205117444639757,0.961496149614962
0.000980376017859227,-0.00205168030897215,0.961596159615962
0.000980614813095804,-0.00205218604797284,0.961696169616962
0.000980852590957527,-0.00205269166339975,0.961796179617962
0.00098108966410115,-0.00205319781729091,0.961896189618962
0.000981326717393584,-0.00205370449674297,0.961996199619962
0.000981563765723134,-0.00205421169679318,0.962096209620962
0.000981800799164291,-0.00205471941198243,0.962196219621962
0.000982037132850147,-0.00205522764479212,0.962296229622962
0.000982272771743413,-0.00205573639125203,0.962396239623962
0.00098250841063668,-0.00205624563796255,0.962496249624962
0.000982744416777388,-0.0020567540821877,0.962596259625963
0.000982979435320198,-0.00205726237653617,0.962696269626963
0.000983213471227821,-0.0020577705220005,0.962796279627963
0.00098344653938865,-0.00205827852056586,0.962896289628963
0.000983678639802685,-0.00205878637272849,0.962996299629963
0.000983911147166628,-0.00205929343530906,0.963096309630963
0.000984144046592171,-0.00205979971575168,0.963196319631963
0.000984377338079144,-0.00206030522100432,0.963296329632963
0.000984610659342988,-0.00206081125826957,0.963396339633963
0.000984843012860037,-0.00206131716799076,0.963496349634963
0.00098507470632425,-0.00206182361170965,0.963596359635964
0.000985305456855657,-0.00206232992341791,0.963696369636964
0.000985536252052241,-0.00206283675969462,0.963796379637964
0.000985767464124413,-0.00206334281482593,0.963896389638964
0.000985999078183695,-0.00206384809675243,0.963996399639964
0.000986231104155682,-0.00206435261242196,0.964096409640964
0.000986462172306556,-0.00206485701444334,0.964196419641964
0.000986692302487507,-0.00206536130380902,0.964296429642964
0.000986921494698448,-0.00206586548200789,0.964396439643964
0.000987149763827858,-0.00206636954903997,0.964496449644965
0.000987377119801417,-0.00206687350689037,0.964596459645965
0.000987603562618955,-0.00206737735605537,0.964696469646965
0.000987829112131832,-0.00206788109752751,0.964796479647965
0.000988054066108241,-0.00206838539284857,0.964896489648965
0.000988278141668381,-0.00206888957551397,0.964996499649965
0.000988501338812167,-0.00206939364701262,0.965096509650965
0.000988723965233558,-0.00206989826838988,0.965196519651965
0.000988945733089871,-0.00207040277413382,0.965296529652965
0.000989166945112095,-0.00207090782578621,0.965396539653965
0.000989387606263112,-0.00207141341689535,0.965496549654965
0.000989607423737444,-0.00207191888294189,0.965596559655966
0.000989826407460771,-0.002072424224422,0.965696569656966
0.00099004486512688,-0.00207293010337379,0.965796579657966
0.000990262498967493,-0.00207343585378898,0.965896589658966
0.000990480311468986,-0.00207394213373533,0.965996599659966
0.000990698292705937,-0.00207444893874636,0.966096609660966
0.000990915460042987,-0.00207495560678397,0.966196619661966
0.000991131818442933,-0.00207546213834448,0.966296629662966
0.000991347377831542,-0.0020759685349167,0.966396639663966
0.000991563493054155,-0.00207647415133618,0.966496649664967
0.000991780164110857,-0.00207697899504709,0.966596659665967
0.000991997376113084,-0.00207748307398989,0.966696669666967
0.000992215138986602,-0.00207798639461627,0.966796679667967
0.000992433432880137,-0.0020784889643704,0.966896689668967
0.000992652257793774,-0.00207899079020022,0.966996699669967
0.00099287161372734,-0.00207949187954995,0.967096709670967
0.0009930911235078,-0.00207999354359238,0.967196719671967
0.000993309799537254,-0.00208049511929686,0.967296729672967
0.000993529006586725,-0.00208099596001011,0.967396739673967
0.00099374768261618,-0.0020814973793863,0.967496749674967
0.000993966522418123,-0.00208199937047751,0.967596759675968
0.00099418588827737,-0.0020825006231035,0.967696769676968
0.000994404425348238,-0.00208300178987295,0.967796779677968
0.000994622133630985,-0.00208350287227476,0.967896789678968
0.000994839032976628,-0.00208400387080515,0.967996799679968
0.000995056110983151,-0.00208450544551713,0.968096809680968
0.000995273372613525,-0.00208500759045524,0.968196819681968
0.000995490807941981,-0.00208551030115299,0.968296829682968
0.000995708421931318,-0.00208601357215131,0.968396839683968
0.00099592620961891,-0.00208651739749487,0.968496849684969
0.000996144533289229,-0.00208702046601078,0.968596859685969
0.000996363030657804,-0.00208752409085705,0.968696869686969
0.000996580699237999,-0.00208802760751419,0.968796879687969
0.000996798903801093,-0.00208853036932882,0.968896889688969
0.000997016294464286,-0.00208903303089482,0.968996899689969
0.000997233853862851,-0.00208953625325767,0.969096909690969
0.00099745090209259,-0.00209004002996575,0.969196919691969
0.000997667141385311,-0.00209054369600325,0.969296929692969
0.000997882879434887,-0.00209104791241574,0.969396939693969
0.000998098806070939,-0.00209155267424036,0.969496949694969
0.000998314231463759,-0.00209205797552178,0.96959695969597
0.000998530217653552,-0.00209256250459089,0.96969696969697
0.000998745404831836,-0.00209306691504901,0.96979697969797
0.000998959802924293,-0.00209357120788867,0.96989698969897
0.000999173411930921,-0.002094075385095,0.96999699969997
0.00099938654947119,-0.00209458010672093,0.97009700970097
0.000999598907851225,-0.00209508470725442,0.97019701970197
0.000999810506922218,-0.00209558918868064,0.97029702970297
0.00100002233924503,-0.00209609421403015,0.97039703970397
0.00100023341225889,-0.00209659911580585,0.970497049704971
0.00100044373588931,-0.00209710389450404,0.970597059705971
0.00100065361286743,-0.00209760921166644,0.970697069706971
0.00100086274542491,-0.00209811440178101,0.970797079707971
0.00100107114845021,-0.00209861946683298,0.970897089708971
0.00100127912467441,-0.00209912506637891,0.970997099709971
0.00100148667409743,-0.00209963119545603,0.971097109710971
0.00100169350887668,-0.00210013718954487,0.971197119711971
0.00100189962901222,-0.00210064304963801,0.971297129712971
0.00100210639927501,-0.00210114813007464,0.971397139713971
0.00100231380973953,-0.00210165243730647,0.971497149714971
0.00100252185048019,-0.00210215597977018,0.971597159715972
0.00100272917161427,-0.00210265941156332,0.971697169716972
0.0010029371279872,-0.00210316208603263,0.971797179717972
0.00100314535235162,-0.00210366532179506,0.971897189718972
0.00100335314495206,-0.002104169108925,0.971997199719972
0.00100356157279135,-0.00210467213525709,0.972097209720972
0.00100376927109855,-0.00210517505538518,0.972197219721972
0.00100397625476189,-0.00210567787079812,0.972297229722972
0.00100418252378153,-0.00210618058199218,0.972397239723972
0.00100438808312019,-0.00210668318995991,0.972497249724973
0.00100459393526434,-0.0021071863602133,0.972597259725973
0.001004799087653,-0.00210768942277387,0.972697269726973
0.00100500354524925,-0.00210819237913044,0.972797279727973
0.00100520731301571,-0.002108695229283,0.972897289728973
0.00100541175076068,-0.00210919732657818,0.972997299729973
0.00100561684855858,-0.00210969867796398,0.973097309730973
0.0010058226014466,-0.00211019929088451,0.973197319731973
0.00100602900446186,-0.00211069917228778,0.973297329732973
0.00100623469779631,-0.00211119897726384,0.973397339733973
0.00100643969137529,-0.00211169870581272,0.973497349734973
0.00100664399512456,-0.00211219835942328,0.973597359735974
0.00100684895892675,-0.00211269728995327,0.973697369736974
0.00100705352570463,-0.00211319681155326,0.973797379737974
0.00100725875253543,-0.00211369561106527,0.973897389738974
0.00100746328457373,-0.00211419434407565,0.973997399739974
0.00100766712678223,-0.0021146930105845,0.974097409740974
0.00100787058189202,-0.00211519227014842,0.974197419741974
0.00100807470698032,-0.0021156908101058,0.974297429742974
0.00100827949708434,-0.00211618863690822,0.974397439743974
0.00100848458495664,-0.00211668707215037,0.974497449744975
0.00100868927084184,-0.00211718610193649,0.974597459745975
0.00100889462174274,-0.00211768441410111,0.974697469746975
0.00100910061780818,-0.00211818201459967,0.974797479747975
0.00100930621188643,-0.00211868021758267,0.974897489748975
0.0010095124511292,-0.00211917771038837,0.974997499749975
0.00100971798565387,-0.00211967514810699,0.975097509750975
0.00100992282042316,-0.00212017253073843,0.975197519751975
0.00101012696039994,-0.00212066985977164,0.975297529752975
0.00101033041550973,-0.002121167134214,0.975397539753975
0.0010105331956782,-0.00212166435605062,0.975497549754975
0.00101073664582519,-0.00212216087565046,0.975597559755976
0.0010109407659507,-0.00212265670045779,0.975697569756976
0.00101114518880728,-0.00212315315355609,0.975797579757976
0.00101135027667958,-0.00212364891186184,0.975897589758976
0.00101155600971632,-0.00212414398232293,0.975997599759976
0.00101176104796065,-0.00212463902052584,0.976097609760976
0.00101196673633222,-0.00212513337733577,0.976197619761976
0.00101217306986823,-0.00212562705920435,0.976297629762976
0.00101237869868614,-0.00212612072221429,0.976397639763976
0.00101258497763138,-0.00212661371673451,0.976497649764977
0.00101279054193292,-0.00212710669835148,0.976597659765977
0.00101299570921007,-0.00212760032463666,0.976697669766977
0.00101320116432981,-0.00212809460005658,0.976797679767977
0.00101340726957688,-0.00212858820152773,0.976897689768977
0.00101361401998856,-0.00212908113450922,0.976997699769977
0.00101382140563901,-0.00212957340594893,0.977097709770977
0.00101402807168296,-0.00213006567093698,0.977197719771977
0.00101423537792865,-0.00213055727984237,0.977297729772977
0.00101444330948759,-0.00213104823961298,0.977397739773977
0.00101465052143996,-0.00213153920533897,0.977497749774977
0.00101485701378575,-0.00213203017702034,0.977597759775978
0.00101506279645055,-0.00213252115416077,0.977697769776978
0.00101526817216553,-0.00213301279433185,0.977797779777978
0.00101547284812504,-0.00213350443351034,0.977897789778978
0.00101567683425485,-0.00213399607169624,0.977997799779978
0.00101588042832322,-0.00213448836596485,0.978097809780978
0.00101608364025559,-0.00213498131085706,0.978197819781978
0.00101628715988183,-0.00213547491133567,0.978297829782978
0.00101648999960395,-0.00213596849196305,0.978397839783978
0.00101669216438477,-0.00213646205224291,0.978497849784978
0.00101689366414978,-0.00213695559217532,0.978597859785979
0.00101709584381898,-0.00213744846312172,0.978697869786979
0.00101729735847247,-0.00213794132066857,0.978797879787979
0.00101749820811015,-0.00213843416431958,0.978897889788979
0.00101769939521858,-0.0021389276655421,0.978997899789979
0.00101790126719391,-0.00213942049777866,0.979097909790979
0.00101810346671431,-0.00213991398758674,0.979197919791979
0.0010183063461389,-0.00214040680791257,0.979297929792979
0.00101850989554193,-0.00214089896520776,0.979397939793979
0.00101871276504093,-0.00214139111505876,0.97949794979498
0.00101891495463573,-0.00214188325845815,0.97959795979598
0.00101911647921472,-0.0021423753944133,0.97969796979698
0.00101931733877809,-0.00214286752342053,0.97979797979798
0.00101951754325132,-0.00214335964547983,0.97989798979898
0.00101971709759724,-0.00214385176009493,0.97999799979998
0.00101991600677862,-0.00214434386726584,0.98009800980098
0.00102011562564098,-0.00214483531785777,0.98019801980198
0.0010203145993389,-0.00214532676745716,0.98029802980298
0.0010205129377978,-0.00214581821606395,0.98039803980398
0.00102071199090057,-0.0021463090140472,0.98049804980498
0.0010209107015698,-0.00214680047406845,0.980598059805981
0.00102110877203729,-0.00214729193260089,0.980698069806981
0.00102130756707424,-0.00214778273951714,0.980798079807981
0.00102150671447025,-0.00214827422435242,0.980898089808981
0.00102170551446991,-0.00214876636477414,0.980998099809981
0.00102190502911345,-0.00214925784663171,0.981098109810981
0.00102210389859236,-0.0021497493265042,0.981198119811981
0.00102230212786963,-0.00215024080439155,0.981298129812981
0.00102249973183365,-0.00215073228029382,0.981398139813981
0.00102269805044136,-0.0021512231040836,0.981498149814982
0.00102289708865565,-0.00215171328122007,0.981598159815982
0.00102309683655092,-0.00215220281865109,0.981698169816982
0.00102329623208714,-0.00215269302903833,0.981798179817982
0.00102349633234146,-0.00215318259922384,0.981898189818982
0.00102369712738837,-0.00215367153417046,0.981998199819982
0.00102389861722778,-0.00215415984082611,0.982098209820982
0.00102410078697139,-0.00215464752514614,0.982198219821982
0.00102430363661912,-0.00215513459258965,0.982298229822982
0.00102450581132544,-0.00215562169923931,0.982398239823982
0.00102470830365132,-0.00215610952003648,0.982498249824982
0.00102491012103579,-0.00215659737259557,0.982598259825983
0.00102511127340464,-0.00215708525741288,0.982698269826983
0.0010253131156031,-0.002157572522376,0.982798279827983
0.00102551428286033,-0.00215805982505638,0.982898289828983
0.00102571479502736,-0.00215854716495782,0.982998299829983
0.00102591465210435,-0.00215903454059148,0.983098309830983
0.00102611520893663,-0.00215952130182997,0.983198319831983
0.00102631645559871,-0.00216000745462873,0.983298329832983
0.00102651802980577,-0.00216049433001174,0.983398339833983
0.00102671993155797,-0.00216098192202362,0.983498349834984
0.00102692146606265,-0.00216147020436151,0.983598359835984
0.00102712368047144,-0.00216195786237869,0.983698369836984
0.00102732656982163,-0.00216244490302305,0.983798379837984
0.00102752877926762,-0.00216293198188101,0.983898389838984
0.00102773061650337,-0.00216341975602779,0.983998399839984
0.00102793313364324,-0.00216390691032038,0.984098409840984
0.00102813632572441,-0.00216439345121041,0.984198419841984
0.00102834017785851,-0.00216487938415692,0.984298429842984
0.00102854469500833,-0.00216536471561163,0.984398439843984
0.00102874881017104,-0.00216585075724355,0.984498449844984
0.00102895322806482,-0.00216633752394115,0.984598459845985
0.00102915830104873,-0.00216682368021386,0.984698469846985
0.00102936402415988,-0.00216730923152077,0.984798479847985
0.00102957038250997,-0.00216779418431354,0.984898489848985
0.00102977738106178,-0.0021682785440512,0.984998499849985
0.0010299839528125,-0.00216876362339547,0.985098509850985
0.00103018981488215,-0.00216924875881942,0.985198519851985
0.00103039631219082,-0.00216973329920317,0.985298529852985
0.00103060344473825,-0.00217021724950953,0.985398539853985
0.00103081120259911,-0.00217070061619013,0.985498549854986
0.00103101922845129,-0.00217118473324673,0.985598559855986
0.00103122751733216,-0.00217166959323503,0.985698569856986
0.00103143507668078,-0.00217215451128818,0.985798579857986
0.00103164325637994,-0.00217263883578994,0.985898589858986
0.00103185099935232,-0.00217312387940201,0.985998599859986
0.00103205802271812,-0.00217360897909375,0.986098609860986
0.00103226432151455,-0.00217409413436893,0.986198619861986
0.00103246991063008,-0.00217457934423493,0.986298629862986
0.00103267578262541,-0.00217506528710708,0.986398639863986
0.00103288124767075,-0.00217555193320852,0.986498649864986
0.0010330873529179,-0.00217603796789251,0.986598659865987
0.00103329409836671,-0.00217652339761076,0.986698669866987
0.00103350012420893,-0.0021770088789421,0.986798679867987
0.00103370544037017,-0.00217749441139036,0.986898689868987
0.00103391034958151,-0.00217798065054189,0.986998699869987
0.00103411455903754,-0.00217846693286983,0.987098709870987
0.00103431942358361,-0.00217895260725427,0.987198719871987
0.00103452493825709,-0.00217943767865803,0.987298729872987
0.00103472974324951,-0.00217992280514893,0.987398739873987
0.00103493519836934,-0.00218040733411823,0.987498749874988
0.00103513994877098,-0.00218089192214492,0.987598759875988
0.00103534430214822,-0.00218137722531161,0.987698769876988
0.00103554795577017,-0.00218186258058776,0.987798779877988
0.00103575122229348,-0.0021823486430635,0.987898789878988
0.00103595409675519,-0.00218283540529454,0.987998799879988
0.00103615659404386,-0.00218332286132562,0.988098809880988
0.00103635940398912,-0.00218381102852646,0.988198819881988
0.00103656153899306,-0.00218429922004506,0.988298829882988
0.00103676434397561,-0.00218478678327269,0.988398839883988
0.00103696646905396,-0.00218527437578087,0.988498849884988
0.0010371679241537,-0.00218576199806585,0.988598859885989
0.00103736870927502,-0.0021862496491351,0.988698869886989
0.00103756883930621,-0.0021867373289886,0.988798879887989
0.00103776965916711,-0.00218722438452139,0.988898889888989
0.00103797081153586,-0.00218771215618677,0.988998899889989
0.0010381712988889,-0.00218819995514758,0.989098909890989
0.0010383711311519,-0.00218868778090751,0.989198919891989
0.00103857165820732,-0.00218917498085791,0.989298929892989
0.00103877287509261,-0.00218966156095408,0.989398939893989
0.00103897477188193,-0.00219014752764768,0.98949894989499
0.00103917599869274,-0.00219063353851023,0.98959895989599
0.00103937656048791,-0.00219111959304546,0.98969896989699
0.00103957646223007,-0.00219160569026077,0.98979897989799
0.00103977601161319,-0.00219209248574262,0.98989898989899
0.00103997520863725,-0.00219257997254308,0.98999899989999
0.0010401737604967,-0.00219306748812778,0.99009900990099
0.00104037302203722,-0.00219355438038431,0.99019901990199
0.00104057297837024,-0.00219404065427546,0.99029902990299
0.00104077258234421,-0.00219452762395175,0.99039903990399
0.00104097252875164,-0.00219501531075318,0.99049904990499
0.00104117182503174,-0.00219550302385749,0.990599059905991
0.00104137047118451,-0.00219599076326464,0.990699069906991
0.00104156848209844,-0.00219647852897469,0.990799079907991
0.00104176685033421,-0.00219696700436567,0.990899089908991
0.00104196487613652,-0.00219745615320915,0.990999099909991
0.0010421625644681,-0.00219794597004602,0.991099109910991
0.00104235962252362,-0.002198435792342,0.991199119911991
0.00104255605526589,-0.00219892562009706,0.991299129912991
0.00104275217038869,-0.0021994161084013,0.991399139913991
0.00104294865772182,-0.00219990728008364,0.991499149914992
0.0010431445296672,-0.00220039844432179,0.991599159915992
0.00104334007903032,-0.00220089025570959,0.991699169916992
0.00104353502293137,-0.00220138205320154,0.991799179917992
0.00104373070629019,-0.0022018731836926,0.991899189918992
0.00104392712414407,-0.00220236365363447,0.991999199919992
0.00104412427153003,-0.0022028534694788,0.992099209920992
0.00104432213355986,-0.00220334263718093,0.992199219921992
0.00104452071023338,-0.00220383116269624,0.992299229922992
0.00104471864670526,-0.00220431970558134,0.992399239923992
0.00104491594793811,-0.00220480826484374,0.992499249924992
0.001045112618895,-0.00220529684097961,0.992599259925993
0.00104531001938398,-0.00220578477989151,0.992699269926993
0.00104550813451674,-0.00220627208852727,0.992799279927993
0.00104570695436768,-0.00220675877184978,0.992899289928993
0.0010459064838996,-0.00220724483680691,0.992999299929993
0.00104610670326123,-0.00220773028836143,0.993099309930993
0.00104630626753274,-0.00220821578607007,0.993199319931993
0.00104650518663972,-0.00220870132894019,0.993299329932993
0.00104670375338765,-0.00220918757156571,0.993399339933993
0.00104690197770212,-0.00220967450699865,0.993499349934993
0.00104710055933852,-0.00221016215955672,0.993599359935994
0.00104729984073015,-0.00221064918382382,0.993699369936994
0.00104749982187724,-0.00221113558426648,0.993799379937994
0.00104769915289701,-0.0022116220214339,0.993899389938994
0.00104789782882657,-0.00221210849433353,0.993999399939994
0.00104809721443719,-0.00221259434886774,0.994099409940994
0.00104829728987752,-0.00221307959099197,0.994199419941994
0.00104849671519053,-0.00221356488026281,0.994299429942994
0.00104869549037621,-0.00221405021618404,0.994399439943994
0.00104889362039736,-0.00221453559726677,0.994499449944995
0.00104909246009949,-0.0022150203709023,0.994599459945995
0.00104929164719796,-0.00221550588300306,0.994699469946995
0.00104949118169268,-0.00221599212711739,0.994799479947995
0.00104969141097991,-0.0022164777543552,0.994899489948995
0.00104989233009692,-0.00221696277067184,0.994999499949995
0.00105009287700362,-0.00221744849021781,0.995099509950995
0.00105029376138097,-0.00221793493929595,0.995199519951995
0.00105049427851079,-0.00221842207770757,0.995299529952995
0.00105069512814856,-0.00221890993274805,0.995399539953995
0.00105089631029418,-0.00221939849697324,0.995499549954995
0.00105109816738113,-0.00221988642149298,0.995599559955996
0.00105130069940938,-0.00222037371275894,0.995699569956996
0.00105150254657073,-0.00222086102983149,0.995799579957996
0.00105170471631425,-0.00222134906254035,0.995899589958996
0.00105190755603638,-0.00222183645951405,0.995999599959996
0.00105210971089152,-0.00222232388179805,0.996099609960996
0.00105231148857361,-0.00222281198299362,0.996199619961996
0.00105251358387518,-0.00222330079188501,0.996299629962996
0.00105271634915517,-0.00222378895759703,0.996399639963996
0.00105291843453114,-0.00222427714067889,0.996499649964997
0.00105311984000291,-0.00222476534063423,0.996599659965997
0.00105332058045896,-0.00222525355746313,0.996699669966997
0.0010535206509365,-0.00222574179116559,0.996799679967997
0.00105372141620654,-0.00222622938615513,0.996899689968997
0.00105392151149806,-0.00222671700397362,0.996999699969997
0.00105412230158217,-0.00222720398903457,0.997099709970997
0.0010543237666076,-0.00222769034828596,0.997199719971997
0.00105452456165451,-0.00222817674128442,0.997299729972997
0.0010547246966485,-0.00222866316753366,0.997399739973997
0.00105492551650939,-0.00222914897293613,0.997499749974997
0.00105512567135457,-0.00222963481704847,0.997599759975998
0.00105532516614683,-0.00223012069937439,0.997699769976998
0.00105552401081176,-0.00223060661991391,0.997799779977998
0.00105572221031224,-0.00223109257817073,0.997899789978998
0.00105592111453083,-0.00223157791905476,0.997999799979998
0.00105611937358488,-0.00223206330261892,0.998099809980998
0.00105631798996087,-0.00223254942018175,0.998199819981998
0.00105651730112936,-0.00223303491888293,0.998299829982998
0.00105671596713341,-0.00223352045877538,0.998399839983998
0.00105691398797293,-0.00223400603936285,0.998499849984999
0.00105711166637891,-0.00223449231375028,0.998599859985999
0.00105730900731431,-0.00223497927548606,0.998699869986999
0.00105750571797359,-0.002235466264021,0.998799879987999
0.00105770314823935,-0.00223595262376865,0.998899889988999
0.00105790094078992,-0.002236439708582,0.998999899989999
0.0010580994430214,-0.00223692616411179,0.999099909990999
0.00105829730008834,-0.00223741265090722,0.999199919991999
0.00105849452191644,-0.00223789916797576,0.999299929992999
0.0010586911134684,-0.0022383857158137,0.999399939993999
0.00105888842462694,-0.00223887163883463,0.999499949994999
0.00105908645042925,-0.0022393569429939,0.999599959996
0.00105928518094967,-0.00223984163424688,0.999699969997
0.00105948326134284,-0.00224032637314279,0.999799979998
0.00105968205141692,-0.00224081050359896,0.999899989999
0.00105988154124637,-0.00224129403256324,1


==> plots/1e-6_vs-varVs.csv <==
tau_vs,mean_vs,tau_var,var_vs
1,0.64298,1,5.0446e-07
2,0.88903,2,2.7082e-06
3,0.9832,3,5.1398e-06
4,1.0193,4,6.8149e-06
5,1.0331,5,7.7559e-06
6,1.0383,6,8.2079e-06
7,1.0404,7,8.4226e-06
8,1.0411,8,8.4981e-06
9,1.0414,9,8.5296e-06
10,1.0415,10,8.5294e-06
11,1.0416,11,8.5488e-06
12,1.0416,12,8.5516e-06
13,1.0416,13,8.567e-06
14,1.0416,14,8.5986e-06
15,1.0416,15,8.6378e-06
16,1.0416,16,8.6922e-06
17,1.0416,17,8.7563e-06
18,1.0416,18,8.8399e-06
19,1.0416,19,8.9068e-06
20,1.0416,20,8.9704e-06
21,1.0417,21,9.0132e-06
22,1.0417,22,9.0146e-06
23,1.0417,23,9.0111e-06
24,1.0417,24,8.9645e-06
25,1.0417,25,8.924e-06
26,1.0417,26,8.896e-06
27,1.0417,27,8.9064e-06
28,1.0417,28,8.9171e-06
29,1.0417,29,8.9372e-06
30,1.0417,30,8.93e-06
31,1.0417,31,8.8897e-06
32,1.0417,32,8.8428e-06
33,1.0417,33,8.8209e-06
34,1.0417,34,8.7865e-06
35,1.0417,35,8.7722e-06
36,1.0417,36,8.7763e-06
37,1.0417,37,8.7825e-06
38,1.0417,38,8.7866e-06
39,1.0417,39,8.8015e-06
40,1.0417,40,8.8067e-06
41,1.0417,41,8.8283e-06
42,1.0417,42,8.8555e-06
43,1.0417,43,8.8458e-06
44,1.0417,44,8.86e-06
45,1.0417,45,8.8784e-06
46,1.0417,46,8.9157e-06
47,1.0417,47,8.9672e-06
48,1.0417,48,8.994e-06
49,1.0417,49,9.0578e-06
50,1.0417,50,9.1275e-06
51,1.0417,51,9.1872e-06
52,1.0417,52,9.2095e-06
53,1.0417,53,9.1853e-06
54,1.0417,54,9.1138e-06
55,1.0417,55,9.0903e-06
56,1.0417,56,9.0618e-06
57,1.0417,57,9.0208e-06
58,1.0417,58,8.9457e-06
59,1.0417,59,8.8639e-06
60,1.0417,60,8.7987e-06
61,1.0417,61,8.7417e-06
62,1.0417,62,8.7031e-06
63,1.0417,63,8.6961e-06
64,1.0417,64,8.7139e-06
65,1.0417,65,8.7205e-06
66,1.0417,66,8.6985e-06
67,1.0417,67,8.7127e-06
68,1.0417,68,8.7342e-06
69,1.0417,69,8.7785e-06
70,1.0417,70,8.824e-06
71,1.0417,71,8.8572e-06
72,1.0417,72,8.8632e-06
73,1.0417,73,8.9363e-06
74,1.0417,74,8.992e-06
75,1.0418,75,9.0796e-06
76,1.0418,76,9.1873e-06
77,1.0418,77,9.3063e-06
78,1.0418,78,9.4244e-06
79,1.0418,79,9.5078e-06
80,1.0418,80,9.5501e-06
81,1.0418,81,9.4799e-06
82,1.0418,82,9.5308e-06
83,1.0418,83,9.5972e-06
84,1.0418,84,9.6892e-06
85,1.0418,85,9.7086e-06
86,1.0418,86,9.6132e-06
87,1.0417,87,9.5107e-06
88,1.0417,88,9.3682e-06
89,1.0417,89,9.2628e-06
90,1.0417,90,9.1493e-06
91,1.0417,91,9.1321e-06
92,1.0417,92,9.1658e-06
93,1.0417,93,9.1837e-06
94,1.0418,94,9.1755e-06
95,1.0418,95,9.1433e-06
96,1.0418,96,9.1678e-06
97,1.0418,97,9.1815e-06
98,1.0418,98,9.1408e-06
99,1.0418,99,9.1612e-06
100,1.0418,100,9.2497e-06


==> plots/1e-7_p1_path.csv <==
0.000145454305258401,0.000192923952540789,0
0.000145454296965689,0.000192923948048906,0.0001000100010001
0.000145454271857226,0.000192923934619329,0.0002000200020002
0.000145454222331326,0.000192923907967492,0.0003000300030003
0.000145454140325686,0.000192923863831867,0.0004000400040004
0.00014545401823862,0.000192923798043064,0.0005000500050005
0.000145453848238155,0.000192923706546871,0.0006000600060006
0.000145453622952974,0.000192923585381217,0.0007000700070007
0.000145453335242127,0.000192923430584033,0.0008000800080008
0.000145452977964708,0.000192923238354494,0.0009000900090009
0.000145452544210096,0.000192923004937847,0.001000100010001
0.000145452027298041,0.000192922726671479,0.0011001100110011
0.000145451420087675,0.000192922399961886,0.0012001200120012
0.000145450738012576,0.000192922079195399,0.0013001300130013
0.000145449976235364,0.00019292176451023,0.0014001400140014
0.000145449129688248,0.000192921456067626,0.0015001500150015
0.000145448193303517,0.000192921153982764,0.0016001600160016
0.00014544716247404,0.000192920858370819,0.0017001700170017
0.00014544603282317,0.000192920569370005,0.0018001800180018
0.000145444799283079,0.000192920287118532,0.0019001900190019
0.000145443443195265,0.000192919898006323,0.002000200020002
0.000145441959261528,0.000192919398163451,0.0021002100210021
0.000145440467726187,0.000192918897652555,0.0022002200220022
0.000145438934036222,0.000192918430151237,0.0023002300230023
0.000145437414858482,0.000192917823654947,0.0024002400240024
0.000145435910193007,0.00019291707422465,0.0025002500250025
0.000145434371435292,0.000192916080919682,0.0026002600260026
0.000145432796972835,0.00019291483768176,0.0027002700270027
0.000145431173445216,0.000192913347159942,0.0028002800280028
0.000145429499239973,0.00019291160382576,0.0029002900290029
0.000145427772974935,0.000192909602242881,0.003000300030003
0.000145425993037681,0.000192907337090154,0.0031003100310031
0.000145424158046039,0.000192904803230707,0.0032003200320032
0.000145422266617958,0.00019290199557374,0.0033003300330033
0.000145420317601633,0.000192898909235771,0.0034003400340034
0.000145418309614934,0.000192895539425458,0.0035003500350035
0.000145416241275767,0.000192891881466636,0.0036003600360036
0.000145414111432371,0.000192887930775282,0.0037003700370037
0.000145411918702613,0.000192883682974689,0.0038003800380038
0.000145409662165058,0.000192879133688151,0.0039003900390039
0.000145407340437654,0.000192874278769316,0.004000400040004
0.000145404952368599,0.000192869114071829,0.0041004100410041
0.000145402497036457,0.00019286363563362,0.0042004200420042
0.000145399952557767,0.000192858117597739,0.0043004300430043
0.000145397219189623,0.000192852413966484,0.0044004400440044
0.000145394294858866,0.000192846522275077,0.0045004500450045
0.000145391177953076,0.000192840440104814,0.0046004600460046
0.000145387868702541,0.000192834047902512,0.0047004700470047
0.000145384365264473,0.000192827342581441,0.0048004800480048
0.000145380643682171,0.000192820583334743,0.0049004900490049
0.000145376701882438,0.000192813768803337,0.005000500050005
0.000145372828036857,0.000192806531459085,0.0051005100510051
0.000145369021914981,0.000192798868123119,0.0052005200520052
0.00014536516350302,0.000192791065170227,0.0053005300530053
0.000145361380186159,0.000192782884208139,0.0054005400540054
0.000145357638332776,0.00019277443361792,0.0055005500550055
0.000145353872753062,0.000192765871513836,0.0056005600560056
0.000145350016874956,0.00019275701114875,0.0057005700570057
0.000145346339290067,0.00019274798246476,0.0058005800580058
0.000145342803602587,0.000192738736327583,0.0059005900590059
0.000145339044012058,0.000192729750903878,0.006000600060006
0.000145335059366676,0.000192721025709903,0.0061006100610061
0.000145330849205743,0.000192712560238884,0.0062006200620062
0.000145326412147169,0.000192704353984042,0.0063006300630063
0.000145321747960583,0.00019269640634646,0.0064006400640064
0.000145316855263855,0.000192688716842398,0.0065006500650065
0.000145311925019636,0.00019268085614002,0.0066006600660066
0.000145306956306412,0.000192672823294882,0.0067006700670067
0.000145301948893935,0.000192664617408605,0.0068006800680068
0.000145296902091099,0.000192656237582813,0.0069006900690069
0.00014529166593811,0.000192647643298422,0.007000700070007
0.000145286128944182,0.000192638743381733,0.0071007100710071
0.000145280290878946,0.000192629537095616,0.0072007200720072
0.000145274212094868,0.000192620140653137,0.0073007300730073
0.000145267891900923,0.000192610553340201,0.0074007400740074
0.000145261379131865,0.000192601071022142,0.0075007500750075
0.000145254633015283,0.000192591543877397,0.0076007600760076
0.000145247653320807,0.000192581971122768,0.0077007700770077
0.000145240542785858,0.00019257223071726,0.0078007800780078
0.000145233180244762,0.000192562706359786,0.0079007900790079
0.000145225716578749,0.000192553066134777,0.008000800080008
0.000145218321327545,0.000192543347382446,0.0081008100810081
0.000145210994030494,0.000192533549549947,0.0082008200820082
0.00014520373376612,0.00019252367199229,0.0083008300830083
0.00014519651220104,0.000192513834009272,0.0084008400840084
0.000145189328413859,0.000192504034771619,0.0085008500850085
0.000145182016320059,0.00019249413553775,0.0086008600860086
0.000145174575919679,0.000192484135823922,0.0087008700870087
0.000145166992700455,0.000192473540140935,0.0088008800880088
0.00014515926620173,0.000192462349479305,0.0089008900890089
0.000145151396653792,0.000192450564806517,0.009000900090009
0.000145143383826312,0.000192438187205227,0.0091009100910091
0.000145135040672705,0.000192425455943048,0.0092009200920092
0.000145126302924518,0.000192412504624694,0.0093009300930093
0.000145117171042407,0.000192399333181058,0.0094009400940094
0.000145107646178135,0.00019238594156607,0.0095009500950095
0.000145097684104002,0.000192371913324625,0.0096009600960096
0.000145087285741363,0.000192357250000089,0.0097009700970097
0.000145076452472308,0.000192341953112792,0.0098009800980098
0.000145065185218353,0.000192326024206097,0.0099009900990099
0.00014505348513114,0.000192309464915512,0.01000100010001
0.000145041452183946,0.000192292677990139,0.0101010101010101
0.000145029040306159,0.000192275231794614,0.0102010201020102
0.00014501620665209,0.000192257540987289,0.0103010301030103
0.000145003281778235,0.000192239608908281,0.0104010401040104
0.000144990198191219,0.000192221271431111,0.0105010501050105
0.000144976955660673,0.000192202529408085,0.0106010601060106
0.000144963553956229,0.000192183383737579,0.0107010701070107
0.000144950125761189,0.000192164045538076,0.0108010801080108
0.000144936693189425,0.000192144816134272,0.0109010901090109
0.000144923326037918,0.000192125658577555,0.011001100110011
0.000144909630172745,0.000192106393929749,0.0111011101110111
0.000144895606745709,0.000192087021799256,0.0112011201120112
0.000144881256678124,0.000192067541771439,0.0113011301130113
0.000144866581121874,0.00019204795350077,0.0114011401140114
0.000144851367691422,0.000192028029651919,0.0115011501150115
0.000144836289478208,0.000192008097141797,0.0116011601160116
0.000144821345560718,0.000191988155141133,0.0117011701170117
0.000144806534096203,0.000191968202797622,0.0118011801180118
0.000144791651913352,0.000191948069511866,0.0119011901190119
0.000144776698551388,0.000191927755399043,0.012001200120012
0.000144761839634171,0.000191906863399766,0.0121012101210121
0.000144747210609188,0.000191885725383536,0.0122012201220122
0.000144732667736202,0.000191864514713984,0.0123012301230123
0.000144718209402751,0.000191843230930405,0.0124012401240124
0.000144703714903901,0.000191821289373968,0.0125012501250125
0.000144688630701502,0.000191799381333887,0.0126012601260126
0.000144672959559738,0.000191777505750536,0.0127012701270127
0.000144656704473281,0.000191755661587329,0.0128012801280128
0.000144639868206315,0.000191733847830711,0.0129012901290129
0.000144622918605693,0.000191711791996175,0.013001300130013
0.000144605855901742,0.000191689494728709,0.0131013101310131
0.000144589091965613,0.000191667448661138,0.0132013201320132
0.000144572624724068,0.000191645651443863,0.0133013301330133
0.000144556319881342,0.000191623995686335,0.0134013401340134
0.000144539931190147,0.000191602118467478,0.0135013501350135
0.000144523458880851,0.000191580020432281,0.0136013601360136
0.000144506827397657,0.000191558002905442,0.0137013701370137
0.000144490245440323,0.000191535705338517,0.0138013801380138
0.000144473884852184,0.00019151366742544,0.0139013901390139
0.000144457743329712,0.000191491886747507,0.014001400140014
0.000144441730344189,0.000191469640710537,0.0141014101410141
0.000144425895651882,0.000191446649274448,0.0142014201420142
0.000144410237640251,0.000191422916746838,0.0143014301430143
0.000144394754696875,0.000191398447320132,0.0144014401440144
0.000144379380480064,0.000191373432671021,0.0145014501450145
0.000144364240992949,0.000191348327861765,0.0146014601460146
0.000144349334162332,0.00019132313270808,0.0147014701470147
0.000144334657914976,0.000191297847140862,0.0148014801480148
0.000144320364974937,0.000191272464272556,0.0149014901490149
0.000144306482293547,0.000191247573230841,0.015001500150015
0.00014429247936788,0.000191223071140086,0.0151015101510151
0.000144279026985772,0.000191199087136157,0.0152015201520152
0.000144265012312145,0.000191175515556156,0.0153015301530153
0.000144250449628814,0.000191151905714529,0.0154015401540154
0.000144235342851808,0.000191128257242712,0.0155015501550155
0.000144219695436415,0.000191104569749104,0.0156015601560156
0.000144203510837925,0.000191080842911212,0.0157015701570157
0.00014418727256722,0.000191057202202289,0.0158015801580158
0.000144170867520971,0.000191034179138739,0.0159015901590159
0.000144154682922522,0.000191010954677603,0.016001600160016
0.000144138283865457,0.000190987646690485,0.0161016101610161
0.000144121671501541,0.000190964255200422,0.0162016201620162
0.000144105025966819,0.000190940702624539,0.0163016301630163
0.000144088347030883,0.000190916989607825,0.0164016401640164
0.000144071733515243,0.00019089354304037,0.0165016501650165
0.000144055655800528,0.000190870447715099,0.0166016601660166
0.000144040109740422,0.000190847700476175,0.0167016701670167
0.000144025090727912,0.000190825298144727,0.0168016801680168
0.000144010368870683,0.000190802773703178,0.0169016901690169
0.000143995632961926,0.000190780897774299,0.017001700170017
0.000143980991728245,0.000190758517372452,0.0171017101710171
0.000143966646728451,0.00019073632878551,0.0172017201720172
0.000143953144590114,0.000190714756692174,0.0173017301730173
0.000143939205011507,0.000190693829356755,0.0174017401740174
0.000143924831217631,0.000190673541458097,0.0175017501750175
0.000143910026433327,0.000190653887605942,0.0176017601760176
0.0001438949281794,0.000190634759442261,0.0177017701770177
0.000143879586442369,0.000190615543652317,0.0178017801780178
0.000143863867847902,0.000190596327678091,0.0179017901790179
0.000143847774929937,0.000190577111127981,0.018001800180018
0.000143832445631972,0.000190558484304467,0.0181018101810181
0.000143817873734535,0.000190540442208889,0.0182018201820182
0.000143803760009108,0.000190522346533213,0.0183018301830183
0.000143790075661567,0.000190504870391805,0.0184018401840184
0.000143776817006295,0.000190488008486545,0.0185018501850185
0.000143763373607965,0.000190470601704411,0.0186018601860186
0.000143749564409135,0.000190452597524929,0.0187018701870187
0.00014373557484397,0.000190434206928367,0.0188018801880188
0.000143721487609137,0.000190415090766075,0.0189018901890189
0.000143707385862079,0.000190395435716085,0.019001900190019
0.000143693371188412,0.000190375521542058,0.0191019101910191
0.000143679692599728,0.000190355595942525,0.0192019201920192
0.000143665971626051,0.000190335574424022,0.0193019301930193
0.000143651866654072,0.000190315302419718,0.0194019401940194
0.000143637660096398,0.000190294560910025,0.0195019501950195
0.000143623085665066,0.000190273140181616,0.0196019601960196
0.000143608355284797,0.000190250835312502,0.0197019701970197
0.000143593469646616,0.000190227653167203,0.0198019801980198
0.000143578430132656,0.000190203600633271,0.0199019901990199
0.000143563870904615,0.000190179590898917,0.02000200020002
0.000143549211242722,0.000190155792720717,0.0201020102010201
0.000143534773180312,0.000190131759628574,0.0202020202020202
0.000143519945360743,0.000190107640384427,0.0203020302030203
0.000143504730548198,0.000190083435356839,0.0204020402040204
0.000143488674486697,0.000190059194624545,0.0205020502050205
0.000143472115794997,0.00019003448189905,0.0206020602060206
0.000143455058389205,0.000190009300796896,0.0207020702070207
0.000143438382678229,0.000189984451057464,0.0208020802080208
0.000143421710883281,0.000189959576347773,0.0209020902090209
0.000143404842366864,0.000189934078279956,0.021002100210021
0.00014338835439358,0.000189908915053191,0.0211021102110211
0.000143371706324963,0.000189883361401206,0.0212021202120212
0.0001433550985681,0.000189857732170417,0.0213021302130213
0.000143338794186111,0.00018983152468461,0.0214021402140214
0.000143322790414694,0.000189804743481739,0.0215021502150215
0.000143306055503015,0.000189777574226283,0.0216021602160216
0.000143288389965422,0.000189750585774861,0.0217021702170217
0.000143270644264978,0.000189724101658193,0.0218021802180218
0.000143253005448309,0.000189697329853722,0.0219021902190219
0.000143235472133282,0.000189670272434626,0.022002200220022
0.000143218042937806,0.000189642931543185,0.0221022102210221
0.000143200717401183,0.000189615309252576,0.0222022202220222
0.000143182969397213,0.000189587725707336,0.0223022302230223
0.000143164802611593,0.000189560180216402,0.0224022402240224
0.000143146055106161,0.000189532916608377,0.0225022502250225
0.000143126817640007,0.000189506302019797,0.0226022602260226
0.000143107572341839,0.000189479650528673,0.0227022702270227
0.000143088649537823,0.00018945315664504,0.0228022802280228
0.000143070266681128,0.000189426557605284,0.0229022902290229
0.000143051931046766,0.000189400002125272,0.023002300230023
0.000143033642404409,0.000189373489490909,0.0231023102310231
0.000143014773502978,0.000189347256919666,0.0232023202320232
0.000142995329410223,0.000189321301693378,0.0233023302330233
0.000142975196792487,0.000189295367337067,0.0234023402340234
0.000142954229375676,0.000189269725529008,0.0235023502350235
0.000142932586563978,0.000189244101020454,0.0236023602360236
0.000142910560675331,0.000189218353111824,0.0237023702370237
0.000142888725518928,0.000189192312079061,0.0238023802380238
0.00014286707925194,0.000189165980225696,0.0239023902390239
0.00014284561957084,0.000189139359901327,0.024002400240024
0.000142823872409262,0.000189112211769237,0.0241024102410241
0.0001428020713451,0.000189085209750025,0.0242024202420242
0.000142780506162357,0.000189058725518181,0.0243024302430243
0.0001427591040695,0.000189032570898377,0.0244024402440244
0.0001427378632237,0.000189006742688708,0.0245024502450245
0.000142716208894369,0.00018898112481432,0.0246024602460246
0.000142694261095375,0.000188955818538371,0.0247024702470247
0.000142672103214451,0.000188930660149018,0.0248024802480248
0.000142649737094505,0.00018890564807986,0.0249024902490249
0.000142627164347958,0.000188880780810569,0.025002500250025
0.000142604240773835,0.000188856121204465,0.0251025102510251
0.00014258122344607,0.000188831161655781,0.0252025202520252
0.000142558113516427,0.000188805904606258,0.0253025302530253
0.000142534698138751,0.000188780455258091,0.0254025402540254
0.000142511332517345,0.000188755018441123,0.0255025502550255
0.000142487612613071,0.000188729300962118,0.0256025602560256
0.000142463541420524,0.000188703305124605,0.0257025702570257
0.000142438800361616,0.000188677314032362,0.0258025802580258
0.00014241350530386,0.000188651322110849,0.0259025902590259
0.000142387661315006,0.000188625329175783,0.026002600260026
0.000142362471298196,0.000188599261928854,0.0261026102610261
0.000142337929264243,0.000188573120830769,0.0262026202620262
0.000142314028763267,0.000188546906296162,0.0263026302630263
0.00014229041021432,0.000188520071674441,0.0264026402640264
0.000142267495623974,0.000188492361826675,0.0265026502650265
0.000142245013175739,0.00018846428652395,0.0266026602660266
0.000142222539020256,0.000188435757057343,0.0267026702670267
0.00014219970459272,0.000188407470797383,0.0268026802680268
0.000142177263838411,0.000188379113289255,0.0269026902690269
0.000142155212610933,0.00018835068497063,0.027002700270027
0.000142132923198508,0.000188322814336503,0.0271027102710271
0.00014211024656278,0.000188294705171894,0.0272027202720272
0.000142087364912911,0.000188266136430108,0.0273027302730273
0.000142064279861362,0.000188237112188393,0.0274027402740274
0.000142041275663731,0.000188207798692475,0.0275027502750275
0.000142018350707475,0.000188178198407131,0.0276027602760276
0.000141995538854548,0.000188148215735885,0.0277027702770277
0.000141972838953186,0.00018811785399582,0.0278027802780278
0.000141950249390847,0.000188087116480983,0.0279027902790279
0.000141927921048761,0.000188055947860594,0.028002800280028
0.000141905699129751,0.000188024410537268,0.0281028102810281
0.000141883726452623,0.000187992263676994,0.0282028202820282
0.00014186151190489,0.000187959832791529,0.0283028302830283
0.000141839750922153,0.000187927131379556,0.0284028402840284
0.000141818439358017,0.00018789416172157,0.0285028502850285
0.000141797572835755,0.000187860926075029,0.0286028602860286
0.000141776925148834,0.000187827264920513,0.0287028702870287
0.000141756355551565,0.000187793569166983,0.0288028802880288
0.000141735634382003,0.000187760208623071,0.0289028902890289
0.000141714762561663,0.000187727179948658,0.029002900290029
0.000141693319926683,0.000187693644106149,0.0291029102910291
0.000141671312005551,0.00018765960556439,0.0292029202920292
0.000141648743635729,0.0001876250688383,0.0293029302930293
0.000141626404927733,0.0001875907922498,0.0294029402940294
0.000141604119200967,0.00018755747439029,0.0295029502950295
0.000141582102526426,0.000187525181877844,0.0296029602960296
0.000141560111651415,0.000187492798537228,0.0297029702970297
0.000141538146345603,0.000187460325013432,0.0298029802980298
0.000141516486718153,0.000187427857202388,0.0299029902990299
0.000141495130235169,0.000187395394919816,0.03000300030003
0.00014147447195201,0.00018736327832792,0.0301030103010301
0.000141453370469763,0.000187330813327183,0.0302030203020302
0.000141432025504412,0.000187298270052512,0.0303030303030303
0.000141410707720762,0.000187265338402762,0.0304030403040304
0.000141389416888363,0.0001872320218793,0.0305030503050305
0.000141368092654831,0.000187198134679431,0.0306030603060306
0.000141346735250452,0.000187163682009134,0.0307030703070307
0.000141325413781103,0.000187128338587003,0.0308030803080308
0.00014130412732543,0.000187092112636639,0.0309030903090309
0.000141282355516086,0.000187056043165035,0.031003100310031
0.000141260716390046,0.000187019985902138,0.0311031103110311
0.000141238762601867,0.000186984020388822,0.0312031203120312
0.000141217065426887,0.000186948173991019,0.0313031303130313
0.000141195450257547,0.000186913146198503,0.0314031403140314
0.000141174067283968,0.000186877294894182,0.0315031503150315
0.000141152914202664,0.00018684062763363,0.0316031603160316
0.000141131988479739,0.00018680315190332,0.0317031703170317
0.000141110920628996,0.000186765450473187,0.0318031803180318
0.00014109033513737,0.000186727665839566,0.0319031903190319
0.000141069620187362,0.000186689116917884,0.032003200320032
0.000141048877594996,0.000186650278580751,0.0321032103210321
0.000141027555664989,0.000186611093286,0.0322032203220322
0.000141006306526477,0.000186571221977121,0.0323032303230323
0.000140984268889829,0.000186531115224489,0.0324032403240324
0.000140961450356691,0.000186490775078244,0.0325032503250325
0.000140938518259487,0.000186450792186394,0.0326032603260326
0.000140915820200954,0.000186410364690309,0.0327032703270327
0.000140893402251542,0.000186369186312705,0.0328032803280328
0.000140871664073741,0.00018632838787926,0.0329032903290329
0.000140850598756894,0.000186287965635223,0.033003300330033
0.000140830029620322,0.000186248011214998,0.0331033103310331
0.000140809951596237,0.000186208520011526,0.0332033203320332
0.000140790359847256,0.000186169487486855,0.0333033303330333
0.000140771249996615,0.000186130909149099,0.0334033403340334
0.000140751892286224,0.00018609233392111,0.0335033503350335
0.00014073228901957,0.000186053761687708,0.0336033603360336
0.000140712693584931,0.000186014948228694,0.0337033703370337
0.00014069346233829,0.000185976389010234,0.0338033803380338
0.000140674852353584,0.000185938441862606,0.0339033903390339
0.000140656380580669,0.000185900386034454,0.034003400340034
0.000140637878401132,0.000185862328870256,0.0341034103410341
0.000140619133199227,0.000185824913814913,0.0342034203420342
0.000140600621805584,0.000185788352447614,0.0343034303430343
0.000140582545779013,0.000185751620941624,0.0344034403440344
0.000140564901203527,0.000185714720794237,0.0345034503450345
0.000140547238430158,0.000185677548116272,0.0346034603460346
0.000140529722161252,0.000185640290138608,0.0347034703470347
0.000140512353087914,0.000185603324962582,0.0348034803480348
0.000140495286467976,0.000185567002586472,0.0349034903490349
0.000140478073113207,0.000185531211266059,0.035003500350035
0.000140460780286693,0.000185495515772474,0.0351035103510351
0.000140443408218722,0.000185459915046095,0.0352035203520352
0.000140425351541838,0.000185424173620132,0.0353035303530353
0.000140407603998565,0.000185389063384295,0.0354035403540354
0.000140390576538618,0.000185354696543509,0.0355035503550355
0.000140374262021089,0.000185321065933794,0.0356035603560356
0.000140357352501892,0.000185287247793741,0.0357035703570357
0.000140340459337709,0.000185253247674854,0.0358035803580358
0.000140324019508193,0.000185219487053933,0.0359035903590359
0.000140308344680811,0.000185186249080827,0.036003600360036
0.000140292358876908,0.000185152837168207,0.0361036103610361
0.000140276486637071,0.000185119610482395,0.0362036203620362
0.000140260726579087,0.000185086567157534,0.0363036303630363
0.000140245226128854,0.000185054102018586,0.0364036403640364
0.000140230401303877,0.000185022038292692,0.0365036503650365
0.000140216245884564,0.00018499037208689,0.0366036603660366
0.000140201865640765,0.000184958862129495,0.0367036703670367
0.000140187195612963,0.000184927676324776,0.0368036803680368
0.000140172186735953,0.000184897151356608,0.0369036903690369
0.000140157225772383,0.000184866425797089,0.037003700370037
0.00014014231157045,0.000184835501489042,0.0371037103710371
0.000140127418100295,0.000184803925397315,0.0372037203720372
0.000140112296580695,0.000184771943193332,0.0373037303730373
0.000140097618490509,0.000184740440768479,0.0374037403740374
0.000140082437539877,0.000184708632780434,0.0375037503750375
0.000140066804176012,0.000184677045769977,0.0376037603760376
0.000140050124088352,0.000184645151929386,0.0377037703770377
0.000140032407182029,0.000184612954184145,0.0378037803780378
0.000140014072238734,0.000184581347248157,0.0379037903790379
0.000139995542647207,0.000184549333324572,0.038003800380038
0.000139976984952625,0.000184516820617738,0.0381038103810381
0.00013995856431803,0.000184484139730213,0.0382038203820382
0.00013994027982203,0.000184451292228398,0.0383038303830383
0.000139922166247928,0.000184418140868002,0.0384038403840384
0.000139904129381348,0.000184384903309532,0.0385038503850385
0.000139886043679974,0.000184351469490345,0.0386038603860386
0.000139867669807056,0.000184317818885994,0.0387038703870387
0.000139849010526778,0.000184283953523585,0.0388038803880388
0.000139830068603485,0.00018424987545326,0.0389038903890389
0.000139811304282302,0.000184215504880755,0.039003900390039
0.000139792428009554,0.000184181986176506,0.0391039103910391
0.000139773440706715,0.00018414931111691,0.0392039203920392
0.000139753660528977,0.0001841167994697,0.0393039303930393
0.000139734454390839,0.000184084559777186,0.0394039403940394
0.000139715596315975,0.00018405226883114,0.0395039503950395
0.000139697083079503,0.000184019927092268,0.0396039603960396
0.000139679139966604,0.000183987469624073,0.0397039703970397
0.000139661198926863,0.000183955030883572,0.0398039803980398
0.000139643764663637,0.000183923180026842,0.0399039903990399
0.00013962670633641,0.000183891711509944,0.04000400040004
0.000139610020259566,0.000183860621532053,0.0401040104010401
0.00013959391697569,0.000183830128398663,0.0402040204020402
0.000139578391186626,0.000183800226281845,0.0403040304030403
0.000139563436903307,0.000183770909399739,0.0404040404040404
0.000139548960602301,0.000183742150040884,0.0405040504050405
0.000139534494897573,0.00018371436072135,0.0406040604060406
0.00013951992737686,0.000183686595036029,0.0407040704070407
0.000139505844518712,0.000183658539497587,0.0408040804080408
0.000139491855414245,0.000183629653674962,0.0409040904090409
0.000139477959372353,0.0001835999455614,0.041004100410041
0.000139463811093987,0.000183570334380361,0.0411041104110411
0.00013944951953608,0.000183541153475604,0.0412041204120412
0.00013943486793649,0.000183512273434838,0.0413041304130413
0.00013941987103785,0.00018348355908695,0.0414041404140414
0.000139404931036387,0.000183454963140481,0.0415041504150415
0.000139390038487627,0.000183426474239028,0.0416041604160416
0.000139375193391569,0.000183398091253864,0.0417041704170417
0.000139360395057188,0.000183369813125363,0.0418041804180418
0.000139345883742546,0.000183341959260932,0.0419041904190419
0.000139331656683462,0.00018331452549118,0.042004200420042
0.00013931731629076,0.000183287008103307,0.0421042104210421
0.000139302980965769,0.000183258750499255,0.0422042204220422
0.000139289006834264,0.000183230483888402,0.0423042304230423
0.00013927510272999,0.000183201966607466,0.0424042404240424
0.000139261267961999,0.000183173201006047,0.0425042504250425
0.000139247493776845,0.000183144108188258,0.0426042604260426
0.00013923341022763,0.000183115305776437,0.0427042704270427
0.00013921853472499,0.0001830856296589,0.0428042804280428
0.000139203207730592,0.00018305562556483,0.0429042904290429
0.000139187433390712,0.000183025296650061,0.043004300430043
0.000139171216082114,0.000182994646001322,0.0431043104310431
0.000139154560181523,0.000182963676751413,0.0432043204320432
0.000139137946205146,0.000182933175002823,0.0433043304330433
0.000139121827948309,0.000182903243746356,0.0434043404340434
0.00013910558507055,0.000182873873422365,0.0435043504350435
0.000139089218953963,0.000182845058525414,0.0436043604360436
0.00013907273075027,0.000182816793665244,0.0437043704370437
0.000139056275947792,0.000182789159787882,0.0438043804380438
0.000139039320818682,0.00018276107183878,0.0439043904390439
0.000139022456909358,0.000182732648749166,0.044004400440044
0.000139005683068057,0.000182703893720948,0.0441044104410441
0.000138988100918196,0.000182675056779219,0.0442044204420442
0.000138970036869995,0.000182646882678112,0.0443044304430443
0.000138951409148102,0.000182619622732698,0.0444044404440444
0.000138933503121997,0.000182592524172564,0.0445044504450445
0.000138916193018994,0.000182565941718221,0.0446044604460446
0.00013889923512566,0.000182539158096644,0.0447044704470447
0.000138882368221743,0.000182512025881943,0.0448044804480448
0.000138865591616178,0.000182484548414237,0.0449044904490449
0.000138848510714384,0.000182457284644964,0.045004500450045
0.000138831128741241,0.000182430232477915,0.0451045104510451
0.000138813489233546,0.000182403080982672,0.0452045204520452
0.000138795594955442,0.000182375831103683,0.0453045304530453
0.000138778056572664,0.00018234847754283,0.0454045404540454
0.000138760870629925,0.000182321021267595,0.0455045504550455
0.000138743495106665,0.000182293498927133,0.0456045604560456
0.000138726455207691,0.000182265957835941,0.0457045704570457
0.000138709819117443,0.000182238303480202,0.0458045804580458
0.000138693582459199,0.000182210536988645,0.0459045904590459
0.000138677741316969,0.00018218265939786,0.046004600460046
0.000138662248698751,0.000182154489189718,0.0461046104610461
0.000138646450862908,0.000182126144005473,0.0462046204620462
0.000138630350803954,0.000182097625503666,0.0463046304630463
0.000138613754564763,0.00018206872053871,0.0464046404640464
0.000138597139897321,0.000182038820794527,0.0465046504650465
0.000138580507492732,0.000182007935945941,0.0466046604660466
0.000138563866104326,0.00018197583646927,0.0467046704670467
0.000138547215732182,0.000181942534158584,0.0468046804680468
0.000138530556836998,0.000181908040738849,0.0469046904690469
0.000138513889188366,0.000181872367750748,0.047004700470047
0.000138497213247062,0.000181835526665858,0.0471047104710471
0.000138480537305758,0.000181797539160393,0.0472047204720472
0.000138463861364414,0.000181758416314328,0.0473047304730473
0.00013844718542311,0.000181718169230676,0.0474047404740474
0.000138430485064368,0.000181677805726643,0.0475047504750475
0.000138413760057861,0.00018163732690792,0.0476047604760476
0.00013839668030783,0.000181597021821395,0.0477047704770477
0.000138379248808828,0.00018155688873942,0.0478047804780478
0.000138361349462973,0.000181516076392657,0.0479047904790479
0.000138343412339219,0.000181474690052406,0.048004800480048
0.000138325392749128,0.00018143379130025,0.0481048104810481
0.000138307700490571,0.000181393260882467,0.0482048204820482
0.000138290405360531,0.000181352470396199,0.0483048304830483
0.000138273397710928,0.00018131218878264,0.0484048404840484
0.000138256807000225,0.000181271680593917,0.0485048504850485
0.000138240629542684,0.00018123094797231,0.0486048604860486
0.00013822486096166,0.000181189993083141,0.0487048704870487
0.000138209497571455,0.000181148818068688,0.0488048804880488
0.000138194535225753,0.000181107424979096,0.0489048904890489
0.000138179970008528,0.000181065815956646,0.049004900490049
0.000138165798003831,0.000181023993051478,0.0491049104910491
0.000138151338518616,0.000180981318692692,0.0492049204920492
0.000138137292977669,0.000180937653793172,0.0493049304930493
0.000138123644795527,0.000180894080873586,0.0494049404940494
0.000138109820854143,0.00018085055280372,0.0495049504950495
0.000138096370084496,0.000180807067625574,0.0496049604960496
0.000138082460451814,0.000180763818651345,0.0497049704970497
0.00013806809656307,0.000180720803600541,0.0498049804980498
0.000138053297537622,0.00018067840741598,0.0499049904990499
0.000138038979028423,0.000180636700332277,0.05000500050005
0.000138024668351197,0.000180596098389902,0.0501050105010501
0.000138009786168346,0.000180555956554514,0.0502050205020502
0.000137994885557203,0.000180516071839093,0.0503050305030503
0.000137979810568911,0.000180476008600133,0.0504050405040504
0.000137964034386241,0.000180435801413613,0.0505050505050505
0.000137948245534136,0.00018039569539811,0.0506050605060506
0.00013793185361802,0.00018035551122385,0.0507050705070507
0.000137914906320924,0.00018031444984251,0.0508050805080508
0.000137897926774377,0.000180272787769774,0.0509050905090509
0.000137880397605745,0.000180230262840947,0.051005100510051
0.000137862803938252,0.000180187672676165,0.0511051105110511
0.000137844666407451,0.000180144228616021,0.0512051205120512
0.00013782599054179,0.000180099938953222,0.0513051305130513
0.00013780678140906,0.000180054811957439,0.0514051405140514
0.00013778704430734,0.000180008855783167,0.0515051505150515
0.000137766784304419,0.000179962078492759,0.0516051605160516
0.000137746006468049,0.000179914488102498,0.0517051705170517
0.000137725071761347,0.00017986674786764,0.0518051805180518
0.000137703981336036,0.000179818859216376,0.0519051905190519
0.000137682908417543,0.000179771082470576,0.052005200520052
0.000137661413722807,0.000179723134227002,0.0521052105210521
0.000137639838404524,0.000179674405432448,0.0522052205220522
0.000137618211026485,0.000179624704548432,0.0523052305230523
0.000137596532049388,0.000179574041088532,0.0524052405240524
0.000137574801703562,0.000179522424520253,0.0525052505250525
0.000137553073200565,0.000179470553596244,0.0526052605260526
0.00013753175449548,0.000179419063376561,0.0527052705270527
0.000137510079664739,0.000179367005267742,0.0528052805280528
0.000137488225619387,0.000179315031813634,0.0529052905290529
0.000137466193971924,0.00017926314216193,0.053005300530053
0.000137444231199968,0.000179211045468992,0.0531053105310531
0.000137422336612493,0.000179158743715856,0.0532053205320532
0.000137400091197481,0.000179105881859514,0.0533053305330533
0.000137378300959925,0.000179052612117199,0.0534053405340534
0.000137356361223274,0.000178998859900623,0.0535053505350535
0.000137334273830358,0.000178944629862917,0.0536053605360536
0.000137312039933018,0.000178889926657211,0.0537053705370537
0.000137289660913268,0.000178834754890564,0.0538053805380538
0.000137267588493313,0.000178779217185215,0.0539053905390539
0.000137245720857131,0.000178723734948857,0.054005400540054
0.00013722407850617,0.000178668113187716,0.0541054105410541
0.000137202275138481,0.000178612563665261,0.0542054205420542
0.000137180311905827,0.000178557085621327,0.0543054305430543
0.000137157703224171,0.000178502149298433,0.0544054405440544
0.000137134915558312,0.000178447315321355,0.0545054505450545
0.000137111999125137,0.000178391829330244,0.0546054605460546
0.000137089688520236,0.000178336197940349,0.0547054705470547
0.000137067978215163,0.000178280422533789,0.0548054805480548
0.000137046861990323,0.00017822450449268,0.0549054905490549
0.000137025514260748,0.000178168174096749,0.055005500550055
0.000137003955758216,0.000178111941716001,0.0551055105510551
0.00013698265087433,0.000178055302393725,0.0552055205520552
0.000136961597305484,0.000177998260115029,0.0553055305530553
0.000136940792287492,0.000177940818841984,0.0554055405540554
0.000136919847214881,0.0001778827611214,0.0555055505550555
0.000136899053714522,0.000177824101442481,0.0556055605560556
0.000136877680415787,0.000177764936207935,0.0557055705570557
0.00013685573307749,0.000177705270347317,0.0558055805580558
0.00013683321745849,0.000177645108767144,0.0559055905590559
0.000136810855254491,0.000177584749613245,0.056005600560056
0.000136788286193603,0.000177524918059747,0.0561056105610561
0.000136766147892694,0.000177465085515733,0.0562056205620562
0.000136744609430915,0.000177405087117592,0.0563056305630563
0.000136723035725092,0.000177345425541539,0.0564056405640564
0.000136702016248486,0.000177286091204891,0.0565056505650565
0.000136681157097542,0.000177226760853349,0.0566056605660566
0.000136660456659799,0.000177167434440842,0.0567056705670567
0.000136639912862019,0.000177108111898265,0.0568056805680568
0.000136619724729238,0.000177048916188024,0.0569056905690569
0.00013659925072844,0.000176989834986236,0.057005700570057
0.000136578599125491,0.000176931377488103,0.0571057105710571
0.00013655774112631,0.000176874168226552,0.0572057205720572
0.000136536374277456,0.000176817582945079,0.0573057305730573
0.000136514502955655,0.000176761615493261,0.0574057405740574
0.000136492337933783,0.000176706768984983,0.0575057505750575
0.000136470393590079,0.000176652023532545,0.0576057605760576
0.000136447823838125,0.000176596975004727,0.0577057705770577
0.000136424991714116,0.000176542297276058,0.0578057805780578
0.000136401850456496,0.000176488198608641,0.0579057905790579
0.00013637886077109,0.000176434014572421,0.058005800580058
0.000136356481521011,0.000176379882135261,0.0581058105810581
0.000136334293924571,0.000176325251928406,0.0582058205820582
0.000136312296369348,0.000176270128835337,0.0583058305830583
0.000136290256659502,0.000176214248963712,0.0584058405840584
0.000136268168575559,0.000176158531698237,0.0585058505850585
0.000136246644625966,0.000176102791121043,0.0586058605860586
0.000136225136570769,0.000176047341064992,0.0587058705870587
0.000136203987866149,0.000175992145226461,0.0588058805880588
0.000136183194826527,0.000175937201048531,0.0589058905890589
0.000136161836270386,0.000175881603866049,0.059005900590059
0.000136139917726171,0.000175825360013724,0.0591059105910591
0.00013611788746084,0.000175768491628472,0.0592059205920592
0.000136095884146761,0.000175712116221575,0.0593059305930593
0.000136073907553646,0.000175656228909549,0.0594059405940594
0.000136051939944308,0.00017560071186686,0.0595059505950595
0.000136029989841748,0.000175545607040781,0.0596059605960596
0.000136008002422066,0.000175490525249996,0.0597059705970597
0.000135985950964219,0.000175435773255535,0.0598059805980598
0.000135963851362644,0.000175381172649034,0.0599059905990599
0.000135941537993479,0.000175326589710604,0.06000600060006
0.00013591960654954,0.000175272168042277,0.0601060106010601
0.000135897215090762,0.000175217259407808,0.0602060206020602
0.000135874441476431,0.000175162496724969,0.0603060306030603
0.000135852276454599,0.000175107791077522,0.0604060406040604
0.000135830506488084,0.000175052425123335,0.0605060506050605
0.000135809128121559,0.000174996405381397,0.0606060606060606
0.000135787630432231,0.000174940348506563,0.0607060706070607
0.000135766014571825,0.000174884254844362,0.0608060806080608
0.00013574458138132,0.000174828508899944,0.0609060906090609
0.000135723328787558,0.00017477310728712,0.061006100610061
0.000135702437156834,0.00017471840806652,0.0611061106110611
0.000135681666231083,0.000174664189684674,0.0612061206120612
0.00013566054539915,0.000174609983050828,0.0613061306130613
0.000135639078346773,0.000174555788026771,0.0614061406140614
0.00013561819846405,0.000174501914575437,0.0615061506150615
0.000135596957387921,0.00017444772150938,0.0616061606160616
0.00013557575063436,0.000174393075385136,0.0617061706170617
0.000135554236129281,0.000174338446813786,0.0618061806180618
0.000135531872082493,0.000174283543776894,0.0619061906190619
0.000135510094283965,0.000174228887839613,0.062006200620062
0.000135488897205248,0.000174174476606275,0.0621062106210621
0.000135467860221824,0.000174119160039762,0.0622062206220622
0.000135447281180041,0.000174063574098504,0.0623062306230623
0.000135427056881862,0.000174008140397514,0.0624062406240624
0.000135406824521299,0.000173952718951301,0.0625062506250625
0.000135386480669909,0.000173897680559013,0.0626062606260626
0.000135365973958963,0.00017384256306352,0.0627062706270627
0.000135346149323154,0.000173786875720893,0.0628062806280628
0.000135326377207799,0.00017373062035092,0.0629062906290629
0.000135306657152199,0.000173673802482071,0.063006300630063
0.000135286988695657,0.000173616427642817,0.0631063106310631
0.000135267370916778,0.000173558501269487,0.0632063206320632
0.000135248107881423,0.000173500692330093,0.0633063306330633
0.000135228851987057,0.000173442162754522,0.0634063406340634
0.000135209132852851,0.000173383344431523,0.0635063506350635
0.000135189244639615,0.000173324484046076,0.0636063606360636
0.000135169189190138,0.000173265581966744,0.0637063706370637
0.000135148968116839,0.000173206638608163,0.0638063806380638
0.000135128920038639,0.000173148198778102,0.0639063906390639
0.000135109454062382,0.000173089851572962,0.064006400640064
0.000135090038072682,0.000173031717006635,0.0641064106410641
0.000135070671839211,0.000172973792982905,0.0642064206420642
0.000135051005916564,0.000172916125756648,0.0643064306430643
0.000135031043529662,0.000172858712817015,0.0644064406440644
0.000135010624352843,0.000172801656625001,0.0645064506450645
0.0001349897529932,0.000172744953656205,0.0646064606460646
0.000134968433597049,0.000172688600432297,0.0647064706470647
0.000134946671001852,0.000172632593544054,0.0648064806480648
0.000134924635899059,0.000172576483342511,0.0649064906490649
0.000134902778628786,0.000172520710423762,0.065006500650065
0.0001348811063319,0.000172465281905713,0.0651065106510651
0.000134859037597604,0.000172410105969677,0.0652065206520652
0.000134836285175749,0.000172355171673888,0.0653065306530653
0.000134813336493162,0.000172299929902978,0.0654065406540654
0.000134790393569392,0.00017224465903849,0.0655065506550655
0.000134767456865175,0.000172189359310777,0.0656065606560656
0.000134744662288697,0.000172134300209759,0.0657065706570657
0.000134721202452911,0.000172079194669585,0.0658065806580658
0.000134697314160673,0.000172023512970605,0.0659065906590659
0.000134673001097521,0.000171967260802538,0.066006600660066
0.000134648850663597,0.000171911285679967,0.0661066106610661
0.000134625459242621,0.000171855938407405,0.0662066206620662
0.000134602381332061,0.00017180044469947,0.0663066306630663
0.000134579613706875,0.000171744805938281,0.0664066406640664
0.000134556585091846,0.000171689543527746,0.0665066506650665
0.000134533734309256,0.000171634835714981,0.0666066606660666
0.000134510468661005,0.000171580645689583,0.0667066706670667
0.000134486353931782,0.000171527098141606,0.0668066806680668
0.00013446186303619,0.000171473704814932,0.0669066906690669
0.000134436950825014,0.000171421219885127,0.067006700670067
0.000134411368747478,0.000171369255829419,0.0671067106710671
0.000134384983429212,0.000171318253474255,0.0672067206720672
0.000134358640495858,0.000171266771132642,0.0673067306730673
0.000134332863539722,0.000171214847849407,0.0674067406740674
0.000134307738943129,0.000171162882158194,0.0675067506750675
0.000134282757626117,0.000171110574876586,0.0676067606760676
0.000134258636216643,0.000171058504374779,0.0677067706770677
0.000134235331178032,0.000171006717161033,0.0678067806780678
0.00013421283444794,0.000170955210471113,0.0679067906790679
0.000134190725171522,0.000170904048965094,0.068006800680068
0.000134168993904301,0.00017085274049389,0.0681068106810681
0.000134147345103458,0.00017080104152836,0.0682068206820682
0.000134125634337647,0.000170749361935514,0.0683068306830683
0.00013410423224479,0.000170697288899824,0.0684068406840684
0.000134083135830294,0.000170644826314256,0.0685068506850685
0.000134062288427351,0.000170591555650529,0.0686068606860686
0.000134042200728422,0.000170537819466519,0.0687068706870687
0.000134022667949776,0.000170483157632203,0.0688068806880688
0.000134003790064607,0.000170428235176556,0.0689068906890689
0.000133984612259854,0.000170373383876937,0.069006900690069
0.000133965423628534,0.000170318062104446,0.0691069106910691
0.000133945952354118,0.000170262593021242,0.0692069206920692
0.000133926200970541,0.000170206978078548,0.0693069306930693
0.000133906861918731,0.00017015136477136,0.0694069406940694
0.000133887954778704,0.000170095447237027,0.0695069506950695
0.000133869451447404,0.000170039534309754,0.0696069606960696
0.000133851282818955,0.000169984329003717,0.0697069706970697
0.000133833044623893,0.000169929412606352,0.0698069806980698
0.000133815165549079,0.000169875580342126,0.0699069906990699
0.000133797802925624,0.000169821897461789,0.07000700070007
0.000133780633568267,0.000169767910262167,0.0701070107010701
0.00013376365563422,0.000169713621737846,0.0702070207020702
0.000133746867280694,0.000169659034837346,0.0703070307030703
0.000133729978262867,0.000169604168426573,0.0704070407040704
0.000133712851060134,0.000169549892110959,0.0705070507050705
0.000133694832391437,0.000169495807656319,0.0706070607060706
0.000133676387800143,0.000169441149254263,0.0707070707070707
0.000133657556215874,0.000169385949223308,0.0708070807080708
0.000133638063518653,0.000169330995025024,0.0709070907090709
0.000133617861334344,0.000169276280025247,0.071007100710071
0.00013359762920411,0.000169221091719257,0.0711071107110711
0.000133577618443111,0.000169165613813535,0.0712071207120712
0.000133557421556882,0.000169109946580721,0.0713071307130713
0.000133537298844358,0.000169054915214198,0.0714071407140714
0.000133517249384025,0.000169000513494437,0.0715071507150715
0.000133497272945595,0.000168946735224942,0.0716071607160716
0.000133477196303642,0.000168893313979489,0.0717071707170717
0.000133457020379559,0.000168840246279749,0.0718071807180718
0.000133437017220166,0.000168787624174761,0.0719071907190719
0.000133416764358194,0.000168735008680902,0.072007200720072
0.000133396264327498,0.000168682399729068,0.0721072107210721
0.000133375240243838,0.000168630040042163,0.0722072207220722
0.000133353697174966,0.000168577927155413,0.0723072307230723
0.00013333199585363,0.000168525940778504,0.0724072407240724
0.000133309787295083,0.000168473185690756,0.0725072507250725
0.000133287737219407,0.000168420490149246,0.0726072607260726
0.000133265844244393,0.000168367853578092,0.0727072707270727
0.000133243875943989,0.000168314867768827,0.0728072807280728
0.000133222441140984,0.000168261966222671,0.0729072907290729
0.000133201311786051,0.000168209254395207,0.073007300730073
0.000133180035465917,0.000168157376560611,0.0731073107310731
0.000133158507830665,0.000168105628829361,0.0732073207320732
0.000133136233391203,0.00016805339814011,0.0733073307330733
0.000133113219518728,0.000168000689261164,0.0734073407340734
0.000133089828097752,0.00016794807296107,0.0735073507350735
0.000133066324264554,0.000167895028204484,0.0736073607360736
0.000133043048250433,0.000167842022584865,0.0737073707370737
0.000133019752886665,0.000167789284220741,0.0738073807380738
0.000132996601723833,0.000167736705491214,0.0739073907390739
0.000132973815900804,0.00016768417854503,0.074007400740074
0.00013295074720431,0.000167631478143073,0.0741074107410741
0.000132927819944568,0.000167579238838622,0.0742074207420742
0.000132905503580851,0.000167527030746996,0.0743074307430743
0.000132883609454073,0.000167474491246577,0.0744074407440744
0.000132861852617692,0.000167421665670825,0.0745074507450745
0.000132839946742913,0.000167368738232997,0.0746074607460746
0.000132818297942029,0.000167315547732098,0.0747074707470747
0.000132796785510108,0.000167262603870105,0.0748074807480748
0.000132775407834688,0.000167209904182242,0.0749074907490749
0.000132754145335714,0.000167157897948908,0.075007500750075
0.000132732612632751,0.00016710618771912,0.0751075107510751
0.000132711307748825,0.000167054398293986,0.0752075207520752
0.000132690063908432,0.000167002397220559,0.0753075307530753
0.000132668932480301,0.000166950488034924,0.0754075407540754
0.000132648029331944,0.000166898684005413,0.0755075507550755
0.000132627169029237,0.000166846300983755,0.0756075607560756
0.000132606430122529,0.000166793963618051,0.0757075707570757
0.000132585810769031,0.000166741671401527,0.0758075807580758
0.000132565310507967,0.000166689423965617,0.0759075907590759
0.000132544927726955,0.000166637220826579,0.076007600760076
0.00013252438485061,0.000166585883791609,0.0761076107610761
0.000132503537677995,0.000166535499266099,0.0762076207620762
0.000132482388743047,0.000166486057920755,0.0763076307630763
0.000132460887368061,0.000166437065740634,0.0764076407640764
0.000132439235342256,0.000166388474766251,0.0765076507650765
0.000132417433817396,0.000166340281058572,0.0766076607660766
0.000132395484405902,0.000166292480724629,0.0767076707670767
0.000132373594655849,0.000166245580517885,0.0768076807680768
0.00013235109746506,0.000166198952081556,0.0769076907690769
0.000132327998822681,0.000166152592697475,0.077007700770077
0.000132304444542189,0.000166106053568984,0.0771077107710771
0.000132280439460964,0.000166059336423732,0.0772077207720772
0.000132255987495034,0.000166012443035436,0.0773077307730773
0.000132232180747699,0.000165965577588953,0.0774077407740774
0.000132209012538747,0.000165918739830895,0.0775077507750775
0.000132186056254515,0.000165872496153103,0.0776077607760776
0.00013216283391265,0.000165826183254248,0.0777077707770777
0.000132139761530497,0.000165779675131265,0.0778077807780778
0.000132116414337343,0.000165732372889513,0.0779077907790779
0.000132092407413289,0.000165684715213154,0.078007800780078
0.000132068132588733,0.000165636494277754,0.0781078107810781
0.00013204460733273,0.000165588676575199,0.0782078207820782
0.000132021340302346,0.00016554165031932,0.0783078307830783
0.000131998108976704,0.000165494329971826,0.0784078407840784
0.000131975184020488,0.00016544681138258,0.0785078507850785
0.000131952562899805,0.000165399096486547,0.0786078607860786
0.000131930176969475,0.000165351604917703,0.0787078707870787
0.000131908574930268,0.000165303635919328,0.0788078807880788
0.000131887502702841,0.000165255701819426,0.0789078907890789
0.000131866954989074,0.000165207802203361,0.079007900790079
0.000131846776300768,0.000165159725192487,0.0791079107910791
0.000131826398587466,0.000165111410365224,0.0792079207920792
0.00013180603861139,0.000165062279627801,0.0793079307930793
0.000131785696372461,0.000165012341042574,0.0794079407940794
0.000131765936465804,0.000164962199562465,0.0795079507950795
0.000131746754975432,0.000164912290715803,0.0796079607960796
0.00013172773242859,0.00016486266845125,0.0797079707970797
0.000131708818608312,0.000164812731271175,0.0798079807980798
0.000131689908473692,0.000164761994190471,0.0799079907990799
0.000131671001333665,0.000164710465041138,0.08000800080008
0.000131651628419984,0.000164658931077429,0.0801080108010801
0.00013163216866324,0.00016460683277202,0.0802080208020802
0.000131612923365072,0.000164554466543092,0.0803080308030803
0.000131593342212329,0.000164501791387818,0.0804080408040804
0.000131574058445195,0.000164449312239873,0.0805080508050805
0.000131554869122809,0.000164397524358104,0.0806080608060806
0.000131535446452899,0.000164345341605302,0.0807080708070807
0.000131516136655908,0.000164292869183663,0.0808080808080808
0.000131496531316096,0.000164240443500638,0.0809080908090809
0.000131476593346591,0.000164187709444114,0.081008100810081
0.000131456382869571,0.000164134744274473,0.0811081108110811
0.000131436296092077,0.000164081708524687,0.0812081208120812
0.000131416332092714,0.00016402860286278,0.0813081308130813
0.000131396555831003,0.00016397573762025,0.0814081408140814
0.000131376965464114,0.000163923110378391,0.0815081508150815
0.000131357558918889,0.000163870718833673,0.0816081608160816
0.000131338506195794,0.000163818466237856,0.0817081708170817
0.000131319803839538,0.000163766351254894,0.0818081808180818
0.000131301448394832,0.000163714372502668,0.0819081908190819
0.000131283665607595,0.000163662193711937,0.082008200820082
0.000131265500434436,0.000163609142505468,0.0821082108210821
0.00013124777224081,0.000163555605645869,0.0822082208220822
0.0001312304768804,0.000163501587855374,0.0823082308230823
0.000131213609976484,0.000163447093879255,0.0824082408240824
0.000131197103574948,0.000163392563300052,0.0825082508250825
0.000131180953990094,0.000163337996463294,0.0826082608260826
0.000131164960123888,0.000163283483506092,0.0827082708270827
0.000131148982152,0.000163229145018215,0.0828082808280828
0.000131133495062268,0.00016317540332877,0.0829082908290829
0.000131117972267836,0.000163121524970918,0.083008300830083
0.0001311024142294,0.000163067511303741,0.0831083108310831
0.000131086663385523,0.000163012842581872,0.0832083208320832
0.000131070176794331,0.000162958122813789,0.0833083308330833
0.000131053341218431,0.000162903799667419,0.0834083408340834
0.000131036020288861,0.000162849324257748,0.0835083508350835
0.000131018591093345,0.000162794240163434,0.0836083608360836
0.000131000546394791,0.000162738610892787,0.0837083708370837
0.000130981892182303,0.0001626824418591,0.0838083808380838
0.00013096221543309,0.000162626502326061,0.0839083908390839
0.000130941526743308,0.000162570790036209,0.084008400840084
0.000130919835787841,0.000162515302732086,0.0841084108410841
0.00013089715270223,0.000162460038225339,0.0842084208420842
0.000130873954547394,0.000162404910686459,0.0843084308430843
0.000130850542625048,0.000162349865890359,0.0844084408440844
0.000130827205797723,0.000162295163122323,0.0845084508450845
0.000130803513305479,0.000162241023912787,0.0846084608460846
0.000130779469064223,0.00016218744277935,0.0847084708470847
0.000130755076298997,0.000162134414239612,0.0848084808480848
0.000130730927477534,0.000162081124825154,0.0849084908490849
0.000130707020065938,0.00016202757711593,0.085008500850085
0.000130683280120992,0.000161973764270457,0.0851085108510851
0.000130658863399026,0.000161920096501275,0.0852085208520852
0.000130633776119634,0.000161866572334123,0.0853085308530853
0.000130608761171079,0.000161812586770006,0.0854085408540854
0.000130583817401557,0.000161758144323843,0.0855085508550855
0.000130558551137923,0.00016170338601771,0.0856085608560856
0.000130532965605097,0.000161648314892268,0.0857085708570857
0.000130507940520961,0.00016159308657397,0.0858085808580858
0.000130483470587517,0.000161537702606182,0.0859085908590859
0.000130459229394504,0.000161482370030138,0.086008600860086
0.000130435214638436,0.000161427088316026,0.0861086108610861
0.000130411225912306,0.000161372157959273,0.0862086208620862
0.000130387262524967,0.000161317575504584,0.0863086308630863
0.000130363787025153,0.000161262901507633,0.0864086408640864
0.000130340794575523,0.000161208136843759,0.0865086508650865
0.000130318271124508,0.000161153085091,0.0866086608660866
0.000130295494976282,0.000161098517448006,0.0867086708670867
0.000130272942731105,0.000161044214987332,0.0868086808680868
0.000130250393250192,0.000160990008883298,0.0869086908690869
0.000130227411627169,0.000160936127530858,0.087008700870087
0.000130204002238678,0.000160882567728104,0.0871087108710871
0.000130180169461445,0.000160829326319202,0.0872087208720872
0.000130156388052942,0.000160775974663376,0.0873087308730873
0.000130132546291971,0.000160722356834713,0.0874087408740874
0.000130108644408863,0.000160668475436202,0.0875087508750875
0.000130084262009506,0.000160614953319192,0.0876087608760876
0.00013006007264592,0.000160561376286037,0.0877087708770877
0.000130035716737158,0.000160508929871246,0.0878087808780878
0.000130010718373986,0.000160458100718467,0.0879087908790879
0.000129985986529184,0.000160406548487768,0.088008800880088
0.000129961518899226,0.000160354280343127,0.0881088108810881
0.000129937175429532,0.000160301675123011,0.0882088208820882
0.000129913473262445,0.000160248942126111,0.0883088308830883
0.000129889854713458,0.000160195314138883,0.0884088408840884
0.000129866319552284,0.000160140799983845,0.0885088508850885
0.000129842821017205,0.000160085632686045,0.0886088608860886
0.000129818775854555,0.000160030740199317,0.0887088708870887
0.000129795115611722,0.000159976095549332,0.0888088808880888
0.000129772163934543,0.000159921529012033,0.0889088908890889
0.000129748537783911,0.00015986658034222,0.089008900890089
0.000129724244070445,0.000159811253317681,0.0891089108910891
0.00012969928901366,0.000159755551693172,0.0892089208920892
0.000129673679524094,0.000159699479131301,0.0893089308930893
0.000129648580496701,0.000159642950378444,0.0894089408940894
0.000129623203202936,0.000159586153540819,0.0895089508950895
0.000129597550407064,0.000159529091313557,0.0896089608960896
0.000129571624873268,0.000159471766322682,0.0897089708970897
0.000129545478200605,0.000159414761499376,0.0898089808980898
0.000129519228099538,0.000159358670140705,0.0899089908990899
0.000129493173568057,0.000159302780018374,0.09000900090009
0.000129467542425358,0.000159246790337496,0.0901090109010901
0.000129442545905015,0.000159190657169764,0.0902090209020902
0.000129417706715741,0.000159134807382235,0.0903090309030903
0.000129393065169331,0.000159078925460469,0.0904090409040904
0.000129368790344775,0.000159022778333347,0.0905090509050905
0.000129344878556534,0.00015896636860386,0.0906090609060906
0.000129321214858372,0.000158910267639471,0.0907090709070907
0.000129297820212475,0.000158854166283482,0.0908090809080908
0.000129274692315277,0.000158798064512858,0.0909090909090909
0.00012925197444636,0.000158742137695301,0.091009100910091
0.000129228988216243,0.000158686236884592,0.0911091109110911
0.000129206063951094,0.00015862936340854,0.0912091209120912
0.00012918362573064,0.000158572431376767,0.0913091309130913
0.000129161668947869,0.000158515441365157,0.0914091409140914
0.000129139719997112,0.000158458832057871,0.0915091509150915
0.000129118026277421,0.000158401998755374,0.0916091609160916
0.000129096408574186,0.000158344697053182,0.0917091709170917
0.000129075069828428,0.000158288137064464,0.0918091809180918
0.000129054007275804,0.00015823231148703,0.0919091909190919
0.00012903259435638,0.000158177209217868,0.092009200920092
0.00012901055879289,0.000158122017871219,0.0921092109210921
0.000128988075883958,0.000158067209002614,0.0922092209220922
0.000128965150467045,0.000158012778857298,0.0923092309230923
0.000128942450104946,0.000157959271989652,0.0924092409240924
0.000128919216475777,0.000157906411354182,0.0925092509250925
0.000128895530203006,0.000157853868237221,0.0926092609260926
0.000128871395663439,0.000157801639529006,0.0927092709270927
0.000128847519119162,0.000157749518925431,0.0928092809280928
0.000128823677818889,0.000157696899976278,0.0929092909290929
0.000128799871301923,0.0001576437876111,0.093009300930093
0.000128776099568223,0.000157590186644274,0.0931093109310931
0.000128752362157132,0.000157536101913211,0.0932093209320932
0.00012872889817499,0.000157482322054281,0.0933093309330933
0.000128705193704377,0.000157429225122751,0.0934093409340934
0.000128681656009307,0.000157376642108659,0.0935093509350935
0.000128658283937978,0.000157324567967275,0.0936093609360936
0.000128635538196374,0.000157272561572695,0.0937093709370937
0.000128613268363925,0.000157220438089708,0.0938093809380938
0.000128590881742569,0.000157167903311524,0.0939093909390939
0.000128568379023293,0.000157114961338425,0.094009400940094
0.000128545598498342,0.000157061721104323,0.0941094109410941
0.000128522307741627,0.000157008992553236,0.0942094209420942
0.000128499196890589,0.000156957139734969,0.0943094309430943
0.00012847678009298,0.000156905068795491,0.0944094409440944
0.000128454160815126,0.000156853051781639,0.0945094509450945
0.000128432015603638,0.000156800730955278,0.0946094609460946
0.000128410339621133,0.000156748109310996,0.0947094709470947
0.000128388558828012,0.000156696035261753,0.0948094809480948
0.000128367133469482,0.000156644409272039,0.0949094909490949
0.000128346059859962,0.000156593226965147,0.095009500950095
0.000128324974502402,0.000156542110262777,0.0951095109510951
0.000128303877627208,0.00015649105856601,0.0952095209520952
0.000128282769464711,0.000156440071183787,0.0953095309530953
0.000128261822088613,0.000156389003707843,0.0954095409540954
0.000128241095160235,0.000156337815457845,0.0955095509550955
0.000128220504600859,0.000156286338621668,0.0956095609560956
0.000128200518257257,0.00015623472283659,0.0957095709570957
0.000128181130370613,0.000156182969438658,0.0958095809580958
0.000128161714380914,0.000156131287288894,0.0959095909590959
0.000128142875655696,0.00015607921902151,0.096009600960096
0.000128124608205855,0.000156027179847705,0.0961096109610961
0.000128106348818317,0.000155975615362229,0.0962096209620962
0.000128088094268201,0.000155924309378838,0.0963096309630963
0.000128069844785875,0.000155873259317576,0.0964096409640964
0.000128051699883757,0.000155822119418663,0.0965096509650965
0.000128033658640493,0.000155770890580476,0.0966096609660966
0.000128016375028085,0.000155719936230867,0.0967096709670967
0.000127999414140158,0.00015566908738291,0.0968096809680968
0.000127982772982161,0.000155618342953947,0.0969096909690969
0.00012796644855942,0.000155567701953459,0.097009700970097
0.000127950437416725,0.00015551716334486,0.0971097109710971
0.000127934740014735,0.000155466060325454,0.0972097209720972
0.000127919353358896,0.000155414398446751,0.0973097309730973
0.000127903842773163,0.000155363309778334,0.0974097409740974
0.000127888461645811,0.000155312196991964,0.0975097509750975
0.000127873189705721,0.000155261010953355,0.0976097609760976
0.000127858453796964,0.000155209845347052,0.0977097709770977
0.000127844032780715,0.000155158424371467,0.0978097809780978
0.000127829142535481,0.000155107216011656,0.0979097909790979
0.000127813788129053,0.000155056218217481,0.098009800980098
0.000127798401703583,0.00015500508785518,0.0981098109810981
0.000127782983950056,0.000154953826260802,0.0982098209820982
0.000127767534868593,0.000154902434770394,0.0983098309830983
0.000127751587533655,0.000154850998107772,0.0984098409840984
0.000127735177189287,0.000154800320688483,0.0985098509850985
0.000127718512765615,0.000154750472240366,0.0986098609860986
0.000127702018803106,0.000154700945134617,0.0987098709870987
0.000127685911603244,0.000154651576880265,0.0988098809880988
0.000127670211897727,0.000154602047286705,0.0989098909890989
0.00012765491554024,0.000154552357943372,0.099009900990099
0.000127639638762768,0.000154502165278837,0.0991099109910991
0.000127624607311191,0.000154452135773299,0.0992099209920992
0.000127609573556047,0.00015440224473292,0.0993099309930993
0.000127594332943973,0.000154353160204301,0.0994099409940994
0.000127579318538516,0.000154304751738562,0.0995099509950995
0.000127564837400128,0.000154256336477412,0.0996099609960996
0.000127549935867591,0.000154207637145,0.0997099709970997
0.000127535144904486,0.000154158300702391,0.0998099809980998
0.000127520652018097,0.000154109607566473,0.0999099909990999
0.000127506091638333,0.000154061201012665,0.1000100010001
0.000127491463995442,0.000154013078184588,0.1001100110011
0.000127476114656805,0.000153965424032629,0.1002100210021
0.000127460436374093,0.00015391802253179,0.1003100310031
0.000127444943525545,0.000153871191615215,0.1004100410041
0.000127429290120968,0.000153823511848007,0.100510051005101
0.0001274134777729,0.000153774991661087,0.100610061006101
0.000127397507863354,0.00015372563934716,0.100710071007101
0.000127380881217582,0.000153675668835013,0.100810081008101
0.000127363381764467,0.000153625192767239,0.100910091009101
0.000127345018027049,0.000153574216211606,0.101010101010101
0.000127327107854588,0.000153522319349854,0.101110111011101
0.000127309629593949,0.000153469768815528,0.101210121012101
0.000127292579329066,0.000153416571104581,0.101310131013101
0.000127275952452924,0.000153362732528684,0.101410141014101
0.00012725974481917,0.000153308259445578,0.101510151015102
0.000127243952742143,0.000153253158074792,0.101610161016102
0.000127228412210525,0.000153198445631933,0.101710171017102
0.00012721270190877,0.000153143696655095,0.101810181018102
0.000127197284385612,0.000153089020377649,0.101910191019102
0.000127182156416169,0.0001530344160855,0.102010201020102
0.000127167315466467,0.000152979883041521,0.102110211021102
0.000127152873718439,0.000152925533312421,0.102210221022102
0.000127138873556996,0.000152871901869899,0.102310231023102
0.000127124870170633,0.000152818518909107,0.102410241024102
0.000127110863559348,0.000152765381965269,0.102510251025103
0.000127096853953471,0.000152712488619679,0.102610261026103
0.000127082161581429,0.00015265990553648,0.102710271027103
0.000127067289534079,0.000152608019363106,0.102810281028103
0.000127052307608362,0.000152556378446521,0.102910291029103
0.000127037216956041,0.000152504980344983,0.103010301030103
0.000127021496979482,0.000152453552412738,0.103110311031103
0.000127005549874913,0.000152402328066432,0.103210321032103
0.00012698969399009,0.000152351599439682,0.103310331033103
0.000126974146547892,0.000152301527779553,0.103410341034103
0.000126957841474838,0.000152251563924606,0.103510351035104
0.000126941683366944,0.000152201211279945,0.103610361036104
0.000126924991070585,0.00015215125226241,0.103710371037104
0.00012690748309439,0.000152102224400617,0.103810381038104
0.000126890326867167,0.0001520542231989,0.103910391039104
0.000126873054542063,0.000152006400705003,0.104010401040104
0.000126855667731499,0.000151958755122174,0.104110411041104
0.000126838943646426,0.000151910502490209,0.104210421042104
0.000126822318382746,0.000151862716507255,0.104310431043104
0.000126805885694138,0.000151814761099705,0.104410441044104
0.000126789629455918,0.000151766554607436,0.104510451045105
0.000126773333827299,0.000151717811001186,0.104610461046105
0.000126756957344842,0.000151668848144996,0.104710471047105
0.000126740500929863,0.000151619668204183,0.104810481048105
0.000126723372575367,0.000151570340768375,0.104910491049105
0.00012670606661872,0.000151520311493189,0.105010501050105
0.00012668908569008,0.00015147068563513,0.105110511051105
0.000126672426334159,0.000151421459232127,0.105210521052105
0.000126656085556404,0.000151372628345143,0.105310531053105
0.000126639820564735,0.000151323918508637,0.105410541054105
0.000126623110070493,0.000151275333223972,0.105510551055106
0.00012660608698727,0.000151227189433777,0.105610561056106
0.000126588429281652,0.00015117954751356,0.105710571057106
0.00012657038066707,0.000151132618051991,0.105810581058106
0.000126551958650384,0.000151085096859757,0.105910591059106
0.000126533795780751,0.000151037378900031,0.106010601060106
0.00012651588906362,0.000150989466130812,0.106110611061106
0.000126497998471174,0.000150941144899737,0.106210621062106
0.000126479092022212,0.000150892443010407,0.106310631063106
0.000126459179621908,0.00015084336414847,0.106410641064106
0.000126439216313571,0.000150794528631392,0.106510651065107
0.000126419202788308,0.000150745934040468,0.106610661066107
0.000126399139506817,0.000150697578049132,0.106710671067107
0.000126379169979006,0.00015064927614467,0.106810681068107
0.000126359293513731,0.000150601027774234,0.106910691069107
0.000126340124462427,0.000150552833951378,0.107010701070107
0.000126321041563078,0.000150505193966125,0.107110711071107
0.000126302151008474,0.000150458016667815,0.107210721072107
0.000126283662419767,0.000150410941945674,0.107310731073107
0.000126265788182375,0.000150363689575336,0.107410741074107
0.000126248522537522,0.000150316261307483,0.107510751075108
0.000126231500145325,0.000150268749006873,0.107610761076108
0.000126215030830622,0.000150221221180474,0.107710771077108
0.000126198861665793,0.000150173695081721,0.107810781078108
0.000126182989425915,0.000150126170710617,0.107910791079108
0.000126166998093565,0.000150078801159731,0.108010801080108
0.000126151401355836,0.000150030964314846,0.108110811081108
0.000126136340419071,0.000149982903451713,0.108210821082108
0.000126121230417143,0.00014993473796227,0.108310831083108
0.000126106071350012,0.000149886468813998,0.108410841084108
0.000126090589788729,0.000149837982189503,0.108510851085109
0.000126075110531012,0.000149789618849908,0.108610861086109
0.000126059633346453,0.000149741377574343,0.108710871087109
0.000126043701214846,0.000149692436878107,0.108810881088109
0.000126027792118504,0.000149644676878967,0.108910891089109
0.000126012192155814,0.000149597544775905,0.109010901090109
0.000125997131219049,0.000149550552589227,0.109110911091109
0.000125981225347629,0.00014950306000683,0.109210921092109
0.000125965475655554,0.000149455763063195,0.109310931093109
0.000125949725502743,0.000149408731923833,0.109410941094109
0.00012593407624452,0.000149360946631938,0.10951095109511
0.000125918526498796,0.000149312414581841,0.10961096109611
0.000125902700790227,0.000149264343214614,0.10971097109711
0.000125886478413878,0.000149216468776126,0.10981098109811
0.000125869617729475,0.000149168512147705,0.10991099109911
0.000125852124956571,0.000149120474158621,0.11001100110011
0.00012583400631472,0.00014907235561511,0.11011101110111
0.000125815268023434,0.000149024157300371,0.11021102110211
0.000125795908009477,0.000148975869217086,0.11031103110311
0.000125775932031785,0.000148927492286666,0.11041104110411
0.000125755692530274,0.000148879840530379,0.110511051105111
0.000125735648598429,0.000148832174330961,0.110611061106111
0.000125715604436216,0.000148784399543161,0.110711071107111
0.000125695944042056,0.000148737060237618,0.110811081108111
0.000125676663960582,0.000148690152129768,0.110911091109111
0.00012565725856712,0.000148643946828777,0.111011101110111
0.000125637728783066,0.000148598437424057,0.111111111111111
0.000125618979895543,0.000148552433405477,0.111211121112111
0.000125600798136961,0.000148506187332014,0.111311131113111
0.000125582720497929,0.000148459804336756,0.111411141114111
0.000125564412966623,0.000148414269777493,0.111511151115112
0.000125546667957245,0.000148368488556289,0.111611161116112
0.00012552904204034,0.000148322615216938,0.111711171117112
0.000125511851720876,0.000148276774610743,0.111811181118112
0.000125495055074639,0.000148230720006654,0.111911191119112
0.000125478043048351,0.000148184344843396,0.112011201120112
0.000125460576996411,0.000148138245481728,0.112111211121112
0.000125442939792202,0.000148091867738518,0.112211221122112
0.000125425086516958,0.000148045900852833,0.112311231123112
0.000125407018783058,0.000148000340724393,0.112411241124112
0.000125389082350411,0.000147954647313734,0.112511251125113
0.000125371275606434,0.000147908821887799,0.112611261126113
0.000125353169864347,0.000147863389513106,0.112711271127113
0.000125334523023136,0.000147818575198422,0.112811281128113
0.000125315340841699,0.000147774372839392,0.112911291129113
0.000125295628157415,0.000147730776469875,0.113011301130113
0.000125275390268365,0.00014768778012373,0.113111311131113
0.000125254632472708,0.000147645377903922,0.113211321132113
0.000125233604473062,0.000147603335080791,0.113311331133113
0.000125212921311767,0.000147561240105751,0.113411341134113
0.000125192595427893,0.000147519100488309,0.113511351135114
0.000125172758122648,0.000147476837816319,0.113611361136114
0.000125153382675072,0.000147434065534491,0.113711371137114
0.000125134679167093,0.000147390599590817,0.113811381138114
0.000125115561714806,0.000147347014116995,0.113911391139114
0.000125096034234279,0.000147303310287826,0.114011401140114
0.000125076100871867,0.000147259489301145,0.114111411141114
0.000125056700546156,0.000147216373332713,0.114211421142114
0.000125036625747032,0.000147173676744865,0.114311431143114
0.000125016839580148,0.000147130397433153,0.114411441144114
0.000124997396408788,0.000147087251703119,0.114511451145115
0.000124978076245927,0.000147043993537808,0.114611461146115
0.000124958878170133,0.000147000624088985,0.114711471147115
0.000124939145905834,0.000146956543264173,0.114811481148115
0.000124919720701988,0.000146912732067493,0.114911491149115
0.000124899881323586,0.000146868611437691,0.115011501150115
0.00012487956073783,0.000146825319594778,0.115111511151115
0.000124859043200317,0.00014678260533886,0.115211521152115
0.000124838330553835,0.000146740462980217,0.115311531153115
0.000124817424641255,0.000146698886921274,0.115411541154115
0.000124796862415263,0.000146657254126399,0.115511551155116
0.000124776476639658,0.000146615954145471,0.115611561156116
0.000124756314306366,0.000146574226882849,0.115711571157116
0.000124736167637103,0.000146531618220724,0.115811581158116
0.000124716315358936,0.00014648927527073,0.115911591159116
0.000124696754707563,0.000146447195360774,0.116011601160116
0.000124677340791061,0.000146405030358436,0.116111611161116
0.000124657560382994,0.000146362160913733,0.116211621162116
0.00012463739505515,0.000146319234157216,0.116311631163116
0.000124617176976444,0.000146276194251327,0.116411641164116
0.000124596863301308,0.000146232786494809,0.116511651165117
0.000124576454720727,0.000146189014504201,0.116611661166117
0.000124556114094298,0.000146145797249575,0.116711671167117
0.000124535840270178,0.000146103129294599,0.116811681168117
0.000124516379361672,0.000146060328425971,0.116911691169117
0.000124497430527758,0.000146017150745982,0.117011701170117
0.000124478989161425,0.000145973599917244,0.117111711171117
0.000124459885069601,0.000145930380128735,0.117211721172117
0.000124440772224407,0.000145887326816305,0.117311731173117
0.000124422239868657,0.000145843985424472,0.117411741174117
0.000124404152554782,0.000145799789791748,0.117511751175118
0.000124386253439296,0.000145755340033647,0.117611761176118
0.00012436854044896,0.00014571063859191,0.117711771177118
0.000124351011741027,0.000145665687954348,0.117811781178118
0.000124333512748609,0.000145620633473675,0.117911791179118
0.000124316284420877,0.000145575418966805,0.118011801180118
0.000124299324454385,0.000145530046000139,0.118111811181118
0.000124282381533974,0.000145484127834104,0.118211821182118
0.000124265455659722,0.00014543766985896,0.118311831183118
0.000124248788471787,0.000145390197202093,0.118411841184118
0.000124232135796117,0.000145342200077623,0.118511851185119
0.00012421515095149,0.000145293513414623,0.118611861186119
0.000124197837623566,0.000145244144077613,0.118711871187119
0.000124180233129466,0.00014519475159013,0.118811881188119
0.000124162220910692,0.000145145597840448,0.118911891189119
0.000124144446185758,0.000145095732069788,0.119011901190119
0.00012412660534958,0.000145045658060059,0.119111911191119
0.000124109145056456,0.000144995632263203,0.119211921192119
0.00012409147491177,0.000144945796092898,0.119311931193119
0.000124073596758391,0.000144896147683285,0.119411941194119
0.000124055512899846,0.000144846685214575,0.11951195119512
0.000124037225409253,0.000144797406843946,0.11961196119612
0.000124018992051613,0.00014474880819881,0.11971197119712
0.000124000254451353,0.000144700223858592,0.11981198119812
0.000123981157270148,0.000144651448717023,0.11991199119912
0.000123961704423984,0.000144602484662998,0.12001200120012
0.000123942539288667,0.000144553848908001,0.12011201120112
0.000123923964317596,0.000144505046239254,0.12021202120212
0.000123905736718772,0.000144455672871067,0.12031203120312
0.000123887853036945,0.000144405734447086,0.12041204120412
0.000123870185195786,0.000144356059846342,0.120512051205121
0.000123852734577505,0.000144306159154175,0.120612061206121
0.000123835717944165,0.000144256200850734,0.120712071207121
0.000123818682421875,0.000144206462810787,0.120812081208121
0.000123801628241004,0.000144156942869015,0.120912091209121
0.00012378499330252,0.000144107094374827,0.121012101210121
0.000123768363431787,0.000144057120130963,0.121112111211121
0.00012375142811302,0.000144006886947343,0.121212121212121
0.00012373375865944,0.000143957316604345,0.121312131213121
0.000123715987620165,0.000143907656723155,0.121412141214121
0.000123697422323937,0.000143858390745514,0.121512151215122
0.000123678530847898,0.000143809623689334,0.121612161216122
0.00012365951958836,0.000143761138654275,0.121712171217122
0.000123640389697006,0.0001437129328761,0.121812181218122
0.000123620978775097,0.000143665108309027,0.121912191219122
0.000123601020995248,0.000143617347734004,0.122012201220122
0.000123581108134246,0.000143569248770493,0.122112211221122
0.000123561240192051,0.000143520814735577,0.122212221222122
0.000123541682996008,0.000143472753020139,0.122312231223122
0.000123521652424625,0.000143424902469252,0.122412241224122
0.000123501512435572,0.00014337708147265,0.122512251225123
0.000123481101781833,0.000143329637909361,0.122612261226123
0.000123460826114924,0.000143282098910844,0.122712271227123
0.000123440684283082,0.000143234465421545,0.122812281228123
0.000123420272938278,0.000143187112087508,0.122912291229123
0.000123399346984984,0.000143140053305791,0.123012301230123
0.000123377911490952,0.000143093286196984,0.123112311231123
0.000123356191050298,0.00014304581768647,0.123212321232123
0.000123334188887983,0.000142997654661803,0.123312331233123
0.000123311541046376,0.000142949618492507,0.123412341234123
0.000123288645575348,0.00014290165479225,0.123512351235124
0.000123265504548017,0.000142853762893009,0.123612361236124
0.000123242120268029,0.000142805942080689,0.123712371237124
0.000123218495499529,0.000142758191641196,0.123812381238124
0.000123194635540635,0.000142710722462659,0.123912391239124
0.000123170441800364,0.000142662640222772,0.124012401240124
0.000123146363006211,0.000142613961714268,0.124112411241124
0.000123122492681448,0.000142564517604688,0.124212421242124
0.000123098914213887,0.000142514409640934,0.124312431243124
0.000123075558727981,0.000142464654324515,0.124412441244124
0.000123052106033144,0.000142414529268572,0.124512451245125
0.00012302934140259,0.000142364521922987,0.124612461246125
0.000123005984073855,0.000142314245317836,0.124712471247125
0.000122982039805834,0.000142263702102178,0.124812481248125
0.000122957845835155,0.00014221318629852,0.124912491249125
0.000122933592894181,0.000142162995062174,0.125012501250125
0.000122909282134595,0.000142113125237302,0.125112511251125
0.000122884913786766,0.000142063573645035,0.125212521252125
0.000122860488772089,0.000142014337152572,0.125312531253125
0.000122836080573203,0.000141966092767242,0.125412541254125
0.000122811757144181,0.000141918123192985,0.125512551255126
0.000122787581371426,0.000141870406039494,0.125612561256126
0.000122763831982005,0.000141822981894959,0.125712571257126
0.000122739840952308,0.00014177578098547,0.125812581258126
0.000122716125885456,0.00014172941694826,0.125912591259126
0.000122692687242107,0.00014168349327679,0.126012601260126
0.000122669356173638,0.000141638186168033,0.126112611261126
0.000122646591543084,0.000141593598543689,0.126212621262126
0.000122624438269253,0.000141549400307978,0.126312631263126
0.000122602890362959,0.000141505587683109,0.126412641264126
0.000122581942065426,0.00014146215686826,0.126512651265127
0.000122561587157101,0.000141419104108677,0.126612661266127
0.000122541140107595,0.000141375749149055,0.126712671267127
0.000122520496336661,0.000141332109519254,0.126812681268127
0.000122499177170838,0.000141289658142126,0.126912691269127
0.000122477705511408,0.000141247543840473,0.127012701270127
0.000122456082510054,0.000141205763366319,0.127112711271127
0.000122434365755058,0.000141163952646823,0.127212721272127
0.000122412556398185,0.000141122112027514,0.127312731273127
0.000122390655130499,0.00014108024176178,0.127412741274127
0.000122368663103724,0.000141038342172114,0.127512751275128
0.000122346802608489,0.000140996495817016,0.127612761276128
0.0001223250727234,0.00014095470218971,0.127712771277128
0.00012230268518061,0.000140913886756217,0.127812781278128
0.000122280396459211,0.000140872963172013,0.127912791279128
0.000122258464554575,0.000140831976632348,0.128012801280128
0.000122236886472067,0.000140790927736137,0.128112811281128
0.000122215620057106,0.000140750340858845,0.128212821282128
0.000122194700784024,0.000140709687685973,0.128312831283128
0.00012217412519757,0.000140668968862509,0.128412841284128
0.00012215354730759,0.000140628652074054,0.128512851285129
0.000122133604270335,0.000140588374330424,0.128612861286129
0.00012211406619357,0.000140547697477269,0.128712871287129
0.000122094928930939,0.000140506625384516,0.128812881288129
0.000122075139769463,0.000140465424455357,0.128912891289129
0.000122054704698327,0.000140424095956732,0.129012901290129
0.000122034853341515,0.000140382479470846,0.129112911291129
0.000122015555062197,0.00014033981646846,0.129212921292129
0.000121996804562173,0.000140296117223315,0.129312931293129
0.000121978193886401,0.000140252678277006,0.129412941294129
0.000121959721192051,0.000140209497026546,0.12951295129513
0.000121940479579541,0.000140165757723023,0.12961296129613
0.00012192105529713,0.000140121628754443,0.12971297129713
0.000121902314011252,0.000140076858160749,0.12981298129813
0.000121883603131956,0.000140031996485498,0.12991299129913
0.000121865405248649,0.000139987838999223,0.13001300130013
0.000121847715293659,0.000139944378814373,0.13011301130113
0.000121829885284008,0.000139900642482402,0.13021302130213
0.000121811329201886,0.000139857034756485,0.13031303130313
0.000121792579853666,0.000139813194973003,0.13041304130413
0.000121774416753664,0.000139769141237699,0.130513051305131
0.00012175648308524,0.000139724205941644,0.130613061306131
0.000121738765718221,0.000139678538860327,0.130713071307131
0.000121721273175685,0.000139632006043508,0.130813081308131
0.00012170386770654,0.000139585319489128,0.130913091309131
0.000121686608050832,0.00013953901532065,0.131013101310131
0.000121669482230191,0.000139492050960609,0.131113111311131
0.000121652728429602,0.000139444703178078,0.131213121312131
0.000121636008260477,0.000139396925326584,0.131313131313131
0.000121618946017264,0.00013934892714249,0.131413141314131
0.000121601727825113,0.000139301580672971,0.131513151315132
0.000121584354835748,0.000139254879491178,0.131613161316132
0.000121567115220752,0.00013920827616332,0.131713171317132
0.000121549352243859,0.000139162007607409,0.131813181318132
0.000121531070742451,0.000139116070506361,0.131913191319132
0.000121512759064789,0.000139070392782738,0.132013201320132
0.000121494417210914,0.000139024971879623,0.132113211321132
0.000121476045641522,0.000138979805309204,0.132213221322132
0.000121457766674009,0.000138934813876134,0.132313231323132
0.000121439659089093,0.000138889982538366,0.132413241324132
0.000121421443468599,0.000138845861701246,0.132513251325133
0.000121403406832387,0.000138801903332064,0.132613261326133
0.00012138499011382,0.000138758551390066,0.132713271327133
0.000121366326687227,0.0001387147865404,0.132813281328133
0.000121347418856134,0.000138670612837277,0.132913291329133
0.000121328957679417,0.00013862625575017,0.133013301330133
0.000121311258049583,0.000138582105381801,0.133113311331133
0.000121294312364947,0.000138538159682031,0.133213321332133
0.000121278113023904,0.000138494416623755,0.133313331333133
0.000121262653115834,0.0001384508742029,0.133413341334133
0.000121247925039051,0.000138407530438431,0.133513351335134
0.000121233372951959,0.000138364717268955,0.133613361336134
0.000121218958385591,0.000138321924485715,0.133713371337134
0.000121204305403909,0.000138279603258004,0.133813381338134
0.000121189630769054,0.000138237559835955,0.133913391339134
0.000121174934480985,0.000138195791478367,0.134013401340134
0.000121159668299751,0.000138154928937696,0.134113411341134
0.00012114424616954,0.000138114098231803,0.134213421342134
0.000121128940597947,0.000138073394496457,0.134313431343134
0.000121113999444721,0.000138032567430141,0.134413441344134
0.000121099933171995,0.000137992729937075,0.134513451345135
0.000121086733487098,0.000137953872227259,0.134613461346135
0.000121073360807104,0.000137915922038971,0.134713471347135
0.000121060216637252,0.000137878004537768,0.134813481348135
0.000121046994838485,0.000137840336347566,0.134913491349135
0.000121033696562485,0.000137802915049658,0.135013501350135
0.000121020902989842,0.000137765721110115,0.135113511351135
0.000121007344875763,0.000137728304350161,0.135213521352135
0.000120992910038314,0.000137691027299272,0.135313531353135
0.000120978011039671,0.000137653487415664,0.135413541354135
0.000120962407160994,0.000137616798317653,0.135513551355136
0.000120946105312861,0.000137580951666461,0.135613561356136
0.000120930181243557,0.000137545306458926,0.135713571357136
0.000120913630614279,0.000137510756856106,0.135813581358136
0.000120896459644462,0.000137477292192659,0.135913591359136
0.000120879118213442,0.000137444184161654,0.136013601360136
0.000120862562286006,0.000137411123974957,0.136113611361136
0.000120846784490836,0.000137378111171862,0.136213621362136
0.000120830557737803,0.000137344996783116,0.136313631363136
0.000120813885942815,0.000137311781845305,0.136413641364136
0.000120797179134192,0.000137277882528871,0.136513651365137
0.000120780437311933,0.00013724330560619,0.136613661366137
0.000120763612332271,0.000137208814397844,0.136713671367137
0.000120747338587194,0.000137174179794785,0.136813681368137
0.000120730504163057,0.000137138604222948,0.136913691369137
0.000120713489142177,0.000137102191272056,0.137013701370137
0.000120696295597752,0.000137064949234816,0.137113711371137
0.000120678842445576,0.000137027280676049,0.137213721372137
0.000120661822817643,0.000136989433893202,0.137313731373137
0.000120645232567638,0.000136951410636958,0.137413741374137
0.000120628868524209,0.00013691372798059,0.137513751375138
0.000120612728383869,0.000136876382607016,0.137613761376138
0.00012059681030375,0.000136839371153082,0.137713771377138
0.000120581434474518,0.000136802241044342,0.137813781378138
0.000120566038604533,0.000136765438981243,0.137913791379138
0.000120550431731263,0.000136728918363382,0.138013801380138
0.000120535364344616,0.000136691862497398,0.138113811381138
0.000120520830916104,0.000136654276612306,0.138213821382138
0.000120505840237018,0.000136617267438867,0.138313831383138
0.000120490559773888,0.000136579898684468,0.138413841384138
0.000120475817415249,0.000136542848462132,0.138513851385139
0.000120461607862981,0.000136506113616024,0.138613861386139
0.000120447926049336,0.000136469691105485,0.138713871387139
0.000120434715768201,0.000136433900844695,0.138813881388139
0.000120421896396029,0.000136397844779634,0.138913891389139
0.000120409367268558,0.000136361092380631,0.139013901390139
0.000120397508468185,0.000136324469439988,0.139113911391139
0.000120386313314658,0.000136287974667728,0.139213921392139
0.000120375144882094,0.000136251368865344,0.139313931393139
0.000120363816584606,0.000136214133277987,0.139413941394139
0.000120352330034574,0.000136176274125186,0.13951395139514
0.000120341107238729,0.000136138119383477,0.13961396139614
0.000120329900567569,0.000136100197482532,0.13971397139714
0.000120318650129326,0.000136062326950296,0.13981398139814
0.000120307604244525,0.000136024064449475,0.13991399139914
0.000120296591069873,0.000135985084053676,0.14001400140014
0.000120285406973282,0.00013594534135085,0.14011401140114
0.000120273382318799,0.000135905006295405,0.14021402140214
0.000120261363653501,0.000135863857679402,0.14031403140314
0.000120249351438045,0.000135821903496087,0.14041404140414
0.000120237938140284,0.000135779247657678,0.140514051405141
0.000120226552024185,0.000135736358817256,0.140614061406141
0.000120215432656784,0.00013569380309024,0.140714071407141
0.000120204577504228,0.000135651577159546,0.140814081408141
0.000120193744004844,0.000135609114034416,0.140914091409141
0.000120182106112968,0.000135567165609925,0.141014101410141
0.000120170362949778,0.000135526349185915,0.141114111411141
0.000120158854055547,0.000135486042072284,0.141214121412141
0.000120146852206,0.000135445501795394,0.141314131413141
0.000120135400669643,0.000135405002613471,0.141414141414141
0.000120124494148397,0.000135364544111879,0.141514151415142
0.000120114127113734,0.000135324125899019,0.141614161416142
0.000120103858900503,0.000135283621787542,0.141714171417142
0.000120093909035068,0.000135242840192898,0.141814181418142
0.000120083973912188,0.00013520215532346,0.141914191419142
0.000120074053992638,0.000135161566211744,0.142014201420142
0.000120064148585314,0.000135121071936338,0.142114211421142
0.000120054257920583,0.000135080671575832,0.142214221422142
0.00012004325511176,0.000135041406947525,0.142314231423142
0.000120031151215861,0.000135003266925369,0.142414241424142
0.000120018956330544,0.000134965309688281,0.142514251425143
0.000120007193587339,0.000134926854036509,0.142614261426143
0.000119995858379231,0.000134887904899606,0.142714271427143
0.000119984946559866,0.000134848467161054,0.142814281428143
0.000119974502356984,0.000134808395007435,0.142914291429143
0.000119963847150778,0.000134768013282483,0.143014301430143
0.000119953131592104,0.000134728412891711,0.143114311431143
0.000119941915706838,0.000134688847514588,0.143214321432143
0.000119929964534955,0.000134649140401293,0.143314331433143
0.000119917284986995,0.000134609292933944,0.143414341434143
0.00011990459253931,0.000134568809346916,0.143514351435144
0.000119891749901464,0.000134528235023859,0.143614361436144
0.000119879616520377,0.00013448804193494,0.143714371437144
0.00011986767110731,0.000134447726989309,0.143814381438144
0.000119855634244089,0.000134407091530578,0.143914391439144
0.000119843160631703,0.000134366922191049,0.144014401440144
0.000119830254416429,0.00013432721440973,0.144114411441144
0.000119817391046844,0.000134287538186766,0.144214421442144
0.0001198049632747,0.000134248201181561,0.144314431443144
0.000119792330027679,0.000134209063477731,0.144414441444144
0.000119779380736427,0.000134169929712936,0.144514451445145
0.000119766105495772,0.000134130773926399,0.144614461446145
0.000119752728899791,0.000134091699293207,0.144714471447145
0.000119739251639588,0.000134052705053196,0.144814481448145
0.000119725979163117,0.000134013179227675,0.144914491449145
0.000119712909166932,0.000133973127045657,0.145014501450145
0.000119700064225559,0.000133933315121768,0.145114511451145
0.000119687740342597,0.000133893616992239,0.145214521452145
0.000119675175510425,0.00013385422864136,0.145314531453145
0.00011966237203261,0.000133815147028474,0.145414541454145
0.000119649590438297,0.000133776027729845,0.145514551455146
0.000119637320688248,0.000133736398775307,0.145614561456146
0.000119624981601995,0.000133696059527439,0.145714571457146
0.000119612573640155,0.00013365501698897,0.145814581458146
0.000119600154391052,0.000133614522989989,0.145914591459146
0.000119587539572322,0.000133574456572158,0.146014601460146
0.000119575002382509,0.000133534202946483,0.146114611461146
0.000119562542360913,0.000133493763932751,0.146214621462146
0.000119550357611137,0.000133453880991047,0.146314631463146
0.000119537957942009,0.000133413400421642,0.146414641464146
0.000119525020168429,0.000133372343232726,0.146514651465147
0.000119511593585851,0.000133331363626684,0.146614661466147
0.000119497926514799,0.000133289966851444,0.146714671467147
0.000119484493482338,0.000133249035412205,0.146814681468147
0.000119471292415309,0.000133208564747977,0.146914691469147
0.000119457473080978,0.000133168622743776,0.147014701470147
0.000119443927636295,0.000133128607832866,0.147114711471147
0.000119430472720292,0.000133088062511247,0.147214721472147
0.000119417106950917,0.000133046992030965,0.147314731473147
0.000119403718837303,0.000133006003832757,0.147414741474147
0.000119390650914275,0.000132964630023707,0.147514751475148
0.00011937781150139,0.000132923721320304,0.147614761476148
0.000119364891234588,0.000132882192737105,0.147714771477148
0.000119351497822855,0.000132841279449678,0.147814781478148
0.000119337635873204,0.000132800975399741,0.147914791479148
0.000119323031726356,0.000132761826708075,0.148014801480148
0.000119308067998522,0.000132722030148729,0.148114811481148
0.000119292748375401,0.000132681592125514,0.148214821482148
0.000119277076081914,0.000132640518927068,0.148314831483148
0.000119261337907432,0.000132600569183008,0.148414841484148
0.000119245534543102,0.000132561731859428,0.148514851485149
0.000119229157830276,0.00013252198353599,0.148614861486149
0.000119211761344909,0.000132481235227348,0.148714871487149
0.000119193815237418,0.000132439605795626,0.148814881488149
0.000119175466472963,0.000132397839672462,0.148914891489149
0.000119157393671313,0.000132355581215932,0.149014901490149
0.000119139326167822,0.000132312962602559,0.149114911491149
0.000119122048544599,0.000132270273178689,0.149214921492149
0.00011910447123216,0.000132228223721392,0.149314931493149
0.000119087175411053,0.000132186064178419,0.149414941494149
0.0001190701131678,0.000132144285915654,0.14951495149515
0.000119053193052365,0.000132102841641636,0.14961496149615
0.000119036044657156,0.000132061374424464,0.14971497149715
0.000119018433022107,0.000132019668768949,0.14981498149815
0.000119000362293655,0.000131977727070764,0.14991499149915
0.000118982852244302,0.000131935503213247,0.15001500150015
0.000118965529471903,0.000131893072130213,0.15011501150115
0.000118948664871513,0.000131850583597154,0.15021502150215
0.000118931042870596,0.000131808710521113,0.15031503150315
0.000118912990340027,0.00013176739337889,0.15041504150415
0.000118894511195795,0.000131726626757188,0.150515051505151
0.00011887602237676,0.000131685937418902,0.150615061506151
0.000118857832095098,0.000131644822250147,0.150715071507151
0.00011884020663893,0.000131603628692283,0.150815081508151
0.000118822197414708,0.000131563014241742,0.150915091509151
0.000118803808108131,0.000131522973277913,0.151015101510151
0.000118785042174447,0.000131483500111077,0.151115111511151
0.000118765903760093,0.000131444589189728,0.151215121512151
0.000118746230696498,0.000131404923171401,0.151315131513151
0.000118726979639513,0.000131365434916447,0.151415141514151
0.000118707958935461,0.000131326044722744,0.151515151515152
0.000118688935006487,0.000131286396648912,0.151615161516152
0.000118669678421054,0.000131246288491126,0.151715171517152
0.000118650600589496,0.000131206788280853,0.151815181518152
0.000118631899154635,0.000131166887901431,0.151915191519152
0.000118612551810154,0.000131127382208759,0.152015201520152
0.000118592564775486,0.000131088267378977,0.152115211521152
0.000118572355450189,0.000131050202451883,0.152215221522152
0.000118551827777175,0.000131011769628089,0.152315231523152
0.000118530952501505,0.000130972403828765,0.152415241524152
0.000118509732617851,0.000130932114268028,0.152515251525153
0.000118487878572499,0.000130891642705424,0.152615261526153
0.000118465361110629,0.000130852328182667,0.152715271527153
0.000118443119841973,0.000130813355941363,0.152815281528153
0.000118421152462964,0.000130774722595323,0.152915291529153
0.000118399390558792,0.000130736682684561,0.153015301530153
0.000118377372041462,0.00013069902716377,0.153115311531153
0.000118354816801693,0.000130661516534988,0.153215321532153
0.000118331730368053,0.000130624149393059,0.153315331533153
0.000118307840002617,0.000130587476281543,0.153415341534153
0.000118283153767688,0.00013055149033592,0.153515351535154
0.000118258723224563,0.000130514802366638,0.153615361536154
0.000118233952219771,0.000130478228537244,0.153715371537154
0.000118209269440172,0.000130441814687976,0.153815381538154
0.000118184608544075,0.000130405817040424,0.153915391539154
0.000118159614557627,0.000130369297758609,0.154015401540154
0.000118134812455187,0.000130331920319904,0.154115411541154
0.000118109678874856,0.000130294034814726,0.154215421542154
0.000118084216811188,0.000130255646195663,0.154315431543154
0.000118059294925248,0.000130217002253387,0.154415441544154
0.000118034907458101,0.00013017810547571,0.154515451545155
0.000118011274166561,0.000130139619417348,0.154615461546155
0.000117987788300878,0.000130101454540109,0.154715471547155
0.000117964495471005,0.00013006344966603,0.154815481548155
0.00011794127658439,0.000130025618800573,0.154915491549155
0.000117917878252834,0.000129988552154071,0.155015501550155
0.000117894573444592,0.000129952337583143,0.155115511551155
0.000117871361007898,0.00012991696670294,0.155215521552155
0.000117847157592784,0.000129882500211465,0.155315531553155
0.000117822157617152,0.000129849044623925,0.155415541554155
0.000117796712829972,0.000129815271932509,0.155515551555156
0.000117770816550995,0.00012978171978101,0.155615561556156
0.000117744657900003,0.00012974850141094,0.155715571557156
0.000117718065955136,0.000129714963541325,0.155815581558156
0.000117691044401973,0.000129681109304964,0.155915591559156
0.000117663858837531,0.000129646672598126,0.156015601560156
0.000117636110290462,0.000129612577067047,0.156115611561156
0.000117607804749994,0.000129578819371609,0.156215621562156
0.000117578947283795,0.000129545396171693,0.156315631563156
0.000117550247839771,0.000129512254624333,0.156415641564156
0.00011752170503571,0.000129479391965293,0.156515651565157
0.000117493603357579,0.00012944626458464,0.156615661566157
0.000117465226177299,0.000129413186822013,0.156715671567157
0.000117436576489504,0.000129380158170635,0.156815681568157
0.000117408123983796,0.000129347095680408,0.156915691569157
0.000117379855990817,0.000129314534346066,0.157015701570157
0.000117352026359543,0.000129281705318557,0.157115711571157
0.000117323809965623,0.000129249107058636,0.157215721572157
0.000117295128719443,0.000129217485886836,0.157315731573157
0.000117267211323672,0.000129185061243936,0.157415741574157
0.000117239059658943,0.000129152970474607,0.157515751575158
0.000117211188333743,0.000129120755982706,0.157615761576158
0.000117183594814258,0.000129088418966069,0.157715771577158
0.000117156276105774,0.000129055960645567,0.157815781578158
0.000117129109890978,0.000129023604555706,0.157915791579158
0.000117102428108457,0.000128991059323035,0.158015801580158
0.000117076226381487,0.000128958326859484,0.158115811581158
0.000117050499411909,0.000128925408938771,0.158215821582158
0.000117025243053447,0.000128892307426755,0.158315831583158
0.000117000015489106,0.000128859064754448,0.158415841584158
0.000116974816718887,0.000128825682327006,0.158515851585159
0.000116949938369622,0.000128792185805745,0.158615861586159
0.00011692506992553,0.000128758506729769,0.158715871587159
0.000116900709179347,0.000128723922389724,0.158815881588159
0.000116876851063322,0.000128688441723304,0.158915891589159
0.000116853490509665,0.000128652073553026,0.159015901590159
0.000116830082272938,0.000128614991196454,0.159115911591159
0.000116807385596457,0.000128577159202266,0.159215921592159
0.000116784941386858,0.000128539376388434,0.159315931593159
0.000116762549237015,0.000128501669107335,0.159415941594159
0.000116739669660304,0.000128463969335743,0.15951595159516
0.000116716864717996,0.000128426286172599,0.15961596159616
0.000116694130493984,0.00012838896231399,0.15971597159716
0.000116671695498492,0.000128352198904116,0.15981598159816
0.000116649625612433,0.000128315944482127,0.15991599159916
0.000116627830767784,0.000128280214090071,0.16001600160016
0.000116606117237749,0.000128244959607214,0.16011601160116
0.00011658481120206,0.000128209141013012,0.16021602160216
0.000116563121398357,0.000128173690108193,0.16031603160316
0.000116541051972995,0.000128138603299252,0.16041604160416
0.000116518606150935,0.000128103876969646,0.160516051605161
0.000116496288865784,0.000128069122260557,0.160616061606161
0.000116474091364172,0.000128034531055994,0.160716071607161
0.000116451916667536,0.00012799908991814,0.160816081608161
0.000116429764775796,0.000127962807185773,0.160916091609161
0.000116407635458665,0.000127925691128563,0.161016101610161
0.000116385871711704,0.000127888744657197,0.161116111611161
0.000116364470079544,0.000127851966044029,0.161216121612161
0.000116343244667403,0.000127814990824614,0.161316131613161
0.000116322193632452,0.00012777782097999,0.161416141614161
0.000116301140524303,0.000127740067328842,0.161516151615162
0.000116279931927953,0.000127702604636509,0.161616161616162
0.000116258569686153,0.000127665430023579,0.161716171617162
0.000116237054950705,0.000127628540702781,0.161816181618162
0.00011621538933407,0.000127591933840774,0.161916191619162
0.000116193574448709,0.000127555606696357,0.162016201620162
0.000116171988764556,0.000127518809885305,0.162116211621162
0.000116150663609589,0.000127482005426535,0.162216221622162
0.00011612864831718,0.000127445275694262,0.162316231623162
0.000116105949567541,0.000127408619997429,0.162416241624162
0.000116082574271291,0.00012737203757587,0.162516251625163
0.00011605925725435,0.00012733577767148,0.162616261626163
0.000116035998286309,0.000127299837059319,0.162716271627163
0.0001160122194117,0.000127264380971559,0.162816281628163
0.000115988273070482,0.000127229534812347,0.162916291629163
0.000115964355753754,0.000127194495893784,0.163016301630163
0.000115940170306155,0.000127158768450246,0.163116311631163
0.000115915372119701,0.000127122738392033,0.163216321632163
0.000115890618391397,0.000127086335530601,0.163316331633163
0.000115865908890835,0.000127049563551596,0.163416341634163
0.000115840456962707,0.000127012784662004,0.163516351635164
0.000115814494572446,0.000126976325732663,0.163616361636164
0.000115788232262641,0.000126940292127015,0.163716371637164
0.000115761175465515,0.000126904722106684,0.163816381638164
0.000115734480552821,0.000126868598640348,0.163916391639164
0.000115707586154514,0.000126832372643913,0.164016401640164
0.000115681238383778,0.000126796011937072,0.164116411641164
0.000115655432172824,0.000126759517786764,0.164216421642164
0.000115630402251306,0.000126723459947985,0.164316431643164
0.00011560516547282,0.00012668736654271,0.164416441644164
0.000115580249345696,0.00012665110737545,0.164516451645165
0.000115555650184198,0.000126614684081711,0.164616461646165
0.000115531365224141,0.000126578098227893,0.164716471647165
0.000115506651346854,0.000126541654547918,0.164816481648165
0.000115481512698773,0.000126505351636632,0.164916491649165
0.000115455720539346,0.000126469104102196,0.165016501650165
0.000115429113621517,0.000126432789304697,0.165116511651165
0.00011540219549684,0.000126395625702639,0.165216521652165
0.000115375363293829,0.000126357485749588,0.165316531653165
0.000115348596971773,0.000126318609611536,0.165416541654165
0.000115321896300263,0.000126279004544599,0.165516551655166
0.000115295260588352,0.000126238677758826,0.165616561656166
0.000115268767925574,0.000126198257611001,0.165716571657166
0.000115242655575521,0.00012615706589596,0.165816581658166
0.000115216569025037,0.000126116037155633,0.165916591659166
0.000115190508043714,0.000126075169731479,0.166016601660166
0.00011516378733153,0.000126034710515793,0.166116611661166
0.000115136413568699,0.000125994655477399,0.166216621662166
0.000115108392744444,0.00012595500067726,0.166316631663166
0.000115079731538977,0.000125915742199376,0.166416641664166
0.00011505043617185,0.000125876876196854,0.166516651665167
0.000115021089435994,0.000125838263029732,0.166616661666167
0.000114991800288382,0.000125799787521536,0.166716671667167
0.000114962436506445,0.000125761067608856,0.166816681668167
0.000114932999011501,0.000125722105733435,0.166916691669167
0.000114903554145319,0.000125683354469718,0.167016701670167
0.000114873559887303,0.000125644889050981,0.167116711671167
0.000114843184395167,0.000125606502044389,0.167216721672167
0.000114813052846794,0.000125567313962368,0.167316731673167
0.000114783575500832,0.000125527054831257,0.167416741674167
0.000114753865037675,0.000125486667370516,0.167516751675168
0.000114724445510285,0.000125446277836598,0.167616761676168
0.000114695568003413,0.00012540565622208,0.167716771677168
0.000114667109738888,0.000125364084470737,0.167816781678168
0.000114638580064961,0.000125322879233978,0.167916791679168
0.000114610552099798,0.000125281642254582,0.168016801680168
0.000114581945027284,0.000125240705355978,0.168116811681168
0.000114553464188151,0.000125199970960654,0.168216821682168
0.000114524852278255,0.000125160313787879,0.168316831683168
0.000114496110679608,0.000125121723287489,0.168416841684168
0.000114467240774342,0.000125084188978423,0.168516851685169
0.000114438489040194,0.000125047408637607,0.168616861686169
0.000114410247768179,0.000125010222437922,0.168716871687169
0.000114382511429809,0.000124972634364477,0.168816881688169
0.000114354952923919,0.00012493559183593,0.168916891689169
0.000114326783291675,0.000124900015757317,0.169016901690169
0.000114298008522222,0.000124865891754612,0.169116911691169
0.000114269275907312,0.000124831568012863,0.169216921692169
0.000114240516341151,0.000124797554280117,0.169316931693169
0.000114212127182541,0.00012476296044953,0.169416941694169
0.000114183794460371,0.000124729214386916,0.16951695169517
0.00011415520397328,0.000124695886530088,0.16961696169617
0.000114126358485451,0.000124662972732692,0.16971697169717
0.000114097260530779,0.000124630468986588,0.16981698169817
0.00011406818952744,0.000124597547656651,0.16991699169917
0.000114038868130416,0.000124565036447112,0.17001700170017
0.000114010232954846,0.000124532331856268,0.17011701170117
0.000113980947492852,0.000124500135861709,0.17021702170217
0.000113951018655092,0.000124468443487811,0.17031703170317
0.000113920798651197,0.00012443708975579,0.17041704170417
0.000113890842171079,0.000124405362437349,0.170517051705171
0.000113860969769799,0.000124373320594986,0.170617061706171
0.000113831180756292,0.00012434096726936,0.170717071707171
0.000113802142463061,0.00012430870836541,0.170817081708171
0.000113772465401078,0.000124276762142558,0.170917091709171
0.000113742155789857,0.000124245125560145,0.171017101710171
0.000113712068238936,0.00012421318101887,0.171117111711171
0.00011368166210985,0.000124181179419168,0.171217121712171
0.00011365094039723,0.000124149121336922,0.171317131713171
0.000113619906556327,0.000124117007348014,0.171417141714171
0.000113588563121116,0.000124084837959222,0.171517151715172
0.000113556913546766,0.000124052613769461,0.171617161716172
0.00011352496267078,0.000124020768901908,0.171717171717172
0.000113494062895352,0.000123989603137896,0.171817181718172
0.000113463266318,0.000123957675158998,0.171917191719172
0.000113433384702615,0.00012392583648794,0.172017201720172
0.000113403990744385,0.000123893400235251,0.172117211721172
0.000113374917437519,0.000123860490860632,0.172217221722172
0.000113345331364954,0.000123827148883168,0.172317231723172
0.000113316582164661,0.000123794027192233,0.172417241724172
0.000113288729037345,0.000123760678557568,0.172517251725173
0.000113261112021817,0.000123727442427286,0.172617261726173
0.00011323372904488,0.000123694317718727,0.172717271727173
0.000113206577572677,0.000123661303303161,0.172817281728173
0.0001131790886334,0.000123629163837217,0.172917291729173
0.000113152271172983,0.000123596406380371,0.173017301730173
0.000113125809147156,0.000123562968414831,0.173117311731173
0.00011309969910063,0.000123528856643868,0.173217321732173
0.000113073937578154,0.000123494077655578,0.173317331733173
0.000113048334308141,0.000123459816661973,0.173417341734173
0.000113022846214615,0.000123426380124621,0.173517351735174
0.000112996994624116,0.000123393717527121,0.173617361736174
0.000112971166299291,0.000123361133940683,0.173717371737174
0.000112945360549033,0.000123328628605144,0.173817381738174
0.000112919558484395,0.000123296431182397,0.173917391739174
0.000112894350039372,0.000123264946149192,0.174017401740174
0.000112869789346799,0.000123233691238587,0.174117411741174
0.000112846015770309,0.000123202636043992,0.174217421742174
0.00011282307100371,0.00012317183808454,0.174317431743174
0.000112800313974802,0.000123141127590104,0.174417441744174
0.000112777503964704,0.000123110233803823,0.174517451745175
0.00011275497682803,0.000123078491996182,0.174617461746175
0.000112732730261255,0.000123045910552027,0.174717471747175
0.000112711062801791,0.00012301262646226,0.174817481748175
0.000112689736725389,0.000122978511466356,0.174917491749175
0.000112668781056579,0.000122944143957545,0.175017501750175
0.000112647876295722,0.000122909914522294,0.175117511751175
0.000112627108134195,0.000122875801783849,0.175217521752175
0.000112606336517378,0.000122841688976299,0.175317531753175
0.000112585969861052,0.000122807937431284,0.175417541754175
0.000112565670007075,0.000122775217314652,0.175517551755176
0.000112545436264381,0.000122743518559977,0.175617561756176
0.000112525268172312,0.000122712831100836,0.175717571757176
0.00011250507681457,0.000122681795278925,0.175817581758176
0.00011248486288226,0.000122650414526502,0.175917591759176
0.000112464415372017,0.000122618972638405,0.176017601760176
0.000112443736357078,0.000122587470236587,0.176117611761176
0.000112422820539326,0.000122555896609636,0.176217621762176
0.000112401625073069,0.00012252416300256,0.176317631763176
0.00011237988159715,0.000122492861261199,0.176417641764176
0.000112357385097387,0.000122461831981312,0.176517651765177
0.000112334142945138,0.000122431072490803,0.176617661766177
0.000112310632201361,0.00012240049368915,0.176717671767177
0.000112287037839443,0.000122370456746748,0.176817681768177
0.000112262261306202,0.00012233996531797,0.176917691769177
0.000112236314349561,0.000122309023871663,0.177017701770177
0.000112210061944928,0.000122278348483017,0.177117711771177
0.000112182859104036,0.000122247996832412,0.177217721772177
0.00011215493756191,0.000122217858811134,0.177317731773177
0.000112127213432239,0.000122187212999807,0.177417741774177
0.000112099685102602,0.000122156064374054,0.177517751775178
0.000112072195932996,0.000122125121200101,0.177617761776178
0.000112044745692972,0.00012209438145084,0.177717771777178
0.000112017333921953,0.000122063843122201,0.177817781778178
0.000111989503599573,0.000122033595406847,0.177917791779178
0.000111961764727348,0.000122002353027443,0.178017801780178
0.000111934124446187,0.000121971168397524,0.178117811781178
0.000111905912428991,0.000121939444626518,0.178217821782178
0.00011187754906987,0.000121907239417841,0.178317831783178
0.000111849035981366,0.000121874557516764,0.178417841784178
0.000111820085913289,0.000121841348291706,0.178517851785179
0.000111790703472732,0.000121807616902575,0.178617861786179
0.000111761947592228,0.000121774179374706,0.178717871787179
0.000111733812512922,0.000121741032759581,0.178817881788179
0.000111705899263468,0.000121707619879477,0.178917891789179
0.000111678205770787,0.000121673943337384,0.179017901790179
0.000111650948796902,0.000121640726510679,0.179117911791179
0.000111623519288697,0.000121607455343712,0.179217921792179
0.000111595918858592,0.000121574130412367,0.179317931793179
0.000111568541640471,0.000121541306544764,0.179417941794179
0.000111540808757431,0.000121508699093761,0.17951795179518
0.000111513513084253,0.000121476540877086,0.17961796179618
0.000111487097589733,0.000121444474271781,0.17971797179718
0.000111460657447448,0.000121412429181442,0.17981798179818
0.000111433832615715,0.00012138032657197,0.17991799179918
0.000111407014464232,0.000121347804674053,0.18001800180018
0.00011138085742574,0.000121315157832695,0.18011801180118
0.00011135514450773,0.000121282460774393,0.18021802180218
0.000111329871103147,0.000121249713982888,0.18031803180318
0.000111305033526334,0.000121216917964958,0.18041804180418
0.000111280626939909,0.000121184073204342,0.180518051805181
0.000111256204689496,0.000121151285732506,0.180618061806181
0.000111232344500273,0.000121117552638763,0.180718071807181
0.000111209040843794,0.000121082883229372,0.180818081808181
0.000111185936442638,0.000121047158734351,0.180918091809181
0.000111163029223569,0.000121010389496548,0.181018101810181
0.000111139956841457,0.000120973620903732,0.181118111811181
0.000111117056993704,0.000120935995789532,0.181218121812181
0.000111094258731607,0.00012089824416549,0.181318131813181
0.000111071838478708,0.000120860399087255,0.181418141814181
0.00011104927794082,0.000120823279643857,0.181518151815182
0.000111026393757096,0.000120786340543786,0.181618161816182
0.000111003723801579,0.000120749978293579,0.181718171817182
0.000110980322936128,0.000120713332547993,0.181818181818182
0.000110956688953522,0.000120676454238066,0.181918191819182
0.000110932799509481,0.000120638583728865,0.182018201820182
0.000110909117152737,0.000120599839882514,0.182118211821182
0.000110885631747792,0.000120560220049953,0.182218221822182
0.000110862519053885,0.000120520925015056,0.182318231823182
0.00011083977515511,0.000120481951552881,0.182418241824182
0.000110817396596057,0.000120443296484558,0.182518251825183
0.00011079532809213,0.000120404773178123,0.182618261826183
0.000110773566879024,0.000120366380320566,0.182718271827183
0.000110751819487078,0.000120327295713092,0.182818281828183
0.000110730419467418,0.000120288603051166,0.182918291829183
0.000110708944352659,0.000120249982397574,0.183018301830183
0.000110686927447789,0.000120211515573683,0.183118311831183
0.000110665455327622,0.000120173028340521,0.183218321832183
0.000110644171405844,0.000120134392990411,0.183318331833183
0.000110622729231561,0.000120095407158283,0.183418341834183
0.000110601287978713,0.000120056611874117,0.183518351835184
0.000110579847416891,0.000120018005249019,0.183618361836184
0.000110558628224304,0.000119979088707059,0.183718371837184
0.000110537060738035,0.000119939167757118,0.183818381838184
0.000110515148183005,0.000119898252258303,0.183918391839184
0.000110493280086125,0.00011985770161553,0.184018401840184
0.000110471069915116,0.000119816162597342,0.184118411841184
0.000110448521355638,0.000119773644924634,0.184218421842184
0.000110426291374246,0.000119731391351586,0.184318431843184
0.000110403397746047,0.000119690655435932,0.184418441844184
0.000110380116203438,0.00011964988171936,0.184518451845185
0.000110357250678255,0.000119609137557071,0.184618461846185
0.000110334271589087,0.000119568146272134,0.184718471847185
0.000110311332120646,0.000119526026188623,0.184818481848185
0.000110288060943907,0.000119482933140309,0.184918491849185
0.00011026434841095,0.000119439527641249,0.185018501850185
0.000110240660065022,0.000119396425493993,0.185118511851185
0.000110216169630127,0.000119354419227875,0.185218521852185
0.000110190851537066,0.00011931240222731,0.185318531853185
0.000110165329120931,0.000119270873482863,0.185418541854185
0.000110139558614678,0.000119228932821267,0.185518551855186
0.000110113176060636,0.00011918739933155,0.185618561856186
0.000110086984008469,0.000119146053855912,0.185718571857186
0.000110060981076085,0.000119104894505461,0.185818581858186
0.000110033686324342,0.000119064333266452,0.185918591859186
0.000110006616627451,0.000119023043697477,0.186018601860186
0.000109979769681846,0.000118981032916442,0.186118611861186
0.000109953132357435,0.000118938842667421,0.186218621862186
0.00010992670258102,0.000118896474678061,0.186318631863186
0.000109900478279442,0.000118853930699045,0.186418641864186
0.000109873611062796,0.000118811974649871,0.186518651865187
0.00010984697281695,0.00011876931519492,0.186618661866187
0.000109820561238418,0.000118725959267816,0.186718671867187
0.000109794031028151,0.000118682381073147,0.186818681868187
0.000109767109448183,0.0001186380642287,0.186918691869187
0.000109740646961659,0.000118593271958793,0.187018701870187
0.000109714536684804,0.000118547917259116,0.187118711871187
0.000109688529145367,0.000118502686811822,0.187218721872187
0.000109662573204989,0.000118457902765516,0.187318731873187
0.000109636621410926,0.000118413023560405,0.187418741874187
0.000109611308155287,0.00011836789055241,0.187518751875188
0.000109586170658969,0.000118321933917432,0.187618761876188
0.000109561211916525,0.00011827620864896,0.187718771877188
0.000109536622660199,0.000118230117372681,0.187818781878188
0.000109511822170219,0.000118184554180547,0.187918791879188
0.000109487110596498,0.000118139238617837,0.188018801880188
0.000109462486787235,0.000118094168219775,0.188118811881188
0.000109438365377761,0.000118049850108386,0.188218821882188
0.000109414080187375,0.000118006228837715,0.188318831883188
0.00010938964964425,0.000117963323872587,0.188418841884188
0.000109365054398739,0.000117921444853441,0.188518851885189
0.000109340296293711,0.000117880581759922,0.188618861886189
0.000109314827549832,0.00011783947926058,0.188718871887189
0.000109288541513655,0.000117798790682459,0.188818881888189
0.000109262537659877,0.000117757667566527,0.188918891889189
0.000109235850348868,0.000117717117637848,0.189018901890189
0.000109208070473783,0.000117677083814961,0.189118911891189
0.000109180144554973,0.000117638109293162,0.189218921892189
0.000109152073744121,0.000117600183683535,0.189318931893189
0.000109124243421781,0.000117561515093493,0.189418941894189
0.000109096651514716,0.000117522110871296,0.18951895189519
0.000109068936599191,0.000117482663250603,0.18961896189619
0.000109041206019638,0.00011744306585442,0.18971897189719
0.000109013459545767,0.000117403320157005,0.18981898189819
0.000108986128398256,0.000117363251090116,0.18991899189919
0.000108959182170523,0.000117323471047077,0.19001900190019
0.000108932617176949,0.000117283977240616,0.19011901190119
0.000108906437794178,0.00011724405622157,0.19021902190219
0.000108880447300862,0.000117204307299214,0.19031903190319
0.00010885424419176,0.000117164855555203,0.19041904190419
0.000108827830309701,0.000117125698064054,0.190519051905191
0.000108801208188581,0.000117086831946355,0.190619061906191
0.000108774379671229,0.000117048254322694,0.190719071907191
0.000108747923634587,0.000117009430037091,0.190819081908191
0.000108722116041501,0.000116970938242941,0.190919091909191
0.000108695884368646,0.000116932280387347,0.191019101910191
0.000108669248195998,0.000116893850419929,0.191119111911191
0.000108643027810407,0.000116855333540342,0.191219121912191
0.000108616669673762,0.000116816995806247,0.191319131913191
0.000108590175168195,0.000116778835443925,0.191419141914191
0.000108563825324262,0.000116740067064984,0.191519151915192
0.000108537765264333,0.000116700873201104,0.191619161916192
0.000108511266151713,0.000116662197723509,0.191719171917192
0.000108484332593376,0.000116624035541399,0.191819181918192
0.000108457248153891,0.000116585597949298,0.191919191919192
0.000108430206099318,0.000116547245841179,0.192019201920192
0.000108403140779112,0.000116509327971411,0.192119211921192
0.000108376340134447,0.00011647138342677,0.192219221922192
0.000108349515533082,0.000116433953467591,0.192319231923192
0.000108322667205385,0.000116397033003074,0.192419241924192
0.000108295561343056,0.000116361258751815,0.192519251925193
0.000108268281794603,0.000116326115091765,0.192619261926193
0.000108240829942159,0.000116291595826429,0.192719271927193
0.000108212789077191,0.000116257653387922,0.192819281928193
0.00010818470605764,0.000116224073547999,0.192919291929193
0.000108157042741173,0.00011619055371502,0.193019301930193
0.000108129968437189,0.000116156926721847,0.193119311931193
0.000108102533630865,0.000116123850502584,0.193219321932193
0.00010807482562592,0.000116090308233227,0.193319331933193
0.000108046284203991,0.00011605708769784,0.193419341934193
0.000108016917657791,0.000116024185717551,0.193519351935194
0.000107988273037747,0.000115991249253425,0.193619361936194
0.000107959547563785,0.000115958013353495,0.193719371937194
0.000107930741927053,0.00011592448096628,0.193819381938194
0.000107901658945344,0.000115891239929479,0.193919391939194
0.000107873006493285,0.000115858473143339,0.194019401940194
0.000107843692928235,0.000115824852876472,0.194119411941194
0.000107814615014316,0.000115790912465071,0.194219421942194
0.000107785351896561,0.000115757459641766,0.194319431943194
0.000107755905648248,0.00011572448963825,0.194419441944194
0.000107726286865574,0.00011569138550021,0.194519451945195
0.000107695593716707,0.000115659259026172,0.194619461946195
0.000107663847394123,0.000115627565869074,0.194719471947195
0.000107632257711583,0.000115595737172298,0.194819481948195
0.000107601166052108,0.000115564186880102,0.194919491949195
0.000107569871912429,0.000115533011095736,0.195019501950195
0.000107538377365622,0.000115502206179625,0.195119511951195
0.00010750657944402,0.000115471265746871,0.195219521952195
0.000107474488513413,0.000115439999756289,0.195319531953195
0.000107442797475586,0.000115409089269419,0.195419541954195
0.000107410932751595,0.000115378658285257,0.195519551955196
0.000107379138285283,0.000115348757642697,0.195619561956196
0.000107346797421728,0.000115319388585647,0.195719571957196
0.000107313915689499,0.000115290545931165,0.195819581958196
0.000107280498616962,0.000115262224519345,0.195919591959196
0.000107247014281379,0.000115233982233764,0.196019601960196
0.000107213463373776,0.000115205818268187,0.196119611961196
0.000107180300380542,0.000115178098768633,0.196219621962196
0.000107147521155363,0.00011515081933536,0.196319631963196
0.000107114644951542,0.000115124474144558,0.196419641964196
0.000107081506375745,0.000115098415443724,0.196519651965197
0.000107048601838539,0.000115072445843412,0.196619661966197
0.000107015929497135,0.000115046564514351,0.196719671967197
0.000106983732604188,0.000115020478493657,0.196819681968197
0.000106952006091988,0.000114994189762364,0.196919691969197
0.000106920358590836,0.000114968062485455,0.197019701970197
0.000106888789179337,0.000114942095073497,0.197119711971197
0.000106857683929032,0.000114915923776139,0.197219721972197
0.000106826146075918,0.000114890323638928,0.197319731973197
0.000106794826827735,0.000114864808110357,0.197419741974197
0.000106763723880957,0.000114839376315084,0.197519751975198
0.000106732835162464,0.000114814027469909,0.197619761976198
0.000106702097785817,0.000114788940029266,0.197719771977198
0.000106670446368677,0.000114764312879893,0.197819781978198
0.000106638541102564,0.000114738796314734,0.197919791979198
0.000106607093778171,0.000114713678260183,0.198019801980198
0.000106575043850424,0.000114688904583296,0.198119811981198
0.000106542408595812,0.000114664087116313,0.198219821982198
0.000106509665075294,0.000114638800696789,0.198319831983198
0.000106476814671041,0.000114613049908747,0.198419841984198
0.0001064432787364,0.000114587584136414,0.198519851985199
0.000106408525386393,0.000114562562323327,0.198619861986199
0.000106372566369022,0.000114537980184921,0.198719871987199
0.00010633595291891,0.000114513671613681,0.198819881988199
0.000106298277311344,0.000114489043358614,0.198919891989199
0.000106259550142561,0.000114464098575554,0.199019901990199
0.000106220241332573,0.000114438746920074,0.199119911991199
0.000106180356409825,0.000114412992331208,0.199219921992199
0.000106139900902807,0.000114386838840134,0.199319931993199
0.000106098880570374,0.000114360290293745,0.199419941994199
0.000106057789289196,0.00011433394443492,0.1995199519952
0.000106016627980748,0.000114307799282622,0.1996199619962
0.000105975397105727,0.000114281852832782,0.1997199719972
0.000105934097585487,0.000114256103127399,0.1998199819982
0.000105892729650438,0.000114230548254543,0.1999199919992
0.000105851374845523,0.00011420481377549,0.2000200020002
0.000105810137520579,0.000114179389121158,0.2001200120012
0.000105768992106488,0.000114153508989933,0.2002200220022
0.000105727187652604,0.000114127461829782,0.2003200320032
0.000105684730839137,0.000114101249276211,0.2004200420042
0.00010564151524305,0.000114075247057921,0.200520052005201
0.000105597548926687,0.000114049453101735,0.200620062006201
0.000105553124668683,0.000114023324696097,0.200720072007201
0.000105509035343819,0.000113995886480534,0.200820082008201
0.000105464811723232,0.0001139676373074,0.200920092009201
0.000105420079713629,0.000113938490471843,0.201020102010201
0.000105375111822646,0.00011390897449568,0.201120112011201
0.000105330035435429,0.000113878694001101,0.201220122012201
0.000105284042013048,0.000113848299919481,0.201320132013201
0.000105237600784567,0.000113817902682026,0.201420142014201
0.000105191154949034,0.000113787346086397,0.201520152015202
0.000105145777951205,0.000113756599772078,0.201620162016202
0.00010510145988587,0.000113725665604924,0.201720172017202
0.000105057718393991,0.00011369497086663,0.201820182018202
0.000105014144138353,0.000113663813925136,0.201920192019202
0.000104970735045799,0.00011363219929536,0.202020202020202
0.000104927671482663,0.000113600494712755,0.202120212021202
0.000104884824681668,0.000113568565559057,0.202220222022202
0.00010484266364139,0.000113535667932439,0.202320232023202
0.000104801181220921,0.000113501811323442,0.202420242024202
0.000104760136931788,0.000113467646939866,0.202520252025203
0.00010471985395913,0.000113432361244185,0.202620262026203
0.000104680324701342,0.000113395965316376,0.202720272027203
0.000104641541787145,0.000113358470098206,0.202820282028203
0.000104603497614856,0.000113319886416263,0.202920292029203
0.000104565725489385,0.000113280115817694,0.203020302030203
0.000104527871358273,0.000113240811361361,0.203120312031203
0.000104489910343427,0.000113201449616249,0.203220322032203
0.00010445186248548,0.000113162028094545,0.203320332033203
0.000104413721104219,0.000113122243168023,0.203420342034203
0.000104376150998336,0.000113082275249115,0.203520352035204
0.000104338107286744,0.000113041854364161,0.203620362036204
0.000104300392979884,0.000113001332768895,0.203720372037204
0.000104262206910145,0.000112960363666948,0.203820382038204
0.00010422355368466,0.000112918951504131,0.203920392039204
0.000104185476341525,0.000112877372358458,0.204020402040204
0.000104146767600995,0.000112835460375805,0.204120412041204
0.000104107432991437,0.000112793218873251,0.204220422042204
0.000104068474317919,0.000112750897484294,0.204320432043204
0.000104030151418561,0.000112708362281725,0.204420442044204
0.000103992458304177,0.000112665615315688,0.204520452045205
0.000103954782466243,0.000112622089641492,0.204620462046205
0.000103917123674428,0.000112577792883822,0.204720472047205
0.000103879481928774,0.000112532732713432,0.204820482048205
0.000103841865061214,0.000112486928065332,0.204920492049205
0.000103804397232012,0.000112440922641599,0.205020502050205
0.000103767077059036,0.000112394718377196,0.205120512051205
0.000103729971805372,0.000112348979448794,0.205220522052205
0.000103692450303954,0.000112304024526667,0.205320532053205
0.000103654426402706,0.000112260079587063,0.205420542054205
0.000103615837906373,0.000112216735914736,0.205520552055206
0.000103576690804137,0.000112173987589615,0.205620562056206
0.000103537094052974,0.000112130889588712,0.205720572057206
0.000103497052029486,0.000112087445344286,0.205820582058206
0.000103456569340846,0.000112043658288595,0.205920592059206
0.000103415831651469,0.000112000092440845,0.206020602060206
0.000103374957823499,0.000111956811885226,0.206120612061206
0.00010333394877837,0.0001119138137884,0.206220622062206
0.000103293277430644,0.000111871229428511,0.206320632063206
0.00010325197883184,0.000111828369773808,0.206420642064206
0.000103211227782001,0.000111785866682442,0.206520652065207
0.000103171018522311,0.000111743716606976,0.206620662066207
0.000103131202935808,0.000111701434884797,0.206720672067207
0.000103091305113296,0.00011165951057826,0.206820682068207
0.000103051465109396,0.000111616569125224,0.206920692069207
0.00010301173544452,0.000111573664275272,0.207020702070207
0.000102972909454306,0.000111531109469668,0.207120712071207
0.000102934978615673,0.000111488901253116,0.207220722072207
0.000102896987654903,0.000111446588272041,0.207320732073207
0.000102859218524064,0.000111404702503553,0.207420742074207
0.000102821412536721,0.00011136362057473,0.207520752075208
0.000102783570383939,0.0001113233346075,0.207620762076208
0.000102745803556627,0.00011128327180621,0.207720772077208
0.000102708111824335,0.000111243429913403,0.207820782078208
0.000102670580187377,0.000111203786746088,0.207920792079208
0.000102633066287564,0.000111164490812815,0.208020802080208
0.000102595766155341,0.000111125380544021,0.208120812081208
0.000102558842650144,0.000111086293011063,0.208220822082208
0.000102522292316763,0.000111047227960555,0.208320832083208
0.000102486111239131,0.000111008185185176,0.208420842084208
0.000102450221097306,0.000110968962296824,0.208520852085209
0.000102415005198566,0.000110929327237933,0.208620862086209
0.000102380127688336,0.000110889798602106,0.208720872087209
0.000102345585111286,0.00011085037532972,0.208820882088209
0.00010231177989401,0.000110810894031425,0.208920892089209
0.000102278704434945,0.000110771355283103,0.209020902090209
0.000102245386414168,0.000110731417264009,0.209120912091209
0.000102211783677178,0.000110690994628372,0.209220922092209
0.000102178237146259,0.000110650392202255,0.209320932093209
0.000102144745900097,0.000110609611736341,0.209420942094209
0.000102111309938611,0.000110568655027383,0.20952095209521
0.000102078047663288,0.000110527900291893,0.20962096209621
0.00010204495723126,0.000110487345548838,0.20972097209721
0.000102012037490763,0.000110446988840216,0.20982098209821
0.000101978880947412,0.000110406990606859,0.20992099209921
0.000101945896708092,0.000110367064013271,0.21002100210021
0.000101913084542396,0.000110327541343586,0.21012101210121
0.000101880190140731,0.000110289011356916,0.21022102210221
0.000101847399397879,0.000110250446034103,0.21032103210321
0.000101814623627989,0.0001102123093751,0.21042104210421
0.000101781860988193,0.00011017451969675,0.210521052105211
0.000101749111017833,0.00011013707358983,0.210621062106211
0.000101716307835914,0.000110099517189915,0.210721072107211
0.00010168246138549,0.000110062982267135,0.210821082108211
0.00010164758203239,0.000110027458801136,0.210921092109211
0.000101611825495304,0.000109992841589725,0.211021102110211
0.000101575918307319,0.000109958559265436,0.211121112111211
0.000101540206458711,0.000109924506672147,0.211221122112211
0.000101504169582016,0.000109890133358442,0.211321132113211
0.000101467811132642,0.000109855442434085,0.211421142114211
0.000101431036665842,0.000109820991767859,0.211521152115212
0.000101393736533579,0.000109786827844987,0.211621162116212
0.000101356072213317,0.000109753122508775,0.211721172117212
0.000101318394302224,0.000109719288520439,0.211821182118212
0.000101280702800301,0.00010968532714692,0.211921192119212
0.000101241960197859,0.000109651140787671,0.212021202120212
0.000101202959830455,0.000109616841002628,0.212121212121212
0.000101163704231985,0.000109582428920521,0.212221222122212
0.000101124793702236,0.000109547864690289,0.212321232123212
0.000101085558374807,0.000109513276964055,0.212421242124212
0.000101046287342677,0.00010947812514951,0.212521252125213
0.00010100720543033,0.000109442741300436,0.212621262126213
0.000100967906986211,0.000109407912555907,0.212721272127213
0.000100929113936474,0.000109373152387454,0.212821282128213
0.000100890398746022,0.000109338440178484,0.212921292129213
0.000100851315221214,0.000109304200884127,0.213021302130213
0.000100811596613314,0.00010926993466151,0.213121312131213
0.000100772071501881,0.000109235347165628,0.213221322132213
0.000100732737813758,0.000109200441575355,0.213321332133213
0.000100693495345421,0.000109164718600664,0.213421342134213
0.000100654343405764,0.000109128186326943,0.213521352135214
0.000100615161059525,0.000109091363048336,0.213621362136214
0.000100575946694244,0.000109054996006788,0.213721372137214
0.000100536877451333,0.000109018286315223,0.213821382138214
0.000100497971758965,0.00010898128626376,0.213921392139214
0.000100459227774431,0.000108943998731812,0.214021402140214
0.00010042064388515,0.00010890642650665,0.214121412141214
0.000100382218478742,0.000108868572398579,0.214221422142214
0.000100343930823348,0.000108830390360045,0.214321432143214
0.0001003059820172,0.000108792651128991,0.214421442144214
0.00010026819607057,0.000108755089891665,0.214521452145215
0.000100230571370996,0.000108717704920418,0.214621462146215
0.000100192547930485,0.00010868016190401,0.214721472147215
0.000100154129664985,0.000108642462385806,0.214821482148215
0.000100116077199984,0.000108605347157867,0.214921492149215
0.000100078493272902,0.000108568267358212,0.215021502150215
0.00010004130900815,0.000108531656349852,0.215121512151215
0.000100004089269106,0.000108495666165735,0.215221522152215
9.99666500036574e-05,0.000108460057238791,0.215321532153215
9.99291448572937e-05,0.00010842408479185,0.215421542154215
9.98920898205561e-05,0.000108387680064559,0.215521552155216
9.98551771419655e-05,0.000108351691101313,0.215621562156216
9.98184059000871e-05,0.000108316113824864,0.215721572157216
9.97817742521319e-05,0.000108280944181001,0.215821582158216
9.97452812766251e-05,0.000108246178184617,0.215921592159216
9.97089251307377e-05,0.000108211811896677,0.216021602160216
9.96727048931549e-05,0.00010817784140118,0.216121612161216
9.96362648987982e-05,0.000108143328332339,0.216221622162216
9.95999559753244e-05,0.000108108342993873,0.216321632163216
9.95637822690093e-05,0.000108073759483099,0.216421642164216
9.95281538081335e-05,0.000108038807522776,0.216521652165217
9.94929528823158e-05,0.000108003534865072,0.216621662166217
9.94581753452805e-05,0.000107967944642787,0.216721672167217
9.94239207094052e-05,0.00010793146336921,0.216821682168217
9.93897202064832e-05,0.00010789453684641,0.216921692169217
9.93555738365143e-05,0.000107857169405023,0.217021702170217
9.93214804476955e-05,0.000107819365398719,0.217121712171217
9.92879032798657e-05,0.000107780692063406,0.217221722172217
9.92543620471057e-05,0.000107741607571108,0.217321732173217
9.92201502568797e-05,0.000107702747649904,0.217421742174217
9.91852119334852e-05,0.000107663848683874,0.217521752175218
9.91498492999139e-05,0.000107624792686236,0.217621762176218
9.91146357047003e-05,0.000107585109368401,0.217721772177218
9.90790058616926e-05,0.000107545341188539,0.217821782178218
9.9044070302522e-05,0.000107505702996847,0.217921792179218
9.90097672925099e-05,0.000107465916964631,0.218021802180218
9.89760906122224e-05,0.000107425984520078,0.218121812181218
9.89426118050871e-05,0.000107386569425222,0.218221822182218
9.89096068340289e-05,0.000107347688864393,0.218321832183218
9.88770708615462e-05,0.000107309337631614,0.218421842184218
9.88449995109545e-05,0.00010727151052091,0.218521852185219
9.88133879448723e-05,0.000107234202418443,0.218621862186219
9.87822320169437e-05,0.000107197408210379,0.218721872187219
9.87500959371608e-05,0.00010716135698273,0.218821882188219
9.87180024726986e-05,0.00010712538253172,0.218921892189219
9.86859513931883e-05,0.000107089484097184,0.219021902190219
9.86541380379269e-05,0.000107053701760536,0.219121912191219
9.86222742353707e-05,0.000107018356979323,0.219221922192219
9.85907124255173e-05,0.000106983573383973,0.219321932193219
9.85595159554659e-05,0.000106949086690545,0.219421942194219
9.85288076033081e-05,0.000106914219085473,0.21952195219522
9.84981080045591e-05,0.000106878432072661,0.21962196219622
9.84674166985216e-05,0.000106841734658908,0.21972197219722
9.84367997964787e-05,0.00010680458637532,0.21982198219822
9.84059318097651e-05,0.000106766748783556,0.21992199219922
9.8375154121363e-05,0.000106729054885964,0.22002200220022
9.8344465809918e-05,0.000106691503300426,0.22012201220122
9.83137947749219e-05,0.00010665402676388,0.22022202220222
9.82831407860859e-05,0.000106616624585268,0.22032203220322
9.82522119861282e-05,0.000106578713556983,0.22042204220422
9.82215333495265e-05,0.000106539956465336,0.220522052205221
9.81911028030431e-05,0.000106500361649106,0.220622062206221
9.81609026094916e-05,0.000106460935266955,0.220722072207221
9.81306558846724e-05,0.000106421163009845,0.220822082208221
9.81005844583974e-05,0.000106381946801729,0.220922092209221
9.8070341188868e-05,0.000106342926485763,0.221022102210221
9.80404383810063e-05,0.000106303503927471,0.221122112211221
9.80108267392407e-05,0.000106263984897362,0.221222122212221
9.79816152205836e-05,0.000106224228212112,0.221322132213221
9.79528001393366e-05,0.000106184236198285,0.221422142214221
9.79241995167046e-05,0.000106144416603644,0.221522152215222
9.78960361039741e-05,0.000106104899531535,0.221622162216222
9.7868305294092e-05,0.000106065682033442,0.221722172217222
9.78407652164538e-05,0.000106026544905494,0.221822182218222
9.78128429832619e-05,0.000105986925717921,0.221922192219222
9.77854484886918e-05,0.00010594706592669,0.222022202220222
9.77585764346244e-05,0.000105906967858364,0.222122212221222
9.7731671900777e-05,0.000105867090928872,0.222222222222222
9.77047355782557e-05,0.000105827432949862,0.222322232223222
9.76777674669804e-05,0.000105787991802087,0.222422242224222
9.76507680277285e-05,0.000105748765343264,0.222522252225223
9.76238109733885e-05,0.000105710431916768,0.222622262226223
9.75968225910718e-05,0.00010567230228353,0.222722272227223
9.75698892631429e-05,0.000105634354421808,0.222822282228223
9.75429241464601e-05,0.000105596606552519,0.222922292229223
9.75165620938282e-05,0.000105559503878816,0.223022302230223
9.74900961520143e-05,0.000105522851844595,0.223122312231223
9.74635272424129e-05,0.000105486646027079,0.223222322232223
9.74367424921046e-05,0.000105450233744211,0.223322332233223
9.74094341495303e-05,0.00010541309071267,0.223422342234223
9.73816077431777e-05,0.000105375224142505,0.223522352235224
9.73535793172772e-05,0.000105337176330636,0.223622362236224
9.73253509450269e-05,0.000105298949027746,0.223722372237224
9.72970067052245e-05,0.000105260491625291,0.223822382238224
9.72685477496335e-05,0.000105221806403767,0.223922392239224
9.72399754604257e-05,0.000105182895574559,0.224022402240224
9.72112905286271e-05,0.000105143761372094,0.224122412241224
9.71824107181889e-05,0.000105104449659643,0.224222422242224
9.71533378720203e-05,0.000105064962210924,0.224322432243224
9.71240738328705e-05,0.000105025300753585,0.224422442244224
9.70946206739775e-05,0.000104985467015272,0.224522452245225
9.70649141268072e-05,0.000104945012245398,0.224622462246225
9.70350760480967e-05,0.000104903880537301,0.224722472247225
9.70051075896491e-05,0.000104862078571217,0.224822482248225
9.69750101335165e-05,0.000104819612935241,0.224922492249225
9.69453503479826e-05,0.000104777499601071,0.225022502250225
9.6915905481801e-05,0.000104734996048998,0.225122512251225
9.68862873901532e-05,0.000104692317451716,0.225222522252225
9.68564868590129e-05,0.000104649999932689,0.225322532253225
9.68269765725342e-05,0.000104607614482575,0.225422542254225
9.67978115851848e-05,0.00010456560061481,0.225522552255226
9.67689918968847e-05,0.000104524166752745,0.225622562256226
9.67405138220156e-05,0.000104483307183627,0.225722572257226
9.67110760967822e-05,0.000104442748893136,0.225822582258226
9.66813923545485e-05,0.000104402631544268,0.225922592259226
9.66518346154075e-05,0.00010436329357158,0.226022602260226
9.66224021882531e-05,0.00010432472730432,0.226122612261226
9.65929626201505e-05,0.000104286367133847,0.226222622262226
9.65636573478521e-05,0.000104248183298559,0.226322632263226
9.653401092278e-05,0.000104210884847882,0.226422642264226
9.65045642137692e-05,0.000104174134291702,0.226522652265227
9.64752847409598e-05,0.00010413791009202,0.226622662266227
9.64460075717169e-05,0.000104102311116323,0.226722672267227
9.64157894106506e-05,0.000104066427170988,0.226822682268227
9.63860098416176e-05,0.00010403083084435,0.226922692269227
9.6356256532811e-05,0.00010399516377632,0.227022702270227
9.632582898088e-05,0.000103959811554706,0.227122712271227
9.62947336357869e-05,0.000103924771046709,0.227222722272227
9.62629771777025e-05,0.000103890039211668,0.227322732273227
9.62309539708792e-05,0.000103855102431604,0.227422742274227
9.61990353443038e-05,0.000103820316048984,0.227522752275228
9.6167134224546e-05,0.000103785698584184,0.227622762276228
9.61352499205798e-05,0.000103751248401699,0.227722772277228
9.61036901839242e-05,0.000103716447000065,0.227822782278228
9.60724517896182e-05,0.000103681297834579,0.227922792279228
9.60417733833452e-05,0.000103645864044985,0.228022802280228
9.60112748827493e-05,0.0001036102679487,0.228122812281228
9.59804912051624e-05,0.000103575049170552,0.228222822282228
9.59497026901937e-05,0.000103540226346094,0.228322832283228
9.5919380870274e-05,0.000103505370051353,0.228422842284228
9.58895209080615e-05,0.000103470480631857,0.228522852285229
9.58601186571605e-05,0.000103435558433136,0.228622862286229
9.5830611595643e-05,0.000103401049257259,0.228722872287229
9.58010008753119e-05,0.000103366949050014,0.228822882288229
9.57712874175621e-05,0.000103333253803261,0.228922892289229
9.57420302890319e-05,0.000103299514029283,0.229022902290229
9.57126980654012e-05,0.000103265482329007,0.229122912291229
9.56833656114418e-05,0.000103231841929292,0.229222922292229
9.56544825760825e-05,0.000103197944133187,0.229322932293229
9.56260441219414e-05,0.000103163791497611,0.229422942294229
9.55978088390715e-05,0.000103129170139846,0.22952295229523
9.55696111037719e-05,0.000103094188648275,0.22962296229623
9.55412311592285e-05,0.000103058494513773,0.22972297229723
9.5513286812166e-05,0.000103022088174011,0.22982298229823
9.54854214761512e-05,0.00010298484873976,0.22992299229923
9.54578537561548e-05,0.000102947140514214,0.23002300230023
9.54302477976021e-05,0.000102909774846545,0.23012301230123
9.54024405105276e-05,0.000102872802391366,0.23022302230223
9.53744330467345e-05,0.000102836134808321,0.23032303230323
9.53468425218015e-05,0.000102799762445619,0.23042304230423
9.53196650197015e-05,0.000102763682400816,0.230523052305231
9.52928966244875e-05,0.000102727891817532,0.230623062306231
9.52665361843162e-05,0.00010269260015571,0.230723072307231
9.52405876152146e-05,0.000102657814164689,0.230823082308231
9.52144236661035e-05,0.000102623523870189,0.230923092309231
9.51882129553559e-05,0.000102589276951149,0.231023102310231
9.51614261318897e-05,0.000102555712199344,0.231123112311231
9.51340689544812e-05,0.000102522822957573,0.231223122312231
9.51072694615792e-05,0.000102489719211133,0.231323132313231
9.50802707133932e-05,0.000102456355165856,0.231423142314231
9.50530743223438e-05,0.00010242273342473,0.231523152315232
9.50262550190977e-05,0.000102388593919272,0.231623162316232
9.49998558796328e-05,0.000102353726682765,0.231723172317232
9.49731291783048e-05,0.000102318643905,0.231823182318232
9.49466171658805e-05,0.00010228407946745,0.231923192319232
9.49194576313354e-05,0.000102250010910702,0.232023202320232
9.48917989219214e-05,0.000102215714903447,0.232123212321232
9.4864042542839e-05,0.000102180971919324,0.232223222322232
9.48362532233193e-05,0.000102146198897174,0.232323232323232
9.48089176990841e-05,0.000102110526392815,0.232423242324232
9.47817888014897e-05,0.000102074852736691,0.232523252325233
9.4754653453973e-05,0.000102039252286735,0.232623262326233
9.47277613591929e-05,0.000102003475109993,0.232723272327233
9.47013972333632e-05,0.000101966766938757,0.232823282328233
9.46752360485158e-05,0.000101929798791179,0.232923292329233
9.46486040222238e-05,0.000101891898935011,0.233023302330233
9.46223903168838e-05,0.000101853308365515,0.233123312331233
9.45965905558114e-05,0.000101814033878101,0.233223322332233
9.45709905107203e-05,0.000101773926687798,0.233323332333233
9.4545587878124e-05,0.000101732994972135,0.233423342334233
9.452013871426e-05,0.000101692292480696,0.233523352335234
9.44945962574119e-05,0.000101651959037721,0.233623362336234
9.44687200191471e-05,0.000101612049259899,0.233723372337234
9.4442967710777e-05,0.00010157163622998,0.233823382338234
9.44171725567577e-05,0.000101530459925552,0.233923392339234
9.43910461552168e-05,0.000101489715555945,0.234023402340234
9.43648799025791e-05,0.000101449198544704,0.234123412341234
9.43386742595819e-05,0.000101408906703473,0.234223422342234
9.43124296869626e-05,0.000101368837797831,0.234323432343234
9.4286418231499e-05,0.000101329085120722,0.234423442344234
9.42605072099677e-05,0.000101289522415693,0.234523452345235
9.42346961615914e-05,0.000101250147816886,0.234623462346235
9.42090055878201e-05,0.000101211304296812,0.234723472347235
9.41828526956442e-05,0.000101172670467031,0.234823482348235
9.41570960105898e-05,0.000101133950784704,0.234923492349235
9.41317311558524e-05,0.000101095146056067,0.235023502350235
9.41067546762223e-05,0.000101056257133426,0.235123512351235
9.4081660486251e-05,0.000101017836541373,0.235223522352235
9.40564499680304e-05,0.00010097987962678,0.235323532353235
9.40310825794379e-05,0.000100942344304161,0.235423542354235
9.40053152981454e-05,0.00010090462518292,0.235523552355236
9.39791520401002e-05,0.000100866724082847,0.235623562356236
9.39522069641301e-05,0.000100828539948101,0.235723572357236
9.39243070751775e-05,0.000100791287913543,0.235823582358236
9.38956811137138e-05,0.000100754242459513,0.235923592359236
9.38672679984045e-05,0.000100717340377162,0.236023602360236
9.38389136230615e-05,0.000100680149708631,0.236123612361236
9.38100232164253e-05,0.00010064371927395,0.236223622362236
9.37806023069035e-05,0.000100608041632719,0.236323632363236
9.37512154896622e-05,0.000100572448807446,0.236423642364236
9.37219823177919e-05,0.000100537244172969,0.236523652365237
9.36928147965473e-05,0.00010050244387703,0.236623662366237
9.36642623176836e-05,0.000100467586822125,0.236723672367237
9.36344504992393e-05,0.000100433074882012,0.236823682368237
9.36040158063602e-05,0.000100398909784341,0.236923692369237
9.35729642283109e-05,0.000100365088165958,0.237023702370237
9.35419488157e-05,0.000100331125479427,0.237123712371237
9.35111844877598e-05,0.000100296277799886,0.237223722372237
9.34806687106751e-05,0.000100260553788606,0.237323732373237
9.34507811061044e-05,0.000100224781979088,0.237423742374237
9.34211634751938e-05,0.000100188835032221,0.237523752375238
9.33909070755312e-05,0.000100153493061314,0.237623762376238
9.3360018356999e-05,0.000100118750146295,0.237723772377238
9.33285033088219e-05,0.000100084600390131,0.237823782378238
9.32974224759139e-05,0.000100050938060815,0.237923792379238
9.32667710209331e-05,0.000100017758390041,0.238023802380238
9.32365374262471e-05,9.99836468955026e-05,0.238123812381238
9.3206504468937e-05,9.99486570421189e-05,0.238223822382238
9.31766700758849e-05,9.99127974220558e-05,0.238323832383238
9.31469478647263e-05,9.98766554353429e-05,0.238423842384238
9.3117335992632e-05,9.98402338462151e-05,0.238523852385239
9.30878339989048e-05,9.98035354419446e-05,0.238623862386239
9.30584405013726e-05,9.97665629637306e-05,0.238723872387239
9.30291545787209e-05,9.97293191067027e-05,0.238823882388239
9.29996102000417e-05,9.96922569290487e-05,0.238923892389239
9.29701344665407e-05,9.96556173108519e-05,0.239023902390239
9.29402551546815e-05,9.96192379914912e-05,0.239123912391239
9.290953205993e-05,9.95826977705933e-05,0.239223922392239
9.28779737053664e-05,9.95459982375932e-05,0.239323932393239
9.28466963814381e-05,9.95094551142478e-05,0.239423942394239
9.28156975542102e-05,9.94730669262989e-05,0.23952395239524
9.27849659363786e-05,9.94368204054161e-05,0.23962396239624
9.27537890463426e-05,9.94010585241108e-05,0.23972397239724
9.27222343774374e-05,9.9365845343539e-05,0.23982398239824
9.26903053849927e-05,9.93311754734423e-05,0.23992399239924
9.26580057546269e-05,9.92970436157029e-05,0.24002400240024
9.2625174008955e-05,9.92629805874248e-05,0.24012401240124
9.25918152157274e-05,9.92289856745159e-05,0.24022402240224
9.25579346730629e-05,9.91950582550214e-05,0.24032403240324
9.25236397254336e-05,9.91615927853392e-05,0.24042404240424
9.24888670257799e-05,9.91288510615996e-05,0.240524052405241
9.24540729032817e-05,9.90965170625866e-05,0.240624062406241
9.24192571276501e-05,9.90645868031943e-05,0.240724072407241
9.23844155524496e-05,9.90327077512633e-05,0.240824082408241
9.23495484080887e-05,9.9000879400017e-05,0.240924092409241
9.2314655924896e-05,9.89691012196444e-05,0.241024102410241
9.22795602703923e-05,9.89374508390899e-05,0.241124112411241
9.22446101989566e-05,9.89055221691332e-05,0.241224122412241
9.22092858039815e-05,9.88730585044428e-05,0.241324132413241
9.2174254878669e-05,9.88396951502246e-05,0.241424142414241
9.21395146587953e-05,9.88054409059604e-05,0.241524152415242
9.2105062149728e-05,9.8770304571134e-05,0.241624162416242
9.20704691253829e-05,9.87350699216676e-05,0.241724172417242
9.20357367374834e-05,9.86997379480781e-05,0.241824182418242
9.2001190935512e-05,9.86645523407552e-05,0.241924192419242
9.1966408561015e-05,9.86288360462993e-05,0.242024202420242
9.19314495058419e-05,9.85939981337234e-05,0.242124212421242
9.18963156127419e-05,9.85600299417569e-05,0.242224222422242
9.18608115424582e-05,9.85264579107981e-05,0.242324232423242
9.182536805501e-05,9.8493272527271e-05,0.242424242424242
9.17903046499175e-05,9.84596201952732e-05,0.242524252425243
9.1755002368813e-05,9.84255120869231e-05,0.242624262426243
9.17194635152628e-05,9.83909526710675e-05,0.242724272427243
9.16837016800175e-05,9.83554119285969e-05,0.242824282428243
9.16477191666436e-05,9.83188995343353e-05,0.242924292429243
9.16107307019664e-05,9.82823348269184e-05,0.243024302430243
9.15732062059161e-05,9.82458273391754e-05,0.243124312431243
9.15355626173926e-05,9.82083236900874e-05,0.243224322432243
9.14984244232916e-05,9.81698388065256e-05,0.243324332433243
9.14619602419064e-05,9.81310321659588e-05,0.243424342434243
9.14261638537233e-05,9.80919068781526e-05,0.243524352435244
9.13910283481628e-05,9.80524661450125e-05,0.243624362436244
9.1356210038636e-05,9.80121672780175e-05,0.243724372437244
9.13216978681678e-05,9.79710070291895e-05,0.243824382438244
9.12872978795931e-05,9.79294397927647e-05,0.243924392439244
9.12530089211087e-05,9.78874695768845e-05,0.244024402440244
9.12188298410313e-05,9.78451003436184e-05,0.244124412441244
9.11847594875176e-05,9.78023360089679e-05,0.244224422442244
9.11509706253367e-05,9.77587735243714e-05,0.244324432443244
9.1117460259856e-05,9.77144207909336e-05,0.244424442444244
9.10839968863804e-05,9.76693421923064e-05,0.244524452445245
9.10498892157051e-05,9.76240841947993e-05,0.244624462446245
9.10151434673437e-05,9.75786485260597e-05,0.244724472447245
9.09797660911786e-05,9.753303693677e-05,0.244824482448245
9.09442316143128e-05,9.74868193579668e-05,0.244924492449245
9.09085418795756e-05,9.74400017097214e-05,0.245024502450245
9.08724672250209e-05,9.73932379410318e-05,0.245124512451245
9.08360965669484e-05,9.73462466066603e-05,0.245224522452245
9.07998657330876e-05,9.72992777317011e-05,0.245324532453245
9.07643139797329e-05,9.72515019764189e-05,0.245424542454245
9.07290582299361e-05,9.7202977343686e-05,0.245524552455246
9.06944769535923e-05,9.71545304781106e-05,0.245624562456246
9.06600140786556e-05,9.71066176628212e-05,0.245724572457246
9.06256682230341e-05,9.70592336688061e-05,0.245824582458246
9.05913728147074e-05,9.7011923042206e-05,0.245924592459246
9.05571267018723e-05,9.6964685022857e-05,0.246024602460246
9.0522641713065e-05,9.69170351324282e-05,0.246124612461246
9.048801620894e-05,9.68694097745883e-05,0.246224622462246
9.0454134053815e-05,9.68216061235636e-05,0.246324632463246
9.04209878763732e-05,9.67736259761059e-05,0.246424642464246
9.03885703052976e-05,9.67254710598632e-05,0.246524652465247
9.03559919478629e-05,9.66773456748685e-05,0.246624662466247
9.03241290667013e-05,9.6629035247347e-05,0.246724672467247
9.0291974098009e-05,9.65808440044435e-05,0.246824682468247
9.02596357683497e-05,9.65323059651694e-05,0.246924692469247
9.02272414629479e-05,9.64835844267327e-05,0.247024702470247
9.01949842175341e-05,9.64347071466648e-05,0.247124712471247
9.01624150742455e-05,9.63868196471646e-05,0.247224722472247
9.01293555094968e-05,9.63394535746088e-05,0.247324732473247
9.00962703755877e-05,9.62925099232982e-05,0.247424742474247
9.00633209195346e-05,9.6245381344637e-05,0.247524752475248
9.00305064503516e-05,9.61980696584136e-05,0.247624762476248
8.99978251251295e-05,9.61505766613812e-05,0.247724772477248
8.99652760225536e-05,9.6102904150292e-05,0.247824782478248
8.99328575300834e-05,9.60550538988646e-05,0.247924792479248
8.99001775869932e-05,9.60074263987425e-05,0.248024802480248
8.9867440746726e-05,9.59588059391816e-05,0.248124812481248
8.98344495968269e-05,9.59097872684714e-05,0.248224822482248
8.98014047746719e-05,9.58597893212872e-05,0.248324832483248
8.97683065106296e-05,9.58088216572774e-05,0.248424842484248
8.97353119054008e-05,9.57584128525667e-05,0.248524852485249
8.9702493980928e-05,9.57075096873838e-05,0.248624862486249
8.96698508943021e-05,9.56561170452111e-05,0.248724872487249
8.96376272804315e-05,9.56046259732215e-05,0.248824882488249
8.96056669599701e-05,9.55524226959723e-05,0.248924892489249
8.95739673990628e-05,9.54995142161926e-05,0.249024902490249
8.95423590579417e-05,9.54464745043363e-05,0.249124912491249
8.95108407848034e-05,9.53933048503789e-05,0.249224922492249
8.94794779999054e-05,9.53404567230729e-05,0.249324932493249
8.94482688604182e-05,9.52879269896189e-05,0.249424942494249
8.94172119842499e-05,9.52357125172158e-05,0.24952495249525
8.93857425459459e-05,9.5183163065549e-05,0.24962496249625
8.93538649221906e-05,9.51302819517008e-05,0.24972497249725
8.93215825683137e-05,9.50770724006117e-05,0.24982498249825
8.9289267043591e-05,9.5024342444371e-05,0.24992499249925
8.9257080055856e-05,9.49714844349236e-05,0.25002500250025
8.92256043979985e-05,9.49184878451394e-05,0.25012501250125
8.91948333898473e-05,9.48653540110663e-05,0.25022502250225
8.91641441570077e-05,9.48120911332692e-05,0.25032503250325
8.91336887323898e-05,9.47591305476516e-05,0.25042504250425
8.91031886192934e-05,9.47059572310821e-05,0.250525052505251
8.90725090612572e-05,9.46528627182578e-05,0.250625062506251
8.90416516707415e-05,9.45998462720496e-05,0.250725072507251
8.90115913014418e-05,9.45462726481185e-05,0.250825082508251
8.89823201213838e-05,9.44921473519009e-05,0.250925092509251
8.89538302985135e-05,9.44374757275844e-05,0.251025102510251
8.89261144615538e-05,9.43822631654287e-05,0.251125112511251
8.88987142081674e-05,9.43268070971666e-05,0.251225122512251
8.88717285900745e-05,9.42720424793635e-05,0.251325132513251
8.88443456131769e-05,9.42182021297483e-05,0.251425142514251
8.88171483007329e-05,9.41645329554123e-05,0.251525152515252
8.87900965713569e-05,9.41115564524059e-05,0.251625162516252
8.87630740967998e-05,9.40586125673775e-05,0.251725172517252
8.87356593311483e-05,9.40050690505779e-05,0.251825182518252
8.87078561904295e-05,9.39509318451122e-05,0.251925192519252
8.86801283751399e-05,9.38963154824691e-05,0.252025202520252
8.86524751942136e-05,9.38412247079197e-05,0.252125212521252
8.86247317148957e-05,9.37865949617705e-05,0.252225222522252
8.85968988586608e-05,9.37324217291032e-05,0.252325232523252
8.85688340369933e-05,9.36780910732273e-05,0.252425242524252
8.85408083753567e-05,9.36238063497312e-05,0.252525252525253
8.8512772808508e-05,9.35703242219931e-05,0.252625262526253
8.84836474418468e-05,9.35180199119382e-05,0.252725272527253
8.84540662066633e-05,9.34668867162969e-05,0.252825282528253
8.84242189138866e-05,9.34164295835362e-05,0.252925292529253
8.83944685996325e-05,9.33658909058308e-05,0.253025302530253
8.83645899788392e-05,9.33149451483867e-05,0.253125312531253
8.83347196507174e-05,9.32647691383701e-05,0.253225322532253
8.83048576153071e-05,9.32153553432392e-05,0.253325332533253
8.82740608076269e-05,9.3165792486713e-05,0.253425342534253
8.82434832959435e-05,9.31163588121224e-05,0.253525352535254
8.82131232374675e-05,9.30670530985974e-05,0.253625362536254
8.81826867017991e-05,9.3017753282108e-05,0.253725372537254
8.81521743800042e-05,9.29684593165831e-05,0.253825382538254
8.81219004735241e-05,9.29192975045481e-05,0.253925392539254
8.80918624484636e-05,9.28702665099543e-05,0.254025402540254
8.8062058231625e-05,9.28213650658617e-05,0.254125412541254
8.80319354367005e-05,9.27720673225483e-05,0.254225422542254
8.80025071559019e-05,9.27228078408612e-05,0.254325432543254
8.79737664786895e-05,9.26735862522342e-05,0.254425442544254
8.79452545419085e-05,9.26236298376879e-05,0.254525452545255
8.79168683778915e-05,9.25739633684032e-05,0.254625462546255
8.78882009529104e-05,9.25247465480823e-05,0.254725472547255
8.78586072786997e-05,9.2476035721058e-05,0.254825482548255
8.78280963389967e-05,9.24278259347417e-05,0.254925492549255
8.77974775941645e-05,9.23804817457166e-05,0.255025502550255
8.77659498765516e-05,9.23343422335295e-05,0.255125512551255
8.77335302323181e-05,9.22892047106168e-05,0.255225522552255
8.77009304520388e-05,9.2244531233728e-05,0.255325532553255
8.76681523786228e-05,9.22003172879448e-05,0.255425542554255
8.76356599428553e-05,9.2156177285459e-05,0.255525552555256
8.76024190903375e-05,9.21120483859865e-05,0.255625562556256
8.75689478848477e-05,9.20685267429676e-05,0.255725572557256
8.75347494551235e-05,9.20249081674268e-05,0.255825582558256
8.75009456199802e-05,9.19818850773039e-05,0.255925592559256
8.74670466490636e-05,9.193844414996e-05,0.256025602560256
8.74330622172171e-05,9.18945790276535e-05,0.256125612561256
8.73984456968695e-05,9.1851108776379e-05,0.256225622562256
8.73633585654459e-05,9.18081165535523e-05,0.256325632563256
8.7327805660328e-05,9.17655977060436e-05,0.256425642564256
8.72917918189774e-05,9.1723547534653e-05,0.256525652565257
8.72553211877099e-05,9.16819615014269e-05,0.256625662566257
8.72190198658417e-05,9.16401375596719e-05,0.256725672567257
8.7182886240952e-05,9.15980781050572e-05,0.256825682568257
8.7146890597445e-05,9.15559925744879e-05,0.256925692569257
8.7111292082454e-05,9.1513534517124e-05,0.257025702570257
8.70758621858362e-05,9.14708589605013e-05,0.257125712571257
8.70405992950911e-05,9.14279680469034e-05,0.257225722572257
8.70048867554173e-05,9.13845061344054e-05,0.257325732573257
8.69694962491191e-05,9.13412669962481e-05,0.257425742574257
8.69343883859168e-05,9.12984437603477e-05,0.257525752575258
8.68990416467024e-05,9.12552547469935e-05,0.257625762576258
8.68637273872679e-05,9.12128266124775e-05,0.257725772577258
8.68279462023759e-05,9.11712096198151e-05,0.257825782578258
8.67918874421782e-05,9.11305113207994e-05,0.257925792579258
8.67555541012672e-05,9.10907227086298e-05,0.258025802580258
8.67193575900156e-05,9.10506736363766e-05,0.258125812581258
8.66833621768772e-05,9.10108170931215e-05,0.258225822582258
8.66475215609529e-05,9.09707623081145e-05,0.258325832583258
8.66118343600709e-05,9.09305112393572e-05,0.258425842584258
8.65758354916427e-05,9.08905029165411e-05,0.258525852585259
8.65399928025205e-05,9.08498897790122e-05,0.258625862586259
8.65044371331788e-05,9.08096668593849e-05,0.258725872587259
8.64692742156287e-05,9.07690531229382e-05,0.258825882588259
8.64342707023058e-05,9.07273062342455e-05,0.258925892589259
8.63994247504208e-05,9.06844374345307e-05,0.259025902590259
8.63646995034695e-05,9.06420480223469e-05,0.259125912591259
8.63302863847616e-05,9.05986783662065e-05,0.259225922592259
8.62961821693761e-05,9.05543381178989e-05,0.259325932593259
8.62622829681309e-05,9.05095386840155e-05,0.259425942594259
8.62283469104213e-05,9.04650877511145e-05,0.25952595259526
8.61943820585502e-05,9.04209936119016e-05,0.25962596259626
8.61603886429263e-05,9.0377252834119e-05,0.25972597259726
8.61257433284573e-05,9.03338568716716e-05,0.25982598259826
8.60911602092842e-05,9.02911077403159e-05,0.25992599259926
8.60560654762151e-05,9.02492617768185e-05,0.26002600260026
8.60210472202985e-05,9.02073538023055e-05,0.26012601260126
8.59861045201797e-05,9.01653843926606e-05,0.26022602260226
8.59512369150815e-05,9.01233541928709e-05,0.26032603260326
8.59164437140178e-05,9.00812637788193e-05,0.26042604260426
8.58815187510852e-05,9.00395283617036e-05,0.260526052605261
8.58465322838825e-05,8.99988070964983e-05,0.260626062606261
8.58113226046561e-05,8.99574054147411e-05,0.260726072607261
8.57751456734199e-05,8.99159623846285e-05,0.260826082608261
8.57387644191093e-05,8.98748880113815e-05,0.260926092609261
8.57021836791062e-05,8.98343908795996e-05,0.261026102610261
8.56652445099206e-05,8.97934431313713e-05,0.261126112611261
8.56285955854764e-05,8.9751630154416e-05,0.261226122612261
8.559223414151e-05,8.9708960471794e-05,0.261326132613261
8.55560560584705e-05,8.96664602598393e-05,0.261426142614261
8.5520208992664e-05,8.96242999336668e-05,0.261526152615262
8.54848148007473e-05,8.95826116237298e-05,0.261626162616262
8.5449869105996e-05,8.95413907229695e-05,0.261726172617262
8.54155969633432e-05,8.95008372007847e-05,0.261826182618262
8.53817931281999e-05,8.94602050591371e-05,0.261926192619262
8.53478372601062e-05,8.94195018075328e-05,0.262026202620262
8.53137309715628e-05,8.93787281139954e-05,0.262126212621262
8.5279475414253e-05,8.93378846926196e-05,0.262226222622262
8.52451362388824e-05,8.92965389635943e-05,0.262326232623262
8.52105867512126e-05,8.92542890992287e-05,0.262426242624262
8.517582925485e-05,8.92111439911471e-05,0.262526252625263
8.51408658229525e-05,8.91671124849026e-05,0.262626262626263
8.51052242319836e-05,8.9123648361016e-05,0.262726272627263
8.506989615135e-05,8.90803951713292e-05,0.262826282628263
8.50348785864993e-05,8.90373508656996e-05,0.262926292629263
8.5000168542839e-05,8.89945133709515e-05,0.263026302630263
8.4965809787453e-05,8.89517344088879e-05,0.263126312631263
8.49312893242734e-05,8.89085551624989e-05,0.263226322632263
8.48969538345212e-05,8.88655991511562e-05,0.263326332633263
8.48624460407774e-05,8.88233142040362e-05,0.263426342634263
8.48275468773339e-05,8.87815681676493e-05,0.263526352635264
8.47926159252163e-05,8.87397536473297e-05,0.263626362636264
8.47576536450821e-05,8.86978713341359e-05,0.263726372637264
8.47225826383441e-05,8.86564033798338e-05,0.263826382638264
8.46881098582354e-05,8.86147125129791e-05,0.263926392639264
8.46536796934073e-05,8.85732581264657e-05,0.264026402640264
8.46192916832025e-05,8.85320378937295e-05,0.264126412641264
8.45852121155828e-05,8.84898258533185e-05,0.264226422642264
8.45512180088929e-05,8.84473994003799e-05,0.264326432643264
8.45176325483917e-05,8.8404839158445e-05,0.264426442644264
8.44839913424367e-05,8.83622402172148e-05,0.264526452645265
8.44497862324616e-05,8.83198000352402e-05,0.264626462646265
8.44150222862167e-05,8.82775171152255e-05,0.264726472647265
8.43809982336421e-05,8.82352035352332e-05,0.264826482648265
8.43473187890909e-05,8.81929433280201e-05,0.264926492649265
8.43139809580105e-05,8.81507359177039e-05,0.265026502650265
8.42809170165375e-05,8.81077245525467e-05,0.265126512651265
8.42478908529633e-05,8.80647435939796e-05,0.265226522652265
8.421436896985e-05,8.80219471711628e-05,0.265326532653265
8.41803566653166e-05,8.79793335103788e-05,0.265426542654265
8.41460674765035e-05,8.79362615163242e-05,0.265526552655266
8.41115677451025e-05,8.78923024560832e-05,0.265626562656266
8.40768595442715e-05,8.78474651291391e-05,0.265726572657266
8.40419451775369e-05,8.78017581506911e-05,0.265826582658266
8.40067216771513e-05,8.77562909005618e-05,0.265926592659266
8.39711922680359e-05,8.77110610061153e-05,0.266026602660266
8.39353597144544e-05,8.76660661407863e-05,0.266126612661266
8.3899814410982e-05,8.7621504269903e-05,0.266226622662266
8.38637736183391e-05,8.75771450174767e-05,0.266326632663266
8.38280495609928e-05,8.75332888559001e-05,0.266426642664266
8.37926394747191e-05,8.74899308095485e-05,0.266526652665267
8.3757015160199e-05,8.74472423531607e-05,0.266626662666267
8.37211791512878e-05,8.74052169216777e-05,0.266726672667267
8.36860936323248e-05,8.73631582963333e-05,0.266826682668267
8.36517512319931e-05,8.7321066845694e-05,0.266926692669267
8.36181445789759e-05,8.72789429152879e-05,0.267026702670267
8.35852665323649e-05,8.72367867815387e-05,0.267126712671267
8.35531069566196e-05,8.7194386634907e-05,0.267226722672267
8.35216587107916e-05,8.71517448710625e-05,0.267326732673267
8.34909148842614e-05,8.7108863839606e-05,0.267426742674267
8.34608685664895e-05,8.70657459362085e-05,0.267526752675268
8.34305412181221e-05,8.7022175481399e-05,0.267626762676268
8.33999356033831e-05,8.69781569440259e-05,0.267726772677268
8.33690542561677e-05,8.69336947238296e-05,0.267826782678268
8.33384085600432e-05,8.68894482522097e-05,0.267926792679268
8.33079959810746e-05,8.68454154559883e-05,0.268026802680268
8.32778142157753e-05,8.68015942159193e-05,0.268126812681268
8.32480457036377e-05,8.67573760316417e-05,0.268226822682268
8.32179848736407e-05,8.67136198202113e-05,0.268326832683268
8.31884167686303e-05,8.66694356360299e-05,0.268426842684268
8.31586180802792e-05,8.66251600708318e-05,0.268526852685269
8.31282050406133e-05,8.65810053718278e-05,0.268626862686269
8.30980734922402e-05,8.65365460771147e-05,0.268726872687269
8.30682206709759e-05,8.64917852043148e-05,0.268826882688269
8.30382429983823e-05,8.64466131284593e-05,0.268926892689269
8.30081416262625e-05,8.64010339037595e-05,0.269026902690269
8.29783793336785e-05,8.63551164978893e-05,0.269126912691269
8.29484567154327e-05,8.63097248035285e-05,0.269226922692269
8.29184776607471e-05,8.62647359734469e-05,0.269326932693269
8.28884426302791e-05,8.62201461146799e-05,0.269426942694269
8.28588192405123e-05,8.61751668903167e-05,0.26952695269527
8.28296031148021e-05,8.61298021242157e-05,0.26962696269627
8.28001750643721e-05,8.60840624356486e-05,0.26972697269727
8.27711526654583e-05,8.6037944714851e-05,0.26982698269827
8.27425317717849e-05,8.5991452647469e-05,0.26992699269927
8.27142227759864e-05,8.59447761825485e-05,0.27002700270027
8.26862224531415e-05,8.58979171168426e-05,0.27012701270127
8.26585278086578e-05,8.58508772471036e-05,0.27022702270227
8.26303872008639e-05,8.58034512367095e-05,0.27032703270327
8.26019091259947e-05,8.57561205233318e-05,0.27042704270427
8.25731249120671e-05,8.57086964709381e-05,0.270527052705271
8.25440370929361e-05,8.566118004701e-05,0.270627062706271
8.25152941121971e-05,8.5614297162808e-05,0.270727072707271
8.24862293283714e-05,8.5567447080867e-05,0.270827082708271
8.24568461967485e-05,8.55206294326216e-05,0.270927092709271
8.24275572794644e-05,8.5474258507858e-05,0.271027102710271
8.23986525909318e-05,8.54283295382696e-05,0.271127112711271
8.23702185135151e-05,8.53823837759513e-05,0.271227122712271
8.23417111838272e-05,8.53356893204648e-05,0.271327132713271
8.23137748991075e-05,8.52880288107648e-05,0.271427142714271
8.22859176254355e-05,8.52396457990279e-05,0.271527152715272
8.22578636303747e-05,8.51918916047822e-05,0.271627162716272
8.22297787679946e-05,8.51439808165988e-05,0.271727172717272
8.22011488905437e-05,8.50962119719049e-05,0.271827182718272
8.217197952647e-05,8.50485837116181e-05,0.271927192719272
8.21427608668247e-05,8.50004989378493e-05,0.272027202720272
8.2113233303937e-05,8.49534480802744e-05,0.272127212721272
8.20831821487434e-05,8.49072535137314e-05,0.272227222722272
8.20526120083768e-05,8.48619068303371e-05,0.272327232723272
8.2021528411245e-05,8.48173998064924e-05,0.272427242724272
8.19902093934307e-05,8.47735309063968e-05,0.272527252725273
8.19587249821644e-05,8.47300343257797e-05,0.272627262726273
8.19265115038344e-05,8.46863097878802e-05,0.272727272727273
8.189339481154e-05,8.46435715522193e-05,0.272827282728273
8.18605579981178e-05,8.46006724150205e-05,0.272927292729273
8.18279980689353e-05,8.45576139196495e-05,0.273027302730273
8.17957122597286e-05,8.45143976325051e-05,0.273127312731273
8.17632380218446e-05,8.4470916324289e-05,0.273227322732273
8.17302496361694e-05,8.44282075968411e-05,0.273327332733273
8.16971101389384e-05,8.43865698493776e-05,0.273427342734273
8.16643792878561e-05,8.4345547121263e-05,0.273527352735274
8.16315063090355e-05,8.43050446222571e-05,0.273627362736274
8.15986146715941e-05,8.42639950810583e-05,0.273727372737274
8.15657529800374e-05,8.42220863463813e-05,0.273827382738274
8.15330732672759e-05,8.41797573557762e-05,0.273927392739274
8.15004873082357e-05,8.4137032296304e-05,0.274027402740274
8.14674666731092e-05,8.40948432220832e-05,0.274127412741274
8.14348864728852e-05,8.40531387413686e-05,0.274227422742274
8.14025320185403e-05,8.40120205549903e-05,0.274327432743274
8.13708313058297e-05,8.39709193456247e-05,0.274427442744274
8.13382598590146e-05,8.39301620301822e-05,0.274527452745275
8.13048257403577e-05,8.38897452685455e-05,0.274627462746275
8.12713238979572e-05,8.38495832312041e-05,0.274727472747275
8.12383127073454e-05,8.38092280429118e-05,0.274827482748275
8.12057875614293e-05,8.37686815925627e-05,0.274927492749275
8.11731744207281e-05,8.37289252989125e-05,0.275027502750275
8.11404739762279e-05,8.36899514451375e-05,0.275127512751275
8.11081536141234e-05,8.36515273056498e-05,0.275227522752275
8.10762096487164e-05,8.361364753626e-05,0.275327532753275
8.10446383943882e-05,8.35763067927802e-05,0.275427542754275
8.10133428725765e-05,8.35382178859443e-05,0.275527552755276
8.09823127173319e-05,8.34993762547643e-05,0.275627562756276
8.09515456251679e-05,8.34597893166051e-05,0.275727572757276
8.09210388318606e-05,8.34194643506199e-05,0.275827582758276
8.08907895731462e-05,8.33784086589981e-05,0.275927592759276
8.0860753390915e-05,8.33376985198406e-05,0.276027602760276
8.0830928211969e-05,8.32973305699943e-05,0.276127612761276
8.08014202290567e-05,8.32565240281259e-05,0.276227622762276
8.07722580059312e-05,8.32160728517581e-05,0.276327632763276
8.07434383176311e-05,8.31759735395257e-05,0.276427642764276
8.07146720712183e-05,8.31357312472153e-05,0.276527652765277
8.0686134565317e-05,8.30946653970279e-05,0.276627662766277
8.06574943219568e-05,8.30532297612452e-05,0.276727672767277
8.06287527233098e-05,8.30114279333734e-05,0.276827682768277
8.06003624129371e-05,8.29693603703346e-05,0.276927692769277
8.05712900274258e-05,8.29270523188131e-05,0.277027702770277
8.05415498487524e-05,8.28845180146216e-05,0.277127712771277
8.05114150754581e-05,8.28422813725153e-05,0.277227722772277
8.048088962353e-05,8.28003394900481e-05,0.277327732773277
8.04509050403568e-05,8.27583238716003e-05,0.277427742774277
8.04207840882616e-05,8.27162494210088e-05,0.277527752775278
8.0390685941063e-05,8.26742770398101e-05,0.277627762776278
8.03606875366907e-05,8.26324583040317e-05,0.277727772777278
8.03301496457353e-05,8.25904178765707e-05,0.277827782778278
8.02992908731278e-05,8.25491208902303e-05,0.277927792779278
8.02681139830519e-05,8.25085600197861e-05,0.278027802780278
8.02369345591207e-05,8.24683693035026e-05,0.278127812781278
8.02057521405572e-05,8.24285450787662e-05,0.278227822782278
8.01745669578098e-05,8.23890837520724e-05,0.278327832783278
8.01436994317535e-05,8.23493196724923e-05,0.278427842784278
8.01123373379213e-05,8.23093913282221e-05,0.278527852785279
8.0080485513735e-05,8.22693003086962e-05,0.278627862786279
8.00476885513296e-05,8.222893940765e-05,0.278727872787279
8.00144907748297e-05,8.2188669104421e-05,0.278827882788279
7.99809986072325e-05,8.21490485347305e-05,0.278927892789279
7.99472152734992e-05,8.21100713178025e-05,0.279027902790279
7.99129191741066e-05,8.20714049621848e-05,0.279127912791279
7.98782402281343e-05,8.20331253922101e-05,0.279227922792279
7.98429598305717e-05,8.19940457833944e-05,0.279327932793279
7.9807461058407e-05,8.19553405902682e-05,0.279427942794279
7.97711744791324e-05,8.1916496609488e-05,0.27952795279528
7.97345135763184e-05,8.18781580461221e-05,0.27962796279628
7.96973304633703e-05,8.18412993161959e-05,0.27972797279728
7.96599160760556e-05,8.18053650617759e-05,0.27982798279828
7.96224680571976e-05,8.17700443985166e-05,0.27992799279928
7.95845770696219e-05,8.17351216008775e-05,0.28002800280028
7.95458420688253e-05,8.1700755197761e-05,0.28012801280128
7.950708633625e-05,8.16669869982282e-05,0.28022802280228
7.94684913900338e-05,8.16328984698785e-05,0.28032803280328
7.94299139506751e-05,8.15985207333968e-05,0.28042804280428
7.93911741124568e-05,8.15639367158454e-05,0.280528052805281
7.93531504415776e-05,8.15297542956326e-05,0.280628062806281
7.93145840591542e-05,8.14959162300488e-05,0.280728072807281
7.92756495727049e-05,8.1462539077689e-05,0.280828082808281
7.92360645695024e-05,8.14301590771911e-05,0.280928092809281
7.91961211371174e-05,8.13982257310689e-05,0.281028102810281
7.91552044634977e-05,8.13672590380785e-05,0.281128112811281
7.91133242234867e-05,8.13372495307141e-05,0.281228122812281
7.90715591599218e-05,8.13073615345316e-05,0.281328132813281
7.90303591521801e-05,8.12773014646931e-05,0.281428142814281
7.89896193896451e-05,8.12474911895969e-05,0.281528152815282
7.89485237317828e-05,8.12180935457459e-05,0.281628162816282
7.8907074942857e-05,8.11891045480329e-05,0.281728172817282
7.88661244073655e-05,8.11601521073331e-05,0.281828182818282
7.88249965000919e-05,8.11310071606714e-05,0.281928192819282
7.87837547984243e-05,8.1102676258309e-05,0.282028202820282
7.87421615781937e-05,8.1074743497991e-05,0.282128212821282
7.86999424889756e-05,8.10477577186626e-05,0.282228222822282
7.86578834950906e-05,8.10207710870283e-05,0.282328232823282
7.86155227387916e-05,8.09941121785396e-05,0.282428242824282
7.85728632147508e-05,8.09677777682566e-05,0.282528252825283
7.85299532970254e-05,8.09411161416034e-05,0.282628262826283
7.84874034209831e-05,8.09143638480275e-05,0.282728272827283
7.84452103616626e-05,8.08875217168005e-05,0.282828282828283
7.84027496322086e-05,8.08607418269414e-05,0.282928292829283
7.83602658674494e-05,8.08338438811937e-05,0.283028302830283
7.83177595280823e-05,8.08068290313227e-05,0.283128312831283
7.82753768882813e-05,8.07792882165536e-05,0.283228322832283
7.82334418242911e-05,8.07512113243931e-05,0.283328332833283
7.8191018872696e-05,8.07231225920908e-05,0.283428342834283
7.81487362060899e-05,8.06950275711525e-05,0.283528352835284
7.81059691071688e-05,8.06669208713197e-05,0.283628362836284
7.80625537951008e-05,8.06391001316428e-05,0.283728372837284
7.801926886277e-05,8.06113793651477e-05,0.283828382838284
7.79761131584528e-05,8.05837575582805e-05,0.283928392839284
7.7933085069649e-05,8.05562337665954e-05,0.284028402840284
7.78894414778069e-05,8.05283248478079e-05,0.284128412841284
7.78461712880697e-05,8.05000686258737e-05,0.284228422842284
7.78032708148191e-05,8.04714684869803e-05,0.284328432843284
7.77606375510047e-05,8.04429479350323e-05,0.284428442844284
7.77180153441256e-05,8.04150995299659e-05,0.284528452845285
7.76754041941818e-05,8.03879166606508e-05,0.284628462846285
7.7632803640476e-05,8.03613928080983e-05,0.284728472847285
7.75904120168976e-05,8.03349362646791e-05,0.284828482848285
7.754822701992e-05,8.03085463854047e-05,0.284928492849285
7.75063813328468e-05,8.02816109151612e-05,0.285028502850285
7.74648710396909e-05,8.02541352672431e-05,0.285128512851285
7.74235291344996e-05,8.02262282603847e-05,0.285228522852285
7.73827601171458e-05,8.01977318494265e-05,0.285328532853285
7.73425575376674e-05,8.01686518392616e-05,0.285428542854285
7.73025959073989e-05,8.01396561613133e-05,0.285528552855286
7.72629618390335e-05,8.01109367226256e-05,0.285628562856286
7.72236518772814e-05,8.00824908511052e-05,0.285728572857286
7.7184663257879e-05,8.00543158285865e-05,0.285828582858286
7.71456396248014e-05,8.00255655917088e-05,0.285928592859286
7.7106581438826e-05,7.99962457841203e-05,0.286028602860286
7.70669402295124e-05,7.99671780748033e-05,0.286128612861286
7.70274155787768e-05,7.99378186234716e-05,0.286228622862286
7.69884654283392e-05,7.99083764754295e-05,0.286328632863286
7.69496205491756e-05,7.98792899923467e-05,0.286428642864286
7.69110023373255e-05,7.98504786658662e-05,0.286528652865287
7.68723523367615e-05,7.9822628325835e-05,0.286628662866287
7.68336707778521e-05,7.97957295508165e-05,0.286728672867287
7.67947655462216e-05,7.97693312636594e-05,0.286828682868287
7.67556384846993e-05,7.97434285348096e-05,0.286928692869287
7.67168435921332e-05,7.97170337720522e-05,0.287028702870287
7.66789853146661e-05,7.96899051508577e-05,0.287128712871287
7.66412790701492e-05,7.96623909188198e-05,0.287228722872287
7.66045568934738e-05,7.9634655916512e-05,0.287328732873287
7.65681959102046e-05,7.96072276982662e-05,0.287428742874287
7.65324522728428e-05,7.95790608993484e-05,0.287528752875288
7.64962451653532e-05,7.95505874545792e-05,0.287628762876288
7.64595787340915e-05,7.95218103585479e-05,0.287728772877288
7.64224578164394e-05,7.94927325367358e-05,0.287828782878288
7.63857533769102e-05,7.94626242770602e-05,0.287928792879288
7.63493562282427e-05,7.94322688256304e-05,0.288028802880288
7.63129233748341e-05,7.9402281685537e-05,0.288128812881288
7.62767756984167e-05,7.93719970676402e-05,0.288228822882288
7.62409104346867e-05,7.93414179434931e-05,0.288328832883288
7.6205369968636e-05,7.93098924142392e-05,0.288428842884288
7.61701510753434e-05,7.92774298322078e-05,0.288528852885289
7.61352502994393e-05,7.92440394575879e-05,0.288628862886289
7.61006390772107e-05,7.92104341866989e-05,0.288728872887289
7.60667741985346e-05,7.9176724911451e-05,0.288828882888289
7.60331887379934e-05,7.91428038727338e-05,0.288928892889289
7.59987014456596e-05,7.91090964633444e-05,0.289028902890289
7.59639483259814e-05,7.90752922826806e-05,0.289128912891289
7.59287607606655e-05,7.90412817518409e-05,0.289228922892289
7.58931919612306e-05,7.90063094283166e-05,0.289328932893289
7.58578684876501e-05,7.89703901007683e-05,0.289428942894289
7.58222278180757e-05,7.89345627301183e-05,0.28952895289529
7.57868836127165e-05,7.88978681266711e-05,0.28962896289629
7.57513270219801e-05,7.88614950729115e-05,0.28972897289729
7.57155598886159e-05,7.88254404130027e-05,0.28982898289829
7.56798480399681e-05,7.87895665571269e-05,0.28992899289929
7.5644191245708e-05,7.87538717315662e-05,0.29002900290029
7.56084234212778e-05,7.87180684558355e-05,0.29012901290129
7.55723192815756e-05,7.86818955557563e-05,0.29022902290229
7.5535881821114e-05,7.86453567169759e-05,0.29032903290329
7.54994581818516e-05,7.86079882159654e-05,0.29042904290429
7.54630476726823e-05,7.85697982763244e-05,0.290529052905291
7.5426463016732e-05,7.85313492356824e-05,0.290629062906291
7.53902259633177e-05,7.84934920178467e-05,0.290729072907291
7.53539101292643e-05,7.84554665041432e-05,0.290829082908291
7.53172204323287e-05,7.84179385297831e-05,0.290929092909291
7.52810253031691e-05,7.83807871825014e-05,0.291029102910291
7.52448601199341e-05,7.83436842784454e-05,0.291129112911291
7.5208430261118e-05,7.83064911912078e-05,0.291229122912291
7.51722284517474e-05,7.82687688680616e-05,0.291329132913291
7.51358941894419e-05,7.82311040179772e-05,0.291429142914291
7.51000793730067e-05,7.81931594503018e-05,0.291529152915292
7.50643428765931e-05,7.81553103408901e-05,0.291629162916292
7.5028128167458e-05,7.8117704161702e-05,0.291729172917292
7.49910947839336e-05,7.80804213980606e-05,0.291829182918292
7.49532510186916e-05,7.80434588941293e-05,0.291929192919292
7.491573527609e-05,7.80063623017444e-05,0.292029202920292
7.4878544100799e-05,7.79691329799878e-05,0.292129212921292
7.48416742678576e-05,7.79317721958009e-05,0.292229222922292
7.48049200720995e-05,7.78939175348828e-05,0.292329232923292
7.47682803617615e-05,7.78555738807166e-05,0.292429242924292
7.47323505992089e-05,7.78170353940226e-05,0.292529252925293
7.46971243345995e-05,7.77783039867307e-05,0.292629262926293
7.46620042626986e-05,7.77396633154671e-05,0.292729272927293
7.46269894620718e-05,7.77011124818546e-05,0.292829282928293
7.45919631438123e-05,7.7663256669172e-05,0.292929292929293
7.45569253079202e-05,7.76260890129011e-05,0.293029302930293
7.45220263748453e-05,7.75882633073489e-05,0.293129312931293
7.44870657071717e-05,7.75505986876175e-05,0.293229322932293
7.44526323174224e-05,7.75129281017442e-05,0.293329332933293
7.44187801081822e-05,7.74758101326053e-05,0.293429342934293
7.43857389716457e-05,7.74390311969421e-05,0.293529352935294
7.43535010759186e-05,7.74025879776723e-05,0.293629362936294
7.43217552140323e-05,7.73655275737364e-05,0.293729372937294
7.42904101663204e-05,7.7327914921631e-05,0.293829382938294
7.42593433849801e-05,7.72892749183902e-05,0.293929392939294
7.42285521057876e-05,7.72496176074041e-05,0.294029402940294
7.41983171289297e-05,7.72097192090174e-05,0.294129412941294
7.41686331563673e-05,7.71695820728305e-05,0.294229422942294
7.41395630744225e-05,7.71290413352346e-05,0.294329432943294
7.41108106491689e-05,7.70880920897119e-05,0.294429442944294
7.40823724253565e-05,7.70467383444037e-05,0.294529452945295
7.40542458691303e-05,7.70049841074516e-05,0.294629462946295
7.40262540693256e-05,7.69628081172783e-05,0.294729472947295
7.39980383664711e-05,7.69202254620018e-05,0.294829482948295
7.39698721895167e-05,7.68772492026346e-05,0.294929492949295
7.3941529562215e-05,7.6834769538163e-05,0.295029502950295
7.39133113254653e-05,7.67925059217264e-05,0.295129512951295
7.38850741998061e-05,7.67504840607137e-05,0.295229522952295
7.38568184155262e-05,7.67087016515955e-05,0.295329532953295
7.3829283636007e-05,7.66674061395138e-05,0.295429542954295
7.38022733701484e-05,7.66259553925776e-05,0.295529552955296
7.37756848805715e-05,7.65838486234661e-05,0.295629562956296
7.37488943714469e-05,7.65422731173705e-05,0.295729572957296
7.37219034552351e-05,7.65012235992073e-05,0.295829582958296
7.36949779592804e-05,7.64609808001209e-05,0.295929592959296
7.36681851466293e-05,7.64208284836741e-05,0.296029602960296
7.36415238654785e-05,7.63807657514905e-05,0.296129612961296
7.3614992733776e-05,7.63407917512648e-05,0.296229622962296
7.35881181458134e-05,7.63007823688253e-05,0.296329632963296
7.35609109281974e-05,7.62607499741257e-05,0.296429642964296
7.35337617595216e-05,7.62209174797191e-05,0.296529652965297
7.35064089588375e-05,7.61816297239751e-05,0.296629662966297
7.34794705631183e-05,7.61428745442583e-05,0.296729672967297
7.34532149335236e-05,7.61034819088146e-05,0.296829682968297
7.34276353898826e-05,7.60634580832451e-05,0.296929692969297
7.34018867671709e-05,7.60229239567789e-05,0.297029702970297
7.33759713688753e-05,7.59818845971814e-05,0.297129712971297
7.33500414583945e-05,7.59408405153478e-05,0.297229722972297
7.33238008017623e-05,7.58997801705961e-05,0.297329732973297
7.32973763234657e-05,7.58586637349001e-05,0.297429742974297
7.32709834035544e-05,7.58171392519834e-05,0.297529752975298
7.32446294132654e-05,7.57757816367457e-05,0.297629762976298
7.32179925495516e-05,7.57340398618883e-05,0.297729772977298
7.31910758070057e-05,7.56919177282352e-05,0.297829782978298
7.31638819498515e-05,7.56494190366098e-05,0.297929792979298
7.31367346240049e-05,7.56070967032056e-05,0.298029802980298
7.31096338294261e-05,7.55649490234103e-05,0.298129812981298
7.30825180619249e-05,7.55229330594327e-05,0.298229822982298
7.30549501115998e-05,7.54804814519516e-05,0.298329832983298
7.30269343550952e-05,7.54375985085653e-05,0.298429842984298
7.29984751691755e-05,7.53942884677695e-05,0.298529852985299
7.29700258884279e-05,7.53505875410475e-05,0.298629862986299
7.29415865128523e-05,7.53064995522589e-05,0.298729872987299
7.29131568121201e-05,7.52620283022271e-05,0.298829882988299
7.28846370433649e-05,7.52172097951193e-05,0.298929892989299
7.28560276673241e-05,7.5172047486229e-05,0.299029902990299
7.28273296053923e-05,7.51265447156742e-05,0.299129912991299
7.27980268669491e-05,7.50813361749461e-05,0.299229922992299
7.27681249804819e-05,7.50364190076678e-05,0.299329932993299
7.27376301655445e-05,7.4991790311393e-05,0.299429942994299
7.27063715001572e-05,7.49478740276957e-05,0.2995299529953
7.26741831302903e-05,7.49040137197659e-05,0.2996299629963
7.2641419799468e-05,7.48601062125155e-05,0.2997299729973
7.26080870360981e-05,7.48161520127224e-05,0.2998299829983
7.25741905990767e-05,7.4772151581091e-05,0.2999299929993
7.25406786211354e-05,7.47272675846385e-05,0.3000300030003
7.25061256782158e-05,7.46829472157907e-05,0.3001300130013
7.24717148630345e-05,7.46380511258084e-05,0.3002300230023
7.24371197654915e-05,7.45927773721593e-05,0.3003300330033
7.24023422284562e-05,7.45471297095967e-05,0.3004300430043
7.23673840946777e-05,7.45011118007336e-05,0.300530053005301
7.23315326521069e-05,7.44551705763678e-05,0.300630063006301
7.22947966542722e-05,7.44093052993716e-05,0.300730073007301
7.22573539335333e-05,7.43634686091757e-05,0.300830083008301
7.22199911452766e-05,7.4318138994936e-05,0.300930093009301
7.21827075984362e-05,7.42733113888858e-05,0.301030103010301
7.21454286586489e-05,7.42283002376031e-05,0.301130113011301
7.21084915626211e-05,7.41836533434448e-05,0.301230123012301
7.207225566101e-05,7.41397191843582e-05,0.301330133013301
7.2036221548618e-05,7.40960151478719e-05,0.301430143014301
7.20002989270137e-05,7.40529705888538e-05,0.301530153015302
7.19651279470808e-05,7.4009902303482e-05,0.301630163016302
7.19307376333494e-05,7.39666154131582e-05,0.301730173017302
7.18964703280783e-05,7.39229216734481e-05,0.301830183018302
7.18626031458757e-05,7.38796235188647e-05,0.301930193019302
7.18280013681218e-05,7.38363287504693e-05,0.302030203020302
7.17935163792746e-05,7.37929019437619e-05,0.302130213021302
7.17593584916731e-05,7.37501158868275e-05,0.302230223022302
7.17256110930096e-05,7.37079442963955e-05,0.302330233023302
7.16923407553043e-05,7.36663335462979e-05,0.302430243024302
7.16595428715042e-05,7.36252781541348e-05,0.302530253025303
7.16268468037284e-05,7.35843848843795e-05,0.302630263026303
7.15942514001734e-05,7.35436521245622e-05,0.302730273027303
7.15610699787278e-05,7.3503004917831e-05,0.302830283028303
7.15278821073999e-05,7.34613268125302e-05,0.302930293029303
7.14947534367756e-05,7.34201760542445e-05,0.303030303030303
7.14615805383701e-05,7.33786453748329e-05,0.303130313031303
7.14285762583379e-05,7.33374158358376e-05,0.303230323032303
7.1396420368211e-05,7.3296669277878e-05,0.303330333033303
7.13651041146206e-05,7.32564009326487e-05,0.303430343034303
7.1333188943335e-05,7.32162135564825e-05,0.303530353035304
7.13006806132105e-05,7.3176106343144e-05,0.303630363036304
7.12680398301511e-05,7.31363955902725e-05,0.303730373037304
7.12357784383816e-05,7.30972414853117e-05,0.303830383038304
7.1203382059782e-05,7.30584745115237e-05,0.303930393039304
7.11708516157869e-05,7.30200908220145e-05,0.304030403040304
7.11380369162352e-05,7.29826340958228e-05,0.304130413041304
7.1105660808677e-05,7.29456157313002e-05,0.304230423042304
7.10737193771651e-05,7.29090314208473e-05,0.304330433043304
7.10426270266644e-05,7.28732339500109e-05,0.304430443044304
7.10116219798829e-05,7.28371485840539e-05,0.304530453045305
7.09804690465467e-05,7.28014202421381e-05,0.304630463046305
7.09491064920173e-05,7.27660468510882e-05,0.304730473047305
7.09175361591237e-05,7.27310249556087e-05,0.304830483048305
7.08862182930328e-05,7.2696692644729e-05,0.304930493049305
7.08556760253531e-05,7.26619668449354e-05,0.305030503050305
7.08251379040292e-05,7.26274086269149e-05,0.305130513051305
7.07951535512246e-05,7.25925588972328e-05,0.305230523052305
7.07656066386502e-05,7.25579856602e-05,0.305330533053305
7.07358429639742e-05,7.25238170611637e-05,0.305430543054305
7.07059320937297e-05,7.24896025297489e-05,0.305530553055306
7.06766166858905e-05,7.24559098859845e-05,0.305630563056306
7.06473003566168e-05,7.24230155764492e-05,0.305730573057306
7.06179833363171e-05,7.23909118152126e-05,0.305830583058306
7.05886656249114e-05,7.23595907933099e-05,0.305930593059306
7.05596918305032e-05,7.2328531452362e-05,0.306030603060306
7.05310587280913e-05,7.22977312124152e-05,0.306130613061306
7.05030761424326e-05,7.22669726663532e-05,0.306230623062306
7.04747636913442e-05,7.22360880481204e-05,0.306330633063306
7.04461729738842e-05,7.22056802144292e-05,0.306430643064306
7.04173060632505e-05,7.21757445351852e-05,0.306530653065307
7.03880134603479e-05,7.21461833637724e-05,0.306630663066307
7.03591465497142e-05,7.21172015991426e-05,0.306730673067307
7.03300732428083e-05,7.20874248173654e-05,0.306830683068307
7.03007956128281e-05,7.20568608274074e-05,0.306930693069307
7.02717962492595e-05,7.202610030031e-05,0.307030703070307
7.02433041228626e-05,7.19952034042643e-05,0.307130713071307
7.02158041266099e-05,7.19636985146354e-05,0.307230723072307
7.01884448760435e-05,7.19325468712587e-05,0.307330733073307
7.01613878485485e-05,7.19009072481871e-05,0.307430743074307
7.013427162035e-05,7.18681597425888e-05,0.307530753075308
7.0107157004612e-05,7.18342702391906e-05,0.307630763076308
7.0080444815509e-05,7.17993634510816e-05,0.307730773077308
7.00538353637849e-05,7.17637116554526e-05,0.307830783078308
7.00275318207907e-05,7.1727082080644e-05,0.307930793079308
7.00013676413508e-05,7.16895876687096e-05,0.308030803080308
6.99753412129649e-05,7.16512369427069e-05,0.308130813081308
6.99494511535409e-05,7.16120383335563e-05,0.308230823082308
6.9923822544697e-05,7.15731204555487e-05,0.308330833083308
6.98984279744435e-05,7.15339281119979e-05,0.308430843084308
6.98728470486706e-05,7.14943953758888e-05,0.308530853085309
6.98477777367937e-05,7.14555607704739e-05,0.308630863086309
6.98227005929426e-05,7.14168414567119e-05,0.308730873087309
6.97969627967977e-05,7.1377772513238e-05,0.308830883088309
6.97711093634694e-05,7.13388307015587e-05,0.308930893089309
6.97447539910884e-05,7.13003904143286e-05,0.309030903090309
6.97183728191384e-05,7.12625966356959e-05,0.309130913091309
6.96910230130467e-05,7.12245388034736e-05,0.309230923092309
6.96627142476168e-05,7.11862194976145e-05,0.309330933093309
6.96337418353005e-05,7.114710056755e-05,0.309430943094309
6.96044031618275e-05,7.1107198667798e-05,0.30953095309531
6.95747012217103e-05,7.10665215151832e-05,0.30963096309631
6.95453664642244e-05,7.10264381664109e-05,0.30973097309731
6.95160236443557e-05,7.09865750350611e-05,0.30983098309831
6.94866729925127e-05,7.09469299558167e-05,0.30993099309931
6.94577563256502e-05,7.09078208618229e-05,0.31003100310031
6.94288403498136e-05,7.08688012369162e-05,0.31013101310131
6.93997691161056e-05,7.08297833166218e-05,0.31023102310231
6.93706156463488e-05,7.07908864007328e-05,0.31033103310331
6.93413810924265e-05,7.07521092914153e-05,0.31043104310431
6.93120656845474e-05,7.0713450813868e-05,0.310531053105311
6.92831930150973e-05,7.06747059309281e-05,0.310631063106311
6.92547584769434e-05,7.06358754718664e-05,0.310731073107311
6.92267579237299e-05,7.05969602659534e-05,0.310831083108311
6.919928649127e-05,7.05577962788511e-05,0.310931093109311
6.91710850703119e-05,7.0518858129784e-05,0.311031103110311
6.91426537571191e-05,7.04803675334691e-05,0.311131113111311
6.91139946248095e-05,7.04423201131999e-05,0.311231123112311
6.90851102073582e-05,7.0404711492271e-05,0.311331133113311
6.90560023475145e-05,7.03675373630821e-05,0.311431143114311
6.90271448813156e-05,7.033036809434e-05,0.311531153115312
6.89985350445775e-05,7.02932035939046e-05,0.311631163116312
6.89697669553355e-05,7.02560225541268e-05,0.311731173117312
6.89406779844413e-05,7.02197565684192e-05,0.311831183118312
6.89118387161658e-05,7.01836302917777e-05,0.311931193119312
6.88832470772712e-05,7.01476423651198e-05,0.312031203120312
6.88546515224295e-05,7.01119649542423e-05,0.312131213121312
6.88260522818895e-05,7.00765949493803e-05,0.312231223122312
6.87975981637601e-05,7.00420593980908e-05,0.312331233123312
6.87697929498435e-05,7.00076022589461e-05,0.312431243124312
6.87424062872875e-05,6.99736302661556e-05,0.312531253125313
6.87152052891851e-05,6.99393774731151e-05,0.312631263126313
6.86881876520496e-05,6.99048466901317e-05,0.312731273127313
6.86609601633521e-05,6.98700934783367e-05,0.312831283128313
6.86337937182275e-05,6.98355577888347e-05,0.312931293129313
6.86065657688327e-05,6.98009774108605e-05,0.313031303130313
6.85793283749633e-05,6.97656643722837e-05,0.313131313131313
6.8552082227685e-05,6.97296259292229e-05,0.313231323132313
6.85251912846681e-05,6.96927429200959e-05,0.313331333133313
6.84986525513202e-05,6.9655023660644e-05,0.313431343134313
6.84713905097249e-05,6.96173083862979e-05,0.313531353135314
6.84434546857025e-05,6.95787874755339e-05,0.313631363136314
6.84146147263611e-05,6.95392521825072e-05,0.313731373137314
6.83856720295609e-05,6.94994016744989e-05,0.313831383138314
6.83566275168165e-05,6.94592390612753e-05,0.313931393139314
6.83274825701399e-05,6.94187674526006e-05,0.314031403140314
6.82982376503082e-05,6.93779898891336e-05,0.314131413141314
6.82688943697422e-05,6.93369094115336e-05,0.314231423142314
6.82388374557322e-05,6.9295535878907e-05,0.314331433143314
6.8208074509924e-05,6.92538722167364e-05,0.314431443144314
6.81766122125682e-05,6.92119213044329e-05,0.314531453145315
6.81455410545035e-05,6.91695975889106e-05,0.314631463146315
6.81150676623708e-05,6.91266986359943e-05,0.314731473147315
6.8084757820821e-05,6.90847080338777e-05,0.314831483148315
6.80544387651651e-05,6.90425040558201e-05,0.314931493149315
6.80241104953631e-05,6.90000887980348e-05,0.315031503150315
6.79943419832655e-05,6.89575413637246e-05,0.315131513151315
6.7964309256324e-05,6.8915585199374e-05,0.315231523152315
6.79340153091312e-05,6.88742144540181e-05,0.315331533153315
6.79035702504226e-05,6.88329086451596e-05,0.315431543154315
6.78734833905279e-05,6.87921750330364e-05,0.315531553155316
6.7843751504526e-05,6.87520079740003e-05,0.315631563156316
6.78139412985423e-05,6.87113540639988e-05,0.315731573157316
6.77841248730451e-05,6.86704112683589e-05,0.315831583158316
6.77545500877438e-05,6.86289353208091e-05,0.315931593159316
6.77253857914603e-05,6.85875354818749e-05,0.316031603160316
6.76958900172467e-05,6.85464754596175e-05,0.316131613161316
6.76660657596953e-05,6.85057519830237e-05,0.316231623162316
6.76359164741759e-05,6.84653617350119e-05,0.316331633163316
6.76054453855697e-05,6.84253014445698e-05,0.316431643164316
6.75750929287392e-05,6.83849997672684e-05,0.316531653165317
6.75442442916324e-05,6.83451553866494e-05,0.316631663166317
6.75130948135461e-05,6.83062519978425e-05,0.316731673167317
6.74824944969261e-05,6.82679132732292e-05,0.316831683168317
6.74518430419853e-05,6.82287502536097e-05,0.316931693169317
6.74214092705407e-05,6.81888648010588e-05,0.317031703170317
6.73911915701717e-05,6.81482640565184e-05,0.317131713171317
6.73611876373517e-05,6.81069550687894e-05,0.317231723172317
6.7331039273227e-05,6.80656703141906e-05,0.317331733173317
6.730107242724e-05,6.80238068669038e-05,0.317431743174317
6.72715757315917e-05,6.7981379285235e-05,0.317531753175318
6.72423165298637e-05,6.79384109039388e-05,0.317631763176318
6.72135406086475e-05,6.78949545429471e-05,0.317731773177318
6.71849881297837e-05,6.78512645579904e-05,0.317831783178318
6.7156613022702e-05,6.78067128456723e-05,0.317931793179318
6.71284136749018e-05,6.77613078829815e-05,0.318031803180318
6.70998340143772e-05,6.77152291839736e-05,0.318131813181318
6.70717217400074e-05,6.76692323754408e-05,0.318231823182318
6.70436804143424e-05,6.76233516878318e-05,0.318331833183318
6.70157091159877e-05,6.75775859924163e-05,0.318431843184318
6.69884086053876e-05,6.75316108600962e-05,0.318531853185319
6.69615220390951e-05,6.74862336779711e-05,0.318631863186319
6.69350563276098e-05,6.74411171171776e-05,0.318731873187319
6.69085705754518e-05,6.73952959297358e-05,0.318831883188319
6.68813880056015e-05,6.73489267556546e-05,0.318931893189319
6.68535155286385e-05,6.73020149851923e-05,0.319031903190319
6.68259920364232e-05,6.72557582924583e-05,0.319131913191319
6.67988138432573e-05,6.72101502275683e-05,0.319231923192319
6.67719779545882e-05,6.71651844327819e-05,0.319331933193319
6.67452001148995e-05,6.71203245773192e-05,0.319431943194319
6.67187606636405e-05,6.70760996667351e-05,0.31953195319532
6.66920931630161e-05,6.70309540584339e-05,0.31963196319632
6.66655862183421e-05,6.6984685548593e-05,0.31973197319732
6.66392379869093e-05,6.69373052171895e-05,0.31983198319832
6.66134027514646e-05,6.68897592620127e-05,0.31993199319932
6.6586459287955e-05,6.68429895041463e-05,0.32003200320032
6.65598528308634e-05,6.67956589980866e-05,0.32013201320132
6.6532964191373e-05,6.67477802289639e-05,0.32023202320232
6.65063542789516e-05,6.66993376018823e-05,0.32033203320332
6.64800207900725e-05,6.66503367144202e-05,0.32043204320432
6.64536658783888e-05,6.66006694158646e-05,0.320532053205321
6.64276058184597e-05,6.65505247108141e-05,0.320632063206321
6.64012384677089e-05,6.64996753100109e-05,0.320732073207321
6.6374629476722e-05,6.64489119921054e-05,0.320832083208321
6.63473697386133e-05,6.63987429848183e-05,0.320932093209321
6.63207084575024e-05,6.6349328728982e-05,0.321032103210321
6.62949243604184e-05,6.6299846495989e-05,0.321132113211321
6.62684086623357e-05,6.62507647546399e-05,0.321232123212321
6.62416697522691e-05,6.62016947382559e-05,0.321332133213321
6.62147880233983e-05,6.61525954670475e-05,0.321432143214321
6.61877648577752e-05,6.61034672404726e-05,0.321532153215322
6.61612811787751e-05,6.60538704299208e-05,0.321632163216322
6.61342135550421e-05,6.6004688692355e-05,0.321732173217322
6.6106855456239e-05,6.5956163322493e-05,0.321832183218322
6.60791628849531e-05,6.59086638525426e-05,0.321932193219322
6.60521295837893e-05,6.5861147612897e-05,0.322032203220322
6.60257491029053e-05,6.58136147878383e-05,0.322132213221322
6.59988254497798e-05,6.57662748373076e-05,0.322232223222322
6.59716113215842e-05,6.57188788188683e-05,0.322332233223322
6.59441094825422e-05,6.5671427285367e-05,0.322432243224322
6.59162653390034e-05,6.56245054715159e-05,0.322532253225323
6.58883456396667e-05,6.5578470815993e-05,0.322632263226323
6.58603506149408e-05,6.55333146344913e-05,0.322732273227323
6.58325675149747e-05,6.5488487373971e-05,0.322832283228323
6.5804994036122e-05,6.54439858555608e-05,0.322932293229323
6.57776539048737e-05,6.53999882112007e-05,0.323032303230323
6.57502734618313e-05,6.53563939378964e-05,0.323132313231323
6.57221061330738e-05,6.53136810180247e-05,0.323232323232323
6.56942794963925e-05,6.52713537781026e-05,0.323332333233323
6.56664360438796e-05,6.52302097000522e-05,0.323432343234323
6.56385760060237e-05,6.51902371280145e-05,0.323532353235324
6.5610699382705e-05,6.51514245443415e-05,0.323632363236324
6.55827331521006e-05,6.51130799457282e-05,0.323732373237324
6.55549203365784e-05,6.5075277597966e-05,0.323832383238324
6.55273480095289e-05,6.50371657710118e-05,0.323932393239324
6.55000210083738e-05,6.49989611348526e-05,0.324032403240324
6.54730980462743e-05,6.49597817371376e-05,0.324132413241324
6.54465756679807e-05,6.4919637183585e-05,0.324232423242324
6.54198722322865e-05,6.48794273480059e-05,0.324332433243324
6.53932844337357e-05,6.48390568182069e-05,0.324432443244324
6.53664045476541e-05,6.47980282160924e-05,0.324532453245325
6.53401880780902e-05,6.47569560542338e-05,0.324632463246325
6.53148460283294e-05,6.47160084211817e-05,0.324732473247325
6.52903698753314e-05,6.46751840730302e-05,0.324832483248325
6.52656937759435e-05,6.46342289535069e-05,0.324932493249325
6.52404632170102e-05,6.45929182150955e-05,0.325032503250325
6.52146839573479e-05,6.45512553821951e-05,0.325132513251325
6.5189201622638e-05,6.45092151159815e-05,0.325232523252325
6.51637711173148e-05,6.4466996786935e-05,0.325332533253325
6.51387363584157e-05,6.44253395285766e-05,0.325432543254325
6.51144419538841e-05,6.43830120352659e-05,0.325532553255326
6.50899966681655e-05,6.43403497239383e-05,0.325632563256326
6.5065402344089e-05,6.42973558886404e-05,0.325732573257326
6.50406603637467e-05,6.42540338003854e-05,0.325832583258326
6.50155380707198e-05,6.42110286317223e-05,0.325932593259326
6.4990039150587e-05,6.41683373189583e-05,0.326032603260326
6.49641675193752e-05,6.4125956752327e-05,0.326132613261326
6.49379266324142e-05,6.40838839142061e-05,0.326232623262326
6.49119960308675e-05,6.40427275813783e-05,0.326332633263326
6.48862791968299e-05,6.4000848400985e-05,0.326432643264326
6.48607738268148e-05,6.39582534218256e-05,0.326532653265327
6.48357487427191e-05,6.39158644703473e-05,0.326632663266327
6.48109279816977e-05,6.38727647878676e-05,0.326732673267327
6.47863101616188e-05,6.38289613080111e-05,0.326832683268327
6.47622055679364e-05,6.37843918585154e-05,0.326932693269327
6.47388129951975e-05,6.37391316726555e-05,0.327032703270327
6.47154321704997e-05,6.36936759171382e-05,0.327132713271327
6.46919311015256e-05,6.3648622864654e-05,0.327232723272327
6.4668720277293e-05,6.36041786580588e-05,0.327332733273327
6.46463548483733e-05,6.35598919437779e-05,0.327432743274327
6.46245401933805e-05,6.3516302208426e-05,0.327532753275328
6.46029160402629e-05,6.34726144809284e-05,0.327632763276328
6.45812082690446e-05,6.34291821457502e-05,0.327732773277328
6.45591137352197e-05,6.33863820142506e-05,0.327832783278328
6.45372923999759e-05,6.33439560220174e-05,0.327932793279328
6.45150852235601e-05,6.33021523052514e-05,0.328032803280328
6.44924958915907e-05,6.32609648056694e-05,0.328132813281328
6.44695283200546e-05,6.32203874880241e-05,0.328232823282328
6.44465144475795e-05,6.31793797098163e-05,0.328332833283328
6.44234547349026e-05,6.31379457786454e-05,0.328432843284328
6.44005230984363e-05,6.30967393210152e-05,0.328532853285329
6.43780047151716e-05,6.30552170955575e-05,0.328632863286329
6.43552882283463e-05,6.30130960215284e-05,0.328732873287329
6.43332895213605e-05,6.29703090892531e-05,0.328832883288329
6.43120012228575e-05,6.29268627946853e-05,0.328932893289329
6.42907235205925e-05,6.28832520281093e-05,0.329032903290329
6.42689003425596e-05,6.28401852400318e-05,0.329132913291329
6.42473245635789e-05,6.27967469387112e-05,0.329232923292329
6.42258577415306e-05,6.27524434086649e-05,0.329332933293329
6.42039983980593e-05,6.27091243841035e-05,0.329432943294329
6.41824997872971e-05,6.26663771877126e-05,0.32953295329533
6.41613586843627e-05,6.26241962449508e-05,0.32963296329633
6.41405714035178e-05,6.25825759582411e-05,0.32973297329733
6.41193846906703e-05,6.254191391678e-05,0.32983298329833
6.40978029225446e-05,6.25022007912732e-05,0.32993299329933
6.4075980896235e-05,6.24624488052236e-05,0.33003300330033
6.40537810910961e-05,6.24231028392882e-05,0.33013301330133
6.40312076534836e-05,6.23841589544323e-05,0.33023302330233
6.40082638083187e-05,6.23456132346558e-05,0.33033303330333
6.39852492447776e-05,6.23072723216896e-05,0.33043304330433
6.39622941123088e-05,6.22695754986151e-05,0.330533053305331
6.39396236960938e-05,6.22324153518503e-05,0.330633063306331
6.39172356926062e-05,6.21957866293476e-05,0.330733073307331
6.38946152629887e-05,6.21595197222284e-05,0.330833083308331
6.3872149169848e-05,6.21231383296917e-05,0.330933093309331
6.38498364917496e-05,6.20866435574313e-05,0.331033103310331
6.38280646824061e-05,6.20492367717596e-05,0.331133113311331
6.3806578510751e-05,6.20111759910193e-05,0.331233123312331
6.37854597520158e-05,6.19724247503383e-05,0.331333133313331
6.3764728677322e-05,6.19328115749778e-05,0.331433143314331
6.37441802724893e-05,6.18933670410143e-05,0.331533153315332
6.37233632761283e-05,6.18543172859416e-05,0.331633163316332
6.37022799917656e-05,6.18156584398294e-05,0.331733173317332
6.36812526831853e-05,6.17773903875023e-05,0.331833183318332
6.36600818646948e-05,6.17394546884156e-05,0.331933193319332
6.36391748003109e-05,6.17020508051914e-05,0.332033203320332
6.36186194849385e-05,6.16651607702992e-05,0.332133213321332
6.35984149970632e-05,6.16284354838388e-05,0.332233223322332
6.35778377981489e-05,6.15908602180175e-05,0.332333233323332
6.35568911130768e-05,6.15524433116118e-05,0.332433243324332
6.35362097946118e-05,6.15145701533523e-05,0.332533253325333
6.3515452920389e-05,6.14772896010987e-05,0.332633263326333
6.34954886906577e-05,6.14391207157175e-05,0.332733273327333
6.34756624423489e-05,6.14016717754556e-05,0.332833283328333
6.34554275478915e-05,6.13651402849346e-05,0.332933293329333
6.3435575960751e-05,6.13285908959894e-05,0.333033303330333
6.34165347553283e-05,6.12918466745164e-05,0.333133313331333
6.33981486736718e-05,6.12547315156832e-05,0.333233323332333
6.33805586918366e-05,6.12174270067229e-05,0.333333333333333
6.33631976808415e-05,6.11804424580141e-05,0.333433343334333
6.33461504105505e-05,6.11437547651552e-05,0.333533353335334
6.33298879527768e-05,6.11071483408186e-05,0.333633363336334
6.33143319875387e-05,6.10706704303948e-05,0.333733373337334
6.32988061985141e-05,6.10340397268567e-05,0.333833383338334
6.32834432690064e-05,6.09974051994602e-05,0.333933393339334
6.32671471797295e-05,6.09608860788927e-05,0.334033403340334
6.32502844221287e-05,6.09234279245122e-05,0.334133413341334
6.32328602944429e-05,6.08850399965085e-05,0.334233423342334
6.32148807857373e-05,6.08457314398928e-05,0.334333433343334
6.31974773897902e-05,6.0806362300451e-05,0.334433443344334
6.31802815418786e-05,6.07662411277235e-05,0.334533453345335
6.31628189452279e-05,6.07257878781791e-05,0.334633463346335
6.31450921337335e-05,6.06850058228296e-05,0.334733473347335
6.3127103871619e-05,6.06438982096518e-05,0.334833483348335
6.31092865314443e-05,6.06029099423388e-05,0.334933493349335
6.30916378096029e-05,6.05620398230556e-05,0.335033503350335
6.30741567847001e-05,6.05212867000369e-05,0.335133513351335
6.30564976969893e-05,6.04799769291076e-05,0.335233523352335
6.30391221737292e-05,6.04382244428379e-05,0.335333533353335
6.30215492380142e-05,6.03966200044114e-05,0.335433543354335
6.30035446208455e-05,6.0354995156713e-05,0.335533553355336
6.29851124686186e-05,6.03133501300957e-05,0.335633563356336
6.29662454100168e-05,6.02717882608949e-05,0.335733573357336
6.29476202220195e-05,6.0230588184042e-05,0.335833583358336
6.2929234140363e-05,6.01897463290655e-05,0.335933593359336
6.29110848615608e-05,6.01492591715668e-05,0.336033603360336
6.28925511236784e-05,6.01080365431591e-05,0.336133613361336
6.28738413961458e-05,6.00664518690161e-05,0.336233623362336
6.28543576826626e-05,6.00242763625839e-05,0.336333633363336
6.28346857708307e-05,5.99810530957449e-05,0.336433643364336
6.281526655621e-05,5.99384206842308e-05,0.336533653365337
6.27957418399067e-05,5.98960331609406e-05,0.336633663366337
6.27762327876317e-05,5.9853754709774e-05,0.336733673367337
6.27568315405259e-05,5.98107832878185e-05,0.336833683368337
6.27375374075233e-05,5.9767125759593e-05,0.336933693369337
6.27187419886922e-05,5.9723449296355e-05,0.337033703370337
6.26999025724485e-05,5.96793890190265e-05,0.337133713371337
6.26820191209507e-05,5.96359809169786e-05,0.337233723372337
6.2665082189724e-05,5.95932185863985e-05,0.337333733373337
6.26483758417979e-05,5.95508456214153e-05,0.337433743374337
6.26319659581669e-05,5.95084108527346e-05,0.337533753375338
6.26158500048558e-05,5.94659149023093e-05,0.337633763376338
6.26000484833548e-05,5.94227721207923e-05,0.337733773377338
6.25840331943046e-05,5.93799601261158e-05,0.337833783378338
6.25675747061681e-05,5.93377740234481e-05,0.337933793379338
6.25511270446381e-05,5.92960132444719e-05,0.338033803380338
6.25343919025905e-05,5.9254320465688e-05,0.338133813381338
6.25181633067286e-05,5.9212655306223e-05,0.338233823382338
6.25019430035383e-05,5.91714104026848e-05,0.338333833383338
6.24852700567867e-05,5.91299277979353e-05,0.338433843384338
6.24681486128697e-05,5.90882098185384e-05,0.338533853385339
6.2450928347521e-05,5.90470189788384e-05,0.338633863386339
6.24335134339413e-05,5.90063198505518e-05,0.338733873387339
6.24155498195926e-05,5.89651716491838e-05,0.338833883388339
6.23970428026338e-05,5.89235788435811e-05,0.338933893389339
6.23789043504382e-05,5.88820239080042e-05,0.339033903390339
6.23605747052615e-05,5.88407842565138e-05,0.339133913391339
6.23420750596196e-05,5.87999059366653e-05,0.339233923392339
6.23237458751402e-05,5.87596435806128e-05,0.339333933393339
6.2305585309034e-05,5.8719991130074e-05,0.339433943394339
6.22875919792091e-05,5.86809425728364e-05,0.33953395339534
6.22695827549873e-05,5.86415182638618e-05,0.33963396339634
6.22515961053734e-05,5.86022793659796e-05,0.33973397339734
6.22334242519633e-05,5.85628012465554e-05,0.33983398339834
6.22157193240108e-05,5.85232347867737e-05,0.33993399339934
6.21987690323222e-05,5.84838257271645e-05,0.34003400340034
6.21825696912392e-05,5.84447853474572e-05,0.34013401340134
6.21664677894959e-05,5.84057755816568e-05,0.34023402340234
6.21503732590295e-05,5.8367160064935e-05,0.34033403340334
6.21344252330257e-05,5.83280402364939e-05,0.34043404340434
6.21185426272792e-05,5.82891371932169e-05,0.340534053405341
6.2102318868799e-05,5.82505291399313e-05,0.340634063406341
6.20861674411555e-05,5.82120293064628e-05,0.340734073407341
6.20700876532828e-05,5.81736365871174e-05,0.340834083408341
6.20538581359864e-05,5.81349943955238e-05,0.340934093409341
6.20377336596352e-05,5.80955122218881e-05,0.341034103410341
6.20214714322301e-05,5.8056243954004e-05,0.341134113411341
6.20056604662144e-05,5.80159353661137e-05,0.341234123412341
6.19898490395412e-05,5.79750204201458e-05,0.341334133413341
6.1973741148613e-05,5.79345090525512e-05,0.341434143414341
6.19583796012373e-05,5.78931411175016e-05,0.341534153415342
6.19437574868344e-05,5.78509250228791e-05,0.341634163416342
6.19298943854199e-05,5.78085696798965e-05,0.341734173417342
6.19163639136989e-05,5.77657196539475e-05,0.341834183418342
6.19020956214255e-05,5.77238593164249e-05,0.341934193419342
6.18877444021174e-05,5.76829169123849e-05,0.342034203420342
6.18733116378265e-05,5.76428834119913e-05,0.342134213421342
6.18581044269276e-05,5.76032519696417e-05,0.342234223422342
6.18427654541598e-05,5.75637280099801e-05,0.342334233423342
6.18272958712462e-05,5.7524310427312e-05,0.342434243424342
6.1811947223635e-05,5.74838822862395e-05,0.342534253425343
6.17964679659181e-05,5.74435693907492e-05,0.342634263426343
6.17808594801874e-05,5.74033705660409e-05,0.342734273427343
6.17652194361113e-05,5.73620335673926e-05,0.342834283428343
6.17498309374433e-05,5.73209472157926e-05,0.342934293429343
6.17349777790025e-05,5.72795679704128e-05,0.343034303430343
6.172065466275e-05,5.72378986876295e-05,0.343134313431343
6.17068565208953e-05,5.71959422468553e-05,0.343234323432343
6.16930809536086e-05,5.71533644289911e-05,0.343334333433343
6.16793281912584e-05,5.71101713614243e-05,0.343434343434343
6.16656074479508e-05,5.70661102317905e-05,0.343534353435344
6.16518215147947e-05,5.70217101838565e-05,0.343634363436344
6.16380535491535e-05,5.697725609512e-05,0.343734373437344
6.16246748799741e-05,5.69326070817144e-05,0.343834383438344
6.16115707915479e-05,5.68883300192219e-05,0.343934393439344
6.15984153344323e-05,5.68436291303315e-05,0.344034403440344
6.15848643612613e-05,5.67985417322213e-05,0.344134413441344
6.15709215577332e-05,5.67530717178563e-05,0.344234423442344
6.1556892141472e-05,5.67077559017582e-05,0.344334433443344
6.15429820480525e-05,5.66622277693435e-05,0.344434443444344
6.15293647332296e-05,5.66160827517207e-05,0.344534453445345
6.15160376631483e-05,5.65693269302078e-05,0.344634463446345
6.15027691027046e-05,5.65223008125398e-05,0.344734473447345
6.14896684695682e-05,5.64751816783502e-05,0.344834483448345
6.14767339209099e-05,5.64279703799435e-05,0.344934493449345
6.14640693459117e-05,5.63811562100272e-05,0.345034503450345
6.14517145956305e-05,5.63344247828926e-05,0.345134513451345
6.14396662147765e-05,5.62877752692676e-05,0.345234523452345
6.14273285106155e-05,5.62419750209093e-05,0.345334533453345
6.1414715765044e-05,5.61964820403547e-05,0.345434543454345
6.14022905267553e-05,5.6151401598904e-05,0.345534553455346
6.1389532658813e-05,5.61065933194668e-05,0.345634563456346
6.13773138167965e-05,5.60621839883087e-05,0.345734573457346
6.13656789194727e-05,5.60178462278132e-05,0.345834583458346
6.13546219777369e-05,5.59735793008514e-05,0.345934593459346
6.13433685449408e-05,5.59297982113016e-05,0.346034603460346
6.13323113728363e-05,5.58863101537434e-05,0.346134613461346
6.13214486186341e-05,5.58431122487655e-05,0.346234623462346
6.13104165550326e-05,5.58000554810407e-05,0.346334633463346
6.12992172551498e-05,5.57571384914883e-05,0.346434643464346
6.12878212338782e-05,5.57141366399082e-05,0.346534653465347
6.12761427998792e-05,5.56709506672127e-05,0.346634663466347
6.12641844870081e-05,5.56275824162254e-05,0.346734673467347
6.12517885035781e-05,5.55841187300099e-05,0.346834683468347
6.12389592261938e-05,5.55405605530128e-05,0.346934693469347
6.12264731747409e-05,5.54970572460898e-05,0.347034703470347
6.12135966750229e-05,5.54534668427146e-05,0.347134713471347
6.12001650246936e-05,5.54096713791409e-05,0.347234723472347
6.1186183521872e-05,5.53656728594392e-05,0.347334733473347
6.11717839284269e-05,5.53215851240393e-05,0.347434743474347
6.11573467874517e-05,5.52769300062801e-05,0.347534753475348
6.11428228034146e-05,5.52324707576375e-05,0.347634763476348
6.11286402024797e-05,5.51875891568553e-05,0.347734773477348
6.11144267342255e-05,5.51431100978587e-05,0.347834783478348
6.11000216122929e-05,5.50990276605765e-05,0.347934793479348
6.10856902033289e-05,5.50551562957045e-05,0.348034803480348
6.10712344037728e-05,5.50102518899801e-05,0.348134813481348
6.10564215571261e-05,5.49649666186841e-05,0.348234823482348
6.10415578024873e-05,5.4918934888643e-05,0.348334833483348
6.1026769833975e-05,5.48732285782192e-05,0.348434843484348
6.10121175433587e-05,5.48274740088515e-05,0.348534853485349
6.09975256052093e-05,5.47810608834265e-05,0.348634863486349
6.09826726771372e-05,5.47357073585501e-05,0.348734873487349
6.09678146813147e-05,5.46908100937677e-05,0.348834883488349
6.09527933652779e-05,5.46461912796343e-05,0.348934893489349
6.09372245002354e-05,5.46021437177885e-05,0.349034903490349
6.09208927062174e-05,5.45585376734486e-05,0.349134913491349
6.09041854368967e-05,5.45150681132325e-05,0.349234923492349
6.08873535466552e-05,5.44714866245165e-05,0.349334933493349
6.08703986478737e-05,5.44277942899602e-05,0.349434943494349
6.08533216620665e-05,5.43839922152569e-05,0.34953495349535
6.0835908591316e-05,5.4339566114404e-05,0.34963496349635
6.08190661047966e-05,5.42951294403506e-05,0.34973497349735
6.08029356392605e-05,5.42508983332723e-05,0.34983498349835
6.07873596333097e-05,5.42064420331473e-05,0.34993499349935
6.0771216959075e-05,5.41615738389069e-05,0.35003500350035
6.07554124429815e-05,5.41159040394262e-05,0.35013501350135
6.0739711125004e-05,5.40700891175848e-05,0.35023502350235
6.07241148479719e-05,5.40237867458596e-05,0.35033503350335
6.07088210243399e-05,5.397774144803e-05,0.35043504350435
6.06932731214446e-05,5.39321956705791e-05,0.350535053505351
6.0677364716169e-05,5.38865974647961e-05,0.350635063506351
6.06616233167661e-05,5.38410829923113e-05,0.350735073507351
6.06458164971461e-05,5.37953629758864e-05,0.350835083508351
6.06299454090321e-05,5.37494394195925e-05,0.350935093509351
6.0613756664227e-05,5.37039073942126e-05,0.351035103510351
6.05965195830867e-05,5.36588450585036e-05,0.351135113511351
6.05782438405345e-05,5.36142478514772e-05,0.351235123512351
6.05595914708763e-05,5.35702618399409e-05,0.351335133513351
6.05405656990733e-05,5.35268810347183e-05,0.351435143514351
6.05209787874739e-05,5.34840571538294e-05,0.351535153515352
6.05011548427317e-05,5.34412903774374e-05,0.351635163516352
6.0481096168293e-05,5.33985801066252e-05,0.351735173517352
6.04609881983229e-05,5.33560352522682e-05,0.351835183518352
6.04407159867038e-05,5.33132837022067e-05,0.351935193519352
6.04202811458965e-05,5.32703274835459e-05,0.352035203520352
6.03992324144716e-05,5.32272087048069e-05,0.352135213521352
6.03775757815741e-05,5.31839289784594e-05,0.352235223522352
6.0355534920005e-05,5.31406577291008e-05,0.352335233523352
6.03332911174535e-05,5.30969081057645e-05,0.352435243524352
6.03108459864202e-05,5.30526848997928e-05,0.352535253525353
6.02882018304316e-05,5.30079927182438e-05,0.352635263526353
6.02653105057593e-05,5.29638927050315e-05,0.352735273527353
6.02422240721188e-05,5.29193225184062e-05,0.352835283528353
6.02192949695077e-05,5.28749662375336e-05,0.352935293529353
6.01955232358475e-05,5.28306240772969e-05,0.353035303530353
6.01715653769565e-05,5.27858141623536e-05,0.353135313531353
6.0147384766779e-05,5.27410639318605e-05,0.353235323532353
6.012269346414e-05,5.26968841934909e-05,0.353335333533353
6.00976884207171e-05,5.26533115503287e-05,0.353435343534353
6.00727094072318e-05,5.26097738747447e-05,0.353535353535354
6.00477564236042e-05,5.25662707981742e-05,0.353635363536354
6.00224816368897e-05,5.25223407393702e-05,0.353735373537354
5.99974991681146e-05,5.24780549234658e-05,0.353835383538354
5.99722801268139e-05,5.24339845106072e-05,0.353935393539354
5.99478035130787e-05,5.23892667829159e-05,0.354035403540354
5.992343170996e-05,5.23450270606375e-05,0.354135413541354
5.98986482661003e-05,5.23010118173111e-05,0.354235423542354
5.98734566368292e-05,5.22572188415495e-05,0.354335433543354
5.98478609684625e-05,5.22136459680342e-05,0.354435443544354
5.98220856247873e-05,5.21701314429223e-05,0.354535453545355
5.97961319879354e-05,5.21266747364007e-05,0.354635463546355
5.9769782144002e-05,5.20834347920082e-05,0.354735473547355
5.97426016473496e-05,5.20409775639146e-05,0.354835483548355
5.97158712603232e-05,5.19982173986529e-05,0.354935493549355
5.96890358323914e-05,5.19556149790929e-05,0.355035503550355
5.96618898886368e-05,5.19125643157218e-05,0.355135513551355
5.96353497731569e-05,5.18698987564174e-05,0.355235523552355
5.96092265965371e-05,5.18265881167037e-05,0.355335533553355
5.95832851683838e-05,5.17830315521777e-05,0.355435543554355
5.95570859753088e-05,5.17393882597649e-05,0.355535553555356
5.95311671217234e-05,5.16949487062997e-05,0.355635563556356
5.95054161954853e-05,5.16506746614308e-05,0.355735573557356
5.94788915136651e-05,5.1605872808841e-05,0.355835583558356
5.94522376038311e-05,5.15614666104834e-05,0.355935593559356
5.94260513104807e-05,5.15166497849517e-05,0.356035603560356
5.93999682152864e-05,5.14720708909851e-05,0.356135613561356
5.93743080480971e-05,5.14270655215618e-05,0.356235623562356
5.9348943654097e-05,5.13817148760967e-05,0.356335633563356
5.93239270930415e-05,5.13362063236831e-05,0.356435643564356
5.92995416990924e-05,5.12903867026412e-05,0.356535653565357
5.92755658727265e-05,5.12443654997307e-05,0.356635663566357
5.92522129207156e-05,5.11983127384655e-05,0.356735673567357
5.92285796291353e-05,5.11529612176594e-05,0.356835683568357
5.9205108506046e-05,5.11078312963941e-05,0.356935693569357
5.91816263260214e-05,5.10631433994108e-05,0.357035703570357
5.91582715312213e-05,5.10184713967806e-05,0.357135713571357
5.91348317361087e-05,5.09745744166601e-05,0.357235723572357
5.9111307862238e-05,5.09314448113326e-05,0.357335733573357
5.90883499655054e-05,5.08888002141468e-05,0.357435743574357
5.90659527479117e-05,5.08466358567973e-05,0.357535753575358
5.90441104505606e-05,5.08049469709786e-05,0.357635763576358
5.90228177753732e-05,5.07637289035596e-05,0.357735773577358
5.90013468069692e-05,5.07228862193128e-05,0.357835783578358
5.89796993882177e-05,5.06824152556266e-05,0.357935793579358
5.89579268878083e-05,5.06422349512955e-05,0.358035803580358
5.89361177613031e-05,5.06019138552406e-05,0.358135813581358
5.89134862747103e-05,5.05623568168943e-05,0.358235823582358
5.88904809253153e-05,5.0523750007515e-05,0.358335833583358
5.88672940577826e-05,5.04859133141275e-05,0.358435843584358
5.88439390325739e-05,5.044830561461e-05,0.358535853585359
5.88197579616991e-05,5.04115207358412e-05,0.358635863586359
5.87947589075011e-05,5.03755506385014e-05,0.358735873587359
5.8769310434663e-05,5.03400672539164e-05,0.358835883588359
5.87439875042202e-05,5.03050186374945e-05,0.358935893589359
5.87187889643296e-05,5.02704005507414e-05,0.359035903590359
5.86929224009082e-05,5.02361319094183e-05,0.359135913591359
5.86670049294546e-05,5.02022504914086e-05,0.359235923592359
5.86410377017723e-05,5.01687524958895e-05,0.359335933593359
5.86152342550415e-05,5.01354161390367e-05,0.359435943594359
5.85889977447649e-05,5.01022877217954e-05,0.35953595359536
5.85616064751559e-05,5.00687335431909e-05,0.35963596359636
5.85338500960735e-05,5.00348582986404e-05,0.35973597359736
5.85058101525404e-05,5.00014888631042e-05,0.35983598359836
5.8477289923088e-05,4.99685659437317e-05,0.35993599359936
5.84484932700931e-05,4.9936139458008e-05,0.36003600360036
5.84194231881084e-05,4.99042045685215e-05,0.36013601360136
5.83898829557849e-05,4.98727021206334e-05,0.36023602360236
5.83606921689065e-05,4.98416753285574e-05,0.36033603360336
5.83317427918953e-05,4.98103724815031e-05,0.36043604360436
5.83030322908963e-05,4.97787962976346e-05,0.360536053605361
5.82745585927516e-05,4.97469494260112e-05,0.360636063606361
5.82457467364657e-05,4.97154024508971e-05,0.360736073607361
5.82168498799072e-05,4.9683903343127e-05,0.360836083608361
5.81878694052481e-05,4.96524516189592e-05,0.360936093609361
5.81587405832971e-05,4.96205960169589e-05,0.361036103610361
5.81296103792541e-05,4.95886611965779e-05,0.361136113611361
5.81006305956609e-05,4.95570789313913e-05,0.361236123612361
5.80717998504256e-05,4.95258457430699e-05,0.361336133613361
5.80422271383222e-05,4.94947539453909e-05,0.361436143614361
5.80119198306675e-05,4.94638021792717e-05,0.361536153615362
5.79808852986985e-05,4.94329890856304e-05,0.361636163616362
5.79495708879373e-05,4.94025071473944e-05,0.361736173617362
5.79179795929364e-05,4.9372353162657e-05,0.361836183618362
5.78863924442513e-05,4.93425457669734e-05,0.361936193619362
5.78546355254696e-05,4.93124670615809e-05,0.362036203620362
5.78233558979749e-05,4.92823088844203e-05,0.362136213621362
5.77925482636881e-05,4.92520719726201e-05,0.362236223622362
5.77622082459249e-05,4.92217571324161e-05,0.362336233623362
5.77320368464949e-05,4.91908456550285e-05,0.362436243624362
5.77011700115046e-05,4.91601314519095e-05,0.362536253625363
5.76696146515334e-05,4.91296125880955e-05,0.362636263626363
5.7638140836545e-05,4.90985803366543e-05,0.362736273627363
5.76069206401225e-05,4.90672303824213e-05,0.362836283628363
5.75759469213576e-05,4.90357302380623e-05,0.362936293629363
5.75452173767239e-05,4.90040813778371e-05,0.363036303630363
5.75145152441197e-05,4.89724661952139e-05,0.363136313631363
5.7483581146083e-05,4.89403834191315e-05,0.363236323632363
5.74529999487411e-05,4.89080913213207e-05,0.363336333633363
5.74226652290968e-05,4.8874896447252e-05,0.363436343634363
5.73925746835437e-05,4.88408076885499e-05,0.363536353635364
5.73624919700048e-05,4.88066616641034e-05,0.363636363636364
5.733241708848e-05,4.87724589267598e-05,0.363736373637364
5.73025023022484e-05,4.87386309045649e-05,0.363836383638364
5.7272745538152e-05,4.87051739349065e-05,0.363936393639364
5.7243145414059e-05,4.86720844012431e-05,0.364036403640364
5.72137005478374e-05,4.86393587100692e-05,0.364136413641364
5.71843224840049e-05,4.8607013147338e-05,0.364236423642364
5.71550109921528e-05,4.85750440043672e-05,0.364336433643364
5.71249858668569e-05,4.85426918305063e-05,0.364436443644364
5.70946760253071e-05,4.85095251516388e-05,0.364536453645365
5.70642058580955e-05,4.84763037178752e-05,0.364636463646365
5.7034079147144e-05,4.84426213248171e-05,0.364736473647365
5.70037817446614e-05,4.84090787099307e-05,0.364836483648365
5.69733154934768e-05,4.83756745602042e-05,0.364936493649365
5.69430874272385e-05,4.83422450255823e-05,0.365036503650365
5.69130952424197e-05,4.83087903364186e-05,0.365136513651365
5.68833366354542e-05,4.82753107921704e-05,0.365236523652365
5.68536641805644e-05,4.82416219261944e-05,0.365336533653365
5.68238166573792e-05,4.82080729305314e-05,0.365436543654365
5.67943063709404e-05,4.81740661544451e-05,0.365536553655366
5.67638548623096e-05,4.81402745510516e-05,0.365636563656366
5.67335054000717e-05,4.81058032221654e-05,0.365736573657366
5.67032183634584e-05,4.80711813576238e-05,0.365836583658366
5.66730393623829e-05,4.80365350295989e-05,0.365936593659366
5.6642526349562e-05,4.80015798904054e-05,0.366036603660366
5.66119516021024e-05,4.79663432599029e-05,0.366136613661366
5.65813153504127e-05,4.79308279023278e-05,0.366236623662366
5.65511229888754e-05,4.78955946810495e-05,0.366336633663366
5.65212832977043e-05,4.7860660688257e-05,0.366436643664366
5.64917320084455e-05,4.78264994374801e-05,0.366536653665367
5.64627142166247e-05,4.77928562274597e-05,0.366636663666367
5.6434224624123e-05,4.77597259904298e-05,0.366736673667367
5.64056776737069e-05,4.77262714625122e-05,0.366836683668367
5.63769045167146e-05,4.7693210769039e-05,0.366936693669367
5.63478295973481e-05,4.76605032296774e-05,0.367036703670367
5.63192812648401e-05,4.76274266648853e-05,0.367136713671367
5.62906435553752e-05,4.75937941893122e-05,0.367236723672367
5.62619173903878e-05,4.75596113083933e-05,0.367336733673367
5.62331034609041e-05,4.75248834123881e-05,0.367436743674367
5.62039168203814e-05,4.74901565760056e-05,0.367536753675368
5.61753387723173e-05,4.74545001963529e-05,0.367636763676368
5.61470180285175e-05,4.74184432789857e-05,0.367736773677368
5.61189518247581e-05,4.73819898090096e-05,0.367836783678368
5.60908006207261e-05,4.73454717250304e-05,0.367936793679368
5.606199221973e-05,4.73097569048333e-05,0.368036803680368
5.60325328412834e-05,4.72748375164183e-05,0.368136813681368
5.60028871072773e-05,4.72409130684769e-05,0.368236823682368
5.59730566302523e-05,4.72079737710096e-05,0.368336833683368
5.59430437136549e-05,4.71760099722271e-05,0.368436843684368
5.59130476128491e-05,4.71444272232995e-05,0.368536853685369
5.58830685581235e-05,4.71132218155445e-05,0.368636863686369
5.58525746645808e-05,4.70814601054079e-05,0.368736873687369
5.58218425860518e-05,4.70498673591621e-05,0.368836883688369
5.57908743957746e-05,4.7018441872195e-05,0.368936893689369
5.57596728579729e-05,4.69871820090019e-05,0.369036903690369
5.57287788413216e-05,4.69559570673158e-05,0.369136913691369
5.56981898120056e-05,4.69247667476793e-05,0.369236923692369
5.5668090282715e-05,4.68937041126841e-05,0.369336933693369
5.56374395188002e-05,4.68626492175475e-05,0.369436943694369
5.56062430487089e-05,4.68316020162008e-05,0.36953695369537
5.55745061706399e-05,4.68005624165008e-05,0.36963696369637
5.55428584391593e-05,4.67703338895476e-05,0.36973697369737
5.55112989328324e-05,4.67409083729891e-05,0.36983698369837
5.54800656062767e-05,4.67109442681909e-05,0.36993699369937
5.5448388850306e-05,4.66810455836318e-05,0.37003700370037
5.54174227332266e-05,4.66509935761467e-05,0.37013701370137
5.53869067257732e-05,4.66208257011264e-05,0.37023702370237
5.53565365317566e-05,4.659075171797e-05,0.37033703370337
5.5326202733507e-05,4.65602072158719e-05,0.37043704370437
5.5295905561393e-05,4.6529196870997e-05,0.370537053705371
5.52656443243088e-05,4.64977253134395e-05,0.370637063706371
5.52352006476921e-05,4.64659988242693e-05,0.370737073707371
5.5204099313414e-05,4.64335845702879e-05,0.370837083708371
5.51736542546655e-05,4.64009173887635e-05,0.370937093709371
5.51424437330864e-05,4.6368235718039e-05,0.371037103710371
5.51115835783469e-05,4.63358588733767e-05,0.371137113711371
5.5081521366218e-05,4.63027199520405e-05,0.371237123712371
5.50513352241943e-05,4.62690036279925e-05,0.371337133713371
5.50208401788883e-05,4.62352614353079e-05,0.371437143714371
5.49900399159183e-05,4.62014936504099e-05,0.371537153715372
5.49588773077388e-05,4.6167127063011e-05,0.371637163716372
5.49276909731882e-05,4.61334680968479e-05,0.371737173717372
5.48964816033723e-05,4.61005097261562e-05,0.371837183718372
5.4865373128146e-05,4.60675391006871e-05,0.371937193719372
5.48333255039255e-05,4.60347065487787e-05,0.372037203720372
5.48011914973405e-05,4.60024560527108e-05,0.372137213721372
5.47689722601543e-05,4.5970781922767e-05,0.372237223722372
5.47366991203835e-05,4.5938634141081e-05,0.372337233723372
5.47043725387654e-05,4.59060173607833e-05,0.372437243724372
5.46718817154585e-05,4.58735011756196e-05,0.372537253725373
5.46395910688702e-05,4.58402520764659e-05,0.372637263726373
5.46070762888634e-05,4.58075307619983e-05,0.372737273727373
5.45742127544776e-05,4.5774544518599e-05,0.372837283728373
5.45410036906737e-05,4.57412959722926e-05,0.372937293729373
5.45074527830703e-05,4.5707787679996e-05,0.373037303730373
5.44737615905178e-05,4.56747615855362e-05,0.373137313731373
5.44399317255168e-05,4.56422129436414e-05,0.373237323732373
5.44059641094219e-05,4.56101370781479e-05,0.373337333733373
5.43722662366585e-05,4.55783668449519e-05,0.373437343734373
5.43375829139219e-05,4.5546804205837e-05,0.373537353735374
5.43028360137973e-05,4.5516155445992e-05,0.373637363736374
5.42681342628485e-05,4.5485633495448e-05,0.373737373737374
5.42328130928344e-05,4.54547560872622e-05,0.373837383738374
5.41976031832793e-05,4.54236926921023e-05,0.373937393739374
5.41621827310963e-05,4.53931073484259e-05,0.374037403740374
5.41265540398919e-05,4.53629953570319e-05,0.374137413741374
5.40910396037388e-05,4.53326898691578e-05,0.374237423742374
5.40546841489173e-05,4.53018222279371e-05,0.374337433743374
5.40182690327349e-05,4.52704050567122e-05,0.374437443744374
5.3982156139584e-05,4.52386737301296e-05,0.374537453745375
5.39457737335102e-05,4.5206848143119e-05,0.374637463746375
5.39088843205534e-05,4.51753282575128e-05,0.374737473747375
5.3871884107835e-05,4.51440580514715e-05,0.374837483748375
5.38347744774869e-05,4.51130350602195e-05,0.374937493749375
5.37971652115725e-05,4.50823098692651e-05,0.375037503750375
5.37591099823479e-05,4.50511219683339e-05,0.375137513751375
5.37214970307752e-05,4.50195629457605e-05,0.375237523752375
5.36843279693549e-05,4.49885081658014e-05,0.375337533753375
5.36476103996925e-05,4.49574189711106e-05,0.375437543754375
5.36113394844462e-05,4.49262956841825e-05,0.375537553755376
5.35757407390866e-05,4.48950426394365e-05,0.375637563756376
5.3540087630445e-05,4.48641431173675e-05,0.375737573757376
5.35043803888902e-05,4.48335936166103e-05,0.375837583758376
5.34686197054082e-05,4.48033907279412e-05,0.375937593759376
5.34328060407762e-05,4.47735310191011e-05,0.376037603760376
5.33969087580035e-05,4.47427288441902e-05,0.376137613761376
5.33614325604067e-05,4.47115517698481e-05,0.376237623762376
5.332637330167e-05,4.46800034126164e-05,0.376337633763376
5.3291266590231e-05,4.46481809814407e-05,0.376437643764376
5.32561974263223e-05,4.46160445100849e-05,0.376537653765377
5.32212768400741e-05,4.45830319603787e-05,0.376637663766377
5.31868554286947e-05,4.45492792405643e-05,0.376737673767377
5.31529288154199e-05,4.45147935837241e-05,0.376837683768377
5.31194917022105e-05,4.44795822690115e-05,0.376937693769377
5.3085989168744e-05,4.44441101026149e-05,0.377037703770377
5.30518817283974e-05,4.44094309492939e-05,0.377137713771377
5.30171753703956e-05,4.43755370231196e-05,0.377237723772377
5.29821048243549e-05,4.43416136348021e-05,0.377337733773377
5.29465261197479e-05,4.43074811551092e-05,0.377437743774377
5.29104447849423e-05,4.42731416572176e-05,0.377537753775378
5.28738163619082e-05,4.42393547990952e-05,0.377637763776378
5.28366952138875e-05,4.42053575365854e-05,0.377737773777378
5.27990864086705e-05,4.41711518967949e-05,0.377837783778378
5.2760861639678e-05,4.41371965354873e-05,0.377937793779378
5.27222021946393e-05,4.41036243432823e-05,0.378037803780378
5.26834565976047e-05,4.4070286834665e-05,0.378137813781378
5.26442601998381e-05,4.40365074860487e-05,0.378237823782378
5.26052980710306e-05,4.40030700963914e-05,0.378337833783378
5.25665679076556e-05,4.39699713716456e-05,0.378437843784378
5.25273189894364e-05,4.3936909411231e-05,0.378537853785379
5.24881916975454e-05,4.39033559006499e-05,0.378637863786379
5.24495755588532e-05,4.38689710001913e-05,0.378737873787379
5.24107739860762e-05,4.38341350456152e-05,0.378837883788379
5.23717883612662e-05,4.37988524827342e-05,0.378937893789379
5.23328974114922e-05,4.37633780128085e-05,0.379037903790379
5.22939656893067e-05,4.37277912688531e-05,0.379137913791379
5.22557335489974e-05,4.3692552496069e-05,0.379237923792379
5.22174316117465e-05,4.36566792851811e-05,0.379337933793379
5.21788154730543e-05,4.36210375099053e-05,0.379437943794379
5.2140511232277e-05,4.35855231889185e-05,0.37953795379538
5.21026276160181e-05,4.35495698843097e-05,0.37963796379638
5.20651602475134e-05,4.35131819727838e-05,0.37973797379738
5.20272720241615e-05,4.34764059395682e-05,0.37983798379838
5.19884398144338e-05,4.34398867268595e-05,0.37993799379938
5.19495396505537e-05,4.34034555780846e-05,0.38003800380038
5.19105719932585e-05,4.33671116639732e-05,0.38013801380138
5.18715375336543e-05,4.33308540861488e-05,0.38023802380238
5.18324371930556e-05,4.32946819923049e-05,0.38033803380338
5.17932714322397e-05,4.32585945762062e-05,0.38043804380438
5.17540372565742e-05,4.32229352250005e-05,0.380538053805381
5.17147390428235e-05,4.31873554837752e-05,0.380638063806381
5.16753772516448e-05,4.31518545693301e-05,0.380738073807381
5.16353766917141e-05,4.31160071349381e-05,0.380838083808381
5.15952259416623e-05,4.30798414909765e-05,0.380938093809381
5.15541077092321e-05,4.3044340115826e-05,0.381038103810381
5.15121583633055e-05,4.30087410249521e-05,0.381138113811381
5.14693857359766e-05,4.29730451397681e-05,0.381238123812381
5.14257983502057e-05,4.29372534507906e-05,0.381338133813381
5.13814040380868e-05,4.29013669255027e-05,0.381438143814381
5.13362299811609e-05,4.28660453177963e-05,0.381538153815382
5.12915104106653e-05,4.2830706433618e-05,0.381638163816382
5.12471665458013e-05,4.27951475393351e-05,0.381738173817382
5.12027747675375e-05,4.27592804097652e-05,0.381838183818382
5.11583355365715e-05,4.27231081086039e-05,0.381938193819382
5.11142312387855e-05,4.2685723690204e-05,0.382038203820382
5.10705710615204e-05,4.26483422203221e-05,0.382138213821382
5.10273506280121e-05,4.26109636298521e-05,0.382238223822382
5.09845657919448e-05,4.25735878957585e-05,0.382338233823382
5.09422121766339e-05,4.25362149719711e-05,0.382438243824382
5.09002854053152e-05,4.24988448124188e-05,0.382538253825383
5.08582706391714e-05,4.24610193141853e-05,0.382638263826383
5.08161690299658e-05,4.2422742923081e-05,0.382738273827383
5.07733464159995e-05,4.23843220546045e-05,0.382838283828383
5.07295758996702e-05,4.23464003609775e-05,0.382938293829383
5.06848666950441e-05,4.2308972958717e-05,0.383038303830383
5.06392282465957e-05,4.22720349643396e-05,0.383138313831383
5.05938424953186e-05,4.22342679987912e-05,0.383238323832383
5.05494431154094e-05,4.21957695013695e-05,0.383338333833383
5.05056362033131e-05,4.21565848285724e-05,0.383438343834383
5.04624164608707e-05,4.21167207297405e-05,0.383538353835384
5.04197778989373e-05,4.20761839081442e-05,0.383638363836384
5.03776382815042e-05,4.20350364208702e-05,0.383738373837384
5.03361309829008e-05,4.1993787186697e-05,0.383838383838384
5.02947897687755e-05,4.19529529333685e-05,0.383938393839384
5.02537784201198e-05,4.19117235325843e-05,0.384038403840384
5.02132151079323e-05,4.18697441947267e-05,0.384138413841384
5.0172878002361e-05,4.18276012832375e-05,0.384238423842384
5.01331669960659e-05,4.17857158602787e-05,0.384338433843384
5.00937828606479e-05,4.17441279381589e-05,0.384438443844384
5.00545171266771e-05,4.17021324755945e-05,0.384538453845385
5.00150129773514e-05,4.16601436241603e-05,0.384638463846385
4.99754235974645e-05,4.16189180472352e-05,0.384738473847385
4.99364900324099e-05,4.15784197406531e-05,0.384838483848385
4.98975090146529e-05,4.15379552498848e-05,0.384938493849385
4.98580642963995e-05,4.14975909396151e-05,0.385038503850385
4.9818867207607e-05,4.14565006950499e-05,0.385138513851385
4.97799152143002e-05,4.14146916801661e-05,0.385238523852385
4.97412060130326e-05,4.13721709207276e-05,0.385338533853385
4.97019172437565e-05,4.13294122527597e-05,0.385438543854385
4.96624398153945e-05,4.12861820522974e-05,0.385538553855386
4.96224486999385e-05,4.12435920026909e-05,0.385638563856386
4.95820758896262e-05,4.12008802115493e-05,0.385738573857386
4.95414789459355e-05,4.11588417420887e-05,0.385838583858386
4.95006601723129e-05,4.11174699831795e-05,0.385938593859386
4.94595912354142e-05,4.10756374953294e-05,0.386038603860386
4.9419071459902e-05,4.10343617475313e-05,0.386138613861386
4.93786440559791e-05,4.0993541568768e-05,0.386238623862386
4.93378119218947e-05,4.09529822647244e-05,0.386338633863386
4.92967420635614e-05,4.09120772700035e-05,0.386438643864386
4.9255370442854e-05,4.08712118729557e-05,0.386538653865387
4.92139398518117e-05,4.08306528914057e-05,0.386638663866387
4.91724500600658e-05,4.07903009971608e-05,0.386738673867387
4.91307640075885e-05,4.07508949321403e-05,0.386838683868387
4.90894815334694e-05,4.07115909595488e-05,0.386938693869387
4.90485989520902e-05,4.06723880888675e-05,0.387038703870387
4.90083056135628e-05,4.0632849801252e-05,0.387138713871387
4.8968469986347e-05,4.05925725874346e-05,0.387238723872387
4.89291832902288e-05,4.05526016509026e-05,0.387338733873387
4.88900601447336e-05,4.05135295976643e-05,0.387438743874387
4.88509105086033e-05,4.04755188495852e-05,0.387538753875388
4.88117378372079e-05,4.04382722283216e-05,0.387638763876388
4.87725425912046e-05,4.0401782247403e-05,0.387738773877388
4.87334146082477e-05,4.03656773244799e-05,0.387838783878388
4.86936252820108e-05,4.03294604730576e-05,0.387938793879388
4.86537085705495e-05,4.02940376482637e-05,0.388038803880388
4.8613962089922e-05,4.02594689031133e-05,0.388138813881388
4.85746343909837e-05,4.02243728570185e-05,0.388238823882388
4.85346937228226e-05,4.01894635350267e-05,0.388338833883388
4.84951395869394e-05,4.01546121237678e-05,0.388438843884388
4.84559682976359e-05,4.0119818047359e-05,0.388538853885389
4.84169594071921e-05,4.00858718540993e-05,0.388638863886389
4.83783213849979e-05,4.0052473163738e-05,0.388738873887389
4.8340156507735e-05,4.00190758554942e-05,0.388838883888389
4.83020883787459e-05,3.99860735564943e-05,0.388938893889389
4.82643077302345e-05,3.995312396225e-05,0.389038903890389
4.8226811106911e-05,3.99202265429498e-05,0.389138913891389
4.81900675073909e-05,3.98869555833004e-05,0.389238923892389
4.81533706695072e-05,3.98533042187854e-05,0.389338933893389
4.81167201326024e-05,3.98192762041568e-05,0.389438943894389
4.80803285123826e-05,3.97840150641004e-05,0.38953895389539
4.80443289528884e-05,3.97481130821291e-05,0.38963896389639
4.80087274433049e-05,3.97117759173592e-05,0.38973897389739
4.79735069375118e-05,3.96751527002922e-05,0.38983898389839
4.79386637498507e-05,3.96382462412345e-05,0.38993899389939
4.79041941947031e-05,3.96010592813855e-05,0.39003900390039
4.7870094356002e-05,3.95635945849822e-05,0.39013901390139
4.78363610089061e-05,3.95258548471522e-05,0.39023902390239
4.78025311438652e-05,3.94877839539174e-05,0.39033903390339
4.77685377282413e-05,3.94499631779187e-05,0.39043904390439
4.77343828352323e-05,3.94123900313446e-05,0.390539053905391
4.7699887250147e-05,3.93745035356489e-05,0.390639063906391
4.76649201326311e-05,3.93370385167507e-05,0.390739073907391
4.76295471331504e-05,3.92997120551542e-05,0.390839083908391
4.75937876014716e-05,3.92623461801669e-05,0.390939093909391
4.75576459141992e-05,3.92249412833894e-05,0.391039103910391
4.75208799704399e-05,3.91874699758558e-05,0.391139113911391
4.74840472243314e-05,3.91495702579007e-05,0.391239123912391
4.74471483669398e-05,3.91112462989117e-05,0.391339133913391
4.74104612038995e-05,3.90733087109308e-05,0.391439143914391
4.73737675909369e-05,3.9035481392908e-05,0.391539153915392
4.73370672978033e-05,3.89977632852206e-05,0.391639163916392
4.73007033199417e-05,3.8959888952161e-05,0.391739173917392
4.72643024856158e-05,3.89217798664062e-05,0.391839183918392
4.72277000924393e-05,3.88840049306455e-05,0.391939193919392
4.71913798816616e-05,3.88463644058326e-05,0.392039203920392
4.71547194395449e-05,3.88086397100511e-05,0.392139213921392
4.71173817597513e-05,3.87706296530311e-05,0.392239223922392
4.70793737529003e-05,3.87323370450787e-05,0.392339233923392
4.70407018687944e-05,3.86937646734654e-05,0.392439243924392
4.70013725573956e-05,3.86549153484968e-05,0.392539253925393
4.69609626602503e-05,3.86163705040618e-05,0.392639263926393
4.69201056480714e-05,3.85781328813598e-05,0.392739273927393
4.68787678892359e-05,3.85397016930708e-05,0.392839283928393
4.68371852652433e-05,3.85007808665457e-05,0.392939293929393
4.67953600795801e-05,3.84613752391963e-05,0.393039303930393
4.67535316689958e-05,3.8421706640915e-05,0.393139313931393
4.67113254795422e-05,3.83816821012513e-05,0.393239323932393
4.66689859157192e-05,3.83418667451037e-05,0.393339333933393
4.66269264611369e-05,3.83024806516847e-05,0.393439343934393
4.65848501907231e-05,3.82631174092779e-05,0.393539353935394
4.65432318620294e-05,3.82233525925688e-05,0.393639363936394
4.65014744001499e-05,3.81837944485286e-05,0.393739373937394
4.64596478323548e-05,3.81441797067681e-05,0.393839383938394
4.64182080271664e-05,3.81044270987651e-05,0.393939393939394
4.63771510686377e-05,3.80645379605669e-05,0.394039403940394
4.63364728102928e-05,3.80245136512563e-05,0.394139413941394
4.62961241870889e-05,3.79846585592244e-05,0.394239423942394
4.62561017436163e-05,3.79449710028955e-05,0.394339433943394
4.62164020246651e-05,3.79054493697986e-05,0.394439443944394
4.61768025092375e-05,3.78657098458437e-05,0.394539453945395
4.61373022759389e-05,3.78257545502775e-05,0.394639463946395
4.60978626254359e-05,3.77861331973873e-05,0.394739473947395
4.6058351335202e-05,3.77458436366508e-05,0.394839483948395
4.6018455585848e-05,3.77058502407065e-05,0.394939493949395
4.59788689701849e-05,3.76651413915252e-05,0.395039503950395
4.59395882632517e-05,3.76237241148729e-05,0.395139513951395
4.59000686803064e-05,3.75826334556722e-05,0.395239523952395
4.58605435688734e-05,3.75413397633792e-05,0.395339533953395
4.58210129289928e-05,3.74998450881347e-05,0.395439543954395
4.57814772213218e-05,3.74581513418682e-05,0.395539553955396
4.57421884520058e-05,3.74160337461681e-05,0.395639563956396
4.57027511050692e-05,3.73731260168043e-05,0.395739573957396
4.5663166562564e-05,3.7329435962742e-05,0.395839583958396
4.56233938217102e-05,3.7285297872186e-05,0.395939593959396
4.55837242790124e-05,3.72412008074912e-05,0.396039603960396
4.55437172691994e-05,3.71977474410883e-05,0.396139613961396
4.55039599620052e-05,3.71541774009143e-05,0.396239623962396
4.54644500538633e-05,3.71104918617695e-05,0.396339633963396
4.54245142231238e-05,3.70661706406164e-05,0.396439643964396
4.53841566161025e-05,3.70212200030542e-05,0.396539653965397
4.53431277606293e-05,3.69767192217737e-05,0.396639663966397
4.53025957764184e-05,3.69323290790168e-05,0.396739673967397
4.52620842936576e-05,3.6888473516358e-05,0.396839683968397
4.52219075137481e-05,3.6844934896327e-05,0.396939693969397
4.51817848667518e-05,3.68008805621047e-05,0.397039703970397
4.51417154312742e-05,3.67563156275271e-05,0.397139713971397
4.51019039911268e-05,3.67122266251852e-05,0.397239723972397
4.50624592729133e-05,3.66680437079451e-05,0.397339733973397
4.50233778212641e-05,3.66237678202527e-05,0.397439743974397
4.49840766129209e-05,3.658016394123e-05,0.397539753975398
4.49445577210015e-05,3.65372254597474e-05,0.397639763976398
4.49050570270056e-05,3.64939238268336e-05,0.397739773977398
4.48654632703944e-05,3.64508278300017e-05,0.397839783978398
4.48264099218007e-05,3.64080393082909e-05,0.397939793979398
4.47874176167798e-05,3.6364252920624e-05,0.398039803980398
4.47485895533678e-05,3.63202428602391e-05,0.398139813981398
4.4709877127179e-05,3.62752005882727e-05,0.398239823982398
4.46718732666438e-05,3.62302011849907e-05,0.398339833983398
4.4634020747993e-05,3.61857019931457e-05,0.398439843984398
4.45961903432528e-05,3.61415951614858e-05,0.398539853985399
4.45580485012951e-05,3.60981160416219e-05,0.398639863986399
4.45198935292442e-05,3.60547046455267e-05,0.398739873987399
4.44812999651599e-05,3.60121127761322e-05,0.398839883988399
4.44420224831478e-05,3.59702130482551e-05,0.398939893989399
4.44024632794743e-05,3.59281384824868e-05,0.399039903990399
4.43630883582024e-05,3.5887224734354e-05,0.399139913991399
4.43245148348308e-05,3.58466719032283e-05,0.399239923992399
4.42866961780519e-05,3.58063772977627e-05,0.399339933993399
4.42496906672145e-05,3.57664305943615e-05,0.399439943994399
4.42127259288684e-05,3.572545803712e-05,0.3995399539954
4.41757952827629e-05,3.56844833145606e-05,0.3996399639964
4.41388980378319e-05,3.5643506449719e-05,0.3997399739974
4.41025273797194e-05,3.56021634618938e-05,0.3998399839984
4.40666777800177e-05,3.5560457921556e-05,0.3999399939994
4.40311099019773e-05,3.55190355080327e-05,0.4000400040004
4.39955915497972e-05,3.5477689110984e-05,0.4001400140014
4.396012226282e-05,3.54364180163157e-05,0.4002400240024
4.39243804682874e-05,3.53958835673553e-05,0.4003400340034
4.3888154702217e-05,3.53555110565203e-05,0.4004400440044
4.38514663874133e-05,3.53152982263531e-05,0.400540054005401
4.38144334645863e-05,3.52751181984462e-05,0.400640064006401
4.3777059849723e-05,3.52349706272699e-05,0.400740074007401
4.37393485374559e-05,3.51948552133662e-05,0.400840084008401
4.37013244058793e-05,3.51553284664339e-05,0.400940094009401
4.36633210060414e-05,3.51157799741828e-05,0.401040104010401
4.36252561019735e-05,3.50760795180882e-05,0.401140114011401
4.358713061511e-05,3.50362285724094e-05,0.401240124012401
4.35484578096094e-05,3.49966797806997e-05,0.401340134013401
4.3509243444328e-05,3.49574301944401e-05,0.401440144014401
4.34694925869761e-05,3.49184768881482e-05,0.401540154015402
4.34297721362462e-05,3.48794834543728e-05,0.401640164016402
4.33904750742587e-05,3.48402516974312e-05,0.401740174017402
4.3351034502361e-05,3.48010730598815e-05,0.401840184018402
4.33114805968065e-05,3.47622752648685e-05,0.401940194019402
4.32718635745614e-05,3.47230968576711e-05,0.402040204020402
4.32322034762983e-05,3.46835900362691e-05,0.402140214021402
4.31922471441488e-05,3.46443517833747e-05,0.402240224022402
4.31527766263664e-05,3.46051724778015e-05,0.402340234023402
4.31132298617601e-05,3.4566496585571e-05,0.402440244024402
4.3073607541396e-05,3.45283191310602e-05,0.402540254025403
4.30334406666585e-05,3.4490960880756e-05,0.402640264026403
4.29931904041091e-05,3.44534053792176e-05,0.402740274027403
4.29529576484172e-05,3.44163174020334e-05,0.402840284028403
4.2912984500516e-05,3.43796320818103e-05,0.402940294029403
4.28734973973107e-05,3.4342980623471e-05,0.403040304030403
4.28341204028409e-05,3.43067561243307e-05,0.403140314031403
4.27947768095457e-05,3.42704774461753e-05,0.403240324032403
4.27556522818786e-05,3.42342605486823e-05,0.403340334033403
4.27165475645955e-05,3.41984862052817e-05,0.403440344034403
4.26773504758029e-05,3.41637153023799e-05,0.403540354035404
4.26387025483968e-05,3.41282339679365e-05,0.403640364036404
4.26003805704332e-05,3.40918806554241e-05,0.403740374037404
4.2562297238153e-05,3.40547065492702e-05,0.403840384038404
4.2524558053159e-05,3.40164988724524e-05,0.403940394039404
4.24869619173778e-05,3.39778528339648e-05,0.404040404040404
4.24491575424953e-05,3.39387090948871e-05,0.404140414041404
4.24108896974849e-05,3.38997135879344e-05,0.404240424042404
4.23721627590711e-05,3.38608649079543e-05,0.404340434043404
4.23329813342269e-05,3.38221615576517e-05,0.404440444044404
4.22937526870491e-05,3.37831251400145e-05,0.404540454045405
4.22545422377547e-05,3.3744209726784e-05,0.404640464046405
4.22153502167125e-05,3.37054140740532e-05,0.404740474047405
4.21761077483356e-05,3.36657635354442e-05,0.404840484048405
4.21368152934011e-05,3.36252665418735e-05,0.404940494049405
4.20979812408441e-05,3.35841453378714e-05,0.405040504050405
4.205960466923e-05,3.35427631209385e-05,0.405140514051405
4.20217689663708e-05,3.35007355011021e-05,0.405240524052405
4.19838457293838e-05,3.34580631694212e-05,0.405340534053405
4.1945987912614e-05,3.34151833127649e-05,0.405440544054405
4.19079550276286e-05,3.33720540068953e-05,0.405540554055406
4.18697486868483e-05,3.33286777396258e-05,0.405640564056406
4.1831370963471e-05,3.32850569296609e-05,0.405740574057406
4.1792976424342e-05,3.32412578495457e-05,0.405840584058406
4.17545652997901e-05,3.3197282272998e-05,0.405940594059406
4.17161378201839e-05,3.31531319046303e-05,0.406040604060406
4.16776939855233e-05,3.31088085181587e-05,0.406140614061406
4.16392091480428e-05,3.30640176764404e-05,0.406240624062406
4.16006837684395e-05,3.3018764009569e-05,0.406340634063406
4.15625041486228e-05,3.29728406605925e-05,0.406440644064406
4.15240352054592e-05,3.2926437831945e-05,0.406540654065407
4.14857477804734e-05,3.28794792307277e-05,0.406640664066407
4.14479903975959e-05,3.28325833315843e-05,0.406740674067407
4.14099441521088e-05,3.27854701635353e-05,0.406840684068407
4.13716120386445e-05,3.27381418227934e-05,0.406940694069407
4.13334469310529e-05,3.26910837551709e-05,0.407040704070407
4.12956819465298e-05,3.26436512718589e-05,0.407140714071407
4.12580784394318e-05,3.25964900752197e-05,0.407240724072407
4.12206347972983e-05,3.25495975392293e-05,0.407340734073407
4.11834793267084e-05,3.25027627296893e-05,0.407440744074407
4.1146608802701e-05,3.24559851167869e-05,0.407540754075408
4.11103904079075e-05,3.24091292529865e-05,0.407640764076408
4.10746631256e-05,3.23625210416457e-05,0.407740774077408
4.10394718746657e-05,3.23159939375805e-05,0.407840784078408
4.100500370161e-05,3.22692144588188e-05,0.407940794079408
4.09712516958934e-05,3.22221850240685e-05,0.408040804080408
4.09379861956098e-05,3.21750169859466e-05,0.408140814081408
4.09051938402574e-05,3.212790086938e-05,0.408240824082408
4.08728861475888e-05,3.20806597172311e-05,0.408340834083408
4.084043494497e-05,3.20332892218984e-05,0.408440844084408
4.08078420753102e-05,3.19857906272889e-05,0.408540854085409
4.07751506145874e-05,3.19378557672219e-05,0.408640864086409
4.07423617145648e-05,3.18894889262625e-05,0.408740874087409
4.07090812413188e-05,3.18413933719758e-05,0.408840884088409
4.06756706187045e-05,3.1793389590305e-05,0.408940894089409
4.06423843866422e-05,3.17448329615476e-05,0.409040904090409
4.0609221854146e-05,3.16957289220324e-05,0.409140914091409
4.05761010154959e-05,3.16473754185092e-05,0.409240924092409
4.05431732126561e-05,3.16001957245272e-05,0.409340934093409
4.05104363723888e-05,3.15541783224407e-05,0.409440944094409
4.04771692596447e-05,3.15082988096312e-05,0.40954095409541
4.04439827704087e-05,3.14626275358912e-05,0.40964096409641
4.04104940581013e-05,3.14179134247415e-05,0.40974097409741
4.03771189098194e-05,3.13731974938032e-05,0.40984098409841
4.03436140728264e-05,3.13285400955506e-05,0.40994099409941
4.03094985701369e-05,3.12831446464363e-05,0.41004100410041
4.02747779302386e-05,3.12370184256143e-05,0.41014101410141
4.02402021823825e-05,3.11903336679873e-05,0.41024102410241
4.02049814462207e-05,3.11440212759088e-05,0.41034103410341
4.01700633938677e-05,3.10980167966225e-05,0.41044104410441
4.01349354899527e-05,3.10525328228691e-05,0.410541054105411
4.00999893345041e-05,3.10077919216707e-05,0.410641064106411
4.00644511720199e-05,3.09636627688097e-05,0.410741074107411
4.0028410379337e-05,3.09194267321778e-05,0.410841084108411
3.99924737062049e-05,3.08750899622e-05,0.410941094109411
3.99559920180021e-05,3.08311354859834e-05,0.411041104110411
3.99197151135709e-05,3.07874094968602e-05,0.411141114111411
3.98836411500822e-05,3.07439097834425e-05,0.411241124112411
3.9847768054378e-05,3.07006341113071e-05,0.411341134113411
3.98120515986771e-05,3.06565917554384e-05,0.411441144114411
3.97766878133425e-05,3.06127095179079e-05,0.411541154115412
3.97411157889464e-05,3.05694307820782e-05,0.411641164116412
3.97053373682782e-05,3.05267496509142e-05,0.411741174117412
3.96691221984458e-05,3.04837419253335e-05,0.411841184118412
3.96326126375161e-05,3.04399890079504e-05,0.411941194119412
3.95954375869108e-05,3.03965012037802e-05,0.412041204120412
3.95577124534845e-05,3.03534507016565e-05,0.412141214121412
3.95204178496688e-05,3.03109884288331e-05,0.412241224122412
3.94835493988593e-05,3.02691086495219e-05,0.412341234123412
3.94471029546603e-05,3.02278056048985e-05,0.412441244124412
3.94111803330559e-05,3.01865332663245e-05,0.412541254125413
3.93752150961709e-05,3.014552346101e-05,0.412641264126413
3.93397465002596e-05,3.0104849072631e-05,0.412741274127413
3.93048809683592e-05,3.00639416592049e-05,0.412841284128413
3.92706125112849e-05,3.00228035012251e-05,0.412941294129413
3.92367305865285e-05,2.99809811258701e-05,0.413041304130413
3.92032310476145e-05,2.9938481213374e-05,0.413141314131413
3.91701293282824e-05,2.98957208638293e-05,0.413241324132413
3.91370769044819e-05,2.98523083390045e-05,0.413341334133413
3.91038710656392e-05,2.98091035695083e-05,0.413441344134413
3.90707725712283e-05,2.9765929160531e-05,0.413541354135414
3.90377800391973e-05,2.97227847895785e-05,0.413641364136414
3.90044908125426e-05,2.96803954695353e-05,0.413741374137414
3.89705950665871e-05,2.96388662874187e-05,0.413841384138414
3.89365502822738e-05,2.95975249350997e-05,0.413941394139414
3.89024393866374e-05,2.95568487269321e-05,0.414041404140414
3.88674476213557e-05,2.95167838294306e-05,0.414141414141414
3.88324291350704e-05,2.9476287480849e-05,0.414241424142414
3.87972851064697e-05,2.9435784290784e-05,0.414341434143414
3.87622481919723e-05,2.9394976366798e-05,0.414441444144414
3.87273172398547e-05,2.93538666574086e-05,0.414541454145415
3.86927543917231e-05,2.93123239075021e-05,0.414641464146415
3.86584566798699e-05,2.92703841673177e-05,0.414741474147415
3.86244227221232e-05,2.92275873529004e-05,0.414841484148415
3.8590649984628e-05,2.91839419412404e-05,0.414941494149415
3.85570601474023e-05,2.91393098127064e-05,0.415041504150415
3.85237271537037e-05,2.90938471696358e-05,0.415141514151415
3.84906680496523e-05,2.90476106788556e-05,0.415241524152415
3.84582838797912e-05,2.90003563505173e-05,0.415341534153415
3.84265684245269e-05,2.89520942510451e-05,0.415441544154415
3.8394349648038e-05,2.89035413079349e-05,0.415541554155416
3.83622091915708e-05,2.88547629874955e-05,0.415641564156416
3.83301461337306e-05,2.88057615241511e-05,0.415741574157416
3.82981597833715e-05,2.87565391292888e-05,0.415841584158416
3.82661264410474e-05,2.87071748830781e-05,0.415941594159416
3.82341007003689e-05,2.86576688776608e-05,0.416041604160416
3.82017222892842e-05,2.86080625074612e-05,0.416141614161416
3.81692047450536e-05,2.85585627446088e-05,0.416241624162416
3.81365374713592e-05,2.85097016583534e-05,0.416341634163416
3.81032973099073e-05,2.84615486770748e-05,0.416441644164416
3.80694900194743e-05,2.84140968671505e-05,0.416541654165417
3.80359407243714e-05,2.83664937614061e-05,0.416641664166417
3.80021619976911e-05,2.83193179603893e-05,0.416741674167417
3.79680815086768e-05,2.82719548363516e-05,0.416841684168417
3.79329711115793e-05,2.82257101910768e-05,0.416941694169417
3.78983909869988e-05,2.81795430365347e-05,0.417041704170417
3.78643356064475e-05,2.81334525664911e-05,0.417141714171417
3.78309537779146e-05,2.8088088606626e-05,0.417241724172417
3.77973220164343e-05,2.80420099306537e-05,0.417341734173417
3.77634430862305e-05,2.79952235873744e-05,0.417441744174417
3.77296820967364e-05,2.7948065039794e-05,0.417541754175418
3.7696182788231e-05,2.79011460362492e-05,0.417641764176418
3.76628032632247e-05,2.78544931594712e-05,0.417741774177418
3.76293212311682e-05,2.78079289225093e-05,0.417841784178418
3.75957383045222e-05,2.77614583240231e-05,0.417941794179418
3.75621242802281e-05,2.77148187616457e-05,0.418041804180418
3.75286219770903e-05,2.76679833301522e-05,0.418141814181418
3.74951611375098e-05,2.76216632903557e-05,0.418241824182418
3.7461715040523e-05,2.75760372579359e-05,0.418341834183418
3.74282832253927e-05,2.75310984605155e-05,0.418441844184418
3.73948656921587e-05,2.74868401257181e-05,0.418541854185419
3.7361215041729e-05,2.74432741627918e-05,0.418641864186419
3.73276123047389e-05,2.73998402612131e-05,0.418741874187419
3.7294057020451e-05,2.73565370849349e-05,0.418841884188419
3.72606537690736e-05,2.7314460192602e-05,0.418941894189419
3.72267955706484e-05,2.72735431964924e-05,0.419041904190419
3.71930668305656e-05,2.72330300551804e-05,0.419141914191419
3.71594666274706e-05,2.71929167605239e-05,0.419241924192419
3.71257597709298e-05,2.71533787954027e-05,0.419341934193419
3.70925272110835e-05,2.71141616428387e-05,0.419441944194419
3.70597643409585e-05,2.7075262146997e-05,0.41954195419542
3.7027314981169e-05,2.7036246276843e-05,0.41964196419642
3.6995175676505e-05,2.6997115207178e-05,0.41974197419742
3.69629520625944e-05,2.6957923001839e-05,0.41984198419842
3.69311050758297e-05,2.69192810866691e-05,0.41994199419942
3.68990949991395e-05,2.68816707841639e-05,0.42004200420042
3.68672457088084e-05,2.68442266352431e-05,0.42014201420142
3.6835317177061e-05,2.68065657472295e-05,0.42024202420242
3.6803309634226e-05,2.67686902854397e-05,0.42034203420342
3.67713327283816e-05,2.67303815988517e-05,0.42044204420442
3.67391388300272e-05,2.66924163454814e-05,0.420542054205421
3.67067300123603e-05,2.66547911161045e-05,0.420642064206421
3.66745695152204e-05,2.66174089781985e-05,0.420742074207421
3.66427266747715e-05,2.65801214001805e-05,0.420842084208421
3.66111987267899e-05,2.65429275067082e-05,0.420942094209421
3.6579576334141e-05,2.65067022934732e-05,0.421042104210421
3.6547897735341e-05,2.64705707647845e-05,0.421142114211421
3.65163078224321e-05,2.64348526966106e-05,0.421242124212421
3.64843569464454e-05,2.63991466989315e-05,0.421342134213421
3.64520487930395e-05,2.63634526565712e-05,0.421442144214421
3.64200336485989e-05,2.63275827858012e-05,0.421542154215422
3.6388668790503e-05,2.62916787536889e-05,0.421642164216422
3.6357947308252e-05,2.62557409518335e-05,0.421742174217422
3.63273055280747e-05,2.62202147446342e-05,0.421842184218422
3.6296832135942e-05,2.61847317977196e-05,0.421942194219422
3.62666992054769e-05,2.6149367620787e-05,0.422042204220422
3.62370126990194e-05,2.61142960151406e-05,0.422142214221422
3.6207768239885e-05,2.60795141244027e-05,0.422242224222422
3.61790729421771e-05,2.60444539903333e-05,0.422342234223422
3.61509212774478e-05,2.60091183771673e-05,0.422442244224422
3.61231897764998e-05,2.5974062136063e-05,0.422542254225423
3.60957872195868e-05,2.59393023361733e-05,0.422642264226423
3.60687106120764e-05,2.59048360980868e-05,0.422742274227423
3.60417993980182e-05,2.58708722367553e-05,0.422842284228423
3.60155529825696e-05,2.58367940282187e-05,0.422942294229423
3.59894714997959e-05,2.58018359405071e-05,0.423042304230423
3.59635533373164e-05,2.5766006657928e-05,0.423142314231423
3.5936958628186e-05,2.57307155259168e-05,0.423242324232423
3.59096938223269e-05,2.56959573154627e-05,0.423342334233423
3.58817658303187e-05,2.56617267975534e-05,0.423442344234423
3.58530290690934e-05,2.56275877528014e-05,0.423542354235424
3.58234916009937e-05,2.55935393289009e-05,0.423642364236424
3.57943355973818e-05,2.55595768036164e-05,0.423742374237424
3.57654315999151e-05,2.55255880641661e-05,0.423842384238424
3.5735581312506e-05,2.54918148890097e-05,0.423942394239424
3.57054403196981e-05,2.54584020089063e-05,0.424042404240424
3.56755140157938e-05,2.54249607493194e-05,0.424142414241424
3.56454706926144e-05,2.53925253259014e-05,0.424242424242424
3.56154844969806e-05,2.53600619376347e-05,0.424342434243424
3.55859394272354e-05,2.5328062917886e-05,0.424442444244424
3.55560813078521e-05,2.52969272610044e-05,0.424542454245425
3.55262337846669e-05,2.5265801348053e-05,0.424642464246425
3.54965258554047e-05,2.52347778960949e-05,0.424742474247425
3.54669743357773e-05,2.52045449002955e-05,0.424842484248425
3.54371512300291e-05,2.51748663179821e-05,0.424942494249425
3.54068077569361e-05,2.51458730357047e-05,0.425042504250425
3.53760273043103e-05,2.51167732151857e-05,0.425142514251425
3.53448147095333e-05,2.50875678699791e-05,0.425242524252425
3.53136449604056e-05,2.50578328281579e-05,0.425342534253425
3.52825178265985e-05,2.50275732956979e-05,0.425442544254425
3.52515127798569e-05,2.49973026602251e-05,0.425542554255426
3.52197475683238e-05,2.49669928417153e-05,0.425642564256426
3.51879650803817e-05,2.49373502174985e-05,0.425742574257426
3.51561653159108e-05,2.49083682455506e-05,0.425842584258426
3.51243485053596e-05,2.48800403608126e-05,0.425942594259426
3.50924872366586e-05,2.48512230451553e-05,0.426042604260426
3.50598618872589e-05,2.48225125902325e-05,0.426142614261426
3.5026952051934e-05,2.47937262570476e-05,0.426242624262426
3.49934684073769e-05,2.47649191460266e-05,0.426342634263426
3.49595890164758e-05,2.47361226312411e-05,0.426442644264426
3.49255276467395e-05,2.4707863092224e-05,0.426542654265427
3.48915581878554e-05,2.46801098229265e-05,0.426642664266427
3.48580773075622e-05,2.46521609609372e-05,0.426742674267427
3.48244478496084e-05,2.46244477269833e-05,0.426842684268427
3.47910252485842e-05,2.45970919317067e-05,0.426942694269427
3.47575512789105e-05,2.45685423092161e-05,0.427042704270427
3.47243756162812e-05,2.45388740697508e-05,0.427142714271427
3.46919893731823e-05,2.45086982014833e-05,0.427242724272427
3.46594950945856e-05,2.44780890393109e-05,0.427342734273427
3.46267068856289e-05,2.4447411093747e-05,0.427442744274427
3.45941050322317e-05,2.44160018005931e-05,0.427542754275428
3.4561442595959e-05,2.43841612406408e-05,0.427642764276428
3.45289169893457e-05,2.43510994875436e-05,0.427742774277428
3.44965143912324e-05,2.43173619710239e-05,0.427842784278428
3.44632781457676e-05,2.42837490754513e-05,0.427942794279428
3.44296862353442e-05,2.42502629661447e-05,0.428042804280428
3.43962136477624e-05,2.42164772828224e-05,0.428142814281428
3.43627569545376e-05,2.41827340765845e-05,0.428242824282428
3.43293159253012e-05,2.41490329558312e-05,0.428342834283428
3.4296007809737e-05,2.41154035209168e-05,0.428442844284428
3.42630026082702e-05,2.40815779404634e-05,0.428542854285429
3.42302975567169e-05,2.40475581955057e-05,0.428642864286429
3.41978896604847e-05,2.40133461519029e-05,0.428742874287429
3.4165775924981e-05,2.39789437446199e-05,0.428842884288429
3.41339535859422e-05,2.39443528395152e-05,0.428942894289429
3.41024196487757e-05,2.39095753024486e-05,0.429042904290429
3.40711349535706e-05,2.38747847734751e-05,0.429142914291429
3.40395104877238e-05,2.38397805230319e-05,0.429242924292429
3.40080465778675e-05,2.38051298874069e-05,0.429342934293429
3.39760814199845e-05,2.3770868571307e-05,0.429442944294429
3.3943620081865e-05,2.37369927508743e-05,0.42954295429543
3.39113199908019e-05,2.37023625245207e-05,0.42964296429643
3.38784893968933e-05,2.3667211608353e-05,0.42974297429743
3.38458228143048e-05,2.36308848785718e-05,0.42984298429843
3.38130802152213e-05,2.3593678891569e-05,0.42994299429943
3.37806057469686e-05,2.3555617581017e-05,0.43004300430043
3.37483964149944e-05,2.35167093547985e-05,0.43014301430143
3.37169004860955e-05,2.347752189473e-05,0.43024302430243
3.36853292317673e-05,2.34382612745645e-05,0.43034303430343
3.36539358099185e-05,2.34000851791357e-05,0.43044304430443
3.36227186080885e-05,2.33629829891737e-05,0.430543054305431
3.35916760138167e-05,2.33269441545132e-05,0.430643064306431
3.35605970237778e-05,2.32903159618227e-05,0.430743074307431
3.35294751880497e-05,2.32530912471254e-05,0.430843084308431
3.34983109674096e-05,2.32152758844213e-05,0.430943094309431
3.3466626840162e-05,2.31783225946079e-05,0.431043104310431
3.34346734302802e-05,2.31419300299528e-05,0.431143114311431
3.34024956566513e-05,2.3106348699292e-05,0.431243124312431
3.33700534378099e-05,2.3071314664212e-05,0.431343134313431
3.33370510006069e-05,2.30373827298001e-05,0.431443144314431
3.33043242958803e-05,2.30028455660394e-05,0.431543154315432
3.32720691236244e-05,2.29684484799097e-05,0.431643164316432
3.32393295191333e-05,2.29345496241812e-05,0.431743174317432
3.32061100894601e-05,2.29011440923372e-05,0.431843184318432
3.31725435178684e-05,2.28678211420268e-05,0.431943194319432
3.31380504666783e-05,2.28341600566171e-05,0.432043204320432
3.31026399197073e-05,2.28001641531899e-05,0.432143214321432
3.30666640865843e-05,2.27665967292904e-05,0.432243224322432
3.30301287261256e-05,2.27334535464247e-05,0.432343234323432
3.29937539216973e-05,2.27003123906645e-05,0.432443244324432
3.29575385214962e-05,2.26671732389752e-05,0.432543254325433
3.29212862648308e-05,2.26337746637908e-05,0.432643264326433
3.28853265563935e-05,2.2600694021751e-05,0.432743274327433
3.28496564016317e-05,2.25679281570223e-05,0.432843284328433
3.281373331933e-05,2.25360333259137e-05,0.432943294329433
3.27782826909335e-05,2.2503276675303e-05,0.433043304330433
3.27435777150636e-05,2.24701802540868e-05,0.433143314331433
3.27093601660213e-05,2.24369964369597e-05,0.433243324332433
3.26756252064249e-05,2.24037261222988e-05,0.433343334333433
3.26417872790411e-05,2.23700554081357e-05,0.433443344334433
3.26084282554448e-05,2.23363029647443e-05,0.433543354335434
3.25749623481139e-05,2.23021548671212e-05,0.433643364336434
3.25419718892409e-05,2.22684876082523e-05,0.433743374337434
3.25094520414838e-05,2.2235296488937e-05,0.433843384338434
3.24773981977097e-05,2.2202576809975e-05,0.433943394339434
3.24458059812742e-05,2.21697659803492e-05,0.434043404340434
3.24146703244269e-05,2.21368649214724e-05,0.434143414341434
3.23839873110609e-05,2.21038744856493e-05,0.434243424342434
3.2352526395837e-05,2.20713209602722e-05,0.434343434343434
3.23202951803209e-05,2.2039200037741e-05,0.434443444344434
3.22877320261772e-05,2.20073299926106e-05,0.434543454345435
3.2254455008261e-05,2.19764446142125e-05,0.434643464346435
3.22204708067432e-05,2.19465342046877e-05,0.434743474347435
3.21859650861573e-05,2.191680844609e-05,0.434843484348435
3.21510942561379e-05,2.18876967623942e-05,0.434943494349435
3.21156344136354e-05,2.18590574174287e-05,0.435043504350435
3.20795915477946e-05,2.18308858271692e-05,0.435143514351435
3.2043704170194e-05,2.18023983078347e-05,0.435243524352435
3.2008435290304e-05,2.17734287288753e-05,0.435343534353435
3.19739132146637e-05,2.17442954380724e-05,0.435443544354435
3.19388048907242e-05,2.1715703361533e-05,0.435543554355436
3.19031160773815e-05,2.16876471781025e-05,0.435643564356436
3.18673084019345e-05,2.16600191517061e-05,0.435743574357436
3.18314214850312e-05,2.16322929949514e-05,0.435843584358436
3.17954562481462e-05,2.16044696522862e-05,0.435943594359436
3.17594133823054e-05,2.1576550068157e-05,0.436043604360436
3.17234168174037e-05,2.15482772377749e-05,0.436143614361436
3.16874660927438e-05,2.15196546394685e-05,0.436243624362436
3.16515605172597e-05,2.1490685659427e-05,0.436343634363436
3.16157968392252e-05,2.14613726472506e-05,0.436443644364436
3.15803305468004e-05,2.14311652206284e-05,0.436543654365437
3.15446583188807e-05,2.13998656906565e-05,0.436643664366437
3.15089086923739e-05,2.13675959601174e-05,0.436743674367437
3.14730818975688e-05,2.13343656347295e-05,0.436843684368437
3.14371076769464e-05,2.13006381846336e-05,0.436943694369437
3.1401603376294e-05,2.12664114445121e-05,0.437043704370437
3.136656415827e-05,2.12316902978485e-05,0.437143714371437
3.13318020548544e-05,2.11970867463666e-05,0.437243724372437
3.1297314532152e-05,2.11625996152678e-05,0.437343734373437
3.12628048955789e-05,2.11278251649299e-05,0.437443744374437
3.12281736326376e-05,2.10927981095445e-05,0.437543754375438
3.11933166237774e-05,2.10570332566861e-05,0.437643764376438
3.1158235942236e-05,2.10205378855085e-05,0.437743774377438
3.11234111828271e-05,2.09840315725649e-05,0.437843784378438
3.10887326975121e-05,2.09466913128262e-05,0.437943794379438
3.105367436021e-05,2.09088687170395e-05,0.438043804380438
3.10182400868679e-05,2.08705685535104e-05,0.438143814381438
3.09824335631841e-05,2.08317954984049e-05,0.438243824382438
3.09471351980666e-05,2.07923378803932e-05,0.438343834383438
3.09118838249941e-05,2.07529370213493e-05,0.438443844384438
3.08758015687939e-05,2.07125286215252e-05,0.438543854385439
3.08398941504806e-05,2.06712240565724e-05,0.438643864386439
3.08041597272648e-05,2.06290321720453e-05,0.438743874387439
3.07685966866062e-05,2.05859617443906e-05,0.438843884388439
3.07332031857555e-05,2.05420213888098e-05,0.438943894389439
3.0697977612212e-05,2.0497219743538e-05,0.439043904390439
3.06626320247609e-05,2.04526661423256e-05,0.439143914391439
3.06263991177023e-05,2.04081026129006e-05,0.439243924392439
3.05892871838276e-05,2.03635292013348e-05,0.439343934393439
3.05518264955738e-05,2.03192203501345e-05,0.439443944394439
3.05140870802511e-05,2.02747914159403e-05,0.43954395439544
3.04762387079561e-05,2.02303533597694e-05,0.43964396439644
3.04382065139967e-05,2.01865241264526e-05,0.43974397439744
3.04002639273629e-05,2.01433933923955e-05,0.43984398439844
3.03621384404995e-05,2.0100858627498e-05,0.43994399439944
3.03241525474792e-05,2.00582517390905e-05,0.44004400440044
3.02865845147535e-05,2.00160466553389e-05,0.44014401440144
3.02496771342819e-05,1.9973992429737e-05,0.44024402440244
3.02127404989914e-05,1.99324213233826e-05,0.44034403440344
3.01757750695794e-05,1.98913285910053e-05,0.44044404440444
3.01387806156773e-05,1.98507095103702e-05,0.440544054405441
3.01016772048427e-05,1.98104287491169e-05,0.440644064406441
3.00644777368403e-05,1.97699497230766e-05,0.440744074407441
3.00272225234241e-05,1.97292047775882e-05,0.440844084408441
2.99899032718827e-05,1.96883852668484e-05,0.440944094409441
2.9952174452758e-05,1.96481335070315e-05,0.441044104410441
2.99140404428144e-05,1.96084439235966e-05,0.441144114411441
2.98748608608394e-05,1.95685809304586e-05,0.441244124412441
2.98357356421063e-05,1.95280458365104e-05,0.441344134413441
2.97968967521277e-05,1.94879809159739e-05,0.441444144414441
2.97584096111206e-05,1.94469101362329e-05,0.441544154415442
2.97199514945637e-05,1.94066699170998e-05,0.441644164416442
2.96813173883566e-05,1.93654365312092e-05,0.441744174417442
2.96432163188903e-05,1.9324016121757e-05,0.441844184418442
2.9605140357887e-05,1.9282957481617e-05,0.441944194419442
2.95675126637605e-05,1.92424963770366e-05,0.442044204420442
2.95303288597464e-05,1.92026268879452e-05,0.442144214421442
2.94937649354949e-05,1.91625159428889e-05,0.442244224422442
2.94579577207452e-05,1.91221371894898e-05,0.442344234423442
2.94226575128385e-05,1.90815539748088e-05,0.442444244424442
2.93878507209444e-05,1.90415145773797e-05,0.442544254425443
2.93535322773125e-05,1.90020136990839e-05,0.442644264426443
2.93193481294447e-05,1.8961875710591e-05,0.442744274427443
2.92852964345518e-05,1.89211069466065e-05,0.442844284428443
2.92513762711593e-05,1.88797135575553e-05,0.442944294429443
2.92175862572151e-05,1.88377016938609e-05,0.443044304430443
2.91835785596947e-05,1.87958268210676e-05,0.443144314431443
2.91497019330174e-05,1.87533382189017e-05,0.443244324432443
2.91159549950911e-05,1.87102419226106e-05,0.443344334433443
2.90823365940727e-05,1.8666543898336e-05,0.443444344434443
2.90488453479101e-05,1.86222500891844e-05,0.443544354435444
2.90154798744315e-05,1.857736634612e-05,0.443644364436444
2.89821549430757e-05,1.85329784377865e-05,0.443744374437444
2.89488700931454e-05,1.84890815037372e-05,0.443844384438444
2.89152618276676e-05,1.84454047871105e-05,0.443944394439444
2.88809993598181e-05,1.84020706974662e-05,0.444044404440444
2.88460889090706e-05,1.83590758255806e-05,0.444144414441444
2.88112342037769e-05,1.83165581759071e-05,0.444244424442444
2.87764260297908e-05,1.82742830878934e-05,0.444344434443444
2.87414994543577e-05,1.8231914108016e-05,0.444444444444444
2.87062354118494e-05,1.81893295408097e-05,0.444544454445445
2.86704738069727e-05,1.81470677441616e-05,0.444644464446445
2.86352920004732e-05,1.81050242530063e-05,0.444744474447445
2.86004552626943e-05,1.80634266560626e-05,0.444844484448445
2.85658371298462e-05,1.80223228667437e-05,0.444944494449445
2.85314355288109e-05,1.79817080476381e-05,0.445044504450445
2.8497180662607e-05,1.79411663886301e-05,0.445144514451445
2.84630713794311e-05,1.79006971295557e-05,0.445244524452445
2.84292530320627e-05,1.78600502222837e-05,0.445344534453445
2.83957233169353e-05,1.78192274635672e-05,0.445444544454445
2.83629111512788e-05,1.77783215474354e-05,0.445544554455446
2.83301535792729e-05,1.77380054961096e-05,0.445644564456446
2.82977357778286e-05,1.76977329354215e-05,0.445744574457446
2.82658966230382e-05,1.76566908806939e-05,0.445844584458446
2.82346308167426e-05,1.76148869105392e-05,0.445944594459446
2.82028766621847e-05,1.75731385475877e-05,0.446044604460446
2.81704277631325e-05,1.7532007161985e-05,0.446144614461446
2.81386819012461e-05,1.74912760376732e-05,0.446244624462446
2.81068908902239e-05,1.74501775234372e-05,0.446344634463446
2.80756096502687e-05,1.74085727625165e-05,0.446444644464446
2.80442017161948e-05,1.73666495156031e-05,0.446544654465447
2.80127513972089e-05,1.73239343152374e-05,0.446644664466447
2.79812492487564e-05,1.72810128338025e-05,0.446744674467447
2.79504572784979e-05,1.7238064331966e-05,0.446844684468447
2.79203683454453e-05,1.71950890400808e-05,0.446944694469447
2.78905505377762e-05,1.71520094674145e-05,0.447044704470447
2.78608108198001e-05,1.71089116738296e-05,0.447144714471447
2.7831147809345e-05,1.7065795843608e-05,0.447244724472447
2.78015610457139e-05,1.70226621610328e-05,0.447344734473447
2.77722046350546e-05,1.6979597215779e-05,0.447444744474447
2.77430762738009e-05,1.69366003167868e-05,0.447544754475448
2.77142098238645e-05,1.68934993904014e-05,0.447644764476448
2.76848723021148e-05,1.68509394248908e-05,0.447744774477448
2.76553571782544e-05,1.6808605366521e-05,0.447844784478448
2.76263297116302e-05,1.67657770858909e-05,0.447944794479448
2.75971361604879e-05,1.67229418716368e-05,0.448044804480448
2.75679057528814e-05,1.6679342922167e-05,0.448144814481448
2.75392042356598e-05,1.66356836893297e-05,0.448244824482448
2.75110263106642e-05,1.65919647720429e-05,0.448344834483448
2.74820879906284e-05,1.65480187037083e-05,0.448444844484448
2.74523966467492e-05,1.65038477417862e-05,0.448544854485449
2.7423008447376e-05,1.64597448491615e-05,0.448644864486449
2.73941744771796e-05,1.64147887061641e-05,0.448744874487449
2.73661195607241e-05,1.63691918364281e-05,0.448844884488449
2.73388356355469e-05,1.63229604825182e-05,0.448944894489449
2.73122208857038e-05,1.62767344727974e-05,0.449044904490449
2.72857173963596e-05,1.62309718871468e-05,0.449144914491449
2.72593242460797e-05,1.61856681645786e-05,0.449244924492449
2.72330405134695e-05,1.61408188362451e-05,0.449344934493449
2.72062940017174e-05,1.60955611151617e-05,0.449444944494449
2.71797859053202e-05,1.60502215036037e-05,0.44954495449545
2.71535141510398e-05,1.60048008308409e-05,0.44964496449645
2.71270700927678e-05,1.59593509953948e-05,0.44974497449745
2.71004555732934e-05,1.59138722276179e-05,0.44984498449845
2.70736719747483e-05,1.58683648500038e-05,0.44994499449945
2.70465979011331e-05,1.58219155361304e-05,0.45004500450045
2.70186132422766e-05,1.57745278334326e-05,0.45014501450145
2.69902081893101e-05,1.5727100924662e-05,0.45024502450245
2.69613871188782e-05,1.56796352014186e-05,0.45034503450345
2.69325252759948e-05,1.56314510073152e-05,0.45044504450445
2.69042026894057e-05,1.5583389683477e-05,0.450545054505451
2.687521138814e-05,1.55346100269907e-05,0.450645064506451
2.68456013588749e-05,1.54867818894465e-05,0.450745074507451
2.68156087133589e-05,1.54397744994743e-05,0.450845084508451
2.67852371372103e-05,1.53935797716839e-05,0.450945094509451
2.67548549648238e-05,1.53478082944096e-05,0.451045104510451
2.67249715066088e-05,1.53016257753259e-05,0.451145114511451
2.66957788769011e-05,1.5255234925032e-05,0.451245124512451
2.6667044649531e-05,1.52086905444941e-05,0.451345134513451
2.66384200701992e-05,1.51620274861155e-05,0.451445144514451
2.66097355990979e-05,1.51148796499474e-05,0.451545154515452
2.65809921576216e-05,1.50672518503667e-05,0.451645164516452
2.65524767655909e-05,1.50188708887714e-05,0.451745174517452
2.6524187810505e-05,1.49697442055608e-05,0.451845184518452
2.64961225281402e-05,1.49198791259601e-05,0.451945194519452
2.64682728561138e-05,1.48701487106958e-05,0.452045204520452
2.64400495516138e-05,1.48203514930749e-05,0.452145214521452
2.64114563002586e-05,1.47704881411215e-05,0.452245224522452
2.63824967877468e-05,1.47205592998235e-05,0.452345234523452
2.63537975740517e-05,1.46705713499575e-05,0.452445244524452
2.63253561252783e-05,1.46205248443715e-05,0.452545254525453
2.6297162766703e-05,1.45704073900756e-05,0.452645264526453
2.62692151946794e-05,1.45202196320583e-05,0.452745274527453
2.62410856438208e-05,1.44701441480702e-05,0.452845284528453
2.62126766748672e-05,1.44207327255752e-05,0.452945294529453
2.61842511204508e-05,1.43716314733307e-05,0.453045304530453
2.61558089806513e-05,1.43228373506787e-05,0.453145314531453
2.61270183168414e-05,1.4274744053851e-05,0.453245324532453
2.60978825842708e-05,1.42273447183287e-05,0.453345334533453
2.60686390465711e-05,1.41798038309173e-05,0.453445344534453
2.60396643307283e-05,1.41320714050254e-05,0.453545354535454
2.60107552655112e-05,1.40845632968388e-05,0.453645364536454
2.59819130026033e-05,1.40368798670198e-05,0.453745374537454
2.59534109710344e-05,1.39896166470578e-05,0.453845384538454
2.59252457154746e-05,1.39427694675637e-05,0.453945394539454
2.58970917472189e-05,1.38949170508185e-05,0.454045404540454
2.58687774533013e-05,1.38471517996306e-05,0.454145414541454
2.58402687415214e-05,1.37997949181578e-05,0.454245424542454
2.5811219621684e-05,1.37527144371929e-05,0.454345434543454
2.57818060834791e-05,1.37058854325474e-05,0.454445444544454
2.57528276819778e-05,1.36591039036447e-05,0.454545454545455
2.57239280612355e-05,1.36122423961974e-05,0.454645464546455
2.56948462312895e-05,1.35656490426222e-05,0.454745474547455
2.5665164331885e-05,1.35186913167463e-05,0.454845484548455
2.56352785701035e-05,1.34720702286754e-05,0.454945494549455
2.56049735659754e-05,1.34257336956079e-05,0.455045504550455
2.55745950792473e-05,1.3379066744264e-05,0.455145514551455
2.55446088836135e-05,1.3332532591398e-05,0.455245524552455
2.55150813206859e-05,1.32858064623805e-05,0.455345534553455
2.54853409116438e-05,1.3238850256834e-05,0.455445544554455
2.54560584442819e-05,1.3191980341504e-05,0.455545554555456
2.54273539324678e-05,1.314503293544e-05,0.455645564556456
2.53990424027741e-05,1.3097919767391e-05,0.455745574557456
2.53711194785563e-05,1.30506425419692e-05,0.455845584558456
2.53432850098208e-05,1.3003180688656e-05,0.455945594559456
2.5315258196381e-05,1.29554330133988e-05,0.456045604560456
2.52871125208366e-05,1.29079513497309e-05,0.456145614561456
2.52585701775136e-05,1.28612868170935e-05,0.456245624562456
2.5229660190862e-05,1.28138685465586e-05,0.456345634563456
2.52006004747865e-05,1.27661889636343e-05,0.456445644564456
2.5171976356152e-05,1.27187782256406e-05,0.456545654565457
2.51437832279054e-05,1.26716336604849e-05,0.456645664566457
2.51149119405473e-05,1.26239505992308e-05,0.456745674567457
2.50861466155292e-05,1.25775363911469e-05,0.456845684568457
2.50575476053577e-05,1.25310879526144e-05,0.456945694569457
2.50287638521274e-05,1.24849035446365e-05,0.457045704570457
2.49997971986673e-05,1.24389806333311e-05,0.457145714571457
2.49706494877669e-05,1.23933165696386e-05,0.457245724572457
2.49407545118793e-05,1.23487722516504e-05,0.457345734573457
2.4910969875096e-05,1.23043575532683e-05,0.457445744574457
2.4880431753772e-05,1.22599112043909e-05,0.457545754575458
2.48498761256305e-05,1.22159268744314e-05,0.457645764576458
2.48193029906315e-05,1.21724000715065e-05,0.457745774577458
2.47887128095522e-05,1.21293262346289e-05,0.457845784578458
2.47585699739151e-05,1.20868204250972e-05,0.457945794579458
2.4728101419164e-05,1.20445510959074e-05,0.458045804580458
2.46973103703002e-05,1.20025159665648e-05,0.458145814581458
2.46668240784029e-05,1.19606209609232e-05,0.458245824582458
2.4636925416857e-05,1.19186606041488e-05,0.458345834583458
2.46079014055226e-05,1.18768800148191e-05,0.458445844584458
2.45794509730117e-05,1.18350329456271e-05,0.458545854585459
2.45511822889672e-05,1.17934160220704e-05,0.458645864586459
2.45230932802313e-05,1.17520269636548e-05,0.458745874587459
2.44953442724657e-05,1.17110092572343e-05,0.458845884588459
2.44675438960108e-05,1.16692100784213e-05,0.458945894589459
2.44401341981496e-05,1.16278928440564e-05,0.459045904590459
2.4413061045929e-05,1.158715939318e-05,0.459145914591459
2.43862392087877e-05,1.15466621462213e-05,0.459245924592459
2.43593305286246e-05,1.15067144753381e-05,0.459345934593459
2.43323423766366e-05,1.14659682629077e-05,0.459445944594459
2.43050372590234e-05,1.14247159650402e-05,0.45954595459546
2.4277652899994e-05,1.13836628764067e-05,0.45964596459646
2.42499596376022e-05,1.13424644120237e-05,0.45974597459746
2.42219604665606e-05,1.13011220000814e-05,0.45984598459846
2.41933722829558e-05,1.12601775919704e-05,0.45994599459946
2.41647594516252e-05,1.12191278434548e-05,0.46004600460046
2.41360164708863e-05,1.11774861108848e-05,0.46014601460146
2.41071751294129e-05,1.11351355131727e-05,0.46024602460246
2.40782361182712e-05,1.10920830530492e-05,0.46034603460346
2.40493001017618e-05,1.1048303552935e-05,0.46044604460446
2.40201263609637e-05,1.10047327525963e-05,0.460546054605461
2.39904513721388e-05,1.09608437196531e-05,0.460646064606461
2.39606515320645e-05,1.09174812044546e-05,0.460746074607461
2.39307277620554e-05,1.08746400470943e-05,0.460846084608461
2.38996906962312e-05,1.08311231493465e-05,0.460946094609461
2.38678941567214e-05,1.07876967803095e-05,0.461046104610461
2.38353452844742e-05,1.07443600185707e-05,0.461146114611461
2.38027157887187e-05,1.0701707359032e-05,0.461246124612461
2.37702777162331e-05,1.0659827717932e-05,0.461346134613461
2.37380294545967e-05,1.06187134936245e-05,0.461446144614461
2.37057901766978e-05,1.05773759421295e-05,0.461546154615462
2.36735596522476e-05,1.05358172517992e-05,0.461646164616462
2.36414496023624e-05,1.04934745321581e-05,0.461746174617462
2.36093736447178e-05,1.04503976776562e-05,0.461846184618462
2.35774057226508e-05,1.04068160046584e-05,0.461946194619462
2.3545563573228e-05,1.03629920464244e-05,0.462046204620462
2.35138462751744e-05,1.03189281295193e-05,0.462146214621462
2.34824791135519e-05,1.02748798305444e-05,0.462246224622462
2.34508767615758e-05,1.02305934387577e-05,0.462346234623462
2.34190412924438e-05,1.01860713498295e-05,0.462446244624462
2.33865161465677e-05,1.01412079469308e-05,0.462546254625463
2.33541246053498e-05,1.00959288721283e-05,0.462646264626463
2.33218652867781e-05,1.00502381796347e-05,0.462746274627463
2.32897248303109e-05,1.00046727761121e-05,0.462846284628463
2.3257415985839e-05,9.95977194085873e-06,0.462946294629463
2.32249405961917e-05,9.91552915488537e-06,0.463046304630463
2.31921270484034e-05,9.87128947867756e-06,0.463146314631463
2.31590806137878e-05,9.82765641393541e-06,0.463246324632463
2.31260629732538e-05,9.78427664530051e-06,0.463346334633463
2.30930741268812e-05,9.74114773103138e-06,0.463446344634463
2.30592027983229e-05,9.69846519471483e-06,0.463546354635464
2.30244791638721e-05,9.6549960491342e-06,0.463646364636464
2.29891414083952e-05,9.6109521499006e-06,0.463746374637464
2.29527315903318e-05,9.56677722590774e-06,0.463846384638464
2.29154941140618e-05,9.52183038916953e-06,0.463946394639464
2.28774377330739e-05,9.47611928740398e-06,0.464046404640464
2.28395589541968e-05,9.42966495183588e-06,0.464146414641464
2.28018561649698e-05,9.38247473072462e-06,0.464246424642464
2.2764499365898e-05,9.33522113951593e-06,0.464346434643464
2.27274851016518e-05,9.28790486926892e-06,0.464446444644464
2.26904307560202e-05,9.24165614674647e-06,0.464546454645465
2.26533363289231e-05,9.19646458303113e-06,0.464646464646465
2.26161375519866e-05,9.15186905758097e-06,0.464746474647465
2.25789394660761e-05,9.10779859865241e-06,0.464846484648465
2.25420629529238e-05,9.06401398470287e-06,0.464946494649465
2.25051309246864e-05,9.01975700898804e-06,0.465046504650465
2.24673412923976e-05,8.97589831352877e-06,0.465146514651465
2.24293450335079e-05,8.93192213806322e-06,0.465246524652465
2.23904847207246e-05,8.88827439983857e-06,0.465346534653465
2.23507686466791e-05,8.84495189694805e-06,0.465446544654465
2.23113105679638e-05,8.80275351646741e-06,0.465546554655466
2.22721203897509e-05,8.7611352568637e-06,0.465646564656466
2.22332218383313e-05,8.72010280785389e-06,0.465746574657466
2.21952923818307e-05,8.67821782256616e-06,0.465846584658466
2.21583497573553e-05,8.63625110805007e-06,0.465946594659466
2.21213523088607e-05,8.59368842437504e-06,0.466046604660466
2.2084775254556e-05,8.55149554933018e-06,0.466146614661466
2.20481085929256e-05,8.50937283979421e-06,0.466246624662466
2.20113292886645e-05,8.46801322048609e-06,0.466346634663466
2.19736177460686e-05,8.42763085054533e-06,0.466446644664466
2.1935589698465e-05,8.38749585664057e-06,0.466546654665467
2.18972974360575e-05,8.34684795885091e-06,0.466646664666467
2.18587434926614e-05,8.30569222494104e-06,0.466746674667467
2.1819946757266e-05,8.26475988732552e-06,0.466846684668467
2.17802864286743e-05,8.22404276847342e-06,0.466946694669467
2.17399274395611e-05,8.18408228996567e-06,0.467046704670467
2.16988762398086e-05,8.1448710114023e-06,0.467146714671467
2.16577554734833e-05,8.10639444358197e-06,0.467246724672467
2.16163999775015e-05,8.06842649508151e-06,0.467346734673467
2.15749783701967e-05,8.03077051358582e-06,0.467446744674467
2.1533491112306e-05,7.99342338932935e-06,0.467546754675468
2.14916972546595e-05,7.95621846194989e-06,0.467646764676468
2.14495993311123e-05,7.91915432629615e-06,0.467746774677468
2.14075302016867e-05,7.88199604538997e-06,0.467846784678468
2.13651616133735e-05,7.84502902654116e-06,0.467946794679468
2.13223233354588e-05,7.80760289122143e-06,0.468046804680468
2.12795053285455e-05,7.77080267094541e-06,0.468146814681468
2.12366421724964e-05,7.73417132241943e-06,0.468246824682468
2.11941206298383e-05,7.69749581523222e-06,0.468346834683468
2.11519381667559e-05,7.66087342743617e-06,0.468446844684468
2.11100920189854e-05,7.62430365225398e-06,0.468546854685469
2.10685782704997e-05,7.58778593683965e-06,0.468646864686469
2.1027394157115e-05,7.5513198435221e-06,0.468746874687469
2.09865362235016e-05,7.51490481945408e-06,0.468846884688469
2.09456041162222e-05,7.47829489375272e-06,0.468946894689469
2.09047890282581e-05,7.44116059258884e-06,0.469046904690469
2.08637935739594e-05,7.40348484680968e-06,0.469146914691469
2.08231579309351e-05,7.36600814901709e-06,0.469246924692469
2.07823398483785e-05,7.32799336976155e-06,0.469346934693469
2.07411117375813e-05,7.28924171444513e-06,0.469446944694469
2.07001213510329e-05,7.25057648755632e-06,0.46954695469547
2.06587819797369e-05,7.21319405019176e-06,0.46964696469647
2.06170973093914e-05,7.17708180204492e-06,0.46974697469747
2.05756118943299e-05,7.14119928489846e-06,0.46984698469847
2.0533986424688e-05,7.10499784408832e-06,0.46994699469947
2.04922229735836e-05,7.06848058938004e-06,0.47004700470047
2.04503699152335e-05,7.03149864365946e-06,0.47014701470147
2.040873960817e-05,6.99451404888001e-06,0.47024702470247
2.03673302096036e-05,6.95752680504168e-06,0.47034703470347
2.03261391855994e-05,6.92053695821509e-06,0.47044704470447
2.02851644630394e-05,6.8835445083996e-06,0.470547054705471
2.02436831943337e-05,6.84652743385397e-06,0.470647064706471
2.02020130362133e-05,6.81043591747268e-06,0.470747074707471
2.01609060910471e-05,6.77485714373013e-06,0.470847084708471
2.01202838085246e-05,6.73983527128565e-06,0.470947094709471
2.00802795629355e-05,6.70494278809549e-06,0.471047104710471
2.00394529573387e-05,6.67060411947409e-06,0.471147114711471
1.99988744418602e-05,6.63639866396602e-06,0.471247124712471
1.99585410219073e-05,6.60232508552308e-06,0.471347134713471
1.99182096751524e-05,6.56797872311371e-06,0.471447144714471
1.98780782747473e-05,6.53277731357811e-06,0.471547154715472
1.98379468743823e-05,6.49731422308821e-06,0.471647164716472
1.97971458379459e-05,6.46284155815444e-06,0.471747174717472
1.97559324697024e-05,6.42910060937562e-06,0.471847184718472
1.9714310685719e-05,6.39608418973918e-06,0.471947194719472
1.96724481828542e-05,6.36318087340336e-06,0.472047204720472
1.96307490002836e-05,6.33058556200089e-06,0.472147214721472
1.95895752527683e-05,6.29747971934811e-06,0.472247224722472
1.95484323725324e-05,6.26421765132368e-06,0.472347234723472
1.95073761050296e-05,6.23130737832832e-06,0.472447244724472
1.94666370335606e-05,6.19844787512387e-06,0.472547254725473
1.94264445896228e-05,6.16549798142037e-06,0.472647264726473
1.9386638677963e-05,6.13237237448476e-06,0.472747274727473
1.93472158432515e-05,6.09907278196378e-06,0.472847284728473
1.93079842014812e-05,6.06508848832537e-06,0.472947294729473
1.92690568559401e-05,6.03108208080386e-06,0.473047304730473
1.92306761380103e-05,5.9967608268663e-06,0.473147314731473
1.91926315049837e-05,5.96185111327472e-06,0.473247324732473
1.91548070894284e-05,5.92652842290947e-06,0.473347334733473
1.91169239338269e-05,5.89118331920188e-06,0.473447344734473
1.90794151018048e-05,5.85591257342765e-06,0.473547354735474
1.90422697667556e-05,5.82070224923272e-06,0.473647364736474
1.90054847036782e-05,5.78555172466422e-06,0.473747374737474
1.89685317133334e-05,5.75041486002616e-06,0.473847384738474
1.89314126385105e-05,5.71529154014171e-06,0.473947394739474
1.88941290916701e-05,5.68018162679906e-06,0.474047404740474
1.88566824549441e-05,5.645085004822e-06,0.474147414741474
1.88195988544537e-05,5.61004705374186e-06,0.474247424742474
1.87828819758572e-05,5.57508048904134e-06,0.474347434743474
1.87458073591442e-05,5.5404968170198e-06,0.474447444744474
1.87086829862023e-05,5.50560239886422e-06,0.474547454745475
1.86715093177289e-05,5.47040029827016e-06,0.474647464746475
1.86342868144213e-05,5.43489355589509e-06,0.474747474747475
1.85961507312799e-05,5.39982768603745e-06,0.474847484748475
1.85574956629655e-05,5.36533477307917e-06,0.474947494749475
1.85188357572294e-05,5.33072235300861e-06,0.475047504750475
1.84801710141116e-05,5.29599162366214e-06,0.475147514751475
1.84415014335322e-05,5.26114371376802e-06,0.475247524752475
1.84025651042537e-05,5.22608203633359e-06,0.475347534753475
1.83637510924094e-05,5.19059740784224e-06,0.475447544754475
1.83249145059573e-05,5.15550617612413e-06,0.475547554755476
1.82866127990351e-05,5.12035982094449e-06,0.475647564756476
1.82488409039325e-05,5.08515880300872e-06,0.475747574757476
1.82115937528591e-05,5.04990372123533e-06,0.475847584758476
1.81746488248571e-05,5.01442623368531e-06,0.475947594759476
1.81380033557028e-05,4.97872852871273e-06,0.476047604760476
1.81011855825567e-05,4.94274408038464e-06,0.476147614761476
1.80648828785565e-05,4.90671326200629e-06,0.476247624762476
1.80290904064005e-05,4.87063651124997e-06,0.476347634763476
1.79933444655122e-05,4.83440629935582e-06,0.476447644764476
1.79574547843851e-05,4.79840697022656e-06,0.476547654765477
1.7921422745151e-05,4.76263619729757e-06,0.476647664766477
1.78856125357688e-05,4.72735722792247e-06,0.476747674767477
1.78500218527919e-05,4.69256517861958e-06,0.476847684768477
1.7814373581572e-05,4.65850445387181e-06,0.476947694769477
1.77786684131751e-05,4.62516786666657e-06,0.477047704770477
1.77429065779298e-05,4.59254832213316e-06,0.477147714771477
1.77066176951288e-05,4.56100634567817e-06,0.477247724772477
1.76696091896989e-05,4.5295977666183e-06,0.477347734773477
1.7631888432957e-05,4.49832127194161e-06,0.477447744774477
1.75934618747854e-05,4.46717559470677e-06,0.477547754775478
1.75545953424485e-05,4.43609909246375e-06,0.477647764776478
1.7515757604233e-05,4.40491824033324e-06,0.477747774777478
1.74762129127847e-05,4.37440018275388e-06,0.477847784778478
1.74364915406602e-05,4.34310053760579e-06,0.477947794779478
1.73967038268439e-05,4.31172754807703e-06,0.478047804780478
1.73568506928505e-05,4.2802819282623e-06,0.478147814781478
1.73164999964088e-05,4.24866789740359e-06,0.478247824782478
1.72751357470182e-05,4.21661244118143e-06,0.478347834783478
1.72333193147638e-05,4.18510704477526e-06,0.478447844784478
1.71914538173466e-05,4.15344945417321e-06,0.478547854785479
1.71484623546783e-05,4.12210802299914e-06,0.478647864786479
1.71043557533658e-05,4.09107961845316e-06,0.478747874787479
1.70591453007129e-05,4.06036122291028e-06,0.478847884788479
1.70133128950995e-05,4.02952490969132e-06,0.478947894789479
1.69675127388575e-05,3.99808933326544e-06,0.479047904790479
1.69210961581427e-05,3.9665428879636e-06,0.479147914791479
1.68740472585582e-05,3.93566299196568e-06,0.479247924792479
1.68263722596576e-05,3.90544312628383e-06,0.479347934793479
1.67786885073481e-05,3.876172222627e-06,0.479447944794479
1.67309996872884e-05,3.84749588297721e-06,0.47954795479548
1.66828681288394e-05,3.81876773694822e-06,0.47964796479648
1.66345502148311e-05,3.78982163095508e-06,0.47974797479748
1.65856836000937e-05,3.76046390727018e-06,0.47984798479848
1.65370911054121e-05,3.73085422352561e-06,0.47994799479948
1.6488507594468e-05,3.70112913295138e-06,0.48004800480048
1.64400837180797e-05,3.67172093893484e-06,0.48014801480148
1.63918180942353e-05,3.64262655474603e-06,0.48024802480248
1.6343709340723e-05,3.61384282454881e-06,0.48034803480348
1.62957689752152e-05,3.58436937154065e-06,0.48044804480448
1.62481034207893e-05,3.55399279674547e-06,0.480548054805481
1.62008868242661e-05,3.5236931137657e-06,0.480648064806481
1.6154114348224e-05,3.49346951636607e-06,0.480748074807481
1.61078426595113e-05,3.46264239423007e-06,0.480848084808481
1.60620664600091e-05,3.43121769046331e-06,0.480948094809481
1.60167813729929e-05,3.39920125603143e-06,0.481048104810481
1.59720876020264e-05,3.36708600018221e-06,0.481148114811481
1.59276368533878e-05,3.3340936524299e-06,0.481248124812481
1.58834265932618e-05,3.30023285100957e-06,0.481348134813481
1.58392207098203e-05,3.26622911558255e-06,0.481448144814481
1.57954902748764e-05,3.23165901134961e-06,0.481548154815482
1.57523361830599e-05,3.19701519417179e-06,0.481648164816482
1.57096469434631e-05,3.16181125075352e-06,0.481748174817482
1.56676225024759e-05,3.12611951192277e-06,0.481848184818482
1.56257298233977e-05,3.08962778032113e-06,0.481948194819482
1.55835284713659e-05,3.05264548907133e-06,0.482048204820482
1.55413614419431e-05,3.01490816994774e-06,0.482148214821482
1.54993042908474e-05,2.97656939926379e-06,0.482248224822482
1.54573558663554e-05,2.93763512012632e-06,0.482348234823482
1.54155053418605e-05,2.8993214348792e-06,0.482448244824482
1.53737907256303e-05,2.86110090436619e-06,0.482548254825483
1.53314219069884e-05,2.82389770463412e-06,0.482648264826483
1.52884053358571e-05,2.78770186140097e-06,0.482748274827483
1.52447476924473e-05,2.75250353859468e-06,0.482848284828483
1.52004547356153e-05,2.71829296925128e-06,0.482948294829483
1.5155783999914e-05,2.68481139789711e-06,0.483048304830483
1.51107387103445e-05,2.65205170662707e-06,0.483148314831483
1.50654232167463e-05,2.61943980981227e-06,0.483248324832483
1.50194887647401e-05,2.58779035066926e-06,0.483348334833483
1.49727902319953e-05,2.55666273310611e-06,0.483448344834483
1.49253352201973e-05,2.52605184328687e-06,0.483548354835484
1.48772819817301e-05,2.49638383417461e-06,0.483648364836484
1.48288028206653e-05,2.46671789823896e-06,0.483748374837484
1.4779735568512e-05,2.43798560585673e-06,0.483848384838484
1.47296165247737e-05,2.40919570220089e-06,0.483948394839484
1.46792245128227e-05,2.38012663380131e-06,0.484048404840484
1.46285196815223e-05,2.3504801857255e-06,0.484148414841484
1.45774928168065e-05,2.32079517656485e-06,0.484248424842484
1.45264979711333e-05,2.2915538732623e-06,0.484348434843484
1.44759990754077e-05,2.26231360654868e-06,0.484448444844484
1.44261426340127e-05,2.23350559715054e-06,0.484548454845485
1.4376505719023e-05,2.20440361131434e-06,0.484648464846485
1.43270860268721e-05,2.17501050541575e-06,0.484748474847485
1.42778819450595e-05,2.14532918190291e-06,0.484848484848485
1.42291362656244e-05,2.11541232249527e-06,0.484948494849485
1.41803207892477e-05,2.08560575608196e-06,0.485048504850485
1.41319717776313e-05,2.05630585098871e-06,0.485148514851485
1.40840201248196e-05,2.02705660050892e-06,0.485248524852485
1.40367233654855e-05,1.99737428647837e-06,0.485348534853485
1.39895037743699e-05,1.96762436385596e-06,0.485448544854485
1.394252927878e-05,1.93792212429514e-06,0.485548554855486
1.38959915323943e-05,1.90798462526316e-06,0.485648564856486
1.38498861585283e-05,1.87781423939588e-06,0.485748574857486
1.38038775328962e-05,1.84717204460996e-06,0.485848584858486
1.37578474844195e-05,1.81718036656353e-06,0.485948594859486
1.3711913262782e-05,1.78671510588108e-06,0.486048604860486
1.36665074708322e-05,1.75639810035931e-06,0.486148614861486
1.36216245800824e-05,1.72622785270385e-06,0.486248624862486
1.3577510607453e-05,1.69595401532496e-06,0.486348634863486
1.35341577210098e-05,1.66557760177659e-06,0.486448644864486
1.34915587798045e-05,1.63509967168203e-06,0.486548654865487
1.34497061821517e-05,1.60452121555836e-06,0.486648664866487
1.34081871355471e-05,1.57400606042652e-06,0.486748674867487
1.33664478715511e-05,1.5440117102856e-06,0.486848684868487
1.33244900025844e-05,1.5145330513009e-06,0.486948694869487
1.32828739773772e-05,1.48512027326006e-06,0.487048704870487
1.32415958799826e-05,1.45577270814084e-06,0.487148714871487
1.31998275914964e-05,1.42640936384396e-06,0.487248724872487
1.31583193714984e-05,1.39734352038551e-06,0.487348734873487
1.31170408134064e-05,1.36792682634508e-06,0.487448744874487
1.30751688661069e-05,1.33864157169936e-06,0.487548754875488
1.3033156173121e-05,1.30971311074246e-06,0.487648764876488
1.29914625189981e-05,1.28124600067928e-06,0.487748774877488
1.29499349493533e-05,1.25380287859796e-06,0.487848784878488
1.29085716213574e-05,1.22737370110962e-06,0.487948794879488
1.2867278781369e-05,1.2012359201067e-06,0.488048804880488
1.28260557383621e-05,1.17538670224787e-06,0.488148814881488
1.27849264489567e-05,1.15027350814404e-06,0.488248824882488
1.274394089979e-05,1.12548907377471e-06,0.488348834883488
1.27028724235887e-05,1.10063488853131e-06,0.488448844884488
1.26613941494754e-05,1.07641820508543e-06,0.488548854885489
1.26195099934773e-05,1.0528328039066e-06,0.488648864886489
1.25779706758313e-05,1.02925505044577e-06,0.488748874887489
1.25366861285144e-05,1.00570457077459e-06,0.488848884888489
1.24953347788883e-05,9.82323907300532e-07,0.488948894889489
1.24539175483078e-05,9.59111424517423e-07,0.489048904890489
1.24124351278389e-05,9.36065463884093e-07,0.489148914891489
1.23710038457306e-05,9.13562237842361e-07,0.489248924892489
1.23293620210344e-05,8.91211620632575e-07,0.489348934893489
1.22874559814944e-05,8.68428423612454e-07,0.489448944894489
1.22455315137022e-05,8.45505033785103e-07,0.48954895489549
1.22029427079977e-05,8.22630248430823e-07,0.48964896489649
1.21602168422652e-05,8.00151992649716e-07,0.48974897489749
1.21173552986767e-05,7.78066327405958e-07,0.48984898489849
1.20737084818735e-05,7.56220551727641e-07,0.48994899489949
1.20292842238299e-05,7.34612292979523e-07,0.49004900490049
1.19846680818191e-05,7.13437143852766e-07,0.49014901490149
1.19392712736067e-05,6.93026075470934e-07,0.49024902490249
1.18936731369125e-05,6.73275405970638e-07,0.49034903490349
1.18478755146056e-05,6.54178616361527e-07,0.49044904490449
1.1801880479764e-05,6.35729348903182e-07,0.490549054905491
1.1755303803756e-05,6.18132502547802e-07,0.490649064906491
1.17081514757267e-05,6.01379761552677e-07,0.490749074907491
1.16604290240838e-05,5.85462833211959e-07,0.490849084908491
1.16125259757777e-05,5.69490689267858e-07,0.490949094909491
1.15649571695856e-05,5.53713999804976e-07,0.491049104910491
1.15177189198891e-05,5.38130898963483e-07,0.491149114911491
1.14698151805171e-05,5.22711671212896e-07,0.491249124912491
1.14221860218581e-05,5.06432052147733e-07,0.491349134913491
1.1374905847907e-05,4.90166530683448e-07,0.491449144914491
1.13279709730453e-05,4.73914922536993e-07,0.491549154915492
1.12813843918253e-05,4.56787489428779e-07,0.491649164916492
1.12352232725456e-05,4.38714756907738e-07,0.491749174917492
1.11896182252718e-05,4.20875394963036e-07,0.491849184918492
1.11443142493062e-05,4.02484591084192e-07,0.491949194919492
1.10993081197276e-05,3.83547804636384e-07,0.492049204920492
1.10541660818843e-05,3.64248350499746e-07,0.492149214921492
1.10093207386648e-05,3.44411851488466e-07,0.492249224922492
1.09645553279275e-05,3.24143463725931e-07,0.492349234923492
1.09197661908191e-05,3.03977721239102e-07,0.492449244924492
1.08750514577053e-05,2.84097063567234e-07,0.492549254925493
1.08303461690662e-05,2.64047649321538e-07,0.492649264926493
1.07853077900763e-05,2.44095812586828e-07,0.492749274927493
1.07398137729327e-05,2.24050383447561e-07,0.492849284928493
1.06943292002639e-05,2.038193128629e-07,0.492949294929493
1.06494709572799e-05,1.82542670225573e-07,0.493049304930493
1.06050098427719e-05,1.6132819984992e-07,0.493149314931493
1.05605134842602e-05,1.4026057948179e-07,0.493249324932493
1.05152353078236e-05,1.1995593416468e-07,0.493349334933493
1.04701190695493e-05,9.98066388789779e-08,0.493449344934493
1.04248613945227e-05,7.92931095038626e-08,0.493549354935494
1.03795525811754e-05,5.78116139849392e-08,0.493649364936494
1.03342232663781e-05,3.6347832608479e-08,0.493749374937494
1.02885295332133e-05,1.51429679512388e-08,0.493849384938494
1.02431152182233e-05,-5.89314013279799e-09,0.493949394939494
1.01979775570644e-05,-2.67621732204157e-08,0.494049404940494
1.01532706559648e-05,-4.72124246393274e-08,0.494149414941494
1.01084607871176e-05,-6.72606871198887e-08,0.494249424942494
1.00635495629437e-05,-8.69108766629327e-08,0.494349434943494
1.00185374441801e-05,-1.0616695533865e-07,0.494449444944494
9.97349560986045e-06,-1.25295464548641e-07,0.494549454945495
9.92905223253868e-06,-1.45302263498092e-07,0.494649464946495
9.8852086943067e-06,-1.66165238302663e-07,0.494749474947495
9.8417673523411e-06,-1.86791156883712e-07,0.494849484948495
9.79878510377897e-06,-2.0688804687296e-07,0.494949494949495
9.7561829376126e-06,-2.26681585058142e-07,0.495049504950495
9.71395716818359e-06,-2.461747890636e-07,0.495149514951495
9.67210434016218e-06,-2.65370584371839e-07,0.495249524952495
9.63062053756129e-06,-2.84271965570336e-07,0.495349534953495
9.589472589575e-06,-3.03719006844183e-07,0.495449544954495
9.54827580679445e-06,-3.2290243219831e-07,0.495549554955496
9.50703041950836e-06,-3.41824821586619e-07,0.495649564956496
9.46622201179509e-06,-3.61205567280546e-07,0.495749574957496
9.42560479702299e-06,-3.80979479394079e-07,0.495849584958496
9.38517693236285e-06,-4.01142711033852e-07,0.495949594959496
9.34490870229854e-06,-4.2181225846384e-07,0.496049604960496
9.30502815627552e-06,-4.42778822991214e-07,0.496149614961496
9.26517916859783e-06,-4.64166196293306e-07,0.496249624962496
9.22525255196443e-06,-4.85750498334742e-07,0.496349634963496
9.1856355297193e-06,-5.07741142985175e-07,0.496449644964496
9.14673651760247e-06,-5.29469300446033e-07,0.496549654965497
9.10855528532522e-06,-5.50924121092555e-07,0.496649664966497
9.07108492222807e-06,-5.72108300054846e-07,0.496749674967497
9.03431851777141e-06,-5.93024486391777e-07,0.496849684968497
8.99779029826092e-06,-6.13783433802481e-07,0.496949694969497
8.96200657947371e-06,-6.34602664581288e-07,0.497049704970497
8.92629288803665e-06,-6.56368692067284e-07,0.497149714971497
8.89083028127032e-06,-6.78611757483451e-07,0.497249724972497
8.85525088555742e-06,-7.01389564244615e-07,0.497349734973497
8.81989838752672e-06,-7.23991772949862e-07,0.497449744974497
8.78503976624588e-06,-7.46786026912153e-07,0.497549754975498
8.75005468117511e-06,-7.69763319330322e-07,0.497649764976498
8.71489913490188e-06,-7.92511203242967e-07,0.497749774977498
8.6804703522057e-06,-8.15533322345815e-07,0.497849784978498
8.64677708649533e-06,-8.38991637800585e-07,0.497949794979498
8.61359865960221e-06,-8.62939222927197e-07,0.498049804980498
8.58061418991406e-06,-8.86528010293959e-07,0.498149814981498
8.54801440967472e-06,-9.09720498441199e-07,0.498249824982498
8.51566893910718e-06,-9.33559241797243e-07,0.498349834983498
8.48357547464494e-06,-9.58037859586679e-07,0.498449844984498
8.45151195606747e-06,-9.82505650786348e-07,0.498549854985499
8.42037791164082e-06,-1.00722683023509e-06,0.498649864986499
8.38920309476274e-06,-1.03313750626151e-06,0.498749874987499
8.35839937650302e-06,-1.05998979605421e-06,0.498849884988499
8.32796353186059e-06,-1.08777446245835e-06,0.498949894989499
8.29715313334998e-06,-1.11553183203848e-06,0.499049904990499
8.2668971944247e-06,-1.14383732646917e-06,0.499149914991499
8.23657214958385e-06,-1.17260085471186e-06,0.499249924992499
8.20592737481405e-06,-1.20115073059108e-06,0.499349934993499
8.1751540631364e-06,-1.22978376388554e-06,0.499449944994499
8.14416398931724e-06,-1.25809372716432e-06,0.4995499549955
8.11269086535484e-06,-1.2868716755015e-06,0.4996499649965
8.0807392983422e-06,-1.31611302487466e-06,0.4997499749975
8.04945368166255e-06,-1.34563782355597e-06,0.4998499849985
8.01803215679816e-06,-1.3758526214731e-06,0.4999499949995
7.98619853045539e-06,-1.40661964452342e-06,0.5000500050005
7.95395671870126e-06,-1.43793352548483e-06,0.5001500150015
7.92188191281984e-06,-1.46893069417035e-06,0.5002500250025
7.88992389588499e-06,-1.50021702491848e-06,0.5003500350035
7.85821696370079e-06,-1.53120666106283e-06,0.5004500450045
7.82675812163479e-06,-1.56190248201594e-06,0.500550055005501
7.79564250546029e-06,-1.59309383824073e-06,0.500650065006501
7.76533727096352e-06,-1.62520070924226e-06,0.500750075007501
7.73551370451805e-06,-1.65771210306419e-06,0.500850085008501
7.70616719899091e-06,-1.69062403460071e-06,0.500950095009501
7.67682875584657e-06,-1.72349424921748e-06,0.501050105010501
7.64775406684874e-06,-1.75656768120967e-06,0.501150115011501
7.61890166844011e-06,-1.78932688873805e-06,0.501250125012501
7.59017988013717e-06,-1.821968685367e-06,0.501350135013501
7.56158662882201e-06,-1.85449422285979e-06,0.501450145014501
7.5335356283137e-06,-1.88770888424751e-06,0.501550155015502
7.50527938333644e-06,-1.92085780290196e-06,0.501650165016502
7.4768204277854e-06,-1.95394160077662e-06,0.501750175017502
7.44835364022021e-06,-1.98709254653708e-06,0.501850185018502
7.41925752837777e-06,-2.02030663204193e-06,0.501950195019502
7.38953808144303e-06,-2.05358321230269e-06,0.502050205020502
7.35920151896956e-06,-2.08692166536712e-06,0.502150215021502
7.32932566240009e-06,-2.12098524649181e-06,0.502250225022502
7.29945855919944e-06,-2.15552029100466e-06,0.502350235023502
7.26959951838158e-06,-2.19052219184827e-06,0.502450245024502
7.23896626128436e-06,-2.22517321907303e-06,0.502550255025503
7.20775136302081e-06,-2.25936135203972e-06,0.502650265026503
7.17596058232731e-06,-2.29309112870017e-06,0.502750275027503
7.14427576401371e-06,-2.32618082361044e-06,0.502850285028503
7.11238339766469e-06,-2.3585095705757e-06,0.502950295029503
7.08067208875611e-06,-2.39038099782428e-06,0.503050305030503
7.04903241961831e-06,-2.42205724701527e-06,0.503150315031503
7.01776085450639e-06,-2.45347149275772e-06,0.503250325032503
6.98694308467893e-06,-2.48499119408219e-06,0.503350335033503
6.9565747334915e-06,-2.51661533743535e-06,0.503450345034503
6.92665142421971e-06,-2.5483429092645e-06,0.503550355035504
6.89725032504205e-06,-2.57995654852338e-06,0.503650365036504
6.86756335788723e-06,-2.61215406341134e-06,0.503750375037504
6.83813300393072e-06,-2.64529779912425e-06,0.503850385038504
6.80875793465072e-06,-2.67860653665758e-06,0.503950395039504
6.77900485621276e-06,-2.71217529660403e-06,0.504050405040504
6.74922666927176e-06,-2.74538993495614e-06,0.504150415041504
6.71942360423632e-06,-2.77825399914928e-06,0.504250425042504
6.68940147353284e-06,-2.8112964486684e-06,0.504350435043504
6.65935653789281e-06,-2.84399000560596e-06,0.504450445044504
6.62947653492764e-06,-2.87772994083146e-06,0.504550455045505
6.59975962188806e-06,-2.9125060036399e-06,0.504650465046505
6.57066304934831e-06,-2.94820009207089e-06,0.504750475047505
6.54129650314841e-06,-2.98459972856171e-06,0.504850485048505
6.51166274751221e-06,-3.02169797948781e-06,0.504950495049505
6.48176431633487e-06,-3.05948802640271e-06,0.505050505050505
6.45160397388017e-06,-3.09796305085807e-06,0.505150515051505
6.42170899799261e-06,-3.13746001315365e-06,0.505250525052505
6.39207639411967e-06,-3.17796889293621e-06,0.505350535053505
6.36270408910347e-06,-3.21947973895812e-06,0.505450545054505
6.33289895087018e-06,-3.26143187213228e-06,0.505550555055506
6.30336263453378e-06,-3.30305202063018e-06,0.505650565056506
6.27415779612756e-06,-3.34449380683709e-06,0.505750575057506
6.24488316073983e-06,-3.38645248203472e-06,0.505850585058506
6.21579096492445e-06,-3.42846964384684e-06,0.505950595059506
6.18708530134713e-06,-3.47018490507928e-06,0.506050605060506
6.15805576148515e-06,-3.51129896814e-06,0.506150615061506
6.12899051696205e-06,-3.55237937663378e-06,0.506250625062506
6.10058661575885e-06,-3.59319660687891e-06,0.506350635063506
6.07283737762464e-06,-3.63375328489926e-06,0.506450645064506
6.04562048516521e-06,-3.67446190372747e-06,0.506550655065507
6.01855631672203e-06,-3.71498554913437e-06,0.506650665066507
5.99164372053187e-06,-3.75532599483797e-06,0.506750675067507
5.96488085376549e-06,-3.79548510669684e-06,0.506850685068507
5.93801617097495e-06,-3.83516243535443e-06,0.506950695069507
5.91105059359484e-06,-3.87436272608248e-06,0.507050705070507
5.88398527342836e-06,-3.91309067808023e-06,0.507150715071507
5.85676239178398e-06,-3.95190151107022e-06,0.507250725072507
5.82938356120219e-06,-3.99079437274718e-06,0.507350735073507
5.80138968823955e-06,-4.0294558909532e-06,0.507450745074507
5.77278607105504e-06,-4.0678883692179e-06,0.507550755075508
5.74451301028622e-06,-4.10578896251453e-06,0.507650765076508
5.71604806555023e-06,-4.14331398835718e-06,0.507750775077508
5.68739330996502e-06,-4.1804670632862e-06,0.507850785078508
5.65843840450623e-06,-4.21816294191367e-06,0.507950795079508
5.62941116821073e-06,-4.25625675526746e-06,0.508050805080508
5.60031229214445e-06,-4.29474463341735e-06,0.508150815081508
5.57161561230459e-06,-4.33368580010814e-06,0.508250825082508
5.54331767344133e-06,-4.37307587863356e-06,0.508350835083508
5.51579349016011e-06,-4.41316212985343e-06,0.508450845084508
5.48903569114409e-06,-4.45393775835563e-06,0.508550855085509
5.46303667478772e-06,-4.49539603783365e-06,0.508650865086509
5.43769070899982e-06,-4.53710977873674e-06,0.508750875087509
5.4127103133826e-06,-4.57924522679041e-06,0.508850885088509
5.38809203260633e-06,-4.62179825867705e-06,0.508950895089509
5.3638996744276e-06,-4.66465349060324e-06,0.509050905090509
5.34006159907567e-06,-4.70791925756165e-06,0.509150915091509
5.31642439154823e-06,-4.75097892773274e-06,0.509250925092509
5.29295534161681e-06,-4.79418489506471e-06,0.509350935093509
5.26933264631445e-06,-4.83742536926888e-06,0.509450945094509
5.2457398968569e-06,-4.88023943712196e-06,0.50955095509551
5.22293242065396e-06,-4.92362832773361e-06,0.50965096509651
5.20090284634884e-06,-4.96758637442124e-06,0.50975097509751
5.17895527772381e-06,-5.01171234841181e-06,0.50985098509851
5.15691050012766e-06,-5.0550698188812e-06,0.50995099509951
5.13512279642714e-06,-5.09878525783892e-06,0.51005100510051
5.11263481974455e-06,-5.14206019284468e-06,0.51015101510151
5.09031246684274e-06,-5.1855350511785e-06,0.51025102510251
5.06798711934845e-06,-5.22852407209965e-06,0.51035103510351
5.045826704569e-06,-5.27184770371969e-06,0.51045104510451
5.0238296100438e-06,-5.31596697443936e-06,0.510551055105511
5.00199445364096e-06,-5.36087409832821e-06,0.510651065106511
4.98029681792339e-06,-5.40557669183032e-06,0.510751075107511
4.95914097239528e-06,-5.45023957248371e-06,0.510851085108511
4.93696466325884e-06,-5.49458106469696e-06,0.510951095109511
4.91377756535745e-06,-5.53860432430559e-06,0.511051105110511
4.88975198272277e-06,-5.58261484539652e-06,0.511151115111511
4.8650238235795e-06,-5.62737058132478e-06,0.511251125112511
4.84001785876193e-06,-5.67250897957899e-06,0.511351135113511
4.8142019730039e-06,-5.7166730769827e-06,0.511451145114511
4.788395301312e-06,-5.7606575221191e-06,0.511551155115512
4.76277844050929e-06,-5.80477918850962e-06,0.511651165116512
4.73745827425041e-06,-5.84925691145929e-06,0.511751175117512
4.71242996523356e-06,-5.89442652253834e-06,0.511851185118512
4.68769236161557e-06,-5.93994184732906e-06,0.511951195119512
4.66324269917258e-06,-5.9857995226785e-06,0.512051205120512
4.6390779833521e-06,-6.0319961854331e-06,0.512151215121512
4.61501807814825e-06,-6.07804507676869e-06,0.512251225122512
4.59093168230946e-06,-6.1247535837849e-06,0.512351235123512
4.56659903918168e-06,-6.17166123092888e-06,0.512451245124512
4.54202314335736e-06,-6.21876599109464e-06,0.512551255125513
4.51647630982488e-06,-6.2652018293206e-06,0.512651265126513
4.49036810612751e-06,-6.31078962315049e-06,0.512751275127513
4.46370383042419e-06,-6.35553764225515e-06,0.512851285128513
4.43723512438641e-06,-6.40007060384319e-06,0.512951295129513
4.41095968444768e-06,-6.44439060412558e-06,0.513051305130513
4.38534028970986e-06,-6.48893798580811e-06,0.513151315131513
4.36014036772729e-06,-6.5339144689712e-06,0.513251325132513
4.33511413186832e-06,-6.57925461034145e-06,0.513351335133513
4.31015446798981e-06,-6.62544254271976e-06,0.513451345134513
4.28463988386862e-06,-6.67131728722256e-06,0.513551355135514
4.25857567762374e-06,-6.71688195361604e-06,0.513651365136514
4.23274320640282e-06,-6.76252530857792e-06,0.513751375137514
4.20714016675924e-06,-6.80824659194414e-06,0.513851385138514
4.18142402378757e-06,-6.85343147542357e-06,0.513951395139514
4.15535244622585e-06,-6.89837345171446e-06,0.514051405140514
4.12917214206039e-06,-6.94278669887281e-06,0.514151415141514
4.10252744637248e-06,-6.98761260031059e-06,0.514251425142514
4.07542319650387e-06,-7.03284710181641e-06,0.514351435143514
4.04797963677084e-06,-7.0774458522077e-06,0.514451445144514
4.02032922006832e-06,-7.12095422689602e-06,0.514551455145515
3.99247401959418e-06,-7.16338291425868e-06,0.514651465146515
3.96449811414642e-06,-7.2060026793963e-06,0.514751475147515
3.93695319908654e-06,-7.24926978240164e-06,0.514851485148515
3.90983489773011e-06,-7.29317786553428e-06,0.514951495149515
3.88313929401014e-06,-7.33772059408691e-06,0.515051505150515
3.8568620112422e-06,-7.38289177156592e-06,0.515151515151515
3.83099913347917e-06,-7.42868515540647e-06,0.515251525152515
3.80533620202612e-06,-7.4752501064625e-06,0.515351535153515
3.78032332662898e-06,-7.52202050931675e-06,0.515451545154515
3.7552687573858e-06,-7.56827736329824e-06,0.515551555155516
3.72992187020327e-06,-7.61462467688437e-06,0.515651565156516
3.70482491596816e-06,-7.66106392433451e-06,0.515751575157516
3.6797655093033e-06,-7.70724287294727e-06,0.515851585158516
3.65474318943143e-06,-7.75316405660532e-06,0.515951595159516
3.6295930236777e-06,-7.79911633791264e-06,0.516051605160516
3.60431593343673e-06,-7.84509944044497e-06,0.516151615161516
3.57805039867005e-06,-7.89073537804187e-06,0.516251625162516
3.55098070177921e-06,-7.93565017268433e-06,0.516351635163516
3.52336276485661e-06,-7.98089052515516e-06,0.516451645164516
3.49520211634994e-06,-8.02645321051323e-06,0.516551655165517
3.46665194101273e-06,-8.07215558190125e-06,0.516651665166517
3.43766685930054e-06,-8.11723834991725e-06,0.516751675167517
3.40825101756912e-06,-8.16170757284303e-06,0.516851685168517
3.37898836055128e-06,-8.20570134727358e-06,0.516951695169517
3.34987750611512e-06,-8.24922434937443e-06,0.517051705170517
3.32091684180006e-06,-8.29228120923984e-06,0.517151715171517
3.29123747629075e-06,-8.33526705129046e-06,0.517251725172517
3.26202895222612e-06,-8.37907529945245e-06,0.517351735173517
3.23307611992522e-06,-8.42356698179117e-06,0.517451745174517
3.20404658010319e-06,-8.46770286095877e-06,0.517551755175518
3.17523242029078e-06,-8.51199749938132e-06,0.517651765176518
3.14654840988675e-06,-8.556613272856e-06,0.517751775177518
3.11790885759258e-06,-8.60149471239078e-06,0.517851785178518
3.089401297536e-06,-8.64592677938487e-06,0.517951795179518
3.06051158196572e-06,-8.69007864504754e-06,0.518051805180518
3.03196992966865e-06,-8.73383259901887e-06,0.518151815181518
3.00310255833762e-06,-8.77696526804141e-06,0.518251825182518
2.97451990322049e-06,-8.82022147535201e-06,0.518351835183518
2.94580064881271e-06,-8.86395520433445e-06,0.518451845184518
2.91703900945298e-06,-8.90784511261857e-06,0.518551855185519
2.88847938964104e-06,-8.95165971852285e-06,0.518651865186519
2.86011994654768e-06,-8.99539975917573e-06,0.518751875187519
2.83191576136575e-06,-9.03875780552738e-06,0.518851885188519
2.80369314793167e-06,-9.08186601106595e-06,0.518951895189519
2.77546109002287e-06,-9.1244968101095e-06,0.519051905190519
2.74726865280222e-06,-9.16741290128542e-06,0.519151915191519
2.71932200221323e-06,-9.21130748573505e-06,0.519251925192519
2.69108003913239e-06,-9.25609355914728e-06,0.519351935193519
2.66217696306033e-06,-9.30161722271508e-06,0.519451945194519
2.63334368392982e-06,-9.34713593369435e-06,0.51955195519552
2.60457928034625e-06,-9.39264976119071e-06,0.51965196519652
2.5758832916123e-06,-9.43815872823976e-06,0.51975197519752
2.54706199085169e-06,-9.48283160621139e-06,0.51985198519852
2.5181167601963e-06,-9.52667664174023e-06,0.51995199519952
2.48922220720434e-06,-9.57058163814293e-06,0.52005200520052
2.46037787113854e-06,-9.61454601953724e-06,0.52015201520152
2.4311013929216e-06,-9.65790786671227e-06,0.52025202520252
2.40175189284195e-06,-9.70147058166247e-06,0.52035203520352
2.3723952518141e-06,-9.74478147476418e-06,0.52045204520452
2.34303123950936e-06,-9.78784296472387e-06,0.520552055205521
2.31339725350453e-06,-9.8305233587582e-06,0.520652065206521
2.28375889081528e-06,-9.87296059221598e-06,0.520752075207521
2.25411615144162e-06,-9.91515701469621e-06,0.520852085208521
2.22355868047091e-06,-9.95691648066046e-06,0.520952095209521
2.19261306476159e-06,-9.99838526423276e-06,0.521052105210521
2.16154444059209e-06,-1.00407249432145e-05,0.521152115211521
2.13035395972566e-06,-1.00839269254407e-05,0.521252125212521
2.09904300425425e-06,-1.01279827108861e-05,0.521352135213521
2.06761249557249e-06,-1.017288393774e-05,0.521452145214521
2.03666273350743e-06,-1.02179978264396e-05,0.521552155215522
2.00589725384394e-06,-1.02637447480893e-05,0.521652165216522
1.97529509439474e-06,-1.03101668572793e-05,0.521752175217522
1.94427691752003e-06,-1.03574202642055e-05,0.521852185218522
1.91284733027285e-06,-1.04054968604441e-05,0.521952195219522
1.88072023426743e-06,-1.04533279465058e-05,0.522052205220522
1.84854821945486e-06,-1.05013160181051e-05,0.522152215221522
1.81592033615998e-06,-1.0548931977544e-05,0.522252225222522
1.78278037823172e-06,-1.05967158182152e-05,0.522352235223522
1.74890121769918e-06,-1.0644368565021e-05,0.522452245224522
1.71488983452045e-06,-1.06917466159304e-05,0.522552255225523
1.68074715021002e-06,-1.07388526200019e-05,0.522652265226523
1.64676179692895e-06,-1.07861323562707e-05,0.522752275227523
1.61293216229658e-06,-1.08335841201251e-05,0.522852285228523
1.57902006124685e-06,-1.08814235910345e-05,0.522952295229523
1.54516577880875e-06,-1.09290708324045e-05,0.523052305230523
1.51117881310706e-06,-1.09764434009132e-05,0.523152315231523
1.47631996141763e-06,-1.10233281049032e-05,0.523252325232523
1.4405979772691e-06,-1.10697297357155e-05,0.523352335233523
1.40400871422583e-06,-1.11151204856293e-05,0.523452345234523
1.3673627843342e-06,-1.11599694914685e-05,0.523552355235524
1.33134295379866e-06,-1.12051401161008e-05,0.523652365236524
1.29561037341214e-06,-1.12503386134401e-05,0.523752375237524
1.26041474571348e-06,-1.12954642731753e-05,0.523852385238524
1.22589290044187e-06,-1.13405466495909e-05,0.523952395239524
1.19151778996162e-06,-1.13860561003816e-05,0.524052405240524
1.1574331545915e-06,-1.14320581839971e-05,0.524152415241524
1.12402644796421e-06,-1.14779912538682e-05,0.524252425242524
1.09090077189241e-06,-1.15244128102109e-05,0.524352435243524
1.05840948788816e-06,-1.15708265115182e-05,0.524452445244525
1.02654614602927e-06,-1.16172324729662e-05,0.524552455245525
9.95304757130787e-07,-1.166363071759e-05,0.524652465246525
9.64679332047722e-07,-1.17100213605665e-05,0.524752475247525
9.346636512265e-07,-1.17564044710011e-05,0.524852485248525
9.04969312794793e-07,-1.18029666347865e-05,0.524952495249525
8.75752495978733e-07,-1.18494424622854e-05,0.525052505250525
8.46753132410099e-07,-1.18955883782847e-05,0.525152515251525
8.1742735866163e-07,-1.19417245733894e-05,0.525252525252525
7.87796597617901e-07,-1.19873211206312e-05,0.525352535253525
7.5844479401173e-07,-1.2032255817769e-05,0.525452545254525
7.29085849457354e-07,-1.20779094004021e-05,0.525552555255526
7.0017793600357e-07,-1.21241670836539e-05,0.525652565256526
6.71381743706031e-07,-1.21702236457431e-05,0.525752575257526
6.42824427420613e-07,-1.2216402709532e-05,0.525852585258526
6.14404631860425e-07,-1.22626703670671e-05,0.525952595259526
5.86121205222246e-07,-1.23090257660423e-05,0.526052605260526
5.57972765454098e-07,-1.23554680541505e-05,0.526152615261526
5.29904027759589e-07,-1.24026469418966e-05,0.526252625262526
5.02366253687867e-07,-1.24499967515343e-05,0.526352635263526
4.75025661702297e-07,-1.24981513913534e-05,0.526452645264526
4.47810381703433e-07,-1.25463751600937e-05,0.526552655265527
4.2057575209776e-07,-1.25940711902191e-05,0.526652665266527
3.93321772805359e-07,-1.26412447107419e-05,0.526752675267527
3.6548200599089e-07,-1.26882418269728e-05,0.526852685268527
3.373386339731e-07,-1.27359368896155e-05,0.526952695269527
3.08680423098104e-07,-1.27841570648505e-05,0.527052705270527
2.7980176442317e-07,-1.28325924358133e-05,0.527152715271527
2.50704961554741e-07,-1.28812408832579e-05,0.527252725272527
2.22113092331518e-07,-1.29297838981561e-05,0.527352735273527
1.9348114168286e-07,-1.29782201674954e-05,0.527452745274527
1.64936494833278e-07,-1.30261947634473e-05,0.527552755275528
1.3676939644435e-07,-1.30737130762696e-05,0.527652765276528
1.09021079744732e-07,-1.31212301682212e-05,0.527752775277528
8.16869376414178e-08,-1.31687460162664e-05,0.527852785278528
5.4579002154349e-08,-1.32162903820077e-05,0.527952795279528
2.76954304143549e-08,-1.32638629890212e-05,0.528052805280528
7.67861261827843e-10,-1.33115959907953e-05,0.528152815281528
-2.60279459817767e-08,-1.33587202388209e-05,0.528252825282528
-5.27260835569507e-08,-1.34067141383503e-05,0.528352835283528
-8.01825430944588e-08,-1.34555456703214e-05,0.528452845284528
-1.08389492540187e-07,-1.35052066111352e-05,0.528552855285529
-1.37494357791406e-07,-1.35557746358076e-05,0.528652865286529
-1.66619954781332e-07,-1.36062550802865e-05,0.528752875287529
-1.95463369452512e-07,-1.36565264794607e-05,0.528852885288529
-2.24027365948863e-07,-1.37065908834716e-05,0.528952895289529
-2.52314478205503e-07,-1.37564503424604e-05,0.529052905290529
-2.80574639169856e-07,-1.38060876951318e-05,0.529152915291529
-3.08993052638106e-07,-1.38556209282687e-05,0.529252925292529
-3.37568336438395e-07,-1.39050510323883e-05,0.529352935293529
-3.66087644496224e-07,-1.39542388052016e-05,0.529452945294529
-3.94174810402917e-07,-1.40030468181365e-05,0.52955295529553
-4.22170986852112e-07,-1.40520253613625e-05,0.52965296529653
-4.50494034178455e-07,-1.4101153841326e-05,0.52975297529753
-4.78744520339403e-07,-1.41505617163857e-05,0.52985298529853
-5.06923136360946e-07,-1.4200246245342e-05,0.52995299529953
-5.35049692627126e-07,-1.42496859091088e-05,0.53005300530053
-5.62471368858193e-07,-1.42983416587422e-05,0.53015301530153
-5.89773491878902e-07,-1.43470564939079e-05,0.53025302530253
-6.16655681486998e-07,-1.43953961992895e-05,0.53035303530353
-6.43900907370621e-07,-1.44427536566446e-05,0.53045304530453
-6.71505714160065e-07,-1.44891384716917e-05,0.530553055305531
-6.99068827103459e-07,-1.45358828446626e-05,0.530653065306531
-7.26717170648084e-07,-1.45818507208646e-05,0.530753075307531
-7.5445005368803e-07,-1.46270497710511e-05,0.530853085308531
-7.81965483560471e-07,-1.46724302241879e-05,0.530953095309531
-8.0926507272598e-07,-1.47179903526283e-05,0.531053105310531
-8.37360070606867e-07,-1.47624623167536e-05,0.531153115311531
-8.66067116316078e-07,-1.48069748690697e-05,0.531253125312531
-8.9520607380779e-07,-1.48510384865161e-05,0.531353135313531
-9.24878528737528e-07,-1.48948581601851e-05,0.531453145314531
-9.54906187928638e-07,-1.49377882337851e-05,0.531553155315532
-9.84539713196202e-07,-1.49804541846893e-05,0.531653165316532
-1.01354460525247e-06,-1.50227016764197e-05,0.531753175317532
-1.04222101401097e-06,-1.50648255146846e-05,0.531853185318532
-1.07024460248973e-06,-1.51067972278592e-05,0.531953195319532
-1.09812375966368e-06,-1.5148233992372e-05,0.532053205320532
-1.12586032840201e-06,-1.51891411063395e-05,0.532153215321532
-1.15345569075668e-06,-1.52295237296683e-05,0.532253225322532
-1.18168222017786e-06,-1.52698278717467e-05,0.532353235323532
-1.21041967246914e-06,-1.53110750097076e-05,0.532453245324532
-1.23966321020885e-06,-1.53532557912227e-05,0.532553255325533
-1.26940799593535e-06,-1.53963609791375e-05,0.532653265326533
-1.29986019563208e-06,-1.54397396651135e-05,0.532753275327533
-1.32985767856979e-06,-1.54831621642215e-05,0.532853285328533
-1.35970773561024e-06,-1.55268848592967e-05,0.532953295329533
-1.38941151851667e-06,-1.55709047557524e-05,0.533053305330533
-1.4195101264126e-06,-1.56152166015408e-05,0.533153315331533
-1.45000010396828e-06,-1.56598174481437e-05,0.533253325332533
-1.4808770744993e-06,-1.57047044391849e-05,0.533353335333533
-1.51156216098325e-06,-1.5750365439183e-05,0.533453345334533
-1.5420636562115e-06,-1.57968064373155e-05,0.533553355335534
-1.57222123444237e-06,-1.58439688548255e-05,0.533653365336534
-1.60194759195668e-06,-1.58920182924512e-05,0.533753375337534
-1.63237975090073e-06,-1.59397535056137e-05,0.533853385338534
-1.66351080073491e-06,-1.59871775349724e-05,0.533953395339534
-1.69533383083969e-06,-1.60342934211859e-05,0.534053405340534
-1.72742430070945e-06,-1.60807492079778e-05,0.534153415341534
-1.75975410728865e-06,-1.61275246325267e-05,0.534253425342534
-1.79242575766739e-06,-1.61745213571578e-05,0.534353435343534
-1.82514969817013e-06,-1.62215386753427e-05,0.534453445344534
-1.85752027720075e-06,-1.62687395387607e-05,0.534553455345535
-1.88978189933892e-06,-1.63156727781175e-05,0.534653465346535
-1.92196381932354e-06,-1.63628489476991e-05,0.534753475347535
-1.9540667282605e-06,-1.64102655827278e-05,0.534853485348535
-1.98609177787311e-06,-1.64579203796746e-05,0.534953495349535
-2.01803965926728e-06,-1.65058109428685e-05,0.535053505350535
-2.04926883946721e-06,-1.65538806745899e-05,0.535153515351535
-2.0797866897098e-06,-1.66021278471903e-05,0.535253525352535
-2.10983277715305e-06,-1.6650554856341e-05,0.535353535353535
-2.1398344064465e-06,-1.66994614603402e-05,0.535453545354535
-2.17003575172126e-06,-1.67480135050739e-05,0.535553555355536
-2.20014656831575e-06,-1.67966296109642e-05,0.535653565356536
-2.23026268302924e-06,-1.6845063185174e-05,0.535753575357536
-2.2602896511544e-06,-1.68939497254304e-05,0.535853585358536
-2.28977667195928e-06,-1.69431908249523e-05,0.535953595359536
-2.31964377511997e-06,-1.6992288575832e-05,0.536053605360536
-2.35020769597295e-06,-1.70417879701196e-05,0.536153615361536
-2.38070504484547e-06,-1.70912917871847e-05,0.536253625362536
-2.41155598543887e-06,-1.71414287523754e-05,0.536353635363536
-2.44261101881787e-06,-1.71910558773755e-05,0.536453645364536
-2.4738570147694e-06,-1.72402846760501e-05,0.536553655365537
-2.50550820153982e-06,-1.72892042028494e-05,0.536653665366537
-2.53766570412731e-06,-1.73378791178484e-05,0.536753675367537
-2.57057461801764e-06,-1.73860694623754e-05,0.536853685368537
-2.60361160819843e-06,-1.74337874681727e-05,0.536953695369537
-2.63626298749582e-06,-1.74808729247611e-05,0.537053705370537
-2.66967867790052e-06,-1.7527396435321e-05,0.537153715371537
-2.70362441045347e-06,-1.75732288639868e-05,0.537253725372537
-2.73830381716303e-06,-1.76186045718525e-05,0.537353735373537
-2.77324559588721e-06,-1.76639663664005e-05,0.537453745374537
-2.80905903019055e-06,-1.7708672737691e-05,0.537553755375538
-2.84573559699294e-06,-1.7752730112572e-05,0.537653765376538
-2.88329579774436e-06,-1.77965425070878e-05,0.537753775377538
-2.92173087899609e-06,-1.78401123399437e-05,0.537853785378538
-2.96016780307703e-06,-1.78840272875941e-05,0.537953795379538
-2.99860656998717e-06,-1.79282840099209e-05,0.538053805380538
-3.0370469493579e-06,-1.79728790977e-05,0.538153815381538
-3.07611158521555e-06,-1.80178154303439e-05,0.538253825382538
-3.11529116723051e-06,-1.80633441156058e-05,0.538353835383538
-3.15458477392824e-06,-1.81094593255563e-05,0.538453845384538
-3.1939910232168e-06,-1.81561552553016e-05,0.538553855385539
-3.23304114684936e-06,-1.82035058020678e-05,0.538653865386539
-3.27173860011572e-06,-1.82515045390089e-05,0.538753875387539
-3.30990532020783e-06,-1.82992329106893e-05,0.538853885388539
-3.34865137793976e-06,-1.83474961849609e-05,0.538953895389539
-3.38726590413141e-06,-1.83957109929719e-05,0.539053905390539
-3.42586361457144e-06,-1.84440084516221e-05,0.539153915391539
-3.46444404852259e-06,-1.84923877086056e-05,0.539253925392539
-3.50248269236421e-06,-1.85413440688424e-05,0.539353935393539
-3.53963608979621e-06,-1.8589789229806e-05,0.53945394539454
-3.57587959305284e-06,-1.86379891800514e-05,0.53955395539554
-3.61145760663384e-06,-1.86870236299393e-05,0.53965396539654
-3.64632935804783e-06,-1.87370366191709e-05,0.53975397539754
-3.68170373962046e-06,-1.87868565495927e-05,0.53985398539854
-3.71757637462736e-06,-1.8836485287064e-05,0.53995399539954
-3.75395163975295e-06,-1.88857374435274e-05,0.54005400540054
-3.79078254307213e-06,-1.89350934431023e-05,0.54015401540154
-3.82806470778063e-06,-1.89845522722353e-05,0.54025402540254
-3.86518954141981e-06,-1.9033721386459e-05,0.54035403540354
-3.90215865649021e-06,-1.90826035960804e-05,0.54045404540454
-3.93877072447004e-06,-1.91316503237806e-05,0.540554055405541
-3.97619271347024e-06,-1.91802588049878e-05,0.540654065406541
-4.01395861938792e-06,-1.9228325749438e-05,0.540754075407541
-4.05228681686513e-06,-1.92757465999261e-05,0.540854085408541
-4.0910552188363e-06,-1.93229375581671e-05,0.540954095409541
-4.12960616763996e-06,-1.93699426676452e-05,0.541054105410541
-4.16792906699817e-06,-1.94172960477533e-05,0.541154115411541
-4.20576016280437e-06,-1.94650158963743e-05,0.541254125412541
-4.24282141905557e-06,-1.95129303932399e-05,0.541354135413541
-4.27927200961035e-06,-1.95610419570573e-05,0.541454145414541
-4.31624665312842e-06,-1.96085587495496e-05,0.541554155415542
-4.35341640561472e-06,-1.96556507020915e-05,0.541654165416542
-4.3913502388397e-06,-1.97022687264681e-05,0.541754175417542
-4.42955819208056e-06,-1.97479696005623e-05,0.541854185418542
-4.46766939708757e-06,-1.9793154322795e-05,0.541954195419542
-4.5064788018788e-06,-1.98381013668512e-05,0.542054205420542
-4.544874492811e-06,-1.98822797691738e-05,0.542154215421542
-4.58327847641471e-06,-1.99260520362049e-05,0.542254225422542
-4.62169052236125e-06,-1.99694221760864e-05,0.542354235423542
-4.65984802830732e-06,-2.00128783758306e-05,0.542454245424542
-4.69775329777944e-06,-2.0056419806168e-05,0.542554255425543
-4.73572214463954e-06,-2.0100770650711e-05,0.542654265426543
-4.7736000020821e-06,-2.01458371558083e-05,0.542754275427543
-4.81138733084439e-06,-2.01916123417654e-05,0.542854285428543
-4.84908505228109e-06,-2.0238089182817e-05,0.542954295429543
-4.88669408786673e-06,-2.02852607683743e-05,0.543054305430543
-4.92436324555057e-06,-2.03324458986859e-05,0.543154315431543
-4.96209206463528e-06,-2.03796444355386e-05,0.543254325432543
-4.99990242870277e-06,-2.04263085074706e-05,0.543354335433543
-5.03730921437198e-06,-2.04731597642117e-05,0.543454345434543
-5.07440295036314e-06,-2.05201765295493e-05,0.543554355435544
-5.11161163251162e-06,-2.05671778151691e-05,0.543654365436544
-5.1487502873499e-06,-2.0613893647409e-05,0.543754375437544
-5.18581960594393e-06,-2.06603268135405e-05,0.543854385438544
-5.22288523887954e-06,-2.07069308324574e-05,0.543954395439544
-5.25994672545942e-06,-2.0753704045618e-05,0.544054405440544
-5.29709989256275e-06,-2.08003987084219e-05,0.544154415441544
-5.33434381867502e-06,-2.0847015604069e-05,0.544254425442544
-5.37162183706774e-06,-2.08929175993265e-05,0.544354435443544
-5.409384057327e-06,-2.09386847690007e-05,0.544454445444544
-5.44777721436404e-06,-2.09847493473721e-05,0.544554455445545
-5.48656888196908e-06,-2.1030628791076e-05,0.544654465446545
-5.52521680933526e-06,-2.10767616460628e-05,0.544754475447545
-5.56309996493678e-06,-2.1123139158921e-05,0.544854485448545
-5.60132266077136e-06,-2.11692355490352e-05,0.544954495449545
-5.63988190224653e-06,-2.12150536036771e-05,0.545054505450545
-5.67877423411247e-06,-2.126059604101e-05,0.545154515451545
-5.71799643140807e-06,-2.13058655792003e-05,0.545254525452545
-5.75754526921218e-06,-2.13508648903412e-05,0.545354535453545
-5.79741752252373e-06,-2.13955966695628e-05,0.545454545454545
-5.83724623916002e-06,-2.14399357200346e-05,0.545554555455546
-5.87707795034883e-06,-2.14844470745149e-05,0.545654565456546
-5.9169126561301e-06,-2.15291290514283e-05,0.545754575457546
-5.95675035654381e-06,-2.15739799922323e-05,0.545854585458546
-5.99659105151003e-06,-2.16189981923151e-05,0.545954595459546
-6.03619310083276e-06,-2.16637794513507e-05,0.546054605460546
-6.07555880799858e-06,-2.17083260959041e-05,0.546154615461546
-6.11529146742701e-06,-2.17523185803584e-05,0.546254625462546
-6.15448625273301e-06,-2.17957349520771e-05,0.546354635463546
-6.19406826134303e-06,-2.18392680436374e-05,0.546454645464546
-6.23403334690133e-06,-2.18829167032741e-05,0.546554655465547
-6.27437782378945e-06,-2.19266797561878e-05,0.546654665466547
-6.31504894114613e-06,-2.19713140039684e-05,0.546754675467547
-6.35627774300928e-06,-2.20161685382784e-05,0.546854685468547
-6.39721998578936e-06,-2.20618115707466e-05,0.546954695469547
-6.43757114292838e-06,-2.210747494338e-05,0.547054705470547
-6.47745191932003e-06,-2.21524957464517e-05,0.547154715471547
-6.51697426648921e-06,-2.21972936369702e-05,0.547254725472547
-6.55576478237094e-06,-2.22420344690629e-05,0.547354735473547
-6.59454585373799e-06,-2.22871223509142e-05,0.547454745474547
-6.63310163996334e-06,-2.23318740556661e-05,0.547554755475548
-6.67188202026444e-06,-2.23766180666293e-05,0.547654765476548
-6.71136658957466e-06,-2.24208230056119e-05,0.547754775477548
-6.75070580618546e-06,-2.2464366992867e-05,0.547854785478548
-6.78990105218877e-06,-2.25072565013123e-05,0.547954795479548
-6.82907671817667e-06,-2.25496376207902e-05,0.548054805480548
-6.86835028416169e-06,-2.25918238155992e-05,0.548154815481548
-6.90807188665482e-06,-2.26338346427059e-05,0.548254825482548
-6.94821664752167e-06,-2.267602046895e-05,0.548354835483548
-6.98830934863316e-06,-2.27185497514474e-05,0.548454845484548
-7.0283504506866e-06,-2.27614190349032e-05,0.548554855485549
-7.06824758213255e-06,-2.28044027807416e-05,0.548654865486549
-7.10800212510292e-06,-2.2847499883268e-05,0.548754875487549
-7.14707735719856e-06,-2.28906511187383e-05,0.548854885488549
-7.18560181540725e-06,-2.29337531968882e-05,0.548954895489549
-7.22389707240722e-06,-2.29764238700279e-05,0.549054905490549
-7.26196543176496e-06,-2.30186673075462e-05,0.549154915491549
-7.29990041675321e-06,-2.30604984363138e-05,0.549254925492549
-7.33742721633009e-06,-2.31029096398876e-05,0.549354935493549
-7.37495171234049e-06,-2.3145166622159e-05,0.549454945494549
-7.41266325497628e-06,-2.31880653216873e-05,0.54955495549555
-7.45038792774523e-06,-2.32312471019589e-05,0.54965496549655
-7.48812550023872e-06,-2.32747092217744e-05,0.54975497549755
-7.52649147561484e-06,-2.33184414073919e-05,0.54985498549855
-7.56528867170751e-06,-2.33626065644195e-05,0.54995499549955
-7.60425586826536e-06,-2.34074591868003e-05,0.55005500550055
-7.64384962487663e-06,-2.34531001000207e-05,0.55015501550155
-7.68406418268504e-06,-2.34995215181522e-05,0.55025502550255
-7.72446325322369e-06,-2.35466228460588e-05,0.55035503550355
-7.76501619954186e-06,-2.35943825918109e-05,0.55045504550455
-7.80575066395784e-06,-2.3642809048115e-05,0.550555055505551
-7.8466357792322e-06,-2.36918808151807e-05,0.550655065506551
-7.88848169663407e-06,-2.37406960381638e-05,0.550755075507551
-7.93075284560752e-06,-2.37896124091275e-05,0.550855085508551
-7.97344554049411e-06,-2.383862886845e-05,0.550955095509551
-8.01678253258034e-06,-2.38875025780469e-05,0.551055105510551
-8.06050674801056e-06,-2.39364840467554e-05,0.551155115511551
-8.10433969000454e-06,-2.39855288855614e-05,0.551255125512551
-8.14828066753631e-06,-2.40346364725119e-05,0.551355135513551
-8.19232806814529e-06,-2.40838061395829e-05,0.551455145514551
-8.23585510140943e-06,-2.41336907300792e-05,0.551555155515552
-8.27886706548769e-06,-2.41842831951992e-05,0.551655165516552
-8.32175348721061e-06,-2.42344841524402e-05,0.551755175517552
-8.36413105926126e-06,-2.42853898515057e-05,0.551855185518552
-8.40607487666025e-06,-2.43366231124707e-05,0.551955195519552
-8.4478113764324e-06,-2.43881145299895e-05,0.552055205520552
-8.48934263173561e-06,-2.44398615701802e-05,0.552155215521552
-8.53058456373191e-06,-2.4492176891106e-05,0.552255225522552
-8.5726265115366e-06,-2.45439557660744e-05,0.552355235523552
-8.61546064313552e-06,-2.45952034471339e-05,0.552455245524552
-8.65843183472239e-06,-2.46459895930171e-05,0.552555255525553
-8.70127587149335e-06,-2.46974365984867e-05,0.552655265526553
-8.74369974448306e-06,-2.47488645998376e-05,0.552755275527553
-8.78570760004725e-06,-2.4800273781352e-05,0.552855285528553
-8.82812963020775e-06,-2.48519455421979e-05,0.552955295529553
-8.87141801782841e-06,-2.49027268737045e-05,0.553055305530553
-8.91556447019776e-06,-2.4952626529283e-05,0.553155315531553
-8.96056046423569e-06,-2.50016531471705e-05,0.553255325532553
-9.00639770727071e-06,-2.50498152964964e-05,0.553355335533553
-9.05302045388903e-06,-2.50976090653796e-05,0.553455345534553
-9.10042110240516e-06,-2.51450380933974e-05,0.553555355535554
-9.14783856671286e-06,-2.51922223483675e-05,0.553655365536554
-9.19527215574619e-06,-2.52391642489956e-05,0.553755375537554
-9.24261083933492e-06,-2.52864314310285e-05,0.553855385538554
-9.28985530854501e-06,-2.533402069256e-05,0.553955395539554
-9.33710507591404e-06,-2.53818958912124e-05,0.554055405540554
-9.38428481597289e-06,-2.54299085414719e-05,0.554155415541554
-9.43139498941885e-06,-2.54780572842553e-05,0.554255425542554
-9.47867078664559e-06,-2.55255118123448e-05,0.554355435543554
-9.52633472861094e-06,-2.5572787194943e-05,0.554455445544555
-9.57419193667534e-06,-2.56197552175963e-05,0.554555455545555
-9.62224079841817e-06,-2.56664189209634e-05,0.554655465546555
-9.67047924064161e-06,-2.57127812765969e-05,0.554755475547555
-9.71808789793044e-06,-2.57591582135729e-05,0.554855485548555
-9.765167895123e-06,-2.58049158927055e-05,0.554955495549555
-9.81172453045818e-06,-2.58500603953127e-05,0.555055505550555
-9.85854491989992e-06,-2.58956105494699e-05,0.555155515551555
-9.90548348042012e-06,-2.594159155579e-05,0.555255525552555
-9.95271182494455e-06,-2.59862191233359e-05,0.555355535553555
-9.99984273016918e-06,-2.60312858587856e-05,0.555455545554555
-1.00464587965366e-05,-2.60772267606571e-05,0.555555555555556
-1.00929216781904e-05,-2.61230933506659e-05,0.555655565556556
-1.01394248716384e-05,-2.61696791025937e-05,0.555755575557556
-1.01856802052568e-05,-2.62160034499902e-05,0.555855585558556
-1.02314485727848e-05,-2.62625186678437e-05,0.555955595559556
-1.02774707892474e-05,-2.63082571125045e-05,0.556055605560556
-1.03242557043567e-05,-2.63533365634381e-05,0.556155615561556
-1.0370942028363e-05,-2.6398054106847e-05,0.556255625562556
-1.04178165507579e-05,-2.64418730664213e-05,0.556355635563556
-1.04652049905755e-05,-2.64851646098756e-05,0.556455645564556
-1.05131536487947e-05,-2.65277100401149e-05,0.556555655565557
-1.05613034051271e-05,-2.65705198925085e-05,0.556655665566557
-1.06096086496997e-05,-2.6612688050682e-05,0.556755675567557
-1.06576621184955e-05,-2.66543842617251e-05,0.556855685568557
-1.07054661150813e-05,-2.66956131096619e-05,0.556955695569557
-1.07534290551569e-05,-2.67362158352377e-05,0.557055705570557
-1.08015488656046e-05,-2.6776198611911e-05,0.557155715571557
-1.08501795989224e-05,-2.68158758253924e-05,0.557255725572557
-1.08987953592778e-05,-2.68552598456354e-05,0.557355735573557
-1.09477499688403e-05,-2.68944931229056e-05,0.557455745574557
-1.09970395115828e-05,-2.69335771084275e-05,0.557555755575558
-1.10466607625841e-05,-2.69725132994948e-05,0.557655765576558
-1.10960822975642e-05,-2.70114601328682e-05,0.557755775577558
-1.11449396981556e-05,-2.70506113814521e-05,0.557855785578558
-1.11932389535831e-05,-2.70899649951055e-05,0.557955795579558
-1.12409855922545e-05,-2.71295190388631e-05,0.558055805580558
-1.12890701586984e-05,-2.71695471029271e-05,0.558155815581558
-1.13374896583623e-05,-2.7210044511132e-05,0.558255825582558
-1.1385651162696e-05,-2.72503906695888e-05,0.558355835583558
-1.14337053225578e-05,-2.72902536396918e-05,0.558455845584558
-1.14821801068982e-05,-2.73294959928682e-05,0.558555855585559
-1.15309435234796e-05,-2.7368914796407e-05,0.558655865586559
-1.15799925777494e-05,-2.74085082996253e-05,0.558755875587559
-1.16293245054438e-05,-2.74482747748762e-05,0.558855885588559
-1.16791809468389e-05,-2.74888794354168e-05,0.558955895589559
-1.17288095691171e-05,-2.75299012651548e-05,0.559055905590559
-1.17779814015184e-05,-2.75716329966234e-05,0.559155915591559
-1.18275545087515e-05,-2.76137772441596e-05,0.559255925592559
-1.18772616813801e-05,-2.76556889273553e-05,0.559355935593559
-1.19263284728361e-05,-2.76973047682532e-05,0.559455945594559
-1.19747606418959e-05,-2.77386276693007e-05,0.55955595559556
-1.20225648688103e-05,-2.77796605329453e-05,0.55965596559656
-1.20696467088321e-05,-2.78211118327288e-05,0.55975597559756
-1.21160137636867e-05,-2.78629774453335e-05,0.55985598559856
-1.2161672713545e-05,-2.79052533626181e-05,0.55995599559956
-1.22068375563248e-05,-2.79479045478979e-05,0.56005600560056
-1.22519319110572e-05,-2.79906192645227e-05,0.56015601560156
-1.22963405051125e-05,-2.80334043770093e-05,0.56025602560256
-1.23404514831095e-05,-2.80768940470381e-05,0.56035603560356
-1.23843657397176e-05,-2.8120660831669e-05,0.56045604560456
-1.24278036263934e-05,-2.81651758487615e-05,0.560556055605561
-1.24707692895326e-05,-2.82104317961276e-05,0.560656065606561
-1.25134258189808e-05,-2.82562307545089e-05,0.560756075607561
-1.25559121176352e-05,-2.83020057331485e-05,0.560856085608561
-1.25978372764534e-05,-2.83474005372743e-05,0.560956095609561
-1.26393752120075e-05,-2.83928765408161e-05,0.561056105610561
-1.2680529609876e-05,-2.84384329375381e-05,0.561156115611561
-1.27217238588014e-05,-2.84843696930564e-05,0.561256125612561
-1.27618951102632e-05,-2.85301361256009e-05,0.561356135613561
-1.28010528086963e-05,-2.85757338937134e-05,0.561456145614561
-1.28392075504185e-05,-2.86211647250413e-05,0.561556155615562
-1.28777806130928e-05,-2.86669097347612e-05,0.561656165616562
-1.29169304795517e-05,-2.87121069190885e-05,0.561756175617562
-1.29566009436841e-05,-2.87567008090325e-05,0.561856185618562
-1.29968376154031e-05,-2.88007581378429e-05,0.561956195619562
-1.30370595444883e-05,-2.88458460427298e-05,0.562056205620562
-1.30774341976299e-05,-2.88911633561223e-05,0.562156215621562
-1.31176448394512e-05,-2.89361405994501e-05,0.562256225622562
-1.31581641542262e-05,-2.89803564341274e-05,0.562356235623562
-1.31989891473624e-05,-2.90238183235899e-05,0.562456245624562
-1.32398848588348e-05,-2.90669153339751e-05,0.562556255625563
-1.32808503672887e-05,-2.9109651081824e-05,0.562656265626563
-1.33216995474933e-05,-2.91519135464961e-05,0.562756275627563
-1.33624340119093e-05,-2.91937074041564e-05,0.562856285628563
-1.34030542212739e-05,-2.92350372618628e-05,0.562956295629563
-1.34429462849695e-05,-2.92759151901114e-05,0.563056305630563
-1.34821171135357e-05,-2.9316345611678e-05,0.563156315631563
-1.35213264110668e-05,-2.93572946959539e-05,0.563256325632563
-1.35605670366145e-05,-2.93987435309609e-05,0.563356335633563
-1.35994130675414e-05,-2.9439888161858e-05,0.563456345634563
-1.36385891942266e-05,-2.94808034994264e-05,0.563556355635564
-1.36777971096258e-05,-2.95222188871846e-05,0.563656365636564
-1.37175170996584e-05,-2.95635178545604e-05,0.563756375637564
-1.37578542052696e-05,-2.9604381593067e-05,0.563856385638564
-1.37988625593328e-05,-2.96448375838114e-05,0.563956395639564
-1.38407022572211e-05,-2.96852711381785e-05,0.564056405640564
-1.38833652365915e-05,-2.97256824634857e-05,0.564156415641564
-1.39259404514656e-05,-2.97649830498886e-05,0.564256425642564
-1.39685334035259e-05,-2.98042809641982e-05,0.564356435643564
-1.40110369786292e-05,-2.98432334872892e-05,0.564456445644564
-1.40532719622043e-05,-2.98817954469494e-05,0.564556455645565
-1.40952413488036e-05,-2.99199706670367e-05,0.564656465646565
-1.41369474419937e-05,-2.99577629023038e-05,0.564756475647565
-1.41783930059984e-05,-2.99951759075053e-05,0.564856485648565
-1.42195803443042e-05,-3.00322134143579e-05,0.564956495649565
-1.42605124515835e-05,-3.00688790854743e-05,0.565056505650565
-1.43006551392925e-05,-3.01059431750574e-05,0.565156515651565
-1.4340984182521e-05,-3.01435521875862e-05,0.565256525652565
-1.43814979688083e-05,-3.01817007328017e-05,0.565356535653565
-1.44229253349295e-05,-3.02199245112915e-05,0.565456545654565
-1.44641995162971e-05,-3.02580021769028e-05,0.565556555655566
-1.4505410581014e-05,-3.02964640021344e-05,0.565656565656566
-1.45465589896976e-05,-3.0335306186161e-05,0.565756575657566
-1.45878674936744e-05,-3.03748485740591e-05,0.565856585658566
-1.4629334941221e-05,-3.04150842322042e-05,0.565956595659566
-1.46709594894283e-05,-3.04560063191141e-05,0.566056605660566
-1.47127330760334e-05,-3.04965687789932e-05,0.566156615661566
-1.47546543189044e-05,-3.05367751823132e-05,0.566256625662566
-1.47965241930061e-05,-3.05776016727475e-05,0.566356635663566
-1.48383431591557e-05,-3.06190421229069e-05,0.566456645664566
-1.48801112172732e-05,-3.06607029287013e-05,0.566556655665567
-1.49218290584645e-05,-3.07025819248128e-05,0.566656665666567
-1.4963497143427e-05,-3.0744676945923e-05,0.566756675667567
-1.50051861904968e-05,-3.07867222799019e-05,0.566856685668567
-1.50471507396745e-05,-3.08284736144065e-05,0.566956695669567
-1.50885110730779e-05,-3.0870172290226e-05,0.567056705670567
-1.51292731798521e-05,-3.09118187911021e-05,0.567156715671567
-1.51700698396041e-05,-3.09526088396988e-05,0.567256725672567
-1.52106151842368e-05,-3.09930910446095e-05,0.567356735673567
-1.52511971550052e-05,-3.10327281997124e-05,0.567456745674567
-1.52914605476478e-05,-3.1072331331684e-05,0.567556755675568
-1.5332394037059e-05,-3.11119643173986e-05,0.567656765676568
-1.53735330012679e-05,-3.11514084597623e-05,0.567756775677568
-1.54144768565086e-05,-3.1190661501316e-05,0.567856785678568
-1.5455313597646e-05,-3.12297055436361e-05,0.567956795679568
-1.54960448371409e-05,-3.12685426598981e-05,0.568056805680568
-1.55365844229972e-05,-3.13071946414919e-05,0.568156815681568
-1.55774568688357e-05,-3.13449139470144e-05,0.568256825682568
-1.56182364824275e-05,-3.1382294610661e-05,0.568356835683568
-1.56589237245098e-05,-3.1419339926479e-05,0.568456845684568
-1.56990553552435e-05,-3.14564918496435e-05,0.568556855685569
-1.5738550290463e-05,-3.14937690848141e-05,0.568656865686569
-1.57774147496021e-05,-3.15311704341562e-05,0.568756875687569
-1.58161928264166e-05,-3.15683810282176e-05,0.568856885688569
-1.58540932584671e-05,-3.16063106690219e-05,0.568956895689569
-1.58914737839099e-05,-3.16437238585052e-05,0.569056905690569
-1.5928339240127e-05,-3.16806256644337e-05,0.569156915691569
-1.59654599274504e-05,-3.1717234876041e-05,0.569256925692569
-1.60024946930667e-05,-3.17538745403084e-05,0.569356935693569
-1.60396289712205e-05,-3.17902509341866e-05,0.56945694569457
-1.60765953220271e-05,-3.18274636244597e-05,0.56955695569557
-1.6113634925105e-05,-3.18655489147539e-05,0.56965696569657
-1.61506713032219e-05,-3.19042754155279e-05,0.56975697569757
-1.6187577071233e-05,-3.19431128082141e-05,0.56985698569857
-1.62245369721573e-05,-3.19824708216082e-05,0.56995699569957
-1.62613282547484e-05,-3.20224545196936e-05,0.57005700570057
-1.62980829112038e-05,-3.20623615793515e-05,0.57015701570157
-1.63348014022608e-05,-3.21021927377112e-05,0.57025702570257
-1.63714837278795e-05,-3.21419487549378e-05,0.57035703570357
-1.64080365951558e-05,-3.21821283221386e-05,0.57045704570457
-1.64446037443284e-05,-3.22223961375562e-05,0.570557055705571
-1.64811849450289e-05,-3.22627513258486e-05,0.570657065706571
-1.65177799668884e-05,-3.23031930807809e-05,0.570757075707571
-1.65543818993276e-05,-3.23434998719176e-05,0.570857085708571
-1.65913362718043e-05,-3.23835858236788e-05,0.570957095709571
-1.66286393986601e-05,-3.24234530783462e-05,0.571057105710571
-1.6665725302677e-05,-3.24629207627818e-05,0.571157115711571
-1.67031687144419e-05,-3.25028503509583e-05,0.571257125712571
-1.67406390775391e-05,-3.25429962405578e-05,0.571357135713571
-1.67781361615599e-05,-3.25833562892974e-05,0.571457145714571
-1.68159515933777e-05,-3.26240448904542e-05,0.571557155715572
-1.68533922409188e-05,-3.26646073272983e-05,0.571657165716572
-1.68911109245028e-05,-3.27053290992797e-05,0.571757175717572
-1.69284135906213e-05,-3.27464416189754e-05,0.571857185718572
-1.69654158765376e-05,-3.27873757072739e-05,0.571957195719572
-1.70021205463955e-05,-3.2828133091822e-05,0.572057205720572
-1.70384195646973e-05,-3.28692808555197e-05,0.572157215721572
-1.70747687999652e-05,-3.2909635790424e-05,0.572257225722572
-1.71111677914619e-05,-3.29492056363942e-05,0.572357235723572
-1.71477639651247e-05,-3.29882157937944e-05,0.572457245724572
-1.71845589333342e-05,-3.30268853282832e-05,0.572557255725573
-1.72220583208815e-05,-3.30655939997385e-05,0.572657265726573
-1.72596609065849e-05,-3.31039847841191e-05,0.572757275727573
-1.7297111459298e-05,-3.31426550787726e-05,0.572857285728573
-1.7334192756262e-05,-3.31814929091286e-05,0.572957295729573
-1.73709084830552e-05,-3.32204966396816e-05,0.573057305730573
-1.74072620950475e-05,-3.32596646118902e-05,0.573157315731573
-1.74436184712635e-05,-3.32990755143224e-05,0.573257325732573
-1.74800768938325e-05,-3.33386940338719e-05,0.573357335733573
-1.75173825545435e-05,-3.33779008896584e-05,0.573457345734573
-1.75542641354861e-05,-3.341677267404e-05,0.573557355735574
-1.7590932409577e-05,-3.34552546551549e-05,0.573657365736574
-1.76279204135969e-05,-3.34939889648937e-05,0.573757375737574
-1.76644094730766e-05,-3.35328223033672e-05,0.573857385738574
-1.77003979756354e-05,-3.35717397437043e-05,0.573957395739574
-1.77360655965021e-05,-3.36104945087857e-05,0.574057405740574
-1.7772031524453e-05,-3.36490807015762e-05,0.574157415741574
-1.78082927648958e-05,-3.36875000036522e-05,0.574257425742574
-1.78447818244155e-05,-3.37261055460908e-05,0.574357435743574
-1.78816230935641e-05,-3.37642678894479e-05,0.574457445744574
-1.79180253100219e-05,-3.3802607857967e-05,0.574557455745575
-1.79544572419959e-05,-3.38407622080762e-05,0.574657465746575
-1.79912178876362e-05,-3.38792668328865e-05,0.574757475747575
-1.80274611605242e-05,-3.3918460166955e-05,0.574857485748575
-1.80632008818989e-05,-3.39571247718903e-05,0.574957495749575
-1.80984416587334e-05,-3.3995265784564e-05,0.575057505750575
-1.81329487614512e-05,-3.40337909107868e-05,0.575157515751575
-1.81667293309207e-05,-3.40726963958053e-05,0.575257525752575
-1.82004221359338e-05,-3.41114739658288e-05,0.575357535753575
-1.82341778273088e-05,-3.41504580242401e-05,0.575457545754575
-1.82679959443485e-05,-3.41896465669669e-05,0.575557555755576
-1.83014049545023e-05,-3.42294623147144e-05,0.575657565756576
-1.8334696254315e-05,-3.42695169384739e-05,0.575757575757576
-1.83675991790603e-05,-3.43090146609342e-05,0.575857585758576
-1.83999923326988e-05,-3.43485017180527e-05,0.575957595759576
-1.84318805526921e-05,-3.43879782480414e-05,0.576057605760576
-1.84636994364411e-05,-3.44273213115293e-05,0.576157615761576
-1.84959078470207e-05,-3.44666397042159e-05,0.576257625762576
-1.85282678298533e-05,-3.45054206373929e-05,0.576357635763576
-1.85609334910471e-05,-3.45439046456138e-05,0.576457645764576
-1.85939020663783e-05,-3.45820945852542e-05,0.576557655765577
-1.86269768343781e-05,-3.46202730993889e-05,0.576657665766577
-1.86601568737318e-05,-3.46584402801577e-05,0.576757675767577
-1.86932316417715e-05,-3.46967901999244e-05,0.576857685768577
-1.87263849601616e-05,-3.4734161188747e-05,0.576957695769577
-1.87602786329592e-05,-3.47715840991256e-05,0.577057705770577
-1.87942989998754e-05,-3.48091027441909e-05,0.577157715771577
-1.88289710352681e-05,-3.48463551933839e-05,0.577257725772577
-1.8864089034011e-05,-3.48839885542199e-05,0.577357735773577
-1.88996486193399e-05,-3.49219990489104e-05,0.577457745774577
-1.89350898032616e-05,-3.49604503930827e-05,0.577557755775578
-1.89698003076192e-05,-3.49990228798722e-05,0.577657765776578
-1.90037713790038e-05,-3.50378806357591e-05,0.577757775777578
-1.90374750106235e-05,-3.50765821432375e-05,0.577857785778578
-1.90710001186979e-05,-3.51152590029501e-05,0.577957795779578
-1.91041603476676e-05,-3.51543645264734e-05,0.578057805780578
-1.91368472013373e-05,-3.51929421731689e-05,0.578157815781578
-1.91697123481838e-05,-3.52319660596051e-05,0.578257825782578
-1.92027539453777e-05,-3.52714317630052e-05,0.578357835783578
-1.92360063155681e-05,-3.53108038279302e-05,0.578457845784578
-1.92691416664433e-05,-3.53503733744411e-05,0.578557855785579
-1.93021606890692e-05,-3.53901384675739e-05,0.578657865786579
-1.93353773545186e-05,-3.54297529559463e-05,0.578757875787579
-1.93687893592649e-05,-3.54692183368522e-05,0.578857885788579
-1.94022637896759e-05,-3.55082261907234e-05,0.578957895789579
-1.94357748462225e-05,-3.55467636177935e-05,0.579057905790579
-1.94695745350101e-05,-3.55849362118569e-05,0.579157915791579
-1.95033021232896e-05,-3.56226057150712e-05,0.579257925792579
-1.95375809462333e-05,-3.56597835299078e-05,0.579357935793579
-1.95724163018803e-05,-3.56963672184078e-05,0.579457945794579
-1.96070623074153e-05,-3.57327972845238e-05,0.57955795579558
-1.96415203449303e-05,-3.57690751794789e-05,0.57965796579658
-1.96760470276236e-05,-3.58046082281609e-05,0.57975797579758
-1.97106416644692e-05,-3.5839403732758e-05,0.57985798579858
-1.97458303815483e-05,-3.58734172121152e-05,0.57995799579958
-1.97810333805239e-05,-3.59077244605937e-05,0.58005800580058
-1.98162946587684e-05,-3.59416520874056e-05,0.58015801580158
-1.98516865471985e-05,-3.59745938496495e-05,0.58025802580258
-1.98873592358155e-05,-3.60069908271595e-05,0.58035803580358
-1.99229690381105e-05,-3.6039462231709e-05,0.58045804580458
-1.99587790171241e-05,-3.60717972442747e-05,0.580558055805581
-1.99947870996584e-05,-3.61039971778692e-05,0.580658065806581
-2.00309914429241e-05,-3.61360633915743e-05,0.580758075807581
-2.00679038911462e-05,-3.61671741933721e-05,0.580858085808581
-2.01055177641135e-05,-3.61973389586274e-05,0.580958095809581
-2.01438261512466e-05,-3.62265669244937e-05,0.581058105810581
-2.0182822141926e-05,-3.62548672590185e-05,0.581158115811581
-2.02224990559806e-05,-3.62822490381084e-05,0.581258125812581
-2.0262190021523e-05,-3.63087593459072e-05,0.581358135813581
-2.03018945778959e-05,-3.63344067054732e-05,0.581458145814581
-2.0342742836666e-05,-3.63601422902203e-05,0.581558155815582
-2.03847239713065e-05,-3.63859652478428e-05,0.581658165816582
-2.04270690635773e-05,-3.64119442465552e-05,0.581758175817582
-2.04692605104371e-05,-3.64384847996961e-05,0.581858185818582
-2.05113418485613e-05,-3.64647143302807e-05,0.581958195819582
-2.05532326848103e-05,-3.64906280008958e-05,0.582058205820582
-2.05949353227106e-05,-3.65162288982709e-05,0.582158215821582
-2.06364511443542e-05,-3.65415200861015e-05,0.582258225822582
-2.06781102455392e-05,-3.65664932716805e-05,0.582358235823582
-2.07200595914658e-05,-3.65913327373702e-05,0.582458245824582
-2.07615696542531e-05,-3.66164508149563e-05,0.582558255825583
-2.0803320205553e-05,-3.66415345008471e-05,0.582658265826583
-2.08451290361619e-05,-3.66662204362933e-05,0.582758275827583
-2.08869825552492e-05,-3.66910451133237e-05,0.582858285828583
-2.09293824715391e-05,-3.67162855083278e-05,0.582958295829583
-2.09720995838229e-05,-3.67416698508925e-05,0.583058305830583
-2.10150896643592e-05,-3.67669023908612e-05,0.583158315831583
-2.10583501792929e-05,-3.67919845794576e-05,0.583258325832583
-2.11017982015094e-05,-3.68171886708365e-05,0.583358335833583
-2.11454316578508e-05,-3.68425134210916e-05,0.583458345834583
-2.11897877313735e-05,-3.68677947267807e-05,0.583558355835584
-2.12337902131753e-05,-3.68928876728594e-05,0.583658365836584
-2.12774948485501e-05,-3.69187690940614e-05,0.583758375837584
-2.13209191444355e-05,-3.694438818932e-05,0.583858385838584
-2.13640663256725e-05,-3.69697474925185e-05,0.583958395839584
-2.14069386958676e-05,-3.69948495375396e-05,0.584058405840584
-2.14499587222887e-05,-3.70210292197447e-05,0.584158415841584
-2.14931252532124e-05,-3.70482759428984e-05,0.584258425842584
-2.15364364457696e-05,-3.70765791338e-05,0.584358435843584
-2.15801496042246e-05,-3.71053729304205e-05,0.584458445844585
-2.16242605822615e-05,-3.71346524953486e-05,0.584558455845585
-2.16690038791282e-05,-3.71640632002122e-05,0.584658465846585
-2.17143737360083e-05,-3.71936037550356e-05,0.584758475847585
-2.17602780117611e-05,-3.72232175160278e-05,0.584858485848585
-2.18050095606265e-05,-3.72519978600358e-05,0.584958495849585
-2.18497540092564e-05,-3.72804963902419e-05,0.585058505850585
-2.18947905454571e-05,-3.73081616877462e-05,0.585158515851585
-2.19406962033017e-05,-3.73360056930713e-05,0.585258525852585
-2.19874629205275e-05,-3.73640266094643e-05,0.585358535853585
-2.20350817133171e-05,-3.73922227092778e-05,0.585458545854585
-2.20832987326959e-05,-3.74205605452641e-05,0.585558555855586
-2.2131285168814e-05,-3.74483932172241e-05,0.585658565856586
-2.21790433251181e-05,-3.74757256547113e-05,0.585758575857586
-2.22267263863615e-05,-3.75029943996074e-05,0.585858585858586
-2.22741712626588e-05,-3.75303011297049e-05,0.585958595859586
-2.23217531989841e-05,-3.75567914889378e-05,0.586058605860586
-2.23689995110234e-05,-3.75828983105039e-05,0.586158615861586
-2.24159307002267e-05,-3.760874068688e-05,0.586258625862586
-2.24623438256517e-05,-3.76343795233871e-05,0.586358635863586
-2.25095065195903e-05,-3.76597437331035e-05,0.586458645864587
-2.25563584674174e-05,-3.7685064797712e-05,0.586558655865587
-2.2602902894014e-05,-3.77103431548825e-05,0.586658665866587
-2.2649489475194e-05,-3.77361988226242e-05,0.586758675867587
-2.26951212434314e-05,-3.77628857189966e-05,0.586858685868587
-2.2739807643121e-05,-3.77903956895045e-05,0.586958695869587
-2.27840227406687e-05,-3.78182817572793e-05,0.587058705870587
-2.28277423490059e-05,-3.78457302235489e-05,0.587158715871587
-2.28709717662516e-05,-3.78727454189492e-05,0.587258725872587
-2.29139436489444e-05,-3.78988824628231e-05,0.587358735873587
-2.29561896894148e-05,-3.79245749254973e-05,0.587458745874587
-2.29977165680336e-05,-3.79498271376083e-05,0.587558755875588
-2.30390195435227e-05,-3.79754826977395e-05,0.587658765876588
-2.30799493472756e-05,-3.80011059623869e-05,0.587758775877588
-2.31217892755325e-05,-3.80269281598441e-05,0.587858785878588
-2.31642937720304e-05,-3.80527291187597e-05,0.587958795879588
-2.32074563869671e-05,-3.80785090925205e-05,0.588058805880588
-2.3251604451797e-05,-3.81047892086135e-05,0.588158815881588
-2.32960305526299e-05,-3.81309867892429e-05,0.588258825882588
-2.33400639017111e-05,-3.81575079005946e-05,0.588358835883588
-2.33837084149877e-05,-3.81843493637981e-05,0.588458845884588
-2.34265367877703e-05,-3.82116860858504e-05,0.588558855885589
-2.346997743867e-05,-3.82380836358784e-05,0.588658865886589
-2.35140246089103e-05,-3.82635512510358e-05,0.588758875887589
-2.35575721436245e-05,-3.8289965524688e-05,0.588858885888589
-2.36009542848865e-05,-3.83165440860665e-05,0.588958895889589
-2.36441728755656e-05,-3.83432853687708e-05,0.589058905890589
-2.36874686344631e-05,-3.83704525740851e-05,0.589158915891589
-2.37313944087039e-05,-3.83978790646829e-05,0.589258925892589
-2.3775125304345e-05,-3.84257417746682e-05,0.589358935893589
-2.38184272827961e-05,-3.84538183212995e-05,0.589458945894589
-2.38613044904129e-05,-3.84821065853294e-05,0.58955895589559
-2.39037608431426e-05,-3.85106044705469e-05,0.58965896589659
-2.39458007177495e-05,-3.8539309903775e-05,0.58975897589759
-2.39882833307454e-05,-3.85678457050883e-05,0.58985898589859
-2.40306537618479e-05,-3.85964794985481e-05,0.58995899589959
-2.40722059792584e-05,-3.86252825783927e-05,0.59005900590059
-2.41135340632506e-05,-3.86544539926093e-05,0.59015901590159
-2.4154831510292e-05,-3.86840137588689e-05,0.59025902590259
-2.419609878112e-05,-3.87139580302774e-05,0.59035903590359
-2.42373361060233e-05,-3.8744283029047e-05,0.59045904590459
-2.42787461956556e-05,-3.87745608054611e-05,0.590559055905591
-2.4319782192117e-05,-3.88047609298945e-05,0.590659065906591
-2.43604480113547e-05,-3.88348841164418e-05,0.590759075907591
-2.44007468783697e-05,-3.88649311713384e-05,0.590859085908591
-2.44406829394779e-05,-3.88949028086778e-05,0.590959095909591
-2.44813287180028e-05,-3.89245864817909e-05,0.591059105910591
-2.45220111226634e-05,-3.89543621578736e-05,0.591159115911591
-2.45627299230911e-05,-3.89842289385488e-05,0.591259125912591
-2.46034846585884e-05,-3.90141859484762e-05,0.591359135913591
-2.46444100856169e-05,-3.90449451395261e-05,0.591459145914591
-2.46855045917159e-05,-3.90764986105937e-05,0.591559155915592
-2.47256984177456e-05,-3.91088272423827e-05,0.591659165916592
-2.47658392626254e-05,-3.91408710427455e-05,0.591759175917592
-2.48064799734e-05,-3.91729052373904e-05,0.591859185918592
-2.48479094126791e-05,-3.92046865735986e-05,0.591959195919592
-2.48901501550704e-05,-3.92356006309389e-05,0.592059205920592
-2.49321285254472e-05,-3.92664170416632e-05,0.592159215921592
-2.49738472880331e-05,-3.92971367732523e-05,0.592259225922592
-2.50153085160262e-05,-3.93277607471191e-05,0.592359235923592
-2.50565152040187e-05,-3.93582899307463e-05,0.592459245924592
-2.50972598039754e-05,-3.93885696651601e-05,0.592559255925593
-2.51388092571621e-05,-3.94185292780758e-05,0.592659265926593
-2.51807044701354e-05,-3.94480783329231e-05,0.592759275927593
-2.52230919473581e-05,-3.94774317950785e-05,0.592859285928593
-2.52659779083438e-05,-3.95064840707471e-05,0.592959295929593
-2.53093570550533e-05,-3.95352381084482e-05,0.593059305930593
-2.535266663511e-05,-3.9563392929013e-05,0.593159315931593
-2.53960930041532e-05,-3.959106972113e-05,0.593259325932593
-2.54396218802465e-05,-3.96188056909198e-05,0.593359335933593
-2.5483252572364e-05,-3.9646600216431e-05,0.593459345934593
-2.55272073710949e-05,-3.9674496074206e-05,0.593559355935594
-2.55712024815399e-05,-3.97028834130412e-05,0.593659365936594
-2.56151372395581e-05,-3.97317794633375e-05,0.593759375937594
-2.56592611173595e-05,-3.97600593194854e-05,0.593859385938594
-2.57035725024037e-05,-3.97877290397665e-05,0.593959395939594
-2.57480693216128e-05,-3.98147945672873e-05,0.594059405940594
-2.57926069133132e-05,-3.98409416084788e-05,0.594159415941594
-2.58374112537126e-05,-3.9866512583006e-05,0.594259425942594
-2.58820614880039e-05,-3.98917799523411e-05,0.594359435943594
-2.59267317629679e-05,-3.99173943714348e-05,0.594459445944594
-2.59721469993925e-05,-3.99439672200601e-05,0.594559455945595
-2.60174300132507e-05,-3.99700424832715e-05,0.594659465946595
-2.60625821865947e-05,-3.99956250215169e-05,0.594759475947595
-2.6107604440899e-05,-4.00207197182786e-05,0.594859485948595
-2.61521572358904e-05,-4.00460904009129e-05,0.594959495949595
-2.61971034736995e-05,-4.00710026351004e-05,0.595059505950595
-2.62424392383791e-05,-4.00954609357591e-05,0.595159515951595
-2.6286891138741e-05,-4.01203235288852e-05,0.595259525952595
-2.63307537962911e-05,-4.01450464590163e-05,0.595359535953595
-2.63751326747903e-05,-4.01693468296903e-05,0.595459545954595
-2.64195894125739e-05,-4.01941545297072e-05,0.595559555955596
-2.64638952691705e-05,-4.02186661110039e-05,0.595659565956596
-2.65082377519027e-05,-4.02429997216094e-05,0.595759575957596
-2.65530321871301e-05,-4.02675713789561e-05,0.595859585958596
-2.65977261884652e-05,-4.02928434705267e-05,0.595959595959596
-2.6642196056382e-05,-4.03186991152328e-05,0.596059605960596
-2.66864438640382e-05,-4.03451325312156e-05,0.596159615961596
-2.67304716846718e-05,-4.03721380748275e-05,0.596259625962596
-2.67739890430925e-05,-4.03994656288323e-05,0.596359635963596
-2.68170010071708e-05,-4.04271120604297e-05,0.596459645964596
-2.6860275803961e-05,-4.04546056528427e-05,0.596559655965597
-2.69034651398213e-05,-4.04827709544667e-05,0.596659665966597
-2.69473056834608e-05,-4.05108371352155e-05,0.596759675967597
-2.69917905243399e-05,-4.05388051164998e-05,0.596859685968597
-2.70362048771715e-05,-4.05667605205131e-05,0.596959695969597
-2.7080207589302e-05,-4.05949682301154e-05,0.597059705970597
-2.71245655056939e-05,-4.06242392259135e-05,0.597159715971597
-2.7168835887958e-05,-4.06532694337702e-05,0.597259725972597
-2.72127215807733e-05,-4.06826589000916e-05,0.597359735973597
-2.72562698065134e-05,-4.07115768339186e-05,0.597459745974598
-2.72997261214414e-05,-4.0740315069407e-05,0.597559755975598
-2.73430914469518e-05,-4.07688753802749e-05,0.597659765976598
-2.7386366243742e-05,-4.0797259517204e-05,0.597759775977598
-2.74302807306788e-05,-4.08257047898071e-05,0.597859785978598
-2.74748286882486e-05,-4.08542105991657e-05,0.597959795979598
-2.75200144931358e-05,-4.0882668748499e-05,0.598059805980598
-2.75658316954581e-05,-4.09110797445823e-05,0.598159815981598
-2.7612067449141e-05,-4.09386420743166e-05,0.598259825982598
-2.76589781369343e-05,-4.09654650862487e-05,0.598359835983598
-2.77065573089957e-05,-4.09915560825671e-05,0.598459845984598
-2.77538782553983e-05,-4.10179750093492e-05,0.598559855985599
-2.78007014091038e-05,-4.10447807908804e-05,0.598659865986599
-2.78472833832307e-05,-4.10717213979949e-05,0.598759875987599
-2.78944716463297e-05,-4.10977568101451e-05,0.598859885988599
-2.79424064833898e-05,-4.11227972357512e-05,0.598959895989599
-2.79910802926855e-05,-4.11468524417776e-05,0.599059905990599
-2.80399803085975e-05,-4.11703520825517e-05,0.599159915991599
-2.80889220183555e-05,-4.11928400131568e-05,0.599259925992599
-2.81379051916708e-05,-4.1214326161805e-05,0.599359935993599
-2.81867243537059e-05,-4.12355788707713e-05,0.5994599459946
-2.82353811168814e-05,-4.12566004205484e-05,0.5995599559956
-2.82839673920893e-05,-4.12770270377542e-05,0.5996599659966
-2.83331214873044e-05,-4.12977246421741e-05,0.5997599759976
-2.83822613006231e-05,-4.13186283433808e-05,0.5998599859986
-2.84315222796128e-05,-4.13396873255132e-05,0.5999599959996
-2.84809037331675e-05,-4.13609000912771e-05,0.6000600060006
-2.85308790366669e-05,-4.13817903398713e-05,0.6001600160016
-2.85804588241509e-05,-4.14026177712153e-05,0.6002600260026
-2.86301141673528e-05,-4.14232494946902e-05,0.6003600360036
-2.86799966386056e-05,-4.14435078620995e-05,0.6004600460046
-2.87306079465932e-05,-4.1463011685376e-05,0.600560056005601
-2.87811902301307e-05,-4.14821726282822e-05,0.600660066006601
-2.8831744180244e-05,-4.1500994053971e-05,0.600760076007601
-2.88827655164722e-05,-4.15196696662406e-05,0.600860086008601
-2.89335295484762e-05,-4.15384159738319e-05,0.600960096009601
-2.8984038810111e-05,-4.15572322856847e-05,0.601060106010601
-2.90342960656006e-05,-4.15761178877068e-05,0.601160116011601
-2.90848246768821e-05,-4.1595348374169e-05,0.601260126012601
-2.91352487079557e-05,-4.16148248084797e-05,0.601360136013601
-2.91860606533592e-05,-4.16346936490454e-05,0.601460146014602
-2.92364862968534e-05,-4.16553562167808e-05,0.601560156015602
-2.92874986493442e-05,-4.16760623903309e-05,0.601660166016602
-2.93386238747944e-05,-4.16968899829217e-05,0.601760176017602
-2.9390000415284e-05,-4.17178873226042e-05,0.601860186018602
-2.94411958983731e-05,-4.17392633625404e-05,0.601960196019602
-2.94926595122932e-05,-4.17612415911668e-05,0.602060206020602
-2.95440712967865e-05,-4.17834512784403e-05,0.602160216021602
-2.95953229859868e-05,-4.18061833601403e-05,0.602260226022602
-2.9646416422723e-05,-4.18294326302896e-05,0.602360236023602
-2.96974612549538e-05,-4.18523825337419e-05,0.602460246024602
-2.97484574827189e-05,-4.18750359729441e-05,0.602560256025603
-2.97991574765976e-05,-4.1898228530197e-05,0.602660266026603
-2.98495868057502e-05,-4.19217287929239e-05,0.602760276027603
-2.98997482344405e-05,-4.19455336974318e-05,0.602860286028603
-2.99496445268523e-05,-4.19696402721664e-05,0.602960296029603
-2.99996647491989e-05,-4.19938349108348e-05,0.603060306030603
-3.00498075192685e-05,-4.20181167380961e-05,0.603160316031603
-3.01005365376373e-05,-4.20420459640924e-05,0.603260326032603
-3.01513788896229e-05,-4.20656743260973e-05,0.603360336033603
-3.02023336538707e-05,-4.20890047956627e-05,0.603460346034603
-3.02526240802061e-05,-4.2112694523694e-05,0.603560356035604
-3.03025927034547e-05,-4.2136406158291e-05,0.603660366036604
-3.03525299986866e-05,-4.21603947462433e-05,0.603760376037604
-3.04021680654796e-05,-4.21849088844577e-05,0.603860386038604
-3.04518054411666e-05,-4.22094401378959e-05,0.603960396039604
-3.05014425865249e-05,-4.22339883683476e-05,0.604060406040604
-3.05510790408173e-05,-4.22585534145647e-05,0.604160416041604
-3.06007148040438e-05,-4.2283135069229e-05,0.604260426042604
-3.06505558117792e-05,-4.2307572569016e-05,0.604360436043604
-3.0700380003723e-05,-4.23317474203659e-05,0.604460446044604
-3.07501912959022e-05,-4.23559061009389e-05,0.604560456045605
-3.08003630904619e-05,-4.23803698839978e-05,0.604660466046605
-3.08509048318766e-05,-4.24046032910685e-05,0.604760476047605
-3.09014214647883e-05,-4.2428661491683e-05,0.604860486048605
-3.09519134499742e-05,-4.24525462595595e-05,0.604960496049605
-3.10026136741816e-05,-4.24758772359015e-05,0.605060506050605
-3.10531333017257e-05,-4.249895671289e-05,0.605160516051605
-3.11037404633576e-05,-4.25223735417774e-05,0.605260526052605
-3.11544344680514e-05,-4.25461244515527e-05,0.605360536053605
-3.12049900306252e-05,-4.25706580085213e-05,0.605460546054605
-3.12556176936672e-05,-4.25962748463214e-05,0.605560556055606
-3.13056908971638e-05,-4.2621690632064e-05,0.605660566056606
-3.13552144785367e-05,-4.26469073467845e-05,0.605760576057606
-3.14046456883202e-05,-4.2672081400138e-05,0.605860586058606
-3.14541462343879e-05,-4.26968373628826e-05,0.605960596059606
-3.15033933921784e-05,-4.27218419686045e-05,0.606060606060606
-3.15517744228775e-05,-4.2747100100786e-05,0.606160616061606
-3.15992978495651e-05,-4.27726092255452e-05,0.606260626062606
-3.16464881858219e-05,-4.27989028633562e-05,0.606360636063606
-3.16933491173864e-05,-4.28259732513242e-05,0.606460646064606
-3.17397931101308e-05,-4.28533584857083e-05,0.606560656065607
-3.17869546523061e-05,-4.2881871044409e-05,0.606660666066607
-3.1834375341535e-05,-4.29114063702202e-05,0.606760676067607
-3.18819784702962e-05,-4.29418205155825e-05,0.606860686068607
-3.19291390910769e-05,-4.29724631019683e-05,0.606960696069607
-3.19763672052327e-05,-4.30035809986368e-05,0.607060706070607
-3.20241550770928e-05,-4.303455575398e-05,0.607160716071607
-3.20719063228173e-05,-4.30657456129117e-05,0.607260726072607
-3.2119573950441e-05,-4.30973850517008e-05,0.607360736073607
-3.21671213337885e-05,-4.31287606672529e-05,0.607460746074607
-3.22146516710157e-05,-4.31602539240586e-05,0.607560756075608
-3.22617166953258e-05,-4.31918401513154e-05,0.607660766076608
-3.23083205529947e-05,-4.3223518427613e-05,0.607760776077608
-3.23544683118126e-05,-4.32552879006437e-05,0.607860786078608
-3.24010650285333e-05,-4.32862751641528e-05,0.607960796079608
-3.24478665290255e-05,-4.33178919362116e-05,0.608060806080608
-3.24947622438965e-05,-4.33499741364117e-05,0.608160816081608
-3.25410498269661e-05,-4.33815974965652e-05,0.608260826082608
-3.25872570168562e-05,-4.34135560893705e-05,0.608360836083608
-3.26333847349614e-05,-4.34458466438164e-05,0.608460846084608
-3.26790895250615e-05,-4.34789331598561e-05,0.608560856085609
-3.27247111577583e-05,-4.35124331594462e-05,0.608660866086609
-3.27708317349152e-05,-4.35465961378698e-05,0.608760876087609
-3.28165141807761e-05,-4.35805885860029e-05,0.608860886088609
-3.28617631023539e-05,-4.3614412162386e-05,0.608960896089609
-3.29068749639838e-05,-4.36483129761136e-05,0.609060906090609
-3.29515406318947e-05,-4.3682154427886e-05,0.609160916091609
-3.29962873840512e-05,-4.37164871764361e-05,0.609260926092609
-3.30404340667892e-05,-4.37508713628007e-05,0.609360936093609
-3.30838846228609e-05,-4.3785926958917e-05,0.609460946094609
-3.31266459629258e-05,-4.38216473536556e-05,0.60956095609561
-3.31703962082137e-05,-4.38577703592854e-05,0.60966096609661
-3.32146541514106e-05,-4.38947167385098e-05,0.60976097609761
-3.32591396833157e-05,-4.3931457481653e-05,0.60986098609861
-3.33040013816295e-05,-4.39684260208318e-05,0.60996099609961
-3.33487700173279e-05,-4.40064660928416e-05,0.61006100610061
-3.33933315656881e-05,-4.40446242207393e-05,0.61016101610161
-3.34376887910141e-05,-4.40828992757966e-05,0.61026102610261
-3.34818430753976e-05,-4.41212900832121e-05,0.61036103610361
-3.35257967223252e-05,-4.41597955142577e-05,0.61046104610461
-3.35695319946907e-05,-4.41983663885766e-05,0.610561056105611
-3.3613050965612e-05,-4.42370020151105e-05,0.610661066106611
-3.36564900040511e-05,-4.42766927272749e-05,0.610761076107611
-3.36998495707452e-05,-4.43174281131161e-05,0.610861086108611
-3.37439031908678e-05,-4.43575634525507e-05,0.610961096109611
-3.37883237632531e-05,-4.43974452655245e-05,0.611061106110611
-3.38331076022425e-05,-4.44370760168156e-05,0.611161116111611
-3.38780782574887e-05,-4.44758104186956e-05,0.611261126112611
-3.39230701051709e-05,-4.45142612791263e-05,0.611361136113611
-3.39678242286442e-05,-4.45530957463293e-05,0.611461146114611
-3.40123429313951e-05,-4.4592310042517e-05,0.611561156115612
-3.40564663484593e-05,-4.46313116307871e-05,0.611661166116612
-3.41004722855109e-05,-4.46705030068558e-05,0.611761176117612
-3.41439421912694e-05,-4.47092542705724e-05,0.611861186118612
-3.41882867471594e-05,-4.47482613642783e-05,0.611961196119612
-3.42321717489487e-05,-4.47872887520793e-05,0.612061206120612
-3.42763555184797e-05,-4.48263390139286e-05,0.612161216121612
-3.43208815925076e-05,-4.48654149601327e-05,0.612261226122612
-3.43657467461111e-05,-4.4904516268196e-05,0.612361236123612
-3.44102981589707e-05,-4.49441259882623e-05,0.612461246124613
-3.44548281489857e-05,-4.49842482897194e-05,0.612561256125613
-3.44993369465646e-05,-4.50248780817667e-05,0.612661266126613
-3.45433730598696e-05,-4.50659171419062e-05,0.612761276127613
-3.45869410959538e-05,-4.51073614159246e-05,0.612861286128613
-3.46310859358626e-05,-4.51481913386174e-05,0.612961296129613
-3.46756801943714e-05,-4.51887697619567e-05,0.613061306130613
-3.47207190340586e-05,-4.52290990816125e-05,0.613161316131613
-3.47662123601762e-05,-4.52693231530044e-05,0.613261326132613
-3.48122663653128e-05,-4.53091228912211e-05,0.613361336133613
-3.48578790142321e-05,-4.53481928021778e-05,0.613461346134613
-3.49037153358725e-05,-4.53875615039492e-05,0.613561356135614
-3.49504521072135e-05,-4.54264217706831e-05,0.613661366136614
-3.49976226331263e-05,-4.54646710492445e-05,0.613761376137614
-3.50452225369664e-05,-4.55023153518458e-05,0.613861386138614
-3.50932474420094e-05,-4.55393605755226e-05,0.613961396139614
-3.51414001929343e-05,-4.55758406742998e-05,0.614061406140614
-3.51896789469118e-05,-4.56117611766482e-05,0.614161416141614
-3.52380866985745e-05,-4.5647761634507e-05,0.614261426142614
-3.5286621605053e-05,-4.56828610437547e-05,0.614361436143614
-3.53351023785784e-05,-4.57185314288677e-05,0.614461446144615
-3.53832906038357e-05,-4.57545027470776e-05,0.614561456145615
-3.54311890451287e-05,-4.57907720498676e-05,0.614661466146615
-3.54788004666014e-05,-4.5827336342649e-05,0.614761476147615
-3.55255420753242e-05,-4.58639926153644e-05,0.614861486148615
-3.55717469616878e-05,-4.59013013397841e-05,0.614961496149615
-3.56183533532518e-05,-4.59383561461437e-05,0.615061506150615
-3.56644937407529e-05,-4.59756893570823e-05,0.615161516151615
-3.57104323391147e-05,-4.60139545299976e-05,0.615261526152615
-3.57560576574299e-05,-4.60521177717312e-05,0.615361536153615
-3.58013726903309e-05,-4.60901800728003e-05,0.615461546154615
-3.58461475455429e-05,-4.61284376440681e-05,0.615561556155616
-3.58914459930608e-05,-4.61663592455546e-05,0.615661566156616
-3.59375043749218e-05,-4.62038856304791e-05,0.615761576157616
-3.59844116074253e-05,-4.62416797316054e-05,0.615861586158616
-3.60317406162106e-05,-4.62796857113785e-05,0.615961596159616
-3.60786397863714e-05,-4.63185825581612e-05,0.616061606160616
-3.61256488348591e-05,-4.63581932917803e-05,0.616161616161616
-3.61722851723079e-05,-4.63986293339595e-05,0.616261626162616
-3.62187881353872e-05,-4.64401005362376e-05,0.616361636163616
-3.62646797417041e-05,-4.64811938675328e-05,0.616461646164617
-3.63102691249895e-05,-4.65218762952303e-05,0.616561656165617
-3.63555629654145e-05,-4.65623655028706e-05,0.616661666166617
-3.64001231316828e-05,-4.66029350806561e-05,0.616761676167617
-3.64447049511244e-05,-4.66441656792753e-05,0.616861686168617
-3.64886924599639e-05,-4.66860583813873e-05,0.616961696169617
-3.65320916473462e-05,-4.67286066219328e-05,0.617061706170617
-3.65750713620131e-05,-4.67712383884591e-05,0.617161716171617
-3.66178124309967e-05,-4.68141025120084e-05,0.617261726172617
-3.66603342040234e-05,-4.68575716806246e-05,0.617361736173617
-3.67028317899418e-05,-4.69008192266645e-05,0.617461746174617
-3.67452602699846e-05,-4.69448484063438e-05,0.617561756175618
-3.67867747094962e-05,-4.69895306366452e-05,0.617661766176618
-3.68274826833572e-05,-4.70344388201579e-05,0.617761776177618
-3.68683935981606e-05,-4.70793388952467e-05,0.617861786178618
-3.69095053807085e-05,-4.71242309540526e-05,0.617961796179618
-3.69508161882118e-05,-4.71691150656818e-05,0.618061806180618
-3.69930355077985e-05,-4.72136626546824e-05,0.618161816181618
-3.70359074172564e-05,-4.72577669063891e-05,0.618261826182618
-3.70790200455955e-05,-4.73015956329292e-05,0.618361836183618
-3.71223713195782e-05,-4.73451515063967e-05,0.618461846184618
-3.71659856566014e-05,-4.73887232281474e-05,0.618561856185619
-3.72101473122618e-05,-4.74323052236394e-05,0.618661866186619
-3.72546844432649e-05,-4.74754139589896e-05,0.618761876187619
-3.72994429434226e-05,-4.75186029262739e-05,0.618861886188619
-3.73444202788798e-05,-4.75618713653261e-05,0.618961896189619
-3.7389614606847e-05,-4.7605218492948e-05,0.619061906190619
-3.74345592321956e-05,-4.76491518918699e-05,0.619161916191619
-3.74792562281232e-05,-4.76936658032679e-05,0.619261926192619
-3.75237083588537e-05,-4.77387545374251e-05,0.619361936193619
-3.75675148102527e-05,-4.77842486927799e-05,0.619461946194619
-3.76106822625711e-05,-4.78301442842251e-05,0.61956195619562
-3.76533304993478e-05,-4.78765918704516e-05,0.61966196619662
-3.76954645882934e-05,-4.79235860151294e-05,0.61976197619762
-3.77379709276605e-05,-4.7970865382834e-05,0.61986198619862
-3.77801133093175e-05,-4.80183075870406e-05,0.61996199619962
-3.78223959759635e-05,-4.80651131647911e-05,0.62006200620062
-3.78644996583269e-05,-4.81121641375423e-05,0.62016201620162
-3.7906426199277e-05,-4.81594581096238e-05,0.62026202620262
-3.79485400172211e-05,-4.82060866380946e-05,0.62036203620362
-3.79901823026146e-05,-4.82523077873688e-05,0.62046204620462
-3.80318321896936e-05,-4.82974124158799e-05,0.620562056205621
-3.80732733769739e-05,-4.83431002980672e-05,0.620662066206621
-3.81139829632954e-05,-4.83891385931673e-05,0.620762076207621
-3.81542991067594e-05,-4.84352261837989e-05,0.620862086208621
-3.81944692064579e-05,-4.84811292617153e-05,0.620962096209621
-3.82344946444831e-05,-4.8526849646705e-05,0.621062106210621
-3.82743768030066e-05,-4.85723891355205e-05,0.621162116211621
-3.83146203852652e-05,-4.86173656186836e-05,0.621262126212621
-3.83550611496899e-05,-4.86616852504017e-05,0.621362136213621
-3.83961683251848e-05,-4.87049298939941e-05,0.621462146214621
-3.84372755007196e-05,-4.87477076351864e-05,0.621562156215622
-3.84790295073093e-05,-4.8789957476517e-05,0.621662166216622
-3.85207772943854e-05,-4.88317502284821e-05,0.621762176217622
-3.85628367489677e-05,-4.88739821483529e-05,0.621862186218622
-3.86052053372809e-05,-4.89166488824574e-05,0.621962196219622
-3.86472818379835e-05,-4.89599625628298e-05,0.622062206220622
-3.86890224841113e-05,-4.9003087883593e-05,0.622162216221622
-3.87306491055565e-05,-4.90464656711925e-05,0.622262226222622
-3.87721628540022e-05,-4.90900935069225e-05,0.622362236223622
-3.88130698528184e-05,-4.91338721316952e-05,0.622462246224622
-3.88533767821363e-05,-4.91778000712519e-05,0.622562256225623
-3.88933285072328e-05,-4.92217908741293e-05,0.622662266226623
-3.89330402045539e-05,-4.9265555977184e-05,0.622762276227623
-3.89725141776261e-05,-4.93090975918038e-05,0.622862286228623
-3.90121222161338e-05,-4.93514314428556e-05,0.622962296229623
-3.90524256901619e-05,-4.93933413753683e-05,0.623062306230623
-3.90936448172217e-05,-4.94352900532483e-05,0.623162316231623
-3.91355234447721e-05,-4.94771670913594e-05,0.623262326232623
-3.91774069097442e-05,-4.95196438994541e-05,0.623362336233623
-3.92191671358475e-05,-4.956183143031e-05,0.623462346234623
-3.92608050445566e-05,-4.96037325863759e-05,0.623562356235624
-3.93023086575016e-05,-4.96455065876108e-05,0.623662366236624
-3.93436793567744e-05,-4.96871546779225e-05,0.623762376237624
-3.93848379009987e-05,-4.97294058092288e-05,0.623862386238624
-3.94261961612442e-05,-4.97721201803243e-05,0.623962396239624
-3.94675447466464e-05,-4.98150910724675e-05,0.624062406240624
-3.95090914355694e-05,-4.98585180404223e-05,0.624162416241624
-3.95507295746471e-05,-4.99023438875506e-05,0.624262426242624
-3.95927975523095e-05,-4.99459748560805e-05,0.624362436243624
-3.96346612069375e-05,-4.99893742738221e-05,0.624462446244624
-3.96765847532951e-05,-5.00324101715689e-05,0.624562456245625
-3.97191187349805e-05,-5.00759880898139e-05,0.624662466246625
-3.97613166317226e-05,-5.01191984338515e-05,0.624762476247625
-3.98031816684425e-05,-5.01620447971889e-05,0.624862486248625
-3.98455758259161e-05,-5.0204778633108e-05,0.624962496249625
-3.98884118003043e-05,-5.02468593953712e-05,0.625062506250625
-3.99313104307258e-05,-5.02887489416476e-05,0.625162516251625
-3.99748754722575e-05,-5.03298728177435e-05,0.625262526252625
-4.00182067055274e-05,-5.03711711401315e-05,0.625362536253625
-4.00607264053563e-05,-5.0412762540581e-05,0.625462546254625
-4.01031705493874e-05,-5.04551379933763e-05,0.625562556255626
-4.01455640157951e-05,-5.04970098946165e-05,0.625662566256626
-4.0188095002888e-05,-5.0538299924298e-05,0.625762576257626
-4.02306430361411e-05,-5.05797264611389e-05,0.625862586258626
-4.0273394470994e-05,-5.06209284268866e-05,0.625962596259626
-4.03162127082359e-05,-5.06615501565805e-05,0.626062606260626
-4.03590970568009e-05,-5.07015973860101e-05,0.626162616261626
-4.04022718803962e-05,-5.07412379273014e-05,0.626262626262626
-4.04456342113141e-05,-5.07804234984758e-05,0.626362636263626
-4.04891822067256e-05,-5.08191585453442e-05,0.626462646264626
-4.053291425413e-05,-5.08574474906844e-05,0.626562656265627
-4.05763162057361e-05,-5.08966564657181e-05,0.626662666266627
-4.0619391286545e-05,-5.09367764406105e-05,0.626762676267627
-4.06628294035495e-05,-5.09772490167679e-05,0.626862686268627
-4.07057287250369e-05,-5.10179518307011e-05,0.626962696269627
-4.07480947794549e-05,-5.10588826249523e-05,0.627062706270627
-4.0789932634514e-05,-5.11000391190268e-05,0.627162716271627
-4.08311506098105e-05,-5.11412059329138e-05,0.627262726272627
-4.08726369462666e-05,-5.11825673489749e-05,0.627362736273627
-4.09141159114458e-05,-5.12232668458264e-05,0.627462746274628
-4.0955651773802e-05,-5.12637618122905e-05,0.627562756275628
-4.09973405905032e-05,-5.13050623691012e-05,0.627662766276628
-4.10390844615523e-05,-5.13461524754546e-05,0.627762776277628
-4.10808829262918e-05,-5.13870342045273e-05,0.627862786278628
-4.11228057815834e-05,-5.14287192895226e-05,0.627962796279628
-4.11653054406996e-05,-5.14708778880483e-05,0.628062806280628
-4.12078177692117e-05,-5.15133354616712e-05,0.628162816281628
-4.12507256137793e-05,-5.15559648094916e-05,0.628262826282628
-4.12940248279666e-05,-5.15987642499322e-05,0.628362836283628
-4.13369522525096e-05,-5.16417705012535e-05,0.628462846284628
-4.13795118033953e-05,-5.16849815133152e-05,0.628562856285629
-4.14220192944857e-05,-5.17276807962915e-05,0.628662866286629
-4.14641630583146e-05,-5.17711835964384e-05,0.628762876287629
-4.15064719851469e-05,-5.18151377962321e-05,0.628862886288629
-4.15489444626022e-05,-5.18595389728955e-05,0.628962896289629
-4.15915788782198e-05,-5.19043827497226e-05,0.629062906290629
-4.16340879817708e-05,-5.19500535627565e-05,0.629162916291629
-4.16765346596971e-05,-5.19962001007087e-05,0.629262926292629
-4.17189675164642e-05,-5.20412916912428e-05,0.629362936293629
-4.17620508899446e-05,-5.20859347845771e-05,0.62946294629463
-4.1805379819688e-05,-5.21308769221154e-05,0.62956295629563
-4.18484546701283e-05,-5.21756320130559e-05,0.62966296629663
-4.18912784358179e-05,-5.22202019232569e-05,0.62976297629763
-4.19343044514239e-05,-5.22647432236214e-05,0.62986298629863
-4.19775354811702e-05,-5.23094992590089e-05,0.62996299629963
-4.20208996549173e-05,-5.23538587648232e-05,0.63006300630063
-4.20643955905335e-05,-5.2397825610994e-05,0.63016301630163
-4.21073163348256e-05,-5.24412174270882e-05,0.63026302630263
-4.21502829193993e-05,-5.24840321629647e-05,0.63036303630363
-4.21932953441749e-05,-5.25262754853062e-05,0.63046304630463
-4.22357374150481e-05,-5.25679606624427e-05,0.630563056305631
-4.22776146604667e-05,-5.26090931537394e-05,0.630663066306631
-4.2319683329195e-05,-5.26502548307554e-05,0.630763076307631
-4.23618164967459e-05,-5.26915801505094e-05,0.630863086308631
-4.24043799636187e-05,-5.27333606016272e-05,0.630963096309631
-4.24473695834577e-05,-5.27755917382977e-05,0.631063106310631
-4.24908321179393e-05,-5.28183302043117e-05,0.631163116311631
-4.25341889203696e-05,-5.28618345017524e-05,0.631263126312631
-4.25772193127e-05,-5.29062078057089e-05,0.631363136313631
-4.26198634030811e-05,-5.29512723297708e-05,0.631463146314632
-4.26618325593517e-05,-5.29965301429955e-05,0.631563156315632
-4.27044402540057e-05,-5.30412357310857e-05,0.631663166316632
-4.27463045996597e-05,-5.30863014069127e-05,0.631763176317632
-4.27879756791747e-05,-5.31302070022333e-05,0.631863186318632
-4.28291756869164e-05,-5.31735184481823e-05,0.631963196319632
-4.2871035655886e-05,-5.3216745009068e-05,0.632063206320632
-4.29136990959538e-05,-5.32593386061099e-05,0.632163216321632
-4.29563436470721e-05,-5.3301258167376e-05,0.632263226322632
-4.2998717763833e-05,-5.3342758739656e-05,0.632363236323632
-4.30405526242995e-05,-5.3383748573369e-05,0.632463246324632
-4.3081567428285e-05,-5.34247727987779e-05,0.632563256325633
-4.31232433452217e-05,-5.34647544236867e-05,0.632663266326633
-4.31649264031066e-05,-5.35036808247531e-05,0.632763276327633
-4.3206617062637e-05,-5.35415623217903e-05,0.632863286328633
-4.324824575724e-05,-5.35791192515163e-05,0.632963296329633
-4.32903439111558e-05,-5.36155520588324e-05,0.633063306330633
-4.33320716575191e-05,-5.36522078938773e-05,0.633163316331633
-4.3373776598946e-05,-5.36886172973334e-05,0.633263326332633
-4.34155716083557e-05,-5.37254948701309e-05,0.633363336333633
-4.34581737745221e-05,-5.37614555460347e-05,0.633463346334633
-4.35015757261682e-05,-5.37965082857742e-05,0.633563356335634
-4.35452372855651e-05,-5.38319424439339e-05,0.633663366336634
-4.35891563795549e-05,-5.38677542196885e-05,0.633763376337634
-4.36333300135852e-05,-5.39039399043566e-05,0.633863386338634
-4.36777558840894e-05,-5.39404957431848e-05,0.633963396339634
-4.37217438536262e-05,-5.39772397803753e-05,0.634063406340634
-4.3765296225722e-05,-5.4013896582903e-05,0.634163416341634
-4.380841760743e-05,-5.4050467003073e-05,0.634263426342634
-4.38514065362031e-05,-5.40874698648416e-05,0.634363436343634
-4.38942639334758e-05,-5.41249008836436e-05,0.634463446344634
-4.39373625102472e-05,-5.41628981560747e-05,0.634563456345635
-4.39803159646879e-05,-5.42009130505064e-05,0.634663466346635
-4.40226046204789e-05,-5.42390458856505e-05,0.634763476347635
-4.40643268383546e-05,-5.427700717695e-05,0.634863486348635
-4.41057279442495e-05,-5.43158104082933e-05,0.634963496349635
-4.41468113934132e-05,-5.43554472409018e-05,0.635063506350635
-4.41875223618267e-05,-5.43960967050915e-05,0.635163516351635
-4.42281211483466e-05,-5.4436739604222e-05,0.635263526352635
-4.42686089047763e-05,-5.44773759843641e-05,0.635363536353635
-4.43091825828332e-05,-5.45178355225445e-05,0.635463546354635
-4.43496664232757e-05,-5.45585262890184e-05,0.635563556355636
-4.43902334210817e-05,-5.45993859042074e-05,0.635663566356636
-4.44308824245678e-05,-5.46404127556396e-05,0.635763576357636
-4.44715275120668e-05,-5.46816455195767e-05,0.635863586358636
-4.45120786155557e-05,-5.47234481076139e-05,0.635963596359636
-4.45525486347992e-05,-5.47648180006639e-05,0.636063606360636
-4.45929382608631e-05,-5.48057594602567e-05,0.636163616361636
-4.46332484151421e-05,-5.48462767018514e-05,0.636263626362636
-4.46735664014353e-05,-5.488635424573e-05,0.636363636363636
-4.47143434811319e-05,-5.4926151196676e-05,0.636463646364636
-4.47548185681656e-05,-5.49657394708821e-05,0.636563656365637
-4.47953487095073e-05,-5.50051100385127e-05,0.636663666366637
-4.48357037826334e-05,-5.50440356333439e-05,0.636763676367637
-4.48758856303332e-05,-5.50825205860119e-05,0.636863686368637
-4.49162234269705e-05,-5.51208100150931e-05,0.636963696369637
-4.49563138245554e-05,-5.51587159986487e-05,0.637063706370637
-4.49960692889204e-05,-5.51966082531682e-05,0.637163716371637
-4.50350318784252e-05,-5.52345795417866e-05,0.637263726372637
-4.50732091947553e-05,-5.5272629104338e-05,0.637363736373637
-4.51117583006898e-05,-5.5310175023193e-05,0.637463746374637
-4.51499586522852e-05,-5.53484650742271e-05,0.637563756375638
-4.51879021603535e-05,-5.5387457333203e-05,0.637663766376638
-4.52255913587501e-05,-5.54271449125675e-05,0.637763776377638
-4.52632282670226e-05,-5.54662609632201e-05,0.637863786378638
-4.53004339545387e-05,-5.55048299256099e-05,0.637963796379638
-4.53375693844558e-05,-5.55431974904122e-05,0.638063806380638
-4.53745797326749e-05,-5.55813090870141e-05,0.638163816381638
-4.5411675541864e-05,-5.56193947689082e-05,0.638263826382638
-4.54488238715456e-05,-5.56564440007264e-05,0.638363836383638
-4.54854562105668e-05,-5.56931856652817e-05,0.638463846384638
-4.55217291990109e-05,-5.57300542082436e-05,0.638563856385639
-4.55571353692975e-05,-5.57665297921028e-05,0.638663866386639
-4.55925597374276e-05,-5.58025595278216e-05,0.638763876387639
-4.56280023034813e-05,-5.5838147838177e-05,0.638863886388639
-4.56634626067211e-05,-5.58732990307689e-05,0.638963896389639
-4.56989408774757e-05,-5.59080173901619e-05,0.639063906390639
-4.57344364246793e-05,-5.59423071778866e-05,0.639163916391639
-4.57699494787405e-05,-5.59761726094012e-05,0.639263926392639
-4.58055090640693e-05,-5.60103146487413e-05,0.639363936393639
-4.58414420515431e-05,-5.60449712965786e-05,0.639463946394639
-4.58775063401884e-05,-5.60795101188805e-05,0.63956395639564
-4.59134593683749e-05,-5.61134843000245e-05,0.63966396639664
-4.59493018271684e-05,-5.61468993224101e-05,0.63976397639764
-4.59850350986208e-05,-5.61797607145088e-05,0.63986398639864
-4.60207347385701e-05,-5.62122775446602e-05,0.63996399639964
-4.60566057611164e-05,-5.62436950383794e-05,0.64006400640064
-4.60923894798637e-05,-5.62752740786243e-05,0.64016401640164
-4.61280137943837e-05,-5.63078927708518e-05,0.64026402640264
-4.61634807778345e-05,-5.63415408643551e-05,0.64036403640364
-4.61987814464784e-05,-5.63763937038028e-05,0.64046404640464
-4.62346727400662e-05,-5.64120825632216e-05,0.640564056405641
-4.62711486694526e-05,-5.64485991959771e-05,0.640664066406641
-4.63086715530025e-05,-5.64858572197121e-05,0.640764076407641
-4.63457798012587e-05,-5.65234680289938e-05,0.640864086408641
-4.63832160721153e-05,-5.65608070678619e-05,0.640964096409641
-4.64199440076071e-05,-5.65978173009248e-05,0.641064106410641
-4.64568684341991e-05,-5.66358680843469e-05,0.641164116411641
-4.64939812895083e-05,-5.66749348164324e-05,0.641264126412641
-4.65312809610743e-05,-5.67150075228986e-05,0.641364136413641
-4.65688181265206e-05,-5.67555650992955e-05,0.641464146414641
-4.66066347100617e-05,-5.67959368269301e-05,0.641564156415642
-4.66451149405292e-05,-5.68365696596368e-05,0.641664166416642
-4.66841208363806e-05,-5.6876898472516e-05,0.641764176417642
-4.67237671134445e-05,-5.69169934771478e-05,0.641864186418642
-4.67638003835238e-05,-5.69571036159694e-05,0.641964196419642
-4.68043549422626e-05,-5.6996806605946e-05,0.642064206420642
-4.68454252612931e-05,-5.70361064321849e-05,0.642164216421642
-4.68870067335625e-05,-5.70750070106854e-05,0.642264226422642
-4.69288409029631e-05,-5.71131353078758e-05,0.642364236423642
-4.69708153573527e-05,-5.71522787244593e-05,0.642464246424643
-4.70129284841909e-05,-5.71924273322239e-05,0.642564256425643
-4.70551789014257e-05,-5.72335712029563e-05,0.642664266426643
-4.70975654572138e-05,-5.72757005696919e-05,0.642764276427643
-4.71391139890059e-05,-5.73180023095423e-05,0.642864286428643
-4.71800230609401e-05,-5.73596680218546e-05,0.642964296429643
-4.72212615376466e-05,-5.74003721257647e-05,0.643064306430643
-4.72624903395097e-05,-5.74415672500297e-05,0.643164316431643
-4.73037037077132e-05,-5.74832342062477e-05,0.643264326432643
-4.73449014119683e-05,-5.75253683643251e-05,0.643364336433643
-4.73867226816044e-05,-5.75664227659705e-05,0.643464346434643
-4.74288383423378e-05,-5.76066881626817e-05,0.643564356435644
-4.74701185129303e-05,-5.76471441994973e-05,0.643664366436644
-4.75109962568878e-05,-5.7687491002942e-05,0.643764376437644
-4.75514754902374e-05,-5.77277297017464e-05,0.643864386438644
-4.75918390864036e-05,-5.77673067577635e-05,0.643964396439644
-4.76327857059081e-05,-5.78068574614031e-05,0.644064406440644
-4.7674331703805e-05,-5.78468002718396e-05,0.644164416441644
-4.77168205363146e-05,-5.78862287041318e-05,0.644264426442644
-4.77599465251156e-05,-5.79257962465724e-05,0.644364436443644
-4.78026617945701e-05,-5.79657128658776e-05,0.644464446444645
-4.78455394628842e-05,-5.80060293779088e-05,0.644564456445645
-4.78886580803684e-05,-5.80461077049871e-05,0.644664466446645
-4.79323164148441e-05,-5.80858325324238e-05,0.644764476447645
-4.79759125539839e-05,-5.81260434276269e-05,0.644864486448645
-4.80199148054171e-05,-5.8166657371391e-05,0.644964496449645
-4.80643194834453e-05,-5.8207670355576e-05,0.645064506450645
-4.81087683892547e-05,-5.82489399529506e-05,0.645164516451645
-4.81531965632855e-05,-5.82907054311266e-05,0.645264526452645
-4.81975095608302e-05,-5.83332463464478e-05,0.645364536453645
-4.82412685595269e-05,-5.83752964026622e-05,0.645464546454645
-4.82841948323066e-05,-5.84173849508545e-05,0.645564556455646
-4.83267617544692e-05,-5.84590727079443e-05,0.645664566456646
-4.83687251519236e-05,-5.8501071856156e-05,0.645764576457646
-4.84105528714419e-05,-5.85432866838371e-05,0.645864586458646
-4.84519947497882e-05,-5.85856137394774e-05,0.645964596459646
-4.84930547029494e-05,-5.86280519634523e-05,0.646064606460646
-4.85335263346535e-05,-5.86704445314722e-05,0.646164616461646
-4.85736780060999e-05,-5.87126577927534e-05,0.646264626462646
-4.86138658429846e-05,-5.87548198926438e-05,0.646364636463646
-4.86537129878331e-05,-5.87977911533519e-05,0.646464646464647
-4.86930125837158e-05,-5.88414080012459e-05,0.646564656465647
-4.87317699287517e-05,-5.88856640325137e-05,0.646664666466647
-4.87706277076798e-05,-5.89300540370588e-05,0.646764676467647
-4.88094122343766e-05,-5.89746367088138e-05,0.646864686468647
-4.88482108126012e-05,-5.9019390417636e-05,0.646964696469647
-4.88870234423135e-05,-5.9064313504985e-05,0.647064706470647
-4.89262062492497e-05,-5.91078947633479e-05,0.647164716471647
-4.89652271180634e-05,-5.91509896775209e-05,0.647264726472647
-4.90044935431402e-05,-5.9193439672532e-05,0.647364736473647
-4.9043669900194e-05,-5.92366332238392e-05,0.647464746474647
-4.90827568802909e-05,-5.92805629601495e-05,0.647564756475648
-4.9121657044171e-05,-5.93252552338391e-05,0.647664766476648
-4.91600188731914e-05,-5.93705761407376e-05,0.647764776477648
-4.91982010269032e-05,-5.94166458790156e-05,0.647864786478648
-4.92367305528623e-05,-5.94631128379258e-05,0.647964796479648
-4.92756044564761e-05,-5.95099730553968e-05,0.648064806480648
-4.93146757725846e-05,-5.95572519163241e-05,0.648164816481648
-4.93540861682689e-05,-5.96049160656013e-05,0.648264826482648
-4.93931634735224e-05,-5.96533352888222e-05,0.648364836483648
-4.94319106830575e-05,-5.97025021455875e-05,0.648464846484648
-4.94706588139474e-05,-5.97526500986141e-05,0.648564856485649
-4.95094080966404e-05,-5.98037695191494e-05,0.648664866486649
-4.95483561739201e-05,-5.98552656819393e-05,0.648764876487649
-4.95869757679021e-05,-5.99074792559653e-05,0.648864886488649
-4.96257727336261e-05,-5.99602377529369e-05,0.648964896489649
-4.96645542657304e-05,-6.00127405120605e-05,0.649064906490649
-4.97031722472119e-05,-6.00649764994295e-05,0.649164916491649
-4.97421334546247e-05,-6.01175490324621e-05,0.649264926492649
-4.97810513556511e-05,-6.01705460829516e-05,0.649364936493649
-4.98199266413968e-05,-6.02239634584748e-05,0.649464946494649
-4.98586399890201e-05,-6.02774136592934e-05,0.64956495649565
-4.98967880504914e-05,-6.03307100764812e-05,0.64966496649665
-4.99349916270479e-05,-6.03841963045014e-05,0.64976497649765
-4.99735868035928e-05,-6.04381504715106e-05,0.64986498649865
-5.00124314523877e-05,-6.04913528355878e-05,0.64996499649965
-5.00515232699063e-05,-6.05438108140967e-05,0.65006500650065
-5.0090859952622e-05,-6.05955316861923e-05,0.65016501650165
-5.01302878551238e-05,-6.06460916945811e-05,0.65026502650265
-5.01694778030081e-05,-6.06962473183614e-05,0.65036503650365
-5.02089515457117e-05,-6.07462519227459e-05,0.65046504650465
-5.0248706779748e-05,-6.07961069819928e-05,0.650565056505651
-5.02884375963472e-05,-6.08453848688815e-05,0.650665066506651
-5.0328144225918e-05,-6.0894091296164e-05,0.650765076507651
-5.03678273594462e-05,-6.09422318383828e-05,0.650865086508651
-5.04076712793736e-05,-6.09900821358807e-05,0.650965096509651
-5.04474290472651e-05,-6.10378416973511e-05,0.651065106510651
-5.04871018149639e-05,-6.10855114211689e-05,0.651165116511651
-5.05266900430876e-05,-6.11330922057122e-05,0.651265126512651
-5.05661845175698e-05,-6.11803832062406e-05,0.651365136513651
-5.06057709028643e-05,-6.12276573449324e-05,0.651465146514651
-5.06458202976292e-05,-6.12745170325918e-05,0.651565156515652
-5.06860811563766e-05,-6.13212129162665e-05,0.651665166516652
-5.07263530720994e-05,-6.13670622758738e-05,0.651765176517652
-5.07665379143517e-05,-6.14124943741431e-05,0.651865186518652
-5.08066230138177e-05,-6.14576578117629e-05,0.651965196519652
-5.08467212434168e-05,-6.15019897903989e-05,0.652065206520652
-5.08874577809907e-05,-6.15468901879819e-05,0.652165216521652
-5.09279996703735e-05,-6.1591893161735e-05,0.652265226522652
-5.09683489846434e-05,-6.16369976750692e-05,0.652365236523652
-5.10080459393707e-05,-6.16822954314962e-05,0.652465246524652
-5.10470969844379e-05,-6.17277845651562e-05,0.652565256525653
-5.1086473057513e-05,-6.17727520645544e-05,0.652665266526653
-5.1126170933635e-05,-6.18172030665617e-05,0.652765276527653
-5.11665237032346e-05,-6.18616895659582e-05,0.652865286528653
-5.12075253770869e-05,-6.19062111941811e-05,0.652965296529653
-5.12485952354202e-05,-6.19503586140313e-05,0.653065306530653
-5.12894980878407e-05,-6.19947781728607e-05,0.653165316531653
-5.13305568892387e-05,-6.20388048186579e-05,0.653265326532653
-5.13714337118016e-05,-6.20818955864776e-05,0.653365336533653
-5.14123888543462e-05,-6.21250107256401e-05,0.653465346534653
-5.14534211651492e-05,-6.21681499827567e-05,0.653565356535654
-5.14939059269864e-05,-6.22109364082553e-05,0.653665366536654
-5.15339997798611e-05,-6.2253804724229e-05,0.653765376537654
-5.15740590797581e-05,-6.22968805421426e-05,0.653865386538654
-5.1614097878285e-05,-6.23400172653766e-05,0.653965396539654
-5.16537105238457e-05,-6.23833777073991e-05,0.654065406540654
-5.16927703222817e-05,-6.24269004791469e-05,0.654165416541654
-5.17312823414232e-05,-6.24705839220795e-05,0.654265426542654
-5.17699383311722e-05,-6.25146646317149e-05,0.654365436543654
-5.18086673427839e-05,-6.25582428724535e-05,0.654465446544654
-5.18473111238343e-05,-6.26015706734624e-05,0.654565456545655
-5.18854308518814e-05,-6.26445438461003e-05,0.654665466546655
-5.19230283697945e-05,-6.26875122043609e-05,0.654765476547655
-5.19604964293651e-05,-6.27301797907713e-05,0.654865486548655
-5.19975383359296e-05,-6.27724795726219e-05,0.654965496549655
-5.20341584662922e-05,-6.28144151434181e-05,0.655065506550655
-5.20703609667288e-05,-6.28559901197021e-05,0.655165516551655
-5.21061497532264e-05,-6.28972080258736e-05,0.655265526552655
-5.21415292025893e-05,-6.29380724324037e-05,0.655365536553655
-5.21770408745186e-05,-6.29789828864892e-05,0.655465546554655
-5.22126564356298e-05,-6.3019421946292e-05,0.655565556555656
-5.2248074814615e-05,-6.30596705733085e-05,0.655665566556656
-5.2283548938974e-05,-6.30994825893375e-05,0.655765576557656
-5.23190788087867e-05,-6.31388623019805e-05,0.655865586558656
-5.23547392887451e-05,-6.31783026435201e-05,0.655965596559656
-5.23903820315173e-05,-6.32186285539524e-05,0.656065606560656
-5.24260445845936e-05,-6.32593889330892e-05,0.656165616561656
-5.24622152963562e-05,-6.32995161871348e-05,0.656265626562656
-5.24988759688016e-05,-6.33395483054108e-05,0.656365636563656
-5.25351185506236e-05,-6.33792385568691e-05,0.656465646564656
-5.25713989103846e-05,-6.34187452630949e-05,0.656565656565657
-5.26084076461431e-05,-6.34578567757945e-05,0.656665666566657
-5.2645530636993e-05,-6.34959311473585e-05,0.656765676567657
-5.26825124214593e-05,-6.35335731003601e-05,0.656865686568657
-5.27193543816739e-05,-6.35707868963277e-05,0.656965696569657
-5.27560578997685e-05,-6.360757670465e-05,0.657065706570657
-5.2792977949676e-05,-6.36442567037197e-05,0.657165716571657
-5.28303476485123e-05,-6.36801851993159e-05,0.657265726572657
-5.28681628499615e-05,-6.37153694936269e-05,0.657365736573657
-5.2905774649771e-05,-6.37502491922282e-05,0.657465746574658
-5.29434143222674e-05,-6.37855033756257e-05,0.657565756575658
-5.29810818674906e-05,-6.38211283351355e-05,0.657665766576658
-5.30187768247035e-05,-6.38571204311822e-05,0.657765776577658
-5.30563766461431e-05,-6.38938322419946e-05,0.657865786578658
-5.30940782836068e-05,-6.39302468053571e-05,0.657965796579658
-5.31318135525738e-05,-6.39662625586513e-05,0.658065806580658
-5.31700367091057e-05,-6.40016917181519e-05,0.658165816581658
-5.32084482943949e-05,-6.40378553580425e-05,0.658265826582658
-5.32469418852842e-05,-6.40741283234441e-05,0.658365836583658
-5.32853659096006e-05,-6.41100781036531e-05,0.658465846584658
-5.33243197456967e-05,-6.41453174062495e-05,0.658565856585659
-5.33637377429865e-05,-6.41808750335917e-05,0.658665866586659
-5.34036150640884e-05,-6.42167478528791e-05,0.658765876587659
-5.34442299753339e-05,-6.42522571752069e-05,0.658865886588659
-5.3485235104476e-05,-6.42884118543675e-05,0.658965896589659
-5.35264850988151e-05,-6.43244241523681e-05,0.659065906590659
-5.35683082113204e-05,-6.43596400971744e-05,0.659165916591659
-5.36101596572099e-05,-6.43942307028205e-05,0.659265926592659
-5.36522117405153e-05,-6.44288494115265e-05,0.659365936593659
-5.36945119139789e-05,-6.44627376479833e-05,0.65946594659466
-5.3737138727911e-05,-6.4495632118766e-05,0.65956595659566
-5.37800887270619e-05,-6.45275425217336e-05,0.65966596659666
-5.38224980877866e-05,-6.45590663924463e-05,0.65976597659766
-5.38647618654831e-05,-6.45907650319446e-05,0.65986598659866
-5.39071997900006e-05,-6.46221372843437e-05,0.65996599659966
-5.39498100185098e-05,-6.46531863515503e-05,0.66006600660066
-5.39919399611395e-05,-6.46837676640502e-05,0.66016601660166
-5.40340915569426e-05,-6.47144326407427e-05,0.66026602660266
-5.4075211632202e-05,-6.47453514894247e-05,0.66036603660366
-5.41159304326296e-05,-6.47762550196351e-05,0.66046604660466
-5.41562523349099e-05,-6.48071434156569e-05,0.660566056605661
-5.41961807943725e-05,-6.48380167926663e-05,0.660666066606661
-5.42356556888394e-05,-6.48684241656515e-05,0.660766076607661
-5.42752427652397e-05,-6.48988135250356e-05,0.660866086608661
-5.43148731479466e-05,-6.49296353029833e-05,0.660966096609661
-5.43539668082944e-05,-6.49605721652663e-05,0.661066106610661
-5.43925290443621e-05,-6.49916229831553e-05,0.661166116611661
-5.44310820663636e-05,-6.50231998580823e-05,0.661266126612661
-5.44696604271569e-05,-6.50544256290387e-05,0.661366136613661
-5.45076336507014e-05,-6.50860145744606e-05,0.661466146614662
-5.45455753159405e-05,-6.51173264052803e-05,0.661566156615662
-5.4583485653163e-05,-6.51483638396625e-05,0.661666166616662
-5.4621769622899e-05,-6.51793316844174e-05,0.661766176617662
-5.46604240001474e-05,-6.52102306306047e-05,0.661866186618662
-5.46991479440087e-05,-6.52411750714995e-05,0.661966196619662
-5.47389096279273e-05,-6.52723842800786e-05,0.662066206620662
-5.47795137125663e-05,-6.53037402695596e-05,0.662166216621662
-5.4820769926459e-05,-6.53348110590494e-05,0.662266226622662
-5.48625048137706e-05,-6.53664002578593e-05,0.662366236623662
-5.49038886431365e-05,-6.53980382223897e-05,0.662466246624662
-5.49462270551963e-05,-6.5429058172983e-05,0.662566256625663
-5.49889149126613e-05,-6.54603362570947e-05,0.662666266626663
-5.50321917826493e-05,-6.54925370890656e-05,0.662766276627663
-5.50760516759356e-05,-6.55256515699534e-05,0.662866286628663
-5.51204888337437e-05,-6.55596706468877e-05,0.662966296629663
-5.51649538642388e-05,-6.55935515120501e-05,0.663066306630663
-5.52094467674208e-05,-6.56272955245232e-05,0.663166316631663
-5.52539025838097e-05,-6.56604529201666e-05,0.663266326632663
-5.5298217193855e-05,-6.56934623601079e-05,0.663366336633663
-5.53422680497538e-05,-6.57264027171986e-05,0.663466346634663
-5.53860947721942e-05,-6.57592168408717e-05,0.663566356635664
-5.54301762650437e-05,-6.57918270330753e-05,0.663666366636664
-5.54741048035082e-05,-6.58240490344823e-05,0.663766376637664
-5.55183733429431e-05,-6.58560533523493e-05,0.663866386638664
-5.55626791995797e-05,-6.58873970870524e-05,0.663966396639664
-5.56067060987386e-05,-6.59185394011343e-05,0.664066406640664
-5.56509695704232e-05,-6.59497170743943e-05,0.664166416641664
-5.5695015819229e-05,-6.59808369981688e-05,0.664266426642664
-5.57390821087874e-05,-6.60118223497481e-05,0.664366436643664
-5.57830134115158e-05,-6.60431885438648e-05,0.664466446644664
-5.58268108791374e-05,-6.60749318027297e-05,0.664566456645665
-5.58704756634954e-05,-6.61070484176615e-05,0.664666466646665
-5.59137412461795e-05,-6.61388164625041e-05,0.664766476647665
-5.59566115431768e-05,-6.61702393925528e-05,0.664866486648665
-5.60001487119816e-05,-6.62009998966153e-05,0.664966496649665
-5.60432834541913e-05,-6.62319849948066e-05,0.665066506650665
-5.60860199161218e-05,-6.62631924987739e-05,0.665166516651665
-5.61283615531028e-05,-6.62946201971287e-05,0.665266526652665
-5.61706541249208e-05,-6.6325651642334e-05,0.665366536653665
-5.62128974011674e-05,-6.635629075039e-05,0.665466546654665
-5.6254385350124e-05,-6.63866667953736e-05,0.665566556655666
-5.62951407766474e-05,-6.64175439732064e-05,0.665666566656666
-5.63348803466953e-05,-6.64486135878961e-05,0.665766576657666
-5.63745892797526e-05,-6.64803941869752e-05,0.665866586658666
-5.64142673455705e-05,-6.65128788137841e-05,0.665966596659666
-5.64541200188666e-05,-6.65461269224201e-05,0.666066606660666
-5.64941447658658e-05,-6.65801309803414e-05,0.666166616661666
-5.65341361116504e-05,-6.66148171363918e-05,0.666266626662666
-5.65737644211995e-05,-6.66498415427184e-05,0.666366636663666
-5.66129575940449e-05,-6.66857011397464e-05,0.666466646664666
-5.66517140176462e-05,-6.67222986033531e-05,0.666566656665667
-5.66900376080704e-05,-6.67596267234914e-05,0.666666666666667
-5.67279332027391e-05,-6.67976782901132e-05,0.666766676667667
-5.67662031209073e-05,-6.68352263973216e-05,0.666866686668667
-5.68048439073653e-05,-6.6872275974669e-05,0.666966696669667
-5.6843776781354e-05,-6.69096443835383e-05,0.667066706670667
-5.68829989786096e-05,-6.69473284911302e-05,0.667166716671667
-5.69222753088584e-05,-6.69856213294349e-05,0.667266726672667
-5.69616055416918e-05,-6.70245168632057e-05,0.667366736673667
-5.70007261533319e-05,-6.70636676050136e-05,0.667466746674667
-5.7039579325207e-05,-6.71036650321344e-05,0.667566756675668
-5.70781680518696e-05,-6.71445007827573e-05,0.667666766676668
-5.71164944065176e-05,-6.71861666332814e-05,0.667766776677668
-5.71549903009734e-05,-6.72287451422047e-05,0.667866786678668
-5.71932622923395e-05,-6.72709074724481e-05,0.667966796679668
-5.72310019380308e-05,-6.73131279207413e-05,0.668066806680668
-5.72687118681661e-05,-6.73549673422153e-05,0.668166816681668
-5.73063923131539e-05,-6.73964294916229e-05,0.668266826682668
-5.7343298081165e-05,-6.74378680068181e-05,0.668366836683668
-5.73796321131019e-05,-6.74797479934467e-05,0.668466846684668
-5.74153999375321e-05,-6.75220651208743e-05,0.668566856685669
-5.74506070828634e-05,-6.75648150584653e-05,0.668666866686669
-5.74853201211161e-05,-6.76070022668276e-05,0.668766876687669
-5.7519308929647e-05,-6.76492748670298e-05,0.668866886688669
-5.75525804191156e-05,-6.76916319837298e-05,0.668966896689669
-5.758514173043e-05,-6.77340728106935e-05,0.669066906690669
-5.76173211165195e-05,-6.77759343230156e-05,0.669166916691669
-5.76491227237796e-05,-6.78172222104142e-05,0.669266926692669
-5.76812148061499e-05,-6.78585385464026e-05,0.669366936693669
-5.77135943689579e-05,-6.78998831006278e-05,0.669466946694669
-5.77463374287388e-05,-6.79410278697373e-05,0.66956695669567
-5.77789759083117e-05,-6.79824139105292e-05,0.66966696669667
-5.78114911490157e-05,-6.80239906144606e-05,0.66976697669767
-5.78440342624466e-05,-6.80652072076202e-05,0.66986698669867
-5.78765068878701e-05,-6.81062876391496e-05,0.66996699669967
-5.79089099466806e-05,-6.81472332681307e-05,0.67006700670067
-5.7941429564109e-05,-6.81881610217232e-05,0.67016701670167
-5.79740641276548e-05,-6.82290710842082e-05,0.67026702670267
-5.8006812946252e-05,-6.82699636398694e-05,0.67036703670367
-5.80396997463117e-05,-6.83115148206935e-05,0.67046704670467
-5.80727236063194e-05,-6.83537181076921e-05,0.670567056705671
-5.81054774927069e-05,-6.8396730256049e-05,0.670667066706671
-5.81383960814406e-05,-6.84406776373949e-05,0.670767076707671
-5.81711179487454e-05,-6.84850854251881e-05,0.670867086708671
-5.82041459551488e-05,-6.85297101593927e-05,0.670967096709671
-5.82374775667156e-05,-6.85745496746897e-05,0.671067106710671
-5.82706900858492e-05,-6.86191461906576e-05,0.671167116711671
-5.83039463719867e-05,-6.86641352741272e-05,0.671267126712671
-5.83373443252452e-05,-6.87090922233598e-05,0.671367136713671
-5.83708825634128e-05,-6.87540173147798e-05,0.671467146714671
-5.84046716559624e-05,-6.8799412786929e-05,0.671567156715672
-5.84381166011859e-05,-6.88447322195687e-05,0.671667166716672
-5.84719789459668e-05,-6.88898421001269e-05,0.671767176717672
-5.85058749222909e-05,-6.89344212014109e-05,0.671867186718672
-5.8539593526833e-05,-6.89786689630078e-05,0.671967196719672
-5.85731368327909e-05,-6.90225886789642e-05,0.672067206720672
-5.86069015079034e-05,-6.90662590608843e-05,0.672167216721672
-5.86407007359936e-05,-6.91094128072016e-05,0.672267226722672
-5.86741353153478e-05,-6.91527902032012e-05,0.672367236723672
-5.87072087012557e-05,-6.91963890374942e-05,0.672467246724673
-5.87403433610649e-05,-6.92407823821573e-05,0.672567256725673
-5.87734982919555e-05,-6.92854809905536e-05,0.672667266726673
-5.88066734938476e-05,-6.93304818450594e-05,0.672767276727673
-5.88399505118038e-05,-6.93757481122373e-05,0.672867286728673
-5.88733284243095e-05,-6.94212771430285e-05,0.672967296729673
-5.8906909738495e-05,-6.94663925520581e-05,0.673067306730673
-5.89411929381232e-05,-6.9511845059598e-05,0.673167316731673
-5.89756703252849e-05,-6.95568847055411e-05,0.673267326732673
-5.90103402875597e-05,-6.96015155440988e-05,0.673367336733673
-5.90448886234263e-05,-6.9646107499078e-05,0.673467346734673
-5.90796396699066e-05,-6.96900593723064e-05,0.673567356735674
-5.91147139015657e-05,-6.9734167401802e-05,0.673667366736674
-5.9149911141725e-05,-6.97776916247736e-05,0.673767376737674
-5.91844481902876e-05,-6.9820788266594e-05,0.673867386738674
-5.92188548591132e-05,-6.98636590473442e-05,0.673967396739674
-5.92531318392277e-05,-6.9906306178412e-05,0.674067406740674
-5.92870264334199e-05,-6.9949326412158e-05,0.674167416741674
-5.9321340730696e-05,-6.99918091863939e-05,0.674267426742674
-5.93560708150291e-05,-7.00337597762031e-05,0.674367436743674
-5.93912123097745e-05,-7.00751833875615e-05,0.674467446744675
-5.94266117998102e-05,-7.01166342266396e-05,0.674567456745675
-5.94619057882033e-05,-7.01574531614965e-05,0.674667466746675
-5.94970620255425e-05,-7.01984557567634e-05,0.674767476747675
-5.9532176338627e-05,-7.02390052938418e-05,0.674867486748675
-5.95672408954428e-05,-7.0279721537353e-05,0.674967496749675
-5.96023496800796e-05,-7.03197510065701e-05,0.675067506750675
-5.96373992639729e-05,-7.03602487372693e-05,0.675167516751675
-5.9672347722948e-05,-7.04003383746777e-05,0.675267526752675
-5.97070962355332e-05,-7.04405752536935e-05,0.675367536753675
-5.97420324857697e-05,-7.04807464821179e-05,0.675467546754675
-5.9777250918405e-05,-7.05209238148952e-05,0.675567556755676
-5.98130046912674e-05,-7.05609536066066e-05,0.675667566756676
-5.98492882759495e-05,-7.06008372624039e-05,0.675767576757676
-5.98848773464658e-05,-7.06403296637115e-05,0.675867586758676
-5.99204758614568e-05,-7.06794889516132e-05,0.675967596759676
-5.99556604321802e-05,-7.07183005678035e-05,0.676067606760676
-5.9990210610916e-05,-7.07572097615047e-05,0.676167616761676
-6.00246704912602e-05,-7.0796272807943e-05,0.676267626762676
-6.00590409946474e-05,-7.08354881407184e-05,0.676367636763676
-6.00934766879232e-05,-7.08737166875143e-05,0.676467646764677
-6.01278686141551e-05,-7.09128381744965e-05,0.676567656765677
-6.01624984949645e-05,-7.09527343845303e-05,0.676667666766677
-6.01973769266293e-05,-7.09928660613527e-05,0.676767676767677
-6.0232536158561e-05,-7.10330137477052e-05,0.676867686768677
-6.02674839264301e-05,-7.10730748904533e-05,0.676967696769677
-6.03022225338832e-05,-7.11130502958322e-05,0.677067706770677
-6.03370081333014e-05,-7.11523462291058e-05,0.677167716771677
-6.03718404943559e-05,-7.1190969393545e-05,0.677267726772677
-6.0407395933329e-05,-7.12296310499628e-05,0.677367736773677
-6.04436673093125e-05,-7.12683308067594e-05,0.677467746774677
-6.04806477116469e-05,-7.13070682723338e-05,0.677567756775678
-6.05183359886488e-05,-7.13458577055347e-05,0.677667766776678
-6.05560475312846e-05,-7.13844726924443e-05,0.677767776777678
-6.05936121087204e-05,-7.14230005137966e-05,0.677867786778678
-6.06310311030882e-05,-7.1461442091003e-05,0.677967796779678
-6.06681833487569e-05,-7.15001983073081e-05,0.678067806780678
-6.07051190626528e-05,-7.15385668626288e-05,0.678167816781678
-6.07417177701708e-05,-7.15767644960584e-05,0.678267826782678
-6.07782547430901e-05,-7.16152718620681e-05,0.678367836783678
-6.08154152814303e-05,-7.1653501122958e-05,0.678467846784678
-6.08531933960865e-05,-7.16914550199282e-05,0.678567856785679
-6.08901984461867e-05,-7.17295867033072e-05,0.678667866786679
-6.09264382637849e-05,-7.17678944454481e-05,0.678767876787679
-6.09624212378561e-05,-7.18071233229771e-05,0.678867886788679
-6.09979888855677e-05,-7.18458044211841e-05,0.678967896789679
-6.10334243106731e-05,-7.18847511163463e-05,0.679067906790679
-6.10693609838053e-05,-7.19238588973281e-05,0.679167916791679
-6.11057940675425e-05,-7.19631261977295e-05,0.679267926792679
-6.11420179907837e-05,-7.20020008154524e-05,0.679367936793679
-6.1177848701576e-05,-7.20416404814022e-05,0.679467946794679
-6.12139721909249e-05,-7.20814503090791e-05,0.67956795679568
-6.12497662755815e-05,-7.21213956533976e-05,0.67966796679668
-6.12852703458652e-05,-7.21609612608734e-05,0.67976797679768
-6.13214710034725e-05,-7.22006112005651e-05,0.67986798679868
-6.13587817319738e-05,-7.22399503941235e-05,0.67996799679968
-6.1396771080244e-05,-7.22793761082506e-05,0.68006800680068
-6.14354321377433e-05,-7.23188874676057e-05,0.68016801680168
-6.14736465408664e-05,-7.23586923196584e-05,0.68026802680268
-6.15114186663377e-05,-7.23987878310668e-05,0.68036803680368
-6.15487526604729e-05,-7.24391711454553e-05,0.68046804680468
-6.15854181703399e-05,-7.24804822293959e-05,0.680568056805681
-6.16214709413527e-05,-7.25219535468515e-05,0.680668066806681
-6.16569911363221e-05,-7.25642645238555e-05,0.680768076807681
-6.16919838230783e-05,-7.26074069368077e-05,0.680868086808681
-6.17274429745149e-05,-7.26512411918186e-05,0.680968096809681
-6.17632154059982e-05,-7.26955793899845e-05,0.681068106810681
-6.17988300456749e-05,-7.27404945301562e-05,0.681168116811681
-6.1834556867285e-05,-7.27850655921224e-05,0.681268126812681
-6.18703954100515e-05,-7.28292959851066e-05,0.681368136813681
-6.19057449134897e-05,-7.28735719649396e-05,0.681468146814681
-6.19414482390574e-05,-7.29177741166522e-05,0.681568156815682
-6.19775019315048e-05,-7.29619031543371e-05,0.681668166816682
-6.20134445937819e-05,-7.30058527470714e-05,0.681768176817682
-6.20499336533015e-05,-7.30496912175412e-05,0.681868186818682
-6.20869640422734e-05,-7.30934196484058e-05,0.681968196819682
-6.21245300018011e-05,-7.31370391223232e-05,0.682068206820682
-6.21626262338857e-05,-7.31805507219532e-05,0.682168216821682
-6.22007830487659e-05,-7.32240191995098e-05,0.682268226822682
-6.2238781611182e-05,-7.32672895735275e-05,0.682368236823682
-6.22767421653307e-05,-7.33102378219753e-05,0.682468246824682
-6.23143926644337e-05,-7.33533376196312e-05,0.682568256825683
-6.23524718503581e-05,-7.33961549815317e-05,0.682668266826683
-6.23898431616949e-05,-7.34389375371006e-05,0.682768276827683
-6.24269993233507e-05,-7.34815070161884e-05,0.682868286828683
-6.24646290906751e-05,-7.35238940787725e-05,0.682968296829683
-6.25027273959176e-05,-7.3566100498571e-05,0.683068306830683
-6.25408187905805e-05,-7.36085524976531e-05,0.683168316831683
-6.25786540327424e-05,-7.36516664620155e-05,0.683268326832683
-6.26165567683194e-05,-7.36953295878173e-05,0.683368336833683
-6.26545260758768e-05,-7.37395364156948e-05,0.683468346834683
-6.26934730013933e-05,-7.37831866417315e-05,0.683568356835684
-6.27328808631823e-05,-7.38265031784808e-05,0.683668366836684
-6.27720477757615e-05,-7.38701225141863e-05,0.683768376837684
-6.28106662179802e-05,-7.39139014384182e-05,0.683868386838684
-6.28492056491113e-05,-7.39577539373826e-05,0.683968396839684
-6.28869793870431e-05,-7.40020750894302e-05,0.684068406840684
-6.29239950333812e-05,-7.40468603105371e-05,0.684168416841684
-6.29606983211472e-05,-7.40908507448497e-05,0.684268426842684
-6.29975064194899e-05,-7.41340491796405e-05,0.684368436843684
-6.30341180267724e-05,-7.41764402503661e-05,0.684468446844684
-6.30707863008633e-05,-7.42177532692715e-05,0.684568456845685
-6.31067547627095e-05,-7.42583874840958e-05,0.684668466846685
-6.31424677631205e-05,-7.42986695353261e-05,0.684768476847685
-6.31779057221211e-05,-7.43393517787411e-05,0.684868486848685
-6.32126814163272e-05,-7.43800681604635e-05,0.684968496849685
-6.32468006046751e-05,-7.44208183119291e-05,0.685068506850685
-6.32806334642686e-05,-7.44617638948396e-05,0.685168516851685
-6.33141825290428e-05,-7.45029029511953e-05,0.685268526852685
-6.33478182065102e-05,-7.454297630265e-05,0.685368536853685
-6.33808918227866e-05,-7.45828696793426e-05,0.685468546854686
-6.34138246934168e-05,-7.46236794922227e-05,0.685568556855686
-6.34466179701637e-05,-7.46653967575256e-05,0.685668566856686
-6.34792730351195e-05,-7.47080125145218e-05,0.685768576857686
-6.35117670833476e-05,-7.47517428803506e-05,0.685868586858686
-6.35447123930449e-05,-7.47955897126331e-05,0.685968596859686
-6.35781467420305e-05,-7.4839774772156e-05,0.686068606860686
-6.36120657536598e-05,-7.48842947418371e-05,0.686168616861686
-6.36455844118119e-05,-7.49290589777899e-05,0.686268626862686
-6.36787070932913e-05,-7.49740650613072e-05,0.686368636863686
-6.37119643008634e-05,-7.50196891357273e-05,0.686468646864686
-6.37453544220678e-05,-7.50659251197314e-05,0.686568656865687
-6.37786528628286e-05,-7.51124129486184e-05,0.686668666866687
-6.38118600838432e-05,-7.5159150157613e-05,0.686768676867687
-6.38452036737798e-05,-7.52053225642017e-05,0.686868686868687
-6.38788209229951e-05,-7.52504956305749e-05,0.686968696869687
-6.39123312884757e-05,-7.52951665275111e-05,0.687068706870687
-6.39455256096859e-05,-7.5339184719355e-05,0.687168716871687
-6.39786174238458e-05,-7.53827120290559e-05,0.687268726872687
-6.40116074220216e-05,-7.54257532940267e-05,0.687368736873687
-6.40443272161686e-05,-7.54689997804427e-05,0.687468746874688
-6.4076580775924e-05,-7.5511892882394e-05,0.687568756875688
-6.41083729387095e-05,-7.55544360782099e-05,0.687668766876688
-6.41395963600531e-05,-7.55971980632601e-05,0.687768776877688
-6.41702567988113e-05,-7.56401766491919e-05,0.687868786878688
-6.42003731438534e-05,-7.56832254236689e-05,0.687968796879688
-6.42304024155051e-05,-7.5726435928954e-05,0.688068806880688
-6.42610506455647e-05,-7.5769132585907e-05,0.688168816881688
-6.42924023734875e-05,-7.58112024985454e-05,0.688268826882688
-6.43239989666474e-05,-7.58536351479789e-05,0.688368836883688
-6.4355448824936e-05,-7.58953550393056e-05,0.688468846884688
-6.43867206204165e-05,-7.59359676930934e-05,0.688568856885689
-6.44178164262469e-05,-7.5975483982002e-05,0.688668866886689
-6.44487378548878e-05,-7.60139146404787e-05,0.688768876887689
-6.4479486288431e-05,-7.60512703108303e-05,0.688868886888689
-6.45097906015332e-05,-7.60882907254939e-05,0.688968896889689
-6.45402653757978e-05,-7.6125357947877e-05,0.689068906890689
-6.45705231575523e-05,-7.61626829352153e-05,0.689168916891689
-6.46008636360529e-05,-7.6200415370856e-05,0.689268926892689
-6.46312861201935e-05,-7.62385512236238e-05,0.689368936893689
-6.46624284572917e-05,-7.62776246589802e-05,0.68946894689469
-6.46938260254962e-05,-7.63175194638609e-05,0.68956895689569
-6.47252111546335e-05,-7.6357698708568e-05,0.68966896689669
-6.47562521364448e-05,-7.63984504725042e-05,0.68976897689769
-6.47878169408907e-05,-7.64388062366787e-05,0.68986898689869
-6.48194718133195e-05,-7.64785108621616e-05,0.68996899689969
-6.48511658457392e-05,-7.65185812881338e-05,0.69006900690069
-6.48828985774924e-05,-7.65590139441244e-05,0.69016901690169
-6.49146681657099e-05,-7.6599258378717e-05,0.69026902690269
-6.49475303179639e-05,-7.66402082231569e-05,0.69036903690369
-6.49808787453222e-05,-7.6680711896963e-05,0.69046904690469
-6.50152609967107e-05,-7.67210458697487e-05,0.690569056905691
-6.50506671669973e-05,-7.67612117770197e-05,0.690669066906691
-6.50856064118263e-05,-7.68021639940955e-05,0.690769076907691
-6.51206523100612e-05,-7.68429915441531e-05,0.690869086908691
-6.51555060939603e-05,-7.68836252982713e-05,0.690969096909691
-6.51901698366816e-05,-7.69240671453449e-05,0.691069106910691
-6.52246453810141e-05,-7.69643189281968e-05,0.691169116911691
-6.52588332145403e-05,-7.70038205896923e-05,0.691269126912691
-6.52933327155727e-05,-7.70431471138385e-05,0.691369136913691
-6.53275064975711e-05,-7.70818734994357e-05,0.691469146914692
-6.53614220538706e-05,-7.71204565824613e-05,0.691569156915692
-6.53949462405104e-05,-7.71587125873292e-05,0.691669166916692
-6.54280829735175e-05,-7.71966446698749e-05,0.691769176917692
-6.54617126618e-05,-7.72343931380813e-05,0.691869186918692
-6.54955664835407e-05,-7.72722905064368e-05,0.691969196919692
-6.55297082464565e-05,-7.73094829026147e-05,0.692069206920692
-6.55641354166922e-05,-7.73459772372046e-05,0.692169216921692
-6.55988449996152e-05,-7.7381780328653e-05,0.692269226922692
-6.56338344614103e-05,-7.74168989723725e-05,0.692369236923692
-6.56695677328628e-05,-7.74513195775391e-05,0.692469246924692
-6.57049087132608e-05,-7.7486307749346e-05,0.692569256925693
-6.57394047590434e-05,-7.75220390628149e-05,0.692669266926693
-6.57736543271283e-05,-7.75572421078561e-05,0.692769276927693
-6.58076159540383e-05,-7.75926434176841e-05,0.692869286928693
-6.58416172016364e-05,-7.76285873699638e-05,0.692969296929693
-6.5875651159383e-05,-7.76650538779168e-05,0.693069306930693
-6.59091092347397e-05,-7.77018491686393e-05,0.693169316931693
-6.5942917676936e-05,-7.77388363894426e-05,0.693269326932693
-6.5977073261011e-05,-7.7776013674467e-05,0.693369336933693
-6.60112933439484e-05,-7.78125711027307e-05,0.693469346934693
-6.60455774649712e-05,-7.78485147325155e-05,0.693569356935694
-6.60794787394143e-05,-7.78848973919942e-05,0.693669366936694
-6.61132464091592e-05,-7.79219499408947e-05,0.693769376937694
-6.61473469388863e-05,-7.7959226600183e-05,0.693869386938694
-6.61817766429771e-05,-7.79967251124001e-05,0.693969396939694
-6.6216582283108e-05,-7.8033684944237e-05,0.694069406940694
-6.62514491971402e-05,-7.80696801961192e-05,0.694169416941694
-6.62864407320933e-05,-7.81051713205634e-05,0.694269426942694
-6.63219712929719e-05,-7.81401934694315e-05,0.694369436943694
-6.63578674239813e-05,-7.81761615627003e-05,0.694469446944694
-6.63938863330823e-05,-7.82114701324291e-05,0.694569456945695
-6.64306020599155e-05,-7.82463248147003e-05,0.694669466946695
-6.64668087067078e-05,-7.82806943506167e-05,0.694769476947695
-6.6502331665901e-05,-7.83151266346777e-05,0.694869486948695
-6.65385267950607e-05,-7.8349919098616e-05,0.694969496949695
-6.65739631415607e-05,-7.83848216482306e-05,0.695069506950695
-6.66086485374552e-05,-7.84198332008626e-05,0.695169516951695
-6.66439462115067e-05,-7.8455509667293e-05,0.695269526952695
-6.66793360266991e-05,-7.84913701626976e-05,0.695369536953695
-6.67148170616776e-05,-7.85274129133583e-05,0.695469546954695
-6.67503886253763e-05,-7.85636360994867e-05,0.695569556955696
-6.6786013861331e-05,-7.85989018696375e-05,0.695669566956696
-6.68216923088042e-05,-7.86332195761397e-05,0.695769576957696
-6.68582246746305e-05,-7.86671776786473e-05,0.695869586958696
-6.68956026662182e-05,-7.87007797476309e-05,0.695969596959696
-6.69334957269518e-05,-7.87342004597347e-05,0.696069606960696
-6.69714555900744e-05,-7.87682662522472e-05,0.696169616961696
-6.70096167816789e-05,-7.88028954189775e-05,0.696269626962696
-6.70480894104609e-05,-7.88379111179621e-05,0.696369636963696
-6.70865710229804e-05,-7.88726966482765e-05,0.696469646964696
-6.71250848849511e-05,-7.89064638803273e-05,0.696569656965697
-6.71636535709409e-05,-7.89404190343168e-05,0.696669666966697
-6.72022759291467e-05,-7.89745602674222e-05,0.696769676967697
-6.72405347903797e-05,-7.90085321220009e-05,0.696869686968697
-6.72794543038666e-05,-7.90418004325908e-05,0.696969696969697
-6.73181317164602e-05,-7.90751023286415e-05,0.697069706970697
-6.73570219751283e-05,-7.9107862918288e-05,0.697169716971697
-6.73956673686392e-05,-7.91402627982455e-05,0.697269726972697
-6.74342362849578e-05,-7.91722939061605e-05,0.697369736973697
-6.74727296455185e-05,-7.9203959812504e-05,0.697469746974697
-6.75111481413473e-05,-7.9235264110782e-05,0.697569756975698
-6.75498370715335e-05,-7.92674303898101e-05,0.697669766976698
-6.75881961363301e-05,-7.9299923516643e-05,0.697769776977698
-6.76261601458084e-05,-7.93325355286346e-05,0.697869786978698
-6.76637332462844e-05,-7.93652652509855e-05,0.697969796979698
-6.77007235538308e-05,-7.93980803882113e-05,0.698069806980698
-6.77371363665266e-05,-7.94309800880062e-05,0.698169816981698
-6.77735033389407e-05,-7.94630735755009e-05,0.698269826982698
-6.78101953394028e-05,-7.94946617607581e-05,0.698369836983698
-6.78467505102056e-05,-7.95258811279022e-05,0.698469846984698
-6.7883170233481e-05,-7.95567352934755e-05,0.698569856985699
-6.79199990636023e-05,-7.95882804948716e-05,0.698669866986699
-6.79565208332305e-05,-7.96207397828557e-05,0.698769876987699
-6.79927383065895e-05,-7.96541041506266e-05,0.698869886988699
-6.80288304679618e-05,-7.96879585943053e-05,0.698969896989699
-6.80651486055816e-05,-7.9722359941965e-05,0.699069906990699
-6.81015100495481e-05,-7.97561687527237e-05,0.699169916991699
-6.81379145695324e-05,-7.97893908314764e-05,0.699269926992699
-6.81751472083807e-05,-7.98231520973853e-05,0.699369936993699
-6.82131865432483e-05,-7.98579787917722e-05,0.699469946994699
-6.82514060141218e-05,-7.98922933194039e-05,0.6995699569957
-6.82898042389092e-05,-7.99261007250094e-05,0.6996699669967
-6.83283791444127e-05,-7.9959405961178e-05,0.6997699769977
-6.83668073150848e-05,-7.9992876498625e-05,0.6998699869987
-6.84050514337241e-05,-8.00270308388136e-05,0.6999699969997
-6.84431133431996e-05,-8.00618622093654e-05,0.7000700070007
-6.84809951166692e-05,-8.00973639991513e-05,0.7001700170017
-6.85191556172077e-05,-8.01336366190243e-05,0.7002700270027
-6.85574953323175e-05,-8.01693828823993e-05,0.7003700370037
-6.85968221098611e-05,-8.02041240236995e-05,0.700470047004701
-6.86371267356924e-05,-8.02378699020318e-05,0.700570057005701
-6.86778849264796e-05,-8.02718280275745e-05,0.700670067006701
-6.87193302601156e-05,-8.03050994709643e-05,0.700770077007701
-6.87614565170869e-05,-8.03376909354728e-05,0.700870087008701
-6.88036477335781e-05,-8.03704348475658e-05,0.700970097009701
-6.88455422554855e-05,-8.04039090936956e-05,0.701070107010701
-6.88874563573684e-05,-8.04374179849094e-05,0.701170117011701
-6.89292661094119e-05,-8.04710387124819e-05,0.701270127012701
-6.89709726632993e-05,-8.05047701937547e-05,0.701370137013701
-6.90125769404652e-05,-8.05386113230328e-05,0.701470147014701
-6.90546251077835e-05,-8.05724098600496e-05,0.701570157015702
-6.90966912426566e-05,-8.06062398402449e-05,0.701670167016702
-6.91388232584443e-05,-8.06402100362819e-05,0.701770177017702
-6.91808230516257e-05,-8.06735806005483e-05,0.701870187018702
-6.92226040095077e-05,-8.07076357968253e-05,0.701970197019702
-6.92642064438843e-05,-8.07418489461219e-05,0.702070207020702
-6.93056326582422e-05,-8.07762184590033e-05,0.702170217021702
-6.93474652151823e-05,-8.08108402314037e-05,0.702270227022702
-6.93893539782734e-05,-8.08449714441552e-05,0.702370237023702
-6.94312989474756e-05,-8.08786168885997e-05,0.702470247024703
-6.94732989710256e-05,-8.09117813330431e-05,0.702570257025703
-6.95153540489235e-05,-8.09444694766861e-05,0.702670267026703
-6.95574632597746e-05,-8.09766860417635e-05,0.702770277027703
-6.95991843258871e-05,-8.10091127808752e-05,0.702870287028703
-6.96406989957674e-05,-8.10408190450565e-05,0.702970297029703
-6.9681940006369e-05,-8.10725221764373e-05,0.703070307030703
-6.97230529406803e-05,-8.11041928050163e-05,0.703170317031703
-6.97637940853471e-05,-8.11369552144508e-05,0.703270327032703
-6.98043325194003e-05,-8.11705905233659e-05,0.703370337033703
-6.98450527019598e-05,-8.12047750858609e-05,0.703470347034703
-6.98859309066146e-05,-8.12396822425349e-05,0.703570357035704
-6.99262516571716e-05,-8.12753151492219e-05,0.703670367036704
-6.99660204819984e-05,-8.13116666649807e-05,0.703770377037704
-7.00053223814076e-05,-8.13478138346352e-05,0.703870387038704
-7.00443920850555e-05,-8.1383962294266e-05,0.703970397039704
-7.00832316661002e-05,-8.14201119978025e-05,0.704070407040704
-7.01221650007862e-05,-8.14556004501529e-05,0.704170417041704
-7.01611916284162e-05,-8.14904341703049e-05,0.704270427042704
-7.02003099365298e-05,-8.15246196311771e-05,0.704370437043704
-7.02390421731026e-05,-8.1559016809448e-05,0.704470447044705
-7.02773920237531e-05,-8.15936236549772e-05,0.704570457045705
-7.0315362943811e-05,-8.16284380715518e-05,0.704670467046705
-7.03533762488209e-05,-8.16638116008135e-05,0.704770477047705
-7.03914738629975e-05,-8.16994329668173e-05,0.704870487048705
-7.04301528880117e-05,-8.17346049602811e-05,0.704970497049705
-7.04694075650872e-05,-8.17693319348748e-05,0.705070507050705
-7.05092325960651e-05,-8.18043796759557e-05,0.705170517051705
-7.0548711406519e-05,-8.18389098139513e-05,0.705270527052705
-7.05878474518188e-05,-8.18729274626968e-05,0.705370537053705
-7.06266439568455e-05,-8.19071856459962e-05,0.705470547054705
-7.06651271818655e-05,-8.19416997283904e-05,0.705570557055706
-7.07035788485401e-05,-8.19773103829826e-05,0.705670567056706
-7.07419989568695e-05,-8.20140068062177e-05,0.705770577057706
-7.07803877371821e-05,-8.20517782866843e-05,0.705870587058706
-7.08187458805441e-05,-8.20906141820761e-05,0.705970597059706
-7.08571770458087e-05,-8.21298295839571e-05,0.706070607060706
-7.08952599173916e-05,-8.21697720949344e-05,0.706170617061706
-7.09329977202537e-05,-8.22104346201366e-05,0.706270627062706
-7.0970848626404e-05,-8.2250861563374e-05,0.706370637063706
-7.10093924342594e-05,-8.22913088698121e-05,0.706470647064707
-7.10478687486998e-05,-8.23310248977664e-05,0.706570657065707
-7.10860290188697e-05,-8.23703636997243e-05,0.706670667066707
-7.11238760090329e-05,-8.24093290074048e-05,0.706770677067707
-7.11614129441105e-05,-8.24479244373489e-05,0.706870687068707
-7.11995886479401e-05,-8.24873704686068e-05,0.706970697069707
-7.12383966706394e-05,-8.25276586932957e-05,0.707070707070707
-7.12780203731354e-05,-8.2567879654922e-05,0.707170717071707
-7.13179142796203e-05,-8.26082110477545e-05,0.707270727072707
-7.13580753955414e-05,-8.26486518352041e-05,0.707370737073707
-7.13982853462968e-05,-8.26890305425333e-05,0.707470747074707
-7.14391651634521e-05,-8.27293547944238e-05,0.707570757075708
-7.1480707936388e-05,-8.27696251437241e-05,0.707670767076708
-7.15226254936006e-05,-8.2810593831036e-05,0.707770777077708
-7.15640447973389e-05,-8.28523584799412e-05,0.707870787078708
-7.1605254479924e-05,-8.28949073885102e-05,0.707970797079708
-7.16464326041237e-05,-8.29378267276629e-05,0.708070807080708
-7.16878265690703e-05,-8.29799917069653e-05,0.708170817081708
-7.17294345318947e-05,-8.30214097437823e-05,0.708270827082708
-7.17714891490952e-05,-8.3062535531808e-05,0.708370837083708
-7.1813425825586e-05,-8.31034354817986e-05,0.708470847084708
-7.18549506310069e-05,-8.3144421883253e-05,0.708570857085709
-7.18960677116739e-05,-8.31854938608291e-05,0.708670867086709
-7.19367807532852e-05,-8.32266506082916e-05,0.708770877087709
-7.19766944701541e-05,-8.32680695204502e-05,0.708870887088709
-7.20166229296167e-05,-8.33086943829446e-05,0.708970897089709
-7.20567416605859e-05,-8.33488906968052e-05,0.709070907090709
-7.20972844713634e-05,-8.33888810290552e-05,0.709170917091709
-7.21380113341338e-05,-8.34284490091668e-05,0.709270927092709
-7.21793914778813e-05,-8.34671743812113e-05,0.709370937093709
-7.22203774877453e-05,-8.35062568003326e-05,0.709470947094709
-7.22615947719758e-05,-8.35456997678962e-05,0.70957095709571
-7.23026950368912e-05,-8.35851480566131e-05,0.70967096709671
-7.23435285530675e-05,-8.36241701923669e-05,0.70977097709771
-7.23846467855377e-05,-8.36629262243896e-05,0.70987098709871
-7.24256279579799e-05,-8.37015019130853e-05,0.70997099709971
-7.24664729918288e-05,-8.37398990091369e-05,0.71007100710071
-7.2506660598345e-05,-8.37785558972486e-05,0.71017101710171
-7.25461972274106e-05,-8.38174700665734e-05,0.71027102710271
-7.25853514705938e-05,-8.38565050790574e-05,0.71037103710371
-7.26241272438419e-05,-8.38956597368649e-05,0.71047104710471
-7.26628170954627e-05,-8.39346079523564e-05,0.710571057105711
-7.27014221772196e-05,-8.39733517756724e-05,0.710671067106711
-7.27399431800985e-05,-8.40118931648139e-05,0.710771077107711
-7.2778381025614e-05,-8.40502341238507e-05,0.710871087108711
-7.28167364047522e-05,-8.40883766568537e-05,0.710971097109711
-7.28546531918569e-05,-8.41259823983708e-05,0.711071107110711
-7.2892135533284e-05,-8.4163056646519e-05,0.711171117111711
-7.29291875754291e-05,-8.41996046072767e-05,0.711271127112711
-7.29670797147681e-05,-8.42357710805086e-05,0.711371137113711
-7.30058038889581e-05,-8.42715598209681e-05,0.711471147114711
-7.30443239704424e-05,-8.43076345446184e-05,0.711571157115712
-7.30826418020502e-05,-8.43439923950838e-05,0.711671167116712
-7.31207997686936e-05,-8.43806516854229e-05,0.711771177117712
-7.31591629798459e-05,-8.44178303295298e-05,0.711871187118712
-7.31976247820213e-05,-8.44543376790617e-05,0.711971197119712
-7.32361842538651e-05,-8.44901803681826e-05,0.712071207120712
-7.3274574877007e-05,-8.45261452595452e-05,0.712171217121712
-7.33127984942761e-05,-8.45622311553146e-05,0.712271227122712
-7.3351095824434e-05,-8.45987567948705e-05,0.712371237123712
-7.33887649821178e-05,-8.46357483002383e-05,0.712471247124712
-7.34267220810166e-05,-8.46733612518029e-05,0.712571257125713
-7.34649645871953e-05,-8.47115895221751e-05,0.712671267126713
-7.35032133129275e-05,-8.47505632377383e-05,0.712771277127713
-7.35415177840336e-05,-8.47898855233894e-05,0.712871287128713
-7.35800447761375e-05,-8.48286225973646e-05,0.712971297129713
-7.36194074887108e-05,-8.48667723404152e-05,0.713071307130713
-7.36594545799492e-05,-8.49049795104564e-05,0.713171317131713
-7.3699856184343e-05,-8.49427009121911e-05,0.713271327132713
-7.37409260426763e-05,-8.49804690525403e-05,0.713371337133713
-7.37826466480915e-05,-8.5018392842379e-05,0.713471347134713
-7.38250115507063e-05,-8.50564707383439e-05,0.713571357135714
-7.38680149917444e-05,-8.50947012201045e-05,0.713671367136714
-7.39114392875897e-05,-8.51326511780389e-05,0.713771377137714
-7.39555078806747e-05,-8.51706604979293e-05,0.713871387138714
-7.39997462438562e-05,-8.52087309995642e-05,0.713971397139714
-7.40437061103374e-05,-8.52465339692793e-05,0.714071407140714
-7.40878562483652e-05,-8.5284052061498e-05,0.714171417141714
-7.41321955061363e-05,-8.53212880174193e-05,0.714271427142714
-7.41771700773696e-05,-8.53585903840973e-05,0.714371437143714
-7.42219976834429e-05,-8.53957045524128e-05,0.714471447144714
-7.42667888937092e-05,-8.54324140366606e-05,0.714571457145715
-7.43121905393033e-05,-8.54686558813785e-05,0.714671467146715
-7.43581966310802e-05,-8.55044346705904e-05,0.714771477147715
-7.44048009494463e-05,-8.55397549652854e-05,0.714871487148715
-7.44514230049987e-05,-8.55744223706051e-05,0.714971497149715
-7.44979121469189e-05,-8.56091372747045e-05,0.715071507150715
-7.45444551913836e-05,-8.56440146237055e-05,0.715171517151715
-7.45910519081442e-05,-8.56790528512093e-05,0.715271527152715
-7.46378124058164e-05,-8.57139299698578e-05,0.715371537153715
-7.46847353023083e-05,-8.57486475921218e-05,0.715471547154716
-7.4731819215528e-05,-8.5783207284401e-05,0.715571557155716
-7.47790623026461e-05,-8.58176105900605e-05,0.715671567156716
-7.48262206198603e-05,-8.5852450092072e-05,0.715771577157716
-7.48730792478983e-05,-8.58882815169339e-05,0.715871587158716
-7.49198567916908e-05,-8.59245350405463e-05,0.715971597159716
-7.49667633331683e-05,-8.59610597817257e-05,0.716071607160716
-7.50137974901591e-05,-8.59978530453428e-05,0.716171617161716
-7.50609578805312e-05,-8.60349122053731e-05,0.716271627162716
-7.51081984337942e-05,-8.60722815356545e-05,0.716371637163716
-7.5156038826107e-05,-8.61086453292255e-05,0.716471647164716
-7.52044730683246e-05,-8.61440133991227e-05,0.716571657165717
-7.52530756985868e-05,-8.61795943842543e-05,0.716671667166717
-7.53010821753777e-05,-8.62160075424632e-05,0.716771677167717
-7.5349066538298e-05,-8.62523411597977e-05,0.716871687168717
-7.53967316320266e-05,-8.62885257157363e-05,0.716971697169717
-7.54444252895081e-05,-8.6325528669646e-05,0.717071707170717
-7.54916140133443e-05,-8.63631635047413e-05,0.717171717171717
-7.55384910695945e-05,-8.64006364708162e-05,0.717271727172717
-7.55845082183067e-05,-8.64384079973533e-05,0.717371737173717
-7.56306228062787e-05,-8.64769312116463e-05,0.717471747174718
-7.56772918538361e-05,-8.65150478299423e-05,0.717571757175718
-7.57247957005083e-05,-8.65522219591311e-05,0.717671767176718
-7.57720751833934e-05,-8.65896239304261e-05,0.717771777177718
-7.58190245704803e-05,-8.66269670926124e-05,0.717871787178718
-7.58657362333583e-05,-8.66638853687763e-05,0.717971797179718
-7.5912467936909e-05,-8.66997879496654e-05,0.718071807180718
-7.59598052383658e-05,-8.67356802337771e-05,0.718171817181718
-7.60066776875629e-05,-8.67711378188319e-05,0.718271827182718
-7.60530896612247e-05,-8.68061649893941e-05,0.718371837183718
-7.60990459967727e-05,-8.68407660069926e-05,0.718471847184718
-7.61446743096804e-05,-8.68760937420876e-05,0.718571857185719
-7.61900743428139e-05,-8.69116319046056e-05,0.718671867186719
-7.62352481693312e-05,-8.69473784674392e-05,0.718771877187719
-7.62797929019798e-05,-8.69834947237275e-05,0.718871887188719
-7.63237142994962e-05,-8.70199770338931e-05,0.718971897189719
-7.63678860906972e-05,-8.70559115417012e-05,0.719071907190719
-7.64119304967138e-05,-8.70914465944536e-05,0.719171917191719
-7.64554644405575e-05,-8.71272194175242e-05,0.719271927192719
-7.6498707909371e-05,-8.71626021378689e-05,0.719371937193719
-7.65416701172204e-05,-8.71984749341214e-05,0.71947194719472
-7.65843535979609e-05,-8.72348329919043e-05,0.71957195719572
-7.6627111482736e-05,-8.72709626547344e-05,0.71967196719672
-7.66699426197425e-05,-8.730686618007e-05,0.71977197719772
-7.67125586071079e-05,-8.73429619810157e-05,0.71987198719872
-7.6754961748319e-05,-8.73792481917129e-05,0.71997199719972
-7.67971538862448e-05,-8.74157229232661e-05,0.72007200720072
-7.68391370940032e-05,-8.74523843098175e-05,0.72017201720172
-7.68809134448721e-05,-8.74892305546133e-05,0.72027202720272
-7.69224850119295e-05,-8.7526259791795e-05,0.72037203720372
-7.69640522022624e-05,-8.75628853354266e-05,0.72047204720472
-7.70050573314045e-05,-8.759955508379e-05,0.720572057205721
-7.70455059278433e-05,-8.76362686222498e-05,0.720672067206721
-7.70851577333949e-05,-8.76732880924663e-05,0.720772077207721
-7.71248240511715e-05,-8.77099040073444e-05,0.720872087208721
-7.71643956938722e-05,-8.77463385423079e-05,0.720972097209721
-7.72038735829715e-05,-8.77825934941084e-05,0.721072107210721
-7.72431697235644e-05,-8.78190372892604e-05,0.721172117211721
-7.72825476394288e-05,-8.78555342268386e-05,0.721272127212721
-7.73216104324972e-05,-8.7891894956716e-05,0.721372137213721
-7.73603670864671e-05,-8.79281357648456e-05,0.721472147214722
-7.7398820595971e-05,-8.79642578490633e-05,0.721572157215722
-7.74369023157906e-05,-8.80005284879002e-05,0.721672167216722
-7.74746159315842e-05,-8.80369462070977e-05,0.721772177217722
-7.75117951285453e-05,-8.80735944174603e-05,0.721872187218722
-7.75491514669197e-05,-8.8109680520547e-05,0.721972197219722
-7.75864398511818e-05,-8.81457416303381e-05,0.722072207220722
-7.762392541757e-05,-8.81823071209546e-05,0.722172217221722
-7.76616065535837e-05,-8.82193720628443e-05,0.722272227222722
-7.76995286388074e-05,-8.82564405060987e-05,0.722372237223722
-7.77375304261847e-05,-8.8293592106769e-05,0.722472247224722
-7.77756261975321e-05,-8.83302284769891e-05,0.722572257225723
-7.78137936086502e-05,-8.83664932648616e-05,0.722672267226723
-7.78519893531925e-05,-8.84018004755085e-05,0.722772277227723
-7.7890212740053e-05,-8.843615946126e-05,0.722872287228723
-7.79286114255378e-05,-8.8471137128972e-05,0.722972297229723
-7.79671835668174e-05,-8.85067273742922e-05,0.723072307230723
-7.80060625382215e-05,-8.85420851704475e-05,0.723172317231723
-7.80447291241685e-05,-8.85770826254786e-05,0.723272327232723
-7.80831853978962e-05,-8.86117232637859e-05,0.723372337233723
-7.81215626605763e-05,-8.86463530755041e-05,0.723472347234723
-7.81597950312143e-05,-8.86811353117711e-05,0.723572357235724
-7.8197883891982e-05,-8.87160684522578e-05,0.723672367236724
-7.8236151967361e-05,-8.87504885967182e-05,0.723772377237724
-7.82745981055481e-05,-8.87844008129173e-05,0.723872387238724
-7.83135475649597e-05,-8.88185620406586e-05,0.723972397239724
-7.83529952777656e-05,-8.8852969769095e-05,0.724072407240724
-7.83929366369928e-05,-8.88876216255906e-05,0.724172417241724
-7.8432949405622e-05,-8.89221617839401e-05,0.724272427242724
-7.84730331229561e-05,-8.89565913959065e-05,0.724372437243724
-7.85135556626522e-05,-8.89913210656297e-05,0.724472447244724
-7.85545128783947e-05,-8.90263478445921e-05,0.724572457245725
-7.85959105289997e-05,-8.90615592975159e-05,0.724672467246725
-7.86378840619548e-05,-8.90965139068978e-05,0.724772477247725
-7.86804272577462e-05,-8.91312141835847e-05,0.724872487248725
-7.87227884747426e-05,-8.9166280560219e-05,0.724972497249725
-7.87649326992288e-05,-8.92020298412178e-05,0.725072507250725
-7.88065180874852e-05,-8.92374998422966e-05,0.725172517251725
-7.8847438677092e-05,-8.92732586599075e-05,0.725272527252725
-7.88879050106771e-05,-8.93097564958622e-05,0.725372537253725
-7.89285240682784e-05,-8.93472856680575e-05,0.725472547254725
-7.89692940070667e-05,-8.93858360409639e-05,0.725572557255726
-7.9009443144658e-05,-8.94243793881052e-05,0.725672567256726
-7.90496977838918e-05,-8.94632319380149e-05,0.725772577257726
-7.90900570033337e-05,-8.95023906500351e-05,0.725872587258726
-7.91305196513003e-05,-8.95418525065406e-05,0.725972597259726
-7.91710845759484e-05,-8.95816145820496e-05,0.726072607260726
-7.92115647307325e-05,-8.9620751433574e-05,0.726172617261726
-7.92520501835957e-05,-8.96589025587422e-05,0.726272627262726
-7.92930343506304e-05,-8.96969712175535e-05,0.726372637263726
-7.9334501798177e-05,-8.97351424294994e-05,0.726472647264726
-7.93763737454766e-05,-8.97725482016178e-05,0.726572657265727
-7.94184815741958e-05,-8.98097997293993e-05,0.726672667266727
-7.9460822980848e-05,-8.98468985562077e-05,0.726772677267727
-7.95033954314583e-05,-8.98838461563029e-05,0.726872687268727
-7.95461968529486e-05,-8.99206440500142e-05,0.726972697269727
-7.95892247113839e-05,-8.99572936655293e-05,0.727072707270727
-7.96318918370701e-05,-8.99935963464627e-05,0.727172717271727
-7.96742915229914e-05,-9.0029750265458e-05,0.727272727272727
-7.97164267637401e-05,-9.0065756896776e-05,0.727372737273727
-7.97583000931715e-05,-9.01016177146748e-05,0.727472747274727
-7.97999140451808e-05,-9.0137334101272e-05,0.727572757275728
-7.98414144331647e-05,-9.01728780456481e-05,0.727672767276728
-7.98828019482291e-05,-9.02082512524162e-05,0.727772777277728
-7.99238485408885e-05,-9.02435043761898e-05,0.727872787278728
-7.99644457149879e-05,-9.0279203923986e-05,0.727972797279728
-8.00045978471316e-05,-9.03153455190991e-05,0.728072807280728
-8.00448225404807e-05,-9.03509818350097e-05,0.728172817281728
-8.00851191039692e-05,-9.03861178243069e-05,0.728272827282728
-8.01254870768198e-05,-9.04207584165429e-05,0.728372837283728
-8.01654219861647e-05,-9.04558676848971e-05,0.728472847284728
-8.02049063251063e-05,-9.04906845662488e-05,0.728572857285729
-8.02445424666695e-05,-9.05253045879661e-05,0.728672867286729
-8.02843290286825e-05,-9.05597297080508e-05,0.728772877287729
-8.03240914036671e-05,-9.05937288594541e-05,0.728872887288729
-8.03638302826491e-05,-9.06273062346013e-05,0.728972897289729
-8.04038078072746e-05,-9.06603322138849e-05,0.729072907290729
-8.04437498575277e-05,-9.06927163146647e-05,0.729172917291729
-8.04835926256917e-05,-9.072401372539e-05,0.729272927292729
-8.05234107460501e-05,-9.07549158965178e-05,0.729372937293729
-8.05630554106534e-05,-9.0784797696206e-05,0.729472947294729
-8.06021656564242e-05,-9.08144580115297e-05,0.72957295729573
-8.06416241958367e-05,-9.08442191293054e-05,0.72967296729673
-8.0681129266557e-05,-9.08740724343332e-05,0.72977297729773
-8.07206808685849e-05,-9.0904017028236e-05,0.72987298729873
-8.07602783108546e-05,-9.09340520356733e-05,0.72997299729973
-8.0799944167934e-05,-9.09643876537134e-05,0.73007300730073
-8.08393414334451e-05,-9.09944738455765e-05,0.73017301730173
-8.08781876947406e-05,-9.10248528621132e-05,0.73027302730273
-8.09169931835448e-05,-9.10549670648956e-05,0.73037303730373
-8.09550085617126e-05,-9.10852225431435e-05,0.730473047304731
-8.09927986546987e-05,-9.11151740706702e-05,0.730573057305731
-8.10298083118918e-05,-9.11452684861341e-05,0.730673067306731
-8.10658348226383e-05,-9.11753492186321e-05,0.730773077307731
-8.1101789002588e-05,-9.12048687422306e-05,0.730873087308731
-8.11375383987661e-05,-9.12340914790855e-05,0.730973097309731
-8.11728323871592e-05,-9.12629728328636e-05,0.731073107310731
-8.12076559948049e-05,-9.12914676774219e-05,0.731173117311731
-8.12429495225007e-05,-9.13192916420399e-05,0.731273127312731
-8.12788037292554e-05,-9.13464860290027e-05,0.731373137313731
-8.1315723779163e-05,-9.13739836986633e-05,0.731473147314731
-8.1352986363896e-05,-9.14008950279178e-05,0.731573157315732
-8.13909280290952e-05,-9.14280165542416e-05,0.731673167316732
-8.1428423731024e-05,-9.14546774207295e-05,0.731773177317732
-8.14653663554995e-05,-9.14814474514828e-05,0.731873187318732
-8.15017612006405e-05,-9.15083255638407e-05,0.731973197319732
-8.15377195269459e-05,-9.15347303239163e-05,0.732073207320732
-8.15736048313487e-05,-9.15608072226339e-05,0.732173217321732
-8.16097601094516e-05,-9.15867148580016e-05,0.732273227322732
-8.16461121089433e-05,-9.16125495636241e-05,0.732373237323732
-8.16826585263373e-05,-9.16383120305611e-05,0.732473247324733
-8.17193975188044e-05,-9.1664002972906e-05,0.732573257325733
-8.17558011173541e-05,-9.16899677358063e-05,0.732673267326733
-8.17918725469477e-05,-9.17162035550256e-05,0.732773277327733
-8.18275433927755e-05,-9.17429742768374e-05,0.732873287328733
-8.18628175708245e-05,-9.17702746261588e-05,0.732973297329733
-8.18978975612999e-05,-9.17975145999704e-05,0.733073307330733
-8.1932845329209e-05,-9.18249313005679e-05,0.733173317331733
-8.19680266750113e-05,-9.18523308398709e-05,0.733273327332733
-8.20031209473831e-05,-9.18802334700224e-05,0.733373337333733
-8.20380825364513e-05,-9.19083063079714e-05,0.733473347334733
-8.20729132850453e-05,-9.193654767214e-05,0.733573357335734
-8.21076143449281e-05,-9.19649559500588e-05,0.733673367336734
-8.21419998212777e-05,-9.19932912521625e-05,0.733773377337734
-8.21760729390152e-05,-9.20215542925444e-05,0.733873387338734
-8.22098366927331e-05,-9.20497457622635e-05,0.733973397339734
-8.22432940770238e-05,-9.20778663754148e-05,0.734073407340734
-8.2276445322256e-05,-9.21062642644149e-05,0.734173417341734
-8.23094053745071e-05,-9.21347651672562e-05,0.734273427342734
-8.23420595180682e-05,-9.2163738524004e-05,0.734373437343734
-8.23744047583071e-05,-9.21931645934098e-05,0.734473447344735
-8.24070764086859e-05,-9.22228622719826e-05,0.734573457345735
-8.24396395627895e-05,-9.22527124211742e-05,0.734673467346735
-8.24725438696668e-05,-9.22832049556463e-05,0.734773477347735
-8.25057863346452e-05,-9.23143335406922e-05,0.734873487348735
-8.25393312530637e-05,-9.23449347326518e-05,0.734973497349735
-8.25731756303297e-05,-9.23750137835735e-05,0.735073507350735
-8.26073167021796e-05,-9.24045758072922e-05,0.735173517351735
-8.26417514740607e-05,-9.24336258946085e-05,0.735273527352735
-8.26761410967261e-05,-9.24616221171652e-05,0.735373537353735
-8.27101137805713e-05,-9.24891339765673e-05,0.735473547354735
-8.27440809359689e-05,-9.25164383340295e-05,0.735573557355736
-8.2778416425721e-05,-9.25433334003653e-05,0.735673567356736
-8.28125701669667e-05,-9.25700706288575e-05,0.735773577357736
-8.28466085014378e-05,-9.25971026400238e-05,0.735873587358736
-8.28809840725753e-05,-9.26245183961742e-05,0.735973597359736
-8.29160958518047e-05,-9.26518436466501e-05,0.736073607360736
-8.29512025632437e-05,-9.26798406293708e-05,0.736173617361736
-8.29863039765637e-05,-9.27085027101735e-05,0.736273627362736
-8.30218711635381e-05,-9.27373989447522e-05,0.736373637363736
-8.30578992867851e-05,-9.2766527029578e-05,0.736473647364737
-8.3093861298749e-05,-9.27957614913978e-05,0.736573657365737
-8.31294957487697e-05,-9.28252348983353e-05,0.736673667366737
-8.31650677732057e-05,-9.28548112269729e-05,0.736773677367737
-8.3200427872882e-05,-9.28840578744631e-05,0.736873687368737
-8.32355774299703e-05,-9.29129780427142e-05,0.736973697369737
-8.32705192086944e-05,-9.29415749336309e-05,0.737073707370737
-8.33050194007928e-05,-9.29704947333165e-05,0.737173717371737
-8.33390828436869e-05,-9.2999734239866e-05,0.737273727372737
-8.33724837915378e-05,-9.30290867575738e-05,0.737373737373737
-8.34061081817013e-05,-9.30583323684764e-05,0.737473747374737
-8.34399539410992e-05,-9.30874721091621e-05,0.737573757375738
-8.34740187661253e-05,-9.31165070622893e-05,0.737673767376738
-8.35083003532928e-05,-9.31454382183757e-05,0.737773777377738
-8.35423824547678e-05,-9.31740459589166e-05,0.737873787378738
-8.357675894734e-05,-9.32021511384193e-05,0.737973797379738
-8.36114270667855e-05,-9.32297587094738e-05,0.738073807380738
-8.36461504709076e-05,-9.32577053831103e-05,0.738173817381738
-8.36806073566594e-05,-9.32866503373389e-05,0.738273827382738
-8.37148000275673e-05,-9.33165836900177e-05,0.738373837383738
-8.37490233354259e-05,-9.33461350714296e-05,0.738473847384738
-8.3782955707517e-05,-9.33759706623155e-05,0.738573857385739
-8.3816921250414e-05,-9.34054252263817e-05,0.738673867386739
-8.38509201944856e-05,-9.34345024953459e-05,0.738773877387739
-8.38849516183371e-05,-9.34632061778916e-05,0.738873887388739
-8.39190157523371e-05,-9.34915399366302e-05,0.738973897389739
-8.39531119053798e-05,-9.35195074111379e-05,0.739073907390739
-8.39872398470965e-05,-9.35471121949217e-05,0.739173917391739
-8.40214974775643e-05,-9.35743238583558e-05,0.739273927392739
-8.40558147694329e-05,-9.36018785403722e-05,0.739373937393739
-8.40901882674126e-05,-9.36293071502172e-05,0.739473947394739
-8.41246175108061e-05,-9.36566109548328e-05,0.73957395739574
-8.41591018085474e-05,-9.36837911750891e-05,0.73967396739674
-8.4193147053598e-05,-9.37108649031751e-05,0.73977397739774
-8.42274152803037e-05,-9.37377177688494e-05,0.73987398739874
-8.42612020692868e-05,-9.37643791421146e-05,0.73997399739974
-8.42946106187833e-05,-9.37915711103715e-05,0.74007400740074
-8.43278431785897e-05,-9.38187038548836e-05,0.74017401740174
-8.43608032308407e-05,-9.38461987142386e-05,0.74027402740274
-8.43933933362767e-05,-9.3874215991055e-05,0.74037403740374
-8.4425165688718e-05,-9.39030456766658e-05,0.74047404740474
-8.44561283505476e-05,-9.39326798008587e-05,0.740574057405741
-8.44864842626678e-05,-9.39627425197556e-05,0.740674067406741
-8.4516239875001e-05,-9.39932296409331e-05,0.740774077407741
-8.45454011767319e-05,-9.40241369489325e-05,0.740874087408741
-8.45745226274061e-05,-9.40547605311994e-05,0.740974097409741
-8.46036049180494e-05,-9.40851031750047e-05,0.741074107410741
-8.46327056369449e-05,-9.4115659217786e-05,0.741174117411741
-8.46617261930295e-05,-9.41464605634267e-05,0.741274127412741
-8.46904201086055e-05,-9.41771924806876e-05,0.741374137413741
-8.47192895531344e-05,-9.42082181670691e-05,0.741474147414741
-8.47483329141156e-05,-9.42395347201238e-05,0.741574157415742
-8.47774949069125e-05,-9.42705044307378e-05,0.741674167416742
-8.4806433457317e-05,-9.43017445987537e-05,0.741774177417742
-8.48352695006713e-05,-9.43333306186937e-05,0.741874187418742
-8.48640039583701e-05,-9.4365259081333e-05,0.741974197419742
-8.48926382125453e-05,-9.43975266235187e-05,0.742074207420742
-8.49210084822453e-05,-9.44302294176092e-05,0.742174217421742
-8.4949733725798e-05,-9.44633552548979e-05,0.742274227422742
-8.4978188765362e-05,-9.44968928250545e-05,0.742374237423742
-8.50066223821213e-05,-9.45308727880572e-05,0.742474247424742
-8.50351884518155e-05,-9.45653749842397e-05,0.742574257425743
-8.50644361359109e-05,-9.45995792649482e-05,0.742674267426743
-8.50937033999818e-05,-9.46344243184655e-05,0.742774277427743
-8.512323257537e-05,-9.46688565564558e-05,0.742874287428743
-8.51530211281803e-05,-9.47028800331313e-05,0.742974297429743
-8.51833980024079e-05,-9.47354691019689e-05,0.743074307430743
-8.52137403237377e-05,-9.47682072091675e-05,0.743174317431743
-8.52439243925635e-05,-9.4800984176909e-05,0.743274327432743
-8.5274407229171e-05,-9.48328786624877e-05,0.743374337433743
-8.53044417989417e-05,-9.48643175790316e-05,0.743474347434743
-8.53340324785599e-05,-9.4895305418423e-05,0.743574357435744
-8.53631834144215e-05,-9.49258466034387e-05,0.743674367436744
-8.53927998935689e-05,-9.49559737981269e-05,0.743774377437744
-8.54231574181896e-05,-9.49851362285786e-05,0.743874387438744
-8.54542483865984e-05,-9.5013343316228e-05,0.743974397439744
-8.54862375011413e-05,-9.50412509450386e-05,0.744074407440744
-8.55191162388182e-05,-9.50688620404935e-05,0.744174417441744
-8.55517146369656e-05,-9.50963489987418e-05,0.744274427442744
-8.55842678859372e-05,-9.51238513906379e-05,0.744374437443744
-8.56167757553244e-05,-9.51513690549344e-05,0.744474447444744
-8.56496782193724e-05,-9.51784463074207e-05,0.744574457445745
-8.56829711316456e-05,-9.52050874556964e-05,0.744674467446745
-8.57170004823392e-05,-9.52308291678322e-05,0.744774477447745
-8.57517595911624e-05,-9.52556802202751e-05,0.744874487448745
-8.57872408565096e-05,-9.52796493203675e-05,0.744974497449745
-8.58235910131721e-05,-9.53028292312432e-05,0.745074507450745
-8.58599906957347e-05,-9.53253949059703e-05,0.745174517451745
-8.58964396738289e-05,-9.53473523337248e-05,0.745274527452745
-8.59330881375758e-05,-9.5369139346365e-05,0.745374537453745
-8.59699340138174e-05,-9.53907575793964e-05,0.745474547454746
-8.60069754596845e-05,-9.54122087143957e-05,0.745574557455746
-8.60438614173515e-05,-9.54336471799824e-05,0.745674567456746
-8.6080593499239e-05,-9.54550731374043e-05,0.745774577457746
-8.61167080048106e-05,-9.54769262383064e-05,0.745874587458746
-8.61523231052245e-05,-9.54986370501896e-05,0.745974597459746
-8.61875300201872e-05,-9.55201875824879e-05,0.746074607460746
-8.62227949841301e-05,-9.55414875829153e-05,0.746174617461746
-8.62579194327153e-05,-9.55631241059708e-05,0.746274627462746
-8.62929042874574e-05,-9.55850938345732e-05,0.746374637463746
-8.63277509304083e-05,-9.56073934977097e-05,0.746474647464746
-8.63624609740686e-05,-9.56300198474046e-05,0.746574657465747
-8.63972896494647e-05,-9.56529349214899e-05,0.746674667466747
-8.64317780936017e-05,-9.56760290258909e-05,0.746774677467747
-8.64658272546394e-05,-9.56990569959587e-05,0.746874687468747
-8.6499156332311e-05,-9.57225591936511e-05,0.746974697469747
-8.65325918330997e-05,-9.57462152440805e-05,0.747074707470747
-8.65669029054148e-05,-9.57696164550383e-05,0.747174717471747
-8.66017624481302e-05,-9.57932641666906e-05,0.747274727472747
-8.66371653934557e-05,-9.58171559603322e-05,0.747374737473747
-8.66724847206805e-05,-9.58412820689973e-05,0.747474747474748
-8.67078464328572e-05,-9.58651010250348e-05,0.747574757475748
-8.67431249875906e-05,-9.58891550101906e-05,0.747674767476748
-8.67789427985784e-05,-9.59134490922291e-05,0.747774777477748
-8.68147389563928e-05,-9.59367917705012e-05,0.747874787478748
-8.6850015668337e-05,-9.59602787648982e-05,0.747974797479748
-8.68849749538787e-05,-9.59842133581184e-05,0.748074807480748
-8.69197428161107e-05,-9.60082359231313e-05,0.748174817481748
-8.69544332797555e-05,-9.60324914901556e-05,0.748274827482748
-8.69890472662479e-05,-9.60569778017336e-05,0.748374837483748
-8.70235854665738e-05,-9.60816926004051e-05,0.748474847484748
-8.70588386825155e-05,-9.61066914012326e-05,0.748574857485749
-8.70948103692827e-05,-9.61318616076922e-05,0.748674867486749
-8.71314933859674e-05,-9.61572014921364e-05,0.748774877487749
-8.71688808219898e-05,-9.61827093729899e-05,0.748874887488749
-8.72069657667705e-05,-9.62083836147456e-05,0.748974897489749
-8.72447114016068e-05,-9.62349328752285e-05,0.749074907490749
-8.72820239729374e-05,-9.62610595532193e-05,0.749174917491749
-8.73189080877752e-05,-9.62867677950706e-05,0.749274927492749
-8.73553676620674e-05,-9.63120617010657e-05,0.749374937493749
-8.73913241455836e-05,-9.63371795482994e-05,0.74947494749475
-8.74273239354064e-05,-9.63626611458802e-05,0.74957495749575
-8.74634310697011e-05,-9.63879905492658e-05,0.74967496749675
-8.75003983419423e-05,-9.6412865074675e-05,0.74977497749775
-8.75374731890239e-05,-9.64375598556749e-05,0.74987498749875
-8.7574469025018e-05,-9.64619614434365e-05,0.74997499749975
-8.76115588450221e-05,-9.64867191568635e-05,0.75007500750075
-8.76482842466587e-05,-9.65117227029614e-05,0.75017501750175
-8.76846489155862e-05,-9.65369696630246e-05,0.75027502750275
-8.77209647496796e-05,-9.65620029016187e-05,0.75037503750375
-8.77577827531943e-05,-9.6586558641576e-05,0.75047504750475
-8.77944302955065e-05,-9.66116362922193e-05,0.750575057505751
-8.78309089891568e-05,-9.66372307627471e-05,0.750675067506751
-8.7866929050061e-05,-9.66627344972473e-05,0.750775077507751
-8.79026180937323e-05,-9.66880705578332e-05,0.750875087508751
-8.79380740202477e-05,-9.671299170668e-05,0.750975097509751
-8.7973731275245e-05,-9.67375973410873e-05,0.751075107510751
-8.80095877855662e-05,-9.67618905708193e-05,0.751175117511751
-8.8045959595402e-05,-9.67853756072165e-05,0.751275127512751
-8.80822116217388e-05,-9.68083909309078e-05,0.751375137513751
-8.81186046240506e-05,-9.68308122434388e-05,0.751475147514752
-8.81550927621356e-05,-9.68530166325939e-05,0.751575157515752
-8.81918253047204e-05,-9.68754381063723e-05,0.751675167516752
-8.82290798271106e-05,-9.68975196713334e-05,0.751775177517752
-8.82665653934589e-05,-9.69198042924226e-05,0.751875187518752
-8.83038139266641e-05,-9.69411727076765e-05,0.751975197519752
-8.83408272695157e-05,-9.69616339008607e-05,0.752075207520752
-8.8377741560567e-05,-9.69823629945291e-05,0.752175217521752
-8.84145572605551e-05,-9.70033573856934e-05,0.752275227522752
-8.84514153454953e-05,-9.70241068195275e-05,0.752375237523752
-8.84883153546501e-05,-9.70446137147373e-05,0.752475247524752
-8.85252570577309e-05,-9.70648804439587e-05,0.752575257525753
-8.85617944913475e-05,-9.70858555545812e-05,0.752675267526753
-8.85977161915173e-05,-9.71072624387781e-05,0.752775277527753
-8.86337477700941e-05,-9.7128352426418e-05,0.752875287528753
-8.86693672471924e-05,-9.71492883770377e-05,0.752975297529753
-8.87045174953467e-05,-9.7169944978632e-05,0.753075307530753
-8.87392609401415e-05,-9.71904396190651e-05,0.753175317531753
-8.87740633553512e-05,-9.72104792663456e-05,0.753275327532753
-8.88086520029719e-05,-9.72299725394567e-05,0.753375337533753
-8.88425866785896e-05,-9.7249708097804e-05,0.753475347534753
-8.88758738320465e-05,-9.72696835457162e-05,0.753575357535754
-8.89087523393947e-05,-9.72896010828961e-05,0.753675367536754
-8.89412261165814e-05,-9.73094612161205e-05,0.753775377537754
-8.89732990796336e-05,-9.73292645673415e-05,0.753875387538754
-8.90054538179572e-05,-9.73494646784893e-05,0.753975397539754
-8.90376894101977e-05,-9.73700577026681e-05,0.754075407540754
-8.90699941083139e-05,-9.73912232000058e-05,0.754175417541754
-8.9102639037729e-05,-9.74126123239903e-05,0.754275427542754
-8.91353521516251e-05,-9.74335051295022e-05,0.754375437543754
-8.91681223930669e-05,-9.7454089999187e-05,0.754475447544754
-8.92008806561788e-05,-9.74751027264466e-05,0.754575457545755
-8.92331618582924e-05,-9.7496978724432e-05,0.754675467546755
-8.92649703761321e-05,-9.75197095161557e-05,0.754775477547755
-8.92967544765747e-05,-9.75430258190146e-05,0.754875487548755
-8.93288152309284e-05,-9.75667407015884e-05,0.754975497549755
-8.93611498749293e-05,-9.75908502709117e-05,0.755075507550755
-8.9393356212311e-05,-9.76152312651189e-05,0.755175517551755
-8.94254351645481e-05,-9.76398810121168e-05,0.755275527552755
-8.94573881136927e-05,-9.76647968858808e-05,0.755375537553755
-8.94898487607862e-05,-9.76898001325202e-05,0.755475547554755
-8.95226754386677e-05,-9.77146756945176e-05,0.755575557555756
-8.95559902344829e-05,-9.77398225431878e-05,0.755675567556756
-8.95896629987832e-05,-9.77648402790278e-05,0.755775577557756
-8.96235364005394e-05,-9.77896460901512e-05,0.755875587558756
-8.96572964685989e-05,-9.78146098082236e-05,0.755975597559756
-8.96904679848724e-05,-9.78399662550452e-05,0.756075607560756
-8.97235835254036e-05,-9.78655579152674e-05,0.756175617561756
-8.97572597449937e-05,-9.78913746763956e-05,0.756275627562756
-8.97914906544978e-05,-9.79174142809697e-05,0.756375637563756
-8.98259351011823e-05,-9.79431273832689e-05,0.756475647564756
-8.98605907815607e-05,-9.79685171851982e-05,0.756575657565757
-8.98954556223952e-05,-9.79935868195587e-05,0.756675667566757
-8.99305277808964e-05,-9.80183394652203e-05,0.756775677567757
-8.99658049534979e-05,-9.80427782319486e-05,0.756875687568757
-9.00008983044751e-05,-9.80672574486552e-05,0.756975697569757
-9.00358099069458e-05,-9.80917767698111e-05,0.757075707570757
-9.00707134470738e-05,-9.81169823354488e-05,0.757175717571757
-9.01056086945303e-05,-9.81428673962274e-05,0.757275727572757
-9.01401950386244e-05,-9.81697654801862e-05,0.757375737573757
-9.01745936451072e-05,-9.81966075423076e-05,0.757475747574757
-9.02088065870565e-05,-9.82233941124026e-05,0.757575757575758
-9.02428354770528e-05,-9.82501257433179e-05,0.757675767576758
-9.02766821578054e-05,-9.82768029648663e-05,0.757775777577758
-9.03103484722634e-05,-9.83034263068589e-05,0.757875787578758
-9.03444589071626e-05,-9.83313141483511e-05,0.757975797579758
-9.03790588420872e-05,-9.83596954749739e-05,0.758075807580758
-9.04129154280518e-05,-9.83882503955828e-05,0.758175817581758
-9.04464036796619e-05,-9.84173259829709e-05,0.758275827582758
-9.04802098183317e-05,-9.84463294929196e-05,0.758375837583758
-9.05143308494688e-05,-9.84752615934537e-05,0.758475847584759
-9.05482646036519e-05,-9.8503902873384e-05,0.758575857585759
-9.05824342392946e-05,-9.85331372430626e-05,0.758675867586759
-9.06168374527904e-05,-9.85629588745589e-05,0.758775877587759
-9.06512162489291e-05,-9.85922533893938e-05,0.758875887588759
-9.06854683509092e-05,-9.86218917981512e-05,0.758975897589759
-9.07195953712313e-05,-9.86518707146443e-05,0.759075907590759
-9.07536959009584e-05,-9.86819661666959e-05,0.759175917591759
-9.07877701704591e-05,-9.87121770486129e-05,0.759275927592759
-9.08215440597177e-05,-9.87432186063126e-05,0.759375937593759
-9.08551385040363e-05,-9.87741635079135e-05,0.759475947594759
-9.08889612280891e-05,-9.88055957211865e-05,0.75957595759576
-9.09224824201365e-05,-9.88369405846197e-05,0.75967596759676
-9.09557053051394e-05,-9.88681989965897e-05,0.75977597759776
-9.09887777696526e-05,-9.88997882645058e-05,0.75987598759876
-9.10221893137016e-05,-9.89316556605774e-05,0.75997599759976
-9.10557337714228e-05,-9.89633080682379e-05,0.76007600760076
-9.10894622811369e-05,-9.89941198258316e-05,0.76017601760176
-9.11238152777066e-05,-9.90245292719935e-05,0.76027602760276
-9.11587863112496e-05,-9.90545403227235e-05,0.76037603760376
-9.11940254756634e-05,-9.90841901339523e-05,0.760476047604761
-9.12295304673418e-05,-9.91134822531163e-05,0.760576057605761
-9.12654003381248e-05,-9.91423164997158e-05,0.760676067606761
-9.13015966190078e-05,-9.91714957459323e-05,0.760776077607761
-9.13374775467262e-05,-9.92008819412419e-05,0.760876087608761
-9.13739366603611e-05,-9.9229802823587e-05,0.760976097609761
-9.14102006650277e-05,-9.92581441839731e-05,0.761076107610761
-9.1446063164494e-05,-9.92864520971102e-05,0.761176117611761
-9.14814785488867e-05,-9.9315051544944e-05,0.761276127612761
-9.15164509645615e-05,-9.93439396250287e-05,0.761376137613761
-9.15515263479839e-05,-9.93725324386978e-05,0.761476147614761
-9.15866118669469e-05,-9.94017695726121e-05,0.761576157615762
-9.16216181444937e-05,-9.94309190111568e-05,0.761676167616762
-9.16566951404166e-05,-9.94606827319209e-05,0.761776177617762
-9.16918423939783e-05,-9.9491054745728e-05,0.761876187618762
-9.17273962204909e-05,-9.95210144507843e-05,0.761976197619762
-9.1762538636631e-05,-9.9550518287347e-05,0.762076207620762
-9.17979383570353e-05,-9.95801677069766e-05,0.762176217621762
-9.18335933084661e-05,-9.96099612814835e-05,0.762276227622762
-9.18695007267795e-05,-9.96398976057154e-05,0.762376237623762
-9.19056583084089e-05,-9.9669975274519e-05,0.762476247624763
-9.19420632890506e-05,-9.97001929288124e-05,0.762576257625763
-9.19780485666883e-05,-9.9729952134659e-05,0.762676267626763
-9.20136180571892e-05,-9.97592574300112e-05,0.762776277627763
-9.20492446752357e-05,-9.97878884592353e-05,0.762876287628763
-9.20848166996318e-05,-9.98164171887135e-05,0.762976297629763
-9.21199809993138e-05,-9.98447189053558e-05,0.763076307630763
-9.2154654647207e-05,-9.9872815262341e-05,0.763176317631763
-9.21891594463584e-05,-9.99008924078901e-05,0.763276327632763
-9.22229393248019e-05,-9.99293943012491e-05,0.763376337633763
-9.22566088641811e-05,-9.99571144688263e-05,0.763476347634763
-9.22899206654037e-05,-9.99854038385508e-05,0.763576357635764
-9.23229074386184e-05,-0.000100013819787223,0.763676367636764
-9.23557417181455e-05,-0.000100042213368623,0.763776377637764
-9.23884317967764e-05,-0.000100071188683371,0.763876387638764
-9.24205519821623e-05,-0.000100100357747987,0.763976397639764
-9.2452575649683e-05,-0.00010012964198908,0.764076407640764
-9.24845041814304e-05,-0.000100159040300955,0.764176417641764
-9.25164142849256e-05,-0.000100188328780542,0.764276427642764
-9.25487028583561e-05,-0.000100217545320902,0.764376437643764
-9.25810782748084e-05,-0.000100246436188257,0.764476447644765
-9.26134306559955e-05,-0.000100275222245019,0.764576457645765
-9.26455476164602e-05,-0.000100304349454504,0.764676467646765
-9.26776664197541e-05,-0.000100333171308114,0.764776477647765
-9.27097870658373e-05,-0.000100361690823474,0.764876487648765
-9.27417271152573e-05,-0.000100389447893595,0.764976497649765
-9.27734881803947e-05,-0.000100416450004947,0.765076507650765
-9.28050721041188e-05,-0.000100442704597932,0.765176517651765
-9.28368165838732e-05,-0.000100468766178179,0.765276527652765
-9.28687202374862e-05,-0.00010049463663458,0.765376537653765
-9.29004568852265e-05,-0.000100520983322676,0.765476547654765
-9.29322757689755e-05,-0.000100547279563475,0.765576557655766
-9.29637235541062e-05,-0.000100573370859252,0.765676567656766
-9.29949677072285e-05,-0.000100599680437488,0.765776577657766
-9.30265949372991e-05,-0.00010062574252451,0.765876587658766
-9.30583055551418e-05,-0.000100651756997578,0.765976597659766
-9.30900979482959e-05,-0.000100677724317395,0.766076607660766
-9.31220050571986e-05,-0.000100704145893236,0.766176617661766
-9.31540257301268e-05,-0.000100731017233218,0.766276627662766
-9.31861583546199e-05,-0.000100758333960634,0.766376637663766
-9.32184024699005e-05,-0.000100786091652708,0.766476647664767
-9.32502941451836e-05,-0.000100814377889632,0.766576657665767
-9.32820669583223e-05,-0.000100843391005299,0.766676667666767
-9.33139544872496e-05,-0.00010087282840807,0.766776677667767
-9.33456768530935e-05,-0.00010090197008372,0.766876687668767
-9.33772356683544e-05,-0.000100930818957732,0.766976697669767
-9.3408632545493e-05,-0.000100959377863447,0.767076707670767
-9.343991862283e-05,-0.000100988254633201,0.767176717671767
-9.3471477438091e-05,-0.00010101764112797,0.767276727672767
-9.35033064573407e-05,-0.000101047532326058,0.767376737673767
-9.35354033771327e-05,-0.000101077923251842,0.767476747674767
-9.35677654331232e-05,-0.00010110880897577,0.767576757675768
-9.35993115789483e-05,-0.00010114047965042,0.767676767676768
-9.36310012346836e-05,-0.000101171771025897,0.767776777677768
-9.3662333382631e-05,-0.00010120354807754,0.767876787678768
-9.36933114781202e-05,-0.000101235806083114,0.767976797679768
-9.37239392067298e-05,-0.000101268540297348,0.768076807680768
-9.37543199969844e-05,-0.000101301582309196,0.768176817681768
-9.37844543095814e-05,-0.000101335058559397,0.768276827682768
-9.38147890292257e-05,-0.000101369381218488,0.768376837683768
-9.38456358235033e-05,-0.000101404485142654,0.768476847684768
-9.38769898549926e-05,-0.00010144036252293,0.768576857685769
-9.39084397133212e-05,-0.000101475848740856,0.768676867686769
-9.39394613454857e-05,-0.000101510912698785,0.768776877687769
-9.39706905256456e-05,-0.000101545584964552,0.768876887688769
-9.4002341712456e-05,-0.000101579786365849,0.768976897689769
-9.40341525338223e-05,-0.000101614417467543,0.769076907690769
-9.40660577999358e-05,-0.000101648322128166,0.769176917691769
-9.40979446377972e-05,-0.000101682072751768,0.769276927692769
-9.41298132777751e-05,-0.000101715670858681,0.769376937693769
-9.41616641805668e-05,-0.000101749117969233,0.769476947694769
-9.41934971158436e-05,-0.000101782415534649,0.76957695769577
-9.42254242654591e-05,-0.000101814999766074,0.76967696769677
-9.42579229207802e-05,-0.000101847740315013,0.76977697769777
-9.4291306131405e-05,-0.000101880136854853,0.76987698769877
-9.4325564913636e-05,-0.000101912192771781,0.76997699769977
-9.43600098210178e-05,-0.000101943155479666,0.77007700770077
-9.43948110844643e-05,-0.00010197368212941,0.77017701770177
-9.44288706113713e-05,-0.000102004576399432,0.77027702770277
-9.4462747698746e-05,-0.000102035375625826,0.77037703770377
-9.44964080239791e-05,-0.000102066017313835,0.77047704770477
-9.45298541209659e-05,-0.000102096503029859,0.770577057705771
-9.45630876022068e-05,-0.000102126834317264,0.770677067706771
-9.4595936393999e-05,-0.000102156921015903,0.770777077707771
-9.46288294135723e-05,-0.000102186624107771,0.770877087708771
-9.46616943300501e-05,-0.000102216214464903,0.770977097709771
-9.46945316042096e-05,-0.000102245693216029,0.771077107710771
-9.47275996919984e-05,-0.000102274712965861,0.771177117711771
-9.47604102451943e-05,-0.000102304040121709,0.771277127712771
-9.47930464212407e-05,-0.0001023330727022,0.771377137713771
-9.48259154840742e-05,-0.000102361650658105,0.771477147714771
-9.48590151302483e-05,-0.000102389778504338,0.771577157715772
-9.4892342825828e-05,-0.000102417460617608,0.771677167716772
-9.49258967279839e-05,-0.000102444701420691,0.771777177717772
-9.49596743029009e-05,-0.000102471505198151,0.771877187718772
-9.49936734773411e-05,-0.00010249787625759,0.771977197719772
-9.50278921781467e-05,-0.000102523818883571,0.772077207720772
-9.50619943203343e-05,-0.000102550064193332,0.772177217721772
-9.50963645933929e-05,-0.000102576487312538,0.772277227722772
-9.5131166778234e-05,-0.00010260319878757,0.772377237723772
-9.51664289779131e-05,-0.000102629487035122,0.772477247724772
-9.52020793222908e-05,-0.000102655095442004,0.772577257725773
-9.52376170241177e-05,-0.000102680213588697,0.772677267726773
-9.5272871161454e-05,-0.000102705312846446,0.772777277727773
-9.530818173523e-05,-0.000102729564290153,0.772877287728773
-9.53435482848285e-05,-0.000102752976235558,0.772977297729773
-9.53789703494321e-05,-0.000102775556860192,0.773077307730773
-9.54144474684235e-05,-0.000102797314341583,0.773177317731773
-9.54498787471732e-05,-0.000102818807262608,0.773277327732773
-9.54857472358244e-05,-0.000102840836330131,0.773377337733773
-9.55222192492238e-05,-0.000102862549100015,0.773477347734774
-9.55586221567076e-05,-0.000102884591666221,0.773577357735774
-9.55945275018631e-05,-0.000102907072317673,0.773677367736774
-9.5630802563465e-05,-0.000102929609060068,0.773777377737774
-9.56668532612799e-05,-0.000102951790206611,0.773877387738774
-9.57028449887599e-05,-0.000102973932584751,0.773977397739774
-9.57384250755388e-05,-0.000102995910928554,0.774077407740774
-9.57741682521633e-05,-0.000103017423890286,0.774177417741774
-9.58100735973187e-05,-0.000103038476030936,0.774277427742774
-9.58461254468969e-05,-0.000103059603082365,0.774377437743774
-9.58823224188858e-05,-0.000103080804330482,0.774477447744774
-9.59186631310736e-05,-0.000103102079015118,0.774577457745775
-9.59555990752981e-05,-0.000103124155996056,0.774677467746775
-9.59931247231117e-05,-0.000103147027372187,0.774777477747775
-9.60304264678357e-05,-0.000103170660778921,0.774877487748775
-9.60679640939792e-05,-0.000103195155498381,0.774977497749775
-9.61050476944696e-05,-0.000103220608762549,0.775077507750775
-9.6141917527411e-05,-0.000103247229985294,0.775177517751775
-9.61787028208172e-05,-0.000103273868922182,0.775277527752775
-9.62154335205728e-05,-0.000103301224187647,0.775377537753775
-9.62522639631547e-05,-0.00010332937265047,0.775477547754776
-9.62888099198114e-05,-0.000103357482068467,0.775577557755776
-9.6325074615544e-05,-0.000103385552810204,0.775677567756776
-9.6361060353879e-05,-0.000103413585290315,0.775777577757776
-9.63970500081612e-05,-0.000103441024818891,0.775877587758776
-9.6433043117773e-05,-0.000103467877246895,0.775977597759776
-9.64697411073801e-05,-0.00010349528984721,0.776077607760776
-9.65068442878859e-05,-0.00010352299653914,0.776177617761776
-9.65443927406361e-05,-0.000103551549755136,0.776277627762776
-9.65823820889062e-05,-0.000103580941156423,0.776377637763776
-9.66209996096903e-05,-0.000103610825881593,0.776477647764776
-9.66597083502606e-05,-0.000103640481981458,0.776577657765777
-9.66988683522602e-05,-0.000103669504656773,0.776677667766777
-9.67383570679262e-05,-0.000103698072085547,0.776777677767777
-9.67778169894706e-05,-0.000103726989167068,0.776877687768777
-9.68173423312323e-05,-0.000103756003227182,0.776977697769777
-9.685717934058e-05,-0.000103785093165559,0.777077707770777
-9.68973100499191e-05,-0.000103814013955763,0.777177717771777
-9.69377312343283e-05,-0.00010384276727937,0.777277727772777
-9.69780388547122e-05,-0.000103871464396856,0.777377737773777
-9.70186579123135e-05,-0.000103899863529762,0.777477747774778
-9.70595856428685e-05,-0.000103927967580536,0.777577757775778
-9.71006052842756e-05,-0.00010395592415935,0.777677767776778
-9.71411220651554e-05,-0.000103983716934178,0.777777777777778
-9.71817613937981e-05,-0.000104010959833473,0.777877787778778
-9.72230383394296e-05,-0.000104037564954547,0.777977797779778
-9.72644977246333e-05,-0.000104063892546383,0.778077807780778
-9.73057511742622e-05,-0.000104089959839382,0.778177817781778
-9.7347718948401e-05,-0.000104115571931911,0.778277827782778
-9.73904616298451e-05,-0.000104140993960219,0.778377837783778
-9.74336765349057e-05,-0.000104166472586247,0.778477847784778
-9.74768135806021e-05,-0.000104191750022006,0.778577857785779
-9.75196140806978e-05,-0.000104217994456426,0.778677867786779
-9.75620810296654e-05,-0.000104245196352895,0.778777877787779
-9.76047110685587e-05,-0.000104271933996023,0.778877887788779
-9.76475023545083e-05,-0.000104298211969833,0.778977897789779
-9.76904161882208e-05,-0.000104324029744514,0.779077907790779
-9.77334509572356e-05,-0.000104349391858019,0.779177917791779
-9.7776200779628e-05,-0.000104374465846049,0.779277927792779
-9.78191954672573e-05,-0.000104399097141776,0.779377937793779
-9.78624327165172e-05,-0.000104423290144939,0.77947794779478
-9.79059104542498e-05,-0.000104447049117067,0.77957795779578
-9.79499620012145e-05,-0.000104470925407955,0.77967796779678
-9.79943961644302e-05,-0.000104494802597219,0.77977797779778
-9.80386817499454e-05,-0.000104518838038962,0.77987798779878
-9.80830081079919e-05,-0.00010454233212823,0.77997799779978
-9.81273750081213e-05,-0.000104565290186177,0.78007800780078
-9.81713021644939e-05,-0.000104588296986808,0.78017801780178
-9.82153509471948e-05,-0.000104610908478738,0.78027802780278
-9.82596667090034e-05,-0.00010463365871225,0.78037803780378
-9.83034830655744e-05,-0.000104656223557706,0.78047804780478
-9.83471540694461e-05,-0.000104678516540607,0.780578057805781
-9.83907458319014e-05,-0.000104700771515272,0.780678067806781
-9.84342832310749e-05,-0.000104723597281517,0.780778077807781
-9.84781942627219e-05,-0.000104746471652236,0.780878087808781
-9.8522475241224e-05,-0.000104769394120652,0.780978097809781
-9.85660471933352e-05,-0.000104793294160929,0.781078107810781
-9.86089172599639e-05,-0.000104818162144314,0.781178117811781
-9.86510923517694e-05,-0.000104843988626337,0.781278127812781
-9.86926097858736e-05,-0.000104870055113101,0.781378137813781
-9.87337059044332e-05,-0.00010489656277184,0.781478147814782
-9.8774384853804e-05,-0.00010492350727192,0.781578157815782
-9.88144208881071e-05,-0.000104950680904081,0.781678167816782
-9.88538204571447e-05,-0.000104978081387831,0.781778177817782
-9.88936344311873e-05,-0.000105005792064867,0.781878187818782
-9.89335241913564e-05,-0.000105033080620117,0.781978197819782
-9.89734885858487e-05,-0.000105059951176898,0.782078207820782
-9.9013527154007e-05,-0.000105086407881564,0.782178217821782
-9.90536392047653e-05,-0.000105112454765292,0.782278227822782
-9.90936745479624e-05,-0.000105138226930088,0.782378237823782
-9.91336338747044e-05,-0.000105163727117153,0.782478247824782
-9.91735181063859e-05,-0.00010518895795251,0.782578257825783
-9.9213327703744e-05,-0.000105213922154323,0.782678267826783
-9.92533289547007e-05,-0.000105239208619919,0.782778277827783
-9.92935202468753e-05,-0.000105264814193459,0.782878287828783
-9.93332777844381e-05,-0.000105290728186568,0.782978297829783
-9.93727623537483e-05,-0.00010531746850179,0.783078307830783
-9.941218173317e-05,-0.000105345380576413,0.783178317831783
-9.94513479546832e-05,-0.000105373400732641,0.783278327832783
-9.94904959783129e-05,-0.000105401806108113,0.783378337833783
-9.95296260344277e-05,-0.000105430592925039,0.783478347834783
-9.95687383533563e-05,-0.000105459757405632,0.783578357835784
-9.96075092892226e-05,-0.000105488782453582,0.783678367836784
-9.96459422973164e-05,-0.000105517669474042,0.783778377837784
-9.96840760768914e-05,-0.000105546626061095,0.783878387838784
-9.97222494771944e-05,-0.000105576198634979,0.783978397839784
-9.97605147883096e-05,-0.000105605330820087,0.784078407840784
-9.97994011310306e-05,-0.000105634332740601,0.784178417841784
-9.9838694968057e-05,-0.000105662987219756,0.784278427842784
-9.98783926138503e-05,-0.000105691297666776,0.784378437843784
-9.99184086074407e-05,-0.00010571926521039,0.784478447844784
-9.99589113367927e-05,-0.000105747539491995,0.784578457845785
-9.99998784577072e-05,-0.000105775548476105,0.784678467846785
-0.000100041091595582,-0.000105804152346717,0.784778477847785
-0.000100082834775565,-0.000105833653971891,0.784878487848785
-0.000100124852075604,-0.000105863018030282,0.784978497849785
-0.000100166750974196,-0.000105892659433629,0.785078507850785
-0.000100208436335647,-0.000105923204926244,0.785178517851785
-0.000100249665828536,-0.00010595424385792,0.785278527852785
-0.000100290513165912,-0.00010598506107488,0.785378537853785
-0.000100331191884954,-0.000106016126704463,0.785478547854785
-0.000100371704058781,-0.00010604743830493,0.785578557855786
-0.00010041156133917,-0.000106079467109316,0.785678567856786
-0.000100451235488961,-0.000106111379884919,0.785778577857786
-0.000100491482065812,-0.000106143020728861,0.785878587858786
-0.000100531871461507,-0.000106175657342548,0.785978597859786
-0.000100572402293955,-0.00010620927993598,0.786078607860786
-0.000100612540374571,-0.000106243076768385,0.786178617861786
-0.000100652847303928,-0.000106277624344099,0.786278627862786
-0.000100693822717554,-0.000106312249041982,0.786378637863786
-0.000100734815637998,-0.000106347449276717,0.786478647864786
-0.000100775553788072,-0.000106382297762494,0.786578657865787
-0.000100816039240935,-0.000106416797977641,0.786678667866787
-0.000100856878976665,-0.000106450845595306,0.786778677867787
-0.000100898069309604,-0.0001064844450613,0.786878687868787
-0.000100938916186282,-0.000106517727907162,0.786978697869787
-0.000100979423292358,-0.000106550697265689,0.787078707870787
-0.000101020178718882,-0.0001065835564464,0.787178717871787
-0.000101061177398141,-0.00010661665431884,0.787278727872787
-0.000101102177459533,-0.000106650134277723,0.787378737873787
-0.000101142739850326,-0.000106684086920866,0.787478747874787
-0.000101182869177533,-0.000106718507618173,0.787578757875788
-0.000101222200331761,-0.000106753043238569,0.787678767876788
-0.000101260741375393,-0.000106787692607253,0.787778777877788
-0.000101299536498288,-0.000106822746130193,0.787878787878788
-0.000101337973422369,-0.000106857538478955,0.787978797879788
-0.000101376679168346,-0.000106892202728439,0.788078807880788
-0.000101415415781644,-0.000106927383083715,0.788178817881788
-0.00010145400727253,-0.000106962925738115,0.788278827882788
-0.000101492455023218,-0.000106998827144204,0.788378837883788
-0.00010153076018539,-0.000107035083731511,0.788478847884789
-0.000101568924601915,-0.000107071692021707,0.788578857885789
-0.000101606868109984,-0.000107108297409455,0.788678867886789
-0.000101644682159669,-0.00010714453285036,0.788778877887789
-0.000101682404989569,-0.000107180713398158,0.788878887888789
-0.000101720052263751,-0.000107216717772017,0.788978897889789
-0.000101757271311769,-0.000107252421972943,0.789078907890789
-0.000101794066279978,-0.00010728782901856,0.789178917891789
-0.000101830794676208,-0.000107323067468849,0.789278927892789
-0.000101867510633369,-0.000107357809416385,0.789378937893789
-0.000101904796483736,-0.000107392027310953,0.789478947894789
-0.000101941653416913,-0.000107425747827425,0.78957895789579
-0.000101977963722519,-0.000107459508056746,0.78967896789679
-0.000102014283011902,-0.000107493198189663,0.78977897789779
-0.000102050387381973,-0.000107527743623095,0.78987898789879
-0.000102086278675601,-0.000107563135880052,0.78997899789979
-0.00010212239870966,-0.000107599060551789,0.79007900790079
-0.000102158745180704,-0.000107635512363224,0.79017901790179
-0.000102195459064668,-0.000107672456623201,0.79027902790279
-0.000102231813828423,-0.000107709327746116,0.79037903790379
-0.000102268059404838,-0.000107746106151967,0.790479047904791
-0.000102304197176123,-0.000107782792739131,0.790579057905791
-0.000102340228063594,-0.00010781938838295,0.790679067906791
-0.000102376086186376,-0.000107856277818924,0.790779077907791
-0.000102411938319933,-0.000107892854642907,0.790879087908791
-0.000102447038351161,-0.000107929740024669,0.790979097909791
-0.000102482041864484,-0.000107966532528121,0.791079107910791
-0.000102517532574266,-0.000108002621971326,0.791179117911791
-0.000102552759299612,-0.000108038633347914,0.791279127912791
-0.000102588067109165,-0.000108075093521161,0.791379137913791
-0.000102623710082265,-0.00010811140332,0.791479147914791
-0.00010265872695605,-0.000108148785734329,0.791579157915792
-0.000102693372500888,-0.000108186436371637,0.791679167916792
-0.000102727793912307,-0.000108223862023215,0.791779177917792
-0.000102762473779714,-0.000108261340702043,0.791879187918792
-0.000102797775369753,-0.000108298492993772,0.791979197919792
-0.000102833210103792,-0.000108335729157012,0.792079207920792
-0.000102869001193856,-0.000108372214922471,0.792179217921792
-0.000102904605928361,-0.000108407959803729,0.792279227922792
-0.000102939938846416,-0.000108443762918213,0.792379237923792
-0.000102975421033158,-0.000108480249697225,0.792479247924793
-0.000103010636931898,-0.000108517002257475,0.792579257925793
-0.000103045588846123,-0.000108554017949904,0.792679267926793
-0.000103080332060629,-0.000108590978611011,0.792779277927793
-0.000103114477278835,-0.000108628214613004,0.792879287928793
-0.000103148438675376,-0.000108665293629458,0.792979297929793
-0.000103182218553819,-0.000108702217249811,0.793079307930793
-0.000103215550165386,-0.000108739614153341,0.793179317931793
-0.000103248404946363,-0.000108776501976845,0.793279327932793
-0.000103281494687325,-0.000108813818786653,0.793379337933793
-0.000103315034307625,-0.000108851037396997,0.793479347934793
-0.000103349019891235,-0.000108888158729289,0.793579357935794
-0.000103383446600773,-0.000108925183751012,0.793679367936794
-0.000103417733486059,-0.000108962873179757,0.793779377937794
-0.000103451881468489,-0.000109001220519571,0.793879387938794
-0.000103486232391901,-0.000109040497840325,0.793979397939794
-0.00010352110828967,-0.000109079401735909,0.794079407940794
-0.000103555860718283,-0.000109118325810411,0.794179417941794
-0.000103590867226158,-0.000109156307188488,0.794279427942794
-0.000103626582760464,-0.000109193461645535,0.794379437943794
-0.000103663000180213,-0.00010922979722087,0.794479447944795
-0.00010369935471356,-0.000109266341818474,0.794579457945795
-0.000103735451712354,-0.000109302711578186,0.794679467946795
-0.000103771196040782,-0.000109339128951854,0.794779477947795
-0.000103806591154093,-0.000109375593455737,0.794879487948795
-0.000103841640507658,-0.000109412104675198,0.794979497949795
-0.000103876347556725,-0.000109448662149532,0.795079507950795
-0.000103910715526217,-0.000109485265464104,0.795179517951795
-0.000103945051937404,-0.0001095218921595,0.795279527952795
-0.000103979965613073,-0.000109558071693744,0.795379537953795
-0.000104015517827125,-0.000109593985815317,0.795479547954795
-0.000104051016138552,-0.00010962972650415,0.795579557955796
-0.000104086575723921,-0.000109666115452264,0.795679567956796
-0.000104121847137706,-0.000109702160460384,0.795779577957796
-0.000104156368061583,-0.000109738304543308,0.795879587958796
-0.000104190580312507,-0.000109774315413121,0.795979597959796
-0.000104224487115397,-0.000109810194336761,0.796079607960796
-0.000104258491818325,-0.00010984645380348,0.796179617961796
-0.000104292593039118,-0.000109883090104595,0.796279627962796
-0.000104326181954949,-0.000109920615429896,0.796379637963796
-0.000104359518173569,-0.000109958009430978,0.796479647964797
-0.000104392540421156,-0.000109994822274596,0.796579657965797
-0.000104425658034845,-0.000110032189508666,0.796679667966797
-0.00010445887032357,-0.000110070105696857,0.796779677967797
-0.000104492820893545,-0.000110108065974604,0.796879687968797
-0.000104526438603497,-0.00011014573439516,0.796979697969797
-0.00010455972644802,-0.000110183113837935,0.797079707970797
-0.000104592964997011,-0.000110220405170707,0.797179717971797
-0.000104626184426725,-0.000110258308228781,0.797279727972797
-0.000104659474344405,-0.0001102964306059,0.797379737973797
-0.000104692834289396,-0.000110334770205855,0.797479747974797
-0.000104726886214658,-0.000110373432691543,0.797579757975798
-0.000104761649009139,-0.000110412191280484,0.797679767976798
-0.000104796926412109,-0.000110450686207434,0.797779777977798
-0.000104832245048268,-0.000110488996506493,0.797879787978798
-0.000104867620811973,-0.000110526892285413,0.797979797979798
-0.000104902957415647,-0.000110564451034927,0.798079807980798
-0.00010493833502214,-0.000110601834370668,0.798179817981798
-0.00010497375271006,-0.000110639044020283,0.798279827982798
-0.000105009887256384,-0.000110676304693076,0.798379837983798
-0.00010504646914815,-0.000110713038341348,0.798479847984798
-0.000105083493778266,-0.000110749250148042,0.798579857985799
-0.000105121177908872,-0.00011078526696096,0.798679867986799
-0.000105158505453125,-0.000110820716184202,0.798779877987799
-0.000105196109881657,-0.000110856378852491,0.798879887988799
-0.00010523339987838,-0.000110892916401295,0.798979897989799
-0.000105271139524071,-0.000110929329928068,0.799079907990799
-0.000105308847381049,-0.00011096632523426,0.799179917991799
-0.000105346524370707,-0.000111003896561046,0.799279927992799
-0.000105384262173569,-0.000111041461829549,0.799379937993799
-0.000105422060559267,-0.00011107902108584,0.799479947994799
-0.000105459947630855,-0.000111117273151672,0.7995799579958
-0.000105497660785952,-0.000111156344974558,0.7996799679968
-0.000105535399970946,-0.000111195643649032,0.7997799779978
-0.00010557332021334,-0.000111234737816155,0.7998799879988
-0.000105611235157616,-0.000111273359897935,0.7999799979998
-0.000105649145034141,-0.000111311514524468,0.8000800080008
-0.000105687492350936,-0.000111349809528091,0.8001800180018
-0.000105725941944413,-0.000111387074946155,0.8002800280028
-0.000105764492432479,-0.000111423320845085,0.8003800380038
-0.000105803143354478,-0.00011145855726827,0.8004800480048
-0.000105841551714766,-0.000111493408541317,0.800580058005801
-0.000105879398244232,-0.000111528288516342,0.800680068006801
-0.000105916886574844,-0.000111562612119879,0.800780078007801
-0.000105954020161932,-0.00011159638478826,0.800880088008801
-0.000105990802691074,-0.000111629611957813,0.800980098009801
-0.000106027518648276,-0.000111662692139146,0.801080108010801
-0.000106063713316698,-0.000111696501917387,0.801180118011801
-0.000106099326113546,-0.00011173065040661,0.801280128012801
-0.000106134085222409,-0.000111765537246153,0.801380138013801
-0.000106168942231229,-0.000111801056174199,0.801480148014801
-0.000106204143157007,-0.000111836954516594,0.801580158015802
-0.000106239315288703,-0.000111873485200879,0.801680168016802
-0.000106274771215219,-0.000111909435211441,0.801780178017802
-0.000106310508172329,-0.000111944810261033,0.801880188018802
-0.000106346523165443,-0.000111979616039371,0.801980198019802
-0.000106383401291096,-0.000112013526850418,0.802080208020802
-0.000106421134256577,-0.000112046551493654,0.802180218021802
-0.000106458949688355,-0.000112079184168306,0.802280228022802
-0.000106496800594545,-0.000112111110419557,0.802380238023802
-0.00010653463860093,-0.000112143353613436,0.802480248024802
-0.000106572299465903,-0.000112176009714983,0.802580258025803
-0.000106610587581995,-0.000112208500906851,0.802680268026803
-0.000106649496268915,-0.000112240828801511,0.802780278027803
-0.000106688798629021,-0.000112272673461746,0.802880288028803
-0.000106728490976696,-0.000112304039563721,0.802980298029803
-0.000106768165817552,-0.000112335583912812,0.803080308030803
-0.000106808459616777,-0.000112367700804166,0.803180318031803
-0.000106849366845922,-0.000112400384571103,0.803280328032803
-0.000106890448912954,-0.000112433299520263,0.803380338033803
-0.000106931273675721,-0.00011246662141095,0.803480348034804
-0.00010697190862768,-0.000112499852058832,0.803580358035804
-0.000107012354920592,-0.000112532992339251,0.803680368036804
-0.000107052615088274,-0.000112566043173618,0.803780378037804
-0.000107093147533182,-0.00011259911199855,0.803880388038804
-0.00010713401652373,-0.000112631434502951,0.803980398039804
-0.000107175797711981,-0.000112663543930871,0.804080408040804
-0.0001072178320581,-0.000112695926350074,0.804180418041804
-0.00010725964595646,-0.000112729003306466,0.804280428042804
-0.000107301498554152,-0.000112762516228857,0.804380438043804
-0.000107343389160033,-0.000112796460855717,0.804480448044804
-0.000107385242448751,-0.000112830861811776,0.804580458045805
-0.000107426507185684,-0.000112866173721623,0.804680468046805
-0.000107467876502865,-0.000112901643423243,0.804780478047805
-0.000107509332663068,-0.000112936894773299,0.804880488048805
-0.000107550410353415,-0.000112973052147589,0.804980498049805
-0.00010759132449314,-0.000113008979422314,0.805080508050805
-0.000107632233565114,-0.000113045145503946,0.805180518051805
-0.0001076731371086,-0.000113081548019849,0.805280528052805
-0.000107714028443388,-0.00011311730683746,0.805380538053805
-0.000107754907569478,-0.000113152428337556,0.805480548054806
-0.000107796439515847,-0.000113187732023803,0.805580558055806
-0.000107837928846896,-0.000113222950640704,0.805680568056806
-0.000107879393760547,-0.000113259288588674,0.805780578057806
-0.000107920847847592,-0.000113295861312374,0.805880588058806
-0.00010796191678453,-0.000113332629006813,0.805980598059806
-0.000108002604256941,-0.000113369589760061,0.806080608060806
-0.00010804291441122,-0.000113406741660191,0.806180618061806
-0.000108082850702657,-0.000113444082772235,0.806280628062806
-0.000108122968512232,-0.000113481957105295,0.806380638063806
-0.000108163266457852,-0.000113520359361253,0.806480648064806
-0.000108203742235912,-0.000113559284334131,0.806580658065807
-0.000108244400223135,-0.000113598742320707,0.806680668066807
-0.000108285155649699,-0.000113638988436876,0.806780678067807
-0.000108326028786603,-0.000113679665313068,0.806880688068807
-0.000108367018712454,-0.000113720768733822,0.806980698069807
-0.00010840751913828,-0.000113761804707231,0.807080708070807
-0.000108447543424542,-0.000113802227826609,0.807180718071807
-0.000108486665418314,-0.00011384222202879,0.807280728072807
-0.000108525284090861,-0.000113882154058707,0.807380738073807
-0.000108563820988137,-0.000113922377254758,0.807480748074808
-0.000108602716775293,-0.000113961837590934,0.807580758075808
-0.000108641138035385,-0.000114001231147789,0.807680768076808
-0.000108679516910486,-0.000114040338951806,0.807780778077808
-0.000108717636177876,-0.000114080143780823,0.807880788078808
-0.000108755624374383,-0.000114119547150714,0.807980798079808
-0.000108792741376048,-0.000114159622989981,0.808080808080808
-0.000108828995475542,-0.000114200364687493,0.808180818081808
-0.00010886490727054,-0.00011424049242528,0.808280828082808
-0.00010890115353802,-0.000114280616822948,0.808380838083808
-0.000108937279791633,-0.000114320647029295,0.808480848084808
-0.000108972587601225,-0.000114361081850603,0.808580858085809
-0.000109007502428617,-0.000114402270041244,0.808680868086809
-0.000109042169165931,-0.00011444286928849,0.808780878087809
-0.000109076590807679,-0.000114482885351165,0.808880888088809
-0.000109111041243548,-0.000114522420160451,0.808980898089809
-0.000109145588427692,-0.000114561117751929,0.809080908090809
-0.000109179909635547,-0.000114599648729117,0.809180918091809
-0.000109214187076359,-0.000114637032156999,0.809280928092809
-0.00010924797248325,-0.000114675118207458,0.809380938093809
-0.000109281798432264,-0.000114713316508911,0.80948094809481
-0.000109316698056405,-0.000114751894455066,0.80958095809581
-0.000109352660529066,-0.00011479084829117,0.80968096809681
-0.000109388736105016,-0.00011482926987374,0.80978097809781
-0.000109424923862858,-0.000114867164362683,0.80988098809881
-0.000109461222420463,-0.000114904536963976,0.80998099809981
-0.000109497631086803,-0.000114941392814491,0.81008100810081
-0.000109534148249378,-0.000114977736935919,0.81018101810181
-0.000109570773447451,-0.000115013574372994,0.81028102810281
-0.000109607784717105,-0.000115048930971313,0.81038103810381
-0.000109644453451933,-0.000115084604489226,0.81048104810481
-0.000109681158582488,-0.000115120538421152,0.810581058105811
-0.000109718334093791,-0.000115155777792854,0.810681068106811
-0.000109755225119208,-0.000115190732747765,0.810781078107811
-0.00010979225044039,-0.00011522543675617,0.810881088108811
-0.000109829419041113,-0.000115259781298791,0.810981098109811
-0.000109866294632871,-0.000115294404061709,0.811081108110811
-0.000109902879749558,-0.000115329302257653,0.811181118111811
-0.000109939172318018,-0.000115364450110127,0.811281128112811
-0.000109975175332802,-0.000115399845108284,0.811381138113811
-0.000110010891788502,-0.000115435484833418,0.811481148114812
-0.000110046304639,-0.000115471371151389,0.811581158115812
-0.00011008243987635,-0.000115507112646458,0.811681168116812
-0.000110118515221971,-0.000115542682597683,0.811781178117812
-0.000110154688928286,-0.000115578284153333,0.811881188118812
-0.000110190960073901,-0.000115613917013949,0.811981198119812
-0.000110228047590378,-0.000115649252051233,0.812081208120812
-0.000110265223562378,-0.000115684621019506,0.812181218121812
-0.000110301993652493,-0.000115720429040508,0.812281228122812
-0.000110338369378356,-0.000115756535115195,0.812381238123812
-0.000110374449100661,-0.000115792300152336,0.812481248124812
-0.000110410235353304,-0.000115827727469013,0.812581258125813
-0.000110445731130876,-0.000115862820359272,0.812681268126813
-0.000110480837381618,-0.00011589835508953,0.812781278127813
-0.000110516245855431,-0.000115934710705573,0.812881288128813
-0.000110552200265709,-0.000115971632690419,0.812981298129813
-0.000110587424687529,-0.000116008332292525,0.813081308130813
-0.000110622709692145,-0.000116044285597134,0.813181318131813
-0.000110658055049227,-0.000116079499952506,0.813281328132813
-0.000110692994524425,-0.00011611442238158,0.813381338133813
-0.000110727445421032,-0.000116149075228593,0.813481348134813
-0.000110762110315476,-0.000116183568878681,0.813581358135814
-0.00011079681805561,-0.000116219188931674,0.813681368136814
-0.000110831473044922,-0.000116255268492736,0.813781378137814
-0.000110866075744071,-0.000116291803069987,0.813881388138814
-0.000110900371613135,-0.000116329383150185,0.813981398139814
-0.000110934385530169,-0.000116367819429273,0.814081408140814
-0.000110968120720094,-0.000116407103476335,0.814181418141814
-0.000111001984907704,-0.000116447063632348,0.814281428142814
-0.000111036098106867,-0.000116487511652881,0.814381438143814
-0.00011107027281026,-0.000116528173187565,0.814481448144814
-0.000111104469397155,-0.00011656811708066,0.814581458145815
-0.000111138617609993,-0.000116608061088932,0.814681468146815
-0.000111172485483222,-0.000116648838030445,0.814781478147815
-0.000111206386527296,-0.0001166894761152,0.814881488148815
-0.000111240320281519,-0.000116729976702276,0.814981498149815
-0.000111274691706341,-0.000116770177738372,0.815081508150815
-0.000111309410042673,-0.000116810101659866,0.815181518151815
-0.000111344471835305,-0.000116850276781256,0.815281528152815
-0.000111379416147884,-0.000116890594168628,0.815381538153815
-0.000111414228237897,-0.000116931147967237,0.815481548154815
-0.000111449147672382,-0.000116972064318358,0.815581558155816
-0.000111484173299576,-0.000117013339651521,0.815681568156816
-0.000111519303967714,-0.000117054970442325,0.815781578157816
-0.000111555260451231,-0.000117097590506921,0.815881588158816
-0.00011159089167633,-0.000117140903841764,0.815981598159816
-0.000111626851615096,-0.000117184419518641,0.816081608160816
-0.000111663259820699,-0.000117227780720828,0.816181618161816
-0.000111699277117379,-0.000117271366148579,0.816281628162816
-0.00011173501407449,-0.000117315202039096,0.816381638163816
-0.000111770675245475,-0.000117359336536146,0.816481648164816
-0.000111806261551767,-0.000117403766691211,0.816581658165817
-0.000111841838874282,-0.000117447795341078,0.816681668166817
-0.000111876857130199,-0.000117491806990899,0.816781678167817
-0.000111911388650314,-0.00011753541782658,0.816881688168817
-0.000111945438502377,-0.000117578631764125,0.816981698169817
-0.000111978766197957,-0.000117621746327405,0.817081708170817
-0.000112011378417304,-0.000117664762506939,0.817181718171817
-0.000112044031409061,-0.000117707004976975,0.817281728172817
-0.000112077345283482,-0.000117748922764523,0.817381738173817
-0.000112110797830351,-0.000117790279227996,0.817481748174817
-0.000112144388358643,-0.000117831079872829,0.817581758175818
-0.000112178115255896,-0.000117871330181421,0.817681768176818
-0.000112212727629888,-0.000117910632288154,0.817781778177818
-0.000112247646373347,-0.000117949762252125,0.817881788178818
-0.000112283438845503,-0.000117987954956002,0.817981798179818
-0.000112318827048235,-0.000118026863804173,0.818081808180818
-0.000112353814897569,-0.000118066481724805,0.818181818181818
-0.000112388295970389,-0.000118106099622401,0.818281828182818
-0.000112422635376129,-0.000118145928269914,0.818381838183818
-0.000112456450959273,-0.000118186086575537,0.818481848184819
-0.000112489847760729,-0.000118226186647934,0.818581858185819
-0.00011252314781395,-0.000118266712412588,0.818681868186819
-0.000112556134126467,-0.000118306626267658,0.818781878187819
-0.000112588809923202,-0.000118345934248391,0.818881888188819
-0.000112621178198706,-0.000118384642320929,0.818981898189819
-0.000112653241717283,-0.000118422756336236,0.819081908190819
-0.000112685394382449,-0.000118460458273146,0.819181918191819
-0.000112717635272809,-0.000118497752162836,0.819281928192819
-0.000112749963466927,-0.000118534642036481,0.819381938193819
-0.000112782571079181,-0.000118571590534953,0.819481948194819
-0.000112815910983459,-0.000118607643812744,0.81958195819582
-0.000112849976038854,-0.000118642810669336,0.81968196819682
-0.000112884758874048,-0.000118677099858143,0.81978197819782
-0.000112919461085694,-0.000118710925853232,0.81988198819882
-0.000112954083825595,-0.000118744293169521,0.81998199819982
-0.000112988627554409,-0.000118777206344964,0.82008200820082
-0.000113023309955711,-0.000118810269341967,0.82018201820182
-0.000113058129647369,-0.000118843480686271,0.82028202820282
-0.000113093084786555,-0.000118876838949689,0.82038203820382
-0.000113128246091645,-0.000118911260153774,0.820482048204821
-0.000113162997598823,-0.000118945381760807,0.820582058205821
-0.000113197690365994,-0.000118979393835011,0.820682068206821
-0.000113232325084225,-0.00011901329738994,0.820782078207821
-0.000113266902214213,-0.000119047093531286,0.820882088208821
-0.000113301422216695,-0.000119080783295638,0.820982098209821
-0.000113335999807381,-0.000119114753169182,0.821082108210821
-0.000113370169673392,-0.000119149421357702,0.821182118211821
-0.000113404045609004,-0.00011918392401459,0.821282128212821
-0.000113437630378479,-0.000119218262798388,0.821382138213821
-0.000113471465080902,-0.000119253180620403,0.821482148214821
-0.000113505547182376,-0.000119288671744847,0.821582158215822
-0.000113539406071868,-0.000119324806659725,0.821682168216822
-0.000113573325774563,-0.000119360796060642,0.821782178217822
-0.000113606755516495,-0.0001193969072722,0.821882188218822
-0.000113640443944784,-0.000119432649619575,0.821982198219822
-0.000113674388525574,-0.000119468026719308,0.822082208220822
-0.000113708587185667,-0.000119503042164905,0.822182218221822
-0.000113742290586918,-0.000119538317817197,0.822282228222822
-0.000113775406127449,-0.000119573885856492,0.822382238223822
-0.000113807939566036,-0.000119609743403379,0.822482248224823
-0.000113839822487911,-0.000119645206747257,0.822582258225823
-0.00011387146353918,-0.000119681129253676,0.822682268226823
-0.000113902531011587,-0.000119717708657612,0.822782278227823
-0.000113933524310327,-0.000119754422265177,0.822882288228823
-0.000113964444126507,-0.000119791268740326,0.822982298229823
-0.000113995427289707,-0.000119827664990628,0.823082308230823
-0.000114026831307794,-0.000119864554449638,0.823182318231823
-0.000114058312033402,-0.000119901440176931,0.823282328232823
-0.000114089628747689,-0.000119938802619659,0.823382338233823
-0.000114120455040557,-0.000119977031673231,0.823482348234823
-0.000114150946630573,-0.00012001575545584,0.823582358235824
-0.00011418110651237,-0.000120054969084004,0.823682368236824
-0.00011421093791083,-0.00012009466772031,0.823782378237824
-0.000114240141367144,-0.000120133719387312,0.823882388238824
-0.000114269471747906,-0.000120173287805094,0.823982398239824
-0.000114298927901431,-0.000120213367859819,0.824082408240824
-0.000114327944771858,-0.000120252912896776,0.824182418241824
-0.000114357561251005,-0.000120292545698208,0.824282428242824
-0.000114388006309713,-0.000120331590615869,0.824382438243824
-0.000114419155557431,-0.000120370044424818,0.824482448244825
-0.000114451098831772,-0.000120408126190712,0.824582458245825
-0.000114483828531091,-0.000120445839576164,0.824682468246825
-0.000114516232050639,-0.000120483457111752,0.824782478247825
-0.000114549130137963,-0.000120521296822763,0.824882488248825
-0.000114582517725312,-0.000120559356589951,0.824982498249825
-0.000114616390205594,-0.000120597634247996,0.825082508250825
-0.00011465032165629,-0.000120635972949574,0.825182518251825
-0.000114684311155887,-0.000120674372095767,0.825282528252825
-0.000114718160140206,-0.000120712972846863,0.825382538253825
-0.000114752422147358,-0.000120751065807911,0.825482548254825
-0.000114786145819691,-0.000120789692957456,0.825582558255826
-0.000114819335994545,-0.000120828849043453,0.825682568256826
-0.000114852648717162,-0.000120868044773192,0.825782578257826
-0.00011488608260549,-0.000120907279801145,0.825882588258826
-0.00011491968718531,-0.000120946131475713,0.825982598259826
-0.000114953499313125,-0.000120985907856141,0.826082608260826
-0.000114988202906903,-0.000121025407306248,0.826182618261826
-0.000115023446217632,-0.000121064665784132,0.826282628262826
-0.000115058756791448,-0.000121104438778372,0.826382638263826
-0.000115093553447802,-0.0001211444676026,0.826482648264827
-0.000115128654170056,-0.000121184317212232,0.826582658265827
-0.000115164294609301,-0.000121224251430502,0.826682668266827
-0.000115199860644513,-0.00012126410850357,0.826782678267827
-0.000115235525961893,-0.000121303998309791,0.826882688268827
-0.000115270991563211,-0.000121344913762536,0.826982698269827
-0.000115306409711828,-0.000121385536252394,0.827082708270827
-0.000115341439255049,-0.000121426483079211,0.827182718271827
-0.000115376356155638,-0.000121467847259508,0.827282728272827
-0.000115411161335072,-0.000121509624693002,0.827382738273827
-0.000115445657611183,-0.000121552396007347,0.827482748274827
-0.000115480274131531,-0.000121595258771815,0.827582758275828
-0.000115515009514023,-0.000121638212088028,0.827682768276828
-0.000115550132580516,-0.000121680541078632,0.827782778277828
-0.000115585758507497,-0.0001217227209157,0.827882788278828
-0.000115621469204381,-0.000121765030188092,0.827982798279828
-0.000115657264440801,-0.000121807467651903,0.828082808280828
-0.000115693555627089,-0.000121849754879517,0.828182818281828
-0.000115729887355539,-0.000121892218718741,0.828282828282828
-0.000115766258935046,-0.000121934857395855,0.828382838283828
-0.000115802885284922,-0.00012197798677083,0.828482848284828
-0.000115840183113619,-0.000122020024134596,0.828582858285829
-0.000115878145740966,-0.000122060980221602,0.828682868286829
-0.000115916766717079,-0.000122100865628082,0.828782878287829
-0.000115955435606553,-0.000122140728897644,0.828882888288829
-0.000115994152409506,-0.000122180570260639,0.828982898289829
-0.000116033151625107,-0.000122220608805763,0.829082908290829
-0.000116071998347099,-0.000122260747577456,0.829182918291829
-0.000116110494241515,-0.000122300458053903,0.829282928292829
-0.000116149095407285,-0.00012234035101596,0.829382938293829
-0.00011618760512286,-0.000122380661492745,0.829482948294829
-0.000116226196844155,-0.00012242163785081,0.82958295829583
-0.000116264343753863,-0.000122462895515901,0.82968296829683
-0.000116301938507512,-0.000122504996986895,0.82978297829783
-0.000116339241404,-0.000122546922191808,0.82988298829883
-0.000116376255207549,-0.000122588672858289,0.82998299829983
-0.000116412982912712,-0.000122630250713985,0.83008300830083
-0.00011644969426282,-0.000122672374736533,0.83018301830183
-0.000116486673974129,-0.000122713863054036,0.83028302830283
-0.000116523919973439,-0.000122754721978166,0.83038303830383
-0.00011656142903583,-0.000122794957682381,0.83048304830483
-0.000116599048437245,-0.00012283414475085,0.830583058305831
-0.000116636777256369,-0.000122872293503382,0.830683068306831
-0.000116675036808668,-0.000122909601145143,0.830783078307831
-0.000116713822026391,-0.000122946075968838,0.830883088308831
-0.000116752702149558,-0.000122981887145675,0.830983098309831
-0.000116791676717433,-0.000123017041240714,0.831083108310831
-0.000116830747112147,-0.00012305119661749,0.831183118311831
-0.000116870022060264,-0.00012308564398967,0.831283128312831
-0.00011690974320206,-0.000123119997147492,0.831383138313831
-0.000116949361606397,-0.000123154405566987,0.831483148314831
-0.000116988878885856,-0.000123188868718344,0.831583158315832
-0.000117028295501014,-0.00012322338602568,0.831683168316832
-0.000117067721791055,-0.000123258156560017,0.831783178317832
-0.000117107157755859,-0.000123293177810508,0.831883188318832
-0.000117146838355533,-0.000123328599598714,0.831983198319832
-0.000117186474266727,-0.000123365110633893,0.832083208320832
-0.000117226066180509,-0.000123402700204632,0.832183218321832
-0.000117265918162779,-0.000123441039482092,0.832283228322832
-0.000117305319805015,-0.00012347905640363,0.832383238323832
-0.000117344275944677,-0.000123516754125081,0.832483248324832
-0.000117382854075102,-0.000123554586856398,0.832583258325833
-0.000117421685593804,-0.000123592792367898,0.832683268326833
-0.000117460767275782,-0.000123631367020006,0.832783278327833
-0.000117499878673316,-0.000123670462707458,0.832883288328833
-0.000117539254746351,-0.000123710293197794,0.832983298329833
-0.000117578904018047,-0.000123750668887499,0.833083308330833
-0.00011761882395443,-0.000123791584386314,0.833183318331833
-0.000117659011560946,-0.000123833034350051,0.833283328332833
-0.0001176994643037,-0.000123875013526661,0.833383338333833
-0.000117739516462689,-0.000123917127828314,0.833483348334834
-0.000117779618838604,-0.000123959165814033,0.833583358335834
-0.000117819770740419,-0.000124001128243984,0.833683368336834
-0.000117859971477068,-0.000124043015855296,0.833783378337834
-0.000117900165994164,-0.000124084422028936,0.833883388338834
-0.000117940353831049,-0.000124125351464105,0.833983398339834
-0.000117980546735684,-0.000124165626466534,0.834083408340834
-0.000118021172473536,-0.000124205512518003,0.834183418341834
-0.000118062227128538,-0.00012424501348844,0.834283428342834
-0.000118103537705713,-0.000124284634864365,0.834383438343834
-0.00011814485634523,-0.00012432510803944,0.834483448344834
-0.000118185594495305,-0.000124365840776222,0.834583458345835
-0.000118225757684424,-0.000124406830448688,0.834683468346835
-0.000118265872499406,-0.000124447468095772,0.834783478347835
-0.000118305938709922,-0.000124487757172767,0.834883488348835
-0.000118345826857591,-0.000124528311086551,0.834983498349835
-0.000118385538324583,-0.000124569127280209,0.835083508350835
-0.0001184244596809,-0.000124610211305244,0.835183518351835
-0.000118463221863357,-0.000124651184438368,0.835283528352835
-0.000118501754614237,-0.000124691964673929,0.835383538353835
-0.000118540056321159,-0.000124732339004552,0.835483548354836
-0.000118578129057202,-0.000124772311392307,0.835583558355836
-0.000118616290479135,-0.000124811880984889,0.835683568356836
-0.000118654090707662,-0.000124850848227534,0.835783578357836
-0.00011869189416111,-0.00012489022268813,0.835883588358836
-0.000118729700839519,-0.000124930000381569,0.835983598359836
-0.000118768097682174,-0.000124969429735273,0.836083608360836
-0.000118806486001789,-0.000125008633803789,0.836183618361836
-0.000118845390312025,-0.00012504837613805,0.836283628362836
-0.000118883743617966,-0.00012508810158744,0.836383638363836
-0.000118921457233759,-0.000125128446478955,0.836483648364836
-0.000118959656203223,-0.000125168512896786,0.836583658365837
-0.000118997774779547,-0.000125208365570112,0.836683668366837
-0.000119035563260072,-0.000125247653717455,0.836783678367837
-0.000119074163965065,-0.000125287423624965,0.836883688368837
-0.000119113569523327,-0.000125327670547369,0.836983698369837
-0.000119153471722524,-0.000125368366013044,0.837083708370837
-0.000119193883232129,-0.000125408195374651,0.837183718371837
-0.000119234090879358,-0.000125447414300933,0.837283728372837
-0.000119274368784226,-0.000125486124999494,0.837383738373837
-0.000119314716025338,-0.000125524332445959,0.837483748374838
-0.000119355045298935,-0.000125562061057742,0.837583758375838
-0.000119395004395308,-0.000125599945457226,0.837683768376838
-0.00011943459630909,-0.000125637984124082,0.837783778377838
-0.000119474612072312,-0.000125676241211609,0.837883788378838
-0.000119514629908692,-0.000125714801190233,0.837983798379838
-0.000119555485769147,-0.000125753439488862,0.838083808380838
-0.00011959630961052,-0.000125792533126172,0.838183818381838
-0.000119637212462941,-0.000125831692160686,0.838283828382838
-0.000119678008201258,-0.000125870646411425,0.838383838383838
-0.000119718697977236,-0.000125909397859423,0.838483848384838
-0.000119759282712228,-0.000125947948508753,0.838583858385839
-0.00011980045024023,-0.000125986210802257,0.838683868386839
-0.000119842194341647,-0.000126024187527205,0.838783878387839
-0.000119884080801172,-0.000126061972713672,0.838883888388839
-0.000119925923032955,-0.000126099298622421,0.838983898389839
-0.000119967721728023,-0.000126136169791407,0.839083908390839
-0.000120009649651105,-0.000126172824612899,0.839183918391839
-0.00012005191711446,-0.000126209006381567,0.839283928392839
-0.000120093920823669,-0.000126245042451992,0.839383938393839
-0.000120135663312586,-0.000126280934252363,0.83948394839484
-0.000120177195258955,-0.00012631679845645,0.83958395839584
-0.000120218134737511,-0.000126352681457338,0.83968396839684
-0.000120258749879126,-0.00012638856482679,0.83978397839784
-0.000120298764029847,-0.000126425003899707,0.83988398839884
-0.000120338182948571,-0.000126461993262792,0.83998399839984
-0.000120377012394075,-0.000126499527525788,0.84008400840084
-0.000120415381133675,-0.000126537246854346,0.84018401840184
-0.000120453184587123,-0.000126574973508128,0.84028402840284
-0.000120490801224354,-0.000126612639210519,0.84038403840384
-0.000120529243907251,-0.00012665026485453,0.84048404840484
-0.000120568047092529,-0.000126687744477806,0.840584058405841
-0.000120607481675242,-0.000126724722161997,0.840684068406841
-0.000120647024984558,-0.000126761033803659,0.840784078407841
-0.000120686232899958,-0.000126797619611407,0.840884088408841
-0.000120725320801489,-0.000126834657602001,0.840984098409841
-0.000120764303662075,-0.000126871612941955,0.841084108410841
-0.000120803182403111,-0.000126908486391434,0.841184118411841
-0.000120842199125569,-0.000126945214142672,0.841284128412841
-0.000120881559995313,-0.000126981987020052,0.841384138413841
-0.000120921113900867,-0.00012701820198258,0.841484148414842
-0.000120960521301959,-0.000127054315290351,0.841584158415842
-0.00012099978358064,-0.000127090327956916,0.841684168416842
-0.000121038875628527,-0.000127126647707002,0.841784178417842
-0.000121077825548636,-0.000127162864765743,0.841884188418842
-0.000121116348394344,-0.00012719901803975,0.841984198419842
-0.000121154106468288,-0.000127234821200305,0.842084208420842
-0.000121191302481001,-0.000127270742716207,0.842184218421842
-0.000121228510472083,-0.00012730705601641,0.842284228422842
-0.000121265600292087,-0.000127343282473551,0.842384238423842
-0.000121303539423431,-0.00012737894862017,0.842484248424842
-0.000121341478324406,-0.000127414908835367,0.842584258425843
-0.000121379416534356,-0.000127451160193663,0.842684268426843
-0.000121417059662142,-0.000127487408280945,0.842784278427843
-0.000121454002286617,-0.000127523258663856,0.842884288428843
-0.000121490867051808,-0.000127558707057827,0.842984298429843
-0.000121528251953936,-0.000127593688710645,0.843084308430843
-0.000121565424931383,-0.000127628433169028,0.843184318431843
-0.000121602853139857,-0.000127662502923612,0.843284328432843
-0.000121640597853299,-0.00012769635570875,0.843384338433843
-0.000121677714854964,-0.000127730515162773,0.843484348434843
-0.000121714264958016,-0.000127765247366379,0.843584358435844
-0.000121750414246894,-0.000127799872548003,0.843684368436844
-0.000121786166407336,-0.000127834391790304,0.843784378437844
-0.000121821182359686,-0.000127868839415871,0.843884388438844
-0.000121856101563842,-0.000127903218557506,0.843984398439844
-0.00012189042069854,-0.000127937899208121,0.844084408440844
-0.000121924774846873,-0.000127972726178932,0.844184418441844
-0.000121959164008841,-0.00012800769804175,0.844284428442844
-0.000121993432235547,-0.00012804161035009,0.844384438443844
-0.000122027580678674,-0.000128074473492871,0.844484448444844
-0.000122062413270097,-0.000128107980495191,0.844584458445845
-0.000122097112026453,-0.000128141357739693,0.844684468446845
-0.000122131678099506,-0.000128174606493317,0.844784478447845
-0.000122166214687411,-0.00012820815935891,0.844884488448845
-0.000122200891099528,-0.000128240729101134,0.844984498449845
-0.000122235719314227,-0.000128273109677514,0.845084508450845
-0.000122270248070118,-0.00012830531944718,0.845184518451845
-0.000122304286634918,-0.000128337271060291,0.845284528452845
-0.000122338308383926,-0.000128368891241573,0.845384538453845
-0.000122371414479982,-0.000128400437203135,0.845484548454845
-0.000122403614137153,-0.000128431909659068,0.845584558455846
-0.000122435110987447,-0.000128463774475187,0.845684568456846
-0.000122466178459853,-0.000128495439713506,0.845784578457846
-0.000122497307666858,-0.000128526705565877,0.845884588458846
-0.000122528411535031,-0.00012855759527491,0.845984598459846
-0.000122558712853541,-0.000128588807524148,0.846084608460846
-0.000122588417557882,-0.00012862070654768,0.846184618461846
-0.000122618105907129,-0.000128653021680786,0.846284628462846
-0.000122647895842071,-0.000128685229469417,0.846384638463846
-0.000122677781143115,-0.000128717315147946,0.846484648464847
-0.000122708321337637,-0.000128749734653975,0.846584658465847
-0.000122739509975674,-0.000128782484739527,0.846684668466847
-0.000122770831066686,-0.000128816154578349,0.846784678467847
-0.000122802283689239,-0.000128850735094536,0.846884688468847
-0.000122833948927577,-0.000128885803751665,0.846984698469847
-0.000122865250438573,-0.000128921619581631,0.847084708470847
-0.00012289619144719,-0.000128958175236177,0.847184718471847
-0.000122926856032304,-0.000128994942377769,0.847284728472847
-0.000122957862461177,-0.00012903191070963,0.847384738473847
-0.000122989207508889,-0.00012906907822769,0.847484748474847
-0.000123021125905096,-0.000129106704862219,0.847584758475848
-0.000123053040846013,-0.00012914459250968,0.847684768476848
-0.000123085178538256,-0.00012918265368202,0.847784778477848
-0.000123117536678259,-0.000129220886697663,0.847884788478848
-0.000123150113192865,-0.000129259289851997,0.847984798479848
-0.000123182906008875,-0.00012929786144041,0.848084808480848
-0.000123215924801132,-0.000129335983011295,0.848184818481848
-0.000123249167726848,-0.000129373658941356,0.848284828482848
-0.000123282231437952,-0.00012941095937307,0.848384838483848
-0.000123315376463631,-0.000129447508278274,0.848484848484849
-0.000123348602573555,-0.000129483312982193,0.848584858485849
-0.000123381653845592,-0.000129518975719588,0.848684868486849
-0.000123414668030796,-0.000129554680588537,0.848784878487849
-0.000123447645359536,-0.000129590427197442,0.848884888488849
-0.000123480522715121,-0.000129625764077549,0.848984898489849
-0.00012351374467869,-0.000129661097041656,0.849084908490849
-0.000123547136412395,-0.000129695780180083,0.849184918491849
-0.000123580432088892,-0.000129730942613899,0.849284928492849
-0.000123613632399287,-0.000129766579620868,0.849384938493849
-0.000123647233754185,-0.000129802272350217,0.849484948494849
-0.000123680867819192,-0.000129838179399953,0.84958495849585
-0.000123714639174555,-0.000129874147838751,0.84968496849685
-0.000123748503362165,-0.000129910480903239,0.84978497849785
-0.000123783084177812,-0.000129946351511138,0.84988498849885
-0.000123817801592789,-0.000129981564507427,0.84998499849985
-0.000123852042407465,-0.000130017783017391,0.85008500850085
-0.000123885811228933,-0.000130054997089782,0.85018501850185
-0.000123919155970633,-0.000130092165874783,0.85028502850285
-0.000123952639154453,-0.000130128820304675,0.85038503850385
-0.000123986004397563,-0.000130165560264618,0.850485048504851
-0.000124019252621397,-0.000130202384948378,0.850585058505851
-0.000124052899816537,-0.000130239698579315,0.850685068506851
-0.000124086941606258,-0.000130277496366089,0.850785078507851
-0.000124121374304942,-0.000130315773517358,0.850885088508851
-0.0001241561939966,-0.000130354525356956,0.850985098509851
-0.000124190697183291,-0.000130393422664445,0.851085108510851
-0.000124225059854704,-0.000130433133624634,0.851185118511851
-0.000124260160116261,-0.000130472688175168,0.851285128512851
-0.000124295980461144,-0.000130512199580594,0.851385138513851
-0.000124332383138299,-0.000130552502064131,0.851485148514851
-0.000124369240762542,-0.00013059300092356,0.851585158515852
-0.000124406800963253,-0.000130633447331622,0.851685168516852
-0.000124445057060262,-0.000130673841772057,0.851785178517852
-0.000124484012508859,-0.000130714073053496,0.851885188518852
-0.000124523798840503,-0.000130753704772269,0.851985198519852
-0.000124562963679924,-0.00013079345019326,0.852085208520852
-0.000124602051351087,-0.000130832760385382,0.852185218521852
-0.000124641062545098,-0.000130871639656234,0.852285228522852
-0.00012467987517485,-0.00013091044664233,0.852385238523852
-0.000124719117643187,-0.000130948483397257,0.852485248524853
-0.000124758785573424,-0.000130985757453557,0.852585258525853
-0.000124799280470802,-0.000131022112747105,0.852685268526853
-0.000124840408378076,-0.000131057442693588,0.852785278527853
-0.000124881442301339,-0.000131093056273662,0.852885288528853
-0.000124922383162027,-0.000131128950653986,0.852985298529853
-0.000124963392207156,-0.00013116455836006,0.853085308530853
-0.000125005414574946,-0.000131200389416357,0.853185318531853
-0.000125047697011223,-0.000131235522848736,0.853285328532853
-0.000125090690777418,-0.000131270837476748,0.853385338533853
-0.000125133493120303,-0.000131306625410972,0.853485348534853
-0.000125176086072363,-0.000131342507766872,0.853585358535854
-0.000125218726707494,-0.000131377888391005,0.853685368536854
-0.000125261414334591,-0.000131412772189889,0.853785378537854
-0.000125303995769018,-0.000131447080682273,0.853885388538854
-0.000125347102408133,-0.000131481768957571,0.853985398539854
-0.000125390729184263,-0.0001315168333071,0.854085408540854
-0.000125434844769313,-0.000131551777205069,0.854185418541854
-0.000125478884107579,-0.000131586060036135,0.854285428542854
-0.000125522568702241,-0.000131620243723289,0.854385438543854
-0.000125566724599085,-0.000131654535699366,0.854485448544855
-0.000125611357556888,-0.00013168882309142,0.854585458545855
-0.000125656347331412,-0.000131723339062709,0.854685468546855
-0.000125701627120309,-0.000131756965710352,0.854785478547855
-0.000125747141178165,-0.00013179045539013,0.854885488548855
-0.000125793111565241,-0.000131823711768437,0.854985498549855
-0.000125839534135141,-0.000131856737171838,0.855085508550855
-0.000125886403820114,-0.000131889533811722,0.855185518551855
-0.000125932663991154,-0.000131921867119676,0.855285528552855
-0.00012597794239796,-0.000131953805510527,0.855385538553855
-0.0001260223894609,-0.000131985435228422,0.855485548554855
-0.000126067353896632,-0.000132017418906664,0.855585558555856
-0.000126113237210238,-0.000132048782474757,0.855685568556856
-0.00012616003018769,-0.000132079532014019,0.855785578557856
-0.000126207128843503,-0.000132110543096023,0.855885588558856
-0.000126255125415122,-0.00013214094360449,0.855985598559856
-0.00012630401068844,-0.000132170739574668,0.856085608560856
-0.000126352563101736,-0.000132200237675442,0.856185618561856
-0.000126400785879972,-0.000132229440809261,0.856285628562856
-0.000126448682017698,-0.000132258351855534,0.856385638563856
-0.000126496382585799,-0.00013228770849656,0.856485648564857
-0.000126543143544169,-0.000132317742006703,0.856585658565857
-0.000126589289690526,-0.000132348551253449,0.856685668566857
-0.000126635449888411,-0.000132379472382626,0.856785678567857
-0.000126681616766507,-0.000132411152455676,0.856885688568857
-0.00012672826439126,-0.000132443700590794,0.856985698569857
-0.000126775388385905,-0.00013247710826492,0.857085708570857
-0.000126822601757467,-0.000132510019136834,0.857185718571857
-0.000126869904275657,-0.000132542438043945,0.857285728572857
-0.000126917294558304,-0.000132574369846702,0.857385738573857
-0.000126965107538627,-0.000132606197115289,0.857485748574857
-0.000127012198823124,-0.000132638539591291,0.857585758575858
-0.000127058575552782,-0.000132671392253013,0.857685768576858
-0.000127104244638181,-0.00013270475007876,0.857785778577858
-0.000127149213220229,-0.000132738608115945,0.857885788578858
-0.000127194190325358,-0.000132772415406374,0.857985798579858
-0.000127239175953526,-0.000132806172433789,0.858085808580858
-0.000127284170104775,-0.00013283987968193,0.858185818581858
-0.000127328784173628,-0.000132873833822367,0.858285828582858
-0.000127373021845743,-0.000132908032367287,0.858385838583858
-0.000127416887037189,-0.000132942472967089,0.858485848584858
-0.000127460806822244,-0.000132977934698497,0.858585858585859
-0.000127504796404242,-0.000133012981333884,0.858685868586859
-0.000127548163342213,-0.000133047719987373,0.858785878587859
-0.000127590760901326,-0.000133082070334888,0.858885888588859
-0.000127633346482109,-0.000133116293780962,0.858985898589859
-0.00012767592054522,-0.0001331503915695,0.859085908590859
-0.00012771847594971,-0.000133183902418714,0.859185918591859
-0.000127760278100108,-0.000133216827457334,0.859285928592859
-0.000127802034870922,-0.000133249690761362,0.859385938593859
-0.000127843747183625,-0.000133282492929716,0.859485948594859
-0.000127885415038219,-0.00013331523458435,0.85958595859586
-0.000127927225942026,-0.000133347485978794,0.85968596859686
-0.000127969178973571,-0.000133379251927425,0.85978597859786
-0.000128011272520434,-0.000133410537221585,0.85988598859886
-0.000128053410986104,-0.000133441983071753,0.85998599859986
-0.000128095594370581,-0.000133473587957599,0.86008600860086
-0.000128138264030202,-0.00013350532658637,0.86018601860186
-0.000128181415357795,-0.000133537197668088,0.86028602860286
-0.000128224620357644,-0.000133569309952384,0.86038603860386
-0.00012826802392175,-0.000133600858010157,0.86048604860486
-0.000128310670085329,-0.000133632054848783,0.860586058605861
-0.000128352566450066,-0.000133662903923555,0.860686068606861
-0.000128394335890315,-0.000133693400581345,0.860786078607861
-0.000128435979788169,-0.000133723548300481,0.860886088608861
-0.000128477676436885,-0.000133753984421516,0.860986098609861
-0.000128518671891223,-0.000133783401161627,0.861086108610861
-0.000128560010801782,-0.000133812420128259,0.861186118611861
-0.000128600543016322,-0.000133841823438793,0.861286128612861
-0.000128641067398887,-0.000133870983911244,0.861386138613861
-0.000128682157297893,-0.000133899945473921,0.861486148614862
-0.000128723806954603,-0.000133928710061787,0.861586158615862
-0.000128765334984985,-0.000133957058056338,0.861686168616862
-0.000128806742540722,-0.000133984993557856,0.861786178617862
-0.000128848031004026,-0.000134012520620553,0.861886188618862
-0.00012888892141738,-0.000134040198702647,0.861986198619862
-0.000128929260596149,-0.000134067463669754,0.862086208620862
-0.000128969053838413,-0.000134094319599123,0.862186218621862
-0.00012900819886745,-0.0001341215513263,0.862286228622862
-0.000129047539466193,-0.000134149310331385,0.862386238623862
-0.000129087329944193,-0.000134177032986775,0.862486248624862
-0.000129126794242462,-0.000134204712704374,0.862586258625863
-0.000129165935816209,-0.000134232349921854,0.862686268626863
-0.000129205272959622,-0.000134260510432136,0.862786278627863
-0.000129245059982372,-0.000134288630653687,0.862886288628863
-0.000129285292277367,-0.000134316710955071,0.862986298629863
-0.000129325792012126,-0.00013434467573445,0.863086308630863
-0.000129366556422427,-0.000134372526097516,0.863186318631863
-0.000129406973921218,-0.000134400734198719,0.863286328632863
-0.000129448072343304,-0.000134428550331337,0.863386338633863
-0.000129489845238843,-0.000134455978342264,0.863486348634864
-0.000129532424600073,-0.000134482583970115,0.863586358635864
-0.000129574749190934,-0.000134508632950055,0.863686368636864
-0.000129616821084623,-0.000134534130787519,0.863786378637864
-0.000129658687964172,-0.000134559577716981,0.863886388638864
-0.000129700351672411,-0.000134584974245217,0.863986398639864
-0.000129742487604185,-0.000134610946033882,0.864086408640864
-0.000129784762438817,-0.000134636494111325,0.864186418641864
-0.000129827517329,-0.000134662085379948,0.864286428642864
-0.00012987074766768,-0.000134687719471184,0.864386438643864
-0.000129914435026606,-0.000134713926450214,0.864486448644864
-0.000129958190339644,-0.000134739507375988,0.864586458645865
-0.000130002322510157,-0.000134764598364067,0.864686468646865
-0.00013004663758086,-0.000134789516334044,0.864786478647865
-0.000130091133478674,-0.000134814262990528,0.864886488648865
-0.00013013580859106,-0.000134838839992063,0.864986498649865
-0.00013018006607356,-0.000134863840981244,0.865086508650865
-0.000130224183731807,-0.000134888776665362,0.865186518651865
-0.000130268326498518,-0.000134913935515421,0.865286528652865
-0.000130312410525263,-0.000134939637929343,0.865386538653865
-0.000130356500080415,-0.000134966329939551,0.865486548654866
-0.000130400354905951,-0.000134993956215265,0.865586558655866
-0.00013044431523313,-0.000135022518276815,0.865686568656866
-0.000130488379910228,-0.000135052006840977,0.865786578657866
-0.000130532397595281,-0.000135081980850952,0.865886588658866
-0.000130576144845976,-0.000135112897004505,0.865986598659866
-0.000130619859386563,-0.000135144102688683,0.866086608660866
-0.000130663541908067,-0.000135175595024077,0.866186618661866
-0.000130707160852183,-0.000135207039699445,0.866286628662866
-0.000130750903726194,-0.000135238006899211,0.866386638663866
-0.000130795099243727,-0.000135268551539521,0.866486648664866
-0.000130839743258464,-0.000135298677743692,0.866586658665867
-0.000130885120025964,-0.000135328559382133,0.866686668666867
-0.000130929723037882,-0.000135358548664509,0.866786678667867
-0.000130973952878023,-0.000135388472964316,0.866886688668867
-0.000131018058097204,-0.000135418734316565,0.866986698669867
-0.000131062105037115,-0.000135449489038768,0.867086708670867
-0.000131105869103562,-0.000135480032112678,0.867186718671867
-0.00013114968269591,-0.000135509621548398,0.867286728672867
-0.000131193433401935,-0.000135538832145652,0.867386738673867
-0.000131237187102512,-0.000135568141333969,0.867486748674868
-0.000131281111955319,-0.000135596617796362,0.867586758675868
-0.000131324455858024,-0.000135624673380875,0.867686768676868
-0.000131366983389827,-0.000135652939646198,0.867786778677868
-0.000131409260067289,-0.000135680971135791,0.867886788678868
-0.000131451722409203,-0.000135708182407626,0.867986798679868
-0.000131494369033479,-0.000135734581524054,0.868086808680868
-0.000131537197866959,-0.000135760176386182,0.868186818681868
-0.000131580207066814,-0.000135784974872082,0.868286828682868
-0.000131623292283123,-0.000135810217294192,0.868386838683868
-0.000131665954801756,-0.000135835502608022,0.868486848684868
-0.000131708198999438,-0.000135860830375901,0.868586858685869
-0.000131750028792194,-0.000135886200229265,0.868686868686869
-0.00013179156810984,-0.000135911370274477,0.868786878687869
-0.00013183281971664,-0.000135936342515609,0.868886888688869
-0.000131873506497985,-0.000135961674406806,0.868986898689869
-0.000131914074417225,-0.00013598668850307,0.869086908690869
-0.000131954864857424,-0.000136011123054339,0.869186918691869
-0.000131995786138096,-0.000136035351900421,0.869286928692869
-0.000132036583488914,-0.00013605962262467,0.869386938693869
-0.000132077326015673,-0.000136083573826338,0.86948694869487
-0.000132117977553054,-0.000136107791339055,0.86958695869587
-0.000132157964291786,-0.000136132536313963,0.86968696869687
-0.00013219729268179,-0.000136157803591157,0.86978697869787
-0.000132235969403318,-0.000136183588056801,0.86988698869887
-0.000132274332153733,-0.000136209593730385,0.86998699869987
-0.000132312361583428,-0.000136236268256804,0.87008700870087
-0.000132350215944908,-0.000136263877463364,0.87018701870187
-0.00013238803759624,-0.000136292154532241,0.87028702870287
-0.000132425211034344,-0.000136321101006799,0.87038703870387
-0.000132461846828695,-0.000136350516433898,0.87048704870487
-0.0001324979505077,-0.000136380396183445,0.870587058705871
-0.000132533509632332,-0.000136410337552406,0.870687068706871
-0.00013256881467766,-0.000136439800201861,0.870787078707871
-0.000132604140224439,-0.000136468885026403,0.870887088708871
-0.000132639486272587,-0.000136497595711678,0.870987098709871
-0.000132674852591777,-0.000136525935966369,0.871087108710871
-0.000132710238721351,-0.000136553909383984,0.871187118711871
-0.000132745898279875,-0.000136581274255167,0.871287128712871
-0.000132781574884519,-0.000136608281894991,0.871387138713871
-0.000132817268535283,-0.000136634935827855,0.871487148714872
-0.000132852979001799,-0.00013666123948602,0.871587158715872
-0.000132888171634905,-0.000136688053997928,0.871687168716872
-0.000132922833995494,-0.000136714976176806,0.871787178717872
-0.00013295799944694,-0.000136741728608593,0.871887188718872
-0.000132993663151819,-0.000136768312928796,0.871987198719872
-0.000133029556979302,-0.00013679443949161,0.872087208720872
-0.000133065677934756,-0.000136820112765883,0.872187218721872
-0.000133102452401595,-0.000136845507681649,0.872287228722872
-0.000133139608102554,-0.000136869990676144,0.872387238723872
-0.000133177117395273,-0.000136894213371801,0.872487248724872
-0.000133215141066152,-0.000136918079849654,0.872587258725873
-0.000133253674047401,-0.000136941593634099,0.872687268726873
-0.000133291765211696,-0.000136964715887631,0.872787278727873
-0.000133329464084936,-0.000136988040391055,0.872887288728873
-0.000133366724135773,-0.000137010959242929,0.872987298729873
-0.000133403784931287,-0.000137033695862582,0.873087308730873
-0.000133440418422112,-0.00013705604864511,0.873187318731873
-0.000133476106544388,-0.000137078202978569,0.873287328732873
-0.000133511346399828,-0.000137100975579353,0.873387338733873
-0.000133546195576674,-0.000137123816894423,0.873487348734873
-0.000133581364944107,-0.000137147023111606,0.873587358735874
-0.000133616468660953,-0.000137170303917076,0.873687368736874
-0.000133651529301822,-0.000137193305189236,0.873787378737874
-0.000133686558845002,-0.00013721584796688,0.873887388738874
-0.000133721557290575,-0.000137237936787958,0.873987398739874
-0.000133756525099157,-0.000137259576052214,0.874087408740874
-0.000133791357460251,-0.000137281202485811,0.874187418741874
-0.000133826275282236,-0.000137302986296545,0.874287428742874
-0.000133861277413427,-0.000137324925941052,0.874387438743874
-0.00013389632192957,-0.000137346764069012,0.874487448744874
-0.000133931449833485,-0.000137368757477898,0.874587458745875
-0.000133966785285395,-0.000137390366266458,0.874687468746875
-0.000134002519708651,-0.000137411634063542,0.874787478747875
-0.000134038223494916,-0.00013743327542401,0.874887488748875
-0.000134074763923165,-0.000137454765649905,0.874987498749875
-0.000134112132930935,-0.000137476106169417,0.875087508750875
-0.000134149747725337,-0.000137497562303075,0.875187518751875
-0.000134188164608705,-0.000137518859193737,0.875287528752875
-0.000134226786506214,-0.000137540516655876,0.875387538753875
-0.000134265611574993,-0.000137562531142057,0.875487548754875
-0.000134305089003355,-0.000137584989518379,0.875587558755876
-0.000134345175715282,-0.000137607382704814,0.875687568756876
-0.000134385369541352,-0.000137629489240035,0.875787578757876
-0.00013442566956009,-0.000137651312003454,0.875887588758876
-0.000134466570339353,-0.000137673075750445,0.875987598759876
-0.000134508066350652,-0.000137694781079929,0.876087608760876
-0.000134549184583082,-0.000137716630725536,0.876187618761876
-0.000134589929183079,-0.000137738623305152,0.876287628762876
-0.000134631222253396,-0.000137761049109565,0.876387638763876
-0.000134673058495995,-0.000137783903923319,0.876487648764877
-0.000134715432382387,-0.000137807183507917,0.876587658765877
-0.000134758339075191,-0.000137830883670937,0.876687668766877
-0.000134801032230775,-0.000137854550824378,0.876787678767877
-0.000134843514383034,-0.000137878185221631,0.876887688768877
-0.000134885787374836,-0.000137901787254292,0.876987698769877
-0.000134927792466177,-0.000137925152069483,0.877087708770877
-0.00013496953219087,-0.000137948281993768,0.877187718771877
-0.000135011156739117,-0.00013797136522551,0.877287728772877
-0.0001350534366415,-0.000137993585393842,0.877387738773877
-0.000135095807533299,-0.00013801567216478,0.877487748774877
-0.000135138175430547,-0.000138038442254717,0.877587758775878
-0.000135180511308711,-0.000138061014287186,0.877687768776878
-0.000135223043908265,-0.000138083689702059,0.877787778777878
-0.000135265759868785,-0.000138106342956978,0.877887788778878
-0.0001353082717366,-0.000138129605011717,0.877987798779878
-0.000135350380026056,-0.000138152424996104,0.878087808780878
-0.000135391858991236,-0.000138175233370702,0.878187818781878
-0.000135432939215438,-0.000138197588065159,0.878287828782878
-0.000135473624384323,-0.000138219493548323,0.878387838783878
-0.000135514450298893,-0.000138241330524519,0.878487848784879
-0.000135555415576979,-0.000138263099638734,0.878587858785879
-0.000135595775948224,-0.000138285563174961,0.878687868786879
-0.000135636360913585,-0.000138307472090384,0.878787878787879
-0.000135677168169535,-0.000138328831821332,0.878887888788879
-0.000135718216835392,-0.000138350438191186,0.878987898789879
-0.000135758439455583,-0.00013837241975993,0.879087908790879
-0.000135798480557597,-0.000138394727070785,0.879187918791879
-0.00013583834728246,-0.00013841737295441,0.879287928792879
-0.000135877637894566,-0.000138440167484796,0.879387938793879
-0.00013591635792244,-0.000138463109187683,0.879487948794879
-0.000135954895971479,-0.000138487022312008,0.87958795879588
-0.00013599325434517,-0.000138511897321158,0.87968796879688
-0.000136031434656052,-0.000138537724747627,0.87978797879788
-0.000136069637080846,-0.000138563910534185,0.87988798879888
-0.000136108190102807,-0.000138590690539221,0.87998799879988
-0.000136147090266687,-0.000138618058842664,0.88008800880088
-0.000136186071514773,-0.000138645357971114,0.88018801880188
-0.000136224670376976,-0.000138672679927542,0.88028802880288
-0.000136263314849053,-0.000138700452085781,0.88038803880388
-0.000136301191324403,-0.000138728277063953,0.880488048804881
-0.000136338649939499,-0.00013875584784764,0.880588058805881
-0.000136375339636435,-0.000138783817740854,0.880688068806881
-0.000136411268247184,-0.000138812182758488,0.880788078807881
-0.000136446443143104,-0.000138840939053649,0.880888088808881
-0.0001364808719258,-0.00013887008277944,0.880988098809881
-0.000136514561736221,-0.000138899610088968,0.881088108810881
-0.000136548135679129,-0.000138929509072987,0.881188118811881
-0.000136581260664095,-0.000138960300951121,0.881288128812881
-0.000136613936000132,-0.000138991960891323,0.881388138813881
-0.00013664573806809,-0.000139024309817207,0.881488148814881
-0.00013667682189555,-0.000139056994781979,0.881588158815882
-0.000136707815655028,-0.000139090020277522,0.881688168816882
-0.000136738720037549,-0.000139123382917646,0.881788178817882
-0.000136769536194875,-0.00013915707943134,0.881888188818882
-0.000136800532948906,-0.000139190606773826,0.881988198819882
-0.000136831823172638,-0.000139223609257108,0.882088208820882
-0.000136862603394896,-0.000139257195984585,0.882188218821882
-0.000136893870352954,-0.000139291216881307,0.882288228822882
-0.000136924666008911,-0.000139325292993632,0.882388238823882
-0.000136954995200108,-0.000139359423791749,0.882488248824883
-0.000136984862303269,-0.00013939360876888,0.882588258825883
-0.000137013899214367,-0.000139427031323807,0.882688268826883
-0.00013704246205914,-0.000139460503819254,0.882788278827883
-0.000137070664401533,-0.000139494201899348,0.882888288828883
-0.000137098509696835,-0.000139528123375737,0.882988298829883
-0.000137126001630705,-0.000139562266060065,0.883088308830883
-0.000137154194528583,-0.000139596171043182,0.883188318831883
-0.000137182537616622,-0.000139630112997948,0.883288328832883
-0.000137211029051953,-0.000139664091555797,0.883388338833883
-0.000137239667682853,-0.000139698106371201,0.883488348834883
-0.000137269241546679,-0.000139731234650231,0.883588358835884
-0.000137299156332911,-0.000139764782448059,0.883688368836884
-0.000137329408816587,-0.000139798745572261,0.883788378837884
-0.000137359377505403,-0.000139832161377847,0.883888388838884
-0.000137389592211179,-0.000139865395020317,0.883988398839884
-0.000137420050169692,-0.000139898448296426,0.884088408840884
-0.000137450838684661,-0.000139930954944977,0.884188418841884
-0.000137481548649279,-0.000139963083561297,0.884288428842884
-0.000137512509698608,-0.000139995077052575,0.884388438843884
-0.000137543192711974,-0.000140027282100005,0.884488448844885
-0.000137573939763386,-0.000140059432093079,0.884588458845885
-0.000137604937669219,-0.000140091446776828,0.884688468846885
-0.000137635095708187,-0.000140124256247372,0.884788478847885
-0.000137664945534859,-0.000140157117386082,0.884888488848885
-0.000137694489913538,-0.000140190029686184,0.884988498849885
-0.000137723732299515,-0.00014022299268697,0.885088508850885
-0.000137752903506418,-0.000140255885268858,0.885188518851885
-0.000137781381811616,-0.00014028883972355,0.885288528852885
-0.000137809855740129,-0.000140322200198356,0.885388538853885
-0.000137838557027022,-0.000140355317835079,0.885488548854885
-0.000137867504791532,-0.000140388437798368,0.885588558855886
-0.000137896020183603,-0.000140421655892014,0.885688568856886
-0.000137923668296779,-0.000140455809564179,0.885788578857886
-0.000137952005856331,-0.000140489670480775,0.885888588858886
-0.000137980274310006,-0.000140523328156961,0.885988598859886
-0.000138008474348833,-0.000140556784665914,0.886088608860886
-0.000138037616991983,-0.000140590552704201,0.886188618861886
-0.000138067693255639,-0.000140624629208125,0.886288628862886
-0.000138098693695328,-0.000140659011113996,0.886388638863886
-0.000138130609557679,-0.000140693695404187,0.886488648864887
-0.000138163443146181,-0.000140728497565985,0.886588658865887
-0.000138196150961958,-0.000140763558759678,0.886688668866887
-0.000138229350350918,-0.000140798868273854,0.886788678867887
-0.000138262370755676,-0.000140833825831754,0.886888688868887
-0.000138295127175919,-0.00014086845428439,0.886988698869887
-0.000138327622145581,-0.000140902756810633,0.887088708870887
-0.000138359823645581,-0.000140937248364509,0.887188718871887
-0.000138391734440143,-0.000140971927057123,0.887288728872887
-0.000138423884801782,-0.000141006445677471,0.887388738873887
-0.000138456085150019,-0.000141040886668874,0.887488748874887
-0.000138488334563418,-0.00014107525076846,0.887588758875888
-0.000138520543665064,-0.000141109906794345,0.887688768876888
-0.000138552989569564,-0.000141144403001351,0.887788778877888
-0.000138585142234729,-0.000141179086347095,0.887888788878888
-0.000138617004885522,-0.000141213954988755,0.887988798879888
-0.000138648580286166,-0.000141249007083506,0.888088808880888
-0.000138680056174392,-0.000141284160971228,0.888188818881888
-0.000138711433701844,-0.000141319415638366,0.888288828882888
-0.000138742713559708,-0.000141354770094403,0.888388838883888
-0.000138773833322198,-0.000141389772156494,0.888488848884888
-0.000138804857948995,-0.00014142487651833,0.888588858885889
-0.000138835788591742,-0.000141460082143325,0.888688868886889
-0.000138866626171873,-0.00014149538804096,0.888788878887889
-0.000138897371610864,-0.000141530793266788,0.888888888888889
-0.00013892802559974,-0.000141566296807257,0.888988898889889
-0.00013895796802829,-0.000141601889955024,0.889088908890889
-0.000138988092896452,-0.000141636828301487,0.889188918891889
-0.00013901831935019,-0.000141672035377706,0.889288928892889
-0.000139048647389623,-0.000141707490451913,0.889388938893889
-0.000139079081391437,-0.000141742561251325,0.889488948894889
-0.00013910907104236,-0.000141777362422604,0.88958895889589
-0.000139138620258461,-0.000141811896637847,0.88968896889689
-0.000139167492927951,-0.000141846793889344,0.88978897889789
-0.000139196542969183,-0.0001418824115697,0.88988898889889
-0.000139225382928525,-0.000141918954117163,0.88998899889989
-0.000139253784526201,-0.00014195620919238,0.89008900890089
-0.000139281752138938,-0.00014199416974655,0.89018901890189
-0.000139309520265981,-0.000142033032063425,0.89028902890289
-0.000139337564586239,-0.000142072538147698,0.89038903890389
-0.000139365882105117,-0.000142112681618591,0.89048904890489
-0.000139393750896422,-0.000142153303993273,0.890589058905891
-0.000139421175567206,-0.000142194400572545,0.890689068906891
-0.000139448740753347,-0.000142236094318812,0.890789078907891
-0.000139476806957106,-0.000142278903917818,0.890889088908891
-0.000139505303229859,-0.000142321274441059,0.890989098909891
-0.000139534225425209,-0.000142363210219174,0.891089108910891
-0.000139563743313293,-0.000142404880423368,0.891189118911891
-0.000139593400795301,-0.000142446875862898,0.891289128912891
-0.000139623276191173,-0.000142488964825726,0.891389138913891
-0.000139653356370817,-0.000142530921980593,0.891489148914892
-0.000139683639261074,-0.000142572748663549,0.891589158915892
-0.000139713654711527,-0.000142614521628196,0.891689168916892
-0.000139743252301764,-0.00014265615824693,0.891789178917892
-0.000139772436638761,-0.000142697659855799,0.891889188918892
-0.000139801211408254,-0.000142739027790849,0.891989198919892
-0.000139830132912538,-0.000142780723909751,0.892089208920892
-0.000139858797342926,-0.000142822581851602,0.892189218921892
-0.000139887237870265,-0.000142864391557545,0.892289228922892
-0.00013991681541979,-0.000142906364860155,0.892389238923892
-0.000139946745178944,-0.000142948488905738,0.892489248924892
-0.000139976832499536,-0.000142990580195131,0.892589258925893
-0.000140007050890971,-0.000143032628016921,0.892689268926893
-0.00014003681756024,-0.000143075333841921,0.892789278927893
-0.000140066106938221,-0.000143117990993343,0.892889288928893
-0.000140094923631929,-0.000143160599954927,0.892989298929893
-0.000140123724200911,-0.000143203251163242,0.893089308930893
-0.000140152508645207,-0.000143245944180619,0.893189318931893
-0.000140181209241034,-0.000143289413971187,0.893289328932893
-0.000140209826909786,-0.000143333652910266,0.893389338933893
-0.00014023836234253,-0.000143378653419242,0.893489348934894
-0.000140266360361848,-0.000143423851893546,0.893589358935894
-0.000140295499088971,-0.000143469180655481,0.893689368936894
-0.000140324721894932,-0.000143514900372446,0.893789378937894
-0.000140353741759911,-0.000143560448983239,0.893889388938894
-0.000140382560987514,-0.000143605828192469,0.893989398939894
-0.000140411181650858,-0.00014365103965868,0.894089408940894
-0.000140439605362406,-0.000143696085040411,0.894189418941894
-0.000140467707040577,-0.000143741823784531,0.894289428942894
-0.000140495946239394,-0.00014378835498888,0.894389438943894
-0.000140523872618942,-0.000143835232597999,0.894489448944894
-0.000140551699025335,-0.00014388228822388,0.894589458945895
-0.000140579713169339,-0.000143929944126521,0.894689468946895
-0.000140607912977836,-0.000143978194339781,0.894789478947895
-0.000140636131675283,-0.000144027242173175,0.894889488948895
-0.000140663753297864,-0.000144077088294727,0.894989498949895
-0.000140690783834764,-0.000144127724803332,0.895089508950895
-0.000140717604059405,-0.000144179089964398,0.895189518951895
-0.000140744216505721,-0.000144231176567876,0.895289528952895
-0.000140770710550591,-0.000144283939879225,0.895389538953895
-0.000140797087806514,-0.000144337373218207,0.895489548954896
-0.00014082351412764,-0.000144391260721072,0.895589558955896
-0.000140849988822862,-0.000144445597895936,0.895689568956896
-0.000140876511661853,-0.000144500380343058,0.895789578957896
-0.000140903500504907,-0.000144555475171819,0.895889588958896
-0.000140930950284194,-0.000144610879318526,0.895989598959896
-0.000140959059333603,-0.000144665560456419,0.896089608960896
-0.000140988093941215,-0.000144719682573767,0.896189618961896
-0.000141017895163421,-0.000144772819840098,0.896289628962896
-0.000141048454937918,-0.000144824981838099,0.896389638963896
-0.00014107944293858,-0.000144876499469783,0.896489648964896
-0.000141110491752405,-0.000144927772927339,0.896589658965897
-0.000141141600688329,-0.000144978804629469,0.896689668966897
-0.000141172779421194,-0.000145030125654909,0.896789678967897
-0.000141203249358077,-0.000145081492520586,0.896889688968897
-0.000141233591909735,-0.000145132640597029,0.896989698969897
-0.000141263233727714,-0.000145183836241356,0.897089708970897
-0.000141292739176731,-0.000145234635540393,0.897189718971897
-0.000141322109178221,-0.000145285042410139,0.897289728972897
-0.000141351438867957,-0.00014533549062824,0.897389738973897
-0.000141381153016772,-0.000145385688521787,0.897489748974898
-0.000141411263833367,-0.000145435890492581,0.897589758975898
-0.000141441767171384,-0.000145486096448481,0.897689768976898
-0.000141472394899994,-0.000145536527620464,0.897789778977898
-0.000141503145867472,-0.000145587181820176,0.897889788978898
-0.000141534018691608,-0.000145638056836228,0.897989798979898
-0.000141565247641439,-0.000145689369568961,0.898089808980898
-0.000141596594071283,-0.000145740896622082,0.898189818981898
-0.000141628442440219,-0.000145792989422055,0.898289828982898
-0.000141661031854589,-0.00014584509836977,0.898389838983898
-0.00014169268119853,-0.000145897251775605,0.898489848984898
-0.000141723866842015,-0.000145949100862154,0.898589858985899
-0.000141754593392056,-0.000146000648624005,0.898689868986899
-0.000141784865225339,-0.000146051898032712,0.898789878987899
-0.000141815269050898,-0.00014610337848543,0.898889888988899
-0.000141846454464015,-0.00014615460315423,0.898989898989899
-0.000141877993238563,-0.000146205834848794,0.899089908990899
-0.000141909967610552,-0.000146256435445374,0.899189918991899
-0.000141941623865113,-0.000146307086857814,0.899289928992899
-0.000141972930213531,-0.000146358050767071,0.899389938993899
-0.000142004127835346,-0.00014640971027314,0.8994899489949
-0.000142035299657631,-0.000146460793297908,0.8995899589959
-0.000142066705748916,-0.000146511520127906,0.8996899689969
-0.000142098170810495,-0.000146561660133756,0.8997899789979
-0.000142129694151384,-0.000146611219097318,0.8998899889989
-0.000142161384498185,-0.000146659985877074,0.8999899989999
-0.000142193181268064,-0.000146709189636382,0.9000900090009
-0.000142225083539545,-0.000146758826067642,0.9001900190019
-0.000142257625040515,-0.000146808640907263,0.9002900290029
-0.000142290298764052,-0.00014685797290406,0.9003900390039
-0.000142323110469011,-0.000146907047780892,0.9004900490049
-0.00014235601270269,-0.000146956540517979,0.900590059005901
-0.000142389004082958,-0.000147006446992005,0.900690069006901
-0.000142421906086309,-0.000147056572762043,0.900790079007901
-0.000142454719403729,-0.000147106915662774,0.900890089008901
-0.000142487603439524,-0.00014715697499902,0.900990099009901
-0.000142520529629904,-0.000147206804558195,0.901090109010901
-0.000142553673043122,-0.00014725746642866,0.901190119011901
-0.000142587031836349,-0.000147308952363779,0.901290129012901
-0.000142620603475731,-0.000147361254255127,0.901390139013901
-0.00014265438082028,-0.000147414348007786,0.901490149014902
-0.000142688361796836,-0.000147468225766721,0.901590159015902
-0.00014272301494328,-0.000147522455942639,0.901690169016902
-0.00014275740203209,-0.000147576463551533,0.901790179017902
-0.000142791479296183,-0.000147630915810732,0.901890189018902
-0.000142825495747112,-0.000147685562096223,0.901990199019902
-0.000142859065082928,-0.000147740300568967,0.902090209020902
-0.000142892191450026,-0.00014779513030755,0.902190219021902
-0.000142925127315248,-0.000147849730891015,0.902290229022902
-0.000142957816472445,-0.000147904147491578,0.902390239023902
-0.000142990309368909,-0.00014795891980317,0.902490249024902
-0.000143023063946363,-0.000148013124640262,0.902590259025903
-0.00014305607767087,-0.000148066767554361,0.902690269026903
-0.000143088727898404,-0.000148120693410993,0.902790279027903
-0.000143121474874212,-0.000148175005316138,0.902890289028903
-0.000143153957865505,-0.000148229147151698,0.902990299029903
-0.000143186183322204,-0.000148282958776299,0.903090309030903
-0.000143219167331155,-0.000148336475618228,0.903190319031903
-0.000143252173684385,-0.000148389406004573,0.903290329032903
-0.000143285202381815,-0.000148441755648089,0.903390339033903
-0.000143317842704217,-0.00014849343134797,0.903490349034903
-0.000143350162375255,-0.000148544890585181,0.903590359035904
-0.000143382482276662,-0.000148597032427298,0.903690369036904
-0.000143414802408438,-0.000148649850171049,0.903790379037904
-0.000143447401958349,-0.000148702571051384,0.903890389038904
-0.000143480277701433,-0.000148755196012748,0.903990399039904
-0.00014351322992171,-0.000148807052654874,0.904090409040904
-0.000143546321505502,-0.000148858599495314,0.904190419041904
-0.00014357893510694,-0.00014890984807475,0.904290429042904
-0.000143611627489057,-0.0001489603418797,0.904390439043904
-0.000143644211605308,-0.000149010539128259,0.904490449044904
-0.000143677378744898,-0.000149060339685998,0.904590459045905
-0.000143711123379297,-0.000149109747445881,0.904690469046905
-0.000143744490004539,-0.000149158689224776,0.904790479047905
-0.000143777900166496,-0.000149207794369984,0.904890489048905
-0.000143811128810276,-0.000149256412710298,0.904990499049905
-0.000143843870027267,-0.000149304644587463,0.905090509050905
-0.000143876242679496,-0.000149353198152526,0.905190519051905
-0.000143908682134073,-0.000149402740300322,0.905290529052905
-0.000143941187469605,-0.000149453261309956,0.905390539053905
-0.000143973852439773,-0.000149502632397649,0.905490549054905
-0.000144007410257956,-0.000149551315167684,0.905590559055906
-0.000144040490093746,-0.000149599943205857,0.905690569056906
-0.000144073485159672,-0.000149648221545212,0.905790579057906
-0.000144106502339469,-0.000149697238534346,0.905890589058906
-0.000144139567432665,-0.000149746261996398,0.905990599059906
-0.000144173013529692,-0.000149794491869492,0.906090609060906
-0.000144206836714442,-0.000149841935962592,0.906190619061906
-0.000144241183952196,-0.000149889033558782,0.906290629062906
-0.000144276049714465,-0.000149935788021212,0.906390639063906
-0.000144310964541897,-0.000149982521037782,0.906490649064907
-0.00014434600375992,-0.000150029210126045,0.906590659065907
-0.000144381579700304,-0.000150076264991761,0.906690669066907
-0.000144417686834638,-0.000150123682087496,0.906790679067907
-0.000144454320095094,-0.000150171457773673,0.906890689068907
-0.000144491809577469,-0.000150218212305209,0.906990699069907
-0.000144529772665513,-0.000150265035988701,0.907090709070907
-0.000144568488547032,-0.000150311926912221,0.907190719071907
-0.000144607714429946,-0.000150358665180839,0.907290729072907
-0.000144647302197372,-0.00015040429830813,0.907390739073907
-0.000144688047258066,-0.000150449293127388,0.907490749074907
-0.000144729937863946,-0.000150493655881179,0.907590759075908
-0.000144771729648435,-0.000150537351003006,0.907690769076908
-0.000144813423763255,-0.000150580384988823,0.907790779077908
-0.00014485502136021,-0.000150622764380654,0.907890789078908
-0.000144896523130326,-0.000150664495582311,0.907990799079908
-0.000144938240280451,-0.000150706230930321,0.908090809080908
-0.000144980403624256,-0.000150747675803257,0.908190819081908
-0.000145023148839595,-0.000150788868923451,0.908290829082908
-0.000145066469937324,-0.00015082981280175,0.908390839083908
-0.000145110279152987,-0.000150870337760169,0.908490849084909
-0.000145154571649122,-0.00015091044794506,0.908590859085909
-0.000145198370268546,-0.000150950219695393,0.908690869086909
-0.000145242144931231,-0.000150989216192864,0.908790879087909
-0.000145286553294918,-0.000151027194299929,0.908890889088909
-0.000145331589140013,-0.000151064163990872,0.908990899089909
-0.000145377246016713,-0.0001511001351248,0.909090909090909
-0.000145423518396492,-0.000151135117468678,0.909190919091909
-0.000145470399829466,-0.000151169120697329,0.909290929092909
-0.000145516757439806,-0.000151202629841931,0.909390939093909
-0.000145562968315355,-0.00015123584659953,0.909490949094909
-0.000145609033607835,-0.000151268773826503,0.90959095909591
-0.000145654955160037,-0.00015130141435619,0.90969096909691
-0.000145700469217893,-0.000151334680731815,0.90979097909791
-0.000145745965768932,-0.000151368355292873,0.90989098909891
-0.000145791674935717,-0.000151402637294667,0.90999099909991
-0.000145837594645129,-0.000151437520748022,0.91009100910091
-0.000145883722593603,-0.000151472999732866,0.91019101910191
-0.000145929860677577,-0.000151508330255232,0.91029102910291
-0.000145976008666764,-0.000151543513766343,0.91039103910391
-0.000146022584191009,-0.000151579176503737,0.910491049104911
-0.00014606896207243,-0.000151615305728897,0.910591059105911
-0.000146115297108202,-0.000151651979877001,0.910691069106911
-0.000146161012033843,-0.000151688882696483,0.910791079107911
-0.000146206112838497,-0.000151726011906845,0.910891089108911
-0.00014625114223371,-0.000151763420420165,0.910991099109911
-0.000146295559811502,-0.000151800834738377,0.911091109110911
-0.000146339933391883,-0.00015183802711152,0.911191119111911
-0.000146384165996288,-0.000151875034971948,0.911291129112911
-0.00014642825900677,-0.000151911860139449,0.911391139113911
-0.000146471656351323,-0.000151948947725034,0.911491149114911
-0.000146515353615421,-0.000151986522299796,0.911591159115912
-0.000146559082207535,-0.000152024791043182,0.911691169116912
-0.000146602615690722,-0.000152063394028703,0.911791179117912
-0.000146646322168926,-0.000152101073828694,0.911891189118912
-0.000146689812806423,-0.000152138924942177,0.911991199119912
-0.000146733089446042,-0.000152176945687573,0.912091209120912
-0.000146776294215562,-0.000152215519026669,0.912191219121912
-0.000146819188238931,-0.000152253679642379,0.912291229122912
-0.000146862076503443,-0.000152291366974912,0.912391239123912
-0.000146905248102117,-0.000152328665333449,0.912491249124913
-0.000146948159171606,-0.000152365301634563,0.912591259125913
-0.000146990923275894,-0.00015240230749092,0.912691269126913
-0.000147033498490769,-0.000152438801802474,0.912791279127913
-0.000147075582823525,-0.000152474743428189,0.912891289128913
-0.000147117267954568,-0.00015251011843171,0.912991299129913
-0.000147159141744737,-0.000152544950930991,0.913091309130913
-0.000147201204654649,-0.000152578897262463,0.913191319131913
-0.000147242665882642,-0.000152612888052054,0.913291329132913
-0.000147283599141644,-0.00015264647003426,0.913391339133913
-0.000147324561885874,-0.000152680084910868,0.913491349134913
-0.000147365030062289,-0.000152713689168205,0.913591359135914
-0.000147405008738677,-0.000152747282898411,0.913691369136914
-0.000147444719975261,-0.000152781062500415,0.913791379137914
-0.000147484166536344,-0.000152815026085323,0.913891389138914
-0.00014752352187764,-0.000152849817535708,0.913991399139914
-0.000147562787150954,-0.000152885428627971,0.914091409140914
-0.000147601582734586,-0.0001529218889855,0.914191419141914
-0.000147640036013721,-0.000152958836401313,0.914291429142914
-0.000147678727477803,-0.000152995495323087,0.914391439143914
-0.000147717654592975,-0.000153031868538094,0.914491449144915
-0.000147756815055672,-0.00015306795885664,0.914591459145915
-0.000147795437183509,-0.000153104287337103,0.914691469146915
-0.000147833526044277,-0.000153140851629885,0.914791479147915
-0.000147871086705726,-0.000153177649431455,0.914891489148915
-0.000147908124696303,-0.000153214678461319,0.914991499149915
-0.000147944645083839,-0.000153251936462019,0.915091509150915
-0.000147980652705636,-0.000153289421176094,0.915191519151915
-0.000148016835395729,-0.000153326865048591,0.915291529152915
-0.000148053094102276,-0.000153364303715111,0.915391539153915
-0.000148089427903925,-0.000153401737221725,0.915491549154915
-0.000148125763317993,-0.000153439435035318,0.915591559155916
-0.000148161935872545,-0.000153477492706292,0.915691569156916
-0.000148198305148526,-0.000153515008333735,0.915791579157916
-0.000148235721839367,-0.000153552911276632,0.915891589158916
-0.000148273327649992,-0.000153590489398829,0.915991599159916
-0.000148310966170725,-0.000153627098380083,0.916091609160916
-0.000148349451238574,-0.000153662795647386,0.916191619161916
-0.000148387630628062,-0.00015369836364061,0.916291629162916
-0.000148425507103373,-0.000153733803603664,0.916391639163916
-0.000148463693173111,-0.000153769361760818,0.916491649164917
-0.000148502185612237,-0.000153805036983342,0.916591659165917
-0.00014854013188453,-0.00015384100777174,0.916691669166917
-0.000148577776624816,-0.000153877240195023,0.916791679167917
-0.000148615719672147,-0.000153913856086866,0.916891689168917
-0.000148654251040936,-0.000153950155634998,0.916991699169917
-0.000148693379023853,-0.000153986193985918,0.917091709170917
-0.000148733084040963,-0.000154022503738686,0.917191719171917
-0.000148773248151476,-0.000154058508918781,0.917291729172917
-0.000148813060513018,-0.000154095120526059,0.917391739173917
-0.000148852230880927,-0.000154132040783259,0.917491749174917
-0.000148890574972762,-0.000154169245434214,0.917591759175918
-0.000148928716584351,-0.000154206723283772,0.917691769176918
-0.00014896655735496,-0.000154244143683303,0.917791779177918
-0.000149004100279223,-0.000154281507139583,0.917891789178918
-0.000149041062944411,-0.000154319353738148,0.917991799179918
-0.000149078304797365,-0.000154357392174652,0.918091809180918
-0.000149115823073862,-0.000154395620560201,0.918191819181918
-0.000149153146932497,-0.000154434112008821,0.918291829182918
-0.000149190734775566,-0.00015447296990292,0.918391839183918
-0.000149228761441038,-0.000154511406596644,0.918491849184918
-0.00014926644119496,-0.000154550037616119,0.918591859185919
-0.000149303929986269,-0.000154588943976479,0.918691869186919
-0.000149341224820413,-0.000154628106673604,0.918791879187919
-0.00014937794331147,-0.000154667300836944,0.918891889188919
-0.000149414091218257,-0.000154706526120967,0.918991899189919
-0.000149449674069259,-0.000154745782226215,0.919091909190919
-0.000149484697392926,-0.000154785068784124,0.919191919191919
-0.000149519211866921,-0.000154824557983524,0.919291929192919
-0.000149553799593147,-0.000154864558566481,0.919391939193919
-0.000149588464948329,-0.000154905081751182,0.91949194919492
-0.0001496232072414,-0.000154946122377722,0.91959195919592
-0.000149658690579905,-0.00015498666138767,0.91969196919692
-0.000149694911508554,-0.000155026453063534,0.91979197919792
-0.000149731438576301,-0.000155066015423033,0.91989198919892
-0.000149768269249252,-0.000155105350700591,0.91999199919992
-0.000149805400302445,-0.000155144461107596,0.92009200920092
-0.000149842828741287,-0.000155183348901508,0.92019201920192
-0.000149879816975636,-0.000155221660536614,0.92029202920292
-0.000149916782865745,-0.000155260792665903,0.92039203920392
-0.000149953581519653,-0.000155300569484001,0.92049204920492
-0.000149990442829514,-0.00015534067395614,0.920592059205921
-0.000150027366104343,-0.000155381102926483,0.920692069206921
-0.000150063770624327,-0.000155421161535348,0.920792079207921
-0.000150099894804742,-0.000155461178680683,0.920892089208921
-0.000150135939052715,-0.000155501876680239,0.920992099209921
-0.000150171561754734,-0.000155543208795405,0.921092109210921
-0.000150206750702182,-0.00015558533341687,0.921192119211921
-0.000150241932508682,-0.000155627981999162,0.921292129212921
-0.000150277107404602,-0.000155671149405409,0.921392139213921
-0.000150312275389942,-0.000155714830475706,0.921492149214922
-0.000150347436234294,-0.000155759020211394,0.921592159215922
-0.000150382590398436,-0.000155803713567743,0.921692169216922
-0.000150417707475784,-0.000155848947585508,0.921792179217922
-0.000150452939959907,-0.000155894799801492,0.921892189218922
-0.000150487951765941,-0.000155940716838798,0.921992199219922
-0.000150522881335967,-0.000155986057394803,0.922092209220922
-0.000150557729130681,-0.00015603082709012,0.922192219221922
-0.000150592425583511,-0.000156076169742338,0.922292229222922
-0.000150626972306917,-0.000156122079753878,0.922392239223922
-0.000150661140330059,-0.000156168348540142,0.922492249224922
-0.000150694972498627,-0.000156214454098305,0.922592259225923
-0.000150728472267829,-0.00015626039806387,0.922692269226923
-0.000150762124991457,-0.000156306980498715,0.922792279227923
-0.000150796227594342,-0.000156354201863546,0.922892289228923
-0.00015083004432925,-0.000156401598573044,0.922992299229923
-0.000150864134953805,-0.000156448725769588,0.923092309230923
-0.000150898325551555,-0.000156494940722367,0.923192319231923
-0.000150932323574232,-0.000156541890685349,0.923292329232923
-0.000150966570378093,-0.000156589260397481,0.923392339233923
-0.000151001063659612,-0.000156637045712411,0.923492349234924
-0.000151035271303482,-0.000156684994048126,0.923592359235924
-0.000151069437944532,-0.000156732652300367,0.923692369236924
-0.000151103433433314,-0.000156779460918776,0.923792379237924
-0.000151137840102139,-0.000156825681929839,0.923892389238924
-0.000151172658872363,-0.000156871337309225,0.923992399239924
-0.000151207616315076,-0.000156916994370187,0.924092409240924
-0.000151242294800391,-0.000156962433494221,0.924192419241924
-0.000151276697322861,-0.000157007656823609,0.924292429242924
-0.000151310826646709,-0.000157052666431527,0.924392439243924
-0.000151344685305832,-0.000157097464460258,0.924492449244924
-0.000151378276064492,-0.000157142052936907,0.924592459245925
-0.000151412017473971,-0.000157186653576192,0.924692469246925
-0.000151445907691479,-0.000157231266262937,0.924792479247925
-0.000151479525401431,-0.000157275455699166,0.924892489248925
-0.000151512872676986,-0.000157319225985161,0.924992499249925
-0.000151545845629042,-0.000157363361933435,0.925092509250925
-0.000151578447712808,-0.00015740785995048,0.925192519251925
-0.000151610682613982,-0.000157452716465825,0.925292529252925
-0.000151642752352113,-0.000157497343457488,0.925392539253925
-0.000151674658309253,-0.000157541743205963,0.925492549254926
-0.000151706402097941,-0.000157585917922639,0.925592559255926
-0.000151737985330599,-0.000157629869841938,0.925692569256926
-0.000151769409850096,-0.000157673601106144,0.925792579257926
-0.000151800364449543,-0.000157716993958826,0.925892589258926
-0.000151831640391379,-0.00015775945666932,0.925992599259926
-0.000151862167686096,-0.000157802149341167,0.926092609260926
-0.000151892759249308,-0.000157845082570603,0.926192619261926
-0.000151923420148763,-0.000157888270270945,0.926292629262926
-0.000151954315086809,-0.000157932339094368,0.926392639263926
-0.000151985441759919,-0.000157977280356565,0.926492649264926
-0.000152017266402484,-0.000158023010370308,0.926592659265927
-0.000152048529905253,-0.000158068771550805,0.926692669266927
-0.00015207957342096,-0.000158114735142443,0.926792679267927
-0.000152110172355448,-0.00015816090354089,0.926892689268927
-0.000152140331546179,-0.000158207274742077,0.926992699269927
-0.000152170592322526,-0.00015825391084916,0.927092709270927
-0.000152200954223831,-0.000158300809259151,0.927192719271927
-0.000152230755215709,-0.000158348256968793,0.927292729272927
-0.00015225978153061,-0.000158395928097765,0.927392739273927
-0.000152289228930686,-0.000158443065291626,0.927492749274928
-0.000152319567336029,-0.000158490957444256,0.927592759275928
-0.000152350166961583,-0.000158539589375394,0.927692769276928
-0.000152381025503862,-0.000158588953782851,0.927792779277928
-0.000152411393624681,-0.000158638554463332,0.927892789278928
-0.000152441678818465,-0.000158687922878931,0.927992799279928
-0.00015247188177624,-0.000158737061287107,0.928092809280928
-0.000152502153379194,-0.000158785978694659,0.928192819281928
-0.000152532161688738,-0.000158835821268776,0.928292829282928
-0.000152561909699426,-0.000158886579887482,0.928392839283928
-0.000152591510744913,-0.000158937390934519,0.928492849284928
-0.000152620956071832,-0.000158988012355005,0.928592859285929
-0.000152650249596169,-0.000159038097490782,0.928692869286929
-0.000152679310924705,-0.000159088917083913,0.928792879287929
-0.000152707712292013,-0.000159139500104562,0.928892889288929
-0.000152735679674381,-0.000159190657533335,0.928992899289929
-0.000152763613655574,-0.000159241566526448,0.929092909290929
-0.000152791514465961,-0.000159292229525642,0.929192919291929
-0.000152819382335831,-0.000159342648972659,0.929292929292929
-0.000152847742239622,-0.000159393136419868,0.929392939293929
-0.000152877355493848,-0.00015944346771081,0.92949294929493
-0.000152908209429074,-0.000159493644365815,0.92959295929593
-0.000152939526143362,-0.000159543891416682,0.92969296929693
-0.00015297130079937,-0.000159594208172353,0.92979297929793
-0.000153003646269937,-0.000159644506430682,0.92989298929893
-0.000153036556565959,-0.000159694786375951,0.92999299929993
-0.000153069555778241,-0.000159745471926699,0.93009300930093
-0.000153102696427236,-0.000159795510991885,0.93019301930193
-0.000153136046467054,-0.000159845604328227,0.93029302930293
-0.000153169604515566,-0.000159895751336807,0.93039303930393
-0.000153203073878227,-0.000159945659768833,0.93049304930493
-0.000153237058310073,-0.00015999517233931,0.930593059305931
-0.000153271711226188,-0.000160043990533846,0.930693069306931
-0.000153306216255708,-0.000160092908171751,0.930793079307931
-0.000153340934131382,-0.000160141177273953,0.930893089308931
-0.000153375739771513,-0.000160189707043556,0.930993099309931
-0.00015341013077631,-0.000160237565933219,0.931093109310931
-0.00015344458121218,-0.000160285566466913,0.931193119311931
-0.000153479090388056,-0.00016033370726252,0.931293129312931
-0.000153513454211232,-0.000160381390461986,0.931393139313931
-0.000153547674063801,-0.000160428620580229,0.931493149314932
-0.00015358108722031,-0.000160476352245956,0.931593159315932
-0.000153613980239883,-0.000160524319977389,0.931693169316932
-0.000153646362797284,-0.000160572537710883,0.931793179317932
-0.000153678374025737,-0.000160621373826878,0.931893189318932
-0.000153709813287828,-0.00016067075657043,0.931993199319932
-0.000153740229322086,-0.000160720574773205,0.932093209320932
-0.000153769632724751,-0.000160770824242779,0.932193219321932
-0.00015379865420223,-0.00016082150845748,0.932293229322932
-0.000153828794273643,-0.000160872450851771,0.932393239323932
-0.000153859706027441,-0.000160922891283942,0.932493249324932
-0.000153891400290269,-0.000160972487472541,0.932593259325933
-0.000153923869460363,-0.000161021247641167,0.932693269326933
-0.000153957019553832,-0.000161069878604823,0.932793279327933
-0.000153990843660016,-0.000161118381607413,0.932893289328933
-0.000154025353066261,-0.000161167108789497,0.932993299329933
-0.000154060526810417,-0.00016121658749809,0.933093309330933
-0.000154096372263763,-0.000161266280734387,0.933193319331933
-0.000154132293503236,-0.000161316198495709,0.933293329332933
-0.000154168402019662,-0.000161366947416554,0.933393339333933
-0.000154205050713778,-0.000161417522282709,0.933493349334933
-0.00015424154783564,-0.000161467800822825,0.933593359335934
-0.000154277641379105,-0.000161517877573754,0.933693369336934
-0.000154312973836462,-0.000161567847348772,0.933793379337934
-0.00015434755280928,-0.000161617711184467,0.933893389338934
-0.000154381737878542,-0.000161668402447968,0.933993399339934
-0.000154415537797658,-0.000161719929293772,0.934093409340934
-0.000154449432391891,-0.000161771755275919,0.934193419341934
-0.00015448314293405,-0.000161824588752777,0.934293429342934
-0.000154517122298146,-0.000161877993850488,0.934393439343934
-0.000154551137366943,-0.000161931761961417,0.934493449344935
-0.000154585881733173,-0.000161985416715657,0.934593459345935
-0.000154621348025597,-0.000162038959218904,0.934693469346935
-0.000154657529333558,-0.000162092390530781,0.934793479347935
-0.000154694418516146,-0.000162145711780017,0.934893489348935
-0.00015473097184412,-0.000162199081219091,0.934993499349935
-0.00015476719254244,-0.00016225249836426,0.935093509350935
-0.000154803766602192,-0.000162305569565366,0.935193519351935
-0.000154840860568552,-0.000162358265060805,0.935293529352935
-0.0001548784691434,-0.000162410588536225,0.935393539353935
-0.000154916587489315,-0.000162462543654238,0.935493549354935
-0.00015495485971105,-0.000162514315180948,0.935593559355936
-0.00015499328488713,-0.000162565904936142,0.935693569356936
-0.00015503167067285,-0.000162617925474394,0.935793579357936
-0.000155069587690323,-0.000162669753967389,0.935893589358936
-0.000155107039855497,-0.000162721392327056,0.935993599359936
-0.000155143882276449,-0.000162773207367439,0.936093609360936
-0.000155180120942284,-0.000162825197360889,0.936193619361936
-0.000155216341640604,-0.000162877614152291,0.936293629362936
-0.000155252545062475,-0.00016293045359529,0.936393639363936
-0.000155289072130222,-0.000162982966305661,0.936493649364937
-0.000155325734875826,-0.000163035998830505,0.936593659365937
-0.000155362695928553,-0.000163089448017771,0.936693669366937
-0.000155400121142435,-0.000163142380822823,0.936793679367937
-0.000155438006140865,-0.000163194802290389,0.936893689368937
-0.000155475398183941,-0.000163246633870113,0.936993699369937
-0.000155513376935973,-0.000163297856074136,0.937093709370937
-0.000155551936868554,-0.000163348474868599,0.937193719371937
-0.000155590054062706,-0.000163398436972863,0.937293729372937
-0.000155628228154075,-0.000163448294450817,0.937393739373937
-0.000155666909943353,-0.000163498137785099,0.937493749374937
-0.00015570609436275,-0.000163547967090885,0.937593759375938
-0.000155745958784087,-0.000163597653946407,0.937693769376938
-0.000155786140631787,-0.000163647031622194,0.937793779377938
-0.000155826240473807,-0.000163695692900299,0.937893789378938
-0.00015586622513938,-0.000163744155867545,0.937993799379938
-0.000155906095780231,-0.000163792422435864,0.938093809380938
-0.000155945882572613,-0.000163841194790162,0.938193819381938
-0.000155985589202184,-0.00016389011922348,0.938293829382938
-0.000156025213595746,-0.000163939542946823,0.938393839383938
-0.000156064756905022,-0.000163989461053673,0.938493849384939
-0.000156104222124686,-0.000164039519952248,0.938593859385939
-0.000156143607872604,-0.000164090066991766,0.938693869386939
-0.000156182606397179,-0.000164140408994121,0.938793879387939
-0.000156221221384068,-0.000164190548009453,0.938893889388939
-0.000156260207469575,-0.000164240083039343,0.938993899389939
-0.000156298423485198,-0.000164289136378173,0.939093909390939
-0.000156335877493201,-0.000164337712817284,0.939193919391939
-0.000156372576634612,-0.000164385817055878,0.939293929392939
-0.00015640952732143,-0.000164433774006793,0.939393939393939
-0.000156446727019801,-0.000164481585098218,0.939493949394939
-0.000156484172965461,-0.000164529251781377,0.93959395939594
-0.000156521995998924,-0.000164576343135001,0.93969396939694
-0.000156559792081095,-0.000164623024230017,0.93979397939794
-0.00015659756190304,-0.000164669299120634,0.93989398939894
-0.000156635305464719,-0.00016471517179196,0.93999399939994
-0.000156673023226868,-0.000164760646159997,0.94009400940094
-0.000156711000596808,-0.000164806418328329,0.94019401940194
-0.000156749139904871,-0.000164853045958424,0.94029402940294
-0.000156786858818783,-0.00016490026695469,0.94039403940394
-0.000156825167666614,-0.000164947649520517,0.940494049404941
-0.00015686349954975,-0.000164994315872943,0.940594059405941
-0.000156901534277564,-0.000165040586755419,0.940694069406941
-0.000156939978803291,-0.000165087151153629,0.940794079407941
-0.000156978828519876,-0.000165134006119052,0.940894089408941
-0.000157017817599976,-0.000165181228543506,0.940994099409941
-0.000157056944891867,-0.000165228814764379,0.941094109410941
-0.000157096559380217,-0.000165276171830134,0.941194119411941
-0.000157135950886951,-0.000165323107257845,0.941294129412941
-0.000157175029113639,-0.000165369892195971,0.941394139413941
-0.000157213870076776,-0.000165416213479673,0.941494149414941
-0.00015725254403404,-0.00016546274224228,0.941594159415942
-0.000157291052597892,-0.000165509476410615,0.941694169416942
-0.000157329813398217,-0.000165556495940189,0.941794179417942
-0.000157368823670793,-0.000165603798043729,0.941894189418942
-0.000157408080881764,-0.000165651379864861,0.941994199419942
-0.000157447762863529,-0.000165698106661902,0.942094209420942
-0.000157488270660671,-0.000165743822900537,0.942194219421942
-0.000157528982550519,-0.000165789528404727,0.942294229422942
-0.000157569494493977,-0.000165834783223363,0.942394239423942
-0.000157610018185477,-0.000165878918088977,0.942494249424943
-0.000157650559153425,-0.000165922520977482,0.942594259425943
-0.000157691383455495,-0.000165965905307105,0.942694269426943
-0.000157731336562684,-0.00016600982914638,0.942794279427943
-0.000157771432258388,-0.000166053867240719,0.942894289428943
-0.000157811669390804,-0.000166098018461393,0.942994299429943
-0.000157852046577801,-0.000166142281656638,0.943094309430943
-0.000157892685676115,-0.000166187048127014,0.943194319431943
-0.000157932536506622,-0.000166231427627464,0.943294329432943
-0.00015797243663262,-0.000166276205615488,0.943394339433943
-0.000158011906920074,-0.000166321696684113,0.943494349434943
-0.000158051177952164,-0.00016636724688434,0.943594359435944
-0.000158090411667132,-0.000166411919601065,0.943694369436944
-0.000158129308836379,-0.00016645679247147,0.943794379437944
-0.000158168493255816,-0.000166501871461697,0.943894389438944
-0.000158207622160168,-0.000166547515023977,0.943994399439944
-0.000158246695779803,-0.000166593717629838,0.944094409440944
-0.000158285829982273,-0.00016663980565814,0.944194419441944
-0.000158325468196994,-0.000166685650825324,0.944294429442944
-0.000158365605816913,-0.000166731255504025,0.944394439443944
-0.00015840623754391,-0.000166776622089914,0.944494449444945
-0.000158446470069273,-0.000166821463263753,0.944594459445945
-0.000158486531442368,-0.00016686580581559,0.944694469446945
-0.000158526423506064,-0.000166909654582837,0.944794479447945
-0.000158566148103149,-0.000166953014472012,0.944894489448945
-0.000158606252782591,-0.000166996046407688,0.944994499449945
-0.000158646118125323,-0.000167038762091795,0.945094509450945
-0.000158686273252099,-0.000167081524514516,0.945194519451945
-0.000158726714937918,-0.00016712433323818,0.945294529452945
-0.000158767440648926,-0.000167167187802082,0.945394539453945
-0.000158808042199709,-0.000167210251549501,0.945494549454945
-0.000158848523736585,-0.000167253172132559,0.945594559455946
-0.000158888888945252,-0.000167295601925617,0.945694569456946
-0.000158928785155263,-0.000167337420799607,0.945794579457946
-0.00015896817643163,-0.000167379677182961,0.945894589458946
-0.000159007642572688,-0.000167422102668418,0.945994599459946
-0.000159047182426714,-0.000167464695551366,0.946094609460946
-0.0001590875034076,-0.000167506919984765,0.946194619461946
-0.000159127369211029,-0.000167548785850758,0.946294629462946
-0.000159167188252822,-0.000167590292688639,0.946394639463946
-0.000159206556954621,-0.000167631447984878,0.946494649464947
-0.000159245603622963,-0.000167672429917484,0.946594659465947
-0.000159284331482812,-0.000167713240121964,0.946694669466947
-0.000159322619368535,-0.000167753705718427,0.946794679467947
-0.00015936038573515,-0.000167793849419674,0.946894689468947
-0.00015939763518975,-0.000167833674450645,0.946994699469947
-0.0001594348316632,-0.000167872876952761,0.947094709470947
-0.000159471975385788,-0.00016791146305341,0.947194719471947
-0.000159509067048622,-0.000167949438810875,0.947294729472947
-0.000159546107342725,-0.000167986810191298,0.947394739473947
-0.00015958309626814,-0.00016802358316082,0.947494749474947
-0.00015962003474626,-0.00016805976354737,0.947594759475948
-0.000159656809673796,-0.000168096785436293,0.947694769476948
-0.000159693358625086,-0.000168133753791189,0.947794779477948
-0.000159729683673285,-0.000168170669072765,0.947894789478948
-0.000159765323882162,-0.000168207622961495,0.947994799479948
-0.000159800892911966,-0.000168244517442199,0.948094809480948
-0.000159835706844808,-0.000168281504686038,0.948194819481948
-0.000159869773051926,-0.000168318583771599,0.948294829482948
-0.000159903714868492,-0.000168355745369587,0.948394839483948
-0.000159937774395399,-0.000168392923000141,0.948494849484948
-0.000159971729111729,-0.000168430230296372,0.948594859485949
-0.000160005579708509,-0.000168467665945269,0.948694869486949
-0.000160039327798238,-0.00016850522872596,0.948794879487949
-0.000160073143611712,-0.000168542171857208,0.948894889488949
-0.000160106908517193,-0.000168578682662034,0.948994899489949
-0.000160140157432093,-0.000168615205767707,0.949094909490949
-0.000160173033175178,-0.000168651389609552,0.949194919491949
-0.000160205521925287,-0.000168687257983027,0.949294929492949
-0.000160237627368119,-0.000168722813997898,0.949394939493949
-0.000160269257823111,-0.000168759076459206,0.94949494949495
-0.000160300786001461,-0.000168795183294058,0.94959495949595
-0.000160332013108463,-0.00016883070537794,0.94969496949695
-0.000160362779509561,-0.000168865994736233,0.94979497949795
-0.000160394075031373,-0.000168901183937062,0.94989498949895
-0.000160425439889429,-0.000168936819101208,0.94999499949995
-0.000160456985113859,-0.000168972330657959,0.95009500950095
-0.000160488065716399,-0.000169008565615124,0.95019501950195
-0.000160518656358215,-0.000169044815522195,0.95029502950295
-0.000160548761876691,-0.000169081080217926,0.95039503950395
-0.000160578850579375,-0.000169117292439254,0.95049504950495
-0.000160609545110373,-0.000169153594336988,0.950595059505951
-0.000160640871729833,-0.000169190719792597,0.950695069506951
-0.00016067329252583,-0.00016922858608634,0.950795079507951
-0.000160706073593878,-0.000169266244279224,0.950895089508951
-0.000160739211478609,-0.000169303696467462,0.950995099509951
-0.000160772437127835,-0.000169342023651392,0.951095109510951
-0.000160805996558479,-0.000169380485407518,0.951195119511951
-0.000160839653198094,-0.000169419374721759,0.951295129512951
-0.000160873665963364,-0.000169458274494024,0.951395139513951
-0.000160908393974539,-0.000169496687415323,0.951495149514952
-0.000160943373300794,-0.00016953451236071,0.951595159515952
-0.000160978602099298,-0.000169571755158115,0.951695169516952
-0.00016101380233401,-0.000169608616767453,0.951795179517952
-0.000161048974005009,-0.000169645100989548,0.951895189518952
-0.000161084190825144,-0.000169680941467281,0.951995199519952
-0.000161119438051861,-0.000169716674301078,0.952095209520952
-0.000161154855970148,-0.000169752620533852,0.952195219521952
-0.000161190443428204,-0.000169788778023319,0.952295229522952
-0.000161226443909093,-0.000169825115003807,0.952395239523952
-0.000161262853496828,-0.000169861629678562,0.952495249524952
-0.000161299668045053,-0.000169898320296903,0.952595259525953
-0.000161336883637781,-0.000169935185131182,0.952695269526953
-0.00016137372813189,-0.000169971963053292,0.952795279527953
-0.000161410673750958,-0.000170008173984644,0.952895289528953
-0.000161448252149593,-0.000170044184370715,0.952995299529953
-0.000161486457108241,-0.000170079996123434,0.953095309530953
-0.000161525282868087,-0.000170115611200803,0.953195319531953
-0.000161564722748919,-0.000170151031514749,0.953295329532953
-0.000161604827198031,-0.000170185649716679,0.953395339533953
-0.000161645420686472,-0.000170220403527392,0.953495349534954
-0.000161686080746894,-0.000170254667331303,0.953595359535954
-0.000161727254955106,-0.000170288577059691,0.953695369536954
-0.000161768718486626,-0.000170321816023314,0.953795379537954
-0.000161810306178409,-0.000170354763152782,0.953895389538954
-0.000161851948233474,-0.000170387587411985,0.953995399539954
-0.000161894076102906,-0.000170420384512574,0.954095409540954
-0.000161936684949323,-0.000170453154684903,0.954195419541954
-0.000161979149364395,-0.000170485890027866,0.954295429542954
-0.000162021756137655,-0.000170518051354306,0.954395439543954
-0.000162064503886889,-0.000170549644330904,0.954495449544954
-0.000162107105592358,-0.000170581213995784,0.954595459545955
-0.000162149563096851,-0.000170612760579298,0.954695469546955
-0.000162191877552211,-0.000170644284334834,0.954795479547955
-0.000162233831965848,-0.000170676726046888,0.954895489548955
-0.000162275400307984,-0.000170709375445164,0.954995499549955
-0.000162316586494567,-0.000170742230456486,0.955095509550955
-0.000162358098630552,-0.000170775155771529,0.955195519551955
-0.00016239962044138,-0.000170808426247437,0.955295529552955
-0.000162440680855239,-0.000170842462393525,0.955395539553955
-0.000162481278720364,-0.000170876220710916,0.955495549554956
-0.000162522007195595,-0.000170910421213836,0.955595559555956
-0.000162562734749472,-0.000170944035192067,0.955695569556956
-0.000162602904618802,-0.00017097751158048,0.955795579557956
-0.000162642531546219,-0.000171011084325532,0.955895589558956
-0.000162682414395808,-0.000171043871267556,0.955995599559956
-0.000162721931675227,-0.00017107744723755,0.956095609560956
-0.000162761476366636,-0.000171110034164106,0.956195619561956
-0.000162800997101344,-0.000171142400965379,0.956295629562956
-0.00016284049434009,-0.000171174549852759,0.956395639563956
-0.000162880148909866,-0.000171206660363337,0.956495649564956
-0.000162919350145054,-0.000171238295886126,0.956595659565957
-0.000162958016039975,-0.000171269480331763,0.956695669566957
-0.000162996151892708,-0.000171300218146059,0.956795679567957
-0.000163033511916741,-0.000171331325446492,0.956895689568957
-0.000163070569717702,-0.000171362358112568,0.956995699569957
-0.000163107480323095,-0.000171392370245956,0.957095709570957
-0.000163144245115091,-0.000171421371890047,0.957195719571957
-0.000163180865706151,-0.000171449372973051,0.957295729572957
-0.000163217343478366,-0.000171476383308004,0.957395739573957
-0.000163253850505401,-0.000171503058018705,0.957495749574958
-0.000163290810175997,-0.000171529081890173,0.957595759575958
-0.000163328217883061,-0.000171554461211042,0.957695769576958
-0.000163365404912036,-0.000171579586544747,0.957795779577958
-0.000163402373336,-0.000171604460333027,0.957895789578958
-0.000163438573302582,-0.000171629544848188,0.957995799579958
-0.000163475312525377,-0.000171654678474599,0.958095809580958
-0.000163512585936677,-0.000171679860705482,0.958195819581958
-0.000163550388008033,-0.000171705091103168,0.958295829582958
-0.000163588243290908,-0.000171730793102455,0.958395839583958
-0.000163626155701288,-0.000171756978704731,0.958495849584958
-0.000163664125008885,-0.000171783643118655,0.958595859585959
-0.000163701749938828,-0.000171810269201848,0.958695869586959
-0.000163739497416494,-0.000171836766425598,0.958795879587959
-0.000163777516019622,-0.000171863568337199,0.958895889588959
-0.000163815624230037,-0.000171890307892257,0.958995899589959
-0.000163853656654325,-0.000171917083359339,0.959095909590959
-0.000163891514931792,-0.000171944793299246,0.959195919591959
-0.000163929280146644,-0.000171972511117224,0.959295929592959
-0.000163966732081489,-0.000172000320915135,0.959395939593959
-0.00016400387373092,-0.000172028221794605,0.95949594959496
-0.000164040708089489,-0.00017205621283422,0.95959595959596
-0.000164077327528785,-0.000172083924294456,0.95969596959696
-0.000164114250342877,-0.000172111525000992,0.95979597959796
-0.000164151473767619,-0.000172139016082558,0.95989598959896
-0.000164189010472368,-0.000172166401063554,0.95999599959996
-0.000164226544182484,-0.000172193778373797,0.96009600960096
-0.000164264074898048,-0.000172221148105427,0.96019601960196
-0.000164301302699475,-0.000172248724187233,0.96029602960296
-0.000164338783428441,-0.000172276044807614,0.96039603960396
-0.000164376514320724,-0.000172303112454382,0.96049604960496
-0.000164414493303125,-0.000172329929661419,0.960596059605961
-0.00016445246468388,-0.00017235674474921,0.960696069606961
-0.000164490681620898,-0.000172383311862047,0.960796079607961
-0.000164528891647337,-0.000172409529229995,0.960896089608961
-0.00016456720348976,-0.000172435184651915,0.960996099609961
-0.000164605571077597,-0.000172460974484782,0.961096109610961
-0.000164643978977187,-0.000172487427342554,0.961196119611961
-0.000164683078396351,-0.000172514051536852,0.961296129612961
-0.000164722210986361,-0.00017254133055549,0.961396139613961
-0.000164761376516809,-0.000172569257994654,0.961496149614962
-0.000164800616220922,-0.0001725973808883,0.961596159615962
-0.000164839929638004,-0.000172625697347532,0.961696169616962
-0.00016487947801507,-0.000172653401390403,0.961796179617962
-0.000164919003356872,-0.000172681094698826,0.961896189618962
-0.000164958506124066,-0.000172708777411014,0.961996199619962
-0.000164997647237116,-0.000172736714409826,0.962096209620962
-0.000165036883716268,-0.000172763722809815,0.962196219621962
-0.000165076170642755,-0.000172791011526312,0.962296229622962
-0.000165115973099125,-0.000172818477729759,0.962396239623962
-0.000165156286478365,-0.000172846119669474,0.962496249624962
-0.000165197105482316,-0.000172873935640845,0.962596259625963
-0.000165237989215459,-0.000172901354184266,0.962696269626963
-0.000165278379532588,-0.000172928822460889,0.962796279627963
-0.000165318496651097,-0.000172956511715101,0.962896289628963
-0.000165358051247717,-0.000172984574901261,0.962996299629963
-0.000165398028541974,-0.000173011973657364,0.963096309630963
-0.000165438257842376,-0.000173039318649087,0.963196319631963
-0.000165478491519503,-0.00017306614449436,0.963296329632963
-0.000165519060820875,-0.000173092506869492,0.963396339633963
-0.000165559309010187,-0.00017311902295915,0.963496349634963
-0.000165599418757419,-0.000173145947602805,0.963596359635964
-0.000165639391674991,-0.000173173276723209,0.963696369636964
-0.000165679518007606,-0.000173200581702625,0.963796379637964
-0.000165719291209197,-0.000173227795162812,0.963896389638964
-0.000165759219898988,-0.000173254985610739,0.963996399639964
-0.000165800049729546,-0.000173281344231118,0.964096409640964
-0.000165840860210457,-0.000173307785847666,0.964196419641964
-0.000165881698794384,-0.000173334703811085,0.964296429642964
-0.000165922565251078,-0.00017336209339914,0.964396439643964
-0.000165963459580458,-0.000173389949981737,0.964496449644965
-0.000166004381321828,-0.000173418268951815,0.964596459645965
-0.000166044697465292,-0.000173447217637762,0.964696469646965
-0.000166085046779602,-0.000173476617953707,0.964796479647965
-0.00016612542880402,-0.000173506465499911,0.964896489648965
-0.000166166364596918,-0.000173537036515635,0.964996499649965
-0.000166207848629848,-0.000173568323859935,0.965096509650965
-0.000166249875835059,-0.000173600320507049,0.965196519651965
-0.000166292440684063,-0.000173633019454245,0.965296529652965
-0.00016633505482856,-0.000173665814389517,0.965396539653965
-0.000166377713200877,-0.000173698488113064,0.965496549654965
-0.000166420415570567,-0.000173731041868795,0.965596559655966
-0.000166462976964282,-0.000173763556763981,0.965696569656966
-0.000166505317910197,-0.000173796354647771,0.965796579657966
-0.000166547439790444,-0.000173829432801998,0.965896589658966
-0.000166589345369287,-0.000173862788485464,0.965996599659966
-0.000166630686353043,-0.000173896025859652,0.966096609660966
-0.000166672361578954,-0.000173928623129055,0.966196619661966
-0.00016671436736132,-0.000173960586559272,0.966296629662966
-0.000166756700935959,-0.000173991922415905,0.966396639663966
-0.000166799291354124,-0.000174022377310704,0.966496649664967
-0.000166841721676996,-0.000174052767798818,0.966596659665967
-0.000166883797717001,-0.000174083063174198,0.966696669666967
-0.00016692617551942,-0.00017411329048028,0.966796679667967
-0.000166967731422489,-0.000174143676315264,0.966896689668967
-0.000167008473488551,-0.000174174219181856,0.966996699669967
-0.000167048409549659,-0.000174204917490621,0.967096709670967
-0.000167087906097299,-0.000174236110781811,0.967196719671967
-0.000167127040760467,-0.000174267571052074,0.967296729672967
-0.000167165853390219,-0.000174299303138821,0.967396739673967
-0.000167204747564914,-0.000174330924494904,0.967496749674967
-0.000167244323584339,-0.000174361600689784,0.967596759675968
-0.000167284724728036,-0.000174391773148828,0.967696769676968
-0.000167324571181818,-0.000174421841949044,0.967796779677968
-0.000167364300385997,-0.000174451902571729,0.967896789678968
-0.000167403482962564,-0.000174482133563458,0.967996799679968
-0.000167442680281726,-0.000174511817167466,0.968096809680968
-0.000167481953847751,-0.000174541437608693,0.968196819681968
-0.000167521302508796,-0.000174570995532129,0.968296829682968
-0.000167560726034574,-0.000174600491559727,0.968396839683968
-0.00016760022327328,-0.000174629926267368,0.968496849684969
-0.000167639673750349,-0.000174660270362397,0.968596859685969
-0.000167679128143446,-0.000174690755433434,0.968696869686969
-0.000167718194391764,-0.000174721432641868,0.968796879687969
-0.000167757405762493,-0.000174752135695904,0.968896889688969
-0.000167796861998379,-0.000174782315272854,0.968996899689969
-0.000167836832151728,-0.000174811733970965,0.969096909690969
-0.000167877311154709,-0.000174840399230639,0.969196919691969
-0.000167917868938449,-0.000174869356001974,0.969296929692969
-0.000167957858441404,-0.000174898401159736,0.969396939693969
-0.000167997906454037,-0.000174927542144328,0.969496949694969
-0.000168037483394897,-0.000174956983393994,0.96959695969597
-0.000168077200390337,-0.000174986462651896,0.96969696969697
-0.000168117157183184,-0.000175015430480173,0.96979697969797
-0.000168156952037908,-0.000175044400404661,0.96989698969897
-0.000168196088774274,-0.000175073915206025,0.96999699969997
-0.000168234668747528,-0.000175103892717364,0.97009700970097
-0.000168272947649474,-0.000175133937860332,0.97019701970197
-0.000168310928474703,-0.000175164049966902,0.97029702970297
-0.000168348650383209,-0.000175193832484467,0.97039703970397
-0.000168387347836475,-0.000175223736375003,0.970497049704971
-0.000168426461537535,-0.00017525348779492,0.970597059705971
-0.000168465987340034,-0.000175283088172405,0.970697069706971
-0.000168505913265602,-0.000175313162408949,0.970797079707971
-0.000168545507252542,-0.000175342956098633,0.970897089708971
-0.00016858473589972,-0.000175372664143089,0.970997099709971
-0.000168623717378174,-0.000175402041239457,0.971097109710971
-0.000168662453991431,-0.000175431090635714,0.971197119711971
-0.000168700947812689,-0.000175459815510731,0.971297129712971
-0.000168739187093947,-0.00017548874876303,0.971397139713971
-0.000168777275494017,-0.000175517339411381,0.971497149714971
-0.000168815214394992,-0.000175545590795904,0.971597159715972
-0.000168853127957176,-0.000175573415129087,0.971697169716972
-0.000168891100720063,-0.00017560135256557,0.971797179717972
-0.000168928550121013,-0.000175628875297632,0.971897189718972
-0.000168966063099391,-0.000175656514104547,0.971997199719972
-0.00016900332983048,-0.000175684950024819,0.972097209720972
-0.000169040352617766,-0.00017571417522645,0.972197219721972
-0.000169077097829747,-0.000175744232117418,0.972297229722972
-0.000169113516861956,-0.000175775400553524,0.972397239723972
-0.000169149258886857,-0.000175807544949022,0.972497249724973
-0.000169184330123924,-0.000175840655744262,0.972597259725973
-0.000169218737714144,-0.000175874723402634,0.972697269726973
-0.000169252962173766,-0.00017590856278123,0.972797279727973
-0.000169287205983075,-0.000175942844161071,0.972897289728973
-0.00016932146914199,-0.000175977563188488,0.972997299729973
-0.000169355655132647,-0.000176013057100204,0.973097309730973
-0.00016938976487652,-0.000176049318271534,0.973197319731973
-0.000169424573971941,-0.000176085201802234,0.973297329732973
-0.000169460075738698,-0.000176120711447056,0.973397339733973
-0.000169496263266172,-0.000176155850845577,0.973497349734973
-0.000169533129874192,-0.000176190623637373,0.973597359735974
-0.00016957054541327,-0.000176225386708274,0.973697369736974
-0.000169608359002259,-0.000176260372392269,0.973797379737974
-0.000169647333109396,-0.000176295354505794,0.973897389738974
-0.000169686183747416,-0.000176330809902496,0.973997399739974
-0.000169725418614108,-0.000176366481070808,0.974097409740974
-0.000169765033563195,-0.000176402365868449,0.974197419741974
-0.000169805025369677,-0.000176438462199207,0.974297429742974
-0.000169845048043478,-0.000176474923224759,0.974397439743974
-0.000169885101584599,-0.000176511745351601,0.974497449744975
-0.000169924947577684,-0.000176549060894468,0.974597459745975
-0.000169964210317103,-0.000176586737584694,0.974697469746975
-0.000170003351660521,-0.000176624877675956,0.974797479747975
-0.000170042372990032,-0.0001766634766303,0.974897489748975
-0.000170081461812958,-0.000176702077496573,0.974997499749975
-0.000170120617668602,-0.000176740680251741,0.975097509750975
-0.000170159800936236,-0.000176779803120842,0.975197519751975
-0.00017019906436672,-0.000176818393252667,0.975297529752975
-0.000170238471307074,-0.000176857377817855,0.975397539753975
-0.000170278721569584,-0.000176896439873775,0.975497549754975
-0.000170318330529486,-0.000176935965215555,0.975597559755976
-0.000170357756128462,-0.000176975652656708,0.975697569756976
-0.000170397000439628,-0.000177015500630833,0.975797579757976
-0.000170436162054088,-0.000177055471843788,0.975897589758976
-0.000170475242123605,-0.000177095565097738,0.975997599759976
-0.000170513785240395,-0.0001771356733707,0.976097609760976
-0.000170551796241878,-0.000177175796570534,0.976197619761976
-0.000170589242187538,-0.000177216253344478,0.976297629762976
-0.000170626320029212,-0.000177256233449057,0.976397639763976
-0.000170663893590426,-0.000177296185289329,0.976497649764977
-0.000170701957573059,-0.000177336109118682,0.976597659765977
-0.00017074024246419,-0.000177375559388434,0.976697669766977
-0.000170778746420988,-0.00017741454072868,0.976797679767977
-0.000170817958252374,-0.000177452790675265,0.976897689768977
-0.000170857871278177,-0.000177490316392166,0.976997699769977
-0.000170898478357449,-0.000177527124974255,0.977097709770977
-0.000170938911289859,-0.000177563513761121,0.977197719771977
-0.000170979082310952,-0.000177599855717232,0.977297729772977
-0.000171018994415321,-0.000177636151234189,0.977397739773977
-0.000171058864595475,-0.000177672847726529,0.977497749774977
-0.000171098693312111,-0.000177709941278256,0.977597759775978
-0.000171138064087067,-0.00017774770630884,0.977697769776978
-0.000171177476786238,-0.000177785836264571,0.977797779777978
-0.000171216781219542,-0.000177823895640159,0.977897789778978
-0.000171256358160362,-0.00017786252016368,0.977997799779978
-0.000171296759995124,-0.000177900563115102,0.978097809780978
-0.00017133718855085,-0.000177938951549882,0.978197819781978
-0.000171377644057869,-0.000177977682058798,0.978297829782978
-0.000171418130662495,-0.000178016767956249,0.978397839783978
-0.00017145881744388,-0.000178055276243671,0.978497849784978
-0.000171499571949009,-0.000178093823414672,0.978597859785979
-0.000171540116141918,-0.000178132673499805,0.978697869786979
-0.000171580016037588,-0.000178171988967009,0.978797879787979
-0.000171619277855572,-0.000178211765255295,0.978897889788979
-0.000171658732939695,-0.00017825207147055,0.978997899789979
-0.000171698379677496,-0.000178292902383761,0.979097909790979
-0.000171737877607268,-0.000178333461964228,0.979197919791979
-0.000171777231336104,-0.000178373996044623,0.979297929792979
-0.000171816212584229,-0.000178413918491859,0.979397939793979
-0.000171855741150912,-0.000178453267797912,0.97949794979498
-0.000171894809011731,-0.000178492036407206,0.97959795979598
-0.000171933806154213,-0.000178530193268163,0.97969796979698
-0.000171972698716408,-0.000178568279341657,0.97979797979798
-0.000172012103813973,-0.000178606286795688,0.97989798979898
-0.000172052129712696,-0.000178643895900358,0.97999799979998
-0.000172092769732444,-0.000178681110502561,0.98009800980098
-0.000172134018114283,-0.000178717934495262,0.98019801980198
-0.000172176242962317,-0.000178754304761751,0.98029802980298
-0.000172218564788954,-0.000178790070582092,0.98039803980398
-0.00017226098244243,-0.000178825237899391,0.98049804980498
-0.000172303495001271,-0.000178859812610683,0.980598059805981
-0.000172346410677813,-0.00017889438156315,0.980698069806981
-0.000172389043250601,-0.000178928572114823,0.980798079807981
-0.000172431392258859,-0.000178962737558023,0.980898089808981
-0.000172473390900317,-0.000178997042664219,0.980998099809981
-0.000172515042860554,-0.000179031486051292,0.981098109810981
-0.000172556490728045,-0.000179065933446508,0.981198119811981
-0.000172597737036766,-0.000179100384780757,0.981298129812981
-0.000172638954320957,-0.000179134742223144,0.981398139813981
-0.000172680143271763,-0.000179169006695079,0.981498149814982
-0.000172721277859287,-0.000179203692275247,0.981598159815982
-0.000172762549276431,-0.000179238184128582,0.981698169816982
-0.000172803963973156,-0.000179273364921528,0.981798179817982
-0.00017284528330374,-0.000179308832342654,0.981898189818982
-0.000172886620832207,-0.000179344423532421,0.981998199819982
-0.000172928765747759,-0.00017937946295776,0.982098209820982
-0.0001729713534017,-0.000179414279585723,0.982198219821982
-0.00017301438218153,-0.000179449118972558,0.982298229822982
-0.000173057847710564,-0.000179483980910947,0.982398239823982
-0.000173101434865966,-0.000179519528080265,0.982498249824982
-0.000173145000598524,-0.00017955434254291,0.982598259825983
-0.000173188545138646,-0.000179588431531965,0.982698269826983
-0.000173232068486251,-0.000179621802142301,0.982798279827983
-0.000173276209179804,-0.00017965532545361,0.982898289828983
-0.000173320996243755,-0.000179688770444915,0.982998299829983
-0.000173366423688878,-0.000179722137876381,0.983098309830983
-0.000173412485065332,-0.000179755428485137,0.983198319831983
-0.000173459004613834,-0.000179788723723987,0.983298329832983
-0.000173505552726089,-0.000179821478094104,0.983398339833983
-0.00017355192553976,-0.000179853841324906,0.983498349834984
-0.000173598233854568,-0.000179885601745067,0.983598359835984
-0.000173644982143542,-0.000179917345694991,0.983698369836984
-0.000173691296908272,-0.000179949351441046,0.983798379837984
-0.000173737182986142,-0.000179981616334173,0.983898389838984
-0.000173782963331999,-0.000180013616666933,0.983998399839984
-0.000173828894328676,-0.000180044759096191,0.984098409840984
-0.000173874972520921,-0.000180075401820789,0.984198419841984
-0.000173921198369392,-0.000180105199933249,0.984298429842984
-0.000173967700641405,-0.00018013509836442,0.984398439843984
-0.000174015127550188,-0.000180164611023501,0.984498449844984
-0.000174063470111962,-0.000180193741642209,0.984598459845985
-0.000174111597293686,-0.000180223402925016,0.984698469846985
-0.000174159748662479,-0.000180253055431374,0.984798479847985
-0.000174207467658792,-0.000180282593383209,0.984898489848985
-0.000174254811870869,-0.000180312029542074,0.984998499849985
-0.000174301396378891,-0.000180340805486341,0.985098509850985
-0.000174347481712084,-0.000180370211538075,0.985198519851985
-0.000174393420310406,-0.000180399716411227,0.985298529852985
-0.00017443922530403,-0.000180428916988127,0.985398539853985
-0.000174484897844718,-0.0001804578162864,0.985498549854986
-0.000174530439084236,-0.000180486417277599,0.985598559855986
-0.000174575850404633,-0.000180514722910242,0.985698569856986
-0.000174621133188123,-0.000180542736063741,0.985798579857986
-0.000174666288356099,-0.000180570459640542,0.985898589858986
-0.000174711880503569,-0.000180598489079995,0.985998599859986
-0.000174757434412482,-0.000180627245121766,0.986098609860986
-0.000174803011587068,-0.000180656051841188,0.986198619861986
-0.000174848612027249,-0.000180684908731482,0.986298629862986
-0.000174894171234281,-0.000180713098703908,0.986398639863986
-0.000174939689668862,-0.000180740628277452,0.986498649864986
-0.000174985467711193,-0.000180767576739602,0.986598659865987
-0.000175031503057749,-0.000180793949803111,0.986698669866987
-0.000175078135248842,-0.000180819959047166,0.986798679867987
-0.000175125358525616,-0.000180845608065274,0.986898689868987
-0.000175171961692219,-0.000180871470827886,0.986998699869987
-0.000175217953732428,-0.000180897488986601,0.987098709870987
-0.00017526380686982,-0.000180923020639879,0.987198719871987
-0.000175310020509593,-0.000180947912994606,0.987298729872987
-0.000175356591196456,-0.000180972172247278,0.987398739873987
-0.000175403512941184,-0.000180996154615701,0.987498749874988
-0.000175451519878712,-0.000181019711867749,0.987598759875988
-0.000175499446423021,-0.000181042752967935,0.987698769876988
-0.000175547215175563,-0.000181065336794475,0.987798779877988
-0.00017559529075827,-0.000181087533605018,0.987898789878988
-0.000175643670637205,-0.000181109347200389,0.987998799879988
-0.000175691992006503,-0.000181131862589066,0.988098809880988
-0.000175739287383706,-0.000181154259737572,0.988198819881988
-0.000175785967948936,-0.00018117629656799,0.988298829882988
-0.000175833406375351,-0.000181197564779709,0.988398839883988
-0.000175881595522043,-0.000181218071859202,0.988498849884988
-0.000175930374602652,-0.000181238791508399,0.988598859885989
-0.000175979737858323,-0.000181259721631089,0.988698869886989
-0.000176029638757828,-0.000181280604370177,0.988798879887989
-0.000176079045319846,-0.000181301830081777,0.988898889888989
-0.000176128278886846,-0.000181322999449044,0.988998899889989
-0.0001761776246357,-0.000181343399990296,0.989098909890989
-0.00017622709224129,-0.000181363407249951,0.989198919891989
-0.000176277087124765,-0.000181383297444236,0.989298929892989
-0.000176327659042433,-0.000181403423105309,0.989398939893989
-0.000176378240404536,-0.000181423299708769,0.98949894989499
-0.000176429194938415,-0.000181443218351643,0.98959895989599
-0.000176480518728083,-0.00018146317859626,0.98969896989699
-0.000176532040621312,-0.00018148292290802,0.98979897989799
-0.000176583926241843,-0.000181502710526135,0.98989898989899
-0.00017663545182069,-0.000181523117079598,0.98999899989999
-0.000176686621043553,-0.000181544136464058,0.99009900990099
-0.00017673723926212,-0.000181566131992191,0.99019901990199
-0.000176787840434567,-0.000181588362687654,0.99029902990299
-0.000176837997716902,-0.000181611008801632,0.99039903990399
-0.000176888074375688,-0.000181634331485267,0.99049904990499
-0.000176938071101992,-0.000181658324127432,0.990599059905991
-0.000176987611959814,-0.000181681902364633,0.990699069906991
-0.000177037549024718,-0.000181705724292225,0.990799079907991
-0.000177088211931763,-0.000181728760094293,0.990899089908991
-0.000177139593770412,-0.000181751017487662,0.990999099909991
-0.000177190897519367,-0.000181773425554899,0.991099109910991
-0.000177242913750004,-0.00018179506131779,0.991199119911991
-0.000177294215425801,-0.000181817391848223,0.991299129912991
-0.000177344809918037,-0.000181840410327749,0.991399139913991
-0.000177395990428164,-0.000181863103779258,0.991499149914992
-0.000177447270911486,-0.000181886013163627,0.991599159915992
-0.000177498650676937,-0.000181909136430711,0.991699169916992
-0.000177550138017188,-0.000181932357344412,0.991799179917992
-0.000177601490601017,-0.000181955993538417,0.991899189918992
-0.000177652886491154,-0.000181979325067606,0.991999199919992
-0.000177703620577273,-0.000182002453771021,0.992099209920992
-0.00017775473958317,-0.000182026200787831,0.992199219921992
-0.000177805701488366,-0.000182049766632044,0.992299229922992
-0.000177856880386032,-0.000182073481422477,0.992399239923992
-0.000177908224907479,-0.000182097702874229,0.992499249924992
-0.000177960213035059,-0.000182121888160568,0.992599259925993
-0.000178012059495559,-0.000182145747313196,0.992699269926993
-0.000178063641280558,-0.000182169362176517,0.992799279927993
-0.000178114859568583,-0.00018219328407729,0.992899289928993
-0.000178165717814926,-0.000182217509951819,0.992999299929993
-0.000178216043715634,-0.000182242117336908,0.993099309930993
-0.000178266088816035,-0.000182266877261724,0.993199319931993
-0.000178316437752048,-0.000182291187491504,0.993299329932993
-0.000178367591541211,-0.000182315459183235,0.993399339933993
-0.00017841954235163,-0.000182339692705482,0.993499349934993
-0.000178471586454993,-0.000182364055755195,0.993599359935994
-0.000178524008337185,-0.000182388487772581,0.993699369936994
-0.000178576758702716,-0.000182412774091726,0.993799379937994
-0.00017862906909408,-0.000182437060088375,0.993899389938994
-0.000178680793697883,-0.000182460913482179,0.993999399939994
-0.000178732246024539,-0.000182484314301537,0.994099409940994
-0.000178783635004096,-0.000182507424046903,0.994199419941994
-0.000178835546424156,-0.000182530481824643,0.994299429942994
-0.000178887492397153,-0.000182553590648598,0.994399439943994
-0.000178939378708709,-0.000182576853624748,0.994499449944995
-0.000178991206049971,-0.00018260026920973,0.994599459945995
-0.000179043407023666,-0.000182623930051501,0.994699469946995
-0.00017909608667082,-0.000182648010319929,0.994799479947995
-0.000179149240154011,-0.00018267250591473,0.994899489948995
-0.000179202616618857,-0.000182697658959895,0.994999499949995
-0.00017925609789428,-0.000182723310143319,0.995099509950995
-0.000179309341906191,-0.000182749103016846,0.995199519951995
-0.000179362350958038,-0.000182775036198357,0.995299529952995
-0.000179415297584299,-0.000182800814766965,0.995399539953995
-0.000179467773369076,-0.000182826831589632,0.995499549954995
-0.000179520529263054,-0.0001828527341342,0.995599559955996
-0.000179573147405978,-0.000182878172517567,0.995699569956996
-0.000179625628949611,-0.000182903151300723,0.995799579957996
-0.000179678173609935,-0.000182928295431228,0.995899589958996
-0.000179730781156581,-0.000182953603296612,0.995999599959996
-0.000179783450437865,-0.000182979073261369,0.996099609960996
-0.000179836470777056,-0.000183004757822937,0.996199619961996
-0.000179889838258125,-0.000183030654839034,0.996299629962996
-0.000179943549656151,-0.000183056762213447,0.996399639963996
-0.000179996580591579,-0.000183082822918352,0.996499649964997
-0.00018004955301733,-0.000183108829098713,0.996599659965997
-0.000180102750497933,-0.000183134451488019,0.996699669966997
-0.000180156140092873,-0.000183160051924689,0.996799679967997
-0.000180209780081497,-0.00018318550389888,0.996899689968997
-0.000180263505070353,-0.000183211030507429,0.996999699969997
-0.000180317331184128,-0.000183237051430378,0.997099709970997
-0.000180371257731836,-0.000183263561784248,0.997199719971997
-0.000180425536949909,-0.000183290286780998,0.997299729972997
-0.000180479913146545,-0.000183316527806195,0.997399739973997
-0.000180533987350478,-0.000183342845239466,0.997499749974997
-0.000180588086662874,-0.000183368953028514,0.997599759975998
-0.000180642210623076,-0.000183394853269552,0.997699769976998
-0.000180697003988901,-0.000183420476649376,0.997799779977998
-0.000180752069862321,-0.000183445460154767,0.997899789978998
-0.000180807405478992,-0.000183469810005255,0.997999799979998
-0.000180863157804195,-0.000183493964631616,0.998099809980998
-0.000180919475645919,-0.000183518939567877,0.998199819981998
-0.000180976584519633,-0.000183544083375888,0.998299829982998
-0.000181034200169862,-0.000183569410683062,0.998399839983998
-0.000181091420304076,-0.000183594749646095,0.998499849984999
-0.000181148969382284,-0.000183620007156323,0.998599859985999
-0.00018120672739066,-0.00018364570293608,0.998699869986999
-0.000181264682120425,-0.000183671754104373,0.998799879987999
-0.000181322831959158,-0.000183698157182872,0.998899889988999
-0.000181380981567562,-0.000183724369828585,0.998999899989999
-0.000181438839088356,-0.000183750628752205,0.999099909990999
-0.000181496407285882,-0.000183776933469994,0.999199919991999
-0.000181553689385063,-0.000183803283590348,0.999299929992999
-0.00018161121657973,-0.000183829336647535,0.999399939993999
-0.000181669385307412,-0.000183854936347075,0.999499949994999
-0.000181728189348517,-0.00018388008708871,0.999599959996
-0.000181787340761909,-0.000183904792604158,0.999699969997
-0.000181846836322586,-0.000183929057247089,0.999799979998
-0.00018190621808891,-0.000183952743082155,0.999899989999
-0.00018196548767334,-0.000183975855776039,1


==> plots/1e-7_p2_path.csv <==
0.000234780220880224,3.01418235880403e-05,0
0.000234780216042802,3.01418212845137e-05,0.0001000100010001
0.000234780201530577,3.01418166774607e-05,0.0002000200020002
0.000234780172736455,3.01418051597482e-05,0.0003000300030003
0.000234780124823056,3.01417890350625e-05,0.0004000400040004
0.000234780053643982,3.01417636962707e-05,0.0005000500050005
0.000234779954592222,3.01417268397665e-05,0.0006000600060006
0.000234779823521379,3.01416784656296e-05,0.0007000700070007
0.00023477965582444,3.014161857386e-05,0.0008000800080008
0.000234779447815708,3.01415425574049e-05,0.0009000900090009
0.000234779195118536,3.0141450416264e-05,0.001000100010001
0.00023477889381686,3.01413421503576e-05,0.0011001100110011
0.00023477853999473,3.01412131527125e-05,0.0012001200120012
0.000234778129966489,3.01410634232487e-05,0.0013001300130013
0.000234777660046439,3.01408929621262e-05,0.0014001400140014
0.000234777126318673,3.01406994655786e-05,0.0015001500150015
0.000234776525097451,3.01404806303191e-05,0.0016001600160016
0.000234775853388222,3.0140236456188e-05,0.0017001700170017
0.000234775107505367,3.01399646396587e-05,0.0018001800180018
0.000234774283993556,3.01396651808111e-05,0.0019001900190019
0.000234773368110235,3.01393979714148e-05,0.002000200020002
0.000234772356630405,3.01391676184428e-05,0.0021002100210021
0.000234771258768249,3.0138964907869e-05,0.0022002200220022
0.000234770071989834,3.013879214314e-05,0.0023002300230023
0.000234768732717771,3.01386815737071e-05,0.0024002400240024
0.000234767236575337,3.01386331996501e-05,0.0025002500250025
0.00023476553403667,3.01385963431458e-05,0.0026002600260026
0.00023476362003398,3.0138566397301e-05,0.0027002700270027
0.000234761489038781,3.01385456654824e-05,0.0028002800280028
0.000234759136213729,3.01385341478498e-05,0.0029002900290029
0.000234756556260667,3.01385318443232e-05,0.003000300030003
0.000234753744342172,3.01385387549028e-05,0.0031003100310031
0.000234750695851191,3.01385548795885e-05,0.0032003200320032
0.000234747405950303,3.01385802184601e-05,0.0033003300330033
0.000234743870032495,3.01386170748845e-05,0.0034003400340034
0.000234740083951371,3.01386631454949e-05,0.0035003500350035
0.000234736043330206,3.01387207337379e-05,0.0036003600360036
0.000234731743792357,3.0138787536087e-05,0.0037003700370037
0.000234727181421755,3.01388635525422e-05,0.0038003800380038
0.000234722352072086,3.01389533902364e-05,0.0039003900390039
0.000234717251827362,3.01390524419568e-05,0.004000400040004
0.000234711877001925,3.01391607078632e-05,0.0041004100410041
0.000234706224140445,3.01392827949288e-05,0.0042004200420042
0.000234700289096607,3.01394140961004e-05,0.0043004300430043
0.000234694068875817,3.01395569149846e-05,0.0044004400440044
0.000234687560022786,3.01397112514215e-05,0.0045004500450045
0.000234680758851856,3.01398771055709e-05,0.0046004600460046
0.000234673549495474,3.01402180279758e-05,0.0047004700470047
0.000234665927807325,3.01407340185563e-05,0.0048004800480048
0.000234657935250927,3.01413029903268e-05,0.0049004900490049
0.000234649568601318,3.01419226397607e-05,0.005000500050005
0.000234640898346545,3.01425515033806e-05,0.0051005100510051
0.000234631921722306,3.01431895810266e-05,0.0052005200520052
0.000234622827618093,3.01437838916688e-05,0.0053005300530053
0.000234613459624194,3.01442929716697e-05,0.0054005400540054
0.000234603793553579,3.01447836234585e-05,0.0055005500550055
0.000234593628077766,3.01452903999329e-05,0.0056005600560056
0.000234583161991343,3.01457810517216e-05,0.0057005700570057
0.000234572351527264,3.0146234847086e-05,0.0058005800580058
0.00023456099696951,3.01467301059278e-05,0.0059005900590059
0.000234549557872221,3.01470779389123e-05,0.006000600060006
0.000234538032392567,3.01472806494861e-05,0.0061006100610061
0.000234526419378825,3.01473359342026e-05,0.0062006200620062
0.000234514716988086,3.01472437929818e-05,0.0063006300630063
0.000234502924299036,3.01470065294303e-05,0.0064006400640064
0.000234491039238436,3.01466195364949e-05,0.0065006500650065
0.000234479053974273,3.01461173670735e-05,0.0066006600660066
0.000234466966663796,3.01455000211661e-05,0.0067006700670067
0.000234454776155164,3.01447651952463e-05,0.0068006800680068
0.000234442481296652,3.01439128893139e-05,0.0069006900690069
0.000234430055367297,3.01430260304037e-05,0.007000700070007
0.000234417528543393,3.01420700656979e-05,0.0071007100710071
0.000234404899673096,3.01410449950365e-05,0.0072007200720072
0.000234391653456892,3.01400913337773e-05,0.0073007300730073
0.000234377788512648,3.01392090820001e-05,0.0074007400740074
0.000234363652673349,3.01384212748903e-05,0.0075007500750075
0.000234349244787193,3.01377279125278e-05,0.0076007600760076
0.000234334563932784,3.01371266913061e-05,0.0077007700770077
0.000234319549988024,3.01367788583216e-05,0.0078007800780078
0.000234303989415733,3.01366222183582e-05,0.0079007900790079
0.000234288054750191,3.01363826512801e-05,0.008000800080008
0.000234271745300412,3.01360624606938e-05,0.0081008100810081
0.000234255102990651,3.01359979618712e-05,0.0082008200820082
0.000234238127129762,3.01361914583389e-05,0.0083008300830083
0.000234220909859006,3.01364909171865e-05,0.0084008400840084
0.000234203333237633,3.0136767340689e-05,0.0085008500850085
0.000234185676453449,3.01369539265771e-05,0.0086008600860086
0.00023416793835465,3.01370483713244e-05,0.0087008700870087
0.000234150117789514,3.01370552819039e-05,0.0088008800880088
0.000234132213606238,3.01369700512627e-05,0.0089008900890089
0.000234114224883466,3.01367949830872e-05,0.009000900090009
0.000234096150930053,3.01365300771374e-05,0.0091009100910091
0.000234077657734293,3.01362720818472e-05,0.0092009200920092
0.000234058741610489,3.01361131382773e-05,0.0093009300930093
0.000234039402558679,3.01360532465877e-05,0.0094009400940094
0.000234019641039561,3.01360901030121e-05,0.0095009500950095
0.000233999766186787,3.01361499947816e-05,0.0096009600960096
0.000233979641401065,3.01364033830188e-05,0.0097009700970097
0.000233959267143093,3.01368502678036e-05,0.0098009800980098
0.000233938642491437,3.01374883454497e-05,0.0099009900990099
0.000233917684979798,3.01383844184659e-05,0.01000100010001
0.000233896394377769,3.01395338796395e-05,0.0101010101010101
0.000233874854994555,3.01408745338341e-05,0.0102010201020102
0.000233853210109659,3.0142083886857e-05,0.0103010301030103
0.000233831313449026,3.01434061128395e-05,0.0104010401040104
0.000233809079551646,3.0144901103471e-05,0.0105010501050105
0.000233786508647929,3.01465734658845e-05,0.0106010601060106
0.00023376360142886,3.01484208965535e-05,0.0107010701070107
0.000233740444507212,3.01503719860759e-05,0.0108010801080108
0.000233717002178244,3.01524129132926e-05,0.0109010901090109
0.000233693274672365,3.01545436780436e-05,0.011001100110011
0.000233669211772529,3.01569278311118e-05,0.0111011101110111
0.000233644814169881,3.01595699795501e-05,0.0112011201120112
0.000233620082325079,3.01624678196723e-05,0.0113011301130113
0.000233595016698861,3.01656190480316e-05,0.0114011401140114
0.000233569809405601,3.01687887046831e-05,0.0115011501150115
0.000233544459984524,3.01719790930733e-05,0.0116011601160116
0.000233518967744642,3.01751879097556e-05,0.0117011701170117
0.000233493432428742,3.01782147475228e-05,0.0118011801180118
0.000233467505973551,3.0181232371184e-05,0.0119011901190119
0.000233441189530792,3.01842430842656e-05,0.012001200120012
0.000233414731420992,3.01871869949982e-05,0.0121012101210121
0.000233388185777025,3.01899742657673e-05,0.0122012201220122
0.000233361248072372,3.01927569294035e-05,0.0123012301230123
0.000233334273511214,3.0195355310758e-05,0.0124012401240124
0.000233307261632895,3.01977763202505e-05,0.0125012501250125
0.000233280163141882,3.02001305274739e-05,0.0126012601260126
0.00023325297757744,3.02024225393213e-05,0.0127012701270127
0.000233225704709238,3.02046523559526e-05,0.0128012801280128
0.000233198343846171,3.02068176736814e-05,0.0129012901290129
0.000233170846614182,3.02090866502635e-05,0.013001300130013
0.000233143213013231,3.02114569821726e-05,0.0131013101310131
0.000233115207853004,3.02138664740325e-05,0.0132013201320132
0.000233086832976251,3.02163174294497e-05,0.0133013301330133
0.000233058325646563,3.02188697401939e-05,0.0134013401340134
0.000233029448600389,3.02214612108888e-05,0.0135013501350135
0.00023300020321986,3.02240941451412e-05,0.0136013601360136
0.000232970183162314,3.02268606840917e-05,0.0137013701370137
0.000232939821491338,3.02298161125367e-05,0.0138013801380138
0.000232909120740866,3.02330571785903e-05,0.0139013901390139
0.000232878170978801,3.02363351010683e-05,0.014001400140014
0.00023284709567438,3.02396360588914e-05,0.0141014101410141
0.000232815894366907,3.02429623555063e-05,0.0142014201420142
0.000232784567056381,3.02463093839398e-05,0.0143014301430143
0.000232753113742763,3.02496794476385e-05,0.0144014401440144
0.000232721297623278,3.0253084064315e-05,0.0145014501450145
0.000232689120310346,3.02565232338893e-05,0.0146014601460146
0.000232656922726333,3.02599048152207e-05,0.0147014701470147
0.000232624703489187,3.02632311118355e-05,0.0148014801480148
0.000232592120985397,3.02665942649547e-05,0.0149014901490149
0.000232559530419264,3.0269851455694e-05,0.015001500150015
0.000232526879961361,3.02731800559153e-05,0.0151015101510151
0.000232494114787709,3.0276607707857e-05,0.0152015201520152
0.000232461235128598,3.02801344115191e-05,0.0153015301530153
0.000232427945210917,3.02835989199651e-05,0.0154015401540154
0.000232394247107785,3.02870012330352e-05,0.0155015501550155
0.000232359808650245,3.02903874214995e-05,0.0156015601560156
0.000232324633984694,3.02937574851982e-05,0.0157015701570157
0.000232289233573264,3.02972427253829e-05,0.0158015801580158
0.000232253321547897,3.03007325726207e-05,0.0159015901590159
0.000232217187922968,3.03043375962645e-05,0.016001600160016
0.000232180833159252,3.03080601000008e-05,0.0161016101610161
0.000232144258408434,3.03118954766965e-05,0.0162016201620162
0.000232107701625171,3.03155189286324e-05,0.0163016301630163
0.000232071161888028,3.0318932759415e-05,0.0164016401640164
0.000232034638045202,3.03221346654378e-05,0.0165016501650165
0.000231998129405706,3.03251315573603e-05,0.0166016601660166
0.000231961635048068,3.03279188281294e-05,0.0167016701670167
0.000231925153590234,3.03305033882448e-05,0.0168016801680168
0.000231888684571427,3.03328852377865e-05,0.0169016901690169
0.000231852226609555,3.03350666802009e-05,0.017001700170017
0.000231815781086751,3.0337149070895e-05,0.0171017101710171
0.000231778936362312,3.0339337423969e-05,0.0172017201720172
0.000231741721921348,3.03414981346447e-05,0.0173017301730173
0.000231704269525765,3.03437141300369e-05,0.0174017401740174
0.000231666580788106,3.03459854102256e-05,0.0175017501750175
0.000231628467509901,3.0348109264397e-05,0.0176017601760176
0.000231590021832411,3.03504519539878e-05,0.0177017701770177
0.000231551245828795,3.03530157822846e-05,0.0178017801780178
0.000231512252602339,3.03558145706863e-05,0.0179017901790179
0.000231473043074479,3.03588483191131e-05,0.018001800180018
0.00023143331571313,3.0361891281566e-05,0.0181018101810181
0.000231393073282635,3.03649411546785e-05,0.0182018201820182
0.000231352319468532,3.0368000241897e-05,0.0183018301830183
0.000231311057495863,3.03710662396951e-05,0.0184018401840184
0.000231269494451846,3.03745353551941e-05,0.0185018501850185
0.000231227631949021,3.03784029812612e-05,0.0186018601860186
0.000231184974958835,3.03824134261325e-05,0.0187018701870187
0.000231141529009817,3.03865689934145e-05,0.0188018801880188
0.000231098056109466,3.03907475960417e-05,0.0189018901890189
0.000231054636420674,3.039475343386e-05,0.019001900190019
0.000231010854847369,3.03986947728557e-05,0.0191019101910191
0.000230966713232421,3.04025670060557e-05,0.0192019201920192
0.000230922213879317,3.04063747403532e-05,0.0193019301930193
0.00023087778846955,3.04099590322583e-05,0.0194019401940194
0.000230833005321587,3.04134788254208e-05,0.0195019501950195
0.000230787866739073,3.04169387267339e-05,0.0196019601960196
0.000230742806246173,3.04201751857344e-05,0.0197019701970197
0.000230697822691202,3.04231928093956e-05,0.0198019801980198
0.000230652914461581,3.04259915977973e-05,0.0199019901990199
0.000230608013142619,3.04286867273457e-05,0.02000200020002
0.000230563090170443,3.04314210169249e-05,0.0201020102010201
0.000230518240450499,3.04339387746912e-05,0.0202020202020202
0.000230473056027744,3.04363160171798e-05,0.0203020302030203
0.000230427538975296,3.04385550478373e-05,0.0204020402040204
0.000230381831420972,3.04408516668177e-05,0.0205020502050205
0.000230335698404707,3.04432680692572e-05,0.0206020602060206
0.000230289142690807,3.04457973446561e-05,0.0207020702070207
0.000230241796405573,3.0448494777731e-05,0.0208020802080208
0.000230194145363372,3.04512382814163e-05,0.0209020902090209
0.000230146191407073,3.04540347662915e-05,0.021002100210021
0.000230097839631193,3.04571376205939e-05,0.0211021102110211
0.000230049328911783,3.0460376383121e-05,0.0212021202120212
0.000230000908951422,3.04635598608516e-05,0.0213021302130213
0.000229952147607999,3.04666811433662e-05,0.0214021402140214
0.000229903047185039,3.04697448376378e-05,0.0215021502150215
0.00022985347338674,3.04727371225072e-05,0.0216021602160216
0.0002298036109562,3.04755290003294e-05,0.0217021702170217
0.000229753730558105,3.04780099015914e-05,0.0218021802180218
0.000229703517760726,3.048044012527e-05,0.0219021902190219
0.000229652974637219,3.04828150642321e-05,0.022002200220022
0.000229601745983324,3.04850126314121e-05,0.0221022102210221
0.000229549836406094,3.04870351303366e-05,0.0222022202220222
0.000229498043848139,3.04888986856913e-05,0.0223022302230223
0.000229445324119559,3.04904074975619e-05,0.0224022402240224
0.000229391606502019,3.04921144129532e-05,0.0225022502250225
0.000229337070440419,3.04937568295219e-05,0.0226022602260226
0.000229281791029819,3.04955766177927e-05,0.0227022702270227
0.000229225700776843,3.0497278926131e-05,0.0228022802280228
0.000229168834004062,3.04990664650305e-05,0.0229022902290229
0.000229111735265848,3.05009185028325e-05,0.023002300230023
0.000229054405714005,3.05028281287976e-05,0.0231023102310231
0.000228996154750314,3.05050832842206e-05,0.0232023202320232
0.0002289369899765,3.05076793619687e-05,0.0233023302330233
0.000228877755175336,3.05104228656539e-05,0.0234023402340234
0.000228818510699369,3.05131064775697e-05,0.0235023502350235
0.000228759072496605,3.05156150212299e-05,0.0236023602360236
0.000228699121297774,3.05182087954515e-05,0.0237023702370237
0.000228638777347151,3.05208163908321e-05,0.0238023802380238
0.000228578043639368,3.05234401109784e-05,0.0239023902390239
0.000228516923168939,3.05260799558103e-05,0.024002400240024
0.000228455418469799,3.05287336218812e-05,0.0241024102410241
0.000228393998310233,3.05314264479031e-05,0.0242024202420242
0.000228332661077663,3.05341584338758e-05,0.0243024302430243
0.000228271113302544,3.05368581704772e-05,0.0244024402440244
0.00022820935636693,3.05395210506543e-05,0.0245024502450245
0.000228147684201179,3.05422253943087e-05,0.0246024602460246
0.000228085665354247,3.0544968897994e-05,0.0247024702470247
0.000228023795315344,3.05476041357729e-05,0.0248024802480248
0.00022796207247197,3.05501334111718e-05,0.0249024902490249
0.000227900494981296,3.05525567242708e-05,0.025002500250025
0.000227839031284975,3.05550238043737e-05,0.0251025102510251
0.000227777679770548,3.0557536955087e-05,0.0252025202520252
0.000227716439286251,3.05600961764107e-05,0.0253025302530253
0.000227655409344582,3.05624273482889e-05,0.0254025402540254
0.000227594587411566,3.05645350777747e-05,0.0255025502550255
0.000227533971414125,3.05664216684745e-05,0.0256025602560256
0.000227473287462572,3.05685777720973e-05,0.0257025702570257
0.000227412535787234,3.05710056922493e-05,0.0258025802580258
0.000227351929003899,3.05735326641217e-05,0.0259025902590259
0.000227291465269777,3.05761586877945e-05,0.026002600260026
0.000227230704841031,3.05786165537913e-05,0.0261026102610261
0.000227169650021228,3.05809062621921e-05,0.0262026202620262
0.000227108302883485,3.05830324198901e-05,0.0263026302630263
0.000227046553549516,3.05851770058802e-05,0.0264026402640264
0.000226984549675547,3.05872709142868e-05,0.0265026502650265
0.000226921871097755,3.05892772884457e-05,0.0266026602660266
0.000226858479577586,3.05914656415197e-05,0.0267026702670267
0.000226794789059267,3.05939880063391e-05,0.0268026802680268
0.000226730419921179,3.05961072535374e-05,0.0269026902690269
0.000226665377922098,3.05978302936144e-05,0.027002700270027
0.000226600625246324,3.05991801619151e-05,0.0271027102710271
0.000226536096703969,3.06003710867259e-05,0.0272027202720272
0.00022647082366089,3.06014514420238e-05,0.0273027302730273
0.000226404650859177,3.06028980585983e-05,0.0274027402740274
0.000226337756131268,3.06041649997843e-05,0.0275027502750275
0.000226270591660108,3.06057751669818e-05,0.0276027602760276
0.000226203123814073,3.0607357691781e-05,0.0277027702770277
0.000226135354666361,3.0608912574182e-05,0.0278027802780278
0.000226067286981277,3.06104421177912e-05,0.0279027902790279
0.000225999352209784,3.06117735578798e-05,0.028002800280028
0.000225931670365872,3.06129460543984e-05,0.0281028102810281
0.00022586418317019,3.06141415861823e-05,0.0282028202820282
0.000225796821286535,3.06153947062892e-05,0.0283028302830283
0.000225729295621929,3.06164497227953e-05,0.0284028402840284
0.000225661607328094,3.06173135463603e-05,0.0285028502850285
0.000225594123357373,3.06182925464113e-05,0.0286028602860286
0.000225526797869485,3.06193337417583e-05,0.0287028702870287
0.0002254592259039,3.0620218297142e-05,0.0288028802880288
0.000225391585293176,3.06212479747765e-05,0.0289028902890289
0.000225323876497931,3.06224204713751e-05,0.029002900290029
0.000225256099748614,3.0623735786698e-05,0.0291029102910291
0.000225187964570074,3.06250810479457e-05,0.0292029202920292
0.000225119703849179,3.06268985327699e-05,0.0293029302930293
0.000225051156108504,3.06286215728469e-05,0.0294029402940294
0.000224982556999139,3.06305726623693e-05,0.0295029502950295
0.00022491418755164,3.06323602012688e-05,0.0296029602960296
0.000224844961421524,3.06340348672088e-05,0.0297029702970297
0.000224774885980069,3.06356012673224e-05,0.0298029802980298
0.00022470416693248,3.06370317591313e-05,0.0299029902990299
0.000224632810037533,3.06383286462421e-05,0.03000300030003
0.000224560903290134,3.06396577828041e-05,0.0301030103010301
0.000224489159632581,3.06410422040825e-05,0.0302030203020302
0.000224417209118098,3.06426201217488e-05,0.0303030303030303
0.000224345116475837,3.06441773077562e-05,0.0304030403040304
0.000224272882857561,3.0645709154892e-05,0.0305030503050305
0.000224200927505657,3.06469876137906e-05,0.0306030603060306
0.000224129247195163,3.06480126843721e-05,0.0307030703070307
0.000224057418307048,3.06489018468087e-05,0.0308030803080308
0.000223985441762668,3.06496551009408e-05,0.0309030903090309
0.000223913739799001,3.06501618774951e-05,0.031003100310031
0.000223841287806123,3.06508368116455e-05,0.0311031103110311
0.000223768137383132,3.06514011763629e-05,0.0312031203120312
0.000223694729425508,3.06518987387312e-05,0.0313031303130313
0.000223621638433549,3.06522995528257e-05,0.0314031403140314
0.000223548577848172,3.06529998258478e-05,0.0315031503150315
0.000223475546517614,3.06539972541109e-05,0.0316031603160316
0.000223402544441875,3.06552849271156e-05,0.0317031703170317
0.00022332983906076,3.06565311366428e-05,0.0318031803180318
0.000223257426918978,3.06577381860594e-05,0.0319031903190319
0.000223185303409398,3.06587839884594e-05,0.032003200320032
0.00022311346484644,3.06596708473696e-05,0.0321032103210321
0.000223041910769408,3.06605185462489e-05,0.0322032203220322
0.000222970135553509,3.06612119086115e-05,0.0323032303230323
0.000222898132518534,3.06619329133722e-05,0.0324032403240324
0.000222825903507311,3.06626792569247e-05,0.0325032503250325
0.000222753495742214,3.06635684193614e-05,0.0326032603260326
0.00022268039369332,3.06641834617422e-05,0.0327032703270327
0.000222606980437577,3.06645704546776e-05,0.0328032803280328
0.000222533353874982,3.06649873935377e-05,0.0329032903290329
0.000222459515157339,3.06654342782426e-05,0.033003300330033
0.00022238577134514,3.06658396994701e-05,0.0331033103310331
0.000222312120825846,3.06662082641933e-05,0.0332033203320332
0.000222238218300406,3.06664962053283e-05,0.0333033303330333
0.000222164065842059,3.06667012195085e-05,0.0334033403340334
0.00022208970514461,3.06669384830601e-05,0.0335033503350335
0.000222015137590232,3.0667207995983e-05,0.0336033603360336
0.000221939987012516,3.06674659912732e-05,0.0337033703370337
0.000221864196975022,3.06680510878092e-05,0.0338033803380338
0.000221787778764973,3.06690162666212e-05,0.0339033903390339
0.0002217112879938,3.06703730455814e-05,0.034003400340034
0.000221634996247541,3.06717897162312e-05,0.0341034103410341
0.000221558545557793,3.06730658716032e-05,0.0342034203420342
0.000221481937767264,3.06742084221972e-05,0.0343034303430343
0.000221405173567141,3.06752127611198e-05,0.0344034403440344
0.000221328154135911,3.0675979836411e-05,0.0345034503450345
0.000221251404217644,3.06766547705614e-05,0.0346034603460346
0.000221174921278444,3.06772375635709e-05,0.0347034703470347
0.000221098702093392,3.06777282153597e-05,0.0348034803480348
0.000221022739982234,3.06779447470926e-05,0.0349034903490349
0.00022094703195038,3.06778894623761e-05,0.035003500350035
0.000220871133877308,3.06776821447493e-05,0.0351035103510351
0.000220794932429441,3.0677645288245e-05,0.0352035203520352
0.000220718545317081,3.06774563988303e-05,0.0353035303530353
0.000220642210494845,3.06775761823694e-05,0.0354035403540354
0.000220565927501995,3.06780023353356e-05,0.0355035503550355
0.000220489695186809,3.06787302506759e-05,0.0356035603560356
0.000220413344930914,3.0679444344857e-05,0.0357035703570357
0.000220337257968467,3.06801860813565e-05,0.0358035803580358
0.000220261478527171,3.06806767331452e-05,0.0359035903590359
0.000220186002691118,3.06809163002233e-05,0.036003600360036
0.000220110335892412,3.06813677919813e-05,0.0361036103610361
0.000220033983793727,3.06820335120255e-05,0.0362036203620362
0.000219956953075193,3.06829134602762e-05,0.0363036303630363
0.000219879880893142,3.06840076368132e-05,0.0364036403640364
0.000219802767247573,3.06853160416364e-05,0.0365036503650365
0.000219725420484809,3.06864332534387e-05,0.0366036603660366
0.000219648077407703,3.06877001947046e-05,0.0367036703670367
0.000219570657853365,3.06887920676351e-05,0.0368036803680368
0.000219493162743308,3.06897157829697e-05,0.0369036903690369
0.000219415445342663,3.06903400395365e-05,0.037003700370037
0.000219337507724546,3.06906694442289e-05,0.0371037103710371
0.00021925900597208,3.06909850277621e-05,0.0372037203720372
0.000219180291143132,3.06910103666338e-05,0.0373037303730373
0.000219101019320743,3.0691024187793e-05,0.0374037403740374
0.000219022097634824,3.06910103666338e-05,0.0375037503750375
0.000218943522860456,3.069096659955e-05,0.0376037603760376
0.000218865242016488,3.06910541336378e-05,0.0377037703770377
0.0002187870277445,3.06914480372326e-05,0.0378037803780378
0.00021870870958333,3.06918327266415e-05,0.0379037903790379
0.000218630457994181,3.06925191784245e-05,0.038003800380038
0.000218552545945264,3.06931710773096e-05,0.0381038103810381
0.000218474986106017,3.06937262279209e-05,0.0382038203820382
0.000218397775021108,3.06941846302584e-05,0.0383038303830383
0.000218320892880275,3.06946084796981e-05,0.0384038403840384
0.000218244336688844,3.06950000797664e-05,0.0385038503850385
0.000218168102991526,3.0695357126857e-05,0.0386038603860386
0.000218092188793768,3.06956842280229e-05,0.0387038703870387
0.000218016590640281,3.06959767762909e-05,0.0388038803880388
0.000217941305306104,3.06962393786342e-05,0.0389038903890389
0.000217866345230263,3.06964052327836e-05,0.039003900390039
0.000217791707648574,3.06964812492388e-05,0.0391039103910391
0.000217717388645012,3.06964628210266e-05,0.0392039203920392
0.000217643367487836,3.06962946633507e-05,0.0393039303930393
0.00021756908326758,3.06957740656372e-05,0.0394039403940394
0.000217495035159112,3.06951728444954e-05,0.0395039503950395
0.000217421286279123,3.06942675573731e-05,0.0396039603960396
0.000217347844920325,3.06931572561504e-05,0.0397039703970397
0.000217274664551409,3.06919087430967e-05,0.0398039803980398
0.000217201573329082,3.06905197148451e-05,0.0399039903990399
0.000217127841495213,3.0689411717149e-05,0.04000400040004
0.000217053475269317,3.06885847500083e-05,0.0401040104010401
0.000216978480410169,3.06880365099766e-05,0.0402040204020402
0.000216902862907035,3.06877623900007e-05,0.0403040304030403
0.000216827122856139,3.06875758041125e-05,0.0404040404040404
0.000216751300799562,3.06878982982254e-05,0.0405040504050405
0.000216675397658739,3.06887229617595e-05,0.0406040604060406
0.000216599532986882,3.06898493877478e-05,0.0407040704070407
0.000216523401335917,3.06909527783908e-05,0.0408040804080408
0.000216447523073229,3.06919594207601e-05,0.0409040904090409
0.000216371895204226,3.06928670114089e-05,0.041004100410041
0.000216295568444332,3.06937147102883e-05,0.0411041104110411
0.000216219360546543,3.06943988585447e-05,0.0412041204120412
0.00021614292091373,3.06952027903402e-05,0.0413041304130413
0.000216065870384852,3.0696269324479e-05,0.0414041404140414
0.000215989083610121,3.06973611974894e-05,0.0415041504150415
0.000215912558055601,3.06984784093716e-05,0.0416041604160416
0.000215836290957148,3.06996209599655e-05,0.0417041704170417
0.000215759281661459,3.07009178470763e-05,0.0418041804180418
0.00021568172896316,3.07021248965727e-05,0.0419041904190419
0.000215603637930001,3.07032444119015e-05,0.042004200420042
0.000215525605406479,3.07046633861577e-05,0.0421042104210421
0.000215447630471201,3.07063795156551e-05,0.0422042204220422
0.000215369712433139,3.07083904968671e-05,0.0423042304230423
0.000215291611494768,3.07102310169566e-05,0.0424042404240424
0.000215213209715498,3.07120968759177e-05,0.0425042504250425
0.000215134854928192,3.07140364478075e-05,0.0426042604260426
0.000215056292592891,3.07163353702345e-05,0.0427042704270427
0.000214977555650072,3.07188254856825e-05,0.0428042804280428
0.000214899098125348,3.07213294222897e-05,0.0429042904290429
0.000214820917254574,3.0723842573003e-05,0.043004300430043
0.000214743010273408,3.07263695448755e-05,0.0431043104310431
0.000214665374187337,3.07289080343805e-05,0.0432043204320432
0.000214588006232096,3.07314557380716e-05,0.0433043304330433
0.000214510903873832,3.07340149593952e-05,0.0434043404340434
0.000214433981421204,3.07361411171732e-05,0.0435043504350435
0.000214357236801056,3.07378342113254e-05,0.0436043604360436
0.000214280668170558,3.07390988490648e-05,0.0437043704370437
0.000214203464917664,3.07402275784996e-05,0.0438043804380438
0.000214125632570861,3.07412203997897e-05,0.0439043904390439
0.000214046944232507,3.07425886963026e-05,0.044004400440044
0.000213967408425643,3.07443278610652e-05,0.0441044104410441
0.000213887200218484,3.0746147649416e-05,0.0442044204420442
0.000213807144044274,3.07476702824456e-05,0.0443044304430443
0.00021372742718001,3.07489303130521e-05,0.0444044404440444
0.000213647542618726,3.07500267931156e-05,0.0445044504450445
0.00021356802247585,3.07508952237337e-05,0.0446044604460446
0.000213488793959847,3.0751574765017e-05,0.0447044704470447
0.000213408929439277,3.07524616238472e-05,0.0448044804480448
0.000213328397586241,3.07531642003958e-05,0.0449044904490449
0.000213248161736723,3.07538944191827e-05,0.045004500450045
0.000213168218435474,3.07546568875007e-05,0.0451045104510451
0.000213088576435901,3.07555414428044e-05,0.0452045204520452
0.000213009232743372,3.07565503887801e-05,0.0453045304530453
0.000212929753372987,3.07577021535601e-05,0.0454045404540454
0.00021285013947647,3.07589967371444e-05,0.0455045504550455
0.000212770312503429,3.07604387465859e-05,0.0456045604560456
0.000212690771628815,3.07617794007805e-05,0.0457045704570457
0.00021261054729693,3.07628344172867e-05,0.0458045804580458
0.000212529645957776,3.07636084032374e-05,0.0459045904590459
0.000212448074291485,3.07641036620792e-05,0.046004600460046
0.000212366867504299,3.0764439977431e-05,0.0461046104610461
0.000212285401339651,3.07647832032826e-05,0.0462046204620462
0.000212203678101148,3.07651356433201e-05,0.0463046304630463
0.000212121763900031,3.07657668103866e-05,0.0464046404640464
0.000212039661039829,3.0766676704562e-05,0.0465046504650465
0.000211957370672344,3.07678607187932e-05,0.0466046604660466
0.00021187517590133,3.07693464953186e-05,0.0467046704670467
0.000211793021902807,3.07711017847669e-05,0.0468046804680468
0.000211710907524972,3.07731265872979e-05,0.0469046904690469
0.000211628766886911,3.07756420415377e-05,0.047004700470047
0.000211546599758255,3.07786412369867e-05,0.0471047104710471
0.0002114643948517,3.07820251218445e-05,0.0472047204720472
0.000211382152858312,3.07857913925847e-05,0.0473047304730473
0.000211299873547762,3.07899354422341e-05,0.0474047404740474
0.000211217689142657,3.07943513083329e-05,0.0475047504750475
0.000211135598721522,3.07990366874345e-05,0.0476047604760476
0.000211053714696659,3.08037865652788e-05,0.0477047704770477
0.000210972035225199,3.08086009420255e-05,0.0478047804780478
0.000210889739559595,3.08135834763682e-05,0.0479047904790479
0.000210807173689963,3.08183540860311e-05,0.048004800480048
0.000210724340610894,3.08229104674076e-05,0.0481048104810481
0.000210641051663382,3.08277686112382e-05,0.0482048204820482
0.000210557629341461,3.08327949126648e-05,0.0483048304830483
0.000210474074336277,3.08379893717673e-05,0.0484048404840484
0.000210389920874095,3.08433450778863e-05,0.0485048504850485
0.000210305174944139,3.08488666381547e-05,0.0486048604860486
0.000210219842074859,3.08545471419929e-05,0.0487048704870487
0.000210133928025029,3.08603865893211e-05,0.0488048804880488
0.000210047438553587,3.08663849802191e-05,0.0489048904890489
0.000209960378958571,3.08725400111604e-05,0.049004900490049
0.000209872754768429,3.08788470750121e-05,0.0491049104910491
0.000209785492002102,3.08850067129266e-05,0.0492049204920492
0.000209698587204261,3.08910166215371e-05,0.0493049304930493
0.000209612036458917,3.08968791041305e-05,0.0494049404940494
0.000209524918123895,3.09030226174392e-05,0.0495049504950495
0.000209437096521298,3.09093665377153e-05,0.0496049604960496
0.000209348579022444,3.09159062580655e-05,0.0497049704970497
0.000209259372077174,3.09226394748833e-05,0.0498049804980498
0.000209169482365779,3.09295684916954e-05,0.0499049904990499
0.000209079944172988,3.09365021155606e-05,0.05000500050005
0.000208989865111442,3.09435831653629e-05,0.0501050105010501
0.000208899250248931,3.09508093374961e-05,0.0502050205020502
0.000208809039886213,3.09580954013988e-05,0.0503050305030503
0.000208719103182814,3.0965326180585e-05,0.0504050405040504
0.000208629013064332,3.09722551973971e-05,0.0505050505050505
0.000208539310399523,3.09791496613113e-05,0.0506050605060506
0.000208449483113754,3.09858966992883e-05,0.0507050705070507
0.000208359462792253,3.09925331678324e-05,0.0508050805080508
0.000208269676278975,3.09987273587246e-05,0.0509050905090509
0.000208179448179071,3.10046865896718e-05,0.051005100510051
0.000208088691188782,3.10108600488253e-05,0.0511051105110511
0.00020799746980697,3.10172707714504e-05,0.0512051205120512
0.000207905788871018,3.10239164541805e-05,0.0513051305130513
0.000207813693299732,3.10309122733417e-05,0.0514051405140514
0.000207722067648456,3.10378090407825e-05,0.0515051505150515
0.000207630613379778,3.1044731147015e-05,0.0516051605160516
0.000207539328420538,3.10516785920393e-05,0.0517051705170517
0.000207447543595404,3.10584325405958e-05,0.0518051805180518
0.000207355804380143,3.10648639950396e-05,0.0519051905190519
0.00020726356990604,3.10711042565422e-05,0.052005200520052
0.000207171754904652,3.1077415927447e-05,0.0521052105210521
0.00020708012694985,3.10839809866688e-05,0.0522052205220522
0.000206988681204251,3.10906704364028e-05,0.0523052305230523
0.000206897482857705,3.10972562272835e-05,0.0524052405240524
0.00020680571692152,3.11038788746684e-05,0.0525052505250525
0.000206713455496085,3.11103103291921e-05,0.0526052605260526
0.000206621177946004,3.11167072306581e-05,0.0527052705270527
0.000206528884962223,3.11230718827528e-05,0.0528052805280528
0.000206436576084085,3.11294065889228e-05,0.0529052905290529
0.000206344251772328,3.11357090457214e-05,0.053005300530053
0.000206251477581273,3.11419377895914e-05,0.0531053105310531
0.000206158258348263,3.11480974275858e-05,0.0532053205320532
0.000206065341107996,3.11542109948899e-05,0.0533053305330533
0.000205972332647982,3.116017483289e-05,0.0534053405340534
0.00020587978857949,3.11658276943301e-05,0.0535053505350535
0.000205786718615207,3.11715473581192e-05,0.0536053605360536
0.000205693127822921,3.11773292172843e-05,0.0537053705370537
0.000205599021270343,3.1183175575192e-05,0.0538053805380538
0.000205504418076831,3.11893029637351e-05,0.0539053905390539
0.000205409322849399,3.11957136864402e-05,0.054005400540054
0.000205313746414653,3.12024561173642e-05,0.0541054105410541
0.000205218540848116,3.12092054588677e-05,0.0542054205420542
0.00020512370269458,3.12159617110307e-05,0.0543054305430543
0.000205029360951648,3.12226235184465e-05,0.0544054405440544
0.00020493551078194,3.12291885775884e-05,0.0545054505450545
0.000204842014203993,3.12357628508365e-05,0.0546054605460546
0.000204748480769581,3.12424914606013e-05,0.0547054705470547
0.000204654910709034,3.124936979975e-05,0.0548054805480548
0.00020456130425276,3.12563978683624e-05,0.0549054905490549
0.000204468113122805,3.1262815501647e-05,0.055005500550055
0.000204375344920935,3.1268986657274e-05,0.0551055105510551
0.000204282995961372,3.12749159422165e-05,0.0552055205520552
0.000204191087897409,3.12806356060856e-05,0.0553055305530553
0.000204099615891584,3.12861502557744e-05,0.0554055405540554
0.00020400857602787,3.12914575878364e-05,0.0555055505550555
0.000203917899661129,3.12969146492822e-05,0.0556055605560556
0.000203827397441209,3.13026320095448e-05,0.0557055705570557
0.00020373706775569,3.13086096687041e-05,0.0558055805580558
0.00020364690899203,3.13148407160207e-05,0.0559055905590559
0.000203556919077072,3.13213251516544e-05,0.056005600560056
0.000203467096398395,3.13280606719988e-05,0.0561056105610561
0.000203377198854987,3.13345796606103e-05,0.0562056205620562
0.000203287226677215,3.13408798138824e-05,0.0563056305630563
0.000203197702535951,3.13470878259338e-05,0.0564056405640564
0.000203108135779367,3.13533280874364e-05,0.0565056505650565
0.000203018526177174,3.13596005983103e-05,0.0566056605660566
0.000202928874189988,3.13659030551089e-05,0.0567056705670567
0.000202839534100757,3.13719498201439e-05,0.0568056805680568
0.000202750540231971,3.137813479693e-05,0.0569056905690569
0.000202661889589115,3.13844625925204e-05,0.057005700570057
0.000202573578486493,3.13909262964154e-05,0.0571057105710571
0.000202484709008299,3.13975420332208e-05,0.0572057205720572
0.000202395787470349,3.14040610217523e-05,0.0573057305730573
0.000202306814794078,3.141048326209e-05,0.0574057405740574
0.000202217790979406,3.14168087541539e-05,0.0575057505750575
0.000202129203913939,3.14229177144848e-05,0.0576057605760576
0.000202040915616253,3.14286488959865e-05,0.0577057705770577
0.000201953056696495,3.14341704562549e-05,0.0578057805780578
0.00020186499391436,3.14394040753083e-05,0.0579057905790579
0.000201776786470551,3.144450639327e-05,0.058005800580058
0.000201688476750061,3.14495925864661e-05,0.0581058105810581
0.00020160027137945,3.14548884008156e-05,0.0582058205820582
0.000201512169437323,3.14603869258187e-05,0.0583058305830583
0.000201424048836577,3.14662885684429e-05,0.0584058405840584
0.000201335787490223,3.1471835467583e-05,0.0585058505850585
0.000201247856930654,3.14772142090471e-05,0.0586058605860586
0.000201159282304254,3.14824317034149e-05,0.0587058705870587
0.000201070571308932,3.14873013648781e-05,0.0588058805880588
0.000200981725557108,3.14918278003299e-05,0.0589058905890589
0.000200892285264314,3.14964095205781e-05,0.059005900590059
0.000200802256419734,3.15010442220163e-05,0.0591059105910591
0.000200711644551816,3.15057342081709e-05,0.0592059205920592
0.000200621487170248,3.1510350481317e-05,0.0593059305930593
0.000200531779437688,3.15148907380078e-05,0.0594059405940594
0.000200441963669591,3.15197673100506e-05,0.0595059505950595
0.000200352473390199,3.1524765969079e-05,0.0596059605960596
0.000200263426079526,3.15296886117321e-05,0.0597059705970597
0.000200173826843201,3.15347771084547e-05,0.0598059805980598
0.000200084182227333,3.15397826781426e-05,0.0599059905990599
0.000199993950672179,3.1544838925414e-05,0.06000600060006
0.000199903224549169,3.15501186150778e-05,0.0601060106010601
0.000199812774158676,3.15550965424474e-05,0.0602060206020602
0.000199722242914306,3.1560060648578e-05,0.0603060306030603
0.000199631583824054,3.15647598487588e-05,0.0604060406040604
0.000199541377377323,3.15692609454988e-05,0.0605060506050605
0.000199451618736731,3.15735639386381e-05,0.0606060606060606
0.000199362305829122,3.15777978259018e-05,0.0607060706070607
0.000199273434277769,3.15819580002369e-05,0.0608060806080608
0.000199184999705989,3.15860490686964e-05,0.0609060906090609
0.000199096997737018,3.15900733348067e-05,0.061006100610061
0.000199009488723402,3.15936760550039e-05,0.0611061106110611
0.000198922348274469,3.15971889375069e-05,0.0612061206120612
0.000198835529858992,3.16007409800407e-05,0.0613061306130613
0.000198749030252009,3.16043321826053e-05,0.0614061406140614
0.000198661952689439,3.16081053639251e-05,0.0615061506150615
0.000198574760871816,3.16118762417983e-05,0.0616061606160616
0.000198486948252997,3.16153384466378e-05,0.0617061706170617
0.00019839851828823,3.16187684021061e-05,0.0618061806180618
0.000198310170789841,3.16222306070256e-05,0.0619061906190619
0.000198221904375698,3.16257250613164e-05,0.062006200620062
0.000198133718815471,3.16292540685849e-05,0.0621062106210621
0.000198045867266989,3.16329466263965e-05,0.0622062206220622
0.000197958378754743,3.1636639184208e-05,0.0623062306230623
0.000197870739130982,3.1640214262087e-05,0.0624062406240624
0.000197782949777796,3.16436741634e-05,0.0625062506250625
0.000197695304625587,3.16474127918219e-05,0.0626062606260626
0.000197607802292182,3.16514301473527e-05,0.0627062706270627
0.000197520274159248,3.16558667451903e-05,0.0628062806280628
0.000197432680375728,3.16602872183421e-05,0.0629062906290629
0.000197345021171951,3.16646961738613e-05,0.063006300630063
0.000197257297469351,3.16690913082214e-05,0.0631063106310631
0.000197168957342279,3.16735601555102e-05,0.0632063206320632
0.000197080104679876,3.16779092192599e-05,0.0633063306330633
0.00019699084751768,3.16825646524368e-05,0.0634063406340634
0.000196901047874268,3.1687323744467e-05,0.0635063506350635
0.000196811328393708,3.16919008576622e-05,0.0636063606360636
0.000196721688384892,3.16962936884158e-05,0.0637063706370637
0.000196631969595358,3.17004930227817e-05,0.0638063806380638
0.000196542275683958,3.17044873429673e-05,0.0639063906390639
0.000196453038562474,3.17082236678627e-05,0.064006400640064
0.000196363818256743,3.17116628374371e-05,0.0641064106410641
0.000196274614536434,3.17148117623498e-05,0.0642064206420642
0.000196185851250988,3.17176151577247e-05,0.0643064306430643
0.000196097524254009,3.1720075327328e-05,0.0644064406440644
0.000196009138747392,3.17225424074309e-05,0.0645064506450645
0.000195920741262405,3.17250716828298e-05,0.0646064606460646
0.000195832332259786,3.17276677606578e-05,0.0647064706470647
0.000195743911509165,3.17303237301754e-05,0.0648064806480648
0.00019565570521712,3.17329175043969e-05,0.0649064906490649
0.00019556764496888,3.17356771327678e-05,0.065006500650065
0.000195479729151944,3.17386003117616e-05,0.0651065106510651
0.000195392188349574,3.17416271496088e-05,0.0652065206520652
0.00019530454573122,3.17443844744533e-05,0.0653065306530653
0.0001952173417049,3.17470243192852e-05,0.0654065406540654
0.000195129255887459,3.17495766299493e-05,0.0655065506550655
0.000195040297032347,3.17520483171852e-05,0.0656065606560656
0.000194950890601425,3.17549116043296e-05,0.0657065706570657
0.000194861873927742,3.17578785504073e-05,0.0658065806580658
0.000194773243095191,3.17609491552584e-05,0.0659065906590659
0.000194684994187904,3.17641211154364e-05,0.066006600660066
0.000194597176040597,3.17672354873714e-05,0.0661066106610661
0.000194509752257543,3.17701655769448e-05,0.0662066206620662
0.000194422554220407,3.17728768311788e-05,0.0663066306630663
0.000194335579855952,3.17753692501534e-05,0.0664066406640664
0.000194248731033893,3.17781726455283e-05,0.0665066506650665
0.000194162006602386,3.17812801068837e-05,0.0666066606660666
0.000194075051126921,3.17845280835169e-05,0.0667066706670667
0.000193987871287628,3.17881469283998e-05,0.0668066806680668
0.000193899881297027,3.17917243098052e-05,0.0669066906690669
0.000193811747105489,3.17949077876159e-05,0.067006700670067
0.000193723331883357,3.17980198559444e-05,0.0671067106710671
0.000193634298163513,3.18015004890761e-05,0.0672067206720672
0.000193545636233354,3.18048567316157e-05,0.0673067306730673
0.000193457343098246,3.18080908870897e-05,0.0674067406740674
0.000193369414611875,3.18112075625512e-05,0.0675067506750675
0.00019328184731895,3.18142021509472e-05,0.0676067606760676
0.000193194704105794,3.18168535134117e-05,0.0677067706770677
0.000193107916557596,3.18195140899823e-05,0.0678067806780678
0.000193021480988738,3.18221861842654e-05,0.0679067906790679
0.000192934935771842,3.18250517750163e-05,0.068006800680068
0.000192848740000391,3.18279242763467e-05,0.0681068106810681
0.000192762890679793,3.18308036882566e-05,0.0682068206820682
0.000192676992063663,3.18336485471888e-05,0.0683068306830683
0.000192591501172247,3.1836435817958e-05,0.0684068406840684
0.00019250641385919,3.18391678039307e-05,0.0685068506850685
0.000192421202616238,3.18417224182013e-05,0.0686068606860686
0.000192335944611689,3.18448321830833e-05,0.0687068706870687
0.000192250672094875,3.18483266373741e-05,0.0688068806880688
0.000192165385526494,3.18522080846003e-05,0.0689068906890689
0.000192079779688961,3.18562001012594e-05,0.069006900690069
0.00019199385734646,3.18603026873515e-05,0.0691069106910691
0.000191908058242787,3.18645550029073e-05,0.0692069206920692
0.000191821823541714,3.18691136878104e-05,0.0693069306930693
0.000191735947039455,3.18737599068811e-05,0.0694069406940694
0.000191650425050391,3.18784936600397e-05,0.0695069506950695
0.00019156524260156,3.18832181991721e-05,0.0696069606960696
0.000191480447145705,3.18876455829035e-05,0.0697069706970697
0.000191395589955251,3.18918955948529e-05,0.0698069806980698
0.000191310673794462,3.18960972327453e-05,0.0699069906990699
0.000191225269285411,3.19006743459405e-05,0.07000700070007
0.000191140279181324,3.19049865531859e-05,0.0701070107010701
0.000191055699335807,3.1909036158088e-05,0.0702070207020702
0.000190971525602583,3.19128300712264e-05,0.0703070307030703
0.000190887753835257,3.19163659890746e-05,0.0704070407040704
0.000190804302488886,3.19197798198571e-05,0.0705070507050705
0.000190721051088865,3.19231844364537e-05,0.0706070607060706
0.000190637514051196,3.1926450841379e-05,0.0707070707070707
0.000190553774072584,3.19295744274201e-05,0.0708070807080708
0.000190469937806435,3.19328799922962e-05,0.0709070907090709
0.000190385999954631,3.19363076442379e-05,0.071007100710071
0.000190301725787515,3.19395095502607e-05,0.0711071107110711
0.000190217546295435,3.19427736515796e-05,0.0712071207120712
0.000190133120095369,3.19462565882377e-05,0.0713071307130713
0.000190048801930841,3.19498984683859e-05,0.0714071407140714
0.000189964590880455,3.19536923815243e-05,0.0715071507150715
0.00018988048579237,3.19576406311795e-05,0.0716071607160716
0.00018979648574527,3.19617386102185e-05,0.0717071707170717
0.000189712589587352,3.19659863186413e-05,0.0718071807180718
0.00018962879824001,3.19705104506466e-05,0.0719071907190719
0.000189544409126777,3.1974951655617e-05,0.072007200720072
0.000189459427545731,3.19793099334728e-05,0.0721072107210721
0.00018937484493603,3.1983599105453e-05,0.0722072207220722
0.000189290657381607,3.19878191715576e-05,0.0723072307230723
0.000189206860966515,3.19919678281802e-05,0.0724072407240724
0.000189123451774728,3.1996047379007e-05,0.0725072507250725
0.000189039420399651,3.20002075533421e-05,0.0726072607260726
0.000188954773291087,3.20044483511854e-05,0.0727072707270727
0.000188870521698539,3.20086177396265e-05,0.0728072807280728
0.000188786094577078,3.20130313021988e-05,0.0729072907290729
0.000188701493308757,3.20176890389022e-05,0.073007300730073
0.000188616681958544,3.20221924391687e-05,0.0731073107310731
0.000188532156937086,3.20266313405327e-05,0.0732073207320732
0.000188447961320321,3.20310610278706e-05,0.0733073307330733
0.0001883633222741,3.20358754045374e-05,0.0734073407340734
0.000188278480056608,3.20405515695329e-05,0.0735073507350735
0.000188194021607131,3.20449328826539e-05,0.0736073607360736
0.000188109822535075,3.20492197511076e-05,0.0737073707370737
0.000188025524641588,3.20535572972247e-05,0.0738073807380738
0.000187940897343409,3.20580031092482e-05,0.0739073907390739
0.000187856651970414,3.20621540694772e-05,0.074007400740074
0.000187772798197408,3.20662359237506e-05,0.0741074107410741
0.000187689332108443,3.20702509757549e-05,0.0742074207420742
0.000187606204407988,3.20741416370872e-05,0.0743074307430743
0.000187522854186576,3.20780645478707e-05,0.0744074407440744
0.000187439579981618,3.20821072421933e-05,0.0745074507450745
0.000187356633338563,3.20860531883219e-05,0.0746074607460746
0.000187274065626102,3.20899346355481e-05,0.0747074707470747
0.000187191873158614,3.20937492804252e-05,0.0748074807480748
0.000187110052250442,3.20974971230331e-05,0.0749074907490749
0.000187028599215967,3.21011804667386e-05,0.075007500750075
0.000186947510599819,3.2104801615148e-05,0.0751075107510751
0.000186866344124387,3.21081924105854e-05,0.0752075207520752
0.000186785192391549,3.21113459425512e-05,0.0753075307530753
0.000186703988598916,3.2114490260331e-05,0.0754075407540754
0.000186623079427748,3.21175147946517e-05,0.0755075507550755
0.000186542005323866,3.21203596535839e-05,0.0756075607560756
0.000186461289649166,3.21230202301545e-05,0.0757075707570757
0.000186380929409056,3.2125503435023e-05,0.0758075807580758
0.00018630092045722,3.21278092681095e-05,0.0759075907590759
0.000186221259799027,3.2129937729334e-05,0.076007600760076
0.00018614191242088,3.2131895729436e-05,0.0761076107610761
0.000186061823075864,3.21343950589901e-05,0.0762076207620762
0.000185980999135258,3.21374311109434e-05,0.0763076307630763
0.000185899793960533,3.21408887087299e-05,0.0764076407640764
0.000185818211237307,3.214476094185e-05,0.0765076507650765
0.000185736254881607,3.21490455067772e-05,0.0766076607660766
0.000185654097427754,3.21533254646513e-05,0.0767076707670767
0.000185571885840988,3.21573059636778e-05,0.0768076807680768
0.000185489475689964,3.21612841591778e-05,0.0769076907690769
0.000185407365458485,3.21649559852506e-05,0.077007700770077
0.000185324657461074,3.2168466564307e-05,0.0771077107710771
0.00018524139799875,3.21719310726731e-05,0.0772077207720772
0.000185157592599881,3.21753541175618e-05,0.0773077307730773
0.000185073905602419,3.21791065671428e-05,0.0774077407740774
0.000184990335624272,3.21831884214962e-05,0.0775077507750775
0.000184906627204006,3.21870744757754e-05,0.0776077607760776
0.000184823251643761,3.21910572783285e-05,0.0777077707770777
0.000184740205718578,3.21951345256288e-05,0.0778077807780778
0.000184657550472028,3.21989514740324e-05,0.0779077907790779
0.000184575171649021,3.22028075824669e-05,0.078007800780078
0.000184493112786231,3.22067558321221e-05,0.0781078107810781
0.000184411410740203,3.22104184440888e-05,0.0782078207820782
0.000184330073803569,3.22138898630345e-05,0.0783078307830783
0.000184249098521078,3.22171746961719e-05,0.0784078407840784
0.000184168547318396,3.22200495010288e-05,0.0785078507850785
0.000184088416049126,3.22225142776052e-05,0.0786078607860786
0.000184008636298499,3.22249283765981e-05,0.0787078707870787
0.000183928680558182,3.22271674072556e-05,0.0788078807880788
0.000183848431578531,3.22295561673768e-05,0.0789078907890789
0.000183767891893522,3.22320923533553e-05,0.079007900790079
0.000183687128996448,3.223442582884e-05,0.0791079107910791
0.000183606199784568,3.22365819324627e-05,0.0792079207920792
0.000183524986777828,3.22388923726022e-05,0.0793079307930793
0.00018344349158873,3.22411337067862e-05,0.0794079407940794
0.000183362223527643,3.22430341186452e-05,0.0795079507950795
0.00018328118029104,3.22445959117057e-05,0.0796079607960796
0.000183200443654232,3.22462774882253e-05,0.0797079707970797
0.000183119658873617,3.22484543236666e-05,0.0798079807980798
0.00018303894780601,3.22509283143491e-05,0.0799079907990799
0.000182958309760226,3.22536902462466e-05,0.08000800080008
0.00018287774381495,3.22567424228855e-05,0.0801080108010801
0.000182797249509444,3.22600802372129e-05,0.0802080208020802
0.000182716825922275,3.22637013856223e-05,0.0803080308030803
0.000182636690967387,3.22673225340317e-05,0.0804080408040804
0.000182556623045177,3.22712247130766e-05,0.0805080508050805
0.000182476261192606,3.2275133802621e-05,0.0806080608060806
0.000182395608404268,3.22790521063515e-05,0.0807080708070807
0.000182314667214018,3.22829796241881e-05,0.0808080808080808
0.000182233552107276,3.22869969797189e-05,0.0809080908090809
0.000182152274371385,3.22908231423085e-05,0.081008100810081
0.000182070835618766,3.22944604154036e-05,0.0811081108110811
0.000181989237461881,3.22979111026105e-05,0.0812081208120812
0.000181907481052531,3.23011752040093e-05,0.0813081308130813
0.000181825568463915,3.23042550229665e-05,0.0814081408140814
0.000181743500847717,3.23071528630886e-05,0.0815081508150815
0.000181661280046805,3.23098687244556e-05,0.0816081608160816
0.000181579332905251,3.23127596539982e-05,0.0817081708170817
0.000181497656889081,3.23158233482698e-05,0.0818081808180818
0.000181416249694808,3.23190575037438e-05,0.0819081908190819
0.000181335218436535,3.23221649650193e-05,0.082008200820082
0.000181254447707487,3.23253184969851e-05,0.0821082108210821
0.000181173477953484,3.2328822165382e-05,0.0822082208220822
0.000181092311247684,3.23326736667634e-05,0.0823082308230823
0.000181011100544511,3.23370019987744e-05,0.0824082408240824
0.000180929607198242,3.23413349377586e-05,0.0825082508250825
0.000180847919664439,3.23456310203982e-05,0.0826082608260826
0.000180766106588241,3.23499155852455e-05,0.0827082708270827
0.000180684071221494,3.23541425620095e-05,0.0828082808280828
0.000180602119933544,3.23585192680775e-05,0.0829082908290829
0.000180519653346041,3.23627761906065e-05,0.083008300830083
0.000180436591756869,3.23668649555394e-05,0.0831083108310831
0.000180353005884365,3.23706266193065e-05,0.0832083208320832
0.000180268876378923,3.23743445159098e-05,0.0833083308330833
0.000180185081576291,3.23778435773336e-05,0.0834083408340834
0.000180101541544029,3.23813841021548e-05,0.0835083508350835
0.000180017896010125,3.23850467141216e-05,0.0836083608360836
0.000179934582414808,3.23888037707557e-05,0.0837083708370837
0.000179851597763526,3.23926575756636e-05,0.0838083808380838
0.000179768708247977,3.23967901076804e-05,0.0839083908390839
0.000179685912716478,3.24011967596731e-05,0.084008400840084
0.000179603210708252,3.24058752281152e-05,0.0841084108410841
0.000179520601071575,3.24108232095601e-05,0.0842084208420842
0.000179438082885014,3.24160384004013e-05,0.0843084308430843
0.000179355297028318,3.24213756783081e-05,0.0844084408440844
0.000179272245574687,3.24268327397539e-05,0.0845084508450845
0.000179189050841514,3.24320847870995e-05,0.0846084608460846
0.000179106238263855,3.24372562109367e-05,0.0847084708470847
0.000179023803925803,3.24423493147124e-05,0.0848084808480848
0.000178941220318984,3.24472420114408e-05,0.0849084908490849
0.000178858488595242,3.24519343010421e-05,0.085008500850085
0.000178775684310334,3.24571633131224e-05,0.0851085108510851
0.0001786928521527,3.24628553345932e-05,0.0852085208520852
0.000178609992352707,3.24690057584016e-05,0.0853085308530853
0.000178527456889656,3.2475227591692e-05,0.0854085408540854
0.000178445242308298,3.24815208343846e-05,0.0855085508550855
0.000178363345383671,3.24878854863993e-05,0.0856085608560856
0.00017828176335151,3.24943215479761e-05,0.0857085708570857
0.000178199972389223,3.25003314565067e-05,0.0858085808580858
0.00017811747147911,3.25061732073614e-05,0.0859085908590859
0.000178035273943872,3.25114137370743e-05,0.086008600860086
0.000177953376328179,3.25160553490121e-05,0.0861086108610861
0.000177871697778113,3.25202362551658e-05,0.0862086208620862
0.00017779023599019,3.25239587588221e-05,0.0863086308630863
0.000177709072970048,3.25276812625584e-05,0.0864086408640864
0.000177628205723135,3.25314037662946e-05,0.0865086508650865
0.000177547631254779,3.25351262700309e-05,0.0866086608660866
0.000177467412912078,3.25387842749446e-05,0.0867086708670867
0.000177387547470153,3.25423800844823e-05,0.0868086808680868
0.000177308031473633,3.2545913698804e-05,0.0869086908690869
0.000177228861236859,3.2549382814303e-05,0.087008700870087
0.000177150033534991,3.25527920379526e-05,0.0871087108710871
0.000177071544912619,3.25561413699126e-05,0.0872087208720872
0.000176993259231229,3.25595321653501e-05,0.0873087308730873
0.000176915239377143,3.25626119843872e-05,0.0874087408740874
0.000176837495716231,3.25657954621978e-05,0.0875087508750875
0.000176759633423544,3.25690365282514e-05,0.0876087608760876
0.000176681653190146,3.25723351824681e-05,0.0877087708770877
0.000176603556628539,3.25756868179546e-05,0.0878087808780878
0.000176525109930422,3.25788219216283e-05,0.0879087908790879
0.000176446316781451,3.25817381900426e-05,0.088008800880088
0.000176367180176261,3.25844402301705e-05,0.0881088108810881
0.000176287744342552,3.25870455221046e-05,0.0882088208820882
0.000176208552682973,3.25897014916221e-05,0.0883088308830883
0.00017612945247355,3.25923966211705e-05,0.0884088408840884
0.000176050442332109,3.25951286072232e-05,0.0885088508850885
0.000175970986457687,3.25978421649837e-05,0.0886088608860886
0.000175891777060963,3.26007307909998e-05,0.0887088708870887
0.000175812611891979,3.26036862193649e-05,0.0888088808880888
0.000175733417698546,3.2606752217163e-05,0.0889088908890889
0.000175654279480855,3.2609977158531e-05,0.089008900890089
0.000175575196317512,3.26133633469153e-05,0.0891089108910891
0.000175496168208556,3.26169038718165e-05,0.0892089208920892
0.000175417194002186,3.2620601036761e-05,0.0893089308930893
0.000175338448305918,3.26242406133826e-05,0.0894089408940894
0.000175259928355569,3.26278226018412e-05,0.0895089508950895
0.000175181632308269,3.26313493055033e-05,0.0896089608960896
0.000175103679947599,3.26346226210081e-05,0.0897089708970897
0.00017502553409046,3.26377093505449e-05,0.0898089808980898
0.000174947223300567,3.26409204706738e-05,0.0899089908990899
0.000174868961575877,3.26444149249646e-05,0.09000900090009
0.000174790748225284,3.26481904098908e-05,0.0901090109010901
0.00017471258278813,3.26522469253725e-05,0.0902090209020902
0.000174634658530515,3.26564992409283e-05,0.0903090309030903
0.000174556932376461,3.26608367870454e-05,0.0904090409040904
0.00017447977127815,3.26650315142783e-05,0.0905090509050905
0.000174403169707175,3.266908802976e-05,0.0906090609060906
0.000174326828895754,3.26737503735165e-05,0.0907090709070907
0.000174250660849062,3.26785831784754e-05,0.0908090809080908
0.000174174181134823,3.26836209976145e-05,0.0909090909090909
0.000174097905513291,3.2688580496692e-05,0.091009100910091
0.000174021953537634,3.26932727862932e-05,0.0911091109110911
0.000173946329584618,3.26977393300555e-05,0.0912091209120912
0.000173870734656052,3.27018879867579e-05,0.0913091309130913
0.000173795168521607,3.27057187564006e-05,0.0914091409140914
0.000173719910138722,3.27094873306673e-05,0.0915091509150915
0.000173644312906629,3.27133895097121e-05,0.0916091609160916
0.000173568902721122,3.27174275969817e-05,0.0917091709170917
0.000173493752834472,3.27213389901326e-05,0.0918091809180918
0.000173418303258645,3.27252872397078e-05,0.0919091909190919
0.000173342993276662,3.27293115058182e-05,0.092009200920092
0.000173267821967207,3.27334094848572e-05,0.0921092109210921
0.0001731924613076,3.27372494685261e-05,0.0922092209220922
0.000173116913371039,3.27408291534581e-05,0.0923092309230923
0.000173041029349535,3.27445470501413e-05,0.0924092409240924
0.000172965093498604,3.27484331044205e-05,0.0925092509250925
0.000172889181143675,3.27524734952166e-05,0.0926092609260926
0.000172813292515078,3.27566613118699e-05,0.0927092709270927
0.000172737427382523,3.2760998857987e-05,0.0928092809280928
0.000172661314850876,3.2765677326509e-05,0.0929092909290929
0.000172584873144866,3.27702383149386e-05,0.093009300930093
0.000172508746331322,3.2774603503374e-05,0.0931093109310931
0.00017243283121217,3.27790009412606e-05,0.0932093209320932
0.000172357171324084,3.27827533908417e-05,0.0933093309330933
0.000172281399714802,3.27867615322664e-05,0.0934093409340934
0.00017220536665494,3.27908894571502e-05,0.0935093509350935
0.000172129511657886,3.27949275444197e-05,0.0936093609360936
0.00017205383288085,3.27988780976014e-05,0.0937093709370937
0.000171978329172071,3.28027388130889e-05,0.0938093809380938
0.000171902998458349,3.28065119944087e-05,0.0939093909390939
0.000171827838896855,3.28101976417206e-05,0.094009400940094
0.000171752849105498,3.28137980583113e-05,0.0941094109410941
0.000171677862078404,3.28174583667516e-05,0.0942094209420942
0.000171602507177614,3.28209758563875e-05,0.0943094309430943
0.000171527456342724,3.28243044565289e-05,0.0944094409440944
0.000171452651985491,3.28269995860773e-05,0.0945094509450945
0.000171378091572061,3.28290681556122e-05,0.0946094609460946
0.000171303772568499,3.28305124685803e-05,0.0947094709470947
0.000171230009867311,3.28319107110179e-05,0.0948094809480948
0.000171156797709721,3.28332628828451e-05,0.0949094909490949
0.000171083814062234,3.2834002315818e-05,0.095009500950095
0.000171010947203694,3.28349721017629e-05,0.0951095109510951
0.000170938196673403,3.28361745442063e-05,0.0952095209520952
0.000170865560628492,3.28376027324887e-05,0.0953095309530953
0.000170792501194918,3.2839074687855e-05,0.0954095409540954
0.000170719670041079,3.28404798408722e-05,0.0955095509550955
0.000170646998752204,3.28420416339327e-05,0.0956095609560956
0.000170573961893158,3.28436356763645e-05,0.0957095709570957
0.000170500563149681,3.28452642716942e-05,0.0958095809580958
0.000170426855272512,3.28471324341818e-05,0.0959095909590959
0.000170353343195337,3.28490973448634e-05,0.096009600960096
0.000170280240685746,3.28512050743492e-05,0.0961096109610961
0.000170207422892368,3.28528428838649e-05,0.0962096209620962
0.000170134951780212,3.28536675473991e-05,0.0963096309630963
0.00017006232103346,3.28538679545262e-05,0.0964096409640964
0.000169990034664362,3.28532667333045e-05,0.0965096509650965
0.000169918052591494,3.28529810956161e-05,0.0966096609660966
0.000169845868038421,3.28522071097453e-05,0.0967096709670967
0.000169773629122026,3.28516058885236e-05,0.0968096809680968
0.000169701336533415,3.28511774320309e-05,0.0969096909690969
0.00016962900202055,3.28510161849345e-05,0.097009700970097
0.000169556626274495,3.28511175402614e-05,0.0971097109710971
0.000169484525339523,3.2851066862598e-05,0.0972097209720972
0.000169412696451408,3.28508641520242e-05,0.0973097309730973
0.000169340730963963,3.2850725940193e-05,0.0974097409740974
0.000169268894013466,3.28506038531275e-05,0.0975097509750975
0.000169197184217824,3.28504932837745e-05,0.0976097609760976
0.000169126121253238,3.2850500194354e-05,0.0977097709770977
0.000169055200877167,3.28506798696626e-05,0.0978097809780978
0.000168983971137076,3.28510207919876e-05,0.0979097909790979
0.000168912937657677,3.28512672696452e-05,0.098009800980098
0.000168842131997355,3.2851359410866e-05,0.0981098109810981
0.000168771551622254,3.28512995190965e-05,0.0982098209820982
0.000168700944065453,3.28515552108602e-05,0.0983098309830983
0.000168630308175267,3.28519997920386e-05,0.0984098409840984
0.00016856005697453,3.28529396321387e-05,0.0985098509850985
0.000168490187007912,3.28543678204211e-05,0.0986098609860986
0.000168420623180352,3.28548884180546e-05,0.0987098709870987
0.000168351517294473,3.28551924839553e-05,0.0988098809880988
0.000168282806694281,3.28554735145907e-05,0.0989098909890989
0.000168214338195022,3.28553030533882e-05,0.099009900990099
0.000168146064574362,3.2854757116883e-05,0.0991099109910991
0.000168077984219842,3.28538334015485e-05,0.0992099209920992
0.000168009368064317,3.28533519638658e-05,0.0993099309930993
0.00016794078461894,3.28528705261831e-05,0.0994099409940994
0.000167871881674003,3.28524029097395e-05,0.0995099509950995
0.000167802357467172,3.28525871921011e-05,0.0996099609960996
0.000167732799859166,3.28527714744627e-05,0.0997099709970997
0.000167663063957984,3.28530686297838e-05,0.0998099809980998
0.000167593413978428,3.285360074505e-05,0.0999099909990999
0.00016752420374267,3.28538679545262e-05,0.1000100010001
0.000167455153832533,3.28543839451067e-05,0.1001100110011
0.000167385606590397,3.28549598275367e-05,0.1002100210021
0.000167316207465223,3.28554182298742e-05,0.1003100310031
0.000167247614575372,3.28561323240554e-05,0.1004100410041
0.000167179143311889,3.28564548181682e-05,0.100510051005101
0.000167110792983709,3.28563880158191e-05,0.100610061006101
0.00016704256197833,3.28559388275877e-05,0.100710071007101
0.000166974082191767,3.28558674181056e-05,0.100810081008101
0.000166905355466888,3.28561714840063e-05,0.100910091009101
0.000166837493947627,3.28564479075886e-05,0.101010101010101
0.000166769494446984,3.28568187758383e-05,0.101110111011101
0.000166701504160486,3.28568187758383e-05,0.101210121012101
0.000166633110756287,3.28565861193398e-05,0.101310131013101
0.000166564318150415,3.28561231099493e-05,0.101410141014101
0.000166495130258896,3.28554320510333e-05,0.101510151015102
0.000166425693816521,3.28547156534056e-05,0.101610161016102
0.000166356817822916,3.28539140250567e-05,0.101710171017102
0.000166288383646226,3.28530732368368e-05,0.101810181018102
0.000166220386909846,3.28521978955593e-05,0.101910191019102
0.000166152823467341,3.28512880014639e-05,0.102010201020102
0.000166085488995676,3.28503596789964e-05,0.102110211021102
0.000166018380500258,3.28492885378045e-05,0.102210221022102
0.000165951440392845,3.28480492389368e-05,0.102310231023102
0.000165884667291304,3.28466440859196e-05,0.102410241024102
0.00016581747103143,3.28453011281985e-05,0.102510251025103
0.000165749856220195,3.28440180622468e-05,0.102610261026103
0.000165682417859348,3.2842011688008e-05,0.102710271027103
0.000165615107344382,3.2840226452635e-05,0.102810281028103
0.000165547837141211,3.28384849843458e-05,0.102910291029103
0.000165480691328591,3.28368356571975e-05,0.103010301030103
0.000165413483090347,3.28353913441496e-05,0.103110311031103
0.000165346296044579,3.28336844287583e-05,0.103210321032103
0.000165278690217122,3.28322009557594e-05,0.103310331033103
0.000165210669524002,3.2830940925073e-05,0.103410341034103
0.0001651435566519,3.28302337415513e-05,0.103510351035104
0.00016507667758802,3.28295380755823e-05,0.103610361036104
0.000165010273742268,3.28286028426152e-05,0.103710371037104
0.00016494343706334,3.28278772308014e-05,0.103810381038104
0.000164876280884851,3.28271631367002e-05,0.103910391039104
0.000164808808201395,3.28264605601516e-05,0.104010401040104
0.000164741022237971,3.28257718048421e-05,0.104110411041104
0.000164672537383658,3.28250784424796e-05,0.104210421042104
0.000164604223451204,3.2824428847121e-05,0.104310431043104
0.000164535981158561,3.282402572942e-05,0.104410441044104
0.000164468129544512,3.2823622611799e-05,0.104510451045105
0.000164400580153535,3.28231734234876e-05,0.104610461046105
0.000164333341508708,3.28227726093931e-05,0.104710471047105
0.000164266410615401,3.28224201693556e-05,0.104810481048105
0.000164200079561184,3.28221875128571e-05,0.104910491049105
0.000164133909523695,3.28220907646632e-05,0.105010501050105
0.000164067668998238,3.28223095999226e-05,0.105110511051105
0.00016400131237482,3.28227841270257e-05,0.105210521052105
0.000163934840805325,3.2823512042366e-05,0.105310531053105
0.000163868301742415,3.282454863066e-05,0.105410541054105
0.000163801864495489,3.28251890118326e-05,0.105510551055106
0.000163735526530692,3.28253134024247e-05,0.105610561056106
0.000163668969730596,3.28248250541625e-05,0.105710571057106
0.000163602196168358,3.28237262706524e-05,0.105810581058106
0.00016353582249886,3.28231411741163e-05,0.105910591059106
0.00016347007469835,3.28224915787577e-05,0.106010601060106
0.000163404850720434,3.28217521457848e-05,0.106110611061106
0.000163340287164444,3.28210081057588e-05,0.106210621062106
0.00016327612580468,3.28204713833597e-05,0.106310631063106
0.000163212503931579,3.28202179951225e-05,0.106410641064106
0.000163149449187419,3.28200843904243e-05,0.106510651065107
0.000163086955813384,3.28200682657387e-05,0.106610661066107
0.000163024936275426,3.28198425198197e-05,0.106710671067107
0.000162963385736043,3.28194071527474e-05,0.106810681068107
0.000162901788665393,3.28186492915623e-05,0.106910691069107
0.000162840260009513,3.28184903479925e-05,0.107010701070107
0.00016277922223583,3.28181793715123e-05,0.107110711071107
0.000162718527688038,3.28175182585211e-05,0.107210721072107
0.000162658217599327,3.28169631079098e-05,0.107310731073107
0.000162598133026126,3.28157399337277e-05,0.107410741074107
0.000162538271664949,3.28138556465543e-05,0.107510751075108
0.000162478585832724,3.28112595688063e-05,0.107610761076108
0.000162419215814442,3.28090113239628e-05,0.107710771077108
0.000162360253520833,3.2807018770963e-05,0.107810781078108
0.000162301020792867,3.28050354319894e-05,0.107910791079108
0.000162241361911935,3.28034506036636e-05,0.108010801080108
0.000162181728139506,3.28010480223833e-05,0.108110811081108
0.000162122119245171,3.27978392057809e-05,0.108210821082108
0.000162063030718142,3.27946004432538e-05,0.108310831083108
0.000162004457951404,3.2791331734882e-05,0.108410841084108
0.000161946395186101,3.27880307770589e-05,0.108510851085109
0.000161887699641192,3.27853195227449e-05,0.108610861086109
0.00016182837730594,3.27831910615204e-05,0.108710871087109
0.000161769128913986,3.27805373954494e-05,0.108810881088109
0.000161710001226965,3.27781762777264e-05,0.108910891089109
0.000161650571547242,3.27759303364095e-05,0.109010901090109
0.000161591914932034,3.27736797880395e-05,0.109110911091109
0.000161533113424785,3.27717678585479e-05,0.109210921092109
0.000161474006699872,3.27699641949627e-05,0.109310931093109
0.000161414597982255,3.27682664936775e-05,0.109410941094109
0.000161354876906067,3.27664536159063e-05,0.10951095109511
0.000161295326751739,3.27642560487263e-05,0.10961096109611
0.000161235898914805,3.27619686439319e-05,0.10971097109711
0.000161176592243541,3.27595914014433e-05,0.10981098109811
0.000161116984961707,3.27573270319142e-05,0.10991099109911
0.000161057474658436,3.27550304130137e-05,0.11001100110011
0.000160998059721266,3.27527061517151e-05,0.11011101110111
0.000160938739689541,3.27503496409652e-05,0.11021102110211
0.000160879447760871,3.27481889302894e-05,0.11031103110311
0.000160820183704929,3.27462240196079e-05,0.11041104110411
0.000160760574119528,3.27444341771818e-05,0.110511051105111
0.000160700570400244,3.27430313276912e-05,0.110611061106111
0.000160640021205152,3.27419440617338e-05,0.110711071107111
0.000160578636059182,3.27410848452218e-05,0.110811081108111
0.000160516422794387,3.27404513746288e-05,0.110911091109111
0.00016045472436841,3.27408176358255e-05,0.111011101110111
0.000160393535483172,3.27421790217588e-05,0.111111111111111
0.000160332844160301,3.27435864783025e-05,0.111211121112111
0.000160272441930409,3.2745551388984e-05,0.111311131113111
0.000160212324416731,3.27476936714476e-05,0.111411141114111
0.00016015222279745,3.27494950315063e-05,0.111511151115112
0.000160092207790861,3.27511904292649e-05,0.111611161116112
0.000160032279857704,3.27529042552358e-05,0.111711171117112
0.000159972188604292,3.27548645588643e-05,0.111811181118112
0.000159911922512953,3.27568455942315e-05,0.111911191119112
0.000159852017384732,3.27588842179216e-05,0.112011201120112
0.000159791343568719,3.27611117309465e-05,0.112111211121112
0.00015973041267877,3.27637331475662e-05,0.112211221122112
0.000159669238766494,3.27668452159747e-05,0.112311231123112
0.000159607824135336,3.27704387219859e-05,0.112411241124112
0.000159546171319273,3.27745136657597e-05,0.112511251125113
0.000159484204532096,3.27789203177524e-05,0.112611261126113
0.000159421926768439,3.2783658677964e-05,0.112711271127113
0.000159359745522688,3.27874525911024e-05,0.112811281128113
0.000159297659182341,3.27903112712736e-05,0.112911291129113
0.000159235666826004,3.2792243932504e-05,0.113011301130113
0.000159173767762651,3.27932574855327e-05,0.113111311131113
0.000159112041694316,3.27941120949916e-05,0.113211321132113
0.000159050475260577,3.27947110126868e-05,0.113311331133113
0.000158988841563791,3.27951187373609e-05,0.113411341134113
0.000158926882147931,3.27957982785643e-05,0.113511351135114
0.000158864779222161,3.27967358151378e-05,0.113611361136114
0.00015880273641853,3.27985256575639e-05,0.113711371137114
0.000158740753506668,3.28011631988693e-05,0.113811381138114
0.000158678866882342,3.28038514178381e-05,0.113911391139114
0.000158617075854487,3.28065880109438e-05,0.114011401140114
0.000158555379501708,3.28093706745799e-05,0.114111411141114
0.000158493738433605,3.28123284064716e-05,0.114211421142114
0.000158432104506491,3.28154957595965e-05,0.114311431143114
0.00015837097228806,3.28186907550398e-05,0.114411441144114
0.000158310336710604,3.28219133928812e-05,0.114511451145115
0.000158249532054117,3.28251452448287e-05,0.114611461146115
0.000158188559470282,3.28283840073558e-05,0.114711471147115
0.000158128083527461,3.28317771063197e-05,0.114811481148115
0.000158067650199881,3.2834750962977e-05,0.114911491149115
0.000158007195679865,3.28373170948003e-05,0.115011501150115
0.000157945892539575,3.28399776714508e-05,0.115111511151115
0.000157884155644673,3.28426866221583e-05,0.115211521152115
0.000157821949520787,3.28453287705167e-05,0.115311531153115
0.000157758789044616,3.2848010078906e-05,0.115411541154115
0.000157695517077617,3.28506453166848e-05,0.115511551155116
0.000157632762944068,3.2853206841535e-05,0.115611561156116
0.00015757041699597,3.28556163333949e-05,0.115711571157116
0.000157508378799392,3.28582999453107e-05,0.115811581158116
0.00015744602156399,3.28609881642795e-05,0.115911591159116
0.000157383348284318,3.28636809903013e-05,0.116011601160116
0.000157320362185336,3.28663784233762e-05,0.116111611161116
0.000157257505314368,3.28688708423508e-05,0.116211621162116
0.00015719477674998,3.28711605506717e-05,0.116311631163116
0.00015713217487975,3.28732498519453e-05,0.116411641164116
0.000157069754297249,3.28752930826885e-05,0.116511651165117
0.000157007230286303,3.28773201886661e-05,0.116611661166117
0.00015694504927092,3.28795338805318e-05,0.116711671167117
0.000156883208256468,3.28819341582856e-05,0.116811681168117
0.000156821540928139,3.28842860619026e-05,0.116911691169117
0.00015675944629508,3.2886879836204e-05,0.117011701170117
0.000156696928734017,3.28897154810301e-05,0.117111711171117
0.000156634554222126,3.28923714505477e-05,0.117211721172117
0.000156572040346721,3.28952623801702e-05,0.117311731173117
0.00015650970868048,3.28976810861362e-05,0.117411741174117
0.000156447526513294,3.2899961580351e-05,0.117511751175118
0.000156385492463071,3.29021084698676e-05,0.117611761176118
0.000156323655594974,3.29035044087787e-05,0.117711771177118
0.000156261862033264,3.29042830017824e-05,0.117811781178118
0.000156199717874305,3.29049003476898e-05,0.117911791179118
0.000156137227034206,3.29053656606868e-05,0.118011801180118
0.000156074392737806,3.29056743336405e-05,0.118111811181118
0.000156011454321895,3.29062962866009e-05,0.118211821182118
0.000155948412938237,3.2907226912515e-05,0.118311831183118
0.000155886032206793,3.29079778631205e-05,0.118411841184118
0.000155823653318218,3.29085284066788e-05,0.118511851185119
0.000155760893656181,3.29094590325928e-05,0.118611861186119
0.000155697757597447,3.29107628303631e-05,0.118711871187119
0.000155634248366897,3.29124351927766e-05,0.118811881188119
0.000155570860302017,3.29141282870088e-05,0.118911891189119
0.000155507873051273,3.29162567482333e-05,0.119011901190119
0.000155444309687809,3.29182769436313e-05,0.119111911191119
0.000155380340903158,3.29204077084623e-05,0.119211921192119
0.000155317749629126,3.29221606944639e-05,0.119311931193119
0.000155256522274962,3.29235382050829e-05,0.119411941194119
0.000155196645249797,3.29245425440056e-05,0.11951195119512
0.000155138105423496,3.29251806216516e-05,0.11961196119612
0.00015508005855255,3.29254109746236e-05,0.11971197119712
0.000155022591479982,3.29252243887355e-05,0.11981198119812
0.000154965688081065,3.29247821110836e-05,0.11991199119912
0.000154909342366655,3.29240887486412e-05,0.12001200120012
0.000154854132522667,3.29232802097927e-05,0.12011201120112
0.000154799416785758,3.29219764121023e-05,0.12021202120212
0.000154745079749113,3.29204745108113e-05,0.12031203120312
0.000154691456576281,3.29195669202424e-05,0.12041204120412
0.000154638798121563,3.29180235553941e-05,0.120512051205121
0.00015458700855824,3.29168994330123e-05,0.120612061206121
0.000154535686150664,3.29155104046808e-05,0.120712071207121
0.000154484897470894,3.29141190729027e-05,0.120812081208121
0.000154434636990483,3.29127300445712e-05,0.120912091209121
0.000154384431794749,3.2911036950339e-05,0.121012101210121
0.00015433492802372,3.29096110655831e-05,0.121112111211121
0.000154285946462905,3.29073697313192e-05,0.121212121212121
0.00015423742307406,3.2904170128823e-05,0.121312131213121
0.00015418957185514,3.29013897687133e-05,0.121412141214121
0.000154142134580488,3.28984504650338e-05,0.121512151215122
0.000154095107103748,3.2895349914258e-05,0.121612161216122
0.000154048844398813,3.28927238905852e-05,0.121712171217122
0.00015400407990947,3.28900103328246e-05,0.121812181218122
0.000153959951654985,3.28870272620613e-05,0.121912191219122
0.000153917232469503,3.28837838924812e-05,0.122012201220122
0.000153875884805496,3.28804829346581e-05,0.122112211221122
0.000153835895532869,3.28771220850654e-05,0.122212221222122
0.000153797251060792,3.28737059508363e-05,0.122312231223122
0.000153759660683828,3.28700341247634e-05,0.122412241224122
0.000153723056447822,3.28660605363165e-05,0.122512251225123
0.000153686798201972,3.28623979243497e-05,0.122612261226123
0.000153650853696865,3.28580765029183e-05,0.122712271227123
0.000153615220168239,3.28531031826816e-05,0.122812281228123
0.000153580258579131,3.28477543871422e-05,0.122912291229123
0.000153545798468458,3.28426336409684e-05,0.123012301230123
0.000153511835229087,3.28377386407134e-05,0.123112311231123
0.000153478234565255,3.28328781934363e-05,0.123212321232123
0.000153444993252,3.28280499955304e-05,0.123312331233123
0.000153412270232932,3.28232816893941e-05,0.123412341234123
0.000153378894393584,3.28185940068459e-05,0.123512351235124
0.000153344872183839,3.2813986947726e-05,0.123612361236124
0.000153310210283987,3.28094582087476e-05,0.123712371237124
0.000153274914683093,3.28050100931976e-05,0.123812381238124
0.000153239197997063,3.28008614364951e-05,0.123912391239124
0.00015320469527107,3.27966367633375e-05,0.124012401240124
0.00015317103264227,3.27927115490275e-05,0.124112411241124
0.000153138361913326,3.27888899935708e-05,0.124212421242124
0.000153106156036642,3.27847620686071e-05,0.124312431243124
0.000153073549345783,3.27802701860531e-05,0.124412441244124
0.000153040937356845,3.27755226116555e-05,0.124512451245125
0.000153008803810957,3.27704156867206e-05,0.124612461246125
0.000152977328844166,3.27653341005776e-05,0.124712471247125
0.000152946506006588,3.27602755496997e-05,0.124812481248125
0.000152915634334216,3.27560739118873e-05,0.124912491249125
0.000152884528853582,3.27518722739949e-05,0.125012501250125
0.000152853191407516,3.27476752432354e-05,0.125112511251125
0.000152821624299543,3.27434782123961e-05,0.125212521252125
0.000152789925890399,3.27393088239549e-05,0.125312531253125
0.000152758893201259,3.27352500049467e-05,0.125412541254125
0.000152727682449352,3.27314054141449e-05,0.125512551255126
0.000152696274975975,3.27276345362717e-05,0.125612561256126
0.000152664973695307,3.27239419784602e-05,0.125712571257126
0.000152633226912066,3.27205488794962e-05,0.125812581258126
0.000152601039233225,3.27174506322469e-05,0.125912591259126
0.000152568445211802,3.27146979144555e-05,0.126012601260126
0.000152535448994113,3.27122861190691e-05,0.126112611261126
0.000152502008886311,3.27101553542381e-05,0.126212621262126
0.000152468000037027,3.27079854294563e-05,0.126312631263126
0.0001524334005628,3.27062600857729e-05,0.126412641264126
0.000152398216452774,3.27049793233478e-05,0.126512651265127
0.000152362453235437,3.27041385351279e-05,0.126612661266127
0.000152326318228415,3.27034935468224e-05,0.126712671267127
0.000152289457148882,3.27030604832766e-05,0.126812681268127
0.000152252383914301,3.27030904292013e-05,0.126912691269127
0.000152215440368391,3.2703452083345e-05,0.127012701270127
0.000152178436239686,3.2703735417427e-05,0.127112711271127
0.0001521417654317,3.27034866362428e-05,0.127212721272127
0.000152105424489143,3.27027103467656e-05,0.127312731273127
0.000152069409956727,3.27014111561283e-05,0.127412741274127
0.000152033719070186,3.26995959749105e-05,0.127512751275128
0.000151998571125599,3.26978084359311e-05,0.127612761276128
0.000151963961285462,3.26960508429563e-05,0.127712771277128
0.000151929443125809,3.26942425722381e-05,0.127812781278128
0.000151894699680974,3.26925310497938e-05,0.127912791279128
0.000151859402237291,3.26908287414556e-05,0.128012801280128
0.000151823556323248,3.26891356473033e-05,0.128112811281128
0.000151787574961637,3.26874056965669e-05,0.128212821282128
0.000151751591757237,3.26859567765458e-05,0.128312831283128
0.000151716108649061,3.26845999976655e-05,0.128412841284128
0.000151681413117666,3.26832547364178e-05,0.128512851285129
0.000151646743616128,3.26817113715695e-05,0.128612861286129
0.000151612099683751,3.26799699032804e-05,0.128712871287129
0.000151577481320574,3.26780349384436e-05,0.128812881288129
0.000151542463295026,3.26759617619356e-05,0.128912891289129
0.000151507049292765,3.26737549806494e-05,0.129012901290129
0.000151471635060136,3.26715205569651e-05,0.129112911291129
0.000151436394283262,3.26692630980156e-05,0.129212921292129
0.000151401325119353,3.26669826038008e-05,0.129312931293129
0.000151366637189603,3.26650269072253e-05,0.129412941294129
0.000151331973216553,3.26636770389246e-05,0.12951295129513
0.000151298487729207,3.26622857070666e-05,0.12961296129613
0.000151265953138816,3.26609035893945e-05,0.12971297129713
0.000151234354933196,3.2659452365767e-05,0.12981298129813
0.000151202801416094,3.26582959939339e-05,0.12991299129913
0.00015117130456576,3.26573054762503e-05,0.13001300130013
0.00015113986346088,3.26564785091097e-05,0.13011301130113
0.00015110741087617,3.2655709130292e-05,0.13021302130213
0.000151074724483197,3.2655124033756e-05,0.13031303130313
0.000151041867168325,3.26546748455245e-05,0.13041304130413
0.000151009088403843,3.26542003184214e-05,0.130513051305131
0.000150976829085271,3.26538409678043e-05,0.130613061306131
0.000150945078846701,3.26534954384263e-05,0.130713071307131
0.000150913833311446,3.26531637301275e-05,0.130813081308131
0.000150883635191093,3.26522699607177e-05,0.130913091309131
0.000150854259430787,3.26513600665423e-05,0.131013101310131
0.000150824828846462,3.26508164335636e-05,0.131113111311131
0.000150795284237414,3.26506137229898e-05,0.131213121312131
0.000150766631324658,3.2650166838205e-05,0.131313131313131
0.000150737457123162,3.26488883793863e-05,0.131413141314131
0.000150708942191829,3.26474164239401e-05,0.131513151315132
0.000150681692589261,3.26457025979693e-05,0.131613161316132
0.000150655695876431,3.26437515085268e-05,0.131713171317132
0.000150630201333023,3.26418234542696e-05,0.131813181318132
0.000150605267238304,3.26399783271271e-05,0.131913191319132
0.00015058046582693,3.26386008165081e-05,0.132013201320132
0.000150555796407793,3.26376886188062e-05,0.132113211321132
0.000150531257138064,3.26372348234418e-05,0.132213221322132
0.000150506726391416,3.26364769622567e-05,0.132313231323132
0.000150482308056989,3.26352630021807e-05,0.132413241324132
0.000150458132053865,3.26346894233572e-05,0.132513251325133
0.000150433923571,3.26347216727285e-05,0.132613261326133
0.000150409802391895,3.26346318351142e-05,0.132713271327133
0.000150385767595114,3.26344245174075e-05,0.132813281328133
0.000150362880186429,3.26340582562108e-05,0.132913291329133
0.000150339140471812,3.26339453833312e-05,0.133013301330133
0.000150314775348944,3.26336942985406e-05,0.133113311331133
0.000150289790806931,3.26333050020787e-05,0.133213321332133
0.000150264193295775,3.26327774937857e-05,0.133313331333133
0.000150237988343844,3.26321163808744e-05,0.133413341334133
0.000150211182170691,3.26313193596585e-05,0.133513351335134
0.000150184459615679,3.26305614983935e-05,0.133613361336134
0.000150157532507264,3.26291171854254e-05,0.133713371337134
0.000150130402918603,3.26269910276475e-05,0.133813381338134
0.000150102729927293,3.26248786910287e-05,0.133913391339134
0.000150074614658331,3.26228055145207e-05,0.134013401340134
0.000150046651422319,3.26206309826058e-05,0.134113411341134
0.000150018983959496,3.26183343637054e-05,0.134213421342134
0.000149991572188437,3.26161137611802e-05,0.134313431343134
0.000149963976365385,3.26138033211206e-05,0.134413441344134
0.000149936212154328,3.26111980291865e-05,0.134513451345135
0.000149908217129602,3.26086549326285e-05,0.134613461346135
0.000149879993364405,3.26061740312865e-05,0.134713471347135
0.000149851619639415,3.26036217205424e-05,0.134813481348135
0.000149824115957544,3.26014840451318e-05,0.134913491349135
0.000149797473335014,3.25997540944753e-05,0.135013501350135
0.000149771683479114,3.25984272615198e-05,0.135113511351135
0.00014974558310743,3.25971925696251e-05,0.135213521352135
0.000149719185119729,3.25959993413677e-05,0.135313531353135
0.000149692492049904,3.25948475765878e-05,0.135413541354135
0.000149666200715608,3.25937833459755e-05,0.135513551355136
0.000149639280287444,3.25929402541492e-05,0.135613561356136
0.000149612763898335,3.25921870000172e-05,0.135713571357136
0.000149585772751755,3.2591530494079e-05,0.135813581358136
0.000149558311685204,3.25909753434677e-05,0.135913591359136
0.000149530355129403,3.25904639598603e-05,0.136013601360136
0.000149501702447016,3.25897153127813e-05,0.136113611361136
0.000149472360318213,3.25887363127303e-05,0.136213621362136
0.00014944222876984,3.25876951173833e-05,0.136313631363136
0.000149412401748105,3.25869925409146e-05,0.136413641364136
0.000149382363723044,3.25863314279234e-05,0.136513651365137
0.000149352117228554,3.25857117784895e-05,0.136613661366137
0.000149321629554525,3.25851750560904e-05,0.136713671367137
0.00014929226715468,3.25845300678648e-05,0.136813681368137
0.000149262180294786,3.25835971383442e-05,0.136913691369137
0.00014923187828525,3.25821274865045e-05,0.137013701370137
0.000149201362968863,3.25801303264516e-05,0.137113711371137
0.000149171171298391,3.25778774745551e-05,0.137213721372137
0.000149140771619187,3.2575560123836e-05,0.137313731373137
0.000149110166004448,3.25731759707679e-05,0.137413741374137
0.000149079583425014,3.25708724412878e-05,0.137513751375138
0.000149049023650517,3.25686472317096e-05,0.137613761376138
0.000149018486450628,3.25665026457195e-05,0.137713771377138
0.000148987934047407,3.2563558734987e-05,0.137813781378138
0.000148958394966847,3.25607968030895e-05,0.137913791379138
0.000148929858843038,3.25582145465006e-05,0.138013801380138
0.000148901588316164,3.25554618287092e-05,0.138113811381138
0.000148873580622042,3.25525386497154e-05,0.138213821382138
0.000148845498984623,3.25494726519173e-05,0.138313831383138
0.000148817343864604,3.2546263835315e-05,0.138413841384138
0.000148789944302244,3.25425597597909e-05,0.138513851385139
0.000148762749062998,3.25390860373187e-05,0.138613861386139
0.000148736624504246,3.25354556747233e-05,0.138713871387139
0.000148710751721271,3.25320095945694e-05,0.138813881388139
0.000148684056117551,3.25286556555563e-05,0.138913891389139
0.000148657071420893,3.25249515801122e-05,0.139013901390139
0.000148629553457125,3.25216137657848e-05,0.139113911391139
0.000148601507524407,3.25186376056809e-05,0.139213921392139
0.000148572938920858,3.25160207961142e-05,0.139313931393139
0.000148545185536368,3.25136297324665e-05,0.139413941394139
0.000148518238847937,3.25114621111313e-05,0.13951395139514
0.000148492384493214,3.25093589886985e-05,0.13961396139614
0.000148466257630936,3.25073226686148e-05,0.13971397139714
0.000148440081933824,3.25058783555668e-05,0.13981398139814
0.00014841415087158,3.25048624990915e-05,0.13991399139914
0.000148387441216332,3.25041230661185e-05,0.14001400140014
0.000148360000190454,3.25037752331341e-05,0.14011401140114
0.000148331398646427,3.25037729296075e-05,0.14021402140214
0.000148302354824709,3.25040862096143e-05,0.14031403140314
0.000148272873793089,3.25047104661012e-05,0.14041404140414
0.000148243209170133,3.25051757790982e-05,0.140514051405141
0.00014821336302908,3.25054867555784e-05,0.140614061406141
0.000148183382822631,3.25057009837848e-05,0.140714071407141
0.00014815326970251,3.25058207673238e-05,0.140814081408141
0.000148123025050849,3.25058461061955e-05,0.140914091409141
0.000148091719854194,3.2506078762694e-05,0.141014101410141
0.000148059923314684,3.25065141297663e-05,0.141114111411141
0.000148027551353521,3.25074009885965e-05,0.141214121412141
0.00014799481520432,3.25079999062917e-05,0.141314131413141
0.000147961684690867,3.25084767369213e-05,0.141414141414141
0.000147927996032209,3.25090387981122e-05,0.141514151415142
0.000147894656818957,3.25095824310909e-05,0.141614161416142
0.000147861828989312,3.25095156287418e-05,0.141714171417142
0.000147828403393696,3.25098243016955e-05,0.141814181418142
0.000147794289733835,3.25104831110803e-05,0.141914191419142
0.000147759700625517,3.25112133299471e-05,0.142014201420142
0.000147724763684175,3.25119734947386e-05,0.142114211421142
0.00014768948190452,3.25127613018485e-05,0.142214221422142
0.000147653747942002,3.25137449089525e-05,0.142314231423142
0.000147617566403673,3.25149243160507e-05,0.142414241424142
0.000147580858739222,3.25159701184508e-05,0.142514251425143
0.000147543972781555,3.25160806878838e-05,0.142614261426143
0.000147506910373541,3.25152652384557e-05,0.142714271427143
0.000147469673358008,3.25135329841927e-05,0.142814281428143
0.000147432487250467,3.2511607233542e-05,0.142914291429143
0.000147395278568319,3.25095363604805e-05,0.143014301430143
0.000147358012067599,3.25074125062291e-05,0.143114311431143
0.000147320273343342,3.25053969178842e-05,0.143214321432143
0.000147282652099058,3.25031694048593e-05,0.143314331433143
0.000147245146952694,3.25007322706012e-05,0.143414341434143
0.000147207328756653,3.24983918846169e-05,0.143514351435144
0.000147169019448085,3.24964615268332e-05,0.143614361436144
0.000147130929205225,3.24944666703068e-05,0.143714371437144
0.000147092614598538,3.24926100255317e-05,0.143814381438144
0.000147054199788368,3.24902696394675e-05,0.143914391439144
0.000147015902688539,3.24877311499624e-05,0.144014401440144
0.000146977421997374,3.2484388728582e-05,0.144114411441144
0.000146938759557783,3.24802515895921e-05,0.144214421442144
0.000146899917212514,3.24753266434124e-05,0.144314431443144
0.000146860896343701,3.24696208007824e-05,0.144414441444144
0.000146820744902583,3.24638619769625e-05,0.144514451445145
0.000146780126536048,3.24582713108185e-05,0.144614461446145
0.000146738796609226,3.24521738681201e-05,0.144714471447145
0.000146696762032738,3.24455788631334e-05,0.144814481448145
0.000146655109611764,3.24385162415432e-05,0.144914491449145
0.000146613575361908,3.24312370882201e-05,0.145014501450145
0.000146572298876974,3.24236999396067e-05,0.145114511451145
0.000146531938275401,3.24158195651419e-05,0.145214521452145
0.000146491550031429,3.24075936611391e-05,0.145314531453145
0.000146451134375507,3.23990199242317e-05,0.145414541454145
0.000146410103446836,3.23901720673485e-05,0.145514551455146
0.000146368971162838,3.23813242103853e-05,0.145614561456146
0.000146327230747079,3.23722022334462e-05,0.145714571457146
0.000146284888188663,3.23628107435842e-05,0.145814581458146
0.000146241949246488,3.23531543477725e-05,0.145914591459146
0.000146198738718151,3.23430764061276e-05,0.146014601460146
0.000146155315804438,3.23329454832128e-05,0.146114611461146
0.000146111682348096,3.2322761579188e-05,0.146214621462146
0.000146068125368908,3.23121676468826e-05,0.146314631463146
0.000146025371630488,3.23013088087074e-05,0.146414641464146
0.000145983413531193,3.2290187368109e-05,0.146514651465147
0.000145941612071901,3.22790705346436e-05,0.146614661466147
0.000145899956195637,3.22683406940336e-05,0.146714671467147
0.000145858519385041,3.22579817217533e-05,0.146814681468147
0.000145817299797324,3.22479913141961e-05,0.146914691469147
0.000145775642999665,3.22386136454933e-05,0.147014701470147
0.000145733553138461,3.22298418050652e-05,0.147114711471147
0.000145690800091108,3.22213302634539e-05,0.147214721472147
0.00014564844762752,3.22124708888581e-05,0.147314731473147
0.000145606267237595,3.22039363119816e-05,0.147414741474147
0.000145564179679958,3.21958509233365e-05,0.147514751475148
0.000145522350808636,3.21878323370405e-05,0.147614761476148
0.000145481769989631,3.21795396306886e-05,0.147714771477148
0.000145442425244572,3.21709705008343e-05,0.147814781478148
0.000145404303904025,3.21621318580571e-05,0.147914791479148
0.000145366499068445,3.21534982293803e-05,0.148014801480148
0.000145329007052174,3.21450627042242e-05,0.148114811481148
0.00014529182509099,3.21368275861952e-05,0.148214821482148
0.000145254949959929,3.2128790571687e-05,0.148314831483148
0.000145217871887926,3.21209101971422e-05,0.148414841484148
0.000145180592948139,3.21131841591142e-05,0.148514851485149
0.000145143113831633,3.21053798010246e-05,0.148614861486149
0.000145105436611606,3.20974994265597e-05,0.148714871487149
0.000145068064839572,3.20893564496716e-05,0.148814881488149
0.000145029735490332,3.20817087316253e-05,0.148914891489149
0.000144990842928137,3.20743858112183e-05,0.149014901490149
0.000144951374713881,3.20669845708296e-05,0.149114911491149
0.00014491133660642,3.20595096175123e-05,0.149214921492149
0.000144870923254025,3.20523640689673e-05,0.149314931493149
0.000144830184182516,3.20456055132777e-05,0.149414941494149
0.000144788812792178,3.20389022423846e-05,0.14951495149515
0.00014474744808205,3.20325375902899e-05,0.14961496149615
0.000144705997219966,3.20263687381894e-05,0.14971497149715
0.000144663959188148,3.20206444673473e-05,0.14981498149815
0.000144621339975862,3.2015357867024e-05,0.14991499149915
0.000144578647050647,3.20102601561952e-05,0.15001500150015
0.000144535881103529,3.20053421206751e-05,0.15011501150115
0.000144493042825574,3.20006083675165e-05,0.15021502150215
0.000144450495483387,3.19958055084024e-05,0.15031503150315
0.000144408384660075,3.19910395057926e-05,0.15041504150415
0.000144366705978915,3.1986305752634e-05,0.150515051505151
0.00014432545529351,3.19816065523733e-05,0.150615061506151
0.000144284627996847,3.19769396015638e-05,0.150715071507151
0.000144243768220404,3.19722956860196e-05,0.150815081508151
0.000144202816302781,3.19677853752534e-05,0.150915091509151
0.000144160954260653,3.19635860408875e-05,0.151015101510151
0.000144118191308128,3.19596953794753e-05,0.151115111511151
0.000144074535968245,3.19561110875702e-05,0.151215121512151
0.00014403110637424,3.19524277438647e-05,0.151315131513151
0.000143987504706613,3.19488987365962e-05,0.151415141514151
0.00014394389543734,3.19451255552764e-05,0.151515151515152
0.000143900165923831,3.19411957338334e-05,0.151615161516152
0.000143856818105138,3.19368005995532e-05,0.151715171517152
0.000143813381600554,3.19315554627873e-05,0.151815181518152
0.000143768841705367,3.19263103260213e-05,0.151915191519152
0.000143724246986161,3.19212517752234e-05,0.152015201520152
0.000143679597903633,3.19163775067072e-05,0.152115211521152
0.000143634956192422,3.19111024240964e-05,0.152215221522152
0.000143590667381945,3.19056730049689e-05,0.152315231523152
0.000143546857705585,3.19000132329493e-05,0.152415241524152
0.000143503294046185,3.18948256844263e-05,0.152515251525153
0.000143460266648448,3.188995141599e-05,0.152615261526153
0.000143418490297619,3.18850886651064e-05,0.152715271527153
0.000143376900532678,3.18800485425206e-05,0.152815281528153
0.000143335495971493,3.18748310481529e-05,0.152915291529153
0.00014329427408021,3.18694384855296e-05,0.153015301530153
0.000143252888638343,3.18642993111436e-05,0.153115311531153
0.000143211258100951,3.18588860167017e-05,0.153215321532153
0.000143169385232217,3.18531962987573e-05,0.153315331533153
0.000143127262891232,3.18471956043328e-05,0.153415341534153
0.000143084894072631,3.18408862369546e-05,0.153515351535154
0.000143043419023438,3.18341161637124e-05,0.153615361536154
0.000143002828990327,3.18268853845261e-05,0.153715371537154
0.000142962634473192,3.18192952547228e-05,0.153815381538154
0.000142923443143215,3.18109472636545e-05,0.153915391539154
0.000142884050715086,3.18023804374066e-05,0.154015401540154
0.000142844228448332,3.17943065663942e-05,0.154115411541154
0.000142805146305657,3.1785871041238e-05,0.154215421542154
0.000142765963729049,3.17773479819941e-05,0.154315431543154
0.000142727063795538,3.17694952498475e-05,0.154415441544154
0.000142688443971227,3.17623013270857e-05,0.154515451545155
0.000142649898090214,3.17553677032205e-05,0.154615461546155
0.000142611319038355,3.17486598251944e-05,0.154715471547155
0.000142573054187937,3.17415280978085e-05,0.154815481548155
0.000142534624635133,3.17340992151016e-05,0.154915491549155
0.000142496631140507,3.17271701982096e-05,0.155015501550155
0.000142459619410156,3.17206742449432e-05,0.155115511551155
0.000142423579999605,3.17146044446431e-05,0.155215521552155
0.000142387903855658,3.17086705525676e-05,0.155315531553155
0.000142352257196899,3.17031628134584e-05,0.155415541554155
0.000142317182504542,3.16975191661244e-05,0.155515551555156
0.000142281769193308,3.1691527685806e-05,0.155615561556156
0.000142245615758074,3.16855477232001e-05,0.155715571557156
0.000142208860410552,3.16794779229e-05,0.155815581558156
0.000142171611647018,3.16737628660839e-05,0.155915591559156
0.000142133739318024,3.1668234395236e-05,0.156015601560156
0.000142095249643121,3.16628971173292e-05,0.156115611561156
0.0001420566332741,3.16575206793916e-05,0.156215621562156
0.000142017891823382,3.16521096885561e-05,0.156315631563156
0.000141978992580936,3.16468276953658e-05,0.156415641564156
0.000141939839028819,3.16414074903444e-05,0.156515651565157
0.00014190045673623,3.16361047653354e-05,0.156615661566157
0.000141861348794026,3.16307605768491e-05,0.156715671567157
0.000141822608034373,3.1625395656624e-05,0.156815681568157
0.000141784015852421,3.1619503228026e-05,0.156915691569157
0.000141745818956115,3.16132652700499e-05,0.157015701570157
0.000141707566314396,3.1606647229718e-05,0.157115711571157
0.000141669832427521,3.15997573729367e-05,0.157215721572157
0.000141632650236007,3.15929942101941e-05,0.157315731573157
0.000141595531621882,3.15863807769153e-05,0.157415741574157
0.000141558096963485,3.15795945789873e-05,0.157515751575158
0.000141520548510735,3.15724352092033e-05,0.157615761576158
0.000141482887645763,3.1564907274696e-05,0.157715771577158
0.000141445115520332,3.15570153825186e-05,0.157815781578158
0.00014140713147014,3.15498467986284e-05,0.157915791579158
0.000141368435629335,3.1543221847717e-05,0.158015801580158
0.000141329034678165,3.15371359226512e-05,0.158115811581158
0.00014128893575754,3.15315844165381e-05,0.158215821582158
0.00014124814554771,3.1526560418638e-05,0.158315831583158
0.000141207173819703,3.15216147407196e-05,0.158415841584158
0.000141166287552705,3.15170744840287e-05,0.158515851585159
0.000141125420174617,3.15124075332193e-05,0.158615861586159
0.000141084473324744,3.15073466788149e-05,0.158715871587159
0.000141043447463863,3.15018965279486e-05,0.158815881588159
0.000141002465600355,3.14960755088327e-05,0.158915891589159
0.000140961527043193,3.14898859249935e-05,0.159015901590159
0.000140920717944414,3.14832909199268e-05,0.159115911591159
0.000140880141502093,3.14766959148602e-05,0.159215921592159
0.000140839794952047,3.14701032133999e-05,0.159315931593159
0.000140800257171219,3.14632732483083e-05,0.159415941594159
0.000140760645447092,3.1457309410388e-05,0.15951595159516
0.000140720523030425,3.14517648147745e-05,0.15961596159616
0.000140679930463418,3.14460152050606e-05,0.15971597159716
0.000140639002963232,3.14403001483245e-05,0.15981598159816
0.000140598111858773,3.14339700492076e-05,0.15991599159916
0.000140557171228453,3.14268567500339e-05,0.16001600160016
0.000140516221384028,3.14190846413955e-05,0.16011601160116
0.00014047557952149,3.1411231909169e-05,0.16021602160216
0.000140435385004394,3.14030083087727e-05,0.16031603160316
0.000140395633225648,3.13944138401266e-05,0.16041604160416
0.000140356232965504,3.13857387478924e-05,0.160516051605161
0.000140317109128943,3.13767503756515e-05,0.160616061606161
0.000140278330591431,3.13676836834289e-05,0.160716071607161
0.000140239445630842,3.13579720029806e-05,0.160816081608161
0.000140200378691458,3.13477512424515e-05,0.160916091609161
0.000140161131385699,3.1337028312501e-05,0.161016101610161
0.000140121705556395,3.13258032130492e-05,0.161116111611161
0.000140082039929644,3.13147900384372e-05,0.161216121612161
0.000140042354953287,3.13040233414028e-05,0.161316131613161
0.00014000265108798,3.12935008184996e-05,0.161416141614161
0.000139963346424307,3.12831579709049e-05,0.161516151615162
0.000139923692775926,3.1273008619778e-05,0.161616161616162
0.000139883693828496,3.12630527651986e-05,0.161716171617162
0.000139843352576569,3.12532881034805e-05,0.161816181618162
0.000139802672705764,3.12437146347834e-05,0.161916191619162
0.000139761657441081,3.1234325448448e-05,0.162016201620162
0.00013972061107875,3.12250053679082e-05,0.162116211621162
0.000139680509393901,3.12152545274292e-05,0.162216221622162
0.000139640606042942,3.12055658822461e-05,0.162316231623162
0.00013960051679712,3.11961905170698e-05,0.162416241624162
0.000139560243268937,3.11871261283737e-05,0.162516251625163
0.000139519816325711,3.11792872173863e-05,0.162616261626163
0.000139479237579864,3.11726599629483e-05,0.162716271627163
0.00013943890439028,3.11657908378258e-05,0.162816281628163
0.000139398752718833,3.11587028775238e-05,0.162916291629163
0.000139358691345738,3.1151978874812e-05,0.163016301630163
0.000139318756436394,3.11461647662756e-05,0.163116311631163
0.000139279531474874,3.11404082459821e-05,0.163216321632163
0.000139241344253412,3.11342532150408e-05,0.163316331633163
0.000139204184175729,3.11277042806644e-05,0.163416341634163
0.000139167119924885,3.11204596802392e-05,0.163516351635164
0.000139129411376882,3.1112719821052e-05,0.163616361636164
0.000139091177163375,3.11049246771484e-05,0.163716371637164
0.000139052324221868,3.10975879355823e-05,0.163816381638164
0.000139013891674512,3.10904769399352e-05,0.163916391639164
0.000138974842472274,3.10838197395724e-05,0.164016401640164
0.00013893553965147,3.10773560356774e-05,0.164116411641164
0.000138895985515547,3.10710789177505e-05,0.164216421642164
0.000138855814033756,3.10651519362546e-05,0.164316431643164
0.000138816130900188,3.10590038159727e-05,0.164416441644164
0.000138775908510366,3.10530768344769e-05,0.164516451645165
0.000138735152162408,3.10473640812673e-05,0.164616461646165
0.000138693866924065,3.10418632527376e-05,0.164716471647165
0.000138652058093456,3.10365743488878e-05,0.164816481648165
0.000138609731199069,3.10314950663512e-05,0.164916491649165
0.000138567203667266,3.10265493884328e-05,0.165016501650165
0.000138525093765349,3.10219285081538e-05,0.165116511651165
0.000138483182658058,3.10170680608766e-05,0.165216521652165
0.000138441116292856,3.10119772606275e-05,0.165316531653165
0.000138399371270004,3.10072158650707e-05,0.165416541654165
0.000138357944134252,3.10027838742863e-05,0.165516551655166
0.00013831686552251,3.09985085234652e-05,0.165616561656166
0.000138276131979488,3.09943944197405e-05,0.165716571657166
0.000138235171308456,3.09901674430564e-05,0.165816581658166
0.000138194084173674,3.09860994098621e-05,0.165916591659166
0.000138152871726865,3.09821834096582e-05,0.166016601660166
0.00013811122114872,3.09784655130549e-05,0.166116611661166
0.000138069767292044,3.0974611708147e-05,0.166216621662166
0.000138028742813215,3.09707210467348e-05,0.166316631663166
0.000137988143565998,3.09667912253717e-05,0.166416641664166
0.000137947965173588,3.09628222439778e-05,0.166516651665167
0.000137907048960665,3.09587035332e-05,0.166616661666167
0.000137865835131765,3.09544972882546e-05,0.166716671667167
0.00013782504054521,3.09503094716013e-05,0.166816681668167
0.000137784661054687,3.09461400831601e-05,0.166916691669167
0.000137743399773044,3.09421158170497e-05,0.167016701670167
0.000137701921038234,3.09381560497619e-05,0.167116711671167
0.000137660729553532,3.0933961322529e-05,0.167216721672167
0.000137618966332796,3.09298333975653e-05,0.167316731673167
0.000137576369004052,3.09257262044201e-05,0.167416741674167
0.000137534201053194,3.09220889313251e-05,0.167516751675168
0.000137492339702133,3.09188778111962e-05,0.167616761676168
0.000137450447023055,3.09150332203944e-05,0.167716771677168
0.000137408928206819,3.09111886295925e-05,0.167816781678168
0.000137367862955538,3.09072150411456e-05,0.167916791679168
0.000137326358881896,3.09034326456398e-05,0.168016801680168
0.000137285223603346,3.08995189489624e-05,0.168116811681168
0.000137243579705452,3.08951007793371e-05,0.168216821682168
0.000137201843666377,3.08908761061794e-05,0.168316831683168
0.000137160126516251,3.08865523813014e-05,0.168416841684168
0.000137118453593867,3.08815997928035e-05,0.168516851685169
0.000137076674939512,3.08763408348784e-05,0.168616861686169
0.00013703589025813,3.08707386510218e-05,0.168716871687169
0.000136995323490652,3.08653299637129e-05,0.168816881688169
0.000136955149935664,3.08601262905043e-05,0.168916891689169
0.000136915282750103,3.08546738361115e-05,0.169016901690169
0.000136875718478679,3.08489726005346e-05,0.169116911691169
0.000136836017838293,3.08429880307957e-05,0.169216921692169
0.000136796870736098,3.0837722162291e-05,0.169316931693169
0.000136758576630821,3.08323272961413e-05,0.169416941694169
0.000136720734938777,3.08269738935488e-05,0.16951695169517
0.000136683732422532,3.08217656132871e-05,0.16961696169617
0.000136647560559046,3.08167047588828e-05,0.16971697169717
0.000136612211516305,3.08117890268891e-05,0.16981698169817
0.000136578194835048,3.08066659771887e-05,0.16991699169917
0.000136545414227736,3.08010131157487e-05,0.17001700170017
0.000136513857716002,3.07948327460156e-05,0.17011701170117
0.000136483159729754,3.07884174162575e-05,0.17021702170217
0.0001364533119762,3.07817717336073e-05,0.17031703170317
0.000136423283856311,3.07750385167895e-05,0.17041704170417
0.000136393184787718,3.07675750811047e-05,0.170517051705171
0.000136364041914239,3.0760049450124e-05,0.170617061706171
0.000136335916740105,3.07524316780024e-05,0.170717071707171
0.000136307885780349,3.07441136328588e-05,0.170817081708171
0.0001362800434796,3.07351298676709e-05,0.170917091709171
0.000136252387764778,3.07254826860452e-05,0.171017101710171
0.000136224959177968,3.07155337419655e-05,0.171117111711171
0.000136198117300154,3.07056815461596e-05,0.171217121712171
0.000136171856602809,3.0695928402154e-05,0.171317131713171
0.000136146171096788,3.06862720063423e-05,0.171417141714171
0.000136121055023274,3.06767123588044e-05,0.171517151715172
0.000136096502853781,3.06672448524872e-05,0.171617161716172
0.000136072861269529,3.0657864880178e-05,0.171717171717172
0.000136049459252316,3.06475358538224e-05,0.171817181718172
0.000136025882397255,3.0637225255599e-05,0.171917191719172
0.000136002530366639,3.06268570692126e-05,0.172017201720172
0.000135979206669447,3.06165188286709e-05,0.172117211721172
0.000135957085875395,3.06059963057677e-05,0.172217221722172
0.000135934950569079,3.05956903146773e-05,0.172317231723172
0.000135912100016858,3.05857621024162e-05,0.172417241724172
0.000135889480278307,3.05758223725225e-05,0.172517251725173
0.000135867407167286,3.05656016119934e-05,0.172617261726173
0.00013584587515535,3.05550975173024e-05,0.172717271727173
0.000135824879174786,3.05443169991089e-05,0.172817281728173
0.000135804024170157,3.05327740126772e-05,0.172917291729173
0.000135782932132386,3.05214544685581e-05,0.173017301730173
0.000135761958035324,3.05100704256164e-05,0.173117311731173
0.000135741172827677,3.04988499332976e-05,0.173217321732173
0.000135720574896984,3.04877952950483e-05,0.173317331733173
0.000135700259609347,3.04771506850795e-05,0.173417341734173
0.000135679791137037,3.0465400381021e-05,0.173517351735174
0.000135659607150571,3.04525950602966e-05,0.173617361736174
0.000135639563679424,3.04387877043358e-05,0.173717371737174
0.000135619659571831,3.04239898306115e-05,0.173817381738174
0.000135599988811762,3.04082336886549e-05,0.173917391739174
0.000135580226140881,3.03922333725671e-05,0.174017401740174
0.000135560372480583,3.03759934894013e-05,0.174117411741174
0.000135540774051351,3.03596683755942e-05,0.174217421742174
0.000135521093616439,3.03433179229955e-05,0.174317431743174
0.000135500969521783,3.0326951345711e-05,0.174417441744174
0.000135480887351342,3.03107298907574e-05,0.174517451745175
0.000135460159731938,3.02951833699541e-05,0.174617461746175
0.000135438238423539,3.02798418632511e-05,0.174717471747175
0.000135416027561465,3.02645648554506e-05,0.174817481748175
0.000135393104908776,3.02494030240562e-05,0.174917491749175
0.000135369319353917,3.0234344851595e-05,0.175017501750175
0.000135344792062518,3.02194709614156e-05,0.175117511751175
0.000135318937247098,3.02048182100221e-05,0.175217521752175
0.000135293022309539,3.01900180328512e-05,0.175317531753175
0.000135266436123489,3.01755518674257e-05,0.175417541754175
0.000135239558771303,3.01608438313157e-05,0.175517551755176
0.000135212091485159,3.01467001600031e-05,0.175617561756176
0.000135184129170581,3.01328582510646e-05,0.175717571757176
0.000135156265677396,3.01191084833468e-05,0.175817581758176
0.000135128500084207,3.01054485532434e-05,0.175917591759176
0.000135100503907718,3.00916941783926e-05,0.176017601760176
0.000135071897756638,3.00778753047992e-05,0.176117611761176
0.000135042676563138,3.00640057534625e-05,0.176217621762176
0.000135012730909587,3.00494635715819e-05,0.176317631763176
0.000134982127137677,3.00344053990408e-05,0.176417641764176
0.000134951190275417,3.00191329982134e-05,0.176517651765177
0.000134919923547686,3.00036440656531e-05,0.176617661766177
0.000134888252320203,2.99881067590359e-05,0.176717671767177
0.000134855924356453,2.99723621347118e-05,0.176817681768177
0.00013482356782891,2.99561406797582e-05,0.176917691769177
0.000134791928390101,2.99399606882819e-05,0.177017701770177
0.000134760659128516,2.99238636240003e-05,0.177117711771177
0.000134729756588824,2.9907847183147e-05,0.177217721772177
0.000134698825946078,2.98918054035019e-05,0.177317731773177
0.000134667699272968,2.98757106426668e-05,0.177417741774177
0.000134636378181956,2.98595675077748e-05,0.177517751775178
0.000134604587401262,2.98438689539812e-05,0.177617761776178
0.000134572331307612,2.98286149814459e-05,0.177717771777178
0.000134539614508057,2.98137963759829e-05,0.177817781778178
0.000134505861580946,2.97994592082026e-05,0.177917791779178
0.000134472578573845,2.97847511721726e-05,0.178017801780178
0.000134439044021296,2.9769810479644e-05,0.178117811781178
0.000134405049453908,2.97550817117953e-05,0.178217821782178
0.00013437083628159,2.9739991289883e-05,0.178317831783178
0.000134336352214178,2.97245161784818e-05,0.178417841784178
0.000134301651614992,2.97086356459331e-05,0.178517851785179
0.000134266685188502,2.9692377334555e-05,0.178617861786179
0.00013423218914276,2.96764253925243e-05,0.178717871787179
0.000134198006607353,2.96607798200006e-05,0.178817881788179
0.000134163824302314,2.96453853321076e-05,0.178917891789179
0.000134129641997275,2.96302442325318e-05,0.179017901790179
0.000134095647890626,2.96156628906204e-05,0.179117911791179
0.000134061982267273,2.96013740969769e-05,0.179217921792179
0.00013402912518277,2.95869793408737e-05,0.179317931793179
0.000133997012368661,2.95725684601647e-05,0.179417941794179
0.000133964856478534,2.95581506688762e-05,0.17951795179518
0.000133932657973126,2.95437259669281e-05,0.17961796179618
0.000133900417313135,2.95292943544804e-05,0.17971797179718
0.000133867804402763,2.95149157231428e-05,0.17981798179818
0.000133834554336139,2.95005301812255e-05,0.17991799179918
0.000133800673332777,2.94861400322553e-05,0.18001800180018
0.000133767805652036,2.94723534080332e-05,0.18011801180118
0.000133735911442858,2.94594098755575e-05,0.18021802180218
0.000133704981030479,2.94473025244085e-05,0.18031803180318
0.000133674739603739,2.94356950390744e-05,0.18041804180418
0.000133645180712835,2.94245782056089e-05,0.180518051805181
0.000133616562583385,2.94142814285447e-05,0.180618061806181
0.000133587827664949,2.94041965763202e-05,0.180718071807181
0.000133558976879041,2.93943236487756e-05,0.180818081808181
0.000133528978935366,2.93848929988828e-05,0.180918091809181
0.000133497844890979,2.93758931090093e-05,0.181018101810181
0.000133465937782037,2.93673193721019e-05,0.181118111811181
0.000133434405227042,2.93588331692824e-05,0.181218121812181
0.000133402838349438,2.93507915477211e-05,0.181318131813181
0.000133371582217946,2.93425886790635e-05,0.181418141814181
0.00013334062577567,2.93341278151156e-05,0.181518151815182
0.00013330878477805,2.93255978452122e-05,0.181618161816182
0.000133276988468869,2.93168582542354e-05,0.181718171817182
0.000133245474572455,2.93077454914024e-05,0.181818181818182
0.000133214612344518,2.92987133520776e-05,0.181918191819182
0.000133183515617293,2.92898539775617e-05,0.182018201820182
0.000133152328131019,2.92811259041376e-05,0.182118211821182
0.000133121050115985,2.9272524524912e-05,0.182218221822182
0.000133089586436497,2.92641396774193e-05,0.182318231823182
0.000133057938705017,2.9255973665186e-05,0.182418241824182
0.000133026108533964,2.92480195777125e-05,0.182518251825183
0.000132994024283647,2.92399894737839e-05,0.182618261826183
0.000132961688257515,2.92317612663345e-05,0.182718271827183
0.000132929703289287,2.92232911882806e-05,0.182818281828183
0.000132898065923676,2.92145815430686e-05,0.182918291829183
0.000132866836743516,2.92056899191015e-05,0.183018301830183
0.000132835658932046,2.91967015468606e-05,0.183118311831183
0.000132804995729064,2.9188051793498e-05,0.183218321832183
0.000132774488705388,2.91800239930959e-05,0.183318331833183
0.000132744003795582,2.91722541879841e-05,0.183418341834183
0.0001327128075559,2.91643876346783e-05,0.183518351835184
0.000132680844240846,2.91564335472048e-05,0.183618361836184
0.000132648181574245,2.91482629279985e-05,0.183718371837184
0.000132614473335572,2.91401637181143e-05,0.183818381838184
0.000132579730121106,2.91321359177122e-05,0.183918391839184
0.000132545172801462,2.91245826444131e-05,0.184018401840184
0.000132510703707011,2.9117476255819e-05,0.184118411841184
0.000132476322607386,2.91108121448768e-05,0.184218421842184
0.000132442470167777,2.91042240503897e-05,0.184318431843184
0.000132408504855209,2.90975530288678e-05,0.184418441844184
0.000132374787172061,2.90903383744472e-05,0.184518451845185
0.000132341256996237,2.90828357787317e-05,0.184618461846185
0.000132307523188404,2.90753009336448e-05,0.184718471847185
0.000132274167389768,2.90685585027209e-05,0.184818481848185
0.000132241611606942,2.90620579424015e-05,0.184918491849185
0.000132208911853507,2.90549791961256e-05,0.185018501850185
0.00013217686538105,2.90483726734264e-05,0.185118511851185
0.000132144656509773,2.90419711649073e-05,0.185218521852185
0.000132112431974468,2.90359520422706e-05,0.185318531853185
0.000132079783820092,2.90297970113293e-05,0.185418541854185
0.000132046715962632,2.90235060721632e-05,0.185518551855186
0.000132013040203739,2.90179084954397e-05,0.185618561856186
0.000131978264509493,2.9012580431639e-05,0.185718571857186
0.000131942399245803,2.90075241842877e-05,0.185818581858186
0.000131906361678081,2.90019980169662e-05,0.185918591859186
0.000131870874884286,2.89969141272966e-05,0.186018601860186
0.00013183593333589,2.89922679082259e-05,0.186118611861186
0.000131801179755555,2.89880616633603e-05,0.186218621862186
0.00013176661230037,2.89842930890137e-05,0.186318631863186
0.000131732229127547,2.89809575782927e-05,0.186418641864186
0.000131697253947648,2.89776865663144e-05,0.186518651865187
0.000131662135488208,2.89742727355318e-05,0.186618661866187
0.000131626874670661,2.89707183894715e-05,0.186718671867187
0.000131591030599407,2.89672308457603e-05,0.186818681868187
0.00013155580732939,2.89632802926585e-05,0.186918691869187
0.000131520504817957,2.89596384124304e-05,0.187018701870187
0.000131485010422476,2.8955786911129e-05,0.187118711871187
0.000131450416707065,2.89516797179039e-05,0.187218721872187
0.000131416506679214,2.89475494894936e-05,0.187318731873187
0.000131383184972819,2.8943444599875e-05,0.187418741874187
0.000131349338292026,2.89394963502997e-05,0.187518751875188
0.000131315272084908,2.89350781805945e-05,0.187618761876188
0.000131281175471168,2.89299090603636e-05,0.187718771877188
0.000131246690021624,2.89249841142639e-05,0.187818781878188
0.000131211884611862,2.89200683821903e-05,0.187918791879188
0.000131176762466763,2.89151664713558e-05,0.188018801880188
0.00013114132658096,2.89102760781539e-05,0.188118811881188
0.00013110706941123,2.89056413767957e-05,0.188218821882188
0.000131072828826882,2.89012946165725e-05,0.188318831883188
0.000131037302412359,2.88971528704496e-05,0.188418841884188
0.00013100175664819,2.88926771125813e-05,0.188518851885189
0.000130966191534373,2.88878696464141e-05,0.188618861886189
0.000130930607301278,2.88827373826876e-05,0.188718871887189
0.000130895003948866,2.88772780177152e-05,0.188818881888189
0.000130859272520242,2.88716781373852e-05,0.188918891889189
0.000130823946282438,2.88660022406e-05,0.189018901890189
0.000130789021089137,2.88602503273596e-05,0.189118911891189
0.000130754439121727,2.88545214494644e-05,0.189218921892189
0.000130720197385616,2.88488156068344e-05,0.189318931893189
0.000130686410826962,2.88428056983038e-05,0.189418941894189
0.000130652578888763,2.88366161144646e-05,0.18951895189519
0.000130618824349151,2.88300141988184e-05,0.18961896189619
0.000130584212896554,2.88235597090295e-05,0.18971897189719
0.00013054875328442,2.88172549487043e-05,0.18981898189819
0.00013051357493321,2.88105447672316e-05,0.18991899189919
0.000130477809412307,2.88041801151369e-05,0.19001900190019
0.000130441178916115,2.87982116700837e-05,0.19011901190119
0.000130404172714211,2.87923952580208e-05,0.19021902190219
0.000130366794492295,2.87867285754216e-05,0.19031903190319
0.000130328994033439,2.8781183979808e-05,0.19041904190419
0.000130290775714329,2.87757591678135e-05,0.190519051905191
0.000130252143220583,2.8770454139278e-05,0.190619061906191
0.000130213100928924,2.8765266590755e-05,0.190719071907191
0.000130173808243661,2.87601827010854e-05,0.190819081908191
0.00013013456992164,2.87550849902567e-05,0.190919091909191
0.000130094396366652,2.87499596370298e-05,0.191019101910191
0.0001300540406025,2.87445670744065e-05,0.191119111911191
0.000130013760854763,2.87391376553589e-05,0.191219121912191
0.000129973772042873,2.87337151468109e-05,0.191319131913191
0.000129934071172119,2.87283018524489e-05,0.191419141914191
0.000129894472808454,2.87227595603619e-05,0.191519151915192
0.000129855268809042,2.87169339341929e-05,0.191619161916192
0.000129815777559521,2.87113317504163e-05,0.191719171917192
0.000129775962664084,2.87058355289396e-05,0.191819181918192
0.000129735827347652,2.87004429663164e-05,0.191919191919192
0.00012969534511971,2.86951010813565e-05,0.192019201920192
0.000129654858054386,2.86901438858056e-05,0.192119211921192
0.000129614827778899,2.86850369607908e-05,0.192219221922192
0.000129575165837847,2.86797273252822e-05,0.192319231923192
0.000129536596000094,2.86739408590641e-05,0.192419241924192
0.000129498553209937,2.86685897599982e-05,0.192519251925193
0.000129461154716979,2.86631096632072e-05,0.192619261926193
0.000129424394071338,2.86575051759041e-05,0.192719271927193
0.000129387326134836,2.86520296861661e-05,0.192819281928193
0.000129350709920501,2.86464367164956e-05,0.192919291929193
0.000129313553989214,2.86412560785522e-05,0.193019301930193
0.000129275704925853,2.86362366877052e-05,0.193119311931193
0.000129237169641077,2.8631376240428e-05,0.193219321932193
0.000129198949018441,2.86269120001923e-05,0.193319331933193
0.000129161430050878,2.86227218800124e-05,0.193419341934193
0.000129124814988306,2.86187736303573e-05,0.193519351935194
0.000129087700059798,2.86154957078793e-05,0.193619361936194
0.000129050261255087,2.86121601970784e-05,0.193719371937194
0.00012901242509149,2.86088960957596e-05,0.193819381938194
0.000128974195715445,2.86057057073694e-05,0.193919391939194
0.000128935447814883,2.86021790036274e-05,0.194019401940194
0.00012889695491502,2.85985993187753e-05,0.194119411941194
0.000128858218071394,2.85948054056369e-05,0.194219421942194
0.00012881861279715,2.85912717913153e-05,0.194319431943194
0.000128779049447121,2.85878902099839e-05,0.194419441944194
0.00012873939764157,2.85843174357114e-05,0.194519451945195
0.000128699537827325,2.85808989978758e-05,0.194619461946195
0.000128659568595411,2.85775404518097e-05,0.194719471947195
0.00012861945355006,2.85742924751765e-05,0.194819481948195
0.000128579479711093,2.85711205149985e-05,0.194919491949195
0.000128539642932114,2.85677850042776e-05,0.195019501950195
0.000128499560827241,2.8564486349981e-05,0.195119511951195
0.000128458402743714,2.8561318996856e-05,0.195219521952195
0.000128417215635737,2.85581608579171e-05,0.195319531953195
0.000128375563445171,2.85548437753284e-05,0.195419541954195
0.000128332838500873,2.85515635493239e-05,0.195519551955196
0.000128290091442665,2.85483017515316e-05,0.195619561956196
0.000128247868898157,2.85449270806999e-05,0.195719571957196
0.000128206166260297,2.85414418405951e-05,0.195819581958196
0.000128164978000556,2.85378506380305e-05,0.195919591959196
0.000128124287303184,2.8533927727247e-05,0.196019601960196
0.000128084089330759,2.85296777152177e-05,0.196119611961196
0.000128044154651782,2.85256350208951e-05,0.196219621962196
0.000128004481193058,2.85217973407528e-05,0.196319631963196
0.000127965965257929,2.85182545123251e-05,0.196419641964196
0.000127927878700688,2.85149835003468e-05,0.196519651965197
0.000127889909853828,2.85117585590588e-05,0.196619661966197
0.000127851554244321,2.85082295517902e-05,0.196719671967197
0.00012781307631742,2.85044609775235e-05,0.196819681968197
0.000127774477224848,2.85004574431518e-05,0.196919691969197
0.000127736295071136,2.84963525535332e-05,0.197019701970197
0.000127698525249231,2.84921486121942e-05,0.197119711971197
0.000127661340754151,2.84878986001649e-05,0.197219721972197
0.000127623625525897,2.84835610540478e-05,0.197319731973197
0.000127585384632179,2.84791313667899e-05,0.197419741974197
0.000127546623371116,2.84746164488907e-05,0.197519751975198
0.000127507346810539,2.84700116933773e-05,0.197619761976198
0.000127468541782432,2.84654898648986e-05,0.197719771977198
0.000127430120061682,2.84607215587623e-05,0.197819781978198
0.000127391731972395,2.84563586738534e-05,0.197919791979198
0.000127353376823626,2.84524012101721e-05,0.198019801980198
0.000127314934140728,2.84478356146095e-05,0.198119811981198
0.000127276564710062,2.84438873650342e-05,0.198219821982198
0.000127238267840602,2.84405518542334e-05,0.198319831983198
0.000127199992624275,2.84371679693755e-05,0.198419841984198
0.000127161612136673,2.84336873362438e-05,0.198519851985199
0.000127123226350953,2.84300500631487e-05,0.198619861986199
0.000127084775605713,2.84264335217924e-05,0.198719871987199
0.000127046408708942,2.8423565627515e-05,0.198819881988199
0.000127007602759441,2.84211354038365e-05,0.198919891989199
0.000126968316063283,2.84191152084385e-05,0.199019901990199
0.000126928919488838,2.84169637118688e-05,0.199119911991199
0.00012688941395738,2.84146809141275e-05,0.199219921992199
0.000126849800620793,2.84122645116081e-05,0.199319931993199
0.000126810179682521,2.84097098973374e-05,0.199419941994199
0.0001267707363464,2.84066531137254e-05,0.1995199519952
0.000126731468999928,2.84030964640586e-05,0.1996199619962
0.000126693007197753,2.83996572944843e-05,0.1997199719972
0.000126654382996718,2.83959716472523e-05,0.1998199819982
0.000126615598009324,2.83920395223627e-05,0.1999199919992
0.000126576797357941,2.83881903245078e-05,0.2000200020002
0.0001265387108007,2.83846636207658e-05,0.2001200120012
0.000126500608349102,2.83809042606051e-05,0.2002200220022
0.000126462611399186,2.83762995050917e-05,0.2003200320032
0.000126424719490176,2.8370851657752e-05,0.2004200420042
0.000126387200292285,2.8364742697421e-05,0.200520052005201
0.000126350050119774,2.83579795347583e-05,0.200620062006201
0.000126313265747802,2.83505690802636e-05,0.200720072007201
0.000126276559465444,2.83430595739685e-05,0.200820082008201
0.000126239930581712,2.83359877383521e-05,0.200920092009201
0.000126202935206416,2.83291232202827e-05,0.201020102010201
0.000126166131945455,2.83223093799566e-05,0.201120112011201
0.000126128683926637,2.83157235890759e-05,0.201220122012201
0.000126091283821178,2.83094441675425e-05,0.201320132013201
0.000126053930707765,2.83034734190427e-05,0.201420142014201
0.000126016578285378,2.82978689316596e-05,0.201520152015202
0.000125979111607939,2.82921884278214e-05,0.201620162016202
0.000125941531827212,2.8286431907528e-05,0.201720172017202
0.00012590434940529,2.82807168507919e-05,0.201820182018202
0.000125867298284579,2.82748382434329e-05,0.201920192019202
0.000125829988016815,2.82690448666352e-05,0.202020202020202
0.00012579278394172,2.82630879392945e-05,0.202120212021202
0.000125755466302639,2.82571079766886e-05,0.202220222022202
0.000125718036481705,2.82511072822641e-05,0.202320232023202
0.000125680495400231,2.82450835524944e-05,0.202420242024202
0.000125642794223505,2.82392348910602e-05,0.202520252025203
0.000125605210296422,2.82335728154341e-05,0.202620262026203
0.00012556774246722,2.82280950222496e-05,0.202720272027203
0.000125530389814464,2.82228038148733e-05,0.202820282028203
0.000125493150725734,2.82176945864119e-05,0.202920292029203
0.000125455748547158,2.82127489084935e-05,0.203020302030203
0.000125418280717916,2.82077041788548e-05,0.203120312031203
0.000125381802485003,2.82027055197465e-05,0.203220322032203
0.000125345582708117,2.81979441241897e-05,0.203320332033203
0.00012530932215874,2.81932702628006e-05,0.203420342034203
0.000125273020836872,2.81886839354994e-05,0.203520352035204
0.000125237070572949,2.81842957117988e-05,0.203620362036204
0.000125201467911603,2.81800986809594e-05,0.203720372037204
0.000125166157568155,2.81765904055095e-05,0.203820382038204
0.000125131521007095,2.81733470359294e-05,0.203920392039204
0.000125097110652611,2.81698387603995e-05,0.204020402040204
0.000125062239592263,2.81665677485011e-05,0.204120412041204
0.000125026995360099,2.81630917224225e-05,0.204220422042204
0.000124991064215454,2.81599151551914e-05,0.204320432043204
0.000124954452377803,2.81570403503345e-05,0.204420442044204
0.000124917166757805,2.81544603972721e-05,0.204520452045205
0.00012487915759915,2.81521315289204e-05,0.204620462046205
0.000124841331340766,2.8149839517073e-05,0.204720472047205
0.000124803730367563,2.81477962864098e-05,0.204820482048205
0.000124765578159736,2.8146149262788e-05,0.204920492049205
0.000124726736505494,2.81445690415153e-05,0.205020502050205
0.000124687212315495,2.81430579261182e-05,0.205120512051205
0.000124646998218384,2.81414961331377e-05,0.205220522052205
0.000124606062195118,2.81397661824012e-05,0.205320532053205
0.000124564989802889,2.81381283729655e-05,0.205420542054205
0.000124524084877311,2.81364629210516e-05,0.205520552055206
0.00012448334603617,2.81347744339524e-05,0.205620562056206
0.000124442642439034,2.8132305050323e-05,0.205720572057206
0.000124402461743097,2.81290847160081e-05,0.205820582058206
0.000124362798189544,2.81251180381407e-05,0.205920592059206
0.000124323689325906,2.81207666708645e-05,0.206020602060206
0.000124285017902537,2.81168138142361e-05,0.206120612061206
0.000124246836439851,2.81128816892666e-05,0.206220622062206
0.000124208231588503,2.81091960420346e-05,0.206320632063206
0.000124169662211447,2.8105144133606e-05,0.206420642064206
0.000124131048376321,2.8100935585134e-05,0.206520652065207
0.000124092390774112,2.80965703966986e-05,0.206620662066207
0.000124054185354766,2.80922374576346e-05,0.206720672067207
0.000124015297629953,2.80885794528008e-05,0.206820682068207
0.000123976203048171,2.80845413655313e-05,0.206920692069207
0.00012393717319562,2.8080818861795e-05,0.207020702070207
0.000123898497395527,2.80772806404204e-05,0.207120712071207
0.000123860172192642,2.80739267014073e-05,0.207220722072207
0.000123821898358446,2.80706695106681e-05,0.207320732073207
0.000123784149728978,2.8067373159898e-05,0.207420742074207
0.000123746627536494,2.80646434774518e-05,0.207520752075208
0.000123709163853648,2.80621349337915e-05,0.207620762076208
0.0001236720643588,2.80594651430349e-05,0.207720772077208
0.000123635325136004,2.80566341052618e-05,0.207820782078208
0.000123598942960259,2.80536418203924e-05,0.207920792079208
0.000123561942747541,2.80507163378721e-05,0.208020802080208
0.000123524330717403,2.80478530507277e-05,0.208120812081208
0.000123486979677147,2.80453214717223e-05,0.208220822082208
0.000123449887323248,2.80431216010157e-05,0.208320832083208
0.000123413050891481,2.80412488315549e-05,0.208420842084208
0.000123375911775946,2.80396893420209e-05,0.208520852085209
0.000123338696183218,2.80376069513269e-05,0.208620862086209
0.000123301437514512,2.8035490007735e-05,0.208720872087209
0.000123264136230485,2.80333385111653e-05,0.208820882088209
0.000123226806613034,2.80313528686651e-05,0.208920892089209
0.000123189448892568,2.80295353838409e-05,0.209020902090209
0.000123152063299375,2.80278837531661e-05,0.209120912091209
0.000123115201759105,2.80254304942223e-05,0.209220922092209
0.000123078721913731,2.80221825175891e-05,0.209320932093209
0.000123042620538253,2.80181490373727e-05,0.209420942094209
0.000123006893716643,2.80133369642324e-05,0.20952095209521
0.000122970764238109,2.80088335639659e-05,0.20962096209621
0.000122934236248967,2.80046365332065e-05,0.20972097209721
0.000122897313895533,2.80007412647412e-05,0.20982098209821
0.000122860202422355,2.7996505073951e-05,0.20992099209921
0.000122822380540655,2.79923633278281e-05,0.21002100210021
0.00012278493044864,2.79885394688449e-05,0.21012101210121
0.000122746769948101,2.79846879674635e-05,0.21022102210221
0.000122708858689484,2.79807880919452e-05,0.21032103210321
0.000122670891224716,2.79767108447248e-05,0.21042104210421
0.000122632803055014,2.79728040586269e-05,0.210521052105211
0.000122594365439867,2.79691276255011e-05,0.210621062106211
0.000122556069261433,2.79656953665063e-05,0.210721072107211
0.000122517145140853,2.79622216439542e-05,0.210821082108211
0.000122477598836984,2.79587064579247e-05,0.210921092109211
0.000122437436799628,2.79551521118644e-05,0.211021102110211
0.000122397579979936,2.79513328598543e-05,0.211121112111211
0.000122357884637709,2.79472970761912e-05,0.211221122112211
0.000122318638022977,2.79430977418254e-05,0.211321132113211
0.000122279836219831,2.79387394639695e-05,0.211421142114211
0.000122241474621179,2.79342245460704e-05,0.211521152115212
0.000122203537562993,2.79307254847266e-05,0.211621162116212
0.00012216588706389,2.79271711386662e-05,0.211721172117212
0.000122128600522497,2.7923803378494e-05,0.211821182118212
0.000122091674483405,2.79206199006834e-05,0.211921192119212
0.000122055160085093,2.79177543099326e-05,0.212021202120212
0.000122018914739007,2.79149601285839e-05,0.212121212121212
0.000121982587156913,2.79122742132216e-05,0.212221222122212
0.000121946654169439,2.7909272714246e-05,0.212321232123212
0.000121910012385943,2.79059372034451e-05,0.212421242124212
0.000121872668947333,2.79022699844254e-05,0.212521252125213
0.000121835792894838,2.78985313560034e-05,0.212621262126213
0.000121799752562893,2.78947259252324e-05,0.212721272127213
0.000121764459495934,2.7890692445016e-05,0.212821282128213
0.000121730288708528,2.78867372848611e-05,0.212921292129213
0.0001216962840056,2.78829019081654e-05,0.213021302130213
0.000121662000805972,2.78788914632142e-05,0.213121312131213
0.000121627170057378,2.78750123195145e-05,0.213221322132213
0.000121592187736531,2.78713059405438e-05,0.213321332133213
0.00012155682510296,2.78679496980042e-05,0.213421342134213
0.000121521085842323,2.78649412884491e-05,0.213521352135214
0.000121484693070379,2.78620111988757e-05,0.213621362136214
0.000121448313889227,2.78590235210593e-05,0.213721372137214
0.000121411863068303,2.78558469538283e-05,0.213821382138214
0.000121375341759372,2.78524838007092e-05,0.213921392139214
0.000121338750423171,2.78489363652284e-05,0.214021402140214
0.000121302392664823,2.78450871673735e-05,0.214121412141214
0.000121266266411211,2.78409408142775e-05,0.214221422142214
0.000121230422800694,2.7836379825768e-05,0.214321432143214
0.000121194665572502,2.78321390279247e-05,0.214421442144214
0.000121158850295409,2.78278982300814e-05,0.214521452145215
0.000121122684651437,2.7823811768675e-05,0.214621462146215
0.00012108646510488,2.78197207002156e-05,0.214721472147215
0.000121050435369172,2.78159406083162e-05,0.214821482148215
0.00012101403568661,2.78123862622559e-05,0.214921492149215
0.000120977269973219,2.78090576620346e-05,0.215021502150215
0.000120940028120225,2.78055724218499e-05,0.215121512151215
0.000120903052324943,2.78021125205368e-05,0.215221522152215
0.000120865927260935,2.77981435391429e-05,0.215321532153215
0.000120829347903064,2.77942713060228e-05,0.215421542154215
0.000120793309183579,2.77904981246232e-05,0.215521552155216
0.000120758170222729,2.77860085455957e-05,0.215621562156216
0.000120723377252034,2.77815327877274e-05,0.215721572157216
0.000120688927046493,2.77770662439652e-05,0.215821582158216
0.000120654816150897,2.77726112178355e-05,0.215921592159216
0.000120621041340204,2.77681677093386e-05,0.216021602160216
0.000120587599159204,2.77637334150276e-05,0.216121612161216
0.000120554585665066,2.77592691747919e-05,0.216221622162216
0.000120521705775625,2.77551159110364e-05,0.216321632163216
0.000120489241442913,2.77506378496415e-05,0.216421642164216
0.000120456947801733,2.77463463741348e-05,0.216521652165217
0.000120424788917053,2.77422414845162e-05,0.216621662166217
0.000120392763637032,2.77383208772592e-05,0.216721672167217
0.000120360455253297,2.77334949828799e-05,0.216821682168217
0.000120329152360169,2.77284341285555e-05,0.216921692169217
0.000120298844822146,2.77231383141261e-05,0.217021702170217
0.000120269854211946,2.7718056727983e-05,0.217121712171217
0.00012024115684108,2.77119846241563e-05,0.217221722172217
0.000120212379537732,2.77059931438379e-05,0.217321732173217
0.000120183717180501,2.77006489553515e-05,0.217421742174217
0.000120155179904928,2.76954314609838e-05,0.217521752175218
0.000120126393848171,2.7690377517159e-05,0.217621762176218
0.000120097831924833,2.76854894274836e-05,0.217721772177218
0.000120069092169015,2.76810505261196e-05,0.217821782178218
0.00012003944459222,2.76759827611357e-05,0.217921792179218
0.000120009536486239,2.76704588973408e-05,0.218021802180218
0.000119979168826078,2.76643591511159e-05,0.218121812181218
0.000119948345527803,2.76576904331206e-05,0.218221822182218
0.000119916345125956,2.76508535575293e-05,0.218321832183218
0.000119883178907801,2.76438531312351e-05,0.218421842184218
0.00011984885862134,2.76366914580044e-05,0.218521852185219
0.000119813480093412,2.76294146082078e-05,0.218621862186219
0.000119777053920254,2.76220294925048e-05,0.218721872187219
0.000119740540212969,2.76144716121528e-05,0.218821882188219
0.000119703445555543,2.7607233922387e-05,0.218921892189219
0.000119665217331261,2.76003233337871e-05,0.219021902190219
0.000119627314826052,2.75935279216732e-05,0.219121912191219
0.000119589801386937,2.75864376577647e-05,0.219221922192219
0.000119551940805944,2.75791792361803e-05,0.219321932193219
0.000119513419572696,2.75719830099719e-05,0.219421942194219
0.000119473796791635,2.75646278401936e-05,0.21952195219522
0.000119434555475021,2.7557235813911e-05,0.21962196219622
0.00011939565369868,2.75494176346622e-05,0.21972197219722
0.000119356586759296,2.75413621919418e-05,0.21982198219822
0.000119317857978013,2.75330372362187e-05,0.21992199219922
0.000119278325725672,2.75246454781464e-05,0.22002200220022
0.000119237997834207,2.75161915247781e-05,0.22012201220122
0.000119197003531631,2.75075578961012e-05,0.22022202220222
0.000119155349958934,2.74987468956423e-05,0.22032203220322
0.000119113851183371,2.74898621822548e-05,0.22042204220422
0.000119072401703379,2.74805812617458e-05,0.220522052205221
0.000119031000597524,2.7470906437722e-05,0.220622062206221
0.000118988992511631,2.74609713148813e-05,0.220722072207221
0.000118946383204516,2.74507758932238e-05,0.220822082208221
0.000118903198245341,2.74410665162222e-05,0.220922092209221
0.000118859430953932,2.74317372216563e-05,0.221022102210221
0.000118815714570556,2.74219057575891e-05,0.221122112211221
0.000118772343025492,2.74121963806673e-05,0.221222122212221
0.000118728941995281,2.74026643754477e-05,0.221322132213221
0.000118685902619213,2.73934180079165e-05,0.221422142214221
0.000118643280182005,2.73844135109899e-05,0.221522152215222
0.000118601860647858,2.73757660611539e-05,0.221622162216222
0.000118561632268891,2.73674710512756e-05,0.221722172217222
0.000118522538147846,2.73593534132591e-05,0.221822182218222
0.000118483265503255,2.73523460763854e-05,0.221922192219222
0.000118444524743602,2.73456612337044e-05,0.222022202220222
0.000118406310570848,2.73392942780832e-05,0.222122212221222
0.000118368221019014,2.73325103836019e-05,0.222222222222222
0.000118330254706049,2.73253141573935e-05,0.222322232223222
0.00011829249248575,2.73190508606256e-05,0.222422242224222
0.000118254932515367,2.73137181897719e-05,0.222522252225223
0.000118217617410181,2.73075700694101e-05,0.222622262226223
0.00011818023319908,2.73015256079017e-05,0.222722272227223
0.000118142734963296,2.72954097370711e-05,0.222822282228223
0.000118105669791058,2.72891902073072e-05,0.222922292229223
0.000118068942546592,2.72825583458162e-05,0.223022302230223
0.00011803254793178,2.72760462677843e-05,0.223122312231223
0.000117997378564347,2.72691794462683e-05,0.223222322232223
0.000117961678924438,2.72629184530269e-05,0.223322332233223
0.000117925968688251,2.72567403868204e-05,0.223422342234223
0.000117889633504511,2.72506567653611e-05,0.223522352235224
0.000117853512779386,2.7244299023846e-05,0.223622362236224
0.000117817604670006,2.72376694658815e-05,0.223722372237224
0.000117781905030097,2.72316411290588e-05,0.223822382238224
0.000117746412016749,2.72262071029581e-05,0.223922392239224
0.000117711025656806,2.72210978744168e-05,0.224022402240224
0.00011767553909338,2.72165760459381e-05,0.224122412241224
0.000117640337476496,2.72122937845375e-05,0.224222422242224
0.00011760541827238,2.72082441796354e-05,0.224322432243224
0.000117570778486359,2.72044295347583e-05,0.224422442244224
0.000117536135014719,2.72010134004492e-05,0.224522452245225
0.000117502423090427,2.71981777556231e-05,0.224622462246225
0.000117469048402843,2.71959847954961e-05,0.224722472247225
0.000117435844867487,2.71945105366033e-05,0.224822482248225
0.000117402883433104,2.71932090424395e-05,0.224922492249225
0.000117370044776852,2.71918476565061e-05,0.225022502250225
0.000117337327746929,2.71904286822499e-05,0.225122512251225
0.000117304221420544,2.71887977833937e-05,0.225222522252225
0.00011727033742259,2.71877727127323e-05,0.225322532253225
0.000117236381784865,2.71866739291423e-05,0.225422542254225
0.000117202729982672,2.71849347643797e-05,0.225522552255226
0.000117168639358117,2.7183469719593e-05,0.225622562256226
0.000117133816671866,2.71821290653984e-05,0.225722572257226
0.000117098749811483,2.7180869034712e-05,0.225822582258226
0.000117062949507313,2.71795583264421e-05,0.225922592259226
0.000117027062820779,2.7178339759313e-05,0.226022602260226
0.000116991090212577,2.71772156369313e-05,0.226122612261226
0.000116954549554039,2.7176257368619e-05,0.226222622262226
0.000116917695385086,2.71754741685622e-05,0.226322632263226
0.000116880357474964,2.71746149520503e-05,0.226422642264226
0.000116842729780797,2.71730393378306e-05,0.226522652265227
0.000116804847085933,2.71711596577903e-05,0.226622662266227
0.000116765929645604,2.71690173753267e-05,0.226722672267227
0.00011672612096968,2.71666677751564e-05,0.226822682268227
0.000116685430272308,2.71641131609657e-05,0.226922692269227
0.00011664495080859,2.71613143725639e-05,0.227022702270227
0.000116604770112654,2.71582598923984e-05,0.227122712271227
0.000116564884959577,2.71549451134162e-05,0.227222722272227
0.000116525292354729,2.71513792497232e-05,0.227322732273227
0.0001164858999266,2.71478548495077e-05,0.227422742274227
0.000116446706523426,2.71441000964001e-05,0.227522752275228
0.000116406881953145,2.71402117385145e-05,0.227622762276228
0.000116366683520063,2.71363993971639e-05,0.227722772277228
0.000116326117443651,2.71329394958508e-05,0.227822782278228
0.000116285187179201,2.71298297309689e-05,0.227922792279228
0.000116243263402475,2.71268420531525e-05,0.228022802280228
0.000116200477645013,2.71239326953977e-05,0.228122812281228
0.000116157432740457,2.71210072128774e-05,0.228222822282228
0.000116114130992375,2.71180633021449e-05,0.228322832283228
0.000116070670531091,2.71151286055184e-05,0.228422842284228
0.000116026764336866,2.71129978406875e-05,0.228522852285229
0.000115982416786343,2.71116664005989e-05,0.228622862286229
0.000115937632486657,2.71111273746733e-05,0.228722872287229
0.000115892415584121,2.71113692452779e-05,0.228822882288229
0.000115847116215209,2.71115443135334e-05,0.228922892289229
0.000115801696832428,2.71112632829779e-05,0.229022902290229
0.000115757023562872,2.71108140946665e-05,0.229122912291229
0.000115712900836834,2.71094964758171e-05,0.229222922292229
0.000115668821647551,2.71075016192108e-05,0.229322932293229
0.000115624689016341,2.7104928576728e-05,0.229422942294229
0.000115580337549871,2.71031940190184e-05,0.22952295229523
0.000115535769551588,2.71022887318961e-05,0.22962296229623
0.000115491682530291,2.71011623059878e-05,0.22972297229723
0.000115448071878887,2.70998193482667e-05,0.22982298229823
0.00011540479984632,2.70981907528571e-05,0.22992299229923
0.000115361229276341,2.70967694751542e-05,0.23002300230023
0.000115318044317205,2.70958849198505e-05,0.23012301230123
0.00011527531038913,2.70947400656501e-05,0.23022302230223
0.000115232054941986,2.70935422302598e-05,0.23032303230323
0.000115188210943057,2.70920633643139e-05,0.23042304230423
0.000115143910614908,2.70910567219447e-05,0.230523052305231
0.000115099157873567,2.7090517696019e-05,0.230623062306231
0.000115053957556414,2.70904393760373e-05,0.230723072307231
0.000115008302061886,2.70907204065928e-05,0.230823082308231
0.00011496212320538,2.70914068583758e-05,0.230923092309231
0.000114915510824671,2.70925424984701e-05,0.231023102310231
0.00011486856558394,2.70940328820485e-05,0.231123112311231
0.000114821493879419,2.70951155409529e-05,0.231223122312231
0.000114774030805238,2.70964815339393e-05,0.231323132313231
0.000114726046903015,2.70978429198726e-05,0.231423142314231
0.000114677547470909,2.70992020023593e-05,0.231523152315232
0.000114629092036175,2.71003998376697e-05,0.231623162316232
0.000114580098957688,2.71012268048104e-05,0.231723172317232
0.000114531081922501,2.71019593272037e-05,0.231823182318232
0.000114481983572699,2.71026388684071e-05,0.231923192319232
0.00011443280459935,2.71032654284206e-05,0.232023202320232
0.000114382932954704,2.71035556731621e-05,0.232123212321232
0.00011433350174488,2.7103891988434e-05,0.232223222322232
0.000114283886252695,2.71040440214243e-05,0.232323232323232
0.000114233515663549,2.71038988990136e-05,0.232423242324232
0.000114182396888021,2.71034612284148e-05,0.232523252325233
0.000114131363573423,2.71028001154236e-05,0.232623262326233
0.000114080632481896,2.71018026871604e-05,0.232723272327233
0.00011403003107908,2.71006232800621e-05,0.232823282328233
0.000113978740460218,2.70990707011877e-05,0.232923292329233
0.000113927967444437,2.70975089081272e-05,0.233023302330233
0.00011387766020235,2.70960807198447e-05,0.233123312331233
0.000113826822457417,2.70948022609462e-05,0.233223322332233
0.000113775264629118,2.70937910114439e-05,0.233323332333233
0.000113722994319179,2.70930423643649e-05,0.233423342334233
0.000113669768505151,2.70921278631365e-05,0.233523352335234
0.000113616873247659,2.70912271830672e-05,0.233623362336234
0.000113564055388714,2.70903195924983e-05,0.233723372337234
0.000113512172993144,2.70896861218253e-05,0.233823382338234
0.000113460794379457,2.70892092911957e-05,0.233923392339234
0.000113409914479941,2.70888891006094e-05,0.234023402340234
0.000113359101843432,2.70884214841658e-05,0.234123412341234
0.000113308355548614,2.70878133523646e-05,0.234223422342234
0.000113257675365119,2.70870624016791e-05,0.234323432343234
0.000113207064057092,2.70860995263937e-05,0.234423442344234
0.000113155967625803,2.70855812322067e-05,0.234523452345235
0.000113104390447897,2.7085502912225e-05,0.234623462346235
0.000113053737445984,2.70850260815954e-05,0.234723472347235
0.000113003404865065,2.70849938322241e-05,0.234823482348235
0.000112953394778299,2.70854729663003e-05,0.234923492349235
0.000112903703960725,2.70864588770108e-05,0.235023502350235
0.000112854329187381,2.70879446535362e-05,0.235123512351235
0.000112804886690254,2.70890918112631e-05,0.235223522352235
0.000112755377390777,2.70899049571647e-05,0.235323532353235
0.000112706725004326,2.70902643077818e-05,0.235423542354235
0.000112657436382978,2.70901836841937e-05,0.235523552355236
0.00011260840759979,2.70900408653894e-05,0.235623562356236
0.000112559379737996,2.70894903218311e-05,0.235723572357236
0.000112511355754347,2.70888891006094e-05,0.235823582358236
0.000112464110594071,2.70879815099606e-05,0.235923592359236
0.000112417221329083,2.70869840816974e-05,0.236023602360236
0.000112370286914918,2.70859083334525e-05,0.236123612361236
0.000112323503842678,2.70855858392598e-05,0.236223622362236
0.000112276870039124,2.7086011992226e-05,0.236323632363236
0.0001122296161254,2.70866431593724e-05,0.236423642364236
0.000112181781722272,2.70870393664139e-05,0.236523652365237
0.000112133911614403,2.70874678229066e-05,0.236623662366237
0.000112086407307033,2.70879515641158e-05,0.236723672367237
0.000112039167444876,2.70884721617493e-05,0.236823682368237
0.000111992189033299,2.70890319194936e-05,0.236923692369237
0.000111945469999145,2.70896285335823e-05,0.237023702370237
0.000111898940315142,2.70898473689217e-05,0.237123712371237
0.000111852354424988,2.70897989947848e-05,0.237223722372237
0.00011180571278946,2.70894834112516e-05,0.237323732373237
0.000111758663889875,2.70889121359546e-05,0.237423742374237
0.000111711062373575,2.7088267147649e-05,0.237523752375238
0.000111663499556528,2.70871821852181e-05,0.237623762376238
0.000111615974747788,2.70856687663745e-05,0.237723772377238
0.000111568487486539,2.70837245874316e-05,0.237823782378238
0.00011152143927802,2.70817297308254e-05,0.237923792379238
0.000111474825515179,2.70796841966356e-05,0.238023802380238
0.000111428604043393,2.7077196384714e-05,0.238123812381238
0.000111382148302687,2.70746440740499e-05,0.238223822382238
0.000111335460826878,2.70720295680097e-05,0.238323832383238
0.000111289016834173,2.70691547631528e-05,0.238423842384238
0.000111242515944252,2.70654161347309e-05,0.238523852385239
0.000111195959078588,2.70608205933235e-05,0.238623862386239
0.000111149429855282,2.70558288447948e-05,0.238723872387239
0.000111102928274335,2.70504431927511e-05,0.238823882388239
0.000111056377858553,2.7045020684283e-05,0.238923892389239
0.000111009447821073,2.70394645710369e-05,0.239023902390239
0.000110962472864826,2.70340005990115e-05,0.239123912391239
0.000110915833763153,2.70285020740083e-05,0.239223922392239
0.000110868928834176,2.70232500266628e-05,0.239323932393239
0.000110821944203046,2.70177699299517e-05,0.239423942394239
0.000110774880560908,2.70120617837952e-05,0.23952395239524
0.000110727654059212,2.70060818211094e-05,0.23962396239624
0.000110681474972378,2.69997655431516e-05,0.23972397239724
0.000110635268934251,2.69931037357359e-05,0.23982398239824
0.000110588938966229,2.69861908436094e-05,0.23992399239924
0.000110542828063876,2.69795543750653e-05,0.24002400240024
0.000110498143967713,2.69729731911578e-05,0.24012401240124
0.000110454872626212,2.69664449885202e-05,0.24022402240224
0.000110412435392761,2.69599259999087e-05,0.24032403240324
0.000110370461399108,2.69528219148411e-05,0.24042404240424
0.000110328946268531,2.69451419474235e-05,0.240524052405241
0.000110288307630914,2.69373560176259e-05,0.240624062406241
0.000110248536502521,2.6929466428975e-05,0.240724072407241
0.000110209624821008,2.69214731814708e-05,0.240824082408241
0.000110171563832967,2.69133785787196e-05,0.240924092409241
0.000110134345015318,2.69051826206415e-05,0.241024102410241
0.000110097960536046,2.6896887610843e-05,0.241124112411241
0.000110061828984315,2.68887308127958e-05,0.241224122412241
0.000110026585212888,2.68802492170293e-05,0.241324132413241
0.000109991597593922,2.68715510895299e-05,0.241424142414241
0.000109956776980828,2.68627723385222e-05,0.241524152415242
0.000109922122221885,2.68539083568734e-05,0.241624162416242
0.000109887034629764,2.68449960011676e-05,0.241724172417242
0.000109851602659948,2.68362057324474e-05,0.241824182418242
0.000109816310744753,2.6826312073164e-05,0.241924192419242
0.000109781157271637,2.68153288443168e-05,0.242024202420242
0.000109746467729427,2.68040945308389e-05,0.242124212421242
0.000109711781642467,2.6792855610228e-05,0.242224222422242
0.000109676808766095,2.67819507014424e-05,0.242324232423242
0.000109641152893229,2.67710895597407e-05,0.242424242424242
0.000109604821164779,2.67602675779899e-05,0.242524252425243
0.000109567820030666,2.67494870597964e-05,0.242624262426243
0.00010953031188967,2.67386236145682e-05,0.242724272427243
0.000109492692718583,2.67277855081317e-05,0.242824282428243
0.00010945496366913,2.6716972740487e-05,0.242924292429243
0.000109417125662744,2.67061830081874e-05,0.243024302430243
0.000109378557437492,2.66957595370845e-05,0.243124312431243
0.000109339880485635,2.66847048988352e-05,0.243224322432243
0.000109301095958939,2.66730283077054e-05,0.243324332433243
0.000109262032935541,2.66614300364774e-05,0.243424342434243
0.000109222923841534,2.6649852497068e-05,0.243524352435244
0.000109183685289184,2.66378488046924e-05,0.243624362436244
0.00010914419450036,2.66257737029147e-05,0.243724372437244
0.000109104551908915,2.66138944011312e-05,0.243824382438244
0.000109065402503153,2.66019897605559e-05,0.243924392439244
0.000109026741445654,2.6590059781109e-05,0.244024402440244
0.000108989411828243,2.65781551404538e-05,0.244124412441244
0.000108952018863733,2.65659257022392e-05,0.244224422442244
0.000108914757200435,2.65531134709352e-05,0.244324432443244
0.000108877861798293,2.65397115362019e-05,0.244424442444244
0.000108841161505159,2.65262059425353e-05,0.244524452445245
0.00010880476297436,2.65129491301328e-05,0.244624462446245
0.000108768662980973,2.64999387953081e-05,0.244724472447245
0.000108732858530448,2.64871726346943e-05,0.244824482448245
0.000108696972074281,2.6474385742262e-05,0.244924492449245
0.000108661003842804,2.64615735110378e-05,0.245024502450245
0.000108624959594831,2.6448673745646e-05,0.245124512451245
0.000108588839560772,2.64356818391133e-05,0.245224522452245
0.000108553132779875,2.64226162195721e-05,0.245324532453245
0.000108518393942093,2.64096012777742e-05,0.245424542454245
0.000108484613372623,2.63966301029803e-05,0.245524552455246
0.000108452138674002,2.63834999846964e-05,0.245624562456246
0.000108419832133097,2.63699874804502e-05,0.245724572457246
0.000108387477678712,2.63558161668193e-05,0.245824582458246
0.000108355499390736,2.63415826578124e-05,0.245924592459246
0.000108323893122772,2.6327289257116e-05,0.246024602460246
0.000108293031585901,2.63129198398844e-05,0.246124612461246
0.000108262284073752,2.62982509638852e-05,0.246224622462246
0.000108231747564889,2.62835544454877e-05,0.246324632463246
0.000108201419525496,2.62688279811656e-05,0.246424642464246
0.000108171298573361,2.62540715709986e-05,0.246524652465247
0.000108141197661938,2.62394003914729e-05,0.246624662466247
0.000108111160558272,2.6224989510684e-05,0.246724672467247
0.0001080808852697,2.62112627782314e-05,0.246824682468247
0.000108050704195427,2.61978401116795e-05,0.246924692469247
0.000108020503541178,2.61847284216078e-05,0.247024702470247
0.000107990235163186,2.61717595503404e-05,0.247124712471247
0.000107959607204207,2.61590901379205e-05,0.247224722472247
0.000107929632526206,2.61463723514437e-05,0.247324732473247
0.0001079003046793,2.61336107978031e-05,0.247424742474247
0.00010787114153474,2.6120856154822e-05,0.247524752475248
0.000107842141480105,2.61081107259469e-05,0.247624762476248
0.000107813302672527,2.6095369904125e-05,0.247724772477248
0.000107784191818091,2.60832003576e-05,0.247824782478248
0.000107755406913097,2.60716366393497e-05,0.247924792479248
0.000107727526143423,2.60604322717165e-05,0.248024802480248
0.000107699912352856,2.60494858993736e-05,0.248124812481248
0.000107672562777093,2.6038802129454e-05,0.248224822482248
0.000107645508974559,2.60282058936221e-05,0.248324832483248
0.000107618747720253,2.6017701798931e-05,0.248424842484248
0.000107592242618408,2.60074533960837e-05,0.248524852485249
0.000107565906365306,2.59971289767811e-05,0.248624862486249
0.000107539737578813,2.59867331479965e-05,0.248724872487249
0.000107513734416061,2.59762659098097e-05,0.248824882488249
0.00010748808645757,2.59658286174677e-05,0.248924892489249
0.000107463163189498,2.59553913252057e-05,0.249024902490249
0.000107438393797166,2.59447605363961e-05,0.249124912491249
0.000107413680610986,2.59344269029874e-05,0.249224922492249
0.000107389704554211,2.59244779589077e-05,0.249324932493249
0.000107365436179577,2.59142848407767e-05,0.249424942494249
0.000107340878711965,2.59038544590144e-05,0.24952495249525
0.00010731603468527,2.58931845102538e-05,0.24962496249625
0.000107290907094124,2.58822819049948e-05,0.24972497249725
0.000107265498702711,2.58711443397107e-05,0.24982498249825
0.000107240359363564,2.58595253368239e-05,0.24992499249925
0.000107215133872381,2.58477128373895e-05,0.25002500250025
0.000107190527800304,2.58352507425965e-05,0.25012501250125
0.000107165745968904,2.58222795678025e-05,0.25022502250225
0.00010714087453022,2.58091264142534e-05,0.25032503250325
0.000107115902427314,2.5795696837042e-05,0.25042504250425
0.00010709083081191,2.57819954434611e-05,0.250525052505251
0.000107066157937484,2.57679047532585e-05,0.250625062506251
0.000107041746744006,2.57533602678514e-05,0.250725072507251
0.00010701759492795,2.57383688976594e-05,0.250825082508251
0.000106993783343193,2.57233821345205e-05,0.250925092509251
0.000106970079102947,2.57084575667575e-05,0.251025102510251
0.000106946367721754,2.56932174153813e-05,0.251125112511251
0.000106922762763598,2.56780394593013e-05,0.251225122512251
0.000106899149973428,2.5662550526741e-05,0.251325132513251
0.000106875986371569,2.56474554977755e-05,0.251425142514251
0.000106853522812283,2.5632682962843e-05,0.251525152515252
0.000106831509132335,2.56182859032931e-05,0.251625162516252
0.000106810381620231,2.5604024751968e-05,0.251725172517252
0.000106789916833539,2.55895585865425e-05,0.251825182518252
0.000106770108552745,2.55748943175963e-05,0.251925192519252
0.000106751212930391,2.55601356039029e-05,0.252025202520252
0.000106733221212986,2.55452847489886e-05,0.252125212521252
0.000106716196978,2.55302910752701e-05,0.252225222522252
0.000106700130780958,2.55151591898004e-05,0.252325232523252
0.000106684119177527,2.54997808266731e-05,0.252425242524252
0.000106668161707088,2.54841559858881e-05,0.252525252525253
0.000106652257908865,2.54682892744985e-05,0.252625262526253
0.000106636598745471,2.54522820478311e-05,0.252725272527253
0.000106620647494547,2.54361895905226e-05,0.252825282528253
0.000106604407381012,2.54200072955199e-05,0.252925292529253
0.000106587892917093,2.54038388217562e-05,0.253025302530253
0.000106570582583761,2.5387681865705e-05,0.253125312531253
0.000106552642235087,2.53718888672441e-05,0.253225322532253
0.000106534078320951,2.53564575229268e-05,0.253325332533253
0.000106514971925639,2.53413671009345e-05,0.253425342534253
0.000106495416342057,2.53255948342921e-05,0.253525352535254
0.000106475094834906,2.53098340852025e-05,0.253625362536254
0.000106454408909348,2.52936241479614e-05,0.253725372537254
0.000106433362251121,2.5276969629462e-05,0.253825382538254
0.000106411797068378,2.52606698545267e-05,0.253925392539254
0.000106389718659239,2.52447225195489e-05,0.254025402540254
0.000106367132321862,2.52291230175557e-05,0.254125412541254
0.000106343929790301,2.52134912661911e-05,0.254225422542254
0.000106320387488178,2.51977351242345e-05,0.254325432543254
0.000106296508640375,2.51818568952123e-05,0.254425442544254
0.000106272531201508,2.51658266331998e-05,0.254525452545255
0.000106248880633479,2.51497157476791e-05,0.254625462546255
0.000106225625811834,2.51334620432742e-05,0.254725472547255
0.000106202702468079,2.51172267671614e-05,0.254825482548255
0.000106180107377253,2.51010076157343e-05,0.254925492549255
0.000106158351231938,2.50848667843688e-05,0.255025502550255
0.000106136301386552,2.50689217529176e-05,0.255125512551255
0.000106114409102603,2.50532485380756e-05,0.255225522552255
0.000106092236709494,2.50378655678153e-05,0.255325532553255
0.000106069786741039,2.50227659317968e-05,0.255425542554255
0.00010604702809967,2.50079312016481e-05,0.255525552555256
0.000106023986354468,2.49931540596625e-05,0.255625562556256
0.000106000630177536,2.49785980566228e-05,0.255725572557256
0.000105976572115122,2.4964152622936e-05,0.255825582558256
0.000105952385285431,2.49490575938907e-05,0.255925592559256
0.000105927963035017,2.49334949484017e-05,0.256025602560256
0.000105903340607845,2.49179392134923e-05,0.256125612561256
0.000105878644237416,2.49022038032744e-05,0.256225622562256
0.000105853650711665,2.48856990142387e-05,0.256325632563256
0.000105828569882156,2.48688256604e-05,0.256425642564256
0.000105803728159027,2.48522678901744e-05,0.256525652565257
0.000105779123008344,2.48360233998756e-05,0.256625662566257
0.000105755502846897,2.48198756579305e-05,0.256725672567257
0.000105732857999882,2.48038269677058e-05,0.256825682568257
0.000105711310784655,2.47879717739488e-05,0.256925692569257
0.000105690739805254,2.47719691542546e-05,0.257025702570257
0.000105669756724415,2.47559158569769e-05,0.257125712571257
0.00010564836614923,2.47398072749827e-05,0.257225722572257
0.000105626698459397,2.47232610223898e-05,0.257325732573257
0.000105604520307432,2.47066387533416e-05,0.257425742574257
0.000105582125854062,2.46900349125056e-05,0.257525752575258
0.000105560373164036,2.46737236198577e-05,0.257625762576258
0.000105538357641259,2.46574215413958e-05,0.257725772577258
0.000105516081589296,2.46411309805666e-05,0.257825782578258
0.000105493583477073,2.46243359467894e-05,0.257925792579258
0.000105470865147459,2.4607043350564e-05,0.258025802580258
0.000105448168471017,2.45898451990859e-05,0.258125812581258
0.000105425740616473,2.45720389158865e-05,0.258225822582258
0.000105403331420509,2.45543339879339e-05,0.258325832583258
0.000105380940652758,2.45367327187549e-05,0.258425842584258
0.000105358484004092,2.45189080072633e-05,0.258525852585259
0.00010533596170484,2.45008621569058e-05,0.258625862586259
0.000105312925027428,2.44829729465917e-05,0.258725872587259
0.000105289379039607,2.44652357692679e-05,0.258825882588259
0.000105265646696306,2.44473189165555e-05,0.258925892589259
0.000105241729840236,2.44292177815615e-05,0.259025902590259
0.000105218105532473,2.44110982182754e-05,0.259125912591259
0.00010519426929995,2.43932527749652e-05,0.259225922592259
0.000105170562295441,2.43757643788255e-05,0.259325932593259
0.000105146462769509,2.43582022696773e-05,0.259425942594259
0.000105122817038901,2.43405388052022e-05,0.25952595259526
0.00010509927105112,2.43228684302274e-05,0.25962596259626
0.000105076038804043,2.43049769163867e-05,0.25972597259726
0.000105053171896768,2.42865671083591e-05,0.25982598259826
0.000105030299691374,2.42683531004057e-05,0.25992599259926
0.000105007394315134,2.42508209371022e-05,0.26002600260026
0.000104984351878906,2.42331943292113e-05,0.26012601260126
0.000104961831652812,2.42158487517959e-05,0.26022602260226
0.000104939829029799,2.41987842050959e-05,0.26032603260326
0.000104917839076222,2.41820536700614e-05,0.26042604260426
0.000104895961765196,2.41650904786083e-05,0.260526052605261
0.000104874095741514,2.41484636025071e-05,0.260626062606261
0.000104851754499662,2.41320348299266e-05,0.260726072607261
0.000104828793838746,2.41159815326489e-05,0.260826082608261
0.000104805042836824,2.41000042518264e-05,0.260926092609261
0.000104780897700979,2.40840338815834e-05,0.261026102610261
0.000104756556074114,2.40680750289731e-05,0.261126112611261
0.000104731958064379,2.40524064211042e-05,0.261226122612261
0.000104707106436039,2.40370257544503e-05,0.261326132613261
0.000104682003723027,2.40219307254849e-05,0.261426142614261
0.000104656956294692,2.40069992470624e-05,0.261526152615262
0.000104631963690336,2.39922336227894e-05,0.261626162616262
0.000104607025218974,2.39776269420063e-05,0.261726172617262
0.000104582238780522,2.39634441107428e-05,0.261826182618262
0.000104557712640926,2.39493879735179e-05,0.261926192619262
0.00010453344472699,2.39354608340181e-05,0.262026202620262
0.000104509849443637,2.39214507674037e-05,0.262126212621262
0.000104486919880368,2.39073623808075e-05,0.262226222622262
0.000104464649587222,2.38931956742296e-05,0.262326232623262
0.000104442116231035,2.38787617581755e-05,0.262426242624262
0.000104419320272465,2.38646434256546e-05,0.262526252625263
0.000104396264245406,2.38508337661673e-05,0.262626262626263
0.000104373341592677,2.38374433489867e-05,0.262726272627263
0.000104350200335058,2.38241681082921e-05,0.262826282628263
0.000104326843236691,2.38110080441635e-05,0.262926292629263
0.000104303271910078,2.37979631564408e-05,0.263026302630263
0.000104279488658745,2.37850334451243e-05,0.263126312631263
0.000104255457086926,2.37718227033322e-05,0.263226322632263
0.000104230920581421,2.37587386555788e-05,0.263326332633263
0.000104206191040186,2.37457605702052e-05,0.263426342634263
0.000104181151443825,2.3732531400121e-05,0.263526352635264
0.000104155632022282,2.37197468112152e-05,0.263626362636264
0.00010412982189534,2.37072893235551e-05,0.263726372637264
0.000104104365129791,2.3694880209952e-05,0.263826382638264
0.000104078501330593,2.3682763644617e-05,0.263926392639264
0.000104052735431393,2.36707530416618e-05,0.264026402640264
0.000104027203801151,2.36584314622265e-05,0.264126412641264
0.000104001309134674,2.36460200450969e-05,0.264226422642264
0.000103975054887211,2.36335210938795e-05,0.264326432643264
0.000103948323118093,2.3621123497989e-05,0.264426442644264
0.000103921118434332,2.36088272573454e-05,0.264526452645265
0.000103893704359787,2.3596501070857e-05,0.264626462646265
0.000103866083197903,2.35841449384438e-05,0.264726472647265
0.000103838364136022,2.357153772132e-05,0.264826482648265
0.000103810256468705,2.35590180383639e-05,0.264926492649265
0.000103781764342308,2.35465858894956e-05,0.265026502650265
0.000103753410658031,2.3533766747612e-05,0.265126512651265
0.000103725004913999,2.35208278222693e-05,0.265226522652265
0.000103696548031606,2.35077714169141e-05,0.265326532653265
0.000103668040241221,2.34946021385994e-05,0.265426542654265
0.000103639526922348,2.34814904485277e-05,0.265526552655266
0.000103611091232431,2.3468551523105e-05,0.265626562656266
0.000103582731789337,2.34557830589648e-05,0.265726572657266
0.000103553885380114,2.3443180448894e-05,0.265826582658266
0.000103524597384264,2.343089111883e-05,0.265926592659266
0.00010349588434937,2.34189703535691e-05,0.266026602660266
0.000103467740746983,2.34074135458984e-05,0.266126612661266
0.000103440543664908,2.33959673076606e-05,0.266226622662266
0.000103413338750818,2.33844749988924e-05,0.266326632663266
0.00010338566023106,2.33730932594772e-05,0.266426642664266
0.000103357512943016,2.33618197859685e-05,0.266526652665267
0.000103329307145373,2.33506015970963e-05,0.266626662666267
0.00010330104329875,2.33394340859674e-05,0.266726672667267
0.000103272099910924,2.33282320218608e-05,0.266826682668267
0.000103242483201408,2.33169931013298e-05,0.266926692669267
0.00010321243273728,2.33060582466195e-05,0.267026702670267
0.000103182182096434,2.32953629589873e-05,0.267126712671267
0.000103151733352067,2.32849049349866e-05,0.267226722672267
0.000103120857994037,2.3274868456819e-05,0.267326732673267
0.000103089328663963,2.32647813009881e-05,0.267426742674267
0.000103057151811729,2.32546503781532e-05,0.267526752675268
0.000103024867615023,2.3244420403518e-05,0.267626762676268
0.000102992477225608,2.32340959841355e-05,0.267726772677268
0.000102959981795248,2.32236771200857e-05,0.267826782678268
0.000102928791544711,2.3213103919519e-05,0.267926792679268
0.00010289889357423,2.32023809895685e-05,0.268026802680268
0.000102870275214412,2.31915083302342e-05,0.268126812681268
0.000102841430648018,2.31807784896242e-05,0.268226822682268
0.000102811678951672,2.31702490561414e-05,0.268326832683268
0.000102781810005682,2.315964590973e-05,0.268426842684268
0.000102751750327448,2.31493168833743e-05,0.268526852685269
0.000102722634405262,2.3139006285151e-05,0.268626862686269
0.000102694452794648,2.31287095081667e-05,0.268726872687269
0.000102667196051131,2.31184288558681e-05,0.268826882688269
0.000102639809158207,2.31082933259801e-05,0.268926892689269
0.00010261229280694,2.30983006148166e-05,0.269026902690269
0.000102584648609751,2.3088446115564e-05,0.269126912691269
0.000102557302950015,2.30786768467929e-05,0.269226922692269
0.000102529893712851,2.30684699074229e-05,0.269326932693269
0.000102503106428647,2.30581915587307e-05,0.269426942694269
0.000102477054891798,2.30479132099586e-05,0.26952695269527
0.000102451731730987,2.30376348611865e-05,0.26962696269627
0.000102425954544483,2.30275707407007e-05,0.26972697269727
0.000102399728400075,2.30177185448947e-05,0.26982698269827
0.000102373057213793,2.30080759702422e-05,0.26992699269927
0.000102345945362278,2.29986430168229e-05,0.27002700270027
0.000102319610491307,2.29893874351856e-05,0.27012701270127
0.000102293343574409,2.29801779241587e-05,0.27022702270227
0.00010226681359447,2.29710513401666e-05,0.27032703270327
0.000102240536772439,2.29621643231726e-05,0.27042704270427
0.000102215139207633,2.29533648404262e-05,0.270527052705271
0.0001021906126073,2.29446459811082e-05,0.270627062706271
0.000102166544179016,2.29362565265624e-05,0.270727072707271
0.00010214275816346,2.29272934931932e-05,0.270827082708271
0.000102119003245551,2.29184732786282e-05,0.270927092709271
0.000102095325495861,2.29097244734654e-05,0.271027102710271
0.000102071613884299,2.29013396259727e-05,0.271127112711271
0.00010204760603885,2.28931528820806e-05,0.271227122712271
0.000102023206823702,2.2884897032233e-05,0.271327132713271
0.000101999273382248,2.2876532916479e-05,0.271427142714271
0.000101975023205498,2.28677449513653e-05,0.271527152715272
0.000101950375439534,2.28590975014494e-05,0.271627162716272
0.000101925305897329,2.28501713245844e-05,0.271727172717272
0.000101900556085012,2.28400703475943e-05,0.271827182718272
0.000101876123007992,2.28288014811386e-05,0.271927192719272
0.000101850972381541,2.28174980617052e-05,0.272027202720272
0.000101825343081631,2.28066207953178e-05,0.272127212721272
0.000101799008440989,2.27957043688197e-05,0.272227222722272
0.000101771974909496,2.27847487823707e-05,0.272327232723272
0.000101744249858431,2.27737563394973e-05,0.272427242724272
0.000101716855824558,2.27624460094843e-05,0.272527252725273
0.000101689301465063,2.27508062747789e-05,0.272627262726273
0.000101661522511413,2.27394130177311e-05,0.272727272727273
0.000101633779492792,2.27283422547961e-05,0.272827282728273
0.000101606355282706,2.27165988613172e-05,0.272927292729273
0.000101579246656153,2.27041897477141e-05,0.273027302730273
0.000101552450618541,2.26911218247263e-05,0.273127312731273
0.000101525899215797,2.26777544428109e-05,0.273227322732273
0.000101499341823828,2.2664797089256e-05,0.273327332733273
0.00010147277913378,2.26522474603752e-05,0.273427342734273
0.00010144617244632,2.26397070456005e-05,0.273527352735274
0.000101418635593603,2.26275121602837e-05,0.273627362736274
0.000101390568698778,2.26157641596719e-05,0.273727372737274
0.000101362074038486,2.26043709026241e-05,0.273827382738274
0.000101333794527874,2.25927242573391e-05,0.273927392739274
0.000101304602128496,2.25812918402605e-05,0.274027402740274
0.000101274896963457,2.25701727032685e-05,0.274127412741274
0.000101245180280746,2.25587057332121e-05,0.274227422742274
0.000101215477419234,2.25475336150302e-05,0.274327432743274
0.000101185325369491,2.25361910356459e-05,0.274427442744274
0.000101155462412646,2.25246250138691e-05,0.274527452745275
0.000101125886014924,2.25128332461734e-05,0.274627462746275
0.000101096432855991,2.25009239985451e-05,0.274727472747275
0.000101066503787903,2.24891690873536e-05,0.274827482748275
0.000101036102956936,2.24775708161256e-05,0.274927492749275
0.000101004725890141,2.2465859672018e-05,0.275027502750275
0.000100972382032034,2.24540333514245e-05,0.275127512751275
0.000100939165596914,2.24424212590373e-05,0.275227522752275
0.000100905550420856,2.24311132326307e-05,0.275327532753275
0.000100871308454417,2.24197706532464e-05,0.275427542754275
0.000100837198940912,2.24087068008909e-05,0.275527552755276
0.000100803220958948,2.23979193721179e-05,0.275627562756276
0.000100769373126392,2.23874060633208e-05,0.275727572757276
0.000100735654291482,2.23771622675264e-05,0.275827582758276
0.000100702062841796,2.23671856811284e-05,0.275927592759276
0.000100668607530663,2.23570777935588e-05,0.276027602760276
0.000100635332585904,2.23472900965754e-05,0.276127612761276
0.000100601502490535,2.23376360042902e-05,0.276227622762276
0.000100567167922217,2.23282928885652e-05,0.276327632763276
0.000100532333948662,2.23192561421873e-05,0.276427642764276
0.000100497052168968,2.23102977158711e-05,0.276527652765277
0.000100462349726993,2.23018483695559e-05,0.276627662766277
0.000100427922556757,2.22928415691028e-05,0.276727672767277
0.000100393563110305,2.22835514344877e-05,0.276827682768277
0.000100359118202883,2.22741599446258e-05,0.276927692769277
0.000100324886832682,2.22646555818043e-05,0.277027702770277
0.000100290571383643,2.22549600259618e-05,0.277127712771277
0.000100256527751053,2.2244718533694e-05,0.277227722772277
0.000100222753170768,2.22339380155005e-05,0.277327732773277
0.000100188743860787,2.2222807360796e-05,0.277427742774277
0.0001001554686857,2.22113933720095e-05,0.277527752775278
0.000100123213513444,2.21998135290736e-05,0.277627762776278
0.000100091223707835,2.21875610555138e-05,0.277727772777278
0.000100059322357709,2.2175232565419e-05,0.277827782778278
0.000100027008445487,2.21633417460029e-05,0.277927792779278
9.99942863478132e-05,2.21518793830795e-05,0.278027802780278
9.99611597503867e-05,2.21408477801753e-05,0.278127812781278
9.99275489510138e-05,2.21297908383995e-05,0.278227822782278
9.989354355702e-05,2.21190333555511e-05,0.278327832783278
9.98587102745709e-05,2.21085315643866e-05,0.278427842784278
9.98230288325051e-05,2.20982278768227e-05,0.278527852785279
9.97865077539429e-05,2.20881222927796e-05,0.278627862786279
9.97491551012269e-05,2.20782125087307e-05,0.278727872787279
9.97109397766692e-05,2.20686206117416e-05,0.278827882788279
9.96721428109451e-05,2.20589757336424e-05,0.278927892789279
9.96327695020939e-05,2.20492801778798e-05,0.279027902790279
9.95928258393402e-05,2.20395339444538e-05,0.279127912791279
9.95540777084504e-05,2.20299719933094e-05,0.279227922792279
9.95150080048024e-05,2.20206150564252e-05,0.279327932793279
9.94761209710555e-05,2.20112788511998e-05,0.279427942794279
9.94374391817775e-05,2.20018643259927e-05,0.27952795279528
9.93998640081036e-05,2.19930648432464e-05,0.27962796279628
9.93627165998566e-05,2.19839267415417e-05,0.27972797279728
9.93251801254763e-05,2.19751387764279e-05,0.27982798279828
9.92872580402526e-05,2.19667009477453e-05,0.27992799279928
9.92496153731637e-05,2.19586270767328e-05,0.28002800280028
9.92122493599459e-05,2.19509102528109e-05,0.28012801280128
9.9174451204617e-05,2.19434767630509e-05,0.28022802280228
9.91371404761156e-05,2.19362183414665e-05,0.28032803280328
9.91000918893003e-05,2.19290889176071e-05,0.28042804280428
9.90634964067434e-05,2.19217337478288e-05,0.280528052805281
9.90264678606008e-05,2.19147148933225e-05,0.280628062806281
9.89894699514089e-05,2.1907456471818e-05,0.280728072807281
9.89525026791677e-05,2.18999607866821e-05,0.280828082808281
9.89155653528512e-05,2.18922324451276e-05,0.280928092809281
9.88791562258138e-05,2.1884153967062e-05,0.281028102810281
9.88432704606737e-05,2.18757345666715e-05,0.281128112811281
9.88078225965011e-05,2.186623020385e-05,0.281228122812281
9.87723878624617e-05,2.1856762697453e-05,0.281328132813281
9.87366656479445e-05,2.18474403134666e-05,0.281428142814281
9.87003629439843e-05,2.18381778211699e-05,0.281528152815282
9.86638377190663e-05,2.1828968310143e-05,0.281628162816282
9.86270925070856e-05,2.1819811780306e-05,0.281728172817282
9.85901286901342e-05,2.18104272009437e-05,0.281828182818282
9.8553046241407e-05,2.18007316451811e-05,0.281928192819282
9.85157502554994e-05,2.17912157647271e-05,0.282028202820282
9.84781974260649e-05,2.17814326747968e-05,0.282128212821282
9.84404356665029e-05,2.17715804789909e-05,0.282228222822282
9.84024668196028e-05,2.17616614808358e-05,0.282328232823282
9.8363855057635e-05,2.17514844873906e-05,0.282428242824282
9.83246063697844e-05,2.17410494985752e-05,0.282528252825283
9.82854599585754e-05,2.17308195239399e-05,0.282628262826283
9.82463932495598e-05,2.17205757281456e-05,0.282728272827283
9.8207478343086e-05,2.17105484640842e-05,0.282828282828283
9.81687419601575e-05,2.1700788409499e-05,0.282928292829283
9.81313722613212e-05,2.16908671078175e-05,0.283028302830283
9.80953554253782e-05,2.16807891660926e-05,0.283128312831283
9.80606783221951e-05,2.16705545844044e-05,0.283228322832283
9.80263684016034e-05,2.16604052333573e-05,0.283328332833283
9.79924219780245e-05,2.16503434163181e-05,0.283428342834283
9.79588358264173e-05,2.16403668299201e-05,0.283528352835284
9.79256058005061e-05,2.16304754741633e-05,0.283628362836284
9.78927289056184e-05,2.16206670454412e-05,0.283728372837284
9.78602751691445e-05,2.16108839555109e-05,0.283828382838284
9.78282404446885e-05,2.16011215973992e-05,0.283928392839284
9.77964745421294e-05,2.15914928439058e-05,0.284028402840284
9.77650472584087e-05,2.15819447140005e-05,0.284128412841284
9.77339551382367e-05,2.15724772076834e-05,0.284228422842284
9.77031947263236e-05,2.1563088021268e-05,0.284328432843284
9.76727632584055e-05,2.15537794584408e-05,0.284428442844284
9.76426570489041e-05,2.15445469121487e-05,0.284528452845285
9.76128731031467e-05,2.15353903822318e-05,0.284628462846285
9.75834081962125e-05,2.15263121723766e-05,0.284728472847285
9.75542593335487e-05,2.15173099789765e-05,0.284828482848285
9.75254230598657e-05,2.15083814985051e-05,0.284928492849285
9.74967028840234e-05,2.14993032886499e-05,0.285028502850285
9.74680978847069e-05,2.1490079956384e-05,0.285128512851285
9.74393284133331e-05,2.14807022876811e-05,0.285228522852285
9.74103348085807e-05,2.14713269225048e-05,0.285328532853285
9.73811189131992e-05,2.14619561643816e-05,0.285428542854285
9.73521326797238e-05,2.14522168415351e-05,0.285528552855286
9.73229488034249e-05,2.14421665422085e-05,0.285628562856286
9.72938227456977e-05,2.14324295228885e-05,0.285728572857286
9.72647542762135e-05,2.14230034800488e-05,0.285828582858286
9.72358735443807e-05,2.14137870583624e-05,0.285928592859286
9.72071789377387e-05,2.14047756508563e-05,0.286028602860286
9.7178028692983e-05,2.13959485257117e-05,0.286128612861286
9.71485368347564e-05,2.13873033794022e-05,0.286228622862286
9.71184027525281e-05,2.13787135178092e-05,0.286328632863286
9.70878236283841e-05,2.13699301596686e-05,0.286428642864286
9.70567725110321e-05,2.13611352839753e-05,0.286528652865287
9.70260457306222e-05,2.13521100552301e-05,0.286628662866287
9.69956398319045e-05,2.13428567771194e-05,0.286728672867287
9.69655518202466e-05,2.13333823602226e-05,0.286828682868287
9.69357784707272e-05,2.13236821973271e-05,0.286928692869287
9.69063170191227e-05,2.13137655026986e-05,0.287028702870287
9.687723634094e-05,2.13035792951472e-05,0.287128712871287
9.68481077493176e-05,2.12931857698891e-05,0.287228722872287
9.68193659203419e-05,2.12828221905558e-05,0.287328732873287
9.67909636315993e-05,2.12723595594221e-05,0.287428742874287
9.67628976581686e-05,2.1261802483621e-05,0.287528752875288
9.67358099937229e-05,2.12505428312714e-05,0.287628762876288
9.6709735882266e-05,2.12390390047906e-05,0.287728772877288
9.66846658793631e-05,2.12272933077053e-05,0.287828782878288
9.66595293043999e-05,2.12148450341513e-05,0.287928792879288
9.66343266181935e-05,2.12017010946284e-05,0.288028802880288
9.66085703938364e-05,2.11878522751103e-05,0.288128812881288
9.65826911609791e-05,2.11732502014601e-05,0.288228822882288
9.65566896106876e-05,2.11579017841776e-05,0.288328832883288
9.65304367453567e-05,2.11426155621911e-05,0.288428842884288
9.65039344077758e-05,2.1127389232054e-05,0.288528852885289
9.64771855925372e-05,2.11122274006595e-05,0.288628862886289
9.64499620198668e-05,2.10973074399496e-05,0.288728872887289
9.6422280735845e-05,2.10827237944317e-05,0.288828882888289
9.63941456565386e-05,2.10684764643456e-05,0.288928892889289
9.63655618496582e-05,2.1054558538872e-05,0.289028902890289
9.63363010354696e-05,2.10406337028987e-05,0.289128912891289
9.63067753153712e-05,2.10263403022023e-05,0.289228922892289
9.62769872232581e-05,2.10116829437557e-05,0.289328932893289
9.62470434125763e-05,2.09967376441741e-05,0.289428942894289
9.62178279778922e-05,2.09817232387169e-05,0.28952895289529
9.61886841830187e-05,2.0966572925035e-05,0.28962896289629
9.61595106725892e-05,2.09515124489674e-05,0.28972897289729
9.61298826757693e-05,2.09363206717282e-05,0.28982898289829
9.6099355381052e-05,2.09213776756731e-05,0.28992899289929
9.60679370810688e-05,2.09066765502226e-05,0.29002900290029
9.60356369900457e-05,2.08922149918502e-05,0.29012901290129
9.60024638612716e-05,2.0877993000476e-05,0.29022902290229
9.59684259875378e-05,2.08640082727332e-05,0.29032903290329
9.59335321222532e-05,2.0850256201409e-05,0.29042904290429
9.58977905580493e-05,2.08367367866632e-05,0.290529052905291
9.58616751310432e-05,2.08235398659503e-05,0.290629062906291
9.58258561682922e-05,2.08101356276106e-05,0.290729072907291
9.57903297537693e-05,2.07969778669285e-05,0.290829082908291
9.57548671470029e-05,2.07836657698095e-05,0.290929092909291
9.57190845800189e-05,2.07704296891457e-05,0.291029102910291
9.56836235857132e-05,2.07566730107685e-05,0.291129112911291
9.56482335401522e-05,2.07431098289388e-05,0.291229122912291
9.56131609209537e-05,2.07290283529222e-05,0.291329132913291
9.55782299688361e-05,2.07151265522142e-05,0.291429142914291
9.55428765493708e-05,2.07014021232882e-05,0.291529152915292
9.55086516290516e-05,2.06879218684933e-05,0.291629162916292
9.5474491898581e-05,2.06742043501468e-05,0.291729172917292
9.54403929813145e-05,2.06604637964552e-05,0.291829182918292
9.54063539558175e-05,2.06467025110249e-05,0.291929192919292
9.53723743613927e-05,2.06329181903294e-05,0.292029202920292
9.53384535069741e-05,2.06191131378952e-05,0.292129212921292
9.53045909318246e-05,2.06052850501158e-05,0.292229222922292
9.52709566364491e-05,2.05916527624105e-05,0.292329232923292
9.52380875736156e-05,2.0578564107604e-05,0.292429242924292
9.52053495815851e-05,2.05658693563924e-05,0.292529252925293
9.51727412782656e-05,2.05535662051693e-05,0.292629262926293
9.5140261511934e-05,2.0541647743355e-05,0.292729272927293
9.51079089003783e-05,2.05301116675029e-05,0.292829282928293
9.50753671690792e-05,2.05186032339691e-05,0.292929292929293
9.50426381608261e-05,2.05071178357005e-05,0.293029302930293
9.50097974313768e-05,2.04955978845342e-05,0.293129312931293
9.49772501715902e-05,2.04842483945702e-05,0.293229322932293
9.4944480160517e-05,2.04732098810066e-05,0.293329332933293
9.49114901623812e-05,2.04624800404765e-05,0.293429342934293
9.48787947856313e-05,2.04519091435163e-05,0.293529352935294
9.48459899912517e-05,2.04412276770432e-05,0.293629362936294
9.48130644919384e-05,2.04303365894168e-05,0.293729372937294
9.47799881114381e-05,2.04190515982754e-05,0.293829382938294
9.4746436973506e-05,2.04080844941938e-05,0.293929392939294
9.47124156851552e-05,2.03974283665924e-05,0.294029402940294
9.46779290838874e-05,2.03870809119447e-05,0.294129412941294
9.46429815463469e-05,2.03770398267241e-05,0.294229422942294
9.46091035375377e-05,2.03676183909374e-05,0.294329432943294
9.45755406516043e-05,2.03574759504699e-05,0.294429442944294
9.45421878475616e-05,2.03465341851801e-05,0.294529452945295
9.4509042821843e-05,2.03348069163069e-05,0.294629462946295
9.4475385721571e-05,2.03232823580875e-05,0.294729472947295
9.44413699617078e-05,2.03117831386598e-05,0.294829482948295
9.44068043493524e-05,2.03005511287084e-05,0.294929492949295
9.43725317459623e-05,2.02891901211118e-05,0.295029502950295
9.43384659995016e-05,2.02775296545878e-05,0.295129512951295
9.43039354008212e-05,2.02661870752034e-05,0.295229522952295
9.42689443265655e-05,2.02551623828788e-05,0.295329532953295
9.42337187529821e-05,2.02447296975899e-05,0.295429542954295
9.41981653871669e-05,2.02345688289102e-05,0.295529552955296
9.41627119945466e-05,2.02246152777774e-05,0.295629562956296
9.41274152419297e-05,2.02150256843148e-05,0.295729572957296
9.40921894380176e-05,2.02053462532379e-05,0.295829582958296
9.4057034122113e-05,2.01955815915997e-05,0.295929592959296
9.40219483727813e-05,2.01857270922672e-05,0.296029602960296
9.39869319596939e-05,2.01757896659e-05,0.296129612961296
9.39516315214585e-05,2.01660480395271e-05,0.296229622962296
9.3915951922222e-05,2.01567164413547e-05,0.296329632963296
9.38798685142585e-05,2.01477395868263e-05,0.296429642964296
9.38434133166507e-05,2.01391635463924e-05,0.296529652965297
9.38065902453457e-05,2.01309906235796e-05,0.296629662966297
9.37693624439191e-05,2.01230595714513e-05,0.296729672967297
9.37317752918753e-05,2.01153980322459e-05,0.296829682968297
9.36938324748729e-05,2.01080037024368e-05,0.296929692969297
9.36555374482416e-05,2.0100871974971e-05,0.297029702970297
9.36168934368625e-05,2.00940005464019e-05,0.297129712971297
9.35776721609615e-05,2.00870531013776e-05,0.297229722972297
9.35382843398852e-05,2.00796702892011e-05,0.297329732973297
9.34985431574166e-05,2.00723565829802e-05,0.297429742974297
9.34586280584158e-05,2.00645130649396e-05,0.297529752975298
9.34183681210629e-05,2.00568400080217e-05,0.297629762976298
9.3377738236895e-05,2.00492821276696e-05,0.297729772977298
9.33367420914904e-05,2.00418394237236e-05,0.297829782978298
9.3295349278347e-05,2.00346731433599e-05,0.297929792979298
9.3253563713372e-05,2.00277809830521e-05,0.298029802980298
9.32113047730971e-05,2.00211145685833e-05,0.298129812981298
9.31686901679035e-05,2.00147683447008e-05,0.298229822982298
9.312565516852e-05,2.00086985444007e-05,0.298329832983298
9.30822046124084e-05,2.00029028641564e-05,0.298429842984298
9.30384267247622e-05,1.99974227673654e-05,0.298529852985299
9.29943528335982e-05,1.99923135389041e-05,0.298629862986299
9.29499861637976e-05,1.99875705715595e-05,0.298729872987299
9.29052175280992e-05,1.99826870890171e-05,0.298829882988299
9.28604065074488e-05,1.99774465593042e-05,0.298929892989299
9.2815755351763e-05,1.9972639093137e-05,0.299029902990299
9.27712626789097e-05,1.99682623870691e-05,0.299129912991299
9.27266665775716e-05,1.99640054644602e-05,0.299229922992299
9.26818421964594e-05,1.99600871607297e-05,0.299329932993299
9.26367920694683e-05,1.99565051723511e-05,0.299429942994299
9.25915187304534e-05,1.99532571957179e-05,0.2995299529953
9.2546110634977e-05,1.99500023085052e-05,0.2996299629963
9.25010823914878e-05,1.99463189647998e-05,0.2997299729973
9.24564293929728e-05,1.99422117716546e-05,0.2998299829983
9.24121486448393e-05,1.99376830325964e-05,0.2999299929993
9.23675781127016e-05,1.99333892535631e-05,0.3000300030003
9.23234519313736e-05,1.99284504862243e-05,0.3001300130013
9.22788268055854e-05,1.99236522342432e-05,0.3002300230023
9.22337071119814e-05,1.99189944974599e-05,0.3003300330033
9.21885973235894e-05,1.99143574925751e-05,0.3004300430043
9.21434969796321e-05,1.99097481299287e-05,0.300530053005301
9.20982715540168e-05,1.99049038073372e-05,0.300630063006301
9.2052922659244e-05,1.98998337389067e-05,0.300730073007301
9.20084318292199e-05,1.98945148892121e-05,0.300830083008301
9.19647900801671e-05,1.98889541689129e-05,0.300930093009301
9.19219895801114e-05,1.98831492744825e-05,0.301030103010301
9.18791252722591e-05,1.98775724294977e-05,0.301130113011301
9.1835927874056e-05,1.98723134715726e-05,0.301230123012301
9.17937382700253e-05,1.98669877112984e-05,0.301330133013301
9.17527881952311e-05,1.98616066663078e-05,0.301430143014301
9.17121140832819e-05,1.98561910684193e-05,0.301530153015302
9.16717477228519e-05,1.98505335999262e-05,0.301630163016302
9.16321912834422e-05,1.98449567548614e-05,0.301730173017302
9.15922238943574e-05,1.98396379052467e-05,0.301830183018302
9.15519241059477e-05,1.98345632296832e-05,0.301930193019302
9.15110634081105e-05,1.98293918058459e-05,0.302030203020302
9.14698781429226e-05,1.98245889468117e-05,0.302130213021302
9.14285445304828e-05,1.98194520759522e-05,0.302230223022302
9.13869561476339e-05,1.98143313297783e-05,0.302330233023302
9.13456750556467e-05,1.98091092283575e-05,0.302430243024302
9.13049530302979e-05,1.98034172068867e-05,0.302530253025303
9.12647435402399e-05,1.97969074324612e-05,0.302630263026303
9.12250415177622e-05,1.97895891191073e-05,0.302730273027303
9.11857695641978e-05,1.97815198552278e-05,0.302830283028303
9.11464999141998e-05,1.97731419183146e-05,0.302930293029303
9.11074267552621e-05,1.97645635743542e-05,0.303030303030303
9.10684040436591e-05,1.97557594844749e-05,0.303130313031303
9.1029431088245e-05,1.97467319522831e-05,0.303230323032303
9.09905078890996e-05,1.97374878882784e-05,0.303330333033303
9.09516337551172e-05,1.9728027292461e-05,0.303430343034303
9.09133253679841e-05,1.97184376989983e-05,0.303530353035304
9.08755776599499e-05,1.97087237150236e-05,0.303630363036304
9.08376963471776e-05,1.96990396768936e-05,0.303730373037304
9.07995975812378e-05,1.9689060786969e-05,0.303830383038304
9.0761283665617e-05,1.96787893487765e-05,0.303930393039304
9.07227569039218e-05,1.96682299694489e-05,0.304030403040304
9.06837487045039e-05,1.96575392888697e-05,0.304130413041304
9.06442383356647e-05,1.96464754365143e-05,0.304230423042304
9.06042313258517e-05,1.96350476265687e-05,0.304330433043304
9.05645859701824e-05,1.9623202877683e-05,0.304430443044304
9.05252988133669e-05,1.96109504041233e-05,0.304530453045305
9.04857285527582e-05,1.95988891235047e-05,0.304630463046305
9.04457805133201e-05,1.9587111177048e-05,0.304730473047305
9.04054583806712e-05,1.95756119576204e-05,0.304830483048305
9.03647658404699e-05,1.95643914653015e-05,0.304930493049305
9.03239196548577e-05,1.95529014599799e-05,0.305030503050305
9.02827083598121e-05,1.95416901817672e-05,0.305130513051305
9.02413482567773e-05,1.95302070871051e-05,0.305230523052305
9.01996686541822e-05,1.95191547523823e-05,0.305330533053305
9.01578899998268e-05,1.95082475400702e-05,0.305430543054305
9.01165480946355e-05,1.94974324689789e-05,0.305530553055306
9.00764881036726e-05,1.94867625201384e-05,0.305630563056306
9.00367280322146e-05,1.94764749572602e-05,0.305730573057306
8.99972651161176e-05,1.94665720838708e-05,0.305830583058306
8.99580961303406e-05,1.94570469892308e-05,0.305930593059306
8.9919806632157e-05,1.94470934381779e-05,0.306030603060306
8.98821823932803e-05,1.94369855506083e-05,0.306130613061306
8.98447509598453e-05,1.94270849806654e-05,0.306230623062306
8.98074121282884e-05,1.94171245189531e-05,0.306330633063306
8.97702633379494e-05,1.94073713749475e-05,0.306430643064306
8.97325948713316e-05,1.93975928920702e-05,0.306530653065307
8.96948619058512e-05,1.93876923222073e-05,0.306630663066307
8.96572966373494e-05,1.93779322675422e-05,0.306730673067307
8.9619897222997e-05,1.93683104247083e-05,0.306830683068307
8.95826622806222e-05,1.93588267936256e-05,0.306930693069307
8.95453533949501e-05,1.93487741907724e-05,0.307030703070307
8.95084169899883e-05,1.93385856796945e-05,0.307130713071307
8.94718491497896e-05,1.9328261260312e-05,0.307230723072307
8.94348689777839e-05,1.93182961915467e-05,0.307330733073307
8.93970153073698e-05,1.9308591421678e-05,0.307430743074307
8.93587622049532e-05,1.92992390917669e-05,0.307530753075308
8.93201133561524e-05,1.92902392018934e-05,0.307630763076308
8.92810726769946e-05,1.92815825379513e-05,0.307730773077308
8.92415309801786e-05,1.92728913210314e-05,0.307830783078308
8.92011411237461e-05,1.92644488852957e-05,0.307930793079308
8.91603612797857e-05,1.92558797554414e-05,0.308030803080308
8.91191946732186e-05,1.92471839314685e-05,0.308130813081308
8.90776456807691e-05,1.9238361413377e-05,0.308230823082308
8.90358476767269e-05,1.92297968905758e-05,0.308330833083308
8.89942565296941e-05,1.92214834525651e-05,0.308430843084308
8.89524126854102e-05,1.92132160850849e-05,0.308530853085309
8.89102539486989e-05,1.92053449246462e-05,0.308630863086309
8.88678353738282e-05,1.91977179383386e-05,0.308730873087309
8.88250339523379e-05,1.91903696791399e-05,0.308830883088309
8.87821012296759e-05,1.91825906599219e-05,0.308930893089309
8.87388653625479e-05,1.91750788501802e-05,0.309030903090309
8.86951565807773e-05,1.91675808615178e-05,0.309130913091309
8.86506021733253e-05,1.91599308399449e-05,0.309230923092309
8.86052106632719e-05,1.91521264819352e-05,0.309330933093309
8.85593308049163e-05,1.91441816085679e-05,0.309430943094309
8.85130918263122e-05,1.91361814505639e-05,0.30953095309531
8.8466497413118e-05,1.91281260077636e-05,0.30963096309631
8.84191244069602e-05,1.91203147391744e-05,0.30973097309731
8.83714798146416e-05,1.91126716281811e-05,0.30983098309831
8.83235378366733e-05,1.91051436936738e-05,0.30993099309931
8.827618625332e-05,1.90973347285312e-05,0.31003100310031
8.82292723405656e-05,1.90890788786836e-05,0.31013101310131
8.81823017610027e-05,1.90807101559565e-05,0.31023102310231
8.81357522666158e-05,1.90722538990616e-05,0.31033103310331
8.80896197110889e-05,1.90637124115256e-05,0.31043104310431
8.80434751772321e-05,1.90551432816713e-05,0.310531053105311
8.7997095222613e-05,1.9046569544764e-05,0.310631063106311
8.79510444423976e-05,1.90379958078566e-05,0.310731073107311
8.79053193812161e-05,1.90294197674228e-05,0.310831083108311
8.78599170445561e-05,1.90208437269889e-05,0.310931093109311
8.78147568088293e-05,1.90125187712657e-05,0.311031103110311
8.77694866947755e-05,1.90042560108386e-05,0.311131113111311
8.77241080844466e-05,1.89960508386544e-05,0.311231123112311
8.76786218993172e-05,1.89879078617663e-05,0.311331133113311
8.76330292911106e-05,1.89798201695947e-05,0.311431143114311
8.75872929426652e-05,1.89716771927066e-05,0.311531153115312
8.75414142360728e-05,1.89634766275755e-05,0.311631163116312
8.74954182798766e-05,1.89550802624502e-05,0.311731173117312
8.74491721603243e-05,1.89468796973191e-05,0.311831183118312
8.74041429954405e-05,1.89381055533645e-05,0.311931193119312
8.7359490227294e-05,1.8928778562325e-05,0.312031203120312
8.73152488695201e-05,1.89192949312423e-05,0.312131213121312
8.72714150060915e-05,1.89096546601962e-05,0.312231223122312
8.72271738786462e-05,1.88999245514558e-05,0.312331233123312
8.71826408940388e-05,1.88906067745225e-05,0.312431243124312
8.71378195075191e-05,1.88816944187368e-05,0.312531253125313
8.70932994226761e-05,1.88726853147572e-05,0.312631263126313
8.70488578881436e-05,1.88633445024787e-05,0.312731273127313
8.70044297141129e-05,1.88539000314268e-05,0.312831283128313
8.69604845902254e-05,1.88437691085919e-05,0.312931293129313
8.69170174487308e-05,1.88329586444737e-05,0.313031303130313
8.68732400217819e-05,1.88223485874827e-05,0.313131313131313
8.68291553040113e-05,1.88119343304859e-05,0.313231323132313
8.67849390547004e-05,1.88010202075942e-05,0.313331333133313
8.67405926559811e-05,1.87896154328339e-05,0.313431343134313
8.66965669085454e-05,1.8777344531062e-05,0.313531353135314
8.66528984385689e-05,1.87641107539247e-05,0.313631363136314
8.66096623410723e-05,1.87503886285252e-05,0.313731373137314
8.65669507572362e-05,1.87367286984218e-05,0.313831383138314
8.65247583889818e-05,1.87231309636143e-05,0.313931393139314
8.64830801684786e-05,1.8709595424103e-05,0.314031403140314
8.64418032228472e-05,1.86963432186736e-05,0.314131413141314
8.64007398143962e-05,1.86834872203656e-05,0.314231423142314
8.63595851861989e-05,1.86705275632842e-05,0.314331433143314
8.63183407203474e-05,1.86574688544025e-05,0.314431443144314
8.62770071078677e-05,1.86443087901939e-05,0.314531453145315
8.62358987806095e-05,1.86312800271569e-05,0.314631463146315
8.61949063208633e-05,1.86180992312096e-05,0.314731473147315
8.61541898239622e-05,1.86049622022662e-05,0.314831483148315
8.61137465256823e-05,1.85918712439332e-05,0.314931493149315
8.60731088094602e-05,1.85787273044902e-05,0.315031503150315
8.60322782878764e-05,1.85655349908304e-05,0.315131513151315
8.59920330931172e-05,1.85522505360297e-05,0.315231523152315
8.59522808536734e-05,1.8539488982469e-05,0.315331533153315
8.59121317160822e-05,1.85266445017936e-05,0.315431543154315
8.58715895963706e-05,1.8513714790557e-05,0.315531553155316
8.58306586408945e-05,1.85007021522856e-05,0.315631563156316
8.57896963574017e-05,1.84876687821956e-05,0.315731573157316
8.5748580428458e-05,1.84741032967595e-05,0.315831583158316
8.57077761671005e-05,1.84603742607805e-05,0.315931593159316
8.56673536005594e-05,1.84467074200975e-05,0.316031603160316
8.56277121608771e-05,1.84329484381937e-05,0.316131613161316
8.55888442464483e-05,1.84190973151491e-05,0.316231623162316
8.55502536769565e-05,1.84049858932877e-05,0.316331633163316
8.55117930265044e-05,1.8391125556057e-05,0.316431643164316
8.54732015356179e-05,1.83774356801088e-05,0.316531653165317
8.54342223606902e-05,1.83640452629282e-05,0.316631663166317
8.53952494052761e-05,1.83501964434101e-05,0.316731673167317
8.53559569503416e-05,1.83365941015496e-05,0.316831683168317
8.53163599687692e-05,1.83231645244182e-05,0.316931693169317
8.52763803709858e-05,1.83101242437486e-05,0.317031703170317
8.52360672221144e-05,1.82975262407309e-05,0.317131713171317
8.51954232863786e-05,1.82853682118385e-05,0.317231723172317
8.51543792275744e-05,1.82735326771389e-05,0.317331733173317
8.51133192744531e-05,1.82616372506697e-05,0.317431743174317
8.50722383591446e-05,1.82497855912045e-05,0.317531753175318
8.50310646116693e-05,1.82381873200564e-05,0.317631763176318
8.49895699824617e-05,1.82268931148089e-05,0.317731773177318
8.49482911940411e-05,1.82159743847843e-05,0.317831783178318
8.49064855883533e-05,1.82051316712947e-05,0.317931793179318
8.48641589243347e-05,1.81943649742604e-05,0.318031803180318
8.48217405797927e-05,1.81836167055182e-05,0.318131813181318
8.47792303244785e-05,1.81730089520537e-05,0.318231823182318
8.47370319669991e-05,1.81626868361977e-05,0.318331833183318
8.46952537733409e-05,1.81522334191701e-05,0.318431843184318
8.46538920578456e-05,1.81416487010507e-05,0.318531853185319
8.46121956394589e-05,1.81308889145959e-05,0.318631863186319
8.45708060512366e-05,1.81193597493235e-05,0.318731873187319
8.452909765452e-05,1.81081346498717e-05,0.318831883188319
8.44869032131077e-05,1.80971905811352e-05,0.318931893189319
8.44442273339727e-05,1.80865252393478e-05,0.319031903190319
8.44015521459036e-05,1.80760672153471e-05,0.319131913191319
8.43588776489006e-05,1.80658095983137e-05,0.319231923192319
8.4315885034509e-05,1.80557477813544e-05,0.319331933193319
8.4272577066873e-05,1.80458771573363e-05,0.319431943194319
8.42289231091216e-05,1.80363612768023e-05,0.31953195319532
8.41852286092475e-05,1.80268108433705e-05,0.31963196319632
8.41417870369132e-05,1.80170070217015e-05,0.31973197319732
8.4098595627895e-05,1.80069567223748e-05,0.31983198319832
8.40552051939216e-05,1.79969156371543e-05,0.31993199319932
8.40116876050922e-05,1.79865958249047e-05,0.32003200320032
8.39678724002844e-05,1.79765685608433e-05,0.32013201320132
8.39238263818073e-05,1.79666034920779e-05,0.32023202320232
8.38795520835561e-05,1.79567006186086e-05,0.32033203320332
8.38364189538069e-05,1.79466088558045e-05,0.32043204320432
8.37936435622143e-05,1.79359780669949e-05,0.320532053205321
8.37508432925271e-05,1.79255615064715e-05,0.320632063206321
8.3708017914337e-05,1.79150021271439e-05,0.320732073207321
8.36651678883811e-05,1.79043022324587e-05,0.320832083208321
8.36227073892557e-05,1.78931830953868e-05,0.320932093209321
8.35799389082826e-05,1.78823611137159e-05,0.321032103210321
8.35368652096056e-05,1.78718385908127e-05,0.321132113211321
8.34934049786906e-05,1.78615602420406e-05,0.321232123212321
8.34503432583835e-05,1.78513141427197e-05,0.321332133213321
8.34072734756936e-05,1.78409528668329e-05,0.321432143214321
8.33640468226717e-05,1.78303796663462e-05,0.321532153215322
8.33207033807032e-05,1.78199861410881e-05,0.321632163216322
8.32775108199217e-05,1.78095373311135e-05,0.321732173217322
8.3234239017724e-05,1.77989664341533e-05,0.321832183218322
8.31901167523831e-05,1.77882711465211e-05,0.321932193219322
8.31457754214142e-05,1.77773547201029e-05,0.322032203220322
8.31012170979751e-05,1.77662217618719e-05,0.322132213221322
8.30563298305009e-05,1.77553629236967e-05,0.322232223222322
8.30111168439928e-05,1.77447759019709e-05,0.322332233223322
8.29655811329632e-05,1.77344560896415e-05,0.322432243224322
8.29197383614406e-05,1.77244979315356e-05,0.322532253225323
8.28736207788361e-05,1.77148323216178e-05,0.322632263226323
8.28272309190849e-05,1.77054500458619e-05,0.322732273227323
8.2780559568001e-05,1.76962543559942e-05,0.322832283228323
8.27333890420483e-05,1.76870056848565e-05,0.322932293229323
8.2685724409057e-05,1.76776994256358e-05,0.323032303230323
8.26377904934315e-05,1.76685797522232e-05,0.323132313231323
8.25895900594356e-05,1.76596420576457e-05,0.323232323232323
8.25411258713332e-05,1.76508863419033e-05,0.323332333233323
8.24924000022422e-05,1.76423103014694e-05,0.323432343234323
8.2443415446795e-05,1.76339093292111e-05,0.323532353235324
8.23941747388867e-05,1.76256857288148e-05,0.323632363236324
8.23446801820039e-05,1.7617637196674e-05,0.323732373237324
8.22955329973684e-05,1.76094827021532e-05,0.323832383238324
8.22467299600589e-05,1.76012268523057e-05,0.323932393239324
8.21982293761894e-05,1.75931575883462e-05,0.324032403240324
8.21494056071013e-05,1.75853716585487e-05,0.324132413241324
8.21002623384928e-05,1.75778667593067e-05,0.324232423242324
8.20510370642042e-05,1.7569836655378e-05,0.324332433243324
8.20010589964809e-05,1.75620461185274e-05,0.324432443244324
8.19508346814686e-05,1.75544283464059e-05,0.324532453245325
8.1900871356339e-05,1.75469971600925e-05,0.324632463246325
8.18514083578016e-05,1.75386030984937e-05,0.324732473247325
8.18024410788432e-05,1.75292553757156e-05,0.324832483248325
8.1753964221305e-05,1.75189609021779e-05,0.324932493249325
8.17060514981555e-05,1.7508599626371e-05,0.325032503250325
8.16586969202098e-05,1.74981715482151e-05,0.325132513251325
8.16113743613466e-05,1.74876973994488e-05,0.325232523252325
8.15645323186917e-05,1.74772071259968e-05,0.325332533253325
8.1517641671611e-05,1.7466855064296e-05,0.325432543254325
8.14702539228594e-05,1.74564615390379e-05,0.325532553255326
8.14223739098185e-05,1.74460242466959e-05,0.325632563256326
8.137400646995e-05,1.74355454908766e-05,0.325732573257326
8.13251566709641e-05,1.74250229679733e-05,0.325832583258326
8.12758286592967e-05,1.74144589815927e-05,0.325932593259326
8.12260275026182e-05,1.74038558351813e-05,0.326032603260326
8.11757578080614e-05,1.73932089216859e-05,0.326132613261326
8.11250241826795e-05,1.73825228481598e-05,0.326232623262326
8.10743541346457e-05,1.73719197017484e-05,0.326332633263326
8.10237485855143e-05,1.73612750918595e-05,0.326432643264326
8.09732066137309e-05,1.73505890183334e-05,0.326532653265327
8.09232075839002e-05,1.73392280107368e-05,0.326632663266327
8.087375702443e-05,1.73277794689726e-05,0.326732673267327
8.08248494068725e-05,1.73162433930406e-05,0.326832683268327
8.07770442585635e-05,1.73048178866215e-05,0.326932693269327
8.07296804665117e-05,1.72934361472063e-05,0.327032703270327
8.06824484363288e-05,1.72818563042704e-05,0.327132713271327
8.06357351610302e-05,1.72702603365689e-05,0.327232723272327
8.05889843381614e-05,1.7258915453658e-05,0.327332733273327
8.05422581630584e-05,1.72476581048349e-05,0.327432743274327
8.04957865279957e-05,1.72366794831207e-05,0.327532753275328
8.04498265068292e-05,1.72256778260613e-05,0.327632763276328
8.04039296023534e-05,1.72145011008263e-05,0.327732773277328
8.03584194605242e-05,1.72029489002087e-05,0.327832783278328
8.03129014866808e-05,1.71909152619883e-05,0.327932793279328
8.02677663594171e-05,1.71785130589648e-05,0.328032803280328
8.0222333616175e-05,1.71659565195044e-05,0.328132813281328
8.0176606251507e-05,1.71532456436072e-05,0.328232823282328
8.01301378413655e-05,1.71407559064959e-05,0.328332833283328
8.00835731436875e-05,1.71278883904754e-05,0.328432843284328
8.00366276725877e-05,1.71149586792387e-05,0.328532853285329
7.99896467271555e-05,1.71022938739518e-05,0.328632863286329
7.99426309983769e-05,1.70898847603488e-05,0.328732873287329
7.9894886663232e-05,1.70776967856116e-05,0.328832883288329
7.98470587099865e-05,1.70651241214655e-05,0.328932893289329
7.97989289943668e-05,1.70529338432018e-05,0.329032903290329
7.97505005109654e-05,1.70411190402409e-05,0.329132913291329
7.97017757936376e-05,1.70296797125827e-05,0.329232923292329
7.96531796132976e-05,1.70181851002081e-05,0.329332933293329
7.96044332427966e-05,1.70069001090667e-05,0.329432943294329
7.95555378339376e-05,1.69958270426052e-05,0.32953295329533
7.95064947688528e-05,1.6984963597377e-05,0.32963296329633
7.94573058903712e-05,1.6974305166249e-05,0.32973297329733
7.94083245598451e-05,1.69635684150595e-05,0.32983298329833
7.93595484738279e-05,1.69527579510212e-05,0.32993299329933
7.93109755591218e-05,1.69418691669213e-05,0.33003300330033
7.92626042032661e-05,1.69309066698928e-05,0.33013301330133
7.92150826194077e-05,1.69196884811005e-05,0.33023302330233
7.9168402514915e-05,1.6908216903991e-05,0.33033303330333
7.91216212854642e-05,1.68956787928228e-05,0.33043304330433
7.9075750410886e-05,1.6883359516834e-05,0.330533053305331
7.90302649168225e-05,1.68707983703206e-05,0.330633063306331
7.8985121727216e-05,1.68576083602672e-05,0.330733073307331
7.89404030781151e-05,1.68441211948927e-05,0.330833083308331
7.88961439831549e-05,1.68299521847084e-05,0.330933093309331
7.88523400656511e-05,1.68151082404537e-05,0.331033103310331
7.88084965273791e-05,1.68002804208846e-05,0.331133113311331
7.87646138291563e-05,1.67854710295277e-05,0.331233123312331
7.87206535019778e-05,1.67702907699211e-05,0.331333133313331
7.8676654936203e-05,1.67551289386065e-05,0.331433143314331
7.86326086873573e-05,1.67400385166142e-05,0.331533153315332
7.85885147554806e-05,1.67250172005775e-05,0.331633163316332
7.85442280181621e-05,1.67101709527163e-05,0.331733173317332
7.84996508057736e-05,1.6695661020207e-05,0.331833183318332
7.84554089872623e-05,1.66806926853601e-05,0.331933193319332
7.84109741330206e-05,1.66659708281709e-05,0.332033203320332
7.83665300646329e-05,1.6651502359139e-05,0.332133213321332
7.83220770124678e-05,1.66372849748977e-05,0.332233223322332
7.82781139210654e-05,1.66232034988812e-05,0.332333233323332
7.82346361833328e-05,1.66092556276426e-05,0.332433243324332
7.81915000589911e-05,1.65948217115885e-05,0.332533253325333
7.81482833111412e-05,1.65804638119896e-05,0.332633263326333
7.81046913183572e-05,1.6566453745455e-05,0.332733273327333
7.80607277662176e-05,1.65527846011655e-05,0.332833283328333
7.80169199326866e-05,1.65390693863456e-05,0.332933293329333
7.79732664356326e-05,1.65253057974687e-05,0.333033303330333
7.79290840482335e-05,1.65115329944058e-05,0.333133313331333
7.78849122570324e-05,1.64977002995734e-05,0.333233323332333
7.7841274193638e-05,1.648393440709e-05,0.333333333333333
7.77976315231506e-05,1.64701546934475e-05,0.333433343334333
7.77536919277507e-05,1.64567043844974e-05,0.333533353335334
7.77097594732591e-05,1.64433139673968e-05,0.333633363336334
7.7665620161838e-05,1.64299442819549e-05,0.333733373337334
7.76215787504139e-05,1.64164663306865e-05,0.333833383338334
7.75780249961862e-05,1.64029929864712e-05,0.333933393339334
7.75350236283459e-05,1.63888746540302e-05,0.334033403340334
7.74919897807657e-05,1.63743025262249e-05,0.334133413341334
7.74489239141029e-05,1.63592812101881e-05,0.334233423342334
7.74058260283574e-05,1.634381070584e-05,0.334333433343334
7.73624245374486e-05,1.63288078180154e-05,0.334433443344334
7.73187226662976e-05,1.63142679396613e-05,0.334533453345335
7.7275381297487e-05,1.62995368682861e-05,0.334633463346335
7.72323972060957e-05,1.62846146039697e-05,0.334733473347335
7.71897667065451e-05,1.62695034503186e-05,0.334833483348335
7.71468934149153e-05,1.62545051695471e-05,0.334933493349335
7.71037796348529e-05,1.6239619761735e-05,0.335033503350335
7.70604279001729e-05,1.62248449232759e-05,0.335133513351335
7.70169794172591e-05,1.62103879719566e-05,0.335233523352335
7.69734500804285e-05,1.61959863053537e-05,0.335333533353335
7.69295828158653e-05,1.61817643140593e-05,0.335433543354335
7.68852778806634e-05,1.61674248427525e-05,0.335533553355336
7.68409006146248e-05,1.61531383525557e-05,0.335633563356336
7.67962324128187e-05,1.61393102648562e-05,0.335733573357336
7.67508001302739e-05,1.61256134782485e-05,0.335833583358336
7.67046113686359e-05,1.61120502963389e-05,0.335933593359336
7.66576734991816e-05,1.60986184156809e-05,0.336033603360336
7.66104589758163e-05,1.60854122808619e-05,0.336133613361336
7.65624713879749e-05,1.60724986943909e-05,0.336233623362336
7.65147821071779e-05,1.60596933737463e-05,0.336333633363336
7.64666033263553e-05,1.60468696248097e-05,0.336433643364336
7.6417735329526e-05,1.60343199959289e-05,0.336533653365337
7.6368536776201e-05,1.60217634564685e-05,0.336633663366337
7.63190108913016e-05,1.6009197702902e-05,0.336733673367337
7.62691611301974e-05,1.59966227352294e-05,0.336833683368337
7.6218990487401e-05,1.59840408568974e-05,0.336933693369337
7.61681499782046e-05,1.59717330986212e-05,0.337033703370337
7.61168512969994e-05,1.59594000015532e-05,0.337133713371337
7.60650983597725e-05,1.59470438691401e-05,0.337233723372337
7.60130542564094e-05,1.59350125344462e-05,0.337333733373337
7.59606832822491e-05,1.59229167008499e-05,0.337433743374337
7.59080720499048e-05,1.59112009496892e-05,0.337533753375338
7.58553163862557e-05,1.58995635185103e-05,0.337633763376338
7.58024179038024e-05,1.58880090143662e-05,0.337733773377338
7.57491619135611e-05,1.58758601996598e-05,0.337833783378338
7.56954714776422e-05,1.58636883496083e-05,0.337933793379338
7.56415815560707e-05,1.58519495631025e-05,0.338033803380338
7.55874541406189e-05,1.58404918072321e-05,0.338133813381338
7.55331042042093e-05,1.58294095266646e-05,0.338233823382338
7.54787464357856e-05,1.58185115284586e-05,0.338333833383338
7.54246475840867e-05,1.58075651561157e-05,0.338433843384338
7.53708053455861e-05,1.57965681061893e-05,0.338533853385339
7.53172169560201e-05,1.5785522682046e-05,0.338633863386339
7.5263880111902e-05,1.57744288838458e-05,0.338733873387339
7.52104875223301e-05,1.57634064950478e-05,0.338833883388339
7.51570516264516e-05,1.57524900686296e-05,0.338933893389339
7.51036452157207e-05,1.57416312304544e-05,0.339033903390339
7.50503535207784e-05,1.57306986792706e-05,0.339133913391339
7.49970779505217e-05,1.57197868599055e-05,0.339233923392339
7.49433935037877e-05,1.57089510569955e-05,0.339333933393339
7.48893040965636e-05,1.56981889670142e-05,0.339433943394339
7.48348138752049e-05,1.56875005900415e-05,0.33953395339534
7.47812065966894e-05,1.56770402624343e-05,0.33963396339634
7.47273604422017e-05,1.56667227537113e-05,0.33973397339734
7.46732765634252e-05,1.56566701507782e-05,0.33983398339834
7.46192164110199e-05,1.56466290655577e-05,0.33993399339934
7.45651799849857e-05,1.56365994980496e-05,0.34003400340034
7.45116549424789e-05,1.56265952692534e-05,0.34013401340134
7.44587728150798e-05,1.56167937511109e-05,0.34023402340234
7.4405829644148e-05,1.56067757012355e-05,0.34033403340334
7.43529240207465e-05,1.5596451281853e-05,0.34043404340434
7.43002045225357e-05,1.55859195448437e-05,0.340534053405341
7.42472620426698e-05,1.55752173466319e-05,0.340634063406341
7.41945063790208e-05,1.55643101343198e-05,0.340734073407341
7.41423708255428e-05,1.55533683691099e-05,0.340834083408341
7.40905176847922e-05,1.55427997755963e-05,0.340934093409341
7.40391266320376e-05,1.55320975773845e-05,0.341034103410341
7.39886042403096e-05,1.5521427628624e-05,0.341134113411341
7.39378761433354e-05,1.55109742115964e-05,0.341234123412341
7.38875820313815e-05,1.55001361051599e-05,0.341334133413341
7.38371425666883e-05,1.54892196787417e-05,0.341434143414341
7.37863990360944e-05,1.54786142288037e-05,0.341534153415342
7.37359169561205e-05,1.54680732776883e-05,0.341634163416342
7.36856940232001e-05,1.54575922183424e-05,0.341734173417342
7.3636748397415e-05,1.54478943589734e-05,0.341834183418342
7.35883431796475e-05,1.5437867094912e-05,0.341934193419342
7.35404733021473e-05,1.54275127296847e-05,0.342034203420342
7.3493133006098e-05,1.54168381738711e-05,0.342134213421342
7.34457056366183e-05,1.54057674109361e-05,0.342234223422342
7.33979896348976e-05,1.53950652128043e-05,0.342334233423342
7.33499879954884e-05,1.53847315793157e-05,0.342434243424342
7.3302220855407e-05,1.53744601411231e-05,0.342534253425343
7.32546859111267e-05,1.53642462911736e-05,0.342634263426343
7.32071954249163e-05,1.53539379965567e-05,0.342734273427343
7.31597270526165e-05,1.53437172360276e-05,0.342834283428343
7.31128909991864e-05,1.53331762849121e-05,0.342934293429343
7.30663884968045e-05,1.53226537620089e-05,0.343034303430343
7.30202158598522e-05,1.53121473638713e-05,0.343134313431343
7.2974370093777e-05,1.53016616973924e-05,0.343234323432343
7.29288482039066e-05,1.52911921556791e-05,0.343334333433343
7.28836465046624e-05,1.52807410422579e-05,0.343434343434343
7.28381635444542e-05,1.52705847805514e-05,0.343534353435344
7.27928902054393e-05,1.5260734888272e-05,0.343634363436344
7.27478241840912e-05,1.52511913654198e-05,0.343734373437344
7.27024013460211e-05,1.52419449978886e-05,0.343834383438344
7.26566251465188e-05,1.52329934821519e-05,0.343934393439344
7.2611120763466e-05,1.52239636464336e-05,0.344034403440344
7.25658856630473e-05,1.52148554906537e-05,0.344134413441344
7.25207447770073e-05,1.52056667113655e-05,0.344234423442344
7.24756971838713e-05,1.51964019156221e-05,0.344334433443344
7.24315643223324e-05,1.51871279056927e-05,0.344434443444344
7.23871628692253e-05,1.51780589099436e-05,0.344534453445345
7.23441711762284e-05,1.51687941142002e-05,0.344634463446345
7.23017185091172e-05,1.51597228149246e-05,0.344734473447345
7.22589173179955e-05,1.5150780513294e-05,0.344834483448345
7.22170052892706e-05,1.51417460704427e-05,0.344934493449345
7.21759743605995e-05,1.51328982135595e-05,0.345034503450345
7.21353271999426e-05,1.5124066481282e-05,0.345134513451345
7.20948018959827e-05,1.51153752643621e-05,0.345234523452345
7.20543242750937e-05,1.5106603423934e-05,0.345334533453345
7.2013894106907e-05,1.50977486564712e-05,0.345434543454345
7.19730612817966e-05,1.50891864371965e-05,0.345534553455346
7.19326103818313e-05,1.50806357355543e-05,0.345634563456346
7.1892462626372e-05,1.50724489915824e-05,0.345734573457346
7.18526154815235e-05,1.5064623901834e-05,0.345834583458346
7.18130657223247e-05,1.50571558590962e-05,0.345934593459346
7.17738103542232e-05,1.5050040256396e-05,0.346034603460346
7.17342516112471e-05,1.50429062254037e-05,0.346134613461346
7.1694355861933e-05,1.50360347968346e-05,0.346234623462346
7.16544207222595e-05,1.50290136388017e-05,0.346334633463346
7.16141524921952e-05,1.50222527796656e-05,0.346434643464346
7.15747494678278e-05,1.50156531675459e-05,0.346534653465347
7.15349679735651e-05,1.5009159517806e-05,0.346634663466347
7.14951385659028e-05,1.50020669503711e-05,0.346734673467347
7.14554975869179e-05,1.49950872558955e-05,0.346834683468347
7.14160429634925e-05,1.4988218130853e-05,0.346934693469347
7.13767728527972e-05,1.49814618787699e-05,0.347034703470347
7.13374444627931e-05,1.49747540007437e-05,0.347134713471347
7.12992669161343e-05,1.49678595369094e-05,0.347234723472347
7.12612865516016e-05,1.49608660211948e-05,0.347334733473347
7.12231497774342e-05,1.49540544843952e-05,0.347434743474347
7.11848584364213e-05,1.49474226229042e-05,0.347534753475348
7.11467651989691e-05,1.49406917096129e-05,0.347634763476348
7.11088686829058e-05,1.49338571374681e-05,0.347734773477348
7.10705446317843e-05,1.49272966853792e-05,0.347834783478348
7.10317974222891e-05,1.49210034426867e-05,0.347934793479348
7.09941987525729e-05,1.4914758574131e-05,0.348034803480348
7.09567915062063e-05,1.49084077432754e-05,0.348134813481348
7.09189523480573e-05,1.49023241217362e-05,0.348234823482348
7.0881531741189e-05,1.48955241025692e-05,0.348334833483348
7.08442864329448e-05,1.48890557917011e-05,0.348434843484348
7.08066522888961e-05,1.48829122783924e-05,0.348534853485349
7.07686624799287e-05,1.48770198498743e-05,0.348634863486349
7.07306957062265e-05,1.48710168519232e-05,0.348734873487349
7.06928643800516e-05,1.4865278759842e-05,0.348834883488349
7.06561481925211e-05,1.48595383643141e-05,0.348934893489349
7.06197731577242e-05,1.48537818440207e-05,0.349034903490349
7.05837358203711e-05,1.48480091989617e-05,0.349134913491349
7.05477754209078e-05,1.48423517304686e-05,0.349234923492349
7.0511890807531e-05,1.48368048314085e-05,0.349334933493349
7.0476081749952e-05,1.48313685017014e-05,0.349434943494349
7.04403470963677e-05,1.48260404379007e-05,0.34953495349535
7.04044558027799e-05,1.48206801246487e-05,0.34963496349635
7.03688123689418e-05,1.48154280773032e-05,0.34973497349735
7.03334144913667e-05,1.48102865993906e-05,0.34983498349835
7.02984812357226e-05,1.48052971544683e-05,0.34993499349935
7.02637863953534e-05,1.4800413671846e-05,0.35003500350035
7.02289245491114e-05,1.47954933327993e-05,0.35013501350135
7.01938977701546e-05,1.47905315301953e-05,0.35023502350235
7.01584770876429e-05,1.4785710242869e-05,0.35033503350335
7.0123201527502e-05,1.47809810967635e-05,0.35043504350435
7.00878506419319e-05,1.47761045247207e-05,0.350535053505351
7.00526098650574e-05,1.47714836445216e-05,0.350635063506351
7.00186288885007e-05,1.47667498913631e-05,0.350735073507351
6.99842542387577e-05,1.47623777922682e-05,0.350835083508351
6.99501541697279e-05,1.47575634156014e-05,0.350935093509351
6.99164457007265e-05,1.47526684153465e-05,0.351035103510351
6.98831246853578e-05,1.47476950950299e-05,0.351135113511351
6.98496866507139e-05,1.4742756327771e-05,0.351235123512351
6.98173460175281e-05,1.47381262333859e-05,0.351335133513351
6.9786091728905e-05,1.47338002049813e-05,0.351435143514351
6.97559691643093e-05,1.47294096776743e-05,0.351535153515352
6.9726614135742e-05,1.47249638656508e-05,0.351635163516352
6.96980195022949e-05,1.47204604654642e-05,0.351735173517352
6.96701216865002e-05,1.47162703452044e-05,0.351835183518352
6.96429487914933e-05,1.47122115261962e-05,0.351935193519352
6.9616493676246e-05,1.47082886154127e-05,0.352035203520352
6.95898542786371e-05,1.47043887398944e-05,0.352135213521352
6.95635332288253e-05,1.47003990267618e-05,0.352235223522352
6.95370965418301e-05,1.46958610735974e-05,0.352335233523352
6.95101940811806e-05,1.46915580804581e-05,0.352435243524352
6.94828302235612e-05,1.46874877437373e-05,0.352535253525353
6.9455237855799e-05,1.4683592475352e-05,0.352635263526353
6.94276795802773e-05,1.46796949033602e-05,0.352735273527353
6.93999199762737e-05,1.46753389290309e-05,0.352835283528353
6.93724939233183e-05,1.46706028723458e-05,0.352935293529353
6.9346080501997e-05,1.46658529944217e-05,0.353035303530353
6.93206345630541e-05,1.46612597565409e-05,0.353135313531353
6.92961466620149e-05,1.46568231587034e-05,0.353235323532353
6.92718798998416e-05,1.46523589184677e-05,0.353335333533353
6.92476481513433e-05,1.46479822123198e-05,0.353435343534353
6.92232231366661e-05,1.46435041509249e-05,0.353535353535354
6.9198606698719e-05,1.46389270377297e-05,0.353635363536354
6.91737599078e-05,1.46338984327766e-05,0.353735373537354
6.91486852978041e-05,1.46284229431186e-05,0.353835383538354
6.91230571496975e-05,1.46232054487509e-05,0.353935393539354
6.90976176606368e-05,1.46175571942839e-05,0.354035403540354
6.90724099066401e-05,1.46115380716472e-05,0.354135413541354
6.90468985474401e-05,1.46050766713587e-05,0.354235423542354
6.90210863473005e-05,1.45981799039179e-05,0.354335433543354
6.89949765311425e-05,1.45908500729314e-05,0.354435443544354
6.89691703201879e-05,1.45828153619497e-05,0.354535453545355
6.89435541504112e-05,1.4574377533267e-05,0.354635463546355
6.89182459625222e-05,1.45658936340539e-05,0.354735473547355
6.8892762476049e-05,1.45574258594465e-05,0.354835483548355
6.88675858197003e-05,1.45489143178352e-05,0.354935493549355
6.88421027939644e-05,1.45401079245093e-05,0.355035503550355
6.88166363535715e-05,1.45315894723184e-05,0.355135513551355
6.87911828129831e-05,1.45231147871315e-05,0.355235523552355
6.87660354114932e-05,1.4514522622012e-05,0.355335533553355
6.87409829153679e-05,1.45058452262513e-05,0.355435543554355
6.87168845411992e-05,1.44973659340912e-05,0.355535553555356
6.86927852456359e-05,1.44891768865927e-05,0.355635563556356
6.8669338309615e-05,1.44813333685522e-05,0.355735573557356
6.86455923754439e-05,1.44736833469794e-05,0.355835583558356
6.86215718605995e-05,1.44660195042474e-05,0.355935593559356
6.85975840558238e-05,1.44584754450545e-05,0.356035603560356
6.857332420423e-05,1.4450915261096e-05,0.356135613561356
6.85487946093448e-05,1.44433435595848e-05,0.356235623562356
6.85244863836541e-05,1.44357741615202e-05,0.356335633563356
6.84996785223573e-05,1.4428370617605e-05,0.356435643564356
6.84746806199225e-05,1.44207505419569e-05,0.356535653565357
6.8450018802431e-05,1.44129139344959e-05,0.356635663566357
6.84256495331675e-05,1.44045083551846e-05,0.356735673567357
6.84016456037461e-05,1.43954140206437e-05,0.356835683568357
6.83773258603828e-05,1.43859073542957e-05,0.356935693569357
6.83527027421849e-05,1.43765734525968e-05,0.357035703570357
6.83275958827777e-05,1.43675205815334e-05,0.357135713571357
6.83020096588858e-05,1.43587487411053e-05,0.357235723572357
6.82759489078907e-05,1.43502533241796e-05,0.357335733573357
6.82496147279857e-05,1.43419560108546e-05,0.357435743574357
6.82230098833146e-05,1.43338521939973e-05,0.357535753575358
6.81959768125195e-05,1.43257414664806e-05,0.357635763576358
6.81684093228917e-05,1.43179163766522e-05,0.357735773577358
6.81403129428789e-05,1.43103700139328e-05,0.357835783578358
6.81116925099028e-05,1.43031023783222e-05,0.357935793579358
6.80825535524111e-05,1.42961111661341e-05,0.358035803580358
6.80535228608258e-05,1.42890209023056e-05,0.358135813581358
6.80239773303433e-05,1.42822047583731e-05,0.358235823582358
6.79939224895313e-05,1.42756604309698e-05,0.358335833583358
6.7963970386138e-05,1.42694455083389e-05,0.358435843584358
6.79341198683603e-05,1.42635553833473e-05,0.358535853585359
6.79042958412175e-05,1.42580015736277e-05,0.358635863586359
6.78744983046297e-05,1.42527817757334e-05,0.358735873587359
6.7844726567571e-05,1.42478913825315e-05,0.358835883588359
6.78150101152287e-05,1.42432566810933e-05,0.358935893589359
6.77853477958396e-05,1.42388753679723e-05,0.359035903590359
6.77565979044812e-05,1.42345355183287e-05,0.359135913591359
6.77271742307755e-05,1.42300920098317e-05,0.359235923592359
6.76973138078258e-05,1.42258857649662e-05,0.359335933593359
6.7666991987946e-05,1.42219812823948e-05,0.359435943594359
6.76365409400126e-05,1.4217675985729e-05,0.35953595359536
6.76059615855399e-05,1.42129744819417e-05,0.35963596359636
6.75752511601843e-05,1.42081762298807e-05,0.35973597359736
6.75450092727868e-05,1.42030048061233e-05,0.35983598359836
6.75145920867651e-05,1.41973888011076e-05,0.35993599359936
6.74840396835448e-05,1.41915355326203e-05,0.36003600360036
6.74533532149289e-05,1.41854496075546e-05,0.36013601360136
6.74222007422901e-05,1.41795871249612e-05,0.36023602360236
6.73905546232301e-05,1.41739872446312e-05,0.36033603360336
6.73591370143528e-05,1.41676986089917e-05,0.36043604360436
6.73279458424204e-05,1.41607281287022e-05,0.360536053605361
6.72970838448517e-05,1.41534029047687e-05,0.360636063606361
6.72665477966857e-05,1.41457298479306e-05,0.360736073607361
6.72362483210452e-05,1.4137646762812e-05,0.360836083608361
6.72061828839551e-05,1.41291605599925e-05,0.360936093609361
6.71763494123376e-05,1.41202712395519e-05,0.361036103610361
6.71463871734037e-05,1.41112805637844e-05,0.361136113611361
6.71162970885479e-05,1.4102183925717e-05,0.361236123612361
6.70860807703108e-05,1.40929836287163e-05,0.361336133613361
6.70561014852565e-05,1.40839883459757e-05,0.361436143614361
6.70263566994901e-05,1.40751980772556e-05,0.361536153615362
6.6996799651415e-05,1.40665529309461e-05,0.361636163616362
6.69670249197638e-05,1.40579054811101e-05,0.361736173617362
6.69370348081429e-05,1.40492534241411e-05,0.361836183618362
6.69068311593016e-05,1.40405990637255e-05,0.361936193619362
6.68767194212726e-05,1.40321957880207e-05,0.362036203620362
6.68477790280389e-05,1.40239145993813e-05,0.362136213621362
6.68199986922966e-05,1.40157485871481e-05,0.362236223622362
6.67924314329975e-05,1.40077806785155e-05,0.362336233623362
6.67650751770236e-05,1.40000062663506e-05,0.362436243624362
6.67380782716268e-05,1.39919439129707e-05,0.362536253625363
6.67117556093544e-05,1.3983909201989e-05,0.362636263626363
6.66851399381166e-05,1.39754529450942e-05,0.362736273627363
6.66585841586484e-05,1.39670059023054e-05,0.362836283628363
6.66324061580095e-05,1.39587477489313e-05,0.362936293629363
6.66066020202128e-05,1.39506715744722e-05,0.363036303630363
6.65809238855086e-05,1.39425907928802e-05,0.363136313631363
6.65545413314667e-05,1.39344455124655e-05,0.363236323632363
6.65274605776006e-05,1.39262380367549e-05,0.363336333633363
6.64996889952272e-05,1.39179683657482e-05,0.363436343634363
6.64712332646372e-05,1.39096364993655e-05,0.363536353635364
6.64420998355932e-05,1.39012447412932e-05,0.363636363636364
6.64128307286931e-05,1.38927401103414e-05,0.363736373637364
6.6383895863947e-05,1.38835467239203e-05,0.363836383638364
6.63552922467225e-05,1.38736645822695e-05,0.363936393639364
6.63270164217299e-05,1.38631028994154e-05,0.364036403640364
6.62990651640878e-05,1.38518708893841e-05,0.364136413641364
6.62713698285382e-05,1.38403232958994e-05,0.364236423642364
6.6243394844525e-05,1.38283864058729e-05,0.364336433643364
6.62151427459035e-05,1.38160671299641e-05,0.364436443644364
6.61862104150126e-05,1.38037271222366e-05,0.364536453645365
6.61575026782774e-05,1.37916220745342e-05,0.364636463646365
6.61290480994108e-05,1.37795677045751e-05,0.364736473647365
6.6100888833036e-05,1.3767619296836e-05,0.364836483648365
6.60736274824667e-05,1.37557860656629e-05,0.364936493649365
6.60476077343317e-05,1.37440587968697e-05,0.365036503650365
6.60228173798924e-05,1.37324374903764e-05,0.365136513651365
6.59992444407789e-05,1.37209198427366e-05,0.365236523652365
6.59759587518544e-05,1.37093169644555e-05,0.365336533653365
6.59524673577237e-05,1.36975390179988e-05,0.365436543654365
6.59292968452453e-05,1.36855813962336e-05,0.365536553655366
6.59055988244738e-05,1.36740061603507e-05,0.365636563656366
6.58818667115017e-05,1.36628225244563e-05,0.365736573657366
6.58581746799551e-05,1.36520143639445e-05,0.365836583658366
6.58345224994653e-05,1.36415770716026e-05,0.365936593659366
6.58109753599208e-05,1.36311582075527e-05,0.366036603660366
6.5787595917315e-05,1.36203569576205e-05,0.366136613661366
6.57643825591873e-05,1.36091802323057e-05,0.366236623662366
6.57413788222529e-05,1.3597685619931e-05,0.366336633663366
6.57186480535311e-05,1.35855298946451e-05,0.366436643664366
6.56961870281807e-05,1.35727153598944e-05,0.366536653665367
6.56739936729241e-05,1.35592512297852e-05,0.366636663666367
6.56520649932085e-05,1.35451444149769e-05,0.366736673667367
6.56303982248103e-05,1.35303995224425e-05,0.366836683668367
6.56089912945315e-05,1.35150234628417e-05,0.366936693669367
6.55876666003015e-05,1.34997119020634e-05,0.367036703670367
6.55663587217831e-05,1.34848172800653e-05,0.367136713671367
6.55450582145816e-05,1.34699986746023e-05,0.367236723672367
6.55238394826915e-05,1.34552399609089e-05,0.367336733673367
6.55027016046782e-05,1.34405411389849e-05,0.367436743674367
6.54815694854813e-05,1.34259160300695e-05,0.367536753675368
6.54602954688347e-05,1.34115420057849e-05,0.367636763676368
6.54391668049675e-05,1.33968224521222e-05,0.367736773677368
6.54181818812992e-05,1.33817665831077e-05,0.367836783678368
6.53973395461065e-05,1.33663743987413e-05,0.367936793679368
6.53766379566002e-05,1.33506482027094e-05,0.368036803680368
6.53561211101127e-05,1.33346524935947e-05,0.368136813681368
6.53357869335663e-05,1.33183872716371e-05,0.368236823682368
6.53156338144203e-05,1.33018571437298e-05,0.368336833683368
6.52956599098856e-05,1.32850621099526e-05,0.368436843684368
6.52753280368257e-05,1.32680574549422e-05,0.368536853685369
6.52546437237683e-05,1.32507187881864e-05,0.368636863686369
6.52332045441182e-05,1.32334077637488e-05,0.368736873687369
6.52110176387438e-05,1.32161220781829e-05,0.368836883688369
6.51884964912153e-05,1.31985069878447e-05,0.368936893689369
6.51656443265339e-05,1.31805647963406e-05,0.369036903690369
6.51425885298441e-05,1.31623600024932e-05,0.369136913691369
6.51193304832379e-05,1.31438972132757e-05,0.369236923692369
6.50955746438947e-05,1.31258052923877e-05,0.369336933693369
6.50710938838437e-05,1.31077479243977e-05,0.369436943694369
6.50458953439531e-05,1.30897251093854e-05,0.36953695369537
6.50199857045137e-05,1.30717368472709e-05,0.36963696369637
6.49937660100287e-05,1.30533247357168e-05,0.36973697369737
6.49668453514558e-05,1.30349517841935e-05,0.36983698369837
6.49396786759624e-05,1.3016795364483e-05,0.36993699369937
6.49125737350678e-05,1.29989844741506e-05,0.37003700370037
6.48857150414622e-05,1.29812772426715e-05,0.37013701370137
6.48591000612505e-05,1.29636736699659e-05,0.37023702370237
6.48325143358975e-05,1.29463557350287e-05,0.37033703370337
6.48059861987875e-05,1.29292520282179e-05,0.37043704370437
6.47795154195519e-05,1.29123602462469e-05,0.370537053705371
6.47531015374933e-05,1.28956780853493e-05,0.370637063706371
6.47267436312172e-05,1.28792009386319e-05,0.370737073707371
6.47004412399861e-05,1.28629288060148e-05,0.370837083708371
6.46741941334716e-05,1.2846861687578e-05,0.370937093709371
6.46483215808652e-05,1.28310548679579e-05,0.371037103710371
6.46225982969853e-05,1.28154599730177e-05,0.371137113711371
6.45966193213017e-05,1.27999318805065e-05,0.371237123712371
6.45706924053734e-05,1.27845995879096e-05,0.371337133713371
6.45449603680847e-05,1.27695322012625e-05,0.371437143714371
6.45187526519297e-05,1.27549301276123e-05,0.371537153715372
6.44928927687191e-05,1.27401069150963e-05,0.371637163716372
6.44677603401516e-05,1.27256038931665e-05,0.371737173717372
6.44433482252389e-05,1.27114187582966e-05,0.371837183718372
6.44196490527441e-05,1.26975469035133e-05,0.371937193719372
6.43957377251608e-05,1.26837971357156e-05,0.372037203720372
6.43719678343298e-05,1.26698884244279e-05,0.372137213721372
6.43479862491077e-05,1.26560994966794e-05,0.372237223722372
6.4324211520815e-05,1.26417991853234e-05,0.372337233723372
6.43006411156367e-05,1.2626992097573e-05,0.372437243724372
6.4277270887137e-05,1.26118049273868e-05,0.372537253725373
6.42541906730101e-05,1.25963436371447e-05,0.372637263726373
6.42313147819575e-05,1.25804423728573e-05,0.372737273727373
6.42087190001058e-05,1.25645687508082e-05,0.372837283728373
6.41864005631911e-05,1.25487227712373e-05,0.372937293729373
6.41643912599673e-05,1.25327408833617e-05,0.373037303730373
6.41426535428643e-05,1.25167889413309e-05,0.373137313731373
6.41211848779868e-05,1.25008669452248e-05,0.373237323732373
6.40999822708223e-05,1.24849748950435e-05,0.373337333733373
6.40790431873957e-05,1.24691104871804e-05,0.373437343734373
6.40583653242205e-05,1.24532760251622e-05,0.373537353735374
6.40379459170329e-05,1.24374692055421e-05,0.373637363736374
6.40171627825837e-05,1.24212201082702e-05,0.373737373737374
6.39960189153855e-05,1.2404531036793e-05,0.373837383738374
6.39749782463035e-05,1.23880654077082e-05,0.373937393739374
6.39534052315466e-05,1.23718531668607e-05,0.374037403740374
6.39313053996026e-05,1.23558920108037e-05,0.374137413741374
6.39086838182219e-05,1.23401819393775e-05,0.374237423742374
6.38857759081267e-05,1.23245363668538e-05,0.374337433743374
6.38623273596452e-05,1.23090865942444e-05,0.374437443744374
6.38386864664194e-05,1.22935953582375e-05,0.374537453745375
6.38152139612381e-05,1.22777724138519e-05,0.374637463746375
6.37915493416812e-05,1.22619149165684e-05,0.374737473747375
6.37680984896332e-05,1.22457856028355e-05,0.374837483748375
6.37444529893943e-05,1.22297461267169e-05,0.374937493749375
6.37206146837137e-05,1.22137941846861e-05,0.375037503750375
6.36965856457493e-05,1.21979320803496e-05,0.375137513751375
6.36736687518767e-05,1.21822634725606e-05,0.375237523752375
6.3651594489133e-05,1.21666662740939e-05,0.375337533753375
6.36297618665854e-05,1.21512095909049e-05,0.375437543754375
6.36081688111558e-05,1.21358911195471e-05,0.375537553755376
6.35868127888691e-05,1.21207108599405e-05,0.375637563756376
6.35652383920203e-05,1.21052403556723e-05,0.375737573757376
6.35433216906747e-05,1.20895464090117e-05,0.375837583758376
6.35206618706977e-05,1.20738639799038e-05,0.375937593759376
6.34972663033662e-05,1.20581907650618e-05,0.376037603760376
6.34740805875968e-05,1.20426027807012e-05,0.376137613761376
6.34511024198627e-05,1.20270977234552e-05,0.376237623762376
6.34283299572549e-05,1.20116709861909e-05,0.376337633763376
6.34057613570641e-05,1.19963271759614e-05,0.376437643764376
6.33833940853152e-05,1.19810616857935e-05,0.376537653765377
6.33611419900922e-05,1.1966005816779e-05,0.376637663766377
6.33390034588547e-05,1.19511549619447e-05,0.376737673767377
6.33169778005366e-05,1.19365091212107e-05,0.376837683768377
6.32950634027175e-05,1.19220636875239e-05,0.376937693769377
6.32731877041919e-05,1.19078670350213e-05,0.377037703770377
6.32520003002785e-05,1.1893985966052e-05,0.377137713771377
6.32314942803977e-05,1.18804181771693e-05,0.377237723772377
6.32104508470918e-05,1.18670738305991e-05,0.377337733773377
6.31891413561528e-05,1.18533655263588e-05,0.377437743774377
6.31675683413959e-05,1.18392955679748e-05,0.377537753775378
6.31457792555635e-05,1.18249261507432e-05,0.377637763776378
6.3123477864809e-05,1.18108884418105e-05,0.377737773777378
6.31006692368028e-05,1.17971801375701e-05,0.377837783778378
6.30772842657094e-05,1.17838104522081e-05,0.377937793779378
6.30533607294675e-05,1.17707356186407e-05,0.378037803780378
6.30289043867736e-05,1.17579533332614e-05,0.378137813781378
6.30044851309527e-05,1.17453415090846e-05,0.378237823782378
6.29802006315932e-05,1.17329093602163e-05,0.378337833783378
6.29553890846779e-05,1.17206384584443e-05,0.378437843784378
6.29300210050593e-05,1.17086946577583e-05,0.378537853785379
6.29043723555027e-05,1.16969812101243e-05,0.378637863786379
6.2878797188546e-05,1.16852170848267e-05,0.378737873787379
6.28530510997296e-05,1.1673376943074e-05,0.378837883788379
6.28271357014339e-05,1.16614607847862e-05,0.378937893789379
6.28007464671811e-05,1.16499753865976e-05,0.379037903790379
6.27738877735755e-05,1.16389184448218e-05,0.379137913791379
6.27470896627654e-05,1.16280135360362e-05,0.379237923792379
6.27210266082838e-05,1.16171178413567e-05,0.379337933793379
6.269509209071e-05,1.16062451820224e-05,0.379437943794379
6.26691799174154e-05,1.15955913579475e-05,0.37953795379538
6.26433168092438e-05,1.15852093503221e-05,0.37963796379638
6.2617502075249e-05,1.15750968556994e-05,0.37973797379738
6.25917354849826e-05,1.15652492669465e-05,0.37983798379838
6.25657493683507e-05,1.15550031676256e-05,0.37993799379938
6.25397411378483e-05,1.15449137082681e-05,0.38003800380038
6.25137112541726e-05,1.1534980888954e-05,0.38013801380138
6.24879084985078e-05,1.15244975260816e-05,0.38023802380238
6.24620815557745e-05,1.15141731066991e-05,0.38033803380338
6.24362313474073e-05,1.15040053273599e-05,0.38043804380438
6.2410357412669e-05,1.14939941880641e-05,0.380538053805381
6.23844606729942e-05,1.14841373852051e-05,0.380638063806381
6.23585408980141e-05,1.1474434918783e-05,0.380738073807381
6.23326434673133e-05,1.14649420735942e-05,0.380838083808381
6.23062346530051e-05,1.1455580529577e-05,0.380938093809381
6.22793195229197e-05,1.14463502868114e-05,0.381038103810381
6.22519033751763e-05,1.14372513451376e-05,0.381138113811381
6.22239908168278e-05,1.14282790975823e-05,0.381238123812381
6.21955871459533e-05,1.14194381512786e-05,0.381338133813381
6.21666965089484e-05,1.1410721595567e-05,0.381438143814381
6.21373244343009e-05,1.14021294303676e-05,0.381538153815382
6.2107475298655e-05,1.13936616558401e-05,0.381638163816382
6.20774213792376e-05,1.13854127165721e-05,0.381738173817382
6.20471198303992e-05,1.13773204173474e-05,0.381838183818382
6.20165734163638e-05,1.13693870616926e-05,0.381938193819382
6.19857842103292e-05,1.13616057389481e-05,0.382038203820382
6.19547547461505e-05,1.13539787526405e-05,0.382138213821382
6.19234873273944e-05,1.13465061028497e-05,0.382238223822382
6.18924223888433e-05,1.13391624507041e-05,0.382338233823382
6.18611328562165e-05,1.13320053844465e-05,0.382438243824382
6.18296212632892e-05,1.13250326006305e-05,0.382538253825383
6.17982160934792e-05,1.13181703860876e-05,0.382638263826383
6.17669161949431e-05,1.1311421044584e-05,0.382738273827383
6.17356464726204e-05,1.13047914866195e-05,0.382838283828383
6.17044518453982e-05,1.12983416039636e-05,0.382938293829383
6.16733311614734e-05,1.12920690930097e-05,0.383038303830383
6.16417509233678e-05,1.12858979373827e-05,0.383138313831383
6.16100361591694e-05,1.12797728523661e-05,0.383238323832383
6.1578689498997e-05,1.12735809650004e-05,0.383338333833383
6.1547413326792e-05,1.1267656287111e-05,0.383438343834383
6.15162064908713e-05,1.1261998818538e-05,0.383538353835384
6.14850687607862e-05,1.12566062559147e-05,0.383638363836384
6.1453959594494e-05,1.12513196556713e-05,0.383738373837384
6.14230932202409e-05,1.12456045989353e-05,0.383838383838384
6.13921084445408e-05,1.1239751330368e-05,0.383938393839384
6.1361006879894e-05,1.12337667606292e-05,0.384038403840384
6.13297894476953e-05,1.12276485861921e-05,0.384138413841384
6.12984572997479e-05,1.12213968070569e-05,0.384238423842384
6.1267369786629e-05,1.12147257855351e-05,0.384338433843384
6.12365243744833e-05,1.12076355216266e-05,0.384438443844384
6.12068070007464e-05,1.12005107048203e-05,0.384538453845385
6.11766263872103e-05,1.11937175962329e-05,0.384638463846385
6.11460034959824e-05,1.11870834312153e-05,0.384738473847385
6.11149427038271e-05,1.11806082096877e-05,0.384838483848385
6.10834481570201e-05,1.11742873246769e-05,0.384938493849385
6.10514631888329e-05,1.11682336490624e-05,0.385038503850385
6.1019249710463e-05,1.11623158816726e-05,0.385138513851385
6.09868097951482e-05,1.11565340225875e-05,0.385238523852385
6.09541459767836e-05,1.11508857682005e-05,0.385338533853385
6.09213708979601e-05,1.11450762667171e-05,0.385438543854385
6.08881892461458e-05,1.113963993701e-05,0.385538553855386
6.08554224599938e-05,1.11340907344233e-05,0.385638563856386
6.08225538578576e-05,1.11285254070711e-05,0.385738573857386
6.07895633989845e-05,1.11230015431962e-05,0.385838583858386
6.07564524655463e-05,1.11175168394321e-05,0.385938593859386
6.07234901097288e-05,1.11121910791579e-05,0.386038603860386
6.06903089186518e-05,1.11069966200554e-05,0.386138613861386
6.06567640002333e-05,1.11017653045285e-05,0.386238623862386
6.06228592705004e-05,1.10964971324973e-05,0.386338633863386
6.05885981847429e-05,1.10911898004353e-05,0.386438643864386
6.05538736288576e-05,1.10861404637435e-05,0.386538653865387
6.05186902098974e-05,1.1081344515209e-05,0.386638663866387
6.04834187961122e-05,1.10765762090727e-05,0.386738673867387
6.04480699837e-05,1.10717871711976e-05,0.386838683868387
6.0413125440752e-05,1.10669198133409e-05,0.386938693869387
6.03784308307514e-05,1.106180367422e-05,0.387038703870387
6.03438391884982e-05,1.10569455304694e-05,0.387138713871387
6.03093500533352e-05,1.10523430784825e-05,0.387238723872387
6.02752564341877e-05,1.10476600029074e-05,0.387338733873387
6.02407719060777e-05,1.10432118874373e-05,0.387438743874387
6.02058999242951e-05,1.10390010354388e-05,0.387538753875388
6.01706448655642e-05,1.10350205364123e-05,0.387638763876388
6.01349972854103e-05,1.10311736420839e-05,0.387738773877388
6.0098742955547e-05,1.10272207853757e-05,0.387838783878388
6.00621062398014e-05,1.1023399229919e-05,0.387938793879388
6.00251009593326e-05,1.101993011442e-05,0.388038803880388
5.9987502519985e-05,1.10163527330944e-05,0.388138813881388
5.99501791220878e-05,1.10130909353021e-05,0.388238823882388
5.99132130016099e-05,1.10100134197915e-05,0.388338833883388
5.98766007032614e-05,1.10071155796693e-05,0.388438843884388
5.98399034047203e-05,1.10042315607063e-05,0.388538853885389
5.9803388315303e-05,1.10012116335186e-05,0.388638863886389
5.97670538226289e-05,1.09980534944998e-05,0.388738873887389
5.97308978535e-05,1.09947617507827e-05,0.388838883888389
5.96945675071816e-05,1.09916151294764e-05,0.388938893889389
5.9657794422474e-05,1.09887034681152e-05,0.389038903890389
5.9620582745773e-05,1.09860244633324e-05,0.389138913891389
5.95829368537231e-05,1.09835758114417e-05,0.389238923892389
5.95452269235478e-05,1.09808599500747e-05,0.389338933893389
5.95074663157491e-05,1.09779805381647e-05,0.389438943894389
5.94698393126486e-05,1.09753383898063e-05,0.38953895389539
5.94323049114662e-05,1.09727768649561e-05,0.38963896389639
5.9394862421056e-05,1.0970295963694e-05,0.38973897389739
5.93575106897745e-05,1.09678956859402e-05,0.38983898389839
5.93197604478452e-05,1.0965559907009e-05,0.38993899389939
5.9281615611295e-05,1.09632840197673e-05,0.39003900390039
5.92430803265197e-05,1.09610726314281e-05,0.39013901390139
5.92041582791376e-05,1.09589188313319e-05,0.39023902390239
5.9164853385096e-05,1.09568295300583e-05,0.39033903390339
5.91251690998044e-05,1.09547978170277e-05,0.39043904390439
5.90851070356436e-05,1.09529480828321e-05,0.390539053905391
5.90446734121672e-05,1.09511582403261e-05,0.390639063906391
5.90038373620957e-05,1.0949589536766e-05,0.390739073907391
5.89628511218631e-05,1.09475370919167e-05,0.390839083908391
5.892171630401e-05,1.09450032094647e-05,0.390939093909391
5.88804345209569e-05,1.09419971034362e-05,0.391039103910391
5.8839006924507e-05,1.09385210773575e-05,0.391139113911391
5.87972211292034e-05,1.0935116460681e-05,0.391239123912391
5.87550805903356e-05,1.09317878605397e-05,0.391339133913391
5.87125991291029e-05,1.09287518086663e-05,0.391439143914391
5.86706262872138e-05,1.09254554578962e-05,0.391539153915392
5.86286214262421e-05,1.09221752318118e-05,0.391639163916392
5.8587501120614e-05,1.09188282033783e-05,0.391739173917392
5.85462336194573e-05,1.09150158620277e-05,0.391839183918392
5.85046063069862e-05,1.09112795371323e-05,0.391939193919392
5.84629161081531e-05,1.09070848098994e-05,0.392039203920392
5.8421106125781e-05,1.09030444191034e-05,0.392139213921392
5.83792090700184e-05,1.08991790965629e-05,0.392239223922392
5.83372260925886e-05,1.08954865386714e-05,0.392339233923392
5.82951578845575e-05,1.08919644420623e-05,0.392439243924392
5.82530051369912e-05,1.08886105030493e-05,0.392539253925393
5.82108325790809e-05,1.08852726888018e-05,0.392639263926393
5.81685766333984e-05,1.08821007286238e-05,0.392739273927393
5.81261935328602e-05,1.08790347308257e-05,0.392839283928393
5.8083728887419e-05,1.08761368906236e-05,0.392939293929393
5.80416721970206e-05,1.08734164222835e-05,0.393039303930393
5.80000193153891e-05,1.08708733256455e-05,0.393139313931393
5.79583417859519e-05,1.0868337139667e-05,0.393239323932393
5.79166423730127e-05,1.08656834736759e-05,0.393339333933393
5.78749187730051e-05,1.0863034414658e-05,0.393439343934393
5.78335957568032e-05,1.08605650310286e-05,0.393539353935394
5.77926604245628e-05,1.08576925296982e-05,0.393639363936394
5.77515979375463e-05,1.0854962847252e-05,0.393739373937394
5.77105073474344e-05,1.08521179882398e-05,0.393839383938394
5.76692691010965e-05,1.08488009057311e-05,0.393939393939394
5.76278848109933e-05,1.08450162066988e-05,0.394039403940394
5.75863553985193e-05,1.08407708018024e-05,0.394139413941394
5.75457080075337e-05,1.08367396251125e-05,0.394239423942394
5.75059336541793e-05,1.08329226767088e-05,0.394339433943394
5.74670238154958e-05,1.08293176529851e-05,0.394439443944394
5.74284019180273e-05,1.08260305163211e-05,0.394539453945395
5.73900649671013e-05,1.08230520526108e-05,0.394639463946395
5.73515534086971e-05,1.08196059724569e-05,0.394739473947395
5.7312869085524e-05,1.0815694579306e-05,0.394839483948395
5.72745464165344e-05,1.08113961932197e-05,0.394939493949395
5.72360491399866e-05,1.0806639404716e-05,0.395039503950395
5.71973786380126e-05,1.08014311244543e-05,0.395139513951395
5.71589113073496e-05,1.07963817877625e-05,0.395239523952395
5.71207277715058e-05,1.07916618557631e-05,0.395339533953395
5.70828248055602e-05,1.0787266721403e-05,0.395439543954395
5.70452001060262e-05,1.07831963847622e-05,0.395539553955396
5.7007678143871e-05,1.07794462386277e-05,0.395639563956396
5.69703687975016e-05,1.07757168243918e-05,0.395739573957396
5.69332695330228e-05,1.07720081418147e-05,0.395839583958396
5.68957669205144e-05,1.07685021698913e-05,0.395939593959396
5.6858090161185e-05,1.07651067673209e-05,0.396039603960396
5.68202408674953e-05,1.07618196307368e-05,0.396139613961396
5.67819633476416e-05,1.07587720611509e-05,0.396239623962396
5.67432624390854e-05,1.0755954844537e-05,0.396339633963396
5.6704398901341e-05,1.07532458938295e-05,0.396439643964396
5.66653748075661e-05,1.07506382983689e-05,0.396539653965397
5.66262256321732e-05,1.07479685076123e-05,0.396639663966397
5.65874325824363e-05,1.07446790675017e-05,0.396739673967397
5.65485971477474e-05,1.07413527708069e-05,0.396839683968397
5.65097094229345e-05,1.07377707824283e-05,0.396939693969397
5.64716772290151e-05,1.07343961116765e-05,0.397039703970397
5.6434492733935e-05,1.07312310620781e-05,0.397139713971397
5.63969081157865e-05,1.07281351184352e-05,0.397239723972397
5.6359672943043e-05,1.07250000146816e-05,0.397339733973397
5.63227835301262e-05,1.07218234474506e-05,0.397439743974397
5.62858197131748e-05,1.07180180166796e-05,0.397539753975398
5.62487819529261e-05,1.07135906329481e-05,0.397639763976398
5.62120791258974e-05,1.07091356068185e-05,0.397739773977398
5.61757082374562e-05,1.07046552418972e-05,0.397839783978398
5.6139333432988e-05,1.06994308369498e-05,0.397939793979398
5.61031394556315e-05,1.06943653754924e-05,0.398039803980398
5.60671963326171e-05,1.06894058764149e-05,0.398139813981398
5.60315017604582e-05,1.06845546432439e-05,0.398239823982398
5.59953580000278e-05,1.06799544947835e-05,0.398339833983398
5.59587694280505e-05,1.06756031275072e-05,0.398439843984398
5.59224805452495e-05,1.06714107037209e-05,0.398539853985399
5.58858194120668e-05,1.06675730235786e-05,0.398639863986399
5.58487901748982e-05,1.06640877833939e-05,0.398739873987399
5.58113960586249e-05,1.06609526797202e-05,0.398839883988399
5.57739358310684e-05,1.06578290936791e-05,0.398939893989399
5.57363719446985e-05,1.0654240194641e-05,0.399039903990399
5.56987057816071e-05,1.06501928932654e-05,0.399139913991399
5.56609382631889e-05,1.06456894929989e-05,0.399239923992399
5.56231149993969e-05,1.06407921892174e-05,0.399339933993399
5.55851652718149e-05,1.0636076864271e-05,0.399439943994399
5.55466315995001e-05,1.06312670946573e-05,0.3995399539954
5.55077871810338e-05,1.06264158614862e-05,0.3996399639964
5.54686350110484e-05,1.06215231647578e-05,0.3997399739974
5.54291414579608e-05,1.06168700351074e-05,0.3998399839984
5.53893102074693e-05,1.06124541690086e-05,0.3999399939994
5.53491442541265e-05,1.06082709593284e-05,0.4000400040004
5.5308647053262e-05,1.06043227097531e-05,0.4001400140014
5.52678220601258e-05,1.06006025095434e-05,0.4002400240024
5.5226598326013e-05,1.05971241799383e-05,0.4003400340034
5.51852283177662e-05,1.05931782338895e-05,0.4004400440044
5.51434650970704e-05,1.05894787654185e-05,0.400540054005401
5.51018458469422e-05,1.05860902735076e-05,0.400640064006401
5.50603689549608e-05,1.05830173651299e-05,0.400740074007401
5.50189491904851e-05,1.05798039413946e-05,0.400840084008401
5.49781039262676e-05,1.05762058283303e-05,0.400940094009401
5.49382782042637e-05,1.05725593410492e-05,0.401040104010401
5.4899461888853e-05,1.05688690867642e-05,0.401140114011401
5.48616453052719e-05,1.05651327618688e-05,0.401240124012401
5.48251744436757e-05,1.05614240792917e-05,0.401340134013401
5.479003640422e-05,1.05577407355862e-05,0.401440144014401
5.4756217826483e-05,1.05540850341991e-05,0.401540154015402
5.47227873934845e-05,1.05502657822689e-05,0.401640164016402
5.46891772852175e-05,1.05463981562019e-05,0.401740174017402
5.46568714353381e-05,1.05425581724531e-05,0.401840184018402
5.46239265863382e-05,1.05386122264044e-05,0.401940194019402
5.45905053674458e-05,1.05349104544068e-05,0.402040204020402
5.45564562064481e-05,1.05311050236358e-05,0.402140214021402
5.45217848620814e-05,1.05271936304849e-05,0.402240224022402
5.44869829076089e-05,1.0522826138523e-05,0.402340234023402
5.44520514947541e-05,1.05180071547232e-05,0.402440244024402
5.44169920056887e-05,1.0512738982692e-05,0.402540254025403
5.43818502805746e-05,1.0507086121252e-05,0.402640264026403
5.43465026199656e-05,1.05009909820802e-05,0.402740274027403
5.4311081246388e-05,1.04947622382901e-05,0.402840284028403
5.4275586620579e-05,1.0488404496775e-05,0.402940294029403
5.42394838629688e-05,1.04819684352782e-05,0.403040304030403
5.42031843839697e-05,1.04750970067091e-05,0.403140314031403
5.41666877228045e-05,1.04679169051064e-05,0.403240324032403
5.41299957223425e-05,1.04604304341565e-05,0.403340334033403
5.40927068773831e-05,1.04528771608574e-05,0.403440344034403
5.4055423100174e-05,1.04446120969038e-05,0.403540354035404
5.40184767900802e-05,1.04363562470562e-05,0.403640364036404
5.39813639347709e-05,1.04282961972028e-05,0.403740374037404
5.39441177050922e-05,1.04204480721093e-05,0.403840384038404
5.39070341046417e-05,1.04127220340813e-05,0.403940394039404
5.38698936069742e-05,1.04048808195673e-05,0.404040404040404
5.38328804944912e-05,1.03973229392152e-05,0.404140414041404
5.37961364342738e-05,1.03901221058738e-05,0.404240424042404
5.37596588924268e-05,1.03832691055169e-05,0.404340434043404
5.37234453350149e-05,1.0376766241671e-05,0.404440444044404
5.36872368454334e-05,1.03701574154452e-05,0.404540454045405
5.36510334235622e-05,1.03634495374191e-05,0.404640464046405
5.36144842419444e-05,1.03569167277284e-05,0.404740474047405
5.35783414029487e-05,1.03496744309095e-05,0.404840484048405
5.35424908818124e-05,1.03420221058102e-05,0.404940494049405
5.35067258216459e-05,1.03347222206684e-05,0.405040504050405
5.34710453009748e-05,1.03277724721176e-05,0.405140514051405
5.34351726659679e-05,1.03209701494242e-05,0.405240524052405
5.33991809384879e-05,1.03137370667114e-05,0.405340534053405
5.33630712702981e-05,1.0306080134559e-05,0.405440544054405
5.33268448131617e-05,1.029800396002e-05,0.405540554055406
5.32905024884734e-05,1.02895131501474e-05,0.405640564056406
5.32537176558046e-05,1.02813079779633e-05,0.405740574057406
5.32167510746293e-05,1.0273261749349e-05,0.405840584058406
5.31796050484742e-05,1.02653721606981e-05,0.405940594059406
5.31422811898797e-05,1.0257636908564e-05,0.406040604060406
5.31045982109968e-05,1.02501665622997e-05,0.406140614061406
5.30670476850887e-05,1.02429795501174e-05,0.406240624062406
5.30296286907209e-05,1.0236071265044e-05,0.406340634063406
5.29923398457616e-05,1.02294371000265e-05,0.406440644064406
5.29546914198564e-05,1.02230609302992e-05,0.406540654065407
5.29164558242573e-05,1.02166041370637e-05,0.406640664066407
5.28776390481492e-05,1.02100690237665e-05,0.406740674067407
5.28382466200198e-05,1.02034578940142e-05,0.406840684068407
5.27982840683567e-05,1.01967684442802e-05,0.406940694069407
5.27582800531362e-05,1.01901250650766e-05,0.407040704070407
5.2718234804727e-05,1.01835300600899e-05,0.407140714071407
5.26781487838664e-05,1.01769788221071e-05,0.407240724072407
5.26380325867524e-05,1.01704252805977e-05,0.407340734073407
5.25973534070529e-05,1.01637934190268e-05,0.407440744074407
5.25565224247318e-05,1.015672849399e-05,0.407540754075408
5.25155281221564e-05,1.01491337571336e-05,0.407640764076408
5.24743852419604e-05,1.01411174743641e-05,0.407740774077408
5.24330949358272e-05,1.01326796456815e-05,0.407840784078408
5.23917385184508e-05,1.01238271817452e-05,0.407940794079408
5.23503537676103e-05,1.01150438236046e-05,0.408040804080408
5.23089411441228e-05,1.01063295714195e-05,0.408140814081408
5.22672338991695e-05,1.00978111192286e-05,0.408240824082408
5.22258731050287e-05,1.00888941563898e-05,0.408340834083408
5.21841188681103e-05,1.00802697418191e-05,0.408440844084408
5.21420096572593e-05,1.00717697179203e-05,0.408540854085409
5.21003652986279e-05,1.00627099362772e-05,0.408640864086409
5.20597483142245e-05,1.00536570652137e-05,0.408740874087409
5.20201487987969e-05,1.00446111047298e-05,0.408840884088409
5.19802364640599e-05,1.00357678548996e-05,0.408940894089409
5.19400147653033e-05,1.00271227085102e-05,0.409040904090409
5.18994866971195e-05,1.00186756658014e-05,0.409140914091409
5.18586552541011e-05,1.00104244230069e-05,0.409240924092409
5.18178765619039e-05,1.00023597661005e-05,0.409340934093409
5.17771496990935e-05,9.99447939155566e-06,0.409440944094409
5.17360973476178e-05,9.98686853001365e-06,0.40954095409541
5.16947225019892e-05,9.97952257434145e-06,0.40964096409641
5.16530256229052e-05,9.97256361168456e-06,0.40974097409741
5.16115010478529e-05,9.96588107245018e-06,0.40984098409841
5.1569960348075e-05,9.95919622976921e-06,0.40994099409941
5.15292793255463e-05,9.95267033065807e-06,0.41004100410041
5.14894496875153e-05,9.94630337503687e-06,0.41014101410141
5.14506326810386e-05,9.93999400765866e-06,0.41024102410241
5.1412253114872e-05,9.93354642844931e-06,0.41034103410341
5.13744178727101e-05,9.92674640928234e-06,0.41044104410441
5.13371216564339e-05,9.91959395015775e-06,0.410541054105411
5.13002476771367e-05,9.91231249330813e-06,0.410641064106411
5.12637920188316e-05,9.90490434233989e-06,0.410741074107411
5.12286666488118e-05,9.89728657013838e-06,0.410841084108411
5.11936854797281e-05,9.88967340506984e-06,0.410941094109411
5.11587812485342e-05,9.88241267995892e-06,0.411041104110411
5.11240414893578e-05,9.87505751018063e-06,0.411141114111411
5.10891344939401e-05,9.86768621571669e-06,0.411241124112411
5.10543647888389e-05,9.86055679185733e-06,0.411341134113411
5.10197045014475e-05,9.85360934675314e-06,0.411441144114411
5.09848417337709e-05,9.84680702405965e-06,0.411541154115412
5.09498902802434e-05,9.83992868491098e-06,0.411641164116412
5.09147391106945e-05,9.8331954680931e-06,0.411741174117412
5.08793905286509e-05,9.82660737360601e-06,0.411841184118412
5.08439177863838e-05,9.81958621565307e-06,0.411941194119412
5.08083222659453e-05,9.81214120818055e-06,0.412041204120412
5.07726048888499e-05,9.8042746548748e-06,0.412141214121412
5.07367670371494e-05,9.79598885910251e-06,0.412241224122412
5.07008098626072e-05,9.78729073160308e-06,0.412341234123412
5.06653332043131e-05,9.77790615232069e-06,0.412441244124412
5.06303322248853e-05,9.76784433536142e-06,0.412541254125413
5.05955480075991e-05,9.75779633956128e-06,0.412641264126413
5.05609780185193e-05,9.74776446844681e-06,0.412741274127413
5.05265467019679e-05,9.73775793612409e-06,0.412841284128413
5.04929250759883e-05,9.72775140388129e-06,0.412941294129413
5.04596897519581e-05,9.71764351631164e-06,0.413041304130413
5.04268363531129e-05,9.70743888046818e-06,0.413141314131413
5.03937763276669e-05,9.69744847291105e-06,0.413241324132413
5.03606200146844e-05,9.68736362060662e-06,0.413341334133413
5.0327063117896e-05,9.6775690130437e-06,0.413441344134413
5.02938160458646e-05,9.66779974435245e-06,0.413541354135414
5.02608755735889e-05,9.65805811797947e-06,0.413641364136414
5.0228238476148e-05,9.64833952687172e-06,0.413741374137414
5.01960137105141e-05,9.63842513576976e-06,0.413841384138414
5.01636606382611e-05,9.62859367178247e-06,0.413941394139414
5.0130899150268e-05,9.61905014893023e-06,0.414041404140414
5.00982219714017e-05,9.6098083884521e-06,0.414141414141414
5.00656281803473e-05,9.60086608682156e-06,0.414241424142414
5.00330039826708e-05,9.59184316168279e-06,0.414341434143414
5.00003493784123e-05,9.58274422000893e-06,0.414441444144414
4.99676650586377e-05,9.57356465482684e-06,0.414541454145415
4.99349512536757e-05,9.56431137671609e-06,0.414641464146415
4.99022081938948e-05,9.55497977862365e-06,0.414741474147415
4.98695199580931e-05,9.54602135222753e-06,0.414841484148415
4.98368860856133e-05,9.53742688358147e-06,0.414941494149415
4.98043063460867e-05,9.52919637260557e-06,0.415041504150415
4.97718088425288e-05,9.52125380276473e-06,0.415141514151415
4.97392578971237e-05,9.51280445644946e-06,0.415241524152415
4.97070043373683e-05,9.5035696065509e-06,0.415341534153415
4.96751191119675e-05,9.49378421309407e-06,0.415441544154415
4.96435989960001e-05,9.48345288321193e-06,0.415541554155416
4.9612440073479e-05,9.47258022379769e-06,0.415641564156416
4.95816755152101e-05,9.46164536916733e-06,0.415741574157416
4.95513018659037e-05,9.45065292621405e-06,0.415841584158416
4.95210991384571e-05,9.43968351860592e-06,0.415941594159416
4.94904670331231e-05,9.42901356984538e-06,0.416041604160416
4.94595928268559e-05,9.41852559984e-06,0.416141614161416
4.94282956925436e-05,9.40833248170908e-06,0.416241624162416
4.93965800069507e-05,9.39842960823973e-06,0.416341634163416
4.93643762034241e-05,9.38882849722442e-06,0.416441644164416
4.93317335775355e-05,9.37958443321976e-06,0.416541654165417
4.92984544864214e-05,9.37028738802516e-06,0.416641664166417
4.92650811809287e-05,9.36089359455676e-06,0.416741674167417
4.92316145825319e-05,9.35140074936794e-06,0.416841684168417
4.91982755996484e-05,9.34192863599775e-06,0.416941694169417
4.9164535341933e-05,9.33286424730166e-06,0.417041704170417
4.91303712347779e-05,9.32415229856317e-06,0.417141714171417
4.90955858657284e-05,9.31538506518814e-06,0.417241724172417
4.90617631416357e-05,9.30669845532133e-06,0.417341734173417
4.90288940788021e-05,9.29809707609571e-06,0.417441744174417
4.89964037161925e-05,9.2893805203841e-06,0.417541754175418
4.89643328262982e-05,9.28061098340262e-06,0.417641764176418
4.89326772628034e-05,9.27178385825807e-06,0.417741774177418
4.89014333400497e-05,9.26290375192357e-06,0.417841784178418
4.88705964509442e-05,9.25396836087259e-06,0.417941794179418
4.88410147551033e-05,9.24503296982162e-06,0.418041804180418
4.88112250505297e-05,9.23631871763653e-06,0.418141814181418
4.87826801733114e-05,9.22759755487188e-06,0.418241824182418
4.87542371120774e-05,9.2187980720456e-06,0.418341834183418
4.8725894945473e-05,9.20992026923762e-06,0.418441844184418
4.86976522913262e-05,9.20096414644794e-06,0.418541854185419
4.86695925374091e-05,9.19237658838146e-06,0.418641864186419
4.86416299924631e-05,9.18370840672684e-06,0.418741874187419
4.86134435444274e-05,9.1752613639381e-06,0.418841884188419
4.85850352664998e-05,9.1670308529622e-06,0.418941894189419
4.85577310702813e-05,9.15877730664115e-06,0.419041904190419
4.85304936764518e-05,9.15053297442619e-06,0.419141914191419
4.85033228545627e-05,9.14229785639724e-06,0.419241924192419
4.84762176832995e-05,9.13407195247439e-06,0.419341934193419
4.84491774715961e-05,9.12585526257771e-06,0.419441944194419
4.84222017586753e-05,9.11765009039356e-06,0.41954195419542
4.83953345420296e-05,9.10950941703198e-06,0.41964196419642
4.83685299813772e-05,9.10137795785641e-06,0.41974197419742
4.83417876159809e-05,9.09325340918048e-06,0.41984198419842
4.83148872284893e-05,9.08502059467806e-06,0.41994199419942
4.82875494007675e-05,9.07697897303689e-06,0.42004200420042
4.82600471009883e-05,9.06880144325093e-06,0.42014201420142
4.82327862111563e-05,9.06063543101768e-06,0.42024202420242
4.82053599278721e-05,9.05233351063965e-06,0.42034203420342
4.81777046737479e-05,9.04424812199454e-06,0.42044204420442
4.81498849476062e-05,9.03558454739295e-06,0.420542054205421
4.81219019012502e-05,9.02634509044135e-06,0.420642064206421
4.8093749545455e-05,9.01695820763243e-06,0.420742074207421
4.80654292623925e-05,9.00741929183324e-06,0.420842084208421
4.80369541821158e-05,8.99776059257493e-06,0.420942094209421
4.80088865961846e-05,8.98742695908634e-06,0.421042104210421
4.798036843993e-05,8.97738587386578e-06,0.421142114211421
4.79514040899964e-05,8.96763503338671e-06,0.421242124212421
4.79223736287398e-05,8.95781278342559e-06,0.421342134213421
4.78932775168974e-05,8.94792142766878e-06,0.421442144214421
4.78640226918937e-05,8.93788494950126e-06,0.421542154215422
4.78346238962426e-05,8.92780470424988e-06,0.421642164216422
4.78050825121558e-05,8.91768299552109e-06,0.421742174217422
4.77753999217253e-05,8.90751751970845e-06,0.421842184218422
4.77460564107907e-05,8.89667941327197e-06,0.421942194219422
4.77170485241419e-05,8.88517328326471e-06,0.422042204220422
4.76879044988999e-05,8.87358883327575e-06,0.422142214221422
4.76586252564591e-05,8.8619283668316e-06,0.422242224222422
4.76295063396801e-05,8.85029784623226e-06,0.422342234223422
4.76005461361023e-05,8.83869727147772e-06,0.422442244224422
4.75717428028566e-05,8.82712433912137e-06,0.422542254225423
4.75432043755206e-05,8.81524503733786e-06,0.422642264226423
4.75145219775772e-05,8.80341180616474e-06,0.422742274227423
4.74861012606224e-05,8.79110404788852e-06,0.422842284228423
4.7457722007145e-05,8.77912569430468e-06,0.422942294229423
4.74296035132616e-05,8.76683866784709e-06,0.423042304230423
4.74017331094964e-05,8.7540287401495e-06,0.423142314231423
4.73737148191366e-05,8.7411520100229e-06,0.423242324232423
4.73455504849715e-05,8.72821308468018e-06,0.423342334233423
4.73174248501399e-05,8.7156081710829e-06,0.423442344234423
4.72893743103289e-05,8.70305623867556e-06,0.423542354235424
4.72613981745525e-05,8.69055498393165e-06,0.423642364236424
4.72334588952804e-05,8.67838543740665e-06,0.423742374237424
4.72055562420639e-05,8.66654529565395e-06,0.423842384238424
4.71776897542859e-05,8.65502764801408e-06,0.423942394239424
4.7149296910018e-05,8.64382788743397e-06,0.424042404240424
4.7120632018932e-05,8.63223883039196e-06,0.424142414241424
4.70914801616758e-05,8.62092850037891e-06,0.424242424242424
4.70620601735887e-05,8.60935326449604e-06,0.424342434243424
4.70321640459378e-05,8.59793236512997e-06,0.424442444244424
4.70017963858163e-05,8.58666349867425e-06,0.424542454245425
4.69709618002373e-05,8.57554436160237e-06,0.424642464246425
4.69394725515892e-05,8.56439297515917e-06,0.424742474247425
4.69077412019679e-05,8.55285459578059e-06,0.424842484248425
4.68763692029238e-05,8.54065510333087e-06,0.424942494249425
4.68459266781104e-05,8.52857309097358e-06,0.425042504250425
4.68157548179831e-05,8.51596357032325e-06,0.425142514251425
4.67857128768956e-05,8.50324117671345e-06,0.425242524252425
4.67561281864622e-05,8.4897079407286e-06,0.425342534253425
4.67269963699187e-05,8.4753730764748e-06,0.425442544254425
4.66982418715072e-05,8.46089078636368e-06,0.425542554255426
4.66688117478794e-05,8.44640619264612e-06,0.425642564256426
4.66392494016852e-05,8.4318755283981e-06,0.425742574257426
4.66095555239109e-05,8.41729649001318e-06,0.425842584258426
4.65797317270968e-05,8.40267138101788e-06,0.425942594259426
4.65492429013443e-05,8.38804627202258e-06,0.426042604260426
4.65190433988588e-05,8.37371831834834e-06,0.426142614261426
4.64884142881173e-05,8.35972207297293e-06,0.426242624262426
4.64578482940665e-05,8.34607135697557e-06,0.426342634263426
4.64275195636072e-05,8.33207280799372e-06,0.426442644264426
4.63975888830186e-05,8.31807195556527e-06,0.426542654265427
4.63680433525761e-05,8.30391676662002e-06,0.426642664266427
4.63394095590982e-05,8.28989978942598e-06,0.426742674267427
4.63116780581502e-05,8.27601872045665e-06,0.426842684268427
4.62843091327804e-05,8.26190960212177e-06,0.426942694269427
4.62572334466647e-05,8.24792487429906e-06,0.427042704270427
4.62313760973493e-05,8.23398852069317e-06,0.427142714271427
4.62058294941855e-05,8.22006368463998e-06,0.427242724272427
4.61805904121721e-05,8.20615036629932e-06,0.427342734273427
4.61556558567966e-05,8.19224856559127e-06,0.427442744274427
4.61315874285126e-05,8.1784803695814e-06,0.427542754275428
4.610731030043e-05,8.16483426063708e-06,0.427642764276428
4.60833282545105e-05,8.15119506235226e-06,0.427742774277428
4.60596387568191e-05,8.13756738162013e-06,0.427842784278428
4.60362385824746e-05,8.12394661154749e-06,0.427942794279428
4.60131251975418e-05,8.11033505558094e-06,0.428042804280428
4.5990295837757e-05,8.09673041011404e-06,0.428142814281428
4.59677475086076e-05,8.08313728235967e-06,0.428242824282428
4.59454774458298e-05,8.0695510652648e-06,0.428342834283428
4.59234828851997e-05,8.05597175866957e-06,0.428442844284428
4.59010144885326e-05,8.04244082621125e-06,0.428542854285429
4.587807709321e-05,8.02895135731026e-06,0.428642864286429
4.58546748456676e-05,8.01551026246625e-06,0.428742874287429
4.58308125832872e-05,8.00211063117957e-06,0.428842884288429
4.58064949131217e-05,7.98875707050328e-06,0.428942894289429
4.57817262118557e-05,7.97544497338432e-06,0.429042904290429
4.57562431860798e-05,7.96212366207935e-06,0.429142914291429
4.57303204165073e-05,7.94884381441162e-06,0.429242924292429
4.57039627405998e-05,7.93560773366792e-06,0.429342934293429
4.56771740742644e-05,7.92241311656147e-06,0.429442944294429
4.56499587943055e-05,7.90925996293244e-06,0.42954295429543
4.56224463590256e-05,7.89564149638632e-06,0.42964296429643
4.5595184547759e-05,7.88156232389625e-06,0.42974297429743
4.55681682927154e-05,7.86675753959239e-06,0.42984298429843
4.55410442325027e-05,7.85151047763668e-06,0.42994299429943
4.55141668803163e-05,7.83582113802912e-06,0.43004300430043
4.54875334718924e-05,7.81969412782276e-06,0.43014301430143
4.54606902119465e-05,7.80322849873799e-06,0.43024302430243
4.54335811246962e-05,7.78704159668219e-06,0.43034303430343
4.5406229706104e-05,7.77092610410844e-06,0.43044304430443
4.53786380294077e-05,7.75488202093682e-06,0.430543054305431
4.53508090891599e-05,7.73890704364081e-06,0.430643064306431
4.53225139145604e-05,7.72318084760888e-06,0.430743074307431
4.5293757342991e-05,7.70770343268119e-06,0.430843084308431
4.52645437511361e-05,7.69247019188462e-06,0.430943094309431
4.52346593714865e-05,7.67724616519415e-06,0.431043104310431
4.52041101932272e-05,7.66202904916316e-06,0.431143114311431
4.51731350923704e-05,7.64715285545717e-06,0.431243124312431
4.51417379848632e-05,7.63261528062958e-06,0.431343134313431
4.511011973857e-05,7.61833339748581e-06,0.431443144314431
4.50782826569375e-05,7.60430720618568e-06,0.431543154315432
4.50459583788059e-05,7.590624240817e-06,0.431643164316432
4.50137453611733e-05,7.57724073421599e-06,0.431743174317432
4.4981642682605e-05,7.56415438301596e-06,0.431843184318432
4.49498270237771e-05,7.5505520411555e-06,0.431943194319432
4.49177595892125e-05,7.53648668982456e-06,0.432043204320432
4.48854424520292e-05,7.52196293615611e-06,0.432143214321432
4.48528781461622e-05,7.50698308359675e-06,0.432243224322432
4.48200692054269e-05,7.49155634633249e-06,0.432343234323432
4.47870739091321e-05,7.47619180436427e-06,0.432443244324432
4.47538941001471e-05,7.46089176129854e-06,0.432543254325433
4.47203008076317e-05,7.44583358875747e-06,0.432643264326433
4.46870433696909e-05,7.4306878820487e-06,0.432743274327433
4.46547308395606e-05,7.41561358482197e-06,0.432843284328433
4.46232072683034e-05,7.40058766173215e-06,0.432943294329433
4.45915482495188e-05,7.38569534334051e-06,0.433043304330433
4.45602568740628e-05,7.37082375668756e-06,0.433143314331433
4.45287081943426e-05,7.35550067827668e-06,0.433243324332433
4.44969047442532e-05,7.3397330186075e-06,0.433343334333433
4.44655048725221e-05,7.32382945071362e-06,0.433443344334433
4.44339684015004e-05,7.30784065225847e-06,0.433543354335434
4.44022962525827e-05,7.29176662324205e-06,0.433643364336434
4.43710265303e-05,7.27556129297407e-06,0.433743374337434
4.43401550882566e-05,7.25922466153443e-06,0.433843384338434
4.43096434575276e-05,7.24292488659908e-06,0.433943394339434
4.42802011252012e-05,7.22704435405035e-06,0.434043404340434
4.42511043222928e-05,7.21119607087294e-06,0.434143414341434
4.42223848375164e-05,7.19521187947084e-06,0.434243424342434
4.41939991341967e-05,7.17874164333303e-06,0.434343434343434
4.41659439873727e-05,7.16179227303908e-06,0.434443444344434
4.41382161720831e-05,7.14436607219543e-06,0.434543454345435
4.41107403628988e-05,7.12703892307219e-06,0.434643464346435
4.40835142563333e-05,7.1098131292758e-06,0.434743474347435
4.40566468093189e-05,7.09246755186045e-06,0.434843484348435
4.40308680103539e-05,7.07518647334759e-06,0.434943494349435
4.40059604062707e-05,7.05799523252897e-06,0.435043504350435
4.39813875049989e-05,7.04061049516273e-06,0.435143514351435
4.39571112983508e-05,7.0231981153983e-06,0.435243524352435
4.39326413648664e-05,7.00581337803206e-06,0.435343534353435
4.39079800081122e-05,6.98846089011707e-06,0.435443544354435
4.3882602483979e-05,6.97113604452035e-06,0.435543554355436
4.38565159334549e-05,6.95384114484835e-06,0.435643564356436
4.38299461024589e-05,6.93680654399313e-06,0.435743574357436
4.3802897598044e-05,6.92003454548121e-06,0.435843584358436
4.3775375257592e-05,6.90351823873302e-06,0.435943594359436
4.37473836881559e-05,6.88725762374856e-06,0.436043604360436
4.37189371716321e-05,6.87146923242059e-06,0.436143614361436
4.36900405454423e-05,6.85615306458927e-06,0.436243624362436
4.36612245428007e-05,6.84103039322565e-06,0.436343634363436
4.36325642587678e-05,6.82597222068458e-06,0.436443644364436
4.36034589328193e-05,6.81125497046852e-06,0.436543654365437
4.35745351249685e-05,6.79673812737964e-06,0.436643664366437
4.35458352202075e-05,6.78247927966093e-06,0.436743674367437
4.3517357375707e-05,6.76847612362604e-06,0.436843684368437
4.34887145984917e-05,6.75437161234421e-06,0.436943694369437
4.34599080403248e-05,6.74016344220901e-06,0.437043704370437
4.34309395439956e-05,6.72585391674695e-06,0.437143714371437
4.34017008437176e-05,6.7113117347864e-06,0.437243724372437
4.33721944732659e-05,6.69653689640726e-06,0.437343734373437
4.33424234272731e-05,6.68153400858267e-06,0.437443744374437
4.33130412170449e-05,6.66609114663275e-06,0.437543754375438
4.32838849831043e-05,6.65032118343705e-06,0.437643764376438
4.32549519611475e-05,6.6342241191554e-06,0.437743774377438
4.32258685187408e-05,6.61799805714871e-06,0.437843784378438
4.31961122153418e-05,6.60178811982767e-06,0.437943794379438
4.31667396799569e-05,6.58544918486151e-06,0.438043804380438
4.31377472269679e-05,6.5689789487237e-06,0.438143814381438
4.31091307099789e-05,6.55237971494076e-06,0.438243824382438
4.30807673508585e-05,6.53529904347516e-06,0.438343834383438
4.30524445339008e-05,6.51859384731232e-06,0.438443844384438
4.30250212452091e-05,6.50204989824586e-06,0.438543854385439
4.29977396235985e-05,6.48558657268761e-06,0.438643864386439
4.29699862391085e-05,6.4693766354465e-06,0.438743874387439
4.29417656988323e-05,6.45341778283615e-06,0.438843884388439
4.29130828401916e-05,6.43770771148988e-06,0.438943894389439
4.2883941809542e-05,6.42224411772134e-06,0.439043904390439
4.28543605743984e-05,6.40712605341076e-06,0.439143914391439
4.28249034994783e-05,6.39191815148586e-06,0.439243924392439
4.27955694330583e-05,6.37662501891977e-06,0.439343934393439
4.27663572232953e-05,6.36124665579242e-06,0.439443944394439
4.27372657185459e-05,6.34578075857726e-06,0.43954395439544
4.27082935365982e-05,6.33023193424745e-06,0.43964396439644
4.26790969908635e-05,6.31474991226672e-06,0.43974397439744
4.26500826543325e-05,6.29947751143933e-06,0.43984398439844
4.26208819622421e-05,6.28385958123391e-06,0.43994399439944
4.25915414459398e-05,6.267960620473e-06,0.44004400440044
4.25615310632376e-05,6.2520754807913e-06,0.44014401440144
4.25310498390907e-05,6.23638614118374e-06,0.44024402440244
4.25001028412894e-05,6.2208926015704e-06,0.44034403440344
4.24686946768469e-05,6.20559025489822e-06,0.44044404440444
4.24368297225274e-05,6.19047679764068e-06,0.440544054405441
4.24051730072694e-05,6.1755706580899e-06,0.440644064406441
4.23737226882435e-05,6.16086722911289e-06,0.440744074407441
4.23420300379158e-05,6.14581366362488e-06,0.440844084408441
4.23106960471392e-05,6.13013353812341e-06,0.440944094409441
4.2279245267416e-05,6.11453864318321e-06,0.441044104410441
4.22476781594436e-05,6.09903358593725e-06,0.441144114411441
4.22164031390419e-05,6.08325440871537e-06,0.441244124412441
4.21854169812498e-05,6.06720802201723e-06,0.441344134413441
4.21544973954381e-05,6.05152789651576e-06,0.441444144414441
4.21238535421029e-05,6.03535711914562e-06,0.441544154415442
4.20936381452604e-05,6.01857360300108e-06,0.441644164416442
4.20636998630263e-05,6.00136163036383e-06,0.441744174417442
4.20341524897546e-05,5.98373502247292e-06,0.441844184418442
4.20046281517881e-05,5.96656220978656e-06,0.441944194419442
4.19748425935702e-05,5.94905768888129e-06,0.442044204420442
4.19447978882588e-05,5.9312306738632e-06,0.442144214421442
4.19140897664697e-05,5.91343590829635e-06,0.442244224422442
4.18831319420618e-05,5.89531864853677e-06,0.442344234423442
4.18516779373775e-05,5.87758377465952e-06,0.442444244424442
4.18203301254418e-05,5.86006773612163e-06,0.442544254425443
4.17890868937141e-05,5.84276592587007e-06,0.442644264426443
4.17581226194639e-05,5.82498728490896e-06,0.442744274427443
4.17274343080189e-05,5.80673872397773e-06,0.442844284428443
4.16970191951551e-05,5.78802485012941e-06,0.442944294429443
4.16664810738312e-05,5.76930176209508e-06,0.443044304430443
4.16361797553614e-05,5.75028382226621e-06,0.443144314431443
4.16056464714592e-05,5.73156534136484e-06,0.443244324432443
4.15748694741231e-05,5.71310946272686e-06,0.443344334433443
4.15438510668798e-05,5.69491157945905e-06,0.443444344434443
4.15125937836243e-05,5.6769716914815e-06,0.443544354435444
4.14815387502853e-05,5.65926446000244e-06,0.443644364436444
4.14503556406957e-05,5.64151806849258e-06,0.443744374437444
4.14190456066189e-05,5.6237302135053e-06,0.443844384438444
4.13879385135245e-05,5.60617731846313e-06,0.443944394439444
4.13570325185433e-05,5.58885247286641e-06,0.444044404440444
4.13263253181488e-05,5.57175567671515e-06,0.444144414441444
4.12958150695118e-05,5.55488693000934e-06,0.444244424442444
4.12655448486901e-05,5.53829691033249e-06,0.444344434443444
4.12350597085561e-05,5.52190729770291e-06,0.444444444444444
4.1204428985354e-05,5.5054370615651e-06,0.444544454445445
4.11742617322798e-05,5.48819514308304e-06,0.444644464446445
4.11439539638879e-05,5.47046487625884e-06,0.444744474447445
4.11137779574448e-05,5.452670110692e-06,0.444844484448445
4.10836970867351e-05,5.43498130742513e-06,0.444944494449445
4.1053710430364e-05,5.41739385948511e-06,0.445044504450445
4.1023817066977e-05,5.39990776679202e-06,0.445144514451445
4.09940163054281e-05,5.38252533295231e-06,0.445244524452445
4.09643053815735e-05,5.36535482387239e-06,0.445344534453445
4.09346831436099e-05,5.34839623947235e-06,0.445444544454445
4.09046621646297e-05,5.331515975054e-06,0.445544554455446
4.087438134757e-05,5.31442839300883e-06,0.445644564456446
4.08438432262461e-05,5.29713579686336e-06,0.445744574457446
4.0813500444219e-05,5.28007125008341e-06,0.445844584458446
4.0783350928331e-05,5.26323014569588e-06,0.445944594459446
4.07543746000276e-05,5.24659175188213e-06,0.446044604460446
4.07249930809053e-05,5.23002937460348e-06,0.446144614461446
4.06956235401129e-05,5.2136881361108e-06,0.446244624462446
4.06658409764875e-05,5.1976164106209e-06,0.446344634463446
4.06355857285882e-05,5.18174509217827e-06,0.446444644464446
4.06048626338367e-05,5.16606727020332e-06,0.446544654465447
4.05740685903804e-05,5.14996099173566e-06,0.446644664466447
4.05431453189103e-05,5.13386853442714e-06,0.446744674467447
4.05117993498038e-05,5.11812621362963e-06,0.446844684468447
4.04800219295721e-05,5.10263267401629e-06,0.446944694469447
4.04485285345683e-05,5.08664387556114e-06,0.447044704470447
4.04173166308573e-05,5.07016672884376e-06,0.447144714471447
4.03863832238865e-05,5.05320814444371e-06,0.447244724472447
4.03551890573617e-05,5.03581649649791e-06,0.447344734473447
4.03238748769291e-05,5.01816224612888e-06,0.447444744474447
4.02924328506148e-05,5.00066233235658e-06,0.447544754475448
4.02608641301818e-05,4.98331445141471e-06,0.447644764476448
4.02290542302101e-05,4.96564177291342e-06,0.447744774477448
4.01970054542264e-05,4.94764429669287e-06,0.447844784478448
4.01647067452952e-05,4.9292275780857e-06,0.447944794479448
4.01317667337169e-05,4.91085232303586e-06,0.448044804480448
4.00981920997823e-05,4.89251622801683e-06,0.448144814481448
4.00639888326364e-05,4.87421698942217e-06,0.448244824482448
4.00291631517929e-05,4.85595921438485e-06,0.448344834483448
3.99941280801246e-05,4.83738355220783e-06,0.448444844484448
3.99588854604209e-05,4.81849000305096e-06,0.448544854485449
3.9923552312037e-05,4.79912653384404e-06,0.448644864486449
3.98885478773195e-05,4.7795281046121e-06,0.448744874487449
3.98535139574145e-05,4.75953577178528e-06,0.448844884488449
3.98188757838936e-05,4.7390988577801e-06,0.448944894489449
3.97841427049282e-05,4.71857210616059e-06,0.449044904490449
3.97497224453121e-05,4.69760307688923e-06,0.449144914491449
3.9715612010373e-05,4.6761917698861e-06,0.449244924492449
3.96823080411645e-05,4.65489563936896e-06,0.449344934493449
3.96488018220396e-05,4.63392200304456e-06,0.449444944494449
3.9615080913971e-05,4.61323170080216e-06,0.44954495449545
3.95811476204852e-05,4.59282473272169e-06,0.44964496449645
3.95471023754346e-05,4.57260204700282e-06,0.44974497449745
3.95132969278307e-05,4.55228491653666e-06,0.44984498449845
3.94797292044757e-05,4.53187564492967e-06,0.44994499449945
3.9445936195939e-05,4.51129360851377e-06,0.45004500450045
3.94124458711711e-05,4.49084287342937e-06,0.45014501450145
3.93789115489906e-05,4.47000744877626e-06,0.45024502450245
3.93452795571417e-05,4.4489416712311e-06,0.45034503450345
3.93115508170989e-05,4.42764554079388e-06,0.45044504450445
3.92776018595848e-05,4.40606146906176e-06,0.450545054505451
3.92434347578373e-05,4.38419175972112e-06,0.450645064506451
3.92090382245524e-05,4.36193966449814e-06,0.450745074507451
3.91740206597417e-05,4.33976588925686e-06,0.450845084508451
3.91383882828389e-05,4.31766813047076e-06,0.450945094509451
3.91021470831088e-05,4.29564869166636e-06,0.451045104510451
3.90654619932662e-05,4.27404849524859e-06,0.451145114511451
3.90283373899557e-05,4.25286523777083e-06,0.451245124512451
3.89911319327684e-05,4.23187778020737e-06,0.451345134513451
3.89538470037961e-05,4.21107921205855e-06,0.451445144514451
3.89169845421315e-05,4.1903635710244e-06,0.451545154515452
3.88805399407617e-05,4.16972394644543e-06,0.451645164516452
3.88440174800675e-05,4.14926860422806e-06,0.451745174517452
3.88074180815235e-05,4.12899524084576e-06,0.451845184518452
3.87707424361158e-05,4.10890385629854e-06,0.451945194519452
3.87344830385022e-05,4.08888388115345e-06,0.452045204520452
3.86986709863307e-05,4.06876946126108e-06,0.452145214521452
3.86632003172216e-05,4.04900517795964e-06,0.452245224522452
3.86280673455562e-05,4.02958872756278e-06,0.452345234523452
3.85940824529725e-05,4.01017688421896e-06,0.452445244524452
3.85612336611803e-05,3.99076964792818e-06,0.452545254525453
3.85295103739418e-05,3.97136932221697e-06,0.452645264526453
3.84989013039131e-05,3.95197360355881e-06,0.452745274527453
3.84683159602155e-05,3.93282436255829e-06,0.452845284528453
3.84377994920648e-05,3.9139768840118e-06,0.452945294529453
3.84068172502598e-05,3.89535745483085e-06,0.453045304530453
3.83753743025508e-05,3.87695686090934e-06,0.453145314531453
3.83434752559908e-05,3.85877970938023e-06,0.453245324532453
3.83111629561892e-05,3.84097112265425e-06,0.453345334533453
3.82784415495817e-05,3.82353110057154e-06,0.453445344534453
3.82459371354842e-05,3.80631912793429e-06,0.453545354535454
3.82129519747301e-05,3.78948032707328e-06,0.453645364536454
3.81795609320912e-05,3.77312296389494e-06,0.453745374537454
3.81473746353822e-05,3.75696370423733e-06,0.453845384538454
3.81163815669706e-05,3.74099794104741e-06,0.453945394539454
3.8086144977692e-05,3.72528326256818e-06,0.454045404540454
3.80555156365819e-05,3.70963538651795e-06,0.454145414541454
3.80249862686668e-05,3.69407043750247e-06,0.454245424542454
3.79937985520242e-05,3.67851700611961e-06,0.454345434543454
3.79619593972337e-05,3.66297739589588e-06,0.454445444544454
3.79304897285611e-05,3.64746542807035e-06,0.454545454545455
3.78994473646179e-05,3.63220684848203e-06,0.454645464546455
3.7868762278134e-05,3.61645761702503e-06,0.454745474547455
3.78384312441082e-05,3.60022234091224e-06,0.454845484548455
3.78085159971793e-05,3.58424966714276e-06,0.454945494549455
3.77787903307309e-05,3.56849122165959e-06,0.455045504550455
3.77485565056362e-05,3.55309212679352e-06,0.455145514551455
3.77182473551524e-05,3.53725996830178e-06,0.455245524552455
3.76882081783287e-05,3.5209371581012e-06,0.455345534553455
3.76577087562982e-05,3.50503589373384e-06,0.455445544554455
3.76268073683701e-05,3.48940414236928e-06,0.455545554555456
3.75959430672749e-05,3.47420545455047e-06,0.455645564556456
3.75651149315781e-05,3.45943522314446e-06,0.455745574557456
3.7534322730951e-05,3.44508884125804e-06,0.455845584558456
3.75037705580993e-05,3.4304015369667e-06,0.455945594559456
3.74731677076241e-05,3.41569350093665e-06,0.456045604560456
3.74425987189808e-05,3.40140931434627e-06,0.456145614561456
3.7412063131552e-05,3.38754437006259e-06,0.456245624562456
3.73819196048489e-05,3.37352508934204e-06,0.456345634563456
3.73518691407213e-05,3.35968778753648e-06,0.456445644564456
3.73219108177744e-05,3.34603016087963e-06,0.456545654565457
3.72920439449823e-05,3.33254990608473e-06,0.456645664566457
3.72617306481427e-05,3.31929309368224e-06,0.456745674567457
3.72311715646715e-05,3.3062459024331e-06,0.456845684568457
3.72004814103972e-05,3.29318489002483e-06,0.456945694569457
3.71696717029526e-05,3.28006168224059e-06,0.457045704570457
3.71387438244294e-05,3.26688088629328e-06,0.457145714571457
3.71071619739033e-05,3.25368857271335e-06,0.457245724572457
3.70767673624495e-05,3.24066211320292e-06,0.457345734573457
3.70466954755172e-05,3.22775083017848e-06,0.457445744574457
3.70169435488425e-05,3.2149524201135e-06,0.457545754575458
3.69865259020836e-05,3.20214018888939e-06,0.457645764576458
3.69554494459399e-05,3.18931413642622e-06,0.457745774577458
3.69237203998451e-05,3.17647426288383e-06,0.457845784578458
3.68920652970476e-05,3.16396609748043e-06,0.457945794579458
3.68606935283721e-05,3.15093963804992e-06,0.458045804580458
3.68296023296347e-05,3.13739488443245e-06,0.458145814581458
3.67984685155767e-05,3.12408739428662e-06,0.458245824582458
3.67668405944401e-05,3.1111185230991e-06,0.458345834583458
3.67347236339754e-05,3.09847905652405e-06,0.458445844584458
3.67022206019699e-05,3.08607685358047e-06,0.458545854585459
3.66693354144108e-05,3.07390961058199e-06,0.458645864586459
3.66360722176537e-05,3.06197272055549e-06,0.458745874587459
3.66028691429948e-05,3.05043203765039e-06,0.458845884588459
3.65699643754602e-05,3.03836154284579e-06,0.458945894589459
3.65373553810748e-05,3.025763539908e-06,0.459045904590459
3.65049007232062e-05,3.01305496745734e-06,0.459145914591459
3.64725987893139e-05,3.00023352212713e-06,0.459245924592459
3.64403376279131e-05,2.98759405555208e-06,0.459345934593459
3.64078387422633e-05,2.97470580787279e-06,0.459445944594459
3.63751044358512e-05,2.96157108253586e-06,0.45954595459546
3.63419227840769e-05,2.94872890538702e-06,0.45964596459646
3.6309185713441e-05,2.93611477768365e-06,0.45974597459746
3.62768881562731e-05,2.9237263958992e-06,0.45984598459846
3.62453820918335e-05,2.91163747288243e-06,0.45994599459946
3.62139478975333e-05,2.89987334758491e-06,0.46004600460046
3.618212118181e-05,2.88833727173285e-06,0.46014601460146
3.61500982053553e-05,2.87682883819906e-06,0.46024602460246
3.61178462580605e-05,2.86550929407992e-06,0.46034603460346
3.6085412101562e-05,2.85443622761842e-06,0.46044604460446
3.60528708309603e-05,2.84303836351758e-06,0.460546054605461
3.602022336765e-05,2.8313157017774e-06,0.460646064606461
3.59874708633944e-05,2.819272849371e-06,0.460746074607461
3.5954614239628e-05,2.80691210990483e-06,0.460846084608461
3.5921350351805e-05,2.79498904103747e-06,0.460946094609461
3.58879821141026e-05,2.78304293690488e-06,0.461046104610461
3.58544328189598e-05,2.77112447517048e-06,0.461146114611461
3.58202555817115e-05,2.75918528161746e-06,0.461246124612461
3.57859783712684e-05,2.74670475861225e-06,0.461346134613461
3.57516021090249e-05,2.73368751320791e-06,0.461446144614461
3.57171286378502e-05,2.72078314084296e-06,0.461546154615462
3.5682558879139e-05,2.70798703430451e-06,0.461646164616462
3.56478937543258e-05,2.69529689006603e-06,0.461746174617462
3.56135091994108e-05,2.68284861651207e-06,0.461846184618462
3.55803395259265e-05,2.67055928644803e-06,0.461946194619462
3.55473912216767e-05,2.65844732824595e-06,0.462046204620462
3.55146619830549e-05,2.64651274174597e-06,0.462146214621462
3.54817106842126e-05,2.63477395524021e-06,0.462246224622462
3.5448539167939e-05,2.62322636175553e-06,0.462346234623462
3.54155148471941e-05,2.61163039405403e-06,0.462446244624462
3.53836397573339e-05,2.60004364053855e-06,0.462546254625463
3.53520503051223e-05,2.58792707520349e-06,0.462646264626463
3.53207434960066e-05,2.57528530518184e-06,0.462746274627463
3.52899077586643e-05,2.56183269270522e-06,0.462846284628463
3.52595382557136e-05,2.54757845195964e-06,0.462946294629463
3.52295592009881e-05,2.53317678535674e-06,0.463046304630463
3.51999666785406e-05,2.51862769289654e-06,0.463146314631463
3.51706374495423e-05,2.50357643093505e-06,0.463246324632463
3.51416883028598e-05,2.48838235016929e-06,0.463346334633463
3.51131157833233e-05,2.47305005757239e-06,0.463446344634463
3.50849159748258e-05,2.45757955330419e-06,0.463546354635464
3.50562916258227e-05,2.44237165129938e-06,0.463646364636464
3.50287513178158e-05,2.42712919639672e-06,0.463746374637464
3.50014187882131e-05,2.41155733680167e-06,0.463846384638464
3.49739337649227e-05,2.39594862070233e-06,0.463946394639464
3.49462976300766e-05,2.38030535170515e-06,0.464046404640464
3.49185080802283e-05,2.36474961679577e-06,0.464146414641464
3.48910488564669e-05,2.34922382773118e-06,0.464246424642464
3.48643304478104e-05,2.33375332346298e-06,0.464346434643464
3.48373450600862e-05,2.31854772498469e-06,0.464446444644464
3.48106798629483e-05,2.30329375244941e-06,0.464546454645465
3.47843314011469e-05,2.28799370930376e-06,0.464646464646465
3.47577970444833e-05,2.27260152501726e-06,0.464746474647465
3.47314188671258e-05,2.25741896188412e-06,0.464846484648465
3.47048642394208e-05,2.24172962227656e-06,0.464946494649465
3.46784660213905e-05,2.22625220734887e-06,0.465046504650465
3.46518925047361e-05,2.21063658066997e-06,0.465146514651465
3.46250711282922e-05,2.19508775634015e-06,0.465246524652465
3.45980044259938e-05,2.17960573443934e-06,0.465346534653465
3.45706942405903e-05,2.16418821128117e-06,0.465446544654465
3.45432211956698e-05,2.14877990222909e-06,0.465546554655466
3.45150598560972e-05,2.13338541441608e-06,0.465646564656466
3.44862171325319e-05,2.11800014070915e-06,0.465746574657466
3.44574195581025e-05,2.10297652106593e-06,0.465846584658466
3.4427946819194e-05,2.0879598120822e-06,0.465946594659466
3.43983427791139e-05,2.07290163954114e-06,0.466046604660466
3.43689667884393e-05,2.05751175878117e-06,0.466146614661466
3.43397133455275e-05,2.04203664738001e-06,0.466246624662466
3.43103117856925e-05,2.02605475950443e-06,0.466346634663466
3.42806547643825e-05,2.01031013518039e-06,0.466446644664466
3.42507452762698e-05,1.99479586382834e-06,0.466546654665467
3.42206936604189e-05,1.97877711944847e-06,0.466646664666467
3.41905017595789e-05,1.96225850917376e-06,0.466746674667467
3.41601704951845e-05,1.94524464013717e-06,0.466846684668467
3.4129666466101e-05,1.92790366977487e-06,0.466946694669467
3.40990265287929e-05,1.91071473248276e-06,0.467046704670467
3.40682520653519e-05,1.8936778280211e-06,0.467146714671467
3.40368215566702e-05,1.87666856603755e-06,0.467246724672467
3.40047416830384e-05,1.85968694629236e-06,0.467346734673467
3.3973073910845e-05,1.84228838776698e-06,0.467446744674467
3.39418147847604e-05,1.82447749751447e-06,0.467546754675468
3.39100974867068e-05,1.80688083538844e-06,0.467646764676468
3.38779268539862e-05,1.78949609802221e-06,0.467746774677468
3.38455629551665e-05,1.77219428777064e-06,0.467846784678468
3.38136090845874e-05,1.75477499742664e-06,0.467946794679468
3.3781523682468e-05,1.73728660128695e-06,0.468046804680468
3.37492445535522e-05,1.71988113218201e-06,0.468146814681468
3.37167735405894e-05,1.70256089363833e-06,0.468246824682468
3.36841762942452e-05,1.68517154921905e-06,0.468346834683468
3.36511340059454e-05,1.66799182595312e-06,0.468446844684468
3.36176515131916e-05,1.65101942039394e-06,0.468546854685469
3.35837327319309e-05,1.63425433246159e-06,0.468646864686469
3.35493820388878e-05,1.61769425870946e-06,0.468746874687469
3.35148597328789e-05,1.60121020141251e-06,0.468846884688469
3.34806827259593e-05,1.58465243110699e-06,0.468946894689469
3.34460763411524e-05,1.56829967498169e-06,0.469046904690469
3.34117807024571e-05,1.5520344530241e-06,0.469146914691469
3.3377837734128e-05,1.53591896045035e-06,0.469246924692469
3.33435017836786e-05,1.52015360430769e-06,0.469346934693469
3.33087765367273e-05,1.50473608114952e-06,0.469446944694469
3.32740204224966e-05,1.48888319091907e-06,0.46954695469547
3.32391348498835e-05,1.47269398541666e-06,0.46964696469647
3.32038618236377e-05,1.45697700341091e-06,0.46974697469747
3.31685632281916e-05,1.44083156499236e-06,0.46984698469847
3.31332390635451e-05,1.42425767000117e-06,0.46994699469947
3.30981671354125e-05,1.40755477736486e-06,0.47004700470047
3.30628957216273e-05,1.39109605893958e-06,0.47014701470147
3.3027427125676e-05,1.37487460398593e-06,0.47024702470247
3.29917629600992e-05,1.35889041258383e-06,0.47034703470347
3.29559052980547e-05,1.34314118120675e-06,0.47044704470447
3.29198562126603e-05,1.32762460624826e-06,0.470547054705471
3.28842236054688e-05,1.31184312549986e-06,0.470647064706471
3.28485688843267e-05,1.2956308846523e-06,0.470747074707471
3.28128922796826e-05,1.27899018731203e-06,0.470847084708471
3.27771937915366e-05,1.26193024758513e-06,0.470947094709471
3.27414741108747e-05,1.24445336907806e-06,0.471047104710471
3.27053402556164e-05,1.22718611172433e-06,0.471147114711471
3.26696795453293e-05,1.21019297442645e-06,0.471247124712471
3.26348382004974e-05,1.19319292646907e-06,0.471347134713471
3.26001074250984e-05,1.17647160562057e-06,0.471447144714471
3.25654413788507e-05,1.15997142363796e-06,0.471547154715472
3.2530351022466e-05,1.14367395214921e-06,0.471647164716472
3.24964822278028e-05,1.1275722807346e-06,0.471747174717472
3.24629992743517e-05,1.11098917171724e-06,0.471847184718472
3.24298977853483e-05,1.09392692846382e-06,0.471947194719472
3.23966859573206e-05,1.07637403342165e-06,0.472047204720472
3.23632354836095e-05,1.05839959254625e-06,0.472147214721472
3.23300860812065e-05,1.0399552316208e-06,0.472247224722472
3.22972345251905e-05,1.02104786122488e-06,0.472347234723472
3.226414109853e-05,1.00173276615486e-06,0.472447244724472
3.22309368721478e-05,9.81947751034795e-07,0.472547254725473
3.21976188514115e-05,9.61821813509809e-07,0.472647264726473
3.21641884184131e-05,9.41359560712867e-07,0.472747274727473
3.21306464945472e-05,9.20565599617096e-07,0.472847284728473
3.20969940013282e-05,8.99437626775892e-07,0.472947294729473
3.2063769273496e-05,8.77936482158445e-07,0.473047304730473
3.20309234762963e-05,8.5600457752176e-07,0.473147314731473
3.19985628024378e-05,8.33353971650864e-07,0.473247324732473
3.19666384170461e-05,8.11028163499229e-07,0.473347334733473
3.19351459434369e-05,7.89027152907015e-07,0.473447344734473
3.19038582535994e-05,7.67297958844112e-07,0.473547354735474
3.1872442026814e-05,7.45126487129357e-07,0.473647364736474
3.18408981845154e-05,7.22515041289272e-07,0.473747374737474
3.18092290301902e-05,6.99834489573577e-07,0.473847384738474
3.17774357156015e-05,6.77091742481922e-07,0.473947394739474
3.17456783361225e-05,6.54627722579067e-07,0.474047404740474
3.1713956430976e-05,6.32440126098731e-07,0.474147414741474
3.16823393364061e-05,6.10637219107173e-07,0.474247424742474
3.16508259006896e-05,5.89216697997951e-07,0.474347434743474
3.16195944170031e-05,5.67360809896364e-07,0.474447444744474
3.15879393142056e-05,5.46032429927981e-07,0.474547454745475
3.15558647386928e-05,5.2523155833256e-07,0.474647464746475
3.15233365981843e-05,5.04796947853895e-07,0.474747474747475
3.14911519139758e-05,4.84551226789874e-07,0.474847484748475
3.14594019057737e-05,4.64607268179883e-07,0.474947494749475
3.14280163159391e-05,4.44216424785074e-07,0.475047504750475
3.13969916891821e-05,4.23387910791458e-07,0.475147514751475
3.1366324570213e-05,4.02119422592592e-07,0.475247524752475
3.13351935203789e-05,3.81102019184332e-07,0.475347534753475
3.13036036074699e-05,3.6033109343371e-07,0.475447544754475
3.12729427080144e-05,3.39682254748647e-07,0.475547554755476
3.12432013775777e-05,3.19157806655665e-07,0.475647564756476
3.12138419722861e-05,2.98472111466314e-07,0.475747574757476
3.11848610369296e-05,2.77625169180594e-07,0.475847584758476
3.11557393559268e-05,2.56918742252536e-07,0.475947594759476
3.11264783113695e-05,2.36350527075697e-07,0.476047604760476
3.10970696105863e-05,2.15694777811065e-07,0.476147614761476
3.10675148660377e-05,1.94956101431766e-07,0.476247624762476
3.10378152294471e-05,1.74132194491196e-07,0.476347634763476
3.1008204509116e-05,1.53554765208265e-07,0.476447644764476
3.09781158063922e-05,1.33343597122008e-07,0.476547654765477
3.09477578210741e-05,1.12736221994279e-07,0.476647664766477
3.09171333174256e-05,9.17349432716789e-08,0.476747674767477
3.0886244829262e-05,7.03443680871749e-08,0.476847684768477
3.08550946601496e-05,4.85667998873698e-08,0.476947694769477
3.08236858046412e-05,2.64091493317525e-08,0.477047704770477
3.0792020566343e-05,3.87371994684581e-09,0.477147714771477
3.0760110923545e-05,-1.88137423484179e-08,0.477247724772477
3.07284104412031e-05,-4.12201740881975e-08,0.477347734773477
3.06965851075718e-05,-6.40642764267839e-08,0.477447744774477
3.0664636304783e-05,-8.73414423111313e-08,0.477547754775478
3.06328968928189e-05,-1.10332970586949e-07,0.477647764776478
3.06014401239108e-05,-1.33167858819443e-07,0.477747774777478
3.05701132740824e-05,-1.55940551675977e-07,0.477847784778478
3.05385429411888e-05,-1.78987364668266e-07,0.477947794779478
3.05072640047601e-05,-2.02227674048326e-07,0.478047804780478
3.04762297031597e-05,-2.25721371745513e-07,0.478147814781478
3.04454722858391e-05,-2.49627401169835e-07,0.478247824782478
3.04147851261573e-05,-2.73185597689587e-07,0.478347834783478
3.0384367709767e-05,-2.97034038870914e-07,0.478447844784478
3.0353813694126e-05,-3.2093546132211e-07,0.478547854785479
3.03231244612464e-05,-3.44889864883334e-07,0.478647864786479
3.02928279801584e-05,-3.6889955316103e-07,0.478747874787479
3.0262920334875e-05,-3.92962222628675e-07,0.478847884788479
3.02333978397377e-05,-4.17077873286268e-07,0.478947894789479
3.0203729991861e-05,-4.41244201527367e-07,0.479047904790479
3.01740771169466e-05,-4.65115678053844e-07,0.479147914791479
3.01446877658102e-05,-4.89399486387375e-07,0.479247924792479
3.01155591741878e-05,-5.14088715868471e-07,0.479347934793479
3.0086689038593e-05,-5.39178759524007e-07,0.479447944794479
3.00581994460912e-05,-5.64607421978021e-07,0.47954795479548
3.00299618597348e-05,-5.90429987946985e-07,0.47964796479648
3.00015678636636e-05,-6.16213393965058e-07,0.47974797479748
2.99729085010653e-05,-6.41665091764222e-07,0.47984798479848
2.99455017977567e-05,-6.67144431881661e-07,0.47994799479948
2.99193360058563e-05,-6.92653717923819e-07,0.48004800480048
2.98929557553409e-05,-7.18407178017174e-07,0.48014801480148
2.98663631193684e-05,-7.44397901741995e-07,0.48024802480248
2.98395606319138e-05,-7.70625888938445e-07,0.48034803480348
2.98125992008894e-05,-7.96784770259284e-07,0.48044804480448
2.97852010206609e-05,-8.22572783330404e-07,0.480548054805481
2.97579445075133e-05,-8.48192638805505e-07,0.480648064806481
2.97308278185775e-05,-8.73644336524749e-07,0.480748074807481
2.97040783122729e-05,-8.98911751962314e-07,0.480848084808481
2.96775803514163e-05,-9.23778353225439e-07,0.480948094809481
2.96517946418717e-05,-9.4830863913669e-07,0.481048104810481
2.9626251263629e-05,-9.7244502153299e-07,0.481148114811481
2.9600802099725e-05,-9.96357961616801e-07,0.481248124812481
2.95754462288051e-05,-1.0200474593082e-06,0.481348134813481
2.95499074576154e-05,-1.04364481577884e-06,0.481448144814481
2.95247863163119e-05,-1.06742645461108e-06,0.481548154815482
2.94999664766851e-05,-1.09117354054548e-06,0.481648164816482
2.94754451745113e-05,-1.11488376997559e-06,0.481748174817482
2.94512191847894e-05,-1.13855714298133e-06,0.481848184818482
2.94272857433355e-05,-1.16219596300931e-06,0.481948194819482
2.94037542677794e-05,-1.18601906539888e-06,0.482048204820482
2.9379723156697e-05,-1.2092939277567e-06,0.482148214821482
2.93559060434924e-05,-1.23319995718103e-06,0.482248224822482
2.93323010853363e-05,-1.25773485022524e-06,0.482348234823482
2.93091006269731e-05,-1.28273735971306e-06,0.482448244824482
2.92866022844211e-05,-1.30732062689418e-06,0.482548254825483
2.92642205004471e-05,-1.33160213162127e-06,0.482648264826483
2.92421766442855e-05,-1.35554271402336e-06,0.482748274827483
2.9219840239816e-05,-1.37933587056813e-06,0.482848284828483
2.91972140513822e-05,-1.40298160117568e-06,0.482948294829483
2.91747891914302e-05,-1.42646378116033e-06,0.483048304830483
2.91525642778282e-05,-1.44978701765506e-06,0.483148314831483
2.9130536776681e-05,-1.47295361410646e-06,0.483248324832483
2.91084491534355e-05,-1.49583226942281e-06,0.483348334833483
2.90874557067271e-05,-1.51845292936899e-06,0.483448344834483
2.9067545609949e-05,-1.54081329057831e-06,0.483548354835484
2.90475993477725e-05,-1.56283963988236e-06,0.483648364836484
2.90276171505264e-05,-1.5845342809675e-06,0.483748374837484
2.90070659814698e-05,-1.60597783742187e-06,0.483848384838484
2.89859764775535e-05,-1.62711963142221e-06,0.483948394839484
2.89643534762391e-05,-1.64795966304844e-06,0.484048404840484
2.89429223588919e-05,-1.6686660899765e-06,0.484148414841484
2.8921192473803e-05,-1.68925503697196e-06,0.484248424842484
2.88992419105455e-05,-1.70985780504665e-06,0.484348434843484
2.8877564085212e-05,-1.73037994961311e-06,0.484448444844484
2.885615600317e-05,-1.75082377419786e-06,0.484548454845485
2.88350153609329e-05,-1.771189278721e-06,0.484648464846485
2.88136505852375e-05,-1.79149719508106e-06,0.484748474847485
2.87920642100188e-05,-1.81174291614508e-06,0.484848484848485
2.87699206110309e-05,-1.83162698298556e-06,0.484948494849485
2.87474393145592e-05,-1.85168842168798e-06,0.485048504850485
2.87251515146352e-05,-1.8721967450953e-06,0.485148514851485
2.87030553683097e-05,-1.89314734615447e-06,0.485248524852485
2.86811448864776e-05,-1.9144135307469e-06,0.485348534853485
2.86594179959812e-05,-1.93599069189944e-06,0.485448544854485
2.86378733146486e-05,-1.95787652592575e-06,0.485548554855486
2.86161051909235e-05,-1.97983607296063e-06,0.485648564856486
2.85941159284124e-05,-2.00186702931772e-06,0.485748574857486
2.85718331961988e-05,-2.02376898810961e-06,0.485848584858486
2.85490383893917e-05,-2.04514113508193e-06,0.485948594859486
2.8526446523567e-05,-2.06637276677651e-06,0.486048604860486
2.85038737769805e-05,-2.08735331368048e-06,0.486148614861486
2.84813196890148e-05,-2.10808277595369e-06,0.486248624862486
2.84584778902027e-05,-2.12869706166099e-06,0.486348634863486
2.84353509144395e-05,-2.14919386743569e-06,0.486448644864486
2.84119419866462e-05,-2.16957780025093e-06,0.486548654865487
2.83882536407581e-05,-2.18984886010671e-06,0.486648664866487
2.83640573665523e-05,-2.20982737169446e-06,0.486748674867487
2.83399942363873e-05,-2.22955249504501e-06,0.486848684868487
2.83160633288286e-05,-2.24902653368487e-06,0.486948694869487
2.82924205928135e-05,-2.26894976063607e-06,0.487048704870487
2.82690637247756e-05,-2.28931526515921e-06,0.487148714871487
2.82453714628604e-05,-2.31007697680374e-06,0.487248724872487
2.8221466815528e-05,-2.33087554495256e-06,0.487348734873487
2.81973615307797e-05,-2.35212560485932e-06,0.487448744874487
2.81725340895074e-05,-2.37330655889047e-06,0.487548754875488
2.814718121314e-05,-2.39411434106546e-06,0.487648764876488
2.81213081998363e-05,-2.41455816565022e-06,0.487748774877488
2.80951338848557e-05,-2.43517245143744e-06,0.487848784878488
2.80686612627909e-05,-2.45595489482067e-06,0.487948794879488
2.80418838837994e-05,-2.47713124179878e-06,0.488048804880488
2.80148045120652e-05,-2.49869227818574e-06,0.488148814881488
2.79874358170241e-05,-2.52041456166908e-06,0.488248824882488
2.79609546718792e-05,-2.54200324037432e-06,0.488348834883488
2.79342242848927e-05,-2.5634675285674e-06,0.488448844884488
2.790724718988e-05,-2.58480742608848e-06,0.488548854885489
2.78800897284928e-05,-2.60617726953427e-06,0.488648864886489
2.78531782840659e-05,-2.62740659770233e-06,0.488748874887489
2.78265105530328e-05,-2.64850001756577e-06,0.488848884888489
2.7800084231947e-05,-2.66945522575791e-06,0.488948894889489
2.77738967868333e-05,-2.69027452564543e-06,0.489048904890489
2.77479459142053e-05,-2.71096022075486e-06,0.489148914891489
2.77214808938259e-05,-2.73127965474754e-06,0.489248924892489
2.76945063326684e-05,-2.75123743459659e-06,0.489348934893489
2.76675649423567e-05,-2.77088423796543e-06,0.489448944894489
2.76406852866438e-05,-2.79029608130925e-06,0.48954895489549
2.7613866444095e-05,-2.80947296462805e-06,0.48964896489649
2.75865707709165e-05,-2.82836881739136e-06,0.48974897489749
2.75588026438729e-05,-2.84698824657232e-06,0.48984898489849
2.75303485257035e-05,-2.86556160514289e-06,0.48994899489949
2.75017343122411e-05,-2.88448740375101e-06,0.49004900490049
2.74729618463147e-05,-2.90376103534361e-06,0.49014901490149
2.74444121316748e-05,-2.92273060095566e-06,0.49024902490249
2.74163159820306e-05,-2.94222306788762e-06,0.49034903490349
2.73886692509466e-05,-2.96223613237322e-06,0.49044904490449
2.73614671011208e-05,-2.98276058054612e-06,0.490549054905491
2.73346961719716e-05,-3.00401524750593e-06,0.490649064906491
2.7308351856526e-05,-3.02599552627952e-06,0.490749074907491
2.72824302387167e-05,-3.04869220268087e-06,0.490849084908491
2.7256327563507e-05,-3.07182194270791e-06,0.490949094909491
2.72300551181607e-05,-3.09515900036178e-06,0.491049104910491
2.72036145151785e-05,-3.11870337564247e-06,0.491149114911491
2.71774118667738e-05,-3.14287661454306e-06,0.491249124912491
2.7151519734152e-05,-3.16745066761808e-06,0.491349134913491
2.71254460834324e-05,-3.19244396299981e-06,0.491449144914491
2.70991929877329e-05,-3.21784728658215e-06,0.491549154915492
2.70730933071156e-05,-3.24294193729074e-06,0.491649164916492
2.70473684107351e-05,-3.26768875501483e-06,0.491749174917492
2.70217918616865e-05,-3.29213381044473e-06,0.491849184918492
2.6996556234963e-05,-3.31670095286026e-06,0.491949194919492
2.69716580753545e-05,-3.34138787881484e-06,0.492049204920492
2.69470577620931e-05,-3.36647561886393e-06,0.492149214921492
2.69222637219954e-05,-3.39160251902375e-06,0.492249224922492
2.68976180292295e-05,-3.41620191081061e-06,0.492349234923492
2.68731517814035e-05,-3.44103856622894e-06,0.492449244924492
2.6848370180373e-05,-3.46600421929239e-06,0.492549254925493
2.68232805974148e-05,-3.49121865346009e-06,0.492649264926493
2.67976370156484e-05,-3.51598159594976e-06,0.492749274927493
2.67731226240542e-05,-3.54046350780403e-06,0.492849284928493
2.67497265960255e-05,-3.56466899607594e-06,0.492949294929493
2.67270345266372e-05,-3.58845984901427e-06,0.493049304930493
2.67045382572831e-05,-3.61266303383958e-06,0.493149314931493
2.66823161079049e-05,-3.63726703267948e-06,0.493249324932493
2.6660404243941e-05,-3.66191710220969e-06,0.493349334933493
2.66387996708388e-05,-3.68661324227036e-06,0.493449344934493
2.66174991636373e-05,-3.7113554529414e-06,0.493549354935494
2.65959726801881e-05,-3.7361414306963e-06,0.493649364936494
2.65742181473334e-05,-3.76121765311278e-06,0.493749374937494
2.65522374078625e-05,-3.78658181682415e-06,0.493849384938494
2.65300327653019e-05,-3.81223161806413e-06,0.493949394939494
2.65076062928894e-05,-3.83816245001943e-06,0.494049404940494
2.64853051324236e-05,-3.86355886310213e-06,0.494149414941494
2.64627966543709e-05,-3.88913725493997e-06,0.494249424942494
2.64400737176633e-05,-3.91512337161175e-06,0.494349434943494
2.64171383955386e-05,-3.94151260582465e-06,0.494449444944494
2.6394481570154e-05,-3.96827961902667e-06,0.494549454945495
2.63721002469173e-05,-3.99542671450459e-06,0.494649464946495
2.63499918918932e-05,-4.02294698175876e-06,0.494749474947495
2.63281535105293e-05,-4.05083581381604e-06,0.494849484948495
2.6306058516007e-05,-4.07894348113276e-06,0.494949494949495
2.62837096725102e-05,-4.1072676801824e-06,0.495049504950495
2.62611090532367e-05,-4.13580380399184e-06,0.495149514951495
2.62382591920819e-05,-4.16455185256108e-06,0.495249524952495
2.62155295751633e-05,-4.19295897864547e-06,0.495349534953495
2.61929185900205e-05,-4.22102978953782e-06,0.495449544954495
2.61697294189613e-05,-4.2486191626676e-06,0.495549554955496
2.61459675904331e-05,-4.27573170524767e-06,0.495649564956496
2.61216390936611e-05,-4.30237202425117e-06,0.495749574957496
2.60967489963955e-05,-4.32854703025767e-06,0.495849584958496
2.60713032878212e-05,-4.35426133040014e-06,0.495949594959496
2.60457564542887e-05,-4.37988579292828e-06,0.496049604960496
2.60202593769851e-05,-4.40532827654144e-06,0.496149614961496
2.59958371265317e-05,-4.43062103077075e-06,0.496249624962496
2.59714535754118e-05,-4.45573871674457e-06,0.496349634963496
2.59471082628881e-05,-4.48067903101627e-06,0.496449644964496
2.59228011889607e-05,-4.50544427695254e-06,0.496549654965497
2.58981771493282e-05,-4.53033852061386e-06,0.496649664966497
2.58732393689916e-05,-4.55535945831387e-06,0.496749674967497
2.58479910729121e-05,-4.5805070902124e-06,0.496849684968497
2.58225554998385e-05,-4.60606475031154e-06,0.496949694969497
2.57966048575791e-05,-4.63132986222258e-06,0.497049704970497
2.5770706275075e-05,-4.65630472939213e-06,0.497149714971497
2.57448549149446e-05,-4.68086726475462e-06,0.497249724972497
2.57187017924401e-05,-4.70556110128876e-06,0.497349734973497
2.56918463237556e-05,-4.73015127896953e-06,0.497449744974497
2.56642956498794e-05,-4.75463779787684e-06,0.497549754975498
2.56360564510224e-05,-4.77902296145731e-06,0.497649764976498
2.56076592300701e-05,-4.80382506389787e-06,0.497749774977498
2.55791055994431e-05,-4.82904180167201e-06,0.497849784978498
2.55503967109047e-05,-4.85466626420015e-06,0.497949794979498
2.55214185397721e-05,-4.8805349007795e-06,0.498049804980498
2.54921736199404e-05,-4.90664310443691e-06,0.498149814981498
2.5462664485265e-05,-4.93299087525232e-06,0.498249824982498
2.54332442668092e-05,-4.95914975657316e-06,0.498349834983498
2.54038461622639e-05,-4.98477421902138e-06,0.498449844984498
2.5374035495543e-05,-5.01003242035286e-06,0.498549854985499
2.53442416446137e-05,-5.03498425217725e-06,0.498649864986499
2.53141888769595e-05,-5.06018947231878e-06,0.498749874987499
2.52838801872129e-05,-5.0856388665115e-06,0.498849884988499
2.52533178788205e-05,-5.11133473844178e-06,0.498949894989499
2.52225042553488e-05,-5.13727478442325e-06,0.499049904990499
2.51914420810615e-05,-5.16345439756272e-06,0.499149914991499
2.51601336594853e-05,-5.18987127417382e-06,0.499249924992499
2.51290698727375e-05,-5.21650698612427e-06,0.499349934993499
2.50982903415062e-05,-5.24295150513356e-06,0.499449944994499
2.50682820319619e-05,-5.26930849005506e-06,0.4995499549955
2.50385476121048e-05,-5.29547888900851e-06,0.4996499649965
2.50090845479997e-05,-5.32146039854732e-06,0.4997499749975
2.49798903058315e-05,-5.34725992925106e-06,0.4998499849985
2.49510726906893e-05,-5.37316542233469e-06,0.4999499949995
2.49221058068606e-05,-5.39895804253877e-06,0.5000500050005
2.48929774456069e-05,-5.42473453797728e-06,0.5001500150015
2.48636894497973e-05,-5.45049951570325e-06,0.5002500250025
2.4834257022643e-05,-5.47614931702315e-06,0.5003500350035
2.48046813159471e-05,-5.5016885489101e-06,0.5004500450045
2.47749639422102e-05,-5.52711490783759e-06,0.500550055005501
2.47445792359285e-05,-5.55243069741206e-06,0.500650065006501
2.47135336470642e-05,-5.57763822100019e-06,0.500750075007501
2.46818333950909e-05,-5.60273517523529e-06,0.500850085008501
2.46494853906282e-05,-5.6277261670905e-06,0.500950095009501
2.46164958531897e-05,-5.65260889311921e-06,0.501050105010501
2.4582871002289e-05,-5.67738796021462e-06,0.501150115011501
2.4548616827111e-05,-5.70206106501006e-06,0.501250125012501
2.45147521788036e-05,-5.72713268037349e-06,0.501350135013501
2.44812729109709e-05,-5.75259819933179e-06,0.501450145014501
2.4447609130448e-05,-5.77777808060164e-06,0.501550155015502
2.44137622193267e-05,-5.80267462778948e-06,0.501650165016502
2.43797344810937e-05,-5.82729014434193e-06,0.501750175017502
2.43459808629165e-05,-5.85154861380378e-06,0.501850185018502
2.43119936668462e-05,-5.87616413035622e-06,0.501950195019502
2.4277775426738e-05,-5.90112978341968e-06,0.502050205020502
2.42433279854609e-05,-5.92644787644075e-06,0.502150215021502
2.42092751387648e-05,-5.95163927542314e-06,0.502250225022502
2.41753188099739e-05,-5.97637687896121e-06,0.502350235023502
2.41412602045014e-05,-6.00115594613655e-06,0.502450245024502
2.41075155700617e-05,-6.0257622485829e-06,0.502550255025503
2.40735931031426e-05,-6.05021421451244e-06,0.502650265026503
2.40394946465734e-05,-6.07451414753164e-06,0.502750275027503
2.400529437402e-05,-6.09859063815842e-06,0.502850285028503
2.39704707663743e-05,-6.12257038059132e-06,0.502950295029503
2.39354239467048e-05,-6.1469094735614e-06,0.503050305030503
2.38997618542858e-05,-6.17114721128455e-06,0.503150315031503
2.3863709774339e-05,-6.1950555442354e-06,0.503250325032503
2.38274602818974e-05,-6.21922187255641e-06,0.503350335033503
2.37906072647076e-05,-6.24329145260363e-06,0.503450345034503
2.37531569423632e-05,-6.26726428437704e-06,0.503550355035504
2.37151148432317e-05,-6.29114036795656e-06,0.503650365036504
2.36767198434055e-05,-6.31458799504337e-06,0.503750375037504
2.36382663339016e-05,-6.33846407862289e-06,0.503850385038504
2.36001274865363e-05,-6.36258433633353e-06,0.503950395039504
2.35623005370859e-05,-6.38694646464876e-06,0.504050405040504
2.35244940890455e-05,-6.4112325764289e-06,0.504150415041504
2.34867924515817e-05,-6.43500039418192e-06,0.504250425042504
2.34495086744126e-05,-6.45930723770076e-06,0.504350435043504
2.34125285024069e-05,-6.48385134485107e-06,0.504450445044504
2.33758484802748e-05,-6.50863501907945e-06,0.504550455045505
2.3339466074201e-05,-6.53365365325293e-06,0.504650465046505
2.33034225172943e-05,-6.55884735576184e-06,0.504750475047505
2.32669776855559e-05,-6.58353197818989e-06,0.504850485048505
2.32301354949727e-05,-6.60770982414352e-06,0.504950495049505
2.31928996312033e-05,-6.63138780412239e-06,0.505050505050505
2.31552742405633e-05,-6.65457052533938e-06,0.505150515051505
2.31174627247725e-05,-6.67789836888715e-06,0.505250525052505
2.30794666962515e-05,-6.70136903123919e-06,0.505350535053505
2.30412882281581e-05,-6.72498251247541e-06,0.505450545054505
2.30033801944622e-05,-6.74830344544361e-06,0.505550555055506
2.29650890838179e-05,-6.77113372654314e-06,0.505650565056506
2.2926405221382e-05,-6.79357931831373e-06,0.505750575057506
2.28873320624443e-05,-6.81563791706902e-06,0.505850585058506
2.28478735230317e-05,-6.83731873699502e-06,0.505950595059506
2.28080335190915e-05,-6.85862408161825e-06,0.506050605060506
2.27684059006084e-05,-6.87988335563111e-06,0.506150615061506
2.27290724428538e-05,-6.90065197785521e-06,0.506250625062506
2.26896887681332e-05,-6.92123401419118e-06,0.506350635063506
2.26502560282497e-05,-6.94162946463904e-06,0.506450645064506
2.2610778369519e-05,-6.9619650233973e-06,0.506550655065507
2.25712428922167e-05,-6.98234204555305e-06,0.506650665066507
2.25316502873687e-05,-7.00275592429301e-06,0.506750675067507
2.2492000555015e-05,-7.02320896298386e-06,0.506850685068507
2.24522946165102e-05,-7.04369885809907e-06,0.506950695069507
2.24125331629602e-05,-7.06423021677162e-06,0.507050705070507
2.23727164246938e-05,-7.08479612842194e-06,0.507150715071507
2.23328690494767e-05,-7.10534821891312e-06,0.507250725072507
2.2293062446751e-05,-7.12586345290001e-06,0.507350735073507
2.2253584327323e-05,-7.14665511038934e-06,0.507450745074507
2.2214431235903e-05,-7.1677208879345e-06,0.507550755075508
2.2176651048089e-05,-7.18883503961657e-06,0.507650765076508
2.21391820671237e-05,-7.20962669718581e-06,0.507750775077508
2.21020210680462e-05,-7.23010046761537e-06,0.507850785078508
2.20646603529873e-05,-7.25096583811327e-06,0.507950795079508
2.20271013039992e-05,-7.27222050507308e-06,0.508050805080508
2.19893459943195e-05,-7.29386216496827e-06,0.508150815081508
2.19519341408999e-05,-7.31593458496262e-06,0.508250825082508
2.19148622884107e-05,-7.33843315784324e-06,0.508350835083508
2.18781269816021e-05,-7.361353276637e-06,0.508450845084508
2.18417252258416e-05,-7.38469263781739e-06,0.508550855085509
2.18056533355507e-05,-7.40844663433135e-06,0.508650865086509
2.1769908316057e-05,-7.43261065912585e-06,0.508750875087509
2.17343116438952e-05,-7.45649365328494e-06,0.508850885088509
2.16988617065647e-05,-7.48009792033515e-06,0.508950895089509
2.16637391007687e-05,-7.50354094036892e-06,0.509050905090509
2.16290534745455e-05,-7.52704154864567e-06,0.509150915091509
2.1594681128329e-05,-7.55095448864956e-06,0.509250925092509
2.1560480625407e-05,-7.57486742873337e-06,0.509350935093509
2.15276046519539e-05,-7.59880110055589e-06,0.509450945094509
2.14947752098086e-05,-7.62244222411039e-06,0.50955095509551
2.14623214733346e-05,-7.6464933758655e-06,0.50965096509651
2.14302399872423e-05,-7.67094764540149e-06,0.50975097509751
2.13984459815876e-05,-7.69580503255853e-06,0.50985098509851
2.13670562454372e-05,-7.72070388319297e-06,0.50995099509951
2.13364437200787e-05,-7.74553362803173e-06,0.51005100510051
2.13071034341451e-05,-7.77039792576834e-06,0.51015101510151
2.1279022487752e-05,-7.79529677640278e-06,0.51025102510251
2.12521884419122e-05,-7.82022787648847e-06,0.51035103510351
2.12265930039142e-05,-7.84492171310253e-06,0.51045104510451
2.12022237346507e-05,-7.86938058961165e-06,0.510551055105511
2.11790686558319e-05,-7.89360680970219e-06,0.510651065106511
2.1156119512548e-05,-7.91845267914669e-06,0.510751075107511
2.11333746923385e-05,-7.94391819810499e-06,0.510851085108511
2.11109406182404e-05,-7.9692961829755e-06,0.510951095109511
2.10888142957015e-05,-7.99458893720482e-06,0.511051105110511
2.10664702896264e-05,-8.01992085138502e-06,0.511151115111511
2.10443992518039e-05,-8.04564436563358e-06,0.511251125112511
2.1022517794462e-05,-8.07175717642396e-06,0.511351135113511
2.10009496171268e-05,-8.09819708830028e-06,0.511451145114511
2.09795613454289e-05,-8.12489499554678e-06,0.511551155115512
2.09581069624478e-05,-8.15127501573351e-06,0.511651165116512
2.09369167943106e-05,-8.17803511827604e-06,0.511751175117512
2.0915988307122e-05,-8.20517299964787e-06,0.511851185118512
2.08953576663204e-05,-8.23233161283833e-06,0.511951195119512
2.08750214165761e-05,-8.25951095776749e-06,0.512051205120512
2.08549770240339e-05,-8.28671103443536e-06,0.512151215121512
2.08349266423068e-05,-8.3135978310965e-06,0.512251225122512
2.0814870041026e-05,-8.34018056185701e-06,0.512351235123512
2.07949834402504e-05,-8.36714337497333e-06,0.512451245124512
2.07752649971508e-05,-8.39448166347233e-06,0.512551255125513
2.07555373399051e-05,-8.42151127893774e-06,0.512651265126513
2.07358375553463e-05,-8.44850864503183e-06,0.512751275127513
2.07161654131857e-05,-8.47547836872772e-06,0.512851285128513
2.0696850778773e-05,-8.50311150894135e-06,0.512951295129513
2.06778897361611e-05,-8.53140806575263e-06,0.513051305130513
2.06591687213247e-05,-8.56006397302119e-06,0.513151315131513
2.0641099835702e-05,-8.58861161454316e-06,0.513251325132513
2.06236768597795e-05,-8.61705329360532e-06,0.513351335133513
2.06068935739636e-05,-8.6453890103675e-06,0.513451345134513
2.05898398537903e-05,-8.67373394123577e-06,0.513551355135514
2.05725180027861e-05,-8.70208578268361e-06,0.513651365136514
2.05551634416732e-05,-8.73011512993871e-06,0.513751375137514
2.05377026878518e-05,-8.75781276905482e-06,0.513851385138514
2.05201373537824e-05,-8.78518330692515e-06,0.513951395139514
2.05024681305309e-05,-8.81222674354969e-06,0.514051405140514
2.04850647345839e-05,-8.83929321551939e-06,0.514151415141514
2.04679965021855e-05,-8.86702310400682e-06,0.514251425142514
2.04512602083746e-05,-8.89541410548547e-06,0.514351435143514
2.04348065576597e-05,-8.92342272100187e-06,0.514451445144514
2.04186332464744e-05,-8.95105125416245e-06,0.514551455145515
2.04027370498973e-05,-8.97830431202027e-06,0.514651465146515
2.03871154340734e-05,-9.00518880515489e-06,0.514751475147515
2.03717011358764e-05,-9.03244647006575e-06,0.514851485148515
2.03564920821483e-05,-9.06007500322633e-06,0.514951495149515
2.03419047510519e-05,-9.08733497166372e-06,0.515051505150515
2.03282266230649e-05,-9.11430469543953e-06,0.515151515151515
2.03154489447386e-05,-9.14098647800037e-06,0.515251525152515
2.03027790716215e-05,-9.16782259699808e-06,0.515351535153515
2.0290705812673e-05,-9.1942993653787e-06,0.515451545154515
2.02783296395871e-05,-9.22070242083065e-06,0.515551555155516
2.02658723822157e-05,-9.2468037139085e-06,0.515651565156516
2.02533340406389e-05,-9.27260324469215e-06,0.515751575157516
2.02409760654365e-05,-9.29827147422423e-06,0.515851585158516
2.02287963834108e-05,-9.32380840258467e-06,0.515951595159516
2.02167933820612e-05,-9.3492186368265e-06,0.516051605160516
2.02056781610563e-05,-9.3741128804079e-06,0.516151615161516
2.01954419668675e-05,-9.39850265112133e-06,0.516251625162516
2.01860762764946e-05,-9.42239025233347e-06,0.516351635163516
2.01768598548482e-05,-9.44616267705962e-06,0.516451645164516
2.01677910894677e-05,-9.4698222288263e-06,0.516551655165517
2.01588690588786e-05,-9.49337351476648e-06,0.516651665166517
2.01500916899628e-05,-9.5168119277472e-06,0.516751675167517
2.01409800789331e-05,-9.54020887717058e-06,0.516851685168517
2.01319403380027e-05,-9.56379241248208e-06,0.516951695169517
2.01229717761059e-05,-9.58756483720823e-06,0.517051705170517
2.01140737022565e-05,-9.61152154429598e-06,0.517151715171517
2.01052454253487e-05,-9.63566253374533e-06,0.517251725172517
2.00965613493771e-05,-9.6596883467886e-06,0.517351735173517
2.00881299705767e-05,-9.68389153153399e-06,0.517451745174517
2.00798835652038e-05,-9.70791964802387e-06,0.517551755175518
2.00718474720902e-05,-9.73247757633332e-06,0.517651765176518
2.00636883705165e-05,-9.75686273991378e-06,0.517751775177518
2.00560620753148e-05,-9.78091849880185e-06,0.517851785178518
2.00489849415395e-05,-9.80455962235635e-06,0.517951795179518
2.00424295572009e-05,-9.82787594827151e-06,0.518051805180518
2.00355180472064e-05,-9.85115081062933e-06,0.518151815181518
2.00287226350925e-05,-9.87496239538629e-06,0.518251825182518
2.00215478316487e-05,-9.89855514480389e-06,0.518351835183518
2.0014241957402e-05,-9.92198895073156e-06,0.518451845184518
2.00068047819436e-05,-9.94514633307687e-06,0.518551855185519
1.99992374571168e-05,-9.96803189897279e-06,0.518651865186519
1.99914681127022e-05,-9.99063873775983e-06,0.518751875187519
1.99833495532512e-05,-1.0013086632977e-05,0.518851885188519
1.99748850036449e-05,-1.00353755847043e-05,0.518951895189519
1.99662274182283e-05,-1.00573904164556e-05,0.519051905190519
1.99573786399105e-05,-1.00791334316777e-05,0.519151915191519
1.99485904443881e-05,-1.01013049033924e-05,0.519251925192519
1.99397921133651e-05,-1.01235454809828e-05,0.519351935193519
1.993098387717e-05,-1.01458620751083e-05,0.519451945194519
1.99230864565049e-05,-1.01680565820883e-05,0.51955195519552
1.99160908676724e-05,-1.01901359125823e-05,0.51965196519652
1.9909988126895e-05,-1.02120977631437e-05,0.51975197519752
1.99036778381222e-05,-1.02335643548633e-05,0.51985198519852
1.98971623048405e-05,-1.02545425982407e-05,0.51995199519952
1.98913288466573e-05,-1.02753941475795e-05,0.52005200520052
1.98861710136904e-05,-1.02961213062462e-05,0.52015201520152
1.98816821256889e-05,-1.03167240744008e-05,0.52025202520252
1.9878043470462e-05,-1.0337036597734e-05,0.52035203520352
1.98740203561149e-05,-1.03573376035145e-05,0.52045204520452
1.98696166987146e-05,-1.03776224845294e-05,0.520552055205521
1.98660584366672e-05,-1.03978912408587e-05,0.520652065206521
1.98626287115676e-05,-1.04182475312757e-05,0.520752075207521
1.98593263716126e-05,-1.04386913558605e-05,0.520852085208521
1.98560302512112e-05,-1.04595751545706e-05,0.520952095209521
1.9852740580692e-05,-1.04808943203529e-05,0.521052105210521
1.98495384443005e-05,-1.0502641942708e-05,0.521152115211521
1.98464226902736e-05,-1.05248134144227e-05,0.521252125212521
1.98433113129311e-05,-1.05474087355771e-05,0.521352135213521
1.9840204312273e-05,-1.05704232990383e-05,0.521452145214521
1.98369197095441e-05,-1.05930439590644e-05,0.521552155215522
1.98329399015836e-05,-1.06152522872035e-05,0.521652165216522
1.98280405246043e-05,-1.06373799919143e-05,0.521752175217522
1.98222307927922e-05,-1.0659427073037e-05,0.521852185218522
1.98155192291476e-05,-1.06813935305715e-05,0.521952195219522
1.98083230028992e-05,-1.07036387152948e-05,0.522052205220522
1.98004414766311e-05,-1.07254024622556e-05,0.522152215221522
1.97920819679701e-05,-1.07473205457331e-05,0.522252225222522
1.97828457359397e-05,-1.07691626127555e-05,0.522352235223522
1.97732690422815e-05,-1.07909286632428e-05,0.522452245224522
1.97633555726141e-05,-1.08126163937483e-05,0.522552255225523
1.97531085518587e-05,-1.08342304113252e-05,0.522652265226523
1.97420032359859e-05,-1.0855768412447e-05,0.522752275227523
1.97304565638559e-05,-1.08775874441242e-05,0.522852285228523
1.97184724514957e-05,-1.08996852029103e-05,0.522952295229523
1.97061612379297e-05,-1.09218036934351e-05,0.523052305230523
1.96935256874217e-05,-1.09439429157785e-05,0.523152315231523
1.96800555681275e-05,-1.09660015145338e-05,0.523252325232523
1.96657587121013e-05,-1.09879817933074e-05,0.523352335233523
1.96506434120545e-05,-1.10098814484929e-05,0.523452345234523
1.96351118641736e-05,-1.1032161186114e-05,0.523552355235524
1.96198258725957e-05,-1.10545077260843e-05,0.523652365236524
1.96046635805039e-05,-1.10772781154942e-05,0.523752375237524
1.95896236058863e-05,-1.11004654437643e-05,0.523852385238524
1.95742966114484e-05,-1.11237103601974e-05,0.523952395239524
1.95589170965578e-05,-1.11466834601811e-05,0.524052405240524
1.95432537868079e-05,-1.11697187554608e-05,0.524152415241524
1.95274681596638e-05,-1.11924684131321e-05,0.524252425242524
1.95115613668488e-05,-1.12149393436944e-05,0.524352435243524
1.94955345601261e-05,-1.12371338506744e-05,0.524452445244525
1.94793891216676e-05,-1.12590542376785e-05,0.524552455245525
1.94633756754467e-05,-1.12814007776487e-05,0.524652465246525
1.944724359745e-05,-1.13034731976431e-05,0.524752475247525
1.94309935787435e-05,-1.13252691939751e-05,0.524852485248525
1.94148767040378e-05,-1.13474936468798e-05,0.524952495249525
1.93988915912011e-05,-1.13701419492242e-05,0.525052505250525
1.93826286727301e-05,-1.13928547503911e-05,0.525152515251525
1.93663597650742e-05,-1.14155790691907e-05,0.525252525252525
1.93498298675355e-05,-1.14382665315659e-05,0.525352535253525
1.93329525977496e-05,-1.14608180856364e-05,0.525452545254525
1.93158069667241e-05,-1.14838003997263e-05,0.525552555255526
1.92987256042325e-05,-1.15065016832606e-05,0.525652565256526
1.92813777233306e-05,-1.15296360303407e-05,0.525752575257526
1.92637658579535e-05,-1.1553196530307e-05,0.525852585258526
1.92458930026937e-05,-1.1577180879793e-05,0.525952595259526
1.9227761230709e-05,-1.16015844716655e-05,0.526052605260526
1.92093730758947e-05,-1.16264026987917e-05,0.526152615261526
1.91904385238778e-05,-1.16507878623722e-05,0.526252625262526
1.91717824685612e-05,-1.16752167930365e-05,0.526352635263526
1.91534834603351e-05,-1.1700115643671e-05,0.526452645264526
1.9135427474477e-05,-1.17251849555878e-05,0.526552655265527
1.91176382373578e-05,-1.17503717474372e-05,0.526652665266527
1.90994587823022e-05,-1.17759017652181e-05,0.526752675267527
1.90812567526786e-05,-1.18012544112169e-05,0.526852685268527
1.90630305359866e-05,-1.18263122054212e-05,0.526952695269527
1.9044537340187e-05,-1.18511373432069e-05,0.527052705270527
1.90267001896282e-05,-1.18755432385261e-05,0.527152715271527
1.90095130951254e-05,-1.18995321950651e-05,0.527252725272527
1.89922184257821e-05,-1.19232309068626e-05,0.527352735273527
1.89748177940588e-05,-1.19466393739186e-05,0.527452745274527
1.8957311660693e-05,-1.1969762203366e-05,0.527552755275528
1.89397016381451e-05,-1.19926016986516e-05,0.527652765276528
1.89220614393838e-05,-1.20151716809343e-05,0.527752775277528
1.89041600203311e-05,-1.20378061621196e-05,0.527852785278528
1.88861957149564e-05,-1.20600098832057e-05,0.527952795279528
1.88681694446144e-05,-1.20817874514055e-05,0.528052805280528
1.88493613563874e-05,-1.21034890030702e-05,0.528152815281528
1.88312086222555e-05,-1.21250707712758e-05,0.528252825282528
1.88127879877011e-05,-1.21464544358807e-05,0.528352835283528
1.87945364321774e-05,-1.2167476446342e-05,0.528452845284528
1.87764521128951e-05,-1.21881391062661e-05,0.528552855285529
1.87583072107773e-05,-1.22083894343033e-05,0.528652865286529
1.87403138809124e-05,-1.22290820400722e-05,0.528752875287529
1.87222942908213e-05,-1.22495281681835e-05,0.528852885288529
1.87042438334508e-05,-1.22696080350981e-05,0.528952895289529
1.86861767906573e-05,-1.22892225890157e-05,0.529052905290529
1.86682251546785e-05,-1.23091227806217e-05,0.529152915291529
1.86503880041197e-05,-1.23293016993367e-05,0.529252925292529
1.86326641872177e-05,-1.23497593450806e-05,0.529352935293529
1.86150525522093e-05,-1.23704934143269e-05,0.529452945294529
1.85975519472911e-05,-1.23914993001025e-05,0.52955295529553
1.85798025612287e-05,-1.2412482150613e-05,0.52965296529653
1.85619893673698e-05,-1.24330526693163e-05,0.52975297529753
1.85439303869191e-05,-1.24536047597276e-05,0.52985298529853
1.85256141022042e-05,-1.247424208078e-05,0.52995299529953
1.85074514629402e-05,-1.24953193760377e-05,0.53005300530053
1.84894406262578e-05,-1.25168274312347e-05,0.53015301530153
1.84715804403938e-05,-1.25387685499775e-05,0.53025302530253
1.84534608771477e-05,-1.25607787746758e-05,0.53035303530353
1.84353111376082e-05,-1.25824066134119e-05,0.53045304530453
1.84171316825925e-05,-1.26036566733186e-05,0.530553055305531
1.83989227423494e-05,-1.26245312579226e-05,0.530653065306531
1.83809858489644e-05,-1.26454864660348e-05,0.530753075307531
1.83632799995772e-05,-1.26668747376928e-05,0.530853085308531
1.83453776591699e-05,-1.26886338776005e-05,0.530953095309531
1.83272806704517e-05,-1.27107638858379e-05,0.531053105310531
1.83089911067004e-05,-1.27332555481389e-05,0.531153115311531
1.82906801201445e-05,-1.27555974810561e-05,0.531253125312531
1.82723103935423e-05,-1.27775109574806e-05,0.531353135313531
1.82540947730883e-05,-1.27998505867914e-05,0.531453145314531
1.82357817133345e-05,-1.28219160962062e-05,0.531553155315532
1.82173728267415e-05,-1.28437074855651e-05,0.531653165316532
1.81986985735414e-05,-1.28652961642704e-05,0.531753175317532
1.8179761717998e-05,-1.28866890429814e-05,0.531853185318532
1.81609897951694e-05,-1.29079414064946e-05,0.531953195319532
1.81424258810336e-05,-1.29289979698538e-05,0.532053205320532
1.81240679024726e-05,-1.29498610368251e-05,0.532153215321532
1.81059135558801e-05,-1.29705306073288e-05,0.532253225322532
1.80869787734945e-05,-1.29911333754035e-05,0.532353235323532
1.80674888404977e-05,-1.30114435952901e-05,0.532453245324532
1.80474490550085e-05,-1.30314612669087e-05,0.532553255325533
1.80268649455147e-05,-1.30511909973123e-05,0.532653265326533
1.80059733147904e-05,-1.3070814765336e-05,0.532753275327533
1.7984545652773e-05,-1.30901528957511e-05,0.532853285328533
1.79625872575413e-05,-1.31092076920044e-05,0.532953295329533
1.79403996611009e-05,-1.31283154694475e-05,0.533053305330533
1.79179202074984e-05,-1.31473195880374e-05,0.533153315331533
1.78951518912464e-05,-1.31662269584333e-05,0.533253325332533
1.78720977070172e-05,-1.31850329735024e-05,0.533353335333533
1.78487553512443e-05,-1.32036178497855e-05,0.533453345334533
1.7825127357823e-05,-1.32219861942557e-05,0.533553355335534
1.7801221789056e-05,-1.32402623975053e-05,0.533653365336534
1.77770363414568e-05,-1.32583197654953e-05,0.533753375337534
1.7752578616711e-05,-1.32762895993177e-05,0.533853385338534
1.77282570305185e-05,-1.32940221696684e-05,0.533953395339534
1.77040702008274e-05,-1.33115266905737e-05,0.534053405340534
1.76793208492082e-05,-1.33286511290432e-05,0.534153415341534
1.76541248432127e-05,-1.3345697247611e-05,0.534253425342534
1.7628486789894e-05,-1.33626604390641e-05,0.534353435343534
1.76025499688337e-05,-1.3379950731683e-05,0.534453445344534
1.75763176048729e-05,-1.33975658220212e-05,0.534553455345535
1.75498733162323e-05,-1.34154964958927e-05,0.534653465346535
1.7523124270665e-05,-1.34338418050178e-05,0.534753475347535
1.7496073232315e-05,-1.34526017494765e-05,0.534853485348535
1.7468854036369e-05,-1.34718316139852e-05,0.534953495349535
1.74413372243647e-05,-1.34914668997215e-05,0.535053505350535
1.74136566314088e-05,-1.35115628913217e-05,0.535153515351535
1.73858138700018e-05,-1.35321149818129e-05,0.535253525352535
1.73586974114347e-05,-1.35523745240361e-05,0.535353535353535
1.73318709672404e-05,-1.35724474802912e-05,0.535453545354535
1.73053958113203e-05,-1.35924881872549e-05,0.535553555355536
1.7279186943402e-05,-1.36125634471165e-05,0.535653565356536
1.72532415992616e-05,-1.36326778669289e-05,0.535753575357536
1.72270417150807e-05,-1.36526817173884e-05,0.535853585358536
1.72005985782033e-05,-1.36723515560224e-05,0.535953595359536
1.7173688055171e-05,-1.36916367052476e-05,0.536053605360536
1.71462417312142e-05,-1.3710527950878e-05,0.536153615361536
1.71182651347005e-05,-1.37290275965199e-05,0.536253625362536
1.70897635638688e-05,-1.3747142552753e-05,0.536353635363536
1.70610724125166e-05,-1.37655684854662e-05,0.536453645364536
1.70317044841848e-05,-1.37839506510956e-05,0.536553655365537
1.70016664591243e-05,-1.38022890497211e-05,0.536653665366537
1.69711822403849e-05,-1.38203556318173e-05,0.536753675367537
1.69409767487544e-05,-1.3838313948007e-05,0.536853685368537
1.69108295363929e-05,-1.38558875747879e-05,0.536953695369537
1.68807406033004e-05,-1.3873081119213e-05,0.537053705370537
1.68502462490603e-05,-1.38899936330026e-05,0.537153715371537
1.68205224254412e-05,-1.39068324338636e-05,0.537253725372537
1.67903897253047e-05,-1.39233948111423e-05,0.537353735373537
1.67595945300852e-05,-1.39399318496292e-05,0.537453745374537
1.6728546176957e-05,-1.39566762058228e-05,0.537553755375538
1.66978961041082e-05,-1.39735403454756e-05,0.537653765376538
1.66676463846966e-05,-1.39908214239885e-05,0.537753775377538
1.66377928723264e-05,-1.40085125307818e-05,0.537853785378538
1.66082876536779e-05,-1.40266689505722e-05,0.537953795379538
1.65791268126443e-05,-1.40452860762267e-05,0.538053805380538
1.65503073547129e-05,-1.40643569971656e-05,0.538153815381538
1.65218700523352e-05,-1.40838218216993e-05,0.538253825382538
1.64938112198127e-05,-1.4103675942695e-05,0.538353835383538
1.64660161414767e-05,-1.41231822307861e-05,0.538453845384538
1.64383000741884e-05,-1.41422301164598e-05,0.538553855385539
1.64104308221465e-05,-1.41611536115414e-05,0.538653865386539
1.63828177226456e-05,-1.4180312066648e-05,0.538753875387539
1.63555308028759e-05,-1.4199919709986e-05,0.538853885388539
1.63286048462239e-05,-1.42196194944649e-05,0.538953895389539
1.6301966830747e-05,-1.42391396037151e-05,0.539053905390539
1.62750899392579e-05,-1.42583326117995e-05,0.539153915391539
1.62479764752832e-05,-1.42771985186381e-05,0.539253925392539
1.62208908840353e-05,-1.42956728254084e-05,0.539353935393539
1.61936375958089e-05,-1.43146193558351e-05,0.53945394539454
1.61665478582053e-05,-1.43333240155773e-05,0.53955395539554
1.61398172408502e-05,-1.43521277271199e-05,0.53965396539654
1.61129039535941e-05,-1.43709867233789e-05,0.53975397539754
1.60858204355042e-05,-1.43899447714383e-05,0.53985398539854
1.60589764844923e-05,-1.44093589183086e-05,0.53995399539954
1.60324893502024e-05,-1.44288675098463e-05,0.54005400540054
1.60058418902507e-05,-1.44483714944109e-05,0.54015401540154
1.59790352564004e-05,-1.4467868568316e-05,0.54025402540254
1.59520468740838e-05,-1.44874117128315e-05,0.54035403540354
1.59248783557612e-05,-1.45069986244308e-05,0.54045404540454
1.58975308531961e-05,-1.45264104677746e-05,0.540554055405541
1.58700815346068e-05,-1.45462116075803e-05,0.540654065406541
1.58425315517965e-05,-1.45663997404014e-05,0.540754075407541
1.58142932743741e-05,-1.45865256779263e-05,0.540854085408541
1.57858958230532e-05,-1.46064696365363e-05,0.540954095409541
1.57573382763991e-05,-1.46267522141046e-05,0.541054105410541
1.57290014079136e-05,-1.46467192080598e-05,0.541154115411541
1.57007113010645e-05,-1.46663752255347e-05,0.541254125412541
1.56726674415044e-05,-1.46863583441755e-05,0.541354135413541
1.56448675257468e-05,-1.47066616534026e-05,0.541454145414541
1.56167895739462e-05,-1.47272598145042e-05,0.541554155415542
1.55888832351113e-05,-1.4747597676709e-05,0.541654165416542
1.55611468967416e-05,-1.47676775436236e-05,0.541754175417542
1.55331730644917e-05,-1.47876468411053e-05,0.541854185418542
1.55050287710793e-05,-1.48076599056708e-05,0.541954195419542
1.54762017115023e-05,-1.48276107749403e-05,0.542054205420542
1.54466987963405e-05,-1.48475040558869e-05,0.542154215421542
1.54165264755159e-05,-1.48673374451438e-05,0.542254225422542
1.53856914292395e-05,-1.48871155496843e-05,0.542354235423542
1.53542001073936e-05,-1.49068337624553e-05,0.542454245424542
1.53220589598604e-05,-1.49264966905098e-05,0.542554255425543
1.52894921200983e-05,-1.49458739809558e-05,0.542654265426543
1.52565041951204e-05,-1.49649702406864e-05,0.542754275427543
1.52228809566802e-05,-1.49840158228336e-05,0.542854285428543
1.51886288547001e-05,-1.50030107273972e-05,0.542954295429543
1.5153753878325e-05,-1.50219549542175e-05,0.543054305430543
1.51187966659811e-05,-1.50411456586955e-05,0.543154315431543
1.50837574479572e-05,-1.50605805373844e-05,0.543254325432543
1.5048637606385e-05,-1.50802572865981e-05,0.543354335433543
1.50134281575272e-05,-1.51003970452822e-05,0.543454345434543
1.49781304835157e-05,-1.51209929027773e-05,0.543554355435544
1.49428203703969e-05,-1.51421669462289e-05,0.543654365436544
1.490791153215e-05,-1.51637740532262e-05,0.543754375437544
1.48733519089795e-05,-1.51853995884358e-05,0.543854385438544
1.48383670542773e-05,-1.52067763424611e-05,0.543954395439544
1.48029560465691e-05,-1.52277776211837e-05,0.544054405440544
1.47671608101492e-05,-1.52482606057194e-05,0.544154415441544
1.47309852610449e-05,-1.5268225296148e-05,0.544254425442544
1.46949569074293e-05,-1.52878283325129e-05,0.544354435443544
1.46590444213656e-05,-1.53070305546235e-05,0.544454445444544
1.46232088731916e-05,-1.53259886026828e-05,0.544554455445545
1.45874937995827e-05,-1.53446448882881e-05,0.544654465446545
1.45522491067212e-05,-1.53630155362849e-05,0.544754475447545
1.45174805534233e-05,-1.53819689772912e-05,0.544854485448545
1.44831432208819e-05,-1.54010997899997e-05,0.544954495449545
1.44489404143934e-05,-1.5420000249816e-05,0.545054505450545
1.44148707519856e-05,-1.54386703566604e-05,0.545154515451545
1.43809328514068e-05,-1.54571124140593e-05,0.545254525452545
1.43471253306451e-05,-1.54753310290658e-05,0.545354535453545
1.43134472682257e-05,-1.54933262017599e-05,0.545454545454545
1.42798970516883e-05,-1.5511100235588e-05,0.545554555455546
1.42467695328272e-05,-1.55289871424555e-05,0.545654565456546
1.42140607956155e-05,-1.55469846185962e-05,0.545754575457546
1.41817662330401e-05,-1.55650903607231e-05,0.545854585458546
1.4149047821025e-05,-1.55829265898473e-05,0.545954595459546
1.41159094755573e-05,-1.56004933060486e-05,0.546054605460546
1.4082586847728e-05,-1.56179770952152e-05,0.546154615461546
1.40490817803663e-05,-1.56353756537406e-05,0.546254625462546
1.4015460615124e-05,-1.56528387110885e-05,0.546354635463546
1.39812105863418e-05,-1.56702695190651e-05,0.546454645464546
1.39463381438618e-05,-1.56876634705374e-05,0.546554655465547
1.39108492768692e-05,-1.57050251725585e-05,0.546654665466547
1.38747502049174e-05,-1.57223546252083e-05,0.546754675467547
1.3838046456454e-05,-1.57396472213538e-05,0.546854685468547
1.38012579380868e-05,-1.57570112269813e-05,0.546954695469547
1.37643855712902e-05,-1.57744397314314e-05,0.547054705470547
1.3727454694816e-05,-1.57918843604872e-05,0.547154715471547
1.36904659997302e-05,-1.58093405073355e-05,0.547254725472547
1.36531085095925e-05,-1.58263129128947e-05,0.547354735473547
1.36162110343329e-05,-1.58434027984664e-05,0.547454745474547
1.35797641293966e-05,-1.58604903805115e-05,0.547554755475548
1.35437629574418e-05,-1.58775710519772e-05,0.547654765476548
1.35082089005607e-05,-1.58947715069818e-05,0.547754775477548
1.34729830966486e-05,-1.59118729101861e-05,0.547854785478548
1.34380825511131e-05,-1.59288775651166e-05,0.547954795479548
1.34035825893434e-05,-1.59458338459901e-05,0.548054805480548
1.33684627478112e-05,-1.59627624845454e-05,0.548154815481548
1.33327285549242e-05,-1.59796611771759e-05,0.548254825482548
1.32963864606045e-05,-1.59965299238817e-05,0.548354835483548
1.32603804512281e-05,-1.60133019223936e-05,0.548454845484548
1.32247073018738e-05,-1.60299817796848e-05,0.548554855485549
1.31886519970059e-05,-1.60461825028997e-05,0.548654865486549
1.31522186829e-05,-1.60619086990116e-05,0.548754875487549
1.3115410814926e-05,-1.60771649750734e-05,0.548854885488549
1.30782323089909e-05,-1.60919582416647e-05,0.548954895489549
1.3040459953191e-05,-1.61067422942298e-05,0.549054905490549
1.30020997366711e-05,-1.61215194361355e-05,0.549154915491549
1.29636906852771e-05,-1.61362113474799e-05,0.549254925492549
1.29246999927168e-05,-1.61508986517712e-05,0.549354935493549
1.28858544224872e-05,-1.61652312124985e-05,0.549454945494549
1.2846431357447e-05,-1.61795591661728e-05,0.54955495549555
1.28069702841393e-05,-1.61938111033918e-05,0.54965496549655
1.2767990187777e-05,-1.62082058594151e-05,0.54975497549755
1.2728946974724e-05,-1.62224762248464e-05,0.54985498549855
1.26898413360463e-05,-1.6236619896159e-05,0.54995499549955
1.26510991943014e-05,-1.6250694461596e-05,0.55005500550055
1.26127608612835e-05,-1.62646423328345e-05,0.55015501550155
1.25748228817028e-05,-1.62784681170874e-05,0.55025502550255
1.25370546722586e-05,-1.62921119225052e-05,0.55035503550355
1.24989158248934e-05,-1.63055322855306e-05,0.55045504550455
1.24606417603694e-05,-1.63189065779456e-05,0.550555055505551
1.24222336304099e-05,-1.63322371033567e-05,0.550655065506551
1.23836930474756e-05,-1.63455215581573e-05,0.550755075507551
1.23450211634096e-05,-1.63587645494007e-05,0.550855085508551
1.23067083995521e-05,-1.63719453454279e-05,0.550955095509551
1.22683269905563e-05,-1.63852367108082e-05,0.551055105510551
1.22293637099855e-05,-1.6398530379715e-05,0.551155115511551
1.21898245470248e-05,-1.64118332627278e-05,0.551255125512551
1.21497147997931e-05,-1.64251407527937e-05,0.551355135513551
1.21090404574753e-05,-1.64384551535191e-05,0.551455145514551
1.20678068181904e-05,-1.64517741612177e-05,0.551555155515552
1.20260191800975e-05,-1.64651000795757e-05,0.551655165516552
1.19836833019329e-05,-1.64784329084334e-05,0.551755175517552
1.19408044818555e-05,-1.6491770344424e-05,0.551855185518552
1.18979159869747e-05,-1.65051123874677e-05,0.551955195519552
1.18556181170376e-05,-1.65187377646733e-05,0.552055205520552
1.1813904422202e-05,-1.65326418689078e-05,0.552155215521552
1.17727696043489e-05,-1.65468223966449e-05,0.552255225522552
1.17318008709738e-05,-1.65606550914773e-05,0.552355235523552
1.16909966095763e-05,-1.65741445603783e-05,0.552455245524552
1.16503549774071e-05,-1.65872908034277e-05,0.552555255525553
1.16099190504041e-05,-1.66000408393558e-05,0.552655265526553
1.1569868503876e-05,-1.6612516755308e-05,0.552755275527553
1.15301996522041e-05,-1.66247139441513e-05,0.552855285528553
1.14910092436225e-05,-1.66369572036049e-05,0.552955295529553
1.14522977388284e-05,-1.66493640136815e-05,0.553055305530553
1.14140250563963e-05,-1.66617708236781e-05,0.553155315531553
1.13757083765917e-05,-1.66742375255242e-05,0.553255325532553
1.13373338781355e-05,-1.66868700814397e-05,0.553355335533553
1.12991332962115e-05,-1.66993344797593e-05,0.553455345534553
1.12612872274429e-05,-1.67117458968089e-05,0.553555355535554
1.12236100074162e-05,-1.67239914597891e-05,0.553655365536554
1.11861000236309e-05,-1.67360734721464e-05,0.553755375537554
1.11489376424215e-05,-1.67481071104467e-05,0.553855385538554
1.11121196389068e-05,-1.67600923746101e-05,0.553955395539554
1.10757176528176e-05,-1.67721582622817e-05,0.554055405540554
1.10397277681668e-05,-1.67843024699351e-05,0.554155415541554
1.10041458385588e-05,-1.67965226941235e-05,0.554255425542554
1.09683681089964e-05,-1.68085471182378e-05,0.554355435543554
1.09325118290438e-05,-1.68205899706442e-05,0.554455445544555
1.08970664987664e-05,-1.68326328229707e-05,0.554555455545555
1.08619485000234e-05,-1.68446296047667e-05,0.554655465546555
1.08271548382625e-05,-1.68565780124258e-05,0.554755475547555
1.07927970042711e-05,-1.68686945777608e-05,0.554855485548555
1.07580438846329e-05,-1.68803757760236e-05,0.554955495549555
1.07228906418862e-05,-1.68918519601062e-05,0.555055505550555
1.06873407313607e-05,-1.69031231300884e-05,0.555155515551555
1.06519373253379e-05,-1.69142422671603e-05,0.555255525552555
1.06164461548187e-05,-1.69252623524318e-05,0.555355535553555
1.05807935068745e-05,-1.69362640094113e-05,0.555455545554555
1.05450466445916e-05,-1.69473946641158e-05,0.555555555555556
1.05095234550297e-05,-1.6958497676502e-05,0.555655565556556
1.04742214042539e-05,-1.69695753499366e-05,0.555755575557556
1.04390280801217e-05,-1.69803374399179e-05,0.555855585558556
1.0404052900223e-05,-1.69910741910275e-05,0.555955595559556
1.0369227449748e-05,-1.70014423774939e-05,0.556055605560556
1.0334550346565e-05,-1.70114419991571e-05,0.556155615561556
1.02997889342153e-05,-1.7021404764396e-05,0.556255625562556
1.02649496625413e-05,-1.70314527601961e-05,0.556355635563556
1.02302145104179e-05,-1.70411943865691e-05,0.556455645564556
1.01954012686416e-05,-1.70510258505564e-05,0.556555655565557
1.01605053301591e-05,-1.70608204581193e-05,0.556655665566557
1.01255326841556e-05,-1.70707049033765e-05,0.556755675567557
1.00909933320264e-05,-1.70808542545035e-05,0.556855685568557
1.00568828971273e-05,-1.70912662079737e-05,0.556955695569557
1.00226881530215e-05,-1.71017610884788e-05,0.557055705570557
9.98841002114378e-06,-1.7112336592572e-05,0.557155715571557
9.95402247163629e-06,-1.71228222589709e-05,0.557255725572557
9.91999611553516e-06,-1.71332180877555e-05,0.557355735573557
9.88632749759055e-06,-1.71435240788459e-05,0.557455745574557
9.85301316247274e-06,-1.71537425358485e-05,0.557555755575558
9.82004919423457e-06,-1.71638711551569e-05,0.557655765576558
9.78743259820367e-06,-1.71739145439039e-05,0.557755775577558
9.75494246596269e-06,-1.71835939749809e-05,0.557855785578558
9.72256290311469e-06,-1.71930108037145e-05,0.557955795579558
9.69029298830501e-06,-1.72021719406844e-05,0.558055805580558
9.65814631232415e-06,-1.72109737269573e-05,0.558155815581558
9.62612149304022e-06,-1.72194253767991e-05,0.558255825582558
9.59439935752502e-06,-1.72276420666159e-05,0.558355835583558
9.56255928133995e-06,-1.72359117377025e-05,0.558455845584558
9.53060241616836e-06,-1.72442389969522e-05,0.558555855585559
9.49852461569448e-06,-1.72524948467198e-05,0.558655865586559
9.46632680135288e-06,-1.72606861977448e-05,0.558755875587559
9.43371780700745e-06,-1.72686057322405e-05,0.558855885588559
9.40047096530467e-06,-1.72765805515326e-05,0.558955895589559
9.36659295649543e-06,-1.72846152625143e-05,0.559055905590559
9.33208953947597e-06,-1.72927052582125e-05,0.559155915591559
9.29696693367997e-06,-1.73008505386271e-05,0.559255925592559
9.26164392079675e-06,-1.73088391789984e-05,0.559355935593559
9.22570978155976e-06,-1.73168854076926e-05,0.559455945594559
9.1897097613683e-06,-1.73250375986868e-05,0.55955595559556
9.15332136610956e-06,-1.7333017024952e-05,0.55965596559656
9.11656302399573e-06,-1.73407246347679e-05,0.55975597559756
9.07992792071072e-06,-1.73481489104218e-05,0.55985598559856
9.04341444379395e-06,-1.73552921555202e-05,0.55995599559956
9.00702144148217e-06,-1.73621566735097e-05,0.56005600560056
8.97054021397669e-06,-1.73689682103093e-05,0.56015601560156
8.93439645354638e-06,-1.73757843542418e-05,0.56025602560256
8.89840495639507e-06,-1.7382487625135e-05,0.56035603560356
8.86233352680147e-06,-1.73894097313675e-05,0.56045604560456
8.82617248992224e-06,-1.73965022988025e-05,0.560556055605561
8.78992276711204e-06,-1.74037584167805e-05,0.560656065606561
8.75358527984541e-06,-1.74111803889878e-05,0.560756075607561
8.71740189872694e-06,-1.74184871846291e-05,0.560856085608561
8.68083198533044e-06,-1.74256304297276e-05,0.560956095609561
8.64419688204542e-06,-1.743276446064e-05,0.561056105610561
8.60749727993785e-06,-1.74398915809728e-05,0.561156115611561
8.57094971078059e-06,-1.7446781437834e-05,0.561256125612561
8.5343279679574e-06,-1.74538878264281e-05,0.561356135613561
8.49763228187689e-06,-1.74612084432286e-05,0.561456145614561
8.46086380422238e-06,-1.74687409847889e-05,0.561556155615562
8.42402299577111e-06,-1.74764831475825e-05,0.561656165616562
8.38711054750912e-06,-1.74844349315295e-05,0.561756175617562
8.3501273809509e-06,-1.74925917295767e-05,0.561856185618562
8.31307372634521e-06,-1.75009535417243e-05,0.561956195619562
8.27595073549528e-06,-1.7509515760999e-05,0.562056205620562
8.23868216161725e-06,-1.75180825873268e-05,0.562156215621562
8.20135001031128e-06,-1.7526700091318e-05,0.562256225622562
8.16395543334063e-06,-1.75353705764192e-05,0.562356235623562
8.12649843070531e-06,-1.75440917392638e-05,0.562456245624562
8.08946919353671e-06,-1.75528451514797e-05,0.562556255625563
8.05286380576782e-06,-1.75616354201199e-05,0.562656265626563
8.01667766042551e-06,-1.75704556346849e-05,0.562756275627563
7.98095129951266e-06,-1.75792528139847e-05,0.562856285628563
7.94574622737922e-06,-1.75883747909238e-05,0.562956295629563
7.91097652231808e-06,-1.75975704807915e-05,0.563056305630563
7.87663803797348e-06,-1.76068352765349e-05,0.563156315631563
7.84273192614865e-06,-1.76162958723524e-05,0.563256325632563
7.80924851196028e-06,-1.76258255740455e-05,0.563356335633563
7.77618341872394e-06,-1.76354220780077e-05,0.563456345634563
7.74299715985662e-06,-1.76449402620682e-05,0.563556355635564
7.71000923487868e-06,-1.76544492319427e-05,0.563656365636564
7.67691166190238e-06,-1.76641470912318e-05,0.563756375637564
7.64393640636028e-06,-1.76737067387697e-05,0.563856385638564
7.61085150277986e-06,-1.76834552758022e-05,0.563956395639564
7.57814599052926e-06,-1.76933074716081e-05,0.564056405640564
7.54581618395006e-06,-1.77032587191344e-05,0.564156415641564
7.51385816701521e-06,-1.77133113219876e-05,0.564256425642564
7.48176792747413e-06,-1.7723276390753e-05,0.564356435643564
7.4495634329216e-06,-1.77332806194693e-05,0.564456445644564
7.41724030655334e-06,-1.77432019211508e-05,0.564556455645565
7.38479970021252e-06,-1.77530379922711e-05,0.564656465646565
7.35224253525382e-06,-1.77627911362767e-05,0.564756475647565
7.31927211709344e-06,-1.77721319485551e-05,0.564856485648565
7.28642240390668e-06,-1.77813391560555e-05,0.564956495649565
7.25347686384073e-06,-1.77906408083031e-05,0.565056505650565
7.22041983298718e-06,-1.77998641405691e-05,0.565156515651565
7.18725822188564e-06,-1.7809131239839e-05,0.565256525652565
7.15398719315436e-06,-1.78183223226537e-05,0.565356535653565
7.12049778978104e-06,-1.78273429442659e-05,0.565456545654565
7.08690219369915e-06,-1.78362898529495e-05,0.565556555655566
7.05374104333487e-06,-1.78452114228413e-05,0.565656565656566
7.02100996188392e-06,-1.7854105350335e-05,0.565756575657566
6.98858847482124e-06,-1.78627597108305e-05,0.565856585658566
6.95647358755435e-06,-1.78711768076945e-05,0.565956595659566
6.92466230545082e-06,-1.78793589446134e-05,0.566056605660566
6.89315140358951e-06,-1.78873084249539e-05,0.566156615661566
6.86193811778653e-06,-1.78950275524023e-05,0.566256625662566
6.8310855646926e-06,-1.79028687669962e-05,0.566356635663566
6.8005905193466e-06,-1.79108297650493e-05,0.566456645664566
6.77044929617003e-06,-1.79189082430349e-05,0.566556655665567
6.74077522877972e-06,-1.79273207329258e-05,0.566656665666567
6.71156347975398e-06,-1.79360603239826e-05,0.566756675667567
6.68240033523377e-06,-1.79445050631649e-05,0.566856685668567
6.65328533444188e-06,-1.79526595577655e-05,0.566956695669567
6.62403212189876e-06,-1.79607933204676e-05,0.567056705670567
6.59464207969637e-06,-1.79689109585639e-05,0.567156715671567
6.56541305418174e-06,-1.79770285965804e-05,0.567256725672567
6.53634343293428e-06,-1.79851531452563e-05,0.567356735673567
6.50732080369182e-06,-1.79929874491907e-05,0.567456745674567
6.47868194246359e-06,-1.80008862519477e-05,0.567556755675568
6.44990579087877e-06,-1.80088887135581e-05,0.567656765676568
6.42150856992646e-06,-1.80170984927953e-05,0.567756775677568
6.39341334167693e-06,-1.80252391661569e-05,0.567856785678568
6.36516101268677e-06,-1.80335848536187e-05,0.567956795679568
6.33675342582515e-06,-1.80421309482078e-05,0.568056805680568
6.30820071659278e-06,-1.80506540074517e-05,0.568156815681568
6.27949551375274e-06,-1.80593774737429e-05,0.568256825682568
6.25086932192039e-06,-1.80679719424689e-05,0.568356835683568
6.22232121978102e-06,-1.80764397169963e-05,0.568456845684568
6.19392561124932e-06,-1.80849051879973e-05,0.568556855685569
6.16539063920315e-06,-1.8093472014325e-05,0.568656865686569
6.13723206389432e-06,-1.81022392477001e-05,0.568756875687569
6.10941049496336e-06,-1.81110387305263e-05,0.568856885688569
6.08090454736736e-06,-1.81198865874096e-05,0.568956895689569
6.05194503485552e-06,-1.81283336301983e-05,0.569056905690569
6.02253633403235e-06,-1.81363844659456e-05,0.569156915691569
5.99321332454767e-06,-1.81443109110209e-05,0.569256925692569
5.96367700821127e-06,-1.81520254314163e-05,0.569356935693569
5.93392047448352e-06,-1.81597491659177e-05,0.56945694569457
5.90403793766316e-06,-1.81675811663256e-05,0.56955695569557
5.87401603728835e-06,-1.81756204843604e-05,0.56965696569657
5.84387066775606e-06,-1.81837634612485e-05,0.56975697569757
5.81327910454485e-06,-1.81917336734076e-05,0.56985698569857
5.78203034436948e-06,-1.81997614738896e-05,0.56995699569957
5.75013060674357e-06,-1.82078468625348e-05,0.57005700570057
5.71810095007791e-06,-1.82160865876168e-05,0.57015701570157
5.68594229572717e-06,-1.82244829527421e-05,0.57025702570257
5.65365602582323e-06,-1.82330313508577e-05,0.57035703570357
5.62124352253796e-06,-1.82417317818836e-05,0.57045704570457
5.58870570722603e-06,-1.82505819422934e-05,0.570557055705571
5.55604373169065e-06,-1.82595795286404e-05,0.570657065706571
5.52325920835244e-06,-1.82687268444512e-05,0.570757075707571
5.49036365492394e-06,-1.82780676566497e-05,0.570857085708571
5.45785186950967e-06,-1.82874361112464e-05,0.570957095709571
5.4257197057539e-06,-1.82968299047148e-05,0.571057105710571
5.392945548325e-06,-1.83062651616607e-05,0.571157115711571
5.36004953415922e-06,-1.83158455409373e-05,0.571257125712571
5.32703304542842e-06,-1.83255687390981e-05,0.571357135713571
5.2938972338559e-06,-1.83354301490101e-05,0.571457145714571
5.26064325120491e-06,-1.83454297706733e-05,0.571557155715572
5.22727224927869e-06,-1.83555699076942e-05,0.571657165716572
5.19378537980053e-06,-1.83658436494133e-05,0.571757175717572
5.16018356420501e-06,-1.8376253299357e-05,0.571857185718572
5.12595403683278e-06,-1.83866951986721e-05,0.571957195719572
5.09110255646019e-06,-1.83971693474384e-05,0.572057205720572
5.05617505963242e-06,-1.84077264233194e-05,0.572157215721572
5.02117200700682e-06,-1.84183618191022e-05,0.572257225722572
4.9860940896893e-06,-1.84290755349466e-05,0.572357235723572
4.95094245944313e-06,-1.84398675707727e-05,0.572457245724572
4.91571734655703e-06,-1.84507356231339e-05,0.572557255725573
4.88032776169336e-06,-1.8461585247203e-05,0.572657265726573
4.84526504766688e-06,-1.84723980148477e-05,0.572757275727573
4.81034377039269e-06,-1.84830633565552e-05,0.572857285728573
4.77556231729033e-06,-1.84935766652724e-05,0.572957295729573
4.74038028046209e-06,-1.85038987811284e-05,0.573057305730573
4.70480157581514e-06,-1.85140250969102e-05,0.573157315731573
4.66861427866961e-06,-1.85241882691963e-05,0.573257325732573
4.63204897236612e-06,-1.85339368061489e-05,0.573357335733573
4.59488497869612e-06,-1.85437245031323e-05,0.573457345734573
4.55712828688454e-06,-1.85535490566199e-05,0.573557355735574
4.51929857317028e-06,-1.85635164288319e-05,0.573657365736574
4.48139698935658e-06,-1.85736197093485e-05,0.573757375737574
4.44312522835911e-06,-1.85835317969239e-05,0.573857385738574
4.40448720616496e-06,-1.85932549950847e-05,0.573957395739574
4.36527076768567e-06,-1.86030173531964e-05,0.574057405740574
4.32599581956876e-06,-1.86129202266657e-05,0.574157415741574
4.28666282251154e-06,-1.86229613118863e-05,0.574257425742574
4.24777095134292e-06,-1.86331014489072e-05,0.574357435743574
4.20931536868116e-06,-1.8643338334122e-05,0.574457445744574
4.17133316131927e-06,-1.86537595016984e-05,0.574557455745575
4.13329520858357e-06,-1.8664212918726e-05,0.574657465746575
4.09520174076275e-06,-1.86747008886514e-05,0.574757475747575
4.05652478890643e-06,-1.86852188045016e-05,0.574857485748575
4.0172696511336e-06,-1.86957689697231e-05,0.574957495749575
3.97744231662921e-06,-1.87063513843959e-05,0.575057505750575
3.9375772042259e-06,-1.87169637449134e-05,0.575157515751575
3.89767454433227e-06,-1.87276083548822e-05,0.575257525752575
3.85743027096778e-06,-1.87378337224644e-05,0.575357535753575
3.81713785387498e-06,-1.87481949982712e-05,0.575457545754575
3.77679752334259e-06,-1.87586898788562e-05,0.575557555755576
3.73611995610366e-06,-1.87687678205011e-05,0.575657565756576
3.69529634505939e-06,-1.87786683904439e-05,0.575757575757576
3.65414033473027e-06,-1.87881543250532e-05,0.575857585758576
3.6124307862504e-06,-1.87976863301929e-05,0.575957595759576
3.57017322810742e-06,-1.88072574954433e-05,0.576057605760576
3.52788710617162e-06,-1.88169691758916e-05,0.576157615761576
3.48505850306033e-06,-1.88267223198972e-05,0.576257625762576
3.4416927168526e-06,-1.88365146239336e-05,0.576357635763576
3.39823686262195e-06,-1.88461733232718e-05,0.576457645764576
3.35469186180298e-06,-1.88557030249649e-05,0.576557655765577
3.31107291772668e-06,-1.8865002373686e-05,0.576657665766577
3.26738118207638e-06,-1.88740759764882e-05,0.576757675767577
3.22368391797841e-06,-1.88830735628352e-05,0.576857685768577
3.1799721416154e-06,-1.8892216271513e-05,0.576957695769577
3.13624631372461e-06,-1.89015064061281e-05,0.577057705770577
3.09250643434601e-06,-1.89109416630739e-05,0.577157715771577
3.04875250339968e-06,-1.8920519738824e-05,0.577257725772577
3.0049847512942e-06,-1.89302383299317e-05,0.577357735773577
2.96121239213568e-06,-1.89398739939248e-05,0.577457745774577
2.91691206398681e-06,-1.89495511214752e-05,0.577557755775578
2.87208906496657e-06,-1.8959269712583e-05,0.577657765776578
2.82674846290525e-06,-1.89690251601151e-05,0.577757775777578
2.78089532551325e-06,-1.8978819767678e-05,0.577857785778578
2.73453472058088e-06,-1.89886558387983e-05,0.577957795779578
2.68767171581855e-06,-1.89985287663429e-05,0.578057805780578
2.64052652869751e-06,-1.90082105009463e-05,0.578157815781578
2.59311136795629e-06,-1.90174845107958e-05,0.578257825782578
2.54542853704149e-06,-1.90263530994977e-05,0.578357835783578
2.49725643646983e-06,-1.90352700623365e-05,0.578457845784578
2.44881505330398e-06,-1.90440073498667e-05,0.578557855785579
2.39989200208683e-06,-1.90527930114539e-05,0.578657865786579
2.35070703959233e-06,-1.90613989978125e-05,0.578757875787579
2.30126316037298e-06,-1.90698299158357e-05,0.578857885788579
2.25156243758669e-06,-1.90780857656832e-05,0.578957895789579
2.20160786586588e-06,-1.90861688508018e-05,0.579057905790579
2.15140174873706e-06,-1.9094081474718e-05,0.579157915791579
2.10094638968682e-06,-1.91018236375116e-05,0.579257925792579
2.05024455297893e-06,-1.91093976425493e-05,0.579357935793579
1.99931328473365e-06,-1.91167044382706e-05,0.579457945794579
1.94843891366542e-06,-1.91241747845349e-05,0.57955795579558
1.89762097907692e-06,-1.91318086813421e-05,0.57965796579658
1.84634441174231e-06,-1.91395024699988e-05,0.57975797579758
1.79461404912323e-06,-1.91472538468985e-05,0.57985798579858
1.74243449823277e-06,-1.91550651154877e-05,0.57995799579958
1.69022177649644e-06,-1.91627220476401e-05,0.58005800580058
1.63797680538879e-06,-1.91702246433557e-05,0.58015801580158
1.5858014008141e-06,-1.91778907896141e-05,0.58025802580258
1.53318095436373e-06,-1.91856145241156e-05,0.58035803580358
1.48064873310706e-06,-1.91934004539132e-05,0.58045804580458
1.4282038156095e-06,-1.92012439719537e-05,0.580558055805581
1.37584551084507e-06,-1.92091450782372e-05,0.580658065806581
1.32357266697059e-06,-1.92171037727637e-05,0.580758075807581
1.27108605562699e-06,-1.92247952578939e-05,0.580858085808581
1.21838751952359e-06,-1.92322149264947e-05,0.580958095809581
1.16524923962353e-06,-1.92396990939181e-05,0.581058105810581
1.11167559265119e-06,-1.92472454566376e-05,0.581158115811581
1.05767049459367e-06,-1.92548517112065e-05,0.581258125812581
1.00323855254396e-06,-1.9262517857465e-05,0.581358135813581
9.48383912817851e-07,-1.9270243895493e-05,0.581458145814581
8.93110491402428e-07,-1.9278027521764e-05,0.581558155815582
8.37422665022064e-07,-1.92858710398045e-05,0.581658165816582
7.8132411933518e-07,-1.9293772146088e-05,0.581758175817582
7.24819231066146e-07,-1.93017308406145e-05,0.581858185818582
6.68359031235634e-07,-1.93096987492471e-05,0.581958195819582
6.1190827587985e-07,-1.93175077143898e-05,0.582058205820582
5.55466504301482e-07,-1.93251646465422e-05,0.582158215821582
4.99033946829205e-07,-1.93326672421778e-05,0.582258225822582
4.42645156440785e-07,-1.93401836590524e-05,0.582358235823582
3.86376149551441e-07,-1.9347637880631e-05,0.582458245824582
3.30216330003101e-07,-1.93552556527526e-05,0.582558255825583
2.74165006689859e-07,-1.93630346719706e-05,0.582658265826583
2.1792179932954e-07,-1.93706432299861e-05,0.582758275827583
1.61273861847644e-07,-1.93783139833775e-05,0.582858285828583
1.04224879902593e-07,-1.93860423249321e-05,0.582958295829583
4.70091223735427e-08,-1.93935034570902e-05,0.583058305830583
-1.06021511310324e-08,-1.94010267844645e-05,0.583158315831583
-6.86047943353182e-08,-1.94086100036883e-05,0.583258325832583
-1.26995121540934e-07,-1.94162554182081e-05,0.583358335833583
-1.85769216760783e-07,-1.94239584209708e-05,0.583458345834583
-2.44923624745041e-07,-1.94317213155031e-05,0.583558355835584
-3.04454199058054e-07,-1.9439544101725e-05,0.583658365836584
-3.64357484449997e-07,-1.94474244762698e-05,0.583758375837584
-4.24106663733737e-07,-1.94552380484656e-05,0.583858385838584
-4.83703579738484e-07,-1.94629917288118e-05,0.583958395839584
-5.43672285387576e-07,-1.9470802997481e-05,0.584058405840584
-6.04009555759866e-07,-1.94786718543133e-05,0.584158415841584
-6.64711705196932e-07,-1.94865982994685e-05,0.584258425842584
-7.25774817711678e-07,-1.94945823327868e-05,0.584358435843584
-7.87195668382955e-07,-1.95026216508215e-05,0.584458445844585
-8.48970801881019e-07,-1.95107185571791e-05,0.584558455845585
-9.11096532587408e-07,-1.95188684446468e-05,0.584658465846585
-9.73569635501056e-07,-1.95270759203575e-05,0.584758475847585
-1.03587250762084e-06,-1.9535437732505e-05,0.584858485848585
-1.09799777762992e-06,-1.95437304388569e-05,0.584958495849585
-1.15994751868617e-06,-1.95519540392532e-05,0.585058505850585
-1.22172288251292e-06,-1.95601108373005e-05,0.585158515851585
-1.28340771765939e-06,-1.95681524589416e-05,0.585258525852585
-1.34492117020878e-06,-1.95761272781538e-05,0.585358535853585
-1.40626462229298e-06,-1.95840352950169e-05,0.585458545854585
-1.46743991670124e-06,-1.95918811165839e-05,0.585558555855586
-1.5287564174532e-06,-1.95995564769485e-05,0.585658565856586
-1.59042812250648e-06,-1.96072917291625e-05,0.585758575857586
-1.65223619648178e-06,-1.96148588236207e-05,0.585858585858586
-1.71395328103953e-06,-1.96223153487258e-05,0.585958595859586
-1.77550773640898e-06,-1.96299354243739e-05,0.586058605860586
-1.83741486214465e-06,-1.9637613088345e-05,0.586158615861586
-1.89914807138806e-06,-1.96452308604665e-05,0.586258625862586
-1.96123256890576e-06,-1.96529085244376e-05,0.586358635863586
-2.02322331278208e-06,-1.96604733153692e-05,0.586458645864587
-2.08512122441165e-06,-1.96679298404743e-05,0.586558655865587
-2.14692745555773e-06,-1.96752757961465e-05,0.586658665866587
-2.20863693846997e-06,-1.96826378765044e-05,0.586758675867587
-2.27025059454299e-06,-1.96900137780214e-05,0.586858685868587
-2.33176934521137e-06,-1.96974035007774e-05,0.586958695869587
-2.39311878648052e-06,-1.97049360423377e-05,0.587058705870587
-2.45460759126414e-06,-1.97123004262221e-05,0.587158715871587
-2.51644975747993e-06,-1.9719729309009e-05,0.587258725872587
-2.57864206016677e-06,-1.97272180834854e-05,0.587358735873587
-2.64096543369658e-06,-1.97345433074189e-05,0.587458745874587
-2.70341895663478e-06,-1.97417026771231e-05,0.587558755875588
-2.7660010165208e-06,-1.97487007998907e-05,0.587658765876588
-2.82892561127231e-06,-1.9755763421401e-05,0.587758775877588
-2.89166661468822e-06,-1.97627707582747e-05,0.587858785878588
-2.95429244165809e-06,-1.97695730809682e-05,0.587958795879588
-3.01680447427387e-06,-1.9776172693008e-05,0.588058805880588
-3.0794353689941e-06,-1.97823922227719e-05,0.588158815881588
-3.1424085682112e-06,-1.97886854654644e-05,0.588258825882588
-3.20572015589809e-06,-1.97950524210856e-05,0.588358835883588
-3.26936736783095e-06,-1.9801490786109e-05,0.588458845884588
-3.33312215460428e-06,-1.98075536758295e-05,0.588558855885589
-3.39698405552077e-06,-1.98132387867208e-05,0.588658865886589
-3.46095168844852e-06,-1.9818555332809e-05,0.588758875887589
-3.5247921665204e-06,-1.98236829895624e-05,0.588858885888589
-3.58850710223693e-06,-1.98286263639543e-05,0.588958895889589
-3.65209718666407e-06,-1.98333854559845e-05,0.589058905890589
-3.71556426259106e-06,-1.98379602655732e-05,0.589158915891589
-3.77914075618774e-06,-1.98421780281513e-05,0.589258925892589
-3.84259447165291e-06,-1.98462161154208e-05,0.589358935893589
-3.90594084264625e-06,-1.98501804897617e-05,0.589458945894589
-3.96918125129964e-06,-1.98540711510939e-05,0.58955895589559
-4.03231684933641e-06,-1.98578880995775e-05,0.58965896589659
-4.09534855819112e-06,-1.98616290315259e-05,0.58975897589759
-4.15849429176856e-06,-1.98650221304899e-05,0.58985898589859
-4.22175312863414e-06,-1.98680650930227e-05,0.58995899589959
-4.28534712904837e-06,-1.98712140178556e-05,0.59005900590059
-4.34904985606634e-06,-1.98740174133104e-05,0.59015901590159
-4.41285992755614e-06,-1.98764775828337e-05,0.59025902590259
-4.47654445669061e-06,-1.98787788088671e-05,0.59035903590359
-4.5401050559303e-06,-1.98809210913307e-05,0.59045904590459
-4.6034746925575e-06,-1.98830541596882e-05,0.590559055905591
-4.66695512898628e-06,-1.98848532162203e-05,0.590659065906591
-4.73031347830954e-06,-1.98865002398421e-05,0.590759075907591
-4.79355089237047e-06,-1.98879929269471e-05,0.590859085908591
-4.85666852289236e-06,-1.98893381881947e-05,0.590959095909591
-4.92012269905484e-06,-1.98908032329814e-05,0.591059105910591
-4.98338821617131e-06,-1.98924686848154e-05,0.591159115911591
-5.04646714735971e-06,-1.98943299367235e-05,0.591259125912591
-5.10936110516051e-06,-1.98963892920724e-05,0.591359135913591
-5.17206502178341e-06,-1.98985615204607e-05,0.591459145914591
-5.23458050964902e-06,-1.99008466217285e-05,0.591559155915592
-5.29722430417372e-06,-1.99030188501168e-05,0.591659165916592
-5.35999502310575e-06,-1.99050782054657e-05,0.591759175917592
-5.42265954936916e-06,-1.99072043632436e-05,0.591859185918592
-5.48521903468726e-06,-1.99093950198441e-05,0.591959195919592
-5.54767463082331e-06,-1.99116524787937e-05,0.592059205920592
-5.60994410172859e-06,-1.99140205070963e-05,0.592159215921592
-5.67204449360327e-06,-1.99166027637651e-05,0.592259225922592
-5.73397741890791e-06,-1.99193923379808e-05,0.592359235923592
-5.79574449002319e-06,-1.99223892299033e-05,0.592459245924592
-5.85734731952954e-06,-1.99255934394526e-05,0.592559255925593
-5.91878775017626e-06,-1.99290003596556e-05,0.592659265926593
-5.98005219121281e-06,-1.99325086351056e-05,0.592759275927593
-6.04114847453347e-06,-1.99359938752903e-05,0.592859285928593
-6.10237790189494e-06,-1.9939128978964e-05,0.592959295929593
-6.16373932149401e-06,-1.99419208567862e-05,0.593059305930593
-6.22523112087011e-06,-1.99443718122034e-05,0.593159315931593
-6.28685260895728e-06,-1.99464818452157e-05,0.593259325932593
-6.34860194292632e-06,-1.99482578664826e-05,0.593359335933593
-6.4104782013826e-06,-1.99497021795306e-05,0.593459345934593
-6.47248000219422e-06,-1.99508170878063e-05,0.593559355935594
-6.53460619359792e-06,-1.99516071984427e-05,0.593659365936594
-6.59684940427686e-06,-1.99521969020317e-05,0.593759375937594
-6.65943768371646e-06,-1.9952915603186e-05,0.593859385938594
-6.72236734621833e-06,-1.99537609985389e-05,0.593959395939594
-6.78563516686133e-06,-1.99547330880103e-05,0.594059405940594
-6.84870879993073e-06,-1.99558295680738e-05,0.594159415941594
-6.91160506125805e-06,-1.99571494905297e-05,0.594259425942594
-6.97432579363256e-06,-1.99586905517716e-05,0.594359435943594
-7.03687283988346e-06,-1.99604504483528e-05,0.594459445944594
-7.09953897860745e-06,-1.99618809401617e-05,0.594559455945595
-7.16203166157646e-06,-1.996353026731e-05,0.594659465946595
-7.22442091606074e-06,-1.99652510038605e-05,0.594759475947595
-7.28670812415221e-06,-1.99670408462865e-05,0.594859485948595
-7.34933970993839e-06,-1.9968948168725e-05,0.594959495949595
-7.41231244845817e-06,-1.99709706676496e-05,0.595059505950595
-7.47562311471048e-06,-1.99731060395336e-05,0.595159515951595
-7.53881330643772e-06,-1.99750870749807e-05,0.595259525952595
-7.60188440565192e-06,-1.99769114703046e-05,0.595359535953595
-7.66506331003527e-06,-1.9978526244555e-05,0.595459545954595
-7.72834909819314e-06,-1.99799337010988e-05,0.595559555955596
-7.79196958920235e-06,-1.99814609411815e-05,0.595659565956596
-7.85592132777311e-06,-1.99831056611968e-05,0.595759575957596
-7.91967219855935e-06,-1.99848701648311e-05,0.595859585958596
-7.98323164603578e-06,-1.99868304684596e-05,0.595959595959596
-8.04659391134614e-06,-1.99889082521006e-05,0.596059605960596
-8.10976106776819e-06,-1.99910989087011e-05,0.596159615961596
-8.17274279002543e-06,-1.99934807582427e-05,0.596259625962596
-8.23583300855772e-06,-1.99956483794981e-05,0.596359635963596
-8.2992597727306e-06,-1.99979288737928e-05,0.596459645964596
-8.3630200879516e-06,-2.00003199374405e-05,0.596559655965597
-8.42711026864223e-06,-2.00028215704413e-05,0.596659665966597
-8.49099796908774e-06,-2.00054337729549e-05,0.596759675967597
-8.55468572314335e-06,-2.0008154241295e-05,0.596859685968597
-8.61870403369457e-06,-2.00109829756215e-05,0.596959695969597
-8.68304990614892e-06,-2.00139176722479e-05,0.597059705970597
-8.74772011558526e-06,-2.00169560276478e-05,0.597159715971597
-8.81271143700253e-06,-2.00201003455075e-05,0.597259725972597
-8.8780208758482e-06,-2.00233460186142e-05,0.597359735973597
-8.94364497687245e-06,-2.00266930469678e-05,0.597459745974598
-9.00958097573157e-06,-2.00301437342546e-05,0.597559755975598
-9.07582564758433e-06,-2.00336911696555e-05,0.597659765976598
-9.14237622816693e-06,-2.00373399604631e-05,0.597759775977598
-9.20922926214964e-06,-2.00410854994646e-05,0.597859785978598
-9.27615923402211e-06,-2.00444809020349e-05,0.597959795979598
-9.34316499206104e-06,-2.00475284715409e-05,0.598059805980598
-9.41024584512056e-06,-2.00502305117488e-05,0.598159815981598
-9.47710095230111e-06,-2.00529187306377e-05,0.598259825982598
-9.54373284745789e-06,-2.00555931284473e-05,0.598359835983598
-9.6101433734201e-06,-2.00582537050979e-05,0.598459845984598
-9.6764032485639e-06,-2.00607507310456e-05,0.598559855985599
-9.74273960090015e-06,-2.00630312253403e-05,0.598659865986599
-9.80885757859434e-06,-2.0065302505449e-05,0.598759875987599
-9.87505963516647e-06,-2.00672374702058e-05,0.598859885988599
-9.94105345263722e-06,-2.0069386663249e-05,0.598959895989599
-1.00068411042444e-05,-2.00717500845784e-05,0.599059905990599
-1.00729390412259e-05,-2.00742240752609e-05,0.599159915991599
-1.01393438084118e-05,-2.00768063319297e-05,0.599259925992599
-1.02060526414583e-05,-2.00794968543451e-05,0.599359935993599
-1.0273062545813e-05,-2.00822956427469e-05,0.5994599459946
-1.03403707572121e-05,-2.00852003935285e-05,0.5995599559956
-1.04079740508143e-05,-2.00882111066101e-05,0.5996599659966
-1.04758694319073e-05,-2.00913254785451e-05,0.5997599759976
-1.05440545970444e-05,-2.00945435092536e-05,0.5998599859986
-1.06120863470994e-05,-2.00976924341663e-05,0.5999599959996
-1.06799665249014e-05,-2.01007768601766e-05,0.6000600060006
-1.07476815396598e-05,-2.01036954321174e-05,0.6001600160016
-1.08152482070864e-05,-2.01065495051557e-05,0.6002600260026
-1.08828934249033e-05,-2.01092837947349e-05,0.6003600360036
-1.09506167323333e-05,-2.0111898300775e-05,0.6004600460046
-1.1018416977693e-05,-2.01143953267227e-05,0.600560056005601
-1.10865076980829e-05,-2.01170006186568e-05,0.600660066006601
-1.11546719011127e-05,-2.01194907341049e-05,0.600760076007601
-1.12226087457231e-05,-2.01221881671798e-05,0.600860086008601
-1.12903203051917e-05,-2.0125095221408e-05,0.600960096009601
-1.13578091133339e-05,-2.01282072898165e-05,0.601060106010601
-1.14250770129789e-05,-2.01315220687987e-05,0.601160116011601
-1.14921949528714e-05,-2.01348921324974e-05,0.601260126012601
-1.15590959002937e-05,-2.013846490677e-05,0.601360136013601
-1.16258501128846e-05,-2.01420883587858e-05,0.601460146014602
-1.16924594334335e-05,-2.01457624883852e-05,0.601560156015602
-1.17588416260115e-05,-2.01495356697049e-05,0.601660166016602
-1.18251173955123e-05,-2.01531936746186e-05,0.601760176017602
-1.18912526496954e-05,-2.01569023571158e-05,0.601860186018602
-1.19571656132893e-05,-2.01607077879668e-05,0.601960196019602
-1.20228583594519e-05,-2.01646122704582e-05,0.602060206020602
-1.20886393308082e-05,-2.01681620094655e-05,0.602160216021602
-1.21545076059236e-05,-2.01713639155682e-05,0.602260226022602
-1.22204622634035e-05,-2.0174220292133e-05,0.602360236023602
-1.22865026121819e-05,-2.01767334428463e-05,0.602460246024602
-1.23526279612329e-05,-2.01789056712346e-05,0.602560256025603
-1.24186054236494e-05,-2.01809235631061e-05,0.602660266026603
-1.24848908679536e-05,-2.01830520243306e-05,0.602760276027603
-1.2551481299593e-05,-2.0185295662121e-05,0.602860286028603
-1.26183734936065e-05,-2.01876498693444e-05,0.602960296029603
-1.26850438576882e-05,-2.0190195269429e-05,0.603060306030603
-1.27514940043785e-05,-2.01929295590082e-05,0.603160316031603
-1.28177264675327e-05,-2.01958504343956e-05,0.603260326032603
-1.28837433203086e-05,-2.0198957895751e-05,0.603360336033603
-1.29495464055355e-05,-2.02022473359415e-05,0.603460346034603
-1.30151384874772e-05,-2.02057187549671e-05,0.603560356035604
-1.30805128858427e-05,-2.02092915292396e-05,0.603660366036604
-1.31457559830766e-05,-2.02129149811755e-05,0.603760376037604
-1.32107913019064e-05,-2.02165130943197e-05,0.603860386038604
-1.32756209155699e-05,-2.02200904756452e-05,0.603960396039604
-1.33402468972251e-05,-2.0223642518179e-05,0.604060406040604
-1.34046710896611e-05,-2.02271715254476e-05,0.604160416041604
-1.34688957964845e-05,-2.0230677497371e-05,0.604260426042604
-1.3533000028663e-05,-2.02342341469579e-05,0.604360436043604
-1.35974309013899e-05,-2.02378921518716e-05,0.604460446044604
-1.36621849592556e-05,-2.02416469049791e-05,0.604560456045605
-1.37272589774189e-05,-2.0245496102834e-05,0.604660466046605
-1.3792650191576e-05,-2.02494443524892e-05,0.604760476047605
-1.38581326254793e-05,-2.02530355549739e-05,0.604860486048605
-1.39237053577742e-05,-2.0256278924554e-05,0.604960496049605
-1.39893676973547e-05,-2.02591767647561e-05,0.605060506050605
-1.40551189531949e-05,-2.02617290754203e-05,0.605160516051605
-1.41209577431228e-05,-2.02639450708125e-05,0.605260526052605
-1.41868833761126e-05,-2.02658224474063e-05,0.605360536053605
-1.4253117682096e-05,-2.0267815000486e-05,0.605460546054605
-1.43191278546211e-05,-2.02699227299718e-05,0.605560556055606
-1.4385035520096e-05,-2.02719314077372e-05,0.605660566056606
-1.44508413695867e-05,-2.02738410337023e-05,0.605760576057606
-1.45165467851851e-05,-2.0275656215e-05,0.605860586058606
-1.45821522275886e-05,-2.02773746480239e-05,0.605960596059606
-1.46478560306864e-05,-2.02789848151414e-05,0.606060606060606
-1.47138701192386e-05,-2.02807124622714e-05,0.606160616061606
-1.47801914986124e-05,-2.02825552858874e-05,0.606260626062606
-1.48466038674039e-05,-2.02842875401503e-05,0.606360636063606
-1.49133198413986e-05,-2.02861372743459e-05,0.606460646064606
-1.49803361956356e-05,-2.02881021850274e-05,0.606560656065607
-1.50471210451773e-05,-2.02901799686684e-05,0.606660666066607
-1.51136764631416e-05,-2.02923729287954e-05,0.606760676067607
-1.5180004753095e-05,-2.02946764582755e-05,0.606860686068607
-1.52462273110772e-05,-2.02968809360351e-05,0.606960696069607
-1.53123450584427e-05,-2.02989863620743e-05,0.607060706070607
-1.53783591469948e-05,-2.03009904327067e-05,0.607160716071607
-1.54442704981281e-05,-2.03029000586718e-05,0.607260726072607
-1.55100800332373e-05,-2.03047106329165e-05,0.607360736073607
-1.55757889041255e-05,-2.03064267624138e-05,0.607460746074607
-1.56412787093457e-05,-2.03082603719237e-05,0.607560756075608
-1.5706671075266e-05,-2.03099972331598e-05,0.607660766076608
-1.57719319096461e-05,-2.03118032003514e-05,0.607760776077608
-1.58369780550826e-05,-2.03137266474757e-05,0.607860786078608
-1.59018958938998e-05,-2.03157168970289e-05,0.607960796079608
-1.59669035704114e-05,-2.03174952218223e-05,0.608060806080608
-1.60322284429167e-05,-2.03193910266282e-05,0.608160816081608
-1.6097653979643e-05,-2.03211739584747e-05,0.608260826082608
-1.61633923357186e-05,-2.03230743703337e-05,0.608360836083608
-1.62292124670658e-05,-2.03247628574329e-05,0.608460846084608
-1.62951196718434e-05,-2.03261196363931e-05,0.608560856085609
-1.63609250605968e-05,-2.03273865775791e-05,0.608660866086609
-1.64266297851293e-05,-2.03285636812308e-05,0.608760876087609
-1.64921306472847e-05,-2.03299619235884e-05,0.608860886088609
-1.65574294898924e-05,-2.03315790013654e-05,0.608960896089609
-1.66225283861901e-05,-2.03334149144018e-05,0.609060906090609
-1.66875335287665e-05,-2.0335156382691e-05,0.609160916091609
-1.67524458391361e-05,-2.03368011027862e-05,0.609260926092609
-1.68174629601224e-05,-2.03383375569751e-05,0.609360936093609
-1.68825839702507e-05,-2.03397680488639e-05,0.609460946094609
-1.69478079481665e-05,-2.03410925782929e-05,0.60956095609561
-1.70133463578522e-05,-2.03425345878144e-05,0.60966096609661
-1.70791966654528e-05,-2.03440986843215e-05,0.60976097609761
-1.71451423391552e-05,-2.03455522114756e-05,0.60986098609861
-1.72111741648935e-05,-2.03466786373839e-05,0.60996099609961
-1.72772907604958e-05,-2.03474802656529e-05,0.61006100610061
-1.73434916652647e-05,-2.0347959399809e-05,0.61016101610161
-1.74097759578456e-05,-2.03481183433788e-05,0.61026102610261
-1.74758414150871e-05,-2.03482888045813e-05,0.61036103610361
-1.75416905709244e-05,-2.03484661763633e-05,0.61046104610461
-1.76076265697835e-05,-2.03483302680587e-05,0.610561056105611
-1.76736484903498e-05,-2.03478787763008e-05,0.610661066106611
-1.77395326598222e-05,-2.03475194256837e-05,0.610761076107611
-1.78052802300039e-05,-2.03472522162873e-05,0.610861086108611
-1.78708928133556e-05,-2.03470725409788e-05,0.610961096109611
-1.79368161428188e-05,-2.03470287738949e-05,0.611061106110611
-1.80030472238411e-05,-2.03471186115892e-05,0.611161116111611
-1.806958306183e-05,-2.03473374468486e-05,0.611261126112611
-1.81359062840331e-05,-2.0347791242213e-05,0.611361136113611
-1.82020194243456e-05,-2.03484707834164e-05,0.611461146114611
-1.82679245559253e-05,-2.03493783739853e-05,0.611561156115612
-1.83337278715209e-05,-2.03501984305464e-05,0.611661166116612
-1.83998403207674e-05,-2.03511451811461e-05,0.611761176117612
-1.84662586787437e-05,-2.03522140188913e-05,0.611861186118612
-1.8532767104743e-05,-2.03531791977832e-05,0.611961196119612
-1.85993646772907e-05,-2.03540453248747e-05,0.612061206120612
-1.86660357324383e-05,-2.03547087413125e-05,0.612161216121612
-1.87327943217536e-05,-2.03552754096364e-05,0.612261226122612
-1.87996395237222e-05,-2.035574302608e-05,0.612361236123612
-1.88665706473979e-05,-2.03561138943297e-05,0.612461246124613
-1.89335717983438e-05,-2.03562912661118e-05,0.612561256125613
-1.9000657488825e-05,-2.03563741932264e-05,0.612661266126613
-1.90680391828241e-05,-2.03565884214328e-05,0.612761276127613
-1.91357141161571e-05,-2.03569339508908e-05,0.612861286128613
-1.92034669088144e-05,-2.03571827320749e-05,0.612961296129613
-1.92712966393216e-05,-2.03573370685118e-05,0.613061306130613
-1.93392026166526e-05,-2.03573992638079e-05,0.613161316131613
-1.94069584038625e-05,-2.03574246026795e-05,0.613261326132613
-1.94745658437805e-05,-2.03574153885734e-05,0.613361336133613
-1.95419415486345e-05,-2.03574153885734e-05,0.613461346134613
-1.96090963449913e-05,-2.03576503485985e-05,0.613561356135614
-1.96763255453827e-05,-2.03575674214838e-05,0.613661366136614
-1.97436277676368e-05,-2.03571712144423e-05,0.613761376137614
-1.98110030117536e-05,-2.03564663343673e-05,0.613861386138614
-1.98784498956811e-05,-2.03554527814184e-05,0.613961396139614
-1.99457452073556e-05,-2.03545359766635e-05,0.614061406140614
-2.00128965484227e-05,-2.03535915295103e-05,0.614161416141614
-2.0079829284519e-05,-2.03528912565682e-05,0.614261426142614
-2.01470596366736e-05,-2.03523314989039e-05,0.614361436143614
-2.02141402593645e-05,-2.03518615788538e-05,0.614461446144615
-2.02810792150144e-05,-2.0351361712959e-05,0.614561456145615
-2.03478778857152e-05,-2.03508319011394e-05,0.614661466146615
-2.04147541853717e-05,-2.03499934163662e-05,0.614761476147615
-2.04814906607765e-05,-2.03491272892746e-05,0.614861486148615
-2.05483142095718e-05,-2.03481782351484e-05,0.614961496149615
-2.06152089374804e-05,-2.03470448985806e-05,0.615061506150615
-2.0682173922988e-05,-2.03457318867842e-05,0.615161516151615
-2.07492087054771e-05,-2.03442391996792e-05,0.615261526152615
-2.08163123634732e-05,-2.03425714442388e-05,0.615361536153615
-2.08834844363189e-05,-2.03407263170963e-05,0.615461546154615
-2.09507240025796e-05,-2.03387084252248e-05,0.615561556155616
-2.10182579598976e-05,-2.03368425663436e-05,0.615661566156616
-2.10860833137204e-05,-2.03351264368462e-05,0.615761576157616
-2.11541975301128e-05,-2.03335600367326e-05,0.615861586158616
-2.12225973841937e-05,-2.03321410625563e-05,0.615961596159616
-2.12910527533197e-05,-2.0330544716598e-05,0.616061606160616
-2.13597907655416e-05,-2.03290957964969e-05,0.616161616161616
-2.1428580837519e-05,-2.03274695046938e-05,0.616261626162616
-2.14974377118454e-05,-2.03257671963555e-05,0.616361636163616
-2.15663609278236e-05,-2.03239888715621e-05,0.616461646164617
-2.16353495640589e-05,-2.032213683384e-05,0.616561656165617
-2.17043941760367e-05,-2.03199899443234e-05,0.616661666166617
-2.17734945334683e-05,-2.03175482030123e-05,0.616761676167617
-2.1842461746859e-05,-2.03150534805111e-05,0.616861686168617
-2.19112974287095e-05,-2.03125057768201e-05,0.616961696169617
-2.19800025004542e-05,-2.0309905092019e-05,0.617061706170617
-2.20484733032399e-05,-2.03075624025082e-05,0.617161716171617
-2.21167123709616e-05,-2.03054754047611e-05,0.617261726172617
-2.21847920344162e-05,-2.03034966728405e-05,0.617361736173617
-2.22526284451743e-05,-2.03016699739101e-05,0.617461746174617
-2.23202239067224e-05,-2.02999930044436e-05,0.617561756175618
-2.23876661835968e-05,-2.0298421997277e-05,0.617661766176618
-2.2454957118547e-05,-2.02969523454372e-05,0.617761776177618
-2.25220976330074e-05,-2.02955817453978e-05,0.617861786178618
-2.25890893394786e-05,-2.02943148041318e-05,0.617961796179618
-2.26559340807898e-05,-2.02931446111397e-05,0.618061806180618
-2.27226330086643e-05,-2.02920757734744e-05,0.618161816181618
-2.27891172475552e-05,-2.02912488063338e-05,0.618261826182618
-2.28553893314375e-05,-2.02906614063511e-05,0.618361836183618
-2.29214458049016e-05,-2.02902951451544e-05,0.618461846184618
-2.29872885108566e-05,-2.02901454156907e-05,0.618561856185619
-2.30529197527891e-05,-2.02902122180398e-05,0.618661866186619
-2.31183413735283e-05,-2.02904909451487e-05,0.618761876187619
-2.3183561435457e-05,-2.02910023286761e-05,0.618861886188619
-2.32485663477047e-05,-2.02916381028756e-05,0.618961896189619
-2.3313373617129e-05,-2.02925019264406e-05,0.619061906190619
-2.33780553441979e-05,-2.02934440699873e-05,0.619161916191619
-2.34426124503062e-05,-2.02944645335956e-05,0.619261926192619
-2.35070463175856e-05,-2.02955610136591e-05,0.619361936193619
-2.35712825420416e-05,-2.02968625078229e-05,0.619461946194619
-2.36353229664634e-05,-2.02983621055074e-05,0.61956195619562
-2.36991698944175e-05,-2.03000621103192e-05,0.61966196619662
-2.3762821943812e-05,-2.03017552045513e-05,0.61976197619762
-2.38265760395194e-05,-2.03032409810767e-05,0.61986198619862
-2.38906590792618e-05,-2.03048442376146e-05,0.61996199619962
-2.39550676077096e-05,-2.03065626706385e-05,0.62006200620062
-2.40195860145243e-05,-2.03081728378359e-05,0.62016201620162
-2.40842133783113e-05,-2.0309674739047e-05,0.62026202620262
-2.41486318119311e-05,-2.03112941203505e-05,0.62036203620362
-2.42128493778062e-05,-2.0312908894521e-05,0.62046204620462
-2.42773912806234e-05,-2.03146411487041e-05,0.620562056205621
-2.43422542954615e-05,-2.03164862758466e-05,0.620662066206621
-2.44069058462771e-05,-2.03184465794751e-05,0.620762076207621
-2.44718773573503e-05,-2.03205197560631e-05,0.620862086208621
-2.45369382453804e-05,-2.03223810079712e-05,0.620962096209621
-2.4602102792224e-05,-2.03241316903664e-05,0.621062106210621
-2.46673546428666e-05,-2.03256727516083e-05,0.621162116211621
-2.47327083094535e-05,-2.03271078505502e-05,0.621262126212621
-2.47983747953897e-05,-2.03286604294246e-05,0.621362136213621
-2.48643515667802e-05,-2.03303281847851e-05,0.621462146214621
-2.49306349379265e-05,-2.0332113420238e-05,0.621562156215622
-2.49972221446048e-05,-2.0334013832097e-05,0.621662166216622
-2.50638982675427e-05,-2.03358013709965e-05,0.621762176217622
-2.51306619245685e-05,-2.03374806439896e-05,0.621862186218622
-2.51977245797845e-05,-2.03392750934687e-05,0.621962196219622
-2.52650836992156e-05,-2.03411847195137e-05,0.622062206220622
-2.53325236725236e-05,-2.03429837760458e-05,0.622162216221622
-2.5399727073346e-05,-2.03448957055374e-05,0.622262226222622
-2.54666962052493e-05,-2.0346922811515e-05,0.622362236223622
-2.5533962262065e-05,-2.03490627904521e-05,0.622462246224622
-2.5601522709978e-05,-2.03513133388221e-05,0.622562256225623
-2.56693745543957e-05,-2.0353674456625e-05,0.622662266226623
-2.57375150310544e-05,-2.03561438402544e-05,0.622762276227623
-2.58059411453616e-05,-2.03587191862638e-05,0.622862286228623
-2.58741276925907e-05,-2.03612830146405e-05,0.622962296229623
-2.59421465428812e-05,-2.03636832923943e-05,0.623062306230623
-2.60100080621023e-05,-2.03661480689707e-05,0.623162316231623
-2.60776385373255e-05,-2.03688017350417e-05,0.623262326232623
-2.61451155974664e-05,-2.03715175963288e-05,0.623362336233623
-2.62123708277155e-05,-2.03744384717961e-05,0.623462346234623
-2.62794065315992e-05,-2.03775643613637e-05,0.623562356235624
-2.63462858258482e-05,-2.03805220932553e-05,0.623662366236624
-2.64130107835805e-05,-2.0383316274604e-05,0.623762376237624
-2.64795058491179e-05,-2.03862164182527e-05,0.623862386238624
-2.6545850263797e-05,-2.03889507078319e-05,0.623962396239624
-2.66119783770319e-05,-2.03918738867458e-05,0.624062406240624
-2.6677892492389e-05,-2.03949813481012e-05,0.624162416241624
-2.67437052524593e-05,-2.03979805435502e-05,0.624262426242624
-2.6809599096775e-05,-2.04007562966068e-05,0.624362436243624
-2.68758006926099e-05,-2.04036380120433e-05,0.624462446244624
-2.69423070454113e-05,-2.04066233863332e-05,0.624562456245625
-2.70089030054984e-05,-2.0409488977084e-05,0.624662466246625
-2.70752704554827e-05,-2.04124559230818e-05,0.624762476247625
-2.71414116988507e-05,-2.04155288315394e-05,0.624862486248625
-2.7207449513734e-05,-2.04184934740106e-05,0.624962496249625
-2.72733845912384e-05,-2.04213498506553e-05,0.625062506250625
-2.7339097838811e-05,-2.04243098860735e-05,0.625162516251625
-2.74045913296896e-05,-2.04273735803451e-05,0.625262526252625
-2.74698823402832e-05,-2.0430642288717e-05,0.625362536253625
-2.75349729438294e-05,-2.04341091006895e-05,0.625462546254625
-2.75998649831576e-05,-2.04377763197093e-05,0.625562556255626
-2.76646307890646e-05,-2.0441491912866e-05,0.625662566256626
-2.77292012556346e-05,-2.04454056095434e-05,0.625762576257626
-2.77935632528146e-05,-2.04494114473617e-05,0.625862586258626
-2.78582479744361e-05,-2.04535117299272e-05,0.625962596259626
-2.79227233052728e-05,-2.04577041536336e-05,0.626062606260626
-2.79870675652666e-05,-2.04617169021114e-05,0.626162616261626
-2.80512825972466e-05,-2.04655568858601e-05,0.626262626262626
-2.81158217358e-05,-2.04694913142763e-05,0.626362636263626
-2.81806822167829e-05,-2.04735178839132e-05,0.626462646264626
-2.82458605847856e-05,-2.04776365946909e-05,0.626562656265627
-2.83108309440955e-05,-2.04817253596238e-05,0.626662666266627
-2.83755955982392e-05,-2.04857841786321e-05,0.626762676267627
-2.84401563900059e-05,-2.0489815355322e-05,0.626862686268627
-2.85045241459622e-05,-2.04940377249531e-05,0.626962696269627
-2.856870024832e-05,-2.04984489839989e-05,0.627062706270627
-2.86326872308545e-05,-2.05030514359858e-05,0.627162716271627
-2.86964712724866e-05,-2.05077414220605e-05,0.627262726272627
-2.87603631192479e-05,-2.0512072057598e-05,0.627362736273627
-2.88240686104897e-05,-2.05165892790237e-05,0.627462746274628
-2.88875888979753e-05,-2.05212976933905e-05,0.627562756275628
-2.89509113122688e-05,-2.05260913383186e-05,0.627662766276628
-2.90140374658309e-05,-2.05309702138879e-05,0.627762776277628
-2.90769692015306e-05,-2.05359320164919e-05,0.627862786278628
-2.91400108155573e-05,-2.05406542520178e-05,0.627962796279628
-2.92031609258192e-05,-2.05451369204657e-05,0.628062806280628
-2.9266645969301e-05,-2.05497094266079e-05,0.628162816281628
-2.93299430447628e-05,-2.05544477868195e-05,0.628262826282628
-2.93930539950338e-05,-2.0559354304707e-05,0.628362836283628
-2.94559806629432e-05,-2.0564426676744e-05,0.628462846284628
-2.95188006774467e-05,-2.05695359052053e-05,0.628562856285629
-2.95814391738125e-05,-2.05748086843695e-05,0.628662866286629
-2.96438947699485e-05,-2.05800399998964e-05,0.628762876287629
-2.97062478589945e-05,-2.0585305868401e-05,0.628862886288629
-2.97685000534508e-05,-2.05906062898835e-05,0.628962896289629
-2.98306518140549e-05,-2.05959435677903e-05,0.629062906290629
-2.989270429249e-05,-2.06013130950684e-05,0.629162916291629
-2.99545879222631e-05,-2.0606862297735e-05,0.629262926292629
-3.00168191546121e-05,-2.06124898203832e-05,0.629362936293629
-3.00793940735499e-05,-2.06181933594867e-05,0.62946294629463
-3.01420975294355e-05,-2.06237494727329e-05,0.62956295629563
-3.02049279098484e-05,-2.06291581600418e-05,0.62966296629663
-3.02678842932739e-05,-2.06344217250199e-05,0.62976297629763
-3.033117722238e-05,-2.06397636099798e-05,0.62986298629863
-3.03945915474856e-05,-2.06449626761353e-05,0.62996299629963
-3.04583380415875e-05,-2.06502423657991e-05,0.63006300630063
-3.05222013245959e-05,-2.06553769331321e-05,0.63016301630163
-3.05861804751563e-05,-2.06603709851874e-05,0.63026302630263
-3.06504860358565e-05,-2.06654456607509e-05,0.63036303630363
-3.07151150120642e-05,-2.06706032633491e-05,0.63046304630463
-3.07800644092668e-05,-2.06758414894556e-05,0.630563056305631
-3.08453310024632e-05,-2.06811603391502e-05,0.630663066306631
-3.09104674462512e-05,-2.06865137418226e-05,0.630763076307631
-3.09756987954838e-05,-2.06914985796919e-05,0.630863086308631
-3.10412443461177e-05,-2.06965663446758e-05,0.630963096309631
-3.11071011036005e-05,-2.07017170366944e-05,0.631063106310631
-3.11732663036684e-05,-2.07069483522213e-05,0.631163116311631
-3.12397364910714e-05,-2.07122579878099e-05,0.631263126312631
-3.13065091318746e-05,-2.07176505504331e-05,0.631363136313631
-3.13733600926994e-05,-2.07226722448067e-05,0.631463146314632
-3.14402889128086e-05,-2.07273322850366e-05,0.631563156315632
-3.15070012011449e-05,-2.07321766076281e-05,0.631663166316632
-3.15734905078261e-05,-2.07369863773218e-05,0.631763176317632
-3.163975890605e-05,-2.07417569869846e-05,0.631863186318632
-3.17058943905618e-05,-2.07464446695328e-05,0.631963196319632
-3.17719266769974e-05,-2.07510102650954e-05,0.632063206320632
-3.18377461173185e-05,-2.07557440182539e-05,0.632163216321632
-3.19036533220562e-05,-2.07601161173488e-05,0.632263226322632
-3.19694598626128e-05,-2.07643661292982e-05,0.632363236323632
-3.20353543979545e-05,-2.07682613977634e-05,0.632463246324632
-3.21011480387467e-05,-2.07720414896628e-05,0.632563256325633
-3.21672505828212e-05,-2.07759137228628e-05,0.632663266326633
-3.22336585748882e-05,-2.07798804006502e-05,0.632763276327633
-3.2300369250764e-05,-2.07839392197384e-05,0.632863286328633
-3.23671524878051e-05,-2.07877676857746e-05,0.632963296329633
-3.24337203448766e-05,-2.07917873448319e-05,0.633063306330633
-3.25005892732163e-05,-2.07959014485566e-05,0.633163316331633
-3.25677565086403e-05,-2.08001053899756e-05,0.633263326332633
-3.26352188261875e-05,-2.08043991690088e-05,0.633363336333633
-3.27029734616342e-05,-2.08087827856564e-05,0.633463346334633
-3.27710176507563e-05,-2.08132562399981e-05,0.633563356335634
-3.28393486292902e-05,-2.08178149249811e-05,0.633663366336634
-3.29079631723147e-05,-2.08224611440519e-05,0.633763376337634
-3.29768589763033e-05,-2.0827192593684e-05,0.633863386338634
-3.30460330466636e-05,-2.08320092739572e-05,0.633963396339634
-3.31154826191316e-05,-2.08369111847917e-05,0.634063406340634
-3.31852053902208e-05,-2.0841896022661e-05,0.634163416341634
-3.3254668783888e-05,-2.08469614841184e-05,0.634263426342634
-3.33238753339881e-05,-2.0852112176137e-05,0.634363436343634
-3.33928280351538e-05,-2.08573434916639e-05,0.634463446344634
-3.34615356407937e-05,-2.08625333437134e-05,0.634563456345635
-3.35299937741435e-05,-2.08678038192711e-05,0.634663466346635
-3.35987347809579e-05,-2.0873154918337e-05,0.634763476347635
-3.36677556666046e-05,-2.08785843374646e-05,0.634863486348635
-3.37370538971882e-05,-2.08840897730473e-05,0.634963496349635
-3.38066264781564e-05,-2.08896758321383e-05,0.635063506350635
-3.38762499671167e-05,-2.08948910229795e-05,0.635163516351635
-3.3946144811829e-05,-2.09001868374089e-05,0.635263526352635
-3.40163082481095e-05,-2.090556097182e-05,0.635363536353635
-3.40867377420631e-05,-2.09110134262128e-05,0.635463546354635
-3.41572098512974e-05,-2.09160996194089e-05,0.635563556355636
-3.42277241151149e-05,-2.09208195514083e-05,0.635663566356636
-3.42982805335557e-05,-2.09251801327906e-05,0.635763576357636
-3.43688781851453e-05,-2.09291836670824e-05,0.635863586358636
-3.44395170699236e-05,-2.093283245789e-05,0.635963596359636
-3.45104167142559e-05,-2.09365756933649e-05,0.636063606360636
-3.45813548275131e-05,-2.09399687923289e-05,0.636163616361636
-3.46523304883006e-05,-2.09430140583883e-05,0.636263626362636
-3.47233434662897e-05,-2.09457137949897e-05,0.636363636363636
-3.47946137485031e-05,-2.0948519493971e-05,0.636463646364636
-3.48661388010856e-05,-2.09514288518057e-05,0.636563656365637
-3.49376891924998e-05,-2.09541170706946e-05,0.636663666366637
-3.50092644620485e-05,-2.09565864544039e-05,0.636763676367637
-3.50808712899025e-05,-2.09587172192349e-05,0.636863686368637
-3.51525092154444e-05,-2.09605139722405e-05,0.636963696369637
-3.52241780082658e-05,-2.09619767135007e-05,0.637063706370637
-3.52960974251405e-05,-2.09635569347734e-05,0.637163716371637
-3.53682649320934e-05,-2.09652546359786e-05,0.637263726372637
-3.54401555548067e-05,-2.09669431231578e-05,0.637363736373637
-3.55122947283754e-05,-2.09687467867429e-05,0.637463746374637
-3.55841570177044e-05,-2.09705412363019e-05,0.637563756375638
-3.5655754170755e-05,-2.09725522175139e-05,0.637663766376638
-3.5727088260725e-05,-2.09747728200391e-05,0.637763776377638
-3.57981535288381e-05,-2.09769819048518e-05,0.637863786378638
-3.58694754101095e-05,-2.09793015590974e-05,0.637963796379638
-3.59406434156414e-05,-2.09815198580162e-05,0.638063806380638
-3.60115527347771e-05,-2.09839477781682e-05,0.638163816381638
-3.60821906981208e-05,-2.09864839641467e-05,0.638263826382638
-3.61525598396076e-05,-2.09891284160316e-05,0.638363836383638
-3.622266315375e-05,-2.099187652677e-05,0.638463846384638
-3.62925029441544e-05,-2.09947305998882e-05,0.638563856385639
-3.63620817446362e-05,-2.09976883317799e-05,0.638663866386639
-3.64315237154587e-05,-2.10005377977651e-05,0.638763876387639
-3.65008302387539e-05,-2.10032813014504e-05,0.638863886388639
-3.65698810702852e-05,-2.10061307675155e-05,0.638963896389639
-3.66388001399077e-05,-2.10088742712008e-05,0.639063906390639
-3.67075888297931e-05,-2.10115118125062e-05,0.639163916391639
-3.67762485219934e-05,-2.10140479984847e-05,0.639263926392639
-3.68446587419436e-05,-2.10166878433166e-05,0.639363936393639
-3.69128220235389e-05,-2.10194359540549e-05,0.639463946394639
-3.69812702517167e-05,-2.10222854201201e-05,0.63956395639564
-3.70494865145019e-05,-2.10253399002057e-05,0.63966396639664
-3.71175440640858e-05,-2.10284519686141e-05,0.63976397639764
-3.71853689572113e-05,-2.10317460158577e-05,0.63986398639864
-3.72534824825377e-05,-2.10351368112951e-05,0.63996399639964
-3.73214732297726e-05,-2.1038419340906e-05,0.64006400640064
-3.73895243294744e-05,-2.1041476124598e-05,0.64016401640164
-3.74574535724792e-05,-2.10444246423836e-05,0.64026402640264
-3.75252618801817e-05,-2.10472671978692e-05,0.64036403640364
-3.75929510953712e-05,-2.1050003790895e-05,0.64046404640464
-3.76609296339075e-05,-2.10528440428541e-05,0.640564056405641
-3.77291951922242e-05,-2.10557856500601e-05,0.640664066406641
-3.77972257905159e-05,-2.10589138431542e-05,0.640764076407641
-3.78655429478507e-05,-2.10621410879688e-05,0.640864086408641
-3.79339319753649e-05,-2.10652462457977e-05,0.640964096409641
-3.80026038762638e-05,-2.1068450455347e-05,0.641064106410641
-3.80710415082036e-05,-2.10718550720235e-05,0.641164116411641
-3.81393250340752e-05,-2.10751905828244e-05,0.641264126412641
-3.82074560662192e-05,-2.10784592911962e-05,0.641364136413641
-3.82756610417004e-05,-2.10816013054495e-05,0.641464146414641
-3.83437427783529e-05,-2.10846373574028e-05,0.641564156415642
-3.84121101526538e-05,-2.10877724610765e-05,0.641664166416642
-3.8480760630748e-05,-2.1091008920077e-05,0.641764176417642
-3.85491768398832e-05,-2.10944434825983e-05,0.641864186418642
-3.86178756921143e-05,-2.10979747933934e-05,0.641964196419642
-3.8686324611358e-05,-2.11016051559089e-05,0.642064206420642
-3.87545261315495e-05,-2.11053299631717e-05,0.642164216421642
-3.88224827865439e-05,-2.11091492151019e-05,0.642264226422642
-3.88902120831588e-05,-2.11131642671061e-05,0.642364236423642
-3.8958010716018e-05,-2.11168245754664e-05,0.642464246424643
-3.90258784547927e-05,-2.11201324438691e-05,0.642564256425643
-3.90938143780084e-05,-2.11230947828938e-05,0.642664266426643
-3.91618177946392e-05,-2.11257161995135e-05,0.642764276427643
-3.92301075400244e-05,-2.11284389713801e-05,0.642864286428643
-3.92981584093575e-05,-2.11311456185611e-05,0.642964296429643
-3.93662753900137e-05,-2.11335113434171e-05,0.643064306430643
-3.94344582516243e-05,-2.11355407529212e-05,0.643164316431643
-3.95029258294489e-05,-2.11376784283317e-05,0.643264326432643
-3.95716751289348e-05,-2.11399266731752e-05,0.643364336433643
-3.96404926129417e-05,-2.11420620449793e-05,0.643464346434643
-3.97090654620802e-05,-2.11441835957041e-05,0.643564356435644
-3.97773964406142e-05,-2.11462936287964e-05,0.643664366436644
-3.98454880824386e-05,-2.11483921441761e-05,0.643764376437644
-3.99133422303829e-05,-2.11504814454497e-05,0.643864386438644
-3.99809614183021e-05,-2.11525569255642e-05,0.643964396439644
-4.00484195894936e-05,-2.11544757656354e-05,0.644064406440644
-4.01157183564579e-05,-2.11562425727962e-05,0.644164416441644
-4.01828593316556e-05,-2.11578550434402e-05,0.644264426442644
-4.02498438971786e-05,-2.11593154811739e-05,0.644364436443644
-4.03166736655274e-05,-2.11606261895237e-05,0.644464446444645
-4.03833502491627e-05,-2.11617894719363e-05,0.644564456445645
-4.04498750301763e-05,-2.11628053284116e-05,0.644664466446645
-4.05164813561727e-05,-2.11634963872476e-05,0.644764476447645
-4.0583168536046e-05,-2.11638672555773e-05,0.644864486448645
-4.06499356484014e-05,-2.11639179331608e-05,0.644964496449645
-4.07167822325019e-05,-2.11636553308175e-05,0.645064506450645
-4.0783707136624e-05,-2.1163081751994e-05,0.645164516451645
-4.08507096697018e-05,-2.11621995001369e-05,0.645264526452645
-4.09177976637095e-05,-2.1161234321325e-05,0.645364536453645
-4.09849699668839e-05,-2.11601862153184e-05,0.645464546454645
-4.1051994153135e-05,-2.11592348576656e-05,0.645564556455646
-4.11193138822067e-05,-2.11584240152906e-05,0.645664566456646
-4.1186707324207e-05,-2.11573068034085e-05,0.645764576457646
-4.12541737881499e-05,-2.11558855257056e-05,0.645864586458646
-4.13214893708658e-05,-2.11545656033296e-05,0.645964596459646
-4.13886552241579e-05,-2.1153344732674e-05,0.646064606460646
-4.14555923369786e-05,-2.11521468972837e-05,0.646164616461646
-4.15223907773508e-05,-2.11509237231016e-05,0.646264626462646
-4.15889639325013e-05,-2.11497212807381e-05,0.646364636463646
-4.16558372375653e-05,-2.11486593535725e-05,0.646464646464647
-4.17225568971785e-05,-2.11474753394212e-05,0.646564656465647
-4.17891242935128e-05,-2.11461646310714e-05,0.646664666466647
-4.18555412693572e-05,-2.11447341392624e-05,0.646764676467647
-4.19217368760471e-05,-2.11433243791922e-05,0.646864686468647
-4.19877134170689e-05,-2.11419376543872e-05,0.646964696469647
-4.2053472735212e-05,-2.11405716614008e-05,0.647064706470647
-4.21190173644513e-05,-2.11392287036797e-05,0.647164716471647
-4.21843491475362e-05,-2.11379087813037e-05,0.647264726472647
-4.22497829770139e-05,-2.11365082353396e-05,0.647364736473647
-4.23150131744433e-05,-2.11353541670331e-05,0.647464746474647
-4.23800422737595e-05,-2.11344396658046e-05,0.647564756475648
-4.24453864959116e-05,-2.1133665679854e-05,0.647664766476648
-4.25105197147784e-05,-2.11329078186689e-05,0.647764776477648
-4.25754444641753e-05,-2.11321660821694e-05,0.647864786478648
-4.26401625870113e-05,-2.11314404703556e-05,0.647964796479648
-4.27046761564043e-05,-2.1130728679701e-05,0.648064806480648
-4.27690747797199e-05,-2.11299892467281e-05,0.648164816481648
-4.28333596086415e-05,-2.11292221714369e-05,0.648264826482648
-4.28979669316759e-05,-2.11285933078969e-05,0.648364836483648
-4.29628937543105e-05,-2.11281003525017e-05,0.648464846484648
-4.30281366211358e-05,-2.11277410019645e-05,0.648564856485649
-4.30931781595192e-05,-2.11276166113724e-05,0.648664866486649
-4.31580204425786e-05,-2.11277248771989e-05,0.648764876487649
-4.32229610863724e-05,-2.11275175595721e-05,0.648864886488649
-4.32876948731967e-05,-2.11273217595779e-05,0.648964896489649
-4.33522238762494e-05,-2.11271351736898e-05,0.649064906490649
-4.34165554668473e-05,-2.11271651195346e-05,0.649164916491649
-4.34809990089301e-05,-2.1127100620712e-05,0.649264926492649
-4.35452488242166e-05,-2.1127268778388e-05,0.649364936493649
-4.36092986931131e-05,-2.11274438466435e-05,0.649464946494649
-4.3673238453314e-05,-2.11275820583947e-05,0.64956495649565
-4.37370690262138e-05,-2.11276834137215e-05,0.64966496649665
-4.38007913332472e-05,-2.11277502160706e-05,0.64976497649765
-4.38643189920097e-05,-2.11278216254728e-05,0.64986498649865
-4.39276538453704e-05,-2.1127902248981e-05,0.64996499649965
-4.399132040695e-05,-2.11281118702143e-05,0.65006500650065
-4.4055315682196e-05,-2.11284504890127e-05,0.65016501650165
-4.4119410930677e-05,-2.11285910042905e-05,0.65026502650265
-4.4183604770181e-05,-2.1128540326707e-05,0.65036503650365
-4.42479119433418e-05,-2.11283975078228e-05,0.65046504650465
-4.43123312983562e-05,-2.11281648514042e-05,0.650565056505651
-4.43765488642314e-05,-2.11279414090118e-05,0.650665066506651
-4.44405664837167e-05,-2.1127729484252e-05,0.650765076507651
-4.45043864604185e-05,-2.11275267736782e-05,0.650865086508651
-4.45683151636441e-05,-2.11270130866242e-05,0.650965096509651
-4.46325698163522e-05,-2.11266330042684e-05,0.651065106510651
-4.46971471935018e-05,-2.11263888301373e-05,0.651165116511651
-4.47620440702518e-05,-2.11262736536513e-05,0.651265126512651
-4.48272574519295e-05,-2.11262920818635e-05,0.651365136513651
-4.4892784113614e-05,-2.11264372041943e-05,0.651465146514651
-4.49586210607128e-05,-2.11267136277766e-05,0.651565156515652
-4.50247655290419e-05,-2.11271144418712e-05,0.651665166516652
-4.50906911620716e-05,-2.11275221666252e-05,0.651765176517652
-4.51569231644886e-05,-2.11280542819713e-05,0.651865186518652
-4.52234585417801e-05,-2.11287107878295e-05,0.651965196519652
-4.52902945296426e-05,-2.11294916843598e-05,0.652065206520652
-4.53568978610465e-05,-2.11303946679556e-05,0.652165216521652
-4.54232835088743e-05,-2.11315026656517e-05,0.652265226522652
-4.54897525445141e-05,-2.11322858657085e-05,0.652365236523652
-4.55562971359118e-05,-2.11328686586381e-05,0.652465246524652
-4.56229163616327e-05,-2.11332533481268e-05,0.652565256525653
-4.56896097610595e-05,-2.11334422375415e-05,0.652665266526653
-4.57563761823491e-05,-2.11334353269619e-05,0.652765276527653
-4.58229905706883e-05,-2.11332948116042e-05,0.652865286528653
-4.58894540778405e-05,-2.11330206916283e-05,0.652965296529653
-4.59557010532197e-05,-2.11329631033853e-05,0.653065306530653
-4.60220258878834e-05,-2.11327120186746e-05,0.653165316531653
-4.60884274300682e-05,-2.11322720445493e-05,0.653265326532653
-4.61546884569753e-05,-2.11319242115648e-05,0.653365336533653
-4.62208105810652e-05,-2.11316662162746e-05,0.653465346534653
-4.62867949541011e-05,-2.11314957550721e-05,0.653565356535654
-4.63528751539364e-05,-2.11312377597819e-05,0.653665366536654
-4.6419049798479e-05,-2.11308899267974e-05,0.653765376537654
-4.64853181966629e-05,-2.11304522561986e-05,0.653865386538654
-4.6551447461701e-05,-2.11301090302671e-05,0.653965396539654
-4.66174389756452e-05,-2.11298533385034e-05,0.654065406540654
-4.66837357072533e-05,-2.11297289479113e-05,0.654165416541654
-4.67503351226702e-05,-2.11297381620174e-05,0.654265426542654
-4.68167039547464e-05,-2.11298763737686e-05,0.654365436543654
-4.68828516479966e-05,-2.11300191926528e-05,0.654465446544654
-4.69493031767789e-05,-2.11302933126287e-05,0.654565456545655
-4.70158304917277e-05,-2.11303693291638e-05,0.654665466546655
-4.70824324409997e-05,-2.11302564562043e-05,0.654765476547655
-4.71493338491193e-05,-2.11302702773635e-05,0.654865486548655
-4.7216531721494e-05,-2.11304153996943e-05,0.654965496549655
-4.72840230634914e-05,-2.11306895197501e-05,0.655065506550655
-4.73512750688194e-05,-2.11310903338446e-05,0.655165516551655
-4.74184137404905e-05,-2.11314082209843e-05,0.655265526552655
-4.74854399998995e-05,-2.11316454844559e-05,0.655365536553655
-4.75523268957541e-05,-2.11318458915831e-05,0.655465546554655
-4.76192923419989e-05,-2.11317307150971e-05,0.655565556555656
-4.76863354171995e-05,-2.11313022586044e-05,0.655665566556656
-4.77534551999212e-05,-2.11305628256315e-05,0.655765576557656
-4.78206514597954e-05,-2.11295170232314e-05,0.655865586558656
-4.78881409590035e-05,-2.11286094325826e-05,0.655965596559656
-4.79559209332819e-05,-2.11278423572115e-05,0.656065606560656
-4.80239886184065e-05,-2.1127211190145e-05,0.656165616561656
-4.80923410197851e-05,-2.11267159313032e-05,0.656265626562656
-4.81609756034823e-05,-2.11263542771595e-05,0.656365636563656
-4.82293595632062e-05,-2.11261262277141e-05,0.656465646564656
-4.82980254749601e-05,-2.11260317830467e-05,0.656565656565657
-4.83669701137829e-05,-2.11260663359446e-05,0.656665666566657
-4.84359658909265e-05,-2.11259073924546e-05,0.656765676567657
-4.85047204885714e-05,-2.11259649806976e-05,0.656865686568657
-4.85732230800311e-05,-2.11261515665858e-05,0.656965696569657
-4.86414764296492e-05,-2.1126467150119e-05,0.657065706570657
-4.87094828408725e-05,-2.11269094277709e-05,0.657165716571657
-4.8777244847636e-05,-2.11274760960148e-05,0.657265726572657
-4.88447649837549e-05,-2.11281694584572e-05,0.657365736573657
-4.89120579919029e-05,-2.11290678349201e-05,0.657465746574658
-4.89794258647428e-05,-2.112964371735e-05,0.657565756575658
-4.90468672201827e-05,-2.11298994091138e-05,0.657665766576658
-4.91143818278539e-05,-2.11298395173442e-05,0.657765776577658
-4.91819687663618e-05,-2.11294640420415e-05,0.657865786578658
-4.92496273446406e-05,-2.1128779893785e-05,0.657965796579658
-4.93171249061915e-05,-2.11279667478035e-05,0.658065806580658
-4.9384463293884e-05,-2.11270246042568e-05,0.658165816581658
-4.94520935387385e-05,-2.11262206724614e-05,0.658265826582658
-4.95200126462026e-05,-2.11255549524171e-05,0.658365836583658
-4.95882180823812e-05,-2.11250251405975e-05,0.658465846584658
-4.96562652660958e-05,-2.11245874699987e-05,0.658565856585659
-4.97243797128569e-05,-2.11238411264462e-05,0.658665866586659
-4.97925533603215e-05,-2.11229081970056e-05,0.658765876587659
-4.98610105722767e-05,-2.11221134793162e-05,0.658865886588659
-4.99292991658586e-05,-2.11211920675082e-05,0.658965896589659
-4.99973472710079e-05,-2.11202867803859e-05,0.659065906590659
-5.00656805530683e-05,-2.11195197050148e-05,0.659165916591659
-5.01342955567901e-05,-2.11188908414748e-05,0.659265926592659
-5.02031902090155e-05,-2.1118395582633e-05,0.659365936593659
-5.02723612847832e-05,-2.11180362320159e-05,0.65946594659466
-5.0341588566662e-05,-2.11173636013921e-05,0.65956595659566
-5.0410871363586e-05,-2.11163846013411e-05,0.65966596659666
-5.04804268984339e-05,-2.11155438130413e-05,0.65976597659766
-5.0550252406942e-05,-2.11148412365727e-05,0.65986598659866
-5.0620345355215e-05,-2.11142768718553e-05,0.65996599659966
-5.06907032093979e-05,-2.11138438083095e-05,0.66006600660066
-5.07613232052267e-05,-2.11135466529885e-05,0.66016601660166
-5.08322028088463e-05,-2.11133807988391e-05,0.66026602660266
-5.09033397166902e-05,-2.11133439424147e-05,0.66036603660366
-5.09745132506697e-05,-2.11129961094302e-05,0.66046604660466
-5.10457234107849e-05,-2.1112334996439e-05,0.660566056605661
-5.11169692756012e-05,-2.11113675140206e-05,0.660666066606661
-5.11882510754472e-05,-2.11100959657016e-05,0.660766076607661
-5.12595683497056e-05,-2.11085226550884e-05,0.660866086608661
-5.13311380907666e-05,-2.11070921631995e-05,0.660966096609661
-5.14024353242723e-05,-2.11056847066558e-05,0.661066106610661
-5.14734554431696e-05,-2.11044200689963e-05,0.661166116611661
-5.15447312538706e-05,-2.11032982500612e-05,0.661266126612661
-5.16162599921116e-05,-2.11023169464836e-05,0.661366136613661
-5.16878219011584e-05,-2.1101029273479e-05,0.661466146614662
-5.17591113026899e-05,-2.10997623322929e-05,0.661566156615662
-5.1830123589613e-05,-2.10986382098312e-05,0.661666166616662
-5.19009856863751e-05,-2.10974472851004e-05,0.661766176617662
-5.19716987448193e-05,-2.10961895579405e-05,0.661866186618662
-5.20424610987551e-05,-2.10948535108789e-05,0.661966196619662
-5.21129647663746e-05,-2.10937432095763e-05,0.662066206620662
-5.21832125118218e-05,-2.10928586542726e-05,0.662166216621662
-5.22533172080961e-05,-2.10919026894868e-05,0.662266226622662
-5.23236865799515e-05,-2.10910872400587e-05,0.662366236623662
-5.23938034849244e-05,-2.10905090541822e-05,0.662466246624662
-5.24636619339096e-05,-2.10899446893849e-05,0.662566256625663
-5.25335699087551e-05,-2.10890716517138e-05,0.662666266626663
-5.26035267184348e-05,-2.10878922446155e-05,0.662766276627663
-5.26735321325801e-05,-2.10864087716166e-05,0.662866286628663
-5.2743585460165e-05,-2.10846281432967e-05,0.662966296629663
-5.28136864707809e-05,-2.10825503596557e-05,0.663066306630663
-5.28838344734417e-05,-2.10801777242201e-05,0.663166316631663
-5.29537972723064e-05,-2.10776945193516e-05,0.663266326632663
-5.30240258984754e-05,-2.10753633474734e-05,0.663366336633663
-5.30945173573564e-05,-2.1073186512112e-05,0.663466346634663
-5.31650449816358e-05,-2.10708369119417e-05,0.663566356635664
-5.32358326744432e-05,-2.10686393448415e-05,0.663666366636664
-5.33066606789648e-05,-2.10661492293935e-05,0.663766376637664
-5.33772159456424e-05,-2.10638111469357e-05,0.663866386638664
-5.3447581862168e-05,-2.1061362495045e-05,0.663966396639664
-5.35177605017396e-05,-2.10588032737213e-05,0.664066406640664
-5.35877617695292e-05,-2.10563546218306e-05,0.664166416641664
-5.36575875084059e-05,-2.10540188428993e-05,0.664266426642664
-5.37272393307903e-05,-2.10517913297945e-05,0.664366436643664
-5.37966370738317e-05,-2.10495937626944e-05,0.664466446644664
-5.3865783271465e-05,-2.10474238378326e-05,0.664566456645665
-5.39346804575855e-05,-2.10452838588956e-05,0.664666466646665
-5.40038540672084e-05,-2.10432913058958e-05,0.664766476647665
-5.40733008754526e-05,-2.10414507858063e-05,0.664866486648665
-5.41424883062746e-05,-2.10397553880476e-05,0.664966496649665
-5.42117321735764e-05,-2.10377628349679e-05,0.665066506650665
-5.42812485484335e-05,-2.10359200113519e-05,0.665166516651665
-5.43510351272794e-05,-2.10342223101466e-05,0.665266526652665
-5.44210891458902e-05,-2.10326697311922e-05,0.665366536653665
-5.44914080704508e-05,-2.10312622746485e-05,0.665466546654665
-5.45614664657861e-05,-2.10298755499234e-05,0.665566556655666
-5.46312668657911e-05,-2.10285095568571e-05,0.665666566656666
-5.47013347056011e-05,-2.1027286382675e-05,0.665766576657666
-5.47714582908248e-05,-2.10259848885112e-05,0.665866586658666
-5.48416369303964e-05,-2.10246027707593e-05,0.665966596659666
-5.49120790937459e-05,-2.10233634718915e-05,0.666066606660666
-5.4982782247018e-05,-2.10222646883015e-05,0.666166616661666
-5.50537440866464e-05,-2.10213041165426e-05,0.666266626662666
-5.51245128904644e-05,-2.10202191541117e-05,0.666366636663666
-5.51951338077278e-05,-2.10190673893317e-05,0.666466646664666
-5.52660138720447e-05,-2.1018053836303e-05,0.666566656665667
-5.53371507798886e-05,-2.10171807986319e-05,0.666666666666667
-5.54085419974043e-05,-2.10164436691855e-05,0.666766676667667
-5.54799677678978e-05,-2.1015400170312e-05,0.666866686668667
-5.55514276305918e-05,-2.10140526055378e-05,0.666966696669667
-5.56226083055195e-05,-2.10128478595678e-05,0.667066706670667
-5.56935127872336e-05,-2.10117859324821e-05,0.667166716671667
-5.5764143609669e-05,-2.10108622171476e-05,0.667266726672667
-5.58345035370097e-05,-2.10100767135643e-05,0.667366736673667
-5.59046761873963e-05,-2.10091622123359e-05,0.667466746674667
-5.59746636340268e-05,-2.10081233205154e-05,0.667566756675668
-5.60444674893615e-05,-2.10069577345763e-05,0.667666766676668
-5.61140898265585e-05,-2.10056700615716e-05,0.667766776677668
-5.6183532488447e-05,-2.10042579979748e-05,0.667866786678668
-5.62527968571588e-05,-2.10027238473125e-05,0.667966796679668
-5.63218850058518e-05,-2.10010699131112e-05,0.668066806680668
-5.63912472745607e-05,-2.09995587977141e-05,0.668166816681668
-5.64608808990616e-05,-2.09981928047277e-05,0.668266826682668
-5.65307835757881e-05,-2.09969696305456e-05,0.668366836683668
-5.66004377016991e-05,-2.09959860234416e-05,0.668466846684668
-5.66698460410184e-05,-2.09952442869422e-05,0.668566856685669
-5.67390106669039e-05,-2.09947375104678e-05,0.668666866686669
-5.68080154278249e-05,-2.09942007880686e-05,0.668766876687669
-5.68768621666106e-05,-2.09936341198247e-05,0.668866886688669
-5.69457685668372e-05,-2.09927587785472e-05,0.668966896689669
-5.70147339373987e-05,-2.09915793714489e-05,0.669066906690669
-5.70835341449168e-05,-2.09904967126245e-05,0.669166916691669
-5.7152162739469e-05,-2.0989289663128e-05,0.669266926692669
-5.72206213335561e-05,-2.09879582230395e-05,0.669366936693669
-5.72889115396386e-05,-2.09865046958854e-05,0.669466946694669
-5.73572595642928e-05,-2.09848737970292e-05,0.66956695669567
-5.74256647164926e-05,-2.09830655263111e-05,0.66966696669667
-5.74941265355009e-05,-2.09810844909439e-05,0.66976697669767
-5.756286846371e-05,-2.0979250881434e-05,0.66986698669867
-5.76313652963933e-05,-2.09774426107158e-05,0.66996699669967
-5.76996191066688e-05,-2.09756596788694e-05,0.67006700670067
-5.77677222661659e-05,-2.09738560152842e-05,0.67016701670167
-5.78355787175967e-05,-2.09722020810828e-05,0.67026702670267
-5.7903191225305e-05,-2.09706932692123e-05,0.67036703670367
-5.79708758334414e-05,-2.09688826950475e-05,0.67046704670467
-5.80386316206513e-05,-2.09667772690083e-05,0.670567056705671
-5.81064657278828e-05,-2.09646027371734e-05,0.670667066706671
-5.8174137896992e-05,-2.09623107252461e-05,0.670767076707671
-5.82415753364048e-05,-2.096005096277e-05,0.670867086708671
-5.83093027902305e-05,-2.09579386262312e-05,0.670967096709671
-5.83773174941652e-05,-2.09559783226027e-05,0.671067106710671
-5.84454082145951e-05,-2.09539443060455e-05,0.671167116711671
-5.85133425253502e-05,-2.09520162517883e-05,0.671267126712671
-5.8581121578194e-05,-2.09501964634376e-05,0.671367136713671
-5.86487469856668e-05,-2.09484780304137e-05,0.671467146714671
-5.87161461864834e-05,-2.09470083785739e-05,0.671567156715672
-5.8783403029233e-05,-2.09455179949955e-05,0.671667166716672
-5.88505112942821e-05,-2.0944128966664e-05,0.671767176717672
-5.89174801958168e-05,-2.09427169030672e-05,0.671867186718672
-5.89843111159289e-05,-2.09412841077318e-05,0.671967196719672
-5.90512295701687e-05,-2.09397752958612e-05,0.672067206720672
-5.91182350977991e-05,-2.0938188164009e-05,0.672167216721672
-5.91853263167679e-05,-2.09365250157015e-05,0.672267226722672
-5.9252502766298e-05,-2.09347858509389e-05,0.672367236723672
-5.93197632946661e-05,-2.09329752766942e-05,0.672467246724673
-5.93873156802362e-05,-2.09313075213338e-05,0.672567256725673
-5.94546425502561e-05,-2.09298862436309e-05,0.672667266726673
-5.95217455172262e-05,-2.09287091400592e-05,0.672767276727673
-5.9588627575659e-05,-2.09277716034856e-05,0.672867286728673
-5.96552903381352e-05,-2.09270713305435e-05,0.672967296729673
-5.97220424775283e-05,-2.09262881304867e-05,0.673067306730673
-5.97888830724838e-05,-2.09254220033952e-05,0.673167316731673
-5.9855811201527e-05,-2.09244706456625e-05,0.673267326732673
-5.99230344127335e-05,-2.09236574997609e-05,0.673367336733673
-5.99903414724092e-05,-2.09227591232182e-05,0.673467346734673
-6.00574994936872e-05,-2.09219597984757e-05,0.673567356735674
-6.01245100891078e-05,-2.09212526149541e-05,0.673667366736674
-6.01918150755858e-05,-2.09206813395772e-05,0.673767376737674
-6.02588968500799e-05,-2.09203450243052e-05,0.673867386738674
-6.03258318897427e-05,-2.09200985466476e-05,0.673967396739674
-6.03926215766661e-05,-2.09199396030777e-05,0.674067406740674
-6.04591852873419e-05,-2.09197921772204e-05,0.674167416741674
-6.05258390660406e-05,-2.09195526101423e-05,0.674267426742674
-6.05925824520249e-05,-2.09192232054499e-05,0.674367436743674
-6.06594142935716e-05,-2.09188062665899e-05,0.674467446744675
-6.07265421386361e-05,-2.09185206289014e-05,0.674567456745675
-6.07939632229947e-05,-2.09183662924645e-05,0.674667466746675
-6.08614660826646e-05,-2.09181221183334e-05,0.674767476747675
-6.09292582656815e-05,-2.09180092453739e-05,0.674867486748675
-6.09973372380701e-05,-2.09180253700596e-05,0.674967496749675
-6.1065700005318e-05,-2.09181681888639e-05,0.675067506750675
-6.11338135306844e-05,-2.09184377018667e-05,0.675167516751675
-6.12016879496701e-05,-2.09187141253691e-05,0.675267526752675
-6.12698484670415e-05,-2.0919112636017e-05,0.675367536753675
-6.13377691869662e-05,-2.0919515753638e-05,0.675467546754675
-6.14055424809936e-05,-2.09198797113082e-05,0.675567556755676
-6.14730881863129e-05,-2.09204694148973e-05,0.675667566756676
-6.15404081457532e-05,-2.09212825607989e-05,0.675767576757676
-6.16074968308269e-05,-2.09220934032538e-05,0.675867586758676
-6.16744387810692e-05,-2.09229848691371e-05,0.675967596759676
-6.17412708529446e-05,-2.09237864974061e-05,0.676067606760676
-6.18078691165582e-05,-2.09247125162671e-05,0.676167616761676
-6.18742427860561e-05,-2.09256339280751e-05,0.676267626762676
-6.19403946256621e-05,-2.09265530363566e-05,0.676367636763676
-6.2006326708574e-05,-2.09274698411115e-05,0.676467646764677
-6.20723474773371e-05,-2.09280641517536e-05,0.676567656765677
-6.21382394788236e-05,-2.09286169988384e-05,0.676667666766677
-6.22042208572272e-05,-2.09288496553369e-05,0.676767676767677
-6.22702904608644e-05,-2.09287667282223e-05,0.676867686768677
-6.2336140768425e-05,-2.09286907117671e-05,0.676967696769677
-6.24022969847554e-05,-2.0928743692957e-05,0.677067706770677
-6.24687556544858e-05,-2.09289233682656e-05,0.677167716771677
-6.25355142437612e-05,-2.09292297376927e-05,0.677267726772677
-6.26025695276604e-05,-2.0929660497712e-05,0.677367736773677
-6.26699187419194e-05,-2.09302156483233e-05,0.677467746774677
-6.27373428208705e-05,-2.09304506083483e-05,0.677567756775678
-6.28048408431587e-05,-2.09303699848401e-05,0.677667766776678
-6.2872412348007e-05,-2.09299760812452e-05,0.677767776777678
-6.29402724851362e-05,-2.09297134789019e-05,0.677867786778678
-6.30084184902426e-05,-2.09295798742038e-05,0.677967796779678
-6.30763329906537e-05,-2.09296789259242e-05,0.678067806780678
-6.31441002954961e-05,-2.09297388176937e-05,0.678167816781678
-6.32117220173105e-05,-2.09297664600919e-05,0.678267826782678
-6.32791092397972e-05,-2.09297987094632e-05,0.678367836783678
-6.33462644968513e-05,-2.09298355659675e-05,0.678467846784678
-6.34131896313421e-05,-2.09298816365779e-05,0.678567856785679
-6.34798874074533e-05,-2.09299323142413e-05,0.678667866786679
-6.35463596680143e-05,-2.09299875988778e-05,0.678767876787679
-6.36126089469201e-05,-2.09300497941739e-05,0.678867886788679
-6.36786373173286e-05,-2.09301189001294e-05,0.678967896789679
-6.37449695233091e-05,-2.09303123965971e-05,0.679067906790679
-6.38116028005978e-05,-2.09306348907099e-05,0.679167916791679
-6.38785341546022e-05,-2.09310794718883e-05,0.679267926792679
-6.39457603603611e-05,-2.09316484437387e-05,0.679367936793679
-6.40127638148336e-05,-2.0932424733136e-05,0.679467946794679
-6.40795465911774e-05,-2.09334221614791e-05,0.67956795679568
-6.4146185857651e-05,-2.09344979097239e-05,0.67966796679668
-6.42126829963464e-05,-2.09356496745039e-05,0.67976797679768
-6.42789490910038e-05,-2.09369189192964e-05,0.67986798679868
-6.43450016484808e-05,-2.09383862676096e-05,0.67996799679968
-6.44108351403297e-05,-2.09398490087899e-05,0.68006800680068
-6.44764594716427e-05,-2.09415075501242e-05,0.68016801680168
-6.45418610517091e-05,-2.09432812678645e-05,0.68026802680268
-6.460714054467e-05,-2.09449997008885e-05,0.68036803680368
-6.46722991023287e-05,-2.09466674562489e-05,0.68046804680468
-6.4737247347768e-05,-2.09483259975033e-05,0.680568056805681
-6.48019954164887e-05,-2.09501941599111e-05,0.680668066806681
-6.48665449209514e-05,-2.09522765506051e-05,0.680768076807681
-6.49308983950513e-05,-2.09545639554794e-05,0.680868086808681
-6.49955722901061e-05,-2.09569573226537e-05,0.680968096809681
-6.50600407103633e-05,-2.09593345651423e-05,0.681068106810681
-6.51243808240013e-05,-2.0961552864061e-05,0.681168116811681
-6.51888176858732e-05,-2.09635569347734e-05,0.681268126812681
-6.52533508352816e-05,-2.09653490807259e-05,0.681368136813681
-6.53179788900947e-05,-2.09669293019986e-05,0.681468146814681
-6.53827011592864e-05,-2.09683045090911e-05,0.681568156815682
-6.54475167213822e-05,-2.09694723985567e-05,0.681668166816682
-6.55124244246988e-05,-2.09704375774486e-05,0.681768176817682
-6.55772070463573e-05,-2.09714787727956e-05,0.681868186818682
-6.56419012124935e-05,-2.09724324340548e-05,0.681968196819682
-6.57064726004582e-05,-2.09734644152158e-05,0.682068206820682
-6.577092996378e-05,-2.09744503258464e-05,0.682168216821682
-6.5835706365885e-05,-2.09755537164895e-05,0.682268226822682
-6.59002685397836e-05,-2.0976774587145e-05,0.682368236823682
-6.59646339922133e-05,-2.09782119896135e-05,0.682468246824682
-6.60291116265766e-05,-2.0979543429702e-05,0.682568256825683
-6.60939082997629e-05,-2.09809900461966e-05,0.682668266826683
-6.61588127781184e-05,-2.09823307003912e-05,0.682768276827683
-6.6223824370617e-05,-2.09835653922059e-05,0.682868286828683
-6.6289149473491e-05,-2.09849152605066e-05,0.682968296829683
-6.63547853224765e-05,-2.09863803052933e-05,0.683068306830683
-6.64202060218211e-05,-2.09878384395005e-05,0.683168316831683
-6.64854141053799e-05,-2.0989285056075e-05,0.683268326832683
-6.65509336261162e-05,-2.09908468490556e-05,0.683368336833683
-6.66167622805434e-05,-2.09925215150755e-05,0.683468346834683
-6.66828963829632e-05,-2.09943067504485e-05,0.683568356835684
-6.67493333995204e-05,-2.09962002517279e-05,0.683668366836684
-6.68160703356225e-05,-2.09982043223604e-05,0.683768376837684
-6.68828883559701e-05,-2.09998743813273e-05,0.683868386838684
-6.6949487080321e-05,-2.10017402402085e-05,0.683968396839684
-6.7015869272859e-05,-2.10038018991639e-05,0.684068406840684
-6.7082036315756e-05,-2.10060570545869e-05,0.684168416841684
-6.71481017730375e-05,-2.10082108546831e-05,0.684268426842684
-6.72144706051137e-05,-2.10104729206857e-05,0.684368436843684
-6.72811398174721e-05,-2.10128386454618e-05,0.684468446844684
-6.73481064154403e-05,-2.10153080291711e-05,0.684568456845685
-6.74149278910776e-05,-2.10178419116231e-05,0.684668466846685
-6.74818219279204e-05,-2.10201569588157e-05,0.684768476847685
-6.75487876044939e-05,-2.10222577777219e-05,0.684868486848685
-6.76158244601409e-05,-2.10241443684218e-05,0.684968496849685
-6.76829315734667e-05,-2.10258213378883e-05,0.685068506850685
-6.77503319260865e-05,-2.10276088768678e-05,0.685168516851685
-6.78180222930393e-05,-2.10295069852002e-05,0.685268526852685
-6.7885999910181e-05,-2.10315110558327e-05,0.685368536853685
-6.79542622435366e-05,-2.1033625695978e-05,0.685468546854686
-6.80228062985536e-05,-2.10358462984232e-05,0.685568556855686
-6.80916293110082e-05,-2.10381728632484e-05,0.685668566856686
-6.81607285166365e-05,-2.1040603086927e-05,0.685768576857686
-6.82295711091065e-05,-2.1043136969379e-05,0.685868586858686
-6.82981593918647e-05,-2.10457745106843e-05,0.685968596859686
-6.83665864276065e-05,-2.10484742472857e-05,0.686068606860686
-6.84348538287524e-05,-2.10512338756567e-05,0.686168616861686
-6.85029632077231e-05,-2.10540510922706e-05,0.686268626862686
-6.85709159467304e-05,-2.10569282006541e-05,0.686368636863686
-6.86391534019916e-05,-2.10599066643644e-05,0.686468646864686
-6.87076730395715e-05,-2.1062979572742e-05,0.686568656865687
-6.87764720953263e-05,-2.106615153292e-05,0.686668666866687
-6.88455475746234e-05,-2.10694202412919e-05,0.686768676867687
-6.89144491374283e-05,-2.10725207920677e-05,0.686868686868687
-6.89831037618383e-05,-2.10755960039719e-05,0.686968696869687
-6.90518127496101e-05,-2.10784500770901e-05,0.687068706870687
-6.91205758702952e-05,-2.10810830113425e-05,0.687168716871687
-6.91893922024989e-05,-2.1083499413782e-05,0.687268726872687
-6.92582612855238e-05,-2.1085696980962e-05,0.687368736873687
-6.93274061010652e-05,-2.10880028140485e-05,0.687468746874688
-6.93966004424668e-05,-2.10900921153221e-05,0.687568756875688
-6.94656199459816e-05,-2.10920247765524e-05,0.687668766876688
-6.95349135695122e-05,-2.1094065703769e-05,0.687768776877688
-6.96044787791635e-05,-2.10962148968122e-05,0.687868786878688
-6.96741048020189e-05,-2.10982512168959e-05,0.687968796879688
-6.97437914077098e-05,-2.11001746640201e-05,0.688068806880688
-6.98132306143085e-05,-2.11023100359041e-05,0.688168816881688
-6.98829397945673e-05,-2.11045490666415e-05,0.688268826882688
-6.99529166449597e-05,-2.11068940596788e-05,0.688368836883688
-7.00231579405246e-05,-2.11093450150961e-05,0.688468846884688
-7.00936616081042e-05,-2.11118973258402e-05,0.688568856885689
-7.01644248834746e-05,-2.11145509918312e-05,0.688668866886689
-7.02354452327405e-05,-2.11173083166756e-05,0.688768876887689
-7.03067203523756e-05,-2.11201646933204e-05,0.688868886888689
-7.03782472477873e-05,-2.11231201216855e-05,0.688968896889689
-7.04500240761465e-05,-2.11261722983245e-05,0.689068906890689
-7.05220478429005e-05,-2.11293235266838e-05,0.689168916891689
-7.05943164748117e-05,-2.1132571503317e-05,0.689268926892689
-7.06668276683934e-05,-2.11359139246974e-05,0.689368936893689
-7.07395786593818e-05,-2.11393507907452e-05,0.68946894689469
-7.08125673746591e-05,-2.11428821015403e-05,0.68956895689569
-7.08857915106187e-05,-2.11465055534763e-05,0.68966896689669
-7.09590250910531e-05,-2.11499009559667e-05,0.68976897689769
-7.10320872888904e-05,-2.11531857891042e-05,0.68986898689869
-7.11051683756772e-05,-2.11561227892572e-05,0.68996899689969
-7.11779612909203e-05,-2.11590367541449e-05,0.69006900690069
-7.12504687988435e-05,-2.1161929987214e-05,0.69016901690169
-7.13227844227597e-05,-2.11647587214606e-05,0.69026902690269
-7.13948192464491e-05,-2.11675644204419e-05,0.69036903690369
-7.1466667023513e-05,-2.11703102276537e-05,0.69046904690469
-7.15383137024638e-05,-2.1172890180716e-05,0.690569056905691
-7.16097770204475e-05,-2.11754125455354e-05,0.690669066906691
-7.1680967830916e-05,-2.11779141786161e-05,0.690769076907691
-7.17518891284216e-05,-2.11803973834047e-05,0.690869086908691
-7.18225432164909e-05,-2.1182862160061e-05,0.690969096909691
-7.18929406913619e-05,-2.11855319507377e-05,0.691069106910691
-7.1963083856601e-05,-2.11884021485416e-05,0.691169116911691
-7.20334903152494e-05,-2.11913713981458e-05,0.691269126912691
-7.2103941692705e-05,-2.11939997253451e-05,0.691369136913691
-7.21741309285146e-05,-2.11966050171992e-05,0.691469146914692
-7.2244060095836e-05,-2.11991918808411e-05,0.691569156915692
-7.23140314177808e-05,-2.12015599092237e-05,0.691669166916692
-7.2384044203203e-05,-2.12037137093198e-05,0.691769176917692
-7.24538819204096e-05,-2.12059343117651e-05,0.691869186918692
-7.25235464122299e-05,-2.12082171095864e-05,0.691969196919692
-7.25930390607158e-05,-2.12105667096768e-05,0.692069206920692
-7.26623619390652e-05,-2.12129785050632e-05,0.692169216921692
-7.273151642941e-05,-2.12154524958256e-05,0.692269226922692
-7.2800720445655e-05,-2.12177099547752e-05,0.692369236923692
-7.28699737573915e-05,-2.12197554889649e-05,0.692469246924692
-7.29390515402152e-05,-2.12216420796648e-05,0.692569256925693
-7.30078803114861e-05,-2.1223517152732e-05,0.692669266926693
-7.3076769895961e-05,-2.12250605175004e-05,0.692769276927693
-7.31455307130796e-05,-2.12265094375215e-05,0.692869286928693
-7.32141212994043e-05,-2.12278086282387e-05,0.692969296929693
-7.32825432673957e-05,-2.12289603929388e-05,0.693069306930693
-7.33508410750838e-05,-2.12300223201044e-05,0.693169316931693
-7.34191971621207e-05,-2.12308815366164e-05,0.693269326932693
-7.34876106069921e-05,-2.12315403460811e-05,0.693369336933693
-7.35557731975214e-05,-2.12323189390049e-05,0.693469346934693
-7.36240032815057e-05,-2.12327773414223e-05,0.693569356935694
-7.36925146263741e-05,-2.12333578308254e-05,0.693669366936694
-7.37613046983515e-05,-2.12340581038474e-05,0.693769376937694
-7.38303709635425e-05,-2.12348781603286e-05,0.693869386938694
-7.38997104273149e-05,-2.12358180003487e-05,0.693969396939694
-7.39693205558133e-05,-2.12368753204614e-05,0.694069406940694
-7.4039198584774e-05,-2.123804781698e-05,0.694169416941694
-7.41093419803419e-05,-2.12393377935112e-05,0.694269426942694
-7.41797482086216e-05,-2.12407406430019e-05,0.694369436943694
-7.42504147357581e-05,-2.1242256365452e-05,0.694469446944694
-7.43213387974876e-05,-2.12438826572552e-05,0.694569456945695
-7.43925180903234e-05,-2.12456218220977e-05,0.694669466946695
-7.44639500802905e-05,-2.12474692527667e-05,0.694769476947695
-7.45356322336137e-05,-2.12494272528687e-05,0.694869486948695
-7.46071153619415e-05,-2.12512286129273e-05,0.694969496949695
-7.46784010778146e-05,-2.12528756365491e-05,0.695069506950695
-7.47494916847594e-05,-2.12543729307071e-05,0.695169516951695
-7.48203890255253e-05,-2.12557204954813e-05,0.695269526952695
-7.48915415973975e-05,-2.12571786296885e-05,0.695369536953695
-7.49629470968096e-05,-2.12587519403816e-05,0.695469546954695
-7.50346029898664e-05,-2.12604358204277e-05,0.695569556955696
-7.51065069730415e-05,-2.12622279664602e-05,0.695669566956696
-7.51786565125195e-05,-2.12641306818457e-05,0.695769576957696
-7.52510490743254e-05,-2.12661416631376e-05,0.695869586958696
-7.53236823549727e-05,-2.1268260910256e-05,0.695969596959696
-7.53965540508948e-05,-2.12704838163078e-05,0.696069606960696
-7.546943887699e-05,-2.12724947975198e-05,0.696169616961696
-7.55423366028098e-05,-2.12742915506053e-05,0.696269626962696
-7.56154702100492e-05,-2.12761988730438e-05,0.696369636963696
-7.56888371648531e-05,-2.12782121578623e-05,0.696469646964696
-7.57624353940236e-05,-2.12803337085072e-05,0.696569656965697
-7.58360550459987e-05,-2.12823423862726e-05,0.696669666966697
-7.59099032081166e-05,-2.12844593299445e-05,0.696769676967697
-7.5983978037548e-05,-2.12866799323897e-05,0.696869686968697
-7.60582770003979e-05,-2.12890088007414e-05,0.696969696969697
-7.61325907058415e-05,-2.12912201890806e-05,0.697069706970697
-7.62071260108083e-05,-2.12935375397997e-05,0.697169716971697
-7.62816661531968e-05,-2.12955185751669e-05,0.697269726972697
-7.63562109026383e-05,-2.12971632952622e-05,0.697369736973697
-7.64307600288042e-05,-2.12984809141915e-05,0.697469746974697
-7.65053137620232e-05,-2.12994691283486e-05,0.697569756975698
-7.65798718719266e-05,-2.13001348483929e-05,0.697669766976698
-7.66546495081953e-05,-2.13009203519762e-05,0.697769776977698
-7.67296439066055e-05,-2.13018233354921e-05,0.697869786978698
-7.68048536850254e-05,-2.13028461026269e-05,0.697969796979698
-7.6880276079231e-05,-2.13039840462478e-05,0.698069806980698
-7.69559094767619e-05,-2.13052371662747e-05,0.698169816981698
-7.70317515740115e-05,-2.13066054627875e-05,0.698269826982698
-7.71078005282705e-05,-2.13080889358663e-05,0.698369836983698
-7.71840542662612e-05,-2.13096806747716e-05,0.698469846984698
-7.72605107148657e-05,-2.1311387590083e-05,0.698569856985699
-7.73371678008861e-05,-2.13132004678542e-05,0.698669866986699
-7.74140236814931e-05,-2.13151239149784e-05,0.698769876987699
-7.74910765138976e-05,-2.1317155628089e-05,0.698869886988699
-7.75683242249016e-05,-2.13192933034995e-05,0.698969896989699
-7.76455500523638e-05,-2.13210969670847e-05,0.699069906990699
-7.77229689155963e-05,-2.13230088965763e-05,0.699169916991699
-7.78005792021386e-05,-2.13250290919743e-05,0.699269926992699
-7.78781639195206e-05,-2.13267129721003e-05,0.699369936993699
-7.79557154660566e-05,-2.13281895345197e-05,0.699469946994699
-7.80332338417868e-05,-2.13294587793121e-05,0.6995699569957
-7.81107275697112e-05,-2.13304032263854e-05,0.6996699669967
-7.81881968802785e-05,-2.13310228758192e-05,0.6997699769977
-7.82656420037373e-05,-2.13313223346668e-05,0.6998699869987
-7.83430553385222e-05,-2.13314259935202e-05,0.6999699969997
-7.8420436884593e-05,-2.1331336155826e-05,0.7000700070007
-7.84977871026473e-05,-2.13310551252705e-05,0.7001700170017
-7.85751064533821e-05,-2.13305852052204e-05,0.7002700270027
-7.86523949368776e-05,-2.13299263957557e-05,0.7003700370037
-7.8729653013751e-05,-2.13290833039295e-05,0.700470047004701
-7.8806880914411e-05,-2.13280559298215e-05,0.700570057005701
-7.88843013901041e-05,-2.13271644638583e-05,0.700670067006701
-7.89619128284097e-05,-2.13264089061997e-05,0.700770077007701
-7.90397133864985e-05,-2.13257846497128e-05,0.700870087008701
-7.91177007608442e-05,-2.13252963014506e-05,0.700970097009701
-7.91956510483169e-05,-2.13246190637737e-05,0.701070107010701
-7.92735723113394e-05,-2.13236331530632e-05,0.701170117011701
-7.93514569482662e-05,-2.13224675671241e-05,0.701270127012701
-7.9429305189426e-05,-2.13211176988234e-05,0.701370137013701
-7.95071172651475e-05,-2.13195904587406e-05,0.701470147014701
-7.95848938665366e-05,-2.13178881504823e-05,0.701570157015702
-7.96628577448397e-05,-2.13163263574218e-05,0.701670167016702
-7.9740792368364e-05,-2.13144651055936e-05,0.701770177017702
-7.98189126563419e-05,-2.13127512796228e-05,0.701870187018702
-7.98969942450262e-05,-2.13108600818699e-05,0.701970197019702
-7.99748136920645e-05,-2.13088514041045e-05,0.702070207020702
-8.00523739920093e-05,-2.13067275498531e-05,0.702170217021702
-8.01296772180586e-05,-2.13044908227222e-05,0.702270227022702
-8.02067261344759e-05,-2.13021389190253e-05,0.702370237023702
-8.02835232750767e-05,-2.12996741424489e-05,0.702470247024703
-8.03600709434674e-05,-2.12970987964396e-05,0.702570257025703
-8.04363716734631e-05,-2.12944128809973e-05,0.702670267026703
-8.05124282293277e-05,-2.12916186997285e-05,0.702770277027703
-8.05884661266115e-05,-2.12886586642304e-05,0.702870287028703
-8.06642623836593e-05,-2.12855926664323e-05,0.702970297029703
-8.07397513498454e-05,-2.12827708427654e-05,0.703070307030703
-8.08150039739145e-05,-2.1279840753192e-05,0.703170317031703
-8.08899377895293e-05,-2.12770650001354e-05,0.703270327032703
-8.09645640839136e-05,-2.12743237999766e-05,0.703370337033703
-8.10388858517e-05,-2.12716125457426e-05,0.703470347034703
-8.11129058571123e-05,-2.12689335408799e-05,0.703570357035704
-8.11866275554802e-05,-2.12662844819419e-05,0.703670367036704
-8.1260053480619e-05,-2.12636676723752e-05,0.703770377037704
-8.13331866271612e-05,-2.12610785052067e-05,0.703870387038704
-8.14065524302018e-05,-2.12586436744751e-05,0.703970397039704
-8.1480148816543e-05,-2.12563585732073e-05,0.704070407040704
-8.15539730219611e-05,-2.12542208977968e-05,0.704170417041704
-8.16280232036268e-05,-2.12522306482436e-05,0.704270427042704
-8.17022970579736e-05,-2.12503855211011e-05,0.704370437043704
-8.17763465485734e-05,-2.1248422913946e-05,0.704470447044705
-8.18501062551689e-05,-2.12466929632895e-05,0.704570457045705
-8.1923578941984e-05,-2.1245193365605e-05,0.704670467046705
-8.19967673732426e-05,-2.1243921817286e-05,0.704770477047705
-8.20696745435371e-05,-2.12428760148859e-05,0.704870487048705
-8.2142816443488e-05,-2.12419661207105e-05,0.704970497049705
-8.2216191230306e-05,-2.12411921347598e-05,0.705070507050705
-8.2289796370056e-05,-2.12405517535872e-05,0.705170517051705
-8.23636297895802e-05,-2.12400426735064e-05,0.705270527052705
-8.24376889550233e-05,-2.12396648946771e-05,0.705370537053705
-8.25119717931475e-05,-2.12394161134929e-05,0.705470547054705
-8.25864764611636e-05,-2.12392963299539e-05,0.705570557055706
-8.26606853560305e-05,-2.12394045958603e-05,0.705670567056706
-8.27346017026294e-05,-2.12397386076057e-05,0.705770577057706
-8.28082282651841e-05,-2.124029836535e-05,0.705870587058706
-8.28820831075529e-05,-2.12409779065534e-05,0.705970597059706
-8.29561636958007e-05,-2.12417749277693e-05,0.706070607060706
-8.30304679567695e-05,-2.12426917325243e-05,0.706170617061706
-8.31045906996006e-05,-2.12435210031115e-05,0.706270627062706
-8.31789366544554e-05,-2.12444700573177e-05,0.706370637063706
-8.32535037481362e-05,-2.124553428793e-05,0.706470647064707
-8.33278437138061e-05,-2.12464510926849e-05,0.706570657065707
-8.34019588549917e-05,-2.12472250786356e-05,0.706670667066707
-8.34758510145221e-05,-2.12478539421756e-05,0.706770677067707
-8.35495229566213e-05,-2.12483422904378e-05,0.706870687068707
-8.36228998165972e-05,-2.12488306387e-05,0.706970697069707
-8.3695984819371e-05,-2.12493189869623e-05,0.707070707070707
-8.37687724364951e-05,-2.12499294222901e-05,0.707170717071707
-8.38413937388125e-05,-2.12504546269767e-05,0.707270727072707
-8.39138503387037e-05,-2.1250899208235e-05,0.707370737073707
-8.3986100312034e-05,-2.12512009706091e-05,0.707470747074707
-8.40581461926587e-05,-2.12513668246786e-05,0.707570757075708
-8.41299895930382e-05,-2.12513921635502e-05,0.707670767076708
-8.42016328166992e-05,-2.12512838976438e-05,0.707770777077708
-8.42735234394124e-05,-2.1251302325856e-05,0.707870787078708
-8.43452565007277e-05,-2.12512424340865e-05,0.707970797079708
-8.44167135991978e-05,-2.125118714937e-05,0.708070807080708
-8.44880172825858e-05,-2.12510558481984e-05,0.708170817081708
-8.4559169163392e-05,-2.1250846227045e-05,0.708270827082708
-8.46305732806722e-05,-2.12507656035368e-05,0.708370837083708
-8.47020050403107e-05,-2.12504914834809e-05,0.708470847084708
-8.47734639816101e-05,-2.12500307776169e-05,0.708570857085709
-8.4844950334899e-05,-2.12493811822583e-05,0.708670867086709
-8.49164717018231e-05,-2.1248422913946e-05,0.708770877087709
-8.49877106560598e-05,-2.12476005539384e-05,0.708870887088709
-8.50592009253359e-05,-2.12469141021554e-05,0.708970897089709
-8.51304173049647e-05,-2.12462368644785e-05,0.709070907090709
-8.52013627895388e-05,-2.12455711444343e-05,0.709170917091709
-8.5272159926781e-05,-2.12448340149879e-05,0.709270927092709
-8.53427670228453e-05,-2.12439678878963e-05,0.709370937093709
-8.54131184271458e-05,-2.12433228995908e-05,0.709470947094709
-8.54831991667203e-05,-2.12428115160633e-05,0.70957095709571
-8.55530115450952e-05,-2.12424314336276e-05,0.70967096709671
-8.56226437874643e-05,-2.12419200501001e-05,0.70977097709771
-8.56923294717206e-05,-2.12410976900925e-05,0.70987098709871
-8.57620679067982e-05,-2.12399712641042e-05,0.70997099709971
-8.58318588623684e-05,-2.12385407722953e-05,0.71007100710071
-8.59017090186423e-05,-2.12370342639513e-05,0.71017101710171
-8.59716176845537e-05,-2.12354494356255e-05,0.71027102710271
-8.60417907956776e-05,-2.1234007426184e-05,0.71037103710371
-8.61122251270129e-05,-2.12327036284937e-05,0.71047104710471
-8.61829186054417e-05,-2.12315380425546e-05,0.710571057105711
-8.62538682363715e-05,-2.12305083648401e-05,0.710671067106711
-8.63250721769332e-05,-2.1229616898877e-05,0.710771077107711
-8.63965272022055e-05,-2.12288567341653e-05,0.710871087108711
-8.64680253034957e-05,-2.1228013642339e-05,0.710971097109711
-8.65395660201065e-05,-2.1227087623478e-05,0.711071107110711
-8.6611148660932e-05,-2.12260786775023e-05,0.711171117111711
-8.66827729956435e-05,-2.12249891080983e-05,0.711271127112711
-8.67544383331751e-05,-2.12238189151061e-05,0.711371137113711
-8.68261446735267e-05,-2.12225657949993e-05,0.711471147114711
-8.6898097491536e-05,-2.12214531902501e-05,0.711571157115712
-8.6970080946496e-05,-2.12200365196003e-05,0.711671167116712
-8.70423078845611e-05,-2.12187580607018e-05,0.711771177117712
-8.71142632364655e-05,-2.12177076512487e-05,0.711871187118712
-8.71864623017638e-05,-2.12167908464937e-05,0.711971197119712
-8.72589032377066e-05,-2.12160099499635e-05,0.712071207120712
-8.73315832799902e-05,-2.12153603546049e-05,0.712171217121712
-8.74045003554967e-05,-2.12148443640243e-05,0.712271227122712
-8.7477651930251e-05,-2.1214457371089e-05,0.712371237123712
-8.75508223939947e-05,-2.121376170512e-05,0.712471247124712
-8.76240115163193e-05,-2.12127573662772e-05,0.712571257125713
-8.76972188365273e-05,-2.12114489615339e-05,0.712671267126713
-8.77702128498836e-05,-2.1210018469645e-05,0.712771277127713
-8.78429180006703e-05,-2.12086064060483e-05,0.712871287128713
-8.79158599542712e-05,-2.12073325542027e-05,0.712971297129713
-8.79888300109277e-05,-2.12059803823755e-05,0.713071307130713
-8.80616044979186e-05,-2.12046074788096e-05,0.713171317131713
-8.81341774260991e-05,-2.1203333626964e-05,0.713271327132713
-8.82067821429535e-05,-2.12019814551368e-05,0.713371337133713
-8.82794110469164e-05,-2.12003275209355e-05,0.713471347134713
-8.83520639075391e-05,-2.11983764314131e-05,0.713571357135714
-8.84245163611145e-05,-2.11965313042705e-05,0.713671367136714
-8.84970017551672e-05,-2.11946124641994e-05,0.713771377137714
-8.85695198593285e-05,-2.11926222146462e-05,0.713871387138714
-8.86420633023214e-05,-2.11903348098518e-05,0.713971397139714
-8.87146313930802e-05,-2.11877594638425e-05,0.714071407140714
-8.87870080605291e-05,-2.11851726001206e-05,0.714171417141714
-8.88594029259015e-05,-2.11824175788027e-05,0.714271427142714
-8.89318157587489e-05,-2.11794990069418e-05,0.714371437143714
-8.90042619928107e-05,-2.1176518239705e-05,0.714471447144714
-8.90769471028447e-05,-2.1173691808985e-05,0.714571457145715
-8.9149663080198e-05,-2.11708008794424e-05,0.714671467146715
-8.92226153997083e-05,-2.11680619828102e-05,0.714771477147715
-8.92955884509572e-05,-2.11650374485694e-05,0.714871487148715
-8.93687950800993e-05,-2.11621695542921e-05,0.714971497149715
-8.9442232983608e-05,-2.11594513893986e-05,0.715071507150715
-8.95159000882854e-05,-2.11568875611018e-05,0.715171517151715
-8.95897940906451e-05,-2.11544734621089e-05,0.715271527152715
-8.96639126871204e-05,-2.11522090925797e-05,0.715371537153715
-8.97382538045536e-05,-2.11500898454613e-05,0.715471547154716
-8.98126096645805e-05,-2.11479014923874e-05,0.715571557155716
-8.98871855116701e-05,-2.11458582616442e-05,0.715671567156716
-8.99617579034698e-05,-2.11436445697785e-05,0.715771577157716
-9.00365482091744e-05,-2.11415760003235e-05,0.715871587158716
-9.01113329863913e-05,-2.11393369695861e-05,0.715971597159716
-9.01858028711409e-05,-2.1137245364786e-05,0.716071607160716
-9.02599610883444e-05,-2.11353011858431e-05,0.716171617161716
-9.03338106325543e-05,-2.11334998257845e-05,0.716271627162716
-9.0407363021483e-05,-2.11317191974645e-05,0.716371637163716
-9.04806283906313e-05,-2.11301850468022e-05,0.716471647164716
-9.05536095042631e-05,-2.11288904631381e-05,0.716571657165717
-9.06263095872594e-05,-2.11278354466319e-05,0.716671667166717
-9.06992460123727e-05,-2.11269163383504e-05,0.716771677167717
-9.07724164761164e-05,-2.11261308347671e-05,0.716871687168717
-9.08452884024072e-05,-2.11254789359619e-05,0.716971697169717
-9.09178820623263e-05,-2.11250458724162e-05,0.717071707170717
-9.09902009112036e-05,-2.11248316441298e-05,0.717171717171717
-9.10627597878562e-05,-2.1124744110042e-05,0.717271727172717
-9.11353435426033e-05,-2.11243432958676e-05,0.717371737173717
-9.12079519451162e-05,-2.11236315052929e-05,0.717471747174718
-9.12805847650661e-05,-2.11226133452111e-05,0.717571757175718
-9.13529321776963e-05,-2.11216090062884e-05,0.717671767176718
-9.14253065416187e-05,-2.11203006015451e-05,0.717771777177718
-9.14976991034246e-05,-2.11188125214931e-05,0.717871787178718
-9.1570109863114e-05,-2.11171470696592e-05,0.717971797179718
-9.16425383599897e-05,-2.11153042460432e-05,0.718071807180718
-9.17149845940515e-05,-2.11132886576982e-05,0.718171817181718
-9.1787456857971e-05,-2.11109805210852e-05,0.718271827182718
-9.18599546910909e-05,-2.11083798362042e-05,0.718371837183718
-9.19324780933712e-05,-2.11054912101882e-05,0.718471847184718
-9.20047170097262e-05,-2.11026325300968e-05,0.718571857185719
-9.20766742044599e-05,-2.10998084028234e-05,0.718671867186719
-9.2148352441756e-05,-2.10970142215546e-05,0.718771877187719
-9.22197547162469e-05,-2.10942522896572e-05,0.718871887188719
-9.22909614210324e-05,-2.10913797883268e-05,0.718971897189719
-9.23618965396971e-05,-2.10885418399741e-05,0.719071907190719
-9.24326480671062e-05,-2.1085816764501e-05,0.719171917191719
-9.25032176156402e-05,-2.10832045619874e-05,0.719271927192719
-9.25740444683986e-05,-2.10807443924641e-05,0.719371937193719
-9.26446107920114e-05,-2.10785330041249e-05,0.71947194719472
-9.27149191202941e-05,-2.10765703969699e-05,0.71957195719572
-9.27854872867362e-05,-2.10747529121456e-05,0.71967196719672
-9.28563127574026e-05,-2.10730759426791e-05,0.71977197719772
-9.2927392998438e-05,-2.10715394884902e-05,0.71987198719872
-9.29987252455788e-05,-2.10701458531057e-05,0.71997199719972
-9.3070307425707e-05,-2.10688881260257e-05,0.72007200720072
-9.31421370048875e-05,-2.10677686106171e-05,0.72017201720172
-9.3214211449265e-05,-2.1066785003513e-05,0.72027202720272
-9.32865282249844e-05,-2.10659350011072e-05,0.72037203720372
-9.33590854891365e-05,-2.10652186034794e-05,0.72047204720472
-9.34313495139946e-05,-2.10646335069434e-05,0.720572057205721
-9.35033235244799e-05,-2.10641820151854e-05,0.720672067206721
-9.35755410180703e-05,-2.10638572174662e-05,0.720772077207721
-9.36477868450449e-05,-2.10632214433466e-05,0.720872087208721
-9.37202736211895e-05,-2.10627192739252e-05,0.720972097209721
-9.37929988126489e-05,-2.10623437986225e-05,0.721072107210721
-9.38659603462652e-05,-2.10620996244914e-05,0.721172117211721
-9.39391556881034e-05,-2.10619798409523e-05,0.721272127212721
-9.40120676958196e-05,-2.10620904103853e-05,0.721372137213721
-9.40847765322647e-05,-2.1062283906853e-05,0.721472147214722
-9.41572842705166e-05,-2.10625626338819e-05,0.721572157215722
-9.42294996909092e-05,-2.10629657515829e-05,0.721672167216722
-9.43014255576261e-05,-2.1063488652743e-05,0.721772177217722
-9.43735953681456e-05,-2.1064131337522e-05,0.721872187218722
-9.44460068189009e-05,-2.10648938057601e-05,0.721972197219722
-9.45182203964643e-05,-2.10657322905334e-05,0.722072207220722
-9.459046944836e-05,-2.10664740270328e-05,0.722172217221722
-9.46627539746681e-05,-2.10671167118119e-05,0.722272227222722
-9.473507374494e-05,-2.10676603447906e-05,0.722372237223722
-9.48074206968329e-05,-2.1067883787103e-05,0.722472247224722
-9.48800074462124e-05,-2.10682316200875e-05,0.722572257225723
-9.49523944795307e-05,-2.10686600765803e-05,0.722672267226723
-9.50245836396969e-05,-2.10691737636342e-05,0.722772277227723
-9.50964991405445e-05,-2.10699062860276e-05,0.722872287228723
-9.51681437462974e-05,-2.10708599472868e-05,0.722972297229723
-9.52395976198065e-05,-2.10718896250012e-05,0.723072307230723
-9.53108630646382e-05,-2.10729953191708e-05,0.723172317231723
-9.53819416932131e-05,-2.10741770297956e-05,0.723272327232723
-9.54528351179918e-05,-2.10754347568755e-05,0.723372337233723
-9.55235456425409e-05,-2.10767661969641e-05,0.723472347234723
-9.55940746489521e-05,-2.10781713499812e-05,0.723572357235724
-9.56643463511391e-05,-2.10797907312847e-05,0.723672367236724
-9.5734363282917e-05,-2.10816174301352e-05,0.723772377237724
-9.58041277478923e-05,-2.10836514467722e-05,0.723872387238724
-9.58737560742742e-05,-2.10855887150556e-05,0.723972397239724
-9.59432494138261e-05,-2.1087429235145e-05,0.724072407240724
-9.6013010884169e-05,-2.10893780211409e-05,0.724172417241724
-9.60830374908302e-05,-2.10914304659902e-05,0.724272427242724
-9.61533269301634e-05,-2.10935865696129e-05,0.724372437243724
-9.62238764379847e-05,-2.1095846332089e-05,0.724472447244724
-9.62946834804389e-05,-2.10982097533385e-05,0.724572457245725
-9.63655329078051e-05,-2.11002345557896e-05,0.724672467246725
-9.64361927546907e-05,-2.11021027182772e-05,0.724772477247725
-9.6506664172899e-05,-2.11038188477746e-05,0.724872487248725
-9.65771816616377e-05,-2.11052032690531e-05,0.724972497249725
-9.66477442995921e-05,-2.11062605890858e-05,0.725072507250725
-9.6718351626025e-05,-2.11069931114791e-05,0.725172517251725
-9.6789215795985e-05,-2.1107843113885e-05,0.725272527252725
-9.68603345059853e-05,-2.11088082926969e-05,0.725372537253725
-9.69314923759366e-05,-2.1109450977476e-05,0.725472547254725
-9.70029017913358e-05,-2.11102111421876e-05,0.725572557255726
-9.70745599879591e-05,-2.11110887869916e-05,0.725672567256726
-9.71462437537029e-05,-2.1111763721142e-05,0.725772577257726
-9.72179528583183e-05,-2.11122428552981e-05,0.725872587258726
-9.72896868410282e-05,-2.11125215823271e-05,0.725972597259726
-9.73614454715038e-05,-2.11126068128884e-05,0.726072607260726
-9.74329186946996e-05,-2.11128164341216e-05,0.726172617261726
-9.75042030284408e-05,-2.11131112859162e-05,0.726272627262726
-9.75755251400808e-05,-2.1113088250571e-05,0.726372637263726
-9.76470969542997e-05,-2.11131896058979e-05,0.726472647264726
-9.77189159372821e-05,-2.11134153518168e-05,0.726572657265727
-9.77907674000045e-05,-2.11133232105961e-05,0.726672667266727
-9.78626508817695e-05,-2.1112920092975e-05,0.726772677267727
-9.79345663826172e-05,-2.11122059987938e-05,0.726872687268727
-9.80065132114415e-05,-2.11111855351855e-05,0.726972697269727
-9.8078703523371e-05,-2.11102986763553e-05,0.727072707270727
-9.81511347844704e-05,-2.11095431186168e-05,0.727172717271727
-9.82235925361649e-05,-2.11084834950576e-05,0.727272727272727
-9.82960765480857e-05,-2.11071198055977e-05,0.727372737273727
-9.83685865899041e-05,-2.11054543537638e-05,0.727472747274727
-9.84411222008829e-05,-2.11034940501353e-05,0.727572757275728
-9.85134942612788e-05,-2.11014738547373e-05,0.727672767276728
-9.8585704613921e-05,-2.10993937675697e-05,0.727772777277728
-9.86577189361604e-05,-2.10974242498351e-05,0.727872787278728
-9.872977080597e-05,-2.1095381019092e-05,0.727972797279728
-9.88016370112861e-05,-2.10933216637431e-05,0.728072807280728
-9.88733106415291e-05,-2.10913705742207e-05,0.728172817281728
-9.89447933091596e-05,-2.10895254470782e-05,0.728272827282728
-9.90160873177442e-05,-2.10877839787091e-05,0.728372837283728
-9.90871942797033e-05,-2.10861484727199e-05,0.728472847284728
-9.91581160379063e-05,-2.10846143220576e-05,0.728572857285729
-9.92288629582223e-05,-2.10830617431831e-05,0.728672867286729
-9.92994371138493e-05,-2.108148843249e-05,0.728772877287729
-9.93702676522661e-05,-2.10800556371546e-05,0.728872887288729
-9.94413527307233e-05,-2.10787587500438e-05,0.728972897289729
-9.95126893545884e-05,-2.10776000746843e-05,0.729072907290729
-9.95842752203351e-05,-2.10765773075494e-05,0.729172917291729
-9.9656107794148e-05,-2.10756881451927e-05,0.729272927292729
-9.97279728476609e-05,-2.10744949168554e-05,0.729372937293729
-9.9799870150625e-05,-2.10729976226974e-05,0.729472947294729
-9.98714799731114e-05,-2.10716408438171e-05,0.72957295729573
-9.99428999847486e-05,-2.10703831166572e-05,0.72967296729673
-0.00010001416727237,-2.10690608906748e-05,0.72977297729773
-0.000100085283909172,-2.10676741659497e-05,0.72987298729873
-0.000100156251046919,-2.10662206387956e-05,0.72997299729973
-0.000100226939918295,-2.10649076269992e-05,0.73007300730073
-0.000100297679697663,-2.10635162951411e-05,0.73017301730173
-0.000100368246481973,-2.10621042315444e-05,0.73027302730273
-0.000100438669526005,-2.10606276691251e-05,0.73037303730373
-0.000100509350335037,-2.1059289318457e-05,0.730473047304731
-0.000100580286835834,-2.10580891795401e-05,0.730573057305731
-0.000100651476494499,-2.10570226454013e-05,0.730673067306731
-0.000100722916546849,-2.10560920194873e-05,0.730773077307731
-0.000100794073956143,-2.10552949982713e-05,0.730873087308731
-0.000100864966920225,-2.1054730633474e-05,0.730973097309731
-0.000100935712919106,-2.10540948593545e-05,0.731073107310731
-0.000101006493470965,-2.10532724993468e-05,0.731173117311731
-0.000101077307884696,-2.10522658568976e-05,0.731273127312731
-0.000101147948842633,-2.10512338756567e-05,0.731373137313731
-0.000101218409203905,-2.10502986426896e-05,0.731473147314731
-0.000101288605119926,-2.10493772308816e-05,0.731573157315732
-0.00010135853037126,-2.10485871202452e-05,0.731673167316732
-0.000101428207071739,-2.10480181484748e-05,0.731773177317732
-0.000101497634069639,-2.10476795295964e-05,0.731873187318732
-0.000101566892449166,-2.10474330519387e-05,0.731973197319732
-0.00010163590527247,-2.10474123202e-05,0.732073207320732
-0.000101704674843037,-2.10476173343003e-05,0.732173217321732
-0.000101773196553815,-2.10478246520071e-05,0.732273227322732
-0.00010184147270837,-2.10480296661074e-05,0.732373237323732
-0.000101909506070885,-2.10482392872607e-05,0.732473247324733
-0.000101977298714559,-2.10484466049675e-05,0.732573257325733
-0.000102044853173327,-2.10486562261208e-05,0.732673267326733
-0.000102112171520267,-2.10488658473541e-05,0.732773277327733
-0.000102179247535905,-2.1049197555573e-05,0.732873287328733
-0.000102246614948048,-2.1049649047331e-05,0.732973297329733
-0.000102313739107494,-2.10502203227078e-05,0.733073307330733
-0.000102380942508316,-2.10504737109451e-05,0.733173317331733
-0.000102447999404676,-2.1050810026217e-05,0.733273327332733
-0.000102514910948336,-2.10512315721302e-05,0.733373337333733
-0.000102581678751718,-2.10517337415515e-05,0.733473347334733
-0.000102648225416313,-2.10524570498388e-05,0.733573357335734
-0.000102714553015201,-2.10533968899389e-05,0.733673367336734
-0.000102780742632706,-2.10544173534673e-05,0.733773377337734
-0.000102847027616312,-2.10553341582222e-05,0.733873387338734
-0.000102913406814298,-2.10561496077302e-05,0.733973397339734
-0.000102979879305188,-2.1056866005358e-05,0.734073407340734
-0.000103046444397995,-2.10574856547919e-05,0.734173417341734
-0.000103113100940958,-2.10580062525054e-05,0.734273427342734
-0.000103179521372092,-2.1058646633678e-05,0.734373437343734
-0.000103245708455702,-2.1059404494943e-05,0.734473447344735
-0.000103311758709652,-2.10602406761098e-05,0.734573457345735
-0.000103377673746444,-2.10611574808647e-05,0.734673467346735
-0.000103443891236636,-2.10621871585791e-05,0.734773477347735
-0.000103510408185675,-2.10633320127796e-05,0.734873487348735
-0.00010357700115117,-2.10642718527997e-05,0.734973497349735
-0.000103643669902791,-2.10650112857726e-05,0.735073507350735
-0.000103710428952804,-2.10656493634986e-05,0.735173517351735
-0.000103777277610102,-2.10661929964773e-05,0.735273527352735
-0.000103844419506694,-2.10668518058621e-05,0.735373537353735
-0.000103911851648028,-2.10676303988658e-05,0.735473547354735
-0.000103979366946725,-2.10683076365427e-05,0.735573557355736
-0.00010404672537513,-2.10688443589419e-05,0.735673567356736
-0.000104113928775953,-2.10692382624568e-05,0.735773577357736
-0.000104180978531364,-2.10694939542205e-05,0.735873587358736
-0.000104247876023497,-2.1069611434233e-05,0.735973597359736
-0.000104314666171118,-2.10696505942639e-05,0.736073607360736
-0.000104381349435004,-2.10696091307065e-05,0.736173617361736
-0.000104447927427576,-2.1069491650694e-05,0.736273627362736
-0.000104514400609531,-2.10692981542263e-05,0.736373637363736
-0.000104580770363042,-2.10690263377769e-05,0.736473647364737
-0.000104647010658171,-2.10687245754028e-05,0.736573657365737
-0.000104713338487467,-2.10681118365485e-05,0.736673667366737
-0.000104779753390113,-2.10671904247405e-05,0.736773677367737
-0.000104846254444836,-2.10659649470319e-05,0.736873687368737
-0.00010491284741033,-2.1064658845815e-05,0.736973697369737
-0.00010497952491536,-2.10630532856707e-05,0.737073707370737
-0.000105046069737127,-2.10614269938675e-05,0.737173717371737
-0.000105112483257681,-2.10597845772988e-05,0.737273727372737
-0.000105179193933557,-2.10582803724813e-05,0.737373737373737
-0.000105245798647053,-2.10567116689211e-05,0.737473747374737
-0.000105312478916347,-2.10549678970256e-05,0.737573757375738
-0.000105379053453629,-2.10531619299139e-05,0.737673767376738
-0.000105445523641032,-2.10512960709527e-05,0.737773777377738
-0.000105512070305588,-2.10492574473425e-05,0.737873787378738
-0.000105578381549421,-2.10473616425366e-05,0.737973797379738
-0.00010564459097727,-2.10454082494877e-05,0.738073807380738
-0.000105710895310523,-2.10433811435101e-05,0.738173817381738
-0.000105777293858156,-2.10412826281304e-05,0.738273827382738
-0.000105843785468363,-2.10391150067951e-05,0.738373837383738
-0.000105910369450121,-2.10368759761376e-05,0.738473847384738
-0.000105977044651624,-2.10345678395247e-05,0.738573857385739
-0.00010604349203409,-2.10322827382568e-05,0.738673867386739
-0.000106109713901007,-2.10300252793073e-05,0.738773877387739
-0.000106176023532379,-2.10274752720897e-05,0.738873887388739
-0.000106242420467511,-2.10246350202105e-05,0.738973897389739
-0.000106309114327635,-2.10219491047682e-05,0.739073907390739
-0.000106375891345163,-2.10189729446644e-05,0.739173917391739
-0.000106442758200305,-2.10159368927111e-05,0.739273927392739
-0.000106509697616652,-2.10127372902148e-05,0.739373937393739
-0.000106576709133507,-2.10093764406222e-05,0.739473947394739
-0.000106643791829396,-2.10058566474597e-05,0.73957395739574
-0.000106711164539657,-2.10024957978671e-05,0.73967396739674
-0.000106778824730397,-2.09992892847912e-05,0.73977397739774
-0.000106846549880656,-2.09959238281456e-05,0.73987398739874
-0.00010691433906908,-2.09923971244834e-05,0.73997399739974
-0.000106981896292032,-2.09891307195582e-05,0.74007400740074
-0.000107049535520664,-2.09858067264698e-05,0.74017401740174
-0.000107117255603173,-2.0982422841612e-05,0.74027402740274
-0.000107185259480501,-2.0979193293191e-05,0.74037403740374
-0.000107253324862099,-2.09758048012801e-05,0.74047404740474
-0.000107321670583227,-2.09725729493326e-05,0.740574057405741
-0.000107390294110029,-2.09694977374284e-05,0.740674067406741
-0.000107458982135653,-2.09661368878357e-05,0.740774077407741
-0.000107527733738666,-2.09624950076077e-05,0.740874087408741
-0.000107596548458409,-2.09585767038772e-05,0.740974097409741
-0.000107665425834185,-2.09543819766443e-05,0.741074107410741
-0.00010773436494452,-2.09499154328821e-05,0.741174117411741
-0.000107803133363324,-2.09453567478991e-05,0.741274127412741
-0.000107871665209643,-2.09410560582863e-05,0.741374137413741
-0.000107940037190997,-2.09368843663186e-05,0.741474147414741
-0.000108008251150255,-2.09328393684695e-05,0.741574157415742
-0.000108076308699839,-2.09289233682656e-05,0.741674167416742
-0.000108144443187313,-2.09249520833452e-05,0.741774177417742
-0.000108212421725809,-2.09211074925434e-05,0.741874187418742
-0.000108280246388566,-2.09173872924135e-05,0.741974197419742
-0.000108347918096978,-2.09137914827959e-05,0.742074207420742
-0.000108415670659227,-2.09101380849352e-05,0.742174217421742
-0.000108483271188565,-2.09066090777466e-05,0.742274227422742
-0.000108550625700943,-2.09032367105213e-05,0.742374237423742
-0.00010861773603919,-2.0900023286786e-05,0.742474247424742
-0.000108684736959768,-2.08967614889937e-05,0.742574257425743
-0.000108751818273564,-2.0893218660566e-05,0.742674267426743
-0.000108819189371326,-2.08898324721816e-05,0.742774277427743
-0.000108886637407016,-2.08861675566883e-05,0.742874287428743
-0.000108954371771422,-2.08826592812384e-05,0.742974297429743
-0.000109022389469949,-2.08793099492784e-05,0.743074307430743
-0.000109090688199071,-2.08761172573617e-05,0.743174317431743
-0.000109159045437832,-2.08727610148221e-05,0.743274327432743
-0.000109227469939678,-2.08691260452535e-05,0.743374337433743
-0.000109295960783177,-2.08652123485761e-05,0.743474347434743
-0.000109364517277261,-2.08610245318429e-05,0.743574357435744
-0.000109433138961234,-2.08565648986602e-05,0.743674367436744
-0.000109502035456248,-2.08522688161004e-05,0.743774377437744
-0.000109571203998161,-2.08481408912166e-05,0.743874387438744
-0.000109640642052996,-2.08441742133492e-05,0.743974397439744
-0.000109710346856531,-2.08403710861047e-05,0.744074407440744
-0.00010978031564458,-2.08367269024301e-05,0.744174417441744
-0.000109850546343907,-2.08332416622454e-05,0.744274427442744
-0.000109921035959959,-2.08299130620241e-05,0.744374437443744
-0.000109991782189249,-2.08267411018461e-05,0.744474447444744
-0.000110062782497802,-2.08237211746584e-05,0.744574457445745
-0.000110134034351763,-2.08208555839075e-05,0.744674467446745
-0.000110205004023406,-2.0818142026147e-05,0.744774477447745
-0.000110275694737571,-2.08155781977703e-05,0.744874487448745
-0.000110346108797865,-2.08131617953308e-05,0.744974497449745
-0.00011041624919888,-2.08108928187486e-05,0.745074507450745
-0.000110486139206211,-2.0808861105718e-05,0.745174517451745
-0.000110555849538233,-2.08067119125949e-05,0.745274527452745
-0.000110625382037776,-2.08044475430658e-05,0.745374537453745
-0.000110694738086931,-2.08020703006571e-05,0.745474547454746
-0.000110763919758937,-2.0799580185209e-05,0.745574557455746
-0.000110832928435885,-2.07969818039345e-05,0.745674567456746
-0.000110901988942219,-2.07942129613775e-05,0.745774577457746
-0.000110971100817284,-2.07912805682776e-05,0.745874587458746
-0.000111040263369971,-2.07881846246347e-05,0.745974597459746
-0.00011110969566599,-2.07852430174287e-05,0.746074607460746
-0.00011117939448034,-2.07824534431331e-05,0.746174617461746
-0.00011124935797027,-2.07798112947746e-05,0.746274627462746
-0.000111319582910781,-2.07773188758e-05,0.746374637463746
-0.000111390067228754,-2.07749761862892e-05,0.746474647464746
-0.000111460808159885,-2.07727763155826e-05,0.746574657465747
-0.00011153159285806,-2.07702862002145e-05,0.746674667466747
-0.000111602205021915,-2.07677845671338e-05,0.746774677467747
-0.000111672862104576,-2.07649949928382e-05,0.746874687468747
-0.000111743251977802,-2.07622330609407e-05,0.746974697469747
-0.000111813377175486,-2.0759501074888e-05,0.747074707470747
-0.000111883231478116,-2.07569188182991e-05,0.747174717471747
-0.000111952758449211,-2.0754712037013e-05,0.747274727472747
-0.000112022029037436,-2.0752528291072e-05,0.747374737473747
-0.000112091046237424,-2.07503675803163e-05,0.747474747474748
-0.000112160124250577,-2.07479166248991e-05,0.747574757475748
-0.000112229472928455,-2.07456107918925e-05,0.747674767476748
-0.000112299089276507,-2.07434500811369e-05,0.747774777477748
-0.000112368692724755,-2.07413446551776e-05,0.747874787478748
-0.000112438039099107,-2.073926456801e-05,0.747974797479748
-0.000112507434077924,-2.0737009412587e-05,0.748074807480748
-0.00011257687720055,-2.07345860995679e-05,0.748174817481748
-0.000112646056108292,-2.07323079087997e-05,0.748274827482748
-0.000112714972874388,-2.07301771440487e-05,0.748374837483748
-0.000112783630723799,-2.0728189198022e-05,0.748474847484748
-0.000112852127786811,-2.07263095179017e-05,0.748574857485749
-0.000112920465906293,-2.07245334966348e-05,0.748674867486749
-0.000112989081601081,-2.07228979907256e-05,0.748774877487749
-0.000113057972567648,-2.07214006964877e-05,0.748874887488749
-0.000113126613601267,-2.07199195270153e-05,0.748974897489749
-0.000113194939281682,-2.07188023152131e-05,0.749074907490749
-0.000113262952603525,-2.0718049061081e-05,0.749174917491749
-0.000113330656791677,-2.07176505504331e-05,0.749274927492749
-0.00011339805484073,-2.07176090868758e-05,0.749374937493749
-0.000113465149745357,-2.07179154563029e-05,0.74947494749475
-0.000113532135462644,-2.07181412022219e-05,0.74957495749575
-0.000113599202264175,-2.07180513646076e-05,0.74967496749675
-0.000113666349228558,-2.07176505504331e-05,0.74977497749775
-0.000113733343699253,-2.07171161315605e-05,0.74987498749875
-0.00011380011910432,-2.07168005480273e-05,0.74997499749975
-0.000113866686961351,-2.07165771057148e-05,0.75007500750075
-0.000113933549900506,-2.0716480357441e-05,0.75017501750175
-0.0001140007051576,-2.07165079997592e-05,0.75027502750275
-0.00011406814996833,-2.07166554256965e-05,0.75037503750375
-0.000114135359358337,-2.07168051550803e-05,0.75047504750475
-0.000114202857841283,-2.07170746680831e-05,0.750575057505751
-0.000114270642652983,-2.0717463964545e-05,0.750675067506751
-0.000114338710568476,-2.07179730445459e-05,0.750775077507751
-0.000114406543984642,-2.07187009598862e-05,0.750875087508751
-0.000114474660274232,-2.07195440517125e-05,0.750975097509751
-0.000114543056903352,-2.07205023200248e-05,0.751075107510751
-0.000114611730877448,-2.07215711576901e-05,0.751175117511751
-0.000114680679662587,-2.07227551718414e-05,0.751275127512751
-0.00011474937828445,-2.072392766844e-05,0.751375137513751
-0.000114817829276891,-2.07250909508526e-05,0.751475147514752
-0.000114886557153572,-2.07263648026182e-05,0.751575157515752
-0.000114955355978959,-2.07275349956903e-05,0.751675167516752
-0.000115024428233295,-2.07288157580355e-05,0.751775177517752
-0.000115093771382725,-2.07302070898935e-05,0.751875187518752
-0.000115163179261307,-2.07314924593717e-05,0.751975197519752
-0.000115232651178015,-2.07326741699964e-05,0.752075207520752
-0.000115302186441821,-2.07337545253743e-05,0.752175217521752
-0.000115371987993589,-2.0734945450185e-05,0.752275227522752
-0.000115442053299544,-2.07362469443488e-05,0.752375237523752
-0.00011551237982571,-2.07376590079456e-05,0.752475247524752
-0.000115582964807904,-2.07391770339222e-05,0.752575257525753
-0.000115653283502056,-2.07406858457129e-05,0.752675267526753
-0.000115723861112973,-2.07423006199633e-05,0.752775277527753
-0.000115794694645982,-2.07440213565138e-05,0.752875287528753
-0.000115865571485338,-2.07454126882919e-05,0.752975297529753
-0.000115936701482642,-2.07469122860563e-05,0.753075307530753
-0.000116008082334249,-2.07485178461208e-05,0.753175317531753
-0.000116079500733425,-2.07497963050194e-05,0.753275327532753
-0.00011615116722272,-2.07511830298244e-05,0.753375337533753
-0.000116222679605907,-2.07524799169351e-05,0.753475347534753
-0.000116294039725774,-2.0753684662905e-05,0.753575357535754
-0.00011636536943906,-2.07549124441402e-05,0.753675367536754
-0.00011643694793353,-2.07562507947284e-05,0.753775377537754
-0.000116508772675328,-2.07576997148294e-05,0.753875387538754
-0.00011658084136089,-2.07592569008368e-05,0.753975397539754
-0.00011665315122599,-2.07609200491443e-05,0.754075407540754
-0.00011672549011554,-2.07622514891529e-05,0.754175417541754
-0.000116797857108185,-2.07632581316021e-05,0.754275427542754
-0.000116870252434215,-2.0763939976332e-05,0.754375437543754
-0.0001169426758633,-2.07643016304756e-05,0.754475447544754
-0.000117014910633339,-2.0764626428115e-05,0.754575457545755
-0.000117086943153502,-2.07648107104766e-05,0.754675467546755
-0.000117158775496907,-2.07648567810869e-05,0.754775477547755
-0.000117230409276093,-2.07647669433927e-05,0.754875487548755
-0.000117301889409868,-2.07646010893232e-05,0.754975497549755
-0.000117373217280325,-2.07643592187186e-05,0.755075507550755
-0.000117444583619746,-2.07638040681073e-05,0.755175517551755
-0.000117515987967355,-2.07629425480688e-05,0.755275527552755
-0.00011758711773429,-2.07620879386099e-05,0.755375537553755
-0.000117657975684737,-2.07612448467836e-05,0.755475547554755
-0.000117728571263128,-2.07606344114558e-05,0.755575557555756
-0.000117798899862492,-2.07600308867076e-05,0.755675567556756
-0.000117868971387961,-2.07596577149314e-05,0.755775577557756
-0.000117939100501632,-2.07591947054609e-05,0.755875587558756
-0.000118009211878157,-2.07587731596277e-05,0.755975597559756
-0.000118079061343365,-2.07583562207676e-05,0.756075607560756
-0.000118148651431151,-2.07579438889605e-05,0.756175617561756
-0.000118217916721257,-2.07578863007175e-05,0.756275627562756
-0.000118286860208317,-2.07581788489855e-05,0.756375637563756
-0.000118355581635116,-2.07587823737338e-05,0.756475647564756
-0.000118424083305181,-2.07596945714357e-05,0.756575657565757
-0.000118492345638537,-2.0760820997344e-05,0.756675667566757
-0.000118560296304346,-2.07622860421307e-05,0.756775677567757
-0.000118628013161934,-2.07639584045442e-05,0.756875687568757
-0.000118695498514786,-2.0765840388191e-05,0.756975697569757
-0.000118762835059649,-2.07677891741869e-05,0.757075707570757
-0.000118830024178575,-2.07698070660584e-05,0.757175717571757
-0.000118897067484105,-2.07718917602789e-05,0.757275727572757
-0.000118963975802844,-2.07739188662565e-05,0.757375737573757
-0.000119030750056108,-2.07758929910442e-05,0.757475747574757
-0.000119097295338571,-2.07778486876196e-05,0.757575757575758
-0.000119163613953721,-2.07797882595094e-05,0.757675767576758
-0.000119229708205084,-2.07817070995806e-05,0.757775777577758
-0.000119295579935489,-2.07836098149661e-05,0.757875787578758
-0.000119361231678832,-2.07854941021394e-05,0.757975797579758
-0.000119427187948772,-2.07874820480862e-05,0.758075807580758
-0.000119493445290061,-2.07895736529662e-05,0.758175817581758
-0.000119560001168723,-2.07917666130133e-05,0.758275827582758
-0.000119626649418974,-2.07938443966543e-05,0.758375837583758
-0.000119693389349668,-2.07958116108624e-05,0.758475847584759
-0.000119759900309523,-2.07977627003848e-05,0.758575857585759
-0.000119826265686309,-2.07995571499438e-05,0.758675867586759
-0.000119892486631791,-2.08011972629061e-05,0.758775877587759
-0.000119958564758468,-2.08026853430379e-05,0.758875887588759
-0.000120024664999016,-2.08041941548286e-05,0.758975897589759
-0.000120090787583803,-2.08057236984378e-05,0.759075907590759
-0.000120156768040812,-2.08071012091367e-05,0.759175917591759
-0.000120222527128627,-2.08084672021231e-05,0.759275927592759
-0.00012028814800469,-2.08096834657256e-05,0.759375937593759
-0.000120353573080719,-2.08109780493099e-05,0.759475947594759
-0.000120419304526175,-2.08123832023271e-05,0.75957595759576
-0.000120485339346506,-2.08138943177241e-05,0.75967596759676
-0.000120551674777407,-2.08155160024742e-05,0.75977597759776
-0.000120617882132058,-2.08170847061143e-05,0.75987598759876
-0.000120683865814028,-2.08186395885153e-05,0.75997599759976
-0.000120749635037384,-2.08204017886231e-05,0.76007600760076
-0.000120815707174876,-2.08222699510308e-05,0.76017601760176
-0.0001208818765213,-2.08240275440855e-05,0.76027602760276
-0.000120948135475009,-2.08254534288414e-05,0.76037603760376
-0.000121014267273942,-2.08268309395403e-05,0.760476047604761
-0.000121080273069783,-2.08281600761023e-05,0.760576057605761
-0.000121146154014294,-2.08294408385274e-05,0.760676067606761
-0.000121211746326564,-2.0831060219751e-05,0.760776077607761
-0.000121277121416036,-2.08326634762889e-05,0.760876087608761
-0.000121342303008999,-2.08343427493619e-05,0.760976097609761
-0.000121407271295152,-2.08360058976694e-05,0.761076107610761
-0.000121472018672806,-2.08377750083567e-05,0.761176117611761
-0.00012153654744549,-2.0839650081344e-05,0.761276127612761
-0.00012160085991677,-2.08416288132646e-05,0.761376137613761
-0.000121664958159804,-2.08437089004321e-05,0.761476147614761
-0.000121728977161421,-2.08456922393259e-05,0.761576157615762
-0.000121792874997367,-2.08475189382562e-05,0.761676167616762
-0.000121856668944171,-2.08492926559966e-05,0.761776177617762
-0.000121920262944585,-2.08510502489714e-05,0.761876187618762
-0.000121983740156053,-2.08526558091157e-05,0.761976197619762
-0.000122047020415763,-2.08542452444945e-05,0.762076207620762
-0.000122110096582728,-2.08559406421733e-05,0.762176217621762
-0.000122172970269447,-2.08577420023118e-05,0.762276227622762
-0.000122235585039482,-2.08598750706693e-05,0.762376237623762
-0.000122297943426647,-2.08623375437192e-05,0.762476247624763
-0.000122360047734549,-2.08651225108819e-05,0.762576257625763
-0.000122421900727331,-2.08682322757638e-05,0.762676267626763
-0.000122483504708601,-2.0871657624179e-05,0.762776277627763
-0.000122545452837156,-2.08751728102085e-05,0.762876287628763
-0.000122607151263133,-2.08790035798512e-05,0.762976297629763
-0.000122668676924381,-2.08830186317756e-05,0.763076307630763
-0.000122730338263525,-2.08866812437423e-05,0.763176317631763
-0.000122791908382883,-2.0890392229846e-05,0.763276327632763
-0.000122853822649567,-2.08941907500374e-05,0.763376337633763
-0.000122915868908528,-2.08976368301913e-05,0.763476347634763
-0.000122978035872383,-2.09008571645062e-05,0.763576357635764
-0.000123040322850146,-2.09038540564287e-05,0.763676367636764
-0.000123102669719678,-2.09068555554042e-05,0.763776377637764
-0.000123165150654646,-2.09097349673142e-05,0.763876387638764
-0.000123227966753123,-2.09127088238915e-05,0.763976397639764
-0.000123290524395612,-2.09160028711351e-05,0.764076407640764
-0.000123352826115968,-2.09196125019119e-05,0.764176417641764
-0.000123414949082411,-2.09234110221033e-05,0.764276427642764
-0.000123477411128429,-2.09272924693295e-05,0.764376437643764
-0.000123540208568325,-2.09312591471969e-05,0.764476447644765
-0.000123603338407545,-2.09353064485725e-05,0.764576457645765
-0.000123666797190801,-2.09394366770627e-05,0.764676467646765
-0.000123730059482956,-2.09435254419157e-05,0.764776477647765
-0.00012379312712688,-2.09475773504243e-05,0.764876487648765
-0.000123856002195732,-2.09515877952956e-05,0.764976497649765
-0.000123918686532339,-2.09555613837426e-05,0.765076507650765
-0.000123981181979532,-2.09594958121587e-05,0.765176517651765
-0.000124044012590234,-2.09635131676895e-05,0.765276527652765
-0.000124107175139603,-2.09676111467285e-05,0.765376537653765
-0.000124170666632927,-2.09717920528023e-05,0.765476547654765
-0.000124234483384667,-2.09760535824642e-05,0.765576557655766
-0.000124298622630521,-2.09803934321079e-05,0.765676567656766
-0.000124363080915237,-2.09848139052597e-05,0.765776577657766
-0.00012442733303401,-2.09891906113277e-05,0.765876587658766
-0.000124491380829749,-2.09935235503917e-05,0.765976597659766
-0.000124555226145243,-2.0997817329425e-05,0.766076607660766
-0.00012461939372452,-2.10021894284399e-05,0.766176617661766
-0.000124683880342621,-2.10066398475165e-05,0.766276627662766
-0.000124748682544295,-2.10111662830482e-05,0.766376637663766
-0.00012481379733491,-2.10157710385617e-05,0.766476647664767
-0.000124878944374936,-2.1020366579969e-05,0.766576657665767
-0.000124943959653053,-2.10247801425413e-05,0.766676667666767
-0.000125008844090736,-2.1029014029805e-05,0.766776677667767
-0.000125073599070036,-2.10330705453666e-05,0.766876687668767
-0.000125138269049104,-2.10370072773093e-05,0.766976697669767
-0.000125202854258267,-2.1040828832766e-05,0.767076707670767
-0.00012526735584933,-2.10445352118166e-05,0.767176717671767
-0.000125331970313313,-2.10481148966686e-05,0.767276727672767
-0.000125396696498492,-2.10515655839555e-05,0.767376737673767
-0.000125461310962514,-2.10549494688134e-05,0.767476747674767
-0.000125525814396367,-2.10582642477956e-05,0.767576757675768
-0.000125590633413792,-2.10616665609456e-05,0.767676767676768
-0.000125655764559461,-2.10651587117099e-05,0.767776777677768
-0.00012572069575878,-2.10688282342562e-05,0.767876787678768
-0.000125785428854539,-2.10726751285046e-05,0.767976797679768
-0.000125850076719736,-2.1076406846347e-05,0.768076807680768
-0.000125914516345832,-2.10800994042384e-05,0.768176817681768
-0.000125978847014995,-2.10837228561744e-05,0.768276827682768
-0.000126042972209321,-2.10873117551325e-05,0.768376837683768
-0.000126107416672838,-2.10909858847319e-05,0.768476847684768
-0.000126172176950257,-2.10947452449724e-05,0.768576857685769
-0.000126236727606483,-2.10984677487087e-05,0.768676867686769
-0.000126301390674971,-2.11020635582464e-05,0.768776877687769
-0.000126366165234287,-2.1105530370219e-05,0.768876887688769
-0.000126430827381341,-2.11089303797625e-05,0.768976897689769
-0.000126495271384161,-2.11124179234737e-05,0.769076907690769
-0.000126559590535652,-2.11157350060624e-05,0.769176917691769
-0.000126623717572806,-2.11192317638798e-05,0.769276927692769
-0.000126687654568784,-2.11229081970056e-05,0.769376937693769
-0.000126751709966168,-2.11264556324864e-05,0.769476947694769
-0.000126816085093441,-2.11300906020549e-05,0.76957695769577
-0.000126880342280004,-2.11337762492869e-05,0.76967696769677
-0.000126944492352464,-2.11373904871167e-05,0.76977697769777
-0.000127008752303252,-2.11406545884356e-05,0.76987698769877
-0.000127073120980682,-2.11435731603764e-05,0.76997699769977
-0.000127137597463242,-2.11461508099122e-05,0.77007700770077
-0.000127202180599248,-2.11483875371231e-05,0.77017701770177
-0.000127267078167024,-2.11507233160543e-05,0.77027702770277
-0.00012733228671128,-2.11531581467859e-05,0.77037703770377
-0.000127397803467793,-2.11556897257114e-05,0.77047704770477
-0.00012746362521164,-2.11583157493842e-05,0.770577057705771
-0.00012752974917852,-2.11610408247773e-05,0.770677067706771
-0.000127596172373918,-2.11638580413913e-05,0.770777077707771
-0.000127662359918225,-2.1166767399226e-05,0.770877087708771
-0.000127728314115007,-2.1169771201728e-05,0.770977097709771
-0.000127794569383098,-2.11728671454508e-05,0.771077107710771
-0.000127860697726702,-2.11758985902711e-05,0.771177117711771
-0.000127926625893587,-2.1178989926861e-05,0.771277127712771
-0.000127992652881903,-2.11819614799917e-05,0.771377137713771
-0.000128058487064778,-2.11852163672044e-05,0.771477147714771
-0.000128124130515409,-2.11887522850526e-05,0.771577157715772
-0.000128189584846297,-2.11925669299297e-05,0.771677167716772
-0.000128254852130559,-2.11966579983891e-05,0.771777177717772
-0.000128319934211025,-2.12010231868245e-05,0.771877187718772
-0.000128384826250354,-2.12054367493968e-05,0.771977197719772
-0.000128449530321662,-2.1209898686106e-05,0.772077207720772
-0.000128514547672977,-2.12144366392703e-05,0.772177217721772
-0.000128579875079337,-2.12190506089698e-05,0.772277227722772
-0.000128644919151616,-2.122396864449e-05,0.772377237723772
-0.000128709780093256,-2.12291515859599e-05,0.772477247724772
-0.000128774459747167,-2.12345994332996e-05,0.772577257725773
-0.000128839018696105,-2.12400772264841e-05,0.772677267726773
-0.000128903458091832,-2.12455895726464e-05,0.772777277727773
-0.000128967778855823,-2.125113416826e-05,0.772877287728773
-0.00012903198237017,-2.12567087097183e-05,0.772977297729773
-0.000129096070016966,-2.12623178040745e-05,0.773077307730773
-0.000129160042487275,-2.12679568443554e-05,0.773177317731773
-0.000129223901163231,-2.12736281340876e-05,0.773277327732773
-0.000129287549296598,-2.12793639226423e-05,0.773377337733773
-0.000129350989421233,-2.12851665134661e-05,0.773477347734774
-0.000129414246415309,-2.12911234408867e-05,0.773577357735774
-0.000129477321891208,-2.12972324011378e-05,0.773677367736774
-0.000129540233816523,-2.13035970532324e-05,0.773777377737774
-0.000129603042083026,-2.13099847406723e-05,0.773877387738774
-0.000129665748072806,-2.13163977668239e-05,0.773977397739774
-0.000129728362151775,-2.13227117412552e-05,0.774077407740774
-0.00012979131001216,-2.1329085607456e-05,0.774177417741774
-0.000129854588429041,-2.13355147583732e-05,0.774277427742774
-0.000129918193947088,-2.134200380106e-05,0.774377437743774
-0.00012998212334142,-2.13485504319898e-05,0.774477447744774
-0.000130046373617404,-2.13551546511625e-05,0.774577457745775
-0.000130110941780447,-2.13618118515252e-05,0.774677467746775
-0.000130175302165167,-2.13684045530653e-05,0.774777477747775
-0.000130239581235232,-2.13748567392478e-05,0.774877487748775
-0.000130303779681829,-2.1381166106626e-05,0.774977497749775
-0.000130367862260834,-2.13874985092695e-05,0.775077507750775
-0.00013043183012409,-2.13938562507846e-05,0.775177517751775
-0.000130495720358431,-2.1400073477022e-05,0.775277527752775
-0.000130559533885211,-2.14061524914282e-05,0.775377537753775
-0.000130623271625864,-2.14120909905567e-05,0.775477547754776
-0.000130687129610753,-2.14178820637479e-05,0.775577557755776
-0.000130751106688156,-2.14235257111618e-05,0.775677567756776
-0.000130815201936597,-2.1429019629032e-05,0.775777577757776
-0.000130879616223861,-2.14345826528577e-05,0.775877587758776
-0.000130944346094698,-2.1440210175506e-05,0.775977597759776
-0.000131009112130934,-2.14458169664156e-05,0.776077607760776
-0.000131074190295453,-2.14514905595944e-05,0.776177617761776
-0.000131139577823951,-2.14572286516756e-05,0.776277627762776
-0.000131205271491548,-2.14630312425794e-05,0.776377637763776
-0.00013127126853394,-2.14688960286993e-05,0.776477647764776
-0.000131337565956614,-2.14748253137217e-05,0.776577657765777
-0.000131403958515062,-2.14806048693603e-05,0.776677667766777
-0.000131470445057519,-2.14862369990616e-05,0.776777677767777
-0.000131537227373166,-2.14919336275855e-05,0.776877687768777
-0.000131604302006712,-2.1497694754932e-05,0.776977697769777
-0.000131671457954832,-2.15030850140287e-05,0.777077707770777
-0.000131738700515685,-2.15083324542413e-05,0.777177717771777
-0.000131806231017713,-2.15136466968828e-05,0.777277727772777
-0.000131873530936441,-2.15191337042534e-05,0.777377737773777
-0.000131940596125472,-2.15245654269074e-05,0.777477747774778
-0.000132007428888413,-2.15299441682916e-05,0.777577757775778
-0.000132074031528751,-2.15352676250393e-05,0.777677767776778
-0.000132140406350012,-2.15405427076501e-05,0.777777777777778
-0.000132206653325391,-2.15457279526465e-05,0.777877787778778
-0.000132272980233253,-2.15506713270383e-05,0.777977797779778
-0.000132339402046519,-2.15554741860725e-05,0.778077807780778
-0.000132405529238359,-2.15605788075607e-05,0.778177817781778
-0.00013247195542835,-2.15657525348446e-05,0.778277827782778
-0.000132538677621858,-2.1570995368084e-05,0.778377837783778
-0.000132605692824332,-2.15763096106457e-05,0.778477847784778
-0.000132672998271547,-2.15816906556363e-05,0.778577857785779
-0.000132740590968871,-2.15871408065026e-05,0.778677867786779
-0.000132807936267103,-2.15926577597179e-05,0.778777877787779
-0.000132875568815485,-2.15982392118358e-05,0.778877887788779
-0.000132943485389093,-2.16038897697493e-05,0.778977897789779
-0.000133011683223627,-2.16096025229589e-05,0.779077907790779
-0.000133080160015597,-2.16153820785175e-05,0.779177917791779
-0.000133148710290128,-2.16210119046923e-05,0.779277927792779
-0.000133217327597376,-2.16262731661439e-05,0.779377937793779
-0.000133286010785619,-2.16311681663989e-05,0.77947794779478
-0.000133354759624408,-2.16357015125102e-05,0.77957795779578
-0.000133423573192387,-2.16398778115309e-05,0.77967796779678
-0.000133492451028821,-2.1643697063541e-05,0.77977797779778
-0.000133561600681784,-2.16475992425858e-05,0.77987798779878
-0.000133631019156604,-2.16515843486653e-05,0.77997799779978
-0.000133700704149795,-2.16556523817797e-05,0.78007800780078
-0.000133770062272148,-2.1660026784401e-05,0.78017801780178
-0.000133839097209322,-2.16647052528431e-05,0.78027802780278
-0.000133907893731182,-2.16695518789612e-05,0.78037803780378
-0.00013397645460199,-2.16745620557021e-05,0.78047804780478
-0.000134044892924996,-2.16794455383244e-05,0.780578057805781
-0.000134113075556238,-2.16844027338754e-05,0.780678067806781
-0.000134181028295245,-2.16895234799694e-05,0.780778077807781
-0.000134248671439864,-2.16949413814643e-05,0.780878087808781
-0.000134316007984688,-2.17006518311473e-05,0.780978097809781
-0.000134383041154716,-2.17066571326249e-05,0.781078107810781
-0.000134449773714094,-2.17129503753175e-05,0.781178117811781
-0.000134516208657493,-2.17195292556185e-05,0.781278127812781
-0.000134582348979467,-2.17263937736081e-05,0.781378137813781
-0.000134648197904935,-2.17335370187065e-05,0.781478147814782
-0.000134714348362409,-2.17407309413884e-05,0.781578157815782
-0.000134780797357336,-2.17479732382871e-05,0.781678167816782
-0.000134847542355781,-2.17552662127694e-05,0.781778177817782
-0.000134914378343684,-2.17623956366287e-05,0.781878187818782
-0.000134981506419077,-2.17695757381515e-05,0.781978197819782
-0.00013504892335712,-2.17768065173377e-05,0.782078207820782
-0.000135116626623877,-2.17840856706608e-05,0.782178217821782
-0.000135184411665906,-2.1791201273441e-05,0.782278227822782
-0.000135252479120662,-2.17983675538046e-05,0.782378237823782
-0.00013532082645425,-2.18055845117518e-05,0.782478247824782
-0.000135389451132815,-2.18128498439157e-05,0.782578257825783
-0.000135458350161765,-2.18201658536632e-05,0.782678267826783
-0.000135526998566661,-2.18274081505619e-05,0.782778277827783
-0.000135595497242134,-2.18345467885274e-05,0.782878287828783
-0.000135664271650123,-2.18417338007097e-05,0.782978297829783
-0.000135733319026364,-2.18489714904754e-05,0.783078307830783
-0.000135802636606595,-2.18562575543781e-05,0.783178317831783
-0.00013587222162663,-2.18635919924177e-05,0.783278327832783
-0.000135941863774171,-2.18705417409685e-05,0.783378337833783
-0.000136011561897495,-2.1877109103637e-05,0.783478347834783
-0.000136081315766192,-2.18832963839496e-05,0.783578357835784
-0.00013615133269801,-2.18895458595583e-05,0.783678367836784
-0.000136221610389382,-2.189585292341e-05,0.783778377837784
-0.000136291944286825,-2.19020056508248e-05,0.783878387838784
-0.000136362333929722,-2.19080063452493e-05,0.783978397839784
-0.000136432772407413,-2.19136361714241e-05,0.784078407840784
-0.000136503259259241,-2.19188951293492e-05,0.784178417841784
-0.000136573578183761,-2.19240665531066e-05,0.784278427842784
-0.000136643662378626,-2.19295028828137e-05,0.784378437843784
-0.00013671358256221,-2.19348516783531e-05,0.784478447844784
-0.000136783556187641,-2.19398319092493e-05,0.784578457845785
-0.000136853582794302,-2.19444504859218e-05,0.784678467846785
-0.00013692366814093,-2.19489308508432e-05,0.784778477847785
-0.000136994013325677,-2.19534872322997e-05,0.784878487848785
-0.000137064615584319,-2.19581219336579e-05,0.784978497849785
-0.000137135048533563,-2.19626737080613e-05,0.785078507850785
-0.000137205520412468,-2.19669882188333e-05,0.785178517851785
-0.000137275657818851,-2.19716090990324e-05,0.785278527852785
-0.000137345630522888,-2.19761493558032e-05,0.785378537853785
-0.000137415341776344,-2.19806458454102e-05,0.785478547854785
-0.000137484794343405,-2.19850939609602e-05,0.785578557855786
-0.000137554305189774,-2.19891873328663e-05,0.785678567856786
-0.000137623804979209,-2.19932737942727e-05,0.785778577857786
-0.000137693294402733,-2.19973556486261e-05,0.785878587858786
-0.000137762550939431,-2.2001488180563e-05,0.785978597859786
-0.000137831577123197,-2.20056713902432e-05,0.786078607860786
-0.000137900671952141,-2.20097209951453e-05,0.786178617861786
-0.000137969528135401,-2.20139433647764e-05,0.786278627862786
-0.000138038065510207,-2.20184721038347e-05,0.786378637863786
-0.000138106877465686,-2.20230768593481e-05,0.786478647864786
-0.000138175754150397,-2.20273222642445e-05,0.786578657865787
-0.000138244694642824,-2.20312106221301e-05,0.786678667866787
-0.00013831369848235,-2.20347488434249e-05,0.786778677867787
-0.000138382764747541,-2.20379369283684e-05,0.786878687868787
-0.000138452100525655,-2.20412148508464e-05,0.786978697869787
-0.000138521703282837,-2.20445803074921e-05,0.787078707870787
-0.000138591570024534,-2.2048030994699e-05,0.787178717871787
-0.000138661698447139,-2.20515692160737e-05,0.787278727872787
-0.000138731878468843,-2.20547596044639e-05,0.787378737873787
-0.000138802316946574,-2.20580375270218e-05,0.787478747874787
-0.000138872588188023,-2.20612486471506e-05,0.787578757875788
-0.000138942909646439,-2.20641142379015e-05,0.787678767876788
-0.000139012971957761,-2.206717332512e-05,0.787778777877788
-0.00013908280253402,-2.20705157465004e-05,0.787878787878788
-0.000139152471632893,-2.20737890619254e-05,0.787978797879788
-0.000139222404255504,-2.20771522150445e-05,0.788078807880788
-0.000139292597868038,-2.20806029022515e-05,0.788178817881788
-0.000139363049706191,-2.20841365165731e-05,0.788278827882788
-0.000139433757466516,-2.20877576649825e-05,0.788378837883788
-0.000139504718615079,-2.20914617405066e-05,0.788478847884789
-0.000139575930617983,-2.2095251046512e-05,0.788578857885789
-0.000139647390941415,-2.20991209761855e-05,0.788678867886789
-0.000139718581521514,-2.21031751881407e-05,0.788778877887789
-0.000139789498442296,-2.2107190240065e-05,0.788878887888789
-0.000139860150687536,-2.21113849673779e-05,0.788978897889789
-0.000139930541021499,-2.21157616734458e-05,0.789078907890789
-0.000140000671747631,-2.21203180549023e-05,0.789178917891789
-0.000140070545860604,-2.21250495045344e-05,0.789278927892789
-0.000140140681424198,-2.21298546670951e-05,0.789378937893789
-0.000140211076134845,-2.21347312391378e-05,0.789478947894789
-0.000140281205248556,-2.21395617405702e-05,0.78957895789579
-0.000140351593509321,-2.21444613478782e-05,0.78967896789679
-0.000140422037054763,-2.21492227434349e-05,0.78977897789779
-0.000140492228824467,-2.21541499930612e-05,0.78987898789879
-0.000140562171352291,-2.21592430968369e-05,0.78997899789979
-0.000140631941576082,-2.21643707535903e-05,0.79007900790079
-0.000140701482829034,-2.21697610126871e-05,0.79017901790179
-0.000140771087889742,-2.2175006149453e-05,0.79027902790279
-0.000140840755606483,-2.21801107708613e-05,0.79037903790379
-0.000140910479990033,-2.21848491311528e-05,0.790479047904791
-0.000140980259658299,-2.21892281407474e-05,0.790579057905791
-0.000141050094611242,-2.21932501033312e-05,0.790679067906791
-0.000141119684008002,-2.21974448305641e-05,0.790779077907791
-0.000141189029921657,-2.22018123226059e-05,0.790879087908791
-0.000141258209290096,-2.22062212781252e-05,0.790979097909791
-0.000141327440027264,-2.22103952736194e-05,0.791079107910791
-0.000141396447091752,-2.2214841085563e-05,0.791179117911791
-0.000141465723899491,-2.22193629140417e-05,0.791279127912791
-0.000141534760449126,-2.22240529001963e-05,0.791379137913791
-0.000141603550521103,-2.22289179545265e-05,0.791479147914791
-0.000141672412002523,-2.22336447971055e-05,0.791579157915792
-0.000141741544378997,-2.22384430491666e-05,0.791679167916792
-0.000141810945807697,-2.22433150140764e-05,0.791779177917792
-0.000141880190135696,-2.22481040519514e-05,0.791879187918792
-0.000141949500805347,-2.22527548780752e-05,0.791979197919792
-0.00014201858711121,-2.22576729136753e-05,0.792079207920792
-0.000142087741601555,-2.22624504339177e-05,0.792179217921792
-0.000142156963354986,-2.22670920458556e-05,0.792279227922792
-0.000142225945541299,-2.22718995120227e-05,0.792379237923792
-0.000142294922199205,-2.22766931569508e-05,0.792479247924793
-0.000142363893558951,-2.22814752842463e-05,0.792579257925793
-0.000142432859620579,-2.22862435903826e-05,0.792679267926793
-0.000142501820153719,-2.22910003788863e-05,0.792779277927793
-0.000142570628193251,-2.22956742402754e-05,0.792879287928793
-0.000142639285121227,-2.23002674781562e-05,0.792979297929793
-0.00014270779231978,-2.23047823960553e-05,0.793079307930793
-0.000142776574099046,-2.23093733304096e-05,0.793179317931793
-0.000142845628155498,-2.23140356741661e-05,0.793279327932793
-0.000142914951264216,-2.23187740343777e-05,0.793379337933793
-0.000142984541121634,-2.23235838040714e-05,0.793479347934793
-0.000143054394963566,-2.23284672866937e-05,0.793579357935794
-0.000143124510486407,-2.23334221787181e-05,0.793679367936794
-0.000143194683827859,-2.23382342518584e-05,0.793779377937794
-0.000143264914757555,-2.23429104168539e-05,0.793879387938794
-0.000143335202354099,-2.23474483700183e-05,0.793979397939794
-0.000143405546156754,-2.23518504149579e-05,0.794079407940794
-0.000143476146802936,-2.23563284763528e-05,0.794179417941794
-0.000143547001298053,-2.23608825542028e-05,0.794279427942794
-0.000143618107338657,-2.23655103450614e-05,0.794379437943794
-0.000143689462621103,-2.23702118487687e-05,0.794479447944795
-0.000143761064611575,-2.23749870654846e-05,0.794579457945795
-0.000143832910776179,-2.23798359952091e-05,0.794679467946795
-0.000143904797943602,-2.2384544409496e-05,0.794779477947795
-0.000143976410530312,-2.23894278921183e-05,0.794879487948795
-0.000144047751530902,-2.23944841394696e-05,0.794979497949795
-0.000144118823248857,-2.239971315147e-05,0.795079507950795
-0.000144189628448482,-2.24051103211463e-05,0.795179517951795
-0.000144260685884581,-2.24105765967782e-05,0.795279527952795
-0.000144331993023259,-2.24161050676261e-05,0.795379537953795
-0.000144403124633024,-2.24215483079128e-05,0.795479547954795
-0.000144473982813799,-2.24269339599565e-05,0.795579557955796
-0.000144545093000719,-2.24323864143493e-05,0.795679567956796
-0.000144616245111854,-2.24374726075454e-05,0.795779577957796
-0.000144687438916915,-2.24421948430713e-05,0.795879587958796
-0.000144758674185493,-2.24465554244537e-05,0.795979597959796
-0.000144829950456892,-2.24505612622719e-05,0.796079607960796
-0.000144900957906393,-2.24547467754787e-05,0.796179617961796
-0.00014497169952859,-2.24591142674406e-05,0.796279627962796
-0.000145042171637824,-2.2463435688872e-05,0.796379637963796
-0.000145112391971282,-2.2467927571426e-05,0.796479647964797
-0.000145182279214389,-2.24727235198806e-05,0.796579657965797
-0.000145252427677707,-2.24775885742907e-05,0.796679667966797
-0.000145322834827421,-2.24825273415496e-05,0.796779677967797
-0.000145393497668899,-2.2487535214764e-05,0.796879687968797
-0.000145464017921902,-2.24924186973863e-05,0.796979697969797
-0.000145534396738192,-2.24971731823635e-05,0.797079707970797
-0.00014560452470014,-2.25020935214102e-05,0.797179717971797
-0.00014567471048066,-2.25068756487057e-05,0.797279727972797
-0.000145744953849423,-2.251151956425e-05,0.797379737973797
-0.000145815253884994,-2.25160252679631e-05,0.797479747974797
-0.000145885610126676,-2.25203950635314e-05,0.797579757975798
-0.000145956022113812,-2.25246312543217e-05,0.797679767976798
-0.000146026489155296,-2.25287338404137e-05,0.797779777977798
-0.000146096689448041,-2.25327949629485e-05,0.797879787978798
-0.000146166625525942,-2.25368146220058e-05,0.797979797979798
-0.000146236821672371,-2.25409149045714e-05,0.798079807980798
-0.000146306879837338,-2.25448954035979e-05,0.798179817981798
-0.000146376665034092,-2.25489565261326e-05,0.798279827982798
-0.000146446121517139,-2.2553326321701e-05,0.798379837983798
-0.000146515568095055,-2.25576845995568e-05,0.798479847984798
-0.000146585004767758,-2.2562035966833e-05,0.798579857985799
-0.000146654500180468,-2.25660302870186e-05,0.798679867986799
-0.000146724053642158,-2.25696721671668e-05,0.798779877987799
-0.000146793438946132,-2.25733647250582e-05,0.798879887988799
-0.000146862573856502,-2.25772415652314e-05,0.798979897989799
-0.000146931460907081,-2.25813003842396e-05,0.799079907990799
-0.000147000102401398,-2.25855411821628e-05,0.799179917991799
-0.000147068500873347,-2.25899616553146e-05,0.799279927992799
-0.000147136658856823,-2.2594557196722e-05,0.799379937993799
-0.000147204662273454,-2.25991965052132e-05,0.799479947994799
-0.000147272522640912,-2.26037551901163e-05,0.7995799579958
-0.000147340241571658,-2.26082332515111e-05,0.7996799679968
-0.000147407846938418,-2.26125892258404e-05,0.7997799779978
-0.000147475339662547,-2.26168254166306e-05,0.7998799879988
-0.000147542720895889,-2.26209418239618e-05,0.7999799979998
-0.000147609991559757,-2.26249407512005e-05,0.8000800080008
-0.000147677116640598,-2.26289857490495e-05,0.8001800180018
-0.000147743997316939,-2.26331113704068e-05,0.8002800280028
-0.000147810636122715,-2.26373153118258e-05,0.8003800380038
-0.000147877567246351,-2.26415952696999e-05,0.8004800480048
-0.000147944788154031,-2.26459535475557e-05,0.800580058005801
-0.000148012295851123,-2.26503855383401e-05,0.800680068006801
-0.000148080087573362,-2.26548958491862e-05,0.800780078007801
-0.000148148160786975,-2.2659479872961e-05,0.800880088008801
-0.000148216512266919,-2.26641353061378e-05,0.800980098009801
-0.000148285139479379,-2.26688667557699e-05,0.801080108010801
-0.000148354039890421,-2.2673669614884e-05,0.801180118011801
-0.000148422772374155,-2.26782881915566e-05,0.801280128012801
-0.00014849133900374,-2.26827270930005e-05,0.801380138013801
-0.000148559962530542,-2.2686928730813e-05,0.801480148014801
-0.000148628427344142,-2.26911741357093e-05,0.801580158015802
-0.000148696734365977,-2.2695465611296e-05,0.801680168016802
-0.000148764801590404,-2.26999367621112e-05,0.801780178017802
-0.000148832631090582,-2.27045829811021e-05,0.801880188018802
-0.000148900225630736,-2.27094065719549e-05,0.801980198019802
-0.000148967587284022,-2.27144006240102e-05,0.802080208020802
-0.000149034718123679,-2.27195674407145e-05,0.802180218021802
-0.000149101620913931,-2.27249047186213e-05,0.802280228022802
-0.000149168323066726,-2.27305022954248e-05,0.802380238023802
-0.000149234885164942,-2.27361321215996e-05,0.802480248024802
-0.00014930122451187,-2.27419254983174e-05,0.802580258025803
-0.00014936734318063,-2.27478847292645e-05,0.802680268026803
-0.000149433243705197,-2.27540029036216e-05,0.802780278027803
-0.00014949892792828,-2.27602846286816e-05,0.802880288028803
-0.000149564398153524,-2.27667252972314e-05,0.802980298029803
-0.000149629656454009,-2.27733203022981e-05,0.803080308030803
-0.000149694704902972,-2.27800742508547e-05,0.803180318031803
-0.000149759545343242,-2.27869802324015e-05,0.803280328032803
-0.000149824180308635,-2.27940405503853e-05,0.803380338033803
-0.000149888611411691,-2.28012505978328e-05,0.803480348034804
-0.000149953156769798,-2.28082993981839e-05,0.803580358035804
-0.000150017815000864,-2.28151892550451e-05,0.803680368036804
-0.000150082585413824,-2.282191786473e-05,0.803780378037804
-0.000150147466396177,-2.28284898345314e-05,0.803880388038804
-0.000150212657433615,-2.28351147854429e-05,0.803980398039804
-0.000150278155301178,-2.28417950210708e-05,0.804080408040804
-0.000150343957004313,-2.28485259343622e-05,0.804180418041804
-0.000150410059778757,-2.285531213237e-05,0.804280428042804
-0.000150475938419741,-2.28620269208958e-05,0.804380438043804
-0.000150541595000506,-2.28686749071524e-05,0.804480448044804
-0.000150607032054904,-2.287525609098e-05,0.804580458045805
-0.000150672251425767,-2.28817704725385e-05,0.804680468046805
-0.000150737355389775,-2.28881858022966e-05,0.804780478047805
-0.000150802345559429,-2.28945043837809e-05,0.804880488048805
-0.000150867444225358,-2.29006686287484e-05,0.804980498049805
-0.000150932650466088,-2.29066808408854e-05,0.805080508050805
-0.000150997647315993,-2.29128566034856e-05,0.805180518051805
-0.000151062436848231,-2.29191890062089e-05,0.805280528052805
-0.00015112711512001,-2.2925426964185e-05,0.805380538053805
-0.000151191683743751,-2.29315681738873e-05,0.805480548054806
-0.000151256564956472,-2.29377669718325e-05,0.805580558055806
-0.000151321234244474,-2.29439035744818e-05,0.805680568056806
-0.000151385693220257,-2.29499779819149e-05,0.805780578057806
-0.000151450034485618,-2.29560777280598e-05,0.805880588058806
-0.000151514258731744,-2.2962205116603e-05,0.805980598059806
-0.000151578367340647,-2.29683601475443e-05,0.806080608060806
-0.00015164236146413,-2.29745382137508e-05,0.806180618061806
-0.000151706242253996,-2.29807439222757e-05,0.806280628062806
-0.000151770242597032,-2.29867975978902e-05,0.806380638063806
-0.000151834361571804,-2.29926992405144e-05,0.806480648064806
-0.00015189859779626,-2.29984534572813e-05,0.806580658065807
-0.000151962654115079,-2.30042422270259e-05,0.806680668066807
-0.00015202653237101,-2.30100632461419e-05,0.806780678067807
-0.000152090208146735,-2.30158266770149e-05,0.806880688068807
-0.000152153683285045,-2.30215302161183e-05,0.806980698069807
-0.000152217050157448,-2.30272637011465e-05,0.807080708070807
-0.000152280320281618,-2.30329073484805e-05,0.807180718071807
-0.000152343915664124,-2.30386131911105e-05,0.807280728072807
-0.000152407311561018,-2.30442614454975e-05,0.807380738073807
-0.000152470610018611,-2.30498175587436e-05,0.807480748074808
-0.000152533802283457,-2.30554082248876e-05,0.807580758075808
-0.000152596898951871,-2.30609090534173e-05,0.807680768076808
-0.000152659891270366,-2.30664398277918e-05,0.807780778077808
-0.000152722695620881,-2.30721387598422e-05,0.807880788078808
-0.000152785239442171,-2.30781279366341e-05,0.807980798079808
-0.000152847720837836,-2.30839789016748e-05,0.808080808080808
-0.000152910140268534,-2.30896939584109e-05,0.808180818081808
-0.000152972361365342,-2.30954735139696e-05,0.808280828082808
-0.000153034523031118,-2.31011171613834e-05,0.808380838083808
-0.000153097021242535,-2.31068230040134e-05,0.808480848084808
-0.000153159414873704,-2.31123353501757e-05,0.808580858085809
-0.000153221705076428,-2.31176588069234e-05,0.808680868086809
-0.00015328389300243,-2.31227956777829e-05,0.808780878087809
-0.000153345894572873,-2.3127877263926e-05,0.808880888088809
-0.000153408234301457,-2.31330279559446e-05,0.808980898089809
-0.000153470317647212,-2.31384734997578e-05,0.809080908090809
-0.000153532147604729,-2.31442115917592e-05,0.809180918091809
-0.000153593794892345,-2.31498897920709e-05,0.809280928092809
-0.000153655578318555,-2.31551971241329e-05,0.809380938093809
-0.000153717701515366,-2.31605735619905e-05,0.80948094809481
-0.000153779639508381,-2.31658924116852e-05,0.80958095809581
-0.000153841393679772,-2.31711582801898e-05,0.80968096809681
-0.000153902966102656,-2.31763665604515e-05,0.80978097809781
-0.000153964358389574,-2.31815241631296e-05,0.80988098809881
-0.000154025572613645,-2.31866264810114e-05,0.80998099809981
-0.000154086610156959,-2.31916781212298e-05,0.81008100810081
-0.000154147472862427,-2.31966767803381e-05,0.81018101810181
-0.000154208162342468,-2.32016224582564e-05,0.81028102810281
-0.000154268765440145,-2.32063838538132e-05,0.81038103810381
-0.000154329129431441,-2.32114447081376e-05,0.81048104810481
-0.000154389452650285,-2.32163765648969e-05,0.810581058105811
-0.000154450130151996,-2.32213798309783e-05,0.810681068106811
-0.000154511158481205,-2.32264498994887e-05,0.810781078107811
-0.000154572328938191,-2.3231156010329e-05,0.810881088108811
-0.000154633640140864,-2.32355027705522e-05,0.810981098109811
-0.000154694858971988,-2.32396721589934e-05,0.811081108110811
-0.000154755985892259,-2.32436641756525e-05,0.811181118111811
-0.000154817185604104,-2.32476515852586e-05,0.811281128112811
-0.000154878457416418,-2.32516320842851e-05,0.811381138113811
-0.000154939551856909,-2.32555734233607e-05,0.811481148114812
-0.000155000719319343,-2.32595078517769e-05,0.811581158115812
-0.000155062232541524,-2.32635229037812e-05,0.811681168116812
-0.000155123582673819,-2.32677107204345e-05,0.811781178117812
-0.000155184760502123,-2.32720759088699e-05,0.811881188118812
-0.000155245767408526,-2.32766184690873e-05,0.811981198119812
-0.000155306605696597,-2.32813360975602e-05,0.812081208120812
-0.000155367276518017,-2.32862287942886e-05,0.812181218121812
-0.000155427860957113,-2.32909349051289e-05,0.812281228122812
-0.000155488365924424,-2.32956824795265e-05,0.812381238123812
-0.000155548791880687,-2.33004715174016e-05,0.812481248124812
-0.000155609139747297,-2.33052974117809e-05,0.812581258125813
-0.000155669410215321,-2.33101647696377e-05,0.812681268126813
-0.000155729502620496,-2.33151012334499e-05,0.812781278127813
-0.000155789419036021,-2.33201068031378e-05,0.812881288128813
-0.000155849262429643,-2.33251492292501e-05,0.812981298129813
-0.000155909027503284,-2.33300073730007e-05,0.813081308130813
-0.000155968947374099,-2.33345038626877e-05,0.813181318131813
-0.000156029020429627,-2.33386433052041e-05,0.813281328132813
-0.000156088944677167,-2.33429532090029e-05,0.813381338133813
-0.000156149226662823,-2.3347339129177e-05,0.813481348134813
-0.000156209863161674,-2.33517987623597e-05,0.813581358135814
-0.000156270850488102,-2.3356332108471e-05,0.813681368136814
-0.000156332185186737,-2.33609368639844e-05,0.813781378137814
-0.00015639386380237,-2.33656176360329e-05,0.813881388138814
-0.000156455883340328,-2.33703675138772e-05,0.813981398139814
-0.000156518240115032,-2.33751888012035e-05,0.814081408140814
-0.000156580931131891,-2.33800791944054e-05,0.814181418141814
-0.000156643436484256,-2.33851423523362e-05,0.814281428142814
-0.000156706274235945,-2.33902723125363e-05,0.814381438143814
-0.000156769441622696,-2.33954713786919e-05,0.814481448144814
-0.00015683293495885,-2.340073494367e-05,0.814581458145815
-0.000156896551994569,-2.34058579933704e-05,0.814681468146815
-0.000156960291578051,-2.34108382241866e-05,0.814781478147815
-0.000157024351582488,-2.34158852574318e-05,0.814881488148815
-0.000157088729013288,-2.34210036999992e-05,0.814981498149815
-0.000157152888299854,-2.34261866414692e-05,0.815081508150815
-0.000157216831285016,-2.34314386888147e-05,0.815181518151815
-0.000157280603348279,-2.34369533385035e-05,0.815281528152815
-0.000157344695602127,-2.34425301834884e-05,0.815381538153815
-0.000157409105052009,-2.34481692237693e-05,0.815481548154815
-0.00015747330626279,-2.34537506758072e-05,0.815581558155816
-0.000157537301307708,-2.34592745396021e-05,0.815681568156816
-0.000157601092490248,-2.3464740815154e-05,0.815781578157816
-0.000157664681422912,-2.34701518060694e-05,0.815881588158816
-0.000157728097360478,-2.34755996534091e-05,0.815981598159816
-0.000157791342145816,-2.34810843571732e-05,0.816081608160816
-0.000157854417161057,-2.34866059174416e-05,0.816181618161816
-0.000157917545848514,-2.34921090494978e-05,0.816281628162816
-0.000157980785796431,-2.34973634003699e-05,0.816381638163816
-0.000158044351233092,-2.3502684553591e-05,0.816481648164816
-0.000158108238703169,-2.35080725091612e-05,0.816581658165817
-0.000158172445212069,-2.35135226600275e-05,0.816681668166817
-0.00015823696753491,-2.35190373097163e-05,0.816781678167817
-0.000158301802677022,-2.35246164582277e-05,0.816881688168817
-0.000158366947413521,-2.35302578020351e-05,0.816981698169817
-0.000158431882528827,-2.35360626964654e-05,0.817081708170817
-0.000158496610096138,-2.35420288379122e-05,0.817181718171817
-0.000158561217419172,-2.35480249252837e-05,0.817281728172817
-0.000158625620188844,-2.35541822597515e-05,0.817381738173817
-0.000158689814719374,-2.35602727917904e-05,0.817481748174817
-0.000158753803544777,-2.35663034321396e-05,0.817581758175818
-0.000158817588047067,-2.35722718771129e-05,0.817681768176818
-0.00015888148818658,-2.35778648468634e-05,0.817781778177818
-0.000158945502350775,-2.35830915553372e-05,0.817881788178818
-0.000159009629618299,-2.35879520026144e-05,0.817981798179818
-0.00015907407339075,-2.35928838593736e-05,0.818081808180818
-0.000159138830673577,-2.3597882518402e-05,0.818181818181818
-0.000159203898472187,-2.36029502833859e-05,0.818281828182818
-0.000159268842340902,-2.36080549048741e-05,0.818381838183818
-0.000159334095112939,-2.36132263286315e-05,0.818481848184819
-0.000159399136651322,-2.36185682135914e-05,0.818581858185819
-0.000159463969489907,-2.36240736491741e-05,0.818681868186819
-0.000159528907599806,-2.36292128235601e-05,0.818781878187819
-0.000159593949368558,-2.3633988040276e-05,0.818881888188819
-0.000159659298888829,-2.36388346663941e-05,0.818981898189819
-0.000159724748382255,-2.3643317334842e-05,0.819081908190819
-0.000159790296697153,-2.36474452598057e-05,0.819181918191819
-0.000159855943142376,-2.3651216137599e-05,0.819281928192819
-0.000159921686566202,-2.36546368789611e-05,0.819381938193819
-0.000159987241561311,-2.36583386509587e-05,0.819481948194819
-0.000160052507924139,-2.366234909583e-05,0.81958195819582
-0.000160117489110055,-2.36666636066818e-05,0.81968196819682
-0.000160182187422507,-2.36712821833544e-05,0.81978197819782
-0.000160246605856167,-2.36761979153481e-05,0.81988198819882
-0.000160310747175178,-2.36814108026628e-05,0.81998199819982
-0.000160374613913516,-2.36869162382455e-05,0.82008200820082
-0.000160438595367603,-2.36920554126316e-05,0.82018201820182
-0.000160502690385676,-2.36968306293475e-05,0.82028202820282
-0.00016056689781601,-2.37012441919198e-05,0.82038203820382
-0.000160631420829878,-2.37057314675006e-05,0.820482048204821
-0.00016069605763814,-2.37100828347768e-05,0.820582058205821
-0.000160760806858624,-2.37143029008814e-05,0.820682068206821
-0.000160825866594851,-2.37185966799147e-05,0.820782078207821
-0.000160891018472298,-2.37226554989229e-05,0.820882088208821
-0.000160956476719173,-2.37267926379128e-05,0.820982098209821
-0.000161022237880185,-2.37310034899113e-05,0.821082108210821
-0.000161088299651768,-2.37352926618915e-05,0.821182118211821
-0.000161154658578673,-2.37396555468803e-05,0.821282128212821
-0.000161221311896674,-2.37440944482443e-05,0.821382138213821
-0.000161288041922196,-2.37482937826102e-05,0.821482148214821
-0.000161354847733845,-2.37522604603976e-05,0.821582158215822
-0.000161421728640555,-2.3755996785293e-05,0.821682168216822
-0.000161488898640203,-2.37598137337766e-05,0.821782178217822
-0.000161556140279622,-2.37633980256817e-05,0.821882188218822
-0.000161623667556729,-2.37670652447015e-05,0.821982198219822
-0.000161691477476892,-2.37708130872295e-05,0.822082208220822
-0.000161759567275887,-2.37746415533457e-05,0.822182218221822
-0.000161827412440054,-2.37784285559045e-05,0.822282228222822
-0.000161895333159978,-2.37818654219523e-05,0.822382238223822
-0.000161963328283898,-2.37849544550156e-05,0.822482248224823
-0.000162031403109971,-2.37879214010933e-05,0.822582258225823
-0.000162099335347528,-2.3790826151795e-05,0.822682268226823
-0.000162167342219489,-2.37933876766452e-05,0.822782278227823
-0.000162235428563194,-2.37958340250094e-05,0.822882288228823
-0.000162303372088055,-2.37982204816041e-05,0.822982298229823
-0.00016237108940634,-2.38007958276134e-05,0.823082308230823
-0.000162438883432146,-2.38030325547444e-05,0.823182318231823
-0.000162506441115835,-2.3805467385476e-05,0.823282328232823
-0.000162573861048431,-2.38078423244381e-05,0.823382338233823
-0.000162641048324568,-2.38104130633943e-05,0.823482348234823
-0.000162708005247732,-2.38131772988183e-05,0.823582358235824
-0.000162774659487168,-2.38162594213021e-05,0.823682368236824
-0.000162841014267717,-2.38196548238725e-05,0.823782378237824
-0.00016290744852005,-2.38228244805239e-05,0.823882388238824
-0.000162973961553062,-2.3825770694783e-05,0.823982398239824
-0.000163040552675768,-2.38284934666496e-05,0.824082408240824
-0.000163107220966692,-2.38309997067834e-05,0.824182418241824
-0.000163174180193383,-2.38335957846113e-05,0.824282428242824
-0.000163241427361289,-2.38362840035002e-05,0.824382438243824
-0.000163308687198591,-2.38389814365751e-05,0.824482448244825
-0.000163375959474961,-2.3841683476783e-05,0.824582458245825
-0.000163443244190397,-2.3844394731017e-05,0.824682468246825
-0.000163510223227472,-2.38474238723108e-05,0.824782478247825
-0.000163576957168982,-2.38505405477723e-05,0.824882488248825
-0.000163643449009558,-2.38537447574015e-05,0.824982498249825
-0.000163709642773379,-2.38572599434311e-05,0.825082508250825
-0.000163775599734425,-2.38608603601018e-05,0.825182518251825
-0.000163841321735407,-2.38645390967542e-05,0.825282528252825
-0.000163907140254293,-2.38678700004221e-05,0.825382538253825
-0.000163973258001659,-2.38712838312047e-05,0.825482548254825
-0.000164039671982911,-2.38747828925485e-05,0.825582558255826
-0.000164106175801857,-2.38779318173814e-05,0.825682568256826
-0.000164172768076286,-2.38807375163627e-05,0.825782578257826
-0.000164239448345579,-2.38831999894925e-05,0.825882588258826
-0.000164306215457935,-2.38853261471904e-05,0.825982598259826
-0.000164372750374489,-2.38874292697031e-05,0.826082608260826
-0.000164439055398809,-2.38895047497377e-05,0.826182618261826
-0.000164505654814226,-2.3891676978126e-05,0.826282628262826
-0.000164572545626107,-2.38939459547082e-05,0.826382638263826
-0.00016463972507023,-2.38963093760376e-05,0.826482648264827
-0.000164706754784929,-2.38985115502707e-05,0.826582658265827
-0.000164773577642698,-2.3900785133906e-05,0.826682668266827
-0.000164840173602785,-2.39032545175354e-05,0.826782678267827
-0.000164906544508059,-2.39059173976325e-05,0.826882688268827
-0.000164972676537321,-2.39086701154239e-05,0.826982698269827
-0.000165038582590335,-2.39113928873704e-05,0.827082708270827
-0.000165104270499076,-2.39143091557847e-05,0.827182718271827
-0.00016516974256711,-2.39174143135337e-05,0.827282728272827
-0.000165235000406938,-2.39207060572507e-05,0.827382738273827
-0.000165300143761305,-2.39239333021452e-05,0.827482748274827
-0.000165365076573085,-2.39273448293213e-05,0.827582758275828
-0.000165429800454737,-2.39309429424655e-05,0.827682768276828
-0.000165494562344617,-2.39345410556097e-05,0.827782778277828
-0.000165559429966508,-2.39377890322428e-05,0.827882788278828
-0.000165624402859713,-2.3940691479418e-05,0.827982798279828
-0.0001656894796421,-2.39432507007417e-05,0.828082808280828
-0.000165754862563546,-2.39459020632062e-05,0.828182818281828
-0.000165820549090195,-2.39486455668915e-05,0.828282828282828
-0.000165886337893526,-2.39512692870377e-05,0.828382838283828
-0.000165952426155744,-2.39539828447983e-05,0.828482848284828
-0.000166018288672043,-2.3956666456714e-05,0.828582858285829
-0.000166083927976318,-2.3959320122785e-05,0.828682868286829
-0.000166149346141767,-2.39619438428513e-05,0.828782878287829
-0.000166214545241549,-2.39645376171528e-05,0.828882888288829
-0.000166279527579229,-2.3967099142003e-05,0.828982898289829
-0.00016634461380605,-2.39693243515013e-05,0.829082908290829
-0.0001664098030007,-2.39712155492542e-05,0.829182918291829
-0.000166475297182604,-2.39732011916744e-05,0.829282928292829
-0.000166540821771131,-2.39752029588603e-05,0.829382938293829
-0.000166606376075174,-2.39772208507317e-05,0.829482948294829
-0.000166671959864404,-2.39792502602359e-05,0.82958295829583
-0.000166737630957393,-2.39810700485866e-05,0.82968296829683
-0.000166803399259354,-2.39825581286385e-05,0.82978297829783
-0.000166869194973264,-2.39840646369826e-05,0.82988298829883
-0.000166935075687446,-2.39853638276199e-05,0.82998299829983
-0.000167001040941164,-2.39864580041568e-05,0.83008300830083
-0.000167067100178892,-2.39872273829745e-05,0.83018301830183
-0.000167133063129083,-2.3987911531231e-05,0.83028302830283
-0.000167198930482804,-2.39885127524527e-05,0.83038303830383
-0.000167264703391778,-2.39890287431131e-05,0.83048304830483
-0.00016733027151702,-2.39897520513205e-05,0.830583058305831
-0.000167395937772587,-2.39901528654949e-05,0.830683068306831
-0.000167461701237126,-2.39902380960562e-05,0.830783078307831
-0.000167527549932266,-2.39901298302297e-05,0.830883088308831
-0.000167593425348329,-2.39900584207476e-05,0.830983098309831
-0.000167659206089317,-2.39899086913638e-05,0.831083108310831
-0.000167724893076663,-2.39896806419183e-05,0.831183118311831
-0.000167790487231763,-2.39893788795442e-05,0.831283128312831
-0.000167855989245682,-2.39890034042414e-05,0.831383138313831
-0.000167921579484794,-2.39884367359975e-05,0.831483148314831
-0.000167987256566968,-2.39876834818655e-05,0.831583158315832
-0.000168053020031507,-2.39867459452919e-05,0.831683168316832
-0.000168118663712507,-2.39857830700065e-05,0.831783178317832
-0.000168184085563615,-2.39848271052207e-05,0.831883188318832
-0.000168249809637794,-2.39839932275005e-05,0.831983198319832
-0.000168315832710083,-2.39832860439788e-05,0.832083208320832
-0.000168382152246628,-2.39826986439163e-05,0.832183218321832
-0.000168448174397523,-2.39824613803647e-05,0.832283228322832
-0.000168514290302099,-2.39819154438595e-05,0.832383238323832
-0.000168580499038882,-2.39810585308741e-05,0.832483248324832
-0.000168646804754268,-2.39801209943804e-05,0.832583258325833
-0.000168712900618091,-2.39794045966727e-05,0.832683268326833
-0.000168778788703551,-2.39789047307779e-05,0.832783278327833
-0.000168844470853516,-2.39786237002224e-05,0.832883288328833
-0.000168909949371432,-2.39785592013998e-05,0.832983298329833
-0.00016897513879641,-2.39788356249023e-05,0.833083308330833
-0.000169040041892633,-2.39794552743362e-05,0.833183318331833
-0.000169104749188903,-2.39802776344237e-05,0.833283328332833
-0.000169169174993799,-2.39814386133098e-05,0.833383338333833
-0.000169233391177543,-2.39825811639038e-05,0.833483348334834
-0.000169297718621785,-2.39833989169383e-05,0.833583358335834
-0.000169362156405051,-2.39838964793066e-05,0.833683368336834
-0.000169426703605987,-2.39840761546152e-05,0.833783378337834
-0.000169491143232123,-2.39842189734194e-05,0.833883388338834
-0.000169555476435142,-2.39843272393259e-05,0.833983398339834
-0.000169619704366886,-2.3984398648728e-05,0.834083408340834
-0.000169683827718423,-2.39844355052323e-05,0.834183418341834
-0.000169747847871803,-2.39844378087588e-05,0.834283428342834
-0.000169811970762602,-2.39842489193442e-05,0.834383438343834
-0.000169876195008688,-2.39838688369084e-05,0.834483448344834
-0.000169940536043721,-2.39834012204648e-05,0.834583458345835
-0.000170004992946306,-2.39828460698535e-05,0.834683468346835
-0.000170069547979256,-2.39821066368806e-05,0.834783478347835
-0.000170134200221138,-2.39811806179396e-05,0.834883488348835
-0.000170198629481364,-2.39803789896707e-05,0.834983498349835
-0.000170262837602724,-2.39797017519938e-05,0.835083508350835
-0.000170327088569774,-2.39790659778743e-05,0.835183518351835
-0.000170391120240827,-2.39785522908203e-05,0.835283528352835
-0.000170454945976305,-2.39780386036864e-05,0.835383538353835
-0.000170518654692508,-2.39773936154607e-05,0.835483548354836
-0.000170582248232185,-2.397661962951e-05,0.835583558355836
-0.000170645769441105,-2.39757765376838e-05,0.835683568356836
-0.000170709219240543,-2.39748620364553e-05,0.835783578357836
-0.000170772457575999,-2.39740742293455e-05,0.835883588358836
-0.00017083548652063,-2.39734085093812e-05,0.835983598359836
-0.000170898324502648,-2.39729662316494e-05,0.836083608360836
-0.000170960957009869,-2.39726460410631e-05,0.836183618361836
-0.00017102338611541,-2.39724433304893e-05,0.836283628362836
-0.000171086146468473,-2.39723604033746e-05,0.836383638363836
-0.000171149038122747,-2.39721853351991e-05,0.836483648364836
-0.000171212256647858,-2.39721277469561e-05,0.836583658365837
-0.000171275798818846,-2.39721853351991e-05,0.836683668366837
-0.000171339661410828,-2.39723604033746e-05,0.836783678367837
-0.000171403412281575,-2.39726183987448e-05,0.836883688368837
-0.000171467052813297,-2.39729593210698e-05,0.836983698369837
-0.000171530799537727,-2.39731067470071e-05,0.837083708370837
-0.000171594273984971,-2.39735950952693e-05,0.837183718371837
-0.000171657867524688,-2.39737655563918e-05,0.837283728372837
-0.000171721578544377,-2.3973620434061e-05,0.837383738373837
-0.000171785406122725,-2.39731620317235e-05,0.837483748374838
-0.000171849159527366,-2.3972632219904e-05,0.837583758375838
-0.000171912796834127,-2.39719711069127e-05,0.837683768376838
-0.000171976319425139,-2.39711809962764e-05,0.837783778377838
-0.00017203989177238,-2.39704323491974e-05,0.837883788378838
-0.000172103581830002,-2.39693796362177e-05,0.837983798379838
-0.000172167590926407,-2.39684513138302e-05,0.838083808380838
-0.000172231915376057,-2.39676473819548e-05,0.838183818381838
-0.000172296552645016,-2.39669655372249e-05,0.838283828382838
-0.000172361499277955,-2.39664057795605e-05,0.838383838383838
-0.000172426752510689,-2.39659681089617e-05,0.838483848384838
-0.000172492309348627,-2.39656502219019e-05,0.838583858385839
-0.000172558166566807,-2.39654498148547e-05,0.838683868386839
-0.000172624321401006,-2.396536688774e-05,0.838783878387839
-0.00017269077085663,-2.39654014407178e-05,0.838883888388839
-0.000172757512399785,-2.39655488665751e-05,0.838983898389839
-0.000172824026123904,-2.39659151277717e-05,0.839083908390839
-0.000172890831474815,-2.39663896548748e-05,0.839183918391839
-0.000172957924997311,-2.39669770549374e-05,0.839283928392839
-0.000173025303927086,-2.3967675024353e-05,0.839383938393839
-0.000173092965960655,-2.39684789561485e-05,0.83948394839484
-0.00017316038589329,-2.39692713703113e-05,0.83958395839584
-0.000173227670378358,-2.39700223209169e-05,0.83968396839684
-0.000173294716908808,-2.39707594503633e-05,0.83978397839784
-0.000173361847057439,-2.39711763892234e-05,0.83988398839884
-0.000173429060363433,-2.39712777445502e-05,0.83998399839984
-0.000173496355905437,-2.39710612127374e-05,0.84008400840084
-0.000173563732762054,-2.39705360080508e-05,0.84018401840184
-0.000173631121136344,-2.39700499633151e-05,0.84028402840284
-0.00017369859566259,-2.39694763844116e-05,0.84038403840384
-0.00017376614966062,-2.3968596436161e-05,0.84048404840484
-0.000173833566828992,-2.39676911490386e-05,0.840584058405841
-0.000173901069458333,-2.39667029348816e-05,0.840684068406841
-0.000173968656857538,-2.39656340972163e-05,0.840784078407841
-0.000174036524826642,-2.39646919535896e-05,0.840884088408841
-0.000174104473879991,-2.39636668829283e-05,0.840984098409841
-0.000174172503096151,-2.39625611887587e-05,0.841084108410841
-0.000174240612014464,-2.39613748710809e-05,0.841184118411841
-0.000174308799713456,-2.39601102333414e-05,0.841284128412841
-0.000174376990867738,-2.39588916662923e-05,0.841384138413841
-0.000174445022848162,-2.39575510120977e-05,0.841484148414842
-0.00017451289680645,-2.3956085967311e-05,0.841584158415842
-0.000174580614355064,-2.39545011389852e-05,0.841684168416842
-0.000174648409302305,-2.39526168518119e-05,0.841784178417842
-0.000174716269669763,-2.39505597999096e-05,0.841884188418842
-0.000174784211351795,-2.39484313386851e-05,0.841984198419842
-0.000174852233196678,-2.39462337715051e-05,0.842084208420842
-0.000174920334743674,-2.39439647949229e-05,0.842184218421842
-0.000174988440897764,-2.39417557101102e-05,0.842284228422842
-0.000175056821862895,-2.39396802299957e-05,0.842384238423842
-0.00017512527907485,-2.39375356440056e-05,0.842484248424842
-0.000175193811612235,-2.39353219521399e-05,0.842584258425843
-0.000175262418553614,-2.39330391543187e-05,0.842684268426843
-0.00017533109943829,-2.39306872507018e-05,0.842784278427843
-0.000175399853344829,-2.39282685446558e-05,0.842884288428843
-0.000175468679582245,-2.39257807328142e-05,0.842984298429843
-0.000175537503055396,-2.39233528126622e-05,0.843084308430843
-0.000175606594659379,-2.39210654078678e-05,0.843184318431843
-0.000175675951629969,-2.39189139112981e-05,0.843284328432843
-0.000175745571202942,-2.39168983229532e-05,0.843384338433843
-0.000175815249285553,-2.39145878828137e-05,0.843484348434843
-0.000175885186975915,-2.39124179580318e-05,0.843584358435844
-0.000175955111075486,-2.391030101436e-05,0.843684368436844
-0.000176025021814595,-2.39082416589312e-05,0.843784378437844
-0.000176094919423571,-2.39062352847722e-05,0.843884388438844
-0.00017616464058216,-2.39041137340473e-05,0.843984398439844
-0.000176234187363599,-2.39018793104429e-05,0.844084408440844
-0.000176303793115373,-2.3899350034964e-05,0.844184418441844
-0.000176373457837522,-2.38965351218766e-05,0.844284428442844
-0.000176443185676362,-2.38936557099667e-05,0.844384438443844
-0.000176512976631932,-2.38907141027607e-05,0.844484448444844
-0.000176582597586997,-2.38878876720406e-05,0.844584458445845
-0.000176652282349859,-2.38849967424981e-05,0.844684468446845
-0.000176722030229411,-2.3882045921186e-05,0.844784478447845
-0.000176791504219316,-2.38792379186781e-05,0.844884488448845
-0.000176860717910365,-2.38764529514355e-05,0.844984498449845
-0.000176929767359764,-2.38737808572323e-05,0.845084508450845
-0.000176998665467279,-2.38711018523696e-05,0.845184518451845
-0.000177067413615002,-2.38684136334008e-05,0.845284528452845
-0.000177136234093601,-2.38656632191359e-05,0.845384538453845
-0.000177205121144141,-2.3862624863736e-05,0.845484548454845
-0.000177274073845307,-2.38593054776208e-05,0.845584558455846
-0.00017734309703448,-2.3855926199816e-05,0.845684568456846
-0.000177412115846929,-2.38526137243603e-05,0.845784578457846
-0.000177480983317533,-2.38493012489045e-05,0.845884588458846
-0.000177549701289002,-2.38459864699223e-05,0.845984598459846
-0.000177618688082409,-2.38428191167974e-05,0.846084608460846
-0.000177687419184051,-2.38396771025441e-05,0.846184618461846
-0.000177755897127745,-2.38365604270826e-05,0.846284628462846
-0.000177824124677834,-2.38334690904128e-05,0.846384638463846
-0.000177892104137765,-2.38304007890882e-05,0.846484648464847
-0.000177959843109223,-2.38275812689477e-05,0.846584658465847
-0.000178027343895735,-2.38250059229384e-05,0.846684668466847
-0.000178094609261485,-2.38226724475337e-05,0.846784678467847
-0.00017816164127975,-2.3820578539207e-05,0.846884688468847
-0.000178228442253978,-2.38187218944319e-05,0.846984698469847
-0.000178295009189615,-2.38168767672094e-05,0.847084708470847
-0.000178361344390148,-2.3815045461306e-05,0.847184718471847
-0.000178427972138949,-2.38133454564943e-05,0.847284728472847
-0.000178494298586113,-2.38120071058262e-05,0.847384738473847
-0.000178560917351137,-2.38107931457502e-05,0.847484748474847
-0.000178627304150768,-2.38095860962537e-05,0.847584758475848
-0.000178693461058164,-2.38083859574168e-05,0.847684768476848
-0.000178759484130454,-2.38072848703002e-05,0.847784778477848
-0.000178825606484872,-2.38061031596754e-05,0.847884788478848
-0.000178891827430394,-2.38048431289891e-05,0.847984798479848
-0.000178957913849743,-2.38036798465765e-05,0.848084808480848
-0.000179023773141081,-2.38025234747434e-05,0.848184818481848
-0.000179089407838343,-2.380137401349e-05,0.848284828482848
-0.000179155341764044,-2.38003489429086e-05,0.848384838483848
-0.000179221572154,-2.37994482628393e-05,0.848484848484849
-0.000179288096013619,-2.37986719733621e-05,0.848584858485849
-0.000179354910348348,-2.37980177710303e-05,0.848684868486849
-0.000179422012393884,-2.37974833521577e-05,0.848784878487849
-0.000179489399616371,-2.37970687168241e-05,0.848884888488849
-0.000179557068790887,-2.37967738650296e-05,0.848984898489849
-0.000179625017383499,-2.37965964932476e-05,0.849084908490849
-0.000179693242630062,-2.37965342979515e-05,0.849184918491849
-0.0001797617419966,-2.3796589582668e-05,0.849284928492849
-0.000179830512488562,-2.37967554368174e-05,0.849384938493849
-0.000179899065757725,-2.37972368745001e-05,0.849484948494849
-0.000179967403646839,-2.37980246816099e-05,0.84958495849585
-0.000180036014504245,-2.37989207545462e-05,0.84968496849685
-0.000180104699535277,-2.37997154722356e-05,0.84978497849785
-0.000180173653848903,-2.38006184558314e-05,0.84988498849885
-0.000180242875141597,-2.38016274017272e-05,0.84998499849985
-0.000180312159090324,-2.38023115500636e-05,0.85008500850085
-0.000180381505464676,-2.38026755077337e-05,0.85018501850185
-0.000180450913112889,-2.38027238817907e-05,0.85028502850285
-0.000180520382035044,-2.38024589759209e-05,0.85038503850385
-0.000180589911079297,-2.38018807900443e-05,0.850485048504851
-0.000180659500015319,-2.38009962346607e-05,0.850585058505851
-0.000180729148152045,-2.37998076134564e-05,0.850685068506851
-0.000180798854798409,-2.3798317229798e-05,0.850785078507851
-0.000180868619493713,-2.3796527387372e-05,0.850885088508851
-0.000180938209581499,-2.37946200649334e-05,0.850985098509851
-0.000181008059968141,-2.3792846347193e-05,0.851085108510851
-0.000181078168119705,-2.37912039306243e-05,0.851185118511851
-0.000181148335702342,-2.37894854976004e-05,0.851285128512851
-0.000181218341116487,-2.37877509398908e-05,0.851385138513851
-0.000181288174687338,-2.37861200409547e-05,0.851485148514851
-0.000181357849775356,-2.37844707138064e-05,0.851585158515852
-0.000181427367301976,-2.37828029584459e-05,0.851685168516852
-0.000181496729340317,-2.37811190783998e-05,0.851785178517852
-0.000181565925985285,-2.37795388571271e-05,0.851885188518852
-0.00018163495907963,-2.37780576876548e-05,0.851985198519852
-0.000181703830005484,-2.37766801769559e-05,0.852085208520852
-0.000181772451459088,-2.37755330192289e-05,0.852185218521852
-0.000181840821136916,-2.3774390468635e-05,0.852285228522852
-0.000181908941112164,-2.37732525250141e-05,0.852385238523852
-0.000181976944759164,-2.37720477790442e-05,0.852485248524853
-0.000182044722429916,-2.37710687789932e-05,0.852585258525853
-0.000182112508393379,-2.37701312424996e-05,0.852685268526853
-0.000182180571932148,-2.3769318096598e-05,0.852785278527853
-0.000182248640999364,-2.37685487177004e-05,0.852885288528853
-0.00018231671536474,-2.37678184988335e-05,0.852985298529853
-0.000182384863673373,-2.3766784214146e-05,0.853085308530853
-0.00018245328633239,-2.37658743199706e-05,0.853185318531853
-0.00018252145905846,-2.37649667293218e-05,0.853285328532853
-0.000182589514995584,-2.37639900327973e-05,0.853385338533853
-0.0001826574131409,-2.37628889456808e-05,0.853485348534853
-0.00018272506642106,-2.37617901620907e-05,0.853585358535854
-0.000182792477139549,-2.37606982890803e-05,0.853685368536854
-0.000182859647599935,-2.37596087195963e-05,0.853785378537854
-0.000182926585173452,-2.37587471995579e-05,0.853885388538854
-0.000182993292394038,-2.37581114254383e-05,0.853985398539854
-0.000183059771565179,-2.37576967901047e-05,0.854085408540854
-0.000183126024760112,-2.37575032936371e-05,0.854185418541854
-0.000183192049214533,-2.37573051901163e-05,0.854285428542854
-0.00018325785229976,-2.3757325921855e-05,0.854385438543854
-0.00018332351993746,-2.37572084418425e-05,0.854485448544855
-0.000183389095433978,-2.37570172489013e-05,0.854585458545855
-0.000183454554371919,-2.37567915029824e-05,0.854685468546855
-0.000183519897903005,-2.37565358112187e-05,0.854785478547855
-0.000183585542966097,-2.37563952959409e-05,0.854885488548855
-0.000183651487257708,-2.37563699570693e-05,0.854985498549855
-0.00018371753198317,-2.37562547806632e-05,0.855085508550855
-0.000183783675990802,-2.3756049766483e-05,0.855185518551855
-0.000183849902234403,-2.3755655862968e-05,0.855285528552855
-0.000183916225917303,-2.37551721217588e-05,0.855385538553855
-0.000183982646348477,-2.37546031499884e-05,0.855485548554855
-0.00018404893041069,-2.37541286228853e-05,0.855585558555856
-0.000184115090773336,-2.37536218464109e-05,0.855685568556856
-0.000184181128818588,-2.37530874275383e-05,0.855785578557856
-0.00018424704546784,-2.37525230628208e-05,0.855885588558856
-0.00018431325812061,-2.37520784815626e-05,0.855985598559856
-0.000184379764243083,-2.37517536839232e-05,0.856085608560856
-0.000184446043928571,-2.37516477215433e-05,0.856185618561856
-0.00018451209948064,-2.37517582909763e-05,0.856285628562856
-0.000184577933433147,-2.37520830886156e-05,0.856385638563856
-0.00018464354739863,-2.37526221145413e-05,0.856485648564857
-0.000184708944141275,-2.37533730652267e-05,0.856585658565857
-0.000184774209352339,-2.37539788934215e-05,0.856685668566857
-0.000184839344644364,-2.3754441902892e-05,0.856785678567857
-0.000184904393323696,-2.37548242887743e-05,0.856885688568857
-0.000184969225010517,-2.37551974605506e-05,0.856985698569857
-0.000185033841547698,-2.37555591146942e-05,0.857085708570857
-0.000185098245238764,-2.37559115547318e-05,0.857185718571857
-0.000185162759729551,-2.37559461077095e-05,0.857285728572857
-0.000185227383638049,-2.37556673806006e-05,0.857385738573857
-0.000185291883616611,-2.37552573523201e-05,0.857485748574857
-0.000185356177198941,-2.37550661593789e-05,0.857585758575858
-0.0001854202659975,-2.37550914982506e-05,0.857685768576858
-0.000185484241232073,-2.37552043711302e-05,0.857785778577858
-0.000185548104515082,-2.37554024747308e-05,0.857885788578858
-0.000185612083665642,-2.37552872982448e-05,0.857985798579858
-0.000185675945566559,-2.37550362135341e-05,0.858085808580858
-0.000185739691139226,-2.37546515240454e-05,0.858185818581858
-0.000185803553961537,-2.37539558581563e-05,0.858285828582858
-0.000185867231810421,-2.37534813310532e-05,0.858385838583858
-0.000185930636460723,-2.37533500298816e-05,0.858485848584858
-0.000185993771137325,-2.37535642581679e-05,0.858585858585859
-0.000186057229229515,-2.37538867522807e-05,0.858685868586859
-0.000186120506264264,-2.37544211711533e-05,0.858785878587859
-0.000186183603623704,-2.37551606041262e-05,0.858885888588859
-0.000186246503109993,-2.375588621594e-05,0.858985898589859
-0.000186309206565878,-2.37565980065147e-05,0.859085908590859
-0.00018637171583427,-2.37572959760102e-05,0.859185918591859
-0.000186434021470614,-2.37580999078057e-05,0.859285928592859
-0.000186496125317778,-2.37590121055076e-05,0.859385938593859
-0.000186558362539312,-2.37596018090168e-05,0.859485948594859
-0.000186620731983413,-2.37598713220196e-05,0.85958595859586
-0.000186683220520026,-2.37599473384747e-05,0.85968596859686
-0.000186745827227678,-2.37598275549357e-05,0.85978597859786
-0.000186808550954645,-2.3759518881982e-05,0.85988598859886
-0.000186871402066796,-2.37588992325481e-05,0.85998599859986
-0.000186934378951632,-2.37579709101606e-05,0.86008600860086
-0.000186997485525218,-2.37569619641849e-05,0.86018601860186
-0.000187060720866081,-2.37558723947009e-05,0.86028602860286
-0.000187124083131432,-2.37547045052353e-05,0.86038603860386
-0.000187187339204073,-2.37536333640435e-05,0.86048604860486
-0.000187250400398116,-2.37527879686907e-05,0.860586058605861
-0.000187313268556347,-2.37521660157303e-05,0.860686068606861
-0.000187376462664062,-2.37516638463089e-05,0.860786078607861
-0.00018743997903552,-2.37512814603466e-05,0.860886088608861
-0.000187503293157102,-2.37508944674113e-05,0.860986098609861
-0.000187566406871637,-2.37505051709494e-05,0.861086108610861
-0.000187629322252243,-2.3750113570881e-05,0.861186118611861
-0.000187692562660896,-2.37498371473786e-05,0.861286128612861
-0.000187756125563662,-2.37496782038087e-05,0.861386138613861
-0.000187820007044554,-2.37496344367249e-05,0.861486148614862
-0.000187884204569717,-2.37497035426804e-05,0.861586158615862
-0.000187948714914188,-2.3749887825042e-05,0.861686168616862
-0.000188013535083337,-2.37501803732301e-05,0.861786178617862
-0.000188078661621953,-2.37505857944576e-05,0.861886188618862
-0.000188143575314455,-2.37512031403649e-05,0.861986198619862
-0.000188208277773302,-2.3752027803979e-05,0.862086208620862
-0.000188273288213998,-2.37529607334197e-05,0.862186218621862
-0.0001883386034117,-2.37539950181871e-05,0.862286228622862
-0.000188404220602104,-2.37551352652546e-05,0.862386238623862
-0.000188469936613901,-2.3755948411236e-05,0.862486248624862
-0.000188535750525734,-2.37564436700778e-05,0.862586258625863
-0.000188601661185802,-2.37566187383334e-05,0.862686268626863
-0.000188667867849427,-2.37569043759419e-05,0.862786278627863
-0.000188734156288324,-2.37569965171626e-05,0.862886288628863
-0.000188800536868401,-2.37567730747702e-05,0.862986298629863
-0.000188866792827558,-2.37565173830065e-05,0.863086308630863
-0.000188932926008583,-2.37562317453181e-05,0.863186318631863
-0.000188998937332871,-2.37559138582583e-05,0.863286328632863
-0.000189064827721897,-2.37555660252738e-05,0.863386338633863
-0.000189130598788082,-2.37551882464445e-05,0.863486348634864
-0.000189196182577272,-2.37551260511485e-05,0.863586358635864
-0.000189262065134284,-2.37551790323384e-05,0.863686368636864
-0.000189328244155551,-2.37553425829613e-05,0.863786378637864
-0.000189394300629055,-2.37554738841329e-05,0.863886388638864
-0.000189460236167216,-2.37555683288003e-05,0.863986398639864
-0.000189526051691511,-2.37556259170433e-05,0.864086408640864
-0.000189591748584029,-2.3755651255915e-05,0.864186418641864
-0.000189657221573497,-2.37556696841272e-05,0.864286428642864
-0.000189722472733074,-2.37556788982333e-05,0.864386438643864
-0.000189787536846025,-2.37557802535601e-05,0.864486448644864
-0.000189852710376646,-2.37557917711927e-05,0.864586458645865
-0.000189917992173134,-2.37557111476845e-05,0.864686468646865
-0.000189983381083764,-2.37555383829555e-05,0.864786478647865
-0.000190048876187104,-2.37552780841387e-05,0.864886488648865
-0.000190114186547384,-2.37553356723817e-05,0.864986498649865
-0.000190179314237763,-2.37557042371049e-05,0.865086508650865
-0.000190244329976617,-2.37560359453238e-05,0.865186518651865
-0.000190309133560383,-2.37565795783025e-05,0.865286528652865
-0.000190374048865345,-2.37570264630074e-05,0.865386538653865
-0.000190438843004636,-2.3757556274827e-05,0.865486548654866
-0.000190503744027702,-2.37577681995069e-05,0.865586558655866
-0.000190568950729129,-2.37580906936996e-05,0.865686568656866
-0.000190634460114365,-2.37585237572454e-05,0.865786578657866
-0.00019069974743934,-2.37589429995521e-05,0.865886588658866
-0.000190764814777252,-2.37593530278326e-05,0.865986598659866
-0.00019082966420126,-2.37597515384805e-05,0.866086608660866
-0.000190894298014929,-2.37601408349424e-05,0.866186618661866
-0.000190958707004074,-2.37606383973108e-05,0.866286628662866
-0.000191022909366658,-2.37613455809124e-05,0.866386638663866
-0.000191086907406128,-2.37622623856673e-05,0.866486648664866
-0.000191150703195761,-2.37633842045226e-05,0.866586658665867
-0.000191214331058047,-2.37648100892784e-05,0.866686668666867
-0.000191278277037762,-2.37663327223081e-05,0.866786678667867
-0.000191342016621244,-2.37678369271256e-05,0.866886688668867
-0.000191405556258377,-2.37695392354639e-05,0.866986698669867
-0.000191469414934332,-2.3771338291996e-05,0.867086708670867
-0.000191533589654558,-2.37732317932754e-05,0.867186718671867
-0.000191597877708441,-2.3774793586256e-05,0.867286728672867
-0.000191662266426544,-2.37761480616098e-05,0.867386738673867
-0.000191726965890759,-2.37776038922904e-05,0.867486748674868
-0.000191791451357097,-2.37790366877057e-05,0.867586758675868
-0.000191855856660623,-2.37803773418204e-05,0.867686768676868
-0.000191920145866269,-2.37817894054971e-05,0.867786778677868
-0.000191984257700133,-2.37832820926021e-05,0.867886788678868
-0.000192048193544307,-2.37848507962422e-05,0.867986798679868
-0.000192111955472029,-2.3786493212731e-05,0.868086808680868
-0.000192175644608216,-2.37880434881589e-05,0.868186818681868
-0.000192239261874304,-2.37894993187595e-05,0.868286828682868
-0.000192302765576367,-2.37908054200563e-05,0.868386838683868
-0.000192366377774665,-2.37919065071729e-05,0.868486848684868
-0.000192430097317434,-2.37928025801092e-05,0.868586858685869
-0.000192493922822584,-2.37934982460782e-05,0.868686868686869
-0.000192557675075462,-2.37941109849325e-05,0.868786878687869
-0.000192621354536846,-2.37946361896191e-05,0.868886888688869
-0.000192684962128091,-2.37950807708774e-05,0.868986898689869
-0.000192748887606395,-2.37956336179622e-05,0.869086908690869
-0.000192813128207536,-2.37962947308735e-05,0.869186918691869
-0.000192877680476262,-2.3797059502718e-05,0.869286928692869
-0.000192942347230369,-2.37977275262888e-05,0.869386938693869
-0.000193007127318132,-2.37982988015858e-05,0.86948694869487
-0.00019307201935746,-2.37987710251624e-05,0.86958695869587
-0.000193137022426879,-2.37991511075182e-05,0.86968696869687
-0.000193202135605033,-2.37994344416801e-05,0.86978697869787
-0.000193267357509751,-2.37996256346213e-05,0.86988698869887
-0.000193332881407211,-2.37999273969954e-05,0.86998699869987
-0.000193398505508196,-2.37999112722298e-05,0.87008700870087
-0.000193464427455567,-2.38000103240301e-05,0.87018701870187
-0.00019353064471543,-2.38002199451835e-05,0.87028702870287
-0.000193597154293153,-2.38005401358497e-05,0.87038703870387
-0.000193663684833023,-2.38008925758073e-05,0.87048704870487
-0.000193730236335,-2.38012749617696e-05,0.870587058705871
-0.00019379686592663,-2.38014615476577e-05,0.870687068706871
-0.000193863584664849,-2.38013325500126e-05,0.870787078707871
-0.000193930391628261,-2.38008902722808e-05,0.870887088708871
-0.000193997285895432,-2.38001416252018e-05,0.870987098709871
-0.000194064266544968,-2.37990866086956e-05,0.871087108710871
-0.000194131332655434,-2.37977275262888e-05,0.871187118711871
-0.000194198483535804,-2.37960689850344e-05,0.871287128712871
-0.000194265718495012,-2.3794113288459e-05,0.871387138713871
-0.000194332846109707,-2.37921000036405e-05,0.871487148714872
-0.000194399826068177,-2.37899715423361e-05,0.871587158715872
-0.000194466891487617,-2.37875505328436e-05,0.871687168716872
-0.000194533718952439,-2.37851433444303e-05,0.871787178717872
-0.000194600310535842,-2.3782754584309e-05,0.871887188718872
-0.00019466666877168,-2.37803796454269e-05,0.871987198719872
-0.00019473288672257,-2.37778941370319e-05,0.872087208720872
-0.000194798965540313,-2.37752957557573e-05,0.872187218721872
-0.00019486490706766,-2.37725891084964e-05,0.872287228722872
-0.000194930621236667,-2.37699008895276e-05,0.872387238723872
-0.000194996433766368,-2.37669247294237e-05,0.872487248724872
-0.00019506233175704,-2.3763785018697e-05,0.872587258725873
-0.000195128036481532,-2.37607696984824e-05,0.872687268726873
-0.000195193607370998,-2.37576461124413e-05,0.872787278727873
-0.000195259476337179,-2.37546653452844e-05,0.872887288728873
-0.000195325442051595,-2.37514035474122e-05,0.872987298729873
-0.000195391180177302,-2.37481624813586e-05,0.873087308730873
-0.000195456698085577,-2.37451701965691e-05,0.873187318731873
-0.000195521997619291,-2.37424220858308e-05,0.873287328732873
-0.000195587114713432,-2.37400125938909e-05,0.873387338733873
-0.000195652534491342,-2.37377413137822e-05,0.873487348734873
-0.000195718254188797,-2.37356013348452e-05,0.873587358735874
-0.000195783881514742,-2.37334083747981e-05,0.873687368736874
-0.000195849273419966,-2.37313467158427e-05,0.873787378737874
-0.000195914576408929,-2.37292297721709e-05,0.873887388738874
-0.000195979981674614,-2.3726820280311e-05,0.873987398739874
-0.000196045488065257,-2.37241205437096e-05,0.874087408740874
-0.000196111094889792,-2.37211328658932e-05,0.874187418741874
-0.000196176999330306,-2.37182903104875e-05,0.874287428742874
-0.000196243198622614,-2.37155836632266e-05,0.874387438743874
-0.00019630942233236,-2.37129415148682e-05,0.874487448744874
-0.000196375523494302,-2.37102901524037e-05,0.874587458745875
-0.000196441719100992,-2.37073508487242e-05,0.874687468746875
-0.000196508008000586,-2.37041282108828e-05,0.874787478747875
-0.000196574588066356,-2.37010506954521e-05,0.874887488748875
-0.00019664145630363,-2.36981136952991e-05,0.874987498749875
-0.000196708399636004,-2.36950131446032e-05,0.875087508750875
-0.000196775417602702,-2.36917513467309e-05,0.875187518751875
-0.000196842451463756,-2.36885563512877e-05,0.875287528752875
-0.00019690976911967,-2.36855041746488e-05,0.875387538753875
-0.000196977367345482,-2.3682594816894e-05,0.875487548754875
-0.000197045244067994,-2.3679825974417e-05,0.875587558755876
-0.000197113395831917,-2.36771953436912e-05,0.875687568756876
-0.000197181303652117,-2.367480658357e-05,0.875787578757876
-0.000197248969601673,-2.36726550869204e-05,0.875887588758876
-0.000197316396214519,-2.36707385503757e-05,0.875987598759876
-0.000197383585794182,-2.36690569738561e-05,0.876087608760876
-0.000197450524289135,-2.36675020913752e-05,0.876187618761876
-0.000197517214233232,-2.36660762066193e-05,0.876287628762876
-0.000197584191197109,-2.3664777015982e-05,0.876387638763876
-0.000197651452416543,-2.36636022159368e-05,0.876487648764877
-0.000197718995357639,-2.36625518064038e-05,0.876587658765877
-0.000197786817025803,-2.36616234840162e-05,0.876687668766877
-0.000197854397975126,-2.3660918604021e-05,0.876787678767877
-0.000197921740509134,-2.36604348628119e-05,0.876887688768877
-0.000197988846931394,-2.36601722604686e-05,0.876987698769877
-0.000198056038123518,-2.36595963780386e-05,0.877087708770877
-0.000198123511498,-2.36591402792276e-05,0.877187718771877
-0.000198191264290658,-2.36587993568227e-05,0.877287728772877
-0.000198259095633626,-2.3658149761544e-05,0.877387738773877
-0.00019832700437522,-2.36571937967583e-05,0.877487748774877
-0.000198395188158226,-2.36563576155115e-05,0.877587758775878
-0.000198463644679115,-2.36556435214103e-05,0.877687768776878
-0.000198532172609446,-2.36546207542755e-05,0.877787778777878
-0.000198600539062313,-2.36534735965485e-05,0.877887788778878
-0.000198668654430508,-2.36523310459546e-05,0.877987798779878
-0.000198736654391849,-2.36511193894051e-05,0.878087808780878
-0.00019880453986777,-2.3649843234033e-05,0.878187818781878
-0.000198872312470772,-2.36485025798384e-05,0.878287828782878
-0.000198939972661511,-2.36470974268212e-05,0.878387838783878
-0.000199007522052488,-2.36456277749815e-05,0.878487848784879
-0.000199074961565099,-2.36440936243192e-05,0.878587858785879
-0.000199142292120777,-2.36424972783608e-05,0.878687868786879
-0.000199209515101615,-2.36408387371064e-05,0.878787878787879
-0.000199276631198679,-2.36391203040825e-05,0.878887888788879
-0.000199343641794099,-2.36373396757626e-05,0.878987898789879
-0.000199410547578903,-2.36354991556731e-05,0.879087908790879
-0.000199477349704894,-2.36335987438141e-05,0.879187918791879
-0.000199544049323834,-2.36316384401856e-05,0.879287928792879
-0.000199610647357119,-2.36296205483142e-05,0.879387938793879
-0.000199677144956512,-2.36275450681997e-05,0.879487948794879
-0.000199743542813078,-2.36254119998422e-05,0.87958795879588
-0.000199809841848213,-2.36232213432417e-05,0.87968796879688
-0.000199876043444048,-2.36209754020047e-05,0.87978797879788
-0.00019994214806132,-2.36186718724447e-05,0.87988798879888
-0.000200008157082082,-2.36163153616948e-05,0.87998799879988
-0.000200074071197439,-2.36139035663084e-05,0.88008800880088
-0.000200139792277026,-2.36116069474079e-05,0.88018801880188
-0.000200205321933303,-2.3609423201387e-05,0.88028802880288
-0.000200270662009099,-2.36073546318521e-05,0.88038803880388
-0.000200335814807941,-2.36053943282236e-05,0.880488048804881
-0.00020040078194233,-2.36035468975546e-05,0.880588058805881
-0.000200465531162814,-2.36017086809916e-05,0.880688068806881
-0.000200530098634792,-2.35999787303351e-05,0.880788078807881
-0.000200594486201132,-2.35983570455051e-05,0.880888088808881
-0.000200658769647962,-2.35967192359894e-05,0.880988098809881
-0.000200722949896635,-2.3595060694735e-05,0.881088108810881
-0.000200786920063418,-2.35934136711133e-05,0.881188118811881
-0.000200850790026678,-2.35917459157528e-05,0.881288128812881
-0.000200914561168505,-2.35900620357066e-05,0.881388138813881
-0.000200978234180007,-2.35883620308949e-05,0.881488148814881
-0.000201041736269609,-2.35867679884631e-05,0.881588158815882
-0.000201104965390919,-2.35855286895953e-05,0.881688168816882
-0.000201168016219091,-2.35845151365666e-05,0.881788178817882
-0.000201230890366508,-2.35837227224037e-05,0.881888188818882
-0.000201293589445709,-2.35831468400537e-05,0.881988198819882
-0.000201356115529853,-2.35827920964896e-05,0.882088208820882
-0.000201418470001031,-2.35826492776854e-05,0.882188218821882
-0.000201480563021589,-2.35828496847326e-05,0.882288228822882
-0.000201542987980774,-2.35831583576863e-05,0.882388238823882
-0.000201605741883994,-2.35835752965464e-05,0.882488248824883
-0.000201668821045551,-2.3584100501233e-05,0.882588258825883
-0.000201731955491825,-2.35846533483178e-05,0.882688268826883
-0.000201795218244718,-2.35851117507352e-05,0.882788278827883
-0.000201858534439457,-2.35855977954709e-05,0.882888288828883
-0.000201921903615387,-2.3586116089578e-05,0.882988298829883
-0.000201985324851113,-2.35866620260832e-05,0.883088308830883
-0.000202048871629153,-2.35871112143945e-05,0.883188318831883
-0.000202112736294293,-2.35876686685324e-05,0.883288328832883
-0.000202176722125105,-2.35881316779229e-05,0.883388338833883
-0.000202241021235883,-2.35886983461669e-05,0.883488348834883
-0.000202305109113047,-2.35892534968581e-05,0.883588358835884
-0.000202369022152324,-2.35898938780307e-05,0.883688368836884
-0.000202432761735806,-2.35906194898445e-05,0.883788378837884
-0.000202496619259999,-2.35910226074655e-05,0.883888388838884
-0.000202560524236893,-2.35914579746177e-05,0.883988398839884
-0.000202624476436161,-2.35919232875348e-05,0.884088408840884
-0.000202688742145764,-2.35924945628318e-05,0.884188418841884
-0.000202752819426691,-2.35932731558355e-05,0.884288428842884
-0.000202816709661031,-2.3594254459413e-05,0.884388438843884
-0.000202880415382602,-2.35954384736442e-05,0.884488448844885
-0.000202943937743245,-2.35968205913163e-05,0.884588458845885
-0.000203007279046488,-2.35984031161155e-05,0.884688468846885
-0.000203070730228058,-2.35997760196814e-05,0.884788478847885
-0.000203134499987794,-2.36012479750477e-05,0.884888488848885
-0.000203198585331063,-2.36028166786878e-05,0.884988498849885
-0.000203262982802575,-2.36044798269952e-05,0.885088508850885
-0.000203327689868476,-2.36062397235764e-05,0.885188518851885
-0.000203392703303804,-2.3608094064825e-05,0.885288528852885
-0.000203457810032036,-2.36097364813938e-05,0.885388538853885
-0.000203523009362186,-2.36111715802557e-05,0.885488548854885
-0.000203588510224341,-2.3612701123865e-05,0.885588558855886
-0.000203654111520389,-2.36139058698349e-05,0.885688568856886
-0.000203720010202126,-2.36152096675252e-05,0.885788578857886
-0.000203785681986182,-2.36164904299503e-05,0.885888588858886
-0.000203851237211619,-2.36177251217651e-05,0.885988598859886
-0.000203916677030242,-2.36189137430493e-05,0.886088608860886
-0.000203981898704631,-2.36203073784339e-05,0.886188618861886
-0.00020404690499901,-2.36218968138127e-05,0.886288628862886
-0.000204111697295512,-2.36236889597652e-05,0.886388638863886
-0.00020417627835832,-2.36256746021855e-05,0.886488648864887
-0.000204240649799935,-2.36278537411533e-05,0.886588658865887
-0.000204304814154292,-2.36302286801154e-05,0.886688668866887
-0.000204368773033771,-2.36327902048857e-05,0.886788678867887
-0.000204432562834219,-2.36356442780039e-05,0.886888688868887
-0.000204496185628755,-2.36387816852041e-05,0.886988698869887
-0.000204559642569141,-2.36422001230398e-05,0.887088708870887
-0.000204622935498247,-2.36458995915108e-05,0.887188718871887
-0.000204686066258902,-2.36498777870108e-05,0.887288728872887
-0.00020474903600279,-2.36541301024867e-05,0.887388738873887
-0.000204811846572818,-2.36586519309654e-05,0.887488748874887
-0.000204874482996026,-2.36633419170401e-05,0.887588758875888
-0.000204936947115202,-2.36681977573442e-05,0.887688768876888
-0.000204999149092733,-2.36733438423098e-05,0.887788778877888
-0.000205061091232143,-2.36787778684105e-05,0.887888788878888
-0.000205122845633863,-2.36841520028215e-05,0.887988798879888
-0.000205184448233001,-2.36895629937369e-05,0.888088808880888
-0.000205245900642017,-2.36950108410766e-05,0.888188818881888
-0.000205307204243005,-2.37004978483673e-05,0.888288828882888
-0.000205368348670133,-2.37061414957012e-05,0.888388838883888
-0.000205429243855381,-2.37120684771971e-05,0.888488848884888
-0.000205489984013046,-2.37181474916033e-05,0.888588858885889
-0.000205550570294971,-2.37243785389998e-05,0.888688868886889
-0.000205610912863462,-2.37308883134253e-05,0.888788878887889
-0.000205671014252375,-2.37376722079066e-05,0.888888888888889
-0.000205730968445799,-2.37446012247187e-05,0.888988898889889
-0.000205790684914974,-2.37517997545336e-05,0.889088908890889
-0.000205850757279436,-2.37590397478259e-05,0.889188918891889
-0.000205911181853568,-2.3766318901149e-05,0.889288928892889
-0.000205971955412447,-2.37736395179495e-05,0.889388938893889
-0.000206033074270375,-2.37809992948608e-05,0.889488948894889
-0.000206094013683364,-2.37882784481839e-05,0.88958895889589
-0.000206154775033505,-2.37954769779188e-05,0.88968896889689
-0.000206215468429573,-2.38025695453538e-05,0.88978897889789
-0.000206276082584185,-2.3809680541001e-05,0.88988898889889
-0.000206336617958078,-2.38168076613338e-05,0.88998899889989
-0.000206396979645887,-2.3823856461685e-05,0.89008900890089
-0.000206457169029625,-2.38308269420544e-05,0.89018901890189
-0.000206517187721872,-2.38377214059686e-05,0.89028902890289
-0.000206577037795745,-2.38445375498213e-05,0.89038903890389
-0.000206637242382814,-2.38513997642843e-05,0.89048904890489
-0.000206697530588023,-2.38582274258494e-05,0.890589058905891
-0.000206757901950636,-2.38650228379634e-05,0.890689068906891
-0.000206818622758654,-2.38718620170812e-05,0.890789078907891
-0.000206879171953746,-2.38788486221363e-05,0.890889088908891
-0.000206939551839399,-2.38859803496021e-05,0.890989098909891
-0.000206999763567416,-2.38932548958722e-05,0.891089108910891
-0.000207059809210955,-2.39006722609465e-05,0.891189118911891
-0.000207119777225538,-2.3907882308394e-05,0.891289128912891
-0.000207179565104115,-2.39151315157924e-05,0.891389138913891
-0.000207239278118,-2.39221734055639e-05,0.891489148914892
-0.000207298813299366,-2.39292590624193e-05,0.891589158915892
-0.00020735870598856,-2.39363838792257e-05,0.891689168916892
-0.000207418952499844,-2.39435524631158e-05,0.891789178917892
-0.000207479549838704,-2.39507602070368e-05,0.891889188918892
-0.000207540494319443,-2.39580094144352e-05,0.891989198919892
-0.000207601782486811,-2.39652977818644e-05,0.892089208920892
-0.000207662889366409,-2.39725055257854e-05,0.892189218921892
-0.000207723816570699,-2.39796349496447e-05,0.892289228922892
-0.000207784657853322,-2.39865570558772e-05,0.892389238923892
-0.00020784532222486,-2.39934031456546e-05,0.892489248924892
-0.000207906123195729,-2.39999889366152e-05,0.892589258925893
-0.000207967059614125,-2.40063167322055e-05,0.892689268926893
-0.000208028130097957,-2.40123888360322e-05,0.892789278927893
-0.000208089333034724,-2.40182098551482e-05,0.892889288928893
-0.00020815066750303,-2.40237797895535e-05,0.892989298929893
-0.000208212131890417,-2.40291032463011e-05,0.893089308930893
-0.00020827372504508,-2.40341802253912e-05,0.893189318931893
-0.000208335445815256,-2.40390153338766e-05,0.893289328932893
-0.000208397292588525,-2.40436108752839e-05,0.893389338933893
-0.000208459264213123,-2.40479668496132e-05,0.893489348934894
-0.000208521376352999,-2.40521892192443e-05,0.893589358935894
-0.000208583302828381,-2.40565843536044e-05,0.893689368936894
-0.000208645029357414,-2.40610462903136e-05,0.893789378937894
-0.000208706569761256,-2.40654575493593e-05,0.893889388938894
-0.000208767925882736,-2.40698158272151e-05,0.893989398939894
-0.000208829099795012,-2.4074121123881e-05,0.894089408940894
-0.000208890092880256,-2.40783757429634e-05,0.894189418941894
-0.000208951428961024,-2.40826994678414e-05,0.894289428942894
-0.000209013104351696,-2.4087092298675e-05,0.894389438943894
-0.00020907492279154,-2.40913492212039e-05,0.894489448944894
-0.000209136883128834,-2.40954748426411e-05,0.894589458945895
-0.000209198983751038,-2.40994691628268e-05,0.894689468946895
-0.000209261223506467,-2.41033344853673e-05,0.894789478947895
-0.000209323600782581,-2.41070708102627e-05,0.894889488948895
-0.000209385882231896,-2.4110855509295e-05,0.894989498949895
-0.000209448080754097,-2.41145711024517e-05,0.895089508950895
-0.000209510197501026,-2.41182152861264e-05,0.895189518951895
-0.000209572232933381,-2.41217903640053e-05,0.895289528952895
-0.000209634187972516,-2.41252963359287e-05,0.895389538953895
-0.000209696063539906,-2.41287332019765e-05,0.895489548954896
-0.000209757751369645,-2.4132128604467e-05,0.895589558955896
-0.000209819253304562,-2.41354802399536e-05,0.895689568956896
-0.000209880680374747,-2.4138765073091e-05,0.895789578957896
-0.000209942020832239,-2.4142105190865e-05,0.895889588958896
-0.000210003275828761,-2.41454982899089e-05,0.895989598959896
-0.000210064870595884,-2.41489697088545e-05,0.896089608960896
-0.000210126802369425,-2.41525171443353e-05,0.896189618961896
-0.000210189067233278,-2.41561382927447e-05,0.896289628962896
-0.000210251662423297,-2.41598377612157e-05,0.896389638963896
-0.000210314584484153,-2.41636109425355e-05,0.896489648964896
-0.000210377308441489,-2.41673357497983e-05,0.896589658965897
-0.00021043983659879,-2.41710167899772e-05,0.896689668966897
-0.000210502279525491,-2.4174626420754e-05,0.896789678967897
-0.000210564626164654,-2.41782890327208e-05,0.896889688968897
-0.000210626820079842,-2.41822280681899e-05,0.896989698969897
-0.000210688862653105,-2.4186441223715e-05,0.897089708970897
-0.000210750825063557,-2.41905806663113e-05,0.897189718971897
-0.000210812708002264,-2.41946440923726e-05,0.897289728972897
-0.000210874731916946,-2.41985785207887e-05,0.897389738973897
-0.000210937088461322,-2.42025843586869e-05,0.897489748974898
-0.00021099950789202,-2.42065855894521e-05,0.897589758975898
-0.000211061989518013,-2.42105799096378e-05,0.897689768976898
-0.000211124317037899,-2.42148483498793e-05,0.897789778977898
-0.000211186492064137,-2.42193909100967e-05,0.897889788978898
-0.000211248499854133,-2.4224097020937e-05,0.897989798979898
-0.000211310248957734,-2.42290979835718e-05,0.898089808980898
-0.000211371851556871,-2.42343615485499e-05,0.898189818981898
-0.000211433199616009,-2.42399107511366e-05,0.898289828982898
-0.000211494296129698,-2.42457432879651e-05,0.898389838983898
-0.000211555467738488,-2.4251555092975e-05,0.898489848984898
-0.000211616783317845,-2.42569937261287e-05,0.898589858985899
-0.000211678241255309,-2.42620660981657e-05,0.898689868986899
-0.000211739840168829,-2.4266776816059e-05,0.898789878987899
-0.00021180157890656,-2.42711281833353e-05,0.898889888988899
-0.000211863456086411,-2.42751225035209e-05,0.898989898989899
-0.000211925145298241,-2.42790684496496e-05,0.899089908990899
-0.000211986973182601,-2.42826619556608e-05,0.899189918991899
-0.000212049135539403,-2.42863314782071e-05,0.899289928992899
-0.000212111628683069,-2.4290074713762e-05,0.899389938993899
-0.00021217425266721,-2.4293467812726e-05,0.8994899489949
-0.000212236721623808,-2.42971419423253e-05,0.8995899589959
-0.000212299036474257,-2.43010924954271e-05,0.8996899689969
-0.000212361488384735,-2.43049140509637e-05,0.8997899789979
-0.000212424075973109,-2.43086089123018e-05,0.8998899889989
-0.000212486797857247,-2.43121747759947e-05,0.8999899989999
-0.000212549648508661,-2.43153928067831e-05,0.9000900090009
-0.00021261282303636,-2.43186891575532e-05,0.9001900190019
-0.00021267631867608,-2.43220638283049e-05,0.9002900290029
-0.00021274013197249,-2.43255168190384e-05,0.9003900390039
-0.00021280425993108,-2.4329045826307e-05,0.9004900490049
-0.000212868699557176,-2.43326508500307e-05,0.900590059005901
-0.000212933447625896,-2.43363295866831e-05,0.900690069006901
-0.000212998308567537,-2.43398816292169e-05,0.900790079007901
-0.00021306328169111,-2.43433092811586e-05,0.900890089008901
-0.00021312855795915,-2.43468129495555e-05,0.900990099009901
-0.000213194134607432,-2.43503926344076e-05,0.901090109010901
-0.000213260008641364,-2.43540483357948e-05,0.901190119011901
-0.000213326176836024,-2.43577777501106e-05,0.901290129012901
-0.000213392636887887,-2.43615808773551e-05,0.901390139013901
-0.000213459385341661,-2.43654577175282e-05,0.901490149014902
-0.000213526419893782,-2.43694059671834e-05,0.901590159015902
-0.000213593737319327,-2.43734279297673e-05,0.901690169016902
-0.000213661335084401,-2.43775189981468e-05,0.901790179017902
-0.000213729017849749,-2.43814787654346e-05,0.901890189018902
-0.000213796784924262,-2.43853095350773e-05,0.901990199019902
-0.000213864635386548,-2.4389011306995e-05,0.902090209020902
-0.000213932568315172,-2.4392586384794e-05,0.902190219021902
-0.000214000578642422,-2.43958136296884e-05,0.902290229022902
-0.000214068450066815,-2.43989740722338e-05,0.902390239023902
-0.000214136097818487,-2.44023164935343e-05,0.902490249024902
-0.000214203524431333,-2.44058362866968e-05,0.902590259025903
-0.000214270731748183,-2.44095334515614e-05,0.902690269026903
-0.00021433783356335,-2.44131154400199e-05,0.902790279027903
-0.00021440468360278,-2.44167734448537e-05,0.902890289028903
-0.000214471296839356,-2.4420385379157e-05,0.902990299029903
-0.000214538000374283,-2.44236494805558e-05,0.903090309030903
-0.000214604578136487,-2.4426849083052e-05,0.903190319031903
-0.000214670909190704,-2.44301247020035e-05,0.903290329032903
-0.000214737008509817,-2.4433361161004e-05,0.903390339033903
-0.00021480291824849,-2.443687865064e-05,0.903490349034903
-0.00021486864047984,-2.44406748673049e-05,0.903590359035904
-0.000214934177046697,-2.44447452039457e-05,0.903690369036904
-0.00021499952956156,-2.44490919641689e-05,0.903790379037904
-0.000215064683281837,-2.44536068820681e-05,0.903890389038904
-0.000215129640511014,-2.44582876540367e-05,0.903990399039904
-0.000215194383742313,-2.44631342801547e-05,0.904090409040904
-0.000215258915048892,-2.44681490639487e-05,0.904190419041904
-0.00021532323650395,-2.4473325094839e-05,0.904290429042904
-0.000215387276698043,-2.44787890668644e-05,0.904390439043904
-0.00021545110773164,-2.44841885400673e-05,0.904490449044904
-0.000215515253197047,-2.44896456015131e-05,0.904590459045905
-0.000215579709869263,-2.44951602512019e-05,0.904690469046905
-0.000215644474984104,-2.45007301856072e-05,0.904790479047905
-0.000215709545546937,-2.4506355404729e-05,0.904890489048905
-0.000215774918332842,-2.45120336050407e-05,0.904990499049905
-0.000215840590347266,-2.45177693935954e-05,0.905090509050905
-0.00021590613428544,-2.45235351279949e-05,0.905190519051905
-0.000215971551759823,-2.45293285047127e-05,0.905290529052905
-0.000216036843461483,-2.45351541309616e-05,0.905390539053905
-0.000216102011233287,-2.45410073994489e-05,0.905490549054905
-0.000216166958326963,-2.45467938656671e-05,0.905590559055906
-0.000216231687737063,-2.45525135294562e-05,0.905690569056906
-0.00021629618863706,-2.45582861744353e-05,0.905790579057906
-0.00021636046356081,-2.45641141041308e-05,0.905890589058906
-0.000216424514811838,-2.45699973185428e-05,0.905990599059906
-0.000216488449734658,-2.45756847329606e-05,0.906090609060906
-0.000216552269480951,-2.45811809544373e-05,0.906190619061906
-0.000216615882139946,-2.45866126770914e-05,0.906290629062906
-0.000216679289784841,-2.45919799008429e-05,0.906390639063906
-0.000216742494258424,-2.45972872329049e-05,0.906490649064907
-0.000216805497633855,-2.46025300661444e-05,0.906590659065907
-0.00021686830198437,-2.46077130075344e-05,0.906690669066907
-0.000216930909152719,-2.46128360572348e-05,0.906790679067907
-0.000216993320981771,-2.46178969116391e-05,0.906890689068907
-0.000217056061063792,-2.46230199612596e-05,0.906990699069907
-0.00021711912640419,-2.4628200599203e-05,0.907090709070907
-0.000217182513547675,-2.4633441128836e-05,0.907190719071907
-0.000217245697980546,-2.46386217667794e-05,0.907290729072907
-0.000217308681315264,-2.46437402094267e-05,0.907390739073907
-0.000217371465855435,-2.46487987602246e-05,0.907490749074907
-0.000217434146506384,-2.46536707252143e-05,0.907590759075908
-0.000217496667522737,-2.4658586457208e-05,0.907690769076908
-0.000217559030286627,-2.4663543652759e-05,0.907790779077908
-0.000217621200014745,-2.46684432600669e-05,0.907890789078908
-0.000217683178780252,-2.46732852791319e-05,0.907990799079908
-0.000217745103873502,-2.46780006040783e-05,0.908090809080908
-0.000217806827638311,-2.46827804278473e-05,0.908190819081908
-0.00021786850003439,-2.46874358610241e-05,0.908290829082908
-0.000217930079828592,-2.46919093153659e-05,0.908390839083908
-0.000217991584297364,-2.4696304449726e-05,0.908490849084909
-0.000218053014362141,-2.47006235676309e-05,0.908590859085909
-0.000218114586324368,-2.47045856383653e-05,0.908690869086909
-0.000218176082961126,-2.47084762997775e-05,0.908790879087909
-0.000218237488608506,-2.47121918928543e-05,0.908890889088909
-0.000218298846112118,-2.47157946130515e-05,0.908990899089909
-0.00021836015570229,-2.47192821567628e-05,0.909090909090909
-0.00021842141783976,-2.47226591310411e-05,0.909190919091909
-0.000218482633215594,-2.47259232324398e-05,0.909290929092909
-0.00021854380206012,-2.47290767643257e-05,0.909390939093909
-0.000218605115105582,-2.47318893738866e-05,0.909490949094909
-0.000218666571430626,-2.4734358757516e-05,0.90959095909591
-0.000218728169192342,-2.47364918258735e-05,0.90969096909691
-0.000218790102578304,-2.47387124283188e-05,0.90979097909791
-0.000218852368593959,-2.47410205649318e-05,0.90989098909891
-0.000218914466451939,-2.47435175909594e-05,0.90999099909991
-0.000218976397995112,-2.47462035064017e-05,0.91009100910091
-0.000219038164835898,-2.4749071400679e-05,0.91019101910191
-0.000219099748085389,-2.47521258808445e-05,0.91029102910291
-0.000219161150047111,-2.47553600362386e-05,0.91039103910391
-0.000219222372333524,-2.47587761705477e-05,0.910491049104911
-0.00021928341655713,-2.47623696766389e-05,0.910591059105911
-0.000219344390983753,-2.4765896380301e-05,0.910691069106911
-0.000219405707254177,-2.47694967969717e-05,0.910791079107911
-0.000219467362143438,-2.47731709265711e-05,0.910891089108911
-0.000219529161003267,-2.47767183620518e-05,0.910991099109911
-0.000219590796312554,-2.47804408657881e-05,0.911091109110911
-0.000219652269683678,-2.47843407413064e-05,0.911191119111911
-0.000219713583189877,-2.47884110779472e-05,0.911291129112911
-0.000219774737752507,-2.4792654179317e-05,0.911391139113911
-0.000219835735444804,-2.47970677418893e-05,0.911491149114911
-0.000219896594003916,-2.48017485139378e-05,0.911591159115912
-0.000219957278416167,-2.48065974435824e-05,0.911691169116912
-0.000220017822773837,-2.48114901403108e-05,0.911791179117912
-0.000220078232605375,-2.48166454393825e-05,0.911891189118912
-0.000220138794469903,-2.48214390843106e-05,0.911991199119912
-0.000220199506524512,-2.48258733787015e-05,0.912091209120912
-0.000220260563187145,-2.48303721718351e-05,0.912191219121912
-0.000220321961002511,-2.48349354638711e-05,0.912291229122912
-0.000220383488506588,-2.48392614922757e-05,0.912391239123912
-0.000220445352556346,-2.48436566266357e-05,0.912491249124913
-0.000220507341687721,-2.48478121939178e-05,0.912591259125913
-0.000220569141008288,-2.48519193870629e-05,0.912691269126913
-0.00022063127434064,-2.48560933825571e-05,0.912791279127913
-0.000220693546575809,-2.48601383804062e-05,0.912891289128913
-0.000220755956562072,-2.48640497735571e-05,0.912991299129913
-0.000220818498770901,-2.4867611030197e-05,0.913091309130913
-0.000220881171820205,-2.48708244539323e-05,0.913191319131913
-0.000220943974558219,-2.48736946517362e-05,0.913291329132913
-0.00022100710094215,-2.48766431695217e-05,0.913391339133913
-0.000221070547977404,-2.48796746143421e-05,0.913491349134913
-0.000221133926597809,-2.48825954898094e-05,0.913591359135914
-0.00022119723749443,-2.48854127064233e-05,0.913691369136914
-0.000221260481358373,-2.48881216571308e-05,0.913791379137914
-0.000221323510533332,-2.48909158384795e-05,0.913891389138914
-0.000221386475439838,-2.48936040574483e-05,0.913991399139914
-0.000221449376538587,-2.48961863140372e-05,0.914091409140914
-0.000221512066403642,-2.48988538011874e-05,0.914191419141914
-0.000221574546877913,-2.49016065189788e-05,0.914291429142914
-0.000221636820034476,-2.49044398603583e-05,0.914391439143914
-0.00022169888817694,-2.49073561286926e-05,0.914491449144915
-0.000221760752917763,-2.49103507170886e-05,0.914591459145915
-0.000221822565138094,-2.49132416466311e-05,0.914691469146915
-0.000221884324837933,-2.49160243103472e-05,0.914791479147915
-0.000221946210540864,-2.49185858351974e-05,0.914891489148915
-0.000222008221325413,-2.49209308282348e-05,0.914991499149915
-0.000222070355579159,-2.49230592895392e-05,0.915091509150915
-0.000222132612380709,-2.49249735225573e-05,0.915191519151915
-0.000222195197895885,-2.49269798967962e-05,0.915291529152915
-0.000222258108669437,-2.49290738051229e-05,0.915391539153915
-0.000222321147058543,-2.49308360052307e-05,0.915491549154915
-0.000222384311220372,-2.49322664970396e-05,0.915591559155916
-0.000222447600003123,-2.49333698876827e-05,0.915691569156916
-0.000222510780519966,-2.49343281559949e-05,0.915791579157916
-0.000222573895155896,-2.4935196586613e-05,0.915891589158916
-0.000222636812379331,-2.49362700313313e-05,0.915991599159916
-0.000222699629168913,-2.49374194925848e-05,0.916091609160916
-0.000222762251540553,-2.4938767057359e-05,0.916191619161916
-0.000222824775781867,-2.49401906385883e-05,0.916291629162916
-0.000222887203505277,-2.49416856292997e-05,0.916391639163916
-0.000222949534941189,-2.49432520293334e-05,0.916491649164917
-0.000223011999521063,-2.49444913282811e-05,0.916591659165917
-0.000223074269222337,-2.49457075918836e-05,0.916691669166917
-0.000223136345657511,-2.4946900820141e-05,0.916791679167917
-0.000223198218691007,-2.49481907966722e-05,0.916891689168917
-0.000223260229245227,-2.4949155975564e-05,0.916991699169917
-0.000223322570586312,-2.49502202061763e-05,0.917091709170917
-0.000223384718430889,-2.49512614015233e-05,0.917191719171917
-0.00022344667416109,-2.49522841686582e-05,0.917291729172917
-0.000223508440080482,-2.49532839004478e-05,0.917391739173917
-0.000223570018031854,-2.49542652040254e-05,0.917491749174917
-0.000223631931146774,-2.49553432558767e-05,0.917591759175918
-0.000223694176200323,-2.49565203594484e-05,0.917691769176918
-0.000223756749967497,-2.49577942112939e-05,0.917791779177918
-0.000223819649453746,-2.49591648113333e-05,0.917891789178918
-0.00022388287097345,-2.49606321596466e-05,0.917991799179918
-0.000223946411762345,-2.49621916491805e-05,0.918091809180918
-0.00022401026882584,-2.49638455833819e-05,0.918191819181918
-0.000224074243830045,-2.49651701128109e-05,0.918291829182918
-0.000224138335853524,-2.49661698446805e-05,0.918391839183918
-0.000224202543744556,-2.49668447788309e-05,0.918491849184918
-0.000224267060769279,-2.49676233717547e-05,0.918591859185919
-0.000224331884393758,-2.49685033200853e-05,0.918691869186919
-0.000224396494020359,-2.49695836753832e-05,0.918791879187919
-0.000224460925123374,-2.49707469577958e-05,0.918891889188919
-0.000224525179776082,-2.497198856027e-05,0.918991899189919
-0.000224589259360535,-2.49733107861725e-05,0.919091909190919
-0.00022465316594989,-2.49747090286101e-05,0.919191919191919
-0.000224717384897857,-2.49762040193215e-05,0.919291929192919
-0.000224781416799239,-2.49778925064207e-05,0.919391939193919
-0.000224845263496864,-2.49797790971206e-05,0.91949194919492
-0.000224908926833523,-2.49818568807616e-05,0.91959195919592
-0.000224972640617476,-2.49839484855617e-05,0.91969196919692
-0.000225036404388027,-2.49860516079945e-05,0.91979197919792
-0.000225100217684438,-2.49881708551928e-05,0.91989198919892
-0.000225164080046051,-2.49903016200238e-05,0.91999199919992
-0.000225227990781802,-2.49924462060139e-05,0.92009200920092
-0.000225291949661281,-2.49946046131631e-05,0.92019201920192
-0.000225355698919607,-2.4996730770941e-05,0.92029202920292
-0.000225419762148965,-2.49989444628067e-05,0.92039203920392
-0.000225484136354844,-2.50012433852337e-05,0.92049204920492
-0.000225548818081913,-2.50036298418284e-05,0.920592059205921
-0.000225613804796277,-2.50061015290643e-05,0.920692069206921
-0.000225678902540771,-2.50084580397343e-05,0.920792079207921
-0.000225744301126205,-2.5010902084572e-05,0.920892089208921
-0.000225809802679427,-2.50130075106112e-05,0.920992099209921
-0.000225875406048672,-2.50147789247451e-05,0.921092109210921
-0.000225941110542836,-2.501621863074e-05,0.921192119211921
-0.000226006915010195,-2.50173335390157e-05,0.921292129212921
-0.000226072818529314,-2.50181236496521e-05,0.921392139213921
-0.000226138820178799,-2.50185935697021e-05,0.921492149214922
-0.000226204918806886,-2.50187456026125e-05,0.921592159215922
-0.00022627111372247,-2.50185820520695e-05,0.921692169216922
-0.000226337080588689,-2.5018632729653e-05,0.921792179217922
-0.000226402822169686,-2.50188930285497e-05,0.921892189218922
-0.00022646834030829,-2.50193629485198e-05,0.921992199219922
-0.000226533633161753,-2.50198167438842e-05,0.922092209220922
-0.000226598703263889,-2.5020254414483e-05,0.922192219221922
-0.00022666388370509,-2.50205976403346e-05,0.922292229222922
-0.000226729363605138,-2.50210468286459e-05,0.922392239223922
-0.000226795140430138,-2.50215973722042e-05,0.922492249224922
-0.00022686121095517,-2.50222538781423e-05,0.922592259225923
-0.000226927572415969,-2.50230117393274e-05,0.922692269226923
-0.000226993704445191,-2.50239723111662e-05,0.922792279227923
-0.000227060126949523,-2.5025034238252e-05,0.922892289228923
-0.000227126836934333,-2.50261929136115e-05,0.922992299229923
-0.000227193641133522,-2.50272479301177e-05,0.923092309230923
-0.000227260538625614,-2.50282038949034e-05,0.923192319231923
-0.000227327718991171,-2.50292589114096e-05,0.923292329232923
-0.000227395179465889,-2.50304129797161e-05,0.923392339233923
-0.000227462917285584,-2.503166149269e-05,0.923492349234924
-0.000227530929685993,-2.50330090574641e-05,0.923592359235924
-0.00022759921390289,-2.50344510669856e-05,0.923692369236924
-0.000227667767402382,-2.50359875211744e-05,0.923792379237924
-0.000227736177622332,-2.50374732976998e-05,0.923892389238924
-0.000227804445714544,-2.50389130036948e-05,0.923992399239924
-0.000227872392233998,-2.50406752037226e-05,0.924092409240924
-0.000227940131896522,-2.50427322556249e-05,0.924192419241924
-0.000228008145909391,-2.5044876841615e-05,0.924292429242924
-0.000228076432199446,-2.50471089616929e-05,0.924392439243924
-0.000228144987541767,-2.50494286159385e-05,0.924492449244924
-0.000228213615214925,-2.50514142584387e-05,0.924592459245925
-0.000228282508715387,-2.50534851315001e-05,0.924692469246925
-0.000228351665509258,-2.50556458421759e-05,0.924792479247925
-0.000228421082832315,-2.50578940870194e-05,0.924892489248925
-0.000228490568109524,-2.50600294588235e-05,0.924992499249925
-0.000228559719605276,-2.50624804142407e-05,0.925092509250925
-0.000228628540774902,-2.50652423462181e-05,0.925192519251925
-0.000228697034843321,-2.50683129510692e-05,0.925292529252925
-0.000228765205035496,-2.50716899253475e-05,0.925392539253925
-0.00022883312414296,-2.50750208290154e-05,0.925492549254926
-0.000228900725132996,-2.50786581021904e-05,0.925592559255926
-0.000228968011000196,-2.50825925306066e-05,0.925692569256926
-0.000229034984739152,-2.50868241143438e-05,0.925792579257926
-0.000229101723518083,-2.50912261592834e-05,0.925892589258926
-0.000229168556281025,-2.50954945995249e-05,0.925992599259926
-0.000229235151319717,-2.50997100584965e-05,0.926092609260926
-0.000229301510937687,-2.51038725363581e-05,0.926192619261926
-0.000229367637208093,-2.51079843365563e-05,0.926292629262926
-0.000229433644155697,-2.51120201202993e-05,0.926392639263926
-0.000229499421441395,-2.51160052263788e-05,0.926492649264926
-0.000229565070190185,-2.51200364030688e-05,0.926592659265927
-0.000229630591784079,-2.51241159538956e-05,0.926692669266927
-0.000229695875653764,-2.51282646105981e-05,0.926792679267927
-0.000229760924102727,-2.51324823730962e-05,0.926892689268927
-0.000229825739434494,-2.51367646344968e-05,0.926992699269927
-0.000229890336852396,-2.5140996218314e-05,0.927092709270927
-0.000229954705529787,-2.51452923008737e-05,0.927192719271927
-0.000230018885778461,-2.5149758844636e-05,0.927292729272927
-0.00023008278476621,-2.51545179365863e-05,0.927392739273927
-0.000230146500162624,-2.51594405792394e-05,0.927492749274928
-0.000230210033580203,-2.5164524468909e-05,0.927592759275928
-0.000230273387092145,-2.51697719091216e-05,0.927692769276928
-0.000230336562310909,-2.51751759894574e-05,0.927792779277928
-0.000230399465943514,-2.51808657074017e-05,0.927892789278928
-0.000230462100754261,-2.51868318488484e-05,0.927992799279928
-0.000230524469276967,-2.51930767174041e-05,0.928092809280928
-0.000230586574275894,-2.51995957059357e-05,0.928192819281928
-0.000230648418284899,-2.52063865109965e-05,0.928292829282928
-0.000230710003837957,-2.52134468290602e-05,0.928392839283928
-0.000230771333468842,-2.52207720529138e-05,0.928492849284928
-0.000230832483424418,-2.5228237792125e-05,0.928592859285929
-0.000230893455317187,-2.52358417430874e-05,0.928692869286929
-0.000230954768823346,-2.52434779435011e-05,0.928792879287929
-0.00023101589873825,-2.52510266097471e-05,0.928892889288929
-0.000231077368423716,-2.52586121324974e-05,0.928992899289929
-0.00023113917488523,-2.52662299046989e-05,0.929092909290929
-0.000231201314437096,-2.52738799261918e-05,0.929192919291929
-0.000231263589666857,-2.52811429548292e-05,0.929292929292929
-0.000231325999192383,-2.52880212939779e-05,0.929392939293929
-0.00023138854186195,-2.52945195507708e-05,0.92949294929493
-0.00023145141025055,-2.5301059271121e-05,0.92959295929593
-0.00023151440694577,-2.53072235161684e-05,0.92969296929693
-0.000231577518356738,-2.53131343728987e-05,0.92979297929793
-0.000231640685973857,-2.53190221944437e-05,0.92989298929893
-0.000231703909336351,-2.5324884677037e-05,0.92999299929993
-0.0002317671879836,-2.53307241244451e-05,0.93009300930093
-0.000231830785208936,-2.53366119459102e-05,0.93019301930193
-0.000231894697787515,-2.53425527485652e-05,0.93029302930293
-0.000231958922724668,-2.53485419253571e-05,0.93039303930393
-0.000232023457025839,-2.53545817797325e-05,0.93049304930493
-0.000232088106964194,-2.53604696011976e-05,0.930593059305931
-0.000232152871848667,-2.53662099968054e-05,0.930693069306931
-0.000232217733481373,-2.5371701611229e-05,0.930793079307931
-0.000232282691401655,-2.53769444443885e-05,0.930893089308931
-0.000232347951084272,-2.53822448658709e-05,0.930993099309931
-0.000232413319263124,-2.53874047719957e-05,0.931093109310931
-0.000232478563281753,-2.53925969275717e-05,0.931193119311931
-0.000232543684061512,-2.5397825939572e-05,0.931293129312931
-0.000232608914719679,-2.54029144362947e-05,0.931393139313931
-0.000232673965472168,-2.5408263231914e-05,0.931493149314932
-0.000232738907498054,-2.54135291004187e-05,0.931593159315932
-0.000232803672382567,-2.54190552677401e-05,0.931693169316932
-0.000232868261968415,-2.54248394304317e-05,0.931793179317932
-0.000232932639168886,-2.54307779294803e-05,0.931893189318932
-0.000232997324120876,-2.54367671062722e-05,0.931993199319932
-0.000233062313599504,-2.5442804657201e-05,0.932093209320932
-0.000233127604610137,-2.54488905821868e-05,0.932193219321932
-0.000233193194158184,-2.5455027184836e-05,0.932293229322932
-0.000233258561876338,-2.54613112134225e-05,0.932393239323932
-0.00023332370960739,-2.54677449713928e-05,0.932493249324932
-0.000233388639885315,-2.54743284588268e-05,0.932593259325933
-0.00023345335478319,-2.54810570685917e-05,0.932693269326933
-0.000233518373977334,-2.54878271418339e-05,0.932793279327933
-0.000233583694473115,-2.54946386786335e-05,0.932893289328933
-0.000233649123004474,-2.55012912719432e-05,0.932993299329933
-0.000233714642064513,-2.55076881734092e-05,0.933093309330933
-0.000233780250731877,-2.55138270796648e-05,0.933193319331933
-0.000233845770482982,-2.55198277740894e-05,0.933293329332933
-0.000233911202008893,-2.55256925602093e-05,0.933393339333933
-0.000233976508222818,-2.55315872923338e-05,0.933493349334933
-0.000234041690967545,-2.55375073631702e-05,0.933593359335934
-0.000234107172940751,-2.55434804152765e-05,0.933693369336934
-0.000234172951608581,-2.55495018414397e-05,0.933793379337934
-0.000234239023976402,-2.55555693382133e-05,0.933893389338934
-0.000234305387049702,-2.55616875126504e-05,0.933993399339934
-0.000234372038294505,-2.55678540612243e-05,0.934093409340934
-0.000234438974485891,-2.55740666803287e-05,0.934193419341934
-0.000234506193320413,-2.558032767365e-05,0.934293429342934
-0.000234573691342662,-2.55866324338952e-05,0.934393439343934
-0.000234641466479518,-2.55929855683573e-05,0.934493449344935
-0.000234709515736391,-2.55993824699032e-05,0.934593459345935
-0.000234777629492126,-2.56055236796055e-05,0.934693469346935
-0.000234845807516275,-2.56114138045971e-05,0.934793479347935
-0.000234914255283795,-2.56173523037256e-05,0.934893489348935
-0.000234982970721409,-2.56233391769909e-05,0.934993499349935
-0.000235051951064933,-2.56293767278398e-05,0.935093509350935
-0.000235121193319734,-2.56354626529056e-05,0.935193519351935
-0.000235190695643064,-2.56415969520283e-05,0.935293529352935
-0.00023526045480992,-2.56477773217614e-05,0.935393539353935
-0.000235330468747105,-2.56540060656313e-05,0.935493549354935
-0.00023540054441893,-2.56600827765111e-05,0.935593559355936
-0.000235470681594984,-2.56660074544804e-05,0.935693569356936
-0.00023554106962538,-2.56719851135598e-05,0.935793579357936
-0.000235611705976263,-2.56780088433295e-05,0.935893589358936
-0.000235682588344107,-2.56840832506827e-05,0.935993599359936
-0.000235753714195055,-2.56902037286462e-05,0.936093609360936
-0.000235825081225502,-2.56963748842732e-05,0.936193619361936
-0.000235896480044664,-2.57022903480566e-05,0.936293629362936
-0.000235967910882907,-2.57079547272091e-05,0.936393639363936
-0.000236039372818799,-2.57133703250976e-05,0.936493649364937
-0.000236110882437722,-2.57186431041819e-05,0.936593659365937
-0.000236182439279019,-2.57237730644618e-05,0.936693669366937
-0.000236254042881951,-2.57287602058576e-05,0.936793679367937
-0.000236325692785863,-2.57336091355821e-05,0.936893689368937
-0.000236397194112075,-2.57383336746346e-05,0.936993699369937
-0.000236468932701838,-2.57431181054566e-05,0.937093709370937
-0.000236540906251625,-2.57479624280481e-05,0.937193719371937
-0.000236613112227543,-2.57528666424091e-05,0.937293729372937
-0.000236685548556433,-2.57578330520662e-05,0.937393739373937
-0.00023675802289355,-2.57626589464455e-05,0.937493749374937
-0.000236830518192775,-2.57672429702202e-05,0.937593759375938
-0.000236902723477627,-2.57719928480645e-05,0.937693769376938
-0.000236975158885082,-2.57768049212847e-05,0.937793779377938
-0.000237047413235097,-2.57815363709167e-05,0.937893789378938
-0.000237119375958318,-2.57862079287792e-05,0.937993799379938
-0.000237190980252317,-2.57911697313833e-05,0.938093809380938
-0.000237262229342054,-2.57964171716757e-05,0.938193819381938
-0.000237333511602638,-2.58014181343106e-05,0.938293829382938
-0.00023740482657333,-2.58061795298674e-05,0.938393839383938
-0.00023747617425413,-2.58107013582661e-05,0.938493849384939
-0.000237547570539436,-2.58150872785201e-05,0.938593859385939
-0.000237619015198839,-2.5819339593996e-05,0.938693869386939
-0.000237690288475645,-2.58235158930967e-05,0.938793879387939
-0.000237761392212683,-2.58276161756622e-05,0.938893889388939
-0.000237832311206662,-2.58315436934988e-05,0.938993899389939
-0.000237903088994257,-2.58353514277963e-05,0.939093909390939
-0.000237973847662575,-2.58391591620939e-05,0.939193919391939
-0.000238044587211574,-2.58429599858118e-05,0.939293929392939
-0.000238115364768841,-2.58465327600843e-05,0.939393939393939
-0.000238186180103966,-2.58498751814648e-05,0.939493949394939
-0.000238257032986662,-2.58529941604528e-05,0.93959395939594
-0.000238327720015209,-2.58560486406183e-05,0.93969396939694
-0.000238398243493133,-2.58590386219612e-05,0.93979397939794
-0.000238468530859308,-2.58620907986002e-05,0.93989398939894
-0.000238538683469022,-2.58650347093327e-05,0.93999399939994
-0.000238608603652566,-2.58680408153613e-05,0.94009400940094
-0.000238678294174244,-2.58711068131594e-05,0.94019401940194
-0.000238747814004391,-2.58740092603346e-05,0.94029402940294
-0.000238817068698259,-2.58768679405058e-05,0.94039403940394
-0.000238886060789784,-2.58796897641728e-05,0.940494049404941
-0.000238954930563875,-2.58824033219334e-05,0.940594059405941
-0.000239023637708778,-2.58849556326775e-05,0.940694069406941
-0.000239092087779825,-2.58874710869173e-05,0.940794079407941
-0.000239160804369202,-2.58900671646653e-05,0.940894089408941
-0.000239229785173423,-2.5892746169528e-05,0.940994099409941
-0.000239299027197896,-2.5895505797899e-05,0.941094109410941
-0.000239368528369422,-2.5898346049858e-05,0.941194119411941
-0.000239438285923818,-2.59012669252454e-05,0.941294129412941
-0.000239508104291377,-2.59038445747813e-05,0.941394139413941
-0.000239577982781036,-2.59060836055187e-05,0.941494149414941
-0.000239647631839196,-2.59083917421317e-05,0.941594159415942
-0.000239717053999675,-2.59107689845403e-05,0.941694169416942
-0.000239786238205536,-2.59133328129171e-05,0.941794179417942
-0.000239855186990714,-2.59160832271819e-05,0.941894189418942
-0.000239923902658697,-2.59190156202818e-05,0.941994199419942
-0.000239992364708034,-2.59221322957433e-05,0.942094209420942
-0.00024006057221741,-2.59252029005945e-05,0.942194219421942
-0.000240128570335922,-2.59285591431341e-05,0.942294229422942
-0.000240196361597504,-2.59321941127026e-05,0.942394239423942
-0.000240263947844946,-2.593610780938e-05,0.942494249424943
-0.000240331287845099,-2.5939970828394e-05,0.942594259425943
-0.000240398905650887,-2.59439029532836e-05,0.942694269426943
-0.000240466798267756,-2.59479018806023e-05,0.942794279427943
-0.000240534757226277,-2.5951670454869e-05,0.942894289428943
-0.000240602781605055,-2.59552086762436e-05,0.942994299429943
-0.000240670870943353,-2.59585188481729e-05,0.943094309430943
-0.000240739024550105,-2.59616032742631e-05,0.943194319431943
-0.000240807241734284,-2.59644642578809e-05,0.943294329432943
-0.000240875522035195,-2.59671064062393e-05,0.943394339433943
-0.000240943864531361,-2.59695274158118e-05,0.943494349434943
-0.000241011956864252,-2.59721350111925e-05,0.943594359435944
-0.000241080319401171,-2.59748255336878e-05,0.943694369436944
-0.000241148540962035,-2.59774538608871e-05,0.943794379437944
-0.000241216623389754,-2.59800245998433e-05,0.943894389438944
-0.000241284975791132,-2.59826759623878e-05,0.943994399439944
-0.000241353074113168,-2.59852881648215e-05,0.944094409440944
-0.000241420921350532,-2.59878635108308e-05,0.944194419441944
-0.000241488519576304,-2.59903996968893e-05,0.944294429442944
-0.000241555871324458,-2.59928990264434e-05,0.944394439443944
-0.000241622978898482,-2.59953614994933e-05,0.944494449444945
-0.000241689845062597,-2.59977871160389e-05,0.944594459445945
-0.000241756471659635,-2.60001758761601e-05,0.944694469446945
-0.000241822974787476,-2.60025093515648e-05,0.944794479447945
-0.000241889339012499,-2.60046815799531e-05,0.944894489448945
-0.000241955990026974,-2.60069390389027e-05,0.944994499449945
-0.000242022925296965,-2.600928403194e-05,0.945094509450945
-0.000242090141827921,-2.60117119520921e-05,0.945194519451945
-0.000242157637316314,-2.60142204957523e-05,0.945294529452945
-0.000242224987451967,-2.60167935382351e-05,0.945394539453945
-0.000242292080513765,-2.60194472042262e-05,0.945494549454945
-0.000242358918805154,-2.60221837973319e-05,0.945594559455946
-0.000242425505090438,-2.60249987104193e-05,0.945694569456946
-0.000242491785006295,-2.60281222964604e-05,0.945794579457946
-0.000242557875111302,-2.60315269130569e-05,0.945894589458946
-0.00024262377701796,-2.60352125603688e-05,0.945994599459946
-0.00024268949256906,-2.60391746311032e-05,0.946094609460946
-0.000242755312700407,-2.60430054007459e-05,0.946194619461946
-0.000242820890730821,-2.60469098833173e-05,0.946294629462946
-0.000242886229194156,-2.60508811681578e-05,0.946394639463946
-0.000242951273496764,-2.60551473048727e-05,0.946494649464947
-0.000243016026633235,-2.60597059897758e-05,0.946594659465947
-0.000243080491598162,-2.60645526159737e-05,0.946694669466947
-0.000243145262241491,-2.60694614373878e-05,0.946794679467947
-0.000243209858046893,-2.60746328611452e-05,0.946894689468947
-0.000243274280396539,-2.60800668873258e-05,0.946994699469947
-0.000243338530902852,-2.60857635158497e-05,0.947094709470947
-0.000243402611639068,-2.60917135326108e-05,0.947194719471947
-0.000243466524217608,-2.60979215447421e-05,0.947294729472947
-0.000243530270020644,-2.61043806415041e-05,0.947394739473947
-0.000243593834305502,-2.61109871642034e-05,0.947494749474947
-0.000243657218454394,-2.611774111276e-05,0.947594759475948
-0.000243720424770807,-2.61246378802008e-05,0.947694769476948
-0.000243783949434977,-2.61315738075924e-05,0.947794779477948
-0.000243847788991654,-2.61385488950149e-05,0.947894789478948
-0.000243911940906903,-2.61455608388617e-05,0.947994799479948
-0.000243976401725475,-2.61526119428193e-05,0.948094809480948
-0.000244041168683145,-2.61597022066479e-05,0.948194819481948
-0.000244106238324584,-2.61668270235341e-05,0.948294829482948
-0.000244171608346265,-2.61739910003712e-05,0.948394839483948
-0.000244237275292899,-2.61811895301062e-05,0.948494849484948
-0.000244303236400261,-2.61884249163454e-05,0.948594859485949
-0.000244369488904128,-2.61956948555624e-05,0.948694869486949
-0.000244436029809867,-2.62030016512038e-05,0.948794879487949
-0.000244502856353255,-2.62103453033495e-05,0.948894889488949
-0.000244569965770107,-2.62177212049464e-05,0.948994899489949
-0.000244637355065792,-2.62251316594412e-05,0.949094909490949
-0.000244704613520962,-2.6232436151556e-05,0.949194919491949
-0.00024477174251779,-2.62396346813709e-05,0.949294929492949
-0.00024483874297767,-2.62467295522525e-05,0.949394939493949
-0.000244905599697311,-2.62536194091137e-05,0.94949494949495
-0.000244972546254606,-2.62601291835392e-05,0.94959495949595
-0.000245039585183451,-2.62664823180012e-05,0.94969496949695
-0.000245106712107121,-2.62724599771605e-05,0.94979497949795
-0.000245174118679255,-2.62784860103768e-05,0.94989498949895
-0.000245241802135628,-2.628456041773e-05,0.94999499949995
-0.000245309759942385,-2.62906808956936e-05,0.95009500950095
-0.000245377468046564,-2.6296729964255e-05,0.95019501950195
-0.000245444928521282,-2.63027053198079e-05,0.95029502950295
-0.000245512144130843,-2.6308611569565e-05,0.95039503950395
-0.000245579117178734,-2.63144441063136e-05,0.95049504950495
-0.000245646371487548,-2.63203273207257e-05,0.950595059505951
-0.00024571371171807,-2.63258396668879e-05,0.950695069506951
-0.000245781136948784,-2.63309834483271e-05,0.950795079507951
-0.000245848838833409,-2.63361848180091e-05,0.950895089508951
-0.00024591681483805,-2.63414414724077e-05,0.950995099509951
-0.000245984527549282,-2.63467534115228e-05,0.951095109510951
-0.000246052308444955,-2.63518188729002e-05,0.951195119511951
-0.000246120157064412,-2.6356642463753e-05,0.951295129512951
-0.000246187857106208,-2.63615075181632e-05,0.951395139513951
-0.000246255296618819,-2.63664278572099e-05,0.951495149514952
-0.000246323012555012,-2.63714080880261e-05,0.951595159515952
-0.000246391002150443,-2.63764482106917e-05,0.951695169516952
-0.000246458745037929,-2.63816449733208e-05,0.951795179517952
-0.000246526243520874,-2.63870006794398e-05,0.951895189518952
-0.000246593634889717,-2.63922273879136e-05,0.951995199519952
-0.000246660920296219,-2.63973250988223e-05,0.952095209520952
-0.00024672829139402,-2.64020588519808e-05,0.952195219521952
-0.000246795747031317,-2.64064332545223e-05,0.952295229522952
-0.00024686328697782,-2.64104506100531e-05,0.952395239523952
-0.000246930909851397,-2.64141155255464e-05,0.952495249524952
-0.000246998614960944,-2.64174326080551e-05,0.952595259525953
-0.000247066401615473,-2.64204041611059e-05,0.952695269526953
-0.000247134269123879,-2.64230324883052e-05,0.952795279527953
-0.000247202408448774,-2.64257414390927e-05,0.952895289528953
-0.000247270295767525,-2.64284112297694e-05,0.952995299529953
-0.000247337933383656,-2.64310418604952e-05,0.953095309530953
-0.000247405323600735,-2.64336333311902e-05,0.953195319531953
-0.000247472469182986,-2.64361856419343e-05,0.953295329532953
-0.000247539372433935,-2.64387010961741e-05,0.953395339533953
-0.000247606035657108,-2.6441177390463e-05,0.953495349534954
-0.000247672790791094,-2.64433150658735e-05,0.953595359535954
-0.000247739636914497,-2.64451210329852e-05,0.953695369536954
-0.000247806573105923,-2.6446595291878e-05,0.953795379537954
-0.000247873383063928,-2.64480211766339e-05,0.953895389538954
-0.000247940283550613,-2.64491199602239e-05,0.953995399539954
-0.000248007277099913,-2.64501196920935e-05,0.954095409540954
-0.000248074029469675,-2.64510940850915e-05,0.954195419541954
-0.000248140543193753,-2.64520454427443e-05,0.954295429542954
-0.000248206934830806,-2.64529553369197e-05,0.954395439543954
-0.000248273205762885,-2.64538214640112e-05,0.954495449544954
-0.000248339242886702,-2.6454666859364e-05,0.954595459545955
-0.000248405569333867,-2.64556113064372e-05,0.954695469546955
-0.00024847218303114,-2.64566501982577e-05,0.954795479547955
-0.000248538892324884,-2.64575900383578e-05,0.954895489548955
-0.000248605884952789,-2.64586243231253e-05,0.954995499549955
-0.000248673157920225,-2.64597576596132e-05,0.955095509550955
-0.000248740301429278,-2.64608449255706e-05,0.955195519551955
-0.00024880720583199,-2.64621302950487e-05,0.955295529552955
-0.000248873971101516,-2.64634893774555e-05,0.955395539553955
-0.00024894054195314,-2.64651479187099e-05,0.955495549554956
-0.000249007209322629,-2.64667028011109e-05,0.955595559555956
-0.000249073568940599,-2.64685732671251e-05,0.955695569556956
-0.000249140214887324,-2.64705312672271e-05,0.955795579557956
-0.000249206650982446,-2.64726827637967e-05,0.955895589558956
-0.000249273111264677,-2.6474845777999e-05,0.955995599559956
-0.000249339595733937,-2.64770203099138e-05,0.956095609560956
-0.000249406103929568,-2.64792086629878e-05,0.956195619561956
-0.000249472897071781,-2.6481482246623e-05,0.956295629562956
-0.000249539711176141,-2.64837673478908e-05,0.956395639563956
-0.000249606545551543,-2.64860616633447e-05,0.956495649564956
-0.000249673457095203,-2.64881440540388e-05,0.956595659565957
-0.000249740649669459,-2.64903093717676e-05,0.956695669566957
-0.000249808120279718,-2.64925599201376e-05,0.956795679567957
-0.000249875389791823,-2.64951007131691e-05,0.956895689568957
-0.000249942936879275,-2.64977244333154e-05,0.956995699569957
-0.000250010553994036,-2.65001293181222e-05,0.957095709570957
-0.000250078240214673,-2.65023176711962e-05,0.957195719571957
-0.000250145995080448,-2.65042894924573e-05,0.957295729572957
-0.000250213817670047,-2.65060516925651e-05,0.957395739573957
-0.000250281720883154,-2.6507482184374e-05,0.957495749574958
-0.000250349703798375,-2.65085855750171e-05,0.957595759575958
-0.000250417765724683,-2.65093664715473e-05,0.957695769576958
-0.000250485905740605,-2.65098248739648e-05,0.957795779577958
-0.000250554123155153,-2.6509967692769e-05,0.957895789578958
-0.000250622417046854,-2.650979492804e-05,0.957995799579958
-0.000250690571575041,-2.65095922174663e-05,0.958095809580958
-0.000250758588121805,-2.65093572574412e-05,0.958195819581958
-0.000250826468069278,-2.65090923515714e-05,0.958295829582958
-0.000250894427718865,-2.65085164691415e-05,0.958395839583958
-0.000250962470295486,-2.65078553561502e-05,0.958495849584958
-0.000251030782154742,-2.65073071161984e-05,0.958595859585959
-0.000251099360993066,-2.65068694455197e-05,0.958695869586959
-0.000251168204046233,-2.65065423443538e-05,0.958795879587959
-0.000251237308780309,-2.65063235090145e-05,0.958895889588959
-0.000251306266088528,-2.65060747278303e-05,0.958995899589959
-0.000251375483925972,-2.65059342125526e-05,0.959095909590959
-0.000251444959989035,-2.65058996596547e-05,0.959195919591959
-0.000251514503545513,-2.65057752689827e-05,0.959295929592959
-0.000251583784269279,-2.65058604996239e-05,0.959395939593959
-0.000251652804463859,-2.65061553514184e-05,0.95949594959496
-0.000251721664563147,-2.65065308267212e-05,0.95959595959596
-0.000251790366640299,-2.65069915325852e-05,0.95969596959696
-0.000251858911847079,-2.65075328620374e-05,0.95979597959796
-0.00025192753053646,-2.65077563044298e-05,0.95989598959896
-0.000251996412979947,-2.65080857091222e-05,0.95999599959996
-0.000252065035585354,-2.65083943820759e-05,0.96009600960096
-0.000252133441889317,-2.65087928927238e-05,0.96019601960196
-0.000252201592962174,-2.65091729750796e-05,0.96029602960296
-0.000252269821433657,-2.65092374739022e-05,0.96039603960396
-0.000252338126612662,-2.6508988692718e-05,0.96049604960496
-0.000252406292428153,-2.65087076620826e-05,0.960596059605961
-0.000252474204855366,-2.65084174174211e-05,0.960696069606961
-0.000252541866888935,-2.65081133515204e-05,0.960796079607961
-0.000252609802121124,-2.65079198550527e-05,0.960896089608961
-0.000252678007787632,-2.65078346244115e-05,0.960996099609961
-0.000252746481354681,-2.65078530526237e-05,0.961096109610961
-0.000252815220288298,-2.65079774432158e-05,0.961196119611961
-0.000252884221824297,-2.65082077961878e-05,0.961296129612961
-0.000252953077086123,-2.65084012926555e-05,0.961396139613961
-0.000253021787686356,-2.65085602362253e-05,0.961496149614962
-0.00025309024328585,-2.6508926497422e-05,0.961596159615962
-0.000253158544548868,-2.65093733821269e-05,0.961696169616962
-0.000253227112790954,-2.65099239256852e-05,0.961796179617962
-0.000253295424189472,-2.65104537375047e-05,0.961896189618962
-0.00025336348104799,-2.65109651210322e-05,0.961996199619962
-0.000253431285670034,-2.65114580763475e-05,0.962096209620962
-0.000253499362338936,-2.65120500834631e-05,0.962196219621962
-0.000253567187001693,-2.65126236622866e-05,0.962296229622962
-0.000253634748371001,-2.65132962929104e-05,0.962396239623962
-0.000253702048980794,-2.65140679753346e-05,0.962496249624962
-0.000253769091825626,-2.65149387094791e-05,0.962596259625963
-0.000253835896024775,-2.65160098507509e-05,0.962696269626963
-0.000253902463881846,-2.65172767919369e-05,0.962796279627963
-0.000253968780884496,-2.65186381779502e-05,0.962896289628963
-0.000254034849566698,-2.65200917050243e-05,0.962996299629963
-0.000254100800999217,-2.6521499161568e-05,0.963096309630963
-0.000254166636333895,-2.65228582439748e-05,0.963196319631963
-0.000254232763065038,-2.65243094676024e-05,0.963296329632963
-0.000254298771855431,-2.65257146206196e-05,0.963396339633963
-0.000254364664087286,-2.65270713994999e-05,0.963496349634963
-0.000254430325505432,-2.65284005360619e-05,0.963596359635964
-0.000254495758413476,-2.65297020302257e-05,0.963696369636964
-0.000254561066930927,-2.6531077237398e-05,0.963796379637964
-0.000254626248984628,-2.65323050186332e-05,0.963896389638964
-0.000254691537922063,-2.65332056986226e-05,0.963996399639964
-0.000254756741859266,-2.65340211481306e-05,0.964096409640964
-0.000254821708072221,-2.65349333458325e-05,0.964196419641964
-0.000254886452685652,-2.65358225081892e-05,0.964296429642964
-0.000254950977772677,-2.65366886352808e-05,0.964396439643964
-0.000255015285406575,-2.6537531727107e-05,0.964496449644965
-0.000255079419584638,-2.65384577459681e-05,0.964596459645965
-0.000255143861974998,-2.65394805131029e-05,0.964696469646965
-0.000255208608891955,-2.65405977249051e-05,0.964796479647965
-0.000255273470524662,-2.65416135814604e-05,0.964896489648965
-0.000255338445721393,-2.65425303862154e-05,0.964996499649965
-0.000255403533099978,-2.65433458356435e-05,0.965096509650965
-0.000255468731508734,-2.65440645368777e-05,0.965196519651965
-0.00025553384606898,-2.65446980074707e-05,0.965296529652965
-0.000255598782796786,-2.65456378474909e-05,0.965396539653965
-0.000255663828942223,-2.65462574970047e-05,0.965496549654965
-0.000255728767973516,-2.65468356828812e-05,0.965596559655966
-0.000255793485174918,-2.65473954405456e-05,0.965696569656966
-0.000255858098717506,-2.6547916038259e-05,0.965796579657966
-0.000255922493655163,-2.65484159041539e-05,0.965896589658966
-0.000255987193810444,-2.65490171253756e-05,0.965996599659966
-0.000256051674669728,-2.65495976147787e-05,0.966096609660966
-0.000256115980691126,-2.65502656383495e-05,0.966196619661966
-0.000256180100126635,-2.65511340689675e-05,0.966296629662966
-0.000256244034819086,-2.65522075137658e-05,0.966396639663966
-0.000256307786380898,-2.65534813656113e-05,0.966496649664967
-0.00025637135688535,-2.6554951017451e-05,0.966596659665967
-0.00025643464912339,-2.65567408598771e-05,0.966696669666967
-0.000256498257175332,-2.65586182363909e-05,0.966796679667967
-0.000256562178276952,-2.65605808435459e-05,0.966896689668967
-0.000256626409203289,-2.65626309848687e-05,0.966996699669967
-0.00025669094695975,-2.65647640532262e-05,0.967096709670967
-0.000256755788321415,-2.65669823521449e-05,0.967196719671967
-0.00025682033920797,-2.65695093240173e-05,0.967296729672967
-0.000256884700974781,-2.65722251853843e-05,0.967396739673967
-0.000256949164327248,-2.65747199078055e-05,0.967496749674967
-0.000257013728343976,-2.65769957949673e-05,0.967596759675968
-0.000257078214501379,-2.65791749339351e-05,0.967696769676968
-0.000257142525820896,-2.65814208752521e-05,0.967796779677968
-0.000257206952777556,-2.65833328047437e-05,0.967896789678968
-0.000257271191766275,-2.65854359271764e-05,0.967996799679968
-0.000257335547313533,-2.65872073413903e-05,0.968096809680968
-0.000257400021031869,-2.65888704896977e-05,0.968196819681968
-0.000257464538747658,-2.65905497627707e-05,0.968296829682968
-0.000257529100000122,-2.65922474640559e-05,0.968396839683968
-0.000257593964397052,-2.65940326994289e-05,0.968496849684969
-0.000257659129174264,-2.65959077724162e-05,0.968596859685969
-0.000257724401295948,-2.65974488336581e-05,0.968696869686969
-0.000257789779379972,-2.65986627937341e-05,0.968796879687969
-0.000257855262504982,-2.65995519561708e-05,0.968896889688969
-0.000257920852974423,-2.66003420668072e-05,0.968996899689969
-0.000257986549636612,-2.66010354291697e-05,0.969096909690969
-0.000258052351339707,-2.66016297398118e-05,0.969196919691969
-0.000258118444208978,-2.66023254057009e-05,0.969296929692969
-0.000258184303730685,-2.66029980363247e-05,0.969396939693969
-0.000258249932438722,-2.66036499352098e-05,0.969496949694969
-0.00025831566365385,-2.66039816434287e-05,0.96959695969597
-0.000258381496454633,-2.66039977681144e-05,0.96969696969697
-0.000258447429919637,-2.66037006128733e-05,0.96979697969797
-0.000258513652938316,-2.66035117233787e-05,0.96989698969897
-0.000258579687067541,-2.66036384175772e-05,0.96999699969997
-0.000258645534610918,-2.66040783917025e-05,0.97009700970097
-0.000258711267438506,-2.66044792057971e-05,0.97019701970197
-0.0002587768864717,-2.66048431634672e-05,0.97029702970297
-0.000258842392632014,-2.6605170264713e-05,0.97039703970397
-0.000258908192953017,-2.66055987212057e-05,0.970497049704971
-0.00025897428374909,-2.66061285329454e-05,0.970597059705971
-0.000259040662947036,-2.66067573964853e-05,0.970697069706971
-0.000259107327321973,-2.66074830082991e-05,0.970797079707971
-0.000259174084068419,-2.66078907330531e-05,0.970897089708971
-0.000259240741532776,-2.6608217834219e-05,0.970997099709971
-0.000259307262628171,-2.6608625558973e-05,0.971097109710971
-0.000259373648506368,-2.66091162107618e-05,0.971197119711971
-0.000259439784681985,-2.66097082178774e-05,0.971297129712971
-0.000259505673458511,-2.66103992767134e-05,0.971397139713971
-0.000259571330730341,-2.66110696038107e-05,0.971497149714971
-0.00025963687535954,-2.66116984673507e-05,0.971597159715972
-0.000259702194933927,-2.66125300415443e-05,0.971697169716972
-0.000259767335063373,-2.66136656815587e-05,0.971797179717972
-0.000259832254284322,-2.66149994251738e-05,0.971897189718972
-0.000259896954900341,-2.66165266652565e-05,0.971997199719972
-0.000259961439214915,-2.66182450982804e-05,0.972097209720972
-0.000260025709070914,-2.6620157027772e-05,0.972197219721972
-0.000260089766771825,-2.66222555432317e-05,0.972297229722972
-0.000260153614390845,-2.6624542948026e-05,0.972397239723972
-0.00026021725100654,-2.66267911928695e-05,0.972497249724973
-0.00026028067823145,-2.66290025812087e-05,0.972597259725973
-0.000260343898599351,-2.66311794165701e-05,0.972697269726973
-0.000260407245431041,-2.66330199366596e-05,0.972797279727973
-0.000260470485148629,-2.66347084238387e-05,0.972897289728973
-0.000260533619134205,-2.6636242574501e-05,0.972997299729973
-0.000260596810477655,-2.66377951533755e-05,0.973097309730973
-0.000260660114924434,-2.66391427181496e-05,0.973197319731973
-0.000260723734724377,-2.66405778170915e-05,0.973297329732973
-0.000260787174618643,-2.66422110194743e-05,0.973397339733973
-0.000260850436910839,-2.66440400219311e-05,0.973497349734973
-0.000260913754948408,-2.66458828455471e-05,0.973597359735974
-0.000260977388339182,-2.66478132033308e-05,0.973697369736974
-0.00026104133362787,-2.66498310952023e-05,0.973797379737974
-0.000261105588280538,-2.6651929610582e-05,0.973897389738974
-0.000261170148841936,-2.66541156601294e-05,0.973997399739974
-0.00026123501254784,-2.66563823331851e-05,0.974097409740974
-0.000261300176173289,-2.66587319332755e-05,0.974197419741974
-0.000261365118890241,-2.66612658158074e-05,0.974297429742974
-0.000261430157434032,-2.66635808629201e-05,0.974397439743974
-0.000261494972996168,-2.66658590536882e-05,0.974497449744975
-0.000261560089168874,-2.66682201714113e-05,0.974597459745975
-0.000261624981438531,-2.66705421291834e-05,0.974697469746975
-0.000261690173627733,-2.66729447104637e-05,0.974797479747975
-0.000261755141453188,-2.66753104353197e-05,0.974897489748975
-0.000261819986270142,-2.66775172166059e-05,0.974997499749975
-0.000261884709460729,-2.66795650543222e-05,0.975097509750975
-0.000261949255970599,-2.66816843015205e-05,0.975197519751975
-0.000262013915814126,-2.66834695368935e-05,0.975297529752975
-0.000262078688300244,-2.66849253675741e-05,0.975397539753975
-0.000262143761396972,-2.66864687323425e-05,0.975497549754975
-0.000262209132570457,-2.66881042383317e-05,0.975597559755976
-0.000262274798595656,-2.66898272784086e-05,0.975697569756976
-0.000262340165392416,-2.66918635984923e-05,0.975797579757976
-0.00026240540848961,-2.6693966721005e-05,0.975897589758976
-0.000262470529499778,-2.66961366457868e-05,0.975997599759976
-0.000262535529113907,-2.66983710693912e-05,0.976097609760976
-0.000262600352277688,-2.67008980413436e-05,0.976197619761976
-0.000262665057270391,-2.67034872085121e-05,0.976297629762976
-0.000262729645243818,-2.67061362674501e-05,0.976397639763976
-0.000262794117349654,-2.67088452181576e-05,0.976497649764977
-0.000262858474509412,-2.6711616364241e-05,0.976597659765977
-0.000262922661668705,-2.6714673147933e-05,0.976697669766977
-0.000262986680439954,-2.6718013265707e-05,0.976797679767977
-0.000263050486134759,-2.67213050094241e-05,0.976897689768977
-0.0002631140808262,-2.67245483790042e-05,0.976997699769977
-0.000263177466587552,-2.67277456779739e-05,0.977097709770977
-0.000263240977430563,-2.67305974475656e-05,0.977197719771977
-0.000263304280264841,-2.67334077536e-05,0.977297729772977
-0.000263367376933256,-2.67361742925505e-05,0.977397739773977
-0.000263430299224441,-2.67391251138626e-05,0.977497749774977
-0.000263493350974008,-2.67417327093232e-05,0.977597759775978
-0.000263556242628283,-2.67444071070529e-05,0.977697769776978
-0.000263619194174326,-2.67470884154421e-05,0.977797779777978
-0.000263682204690705,-2.67497766344109e-05,0.977897789778978
-0.000263745347199322,-2.67523496768937e-05,0.977997799779978
-0.000263808806443274,-2.67550010393583e-05,0.978097809780978
-0.000263872060903455,-2.67578320771313e-05,0.978197819781978
-0.000263935112883352,-2.67608450938194e-05,0.978297829782978
-0.000263998078020226,-2.6763793611605e-05,0.978397839783978
-0.000264060956774736,-2.67666799340945e-05,0.978497849784978
-0.000264123633740026,-2.67695224895002e-05,0.978597859785979
-0.000264186631817378,-2.6772441061441e-05,0.978697869786979
-0.000264249426953747,-2.67753158662979e-05,0.978797879787979
-0.000264312020761634,-2.67781492075975e-05,0.978897889788979
-0.000264374415544566,-2.67809364783666e-05,0.978997899789979
-0.000264436612915043,-2.67836822855784e-05,0.979097909790979
-0.000264498601355393,-2.67865041092454e-05,0.979197919791979
-0.000264560399524196,-2.67895056082209e-05,0.979297929792979
-0.000264622009264282,-2.6792686782505e-05,0.979397939793979
-0.000264683950942956,-2.67959370626647e-05,0.97949794979498
-0.00026474570281082,-2.67993647146064e-05,0.97959795979598
-0.000264807263716072,-2.68027439924112e-05,0.97969796979698
-0.000264868752520855,-2.68060564678669e-05,0.97979797979798
-0.000264930169916197,-2.68093021409736e-05,0.97989798979898
-0.000264991516362873,-2.68124833152577e-05,0.97999799979998
-0.00026505279278224,-2.68155999907192e-05,0.98009800980098
-0.000265113999865362,-2.68186521673581e-05,0.98019801980198
-0.000265175024278583,-2.68218840192257e-05,0.98029802980298
-0.000265236386389208,-2.68251849770488e-05,0.98039803980398
-0.000265298082742027,-2.68285596478006e-05,0.98049804980498
-0.000265360109881671,-2.68320034245079e-05,0.980598059805981
-0.00026542198729185,-2.68355047893783e-05,0.980698069806981
-0.00026548400475669,-2.68386583212642e-05,0.980798079807981
-0.000265545928928546,-2.68416459990806e-05,0.980898089808981
-0.0002656081815837,-2.68447073898256e-05,0.980998099809981
-0.000265670238438859,-2.68477227099603e-05,0.981098109810981
-0.000265732622625593,-2.685081404663e-05,0.981198119811981
-0.000265795330918901,-2.6853976792622e-05,0.981298129812981
-0.000265858360324229,-2.68572132516226e-05,0.981398139813981
-0.000265921707616617,-2.68605211200252e-05,0.981498149814982
-0.000265985369801512,-2.68639027013566e-05,0.981598159815982
-0.000266049343653953,-2.68673510851169e-05,0.981698169816982
-0.00026611362594902,-2.6870873181726e-05,0.981798179817982
-0.000266177739164976,-2.68746717019174e-05,0.981898189818982
-0.000266241641377646,-2.68786406833113e-05,0.981998199819982
-0.000266305852954336,-2.68826741635278e-05,0.982098209820982
-0.000266370370900454,-2.68867721425668e-05,0.982198219821982
-0.000266435191991037,-2.68909346204284e-05,0.982298229822982
-0.000266500313692231,-2.68951592935861e-05,0.982398239823982
-0.000266565732548747,-2.68994461620397e-05,0.982498249824982
-0.000266631446026688,-2.69037952257894e-05,0.982598259825983
-0.000266697451131463,-2.69082041813087e-05,0.982698269826983
-0.000266763326547526,-2.69126569039118e-05,0.982798279827983
-0.000266829305852772,-2.69169760217368e-05,0.982898289828983
-0.000266895169520834,-2.69212191231066e-05,0.982998299829983
-0.000266960918703477,-2.69253885116277e-05,0.983098309830983
-0.000267026437763516,-2.69295003118258e-05,0.983198319831983
-0.000267092250293257,-2.69336766108465e-05,0.983298329832983
-0.000267157948798236,-2.69377768934121e-05,0.983398339833983
-0.000267223534660624,-2.6941803463049e-05,0.983498349834984
-0.000267288938544217,-2.69461064561883e-05,0.983598359835984
-0.000267354162291764,-2.69506789622505e-05,0.983698369836984
-0.000267419682503567,-2.69553090566356e-05,0.983798379837984
-0.000267485495954703,-2.69599990427903e-05,0.983898389838984
-0.000267551413986047,-2.69645531206403e-05,0.983998399839984
-0.000267617435676245,-2.69689712902656e-05,0.984098409840984
-0.000267683745537986,-2.69734493516605e-05,0.984198419841984
-0.000267750155142554,-2.69777938083571e-05,0.984298429842984
-0.000267816327944267,-2.69820806768108e-05,0.984398439843984
-0.000267882310013736,-2.69864159194014e-05,0.984498449844984
-0.000267948103193831,-2.69907995361288e-05,0.984598459845985
-0.000268013665790585,-2.69951232610069e-05,0.984698469846985
-0.000268079521396265,-2.69995091812609e-05,0.984798479847985
-0.000268145480891167,-2.70037591932103e-05,0.984898489848985
-0.000268211540589592,-2.7007656765202e-05,0.984998499849985
-0.000268277366710124,-2.70115013560039e-05,0.985098509850985
-0.000268342961786658,-2.70152906620892e-05,0.985198519851985
-0.000268408445372325,-2.7019010862219e-05,0.985298529852985
-0.000268473687087427,-2.70227978647779e-05,0.985398539853985
-0.000268538706281571,-2.70267530250126e-05,0.985498549854986
-0.000268603505258283,-2.70308786463699e-05,0.985598559855986
-0.00026866808309617,-2.70349466795641e-05,0.985698569856986
-0.000268732963617826,-2.70390769079745e-05,0.985798579857986
-0.000268798143598329,-2.70432716352074e-05,0.985898589858986
-0.000268863620273416,-2.70475285578163e-05,0.985998599859986
-0.000268928798871788,-2.70520757250867e-05,0.986098609860986
-0.000268993796873456,-2.7056666659441e-05,0.986198619861986
-0.000269058602069722,-2.70614257514713e-05,0.986298629862986
-0.000269123216073007,-2.7066346090518e-05,0.986398639863986
-0.000269187611010625,-2.70712042343485e-05,0.986498649864986
-0.000269251832953224,-2.70761038416565e-05,0.986598659865987
-0.000269315883513187,-2.70810472159685e-05,0.986698669866987
-0.000269379764533381,-2.70860320539176e-05,0.986798679867987
-0.000269443477626269,-2.70910606588707e-05,0.986898689868987
-0.000269507024634678,-2.70961284238547e-05,0.986998699869987
-0.000269570292455321,-2.71014772193941e-05,0.987098709870987
-0.00026963349600747,-2.71066970172884e-05,0.987198719871987
-0.000269696497079414,-2.71120711516994e-05,0.987298729872987
-0.000269759297744271,-2.71175996225474e-05,0.987398739873987
-0.000269821896850277,-2.71230589875197e-05,0.987498749874988
-0.000269884296470631,-2.712844694309e-05,0.987598759875988
-0.00026994649867849,-2.71337680963111e-05,0.987698769876988
-0.000270008505316723,-2.71390178401301e-05,0.987798779877988
-0.000270070362455861,-2.71443090474265e-05,0.987898789878988
-0.000270132071708445,-2.71496394147537e-05,0.987998799879988
-0.000270193590459113,-2.71549006762053e-05,0.988098809880988
-0.000270254920089998,-2.71600928317813e-05,0.988198819881988
-0.000270316062674298,-2.71652204885348e-05,0.988298829882988
-0.000270377019824433,-2.71702790393327e-05,0.988398839883988
-0.000270437793844009,-2.7175273091388e-05,0.988498849884988
-0.00027049848677934,-2.71800828610816e-05,0.988598859885989
-0.000270559099782189,-2.71847083483338e-05,0.988698869886989
-0.00027061957733751,-2.71893776026698e-05,0.988798879887989
-0.000270679920597067,-2.71940952311427e-05,0.988898889888989
-0.000270740607773582,-2.71988681443321e-05,0.988998899889989
-0.000270801450207968,-2.72035028457703e-05,0.989098909890989
-0.000270862443293213,-2.72077805001178e-05,0.989198919891989
-0.000270923585647144,-2.72117034109014e-05,0.989298929892989
-0.000270984587255428,-2.72156769993483e-05,0.989398939893989
-0.000271045449730527,-2.72197035689053e-05,0.98949894989499
-0.000271106462395747,-2.72233800021111e-05,0.98959895989599
-0.000271167624560062,-2.72267039951994e-05,0.98969896989699
-0.000271228934150235,-2.72296847623563e-05,0.98979897989799
-0.000271290389784172,-2.72323223037416e-05,0.98989898989899
-0.000271351990310152,-2.72346212261686e-05,0.98999899989999
-0.000271413734115634,-2.72365861368501e-05,0.99009900990099
-0.000271475619588236,-2.72382170357863e-05,0.99019901990199
-0.000271537631754917,-2.72396406170156e-05,0.99029902990299
-0.000271599783054784,-2.72407370970791e-05,0.99039903990399
-0.000271662260073724,-2.72419257182835e-05,0.99049904990499
-0.000271724871849166,-2.72427895418485e-05,0.990599059905991
-0.000271787328136329,-2.72437362925281e-05,0.990699069906991
-0.000271849631008448,-2.7244763666716e-05,0.990799079907991
-0.000271911736468113,-2.72457657020322e-05,0.990899089908991
-0.000271973646588441,-2.72467400950302e-05,0.990999099909991
-0.000272035464797917,-2.72475716692238e-05,0.991099109910991
-0.000272097191787647,-2.72482558174803e-05,0.991199119911991
-0.000272158729887962,-2.7249140372784e-05,0.991299129912991
-0.000272220081172061,-2.72502230316884e-05,0.991399139913991
-0.000272281247252323,-2.72515014905869e-05,0.991499149914992
-0.000272342230202027,-2.72529711424267e-05,0.991599159915992
-0.000272403031633593,-2.72546342907341e-05,0.991699169916992
-0.00027246365338989,-2.72564863284562e-05,0.991799179917992
-0.000272524094319076,-2.72583038132804e-05,0.991899189918992
-0.000272584356264019,-2.72600844416004e-05,0.991999199919992
-0.000272644443831813,-2.72620562628615e-05,0.992099209920992
-0.000272704877389722,-2.72641110112373e-05,0.992199219921992
-0.000272765250364795,-2.72661127783432e-05,0.992299229922992
-0.000272825708570429,-2.72681283666882e-05,0.992399239923992
-0.000272886251315639,-2.72701577761923e-05,0.992499249924992
-0.000272947135443951,-2.7272270112811e-05,0.992599259925993
-0.000273008357499996,-2.7274463072938e-05,0.992699269926993
-0.000273069914258892,-2.72767389600998e-05,0.992799279927993
-0.000273131802726047,-2.72790931672432e-05,0.992899289928993
-0.000273193761450841,-2.72814611956257e-05,0.992999299929993
-0.000273256047507209,-2.72839075439899e-05,0.993099309930993
-0.000273318456341668,-2.72861350570148e-05,0.993199319931993
-0.000273381188131018,-2.72884454971543e-05,0.993299329932993
-0.000273444038091367,-2.7290539405481e-05,0.993399339933993
-0.000273507206860249,-2.72927139373958e-05,0.993499349934993
-0.000273570691212665,-2.72949713963454e-05,0.993599359935994
-0.000273634487923693,-2.72973094788031e-05,0.993699369936994
-0.000273698593998701,-2.72997281847692e-05,0.993799379937994
-0.000273762516252084,-2.73023311731767e-05,0.993899389938994
-0.000273826273342384,-2.73052244062458e-05,0.993999399939994
-0.000273889866882101,-2.73084009734768e-05,0.994099409940994
-0.000273953298483695,-2.73118608747899e-05,0.994199419941994
-0.000274016569759628,-2.73155995032118e-05,0.994299429942994
-0.000274079563920953,-2.73196329834283e-05,0.994399439943994
-0.00027414240213334,-2.7323938280174e-05,0.994499449944995
-0.00027420508600925,-2.73285153932893e-05,0.994599459945995
-0.000274267616700406,-2.73333620194073e-05,0.994699469946995
-0.000274330211429728,-2.73381948243662e-05,0.994799479947995
-0.000274392869275741,-2.73430115046395e-05,0.994899489948995
-0.000274455590008115,-2.73478166672002e-05,0.994999499949995
-0.000274518442963096,-2.73522601756972e-05,0.995099509950995
-0.000274581124305111,-2.73568718417902e-05,0.995199519951995
-0.000274643649928517,-2.73615295784936e-05,0.995299529952995
-0.000274706021215487,-2.73662310822808e-05,0.995399539953995
-0.000274768313030631,-2.73708542660864e-05,0.995499549954995
-0.00027483040766369,-2.73754152545159e-05,0.995599559955996
-0.00027489230718778,-2.73799140477294e-05,0.995699569956996
-0.000274954534504142,-2.73844727326325e-05,0.995799579957996
-0.000275017086848512,-2.7389086702252e-05,0.995899589958996
-0.0002750799607656,-2.73937582601945e-05,0.995999599959996
-0.000275143153030445,-2.73984874063e-05,0.996099609960996
-0.000275206472910883,-2.74028595053149e-05,0.996199619961996
-0.0002752699194854,-2.74068722537927e-05,0.996299629962996
-0.000275333275991934,-2.74108135927884e-05,0.996399639963996
-0.000275396758271152,-2.7414404795353e-05,0.996499649964997
-0.000275460365632028,-2.74176458614066e-05,0.996599659965997
-0.000275523762680685,-2.74208408568498e-05,0.996699669966997
-0.000275587056070488,-2.7424088833483e-05,0.996799679967997
-0.000275650246722913,-2.74273920948326e-05,0.996899689968997
-0.000275713335559313,-2.74307506408987e-05,0.996999699969997
-0.000275776740670273,-2.74341759893139e-05,0.997099709970997
-0.000275840458600582,-2.74376727471313e-05,0.997199719971997
-0.000275904486585977,-2.74412363072977e-05,0.997299729972997
-0.000275968286061228,-2.74448689733397e-05,0.997399739973997
-0.000276031918760936,-2.74485546205717e-05,0.997499749974997
-0.000276095386527929,-2.74522955526e-05,0.997599759975998
-0.000276158690744339,-2.74560917692649e-05,0.997699769976998
-0.000276221787873451,-2.74598327012134e-05,0.997799779977998
-0.000276284679527725,-2.74635206519719e-05,0.997899789978998
-0.00027634736778032,-2.74671556215404e-05,0.997999799979998
-0.000276409854934801,-2.7470737609999e-05,0.998099809980998
-0.000276472142833959,-2.74742666171876e-05,0.998199819981998
-0.000276534235854556,-2.74779683891852e-05,0.998299829982998
-0.000276596235351842,-2.74814950928473e-05,0.998399839983998
-0.000276657969943217,-2.74853189519104e-05,0.998499849984999
-0.000276719442392946,-2.74894330556351e-05,0.998599859985999
-0.000276780725262195,-2.74934918746433e-05,0.998699869986999
-0.000276841866464363,-2.74975990677884e-05,0.998799879987999
-0.000276902867381581,-2.75017592421235e-05,0.998899889988999
-0.000276963683555741,-2.7505859524689e-05,0.998999899989999
-0.000277024319593895,-2.7510125661404e-05,0.999099909990999
-0.000277084777108504,-2.75145553486619e-05,0.999199919991999
-0.000277145057712028,-2.75191462830163e-05,0.999299929992999
-0.000277205682232549,-2.75237971091401e-05,0.999399939993999
-0.000277266646984369,-2.75285009164539e-05,0.999499949994999
-0.000277327948972896,-2.75332623120106e-05,0.999599959996
-0.00027738940023015,-2.75378877992628e-05,0.999699969997
-0.000277450999143629,-2.75423773783701e-05,0.999799979998
-0.000277512439113578,-2.7547032811547e-05,0.999899989999
-0.00027757372152213,-2.75518517952669e-05,1


==> plots/1e-7_p5_path.csv <==
0.000216699391503849,-7.70878766561173e-05,0
0.000216699384593189,-7.70878704365837e-05,0.0001000100010001
0.000216699366164977,-7.70878520083515e-05,0.0002000200020002
0.000216699327005106,-7.70878153822259e-05,0.0003000300030003
0.000216699262506204,-7.70877547994004e-05,0.0004000400040004
0.00021669916575793,-7.70876645010488e-05,0.0005000500050005
0.000216699029849785,-7.70875389586835e-05,0.0006000600060006
0.000216698852478003,-7.70873726438567e-05,0.0007000700070007
0.000216698626732084,-7.70871600280809e-05,0.0008000800080008
0.000216698343397922,-7.70868960435958e-05,0.0009000900090009
0.000216698002475517,-7.70865756226408e-05,0.001000100010001
0.000216697592447317,-7.70861936974458e-05,0.0011001100110011
0.00021669711331316,-7.70857449698917e-05,0.0012001200120012
0.000216696558162549,-7.70852250632742e-05,0.0013001300130013
0.00021669592238843,-7.70846291401814e-05,0.0014001400140014
0.000216695199080142,-7.70839523632119e-05,0.0015001500150015
0.000216694335256497,-7.70831746916427e-05,0.0016001600160016
0.000216693324007155,-7.7082290827365e-05,0.0017001700170017
0.000216692156117529,-7.70812961633057e-05,0.0018001800180018
0.000216690826981047,-7.70801851710171e-05,0.0019001900190019
0.000216689329686889,-7.70789530130776e-05,0.002000200020002
0.000216687655020949,-7.70775955431213e-05,0.0021002100210021
0.000216685784554855,-7.70761712708161e-05,0.0022002200220022
0.000216683725199586,-7.7074611781322e-05,0.0023002300230023
0.000216681585220649,-7.70731124139562e-05,0.0024002400240024
0.000216679362314597,-7.70716740901131e-05,0.0025002500250025
0.000216677044963878,-7.70703596961648e-05,0.0026002600260026
0.000216674630864886,-7.70691715356378e-05,0.0027002700270027
0.00021667215226715,-7.70680619254611e-05,0.0028002800280028
0.000216669609170512,-7.70670324781154e-05,0.0029002900290029
0.000216666999271685,-7.70660838846564e-05,0.003000300030003
0.000216664320266742,-7.70652179879036e-05,0.0031003100310031
0.000216661572156004,-7.70644354789227e-05,0.0032003200320032
0.00021665874802881,-7.70637379701845e-05,0.0033003300330033
0.000216655850188768,-7.70631261527348e-05,0.0034003400340034
0.000216652721995594,-7.70624314082304e-05,0.0035003500350035
0.000216649356538948,-7.70616521241907e-05,0.0036003600360036
0.000216645751515225,-7.70607871488524e-05,0.0037003700370037
0.000216641904620976,-7.70598353304523e-05,0.0038003800380038
0.000216637808945384,-7.70587955172172e-05,0.0039003900390039
0.00021663346218516,-7.70576665574038e-05,0.004000400040004
0.000216628864340307,-7.70564470688701e-05,0.0041004100410041
0.000216624008500002,-7.70551361302116e-05,0.0042004200420042
0.000216618890057355,-7.7053732589665e-05,0.0043004300430043
0.000216613511315971,-7.70522355258257e-05,0.0044004400440044
0.000216607863061584,-7.7050644017279e-05,0.0045004500450045
0.000216601947597641,-7.70489566818931e-05,0.0046004600460046
0.000216595790263333,-7.70473965013431e-05,0.0047004700470047
0.000216589351898309,-7.70459708469159e-05,0.0048004800480048
0.000216582775321375,-7.7044419880492e-05,0.0049004900490049
0.000216576065139902,-7.70427424502882e-05,0.005000500050005
0.000216569225960784,-7.70410306974952e-05,0.0051005100510051
0.000216562112661611,-7.70393408282341e-05,0.0052005200520052
0.000216554741367147,-7.70376378288499e-05,0.0053005300530053
0.00021654730557378,-7.70364123511413e-05,0.0054005400540054
0.000216540010295772,-7.70351090141283e-05,0.0055005500550055
0.000216532795641271,-7.70338784686593e-05,0.0056005600560056
0.000216525578683164,-7.70326873135399e-05,0.0057005700570057
0.000216518368635876,-7.70320867833941e-05,0.0058005800580058
0.000216511126338898,-7.70318932869064e-05,0.0059005900590059
0.00021650375734804,-7.70316719177218e-05,0.006000600060006
0.000216496259359378,-7.70314226758304e-05,0.0061006100610061
0.00021648863237307,-7.7031145561222e-05,0.0062006200620062
0.000216480876389117,-7.70308403435581e-05,0.0063006300630063
0.000216472986800626,-7.70305072531874e-05,0.0064006400640064
0.000216464965910724,-7.70301458294124e-05,0.0065006500650065
0.000216457292853886,-7.70296360583255e-05,0.0066006600660066
0.000216449963022899,-7.70289774792294e-05,0.0067006700670067
0.000216442981024977,-7.70281700921342e-05,0.0068006800680068
0.000216436344556353,-7.70272141273784e-05,0.0069006900690069
0.000216430051313581,-7.70261088939061e-05,0.007000700070007
0.000216423822569871,-7.70253789053979e-05,0.0071007100710071
0.000216417656021297,-7.70250241618538e-05,0.0072007200720072
0.000216411648416293,-7.70245689844175e-05,0.0073007300730073
0.000216405792844199,-7.70240131427402e-05,0.0074007400740074
0.000216399400549706,-7.70225149271376e-05,0.0075007500750075
0.00021639232180351,-7.70201001371288e-05,0.0076007600760076
0.000216384554302005,-7.70167699244868e-05,0.0077007700770077
0.000216375966743778,-7.70124929612152e-05,0.0078007800780078
0.000216366648966925,-7.70080003875753e-05,0.0079007900790079
0.000216356812895885,-7.70034329492235e-05,0.008000800080008
0.000216346493083475,-7.69989028280533e-05,0.0081008100810081
0.000216335691833623,-7.69944100240547e-05,0.0082008200820082
0.000216324406842402,-7.69899538461819e-05,0.0083008300830083
0.000216312504505273,-7.6984973384987e-05,0.0084008400840084
0.000216300189836497,-7.69796344945997e-05,0.0085008500850085
0.000216287677064121,-7.69739786385472e-05,0.0086008600860086
0.000216274966188143,-7.69680062775368e-05,0.0087008700870087
0.000216262430380342,-7.69618028725086e-05,0.0088008800880088
0.000216250062730376,-7.69553688841896e-05,0.0089008900890089
0.000216237867844979,-7.69487045429087e-05,0.009000900090009
0.000216225841117418,-7.69418098486657e-05,0.0091009100910091
0.000216213913441418,-7.69344763320608e-05,0.0092009200920092
0.0002162021493162,-7.69268767577927e-05,0.0093009300930093
0.00021619053952734,-7.69190118169176e-05,0.0094009400940094
0.000216179088682049,-7.69108819701526e-05,0.0095009500950095
0.000216168160737998,-7.69031616909309e-05,0.0096009600960096
0.000216157315720902,-7.6895528945837e-05,0.0097009700970097
0.000216146555934527,-7.68879830438049e-05,0.0098009800980098
0.000216135906717426,-7.68807534163819e-05,0.0099009900990099
0.000216125308178067,-7.68744122602897e-05,0.01000100010001
0.000216114599069276,-7.68681994107967e-05,0.0101010101010101
0.000216103783998264,-7.68621137161396e-05,0.0102010201020102
0.000216092376919898,-7.68561491871234e-05,0.0103010301030103
0.000216080686507689,-7.68502689672939e-05,0.0104010401040104
0.000216068774956454,-7.68443871349938e-05,0.0105010501050105
0.00021605664456996,-7.68385032295258e-05,0.0106010601060106
0.0002160442930446,-7.68326167901627e-05,0.0107010701070107
0.00021603135872631,-7.68268510557532e-05,0.0108010801080108
0.000216018194055048,-7.68207215940222e-05,0.0109010901090109
0.000216004637783798,-7.68141337299237e-05,0.011001100110011
0.000215990823517098,-7.68074435891137e-05,0.0111011101110111
0.000215976755862321,-7.68006514019409e-05,0.0112011201120112
0.000215962280482789,-7.67939999604345e-05,0.0113011301130113
0.000215947404289003,-7.67874881128012e-05,0.0114011401140114
0.000215932339205882,-7.67817520939278e-05,0.0115011501150115
0.000215917085233427,-7.67767872967313e-05,0.0116011601160116
0.000215901642371477,-7.67725893445173e-05,0.0117011701170117
0.000215885743410636,-7.67690391448027e-05,0.0118011801180118
0.000215869482795732,-7.67655916825069e-05,0.0119011901190119
0.000215852860526604,-7.67622458058667e-05,0.012001200120012
0.000215835687713917,-7.67582528677829e-05,0.0121012101210121
0.000215817966661279,-7.67536163235455e-05,0.0122012201220122
0.000215799575281544,-7.67487501174121e-05,0.0123012301230123
0.000215780550431135,-7.67437065395166e-05,0.0124012401240124
0.000215761553223045,-7.67394682755285e-05,0.0125012501250125
0.000215742111433936,-7.67363536732549e-05,0.0126012601260126
0.000215722225063489,-7.67343560524447e-05,0.0127012701270127
0.000215701896415311,-7.67334687328772e-05,0.0128012801280128
0.000215681130096613,-7.67336845735942e-05,0.0129012901290129
0.000215659928410843,-7.67345917035157e-05,0.013001300130013
0.000215638293661608,-7.67361859763062e-05,0.0131013101310131
0.000215616020834486,-7.67380631225213e-05,0.0132013201320132
0.000215593013181525,-7.67399893339093e-05,0.0133013301330133
0.00021556959089331,-7.67416467234105e-05,0.0134013401340134
0.000215545993536759,-7.67440661204724e-05,0.0135013501350135
0.000215522225719086,-7.67472422269861e-05,0.0136013601360136
0.00021549881034153,-7.67499355137153e-05,0.0137013701370137
0.000215475696726189,-7.67527391394987e-05,0.0138013801380138
0.000215453569021478,-7.67553025071582e-05,0.0139013901390139
0.000215432309747465,-7.67574489359775e-05,0.014001400140014
0.000215411234755894,-7.67586313376882e-05,0.0141014101410141
0.000215390118300685,-7.6759681286444e-05,0.0142014201420142
0.000215368962685446,-7.67605994733109e-05,0.0143014301430143
0.000215347767910176,-7.67613875107693e-05,0.0144014401440144
0.000215326326657328,-7.67618205743151e-05,0.0145014501450145
0.000215304558303394,-7.67618627289084e-05,0.0146014601460146
0.000215283043337537,-7.67608579293284e-05,0.0147014701470147
0.000215261781759918,-7.67588133165232e-05,0.0148014801480148
0.000215240368149548,-7.67553962608195e-05,0.0149014901490149
0.000215218747221312,-7.67513088780185e-05,0.015001500150015
0.000215196550410805,-7.6746741900374e-05,0.0151015101510151
0.000215174104819115,-7.67422557766163e-05,0.0152015201520152
0.000215151412749686,-7.67378498156896e-05,0.0153015301530153
0.000215128517969604,-7.67330925664985e-05,0.0154015401540154
0.000215105418175582,-7.6727986102241e-05,0.0155015501550155
0.000215082117974353,-7.67225327264337e-05,0.0156015601560156
0.000215058647312001,-7.67170351228551e-05,0.0157015701570157
0.000215034619195431,-7.6711948238603e-05,0.0158015801580158
0.000215010261674169,-7.67066104999789e-05,0.0159015901590159
0.000214985611604798,-7.67011667989949e-05,0.016001600160016
0.000214960975356427,-7.66957829897805e-05,0.0161016101610161
0.000214936348322162,-7.66904588419768e-05,0.0162016201620162
0.000214911587683359,-7.66855295191328e-05,0.0163016301630163
0.000214886912274957,-7.66806451151258e-05,0.0164016401640164
0.000214862554753695,-7.66764690464337e-05,0.0165016501650165
0.000214838512816126,-7.66729960149676e-05,0.0166016601660166
0.000214814784158324,-7.66702207225883e-05,0.0167016701670167
0.000214791366477161,-7.66681376408383e-05,0.0168016801680168
0.000214768296628904,-7.66666106311142e-05,0.0169016901690169
0.000214744724611225,-7.66642796895846e-05,0.017001700170017
0.000214720539854692,-7.66607191239907e-05,0.0171017101710171
0.000214695647914637,-7.66574471906477e-05,0.0172017201720172
0.00021467068456518,-7.66540646878818e-05,0.0173017301730173
0.000214645930836876,-7.66505184041743e-05,0.0174017401740174
0.000214621379819066,-7.66468094912785e-05,0.0175017501750175
0.00021459662148371,-7.66433585736929e-05,0.0176017601760176
0.000214571197428309,-7.66402999471817e-05,0.0177017701770177
0.000214545349523388,-7.66370542740751e-05,0.0178017801780178
0.000214518905004539,-7.66334778141341e-05,0.0179017901790179
0.000214491868478334,-7.66295726405168e-05,0.018001800180018
0.00021446465227706,-7.66263117641192e-05,0.0181018101810181
0.000214437254096792,-7.66236894261048e-05,0.0182018201820182
0.000214410077055389,-7.66218459114229e-05,0.0183018301830183
0.000214382540663369,-7.662057159888e-05,0.0184018401840184
0.00021435426253485,-7.66194732760073e-05,0.0185018501850185
0.00021432569416167,-7.66173132563675e-05,0.0186018601860186
0.000214297003701343,-7.66144626385691e-05,0.0187018701870187
0.000214268154297607,-7.66113468845322e-05,0.0188018801880188
0.000214238418034801,-7.66075944349311e-05,0.0189018901890189
0.000214208064426247,-7.66034888542466e-05,0.019001900190019
0.000214176800923518,-7.65989310907181e-05,0.0191019101910191
0.000214144643651219,-7.65940678791772e-05,0.0192019201920192
0.000214112838819038,-7.65905566091148e-05,0.0193019301930193
0.000214081646725711,-7.65873729009555e-05,0.0194019401940194
0.000214050839321713,-7.65841136370284e-05,0.0195019501950195
0.000214020278395452,-7.65801068777656e-05,0.0196019601960196
0.000213990491455222,-7.65764435747528e-05,0.0197019701970197
0.00021396147389365,-7.65731214244637e-05,0.0198019801980198
0.00021393321649695,-7.65701372019571e-05,0.0199019901990199
0.000213905346093185,-7.65672518008722e-05,0.02000200020002
0.000213878228943631,-7.656451290426e-05,0.0201020102010201
0.000213851860441077,-7.65619191300085e-05,0.0202020202020202
0.000213825897359671,-7.65596229717753e-05,0.0203020302030203
0.000213800415716027,-7.65578352025072e-05,0.0204020402040204
0.000213775228924257,-7.65561075553572e-05,0.0205020502050205
0.000213750429125263,-7.65544001792786e-05,0.0206020602060206
0.000213726007105259,-7.65527128438927e-05,0.0207020702070207
0.000213701739421611,-7.65508239496764e-05,0.0208020802080208
0.000213677444095645,-7.65491363839518e-05,0.0209020902090209
0.000213652851614517,-7.65472930996185e-05,0.021002100210021
0.000213627991923834,-7.65443482674714e-05,0.0211021102110211
0.000213602865023594,-7.65403115623238e-05,0.0212021202120212
0.000213577212918827,-7.65362654127015e-05,0.0213021302130213
0.000213551434119862,-7.65321566070858e-05,0.0214021402140214
0.000213525526323252,-7.65279853758154e-05,0.0215021502150215
0.000213498227194864,-7.65218466999683e-05,0.0216021602160216
0.00021346954825209,-7.65137571649675e-05,0.0217021702170217
0.000213440171340061,-7.65047365433353e-05,0.0218021802180218
0.000213409697947968,-7.64961218035979e-05,0.0219021902190219
0.000213378134986312,-7.64879094904755e-05,0.022002200220022
0.000213345491669357,-7.64800959183098e-05,0.0221022102210221
0.000213311779514657,-7.64726774014622e-05,0.0222022202220222
0.000213278385247097,-7.64649889109545e-05,0.0223022302230223
0.000213244912659475,-7.64566077491102e-05,0.0224022402240224
0.000213211235057753,-7.64481643919799e-05,0.0225022502250225
0.000213177437672492,-7.64389002872725e-05,0.0226022602260226
0.000213143900586128,-7.64297027545655e-05,0.0227022702270227
0.000213110520139727,-7.64203280804452e-05,0.0228022802280228
0.000213077121265114,-7.64110499242001e-05,0.0229022902290229
0.000213044222256316,-7.64020279204459e-05,0.023002300230023
0.000213011820810046,-7.63932602263536e-05,0.0231023102310231
0.000212979200528356,-7.63845869769686e-05,0.0232023202320232
0.000212946361411408,-7.63760079419423e-05,0.0233023302330233
0.000212913487741481,-7.63674141643322e-05,0.0234023402340234
0.00021288068317751,-7.63584999657572e-05,0.0235023502350235
0.000212847968450994,-7.63489400878606e-05,0.0236023602360236
0.000212814475131713,-7.63374597573924e-05,0.0237023702370237
0.000212780233165274,-7.63243793953174e-05,0.0238023802380238
0.000212745417620011,-7.63104153993033e-05,0.0239023902390239
0.000212710074566455,-7.62953657498323e-05,0.024002400240024
0.000212674204004606,-7.62792396610106e-05,0.0241024102410241
0.000212637633169735,-7.62625439093425e-05,0.0242024202420242
0.000212600359758395,-7.62446383439541e-05,0.0243024302430243
0.000212562360735321,-7.62253515822683e-05,0.0244024402440244
0.000212523813472136,-7.62060869344631e-05,0.0245024502450245
0.000212484575150195,-7.61871215151368e-05,0.0246024602460246
0.00021244465728705,-7.61684523297171e-05,0.0247024702470247
0.000212404446875478,-7.61502429287867e-05,0.0248024802480248
0.000212363953129903,-7.61324893963586e-05,0.0249024902490249
0.000212323394885426,-7.61153163533635e-05,0.025002500250025
0.000212283410219932,-7.60987945181676e-05,0.0251025102510251
0.000212243992222602,-7.60829172105301e-05,0.0252025202520252
0.000212205166232468,-7.6067618779875e-05,0.0253025302530253
0.000212167217886978,-7.60527688464053e-05,0.0254025402540254
0.000212129094473312,-7.60377502945824e-05,0.0255025502550255
0.000212090238537094,-7.60223447498041e-05,0.0256025602560256
0.000212050656989301,-7.60065554369916e-05,0.0257025702570257
0.000212010354436667,-7.59903858114646e-05,0.0258025802580258
0.000211969289415716,-7.59737614692086e-05,0.0259025902590259
0.000211927466533499,-7.59566863262207e-05,0.026002600260026
0.00021188531424675,-7.593918272674e-05,0.0261026102610261
0.000211843014533984,-7.59216008072576e-05,0.0262026202620262
0.000211800325524676,-7.59046313962709e-05,0.0263026302630263
0.000211757373913184,-7.58878126361226e-05,0.0264026402640264
0.000211714664172057,-7.58710003258466e-05,0.0265026502650265
0.000211671735595831,-7.585448033348e-05,0.0266026602660266
0.000211628595094845,-7.58382496644202e-05,0.0267026702670267
0.000211584943210172,-7.58227061382094e-05,0.0268026802680268
0.000211541590784426,-7.58078105948666e-05,0.0269026902690269
0.000211498540121054,-7.57935565844897e-05,0.027002700270027
0.000211455530921319,-7.57789752425683e-05,0.0271027102710271
0.000211412768199003,-7.57646383051366e-05,0.0272027202720272
0.000211370086100354,-7.57500277083864e-05,0.0273027302730273
0.000211327415519418,-7.5735837505786e-05,0.0274027402740274
0.000211284818651331,-7.57214931970475e-05,0.0275027502750275
0.000211242643329157,-7.57072585363273e-05,0.0276027602760276
0.000211200889553055,-7.56931328325495e-05,0.0277027702770277
0.000211159548108442,-7.56791149339509e-05,0.0278027802780278
0.000211118618995795,-7.56652036887681e-05,0.0279027902790279
0.000211077266033788,-7.56508137701565e-05,0.028002800280028
0.000211034742878549,-7.56346340090988e-05,0.0281028102810281
0.000210991061048111,-7.56166809910081e-05,0.0282028202820282
0.000210946107669434,-7.55973562210747e-05,0.0283028302830283
0.000210901398464728,-7.55779676433847e-05,0.0284028402840284
0.000210856931130706,-7.55585154882768e-05,0.0285028502850285
0.000210812781683824,-7.55391745936378e-05,0.0286028602860286
0.000210769033051037,-7.55199573985449e-05,0.0287028702870287
0.000210725447968712,-7.55003469909531e-05,0.0288028802880288
0.000210682017223065,-7.54818213154235e-05,0.0289028902890289
0.000210638736206721,-7.54643697757082e-05,0.029002900290029
0.000210595743131592,-7.54483508010096e-05,0.0291029102910291
0.000210553217672907,-7.54330532917591e-05,0.0292029202920292
0.000210510600073161,-7.54175687359132e-05,0.0293029302930293
0.000210467987080308,-7.5402360373251e-05,0.0294029402940294
0.000210425486960494,-7.5387379599317e-05,0.0295029502950295
0.000210383178033622,-7.5372587484439e-05,0.0296029602960296
0.000210339837125589,-7.53581791375952e-05,0.0297029702970297
0.000210295475753947,-7.53441511034659e-05,0.0298029802980298
0.000210250377252699,-7.53300933538104e-05,0.0299029902990299
0.000210204553139877,-7.53160061189675e-05,0.03000300030003
0.000210157899756228,-7.53018225965981e-05,0.0301030103010301
0.000210110746506764,-7.52864928379363e-05,0.0302030203020302
0.000210063871984409,-7.52707926717221e-05,0.0303030303030303
0.000210017034318479,-7.5254656908077e-05,0.0304030403040304
0.000209970233509132,-7.52380894629981e-05,0.0305030503050305
0.000209923253024397,-7.52208825581212e-05,0.0306030603060306
0.000209876092864274,-7.5203041721914e-05,0.0307030703070307
0.000209829280537215,-7.51852400457176e-05,0.0308030803080308
0.000209782811436008,-7.51674766081075e-05,0.0309030903090309
0.000209736420654862,-7.51499400681496e-05,0.031003100310031
0.000209689559953666,-7.51322443543131e-05,0.0311031103110311
0.000209641736377105,-7.51142337479794e-05,0.0312031203120312
0.000209593588002744,-7.50959992385759e-05,0.0313031303130313
0.000209545398165066,-7.50774908395152e-05,0.0314031403140314
0.000209497323503715,-7.50596375642508e-05,0.0315031503150315
0.000209449175129514,-7.50419160508854e-05,0.0316031603160316
0.000209400953042465,-7.50243249172769e-05,0.0317031703170317
0.000209352302498683,-7.50067132822585e-05,0.0318031803180318
0.00020930345385162,-7.49894810385599e-05,0.0319031903190319
0.000209254370244373,-7.49722773586241e-05,0.032003200320032
0.000209205150728821,-7.49545560756073e-05,0.0321032103210321
0.000209155366848711,-7.49363607262046e-05,0.0322032203220322
0.000209105115351998,-7.49180907424488e-05,0.0323032303230323
0.000209054573610623,-7.49002427653034e-05,0.0324032403240324
0.000209003743928033,-7.488281310912e-05,0.0325032503250325
0.000208953045546695,-7.48652182898731e-05,0.0326032603260326
0.000208902026974611,-7.48477879426338e-05,0.0327032703270327
0.000208851485233236,-7.4830155345498e-05,0.0328032803280328
0.000208801365037774,-7.48117780172703e-05,0.0329032903290329
0.000208751661781013,-7.47926630988789e-05,0.033003300330033
0.000208702469907939,-7.47733447788378e-05,0.0331033103310331
0.000208653782507893,-7.47538253606634e-05,0.0332033203320332
0.000208605541992471,-7.47349583020616e-05,0.0333033303330333
0.000208557741451175,-7.471673715313e-05,0.0334033403340334
0.000208510353241686,-7.46986067632672e-05,0.0335033503350335
0.000208463372756952,-7.46805657503414e-05,0.0336033603360336
0.000208415620589793,-7.46616588406728e-05,0.0337033703370337
0.000208367674926246,-7.46430447096108e-05,0.0338033803380338
0.000208319280074308,-7.4624538383718e-05,0.0339033903390339
0.000208269952292929,-7.46061223561967e-05,0.034003400340034
0.000208220652154028,-7.45880702863357e-05,0.0341034103410341
0.000208172063805703,-7.45696581748115e-05,0.0342034203420342
0.000208124339280862,-7.45509726343274e-05,0.0343034303430343
0.000208076932643161,-7.45314569018016e-05,0.0344034403440344
0.000208029383186655,-7.45107707459249e-05,0.0345034503450345
0.000207981050530013,-7.4489098449059e-05,0.0346034603460346
0.000207931992261637,-7.44669868691038e-05,0.0347034703470347
0.000207882470983871,-7.44452256559982e-05,0.0348034803480348
0.000207833235343713,-7.44249495283721e-05,0.0349034903490349
0.000207784271520005,-7.44058523471669e-05,0.035003500350035
0.000207734674225623,-7.43861732943968e-05,0.0351035103510351
0.000207684549423108,-7.43654827618157e-05,0.0352035203520352
0.000207633719740519,-7.43439629585975e-05,0.0353035303530353
0.000207582761060284,-7.4321347827089e-05,0.0354035403540354
0.000207531965930672,-7.4299667007163e-05,0.0355035503550355
0.000207481336655129,-7.42789112846934e-05,0.0356035603560356
0.000207430495454827,-7.4257602715139e-05,0.0357035703570357
0.000207379467668796,-7.42361225326289e-05,0.0358035803580358
0.000207328488256743,-7.4214760751536e-05,0.0359035903590359
0.000207277506541243,-7.41940937149574e-05,0.036003600360036
0.000207227006263345,-7.41733976538987e-05,0.0361036103610361
0.000207176872246725,-7.41528050213247e-05,0.0362036203620362
0.000207127102187614,-7.4132314204745e-05,0.0363036303630363
0.000207077239987443,-7.41121210041935e-05,0.0364036403640364
0.000207027327109688,-7.40917969631578e-05,0.0365036503650365
0.00020697736355419,-7.4071343233401e-05,0.0366036603660366
0.000206927386177532,-7.40507158175306e-05,0.0367036703670367
0.000206877265982071,-7.40297382651692e-05,0.0368036803680368
0.000206826590635838,-7.4009730268384e-05,0.0369036903690369
0.000206775023823802,-7.39905778024623e-05,0.037003700370037
0.000206722570152855,-7.39722728050613e-05,0.0371037103710371
0.000206670111875016,-7.39536727255271e-05,0.0372037203720372
0.000206617407119279,-7.39358454801504e-05,0.0373037303730373
0.000206565176890805,-7.39192579943587e-05,0.0374037403740374
0.000206512578097448,-7.39013381470939e-05,0.0375037503750375
0.000206459900984189,-7.388415635069e-05,0.0376037603760376
0.000206407339047417,-7.38671703542904e-05,0.0377037703770377
0.000206354862341205,-7.38507526386352e-05,0.0378037803780378
0.000206301832787989,-7.3835005480416e-05,0.0379037903790379
0.000206248568274587,-7.38187798791167e-05,0.038003800380038
0.000206195398206013,-7.3802637204882e-05,0.0381038103810381
0.000206141928678671,-7.37865758452415e-05,0.0382038203820382
0.000206088157388796,-7.37705951091291e-05,0.0383038303830383
0.000206035031087306,-7.37560918568607e-05,0.0384038403840384
0.000205982019962301,-7.37420744189694e-05,0.0385038503850385
0.000205928601112383,-7.37281977267344e-05,0.0386038603860386
0.000205874781448531,-7.37144601676852e-05,0.0387038703870387
0.00020582056327403,-7.37008603596999e-05,0.0388038803880388
0.000205765951195934,-7.36873971510153e-05,0.0389038903890389
0.000205710641148423,-7.36729277606287e-05,0.039003900390039
0.00020565431985141,-7.36573231908851e-05,0.0391039103910391
0.000205596998822607,-7.36405942683911e-05,0.0392039203920392
0.000205539756113865,-7.36243898595677e-05,0.0393039303930393
0.000205482564082708,-7.3608494123698e-05,0.0394039403940394
0.00020542547801393,-7.35930657739632e-05,0.0395039503950395
0.000205368573923987,-7.35783400007469e-05,0.0396039603960396
0.000205311091648007,-7.35635317611633e-05,0.0397039703970397
0.000205253853546319,-7.35478380448413e-05,0.0398039803980398
0.000205196737531616,-7.35323083398096e-05,0.0399039903990399
0.000205138918940445,-7.35170283373867e-05,0.04000400040004
0.000205080803193952,-7.35019356119078e-05,0.0401040104010401
0.000205022397202798,-7.34870280902051e-05,0.0402040204020402
0.000204963700966823,-7.34723046205154e-05,0.0403040304030403
0.000204904696057974,-7.34576698367167e-05,0.0404040404040404
0.000204845513777183,-7.34431698093894e-05,0.0405040504050405
0.000204786029734177,-7.3428756625124e-05,0.0406040604060406
0.000204726246232404,-7.34144293625057e-05,0.0407040704070407
0.000204666216252894,-7.34000548775437e-05,0.0408040804080408
0.000204606230040307,-7.33863514107251e-05,0.0409040904090409
0.000204546287594965,-7.33733127425261e-05,0.041004100410041
0.000204487017780166,-7.33599050489065e-05,0.0411041104110411
0.000204428047424134,-7.33457295888899e-05,0.0412041204120412
0.000204369558505866,-7.33311514719096e-05,0.0413041304130413
0.000204311523383041,-7.33165176095155e-05,0.0414041404140414
0.000204253902895311,-7.33017750205277e-05,0.0415041504150415
0.00020419628240774,-7.32868352494137e-05,0.0416041604160416
0.00020413876097173,-7.32720942728965e-05,0.0417041704170417
0.00020408233831955,-7.32580998703003e-05,0.0418041804180418
0.000204026406319078,-7.32447214314996e-05,0.0419041904190419
0.000203970958059656,-7.32319531976781e-05,0.042004200420042
0.000203915597334561,-7.32181124405028e-05,0.0421042104210421
0.000203861464390622,-7.3204824069705e-05,0.0422042204220422
0.000203807292286652,-7.31919480306943e-05,0.0423042304230423
0.00020375204213099,-7.31782203768172e-05,0.0424042404240424
0.000203697043059959,-7.3164608590482e-05,0.0425042504250425
0.000203642120005383,-7.31520027554801e-05,0.0426042604260426
0.00020358731443074,-7.31394144273157e-05,0.0427042704270427
0.000203532437446855,-7.31270652055022e-05,0.0428042804280428
0.000203477373876921,-7.3114992407241e-05,0.0429042904290429
0.000203422121417653,-7.31031932682884e-05,0.043004300430043
0.00020336668697955,-7.30916650244105e-05,0.0431043104310431
0.000203311070562612,-7.30804051417122e-05,0.0432043204320432
0.000203256004689232,-7.3069096884907e-05,0.0433043304330433
0.000203201484752197,-7.30577409450308e-05,0.0434043404340434
0.000203147245846038,-7.30466835425877e-05,0.0435043504350435
0.000203093285666827,-7.30359219133336e-05,0.0436043604360436
0.000203040127115806,-7.30261312217778e-05,0.0437043704370437
0.000202986498644894,-7.30165047718708e-05,0.0438043804380438
0.000202932340362083,-7.30068898396164e-05,0.0439043904390439
0.000202877403486348,-7.29972424275922e-05,0.044004400440044
0.000202821699535242,-7.29875627661566e-05,0.0441044104410441
0.000202765196259394,-7.29773265719878e-05,0.0442044204420442
0.000202708971710654,-7.29669265968774e-05,0.0443044304430443
0.000202652383204245,-7.29559636391415e-05,0.0444044404440444
0.000202596174780271,-7.29447931333902e-05,0.0445044504450445
0.000202540470829165,-7.2933725134709e-05,0.0446044604460446
0.000202485225280396,-7.29226633555615e-05,0.0447044704470447
0.000202430507240081,-7.2911694178292e-05,0.0448044804480448
0.000202375604917164,-7.28991044680057e-05,0.0449044904490449
0.000202320465330935,-7.28864044186552e-05,0.045004500450045
0.000202265109212734,-7.28745147509823e-05,0.0451045104510451
0.000202209649435759,-7.2862265963071e-05,0.0452045204520452
0.000202154086000011,-7.28496617405397e-05,0.0453045304530453
0.000202097697900648,-7.28361994532696e-05,0.0454045404540454
0.000202040498958991,-7.2821887624301e-05,0.0455045504550455
0.000201983120341944,-7.28068110235378e-05,0.0456045604560456
0.000201925764760164,-7.27915913735817e-05,0.0457045704570457
0.000201868598067877,-7.27761957339754e-05,0.0458045804580458
0.000201811620264926,-7.27606257171796e-05,0.0459045904590459
0.000201754829047863,-7.27448833963821e-05,0.046004600460046
0.000201698924689869,-7.27292304525216e-05,0.0461046104610461
0.00020164243523518,-7.27128862194564e-05,0.0462046204620462
0.000201585369898061,-7.26958571470589e-05,0.0463046304630463
0.000201529249008254,-7.26789358798404e-05,0.0464046404640464
0.000201474058744282,-7.26621210356892e-05,0.0465046504650465
0.000201419792195485,-7.2645411462832e-05,0.0466046604660466
0.000201365051119904,-7.26282287450235e-05,0.0467046704670467
0.000201309840124113,-7.26105774892969e-05,0.0468046804680468
0.000201254064763605,-7.25934279423044e-05,0.0469046904690469
0.000201198570433653,-7.25752782027948e-05,0.047004700470047
0.000201143463096795,-7.25575603750678e-05,0.0471047104710471
0.000201087609416225,-7.25394265299053e-05,0.0472047204720472
0.000201031016302763,-7.25208805833143e-05,0.0473047304730473
0.000200973692970513,-7.25019269119893e-05,0.0474047404740474
0.000200916441047506,-7.24835237842326e-05,0.0475047504750475
0.000200859262837507,-7.24656654412078e-05,0.0476047604760476
0.000200802073109955,-7.24474502814511e-05,0.0477047704770477
0.000200745300321104,-7.24295306645349e-05,0.0478047804780478
0.000200687642977109,-7.24115861695044e-05,0.0479047904790479
0.000200629379804759,-7.23933843702195e-05,0.048004800480048
0.000200570146846385,-7.23761438338194e-05,0.0481048104810481
0.000200510381772664,-7.23597139094457e-05,0.0482048204820482
0.000200450347186101,-7.23428905422343e-05,0.0483048304830483
0.000200390533738403,-7.23254811571123e-05,0.0484048404840484
0.000200330363243535,-7.2307574209612e-05,0.0485048504850485
0.000200269833398049,-7.22891740764378e-05,0.0486048604860486
0.000200209851792676,-7.22722171045183e-05,0.0487048704870487
0.000200150250269738,-7.22561359345237e-05,0.0488048804880488
0.000200091026525469,-7.22409218130452e-05,0.0489048904890489
0.000200031936386059,-7.22263692652353e-05,0.049004900490049
0.000199972979851187,-7.22124711501757e-05,0.0491049104910491
0.000199914530092949,-7.21978759870851e-05,0.0492049204920492
0.000199856969497068,-7.21827927060809e-05,0.0493049304930493
0.000199799401990687,-7.21672892612856e-05,0.0494049404940494
0.000199740968357055,-7.21503313679515e-05,0.0495049504950495
0.00019968184827172,-7.21322405987969e-05,0.0496049604960496
0.000199623403120535,-7.2114587500251e-05,0.0497049704970497
0.000199565621385788,-7.2097367465251e-05,0.0498049804980498
0.000199508498460426,-7.20805763474509e-05,0.0499049904990499
0.000199451460765785,-7.20639727369636e-05,0.05000500050005
0.000199394505998258,-7.20475543302425e-05,0.0501050105010501
0.000199338122505949,-7.20313001651802e-05,0.0502050205020502
0.000199281059472436,-7.20151079650554e-05,0.0503050305030503
0.000199224597660065,-7.19989924724716e-05,0.0504050405040504
0.000199168958207862,-7.19830921295489e-05,0.0505050505050505
0.000199114143419272,-7.1967193168738e-05,0.0506050605060506
0.000199059660338822,-7.19517385587669e-05,0.0507050705070507
0.000199005232543008,-7.19369809968366e-05,0.0508050805080508
0.000198951189436843,-7.19226965798776e-05,0.0509050905090509
0.000198897526412793,-7.19085489925679e-05,0.051005100510051
0.000198843241435944,-7.18950867052979e-05,0.0511051105110511
0.00019878886662148,-7.18823891898225e-05,0.0512051205120512
0.000198734401969241,-7.18704486141575e-05,0.0513051305130513
0.000198680722820587,-7.18586704373223e-05,0.0514051405140514
0.000198627796926144,-7.18471016513216e-05,0.0515051505150515
0.000198574624554123,-7.18339171697059e-05,0.0516051605160516
0.000198521210311258,-7.18191326564834e-05,0.0517051705170517
0.000198467876692221,-7.18041175599503e-05,0.0518051805180518
0.000198414860960004,-7.1789763115691e-05,0.0519051905190519
0.000198361912030296,-7.17768792446762e-05,0.052005200520052
0.00019830849778759,-7.17641202249707e-05,0.0521052105210521
0.000198255267827167,-7.17513694979667e-05,0.0522052205220522
0.000198201701551551,-7.17377256925689e-05,0.0523052305230523
0.000198147916440516,-7.17247821601431e-05,0.0524052405240524
0.000198093871030745,-7.17119678557212e-05,0.0525052505250525
0.000198040528197442,-7.1699266884956e-05,0.0526052605260526
0.000197987487126513,-7.16871719728142e-05,0.0527052705270527
0.000197934082097914,-7.16736451867116e-05,0.0528052805280528
0.000197881460269292,-7.16609649477151e-05,0.0529052905290529
0.000197829610123093,-7.16491229631132e-05,0.053005300530053
0.000197778061739269,-7.16387011044609e-05,0.0531053105310531
0.000197726619317825,-7.1629748436941e-05,0.0532053205320532
0.000197674746136362,-7.1619924804918e-05,0.0533053305330533
0.000197622522818388,-7.16097567952201e-05,0.0534053405340534
0.000197570110611079,-7.16007087615783e-05,0.0535053505350535
0.000197517511817882,-7.15927701077645e-05,0.0536053605360536
0.00019746472413519,-7.15859297768335e-05,0.0537053705370537
0.000197411752170057,-7.15801769421785e-05,0.0538053805380538
0.000197358750259158,-7.15739378324492e-05,0.0539053905390539
0.000197306328837584,-7.1567774048139e-05,0.054005400540054
0.000197254492512704,-7.15616130280627e-05,0.0541054105410541
0.000197202978681858,-7.15548176159488e-05,0.0542054205420542
0.000197151713632036,-7.15474456303989e-05,0.0543054305430543
0.000197100017822355,-7.15400190511985e-05,0.0544054405440544
0.000197048001822087,-7.15329769310683e-05,0.0545054505450545
0.00019699583378891,-7.15260573587209e-05,0.0546054605460546
0.000196943518329715,-7.15192386809631e-05,0.0547054705470547
0.000196891055444662,-7.15125197460317e-05,0.0548054805480548
0.000196838447437359,-7.15058996325119e-05,0.0549054905490549
0.000196785337260474,-7.14987644497963e-05,0.055005500550055
0.000196731337921233,-7.14903134910105e-05,0.0551055105510551
0.000196676516221984,-7.14801593024918e-05,0.0552055205520552
0.000196621528668666,-7.14705821481263e-05,0.0553055305530553
0.00019656587078809,-7.14610826226966e-05,0.0554055405540554
0.00019650955409813,-7.14516595744594e-05,0.0555055505550555
0.000196453175213034,-7.1441347594164e-05,0.0556055605560556
0.000196396614348942,-7.14312245032934e-05,0.0557055705570557
0.000196339871506016,-7.14212884590281e-05,0.0558055805580558
0.000196282951291307,-7.14115376185291e-05,0.0559055905590559
0.000196226443408406,-7.14018832959152e-05,0.056005600560056
0.000196170221163273,-7.13929034467544e-05,0.0561056105610561
0.000196113922901525,-7.13844444256157e-05,0.0562056205620562
0.000196057638461095,-7.13766181840441e-05,0.0563056305630563
0.000196001178952331,-7.13696709693385e-05,0.0564056405640564
0.00019594486917287,-7.13634659518397e-05,0.0565056505650565
0.00019588817470424,-7.13572395115262e-05,0.0566056605660566
0.000195831104760068,-7.13509921090854e-05,0.0567056705670567
0.000195774189152413,-7.13439297179038e-05,0.0568056805680568
0.00019571717910009,-7.13361792624487e-05,0.0569056905690569
0.000195660482327854,-7.13284605957075e-05,0.057005700570057
0.000195603923767369,-7.13203832694052e-05,0.0571057105710571
0.000195547570220984,-7.13127783970182e-05,0.0572057205720572
0.000195491926161568,-7.13056174147736e-05,0.0573057305730573
0.000195436986982386,-7.12988964066642e-05,0.0574057405740574
0.000195382566097232,-7.12923311171537e-05,0.0575057505750575
0.000195328184372108,-7.12857473994109e-05,0.0576057605760576
0.000195273747362188,-7.12790660120097e-05,0.0577057705770577
0.000195219870110093,-7.12723949904979e-05,0.0578057805780578
0.000195166313048583,-7.12656544023831e-05,0.0579057905790579
0.000195112576311685,-7.12586712526178e-05,0.058005800580058
0.000195058415725427,-7.12511447002325e-05,0.0581058105810581
0.000195004123837918,-7.12446793839068e-05,0.0582058205820582
0.000194950000108085,-7.12396878657667e-05,0.0583058305830583
0.000194896171230126,-7.12341568610136e-05,0.0584058405840584
0.000194843530973292,-7.12280978872901e-05,0.0585058505850585
0.000194792067820029,-7.12215160123666e-05,0.0586058605860586
0.000194741767949339,-7.12144163040134e-05,0.0587058705870587
0.000194692622146795,-7.12068038299708e-05,0.0588058805880588
0.000194644271061941,-7.11985998095599e-05,0.0589058905890589
0.000194595309541839,-7.1190726806332e-05,0.059005900590059
0.000194545746800435,-7.11831811346485e-05,0.0591059105910591
0.00019449651576733,-7.11758469269875e-05,0.0592059205920592
0.000194446828635334,-7.11682236263584e-05,0.0593059305930593
0.000194396243126876,-7.11602658532464e-05,0.0594059405940594
0.000194345316696172,-7.11517877128197e-05,0.0595059505950595
0.000194294719670001,-7.11432287184961e-05,0.0596059605960596
0.000194244058145087,-7.11330581749231e-05,0.0597059705970597
0.000194193440387257,-7.1122056287535e-05,0.0598059805980598
0.000194143442278781,-7.11104167831782e-05,0.0599059905990599
0.000194093478723283,-7.10979602168928e-05,0.06000600060006
0.00019404347831136,-7.10848752477548e-05,0.0601060106010601
0.000193993768144099,-7.10711895181223e-05,0.0602060206020602
0.000193944760553307,-7.10578011741396e-05,0.0603060306030603
0.000193896091581473,-7.10445554186424e-05,0.0604060406040604
0.000193847201470773,-7.10314133219786e-05,0.0605060506050605
0.000193797899028266,-7.10181111300018e-05,0.0606060606060606
0.000193749421249213,-7.10054037093543e-05,0.0607060706070607
0.000193701514745697,-7.0992663808937e-05,0.0608060806080608
0.000193653433173846,-7.09785351105767e-05,0.0609060906090609
0.000193605183444318,-7.09630314354326e-05,0.061006100610061
0.000193557134121838,-7.09478477205362e-05,0.0611061106110611
0.000193509446453582,-7.09330033155442e-05,0.0612061206120612
0.000193462129653495,-7.09184781797439e-05,0.0613061306130613
0.000193415181418131,-7.09042688578454e-05,0.0614061406140614
0.000193368578712226,-7.08900735874747e-05,0.0615061506150615
0.000193322381427468,-7.08760692797065e-05,0.0616061606160616
0.00019327576029335,-7.08625634557213e-05,0.0617061706170617
0.000193228719916766,-7.08495510477586e-05,0.0618061806180618
0.000193181778592061,-7.08369949690055e-05,0.0619061906190619
0.000193134374257967,-7.08234995109096e-05,0.062006200620062
0.000193086511521375,-7.08090741179356e-05,0.0621062106210621
0.000193038466805948,-7.07951119647507e-05,0.0622062206220622
0.00019298986002941,-7.07793705653578e-05,0.0623062306230623
0.000192940769511503,-7.07618823995268e-05,0.0624062406240624
0.000192891105414932,-7.07433905858791e-05,0.0625062506250625
0.000192840883864143,-7.07246764816321e-05,0.0626062606260626
0.000192790920308645,-7.07054703434746e-05,0.0627062706270627
0.000192741440494356,-7.06870561587725e-05,0.0628062806280628
0.000192692439814223,-7.06694263258706e-05,0.0629062906290629
0.000192643381545847,-7.06524474704191e-05,0.063006300630063
0.000192594265689229,-7.06361126818187e-05,0.0631063106310631
0.000192545502272567,-7.06201607398379e-05,0.0632063206320632
0.000192496715820641,-7.0604633107984e-05,0.0633063306330633
0.000192447401860581,-7.0588564146698e-05,0.0634063406340634
0.000192397942777951,-7.05730581680174e-05,0.0635063506350635
0.000192348177326053,-7.05576742764125e-05,0.0636063606360636
0.000192298103201122,-7.05424113201097e-05,0.0637063706370637
0.000192247934631524,-7.0527337022863e-05,0.0638063806380638
0.000192198010236056,-7.05124912357591e-05,0.0639063906390639
0.000192147456976969,-7.04960663791557e-05,0.064006400640064
0.000192096843826192,-7.04801780145829e-05,0.0641064106410641
0.000192046173087172,-7.04648208439115e-05,0.0642064206420642
0.000191995481616333,-7.0450177306694e-05,0.0643064306430643
0.000191944769413676,-7.04362402619922e-05,0.0644064406440644
0.000191894716020564,-7.04225162937635e-05,0.0645064506450645
0.000191844745554566,-7.04089068109449e-05,0.0646064606460646
0.000191794858015523,-7.03954102010857e-05,0.0647064706470647
0.000191745053403594,-7.03820260034587e-05,0.0648064806480648
0.000191695343236333,-7.0368395328174e-05,0.0649064906490649
0.000191645527106692,-7.03551403585608e-05,0.065006500650065
0.000191596190111208,-7.03425983313355e-05,0.0651065106510651
0.00019154648455116,-7.03295753271348e-05,0.0652065206520652
0.000191496410426228,-7.03160757226832e-05,0.0653065306530653
0.000191446133590643,-7.03022849521054e-05,0.0654065406540654
0.000191396112446902,-7.02889313914191e-05,0.0655065506550655
0.000191346342387952,-7.02760111246472e-05,0.0656065606560656
0.00019129642720659,-7.02636720383643e-05,0.0657065706570657
0.000191246813787603,-7.02517155683424e-05,0.0658065806580658
0.000191197647253241,-7.02401928529322e-05,0.0659065906590659
0.000191148918389717,-7.02290999761366e-05,0.066006600660066
0.000191100369201262,-7.02183406504091e-05,0.0661066106610661
0.000191051889118763,-7.0207554603738e-05,0.0662066206620662
0.00019100356337278,-7.01969157526155e-05,0.0663066306630663
0.000190955385052655,-7.0186422484551e-05,0.0664066406640664
0.000190908321640965,-7.01756405842356e-05,0.0665066506650665
0.000190862361619679,-7.01645725855545e-05,0.0666066606660666
0.000190816039944489,-7.01520423063204e-05,0.0667066706670667
0.000190770455398585,-7.01396504692262e-05,0.0668066806680668
0.00019072484551397,-7.0127326125537e-05,0.0669066906690669
0.000190678754191591,-7.0114669382533e-05,0.067006700670067
0.000190632126146814,-7.01018364195303e-05,0.0671067106710671
0.000190585369104392,-7.00902040561117e-05,0.0672067206720672
0.000190539047429201,-7.00783616108025e-05,0.0673067306730673
0.000190492679683321,-7.0067251457528e-05,0.0674067406740674
0.000190447389989132,-7.00564559663922e-05,0.0675067506750675
0.000190402208560929,-7.00454294312384e-05,0.0676067606760676
0.000190357994615145,-7.00343146709108e-05,0.0677067706770677
0.00019031399259412,-7.00237764840193e-05,0.0678067806780678
0.000190270204801302,-7.0013809342106e-05,0.0679067906790679
0.000190226932999064,-7.00039882439581e-05,0.068006800680068
0.000190184476646334,-6.99942040022745e-05,0.0681068106810681
0.000190142833439506,-6.99844563867265e-05,0.0682068206820682
0.000190101061235033,-6.99743775236171e-05,0.0683068306830683
0.000190059164639968,-6.99639713289731e-05,0.0684068406840684
0.000190017141350704,-6.99532403366598e-05,0.0685068506850685
0.000189975406002815,-6.99423073248087e-05,0.0686068606860686
0.000189933617673576,-6.99311573204774e-05,0.0687068706870687
0.000189892068911416,-6.99202176283854e-05,0.0688068806880688
0.000189850752805833,-6.99094866360821e-05,0.0689068906890689
0.000189808946048382,-6.98977158305337e-05,0.069006900690069
0.000189767521676814,-6.98860813939472e-05,0.0691069106910691
0.000189726124947723,-6.9874276726517e-05,0.0692069206920692
0.000189683963446708,-6.98616992249393e-05,0.0693069306930693
0.000189641228366869,-6.9848225189658e-05,0.0694069406940694
0.000189597516590506,-6.98336740239799e-05,0.0695069506950695
0.000189553576764778,-6.98193755554832e-05,0.0696069606960696
0.000189508607261335,-6.98052339573484e-05,0.0697069706970697
0.00018946408924957,-6.97912340262846e-05,0.0698069806980698
0.000189418870964943,-6.97761049050387e-05,0.0699069906990699
0.000189374134118078,-6.97619273718542e-05,0.07000700070007
0.000189328747675615,-6.97471541459157e-05,0.0701070107010701
0.000189282718548693,-6.97317914467867e-05,0.0702070207020702
0.000189236049040438,-6.97158448029148e-05,0.0703070307030703
0.000189188462727349,-6.96986563262701e-05,0.0704070407040704
0.000189140063268358,-6.96811080383209e-05,0.0705070507050705
0.00018909165459542,-6.96632349527024e-05,0.0706070607060706
0.000189042934945843,-6.9644675415281e-05,0.0707070707070707
0.000188995307169276,-6.96261978835197e-05,0.0708070807080708
0.000188948591590491,-6.96086696362733e-05,0.0709070907090709
0.000188902313682225,-6.95912987200961e-05,0.071007100710071
0.000188856144039785,-6.9574581775942e-05,0.0711071107110711
0.000188809930630421,-6.95576448447353e-05,0.0712071207120712
0.000188763892289233,-6.95418271985086e-05,0.0713071307130713
0.000188717192835054,-6.95256948901632e-05,0.0714071407140714
0.000188669836875096,-6.9509251374969e-05,0.0715071507150715
0.0001886218313197,-6.94924991868212e-05,0.0716071607160716
0.000188573001100689,-6.94761669321059e-05,0.0717071707170717
0.000188523912886389,-6.94596711267977e-05,0.0718071807180718
0.000188474225754553,-6.9442769900282e-05,0.0719071907190719
0.000188424043363635,-6.94261236744941e-05,0.072007200720072
0.000188373370321169,-6.94097301458974e-05,0.0721072107210721
0.000188322460014911,-6.93935291923637e-05,0.0722072207220722
0.000188270628297085,-6.93767991180965e-05,0.0723072307230723
0.000188218091699024,-6.93595201127515e-05,0.0724072407240724
0.000188164910112897,-6.93418202525493e-05,0.0725072507250725
0.000188111712401845,-6.93239271262281e-05,0.0726072607260726
0.00018805849626274,-6.93058423462485e-05,0.0727072707270727
0.000188005996521264,-6.92891604157495e-05,0.0728072807280728
0.000187953503690286,-6.92724082276016e-05,0.0729072907290729
0.000187900467226411,-6.92556799961635e-05,0.073007300730073
0.000187847163553138,-6.92393177955635e-05,0.0731073107310731
0.00018779353277862,-6.92229039959054e-05,0.0732073207320732
0.000187739872058178,-6.92080934527953e-05,0.0733073307330733
0.000187686176784917,-6.919298644544e-05,0.0734073407340734
0.000187632020805712,-6.91772247749857e-05,0.0735073507350735
0.000187577719704097,-6.91616250426638e-05,0.0736073607360736
0.000187523531475361,-6.91463275334133e-05,0.0737073707370737
0.000187469451512612,-6.91312903229995e-05,0.0738073807380738
0.000187414950003949,-6.91154457254806e-05,0.0739073907390739
0.000187360089144669,-6.9098071814711e-05,0.074007400740074
0.000187305173000753,-6.90794544587079e-05,0.0741074107410741
0.000187250639242719,-6.90598359887632e-05,0.0742074207420742
0.000187196967004724,-6.90400781552841e-05,0.0743074307430743
0.000187143416853714,-6.90201254432154e-05,0.0744074407440744
0.000187089290820434,-6.89983013437478e-05,0.0745074507450745
0.000187034588904564,-6.89746005587725e-05,0.0746074607460746
0.000186979246607682,-6.89508742046267e-05,0.0747074707470747
0.000186923971113149,-6.89276689088518e-05,0.0748074807480748
0.000186868762420805,-6.89049800644047e-05,0.0749074907490749
0.000186813615923916,-6.88828023731563e-05,0.075007500750075
0.000186757545711694,-6.88605122696658e-05,0.0751075107510751
0.000186702028346476,-6.88382177894709e-05,0.0752075207520752
0.00018664662846135,-6.88161336215152e-05,0.0753075307530753
0.000186591504999727,-6.87932738551783e-05,0.0754075407540754
0.000186537008098118,-6.87700639523504e-05,0.0755075507550755
0.000186482937349474,-6.87472645384803e-05,0.0756075607560756
0.000186428990991423,-6.87248606406356e-05,0.0757075707570757
0.000186375526070975,-6.87032949971756e-05,0.0758075807580758
0.000186322537981236,-6.86825593154188e-05,0.0759075907590759
0.0001862700244186,-6.86626455329923e-05,0.076007600760076
0.000186217287413492,-6.86429874423395e-05,0.0761076107610761
0.000186163495391957,-6.86222575193989e-05,0.0762076207620762
0.000186108655264496,-6.86004665907573e-05,0.0763076307630763
0.000186054063918219,-6.85794418160421e-05,0.0764076407640764
0.000185999539374291,-6.85590521244106e-05,0.0765076507650765
0.000185945083936159,-6.85392910660003e-05,0.0766076607660766
0.000185891250450987,-6.85197361734736e-05,0.0767076707670767
0.000185837589730705,-6.85003022162392e-05,0.0768076807680768
0.000185784336735016,-6.84808468361902e-05,0.0769076907690769
0.000185731470732262,-6.84612004935486e-05,0.077007700770077
0.00018567842505428,-6.84410761685142e-05,0.0771077107710771
0.000185625054578659,-6.84206261244158e-05,0.0772077207720772
0.000185571363912452,-6.83998538165333e-05,0.0773077307730773
0.000185517710102668,-6.83794224310257e-05,0.0774077407740774
0.000185464090845703,-6.83593285125833e-05,0.0775077507750775
0.000185410591372437,-6.83398579292432e-05,0.0776077607760776
0.000185357801386138,-6.83207335663871e-05,0.0777077707770777
0.000185305561943558,-6.83021120640283e-05,0.0778077807780778
0.000185253582799715,-6.82836978793163e-05,0.0779077907790779
0.000185201815580632,-6.82652894534405e-05,0.078007800780078
0.00018515008061092,-6.82472636438158e-05,0.0781078107810781
0.000185097760544671,-6.82295753012662e-05,0.0782078207820782
0.000185044581261991,-6.82114174994039e-05,0.0783078307830783
0.00018499027094627,-6.81930404015248e-05,0.0784078407840784
0.00018493630385656,-6.81754451215706e-05,0.0785078507850785
0.000184882677689095,-6.81586240578858e-05,0.0786078607860786
0.000184829387836982,-6.81425693784762e-05,0.0787078707870787
0.000184775443782377,-6.81254624467843e-05,0.0788078807880788
0.000184721308534991,-6.81086902179237e-05,0.0789078907890789
0.000184666979791058,-6.80922492366147e-05,0.079007900790079
0.00018461275931295,-6.80761689880347e-05,0.0791079107910791
0.000184558331517296,-6.80603068836982e-05,0.0792079207920792
0.000184503500603782,-6.80441536132255e-05,0.0793079307930793
0.000184448264269279,-6.802787779499e-05,0.0794079407940794
0.000184393228341824,-6.80109975305916e-05,0.0795079507950795
0.000184338528729561,-6.79938493657209e-05,0.0796079607960796
0.000184283624103197,-6.79768705102695e-05,0.0797079707970797
0.000184228839260372,-6.79611954525284e-05,0.0798079807980798
0.000184174690191827,-6.7946996035802e-05,0.0799079907990799
0.000184121172290189,-6.79342577478552e-05,0.08000800080008
0.000184067852492151,-6.79219437700553e-05,0.0801080108010801
0.000184014958847239,-6.79087567545644e-05,0.0802080208020802
0.000183962611138673,-6.78967205824189e-05,0.0803080308030803
0.0001839109959525,-6.78860068665745e-05,0.0804080408040804
0.000183859852989823,-6.7876420498093e-05,0.0805080508050805
0.000183809060163658,-6.7865951417087e-05,0.0806080608060806
0.000183758578314133,-6.78548391906347e-05,0.0807080708070807
0.000183708444297352,-6.78428592246102e-05,0.0808080808080808
0.000183658167461927,-6.78309179578893e-05,0.0809080908090809
0.000183608038052359,-6.78200448377978e-05,0.081008100810081
0.000183558056068649,-6.78102292681275e-05,0.0811081108110811
0.000183508221510796,-6.7800092816785e-05,0.0812081208120812
0.000183458529771747,-6.77896387087214e-05,0.0813081308130813
0.000183409026922193,-6.777898258112e-05,0.0814081408140814
0.000183359712961973,-6.77681267375073e-05,0.0815081508150815
0.000183310583284195,-6.77570730207126e-05,0.0816081608160816
0.000183261423660492,-6.77466034789993e-05,0.0817081708170817
0.000183212229483972,-6.77367123535512e-05,0.0818081808180818
0.00018316300305792,-6.77273938855519e-05,0.0819081908190819
0.000183113235302416,-6.77190373714734e-05,0.082008200820082
0.000183063308603342,-6.77112115906091e-05,0.0821082108210821
0.000183013939358486,-6.77034003219699e-05,0.0822082208220822
0.000182965120657188,-6.76956031048684e-05,0.0823082308230823
0.000182916046264047,-6.76870542460855e-05,0.0824082408240824
0.000182866999513383,-6.767839988564e-05,0.0825082508250825
0.00018281784680034,-6.76703015972303e-05,0.0826082608260826
0.000182768654927106,-6.76628952890813e-05,0.0827082708270827
0.000182719446929426,-6.76549607816232e-05,0.0828082808280828
0.000182669891098682,-6.76458982357464e-05,0.0829082908290829
0.000182620609387834,-6.76366891853968e-05,0.083008300830083
0.000182571640957072,-6.76278079272991e-05,0.0831083108310831
0.000182522813041668,-6.76190091355587e-05,0.0832083208320832
0.000182473766291005,-6.76100898692134e-05,0.0833083308330833
0.000182424021570766,-6.76008400463924e-05,0.0834083408340834
0.000182375808697663,-6.75922494937235e-05,0.0835083508350835
0.000182327400024726,-6.75839434269398e-05,0.0836083608360836
0.00018227817590212,-6.75756947180504e-05,0.0837083708370837
0.000182228143240827,-6.75675024456307e-05,0.0838083808380838
0.000182177615320611,-6.7557709680897e-05,0.0839083908390839
0.000182126529946178,-6.75466656389257e-05,0.084008400840084
0.000182074891724739,-6.75343827587738e-05,0.0841084108410841
0.000182022707566796,-6.75208734794888e-05,0.0842084208420842
0.000181970339126411,-6.75075945531658e-05,0.0843084308430843
0.000181917892366124,-6.74942216428427e-05,0.0844084408440844
0.000181865353464616,-6.74804783249672e-05,0.0845084508450845
0.000181812503586629,-6.74663134611786e-05,0.0846084608460846
0.000181759448694541,-6.74520223639887e-05,0.0847084708470847
0.00018170595843538,-6.74375078244163e-05,0.0848084808480848
0.000181652166413846,-6.7422579570955e-05,0.0849084908490849
0.000181598079540437,-6.74072412892331e-05,0.085008500850085
0.000181543796867034,-6.73917885220911e-05,0.0851085108510851
0.000181489265412606,-6.73759427728089e-05,0.0852085208520852
0.000181434489783888,-6.73597084181007e-05,0.0853085308530853
0.000181380082719892,-6.73438322622364e-05,0.0854085408540854
0.000181326041917174,-6.73283110802648e-05,0.0855085508550855
0.000181271549622617,-6.73126977571124e-05,0.0856085608560856
0.000181216610443276,-6.72969932141939e-05,0.0857085708570857
0.000181160966384019,-6.72804534114732e-05,0.0858085808580858
0.000181105400644665,-6.72636146106121e-05,0.0859085908590859
0.000181050044526623,-6.72472107161361e-05,0.086008600860086
0.000180994898029735,-6.72312373513206e-05,0.0861086108610861
0.000180940297469192,-6.7216136563489e-05,0.0862086208620862
0.000180886233631208,-6.72018995992322e-05,0.0863086308630863
0.000180832123722534,-6.71878918361643e-05,0.0864086408640864
0.000180777970046936,-6.71741107404099e-05,0.0865086508650865
0.000180724502823041,-6.71608587653791e-05,0.0866086608660866
0.000180670259309668,-6.71470362060874e-05,0.0867086708670867
0.000180615368504464,-6.71330100147773e-05,0.0868086808680868
0.00018055983501464,-6.71187827253539e-05,0.0869086908690869
0.000180503665750537,-6.71043557199093e-05,0.087008700870087
0.000180446865319368,-6.70897310716313e-05,0.0871087108710871
0.000180389641038839,-6.70753409226611e-05,0.0872087208720872
0.000180331797108796,-6.70602885089563e-05,0.0873087308730873
0.000180273342743505,-6.70450446719417e-05,0.0874087408740874
0.000180214429975717,-6.70300293450599e-05,0.0875087508750875
0.000180155809756356,-6.70149919042975e-05,0.0876087608760876
0.000180097477478051,-6.69999330407005e-05,0.0877087708770877
0.00018003969804691,-6.69853733519623e-05,0.0878087808780878
0.000179981828777996,-6.69705780121432e-05,0.0879087908790879
0.000179924645960944,-6.69557057344443e-05,0.088008800880088
0.000179868144988702,-6.69407576706289e-05,0.0881088108810881
0.000179811885886984,-6.69258966802239e-05,0.0882088208820882
0.000179755509305335,-6.69106756481559e-05,0.0883088308830883
0.000179699084349548,-6.68955133560841e-05,0.0884088408840884
0.000179642615626677,-6.68804091129626e-05,0.0885088508850885
0.000179586328882642,-6.68651249641839e-05,0.0886088608860886
0.000179530069780924,-6.6850855750516e-05,0.0887088708870887
0.000179473396043953,-6.68358153151611e-05,0.0888088808880888
0.000179415722575033,-6.68201211381219e-05,0.0889088908890889
0.000179358493687451,-6.68042806869686e-05,0.089008900890089
0.000179301704773994,-6.67882951134446e-05,0.0891089108910891
0.000179245353531056,-6.67721657996817e-05,0.0892089208920892
0.000179189433048297,-6.67558945884992e-05,0.0893089308930893
0.000179132876791258,-6.67389675624545e-05,0.0894089408940894
0.000179075958880156,-6.67210742057847e-05,0.0895089508950895
0.000179018688528937,-6.67022244236417e-05,0.0896089608960896
0.000178961144057821,-6.66825257908762e-05,0.0897089708970897
0.000178903988883087,-6.66629266705783e-05,0.0898089808980898
0.00017884568424726,-6.6641873562449e-05,0.0899089908990899
0.000178786677034805,-6.66193127942423e-05,0.09000900090009
0.00017872697415638,-6.65952591085421e-05,0.0901090109010901
0.000178666223172189,-6.65695685347608e-05,0.0902090209020902
0.000178605587364324,-6.6543791578625e-05,0.0903090309030903
0.000178544986109436,-6.65175094584653e-05,0.0904090409040904
0.000178484585261756,-6.64913685446593e-05,0.0905090509050905
0.000178424387124569,-6.64653672247465e-05,0.0906090609060906
0.000178364099149768,-6.64391940615292e-05,0.0907090709070907
0.000178303590036102,-6.64136598974026e-05,0.0908090809080908
0.000178243258294057,-6.63886700573107e-05,0.0909090909090909
0.000178183101620508,-6.63642194734731e-05,0.091009100910091
0.000178122419742112,-6.63395742413945e-05,0.0911091109110911
0.000178061836915437,-6.63154023846358e-05,0.0912091209120912
0.000178001007611184,-6.62908050659669e-05,0.0913091309130913
0.000177939885758663,-6.62665198755514e-05,0.0914091409140914
0.000177878273254273,-6.62425525722157e-05,0.0915091509150915
0.000177817204382942,-6.62187789957063e-05,0.0916091609160916
0.000177756570878684,-6.61948605271948e-05,0.0917091709170917
0.000177696573148544,-6.61718438904959e-05,0.0918091809180918
0.000177637208889078,-6.61497201018321e-05,0.0919091909190919
0.000177577584330715,-6.61282790793328e-05,0.092009200920092
0.000177518021967808,-6.610739574132e-05,0.0921092109210921
0.000177458385891732,-6.60868583934525e-05,0.0922092209220922
0.000177398676102808,-6.60666635804206e-05,0.0923092309230923
0.0001773389225468,-6.60473014933156e-05,0.0924092409240924
0.000177279590536705,-6.60283614128211e-05,0.0925092509250925
0.000177220419773786,-6.60098216857637e-05,0.0926092609260926
0.00017716215429783,-6.59917643177836e-05,0.0927092709270927
0.000177104324188946,-6.59726643723346e-05,0.0928092809280928
0.00017704689950137,-6.59531421899265e-05,0.0929092909290929
0.0001769898871456,-6.59335122023392e-05,0.093009300930093
0.000176933515170844,-6.59132266302484e-05,0.0931093109310931
0.000176877044144527,-6.58917745508038e-05,0.0932093209320932
0.000176820038699257,-6.58683741460806e-05,0.0933093309330933
0.000176761922952764,-6.58449940124188e-05,0.0934093409340934
0.000176702660048465,-6.58215500709905e-05,0.0935093509350935
0.000176642634676008,-6.579798173896e-05,0.0936093609360936
0.000176582597785997,-6.57740842325658e-05,0.0937093709370937
0.000176522791248799,-6.57500598016944e-05,0.0938093809380938
0.000176463512219894,-6.57263984070785e-05,0.0939093909390939
0.000176404758395676,-6.57030968237771e-05,0.094009400940094
0.000176346340886809,-6.56802211630732e-05,0.0941094109410941
0.00017628822283687,-6.56579326720632e-05,0.0942094209420942
0.00017623060234914,-6.56348635148816e-05,0.0943094309430943
0.0001761739677722,-6.56118991682967e-05,0.0944094409440944
0.00017611726639275,-6.55899506782371e-05,0.0945094509450945
0.000176060498211112,-6.55690083698794e-05,0.0946094609460946
0.000176003665530571,-6.55490621076829e-05,0.0947094709470947
0.000175946770654735,-6.55297156845863e-05,0.0948094809480948
0.000175889758298805,-6.55115081264751e-05,0.0949094909490949
0.000175832580088966,-6.54936191465096e-05,0.095009500950095
0.000175775215293079,-6.54758642319496e-05,0.0951095109510951
0.000175717666214751,-6.54582420007032e-05,0.0952095209520952
0.000175659935157747,-6.54407515313457e-05,0.0953095309530953
0.000175602250171274,-6.54226679031293e-05,0.0954095409540954
0.000175545143370678,-6.540489064434e-05,0.0955095509550955
0.000175487695647836,-6.53864997252818e-05,0.0956095609560956
0.000175431024214311,-6.5367837220093e-05,0.0957095709570957
0.000175375117552712,-6.53489056626586e-05,0.0958095809580958
0.000175319968752217,-6.53297078172124e-05,0.0959095909590959
0.000175264382281044,-6.53103203912757e-05,0.096009600960096
0.000175208874130092,-6.52910099032388e-05,0.0961096109610961
0.000175153174786039,-6.52724952846445e-05,0.0962096209620962
0.000175097261213779,-6.52534540792017e-05,0.0963096309630963
0.000175041748455615,-6.52344114916471e-05,0.0964096409640964
0.000174985549245747,-6.52154202727918e-05,0.0965096509650965
0.000174928751118184,-6.5196233484291e-05,0.0966096609660966
0.000174871268842204,-6.51773581329776e-05,0.0967096709670967
0.00017481349862517,-6.51582243256468e-05,0.0968096809680968
0.000174755438163474,-6.51388345961836e-05,0.0969096909690969
0.000174696723499286,-6.5118942697289e-05,0.097009700970097
0.000174637356936213,-6.5098553927072e-05,0.0971097109710971
0.000174577958123769,-6.50778018902509e-05,0.0972097209720972
0.000174518529365401,-6.5056690272474e-05,0.0973097309730973
0.000174458960091834,-6.50359327071752e-05,0.0974097409740974
0.000174399257213409,-6.5015526199782e-05,0.0975097509750975
0.000174339333196279,-6.49953104246327e-05,0.0976097609760976
0.000174279678692151,-6.49756940278659e-05,0.0977097709770977
0.000174220293700866,-6.49565639061935e-05,0.0978097809780978
0.000174161049224939,-6.49376010207524e-05,0.0979097909790979
0.000174101728732396,-6.49186183249573e-05,0.098009800980098
0.000174042422061173,-6.48996480682293e-05,0.0981098109810981
0.000173983126907503,-6.48806900202e-05,0.0982098209820982
0.000173924057499911,-6.48614435702783e-05,0.0983098309830983
0.000173864909772097,-6.48416997883369e-05,0.0984098409840984
0.000173805796597262,-6.48222501671042e-05,0.0985098509850985
0.000173746379356606,-6.4802848459291e-05,0.0986098609860986
0.000173686777833668,-6.47838436496153e-05,0.0987098709870987
0.000173626950564651,-6.47647632841717e-05,0.0988098809880988
0.000173567293756917,-6.47456018344926e-05,0.0989098909890989
0.000173507772857487,-6.47266345723471e-05,0.099009900990099
0.000173448424722627,-6.47082187751745e-05,0.0991099109910991
0.000173389652470196,-6.46897559859969e-05,0.0992099209920992
0.000173331002304911,-6.46699665941725e-05,0.0993099309930993
0.000173272561760779,-6.46491694081656e-05,0.0994099409940994
0.000173214351569619,-6.46289635381983e-05,0.0995099509950995
0.000173156281893657,-6.46082935070273e-05,0.0996099609960996
0.000173098615335396,-6.45874133939556e-05,0.0997099709970997
0.000173040847421808,-6.45666164383073e-05,0.0998099809980998
0.000172982839941302,-6.45459701334974e-05,0.0999099909990999
0.000172924638964249,-6.45253945470337e-05,0.1000100010001
0.000172866348149421,-6.45053957643646e-05,0.1001100110011
0.000172808308419384,-6.44859797746751e-05,0.1002100210021
0.000172750920588231,-6.44673214158419e-05,0.1003100310031
0.000172693613380588,-6.44494264466915e-05,0.1004100410041
0.000172636448991908,-6.4431926072152e-05,0.100510051005101
0.000172579422814819,-6.44148161458675e-05,0.100610061006101
0.000172522537153089,-6.43980932125485e-05,0.100710071007101
0.000172465326693719,-6.43805076074077e-05,0.100810081008101
0.000172408058646105,-6.43625308629658e-05,0.100910091009101
0.000172350799812598,-6.43449111655945e-05,0.101010101010101
0.000172294529193169,-6.43279746950851e-05,0.101110111011101
0.000172239384999887,-6.43105353640783e-05,0.101210121012101
0.000172185056255953,-6.42935426874478e-05,0.101310131013101
0.000172131602853217,-6.42771599854377e-05,0.101410141014101
0.000172079013273966,-6.42613805778073e-05,0.101510151015102
0.000172027218412565,-6.4246413855401e-05,0.101610161016102
0.000171975978701774,-6.42319953730165e-05,0.101710171017102
0.000171925386282656,-6.4218038287602e-05,0.101810181018102
0.000171875927200186,-6.42035488565127e-05,0.101910191019102
0.000171827587633044,-6.4188532147509e-05,0.102010201020102
0.000171780068122304,-6.41742200881918e-05,0.102110211021102
0.000171733863927046,-6.41605175427877e-05,0.102210221022102
0.000171687521519877,-6.41461478952274e-05,0.102310231023102
0.000171640428162263,-6.41304705339598e-05,0.102410241024102
0.000171593256484587,-6.41143937406696e-05,0.102510251025103
0.000171546006486849,-6.40979218920712e-05,0.102610261026103
0.000171499078983304,-6.40822161973794e-05,0.102710271027103
0.000171452052427879,-6.40666913297694e-05,0.102810281028103
0.000171404809340801,-6.40512556087477e-05,0.102910291029103
0.000171357354328963,-6.40359076522024e-05,0.103010301030103
0.000171310447557236,-6.4021193857336e-05,0.103110311031103
0.000171263476286608,-6.4006219072567e-05,0.103210321032103
0.000171215694173524,-6.39911685016815e-05,0.103310331033103
0.000171167108128645,-6.3976042375028e-05,0.103410341034103
0.000171118510566213,-6.39613435531041e-05,0.103510351035104
0.000171069599723694,-6.39473063048587e-05,0.103610361036104
0.000171020465438863,-6.39335162253368e-05,0.103710371037104
0.000170970999445733,-6.39203333561917e-05,0.103810381038104
0.000170920992123151,-6.39065757564298e-05,0.103910391039104
0.000170870160137115,-6.38920248211004e-05,0.104010401040104
0.000170818508094517,-6.38766883821977e-05,0.104110411041104
0.000170766012960093,-6.38615486647238e-05,0.104210421042104
0.000170713556985541,-6.3846240789594e-05,0.104310431043104
0.000170661656161759,-6.38314244876575e-05,0.104410441044104
0.000170610340434514,-6.38168592704417e-05,0.104510451045105
0.000170558674570597,-6.38018054746151e-05,0.104610461046105
0.00017050617482912,-6.37871534143375e-05,0.104710471047105
0.00017045284351353,-6.37728987129146e-05,0.104810481048105
0.000170399279541361,-6.37587762340679e-05,0.104910491049105
0.000170345505948039,-6.37441773853289e-05,0.105010501050105
0.000170292347397017,-6.37295172626985e-05,0.105110511051105
0.000170239866083753,-6.37152473579746e-05,0.105210521052105
0.000170187693443522,-6.37012752996076e-05,0.105310531053105
0.000170136294789162,-6.36873615205497e-05,0.105410541054105
0.000170084585158161,-6.36725477524984e-05,0.105510551055106
0.000170032262788467,-6.36569019495861e-05,0.105610561056106
0.000169980050988205,-6.36408873515919e-05,0.105710571057106
0.00016992794745377,-6.36245081048716e-05,0.105810581058106
0.000169875461533452,-6.36078641826102e-05,0.105910591059106
0.000169822646208442,-6.35903649598439e-05,0.106010601060106
0.000169768930203363,-6.35718303005469e-05,0.106110611061106
0.000169714325035767,-6.35522698795426e-05,0.106210621062106
0.00016966010455782,-6.35326221547791e-05,0.106310631063106
0.000169606296411519,-6.35131448911981e-05,0.106410641064106
0.00016955311021818,-6.34936814487962e-05,0.106510651065107
0.000169500536763695,-6.34742322882708e-05,0.106610661066107
0.000169448573744617,-6.34547969489344e-05,0.106710671067107
0.000169397352462039,-6.34353694415823e-05,0.106810681068107
0.000169346725490103,-6.34157389932877e-05,0.106910691069107
0.000169296819522847,-6.33961191412312e-05,0.107010701070107
0.000169247385779089,-6.3376921295785e-05,0.107110711071107
0.000169198419651934,-6.3358141080235e-05,0.107210721072107
0.000169150305830551,-6.33394758108123e-05,0.107310731073107
0.000169101471004648,-6.33202749707737e-05,0.107410741074107
0.000169051919780956,-6.33005436278896e-05,0.107510751075108
0.000169002605820737,-6.32807982334676e-05,0.107610761076108
0.000168952328985152,-6.32606011169092e-05,0.107710771077108
0.000168902211093297,-6.3240258186934e-05,0.107810781078108
0.000168851383714154,-6.32196436708281e-05,0.107910791079108
0.000168800332892698,-6.31988927857702e-05,0.108010801080108
0.000168747985184291,-6.31776058693891e-05,0.108110811081108
0.000168694352106167,-6.31557882198038e-05,0.108210821082108
0.000168640424176328,-6.31336158266745e-05,0.108310831083108
0.000168586206001827,-6.31110921452908e-05,0.108410841084108
0.000168530988095537,-6.30879013617609e-05,0.108510851085109
0.000168474528586772,-6.30652341704871e-05,0.108610861086109
0.000168417348073327,-6.30420486850663e-05,0.108710871087109
0.000168359748317415,-6.30179618285401e-05,0.108810881088109
0.000168302270648489,-6.29934223284729e-05,0.108910891089109
0.000168244864389124,-6.29690325578194e-05,0.109010901090109
0.000168187529539162,-6.2944238287373e-05,0.109110911091109
0.000168130390489194,-6.29197261993053e-05,0.109210921092109
0.000168073069460391,-6.2895542133838e-05,0.109310931093109
0.000168016133121077,-6.28727595357295e-05,0.109410941094109
0.000167959569953379,-6.28501001764599e-05,0.10951095109511
0.000167903813021243,-6.28278932303827e-05,0.10961096109611
0.000167848194300698,-6.28059592525582e-05,0.10971097109711
0.000167792603222632,-6.27841816843883e-05,0.10981098109811
0.000167737555777464,-6.27633257583851e-05,0.10991099109911
0.000167682609687623,-6.27427593860475e-05,0.11001100110011
0.000167627769560002,-6.27224800334802e-05,0.11011101110111
0.000167573033091314,-6.27024849364596e-05,0.11021102110211
0.000167517471959173,-6.26806113111118e-05,0.11031103110311
0.000167461095377523,-6.26568775856692e-05,0.11041104110411
0.000167405209447582,-6.26334836308283e-05,0.110511051105111
0.000167349616065909,-6.26102670477595e-05,0.110611061106111
0.000167294119432509,-6.25864732001987e-05,0.110711071107111
0.000167238873883741,-6.25624185930839e-05,0.110811081108111
0.00016718387481271,-6.25381057603202e-05,0.110911091109111
0.000167129251217062,-6.25137208270784e-05,0.111011101110111
0.000167074991578924,-6.24892640237071e-05,0.111111111111111
0.000167021275573844,-6.2465052085533e-05,0.111211121112111
0.000166967640192273,-6.24416431577497e-05,0.111311131113111
0.000166913861991898,-6.24184367102215e-05,0.111411141114111
0.000166860182843243,-6.23965531796918e-05,0.111511151115112
0.00016680564217455,-6.23742425747912e-05,0.111611161116112
0.000166750624675307,-6.23519508588301e-05,0.111711171117112
0.000166696369644382,-6.23289713089542e-05,0.111811181118112
0.000166642653639302,-6.2306109699788e-05,0.111911191119112
0.000166588642782349,-6.22833376979175e-05,0.112011201120112
0.000166534629621948,-6.22606875527639e-05,0.112111211121112
0.000166480397626288,-6.223736247346e-05,0.112211221122112
0.000166425552891774,-6.2213524398128e-05,0.112311231123112
0.000166370095418246,-6.21891790855944e-05,0.112411241124112
0.000166314707050833,-6.21637736887642e-05,0.112511251125113
0.000166259171257403,-6.21380328980468e-05,0.112611261126113
0.000166203490341562,-6.21119592472972e-05,0.112711271127113
0.000166147666606917,-6.20856188478386e-05,0.112811281128113
0.000166090806284058,-6.20598087208769e-05,0.112911291129113
0.000166032913979878,-6.20345240290004e-05,0.113011301130113
0.000165974005819303,-6.20097597044487e-05,0.113111311131113
0.000165914088712672,-6.19855102187343e-05,0.113211321132113
0.000165854247622656,-6.19618195692997e-05,0.113311331133113
0.000165794641492505,-6.19390809686037e-05,0.113411341134113
0.00016573478658117,-6.19155775961131e-05,0.113511351135114
0.000165674406465149,-6.18913645061757e-05,0.113611361136114
0.00016561408393737,-6.18675372574304e-05,0.113711371137114
0.00016555431195315,-6.18446417863824e-05,0.113811381138114
0.000165494947693683,-6.18220955304108e-05,0.113911391139114
0.000165435986551918,-6.17998948038673e-05,0.114011401140114
0.000165377423920641,-6.17780363818106e-05,0.114111411141114
0.000165318990287009,-6.17563267677631e-05,0.114211421142114
0.000165261309907589,-6.17346031021878e-05,0.114311431143114
0.000165203005271761,-6.17132629742681e-05,0.114411441144114
0.000165144799687655,-6.16925282139259e-05,0.114511451145115
0.000165086907383475,-6.16719825733469e-05,0.114611461146115
0.000165029326055775,-6.16516242097221e-05,0.114711471147115
0.000164971998116472,-6.16319990595465e-05,0.114811481148115
0.000164915340504107,-6.16126252244402e-05,0.114911491149115
0.000164858424896612,-6.15941850098505e-05,0.115011501150115
0.00016480212202781,-6.15746695076733e-05,0.115111511151115
0.000164746424987364,-6.15540893141566e-05,0.115211521152115
0.000164691299222134,-6.15338196364227e-05,0.115311531153115
0.000164636740125229,-6.15138577102279e-05,0.115411541154115
0.000164583270597887,-6.14945990515977e-05,0.115511551155116
0.000164530752428038,-6.14756465320459e-05,0.115611561156116
0.000164479457432452,-6.14574221581732e-05,0.115711571157116
0.000164427943601605,-6.14397167695033e-05,0.115811581158116
0.00016437557516138,-6.14207172579466e-05,0.115911591159116
0.000164322359022116,-6.14004365232674e-05,0.116011601160116
0.000164268348165322,-6.13789473569999e-05,0.116111611161116
0.000164213381343662,-6.13557252454634e-05,0.116211621162116
0.000164158168044425,-6.13318238230621e-05,0.116311631163116
0.000164103201222765,-6.13074517895849e-05,0.116411641164116
0.000164047741445791,-6.12822788188946e-05,0.116511651165117
0.000163991553753475,-6.12556887168272e-05,0.116611661166117
0.000163935128797689,-6.12284522443823e-05,0.116711671167117
0.00016387847348893,-6.12005763121395e-05,0.116811681168117
0.000163822066961355,-6.11722403650487e-05,0.116911691169117
0.000163765906911358,-6.11434490101628e-05,0.117011701170117
0.000163709988732046,-6.1114206854555e-05,0.117111711171117
0.000163653478545698,-6.10858612326408e-05,0.117211721172117
0.000163596606705126,-6.10574289980134e-05,0.117311731173117
0.000163539797059851,-6.10289412483308e-05,0.117411741174117
0.000163483519529921,-6.10009441504371e-05,0.117511751175118
0.000163427776418944,-6.09728422419367e-05,0.117611761176118
0.00016337230282081,-6.09452692238312e-05,0.117711771177118
0.00016331698586264,-6.09178991466682e-05,0.117811781178118
0.000163262226358687,-6.08913134213152e-05,0.117911791179118
0.000163208093414747,-6.08648513954984e-05,0.118011801180118
0.000163154752885051,-6.08385867821563e-05,0.118111811181118
0.000163101357070558,-6.08117859071423e-05,0.118211821182118
0.000163047905971268,-6.07844542989242e-05,0.118311831183118
0.000162994365034525,-6.07567909824572e-05,0.118411841184118
0.000162941114342282,-6.07304169514654e-05,0.118511851185119
0.000162887762294873,-6.07035372957424e-05,0.118611861186119
0.000162834778812187,-6.06765857699001e-05,0.118711871187119
0.000162781095056479,-6.0647630403714e-05,0.118811881188119
0.000162727139484322,-6.06180947784436e-05,0.118911891189119
0.00016267304109336,-6.05875407627726e-05,0.119011901190119
0.000162618380641128,-6.05556094667914e-05,0.119111911191119
0.000162563305553642,-6.0523272519264e-05,0.119211921192119
0.00016250873724263,-6.04917194628293e-05,0.119311931193119
0.000162454673404646,-6.04609426958419e-05,0.119411941194119
0.000162400759295966,-6.04301405900428e-05,0.11951195119512
0.000162346990309697,-6.03993136061192e-05,0.11961196119612
0.000162292272269222,-6.03671374449509e-05,0.11971197119712
0.00016223811398657,-6.03357841045275e-05,0.11981198119812
0.000162184199877891,-6.0305045806485e-05,0.11991199119912
0.000162130527639895,-6.02749165616584e-05,0.12001200120012
0.000162077223966463,-6.02442833045711e-05,0.12011201120112
0.000162024816366207,-6.02139872842004e-05,0.12021202120212
0.000161972574620021,-6.01834652875821e-05,0.12031203120312
0.000161921187483213,-6.01530319768548e-05,0.12041204120412
0.0001618697773113,-6.01219297211521e-05,0.120512051205121
0.000161818816327459,-6.00907528310962e-05,0.120612061206121
0.000161768306835455,-6.00595015370257e-05,0.120712071207121
0.000161718631221172,-6.00284957992182e-05,0.120812081208121
0.000161669784877556,-5.99977330837685e-05,0.120912091209121
0.000161621788536266,-5.99673089871573e-05,0.121012101210121
0.000161574342738534,-5.99371898778513e-05,0.121112111211121
0.000161527438270254,-5.99073729916268e-05,0.121212121212121
0.000161480529194921,-5.98776832602282e-05,0.121312131213121
0.000161433990987918,-5.98483770665051e-05,0.121412141214121
0.00016138701971729,-5.98205131126122e-05,0.121512151215122
0.000161339619990088,-5.9794077116673e-05,0.121612161216122
0.000161292137335932,-5.97689177368032e-05,0.121712171217122
0.000161244792893527,-5.97450121680562e-05,0.121812181218122
0.00016119731714987,-5.97221351252404e-05,0.121912191219122
0.000161149380700429,-5.96996008476287e-05,0.122012201220122
0.000161101704549726,-5.96776684822747e-05,0.122112211221122
0.000161054286394312,-5.96563315793062e-05,0.122212221222122
0.000161007119323689,-5.96355846102454e-05,0.122312231223122
0.000160959560653078,-5.96158843650093e-05,0.122412241224122
0.000160911513634204,-5.95964282938943e-05,0.122512251225123
0.000160862388563479,-5.95772083345675e-05,0.122612261226123
0.000160812530970361,-5.95583709914818e-05,0.122712271227123
0.000160761947765349,-5.95399130397159e-05,0.122812281228123
0.000160710482308639,-5.95215124458443e-05,0.122912291229123
0.000160658583788304,-5.9502784750767e-05,0.123012301230123
0.000160606256811556,-5.94837329490962e-05,0.123112311231123
0.000160554134848909,-5.94636252094747e-05,0.123212321232123
0.000160502213293309,-5.94424718978118e-05,0.123312331233123
0.000160450314772974,-5.94211078131923e-05,0.123412341234123
0.000160398920725667,-5.93995497713878e-05,0.123512351235124
0.000160346681283087,-5.93769180544664e-05,0.123612361236124
0.00016029360565918,-5.93532232586759e-05,0.123712371237124
0.000160239698461159,-5.93284757498859e-05,0.123812381238124
0.000160184786924136,-5.93026200130311e-05,0.123912391239124
0.000160129730264863,-5.92764537604034e-05,0.124012401240124
0.000160074567643209,-5.92503388764851e-05,0.124112411241124
0.00016002016288282,-5.92248611488382e-05,0.124212421242124
0.00015996577194359,-5.91992014423563e-05,0.124312431243124
0.000159911733444318,-5.91736244325804e-05,0.124412441244124
0.000159858733837027,-5.91488124249578e-05,0.124512451245125
0.000159805904690698,-5.91246424110183e-05,0.124612461246125
0.000159752660909275,-5.9100150594012e-05,0.124712471247125
0.000159699011706545,-5.907534019886e-05,0.124812481248125
0.000159645380932027,-5.90516304301272e-05,0.124912491249125
0.000159591441484475,-5.90283173291731e-05,0.125012501250125
0.000159537191060603,-5.90053974407081e-05,0.125112511251125
0.000159482634267144,-5.89828666183862e-05,0.125212521252125
0.000159428112026823,-5.89605168534748e-05,0.125312531253125
0.000159374248595886,-5.89379095539705e-05,0.125412541254125
0.00015932042432482,-5.8915073974692e-05,0.125512551255126
0.000159266894905629,-5.88923918104758e-05,0.125612561256126
0.000159213482966371,-5.8870461287951e-05,0.125712571257126
0.000159159988100157,-5.88486378795394e-05,0.125812581258126
0.000159106196078623,-5.88275985925892e-05,0.125912591259126
0.000159052120722926,-5.88067410541155e-05,0.126012601260126
0.000158997773550781,-5.87869910526305e-05,0.126112611261126
0.0001589434563244,-5.8768144956146e-05,0.126212621262126
0.000158889159829837,-5.87509067232624e-05,0.126312631263126
0.000158834764283555,-5.87350130605706e-05,0.126412641264126
0.000158780267381945,-5.87204506075986e-05,0.126512651265127
0.000158725676035668,-5.87072060038647e-05,0.126612661266127
0.000158671163009453,-5.86952693441968e-05,0.126712671267127
0.000158617168277265,-5.86833967226442e-05,0.126812681268127
0.000158563311756828,-5.86711357260244e-05,0.126912691269127
0.000158510042636533,-5.8658934621164e-05,0.127012701270127
0.00015845697161968,-5.86465137595897e-05,0.127112711271127
0.000158404232311125,-5.86340634128379e-05,0.127212721272127
0.000158351824710709,-5.86215842719646e-05,0.127312731273127
0.000158299741908092,-5.86090761066211e-05,0.127412741274127
0.000158247981599509,-5.85965393775148e-05,0.127512751275128
0.000158195878065073,-5.85843170801885e-05,0.127612761276128
0.00015814343591184,-5.85724062200496e-05,0.127712771277128
0.000158090758798581,-5.85606536123947e-05,0.127812781278128
0.000158038157701777,-5.85491617642739e-05,0.127912791279128
0.000157985803082711,-5.85388359628094e-05,0.128012801280128
0.000157933699548276,-5.85296644599902e-05,0.128112811281128
0.000157881619049106,-5.85203842305771e-05,0.128212821282128
0.000157829503997118,-5.85109655590343e-05,0.128312831283128
0.000157777356695599,-5.85014095971348e-05,0.128412841284128
0.00015772531535646,-5.84916967648733e-05,0.128512851285129
0.000157673400711519,-5.84819549081417e-05,0.128612861286129
0.000157622149483016,-5.84722137424661e-05,0.128712871287129
0.000157571550153398,-5.8462473498205e-05,0.128812881288129
0.000157521105160137,-5.84526217631164e-05,0.128912891289129
0.000157470678595249,-5.84424657317784e-05,0.129012901290129
0.000157421067479708,-5.84335582134444e-05,0.129112911291129
0.000157371371133766,-5.84250551948932e-05,0.129212921292129
0.000157321587253496,-5.84169532208251e-05,0.129312931293129
0.000157271925460372,-5.84083407846242e-05,0.129412941294129
0.00015722275892617,-5.83998145004292e-05,0.12951295129513
0.000157173458787109,-5.83924901979403e-05,0.12961296129613
0.000157123674907,-5.83858081194732e-05,0.12971297129713
0.000157073881812624,-5.83799470189417e-05,0.12981298129813
0.000157023501318266,-5.83740310944111e-05,0.12991299129913
0.000156972457407469,-5.83681697635211e-05,0.13001300130013
0.000156920754687288,-5.83623621048669e-05,0.13011301130113
0.000156869243159889,-5.83579029324115e-05,0.13021302130213
0.000156817941253802,-5.83525972128401e-05,0.13031303130313
0.000156765920646322,-5.83456716513178e-05,0.13041304130413
0.000156713690417848,-5.83385509808372e-05,0.130513051305131
0.000156661900163499,-5.83315897145939e-05,0.130613061306131
0.000156610996767901,-5.83249548584904e-05,0.130713071307131
0.000156560420473549,-5.83184056936855e-05,0.130813081308131
0.00015651014594157,-5.83126265988041e-05,0.130913091309131
0.000156460173171966,-5.83076799994912e-05,0.131013101310131
0.000156410481432917,-5.83024284128729e-05,0.131113111311131
0.0001563610269575,-5.829726136579e-05,0.131213121312131
0.000156312109204481,-5.82912892351283e-05,0.131313131313131
0.000156262733048966,-5.8285965548032e-05,0.131413141314131
0.000156213112719319,-5.82804718604605e-05,0.131513151315132
0.000156163248215701,-5.8274810015233e-05,0.131613161316132
0.000156113402140135,-5.8269026773996e-05,0.131713171317132
0.000156064058234151,-5.82633663108805e-05,0.131813181318132
0.000156014822593993,-5.82566692594809e-05,0.131913191319132
0.000155965695219662,-5.82489459856768e-05,0.132013201320132
0.000155916676111317,-5.82402061642913e-05,0.132113211321132
0.000155867762965351,-5.8230460161204e-05,0.132213221322132
0.000155818994941637,-5.82204635341032e-05,0.132313231323132
0.000155770282202719,-5.82110552284497e-05,0.132413241324132
0.000155722115400147,-5.820179665222e-05,0.132513251325133
0.000155674492230793,-5.81926859625748e-05,0.132613261326133
0.000155628119877859,-5.81839442983602e-05,0.132713271327133
0.000155581844273039,-5.81756942073589e-05,0.132813281328133
0.000155535646988441,-5.81683090916858e-05,0.132913291329133
0.000155489511898979,-5.8161077391085e-05,0.133013301330133
0.000155444210687237,-5.81537512457669e-05,0.133113311331133
0.00015539973413911,-5.81463320378634e-05,0.133213321332133
0.00015535607304033,-5.81388202280618e-05,0.133313331333133
0.000155313222784165,-5.81312169681453e-05,0.133413341334133
0.00015527117415603,-5.81235229491699e-05,0.133513351335134
0.000155229201544509,-5.81160763292568e-05,0.133613361336134
0.000155187205897724,-5.81088119185374e-05,0.133713371337134
0.000155145279356734,-5.81012095800255e-05,0.133813381338134
0.000155103419618093,-5.8093272769041e-05,0.133913391339134
0.000155061645110013,-5.80849964177933e-05,0.134013401340134
0.000155019193364336,-5.80754722445979e-05,0.134113411341134
0.000154976684030417,-5.80667860954483e-05,0.134213421342134
0.000154933329301224,-5.80581980766646e-05,0.134313431343134
0.000154889477009504,-5.80504266590921e-05,0.134413441344134
0.000154844611164834,-5.80419517435965e-05,0.134513451345135
0.000154798740981322,-5.80327800104186e-05,0.134613461346135
0.000154751993153165,-5.80228782887425e-05,0.134713471347135
0.000154704374590705,-5.80122537194964e-05,0.134813481348135
0.000154656608602386,-5.80013875099944e-05,0.134913491349135
0.00015460938394352,-5.79911047845378e-05,0.135013501350135
0.000154562700614107,-5.79813993235732e-05,0.135113511351135
0.000154516314440014,-5.7970798019971e-05,0.135213521352135
0.000154469704823449,-5.79602579902602e-05,0.135313531353135
0.000154423588162199,-5.79501535579803e-05,0.135413541354135
0.000154377623534019,-5.79403732323038e-05,0.135513551355136
0.00015433159901399,-5.79308580428758e-05,0.135613561356136
0.000154285463924688,-5.79211829885032e-05,0.135713571357136
0.000154239609865782,-5.7911413719762e-05,0.135813581358136
0.000154194034534144,-5.79015516187941e-05,0.135913591359136
0.000154148804731804,-5.78916194905259e-05,0.136013601360136
0.000154104088616598,-5.78819280810891e-05,0.136113611361136
0.000154059008543722,-5.78725057238978e-05,0.136213621362136
0.00015401398605909,-5.78629582850584e-05,0.136313631363136
0.000153969468047325,-5.7853407621278e-05,0.136413641364136
0.00015392483716268,-5.78439693697397e-05,0.136513651365137
0.000153880095708603,-5.78346426090289e-05,0.136613661366137
0.000153835372682897,-5.78261925716577e-05,0.136713671367137
0.000153790686513456,-5.78184209237266e-05,0.136813681368137
0.000153746281374731,-5.78106315386293e-05,0.136913691369137
0.000153701989109045,-5.780299971495e-05,0.137013701370137
0.000153657807412632,-5.77955243009154e-05,0.137113711371137
0.000153613413791619,-5.77884920859672e-05,0.137213721372137
0.000153568603231586,-5.77814833670215e-05,0.137313731373137
0.000153523373429246,-5.77744979137297e-05,0.137413741374137
0.000153477986986943,-5.77677828947953e-05,0.137513751375138
0.000153432443904676,-5.77613353156459e-05,0.137613761376138
0.000153386744182287,-5.77551526423863e-05,0.137713771377138
0.0001533401552977,-5.77488743726561e-05,0.137813781378138
0.000153294031725791,-5.77426589892779e-05,0.137913791379138
0.000153248368859985,-5.77365055708471e-05,0.138013801380138
0.000153202763582423,-5.77300563792272e-05,0.138113811381138
0.000153157215892944,-5.77233141786518e-05,0.138213821382138
0.000153111898556596,-5.77171743510415e-05,0.138313831383138
0.000153066744770711,-5.77114120719218e-05,0.138413841384138
0.000153021309954272,-5.77059699834084e-05,0.138513851385139
0.000152975695462603,-5.77000904546448e-05,0.138613861386139
0.000152930064846169,-5.7694502322356e-05,0.138713871387139
0.000152884415801522,-5.76892025919695e-05,0.138813881388139
0.000152837796970851,-5.76834237274368e-05,0.138913891389139
0.000152790828003669,-5.76769494273438e-05,0.139013901390139
0.000152744066354353,-5.76709102639743e-05,0.139113911391139
0.000152697539664903,-5.76656374848801e-05,0.139213921392139
0.000152651215686106,-5.76607878641696e-05,0.139313931393139
0.000152604322735379,-5.76554915890729e-05,0.139413941394139
0.000152556863116488,-5.76497530363143e-05,0.13951395139514
0.000152509094824723,-5.76439919089579e-05,0.13961396139614
0.00015246089577278,-5.76383641559609e-05,0.13971397139714
0.00015241226365737,-5.76328686255702e-05,0.13981398139814
0.000152362710130232,-5.76271238532781e-05,0.13991399139914
0.000152313032212342,-5.76213378478072e-05,0.14001400140014
0.000152263552398053,-5.76153977362081e-05,0.14011401140114
0.000152213349275477,-5.7609181661774e-05,0.14021402140214
0.000152162300757628,-5.76025799764964e-05,0.14031403140314
0.000152110547359704,-5.75957090086146e-05,0.14041404140414
0.000152059339898285,-5.75891508600423e-05,0.140514051405141
0.000152007743140324,-5.75823130629864e-05,0.140614061406141
0.000151956413591759,-5.75759145490198e-05,0.140714071407141
0.000151904775370321,-5.75692221046733e-05,0.140814081408141
0.000151852429965361,-5.75614926113356e-05,0.140914091409141
0.000151799921009778,-5.7554074094488e-05,0.141014101410141
0.00015174707804229,-5.7546567813164e-05,0.141114111411141
0.00015169379279723,-5.75392011257331e-05,0.141214121412141
0.00015164087150984,-5.75321338971398e-05,0.141314131413141
0.000151588634370707,-5.75260608718886e-05,0.141414141414141
0.000151537106718701,-5.75201829555856e-05,0.141514151415142
0.000151485807116061,-5.75150412473243e-05,0.141614161416142
0.000151434712527522,-5.75108582680527e-05,0.141714171417142
0.000151382657367224,-5.75055541609618e-05,0.141814181418142
0.000151330408710537,-5.74993212707561e-05,0.141914191419142
0.00015127834663958,-5.74925822951219e-05,0.142014201420142
0.00015122672914996,-5.74865173322235e-05,0.142114211421142
0.000151175551634306,-5.74811197018298e-05,0.142214221422142
0.000151123657721184,-5.74741828530036e-05,0.142314231423142
0.00015107110960557,-5.74665660022666e-05,0.142414241424142
0.000151018151461596,-5.74588111701072e-05,0.142514251425143
0.000150965257816524,-5.74501478259042e-05,0.142614261426143
0.000150912430973802,-5.74405854141225e-05,0.142714271427143
0.000150859668629982,-5.74301324578221e-05,0.142814281428143
0.000150805920375531,-5.74180315564954e-05,0.142914291429143
0.000150752227405717,-5.74062526886042e-05,0.143014301430143
0.000150698195817104,-5.73946325338942e-05,0.143114311431143
0.000150644569649639,-5.73839347124067e-05,0.143214321432143
0.000150590671665725,-5.73732571619807e-05,0.143314331433143
0.000150536501865361,-5.73626001129647e-05,0.143414341434143
0.000150482871090843,-5.73520570886614e-05,0.143514351435144
0.000150429496008009,-5.73411167055135e-05,0.143614361436144
0.000150376618487703,-5.73297515515312e-05,0.143714371437144
0.00015032395058855,-5.7317690040564e-05,0.143814381438144
0.00015027177103766,-5.73052152763951e-05,0.143914391439144
0.000150220280242079,-5.72914770262799e-05,0.144014401440144
0.000150169105030031,-5.72769730829556e-05,0.144114411441144
0.000150118911121721,-5.72620664826675e-05,0.144214421442144
0.000150069516537993,-5.72466374418767e-05,0.144314431443144
0.000150021047973206,-5.7231008454726e-05,0.144414441444144
0.000149972171683665,-5.72144237331781e-05,0.144514451445145
0.000149923028184568,-5.71973568828917e-05,0.144614461446145
0.000149873246607905,-5.71777432503687e-05,0.144714471447145
0.000149822829257123,-5.71556072530063e-05,0.144814481448145
0.000149771181821578,-5.71333618379843e-05,0.144914491449145
0.000149719571242458,-5.71111604203848e-05,0.145014501450145
0.000149667808630428,-5.70894314566905e-05,0.145114511451145
0.000149615239782996,-5.70671445781411e-05,0.145214521452145
0.000149561936109723,-5.70432056082096e-05,0.145314531453145
0.000149507899914058,-5.70176306716216e-05,0.145414541454145
0.000149453999626537,-5.69927454117576e-05,0.145514551455146
0.000149400596901544,-5.6968985886786e-05,0.145614561456146
0.000149346977644739,-5.69452123102766e-05,0.145714571457146
0.00014929220892652,-5.69197818049834e-05,0.145814581458146
0.000149237225980255,-5.68951570743149e-05,0.145914591459146
0.000149182192356246,-5.68712227114464e-05,0.146014601460146
0.000149127140304025,-5.68474284031783e-05,0.146114611461146
0.00014907225640948,-5.68235675228998e-05,0.146214621462146
0.00014901688647012,-5.67988769112868e-05,0.146314631463146
0.000148961954201438,-5.67740455540275e-05,0.146414641464146
0.000148907395104532,-5.6749430037475e-05,0.146514651465147
0.000148852900506529,-5.67247161602182e-05,0.146614661466147
0.000148798465800216,-5.66996758728214e-05,0.146714671467147
0.000148744346677435,-5.66746104769517e-05,0.146814681468147
0.000148690536227689,-5.66495202029674e-05,0.146914691469147
0.000148636776455526,-5.66233071886934e-05,0.147014701470147
0.000148583062753893,-5.65959824910648e-05,0.147114711471147
0.000148530019379517,-5.65694087440617e-05,0.147214721472147
0.00014847705662849,-5.65435970046295e-05,0.147314731473147
0.000148424713527137,-5.65195808664595e-05,0.147414741474147
0.000148372787364483,-5.64971283641393e-05,0.147514751475148
0.000148321268926424,-5.64762242943679e-05,0.147614761476148
0.00014826998544855,-5.64558428954478e-05,0.147714771477148
0.000148219333137742,-5.64354866050008e-05,0.147814781478148
0.000148169245191652,-5.64152991632657e-05,0.147914791479148
0.000148119717003226,-5.63952787274233e-05,0.148014801480148
0.000148070603450214,-5.63754186172327e-05,0.148114811481148
0.000148021895318349,-5.63557169898746e-05,0.148214821482148
0.000147973590304025,-5.63361726935859e-05,0.148314831483148
0.000147925011169805,-5.63165634377573e-05,0.148414841484148
0.000147876155612083,-5.62968903741721e-05,0.148514851485149
0.00014782726089433,-5.62769374317448e-05,0.148614861486149
0.000147778329319993,-5.62567073747091e-05,0.148714871487149
0.000147729489886876,-5.62353578023246e-05,0.148814881488149
0.000147679931752686,-5.62129460724759e-05,0.148914891489149
0.000147630868877257,-5.61907584760555e-05,0.149014901490149
0.000147581091907647,-5.61689786043591e-05,0.149114911491149
0.00014753163052157,-5.61481155374077e-05,0.149214921492149
0.000147481844337854,-5.61261652045289e-05,0.149314931493149
0.00014743227468595,-5.61041648850525e-05,0.149414941494149
0.000147383105848141,-5.60823456229967e-05,0.14951495149515
0.000147334197309069,-5.60604199378836e-05,0.14961496149615
0.000147284947847752,-5.60370978531621e-05,0.14971497149715
0.000147234857598215,-5.60128792347571e-05,0.14981498149815
0.000147183933470798,-5.59877726057086e-05,0.14991499149915
0.000147132352837603,-5.59614181547122e-05,0.15001500150015
0.000147081338872732,-5.59351742731488e-05,0.15011501150115
0.000147030833987781,-5.59091929939387e-05,0.15021502150215
0.000146980324495778,-5.58833107664989e-05,0.15031503150315
0.000146929674488577,-5.58576114393088e-05,0.15041504150415
0.000146878893179964,-5.58320931695392e-05,0.150515051505151
0.000146828206316338,-5.58069102936669e-05,0.150615061506151
0.000146777805090161,-5.5781956158276e-05,0.150715071507151
0.0001467276848947,-5.575722845984e-05,0.150815081508151
0.000146677500200336,-5.57325242574066e-05,0.150915091509151
0.000146627393826033,-5.57079352314391e-05,0.151015101510151
0.000146577368075239,-5.56834609212503e-05,0.151115111511151
0.000146527420644506,-5.56590997143697e-05,0.151215121512151
0.00014647757456894,-5.56353927098607e-05,0.151315131513151
0.00014642801643475,-5.56116988354749e-05,0.151415141514151
0.000146379494888613,-5.55887038519493e-05,0.151515151515152
0.000146330121036704,-5.55660838830391e-05,0.151615161516152
0.000146279738238899,-5.55429405522115e-05,0.151715171517152
0.000146228496224502,-5.55196249173723e-05,0.151815181518152
0.000146177083748983,-5.54967301373803e-05,0.151915191519152
0.000146126452169834,-5.54743700065996e-05,0.152015201520152
0.000146076587666216,-5.54525387661838e-05,0.152115211521152
0.000146027485630756,-5.54312318091e-05,0.152215221522152
0.000145978466522411,-5.54090163399727e-05,0.152315231523152
0.000145929509609202,-5.53873447341628e-05,0.152415241524152
0.00014588086597624,-5.53660919100122e-05,0.152515251525153
0.000145831423018375,-5.53434466022703e-05,0.152615261526153
0.000145782355535893,-5.53201487046173e-05,0.152715271527153
0.000145732691439322,-5.52967096006006e-05,0.152815281528153
0.000145682437639003,-5.52731306723421e-05,0.152915291529153
0.00014563243722708,-5.52499737506841e-05,0.153015301530153
0.000145582632615152,-5.52271784831698e-05,0.153115311531153
0.000145532369600726,-5.52041800443544e-05,0.153215321532153
0.000145481652791176,-5.51809805074057e-05,0.153315331533153
0.000145430069854374,-5.51562834459105e-05,0.153415341534153
0.00014537758163061,-5.51300923151684e-05,0.153515351535154
0.000145324335545421,-5.51034593674518e-05,0.153615361536154
0.000145271174690953,-5.50766840616182e-05,0.153715371537154
0.000145217702860004,-5.50488753924318e-05,0.153815381538154
0.000145164878320888,-5.50210271025472e-05,0.153915391539154
0.000145111210689946,-5.49919650829452e-05,0.154015401540154
0.000145057547666057,-5.4963478485026e-05,0.154115411541154
0.00014500378328684,-5.49361097899848e-05,0.154215421542154
0.000144949535166415,-5.49089903368352e-05,0.154315431543154
0.000144894473900088,-5.48818750300413e-05,0.154415441544154
0.000144838604094913,-5.48547638696031e-05,0.154515451545155
0.000144783446080312,-5.48282295129495e-05,0.154615461546155
0.000144728453919781,-5.4803248656625e-05,0.154715471547155
0.000144674019213467,-5.47791984262146e-05,0.154815481548155
0.000144619955375483,-5.4755976314678e-05,0.154915491549155
0.000144565336386728,-5.47324588906597e-05,0.155015501550155
0.000144510164550968,-5.47085293652029e-05,0.155115511551155
0.000144454446778863,-5.46841918846734e-05,0.155215521552155
0.000144398763559416,-5.46598712198955e-05,0.155315531553155
0.000144342785488414,-5.46354563407689e-05,0.155415541554155
0.000144286991699694,-5.46103591561952e-05,0.155515551555156
0.000144231209428526,-5.45846128370001e-05,0.155615561556156
0.000144175880952803,-5.45592525893557e-05,0.155715571557156
0.000144120997058258,-5.45342747276137e-05,0.155815581558156
0.000144067076039078,-5.45096099155297e-05,0.155915591559156
0.000144013802311571,-5.44847043846144e-05,0.156015601560156
0.000143961171269002,-5.44595602080456e-05,0.156115611561156
0.000143909689687527,-5.44344360721696e-05,0.156215621562156
0.000143859691579051,-5.44099470193971e-05,0.156315631563156
0.000143810541169455,-5.43865871567967e-05,0.156415641564156
0.000143762217727079,-5.43643422024819e-05,0.156515651565157
0.000143714232903341,-5.43428746893877e-05,0.156615661566157
0.000143666418541046,-5.4321843695139e-05,0.156715671567157
0.000143619078705694,-5.43010227827809e-05,0.156815681568157
0.000143572927491466,-5.42801136452491e-05,0.156915691569157
0.000143527190912652,-5.42588845474596e-05,0.157015701570157
0.000143481910432729,-5.42381705188761e-05,0.157115711571157
0.000143437231173948,-5.4217522371237e-05,0.157215721572157
0.000143392210992921,-5.41961380155561e-05,0.157315731573157
0.000143347137830545,-5.41753654773149e-05,0.157415741574157
0.000143301433501262,-5.41539767449397e-05,0.157515751575158
0.000143255250037663,-5.41321107212275e-05,0.157615761576158
0.000143208587440068,-5.41097713222154e-05,0.157715771577158
0.000143161217658791,-5.408708731517e-05,0.157815781578158
0.00014311359909633,-5.40627915285265e-05,0.157915791579158
0.000143066116442174,-5.40379219326709e-05,0.158015801580158
0.00014301876508911,-5.40124842864295e-05,0.158115811581158
0.000142972385825676,-5.39868006232377e-05,0.158215821582158
0.000142926725263318,-5.39607764983783e-05,0.158315831583158
0.000142882126628044,-5.39353254916751e-05,0.158415841584158
0.000142838578402304,-5.3910441613933e-05,0.158515851585159
0.000142796073675438,-5.38861197974019e-05,0.158615861586159
0.000142754126402629,-5.3861532383915e-05,0.158715871587159
0.000142712368019475,-5.38372987925576e-05,0.158815881588159
0.000142671222375015,-5.38133462318056e-05,0.158915891589159
0.000142630684862357,-5.37896719374252e-05,0.159015901590159
0.000142590640305013,-5.37662323727012e-05,0.159115911591159
0.000142549658211176,-5.37419416538181e-05,0.159215921592159
0.00014250810023491,-5.3717509267864e-05,0.159315931593159
0.00014246606082104,-5.36915514846563e-05,0.159415941594159
0.000142423853249335,-5.36666395038588e-05,0.15951595159516
0.000142381286327172,-5.36422732292078e-05,0.15961596159616
0.000142337954633245,-5.36178369272566e-05,0.15971597159716
0.000142294051663941,-5.35930159358666e-05,0.15981598159816
0.000142250107231159,-5.35680823018957e-05,0.15991599159916
0.000142205662932403,-5.35428505911992e-05,0.16001600160016
0.000142161207115934,-5.35176110484985e-05,0.16011601160116
0.000142116110918452,-5.34922496490809e-05,0.16021602160216
0.000142070125558454,-5.346688709791e-05,0.16031603160316
0.000142023264857258,-5.34415233949659e-05,0.16041604160416
0.000141975772988836,-5.34160104233152e-05,0.160516051605161
0.000141927592365264,-5.33900894965819e-05,0.160616061606161
0.00014187892339343,-5.33632103015663e-05,0.160716071607161
0.000141828932195613,-5.3335604112635e-05,0.160816081608161
0.000141777632592974,-5.33072783010648e-05,0.160916091609161
0.000141725036103223,-5.3278240007824e-05,0.161016101610161
0.000141671158850967,-5.32484961434821e-05,0.161116111611161
0.000141616813982428,-5.3218348700772e-05,0.161216121612161
0.000141562798518421,-5.31882270575908e-05,0.161316131613161
0.000141509107852214,-5.31581305228728e-05,0.161416141614161
0.000141455765018911,-5.3129725009199e-05,0.161516151615162
0.000141402532755041,-5.31012727338589e-05,0.161616161616162
0.000141349408756997,-5.3072774618287e-05,0.161716171617162
0.000141296390721333,-5.30442308928321e-05,0.161816181618162
0.0001412432068316,-5.30158474930389e-05,0.161916191619162
0.000141189854784191,-5.2987622806417e-05,0.162016201620162
0.000141136267776757,-5.29587611938923e-05,0.162116211621162
0.000141083217491722,-5.29301879832598e-05,0.162216221622162
0.000141030597966546,-5.29016334312182e-05,0.162316231623162
0.000140978690232265,-5.28735011161358e-05,0.162416241624162
0.000140927485074292,-5.28457868916566e-05,0.162516251625163
0.000140876335201116,-5.28183087789658e-05,0.162616261626163
0.00014082524521963,-5.27910642441681e-05,0.162716271627163
0.000140774060793476,-5.2763402309813e-05,0.162816281628163
0.000140722685174381,-5.27359352540575e-05,0.162916291629163
0.000140671079202474,-5.27090572108051e-05,0.163016301630163
0.000140618353715078,-5.26823305094471e-05,0.163116311631163
0.000140564849634599,-5.26549475325196e-05,0.163216321632163
0.000140511831598935,-5.26279347327958e-05,0.163316331633163
0.000140459299608087,-5.2601288654966e-05,0.163416341634163
0.000140406143360672,-5.25732362723558e-05,0.163516351635164
0.000140352441176752,-5.2543804766616e-05,0.163616361636164
0.000140298888722296,-5.25143566754733e-05,0.163716371637164
0.000140245704832563,-5.24853368104647e-05,0.163816381638164
0.000140191993434376,-5.24560905085011e-05,0.163916391639164
0.000140137245448136,-5.24260884185004e-05,0.164016401640164
0.00014008217036065,-5.23962749875756e-05,0.164116411641164
0.000140026770475365,-5.23666483728876e-05,0.164216421642164
0.000139971246199647,-5.23373942389199e-05,0.164316431643164
0.000139914860403891,-5.23083824362641e-05,0.164416441644164
0.000139857986259713,-5.22803443355403e-05,0.164516451645165
0.000139800623767433,-5.22532700315764e-05,0.164616461646165
0.000139742782140996,-5.22271505405951e-05,0.164716471647165
0.00013968446368385,-5.22019759574342e-05,0.164816481648165
0.000139625673003207,-5.21777370679578e-05,0.164916491649165
0.000139566939910807,-5.21545119618388e-05,0.165016501650165
0.00013950901305381,-5.2132471560947e-05,0.165116511651165
0.000139451745006197,-5.2111042977505e-05,0.165216521652165
0.000139395467476267,-5.2090256387736e-05,0.165316531653165
0.000139338646313279,-5.20689975744205e-05,0.165416541654165
0.000139281288428052,-5.20472713749601e-05,0.165516551655166
0.000139223621869791,-5.20256343220879e-05,0.165616561656166
0.000139165593657466,-5.20044886120705e-05,0.165716571657166
0.000139107491732132,-5.19836782959504e-05,0.165816581658166
0.000139048910672643,-5.1963014484313e-05,0.165916591659166
0.000138989774462542,-5.19419742759382e-05,0.166016601660166
0.000138930410203076,-5.19213482421897e-05,0.166116611661166
0.000138871333884825,-5.19014033621052e-05,0.166216621662166
0.000138812287512338,-5.18821479284261e-05,0.166316631663166
0.000138753273389383,-5.18635752608915e-05,0.166416641664166
0.000138694291515799,-5.18456786792705e-05,0.166516651665167
0.000138635903952857,-5.18273220828015e-05,0.166616661666167
0.000138578041594602,-5.18088979929274e-05,0.166716671667167
0.000138520273681014,-5.17896347272341e-05,0.166816681668167
0.000138462597908647,-5.17695410391504e-05,0.166916691669167
0.00013840497511747,-5.17503206191164e-05,0.167016701670167
0.000138347561947446,-5.17306222166995e-05,0.167116711671167
0.000138289842408155,-5.17109613618128e-05,0.167216721672167
0.000138232489129821,-5.16923138295663e-05,0.167316731673167
0.000138175405364649,-5.16737971378042e-05,0.167416741674167
0.000138118139620483,-5.16553276683857e-05,0.167516751675168
0.000138061836751682,-5.16371058283981e-05,0.167616761676168
0.000138005589167677,-5.16186921044033e-05,0.167716771677168
0.000137950108659043,-5.16005435166571e-05,0.167816781678168
0.000137893985465471,-5.15831615435347e-05,0.167916791679168
0.000137837717149807,-5.15647473588326e-05,0.168016801680168
0.000137780393817398,-5.15463598950742e-05,0.168116811681168
0.000137722013164955,-5.15276914007104e-05,0.168216821682168
0.000137663800670349,-5.15104388859404e-05,0.168316831683168
0.000137605965954412,-5.14937887441554e-05,0.168416841684168
0.000137547711996168,-5.14777453520397e-05,0.168516851685169
0.000137489045706118,-5.14623024900798e-05,0.168616861686169
0.000137429614644302,-5.14448986334255e-05,0.168716871687169
0.000137370342525897,-5.14270336101598e-05,0.168816881688169
0.000137311607130051,-5.14084971080436e-05,0.168916891689169
0.000137253136639994,-5.13892506581219e-05,0.169016901690169
0.000137194933359334,-5.13693016316916e-05,0.169116911691169
0.000137137045662207,-5.13488310861732e-05,0.169216921692169
0.000137079418263977,-5.13283591585429e-05,0.169316931693169
0.000137022449675291,-5.13085255389473e-05,0.169416941694169
0.000136965271465293,-5.12884260920372e-05,0.16951695169517
0.000136907690137593,-5.1268612052437e-05,0.16961696169617
0.000136849710299405,-5.12490808862715e-05,0.16971697169717
0.000136791338861069,-5.12298293685794e-05,0.16981698169817
0.000136732787747504,-5.12115036394098e-05,0.16991699169917
0.000136674059262157,-5.11940947149951e-05,0.17001700170017
0.000136615289313333,-5.11776205628602e-05,0.17011701170117
0.000136556017194928,-5.11617446373445e-05,0.17021702170217
0.000136496247514314,-5.11464607189245e-05,0.17031703170317
0.000136436136911295,-5.11314951482715e-05,0.17041704170417
0.00013637608389636,-5.11164952550394e-05,0.170517051705171
0.000136315922615757,-5.11016266629889e-05,0.170617061706171
0.000136255846565557,-5.10869365944737e-05,0.170717071707171
0.000136195811978993,-5.10719873788851e-05,0.170817081708171
0.000136135581592435,-5.10566401133957e-05,0.170917091709171
0.000136075160012776,-5.10408989443615e-05,0.171017101710171
0.000136014899680294,-5.10250002139093e-05,0.171117111711171
0.000135954293818513,-5.10092730963928e-05,0.171217121712171
0.000135893344730561,-5.09937164400788e-05,0.171317131713171
0.000135832054720364,-5.09783281717594e-05,0.171417141714171
0.000135770428394975,-5.09631069093427e-05,0.171517151715172
0.000135708468057681,-5.09480510403382e-05,0.171617161716172
0.000135646362597976,-5.09327482329687e-05,0.171717171717172
0.000135584538168987,-5.09172286634677e-05,0.171817181718172
0.000135521939753966,-5.09011456506539e-05,0.171917191719172
0.000135459541746153,-5.08851080173645e-05,0.172017201720172
0.000135397438590055,-5.08695186509219e-05,0.172117211721172
0.000135335978118735,-5.08531557592659e-05,0.172217221722172
0.000135274430113248,-5.08349942717452e-05,0.172317231723172
0.000135212801484093,-5.08167447894093e-05,0.172417241724172
0.000135150617704486,-5.07993531414635e-05,0.172517251725173
0.000135088330266106,-5.07824763323649e-05,0.172617261726173
0.000135025936865186,-5.07661090640045e-05,0.172717271727173
0.000134963442109099,-5.07502467293094e-05,0.172817281728173
0.000134900977298937,-5.07345408042789e-05,0.172917291729173
0.000134837980373269,-5.07185209081657e-05,0.173017301730173
0.000134774948894782,-5.07026846033582e-05,0.173117311731173
0.000134711885166925,-5.06870298166784e-05,0.173217321732173
0.00013464878688593,-5.06715551660046e-05,0.173317331733173
0.000134585656355724,-5.06562585781687e-05,0.173417341734173
0.000134523341274865,-5.06411354460977e-05,0.173517351735174
0.000134461641236468,-5.06271947157475e-05,0.173617361736174
0.000134400549329871,-5.06144246390967e-05,0.173717371737174
0.000134340056340811,-5.06028143895587e-05,0.173817381738174
0.000134280162269605,-5.05923519887937e-05,0.173917391739174
0.000134220295840557,-5.05820130572061e-05,0.174017401740174
0.000134160459357594,-5.05717957519767e-05,0.174117411741174
0.000134100920029792,-5.05620815376033e-05,0.174217421742174
0.000134041677857472,-5.05528653463056e-05,0.174317431743174
0.000133982864141404,-5.05444606884688e-05,0.174417441744174
0.000133924250832543,-5.05359450005018e-05,0.174517451745175
0.00013386536110018,-5.05272590817109e-05,0.174617461746175
0.000133806335459512,-5.05181596793597e-05,0.174717471747175
0.000133746968896439,-5.05090172010106e-05,0.174817481748175
0.000133686775366306,-5.04996731638309e-05,0.174917491749175
0.000133626632513916,-5.04890815350521e-05,0.175017501750175
0.000133566091150878,-5.04766767981934e-05,0.175117511751175
0.000133505243418253,-5.04629989005551e-05,0.175217521752175
0.000133444819535147,-5.04490068014855e-05,0.175317531753175
0.000133385337795748,-5.04345590642822e-05,0.175417541754175
0.000133325132747902,-5.04201583190739e-05,0.175517551755176
0.000133264211302429,-5.04058038748147e-05,0.175617561756176
0.000133202520478137,-5.0391525216672e-05,0.175717571757176
0.000133140463392569,-5.03776312479681e-05,0.175817581758176
0.00013307774519417,-5.03638361006759e-05,0.175917591759176
0.000133014748268662,-5.03503364962243e-05,0.176017601760176
0.000132951470312438,-5.0337129209662e-05,0.176117611761176
0.000132887704007952,-5.03232264875394e-05,0.176217621762176
0.000132823654369464,-5.03082422583056e-05,0.176317631763176
0.000132759572481445,-5.02926022142196e-05,0.176417641764176
0.000132694827176988,-5.02753711222842e-05,0.176517651765177
0.000132629425366593,-5.02565646464978e-05,0.176617661766177
0.000132563834666863,-5.02371055808003e-05,0.176717671767177
0.000132498068898798,-5.02170782343684e-05,0.176817681768177
0.000132432402182453,-5.01973065797101e-05,0.176917691769177
0.000132366795357958,-5.01775151147078e-05,0.177017701770177
0.000132301335959319,-5.01577920645251e-05,0.177117711771177
0.000132236277374776,-5.01386529590753e-05,0.177217721772177
0.000132171905242095,-5.01203972572058e-05,0.177317731773177
0.000132108339344816,-5.01018568390825e-05,0.177417741774177
0.000132045821553304,-5.00831236155375e-05,0.177517751775178
0.000131983925714913,-5.00644012185891e-05,0.177617761776178
0.000131922644918822,-5.004568918751e-05,0.177717771777178
0.000131861974558139,-5.00269875223203e-05,0.177817781778178
0.00013180191002565,-5.0008472903736e-05,0.177917791779178
0.000131742043596603,-4.99897947345488e-05,0.178017801780178
0.00013168184315597,-4.99705964283954e-05,0.178117811781178
0.000131621942174104,-4.99518710368445e-05,0.178217821782178
0.000131562359079219,-4.99333283151947e-05,0.178317831783178
0.000131503096175079,-4.9914966881324e-05,0.178417841784178
0.000131444227174375,-4.98972921295949e-05,0.178517851785179
0.000131385641507832,-4.98801667696608e-05,0.178617861786179
0.00013132652602955,-4.9862680446659e-05,0.178717871787179
0.000131266883042975,-4.9844836846218e-05,0.178817881788179
0.000131207071898724,-4.98270584356655e-05,0.178917891789179
0.000131146984330971,-4.98091252279288e-05,0.179017901790179
0.000131086940530301,-4.97908543227583e-05,0.179117911791179
0.000131027385077893,-4.97726923745403e-05,0.179217921792179
0.000130967935587706,-4.97550484901105e-05,0.179317931793179
0.000130908345582321,-4.97368043058837e-05,0.179417941794179
0.000130848276442939,-4.97173899286647e-05,0.17951795179518
0.000130788541315143,-4.96978944672002e-05,0.17961796179618
0.000130728474479049,-4.96788880450539e-05,0.17971797179718
0.00013066925764544,-4.96597583840787e-05,0.17981798179818
0.000130610351788311,-4.96404838310915e-05,0.17991799179918
0.00013055183753133,-4.96214700376583e-05,0.18001800180018
0.000130493415415411,-4.960329104332e-05,0.18011801180118
0.000130434673108905,-4.95836435489052e-05,0.18021802180218
0.000130375612915259,-4.9562542066649e-05,0.18031803180318
0.000130316409902809,-4.95420139328976e-05,0.18041804180418
0.00013025714699867,-4.95212694977219e-05,0.180518051805181
0.000130197649134346,-4.95012905254069e-05,0.180618061806181
0.000130138314820804,-4.94812915123891e-05,0.180718071807181
0.000130079146361332,-4.94612726890173e-05,0.180818081808181
0.000130019816654684,-4.9440936439273e-05,0.180918091809181
0.000129960325701179,-4.94202855274001e-05,0.181018101810181
0.000129900431629813,-4.93992879343259e-05,0.181118111811181
0.000129841624824564,-4.93784637970267e-05,0.181218121812181
0.000129783896071007,-4.93578112726832e-05,0.181318131813181
0.000129725584524521,-4.93371106045715e-05,0.181418141814181
0.00012966639533323,-4.93152171688697e-05,0.181518151815182
0.00012960745722673,-4.92931742340927e-05,0.181618161816182
0.000129548915327271,-4.92716387668762e-05,0.181718171817182
0.000129490712046611,-4.92502120262533e-05,0.181818181818182
0.000129431522855321,-4.92293491896606e-05,0.181918191819182
0.000129371483661704,-4.92091576015797e-05,0.182018201820182
0.000129311172651638,-4.91887004165331e-05,0.182118211821182
0.000129250046191904,-4.91679509135972e-05,0.182218221822182
0.000129188590327637,-4.91470860038265e-05,0.182318231823182
0.000129126051804467,-4.91269953103253e-05,0.182418241824182
0.000129062439836498,-4.91076714618165e-05,0.182518251825183
0.00012899776133439,-4.90891068566347e-05,0.182618261826183
0.000128932032422749,-4.90712938931344e-05,0.182718271827183
0.000128866911643069,-4.90546359193452e-05,0.182818281828183
0.00012880152595728,-4.90378017255473e-05,0.182918291829183
0.000128736647048125,-4.9021391381179e-05,0.183018301830183
0.000128672102150715,-4.90064730328897e-05,0.183118311831183
0.000128608045601568,-4.89919218672116e-05,0.183218321832183
0.000128544410598333,-4.89776874368401e-05,0.183318331833183
0.00012848076177394,-4.89642083337985e-05,0.183418341834183
0.000128417366337784,-4.89510699227732e-05,0.183518351835184
0.000128353424965122,-4.89372657917136e-05,0.183618361836184
0.000128290160830058,-4.89237887618498e-05,0.183718371837184
0.000128227382739809,-4.89098332889058e-05,0.183818381838184
0.000128165088390769,-4.88954042102934e-05,0.183918391839184
0.000128103517350017,-4.88814980328709e-05,0.184018401840184
0.000128042054575091,-4.88679535095921e-05,0.184118411841184
0.000127980702369598,-4.88547667244499e-05,0.184218421842184
0.000127919513714728,-4.88421090600413e-05,0.184318431843184
0.000127858106224598,-4.88292083732648e-05,0.184418441844184
0.000127796350901404,-4.88159543250662e-05,0.184518451845185
0.000127734795985258,-4.88028037053323e-05,0.184618461846185
0.000127673252586823,-4.87886814568443e-05,0.184718471847185
0.000127612024772082,-4.87756526938274e-05,0.184818481848185
0.000127551059559525,-4.87639456960555e-05,0.184918491849185
0.000127490635676419,-4.87519141309731e-05,0.185018501850185
0.000127430679409757,-4.87388379152538e-05,0.185118511851185
0.000127371354310322,-4.8724360692863e-05,0.185218521852185
0.000127312165119031,-4.87097998523616e-05,0.185318531853185
0.000127254037854986,-4.86954101640986e-05,0.185418541854185
0.000127195714790787,-4.86807689304077e-05,0.185518551855186
0.000127138241729074,-4.86664038899105e-05,0.185618561856186
0.000127081878968583,-4.86522975357795e-05,0.185718571857186
0.000127026614991602,-4.86384468734222e-05,0.185818581858186
0.000126971021609929,-4.86241947058744e-05,0.185918591859186
0.000126915352211801,-4.86094007481772e-05,0.186018601860186
0.000126859611404271,-4.85940702984595e-05,0.186118611861186
0.000126804119377924,-4.8578290890829e-05,0.186218621862186
0.000126748873829156,-4.85620671323588e-05,0.186318631863186
0.000126693870151072,-4.85454033997433e-05,0.186418641864186
0.000126638979345868,-4.85285487045253e-05,0.186518651865187
0.000126585032987816,-4.85120151213382e-05,0.186618661866187
0.000126532021862812,-4.84957991948622e-05,0.186718671867187
0.000126479692582458,-4.84789859631816e-05,0.186818681868187
0.000126427204358694,-4.84604985262382e-05,0.186918691869187
0.000126375503941959,-4.84410281732468e-05,0.187018701870187
0.000126324324122859,-4.84217010997869e-05,0.187118711871187
0.000126272678990761,-4.8403546983573e-05,0.187218721872187
0.000126220577759932,-4.83865540765838e-05,0.187318731873187
0.000126167886825514,-4.83689058154496e-05,0.187418741874187
0.000126114645347378,-4.83511767004287e-05,0.187518751875188
0.000126061046822391,-4.83331875169196e-05,0.187618761876188
0.000126007381494895,-4.83155662070877e-05,0.187718771877188
0.00012595355722399,-4.82979248565432e-05,0.187818781878188
0.00012589957631296,-4.82802636956345e-05,0.187918791879188
0.000125845231444261,-4.8262532968143e-05,0.188018801880188
0.000125790858933244,-4.82441812090956e-05,0.188118811881188
0.000125736044144654,-4.82263306980651e-05,0.188218821882188
0.000125680386264079,-4.82081102401994e-05,0.188318831883188
0.000125625152233023,-4.81893217319478e-05,0.188418841884188
0.000125570148554939,-4.81706677498191e-05,0.188518851885189
0.00012551490300633,-4.8151961016859e-05,0.188618861886189
0.000125459825615238,-4.81335666425111e-05,0.188718871887189
0.000125404662993584,-4.81155382990012e-05,0.188818881888189
0.000125349829776623,-4.80972842096023e-05,0.188918891889189
0.000125295768242245,-4.80786244686572e-05,0.189018901890189
0.000125242146681833,-4.80595035610909e-05,0.189118911891189
0.000125189020380183,-4.804061070295e-05,0.189218921892189
0.000125136382426955,-4.80219435907081e-05,0.189318931893189
0.000125084228214937,-4.80035001511773e-05,0.189418941894189
0.000125032553136914,-4.7985278080841e-05,0.18951895189519
0.000124980781310778,-4.79656893264225e-05,0.18961896189619
0.000124929159214105,-4.79463938113279e-05,0.18971897189719
0.000124877689150343,-4.79273890016521e-05,0.18981898189819
0.00012482621908642,-4.79089066324691e-05,0.18991899189919
0.000124774166229728,-4.78905534912999e-05,0.19001900190019
0.000124721968250626,-4.78725804325064e-05,0.19011901190119
0.00012466986471619,-4.78554566850429e-05,0.19021902190219
0.000124617855626423,-4.78391737258592e-05,0.19031903190319
0.000124565828108442,-4.78234903754166e-05,0.19041904190419
0.00012451378216225,-4.78084006445302e-05,0.190519051905191
0.000124461715484399,-4.77938983136664e-05,0.190619061906191
0.000124409630378176,-4.77799780847262e-05,0.190719071907191
0.000124357842427274,-4.77671435092428e-05,0.190819081908191
0.000124305828730613,-4.77548327563841e-05,0.190919091909191
0.000124254876960878,-4.77429050804837e-05,0.191019101910191
0.000124204102562924,-4.77320391013403e-05,0.191119111911191
0.000124153855673424,-4.77220622845937e-05,0.191219121912191
0.000124104131685004,-4.77127071904688e-05,0.191319131913191
0.000124054930597824,-4.77039673690833e-05,0.191419141914191
0.00012400563276237,-4.76946878307263e-05,0.191519151915192
0.000123955943326768,-4.76853467881391e-05,0.191619161916192
0.000123906742239587,-4.7676000447423e-05,0.191719171917192
0.000123857628686575,-4.76656610551281e-05,0.191819181918192
0.000123809388171154,-4.76554992649639e-05,0.191919191919192
0.000123762149691129,-4.76455272856389e-05,0.192019201920192
0.000123715079368619,-4.7636035822562e-05,0.192119211921192
0.000123668246309742,-4.76259576505184e-05,0.192219221922192
0.00012362142246513,-4.76152632843308e-05,0.192319231923192
0.00012357515377097,-4.7604869528744e-05,0.192419241924192
0.000123529048627433,-4.75945100957364e-05,0.192519251925193
0.000123482809879197,-4.75850895813743e-05,0.192619261926193
0.00012343643982971,-4.7576598541183e-05,0.192719271927193
0.00012339012506502,-4.75693309055125e-05,0.192819281928193
0.000123343831032148,-4.75619130797309e-05,0.192919291929193
0.000123297481714479,-4.7554222055338e-05,0.193019301930193
0.000123250706243845,-4.75455319901814e-05,0.193119311931193
0.000123203350283727,-4.75357611089796e-05,0.193219321932193
0.000123155220337739,-4.75241441792108e-05,0.193319331933193
0.000123107548794088,-4.75124588346122e-05,0.193419341934193
0.000123060335652935,-4.75007053055427e-05,0.193519351935194
0.000123013009638742,-4.74901104518327e-05,0.193619361936194
0.000122965188365787,-4.7479020339261e-05,0.193719371937194
0.000122916876440964,-4.74674398052591e-05,0.193819381938194
0.00012286856451614,-4.74553294594677e-05,0.193919391939194
0.000122820031452451,-4.74432485988537e-05,0.194019401940194
0.000122771627386407,-4.74300979791198e-05,0.194119411941194
0.000122724117089932,-4.74178206274356e-05,0.194219421942194
0.000122677857609878,-4.74064423433302e-05,0.194319431943194
0.000122632839732298,-4.73959541430261e-05,0.194419441944194
0.000122587252882948,-4.73853440860151e-05,0.194519451945195
0.000122542115221829,-4.73743433504003e-05,0.194619461946195
0.000122496998292369,-4.73629298222911e-05,0.194719471947195
0.000122452319033747,-4.73509406421506e-05,0.194819481948195
0.000122408240996108,-4.73382956471479e-05,0.194919491949195
0.000122364420953918,-4.73252063013054e-05,0.195019501950195
0.000122320851996359,-4.73116765206204e-05,0.195119511951195
0.000122276969758874,-4.7298250859466e-05,0.195219521952195
0.000122233985897851,-4.72860426136674e-05,0.195319531953195
0.00012219129919215,-4.72746560368506e-05,0.195419541954195
0.000122148656253532,-4.72634201108621e-05,0.195519551955196
0.000122105237025437,-4.72515587766134e-05,0.195619561956196
0.000122061939884327,-4.72402037581519e-05,0.195719571957196
0.000122018757919864,-4.72293499877171e-05,0.195819581958196
0.00012197569573878,-4.72189923975387e-05,0.195919591959196
0.000121932965265994,-4.72085567177172e-05,0.196019601960196
0.000121890743873289,-4.71987077468624e-05,0.196119611961196
0.00012184907532759,-4.71897205264047e-05,0.196219621962196
0.000121807503530164,-4.71805013405145e-05,0.196319631963196
0.000121765883358761,-4.71720582137328e-05,0.196419641964196
0.000121724401398949,-4.71642994655762e-05,0.196519651965197
0.000121683073775654,-4.71563490637612e-05,0.196619661966197
0.000121641884364111,-4.71482176045157e-05,0.196719671967197
0.000121600923002092,-4.71404044930672e-05,0.196819681968197
0.000121559943211702,-4.71327390378447e-05,0.196919691969197
0.000121518739978999,-4.7125039951099e-05,0.197019701970197
0.00012147731560759,-4.71173081542347e-05,0.197119711971197
0.000121436031751379,-4.71084752702639e-05,0.197219721972197
0.000121394646539842,-4.70999160455916e-05,0.197319731973197
0.000121353682874217,-4.70913215769156e-05,0.197419741974197
0.000121312739940251,-4.708240576587e-05,0.197519751975198
0.000121272149446403,-4.70746140772362e-05,0.197619761976198
0.000121231980498627,-4.70675747213498e-05,0.197719771977198
0.000121192000440027,-4.70612139852622e-05,0.197819781978198
0.000121151974310896,-4.70559981033451e-05,0.197919791979198
0.000121112054144144,-4.7051199160278e-05,0.198019801980198
0.00012107239427629,-4.70467381449934e-05,0.198119811981198
0.000121032969368461,-4.70424766153615e-05,0.198219821982198
0.000120993781724103,-4.70384127285729e-05,0.198319831983198
0.000120954796790239,-4.70345494792003e-05,0.198419841984198
0.000120915894783649,-4.70312660282047e-05,0.198519851985199
0.000120877075704015,-4.70285568471286e-05,0.198619861986199
0.00012083872654443,-4.70253208488453e-05,0.198719871987199
0.000120799951231879,-4.7020504168602e-05,0.198819881988199
0.000120761486895809,-4.70164020432173e-05,0.198919891989199
0.000120722822152531,-4.70126081300789e-05,0.199019901990199
0.000120683959305973,-4.70091189738971e-05,0.199119911991199
0.00012064490065926,-4.7005931810448e-05,0.199219921992199
0.000120605830494835,-4.700271884746e-05,0.199319931993199
0.000120567016022253,-4.70005961449918e-05,0.199419941994199
0.000120528300601552,-4.69985950688919e-05,0.1995199519952
0.000120489684232411,-4.69967140066797e-05,0.1996199619962
0.000120450984936316,-4.69950225249481e-05,0.1997199719972
0.000120412138214363,-4.69929951886118e-05,0.1998199819982
0.000120373144066553,-4.69906354529608e-05,0.1999199919992
0.000120334725801013,-4.6988265581779e-05,0.2000200020002
0.000120296874203796,-4.69858855750666e-05,0.2001200120012
0.000120259688326624,-4.69836684279011e-05,0.2002200220022
0.000120222732802424,-4.6981576132025e-05,0.2003200320032
0.00012018600532759,-4.69796073053364e-05,0.2004200420042
0.000120148849396343,-4.69780614066729e-05,0.200520052005201
0.000120111271919022,-4.69769345200273e-05,0.200620062006201
0.000120072604872458,-4.69745720201424e-05,0.200720072007201
0.000120033023324505,-4.69709130938341e-05,0.200820082008201
0.000119992237030663,-4.69669793564539e-05,0.200920092009201
0.000119951178920371,-4.69636023821656e-05,0.201020102010201
0.000119909855904129,-4.69607768728502e-05,0.201120112011201
0.000119868330177233,-4.69588978838059e-05,0.201220122012201
0.00011982702789281,-4.69563773617957e-05,0.201320132013201
0.000119786057316686,-4.695371425131e-05,0.201420142014201
0.000119745142025038,-4.69517608582711e-05,0.201520152015202
0.000119703581745325,-4.69499265577052e-05,0.201620162016202
0.000119661434065629,-4.69485467435197e-05,0.201720172017202
0.000119619136656309,-4.69476354672324e-05,0.201820182018202
0.000119577339112964,-4.69460407337447e-05,0.201920192019202
0.000119535354983891,-4.69435190599712e-05,0.202020202020202
0.000119492942398085,-4.69399121934283e-05,0.202120212021202
0.000119450822360708,-4.69365103410256e-05,0.202220222022202
0.000119409321972684,-4.69330764695502e-05,0.202320232023202
0.000119368434323514,-4.69296105790223e-05,0.202420242024202
0.000119327749384998,-4.6926097235782e-05,0.202520252025203
0.0001192866820606,-4.69219543379258e-05,0.202620262026203
0.000119245236957213,-4.69171874139214e-05,0.202720272027203
0.000119203420985656,-4.69118026832923e-05,0.202820282028203
0.000119161231842482,-4.69058059048649e-05,0.202920292029203
0.000119119001235512,-4.68989241103965e-05,0.203020302030203
0.000119076973339355,-4.68915493606127e-05,0.203120312031203
0.000119035687179537,-4.68844754517786e-05,0.203220322032203
0.000118994391805614,-4.68775286977803e-05,0.203320332033203
0.000118952184234068,-4.68702486230525e-05,0.203420342034203
0.000118909285603607,-4.68626285473745e-05,0.203520352035204
0.000118865702825049,-4.68546721563845e-05,0.203620362036204
0.000118821438201521,-4.6846382444665e-05,0.203720372037204
0.000118776906368757,-4.68378672174053e-05,0.203820382038204
0.000118731298787588,-4.68289405797731e-05,0.203920392039204
0.000118684626975727,-4.68196066781242e-05,0.204020402040204
0.000118638425083916,-4.68093112832418e-05,0.204120412041204
0.000118592725361686,-4.67982375257343e-05,0.204220422042204
0.000118546940408735,-4.67872370204682e-05,0.204320432043204
0.000118501613858121,-4.67762263796714e-05,0.204420442044204
0.000118456745710005,-4.67652056033539e-05,0.204520452045205
0.000118411101272412,-4.67542723611441e-05,0.204620462046205
0.000118364563065249,-4.67431285763364e-05,0.204720472047205
0.000118316824719409,-4.6732210998135e-05,0.204820482048205
0.000118268289352113,-4.67210262105073e-05,0.204920492049205
0.000118218959267288,-4.67096898506365e-05,0.205020502050205
0.000118168841375273,-4.66982035309933e-05,0.205120512051205
0.000118118380257406,-4.66875001810383e-05,0.205220522052205
0.000118067621984379,-4.66774517245208e-05,0.205320532053205
0.000118017368184059,-4.6667503471547e-05,0.205420542054205
0.000117966987689701,-4.66588705339261e-05,0.205520552055206
0.000117916475894251,-4.66515393208476e-05,0.205620562056206
0.000117866728870565,-4.66456892772515e-05,0.205720572057206
0.000117817571550309,-4.66411791967941e-05,0.205820582058206
0.000117769001630195,-4.66379952582762e-05,0.205920592059206
0.000117720712740797,-4.66355553597942e-05,0.206020602060206
0.000117672278728828,-4.66321242525627e-05,0.206120612061206
0.000117623699594608,-4.6627712302461e-05,0.206220622062206
0.000117574567613224,-4.66220827066448e-05,0.206320632063206
0.00011752537574015,-4.66155876747831e-05,0.206420642064206
0.000117476492540109,-4.66086906770136e-05,0.206520652065207
0.000117427911102283,-4.66013951686462e-05,0.206620662066207
0.000117379253648002,-4.65932132621059e-05,0.206720672067207
0.000117330381965514,-4.65848373983907e-05,0.206820682068207
0.000117281878847749,-4.65764682149063e-05,0.206920692069207
0.00011723392166649,-4.65679009278812e-05,0.207020702070207
0.000117186033591186,-4.65596614331079e-05,0.207120712071207
0.000117138219228731,-4.65517458145893e-05,0.207220722072207
0.0001170898266804,-4.65446705236332e-05,0.207320732073207
0.000117041037924867,-4.65372264376053e-05,0.207420742074207
0.000116992594698951,-4.6529389369447e-05,0.207520752075208
0.000116944492395281,-4.65211632351455e-05,0.207620762076208
0.000116896507571704,-4.65127753930704e-05,0.207720772077208
0.000116848637924452,-4.65042276860407e-05,0.207820782078208
0.000116800885757453,-4.64955212658398e-05,0.207920792079208
0.000116752953914906,-4.64864386792602e-05,0.208020802080208
0.00011670513955245,-4.64776168522146e-05,0.208120812081208
0.000116657940232456,-4.646982700641e-05,0.208220822082208
0.000116611346740657,-4.6463059467003e-05,0.208320832083208
0.000116565356773605,-4.64573036377755e-05,0.208420842084208
0.000116519908136006,-4.6451722646425e-05,0.208520852085209
0.000116473713154855,-4.64462158287403e-05,0.208620862086209
0.00011642767251006,-4.64410395675313e-05,0.208720872087209
0.000116381786201942,-4.64361908682254e-05,0.208820882088209
0.000116336001248991,-4.64301519352146e-05,0.208920892089209
0.000116290801392576,-4.64231432162689e-05,0.209020902090209
0.000116246716444437,-4.6414882989727e-05,0.209120912091209
0.000116203313341107,-4.64064237382397e-05,0.209220922092209
0.000116160009289339,-4.63992153032827e-05,0.209320932093209
0.000116116806593056,-4.63932457065062e-05,0.209420942094209
0.000116073700645048,-4.63885027392016e-05,0.20952095209521
0.000116030550929956,-4.63836008283671e-05,0.20962096209621
0.000115987359751226,-4.63785415864632e-05,0.20972097209721
0.000115944129412466,-4.6373326395612e-05,0.20982098209821
0.00011590151872322,-4.63683341864159e-05,0.20992099209921
0.000115858861963443,-4.63636895798257e-05,0.21002100210021
0.000115815663874214,-4.6359188943833e-05,0.21012101210121
0.000115772988686225,-4.63549297177276e-05,0.21022102210221
0.000115729974879277,-4.6350902917762e-05,0.21032103210321
0.000115686680041774,-4.63467950335509e-05,0.21042104210421
0.000115643820571344,-4.63427281521699e-05,0.210521052105211
0.000115601387253879,-4.63387020432503e-05,0.210621062106211
0.000115558173039884,-4.6333692096878e-05,0.210721072107211
0.000115515636063647,-4.63289908234694e-05,0.210821082108211
0.0001154737671109,-4.6324594537356e-05,0.210921092109211
0.000115432393417074,-4.63205582929157e-05,0.211021102110211
0.000115391729210217,-4.63156324253714e-05,0.211121112111211
0.00011535163397529,-4.63114747849215e-05,0.211221122112211
0.000115311757575623,-4.63075382833175e-05,0.211321132113211
0.000115272097707609,-4.63038206170029e-05,0.211421142114211
0.000115232675103386,-4.63008591994428e-05,0.211521152115212
0.000115194208463709,-4.6298408013667e-05,0.211621162116212
0.00011515655727354,-4.62964511653382e-05,0.211721172117212
0.000115118740229302,-4.62941639908626e-05,0.211821182118212
0.00011508075963444,-4.62915501759083e-05,0.211921192119212
0.000115042700719517,-4.62888096668255e-05,0.212021202120212
0.000115004429879994,-4.62851044395781e-05,0.212121212121212
0.000114965947115552,-4.62804439386409e-05,0.212221222122212
0.000114927254730116,-4.627483737812e-05,0.212321232123212
0.000114888896356425,-4.6269130844414e-05,0.212421242124212
0.000114850867387427,-4.62646811164234e-05,0.212521252125213
0.000114813633136118,-4.62619046722809e-05,0.212621262126213
0.000114776580863644,-4.62600837321868e-05,0.212721272127213
0.000114739823442885,-4.62583722097525e-05,0.212821282128213
0.000114703059111626,-4.62564639658893e-05,0.212921292129213
0.000114666621881453,-4.62555188277202e-05,0.213021302130213
0.0001146296617502,-4.62544165888404e-05,0.213121312131213
0.000114592892811888,-4.62537448796312e-05,0.213221322132213
0.000114556308155858,-4.62534995537368e-05,0.213321332133213
0.000114519949245747,-4.62529886308867e-05,0.213421342134213
0.000114483666352251,-4.62522650922607e-05,0.213521352135214
0.000114447365030382,-4.62515668924565e-05,0.213621362136214
0.000114410844873255,-4.62515040061045e-05,0.213721372137214
0.000114374485963143,-4.62514563230436e-05,0.213821382138214
0.000114338281389549,-4.6251883627773e-05,0.213921392139214
0.000114302228848865,-4.62527808525226e-05,0.214021402140214
0.000114265575087039,-4.62535488492683e-05,0.214121412141214
0.000114228322407358,-4.62541890001222e-05,0.214221422142214
0.000114190475417195,-4.62547022264989e-05,0.214321432143214
0.000114152301325946,-4.6255386605124e-05,0.214421442144214
0.000114113975201627,-4.62553610359436e-05,0.214521452145215
0.000114076040677296,-4.62550097476993e-05,0.214621462146215
0.000114038490842454,-4.62543352742462e-05,0.214721472147215
0.000114000655370003,-4.62542251655406e-05,0.214821482148215
0.000113963213800987,-4.62539641756379e-05,0.214921492149215
0.000113925463559098,-4.62532814094933e-05,0.215021502150215
0.00011388754055248,-4.62524113663848e-05,0.215121512151215
0.000113849983806978,-4.62523745099104e-05,0.215221522152215
0.000113812926927451,-4.62523093200319e-05,0.215321532153215
0.000113775867744318,-4.62529681294766e-05,0.215421542154215
0.000113738624278903,-4.62542638648341e-05,0.215521552155216
0.000113700477829972,-4.62536239443289e-05,0.215621562156216
0.000113661437611472,-4.62510672569004e-05,0.215721572157216
0.000113621512837667,-4.6246612691498e-05,0.215821582158216
0.000113580710419059,-4.62402784460054e-05,0.215921592159216
0.000113539157050005,-4.6232228301354e-05,0.216021602160216
0.000113496859640686,-4.62224786126282e-05,0.216121612161216
0.000113455039062075,-4.62129217293142e-05,0.216221622162216
0.000113413914149434,-4.62036315947191e-05,0.216321632163216
0.000113373507938027,-4.61952022891166e-05,0.216421642164216
0.000113333873408885,-4.61871443124711e-05,0.216521652165217
0.000113293755138533,-4.61785797896798e-05,0.216621662166217
0.000113253157734185,-4.61695140188618e-05,0.216721672167217
0.0001132125119557,-4.61607686690087e-05,0.216821682168217
0.000113171767125335,-4.61521606095122e-05,0.216921692169217
0.000113130925546696,-4.61436884582504e-05,0.217021702170217
0.000113090484782311,-4.61355673649042e-05,0.217121712171217
0.000113050161498019,-4.61270500644666e-05,0.217221722172217
0.000113010262062926,-4.61184620456729e-05,0.217321732173217
0.000112969934171581,-4.61089666665989e-05,0.217421742174217
0.000112929184734163,-4.60985729110121e-05,0.217521752175218
0.000112889036518046,-4.60895087526747e-05,0.217621762176218
0.000112849512558336,-4.60803128324383e-05,0.217721772177218
0.000112810382502221,-4.6071208823034e-05,0.217821782178218
0.000112770812471981,-4.6061986181854e-05,0.217921792179218
0.00011273121710287,-4.60528895437466e-05,0.218021802180218
0.000112691230133769,-4.60435982573883e-05,0.218121812181218
0.000112651243164669,-4.60342793286817e-05,0.218221822182218
0.0001126115003697,-4.60244464825326e-05,0.218321832183218
0.000112572001748862,-4.60141052474185e-05,0.218421842184218
0.000112532733480996,-4.60032781979173e-05,0.218521852185219
0.000112492815617851,-4.59915815660348e-05,0.218621862186219
0.000112452252766321,-4.59790238748012e-05,0.218721872187219
0.000112410985034716,-4.59655369397654e-05,0.218821882188219
0.000112369632072709,-4.59522745988553e-05,0.218921892189219
0.000112328560141098,-4.59402824241223e-05,0.219021902190219
0.000112287260160281,-4.59288189094156e-05,0.219121912191219
0.000112245543240445,-4.59181913455871e-05,0.219221922192219
0.000112203536075946,-4.59086335408584e-05,0.219321932193219
0.000112161416038569,-4.58992842055598e-05,0.219421942194219
0.000112119238412788,-4.58901983940391e-05,0.21952195219522
0.00011207607257293,-4.58801768888239e-05,0.21962196219622
0.000112031932340154,-4.58692291343791e-05,0.21972197219722
0.000111987177064918,-4.58575981530824e-05,0.21982198219822
0.000111941481949741,-4.58469666732468e-05,0.21992199219922
0.000111895282361377,-4.58362568734095e-05,0.22002200220022
0.000111848373286044,-4.5825470366031e-05,0.22012201220122
0.000111801471121371,-4.58152643481056e-05,0.22022202220222
0.000111754578170803,-4.58056328304383e-05,0.22032203220322
0.000111708401617864,-4.579502231272e-05,0.22042204220422
0.000111662918427287,-4.57835864403716e-05,0.220522052205221
0.000111618119384967,-4.57713330453873e-05,0.220622062206221
0.000111573751102666,-4.57579083056475e-05,0.220722072207221
0.000111529808973331,-4.57433235084363e-05,0.220822082208221
0.000111486329853546,-4.57280554843632e-05,0.220922092209221
0.000111443138674816,-4.57123209955599e-05,0.221022102210221
0.00011140099099512,-4.56967286345349e-05,0.221122112211221
0.000111358893992848,-4.56808605410134e-05,0.221222122212221
0.000111317260000126,-4.56641843693407e-05,0.221322132213221
0.000111276381565222,-4.56471241992951e-05,0.221422142214221
0.000111235668984228,-4.56298751398249e-05,0.221522152215222
0.000111194426591655,-4.56109942600439e-05,0.221622162216222
0.000111152658994235,-4.55904974542892e-05,0.221722172217222
0.000111110324728491,-4.55685892759937e-05,0.221822182218222
0.000111068414312266,-4.55469003937148e-05,0.221922192219222
0.000111027224900722,-4.55258790742895e-05,0.222022202220222
0.000110986744976307,-4.55055188678454e-05,0.222122212221222
0.000110946106108322,-4.548482395855e-05,0.222222222222222
0.000110905312903979,-4.546370773371e-05,0.222322232223222
0.000110864473628947,-4.54423867250984e-05,0.222422242224222
0.000110822911045627,-4.54195057662855e-05,0.222522252225223
0.000110780256589297,-4.53964683978079e-05,0.222622262226223
0.00011073743397529,-4.53731357168584e-05,0.222722272227223
0.000110693913392028,-4.53494003789453e-05,0.222822282228223
0.000110650657714396,-4.53253621268947e-05,0.222922292229223
0.000110607959491142,-4.53018693506421e-05,0.223022302230223
0.000110565710455959,-4.52784724012088e-05,0.223122312231223
0.000110524117926874,-4.5255296129914e-05,0.223222322232223
0.000110482649788222,-4.52321981786109e-05,0.223322332233223
0.000110441292219002,-4.52090449426113e-05,0.223422342234223
0.000110400063647588,-4.51861568428602e-05,0.223522352235224
0.000110358800523036,-4.51633014532177e-05,0.223622362236224
0.000110317505149272,-4.51404787737037e-05,0.223722372237224
0.000110275947173005,-4.51160579054022e-05,0.223822382238224
0.000110234126594395,-4.50900547426602e-05,0.223922392239224
0.000110191863738053,-4.50626452751476e-05,0.224022402240224
0.000110148654131271,-4.50338214405019e-05,0.224122412241224
0.000110105624199558,-4.50050263999776e-05,0.224222422242224
0.000110062764729128,-4.49762601535648e-05,0.224322432243224
0.000110020345232982,-4.4947394625043e-05,0.224422442244224
0.000109978358800143,-4.49184307357968e-05,0.224522452245225
0.000109936651094572,-4.48889895552337e-05,0.224622462246225
0.000109895277400587,-4.48608028768593e-05,0.224722472247225
0.000109854364412705,-4.48332208749864e-05,0.224822482248225
0.000109813912130608,-4.48062375604301e-05,0.224922492249225
0.000109774376653346,-4.47798999252053e-05,0.225022502250225
0.000109734732910097,-4.47538714236415e-05,0.225122512251225
0.000109694561658715,-4.47282600912765e-05,0.225222522252225
0.000109654190000126,-4.47023912243185e-05,0.225322532253225
0.000109613733110976,-4.46771825489072e-05,0.225422542254225
0.000109573020530142,-4.46523030478796e-05,0.225522552255226
0.000109533012829223,-4.46267041545717e-05,0.225622562256226
0.000109492860006053,-4.46010308572693e-05,0.225722572257226
0.000109452283333364,-4.45746432354471e-05,0.225822582258226
0.000109411338095951,-4.45485781077676e-05,0.225922592259226
0.000109370871992695,-4.45233072370702e-05,0.226022602260226
0.000109330875809489,-4.44988230216994e-05,0.226122612261226
0.000109291397920469,-4.44744871536405e-05,0.226222622262226
0.000109252242525483,-4.44507859079578e-05,0.226322632263226
0.000109212598782394,-4.44272157331082e-05,0.226422642264226
0.000109173415745089,-4.4404019190752e-05,0.226522652265227
0.000109134898427829,-4.43823593329433e-05,0.226622662266227
0.00010909692935052,-4.43619360097786e-05,0.226722672267227
0.000109058838186226,-4.43413574287324e-05,0.226822682268227
0.000109020627238393,-4.4320625432614e-05,0.226922692269227
0.000108982798676442,-4.43001007541624e-05,0.227022702270227
0.000108945073773424,-4.42805366475196e-05,0.227122712271227
0.00010890745252918,-4.42619238985695e-05,0.227222722272227
0.000108869930336656,-4.42442532931962e-05,0.227322732273227
0.000108832412751185,-4.42268337725435e-05,0.227422742274227
0.000108795666848138,-4.42094757561309e-05,0.227522752275228
0.000108759289509815,-4.41922914258418e-05,0.227622762276228
0.00010872246989376,-4.41748884906021e-05,0.227722772277228
0.000108685309355459,-4.41567730736817e-05,0.227822782278228
0.000108647812501807,-4.41379523160089e-05,0.227922792279228
0.000108609990850356,-4.41184734399574e-05,0.228022802280228
0.000108572576923818,-4.40994985761664e-05,0.228122812281228
0.000108534255406552,-4.40797741438718e-05,0.228222822282228
0.000108495493915161,-4.40592063894122e-05,0.228322832283228
0.000108456690960292,-4.40380295817468e-05,0.228422842284228
0.000108417846541785,-4.40162494796918e-05,0.228522852285229
0.000108378965266855,-4.39938720724322e-05,0.228622862286229
0.000108339812175475,-4.39707174543107e-05,0.228722872287229
0.000108300394178145,-4.39467929966242e-05,0.228822882288229
0.000108260547724402,-4.39220664499515e-05,0.228922892289229
0.000108221327830673,-4.38982686863837e-05,0.229022902290229
0.000108182395877999,-4.38748887830706e-05,0.229122912291229
0.000108142994005435,-4.38526684765316e-05,0.229222922292229
0.000108103124516427,-4.38315960187455e-05,0.229322932293229
0.000108062752857838,-4.3810792613215e-05,0.229422942294229
0.000108021991902867,-4.37906943180782e-05,0.22952295229523
0.000107981159538334,-4.37708821212972e-05,0.22962296229623
0.000107939230693898,-4.37500480788259e-05,0.22972297229723
0.000107895977319872,-4.37282325024185e-05,0.22982298229823
0.000107852113510599,-4.37056219779731e-05,0.22992299229923
0.00010780769685432,-4.36825986610332e-05,0.23002300230023
0.000107763860687365,-4.36589243666529e-05,0.23012301230123
0.000107720298640306,-4.36351464134391e-05,0.23022302230223
0.000107677347028815,-4.36113977150541e-05,0.23032303230323
0.000107634151243032,-4.35874188940658e-05,0.23042304230423
0.000107591289469155,-4.35630721994102e-05,0.230523052305231
0.000107548766313916,-4.35383608560385e-05,0.230623062306231
0.000107506130285958,-4.35124883034221e-05,0.230723072307231
0.000107463420544991,-4.34863215900871e-05,0.230823082308231
0.000107420217848549,-4.34602695925208e-05,0.230923092309231
0.00010737649685808,-4.34346055093345e-05,0.231023102310231
0.000107333347142988,-4.34082757061139e-05,0.231123112311231
0.00010729076409606,-4.33812866327313e-05,0.231223122312231
0.000107249173870422,-4.33545357443148e-05,0.231323132313231
0.000107207724160141,-4.33276150857618e-05,0.231423142314231
0.000107166412661612,-4.33005267302602e-05,0.231523152315232
0.000107125462817146,-4.32729520996842e-05,0.231623162316232
0.000107084563650264,-4.32453751655717e-05,0.231723172317232
0.000107043715161126,-4.32177961582813e-05,0.231823182318232
0.000107002249326079,-4.31894625147169e-05,0.231923192319232
0.00010696020991221,-4.31613723542278e-05,0.232023202320232
0.000106917836486595,-4.31339264909482e-05,0.232123212321232
0.00010687519815487,-4.31068754526282e-05,0.232223222322232
0.000106832753319853,-4.30812180496728e-05,0.232323232323232
0.000106790303877623,-4.30552137351675e-05,0.232423242324232
0.000106748370426133,-4.30294052206763e-05,0.232523252325233
0.00010670691610864,-4.30034536570023e-05,0.232623262326233
0.000106665560843027,-4.29785520420841e-05,0.232723272327233
0.000106624189452808,-4.29532270384435e-05,0.232823282328233
0.000106583020772923,-4.29274652855987e-05,0.232923292329233
0.0001065422483004,-4.29012237075618e-05,0.233023302330233
0.000106501869731151,-4.28745071417245e-05,0.233123312331233
0.000106461875851551,-4.28473199648111e-05,0.233223322332233
0.000106421713814116,-4.28209357982886e-05,0.233323332333233
0.00010638138592277,-4.27953468101629e-05,0.233423342334233
0.000106341396650064,-4.27692980375377e-05,0.233523352335234
0.000106302017812765,-4.27436592931731e-05,0.233623362336234
0.000106262309570773,-4.27187371768448e-05,0.233723372337234
0.000106222361761704,-4.26935609812034e-05,0.233823382338234
0.000106182167474897,-4.26676815180075e-05,0.233923392339234
0.000106141019526991,-4.26415454416132e-05,0.234023402340234
0.000106099807080182,-4.26163469017425e-05,0.234123412341234
0.000106058527831024,-4.25920762235621e-05,0.234223422342234
0.00010601718638657,-4.25687246536632e-05,0.234323432343234
0.000105975301309057,-4.25450082046895e-05,0.234423442344234
0.000105933073005693,-4.252011534319e-05,0.234523452345235
0.000105890508387137,-4.24940575867974e-05,0.234623462346235
0.000105847750272033,-4.24670533101338e-05,0.234723472347235
0.000105804054620276,-4.24396721760255e-05,0.234823482348235
0.000105759587286254,-4.24125034273543e-05,0.234923492349235
0.000105714352877021,-4.2385545221271e-05,0.235023502350235
0.000105668358302757,-4.23587952542592e-05,0.235123512351235
0.00010562177632867,-4.23323290820866e-05,0.235223522352235
0.0001055746138651,-4.23061437101608e-05,0.235323532353235
0.000105527684057949,-4.22807060639293e-05,0.235423542354235
0.000105481134333233,-4.22552578214499e-05,0.235523552355236
0.00010543360330494,-4.22295561907333e-05,0.235623562356236
0.000105385839620228,-4.22045967572234e-05,0.235723572357236
0.000105338041382539,-4.21800148722042e-05,0.235823582358236
0.000105290210895318,-4.21554283801319e-05,0.235923592359236
0.000105242790436458,-4.21312998297198e-05,0.236023602360236
0.000105195750059874,-4.2106867904473e-05,0.236123612361236
0.00010514911280115,-4.20826066707673e-05,0.236223622362236
0.000105102876356361,-4.20585147464808e-05,0.236323632363236
0.000105056540859852,-4.20350546803468e-05,0.236423642364236
0.000105010170810525,-4.20110224174712e-05,0.236523652365237
0.000104963722440976,-4.19875994381602e-05,0.236623662366237
0.000104917202662185,-4.19647797532387e-05,0.236723672367237
0.000104870846434017,-4.1942021802896e-05,0.236823682368237
0.00010482421147858,-4.19187404906559e-05,0.236923692369237
0.000104777302403248,-4.18949413449661e-05,0.237023702370237
0.000104730695090289,-4.18715123764801e-05,0.237123712371237
0.000104684910137338,-4.18480027844559e-05,0.237223722372237
0.000104639940633895,-4.18244130296108e-05,0.237323732373237
0.000104595185358659,-4.18002420942567e-05,0.237423742374237
0.00010455072263169,-4.17756887730103e-05,0.237523752375238
0.000104505681718845,-4.17508065077389e-05,0.237623762376238
0.000104460062620123,-4.17255982930448e-05,0.237723772377238
0.000104413876853078,-4.1700067584208e-05,0.237823782378238
0.000104368264664856,-4.16746403038559e-05,0.237923792379238
0.000104323226055457,-4.1649315530564e-05,0.238023802380238
0.000104278772542595,-4.1624184714457e-05,0.238123812381238
0.000104234185425034,-4.15991594000127e-05,0.238223822382238
0.000104189469309828,-4.15742384354477e-05,0.238323832383238
0.000104145340594605,-4.15496606967742e-05,0.238423842384238
0.000104100817975947,-4.15241652319511e-05,0.238523852385239
0.000104055906060587,-4.14977610247259e-05,0.238623862386239
0.00010401137653127,-4.14713941346723e-05,0.238723872387239
0.000103967222477335,-4.1445064101093e-05,0.238823882388239
0.000103922257580945,-4.14174496194502e-05,0.238923892389239
0.000103877794853976,-4.13904481070204e-05,0.239023902390239
0.000103833811261164,-4.13642657296771e-05,0.239123912391239
0.000103790200839968,-4.1338854343682e-05,0.239223922392239
0.00010374702808961,-4.13136968066314e-05,0.239323932393239
0.000103704290706325,-4.12894897058689e-05,0.239423942394239
0.000103661988689953,-4.12662233665612e-05,0.23952395239524
0.000103619569193647,-4.12409469673962e-05,0.23962396239624
0.000103577202678532,-4.12141004824992e-05,0.23972397239724
0.000103535031963571,-4.11869183733462e-05,0.23982398239824
0.000103492679269614,-4.11595505997197e-05,0.23992399239924
0.00010345014690043,-4.11319992347875e-05,0.24002400240024
0.000103407881740481,-4.1104799618807e-05,0.24012401240124
0.000103365876879589,-4.10779489875542e-05,0.24022402240224
0.000103324143835147,-4.10509569195891e-05,0.24032403240324
0.000103282827729405,-4.10242348252941e-05,0.24042404240424
0.000103240850510831,-4.09975067418042e-05,0.240524052405241
0.000103199078306358,-4.09709735369239e-05,0.240624062406241
0.000103157506508932,-4.09446329071166e-05,0.240724072407241
0.000103115727393959,-4.09191240818118e-05,0.240824082408241
0.00010307374096112,-4.08944387683178e-05,0.240924092409241
0.00010303154951434,-4.08705686739232e-05,0.241024102410241
0.000102989155356906,-4.08475061969825e-05,0.241124112411241
0.000102947737895837,-4.08242960638059e-05,0.241224122412241
0.000102906007155001,-4.08011806056852e-05,0.241324132413241
0.000102864462999894,-4.07782761508698e-05,0.241424142414241
0.000102823579957777,-4.07558819278486e-05,0.241524152415242
0.000102783348814546,-4.07339930991999e-05,0.241624162416242
0.000102743447076167,-4.07127778225895e-05,0.241724172417242
0.000102703833278843,-4.06920082789408e-05,0.241824182418242
0.000102664090483874,-4.06708386122136e-05,0.241924192419242
0.000102624223298312,-4.06492729687636e-05,0.242024202420242
0.000102584611804435,-4.06269810224539e-05,0.242124212421242
0.000102545274430773,-4.06038082064489e-05,0.242224222422242
0.000102506266461644,-4.0578912350357e-05,0.242324232423242
0.000102466664182033,-4.05528826970299e-05,0.242424242424242
0.000102427147132983,-4.05258498565934e-05,0.242524252425243
0.000102387655422644,-4.04997029536125e-05,0.242624262426243
0.000102348191354784,-4.0474433465027e-05,0.242724272427243
0.000102308706555105,-4.04499722849614e-05,0.242824282428243
0.000102269889779077,-4.04249096533255e-05,0.242924292429243
0.00010223074129459,-4.03992699875462e-05,0.243024302430243
0.000102191569774998,-4.03728303059686e-05,0.243124312431243
0.000102152331453057,-4.03467193380474e-05,0.243224322432243
0.000102113318876874,-4.0320847476497e-05,0.243324332433243
0.000102074960503184,-4.02951900735415e-05,0.243424342434243
0.000102037546576646,-4.02701117779072e-05,0.243524352435244
0.000101999736442907,-4.02456109771235e-05,0.243624362436244
0.000101961801918577,-4.02223550037051e-05,0.243724372437244
0.000101923941107254,-4.01996924194943e-05,0.243824382438244
0.000101885983547658,-4.01777651219007e-05,0.243924392439244
0.000101847929239788,-4.0156565969996e-05,0.244024402440244
0.000101809909484896,-4.01361159258976e-05,0.244124412441244
0.000101771926586588,-4.0116408079016e-05,0.244224422442244
0.000101733867671665,-4.00972489328634e-05,0.244324432443244
0.000101694767561475,-4.00780508570586e-05,0.244424442444244
0.000101655245905372,-4.0058415801701e-05,0.244524452445245
0.000101615208258528,-4.00379894839538e-05,0.244624462446245
0.000101574654621264,-4.00167797358211e-05,0.244724472447245
0.000101533594207366,-3.99947946196359e-05,0.244824482448245
0.000101491941786431,-3.99717397443407e-05,0.244924492449245
0.000101449678930089,-3.99485349092831e-05,0.245024502450245
0.000101407245612625,-3.99248626880706e-05,0.245124512451245
0.000101364639530591,-3.99007279181349e-05,0.245224522452245
0.000101321715561258,-3.9876694503496e-05,0.245324532453245
0.000101278517472029,-3.98526940293344e-05,0.245424542454245
0.000101235595806303,-3.98287527558764e-05,0.245524552455246
0.000101192162757048,-3.98039831332057e-05,0.245624562456246
0.000101148430248867,-3.97790448921718e-05,0.245724572457246
0.00010110440288897,-3.97539396452452e-05,0.245824582458246
0.000101060184336133,-3.97284902510026e-05,0.245924592459246
0.000101015776893961,-3.97031256266538e-05,0.246024602460246
0.000100970706035191,-3.96770791575552e-05,0.246124612461246
0.000100925483143351,-3.96511105477609e-05,0.246224622462246
0.000100879553068149,-3.96250071814952e-05,0.246324632463246
0.000100832925023372,-3.959877044086e-05,0.246424642464246
0.000100785603616232,-3.95724014776385e-05,0.246524652465247
0.000100737909037316,-3.95453218755457e-05,0.246624662466247
0.000100689779091328,-3.95177463235551e-05,0.246724672467247
0.000100640865945363,-3.94890917983285e-05,0.246824682468247
0.000100591807676987,-3.94603285465082e-05,0.246924692469247
0.000100543875834599,-3.9431835959414e-05,0.247024702470247
0.000100496768655666,-3.94040484827035e-05,0.247124712471247
0.000100450969881555,-3.93774136921677e-05,0.247224722472247
0.000100405417585183,-3.93514370200206e-05,0.247324732473247
0.000100360180872184,-3.9326059726256e-05,0.247424742474247
0.000100315015568747,-3.93005605757745e-05,0.247524752475248
0.000100269919371105,-3.92749411810566e-05,0.247624762476248
0.000100224892279419,-3.92492022331584e-05,0.247724772477248
0.000100179372232418,-3.9223643421266e-05,0.247824782478248
0.00010013384988181,-3.91982949216229e-05,0.247924792479248
0.000100088235390142,-3.91728724786825e-05,0.248024802480248
0.000100042471169009,-3.91472629891367e-05,0.248124812481248
9.99973726679212e-05,-3.91223335015116e-05,0.248224822482248
9.99525598044416e-05,-3.90973240814142e-05,0.248324832483248
9.99074129292166e-05,-3.90718329932956e-05,0.248424842484248
9.98618145621538e-05,-3.90460767689184e-05,0.248524852485249
9.98167851668614e-05,-3.90190245788351e-05,0.248624862486249
9.97723201364462e-05,-3.89906895531589e-05,0.248724872487249
9.9728297383603e-05,-3.89626489185499e-05,0.248824882488249
9.96849564754098e-05,-3.89351484616198e-05,0.248924892489249
9.96420509344487e-05,-3.89079228157616e-05,0.249024902490249
9.95995554216882e-05,-3.88808213301468e-05,0.249124912491249
9.95569608572074e-05,-3.88536816059358e-05,0.249224922492249
9.95140484055868e-05,-3.88264504316099e-05,0.249324932493249
9.94703435398833e-05,-3.87975342254247e-05,0.249424942494249
9.94258577774896e-05,-3.87669498031617e-05,0.24952495249525
9.93807546693485e-05,-3.87360069517062e-05,0.24962496249625
9.93350388223531e-05,-3.87047091263479e-05,0.24972497249725
9.92888461446481e-05,-3.86730853515571e-05,0.24982498249825
9.92425912718069e-05,-3.86413192186394e-05,0.24992499249925
9.91951800270528e-05,-3.86095606873771e-05,0.25002500250025
9.91474831445303e-05,-3.85782149485993e-05,0.25012501250125
9.90995812480673e-05,-3.85476042661e-05,0.25022502250225
9.90513545538052e-05,-3.85175733819777e-05,0.25032503250325
9.90026233865152e-05,-3.84881870254237e-05,0.25042504250425
9.89533946570168e-05,-3.84594389769045e-05,0.250525052505251
9.89036729720432e-05,-3.84313227865276e-05,0.250625062506251
9.88534629389673e-05,-3.84038324651282e-05,0.250725072507251
9.88030594093437e-05,-3.83774582037778e-05,0.250825082508251
9.87525729526055e-05,-3.83516043097522e-05,0.250925092509251
9.87019644088816e-05,-3.8326267788469e-05,0.251025102510251
9.86512383850653e-05,-3.83014438024965e-05,0.251125112511251
9.85997314648786e-05,-3.82750280776187e-05,0.251225122512251
9.85483788810489e-05,-3.82485416343847e-05,0.251325132513251
9.84971806337359e-05,-3.82228197326068e-05,0.251425142514251
9.84459409229456e-05,-3.81967794830417e-05,0.251525152515252
9.8395076687378e-05,-3.81705666991163e-05,0.251625162516252
9.83448850825143e-05,-3.81437699704581e-05,0.251725172517252
9.82946335858011e-05,-3.8116014052103e-05,0.251825182518252
9.82443221973983e-05,-3.8087308849223e-05,0.251925192519252
9.81951694841952e-05,-3.8058299810801e-05,0.252025202520252
9.81471639287989e-05,-3.80289903921368e-05,0.252125212521252
9.80999461805924e-05,-3.79990965680225e-05,0.252225222522252
9.80535047217033e-05,-3.79686240972943e-05,0.252325232523252
9.80079639428834e-05,-3.79379832385516e-05,0.252425242524252
9.79633123265801e-05,-3.79071756042748e-05,0.252525252525253
9.79192227713878e-05,-3.78760834841028e-05,0.252625262526253
9.78758818631946e-05,-3.78444249260255e-05,0.252725272527253
9.78332803882141e-05,-3.78122047674347e-05,0.252825282528253
9.7791411435467e-05,-3.77794292278839e-05,0.252925292529253
9.7750122972203e-05,-3.77455470727489e-05,0.253025302530253
9.77093597136256e-05,-3.77104578681374e-05,0.253125312531253
9.76685595986238e-05,-3.76742818582859e-05,0.253225322532253
9.76277203235912e-05,-3.76370298698008e-05,0.253325332533253
9.75871528650079e-05,-3.75991153862226e-05,0.253425342534253
9.75471037006117e-05,-3.75615033560645e-05,0.253525352535254
9.75069946445258e-05,-3.75238784261518e-05,0.253625362536254
9.74666391107024e-05,-3.74856720853815e-05,0.253725372537254
9.74260716521191e-05,-3.74472558930692e-05,0.253825382538254
9.73857783135918e-05,-3.74088507577023e-05,0.253925392539254
9.73457567915138e-05,-3.73704562185633e-05,0.254025402540254
9.73060047824386e-05,-3.73320727363696e-05,0.254125412541254
9.72662642910759e-05,-3.72933457979258e-05,0.254225422542254
9.72266574042516e-05,-3.72542889940524e-05,0.254325432543254
9.71873937434386e-05,-3.72149573791071e-05,0.254425442544254
9.71488510873064e-05,-3.71759772827747e-05,0.254525452545255
9.71104351253728e-05,-3.71382816344959e-05,0.254625462546255
9.7071890165794e-05,-3.710134592061e-05,0.254725472547255
9.70340178367592e-05,-3.70654094778365e-05,0.254825482548255
9.69968112279284e-05,-3.7030462631352e-05,0.254925492549255
9.69599340236302e-05,-3.69963961938554e-05,0.255025502550255
9.69227412357988e-05,-3.69621203655141e-05,0.255125512551255
9.68850670103646e-05,-3.69280382640092e-05,0.255225522552255
9.68475540319468e-05,-3.68942157702851e-05,0.255325532553255
9.68101976936523e-05,-3.68606508111639e-05,0.255425542554255
9.67721894564727e-05,-3.68268087374443e-05,0.255525552555256
9.67346649603424e-05,-3.67929530728943e-05,0.255625562556256
9.66963941208195e-05,-3.6758589249728e-05,0.255725572557256
9.66581762623267e-05,-3.6723811482304e-05,0.255825582558256
9.66195921427171e-05,-3.66883189296729e-05,0.255925592559256
9.65802824113737e-05,-3.66525354412643e-05,0.256025602560256
9.65415969364373e-05,-3.66165172231894e-05,0.256125612561256
9.65036140379695e-05,-3.65807876373753e-05,0.256225622562256
9.64659997043847e-05,-3.65451002061446e-05,0.256325632563256
9.64287493283103e-05,-3.65094546991486e-05,0.256425642564256
9.63909484086776e-05,-3.64731255045934e-05,0.256525652565257
9.63526015526994e-05,-3.64361193027001e-05,0.256625662566257
9.63141671625536e-05,-3.63990078295127e-05,0.256725672567257
9.62756498452931e-05,-3.63617917760873e-05,0.256825682568257
9.62375310385207e-05,-3.63250334339835e-05,0.256925692569257
9.61989975966545e-05,-3.6288427815876e-05,0.257025702570257
9.61601347499361e-05,-3.62524948284022e-05,0.257125712571257
9.61209494090249e-05,-3.62172277913114e-05,0.257225722572257
9.60818078353574e-05,-3.61821194674018e-05,0.257325732573257
9.60425027109071e-05,-3.61471691656175e-05,0.257425742574257
9.60033496195271e-05,-3.6112107142657e-05,0.257525752575258
9.59642287775184e-05,-3.60769757834522e-05,0.257625762576258
9.59244998037084e-05,-3.60404362766478e-05,0.257725772577258
9.58851670370998e-05,-3.60042623399841e-05,0.257825782578258
9.58461037833341e-05,-3.59678580503583e-05,0.257925792579258
9.58073077389647e-05,-3.59312257113172e-05,0.258025802580258
9.57679312052722e-05,-3.58948949042914e-05,0.258125812581258
9.5728285158417e-05,-3.58590727165793e-05,0.258225822582258
9.56891712270678e-05,-3.5823782183486e-05,0.258325832583258
9.56505825004052e-05,-3.57890173158365e-05,0.258425842584258
9.56129174890771e-05,-3.57550305804535e-05,0.258525852585259
9.55747203624029e-05,-3.5721277883671e-05,0.258625862586259
9.5536166188718e-05,-3.56876461222007e-05,0.258725872587259
9.54972641819688e-05,-3.56541336835422e-05,0.258825882588259
9.54589472717555e-05,-3.56208677225612e-05,0.258925892589259
9.54212085475787e-05,-3.55878457053428e-05,0.259025902590259
9.53832210420579e-05,-3.55550411413219e-05,0.259125912591259
9.5345583673048e-05,-3.552362261101e-05,0.259225922592259
9.53073658147151e-05,-3.54915632387882e-05,0.259325932593259
9.52687839985521e-05,-3.54590790957222e-05,0.259425942594259
9.52291632907285e-05,-3.54263321199343e-05,0.25952595259526
9.518930762272e-05,-3.5392710263636e-05,0.25962596259626
9.51498020913823e-05,-3.53596709699487e-05,0.25972597259726
9.51103656658404e-05,-3.53274722341925e-05,0.25982598259826
9.50706228708713e-05,-3.52958945299921e-05,0.25992599259926
9.50307533817036e-05,-3.5264861380175e-05,0.26002600260026
9.49910981209022e-05,-3.52344794381571e-05,0.26012601260126
9.49518713165136e-05,-3.52041642984883e-05,0.26022602260226
9.49130729686976e-05,-3.51739148094153e-05,0.26032603260326
9.48740028044323e-05,-3.51443695093214e-05,0.26042604260426
9.48349003906358e-05,-3.51140762531945e-05,0.260526052605261
9.47962517721237e-05,-3.50831069111441e-05,0.260626062606261
9.47577505796288e-05,-3.50528254030084e-05,0.260726072607261
9.47189683564186e-05,-3.50235878544637e-05,0.260826082608261
9.46807643192447e-05,-3.49940660503723e-05,0.260926092609261
9.46426386019727e-05,-3.49648644368773e-05,0.261026102610261
9.46051532658732e-05,-3.49362106027166e-05,0.261126112611261
9.45680434051564e-05,-3.49078433276191e-05,0.261226122612261
9.45312836809507e-05,-3.48794884915888e-05,0.261326132613261
9.44945815449879e-05,-3.48512932901543e-05,0.261426142614261
9.44573818466568e-05,-3.4823869771104e-05,0.261526152615262
9.44187954234408e-05,-3.47954520487117e-05,0.261626162616262
9.43800800027395e-05,-3.47677571738894e-05,0.261726172617262
9.43411641748311e-05,-3.47406361082791e-05,0.261826182618262
9.43021492952023e-05,-3.47142272939909e-05,0.261926192619262
9.42631574508387e-05,-3.46878293062893e-05,0.262026202620262
9.42232925688839e-05,-3.46599678862816e-05,0.262126212621262
9.41825638632843e-05,-3.46306568551368e-05,0.262226222622262
9.41414182188245e-05,-3.46014483310622e-05,0.262326232623262
9.4099369590689e-05,-3.45712808476393e-05,0.262426242624262
9.4056703616806e-05,-3.45401362069946e-05,0.262526252625263
9.40134249040686e-05,-3.45080240839516e-05,0.262626262626263
9.396922708289e-05,-3.44757297517148e-05,0.262726272627263
9.39241193676958e-05,-3.44432550531135e-05,0.262826282628263
9.38781109724323e-05,-3.44106018309769e-05,0.262926292629263
9.383177086887e-05,-3.43764165313559e-05,0.263026302630263
9.37851981088892e-05,-3.43428453527011e-05,0.263126312631263
9.37385447252402e-05,-3.43094335782935e-05,0.263226322632263
9.36921977111783e-05,-3.42745159866278e-05,0.263326332633263
9.36457009676526e-05,-3.42406384385558e-05,0.263426342634263
9.35995244147132e-05,-3.42070909862522e-05,0.263526352635264
9.35538776735134e-05,-3.41740017059773e-05,0.263626362636264
9.35083299841939e-05,-3.41409748513572e-05,0.263726372637264
9.34630633254299e-05,-3.41088187308916e-05,0.263826382638264
9.34177598100816e-05,-3.40771585603338e-05,0.263926392639264
9.3371905751335e-05,-3.40455734848465e-05,0.264026402640264
9.33254596853928e-05,-3.40145776522011e-05,0.264126412641264
9.32791034572247e-05,-3.39836193670959e-05,0.264226422642264
9.32329084760732e-05,-3.39530823975452e-05,0.264326432643264
9.31872893771917e-05,-3.39224737882137e-05,0.264426442644264
9.31424120149695e-05,-3.38921245563144e-05,0.264526452645265
9.30977995585372e-05,-3.38610411895512e-05,0.264626462646265
9.30534543115012e-05,-3.38292312895795e-05,0.264726472647265
9.30088971398653e-05,-3.37968134881653e-05,0.264826482648265
9.29635936246769e-05,-3.37646965277006e-05,0.264926492649265
9.29175506764357e-05,-3.37328771832542e-05,0.265026502650265
9.2871173716449e-05,-3.37007620656187e-05,0.265126512651265
9.28250662693053e-05,-3.3668716514576e-05,0.265226522652265
9.27783668151259e-05,-3.36364507461021e-05,0.265326532653265
9.27310776575172e-05,-3.36039670637434e-05,0.265426542654265
9.26844680409522e-05,-3.35732059607643e-05,0.265526552655266
9.26380496174881e-05,-3.35426703733255e-05,0.265626562656266
9.25921886480819e-05,-3.3512764110154e-05,0.265726572657266
9.25469081681588e-05,-3.34829085246359e-05,0.265826582658266
9.25016576340005e-05,-3.34538289982064e-05,0.265926592659266
9.24558127893599e-05,-3.34248922906112e-05,0.266026602660266
9.24093736340772e-05,-3.33960967893796e-05,0.266126612661266
9.23628999258167e-05,-3.33680213714841e-05,0.266226622662266
9.23161659186596e-05,-3.33394085401436e-05,0.266326632663266
9.22699087422119e-05,-3.33111126744682e-05,0.266426642664266
9.22232415374038e-05,-3.32836202798809e-05,0.266526652665267
9.21769336833727e-05,-3.32568048926319e-05,0.266626662666267
9.21309828763522e-05,-3.32306600628289e-05,0.266726672667267
9.20852301727726e-05,-3.32049607356388e-05,0.266826682668267
9.20396801798466e-05,-3.31797023039986e-05,0.266926692669267
9.19943259869149e-05,-3.31548808519113e-05,0.267026702670267
9.19491675941372e-05,-3.31304917723137e-05,0.267126712671267
9.19045989047888e-05,-3.31061932214264e-05,0.267226722672267
9.18603112459958e-05,-3.30825850383392e-05,0.267326732673267
9.18156365942675e-05,-3.30581303081558e-05,0.267426742674267
9.17704620767242e-05,-3.30324749783783e-05,0.267526752675268
9.1725416556826e-05,-3.30078147733573e-05,0.267626762676268
9.1680774154469e-05,-3.29835272794153e-05,0.267726772677268
9.16361156275063e-05,-3.2959622632073e-05,0.267826782678268
9.15907499170218e-05,-3.29350218581142e-05,0.267926792679268
9.15446839335154e-05,-3.29097309467041e-05,0.268026802680268
9.14981296017467e-05,-3.28845701847224e-05,0.268126812681268
9.14508358369251e-05,-3.28583212353787e-05,0.268226822682268
9.14040142957601e-05,-3.28323344277009e-05,0.268326832683268
9.13562713427071e-05,-3.28053504220886e-05,0.268426842684268
9.13084638909116e-05,-3.27779381903422e-05,0.268526852685269
9.1260757794283e-05,-3.27498756722113e-05,0.268626862686269
9.12126393660072e-05,-3.27215411072324e-05,0.268726872687269
9.11641178198706e-05,-3.26929372596592e-05,0.268826882688269
9.11154580621426e-05,-3.26639607010072e-05,0.268926892689269
9.10666255396856e-05,-3.26343718641981e-05,0.269026902690269
9.10171111724188e-05,-3.26025879941142e-05,0.269126912691269
9.09676935534258e-05,-3.25700911816323e-05,0.269226922692269
9.09182621132737e-05,-3.25372117528994e-05,0.269326932693269
9.08688168519624e-05,-3.25039531631954e-05,0.269426942694269
9.08183027529059e-05,-3.24696501532132e-05,0.26952695269527
9.07667267267636e-05,-3.24343130888222e-05,0.26962696269627
9.07142960910826e-05,-3.24002123287364e-05,0.26972697269727
9.06613932319049e-05,-3.2367263103052e-05,0.26982698269827
9.060802505989e-05,-3.2335454124495e-05,0.26992699269927
9.05551129866062e-05,-3.23052495542492e-05,0.27002700270027
9.05016042990738e-05,-3.22749012437644e-05,0.27012701270127
9.04475036046656e-05,-3.22444108055015e-05,0.27022702270227
9.03942206630521e-05,-3.22145040816226e-05,0.27032703270327
9.03414145521482e-05,-3.21851218714144e-05,0.27042704270427
9.02893570882434e-05,-3.21563662212496e-05,0.270527052705271
9.02380206291792e-05,-3.21282827409914e-05,0.270627062706271
9.01871978572489e-05,-3.21004800609899e-05,0.270727072707271
9.0136446494561e-05,-3.20734002285484e-05,0.270827082708271
9.00853449955218e-05,-3.20470724984956e-05,0.270927092709271
9.00347802188818e-05,-3.20214676160129e-05,0.271027102710271
8.99847982351714e-05,-3.19968355140575e-05,0.271127112711271
8.99348139478545e-05,-3.19728896335364e-05,0.271227122712271
8.98848273570911e-05,-3.19496228335314e-05,0.271327132713271
8.98350872439053e-05,-3.19266559530713e-05,0.271427142714271
8.97856396791475e-05,-3.19039618104951e-05,0.271527152715272
8.97362266672075e-05,-3.18811633180397e-05,0.271627162716272
8.96869518670188e-05,-3.18575979806017e-05,0.271727172717272
8.96384717845194e-05,-3.18348711279169e-05,0.271827182718272
8.95907749021568e-05,-3.18129742369154e-05,0.271927192719272
8.95437345255725e-05,-3.17912554087518e-05,0.272027202720272
8.94973207091614e-05,-3.17693504553974e-05,0.272127212721272
8.94517960549473e-05,-3.17476790799461e-05,0.272227222722272
8.94071559561967e-05,-3.17262387484928e-05,0.272327232723272
8.93633888951972e-05,-3.17050273878896e-05,0.272427242724272
8.93192002882844e-05,-3.16832664051327e-05,0.272527252725273
8.92750946083266e-05,-3.16608523717474e-05,0.272627262726273
8.92313943496761e-05,-3.16389471880444e-05,0.272727272727273
8.91885118439802e-05,-3.1617455257543e-05,0.272827282728273
8.91462720229036e-05,-3.1597245932276e-05,0.272927292729273
8.91046679761063e-05,-3.15783070035447e-05,0.273027302730273
8.90636904893224e-05,-3.15606258019333e-05,0.273127312731273
8.90232612426503e-05,-3.15441219342723e-05,0.273227322732273
8.89829563864104e-05,-3.15279099238034e-05,0.273327332733273
8.89427759207625e-05,-3.15119870062827e-05,0.273427342734273
8.89015588669006e-05,-3.14945596536259e-05,0.273527352735274
8.88597935730869e-05,-3.14758715792666e-05,0.273627362736274
8.88183093098286e-05,-3.14576018258594e-05,0.273727372737274
8.87755765334367e-05,-3.14396248510589e-05,0.273827382738274
8.87322563572219e-05,-3.14211876310617e-05,0.273927392739274
8.86890375361742e-05,-3.14035156435764e-05,0.274027402740274
8.86461366021063e-05,-3.13854467579537e-05,0.274127412741274
8.86026828211934e-05,-3.13668869901836e-05,0.274227422742274
8.85599915084387e-05,-3.13485078191267e-05,0.274327432743274
8.85169592732791e-05,-3.13303951664401e-05,0.274427442744274
8.84729273063298e-05,-3.13123654408083e-05,0.274527452745275
8.84279048216969e-05,-3.12944174904879e-05,0.274627462746275
8.83825506287651e-05,-3.12765499333371e-05,0.274727472747275
8.83367610687611e-05,-3.12590235289198e-05,0.274827482748275
8.82905453557909e-05,-3.12418352826238e-05,0.274927492749275
8.82437675817097e-05,-3.12251061297711e-05,0.275027502750275
8.81964369604638e-05,-3.12088314632988e-05,0.275127512751275
8.81484291014611e-05,-3.11933107420346e-05,0.275227522752275
8.81000204285237e-05,-3.11787434516509e-05,0.275327532753275
8.8051547256524e-05,-3.11650475864777e-05,0.275427542754275
8.80034748987787e-05,-3.11510243897601e-05,0.275527552755276
8.79559599952511e-05,-3.11377523740266e-05,0.275627562756276
8.7908668534036e-05,-3.11248509961942e-05,0.275727572757276
8.78616005151334e-05,-3.11123163402657e-05,0.275827582758276
8.78147536350967e-05,-3.11001449509315e-05,0.275927592759276
8.77677086514594e-05,-3.10885989698774e-05,0.276027602760276
8.77204678679876e-05,-3.10776719472013e-05,0.276127612761276
8.76732938867051e-05,-3.10669269033602e-05,0.276227622762276
8.76258181430485e-05,-3.10567816986089e-05,0.276327632763276
8.75780406371776e-05,-3.10472305741212e-05,0.276427642764276
8.75299659758258e-05,-3.10382675407219e-05,0.276527652765277
8.74816839969272e-05,-3.10292713364968e-05,0.276627662766277
8.74342842698856e-05,-3.10208781963027e-05,0.276727672767277
8.73877875262e-05,-3.1013339895926e-05,0.276827682768277
8.7342228319168e-05,-3.1006473765456e-05,0.276927692769277
8.72977057005098e-05,-3.09996956298109e-05,0.277027702770277
8.72540422982837e-05,-3.09933436471421e-05,0.277127712771277
8.72108004419708e-05,-3.09875396741364e-05,0.277227722772277
8.71679801315709e-05,-3.09822781823361e-05,0.277327732773277
8.71251966775955e-05,-3.0977244279254e-05,0.277427742774277
8.70819294824109e-05,-3.09722490754754e-05,0.277527752775278
8.70390976544583e-05,-3.09672907281612e-05,0.277627762776278
8.69965422498484e-05,-3.09623201721484e-05,0.277727772777278
8.69537541888199e-05,-3.0956521266903e-05,0.277827782778278
8.69110006807692e-05,-3.09501796501135e-05,0.277927792779278
8.68682748150367e-05,-3.09433003895303e-05,0.278027802780278
8.68253969163939e-05,-3.09357293790251e-05,0.278127812781278
8.67826364978435e-05,-3.0928025915575e-05,0.278227822782278
8.67393393567342e-05,-3.09194291433724e-05,0.278327832783278
8.66967862557307e-05,-3.09112580634288e-05,0.278427842784278
8.66544957570705e-05,-3.09032991385436e-05,0.278527852785279
8.66124655573071e-05,-3.08955502955691e-05,0.278627862786279
8.65705943011134e-05,-3.08874750424447e-05,0.278727872787279
8.65286723671765e-05,-3.08794891662772e-05,0.278827882788279
8.64866928449965e-05,-3.08715431411666e-05,0.278927892789279
8.64446557347334e-05,-3.0863636736764e-05,0.279027902790279
8.64025610360674e-05,-3.0855199829506e-05,0.279127912791279
8.63603995350524e-05,-3.08471204300358e-05,0.279227922792279
8.63182472481434e-05,-3.08386812192513e-05,0.279327932793279
8.62757931990202e-05,-3.08295398926654e-05,0.279427942794279
8.62336731614826e-05,-3.08197526564093e-05,0.27952795279528
8.61916544794316e-05,-3.08099974392059e-05,0.27962796279628
8.61500550396874e-05,-3.08003396613022e-05,0.27972797279728
8.6109003839895e-05,-3.0790796829516e-05,0.27982798279828
8.60678443742761e-05,-3.07817140125877e-05,0.27992799279928
8.60265789462773e-05,-3.07730866034344e-05,0.28002800280028
8.59855484783035e-05,-3.07639977973312e-05,0.28012801280128
8.5944315299676e-05,-3.07547781507437e-05,0.28022802280228
8.59033032600742e-05,-3.07448239085849e-05,0.28032803280328
8.58625837685807e-05,-3.07332949736511e-05,0.28042804280428
8.58214127852492e-05,-3.07195316150629e-05,0.280528052805281
8.57804629407837e-05,-3.07055148682275e-05,0.280628062806281
8.57395752916142e-05,-3.06927238294594e-05,0.280728072807281
8.56987360165815e-05,-3.06808486740316e-05,0.280828082808281
8.56582077180291e-05,-3.06701692807864e-05,0.280928092809281
8.56184902619317e-05,-3.06599955122623e-05,0.281028102810281
8.55784341870358e-05,-3.06506795781382e-05,0.281128112811281
8.55383850226395e-05,-3.06417690652116e-05,0.281228122812281
8.54984418206231e-05,-3.06324651094474e-05,0.281328132813281
8.54584202985451e-05,-3.06232132134486e-05,0.281428142814281
8.54181131388586e-05,-3.06141794616932e-05,0.281528152815282
8.53772116685299e-05,-3.06047923485057e-05,0.281628162816282
8.53357251016653e-05,-3.05950553291858e-05,0.281728172817282
8.52948282383897e-05,-3.05854597465781e-05,0.281828182818282
8.52543851703985e-05,-3.05758597872662e-05,0.281928192819282
8.52131473848778e-05,-3.0566309584193e-05,0.282028202820282
8.51716654250662e-05,-3.05568462241816e-05,0.282128212821282
8.51302041970732e-05,-3.05474469022855e-05,0.282228222822282
8.50887613972923e-05,-3.0538111388166e-05,0.282328232823282
8.50475190045587e-05,-3.05286858060436e-05,0.282428242824282
8.50064770190323e-05,-3.05191710773228e-05,0.282528252825283
8.49648867933941e-05,-3.05092817946939e-05,0.282628262826283
8.49227851840687e-05,-3.04991879586521e-05,0.282728272827283
8.48801468525039e-05,-3.04890621035476e-05,0.282828282828283
8.48379323704588e-05,-3.04790373733913e-05,0.282928292829283
8.47950705964217e-05,-3.04692070611273e-05,0.283028302830283
8.47514578719389e-05,-3.04592212606132e-05,0.283128312831283
8.470710801785e-05,-3.04490820450369e-05,0.283228322832283
8.46620072131554e-05,-3.04393924784293e-05,0.283328332833283
8.46165217191319e-05,-3.04305464643353e-05,0.283428342834283
8.45706492320133e-05,-3.04225352493361e-05,0.283528352835284
8.45239382602812e-05,-3.04149699976572e-05,0.283628362836284
8.44773885355655e-05,-3.0407346697028e-05,0.283728372837284
8.44304126578837e-05,-3.03997429764042e-05,0.283828382838284
8.43830175377353e-05,-3.03921581447299e-05,0.283928392839284
8.43353736365626e-05,-3.03846265245742e-05,0.284028402840284
8.4287902499959e-05,-3.03761497662593e-05,0.284128412841284
8.42410072457854e-05,-3.03668612441448e-05,0.284228422842284
8.41946832669887e-05,-3.03567683295076e-05,0.284328432843284
8.41484560364658e-05,-3.03446151380669e-05,0.284428442844284
8.41022403234956e-05,-3.03307432832436e-05,0.284528452845285
8.40559485940702e-05,-3.0314813685492e-05,0.284628462846285
8.40100599823457e-05,-3.02980870665245e-05,0.284728472847285
8.39644938646542e-05,-3.0281124796476e-05,0.284828482848285
8.39192502411554e-05,-3.02635804245239e-05,0.284928492849285
8.38746124460113e-05,-3.02458126102094e-05,0.285028502850285
8.38305758720089e-05,-3.02278231963517e-05,0.285128512851285
8.37875528509554e-05,-3.02104336215837e-05,0.285228522852285
8.37441151946482e-05,-3.01925365792555e-05,0.285328532853285
8.3700269813587e-05,-3.01741375978445e-05,0.285428542854285
8.36560167077718e-05,-3.01552412844138e-05,0.285528552855286
8.36118027619875e-05,-3.01353060791627e-05,0.285628562856286
8.35681140210495e-05,-3.01145445978668e-05,0.285728572857286
8.35249458775853e-05,-3.00929651332377e-05,0.285828582858286
8.34823812590291e-05,-3.00716005879209e-05,0.285928592859286
8.34404109509552e-05,-3.00504488887185e-05,0.286028602860286
8.3398231021728e-05,-3.00270807334066e-05,0.286128612861286
8.33561846971989e-05,-3.000334769903e-05,0.286228622862286
8.33138389139022e-05,-2.9979577808169e-05,0.286328632863286
8.32712005823375e-05,-2.99543465581698e-05,0.286428642864286
8.32282720059513e-05,-2.99276682309287e-05,0.286528652865287
8.31853226979064e-05,-2.99018677787904e-05,0.286628662866287
8.31422006251324e-05,-2.98768277217523e-05,0.286728672867287
8.30989103946826e-05,-2.98525411492249e-05,0.286828682868287
8.30554497031102e-05,-2.98290004595527e-05,0.286928692869287
8.30118231573084e-05,-2.98061982814488e-05,0.287028702870287
8.29677451198287e-05,-2.97829729449711e-05,0.287128712871287
8.29240748069431e-05,-2.97597213482572e-05,0.287228722872287
8.28808053083118e-05,-2.97360228668083e-05,0.287328732873287
8.28378306613952e-05,-2.97121435582977e-05,0.287428742874287
8.27955562875006e-05,-2.96886588443979e-05,0.287528752875288
8.27536435676697e-05,-2.96650531951958e-05,0.287628762876288
8.2712090198456e-05,-2.9641327532096e-05,0.287728772877288
8.26708915728062e-05,-2.96174832372404e-05,0.287828782878288
8.26307686955612e-05,-2.95936705007302e-05,0.287928792879288
8.25907702087485e-05,-2.95694438199623e-05,0.288028802880288
8.25505667079952e-05,-2.95452473154379e-05,0.288128812881288
8.25107202540928e-05,-2.95213726139903e-05,0.288228822882288
8.24712285439143e-05,-2.9497816721017e-05,0.288328832883288
8.24323311442181e-05,-2.94746798400717e-05,0.288428842884288
8.23946799540491e-05,-2.94519382448033e-05,0.288528852885289
8.23582634556949e-05,-2.94295873281286e-05,0.288628862886289
8.23217156562489e-05,-2.94072493112285e-05,0.288728872887289
8.22853705672968e-05,-2.93852434632845e-05,0.288828882888289
8.22492235819453e-05,-2.93635665593556e-05,0.288928892889289
8.22134543754232e-05,-2.93433383451491e-05,0.289028902890289
8.21774571195355e-05,-2.93224547767877e-05,0.289128912891289
8.21409830329382e-05,-2.93011508142863e-05,0.289228922892289
8.21042901110816e-05,-2.92793794656501e-05,0.289328932893289
8.20674175138364e-05,-2.92577739711333e-05,0.289428942894289
8.20305541308572e-05,-2.92360712676754e-05,0.28952895289529
8.1993230041934e-05,-2.92132704716934e-05,0.28962896289629
8.19554705857787e-05,-2.91883349948933e-05,0.28972897289729
8.19171674968845e-05,-2.91623571709829e-05,0.28982898289829
8.18785626454562e-05,-2.91355208216066e-05,0.28992899289929
8.1839660638707e-05,-2.91078342394957e-05,0.29002900290029
8.18004637802431e-05,-2.90793059476904e-05,0.29012901290129
8.1761656218321e-05,-2.9051063063185e-05,0.29022902290229
8.172278185389e-05,-2.90224428605576e-05,0.29032903290329
8.16837784919738e-05,-2.89931689162358e-05,0.29042904290429
8.16446207935407e-05,-2.89632739403582e-05,0.290529052905291
8.16061288151519e-05,-2.89329350743382e-05,0.290629062906291
8.15677220671645e-05,-2.89024667499659e-05,0.290729072907291
8.15287970253099e-05,-2.88732849468349e-05,0.290829082908291
8.1490171442063e-05,-2.88441713281749e-05,0.290929092909291
8.14516149647717e-05,-2.88149796198618e-05,0.291029102910291
8.1413189788732e-05,-2.8785801041662e-05,0.291129112911291
8.13746079727289e-05,-2.87562195761598e-05,0.291229122912291
8.13362104390074e-05,-2.87265514979444e-05,0.291329132913291
8.12971264534231e-05,-2.86968016444276e-05,0.291429142914291
8.12578167220797e-05,-2.86678405194152e-05,0.291529152915292
8.1218350350613e-05,-2.86391286363043e-05,0.291629162916292
8.11786190733564e-05,-2.86120011208018e-05,0.291729172917292
8.11389154382583e-05,-2.85857051794631e-05,0.291829182918292
8.1099273998616e-05,-2.8561089432562e-05,0.291929192919292
8.10600863542582e-05,-2.85373941760643e-05,0.292029202920292
8.10213525053447e-05,-2.85146104261925e-05,0.292129212921292
8.09830655408964e-05,-2.8492728738492e-05,0.292229222922292
8.09451102849067e-05,-2.84705568060699e-05,0.292329232923292
8.09067933746935e-05,-2.84485873538929e-05,0.292429242924292
8.08688588503626e-05,-2.84268374280714e-05,0.292529252925293
8.08313044084674e-05,-2.84053051857959e-05,0.292629262926293
8.07937085030948e-05,-2.83845840162741e-05,0.292729272927293
8.0756186310571e-05,-2.83647381879699e-05,0.292829282928293
8.07190395934299e-05,-2.83450906935551e-05,0.292929292929293
8.06822637444585e-05,-2.83256396902105e-05,0.293029302930293
8.0645066349574e-05,-2.8305713929424e-05,0.293129312931293
8.06082444300722e-05,-2.82859871936029e-05,0.293229322932293
8.05715883646399e-05,-2.82652501297242e-05,0.293329332933293
8.05351004568835e-05,-2.82435126429598e-05,0.293429342934293
8.049877609975e-05,-2.82207846385118e-05,0.293529352935294
8.04617422554884e-05,-2.8195672250647e-05,0.293629362936294
8.04248949972748e-05,-2.81695410116644e-05,0.293729372937294
8.03878542423537e-05,-2.81437850176459e-05,0.293829382938294
8.0350465654528e-05,-2.81183089024596e-05,0.293929392939294
8.03127315374042e-05,-2.80931101322403e-05,0.294029402940294
8.02752162555399e-05,-2.80687152938165e-05,0.294129412941294
8.0237919808935e-05,-2.80451163248553e-05,0.294229422942294
8.02006325764362e-05,-2.80224592691121e-05,0.294329432943294
8.01639419580261e-05,-2.7999739327007e-05,0.294429442944294
8.01278387397585e-05,-2.79769574199644e-05,0.294529452945295
8.00923206178671e-05,-2.79541140086818e-05,0.294629462946295
8.00575304114758e-05,-2.79313106788146e-05,0.294729472947295
8.0023463513212e-05,-2.79085474303629e-05,0.294829482948295
7.99901682973723e-05,-2.78858323256694e-05,0.294929492949295
7.99570988274515e-05,-2.78628981553279e-05,0.295029502950295
7.99244071363601e-05,-2.78403912897059e-05,0.295129512951295
7.98909644946631e-05,-2.78179486925677e-05,0.295229522952295
7.98567801164667e-05,-2.77955701335448e-05,0.295329532953295
7.98224206700946e-05,-2.77734620088894e-05,0.295429542954295
7.97887200329476e-05,-2.77526351073563e-05,0.295529552955296
7.97558325418619e-05,-2.77333061910772e-05,0.295629562956296
7.97227768932601e-05,-2.77137390898419e-05,0.295729572957296
7.96893780184871e-05,-2.7694936299704e-05,0.295829582958296
7.96562417462173e-05,-2.76761533199301e-05,0.295929592959296
7.96231953117216e-05,-2.76582673345471e-05,0.296029602960296
7.9590236411074e-05,-2.76412698204949e-05,0.296129612961296
7.95574687035273e-05,-2.76248905737846e-05,0.296229622962296
7.95246618361097e-05,-2.76072874618263e-05,0.296329632963296
7.94913827448758e-05,-2.75884540347476e-05,0.296429642964296
7.94576982326541e-05,-2.75698848225128e-05,0.296529652965297
7.94236336379967e-05,-2.75515068032192e-05,0.296629662966297
7.93895690433393e-05,-2.75337661705456e-05,0.296729672967297
7.93554169145142e-05,-2.75167168270966e-05,0.296829682968297
7.93214076044934e-05,-2.7499751332107e-05,0.296929692969297
7.92879972121677e-05,-2.74834923296331e-05,0.297029702970297
7.92551765234311e-05,-2.74679329090753e-05,0.297129712971297
7.92219204676222e-05,-2.74529466066636e-05,0.297229722972297
7.91883465248335e-05,-2.74385889374633e-05,0.297329732973297
7.91541229866063e-05,-2.7424307975794e-05,0.297429742974297
7.91195516153146e-05,-2.74105056875637e-05,0.297529752975298
7.9084883495909e-05,-2.73970293487559e-05,0.297629762976298
7.90502867859055e-05,-2.73840696916245e-05,0.297729772977298
7.9015761485464e-05,-2.73716214180505e-05,0.297829782978298
7.89813098977114e-05,-2.73596796906124e-05,0.297929792979298
7.89468560065121e-05,-2.73480422594334e-05,0.298029802980298
7.89122040118721e-05,-2.73368086369815e-05,0.298129812981298
7.88779620454327e-05,-2.7326137997145e-05,0.298229822982298
7.88440563943451e-05,-2.73157815587299e-05,0.298329832983298
7.88102405808719e-05,-2.7305602952804e-05,0.298429842984298
7.87764547131635e-05,-2.7295480783348e-05,0.298529852985299
7.87430074644135e-05,-2.72854599691888e-05,0.298629862986299
7.87098942274089e-05,-2.72755391282146e-05,0.298729872987299
7.86765299057735e-05,-2.72661206870203e-05,0.298829882988299
7.86429098922945e-05,-2.72552118622277e-05,0.298929892989299
7.86099740270719e-05,-2.72446282958117e-05,0.299029902990299
7.85777153996061e-05,-2.72343672235185e-05,0.299129912991299
7.85452218119555e-05,-2.72247598929196e-05,0.299229922992299
7.85117653490994e-05,-2.72136854443462e-05,0.299329932993299
7.8477355224984e-05,-2.72011576990073e-05,0.299429942994299
7.84431915786062e-05,-2.71888402659077e-05,0.2995299529953
7.84090832168649e-05,-2.71768301236498e-05,0.2996299629963
7.83746408432184e-05,-2.71653332077686e-05,0.2997299729973
7.83398690650393e-05,-2.71543446808524e-05,0.2998299829983
7.83047724892209e-05,-2.71438594751408e-05,0.2999299929993
7.82701020662088e-05,-2.71340220219386e-05,0.3000300030003
7.8235982186755e-05,-2.71248675652396e-05,0.3001300130013
7.82008833073302e-05,-2.71157939624174e-05,0.3002300230023
7.81648238561464e-05,-2.71068000617288e-05,0.3003300330033
7.81278061366504e-05,-2.70978851720978e-05,0.3004300430043
7.80898416663948e-05,-2.70890488328172e-05,0.300530053005301
7.80517251632289e-05,-2.70807379286318e-05,0.300630063006301
7.80134566273124e-05,-2.70729473917613e-05,0.300730073007301
7.79746628863896e-05,-2.70657608403362e-05,0.300830083008301
7.79353462443867e-05,-2.70591725155305e-05,0.300930093009301
7.78955159154097e-05,-2.70531766585176e-05,0.301030103010301
7.78553008967841e-05,-2.70475512090572e-05,0.301130113011301
7.78143464452655e-05,-2.7042722550464e-05,0.301230123012301
7.77719822337566e-05,-2.70377851652671e-05,0.301330133013301
7.77294060974879e-05,-2.70331608297383e-05,0.301430143014301
7.76865512341103e-05,-2.70293950196654e-05,0.301530153015302
7.76435305166632e-05,-2.70267413536444e-05,0.301630163016302
7.76003416415402e-05,-2.70251887747399e-05,0.301730173017302
7.7556473225054e-05,-2.70239029445545e-05,0.301830183018302
7.75130424794063e-05,-2.70226300141435e-05,0.301930193019302
7.7470047100671e-05,-2.70213697531385e-05,0.302030203020302
7.74271484703694e-05,-2.70198501147012e-05,0.302130213021302
7.73848280257845e-05,-2.70179570741391e-05,0.302230223022302
7.7341800397678e-05,-2.70144600859632e-05,0.302330233023302
7.72988418755269e-05,-2.70097166579512e-05,0.302430243024302
7.72556783392756e-05,-2.70036825623522e-05,0.302530253025303
7.72119527417534e-05,-2.69958733668908e-05,0.302630263026303
7.71676673864071e-05,-2.69863068087633e-05,0.302730273027303
7.71228268806092e-05,-2.697499993407e-05,0.302830283028303
7.70784355630428e-05,-2.69638061626749e-05,0.302930293029303
7.70342216172584e-05,-2.69528035842309e-05,0.303030303030303
7.69899500832311e-05,-2.69408740655012e-05,0.303130313031303
7.69453929115951e-05,-2.69274387295235e-05,0.303230323032303
7.69002022692863e-05,-2.69124015191097e-05,0.303330333033303
7.68548434693015e-05,-2.6896422395468e-05,0.303430343034303
7.68086185422252e-05,-2.68788824002203e-05,0.303530353035304
7.67615320951104e-05,-2.68597974277237e-05,0.303630363036304
7.67148211233783e-05,-2.68414350724383e-05,0.303730373037304
7.66685777680898e-05,-2.68232560781e-05,0.303830383038304
7.66227951187453e-05,-2.68052590625868e-05,0.303930393039304
7.65774708717383e-05,-2.67874419527407e-05,0.304030403040304
7.65317872741141e-05,-2.67695748562972e-05,0.304130413041304
7.64866818623666e-05,-2.67518344539822e-05,0.304230423042304
7.64421454223894e-05,-2.67342191333253e-05,0.304330433043304
7.63981756507362e-05,-2.67167282032505e-05,0.304430443044304
7.63546458532082e-05,-2.66994118807239e-05,0.304530453045305
7.6311549119306e-05,-2.66822687836136e-05,0.304630463046305
7.62688854488696e-05,-2.66652972994591e-05,0.304730473047305
7.62266479313994e-05,-2.66484953550724e-05,0.304830483048305
7.61846684093792e-05,-2.66308973108744e-05,0.304930493049305
7.61426497271684e-05,-2.66123384645189e-05,0.305030503050305
7.61007300968379e-05,-2.65939823287572e-05,0.305130513051305
7.60591721205711e-05,-2.65759106789007e-05,0.305230523052305
7.60181808126281e-05,-2.65583573231812e-05,0.305330533053305
7.59775972292793e-05,-2.65409792660558e-05,0.305430543054305
7.59374213708444e-05,-2.65237751254128e-05,0.305530553055306
7.58976463265039e-05,-2.65067430584327e-05,0.305630563056306
7.58576685715098e-05,-2.64901993397049e-05,0.305730573057306
7.58177668329708e-05,-2.64738449711091e-05,0.305830583058306
7.57779342003874e-05,-2.64576781098159e-05,0.305930593059306
7.5739022979532e-05,-2.64420382960786e-05,0.306030603060306
7.57006231422041e-05,-2.64268702451805e-05,0.306130613061306
7.56613295356263e-05,-2.64115743484006e-05,0.306230623062306
7.56219783406456e-05,-2.63973037526207e-05,0.306330633063306
7.5582108851478e-05,-2.63840706665294e-05,0.306430643064306
7.55417164612302e-05,-2.63711939364627e-05,0.306530653065307
7.55014046944906e-05,-2.63590960297285e-05,0.306630663066307
7.54608925207038e-05,-2.63477976780953e-05,0.306730673067307
7.54209078550502e-05,-2.63368183652951e-05,0.306830683068307
7.53814460906365e-05,-2.63261548664069e-05,0.306930693069307
7.53420396110193e-05,-2.63158544037642e-05,0.307030703070307
7.53027805572594e-05,-2.63059356359578e-05,0.307130713071307
7.52636988752815e-05,-2.62964112324137e-05,0.307230723072307
7.52237902262429e-05,-2.6286360933077e-05,0.307330733073307
7.5183370193517e-05,-2.62759346977203e-05,0.307430743074307
7.51425631680155e-05,-2.62649288943452e-05,0.307530753075308
7.51016870363987e-05,-2.62535731848177e-05,0.307630763076308
7.50600507402301e-05,-2.62409058455857e-05,0.307730773077308
7.50176611898495e-05,-2.62269393156964e-05,0.307830783078308
7.49744170299301e-05,-2.62129720947512e-05,0.307930793079308
7.4931688860751e-05,-2.61990507140377e-05,0.308030803080308
7.48896678750936e-05,-2.618487202908e-05,0.308130813081308
7.48483471622984e-05,-2.61704388041118e-05,0.308230823082308
7.48069112731771e-05,-2.61561603763277e-05,0.308330833083308
7.47664659017394e-05,-2.6142216651375e-05,0.308430843084308
7.47264236478427e-05,-2.61284122899668e-05,0.308530853085309
7.46867845118069e-05,-2.61147461403297e-05,0.308630863086309
7.46465441544695e-05,-2.60993327635473e-05,0.308730873087309
7.46051704604843e-05,-2.60829203460011e-05,0.308830883088309
7.4563052726713e-05,-2.60661363691493e-05,0.308930893089309
7.45201402750924e-05,-2.60490506299233e-05,0.309030903090309
7.44764906940254e-05,-2.60318504052873e-05,0.309130913091309
7.44322329811572e-05,-2.60148201811165e-05,0.309230923092309
7.43869663223932e-05,-2.59978657430822e-05,0.309330933093309
7.43418125365087e-05,-2.59810836090496e-05,0.309430943094309
7.42963708095691e-05,-2.59641621114825e-05,0.30953095309531
7.42506434448611e-05,-2.59471026324929e-05,0.30963096309631
7.42047847789015e-05,-2.592968656713e-05,0.30973097309731
7.41589929154509e-05,-2.59120016798802e-05,0.30983098309831
7.41134360120253e-05,-2.5894060179432e-05,0.30993099309931
7.40673539037533e-05,-2.58750641231751e-05,0.31003100310031
7.4021483720241e-05,-2.58558006271331e-05,0.31013101310131
7.39751735626034e-05,-2.58359861268256e-05,0.31023102310231
7.39298216731183e-05,-2.58165123185444e-05,0.31033103310331
7.38852875367476e-05,-2.57968463958874e-05,0.31043104310431
7.38415089580355e-05,-2.577735485043e-05,0.310531053105311
7.37973272617823e-05,-2.57585377784056e-05,0.310631063106311
7.37541982783489e-05,-2.57398690536932e-05,0.310731073107311
7.37121150973955e-05,-2.57213472941607e-05,0.310831083108311
7.36710662012095e-05,-2.57029711176962e-05,0.310931093109311
7.36297017214903e-05,-2.56844364583992e-05,0.311031103110311
7.35880239616844e-05,-2.56657453894475e-05,0.311131113111311
7.3546037528845e-05,-2.56468990626043e-05,0.311231123112311
7.35037424232916e-05,-2.56278990903403e-05,0.311331133113311
7.34611455552043e-05,-2.56087473154845e-05,0.311431143114311
7.34187329695585e-05,-2.55899214900514e-05,0.311531153115312
7.33765000591413e-05,-2.55714190801657e-05,0.311631163116312
7.33335668757021e-05,-2.55533842867735e-05,0.311731173117312
7.328978829699e-05,-2.55342587721541e-05,0.311831183118312
7.32454660853791e-05,-2.55144774426725e-05,0.311931193119312
7.32000681253635e-05,-2.54936705818521e-05,0.312031203120312
7.31540712478126e-05,-2.54718725122623e-05,0.312131213121312
7.31079661042753e-05,-2.54490410793396e-05,0.312231223122312
7.30619853513301e-05,-2.5426379646892e-05,0.312331233123312
7.30170434902054e-05,-2.54039821989197e-05,0.312431243124312
7.29726199232677e-05,-2.53814085309485e-05,0.312531253125313
7.29286386339019e-05,-2.53590606088663e-05,0.312631263126313
7.28845882387404e-05,-2.53367407898497e-05,0.312731273127313
7.28402084388865e-05,-2.53146934783684e-05,0.312831283128313
7.27963262012411e-05,-2.5292940097267e-05,0.312931293129313
7.27529415261239e-05,-2.52714776519331e-05,0.313031303130313
7.27090800202971e-05,-2.52509442200627e-05,0.313131313131313
7.26647485945801e-05,-2.52313305875397e-05,0.313231323132313
7.26195441311121e-05,-2.5210792087899e-05,0.313331333133313
7.25734781476057e-05,-2.51893381656252e-05,0.313431343134313
7.25269099946779e-05,-2.51663816510444e-05,0.313531353135314
7.24802381828167e-05,-2.51425486434828e-05,0.313631363136314
7.2433333714537e-05,-2.51166426896919e-05,0.313731373137314
7.23871825004693e-05,-2.50903458269385e-05,0.313831383138314
7.2341773022901e-05,-2.50636619712198e-05,0.313931393139314
7.22970983711726e-05,-2.50365948081941e-05,0.314031403140314
7.22531262959129e-05,-2.50090003672641e-05,0.314131413141314
7.22097946019857e-05,-2.49809832286576e-05,0.314231423142314
7.21669236138425e-05,-2.49525208177968e-05,0.314331433143314
7.21245064211436e-05,-2.4923617511376e-05,0.314431443144314
7.20825384166762e-05,-2.48942779164684e-05,0.314531453145315
7.20400636357343e-05,-2.48633682358388e-05,0.314631463146315
7.19988304571069e-05,-2.48326352359153e-05,0.314731473147315
7.1958198499781e-05,-2.48021583884828e-05,0.314831483148315
7.19181608529374e-05,-2.47719353899947e-05,0.314931493149315
7.18783420415131e-05,-2.47416849795171e-05,0.315031503150315
7.18384541242932e-05,-2.47110273050128e-05,0.315131513151315
7.1798923253924e-05,-2.46808303364125e-05,0.315231523152315
7.17589385884302e-05,-2.46512426513767e-05,0.315331533153315
7.17189930828074e-05,-2.4622584901209e-05,0.315431543154315
7.16793124831343e-05,-2.4595118766868e-05,0.315531553155316
7.16394499046262e-05,-2.45679728231334e-05,0.315631563156316
7.1600335973277e-05,-2.45411634250593e-05,0.315731573157316
7.1560957135978e-05,-2.45145968189945e-05,0.315831583158316
7.15212558044863e-05,-2.4488349021424e-05,0.315931593159316
7.14809302165876e-05,-2.44628961718915e-05,0.316031603160316
7.14399895862281e-05,-2.44382299776956e-05,0.316131613161316
7.13984339135678e-05,-2.44143430675395e-05,0.316231623162316
7.13562747161591e-05,-2.43912278397675e-05,0.316331633163316
7.13135166010554e-05,-2.43688764623955e-05,0.316431643164316
7.12709934458168e-05,-2.43478238149635e-05,0.316531653165317
7.1228138582599e-05,-2.43279351410101e-05,0.316631663166317
7.11848852085735e-05,-2.43094979210128e-05,0.316731673167317
7.11412886086965e-05,-2.42924061926119e-05,0.316831683168317
7.10977081335851e-05,-2.42758140997672e-05,0.316931693169317
7.10540378206995e-05,-2.42597649488352e-05,0.317031703170317
7.10103905432389e-05,-2.4243966882614e-05,0.317131713171317
7.09667616939906e-05,-2.42284178279355e-05,0.317231723172317
7.09237893505206e-05,-2.42131555626887e-05,0.317331733173317
7.0879791936549e-05,-2.41980478642775e-05,0.317431743174317
7.08349191813799e-05,-2.41830401390412e-05,0.317531753175318
7.07891618707472e-05,-2.41681609507527e-05,0.317631763176318
7.07427042872523e-05,-2.41536067904822e-05,0.317731773177318
7.06952147224365e-05,-2.41384385092355e-05,0.317831783178318
7.06473773247162e-05,-2.41234284804727e-05,0.317931793179318
7.0599199004591e-05,-2.41085748613646e-05,0.318031803180318
7.05499265080087e-05,-2.40916215750836e-05,0.318131813181318
7.05011193242636e-05,-2.40748677744651e-05,0.318231823182318
7.04528603806301e-05,-2.40579013580709e-05,0.318331833183318
7.04048018440439e-05,-2.40409091421477e-05,0.318431843184318
7.03572224416138e-05,-2.40240871570583e-05,0.318531853185319
7.03101198698933e-05,-2.40074330992661e-05,0.318631863186319
7.02634065945548e-05,-2.39909110337116e-05,0.318731873187319
7.02171862745315e-05,-2.39749800538481e-05,0.318831883188319
7.01710995592064e-05,-2.39584381779396e-05,0.318931893189319
7.01251441451329e-05,-2.39412911648322e-05,0.319031903190319
7.0078725721509e-05,-2.39229433217819e-05,0.319131913191319
7.0031851199154e-05,-2.39034066271387e-05,0.319231923192319
6.99850895496785e-05,-2.38840830089786e-05,0.319331933193319
6.9938841587337e-05,-2.38649095809396e-05,0.319431943194319
6.98922503991439e-05,-2.38459418580868e-05,0.31953195319532
6.98453067708334e-05,-2.38267877797046e-05,0.31963196319632
6.97980199166714e-05,-2.38074489582435e-05,0.31973197319732
6.97503898366578e-05,-2.37879272365426e-05,0.31983198319832
6.97025224930128e-05,-2.3769193091593e-05,0.31993199319932
6.96545814363592e-05,-2.37498929694254e-05,0.32003200320032
6.9606997426876e-05,-2.37304163969103e-05,0.32013201320132
6.95596000032811e-05,-2.37108509081456e-05,0.32023202320232
6.95123338809376e-05,-2.36914653250382e-05,0.32033203320332
6.94653626103089e-05,-2.3673200178694e-05,0.32043204320432
6.94186861913947e-05,-2.36561644260655e-05,0.320532053205321
6.93717333491379e-05,-2.36401855327824e-05,0.320632063206321
6.93246561161292e-05,-2.36246148249306e-05,0.320732073207321
6.92774614030281e-05,-2.36094479257958e-05,0.320832083208321
6.92302574759807e-05,-2.35943139671482e-05,0.320932093209321
6.91824131676009e-05,-2.35781973227912e-05,0.321032103210321
6.91339376923145e-05,-2.35611078979269e-05,0.321132113211321
6.90858399956974e-05,-2.35445022142517e-05,0.321232123212321
6.9038223736843e-05,-2.35280623847059e-05,0.321332133213321
6.89910843085383e-05,-2.35117870271777e-05,0.321432143214321
6.89435671014043e-05,-2.34960090016691e-05,0.321532153215322
6.88965244213733e-05,-2.34803885375785e-05,0.321632163216322
6.88499516612326e-05,-2.34649244831426e-05,0.321732173217322
6.88041782259942e-05,-2.34503804583928e-05,0.321832183218322
6.87580385294791e-05,-2.3436056881433e-05,0.321932193219322
6.87123480213553e-05,-2.34210638987804e-05,0.322032203220322
6.86667680825047e-05,-2.3405984764132e-05,0.322132213221322
6.86218054897212e-05,-2.33915142219822e-05,0.322232223222322
6.85770225721664e-05,-2.33774156998553e-05,0.322332233223322
6.85324193298402e-05,-2.33636852817444e-05,0.322432243224322
6.84877976593018e-05,-2.33494600654889e-05,0.322532253225323
6.84438877794979e-05,-2.33349183442756e-05,0.322632263226323
6.84006827796093e-05,-2.33200635734043e-05,0.322732273227323
6.8358604205709e-05,-2.33053790333568e-05,0.322832283228323
6.83172328153303e-05,-2.32908375425021e-05,0.322932293229323
6.82757923191559e-05,-2.32765895213001e-05,0.323032303230323
6.82347641546287e-05,-2.3262483858235e-05,0.323132313231323
6.81924483172567e-05,-2.32468521068505e-05,0.323232323232323
6.81493631009071e-05,-2.32300628318697e-05,0.323332333233323
6.81057112162337e-05,-2.32115820751672e-05,0.323432343234323
6.80616101434887e-05,-2.31922278200664e-05,0.323532353235324
6.80170575789058e-05,-2.31720085896173e-05,0.323632363236324
6.79728804895458e-05,-2.31516288031678e-05,0.323732373237324
6.79291203390459e-05,-2.31313199654231e-05,0.323832383238324
6.78849616780579e-05,-2.31102802177656e-05,0.323932393239324
6.78421667063699e-05,-2.30897500108364e-05,0.324032403240324
6.780002824078e-05,-2.30693372839196e-05,0.324132413241324
6.77585439773619e-05,-2.30490406548835e-05,0.324232423242324
6.77168731282155e-05,-2.30296792588344e-05,0.324332433243324
6.76745020060471e-05,-2.30106030397466e-05,0.324432443244324
6.76316978204129e-05,-2.29925152651744e-05,0.324532453245325
6.75896376747247e-05,-2.29745297673138e-05,0.324632463246325
6.75486256349631e-05,-2.29562593228606e-05,0.324732473247325
6.7508652487022e-05,-2.29377062353214e-05,0.324832483248325
6.74695477697789e-05,-2.29190957899079e-05,0.324932493249325
6.74309958995406e-05,-2.29008831640364e-05,0.325032503250325
6.7392992269414e-05,-2.28830642113611e-05,0.325132513251325
6.73556681804909e-05,-2.28654915059948e-05,0.325232523252325
6.73178649572517e-05,-2.28481261182853e-05,0.325332533253325
6.72804947977981e-05,-2.283161787391e-05,0.325432543254325
6.72430348005703e-05,-2.28150806050744e-05,0.325532553255326
6.72066021774504e-05,-2.27992235684982e-05,0.325632563256326
6.71709481474143e-05,-2.27839647585413e-05,0.325732573257326
6.71360634963556e-05,-2.27692986467359e-05,0.325832583258326
6.71015358921478e-05,-2.27549624003602e-05,0.325932593259326
6.70673653351105e-05,-2.2740952794473e-05,0.326032603260326
6.70335195757126e-05,-2.27278980015683e-05,0.326132613261326
6.69999917034543e-05,-2.27157885771915e-05,0.326232623262326
6.69654825276185e-05,-2.27038779474013e-05,0.326332633263326
6.69306808035148e-05,-2.26926132273013e-05,0.326432643264326
6.68955934416426e-05,-2.26819881973479e-05,0.326532653265327
6.68606857551589e-05,-2.26719332909483e-05,0.326632663266327
6.68252643815413e-05,-2.26613225428813e-05,0.326732673267327
6.67893362316091e-05,-2.26501614816047e-05,0.326832683268327
6.67528160743216e-05,-2.26385864760705e-05,0.326932693269327
6.67157108208177e-05,-2.26266012119371e-05,0.327032703270327
6.66779997387993e-05,-2.26141119355331e-05,0.327132713271327
6.66394547792205e-05,-2.26022570511667e-05,0.327232723272327
6.6600529737206e-05,-2.25896362432224e-05,0.327332733273327
6.65602663446034e-05,-2.25753202679081e-05,0.327432743274327
6.65199660954165e-05,-2.25609146852881e-05,0.327532753275328
6.64797602910568e-05,-2.25464713247892e-05,0.327632763276328
6.64398931054956e-05,-2.25323290355985e-05,0.327732773277328
6.64002125058226e-05,-2.25177212030921e-05,0.327832783278328
6.63604766215129e-05,-2.25034704176562e-05,0.327932793279328
6.632069005946e-05,-2.24895734543599e-05,0.328032803280328
6.62811730104098e-05,-2.24752987122243e-05,0.328132813281328
6.62414993212364e-05,-2.2462012644953e-05,0.328232823282328
6.62018947380185e-05,-2.24494588697265e-05,0.328332833283328
6.61624467949238e-05,-2.24372321956957e-05,0.328432843284328
6.61232407223538e-05,-2.24258762558196e-05,0.328532853285329
6.60842719132555e-05,-2.24153825270478e-05,0.328632863286329
6.60460171983383e-05,-2.24054269027771e-05,0.328732873287329
6.60072626176062e-05,-2.23949962907161e-05,0.328832883288329
6.59688719943844e-05,-2.23850194739694e-05,0.328932893289329
6.59299607736889e-05,-2.23747130221517e-05,0.329032903290329
6.58913789575259e-05,-2.23646053649307e-05,0.329132913291329
6.58526082520282e-05,-2.23544290625314e-05,0.329232923292329
6.58134067865113e-05,-2.23447874093334e-05,0.329332933293329
6.57740740197428e-05,-2.23355389686244e-05,0.329432943294329
6.57353171354042e-05,-2.23270407874849e-05,0.32953295329533
6.56965372158004e-05,-2.23194430560461e-05,0.32963296329633
6.56577342609314e-05,-2.23127372512278e-05,0.32973297329733
6.56204539390921e-05,-2.23066695240955e-05,0.32983298329833
6.55847123748882e-05,-2.23013267177111e-05,0.32993299329933
6.55498300271164e-05,-2.22960145482574e-05,0.33003300330033
6.5515611096102e-05,-2.22904229606788e-05,0.33013301330133
6.54831244191108e-05,-2.22859370672698e-05,0.33023302330233
6.54523561751436e-05,-2.22825453503978e-05,0.33033303330333
6.54225784490198e-05,-2.22795595154206e-05,0.33043304330433
6.53934180686435e-05,-2.22770429094075e-05,0.330533053305331
6.53648704271215e-05,-2.22749909253055e-05,0.330633063306331
6.53367834917033e-05,-2.227328815628e-05,0.330733073307331
6.53088255537705e-05,-2.22713451291204e-05,0.330833083308331
6.52808883476562e-05,-2.22689759489946e-05,0.330933093309331
6.52529695697541e-05,-2.22661845319197e-05,0.331033103310331
6.52250277565868e-05,-2.22634016378949e-05,0.331133113311331
6.51970513904417e-05,-2.22603625913791e-05,0.331233123312331
6.51691210948271e-05,-2.22576815133685e-05,0.331333133313331
6.51411769780534e-05,-2.22551298937003e-05,0.331433143314331
6.51128550826102e-05,-2.22529221909996e-05,0.331533153315332
6.5084293619929e-05,-2.2251130045027e-05,0.331633163316332
6.50554971972229e-05,-2.2249749309427e-05,0.331733173317332
6.50257747557357e-05,-2.22481571098243e-05,0.331833183318332
6.49951585448386e-05,-2.2246754721041e-05,0.331933193319332
6.4964627564343e-05,-2.22455670212213e-05,0.332033203320332
6.49340850664545e-05,-2.22448239025899e-05,0.332133213321332
6.49030910765683e-05,-2.22452735515586e-05,0.332233223322332
6.48720717479703e-05,-2.22461210200693e-05,0.332333233323332
6.48410270805006e-05,-2.22473621617763e-05,0.332433243324332
6.48102933895111e-05,-2.22485908644261e-05,0.332533253325333
6.47792924891253e-05,-2.22493134816474e-05,0.332633263326333
6.47489411840182e-05,-2.22506741765347e-05,0.332733273327333
6.4718297330643e-05,-2.225207794743e-05,0.332833283328333
6.46871144514221e-05,-2.22517434749473e-05,0.332933293329333
6.46551529792774e-05,-2.2249785014138e-05,0.333033303330333
6.46236153564924e-05,-2.22480200498164e-05,0.333133313331333
6.45924992796206e-05,-2.22464467391433e-05,0.333233323332333
6.4561694179229e-05,-2.22448890924785e-05,0.333333333333333
6.45310295940352e-05,-2.22435445222868e-05,0.333433343334333
6.45000517289146e-05,-2.22418735419652e-05,0.333533353335334
6.44689632945209e-05,-2.224049879555e-05,0.333633363336334
6.44381835328411e-05,-2.22391376399454e-05,0.333733373337334
6.44064708418805e-05,-2.22381049676585e-05,0.333833383338334
6.43754791556008e-05,-2.2237662459638e-05,0.333933393339334
6.43437687680868e-05,-2.22361591762651e-05,0.334033403340334
6.43116782981372e-05,-2.22355441338842e-05,0.334133413341334
6.42792123529646e-05,-2.22358088094254e-05,0.334233423342334
6.42463732360159e-05,-2.22369439887724e-05,0.334333433343334
6.42130250389862e-05,-2.22373719845678e-05,0.334433443344334
6.41795248090462e-05,-2.22368373353565e-05,0.334533453345335
6.4145939348545e-05,-2.22367709937048e-05,0.334633463346335
6.41122686574824e-05,-2.22371678918522e-05,0.334733473347335
6.40785173427519e-05,-2.22380236530643e-05,0.334833483348335
6.40441210397956e-05,-2.22390655394773e-05,0.334933493349335
6.40094575274431e-05,-2.22402470197734e-05,0.335033503350335
6.39745268056941e-05,-2.22415660207747e-05,0.335133513351335
6.39399439168498e-05,-2.22428721220216e-05,0.335233523352335
6.39057088610699e-05,-2.22441650931452e-05,0.335333533353335
6.3871061473323e-05,-2.224558775298e-05,0.335433543354335
6.38358428103591e-05,-2.22473709151951e-05,0.335533553355336
6.3800538916834e-05,-2.22483427742979e-05,0.335633563356336
6.37651405786414e-05,-2.22497403256695e-05,0.335733573357336
6.37300992872997e-05,-2.22511238255034e-05,0.335833583358336
6.36954058291823e-05,-2.22524937345069e-05,0.335933593359336
6.36613481450245e-05,-2.22537258924564e-05,0.336033603360336
6.36274309762244e-05,-2.22558663320907e-05,0.336133613361336
6.35926062168554e-05,-2.22575707135969e-05,0.336233623362336
6.35569890432436e-05,-2.225912352285e-05,0.336333633363336
6.35207591307775e-05,-2.2259626613696e-05,0.336433643364336
6.34848885689285e-05,-2.22601244064329e-05,0.336533653365337
6.34490272213454e-05,-2.22612503716639e-05,0.336633663366337
6.3413216551186e-05,-2.22613505751975e-05,0.336733673367337
6.33771478858961e-05,-2.22610686231874e-05,0.336833683368337
6.33408235287626e-05,-2.22604084316208e-05,0.336933693369337
6.33045797951374e-05,-2.225840067528e-05,0.337033703370337
6.32682324025788e-05,-2.22557066974949e-05,0.337133713371337
6.32314542501609e-05,-2.22528765811165e-05,0.337233723372337
6.31951529282926e-05,-2.22500455433234e-05,0.337333733373337
6.31592132606479e-05,-2.22472426085959e-05,0.337433743374337
6.31232113975473e-05,-2.22443076816208e-05,0.337533753375338
6.30871588570231e-05,-2.22417756419681e-05,0.337633763376338
6.3051048728096e-05,-2.22396430343279e-05,0.337733773377338
6.30144433402472e-05,-2.22365758847565e-05,0.337833783378338
6.29774486560164e-05,-2.22333615396565e-05,0.337933793379338
6.29402512612917e-05,-2.22291329504918e-05,0.338033803380338
6.29024710734776e-05,-2.22245977615613e-05,0.338133813381338
6.2864214054954e-05,-2.22192130309322e-05,0.338233823382338
6.28252867094929e-05,-2.22134820798192e-05,0.338333833383338
6.27860000134147e-05,-2.22081461840143e-05,0.338433843384338
6.2746356270166e-05,-2.22032014275305e-05,0.338533853385339
6.27063600869597e-05,-2.21986436640021e-05,0.338633863386339
6.26660160708488e-05,-2.21944692077906e-05,0.338733873387339
6.26256144663351e-05,-2.2190830322195e-05,0.338833883388339
6.25853349489668e-05,-2.218840631807e-05,0.338933893389339
6.25443712833421e-05,-2.21867936170474e-05,0.339033903390339
6.25027326835671e-05,-2.21859839264156e-05,0.339133913391339
6.2460815356843e-05,-2.21844675129295e-05,0.339233923392339
6.24188404417161e-05,-2.21829927933194e-05,0.339333933393339
6.23768079383461e-05,-2.2181559997954e-05,0.339433943394339
6.23347201503397e-05,-2.218016797506e-05,0.33953395339534
6.22928719294113e-05,-2.21777994860002e-05,0.33963396339634
6.22495655741958e-05,-2.2173661195197e-05,0.33973397339734
6.22054322520795e-05,-2.2168516722702e-05,0.33983398339834
6.21612413415603e-05,-2.21633485238458e-05,0.33993399339934
6.21171103227308e-05,-2.2157837790154e-05,0.34003400340034
6.20728111463851e-05,-2.21524917588285e-05,0.34013401340134
6.20285879864947e-05,-2.21470522041902e-05,0.34023402340234
6.19840492430709e-05,-2.21419487345252e-05,0.34033403340334
6.19398168690744e-05,-2.21370251705074e-05,0.34043404340434
6.1894614709053e-05,-2.21311767393818e-05,0.340534053405341
6.18494263703506e-05,-2.21263757231369e-05,0.340634063406341
6.18037704150447e-05,-2.21208751249759e-05,0.340734073407341
6.17579900691468e-05,-2.21150826696227e-05,0.340834083408341
6.17120254409672e-05,-2.21085733558846e-05,0.340934093409341
6.16655310008881e-05,-2.2100464471227e-05,0.341034103410341
6.16191540409014e-05,-2.20924995571769e-05,0.341134113411341
6.1572530603337e-05,-2.20846260932516e-05,0.341234123412341
6.15256675985348e-05,-2.20768436187339e-05,0.341334133413341
6.14785143490709e-05,-2.20683486625355e-05,0.341434143414341
6.14319922666735e-05,-2.20600564169409e-05,0.341534153415342
6.13864123278228e-05,-2.2052323007606e-05,0.341634163416342
6.13412884880229e-05,-2.20446669968583e-05,0.341734173417342
6.12972772527324e-05,-2.20372933988378e-05,0.341834183418342
6.12528721140068e-05,-2.20306051008471e-05,0.341934193419342
6.12080707682398e-05,-2.20245956530138e-05,0.342034203420342
6.1162880125931e-05,-2.20192581447383e-05,0.342134213421342
6.11170283706309e-05,-2.20143048651944e-05,0.342234223422342
6.10715912507443e-05,-2.20092110703428e-05,0.342334233423342
6.10265641588985e-05,-2.20039781423154e-05,0.342434243424342
6.09811984484141e-05,-2.19977616071739e-05,0.342534253425343
6.09356461520415e-05,-2.19900936180762e-05,0.342634263426343
6.08901652649113e-05,-2.19828990042984e-05,0.342734273427343
6.08449631050497e-05,-2.1976242264663e-05,0.342834283428343
6.07995351991094e-05,-2.19694042372584e-05,0.342934293429343
6.07535682674832e-05,-2.19618405980501e-05,0.343034303430343
6.07069932038959e-05,-2.19534165905566e-05,0.343134313431343
6.06600334508198e-05,-2.19448999811849e-05,0.343234323432343
6.06129585214175e-05,-2.19376358008142e-05,0.343334333433343
6.05657753260289e-05,-2.19316118407458e-05,0.343434343434343
6.05192532436316e-05,-2.19263081943522e-05,0.343534353435344
6.04733853637258e-05,-2.19222081421453e-05,0.343634363436344
6.0427968975498e-05,-2.19189472657476e-05,0.343734373437344
6.03826355143849e-05,-2.19168535877596e-05,0.343834383438344
6.03373504274087e-05,-2.19158508613475e-05,0.343934393439344
6.02925145286639e-05,-2.1914858270476e-05,0.344034403440344
6.02484687405554e-05,-2.19138398800755e-05,0.344134413441344
6.02054572370546e-05,-2.19128102023711e-05,0.344234423442344
6.0163475411428e-05,-2.19117690070241e-05,0.344334433443344
6.01219220422142e-05,-2.19118466359698e-05,0.344434443444344
6.00806796496405e-05,-2.19125789280045e-05,0.344534453445345
6.00396653062725e-05,-2.19133918435774e-05,0.344634463446345
5.99988790124298e-05,-2.19142837702079e-05,0.344734473447345
5.99582908221878e-05,-2.19149149373044e-05,0.344834483448345
5.99169724129991e-05,-2.19157368366347e-05,0.344934493449345
5.98751633521015e-05,-2.19167817176302e-05,0.345034503450345
5.98321357239949e-05,-2.19158810375909e-05,0.345134513451345
5.9788668121763e-05,-2.19137037414722e-05,0.345234523452345
5.97449770772186e-05,-2.19113985994717e-05,0.345334533453345
5.97010648938083e-05,-2.19089665330039e-05,0.345434543454345
5.96574682939313e-05,-2.19062370808564e-05,0.345534553455346
5.96136643763475e-05,-2.19025859865522e-05,0.345634563456346
5.95701161506074e-05,-2.18991514240309e-05,0.345734573457346
5.9526823616711e-05,-2.1895931780802e-05,0.345834583458346
5.94837844708919e-05,-2.18929245230101e-05,0.345934593459346
5.94409664640985e-05,-2.18903448002864e-05,0.346034603460346
5.93986690547788e-05,-2.18876075161447e-05,0.346134613461346
5.93568899398059e-05,-2.18847142830556e-05,0.346234623462346
5.93156037799885e-05,-2.18816860631365e-05,0.346334633463346
5.92750294109056e-05,-2.18792629804261e-05,0.346434643464346
5.92339805147197e-05,-2.18759014397875e-05,0.346534653465347
5.91925653572571e-05,-2.18722254673589e-05,0.346634663466347
5.91515625316016e-05,-2.18687929780155e-05,0.346734673467347
5.91105412777339e-05,-2.1865540624668e-05,0.346834683468347
5.90702249039413e-05,-2.18624421471e-05,0.346934693469347
5.9029413271227e-05,-2.18596903507232e-05,0.347034703470347
5.89884680339743e-05,-2.18556875074574e-05,0.347134713471347
5.89465484034839e-05,-2.18508968571018e-05,0.347234723472347
5.89039976060869e-05,-2.18454372617609e-05,0.347334733473347
5.88623797381305e-05,-2.18410911925936e-05,0.347434743474347
5.88216878889552e-05,-2.18378480533722e-05,0.347534753475348
5.87811342515311e-05,-2.18352300920622e-05,0.347634763476348
5.87408777695879e-05,-2.1832909516412e-05,0.347734773477348
5.87009529957837e-05,-2.18308487789012e-05,0.347834783478348
5.86614405536268e-05,-2.18289870663358e-05,0.347934793479348
5.86223773000209e-05,-2.18268309626931e-05,0.348034803480348
5.85833946697634e-05,-2.18244949534032e-05,0.348134813481348
5.85439259948501e-05,-2.182199032574e-05,0.348234823482348
5.85043559644502e-05,-2.18195414435006e-05,0.348334833483348
5.84641340354847e-05,-2.1816933157014e-05,0.348434843484348
5.84243958475687e-05,-2.18153801174023e-05,0.348534853485349
5.83846783913114e-05,-2.18147365112586e-05,0.348634863486349
5.83451152717307e-05,-2.18137448417918e-05,0.348734873487349
5.83069480909813e-05,-2.18131830109395e-05,0.348834883488349
5.82702897219425e-05,-2.18130945554072e-05,0.348934893489349
5.82335392118428e-05,-2.18119317337019e-05,0.349034903490349
5.81969061818356e-05,-2.18103310110291e-05,0.349134913491349
5.81614018811033e-05,-2.18085361008228e-05,0.349234923492349
5.81270170958596e-05,-2.1806548845892e-05,0.349334933493349
5.80937426118386e-05,-2.18043713194347e-05,0.349434943494349
5.80615623042746e-05,-2.180200536425e-05,0.34953495349535
5.80295547614396e-05,-2.17990384182223e-05,0.34963496349635
5.79975518258174e-05,-2.17969762985896e-05,0.34973497349735
5.79661040406468e-05,-2.17950139217832e-05,0.34983498349835
5.79349718390094e-05,-2.17930713553309e-05,0.34993499349935
5.79035954632409e-05,-2.17910251300452e-05,0.35003500350035
5.78723849417017e-05,-2.17883270059044e-05,0.35013501350135
5.78415406812793e-05,-2.17865855375853e-05,0.35023502350235
5.78114819244401e-05,-2.17848546654942e-05,0.35033503350335
5.77810522994312e-05,-2.17837978061488e-05,0.35043504350435
5.77510211849103e-05,-2.17823792926598e-05,0.350535053505351
5.77206629693035e-05,-2.17805062928004e-05,0.350635063506351
5.769015041718e-05,-2.17780762995005e-05,0.350735073507351
5.76596724178743e-05,-2.17753558311304e-05,0.350835083508351
5.76296274823541e-05,-2.1770860953964e-05,0.350935093509351
5.75994950125064e-05,-2.17657706144022e-05,0.351035103510351
5.75695376109941e-05,-2.17612255202896e-05,0.351135113511351
5.75404394259139e-05,-2.17570503730221e-05,0.351235123512351
5.75116314856551e-05,-2.17529169196307e-05,0.351335133513351
5.74830769336334e-05,-2.17486265958872e-05,0.351435143514351
5.74544624897624e-05,-2.17442602556586e-05,0.351535153515352
5.74256960131408e-05,-2.17397273702546e-05,0.351635163516352
5.7396466526809e-05,-2.17348049580001e-05,0.351735173517352
5.7366767120587e-05,-2.17300555408232e-05,0.351835183518352
5.73373487450803e-05,-2.17265076446352e-05,0.351935193519352
5.73082090965226e-05,-2.17241495214647e-05,0.352035203520352
5.72791016973363e-05,-2.17210770737743e-05,0.352135213521352
5.72492087947265e-05,-2.17172198135766e-05,0.352235223522352
5.72186616896251e-05,-2.17114789572815e-05,0.352335233523352
5.71884117398448e-05,-2.17044561868081e-05,0.352435243524352
5.71584497312795e-05,-2.16961639412135e-05,0.352535253525353
5.71287042543672e-05,-2.16883084448131e-05,0.352635263526353
5.70990417045695e-05,-2.16805248185321e-05,0.352735273527353
5.70688401289261e-05,-2.16717274089037e-05,0.352835283528353
5.70386684992074e-05,-2.1661264086724e-05,0.352935293529353
5.70080499847039e-05,-2.16498289054415e-05,0.353035303530353
5.69772656161309e-05,-2.16381765013102e-05,0.353135313531353
5.69465572638533e-05,-2.16268196400294e-05,0.353235323532353
5.69161737093748e-05,-2.16140345904363e-05,0.353335333533353
5.68868935456193e-05,-2.16017351248715e-05,0.353435343534353
5.68565145981939e-05,-2.15874610737919e-05,0.353535353535354
5.68250460812046e-05,-2.15712315564854e-05,0.353635363536354
5.67927045266242e-05,-2.15544971055237e-05,0.353735373537354
5.6759886141494e-05,-2.15375101877095e-05,0.353835383538354
5.67271552903718e-05,-2.15206149503787e-05,0.353935393539354
5.66942079075965e-05,-2.15035785066843e-05,0.354035403540354
5.66602193293943e-05,-2.14854568702303e-05,0.354135413541354
5.66257792593542e-05,-2.14676047467392e-05,0.354235423542354
5.65908876976361e-05,-2.14500196023057e-05,0.354335433543354
5.65555515545798e-05,-2.14326989030747e-05,0.354435443544354
5.65204964422388e-05,-2.14154678111393e-05,0.354535453545355
5.64851787273946e-05,-2.13985258121522e-05,0.354635463546355
5.64501074904479e-05,-2.13815448835229e-05,0.354735473547355
5.64153241945563e-05,-2.13643400518239e-05,0.354835483548355
5.63805823621421e-05,-2.13474957224952e-05,0.354935493549355
5.63457069250297e-05,-2.13312364896627e-05,0.355035503550355
5.63106863656665e-05,-2.13143647483344e-05,0.355135513551355
5.62755391121047e-05,-2.12961910521151e-05,0.355235523552355
5.62405830514841e-05,-2.12767904960652e-05,0.355335533553355
5.62055118143775e-05,-2.12564291378578e-05,0.355435543554355
5.61701964031398e-05,-2.12351136577039e-05,0.355535553555356
5.61343373590033e-05,-2.12122257883114e-05,0.355635563556356
5.60984552796016e-05,-2.11883607616772e-05,0.355735573557356
5.60622253671355e-05,-2.11651955473178e-05,0.355835583558356
5.60258572429182e-05,-2.11430185471353e-05,0.355935593559356
5.59901548387451e-05,-2.11220644907664e-05,0.356035603560356
5.59552794016327e-05,-2.11009072631064e-05,0.356135613561356
5.59220233458238e-05,-2.10803821239375e-05,0.356235623562356
5.58891128194729e-05,-2.105986527748e-05,0.356335633563356
5.58561700435909e-05,-2.10388665326426e-05,0.356435643564356
5.58229853971841e-05,-2.10176749823934e-05,0.356535653565357
5.57893745978112e-05,-2.09954758683204e-05,0.356635663566357
5.57560586503127e-05,-2.09732885022487e-05,0.356735673567357
5.57221092321413e-05,-2.09510757973452e-05,0.356835683568357
5.56880100845062e-05,-2.09297798972067e-05,0.356935693569357
5.56540330238566e-05,-2.09092045410917e-05,0.357035703570357
5.56206894340399e-05,-2.08891060155962e-05,0.357135713571357
5.55877005876274e-05,-2.08698904329739e-05,0.357235723572357
5.55547439905862e-05,-2.08521253828932e-05,0.357335733573357
5.55219624618804e-05,-2.08344895608163e-05,0.357435743574357
5.54893560013502e-05,-2.08169811239239e-05,0.357535753575358
5.54563233880137e-05,-2.0799524055741e-05,0.357635763576358
5.54247489086445e-05,-2.07830853779585e-05,0.357735773577358
5.53927782223937e-05,-2.07669157524315e-05,0.357835783578358
5.5360418239601e-05,-2.07510126452649e-05,0.357935793579358
5.53277150307971e-05,-2.07352005275159e-05,0.358035803580358
5.52951454268511e-05,-2.07192764582419e-05,0.358135813581358
5.5262663356913e-05,-2.0703546346143e-05,0.358235823582358
5.5230266517696e-05,-2.06880085787585e-05,0.358335833583358
5.51983165631039e-05,-2.06725712452662e-05,0.358435843584358
5.51665762296653e-05,-2.06567026910474e-05,0.358535853585359
5.51349556797656e-05,-2.06405706130507e-05,0.358635863586359
5.51034526099584e-05,-2.0624177084444e-05,0.358735873587359
5.50718343636653e-05,-2.06087213227196e-05,0.358835883588359
5.50402575808495e-05,-2.05937308739522e-05,0.358935893589359
5.50087245651176e-05,-2.05792013614475e-05,0.359035903590359
5.49781129612735e-05,-2.05663343062042e-05,0.359135913591359
5.49478100303033e-05,-2.05535960182574e-05,0.359235923592359
5.49170878570264e-05,-2.0541291024225e-05,0.359335933593359
5.48862366859444e-05,-2.05302198006027e-05,0.359435943594359
5.48546552960756e-05,-2.05195906242936e-05,0.35953595359536
5.48223505980794e-05,-2.05093988882446e-05,0.35963596359636
5.47894999634181e-05,-2.04995218143343e-05,0.35973597359736
5.47561079993046e-05,-2.04899561776014e-05,0.35983598359836
5.47232804000683e-05,-2.04805971674794e-05,0.35993599359936
5.46901187889268e-05,-2.04722441087007e-05,0.36003600360036
5.46566277730929e-05,-2.04648873264418e-05,0.36013601360136
5.46230676513035e-05,-2.04573460314727e-05,0.36023602360236
5.45894522448775e-05,-2.04496513214314e-05,0.36033603360336
5.45558852125885e-05,-2.04420522078707e-05,0.36043604360436
5.45223665544363e-05,-2.04345477693659e-05,0.360536053605361
5.44879564303209e-05,-2.04261062550548e-05,0.360636063606361
5.44537006427224e-05,-2.04170001724727e-05,0.360736073607361
5.4420278732844e-05,-2.04068395340718e-05,0.360836083608361
5.43875455781153e-05,-2.0395770613986e-05,0.360936093609361
5.43549391177449e-05,-2.03842522752801e-05,0.361036103610361
5.43225146360498e-05,-2.03733593448345e-05,0.361136113611361
5.42902214556063e-05,-2.03637847243542e-05,0.361236123612361
5.42580618798609e-05,-2.03555152836962e-05,0.361336133613361
5.42250154452054e-05,-2.03468337416097e-05,0.361436143614361
5.41914645376819e-05,-2.03389690310832e-05,0.361536153615362
5.41574114605772e-05,-2.03319128594352e-05,0.361636163616362
5.41235035058832e-05,-2.03254097652207e-05,0.361736173617362
5.40897429772063e-05,-2.03194539896233e-05,0.361836183618362
5.40561275707804e-05,-2.03140404648727e-05,0.361936193619362
5.40215308607769e-05,-2.03073047141796e-05,0.362036203620362
5.3985846884816e-05,-2.02995812100168e-05,0.362136213621362
5.39496446146681e-05,-2.02911763218314e-05,0.362236223622362
5.39127812316889e-05,-2.02814964300371e-05,0.362336233623362
5.38758395286481e-05,-2.02715541662383e-05,0.362436243624362
5.38378612372333e-05,-2.02615423358465e-05,0.362536253625363
5.37993139740481e-05,-2.0251605830864e-05,0.362636263626363
5.37609164403267e-05,-2.02414834310592e-05,0.362736273627363
5.37226571183564e-05,-2.02301443069546e-05,0.362836283628363
5.36847801824284e-05,-2.02189187468455e-05,0.362936293629363
5.36472833286164e-05,-2.02078055989885e-05,0.363036303630363
5.36101596467404e-05,-2.01968034812518e-05,0.363136313631363
5.35732709248895e-05,-2.01857668105674e-05,0.363236323632363
5.3536476647706e-05,-2.01743783909312e-05,0.363336333633363
5.34993921258609e-05,-2.01628589004622e-05,0.363436343634363
5.3462968717007e-05,-2.01525630448825e-05,0.363536353635364
5.34259740327762e-05,-2.01409808984101e-05,0.363636363636364
5.33896358543238e-05,-2.01296415439468e-05,0.363736373637364
5.33538297913772e-05,-2.01180008878268e-05,0.363836383638364
5.33185558437768e-05,-2.01060621549811e-05,0.363936393639364
5.328380249365e-05,-2.00938281096535e-05,0.364036403640364
5.32495674378701e-05,-2.00813015160679e-05,0.364136413641364
5.32161455278319e-05,-2.0069223880395e-05,0.364236423642364
5.31827719920904e-05,-2.00576311376846e-05,0.364336433643364
5.31498476445804e-05,-2.00463521356982e-05,0.364436443644364
5.31177387464185e-05,-2.00352385271339e-05,0.364536453645365
5.30859984129799e-05,-2.00244464912878e-05,0.364636463646365
5.30543225784437e-05,-2.0014153399942e-05,0.364736473647365
5.30222436262065e-05,-2.00041279787197e-05,0.364836483648365
5.29897638598749e-05,-1.99945950521155e-05,0.364936493649365
5.29569708134566e-05,-1.99855649860085e-05,0.365036503650365
5.29238713977709e-05,-1.99770331733458e-05,0.365136513651365
5.28900049065543e-05,-1.99671915737779e-05,0.365236523652365
5.28562305565585e-05,-1.99573879824575e-05,0.365336533653365
5.28230182678335e-05,-1.99480865605685e-05,0.365436543654365
5.27907550333147e-05,-1.99400414836875e-05,0.365536553655366
5.27579435586842e-05,-1.99322405809376e-05,0.365636563656366
5.27254660957991e-05,-1.99249211158604e-05,0.365736573657366
5.26932696636294e-05,-1.99184203251824e-05,0.365836583658366
5.2660994911398e-05,-1.99122247521583e-05,0.365936593659366
5.26280636532285e-05,-1.9905272008975e-05,0.366036603660366
5.25948743997687e-05,-1.98975259302343e-05,0.366136613661366
5.25614317580717e-05,-1.98889941175616e-05,0.366236623662366
5.2529062561173e-05,-1.988073895879e-05,0.366336633663366
5.24977575948066e-05,-1.98727576896756e-05,0.366436643664366
5.24670884027196e-05,-1.98640277734622e-05,0.366536653665367
5.24369881822432e-05,-1.98543904969686e-05,0.366636663666367
5.24074500231975e-05,-1.98438550743208e-05,0.366736673667367
5.23784716216563e-05,-1.98324300285591e-05,0.366836683668367
5.23495945754419e-05,-1.98216195644808e-05,0.366936693669367
5.23203719999294e-05,-1.98088043386443e-05,0.367036703670367
5.22904675796071e-05,-1.97944542710894e-05,0.367136713671367
5.22598882249746e-05,-1.97785841044001e-05,0.367236723672367
5.2228636239958e-05,-1.97612085811599e-05,0.367336733673367
5.21967231417903e-05,-1.9742342213614e-05,0.367436743674367
5.21647501519331e-05,-1.97214257047853e-05,0.367536753675368
5.21327287879389e-05,-1.96983330516013e-05,0.367636763676368
5.21010944168801e-05,-1.96743387969732e-05,0.367736773677368
5.20698424318636e-05,-1.96494514639414e-05,0.367836783678368
5.2039041938525e-05,-1.9623983411108e-05,0.367936793679368
5.20085524216666e-05,-1.95987698982949e-05,0.368036803680368
5.19777749635933e-05,-1.95736678763095e-05,0.368136813681368
5.19468984537995e-05,-1.95489968447019e-05,0.368236823682368
5.19159182850725e-05,-1.95247526571065e-05,0.368336833683368
5.18848413682315e-05,-1.95009311671875e-05,0.368436843684368
5.18540132325746e-05,-1.94772658565745e-05,0.368536853685369
5.18229593509988e-05,-1.9452938281217e-05,0.368636863686369
5.17918294529679e-05,-1.94284195129084e-05,0.368736873687369
5.17602411524396e-05,-1.9404076043194e-05,0.368836883688369
5.17289039368617e-05,-1.93795844565363e-05,0.368936893689369
5.1697801681149e-05,-1.93551635882348e-05,0.369036903690369
5.16657872276545e-05,-1.93301124742515e-05,0.369136913691369
5.16328651835911e-05,-1.93044377948171e-05,0.369236923692369
5.15995607536453e-05,-1.92792659758901e-05,0.369336933693369
5.15664221779289e-05,-1.92542268402666e-05,0.369436943694369
5.15334494562819e-05,-1.92293192361735e-05,0.36953695369537
5.15002970592465e-05,-1.92044342066682e-05,0.36963696369637
5.14680729845987e-05,-1.91801156150682e-05,0.36973697369737
5.14354619171753e-05,-1.91561068482051e-05,0.36983698369837
5.14030259177676e-05,-1.91318382432025e-05,0.36993699369937
5.13707097020588e-05,-1.91087824464928e-05,0.37003700370037
5.13393770933742e-05,-1.90855020556573e-05,0.37013701370137
5.1308963592971e-05,-1.90635643921943e-05,0.37023702370237
5.12787873561993e-05,-1.90425504440559e-05,0.37033703370337
5.12480006840198e-05,-1.90218951554786e-05,0.37043704370437
5.12163962588858e-05,-1.90020815765857e-05,0.370537053705371
5.11839832949032e-05,-1.89831014146757e-05,0.370637063706371
5.11510497332871e-05,-1.89638904391064e-05,0.370737073707371
5.11179387997291e-05,-1.89444891920006e-05,0.370837083708371
5.10846712263675e-05,-1.89247440279373e-05,0.370937093709371
5.10512447092762e-05,-1.89046581718577e-05,0.371037103710371
5.10179863500208e-05,-1.88848314628417e-05,0.371137113711371
5.09848892376219e-05,-1.88652613670239e-05,0.371237123712371
5.0952506219564e-05,-1.88460128439244e-05,0.371337133713371
5.09205124978882e-05,-1.88263957561016e-05,0.371437143714371
5.08883667433019e-05,-1.8808023034927e-05,0.371537153715372
5.085515906163e-05,-1.87884130880424e-05,0.371637163716372
5.08215782081817e-05,-1.87694555007303e-05,0.371737173717372
5.07875458628957e-05,-1.87514108021561e-05,0.371837183718372
5.07530343834534e-05,-1.87335554537238e-05,0.371937193719372
5.07186818475811e-05,-1.87150196426536e-05,0.372037203720372
5.068425559886e-05,-1.86963262701753e-05,0.372137213721372
5.0650117291194e-05,-1.86774011626232e-05,0.372237223722372
5.06164327789723e-05,-1.86587819637909e-05,0.372337233723372
5.05832020618753e-05,-1.86404656790959e-05,0.372437243724372
5.05505909942921e-05,-1.86231578796195e-05,0.372537253725373
5.05184014727818e-05,-1.8605944755219e-05,0.372637263726373
5.04865666946758e-05,-1.85890285557609e-05,0.372737273727373
5.04550843565274e-05,-1.8572260473266e-05,0.372837283728373
5.04239475478369e-05,-1.85556395862998e-05,0.372937293729373
5.0392999628641e-05,-1.85395010584209e-05,0.373037303730373
5.03617660718366e-05,-1.85229149547511e-05,0.373137313731373
5.03302491807104e-05,-1.85058854216462e-05,0.373237323732373
5.02992597980371e-05,-1.84880733795605e-05,0.373337333733373
5.02677958882608e-05,-1.84715757314231e-05,0.373437343734373
5.02359864488666e-05,-1.84552001703513e-05,0.373537353735374
5.02037163036882e-05,-1.84385237683299e-05,0.373637363736374
5.01716557798231e-05,-1.84216335987595e-05,0.373737373737374
5.01396620581472e-05,-1.84042783465807e-05,0.373837383738374
5.0107401127075e-05,-1.83876065516124e-05,0.373937393739374
5.00755110643324e-05,-1.83693043184453e-05,0.374037403740374
5.00439918697597e-05,-1.83493875414363e-05,0.374137413741374
5.00130301292448e-05,-1.83279391476301e-05,0.374237423742374
4.9982618932448e-05,-1.83049741099893e-05,0.374337433743374
4.99525532651093e-05,-1.82821875958837e-05,0.374437443744374
4.99227870565382e-05,-1.82596576949764e-05,0.374537453745375
4.9892728299699e-05,-1.82367654488696e-05,0.374637463746375
4.98629874298397e-05,-1.82139648832362e-05,0.374737473747375
4.98335621436736e-05,-1.81912550766617e-05,0.374837483748375
4.98031394291643e-05,-1.81694215327295e-05,0.374937493749375
4.97717285005778e-05,-1.81484554980106e-05,0.375037503750375
4.97399374895557e-05,-1.81283378532271e-05,0.375137513751375
4.97075107042541e-05,-1.81084867267939e-05,0.375237523752375
4.96743790390373e-05,-1.80885911422509e-05,0.375337533753375
4.96414477810276e-05,-1.80690323337271e-05,0.375437543754375
4.96087100192459e-05,-1.80498063852154e-05,0.375537553755376
4.9575808707001e-05,-1.80305368999985e-05,0.375637563756376
4.95429788041584e-05,-1.80117400990455e-05,0.375737573757376
4.95101489013157e-05,-1.79937794792993e-05,0.375837583758376
4.94772199467526e-05,-1.79765421678403e-05,0.375937593759376
4.94441919403093e-05,-1.79600210237004e-05,0.376037603760376
4.94114933387182e-05,-1.7943665042634e-05,0.376137613761376
4.93778272545488e-05,-1.79266919459989e-05,0.376237623762376
4.93431199751124e-05,-1.79099383757391e-05,0.376337633763376
4.93073784110684e-05,-1.78934022586568e-05,0.376437643764376
4.92700543219853e-05,-1.78766929161582e-05,0.376537653765377
4.92311223694712e-05,-1.78598232480078e-05,0.376637663766377
4.91905940709188e-05,-1.78427944059589e-05,0.376737673767377
4.91484878547001e-05,-1.78256082328507e-05,0.376837683768377
4.9104819845421e-05,-1.78082663411437e-05,0.376937693769377
4.90604953302036e-05,-1.77914240849929e-05,0.377037703770377
4.90168895162205e-05,-1.77753620342865e-05,0.377137713771377
4.89740185280774e-05,-1.77604621142293e-05,0.377237723772377
4.89311452364876e-05,-1.7746669731181e-05,0.377337733773377
4.88875348154514e-05,-1.77323440810333e-05,0.377437743774377
4.88431918720219e-05,-1.77174902315765e-05,0.377537753775378
4.87980150508722e-05,-1.77010778140303e-05,0.377637763776378
4.87521609921255e-05,-1.76829234674578e-05,0.377737773777378
4.87056389097282e-05,-1.76630437772717e-05,0.377837783778378
4.86593494839092e-05,-1.76443453370232e-05,0.377937793779378
4.86130370226652e-05,-1.76259666266735e-05,0.378037803780378
4.85664158885474e-05,-1.76061832240141e-05,0.378137813781378
4.85193593873574e-05,-1.75842623763127e-05,0.378237823782378
4.84726207731471e-05,-1.75627577763955e-05,0.378337833783378
4.84258153565878e-05,-1.75414996541359e-05,0.378437843784378
4.83797332484756e-05,-1.75208008288433e-05,0.378537853785379
4.83329877236059e-05,-1.74996652543566e-05,0.378637863786379
4.8285728511922e-05,-1.74782498010277e-05,0.378737873787379
4.82391327165161e-05,-1.74572280208951e-05,0.378837883788379
4.81931865165486e-05,-1.74365962283103e-05,0.378937893789379
4.81479428930498e-05,-1.74157479039526e-05,0.379037903790379
4.81027845001123e-05,-1.73949426556029e-05,0.379137913791379
4.80577597120328e-05,-1.73743562425525e-05,0.379237923792379
4.80130482038801e-05,-1.73539630956312e-05,0.379337933793379
4.7968569352146e-05,-1.73336316832986e-05,0.379437943794379
4.79238371121746e-05,-1.73125693610532e-05,0.37953795379538
4.78802013524266e-05,-1.72920522842371e-05,0.37963796379638
4.78376482514232e-05,-1.7272074694044e-05,0.37973797379738
4.7796173202271e-05,-1.72526317530521e-05,0.37983798379838
4.77550920565539e-05,-1.72326661412089e-05,0.37993799379938
4.77137713439185e-05,-1.72127302449018e-05,0.38003800380038
4.76722133676517e-05,-1.71928236034135e-05,0.38013801380138
4.76304204313598e-05,-1.71729459864053e-05,0.38023802380238
4.75885929422501e-05,-1.71512907356497e-05,0.38033803380338
4.75467309000027e-05,-1.71278748972868e-05,0.38043804380438
4.75045118109045e-05,-1.71034406685035e-05,0.380538053805381
4.74619379780824e-05,-1.70779979545017e-05,0.380638063806381
4.74190117053027e-05,-1.70515566604536e-05,0.380738073807381
4.73759333996126e-05,-1.70241734531674e-05,0.380838083808381
4.73328504868695e-05,-1.69972064936753e-05,0.380938093809381
4.72896040235035e-05,-1.69704691960794e-05,0.381038103810381
4.72461963129612e-05,-1.69439597175502e-05,0.381138113811381
4.72028968684052e-05,-1.69178531263434e-05,0.381238123812381
4.71597056896758e-05,-1.68921455064418e-05,0.381338133813381
4.71160538051622e-05,-1.6867085408691e-05,0.381438143814381
4.70719435181513e-05,-1.68426663832187e-05,0.381538153815382
4.70278424454063e-05,-1.68189303542396e-05,0.381638163816382
4.69833866289374e-05,-1.67950151106692e-05,0.381738173817382
4.69385829797237e-05,-1.67709222649682e-05,0.381838183818382
4.6893290982088e-05,-1.67462698919514e-05,0.381938193819382
4.68481993914996e-05,-1.67218144707021e-05,0.382038203820382
4.68026148455959e-05,-1.66972118539142e-05,0.382138213821382
4.67570326032986e-05,-1.66723164585295e-05,0.382238223822382
4.67114480575547e-05,-1.6647131048772e-05,0.382338233823382
4.66658658150976e-05,-1.66216583888855e-05,0.382438243824382
4.66206498340769e-05,-1.6596316799832e-05,0.382538253825383
4.65758346669909e-05,-1.65714179491476e-05,0.382638263826383
4.65309550011623e-05,-1.65467711045985e-05,0.382738273827383
4.64857390201416e-05,-1.65217204513224e-05,0.382838283828383
4.64403571848916e-05,-1.64963878460363e-05,0.382938293829383
4.63948578695491e-05,-1.64707880313139e-05,0.383038303830383
4.63495612648604e-05,-1.64450836363634e-05,0.383138313831383
4.63039813261696e-05,-1.64189975465566e-05,0.383238323832383
4.62578669685262e-05,-1.639262604945e-05,0.383338333833383
4.62125933991027e-05,-1.63661234815104e-05,0.383438343834383
4.61681514039528e-05,-1.63394914552084e-05,0.383538353835384
4.61245294652041e-05,-1.63127311223172e-05,0.383638363836384
4.60812115924359e-05,-1.62860615484849e-05,0.383738373837384
4.60385387078934e-05,-1.62595903085519e-05,0.383838383838384
4.59956677197502e-05,-1.62320364097346e-05,0.383938393839384
4.59528888729877e-05,-1.62039063981786e-05,0.384038403840384
4.59101998636796e-05,-1.6175205572013e-05,0.384138413841384
4.58674578733414e-05,-1.61459942837046e-05,0.384238423842384
4.58246605982068e-05,-1.61162776010136e-05,0.384338433843384
4.57818103418823e-05,-1.60860601310033e-05,0.384438443844384
4.57393885421304e-05,-1.60561448840643e-05,0.384538453845385
4.56967824599369e-05,-1.60269828912774e-05,0.384638463846385
4.56534023917129e-05,-1.59988554136166e-05,0.384738473847385
4.56099831636179e-05,-1.59714323552736e-05,0.384838483848385
4.55669647497773e-05,-1.5944297007777e-05,0.384938493849385
4.55241513498771e-05,-1.59184147803372e-05,0.385038503850385
4.54816420159575e-05,-1.58930503863371e-05,0.385138513851385
4.54390520585297e-05,-1.58679412234134e-05,0.385238523852385
4.53963814774338e-05,-1.5843084757671e-05,0.385338533853385
4.53533953129644e-05,-1.581814260064e-05,0.385438543854385
4.53097641601097e-05,-1.579300717747e-05,0.385538553855386
4.5265517964954e-05,-1.57676303444127e-05,0.385638563856386
4.52212671627452e-05,-1.57427312633797e-05,0.385738573857386
4.51770693415666e-05,-1.57182468176602e-05,0.385838583858386
4.51329268051843e-05,-1.56941728609086e-05,0.385938593859386
4.50881346735234e-05,-1.56713745988018e-05,0.386038603860386
4.50432158478238e-05,-1.56498983322988e-05,0.386138613861386
4.49978294053609e-05,-1.56284411850839e-05,0.386238623862386
4.4953099468996e-05,-1.56075124675466e-05,0.386338633863386
4.4908014789067e-05,-1.55860924071647e-05,0.386438643864386
4.48633792973695e-05,-1.55648865750191e-05,0.386538653865387
4.48191929939034e-05,-1.5543892897952e-05,0.386638663866387
4.47740875823156e-05,-1.55207912610105e-05,0.386738673867387
4.47295926058159e-05,-1.54974979704105e-05,0.386838683868387
4.46859338106429e-05,-1.54747918494845e-05,0.386938693869387
4.46431065897434e-05,-1.54526673697747e-05,0.387038703870387
4.46009381780689e-05,-1.54312003173778e-05,0.387138713871387
4.4558924103071e-05,-1.54102978600769e-05,0.387238723872387
4.45170205973462e-05,-1.5388699045801e-05,0.387338733873387
4.44747807764294e-05,-1.53658650789931e-05,0.387438743874387
4.44322092472137e-05,-1.53418079380031e-05,0.387538753875388
4.43888775532864e-05,-1.53175692788853e-05,0.387638763876388
4.43445553415157e-05,-1.52932990614122e-05,0.387738773877388
4.43003989839743e-05,-1.52693775983083e-05,0.387838783878388
4.42567378853546e-05,-1.52464468832565e-05,0.387938793879388
4.42133140502066e-05,-1.52246186374433e-05,0.388038803880388
4.41697496997009e-05,-1.52035616133069e-05,0.388138813881388
4.41266345374266e-05,-1.51831375990862e-05,0.388238823882388
4.40835493212369e-05,-1.51632410931385e-05,0.388338833883388
4.40408948649066e-05,-1.51435436121262e-05,0.388438843884388
4.3997127803907e-05,-1.51238993426626e-05,0.388538853885389
4.39529345897814e-05,-1.51040035277609e-05,0.388638863886389
4.39081032980897e-05,-1.50829098775088e-05,0.388738873887389
4.38625878581415e-05,-1.50618731244338e-05,0.388838883888389
4.38163836628838e-05,-1.50407241894753e-05,0.388938893889389
4.37709972205807e-05,-1.50195545227481e-05,0.389038903890389
4.37264193171262e-05,-1.49983648153181e-05,0.389138913891389
4.36829793572126e-05,-1.49775565723759e-05,0.389238923892389
4.3640013924402e-05,-1.49572198619243e-05,0.389338933893389
4.35972051317148e-05,-1.49381530873112e-05,0.389438943894389
4.35543180189659e-05,-1.49200846623858e-05,0.38953895389539
4.35112719626471e-05,-1.49032979213001e-05,0.38963896389639
4.34682166922223e-05,-1.48864646489068e-05,0.38973897389739
4.34256612876123e-05,-1.48701291692504e-05,0.38983898389839
4.33834537160668e-05,-1.48544239352759e-05,0.38993899389939
4.33415916739793e-05,-1.48393427274496e-05,0.39003900390039
4.32991168928776e-05,-1.48246404502258e-05,0.39013901390139
4.32562528155538e-05,-1.48105336353875e-05,0.39023902390239
4.32138770863323e-05,-1.47965477558515e-05,0.39033903390339
4.31714645005267e-05,-1.47836385460149e-05,0.39043904390439
4.31288422937275e-05,-1.47706063277082e-05,0.390539053905391
4.30862730679585e-05,-1.47581504524887e-05,0.390639063906391
4.30434734893773e-05,-1.4746242126235e-05,0.390739073907391
4.30004435576643e-05,-1.47348755901209e-05,0.390839083908391
4.29571878801922e-05,-1.47240455460372e-05,0.390939093909391
4.29137064568011e-05,-1.47137466958651e-05,0.391039103910391
4.28705521346559e-05,-1.47033289835685e-05,0.391139113911391
4.28273678665859e-05,-1.46923086679483e-05,0.391239123912391
4.27841536525912e-05,-1.46806921988867e-05,0.391339133913391
4.27410730432947e-05,-1.46685212702698e-05,0.391439143914391
4.2698146770515e-05,-1.46569575520295e-05,0.391539153915392
4.26554992248442e-05,-1.46457478862873e-05,0.391639163916392
4.26121467990982e-05,-1.46342406045168e-05,0.391739173917392
4.25693080604862e-05,-1.46231387439538e-05,0.391839183918392
4.25266674253151e-05,-1.46131047996814e-05,0.391939193919392
4.24834393901612e-05,-1.46031284436421e-05,0.392039203920392
4.24398658255494e-05,-1.45930905833627e-05,0.392139213921392
4.23966654328737e-05,-1.45833616263955e-05,0.392239223922392
4.23538313013148e-05,-1.45739383477996e-05,0.392339233923392
4.23113634308726e-05,-1.45648179833311e-05,0.392439243924392
4.22692572146539e-05,-1.45559973080588e-05,0.392539253925393
4.22276808101749e-05,-1.45474429207982e-05,0.392639263926393
4.21866273067761e-05,-1.45391525180228e-05,0.392739273927393
4.21460391165341e-05,-1.45314412225786e-05,0.392839283928393
4.21062064839506e-05,-1.45238589247794e-05,0.392939293929393
4.20672491925648e-05,-1.45165120476926e-05,0.393039303930393
4.2029208705854e-05,-1.45093022306238e-05,0.393139313931393
4.19915989793223e-05,-1.45021576034334e-05,0.393239323932393
4.19544107985439e-05,-1.44950777054243e-05,0.393339333933393
4.19172064931598e-05,-1.44887846931103e-05,0.393439343934393
4.18799837594036e-05,-1.44832711951748e-05,0.393539353935394
4.1842622814056e-05,-1.44776846753665e-05,0.393639363936394
4.18055498097636e-05,-1.44722817468539e-05,0.393739373937394
4.176880851377e-05,-1.44670490491752e-05,0.393839383938394
4.17325901190165e-05,-1.4462074116448e-05,0.393939393939394
4.16968923218964e-05,-1.44573539540899e-05,0.394039403940394
4.16617105153569e-05,-1.44528862585744e-05,0.394139413941394
4.16273671935906e-05,-1.44487608675358e-05,0.394239423942394
4.15938531424915e-05,-1.44449745560529e-05,0.394339433943394
4.15611614514e-05,-1.44415236384573e-05,0.394439443944394
4.1529264477998e-05,-1.44383380874789e-05,0.394539453945395
4.14981507047326e-05,-1.44354146781464e-05,0.394639463946395
4.14675713502599e-05,-1.44330355928485e-05,0.394739473947395
4.14377106968616e-05,-1.44301105710555e-05,0.394839483948395
4.1408541102539e-05,-1.44266145042941e-05,0.394939493949395
4.1379283973889e-05,-1.44228102252764e-05,0.395039503950395
4.1349939311231e-05,-1.44187002678874e-05,0.395139513951395
4.13201500673946e-05,-1.4415188997825e-05,0.395239523952395
4.12899231528796e-05,-1.44109915063183e-05,0.395339533953395
4.12592654783453e-05,-1.44061144735983e-05,0.395439543954395
4.12281793473982e-05,-1.4400565040613e-05,0.395539553955396
4.11978372563971e-05,-1.43947679781968e-05,0.395639563956396
4.11682322948424e-05,-1.43887255898863e-05,0.395739573957396
4.11393575522345e-05,-1.43824406399252e-05,0.395839583958396
4.11110771202687e-05,-1.43752096303803e-05,0.395939593959396
4.10830385588276e-05,-1.43678800297624e-05,0.396039603960396
4.10544172044569e-05,-1.43601629754919e-05,0.396139613961396
4.1025081755905e-05,-1.43527550548823e-05,0.396239623962396
4.0995032213172e-05,-1.43456537340485e-05,0.396339633963396
4.09644183057216e-05,-1.43389562219417e-05,0.396439643964396
4.09332423370003e-05,-1.43326588329134e-05,0.396539653965397
4.09023773449191e-05,-1.43264245605957e-05,0.396639663966397
4.08715100492314e-05,-1.4320646387119e-05,0.396739673967397
4.08406404499373e-05,-1.43153199357889e-05,0.396839683968397
4.08097685471966e-05,-1.43104410602496e-05,0.396939693969397
4.07787722538638e-05,-1.43059491776656e-05,0.397039703970397
4.07481859887317e-05,-1.43019228384073e-05,0.397139713971397
4.07174085308182e-05,-1.42984382892886e-05,0.397239723972397
4.06864490939097e-05,-1.42948666667494e-05,0.397339733973397
4.06551556452559e-05,-1.42899562328547e-05,0.397439743974397
4.06229246601084e-05,-1.42842715826807e-05,0.397539753975398
4.05897699596264e-05,-1.42778203178829e-05,0.397639763976398
4.05556132237482e-05,-1.42708180488195e-05,0.397739773977398
4.05201503866532e-05,-1.42636314973945e-05,0.397839783978398
4.04840909353096e-05,-1.42560049718241e-05,0.397939793979398
4.0448395441796e-05,-1.42484546930876e-05,0.398039803980398
4.04128542846394e-05,-1.42406358228129e-05,0.398139813981398
4.03770735604047e-05,-1.42326041064037e-05,0.398239823982398
4.03415231893018e-05,-1.42249093963624e-05,0.398339833983398
4.03054752556708e-05,-1.42172667460864e-05,0.398439843984398
4.02695010350483e-05,-1.42088703809511e-05,0.398539853985399
4.02328518801156e-05,-1.41995860051923e-05,0.398639863986399
4.01955323982455e-05,-1.41894221418502e-05,0.398739873987399
4.01582198270349e-05,-1.41781035191557e-05,0.398839883988399
4.01205916721311e-05,-1.4166787660695e-05,0.398939893989399
4.00829059289844e-05,-1.41552253245766e-05,0.399039903990399
4.00444070399361e-05,-1.41427231484081e-05,0.399139913991399
4.00056409414914e-05,-1.41306577214438e-05,0.399239923992399
3.99670199654575e-05,-1.4118410545993e-05,0.399339933993399
3.99288228387833e-05,-1.4106011337592e-05,0.399439943994399
3.98910449545757e-05,-1.40934621694285e-05,0.3995399539954
3.98531196443509e-05,-1.40808162530111e-05,0.3996399639964
3.98150446048222e-05,-1.40680747401332e-05,0.3997399739974
3.97768981557315e-05,-1.40543215170757e-05,0.3998399839984
3.97386756903454e-05,-1.40395664890306e-05,0.3999399939994
3.9700335744867e-05,-1.40239923258791e-05,0.4000400040004
3.96615719498689e-05,-1.40079325787091e-05,0.4001400140014
3.96223912161706e-05,-1.39913918545738e-05,0.4002400240024
3.95831252517512e-05,-1.39740177134555e-05,0.4003400340034
3.9544068908645e-05,-1.39568340742225e-05,0.4004400440044
3.95055101277473e-05,-1.39393931307452e-05,0.400540054005401
3.94672899658078e-05,-1.39214573891233e-05,0.400640064006401
3.94294038157737e-05,-1.39030319171274e-05,0.400740074007401
3.93909440867562e-05,-1.38830066438733e-05,0.400840084008401
3.93523668776463e-05,-1.38621170863369e-05,0.400940094009401
3.93139900757435e-05,-1.38415562424669e-05,0.401040104010401
3.92756132736808e-05,-1.3821350833197e-05,0.401140114011401
3.92372387753844e-05,-1.38014978639545e-05,0.401240124012401
3.91988642769282e-05,-1.37819934187226e-05,0.401340134013401
3.9160489778472e-05,-1.376283427257e-05,0.401440144014401
3.91229238188643e-05,-1.37438476607778e-05,0.401540154015402
3.90853831981283e-05,-1.37258520273965e-05,0.401640164016402
3.90481788927441e-05,-1.37088697166453e-05,0.401740174017402
3.90114399001971e-05,-1.36925029089822e-05,0.401840184018402
3.89745120183154e-05,-1.36760561688569e-05,0.401940194019402
3.89375127270316e-05,-1.36597570849675e-05,0.402040204020402
3.89007391816667e-05,-1.36435616599015e-05,0.402140214021402
3.88641913822207e-05,-1.36274694329616e-05,0.402240224022402
3.88279269167768e-05,-1.361173978158e-05,0.402340234023402
3.87919434820482e-05,-1.35963697111441e-05,0.402440244024402
3.87562387742687e-05,-1.35813553056769e-05,0.402540254025403
3.87212435537772e-05,-1.35676099146236e-05,0.402640264026403
3.86860087660477e-05,-1.35533722593009e-05,0.402740274027403
3.8650400806542e-05,-1.35384649679569e-05,0.402840284028403
3.86146684564442e-05,-1.35229836370521e-05,0.402940294029403
3.85785606311235e-05,-1.35073723870776e-05,0.403040304030403
3.8542178685747e-05,-1.34915236432129e-05,0.403140314031403
3.85052531074718e-05,-1.34749294771903e-05,0.403240324032403
3.84686960937599e-05,-1.34585009349385e-05,0.403340334033403
3.8432959136609e-05,-1.34432059595732e-05,0.403440344034403
3.83973419631571e-05,-1.34291332369753e-05,0.403540354035404
3.83615105613389e-05,-1.34136680307762e-05,0.403640364036404
3.83255063947917e-05,-1.33979786911486e-05,0.403740374037404
3.82894100870237e-05,-1.33836224040602e-05,0.403840384038404
3.82536616121603e-05,-1.33704404563297e-05,0.403940394039404
3.82182563633083e-05,-1.33584210999557e-05,0.404040404040404
3.81838047757155e-05,-1.33474680474019e-05,0.404140414041404
3.81487542704276e-05,-1.3336846012031e-05,0.404240424042404
3.81131140615505e-05,-1.33265519992705e-05,0.404340434043404
3.80768864526909e-05,-1.33165823234721e-05,0.404440444044404
3.80404100624872e-05,-1.33054357744306e-05,0.404540454045405
3.80040442418763e-05,-1.3293641933597e-05,0.404640464046405
3.79681022706251e-05,-1.32827331088043e-05,0.404740474047405
3.79322432264886e-05,-1.32709765851423e-05,0.404840484048405
3.78964648058604e-05,-1.32583808856811e-05,0.404940494049405
3.78610342181367e-05,-1.32450899809982e-05,0.405040504050405
3.78251429244691e-05,-1.32324721676564e-05,0.405140514051405
3.77897307651174e-05,-1.32205463345751e-05,0.405240524052405
3.77535837796061e-05,-1.32087379815065e-05,0.405340534053405
3.77183029213462e-05,-1.3197627828232e-05,0.405440544054405
3.76835380538266e-05,-1.31869046679228e-05,0.405540554055406
3.76492891767277e-05,-1.31765643542133e-05,0.405640564056406
3.7615201546805e-05,-1.3166178891338e-05,0.405740574057406
3.75809503660997e-05,-1.31556363277321e-05,0.405840584058406
3.7546339834937e-05,-1.31446636951728e-05,0.405940594059406
3.75113699531573e-05,-1.31332646792987e-05,0.406040604060406
3.74767133514642e-05,-1.31208180181953e-05,0.406140614061406
3.74415292414781e-05,-1.3108511642041e-05,0.406240624062406
3.7405826837305e-05,-1.30963443990625e-05,0.406340634063406
3.73696890660597e-05,-1.30845256801145e-05,0.406440644064406
3.73336503465347e-05,-1.30724984917364e-05,0.406540654065407
3.7297461897546e-05,-1.30611342591588e-05,0.406640664066407
3.72611260228598e-05,-1.30504263021407e-05,0.406740674067407
3.72244860821931e-05,-1.30401806634971e-05,0.406840684068407
3.71875443789924e-05,-1.30303925058264e-05,0.406940694069407
3.71506026759516e-05,-1.30215902587863e-05,0.407040704070407
3.71136056882742e-05,-1.30137322285007e-05,0.407140714071407
3.70762631709789e-05,-1.30065664088444e-05,0.407240724072407
3.7038899922025e-05,-1.29993637327137e-05,0.407340734073407
3.70005415483343e-05,-1.29923105556482e-05,0.407440744074407
3.69611972640131e-05,-1.29854052651773e-05,0.407540754075408
3.69215327891056e-05,-1.29786814928342e-05,0.407640764076408
3.68819696693651e-05,-1.29727307849971e-05,0.407740774077408
3.68425194226641e-05,-1.29673506614311e-05,0.407840784078408
3.68042370654286e-05,-1.2962284969645e-05,0.407940794079408
3.67660122964361e-05,-1.29579573287199e-05,0.408040804080408
3.67279096144293e-05,-1.29542799741794e-05,0.408140814081408
3.66894383678591e-05,-1.29511077836628e-05,0.408240824082408
3.66508358198775e-05,-1.29476941832588e-05,0.408340834083408
3.6612783815614e-05,-1.2945345504543e-05,0.408440844084408
3.65746742231076e-05,-1.29431509319655e-05,0.408540854085409
3.65374607036173e-05,-1.29406580523036e-05,0.408640864086409
3.65009520640423e-05,-1.29382457961898e-05,0.408740874087409
3.64641531798057e-05,-1.29343394708093e-05,0.408840884088409
3.64271654062344e-05,-1.29301737680065e-05,0.408940894089409
3.6390092401942e-05,-1.29254708821174e-05,0.409040904090409
3.63529295600353e-05,-1.29202363416194e-05,0.409140914091409
3.63155501863157e-05,-1.29147682232282e-05,0.409240924092409
3.62785416809258e-05,-1.29090598466931e-05,0.409340934093409
3.6241897133206e-05,-1.29031135155704e-05,0.409440944094409
3.62056050254438e-05,-1.28968571293722e-05,0.40954095409541
3.6169872675346e-05,-1.28901575440875e-05,0.40964096409641
3.61352897866615e-05,-1.28833107632642e-05,0.40974097409741
3.61006216672559e-05,-1.28757743057068e-05,0.40984098409841
3.60663013807549e-05,-1.28679722511936e-05,0.40994099409941
3.60323819083483e-05,-1.28604427042158e-05,0.41004100410041
3.59993032243215e-05,-1.28529246748906e-05,0.41014101410141
3.59676964957408e-05,-1.28458360234726e-05,0.41024102410241
3.5937550204734e-05,-1.2839172142899e-05,0.41034103410341
3.59065032338177e-05,-1.28324598882084e-05,0.41044104410441
3.5875675098001e-05,-1.28264511314311e-05,0.410541054105411
3.58448400518445e-05,-1.28200113842759e-05,0.410641064106411
3.58144588008126e-05,-1.28143520729236e-05,0.410741074107411
3.57844898815878e-05,-1.28083073810865e-05,0.410841084108411
3.57544219106426e-05,-1.28022115508987e-05,0.410941094109411
3.57247708785575e-05,-1.27963988244842e-05,0.411041104110411
3.56948595477355e-05,-1.27895677076692e-05,0.411141114111411
3.56649459131472e-05,-1.27814417769014e-05,0.411241124112411
3.56346360716773e-05,-1.27728767934028e-05,0.411341134113411
3.56042893736232e-05,-1.27643475146153e-05,0.411441144114411
3.55743550073762e-05,-1.27561467191355e-05,0.411541154115412
3.55440336481938e-05,-1.27482988243806e-05,0.411641164116412
3.55128392514202e-05,-1.27398598439547e-05,0.411741174117412
3.54817853696845e-05,-1.2731825132953e-05,0.411841184118412
3.54498860928359e-05,-1.27235439443037e-05,0.411941194119412
3.54178647288417e-05,-1.27157854264958e-05,0.412041204120412
3.53858387577945e-05,-1.27086108534207e-05,0.412141214121412
3.53545660409593e-05,-1.27016931238926e-05,0.412241224122412
3.53240419711232e-05,-1.26950297040262e-05,0.412341234123412
3.52932552989437e-05,-1.26888041851173e-05,0.412441244124412
3.52622866479292e-05,-1.26830186403538e-05,0.412541254125413
3.52320551263611e-05,-1.26769651950979e-05,0.412641264126413
3.52025561273462e-05,-1.2670646383245e-05,0.412741274127413
3.51732966952495e-05,-1.26648092394234e-05,0.412841284128413
3.51442745266244e-05,-1.26594491565601e-05,0.412941294129413
3.51154159087821e-05,-1.26535429068528e-05,0.413041304130413
3.50867231448494e-05,-1.26470960187594e-05,0.413141314131413
3.50584196776184e-05,-1.26415806780046e-05,0.413241324132413
3.50296624149431e-05,-1.26365375608064e-05,0.413341334133413
3.50006701922427e-05,-1.26316331160868e-05,0.413441344134413
3.49717539861574e-05,-1.26264229929959e-05,0.413541354135414
3.49429137963674e-05,-1.26209106468336e-05,0.413641364136414
3.49143223879214e-05,-1.26151734761869e-05,0.413741374137414
3.4885263362872e-05,-1.26081129278246e-05,0.413841384138414
3.48559071825015e-05,-1.26021518541082e-05,0.413941394139414
3.48264358258048e-05,-1.25960753735671e-05,0.414041404140414
3.47964830313456e-05,-1.25894375228712e-05,0.414141414141414
3.47665555755982e-05,-1.25830802420833e-05,0.414241424142414
3.47366511552758e-05,-1.25770005365912e-05,0.414341434143414
3.47067697702187e-05,-1.25711961028881e-05,0.414441444144414
3.46769137240333e-05,-1.25656639463718e-05,0.414541454145415
3.46469931789454e-05,-1.25600824943239e-05,0.414641464146415
3.46170818479636e-05,-1.25546708123925e-05,0.414741474147415
3.45871935524068e-05,-1.25494991582465e-05,0.414841484148415
3.45573328991684e-05,-1.25445647676421e-05,0.414941494149415
3.45266314575502e-05,-1.25390584106547e-05,0.415041504150415
3.44951030488713e-05,-1.25333659284866e-05,0.415141514151415
3.44638902237257e-05,-1.25277303434954e-05,0.415241524152415
3.44329192692646e-05,-1.25222590001532e-05,0.415341534153415
3.44011374723485e-05,-1.25164881979834e-05,0.415441544154415
3.43694501200998e-05,-1.25100251851843e-05,0.415541554155416
3.43380806549908e-05,-1.25036266712077e-05,0.415641564156416
3.43067687781247e-05,-1.24974099057176e-05,0.415741574157416
3.42755167929483e-05,-1.24913732762334e-05,0.415841584158416
3.42446564079201e-05,-1.24860074345438e-05,0.415941594159416
3.42142613357291e-05,-1.2481093775708e-05,0.416041604160416
3.41843292730885e-05,-1.24766276926531e-05,0.416141614161416
3.41548855585503e-05,-1.24721005660654e-05,0.416241624162416
3.41259232817747e-05,-1.24675128566622e-05,0.416341634163416
3.40971660190993e-05,-1.24638196077647e-05,0.416441644164416
3.40686068600247e-05,-1.24610120659742e-05,0.416541654165417
3.40395985127186e-05,-1.24572971639034e-05,0.416641664166417
3.40110301395378e-05,-1.24526926387286e-05,0.416741674167417
3.39819204369049e-05,-1.24459504381533e-05,0.416841684168417
3.39531816024417e-05,-1.24394381298127e-05,0.416941694169417
3.39241686480826e-05,-1.24324584353472e-05,0.417041704170417
3.38953008159743e-05,-1.24252914639176e-05,0.417141714171417
3.38647928709038e-05,-1.24163194467509e-05,0.417241724172417
3.38338472551545e-05,-1.24059459622255e-05,0.417341734173417
3.38024639688863e-05,-1.23941850618592e-05,0.417441744174417
3.37717878661398e-05,-1.23824324542043e-05,0.417541754175418
3.37418097328089e-05,-1.23706876785435e-05,0.417641764176418
3.37128497596398e-05,-1.23595134871538e-05,0.417741774177418
3.36837124145287e-05,-1.23476219766617e-05,0.417841784178418
3.36552891637586e-05,-1.23359979059546e-05,0.417941794179418
3.36271722822559e-05,-1.23238235220379e-05,0.418041804180418
3.35994078408706e-05,-1.23112651397583e-05,0.418141814181418
3.35714982770746e-05,-1.22989741972437e-05,0.418241824182418
3.35432132380558e-05,-1.22858707998735e-05,0.418341834183418
3.35149281988771e-05,-1.22713177913662e-05,0.418441844184418
3.34866477669113e-05,-1.22553292232597e-05,0.418541854185419
3.34577522924848e-05,-1.22371704999728e-05,0.418641864186419
3.34291470627198e-05,-1.22191930644749e-05,0.418741874187419
3.34006524025477e-05,-1.22009822814226e-05,0.418841884188419
3.33720932433131e-05,-1.21838212167875e-05,0.418941894189419
3.33441376089867e-05,-1.21663422650726e-05,0.419041904190419
3.33171402429725e-05,-1.21489487743075e-05,0.419141914191419
3.32910942346112e-05,-1.21316395927191e-05,0.419241924192419
3.32650390119839e-05,-1.21130904211771e-05,0.419341934193419
3.32381591259023e-05,-1.20947824291936e-05,0.419441944194419
3.32104591834195e-05,-1.20767137739196e-05,0.41954195419542
3.31819507019283e-05,-1.20588816911212e-05,0.41964196419642
3.31528686416137e-05,-1.20414184034146e-05,0.41974197419742
3.31240583977484e-05,-1.20244066074859e-05,0.41984198419842
3.30950385327298e-05,-1.20072499195551e-05,0.41994199419942
3.30656501029879e-05,-1.19895505200603e-05,0.42004200420042
3.3035513026247e-05,-1.1971129885476e-05,0.42014201420142
3.30046388198999e-05,-1.19519949263819e-05,0.42024202420242
3.29730320913192e-05,-1.19321527837261e-05,0.42034203420342
3.29405707531997e-05,-1.19115827257301e-05,0.42044204420442
3.29072594125945e-05,-1.18902918933519e-05,0.420542054205421
3.28731095873758e-05,-1.18682874275298e-05,0.420642064206421
3.28387570515034e-05,-1.18451798014034e-05,0.420742074207421
3.28041350026283e-05,-1.18216586917366e-05,0.420842084208421
3.27694392409044e-05,-1.17978270662869e-05,0.420942094209421
3.27346697661719e-05,-1.17736874589394e-05,0.421042104210421
3.2700084573881e-05,-1.17498585977236e-05,0.421142114211421
3.26659186238967e-05,-1.17262607805257e-05,0.421242124212421
3.26324921068055e-05,-1.17029642649845e-05,0.421342134213421
3.2599800415714e-05,-1.16799655958105e-05,0.421442144214421
3.25678988354187e-05,-1.16571887565283e-05,0.421542154215422
3.25354674430641e-05,-1.16340189351158e-05,0.421642164216422
3.25025131496294e-05,-1.161046004756e-05,0.421742174217422
3.24696302655967e-05,-1.15883433998445e-05,0.421842184218422
3.24374983321696e-05,-1.1566486820607e-05,0.421942194219422
3.24057603023374e-05,-1.15459805703875e-05,0.422042204220422
3.23743585878571e-05,-1.1526349431037e-05,0.422142214221422
3.23432862780691e-05,-1.15075846491366e-05,0.422242224222422
3.23127737257856e-05,-1.14894293811595e-05,0.422342234223422
3.22824846161344e-05,-1.14723528560496e-05,0.422442244224422
3.22524949650909e-05,-1.14554472528295e-05,0.422542254225423
3.22218856646935e-05,-1.14388954717589e-05,0.422642264226423
3.21910828679084e-05,-1.14222248285538e-05,0.422742274227423
3.21602731604637e-05,-1.140467561919e-05,0.422842284228423
3.21295578976864e-05,-1.13873420201846e-05,0.422942294229423
3.20974743383962e-05,-1.13681865596804e-05,0.423042304230423
3.20640340003057e-05,-1.13472272052025e-05,0.423142314231423
3.2031425236169e-05,-1.13269962267521e-05,0.423242324232423
3.19996388321999e-05,-1.13074860227039e-05,0.423342334233423
3.196833616944e-05,-1.12887359833973e-05,0.423442344234423
3.1937201664356e-05,-1.12709695511947e-05,0.423542354235424
3.19062376203945e-05,-1.12541770512827e-05,0.423642364236424
3.18755845529132e-05,-1.12375524786681e-05,0.423742374237424
3.1846159266747e-05,-1.12205975799164e-05,0.423842384238424
3.181795254763e-05,-1.1203315579979e-05,0.423942394239424
3.17905866168926e-05,-1.1185638755082e-05,0.424042404240424
3.17640545637156e-05,-1.11675714819199e-05,0.424142414241424
3.17373612635222e-05,-1.114997205562e-05,0.424242424242424
3.17105136269718e-05,-1.11328356387406e-05,0.424342434243424
3.16837903808536e-05,-1.11156206715109e-05,0.424442444244424
3.16572974877074e-05,-1.10982057579212e-05,0.424542454245425
3.16308621828042e-05,-1.1081856226727e-05,0.424642464246425
3.1603399503793e-05,-1.10656103543763e-05,0.424742474247425
3.15749140577269e-05,-1.1049466758727e-05,0.424842484248425
3.15465737339117e-05,-1.10345979363179e-05,0.424942494249425
3.15184130853251e-05,-1.10210425864524e-05,0.425042504250425
3.14905334674539e-05,-1.10076224537657e-05,0.425142514251425
3.14629325766915e-05,-1.09943366168631e-05,0.425242524252425
3.14351727423592e-05,-1.09813011736052e-05,0.425342534253425
3.14072562679038e-05,-1.09685131294196e-05,0.425442544254425
3.13786671629044e-05,-1.09558745843091e-05,0.425542554255426
3.13500043450562e-05,-1.09433111342591e-05,0.425642564256426
3.13210558894398e-05,-1.09314811280072e-05,0.425742574257426
3.12918287067144e-05,-1.09203776549736e-05,0.425842584258426
3.12623181899869e-05,-1.09099935742102e-05,0.425942594259426
3.12327800307813e-05,-1.09004567315989e-05,0.426042604260426
3.12042945847153e-05,-1.08918687128151e-05,0.426142614261426
3.11768019597794e-05,-1.08844762258452e-05,0.426242624262426
3.11497953794993e-05,-1.08780514516323e-05,0.426342634263426
3.11228440840156e-05,-1.0871670674842e-05,0.426442644264426
3.10958582355541e-05,-1.08646248690733e-05,0.426542654265427
3.10678173706664e-05,-1.08554402361309e-05,0.426642664266427
3.1040667971582e-05,-1.08458801278757e-05,0.426742674267427
3.10129956714175e-05,-1.08344518571828e-05,0.426842684268427
3.09845447781693e-05,-1.08217359134753e-05,0.426942694269427
3.09562942919684e-05,-1.08095396460266e-05,0.427042704270427
3.09283709070133e-05,-1.07976619567137e-05,0.427142714271427
3.09009704232982e-05,-1.07861033062437e-05,0.427242724272427
3.08740859301635e-05,-1.0774860239317e-05,0.427342734273427
3.08474433077134e-05,-1.07636710749849e-05,0.427442744274427
3.08206233133215e-05,-1.07519578576795e-05,0.427542754275428
3.07941258131222e-05,-1.07409548185282e-05,0.427642764276428
3.07674877977252e-05,-1.0729164663343e-05,0.427742774277428
3.07411308128836e-05,-1.0717350551448e-05,0.427842784278428
3.07151493032649e-05,-1.07055380520236e-05,0.427942794279428
3.06893060053973e-05,-1.06939001601274e-05,0.428042804280428
3.06645430629876e-05,-1.06828715518057e-05,0.428142814281428
3.06402822899992e-05,-1.06725282435137e-05,0.428242824282428
3.06165236864322e-05,-1.06628628639645e-05,0.428342834283428
3.05932557347339e-05,-1.0653868963266e-05,0.428442844284428
3.05700983523086e-05,-1.06452848604793e-05,0.428542854285429
3.05465885299258e-05,-1.06367060558016e-05,0.428642864286429
3.0522733178085e-05,-1.06281327796016e-05,0.428742874287429
3.04981360899046e-05,-1.0619552592812e-05,0.428842884288429
3.04728018721179e-05,-1.06109657257814e-05,0.428942894289429
3.04467420424375e-05,-1.060237217852e-05,0.429042904290429
3.04207628364253e-05,-1.05939979272753e-05,0.429142914291429
3.0394265336226e-05,-1.0586015276039e-05,0.429242924292429
3.03672748808713e-05,-1.05779791829254e-05,0.429342934293429
3.03397960770946e-05,-1.05698905693392e-05,0.429442944294429
3.03117436944943e-05,-1.05617340016306e-05,0.42954295429543
3.02838802012288e-05,-1.05537165671078e-05,0.42964296429643
3.02552957032825e-05,-1.05446689941733e-05,0.42974297429743
3.02263679794846e-05,-1.05355219087612e-05,0.42984298429843
3.01970832086761e-05,-1.05261069228767e-05,0.42994299429943
3.01672663223616e-05,-1.0516899945695e-05,0.43004300430043
3.0136921927914e-05,-1.05078991344169e-05,0.43014301430143
3.01066028721781e-05,-1.04993498149167e-05,0.43024302430243
3.0076601703582e-05,-1.04922466512637e-05,0.43034303430343
3.00458357632212e-05,-1.04848873351197e-05,0.43044304430443
3.00143142652018e-05,-1.04772741700311e-05,0.430543054305431
2.99820464234701e-05,-1.04694096898633e-05,0.430643064306431
2.99490345417923e-05,-1.04612964285113e-05,0.430743074307431
2.99153569400703e-05,-1.04527224612453e-05,0.430843084308431
2.98810159219105e-05,-1.04436921647897e-05,0.430943094309431
2.9846481407203e-05,-1.0434788332104e-05,0.431043104310431
2.98128406619054e-05,-1.04265534443838e-05,0.431143114311431
2.97800867755179e-05,-1.04189810517667e-05,0.431243124312431
2.97472868185999e-05,-1.04117129553988e-05,0.431343134313431
2.97135953957188e-05,-1.04046067971534e-05,0.431443144314431
2.96790194175339e-05,-1.0397661425267e-05,0.431543154315432
2.9643570401598e-05,-1.03908745362132e-05,0.431643164316432
2.96072253126459e-05,-1.03838881615068e-05,0.431743174317432
2.95699956683901e-05,-1.03767041439669e-05,0.431843184318432
2.95330217159779e-05,-1.03694733647707e-05,0.431943194319432
2.94964439706073e-05,-1.03626065432447e-05,0.432043204320432
2.9460262432278e-05,-1.03561004544377e-05,0.432143214321432
2.94249792704117e-05,-1.03503651266202e-05,0.432243224322432
2.93891755109117e-05,-1.03439537128792e-05,0.432343234323432
2.93526668714966e-05,-1.03373354421887e-05,0.432443244324432
2.93153404789669e-05,-1.03305536209052e-05,0.432543254325433
2.92773483663931e-05,-1.03234108365441e-05,0.432643264326433
2.92395520539732e-05,-1.03162298135867e-05,0.432743274327433
2.92024076402787e-05,-1.03093176125262e-05,0.432843284328433
2.91651480500981e-05,-1.03035541816432e-05,0.432943294329433
2.91277801940911e-05,-1.02989280032952e-05,0.433043304330433
2.90902994652045e-05,-1.02954280205267e-05,0.433143314331433
2.90533116914734e-05,-1.02932053448836e-05,0.433243324332433
2.90168099625579e-05,-1.02922477676572e-05,0.433343334333433
2.89811282902034e-05,-1.02917350019879e-05,0.433443344334433
2.89461814436889e-05,-1.02912544857198e-05,0.433543354335434
2.89122228114114e-05,-1.02913503125491e-05,0.433643364336434
2.88787340990241e-05,-1.02916744191524e-05,0.433743374337434
2.88463787232845e-05,-1.02925327142598e-05,0.433843384338434
2.8814090149894e-05,-1.02939827860941e-05,0.433943394339434
2.87827874871341e-05,-1.02956463951288e-05,0.434043404340434
2.87524960737165e-05,-1.02976838669957e-05,0.434143414341434
2.8721877559213e-05,-1.02996133033249e-05,0.434243424342434
2.86908121600846e-05,-1.03022941509968e-05,0.434343434343434
2.86594127490508e-05,-1.03059378740041e-05,0.434443444344434
2.86276862367713e-05,-1.0310535027882e-05,0.434543454345435
2.85961992917297e-05,-1.0315210271413e-05,0.434643464346435
2.85648252195676e-05,-1.03202487815581e-05,0.434743474347435
2.85332277049332e-05,-1.03253423460511e-05,0.434843484348435
2.85016255834056e-05,-1.03304045825474e-05,0.434943494349435
2.84702998852206e-05,-1.03358314677598e-05,0.435043504350435
2.84388313683911e-05,-1.03420963770181e-05,0.435143514351435
2.84076715244355e-05,-1.03487743091295e-05,0.435243524352435
2.83773916287304e-05,-1.03551613054535e-05,0.435343534353435
2.83468882907129e-05,-1.03617927062572e-05,0.435443544354435
2.83159726208884e-05,-1.03682925755306e-05,0.435543554355436
2.82846469228632e-05,-1.03746627560929e-05,0.435643564356436
2.82533534742093e-05,-1.03810170422983e-05,0.435743574357436
2.82225414633181e-05,-1.03875374129817e-05,0.435843584358436
2.81916741676304e-05,-1.03941404803812e-05,0.435943594359436
2.81607538907528e-05,-1.04008248623649e-05,0.436043604360436
2.81294281925678e-05,-1.04060273838102e-05,0.436143614361436
2.80977016804481e-05,-1.04097620962351e-05,0.436243624362436
2.806647733759e-05,-1.04129891107509e-05,0.436343634363436
2.80362504232347e-05,-1.04162990523315e-05,0.436443644364436
2.80058922074681e-05,-1.04183858197299e-05,0.436543654365437
2.79765406343105e-05,-1.04214849883639e-05,0.436643664366437
2.79473410939034e-05,-1.0422923312197e-05,0.436743674367437
2.79182935865665e-05,-1.04227173766621e-05,0.436843684368437
2.78882394367804e-05,-1.0421447210475e-05,0.436943694369437
2.78571924658641e-05,-1.04191234098936e-05,0.437043704370437
2.78252770642498e-05,-1.04162605833866e-05,0.437143714371437
2.77922790037312e-05,-1.04126781342707e-05,0.437243724372437
2.77582121054674e-05,-1.04083834338129e-05,0.437343734373437
2.77230855837243e-05,-1.04033833926126e-05,0.437443744374437
2.76871689511849e-05,-1.03988258594429e-05,0.437543754375438
2.76508538081575e-05,-1.03941685834368e-05,0.437643764376438
2.76141447616951e-05,-1.03894129467263e-05,0.437743774377438
2.75766778538078e-05,-1.03833700977184e-05,0.437843784378438
2.7538651188416e-05,-1.03764403898304e-05,0.437943794379438
2.75000739793061e-05,-1.03686323461423e-05,0.438043804380438
2.74609485302443e-05,-1.03599547200529e-05,0.438143814381438
2.74212817518903e-05,-1.03504160346223e-05,0.438243824382438
2.73808686298238e-05,-1.03393736051215e-05,0.438343834383438
2.73399510347296e-05,-1.03268046265939e-05,0.438443844384438
2.72980175832399e-05,-1.03129422162454e-05,0.438543854385439
2.72557892798758e-05,-1.0298350278086e-05,0.438643864386439
2.72129597553699e-05,-1.02835874180368e-05,0.438743874387439
2.71695313131688e-05,-1.02686552485683e-05,0.438843884388439
2.71255085603256e-05,-1.02535553821512e-05,0.438943894389439
2.70809030143929e-05,-1.02382894312561e-05,0.439043904390439
2.70353875744447e-05,-1.02233494297935e-05,0.439143914391439
2.69896463885776e-05,-1.0208239197497e-05,0.439243924392439
2.69436794569514e-05,-1.0192960577186e-05,0.439343934393439
2.68975305463303e-05,-1.0177634273814e-05,0.439443944394439
2.68507665932484e-05,-1.01611262597973e-05,0.43954395439544
2.68032586003803e-05,-1.01431679435876e-05,0.43964396439644
2.67560592802261e-05,-1.0125939615886e-05,0.43974397439744
2.6709166329659e-05,-1.01094341357544e-05,0.43984398439844
2.66627248707698e-05,-1.00937436443636e-05,0.43994399439944
2.66167326002719e-05,-1.00788596186635e-05,0.44004400440044
2.65713945319459e-05,-1.00638014461324e-05,0.44014401440144
2.65260288214615e-05,-1.00489452931391e-05,0.44024402440244
2.64814417039009e-05,-1.00343457533342e-05,0.44034403440344
2.6437628572211e-05,-1.00200000624838e-05,0.44044404440444
2.63945825158922e-05,-1.00059059170613e-05,0.440544054405441
2.63520109866766e-05,-9.99232430695952e-06,0.440644064406441
2.63092252292545e-05,-9.97884059685486e-06,0.440744074407441
2.62666836459636e-05,-9.96454926930628e-06,0.440844084408441
2.62254596814422e-05,-9.9511855730993e-06,0.440944094409441
2.61844798910519e-05,-9.93863064609949e-06,0.441044104410441
2.61437419713462e-05,-9.92687642597402e-06,0.441144114411441
2.61034808823499e-05,-9.91578493129034e-06,0.441244124412441
2.60639062448969e-05,-9.90516197451483e-06,0.441344134413441
2.6024718600699e-05,-9.89384358216894e-06,0.441444144414441
2.59855632057125e-05,-9.88219924040047e-06,0.441544154415442
2.59459309801763e-05,-9.87040401744494e-06,0.441644164416442
2.59069898133963e-05,-9.85935513806188e-06,0.441744174417442
2.5868744312745e-05,-9.8491053530726e-06,0.441844184418442
2.58298998942387e-05,-9.838159441447e-06,0.441944194419442
2.57914954498578e-05,-9.82809555128988e-06,0.442044204420442
2.5753526372709e-05,-9.81890446846518e-06,0.442144214421442
2.57158060765845e-05,-9.81035353650438e-06,0.442244224422442
2.56780120676113e-05,-9.80248882598789e-06,0.442344234423442
2.56402503080094e-05,-9.79614628778379e-06,0.442444244424442
2.56025277084383e-05,-9.78954137756507e-06,0.442544254425443
2.55648419654514e-05,-9.7826766292069e-06,0.442644264426443
2.55263845398805e-05,-9.77415564313086e-06,0.442744274427443
2.54871669497578e-05,-9.7639945440226e-06,0.442844284428443
2.54470095193752e-05,-9.75180656928541e-06,0.442944294429443
2.54073934186046e-05,-9.73938363453319e-06,0.443044304430443
2.53675723035739e-05,-9.72651519716801e-06,0.443144314431443
2.53289743628052e-05,-9.7140077228905e-06,0.443244324432443
2.52912333350219e-05,-9.70204065663059e-06,0.443344334433443
2.52543400061179e-05,-9.69060916098657e-06,0.443444344434443
2.52182851618274e-05,-9.67970747714213e-06,0.443544354435444
2.51822303176967e-05,-9.66881247352861e-06,0.443644364436444
2.51472051511206e-05,-9.65806604756563e-06,0.443744374437444
2.51132027517592e-05,-9.64746704749992e-06,0.443844384438444
2.5079267154747e-05,-9.63613368221165e-06,0.443944394439444
2.5045882101293e-05,-9.62456858185947e-06,0.444044404440444
2.50130360736847e-05,-9.61277428031854e-06,0.444144414441444
2.49803766321244e-05,-9.60067729498891e-06,0.444244424442444
2.49479936139067e-05,-9.58849346660746e-06,0.444344434443444
2.49152051747013e-05,-9.57698964013671e-06,0.444444444444444
2.48821794718644e-05,-9.56625127653654e-06,0.444544454445445
2.48492182677701e-05,-9.55589852376982e-06,0.444644464446445
2.48164505602235e-05,-9.54564090677638e-06,0.444744474447445
2.4783869438565e-05,-9.53547773449025e-06,0.444844484448445
2.47515808651745e-05,-9.52529037514567e-06,0.444944494449445
2.47195779293925e-05,-9.51507905910127e-06,0.445044504450445
2.4687289356002e-05,-9.5053954816686e-06,0.445144514451445
2.46547151448431e-05,-9.49623480543597e-06,0.445244524452445
2.46214337503224e-05,-9.48590278443793e-06,0.445344534453445
2.45874520826199e-05,-9.47441070596843e-06,0.445444544454445
2.45536593044119e-05,-9.46267445336782e-06,0.445544554455446
2.45200300768267e-05,-9.45109553183651e-06,0.445644564456446
2.44860576233901e-05,-9.43872442650099e-06,0.445744574457446
2.44520506169757e-05,-9.42632982516297e-06,0.445844584458446
2.44180113610301e-05,-9.41391195818109e-06,0.445944594459446
2.43835828087026e-05,-9.40160696413869e-06,0.446044604460446
2.43491818986933e-05,-9.38980298777438e-06,0.446144614461446
2.43150666264524e-05,-9.37903191404564e-06,0.446244624462446
2.42811264223871e-05,-9.36934234743802e-06,0.446344634463446
2.42468913664473e-05,-9.35874818477401e-06,0.446444644464446
2.42124674211728e-05,-9.34743739408363e-06,0.446544654465447
2.4176327346321e-05,-9.33594255138031e-06,0.446644664466447
2.41393764291741e-05,-9.32433045902312e-06,0.446744674467447
2.4101499493246e-05,-9.31221688829053e-06,0.446844684468447
2.40641523688978e-05,-9.30028667850493e-06,0.446944694469447
2.40271093105301e-05,-9.28947437159748e-06,0.447044704470447
2.39898312921373e-05,-9.27930682260696e-06,0.447144714471447
2.39523229209325e-05,-9.26977781200978e-06,0.447244724472447
2.39150195636681e-05,-9.26065675648529e-06,0.447344734473447
2.38773361241278e-05,-9.2507971893925e-06,0.447444744474447
2.38388717880573e-05,-9.24052459945668e-06,0.447544754475448
2.3800142546037e-05,-9.23011402809831e-06,0.447644764476448
2.3761848671089e-05,-9.21943624732362e-06,0.447744774477448
2.3723338264488e-05,-9.20930854939989e-06,0.447844784478448
2.36837521094823e-05,-9.19972655761276e-06,0.447944794479448
2.36435624298882e-05,-9.19029959336842e-06,0.448044804480448
2.36026816912183e-05,-9.18114790090321e-06,0.448144814481448
2.35616995973815e-05,-9.17328940991032e-06,0.448244824482448
2.35206161482177e-05,-9.16671122063523e-06,0.448344834483448
2.34803274167434e-05,-9.16009456241526e-06,0.448444844484448
2.34408287959054e-05,-9.1534398959577e-06,0.448544854485449
2.34025257070111e-05,-9.14662905020409e-06,0.448644864486449
2.33633564908655e-05,-9.13759529844871e-06,0.448744874487449
2.33240790088934e-05,-9.12737983603859e-06,0.448844884488449
2.32847393314654e-05,-9.1158204945127e-06,0.448944894489449
2.32454687601528e-05,-9.1028753496164e-06,0.449044904490449
2.32070597087188e-05,-9.08994609907709e-06,0.449144914491449
2.31695006597706e-05,-9.07703251253611e-06,0.449244924492449
2.31324967614337e-05,-9.06324197230698e-06,0.449344934493449
2.30960411030487e-05,-9.0479746392899e-06,0.449444944494449
2.30594334117533e-05,-9.03074446875915e-06,0.44954495449545
2.30226759911539e-05,-9.01157011931553e-06,0.44964496449645
2.29865336128555e-05,-8.99289333225023e-06,0.44974497449745
2.29506169803162e-05,-8.97557355442385e-06,0.44984498449845
2.29149283974621e-05,-8.95959742537457e-06,0.44994499449945
2.28793941508051e-05,-8.94413291023138e-06,0.45004500450045
2.28440257585373e-05,-8.9289754555713e-06,0.45014501450145
2.28095488320729e-05,-8.91384264868697e-06,0.45024502450245
2.27754450773847e-05,-8.8972848784314e-06,0.45034503450345
2.27417121908662e-05,-8.87931619634234e-06,0.45044504450445
2.27077328267701e-05,-8.86166447990843e-06,0.450545054505451
2.26729472274319e-05,-8.84428342820062e-06,0.450645064506451
2.26380142020765e-05,-8.82627305222555e-06,0.450745074507451
2.2602788628613e-05,-8.80746335149805e-06,0.450845084508451
2.25672797208277e-05,-8.78786238838094e-06,0.450945094509451
2.25314874790403e-05,-8.76747776451973e-06,0.451045104510451
2.24949258582753e-05,-8.74596970930273e-06,0.451145114511451
2.24575764304805e-05,-8.72362270863516e-06,0.451245124512451
2.24206738874705e-05,-8.70168458446487e-06,0.451345134513451
2.2384642078605e-05,-8.6801154857151e-06,0.451445144514451
2.23483407567367e-05,-8.65899972158245e-06,0.451545154515452
2.2311815992556e-05,-8.63845223817428e-06,0.451645164516452
2.22747775412413e-05,-8.61863958069598e-06,0.451745174517452
2.22372323134523e-05,-8.59955437784069e-06,0.451845184518452
2.21991872196884e-05,-8.5811894886702e-06,0.451945194519452
2.21604464601155e-05,-8.56356149859744e-06,0.452045204520452
2.21213993311153e-05,-8.5468687415118e-06,0.452145214521452
2.20819191384895e-05,-8.53071109433474e-06,0.452245224522452
2.20420104892911e-05,-8.51508348929594e-06,0.452345234523452
2.2001244927267e-05,-8.49963578992434e-06,0.452445244524452
2.19596316663637e-05,-8.48436661408803e-06,0.452545254525453
2.1917175313634e-05,-8.46927411896781e-06,0.452645264526453
2.18740117772228e-05,-8.45323072685215e-06,0.452745274527453
2.18308874010023e-05,-8.43829026468225e-06,0.452845284528453
2.17882099094067e-05,-8.42299713213614e-06,0.452945294529453
2.17454103306657e-05,-8.40829577632702e-06,0.453045304530453
2.17024909685455e-05,-8.39418043842857e-06,0.453145314531453
2.16598019592374e-05,-8.37996927371089e-06,0.453245324532453
2.16172626795529e-05,-8.36583020946129e-06,0.453345334533453
2.15751495526747e-05,-8.35183235156536e-06,0.453445344534453
2.15333197599585e-05,-8.33820052451746e-06,0.453545354535454
2.14909071741529e-05,-8.32439155604618e-06,0.453645364536454
2.14481283273903e-05,-8.30942713716647e-06,0.453745374537454
2.14052204828228e-05,-8.29416418086376e-06,0.453845384538454
2.13621859440567e-05,-8.27860545136191e-06,0.453945394539454
2.13198079113887e-05,-8.26309716916483e-06,0.454045404540454
2.12768424785781e-05,-8.24566636121818e-06,0.454145414541454
2.12334232504832e-05,-8.22635932846103e-06,0.454245424542454
2.1188896024772e-05,-8.20493028431166e-06,0.454345434543454
2.11444563330686e-05,-8.18318542626041e-06,0.454445444544454
2.10993923847985e-05,-8.16113834513773e-06,0.454545454545455
2.10537571613113e-05,-8.13866395928561e-06,0.454645464546455
2.10080712602405e-05,-8.11604629390193e-06,0.454745474547455
2.09622494508652e-05,-8.09335468521097e-06,0.454845484548455
2.09169827919413e-05,-8.07202492319061e-06,0.454945494549455
2.0872321961532e-05,-8.05023445525627e-06,0.455045504550455
2.08283452792192e-05,-8.02877154921506e-06,0.455145514551455
2.07856055923276e-05,-8.00813215498475e-06,0.455245524552455
2.07435131972681e-05,-7.98819602832897e-06,0.455345534553455
2.0701750206901e-05,-7.96842345225613e-06,0.455445544554455
2.06609570025586e-05,-7.94848870771227e-06,0.455545554555456
2.06205784333101e-05,-7.92875091494587e-06,0.455645564556456
2.05808701913188e-05,-7.90965534620124e-06,0.455745574557456
2.05415581563689e-05,-7.89075097041777e-06,0.455845584558456
2.05020365002657e-05,-7.87136008919128e-06,0.455945594559456
2.04627313759753e-05,-7.85181003407626e-06,0.456045604560456
2.0423762566877e-05,-7.83231664578963e-06,0.456145614561456
2.03852060895857e-05,-7.81276497820404e-06,0.456245624562456
2.03471540853222e-05,-7.79315434026355e-06,0.456345634563456
2.0308956958648e-05,-7.77456255343084e-06,0.456445644564456
2.02708565802476e-05,-7.75647408780274e-06,0.456545654565457
2.02328506465146e-05,-7.73888410596756e-06,0.456645664566457
2.01951257434969e-05,-7.72162836626643e-06,0.456745674567457
2.01572211650907e-05,-7.70454631268892e-06,0.456845684568457
2.01192106243046e-05,-7.6874244080546e-06,0.456945694569457
2.00811563164347e-05,-7.67052755825328e-06,0.457045704570457
2.00430536345877e-05,-7.65385392045576e-06,0.457145714571457
2.0004907185497e-05,-7.63740096079684e-06,0.457245724572457
1.99674564023753e-05,-7.62116568467406e-06,0.457345734573457
1.99296877322738e-05,-7.60437594899592e-06,0.457445744574457
1.98915643186082e-05,-7.58752240555118e-06,0.457545754575458
1.98528926648309e-05,-7.57035995879411e-06,0.457645764576458
1.98136819852079e-05,-7.5528916033072e-06,0.457745774577458
1.97739368866323e-05,-7.5351203337029e-06,0.457845784578458
1.97337379929321e-05,-7.51641866851318e-06,0.457945794579458
1.96935897766556e-05,-7.49782411744665e-06,0.458045804580458
1.96534899346758e-05,-7.47933575908869e-06,0.458145814581458
1.96131159726402e-05,-7.46109549086892e-06,0.458245824582458
1.95722145023116e-05,-7.44234499085498e-06,0.458345834583458
1.95311356602009e-05,-7.42344107576882e-06,0.458445844584458
1.94898356792243e-05,-7.40437361008973e-06,0.458545854585459
1.94479436912121e-05,-7.38520985688411e-06,0.458645864586459
1.94054643032172e-05,-7.36595119825386e-06,0.458745874587459
1.93627545622503e-05,-7.34677984339273e-06,0.458845884588459
1.93201139270791e-05,-7.32860407399552e-06,0.458945894589459
1.92774041861122e-05,-7.31073467402547e-06,0.459045904590459
1.92350952592399e-05,-7.29341328372853e-06,0.459145914591459
1.91927425652837e-05,-7.2769930341882e-06,0.459245924592459
1.91510417702126e-05,-7.26145388469175e-06,0.459345934593459
1.9109760217608e-05,-7.24606999308675e-06,0.459445944594459
1.90684487189189e-05,-7.23132625233566e-06,0.45954595459546
1.90275518556433e-05,-7.21672993747185e-06,0.45964596459646
1.8986000790036e-05,-7.20223359579299e-06,0.45974597459746
1.89437978255435e-05,-7.18783630587451e-06,0.45984598459846
1.89009222303473e-05,-7.17375367810464e-06,0.45994599459946
1.88583253624198e-05,-7.16040725836656e-06,0.46004600460046
1.88150489531291e-05,-7.14553037360462e-06,0.46014601460146
1.87712312143862e-05,-7.13041230930403e-06,0.46024602460246
1.87268790568506e-05,-7.11505606004727e-06,0.46034603460346
1.86820846215832e-05,-7.0998193639809e-06,0.46044604460446
1.86365092899454e-05,-7.0832756452531e-06,0.460546054605461
1.85901576686706e-05,-7.06498193514607e-06,0.460646064606461
1.85430666145027e-05,-7.04533513178722e-06,0.460746074607461
1.84954964261788e-05,-7.02424493683493e-06,0.460846084608461
1.84478364002405e-05,-7.00298266821962e-06,0.460946094609461
1.83995290824701e-05,-6.98074116920466e-06,0.461046104610461
1.83505882941867e-05,-6.95767316379633e-06,0.461146114611461
1.83016267739247e-05,-6.93440267813291e-06,0.461246124612461
1.82521492632421e-05,-6.91144754567405e-06,0.461346134613461
1.82021580654256e-05,-6.88880500216597e-06,0.461446144614461
1.8151280008699e-05,-6.86614863747877e-06,0.461546154615462
1.80995220037216e-05,-6.84347822126379e-06,0.461646164616462
1.80475083069007e-05,-6.82110449965258e-06,0.461746174617462
1.79964252360737e-05,-6.79907607712072e-06,0.461846184618462
1.79456070711965e-05,-6.7764759185546e-06,0.461946194619462
1.78952979862403e-05,-6.75410173623609e-06,0.462046204620462
1.78454910707055e-05,-6.73195145699732e-06,0.462146214621462
1.77958131529756e-05,-6.71023262882375e-06,0.462246224622462
1.77464300868005e-05,-6.68884504821174e-06,0.462346234623462
1.76967959361545e-05,-6.66752035394173e-06,0.462446244624462
1.76473944417673e-05,-6.64630830227255e-06,0.462546254625463
1.75986310252658e-05,-6.62582001958794e-06,0.462646264626463
1.75504964722245e-05,-6.6060483649297e-06,0.462746274627463
1.75031612439255e-05,-6.58650614181884e-06,0.462846284628463
1.74559296744e-05,-6.56783649568176e-06,0.462946294629463
1.74080738484675e-05,-6.5488413608394e-06,0.463046304630463
1.73597826554627e-05,-6.52936709184089e-06,0.463146314631463
1.73111943069771e-05,-6.50963989531248e-06,0.463246324632463
1.72626934928189e-05,-6.49027343149311e-06,0.463346334633463
1.72142802126687e-05,-6.47126401476432e-06,0.463446344634463
1.71651735701558e-05,-6.45280191664268e-06,0.463546354635464
1.71161936218416e-05,-6.43483668984341e-06,0.463646364636464
1.70675315605071e-05,-6.41750954073016e-06,0.463746374637464
1.70193970074658e-05,-6.40083106553093e-06,0.463846384638464
1.69718844073848e-05,-6.38481992282655e-06,0.463946394639464
1.69249868497646e-05,-6.3694698931034e-06,0.464046404640464
1.68781146308562e-05,-6.35436173398484e-06,0.464146414641464
1.68313668025399e-05,-6.339231921683e-06,0.464246424642464
1.67846811696795e-05,-6.32427510444881e-06,0.464346434643464
1.67382304966842e-05,-6.30934293498038e-06,0.464446444644464
1.66908123412706e-05,-6.29478601047605e-06,0.464546454645465
1.66430187106341e-05,-6.27993377347987e-06,0.464646464646465
1.65954070588328e-05,-6.26496428683981e-06,0.464746474647465
1.65482353811567e-05,-6.2509850875347e-06,0.464846484648465
1.65014138398318e-05,-6.23792822146218e-06,0.464946494649465
1.64544702115213e-05,-6.22621984156846e-06,0.465046504650465
1.64071856609657e-05,-6.21555818548942e-06,0.465146514651465
1.63599011102503e-05,-6.20483640730219e-06,0.465246524652465
1.63126165596947e-05,-6.19405519804276e-06,0.465346534653465
1.62650555854768e-05,-6.18300747042296e-06,0.465446544654465
1.62172227948095e-05,-6.17169621902528e-06,0.465546554655466
1.61691849900419e-05,-6.16091662223641e-06,0.465646564656466
1.61207302464143e-05,-6.15065301606801e-06,0.465746574657466
1.60729297051183e-05,-6.13965688750626e-06,0.465846584658466
1.60253318744761e-05,-6.12867181588981e-06,0.465946594659466
1.59775635825514e-05,-6.1167627985702e-06,0.466046604660466
1.59300486790239e-05,-6.10458841466348e-06,0.466146614661466
1.58829990883334e-05,-6.09261535922861e-06,0.466246624662466
1.58362397424644e-05,-6.08014289858621e-06,0.466346634663466
1.57898627824778e-05,-6.06768172524776e-06,0.466446644664466
1.57437484248344e-05,-6.05486373518736e-06,0.466546654665467
1.56978275635788e-05,-6.04161498509773e-06,0.466646664666467
1.56520955918178e-05,-6.02794031240055e-06,0.466746674667467
1.56065502059449e-05,-6.01384340274426e-06,0.466846684668467
1.55611914061199e-05,-5.99932863282326e-06,0.466946694669467
1.55167471073636e-05,-5.9861059126213e-06,0.467046704670467
1.54732103991762e-05,-5.97416234236389e-06,0.467146714671467
1.54301136652739e-05,-5.96344632299297e-06,0.467246724672467
1.53874753337092e-05,-5.95383530673568e-06,0.467346734673467
1.53451019079343e-05,-5.94443644555688e-06,0.467446744674467
1.53027837669559e-05,-5.93424885586364e-06,0.467546754675468
1.5260189202475e-05,-5.92502598433497e-06,0.467646764676468
1.52173228215447e-05,-5.91675861685478e-06,0.467746774677468
1.51743458710216e-05,-5.90896093904601e-06,0.467846784678468
1.5131663772373e-05,-5.90141572806984e-06,0.467946794679468
1.50894101302971e-05,-5.89394584251287e-06,0.468046804680468
1.50469537775674e-05,-5.88513461170532e-06,0.468146814681468
1.50043016246837e-05,-5.87499470507304e-06,0.468246824682468
1.4961455975572e-05,-5.86353994378517e-06,0.468346834683468
1.4917956123809e-05,-5.85018569204292e-06,0.468446844684468
1.4874301935689e-05,-5.834706434316e-06,0.468546854685469
1.4830493411212e-05,-5.81712313271173e-06,0.468646864686469
1.47865328536648e-05,-5.79745628865015e-06,0.468746874687469
1.47422889619557e-05,-5.77619655392e-06,0.468846884688469
1.46988881620729e-05,-5.75614294725171e-06,0.468946894689469
1.46560770657792e-05,-5.73713882863193e-06,0.469046904690469
1.4614021527144e-05,-5.71851364062468e-06,0.469146914691469
1.45718623297354e-05,-5.69989121685125e-06,0.469246924692469
1.45297422923576e-05,-5.68135056837928e-06,0.469346934693469
1.44877236101468e-05,-5.66234138199915e-06,0.469446944694469
1.44447996409736e-05,-5.64276713982567e-06,0.46954695469547
1.44018457257157e-05,-5.62335644824511e-06,0.46964696469647
1.43589885588916e-05,-5.60435555457644e-06,0.46974697469747
1.43169744838937e-05,-5.58616089622978e-06,0.46984698469847
1.42750640675094e-05,-5.56844836662174e-06,0.46994699469947
1.42328265500392e-05,-5.55110555351015e-06,0.47004700470047
1.41904185714464e-05,-5.53421238934728e-06,0.47014701470147
1.41483330870464e-05,-5.51718723295679e-06,0.47024702470247
1.41065677930728e-05,-5.50003146643064e-06,0.47034703470347
1.40651203862389e-05,-5.48274624155205e-06,0.47044704470447
1.40238134947627e-05,-5.46544051525345e-06,0.470547054705471
1.39823868197474e-05,-5.44875489911601e-06,0.470647064706471
1.39413563517737e-05,-5.43176406530468e-06,0.470747074707471
1.39011528508606e-05,-5.41468500631964e-06,0.470847084708471
1.38618753688885e-05,-5.39800261511333e-06,0.470947094709471
1.38241435552113e-05,-5.38208706888953e-06,0.471047104710471
1.37865729885505e-05,-5.36587644053252e-06,0.471147114711471
1.37492926667112e-05,-5.34960223476754e-06,0.471247124712471
1.37123141070862e-05,-5.33404834267738e-06,0.471347134713471
1.36755728110926e-05,-5.31936426333715e-06,0.471447144714471
1.36388983174481e-05,-5.30550738145625e-06,0.471547154715472
1.36021247720832e-05,-5.2909131397703e-06,0.471647164716472
1.35653765654301e-05,-5.27583653900706e-06,0.471747174717472
1.35286536978085e-05,-5.26140630862134e-06,0.471847184718472
1.34919607759519e-05,-5.24761599874086e-06,0.471947194719472
1.34554889928012e-05,-5.23461004067043e-06,0.472047204720472
1.3419325882844e-05,-5.22153774093824e-06,0.472147214721472
1.33830406855815e-05,-5.20864718969246e-06,0.472247224722472
1.33467670061914e-05,-5.19559354856107e-06,0.472347234723472
1.33108319454399e-05,-5.18279467778879e-06,0.472447244724472
1.32754497318531e-05,-5.17134268073474e-06,0.472547254725473
1.32401112853502e-05,-5.16100075456466e-06,0.472647264726473
1.32047820529533e-05,-5.15100758275371e-06,0.472747274727473
1.31698421170983e-05,-5.14125674226465e-06,0.472847284728473
1.31357452730696e-05,-5.13183668859988e-06,0.472947294729473
1.31017244453362e-05,-5.12198656598182e-06,0.473047304730473
1.30670701470897e-05,-5.11079049106013e-06,0.473147314731473
1.3031356225364e-05,-5.0981996290106e-06,0.473247324732473
1.29955248235457e-05,-5.08433952217858e-06,0.473347334733473
1.29601564311181e-05,-5.07149987893489e-06,0.473447344734473
1.29244839728697e-05,-5.05827301238719e-06,0.473547354735474
1.28884567710573e-05,-5.04628198941747e-06,0.473647364736474
1.28520725220744e-05,-5.03551460133716e-06,0.473747374737474
1.28159531790412e-05,-5.02530535847063e-06,0.473847384738474
1.27801931866251e-05,-5.01519793159829e-06,0.473947394739474
1.27447902413796e-05,-5.00519186003282e-06,0.474047404740474
1.27097443429848e-05,-4.99528576164233e-06,0.474147414741474
1.26754954660457e-05,-4.98546627596498e-06,0.474247424742474
1.26408296500867e-05,-4.97467285800699e-06,0.474347434743474
1.26065070601391e-05,-4.96398747557678e-06,0.474447444744474
1.25718481548395e-05,-4.95385954729442e-06,0.474547454745475
1.25372859978138e-05,-4.94332020863958e-06,0.474647464746475
1.25035231655305e-05,-4.93284237422482e-06,0.474747474747475
1.2469896241392e-05,-4.9227492292389e-06,0.474847484748475
1.24364006185051e-05,-4.91303685768474e-06,0.474947494749475
1.24032136686517e-05,-4.90337216919153e-06,0.475047504750475
1.23703284810127e-05,-4.89375424234469e-06,0.475147514751475
1.23377427523011e-05,-4.88418307715419e-06,0.475247524752475
1.23057766731033e-05,-4.87456607172195e-06,0.475347534753475
1.2274073196089e-05,-4.86500273853562e-06,0.475447544754475
1.22432105074544e-05,-4.8556414248771e-06,0.475547554755476
1.22130411813422e-05,-4.84615940627493e-06,0.475647564756476
1.21825746997491e-05,-4.83693561333166e-06,0.475747574757476
1.21518156698879e-05,-4.82796797287939e-06,0.475847584758476
1.21206696470914e-05,-4.82044717932033e-06,0.475947594759476
1.20891435420189e-05,-4.81435964183399e-06,0.476047604760476
1.20573433168907e-05,-4.80877818978609e-06,0.476147614761476
1.20251814375388e-05,-4.80329901443969e-06,0.476247624762476
1.19927707771627e-05,-4.79742685697296e-06,0.476347634763476
1.19604177048697e-05,-4.79192671950923e-06,0.476447644764476
1.19279586701969e-05,-4.78654083711687e-06,0.476547654765477
1.18956263297225e-05,-4.78053760881716e-06,0.476647664766477
1.18626282693637e-05,-4.77478938122522e-06,0.476747674767477
1.18289690958539e-05,-4.76929362047587e-06,0.476847684768477
1.17948376988474e-05,-4.76353456629728e-06,0.476947694769477
1.17602340781844e-05,-4.75751475258463e-06,0.477047704770477
1.17251674481309e-05,-4.75123671320309e-06,0.477147714771477
1.16900363193347e-05,-4.74542767243702e-06,0.477247724772477
1.16545274115494e-05,-4.73990864603382e-06,0.477347734773477
1.16188134898236e-05,-4.73422883327152e-06,0.477447744774477
1.15828991608907e-05,-4.72838984663068e-06,0.477547754775478
1.1546782121464e-05,-4.72239352891054e-06,0.477647764776478
1.15104669784366e-05,-4.71624126224299e-06,0.477747774777478
1.14737648424738e-05,-4.71028802053077e-06,0.477847784778478
1.1437154847572e-05,-4.70456766564572e-06,0.477947794779478
1.14003467492293e-05,-4.69888071194521e-06,0.478047804780478
1.13634672414845e-05,-4.69298229423216e-06,0.478147814781478
1.13267558914156e-05,-4.6883671728194e-06,0.478247824782478
1.1290240341341e-05,-4.68325402832101e-06,0.478347834783478
1.12529692334479e-05,-4.6784894078431e-06,0.478447844784478
1.12149586928217e-05,-4.67384203701905e-06,0.478547854785479
1.11763377166279e-05,-4.66931744431652e-06,0.478647864786479
1.11371132158457e-05,-4.66491447798223e-06,0.478747874787479
1.10972045668071e-05,-4.66043618621875e-06,0.478847884788479
1.10573765411169e-05,-4.65616244788824e-06,0.478947894789479
1.1017378054464e-05,-4.65194675849804e-06,0.479047904790479
1.09777665605866e-05,-4.64762879239634e-06,0.479147914791479
1.09376989679782e-05,-4.64312562251845e-06,0.479247924792479
1.0897331916602e-05,-4.63877978370986e-06,0.479347934793479
1.08568013144432e-05,-4.63449176348294e-06,0.479447944794479
1.08161670536707e-05,-4.63007313314032e-06,0.47954795479548
1.0775650272671e-05,-4.62616519529918e-06,0.47964796479648
1.07352417576576e-05,-4.62233949345681e-06,0.47974797479748
1.06957661722447e-05,-4.61859211161612e-06,0.47984798479848
1.06561638924734e-05,-4.61447662575953e-06,0.47994799479948
1.06157484669604e-05,-4.61044107237519e-06,0.48004800480048
1.05757384625949e-05,-4.60644583076494e-06,0.48014801480148
1.05361269687175e-05,-4.60249044021149e-06,0.48024802480248
1.04965292961591e-05,-4.59861912848602e-06,0.48034803480348
1.04577056094715e-05,-4.59432074237976e-06,0.48044804480448
1.04188289415939e-05,-4.59012532405093e-06,0.480548054805481
1.03802494290374e-05,-4.58593981089413e-06,0.480648064806481
1.03419601611424e-05,-4.58176443326803e-06,0.480748074807481
1.03041315991914e-05,-4.57812370485321e-06,0.480848084808481
1.02667407079192e-05,-4.57467301761629e-06,0.480948094809481
1.02289651271581e-05,-4.57220685889801e-06,0.481048104810481
1.01912724735117e-05,-4.56968472441729e-06,0.481148114811481
1.01541879516666e-05,-4.56722478523261e-06,0.481248124812481
1.01177069544099e-05,-4.56482635028801e-06,0.481348134813481
1.00805763620343e-05,-4.56082558020012e-06,0.481448144814481
1.00433904848624e-05,-4.55639358938569e-06,0.481548154815482
1.00056102970483e-05,-4.55019663424965e-06,0.481648164816482
9.96723810203867e-06,-4.5422515305536e-06,0.481748174817482
9.92836604121413e-06,-4.53346725103834e-06,0.481848184818482
9.88899641802126e-06,-4.52385208843531e-06,0.481948194819482
9.84913383967295e-06,-4.51341410507736e-06,0.482048204820482
9.81015811991511e-06,-4.50357757327977e-06,0.482148214821482
9.77138971802386e-06,-4.49408104244252e-06,0.482248224822482
9.73282633007307e-06,-4.48492128762449e-06,0.482348234823482
9.69438502942761e-06,-4.47655648084451e-06,0.482448244824482
9.65588383677286e-06,-4.46878045621903e-06,0.482548254825483
9.61692884899349e-06,-4.46152134360864e-06,0.482648264826483
9.5775776540128e-06,-4.45527624470433e-06,0.482748274827483
9.53776575308816e-06,-4.4498922051312e-06,0.482848284828483
9.49749775343245e-06,-4.44536093219776e-06,0.482948294829483
9.45701782901694e-06,-4.44187384919382e-06,0.483048304830483
9.41633058689468e-06,-4.4394203598914e-06,0.483148314831483
9.37543833067212e-06,-4.4379903287598e-06,0.483248324832483
9.33479946284661e-06,-4.43747618096854e-06,0.483348334833483
9.29419745128562e-06,-4.43771528733931e-06,0.483448344834483
9.25363459975545e-06,-4.4387000462166e-06,0.483548354835484
9.21302107064177e-06,-4.43997320698619e-06,0.483648364836484
9.1726609297653e-06,-4.4419934023842e-06,0.483748374837484
9.13227084312394e-06,-4.44470396557227e-06,0.483848384838484
9.09209268108255e-06,-4.44762253749307e-06,0.483948394839484
9.05228078015791e-06,-4.45037686774501e-06,0.484048404840484
9.01250112876443e-06,-4.45305472082447e-06,0.484148414841484
8.97341253612704e-06,-4.45577795343838e-06,0.484248424842484
8.93478234598701e-06,-4.45795179424729e-06,0.484348434843484
8.89555784504501e-06,-4.45915308489746e-06,0.484448444844484
8.85587494192533e-06,-4.45978240916471e-06,0.484548454845485
8.815528622208e-06,-4.45827682226526e-06,0.484648464846485
8.77477227429005e-06,-4.4556991727294e-06,0.484748474847485
8.7339790697879e-06,-4.45239729350167e-06,0.484848484848485
8.69416025836361e-06,-4.44957662158796e-06,0.484948494849485
8.65519144926526e-06,-4.44668707414731e-06,0.485048504850485
8.61618348029594e-06,-4.44444573991338e-06,0.485148514851485
8.57676317951956e-06,-4.44320782314754e-06,0.485248524852485
8.53714247153609e-06,-4.44277176500931e-06,0.485348534853485
8.49683991890261e-06,-4.44291919089659e-06,0.485448544854485
8.45611812380259e-06,-4.44171905200968e-06,0.485548554855486
8.41486882056937e-06,-4.44085983549773e-06,0.485648564856486
8.37309661609614e-06,-4.44033877711691e-06,0.485748574857486
8.33081302809546e-06,-4.4394558342538e-06,0.485848584858486
8.28858011767828e-06,-4.43871225491516e-06,0.485948594859486
8.2461306756081e-06,-4.43760218404118e-06,0.486048604860486
8.2033057579954e-06,-4.43739924308877e-06,0.486148614861486
8.16010766876629e-06,-4.4380944483005e-06,0.486248624862486
8.11678749239171e-06,-4.4398642500338e-06,0.486348634863486
8.07334753263793e-06,-4.44269805206067e-06,0.486448644864486
8.02981773510999e-06,-4.44584375199234e-06,0.486548654865487
7.98620270702078e-06,-4.4492981248677e-06,0.486648664866487
7.9427650507136e-06,-4.45195824077096e-06,0.486748674867487
7.89956696132465e-06,-4.45399824652305e-06,0.486848684868487
7.85617076865473e-06,-4.45571829201752e-06,0.486948694869487
7.81284368162065e-06,-4.45797736342766e-06,0.487048704870487
7.76896605118815e-06,-4.45873499429407e-06,0.487148714871487
7.72527961369681e-06,-4.45920560537011e-06,0.487248724872487
7.68151946319689e-06,-4.45838439709574e-06,0.487348734873487
7.63785375752418e-06,-4.45694423043345e-06,0.487448744874487
7.59420187285076e-06,-4.45522671881416e-06,0.487548754875488
7.5511051389485e-06,-4.45257789021484e-06,0.487648764876488
7.50800149438676e-06,-4.44939256958501e-06,0.487748774877488
7.46473660280856e-06,-4.44541713831885e-06,0.487848784878488
7.42130585700104e-06,-4.44065896772319e-06,0.487948794879488
7.37834733485e-06,-4.43516251591787e-06,0.488048804880488
7.33579423384653e-06,-4.42917955866955e-06,0.488148814881488
7.29368571402143e-06,-4.42319591036526e-06,0.488248824882488
7.25149657068811e-06,-4.41742948488981e-06,0.488348834883488
7.20900796858712e-06,-4.41095195985564e-06,0.488448844884488
7.16667600644953e-06,-4.4040222519776e-06,0.488548854885489
7.124291063122e-06,-4.39678087654342e-06,0.488648864886489
7.0814085572663e-06,-4.38991704960984e-06,0.488748874887489
7.03841317869089e-06,-4.38234350521948e-06,0.488848884888489
6.99526115999224e-06,-4.37362487631002e-06,0.488948894889489
6.95195250133019e-06,-4.36377245015545e-06,0.489048904890489
6.90848720270474e-06,-4.35279728371103e-06,0.489148914891489
6.86496431567645e-06,-4.34169634456262e-06,0.489248924892489
6.82137923351196e-06,-4.33047101481213e-06,0.489348934893489
6.77799225478829e-06,-4.31890867869377e-06,0.489448944894489
6.73365852546487e-06,-4.3068722761996e-06,0.48954895489549
6.68989837496496e-06,-4.294670019576e-06,0.48964896489649
6.64625340111087e-06,-4.28218488952774e-06,0.48974897489749
6.60271669292344e-06,-4.26941988063731e-06,0.48984898489849
6.55896114947657e-06,-4.25671729740156e-06,0.48994899489949
6.51499137782331e-06,-4.24407690947184e-06,0.49004900490049
6.47080507451704e-06,-4.23149756506492e-06,0.49014901490149
6.42737432870951e-06,-4.21940472609101e-06,0.49024902490249
6.38255916178335e-06,-4.20716192735465e-06,0.49034903490349
6.33637339457801e-06,-4.19477101165507e-06,0.49044904490449
6.28882854512571e-06,-4.1822335914928e-06,0.490549054905491
6.2413504980225e-06,-4.16985810945288e-06,0.490649064906491
6.19394155687482e-06,-4.15764272270612e-06,0.490749074907491
6.14660172152283e-06,-4.14558627950922e-06,0.490849084908491
6.09970416374277e-06,-4.13285950920502e-06,0.490949094909491
6.05291717555549e-06,-4.11935737087819e-06,0.491049104910491
6.00623845319472e-06,-4.10508792685156e-06,0.491149114911491
5.95956664133359e-06,-4.09132687179988e-06,0.491249124912491
5.9128971330789e-06,-4.07861323161884e-06,0.491349134913491
5.86621150005864e-06,-4.06648445759522e-06,0.491449144914491
5.81950974243263e-06,-4.05493456053407e-06,0.491549154915492
5.77273427179805e-06,-4.04427290445503e-06,0.491649164916492
5.72547736356073e-06,-4.03414221193883e-06,0.491749174917492
5.67799701285108e-06,-4.0238293102389e-06,0.491849184918492
5.63066408815857e-06,-4.0137380080822e-06,0.491949194919492
5.58347858916354e-06,-4.0038660019322e-06,0.492049204920492
5.5367630103784e-06,-3.99409281719391e-06,0.492149214921492
5.49034919380752e-06,-3.98462531082681e-06,0.492249224922492
5.44326735390563e-06,-3.97419815406549e-06,0.492349234923492
5.39585380554506e-06,-3.96453093168712e-06,0.492449244924492
5.34879730435499e-06,-3.95457807165027e-06,0.492549254925493
5.30174310661153e-06,-3.94392378686809e-06,0.492649264926493
5.25398172534639e-06,-3.93381428682787e-06,0.492749274927493
5.20660272996359e-06,-3.92286307709326e-06,0.492849284928493
5.1593089653019e-06,-3.91074420824168e-06,0.492949294929493
5.11184704280443e-06,-3.89837955278841e-06,0.493049304930493
5.06440585212558e-06,-3.88571451708294e-06,0.493149314931493
5.01796439339628e-06,-3.87330471245388e-06,0.493249324932493
4.97094935568362e-06,-3.85867960346857e-06,0.493349334933493
4.92369014383986e-06,-3.84245492358378e-06,0.493449344934493
4.87634800488142e-06,-3.82573337237664e-06,0.493549354935494
4.82975451308192e-06,-3.80905144187764e-06,0.493649364936494
4.78357796014251e-06,-3.79218407725378e-06,0.493749374937494
4.73797959323949e-06,-3.77512667144202e-06,0.493849384938494
4.6919043954671e-06,-3.75794188045571e-06,0.493949394939494
4.6453592778045e-06,-3.74063154709406e-06,0.494049404940494
4.59945223786788e-06,-3.72327790738584e-06,0.494149414941494
4.55321809668548e-06,-3.7061253658108e-06,0.494249424942494
4.50630902135273e-06,-3.68812051830338e-06,0.494349434943494
4.45872961892267e-06,-3.66927165757504e-06,0.494449444944494
4.41049140710783e-06,-3.64958753704456e-06,0.494549454945495
4.36232230108868e-06,-3.63019596476211e-06,0.494649464946495
4.31448951042141e-06,-3.61104810590348e-06,0.494749474947495
4.26717040688805e-06,-3.5920511282319e-06,0.494849484948495
4.2196808420723e-06,-3.57287217172525e-06,0.494949494949495
4.17197474544372e-06,-3.55381230769168e-06,0.495049504950495
4.12405442076857e-06,-3.53487015401928e-06,0.495149514951495
4.07592217117379e-06,-3.51604501965209e-06,0.495249524952495
4.02683856392622e-06,-3.49643852805734e-06,0.495349534953495
3.9768151167384e-06,-3.47605897196647e-06,0.495449544954495
3.9262941070224e-06,-3.45496278782924e-06,0.495549554955496
3.87528244559758e-06,-3.43315734695251e-06,0.495649564956496
3.82350370896147e-06,-3.41055995263021e-06,0.495749574957496
3.77096250384747e-06,-3.38717820648788e-06,0.495849584958496
3.71767034828776e-06,-3.36301947985234e-06,0.495949594959496
3.66447033378898e-06,-3.3387101023784e-06,0.496049604960496
3.61144078041274e-06,-3.31506966987986e-06,0.496149614961496
3.55759808129477e-06,-3.29144190678718e-06,0.496249624962496
3.50261052781655e-06,-3.26831493102394e-06,0.496349634963496
3.44688584505178e-06,-3.24506057007615e-06,0.496449644964496
3.39130628453788e-06,-3.2219725239551e-06,0.496549654965497
3.33555165584839e-06,-3.19934794797188e-06,0.496649664966497
3.27962426242991e-06,-3.17718223508342e-06,0.496749674967497
3.2235287113355e-06,-3.15547100856536e-06,0.496849684968497
3.16764508484104e-06,-3.13431608442188e-06,0.496949694969497
3.11177067261252e-06,-3.11311094334225e-06,0.497049704970497
3.05577878029156e-06,-3.09223313380712e-06,0.497149714971497
2.99982374455481e-06,-3.07206158642901e-06,0.497249724972497
2.94336884284329e-06,-3.0508525293523e-06,0.497349734973497
2.88678264004004e-06,-3.03002516711195e-06,0.497449744974497
2.83000754774223e-06,-3.00942378111922e-06,0.497549754975498
2.77294451422945e-06,-2.98969750599542e-06,0.497649764976498
2.71657253947276e-06,-2.96885471010539e-06,0.497749774977498
2.66088471313235e-06,-2.94690598969712e-06,0.497849784978498
2.60473618084799e-06,-2.92429961160739e-06,0.497949794979498
2.54760404153952e-06,-2.89992366212303e-06,0.498049804980498
2.49064005974714e-06,-2.8751650963877e-06,0.498149814981498
2.43317621213984e-06,-2.84836422138374e-06,0.498249824982498
2.37595653866365e-06,-2.82148502635813e-06,0.498349834983498
2.31897182521249e-06,-2.79499950453877e-06,0.498449844984498
2.2618028293198e-06,-2.76924420158623e-06,0.498549854985499
2.20406025460362e-06,-2.74302266424207e-06,0.498649864986499
2.14638448223652e-06,-2.71675620808076e-06,0.498749874987499
2.08909800641124e-06,-2.68926588668139e-06,0.498849884988499
2.03219621991491e-06,-2.66056390874251e-06,0.498949894989499
1.97568142651379e-06,-2.6313802627923e-06,0.499049904990499
1.91930023765101e-06,-2.6017363716354e-06,0.499149914991499
1.86254357372522e-06,-2.57146131338204e-06,0.499249924992499
1.80578230258655e-06,-2.54092019747561e-06,0.499349934993499
1.74827468789539e-06,-2.50991284718754e-06,0.499449944994499
1.69018658372124e-06,-2.47887209572493e-06,0.4995499549955
1.63173912892998e-06,-2.44785253672831e-06,0.4996499649965
1.57293232352162e-06,-2.41685347915171e-06,0.4997499749975
1.5131741606203e-06,-2.38498622128574e-06,0.4998499849985
1.45294147045605e-06,-2.35244472033537e-06,0.4999499949995
1.3936486203919e-06,-2.32067259824267e-06,0.5000500050005
1.33528409271531e-06,-2.28966225337212e-06,0.5001500150015
1.27733650389881e-06,-2.25875556732498e-06,0.5002500250025
1.21963769610665e-06,-2.227746834915e-06,0.5003500350035
1.16228902498533e-06,-2.19714813077557e-06,0.5004500450045
1.10529049037503e-06,-2.16695507817232e-06,0.500550055005501
1.04903138865773e-06,-2.13760373526346e-06,0.500650065006501
9.92247082253822e-07,-2.10770438268149e-06,0.500750075007501
9.35002069905962e-07,-2.07708655924395e-06,0.500850085008501
8.77303262273633e-07,-2.04575740587904e-06,0.500950095009501
8.20012179395313e-07,-2.01497511042398e-06,0.501050105010501
7.62354835240398e-07,-1.98413729991378e-06,0.501150115011501
7.04805756911984e-07,-1.9535268477631e-06,0.501250125012501
6.47353427017215e-07,-1.92335729117234e-06,0.501350135013501
5.89993238183365e-07,-1.89362379270983e-06,0.501450145014501
5.32978578807483e-07,-1.86290300149484e-06,0.501550155015502
4.76026114727641e-07,-1.83117625893659e-06,0.501650165016502
4.1913584594384e-07,-1.79845323985844e-06,0.501750175017502
3.61897744255468e-07,-1.76450566448627e-06,0.501850185018502
3.04712623597205e-07,-1.72974056647817e-06,0.501950195019502
2.4758048428873e-07,-1.69416554748964e-06,0.502050205020502
1.90496718957319e-07,-1.65778890022217e-06,0.502150215021502
1.33260920875389e-07,-1.62047057008532e-06,0.502250225022502
7.59468025719995e-08,-1.58306516652803e-06,0.502350235023502
1.89252325366284e-08,-1.54567151097199e-06,0.502450245024502
-3.85201868584918e-08,-1.50910205828279e-06,0.502550255025503
-9.60600509209745e-08,-1.47363507483205e-06,0.502650265026503
-1.53698966703866e-07,-1.43925973402312e-06,0.502750275027503
-2.10909426233801e-07,-1.4054482972343e-06,0.502850285028503
-2.67696036084308e-07,-1.3721952360179e-06,0.502950295029503
-3.25116116607756e-07,-1.33777635849375e-06,0.503050305030503
-3.82349611402921e-07,-1.30447745703561e-06,0.503150315031503
-4.3940803786266e-07,-1.27177102336041e-06,0.503250325032503
-4.96293699593416e-07,-1.2391447525261e-06,0.503350335033503
-5.52732476539352e-07,-1.20714227748141e-06,0.503450345034503
-6.08728975913356e-07,-1.17575760906136e-06,0.503550355035504
-6.64331571692489e-07,-1.14511329502884e-06,0.503650365036504
-7.2017143094325e-07,-1.11484906336212e-06,0.503750375037504
-7.76342998492841e-07,-1.08559953646744e-06,0.503850385038504
-8.32949933114715e-07,-1.05580130882371e-06,0.503950395039504
-8.88582474818567e-07,-1.02684594264763e-06,0.504050405040504
-9.44440762441352e-07,-9.97857405635673e-07,0.504150415041504
-1.00104078640374e-06,-9.68560426028681e-07,0.504250425042504
-1.05696817982221e-06,-9.39543094895225e-07,0.504350435043504
-1.11222524614338e-06,-9.1080264802146e-07,0.504450445044504
-1.16764355964083e-06,-8.83634360047581e-07,0.504550455045505
-1.22393491072946e-06,-8.5659875537725e-07,0.504650465046505
-1.28082287606666e-06,-8.29375413045546e-07,0.504750475047505
-1.33675026948513e-06,-8.02601950041182e-07,0.504850485048505
-1.39172860869742e-06,-7.7627398963979e-07,0.504950495049505
-1.44624624212558e-06,-7.50176382190395e-07,0.505050505050505
-1.50030777666284e-06,-7.2430659380783e-07,0.505150515051505
-1.55391781936223e-06,-6.98662551324217e-07,0.505250525052505
-1.60730211614269e-06,-6.73763239942507e-07,0.505350535053505
-1.66040307892107e-06,-6.49081842445595e-07,0.505450545054505
-1.71302260393686e-06,-6.25276016524923e-07,0.505550555055506
-1.7642807429394e-06,-6.02533960549167e-07,0.505650565056506
-1.81452302554652e-06,-5.80581784841117e-07,0.505750575057506
-1.86374254093886e-06,-5.59282199044181e-07,0.505850585058506
-1.91234931763673e-06,-5.38594891404246e-07,0.505950595059506
-1.96063129653543e-06,-5.18399617664984e-07,0.506050605060506
-2.00819687780635e-06,-4.98469249825516e-07,0.506150615061506
-2.05504145423662e-06,-4.79235469319683e-07,0.506250625062506
-2.10163955308917e-06,-4.59677812559145e-07,0.506350635063506
-2.14798887075756e-06,-4.39799043777727e-07,0.506450645064506
-2.19419997667473e-06,-4.1962150722466e-07,0.506550655065507
-2.2405170449718e-06,-3.99338469008989e-07,0.506650665066507
-2.28694237909537e-06,-3.78951080913954e-07,0.506750675067507
-2.33347137199239e-06,-3.58460725041484e-07,0.506850685068507
-2.37937380487596e-06,-3.37848742820749e-07,0.506950695069507
-2.42465198135252e-06,-3.17116746702332e-07,0.507050705070507
-2.46931511536833e-06,-2.96265658110828e-07,0.507150715071507
-2.51363732713905e-06,-2.75608757052965e-07,0.507250725072507
-2.55762091995146e-06,-2.55143740012208e-07,0.507350735073507
-2.6018210445767e-06,-2.35142193109273e-07,0.507450745074507
-2.64646805382693e-06,-2.14082404739063e-07,0.507550755075508
-2.69196967261598e-06,-1.91244982641379e-07,0.507650765076508
-2.73826140204137e-06,-1.69043565031875e-07,0.507750775077508
-2.78534093849667e-06,-1.47471471699618e-07,0.507850785078508
-2.83239052918708e-06,-1.26475491096013e-07,0.507950795079508
-2.87962900921222e-06,-1.05705256391361e-07,0.508050805080508
-2.92705177167888e-06,-8.51584640491477e-08,0.508150815081508
-2.97426721643879e-06,-6.41205592208665e-08,0.508250825082508
-3.02093902829992e-06,-4.20958223274433e-08,0.508350835083508
-3.06700501180638e-06,-1.96582929496334e-08,0.508450845084508
-3.11247438106427e-06,3.18834327412233e-09,0.508550855085509
-3.15734943983987e-06,2.64399399880906e-08,0.508650865086509
-3.20211392918253e-06,4.9637634107495e-08,0.508750875087509
-3.24652828201417e-06,7.25734169295682e-08,0.508850885088509
-3.29059480194125e-06,9.5250283026802e-08,0.508950895089509
-3.33441484413076e-06,1.17975292892302e-07,0.509050905090509
-3.37780642990748e-06,1.41494329381243e-07,0.509150915091509
-3.42188907460013e-06,1.66749075372981e-07,0.509250925092509
-3.46579665095736e-06,1.91678562998097e-07,0.509350935093509
-3.50972035192032e-06,2.16799013225713e-07,0.509450945094509
-3.55328239881958e-06,2.4167367684166e-07,0.50955095509551
-3.59701721060767e-06,2.66042946085118e-07,0.50965096509651
-3.64092248335845e-06,2.89911888716435e-07,0.50975097509751
-3.68429794436959e-06,3.13930560761557e-07,0.50985098509851
-3.72839441022138e-06,3.38274030475989e-07,0.50995099509951
-3.77358735597683e-06,3.62392675706075e-07,0.51005100510051
-3.81874344530792e-06,3.8647146986937e-07,0.51015101510151
-3.86345034640758e-06,4.10431171559579e-07,0.51025102510251
-3.90851890173079e-06,4.34014015825115e-07,0.51035103510351
-3.95366577695578e-06,4.57618973971245e-07,0.51045104510451
-3.9983680710024e-06,4.81119812576678e-07,0.510551055105511
-4.04263039092368e-06,5.04518144121968e-07,0.510651065106511
-4.08698024485284e-06,5.27836543195013e-07,0.510751075107511
-4.13141532950311e-06,5.5107639190773e-07,0.510851085108511
-4.17631803059699e-06,5.74551661342783e-07,0.510951095109511
-4.22168374124126e-06,5.98260278312318e-07,0.511051105110511
-4.2678833294459e-06,6.22499858844699e-07,0.511151115111511
-4.31475554835428e-06,6.46798870439296e-07,0.511251125112511
-4.36221056019226e-06,6.71854361127057e-07,0.511351135113511
-4.40965405431771e-06,6.96470568735456e-07,0.511451145114511
-4.45696624735143e-06,7.20773265968494e-07,0.511551155115512
-4.50467464742662e-06,7.45686628887968e-07,0.511651165116512
-4.55278155814972e-06,7.71088800766988e-07,0.511751175117512
-4.60160947355364e-06,7.97264037162105e-07,0.511851185118512
-4.65111693016096e-06,8.24436471491717e-07,0.511951195119512
-4.70129471386559e-06,8.5259642892245e-07,0.512051205120512
-4.75213821761448e-06,8.81734464999556e-07,0.512151215121512
-4.80250258720723e-06,9.10749262247843e-07,0.512251225122512
-4.85295679457413e-06,9.40085862562978e-07,0.512351235123512
-4.90369433594313e-06,9.69589468770809e-07,0.512451245124512
-4.95471290802744e-06,9.99258698759419e-07,0.512551255125513
-5.00584896004435e-06,1.02881021837687e-06,0.512651265126513
-5.05690438855303e-06,1.05843844553543e-06,0.512751275127513
-5.10787688994705e-06,1.08814222846184e-06,0.512851285128513
-5.15877798193894e-06,1.11697735040158e-06,0.512951295129513
-5.20960536092225e-06,1.14495279512206e-06,0.513051305130513
-5.25982691171073e-06,1.17199438896734e-06,0.513151315131513
-5.31044927675357e-06,1.19955082166983e-06,0.513251325132513
-5.36194698283419e-06,1.22782065746756e-06,0.513351335133513
-5.41409889140637e-06,1.25624851538057e-06,0.513451345134513
-5.46622546110689e-06,1.28403553139371e-06,0.513551355135514
-5.51862384725679e-06,1.31110407653128e-06,0.513651365136514
-5.57005705459476e-06,1.3381680146158e-06,0.513751375137514
-5.62140503137147e-06,1.36534229176464e-06,0.513851385138514
-5.67378729291563e-06,1.39351699178909e-06,0.513951395139514
-5.72633540852929e-06,1.42190499865529e-06,0.514051405140514
-5.77922674999447e-06,1.45091910483763e-06,0.514151415141514
-5.83182554335147e-06,1.47991985054815e-06,0.514251425142514
-5.88413409188706e-06,1.50890723579685e-06,0.514351435143514
-5.93667760044767e-06,1.53683545815367e-06,0.514451445144514
-5.98952287138239e-06,1.56353175292961e-06,0.514551455145515
-6.04288643634423e-06,1.58929627000821e-06,0.514651465146515
-6.09622926964727e-06,1.61414651621704e-06,0.514751475147515
-6.14955137129153e-06,1.63809147532352e-06,0.514851485148515
-6.2030347197924e-06,1.66203136665966e-06,0.514951495149515
-6.25661942377996e-06,1.68588441493399e-06,0.515051505150515
-6.31073163590072e-06,1.7096886283841e-06,0.515151515151515
-6.36536674926149e-06,1.73344423735864e-06,0.515251525152515
-6.42064224395467e-06,1.75723670280749e-06,0.515351535153515
-6.47621489380909e-06,1.78068686376948e-06,0.515451545154515
-6.53182670369432e-06,1.80396287789057e-06,0.515551555155516
-6.58803743127472e-06,1.82699218400536e-06,0.515651565156516
-6.64433569286299e-06,1.84952830444622e-06,0.515751575157516
-6.70044967232943e-06,1.87184052182734e-06,0.515851585158516
-6.75638627985399e-06,1.89393090930658e-06,0.515951595159516
-6.81240811793983e-06,1.91513950567599e-06,0.516051605160516
-6.86847372310952e-06,1.93546331636307e-06,0.516151615161516
-6.92458770257596e-06,1.95515388677581e-06,0.516251625162516
-6.98036075947763e-06,1.97560300946957e-06,0.516351635163516
-7.03590807046037e-06,1.99699865243441e-06,0.516451645164516
-7.09055930858672e-06,2.01778823679582e-06,0.516551655165517
-7.14454482666879e-06,2.03771514933551e-06,0.516651665166517
-7.19717817284372e-06,2.05728178986348e-06,0.516751675167517
-7.24932317075642e-06,2.07682101839185e-06,0.516851685168517
-7.30102589109718e-06,2.09655558621713e-06,0.516951695169517
-7.35229324436566e-06,2.11648365053007e-06,0.517051705170517
-7.40312753400846e-06,2.13660313814283e-06,0.517151715171517
-7.45352876002557e-06,2.15713541824997e-06,0.517251725172517
-7.5034416379403e-06,2.17754653269616e-06,0.517351735173517
-7.55394882633731e-06,2.19866344860206e-06,0.517451745174517
-7.60449517476514e-06,2.21989761415184e-06,0.517551755175518
-7.65487106207042e-06,2.2410267387563e-06,0.517651765176518
-7.70450290926982e-06,2.26187460240668e-06,0.517751775177518
-7.75433746712292e-06,2.28322394444245e-06,0.517851785178518
-7.80378503204065e-06,2.30485431707366e-06,0.517951795179518
-7.85380156872883e-06,2.3264139713487e-06,0.518051805180518
-7.90433870305056e-06,2.34851173012481e-06,0.518151815181518
-7.95525591980802e-06,2.37114160421704e-06,0.518251825182518
-8.00660159297828e-06,2.3949057362517e-06,0.518351835183518
-8.05748425675799e-06,2.41885806664505e-06,0.518451845184518
-8.10829781458216e-06,2.44217347113562e-06,0.518551855185519
-8.15979782426922e-06,2.46576760268511e-06,0.518651865186519
-8.21197737515968e-06,2.48963792742834e-06,0.518751875187519
-8.26451858027368e-06,2.51413987997535e-06,0.518851885188519
-8.31690084165801e-06,2.53876599276578e-06,0.518951895189519
-8.36912415963232e-06,2.56351534437504e-06,0.519051905190519
-8.42119314108984e-06,2.58838632235255e-06,0.519151915191519
-8.47390711093283e-06,2.61508284747714e-06,0.519251925192519
-8.52557067124279e-06,2.64124863939753e-06,0.519351935193519
-8.5769716290496e-06,2.6669168689396e-06,0.519451945194519
-8.62807312808874e-06,2.69219211635136e-06,0.51955195519552
-8.67891663199747e-06,2.71716191574058e-06,0.51965196519652
-8.72949983684966e-06,2.74182949205837e-06,0.51975197519752
-8.77956705112135e-06,2.7655203718517e-06,0.51985198519852
-8.8291436136842e-06,2.78872129091223e-06,0.51995199519952
-8.87868331982268e-06,2.81143708666165e-06,0.52005200520052
-8.92818847282355e-06,2.83367282685031e-06,0.52015201520152
-8.97810826123793e-06,2.85541998842809e-06,0.52025202520252
-9.02717574387976e-06,2.87642218856529e-06,0.52035203520352
-9.07517438861652e-06,2.89691392654968e-06,0.52045204520452
-9.12226774623096e-06,2.91773069255203e-06,0.520552055205521
-9.16863088505848e-06,2.93890335386173e-06,0.520652065206521
-9.21416936043174e-06,2.96063346932925e-06,0.520752075207521
-9.25944062624881e-06,2.98182041252536e-06,0.520852085208521
-9.30416365211406e-06,3.00251693428138e-06,0.520952095209521
-9.34834074131423e-06,3.02272787201898e-06,0.521052105210521
-9.39232894117969e-06,3.04299639798959e-06,0.521152115211521
-9.43613285876346e-06,3.06332159079857e-06,0.521252125212521
-9.47975249390571e-06,3.08370345042595e-06,0.521352135213521
-9.52294136902873e-06,3.10439052770724e-06,0.521452145214521
-9.56597590779478e-06,3.12413753459972e-06,0.521552155215522
-9.60922928166044e-06,3.14334390310596e-06,0.521652165216522
-9.65298252166071e-06,3.16384923192081e-06,0.521752175217522
-9.69708589801215e-06,3.18469364027141e-06,0.521852185218522
-9.74087599427694e-06,3.20581746676687e-06,0.521952195219522
-9.78435972127442e-06,3.22721794715338e-06,0.522052205220522
-9.82795632115145e-06,3.24811533668394e-06,0.522152215221522
-9.87179479155314e-06,3.26951351354394e-06,0.522252225222522
-9.91695548793727e-06,3.29196532479818e-06,0.522352235223522
-9.96263447850835e-06,3.31407621369744e-06,0.522452245224522
-1.00078573701885e-05,3.33596596375081e-06,0.522552255225523
-1.00526287701907e-05,3.35763664814612e-06,0.522652265226523
-1.00970177841506e-05,3.37883510899483e-06,0.522752275227523
-1.0141922788851e-05,3.39988245830783e-06,0.522852285228523
-1.01874889065425e-05,3.42112123092064e-06,0.522952295229523
-1.02340155959929e-05,3.44283591272849e-06,0.523052305230523
-1.02811273818195e-05,3.46457455124614e-06,0.523152315231523
-1.03277669441495e-05,3.48609573657631e-06,0.523252325232523
-1.03739434970889e-05,3.5074017722555e-06,0.523352335233523
-1.04197146288807e-05,3.52824042178979e-06,0.523452345234523
-1.04650872500247e-05,3.54861652259088e-06,0.523552355235524
-1.05105980829198e-05,3.56912162104708e-06,0.523652365236524
-1.05556412993713e-05,3.5889538585308e-06,0.523752375237524
-1.06007190688006e-05,3.60848548540366e-06,0.523852385238524
-1.06461216357095e-05,3.62747025437668e-06,0.523952395239524
-1.06921991369284e-05,3.64653495582194e-06,0.524052405240524
-1.07382144428514e-05,3.66598503775199e-06,0.524152415241524
-1.07841928921902e-05,3.6859027361756e-06,0.524252425242524
-1.08305790662829e-05,3.70606046238459e-06,0.524352435243524
-1.08777599580651e-05,3.72624675235643e-06,0.524452445244525
-1.09258277087573e-05,3.74696907364147e-06,0.524552455245525
-1.09745796077061e-05,3.76793188341919e-06,0.524652465246525
-1.1023948852722e-05,3.78873874423951e-06,0.524752475247525
-1.1073928532826e-05,3.80939103823434e-06,0.524852485248525
-1.11243021165248e-05,3.82971646139198e-06,0.524952495249525
-1.1174088300241e-05,3.84942131369114e-06,0.525052505250525
-1.12235957570082e-05,3.86870047373141e-06,0.525152515251525
-1.12729580912048e-05,3.88803653094873e-06,0.525252525252525
-1.13225162255555e-05,3.90746680253471e-06,0.525352535253525
-1.13722931951656e-05,3.92560156910186e-06,0.525452545254525
-1.14225285671132e-05,3.94437234017717e-06,0.525552555255526
-1.14722755907986e-05,3.96212057449627e-06,0.525652565256526
-1.15212808779845e-05,3.97893334546961e-06,0.525752575257526
-1.15695490357241e-05,3.99482032792057e-06,0.525852585258526
-1.16181258664973e-05,4.01041660495271e-06,0.525952595259526
-1.16670067630911e-05,4.02572540149715e-06,0.526052605260526
-1.17161894220591e-05,4.04074971214638e-06,0.526152615261526
-1.17653559562615e-05,4.05615709975388e-06,0.526252625262526
-1.18137162552218e-05,4.07130349746866e-06,0.526352635263526
-1.18615928129729e-05,4.08629855328909e-06,0.526452645264526
-1.19089902365679e-05,4.10114364934706e-06,0.526552655265527
-1.19562033778812e-05,4.11528386535992e-06,0.526652665266527
-1.20029512060377e-05,4.12845014909213e-06,0.526752675267527
-1.20494180037985e-05,4.14116332856587e-06,0.526852685268527
-1.20964560767764e-05,4.15377837767386e-06,0.526952695269527
-1.21438995709019e-05,4.1658921787651e-06,0.527052705270527
-1.21916770769326e-05,4.17757337700789e-06,0.527152715271527
-1.22397862911023e-05,4.18882634910662e-06,0.527252725272527
-1.2288533582998e-05,4.1994057691769e-06,0.527352735273527
-1.23379627197035e-05,4.20926833085218e-06,0.527452745274527
-1.23875346750535e-05,4.21833364096288e-06,0.527552755275528
-1.24372494493675e-05,4.22660907079589e-06,0.527652765276528
-1.24867292636566e-05,4.23473937826814e-06,0.527752775277528
-1.25359810285801e-05,4.24272548479424e-06,0.527852785278528
-1.25852834710871e-05,4.251083150636e-06,0.527952795279528
-1.26346319841246e-05,4.25980869013502e-06,0.528052805280528
-1.26839620691097e-05,4.26950148169376e-06,0.528152815281528
-1.27326172197846e-05,4.27966580574314e-06,0.528252825282528
-1.27807863258038e-05,4.289728544137e-06,0.528352835283528
-1.28284716904539e-05,4.29969061828993e-06,0.528452845284528
-1.28756825281608e-05,4.30955317996521e-06,0.528552855285529
-1.29229348295049e-05,4.31899166186215e-06,0.528652865286529
-1.29699107071867e-05,4.32840664775658e-06,0.528752875287529
-1.30166907848744e-05,4.33817545578049e-06,0.528852885288529
-1.30630562271485e-05,4.34902254598439e-06,0.528952895289529
-1.31084081166336e-05,4.36045657550359e-06,0.529052905290529
-1.3153126535286e-05,4.37246740882739e-06,0.529152915291529
-1.31976975282409e-05,4.38526006006606e-06,0.529252925292529
-1.32421233986252e-05,4.39882715793276e-06,0.529352935293529
-1.32869477798173e-05,4.41285196712097e-06,0.529452945294529
-1.33325968244637e-05,4.42647642287201e-06,0.52955295529553
-1.33794529186065e-05,4.43986177226227e-06,0.52965296529653
-1.34271152481512e-05,4.45285275739032e-06,0.52975297529753
-1.34753649776786e-05,4.46654793149753e-06,0.52985298529853
-1.35238289354123e-05,4.48158260803609e-06,0.52995299529953
-1.35719082036573e-05,4.49690200080853e-06,0.53005300530053
-1.36199252767661e-05,4.51251463290496e-06,0.53015301530153
-1.36679792062993e-05,4.52807474451873e-06,0.53025302530253
-1.37167334086946e-05,4.54371248507823e-06,0.53035303530353
-1.37658907289508e-05,4.55947622871037e-06,0.53045304530453
-1.3815451166748e-05,4.57536505399054e-06,0.530553055305531
-1.38654055081402e-05,4.59137757880684e-06,0.530653065306531
-1.39152009059625e-05,4.60671539982144e-06,0.530753075307531
-1.39646807202515e-05,4.62114632126312e-06,0.530853085308531
-1.40139555204402e-05,4.63432665652311e-06,0.530953095309531
-1.40630276099753e-05,4.6462683839613e-06,0.531053105310531
-1.41126963135991e-05,4.65813985374064e-06,0.531153115311531
-1.41632011985495e-05,4.67028705600642e-06,0.531253125312531
-1.42133490363294e-05,4.68227623614693e-06,0.531353135313531
-1.42629716695825e-05,4.69408021251124e-06,0.531453145314531
-1.43120414555111e-05,4.70617259077784e-06,0.531553155315532
-1.43603395591754e-05,4.71847712410294e-06,0.531653165316532
-1.4408276008776e-05,4.73100302663259e-06,0.531753175317532
-1.44556365757867e-05,4.74403248070553e-06,0.531853185318532
-1.45030823735186e-05,4.75676846511582e-06,0.531953195319532
-1.45507400960103e-05,4.76914555963628e-06,0.532053205320532
-1.45986074396553e-05,4.78116744989538e-06,0.532153215321532
-1.46466797974007e-05,4.79283736084422e-06,0.532253225322532
-1.4694632371607e-05,4.80420504871164e-06,0.532353235323532
-1.47426425340563e-05,4.81549372552143e-06,0.532453245324532
-1.47907056775357e-05,4.82670385198088e-06,0.532553255325533
-1.48388241059713e-05,4.83783657984326e-06,0.532653265326533
-1.48869609624593e-05,4.84836301873359e-06,0.532753275327533
-1.49351047296068e-05,4.85887379361558e-06,0.532853285328533
-1.49830941603973e-05,4.86940898591469e-06,0.532953295329533
-1.50314567628042e-05,4.88164395265688e-06,0.533053305330533
-1.50801902335408e-05,4.89556187808055e-06,0.533153315331533
-1.51292899653941e-05,4.91114571604549e-06,0.533253325332533
-1.51787513514709e-05,4.92837911151737e-06,0.533353335333533
-1.52278833328554e-05,4.94556252039177e-06,0.533453345334533
-1.52766882129941e-05,4.96269663373464e-06,0.533553355335534
-1.53254493260489e-05,4.97983166849212e-06,0.533653365336534
-1.53744661309474e-05,4.9973923954985e-06,0.533753375337534
-1.54242292792386e-05,5.01592475126899e-06,0.533853385338534
-1.54742366018206e-05,5.03486943882656e-06,0.533953395339534
-1.55244880985338e-05,5.05422254216413e-06,0.534053405340534
-1.55752095152971e-05,5.07364221750212e-06,0.534153415341534
-1.56256545083981e-05,5.09348988863552e-06,0.534253425342534
-1.5675585814525e-05,5.11350203177644e-06,0.534353435343534
-1.57256714570088e-05,5.13377585586604e-06,0.534453445344534
-1.5776038130208e-05,5.15442146961997e-06,0.534553455345535
-1.5825858866902e-05,5.17481968431164e-06,0.534653465346535
-1.58751543987495e-05,5.19493133992023e-06,0.534753475347535
-1.59239270295169e-05,5.2147589703509e-06,0.534853485348535
-1.59721859731504e-05,5.23430557016615e-06,0.534953495349535
-1.60199773003402e-05,5.25378513727366e-06,0.535053505350535
-1.60676972179681e-05,5.27256811705753e-06,0.535153515351535
-1.61154816344985e-05,5.29081829045933e-06,0.535253525352535
-1.61622179451022e-05,5.30870151160849e-06,0.535353535353535
-1.62090049334494e-05,5.32632927133259e-06,0.535453545354535
-1.62557458511062e-05,5.34382388704584e-06,0.535553555355536
-1.63015607499819e-05,5.3607997479048e-06,0.535653565356536
-1.63464542369697e-05,5.37726146098249e-06,0.535753575357536
-1.6390827126164e-05,5.39339446039378e-06,0.535853585358536
-1.64343200672676e-05,5.40912779743385e-06,0.535953595359536
-1.64772601612065e-05,5.42335692968639e-06,0.536053605360536
-1.65193387351068e-05,5.43603647762693e-06,0.536153615361536
-1.65611500996109e-05,5.44729382644004e-06,0.536253625362536
-1.66024293487688e-05,5.45696266127899e-06,0.536353635363536
-1.6643611849653e-05,5.46747827358267e-06,0.536453645364536
-1.668490491997e-05,5.47964597725848e-06,0.536553655365537
-1.6726303952667e-05,5.49344941726211e-06,0.536653665366537
-1.67676131477497e-05,5.50717016054969e-06,0.536753675367537
-1.68087472746568e-05,5.52087708265815e-06,0.536853685368537
-1.6849300911921e-05,5.5358523281245e-06,0.536953695369537
-1.68892809705216e-05,5.55208345789154e-06,0.537053705370537
-1.69285976125245e-05,5.56819802907067e-06,0.537153715371537
-1.69678221133067e-05,5.58468392920682e-06,0.537253725372537
-1.70074220894715e-05,5.6010680133288e-06,0.537353735373537
-1.70473952374126e-05,5.61735166357849e-06,0.537453745374537
-1.70884026699613e-05,5.63434480091633e-06,0.537553755375538
-1.71299975028123e-05,5.65214117899371e-06,0.537653765376538
-1.71715693000785e-05,5.67021098603099e-06,0.537753775377538
-1.72131203658456e-05,5.68855191850167e-06,0.537853785378538
-1.72539296949535e-05,5.70646255165043e-06,0.537953795379538
-1.72940088052745e-05,5.72394726218165e-06,0.538053805380538
-1.73338644731232e-05,5.74159114661139e-06,0.538153815381538
-1.73731949362852e-05,5.75884918984903e-06,0.538253825382538
-1.74124609007046e-05,5.77579072811884e-06,0.538353835383538
-1.7452049359157e-05,5.79148789975054e-06,0.538453845384538
-1.7492757332938e-05,5.80836033213475e-06,0.538553855385539
-1.75335989115771e-05,5.82580265773399e-06,0.538653865386539
-1.75745740947545e-05,5.84380865700467e-06,0.538753875387539
-1.76155838310694e-05,5.86190933133133e-06,0.538853885388539
-1.76566281202024e-05,5.88010352897069e-06,0.538953895389539
-1.76983104870613e-05,5.89939720124604e-06,0.539053905390539
-1.77406217173802e-05,5.91977906087343e-06,0.539153915391539
-1.77835595078725e-05,5.94123851161485e-06,0.539253925392539
-1.78264604417805e-05,5.96277121459761e-06,0.539353935393539
-1.78697506722304e-05,5.9849756267896e-06,0.53945394539454
-1.79132044533031e-05,6.00738413169726e-06,0.53955395539554
-1.79565453613365e-05,6.02987579401829e-06,0.53965396539654
-1.80004160812694e-05,6.05304930107923e-06,0.53975397539754
-1.80438214882052e-05,6.07590492107041e-06,0.53985398539854
-1.80867707962502e-05,6.09844541821566e-06,0.53995399539954
-1.81292663090107e-05,6.12116190502104e-06,0.54005400540054
-1.81713909534415e-05,6.14328039556583e-06,0.54015401540154
-1.8213147033309e-05,6.16480641830769e-06,0.54025402540254
-1.8254488477763e-05,6.18551123277517e-06,0.54035403540354
-1.82954198938565e-05,6.20540267096245e-06,0.54045404540454
-1.8336537895998e-05,6.22469357900398e-06,0.540554055405541
-1.8376847359291e-05,6.24352631502668e-06,0.540654065406541
-1.84169333801116e-05,6.26244612445983e-06,0.540754075407541
-1.84567544951423e-05,6.28103146141029e-06,0.540854085408541
-1.84973588101499e-05,6.30016849367228e-06,0.540954095409541
-1.85381589251517e-05,6.32042711447085e-06,0.541054105410541
-1.85787908824776e-05,6.34071637221013e-06,0.541154115411541
-1.8618911456276e-05,6.36103511512687e-06,0.541254125412541
-1.86588016771024e-05,6.38123084957343e-06,0.541354135413541
-1.86980423026501e-05,6.40115638000121e-06,0.541454145414541
-1.87377712764601e-05,6.42183101823528e-06,0.541554155415542
-1.87777766737725e-05,6.44208940867519e-06,0.541654165416542
-1.8818132207596e-05,6.46217042734307e-06,0.541754175417542
-1.88588217531648e-05,6.48296254557966e-06,0.541854185418542
-1.88997047952813e-05,6.50262086658112e-06,0.541954195419542
-1.89408227974228e-05,6.52158098778837e-06,0.542054205420542
-1.89823047572344e-05,6.53996269272047e-06,0.542154215421542
-1.90243372604445e-05,6.55824603694815e-06,0.542254225422542
-1.90669180037663e-05,6.57643240258335e-06,0.542354235423542
-1.91098281519402e-05,6.59445291408911e-06,0.542454245424542
-1.91531598458675e-05,6.61236308653056e-06,0.542554255425543
-1.91970766363308e-05,6.62999245872522e-06,0.542654265426543
-1.92407907161404e-05,6.64699550123511e-06,0.542754275427543
-1.92843043890626e-05,6.66337843360382e-06,0.542854285428543
-1.93287371701065e-05,6.67943449512535e-06,0.542954295429543
-1.93740775418791e-05,6.69516760180677e-06,0.543054305430543
-1.94194778053413e-05,6.71076272707565e-06,0.543154315431543
-1.94649356570465e-05,6.72622125304388e-06,0.543254325432543
-1.95105040781846e-05,6.74168254324595e-06,0.543354335433543
-1.9556450278152e-05,6.75665364235657e-06,0.543454345434543
-1.96025761535079e-05,6.77107719250139e-06,0.543554355435544
-1.96491028429583e-05,6.78583521513891e-06,0.543654365436544
-1.96955512123471e-05,6.80151441923576e-06,0.543754375437544
-1.97420802052442e-05,6.81878812646175e-06,0.543854385438544
-1.9788662179491e-05,6.83709197210946e-06,0.543954395439544
-1.98352971347679e-05,6.85641605097687e-06,0.544054405440544
-1.98811604076207e-05,6.87561113218916e-06,0.544154415441544
-1.99262635159216e-05,6.89467859786825e-06,0.544254425442544
-1.99716107981939e-05,6.91439036074698e-06,0.544354435443544
-2.00167807086841e-05,6.93521472840484e-06,0.544454445444544
-2.0061510645049e-05,6.95625539747694e-06,0.544554455445545
-2.01059249980405e-05,6.97649743286256e-06,0.544654465446545
-2.01500721413159e-05,6.99632874893167e-06,0.544754475447545
-2.01937747035729e-05,7.01596173110142e-06,0.544854485448545
-2.02364383740093e-05,7.03540190785943e-06,0.544954495449545
-2.02789684397475e-05,7.05468567496274e-06,0.545054505450545
-2.03213649007876e-05,7.07381418417461e-06,0.545154515451545
-2.03636277569696e-05,7.09278950867289e-06,0.545254525452545
-2.04056095825962e-05,7.11184407457747e-06,0.545354535453545
-2.04467690482151e-05,7.13096290896595e-06,0.545454545454545
-2.04874240409661e-05,7.15013242100787e-06,0.545554555455546
-2.05275284899989e-05,7.1691176506782e-06,0.545654565456546
-2.0566647028561e-05,7.18758389514557e-06,0.545754575457546
-2.06047865669922e-05,7.20553645252899e-06,0.545854585458546
-2.06428523924148e-05,7.22327800661718e-06,0.545954595459546
-2.06818672720436e-05,7.24076663315547e-06,0.546054605460546
-2.07219118293868e-05,7.25774088154386e-06,0.546154615461546
-2.07628916196173e-05,7.27446980404787e-06,0.546254625462546
-2.08033830617453e-05,7.29064933475686e-06,0.546354635463546
-2.08443029602861e-05,7.30624146543326e-06,0.546454645464546
-2.08856444047401e-05,7.32125172455472e-06,0.546554655465547
-2.09274073951073e-05,7.33568633163484e-06,0.546654665466547
-2.09689354254494e-05,7.34937805045226e-06,0.546754675467547
-2.10102354064259e-05,7.36233379158655e-06,0.546854685468547
-2.10521273944382e-05,7.37599832875304e-06,0.546954695469547
-2.10938235824562e-05,7.38843923103012e-06,0.547054705470547
-2.11358791210914e-05,7.40049106717397e-06,0.547154715471547
-2.11782917067372e-05,7.41215752283302e-06,0.547254725472547
-2.12205015818891e-05,7.42417019897604e-06,0.547354735473547
-2.12633495346072e-05,7.43734915211412e-06,0.547454745474547
-2.13072248615931e-05,7.45142049260003e-06,0.547554755475548
-2.13520492426254e-05,7.46613958558536e-06,0.547654765476548
-2.13966041108147e-05,7.47973087051051e-06,0.547754775477548
-2.14407074871661e-05,7.49277644928909e-06,0.547854785478548
-2.14844561199535e-05,7.50531479087595e-06,0.547954795479548
-2.15281886281352e-05,7.51776053056473e-06,0.548054805480548
-2.15718888867856e-05,7.53025510508771e-06,0.548154815481548
-2.16157619101651e-05,7.54271858195269e-06,0.548254825482548
-2.16592755830873e-05,7.55393469758709e-06,0.548354835483548
-2.17018678439617e-05,7.56491562285781e-06,0.548454845484548
-2.17436515661475e-05,7.5758924017628e-06,0.548554855485549
-2.17857531753131e-05,7.58597080416498e-06,0.548654865486549
-2.18281726716184e-05,7.59515981380182e-06,0.548754875487549
-2.18709054480103e-05,7.60346818411206e-06,0.548854885488549
-2.19132120712763e-05,7.61169339699893e-06,0.548954895489549
-2.19553943039501e-05,7.62068983158268e-06,0.549054905490549
-2.19974521461917e-05,7.63044965583917e-06,0.549154915491549
-2.20395883083351e-05,7.63991992644008e-06,0.549254925492549
-2.20818811104418e-05,7.64845749793906e-06,0.549354935493549
-2.21248350255398e-05,7.65659103035244e-06,0.549454945494549
-2.21683625196212e-05,7.66441565945349e-06,0.54955495549555
-2.2211705731261e-05,7.67272955823138e-06,0.54965496549655
-2.22548738745654e-05,7.68209409683103e-06,0.54975497549755
-2.22980535355823e-05,7.69180923261902e-06,0.54985498549855
-2.23408116506861e-05,7.70130115639323e-06,0.54995499549955
-2.23842308787811e-05,7.71148229620421e-06,0.55005500550055
-2.24270765280526e-05,7.72123751340765e-06,0.55015501550155
-2.24694937207514e-05,7.73063153718475e-06,0.55025502550255
-2.2511998447618e-05,7.74113609254314e-06,0.55035503550355
-2.25545884052057e-05,7.75274081360347e-06,0.55045504550455
-2.25974340543173e-05,7.7663926813541e-06,0.550555055505551
-2.26400931177007e-05,7.7806757162012e-06,0.550655065506551
-2.26822477080562e-05,7.79452568750253e-06,0.550755075507551
-2.27250795361686e-05,7.80920608118434e-06,0.550855085508551
-2.27680818254035e-05,7.82357388592536e-06,0.550955095509551
-2.2811512571211e-05,7.8378778828898e-06,0.551055105510551
-2.28553648627718e-05,7.85211876314358e-06,0.551155115511551
-2.28992125474395e-05,7.86611408714434e-06,0.551255125512551
-2.29430556248942e-05,7.87986615843859e-06,0.551355135513551
-2.29868963989024e-05,7.89337728053285e-06,0.551455145514551
-2.30304469282489e-05,7.90607571742285e-06,0.551555155515552
-2.30737164268802e-05,7.91796953144143e-06,0.551655165516552
-2.31163870078162e-05,7.92956388662242e-06,0.551755175517552
-2.31590023041157e-05,7.94062773894786e-06,0.551855185518552
-2.32009219346061e-05,7.95160129292171e-06,0.551955195519552
-2.32426066049116e-05,7.96123073741116e-06,0.552055205520552
-2.32840586187985e-05,7.96952989359532e-06,0.552155215521552
-2.33246422019875e-05,7.97680029349966e-06,0.552255225522552
-2.33646314746942e-05,7.98355608489545e-06,0.552355235523552
-2.34040287402053e-05,7.989802335573e-06,0.552455245524552
-2.34439719422217e-05,7.99658599968568e-06,0.552555255525553
-2.34837884501994e-05,8.00392112876123e-06,0.552655265526553
-2.35236487251011e-05,8.01124427948688e-06,0.552755275527553
-2.3563373091858e-05,8.01895787846767e-06,0.552855285528553
-2.36025146656854e-05,8.02690482499293e-06,0.552955295529553
-2.36412070511214e-05,8.03556033720173e-06,0.553055305530553
-2.36791415754523e-05,8.04466618942519e-06,0.553155315531553
-2.37163251490178e-05,8.05421823532756e-06,0.553255325532553
-2.37529996426623e-05,8.06398819511474e-06,0.553355335533553
-2.37891719668855e-05,8.07397422597747e-06,0.553455345534553
-2.38246117687152e-05,8.08439746674171e-06,0.553555355535554
-2.38601506222654e-05,8.09456731926873e-06,0.553655365536554
-2.38957885276959e-05,8.10448631741375e-06,0.553755375537554
-2.3931495538922e-05,8.11454767369569e-06,0.553855385538554
-2.3967078159556e-05,8.1248937462215e-06,0.553955395539554
-2.40025594248632e-05,8.13563717759201e-06,0.554055405540554
-2.40378034266988e-05,8.14604751859173e-06,0.554155415541554
-2.40728147719559e-05,8.15612868522774e-06,0.554255425542554
-2.41078606701909e-05,8.16530778969254e-06,0.554355435543554
-2.41432129378529e-05,8.17418374967131e-06,0.554455445544555
-2.41787563984562e-05,8.18290122682749e-06,0.554555455545555
-2.4215136040386e-05,8.19225286565263e-06,0.554655465546555
-2.42523426493766e-05,8.20223267699176e-06,0.554755475547555
-2.42892014253028e-05,8.21240368127206e-06,0.554855485548555
-2.43259980060928e-05,8.22210522623958e-06,0.554955495549555
-2.43630733138318e-05,8.23174319378915e-06,0.555055505550555
-2.44007959134029e-05,8.2410496834385e-06,0.555155515551555
-2.44391565905401e-05,8.2500276897801e-06,0.555255525552555
-2.44773145573434e-05,8.25962050814389e-06,0.555355535553555
-2.4515207618037e-05,8.26948491264837e-06,0.555455545554555
-2.45530914646245e-05,8.27903327290231e-06,0.555555555555556
-2.45904478030789e-05,8.28733795756412e-06,0.555655565556556
-2.46272812401334e-05,8.2944109449837e-06,0.555755575557556
-2.46637829690489e-05,8.30042154458028e-06,0.555855585558556
-2.46999345616132e-05,8.30583944603525e-06,0.555955595559556
-2.47355194856939e-05,8.31012170742589e-06,0.556055605560556
-2.4770722024052e-05,8.31340354595089e-06,0.556155615561556
-2.48059337763564e-05,8.31634653527881e-06,0.556255625562556
-2.48412653123597e-05,8.31975737144894e-06,0.556355635563556
-2.48767212387952e-05,8.32387516083205e-06,0.556455645564556
-2.49125526406134e-05,8.32948886230122e-06,0.556555655565557
-2.49484830941521e-05,8.3363487732377e-06,0.556655665566557
-2.49846346867164e-05,8.3445997856536e-06,0.556755675567557
-2.50199892578251e-05,8.35265937476969e-06,0.556855685568557
-2.50550236385073e-05,8.36175808606493e-06,0.556955695569557
-2.50900303767114e-05,8.37144719196525e-06,0.557055705570557
-2.51250140796503e-05,8.38172116402298e-06,0.557155715571557
-2.5160041549673e-05,8.39326368978727e-06,0.557255725572557
-2.51947972032463e-05,8.40425843622711e-06,0.557355735573557
-2.52296657296992e-05,8.41646276602858e-06,0.557455745574557
-2.5264644825585e-05,8.42986424012449e-06,0.557555755575558
-2.53001053592334e-05,8.44542757667939e-06,0.557655765576558
-2.5335628088018e-05,8.46237326130493e-06,0.557755775577558
-2.53711531204091e-05,8.48053613093762e-06,0.557855785578558
-2.54069545764624e-05,8.50107992868737e-06,0.557955795579558
-2.54430278488053e-05,8.52398184962759e-06,0.558055805580558
-2.54797138601623e-05,8.54932643327361e-06,0.558155815581558
-2.55170056997142e-05,8.5770897229156e-06,0.558255825582558
-2.55540833108998e-05,8.60591056297891e-06,0.558355835583558
-2.55906357175587e-05,8.6354441150715e-06,0.558455845584558
-2.56264832441425e-05,8.66421059183293e-06,0.558555855585559
-2.56620497400109e-05,8.69267438481565e-06,0.558655865586559
-2.56973375089303e-05,8.72083871895077e-06,0.558755875587559
-2.57326529200082e-05,8.7486195154303e-06,0.558855885588559
-2.57683207713634e-05,8.77809363646068e-06,0.558955895589559
-2.58033620625452e-05,8.80695294545887e-06,0.559055905590559
-2.58372838383983e-05,8.83505692712717e-06,0.559155915591559
-2.58698281034727e-05,8.86230560828059e-06,0.559255925592559
-2.59014141003945e-05,8.88911178141353e-06,0.559355935593559
-2.59320510431102e-05,8.91547982323037e-06,0.559455945594559
-2.59617458422792e-05,8.94141388007685e-06,0.55955595559556
-2.59905123190606e-05,8.96691878937466e-06,0.55965596559656
-2.60199629440985e-05,8.99388943451513e-06,0.55975597559756
-2.60493214279156e-05,9.020555322699e-06,0.55985598559856
-2.60785877706718e-05,9.04691944851875e-06,0.55995599559956
-2.61076974733047e-05,9.07325524091432e-06,0.56005600560056
-2.61375788583618e-05,9.10005934086939e-06,0.56015601560156
-2.61677205423156e-05,9.12623849326159e-06,0.56025602560256
-2.6197629569691e-05,9.15159620703077e-06,0.56035603560356
-2.62271746393962e-05,9.17671297159996e-06,0.56045604560456
-2.62553675373541e-05,9.20109306743007e-06,0.560556055605561
-2.62822197809576e-05,9.22474340511064e-06,0.560656065606561
-2.63079709376043e-05,9.24740691073606e-06,0.560756075607561
-2.63338948589801e-05,9.26962145845873e-06,0.560856085608561
-2.63595815167243e-05,9.29117189861769e-06,0.560956095609561
-2.63858256286864e-05,9.31319640515247e-06,0.561056105610561
-2.64129266536338e-05,9.3361430145512e-06,0.561156115611561
-2.64400322854745e-05,9.35919558631984e-06,0.561256125612561
-2.64667163715618e-05,9.38199154489016e-06,0.561356135613561
-2.64929789117361e-05,9.40453319380866e-06,0.561456145614561
-2.65190709907877e-05,9.42679266034848e-06,0.561556155615562
-2.65453542626207e-05,9.44926220878892e-06,0.561656165616562
-2.65714210028007e-05,9.47053069693784e-06,0.561756175617562
-2.65977664700896e-05,9.49108002315523e-06,0.561856185618562
-2.6624392967934e-05,9.51091709805064e-06,0.561956195619562
-2.66510977856801e-05,9.53032064868299e-06,0.562056205620562
-2.66773902717791e-05,9.54933098683637e-06,0.562156215621562
-2.67033533530258e-05,9.56748118705321e-06,0.562256225622562
-2.67296596602838e-05,9.58743159559541e-06,0.562356235623562
-2.67554822263327e-05,9.60756167944615e-06,0.562456245624562
-2.67816457147865e-05,9.62638474064547e-06,0.562556255625563
-2.68081455184324e-05,9.64391367894787e-06,0.562656265626563
-2.68343090068862e-05,9.66087963463478e-06,0.562756275627563
-2.68601776434655e-05,9.67756548113087e-06,0.562856285628563
-2.68865622706254e-05,9.69469521776935e-06,0.562956295629563
-2.69130689849307e-05,9.71253467185464e-06,0.563056305630563
-2.69396977863815e-05,9.73107693280716e-06,0.563156315631563
-2.69670568064594e-05,9.75019991354139e-06,0.563256325632563
-2.69951414385908e-05,9.76989808560964e-06,0.563356335633563
-2.70233596752605e-05,9.7896543066082e-06,0.563456345634563
-2.70518704601983e-05,9.80938127279795e-06,0.563556355635564
-2.7079632598137e-05,9.82868392884073e-06,0.563656365636564
-2.7108127258469e-05,9.84936616872031e-06,0.563756375637564
-2.71370549822669e-05,9.86997331352936e-06,0.563856385638564
-2.71653192896269e-05,9.88995666254878e-06,0.563956395639564
-2.71941157121732e-05,9.90971633884713e-06,0.564056405640564
-2.72234396431724e-05,9.92925418525359e-06,0.564156415641564
-2.7253376312866e-05,9.94881829190638e-06,0.564256425642564
-2.72833544461969e-05,9.96785327781554e-06,0.564356435643564
-2.73135329865751e-05,9.98664086465245e-06,0.564456445644564
-2.73434235857383e-05,1.00043172288521e-05,0.564556455645565
-2.73730308507396e-05,1.00208931969912e-05,0.564656465646565
-2.74026196875287e-05,1.00364523871904e-05,0.564756475647565
-2.74323237008037e-05,1.00513601392517e-05,0.564856485648565
-2.74623870646959e-05,1.00660571183464e-05,0.564956495649565
-2.74928973133729e-05,1.00813325137163e-05,0.565056505650565
-2.75238544466749e-05,1.00960992897626e-05,0.565156515651565
-2.75545766199518e-05,1.01104459020277e-05,0.565256525652565
-2.75850039415141e-05,1.01242947215558e-05,0.565356535653565
-2.76142057853678e-05,1.01374183899874e-05,0.565456545654565
-2.76433753798502e-05,1.01506365031363e-05,0.565556555655566
-2.76728882001841e-05,1.01635364988468e-05,0.565656565656566
-2.77027373358699e-05,1.017612160208e-05,0.565756575657566
-2.77327523256252e-05,1.01874883685428e-05,0.565856585658566
-2.77629308660033e-05,1.01976490069438e-05,0.565956595659566
-2.77928076438476e-05,1.02077080596892e-05,0.566056605660566
-2.78233869984801e-05,1.02187640800205e-05,0.566156615661566
-2.78546666259748e-05,1.02308071627455e-05,0.566256625662566
-2.78857297216567e-05,1.0243300124798e-05,0.566356635663566
-2.79165785891321e-05,1.02562383591047e-05,0.566456645664566
-2.79471210870206e-05,1.0269047135049e-05,0.566556655665567
-2.79778547780101e-05,1.02821106813625e-05,0.566656665666567
-2.80087773584942e-05,1.02954262338112e-05,0.566756675667567
-2.80401836800275e-05,1.03089295239112e-05,0.566856685668567
-2.80709496203884e-05,1.03227479368473e-05,0.566956695669567
-2.81010959113952e-05,1.03357329328004e-05,0.567056705670567
-2.81306225528882e-05,1.03478923437747e-05,0.567156715671567
-2.81594443143062e-05,1.03603076768814e-05,0.567256725672567
-2.81881808453227e-05,1.03732823069552e-05,0.567356735673567
-2.82165925785401e-05,1.03863995255045e-05,0.567456745674567
-2.82452553963882e-05,1.03994451042831e-05,0.567556755675568
-2.82743581885215e-05,1.04121239611677e-05,0.567656765676568
-2.83038203311121e-05,1.04236616495203e-05,0.567756775677568
-2.83334828809097e-05,1.04350876166866e-05,0.567856785678568
-2.83637074918184e-05,1.04474967302597e-05,0.567956795679568
-2.83944872533383e-05,1.04608795457648e-05,0.568056805680568
-2.84257899162581e-05,1.04752812123877e-05,0.568156815681568
-2.84576108730451e-05,1.04906911338804e-05,0.568256825682568
-2.84896253265396e-05,1.05068066264641e-05,0.568356835683568
-2.85216489939804e-05,1.05234116190734e-05,0.568456845684568
-2.85534745579803e-05,1.0540648469835e-05,0.568556855685569
-2.85851043219861e-05,1.05585111895742e-05,0.568656865686569
-2.86158195847634e-05,1.05765498989634e-05,0.568756875687569
-2.8646159372158e-05,1.05941140812696e-05,0.568856885688569
-2.86775795148505e-05,1.06105260381084e-05,0.568956895689569
-2.87095340764956e-05,1.0626633007632e-05,0.569056905690569
-2.87418641135233e-05,1.06430175524613e-05,0.569156915691569
-2.8773705802129e-05,1.06588732069256e-05,0.569256925692569
-2.88054875990451e-05,1.06747608804325e-05,0.569356935693569
-2.88371818617935e-05,1.06914863476467e-05,0.56945694569457
-2.88688646069891e-05,1.07074334522159e-05,0.56955695569557
-2.89000336650509e-05,1.07231603393737e-05,0.56965696569657
-2.89309631560346e-05,1.07385006942735e-05,0.56975697569757
-2.89627841129815e-05,1.07538576345862e-05,0.56985698569857
-2.89939739028619e-05,1.07688381781715e-05,0.56995699569957
-2.90250231773846e-05,1.07834759565627e-05,0.57005700570057
-2.90550796306173e-05,1.079838439968e-05,0.57015701570157
-2.90841455661664e-05,1.08135607432795e-05,0.57025702570257
-2.91122348053509e-05,1.08290024534762e-05,0.57035703570357
-2.91392943666611e-05,1.08440597045926e-05,0.57045704570457
-2.91661673420831e-05,1.08586640818093e-05,0.570557055705571
-2.919285833883e-05,1.08728199618305e-05,0.570657065706571
-2.92193673565819e-05,1.08865317213506e-05,0.570757075707571
-2.92457819298263e-05,1.09001600930987e-05,0.570857085708571
-2.92719315969612e-05,1.09136518655562e-05,0.570957095709571
-2.92978186617527e-05,1.09270088815323e-05,0.571057105710571
-2.93238185995836e-05,1.09394647567518e-05,0.571157115711571
-2.9349634254973e-05,1.09509897756985e-05,0.571257125712571
-2.93752633246341e-05,1.09615931524686e-05,0.571357135713571
-2.94007127187469e-05,1.09712841011981e-05,0.571457145714571
-2.94259686166318e-05,1.09802879070687e-05,0.571557155715572
-2.94510287143626e-05,1.09886117110287e-05,0.571657165716572
-2.94760726873278e-05,1.09965287116592e-05,0.571757175717572
-2.95009692345956e-05,1.10041550068708e-05,0.571857185718572
-2.95269806899792e-05,1.10117810717339e-05,0.571957195719572
-2.95540955360858e-05,1.10194071365969e-05,0.572057205720572
-2.95816664809235e-05,1.10268479976837e-05,0.572157215721572
-2.96097741483201e-05,1.10342310401689e-05,0.572257225722572
-2.9638413930903e-05,1.10415569551384e-05,0.572357235723572
-2.96673462617539e-05,1.1047860102983e-05,0.572457245724572
-2.96965665339796e-05,1.10531510799607e-05,0.572557255725573
-2.97266345049249e-05,1.10590276141418e-05,0.572657265726573
-2.97577644029558e-05,1.10651176855133e-05,0.572757275727573
-2.97883990420651e-05,1.10709437723996e-05,0.572857285728573
-2.9818842488393e-05,1.10765339778563e-05,0.572957295729573
-2.98492260428714e-05,1.10821195762599e-05,0.573057305730573
-2.98795543127134e-05,1.10877001069032e-05,0.573157315731573
-2.99097121212729e-05,1.10931850410559e-05,0.573257325732573
-2.99399597674468e-05,1.10987155851117e-05,0.573357335733573
-2.99702972513948e-05,1.1104290817626e-05,0.573457345734573
-3.00006600740546e-05,1.11096856837858e-05,0.573557355735574
-3.00317554192676e-05,1.11165366109549e-05,0.573657365736574
-3.00629382984885e-05,1.1122763972683e-05,0.573757375737574
-3.00936236153411e-05,1.11286068753409e-05,0.573857385738574
-3.0123813673272e-05,1.11340692349057e-05,0.573957395739574
-3.01534094207206e-05,1.11387960775047e-05,0.574057405740574
-3.01834198034228e-05,1.11438235307045e-05,0.574157415741574
-3.02138356072726e-05,1.11491483695641e-05,0.574257425742574
-3.02434659076989e-05,1.1154212218521e-05,0.574357435743574
-3.02725479680136e-05,1.11600118148223e-05,0.574457445744574
-3.03022634988414e-05,1.1166941753059e-05,0.574557455745575
-3.03316818745079e-05,1.11733135460819e-05,0.574657465746575
-3.03611762666296e-05,1.11795646341711e-05,0.574757475747575
-3.03903919316425e-05,1.11857030796596e-05,0.574857485748575
-3.04192758883565e-05,1.11918228665572e-05,0.574957495749575
-3.04476116051186e-05,1.11979214609888e-05,0.575057505750575
-3.04762398701488e-05,1.12046279568631e-05,0.575157515751575
-3.05051606832872e-05,1.12119368257023e-05,0.575257525752575
-3.05346804142806e-05,1.12206734221466e-05,0.575357535753575
-3.05641218252124e-05,1.12293683247049e-05,0.575457545754575
-3.0594408631417e-05,1.12384004639897e-05,0.575557555755576
-3.06255753860322e-05,1.12480165480073e-05,0.575657565756576
-3.06571521686881e-05,1.12582543546467e-05,0.575757575757576
-3.0689198871554e-05,1.12683597083412e-05,0.575857585758576
-3.07212317532607e-05,1.1278701173814e-05,0.575957595759576
-3.07532531172548e-05,1.12892764475285e-05,0.576057605760576
-3.07851731259221e-05,1.13007289052899e-05,0.576157615761576
-3.08169917792626e-05,1.13130495633306e-05,0.576257625762576
-3.08483543338719e-05,1.13258698569175e-05,0.576357635763576
-3.08799656695056e-05,1.1338356138739e-05,0.576457645764576
-3.09118280899299e-05,1.13505118640649e-05,0.576557655765577
-3.09444944421497e-05,1.13628405844485e-05,0.576657665766577
-3.09779578156654e-05,1.13753406874391e-05,0.576757675767577
-3.10122089962109e-05,1.1388010099859e-05,0.576857685768577
-3.10464578733098e-05,1.1401126857701e-05,0.576957695769577
-3.10813701668465e-05,1.14144785755581e-05,0.577057705770577
-3.11170311075422e-05,1.14282949153163e-05,0.577157715771577
-3.11533923211e-05,1.14425339527508e-05,0.577257725772577
-3.11904445935738e-05,1.14571915414961e-05,0.577357735773577
-3.12281833179105e-05,1.14722635352063e-05,0.577457745774577
-3.12665186563359e-05,1.14880279698944e-05,0.577557755775578
-3.13054436983504e-05,1.15044779349708e-05,0.577657765776578
-3.13447165732695e-05,1.15209983880448e-05,0.577757775777578
-3.13842267116602e-05,1.15374416728803e-05,0.577857785778578
-3.14239142219927e-05,1.15540379120807e-05,0.577957795779578
-3.14639956357603e-05,1.15707970108182e-05,0.578057805780578
-3.15042198683322e-05,1.15875678575568e-05,0.578157815781578
-3.15442459974632e-05,1.16048180687903e-05,0.578257825782578
-3.1583898954818e-05,1.16224184165048e-05,0.578357835783578
-3.16240448674881e-05,1.16413366134774e-05,0.578457845784578
-3.16646745213674e-05,1.16615597599136e-05,0.578557855785579
-3.1705615151567e-05,1.16825382336896e-05,0.578657865786579
-3.17460259701868e-05,1.17023571107015e-05,0.578757875787579
-3.17859138874068e-05,1.17210281389505e-05,0.578857885788579
-3.18247744306786e-05,1.17380924553419e-05,0.578957895789579
-3.18629738607994e-05,1.17549432345628e-05,0.579057905790579
-3.190075635222e-05,1.17718237292998e-05,0.579157915791579
-3.19386563234132e-05,1.17895081558523e-05,0.579257925792579
-3.19766691678058e-05,1.18079884518474e-05,0.579357935793579
-3.20152947508927e-05,1.18270552264706e-05,0.579457945794579
-3.20544685740914e-05,1.18457760109584e-05,0.57955795579558
-3.20939741055889e-05,1.18643765511999e-05,0.57965796579658
-3.21341568746833e-05,1.18829711022564e-05,0.57975797579758
-3.21750076672686e-05,1.1901559664148e-05,0.57985798579858
-3.22163813612538e-05,1.1920126112159e-05,0.57995799579958
-3.22577573585257e-05,1.1937603681752e-05,0.58005800580058
-3.22998198078203e-05,1.19537795268126e-05,0.58015801580158
-3.23417970263938e-05,1.19695529452681e-05,0.58025802580258
-3.23836360332162e-05,1.19847299799236e-05,0.58035803580358
-3.24254543083797e-05,1.19996794258609e-05,0.58045804580458
-3.24677885739639e-05,1.20143135186037e-05,0.580558055805581
-3.25104568514533e-05,1.20289185868762e-05,0.580658065806581
-3.25536434231297e-05,1.20432043859572e-05,0.580758075807581
-3.25960698299347e-05,1.20574436537404e-05,0.580858085808581
-3.26389131755997e-05,1.20719634914217e-05,0.580958095809581
-3.26821642460188e-05,1.20867609044187e-05,0.581058105810581
-3.27258207377453e-05,1.21018328981189e-05,0.581158115811581
-3.27698803470128e-05,1.21171771690258e-05,0.581258125812581
-3.28143361634817e-05,1.21327909528755e-05,0.581358135813581
-3.28583358808999e-05,1.21473527148015e-05,0.581458145814581
-3.29019232666708e-05,1.2160849785368e-05,0.581558155815582
-3.29451006242411e-05,1.21732918394183e-05,0.581658165816582
-3.29873680874762e-05,1.21854636894499e-05,0.581758175817582
-3.30289260637431e-05,1.21977235343065e-05,0.581858185818582
-3.30700371552251e-05,1.22084642014432e-05,0.581958195819582
-3.31109939103501e-05,1.22180054207489e-05,0.582058205820582
-3.3151798632405e-05,1.22263587098863e-05,0.582158215821582
-3.31924559286025e-05,1.22335355864879e-05,0.582258225822582
-3.32327561776295e-05,1.22404537767233e-05,0.582358235823582
-3.3272141925588e-05,1.22462715708982e-05,0.582458245824582
-3.33110692710491e-05,1.22518272234171e-05,0.582558255825583
-3.33493930919218e-05,1.2257601941594e-05,0.582658265826583
-3.33875879149895e-05,1.22633635296477e-05,0.582758275827583
-3.34247945239801e-05,1.22683354677925e-05,0.582858285828583
-3.34614298575938e-05,1.22732811456908e-05,0.582958295829583
-3.34976989300907e-05,1.22777396270903e-05,0.583058305830583
-3.35335142071434e-05,1.22819592324775e-05,0.583158315831583
-3.35688802959646e-05,1.22859422653892e-05,0.583258325832583
-3.36039169800934e-05,1.22898379945318e-05,0.583358335833583
-3.36386242595298e-05,1.22936471109612e-05,0.583458345834583
-3.36732094519806e-05,1.2297220345971e-05,0.583558355835584
-3.37075827195118e-05,1.23005602334263e-05,0.583658365836584
-3.3741628885957e-05,1.23033705394607e-05,0.583758375837584
-3.37755460547571e-05,1.23049486875355e-05,0.583858385838584
-3.3810025284828e-05,1.23055939061598e-05,0.583958395839584
-3.38445114253985e-05,1.23061962791248e-05,0.584058405840584
-3.3880077921267e-05,1.23075666488455e-05,0.584158415841584
-3.39165174548865e-05,1.2309799690368e-05,0.584258425842584
-3.39538231155975e-05,1.2312886880652e-05,0.584358435843584
-3.39904077716276e-05,1.2316080724342e-05,0.584458445844585
-3.40265132935017e-05,1.23191170066139e-05,0.584558455845585
-3.40627685446796e-05,1.23212480017836e-05,0.584658465846585
-3.40989754218805e-05,1.23223143055937e-05,0.584758475847585
-3.41349519461094e-05,1.23220574620567e-05,0.584858485848585
-3.41705668161148e-05,1.23221894542943e-05,0.584958495849585
-3.42057739613662e-05,1.23223709724221e-05,0.585058505850585
-3.42409718926713e-05,1.23236883609628e-05,0.585158515851585
-3.42758196873055e-05,1.23249926193804e-05,0.585258525852585
-3.43096262866727e-05,1.23252386363308e-05,0.585358535853585
-3.43423986012724e-05,1.23244370080618e-05,0.585458545854585
-3.43744798571159e-05,1.23234303656526e-05,0.585558555855586
-3.44063284563811e-05,1.23215317966128e-05,0.585658565856586
-3.44377439920206e-05,1.2318739688472e-05,0.585758575857586
-3.44686757866107e-05,1.23162053452827e-05,0.585858585858586
-3.44988658445416e-05,1.23136804465682e-05,0.585958595859586
-3.45289384225399e-05,1.23106570640607e-05,0.586058605860586
-3.45583337629412e-05,1.23076170961403e-05,0.586158615861586
-3.45875240890824e-05,1.23062230000684e-05,0.586258625862586
-3.46162191564616e-05,1.23052108292015e-05,0.586358635863586
-3.46449556873183e-05,1.23051875635477e-05,0.586458645864587
-3.46745813805318e-05,1.2305726128756e-05,0.586558655865587
-3.47050847185493e-05,1.23068212266876e-05,0.586658665866587
-3.47365002543486e-05,1.23085640771286e-05,0.586758675867587
-3.47686252771162e-05,1.23110115772561e-05,0.586858685868587
-3.48014528765123e-05,1.23141572771778e-05,0.586958695869587
-3.48352341370078e-05,1.23177901735984e-05,0.587058705870587
-3.48684164799679e-05,1.23210482857723e-05,0.587158715871587
-3.49013915050615e-05,1.23239751503846e-05,0.587258725872587
-3.49349147702667e-05,1.23272427070232e-05,0.587358735873587
-3.49689217768409e-05,1.23317712157228e-05,0.587458745874587
-3.50032098138108e-05,1.23368523411585e-05,0.587558755875588
-3.50380345731798e-05,1.23422529661446e-05,0.587658765876588
-3.50732739679624e-05,1.23486044881161e-05,0.587758775877588
-3.51081540121278e-05,1.23552451030459e-05,0.587858785878588
-3.51443931387e-05,1.23635550858167e-05,0.587958795879588
-3.51819821335729e-05,1.2373517620677e-05,0.588058805880588
-3.52199143542974e-05,1.23825373209046e-05,0.588158815881588
-3.52574872244047e-05,1.23912587140578e-05,0.588258825882588
-3.52942907156943e-05,1.23997241850688e-05,0.588358835883588
-3.53303363457189e-05,1.24079364982011e-05,0.588458845884588
-3.53656102934792e-05,1.24158691628399e-05,0.588558855885589
-3.54003705541056e-05,1.24231282754403e-05,0.588658865886589
-3.54346194310447e-05,1.24297207466019e-05,0.588758875887589
-3.54693681741184e-05,1.24365585436577e-05,0.588858885888589
-3.55042551287834e-05,1.2443703861904e-05,0.588958895889589
-3.55392849022527e-05,1.24513485853479e-05,0.589058905890589
-3.55747477395076e-05,1.24589995283353e-05,0.589158915891589
-3.56105215530828e-05,1.24666688995449e-05,0.589258925892589
-3.56466501102221e-05,1.24738022394413e-05,0.589358935893589
-3.5682785577861e-05,1.24803670682446e-05,0.589458945894589
-3.57191375773128e-05,1.24863792803117e-05,0.58955895589559
-3.57561368687564e-05,1.24923702999129e-05,0.58965896589659
-3.57937742376064e-05,1.24983401270381e-05,0.58975897589759
-3.58311950748034e-05,1.2504386892053e-05,0.58985898589859
-3.58685606273638e-05,1.25107418693243e-05,0.58995899589959
-3.59062740128288e-05,1.25168128213977e-05,0.59005900590059
-3.59443144993798e-05,1.2522612417689e-05,0.59015901590159
-3.5982684390783e-05,1.25281429617348e-05,0.59025902590259
-3.60210312469209e-05,1.25342362580475e-05,0.59035903590359
-3.60593596746868e-05,1.25408865478006e-05,0.59045904590459
-3.6097556801361e-05,1.25475981114352e-05,0.590559055905591
-3.6135265579773e-05,1.25539952432898e-05,0.590659065906591
-3.61729697511319e-05,1.25602486349056e-05,0.590759075907591
-3.62108443836134e-05,1.25661846001489e-05,0.590859085908591
-3.62488871737707e-05,1.25718061336123e-05,0.590959095909591
-3.62868677686321e-05,1.25770026658727e-05,0.591059105910591
-3.63248898271307e-05,1.25823970713252e-05,0.591159115911591
-3.63629579561598e-05,1.25879875071405e-05,0.591259125912591
-3.64010698521128e-05,1.25937721304995e-05,0.591359135913591
-3.64386173835083e-05,1.25996942745637e-05,0.591459145914591
-3.64763722324508e-05,1.26056841423916e-05,0.591559155915592
-3.65140994390749e-05,1.26118053114111e-05,0.591659165916592
-3.65521353187327e-05,1.26169173041462e-05,0.591759175917592
-3.65896321723848e-05,1.26219138900467e-05,0.591859185918592
-3.66270299743166e-05,1.26260042674302e-05,0.591959195919592
-3.66643310279745e-05,1.26291971897155e-05,0.592059205920592
-3.67017587756712e-05,1.26318858693816e-05,0.592159215921592
-3.67392372011111e-05,1.26344897791538e-05,0.592259225922592
-3.67766373066493e-05,1.26370174421122e-05,0.592359235923592
-3.68139636990191e-05,1.26394697796514e-05,0.592459245924592
-3.68510505244707e-05,1.26416111407003e-05,0.592559255925593
-3.68882847757795e-05,1.26437009026912e-05,0.592659265926593
-3.6925924448236e-05,1.26453403246575e-05,0.592759275927593
-3.69629698102101e-05,1.26468560470877e-05,0.592859285928593
-3.69996443038546e-05,1.26483565662168e-05,0.592959295929593
-3.70359525362225e-05,1.26498418820549e-05,0.593059305930593
-3.70721594134234e-05,1.26504615314987e-05,0.593159315931593
-3.71086956953167e-05,1.26510917771806e-05,0.593259325932593
-3.71454968829999e-05,1.2650818808928e-05,0.593359335933593
-3.71825652802392e-05,1.26496518408769e-05,0.593459345934593
-3.72196820514557e-05,1.26478092475996e-05,0.593559355935594
-3.72565362204886e-05,1.26465888376613e-05,0.593659365936594
-3.72935424222721e-05,1.2645647154782e-05,0.593759375937594
-3.73305232853438e-05,1.26450201340512e-05,0.593859385938594
-3.736711715548e-05,1.26443058095414e-05,0.593959395939594
-3.74033724068178e-05,1.26428813068774e-05,0.594059405940594
-3.74396345686553e-05,1.26410702719654e-05,0.594159415941594
-3.74759543187357e-05,1.26385391537173e-05,0.594259425942594
-3.75121496782241e-05,1.26363233886637e-05,0.594359435943594
-3.75479465270645e-05,1.2633026807555e-05,0.594459445944594
-3.75838516418913e-05,1.26293066073652e-05,0.594559455945595
-3.76196093307009e-05,1.26246419600723e-05,0.594659465946595
-3.76549938478942e-05,1.26184007771651e-05,0.594759475947595
-3.76899683367269e-05,1.2611529348576e-05,0.594859485948595
-3.77243669431298e-05,1.26047751696408e-05,0.594959495949595
-3.77583785565972e-05,1.25982974142579e-05,0.595059505950595
-3.7791802770082e-05,1.25920442529908e-05,0.595159515951595
-3.78247847058351e-05,1.25857735849062e-05,0.595259525952595
-3.78568843898909e-05,1.25793504231739e-05,0.595359535953595
-3.78883275680085e-05,1.25730686981439e-05,0.595459545954595
-3.79199112613239e-05,1.25670173260759e-05,0.595559555955596
-3.7951174764053e-05,1.25615086655521e-05,0.595659565956596
-3.79819476150733e-05,1.25563010763463e-05,0.595759575957596
-3.80122850990213e-05,1.25511701946718e-05,0.595859585958596
-3.804245672874e-05,1.25470072561129e-05,0.595959595959596
-3.8072328899691e-05,1.25432819881528e-05,0.596059605960596
-3.81019062187676e-05,1.25399904748144e-05,0.596159615961596
-3.81315180909817e-05,1.25372089629015e-05,0.596259625962596
-3.81606784711981e-05,1.25342873964082e-05,0.596359635963596
-3.81895439997e-05,1.25313953150824e-05,0.596459645964596
-3.82180985518814e-05,1.25286888982401e-05,0.596559655965597
-3.8246360555635e-05,1.25254962063134e-05,0.596659665966597
-3.82744405805536e-05,1.2522445642155e-05,0.596759675967597
-3.83023409302435e-05,1.25195358236529e-05,0.596859685968597
-3.83302758329111e-05,1.25159116806411e-05,0.596959695969597
-3.83578836341732e-05,1.25123928089332e-05,0.597059705970597
-3.8384632219163e-05,1.25089306040536e-05,0.597159715971597
-3.84122238958193e-05,1.25071702467851e-05,0.597259725972597
-3.84406540572488e-05,1.25070949213659e-05,0.597359735973597
-3.84699088822925e-05,1.25086880423931e-05,0.597459745974598
-3.84995230579532e-05,1.25117471296116e-05,0.597559755975598
-3.85296163677701e-05,1.25168694882261e-05,0.597659765976598
-3.85601865081367e-05,1.25240346168265e-05,0.597759775977598
-3.85911321237262e-05,1.2531087102826e-05,0.597859785978598
-3.86223933230087e-05,1.25382722721391e-05,0.597959795979598
-3.86544031692903e-05,1.2545817022408e-05,0.598059805980598
-3.86871501451782e-05,1.25537178983328e-05,0.598159815981598
-3.87195308597894e-05,1.25612382311846e-05,0.598259825982598
-3.87519276990064e-05,1.25684812190894e-05,0.598359835983598
-3.87849672230025e-05,1.25763240460739e-05,0.598459845984598
-3.88183822223812e-05,1.25842753693036e-05,0.598559855985599
-3.88521243230057e-05,1.25929921553938e-05,0.598659865986599
-3.88864791623247e-05,1.26028784434302e-05,0.598759875987599
-3.89215020252943e-05,1.26142710094221e-05,0.598859885988599
-3.89568289542446e-05,1.26264030083968e-05,0.598959895989599
-3.8992453038356e-05,1.26392677601036e-05,0.599059905990599
-3.90280656049148e-05,1.26527864838533e-05,0.599159915991599
-3.90641918584476e-05,1.26671899932954e-05,0.599259925992599
-3.91008271920613e-05,1.26824695350211e-05,0.599359935993599
-3.91379669987028e-05,1.26986170466674e-05,0.5994599459946
-3.91756066711592e-05,1.27156237748257e-05,0.5995599559956
-3.92137392990908e-05,1.27334816571432e-05,0.5996599659966
-3.92523648821778e-05,1.27521824009183e-05,0.5997599759976
-3.92914742064739e-05,1.27717179437983e-05,0.5998599859986
-3.93307747238711e-05,1.27903640939228e-05,0.5999599959996
-3.93702664340496e-05,1.28081298350695e-05,0.6000600060006
-3.94093043489437e-05,1.28257006976065e-05,0.6001600160016
-3.94478239698106e-05,1.28433190128659e-05,0.6002600260026
-3.94859704187414e-05,1.28611577758852e-05,0.6003600360036
-3.95235064324244e-05,1.28784506024193e-05,0.6004600460046
-3.95604412249656e-05,1.28952027905672e-05,0.600560056005601
-3.9597624798691e-05,1.29106055711117e-05,0.600660066006601
-3.96351055275776e-05,1.29249535654986e-05,0.600760076007601
-3.96719228400263e-05,1.2938892222671e-05,0.600860086008601
-3.97084752466852e-05,1.29526055946717e-05,0.600960096009601
-3.97447696578939e-05,1.29660955243e-05,0.601060106010601
-3.97808060738125e-05,1.29793643150923e-05,0.601160116011601
-3.98167687768822e-05,1.29919779820884e-05,0.601260126012601
-3.98531345974931e-05,1.30041498321199e-05,0.601360136013601
-3.98895234535291e-05,1.30154021131627e-05,0.601460146014602
-3.99256658318275e-05,1.30263775099558e-05,0.601560156015602
-3.99615663394414e-05,1.30372236787451e-05,0.601660166016602
-3.99970729436203e-05,1.30469365110066e-05,0.601760176017602
-4.00325403877683e-05,1.30565424594935e-05,0.601860186018602
-4.00683003801844e-05,1.30667169190736e-05,0.601960196019602
-4.01047399138039e-05,1.30774366240929e-05,0.602060206020602
-4.01413107486749e-05,1.30878704610951e-05,0.602160216021602
-4.017776640706e-05,1.30978640936034e-05,0.602260226022602
-4.0214381008855e-05,1.31081288515351e-05,0.602360236023602
-4.02511821966981e-05,1.3118237199822e-05,0.602460246024602
-4.02881653632163e-05,1.31281900598589e-05,0.602560256025603
-4.0325328205123e-05,1.31381984349508e-05,0.602660266026603
-4.036274904232e-05,1.31476654806106e-05,0.602760276027603
-4.04004255713607e-05,1.31565967253059e-05,0.602860286028603
-4.04380951897418e-05,1.31661722672008e-05,0.602960296029603
-4.04757993611007e-05,1.31759677961683e-05,0.603060306030603
-4.05132155912447e-05,1.3185870439269e-05,0.603160316031603
-4.05499338518132e-05,1.31956825536495e-05,0.603260326032603
-4.05865830067459e-05,1.32050717400049e-05,0.603360336033603
-4.06231630555632e-05,1.32140416839937e-05,0.603460346034603
-4.06597016410629e-05,1.32226299331361e-05,0.603560356035604
-4.06958762687326e-05,1.32311322606313e-05,0.603660366036604
-4.07311732517581e-05,1.32389587325616e-05,0.603760376037604
-4.07662076322805e-05,1.32474440139366e-05,0.603860386038604
-4.0800808949337e-05,1.32569555177162e-05,0.603960396039604
-4.08349818099808e-05,1.32674828780111e-05,0.604060406040604
-4.08687262140519e-05,1.3279016420018e-05,0.604160416041604
-4.09020513756564e-05,1.32915460081861e-05,0.604260426042604
-4.09353281632839e-05,1.33037312186894e-05,0.604360436043604
-4.09685565767745e-05,1.33155755068179e-05,0.604460446044604
-4.10014740137849e-05,1.33272138594114e-05,0.604560456045605
-4.10347346766468e-05,1.33394854522692e-05,0.604660466046605
-4.10683178335417e-05,1.33523559628123e-05,0.604760476047605
-4.11027463858692e-05,1.33655696992468e-05,0.604860486048605
-4.11378729077722e-05,1.33795594947899e-05,0.604960496049605
-4.11731238201074e-05,1.33939005785773e-05,0.605060506050605
-4.12083033230405e-05,1.34085763652061e-05,0.605160516051605
-4.12434160236245e-05,1.34235840904424e-05,0.605260526052605
-4.12784619220192e-05,1.34389200686377e-05,0.605360536053605
-4.13130056508328e-05,1.3454142943525e-05,0.605460546054605
-4.13479041232104e-05,1.34699119852761e-05,0.605560556055606
-4.13825883672217e-05,1.34856195227772e-05,0.605660566056606
-4.14170560795801e-05,1.35012664774628e-05,0.605760576057606
-4.14514500789299e-05,1.3516421167879e-05,0.605860586058606
-4.14865005843777e-05,1.35324873649312e-05,0.605960596059606
-4.15218712802519e-05,1.35496601775776e-05,0.606060606060606
-4.15575575596594e-05,1.35679287792116e-05,0.606160616061606
-4.15935571191536e-05,1.35872823432565e-05,0.606260626062606
-4.16307245681133e-05,1.36086224711662e-05,0.606360636063606
-4.16685807723826e-05,1.36319434041244e-05,0.606460646064606
-4.17067087932611e-05,1.36555898257979e-05,0.606560656065607
-4.17447953503425e-05,1.36789328726367e-05,0.606660666066607
-4.17828427477128e-05,1.37019757695719e-05,0.606760676067607
-4.18208555919455e-05,1.3725011525569e-05,0.606860686068607
-4.18596884927392e-05,1.37476992182529e-05,0.606960696069607
-4.18983601465165e-05,1.37698808255083e-05,0.607060706070607
-4.193688207083e-05,1.37917629739161e-05,0.607160716071607
-4.19749179503279e-05,1.3813403482078e-05,0.607260726072607
-4.20137877077059e-05,1.38350412260061e-05,0.607360736073607
-4.20523073284129e-05,1.38564069230962e-05,0.607460746074607
-4.20905136691932e-05,1.3877468323927e-05,0.607560756075608
-4.21290862712501e-05,1.38981664581635e-05,0.607660766076608
-4.21672557554462e-05,1.39185563801437e-05,0.607760776077608
-4.22050336398137e-05,1.39385300543398e-05,0.607860786078608
-4.22432307664879e-05,1.39576769917838e-05,0.607960796079608
-4.22807598695113e-05,1.39765712320466e-05,0.608060806080608
-4.23180563161162e-05,1.39958146873758e-05,0.608160816081608
-4.23552606215004e-05,1.40148743210507e-05,0.608260826082608
-4.23922391811254e-05,1.40332187088112e-05,0.608360836083608
-4.24294319687971e-05,1.40514852372773e-05,0.608460846084608
-4.24664128318687e-05,1.40695455998398e-05,0.608560856085609
-4.25026749937062e-05,1.40876568704145e-05,0.608660866086609
-4.25387666944211e-05,1.41055700374384e-05,0.608760876087609
-4.25751578539036e-05,1.41235073915308e-05,0.608860886088609
-4.26118484723137e-05,1.41414682416257e-05,0.608960896089609
-4.26488339424384e-05,1.41594525877131e-05,0.609060906090609
-4.26861764595738e-05,1.41772597923871e-05,0.609160916091609
-4.27238691132202e-05,1.4194891007411e-05,0.609260926092609
-4.27605965880546e-05,1.42128852586804e-05,0.609360936093609
-4.27963704016298e-05,1.42312386301983e-05,0.609460946094609
-4.28311974646053e-05,1.42499476666849e-05,0.60956095609561
-4.28649879393667e-05,1.4268747692579e-05,0.60966096609661
-4.28978984657176e-05,1.42876850088397e-05,0.60976097609761
-4.29305440861187e-05,1.43065062272098e-05,0.60986098609861
-4.29636550196768e-05,1.43245523078959e-05,0.60996099609961
-4.29972289624655e-05,1.43418310828923e-05,0.61006100610061
-4.30312613077515e-05,1.43585413468054e-05,0.61016101610161
-4.30657497519285e-05,1.43746888584518e-05,0.61026102610261
-4.31005491724259e-05,1.4389823047458e-05,0.61036103610361
-4.31351942565663e-05,1.44040323693665e-05,0.61046104610461
-4.31705580419409e-05,1.44175900227585e-05,0.610561056105611
-4.32066336178902e-05,1.44305026878848e-05,0.610661066106611
-4.32429188149929e-05,1.44436721965582e-05,0.610761076107611
-4.32800056404444e-05,1.44567523282845e-05,0.610861086108611
-4.33174909765439e-05,1.44702058621458e-05,0.610961096109611
-4.33550707571509e-05,1.44844748454651e-05,0.611061106110611
-4.3392740375532e-05,1.44995514462284e-05,0.611161116111611
-4.34309375022062e-05,1.45152813279787e-05,0.611261126112611
-4.34692244664947e-05,1.45316179593983e-05,0.611361136113611
-4.35075390732614e-05,1.45482962042489e-05,0.611461146114611
-4.35458813221864e-05,1.45653119161746e-05,0.611561156115612
-4.35839425407158e-05,1.45820343887864e-05,0.611661166116612
-4.36230150085876e-05,1.46008364878684e-05,0.611761176117612
-4.36623754175146e-05,1.46213015049091e-05,0.611861186118612
-4.37012751208172e-05,1.46415882287632e-05,0.611961196119612
-4.37400849861859e-05,1.46618528387368e-05,0.612061206120612
-4.37790330634656e-05,1.46826262983825e-05,0.612161216121612
-4.38180433360414e-05,1.47036582140458e-05,0.612261226122612
-4.38570328769584e-05,1.47243607249868e-05,0.612361236123612
-4.38963794647262e-05,1.47453590091169e-05,0.612461246124613
-4.39358458361928e-05,1.47660191351059e-05,0.612561256125613
-4.39754296875921e-05,1.47863440975563e-05,0.612661266126613
-4.40144998520173e-05,1.48070385461444e-05,0.612761276127613
-4.40530632398083e-05,1.48280990255706e-05,0.612861286128613
-4.40911267617843e-05,1.4848747633917e-05,0.612961296129613
-4.41290774107209e-05,1.48695102669761e-05,0.613061306130613
-4.41669174903844e-05,1.48903857729747e-05,0.613161316131613
-4.42048934781927e-05,1.49110965766172e-05,0.613261326132613
-4.42430007672526e-05,1.4931644290374e-05,0.613361336133613
-4.42813637479963e-05,1.49521629796507e-05,0.613461346134613
-4.43200699545915e-05,1.49724206790446e-05,0.613561356135614
-4.43585665401932e-05,1.49922718054678e-05,0.613661366136614
-4.43962269444683e-05,1.50119087036446e-05,0.613761376137614
-4.44330626851292e-05,1.50313336771016e-05,0.613861386138614
-4.4469539075173e-05,1.50500655185247e-05,0.613961396139614
-4.45058979852843e-05,1.50695361018748e-05,0.614061406140614
-4.45420311494766e-05,1.5089466009007e-05,0.614161416141614
-4.45777381607027e-05,1.51093235853124e-05,0.614261426142614
-4.46138459860234e-05,1.51299668955398e-05,0.614361436143614
-4.46495207478782e-05,1.51505194467083e-05,0.614461446144615
-4.46845113614765e-05,1.51709757103403e-05,0.614561456145615
-4.47188270409246e-05,1.51913366078504e-05,0.614661466146615
-4.47528824214759e-05,1.52118778717149e-05,0.614761476147615
-4.47871174772558e-05,1.5232432035354e-05,0.614861486148615
-4.48213041590587e-05,1.52521458714206e-05,0.614961496149615
-4.48560367772069e-05,1.5271155518508e-05,0.615061506150615
-4.48911886378217e-05,1.52918430564966e-05,0.615161516151615
-4.49260778960933e-05,1.53125183857867e-05,0.615261526152615
-4.49602185072058e-05,1.53331534033126e-05,0.615361536153615
-4.49936196854254e-05,1.53537485697717e-05,0.615461546154615
-4.50263966070781e-05,1.53758186861896e-05,0.615561556155616
-4.50591504934656e-05,1.53974608068221e-05,0.615661566156616
-4.50921669821964e-05,1.54181299165885e-05,0.615761576157616
-4.51251097580785e-05,1.54388165331724e-05,0.615861586158616
-4.51578544303599e-05,1.54597381097615e-05,0.615961596159616
-4.51897629213147e-05,1.54802275442193e-05,0.616061606160616
-4.52212890263871e-05,1.54999858384058e-05,0.616161616161616
-4.52525410115636e-05,1.55183875840506e-05,0.616261626162616
-4.52838805307479e-05,1.55365829334432e-05,0.616361636163616
-4.53155379370719e-05,1.55548082287306e-05,0.616461646164617
-4.53480914164121e-05,1.55730789035424e-05,0.616561656165617
-4.53810940839838e-05,1.55910468945755e-05,0.616661666166617
-4.54145436363402e-05,1.56087151964224e-05,0.616761676167617
-4.5448078419258e-05,1.56265995693248e-05,0.616861686168617
-4.54815371855607e-05,1.56442155810476e-05,0.616961696169617
-4.55149153285151e-05,1.56615653047588e-05,0.617061706170617
-4.55494567537222e-05,1.56792805986006e-05,0.617161716171617
-4.55847491296946e-05,1.56969507432667e-05,0.617261726172617
-4.56203202326162e-05,1.57146188147549e-05,0.617361736173617
-4.56566008228256e-05,1.57332647345308e-05,0.617461746174617
-4.56935816858973e-05,1.57528795188271e-05,0.617561756175618
-4.57306500829768e-05,1.57728928137313e-05,0.617661766176618
-4.57678037107775e-05,1.57933011639436e-05,0.617761776177618
-4.58050402656928e-05,1.58141004231184e-05,0.617861786178618
-4.58423597475629e-05,1.58352866752586e-05,0.617961796179618
-4.58797598529413e-05,1.58568562347157e-05,0.618061806180618
-4.59171161913956e-05,1.5879185498207e-05,0.618161816181618
-4.59551520708935e-05,1.59008064263635e-05,0.618261826182618
-4.59924784634231e-05,1.59220488846248e-05,0.618361836183618
-4.60290700299529e-05,1.59429992553453e-05,0.618461846184618
-4.60659080742203e-05,1.59642884752529e-05,0.618561856185619
-4.61027668501465e-05,1.59853844290315e-05,0.618661866186619
-4.61403973086567e-05,1.6006611453643e-05,0.618761876187619
-4.61772837269011e-05,1.6027695198713e-05,0.618861886188619
-4.62143659452997e-05,1.60485815313083e-05,0.618961896189619
-4.62515356978659e-05,1.60696021596777e-05,0.619061906190619
-4.62887423066966e-05,1.60903341557961e-05,0.619161916191619
-4.63259788616119e-05,1.6110780514246e-05,0.619261926192619
-4.63632499693452e-05,1.61309439992713e-05,0.619361936193619
-4.64008965524611e-05,1.61505781332143e-05,0.619461946194619
-4.64389140037468e-05,1.6169688214194e-05,0.61956195619562
-4.64777261728817e-05,1.6188841831869e-05,0.61966196619662
-4.65173307560996e-05,1.62080389862591e-05,0.61976197619762
-4.65560346592482e-05,1.62269892022843e-05,0.61986198619862
-4.65948998094133e-05,1.62467691496441e-05,0.61996199619962
-4.66334378584924e-05,1.62668197617299e-05,0.62006200620062
-4.66719966392303e-05,1.62870449813439e-05,0.62016201620162
-4.67105761517868e-05,1.63074429656869e-05,0.62026202620262
-4.67500402196471e-05,1.63281344196826e-05,0.62036203620362
-4.67898336923595e-05,1.63491356983952e-05,0.62046204620462
-4.68301961366826e-05,1.63704332110143e-05,0.620562056205621
-4.68709686093661e-05,1.6392050683881e-05,0.620662066206621
-4.69114254985164e-05,1.6412913981181e-05,0.620762076207621
-4.69520528487892e-05,1.6433699879884e-05,0.620862086208621
-4.69919039095848e-05,1.64545652503619e-05,0.620962096209621
-4.70316720434256e-05,1.64757054319117e-05,0.621062106210621
-4.70713526430987e-05,1.64971178906481e-05,0.621162116211621
-4.71109318874449e-05,1.65174474601515e-05,0.621262126212621
-4.71511146565394e-05,1.6538344849692e-05,0.621362136213621
-4.7191838755086e-05,1.65597220644247e-05,0.621462146214621
-4.72328116348168e-05,1.65810776259841e-05,0.621562156215622
-4.72740332957317e-05,1.66024115343702e-05,0.621662166216622
-4.73160750132077e-05,1.66241490211246e-05,0.621762176217622
-4.7359074998996e-05,1.66460657224702e-05,0.621862186218622
-4.74030217353841e-05,1.66681597955979e-05,0.621962196219622
-4.74471550575004e-05,1.66904418367356e-05,0.622062206220622
-4.74910165633271e-05,1.67131276866003e-05,0.622162216221622
-4.75341547608667e-05,1.67361397162461e-05,0.622262226222622
-4.75767493253475e-05,1.6759549565434e-05,0.622362236223622
-4.7619355407541e-05,1.67836140777209e-05,0.622462246224622
-4.7662194146153e-05,1.68086154354654e-05,0.622562256225623
-4.77051273295922e-05,1.68351719059996e-05,0.622662266226623
-4.77474431669642e-05,1.68624982160988e-05,0.622762276227623
-4.77891439620353e-05,1.68905863034101e-05,0.622862286228623
-4.78302228041459e-05,1.69186119650767e-05,0.622962296229623
-4.78717393169354e-05,1.69458901314076e-05,0.623062306230623
-4.79129609778503e-05,1.69731263734938e-05,0.623162316231623
-4.79536182740478e-05,1.69999638746334e-05,0.623262326232623
-4.79944276031557e-05,1.70275203073259e-05,0.623362336233623
-4.80355225698722e-05,1.70564636951621e-05,0.623462346234623
-4.80769008709104e-05,1.70867797562355e-05,0.623562356235624
-4.81187030211485e-05,1.71171739069619e-05,0.623662366236624
-4.81609198069599e-05,1.71476452259268e-05,0.623762376237624
-4.8202779545441e-05,1.71779324928787e-05,0.623862386238624
-4.82444550018002e-05,1.72078302329901e-05,0.623962396239624
-4.82854762556679e-05,1.72375268749783e-05,0.624062406240624
-4.83258525211501e-05,1.72670251830672e-05,0.624162416241624
-4.83659569703428e-05,1.72967713509356e-05,0.624262426242624
-4.84057965134259e-05,1.7326763075057e-05,0.624362436243624
-4.84449611225184e-05,1.73569360869475e-05,0.624462446244624
-4.84834554045137e-05,1.73872885437879e-05,0.624562456245625
-4.85220717734946e-05,1.74182219507787e-05,0.624662466246625
-4.85607941048554e-05,1.74502059975813e-05,0.624762476247625
-4.85996247022025e-05,1.74832307790335e-05,0.624862486248625
-4.86384990664737e-05,1.75166890847388e-05,0.624962496249625
-4.86773688238516e-05,1.75499257909009e-05,0.625062506250625
-4.87159137834304e-05,1.75823002859586e-05,0.625162516251625
-4.87541708017942e-05,1.76140671099323e-05,0.625262526252625
-4.87932294485068e-05,1.76460396390923e-05,0.625362536253625
-4.88318458176476e-05,1.7677372247747e-05,0.625462546254625
-4.8869897821911e-05,1.77079483773085e-05,0.625562556255626
-4.89082953556325e-05,1.77387638435894e-05,0.625662566256626
-4.89459834022258e-05,1.77691158397226e-05,0.625762576257626
-4.89834779524314e-05,1.77990893659505e-05,0.625862586258626
-4.90204703330557e-05,1.78282532015566e-05,0.625962596259626
-4.90573106807697e-05,1.78579804804855e-05,0.626062606260626
-4.90945403250255e-05,1.78875400624658e-05,0.626162616261626
-4.91324495104848e-05,1.79175684127029e-05,0.626262626262626
-4.91696607265284e-05,1.79471344445654e-05,0.626362636263626
-4.92061854907091e-05,1.79762427651064e-05,0.626462646264626
-4.92419662149438e-05,1.80048164364461e-05,0.626562656265627
-4.9276809402525e-05,1.80328745778726e-05,0.626662666266627
-4.93107265713251e-05,1.80604220268077e-05,0.626762676267627
-4.93443765307289e-05,1.80865523443757e-05,0.626862686268627
-4.93782084689677e-05,1.81138067843554e-05,0.626962696269627
-4.94116442000052e-05,1.81413072412855e-05,0.627062706270627
-4.94451490369982e-05,1.81687084160865e-05,0.627162716271627
-4.94784834128687e-05,1.81945977844645e-05,0.627262726272627
-4.95120181957865e-05,1.82193657946746e-05,0.627362736273627
-4.95458201881006e-05,1.8242930210698e-05,0.627462746274628
-4.9579884782758e-05,1.82653034716019e-05,0.627562756275628
-4.96131984268098e-05,1.82871625847145e-05,0.627662766276628
-4.96460375437586e-05,1.8308872889828e-05,0.627762776277628
-4.96784021336043e-05,1.83304355386855e-05,0.627862786278628
-4.97111514129387e-05,1.83510058270302e-05,0.627962796279628
-4.97442807747089e-05,1.83705931993268e-05,0.628062806280628
-4.97771659621882e-05,1.83902651111488e-05,0.628162816281628
-4.9809735566294e-05,1.84099303427398e-05,0.628262826282628
-4.98419872831003e-05,1.84295888940999e-05,0.628362836283628
-4.98746766707451e-05,1.84494768769874e-05,0.628462846284628
-4.99075019665348e-05,1.84691004146924e-05,0.628562856285629
-4.99406267210921e-05,1.84877748982412e-05,0.628662866286629
-4.9973829795711e-05,1.85069057109796e-05,0.628762876287629
-5.00071434397629e-05,1.85263385164407e-05,0.628862886288629
-5.00407795780075e-05,1.85463165673412e-05,0.628962896289629
-5.00747359068384e-05,1.85668343352132e-05,0.629062906290629
-5.01090101226491e-05,1.85878865219279e-05,0.629162916291629
-5.01433972114992e-05,1.86096792933888e-05,0.629262926292629
-5.01776046249609e-05,1.86309931610722e-05,0.629362936293629
-5.02117406290204e-05,1.86514084218741e-05,0.62946294629463
-5.02464133554791e-05,1.867228438858e-05,0.62956295629563
-5.028215031263e-05,1.86935277682559e-05,0.62966296629663
-5.03189353757074e-05,1.87151351055919e-05,0.62976297629763
-5.03551906270452e-05,1.87363264254924e-05,0.62986298629863
-5.03913283982906e-05,1.87567267133619e-05,0.62996299629963
-5.04266921835053e-05,1.87764684221254e-05,0.63006300630063
-5.0462818437198e-05,1.87956740995757e-05,0.63016301630163
-5.04994768060769e-05,1.88152213904569e-05,0.63026302630263
-5.05356307020878e-05,1.88345205912099e-05,0.63036303630363
-5.0571284732124e-05,1.88535740053512e-05,0.63046304630463
-5.06064826632693e-05,1.8872808476923e-05,0.630563056305631
-5.06408006463237e-05,1.88913986512851e-05,0.630663066306631
-5.06745381397354e-05,1.89095965345629e-05,0.630763076307631
-5.07075523250195e-05,1.8927737290315e-05,0.630863086308631
-5.07395852065664e-05,1.89456057688705e-05,0.630963096309631
-5.07712380058374e-05,1.8964017650046e-05,0.631063106310631
-5.08023172262848e-05,1.89829153455985e-05,0.631163116311631
-5.0832850510227e-05,1.90017425531436e-05,0.631263126312631
-5.08630382647113e-05,1.90194136192243e-05,0.631363136313631
-5.08929887555641e-05,1.90365094939709e-05,0.631463146314632
-5.09227964276126e-05,1.90530718712895e-05,0.631563156315632
-5.0952258570363e-05,1.90691316184595e-05,0.631663166316632
-5.09816769460295e-05,1.90845258759538e-05,0.631763176317632
-5.10122010157058e-05,1.90999182906189e-05,0.631863186318632
-5.10434714290945e-05,1.91155198657701e-05,0.631963196319632
-5.10752071554801e-05,1.91314976072899e-05,0.632063206320632
-5.11068783829632e-05,1.91474990751609e-05,0.632163216321632
-5.11384828080973e-05,1.91635240390344e-05,0.632263226322632
-5.11706078308649e-05,1.91791279177121e-05,0.632363236323632
-5.12030599548783e-05,1.91943558603697e-05,0.632463246324632
-5.12355282036572e-05,1.92093642766719e-05,0.632563256325633
-5.12676255841066e-05,1.92240601040034e-05,0.632663266326633
-5.12989950492156e-05,1.92375412802229e-05,0.632763276327633
-5.13296458130904e-05,1.92498202443776e-05,0.632863286328633
-5.13597299088012e-05,1.92617884624008e-05,0.632963296329633
-5.13892934067186e-05,1.92732554323972e-05,0.633063306330633
-5.14182579871007e-05,1.92853660085373e-05,0.633163316331633
-5.14472409955351e-05,1.92986859376904e-05,0.633263326332633
-5.14760788817187e-05,1.93119865171967e-05,0.633363336333633
-5.15034793655936e-05,1.93246789649018e-05,0.633463346334633
-5.15306195504121e-05,1.93382704801756e-05,0.633563356335634
-5.15575201683123e-05,1.93533553736503e-05,0.633663366336634
-5.1584183522581e-05,1.93699193634395e-05,0.633763376337634
-5.16106142204311e-05,1.93879477069494e-05,0.633863386338634
-5.16368122617029e-05,1.9407425891945e-05,0.633963396339634
-5.1663588489011e-05,1.94289067655111e-05,0.634063406340634
-5.16907309774359e-05,1.94520821153912e-05,0.634163416341634
-5.17182374235309e-05,1.94769353561925e-05,0.634263426342634
-5.17460249001814e-05,1.9502629154915e-05,0.634363436343634
-5.17740911041006e-05,1.95291554492057e-05,0.634463446344634
-5.18023231619295e-05,1.95561744684631e-05,0.634563456345635
-5.18311886904313e-05,1.95848623948642e-05,0.634663466346635
-5.18603651954134e-05,1.9613995363181e-05,0.634763476347635
-5.18896430557222e-05,1.96435832785655e-05,0.634863486348635
-5.19193056055199e-05,1.96738498137587e-05,0.634963496349635
-5.19493436305404e-05,1.97047885188685e-05,0.635063506350635
-5.19796097050863e-05,1.97360897995165e-05,0.635163516351635
-5.20103387890227e-05,1.97690758816652e-05,0.635263526352635
-5.20415516141684e-05,1.9802276422419e-05,0.635363536353635
-5.20722599662862e-05,1.98354866379961e-05,0.635463546354635
-5.21032977230964e-05,1.98696060566726e-05,0.635563556355636
-5.21346625811523e-05,1.99046256947012e-05,0.635663566356636
-5.21673957358811e-05,1.99403651856972e-05,0.635763576357636
-5.22004283492176e-05,1.9976429244004e-05,0.635863586358636
-5.22337581180351e-05,2.00128148750389e-05,0.635963596359636
-5.22684285410471e-05,2.00505294122571e-05,0.636063606360636
-5.23037462557314e-05,2.00871488515338e-05,0.636163616361636
-5.23398149210212e-05,2.01232589804309e-05,0.636263626362636
-5.2376800391146e-05,2.015809226291e-05,0.636363636363636
-5.24139378943408e-05,2.01915003516692e-05,0.636463646364636
-5.24521050750903e-05,2.02237315671954e-05,0.636563656365637
-5.2490875780588e-05,2.02547297033673e-05,0.636663666366637
-5.2530081853158e-05,2.02861857812095e-05,0.636763676367637
-5.25696058128677e-05,2.03172850423197e-05,0.636863686368637
-5.2610341428967e-05,2.03483149671957e-05,0.636963696369637
-5.26519270475521e-05,2.03791596882954e-05,0.637063706370637
-5.26943534545169e-05,2.04098208180995e-05,0.637163716371637
-5.2737613739042e-05,2.04403001994172e-05,0.637263726372637
-5.27816986871813e-05,2.04705999054264e-05,0.637363736373637
-5.28262443411046e-05,2.05006482963762e-05,0.637463746374637
-5.28711838987827e-05,2.05311811195811e-05,0.637563756375638
-5.29165749481388e-05,2.05614303782955e-05,0.637663766376638
-5.29624151857264e-05,2.05913992974703e-05,0.637763776377638
-5.30086815764399e-05,2.06207934860285e-05,0.637863786378638
-5.30551944445714e-05,2.06494943121941e-05,0.637963796379638
-5.31023384799292e-05,2.06784750172019e-05,0.638063806380638
-5.31502634118172e-05,2.07084480827325e-05,0.638163816381638
-5.31994944449221e-05,2.07393271264214e-05,0.638263826382638
-5.32493773769121e-05,2.07707389764924e-05,0.638363836383638
-5.32998292806725e-05,2.08018861510222e-05,0.638463846384638
-5.33500024573241e-05,2.08325092725887e-05,0.638563856385639
-5.34000973139141e-05,2.08615954792391e-05,0.638663866386639
-5.34501737424517e-05,2.08902493134098e-05,0.638763876387639
-5.34998332319694e-05,2.09184546503749e-05,0.638863886388639
-5.35503381169198e-05,2.09463384146219e-05,0.638963896389639
-5.36016768795904e-05,2.09739040614405e-05,0.639063906390639
-5.36533542610595e-05,2.10005803155037e-05,0.639163916391639
-5.37053725647736e-05,2.10263763909376e-05,0.639263926392639
-5.3758008214555e-05,2.10512526670341e-05,0.639363936393639
-5.38110631066431e-05,2.10760169915858e-05,0.639463946394639
-5.3864161765815e-05,2.11000877233962e-05,0.63956395639564
-5.39173249238894e-05,2.11253081468088e-05,0.63966396639664
-5.39708658606333e-05,2.11516093862666e-05,0.63976397639764
-5.40243376917413e-05,2.11773006511039e-05,0.63986398639864
-5.40779200921224e-05,2.12028474846363e-05,0.63996399639964
-5.4131783523059e-05,2.12283060929951e-05,0.64006400640064
-5.4186144516364e-05,2.12539224931205e-05,0.64016401640164
-5.42401093026274e-05,2.1279385247835e-05,0.64026402640264
-5.42936778818494e-05,2.13046959695991e-05,0.64036403640364
-5.4347089821108e-05,2.13315475222565e-05,0.64046404640464
-5.44000341437631e-05,2.13580657541945e-05,0.640564056405641
-5.44525108499746e-05,2.13842541207127e-05,0.640664066406641
-5.45050382337697e-05,2.1410316714507e-05,0.640764076407641
-5.45571118222802e-05,2.14364548640792e-05,0.640864086408641
-5.46094157639226e-05,2.14625623767006e-05,0.640964096409641
-5.46623024983347e-05,2.14888472611041e-05,0.641064106410641
-5.47155670115762e-05,2.15151641645602e-05,0.641164116411641
-5.4768075967159e-05,2.15405006858534e-05,0.641264126412641
-5.48198339722962e-05,2.15648664997971e-05,0.641364136413641
-5.4871407694832e-05,2.15891867038576e-05,0.641464146414641
-5.49227418504495e-05,2.16132654980309e-05,0.641564156415642
-5.49732306106343e-05,2.16367435316998e-05,0.641664166416642
-5.50229753308731e-05,2.16597035015703e-05,0.641764176417642
-5.50721165262039e-05,2.16823723053148e-05,0.641864186418642
-5.5120861514653e-05,2.17048515285786e-05,0.641964196419642
-5.51696295382074e-05,2.17273510229038e-05,0.642064206420642
-5.52184620608242e-05,2.17495224946285e-05,0.642164216421642
-5.52673567785772e-05,2.17713687079767e-05,0.642264226422642
-5.53163551551037e-05,2.17937631613465e-05,0.642364236423642
-5.53644528517207e-05,2.18155506346984e-05,0.642464246424643
-5.54121243953715e-05,2.18369230120194e-05,0.642564256425643
-5.54604248024824e-05,2.18585854037132e-05,0.642664266426643
-5.55093448591071e-05,2.18805355062434e-05,0.642764276427643
-5.5557898654615e-05,2.19037532410755e-05,0.642864286428643
-5.56060124758378e-05,2.192698594885e-05,0.642964296429643
-5.56537899818685e-05,2.1950545988169e-05,0.643064306430643
-5.5702058139608e-05,2.1973839278769e-05,0.643164316431643
-5.57500590879513e-05,2.19979288995189e-05,0.643264326432643
-5.57977974337913e-05,2.2022806788086e-05,0.643364336433643
-5.58458605774306e-05,2.2047669473352e-05,0.643464346434643
-5.58943729093012e-05,2.20718664385838e-05,0.643564356435644
-5.59429589541805e-05,2.20946393618589e-05,0.643664366436644
-5.59910566507975e-05,2.21171844660672e-05,0.643764376437644
-5.60386729096519e-05,2.21395042850939e-05,0.643864386438644
-5.60852226343676e-05,2.21612977476107e-05,0.643964396439644
-5.61318345543793e-05,2.21835021598027e-05,0.644064406440644
-5.61789855003965e-05,2.22049298218401e-05,0.644164416441644
-5.62264773686589e-05,2.22255282132404e-05,0.644264426442644
-5.62741926792337e-05,2.22467844926807e-05,0.644364436443644
-5.63216108346473e-05,2.22673381956125e-05,0.644464446444645
-5.63697062276579e-05,2.22880287281936e-05,0.644564456445645
-5.64186470161012e-05,2.23087358461876e-05,0.644664466446645
-5.64676868562649e-05,2.23293284787715e-05,0.644764476447645
-5.65172749363805e-05,2.23508989596332e-05,0.644864486448645
-5.65673651860772e-05,2.23730126127563e-05,0.644964496449645
-5.66179506945359e-05,2.23956646007392e-05,0.645064506450645
-5.66693769912143e-05,2.24184782964857e-05,0.645164516451645
-5.67213676526102e-05,2.24412892280084e-05,0.645264526452645
-5.67746068271398e-05,2.24640851865787e-05,0.645364536453645
-5.68287420746857e-05,2.24872232192872e-05,0.645464546454645
-5.68838102515123e-05,2.25109530287327e-05,0.645564556455646
-5.69387793767783e-05,2.25345238946384e-05,0.645664566456646
-5.69943612407388e-05,2.25582221457286e-05,0.645764576457646
-5.70503577401128e-05,2.25824013737841e-05,0.645864586458646
-5.71067688747405e-05,2.26070565110447e-05,0.645964596459646
-5.7164025404641e-05,2.26324192925742e-05,0.646064606460646
-5.72208788170005e-05,2.26562896173175e-05,0.646164616461646
-5.72773360221586e-05,2.26786824582268e-05,0.646264626462646
-5.73328626014825e-05,2.27006790920547e-05,0.646364636463646
-5.73880851148259e-05,2.27226001701047e-05,0.646464646464647
-5.74424530187904e-05,2.27437990916607e-05,0.646564656465647
-5.74959732238754e-05,2.27642827672923e-05,0.646664666466647
-5.75492285231706e-05,2.27837572666395e-05,0.646764676467647
-5.76030297588112e-05,2.28029083504392e-05,0.646864686468647
-5.76559556532541e-05,2.28211647433646e-05,0.646964696469647
-5.77080154206055e-05,2.28385354291931e-05,0.647064706470647
-5.7758755265581e-05,2.28548515592027e-05,0.647164716471647
-5.78082028304987e-05,2.28705696929418e-05,0.647264726472647
-5.78571044587513e-05,2.28866170010545e-05,0.647364736473647
-5.79056858965775e-05,2.29029513289477e-05,0.647464746474647
-5.79539494472641e-05,2.2919570142736e-05,0.647564756475648
-5.80014274943673e-05,2.29357575054492e-05,0.647664766476648
-5.8048970040373e-05,2.29510292151606e-05,0.647764776477648
-5.8095561228566e-05,2.29663163585318e-05,0.647864786478648
-5.81412148804253e-05,2.29816189355526e-05,0.647964796479648
-5.81859356026841e-05,2.29969367158545e-05,0.648064806480648
-5.82297372166614e-05,2.30122696994674e-05,0.648164816481648
-5.82724170117036e-05,2.30273949047062e-05,0.648264826482648
-5.83151497880955e-05,2.30415680611963e-05,0.648364836483648
-5.83579332419111e-05,2.30547983830438e-05,0.648464846484648
-5.84010368864729e-05,2.3067300098505e-05,0.648564856485649
-5.8444258011127e-05,2.30791017713428e-05,0.648664866486649
-5.84876864533281e-05,2.30905010175655e-05,0.648764876487649
-5.85313245166826e-05,2.31015017531903e-05,0.648864886488649
-5.85752274859867e-05,2.31122751304456e-05,0.648964896489649
-5.86193930576342e-05,2.31228234528678e-05,0.649064906490649
-5.86635102551448e-05,2.31331667611598e-05,0.649164916491649
-5.870702853512e-05,2.31419167180759e-05,0.649264926492649
-5.87513415326248e-05,2.31514701460902e-05,0.649364936493649
-5.87958065631998e-05,2.31610408505734e-05,0.649464946494649
-5.8840103435939e-05,2.31709633040282e-05,0.64956495649565
-5.88842344547686e-05,2.31812338207862e-05,0.64966496649665
-5.89282341721867e-05,2.31911611116427e-05,0.64976497649765
-5.89722753532421e-05,2.32010292017956e-05,0.64986498649865
-5.90159249343091e-05,2.32107166952253e-05,0.64996499649965
-5.90593372519045e-05,2.32205311131423e-05,0.65006500650065
-5.91023142022677e-05,2.32302471703349e-05,0.65016501650165
-5.91462793668679e-05,2.32417579073952e-05,0.65026502650265
-5.91897723079715e-05,2.32530417467933e-05,0.65036503650365
-5.92337167407531e-05,2.32634718981471e-05,0.65046504650465
-5.92779790606743e-05,2.32729440115772e-05,0.650565056505651
-5.9322216041724e-05,2.32826089304191e-05,0.650665066506651
-5.93664253804553e-05,2.32924643511562e-05,0.650765076507651
-5.94102039591674e-05,2.33022184165963e-05,0.650865086508651
-5.94540493402286e-05,2.33108513542172e-05,0.650965096509651
-5.94980674860188e-05,2.33194197930056e-05,0.651065106510651
-5.95423067706748e-05,2.3328469439108e-05,0.651165116511651
-5.95867579799308e-05,2.33379956854813e-05,0.651265126512651
-5.96315547186448e-05,2.33478363636247e-05,0.651365136513651
-5.96759506432643e-05,2.33575657812991e-05,0.651465146514651
-5.9720378817255e-05,2.33671572175509e-05,0.651565156515652
-5.97659449349466e-05,2.33768659034567e-05,0.651665166516652
-5.98122896455619e-05,2.33872039136397e-05,0.651765176517652
-5.98586412666769e-05,2.33984354629138e-05,0.651865186518652
-5.99049951913983e-05,2.34105524889461e-05,0.651965196519652
-5.99516531821003e-05,2.3423252999004e-05,0.652065206520652
-5.99986129350166e-05,2.34358781836427e-05,0.652165216521652
-6.00458698432539e-05,2.34484285035795e-05,0.652265226522652
-6.00934722811091e-05,2.34611833769392e-05,0.652365236523652
-6.01410378622201e-05,2.34739709604075e-05,0.652465246524652
-6.01885688906731e-05,2.34867910236558e-05,0.652565256525653
-6.02357820318266e-05,2.3499690558659e-05,0.652665266526653
-6.02826795894468e-05,2.35126688743812e-05,0.652765276527653
-6.03297199660311e-05,2.35254297369159e-05,0.652865286528653
-6.03769031614197e-05,2.35379749890823e-05,0.652965296529653
-6.04244134578943e-05,2.35507651064458e-05,0.653065306530653
-6.04726631874216e-05,2.35643202259526e-05,0.653165316531653
-6.05205927263627e-05,2.35782091268961e-05,0.653265326532653
-6.05691995029007e-05,2.35931571907216e-05,0.653365336533653
-6.06184719996429e-05,2.36091542818882e-05,0.653465346534653
-6.0668407912663e-05,2.36261895738193e-05,0.653565356535654
-6.07181319010832e-05,2.36422265160428e-05,0.653665366536654
-6.07669045318505e-05,2.36577596763642e-05,0.653765376537654
-6.08149745859894e-05,2.3672549948413e-05,0.653865386538654
-6.08622176732274e-05,2.3687112401395e-05,0.653965396539654
-6.09099168591965e-05,2.37016248677795e-05,0.654065406540654
-6.09578947721147e-05,2.37151435915293e-05,0.654165416541654
-6.10061468052485e-05,2.3727678708165e-05,0.654265426542654
-6.10545140147085e-05,2.37405404652893e-05,0.654365436543654
-6.11021947724654e-05,2.37536169113672e-05,0.654465446544654
-6.11490209206835e-05,2.3766522665914e-05,0.654565456545655
-6.11953633278522e-05,2.37792287044396e-05,0.654665466546655
-6.1241811697241e-05,2.37918723173204e-05,0.654765476547655
-6.12876980055188e-05,2.38043150624267e-05,0.654865486548655
-6.13346969184659e-05,2.38168681465973e-05,0.654965496549655
-6.13821242879856e-05,2.38292929241687e-05,0.655065506550655
-6.14299824173647e-05,2.38407972113468e-05,0.655165516551655
-6.14779395986241e-05,2.38524544528798e-05,0.655265526552655
-6.15260004388167e-05,2.38642630363071e-05,0.655365536553655
-6.15746394647261e-05,2.38772913386168e-05,0.655465546554655
-6.16232946155608e-05,2.3889578595483e-05,0.655565556555656
-6.16721824226543e-05,2.39009833701734e-05,0.655665566556656
-6.17212936722202e-05,2.39115146464754e-05,0.655765576557656
-6.1770630667705e-05,2.39211807170905e-05,0.655865586558656
-6.1820110481994e-05,2.39307281559298e-05,0.655965596559656
-6.18694060140014e-05,2.39400749573433e-05,0.656065606560656
-6.19178192939918e-05,2.39485353606038e-05,0.656165616561656
-6.19658087247823e-05,2.39567737036139e-05,0.656265626562656
-6.20138764754746e-05,2.39653474405212e-05,0.656365636563656
-6.2061780675544e-05,2.39738241988361e-05,0.656465646564656
-6.21093669884737e-05,2.39819685578361e-05,0.656565656565657
-6.21569394804041e-05,2.39895824139906e-05,0.656665666566657
-6.22046386663732e-05,2.39969555513037e-05,0.656765676567657
-6.22523908333724e-05,2.40033883878694e-05,0.656865686568657
-6.22998688806355e-05,2.40102282581031e-05,0.656965696569657
-6.23470797183424e-05,2.40174712459979e-05,0.657065706570657
-6.23940210430464e-05,2.40251134355666e-05,0.657165716571657
-6.24406974618008e-05,2.4033150910802e-05,0.657265726572657
-6.24868648006341e-05,2.40411669632029e-05,0.657365736573657
-6.25319725159881e-05,2.40478442042484e-05,0.657465746574658
-6.25770687134697e-05,2.40538239365556e-05,0.657565756575658
-6.26221556970051e-05,2.40591130707041e-05,0.657665766576658
-6.26666253346332e-05,2.40632400742133e-05,0.657765776577658
-6.27104591979818e-05,2.40661673995428e-05,0.657865786578658
-6.27542124378223e-05,2.40694441702975e-05,0.657965796579658
-6.27981799060289e-05,2.40730118768296e-05,0.658065806580658
-6.2842990465902e-05,2.4076434461001e-05,0.658165816581658
-6.28883008917499e-05,2.40818300182168e-05,0.658265826582658
-6.29344313741589e-05,2.40897488616865e-05,0.658365836583658
-6.29814118588937e-05,2.40999730774954e-05,0.658465846584658
-6.30287240517676e-05,2.41089796475998e-05,0.658565856585659
-6.30759348894745e-05,2.41179074369953e-05,0.658665866586659
-6.31228117154359e-05,2.41264982200229e-05,0.658765876587659
-6.31697945037773e-05,2.41343613180788e-05,0.658865886588659
-6.32173140143579e-05,2.41410401715948e-05,0.658965896589659
-6.3265367943891e-05,2.41465462982235e-05,0.659065906590659
-6.33129035792372e-05,2.41520528855595e-05,0.659165916591659
-6.33599301346624e-05,2.41575599336128e-05,0.659265926592659
-6.34071064193915e-05,2.41628294877559e-05,0.659365936593659
-6.345334977468e-05,2.41676996098864e-05,0.65946594659466
-6.34989343205837e-05,2.41718229277472e-05,0.65956595659566
-6.35438715746554e-05,2.41752070429837e-05,0.65966596659666
-6.35888295603858e-05,2.4177473255332e-05,0.65976597659766
-6.36346214238364e-05,2.4180065417113e-05,0.65986598659866
-6.36799249391847e-05,2.41811068428086e-05,0.65996599659966
-6.37250695108032e-05,2.41811754879869e-05,0.66006600660066
-6.37697648943502e-05,2.41806007573702e-05,0.66016601660166
-6.38138682707016e-05,2.41790472570611e-05,0.66026602660266
-6.38576491528603e-05,2.41774794748556e-05,0.66036603660366
-6.39008311174837e-05,2.41757142801854e-05,0.66046604660466
-6.39431838114399e-05,2.41742278125741e-05,0.660566056605661
-6.3984711841782e-05,2.41730168471005e-05,0.660666066606661
-6.40255119567838e-05,2.41720106654086e-05,0.660766076607661
-6.40656739940596e-05,2.41706944286311e-05,0.660866086608661
-6.41059765466931e-05,2.41689421337153e-05,0.660966096609661
-6.4147087638335e-05,2.41692346819733e-05,0.661066106610661
-6.41886571321545e-05,2.41712995658399e-05,0.661166116611661
-6.42306366543344e-05,2.41730428769882e-05,0.661266126612661
-6.42728879929638e-05,2.41743950488254e-05,0.661366136613661
-6.4315337435034e-05,2.41756071660622e-05,0.661466146614662
-6.43576164159816e-05,2.41756709738288e-05,0.661566156615662
-6.43997295428598e-05,2.41745979897678e-05,0.661666166616662
-6.44423033756819e-05,2.41736966186725e-05,0.661766176617662
-6.4485333307235e-05,2.41729647873351e-05,0.661866186618662
-6.45278771941324e-05,2.417095265429e-05,0.661966196619662
-6.45704026528176e-05,2.41697398459972e-05,0.662066206620662
-6.46126447773409e-05,2.41688188948865e-05,0.662166216621662
-6.46546450311796e-05,2.41675213167098e-05,0.662266226622662
-6.46964011110471e-05,2.41669044314997e-05,0.662366236623662
-6.47379107130172e-05,2.41669617893841e-05,0.662466246624662
-6.47797266845743e-05,2.41676141489465e-05,0.662566256625663
-6.48216739573829e-05,2.41691252643137e-05,0.662666266626663
-6.4863662693669e-05,2.41706900519267e-05,0.662766276627663
-6.49053796133458e-05,2.41725370218984e-05,0.662866286628663
-6.49468270201797e-05,2.41746631796563e-05,0.662966296629663
-6.49887973282536e-05,2.4176673700231e-05,0.663066306630663
-6.50308712951009e-05,2.41786282450332e-05,0.663166316631663
-6.50738943161544e-05,2.41817746360208e-05,0.663266326632663
-6.51181128689919e-05,2.41853937112623e-05,0.663366336633663
-6.51634693653702e-05,2.41890563232191e-05,0.663466346634663
-6.52086254547013e-05,2.41921909661955e-05,0.663566356635664
-6.52535488876138e-05,2.41950630068186e-05,0.663666366636664
-6.52982442710009e-05,2.41977399384834e-05,0.663766376637664
-6.53429258333887e-05,2.42006398518034e-05,0.663866386638664
-6.53879344968625e-05,2.42036991693706e-05,0.663966396639664
-6.54332748684753e-05,2.42065251394033e-05,0.664066406640664
-6.54789423414937e-05,2.4209120065418e-05,0.664166416641664
-6.55250636096367e-05,2.42120466996817e-05,0.664266426642664
-6.55719542567572e-05,2.42150226294768e-05,0.664366436643664
-6.56191351485394e-05,2.42183731131801e-05,0.664466446644664
-6.56666016780899e-05,2.42220942347845e-05,0.664566456645665
-6.57143492381959e-05,2.42261825389902e-05,0.664666466646665
-6.57611615652549e-05,2.42301128210705e-05,0.664766476647665
-6.58070455699262e-05,2.42338862327989e-05,0.664866486648665
-6.58528097910586e-05,2.42381627353632e-05,0.664966496649665
-6.58981801087559e-05,2.42433505142149e-05,0.665066506650665
-6.59427833509223e-05,2.42480950939901e-05,0.665166516651665
-6.59869627438887e-05,2.42526067869281e-05,0.665266526652665
-6.60312711343405e-05,2.42577095655371e-05,0.665366536653665
-6.60757684142868e-05,2.42628796072126e-05,0.665466546654665
-6.61210097341792e-05,2.4268017860184e-05,0.665566556655666
-6.61670043082835e-05,2.42731010587976e-05,0.665666566656666
-6.62136715130916e-05,2.42786631611988e-05,0.665766576657666
-6.62596315342181e-05,2.42838594631105e-05,0.665866586658666
-6.63048889788761e-05,2.4288693189474e-05,0.665966596659666
-6.63494092940876e-05,2.42935508725374e-05,0.666066606660666
-6.63940263575729e-05,2.42982090699581e-05,0.666166616661666
-6.64385789221558e-05,2.43024961687604e-05,0.666266626662666
-6.64836152279479e-05,2.43077532838563e-05,0.666366636663666
-6.6528656140793e-05,2.43133257521367e-05,0.666466646664666
-6.65740402796494e-05,2.43186809975884e-05,0.666566656665667
-6.66192124937461e-05,2.43235792227744e-05,0.666666666666667
-6.66645782042305e-05,2.43282602251317e-05,0.666766676667667
-6.67091837500033e-05,2.43315908984809e-05,0.666866686668667
-6.67530337381176e-05,2.43335848336426e-05,0.666966696669667
-6.67967731567989e-05,2.43359183090573e-05,0.667066706670667
-6.68403997026006e-05,2.4338588099774e-05,0.667166716671667
-6.68840101236368e-05,2.43414755740468e-05,0.667266726672667
-6.69274892435812e-05,2.43443780212519e-05,0.667366736673667
-6.69715235139771e-05,2.43478807682542e-05,0.667466746674667
-6.70152122550749e-05,2.43515664154962e-05,0.667566756675668
-6.70585600737677e-05,2.435543288981e-05,0.667666766676668
-6.71015738807152e-05,2.43594788090836e-05,0.667766776677668
-6.71442513721509e-05,2.4363702330468e-05,0.667866786678668
-6.71866017626605e-05,2.43681013808152e-05,0.667966796679668
-6.72281942917452e-05,2.43729371803566e-05,0.668066806680668
-6.72690934586273e-05,2.43774603909372e-05,0.668166816681668
-6.730930387004e-05,2.43816744678568e-05,0.668266826682668
-6.73491710556012e-05,2.4384780777429e-05,0.668366836683668
-6.73888723870929e-05,2.43875417879219e-05,0.668466846684668
-6.74284078643553e-05,2.43899614153424e-05,0.668566856685669
-6.74677774875481e-05,2.43920426542732e-05,0.668666866686669
-6.75069858637246e-05,2.43937891903527e-05,0.668766876687669
-6.75468829950506e-05,2.43955348050375e-05,0.668866886688669
-6.75867709124304e-05,2.43976584289103e-05,0.668966896689669
-6.76266542227572e-05,2.44001563763325e-05,0.669066906690669
-6.76665283188181e-05,2.44030247312972e-05,0.669166916691669
-6.77071694904099e-05,2.44075836465889e-05,0.669266926692669
-6.77481769229586e-05,2.44136255741921e-05,0.669366936693669
-6.77895460098907e-05,2.44211364625792e-05,0.669466946694669
-6.7830809134283e-05,2.44286736111925e-05,0.66956695669567
-6.78727863528566e-05,2.44352347543574e-05,0.66966696669667
-6.79145217009054e-05,2.44411193508913e-05,0.66976697669767
-6.79554738488176e-05,2.44470569286052e-05,0.66986698669867
-6.79962923921914e-05,2.44528493839583e-05,0.66996699669967
-6.80368229941904e-05,2.44581002795206e-05,0.67006700670067
-6.80777428927313e-05,2.4464815298445e-05,0.67016701670167
-6.81192041207243e-05,2.44710686900607e-05,0.67026702670267
-6.81604372993518e-05,2.44768001018811e-05,0.67036703670367
-6.82017994756244e-05,2.44817409423678e-05,0.67046704670467
-6.82432699177235e-05,2.44862143967196e-05,0.670567056705671
-6.82849200350512e-05,2.44899716837323e-05,0.670667066706671
-6.83260887147762e-05,2.44947003691505e-05,0.670767076707671
-6.83675107827384e-05,2.45005437325057e-05,0.670867086708671
-6.84087439613659e-05,2.45061003064392e-05,0.670967096709671
-6.84497859470522e-05,2.45113733158821e-05,0.671067106710671
-6.84908878244281e-05,2.45162118796573e-05,0.671167116711671
-6.85319989159101e-05,2.45204826234053e-05,0.671267126712671
-6.85731169180516e-05,2.45241908452352e-05,0.671367136713671
-6.86131937247662e-05,2.45273386183447e-05,0.671467146714671
-6.86527683620594e-05,2.45303571634405e-05,0.671567156715672
-6.86929764700255e-05,2.45325588769563e-05,0.671667166716672
-6.87332767190525e-05,2.45347106038946e-05,0.671767176717672
-6.87739109799848e-05,2.45366646879895e-05,0.671867186718672
-6.88148746456095e-05,2.45384227417315e-05,0.671967196719672
-6.8856457960748e-05,2.45402273267613e-05,0.672067206720672
-6.88986908710053e-05,2.45425029835844e-05,0.672167216721672
-6.89407763555652e-05,2.45451108093636e-05,0.672267226722672
-6.89832396189544e-05,2.45475239869019e-05,0.672367236723672
-6.90262442116359e-05,2.45509603922524e-05,0.672467246724673
-6.90688272585641e-05,2.45539370131136e-05,0.672567256725673
-6.91108390301153e-05,2.4556656560069e-05,0.672667266726673
-6.91522864369492e-05,2.45591215670241e-05,0.672767276727673
-6.91929898036772e-05,2.45608508266346e-05,0.672867286728673
-6.92329583445653e-05,2.45618514798689e-05,0.672967296729673
-6.92721229536578e-05,2.4562944274274e-05,0.673067306730673
-6.93102302425579e-05,2.45636033140773e-05,0.673167316731673
-6.93473124609564e-05,2.45636890053759e-05,0.673267326732673
-6.93846365500394e-05,2.45643816767024e-05,0.673367336733673
-6.94211175471363e-05,2.45649515699075e-05,0.673467346734673
-6.94577874337277e-05,2.45658393501823e-05,0.673567356735674
-6.949444349916e-05,2.45662180504461e-05,0.673667366736674
-6.95311295103572e-05,2.45669717653055e-05,0.673767376737674
-6.95671267662449e-05,2.45676923093389e-05,0.673867386738674
-6.9602267109307e-05,2.45673847881485e-05,0.673967396739674
-6.96364376663444e-05,2.45670286624825e-05,0.674067406740674
-6.96699908774743e-05,2.45668611958825e-05,0.674167416741674
-6.97039748486235e-05,2.45663078880904e-05,0.674267426742674
-6.97383895797919e-05,2.4565372194396e-05,0.674367436743674
-6.97732304639265e-05,2.45640578004477e-05,0.674467446744675
-6.98080483127959e-05,2.45626213194339e-05,0.674567456745675
-6.98437622345216e-05,2.45619459245762e-05,0.674667466746675
-6.98800474316243e-05,2.45616853953908e-05,0.674767476747675
-6.99165952312301e-05,2.45612781313641e-05,0.674867486748675
-6.99536336825448e-05,2.45605942134463e-05,0.674967496749675
-6.99911581785152e-05,2.4559635945164e-05,0.675067506750675
-7.00279962227826e-05,2.45584097763994e-05,0.675167516751675
-7.00648181422844e-05,2.45582086782662e-05,0.675267526752675
-7.01016285442335e-05,2.45590227456024e-05,0.675367536753675
-7.01387268872378e-05,2.45597826799953e-05,0.675467546754675
-7.01763942020125e-05,2.4560671151336e-05,0.675567556755676
-7.02150428205245e-05,2.45627461707332e-05,0.675667566756676
-7.02546658319546e-05,2.45659959901956e-05,0.675767576757676
-7.02945813916527e-05,2.45691737091799e-05,0.675867586758676
-7.03344785231386e-05,2.4572920169606e-05,0.675967596759676
-7.03750344640093e-05,2.45766318467356e-05,0.676067606760676
-7.04159658801028e-05,2.4578861663317e-05,0.676167616761676
-7.04570654540321e-05,2.45807489450628e-05,0.676267626762676
-7.04982018843858e-05,2.45821110220721e-05,0.676367636763676
-7.05384030816924e-05,2.45828096825836e-05,0.676467646764677
-7.05780836813655e-05,2.45833952397869e-05,0.676567656765677
-7.06179163139489e-05,2.45835802132045e-05,0.676667666766677
-7.06584100595236e-05,2.45851834697624e-05,0.676767676767677
-7.06992861911404e-05,2.45858706126213e-05,0.676867686768677
-7.07411920003118e-05,2.45868694230264e-05,0.676967696769677
-7.07832383248409e-05,2.45872002098606e-05,0.677067706770677
-7.08254182540681e-05,2.45868694230264e-05,0.677167716771677
-7.08677340914401e-05,2.45858837427345e-05,0.677267726772677
-7.09103470841332e-05,2.45841434261786e-05,0.677367736773677
-7.09532526252541e-05,2.4581656305343e-05,0.677467746774677
-7.09955223920956e-05,2.45785417030694e-05,0.677567756775678
-7.10371126177338e-05,2.4575186612313e-05,0.677667766776678
-7.10783734386795e-05,2.45712724549383e-05,0.677767776777678
-7.11193808713881e-05,2.45664827259873e-05,0.677867786778678
-7.11604804451576e-05,2.45621520904697e-05,0.677967796779678
-7.12020222966588e-05,2.45578583114265e-05,0.678067806780678
-7.12428178046076e-05,2.45537188688601e-05,0.678167816781678
-7.12828600585042e-05,2.45496837761831e-05,0.678267826782678
-7.13234574628523e-05,2.45458124644576e-05,0.678367836783678
-7.13638383355474e-05,2.45416748647204e-05,0.678467846784678
-7.14040072834827e-05,2.45372737412054e-05,0.678567856785679
-7.1443538153692e-05,2.45329311273279e-05,0.678667866786679
-7.14839996498953e-05,2.45292735831415e-05,0.678767876787679
-7.15247122308893e-05,2.45277788228387e-05,0.678867886788679
-7.156573809181e-05,2.45278495411948e-05,0.678967896789679
-7.16063516209237e-05,2.45278354896571e-05,0.679067906790679
-7.16470618981513e-05,2.45286018739323e-05,0.679167916791679
-7.16873091661482e-05,2.45296999664663e-05,0.679267926792679
-7.17269759446622e-05,2.45308807556965e-05,0.679367936793679
-7.17664860832127e-05,2.45312751199587e-05,0.679467946794679
-7.1805954758126e-05,2.4531186894775e-05,0.67956795679568
-7.18448936212996e-05,2.45306967036935e-05,0.67966796679668
-7.18831299078448e-05,2.45315331152589e-05,0.67976797679768
-7.19209699875083e-05,2.45330311005129e-05,0.67986798679868
-7.19579462435269e-05,2.45343772831751e-05,0.67996799679968
-7.19956250760142e-05,2.45372378061357e-05,0.68006800680068
-7.2033421388434e-05,2.45405286284281e-05,0.68016801680168
-7.20707500845701e-05,2.45446454963966e-05,0.68026802680268
-7.21076111641027e-05,2.45495803477083e-05,0.68036803680368
-7.21441843024203e-05,2.45546561750251e-05,0.68046804680468
-7.21805938901151e-05,2.45593756463272e-05,0.680568056805681
-7.22170472448937e-05,2.4564450782588e-05,0.680668066806681
-7.22535443667562e-05,2.45698781285077e-05,0.680768076807681
-7.22898203497528e-05,2.45753448647869e-05,0.680868086808681
-7.23265593422997e-05,2.45798761377304e-05,0.680968096809681
-7.23632430500503e-05,2.45835152536746e-05,0.681068106810681
-7.23991228260054e-05,2.45866876745399e-05,0.681168116811681
-7.24343921665528e-05,2.45893272890332e-05,0.681268126812681
-7.24690602859584e-05,2.45914391649047e-05,0.681368136813681
-7.25037560478422e-05,2.45936837240798e-05,0.681468146814681
-7.25380026213347e-05,2.45951870074427e-05,0.681568156815682
-7.25707104370319e-05,2.45963588129154e-05,0.681668166816682
-7.2603897387045e-05,2.45978102668716e-05,0.681768176817682
-7.26375104898646e-05,2.46008907769148e-05,0.681868186818682
-7.26708126163637e-05,2.46040754064887e-05,0.681968196819682
-7.27038060696695e-05,2.46073625431227e-05,0.682068206820682
-7.27367027750211e-05,2.46106208856452e-05,0.682168216821682
-7.27695188565448e-05,2.46133740641438e-05,0.682268226822682
-7.28030190866446e-05,2.46168042499607e-05,0.682368236823682
-7.28368625424361e-05,2.46206748706302e-05,0.682468246824682
-7.28705908217417e-05,2.46236247705477e-05,0.682568256825683
-7.29046531129525e-05,2.46282960980716e-05,0.682668266826683
-7.29377801711162e-05,2.46322874236947e-05,0.682768276827683
-7.29708703726957e-05,2.46354377306795e-05,0.682868286828683
-7.30043913344543e-05,2.4637569416905e-05,0.682968296829683
-7.30386240867877e-05,2.46405600892939e-05,0.683068306830683
-7.30730365145095e-05,2.46430013698878e-05,0.683168316831683
-7.31078589702721e-05,2.46455138295451e-05,0.683268326832683
-7.31430223485994e-05,2.46486576866476e-05,0.683368336833683
-7.31785197386722e-05,2.46524269520102e-05,0.683468346834683
-7.3214526208666e-05,2.46564470717449e-05,0.683568356835684
-7.32495237329238e-05,2.46600603881701e-05,0.683668366836684
-7.32847539134404e-05,2.46643553189766e-05,0.683768376837684
-7.33195026563543e-05,2.46685721601301e-05,0.683868386838684
-7.33545531618021e-05,2.46736014561491e-05,0.683968396839684
-7.33899031258577e-05,2.46794353750396e-05,0.684068406840684
-7.34255502453942e-05,2.46860658544287e-05,0.684168416841684
-7.34610706707322e-05,2.46933682733957e-05,0.684268426842684
-7.3495229710057e-05,2.47008059095414e-05,0.684368436843684
-7.35284926765253e-05,2.47080606454374e-05,0.684468446844684
-7.35609747463036e-05,2.4715179933796e-05,0.684568456845685
-7.35929454327142e-05,2.47220142755621e-05,0.684668466846685
-7.36252869872947e-05,2.47284107163608e-05,0.684768476847685
-7.36576008995569e-05,2.47349515884543e-05,0.684868486848685
-7.36890164351963e-05,2.47410312939364e-05,0.684968496849685
-7.37195428086389e-05,2.47466542095217e-05,0.685068506850685
-7.37507210808068e-05,2.4753181260446e-05,0.685168516851685
-7.37825489482533e-05,2.47606030022347e-05,0.685268526852685
-7.38148697710151e-05,2.47681366955583e-05,0.685368536853685
-7.38476766385926e-05,2.47757809583048e-05,0.685468546854686
-7.38804420426926e-05,2.47829873200839e-05,0.685568556855686
-7.39131659831554e-05,2.47897601576e-05,0.685668566856686
-7.39458507635874e-05,2.47961036172187e-05,0.685768576857686
-7.3978560882891e-05,2.48025194076641e-05,0.685868586858686
-7.40110821128599e-05,2.48087076093913e-05,0.685968596859686
-7.40427464296836e-05,2.48148269355817e-05,0.686068606860686
-7.40735561372881e-05,2.4820878077301e-05,0.686168616861686
-7.41035250563531e-05,2.48268621863126e-05,0.686268626862686
-7.41326577944111e-05,2.48327792626164e-05,0.686368636863686
-7.41621475793199e-05,2.4839177085527e-05,0.686468646864686
-7.41915498302209e-05,2.48455410465657e-05,0.686568656865687
-7.42216892105682e-05,2.48521606993682e-05,0.686668666866687
-7.42522754757004e-05,2.48585221265217e-05,0.686768676867687
-7.42832187878433e-05,2.48645656665955e-05,0.686868686868687
-7.43150535659493e-05,2.48710450344489e-05,0.686968696869687
-7.43468445769715e-05,2.48773857298338e-05,0.687068706870687
-7.43780712232762e-05,2.48832514374283e-05,0.687168716871687
-7.44091228014054e-05,2.48887419000586e-05,0.687268726872687
-7.44399785793805e-05,2.48939246111499e-05,0.687368736873687
-7.44705993974905e-05,2.48992826208354e-05,0.687468746874688
-7.45016624931723e-05,2.49046917688716e-05,0.687568756875688
-7.45331655629795e-05,2.49101518249099e-05,0.687668766876688
-7.4565103999859e-05,2.49156620979043e-05,0.687768776877688
-7.45974708933111e-05,2.49212221271276e-05,0.687868786878688
-7.46305703091566e-05,2.49267229556373e-05,0.687968796879688
-7.46634854425606e-05,2.49319542712041e-05,0.688068806880688
-7.46968958348862e-05,2.49382516602324e-05,0.688168816881688
-7.4730488206047e-05,2.49448310012708e-05,0.688268826882688
-7.47639147229784e-05,2.4951610979735e-05,0.688368836883688
-7.47969150871034e-05,2.49584278146736e-05,0.688468846884688
-7.48295814393232e-05,2.49645471408639e-05,0.688568856885689
-7.48625864103415e-05,2.49704948541085e-05,0.688668866886689
-7.4895925393265e-05,2.49762727972265e-05,0.688768876887689
-7.49295960843276e-05,2.498188235234e-05,0.688868886888689
-7.49635961802423e-05,2.4987325362258e-05,0.688968896889689
-7.49979947866451e-05,2.49944997049745e-05,0.689068906890689
-7.50331742897381e-05,2.50018716905343e-05,0.689168916891689
-7.50681372608583e-05,2.50092323887903e-05,0.689268926892689
-7.51028837003256e-05,2.50165820301009e-05,0.689368936893689
-7.51373352879183e-05,2.50241587994324e-05,0.68946894689469
-7.51718076073297e-05,2.50319136315919e-05,0.68956895689569
-7.52061348043304e-05,2.50388361985317e-05,0.68966896689669
-7.52403168790803e-05,2.50449343322561e-05,0.68976897689769
-7.52742893325169e-05,2.50495063776609e-05,0.68986898689869
-7.53077227601078e-05,2.50529545310127e-05,0.68996899689969
-7.53412759712377e-05,2.50564275624888e-05,0.69006900690069
-7.53749489659067e-05,2.50599254720794e-05,0.69016901690169
-7.54087325300086e-05,2.50632056981238e-05,0.69026902690269
-7.54431541716767e-05,2.50664845420564e-05,0.69036903690369
-7.54776380088006e-05,2.50695044692741e-05,0.69046904690469
-7.55122600576758e-05,2.50723182305882e-05,0.690569056905691
-7.55468636781789e-05,2.50744416241123e-05,0.690669066906691
-7.55814534776828e-05,2.50758815604259e-05,0.690769076907691
-7.56163404323478e-05,2.50781088431221e-05,0.690869086908691
-7.56514416152193e-05,2.50807403952525e-05,0.690969096909691
-7.56862502499826e-05,2.50827186664159e-05,0.691069106910691
-7.57206903200227e-05,2.50840666918974e-05,0.691169116911691
-7.57548378417947e-05,2.50848849055893e-05,0.691269126912691
-7.57891857706141e-05,2.50862267115372e-05,0.691369136913691
-7.5823713374662e-05,2.50871656301727e-05,0.691469146914692
-7.58584506000232e-05,2.50872296682979e-05,0.691569156915692
-7.58932868771047e-05,2.50872888690015e-05,0.691669166916692
-7.59282175988536e-05,2.50873427715961e-05,0.691769176917692
-7.59630630900413e-05,2.50873098311188e-05,0.691869186918692
-7.59980744352984e-05,2.50872492482934e-05,0.691969196919692
-7.60321989218053e-05,2.50875265932504e-05,0.692069206920692
-7.60659479329294e-05,2.50875636800734e-05,0.692169216921692
-7.60993237722773e-05,2.50873625819502e-05,0.692269226922692
-7.61332017810466e-05,2.50874303057138e-05,0.692369236923692
-7.61673331780531e-05,2.50876224200796e-05,0.692469246924692
-7.62012825962245e-05,2.50880732208116e-05,0.692569256925693
-7.62350546426139e-05,2.50887804043732e-05,0.692669266926693
-7.62690247926039e-05,2.50894866665302e-05,0.692769276927693
-7.63034049709544e-05,2.50900510312576e-05,0.692869286928693
-7.63378795938124e-05,2.50912050995541e-05,0.692969296929693
-7.63725292850059e-05,2.50940195519342e-05,0.693069306930693
-7.64064418467529e-05,2.50967238955987e-05,0.693169316931693
-7.64401263589746e-05,2.5099136382081e-05,0.693269326932693
-7.64735874290436e-05,2.51012600059538e-05,0.693369336933693
-7.65071521577262e-05,2.51039192004425e-05,0.693469346934693
-7.65405372111802e-05,2.51068322438856e-05,0.693569356935694
-7.6574369149419e-05,2.51107325800812e-05,0.693669366936694
-7.66075975629096e-05,2.511402916119e-05,0.693769376937694
-7.6640669336277e-05,2.51176272743142e-05,0.693869386938694
-7.66735821662343e-05,2.51215236945127e-05,0.693969396939694
-7.67060688432255e-05,2.51263095074666e-05,0.694069406940694
-7.6738822729613e-05,2.51328165176782e-05,0.694169416941694
-7.67720534465502e-05,2.51402138420498e-05,0.694269426942694
-7.68062101824283e-05,2.5148890316376e-05,0.694369436943694
-7.68400743700385e-05,2.5158175152852e-05,0.694469446944694
-7.6873399531643e-05,2.51675795425085e-05,0.694569456945695
-7.69060727945223e-05,2.51760434010588e-05,0.694669466946695
-7.69395592033032e-05,2.51850679386981e-05,0.694769476947695
-7.69737712238179e-05,2.51948600123659e-05,0.694869486948695
-7.7007338256107e-05,2.5204421502743e-05,0.694969496949695
-7.70409444484268e-05,2.52141278851122e-05,0.695069506950695
-7.70745851937245e-05,2.52239780077403e-05,0.695169516951695
-7.71084171319633e-05,2.52329610818422e-05,0.695269526952695
-7.7141698526484e-05,2.52420517307746e-05,0.695369536953695
-7.71746436058127e-05,2.52518025712737e-05,0.695469546954695
-7.72076946475212e-05,2.526143938706e-05,0.695569556955696
-7.72414436586454e-05,2.52708488444768e-05,0.695669566956696
-7.72758791216324e-05,2.52800327863533e-05,0.695769576957696
-7.73106232574932e-05,2.52887938002147e-05,0.695869586958696
-7.73456714593346e-05,2.52971362627554e-05,0.695969596959696
-7.73803603105588e-05,2.53052184264694e-05,0.696069606960696
-7.74155628487571e-05,2.53141763920983e-05,0.696169616961696
-7.74515578011982e-05,2.5324330580617e-05,0.696269626962696
-7.74883359536162e-05,2.53356685529583e-05,0.696369636963696
-7.75254227790677e-05,2.53472771900157e-05,0.696469646964696
-7.75624888727007e-05,2.53590226567324e-05,0.696569656965697
-7.75999143169507e-05,2.53705253314399e-05,0.696669666966697
-7.76376945047648e-05,2.53817875176647e-05,0.696769676967697
-7.76758893278325e-05,2.53934825370866e-05,0.696869686968697
-7.77145632852163e-05,2.54050480981461e-05,0.696969696969697
-7.77534238283283e-05,2.54165804883797e-05,0.697069706970697
-7.77923742092144e-05,2.54279903308404e-05,0.697169716971697
-7.78321884135857e-05,2.54401216387492e-05,0.697269726972697
-7.78720832414652e-05,2.54519451951189e-05,0.697369736973697
-7.79125055776377e-05,2.5462941784388e-05,0.697469746974697
-7.79534508150502e-05,2.54731194689092e-05,0.697569756975698
-7.79940850758226e-05,2.54831121800028e-05,0.697669766976698
-7.80350948121376e-05,2.54933193497015e-05,0.697769776977698
-7.80753443835812e-05,2.55028983468962e-05,0.697869786978698
-7.811504110786e-05,2.55117178704052e-05,0.697969796979698
-7.8153915472291e-05,2.55211201868838e-05,0.698069806980698
-7.81919720836075e-05,2.55310993071569e-05,0.698169816981698
-7.82290980690899e-05,2.55399089254839e-05,0.698269826982698
-7.82668736498509e-05,2.55490578537153e-05,0.698369836983698
-7.83048450306062e-05,2.55578395993454e-05,0.698469846984698
-7.83430651925456e-05,2.55672092057054e-05,0.698569856985699
-7.83814466015015e-05,2.55772631906805e-05,0.698669866986699
-7.84198464388294e-05,2.55879101041658e-05,0.698769876987699
-7.84577625347882e-05,2.55973854425371e-05,0.698869886988699
-7.84954367602224e-05,2.56062164836887e-05,0.698969896989699
-7.8533281446939e-05,2.56139934297388e-05,0.699069906990699
-7.85716559453952e-05,2.56234604753886e-05,0.699169916991699
-7.86105602555911e-05,2.56346012656038e-05,0.699269926992699
-7.86495590104543e-05,2.56458498610081e-05,0.699369936993699
-7.86886568171978e-05,2.56572051098183e-05,0.699469946994699
-7.87277062498044e-05,2.56684000329768e-05,0.6995699569957
-7.87670712659442e-05,2.56803332373548e-05,0.6996699669967
-7.88064431925836e-05,2.56925375671463e-05,0.6997699769977
-7.8845877314679e-05,2.57047656232989e-05,0.6998699869987
-7.88856201096481e-05,2.57174313500704e-05,0.6999699969997
-7.89254204927004e-05,2.57301166568272e-05,0.7000700070007
-7.89649882194939e-05,2.574248822287e-05,0.7001700170017
-7.9004323289709e-05,2.57545771458369e-05,0.7002700270027
-7.90436744846897e-05,2.57668003645778e-05,0.7003700370037
-7.9083200747846e-05,2.57785244084699e-05,0.700470047004701
-7.91229020793377e-05,2.57897541149247e-05,0.700570057005701
-7.91621588294912e-05,2.58011068298598e-05,0.700670067006701
-7.92012013515981e-05,2.58128147490462e-05,0.700770077007701
-7.92400296453388e-05,2.58248744171942e-05,0.700870087008701
-7.92791205414228e-05,2.58373848860642e-05,0.700970097009701
-7.93176885362668e-05,2.58499582412962e-05,0.701070107010701
-7.93562565312706e-05,2.58629236572438e-05,0.701170117011701
-7.93946333331734e-05,2.58753500472958e-05,0.701270127012701
-7.94326899444899e-05,2.58876013690923e-05,0.701370137013701
-7.94704286688266e-05,2.58996787744165e-05,0.701470147014701
-7.95087386683803e-05,2.59118913969195e-05,0.701570157015702
-7.95470118115097e-05,2.59243189387248e-05,0.701670167016702
-7.95849970134241e-05,2.59362198936915e-05,0.701770177017702
-7.96231757118861e-05,2.59480084364062e-05,0.701870187018702
-7.96614903184929e-05,2.59596460979437e-05,0.701970197019702
-7.9699500859279e-05,2.59710725258174e-05,0.702070207020702
-7.97365347035406e-05,2.59821787630948e-05,0.702170217021702
-7.97732138042381e-05,2.59926570582169e-05,0.702270227022702
-7.98098168884805e-05,2.60025617744855e-05,0.702370237023702
-7.98461089962426e-05,2.60119468144951e-05,0.702470247024703
-7.98823826756328e-05,2.6021214604841e-05,0.702570257025703
-7.99186402304172e-05,2.60303662973162e-05,0.702670267026703
-7.99548770535428e-05,2.6039403043654e-05,0.702770277027703
-7.99907314906262e-05,2.60482661038683e-05,0.702870287028703
-8.00264223770868e-05,2.60565535120612e-05,0.702970297029703
-8.0061576541308e-05,2.60649003513063e-05,0.703070307030703
-8.00965256912691e-05,2.60730778811322e-05,0.703170317031703
-8.01310371707114e-05,2.60810658304875e-05,0.703270327032703
-8.01648253418663e-05,2.60891482245402e-05,0.703370337033703
-8.01976137812316e-05,2.60968984496466e-05,0.703470347034703
-8.02300451734263e-05,2.61039903260057e-05,0.703570357035704
-8.02624857797272e-05,2.61108785703563e-05,0.703670367036704
-8.02949379037406e-05,2.61175654862252e-05,0.703770377037704
-8.03277378606586e-05,2.61242618465687e-05,0.703870387038704
-8.03607520459427e-05,2.61312472998706e-05,0.703970397039704
-8.03938814075531e-05,2.61377575350233e-05,0.704070407040704
-8.04272434257419e-05,2.6144106983817e-05,0.704170417041704
-8.04606584251206e-05,2.61500127728269e-05,0.704270427042704
-8.04939444268542e-05,2.61550250227257e-05,0.704370437043704
-8.05273893721576e-05,2.61595496154282e-05,0.704470447044705
-8.05606914984969e-05,2.61646779632176e-05,0.704570457045705
-8.0593850806032e-05,2.61704038465703e-05,0.704670467046705
-8.06267198689055e-05,2.61768606398358e-05,0.704770477047705
-8.06599736212678e-05,2.61834763766412e-05,0.704870487048705
-8.06940290018191e-05,2.61906903400758e-05,0.704970497049705
-8.07288767964533e-05,2.6198496310586e-05,0.705070507050705
-8.0763429739373e-05,2.62062260342725e-05,0.705170517051705
-8.07980471811951e-05,2.62137256353655e-05,0.705270527052705
-8.08325010723943e-05,2.6221014463502e-05,0.705370537053705
-8.08667960200237e-05,2.62280945918598e-05,0.705470547054705
-8.09008352758094e-05,2.6235770873669e-05,0.705570557055706
-8.09352983811147e-05,2.62438613300745e-05,0.705670567056706
-8.09694021358029e-05,2.6251667070236e-05,0.705770577057706
-8.10031511469271e-05,2.62591913190949e-05,0.705870587058706
-8.10366790191853e-05,2.62665110145307e-05,0.705970597059706
-8.10706491691754e-05,2.62740783393775e-05,0.706070607060706
-8.11053910015896e-05,2.62824224143988e-05,0.706170617061706
-8.11401443515565e-05,2.62906727357588e-05,0.706270627062706
-8.1174865452152e-05,2.62996136552674e-05,0.706370637063706
-8.12093746279878e-05,2.63086361197288e-05,0.706470647064707
-8.12441556204328e-05,2.63188366091966e-05,0.706570657065707
-8.12791162881064e-05,2.63301568443617e-05,0.706670667066707
-8.13146159816258e-05,2.63425012287536e-05,0.706770677067707
-8.13506523975443e-05,2.63558596268416e-05,0.706870687068707
-8.13875641548203e-05,2.63706996551292e-05,0.706970697069707
-8.14253397355813e-05,2.63870068013714e-05,0.707070707070707
-8.14634977022247e-05,2.64046283415619e-05,0.707170717071707
-8.15017293817168e-05,2.64230183392054e-05,0.707270727072707
-8.15400324707709e-05,2.64421694230052e-05,0.707370737073707
-8.15787548021317e-05,2.64625826106393e-05,0.707470747074707
-8.1617887161853e-05,2.64842459237477e-05,0.707570757075708
-8.1657429549615e-05,2.65071462322074e-05,0.707670767076708
-8.16972299328271e-05,2.65304572599836e-05,0.707770777077708
-8.17373021326484e-05,2.65530228656019e-05,0.707870787078708
-8.17775908641228e-05,2.65748598648339e-05,0.707970797079708
-8.1818144501387e-05,2.6597403126213e-05,0.708070807080708
-8.1858458571733e-05,2.66200210219553e-05,0.708170817081708
-8.18985353784476e-05,2.66427130913536e-05,0.708270827082708
-8.1938022481573e-05,2.66648354978855e-05,0.708370837083708
-8.19781891260617e-05,2.66877212941101e-05,0.708470847084708
-8.20188740645775e-05,2.67110864548395e-05,0.708570857085709
-8.20593470783336e-05,2.67346057216771e-05,0.708670867086709
-8.2099605864043e-05,2.67582777125309e-05,0.708770877087709
-8.21406962237064e-05,2.67824491085923e-05,0.708870887088709
-8.21815147669204e-05,2.68065707484049e-05,0.708970897089709
-8.2221844962032e-05,2.68311722134295e-05,0.709070907090709
-8.22616891123279e-05,2.6856248435886e-05,0.709170917091709
-8.23021851613492e-05,2.68828823050072e-05,0.709270927092709
-8.23423149492537e-05,2.69094968244817e-05,0.709370937093709
-8.23831864738175e-05,2.69379599263985e-05,0.709470947094709
-8.24235558288e-05,2.69668378939875e-05,0.70957095709571
-8.24634253178078e-05,2.69961268112516e-05,0.70967096709671
-8.25039397952011e-05,2.70268835375263e-05,0.70977097709771
-8.25451499384035e-05,2.70597638876638e-05,0.70987098709871
-8.25873367782902e-05,2.7093947114117e-05,0.70997099709971
-8.26304841899358e-05,2.71294205474499e-05,0.71007100710071
-8.26738297050222e-05,2.71644252125361e-05,0.71017101710171
-8.27168342978636e-05,2.71989353098165e-05,0.71027102710271
-8.27602512223521e-05,2.72323662035222e-05,0.71037103710371
-8.28039100175252e-05,2.72648434360087e-05,0.71047104710471
-8.28482483539017e-05,2.72982531372384e-05,0.710571057105711
-8.28932593209819e-05,2.73325858627567e-05,0.710671067106711
-8.2938938311553e-05,2.73678328591348e-05,0.710771077107711
-8.29849674384752e-05,2.74034341383597e-05,0.710871087108711
-8.30309458879738e-05,2.74390257427611e-05,0.710971097109711
-8.30768782667821e-05,2.74746076723492e-05,0.711071107110711
-8.31227622714535e-05,2.75101801574526e-05,0.711171117111711
-8.31681003396196e-05,2.75447001599149e-05,0.711271127112711
-8.32128993819401e-05,2.7578177815267e-05,0.711371137113711
-8.32571617018613e-05,2.76106234893982e-05,0.711471147114711
-8.33017626405811e-05,2.76417386448654e-05,0.711571157115712
-8.33459858004716e-05,2.76721169012348e-05,0.711671167116712
-8.33901283368538e-05,2.7701495195436e-05,0.711771177117712
-8.34343607108504e-05,2.77302335691419e-05,0.711871187118712
-8.34781254684034e-05,2.77586563592945e-05,0.711971197119712
-8.35210770800548e-05,2.77865087955348e-05,0.712071207120712
-8.35635103973593e-05,2.78127623519316e-05,0.712171217121712
-8.36054277242433e-05,2.7837432231776e-05,0.712271227122712
-8.36474901735379e-05,2.78609114172081e-05,0.712371237123712
-8.36887717261425e-05,2.78840787047454e-05,0.712471247124712
-8.37295879659098e-05,2.79067622510836e-05,0.712571257125713
-8.37699434997333e-05,2.79289668936242e-05,0.712671267126713
-8.38101493040929e-05,2.79510135140396e-05,0.712771277127713
-8.38502215037544e-05,2.79735802714312e-05,0.712871287128713
-8.38898399081315e-05,2.79965794013025e-05,0.712971297129713
-8.3929637987897e-05,2.80208348761919e-05,0.713071307130713
-8.39688002933831e-05,2.80465966290267e-05,0.713171317131713
-8.40074074482579e-05,2.80719172559729e-05,0.713271327132713
-8.40457220550245e-05,2.80971904301968e-05,0.713371337133713
-8.40848728427981e-05,2.81225069107873e-05,0.713471347134713
-8.41248505977922e-05,2.81478660066684e-05,0.713571357135714
-8.41656507127941e-05,2.81732674874914e-05,0.713671367136714
-8.42072639738573e-05,2.81987106622005e-05,0.713771377137714
-8.42492273712717e-05,2.82236558138239e-05,0.713871387138714
-8.42915777616214e-05,2.82479145136445e-05,0.713971397139714
-8.43343381803316e-05,2.82715402035593e-05,0.714071407140714
-8.43777781400854e-05,2.82945013251931e-05,0.714171417141714
-8.44221763683113e-05,2.83173997908335e-05,0.714271427142714
-8.44674637587341e-05,2.83402245435253e-05,0.714371437143714
-8.45132625328443e-05,2.83632183752877e-05,0.714471447144714
-8.45583333916141e-05,2.83859470708016e-05,0.714571457145715
-8.4602846796326e-05,2.84082873912283e-05,0.714671467146715
-8.46469087092e-05,2.84307666144921e-05,0.714771477147715
-8.46907517866547e-05,2.84524303883079e-05,0.714871487148715
-8.47345234547073e-05,2.84739055030476e-05,0.714971497149715
-8.47773621934792e-05,2.84950721751824e-05,0.715071507150715
-8.48193348049997e-05,2.85162125870908e-05,0.715171517151715
-8.48604482000881e-05,2.85373271994602e-05,0.715271527152715
-8.49007991268585e-05,2.85582596026458e-05,0.715371537153715
-8.4941725935899e-05,2.85795707060854e-05,0.715471547154716
-8.49828209027752e-05,2.86016203210932e-05,0.715571557155716
-8.50235634295341e-05,2.86233126586618e-05,0.715671567156716
-8.50639143563044e-05,2.8644226863964e-05,0.715771577157716
-8.51040165018907e-05,2.86649247678419e-05,0.715871587158716
-8.51441117368174e-05,2.8685666899491e-05,0.715971597159716
-8.51831865082956e-05,2.87059322005205e-05,0.716071607160716
-8.52212523337182e-05,2.87257250476547e-05,0.716171617161716
-8.52583161239046e-05,2.87450500479267e-05,0.716271627162716
-8.5295370699825e-05,2.87648650089415e-05,0.716371637163716
-8.53330794782369e-05,2.87854475059848e-05,0.716471647164716
-8.5371435548481e-05,2.88067897070724e-05,0.716571657165717
-8.54100242751436e-05,2.88290268293829e-05,0.716671667166717
-8.54482052770522e-05,2.88506300203732e-05,0.716771677167717
-8.54859278766233e-05,2.88711798072979e-05,0.716871687168717
-8.55243668738222e-05,2.88913105822046e-05,0.716971697169717
-8.55626791769823e-05,2.89105450537764e-05,0.717071707170717
-8.56008809107096e-05,2.89289203088362e-05,0.717171717171717
-8.56393705856518e-05,2.89472891140038e-05,0.717271727172717
-8.56778487428815e-05,2.89648919956035e-05,0.717371737173717
-8.57163568460358e-05,2.89818028969426e-05,0.717471747174718
-8.57555744361585e-05,2.89993081088938e-05,0.717571757175718
-8.57956143864487e-05,2.90167131173114e-05,0.717671767176718
-8.58357602991188e-05,2.9034887965294e-05,0.717771777177718
-8.58761895459508e-05,2.90528372977363e-05,0.717871787178718
-8.59167132374501e-05,2.90702653414492e-05,0.717971797179718
-8.59572000723653e-05,2.90873335738476e-05,0.718071807180718
-8.59976477474095e-05,2.910404568058e-05,0.718171817181718
-8.60379157470652e-05,2.91210496445045e-05,0.718271827182718
-8.60787826644161e-05,2.91381865220912e-05,0.718371837183718
-8.61202415889625e-05,2.91554549311981e-05,0.718471847184718
-8.616210363105e-05,2.91733001441097e-05,0.718571857185719
-8.62043687908385e-05,2.91917164019896e-05,0.718671867186719
-8.62470301578283e-05,2.92106984067288e-05,0.718771877187719
-8.6289836647069e-05,2.92301450333591e-05,0.718871887188719
-8.63322354115557e-05,2.92483079029918e-05,0.718971897189719
-8.63752676467153e-05,2.92668321964095e-05,0.719071907190719
-8.64177585524227e-05,2.92852912999386e-05,0.719171917191719
-8.64607815733164e-05,2.93039793743079e-05,0.719271927192719
-8.65035442954732e-05,2.93217971752099e-05,0.719371937193719
-8.65468667754543e-05,2.93390890803294e-05,0.71947194719472
-8.65904011800353e-05,2.93560345346062e-05,0.71957195719572
-8.66348040151544e-05,2.93737774708063e-05,0.71967196719672
-8.66799739256446e-05,2.9391893348434e-05,0.71977197719772
-8.67250586057334e-05,2.94105945529164e-05,0.71987198719872
-8.67707652386227e-05,2.94297202978845e-05,0.71997199719972
-8.68173449092631e-05,2.94494058005369e-05,0.72007200720072
-8.68647860997821e-05,2.94696457627446e-05,0.72017201720172
-8.6912289485757e-05,2.94903012816806e-05,0.72027202720272
-8.69598481565283e-05,2.95113679806404e-05,0.72037203720372
-8.7007549645944e-05,2.95320050713342e-05,0.72047204720472
-8.70558661778204e-05,2.95531139248872e-05,0.720572057205721
-8.71046411120344e-05,2.95747026036324e-05,0.720672067206721
-8.7153316994528e-05,2.95962012143747e-05,0.720772077207721
-8.72015851522675e-05,2.96180018178397e-05,0.720872087208721
-8.72498463995074e-05,2.96401555523783e-05,0.720972097209721
-8.72979809525488e-05,2.96622740429231e-05,0.721072107210721
-8.7346154665621e-05,2.96850082669047e-05,0.721172117211721
-8.73943629315111e-05,2.97083515440921e-05,0.721272127212721
-8.74423615764077e-05,2.97316713252771e-05,0.721372137213721
-8.74900123882399e-05,2.97550512285902e-05,0.721472147214722
-8.75373199740607e-05,2.97784903326069e-05,0.721572157215722
-8.75844156352816e-05,2.98023795462996e-05,0.721672167216722
-8.76311957129692e-05,2.98266633545932e-05,0.721772177217722
-8.76781209130676e-05,2.98516548071657e-05,0.721872187218722
-8.77254146778891e-05,2.98776185795483e-05,0.721972197219722
-8.77730793108804e-05,2.99037180298169e-05,0.722072207220722
-8.78215225367956e-05,2.99300118979778e-05,0.722172217221722
-8.78707351416883e-05,2.99564981108631e-05,0.722272227222722
-8.79208668548624e-05,2.99832828611614e-05,0.722372237223722
-8.79713095445168e-05,3.00099241015795e-05,0.722472247224722
-8.80219434271124e-05,3.0035544417712e-05,0.722572257225723
-8.80726510225566e-05,3.00611900726661e-05,0.722672267226723
-8.81236304346101e-05,3.00869472184479e-05,0.722772277227723
-8.81745729900794e-05,3.01125145534004e-05,0.722872287228723
-8.82249903408621e-05,3.01366311254526e-05,0.722972297229723
-8.82748847905647e-05,3.0159311216491e-05,0.723072307230723
-8.83250372353976e-05,3.01827503205077e-05,0.723172317231723
-8.83758784356999e-05,3.02048432418721e-05,0.723272327232723
-8.84274060877053e-05,3.02256031106974e-05,0.723372337233723
-8.84791364503643e-05,3.02465530207006e-05,0.723472347234723
-8.85311939142691e-05,3.02674469549414e-05,0.723572357235724
-8.85831776650055e-05,3.02881370268251e-05,0.723672367236724
-8.86361288983201e-05,3.03105681063207e-05,0.723772377237724
-8.8690033792894e-05,3.03347231473178e-05,0.723872387238724
-8.87440953274312e-05,3.03597212801212e-05,0.723972397239724
-8.879803016777e-05,3.03846459303346e-05,0.724072407240724
-8.885131541283e-05,3.04092612165284e-05,0.724172417241724
-8.89039579732709e-05,3.04335703636537e-05,0.724272427242724
-8.89559647594324e-05,3.04575761359343e-05,0.724372437243724
-8.90073403785273e-05,3.04812817583214e-05,0.724472447244724
-8.90580917410555e-05,3.05046902253873e-05,0.724572457245725
-8.91081681694333e-05,3.05273991105472e-05,0.724672467246725
-8.91578737296412e-05,3.05500024940544e-05,0.724772477247725
-8.92070471745031e-05,3.05724483161437e-05,0.724872487248725
-8.92561192640382e-05,3.05954760097879e-05,0.724972497249725
-8.93053710289617e-05,3.06182804914184e-05,0.725072507250725
-8.93544730644214e-05,3.06408801892772e-05,0.725172517251725
-8.94042362128724e-05,3.06648746742639e-05,0.725272527252725
-8.94541053235434e-05,3.0688541827706e-05,0.725372537253725
-8.95043038390667e-05,3.07138589993525e-05,0.725472547254725
-8.95545991028637e-05,3.07400724743338e-05,0.725572557255726
-8.96049957218278e-05,3.0767173038534e-05,0.725672567256726
-8.96547565668322e-05,3.07942533316828e-05,0.725772577257726
-8.97038908516632e-05,3.08213131234116e-05,0.725872587258726
-8.97538106400776e-05,3.08484719669208e-05,0.725972597259726
-8.9804142760299e-05,3.087563933348e-05,0.726072607260726
-8.98546153957183e-05,3.09032512812377e-05,0.726172617261726
-8.99044107935406e-05,3.09306003962834e-05,0.726272627262726
-8.99540265161342e-05,3.09573996588267e-05,0.726372637263726
-9.00038034857444e-05,3.09837856681684e-05,0.726472647264726
-9.0053361620095e-05,3.1009791134437e-05,0.726572657265727
-9.01029566107102e-05,3.10348281968826e-05,0.726672667266727
-9.01516831709471e-05,3.10595828466209e-05,0.726772677267727
-9.01995482109857e-05,3.10840578478656e-05,0.726872687268727
-9.02465609450919e-05,3.11082559648606e-05,0.726972697269727
-9.02927282839252e-05,3.11321797315011e-05,0.727072707270727
-9.03390683874875e-05,3.11563633362611e-05,0.727172717271727
-9.03851988698965e-05,3.11807155593843e-05,0.727272727272727
-9.04311197309922e-05,3.12052343276929e-05,0.727372737273727
-9.04765476369325e-05,3.12298721884746e-05,0.727472747274727
-9.05214848910042e-05,3.12546277596174e-05,0.727572757275728
-9.05656965331821e-05,3.12799933053808e-05,0.727672767276728
-9.06091710460735e-05,3.13056269819851e-05,0.727772777277728
-9.06526593799642e-05,3.13313235449413e-05,0.727872787278728
-9.06966268481709e-05,3.1357306436622e-05,0.727972797279728
-9.07411080033516e-05,3.13841319594017e-05,0.728072807280728
-9.07853012173173e-05,3.1410179349905e-05,0.728172817281728
-9.0829095920795e-05,3.14353905591915e-05,0.728272827282728
-9.08724921136248e-05,3.14597734192554e-05,0.728372837283728
-9.09159896616216e-05,3.14836969555373e-05,0.728472847284728
-9.0959583958052e-05,3.15088512676367e-05,0.728572857285729
-9.10029686331692e-05,3.15328925142797e-05,0.728672867286729
-9.10458257999934e-05,3.1557071972684e-05,0.728772877287729
-9.10889340516082e-05,3.15817040746494e-05,0.728872887288729
-9.11322910844071e-05,3.16067844434515e-05,0.728972897289729
-9.11757563831924e-05,3.16321331734533e-05,0.729072907290729
-9.12193161264853e-05,3.16577251561715e-05,0.729172917291729
-9.12631983639708e-05,3.16818638421044e-05,0.729272927292729
-9.13077831780848e-05,3.17060412273407e-05,0.729372937293729
-9.13527250392095e-05,3.17307712293032e-05,0.729472947294729
-9.13973881732253e-05,3.17540106173086e-05,0.72957295729573
-9.14409340955188e-05,3.1776821088124e-05,0.72967296729673
-9.14844178223565e-05,3.17992694440884e-05,0.72977297729773
-9.15278462645576e-05,3.1821359601219e-05,0.72987298729873
-9.15712148150691e-05,3.18430952451442e-05,0.72997299729973
-9.16151984078815e-05,3.18665039425788e-05,0.73007300730073
-9.16592511066494e-05,3.18889949138439e-05,0.73017301730173
-9.17036055676316e-05,3.19108351380071e-05,0.73027302730273
-9.17479554217206e-05,3.19334005132768e-05,0.73037303730373
-9.17920910474434e-05,3.19558919452491e-05,0.730473047304731
-9.18353490285219e-05,3.19779346496674e-05,0.730573057305731
-9.18786392589718e-05,3.19999639936139e-05,0.730673067306731
-9.19220561834603e-05,3.20221329314535e-05,0.730773077307731
-9.19653832704944e-05,3.2044873835666e-05,0.730873087308731
-9.20085813597235e-05,3.20675032490609e-05,0.730973097309731
-9.20520236230837e-05,3.20906461191811e-05,0.731073107310731
-9.20956570793851e-05,3.2114459777096e-05,0.731173117311731
-9.21385994769304e-05,3.21379947079419e-05,0.731273127312731
-9.2181276968526e-05,3.21611661418349e-05,0.731373137313731
-9.22236895541718e-05,3.21839775340549e-05,0.731473147314731
-9.22651922456422e-05,3.2206510199206e-05,0.731573157315732
-9.23058587559458e-05,3.22289917259964e-05,0.731673167316732
-9.23461267557614e-05,3.22515909631479e-05,0.731773177317732
-9.23864270047884e-05,3.22732201840158e-05,0.731873187318732
-9.24267249503689e-05,3.2294082099194e-05,0.731973197319732
-9.24662604277911e-05,3.23144176578823e-05,0.732073207320732
-9.25057567450226e-05,3.23349188403314e-05,0.732173217321732
-9.25451977776176e-05,3.23550203604193e-05,0.732273227322732
-9.25844407067718e-05,3.2374748708721e-05,0.732373237323732
-9.26232966428308e-05,3.23943289400694e-05,0.732473247324733
-9.2661767889401e-05,3.24137628972938e-05,0.732573257325733
-9.26996701643605e-05,3.24329434662711e-05,0.732673267326733
-9.27372499451274e-05,3.24523108514951e-05,0.732773277327733
-9.27749633305924e-05,3.2471490268709e-05,0.732873287328733
-9.28120363347249e-05,3.24902667986106e-05,0.732973297329733
-9.28485449742999e-05,3.25088049131974e-05,0.733073307330733
-9.28843717690651e-05,3.25270011840047e-05,0.733173317331733
-9.29200879943973e-05,3.25453718320014e-05,0.733273327332733
-9.29567693985415e-05,3.25654595309102e-05,0.733373337333733
-9.29940635416998e-05,3.25868572470629e-05,0.733473347334733
-9.30319658164995e-05,3.2609552080685e-05,0.733573357335734
-9.30704693126009e-05,3.2633531132032e-05,0.733673367336734
-9.31090603428699e-05,3.26571305617005e-05,0.733773377337734
-9.31477412107533e-05,3.26803538250002e-05,0.733873387338734
-9.31865096126445e-05,3.2703205068287e-05,0.733973397339734
-9.32253655487035e-05,3.27256872861333e-05,0.734073407340734
-9.32642191813159e-05,3.27485850607178e-05,0.734173417341734
-9.33036671245704e-05,3.27727649798294e-05,0.734273427342734
-9.33433914913273e-05,3.27972420542519e-05,0.734373437343734
-9.33833922815867e-05,3.28220128286958e-05,0.734473447344735
-9.34241647542702e-05,3.28466435485393e-05,0.734573457345735
-9.34653426481013e-05,3.28714845806321e-05,0.734673467346735
-9.35059492665555e-05,3.28968296249754e-05,0.734773477347735
-9.35455377251676e-05,3.29222552928669e-05,0.734873487348735
-9.35850708988235e-05,3.29485376433752e-05,0.734973497349735
-9.36245464843963e-05,3.29756679231115e-05,0.735073507350735
-9.36651623171164e-05,3.30026282023726e-05,0.735173517351735
-9.37059716462243e-05,3.30295387253949e-05,0.735273527352735
-9.37467256906957e-05,3.30552622396435e-05,0.735373537353735
-9.37877146950322e-05,3.30813275976816e-05,0.735473547354735
-9.38278859465739e-05,3.31070465048671e-05,0.735573557355736
-9.38691651957319e-05,3.31333634083332e-05,0.735673567356736
-9.39108867226216e-05,3.31600410445183e-05,0.735773577357736
-9.39530482234768e-05,3.31867622174087e-05,0.735873587358736
-9.39954331668043e-05,3.3213671358309e-05,0.735973597359736
-9.40379862678078e-05,3.3240686000862e-05,0.736073607360736
-9.40806660630098e-05,3.32679789097767e-05,0.736173617361736
-9.4123470248644e-05,3.32955470904804e-05,0.736273627362736
-9.41665255190689e-05,3.3323237818947e-05,0.736373637363736
-9.420995396127e-05,3.33518405147569e-05,0.736473647364737
-9.42533708859184e-05,3.33802674512653e-05,0.736573657365737
-9.42971149116527e-05,3.34089083856714e-05,0.736673667366737
-9.43409027044709e-05,3.3437484130189e-05,0.736773677367737
-9.43843150219064e-05,3.34661697530635e-05,0.736873687368737
-9.44270524053514e-05,3.34947943324053e-05,0.736973697369737
-9.44692254239191e-05,3.35231535451401e-05,0.737073707370737
-9.45111565719622e-05,3.35519002115474e-05,0.737173717371737
-9.45531959858318e-05,3.35804008610045e-05,0.737273727372737
-9.45954404139615e-05,3.36084034873659e-05,0.737373737373737
-9.46372679030713e-05,3.36362732000851e-05,0.737473747374737
-9.46796966134826e-05,3.36656167109898e-05,0.737573757375738
-9.47218811497629e-05,3.36947522131817e-05,0.737673767376738
-9.47639505095572e-05,3.37243461177511e-05,0.737773777377738
-9.4806075153988e-05,3.37546124225857e-05,0.737873787378738
-9.48480477656684e-05,3.37853910323924e-05,0.737973797379738
-9.48901355536748e-05,3.38176846735632e-05,0.738073807380738
-9.49319492216255e-05,3.3849879032625e-05,0.738173817381738
-9.49737997461603e-05,3.38820480528451e-05,0.738273827382738
-9.50156894305661e-05,3.39141921949608e-05,0.738373837383738
-9.50586709881422e-05,3.3947348738292e-05,0.738473847384738
-9.51020879126308e-05,3.39810606626031e-05,0.738573857385739
-9.51458042960468e-05,3.40147136165494e-05,0.738673867386739
-9.51899007618986e-05,3.40486054465178e-05,0.738773877387739
-9.52342022416909e-05,3.40827237134311e-05,0.738873887388739
-9.5278158192185e-05,3.41158991457117e-05,0.738973897389739
-9.53219667168218e-05,3.41487129238488e-05,0.739073907390739
-9.53653352673333e-05,3.41811986793953e-05,0.739173917391739
-9.54086162836771e-05,3.42134803422163e-05,0.739273927392739
-9.5452535377587e-05,3.424586405139e-05,0.739373937393739
-9.54975002739769e-05,3.4278867179669e-05,0.739473947394739
-9.55434994551343e-05,3.43124835074996e-05,0.73957395739574
-9.55904730293696e-05,3.43477952330589e-05,0.73967396739674
-9.56369536481297e-05,3.43824981357709e-05,0.73977397739774
-9.56836254599908e-05,3.44161252901882e-05,0.73987398739874
-9.5729668408232e-05,3.44491800175252e-05,0.73997399739974
-9.57749028176247e-05,3.44805626127674e-05,0.74007400740074
-9.5819846982196e-05,3.45114598543398e-05,0.74017401740174
-9.5864821092692e-05,3.45422059843865e-05,0.74027402740274
-9.59095464220039e-05,3.45729742283038e-05,0.74037403740374
-9.59537096902048e-05,3.46034275797338e-05,0.74047404740474
-9.59976909795706e-05,3.46335026916272e-05,0.740574057405741
-9.6042264275972e-05,3.46644052313186e-05,0.740674067406741
-9.60872130475964e-05,3.46956086119696e-05,0.740774077407741
-9.61325349911568e-05,3.47271098389875e-05,0.740874087408741
-9.6177997449915e-05,3.47581105090347e-05,0.740974097409741
-9.62236027274775e-05,3.47886154595327e-05,0.741074107410741
-9.6268463965094e-05,3.48189038782479e-05,0.741174117411741
-9.63134288614839e-05,3.48486074308257e-05,0.741274127412741
-9.63584766849885e-05,3.48783459970486e-05,0.741374137413741
-9.64035037766745e-05,3.49072829349925e-05,0.741474147414741
-9.64485101365418e-05,3.49354263070103e-05,0.741574157415742
-9.64940048448312e-05,3.49633098409086e-05,0.741674167416742
-9.65396216401062e-05,3.49908589023142e-05,0.741774177417742
-9.65853605223669e-05,3.50180771768756e-05,0.741874187418742
-9.66312191883265e-05,3.50449676591852e-05,0.741974197419742
-9.66771446564753e-05,3.50720124779816e-05,0.742074207420742
-9.67228098258872e-05,3.50993956852577e-05,0.742174217421742
-9.67680327175674e-05,3.5126897985007e-05,0.742274227422742
-9.68128801340247e-05,3.51547432803091e-05,0.742374237423742
-9.68578726727329e-05,3.51826956897344e-05,0.742474247424742
-9.69028030163049e-05,3.52098338014749e-05,0.742574257425743
-9.69488574820988e-05,3.52388485987132e-05,0.742674267426743
-9.69951653362898e-05,3.52667072544871e-05,0.742774277427743
-9.70407038115032e-05,3.52944389857838e-05,0.742874287428743
-9.70856249408093e-05,3.53232798665498e-05,0.742974297429743
-9.71303203243562e-05,3.53536256431593e-05,0.743074307430743
-9.71747692301656e-05,3.5383633722335e-05,0.743174317431743
-9.72193056699829e-05,3.54134192805529e-05,0.743274327432743
-9.72634896698426e-05,3.54433921157348e-05,0.743374337433743
-9.73069964321053e-05,3.54723341214391e-05,0.743474347434743
-9.73498305636643e-05,3.55002554332164e-05,0.743574357435744
-9.73935976248237e-05,3.55279028553364e-05,0.743674367436744
-9.74375789140296e-05,3.55558048174669e-05,0.743774377437744
-9.74825668458446e-05,3.55839606285419e-05,0.743874387438744
-9.75285568128959e-05,3.56123679850548e-05,0.743974397439744
-9.75752332316502e-05,3.56407647453198e-05,0.744074407440744
-9.76225891917678e-05,3.56691509093568e-05,0.744174417441744
-9.76709011165912e-05,3.56989148144014e-05,0.744274427442744
-9.77200169732101e-05,3.57288855764055e-05,0.744374437443744
-9.77693286298232e-05,3.57586582348589e-05,0.744474447444744
-9.78189558699696e-05,3.57877133438712e-05,0.744574457445745
-9.78688986936492e-05,3.58160578140222e-05,0.744674467446745
-9.79193022232727e-05,3.58459624647232e-05,0.744774477447745
-9.79701641553936e-05,3.58774118623244e-05,0.744874487448745
-9.80214798826392e-05,3.59103914946009e-05,0.744974497449745
-9.80724224382683e-05,3.5942848456016e-05,0.745074507450745
-9.81228052360732e-05,3.59752114334311e-05,0.745174517451745
-9.81728286832611e-05,3.60074168494282e-05,0.745274527452745
-9.82229189329578e-05,3.60387595936135e-05,0.745374537453745
-9.82726613495902e-05,3.60699625135572e-05,0.745474547454746
-9.8322065147424e-05,3.61010269913709e-05,0.745574557455746
-9.83706189427721e-05,3.61318781623529e-05,0.745674567456746
-9.84191750417266e-05,3.61621870824882e-05,0.745774577457746
-9.84674362889666e-05,3.61922522891995e-05,0.745874587458746
-9.85153358819829e-05,3.6222877483934e-05,0.745974597459746
-9.85631318162258e-05,3.62531555367798e-05,0.746074607460746
-9.8611814609219e-05,3.62838473035146e-05,0.746174617461746
-9.86609120376257e-05,3.63153248041814e-05,0.746274627462746
-9.87103342636718e-05,3.63467209902541e-05,0.746374637463746
-9.87603577108596e-05,3.63781954963284e-05,0.746474647464746
-9.88105147629054e-05,3.64098759379376e-05,0.746574657465747
-9.88605174784345e-05,3.64410984378866e-05,0.746674667466747
-9.89097185656147e-05,3.64723223199476e-05,0.746774677467747
-9.89593665375796e-05,3.650515567809e-05,0.746874687468747
-9.9008763424754e-05,3.65382299854225e-05,0.746974697469747
-9.90582155967248e-05,3.65709905520309e-05,0.747074707470747
-9.91082597757312e-05,3.66049081815283e-05,0.747174717471747
-9.9159031870078e-05,3.66403548939276e-05,0.747274727472747
-9.9210527272712e-05,3.66773157162766e-05,0.747374737473747
-9.92627367695272e-05,3.671577613636e-05,0.747474747474748
-9.93155014167938e-05,3.67541513258422e-05,0.747574757475748
-9.93687981795664e-05,3.67926140494522e-05,0.747674767476748
-9.94219498199283e-05,3.68306107690392e-05,0.747774777477748
-9.94746983425892e-05,3.68678544648128e-05,0.747874787478748
-9.95266867005385e-05,3.69052803697801e-05,0.747974797479748
-9.95791449785379e-05,3.69434666698477e-05,0.748074807480748
-9.96313729035652e-05,3.69815652054388e-05,0.748174817481748
-9.9683407332045e-05,3.70192622358296e-05,0.748274827482748
-9.97355707583297e-05,3.70568528431531e-05,0.748374837483748
-9.97880566786473e-05,3.70942324471813e-05,0.748474847484748
-9.9840144088317e-05,3.71311946516522e-05,0.748574857485749
-9.98917915238614e-05,3.71677141177439e-05,0.748674867486749
-9.9942837738264e-05,3.72037205878176e-05,0.748774877487749
-9.99932850349714e-05,3.72392186689264e-05,0.748874887488749
-0.000100043179484514,3.72743774401307e-05,0.748974897489749
-0.000100093281251764,3.73089683912979e-05,0.749074907490749
-0.000100142945348494,3.73435049791833e-05,0.749174917491749
-0.000100192178685046,3.7377987664464e-05,0.749274927492749
-0.000100240981261738,3.74124169078675e-05,0.749374937493749
-0.00010028935998891,3.74467934004397e-05,0.74947494749475
-0.000100337609718438,3.74811507737238e-05,0.74957495749575
-0.000100385817984328,3.75152870081719e-05,0.74967496749675
-0.000100433588579699,3.75486370479908e-05,0.74977497749775
-0.000100481285462221,3.75814565849541e-05,0.74987498749875
-0.000100528754295219,3.76134284230581e-05,0.74997499749975
-0.000100575916758788,3.76449787152489e-05,0.75007500750075
-0.000100623203612951,3.76767849295821e-05,0.75017501750175
-0.000100670607947205,3.77088445321525e-05,0.75027502750275
-0.000100718132064839,3.77411552194536e-05,0.75037503750375
-0.000100765011194247,3.77737630620557e-05,0.75047504750475
-0.000100811528669591,3.78065607154871e-05,0.750575057505751
-0.000100857684490712,3.78395465672872e-05,0.750675067506751
-0.000100903434890685,3.78720922145933e-05,0.750775077507751
-0.000100948293824855,3.79046081463733e-05,0.750875087508751
-0.000100993132027046,3.79360165411445e-05,0.750975097509751
-0.000101036555862194,3.79667665871883e-05,0.751075107510751
-0.000101078579151458,3.79968645040183e-05,0.751175117511751
-0.000101120975612498,3.80259421876185e-05,0.751275127512751
-0.00010116240459096,3.80544866041295e-05,0.751375137513751
-0.000101202872997823,3.808250305167e-05,0.751475147514752
-0.000101242834628051,3.81100608664944e-05,0.751575157515752
-0.000101282975933668,3.81369806036228e-05,0.751675167516752
-0.000101323292307461,3.81632684826187e-05,0.751775177517752
-0.000101363403667153,3.81889924575746e-05,0.751875187518752
-0.000101404148497519,3.82152646725622e-05,0.751975197519752
-0.00010144453167366,3.82415622263715e-05,0.752075207520752
-0.000101485596694612,3.82674727872155e-05,0.752175217521752
-0.000101527408059116,3.82930228456991e-05,0.752275227522752
-0.000101569044355285,3.83190020517314e-05,0.752375237523752
-0.000101610505583278,3.83454057982493e-05,0.752475247524752
-0.000101651819385413,3.83723331370332e-05,0.752575257525753
-0.000101693188472185,3.84001180798684e-05,0.752675267526753
-0.000101734640486072,3.84285461681401e-05,0.752775277527753
-0.000101775673257653,3.84565043363817e-05,0.752875287528753
-0.000101817180556176,3.84837555514203e-05,0.752975297529753
-0.000101858883654694,3.85098384162759e-05,0.753075307530753
-0.000101900457755726,3.85357782319587e-05,0.753175317531753
-0.000101941529687177,3.85616381151592e-05,0.753275327532753
-0.000101982101752814,3.85874189872921e-05,0.753375337533753
-0.00010202241582316,3.86134161608593e-05,0.753475347534753
-0.000102062476505109,3.86396280233701e-05,0.753575357535754
-0.000102102668488309,3.86661216075422e-05,0.753675367536754
-0.000102143258982158,3.86936598423612e-05,0.753775377537754
-0.000102184243379601,3.8722232822635e-05,0.753875387538754
-0.000102224898372192,3.87508732963338e-05,0.753975397539754
-0.000102265223960251,3.8779580342033e-05,0.754075407540754
-0.000102306054021017,3.88073574528541e-05,0.754175417541754
-0.000102346130827892,3.88352248620468e-05,0.754275427542754
-0.000102385917389785,3.88627654003923e-05,0.754375437543754
-0.000102425754629581,3.88890611113724e-05,0.754475447544754
-0.00010246528549979,3.89151349924707e-05,0.754575457545755
-0.000102504864744137,3.89406094951764e-05,0.754675467546755
-0.000102544494666226,3.89654903783359e-05,0.754775477547755
-0.000102584297352885,3.8989389957898e-05,0.754875487548755
-0.000102623475783137,3.90127636416775e-05,0.754975497549755
-0.000102662029956821,3.90356171884908e-05,0.755075507550755
-0.000102701166923596,3.90594006701723e-05,0.755175517551755
-0.000102740877469194,3.90840438290829e-05,0.755275527552755
-0.000102780189504143,3.91086192642199e-05,0.755375537553755
-0.00010281913297437,3.91318469042241e-05,0.755475547554755
-0.000102857440670317,3.91548276058633e-05,0.755575557555756
-0.000102895186305154,3.91781602868228e-05,0.755675567556756
-0.000102932934243597,3.9201899540733e-05,0.755775577557756
-0.000102970472560886,3.92259400963101e-05,0.755875587558756
-0.000103007948682719,3.92498058140003e-05,0.755975597559756
-0.000103045546891698,3.92739339037051e-05,0.756075607560756
-0.000103083237241898,3.92978000820926e-05,0.756175617561756
-0.000103121019733159,3.93214819781285e-05,0.756275627562756
-0.0001031588943658,3.9344981434622e-05,0.756375637563756
-0.000103197022386519,3.93675398992921e-05,0.756475647564756
-0.000103234675880134,3.93897694199572e-05,0.756575657565757
-0.000103271857150253,3.94116729911897e-05,0.756675667566757
-0.000103308197632152,3.94333160332367e-05,0.756775677567757
-0.000103343701932725,3.94547006192663e-05,0.756875687568757
-0.000103378379266396,3.94758295135221e-05,0.756975697569757
-0.000103412238846954,3.94967052498793e-05,0.757075707570757
-0.000103445983251025,3.95180944429719e-05,0.757175717571757
-0.000103480932400986,3.95407556450708e-05,0.757275727572757
-0.00010351593222869,3.95637296664691e-05,0.757375737573757
-0.000103551381244626,3.95868225500018e-05,0.757475747574757
-0.000103587314001611,3.96096346332878e-05,0.757575757575758
-0.000103623721285859,3.96321691412581e-05,0.757675767576758
-0.000103660603097211,3.96544283774493e-05,0.757775777577758
-0.000103697952525006,3.96764151061051e-05,0.757875787578758
-0.000103736158865786,3.96991467962015e-05,0.757975797579758
-0.000103774521846529,3.97222763058499e-05,0.758075807580758
-0.000103813018431971,3.97457395969251e-05,0.758175817581758
-0.00010385166935393,3.97695937969727e-05,0.758275827582758
-0.000103890163635925,3.97931665056975e-05,0.758375837583758
-0.000103928496670904,3.98164604873535e-05,0.758475847584759
-0.000103967108432832,3.98381463750498e-05,0.758575857585759
-0.000104004948512336,3.98595687389683e-05,0.758675867586759
-0.000104042028427288,3.98807298826354e-05,0.758775877587759
-0.000104078831918577,3.99021884119622e-05,0.758875887588759
-0.000104115160882764,3.99234467645704e-05,0.758975897589759
-0.000104151017623294,3.99445070136479e-05,0.759075907590759
-0.000104186902006302,3.99653730751818e-05,0.759175917591759
-0.000104222450074118,3.99857959376392e-05,0.759275927592759
-0.000104257592720627,4.00056574299418e-05,0.759375937593759
-0.000104292456640027,4.00253473092986e-05,0.759475947594759
-0.000104326737766497,4.00443283926231e-05,0.75957595759576
-0.000104360436099878,4.00626078208437e-05,0.75967596759676
-0.000104393560854595,4.00801927349186e-05,0.75977597759776
-0.000104426098209169,4.00968997738906e-05,0.75987598759876
-0.00010445900873552,4.0112775929755e-05,0.75997599759976
-0.000104491382539472,4.01286163809182e-05,0.76007600760076
-0.00010452417558589,4.01448435946882e-05,0.76017601760176
-0.000104556600067585,4.01612223806911e-05,0.76027602760276
-0.000104589874551607,4.01784276730975e-05,0.76037603760376
-0.000104624091179174,4.01959179121163e-05,0.760476047604761
-0.000104659238432736,4.02136903334839e-05,0.760576057605761
-0.000104693807500421,4.02305650694046e-05,0.760676067606761
-0.000104727991878618,4.02469703460126e-05,0.760776077607761
-0.000104761763925007,4.02626421788026e-05,0.760876087608761
-0.000104795360903221,4.02779788480639e-05,0.760976097609761
-0.00010482871601091,4.0292653713278e-05,0.761076107610761
-0.000104861651876133,4.03067692815251e-05,0.761176117611761
-0.000104893742345922,4.03200277064382e-05,0.761276127612761
-0.000104924996634545,4.03324370503599e-05,0.761376137613761
-0.000104956029784462,4.03443345500269e-05,0.761476147614761
-0.00010498711591541,4.03570942607984e-05,0.761576157615762
-0.000105018430095882,4.03708850313862e-05,0.761676167616762
-0.000105050460673982,4.03850215617506e-05,0.761776177617762
-0.000105082401414308,4.03989721972829e-05,0.761876187618762
-0.000105115173728908,4.04132008688381e-05,0.761976197619762
-0.000105148307697731,4.04275191476789e-05,0.762076207620762
-0.000105181867819521,4.0441776382997e-05,0.762176217621762
-0.00010521584488001,4.04559734961869e-05,0.762276227622762
-0.000105250605140637,4.04705587541154e-05,0.762376237623762
-0.000105286134780081,4.04855287014628e-05,0.762476247624763
-0.000105322431494896,4.05008794222419e-05,0.762576257625763
-0.000105358956259077,4.05160546140782e-05,0.762676267626763
-0.00010539570446557,4.05310561197809e-05,0.762776277627763
-0.000105432473404042,4.05461939944355e-05,0.762876287628763
-0.000105469334483574,4.05609174641253e-05,0.762976297629763
-0.000105506451254791,4.05760627100768e-05,0.763076307630763
-0.000105543266263793,4.05910547713147e-05,0.763176317631763
-0.000105579931543331,4.06063902888028e-05,0.763276327632763
-0.000105616990726305,4.06215184886341e-05,0.763376337633763
-0.000105653927822293,4.06360302639626e-05,0.763476347634763
-0.000105690625351202,4.0649895438545e-05,0.763576357635764
-0.000105727067188428,4.06633609507661e-05,0.763676367636764
-0.000105763847644453,4.06758479236336e-05,0.763776377637764
-0.000105800538262703,4.06877811280117e-05,0.763876387638764
-0.00010583706533049,4.06996113646123e-05,0.763976397639764
-0.00010587308101475,4.07112918717992e-05,0.764076407640764
-0.000105908589922375,4.07228244923814e-05,0.764176417641764
-0.0001059438938159,4.07333562293907e-05,0.764276427642764
-0.000105979133210683,4.07439084678101e-05,0.764376437643764
-0.000106014206751236,4.07549294744863e-05,0.764476447644765
-0.000106048460235388,4.07664899677854e-05,0.764576457645765
-0.000106082248406543,4.07783370201576e-05,0.764676467646765
-0.000106115573568148,4.07904683280664e-05,0.764776477647765
-0.000106148189242784,4.08025533350361e-05,0.764876487648765
-0.000106180510065706,4.08149944676719e-05,0.764976497649765
-0.000106212540643806,4.08277878099665e-05,0.765076507650765
-0.000106244283280691,4.08409301369889e-05,0.765176517651765
-0.000106276053559895,4.08544695925074e-05,0.765276527652765
-0.000106307830749758,4.08674064446922e-05,0.765376537653765
-0.000106339389104361,4.08810014152658e-05,0.765476547654765
-0.000106370933637646,4.08949430670406e-05,0.765576557655766
-0.000106402766112305,4.09101173374623e-05,0.765676567656766
-0.000106434531784456,4.09250066612815e-05,0.765776577657766
-0.000106466829571952,4.09413529675245e-05,0.765876587658766
-0.000106499394569005,4.09569990007855e-05,0.765976597659766
-0.000106532229078901,4.09719519020226e-05,0.766076607660766
-0.000106565261692237,4.09869073371349e-05,0.766176617661766
-0.00010659862140698,4.10026254708839e-05,0.766276627662766
-0.000106632301312148,4.10190982408969e-05,0.766376637663766
-0.00010666630371151,4.10363187365943e-05,0.766476647664767
-0.000106700623998011,4.10542791259818e-05,0.766576657665767
-0.000106734071246761,4.10715832398099e-05,0.766676667666767
-0.000106767453996768,4.10893065960046e-05,0.766776677667767
-0.000106800746909001,4.11064234328785e-05,0.766876687668767
-0.000106833443207146,4.1123385702917e-05,0.766976697669767
-0.000106865644246528,4.11401024167125e-05,0.767076707670767
-0.000106897375365701,4.11566007559058e-05,0.767176717671767
-0.000106930018682656,4.11736685275969e-05,0.767276727672767
-0.000106963564983126,4.11913002033181e-05,0.767376737673767
-0.000106997021446142,4.12094453357746e-05,0.767476747674767
-0.000107030385767778,4.12280988571961e-05,0.767576757675768
-0.000107064378953033,4.12472499409958e-05,0.767676767676768
-0.000107097955199428,4.12666841285789e-05,0.767776777677768
-0.000107132498928241,4.12874253388134e-05,0.767876787678768
-0.000107167531005317,4.13088412528396e-05,0.767976797679768
-0.000107203046823602,4.13309251904366e-05,0.768076807680768
-0.000107237291093648,4.13523120800026e-05,0.768176817681768
-0.000107271871678886,4.1373766923681e-05,0.768276827682768
-0.000107306892238409,4.13951229459477e-05,0.768376837683768
-0.000107342108597767,4.14165077623359e-05,0.768476847684768
-0.000107377518453672,4.14379211424769e-05,0.768576857685769
-0.0001074132899638,4.14590963376818e-05,0.768676867686769
-0.000107449674212623,4.1481307199756e-05,0.768776877687769
-0.000107486175941539,4.15033853785267e-05,0.768876887688769
-0.00010752222387517,4.15251092744606e-05,0.768976897689769
-0.000107558357039362,4.15465887659048e-05,0.769076907690769
-0.000107594674485996,4.15685729606755e-05,0.769176917691769
-0.000107631169304252,4.15910572516996e-05,0.769276927692769
-0.000107667843797897,4.16140363408683e-05,0.769376937693769
-0.000107704635771633,4.16371826662883e-05,0.769476947694769
-0.00010774154752875,4.16604946154791e-05,0.76957695769577
-0.000107778703459997,4.16837551959505e-05,0.76967696769677
-0.000107815854784351,4.17066126587709e-05,0.76977697769777
-0.000107853641882665,4.17299527110172e-05,0.76987698769877
-0.000107892057844598,4.17538407729366e-05,0.76997699769977
-0.000107931093456046,4.17782708553642e-05,0.77007700770077
-0.000107970370938018,4.18033175926332e-05,0.77017701770177
-0.000108009839612931,4.18284666066237e-05,0.77027702770277
-0.000108048893652591,4.18520121337076e-05,0.77037703770377
-0.000108088214901647,4.18764638693085e-05,0.77047704770477
-0.000108127395635505,4.19009487757352e-05,0.770577057705771
-0.000108166666206817,4.19252183021424e-05,0.770677067706771
-0.000108205893011206,4.1949365741494e-05,0.770777077707771
-0.000108245165886125,4.19735891973207e-05,0.770877087708771
-0.000108284406511673,4.19979365830322e-05,0.770977097709771
-0.000108323568817159,4.20213812155166e-05,0.771077107710771
-0.000108363910529823,4.20453305513274e-05,0.771177117711771
-0.00010840463462837,4.20688161866418e-05,0.771277127712771
-0.000108445865503551,4.20918348965186e-05,0.771377137713771
-0.000108487575512728,4.21147276033328e-05,0.771477147714771
-0.000108529294736011,4.21375740092079e-05,0.771577157715772
-0.000108570679947549,4.21603784908383e-05,0.771677167716772
-0.000108611733450788,4.21831412785828e-05,0.771777177717772
-0.000108652457549335,4.22058628331585e-05,0.771877187718772
-0.000108693264574836,4.22285901465505e-05,0.771977197719772
-0.000108733228508671,4.22507959408644e-05,0.772077207720772
-0.000108773473473062,4.22731056243503e-05,0.772177217721772
-0.000108814469388217,4.22962871937641e-05,0.772277227722772
-0.000108856271538456,4.23206811107733e-05,0.772377237723772
-0.00010889849984182,4.23440847404376e-05,0.772477247724772
-0.000108941147387491,4.2366507987939e-05,0.772577257725773
-0.000108984211872021,4.23879605280909e-05,0.772677267726773
-0.000109028163215463,4.24093167807062e-05,0.772777277727773
-0.000109072906973146,4.24319869665625e-05,0.772877287728773
-0.000109118436234254,4.2455958416264e-05,0.772977297729773
-0.000109164741784838,4.24812179996674e-05,0.773077307730773
-0.000109211816714241,4.25077537384329e-05,0.773177317731773
-0.000109259382295511,4.25343392334272e-05,0.773277327732773
-0.0001093063604768,4.25603529924073e-05,0.773377337733773
-0.000109354121858065,4.25869417123428e-05,0.773477347734774
-0.000109401521585106,4.26139089021934e-05,0.773577357735774
-0.000109449405053517,4.26411621904099e-05,0.773677367736774
-0.000109497859797145,4.26700150495258e-05,0.773777377737774
-0.000109546494216001,4.26996200110306e-05,0.773877387738774
-0.000109594792319665,4.27290471400659e-05,0.773977397739774
-0.000109643224028028,4.27580469643618e-05,0.774077407740774
-0.000109691008444558,4.27865036164063e-05,0.774177417741774
-0.000109738150176469,4.28144228550057e-05,0.774277427742774
-0.000109785738793005,4.28424581914857e-05,0.774377437743774
-0.000109833769687114,4.28706084741031e-05,0.774477447744774
-0.000109882302750803,4.28990817115505e-05,0.774577457745775
-0.000109930280663881,4.29269083482618e-05,0.774677467746775
-0.000109978852887441,4.29544233174369e-05,0.774777477747775
-0.000110026934459293,4.29812444635023e-05,0.774877487748775
-0.00011007544909477,4.3007719158735e-05,0.774977497749775
-0.000110123560612546,4.30332892579213e-05,0.775077507750775
-0.000110171400313713,4.3058812134754e-05,0.775177517751775
-0.000110219949502168,4.30841237779227e-05,0.775277527752775
-0.000110268897201111,4.31089447693128e-05,0.775377537753775
-0.000110318238803648,4.31332797159671e-05,0.775477547754776
-0.000110367900596772,4.31569420319876e-05,0.775577557755776
-0.000110417873366377,4.31799388583424e-05,0.775677567756776
-0.000110468159415908,4.3202275953828e-05,0.775777577757776
-0.000110519145738621,4.32237324099869e-05,0.775877587758776
-0.000110570825423537,4.32443167498594e-05,0.775977597759776
-0.000110622770014402,4.32642676191089e-05,0.776077607760776
-0.000110674419753553,4.32842180276611e-05,0.776177617761776
-0.000110726281417304,4.33044066211594e-05,0.776277627762776
-0.000110777799855363,4.33241732080473e-05,0.776377637763776
-0.000110829124796714,4.33437601196367e-05,0.776477647764776
-0.000110879880766296,4.33624657008235e-05,0.776577657765777
-0.000110930666681961,4.33807032048094e-05,0.776677667766777
-0.000110980632540906,4.3398559013959e-05,0.776777677767777
-0.000111030837966929,4.34166721273529e-05,0.776877687768777
-0.000111080988108315,4.34343712964891e-05,0.776977697769777
-0.000111132078089802,4.34526051148266e-05,0.777077707770777
-0.000111183416852472,4.3471102456952e-05,0.777177717771777
-0.000111235098840995,4.34898032007271e-05,0.777277727772777
-0.000111286656438925,4.3508920422635e-05,0.777377737773777
-0.000111338743848594,4.35290228641375e-05,0.777477747774778
-0.00011139135646311,4.35501008503812e-05,0.777577757775778
-0.000111444487371654,4.3571785125607e-05,0.777677767776778
-0.000111498263268423,4.35936566777869e-05,0.777777777777778
-0.000111552677243077,4.36157138944402e-05,0.777877787778778
-0.000111606635118681,4.3637733793912e-05,0.777977797779778
-0.000111660360337867,4.36596212404388e-05,0.778077807780778
-0.000111714659136035,4.36812338758938e-05,0.778177817781778
-0.000111769347230586,4.37021446259062e-05,0.778277827782778
-0.000111824026111031,4.37227377191874e-05,0.778377837783778
-0.000111879693205552,4.3742896366801e-05,0.778477847784778
-0.000111936074394255,4.37630637678334e-05,0.778577857785779
-0.00011199295775254,4.37830945695552e-05,0.778677867786779
-0.000112050334065979,4.38029901540982e-05,0.778777877787779
-0.000112108431384259,4.38235793313823e-05,0.778877887788779
-0.000112167240493114,4.38448551908281e-05,0.778977897789779
-0.000112226319114972,4.38673097663162e-05,0.779077907790779
-0.00011228592063807,4.38906516613917e-05,0.779177917791779
-0.000112346344521175,4.39148776510937e-05,0.779277927792779
-0.00011240730512652,4.39388249137267e-05,0.779377937793779
-0.000112468314106161,4.39630568926135e-05,0.77947794779478
-0.00011252937145994,4.39875708235104e-05,0.77957795779578
-0.000112590166211215,4.40120437515773e-05,0.77967796779678
-0.000112651115299007,4.40359090085602e-05,0.77977797779778
-0.000112711979156238,4.40593329092858e-05,0.77987798779878
-0.000112772826888703,4.40824536655255e-05,0.77997799779978
-0.000112833658496562,4.41052740415129e-05,0.78007800780078
-0.000112894453247838,4.4128230325735e-05,0.78017801780178
-0.000112955312498015,4.41514701744577e-05,0.78027802780278
-0.000113016634757584,4.41747459582302e-05,0.78037803780378
-0.000113078086014957,4.419786325917e-05,0.78047804780478
-0.000113139514236905,4.42204905993871e-05,0.780578057805781
-0.000113201748694095,4.42426786565148e-05,0.780678067806781
-0.000113264229629023,4.42653182054304e-05,0.780778077807781
-0.000113326157716946,4.4288082836004e-05,0.780878087808781
-0.000113387539868364,4.43109713964624e-05,0.780978097809781
-0.000113448809146742,4.43339262985726e-05,0.781078107810781
-0.000113509965552241,4.435694662093e-05,0.781178117811781
-0.0001135710090847,4.43800321331659e-05,0.781278127812781
-0.000113631518198367,4.44021126154631e-05,0.781378137813781
-0.000113691672568469,4.4423276523364e-05,0.781478147814782
-0.000113751481409274,4.4443532840636e-05,0.781578157815782
-0.000113810944720461,4.44628907813853e-05,0.781678167816782
-0.000113870067109402,4.44813593293892e-05,0.781778177817782
-0.000113928853182992,4.44989467773392e-05,0.781878187818782
-0.000113987798200152,4.45176201091147e-05,0.781978197819782
-0.000114046902160721,4.45373682677704e-05,0.782078207820782
-0.000114106075227246,4.4557704978222e-05,0.782178217821782
-0.000114164801409146,4.45783215675058e-05,0.782278227822782
-0.000114223218918013,4.45988632920777e-05,0.782378237823782
-0.000114281412984407,4.46194119272491e-05,0.782478247824782
-0.000114340000954556,4.46398163614644e-05,0.782578257825783
-0.000114398980524534,4.46600782072041e-05,0.782678267826783
-0.000114457515513493,4.46794133430168e-05,0.782778277827783
-0.000114515658902303,4.4697730088419e-05,0.782878287828783
-0.000114573277086427,4.47152454359009e-05,0.782978297829783
-0.00011463070407761,4.4733056556572e-05,0.783078307830783
-0.000114688151800452,4.47505562400456e-05,0.783178317831783
-0.000114745475132861,4.47674024122035e-05,0.783278327832783
-0.000114802676378125,4.47836012925593e-05,0.783378337833783
-0.000114859753232797,4.47991595613538e-05,0.783478347834783
-0.000114916892282765,4.48137849006878e-05,0.783578357835784
-0.000114974190276303,4.48288596586318e-05,0.783678367836784
-0.000115031647213251,4.48443792281228e-05,0.783778377837784
-0.000115088668783286,4.48605138400047e-05,0.783878387838784
-0.00011514555905207,4.48775624924077e-05,0.783978397839784
-0.000115202649727901,4.48954618382625e-05,0.784078407840784
-0.000115260012220182,4.4912250652526e-05,0.784178417841784
-0.000115317623493806,4.49282498168705e-05,0.784278427842784
-0.000115375495066167,4.49442980463978e-05,0.784378437843784
-0.000115433622330213,4.49603951107494e-05,0.784478447844784
-0.000115491650542697,4.49758764416542e-05,0.784578457845785
-0.000115549314797352,4.49907236108801e-05,0.784678467846785
-0.000115606119835574,4.5005395942219e-05,0.784778477847785
-0.00011566318747614,4.50208325846553e-05,0.784878487848785
-0.000115719898069535,4.50363187529718e-05,0.784978497849785
-0.000115776085761851,4.50520527810678e-05,0.785078507850785
-0.000115831953263579,4.50687669609781e-05,0.785178517851785
-0.000115887645696973,4.50857331470137e-05,0.785278527852785
-0.000115942951137431,4.51030289681403e-05,0.785378537853785
-0.000115997874192007,4.51206511993867e-05,0.785478547854785
-0.0001160524148607,4.51385968461806e-05,0.785578557855786
-0.000116107158239887,4.51563049990842e-05,0.785678567856786
-0.000116161438609684,4.5173414003954e-05,0.785778577857786
-0.000116215037134831,4.51903334283532e-05,0.785878587858786
-0.000116268891351661,4.52084859320966e-05,0.785978597859786
-0.000116322998956729,4.52278597672028e-05,0.786078607860786
-0.00011637648230539,4.5247972344226e-05,0.786178617861786
-0.000116429475002182,4.52675366812275e-05,0.786278627862786
-0.000116481917155415,4.52874269676515e-05,0.786378637863786
-0.00011653372353453,4.53086535315558e-05,0.786478647864786
-0.000116584180045343,4.53296548102784e-05,0.786578657865787
-0.000116633302812622,4.53504324162799e-05,0.786678667866787
-0.000116682985337404,4.53727149181149e-05,0.786778677867787
-0.000116733227620012,4.53964871125024e-05,0.786878687868787
-0.000116784002017965,4.54223702613568e-05,0.786978697869787
-0.000116835306227658,4.54503443239553e-05,0.787078707870787
-0.000116887057321975,4.54797654638058e-05,0.787178717871787
-0.000116938442155177,4.55093890839113e-05,0.787278727872787
-0.000116988790400164,4.55388033131721e-05,0.787378737873787
-0.000117038113574329,4.55680099944275e-05,0.787478747874787
-0.000117086632816859,4.5597010740138e-05,0.787578757875788
-0.000117133822922748,4.56257189376005e-05,0.787678767876788
-0.000117180416414547,4.56547563094367e-05,0.787778777877788
-0.000117227108958227,4.56853531707569e-05,0.787878787878788
-0.000117274006515847,4.57167422158913e-05,0.787978797879788
-0.000117321228871267,4.57477115579418e-05,0.788078807880788
-0.000117368898111311,4.57784864821e-05,0.788178817881788
-0.00011741701423614,4.58090692918925e-05,0.788278827882788
-0.00011746522941269,4.58395233343884e-05,0.788378837883788
-0.00011751354364096,4.58698495309926e-05,0.788478847884789
-0.000117561952314057,4.59000494941754e-05,0.788578857885789
-0.000117610697302346,4.59298585484058e-05,0.788678867886789
-0.000117659177384846,4.59596632259218e-05,0.788778877887789
-0.000117707586057943,4.59893336076636e-05,0.788878887888789
-0.000117755393509738,4.60189404119976e-05,0.788978897889789
-0.000117803099606367,4.60485661052709e-05,0.789078907890789
-0.000117850287408809,4.60779577599539e-05,0.789178917891789
-0.000117896926971139,4.61067838981262e-05,0.789278927892789
-0.000117943354608709,4.61351613087444e-05,0.789378937893789
-0.000117989574928732,4.61630943685229e-05,0.789478947894789
-0.00011803603020878,4.61913653560839e-05,0.78957895789579
-0.000118082192940561,4.62187828859493e-05,0.78967896789679
-0.000118128814074678,4.62459569327494e-05,0.78977897789779
-0.000118175601063026,4.62733060477951e-05,0.78987898789879
-0.000118222553905442,4.63008286186058e-05,0.78997899789979
-0.000118268783439571,4.63279471503408e-05,0.79007900790079
-0.000118315678693585,4.63551320237277e-05,0.79017901790179
-0.000118363467717329,4.63813874229437e-05,0.79027902790279
-0.000118411758910333,4.64073979569826e-05,0.79037903790379
-0.000118461132762242,4.64334112552454e-05,0.790479047904791
-0.00011851179198371,4.64599774006029e-05,0.790579057905791
-0.000118563727360469,4.64870904038603e-05,0.790679067906791
-0.000118615503793658,4.65136549367473e-05,0.790779077907791
-0.000118667727111633,4.6540569836474e-05,0.790879087908791
-0.000118720401921285,4.65693003781757e-05,0.790979097909791
-0.000118773369279365,4.65974032080808e-05,0.791079107910791
-0.00011882653243728,4.66261687634276e-05,0.791179117911791
-0.000118879674863536,4.6654805551478e-05,0.791279127912791
-0.000118932639918009,4.66835439251739e-05,0.791379137913791
-0.000118985432207754,4.6712382732762e-05,0.791479147914791
-0.00011903852856348,4.67415318257744e-05,0.791579157915792
-0.000119092108660254,4.67695943439154e-05,0.791679167916792
-0.000119146167891345,4.67965808834028e-05,0.791779177917792
-0.000119200171837479,4.68221284080012e-05,0.791879187918792
-0.000119253830254475,4.68463002647599e-05,0.791979197919792
-0.000119307850325375,4.68695274440668e-05,0.792079207920792
-0.000119361603187039,4.68926617911269e-05,0.792179217921792
-0.000119415899681441,4.69163731723402e-05,0.792279227922792
-0.000119470949430216,4.69403701912021e-05,0.792379237923792
-0.000119525487795303,4.69643860990234e-05,0.792479247924793
-0.000119579521687522,4.69884208957741e-05,0.792579257925793
-0.000119634313440846,4.70127159913617e-05,0.792679267926793
-0.000119688596114249,4.70370596914247e-05,0.792779277927793
-0.000119742505615716,4.70611048540648e-05,0.792879287928793
-0.000119796947232689,4.70867419859589e-05,0.792979297929793
-0.000119852066087259,4.71135679694459e-05,0.793079307930793
-0.000119907403777088,4.71396872300686e-05,0.793179317931793
-0.000119962241601103,4.71647590758206e-05,0.793279327932793
-0.000120016750020425,4.71889657158758e-05,0.793379337933793
-0.000120071981747874,4.72135102837134e-05,0.793479347934793
-0.000120127934480164,4.72383895544024e-05,0.793579357935794
-0.000120184596699583,4.7263600072623e-05,0.793679367936794
-0.000120241408648305,4.72886359833153e-05,0.793779377937794
-0.000120298480895924,4.73144127090925e-05,0.793879387938794
-0.000120355663712976,4.73407683118521e-05,0.793979397939794
-0.000120412634605268,4.73677728188744e-05,0.794079407940794
-0.000120468872975166,4.73936239486661e-05,0.794179417941794
-0.000120524542373295,4.74189982478383e-05,0.794279427942794
-0.000120579640496046,4.74445701898538e-05,0.794379437943794
-0.000120634171950633,4.74703374711662e-05,0.794479447944795
-0.000120688113701631,4.7495497542092e-05,0.794579457945795
-0.000120741392036192,4.75197216889747e-05,0.794679467946795
-0.000120795243949416,4.75438543857326e-05,0.794779477947795
-0.000120848480820339,4.75678606187205e-05,0.794879487948795
-0.000120901114166674,4.75917415397017e-05,0.794979497949795
-0.000120953146291547,4.76154985307982e-05,0.795079507950795
-0.000121004584105938,4.76391325134144e-05,0.795179517951795
-0.000121055609588682,4.76623350449455e-05,0.795279527952795
-0.000121105766640568,4.76858186070921e-05,0.795379537953795
-0.000121155520574913,4.77089407454436e-05,0.795479547954795
-0.000121205910283377,4.77320670301509e-05,0.795579557955796
-0.000121256714627095,4.77549090593116e-05,0.795679567956796
-0.000121307454472071,4.77772205856268e-05,0.795779577957796
-0.000121358553667503,4.77988742239118e-05,0.795879587958796
-0.000121410343922012,4.782016505629e-05,0.795979597959796
-0.000121462818324617,4.7841096538061e-05,0.796079607960796
-0.000121515244353245,4.78610453341427e-05,0.796179617961796
-0.00012156849965238,4.78823052992215e-05,0.796279627962796
-0.000121622432189272,4.79032506021716e-05,0.796379637963796
-0.00012167716865796,4.79243219081845e-05,0.796479647964797
-0.000121732566239639,4.79450803948879e-05,0.796579657965797
-0.000121786818967117,4.79656716453499e-05,0.796679667966797
-0.000121840555703855,4.79854433000081e-05,0.796779677967797
-0.000121894847591365,4.80061741443633e-05,0.796879687968797
-0.000121949429723535,4.80267448934053e-05,0.796979697969797
-0.000122004175406329,4.80475139763467e-05,0.797079707970797
-0.000122059291957453,4.80674745204296e-05,0.797179717971797
-0.000122114643468441,4.8087730607343e-05,0.797279727972797
-0.000122169709341821,4.81079910709608e-05,0.797379737973797
-0.000122224491881199,4.81282561416416e-05,0.797479747974797
-0.000122279009514467,4.81485096946698e-05,0.797579757975798
-0.000122333119423141,4.81686662691155e-05,0.797679767976798
-0.000122386922962388,4.81888629249667e-05,0.797779777977798
-0.000122441150350995,4.82085587934985e-05,0.797879787978798
-0.000122495969746797,4.82271199433904e-05,0.797979797979798
-0.000122551051744783,4.82451639508987e-05,0.798079807980798
-0.000122606624394797,4.82632208581715e-05,0.798179817981798
-0.000122662040404688,4.82808744174246e-05,0.798279827982798
-0.000122717891781652,4.82996615435542e-05,0.798379837983798
-0.000122773710909084,4.83179082616662e-05,0.798479847984798
-0.000122829493180252,4.83356198698597e-05,0.798579857985799
-0.00012288447382307,4.83529677507416e-05,0.798679867986799
-0.000122938655141147,4.83690139070911e-05,0.798779877987799
-0.000122993458412023,4.8385115348147e-05,0.798879887988799
-0.000123049443393845,4.84008410835416e-05,0.798979897989799
-0.000123105755476592,4.84172744631951e-05,0.799079907990799
-0.000123162486801966,4.84338757701659e-05,0.799179917991799
-0.000123219630458987,4.84506433919535e-05,0.799279927992799
-0.000123276159073547,4.84665462687714e-05,0.799379937993799
-0.000123332358283415,4.84810511335104e-05,0.799479947994799
-0.000123388509119306,4.84941962247666e-05,0.7995799579958
-0.00012344433976445,4.85061365700829e-05,0.7996799679968
-0.000123499811059138,4.85177253967862e-05,0.7997799779978
-0.000123555362977174,4.85292851990294e-05,0.7998799879988
-0.000123610995518878,4.85408164374998e-05,0.7999799979998
-0.00012366670868409,4.85523193425559e-05,0.8000800080008
-0.000123722797324525,4.85645863283507e-05,0.8001800180018
-0.000123779252226236,4.85776104843146e-05,0.8002800280028
-0.000123836075692671,4.85913839784235e-05,0.8003800380038
-0.000123893263116776,4.86059001304565e-05,0.8004800480048
-0.000123950466665646,4.86209159180456e-05,0.800580058005801
-0.00012400856168032,4.86377121036159e-05,0.800680068006801
-0.000124067538946851,4.86562714106787e-05,0.800780078007801
-0.000124125825154466,4.86748526012734e-05,0.800880088008801
-0.000124183422606931,4.86934554450415e-05,0.800980098009801
-0.000124241570602795,4.87129647276851e-05,0.801080108010801
-0.000124299898274047,4.87339279981601e-05,0.801180118011801
-0.000124357468084034,4.87552384105437e-05,0.801280128012801
-0.00012441390686098,4.87759305555953e-05,0.801380138013801
-0.000124470675042619,4.87956206653107e-05,0.801480148014801
-0.000124526397421937,4.88146568029832e-05,0.801580158015802
-0.00012458098416132,4.88338094992535e-05,0.801680168016802
-0.00012463516317579,4.8853393646609e-05,0.801780178017802
-0.000124688450724457,4.88735926059867e-05,0.801880188018802
-0.000124740934341168,4.88933704801686e-05,0.801980198019802
-0.000124792558741447,4.89141953085237e-05,0.802080208020802
-0.0001248433331394,4.89360562644656e-05,0.802180218021802
-0.00012489316309004,4.895769976722e-05,0.802280228022802
-0.000124942963095076,4.89790799765451e-05,0.802380238023802
-0.000124992224073945,4.9000531825631e-05,0.802480248024802
-0.000125041754565978,4.90218357881323e-05,0.802580258025803
-0.000125091722728529,4.90431853605168e-05,0.802680268026803
-0.000125142391163943,4.90656277273063e-05,0.802780278027803
-0.000125192363933547,4.90873638319487e-05,0.802880288028803
-0.000125241647947842,4.91084003546651e-05,0.802980298029803
-0.000125290713126877,4.91283364813309e-05,0.803080308030803
-0.000125339840501049,4.9148079111509e-05,0.803180318031803
-0.00012538902776723,4.91676305487459e-05,0.803280328032803
-0.000125438968287303,4.91893871547884e-05,0.803380338033803
-0.000125489208266303,4.92126617867976e-05,0.803480348034804
-0.000125539427513645,4.92351668096004e-05,0.803580358035804
-0.000125589626029168,4.92569100551711e-05,0.803680368036804
-0.000125639803812873,4.92778986644778e-05,0.803780378037804
-0.000125690193521338,4.92978030024396e-05,0.803880388038804
-0.000125740924152207,4.93202813042888e-05,0.803980398039804
-0.000125791417519445,4.93435828875903e-05,0.804080408040804
-0.000125841933921948,4.93690412656004e-05,0.804180418041804
-0.000125893127562208,4.9396104512619e-05,0.804280428042804
-0.000125944848710761,4.94251204616305e-05,0.804380438043804
-0.000125997092760554,4.94560704540342e-05,0.804480448044804
-0.00012604959250203,4.94892223903124e-05,0.804580458045805
-0.000126102463111837,4.9523968599381e-05,0.804680468046805
-0.000126155960281497,4.95596647840205e-05,0.804780478047805
-0.000126210185366657,4.9595068420412e-05,0.804880488048805
-0.000126264861943495,4.96299035457203e-05,0.804980498049805
-0.000126319444075826,4.96641572601709e-05,0.805080508050805
-0.000126374657375063,4.9698833672288e-05,0.805180518051805
-0.000126430285309714,4.9733914584198e-05,0.805280528052805
-0.000126485818799537,4.97686990318529e-05,0.805380538053805
-0.000126541257844694,4.98031907009011e-05,0.805480548054806
-0.000126596664640479,4.98363536941245e-05,0.805580558055806
-0.000126652062222157,4.98692662936833e-05,0.805680568056806
-0.00012670772240618,4.99007705152937e-05,0.805780578057806
-0.000126763027846638,4.99315746942707e-05,0.805880588058806
-0.000126818812421252,4.99628971673947e-05,0.805980598059806
-0.000126875073826416,4.99947333276126e-05,0.806080608060806
-0.000126931807455236,5.00270776464369e-05,0.806180618061806
-0.000126989004093447,5.00599255168144e-05,0.806280628062806
-0.000127046838809384,5.00935123594676e-05,0.806380638063806
-0.000127105304692228,5.01278310334481e-05,0.806480648064806
-0.000127164060820053,5.01627161453439e-05,0.806580658065807
-0.00012722335136651,5.01976431814844e-05,0.806680668066807
-0.000127283273080194,5.02327257058549e-05,0.806780678067807
-0.000127342754819753,5.02676267121077e-05,0.806880688068807
-0.000127401462573281,5.03008650307404e-05,0.806980698069807
-0.000127460345395145,5.03340846907922e-05,0.807080708070807
-0.000127518937972187,5.03661942799601e-05,0.807180718071807
-0.000127576956970405,5.03981930693563e-05,0.807280728072807
-0.000127633688295619,5.04301828749852e-05,0.807380738073807
-0.000127690624635094,5.0462413629804e-05,0.807480748074808
-0.000127747461922687,5.04946982872174e-05,0.807580758075808
-0.000127803909913739,5.05270345436888e-05,0.807680768076808
-0.000127860189747275,5.05588490507135e-05,0.807780778077808
-0.000127916909554777,5.05919134528739e-05,0.807880788078808
-0.000127973809037667,5.06242545467571e-05,0.807980798079808
-0.00012803175201959,5.06578434625881e-05,0.808080808080808
-0.000128090724679068,5.06926675309511e-05,0.808180818081808
-0.000128150768479737,5.07291480674006e-05,0.808280828082808
-0.000128211867296993,5.07672691775797e-05,0.808380838083808
-0.000128273085897628,5.08043875613566e-05,0.808480848084808
-0.00012833423999968,5.08413686547669e-05,0.808580858085809
-0.000128395200605025,5.08771341756506e-05,0.808680868086809
-0.000128456594274155,5.0914129781296e-05,0.808780878087809
-0.000128517946479648,5.09510707933009e-05,0.808880888088809
-0.000128579390826202,5.09877088911684e-05,0.808980898089809
-0.000128640273111645,5.10242302000893e-05,0.809080908090809
-0.000128700694691304,5.10611357377318e-05,0.809180918091809
-0.000128760063557823,5.1097578726651e-05,0.809280928092809
-0.000128819598278572,5.11345598200613e-05,0.809380938093809
-0.000128878361316737,5.11708254372085e-05,0.80948094809481
-0.000128937066766818,5.1206464033615e-05,0.80958095809581
-0.000128995716932263,5.12414818288144e-05,0.80968096809681
-0.000129053957069348,5.12745006210817e-05,0.80978097809781
-0.000129111791785125,5.1305540220781e-05,0.80988098809881
-0.000129169223383361,5.13346197472005e-05,0.80998099809981
-0.000129226613518119,5.13635396390342e-05,0.81008100810081
-0.000129283146739733,5.13925191922787e-05,0.81018101810181
-0.00012933882995902,5.14215579462268e-05,0.81028102810281
-0.000129393709246512,5.14498498959051e-05,0.81038103810381
-0.00012944817389875,5.14778550561517e-05,0.81048104810481
-0.000129502882725119,5.15047082212897e-05,0.810581058105811
-0.000129558054560879,5.15321167673876e-05,0.810681068106811
-0.000129613776940197,5.15608975260355e-05,0.810781078107811
-0.000129669156093504,5.15891662100599e-05,0.810881088108811
-0.000129724249609362,5.16178698004694e-05,0.810981098109811
-0.000129779105861589,5.16458000960041e-05,0.811081108110811
-0.000129833724850184,5.16729649286882e-05,0.811181118111811
-0.000129888422158841,5.17006793835159e-05,0.811281128112811
-0.000129943197787559,5.17289379320097e-05,0.811381138113811
-0.000129998118538529,5.17574127819377e-05,0.811481148114812
-0.000130053299588395,5.17861246650486e-05,0.811581158115812
-0.000130108188089993,5.18139982937549e-05,0.811681168116812
-0.000130162744883452,5.184188067589e-05,0.811781178117812
-0.000130216806417989,5.18691316605699e-05,0.811881188118812
-0.00013027107066302,5.18957648386352e-05,0.811981198119812
-0.000130325049270602,5.19221916204483e-05,0.812081208120812
-0.000130379331943846,5.19484523177933e-05,0.812181218121812
-0.000130433135483093,5.19747998581902e-05,0.812281228122812
-0.000130486584278776,5.20011556912984e-05,0.812381238123812
-0.000130539947843897,5.20275407792355e-05,0.812481248124812
-0.000130593230785351,5.20539551219914e-05,0.812581258125813
-0.000130646707223352,5.20806327581765e-05,0.812681268126813
-0.000130700036235496,5.2107169879054e-05,0.812781278127813
-0.000130753558744188,5.2133969371956e-05,0.812881288128813
-0.000130806258892712,5.21610973481558e-05,0.812981298129813
-0.000130858062968219,5.21878565292837e-05,0.813081308130813
-0.000130909072326198,5.22140734595648e-05,0.813181318131813
-0.00013095912571931,5.22395762956848e-05,0.813281328132813
-0.000131008808244253,5.22654999866519e-05,0.813381338133813
-0.000131057765157302,5.22916722284645e-05,0.813481348134813
-0.000131107162044476,5.23193150435215e-05,0.813581358135814
-0.000131156224919905,5.23472043362362e-05,0.813681368136814
-0.000131204737251776,5.23739149128885e-05,0.813781378137814
-0.000131252705950748,5.23994582911312e-05,0.813881388138814
-0.000131301291995627,5.24250021300812e-05,0.813981398139814
-0.000131349834273422,5.24504370120788e-05,0.814081408140814
-0.000131398180751064,5.24759817724434e-05,0.814181418141814
-0.000131446527228865,5.25012964102047e-05,0.814281428142814
-0.00013149450053489,5.25265394081952e-05,0.814381438143814
-0.000131541808120871,5.25518241000717e-05,0.814481448144814
-0.000131589481967968,5.25786712760346e-05,0.814581458145815
-0.00013163719267149,5.26070069927669e-05,0.814681468146815
-0.000131684140906853,5.26349289956101e-05,0.814781478147815
-0.0001317316696317,5.26640776279152e-05,0.814881488148815
-0.000131779917057621,5.26940536880283e-05,0.814981498149815
-0.000131827823561297,5.27240675260303e-05,0.815081508150815
-0.000131876434944888,5.27546858101851e-05,0.815181518151815
-0.000131925053239138,5.27864761301513e-05,0.815281528152815
-0.000131973699175707,5.28187911941568e-05,0.815381538153815
-0.000132022128580623,5.28511099438007e-05,0.815481548154815
-0.000132070440505446,5.28818765752574e-05,0.815581558155816
-0.000132118148905522,5.29112965633445e-05,0.815681568156816
-0.000132165256084295,5.29393828078266e-05,0.815781578157816
-0.000132211987787846,5.29657188305808e-05,0.815881588158816
-0.000132258443067894,5.29925210877167e-05,0.815981598159816
-0.000132305534122062,5.3019274740377e-05,0.816081608160816
-0.000132352424769183,5.30451157346281e-05,0.816181618161816
-0.000132398827068041,5.30693500170414e-05,0.816281628162816
-0.000132444644270363,5.30930137151938e-05,0.816381638163816
-0.000132490417705602,5.31170236338302e-05,0.816481648164816
-0.000132536142766703,5.31413765480093e-05,0.816581658165817
-0.000132581764169031,5.31649888774523e-05,0.816681668166817
-0.000132627323376063,5.31871792381066e-05,0.816781678167817
-0.000132672772013662,5.32094340975933e-05,0.816881688168817
-0.000132718644500781,5.32318414507377e-05,0.816981698169817
-0.00013276446400671,5.32537685179727e-05,0.817081708170817
-0.000132810228227842,5.32752205974173e-05,0.817181718171817
-0.000132856526867767,5.32958330403553e-05,0.817281728172817
-0.000132903168733704,5.33163127999898e-05,0.817381738173817
-0.000132949416696045,5.33362691977069e-05,0.817481748174817
-0.00013299519934555,5.33557261902266e-05,0.817581758175818
-0.000133040518985504,5.33746883846117e-05,0.817681768176818
-0.000133086029818399,5.33924559685775e-05,0.817781778177818
-0.000133131307994715,5.34090425329446e-05,0.817881788178818
-0.000133176325872295,5.3424122358659e-05,0.817981798179818
-0.000133221120307563,5.34388677118806e-05,0.818081808180818
-0.000133265698211017,5.34532818175607e-05,0.818181818181818
-0.0001333104557897,5.34683167244379e-05,0.818281828182818
-0.000133355505916811,5.34822498531526e-05,0.818381838183818
-0.000133400572168528,5.34953242260527e-05,0.818481848184819
-0.000133445629206139,5.3507379747845e-05,0.818581858185819
-0.000133490720796567,5.35190846724389e-05,0.818681868186819
-0.000133535089078869,5.35308798953945e-05,0.818781878187819
-0.000133579307631706,5.35431402009584e-05,0.818881888188819
-0.000133623689735166,5.35557531768985e-05,0.818981898189819
-0.000133668995553961,5.35698933929114e-05,0.819081908190819
-0.000133714059502072,5.35841411837547e-05,0.819181918191819
-0.000133758883883264,5.35984956280139e-05,0.819281928192819
-0.000133803473304271,5.36129553435771e-05,0.819381938193819
-0.000133847226544271,5.36275113466768e-05,0.819481948194819
-0.00013389068262879,5.3640919270655e-05,0.81958195819582
-0.000133934627061572,5.3653277476226e-05,0.81968196819682
-0.000133978557673195,5.36645866544458e-05,0.81978197819782
-0.000134022370804884,5.36748813582622e-05,0.81988198819882
-0.000134066071063535,5.36841719535646e-05,0.81998199819982
-0.000134109745983474,5.36927846201141e-05,0.82008200820082
-0.000134152997053893,5.37009457948857e-05,0.82018201820182
-0.000134195828882005,5.37086596242252e-05,0.82028202820282
-0.000134238243771257,5.37159304848268e-05,0.82038203820382
-0.000134280734676805,5.37218217616017e-05,0.820482048204821
-0.000134323711627328,5.37273136063539e-05,0.820582058205821
-0.00013436649047425,5.373202386353e-05,0.820682068206821
-0.000134409073521019,5.37359599044366e-05,0.820782078207821
-0.000134452029739723,5.37388275683454e-05,0.820882088208821
-0.000134495354523151,5.37406374515041e-05,0.820982098209821
-0.000134538253153612,5.37429854391439e-05,0.821082108210821
-0.000134580882271071,5.37460210303599e-05,0.821182118211821
-0.000134623094449669,5.37493869477129e-05,0.821282128212821
-0.000134664894296461,5.3753080426959e-05,0.821382138213821
-0.000134706664197487,5.37573546259969e-05,0.821482148214821
-0.000134748408759483,5.37622037860101e-05,0.821582158215822
-0.000134789526761624,5.37671271196692e-05,0.821682168216822
-0.000134830624031947,5.37727398997238e-05,0.821782178217822
-0.000134870756123458,5.37789433047421e-05,0.821882188218822
-0.000134910782252589,5.37856737573261e-05,0.821982198219822
-0.000134950435209784,5.37917829479857e-05,0.822082208220822
-0.000134989714995362,5.37975083706311e-05,0.822182218221822
-0.000135027978924386,5.38035560570607e-05,0.822282228222822
-0.000135065630114555,5.38098679583241e-05,0.822382238223822
-0.000135102594852861,5.3816250347585e-05,0.822482248224823
-0.000135138884657176,5.38227025337974e-05,0.822582258225823
-0.000135174504134235,5.38292238258954e-05,0.822682268226823
-0.000135210734046701,5.38348375273646e-05,0.822782278227823
-0.000135246547020307,5.38396749393666e-05,0.822882288228823
-0.000135281662024337,5.38441928518382e-05,0.822982298229823
-0.000135317903454516,5.38504241295634e-05,0.823082308230823
-0.000135354349898635,5.38573637426235e-05,0.823182318231823
-0.000135389930215823,5.38647009448869e-05,0.823282328232823
-0.000135426072594121,5.38727844907028e-05,0.823382338233823
-0.000135462765515978,5.38799583727219e-05,0.823482348234823
-0.000135499405456644,5.38864451118722e-05,0.823582358235824
-0.000135535992416121,5.38922518491117e-05,0.823682368236824
-0.000135572765961646,5.38977328672674e-05,0.823782378237824
-0.000135609698450581,5.39029236407115e-05,0.823882388238824
-0.000135646216304102,5.39072724741125e-05,0.823982398239824
-0.000135682328736636,5.3910787660172e-05,0.824082408240824
-0.000135718881143135,5.39132913664206e-05,0.824182418241824
-0.000135755371354338,5.39155280935915e-05,0.824282428242824
-0.000135791803977457,5.39175001452212e-05,0.824382438243824
-0.000135828883892249,5.39187822897582e-05,0.824482448244825
-0.000135865652830561,5.39189794718843e-05,0.824582458245825
-0.000135902110792553,5.39181025181962e-05,0.824682468246825
-0.000135938101137781,5.39159807371426e-05,0.824782478247825
-0.000135973948664365,5.39139024928043e-05,0.824882488248825
-0.000136009655675591,5.39118670941053e-05,0.824982498249825
-0.000136045224475066,5.39098740803582e-05,0.825082508250825
-0.000136080560617962,5.3908725770888e-05,0.825182518251825
-0.0001361156641046,5.39084136426445e-05,0.825282528252825
-0.000136150797536843,5.39079828826153e-05,0.825382538253825
-0.000136185599261106,5.39073606992962e-05,0.825482548254825
-0.000136220076187571,5.39065493961939e-05,0.825582558255826
-0.000136254228316236,5.39055508161375e-05,0.825682568256826
-0.000136288389659167,5.39039551612351e-05,0.825782578257826
-0.000136323274310386,5.39020787060859e-05,0.825882588258826
-0.000136358039178065,5.39000907600992e-05,0.825982598259826
-0.000136393112718618,5.38982746574169e-05,0.826082608260826
-0.00013642835902406,5.38970888004164e-05,0.826182618261826
-0.000136463662917586,5.38963869149637e-05,0.826282628262826
-0.000136499070469884,5.38961756813098e-05,0.826382638263826
-0.000136534349024698,5.3895723498466e-05,0.826482648264827
-0.00013656933042419,5.38954687280969e-05,0.826582658265827
-0.000136604813992944,5.38951923045545e-05,0.826682668266827
-0.000136640207724243,5.38942619089791e-05,0.826782678267827
-0.000136675769613058,5.38936233705957e-05,0.826882688268827
-0.000136711202504229,5.38928325689034e-05,0.826982698269827
-0.000136746273741335,5.38915430530695e-05,0.827082708270827
-0.000136781414084397,5.38898644711024e-05,0.827182718271827
-0.00013681644155442,5.38881209296055e-05,0.827282728272827
-0.000136851353847957,5.38863128892759e-05,0.827382738273827
-0.000136886455030828,5.38841756745827e-05,0.827482748274827
-0.000136922099846758,5.38816341904552e-05,0.827582758275828
-0.000136958198458133,5.38781710641611e-05,0.827682768276828
-0.000136994216445839,5.38754593491998e-05,0.827782778277828
-0.000137029990259414,5.38745630458548e-05,0.827882788278828
-0.000137065796322361,5.3875549186844e-05,0.827982798279828
-0.000137101003467772,5.38769787572683e-05,0.828082808280828
-0.000137136063187166,5.38787706728922e-05,0.828182818281828
-0.000137171134424273,5.38810527795976e-05,0.828282828282828
-0.000137206219482538,5.38838202399727e-05,0.828382838283828
-0.000137240530554774,5.3886745722473e-05,0.828482848284828
-0.000137275429027151,5.38903717083041e-05,0.828582858285829
-0.000137310905685405,5.38946912868864e-05,0.828682868286829
-0.000137346955922643,5.38996980083175e-05,0.828782878287829
-0.000137383681093871,5.39049214918702e-05,0.828882888288829
-0.000137421369140464,5.39098434434175e-05,0.828982898289829
-0.000137459133203672,5.39152127403969e-05,0.829082908290829
-0.000137497118405587,5.39213940315346e-05,0.829182918291829
-0.000137535257944018,5.39264104277891e-05,0.829282928292829
-0.000137573770654225,5.39302276065714e-05,0.829382938293829
-0.000137612580519594,5.3934358295729e-05,0.829482948294829
-0.000137651565453458,5.39383519248687e-05,0.82958295829583
-0.000137689831685928,5.39425671535616e-05,0.82968296829683
-0.000137727713229069,5.39457543170106e-05,0.82978297829783
-0.000137765214689774,5.39480442557201e-05,0.82988298829883
-0.000137802002056458,5.39491407357736e-05,0.82998299829983
-0.000137838084542907,5.3949055735531e-05,0.83008300830083
-0.000137873694805859,5.39497509407428e-05,0.83018301830183
-0.000137909074715999,5.39507672579754e-05,0.83028302830283
-0.000137944908421264,5.39508423530359e-05,0.83038303830383
-0.00013798119131492,5.39499849793432e-05,0.83048304830483
-0.000138017186267361,5.39478590519439e-05,0.830583058305831
-0.000138053158184537,5.39448476477863e-05,0.830683068306831
-0.000138089102459235,5.39409599810066e-05,0.830783078307831
-0.000138125477494112,5.39364727054857e-05,0.830883088308831
-0.000138161790333533,5.39326870850587e-05,0.830983098309831
-0.000138198453309465,5.39295796237233e-05,0.831083108310831
-0.000138234941217221,5.39271065544155e-05,0.831183118311831
-0.000138271297823886,5.39236487262403e-05,0.831283128312831
-0.000138307288169274,5.3920225451003e-05,0.831383138313831
-0.000138343534206346,5.39158185686616e-05,0.831483148314831
-0.000138379155987011,5.39105877138121e-05,0.831583158315832
-0.000138414411506399,5.39049332398715e-05,0.831683168316832
-0.000138450282068248,5.38992310828799e-05,0.831783178317832
-0.000138486136505331,5.38935017442375e-05,0.831883188318832
-0.000138521594735373,5.38868088391837e-05,0.831983198319832
-0.000138556341174841,5.38790786547899e-05,0.832083208320832
-0.000138590011865903,5.38712563292154e-05,0.832183218321832
-0.000138623258707606,5.38631852224567e-05,0.832283228322832
-0.000138657615850531,5.38563789837562e-05,0.832383238323832
-0.000138693071777127,5.38508254044152e-05,0.832483248324832
-0.000138729665647263,5.38455781944913e-05,0.832583258325833
-0.000138766830792616,5.38401123796267e-05,0.832683268326833
-0.00013880455799924,5.38344300329892e-05,0.832783278327833
-0.000138841405257614,5.38285258564499e-05,0.832883288328833
-0.000138878146553607,5.38210373123021e-05,0.832983298329833
-0.000138914468607134,5.381256009328e-05,0.833083308330833
-0.000138950373721961,5.38031043349141e-05,0.833183318331833
-0.000138985444959068,5.37936135629032e-05,0.833283328332833
-0.000139020085436155,5.37835989682776e-05,0.833383338333833
-0.000139053961141318,5.37750330633744e-05,0.833483348334834
-0.000139088935630151,5.37658984170194e-05,0.833583358335834
-0.000139123956189674,5.37570954789234e-05,0.833683368336834
-0.00013915902742678,5.37486214848523e-05,0.833783378337834
-0.000139194326713253,5.37407655277446e-05,0.833883388338834
-0.000139229858656303,5.37335213880766e-05,0.833983398339834
-0.000139265616345113,5.37268830766833e-05,0.834083408340834
-0.000139301599779841,5.37208448347285e-05,0.834183418341834
-0.000139337804353436,5.37154002123299e-05,0.834283428342834
-0.000139374361367148,5.37105300901994e-05,0.834383438343834
-0.00013941060740422,5.37060170151495e-05,0.834483448344834
-0.000139446786639102,5.37017884259847e-05,0.834583458345835
-0.000139482901375082,5.36978417888501e-05,0.834683468346835
-0.000139519181965132,5.36945293133843e-05,0.834783478347835
-0.000139555630712857,5.36918445497153e-05,0.834883488348835
-0.00013959213474522,5.36885316135523e-05,0.834983498349835
-0.000139628694062378,5.36845967244089e-05,0.835083508350835
-0.000139665108257286,5.36799832154667e-05,0.835183518351835
-0.000139700695484973,5.36749691227386e-05,0.835283528352835
-0.000139737326211533,5.36716292352733e-05,0.835383538353835
-0.00013977480694042,5.36682854318109e-05,0.835483548354836
-0.000139812824391866,5.36651102467118e-05,0.835583558355836
-0.000139851369351444,5.36621016067881e-05,0.835683568356836
-0.000139889665529839,5.36588570854447e-05,0.835783578357836
-0.000139928000868264,5.36557768057602e-05,0.835883588358836
-0.000139966375366721,5.36528589249053e-05,0.835983598359836
-0.000140004431978037,5.36492898362513e-05,0.836083608360836
-0.000140042900921161,5.36467739213042e-05,0.836183618361836
-0.000140081925014896,5.36456472650072e-05,0.836283628362836
-0.000140121679327577,5.36447898913145e-05,0.836383638363836
-0.000140161523477873,5.36453464240577e-05,0.836483648364836
-0.000140200992152787,5.36460897730277e-05,0.836583658365837
-0.000140241223296018,5.36467930406023e-05,0.836683668366837
-0.000140280509992096,5.36471429467347e-05,0.836783678367837
-0.00014031960779884,5.36471047081384e-05,0.836883688368837
-0.000140358724033795,5.3647089735206e-05,0.836983698369837
-0.000140397697449947,5.3646325884806e-05,0.837083708370837
-0.000140436394442436,5.36456403544177e-05,0.837183718371837
-0.00014047454549842,5.36441352282255e-05,0.837283728372837
-0.000140512152921665,5.36418185685824e-05,0.837383738373837
-0.000140549223622351,5.36386984378311e-05,0.837483748374838
-0.000140585573318196,5.36359427254572e-05,0.837583758375838
-0.000140621766374238,5.36333897236772e-05,0.837683768376838
-0.000140657805093763,5.36310375896816e-05,0.837783778377838
-0.000140693500587276,5.36292385331195e-05,0.837883788378838
-0.000140728855158545,5.36279870255232e-05,0.837983798379838
-0.000140763956341416,5.36277995182205e-05,0.838083808380838
-0.000140798852510347,5.36281869718831e-05,0.838183818381838
-0.000140833852338052,5.36280218088197e-05,0.838283828382838
-0.000140868958127976,5.36273095574877e-05,0.838383838383838
-0.000140904165273387,5.36260557463649e-05,0.838483848384838
-0.000140939473773965,5.36242656735702e-05,0.838583858385839
-0.000140975001109963,5.36224055734753e-05,0.838683868386839
-0.000141010742674007,5.36204763674948e-05,0.838783878387839
-0.000141046873534753,5.36183776217365e-05,0.838883888388839
-0.000141083391388434,5.36161109486808e-05,0.838983898389839
-0.000141120291627837,5.36136779607884e-05,0.839083908390839
-0.000141157975067378,5.36114573583232e-05,0.839183918391839
-0.000141195826664754,5.36100132756638e-05,0.839283928392839
-0.000141233620673727,5.36086928925405e-05,0.839383938393839
-0.000141271352487404,5.36074952875388e-05,0.83948394839484
-0.000141307927929168,5.36063094305383e-05,0.83958395839584
-0.000141343466782719,5.36057222608544e-05,0.83968396839684
-0.000141379093170437,5.36056257429692e-05,0.83978397839784
-0.000141413938661624,5.36057208787425e-05,0.83988398839884
-0.000141448010166941,5.36060053646377e-05,0.83998399839984
-0.000141481561074465,5.36065503797183e-05,0.84008400840084
-0.000141514390977307,5.36070868717488e-05,0.84018401840184
-0.000141546695675463,5.36077475240227e-05,0.84028402840284
-0.000141579578559496,5.36093364986842e-05,0.84038403840384
-0.000141612975130662,5.36115796757474e-05,0.84048404840484
-0.000141646878478303,5.36144703749513e-05,0.840584058405841
-0.000141681336976556,5.36170954771995e-05,0.840684068406841
-0.000141716348321813,5.36194570556797e-05,0.840784078407841
-0.000141751461022397,5.36223857631212e-05,0.840884088408841
-0.000141786737273604,5.36258456644742e-05,0.840984098409841
-0.000141822531818998,5.36311652052148e-05,0.841084108410841
-0.000141858793980835,5.36380548316774e-05,0.841184118411841
-0.00014189567348858,5.36456997854799e-05,0.841284128412841
-0.000141932958417472,5.36529077597295e-05,0.841384138413841
-0.000141970457574731,5.36592537532334e-05,0.841484148414842
-0.000142007539793129,5.36656838255653e-05,0.841584158415842
-0.000142044186644456,5.36720814181272e-05,0.841684168416842
-0.000142081059241541,5.36788772909384e-05,0.841784178417842
-0.000142117731431739,5.36860509425989e-05,0.841884188418842
-0.000142154343730087,5.36931020464866e-05,0.841984198419842
-0.000142190898440033,5.37000324454306e-05,0.842084208420842
-0.000142227685806717,5.37071480481408e-05,0.842184218421842
-0.000142264544582643,5.37144265103979e-05,0.842284228422842
-0.000142301320431614,5.37210823286187e-05,0.842384238423842
-0.00014233776917934,5.37275377397723e-05,0.842484248424842
-0.000142373897736479,5.37338673782119e-05,0.842584258425843
-0.000142409710710085,5.37400721653521e-05,0.842684268426843
-0.00014244501460361,5.37455554870442e-05,0.842784278427843
-0.000142479890040723,5.37506119647142e-05,0.842884288428843
-0.000142514339324869,5.37552457447178e-05,0.842984298429843
-0.000142548535220618,5.37592554985631e-05,0.843084308430843
-0.000142582505370608,5.3764104197869e-05,0.843184318431843
-0.0001426163419159,5.37699360435817e-05,0.843284328432843
-0.000142650337404762,5.37762940154354e-05,0.843384338433843
-0.000142683819206489,5.37823458482107e-05,0.843484348434843
-0.000142717066048032,5.37882166235755e-05,0.843584358435844
-0.00014275054784976,5.37943354890585e-05,0.843684368436844
-0.000142784262308066,5.38007003715019e-05,0.843784378437844
-0.000142818269314481,5.3807529415149e-05,0.843884388438844
-0.000142852115073879,5.38144100578441e-05,0.843984398439844
-0.000142885801889707,5.382134183891e-05,0.844084408440844
-0.000142919516347853,5.38281690397279e-05,0.844184418441844
-0.000142953258448318,5.38348928120711e-05,0.844284428442844
-0.000142986680358356,5.38417900401892e-05,0.844384438443844
-0.000143019786684701,5.3848859572309e-05,0.844484448444844
-0.000143052913742865,5.38567429414163e-05,0.844584458445845
-0.000143085296760923,5.38643125697996e-05,0.844684468446845
-0.00014311747476504,5.38714113567582e-05,0.844784478447845
-0.000143150705481977,5.3878711932886e-05,0.844884488448845
-0.00014318432319185,5.3886097048559e-05,0.844984498449845
-0.000143217747405335,5.3893504047764e-05,0.845084508450845
-0.000143250975818825,5.39009324697836e-05,0.845184518451845
-0.000143283794204115,5.39087840501869e-05,0.845284528452845
-0.000143316423699911,5.39166526767105e-05,0.845384538453845
-0.000143349018642728,5.39250119550128e-05,0.845484548454845
-0.000143382136486786,5.39339323731214e-05,0.845584558455846
-0.000143415357989617,5.3943083835228e-05,0.845684568456846
-0.000143448934236012,5.39527674126607e-05,0.845784578457846
-0.0001434818931365,5.39628412079998e-05,0.845884588458846
-0.000143515209084158,5.39730937572329e-05,0.845984598459846
-0.000143548773812841,5.39836807789487e-05,0.846084608460846
-0.000143581532306282,5.39935672973338e-05,0.846184618461846
-0.000143613493778586,5.40027602229777e-05,0.846284628462846
-0.00014364556812361,5.40112722252963e-05,0.846384638463846
-0.000143677753038227,5.40191099845205e-05,0.846484648464847
-0.000143709719117585,5.40263158855923e-05,0.846584658465847
-0.00014374146866497,5.40328961480453e-05,0.846684668466847
-0.00014377328731847,5.40398009778089e-05,0.846784678467847
-0.000143805170470553,5.40470271499421e-05,0.846884688468847
-0.000143837495900528,5.40554718891943e-05,0.846984698469847
-0.00014387008162924,5.40652584344044e-05,0.847084708470847
-0.000143902923049795,5.40763738857879e-05,0.847184718471847
-0.000143935575580856,5.40875165188323e-05,0.847284728472847
-0.000143967979330732,5.40982541913765e-05,0.847384738473847
-0.000144000431454745,5.41088964977988e-05,0.847484748474847
-0.000144032466639899,5.41196327882311e-05,0.847584758475848
-0.000144064564020348,5.41306233883152e-05,0.847684768476848
-0.000144096258283096,5.4141890181603e-05,0.847784778477848
-0.000144127574767015,5.41522095331852e-05,0.847884788478848
-0.000144158515775712,5.41615911178951e-05,0.847984798479848
-0.00014418905827376,5.41708446263745e-05,0.848084808480848
-0.000144220296437617,5.41807327572301e-05,0.848184818481848
-0.000144252221053498,5.41912492909384e-05,0.848284828482848
-0.000144284316130341,5.42026344856334e-05,0.848384838483848
-0.000144316901859052,5.42125357466122e-05,0.848484848484849
-0.000144349978239632,5.42209673557513e-05,0.848584858485849
-0.000144383114511902,5.42295033147697e-05,0.848684868486849
-0.000144416142518186,5.42379950460269e-05,0.848784878487849
-0.000144449057651749,5.42464434709276e-05,0.848884888488849
-0.000144481786199265,5.4254686190642e-05,0.848984898489849
-0.00014451452856794,5.42628697096528e-05,0.849084908490849
-0.000144546810230831,5.42714611837364e-05,0.849184918491849
-0.000144578598938247,5.42802636611252e-05,0.849284928492849
-0.000144610168810563,5.42891497566346e-05,0.849384938493849
-0.000144641439223792,5.42979563803791e-05,0.849484948494849
-0.000144672748797211,5.43066851448293e-05,0.84958495849585
-0.000144704608914189,5.431595892436e-05,0.84968496849685
-0.000144737014967512,5.43257728815597e-05,0.84978497849785
-0.000144770190399813,5.43373520334497e-05,0.84988498849885
-0.000144804128300431,5.4350679794597e-05,0.84998499849985
-0.00014483807311155,5.43637723653805e-05,0.85008500850085
-0.000144872024833328,5.43766327403929e-05,0.85018501850185
-0.000144905976554946,5.43893894565719e-05,0.85028502850285
-0.00014494013559443,5.44025928271271e-05,0.85038503850385
-0.000144974755339699,5.44151574289403e-05,0.850485048504851
-0.000145009805844987,5.44268994403672e-05,0.850585058505851
-0.000145045178844468,5.44380462197573e-05,0.850685068506851
-0.000145081157672143,5.4448880870894e-05,0.850785078507851
-0.00014511773772112,5.44594063883697e-05,0.850885088508851
-0.000145154856795943,5.44700146025615e-05,0.850985098509851
-0.000145192510289559,5.44807045920448e-05,0.851085108510851
-0.000145231082891615,5.44908967888011e-05,0.851185118511851
-0.000145270316606504,5.45015250436956e-05,0.851285128512851
-0.000145310275933286,5.45127946012172e-05,0.851385138513851
-0.000145350557754101,5.45248975757118e-05,0.851485148514851
-0.000145391249603276,5.45375322048252e-05,0.851585158515852
-0.000145432740777194,5.4551532826955e-05,0.851685168516852
-0.000145474225040452,5.45652243154138e-05,0.851785178517852
-0.000145515702393051,5.45786092040967e-05,0.851885188518852
-0.000145557170531703,5.45916909482936e-05,0.851985198519852
-0.000145598025931501,5.46045999277716e-05,0.852085208520852
-0.000145638303145263,5.46171940147722e-05,0.852185218521852
-0.000145678753123754,5.46302036584911e-05,0.852285228522852
-0.000145719362045815,5.46439753097808e-05,0.852385238523852
-0.000145760141429158,5.46576039118875e-05,0.852485248524853
-0.000145800167558129,5.46708738544432e-05,0.852585258525853
-0.00014584049775324,5.46841341221854e-05,0.852685268526853
-0.000145880118461064,5.46970873294345e-05,0.852785278527853
-0.000145920027110262,5.47095116462986e-05,0.852885288528853
-0.00014596022139691,5.47214123709068e-05,0.852985298529853
-0.00014600083722963,5.47339322842515e-05,0.853085308530853
-0.000146041996695249,5.47467055858434e-05,0.853185318531853
-0.000146083427977317,5.47597062457948e-05,0.853285328532853
-0.000146125630941809,5.47736941985087e-05,0.853385338533853
-0.000146167771711006,5.47870601982522e-05,0.853485348534853
-0.000146209910176756,5.47999599636141e-05,0.853585358535854
-0.000146252143087173,5.48129023442766e-05,0.853685368536854
-0.000146294472745704,5.48258861884664e-05,0.853785378537854
-0.000146337157147959,5.48382826326236e-05,0.853885388538854
-0.000146379961333593,5.48503171922986e-05,0.853985398539854
-0.000146422394651058,5.48619725910123e-05,0.854085408540854
-0.000146464593008497,5.48730516466388e-05,0.854185418541854
-0.00014650719909069,5.48834034779909e-05,0.854285428542854
-0.000146550521570512,5.48933699288482e-05,0.854385438543854
-0.00014659430936333,5.49022689241222e-05,0.854485448544855
-0.000146638795125723,5.49099622520516e-05,0.854585458545855
-0.000146683902840918,5.49177034933806e-05,0.854685468546855
-0.00014672908426912,5.49251321457589e-05,0.854785478547855
-0.000146774279518482,5.49326333593226e-05,0.854885488548855
-0.000146819103899515,5.49403282997125e-05,0.854985498549855
-0.000146864285327717,5.49483402057676e-05,0.855085508550855
-0.000146909816892431,5.49566663132541e-05,0.855185518551855
-0.000146956267565426,5.49657221788901e-05,0.855285528552855
-0.000147003568240747,5.49753799567937e-05,0.855385538553855
-0.000147051396424362,5.49864150150076e-05,0.855485548554855
-0.000147099805097459,5.49985751170379e-05,0.855585558555856
-0.000147148331250489,5.50101904343363e-05,0.855685568556856
-0.000147196979490664,5.50212662650116e-05,0.855785578557856
-0.00014724588572597,5.50319058072001e-05,0.855885588558856
-0.000147294990065036,5.50422797524428e-05,0.855985598559856
-0.000147344112832154,5.50522756884775e-05,0.856085608560856
-0.000147393567307732,5.50614363647102e-05,0.856185618561856
-0.000147443341973735,5.50697700738421e-05,0.856285628562856
-0.000147493441437538,5.50772851085749e-05,0.856385638563856
-0.000147543497134097,5.50852332068634e-05,0.856485648564857
-0.00014759318656954,5.50929914943227e-05,0.856585658565857
-0.000147642477494494,5.51011036039114e-05,0.856685668566857
-0.000147691374515853,5.51095663106885e-05,0.856785678567857
-0.000147740451212442,5.51185887751499e-05,0.856885688568857
-0.00014778884606422,5.51266686353274e-05,0.856985698569857
-0.000147836568285614,5.5133815105337e-05,0.857085708570857
-0.000147884032511558,5.51409654913536e-05,0.857185718571857
-0.000147931945925734,5.51487974917515e-05,0.857285728572857
-0.000147980301617641,5.51573044262998e-05,0.857385738573857
-0.000148029090373014,5.51665330566548e-05,0.857485748574857
-0.000148078213140292,5.5175940901601e-05,0.857585758575858
-0.00014812766761571,5.51855261183293e-05,0.857685768576858
-0.000148176665992236,5.51949268223373e-05,0.857785778577858
-0.000148225215180691,5.5204144395747e-05,0.857885788578858
-0.000148272654067763,5.52130040006714e-05,0.857985798579858
-0.000148319229131351,5.52212600808577e-05,0.858085808580858
-0.0001483649426749,5.5228918395132e-05,0.858185818581858
-0.00014841131042078,5.5236435272694e-05,0.858285828582858
-0.000148457606757259,5.52433817963336e-05,0.858385838583858
-0.000148504108107837,5.52496911637218e-05,0.858485848584858
-0.00014855081216907,5.52553693640035e-05,0.858585858585859
-0.000148597838724335,5.52609531195879e-05,0.858685868586859
-0.000148645443465637,5.52676236803925e-05,0.858785878587859
-0.000148693589536231,5.52750265332417e-05,0.858885888588859
-0.00014874265241166,5.52826657282179e-05,0.858985898589859
-0.000148792625181264,5.52905394225019e-05,0.859085908590859
-0.000148843629932189,5.52993736886046e-05,0.859185918591859
-0.000148895850946557,5.5308804568846e-05,0.859285928592859
-0.000148948779144607,5.5318342332862e-05,0.859385938593859
-0.000149002407615518,5.53279865199452e-05,0.859485948594859
-0.000149056729448952,5.53377357479736e-05,0.85958595859586
-0.000149111108870469,5.5347444664228e-05,0.85968596859686
-0.000149165545880389,5.53571139597843e-05,0.85978597859786
-0.000149220402132616,5.53671930532324e-05,0.85988598859886
-0.000149275592396588,5.53776676627161e-05,0.85998599859986
-0.000149331112065252,5.53885338722081e-05,0.86008600860086
-0.000149386749214009,5.53991386311001e-05,0.86018601860186
-0.000149442499235646,5.54094847036259e-05,0.86028602860286
-0.000149497705624383,5.54202596933517e-05,0.86038603860386
-0.000149552605643534,5.54310650896696e-05,0.86048604860486
-0.000149607710676945,5.54424166528314e-05,0.860586058605861
-0.000149663023028062,5.54543090847381e-05,0.860686068606861
-0.00014971744160961,5.54667965183128e-05,0.860786078607861
-0.000149770980242908,5.54798725036835e-05,0.860886088608861
-0.000149824175650353,5.5492358094439e-05,0.860986098609861
-0.00014987735032598,5.55045050663562e-05,0.861086108610861
-0.000149930402914622,5.55156820219797e-05,0.861186118611861
-0.000149983538430218,5.55272657809227e-05,0.861286128612861
-0.000150036655517762,5.5538442275849e-05,0.861386138613861
-0.000150089947673322,5.55491440133335e-05,0.861486148614862
-0.000150143414897217,5.55593756004493e-05,0.861586158615862
-0.00015019701572581,5.55700312673434e-05,0.861686168616862
-0.000150250750159262,5.55811070980187e-05,0.861786178617862
-0.000150304618197251,5.55925987157909e-05,0.861886188618862
-0.000150358617536493,5.56045022046329e-05,0.861986198619862
-0.000150412388826208,5.56153985903583e-05,0.862086208620862
-0.000150465934370165,5.56252980085079e-05,0.862186218621862
-0.000150519549019918,5.5634608644513e-05,0.862286228622862
-0.00015057332261324,5.56447768845594e-05,0.862386238623862
-0.000150626782926635,5.56548697991967e-05,0.862486248624862
-0.000150680855978725,5.56649753832398e-05,0.862586258625863
-0.000150735336755729,5.56751581355214e-05,0.862686268626863
-0.000150789764551383,5.56854026224017e-05,0.862786278627863
-0.000150844141669454,5.56957081528047e-05,0.862886288628863
-0.000150898751443943,5.5705937436384e-05,0.862986298629863
-0.000150952670159676,5.57153943465131e-05,0.863086308630863
-0.000151005909334205,5.57240864848375e-05,0.863186318631863
-0.000151059705962793,5.57322893534952e-05,0.863286328632863
-0.000151113472645456,5.57395323413899e-05,0.863386338633863
-0.000151167207078907,5.57458248930065e-05,0.863486348634864
-0.000151221558858106,5.57526838825384e-05,0.863586358635864
-0.000151275749390288,5.57592042532219e-05,0.863686368636864
-0.000151329612821225,5.57649626163345e-05,0.863786378637864
-0.000151383536144011,5.57723827456526e-05,0.863886388638864
-0.00015143751705504,5.57814489771779e-05,0.863986398639864
-0.000151490765443516,5.57905566722306e-05,0.864086408640864
-0.000151543801907392,5.57999707367104e-05,0.864186418641864
-0.000151595898531327,5.58089160329335e-05,0.864286428642864
-0.000151647366291643,5.58171030072341e-05,0.864386438643864
-0.000151699154242385,5.58247850478596e-05,0.864486448644864
-0.000151751280812086,5.58318824526863e-05,0.864586458645865
-0.000151803741393691,5.58384007502018e-05,0.864686468646865
-0.000151856340186889,5.58455345507955e-05,0.864786478647865
-0.00015190907488839,5.58532776349538e-05,0.864886488648865
-0.000151961940891144,5.58619359113964e-05,0.864986498649865
-0.000152014710145623,5.58707429958482e-05,0.865086508650865
-0.000152067587665929,5.58789401056795e-05,0.865186518651865
-0.000152120741609738,5.58870948305589e-05,0.865286528652865
-0.000152174637290205,5.5895227211209e-05,0.865386538653865
-0.000152229341509522,5.59032619222107e-05,0.865486548654866
-0.00015228432906284,5.59111724729689e-05,0.865586558655866
-0.000152339086263346,5.59192198533765e-05,0.865686568656866
-0.000152393615414327,5.59274026813214e-05,0.865786578657866
-0.000152448501612479,5.59358020410492e-05,0.865886588658866
-0.000152503643502314,5.59432113437806e-05,0.865986598659866
-0.00015255903647694,5.59496404946879e-05,0.866086608660866
-0.000152614680536196,5.59550989382656e-05,0.866186618661866
-0.000152670220936679,5.59607174771365e-05,0.866286628662866
-0.000152725229221816,5.59655330056165e-05,0.866386638663866
-0.00015277970999866,5.59695533557098e-05,0.866486648664866
-0.000152833667874424,5.59727861290519e-05,0.866586658665867
-0.000152887351630132,5.59769695690309e-05,0.866686668666867
-0.000152940837282239,5.59822573210575e-05,0.866786678667867
-0.00015299469149907,5.59888249141046e-05,0.866886688668867
-0.00015304897647592,5.59961252598837e-05,0.866986698669867
-0.000153103692212789,5.60041514478252e-05,0.867086708670867
-0.000153158292773331,5.60129914727443e-05,0.867186718671867
-0.000153213218131354,5.60217872699021e-05,0.867286728672867
-0.000153268539696577,5.60313406979164e-05,0.867386738673867
-0.000153324338092351,5.60416812419746e-05,0.867486748674868
-0.000153380419822286,5.60532256105581e-05,0.867586758675868
-0.000153436379465076,5.60639526868743e-05,0.867686768676868
-0.000153491567425601,5.60749082733133e-05,0.867786778677868
-0.000153545990614202,5.60860900663586e-05,0.867886788678868
-0.000153599653638092,5.60974955321149e-05,0.867986798679868
-0.000153652568014982,5.61091228277631e-05,0.868086808680868
-0.000153704547158825,5.61212734853187e-05,0.868186818681868
-0.000153755597980281,5.61339426673799e-05,0.868286828682868
-0.000153806897582761,5.61472801033506e-05,0.868386838683868
-0.000153858010599512,5.61607875398064e-05,0.868486848684868
-0.00015390851087741,5.61742422254309e-05,0.868586858685869
-0.000153958456004696,5.61876902308245e-05,0.868686868686869
-0.000154008364275398,5.62011582769208e-05,0.868786878687869
-0.000154057717395648,5.62143890594856e-05,0.868886888688869
-0.00015410651997218,5.6227385112384e-05,0.868986898689869
-0.000154154896395906,5.62401240913868e-05,0.869086908690869
-0.000154203252087813,5.62534695897102e-05,0.869186918691869
-0.000154251158591329,5.62661477555289e-05,0.869286928692869
-0.000154299030542027,5.62778699566017e-05,0.869386938693869
-0.000154346870243354,5.62886460980908e-05,0.86948694869487
-0.000154395110758616,5.62998654386663e-05,0.86958695869587
-0.000154443692196442,5.63111587225292e-05,0.86968696869687
-0.000154492612253066,5.63225252586433e-05,0.86978697869787
-0.00015454191008852,5.63343319992415e-05,0.86988698869887
-0.00015459075412869,5.63467846495298e-05,0.86998699869987
-0.000154640383672443,5.63596021788829e-05,0.87008700870087
-0.000154690863218521,5.63737942243124e-05,0.87018701870187
-0.000154742070679941,5.63895837674736e-05,0.87028702870287
-0.000154793628277871,5.64075803222696e-05,0.87038703870387
-0.000154846075038157,5.64270221114981e-05,0.87048704870487
-0.00015489915987617,5.64469547828641e-05,0.870587058705871
-0.000154952917344727,5.64678090963968e-05,0.870687068706871
-0.000155007540940535,5.64900805412965e-05,0.870787078707871
-0.000155062196785714,5.65123466880772e-05,0.870887088708871
-0.000155116884880265,5.65346077670976e-05,0.870987098709871
-0.000155171605224187,5.65568642390549e-05,0.871087108710871
-0.000155226449958701,5.65794282322027e-05,0.871187118711871
-0.000155281488189763,5.66025137444385e-05,0.871287128712871
-0.000155336724524265,5.66261150169363e-05,0.871387138713871
-0.000155392338637757,5.6649814189441e-05,0.871487148714872
-0.000155447784593573,5.66731254475759e-05,0.871587158715872
-0.000155502956429333,5.66969642139638e-05,0.871687168716872
-0.000155558089105062,5.67217237011037e-05,0.871787178717872
-0.000155613627201938,5.67462816294232e-05,0.871887188718872
-0.000155669563809463,5.6770639381014e-05,0.871987198719872
-0.00015572546586417,5.67945484050508e-05,0.872087208720872
-0.000155781335669345,5.68180128478992e-05,0.872187218721872
-0.000155837170921543,5.68410370862537e-05,0.872287228722872
-0.000155892633002124,5.68636149005805e-05,0.872387238723872
-0.000155947666626133,5.68859796384243e-05,0.872487248724872
-0.000156003195508903,5.69094500704377e-05,0.872587258725873
-0.000156058664499984,5.69333353681333e-05,0.872687268726873
-0.000156114912083989,5.69576928893755e-05,0.872787278727873
-0.000156171459126921,5.69815420216428e-05,0.872887288728873
-0.000156229086525152,5.70052478743884e-05,0.872987298729873
-0.000156287782761127,5.70288115993459e-05,0.873087308730873
-0.000156347441872308,5.70521327626528e-05,0.873187318731873
-0.000156407315211855,5.70749501440577e-05,0.873287328732873
-0.000156467895734924,5.70976687040409e-05,0.873387338733873
-0.00015652913967459,5.71208164115729e-05,0.873487348734873
-0.000156590102583542,5.71430659729406e-05,0.873587358735874
-0.000156650860478392,5.71645892314487e-05,0.873687368736874
-0.000156711593034372,5.71855626374544e-05,0.873787378737874
-0.000156772268002268,5.72064351488705e-05,0.873887388738874
-0.000156832917631132,5.72269918463948e-05,0.873987398739874
-0.000156893539617838,5.72472357245996e-05,0.874087408740874
-0.000156954133962066,5.72671700084462e-05,0.874187418741874
-0.000157014818144068,5.72868612699149e-05,0.874287428742874
-0.000157075589860078,5.73063120429109e-05,0.874387438743874
-0.000157136446806649,5.73255248612994e-05,0.874487448744874
-0.000157197340609805,5.73446374761542e-05,0.874587458745875
-0.000157257119504525,5.73640387232601e-05,0.874687468746875
-0.000157316018451154,5.73832123816477e-05,0.874787478747875
-0.000157374311569428,5.74028331551189e-05,0.874887488748875
-0.000157432650758233,5.74227602980173e-05,0.874987498749875
-0.000157491300923518,5.74429005173987e-05,0.875087508750875
-0.000157550460168884,5.74631976071421e-05,0.875187518751875
-0.00015761010315546,5.74835896023002e-05,0.875287528752875
-0.000157670614572733,5.75050036735072e-05,0.875387538753875
-0.000157731987510044,5.75274296852424e-05,0.875487548754875
-0.000157794212753129,5.75508577323138e-05,0.875587558755876
-0.000157856387318629,5.75745532191702e-05,0.875687568756876
-0.00015791824399715,5.75999134668145e-05,0.875787578757876
-0.000157979785091978,5.76269223505412e-05,0.875887588758876
-0.000158041010603432,5.7655563515296e-05,0.875987598759876
-0.000158102362808925,5.76841754252319e-05,0.876087608760876
-0.000158163820976638,5.77134993561312e-05,0.876187618761876
-0.000158225380499838,5.77435288581315e-05,0.876287628762876
-0.000158287191107668,5.77732876954158e-05,0.876387638763876
-0.000158349354155616,5.78031405167e-05,0.876487648764877
-0.000158411867339915,5.78330864005797e-05,0.876587658765877
-0.000158474723750226,5.78631244256402e-05,0.876687668766877
-0.00015853725305929,5.78928445636309e-05,0.876787678767877
-0.000158599455267109,5.79222502698316e-05,0.876887688768877
-0.000158661332677289,5.79513440781375e-05,0.876987698769877
-0.000158722521332159,5.79802655824418e-05,0.877087708770877
-0.00015878317326479,5.80093149326278e-05,0.877187718771877
-0.000158843470453697,5.80386386331785e-05,0.877287728772877
-0.000158903712357967,5.80677153953641e-05,0.877387738773877
-0.000158963910495154,5.80979625809106e-05,0.877487748774877
-0.000159024180041742,5.81271909153393e-05,0.877587758775878
-0.000159084659209484,5.81556224589107e-05,0.877687768776878
-0.00015914555301264,5.81842173227164e-05,0.877787778777878
-0.000159206202641664,5.82124684999234e-05,0.877887788778878
-0.00015926677855768,5.82402921420422e-05,0.877987798779878
-0.000159328186047809,5.82685156769009e-05,0.878087808780878
-0.000159389796248593,5.82969815430514e-05,0.878187818781878
-0.000159451609160029,5.83256872066387e-05,0.878287828782878
-0.000159513620174907,5.83546308248136e-05,0.878387838783878
-0.000159576048128645,5.83846453538715e-05,0.878487848784879
-0.000159638886110743,5.84157204279333e-05,0.878587858785879
-0.000159701166638624,5.84466471546832e-05,0.878687868786879
-0.000159762949604136,5.84773444498956e-05,0.878787878787879
-0.000159824239614333,5.85078148474459e-05,0.878887888788879
-0.000159885036669055,5.85368713385802e-05,0.878987898789879
-0.000159944760279298,5.85653680720301e-05,0.879087908790879
-0.000160004578334049,5.85939382880701e-05,0.879187918791879
-0.000160064412513565,5.86224988292966e-05,0.879287928792879
-0.000160123843575381,5.86510471618046e-05,0.879387938793879
-0.000160182871519655,5.867958397668e-05,0.879487948794879
-0.000160241936320194,5.87083764833191e-05,0.87958795879588
-0.000160301037977317,5.87374221478568e-05,0.87968796879688
-0.000160360176491024,5.87667184364078e-05,0.87978797879788
-0.000160419538447043,5.87944116987596e-05,0.87988798879888
-0.000160479292002892,5.88210568551848e-05,0.87998799879988
-0.000160539262090713,5.88461247849298e-05,0.88008800880088
-0.000160598925809106,5.88711777417324e-05,0.88018801880188
-0.0001606586033485,5.88969512425784e-05,0.88028802880288
-0.000160718416796357,5.8922186869282e-05,0.88038803880388
-0.000160778151923993,5.89466293907568e-05,0.880488048804881
-0.00016083855507544,5.89708897030579e-05,0.880588058805881
-0.000160899048064341,5.8995222115827e-05,0.880688068806881
-0.000160958831566274,5.90194706801168e-05,0.880788078807881
-0.000161018092166967,5.90431475083824e-05,0.880888088808881
-0.000161077576209972,5.90671102046651e-05,0.880988098809881
-0.000161137279088237,5.90913562350797e-05,0.881088108810881
-0.000161197034947851,5.91148547701586e-05,0.881188118811881
-0.000161256717094297,5.91388782796154e-05,0.881288128812881
-0.000161316325527895,5.91634210046338e-05,0.881388138813881
-0.000161375335043957,5.91883894219012e-05,0.881488148814881
-0.000161433745642164,5.92137793850816e-05,0.881588158815882
-0.000161492149329871,5.92388256616533e-05,0.881688168816882
-0.000161550341092819,5.92629836972429e-05,0.881788178817882
-0.000161608452232258,5.92860461741735e-05,0.881888188818882
-0.000161666487355243,5.9308023919062e-05,0.881988198819882
-0.000161724441854718,5.93289277584848e-05,0.882088208820882
-0.000161782195946987,5.93496116108349e-05,0.882188218821882
-0.000161839551528768,5.93706971987242e-05,0.882288228822882
-0.000161896828790487,5.93913838153081e-05,0.882388238823882
-0.000161954025428698,5.94116756069326e-05,0.882488248824883
-0.000162011146050454,5.94315760288873e-05,0.882588258825883
-0.000162068890928617,5.94514154073092e-05,0.882688268826883
-0.000162127186350498,5.94709295273645e-05,0.882788278827883
-0.000162185882586473,5.94907027944933e-05,0.882888288828883
-0.000162244979636543,5.95107329051591e-05,0.882988298829883
-0.000162303844030035,5.95306441537105e-05,0.883088308830883
-0.000162361782404745,5.95500801841128e-05,0.883188318831883
-0.000162418907633554,5.95686224450553e-05,0.883288328832883
-0.000162476182591826,5.95872713594137e-05,0.883388338833883
-0.000162533137359353,5.96043137922831e-05,0.883488348834883
-0.000162590147411676,5.96207685947712e-05,0.883588358835884
-0.000162647088358203,5.96370550092447e-05,0.883688368836884
-0.000162703960198775,5.96531741874769e-05,0.883788378837884
-0.000162760885020376,5.96699731372811e-05,0.883888388838884
-0.000162817899679752,5.96879588654904e-05,0.883988398839884
-0.000162875001873296,5.97071193937649e-05,0.884088408840884
-0.000162931684824373,5.97260265337822e-05,0.884188418841884
-0.00016298856587905,5.97445895264934e-05,0.884288428842884
-0.00016304589612196,5.97624110130539e-05,0.884388438843884
-0.000163103670946207,5.9779498595099e-05,0.884488448844885
-0.000163161390485498,5.97965804183179e-05,0.884588458845885
-0.000163218801352075,5.98136967944846e-05,0.884688468846885
-0.00016327604175721,5.98305192402813e-05,0.884788478847885
-0.000163332275520216,5.9847237796906e-05,0.884888488848885
-0.000163387509551272,5.98638536161018e-05,0.884988498849885
-0.000163441419052739,5.98802556677587e-05,0.885088508850885
-0.00016349504752381,5.98955285292434e-05,0.885188518851885
-0.000163548517051152,5.99111096029845e-05,0.885288528852885
-0.000163601795385712,5.99273600823983e-05,0.885388538853885
-0.000163654889437831,5.99431523897933e-05,0.885488548854885
-0.000163708091755777,5.99580739630237e-05,0.885588558855886
-0.000163761296377328,5.99721775529209e-05,0.885688568856886
-0.000163815093005916,5.99866441790637e-05,0.885788578857886
-0.000163869193700484,6.00022736269217e-05,0.885888588858886
-0.000163923520140811,6.00181357312582e-05,0.885988598859886
-0.000163978074630664,6.00342286492541e-05,0.886088608860886
-0.000164032606085251,6.00496830288666e-05,0.886188618861886
-0.000164087114504573,6.0064504628922e-05,0.886288628862886
-0.00016414159988847,6.00787001296414e-05,0.886388638863886
-0.00016419624882299,6.00936138708777e-05,0.886488648864887
-0.000164251035969261,6.01082629365628e-05,0.886588658865887
-0.000164305947506284,6.01232939274429e-05,0.886688668866887
-0.000164361167716181,6.01388941204722e-05,0.886788678867887
-0.000164415782097723,6.01543660069122e-05,0.886888688868887
-0.000164470765043988,6.01709346037544e-05,0.886988698869887
-0.000164526111948084,6.01885895451295e-05,0.887088708870887
-0.000164582007092131,6.02067996371158e-05,0.887188718871887
-0.000164638190177233,6.02256793651335e-05,0.887288728872887
-0.000164695200229556,6.02454261416674e-05,0.887388738873887
-0.000164753028034993,6.02660312133085e-05,0.887488748874887
-0.000164810853536664,6.02856370138373e-05,0.887588758875888
-0.000164868681341942,6.03042534484358e-05,0.887688768876888
-0.000164925765107273,6.03226729312568e-05,0.887788778877888
-0.00016498249412904,6.03406277921668e-05,0.887888788878888
-0.00016503840079064,6.03586234255581e-05,0.887988798879888
-0.000165095185097044,6.03779074230101e-05,0.888088808880888
-0.000165152837834146,6.03984678061827e-05,0.888188818881888
-0.00016521134978768,6.0420291444943e-05,0.888288828882888
-0.000165270400767219,6.04427395705488e-05,0.888388838883888
-0.000165329638332487,6.04659955439771e-05,0.888488848884888
-0.000165388525761404,6.04893630082231e-05,0.888588858885889
-0.000165447069964469,6.05128405811846e-05,0.888688868886889
-0.000165505270941523,6.05364273414473e-05,0.888788878887889
-0.000165563135603224,6.05601223675963e-05,0.888888888888889
-0.000165620663949734,6.05839247382172e-05,0.888988898889889
-0.000165677812213808,6.06070404266965e-05,0.889088908890889
-0.000165735375113296,6.06316054959442e-05,0.889188918891889
-0.000165792908066699,6.06562009717839e-05,0.889288928892889
-0.00016585030971917,6.06793431508481e-05,0.889388938893889
-0.000165907195380741,6.07023772943746e-05,0.889488948894889
-0.000165963869117872,6.07252709226034e-05,0.88958895889589
-0.000166020330930083,6.0748024956939e-05,0.88968896889689
-0.000166076304394192,6.07706106032701e-05,0.88978897889789
-0.000166132326232277,6.07937564679728e-05,0.88988898889889
-0.00016618840335516,6.08174035807122e-05,0.88998899889989
-0.000166244116520372,6.0840092655518e-05,0.89008900890089
-0.000166299769793734,6.08626806053756e-05,0.89018901890189
-0.000166355013038896,6.0884884096153e-05,0.89028902890289
-0.0001664095007264,6.09069963671642e-05,0.89038903890389
-0.000166463465512663,6.09281453021227e-05,0.89048904890489
-0.000166516773792989,6.09476075927613e-05,0.890589058905891
-0.000166569432478035,6.09653998244929e-05,0.890689068906891
-0.000166621515280812,6.09817638679122e-05,0.890789078907891
-0.000166673024504605,6.09967142352641e-05,0.890889088908891
-0.000166723969363681,6.10102642870106e-05,0.890989098909891
-0.000166774352161485,6.10224283050479e-05,0.891089108910891
-0.000166825260164137,6.10332965877178e-05,0.891189118911891
-0.000166876615051413,6.10430421300979e-05,0.891289128912891
-0.000166927852458757,6.10518013011301e-05,0.891389138913891
-0.000166978781193067,6.10596070412917e-05,0.891489148914892
-0.000167030115348685,6.10674104779267e-05,0.891589158915892
-0.00016708107402892,6.10742593319179e-05,0.891689168916892
-0.000167131657233772,6.10798497677332e-05,0.891789178917892
-0.000167181862659954,6.10841944547786e-05,0.891889188918892
-0.000167231729467179,6.1087312512352e-05,0.891989198919892
-0.000167281349796826,6.10900583195538e-05,0.892089208920892
-0.000167330334352193,6.10928264709849e-05,0.892189218921892
-0.000167379800345323,6.10958576854965e-05,0.892289228922892
-0.000167429118912595,6.11000904210069e-05,0.892389238923892
-0.000167478027451508,6.11035139265929e-05,0.892489248924892
-0.000167526486802188,6.11060961831918e-05,0.892589258925893
-0.000167574467018713,6.11075075557326e-05,0.892689268926893
-0.000167621546555328,6.11086968680329e-05,0.892789278927893
-0.000167669275687062,6.11118531641925e-05,0.892889288928893
-0.000167716539505959,6.1114028617482e-05,0.892989298929893
-0.000167763213621267,6.1114839459877e-05,0.893089308930893
-0.000167809993698954,6.11157977281593e-05,0.893189318931893
-0.000167856658600156,6.11169856583377e-05,0.893289328932893
-0.000167903238270796,6.11181553906325e-05,0.893389338933893
-0.000167949348021386,6.11195331316401e-05,0.893489348934894
-0.000167995017797851,6.11204635272156e-05,0.893589358935894
-0.000168040655324945,6.11215040315066e-05,0.893689368936894
-0.000168086619953125,6.11233447819547e-05,0.893789378937894
-0.000168132992306058,6.11252320637006e-05,0.893889388938894
-0.000168179666421366,6.11275717586389e-05,0.893989398939894
-0.000168226639995601,6.11303590293681e-05,0.894089408940894
-0.000168274447447397,6.11347133912368e-05,0.894189418941894
-0.000168322386200444,6.1139556562075e-05,0.894289428942894
-0.000168370624412259,6.11454229607254e-05,0.894389438943894
-0.000168419694198347,6.115170560716e-05,0.894489448944894
-0.000168469413579714,6.11597481501658e-05,0.894589458945895
-0.000168520169549296,6.11694987603062e-05,0.894689468946895
-0.000168571950589538,6.11809406218296e-05,0.894789478947895
-0.000168623139622745,6.11927259396031e-05,0.894889488948895
-0.000168674183533701,6.12051894164781e-05,0.894989498949895
-0.00016872508692914,6.12183246025623e-05,0.895089508950895
-0.000168775785310638,6.12326150086962e-05,0.895189518951895
-0.00016882594466613,6.12476471513496e-05,0.895289528952895
-0.000168876233019268,6.12636882399288e-05,0.895389538953895
-0.000168926652673497,6.12807283692716e-05,0.895489548954896
-0.000168976869617232,6.12971195943418e-05,0.895589558955896
-0.000169026337913969,6.13129796255005e-05,0.895689568956896
-0.000169075066777652,6.13283137608766e-05,0.895789578957896
-0.000169123228973012,6.13439869757886e-05,0.895889588958896
-0.000169171575450813,6.13588636301919e-05,0.895989598959896
-0.00016921973303912,6.13731171798615e-05,0.896089608960896
-0.000169268273013309,6.13885575079462e-05,0.896189618961896
-0.000169316787648786,6.14052617826745e-05,0.896289628962896
-0.000169365279248838,6.14232173346504e-05,0.896389638963896
-0.000169413964345437,6.14427489615332e-05,0.896489648964896
-0.000169462446731383,6.14625012665347e-05,0.896589658965897
-0.000169510758656207,6.14824712550823e-05,0.896689668966897
-0.0001695594345387,6.15027494558863e-05,0.896789678967897
-0.000169608766927132,6.15236380920081e-05,0.896889688968897
-0.000169658122350829,6.15450328135683e-05,0.896989698969897
-0.000169707897016833,6.15662338082922e-05,0.897089708970897
-0.000169757879000703,6.15871931627701e-05,0.897189718971897
-0.000169808063694907,6.16079131805386e-05,0.897289728972897
-0.000169857432939763,6.1628337425108e-05,0.897389738973897
-0.000169907230641192,6.16485350023738e-05,0.897489748974898
-0.000169957323194335,6.16681147730149e-05,0.897589758975898
-0.000170007708295747,6.16870831869236e-05,0.897689768976898
-0.000170057524425388,6.1705004646659e-05,0.897789778977898
-0.000170106773886705,6.17218897484591e-05,0.897889788978898
-0.000170155463590357,6.17377483975059e-05,0.897989798979898
-0.000170203252613941,6.17533126554754e-05,0.898089808980898
-0.000170251053155237,6.17688207073238e-05,0.898189818981898
-0.000170298374562377,6.17841391786916e-05,0.898289828982898
-0.000170345226049466,6.17992696820594e-05,0.898389838983898
-0.000170391252872942,6.18130733524017e-05,0.898489848984898
-0.000170437542298761,6.18267913314555e-05,0.898589858985899
-0.000170483599068161,6.18406297851042e-05,0.898689868986899
-0.00017052884269166,6.18538992669625e-05,0.898789878987899
-0.000170573517343388,6.18669821629227e-05,0.898889888988899
-0.000170618286439784,6.18786721145743e-05,0.898989898989899
-0.000170662822879761,6.18895507631235e-05,0.899089908990899
-0.000170706988451409,6.19006800356961e-05,0.899189918991899
-0.00017075036391242,6.19114241581226e-05,0.899289928992899
-0.000170793748587537,6.192202799561e-05,0.899389938993899
-0.000170836108191993,6.19325958980277e-05,0.8994899489949
-0.000170877774434246,6.19428247208996e-05,0.8995899589959
-0.000170919442979786,6.19533790324968e-05,0.8996899689969
-0.000170960752174869,6.19639722737462e-05,0.8997899789979
-0.000171001704322941,6.19746042142892e-05,0.8998899889989
-0.000171042451456753,6.19853716023695e-05,0.8999899989999
-0.000171083716884751,6.19961707791538e-05,0.9000900090009
-0.000171124346538471,6.20070925037109e-05,0.9001900190019
-0.000171165199634663,6.20183938499266e-05,0.9002900290029
-0.000171206506526299,6.20296447488574e-05,0.9003900390039
-0.000171249184017894,6.20423567765679e-05,0.9004900490049
-0.000171293241323555,6.20548665543819e-05,0.900590059005901
-0.000171338666925889,6.2067176385826e-05,0.900690069006901
-0.000171384514074136,6.20792994010333e-05,0.900790079007901
-0.000171430969354185,6.20924094786445e-05,0.900890089008901
-0.000171477431544732,6.21049395275199e-05,0.900990099009901
-0.000171523598883566,6.21171595213197e-05,0.901090109010901
-0.000171569874488226,6.2128727846613e-05,0.901190119011901
-0.000171616253751819,6.21396504925847e-05,0.901290129012901
-0.000171662741281238,6.21499339091072e-05,0.901390139013901
-0.000171709189650627,6.21591176206351e-05,0.901490149014902
-0.00017175593287189,6.21683573079253e-05,0.901590159015902
-0.000171802966337815,6.21776520495834e-05,0.901690169016902
-0.000171849875413148,6.2186091951424e-05,0.901790179017902
-0.000171896828255565,6.21953440777714e-05,0.901890189018902
-0.000171943829472118,6.22054008269903e-05,0.901990199019902
-0.000171990913615626,6.22157275498694e-05,0.902090209020902
-0.000172038080686249,6.22263214821747e-05,0.902190219021902
-0.000172086010225191,6.22378881949975e-05,0.902290229022902
-0.000172133773910062,6.22496573880753e-05,0.902390239023902
-0.000172181040032406,6.22613927192613e-05,0.902490249024902
-0.000172228114961808,6.22740946114411e-05,0.902590259025903
-0.000172274996394822,6.22877533897813e-05,0.902690269026903
-0.000172321635957152,6.23019825220339e-05,0.902790279027903
-0.000172368436766658,6.23168600978518e-05,0.902890289028903
-0.000172415774298404,6.23325775405348e-05,0.902990299029903
-0.000172462651124365,6.23483341432188e-05,0.903090309030903
-0.000172509818194988,6.23640826835499e-05,0.903190319031903
-0.000172556575237411,6.23799033243591e-05,0.903290329032903
-0.000172602286477353,6.23958801444643e-05,0.903390339033903
-0.000172648513708036,6.24115996603253e-05,0.903490349034903
-0.000172695236197481,6.24271270618205e-05,0.903590359035904
-0.000172742115326889,6.24425899644931e-05,0.903690369036904
-0.00017278915109626,6.24579888290504e-05,0.903790379037904
-0.000172837029957618,6.24736648081962e-05,0.903890389038904
-0.000172885742696536,6.24896153680651e-05,0.903990399039904
-0.000172933626164946,6.25052722279227e-05,0.904090409040904
-0.000172981032802647,6.25201848173957e-05,0.904190419041904
-0.0001730280478402,6.2534523367298e-05,0.904290429042904
-0.000173074620600341,6.25482814277671e-05,0.904390439043904
-0.000173121575746204,6.25615587416196e-05,0.904490449044904
-0.000173168908671056,6.25743599159184e-05,0.904590459045905
-0.000173216619374578,6.25866900184339e-05,0.904690469046905
-0.000173264447558192,6.25980821237184e-05,0.904790479047905
-0.000173312547558256,6.26090155962768e-05,0.904890489048905
-0.000173361048372574,6.26204261297935e-05,0.904990499049905
-0.000173409908537349,6.26318827339106e-05,0.905090509050905
-0.000173459153391613,6.26424725198602e-05,0.905190519051905
-0.000173508600956531,6.26520261782332e-05,0.905290529052905
-0.000173557673046066,6.26607892652625e-05,0.905390539053905
-0.000173606505568523,6.26688827162704e-05,0.905490549054905
-0.00017365544405336,6.26772339322199e-05,0.905590559055906
-0.000173704375627697,6.26858733197231e-05,0.905690569056906
-0.000173752291345479,6.2693359099627e-05,0.905790579057906
-0.00017380001587016,6.27008587007201e-05,0.905890589058906
-0.000173848028336216,6.27086662837109e-05,0.905990599059906
-0.000173895467223288,6.27165031215205e-05,0.906090609060906
-0.00017394233713859,6.27243694445076e-05,0.906190619061906
-0.000173988879952806,6.27325299282132e-05,0.906290629062906
-0.000174035217752762,6.27409654533494e-05,0.906390639063906
-0.000174081403519807,6.27497232422697e-05,0.906490649064907
-0.000174126792265717,6.27589398942648e-05,0.906590659065907
-0.000174171347133906,6.27687543121817e-05,0.906690669066907
-0.000174215075034875,6.27791600461184e-05,0.906790679067907
-0.000174257982879442,6.27901515676271e-05,0.906890689068907
-0.000174300883813351,6.28012598780724e-05,0.906990699069907
-0.000174343717945069,6.28134195193954e-05,0.907090709070907
-0.000174386314812997,6.28255554343672e-05,0.907190719071907
-0.000174429275638754,6.28380389519449e-05,0.907290729072907
-0.000174472192697428,6.28523496291503e-05,0.907390739073907
-0.00017451508441723,6.28671053482513e-05,0.907490749074907
-0.000174557708927635,6.28817461212349e-05,0.907590759075908
-0.000174599488042768,6.28958487897175e-05,0.907690769076908
-0.000174640744256661,6.29099355638531e-05,0.907790779077908
-0.000174682212395154,6.2924828342962e-05,0.907890789078908
-0.000174723885547906,6.29405192950501e-05,0.907990799079908
-0.000174764844606478,6.29561763852664e-05,0.908090809080908
-0.000174804926020246,6.29718880691232e-05,0.908190819081908
-0.000174844429248137,6.2987514983096e-05,0.908290829082908
-0.000174883515537168,6.30028974925891e-05,0.908390839083908
-0.000174922924320391,6.3018372834319e-05,0.908490849084909
-0.000174962650990595,6.30339396261736e-05,0.908590859085909
-0.000175002230235101,6.30503273959441e-05,0.908690869086909
-0.000175042286309997,6.30682073921521e-05,0.908790879087909
-0.00017508280769789,6.3087564872194e-05,0.908890889088909
-0.000175123667704741,6.31085297551496e-05,0.908990899089909
-0.000175164859419731,6.31310863770005e-05,0.909090909090909
-0.000175206380539574,6.3155219304117e-05,0.909190919091909
-0.000175248231064108,6.31809131028395e-05,0.909290929092909
-0.00017529054690148,6.32075718500751e-05,0.909390939093909
-0.000175333157590727,6.32359828922365e-05,0.909490949094909
-0.000175376058524635,6.32661289528248e-05,0.90959095909591
-0.000175418814336292,6.32971826040619e-05,0.90969096909691
-0.000175461570147789,6.33270893279407e-05,0.90979097909791
-0.00017550390671714,6.335564940845e-05,0.90989098909891
-0.000175545487728672,6.33835092159872e-05,0.90999099909991
-0.000175586317789439,6.34106758914905e-05,0.91009100910091
-0.00017562707874457,6.34368598812944e-05,0.91019101910191
-0.000175667273031217,6.34625997506072e-05,0.91029102910291
-0.00017570725769687,6.3487822707895e-05,0.91039103910391
-0.000175747117971772,6.35125501759823e-05,0.910491049104911
-0.000175787335293844,6.35368091061614e-05,0.910591059105911
-0.000175827736898358,6.35614084979982e-05,0.910691069106911
-0.000175868249072145,6.35852221559231e-05,0.910791079107911
-0.000175908579267096,6.36083765436859e-05,0.910891089108911
-0.000175948732090266,6.3630878111189e-05,0.910991099109911
-0.000175989069195877,6.36536411292921e-05,0.911091109110911
-0.000176029673510885,6.3676641871634e-05,0.911191119111911
-0.000176070038258815,6.36991003631391e-05,0.911291129112911
-0.000176110393792638,6.37196623587724e-05,0.911391139113911
-0.000176150645667688,6.37385457724385e-05,0.911491149114911
-0.000176190906756844,6.37561668519217e-05,0.911591159115912
-0.000176231368253047,6.37737913867047e-05,0.911691169116912
-0.000176272262812717,6.3792535667195e-05,0.911791179117912
-0.000176312507777107,6.38106363415217e-05,0.911891189118912
-0.000176352280518001,6.38284582887894e-05,0.911991199119912
-0.000176391984152939,6.38464797217098e-05,0.912091209120912
-0.000176431978032539,6.38648664944122e-05,0.912191219121912
-0.000176471709309955,6.38830063287497e-05,0.912291229122912
-0.000176511129610732,6.39008870160137e-05,0.912391239123912
-0.000176550566036274,6.39184728514931e-05,0.912491249124913
-0.000176589530238319,6.39361243375684e-05,0.912591259125913
-0.000176628542814341,6.39537848074111e-05,0.912691269126913
-0.000176667472463409,6.39718698177494e-05,0.912791279127913
-0.000176706443575954,6.398998177937e-05,0.912891289128913
-0.000176745767128616,6.40076572221551e-05,0.912991299129913
-0.000176785671170602,6.40245628253752e-05,0.913091309130913
-0.000176826026704425,6.4041446775412e-05,0.913191319131913
-0.000176866423701886,6.40588193040597e-05,0.913291329132913
-0.000176907219209835,6.40753872098459e-05,0.913391339133913
-0.000176949023663679,6.40926431799057e-05,0.913491349134913
-0.000176990952508116,6.4109959732781e-05,0.913591359135914
-0.000177033003439698,6.41273359470871e-05,0.913691369136914
-0.000177075224832403,6.41442767943009e-05,0.913791379137914
-0.000177118634846392,6.41612491998701e-05,0.913891389138914
-0.000177162908684025,6.41781785294413e-05,0.913991399139914
-0.000177208041738091,6.4195065243712e-05,0.914091409140914
-0.000177253354467386,6.42107191089771e-05,0.914191419141914
-0.000177298360827413,6.42251392038321e-05,0.914291429142914
-0.000177343860142596,6.42380645383744e-05,0.914391439143914
-0.000177389859323753,6.42498473222727e-05,0.914491449144915
-0.000177436353763832,6.42604986124624e-05,0.914591459145915
-0.000177483041700299,6.42709916501682e-05,0.914691469146915
-0.00017752992543676,6.42813275871633e-05,0.914791479147915
-0.000177577244540453,6.42921281460695e-05,0.914891489148915
-0.00017762471337345,6.43025576063674e-05,0.914991499149915
-0.000177672329632305,6.43126191929979e-05,0.915091509150915
-0.000177720095620623,6.4322317052317e-05,0.915191519151915
-0.000177767891554866,6.43322408878837e-05,0.915291529152915
-0.000177815116213732,6.43417701288396e-05,0.915391539153915
-0.000177863269194985,6.43527342383387e-05,0.915491549154915
-0.000177912537084515,6.43646335808249e-05,0.915591559155916
-0.000177961480176404,6.43764368661333e-05,0.915691569156916
-0.000178011266360121,6.43897685432876e-05,0.915791579157916
-0.000178061395769848,6.44037341517623e-05,0.915891589158916
-0.000178111520572363,6.4417505111996e-05,0.915991599159916
-0.000178160970440727,6.44310146216197e-05,0.916091609160916
-0.000178209586431531,6.44438243189786e-05,0.916191619161916
-0.000178258591718717,6.44560339468991e-05,0.916291629162916
-0.000178307979391785,6.44676488034901e-05,0.916391639163916
-0.000178357774789608,6.4479175665256e-05,0.916491649164917
-0.000178407973305131,6.44906159143088e-05,0.916591659165917
-0.000178458713150106,6.45015668936848e-05,0.916691669166917
-0.000178509372371414,6.45115450925533e-05,0.916791679167917
-0.000178560199750557,6.45225771561748e-05,0.916891689168917
-0.000178611596101311,6.45339017680443e-05,0.916991699169917
-0.000178662096379208,6.45449048071956e-05,0.917091709170917
-0.000178713121861792,6.45567553148576e-05,0.917191719171917
-0.000178765087184476,6.45704668440191e-05,0.917291729172917
-0.000178817863349455,6.458552847185e-05,0.917391739173917
-0.000178869851707405,6.45999660735326e-05,0.917491749174917
-0.000178921225023053,6.46138061396419e-05,0.917591759175918
-0.000178972291969114,6.46269295777248e-05,0.917691769176918
-0.000179023577750595,6.46402644798203e-05,0.917791779177918
-0.000179075084670942,6.46538083120331e-05,0.917891789178918
-0.000179126877228737,6.46664915456221e-05,0.917991799179918
-0.000179178312739681,6.46796119891126e-05,0.918091809180918
-0.000179229393506902,6.46931657265175e-05,0.918191819181918
-0.000179279909909565,6.47070520935758e-05,0.918291829182918
-0.000179330253547339,6.4721674668676e-05,0.918391839183918
-0.000179380970357049,6.47356331362124e-05,0.918491849184918
-0.000179432601667988,6.47503050068341e-05,0.918591859185919
-0.000179485260353034,6.47654682203204e-05,0.918691869186919
-0.000179538435028661,6.47807731008578e-05,0.918791879187919
-0.000179592464313667,6.47964960720185e-05,0.918891889188919
-0.000179646915144747,6.48122142057576e-05,0.918991899189919
-0.000179700649578038,6.48276934634845e-05,0.919091909190919
-0.000179753669917308,6.48429361487358e-05,0.919191919191919
-0.000179806333209408,6.48582873302222e-05,0.919291929192919
-0.000179859245282692,6.4874204258568e-05,0.919391939193919
-0.000179912472939509,6.48903326509162e-05,0.91949194919492
-0.000179966013876253,6.49066702037505e-05,0.91959195919592
-0.000180019955627251,6.49231959549434e-05,0.91969196919692
-0.000180074468653626,6.49408882134901e-05,0.91979197919792
-0.000180129030053978,6.49585026127424e-05,0.91989198919892
-0.000180183637525021,6.49760396134076e-05,0.91999199919992
-0.000180238291066594,6.49934999065317e-05,0.92009200920092
-0.000180293052874153,6.50111479373072e-05,0.92019201920192
-0.000180347252620441,6.50286003984371e-05,0.92029202920292
-0.00018040227933379,6.50465729965332e-05,0.92039203920392
-0.00018045740509902,6.50652642958336e-05,0.92049204920492
-0.000180512996177086,6.50840613271453e-05,0.920592059205921
-0.000180569050264703,6.51029629386949e-05,0.920692069206921
-0.000180624452453435,6.5121396933751e-05,0.920792079207921
-0.000180680393668013,6.51406007683821e-05,0.920892089208921
-0.00018073733461438,6.51607370717564e-05,0.920992099209921
-0.000180795012690354,6.5181414013517e-05,0.921092109210921
-0.000180853674373351,6.52030089117958e-05,0.921192119211921
-0.000180913197576388,6.52247371844341e-05,0.921292129212921
-0.000180972621727544,6.52463189525898e-05,0.921392139213921
-0.000181032278535278,6.52674183616681e-05,0.921492149214922
-0.000181092568813685,6.52889174331177e-05,0.921592159215922
-0.000181152640256833,6.53102681572654e-05,0.921692169216922
-0.00018121314245984,6.53316843016502e-05,0.921792179217922
-0.000181273547914733,6.53534931978167e-05,0.921892189218922
-0.000181333370576537,6.5374881930202e-05,0.921992199219922
-0.000181393893511363,6.5396207315528e-05,0.922092209220922
-0.000181455026881596,6.5419138491287e-05,0.922192219221922
-0.00018151674304476,6.54411722119379e-05,0.922292229222922
-0.00018157934145978,6.54638191321503e-05,0.922392239223922
-0.000181641783234677,6.54863822038935e-05,0.922492249224922
-0.000181704102922588,6.55099864709737e-05,0.922592259225923
-0.000181766300523354,6.55346217978802e-05,0.922692269226923
-0.000181828249342936,6.55593174772535e-05,0.922792279227923
-0.000181890327160322,6.55847083618386e-05,0.922892289228923
-0.000181952683704658,6.56109796554216e-05,0.922992299229923
-0.000182015316672496,6.56381223742151e-05,0.923092309230923
-0.000182078226063997,6.56661282255276e-05,0.923192319231923
-0.000182141402664894,6.56926082188693e-05,0.923292329232923
-0.00018220500311515,6.5719613186599e-05,0.923392339233923
-0.000182269027414926,6.57471378305975e-05,0.923492349234924
-0.000182333383422841,6.57759688061815e-05,0.923592359235924
-0.000182397221136729,6.5805084037312e-05,0.923692369236924
-0.000182460674161128,6.583396730302e-05,0.923792379237924
-0.000182523574338363,6.58625071124779e-05,0.923892389238924
-0.0001825853872498,6.58903289117775e-05,0.923992399239924
-0.000182647190947131,6.59180551145965e-05,0.924092409240924
-0.00018270865832911,6.59464021186327e-05,0.924192419241924
-0.000182770432080356,6.59744952737143e-05,0.924292429242924
-0.000182832512201189,6.6002336883368e-05,0.924392439243924
-0.00018289489178095,6.60299292511302e-05,0.924492449244924
-0.000182957110113535,6.60577669447768e-05,0.924592459245925
-0.000183018625869491,6.60849859104041e-05,0.924692469246925
-0.000183079445959638,6.61115921371671e-05,0.924792479247925
-0.000183139533527551,6.61374884161347e-05,0.924892489248925
-0.000183200312154061,6.61635447904054e-05,0.924992499249925
-0.000183261546879621,6.61896992950318e-05,0.925092509250925
-0.000183323237703912,6.62159514693167e-05,0.925192519251925
-0.000183385262539949,6.62415724765051e-05,0.925292529252925
-0.000183447370303101,6.62677226044271e-05,0.925392539253925
-0.00018350967847346,6.62938402525793e-05,0.925492549254926
-0.000183571924448362,6.63192133999881e-05,0.925592559255926
-0.000183634105924522,6.63438501090066e-05,0.925692569256926
-0.000183695665447562,6.63679560848308e-05,0.925792579257926
-0.000183756798817796,6.63910805267088e-05,0.925892589258926
-0.000183817446143214,6.64139306182324e-05,0.925992599259926
-0.000183877800920364,6.64352723586126e-05,0.926092609260926
-0.000183937835506927,6.64550702735072e-05,0.926192619261926
-0.000183998015215902,6.64735259217366e-05,0.926292629262926
-0.000184058061320178,6.6491080659578e-05,0.926392639263926
-0.000184118660271459,6.65092310901435e-05,0.926492649264926
-0.000184179687679312,6.6528082484757e-05,0.926592659265927
-0.00018423981901415,6.65460866411985e-05,0.926692669266927
-0.000184298826226605,6.6562797365819e-05,0.926792679267927
-0.000184357308234215,6.65783464204974e-05,0.926892689268927
-0.000184415271947797,6.65927457835838e-05,0.926992699269927
-0.000184472496228326,6.66072667730284e-05,0.927092709270927
-0.000184528992593675,6.6621908237068e-05,0.927192719271927
-0.000184584210499965,6.66354313375222e-05,0.927292729272927
-0.000184638258213343,6.66482456419442e-05,0.927392739273927
-0.000184691144947755,6.66603578305548e-05,0.927492749274928
-0.000184743379783282,6.66713083492335e-05,0.927592759275928
-0.000184795195376503,6.6681742646943e-05,0.927692769276928
-0.000184846596334469,6.66916662521511e-05,0.927792779277928
-0.000184897538890098,6.67009294354438e-05,0.927892789278928
-0.000184947661389007,6.67106604655888e-05,0.927992799279928
-0.000184996970742173,6.67208545051743e-05,0.928092809280928
-0.000185045798657577,6.67298129315105e-05,0.928192819281928
-0.000185094479147124,6.67389977948016e-05,0.928292829282928
-0.000185142507737785,6.67477963561933e-05,0.928392839283928
-0.000185191206655544,6.67558538721315e-05,0.928492849284928
-0.000185240868448668,6.67639666727762e-05,0.928592859285929
-0.000185291271978292,6.67718270065883e-05,0.928692869286929
-0.000185342684453971,6.67796463375803e-05,0.928792879287929
-0.000185394564545934,6.67875050589219e-05,0.928892889288929
-0.000185446905343841,6.67954027099156e-05,0.928992899289929
-0.000185499704544245,6.68042915696589e-05,0.929092909290929
-0.000185552955236327,6.68141617329897e-05,0.929192919291929
-0.000185606984521493,6.68244568975134e-05,0.929292929292929
-0.000185661032234871,6.68339520462287e-05,0.929392939293929
-0.000185714255284635,6.68437540250785e-05,0.92949294929493
-0.00018576657074367,6.68533212742719e-05,0.92959295929593
-0.000185817907202894,6.68631223317171e-05,0.92969296929693
-0.000185869142306632,6.68736593668454e-05,0.92979297929793
-0.000185920898008003,6.68852382883767e-05,0.92989298929893
-0.000185973169700114,6.6897848500073e-05,0.92999299929993
-0.00018602619925349,6.69112462885205e-05,0.93009300930093
-0.000186079092898562,6.69244634802548e-05,0.93019301930193
-0.000186131968115261,6.69374827987971e-05,0.93029302930293
-0.000186184827207355,6.69503063173351e-05,0.93039303930393
-0.000186236962991322,6.69620087080539e-05,0.93049304930493
-0.000186288868422156,6.69747861560015e-05,0.930593059305931
-0.0001863403108436,6.6989031873667e-05,0.930693069306931
-0.000186392177114404,6.70034137299258e-05,0.930793079307931
-0.000186444414253538,6.70176244339462e-05,0.930893089308931
-0.000186496225239705,6.70320249487958e-05,0.930993099309931
-0.000186547607769459,6.70466132013068e-05,0.931093109310931
-0.000186598831355644,6.7061978434321e-05,0.931193119311931
-0.000186649895998259,6.70781125854955e-05,0.931293129312931
-0.000186701465113741,6.70946355724547e-05,0.931393139313931
-0.000186753547916358,6.71120281418151e-05,0.931493149314932
-0.000186806372455634,6.71300104147346e-05,0.931593159315932
-0.000186860026265417,6.7148261509541e-05,0.931693169316932
-0.000186913373705773,6.71654442273594e-05,0.931793179317932
-0.000186966794858978,6.71830150899065e-05,0.931893189318932
-0.000187020144602941,6.72015442207359e-05,0.931993199319932
-0.000187073061283278,6.72203658998133e-05,0.932093209320932
-0.000187126487043695,6.72403404954139e-05,0.932193219321932
-0.000187180223780433,6.72621544593508e-05,0.932293229322932
-0.00018723398124915,6.72848866101545e-05,0.932393239323932
-0.000187288710807178,6.73081506459357e-05,0.932493249324932
-0.000187344405544178,6.73319412685553e-05,0.932593259325933
-0.000187401053942277,6.73562531799144e-05,0.932693269326933
-0.000187457718465302,6.73804646573813e-05,0.932793279327933
-0.000187514396809326,6.74045763920218e-05,0.932893289328933
-0.000187571162687518,6.742897560715e-05,0.932993299329933
-0.000187628386968047,6.7454309594558e-05,0.933093309330933
-0.000187685947563928,6.74803316462396e-05,0.933193319331933
-0.000187743231736307,6.75060761226055e-05,0.933293329332933
-0.000187800078238007,6.75314559502552e-05,0.933393339333933
-0.000187857044523246,6.75569387456724e-05,0.933493349334933
-0.000187914738723825,6.75824058770913e-05,0.933593359335934
-0.000187972373032715,6.76074979938948e-05,0.933693369336934
-0.000188029710186123,6.76323880911604e-05,0.933793379337934
-0.000188086754791424,6.76570782420661e-05,0.933893389338934
-0.000188144004410825,6.76813298009583e-05,0.933993399339934
-0.000188201728557329,6.77066239372996e-05,0.934093409340934
-0.00018825997099786,6.77326989701611e-05,0.934193419341934
-0.000188318851516277,6.77603182892156e-05,0.934293429342934
-0.000188378363201601,6.77894664608234e-05,0.934393439343934
-0.000188438851583449,6.78195975484693e-05,0.934493449344935
-0.000188499706226573,6.78506316197009e-05,0.934593459345935
-0.000188560920220315,6.7882560381797e-05,0.934693469346935
-0.000188622348442263,6.79146734262646e-05,0.934793479347935
-0.00018868353249008,6.79474759171077e-05,0.934893489348935
-0.000188744007050769,6.79809436672878e-05,0.934993499349935
-0.000188803781338596,6.80150699965539e-05,0.935093509350935
-0.000188862516734442,6.80487160399206e-05,0.935193519351935
-0.000188920128008067,6.80821547656205e-05,0.935293529352935
-0.00018897744212621,6.81153935449605e-05,0.935393539353935
-0.000189034463696246,6.81484337600624e-05,0.935493549354935
-0.000189092402070956,6.8182934412878e-05,0.935593559355936
-0.000189151243429182,6.82188809911822e-05,0.935693569356936
-0.000189210596171096,6.82543822972221e-05,0.935793579357936
-0.000189270494849355,6.8289418290305e-05,0.935893589358936
-0.000189330934857226,6.83239935774838e-05,0.935993599359936
-0.00018939190928389,6.83581123051044e-05,0.936093609360936
-0.000189453413522293,6.83917793105784e-05,0.936193619361936
-0.000189515461393595,6.84253951777017e-05,0.936293629362936
-0.00018957772579687,6.84583904739765e-05,0.936393639363936
-0.000189639676920058,6.8490260726425e-05,0.936493649364937
-0.000189701206497333,6.85214180364855e-05,0.936593659365937
-0.000189762381330884,6.855262763666e-05,0.936693669366937
-0.000189823123101129,6.85836566401314e-05,0.936793679367937
-0.000189883436414802,6.86145071200574e-05,0.936893689368937
-0.000189943196881309,6.8644234629335e-05,0.936993699369937
-0.000190003282145616,6.8674149185208e-05,0.937093709370937
-0.000190063692207563,6.87042489448672e-05,0.937193719371937
-0.000190124788721212,6.87348593970079e-05,0.937293729372937
-0.000190186186997235,6.87653797811556e-05,0.937393739373937
-0.000190248327009918,6.87962429304975e-05,0.937493749374937
-0.00019031079873074,6.88272846033648e-05,0.937593759375938
-0.000190373252023349,6.88587312367422e-05,0.937693769376938
-0.0001904358965089,6.88897521778507e-05,0.937793779377938
-0.00019049908462735,6.89214934326441e-05,0.937893789378938
-0.000190562028571668,6.89527679923585e-05,0.937993799379938
-0.000190624732949068,6.89835806943956e-05,0.938093809380938
-0.000190686969709865,6.90149764197609e-05,0.938193819381938
-0.000190749416091815,6.90467743413826e-05,0.938293829382938
-0.000190812226431595,6.90789401366716e-05,0.938393839383938
-0.000190875396121832,6.9111470350328e-05,0.938493849384939
-0.000190938259442642,6.91440791143448e-05,0.938593859385939
-0.000191000328045763,6.91767521468354e-05,0.938693869386939
-0.000191061938246546,6.92098022670994e-05,0.938793879387939
-0.000191123396414419,6.92433124022215e-05,0.938893889388939
-0.000191183808779812,6.92768531742842e-05,0.938993899389939
-0.000191244363964169,6.93109216849686e-05,0.939093909390939
-0.00019130528080259,6.93450956972957e-05,0.939193919391939
-0.000191366556991627,6.93793745202195e-05,0.939293929392939
-0.000191428176406517,6.94130419864008e-05,0.939393939393939
-0.000191490132136758,6.94461033939687e-05,0.939493949394939
-0.000191552352772789,6.94790996116581e-05,0.93959395939594
-0.000191615038721817,6.95127039611288e-05,0.93969396939694
-0.000191678692153424,6.95476236259724e-05,0.93979397939794
-0.000191743032036573,6.9583621572986e-05,0.93989398939894
-0.000191807599969408,6.96197565799976e-05,0.93999399939994
-0.000191872391344395,6.96560277256124e-05,0.94009400940094
-0.000191936975401836,6.96920141549834e-05,0.94019401940194
-0.000192001359052229,6.97277186323243e-05,0.94029402940294
-0.000192065431725982,6.97633945459125e-05,0.94039403940394
-0.000192129955891573,6.97994731164542e-05,0.940494049404941
-0.000192194936156215,6.98352904667547e-05,0.940594059405941
-0.000192260227397177,6.987172216837e-05,0.940694069406941
-0.000192326315659275,6.99092775316997e-05,0.940794079407941
-0.000192393189425117,6.994794526944e-05,0.940894089408941
-0.000192459851266038,6.99854847384127e-05,0.940994099409941
-0.00019252708207889,7.00222658854631e-05,0.941094109410941
-0.000192594874953013,7.00582967729439e-05,0.941194119411941
-0.000192663573114098,7.00937612225195e-05,0.941294129412941
-0.00019273289553175,7.01290181240796e-05,0.941394139413941
-0.000192803114022419,7.01643471261178e-05,0.941494149414941
-0.000192872901753068,7.01991244328245e-05,0.941594159415942
-0.000192942265634197,7.02333553423386e-05,0.941694169416942
-0.000193011578837743,7.02671075784139e-05,0.941794179417942
-0.000193080845970759,7.03003857481133e-05,0.941894189418942
-0.000193150214458941,7.03338339182879e-05,0.941994199419942
-0.000193220075902439,7.03676547995415e-05,0.942094209420942
-0.00019328932000019,7.04008885111111e-05,0.942194219421942
-0.00019335872304135,7.04344714377672e-05,0.942294229422942
-0.000193427990174365,7.04686217237431e-05,0.942394239423942
-0.00019349712600597,7.05033343012786e-05,0.942494249424943
-0.000193565204517701,7.05368453578052e-05,0.942594259425943
-0.000193633218530689,7.05698639197239e-05,0.942694269426943
-0.000193701439861225,7.06024722230333e-05,0.942794279427943
-0.000193768894116389,7.06342731392475e-05,0.942894289428943
-0.000193835590510289,7.06652745003606e-05,0.942994299429943
-0.000193901545167849,7.06955129324883e-05,0.943094309430943
-0.000193967884514737,7.07255682340177e-05,0.943194319431943
-0.000194034292967582,7.07555058251859e-05,0.943294329432943
-0.00019410048028156,7.07857866422655e-05,0.943394339433943
-0.000194166216103701,7.0815500330364e-05,0.943494349434943
-0.000194231482005791,7.08446337593781e-05,0.943594359435944
-0.000194296720265563,7.08745397922009e-05,0.943694369436944
-0.000194361774243054,7.0904834891157e-05,0.943794379437944
-0.000194427265891063,7.09353817658897e-05,0.943894389438944
-0.000194491624202585,7.09660944947519e-05,0.943994399439944
-0.000194556141457676,7.09970633760951e-05,0.944094409440944
-0.000194620057491466,7.10285007953464e-05,0.944194419441944
-0.000194684293716002,7.10603222129607e-05,0.944294429442944
-0.000194748845523911,7.1092524173668e-05,0.944394439443944
-0.000194813708308461,7.11251029918e-05,0.944494449444945
-0.00019487888206949,7.11580547513596e-05,0.944594459445945
-0.000194943254202171,7.11905861167793e-05,0.944694469446945
-0.000195007776064156,7.1222614391353e-05,0.944794479447945
-0.000195072440745104,7.12540232468415e-05,0.944894489448945
-0.000195136389028425,7.12848571413546e-05,0.944994499449945
-0.000195200129994039,7.13154081624331e-05,0.945094509450945
-0.000195263281256065,7.13465106484944e-05,0.945194519451945
-0.00019532584972516,7.13781597621069e-05,0.945294529452945
-0.000195388526460082,7.14105312625821e-05,0.945394539453945
-0.000195450592759756,7.144211795054e-05,0.945494549454945
-0.000195511898894559,7.14730485932969e-05,0.945594559455946
-0.000195572451775309,7.15033298710739e-05,0.945694569456946
-0.00019563242186313,7.15334333163715e-05,0.945794579457946
-0.000195691811461468,7.15633603113117e-05,0.945894589458946
-0.000195750860137401,7.15920945386619e-05,0.945994599459946
-0.000195809570194536,7.16196477464133e-05,0.946094609460946
-0.00019586744637395,7.16476503727847e-05,0.946194619461946
-0.00019592564965461,7.16774930585382e-05,0.946294629462946
-0.000195983641010511,7.17078144177307e-05,0.946394639463946
-0.000196041784399321,7.17383467802283e-05,0.946494649464947
-0.000196100229550506,7.17690754034475e-05,0.946594659465947
-0.000196158976464065,7.17999982142002e-05,0.946694669466947
-0.000196218382187169,7.18309703204846e-05,0.946794679467947
-0.000196278296990193,7.1861993334771e-05,0.946894689468947
-0.000196338845263891,7.18923227563162e-05,0.946994699469947
-0.000196399695299962,7.19247324953776e-05,0.947094709470947
-0.000196460844794802,7.19592020505452e-05,0.947194719471947
-0.000196522291444962,7.19957111507676e-05,0.947294729472947
-0.00019658403064339,7.20342395249634e-05,0.947394739473947
-0.000196645693825364,7.20743179441785e-05,0.947494749474947
-0.000196707285597935,7.21159307444245e-05,0.947594759475948
-0.000196768801354051,7.21590629527391e-05,0.947694769476948
-0.000196830059114716,7.22026079535481e-05,0.947794779477948
-0.000196891399802657,7.22464353670744e-05,0.947894789478948
-0.000196953166643403,7.22899974140036e-05,0.947994799479948
-0.000197014875895907,7.23340040421212e-05,0.948094809480948
-0.000197076746395587,7.23787878811107e-05,0.948194819481948
-0.000197138771231624,7.24243415596751e-05,0.948294829482948
-0.000197199987528972,7.2469583109976e-05,0.948394839483948
-0.000197260641764889,7.25142358781324e-05,0.948494849484948
-0.000197321577031522,7.25589252724145e-05,0.948594859485949
-0.000197382793328871,7.2603650832105e-05,0.948694869486949
-0.000197444286049561,7.26484120965065e-05,0.948794879487949
-0.000197505562238599,7.26936543378735e-05,0.948894889488949
-0.000197566310919344,7.27383711441551e-05,0.948994899489949
-0.000197627393611834,7.27824208482807e-05,0.949094909490949
-0.000197688255165618,7.28263567580521e-05,0.949194919491949
-0.00019774843026754,7.28705244028874e-05,0.949294929492949
-0.000197807925828098,7.29149214792701e-05,0.949394939493949
-0.000197866746454665,7.29595456836637e-05,0.94949494949495
-0.00019792540353061,7.30041627471091e-05,0.94959495949595
-0.000197984104373638,7.30472375975394e-05,0.94969496949695
-0.000198042409009465,7.30896709150038e-05,0.94979497949795
-0.000198099759984193,7.31315656672499e-05,0.94989498949895
-0.000198157742125987,7.31750367247616e-05,0.94999499949995
-0.00019821627481134,7.32198839108103e-05,0.95009500950095
-0.000198275247470818,7.32648752978152e-05,0.95019501950195
-0.000198334655497368,7.3310009733993e-05,0.95029502950295
-0.000198393821653233,7.33551116904108e-05,0.95039503950395
-0.000198453261929315,7.34000086326983e-05,0.95049504950495
-0.000198513238927635,7.34460656324574e-05,0.950595059505951
-0.000198572711453088,7.34918123467921e-05,0.950695069506951
-0.000198631684112566,7.35372520006338e-05,0.950795079507951
-0.000198690230619077,7.35820174113911e-05,0.950895089508951
-0.000198748461541896,7.36264444336585e-05,0.950995099509951
-0.000198806533521464,7.3670866157807e-05,0.951095109510951
-0.000198865215936121,7.37157048207956e-05,0.951195119511951
-0.000198924617052171,7.3760227900241e-05,0.951295129512951
-0.000198984110309283,7.38055056159603e-05,0.951395139513951
-0.000199043476872356,7.38511247147519e-05,0.951495149514952
-0.000199102355087006,7.38959108572778e-05,0.951595159515952
-0.000199160885468912,7.39401153585875e-05,0.951695169516952
-0.00019921922235427,7.39838409561096e-05,0.951795179517952
-0.000199277370350134,7.40270917962e-05,0.951895189518952
-0.000199335338670769,7.40704407666461e-05,0.951995199519952
-0.000199393127316016,7.41138871763821e-05,0.952095209520952
-0.000199450588860177,7.41564547896106e-05,0.952195219521952
-0.000199507723303092,7.41981523597406e-05,0.952295229522952
-0.000199565005171864,7.42390047648764e-05,0.952395239523952
-0.000199622434466493,7.42790205280981e-05,0.952495249524952
-0.000199680006580087,7.43182079420973e-05,0.952595259525953
-0.000199737723815931,7.43565746085193e-05,0.952695269526953
-0.000199795908668379,7.43946471142228e-05,0.952795279527953
-0.000199853671974754,7.44328834008779e-05,0.952895289528953
-0.000199911016038823,7.44712816256653e-05,0.952995299529953
-0.000199967943164191,7.45098401760945e-05,0.953095309530953
-0.000200024462564645,7.45485574397149e-05,0.953195319531953
-0.000200080576543951,7.4587431804056e-05,0.953295329532953
-0.00020013618605039,7.46260894062555e-05,0.953395339533953
-0.000200191553686144,7.46644956933958e-05,0.953495349534954
-0.000200247762110118,7.47026730096959e-05,0.953595359535954
-0.000200304537202416,7.47409772504733e-05,0.953695369536954
-0.000200361860534825,7.47788392135788e-05,0.953795379537954
-0.000200419497147162,7.4816839158097e-05,0.953895389538954
-0.000200477361808864,7.48561463556351e-05,0.953995399539954
-0.000200534768068388,7.48955346374088e-05,0.954095409540954
-0.000200592941403123,7.49365439129066e-05,0.954195419541954
-0.000200651536283612,7.49787558611765e-05,0.954295429542954
-0.000200710803794964,7.50220377989149e-05,0.954395439543954
-0.000200770732419148,7.50663793602325e-05,0.954495449544954
-0.000200830799255243,7.51109210982687e-05,0.954595459545955
-0.000200890456062977,7.51552983642973e-05,0.954695469546955
-0.000200950327098918,7.519929900324e-05,0.954795479547955
-0.000201010965210229,7.52437320146824e-05,0.954895489548955
-0.000201071151829703,7.52876812849256e-05,0.954995499549955
-0.000201130956063455,7.5331063886905e-05,0.955095509550955
-0.000201189726012279,7.5374064102972e-05,0.955195519551955
-0.000201249240001209,7.54166582067955e-05,0.955295529552955
-0.000201309143286681,7.54590390037773e-05,0.955395539553955
-0.000201369765273227,7.55010652875637e-05,0.955495549554956
-0.000201431101353955,7.5542740743813e-05,0.955595559555956
-0.000201492243938294,7.5583160776459e-05,0.955695569556956
-0.000201553384219027,7.56238083978232e-05,0.955795579557956
-0.00020161463046214,7.56639312751681e-05,0.955895589558956
-0.00020167493916876,7.57039527972061e-05,0.955995599559956
-0.000201735238661273,7.57438070830028e-05,0.956095609560956
-0.000201795236391412,7.57835183196166e-05,0.956195619561956
-0.000201855001464973,7.5822241572412e-05,0.956295629562956
-0.000201914038623354,7.58608121012011e-05,0.956395639563956
-0.000201972483774538,7.58990578323309e-05,0.956495649564956
-0.000202031138546877,7.59377672639471e-05,0.956595659565957
-0.000202090062832377,7.59762468033187e-05,0.956695669566957
-0.000202149256630561,7.60144989843307e-05,0.956795679567957
-0.000202208137148978,7.60519016236442e-05,0.956895689568957
-0.000202266632977747,7.608831443633e-05,0.956995699569957
-0.000202324797098376,7.61240762715653e-05,0.957095709570957
-0.000202382201054294,7.61594981058403e-05,0.957195719571957
-0.000202438856363052,7.61945829337473e-05,0.957295729572957
-0.00020249526749768,7.62297218945976e-05,0.957395739573957
-0.000202552459528838,7.62651121705173e-05,0.957495749574958
-0.000202610402510601,7.629997217394e-05,0.957595759575958
-0.000202668555113518,7.63338476488441e-05,0.957695769576958
-0.000202726493488229,7.63677136792734e-05,0.957795779577958
-0.000202784219938339,7.6401570956294e-05,0.957895789578958
-0.000202842593680122,7.64355943177927e-05,0.957995799579958
-0.000202900879887737,7.64685741804178e-05,0.958095809580958
-0.000202959083168397,7.6500521370746e-05,0.958195819581958
-0.000203016777368976,7.65311767417238e-05,0.958295829582958
-0.000203073821974277,7.65607132884089e-05,0.958395839583958
-0.000203130272268935,7.65891340053837e-05,0.958495849584958
-0.000203185932452957,7.66161624691158e-05,0.958595859585959
-0.000203241111199217,7.66419479483118e-05,0.958695869586959
-0.000203295808507874,7.66665026516801e-05,0.958795879587959
-0.000203350243214187,7.6689555684156e-05,0.958895889588959
-0.000203403512334482,7.67117439716324e-05,0.958995899589959
-0.000203456647850238,7.67341193057141e-05,0.959095909590959
-0.000203509608297658,7.67565828649796e-05,0.959195919591959
-0.000203562423622668,7.67785576152756e-05,0.959295929592959
-0.000203615273500656,7.68002200069694e-05,0.959395939593959
-0.000203668498854027,7.68215023162874e-05,0.95949594959496
-0.000203722095075567,7.68424082288881e-05,0.95959595959596
-0.000203776472193637,7.686317040124e-05,0.95969596959696
-0.000203831266250408,7.68839070044114e-05,0.95979597959796
-0.000203886074128498,7.69045788784017e-05,0.95989598959896
-0.00020394157536911,7.69246734879e-05,0.95999599959996
-0.000203997141108305,7.69448014985729e-05,0.96009600960096
-0.000204052439638263,7.69654431963297e-05,0.96019601960196
-0.000204108166624635,7.69868379178899e-05,0.96029602960296
-0.000204164851879318,7.70093284284477e-05,0.96039603960396
-0.000204221435778675,7.70322238995057e-05,0.96049604960496
-0.000204277853823802,7.70544732305148e-05,0.960596059605961
-0.000204334108318466,7.70760833320946e-05,0.960696069606961
-0.000204390196958901,7.70970597326928e-05,0.960796079607961
-0.000204446292509996,7.71172395727724e-05,0.960896089608961
-0.000204502673698858,7.71376983702896e-05,0.960996099609961
-0.000204558951228788,7.71581251487441e-05,0.961096109610961
-0.000204614864801047,7.71782082405898e-05,0.961196119611961
-0.000204670071189785,7.71983544491462e-05,0.961296129612961
-0.000204725240721938,7.72201310959015e-05,0.961396139613961
-0.000204780375701274,7.72435225168572e-05,0.961496149614962
-0.000204836146454569,7.72675340479641e-05,0.961596159615962
-0.000204892479269295,7.72912422042363e-05,0.961696169616962
-0.000204949081596864,7.73154539120618e-05,0.961796179617962
-0.000205005757637441,7.73399148617788e-05,0.961896189618962
-0.000205062507390867,7.73646222891534e-05,0.961996199619962
-0.000205118923132548,7.73898047043184e-05,0.962096209620962
-0.000205175914756659,7.74151785427832e-05,0.962196219621962
-0.000205233300284364,7.74411296457599e-05,0.962296229622962
-0.000205291171856726,7.74679088675906e-05,0.962396239623962
-0.000205349527170296,7.74955081459423e-05,0.962496249624962
-0.000205408363921469,7.75239194184524e-05,0.962596259625963
-0.000205467212190355,7.75527317354456e-05,0.962696269626963
-0.000205526154903908,7.7582790952982e-05,0.962796279627963
-0.000205584858050383,7.76127974196872e-05,0.962896289628963
-0.000205644173935873,7.76440991610425e-05,0.962996299629963
-0.000205703211094093,7.76742459126967e-05,0.963096309630963
-0.000205762017899501,7.77036753452586e-05,0.963196319631963
-0.000205820587441278,7.77330142491102e-05,0.963296329632963
-0.000205879610778499,7.77622301444817e-05,0.963396339633963
-0.000205939237640309,7.7791292624781e-05,0.963496349634963
-0.000205999014231582,7.78194981921048e-05,0.963596359635964
-0.000206058940552319,7.78468551391446e-05,0.963696369636964
-0.00020611840156006,7.78726134366897e-05,0.963796379637964
-0.000206177404165302,7.78967887487481e-05,0.963896389638964
-0.000206235840102541,7.79199839089924e-05,0.963996399639964
-0.000206294299074885,7.79437134880792e-05,0.964096409640964
-0.000206353453713198,7.79684925552246e-05,0.964196419641964
-0.000206413294803214,7.79943107445491e-05,0.964296429642964
-0.000206473817738199,7.80211579205021e-05,0.964396439643964
-0.000206535015607176,7.80490239475729e-05,0.964496449644965
-0.000206595934749043,7.80772573875936e-05,0.964596459645965
-0.000206656743321637,7.81062850846064e-05,0.964696469646965
-0.000206717404468214,7.81356735143382e-05,0.964796479647965
-0.000206777729299439,7.81656620135185e-05,0.964896489648965
-0.000206838457248525,7.81955712712725e-05,0.964996499649965
-0.000206899581404493,7.82254022090348e-05,0.965096509650965
-0.000206961099464215,7.82551555178414e-05,0.965196519651965
-0.00020702300682016,7.82848318887683e-05,0.965296529652965
-0.000207084713769217,7.83140795728437e-05,0.965396539653965
-0.000207146199579408,7.83413678747053e-05,0.965496549654965
-0.000207208037829716,7.83672081779104e-05,0.965596559655966
-0.000207270138682209,7.83925421653184e-05,0.965696569656966
-0.000207332059859472,7.84178683207223e-05,0.965796579657966
-0.000207393711523892,7.84427860603461e-05,0.965896589658966
-0.000207455434597555,7.8467343067241e-05,0.965996599659966
-0.000207516943443012,7.84915331218932e-05,0.966096609660966
-0.000207577834942561,7.85157109678268e-05,0.966196619661966
-0.000207638113703415,7.85398768354106e-05,0.966296629662966
-0.000207697788939362,7.85640309549931e-05,0.966396639663966
-0.000207757724474205,7.85884009153025e-05,0.966496649664967
-0.000207817563260774,7.86116750866044e-05,0.966596659665967
-0.000207877710720217,7.86353659663977e-05,0.966696669666967
-0.000207938404116326,7.86593003292662e-05,0.966796679667967
-0.000207999516754741,7.86841563343013e-05,0.966896689668967
-0.000208061046332016,7.8709924767377e-05,0.966996699669967
-0.000208122988240938,7.87365971054431e-05,0.967096709670967
-0.000208184828794693,7.87637414367072e-05,0.967196719671967
-0.000208246494280273,7.87911087496364e-05,0.967296729672967
-0.00020830808835629,7.88196151579097e-05,0.967396739673967
-0.000208369968070076,7.88483397104365e-05,0.967496749674967
-0.000208432234776798,7.88786834138582e-05,0.967596759675968
-0.000208494819370499,7.89093807090706e-05,0.967696769676968
-0.000208557643531438,7.89420286330882e-05,0.967796779677968
-0.000208620608207575,7.89757677390403e-05,0.967896789678968
-0.000208684012857837,7.90106521598802e-05,0.967996799679968
-0.000208748018729401,7.90450162133952e-05,0.968096809680968
-0.000208811430290163,7.90785275002804e-05,0.968196819681968
-0.000208874238326337,7.91116306017344e-05,0.968296829682968
-0.000208936578746067,7.91442296909277e-05,0.968396839683968
-0.000208998456156246,7.91763291445649e-05,0.968496849684969
-0.00020906021147944,7.9208221510894e-05,0.968596859685969
-0.000209121780216586,7.92389704051645e-05,0.968696869686969
-0.000209183090958602,7.92685058000863e-05,0.968796879687969
-0.000209244288827578,7.92968942676498e-05,0.968896889688969
-0.00020930497992008,7.93251585749699e-05,0.968996899689969
-0.000209365396892526,7.93534341695939e-05,0.969096909690969
-0.000209425546655575,7.9381720360446e-05,0.969196919691969
-0.000209485843844642,7.94100768089468e-05,0.969296929692969
-0.000209545906073524,7.94385217129901e-05,0.969396939693969
-0.000209605733342541,7.94670539207924e-05,0.969496949694969
-0.00020966557903961,7.94958521862579e-05,0.96959695969597
-0.00020972509302854,7.95247928098502e-05,0.96969696969697
-0.000209784245363406,7.95533722400162e-05,0.96979697969797
-0.00020984275731694,7.958158978569e-05,0.96989698969897
-0.000209900555176293,7.96096815586497e-05,0.96999699969997
-0.00020995764815573,7.96376489410174e-05,0.97009700970097
-0.000210014630565735,7.96659547118748e-05,0.97019701970197
-0.000210071668260376,7.96945187083911e-05,0.97029702970297
-0.000210129099858612,7.97227657392423e-05,0.97039703970397
-0.000210187003680345,7.97512007381035e-05,0.970497049704971
-0.000210244697880924,7.97784588637317e-05,0.970597059705971
-0.000210302187067403,7.98045511730621e-05,0.970697069706971
-0.00021035887001848,7.9830258562605e-05,0.970797079707971
-0.000210414755948421,7.98555847180088e-05,0.970897089708971
-0.000210470630360649,7.98807588404724e-05,0.970997099709971
-0.000210526824963624,7.99058516483418e-05,0.971097109710971
-0.000210583003441673,7.9930794957136e-05,0.971197119711971
-0.000210638944656251,7.99558909899465e-05,0.971297129712971
-0.000210695037903899,7.99807608161608e-05,0.971397139713971
-0.000210750426271471,8.00045208018397e-05,0.971497149714971
-0.000210805116669469,8.00271820039386e-05,0.971597159715972
-0.00021085905611702,8.00497533683832e-05,0.971697169716972
-0.000210914264809205,8.00739574745532e-05,0.971797179717972
-0.000210969957242598,8.00988196991119e-05,0.971897189718972
-0.000211026131113754,8.01243335921772e-05,0.971997199719972
-0.000211082779511853,8.01504927038666e-05,0.972097209720972
-0.000211140669512427,8.01782493132877e-05,0.972197219721972
-0.000211199632957799,8.02076188540701e-05,0.972297229722972
-0.000211259662937309,8.02385852015381e-05,0.972397239723972
-0.000211320660399238,8.02706095601047e-05,0.972497249724973
-0.000211382616129479,8.0303682024618e-05,0.972597259725973
-0.000211445235276318,8.03382955503831e-05,0.972697269726973
-0.000211508197648849,8.0374659297886e-05,0.972797279727973
-0.000211571067880318,8.04110836282144e-05,0.972897289728973
-0.000211633845970567,8.04475678503024e-05,0.972997299729973
-0.000211696674738559,8.04836823559139e-05,0.973097309730973
-0.000211759551880529,8.05194308306774e-05,0.973197319731973
-0.000211822240133163,8.05547566077745e-05,0.973297329732973
-0.000211884131364502,8.05890273683354e-05,0.973397339733973
-0.000211945230181758,8.06222539389768e-05,0.973497349734973
-0.000212005548102483,8.06544462248507e-05,0.973597359735974
-0.000212066391227895,8.0689050997207e-05,0.973697369736974
-0.000212126969447518,8.07231826245921e-05,0.973797379737974
-0.000212187552274033,8.07575676402245e-05,0.973897389738974
-0.000212248480630166,8.07921228866906e-05,0.973997399739974
-0.000212310014814494,8.08283500348929e-05,0.974097409740974
-0.000212372147916518,8.08662324994085e-05,0.974197419741974
-0.000212434875329023,8.09057539251931e-05,0.974297429742974
-0.00021249805192992,8.09451675457885e-05,0.974397439743974
-0.000212561507257926,8.09849179424031e-05,0.974497449744975
-0.000212624727625746,8.10251969990441e-05,0.974597459745975
-0.000212687653142012,8.10656490507527e-05,0.974697469746975
-0.000212750283806244,8.1106272715417e-05,0.974797479747975
-0.000212812925988348,8.11486284039257e-05,0.974897489748975
-0.000212874213694939,8.11893462829388e-05,0.974997499749975
-0.000212934163050941,8.12284417861158e-05,0.975097509750975
-0.000212993216333927,8.12665011616961e-05,0.975197519751975
-0.000213051606200475,8.13042336664492e-05,0.975297529752975
-0.00021310989240809,8.13423024865043e-05,0.975397539753975
-0.000213168132545175,8.13793688105058e-05,0.975497549754975
-0.000213227342468284,8.14166263274685e-05,0.975597559755976
-0.000213286732066622,8.14539690750225e-05,0.975697569756976
-0.000213346151610725,8.14911789089143e-05,0.975797579757976
-0.000213405465192608,8.15277255566569e-05,0.975897589758976
-0.000213464352621524,8.15642924754709e-05,0.975997599759976
-0.000213522945198566,8.16004180380177e-05,0.976097609760976
-0.000213581779646293,8.16360248457102e-05,0.976197619761976
-0.000213640201762213,8.16709177896102e-05,0.976297629762976
-0.00021369865152061,8.17062698269436e-05,0.976397639763976
-0.00021375796049528,8.17413152644912e-05,0.976497649764977
-0.000213818119472436,8.17760568664968e-05,0.976597659765977
-0.000213879197558033,8.1810579633193e-05,0.976697669766977
-0.000213941180930592,8.18448849467117e-05,0.976797679767977
-0.00021400355590314,8.18799928099139e-05,0.976897689768977
-0.000214065882501551,8.19155024086653e-05,0.976997699769977
-0.000214128163029432,8.1951410287666e-05,0.977097709770977
-0.000214191286649139,8.198671095629e-05,0.977197719771977
-0.000214254882492342,8.20216985752559e-05,0.977297729772977
-0.000214318950559202,8.20563763694949e-05,0.977397739773977
-0.000214382500331875,8.20914201945719e-05,0.977497749774977
-0.000214445543328074,8.21268261344899e-05,0.977597759775978
-0.000214508111797009,8.21624439991377e-05,0.977697769776978
-0.000214570800049644,8.21984659028511e-05,0.977797779777978
-0.000214633608085818,8.2234887929653e-05,0.977897789778978
-0.000214696367747854,8.22711703625618e-05,0.977997799779978
-0.000214758574562726,8.23072005589867e-05,0.978097809780978
-0.000214820567149552,8.2343228451875e-05,0.978197819781978
-0.000214882193474941,8.23782787268443e-05,0.978297829782978
-0.00021494401790409,8.24132426194491e-05,0.978397839783978
-0.000215005664961298,8.24484308758309e-05,0.978497849784978
-0.000215067067844374,8.24834023700812e-05,0.978597859785979
-0.000215127685224027,8.25181131047974e-05,0.978697869786979
-0.000215188083768261,8.25540000216807e-05,0.978797879787979
-0.00021524839247488,8.25914904254706e-05,0.978897889788979
-0.000215309283974429,8.26308690324209e-05,0.978997899789979
-0.000215370753659855,8.26721171839409e-05,0.979097909790979
-0.0002154326471948,8.27151844327256e-05,0.979197919791979
-0.00021549551742627,8.27599069978236e-05,0.979297929792979
-0.00021555927451649,8.2805800216631e-05,0.979397939793979
-0.000215623232013917,8.28519380702769e-05,0.97949794979498
-0.00021568735766902,8.28979681187436e-05,0.97959795979598
-0.000215751156222877,8.29439396575628e-05,0.97969796979698
-0.000215814749762474,8.29899102749573e-05,0.97979797979798
-0.000215878140591577,8.30358802013058e-05,0.97989798979898
-0.000215941575187764,8.30819123229404e-05,0.97999799979998
-0.000216005048943982,8.31280064095324e-05,0.98009800980098
-0.000216068564163677,8.31741615396472e-05,0.98019801980198
-0.000216131657837459,8.32200335659887e-05,0.98029802980298
-0.000216194111130069,8.32655370275969e-05,0.98039803980398
-0.000216255924041506,8.33106758404891e-05,0.98049804980498
-0.000216317108089323,8.33554532295962e-05,0.980598059805981
-0.000216378683737128,8.34000484095197e-05,0.980698069806981
-0.000216440466702641,8.34446055811956e-05,0.980798079807981
-0.000216502325684608,8.34893094877127e-05,0.980898089808981
-0.000216564039544165,8.35346252116696e-05,0.980998099809981
-0.000216625810992124,8.35804329695372e-05,0.981098109810981
-0.000216687255338838,8.3626006228097e-05,0.981198119811981
-0.000216748381798412,8.36713475212243e-05,0.981298129812981
-0.000216808884001419,8.37162009268066e-05,0.981398139813981
-0.000216869985122122,8.3761732721839e-05,0.981498149814982
-0.000216931100064143,8.38093466772069e-05,0.981598159815982
-0.000216991477876558,8.38557667132115e-05,0.981698169816982
-0.000217051339698552,8.39013203917759e-05,0.981798179817982
-0.000217110616423851,8.39457082540325e-05,0.981898189818982
-0.000217170692474052,8.39903704666637e-05,0.981998199819982
-0.000217231199284112,8.40353862710757e-05,0.982098209820982
-0.000217292132247298,8.40807522119787e-05,0.982198219821982
-0.000217353341633827,8.41260803749928e-05,0.982298229822982
-0.000217414742213457,8.41711728869459e-05,0.982398239823982
-0.000217475636016613,8.42164648845417e-05,0.982498249824982
-0.000217535960847838,8.42613099974225e-05,0.982598259825983
-0.000217595721314505,8.43057126022729e-05,0.982698269826983
-0.00021765558313634,8.43521612020503e-05,0.982798279827983
-0.00021771462029472,8.43980309248552e-05,0.982898289828983
-0.000217773351083514,8.4444358128633e-05,0.982998299829983
-0.000217831220352428,8.44890938238542e-05,0.983098309830983
-0.000217888237315251,8.45322541352343e-05,0.983198319831983
-0.000217944408882801,8.45738538053472e-05,0.983298329832983
-0.000218000131262119,8.46143855591794e-05,0.983398339833983
-0.000218055521933138,8.46544301165126e-05,0.983498349834984
-0.000218110894176105,8.4694022491002e-05,0.983598359835984
-0.000218166807748364,8.47344602608342e-05,0.983698369836984
-0.000218222566984107,8.47746911737069e-05,0.983798379837984
-0.000218278174186939,8.4814717302808e-05,0.983898389838984
-0.000218333917297916,8.4854544867661e-05,0.983998399839984
-0.000218389236559693,8.48945604005241e-05,0.984098409840984
-0.000218443920047191,8.49344252825588e-05,0.984198419841984
-0.00021849831098642,8.49744569401275e-05,0.984298429842984
-0.000218551119400771,8.50148251433568e-05,0.984398439843984
-0.000218603070902296,8.50547178980983e-05,0.984498449844984
-0.000218655003975609,8.50940147297472e-05,0.984598459845985
-0.000218706524716954,8.51331853279847e-05,0.984698469846985
-0.000218758298846697,8.51729933128324e-05,0.984798479847985
-0.000218810584359968,8.52136063812587e-05,0.984898489848985
-0.000218862439113219,8.52536150035323e-05,0.984998499849985
-0.00021891387001695,8.52930251688379e-05,0.985098509850985
-0.000218965630325534,8.53323014990667e-05,0.985198519851985
-0.000219017554184581,8.53705126772587e-05,0.985298529852985
-0.00021906917858486,8.54086911453221e-05,0.985398539853985
-0.000219120501222765,8.54468371336156e-05,0.985498549854986
-0.000219172328333698,8.54854459009909e-05,0.985598559855986
-0.000219224650703393,8.5524512840395e-05,0.985698569856986
-0.000219277737844852,8.5563493167096e-05,0.985798579857986
-0.000219331744094753,8.56022546584777e-05,0.985898589858986
-0.000219385741130387,8.56411826950546e-05,0.985998599859986
-0.000219440498330894,8.56795507435986e-05,0.986098609860986
-0.000219494799432509,8.57173364598704e-05,0.986198619861986
-0.00021954865364934,8.57545451420089e-05,0.986298629862986
-0.000219602254477933,8.5790628780321e-05,0.986398639863986
-0.000219655606525342,8.58255977406861e-05,0.986498649864986
-0.000219709062231684,8.58591544071059e-05,0.986598659865987
-0.00021976262159664,8.58913126007393e-05,0.986698669866987
-0.000219816782183058,8.59217583505338e-05,0.986798679867987
-0.000219871539383404,8.59505087025896e-05,0.986898689868987
-0.000219926070837992,8.59788976308504e-05,0.986998699869987
-0.000219980609203079,8.60085067387209e-05,0.987098709870987
-0.000220035497704677,8.60388875289755e-05,0.987198719871987
-0.000220090208834652,8.60686806888389e-05,0.987298729872987
-0.000220144744896133,8.6097892207506e-05,0.987398739873987
-0.000220199285564826,8.61271373577063e-05,0.987498749874988
-0.000220253754824118,8.61562919791963e-05,0.987598759875988
-0.000220308378419766,8.61850884018325e-05,0.987698769876988
-0.000220363412043774,8.62143183487418e-05,0.987798779877988
-0.000220418749733604,8.62436226996456e-05,0.987898789878988
-0.000220474513576559,8.62729012510205e-05,0.987998799879988
-0.000220531387720577,8.63020982574525e-05,0.988098809880988
-0.000220588526770545,8.63317449128432e-05,0.988198819881988
-0.00022064593302991,8.63618373011955e-05,0.988298829882988
-0.000220703313950562,8.63925675368853e-05,0.988398839883988
-0.000220760674139396,8.64239296307174e-05,0.988498849884988
-0.000220818151808163,8.64553359523207e-05,0.988598859885989
-0.000220875746957021,8.64867862713366e-05,0.988698869886989
-0.000220933519477502,8.6516777304392e-05,0.988798879887989
-0.000220992204195925,8.65466791908592e-05,0.988898889888989
-0.000221050741488171,8.65777019747869e-05,0.988998899889989
-0.000221109513740602,8.66088703417927e-05,0.989098909890989
-0.000221168021087242,8.66406509869456e-05,0.989198919891989
-0.000221226074638439,8.66735919199185e-05,0.989298929892989
-0.000221283591467236,8.67063787467632e-05,0.989398939893989
-0.000221340578484134,8.6739013310309e-05,0.98949894989499
-0.000221398019296476,8.67709162728761e-05,0.98959895989599
-0.000221455909297209,8.68020947754026e-05,0.98969896989699
-0.000221513923688375,8.68329014882747e-05,0.98979897989799
-0.000221572173039565,8.68635960192434e-05,0.98989898989899
-0.000221631359927249,8.6894563288116e-05,0.98999899989999
-0.000221691479744374,8.69258007610074e-05,0.99009900990099
-0.000221752520973387,8.69573059040225e-05,0.99019901990199
-0.000221814474400182,8.69890759529373e-05,0.99029902990299
-0.000221877132706892,8.7020963942562e-05,0.99039903990399
-0.000221939339521764,8.70520636643795e-05,0.99049904990499
-0.000222001269913133,8.70821286407422e-05,0.990599059905991
-0.000222063548137567,8.71126448785342e-05,0.990699069906991
-0.000222126169587852,8.71436080010511e-05,0.990799079907991
-0.000222188873965093,8.71753054887806e-05,0.990899089908991
-0.000222251661269448,8.72077302007944e-05,0.990999099909991
-0.000222314856298557,8.72421933060797e-05,0.991099109910991
-0.000222378456748813,8.72786752246411e-05,0.991199119911991
-0.00022244214934029,8.73138003643123e-05,0.991299129912991
-0.000222505784343525,8.7347969999935e-05,0.991399139913991
-0.000222568557826721,8.73814144844712e-05,0.991499149914992
-0.000222630483611197,8.74141404981318e-05,0.991599159915992
-0.00022269152484005,8.74470876506384e-05,0.991699169916992
-0.000222751269181952,8.74794425657006e-05,0.991799179917992
-0.000222811451194533,8.75111925739027e-05,0.991899189918992
-0.000222871617082188,8.75423134881962e-05,0.991999199919992
-0.000222932342727667,8.75746248665533e-05,0.992099209920992
-0.000222993628130811,8.76087710061734e-05,0.992199219921992
-0.000223055694430486,8.76439297773778e-05,0.992299229922992
-0.000223117194061836,8.76786541029145e-05,0.992399239923992
-0.000223178131631915,8.77129483594879e-05,0.992499249924992
-0.000223239704976274,8.77474259770083e-05,0.992599259925993
-0.0002233019094877,8.77820853430052e-05,0.992699269926993
-0.000223364735952085,8.78169243843106e-05,0.992799279927993
-0.000223428179762378,8.78519419491613e-05,0.992899289928993
-0.000223492381433937,8.78875204234396e-05,0.992999299929993
-0.000223556974705483,8.79230938299575e-05,0.993099309930993
-0.000223622219875755,8.79588927520258e-05,0.993199319931993
-0.000223688105427359,8.79949155771538e-05,0.993299329932993
-0.000223754799517812,8.80303295794246e-05,0.993399339933993
-0.000223821525857796,8.80648472783605e-05,0.993499349934993
-0.000223888404230531,8.80984564652528e-05,0.993599359935994
-0.000223955307942137,8.81316809627164e-05,0.993699369936994
-0.00022402200203259,8.81643908516714e-05,0.993799379937994
-0.000224088707640755,8.81965644789645e-05,0.993899389938994
-0.00022415573804656,8.8229376644631e-05,0.993999399939994
-0.000224222915878222,8.82631413197634e-05,0.994099409940994
-0.000224290821625224,8.82973521885648e-05,0.994199419941994
-0.000224359112061555,8.83318929227959e-05,0.994299429942994
-0.00022442739328394,8.83668487530479e-05,0.994399439943994
-0.000224495741308514,8.84028568355921e-05,0.994499449944995
-0.000224564151528545,8.84399065741907e-05,0.994599459945995
-0.000224633144541504,8.84782202594329e-05,0.994699469946995
-0.000224702082269668,8.85178200052191e-05,0.994799479947995
-0.0002247707758237,8.855874842683e-05,0.994899489948995
-0.000224839119241381,8.86008030440406e-05,0.994999499949995
-0.000224906732440115,8.86430103852474e-05,0.995099509950995
-0.000224974405530539,8.86857777144873e-05,0.995199519951995
-0.000225041449757503,8.8728227387006e-05,0.995299529952995
-0.000225108178400933,8.87706190105744e-05,0.995399539953995
-0.000225174695119604,8.88133135482802e-05,0.995499549954995
-0.000225241002217122,8.88563084662383e-05,0.995599559955996
-0.00022530719644176,8.88992681401925e-05,0.995699569956996
-0.000225373487414511,8.89428391708892e-05,0.995799579957996
-0.000225439626354353,8.89858327067253e-05,0.995899589958996
-0.000225505615564731,8.90282540458298e-05,0.995999599959996
-0.000225571452742198,8.90701089470191e-05,0.996099609960996
-0.000225638068512749,8.91115176545395e-05,0.996199619961996
-0.000225704493090199,8.9153305523021e-05,0.996299629962996
-0.000225771521192397,8.91947665206654e-05,0.996399639963996
-0.000225839475313537,8.92361908921941e-05,0.996499649964997
-0.000225908330114745,8.92769781074513e-05,0.996599659965997
-0.000225977058221755,8.93170212826627e-05,0.996699669966997
-0.000226045272641631,8.9356981070112e-05,0.996799679967997
-0.000226113675951002,8.93964958156556e-05,0.996899689968997
-0.000226182268149867,8.9435569895998e-05,0.996999699969997
-0.000226250943275687,8.94755306048619e-05,0.997099709970997
-0.000226319701328622,8.95163701102331e-05,0.997199719971997
-0.000226389171172131,8.95581572876587e-05,0.997299729972997
-0.000226458712425043,8.9600190942742e-05,0.997399739973997
-0.000226528276713379,8.96418903556911e-05,0.997499749974997
-0.000226598175013461,8.96833916651096e-05,0.997599759975998
-0.000226668506377009,8.97250129884057e-05,0.997699769976998
-0.000226738830829898,8.9765784309306e-05,0.997799779977998
-0.000226809166800658,8.98062596266585e-05,0.997899789978998
-0.000226879516592418,8.9846441704707e-05,0.997999799979998
-0.000226949311233567,8.98865558286331e-05,0.998099809980998
-0.000227018311157186,8.99262822685479e-05,0.998199819981998
-0.000227087071513568,8.99654431919521e-05,0.998299829982998
-0.000227154908154774,9.00037870534376e-05,0.998399839983998
-0.000227221841812305,9.00416487861945e-05,0.998499849984999
-0.000227288441457931,9.00788779697331e-05,0.998599859985999
-0.000227354377687278,9.01154080320728e-05,0.998699869986999
-0.000227418943316347,9.01512965614267e-05,0.998799879987999
-0.000227482541463157,9.01869572717137e-05,0.998899889988999
-0.000227545308035853,9.0221844687136e-05,0.998999899989999
-0.000227607505636619,9.02565137279663e-05,0.999099909990999
-0.00022766952125855,9.02904313574637e-05,0.999199919991999
-0.000227731354901805,9.03236042558592e-05,0.999299929992999
-0.000227793117135499,9.03564728580054e-05,0.999399939993999
-0.000227854490072651,9.03886409568209e-05,0.999499949994999
-0.000227915478320473,9.04201154628952e-05,0.999599959996
-0.000227976809794308,9.04519069346346e-05,0.999699969997
-0.000228038484493833,9.04840119167395e-05,0.999799979998
-0.000228101195781733,9.05164511409784e-05,0.999899989999
-0.000228164558968518,9.05489643085245e-05,1


==> plots/1e-7_vs-varVs.csv <==
tau_vs,mean_vs,tau_var,var_vs
1,0.63682,1,1.376e-07
2,0.87497,2,7.1391e-07
3,0.96403,3,1.3266e-06
4,0.99734,4,1.732e-06
5,1.0098,5,1.9495e-06
6,1.0145,6,2.0541e-06
7,1.0162,7,2.1002e-06
8,1.0169,8,2.1175e-06
9,1.0171,9,2.1262e-06
10,1.0172,10,2.1275e-06
11,1.0172,11,2.1283e-06
12,1.0172,12,2.1306e-06
13,1.0172,13,2.13e-06
14,1.0172,14,2.1287e-06
15,1.0172,15,2.1272e-06
16,1.0172,16,2.1269e-06
17,1.0173,17,2.126e-06
18,1.0173,18,2.1255e-06
19,1.0173,19,2.1237e-06
20,1.0173,20,2.1229e-06
21,1.0173,21,2.1229e-06
22,1.0173,22,2.1232e-06
23,1.0173,23,2.1228e-06
24,1.0173,24,2.1184e-06
25,1.0173,25,2.1181e-06
26,1.0173,26,2.1162e-06
27,1.0173,27,2.1189e-06
28,1.0173,28,2.1222e-06
29,1.0173,29,2.1255e-06
30,1.0173,30,2.1281e-06
31,1.0173,31,2.1296e-06
32,1.0173,32,2.1321e-06
33,1.0173,33,2.1339e-06
34,1.0173,34,2.1347e-06
35,1.0173,35,2.1361e-06
36,1.0173,36,2.1405e-06
37,1.0173,37,2.1437e-06
38,1.0173,38,2.1473e-06
39,1.0173,39,2.1484e-06
40,1.0173,40,2.1515e-06
41,1.0173,41,2.151e-06
42,1.0173,42,2.1537e-06
43,1.0173,43,2.1636e-06
44,1.0173,44,2.1852e-06
45,1.0173,45,2.2128e-06
46,1.0173,46,2.2453e-06
47,1.0173,47,2.2815e-06
48,1.0173,48,2.3196e-06
49,1.0173,49,2.3645e-06
50,1.0173,50,2.4368e-06
51,1.0173,51,2.5188e-06
52,1.0173,52,2.5892e-06
53,1.0173,53,2.6258e-06
54,1.0173,54,2.618e-06
55,1.0173,55,2.5952e-06
56,1.0173,56,2.5786e-06
57,1.0173,57,2.5687e-06
58,1.0173,58,2.5581e-06
59,1.0173,59,2.5506e-06
60,1.0173,60,2.5405e-06
61,1.0173,61,2.5385e-06
62,1.0173,62,2.5471e-06
63,1.0173,63,2.5543e-06
64,1.0173,64,2.5712e-06
65,1.0173,65,2.5947e-06
66,1.0173,66,2.6252e-06
67,1.0173,67,2.6658e-06
68,1.0173,68,2.7119e-06
69,1.0173,69,2.7425e-06
70,1.0173,70,2.7122e-06
71,1.0173,71,2.6423e-06
72,1.0173,72,2.5849e-06
73,1.0173,73,2.5349e-06
74,1.0173,74,2.4976e-06
75,1.0173,75,2.4796e-06
76,1.0173,76,2.4796e-06
77,1.0173,77,2.4782e-06
78,1.0173,78,2.4762e-06
79,1.0173,79,2.471e-06
80,1.0173,80,2.4659e-06
81,1.0173,81,2.4464e-06
82,1.0173,82,2.4214e-06
83,1.0173,83,2.3877e-06
84,1.0173,84,2.3467e-06
85,1.0173,85,2.3031e-06
86,1.0173,86,2.2694e-06
87,1.0173,87,2.2361e-06
88,1.0173,88,2.2176e-06
89,1.0173,89,2.2007e-06
90,1.0173,90,2.1935e-06
91,1.0173,91,2.1954e-06
92,1.0173,92,2.2033e-06
93,1.0173,93,2.2077e-06
94,1.0173,94,2.2119e-06
95,1.0173,95,2.2156e-06
96,1.0173,96,2.2224e-06
97,1.0173,97,2.2286e-06
98,1.0173,98,2.2291e-06
99,1.0173,99,2.2247e-06
100,1.0173,100,2.2261e-06


==> plots/1e-8_p1_path.csv <==
1.55800910889356e-14,5.78689097589036e-15,0
1.55800910889356e-14,5.78689097589036e-15,0.0001000100010001
1.55800910889356e-14,5.78689097589036e-15,0.0002000200020002
1.55800910889356e-14,5.78689097589036e-15,0.0003000300030003
1.55800910889356e-14,5.78689097589036e-15,0.0004000400040004
1.55800910889356e-14,5.78689097589036e-15,0.0005000500050005
1.55800910889356e-14,5.78689097589036e-15,0.0006000600060006
1.55800910889356e-14,5.78689097589036e-15,0.0007000700070007
1.55800910889356e-14,5.78689097589036e-15,0.0008000800080008
1.55800910889356e-14,5.78689097589036e-15,0.0009000900090009
1.55800910889356e-14,5.78689097589036e-15,0.001000100010001
1.55800910889356e-14,5.78689097589036e-15,0.0011001100110011
1.55800910889356e-14,5.78689097589036e-15,0.0012001200120012
1.55800910889356e-14,5.78689097589036e-15,0.0013001300130013
1.55800910889356e-14,5.78689097589036e-15,0.0014001400140014
1.55800910889356e-14,5.78689097589036e-15,0.0015001500150015
1.55800910889356e-14,5.78689097589036e-15,0.0016001600160016
1.55800910889356e-14,5.78689097589036e-15,0.0017001700170017
1.55800910889356e-14,5.78689097589036e-15,0.0018001800180018
1.55800910889356e-14,5.78689097589036e-15,0.0019001900190019
1.55800910889356e-14,5.78689097589036e-15,0.002000200020002
1.55800910889356e-14,5.78689097589036e-15,0.0021002100210021
1.55800910889356e-14,5.78689097589036e-15,0.0022002200220022
1.55800910889356e-14,5.78689097589036e-15,0.0023002300230023
1.55800910889356e-14,5.78689097589036e-15,0.0024002400240024
1.55800910889356e-14,5.78689097589036e-15,0.0025002500250025
1.55800910889356e-14,5.78689097589036e-15,0.0026002600260026
1.55800910889356e-14,5.78689097589036e-15,0.0027002700270027
1.55800910889356e-14,5.78689097589036e-15,0.0028002800280028
1.55800910889356e-14,5.78689097589036e-15,0.0029002900290029
1.55800910889356e-14,5.78689097589036e-15,0.003000300030003
1.55800910889356e-14,5.78689097589036e-15,0.0031003100310031
1.55800910889356e-14,5.78689097589036e-15,0.0032003200320032
1.55800910889356e-14,5.78689097589036e-15,0.0033003300330033
1.55800910889356e-14,5.78689097589036e-15,0.0034003400340034
1.55800910889356e-14,5.78689097589036e-15,0.0035003500350035
1.55800910889356e-14,5.78689097589036e-15,0.0036003600360036
1.55800910889356e-14,5.78689097589036e-15,0.0037003700370037
1.55800910889356e-14,5.78689097589036e-15,0.0038003800380038
1.55800910889356e-14,5.78689097589036e-15,0.0039003900390039
1.55800910889356e-14,5.78689097589036e-15,0.004000400040004
1.55800910889356e-14,5.78689097589036e-15,0.0041004100410041
1.55800910889356e-14,5.78689097589036e-15,0.0042004200420042
1.55800910889356e-14,5.78689097589036e-15,0.0043004300430043
1.55800910889356e-14,5.78689097589036e-15,0.0044004400440044
1.55800910889356e-14,5.78689097589036e-15,0.0045004500450045
1.55800910889356e-14,5.78689097589036e-15,0.0046004600460046
1.55800910889356e-14,5.78689097589036e-15,0.0047004700470047
1.55800910889356e-14,5.78689097589036e-15,0.0048004800480048
1.55800910889356e-14,5.78689097589036e-15,0.0049004900490049
1.55800910889356e-14,5.78689097589036e-15,0.005000500050005
1.55800910889356e-14,5.78689097589036e-15,0.0051005100510051
1.55800910889356e-14,5.78689097589036e-15,0.0052005200520052
1.55800910889356e-14,5.78689097589036e-15,0.0053005300530053
1.55800910889356e-14,5.78689097589036e-15,0.0054005400540054
1.55800910889356e-14,5.78689097589036e-15,0.0055005500550055
1.55800910889356e-14,5.78689097589036e-15,0.0056005600560056
1.55800910889356e-14,5.78689097589036e-15,0.0057005700570057
1.55800910889356e-14,5.78689097589036e-15,0.0058005800580058
1.55800910889356e-14,5.78689097589036e-15,0.0059005900590059
1.55800910889356e-14,5.78689097589036e-15,0.006000600060006
1.55800910889356e-14,5.78689097589036e-15,0.0061006100610061
1.55800910889356e-14,5.78689097589036e-15,0.0062006200620062
1.55800910889356e-14,5.78689097589036e-15,0.0063006300630063
1.55800910889356e-14,5.78689097589036e-15,0.0064006400640064
1.55800910889356e-14,5.78689097589036e-15,0.0065006500650065
1.55800910889356e-14,5.78689097589036e-15,0.0066006600660066
1.55800910889356e-14,5.78689097589036e-15,0.0067006700670067
1.55800910889356e-14,5.78689097589036e-15,0.0068006800680068
1.55800910889356e-14,5.78689097589036e-15,0.0069006900690069
1.55800910889356e-14,5.78689097589036e-15,0.007000700070007
1.55800910889356e-14,5.78689097589036e-15,0.0071007100710071
1.55800910889356e-14,5.78689097589036e-15,0.0072007200720072
1.55800910889356e-14,5.78689097589036e-15,0.0073007300730073
1.55800910889356e-14,5.78689097589036e-15,0.0074007400740074
1.55800910889356e-14,5.78689097589036e-15,0.0075007500750075
1.55800910889356e-14,5.78689097589036e-15,0.0076007600760076
1.55800910889356e-14,5.78689097589036e-15,0.0077007700770077
1.55800910889356e-14,5.78689097589036e-15,0.0078007800780078
1.55800910889356e-14,5.78689097589036e-15,0.0079007900790079
1.55800910889356e-14,5.78689097589036e-15,0.008000800080008
1.55800910889356e-14,5.78689097589036e-15,0.0081008100810081
1.55800910889356e-14,5.78689097589036e-15,0.0082008200820082
1.55800910889356e-14,5.78689097589036e-15,0.0083008300830083
1.55800910889356e-14,5.78689097589036e-15,0.0084008400840084
1.55800910889356e-14,5.78689097589036e-15,0.0085008500850085
1.55800910889356e-14,5.78689097589036e-15,0.0086008600860086
1.55800910889356e-14,5.78689097589036e-15,0.0087008700870087
1.55800910889356e-14,5.78689097589036e-15,0.0088008800880088
1.55800910889356e-14,5.78689097589036e-15,0.0089008900890089
1.55800910889356e-14,5.78689097589036e-15,0.009000900090009
1.55800910889356e-14,5.78689097589036e-15,0.0091009100910091
1.55800910889356e-14,5.78689097589036e-15,0.0092009200920092
1.55800910889356e-14,5.78689097589036e-15,0.0093009300930093
1.55800910889356e-14,5.78689097589036e-15,0.0094009400940094
1.55800910889356e-14,5.78689097589036e-15,0.0095009500950095
1.55800910889356e-14,5.78689097589036e-15,0.0096009600960096
1.55800910889356e-14,5.78689097589036e-15,0.0097009700970097
1.55800910889356e-14,5.78689097589036e-15,0.0098009800980098
1.55800910889356e-14,5.78689097589036e-15,0.0099009900990099
1.55800910889356e-14,5.78689097589036e-15,0.01000100010001
1.55800910889356e-14,5.78689097589036e-15,0.0101010101010101
1.55800910889356e-14,5.78689097589036e-15,0.0102010201020102
1.55800910889356e-14,5.78689097589036e-15,0.0103010301030103
1.55800910889356e-14,5.78689097589036e-15,0.0104010401040104
1.55800910889356e-14,5.78689097589036e-15,0.0105010501050105
1.55800910889356e-14,5.78689097589036e-15,0.0106010601060106
1.55800910889356e-14,5.78689097589036e-15,0.0107010701070107
1.55800910889356e-14,5.78689097589036e-15,0.0108010801080108
1.55800910889356e-14,5.78689097589036e-15,0.0109010901090109
1.55800910889356e-14,5.78689097589036e-15,0.011001100110011
1.55800910889356e-14,5.78689097589036e-15,0.0111011101110111
1.55800910889356e-14,5.78689097589036e-15,0.0112011201120112
1.55800910889356e-14,5.78689097589036e-15,0.0113011301130113
1.55800910889356e-14,5.78689097589036e-15,0.0114011401140114
1.55800910889356e-14,5.78689097589036e-15,0.0115011501150115
1.55800910889356e-14,5.78689097589036e-15,0.0116011601160116
1.55800910889356e-14,5.78689097589036e-15,0.0117011701170117
1.55800910889356e-14,5.78689097589036e-15,0.0118011801180118
1.55800910889356e-14,5.78689097589036e-15,0.0119011901190119
1.55800910889356e-14,5.78689097589036e-15,0.012001200120012
1.55800910889356e-14,5.78689097589036e-15,0.0121012101210121
1.55800910889356e-14,5.78689097589036e-15,0.0122012201220122
1.55800910889356e-14,5.78689097589036e-15,0.0123012301230123
1.55800910889356e-14,5.78689097589036e-15,0.0124012401240124
1.55800910889356e-14,5.78689097589036e-15,0.0125012501250125
1.55800910889356e-14,5.78689097589036e-15,0.0126012601260126
1.55800910889356e-14,5.78689097589036e-15,0.0127012701270127
1.55800910889356e-14,5.78689097589036e-15,0.0128012801280128
1.55800910889356e-14,5.78689097589036e-15,0.0129012901290129
1.55800910889356e-14,5.78689097589036e-15,0.013001300130013
1.55800910889356e-14,5.78689097589036e-15,0.0131013101310131
1.55800910889356e-14,5.78689097589036e-15,0.0132013201320132
1.55800910889356e-14,5.78689097589036e-15,0.0133013301330133
1.55800910889356e-14,5.78689097589036e-15,0.0134013401340134
1.55800910889356e-14,5.78689097589036e-15,0.0135013501350135
1.55800910889356e-14,5.78689097589036e-15,0.0136013601360136
1.55800910889356e-14,5.78689097589036e-15,0.0137013701370137
1.55800910889356e-14,5.78689097589036e-15,0.0138013801380138
1.55800910889356e-14,5.78689097589036e-15,0.0139013901390139
1.55800910889356e-14,5.78689097589036e-15,0.014001400140014
1.55800910889356e-14,5.78689097589036e-15,0.0141014101410141
1.55800910889356e-14,5.78689097589036e-15,0.0142014201420142
1.55800910889356e-14,5.78689097589036e-15,0.0143014301430143
1.55800910889356e-14,5.78689097589036e-15,0.0144014401440144
1.55800910889356e-14,5.78689097589036e-15,0.0145014501450145
1.55800910889356e-14,5.78689097589036e-15,0.0146014601460146
1.55800910889356e-14,5.78689097589036e-15,0.0147014701470147
1.55800910889356e-14,5.78689097589036e-15,0.0148014801480148
1.55800910889356e-14,5.78689097589036e-15,0.0149014901490149
1.55800910889356e-14,5.78689097589036e-15,0.015001500150015
1.55800910889356e-14,5.78689097589036e-15,0.0151015101510151
1.55800910889356e-14,5.78689097589036e-15,0.0152015201520152
1.55800910889356e-14,5.78689097589036e-15,0.0153015301530153
1.55800910889356e-14,5.78689097589036e-15,0.0154015401540154
1.55800910889356e-14,5.78689097589036e-15,0.0155015501550155
1.55800910889356e-14,5.78689097589036e-15,0.0156015601560156
1.55800910889356e-14,5.78689097589036e-15,0.0157015701570157
1.55800910889356e-14,5.78689097589036e-15,0.0158015801580158
1.55800910889356e-14,5.78689097589036e-15,0.0159015901590159
1.55800910889356e-14,5.78689097589036e-15,0.016001600160016
1.55800910889356e-14,5.78689097589036e-15,0.0161016101610161
1.55800910889356e-14,5.78689097589036e-15,0.0162016201620162
1.55800910889356e-14,5.78689097589036e-15,0.0163016301630163
1.55800910889356e-14,5.78689097589036e-15,0.0164016401640164
1.55800910889356e-14,5.78689097589036e-15,0.0165016501650165
1.55800910889356e-14,5.78689097589036e-15,0.0166016601660166
1.55800910889356e-14,5.78689097589036e-15,0.0167016701670167
1.55800910889356e-14,5.78689097589036e-15,0.0168016801680168
1.55800910889356e-14,5.78689097589036e-15,0.0169016901690169
1.55800910889356e-14,5.78689097589036e-15,0.017001700170017
1.55800910889356e-14,5.78689097589036e-15,0.0171017101710171
1.55800910889356e-14,5.78689097589036e-15,0.0172017201720172
1.55800910889356e-14,5.78689097589036e-15,0.0173017301730173
1.55800910889356e-14,5.78689097589036e-15,0.0174017401740174
1.55800910889356e-14,5.78689097589036e-15,0.0175017501750175
1.55800910889356e-14,5.78689097589036e-15,0.0176017601760176
1.55800910889356e-14,5.78689097589036e-15,0.0177017701770177
1.55800910889356e-14,5.78689097589036e-15,0.0178017801780178
1.55800910889356e-14,5.78689097589036e-15,0.0179017901790179
1.55800910889356e-14,5.78689097589036e-15,0.018001800180018
1.55800910889356e-14,5.78689097589036e-15,0.0181018101810181
1.55800910889356e-14,5.78689097589036e-15,0.0182018201820182
1.55800910889356e-14,5.78689097589036e-15,0.0183018301830183
1.55800910889356e-14,5.78689097589036e-15,0.0184018401840184
1.55800910889356e-14,5.78689097589036e-15,0.0185018501850185
1.55800910889356e-14,5.78689097589036e-15,0.0186018601860186
1.55800910889356e-14,5.78689097589036e-15,0.0187018701870187
1.55800910889356e-14,5.78689097589036e-15,0.0188018801880188
1.55800910889356e-14,5.78689097589036e-15,0.0189018901890189
1.55800910889356e-14,5.78689097589036e-15,0.019001900190019
1.55800910889356e-14,5.78689097589036e-15,0.0191019101910191
1.55800910889356e-14,5.78689097589036e-15,0.0192019201920192
1.55800910889356e-14,5.78689097589036e-15,0.0193019301930193
1.55800910889356e-14,5.78689097589036e-15,0.0194019401940194
1.55800910889356e-14,5.78689097589036e-15,0.0195019501950195
1.55800910889356e-14,5.78689097589036e-15,0.0196019601960196
1.55800910889356e-14,5.78689097589036e-15,0.0197019701970197
1.55800910889356e-14,5.78689097589036e-15,0.0198019801980198
1.55800910889356e-14,5.78689097589036e-15,0.0199019901990199
1.55800910889356e-14,5.78689097589036e-15,0.02000200020002
1.55800910889356e-14,5.78689097589036e-15,0.0201020102010201
1.55800910889356e-14,5.78689097589036e-15,0.0202020202020202
1.55800910889356e-14,5.78689097589036e-15,0.0203020302030203
1.55800910889356e-14,5.78689097589036e-15,0.0204020402040204
1.55800910889356e-14,5.78689097589036e-15,0.0205020502050205
1.55800910889356e-14,5.78689097589036e-15,0.0206020602060206
1.55800910889356e-14,5.78689097589036e-15,0.0207020702070207
1.55800910889356e-14,5.78689097589036e-15,0.0208020802080208
1.55800910889356e-14,5.78689097589036e-15,0.0209020902090209
1.55800910889356e-14,5.78689097589036e-15,0.021002100210021
1.55800910889356e-14,5.78689097589036e-15,0.0211021102110211
1.55800910889356e-14,5.78689097589036e-15,0.0212021202120212
1.55800910889356e-14,5.78689097589036e-15,0.0213021302130213
1.55800910889356e-14,5.78689097589036e-15,0.0214021402140214
1.55800910889356e-14,5.78689097589036e-15,0.0215021502150215
1.55800910889356e-14,5.78689097589036e-15,0.0216021602160216
1.55800910889356e-14,5.78689097589036e-15,0.0217021702170217
1.55800910889356e-14,5.78689097589036e-15,0.0218021802180218
1.55800910889356e-14,5.78689097589036e-15,0.0219021902190219
1.55800910889356e-14,5.78689097589036e-15,0.022002200220022
1.55800910889356e-14,5.78689097589036e-15,0.0221022102210221
1.55800910889356e-14,5.78689097589036e-15,0.0222022202220222
1.55800910889356e-14,5.78689097589036e-15,0.0223022302230223
1.55800910889356e-14,5.78689097589036e-15,0.0224022402240224
1.55800910889356e-14,5.78689097589036e-15,0.0225022502250225
1.55800910889356e-14,5.78689097589036e-15,0.0226022602260226
1.55800910889356e-14,5.78689097589036e-15,0.0227022702270227
1.55800910889356e-14,5.78689097589036e-15,0.0228022802280228
1.55800910889356e-14,5.78689097589036e-15,0.0229022902290229
1.55800910889356e-14,5.78689097589036e-15,0.023002300230023
1.55800910889356e-14,5.78689097589036e-15,0.0231023102310231
1.55800910889356e-14,5.78689097589036e-15,0.0232023202320232
1.55800910889356e-14,5.78689097589036e-15,0.0233023302330233
1.55800910889356e-14,5.78689097589036e-15,0.0234023402340234
1.55800910889356e-14,5.78689097589036e-15,0.0235023502350235
1.55800910889356e-14,5.78689097589036e-15,0.0236023602360236
1.55800910889356e-14,5.78689097589036e-15,0.0237023702370237
1.55800910889356e-14,5.78689097589036e-15,0.0238023802380238
1.55800910889356e-14,5.78689097589036e-15,0.0239023902390239
1.55800910889356e-14,5.78689097589036e-15,0.024002400240024
1.55800910889356e-14,5.78689097589036e-15,0.0241024102410241
1.55800910889356e-14,5.78689097589036e-15,0.0242024202420242
1.55800910889356e-14,5.78689097589036e-15,0.0243024302430243
1.55800910889356e-14,5.78689097589036e-15,0.0244024402440244
1.55800910889356e-14,5.78689097589036e-15,0.0245024502450245
1.55800910889356e-14,5.78689097589036e-15,0.0246024602460246
1.55800910889356e-14,5.78689097589036e-15,0.0247024702470247
1.55800910889356e-14,5.78689097589036e-15,0.0248024802480248
1.55800910889356e-14,5.78689097589036e-15,0.0249024902490249
1.55800910889356e-14,5.78689097589036e-15,0.025002500250025
1.55800910889356e-14,5.78689097589036e-15,0.0251025102510251
1.55800910889356e-14,5.78689097589036e-15,0.0252025202520252
1.55800910889356e-14,5.78689097589036e-15,0.0253025302530253
1.55800910889356e-14,5.78689097589036e-15,0.0254025402540254
1.55800910889356e-14,5.78689097589036e-15,0.0255025502550255
1.55800910889356e-14,5.78689097589036e-15,0.0256025602560256
1.55800910889356e-14,5.78689097589036e-15,0.0257025702570257
1.55800910889356e-14,5.78689097589036e-15,0.0258025802580258
1.55800910889356e-14,5.78689097589036e-15,0.0259025902590259
1.55800910889356e-14,5.78689097589036e-15,0.026002600260026
1.55800910889356e-14,5.78689097589036e-15,0.0261026102610261
1.55800910889356e-14,5.78689097589036e-15,0.0262026202620262
1.55800910889356e-14,5.78689097589036e-15,0.0263026302630263
1.55800910889356e-14,5.78689097589036e-15,0.0264026402640264
1.55800910889356e-14,5.78689097589036e-15,0.0265026502650265
1.55800910889356e-14,5.78689097589036e-15,0.0266026602660266
1.55800910889356e-14,5.78689097589036e-15,0.0267026702670267
1.55800910889356e-14,5.78689097589036e-15,0.0268026802680268
1.55800910889356e-14,5.78689097589036e-15,0.0269026902690269
1.55800910889356e-14,5.78689097589036e-15,0.027002700270027
1.55800910889356e-14,5.78689097589036e-15,0.0271027102710271
1.55800910889356e-14,5.78689097589036e-15,0.0272027202720272
1.55800910889356e-14,5.78689097589036e-15,0.0273027302730273
1.55800910889356e-14,5.78689097589036e-15,0.0274027402740274
1.55800910889356e-14,5.78689097589036e-15,0.0275027502750275
1.55800910889356e-14,5.78689097589036e-15,0.0276027602760276
1.55800910889356e-14,5.78689097589036e-15,0.0277027702770277
1.55800910889356e-14,5.78689097589036e-15,0.0278027802780278
1.55800910889356e-14,5.78689097589036e-15,0.0279027902790279
1.55800910889356e-14,5.78689097589036e-15,0.028002800280028
1.55800910889356e-14,5.78689097589036e-15,0.0281028102810281
1.55800910889356e-14,5.78689097589036e-15,0.0282028202820282
1.55800910889356e-14,5.78689097589036e-15,0.0283028302830283
1.55800910889356e-14,5.78689097589036e-15,0.0284028402840284
1.55800910889356e-14,5.78689097589036e-15,0.0285028502850285
1.55800910889356e-14,5.78689097589036e-15,0.0286028602860286
1.55800910889356e-14,5.78689097589036e-15,0.0287028702870287
1.55800910889356e-14,5.78689097589036e-15,0.0288028802880288
1.55800910889356e-14,5.78689097589036e-15,0.0289028902890289
1.55800910889356e-14,5.78689097589036e-15,0.029002900290029
1.55800910889356e-14,5.78689097589036e-15,0.0291029102910291
1.55800910889356e-14,5.78689097589036e-15,0.0292029202920292
1.55800910889356e-14,5.78689097589036e-15,0.0293029302930293
1.55800910889356e-14,5.78689097589036e-15,0.0294029402940294
1.55800910889356e-14,5.78689097589036e-15,0.0295029502950295
1.55800910889356e-14,5.78689097589036e-15,0.0296029602960296
1.55800910889356e-14,5.78689097589036e-15,0.0297029702970297
1.55800910889356e-14,5.78689097589036e-15,0.0298029802980298
1.55800910889356e-14,5.78689097589036e-15,0.0299029902990299
1.55800910889356e-14,5.78689097589036e-15,0.03000300030003
1.55800910889356e-14,5.78689097589036e-15,0.0301030103010301
1.55800910889356e-14,5.78689097589036e-15,0.0302030203020302
1.55800910889356e-14,5.78689097589036e-15,0.0303030303030303
1.55800910889356e-14,5.78689097589036e-15,0.0304030403040304
1.55800910889356e-14,5.78689097589036e-15,0.0305030503050305
1.55800910889356e-14,5.78689097589036e-15,0.0306030603060306
1.55800910889356e-14,5.78689097589036e-15,0.0307030703070307
1.55800910889356e-14,5.78689097589036e-15,0.0308030803080308
1.55800910889356e-14,5.78689097589036e-15,0.0309030903090309
1.55800910889356e-14,5.78689097589036e-15,0.031003100310031
1.55800910889356e-14,5.78689097589036e-15,0.0311031103110311
1.55800910889356e-14,5.78689097589036e-15,0.0312031203120312
1.55800910889356e-14,5.78689097589036e-15,0.0313031303130313
1.55800910889356e-14,5.78689097589036e-15,0.0314031403140314
1.55800910889356e-14,5.78689097589036e-15,0.0315031503150315
1.55800910889356e-14,5.78689097589036e-15,0.0316031603160316
1.55800910889356e-14,5.78689097589036e-15,0.0317031703170317
1.55800910889356e-14,5.78689097589036e-15,0.0318031803180318
1.55800910889356e-14,5.78689097589036e-15,0.0319031903190319
1.55800910889356e-14,5.78689097589036e-15,0.032003200320032
1.55800910889356e-14,5.78689097589036e-15,0.0321032103210321
1.55800910889356e-14,5.78689097589036e-15,0.0322032203220322
1.55800910889356e-14,5.78689097589036e-15,0.0323032303230323
1.55800910889356e-14,5.78689097589036e-15,0.0324032403240324
1.55800910889356e-14,5.78689097589036e-15,0.0325032503250325
1.55800910889356e-14,5.78689097589036e-15,0.0326032603260326
1.55800910889356e-14,5.78689097589036e-15,0.0327032703270327
1.55800910889356e-14,5.78689097589036e-15,0.0328032803280328
1.55800910889356e-14,5.78689097589036e-15,0.0329032903290329
1.55800910889356e-14,5.78689097589036e-15,0.033003300330033
1.55800910889356e-14,5.78689097589036e-15,0.0331033103310331
1.55800910889356e-14,5.78689097589036e-15,0.0332033203320332
1.55800910889356e-14,5.78689097589036e-15,0.0333033303330333
1.55800910889356e-14,5.78689097589036e-15,0.0334033403340334
1.55800910889356e-14,5.78689097589036e-15,0.0335033503350335
1.55800910889356e-14,5.78689097589036e-15,0.0336033603360336
1.55800910889356e-14,5.78689097589036e-15,0.0337033703370337
1.55800910889356e-14,5.78689097589036e-15,0.0338033803380338
1.55800910889356e-14,5.78689097589036e-15,0.0339033903390339
1.55800910889356e-14,5.78689097589036e-15,0.034003400340034
1.55800910889356e-14,5.78689097589036e-15,0.0341034103410341
1.55800910889356e-14,5.78689097589036e-15,0.0342034203420342
1.55800910889356e-14,5.78689097589036e-15,0.0343034303430343
1.55800910889356e-14,5.78689097589036e-15,0.0344034403440344
1.55800910889356e-14,5.78689097589036e-15,0.0345034503450345
1.55800910889356e-14,5.78689097589036e-15,0.0346034603460346
1.55800910889356e-14,5.78689097589036e-15,0.0347034703470347
1.55800910889356e-14,5.78689097589036e-15,0.0348034803480348
1.55800910889356e-14,5.78689097589036e-15,0.0349034903490349
1.55800910889356e-14,5.78689097589036e-15,0.035003500350035
1.55800910889356e-14,5.78689097589036e-15,0.0351035103510351
1.55800910889356e-14,5.78689097589036e-15,0.0352035203520352
1.55800910889356e-14,5.78689097589036e-15,0.0353035303530353
1.55800910889356e-14,5.78689097589036e-15,0.0354035403540354
1.55800910889356e-14,5.78689097589036e-15,0.0355035503550355
1.55800910889356e-14,5.78689097589036e-15,0.0356035603560356
1.55800910889356e-14,5.78689097589036e-15,0.0357035703570357
1.55800910889356e-14,5.78689097589036e-15,0.0358035803580358
1.55800910889356e-14,5.78689097589036e-15,0.0359035903590359
1.55800910889356e-14,5.78689097589036e-15,0.036003600360036
1.55800910889356e-14,5.78689097589036e-15,0.0361036103610361
1.55800910889356e-14,5.78689097589036e-15,0.0362036203620362
1.55800910889356e-14,5.78689097589036e-15,0.0363036303630363
1.55800910889356e-14,5.78689097589036e-15,0.0364036403640364
1.55800910889356e-14,5.78689097589036e-15,0.0365036503650365
1.55800910889356e-14,5.78689097589036e-15,0.0366036603660366
1.55800910889356e-14,5.78689097589036e-15,0.0367036703670367
1.55800910889356e-14,5.78689097589036e-15,0.0368036803680368
1.55800910889356e-14,5.78689097589036e-15,0.0369036903690369
1.55800910889356e-14,5.78689097589036e-15,0.037003700370037
1.55800910889356e-14,5.78689097589036e-15,0.0371037103710371
1.55800910889356e-14,5.78689097589036e-15,0.0372037203720372
1.55800910889356e-14,5.78689097589036e-15,0.0373037303730373
1.55800910889356e-14,5.78689097589036e-15,0.0374037403740374
1.55800910889356e-14,5.78689097589036e-15,0.0375037503750375
1.55800910889356e-14,5.78689097589036e-15,0.0376037603760376
1.55800910889356e-14,5.78689097589036e-15,0.0377037703770377
1.55800910889356e-14,5.78689097589036e-15,0.0378037803780378
1.55800910889356e-14,5.78689097589036e-15,0.0379037903790379
1.55800910889356e-14,5.78689097589036e-15,0.038003800380038
1.55800910889356e-14,5.78689097589036e-15,0.0381038103810381
1.55800910889356e-14,5.78689097589036e-15,0.0382038203820382
1.55800910889356e-14,5.78689097589036e-15,0.0383038303830383
1.55800910889356e-14,5.78689097589036e-15,0.0384038403840384
1.55800910889356e-14,5.78689097589036e-15,0.0385038503850385
1.55800910889356e-14,5.78689097589036e-15,0.0386038603860386
1.55800910889356e-14,5.78689097589036e-15,0.0387038703870387
1.55800910889356e-14,5.78689097589036e-15,0.0388038803880388
1.55800910889356e-14,5.78689097589036e-15,0.0389038903890389
1.55800910889356e-14,5.78689097589036e-15,0.039003900390039
1.55800910889356e-14,5.78689097589036e-15,0.0391039103910391
1.55800910889356e-14,5.78689097589036e-15,0.0392039203920392
1.55800910889356e-14,5.78689097589036e-15,0.0393039303930393
1.55800910889356e-14,5.78689097589036e-15,0.0394039403940394
1.55800910889356e-14,5.78689097589036e-15,0.0395039503950395
1.55800910889356e-14,5.78689097589036e-15,0.0396039603960396
1.55800910889356e-14,5.78689097589036e-15,0.0397039703970397
1.55800910889356e-14,5.78689097589036e-15,0.0398039803980398
1.55800910889356e-14,5.78689097589036e-15,0.0399039903990399
1.55800910889356e-14,5.78689097589036e-15,0.04000400040004
1.55800910889356e-14,5.78689097589036e-15,0.0401040104010401
1.55800910889356e-14,5.78689097589036e-15,0.0402040204020402
1.55800910889356e-14,5.78689097589036e-15,0.0403040304030403
1.55800910889356e-14,5.78689097589036e-15,0.0404040404040404
1.55800910889356e-14,5.78689097589036e-15,0.0405040504050405
1.55800910889356e-14,5.78689097589036e-15,0.0406040604060406
1.55800910889356e-14,5.78689097589036e-15,0.0407040704070407
1.55800910889356e-14,5.78689097589036e-15,0.0408040804080408
1.55800910889356e-14,5.78689097589036e-15,0.0409040904090409
1.55800910889356e-14,5.78689097589036e-15,0.041004100410041
1.55800910889356e-14,5.78689097589036e-15,0.0411041104110411
1.55800910889356e-14,5.78689097589036e-15,0.0412041204120412
1.55800910889356e-14,5.78689097589036e-15,0.0413041304130413
1.55800910889356e-14,5.78689097589036e-15,0.0414041404140414
1.55800910889356e-14,5.78689097589036e-15,0.0415041504150415
1.55800910889356e-14,5.78689097589036e-15,0.0416041604160416
1.55800910889356e-14,5.78689097589036e-15,0.0417041704170417
1.55800910889356e-14,5.78689097589036e-15,0.0418041804180418
1.55800910889356e-14,5.78689097589036e-15,0.0419041904190419
1.55800910889356e-14,5.78689097589036e-15,0.042004200420042
1.55800910889356e-14,5.78689097589036e-15,0.0421042104210421
1.55800910889356e-14,5.78689097589036e-15,0.0422042204220422
1.55800910889356e-14,5.78689097589036e-15,0.0423042304230423
1.55800910889356e-14,5.78689097589036e-15,0.0424042404240424
1.55800910889356e-14,5.78689097589036e-15,0.0425042504250425
1.55800910889356e-14,5.78689097589036e-15,0.0426042604260426
1.55800910889356e-14,5.78689097589036e-15,0.0427042704270427
1.55800910889356e-14,5.78689097589036e-15,0.0428042804280428
1.55800910889356e-14,5.78689097589036e-15,0.0429042904290429
1.55800910889356e-14,5.78689097589036e-15,0.043004300430043
1.55800910889356e-14,5.78689097589036e-15,0.0431043104310431
1.55800910889356e-14,5.78689097589036e-15,0.0432043204320432
1.55800910889356e-14,5.78689097589036e-15,0.0433043304330433
1.55800910889356e-14,5.78689097589036e-15,0.0434043404340434
1.55800910889356e-14,5.78689097589036e-15,0.0435043504350435
1.55800910889356e-14,5.78689097589036e-15,0.0436043604360436
1.55800910889356e-14,5.78689097589036e-15,0.0437043704370437
1.55800910889356e-14,5.78689097589036e-15,0.0438043804380438
1.55800910889356e-14,5.78689097589036e-15,0.0439043904390439
1.55800910889356e-14,5.78689097589036e-15,0.044004400440044
1.55800910889356e-14,5.78689097589036e-15,0.0441044104410441
1.55800910889356e-14,5.78689097589036e-15,0.0442044204420442
1.55800910889356e-14,5.78689097589036e-15,0.0443044304430443
1.55800910889356e-14,5.78689097589036e-15,0.0444044404440444
1.55800910889356e-14,5.78689097589036e-15,0.0445044504450445
1.55800910889356e-14,5.78689097589036e-15,0.0446044604460446
1.55800910889356e-14,5.78689097589036e-15,0.0447044704470447
1.55800910889356e-14,5.78689097589036e-15,0.0448044804480448
1.55800910889356e-14,5.78689097589036e-15,0.0449044904490449
1.55800910889356e-14,5.78689097589036e-15,0.045004500450045
1.55800910889356e-14,5.78689097589036e-15,0.0451045104510451
1.55800910889356e-14,5.78689097589036e-15,0.0452045204520452
1.55800910889356e-14,5.78689097589036e-15,0.0453045304530453
1.55800910889356e-14,5.78689097589036e-15,0.0454045404540454
1.55800910889356e-14,5.78689097589036e-15,0.0455045504550455
1.55800910889356e-14,5.78689097589036e-15,0.0456045604560456
1.55800910889356e-14,5.78689097589036e-15,0.0457045704570457
1.55800910889356e-14,5.78689097589036e-15,0.0458045804580458
1.55800910889356e-14,5.78689097589036e-15,0.0459045904590459
1.55800910889356e-14,5.78689097589036e-15,0.046004600460046
1.55800910889356e-14,5.78689097589036e-15,0.0461046104610461
1.55800910889356e-14,5.78689097589036e-15,0.0462046204620462
1.55800910889356e-14,5.78689097589036e-15,0.0463046304630463
1.55800910889356e-14,5.78689097589036e-15,0.0464046404640464
1.55800910889356e-14,5.78689097589036e-15,0.0465046504650465
1.55800910889356e-14,5.78689097589036e-15,0.0466046604660466
1.55800910889356e-14,5.78689097589036e-15,0.0467046704670467
1.55800910889356e-14,5.78689097589036e-15,0.0468046804680468
1.55800910889356e-14,5.78689097589036e-15,0.0469046904690469
1.55800910889356e-14,5.78689097589036e-15,0.047004700470047
1.55800910889356e-14,5.78689097589036e-15,0.0471047104710471
1.55800910889356e-14,5.78689097589036e-15,0.0472047204720472
1.55800910889356e-14,5.78689097589036e-15,0.0473047304730473
1.55800910889356e-14,5.78689097589036e-15,0.0474047404740474
1.55800910889356e-14,5.78689097589036e-15,0.0475047504750475
1.55800910889356e-14,5.78689097589036e-15,0.0476047604760476
1.55800910889356e-14,5.78689097589036e-15,0.0477047704770477
1.55800910889356e-14,5.78689097589036e-15,0.0478047804780478
1.55800910889356e-14,5.78689097589036e-15,0.0479047904790479
1.55800910889356e-14,5.78689097589036e-15,0.048004800480048
1.55800910889356e-14,5.78689097589036e-15,0.0481048104810481
1.55800910889356e-14,5.78689097589036e-15,0.0482048204820482
1.55800910889356e-14,5.78689097589036e-15,0.0483048304830483
1.55800910889356e-14,5.78689097589036e-15,0.0484048404840484
1.55800910889356e-14,5.78689097589036e-15,0.0485048504850485
1.55800910889356e-14,5.78689097589036e-15,0.0486048604860486
1.55800910889356e-14,5.78689097589036e-15,0.0487048704870487
1.55800910889356e-14,5.78689097589036e-15,0.0488048804880488
1.55800910889356e-14,5.78689097589036e-15,0.0489048904890489
1.55800910889356e-14,5.78689097589036e-15,0.049004900490049
1.55800910889356e-14,5.78689097589036e-15,0.0491049104910491
1.55800910889356e-14,5.78689097589036e-15,0.0492049204920492
1.55800910889356e-14,5.78689097589036e-15,0.0493049304930493
1.55800910889356e-14,5.78689097589036e-15,0.0494049404940494
1.55800910889356e-14,5.78689097589036e-15,0.0495049504950495
1.55800910889356e-14,5.78689097589036e-15,0.0496049604960496
1.55800910889356e-14,5.78689097589036e-15,0.0497049704970497
1.55800910889356e-14,5.78689097589036e-15,0.0498049804980498
1.55800910889356e-14,5.78689097589036e-15,0.0499049904990499
1.55800910889356e-14,5.78689097589036e-15,0.05000500050005
1.55800910889356e-14,5.78689097589036e-15,0.0501050105010501
1.55800910889356e-14,5.78689097589036e-15,0.0502050205020502
1.55800910889356e-14,5.78689097589036e-15,0.0503050305030503
1.55800910889356e-14,5.78689097589036e-15,0.0504050405040504
1.55800910889356e-14,5.78689097589036e-15,0.0505050505050505
1.55800910889356e-14,5.78689097589036e-15,0.0506050605060506
1.55800910889356e-14,5.78689097589036e-15,0.0507050705070507
1.55800910889356e-14,5.78689097589036e-15,0.0508050805080508
1.55800910889356e-14,5.78689097589036e-15,0.0509050905090509
1.55800910889356e-14,5.78689097589036e-15,0.051005100510051
1.55800910889356e-14,5.78689097589036e-15,0.0511051105110511
1.55800910889356e-14,5.78689097589036e-15,0.0512051205120512
1.55800910889356e-14,5.78689097589036e-15,0.0513051305130513
1.55800910889356e-14,5.78689097589036e-15,0.0514051405140514
1.55800910889356e-14,5.78689097589036e-15,0.0515051505150515
1.55800910889356e-14,5.78689097589036e-15,0.0516051605160516
1.55800910889356e-14,5.78689097589036e-15,0.0517051705170517
1.55800910889356e-14,5.78689097589036e-15,0.0518051805180518
1.55800910889356e-14,5.78689097589036e-15,0.0519051905190519
1.55800910889356e-14,5.78689097589036e-15,0.052005200520052
1.55800910889356e-14,5.78689097589036e-15,0.0521052105210521
1.55800910889356e-14,5.78689097589036e-15,0.0522052205220522
1.55800910889356e-14,5.78689097589036e-15,0.0523052305230523
1.55800910889356e-14,5.78689097589036e-15,0.0524052405240524
1.55800910889356e-14,5.78689097589036e-15,0.0525052505250525
1.55800910889356e-14,5.78689097589036e-15,0.0526052605260526
1.55800910889356e-14,5.78689097589036e-15,0.0527052705270527
1.55800910889356e-14,5.78689097589036e-15,0.0528052805280528
1.55800910889356e-14,5.78689097589036e-15,0.0529052905290529
1.55800910889356e-14,5.78689097589036e-15,0.053005300530053
1.55800910889356e-14,5.78689097589036e-15,0.0531053105310531
1.55800910889356e-14,5.78689097589036e-15,0.0532053205320532
1.55800910889356e-14,5.78689097589036e-15,0.0533053305330533
1.55800910889356e-14,5.78689097589036e-15,0.0534053405340534
1.55800910889356e-14,5.78689097589036e-15,0.0535053505350535
1.55800910889356e-14,5.78689097589036e-15,0.0536053605360536
1.55800910889356e-14,5.78689097589036e-15,0.0537053705370537
1.55800910889356e-14,5.78689097589036e-15,0.0538053805380538
1.55800910889356e-14,5.78689097589036e-15,0.0539053905390539
1.55800910889356e-14,5.78689097589036e-15,0.054005400540054
1.55800910889356e-14,5.78689097589036e-15,0.0541054105410541
1.55800910889356e-14,5.78689097589036e-15,0.0542054205420542
1.55800910889356e-14,5.78689097589036e-15,0.0543054305430543
1.55800910889356e-14,5.78689097589036e-15,0.0544054405440544
1.55800910889356e-14,5.78689097589036e-15,0.0545054505450545
1.55800910889356e-14,5.78689097589036e-15,0.0546054605460546
1.55800910889356e-14,5.78689097589036e-15,0.0547054705470547
1.55800910889356e-14,5.78689097589036e-15,0.0548054805480548
1.55800910889356e-14,5.78689097589036e-15,0.0549054905490549
1.55800910889356e-14,5.78689097589036e-15,0.055005500550055
1.55800910889356e-14,5.78689097589036e-15,0.0551055105510551
1.55800910889356e-14,5.78689097589036e-15,0.0552055205520552
1.55800910889356e-14,5.78689097589036e-15,0.0553055305530553
1.55800910889356e-14,5.78689097589036e-15,0.0554055405540554
1.55800910889356e-14,5.78689097589036e-15,0.0555055505550555
1.55800910889356e-14,5.78689097589036e-15,0.0556055605560556
1.55800910889356e-14,5.78689097589036e-15,0.0557055705570557
1.55800910889356e-14,5.78689097589036e-15,0.0558055805580558
1.55800910889356e-14,5.78689097589036e-15,0.0559055905590559
1.55800910889356e-14,5.78689097589036e-15,0.056005600560056
1.55800910889356e-14,5.78689097589036e-15,0.0561056105610561
1.55800910889356e-14,5.78689097589036e-15,0.0562056205620562
1.55800910889356e-14,5.78689097589036e-15,0.0563056305630563
1.55800910889356e-14,5.78689097589036e-15,0.0564056405640564
1.55800910889356e-14,5.78689097589036e-15,0.0565056505650565
1.55800910889356e-14,5.78689097589036e-15,0.0566056605660566
1.55800910889356e-14,5.78689097589036e-15,0.0567056705670567
1.55800910889356e-14,5.78689097589036e-15,0.0568056805680568
1.55800910889356e-14,5.78689097589036e-15,0.0569056905690569
1.55800910889356e-14,5.78689097589036e-15,0.057005700570057
1.55800910889356e-14,5.78689097589036e-15,0.0571057105710571
1.55800910889356e-14,5.78689097589036e-15,0.0572057205720572
1.55800910889356e-14,5.78689097589036e-15,0.0573057305730573
1.55800910889356e-14,5.78689097589036e-15,0.0574057405740574
1.55800910889356e-14,5.78689097589036e-15,0.0575057505750575
1.55800910889356e-14,5.78689097589036e-15,0.0576057605760576
1.55800910889356e-14,5.78689097589036e-15,0.0577057705770577
1.55800910889356e-14,5.78689097589036e-15,0.0578057805780578
1.55800910889356e-14,5.78689097589036e-15,0.0579057905790579
1.55800910889356e-14,5.78689097589036e-15,0.058005800580058
1.55800910889356e-14,5.78689097589036e-15,0.0581058105810581
1.55800910889356e-14,5.78689097589036e-15,0.0582058205820582
1.55800910889356e-14,5.78689097589036e-15,0.0583058305830583
1.55800910889356e-14,5.78689097589036e-15,0.0584058405840584
1.55800910889356e-14,5.78689097589036e-15,0.0585058505850585
1.55800910889356e-14,5.78689097589036e-15,0.0586058605860586
1.55800910889356e-14,5.78689097589036e-15,0.0587058705870587
1.55800910889356e-14,5.78689097589036e-15,0.0588058805880588
1.55800910889356e-14,5.78689097589036e-15,0.0589058905890589
1.55800910889356e-14,5.78689097589036e-15,0.059005900590059
1.55800910889356e-14,5.78689097589036e-15,0.0591059105910591
1.55800910889356e-14,5.78689097589036e-15,0.0592059205920592
1.55800910889356e-14,5.78689097589036e-15,0.0593059305930593
1.55800910889356e-14,5.78689097589036e-15,0.0594059405940594
1.55800910889356e-14,5.78689097589036e-15,0.0595059505950595
1.55800910889356e-14,5.78689097589036e-15,0.0596059605960596
1.55800910889356e-14,5.78689097589036e-15,0.0597059705970597
1.55800910889356e-14,5.78689097589036e-15,0.0598059805980598
1.55800910889356e-14,5.78689097589036e-15,0.0599059905990599
1.55800910889356e-14,5.78689097589036e-15,0.06000600060006
1.55800910889356e-14,5.78689097589036e-15,0.0601060106010601
1.55800910889356e-14,5.78689097589036e-15,0.0602060206020602
1.55800910889356e-14,5.78689097589036e-15,0.0603060306030603
1.55800910889356e-14,5.78689097589036e-15,0.0604060406040604
1.55800910889356e-14,5.78689097589036e-15,0.0605060506050605
1.55800910889356e-14,5.78689097589036e-15,0.0606060606060606
1.55800910889356e-14,5.78689097589036e-15,0.0607060706070607
1.55800910889356e-14,5.78689097589036e-15,0.0608060806080608
1.55800910889356e-14,5.78689097589036e-15,0.0609060906090609
1.55800910889356e-14,5.78689097589036e-15,0.061006100610061
1.55800910889356e-14,5.78689097589036e-15,0.0611061106110611
1.55800910889356e-14,5.78689097589036e-15,0.0612061206120612
1.55800910889356e-14,5.78689097589036e-15,0.0613061306130613
1.55800910889356e-14,5.78689097589036e-15,0.0614061406140614
1.55800910889356e-14,5.78689097589036e-15,0.0615061506150615
1.55800910889356e-14,5.78689097589036e-15,0.0616061606160616
1.55800910889356e-14,5.78689097589036e-15,0.0617061706170617
1.55800910889356e-14,5.78689097589036e-15,0.0618061806180618
1.55800910889356e-14,5.78689097589036e-15,0.0619061906190619
1.55800910889356e-14,5.78689097589036e-15,0.062006200620062
1.55800910889356e-14,5.78689097589036e-15,0.0621062106210621
1.55800910889356e-14,5.78689097589036e-15,0.0622062206220622
1.55800910889356e-14,5.78689097589036e-15,0.0623062306230623
1.55800910889356e-14,5.78689097589036e-15,0.0624062406240624
1.55800910889356e-14,5.78689097589036e-15,0.0625062506250625
1.55800910889356e-14,5.78689097589036e-15,0.0626062606260626
1.55800910889356e-14,5.78689097589036e-15,0.0627062706270627
1.55800910889356e-14,5.78689097589036e-15,0.0628062806280628
1.55800910889356e-14,5.78689097589036e-15,0.0629062906290629
1.55800910889356e-14,5.78689097589036e-15,0.063006300630063
1.55800910889356e-14,5.78689097589036e-15,0.0631063106310631
1.55800910889356e-14,5.78689097589036e-15,0.0632063206320632
1.55800910889356e-14,5.78689097589036e-15,0.0633063306330633
1.55800910889356e-14,5.78689097589036e-15,0.0634063406340634
1.55800910889356e-14,5.78689097589036e-15,0.0635063506350635
1.55800910889356e-14,5.78689097589036e-15,0.0636063606360636
1.55800910889356e-14,5.78689097589036e-15,0.0637063706370637
1.55800910889356e-14,5.78689097589036e-15,0.0638063806380638
1.55800910889356e-14,5.78689097589036e-15,0.0639063906390639
1.55800910889356e-14,5.78689097589036e-15,0.064006400640064
1.55800910889356e-14,5.78689097589036e-15,0.0641064106410641
1.55800910889356e-14,5.78689097589036e-15,0.0642064206420642
1.55800910889356e-14,5.78689097589036e-15,0.0643064306430643
1.55800910889356e-14,5.78689097589036e-15,0.0644064406440644
1.55800910889356e-14,5.78689097589036e-15,0.0645064506450645
1.55800910889356e-14,5.78689097589036e-15,0.0646064606460646
1.55800910889356e-14,5.78689097589036e-15,0.0647064706470647
1.55800910889356e-14,5.78689097589036e-15,0.0648064806480648
1.55800910889356e-14,5.78689097589036e-15,0.0649064906490649
1.55800910889356e-14,5.78689097589036e-15,0.065006500650065
1.55800910889356e-14,5.78689097589036e-15,0.0651065106510651
1.55800910889356e-14,5.78689097589036e-15,0.0652065206520652
1.55800910889356e-14,5.78689097589036e-15,0.0653065306530653
1.55800910889356e-14,5.78689097589036e-15,0.0654065406540654
1.55800910889356e-14,5.78689097589036e-15,0.0655065506550655
1.55800910889356e-14,5.78689097589036e-15,0.0656065606560656
1.55800910889356e-14,5.78689097589036e-15,0.0657065706570657
1.55800910889356e-14,5.78689097589036e-15,0.0658065806580658
1.55800910889356e-14,5.78689097589036e-15,0.0659065906590659
1.55800910889356e-14,5.78689097589036e-15,0.066006600660066
1.55800910889356e-14,5.78689097589036e-15,0.0661066106610661
1.55800910889356e-14,5.78689097589036e-15,0.0662066206620662
1.55800910889356e-14,5.78689097589036e-15,0.0663066306630663
1.55800910889356e-14,5.78689097589036e-15,0.0664066406640664
1.55800910889356e-14,5.78689097589036e-15,0.0665066506650665
1.55800910889356e-14,5.78689097589036e-15,0.0666066606660666
1.55800910889356e-14,5.78689097589036e-15,0.0667066706670667
1.55800910889356e-14,5.78689097589036e-15,0.0668066806680668
1.55800910889356e-14,5.78689097589036e-15,0.0669066906690669
1.55800910889356e-14,5.78689097589036e-15,0.067006700670067
1.55800910889356e-14,5.78689097589036e-15,0.0671067106710671
1.55800910889356e-14,5.78689097589036e-15,0.0672067206720672
1.55800910889356e-14,5.78689097589036e-15,0.0673067306730673
1.55800910889356e-14,5.78689097589036e-15,0.0674067406740674
1.55800910889356e-14,5.78689097589036e-15,0.0675067506750675
1.55800910889356e-14,5.78689097589036e-15,0.0676067606760676
1.55800910889356e-14,5.78689097589036e-15,0.0677067706770677
1.55800910889356e-14,5.78689097589036e-15,0.0678067806780678
1.55800910889356e-14,5.78689097589036e-15,0.0679067906790679
1.55800910889356e-14,5.78689097589036e-15,0.068006800680068
1.55800910889356e-14,5.78689097589036e-15,0.0681068106810681
1.55800910889356e-14,5.78689097589036e-15,0.0682068206820682
1.55800910889356e-14,5.78689097589036e-15,0.0683068306830683
1.55800910889356e-14,5.78689097589036e-15,0.0684068406840684
1.55800910889356e-14,5.78689097589036e-15,0.0685068506850685
1.55800910889356e-14,5.78689097589036e-15,0.0686068606860686
1.55800910889356e-14,5.78689097589036e-15,0.0687068706870687
1.55800910889356e-14,5.78689097589036e-15,0.0688068806880688
1.55800910889356e-14,5.78689097589036e-15,0.0689068906890689
1.55800910889356e-14,5.78689097589036e-15,0.069006900690069
1.55800910889356e-14,5.78689097589036e-15,0.0691069106910691
1.55800910889356e-14,5.78689097589036e-15,0.0692069206920692
1.55800910889356e-14,5.78689097589036e-15,0.0693069306930693
1.55800910889356e-14,5.78689097589036e-15,0.0694069406940694
1.55800910889356e-14,5.78689097589036e-15,0.0695069506950695
1.55800910889356e-14,5.78689097589036e-15,0.0696069606960696
1.55800910889356e-14,5.78689097589036e-15,0.0697069706970697
1.55800910889356e-14,5.78689097589036e-15,0.0698069806980698
1.55800910889356e-14,5.78689097589036e-15,0.0699069906990699
1.55800910889356e-14,5.78689097589036e-15,0.07000700070007
1.55800910889356e-14,5.78689097589036e-15,0.0701070107010701
1.55800910889356e-14,5.78689097589036e-15,0.0702070207020702
1.55800910889356e-14,5.78689097589036e-15,0.0703070307030703
1.55800910889356e-14,5.78689097589036e-15,0.0704070407040704
1.55800910889356e-14,5.78689097589036e-15,0.0705070507050705
1.55800910889356e-14,5.78689097589036e-15,0.0706070607060706
1.55800910889356e-14,5.78689097589036e-15,0.0707070707070707
1.55800910889356e-14,5.78689097589036e-15,0.0708070807080708
1.55800910889356e-14,5.78689097589036e-15,0.0709070907090709
1.55800910889356e-14,5.78689097589036e-15,0.071007100710071
1.55800910889356e-14,5.78689097589036e-15,0.0711071107110711
1.55800910889356e-14,5.78689097589036e-15,0.0712071207120712
1.55800910889356e-14,5.78689097589036e-15,0.0713071307130713
1.55800910889356e-14,5.78689097589036e-15,0.0714071407140714
1.55800910889356e-14,5.78689097589036e-15,0.0715071507150715
1.55800910889356e-14,5.78689097589036e-15,0.0716071607160716
1.55800910889356e-14,5.78689097589036e-15,0.0717071707170717
1.55800910889356e-14,5.78689097589036e-15,0.0718071807180718
1.55800910889356e-14,5.78689097589036e-15,0.0719071907190719
1.55800910889356e-14,5.78689097589036e-15,0.072007200720072
1.55800910889356e-14,5.78689097589036e-15,0.0721072107210721
1.55800910889356e-14,5.78689097589036e-15,0.0722072207220722
1.55800910889356e-14,5.78689097589036e-15,0.0723072307230723
1.55800910889356e-14,5.78689097589036e-15,0.0724072407240724
1.55800910889356e-14,5.78689097589036e-15,0.0725072507250725
1.55800910889356e-14,5.78689097589036e-15,0.0726072607260726
1.55800910889356e-14,5.78689097589036e-15,0.0727072707270727
1.55800910889356e-14,5.78689097589036e-15,0.0728072807280728
1.55800910889356e-14,5.78689097589036e-15,0.0729072907290729
1.55800910889356e-14,5.78689097589036e-15,0.073007300730073
1.55800910889356e-14,5.78689097589036e-15,0.0731073107310731
1.55800910889356e-14,5.78689097589036e-15,0.0732073207320732
1.55800910889356e-14,5.78689097589036e-15,0.0733073307330733
1.55800910889356e-14,5.78689097589036e-15,0.0734073407340734
1.55800910889356e-14,5.78689097589036e-15,0.0735073507350735
1.55800910889356e-14,5.78689097589036e-15,0.0736073607360736
1.55800910889356e-14,5.78689097589036e-15,0.0737073707370737
1.55800910889356e-14,5.78689097589036e-15,0.0738073807380738
1.55800910889356e-14,5.78689097589036e-15,0.0739073907390739
1.55800910889356e-14,5.78689097589036e-15,0.074007400740074
1.55800910889356e-14,5.78689097589036e-15,0.0741074107410741
1.55800910889356e-14,5.78689097589036e-15,0.0742074207420742
1.55800910889356e-14,5.78689097589036e-15,0.0743074307430743
1.55800910889356e-14,5.78689097589036e-15,0.0744074407440744
1.55800910889356e-14,5.78689097589036e-15,0.0745074507450745
1.55800910889356e-14,5.78689097589036e-15,0.0746074607460746
1.55800910889356e-14,5.78689097589036e-15,0.0747074707470747
1.55800910889356e-14,5.78689097589036e-15,0.0748074807480748
1.55800910889356e-14,5.78689097589036e-15,0.0749074907490749
1.55800910889356e-14,5.78689097589036e-15,0.075007500750075
1.55800910889356e-14,5.78689097589036e-15,0.0751075107510751
1.55800910889356e-14,5.78689097589036e-15,0.0752075207520752
1.55800910889356e-14,5.78689097589036e-15,0.0753075307530753
1.55800910889356e-14,5.78689097589036e-15,0.0754075407540754
1.55800910889356e-14,5.78689097589036e-15,0.0755075507550755
1.55800910889356e-14,5.78689097589036e-15,0.0756075607560756
1.55800910889356e-14,5.78689097589036e-15,0.0757075707570757
1.55800910889356e-14,5.78689097589036e-15,0.0758075807580758
1.55800910889356e-14,5.78689097589036e-15,0.0759075907590759
1.55800910889356e-14,5.78689097589036e-15,0.076007600760076
1.55800910889356e-14,5.78689097589036e-15,0.0761076107610761
1.55800910889356e-14,5.78689097589036e-15,0.0762076207620762
1.55800910889356e-14,5.78689097589036e-15,0.0763076307630763
1.55800910889356e-14,5.78689097589036e-15,0.0764076407640764
1.55800910889356e-14,5.78689097589036e-15,0.0765076507650765
1.55800910889356e-14,5.78689097589036e-15,0.0766076607660766
1.55800910889356e-14,5.78689097589036e-15,0.0767076707670767
1.55800910889356e-14,5.78689097589036e-15,0.0768076807680768
1.55800910889356e-14,5.78689097589036e-15,0.0769076907690769
1.55800910889356e-14,5.78689097589036e-15,0.077007700770077
1.55800910889356e-14,5.78689097589036e-15,0.0771077107710771
1.55800910889356e-14,5.78689097589036e-15,0.0772077207720772
1.55800910889356e-14,5.78689097589036e-15,0.0773077307730773
1.55800910889356e-14,5.78689097589036e-15,0.0774077407740774
1.55800910889356e-14,5.78689097589036e-15,0.0775077507750775
1.55800910889356e-14,5.78689097589036e-15,0.0776077607760776
1.55800910889356e-14,5.78689097589036e-15,0.0777077707770777
1.55800910889356e-14,5.78689097589036e-15,0.0778077807780778
1.55800910889356e-14,5.78689097589036e-15,0.0779077907790779
1.55800910889356e-14,5.78689097589036e-15,0.078007800780078
1.55800910889356e-14,5.78689097589036e-15,0.0781078107810781
1.55800910889356e-14,5.78689097589036e-15,0.0782078207820782
1.55800910889356e-14,5.78689097589036e-15,0.0783078307830783
1.55800910889356e-14,5.78689097589036e-15,0.0784078407840784
1.55800910889356e-14,5.78689097589036e-15,0.0785078507850785
1.55800910889356e-14,5.78689097589036e-15,0.0786078607860786
1.55800910889356e-14,5.78689097589036e-15,0.0787078707870787
1.55800910889356e-14,5.78689097589036e-15,0.0788078807880788
1.55800910889356e-14,5.78689097589036e-15,0.0789078907890789
1.55800910889356e-14,5.78689097589036e-15,0.079007900790079
1.55800910889356e-14,5.78689097589036e-15,0.0791079107910791
1.55800910889356e-14,5.78689097589036e-15,0.0792079207920792
1.55800910889356e-14,5.78689097589036e-15,0.0793079307930793
1.55800910889356e-14,5.78689097589036e-15,0.0794079407940794
1.55800910889356e-14,5.78689097589036e-15,0.0795079507950795
1.55800910889356e-14,5.78689097589036e-15,0.0796079607960796
1.55800910889356e-14,5.78689097589036e-15,0.0797079707970797
1.55800910889356e-14,5.78689097589036e-15,0.0798079807980798
1.55800910889356e-14,5.78689097589036e-15,0.0799079907990799
1.55800910889356e-14,5.78689097589036e-15,0.08000800080008
1.55800910889356e-14,5.78689097589036e-15,0.0801080108010801
1.55800910889356e-14,5.78689097589036e-15,0.0802080208020802
1.55800910889356e-14,5.78689097589036e-15,0.0803080308030803
1.55800910889356e-14,5.78689097589036e-15,0.0804080408040804
1.55800910889356e-14,5.78689097589036e-15,0.0805080508050805
1.55800910889356e-14,5.78689097589036e-15,0.0806080608060806
1.55800910889356e-14,5.78689097589036e-15,0.0807080708070807
1.55800910889356e-14,5.78689097589036e-15,0.0808080808080808
1.55800910889356e-14,5.78689097589036e-15,0.0809080908090809
1.55800910889356e-14,5.78689097589036e-15,0.081008100810081
1.55800910889356e-14,5.78689097589036e-15,0.0811081108110811
1.55800910889356e-14,5.78689097589036e-15,0.0812081208120812
1.55800910889356e-14,5.78689097589036e-15,0.0813081308130813
1.55800910889356e-14,5.78689097589036e-15,0.0814081408140814
1.55800910889356e-14,5.78689097589036e-15,0.0815081508150815
1.55800910889356e-14,5.78689097589036e-15,0.0816081608160816
1.55800910889356e-14,5.78689097589036e-15,0.0817081708170817
1.55800910889356e-14,5.78689097589036e-15,0.0818081808180818
1.55800910889356e-14,5.78689097589036e-15,0.0819081908190819
1.55800910889356e-14,5.78689097589036e-15,0.082008200820082
1.55800910889356e-14,5.78689097589036e-15,0.0821082108210821
1.55800910889356e-14,5.78689097589036e-15,0.0822082208220822
1.55800910889356e-14,5.78689097589036e-15,0.0823082308230823
1.55800910889356e-14,5.78689097589036e-15,0.0824082408240824
1.55800910889356e-14,5.78689097589036e-15,0.0825082508250825
1.55800910889356e-14,5.78689097589036e-15,0.0826082608260826
1.55800910889356e-14,5.78689097589036e-15,0.0827082708270827
1.55800910889356e-14,5.78689097589036e-15,0.0828082808280828
1.55800910889356e-14,5.78689097589036e-15,0.0829082908290829
1.55800910889356e-14,5.78689097589036e-15,0.083008300830083
1.55800910889356e-14,5.78689097589036e-15,0.0831083108310831
1.55800910889356e-14,5.78689097589036e-15,0.0832083208320832
1.55800910889356e-14,5.78689097589036e-15,0.0833083308330833
1.55800910889356e-14,5.78689097589036e-15,0.0834083408340834
1.55800910889356e-14,5.78689097589036e-15,0.0835083508350835
1.55800910889356e-14,5.78689097589036e-15,0.0836083608360836
1.55800910889356e-14,5.78689097589036e-15,0.0837083708370837
1.55800910889356e-14,5.78689097589036e-15,0.0838083808380838
1.55800910889356e-14,5.78689097589036e-15,0.0839083908390839
1.55800910889356e-14,5.78689097589036e-15,0.084008400840084
1.55800910889356e-14,5.78689097589036e-15,0.0841084108410841
1.55800910889356e-14,5.78689097589036e-15,0.0842084208420842
1.55800910889356e-14,5.78689097589036e-15,0.0843084308430843
1.55800910889356e-14,5.78689097589036e-15,0.0844084408440844
1.55800910889356e-14,5.78689097589036e-15,0.0845084508450845
1.55800910889356e-14,5.78689097589036e-15,0.0846084608460846
1.55800910889356e-14,5.78689097589036e-15,0.0847084708470847
1.55800910889356e-14,5.78689097589036e-15,0.0848084808480848
1.55800910889356e-14,5.78689097589036e-15,0.0849084908490849
1.55800910889356e-14,5.78689097589036e-15,0.085008500850085
1.55800910889356e-14,5.78689097589036e-15,0.0851085108510851
1.55800910889356e-14,5.78689097589036e-15,0.0852085208520852
1.55800910889356e-14,5.78689097589036e-15,0.0853085308530853
1.55800910889356e-14,5.78689097589036e-15,0.0854085408540854
1.55800910889356e-14,5.78689097589036e-15,0.0855085508550855
1.55800910889356e-14,5.78689097589036e-15,0.0856085608560856
1.55800910889356e-14,5.78689097589036e-15,0.0857085708570857
1.55800910889356e-14,5.78689097589036e-15,0.0858085808580858
1.55800910889356e-14,5.78689097589036e-15,0.0859085908590859
1.55800910889356e-14,5.78689097589036e-15,0.086008600860086
1.55800910889356e-14,5.78689097589036e-15,0.0861086108610861
1.55800910889356e-14,5.78689097589036e-15,0.0862086208620862
1.55800910889356e-14,5.78689097589036e-15,0.0863086308630863
1.55800910889356e-14,5.78689097589036e-15,0.0864086408640864
1.55800910889356e-14,5.78689097589036e-15,0.0865086508650865
1.55800910889356e-14,5.78689097589036e-15,0.0866086608660866
1.55800910889356e-14,5.78689097589036e-15,0.0867086708670867
1.55800910889356e-14,5.78689097589036e-15,0.0868086808680868
1.55800910889356e-14,5.78689097589036e-15,0.0869086908690869
1.55800910889356e-14,5.78689097589036e-15,0.087008700870087
1.55800910889356e-14,5.78689097589036e-15,0.0871087108710871
1.55800910889356e-14,5.78689097589036e-15,0.0872087208720872
1.55800910889356e-14,5.78689097589036e-15,0.0873087308730873
1.55800910889356e-14,5.78689097589036e-15,0.0874087408740874
1.55800910889356e-14,5.78689097589036e-15,0.0875087508750875
1.55800910889356e-14,5.78689097589036e-15,0.0876087608760876
1.55800910889356e-14,5.78689097589036e-15,0.0877087708770877
1.55800910889356e-14,5.78689097589036e-15,0.0878087808780878
1.55800910889356e-14,5.78689097589036e-15,0.0879087908790879
1.55800910889356e-14,5.78689097589036e-15,0.088008800880088
1.55800910889356e-14,5.78689097589036e-15,0.0881088108810881
1.55800910889356e-14,5.78689097589036e-15,0.0882088208820882
1.55800910889356e-14,5.78689097589036e-15,0.0883088308830883
1.55800910889356e-14,5.78689097589036e-15,0.0884088408840884
1.55800910889356e-14,5.78689097589036e-15,0.0885088508850885
1.55800910889356e-14,5.78689097589036e-15,0.0886088608860886
1.55800910889356e-14,5.78689097589036e-15,0.0887088708870887
1.55800910889356e-14,5.78689097589036e-15,0.0888088808880888
1.55800910889356e-14,5.78689097589036e-15,0.0889088908890889
1.55800910889356e-14,5.78689097589036e-15,0.089008900890089
1.55800910889356e-14,5.78689097589036e-15,0.0891089108910891
1.55800910889356e-14,5.78689097589036e-15,0.0892089208920892
1.55800910889356e-14,5.78689097589036e-15,0.0893089308930893
1.55800910889356e-14,5.78689097589036e-15,0.0894089408940894
1.55800910889356e-14,5.78689097589036e-15,0.0895089508950895
1.55800910889356e-14,5.78689097589036e-15,0.0896089608960896
1.55800910889356e-14,5.78689097589036e-15,0.0897089708970897
1.55800910889356e-14,5.78689097589036e-15,0.0898089808980898
1.55800910889356e-14,5.78689097589036e-15,0.0899089908990899
1.55800910889356e-14,5.78689097589036e-15,0.09000900090009
1.55800910889356e-14,5.78689097589036e-15,0.0901090109010901
1.55800910889356e-14,5.78689097589036e-15,0.0902090209020902
1.55800910889356e-14,5.78689097589036e-15,0.0903090309030903
1.55800910889356e-14,5.78689097589036e-15,0.0904090409040904
1.55800910889356e-14,5.78689097589036e-15,0.0905090509050905
1.55800910889356e-14,5.78689097589036e-15,0.0906090609060906
1.55800910889356e-14,5.78689097589036e-15,0.0907090709070907
1.55800910889356e-14,5.78689097589036e-15,0.0908090809080908
1.55800910889356e-14,5.78689097589036e-15,0.0909090909090909
1.55800910889356e-14,5.78689097589036e-15,0.091009100910091
1.55800910889356e-14,5.78689097589036e-15,0.0911091109110911
1.55800910889356e-14,5.78689097589036e-15,0.0912091209120912
1.55800910889356e-14,5.78689097589036e-15,0.0913091309130913
1.55800910889356e-14,5.78689097589036e-15,0.0914091409140914
1.55800910889356e-14,5.78689097589036e-15,0.0915091509150915
1.55800910889356e-14,5.78689097589036e-15,0.0916091609160916
1.55800910889356e-14,5.78689097589036e-15,0.0917091709170917
1.55800910889356e-14,5.78689097589036e-15,0.0918091809180918
1.55800910889356e-14,5.78689097589036e-15,0.0919091909190919
1.55800910889356e-14,5.78689097589036e-15,0.092009200920092
1.55800910889356e-14,5.78689097589036e-15,0.0921092109210921
1.55800910889356e-14,5.78689097589036e-15,0.0922092209220922
1.55800910889356e-14,5.78689097589036e-15,0.0923092309230923
1.55800910889356e-14,5.78689097589036e-15,0.0924092409240924
1.55800910889356e-14,5.78689097589036e-15,0.0925092509250925
1.55800910889356e-14,5.78689097589036e-15,0.0926092609260926
1.55800910889356e-14,5.78689097589036e-15,0.0927092709270927
1.55800910889356e-14,5.78689097589036e-15,0.0928092809280928
1.55800910889356e-14,5.78689097589036e-15,0.0929092909290929
1.55800910889356e-14,5.78689097589036e-15,0.093009300930093
1.55800910889356e-14,5.78689097589036e-15,0.0931093109310931
1.55800910889356e-14,5.78689097589036e-15,0.0932093209320932
1.55800910889356e-14,5.78689097589036e-15,0.0933093309330933
1.55800910889356e-14,5.78689097589036e-15,0.0934093409340934
1.55800910889356e-14,5.78689097589036e-15,0.0935093509350935
1.55800910889356e-14,5.78689097589036e-15,0.0936093609360936
1.55800910889356e-14,5.78689097589036e-15,0.0937093709370937
1.55800910889356e-14,5.78689097589036e-15,0.0938093809380938
1.55800910889356e-14,5.78689097589036e-15,0.0939093909390939
1.55800910889356e-14,5.78689097589036e-15,0.094009400940094
1.55800910889356e-14,5.78689097589036e-15,0.0941094109410941
1.55800910889356e-14,5.78689097589036e-15,0.0942094209420942
1.55800910889356e-14,5.78689097589036e-15,0.0943094309430943
1.55800910889356e-14,5.78689097589036e-15,0.0944094409440944
1.55800910889356e-14,5.78689097589036e-15,0.0945094509450945
1.55800910889356e-14,5.78689097589036e-15,0.0946094609460946
1.55800910889356e-14,5.78689097589036e-15,0.0947094709470947
1.55800910889356e-14,5.78689097589036e-15,0.0948094809480948
1.55800910889356e-14,5.78689097589036e-15,0.0949094909490949
1.55800910889356e-14,5.78689097589036e-15,0.095009500950095
1.55800910889356e-14,5.78689097589036e-15,0.0951095109510951
1.55800910889356e-14,5.78689097589036e-15,0.0952095209520952
1.55800910889356e-14,5.78689097589036e-15,0.0953095309530953
1.55800910889356e-14,5.78689097589036e-15,0.0954095409540954
1.55800910889356e-14,5.78689097589036e-15,0.0955095509550955
1.55800910889356e-14,5.78689097589036e-15,0.0956095609560956
1.55800910889356e-14,5.78689097589036e-15,0.0957095709570957
1.55800910889356e-14,5.78689097589036e-15,0.0958095809580958
1.55800910889356e-14,5.78689097589036e-15,0.0959095909590959
1.55800910889356e-14,5.78689097589036e-15,0.096009600960096
1.55800910889356e-14,5.78689097589036e-15,0.0961096109610961
1.55800910889356e-14,5.78689097589036e-15,0.0962096209620962
1.55800910889356e-14,5.78689097589036e-15,0.0963096309630963
1.55800910889356e-14,5.78689097589036e-15,0.0964096409640964
1.55800910889356e-14,5.78689097589036e-15,0.0965096509650965
1.55800910889356e-14,5.78689097589036e-15,0.0966096609660966
1.55800910889356e-14,5.78689097589036e-15,0.0967096709670967
1.55800910889356e-14,5.78689097589036e-15,0.0968096809680968
1.55800910889356e-14,5.78689097589036e-15,0.0969096909690969
1.55800910889356e-14,5.78689097589036e-15,0.097009700970097
1.55800910889356e-14,5.78689097589036e-15,0.0971097109710971
1.55800910889356e-14,5.78689097589036e-15,0.0972097209720972
1.55800910889356e-14,5.78689097589036e-15,0.0973097309730973
1.55800910889356e-14,5.78689097589036e-15,0.0974097409740974
1.55800910889356e-14,5.78689097589036e-15,0.0975097509750975
1.55800910889356e-14,5.78689097589036e-15,0.0976097609760976
1.55800910889356e-14,5.78689097589036e-15,0.0977097709770977
1.55800910889356e-14,5.78689097589036e-15,0.0978097809780978
1.55800910889356e-14,5.78689097589036e-15,0.0979097909790979
1.55800910889356e-14,5.78689097589036e-15,0.098009800980098
1.55800910889356e-14,5.78689097589036e-15,0.0981098109810981
1.55800910889356e-14,5.78689097589036e-15,0.0982098209820982
1.55800910889356e-14,5.78689097589036e-15,0.0983098309830983
1.55800910889356e-14,5.78689097589036e-15,0.0984098409840984
1.55800910889356e-14,5.78689097589036e-15,0.0985098509850985
1.55800910889356e-14,5.78689097589036e-15,0.0986098609860986
1.55800910889356e-14,5.78689097589036e-15,0.0987098709870987
1.55800910889356e-14,5.78689097589036e-15,0.0988098809880988
1.55800910889356e-14,5.78689097589036e-15,0.0989098909890989
1.55800910889356e-14,5.78689097589036e-15,0.099009900990099
1.55800910889356e-14,5.78689097589036e-15,0.0991099109910991
1.55800910889356e-14,5.78689097589036e-15,0.0992099209920992
1.55800910889356e-14,5.78689097589036e-15,0.0993099309930993
1.55800910889356e-14,5.78689097589036e-15,0.0994099409940994
1.55800910889356e-14,5.78689097589036e-15,0.0995099509950995
1.55800910889356e-14,5.78689097589036e-15,0.0996099609960996
1.55800910889356e-14,5.78689097589036e-15,0.0997099709970997
1.55800910889356e-14,5.78689097589036e-15,0.0998099809980998
1.55800910889356e-14,5.78689097589036e-15,0.0999099909990999
1.55800910889356e-14,5.78689097589036e-15,0.1000100010001
1.55800910889356e-14,5.78689097589036e-15,0.1001100110011
1.55800910889356e-14,5.78689097589036e-15,0.1002100210021
1.55800910889356e-14,5.78689097589036e-15,0.1003100310031
1.55800910889356e-14,5.78689097589036e-15,0.1004100410041
1.55800910889356e-14,5.78689097589036e-15,0.100510051005101
1.55800910889356e-14,5.78689097589036e-15,0.100610061006101
1.55800910889356e-14,5.78689097589036e-15,0.100710071007101
1.55800910889356e-14,5.78689097589036e-15,0.100810081008101
1.55800910889356e-14,5.78689097589036e-15,0.100910091009101
1.55800910889356e-14,5.78689097589036e-15,0.101010101010101
1.55800910889356e-14,5.78689097589036e-15,0.101110111011101
1.55800910889356e-14,5.78689097589036e-15,0.101210121012101
1.55800910889356e-14,5.78689097589036e-15,0.101310131013101
1.55800910889356e-14,5.78689097589036e-15,0.101410141014101
1.55800910889356e-14,5.78689097589036e-15,0.101510151015102
1.55800910889356e-14,5.78689097589036e-15,0.101610161016102
1.55800910889356e-14,5.78689097589036e-15,0.101710171017102
1.55800910889356e-14,5.78689097589036e-15,0.101810181018102
1.55800910889356e-14,5.78689097589036e-15,0.101910191019102
1.55800910889356e-14,5.78689097589036e-15,0.102010201020102
1.55800910889356e-14,5.78689097589036e-15,0.102110211021102
1.55800910889356e-14,5.78689097589036e-15,0.102210221022102
1.55800910889356e-14,5.78689097589036e-15,0.102310231023102
1.55800910889356e-14,5.78689097589036e-15,0.102410241024102
1.55800910889356e-14,5.78689097589036e-15,0.102510251025103
1.55800910889356e-14,5.78689097589036e-15,0.102610261026103
1.55800910889356e-14,5.78689097589036e-15,0.102710271027103
1.55800910889356e-14,5.78689097589036e-15,0.102810281028103
1.55800910889356e-14,5.78689097589036e-15,0.102910291029103
1.55800910889356e-14,5.78689097589036e-15,0.103010301030103
1.55800910889356e-14,5.78689097589036e-15,0.103110311031103
1.55800910889356e-14,5.78689097589036e-15,0.103210321032103
1.55800910889356e-14,5.78689097589036e-15,0.103310331033103
1.55800910889356e-14,5.78689097589036e-15,0.103410341034103
1.55800910889356e-14,5.78689097589036e-15,0.103510351035104
1.55800910889356e-14,5.78689097589036e-15,0.103610361036104
1.55800910889356e-14,5.78689097589036e-15,0.103710371037104
1.55800910889356e-14,5.78689097589036e-15,0.103810381038104
1.55800910889356e-14,5.78689097589036e-15,0.103910391039104
1.55800910889356e-14,5.78689097589036e-15,0.104010401040104
1.55800910889356e-14,5.78689097589036e-15,0.104110411041104
1.55800910889356e-14,5.78689097589036e-15,0.104210421042104
1.55800910889356e-14,5.78689097589036e-15,0.104310431043104
1.55800910889356e-14,5.78689097589036e-15,0.104410441044104
1.55800910889356e-14,5.78689097589036e-15,0.104510451045105
1.55800910889356e-14,5.78689097589036e-15,0.104610461046105
1.55800910889356e-14,5.78689097589036e-15,0.104710471047105
1.55800910889356e-14,5.78689097589036e-15,0.104810481048105
1.55800910889356e-14,5.78689097589036e-15,0.104910491049105
1.55800910889356e-14,5.78689097589036e-15,0.105010501050105
1.55800910889356e-14,5.78689097589036e-15,0.105110511051105
1.55800910889356e-14,5.78689097589036e-15,0.105210521052105
1.55800910889356e-14,5.78689097589036e-15,0.105310531053105
1.55800910889356e-14,5.78689097589036e-15,0.105410541054105
1.55800910889356e-14,5.78689097589036e-15,0.105510551055106
1.55800910889356e-14,5.78689097589036e-15,0.105610561056106
1.55800910889356e-14,5.78689097589036e-15,0.105710571057106
1.55800910889356e-14,5.78689097589036e-15,0.105810581058106
1.55800910889356e-14,5.78689097589036e-15,0.105910591059106
1.55800910889356e-14,5.78689097589036e-15,0.106010601060106
1.55800910889356e-14,5.78689097589036e-15,0.106110611061106
1.55800910889356e-14,5.78689097589036e-15,0.106210621062106
1.55800910889356e-14,5.78689097589036e-15,0.106310631063106
1.55800910889356e-14,5.78689097589036e-15,0.106410641064106
1.55800910889356e-14,5.78689097589036e-15,0.106510651065107
1.55800910889356e-14,5.78689097589036e-15,0.106610661066107
1.55800910889356e-14,5.78689097589036e-15,0.106710671067107
1.55800910889356e-14,5.78689097589036e-15,0.106810681068107
1.55800910889356e-14,5.78689097589036e-15,0.106910691069107
1.55800910889356e-14,5.78689097589036e-15,0.107010701070107
1.55800910889356e-14,5.78689097589036e-15,0.107110711071107
1.55800910889356e-14,5.78689097589036e-15,0.107210721072107
1.55800910889356e-14,5.78689097589036e-15,0.107310731073107
1.55800910889356e-14,5.78689097589036e-15,0.107410741074107
1.55800910889356e-14,5.78689097589036e-15,0.107510751075108
1.55800910889356e-14,5.78689097589036e-15,0.107610761076108
1.55800910889356e-14,5.78689097589036e-15,0.107710771077108
1.55800910889356e-14,5.78689097589036e-15,0.107810781078108
1.55800910889356e-14,5.78689097589036e-15,0.107910791079108
1.55800910889356e-14,5.78689097589036e-15,0.108010801080108
1.55800910889356e-14,5.78689097589036e-15,0.108110811081108
1.55800910889356e-14,5.78689097589036e-15,0.108210821082108
1.55800910889356e-14,5.78689097589036e-15,0.108310831083108
1.55800910889356e-14,5.78689097589036e-15,0.108410841084108
1.55800910889356e-14,5.78689097589036e-15,0.108510851085109
1.55800910889356e-14,5.78689097589036e-15,0.108610861086109
1.55800910889356e-14,5.78689097589036e-15,0.108710871087109
1.55800910889356e-14,5.78689097589036e-15,0.108810881088109
1.55800910889356e-14,5.78689097589036e-15,0.108910891089109
1.55800910889356e-14,5.78689097589036e-15,0.109010901090109
1.55800910889356e-14,5.78689097589036e-15,0.109110911091109
1.55800910889356e-14,5.78689097589036e-15,0.109210921092109
1.55800910889356e-14,5.78689097589036e-15,0.109310931093109
1.55800910889356e-14,5.78689097589036e-15,0.109410941094109
1.55800910889356e-14,5.78689097589036e-15,0.10951095109511
1.55800910889356e-14,5.78689097589036e-15,0.10961096109611
1.55800910889356e-14,5.78689097589036e-15,0.10971097109711
1.55800910889356e-14,5.78689097589036e-15,0.10981098109811
1.55800910889356e-14,5.78689097589036e-15,0.10991099109911
1.55800910889356e-14,5.78689097589036e-15,0.11001100110011
1.55800910889356e-14,5.78689097589036e-15,0.11011101110111
1.55800910889356e-14,5.78689097589036e-15,0.11021102110211
1.55800910889356e-14,5.78689097589036e-15,0.11031103110311
1.55800910889356e-14,5.78689097589036e-15,0.11041104110411
1.55800910889356e-14,5.78689097589036e-15,0.110511051105111
1.55800910889356e-14,5.78689097589036e-15,0.110611061106111
1.55800910889356e-14,5.78689097589036e-15,0.110711071107111
1.55800910889356e-14,5.78689097589036e-15,0.110811081108111
1.55800910889356e-14,5.78689097589036e-15,0.110911091109111
1.55800910889356e-14,5.78689097589036e-15,0.111011101110111
1.55800910889356e-14,5.78689097589036e-15,0.111111111111111
1.55800910889356e-14,5.78689097589036e-15,0.111211121112111
1.55800910889356e-14,5.78689097589036e-15,0.111311131113111
1.55800910889356e-14,5.78689097589036e-15,0.111411141114111
1.55800910889356e-14,5.78689097589036e-15,0.111511151115112
1.55800910889356e-14,5.78689097589036e-15,0.111611161116112
1.55800910889356e-14,5.78689097589036e-15,0.111711171117112
1.55800910889356e-14,5.78689097589036e-15,0.111811181118112
1.55800910889356e-14,5.78689097589036e-15,0.111911191119112
1.55800910889356e-14,5.78689097589036e-15,0.112011201120112
1.55800910889356e-14,5.78689097589036e-15,0.112111211121112
1.55800910889356e-14,5.78689097589036e-15,0.112211221122112
1.55800910889356e-14,5.78689097589036e-15,0.112311231123112
1.55800910889356e-14,5.78689097589036e-15,0.112411241124112
1.55800910889356e-14,5.78689097589036e-15,0.112511251125113
1.55800910889356e-14,5.78689097589036e-15,0.112611261126113
1.55800910889356e-14,5.78689097589036e-15,0.112711271127113
1.55800910889356e-14,5.78689097589036e-15,0.112811281128113
1.55800910889356e-14,5.78689097589036e-15,0.112911291129113
1.55800910889356e-14,5.78689097589036e-15,0.113011301130113
1.55800910889356e-14,5.78689097589036e-15,0.113111311131113
1.55800910889356e-14,5.78689097589036e-15,0.113211321132113
1.55800910889356e-14,5.78689097589036e-15,0.113311331133113
1.55800910889356e-14,5.78689097589036e-15,0.113411341134113
1.55800910889356e-14,5.78689097589036e-15,0.113511351135114
1.55800910889356e-14,5.78689097589036e-15,0.113611361136114
1.55800910889356e-14,5.78689097589036e-15,0.113711371137114
1.55800910889356e-14,5.78689097589036e-15,0.113811381138114
1.55800910889356e-14,5.78689097589036e-15,0.113911391139114
1.55800910889356e-14,5.78689097589036e-15,0.114011401140114
1.55800910889356e-14,5.78689097589036e-15,0.114111411141114
1.55800910889356e-14,5.78689097589036e-15,0.114211421142114
1.55800910889356e-14,5.78689097589036e-15,0.114311431143114
1.55800910889356e-14,5.78689097589036e-15,0.114411441144114
1.55800910889356e-14,5.78689097589036e-15,0.114511451145115
1.55800910889356e-14,5.78689097589036e-15,0.114611461146115
1.55800910889356e-14,5.78689097589036e-15,0.114711471147115
1.55800910889356e-14,5.78689097589036e-15,0.114811481148115
1.55800910889356e-14,5.78689097589036e-15,0.114911491149115
1.55800910889356e-14,5.78689097589036e-15,0.115011501150115
1.55800910889356e-14,5.78689097589036e-15,0.115111511151115
1.55800910889356e-14,5.78689097589036e-15,0.115211521152115
1.55800910889356e-14,5.78689097589036e-15,0.115311531153115
1.55800910889356e-14,5.78689097589036e-15,0.115411541154115
1.55800910889356e-14,5.78689097589036e-15,0.115511551155116
1.55800910889356e-14,5.78689097589036e-15,0.115611561156116
1.55800910889356e-14,5.78689097589036e-15,0.115711571157116
1.55800910889356e-14,5.78689097589036e-15,0.115811581158116
1.55800910889356e-14,5.78689097589036e-15,0.115911591159116
1.55800910889356e-14,5.78689097589036e-15,0.116011601160116
1.55800910889356e-14,5.78689097589036e-15,0.116111611161116
1.55800910889356e-14,5.78689097589036e-15,0.116211621162116
1.55800910889356e-14,5.78689097589036e-15,0.116311631163116
1.55800910889356e-14,5.78689097589036e-15,0.116411641164116
1.55800910889356e-14,5.78689097589036e-15,0.116511651165117
1.55800910889356e-14,5.78689097589036e-15,0.116611661166117
1.55800910889356e-14,5.78689097589036e-15,0.116711671167117
1.55800910889356e-14,5.78689097589036e-15,0.116811681168117
1.55800910889356e-14,5.78689097589036e-15,0.116911691169117
1.55800910889356e-14,5.78689097589036e-15,0.117011701170117
1.55800910889356e-14,5.78689097589036e-15,0.117111711171117
1.55800910889356e-14,5.78689097589036e-15,0.117211721172117
1.55800910889356e-14,5.78689097589036e-15,0.117311731173117
1.55800910889356e-14,5.78689097589036e-15,0.117411741174117
1.55800910889356e-14,5.78689097589036e-15,0.117511751175118
1.55800910889356e-14,5.78689097589036e-15,0.117611761176118
1.55800910889356e-14,5.78689097589036e-15,0.117711771177118
1.55800910889356e-14,5.78689097589036e-15,0.117811781178118
1.55800910889356e-14,5.78689097589036e-15,0.117911791179118
1.55800910889356e-14,5.78689097589036e-15,0.118011801180118
1.55800910889356e-14,5.78689097589036e-15,0.118111811181118
1.55800910889356e-14,5.78689097589036e-15,0.118211821182118
1.55800910889356e-14,5.78689097589036e-15,0.118311831183118
1.55800910889356e-14,5.78689097589036e-15,0.118411841184118
1.55800910889356e-14,5.78689097589036e-15,0.118511851185119
1.55800910889356e-14,5.78689097589036e-15,0.118611861186119
1.55800910889356e-14,5.78689097589036e-15,0.118711871187119
1.55800910889356e-14,5.78689097589036e-15,0.118811881188119
1.55800910889356e-14,5.78689097589036e-15,0.118911891189119
1.55800910889356e-14,5.78689097589036e-15,0.119011901190119
1.55800910889356e-14,5.78689097589036e-15,0.119111911191119
1.55800910889356e-14,5.78689097589036e-15,0.119211921192119
1.55800910889356e-14,5.78689097589036e-15,0.119311931193119
1.55800910889356e-14,5.78689097589036e-15,0.119411941194119
1.55800910889356e-14,5.78689097589036e-15,0.11951195119512
1.55800910889356e-14,5.78689097589036e-15,0.11961196119612
1.55800910889356e-14,5.78689097589036e-15,0.11971197119712
1.55800910889356e-14,5.78689097589036e-15,0.11981198119812
1.55800910889356e-14,5.78689097589036e-15,0.11991199119912
1.55800910889356e-14,5.78689097589036e-15,0.12001200120012
1.55800910889356e-14,5.78689097589036e-15,0.12011201120112
1.55800910889356e-14,5.78689097589036e-15,0.12021202120212
1.55800910889356e-14,5.78689097589036e-15,0.12031203120312
1.55800910889356e-14,5.78689097589036e-15,0.12041204120412
1.55800910889356e-14,5.78689097589036e-15,0.120512051205121
1.55800910889356e-14,5.78689097589036e-15,0.120612061206121
1.55800910889356e-14,5.78689097589036e-15,0.120712071207121
1.55800910889356e-14,5.78689097589036e-15,0.120812081208121
1.55800910889356e-14,5.78689097589036e-15,0.120912091209121
1.55800910889356e-14,5.78689097589036e-15,0.121012101210121
1.55800910889356e-14,5.78689097589036e-15,0.121112111211121
1.55800910889356e-14,5.78689097589036e-15,0.121212121212121
1.55800910889356e-14,5.78689097589036e-15,0.121312131213121
1.55800910889356e-14,5.78689097589036e-15,0.121412141214121
1.55800910889356e-14,5.78689097589036e-15,0.121512151215122
1.55800910889356e-14,5.78689097589036e-15,0.121612161216122
1.55800910889356e-14,5.78689097589036e-15,0.121712171217122
1.55800910889356e-14,5.78689097589036e-15,0.121812181218122
1.55800910889356e-14,5.78689097589036e-15,0.121912191219122
1.55800910889356e-14,5.78689097589036e-15,0.122012201220122
1.55800910889356e-14,5.78689097589036e-15,0.122112211221122
1.55800910889356e-14,5.78689097589036e-15,0.122212221222122
1.55800910889356e-14,5.78689097589036e-15,0.122312231223122
1.55800910889356e-14,5.78689097589036e-15,0.122412241224122
1.55800910889356e-14,5.78689097589036e-15,0.122512251225123
1.55800910889356e-14,5.78689097589036e-15,0.122612261226123
1.55800910889356e-14,5.78689097589036e-15,0.122712271227123
1.55800910889356e-14,5.78689097589036e-15,0.122812281228123
1.55800910889356e-14,5.78689097589036e-15,0.122912291229123
1.55800910889356e-14,5.78689097589036e-15,0.123012301230123
1.55800910889356e-14,5.78689097589036e-15,0.123112311231123
1.55800910889356e-14,5.78689097589036e-15,0.123212321232123
1.55800910889356e-14,5.78689097589036e-15,0.123312331233123
1.55800910889356e-14,5.78689097589036e-15,0.123412341234123
1.55800910889356e-14,5.78689097589036e-15,0.123512351235124
1.55800910889356e-14,5.78689097589036e-15,0.123612361236124
1.55800910889356e-14,5.78689097589036e-15,0.123712371237124
1.55800910889356e-14,5.78689097589036e-15,0.123812381238124
1.55800910889356e-14,5.78689097589036e-15,0.123912391239124
1.55800910889356e-14,5.78689097589036e-15,0.124012401240124
1.55800910889356e-14,5.78689097589036e-15,0.124112411241124
1.55800910889356e-14,5.78689097589036e-15,0.124212421242124
1.55800910889356e-14,5.78689097589036e-15,0.124312431243124
1.55800910889356e-14,5.78689097589036e-15,0.124412441244124
1.55800910889356e-14,5.78689097589036e-15,0.124512451245125
1.55800910889356e-14,5.78689097589036e-15,0.124612461246125
1.55800910889356e-14,5.78689097589036e-15,0.124712471247125
1.55800910889356e-14,5.78689097589036e-15,0.124812481248125
1.55800910889356e-14,5.78689097589036e-15,0.124912491249125
1.55800910889356e-14,5.78689097589036e-15,0.125012501250125
1.55800910889356e-14,5.78689097589036e-15,0.125112511251125
1.55800910889356e-14,5.78689097589036e-15,0.125212521252125
1.55800910889356e-14,5.78689097589036e-15,0.125312531253125
1.55800910889356e-14,5.78689097589036e-15,0.125412541254125
1.55800910889356e-14,5.78689097589036e-15,0.125512551255126
1.55800910889356e-14,5.78689097589036e-15,0.125612561256126
1.55800910889356e-14,5.78689097589036e-15,0.125712571257126
1.55800910889356e-14,5.78689097589036e-15,0.125812581258126
1.55800910889356e-14,5.78689097589036e-15,0.125912591259126
1.55800910889356e-14,5.78689097589036e-15,0.126012601260126
1.55800910889356e-14,5.78689097589036e-15,0.126112611261126
1.55800910889356e-14,5.78689097589036e-15,0.126212621262126
1.55800910889356e-14,5.78689097589036e-15,0.126312631263126
1.55800910889356e-14,5.78689097589036e-15,0.126412641264126
1.55800910889356e-14,5.78689097589036e-15,0.126512651265127
1.55800910889356e-14,5.78689097589036e-15,0.126612661266127
1.55800910889356e-14,5.78689097589036e-15,0.126712671267127
1.55800910889356e-14,5.78689097589036e-15,0.126812681268127
1.55800910889356e-14,5.78689097589036e-15,0.126912691269127
1.55800910889356e-14,5.78689097589036e-15,0.127012701270127
1.55800910889356e-14,5.78689097589036e-15,0.127112711271127
1.55800910889356e-14,5.78689097589036e-15,0.127212721272127
1.55800910889356e-14,5.78689097589036e-15,0.127312731273127
1.55800910889356e-14,5.78689097589036e-15,0.127412741274127
1.55800910889356e-14,5.78689097589036e-15,0.127512751275128
1.55800910889356e-14,5.78689097589036e-15,0.127612761276128
1.55800910889356e-14,5.78689097589036e-15,0.127712771277128
1.55800910889356e-14,5.78689097589036e-15,0.127812781278128
1.55800910889356e-14,5.78689097589036e-15,0.127912791279128
1.55800910889356e-14,5.78689097589036e-15,0.128012801280128
1.55800910889356e-14,5.78689097589036e-15,0.128112811281128
1.55800910889356e-14,5.78689097589036e-15,0.128212821282128
1.55800910889356e-14,5.78689097589036e-15,0.128312831283128
1.55800910889356e-14,5.78689097589036e-15,0.128412841284128
1.55800910889356e-14,5.78689097589036e-15,0.128512851285129
1.55800910889356e-14,5.78689097589036e-15,0.128612861286129
1.55800910889356e-14,5.78689097589036e-15,0.128712871287129
1.55800910889356e-14,5.78689097589036e-15,0.128812881288129
1.55800910889356e-14,5.78689097589036e-15,0.128912891289129
1.55800910889356e-14,5.78689097589036e-15,0.129012901290129
1.55800910889356e-14,5.78689097589036e-15,0.129112911291129
1.55800910889356e-14,5.78689097589036e-15,0.129212921292129
1.55800910889356e-14,5.78689097589036e-15,0.129312931293129
1.55800910889356e-14,5.78689097589036e-15,0.129412941294129
1.55800910889356e-14,5.78689097589036e-15,0.12951295129513
1.55800910889356e-14,5.78689097589036e-15,0.12961296129613
1.55800910889356e-14,5.78689097589036e-15,0.12971297129713
1.55800910889356e-14,5.78689097589036e-15,0.12981298129813
1.55800910889356e-14,5.78689097589036e-15,0.12991299129913
1.55800910889356e-14,5.78689097589036e-15,0.13001300130013
1.55800910889356e-14,5.78689097589036e-15,0.13011301130113
1.55800910889356e-14,5.78689097589036e-15,0.13021302130213
1.55800910889356e-14,5.78689097589036e-15,0.13031303130313
1.55800910889356e-14,5.78689097589036e-15,0.13041304130413
1.55800910889356e-14,5.78689097589036e-15,0.130513051305131
1.55800910889356e-14,5.78689097589036e-15,0.130613061306131
1.55800910889356e-14,5.78689097589036e-15,0.130713071307131
1.55800910889356e-14,5.78689097589036e-15,0.130813081308131
1.55800910889356e-14,5.78689097589036e-15,0.130913091309131
1.55800910889356e-14,5.78689097589036e-15,0.131013101310131
1.55800910889356e-14,5.78689097589036e-15,0.131113111311131
1.55800910889356e-14,5.78689097589036e-15,0.131213121312131
1.55800910889356e-14,5.78689097589036e-15,0.131313131313131
1.55800910889356e-14,5.78689097589036e-15,0.131413141314131
1.55800910889356e-14,5.78689097589036e-15,0.131513151315132
1.55800910889356e-14,5.78689097589036e-15,0.131613161316132
1.55800910889356e-14,5.78689097589036e-15,0.131713171317132
1.55800910889356e-14,5.78689097589036e-15,0.131813181318132
1.55800910889356e-14,5.78689097589036e-15,0.131913191319132
1.55800910889356e-14,5.78689097589036e-15,0.132013201320132
1.55800910889356e-14,5.78689097589036e-15,0.132113211321132
1.55800910889356e-14,5.78689097589036e-15,0.132213221322132
1.55800910889356e-14,5.78689097589036e-15,0.132313231323132
1.55800910889356e-14,5.78689097589036e-15,0.132413241324132
1.55800910889356e-14,5.78689097589036e-15,0.132513251325133
1.55800910889356e-14,5.78689097589036e-15,0.132613261326133
1.55800910889356e-14,5.78689097589036e-15,0.132713271327133
1.55800910889356e-14,5.78689097589036e-15,0.132813281328133
1.55800910889356e-14,5.78689097589036e-15,0.132913291329133
1.55800910889356e-14,5.78689097589036e-15,0.133013301330133
1.55800910889356e-14,5.78689097589036e-15,0.133113311331133
1.55800910889356e-14,5.78689097589036e-15,0.133213321332133
1.55800910889356e-14,5.78689097589036e-15,0.133313331333133
1.55800910889356e-14,5.78689097589036e-15,0.133413341334133
1.55800910889356e-14,5.78689097589036e-15,0.133513351335134
1.55800910889356e-14,5.78689097589036e-15,0.133613361336134
1.55800910889356e-14,5.78689097589036e-15,0.133713371337134
1.55800910889356e-14,5.78689097589036e-15,0.133813381338134
1.55800910889356e-14,5.78689097589036e-15,0.133913391339134
1.55800910889356e-14,5.78689097589036e-15,0.134013401340134
1.55800910889356e-14,5.78689097589036e-15,0.134113411341134
1.55800910889356e-14,5.78689097589036e-15,0.134213421342134
1.55800910889356e-14,5.78689097589036e-15,0.134313431343134
1.55800910889356e-14,5.78689097589036e-15,0.134413441344134
1.55800910889356e-14,5.78689097589036e-15,0.134513451345135
1.55800910889356e-14,5.78689097589036e-15,0.134613461346135
1.55800910889356e-14,5.78689097589036e-15,0.134713471347135
1.55800910889356e-14,5.78689097589036e-15,0.134813481348135
1.55800910889356e-14,5.78689097589036e-15,0.134913491349135
1.55800910889356e-14,5.78689097589036e-15,0.135013501350135
1.55800910889356e-14,5.78689097589036e-15,0.135113511351135
1.55800910889356e-14,5.78689097589036e-15,0.135213521352135
1.55800910889356e-14,5.78689097589036e-15,0.135313531353135
1.55800910889356e-14,5.78689097589036e-15,0.135413541354135
1.55800910889356e-14,5.78689097589036e-15,0.135513551355136
1.55800910889356e-14,5.78689097589036e-15,0.135613561356136
1.55800910889356e-14,5.78689097589036e-15,0.135713571357136
1.55800910889356e-14,5.78689097589036e-15,0.135813581358136
1.55800910889356e-14,5.78689097589036e-15,0.135913591359136
1.55800910889356e-14,5.78689097589036e-15,0.136013601360136
1.55800910889356e-14,5.78689097589036e-15,0.136113611361136
1.55800910889356e-14,5.78689097589036e-15,0.136213621362136
1.55800910889356e-14,5.78689097589036e-15,0.136313631363136
1.55800910889356e-14,5.78689097589036e-15,0.136413641364136
1.55800910889356e-14,5.78689097589036e-15,0.136513651365137
1.55800910889356e-14,5.78689097589036e-15,0.136613661366137
1.55800910889356e-14,5.78689097589036e-15,0.136713671367137
1.55800910889356e-14,5.78689097589036e-15,0.136813681368137
1.55800910889356e-14,5.78689097589036e-15,0.136913691369137
1.55800910889356e-14,5.78689097589036e-15,0.137013701370137
1.55800910889356e-14,5.78689097589036e-15,0.137113711371137
1.55800910889356e-14,5.78689097589036e-15,0.137213721372137
1.55800910889356e-14,5.78689097589036e-15,0.137313731373137
1.55800910889356e-14,5.78689097589036e-15,0.137413741374137
1.55800910889356e-14,5.78689097589036e-15,0.137513751375138
1.55800910889356e-14,5.78689097589036e-15,0.137613761376138
1.55800910889356e-14,5.78689097589036e-15,0.137713771377138
1.55800910889356e-14,5.78689097589036e-15,0.137813781378138
1.55800910889356e-14,5.78689097589036e-15,0.137913791379138
1.55800910889356e-14,5.78689097589036e-15,0.138013801380138
1.55800910889356e-14,5.78689097589036e-15,0.138113811381138
1.55800910889356e-14,5.78689097589036e-15,0.138213821382138
1.55800910889356e-14,5.78689097589036e-15,0.138313831383138
1.55800910889356e-14,5.78689097589036e-15,0.138413841384138
1.55800910889356e-14,5.78689097589036e-15,0.138513851385139
1.55800910889356e-14,5.78689097589036e-15,0.138613861386139
1.55800910889356e-14,5.78689097589036e-15,0.138713871387139
1.55800910889356e-14,5.78689097589036e-15,0.138813881388139
1.55800910889356e-14,5.78689097589036e-15,0.138913891389139
1.55800910889356e-14,5.78689097589036e-15,0.139013901390139
1.55800910889356e-14,5.78689097589036e-15,0.139113911391139
1.55800910889356e-14,5.78689097589036e-15,0.139213921392139
1.55800910889356e-14,5.78689097589036e-15,0.139313931393139
1.55800910889356e-14,5.78689097589036e-15,0.139413941394139
1.55800910889356e-14,5.78689097589036e-15,0.13951395139514
1.55800910889356e-14,5.78689097589036e-15,0.13961396139614
1.55800910889356e-14,5.78689097589036e-15,0.13971397139714
1.55800910889356e-14,5.78689097589036e-15,0.13981398139814
1.55800910889356e-14,5.78689097589036e-15,0.13991399139914
1.55800910889356e-14,5.78689097589036e-15,0.14001400140014
1.55800910889356e-14,5.78689097589036e-15,0.14011401140114
1.55800910889356e-14,5.78689097589036e-15,0.14021402140214
1.55800910889356e-14,5.78689097589036e-15,0.14031403140314
1.55800910889356e-14,5.78689097589036e-15,0.14041404140414
1.55800910889356e-14,5.78689097589036e-15,0.140514051405141
1.55800910889356e-14,5.78689097589036e-15,0.140614061406141
1.55800910889356e-14,5.78689097589036e-15,0.140714071407141
1.55800910889356e-14,5.78689097589036e-15,0.140814081408141
1.55800910889356e-14,5.78689097589036e-15,0.140914091409141
1.55800910889356e-14,5.78689097589036e-15,0.141014101410141
1.55800910889356e-14,5.78689097589036e-15,0.141114111411141
1.55800910889356e-14,5.78689097589036e-15,0.141214121412141
1.55800910889356e-14,5.78689097589036e-15,0.141314131413141
1.55800910889356e-14,5.78689097589036e-15,0.141414141414141
1.55800910889356e-14,5.78689097589036e-15,0.141514151415142
1.55800910889356e-14,5.78689097589036e-15,0.141614161416142
1.55800910889356e-14,5.78689097589036e-15,0.141714171417142
1.55800910889356e-14,5.78689097589036e-15,0.141814181418142
1.55800910889356e-14,5.78689097589036e-15,0.141914191419142
1.55800910889356e-14,5.78689097589036e-15,0.142014201420142
1.55800910889356e-14,5.78689097589036e-15,0.142114211421142
1.55800910889356e-14,5.78689097589036e-15,0.142214221422142
1.55800910889356e-14,5.78689097589036e-15,0.142314231423142
1.55800910889356e-14,5.78689097589036e-15,0.142414241424142
1.55800910889356e-14,5.78689097589036e-15,0.142514251425143
1.55800910889356e-14,5.78689097589036e-15,0.142614261426143
1.55800910889356e-14,5.78689097589036e-15,0.142714271427143
1.55800910889356e-14,5.78689097589036e-15,0.142814281428143
1.55800910889356e-14,5.78689097589036e-15,0.142914291429143
1.55800910889356e-14,5.78689097589036e-15,0.143014301430143
1.55800910889356e-14,5.78689097589036e-15,0.143114311431143
1.55800910889356e-14,5.78689097589036e-15,0.143214321432143
1.55800910889356e-14,5.78689097589036e-15,0.143314331433143
1.55800910889356e-14,5.78689097589036e-15,0.143414341434143
1.55800910889356e-14,5.78689097589036e-15,0.143514351435144
1.55800910889356e-14,5.78689097589036e-15,0.143614361436144
1.55800910889356e-14,5.78689097589036e-15,0.143714371437144
1.55800910889356e-14,5.78689097589036e-15,0.143814381438144
1.55800910889356e-14,5.78689097589036e-15,0.143914391439144
1.55800910889356e-14,5.78689097589036e-15,0.144014401440144
1.55800910889356e-14,5.78689097589036e-15,0.144114411441144
1.55800910889356e-14,5.78689097589036e-15,0.144214421442144
1.55800910889356e-14,5.78689097589036e-15,0.144314431443144
1.55800910889356e-14,5.78689097589036e-15,0.144414441444144
1.55800910889356e-14,5.78689097589036e-15,0.144514451445145
1.55800910889356e-14,5.78689097589036e-15,0.144614461446145
1.55800910889356e-14,5.78689097589036e-15,0.144714471447145
1.55800910889356e-14,5.78689097589036e-15,0.144814481448145
1.55800910889356e-14,5.78689097589036e-15,0.144914491449145
1.55800910889356e-14,5.78689097589036e-15,0.145014501450145
1.55800910889356e-14,5.78689097589036e-15,0.145114511451145
1.55800910889356e-14,5.78689097589036e-15,0.145214521452145
1.55800910889356e-14,5.78689097589036e-15,0.145314531453145
1.55800910889356e-14,5.78689097589036e-15,0.145414541454145
1.55800910889356e-14,5.78689097589036e-15,0.145514551455146
1.55800910889356e-14,5.78689097589036e-15,0.145614561456146
1.55800910889356e-14,5.78689097589036e-15,0.145714571457146
1.55800910889356e-14,5.78689097589036e-15,0.145814581458146
1.55800910889356e-14,5.78689097589036e-15,0.145914591459146
1.55800910889356e-14,5.78689097589036e-15,0.146014601460146
1.55800910889356e-14,5.78689097589036e-15,0.146114611461146
1.55800910889356e-14,5.78689097589036e-15,0.146214621462146
1.55800910889356e-14,5.78689097589036e-15,0.146314631463146
1.55800910889356e-14,5.78689097589036e-15,0.146414641464146
1.55800910889356e-14,5.78689097589036e-15,0.146514651465147
1.55800910889356e-14,5.78689097589036e-15,0.146614661466147
1.55800910889356e-14,5.78689097589036e-15,0.146714671467147
1.55800910889356e-14,5.78689097589036e-15,0.146814681468147
1.55800910889356e-14,5.78689097589036e-15,0.146914691469147
1.55800910889356e-14,5.78689097589036e-15,0.147014701470147
1.55800910889356e-14,5.78689097589036e-15,0.147114711471147
1.55800910889356e-14,5.78689097589036e-15,0.147214721472147
1.55800910889356e-14,5.78689097589036e-15,0.147314731473147
1.55800910889356e-14,5.78689097589036e-15,0.147414741474147
1.55800910889356e-14,5.78689097589036e-15,0.147514751475148
1.55800910889356e-14,5.78689097589036e-15,0.147614761476148
1.55800910889356e-14,5.78689097589036e-15,0.147714771477148
1.55800910889356e-14,5.78689097589036e-15,0.147814781478148
1.55800910889356e-14,5.78689097589036e-15,0.147914791479148
1.55800910889356e-14,5.78689097589036e-15,0.148014801480148
1.55800910889356e-14,5.78689097589036e-15,0.148114811481148
1.55800910889356e-14,5.78689097589036e-15,0.148214821482148
1.55800910889356e-14,5.78689097589036e-15,0.148314831483148
1.55800910889356e-14,5.78689097589036e-15,0.148414841484148
1.55800910889356e-14,5.78689097589036e-15,0.148514851485149
1.55800910889356e-14,5.78689097589036e-15,0.148614861486149
1.55800910889356e-14,5.78689097589036e-15,0.148714871487149
1.55800910889356e-14,5.78689097589036e-15,0.148814881488149
1.55800910889356e-14,5.78689097589036e-15,0.148914891489149
1.55800910889356e-14,5.78689097589036e-15,0.149014901490149
1.55800910889356e-14,5.78689097589036e-15,0.149114911491149
1.55800910889356e-14,5.78689097589036e-15,0.149214921492149
1.55800910889356e-14,5.78689097589036e-15,0.149314931493149
1.55800910889356e-14,5.78689097589036e-15,0.149414941494149
1.55800910889356e-14,5.78689097589036e-15,0.14951495149515
1.55800910889356e-14,5.78689097589036e-15,0.14961496149615
1.55800910889356e-14,5.78689097589036e-15,0.14971497149715
1.55800910889356e-14,5.78689097589036e-15,0.14981498149815
1.55800910889356e-14,5.78689097589036e-15,0.14991499149915
1.55800910889356e-14,5.78689097589036e-15,0.15001500150015
1.55800910889356e-14,5.78689097589036e-15,0.15011501150115
1.55800910889356e-14,5.78689097589036e-15,0.15021502150215
1.55800910889356e-14,5.78689097589036e-15,0.15031503150315
1.55800910889356e-14,5.78689097589036e-15,0.15041504150415
1.55800910889356e-14,5.78689097589036e-15,0.150515051505151
1.55800910889356e-14,5.78689097589036e-15,0.150615061506151
1.55800910889356e-14,5.78689097589036e-15,0.150715071507151
1.55800910889356e-14,5.78689097589036e-15,0.150815081508151
1.55800910889356e-14,5.78689097589036e-15,0.150915091509151
1.55800910889356e-14,5.78689097589036e-15,0.151015101510151
1.55800910889356e-14,5.78689097589036e-15,0.151115111511151
1.55800910889356e-14,5.78689097589036e-15,0.151215121512151
1.55800910889356e-14,5.78689097589036e-15,0.151315131513151
1.55800910889356e-14,5.78689097589036e-15,0.151415141514151
1.55800910889356e-14,5.78689097589036e-15,0.151515151515152
1.55800910889356e-14,5.78689097589036e-15,0.151615161516152
1.55800910889356e-14,5.78689097589036e-15,0.151715171517152
1.55800910889356e-14,5.78689097589036e-15,0.151815181518152
1.55800910889356e-14,5.78689097589036e-15,0.151915191519152
1.55800910889356e-14,5.78689097589036e-15,0.152015201520152
1.55800910889356e-14,5.78689097589036e-15,0.152115211521152
1.55800910889356e-14,5.78689097589036e-15,0.152215221522152
1.55800910889356e-14,5.78689097589036e-15,0.152315231523152
1.55800910889356e-14,5.78689097589036e-15,0.152415241524152
1.55800910889356e-14,5.78689097589036e-15,0.152515251525153
1.55800910889356e-14,5.78689097589036e-15,0.152615261526153
1.55800910889356e-14,5.78689097589036e-15,0.152715271527153
1.55800910889356e-14,5.78689097589036e-15,0.152815281528153
1.55800910889356e-14,5.78689097589036e-15,0.152915291529153
1.55800910889356e-14,5.78689097589036e-15,0.153015301530153
1.55800910889356e-14,5.78689097589036e-15,0.153115311531153
1.55800910889356e-14,5.78689097589036e-15,0.153215321532153
1.55800910889356e-14,5.78689097589036e-15,0.153315331533153
1.55800910889356e-14,5.78689097589036e-15,0.153415341534153
1.55800910889356e-14,5.78689097589036e-15,0.153515351535154
1.55800910889356e-14,5.78689097589036e-15,0.153615361536154
1.55800910889356e-14,5.78689097589036e-15,0.153715371537154
1.55800910889356e-14,5.78689097589036e-15,0.153815381538154
1.55800910889356e-14,5.78689097589036e-15,0.153915391539154
1.55800910889356e-14,5.78689097589036e-15,0.154015401540154
1.55800910889356e-14,5.78689097589036e-15,0.154115411541154
1.55800910889356e-14,5.78689097589036e-15,0.154215421542154
1.55800910889356e-14,5.78689097589036e-15,0.154315431543154
1.55800910889356e-14,5.78689097589036e-15,0.154415441544154
1.55800910889356e-14,5.78689097589036e-15,0.154515451545155
1.55800910889356e-14,5.78689097589036e-15,0.154615461546155
1.55800910889356e-14,5.78689097589036e-15,0.154715471547155
1.55800910889356e-14,5.78689097589036e-15,0.154815481548155
1.55800910889356e-14,5.78689097589036e-15,0.154915491549155
1.55800910889356e-14,5.78689097589036e-15,0.155015501550155
1.55800910889356e-14,5.78689097589036e-15,0.155115511551155
1.55800910889356e-14,5.78689097589036e-15,0.155215521552155
1.55800910889356e-14,5.78689097589036e-15,0.155315531553155
1.55800910889356e-14,5.78689097589036e-15,0.155415541554155
1.55800910889356e-14,5.78689097589036e-15,0.155515551555156
1.55800910889356e-14,5.78689097589036e-15,0.155615561556156
1.55800910889356e-14,5.78689097589036e-15,0.155715571557156
1.55800910889356e-14,5.78689097589036e-15,0.155815581558156
1.55800910889356e-14,5.78689097589036e-15,0.155915591559156
1.55800910889356e-14,5.78689097589036e-15,0.156015601560156
1.55800910889356e-14,5.78689097589036e-15,0.156115611561156
1.55800910889356e-14,5.78689097589036e-15,0.156215621562156
1.55800910889356e-14,5.78689097589036e-15,0.156315631563156
1.55800910889356e-14,5.78689097589036e-15,0.156415641564156
1.55800910889356e-14,5.78689097589036e-15,0.156515651565157
1.55800910889356e-14,5.78689097589036e-15,0.156615661566157
1.55800910889356e-14,5.78689097589036e-15,0.156715671567157
1.55800910889356e-14,5.78689097589036e-15,0.156815681568157
1.55800910889356e-14,5.78689097589036e-15,0.156915691569157
1.55800910889356e-14,5.78689097589036e-15,0.157015701570157
1.55800910889356e-14,5.78689097589036e-15,0.157115711571157
1.55800910889356e-14,5.78689097589036e-15,0.157215721572157
1.55800910889356e-14,5.78689097589036e-15,0.157315731573157
1.55800910889356e-14,5.78689097589036e-15,0.157415741574157
1.55800910889356e-14,5.78689097589036e-15,0.157515751575158
1.55800910889356e-14,5.78689097589036e-15,0.157615761576158
1.55800910889356e-14,5.78689097589036e-15,0.157715771577158
1.55800910889356e-14,5.78689097589036e-15,0.157815781578158
1.55800910889356e-14,5.78689097589036e-15,0.157915791579158
1.55800910889356e-14,5.78689097589036e-15,0.158015801580158
1.55800910889356e-14,5.78689097589036e-15,0.158115811581158
1.55800910889356e-14,5.78689097589036e-15,0.158215821582158
1.55800910889356e-14,5.78689097589036e-15,0.158315831583158
1.55800910889356e-14,5.78689097589036e-15,0.158415841584158
1.55800910889356e-14,5.78689097589036e-15,0.158515851585159
1.55800910889356e-14,5.78689097589036e-15,0.158615861586159
1.55800910889356e-14,5.78689097589036e-15,0.158715871587159
1.55800910889356e-14,5.78689097589036e-15,0.158815881588159
1.55800910889356e-14,5.78689097589036e-15,0.158915891589159
1.55800910889356e-14,5.78689097589036e-15,0.159015901590159
1.55800910889356e-14,5.78689097589036e-15,0.159115911591159
1.55800910889356e-14,5.78689097589036e-15,0.159215921592159
1.55800910889356e-14,5.78689097589036e-15,0.159315931593159
1.55800910889356e-14,5.78689097589036e-15,0.159415941594159
1.55800910889356e-14,5.78689097589036e-15,0.15951595159516
1.55800910889356e-14,5.78689097589036e-15,0.15961596159616
1.55800910889356e-14,5.78689097589036e-15,0.15971597159716
1.55800910889356e-14,5.78689097589036e-15,0.15981598159816
1.55800910889356e-14,5.78689097589036e-15,0.15991599159916
1.55800910889356e-14,5.78689097589036e-15,0.16001600160016
1.55800910889356e-14,5.78689097589036e-15,0.16011601160116
1.55800910889356e-14,5.78689097589036e-15,0.16021602160216
1.55800910889356e-14,5.78689097589036e-15,0.16031603160316
1.55800910889356e-14,5.78689097589036e-15,0.16041604160416
1.55800910889356e-14,5.78689097589036e-15,0.160516051605161
1.55800910889356e-14,5.78689097589036e-15,0.160616061606161
1.55800910889356e-14,5.78689097589036e-15,0.160716071607161
1.55800910889356e-14,5.78689097589036e-15,0.160816081608161
1.55800910889356e-14,5.78689097589036e-15,0.160916091609161
1.55800910889356e-14,5.78689097589036e-15,0.161016101610161
1.55800910889356e-14,5.78689097589036e-15,0.161116111611161
1.55800910889356e-14,5.78689097589036e-15,0.161216121612161
1.55800910889356e-14,5.78689097589036e-15,0.161316131613161
1.55800910889356e-14,5.78689097589036e-15,0.161416141614161
1.55800910889356e-14,5.78689097589036e-15,0.161516151615162
1.55800910889356e-14,5.78689097589036e-15,0.161616161616162
1.55800910889356e-14,5.78689097589036e-15,0.161716171617162
1.55800910889356e-14,5.78689097589036e-15,0.161816181618162
1.55800910889356e-14,5.78689097589036e-15,0.161916191619162
1.55800910889356e-14,5.78689097589036e-15,0.162016201620162
1.55800910889356e-14,5.78689097589036e-15,0.162116211621162
1.55800910889356e-14,5.78689097589036e-15,0.162216221622162
1.55800910889356e-14,5.78689097589036e-15,0.162316231623162
1.55800910889356e-14,5.78689097589036e-15,0.162416241624162
1.55800910889356e-14,5.78689097589036e-15,0.162516251625163
1.55800910889356e-14,5.78689097589036e-15,0.162616261626163
1.55800910889356e-14,5.78689097589036e-15,0.162716271627163
1.55800910889356e-14,5.78689097589036e-15,0.162816281628163
1.55800910889356e-14,5.78689097589036e-15,0.162916291629163
1.55800910889356e-14,5.78689097589036e-15,0.163016301630163
1.55800910889356e-14,5.78689097589036e-15,0.163116311631163
1.55800910889356e-14,5.78689097589036e-15,0.163216321632163
1.55800910889356e-14,5.78689097589036e-15,0.163316331633163
1.55800910889356e-14,5.78689097589036e-15,0.163416341634163
1.55800910889356e-14,5.78689097589036e-15,0.163516351635164
1.55800910889356e-14,5.78689097589036e-15,0.163616361636164
1.55800910889356e-14,5.78689097589036e-15,0.163716371637164
1.55800910889356e-14,5.78689097589036e-15,0.163816381638164
1.55800910889356e-14,5.78689097589036e-15,0.163916391639164
1.55800910889356e-14,5.78689097589036e-15,0.164016401640164
1.55800910889356e-14,5.78689097589036e-15,0.164116411641164
1.55800910889356e-14,5.78689097589036e-15,0.164216421642164
1.55800910889356e-14,5.78689097589036e-15,0.164316431643164
1.55800910889356e-14,5.78689097589036e-15,0.164416441644164
1.55800910889356e-14,5.78689097589036e-15,0.164516451645165
1.55800910889356e-14,5.78689097589036e-15,0.164616461646165
1.55800910889356e-14,5.78689097589036e-15,0.164716471647165
1.55800910889356e-14,5.78689097589036e-15,0.164816481648165
1.55800910889356e-14,5.78689097589036e-15,0.164916491649165
1.55800910889356e-14,5.78689097589036e-15,0.165016501650165
1.55800910889356e-14,5.78689097589036e-15,0.165116511651165
1.55800910889356e-14,5.78689097589036e-15,0.165216521652165
1.55800910889356e-14,5.78689097589036e-15,0.165316531653165
1.55800910889356e-14,5.78689097589036e-15,0.165416541654165
1.55800910889356e-14,5.78689097589036e-15,0.165516551655166
1.55800910889356e-14,5.78689097589036e-15,0.165616561656166
1.55800910889356e-14,5.78689097589036e-15,0.165716571657166
1.55800910889356e-14,5.78689097589036e-15,0.165816581658166
1.55800910889356e-14,5.78689097589036e-15,0.165916591659166
1.55800910889356e-14,5.78689097589036e-15,0.166016601660166
1.55800910889356e-14,5.78689097589036e-15,0.166116611661166
1.55800910889356e-14,5.78689097589036e-15,0.166216621662166
1.55800910889356e-14,5.78689097589036e-15,0.166316631663166
1.55800910889356e-14,5.78689097589036e-15,0.166416641664166
1.55800910889356e-14,5.78689097589036e-15,0.166516651665167
1.55800910889356e-14,5.78689097589036e-15,0.166616661666167
1.55800910889356e-14,5.78689097589036e-15,0.166716671667167
1.55800910889356e-14,5.78689097589036e-15,0.166816681668167
1.55800910889356e-14,5.78689097589036e-15,0.166916691669167
1.55800910889356e-14,5.78689097589036e-15,0.167016701670167
1.55800910889356e-14,5.78689097589036e-15,0.167116711671167
1.55800910889356e-14,5.78689097589036e-15,0.167216721672167
1.55800910889356e-14,5.78689097589036e-15,0.167316731673167
1.55800910889356e-14,5.78689097589036e-15,0.167416741674167
1.55800910889356e-14,5.78689097589036e-15,0.167516751675168
1.55800910889356e-14,5.78689097589036e-15,0.167616761676168
1.55800910889356e-14,5.78689097589036e-15,0.167716771677168
1.55800910889356e-14,5.78689097589036e-15,0.167816781678168
1.55800910889356e-14,5.78689097589036e-15,0.167916791679168
1.55800910889356e-14,5.78689097589036e-15,0.168016801680168
1.55800910889356e-14,5.78689097589036e-15,0.168116811681168
1.55800910889356e-14,5.78689097589036e-15,0.168216821682168
1.55800910889356e-14,5.78689097589036e-15,0.168316831683168
1.55800910889356e-14,5.78689097589036e-15,0.168416841684168
1.55800910889356e-14,5.78689097589036e-15,0.168516851685169
1.55800910889356e-14,5.78689097589036e-15,0.168616861686169
1.55800910889356e-14,5.78689097589036e-15,0.168716871687169
1.55800910889356e-14,5.78689097589036e-15,0.168816881688169
1.55800910889356e-14,5.78689097589036e-15,0.168916891689169
1.55800910889356e-14,5.78689097589036e-15,0.169016901690169
1.55800910889356e-14,5.78689097589036e-15,0.169116911691169
1.55800910889356e-14,5.78689097589036e-15,0.169216921692169
1.55800910889356e-14,5.78689097589036e-15,0.169316931693169
1.55800910889356e-14,5.78689097589036e-15,0.169416941694169
1.55800910889356e-14,5.78689097589036e-15,0.16951695169517
1.55800910889356e-14,5.78689097589036e-15,0.16961696169617
1.55800910889356e-14,5.78689097589036e-15,0.16971697169717
1.55800910889356e-14,5.78689097589036e-15,0.16981698169817
1.55800910889356e-14,5.78689097589036e-15,0.16991699169917
1.55800910889356e-14,5.78689097589036e-15,0.17001700170017
1.55800910889356e-14,5.78689097589036e-15,0.17011701170117
1.55800910889356e-14,5.78689097589036e-15,0.17021702170217
1.55800910889356e-14,5.78689097589036e-15,0.17031703170317
1.55800910889356e-14,5.78689097589036e-15,0.17041704170417
1.55800910889356e-14,5.78689097589036e-15,0.170517051705171
1.55800910889356e-14,5.78689097589036e-15,0.170617061706171
1.55800910889356e-14,5.78689097589036e-15,0.170717071707171
1.55800910889356e-14,5.78689097589036e-15,0.170817081708171
1.55800910889356e-14,5.78689097589036e-15,0.170917091709171
1.55800910889356e-14,5.78689097589036e-15,0.171017101710171
1.55800910889356e-14,5.78689097589036e-15,0.171117111711171
1.55800910889356e-14,5.78689097589036e-15,0.171217121712171
1.55800910889356e-14,5.78689097589036e-15,0.171317131713171
1.55800910889356e-14,5.78689097589036e-15,0.171417141714171
1.55800910889356e-14,5.78689097589036e-15,0.171517151715172
1.55800910889356e-14,5.78689097589036e-15,0.171617161716172
1.55800910889356e-14,5.78689097589036e-15,0.171717171717172
1.55800910889356e-14,5.78689097589036e-15,0.171817181718172
1.55800910889356e-14,5.78689097589036e-15,0.171917191719172
1.55800910889356e-14,5.78689097589036e-15,0.172017201720172
1.55800910889356e-14,5.78689097589036e-15,0.172117211721172
1.55800910889356e-14,5.78689097589036e-15,0.172217221722172
1.55800910889356e-14,5.78689097589036e-15,0.172317231723172
1.55800910889356e-14,5.78689097589036e-15,0.172417241724172
1.55800910889356e-14,5.78689097589036e-15,0.172517251725173
1.55800910889356e-14,5.78689097589036e-15,0.172617261726173
1.55800910889356e-14,5.78689097589036e-15,0.172717271727173
1.55800910889356e-14,5.78689097589036e-15,0.172817281728173
1.55800910889356e-14,5.78689097589036e-15,0.172917291729173
1.55800910889356e-14,5.78689097589036e-15,0.173017301730173
1.55800910889356e-14,5.78689097589036e-15,0.173117311731173
1.55800910889356e-14,5.78689097589036e-15,0.173217321732173
1.55800910889356e-14,5.78689097589036e-15,0.173317331733173
1.55800910889356e-14,5.78689097589036e-15,0.173417341734173
1.55800910889356e-14,5.78689097589036e-15,0.173517351735174
1.55800910889356e-14,5.78689097589036e-15,0.173617361736174
1.55800910889356e-14,5.78689097589036e-15,0.173717371737174
1.55800910889356e-14,5.78689097589036e-15,0.173817381738174
1.55800910889356e-14,5.78689097589036e-15,0.173917391739174
1.55800910889356e-14,5.78689097589036e-15,0.174017401740174
1.55800910889356e-14,5.78689097589036e-15,0.174117411741174
1.55800910889356e-14,5.78689097589036e-15,0.174217421742174
1.55800910889356e-14,5.78689097589036e-15,0.174317431743174
1.55800910889356e-14,5.78689097589036e-15,0.174417441744174
1.55800910889356e-14,5.78689097589036e-15,0.174517451745175
1.55800910889356e-14,5.78689097589036e-15,0.174617461746175
1.55800910889356e-14,5.78689097589036e-15,0.174717471747175
1.55800910889356e-14,5.78689097589036e-15,0.174817481748175
1.55800910889356e-14,5.78689097589036e-15,0.174917491749175
1.55800910889356e-14,5.78689097589036e-15,0.175017501750175
1.55800910889356e-14,5.78689097589036e-15,0.175117511751175
1.55800910889356e-14,5.78689097589036e-15,0.175217521752175
1.55800910889356e-14,5.78689097589036e-15,0.175317531753175
1.55800910889356e-14,5.78689097589036e-15,0.175417541754175
1.55800910889356e-14,5.78689097589036e-15,0.175517551755176
1.55800910889356e-14,5.78689097589036e-15,0.175617561756176
1.55800910889356e-14,5.78689097589036e-15,0.175717571757176
1.55800910889356e-14,5.78689097589036e-15,0.175817581758176
1.55800910889356e-14,5.78689097589036e-15,0.175917591759176
1.55800910889356e-14,5.78689097589036e-15,0.176017601760176
1.55800910889356e-14,5.78689097589036e-15,0.176117611761176
1.55800910889356e-14,5.78689097589036e-15,0.176217621762176
1.55800910889356e-14,5.78689097589036e-15,0.176317631763176
1.55800910889356e-14,5.78689097589036e-15,0.176417641764176
1.55800910889356e-14,5.78689097589036e-15,0.176517651765177
1.55800910889356e-14,5.78689097589036e-15,0.176617661766177
1.55800910889356e-14,5.78689097589036e-15,0.176717671767177
1.55800910889356e-14,5.78689097589036e-15,0.176817681768177
1.55800910889356e-14,5.78689097589036e-15,0.176917691769177
1.55800910889356e-14,5.78689097589036e-15,0.177017701770177
1.55800910889356e-14,5.78689097589036e-15,0.177117711771177
1.55800910889356e-14,5.78689097589036e-15,0.177217721772177
1.55800910889356e-14,5.78689097589036e-15,0.177317731773177
1.55800910889356e-14,5.78689097589036e-15,0.177417741774177
1.55800910889356e-14,5.78689097589036e-15,0.177517751775178
1.55800910889356e-14,5.78689097589036e-15,0.177617761776178
1.55800910889356e-14,5.78689097589036e-15,0.177717771777178
1.55800910889356e-14,5.78689097589036e-15,0.177817781778178
1.55800910889356e-14,5.78689097589036e-15,0.177917791779178
1.55800910889356e-14,5.78689097589036e-15,0.178017801780178
1.55800910889356e-14,5.78689097589036e-15,0.178117811781178
1.55800910889356e-14,5.78689097589036e-15,0.178217821782178
1.55800910889356e-14,5.78689097589036e-15,0.178317831783178
1.55800910889356e-14,5.78689097589036e-15,0.178417841784178
1.55800910889356e-14,5.78689097589036e-15,0.178517851785179
1.55800910889356e-14,5.78689097589036e-15,0.178617861786179
1.55800910889356e-14,5.78689097589036e-15,0.178717871787179
1.55800910889356e-14,5.78689097589036e-15,0.178817881788179
1.55800910889356e-14,5.78689097589036e-15,0.178917891789179
1.55800910889356e-14,5.78689097589036e-15,0.179017901790179
1.55800910889356e-14,5.78689097589036e-15,0.179117911791179
1.55800910889356e-14,5.78689097589036e-15,0.179217921792179
1.55800910889356e-14,5.78689097589036e-15,0.179317931793179
1.55800910889356e-14,5.78689097589036e-15,0.179417941794179
1.55800910889356e-14,5.78689097589036e-15,0.17951795179518
1.55800910889356e-14,5.78689097589036e-15,0.17961796179618
1.55800910889356e-14,5.78689097589036e-15,0.17971797179718
1.55800910889356e-14,5.78689097589036e-15,0.17981798179818
1.55800910889356e-14,5.78689097589036e-15,0.17991799179918
1.55800910889356e-14,5.78689097589036e-15,0.18001800180018
1.55800910889356e-14,5.78689097589036e-15,0.18011801180118
1.55800910889356e-14,5.78689097589036e-15,0.18021802180218
1.55800910889356e-14,5.78689097589036e-15,0.18031803180318
1.55800910889356e-14,5.78689097589036e-15,0.18041804180418
1.55800910889356e-14,5.78689097589036e-15,0.180518051805181
1.55800910889356e-14,5.78689097589036e-15,0.180618061806181
1.55800910889356e-14,5.78689097589036e-15,0.180718071807181
1.55800910889356e-14,5.78689097589036e-15,0.180818081808181
1.55800910889356e-14,5.78689097589036e-15,0.180918091809181
1.55800910889356e-14,5.78689097589036e-15,0.181018101810181
1.55800910889356e-14,5.78689097589036e-15,0.181118111811181
1.55800910889356e-14,5.78689097589036e-15,0.181218121812181
1.55800910889356e-14,5.78689097589036e-15,0.181318131813181
1.55800910889356e-14,5.78689097589036e-15,0.181418141814181
1.55800910889356e-14,5.78689097589036e-15,0.181518151815182
1.55800910889356e-14,5.78689097589036e-15,0.181618161816182
1.55800910889356e-14,5.78689097589036e-15,0.181718171817182
1.55800910889356e-14,5.78689097589036e-15,0.181818181818182
1.55800910889356e-14,5.78689097589036e-15,0.181918191819182
1.55800910889356e-14,5.78689097589036e-15,0.182018201820182
1.55800910889356e-14,5.78689097589036e-15,0.182118211821182
1.55800910889356e-14,5.78689097589036e-15,0.182218221822182
1.55800910889356e-14,5.78689097589036e-15,0.182318231823182
1.55800910889356e-14,5.78689097589036e-15,0.182418241824182
1.55800910889356e-14,5.78689097589036e-15,0.182518251825183
1.55800910889356e-14,5.78689097589036e-15,0.182618261826183
1.55800910889356e-14,5.78689097589036e-15,0.182718271827183
1.55800910889356e-14,5.78689097589036e-15,0.182818281828183
1.55800910889356e-14,5.78689097589036e-15,0.182918291829183
1.55800910889356e-14,5.78689097589036e-15,0.183018301830183
1.55800910889356e-14,5.78689097589036e-15,0.183118311831183
1.55800910889356e-14,5.78689097589036e-15,0.183218321832183
1.55800910889356e-14,5.78689097589036e-15,0.183318331833183
1.55800910889356e-14,5.78689097589036e-15,0.183418341834183
1.55800910889356e-14,5.78689097589036e-15,0.183518351835184
1.55800910889356e-14,5.78689097589036e-15,0.183618361836184
1.55800910889356e-14,5.78689097589036e-15,0.183718371837184
1.55800910889356e-14,5.78689097589036e-15,0.183818381838184
1.55800910889356e-14,5.78689097589036e-15,0.183918391839184
1.55800910889356e-14,5.78689097589036e-15,0.184018401840184
1.55800910889356e-14,5.78689097589036e-15,0.184118411841184
1.55800910889356e-14,5.78689097589036e-15,0.184218421842184
1.55800910889356e-14,5.78689097589036e-15,0.184318431843184
1.55800910889356e-14,5.78689097589036e-15,0.184418441844184
1.55800910889356e-14,5.78689097589036e-15,0.184518451845185
1.55800910889356e-14,5.78689097589036e-15,0.184618461846185
1.55800910889356e-14,5.78689097589036e-15,0.184718471847185
1.55800910889356e-14,5.78689097589036e-15,0.184818481848185
1.55800910889356e-14,5.78689097589036e-15,0.184918491849185
1.55800910889356e-14,5.78689097589036e-15,0.185018501850185
1.55800910889356e-14,5.78689097589036e-15,0.185118511851185
1.55800910889356e-14,5.78689097589036e-15,0.185218521852185
1.55800910889356e-14,5.78689097589036e-15,0.185318531853185
1.55800910889356e-14,5.78689097589036e-15,0.185418541854185
1.55800910889356e-14,5.78689097589036e-15,0.185518551855186
1.55800910889356e-14,5.78689097589036e-15,0.185618561856186
1.55800910889356e-14,5.78689097589036e-15,0.185718571857186
1.55800910889356e-14,5.78689097589036e-15,0.185818581858186
1.55800910889356e-14,5.78689097589036e-15,0.185918591859186
1.55800910889356e-14,5.78689097589036e-15,0.186018601860186
1.55800910889356e-14,5.78689097589036e-15,0.186118611861186
1.55800910889356e-14,5.78689097589036e-15,0.186218621862186
1.55800910889356e-14,5.78689097589036e-15,0.186318631863186
1.55800910889356e-14,5.78689097589036e-15,0.186418641864186
1.55800910889356e-14,5.78689097589036e-15,0.186518651865187
1.55800910889356e-14,5.78689097589036e-15,0.186618661866187
1.55800910889356e-14,5.78689097589036e-15,0.186718671867187
1.55800910889356e-14,5.78689097589036e-15,0.186818681868187
1.55800910889356e-14,5.78689097589036e-15,0.186918691869187
1.55800910889356e-14,5.78689097589036e-15,0.187018701870187
1.55800910889356e-14,5.78689097589036e-15,0.187118711871187
1.55800910889356e-14,5.78689097589036e-15,0.187218721872187
1.55800910889356e-14,5.78689097589036e-15,0.187318731873187
1.55800910889356e-14,5.78689097589036e-15,0.187418741874187
1.55800910889356e-14,5.78689097589036e-15,0.187518751875188
1.55800910889356e-14,5.78689097589036e-15,0.187618761876188
1.55800910889356e-14,5.78689097589036e-15,0.187718771877188
1.55800910889356e-14,5.78689097589036e-15,0.187818781878188
1.55800910889356e-14,5.78689097589036e-15,0.187918791879188
1.55800910889356e-14,5.78689097589036e-15,0.188018801880188
1.55800910889356e-14,5.78689097589036e-15,0.188118811881188
1.55800910889356e-14,5.78689097589036e-15,0.188218821882188
1.55800910889356e-14,5.78689097589036e-15,0.188318831883188
1.55800910889356e-14,5.78689097589036e-15,0.188418841884188
1.55800910889356e-14,5.78689097589036e-15,0.188518851885189
1.55800910889356e-14,5.78689097589036e-15,0.188618861886189
1.55800910889356e-14,5.78689097589036e-15,0.188718871887189
1.55800910889356e-14,5.78689097589036e-15,0.188818881888189
1.55800910889356e-14,5.78689097589036e-15,0.188918891889189
1.55800910889356e-14,5.78689097589036e-15,0.189018901890189
1.55800910889356e-14,5.78689097589036e-15,0.189118911891189
1.55800910889356e-14,5.78689097589036e-15,0.189218921892189
1.55800910889356e-14,5.78689097589036e-15,0.189318931893189
1.55800910889356e-14,5.78689097589036e-15,0.189418941894189
1.55800910889356e-14,5.78689097589036e-15,0.18951895189519
1.55800910889356e-14,5.78689097589036e-15,0.18961896189619
1.55800910889356e-14,5.78689097589036e-15,0.18971897189719
1.55800910889356e-14,5.78689097589036e-15,0.18981898189819
1.55800910889356e-14,5.78689097589036e-15,0.18991899189919
1.55800910889356e-14,5.78689097589036e-15,0.19001900190019
1.55800910889356e-14,5.78689097589036e-15,0.19011901190119
1.55800910889356e-14,5.78689097589036e-15,0.19021902190219
1.55800910889356e-14,5.78689097589036e-15,0.19031903190319
1.55800910889356e-14,5.78689097589036e-15,0.19041904190419
1.55800910889356e-14,5.78689097589036e-15,0.190519051905191
1.55800910889356e-14,5.78689097589036e-15,0.190619061906191
1.55800910889356e-14,5.78689097589036e-15,0.190719071907191
1.55800910889356e-14,5.78689097589036e-15,0.190819081908191
1.55800910889356e-14,5.78689097589036e-15,0.190919091909191
1.55800910889356e-14,5.78689097589036e-15,0.191019101910191
1.55800910889356e-14,5.78689097589036e-15,0.191119111911191
1.55800910889356e-14,5.78689097589036e-15,0.191219121912191
1.55800910889356e-14,5.78689097589036e-15,0.191319131913191
1.55800910889356e-14,5.78689097589036e-15,0.191419141914191
1.55800910889356e-14,5.78689097589036e-15,0.191519151915192
1.55800910889356e-14,5.78689097589036e-15,0.191619161916192
1.55800910889356e-14,5.78689097589036e-15,0.191719171917192
1.55800910889356e-14,5.78689097589036e-15,0.191819181918192
1.55800910889356e-14,5.78689097589036e-15,0.191919191919192
1.55800910889356e-14,5.78689097589036e-15,0.192019201920192
1.55800910889356e-14,5.78689097589036e-15,0.192119211921192
1.55800910889356e-14,5.78689097589036e-15,0.192219221922192
1.55800910889356e-14,5.78689097589036e-15,0.192319231923192
1.55800910889356e-14,5.78689097589036e-15,0.192419241924192
1.55800910889356e-14,5.78689097589036e-15,0.192519251925193
1.55800910889356e-14,5.78689097589036e-15,0.192619261926193
1.55800910889356e-14,5.78689097589036e-15,0.192719271927193
1.55800910889356e-14,5.78689097589036e-15,0.192819281928193
1.55800910889356e-14,5.78689097589036e-15,0.192919291929193
1.55800910889356e-14,5.78689097589036e-15,0.193019301930193
1.55800910889356e-14,5.78689097589036e-15,0.193119311931193
1.55800910889356e-14,5.78689097589036e-15,0.193219321932193
1.55800910889356e-14,5.78689097589036e-15,0.193319331933193
1.55800910889356e-14,5.78689097589036e-15,0.193419341934193
1.55800910889356e-14,5.78689097589036e-15,0.193519351935194
1.55800910889356e-14,5.78689097589036e-15,0.193619361936194
1.55800910889356e-14,5.78689097589036e-15,0.193719371937194
1.55800910889356e-14,5.78689097589036e-15,0.193819381938194
1.55800910889356e-14,5.78689097589036e-15,0.193919391939194
1.55800910889356e-14,5.78689097589036e-15,0.194019401940194
1.55800910889356e-14,5.78689097589036e-15,0.194119411941194
1.55800910889356e-14,5.78689097589036e-15,0.194219421942194
1.55800910889356e-14,5.78689097589036e-15,0.194319431943194
1.55800910889356e-14,5.78689097589036e-15,0.194419441944194
1.55800910889356e-14,5.78689097589036e-15,0.194519451945195
1.55800910889356e-14,5.78689097589036e-15,0.194619461946195
1.55800910889356e-14,5.78689097589036e-15,0.194719471947195
1.55800910889356e-14,5.78689097589036e-15,0.194819481948195
1.55800910889356e-14,5.78689097589036e-15,0.194919491949195
1.55800910889356e-14,5.78689097589036e-15,0.195019501950195
1.55800910889356e-14,5.78689097589036e-15,0.195119511951195
1.55800910889356e-14,5.78689097589036e-15,0.195219521952195
1.55800910889356e-14,5.78689097589036e-15,0.195319531953195
1.55800910889356e-14,5.78689097589036e-15,0.195419541954195
1.55800910889356e-14,5.78689097589036e-15,0.195519551955196
1.55800910889356e-14,5.78689097589036e-15,0.195619561956196
1.55800910889356e-14,5.78689097589036e-15,0.195719571957196
1.55800910889356e-14,5.78689097589036e-15,0.195819581958196
1.55800910889356e-14,5.78689097589036e-15,0.195919591959196
1.55800910889356e-14,5.78689097589036e-15,0.196019601960196
1.55800910889356e-14,5.78689097589036e-15,0.196119611961196
1.55800910889356e-14,5.78689097589036e-15,0.196219621962196
1.55800910889356e-14,5.78689097589036e-15,0.196319631963196
1.55800910889356e-14,5.78689097589036e-15,0.196419641964196
1.55800910889356e-14,5.78689097589036e-15,0.196519651965197
1.55800910889356e-14,5.78689097589036e-15,0.196619661966197
1.55800910889356e-14,5.78689097589036e-15,0.196719671967197
1.55800910889356e-14,5.78689097589036e-15,0.196819681968197
1.55800910889356e-14,5.78689097589036e-15,0.196919691969197
1.55800910889356e-14,5.78689097589036e-15,0.197019701970197
1.55800910889356e-14,5.78689097589036e-15,0.197119711971197
1.55800910889356e-14,5.78689097589036e-15,0.197219721972197
1.55800910889356e-14,5.78689097589036e-15,0.197319731973197
1.55800910889356e-14,5.78689097589036e-15,0.197419741974197
1.55800910889356e-14,5.78689097589036e-15,0.197519751975198
1.55800910889356e-14,5.78689097589036e-15,0.197619761976198
1.55800910889356e-14,5.78689097589036e-15,0.197719771977198
1.55800910889356e-14,5.78689097589036e-15,0.197819781978198
1.55800910889356e-14,5.78689097589036e-15,0.197919791979198
1.55800910889356e-14,5.78689097589036e-15,0.198019801980198
1.55800910889356e-14,5.78689097589036e-15,0.198119811981198
1.55800910889356e-14,5.78689097589036e-15,0.198219821982198
1.55800910889356e-14,5.78689097589036e-15,0.198319831983198
1.55800910889356e-14,5.78689097589036e-15,0.198419841984198
1.55800910889356e-14,5.78689097589036e-15,0.198519851985199
1.55800910889356e-14,5.78689097589036e-15,0.198619861986199
1.55800910889356e-14,5.78689097589036e-15,0.198719871987199
1.55800910889356e-14,5.78689097589036e-15,0.198819881988199
1.55800910889356e-14,5.78689097589036e-15,0.198919891989199
1.55800910889356e-14,5.78689097589036e-15,0.199019901990199
1.55800910889356e-14,5.78689097589036e-15,0.199119911991199
1.55800910889356e-14,5.78689097589036e-15,0.199219921992199
1.55800910889356e-14,5.78689097589036e-15,0.199319931993199
1.55800910889356e-14,5.78689097589036e-15,0.199419941994199
1.55800910889356e-14,5.78689097589036e-15,0.1995199519952
1.55800910889356e-14,5.78689097589036e-15,0.1996199619962
1.55800910889356e-14,5.78689097589036e-15,0.1997199719972
1.55800910889356e-14,5.78689097589036e-15,0.1998199819982
1.55800910889356e-14,5.78689097589036e-15,0.1999199919992
1.55800910889356e-14,5.78689097589036e-15,0.2000200020002
1.55800910889356e-14,5.78689097589036e-15,0.2001200120012
1.55800910889356e-14,5.78689097589036e-15,0.2002200220022
1.55800910889356e-14,5.78689097589036e-15,0.2003200320032
1.55800910889356e-14,5.78689097589036e-15,0.2004200420042
1.55800910889356e-14,5.78689097589036e-15,0.200520052005201
1.55800910889356e-14,5.78689097589036e-15,0.200620062006201
1.55800910889356e-14,5.78689097589036e-15,0.200720072007201
1.55800910889356e-14,5.78689097589036e-15,0.200820082008201
1.55800910889356e-14,5.78689097589036e-15,0.200920092009201
1.55800910889356e-14,5.78689097589036e-15,0.201020102010201
1.55800910889356e-14,5.78689097589036e-15,0.201120112011201
1.55800910889356e-14,5.78689097589036e-15,0.201220122012201
1.55800910889356e-14,5.78689097589036e-15,0.201320132013201
1.55800910889356e-14,5.78689097589036e-15,0.201420142014201
1.55800910889356e-14,5.78689097589036e-15,0.201520152015202
1.55800910889356e-14,5.78689097589036e-15,0.201620162016202
1.55800910889356e-14,5.78689097589036e-15,0.201720172017202
1.55800910889356e-14,5.78689097589036e-15,0.201820182018202
1.55800910889356e-14,5.78689097589036e-15,0.201920192019202
1.55800910889356e-14,5.78689097589036e-15,0.202020202020202
1.55800910889356e-14,5.78689097589036e-15,0.202120212021202
1.55800910889356e-14,5.78689097589036e-15,0.202220222022202
1.55800910889356e-14,5.78689097589036e-15,0.202320232023202
1.55800910889356e-14,5.78689097589036e-15,0.202420242024202
1.55800910889356e-14,5.78689097589036e-15,0.202520252025203
1.55800910889356e-14,5.78689097589036e-15,0.202620262026203
1.55800910889356e-14,5.78689097589036e-15,0.202720272027203
1.55800910889356e-14,5.78689097589036e-15,0.202820282028203
1.55800910889356e-14,5.78689097589036e-15,0.202920292029203
1.55800910889356e-14,5.78689097589036e-15,0.203020302030203
1.55800910889356e-14,5.78689097589036e-15,0.203120312031203
1.55800910889356e-14,5.78689097589036e-15,0.203220322032203
1.55800910889356e-14,5.78689097589036e-15,0.203320332033203
1.55800910889356e-14,5.78689097589036e-15,0.203420342034203
1.55800910889356e-14,5.78689097589036e-15,0.203520352035204
1.55800910889356e-14,5.78689097589036e-15,0.203620362036204
1.55800910889356e-14,5.78689097589036e-15,0.203720372037204
1.55800910889356e-14,5.78689097589036e-15,0.203820382038204
1.55800910889356e-14,5.78689097589036e-15,0.203920392039204
1.55800910889356e-14,5.78689097589036e-15,0.204020402040204
1.55800910889356e-14,5.78689097589036e-15,0.204120412041204
1.55800910889356e-14,5.78689097589036e-15,0.204220422042204
1.55800910889356e-14,5.78689097589036e-15,0.204320432043204
1.55800910889356e-14,5.78689097589036e-15,0.204420442044204
1.55800910889356e-14,5.78689097589036e-15,0.204520452045205
1.55800910889356e-14,5.78689097589036e-15,0.204620462046205
1.55800910889356e-14,5.78689097589036e-15,0.204720472047205
1.55800910889356e-14,5.78689097589036e-15,0.204820482048205
1.55800910889356e-14,5.78689097589036e-15,0.204920492049205
1.55800910889356e-14,5.78689097589036e-15,0.205020502050205
1.55800910889356e-14,5.78689097589036e-15,0.205120512051205
1.55800910889356e-14,5.78689097589036e-15,0.205220522052205
1.55800910889356e-14,5.78689097589036e-15,0.205320532053205
1.55800910889356e-14,5.78689097589036e-15,0.205420542054205
1.55800910889356e-14,5.78689097589036e-15,0.205520552055206
1.55800910889356e-14,5.78689097589036e-15,0.205620562056206
1.55800910889356e-14,5.78689097589036e-15,0.205720572057206
1.55800910889356e-14,5.78689097589036e-15,0.205820582058206
1.55800910889356e-14,5.78689097589036e-15,0.205920592059206
1.55800910889356e-14,5.78689097589036e-15,0.206020602060206
1.55800910889356e-14,5.78689097589036e-15,0.206120612061206
1.55800910889356e-14,5.78689097589036e-15,0.206220622062206
1.55800910889356e-14,5.78689097589036e-15,0.206320632063206
1.55800910889356e-14,5.78689097589036e-15,0.206420642064206
1.55800910889356e-14,5.78689097589036e-15,0.206520652065207
1.55800910889356e-14,5.78689097589036e-15,0.206620662066207
1.55800910889356e-14,5.78689097589036e-15,0.206720672067207
1.55800910889356e-14,5.78689097589036e-15,0.206820682068207
1.55800910889356e-14,5.78689097589036e-15,0.206920692069207
1.55800910889356e-14,5.78689097589036e-15,0.207020702070207
1.55800910889356e-14,5.78689097589036e-15,0.207120712071207
1.55800910889356e-14,5.78689097589036e-15,0.207220722072207
1.55800910889356e-14,5.78689097589036e-15,0.207320732073207
1.55800910889356e-14,5.78689097589036e-15,0.207420742074207
1.55800910889356e-14,5.78689097589036e-15,0.207520752075208
1.55800910889356e-14,5.78689097589036e-15,0.207620762076208
1.55800910889356e-14,5.78689097589036e-15,0.207720772077208
1.55800910889356e-14,5.78689097589036e-15,0.207820782078208
1.55800910889356e-14,5.78689097589036e-15,0.207920792079208
1.55800910889356e-14,5.78689097589036e-15,0.208020802080208
1.55800910889356e-14,5.78689097589036e-15,0.208120812081208
1.55800910889356e-14,5.78689097589036e-15,0.208220822082208
1.55800910889356e-14,5.78689097589036e-15,0.208320832083208
1.55800910889356e-14,5.78689097589036e-15,0.208420842084208
1.55800910889356e-14,5.78689097589036e-15,0.208520852085209
1.55800910889356e-14,5.78689097589036e-15,0.208620862086209
1.55800910889356e-14,5.78689097589036e-15,0.208720872087209
1.55800910889356e-14,5.78689097589036e-15,0.208820882088209
1.55800910889356e-14,5.78689097589036e-15,0.208920892089209
1.55800910889356e-14,5.78689097589036e-15,0.209020902090209
1.55800910889356e-14,5.78689097589036e-15,0.209120912091209
1.55800910889356e-14,5.78689097589036e-15,0.209220922092209
1.55800910889356e-14,5.78689097589036e-15,0.209320932093209
1.55800910889356e-14,5.78689097589036e-15,0.209420942094209
1.55800910889356e-14,5.78689097589036e-15,0.20952095209521
1.55800910889356e-14,5.78689097589036e-15,0.20962096209621
1.55800910889356e-14,5.78689097589036e-15,0.20972097209721
1.55800910889356e-14,5.78689097589036e-15,0.20982098209821
1.55800910889356e-14,5.78689097589036e-15,0.20992099209921
1.55800910889356e-14,5.78689097589036e-15,0.21002100210021
1.55800910889356e-14,5.78689097589036e-15,0.21012101210121
1.55800910889356e-14,5.78689097589036e-15,0.21022102210221
1.55800910889356e-14,5.78689097589036e-15,0.21032103210321
1.55800910889356e-14,5.78689097589036e-15,0.21042104210421
1.55800910889356e-14,5.78689097589036e-15,0.210521052105211
1.55800910889356e-14,5.78689097589036e-15,0.210621062106211
1.55800910889356e-14,5.78689097589036e-15,0.210721072107211
1.55800910889356e-14,5.78689097589036e-15,0.210821082108211
1.55800910889356e-14,5.78689097589036e-15,0.210921092109211
1.55800910889356e-14,5.78689097589036e-15,0.211021102110211
1.55800910889356e-14,5.78689097589036e-15,0.211121112111211
1.55800910889356e-14,5.78689097589036e-15,0.211221122112211
1.55800910889356e-14,5.78689097589036e-15,0.211321132113211
1.55800910889356e-14,5.78689097589036e-15,0.211421142114211
1.55800910889356e-14,5.78689097589036e-15,0.211521152115212
1.55800910889356e-14,5.78689097589036e-15,0.211621162116212
1.55800910889356e-14,5.78689097589036e-15,0.211721172117212
1.55800910889356e-14,5.78689097589036e-15,0.211821182118212
1.55800910889356e-14,5.78689097589036e-15,0.211921192119212
1.55800910889356e-14,5.78689097589036e-15,0.212021202120212
1.55800910889356e-14,5.78689097589036e-15,0.212121212121212
1.55800910889356e-14,5.78689097589036e-15,0.212221222122212
1.55800910889356e-14,5.78689097589036e-15,0.212321232123212
1.55800910889356e-14,5.78689097589036e-15,0.212421242124212
1.55800910889356e-14,5.78689097589036e-15,0.212521252125213
1.55800910889356e-14,5.78689097589036e-15,0.212621262126213
1.55800910889356e-14,5.78689097589036e-15,0.212721272127213
1.55800910889356e-14,5.78689097589036e-15,0.212821282128213
1.55800910889356e-14,5.78689097589036e-15,0.212921292129213
1.55800910889356e-14,5.78689097589036e-15,0.213021302130213
1.55800910889356e-14,5.78689097589036e-15,0.213121312131213
1.55800910889356e-14,5.78689097589036e-15,0.213221322132213
1.55800910889356e-14,5.78689097589036e-15,0.213321332133213
1.55800910889356e-14,5.78689097589036e-15,0.213421342134213
1.55800910889356e-14,5.78689097589036e-15,0.213521352135214
1.55800910889356e-14,5.78689097589036e-15,0.213621362136214
1.55800910889356e-14,5.78689097589036e-15,0.213721372137214
1.55800910889356e-14,5.78689097589036e-15,0.213821382138214
1.55800910889356e-14,5.78689097589036e-15,0.213921392139214
1.55800910889356e-14,5.78689097589036e-15,0.214021402140214
1.55800910889356e-14,5.78689097589036e-15,0.214121412141214
1.55800910889356e-14,5.78689097589036e-15,0.214221422142214
1.55800910889356e-14,5.78689097589036e-15,0.214321432143214
1.55800910889356e-14,5.78689097589036e-15,0.214421442144214
1.55800910889356e-14,5.78689097589036e-15,0.214521452145215
1.55800910889356e-14,5.78689097589036e-15,0.214621462146215
1.55800910889356e-14,5.78689097589036e-15,0.214721472147215
1.55800910889356e-14,5.78689097589036e-15,0.214821482148215
1.55800910889356e-14,5.78689097589036e-15,0.214921492149215
1.55800910889356e-14,5.78689097589036e-15,0.215021502150215
1.55800910889356e-14,5.78689097589036e-15,0.215121512151215
1.55800910889356e-14,5.78689097589036e-15,0.215221522152215
1.55800910889356e-14,5.78689097589036e-15,0.215321532153215
1.55800910889356e-14,5.78689097589036e-15,0.215421542154215
1.55800910889356e-14,5.78689097589036e-15,0.215521552155216
1.55800910889356e-14,5.78689097589036e-15,0.215621562156216
1.55800910889356e-14,5.78689097589036e-15,0.215721572157216
1.55800910889356e-14,5.78689097589036e-15,0.215821582158216
1.55800910889356e-14,5.78689097589036e-15,0.215921592159216
1.55800910889356e-14,5.78689097589036e-15,0.216021602160216
1.55800910889356e-14,5.78689097589036e-15,0.216121612161216
1.55800910889356e-14,5.78689097589036e-15,0.216221622162216
1.55800910889356e-14,5.78689097589036e-15,0.216321632163216
1.55800910889356e-14,5.78689097589036e-15,0.216421642164216
1.55800910889356e-14,5.78689097589036e-15,0.216521652165217
1.55800910889356e-14,5.78689097589036e-15,0.216621662166217
1.55800910889356e-14,5.78689097589036e-15,0.216721672167217
1.55800910889356e-14,5.78689097589036e-15,0.216821682168217
1.55800910889356e-14,5.78689097589036e-15,0.216921692169217
1.55800910889356e-14,5.78689097589036e-15,0.217021702170217
1.55800910889356e-14,5.78689097589036e-15,0.217121712171217
1.55800910889356e-14,5.78689097589036e-15,0.217221722172217
1.55800910889356e-14,5.78689097589036e-15,0.217321732173217
1.55800910889356e-14,5.78689097589036e-15,0.217421742174217
1.55800910889356e-14,5.78689097589036e-15,0.217521752175218
1.55800910889356e-14,5.78689097589036e-15,0.217621762176218
1.55800910889356e-14,5.78689097589036e-15,0.217721772177218
1.55800910889356e-14,5.78689097589036e-15,0.217821782178218
1.55800910889356e-14,5.78689097589036e-15,0.217921792179218
1.55800910889356e-14,5.78689097589036e-15,0.218021802180218
1.55800910889356e-14,5.78689097589036e-15,0.218121812181218
1.55800910889356e-14,5.78689097589036e-15,0.218221822182218
1.55800910889356e-14,5.78689097589036e-15,0.218321832183218
1.55800910889356e-14,5.78689097589036e-15,0.218421842184218
1.55800910889356e-14,5.78689097589036e-15,0.218521852185219
1.55800910889356e-14,5.78689097589036e-15,0.218621862186219
1.55800910889356e-14,5.78689097589036e-15,0.218721872187219
1.55800910889356e-14,5.78689097589036e-15,0.218821882188219
1.55800910889356e-14,5.78689097589036e-15,0.218921892189219
1.55800910889356e-14,5.78689097589036e-15,0.219021902190219
1.55800910889356e-14,5.78689097589036e-15,0.219121912191219
1.55800910889356e-14,5.78689097589036e-15,0.219221922192219
1.55800910889356e-14,5.78689097589036e-15,0.219321932193219
1.55800910889356e-14,5.78689097589036e-15,0.219421942194219
1.55800910889356e-14,5.78689097589036e-15,0.21952195219522
1.55800910889356e-14,5.78689097589036e-15,0.21962196219622
1.55800910889356e-14,5.78689097589036e-15,0.21972197219722
1.55800910889356e-14,5.78689097589036e-15,0.21982198219822
1.55800910889356e-14,5.78689097589036e-15,0.21992199219922
1.55800910889356e-14,5.78689097589036e-15,0.22002200220022
1.55800910889356e-14,5.78689097589036e-15,0.22012201220122
1.55800910889356e-14,5.78689097589036e-15,0.22022202220222
1.55800910889356e-14,5.78689097589036e-15,0.22032203220322
1.55800910889356e-14,5.78689097589036e-15,0.22042204220422
1.55800910889356e-14,5.78689097589036e-15,0.220522052205221
1.55800910889356e-14,5.78689097589036e-15,0.220622062206221
1.55800910889356e-14,5.78689097589036e-15,0.220722072207221
1.55800910889356e-14,5.78689097589036e-15,0.220822082208221
1.55800910889356e-14,5.78689097589036e-15,0.220922092209221
1.55800910889356e-14,5.78689097589036e-15,0.221022102210221
1.55800910889356e-14,5.78689097589036e-15,0.221122112211221
1.55800910889356e-14,5.78689097589036e-15,0.221222122212221
1.55800910889356e-14,5.78689097589036e-15,0.221322132213221
1.55800910889356e-14,5.78689097589036e-15,0.221422142214221
1.55800910889356e-14,5.78689097589036e-15,0.221522152215222
1.55800910889356e-14,5.78689097589036e-15,0.221622162216222
1.55800910889356e-14,5.78689097589036e-15,0.221722172217222
1.55800910889356e-14,5.78689097589036e-15,0.221822182218222
1.55800910889356e-14,5.78689097589036e-15,0.221922192219222
1.55800910889356e-14,5.78689097589036e-15,0.222022202220222
1.55800910889356e-14,5.78689097589036e-15,0.222122212221222
1.55800910889356e-14,5.78689097589036e-15,0.222222222222222
1.55800910889356e-14,5.78689097589036e-15,0.222322232223222
1.55800910889356e-14,5.78689097589036e-15,0.222422242224222
1.55800910889356e-14,5.78689097589036e-15,0.222522252225223
1.55800910889356e-14,5.78689097589036e-15,0.222622262226223
1.55800910889356e-14,5.78689097589036e-15,0.222722272227223
1.55800910889356e-14,5.78689097589036e-15,0.222822282228223
1.55800910889356e-14,5.78689097589036e-15,0.222922292229223
1.55800910889356e-14,5.78689097589036e-15,0.223022302230223
1.55800910889356e-14,5.78689097589036e-15,0.223122312231223
1.55800910889356e-14,5.78689097589036e-15,0.223222322232223
1.55800910889356e-14,5.78689097589036e-15,0.223322332233223
1.55800910889356e-14,5.78689097589036e-15,0.223422342234223
1.55800910889356e-14,5.78689097589036e-15,0.223522352235224
1.55800910889356e-14,5.78689097589036e-15,0.223622362236224
1.55800910889356e-14,5.78689097589036e-15,0.223722372237224
1.55800910889356e-14,5.78689097589036e-15,0.223822382238224
1.55800910889356e-14,5.78689097589036e-15,0.223922392239224
1.55800910889356e-14,5.78689097589036e-15,0.224022402240224
1.55800910889356e-14,5.78689097589036e-15,0.224122412241224
1.55800910889356e-14,5.78689097589036e-15,0.224222422242224
1.55800910889356e-14,5.78689097589036e-15,0.224322432243224
1.55800910889356e-14,5.78689097589036e-15,0.224422442244224
1.55800910889356e-14,5.78689097589036e-15,0.224522452245225
1.55800910889356e-14,5.78689097589036e-15,0.224622462246225
1.55800910889356e-14,5.78689097589036e-15,0.224722472247225
1.55800910889356e-14,5.78689097589036e-15,0.224822482248225
1.55800910889356e-14,5.78689097589036e-15,0.224922492249225
1.55800910889356e-14,5.78689097589036e-15,0.225022502250225
1.55800910889356e-14,5.78689097589036e-15,0.225122512251225
1.55800910889356e-14,5.78689097589036e-15,0.225222522252225
1.55800910889356e-14,5.78689097589036e-15,0.225322532253225
1.55800910889356e-14,5.78689097589036e-15,0.225422542254225
1.55800910889356e-14,5.78689097589036e-15,0.225522552255226
1.55800910889356e-14,5.78689097589036e-15,0.225622562256226
1.55800910889356e-14,5.78689097589036e-15,0.225722572257226
1.55800910889356e-14,5.78689097589036e-15,0.225822582258226
1.55800910889356e-14,5.78689097589036e-15,0.225922592259226
1.55800910889356e-14,5.78689097589036e-15,0.226022602260226
1.55800910889356e-14,5.78689097589036e-15,0.226122612261226
1.55800910889356e-14,5.78689097589036e-15,0.226222622262226
1.55800910889356e-14,5.78689097589036e-15,0.226322632263226
1.55800910889356e-14,5.78689097589036e-15,0.226422642264226
1.55800910889356e-14,5.78689097589036e-15,0.226522652265227
1.55800910889356e-14,5.78689097589036e-15,0.226622662266227
1.55800910889356e-14,5.78689097589036e-15,0.226722672267227
1.55800910889356e-14,5.78689097589036e-15,0.226822682268227
1.55800910889356e-14,5.78689097589036e-15,0.226922692269227
1.55800910889356e-14,5.78689097589036e-15,0.227022702270227
1.55800910889356e-14,5.78689097589036e-15,0.227122712271227
1.55800910889356e-14,5.78689097589036e-15,0.227222722272227
1.55800910889356e-14,5.78689097589036e-15,0.227322732273227
1.55800910889356e-14,5.78689097589036e-15,0.227422742274227
1.55800910889356e-14,5.78689097589036e-15,0.227522752275228
1.55800910889356e-14,5.78689097589036e-15,0.227622762276228
1.55800910889356e-14,5.78689097589036e-15,0.227722772277228
1.55800910889356e-14,5.78689097589036e-15,0.227822782278228
1.55800910889356e-14,5.78689097589036e-15,0.227922792279228
1.55800910889356e-14,5.78689097589036e-15,0.228022802280228
1.55800910889356e-14,5.78689097589036e-15,0.228122812281228
1.55800910889356e-14,5.78689097589036e-15,0.228222822282228
1.55800910889356e-14,5.78689097589036e-15,0.228322832283228
1.55800910889356e-14,5.78689097589036e-15,0.228422842284228
1.55800910889356e-14,5.78689097589036e-15,0.228522852285229
1.55800910889356e-14,5.78689097589036e-15,0.228622862286229
1.55800910889356e-14,5.78689097589036e-15,0.228722872287229
1.55800910889356e-14,5.78689097589036e-15,0.228822882288229
1.55800910889356e-14,5.78689097589036e-15,0.228922892289229
1.55800910889356e-14,5.78689097589036e-15,0.229022902290229
1.55800910889356e-14,5.78689097589036e-15,0.229122912291229
1.55800910889356e-14,5.78689097589036e-15,0.229222922292229
1.55800910889356e-14,5.78689097589036e-15,0.229322932293229
1.55800910889356e-14,5.78689097589036e-15,0.229422942294229
1.55800910889356e-14,5.78689097589036e-15,0.22952295229523
1.55800910889356e-14,5.78689097589036e-15,0.22962296229623
1.55800910889356e-14,5.78689097589036e-15,0.22972297229723
1.55800910889356e-14,5.78689097589036e-15,0.22982298229823
1.55800910889356e-14,5.78689097589036e-15,0.22992299229923
1.55800910889356e-14,5.78689097589036e-15,0.23002300230023
1.55800910889356e-14,5.78689097589036e-15,0.23012301230123
1.55800910889356e-14,5.78689097589036e-15,0.23022302230223
1.55800910889356e-14,5.78689097589036e-15,0.23032303230323
1.55800910889356e-14,5.78689097589036e-15,0.23042304230423
1.55800910889356e-14,5.78689097589036e-15,0.230523052305231
1.55800910889356e-14,5.78689097589036e-15,0.230623062306231
1.55800910889356e-14,5.78689097589036e-15,0.230723072307231
1.55800910889356e-14,5.78689097589036e-15,0.230823082308231
1.55800910889356e-14,5.78689097589036e-15,0.230923092309231
1.55800910889356e-14,5.78689097589036e-15,0.231023102310231
1.55800910889356e-14,5.78689097589036e-15,0.231123112311231
1.55800910889356e-14,5.78689097589036e-15,0.231223122312231
1.55800910889356e-14,5.78689097589036e-15,0.231323132313231
1.55800910889356e-14,5.78689097589036e-15,0.231423142314231
1.55800910889356e-14,5.78689097589036e-15,0.231523152315232
1.55800910889356e-14,5.78689097589036e-15,0.231623162316232
1.55800910889356e-14,5.78689097589036e-15,0.231723172317232
1.55800910889356e-14,5.78689097589036e-15,0.231823182318232
1.55800910889356e-14,5.78689097589036e-15,0.231923192319232
1.55800910889356e-14,5.78689097589036e-15,0.232023202320232
1.55800910889356e-14,5.78689097589036e-15,0.232123212321232
1.55800910889356e-14,5.78689097589036e-15,0.232223222322232
1.55800910889356e-14,5.78689097589036e-15,0.232323232323232
1.55800910889356e-14,5.78689097589036e-15,0.232423242324232
1.55800910889356e-14,5.78689097589036e-15,0.232523252325233
1.55800910889356e-14,5.78689097589036e-15,0.232623262326233
1.55800910889356e-14,5.78689097589036e-15,0.232723272327233
1.55800910889356e-14,5.78689097589036e-15,0.232823282328233
1.55800910889356e-14,5.78689097589036e-15,0.232923292329233
1.55800910889356e-14,5.78689097589036e-15,0.233023302330233
1.55800910889356e-14,5.78689097589036e-15,0.233123312331233
1.55800910889356e-14,5.78689097589036e-15,0.233223322332233
1.55800910889356e-14,5.78689097589036e-15,0.233323332333233
1.55800910889356e-14,5.78689097589036e-15,0.233423342334233
1.55800910889356e-14,5.78689097589036e-15,0.233523352335234
1.55800910889356e-14,5.78689097589036e-15,0.233623362336234
1.55800910889356e-14,5.78689097589036e-15,0.233723372337234
1.55800910889356e-14,5.78689097589036e-15,0.233823382338234
1.55800910889356e-14,5.78689097589036e-15,0.233923392339234
1.55800910889356e-14,5.78689097589036e-15,0.234023402340234
1.55800910889356e-14,5.78689097589036e-15,0.234123412341234
1.55800910889356e-14,5.78689097589036e-15,0.234223422342234
1.55800910889356e-14,5.78689097589036e-15,0.234323432343234
1.55800910889356e-14,5.78689097589036e-15,0.234423442344234
1.55800910889356e-14,5.78689097589036e-15,0.234523452345235
1.55800910889356e-14,5.78689097589036e-15,0.234623462346235
1.55800910889356e-14,5.78689097589036e-15,0.234723472347235
1.55800910889356e-14,5.78689097589036e-15,0.234823482348235
1.55800910889356e-14,5.78689097589036e-15,0.234923492349235
1.55800910889356e-14,5.78689097589036e-15,0.235023502350235
1.55800910889356e-14,5.78689097589036e-15,0.235123512351235
1.55800910889356e-14,5.78689097589036e-15,0.235223522352235
1.55800910889356e-14,5.78689097589036e-15,0.235323532353235
1.55800910889356e-14,5.78689097589036e-15,0.235423542354235
1.55800910889356e-14,5.78689097589036e-15,0.235523552355236
1.55800910889356e-14,5.78689097589036e-15,0.235623562356236
1.55800910889356e-14,5.78689097589036e-15,0.235723572357236
1.55800910889356e-14,5.78689097589036e-15,0.235823582358236
1.55800910889356e-14,5.78689097589036e-15,0.235923592359236
1.55800910889356e-14,5.78689097589036e-15,0.236023602360236
1.55800910889356e-14,5.78689097589036e-15,0.236123612361236
1.55800910889356e-14,5.78689097589036e-15,0.236223622362236
1.55800910889356e-14,5.78689097589036e-15,0.236323632363236
1.55800910889356e-14,5.78689097589036e-15,0.236423642364236
1.55800910889356e-14,5.78689097589036e-15,0.236523652365237
1.55800910889356e-14,5.78689097589036e-15,0.236623662366237
1.55800910889356e-14,5.78689097589036e-15,0.236723672367237
1.55800910889356e-14,5.78689097589036e-15,0.236823682368237
1.55800910889356e-14,5.78689097589036e-15,0.236923692369237
1.55800910889356e-14,5.78689097589036e-15,0.237023702370237
1.55800910889356e-14,5.78689097589036e-15,0.237123712371237
1.55800910889356e-14,5.78689097589036e-15,0.237223722372237
1.55800910889356e-14,5.78689097589036e-15,0.237323732373237
1.55800910889356e-14,5.78689097589036e-15,0.237423742374237
1.55800910889356e-14,5.78689097589036e-15,0.237523752375238
1.55800910889356e-14,5.78689097589036e-15,0.237623762376238
1.55800910889356e-14,5.78689097589036e-15,0.237723772377238
1.55800910889356e-14,5.78689097589036e-15,0.237823782378238
1.55800910889356e-14,5.78689097589036e-15,0.237923792379238
1.55800910889356e-14,5.78689097589036e-15,0.238023802380238
1.55800910889356e-14,5.78689097589036e-15,0.238123812381238
1.55800910889356e-14,5.78689097589036e-15,0.238223822382238
1.55800910889356e-14,5.78689097589036e-15,0.238323832383238
1.55800910889356e-14,5.78689097589036e-15,0.238423842384238
1.55800910889356e-14,5.78689097589036e-15,0.238523852385239
1.55800910889356e-14,5.78689097589036e-15,0.238623862386239
1.55800910889356e-14,5.78689097589036e-15,0.238723872387239
1.55800910889356e-14,5.78689097589036e-15,0.238823882388239
1.55800910889356e-14,5.78689097589036e-15,0.238923892389239
1.55800910889356e-14,5.78689097589036e-15,0.239023902390239
1.55800910889356e-14,5.78689097589036e-15,0.239123912391239
1.55800910889356e-14,5.78689097589036e-15,0.239223922392239
1.55800910889356e-14,5.78689097589036e-15,0.239323932393239
1.55800910889356e-14,5.78689097589036e-15,0.239423942394239
1.55800910889356e-14,5.78689097589036e-15,0.23952395239524
1.55800910889356e-14,5.78689097589036e-15,0.23962396239624
1.55800910889356e-14,5.78689097589036e-15,0.23972397239724
1.55800910889356e-14,5.78689097589036e-15,0.23982398239824
1.55800910889356e-14,5.78689097589036e-15,0.23992399239924
1.55800910889356e-14,5.78689097589036e-15,0.24002400240024
1.55800910889356e-14,5.78689097589036e-15,0.24012401240124
1.55800910889356e-14,5.78689097589036e-15,0.24022402240224
1.55800910889356e-14,5.78689097589036e-15,0.24032403240324
1.55800910889356e-14,5.78689097589036e-15,0.24042404240424
1.55800910889356e-14,5.78689097589036e-15,0.240524052405241
1.55800910889356e-14,5.78689097589036e-15,0.240624062406241
1.55800910889356e-14,5.78689097589036e-15,0.240724072407241
1.55800910889356e-14,5.78689097589036e-15,0.240824082408241
1.55800910889356e-14,5.78689097589036e-15,0.240924092409241
1.55800910889356e-14,5.78689097589036e-15,0.241024102410241
1.55800910889356e-14,5.78689097589036e-15,0.241124112411241
1.55800910889356e-14,5.78689097589036e-15,0.241224122412241
1.55800910889356e-14,5.78689097589036e-15,0.241324132413241
1.55800910889356e-14,5.78689097589036e-15,0.241424142414241
1.55800910889356e-14,5.78689097589036e-15,0.241524152415242
1.55800910889356e-14,5.78689097589036e-15,0.241624162416242
1.55800910889356e-14,5.78689097589036e-15,0.241724172417242
1.55800910889356e-14,5.78689097589036e-15,0.241824182418242
1.55800910889356e-14,5.78689097589036e-15,0.241924192419242
1.55800910889356e-14,5.78689097589036e-15,0.242024202420242
1.55800910889356e-14,5.78689097589036e-15,0.242124212421242
1.55800910889356e-14,5.78689097589036e-15,0.242224222422242
1.55800910889356e-14,5.78689097589036e-15,0.242324232423242
1.55800910889356e-14,5.78689097589036e-15,0.242424242424242
1.55800910889356e-14,5.78689097589036e-15,0.242524252425243
1.55800910889356e-14,5.78689097589036e-15,0.242624262426243
1.55800910889356e-14,5.78689097589036e-15,0.242724272427243
1.55800910889356e-14,5.78689097589036e-15,0.242824282428243
1.55800910889356e-14,5.78689097589036e-15,0.242924292429243
1.55800910889356e-14,5.78689097589036e-15,0.243024302430243
1.55800910889356e-14,5.78689097589036e-15,0.243124312431243
1.55800910889356e-14,5.78689097589036e-15,0.243224322432243
1.55800910889356e-14,5.78689097589036e-15,0.243324332433243
1.55800910889356e-14,5.78689097589036e-15,0.243424342434243
1.55800910889356e-14,5.78689097589036e-15,0.243524352435244
1.55800910889356e-14,5.78689097589036e-15,0.243624362436244
1.55800910889356e-14,5.78689097589036e-15,0.243724372437244
1.55800910889356e-14,5.78689097589036e-15,0.243824382438244
1.55800910889356e-14,5.78689097589036e-15,0.243924392439244
1.55800910889356e-14,5.78689097589036e-15,0.244024402440244
1.55800910889356e-14,5.78689097589036e-15,0.244124412441244
1.55800910889356e-14,5.78689097589036e-15,0.244224422442244
1.55800910889356e-14,5.78689097589036e-15,0.244324432443244
1.55800910889356e-14,5.78689097589036e-15,0.244424442444244
1.55800910889356e-14,5.78689097589036e-15,0.244524452445245
1.55800910889356e-14,5.78689097589036e-15,0.244624462446245
1.55800910889356e-14,5.78689097589036e-15,0.244724472447245
1.55800910889356e-14,5.78689097589036e-15,0.244824482448245
1.55800910889356e-14,5.78689097589036e-15,0.244924492449245
1.55800910889356e-14,5.78689097589036e-15,0.245024502450245
1.55800910889356e-14,5.78689097589036e-15,0.245124512451245
1.55800910889356e-14,5.78689097589036e-15,0.245224522452245
1.55800910889356e-14,5.78689097589036e-15,0.245324532453245
1.55800910889356e-14,5.78689097589036e-15,0.245424542454245
1.55800910889356e-14,5.78689097589036e-15,0.245524552455246
1.55800910889356e-14,5.78689097589036e-15,0.245624562456246
1.55800910889356e-14,5.78689097589036e-15,0.245724572457246
1.55800910889356e-14,5.78689097589036e-15,0.245824582458246
1.55800910889356e-14,5.78689097589036e-15,0.245924592459246
1.55800910889356e-14,5.78689097589036e-15,0.246024602460246
1.55800910889356e-14,5.78689097589036e-15,0.246124612461246
1.55800910889356e-14,5.78689097589036e-15,0.246224622462246
1.55800910889356e-14,5.78689097589036e-15,0.246324632463246
1.55800910889356e-14,5.78689097589036e-15,0.246424642464246
1.55800910889356e-14,5.78689097589036e-15,0.246524652465247
1.55800910889356e-14,5.78689097589036e-15,0.246624662466247
1.55800910889356e-14,5.78689097589036e-15,0.246724672467247
1.55800910889356e-14,5.78689097589036e-15,0.246824682468247
1.55800910889356e-14,5.78689097589036e-15,0.246924692469247
1.55800910889356e-14,5.78689097589036e-15,0.247024702470247
1.55800910889356e-14,5.78689097589036e-15,0.247124712471247
1.55800910889356e-14,5.78689097589036e-15,0.247224722472247
1.55800910889356e-14,5.78689097589036e-15,0.247324732473247
1.55800910889356e-14,5.78689097589036e-15,0.247424742474247
1.55800910889356e-14,5.78689097589036e-15,0.247524752475248
1.55800910889356e-14,5.78689097589036e-15,0.247624762476248
1.55800910889356e-14,5.78689097589036e-15,0.247724772477248
1.55800910889356e-14,5.78689097589036e-15,0.247824782478248
1.55800910889356e-14,5.78689097589036e-15,0.247924792479248
1.55800910889356e-14,5.78689097589036e-15,0.248024802480248
1.55800910889356e-14,5.78689097589036e-15,0.248124812481248
1.55800910889356e-14,5.78689097589036e-15,0.248224822482248
1.55800910889356e-14,5.78689097589036e-15,0.248324832483248
1.55800910889356e-14,5.78689097589036e-15,0.248424842484248
1.55800910889356e-14,5.78689097589036e-15,0.248524852485249
1.55800910889356e-14,5.78689097589036e-15,0.248624862486249
1.55800910889356e-14,5.78689097589036e-15,0.248724872487249
1.55800910889356e-14,5.78689097589036e-15,0.248824882488249
1.55800910889356e-14,5.78689097589036e-15,0.248924892489249
1.55800910889356e-14,5.78689097589036e-15,0.249024902490249
1.55800910889356e-14,5.78689097589036e-15,0.249124912491249
1.55800910889356e-14,5.78689097589036e-15,0.249224922492249
1.55800910889356e-14,5.78689097589036e-15,0.249324932493249
1.55800910889356e-14,5.78689097589036e-15,0.249424942494249
1.55800910889356e-14,5.78689097589036e-15,0.24952495249525
1.55800910889356e-14,5.78689097589036e-15,0.24962496249625
1.55800910889356e-14,5.78689097589036e-15,0.24972497249725
1.55800910889356e-14,5.78689097589036e-15,0.24982498249825
1.55800910889356e-14,5.78689097589036e-15,0.24992499249925
1.55800910889356e-14,5.78689097589036e-15,0.25002500250025
1.55800910889356e-14,5.78689097589036e-15,0.25012501250125
1.55800910889356e-14,5.78689097589036e-15,0.25022502250225
1.55800910889356e-14,5.78689097589036e-15,0.25032503250325
1.55800910889356e-14,5.78689097589036e-15,0.25042504250425
1.55800910889356e-14,5.78689097589036e-15,0.250525052505251
1.55800910889356e-14,5.78689097589036e-15,0.250625062506251
1.55800910889356e-14,5.78689097589036e-15,0.250725072507251
1.55800910889356e-14,5.78689097589036e-15,0.250825082508251
1.55800910889356e-14,5.78689097589036e-15,0.250925092509251
1.55800910889356e-14,5.78689097589036e-15,0.251025102510251
1.55800910889356e-14,5.78689097589036e-15,0.251125112511251
1.55800910889356e-14,5.78689097589036e-15,0.251225122512251
1.55800910889356e-14,5.78689097589036e-15,0.251325132513251
1.55800910889356e-14,5.78689097589036e-15,0.251425142514251
1.55800910889356e-14,5.78689097589036e-15,0.251525152515252
1.55800910889356e-14,5.78689097589036e-15,0.251625162516252
1.55800910889356e-14,5.78689097589036e-15,0.251725172517252
1.55800910889356e-14,5.78689097589036e-15,0.251825182518252
1.55800910889356e-14,5.78689097589036e-15,0.251925192519252
1.55800910889356e-14,5.78689097589036e-15,0.252025202520252
1.55800910889356e-14,5.78689097589036e-15,0.252125212521252
1.55800910889356e-14,5.78689097589036e-15,0.252225222522252
1.55800910889356e-14,5.78689097589036e-15,0.252325232523252
1.55800910889356e-14,5.78689097589036e-15,0.252425242524252
1.55800910889356e-14,5.78689097589036e-15,0.252525252525253
1.55800910889356e-14,5.78689097589036e-15,0.252625262526253
1.55800910889356e-14,5.78689097589036e-15,0.252725272527253
1.55800910889356e-14,5.78689097589036e-15,0.252825282528253
1.55800910889356e-14,5.78689097589036e-15,0.252925292529253
1.55800910889356e-14,5.78689097589036e-15,0.253025302530253
1.55800910889356e-14,5.78689097589036e-15,0.253125312531253
1.55800910889356e-14,5.78689097589036e-15,0.253225322532253
1.55800910889356e-14,5.78689097589036e-15,0.253325332533253
1.55800910889356e-14,5.78689097589036e-15,0.253425342534253
1.55800910889356e-14,5.78689097589036e-15,0.253525352535254
1.55800910889356e-14,5.78689097589036e-15,0.253625362536254
1.55800910889356e-14,5.78689097589036e-15,0.253725372537254
1.55800910889356e-14,5.78689097589036e-15,0.253825382538254
1.55800910889356e-14,5.78689097589036e-15,0.253925392539254
1.55800910889356e-14,5.78689097589036e-15,0.254025402540254
1.55800910889356e-14,5.78689097589036e-15,0.254125412541254
1.55800910889356e-14,5.78689097589036e-15,0.254225422542254
1.55800910889356e-14,5.78689097589036e-15,0.254325432543254
1.55800910889356e-14,5.78689097589036e-15,0.254425442544254
1.55800910889356e-14,5.78689097589036e-15,0.254525452545255
1.55800910889356e-14,5.78689097589036e-15,0.254625462546255
1.55800910889356e-14,5.78689097589036e-15,0.254725472547255
1.55800910889356e-14,5.78689097589036e-15,0.254825482548255
1.55800910889356e-14,5.78689097589036e-15,0.254925492549255
1.55800910889356e-14,5.78689097589036e-15,0.255025502550255
1.55800910889356e-14,5.78689097589036e-15,0.255125512551255
1.55800910889356e-14,5.78689097589036e-15,0.255225522552255
1.55800910889356e-14,5.78689097589036e-15,0.255325532553255
1.55800910889356e-14,5.78689097589036e-15,0.255425542554255
1.55800910889356e-14,5.78689097589036e-15,0.255525552555256
1.55800910889356e-14,5.78689097589036e-15,0.255625562556256
1.55800910889356e-14,5.78689097589036e-15,0.255725572557256
1.55800910889356e-14,5.78689097589036e-15,0.255825582558256
1.55800910889356e-14,5.78689097589036e-15,0.255925592559256
1.55800910889356e-14,5.78689097589036e-15,0.256025602560256
1.55800910889356e-14,5.78689097589036e-15,0.256125612561256
1.55800910889356e-14,5.78689097589036e-15,0.256225622562256
1.55800910889356e-14,5.78689097589036e-15,0.256325632563256
1.55800910889356e-14,5.78689097589036e-15,0.256425642564256
1.55800910889356e-14,5.78689097589036e-15,0.256525652565257
1.55800910889356e-14,5.78689097589036e-15,0.256625662566257
1.55800910889356e-14,5.78689097589036e-15,0.256725672567257
1.55800910889356e-14,5.78689097589036e-15,0.256825682568257
1.55800910889356e-14,5.78689097589036e-15,0.256925692569257
1.55800910889356e-14,5.78689097589036e-15,0.257025702570257
1.55800910889356e-14,5.78689097589036e-15,0.257125712571257
1.55800910889356e-14,5.78689097589036e-15,0.257225722572257
1.55800910889356e-14,5.78689097589036e-15,0.257325732573257
1.55800910889356e-14,5.78689097589036e-15,0.257425742574257
1.55800910889356e-14,5.78689097589036e-15,0.257525752575258
1.55800910889356e-14,5.78689097589036e-15,0.257625762576258
1.55800910889356e-14,5.78689097589036e-15,0.257725772577258
1.55800910889356e-14,5.78689097589036e-15,0.257825782578258
1.55800910889356e-14,5.78689097589036e-15,0.257925792579258
1.55800910889356e-14,5.78689097589036e-15,0.258025802580258
1.55800910889356e-14,5.78689097589036e-15,0.258125812581258
1.55800910889356e-14,5.78689097589036e-15,0.258225822582258
1.55800910889356e-14,5.78689097589036e-15,0.258325832583258
1.55800910889356e-14,5.78689097589036e-15,0.258425842584258
1.55800910889356e-14,5.78689097589036e-15,0.258525852585259
1.55800910889356e-14,5.78689097589036e-15,0.258625862586259
1.55800910889356e-14,5.78689097589036e-15,0.258725872587259
1.55800910889356e-14,5.78689097589036e-15,0.258825882588259
1.55800910889356e-14,5.78689097589036e-15,0.258925892589259
1.55800910889356e-14,5.78689097589036e-15,0.259025902590259
1.55800910889356e-14,5.78689097589036e-15,0.259125912591259
1.55800910889356e-14,5.78689097589036e-15,0.259225922592259
1.55800910889356e-14,5.78689097589036e-15,0.259325932593259
1.55800910889356e-14,5.78689097589036e-15,0.259425942594259
1.55800910889356e-14,5.78689097589036e-15,0.25952595259526
1.55800910889356e-14,5.78689097589036e-15,0.25962596259626
1.55800910889356e-14,5.78689097589036e-15,0.25972597259726
1.55800910889356e-14,5.78689097589036e-15,0.25982598259826
1.55800910889356e-14,5.78689097589036e-15,0.25992599259926
1.55800910889356e-14,5.78689097589036e-15,0.26002600260026
1.55800910889356e-14,5.78689097589036e-15,0.26012601260126
1.55800910889356e-14,5.78689097589036e-15,0.26022602260226
1.55800910889356e-14,5.78689097589036e-15,0.26032603260326
1.55800910889356e-14,5.78689097589036e-15,0.26042604260426
1.55800910889356e-14,5.78689097589036e-15,0.260526052605261
1.55800910889356e-14,5.78689097589036e-15,0.260626062606261
1.55800910889356e-14,5.78689097589036e-15,0.260726072607261
1.55800910889356e-14,5.78689097589036e-15,0.260826082608261
1.55800910889356e-14,5.78689097589036e-15,0.260926092609261
1.55800910889356e-14,5.78689097589036e-15,0.261026102610261
1.55800910889356e-14,5.78689097589036e-15,0.261126112611261
1.55800910889356e-14,5.78689097589036e-15,0.261226122612261
1.55800910889356e-14,5.78689097589036e-15,0.261326132613261
1.55800910889356e-14,5.78689097589036e-15,0.261426142614261
1.55800910889356e-14,5.78689097589036e-15,0.261526152615262
1.55800910889356e-14,5.78689097589036e-15,0.261626162616262
1.55800910889356e-14,5.78689097589036e-15,0.261726172617262
1.55800910889356e-14,5.78689097589036e-15,0.261826182618262
1.55800910889356e-14,5.78689097589036e-15,0.261926192619262
1.55800910889356e-14,5.78689097589036e-15,0.262026202620262
1.55800910889356e-14,5.78689097589036e-15,0.262126212621262
1.55800910889356e-14,5.78689097589036e-15,0.262226222622262
1.55800910889356e-14,5.78689097589036e-15,0.262326232623262
1.55800910889356e-14,5.78689097589036e-15,0.262426242624262
1.55800910889356e-14,5.78689097589036e-15,0.262526252625263
1.55800910889356e-14,5.78689097589036e-15,0.262626262626263
1.55800910889356e-14,5.78689097589036e-15,0.262726272627263
1.55800910889356e-14,5.78689097589036e-15,0.262826282628263
1.55800910889356e-14,5.78689097589036e-15,0.262926292629263
1.55800910889356e-14,5.78689097589036e-15,0.263026302630263
1.55800910889356e-14,5.78689097589036e-15,0.263126312631263
1.55800910889356e-14,5.78689097589036e-15,0.263226322632263
1.55800910889356e-14,5.78689097589036e-15,0.263326332633263
1.55800910889356e-14,5.78689097589036e-15,0.263426342634263
1.55800910889356e-14,5.78689097589036e-15,0.263526352635264
1.55800910889356e-14,5.78689097589036e-15,0.263626362636264
1.55800910889356e-14,5.78689097589036e-15,0.263726372637264
1.55800910889356e-14,5.78689097589036e-15,0.263826382638264
1.55800910889356e-14,5.78689097589036e-15,0.263926392639264
1.55800910889356e-14,5.78689097589036e-15,0.264026402640264
1.55800910889356e-14,5.78689097589036e-15,0.264126412641264
1.55800910889356e-14,5.78689097589036e-15,0.264226422642264
1.55800910889356e-14,5.78689097589036e-15,0.264326432643264
1.55800910889356e-14,5.78689097589036e-15,0.264426442644264
1.55800910889356e-14,5.78689097589036e-15,0.264526452645265
1.55800910889356e-14,5.78689097589036e-15,0.264626462646265
1.55800910889356e-14,5.78689097589036e-15,0.264726472647265
1.55800910889356e-14,5.78689097589036e-15,0.264826482648265
1.55800910889356e-14,5.78689097589036e-15,0.264926492649265
1.55800910889356e-14,5.78689097589036e-15,0.265026502650265
1.55800910889356e-14,5.78689097589036e-15,0.265126512651265
1.55800910889356e-14,5.78689097589036e-15,0.265226522652265
1.55800910889356e-14,5.78689097589036e-15,0.265326532653265
1.55800910889356e-14,5.78689097589036e-15,0.265426542654265
1.55800910889356e-14,5.78689097589036e-15,0.265526552655266
1.55800910889356e-14,5.78689097589036e-15,0.265626562656266
1.55800910889356e-14,5.78689097589036e-15,0.265726572657266
1.55800910889356e-14,5.78689097589036e-15,0.265826582658266
1.55800910889356e-14,5.78689097589036e-15,0.265926592659266
1.55800910889356e-14,5.78689097589036e-15,0.266026602660266
1.55800910889356e-14,5.78689097589036e-15,0.266126612661266
1.55800910889356e-14,5.78689097589036e-15,0.266226622662266
1.55800910889356e-14,5.78689097589036e-15,0.266326632663266
1.55800910889356e-14,5.78689097589036e-15,0.266426642664266
1.55800910889356e-14,5.78689097589036e-15,0.266526652665267
1.55800910889356e-14,5.78689097589036e-15,0.266626662666267
1.55800910889356e-14,5.78689097589036e-15,0.266726672667267
1.55800910889356e-14,5.78689097589036e-15,0.266826682668267
1.55800910889356e-14,5.78689097589036e-15,0.266926692669267
1.55800910889356e-14,5.78689097589036e-15,0.267026702670267
1.55800910889356e-14,5.78689097589036e-15,0.267126712671267
1.55800910889356e-14,5.78689097589036e-15,0.267226722672267
1.55800910889356e-14,5.78689097589036e-15,0.267326732673267
1.55800910889356e-14,5.78689097589036e-15,0.267426742674267
1.55800910889356e-14,5.78689097589036e-15,0.267526752675268
1.55800910889356e-14,5.78689097589036e-15,0.267626762676268
1.55800910889356e-14,5.78689097589036e-15,0.267726772677268
1.55800910889356e-14,5.78689097589036e-15,0.267826782678268
1.55800910889356e-14,5.78689097589036e-15,0.267926792679268
1.55800910889356e-14,5.78689097589036e-15,0.268026802680268
1.55800910889356e-14,5.78689097589036e-15,0.268126812681268
1.55800910889356e-14,5.78689097589036e-15,0.268226822682268
1.55800910889356e-14,5.78689097589036e-15,0.268326832683268
1.55800910889356e-14,5.78689097589036e-15,0.268426842684268
1.55800910889356e-14,5.78689097589036e-15,0.268526852685269
1.55800910889356e-14,5.78689097589036e-15,0.268626862686269
1.55800910889356e-14,5.78689097589036e-15,0.268726872687269
1.55800910889356e-14,5.78689097589036e-15,0.268826882688269
1.55800910889356e-14,5.78689097589036e-15,0.268926892689269
1.55800910889356e-14,5.78689097589036e-15,0.269026902690269
1.55800910889356e-14,5.78689097589036e-15,0.269126912691269
1.55800910889356e-14,5.78689097589036e-15,0.269226922692269
1.55800910889356e-14,5.78689097589036e-15,0.269326932693269
1.55800910889356e-14,5.78689097589036e-15,0.269426942694269
1.55800910889356e-14,5.78689097589036e-15,0.26952695269527
1.55800910889356e-14,5.78689097589036e-15,0.26962696269627
1.55800910889356e-14,5.78689097589036e-15,0.26972697269727
1.55800910889356e-14,5.78689097589036e-15,0.26982698269827
1.55800910889356e-14,5.78689097589036e-15,0.26992699269927
1.55800910889356e-14,5.78689097589036e-15,0.27002700270027
1.55800910889356e-14,5.78689097589036e-15,0.27012701270127
1.55800910889356e-14,5.78689097589036e-15,0.27022702270227
1.55800910889356e-14,5.78689097589036e-15,0.27032703270327
1.55800910889356e-14,5.78689097589036e-15,0.27042704270427
1.55800910889356e-14,5.78689097589036e-15,0.270527052705271
1.55800910889356e-14,5.78689097589036e-15,0.270627062706271
1.55800910889356e-14,5.78689097589036e-15,0.270727072707271
1.55800910889356e-14,5.78689097589036e-15,0.270827082708271
1.55800910889356e-14,5.78689097589036e-15,0.270927092709271
1.55800910889356e-14,5.78689097589036e-15,0.271027102710271
1.55800910889356e-14,5.78689097589036e-15,0.271127112711271
1.55800910889356e-14,5.78689097589036e-15,0.271227122712271
1.55800910889356e-14,5.78689097589036e-15,0.271327132713271
1.55800910889356e-14,5.78689097589036e-15,0.271427142714271
1.55800910889356e-14,5.78689097589036e-15,0.271527152715272
1.55800910889356e-14,5.78689097589036e-15,0.271627162716272
1.55800910889356e-14,5.78689097589036e-15,0.271727172717272
1.55800910889356e-14,5.78689097589036e-15,0.271827182718272
1.55800910889356e-14,5.78689097589036e-15,0.271927192719272
1.55800910889356e-14,5.78689097589036e-15,0.272027202720272
1.55800910889356e-14,5.78689097589036e-15,0.272127212721272
1.55800910889356e-14,5.78689097589036e-15,0.272227222722272
1.55800910889356e-14,5.78689097589036e-15,0.272327232723272
1.55800910889356e-14,5.78689097589036e-15,0.272427242724272
1.55800910889356e-14,5.78689097589036e-15,0.272527252725273
1.55800910889356e-14,5.78689097589036e-15,0.272627262726273
1.55800910889356e-14,5.78689097589036e-15,0.272727272727273
1.55800910889356e-14,5.78689097589036e-15,0.272827282728273
1.55800910889356e-14,5.78689097589036e-15,0.272927292729273
1.55800910889356e-14,5.78689097589036e-15,0.273027302730273
1.55800910889356e-14,5.78689097589036e-15,0.273127312731273
1.55800910889356e-14,5.78689097589036e-15,0.273227322732273
1.55800910889356e-14,5.78689097589036e-15,0.273327332733273
1.55800910889356e-14,5.78689097589036e-15,0.273427342734273
1.55800910889356e-14,5.78689097589036e-15,0.273527352735274
1.55800910889356e-14,5.78689097589036e-15,0.273627362736274
1.55800910889356e-14,5.78689097589036e-15,0.273727372737274
1.55800910889356e-14,5.78689097589036e-15,0.273827382738274
1.55800910889356e-14,5.78689097589036e-15,0.273927392739274
1.55800910889356e-14,5.78689097589036e-15,0.274027402740274
1.55800910889356e-14,5.78689097589036e-15,0.274127412741274
1.55800910889356e-14,5.78689097589036e-15,0.274227422742274
1.55800910889356e-14,5.78689097589036e-15,0.274327432743274
1.55800910889356e-14,5.78689097589036e-15,0.274427442744274
1.55800910889356e-14,5.78689097589036e-15,0.274527452745275
1.55800910889356e-14,5.78689097589036e-15,0.274627462746275
1.55800910889356e-14,5.78689097589036e-15,0.274727472747275
1.55800910889356e-14,5.78689097589036e-15,0.274827482748275
1.55800910889356e-14,5.78689097589036e-15,0.274927492749275
1.55800910889356e-14,5.78689097589036e-15,0.275027502750275
1.55800910889356e-14,5.78689097589036e-15,0.275127512751275
1.55800910889356e-14,5.78689097589036e-15,0.275227522752275
1.55800910889356e-14,5.78689097589036e-15,0.275327532753275
1.55800910889356e-14,5.78689097589036e-15,0.275427542754275
1.55800910889356e-14,5.78689097589036e-15,0.275527552755276
1.55800910889356e-14,5.78689097589036e-15,0.275627562756276
1.55800910889356e-14,5.78689097589036e-15,0.275727572757276
1.55800910889356e-14,5.78689097589036e-15,0.275827582758276
1.55800910889356e-14,5.78689097589036e-15,0.275927592759276
1.55800910889356e-14,5.78689097589036e-15,0.276027602760276
1.55800910889356e-14,5.78689097589036e-15,0.276127612761276
1.55800910889356e-14,5.78689097589036e-15,0.276227622762276
1.55800910889356e-14,5.78689097589036e-15,0.276327632763276
1.55800910889356e-14,5.78689097589036e-15,0.276427642764276
1.55800910889356e-14,5.78689097589036e-15,0.276527652765277
1.55800910889356e-14,5.78689097589036e-15,0.276627662766277
1.55800910889356e-14,5.78689097589036e-15,0.276727672767277
1.55800910889356e-14,5.78689097589036e-15,0.276827682768277
1.55800910889356e-14,5.78689097589036e-15,0.276927692769277
1.55800910889356e-14,5.78689097589036e-15,0.277027702770277
1.55800910889356e-14,5.78689097589036e-15,0.277127712771277
1.55800910889356e-14,5.78689097589036e-15,0.277227722772277
1.55800910889356e-14,5.78689097589036e-15,0.277327732773277
1.55800910889356e-14,5.78689097589036e-15,0.277427742774277
1.55800910889356e-14,5.78689097589036e-15,0.277527752775278
1.55800910889356e-14,5.78689097589036e-15,0.277627762776278
1.55800910889356e-14,5.78689097589036e-15,0.277727772777278
1.55800910889356e-14,5.78689097589036e-15,0.277827782778278
1.55800910889356e-14,5.78689097589036e-15,0.277927792779278
1.55800910889356e-14,5.78689097589036e-15,0.278027802780278
1.55800910889356e-14,5.78689097589036e-15,0.278127812781278
1.55800910889356e-14,5.78689097589036e-15,0.278227822782278
1.55800910889356e-14,5.78689097589036e-15,0.278327832783278
1.55800910889356e-14,5.78689097589036e-15,0.278427842784278
1.55800910889356e-14,5.78689097589036e-15,0.278527852785279
1.55800910889356e-14,5.78689097589036e-15,0.278627862786279
1.55800910889356e-14,5.78689097589036e-15,0.278727872787279
1.55800910889356e-14,5.78689097589036e-15,0.278827882788279
1.55800910889356e-14,5.78689097589036e-15,0.278927892789279
1.55800910889356e-14,5.78689097589036e-15,0.279027902790279
1.55800910889356e-14,5.78689097589036e-15,0.279127912791279
1.55800910889356e-14,5.78689097589036e-15,0.279227922792279
1.55800910889356e-14,5.78689097589036e-15,0.279327932793279
1.55800910889356e-14,5.78689097589036e-15,0.279427942794279
1.55800910889356e-14,5.78689097589036e-15,0.27952795279528
1.55800910889356e-14,5.78689097589036e-15,0.27962796279628
1.55800910889356e-14,5.78689097589036e-15,0.27972797279728
1.55800910889356e-14,5.78689097589036e-15,0.27982798279828
1.55800910889356e-14,5.78689097589036e-15,0.27992799279928
1.55800910889356e-14,5.78689097589036e-15,0.28002800280028
1.55800910889356e-14,5.78689097589036e-15,0.28012801280128
1.55800910889356e-14,5.78689097589036e-15,0.28022802280228
1.55800910889356e-14,5.78689097589036e-15,0.28032803280328
1.55800910889356e-14,5.78689097589036e-15,0.28042804280428
1.55800910889356e-14,5.78689097589036e-15,0.280528052805281
1.55800910889356e-14,5.78689097589036e-15,0.280628062806281
1.55800910889356e-14,5.78689097589036e-15,0.280728072807281
1.55800910889356e-14,5.78689097589036e-15,0.280828082808281
1.55800910889356e-14,5.78689097589036e-15,0.280928092809281
1.55800910889356e-14,5.78689097589036e-15,0.281028102810281
1.55800910889356e-14,5.78689097589036e-15,0.281128112811281
1.55800910889356e-14,5.78689097589036e-15,0.281228122812281
1.55800910889356e-14,5.78689097589036e-15,0.281328132813281
1.55800910889356e-14,5.78689097589036e-15,0.281428142814281
1.55800910889356e-14,5.78689097589036e-15,0.281528152815282
1.55800910889356e-14,5.78689097589036e-15,0.281628162816282
1.55800910889356e-14,5.78689097589036e-15,0.281728172817282
1.55800910889356e-14,5.78689097589036e-15,0.281828182818282
1.55800910889356e-14,5.78689097589036e-15,0.281928192819282
1.55800910889356e-14,5.78689097589036e-15,0.282028202820282
1.55800910889356e-14,5.78689097589036e-15,0.282128212821282
1.55800910889356e-14,5.78689097589036e-15,0.282228222822282
1.55800910889356e-14,5.78689097589036e-15,0.282328232823282
1.55800910889356e-14,5.78689097589036e-15,0.282428242824282
1.55800910889356e-14,5.78689097589036e-15,0.282528252825283
1.55800910889356e-14,5.78689097589036e-15,0.282628262826283
1.55800910889356e-14,5.78689097589036e-15,0.282728272827283
1.55800910889356e-14,5.78689097589036e-15,0.282828282828283
1.55800910889356e-14,5.78689097589036e-15,0.282928292829283
1.55800910889356e-14,5.78689097589036e-15,0.283028302830283
1.55800910889356e-14,5.78689097589036e-15,0.283128312831283
1.55800910889356e-14,5.78689097589036e-15,0.283228322832283
1.55800910889356e-14,5.78689097589036e-15,0.283328332833283
1.55800910889356e-14,5.78689097589036e-15,0.283428342834283
1.55800910889356e-14,5.78689097589036e-15,0.283528352835284
1.55800910889356e-14,5.78689097589036e-15,0.283628362836284
1.55800910889356e-14,5.78689097589036e-15,0.283728372837284
1.55800910889356e-14,5.78689097589036e-15,0.283828382838284
1.55800910889356e-14,5.78689097589036e-15,0.283928392839284
1.55800910889356e-14,5.78689097589036e-15,0.284028402840284
1.55800910889356e-14,5.78689097589036e-15,0.284128412841284
1.55800910889356e-14,5.78689097589036e-15,0.284228422842284
1.55800910889356e-14,5.78689097589036e-15,0.284328432843284
1.55800910889356e-14,5.78689097589036e-15,0.284428442844284
1.55800910889356e-14,5.78689097589036e-15,0.284528452845285
1.55800910889356e-14,5.78689097589036e-15,0.284628462846285
1.55800910889356e-14,5.78689097589036e-15,0.284728472847285
1.55800910889356e-14,5.78689097589036e-15,0.284828482848285
1.55800910889356e-14,5.78689097589036e-15,0.284928492849285
1.55800910889356e-14,5.78689097589036e-15,0.285028502850285
1.55800910889356e-14,5.78689097589036e-15,0.285128512851285
1.55800910889356e-14,5.78689097589036e-15,0.285228522852285
1.55800910889356e-14,5.78689097589036e-15,0.285328532853285
1.55800910889356e-14,5.78689097589036e-15,0.285428542854285
1.55800910889356e-14,5.78689097589036e-15,0.285528552855286
1.55800910889356e-14,5.78689097589036e-15,0.285628562856286
1.55800910889356e-14,5.78689097589036e-15,0.285728572857286
1.55800910889356e-14,5.78689097589036e-15,0.285828582858286
1.55800910889356e-14,5.78689097589036e-15,0.285928592859286
1.55800910889356e-14,5.78689097589036e-15,0.286028602860286
1.55800910889356e-14,5.78689097589036e-15,0.286128612861286
1.55800910889356e-14,5.78689097589036e-15,0.286228622862286
1.55800910889356e-14,5.78689097589036e-15,0.286328632863286
1.55800910889356e-14,5.78689097589036e-15,0.286428642864286
1.55800910889356e-14,5.78689097589036e-15,0.286528652865287
1.55800910889356e-14,5.78689097589036e-15,0.286628662866287
1.55800910889356e-14,5.78689097589036e-15,0.286728672867287
1.55800910889356e-14,5.78689097589036e-15,0.286828682868287
1.55800910889356e-14,5.78689097589036e-15,0.286928692869287
1.55800910889356e-14,5.78689097589036e-15,0.287028702870287
1.55800910889356e-14,5.78689097589036e-15,0.287128712871287
1.55800910889356e-14,5.78689097589036e-15,0.287228722872287
1.55800910889356e-14,5.78689097589036e-15,0.287328732873287
1.55800910889356e-14,5.78689097589036e-15,0.287428742874287
1.55800910889356e-14,5.78689097589036e-15,0.287528752875288
1.55800910889356e-14,5.78689097589036e-15,0.287628762876288
1.55800910889356e-14,5.78689097589036e-15,0.287728772877288
1.55800910889356e-14,5.78689097589036e-15,0.287828782878288
1.55800910889356e-14,5.78689097589036e-15,0.287928792879288
1.55800910889356e-14,5.78689097589036e-15,0.288028802880288
1.55800910889356e-14,5.78689097589036e-15,0.288128812881288
1.55800910889356e-14,5.78689097589036e-15,0.288228822882288
1.55800910889356e-14,5.78689097589036e-15,0.288328832883288
1.55800910889356e-14,5.78689097589036e-15,0.288428842884288
1.55800910889356e-14,5.78689097589036e-15,0.288528852885289
1.55800910889356e-14,5.78689097589036e-15,0.288628862886289
1.55800910889356e-14,5.78689097589036e-15,0.288728872887289
1.55800910889356e-14,5.78689097589036e-15,0.288828882888289
1.55800910889356e-14,5.78689097589036e-15,0.288928892889289
1.55800910889356e-14,5.78689097589036e-15,0.289028902890289
1.55800910889356e-14,5.78689097589036e-15,0.289128912891289
1.55800910889356e-14,5.78689097589036e-15,0.289228922892289
1.55800910889356e-14,5.78689097589036e-15,0.289328932893289
1.55800910889356e-14,5.78689097589036e-15,0.289428942894289
1.55800910889356e-14,5.78689097589036e-15,0.28952895289529
1.55800910889356e-14,5.78689097589036e-15,0.28962896289629
1.55800910889356e-14,5.78689097589036e-15,0.28972897289729
1.55800910889356e-14,5.78689097589036e-15,0.28982898289829
1.55800910889356e-14,5.78689097589036e-15,0.28992899289929
1.55800910889356e-14,5.78689097589036e-15,0.29002900290029
1.55800910889356e-14,5.78689097589036e-15,0.29012901290129
1.55800910889356e-14,5.78689097589036e-15,0.29022902290229
1.55800910889356e-14,5.78689097589036e-15,0.29032903290329
1.55800910889356e-14,5.78689097589036e-15,0.29042904290429
1.55800910889356e-14,5.78689097589036e-15,0.290529052905291
1.55800910889356e-14,5.78689097589036e-15,0.290629062906291
1.55800910889356e-14,5.78689097589036e-15,0.290729072907291
1.55800910889356e-14,5.78689097589036e-15,0.290829082908291
1.55800910889356e-14,5.78689097589036e-15,0.290929092909291
1.55800910889356e-14,5.78689097589036e-15,0.291029102910291
1.55800910889356e-14,5.78689097589036e-15,0.291129112911291
1.55800910889356e-14,5.78689097589036e-15,0.291229122912291
1.55800910889356e-14,5.78689097589036e-15,0.291329132913291
1.55800910889356e-14,5.78689097589036e-15,0.291429142914291
1.55800910889356e-14,5.78689097589036e-15,0.291529152915292
1.55800910889356e-14,5.78689097589036e-15,0.291629162916292
1.55800910889356e-14,5.78689097589036e-15,0.291729172917292
1.55800910889356e-14,5.78689097589036e-15,0.291829182918292
1.55800910889356e-14,5.78689097589036e-15,0.291929192919292
1.55800910889356e-14,5.78689097589036e-15,0.292029202920292
1.55800910889356e-14,5.78689097589036e-15,0.292129212921292
1.55800910889356e-14,5.78689097589036e-15,0.292229222922292
1.55800910889356e-14,5.78689097589036e-15,0.292329232923292
1.55800910889356e-14,5.78689097589036e-15,0.292429242924292
1.55800910889356e-14,5.78689097589036e-15,0.292529252925293
1.55800910889356e-14,5.78689097589036e-15,0.292629262926293
1.55800910889356e-14,5.78689097589036e-15,0.292729272927293
1.55800910889356e-14,5.78689097589036e-15,0.292829282928293
1.55800910889356e-14,5.78689097589036e-15,0.292929292929293
1.55800910889356e-14,5.78689097589036e-15,0.293029302930293
1.55800910889356e-14,5.78689097589036e-15,0.293129312931293
1.55800910889356e-14,5.78689097589036e-15,0.293229322932293
1.55800910889356e-14,5.78689097589036e-15,0.293329332933293
1.55800910889356e-14,5.78689097589036e-15,0.293429342934293
1.55800910889356e-14,5.78689097589036e-15,0.293529352935294
1.55800910889356e-14,5.78689097589036e-15,0.293629362936294
1.55800910889356e-14,5.78689097589036e-15,0.293729372937294
1.55800910889356e-14,5.78689097589036e-15,0.293829382938294
1.55800910889356e-14,5.78689097589036e-15,0.293929392939294
1.55800910889356e-14,5.78689097589036e-15,0.294029402940294
1.55800910889356e-14,5.78689097589036e-15,0.294129412941294
1.55800910889356e-14,5.78689097589036e-15,0.294229422942294
1.55800910889356e-14,5.78689097589036e-15,0.294329432943294
1.55800910889356e-14,5.78689097589036e-15,0.294429442944294
1.55800910889356e-14,5.78689097589036e-15,0.294529452945295
1.55800910889356e-14,5.78689097589036e-15,0.294629462946295
1.55800910889356e-14,5.78689097589036e-15,0.294729472947295
1.55800910889356e-14,5.78689097589036e-15,0.294829482948295
1.55800910889356e-14,5.78689097589036e-15,0.294929492949295
1.55800910889356e-14,5.78689097589036e-15,0.295029502950295
1.55800910889356e-14,5.78689097589036e-15,0.295129512951295
1.55800910889356e-14,5.78689097589036e-15,0.295229522952295
1.55800910889356e-14,5.78689097589036e-15,0.295329532953295
1.55800910889356e-14,5.78689097589036e-15,0.295429542954295
1.55800910889356e-14,5.78689097589036e-15,0.295529552955296
1.55800910889356e-14,5.78689097589036e-15,0.295629562956296
1.55800910889356e-14,5.78689097589036e-15,0.295729572957296
1.55800910889356e-14,5.78689097589036e-15,0.295829582958296
1.55800910889356e-14,5.78689097589036e-15,0.295929592959296
1.55800910889356e-14,5.78689097589036e-15,0.296029602960296
1.55800910889356e-14,5.78689097589036e-15,0.296129612961296
1.55800910889356e-14,5.78689097589036e-15,0.296229622962296
1.55800910889356e-14,5.78689097589036e-15,0.296329632963296
1.55800910889356e-14,5.78689097589036e-15,0.296429642964296
1.55800910889356e-14,5.78689097589036e-15,0.296529652965297
1.55800910889356e-14,5.78689097589036e-15,0.296629662966297
1.55800910889356e-14,5.78689097589036e-15,0.296729672967297
1.55800910889356e-14,5.78689097589036e-15,0.296829682968297
1.55800910889356e-14,5.78689097589036e-15,0.296929692969297
1.55800910889356e-14,5.78689097589036e-15,0.297029702970297
1.55800910889356e-14,5.78689097589036e-15,0.297129712971297
1.55800910889356e-14,5.78689097589036e-15,0.297229722972297
1.55800910889356e-14,5.78689097589036e-15,0.297329732973297
1.55800910889356e-14,5.78689097589036e-15,0.297429742974297
1.55800910889356e-14,5.78689097589036e-15,0.297529752975298
1.55800910889356e-14,5.78689097589036e-15,0.297629762976298
1.55800910889356e-14,5.78689097589036e-15,0.297729772977298
1.55800910889356e-14,5.78689097589036e-15,0.297829782978298
1.55800910889356e-14,5.78689097589036e-15,0.297929792979298
1.55800910889356e-14,5.78689097589036e-15,0.298029802980298
1.55800910889356e-14,5.78689097589036e-15,0.298129812981298
1.55800910889356e-14,5.78689097589036e-15,0.298229822982298
1.55800910889356e-14,5.78689097589036e-15,0.298329832983298
1.55800910889356e-14,5.78689097589036e-15,0.298429842984298
1.55800910889356e-14,5.78689097589036e-15,0.298529852985299
1.55800910889356e-14,5.78689097589036e-15,0.298629862986299
1.55800910889356e-14,5.78689097589036e-15,0.298729872987299
1.55800910889356e-14,5.78689097589036e-15,0.298829882988299
1.55800910889356e-14,5.78689097589036e-15,0.298929892989299
1.55800910889356e-14,5.78689097589036e-15,0.299029902990299
1.55800910889356e-14,5.78689097589036e-15,0.299129912991299
1.55800910889356e-14,5.78689097589036e-15,0.299229922992299
1.55800910889356e-14,5.78689097589036e-15,0.299329932993299
1.55800910889356e-14,5.78689097589036e-15,0.299429942994299
1.55800910889356e-14,5.78689097589036e-15,0.2995299529953
1.55800910889356e-14,5.78689097589036e-15,0.2996299629963
1.55800910889356e-14,5.78689097589036e-15,0.2997299729973
1.55800910889356e-14,5.78689097589036e-15,0.2998299829983
1.55800910889356e-14,5.78689097589036e-15,0.2999299929993
1.55800910889356e-14,5.78689097589036e-15,0.3000300030003
1.55800910889356e-14,5.78689097589036e-15,0.3001300130013
1.55800910889356e-14,5.78689097589036e-15,0.3002300230023
1.55800910889356e-14,5.78689097589036e-15,0.3003300330033
1.55800910889356e-14,5.78689097589036e-15,0.3004300430043
1.55800910889356e-14,5.78689097589036e-15,0.300530053005301
1.55800910889356e-14,5.78689097589036e-15,0.300630063006301
1.55800910889356e-14,5.78689097589036e-15,0.300730073007301
1.55800910889356e-14,5.78689097589036e-15,0.300830083008301
1.55800910889356e-14,5.78689097589036e-15,0.300930093009301
1.55800910889356e-14,5.78689097589036e-15,0.301030103010301
1.55800910889356e-14,5.78689097589036e-15,0.301130113011301
1.55800910889356e-14,5.78689097589036e-15,0.301230123012301
1.55800910889356e-14,5.78689097589036e-15,0.301330133013301
1.55800910889356e-14,5.78689097589036e-15,0.301430143014301
1.55800910889356e-14,5.78689097589036e-15,0.301530153015302
1.55800910889356e-14,5.78689097589036e-15,0.301630163016302
1.55800910889356e-14,5.78689097589036e-15,0.301730173017302
1.55800910889356e-14,5.78689097589036e-15,0.301830183018302
1.55800910889356e-14,5.78689097589036e-15,0.301930193019302
1.55800910889356e-14,5.78689097589036e-15,0.302030203020302
1.55800910889356e-14,5.78689097589036e-15,0.302130213021302
1.55800910889356e-14,5.78689097589036e-15,0.302230223022302
1.55800910889356e-14,5.78689097589036e-15,0.302330233023302
1.55800910889356e-14,5.78689097589036e-15,0.302430243024302
1.55800910889356e-14,5.78689097589036e-15,0.302530253025303
1.55800910889356e-14,5.78689097589036e-15,0.302630263026303
1.55800910889356e-14,5.78689097589036e-15,0.302730273027303
1.55800910889356e-14,5.78689097589036e-15,0.302830283028303
1.55800910889356e-14,5.78689097589036e-15,0.302930293029303
1.55800910889356e-14,5.78689097589036e-15,0.303030303030303
1.55800910889356e-14,5.78689097589036e-15,0.303130313031303
1.55800910889356e-14,5.78689097589036e-15,0.303230323032303
1.55800910889356e-14,5.78689097589036e-15,0.303330333033303
1.55800910889356e-14,5.78689097589036e-15,0.303430343034303
1.55800910889356e-14,5.78689097589036e-15,0.303530353035304
1.55800910889356e-14,5.78689097589036e-15,0.303630363036304
1.55800910889356e-14,5.78689097589036e-15,0.303730373037304
1.55800910889356e-14,5.78689097589036e-15,0.303830383038304
1.55800910889356e-14,5.78689097589036e-15,0.303930393039304
1.55800910889356e-14,5.78689097589036e-15,0.304030403040304
1.55800910889356e-14,5.78689097589036e-15,0.304130413041304
1.55800910889356e-14,5.78689097589036e-15,0.304230423042304
1.55800910889356e-14,5.78689097589036e-15,0.304330433043304
1.55800910889356e-14,5.78689097589036e-15,0.304430443044304
1.55800910889356e-14,5.78689097589036e-15,0.304530453045305
1.55800910889356e-14,5.78689097589036e-15,0.304630463046305
1.55800910889356e-14,5.78689097589036e-15,0.304730473047305
1.55800910889356e-14,5.78689097589036e-15,0.304830483048305
1.55800910889356e-14,5.78689097589036e-15,0.304930493049305
1.55800910889356e-14,5.78689097589036e-15,0.305030503050305
1.55800910889356e-14,5.78689097589036e-15,0.305130513051305
1.55800910889356e-14,5.78689097589036e-15,0.305230523052305
1.55800910889356e-14,5.78689097589036e-15,0.305330533053305
1.55800910889356e-14,5.78689097589036e-15,0.305430543054305
1.55800910889356e-14,5.78689097589036e-15,0.305530553055306
1.55800910889356e-14,5.78689097589036e-15,0.305630563056306
1.55800910889356e-14,5.78689097589036e-15,0.305730573057306
1.55800910889356e-14,5.78689097589036e-15,0.305830583058306
1.55800910889356e-14,5.78689097589036e-15,0.305930593059306
1.55800910889356e-14,5.78689097589036e-15,0.306030603060306
1.55800910889356e-14,5.78689097589036e-15,0.306130613061306
1.55800910889356e-14,5.78689097589036e-15,0.306230623062306
1.55800910889356e-14,5.78689097589036e-15,0.306330633063306
1.55800910889356e-14,5.78689097589036e-15,0.306430643064306
1.55800910889356e-14,5.78689097589036e-15,0.306530653065307
1.55800910889356e-14,5.78689097589036e-15,0.306630663066307
1.55800910889356e-14,5.78689097589036e-15,0.306730673067307
1.55800910889356e-14,5.78689097589036e-15,0.306830683068307
1.55800910889356e-14,5.78689097589036e-15,0.306930693069307
1.55800910889356e-14,5.78689097589036e-15,0.307030703070307
1.55800910889356e-14,5.78689097589036e-15,0.307130713071307
1.55800910889356e-14,5.78689097589036e-15,0.307230723072307
1.55800910889356e-14,5.78689097589036e-15,0.307330733073307
1.55800910889356e-14,5.78689097589036e-15,0.307430743074307
1.55800910889356e-14,5.78689097589036e-15,0.307530753075308
1.55800910889356e-14,5.78689097589036e-15,0.307630763076308
1.55800910889356e-14,5.78689097589036e-15,0.307730773077308
1.55800910889356e-14,5.78689097589036e-15,0.307830783078308
1.55800910889356e-14,5.78689097589036e-15,0.307930793079308
1.55800910889356e-14,5.78689097589036e-15,0.308030803080308
1.55800910889356e-14,5.78689097589036e-15,0.308130813081308
1.55800910889356e-14,5.78689097589036e-15,0.308230823082308
1.55800910889356e-14,5.78689097589036e-15,0.308330833083308
1.55800910889356e-14,5.78689097589036e-15,0.308430843084308
1.55800910889356e-14,5.78689097589036e-15,0.308530853085309
1.55800910889356e-14,5.78689097589036e-15,0.308630863086309
1.55800910889356e-14,5.78689097589036e-15,0.308730873087309
1.55800910889356e-14,5.78689097589036e-15,0.308830883088309
1.55800910889356e-14,5.78689097589036e-15,0.308930893089309
1.55800910889356e-14,5.78689097589036e-15,0.309030903090309
1.55800910889356e-14,5.78689097589036e-15,0.309130913091309
1.55800910889356e-14,5.78689097589036e-15,0.309230923092309
1.55800910889356e-14,5.78689097589036e-15,0.309330933093309
1.55800910889356e-14,5.78689097589036e-15,0.309430943094309
1.55800910889356e-14,5.78689097589036e-15,0.30953095309531
1.55800910889356e-14,5.78689097589036e-15,0.30963096309631
1.55800910889356e-14,5.78689097589036e-15,0.30973097309731
1.55800910889356e-14,5.78689097589036e-15,0.30983098309831
1.55800910889356e-14,5.78689097589036e-15,0.30993099309931
1.55800910889356e-14,5.78689097589036e-15,0.31003100310031
1.55800910889356e-14,5.78689097589036e-15,0.31013101310131
1.55800910889356e-14,5.78689097589036e-15,0.31023102310231
1.55800910889356e-14,5.78689097589036e-15,0.31033103310331
1.55800910889356e-14,5.78689097589036e-15,0.31043104310431
1.55800910889356e-14,5.78689097589036e-15,0.310531053105311
1.55800910889356e-14,5.78689097589036e-15,0.310631063106311
1.55800910889356e-14,5.78689097589036e-15,0.310731073107311
1.55800910889356e-14,5.78689097589036e-15,0.310831083108311
1.55800910889356e-14,5.78689097589036e-15,0.310931093109311
1.55800910889356e-14,5.78689097589036e-15,0.311031103110311
1.55800910889356e-14,5.78689097589036e-15,0.311131113111311
1.55800910889356e-14,5.78689097589036e-15,0.311231123112311
1.55800910889356e-14,5.78689097589036e-15,0.311331133113311
1.55800910889356e-14,5.78689097589036e-15,0.311431143114311
1.55800910889356e-14,5.78689097589036e-15,0.311531153115312
1.55800910889356e-14,5.78689097589036e-15,0.311631163116312
1.55800910889356e-14,5.78689097589036e-15,0.311731173117312
1.55800910889356e-14,5.78689097589036e-15,0.311831183118312
1.55800910889356e-14,5.78689097589036e-15,0.311931193119312
1.55800910889356e-14,5.78689097589036e-15,0.312031203120312
1.55800910889356e-14,5.78689097589036e-15,0.312131213121312
1.55800910889356e-14,5.78689097589036e-15,0.312231223122312
1.55800910889356e-14,5.78689097589036e-15,0.312331233123312
1.55800910889356e-14,5.78689097589036e-15,0.312431243124312
1.55800910889356e-14,5.78689097589036e-15,0.312531253125313
1.55800910889356e-14,5.78689097589036e-15,0.312631263126313
1.55800910889356e-14,5.78689097589036e-15,0.312731273127313
1.55800910889356e-14,5.78689097589036e-15,0.312831283128313
1.55800910889356e-14,5.78689097589036e-15,0.312931293129313
1.55800910889356e-14,5.78689097589036e-15,0.313031303130313
1.55800910889356e-14,5.78689097589036e-15,0.313131313131313
1.55800910889356e-14,5.78689097589036e-15,0.313231323132313
1.55800910889356e-14,5.78689097589036e-15,0.313331333133313
1.55800910889356e-14,5.78689097589036e-15,0.313431343134313
1.55800910889356e-14,5.78689097589036e-15,0.313531353135314
1.55800910889356e-14,5.78689097589036e-15,0.313631363136314
1.55800910889356e-14,5.78689097589036e-15,0.313731373137314
1.55800910889356e-14,5.78689097589036e-15,0.313831383138314
1.55800910889356e-14,5.78689097589036e-15,0.313931393139314
1.55800910889356e-14,5.78689097589036e-15,0.314031403140314
1.55800910889356e-14,5.78689097589036e-15,0.314131413141314
1.55800910889356e-14,5.78689097589036e-15,0.314231423142314
1.55800910889356e-14,5.78689097589036e-15,0.314331433143314
1.55800910889356e-14,5.78689097589036e-15,0.314431443144314
1.55800910889356e-14,5.78689097589036e-15,0.314531453145315
1.55800910889356e-14,5.78689097589036e-15,0.314631463146315
1.55800910889356e-14,5.78689097589036e-15,0.314731473147315
1.55800910889356e-14,5.78689097589036e-15,0.314831483148315
1.55800910889356e-14,5.78689097589036e-15,0.314931493149315
1.55800910889356e-14,5.78689097589036e-15,0.315031503150315
1.55800910889356e-14,5.78689097589036e-15,0.315131513151315
1.55800910889356e-14,5.78689097589036e-15,0.315231523152315
1.55800910889356e-14,5.78689097589036e-15,0.315331533153315
1.55800910889356e-14,5.78689097589036e-15,0.315431543154315
1.55800910889356e-14,5.78689097589036e-15,0.315531553155316
1.55800910889356e-14,5.78689097589036e-15,0.315631563156316
1.55800910889356e-14,5.78689097589036e-15,0.315731573157316
1.55800910889356e-14,5.78689097589036e-15,0.315831583158316
1.55800910889356e-14,5.78689097589036e-15,0.315931593159316
1.55800910889356e-14,5.78689097589036e-15,0.316031603160316
1.55800910889356e-14,5.78689097589036e-15,0.316131613161316
1.55800910889356e-14,5.78689097589036e-15,0.316231623162316
1.55800910889356e-14,5.78689097589036e-15,0.316331633163316
1.55800910889356e-14,5.78689097589036e-15,0.316431643164316
1.55800910889356e-14,5.78689097589036e-15,0.316531653165317
1.55800910889356e-14,5.78689097589036e-15,0.316631663166317
1.55800910889356e-14,5.78689097589036e-15,0.316731673167317
1.55800910889356e-14,5.78689097589036e-15,0.316831683168317
1.55800910889356e-14,5.78689097589036e-15,0.316931693169317
1.55800910889356e-14,5.78689097589036e-15,0.317031703170317
1.55800910889356e-14,5.78689097589036e-15,0.317131713171317
1.55800910889356e-14,5.78689097589036e-15,0.317231723172317
1.55800910889356e-14,5.78689097589036e-15,0.317331733173317
1.55800910889356e-14,5.78689097589036e-15,0.317431743174317
1.55800910889356e-14,5.78689097589036e-15,0.317531753175318
1.55800910889356e-14,5.78689097589036e-15,0.317631763176318
1.55800910889356e-14,5.78689097589036e-15,0.317731773177318
1.55800910889356e-14,5.78689097589036e-15,0.317831783178318
1.55800910889356e-14,5.78689097589036e-15,0.317931793179318
1.55800910889356e-14,5.78689097589036e-15,0.318031803180318
1.55800910889356e-14,5.78689097589036e-15,0.318131813181318
1.55800910889356e-14,5.78689097589036e-15,0.318231823182318
1.55800910889356e-14,5.78689097589036e-15,0.318331833183318
1.55800910889356e-14,5.78689097589036e-15,0.318431843184318
1.55800910889356e-14,5.78689097589036e-15,0.318531853185319
1.55800910889356e-14,5.78689097589036e-15,0.318631863186319
1.55800910889356e-14,5.78689097589036e-15,0.318731873187319
1.55800910889356e-14,5.78689097589036e-15,0.318831883188319
1.55800910889356e-14,5.78689097589036e-15,0.318931893189319
1.55800910889356e-14,5.78689097589036e-15,0.319031903190319
1.55800910889356e-14,5.78689097589036e-15,0.319131913191319
1.55800910889356e-14,5.78689097589036e-15,0.319231923192319
1.55800910889356e-14,5.78689097589036e-15,0.319331933193319
1.55800910889356e-14,5.78689097589036e-15,0.319431943194319
1.55800910889356e-14,5.78689097589036e-15,0.31953195319532
1.55800910889356e-14,5.78689097589036e-15,0.31963196319632
1.55800910889356e-14,5.78689097589036e-15,0.31973197319732
1.55800910889356e-14,5.78689097589036e-15,0.31983198319832
1.55800910889356e-14,5.78689097589036e-15,0.31993199319932
1.55800910889356e-14,5.78689097589036e-15,0.32003200320032
1.55800910889356e-14,5.78689097589036e-15,0.32013201320132
1.55800910889356e-14,5.78689097589036e-15,0.32023202320232
1.55800910889356e-14,5.78689097589036e-15,0.32033203320332
1.55800910889356e-14,5.78689097589036e-15,0.32043204320432
1.55800910889356e-14,5.78689097589036e-15,0.320532053205321
1.55800910889356e-14,5.78689097589036e-15,0.320632063206321
1.55800910889356e-14,5.78689097589036e-15,0.320732073207321
1.55800910889356e-14,5.78689097589036e-15,0.320832083208321
1.55800910889356e-14,5.78689097589036e-15,0.320932093209321
1.55800910889356e-14,5.78689097589036e-15,0.321032103210321
1.55800910889356e-14,5.78689097589036e-15,0.321132113211321
1.55800910889356e-14,5.78689097589036e-15,0.321232123212321
1.55800910889356e-14,5.78689097589036e-15,0.321332133213321
1.55800910889356e-14,5.78689097589036e-15,0.321432143214321
1.55800910889356e-14,5.78689097589036e-15,0.321532153215322
1.55800910889356e-14,5.78689097589036e-15,0.321632163216322
1.55800910889356e-14,5.78689097589036e-15,0.321732173217322
1.55800910889356e-14,5.78689097589036e-15,0.321832183218322
1.55800910889356e-14,5.78689097589036e-15,0.321932193219322
1.55800910889356e-14,5.78689097589036e-15,0.322032203220322
1.55800910889356e-14,5.78689097589036e-15,0.322132213221322
1.55800910889356e-14,5.78689097589036e-15,0.322232223222322
1.55800910889356e-14,5.78689097589036e-15,0.322332233223322
1.55800910889356e-14,5.78689097589036e-15,0.322432243224322
1.55800910889356e-14,5.78689097589036e-15,0.322532253225323
1.55800910889356e-14,5.78689097589036e-15,0.322632263226323
1.55800910889356e-14,5.78689097589036e-15,0.322732273227323
1.55800910889356e-14,5.78689097589036e-15,0.322832283228323
1.55800910889356e-14,5.78689097589036e-15,0.322932293229323
1.55800910889356e-14,5.78689097589036e-15,0.323032303230323
1.55800910889356e-14,5.78689097589036e-15,0.323132313231323
1.55800910889356e-14,5.78689097589036e-15,0.323232323232323
1.55800910889356e-14,5.78689097589036e-15,0.323332333233323
1.55800910889356e-14,5.78689097589036e-15,0.323432343234323
1.55800910889356e-14,5.78689097589036e-15,0.323532353235324
1.55800910889356e-14,5.78689097589036e-15,0.323632363236324
1.55800910889356e-14,5.78689097589036e-15,0.323732373237324
1.55800910889356e-14,5.78689097589036e-15,0.323832383238324
1.55800910889356e-14,5.78689097589036e-15,0.323932393239324
1.55800910889356e-14,5.78689097589036e-15,0.324032403240324
1.55800910889356e-14,5.78689097589036e-15,0.324132413241324
1.55800910889356e-14,5.78689097589036e-15,0.324232423242324
1.55800910889356e-14,5.78689097589036e-15,0.324332433243324
1.55800910889356e-14,5.78689097589036e-15,0.324432443244324
1.55800910889356e-14,5.78689097589036e-15,0.324532453245325
1.55800910889356e-14,5.78689097589036e-15,0.324632463246325
1.55800910889356e-14,5.78689097589036e-15,0.324732473247325
1.55800910889356e-14,5.78689097589036e-15,0.324832483248325
1.55800910889356e-14,5.78689097589036e-15,0.324932493249325
1.55800910889356e-14,5.78689097589036e-15,0.325032503250325
1.55800910889356e-14,5.78689097589036e-15,0.325132513251325
1.55800910889356e-14,5.78689097589036e-15,0.325232523252325
1.55800910889356e-14,5.78689097589036e-15,0.325332533253325
1.55800910889356e-14,5.78689097589036e-15,0.325432543254325
1.55800910889356e-14,5.78689097589036e-15,0.325532553255326
1.55800910889356e-14,5.78689097589036e-15,0.325632563256326
1.55800910889356e-14,5.78689097589036e-15,0.325732573257326
1.55800910889356e-14,5.78689097589036e-15,0.325832583258326
1.55800910889356e-14,5.78689097589036e-15,0.325932593259326
1.55800910889356e-14,5.78689097589036e-15,0.326032603260326
1.55800910889356e-14,5.78689097589036e-15,0.326132613261326
1.55800910889356e-14,5.78689097589036e-15,0.326232623262326
1.55800910889356e-14,5.78689097589036e-15,0.326332633263326
1.55800910889356e-14,5.78689097589036e-15,0.326432643264326
1.55800910889356e-14,5.78689097589036e-15,0.326532653265327
1.55800910889356e-14,5.78689097589036e-15,0.326632663266327
1.55800910889356e-14,5.78689097589036e-15,0.326732673267327
1.55800910889356e-14,5.78689097589036e-15,0.326832683268327
1.55800910889356e-14,5.78689097589036e-15,0.326932693269327
1.55800910889356e-14,5.78689097589036e-15,0.327032703270327
1.55800910889356e-14,5.78689097589036e-15,0.327132713271327
1.55800910889356e-14,5.78689097589036e-15,0.327232723272327
1.55800910889356e-14,5.78689097589036e-15,0.327332733273327
1.55800910889356e-14,5.78689097589036e-15,0.327432743274327
1.55800910889356e-14,5.78689097589036e-15,0.327532753275328
1.55800910889356e-14,5.78689097589036e-15,0.327632763276328
1.55800910889356e-14,5.78689097589036e-15,0.327732773277328
1.55800910889356e-14,5.78689097589036e-15,0.327832783278328
1.55800910889356e-14,5.78689097589036e-15,0.327932793279328
1.55800910889356e-14,5.78689097589036e-15,0.328032803280328
1.55800910889356e-14,5.78689097589036e-15,0.328132813281328
1.55800910889356e-14,5.78689097589036e-15,0.328232823282328
1.55800910889356e-14,5.78689097589036e-15,0.328332833283328
1.55800910889356e-14,5.78689097589036e-15,0.328432843284328
1.55800910889356e-14,5.78689097589036e-15,0.328532853285329
1.55800910889356e-14,5.78689097589036e-15,0.328632863286329
1.55800910889356e-14,5.78689097589036e-15,0.328732873287329
1.55800910889356e-14,5.78689097589036e-15,0.328832883288329
1.55800910889356e-14,5.78689097589036e-15,0.328932893289329
1.55800910889356e-14,5.78689097589036e-15,0.329032903290329
1.55800910889356e-14,5.78689097589036e-15,0.329132913291329
1.55800910889356e-14,5.78689097589036e-15,0.329232923292329
1.55800910889356e-14,5.78689097589036e-15,0.329332933293329
1.55800910889356e-14,5.78689097589036e-15,0.329432943294329
1.55800910889356e-14,5.78689097589036e-15,0.32953295329533
1.55800910889356e-14,5.78689097589036e-15,0.32963296329633
1.55800910889356e-14,5.78689097589036e-15,0.32973297329733
1.55800910889356e-14,5.78689097589036e-15,0.32983298329833
1.55800910889356e-14,5.78689097589036e-15,0.32993299329933
1.55800910889356e-14,5.78689097589036e-15,0.33003300330033
1.55800910889356e-14,5.78689097589036e-15,0.33013301330133
1.55800910889356e-14,5.78689097589036e-15,0.33023302330233
1.55800910889356e-14,5.78689097589036e-15,0.33033303330333
1.55800910889356e-14,5.78689097589036e-15,0.33043304330433
1.55800910889356e-14,5.78689097589036e-15,0.330533053305331
1.55800910889356e-14,5.78689097589036e-15,0.330633063306331
1.55800910889356e-14,5.78689097589036e-15,0.330733073307331
1.55800910889356e-14,5.78689097589036e-15,0.330833083308331
1.55800910889356e-14,5.78689097589036e-15,0.330933093309331
1.55800910889356e-14,5.78689097589036e-15,0.331033103310331
1.55800910889356e-14,5.78689097589036e-15,0.331133113311331
1.55800910889356e-14,5.78689097589036e-15,0.331233123312331
1.55800910889356e-14,5.78689097589036e-15,0.331333133313331
1.55800910889356e-14,5.78689097589036e-15,0.331433143314331
1.55800910889356e-14,5.78689097589036e-15,0.331533153315332
1.55800910889356e-14,5.78689097589036e-15,0.331633163316332
1.55800910889356e-14,5.78689097589036e-15,0.331733173317332
1.55800910889356e-14,5.78689097589036e-15,0.331833183318332
1.55800910889356e-14,5.78689097589036e-15,0.331933193319332
1.55800910889356e-14,5.78689097589036e-15,0.332033203320332
1.55800910889356e-14,5.78689097589036e-15,0.332133213321332
1.55800910889356e-14,5.78689097589036e-15,0.332233223322332
1.55800910889356e-14,5.78689097589036e-15,0.332333233323332
1.55800910889356e-14,5.78689097589036e-15,0.332433243324332
1.55800910889356e-14,5.78689097589036e-15,0.332533253325333
1.55800910889356e-14,5.78689097589036e-15,0.332633263326333
1.55800910889356e-14,5.78689097589036e-15,0.332733273327333
1.55800910889356e-14,5.78689097589036e-15,0.332833283328333
1.55800910889356e-14,5.78689097589036e-15,0.332933293329333
1.55800910889356e-14,5.78689097589036e-15,0.333033303330333
1.55800910889356e-14,5.78689097589036e-15,0.333133313331333
1.55800910889356e-14,5.78689097589036e-15,0.333233323332333
1.55800910889356e-14,5.78689097589036e-15,0.333333333333333
1.55800910889356e-14,5.78689097589036e-15,0.333433343334333
1.55800910889356e-14,5.78689097589036e-15,0.333533353335334
1.55800910889356e-14,5.78689097589036e-15,0.333633363336334
1.55800910889356e-14,5.78689097589036e-15,0.333733373337334
1.55800910889356e-14,5.78689097589036e-15,0.333833383338334
1.55800910889356e-14,5.78689097589036e-15,0.333933393339334
1.55800910889356e-14,5.78689097589036e-15,0.334033403340334
1.55800910889356e-14,5.78689097589036e-15,0.334133413341334
1.55800910889356e-14,5.78689097589036e-15,0.334233423342334
1.55800910889356e-14,5.78689097589036e-15,0.334333433343334
1.55800910889356e-14,5.78689097589036e-15,0.334433443344334
1.55800910889356e-14,5.78689097589036e-15,0.334533453345335
1.55800910889356e-14,5.78689097589036e-15,0.334633463346335
1.55800910889356e-14,5.78689097589036e-15,0.334733473347335
1.55800910889356e-14,5.78689097589036e-15,0.334833483348335
1.55800910889356e-14,5.78689097589036e-15,0.334933493349335
1.55800910889356e-14,5.78689097589036e-15,0.335033503350335
1.55800910889356e-14,5.78689097589036e-15,0.335133513351335
1.55800910889356e-14,5.78689097589036e-15,0.335233523352335
1.55800910889356e-14,5.78689097589036e-15,0.335333533353335
1.55800910889356e-14,5.78689097589036e-15,0.335433543354335
1.55800910889356e-14,5.78689097589036e-15,0.335533553355336
1.55800910889356e-14,5.78689097589036e-15,0.335633563356336
1.55800910889356e-14,5.78689097589036e-15,0.335733573357336
1.55800910889356e-14,5.78689097589036e-15,0.335833583358336
1.55800910889356e-14,5.78689097589036e-15,0.335933593359336
1.55800910889356e-14,5.78689097589036e-15,0.336033603360336
1.55800910889356e-14,5.78689097589036e-15,0.336133613361336
1.55800910889356e-14,5.78689097589036e-15,0.336233623362336
1.55800910889356e-14,5.78689097589036e-15,0.336333633363336
1.55800910889356e-14,5.78689097589036e-15,0.336433643364336
1.55800910889356e-14,5.78689097589036e-15,0.336533653365337
1.55800910889356e-14,5.78689097589036e-15,0.336633663366337
1.55800910889356e-14,5.78689097589036e-15,0.336733673367337
1.55800910889356e-14,5.78689097589036e-15,0.336833683368337
1.55800910889356e-14,5.78689097589036e-15,0.336933693369337
1.55800910889356e-14,5.78689097589036e-15,0.337033703370337
1.55800910889356e-14,5.78689097589036e-15,0.337133713371337
1.55800910889356e-14,5.78689097589036e-15,0.337233723372337
1.55800910889356e-14,5.78689097589036e-15,0.337333733373337
1.55800910889356e-14,5.78689097589036e-15,0.337433743374337
1.55800910889356e-14,5.78689097589036e-15,0.337533753375338
1.55800910889356e-14,5.78689097589036e-15,0.337633763376338
1.55800910889356e-14,5.78689097589036e-15,0.337733773377338
1.55800910889356e-14,5.78689097589036e-15,0.337833783378338
1.55800910889356e-14,5.78689097589036e-15,0.337933793379338
1.55800910889356e-14,5.78689097589036e-15,0.338033803380338
1.55800910889356e-14,5.78689097589036e-15,0.338133813381338
1.55800910889356e-14,5.78689097589036e-15,0.338233823382338
1.55800910889356e-14,5.78689097589036e-15,0.338333833383338
1.55800910889356e-14,5.78689097589036e-15,0.338433843384338
1.55800910889356e-14,5.78689097589036e-15,0.338533853385339
1.55800910889356e-14,5.78689097589036e-15,0.338633863386339
1.55800910889356e-14,5.78689097589036e-15,0.338733873387339
1.55800910889356e-14,5.78689097589036e-15,0.338833883388339
1.55800910889356e-14,5.78689097589036e-15,0.338933893389339
1.55800910889356e-14,5.78689097589036e-15,0.339033903390339
1.55800910889356e-14,5.78689097589036e-15,0.339133913391339
1.55800910889356e-14,5.78689097589036e-15,0.339233923392339
1.55800910889356e-14,5.78689097589036e-15,0.339333933393339
1.55800910889356e-14,5.78689097589036e-15,0.339433943394339
1.55800910889356e-14,5.78689097589036e-15,0.33953395339534
1.55800910889356e-14,5.78689097589036e-15,0.33963396339634
1.55800910889356e-14,5.78689097589036e-15,0.33973397339734
1.55800910889356e-14,5.78689097589036e-15,0.33983398339834
1.55800910889356e-14,5.78689097589036e-15,0.33993399339934
1.55800910889356e-14,5.78689097589036e-15,0.34003400340034
1.55800910889356e-14,5.78689097589036e-15,0.34013401340134
1.55800910889356e-14,5.78689097589036e-15,0.34023402340234
1.55800910889356e-14,5.78689097589036e-15,0.34033403340334
1.55800910889356e-14,5.78689097589036e-15,0.34043404340434
1.55800910889356e-14,5.78689097589036e-15,0.340534053405341
1.55800910889356e-14,5.78689097589036e-15,0.340634063406341
1.55800910889356e-14,5.78689097589036e-15,0.340734073407341
1.55800910889356e-14,5.78689097589036e-15,0.340834083408341
1.55800910889356e-14,5.78689097589036e-15,0.340934093409341
1.55800910889356e-14,5.78689097589036e-15,0.341034103410341
1.55800910889356e-14,5.78689097589036e-15,0.341134113411341
1.55800910889356e-14,5.78689097589036e-15,0.341234123412341
1.55800910889356e-14,5.78689097589036e-15,0.341334133413341
1.55800910889356e-14,5.78689097589036e-15,0.341434143414341
1.55800910889356e-14,5.78689097589036e-15,0.341534153415342
1.55800910889356e-14,5.78689097589036e-15,0.341634163416342
1.55800910889356e-14,5.78689097589036e-15,0.341734173417342
1.55800910889356e-14,5.78689097589036e-15,0.341834183418342
1.55800910889356e-14,5.78689097589036e-15,0.341934193419342
1.55800910889356e-14,5.78689097589036e-15,0.342034203420342
1.55800910889356e-14,5.78689097589036e-15,0.342134213421342
1.55800910889356e-14,5.78689097589036e-15,0.342234223422342
1.55800910889356e-14,5.78689097589036e-15,0.342334233423342
1.55800910889356e-14,5.78689097589036e-15,0.342434243424342
1.55800910889356e-14,5.78689097589036e-15,0.342534253425343
1.55800910889356e-14,5.78689097589036e-15,0.342634263426343
1.55800910889356e-14,5.78689097589036e-15,0.342734273427343
1.55800910889356e-14,5.78689097589036e-15,0.342834283428343
1.55800910889356e-14,5.78689097589036e-15,0.342934293429343
1.55800910889356e-14,5.78689097589036e-15,0.343034303430343
1.55800910889356e-14,5.78689097589036e-15,0.343134313431343
1.55800910889356e-14,5.78689097589036e-15,0.343234323432343
1.55800910889356e-14,5.78689097589036e-15,0.343334333433343
1.55800910889356e-14,5.78689097589036e-15,0.343434343434343
1.55800910889356e-14,5.78689097589036e-15,0.343534353435344
1.55800910889356e-14,5.78689097589036e-15,0.343634363436344
1.55800910889356e-14,5.78689097589036e-15,0.343734373437344
1.55800910889356e-14,5.78689097589036e-15,0.343834383438344
1.55800910889356e-14,5.78689097589036e-15,0.343934393439344
1.55800910889356e-14,5.78689097589036e-15,0.344034403440344
1.55800910889356e-14,5.78689097589036e-15,0.344134413441344
1.55800910889356e-14,5.78689097589036e-15,0.344234423442344
1.55800910889356e-14,5.78689097589036e-15,0.344334433443344
1.55800910889356e-14,5.78689097589036e-15,0.344434443444344
1.55800910889356e-14,5.78689097589036e-15,0.344534453445345
1.55800910889356e-14,5.78689097589036e-15,0.344634463446345
1.55800910889356e-14,5.78689097589036e-15,0.344734473447345
1.55800910889356e-14,5.78689097589036e-15,0.344834483448345
1.55800910889356e-14,5.78689097589036e-15,0.344934493449345
1.55800910889356e-14,5.78689097589036e-15,0.345034503450345
1.55800910889356e-14,5.78689097589036e-15,0.345134513451345
1.55800910889356e-14,5.78689097589036e-15,0.345234523452345
1.55800910889356e-14,5.78689097589036e-15,0.345334533453345
1.55800910889356e-14,5.78689097589036e-15,0.345434543454345
1.55800910889356e-14,5.78689097589036e-15,0.345534553455346
1.55800910889356e-14,5.78689097589036e-15,0.345634563456346
1.55800910889356e-14,5.78689097589036e-15,0.345734573457346
1.55800910889356e-14,5.78689097589036e-15,0.345834583458346
1.55800910889356e-14,5.78689097589036e-15,0.345934593459346
1.55800910889356e-14,5.78689097589036e-15,0.346034603460346
1.55800910889356e-14,5.78689097589036e-15,0.346134613461346
1.55800910889356e-14,5.78689097589036e-15,0.346234623462346
1.55800910889356e-14,5.78689097589036e-15,0.346334633463346
1.55800910889356e-14,5.78689097589036e-15,0.346434643464346
1.55800910889356e-14,5.78689097589036e-15,0.346534653465347
1.55800910889356e-14,5.78689097589036e-15,0.346634663466347
1.55800910889356e-14,5.78689097589036e-15,0.346734673467347
1.55800910889356e-14,5.78689097589036e-15,0.346834683468347
1.55800910889356e-14,5.78689097589036e-15,0.346934693469347
1.55800910889356e-14,5.78689097589036e-15,0.347034703470347
1.55800910889356e-14,5.78689097589036e-15,0.347134713471347
1.55800910889356e-14,5.78689097589036e-15,0.347234723472347
1.55800910889356e-14,5.78689097589036e-15,0.347334733473347
1.55800910889356e-14,5.78689097589036e-15,0.347434743474347
1.55800910889356e-14,5.78689097589036e-15,0.347534753475348
1.55800910889356e-14,5.78689097589036e-15,0.347634763476348
1.55800910889356e-14,5.78689097589036e-15,0.347734773477348
1.55800910889356e-14,5.78689097589036e-15,0.347834783478348
1.55800910889356e-14,5.78689097589036e-15,0.347934793479348
1.55800910889356e-14,5.78689097589036e-15,0.348034803480348
1.55800910889356e-14,5.78689097589036e-15,0.348134813481348
1.55800910889356e-14,5.78689097589036e-15,0.348234823482348
1.55800910889356e-14,5.78689097589036e-15,0.348334833483348
1.55800910889356e-14,5.78689097589036e-15,0.348434843484348
1.55800910889356e-14,5.78689097589036e-15,0.348534853485349
1.55800910889356e-14,5.78689097589036e-15,0.348634863486349
1.55800910889356e-14,5.78689097589036e-15,0.348734873487349
1.55800910889356e-14,5.78689097589036e-15,0.348834883488349
1.55800910889356e-14,5.78689097589036e-15,0.348934893489349
1.55800910889356e-14,5.78689097589036e-15,0.349034903490349
1.55800910889356e-14,5.78689097589036e-15,0.349134913491349
1.55800910889356e-14,5.78689097589036e-15,0.349234923492349
1.55800910889356e-14,5.78689097589036e-15,0.349334933493349
1.55800910889356e-14,5.78689097589036e-15,0.349434943494349
1.55800910889356e-14,5.78689097589036e-15,0.34953495349535
1.55800910889356e-14,5.78689097589036e-15,0.34963496349635
1.55800910889356e-14,5.78689097589036e-15,0.34973497349735
1.55800910889356e-14,5.78689097589036e-15,0.34983498349835
1.55800910889356e-14,5.78689097589036e-15,0.34993499349935
1.55800910889356e-14,5.78689097589036e-15,0.35003500350035
1.55800910889356e-14,5.78689097589036e-15,0.35013501350135
1.55800910889356e-14,5.78689097589036e-15,0.35023502350235
1.55800910889356e-14,5.78689097589036e-15,0.35033503350335
1.55800910889356e-14,5.78689097589036e-15,0.35043504350435
1.55800910889356e-14,5.78689097589036e-15,0.350535053505351
1.55800910889356e-14,5.78689097589036e-15,0.350635063506351
1.55800910889356e-14,5.78689097589036e-15,0.350735073507351
1.55800910889356e-14,5.78689097589036e-15,0.350835083508351
1.55800910889356e-14,5.78689097589036e-15,0.350935093509351
1.55800910889356e-14,5.78689097589036e-15,0.351035103510351
1.55800910889356e-14,5.78689097589036e-15,0.351135113511351
1.55800910889356e-14,5.78689097589036e-15,0.351235123512351
1.55800910889356e-14,5.78689097589036e-15,0.351335133513351
1.55800910889356e-14,5.78689097589036e-15,0.351435143514351
1.55800910889356e-14,5.78689097589036e-15,0.351535153515352
1.55800910889356e-14,5.78689097589036e-15,0.351635163516352
1.55800910889356e-14,5.78689097589036e-15,0.351735173517352
1.55800910889356e-14,5.78689097589036e-15,0.351835183518352
1.55800910889356e-14,5.78689097589036e-15,0.351935193519352
1.55800910889356e-14,5.78689097589036e-15,0.352035203520352
1.55800910889356e-14,5.78689097589036e-15,0.352135213521352
1.55800910889356e-14,5.78689097589036e-15,0.352235223522352
1.55800910889356e-14,5.78689097589036e-15,0.352335233523352
1.55800910889356e-14,5.78689097589036e-15,0.352435243524352
1.55800910889356e-14,5.78689097589036e-15,0.352535253525353
1.55800910889356e-14,5.78689097589036e-15,0.352635263526353
1.55800910889356e-14,5.78689097589036e-15,0.352735273527353
1.55800910889356e-14,5.78689097589036e-15,0.352835283528353
1.55800910889356e-14,5.78689097589036e-15,0.352935293529353
1.55800910889356e-14,5.78689097589036e-15,0.353035303530353
1.55800910889356e-14,5.78689097589036e-15,0.353135313531353
1.55800910889356e-14,5.78689097589036e-15,0.353235323532353
1.55800910889356e-14,5.78689097589036e-15,0.353335333533353
1.55800910889356e-14,5.78689097589036e-15,0.353435343534353
1.55800910889356e-14,5.78689097589036e-15,0.353535353535354
1.55800910889356e-14,5.78689097589036e-15,0.353635363536354
1.55800910889356e-14,5.78689097589036e-15,0.353735373537354
1.55800910889356e-14,5.78689097589036e-15,0.353835383538354
1.55800910889356e-14,5.78689097589036e-15,0.353935393539354
1.55800910889356e-14,5.78689097589036e-15,0.354035403540354
1.55800910889356e-14,5.78689097589036e-15,0.354135413541354
1.55800910889356e-14,5.78689097589036e-15,0.354235423542354
1.55800910889356e-14,5.78689097589036e-15,0.354335433543354
1.55800910889356e-14,5.78689097589036e-15,0.354435443544354
1.55800910889356e-14,5.78689097589036e-15,0.354535453545355
1.55800910889356e-14,5.78689097589036e-15,0.354635463546355
1.55800910889356e-14,5.78689097589036e-15,0.354735473547355
1.55800910889356e-14,5.78689097589036e-15,0.354835483548355
1.55800910889356e-14,5.78689097589036e-15,0.354935493549355
1.55800910889356e-14,5.78689097589036e-15,0.355035503550355
1.55800910889356e-14,5.78689097589036e-15,0.355135513551355
1.55800910889356e-14,5.78689097589036e-15,0.355235523552355
1.55800910889356e-14,5.78689097589036e-15,0.355335533553355
1.55800910889356e-14,5.78689097589036e-15,0.355435543554355
1.55800910889356e-14,5.78689097589036e-15,0.355535553555356
1.55800910889356e-14,5.78689097589036e-15,0.355635563556356
1.55800910889356e-14,5.78689097589036e-15,0.355735573557356
1.55800910889356e-14,5.78689097589036e-15,0.355835583558356
1.55800910889356e-14,5.78689097589036e-15,0.355935593559356
1.55800910889356e-14,5.78689097589036e-15,0.356035603560356
1.55800910889356e-14,5.78689097589036e-15,0.356135613561356
1.55800910889356e-14,5.78689097589036e-15,0.356235623562356
1.55800910889356e-14,5.78689097589036e-15,0.356335633563356
1.55800910889356e-14,5.78689097589036e-15,0.356435643564356
1.55800910889356e-14,5.78689097589036e-15,0.356535653565357
1.55800910889356e-14,5.78689097589036e-15,0.356635663566357
1.55800910889356e-14,5.78689097589036e-15,0.356735673567357
1.55800910889356e-14,5.78689097589036e-15,0.356835683568357
1.55800910889356e-14,5.78689097589036e-15,0.356935693569357
1.55800910889356e-14,5.78689097589036e-15,0.357035703570357
1.55800910889356e-14,5.78689097589036e-15,0.357135713571357
1.55800910889356e-14,5.78689097589036e-15,0.357235723572357
1.55800910889356e-14,5.78689097589036e-15,0.357335733573357
1.55800910889356e-14,5.78689097589036e-15,0.357435743574357
1.55800910889356e-14,5.78689097589036e-15,0.357535753575358
1.55800910889356e-14,5.78689097589036e-15,0.357635763576358
1.55800910889356e-14,5.78689097589036e-15,0.357735773577358
1.55800910889356e-14,5.78689097589036e-15,0.357835783578358
1.55800910889356e-14,5.78689097589036e-15,0.357935793579358
1.55800910889356e-14,5.78689097589036e-15,0.358035803580358
1.55800910889356e-14,5.78689097589036e-15,0.358135813581358
1.55800910889356e-14,5.78689097589036e-15,0.358235823582358
1.55800910889356e-14,5.78689097589036e-15,0.358335833583358
1.55800910889356e-14,5.78689097589036e-15,0.358435843584358
1.55800910889356e-14,5.78689097589036e-15,0.358535853585359
1.55800910889356e-14,5.78689097589036e-15,0.358635863586359
1.55800910889356e-14,5.78689097589036e-15,0.358735873587359
1.55800910889356e-14,5.78689097589036e-15,0.358835883588359
1.55800910889356e-14,5.78689097589036e-15,0.358935893589359
1.55800910889356e-14,5.78689097589036e-15,0.359035903590359
1.55800910889356e-14,5.78689097589036e-15,0.359135913591359
1.55800910889356e-14,5.78689097589036e-15,0.359235923592359
1.55800910889356e-14,5.78689097589036e-15,0.359335933593359
1.55800910889356e-14,5.78689097589036e-15,0.359435943594359
1.55800910889356e-14,5.78689097589036e-15,0.35953595359536
1.55800910889356e-14,5.78689097589036e-15,0.35963596359636
1.55800910889356e-14,5.78689097589036e-15,0.35973597359736
1.55800910889356e-14,5.78689097589036e-15,0.35983598359836
1.55800910889356e-14,5.78689097589036e-15,0.35993599359936
1.55800910889356e-14,5.78689097589036e-15,0.36003600360036
1.55800910889356e-14,5.78689097589036e-15,0.36013601360136
1.55800910889356e-14,5.78689097589036e-15,0.36023602360236
1.55800910889356e-14,5.78689097589036e-15,0.36033603360336
1.55800910889356e-14,5.78689097589036e-15,0.36043604360436
1.55800910889356e-14,5.78689097589036e-15,0.360536053605361
1.55800910889356e-14,5.78689097589036e-15,0.360636063606361
1.55800910889356e-14,5.78689097589036e-15,0.360736073607361
1.55800910889356e-14,5.78689097589036e-15,0.360836083608361
1.55800910889356e-14,5.78689097589036e-15,0.360936093609361
1.55800910889356e-14,5.78689097589036e-15,0.361036103610361
1.55800910889356e-14,5.78689097589036e-15,0.361136113611361
1.55800910889356e-14,5.78689097589036e-15,0.361236123612361
1.55800910889356e-14,5.78689097589036e-15,0.361336133613361
1.55800910889356e-14,5.78689097589036e-15,0.361436143614361
1.55800910889356e-14,5.78689097589036e-15,0.361536153615362
1.55800910889356e-14,5.78689097589036e-15,0.361636163616362
1.55800910889356e-14,5.78689097589036e-15,0.361736173617362
1.55800910889356e-14,5.78689097589036e-15,0.361836183618362
1.55800910889356e-14,5.78689097589036e-15,0.361936193619362
1.55800910889356e-14,5.78689097589036e-15,0.362036203620362
1.55800910889356e-14,5.78689097589036e-15,0.362136213621362
1.55800910889356e-14,5.78689097589036e-15,0.362236223622362
1.55800910889356e-14,5.78689097589036e-15,0.362336233623362
1.55800910889356e-14,5.78689097589036e-15,0.362436243624362
1.55800910889356e-14,5.78689097589036e-15,0.362536253625363
1.55800910889356e-14,5.78689097589036e-15,0.362636263626363
1.55800910889356e-14,5.78689097589036e-15,0.362736273627363
1.55800910889356e-14,5.78689097589036e-15,0.362836283628363
1.55800910889356e-14,5.78689097589036e-15,0.362936293629363
1.55800910889356e-14,5.78689097589036e-15,0.363036303630363
1.55800910889356e-14,5.78689097589036e-15,0.363136313631363
1.55800910889356e-14,5.78689097589036e-15,0.363236323632363
1.55800910889356e-14,5.78689097589036e-15,0.363336333633363
1.55800910889356e-14,5.78689097589036e-15,0.363436343634363
1.55800910889356e-14,5.78689097589036e-15,0.363536353635364
1.55800910889356e-14,5.78689097589036e-15,0.363636363636364
1.55800910889356e-14,5.78689097589036e-15,0.363736373637364
1.55800910889356e-14,5.78689097589036e-15,0.363836383638364
1.55800910889356e-14,5.78689097589036e-15,0.363936393639364
1.55800910889356e-14,5.78689097589036e-15,0.364036403640364
1.55800910889356e-14,5.78689097589036e-15,0.364136413641364
1.55800910889356e-14,5.78689097589036e-15,0.364236423642364
1.55800910889356e-14,5.78689097589036e-15,0.364336433643364
1.55800910889356e-14,5.78689097589036e-15,0.364436443644364
1.55800910889356e-14,5.78689097589036e-15,0.364536453645365
1.55800910889356e-14,5.78689097589036e-15,0.364636463646365
1.55800910889356e-14,5.78689097589036e-15,0.364736473647365
1.55800910889356e-14,5.78689097589036e-15,0.364836483648365
1.55800910889356e-14,5.78689097589036e-15,0.364936493649365
1.55800910889356e-14,5.78689097589036e-15,0.365036503650365
1.55800910889356e-14,5.78689097589036e-15,0.365136513651365
1.55800910889356e-14,5.78689097589036e-15,0.365236523652365
1.55800910889356e-14,5.78689097589036e-15,0.365336533653365
1.55800910889356e-14,5.78689097589036e-15,0.365436543654365
1.55800910889356e-14,5.78689097589036e-15,0.365536553655366
1.55800910889356e-14,5.78689097589036e-15,0.365636563656366
1.55800910889356e-14,5.78689097589036e-15,0.365736573657366
1.55800910889356e-14,5.78689097589036e-15,0.365836583658366
1.55800910889356e-14,5.78689097589036e-15,0.365936593659366
1.55800910889356e-14,5.78689097589036e-15,0.366036603660366
1.55800910889356e-14,5.78689097589036e-15,0.366136613661366
1.55800910889356e-14,5.78689097589036e-15,0.366236623662366
1.55800910889356e-14,5.78689097589036e-15,0.366336633663366
1.55800910889356e-14,5.78689097589036e-15,0.366436643664366
1.55800910889356e-14,5.78689097589036e-15,0.366536653665367
1.55800910889356e-14,5.78689097589036e-15,0.366636663666367
1.55800910889356e-14,5.78689097589036e-15,0.366736673667367
1.55800910889356e-14,5.78689097589036e-15,0.366836683668367
1.55800910889356e-14,5.78689097589036e-15,0.366936693669367
1.55800910889356e-14,5.78689097589036e-15,0.367036703670367
1.55800910889356e-14,5.78689097589036e-15,0.367136713671367
1.55800910889356e-14,5.78689097589036e-15,0.367236723672367
1.55800910889356e-14,5.78689097589036e-15,0.367336733673367
1.55800910889356e-14,5.78689097589036e-15,0.367436743674367
1.55800910889356e-14,5.78689097589036e-15,0.367536753675368
1.55800910889356e-14,5.78689097589036e-15,0.367636763676368
1.55800910889356e-14,5.78689097589036e-15,0.367736773677368
1.55800910889356e-14,5.78689097589036e-15,0.367836783678368
1.55800910889356e-14,5.78689097589036e-15,0.367936793679368
1.55800910889356e-14,5.78689097589036e-15,0.368036803680368
1.55800910889356e-14,5.78689097589036e-15,0.368136813681368
1.55800910889356e-14,5.78689097589036e-15,0.368236823682368
1.55800910889356e-14,5.78689097589036e-15,0.368336833683368
1.55800910889356e-14,5.78689097589036e-15,0.368436843684368
1.55800910889356e-14,5.78689097589036e-15,0.368536853685369
1.55800910889356e-14,5.78689097589036e-15,0.368636863686369
1.55800910889356e-14,5.78689097589036e-15,0.368736873687369
1.55800910889356e-14,5.78689097589036e-15,0.368836883688369
1.55800910889356e-14,5.78689097589036e-15,0.368936893689369
1.55800910889356e-14,5.78689097589036e-15,0.369036903690369
1.55800910889356e-14,5.78689097589036e-15,0.369136913691369
1.55800910889356e-14,5.78689097589036e-15,0.369236923692369
1.55800910889356e-14,5.78689097589036e-15,0.369336933693369
1.55800910889356e-14,5.78689097589036e-15,0.369436943694369
1.55800910889356e-14,5.78689097589036e-15,0.36953695369537
1.55800910889356e-14,5.78689097589036e-15,0.36963696369637
1.55800910889356e-14,5.78689097589036e-15,0.36973697369737
1.55800910889356e-14,5.78689097589036e-15,0.36983698369837
1.55800910889356e-14,5.78689097589036e-15,0.36993699369937
1.55800910889356e-14,5.78689097589036e-15,0.37003700370037
1.55800910889356e-14,5.78689097589036e-15,0.37013701370137
1.55800910889356e-14,5.78689097589036e-15,0.37023702370237
1.55800910889356e-14,5.78689097589036e-15,0.37033703370337
1.55800910889356e-14,5.78689097589036e-15,0.37043704370437
1.55800910889356e-14,5.78689097589036e-15,0.370537053705371
1.55800910889356e-14,5.78689097589036e-15,0.370637063706371
1.55800910889356e-14,5.78689097589036e-15,0.370737073707371
1.55800910889356e-14,5.78689097589036e-15,0.370837083708371
1.55800910889356e-14,5.78689097589036e-15,0.370937093709371
1.55800910889356e-14,5.78689097589036e-15,0.371037103710371
1.55800910889356e-14,5.78689097589036e-15,0.371137113711371
1.55800910889356e-14,5.78689097589036e-15,0.371237123712371
1.55800910889356e-14,5.78689097589036e-15,0.371337133713371
1.55800910889356e-14,5.78689097589036e-15,0.371437143714371
1.55800910889356e-14,5.78689097589036e-15,0.371537153715372
1.55800910889356e-14,5.78689097589036e-15,0.371637163716372
1.55800910889356e-14,5.78689097589036e-15,0.371737173717372
1.55800910889356e-14,5.78689097589036e-15,0.371837183718372
1.55800910889356e-14,5.78689097589036e-15,0.371937193719372
1.55800910889356e-14,5.78689097589036e-15,0.372037203720372
1.55800910889356e-14,5.78689097589036e-15,0.372137213721372
1.55800910889356e-14,5.78689097589036e-15,0.372237223722372
1.55800910889356e-14,5.78689097589036e-15,0.372337233723372
1.55800910889356e-14,5.78689097589036e-15,0.372437243724372
1.55800910889356e-14,5.78689097589036e-15,0.372537253725373
1.55800910889356e-14,5.78689097589036e-15,0.372637263726373
1.55800910889356e-14,5.78689097589036e-15,0.372737273727373
1.55800910889356e-14,5.78689097589036e-15,0.372837283728373
1.55800910889356e-14,5.78689097589036e-15,0.372937293729373
1.55800910889356e-14,5.78689097589036e-15,0.373037303730373
1.55800910889356e-14,5.78689097589036e-15,0.373137313731373
1.55800910889356e-14,5.78689097589036e-15,0.373237323732373
1.55800910889356e-14,5.78689097589036e-15,0.373337333733373
1.55800910889356e-14,5.78689097589036e-15,0.373437343734373
1.55800910889356e-14,5.78689097589036e-15,0.373537353735374
1.55800910889356e-14,5.78689097589036e-15,0.373637363736374
1.55800910889356e-14,5.78689097589036e-15,0.373737373737374
1.55800910889356e-14,5.78689097589036e-15,0.373837383738374
1.55800910889356e-14,5.78689097589036e-15,0.373937393739374
1.55800910889356e-14,5.78689097589036e-15,0.374037403740374
1.55800910889356e-14,5.78689097589036e-15,0.374137413741374
1.55800910889356e-14,5.78689097589036e-15,0.374237423742374
1.55800910889356e-14,5.78689097589036e-15,0.374337433743374
1.55800910889356e-14,5.78689097589036e-15,0.374437443744374
1.55800910889356e-14,5.78689097589036e-15,0.374537453745375
1.55800910889356e-14,5.78689097589036e-15,0.374637463746375
1.55800910889356e-14,5.78689097589036e-15,0.374737473747375
1.55800910889356e-14,5.78689097589036e-15,0.374837483748375
1.55800910889356e-14,5.78689097589036e-15,0.374937493749375
1.55800910889356e-14,5.78689097589036e-15,0.375037503750375
1.55800910889356e-14,5.78689097589036e-15,0.375137513751375
1.55800910889356e-14,5.78689097589036e-15,0.375237523752375
1.55800910889356e-14,5.78689097589036e-15,0.375337533753375
1.55800910889356e-14,5.78689097589036e-15,0.375437543754375
1.55800910889356e-14,5.78689097589036e-15,0.375537553755376
1.55800910889356e-14,5.78689097589036e-15,0.375637563756376
1.55800910889356e-14,5.78689097589036e-15,0.375737573757376
1.55800910889356e-14,5.78689097589036e-15,0.375837583758376
1.55800910889356e-14,5.78689097589036e-15,0.375937593759376
1.55800910889356e-14,5.78689097589036e-15,0.376037603760376
1.55800910889356e-14,5.78689097589036e-15,0.376137613761376
1.55800910889356e-14,5.78689097589036e-15,0.376237623762376
1.55800910889356e-14,5.78689097589036e-15,0.376337633763376
1.55800910889356e-14,5.78689097589036e-15,0.376437643764376
1.55800910889356e-14,5.78689097589036e-15,0.376537653765377
1.55800910889356e-14,5.78689097589036e-15,0.376637663766377
1.55800910889356e-14,5.78689097589036e-15,0.376737673767377
1.55800910889356e-14,5.78689097589036e-15,0.376837683768377
1.55800910889356e-14,5.78689097589036e-15,0.376937693769377
1.55800910889356e-14,5.78689097589036e-15,0.377037703770377
1.55800910889356e-14,5.78689097589036e-15,0.377137713771377
1.55800910889356e-14,5.78689097589036e-15,0.377237723772377
1.55800910889356e-14,5.78689097589036e-15,0.377337733773377
1.55800910889356e-14,5.78689097589036e-15,0.377437743774377
1.55800910889356e-14,5.78689097589036e-15,0.377537753775378
1.55800910889356e-14,5.78689097589036e-15,0.377637763776378
1.55800910889356e-14,5.78689097589036e-15,0.377737773777378
1.55800910889356e-14,5.78689097589036e-15,0.377837783778378
1.55800910889356e-14,5.78689097589036e-15,0.377937793779378
1.55800910889356e-14,5.78689097589036e-15,0.378037803780378
1.55800910889356e-14,5.78689097589036e-15,0.378137813781378
1.55800910889356e-14,5.78689097589036e-15,0.378237823782378
1.55800910889356e-14,5.78689097589036e-15,0.378337833783378
1.55800910889356e-14,5.78689097589036e-15,0.378437843784378
1.55800910889356e-14,5.78689097589036e-15,0.378537853785379
1.55800910889356e-14,5.78689097589036e-15,0.378637863786379
1.55800910889356e-14,5.78689097589036e-15,0.378737873787379
1.55800910889356e-14,5.78689097589036e-15,0.378837883788379
1.55800910889356e-14,5.78689097589036e-15,0.378937893789379
1.55800910889356e-14,5.78689097589036e-15,0.379037903790379
1.55800910889356e-14,5.78689097589036e-15,0.379137913791379
1.55800910889356e-14,5.78689097589036e-15,0.379237923792379
1.55800910889356e-14,5.78689097589036e-15,0.379337933793379
1.55800910889356e-14,5.78689097589036e-15,0.379437943794379
1.55800910889356e-14,5.78689097589036e-15,0.37953795379538
1.55800910889356e-14,5.78689097589036e-15,0.37963796379638
1.55800910889356e-14,5.78689097589036e-15,0.37973797379738
1.55800910889356e-14,5.78689097589036e-15,0.37983798379838
1.55800910889356e-14,5.78689097589036e-15,0.37993799379938
1.55800910889356e-14,5.78689097589036e-15,0.38003800380038
1.55800910889356e-14,5.78689097589036e-15,0.38013801380138
1.55800910889356e-14,5.78689097589036e-15,0.38023802380238
1.55800910889356e-14,5.78689097589036e-15,0.38033803380338
1.55800910889356e-14,5.78689097589036e-15,0.38043804380438
1.55800910889356e-14,5.78689097589036e-15,0.380538053805381
1.55800910889356e-14,5.78689097589036e-15,0.380638063806381
1.55800910889356e-14,5.78689097589036e-15,0.380738073807381
1.55800910889356e-14,5.78689097589036e-15,0.380838083808381
1.55800910889356e-14,5.78689097589036e-15,0.380938093809381
1.55800910889356e-14,5.78689097589036e-15,0.381038103810381
1.55800910889356e-14,5.78689097589036e-15,0.381138113811381
1.55800910889356e-14,5.78689097589036e-15,0.381238123812381
1.55800910889356e-14,5.78689097589036e-15,0.381338133813381
1.55800910889356e-14,5.78689097589036e-15,0.381438143814381
1.55800910889356e-14,5.78689097589036e-15,0.381538153815382
1.55800910889356e-14,5.78689097589036e-15,0.381638163816382
1.55800910889356e-14,5.78689097589036e-15,0.381738173817382
1.55800910889356e-14,5.78689097589036e-15,0.381838183818382
1.55800910889356e-14,5.78689097589036e-15,0.381938193819382
1.55800910889356e-14,5.78689097589036e-15,0.382038203820382
1.55800910889356e-14,5.78689097589036e-15,0.382138213821382
1.55800910889356e-14,5.78689097589036e-15,0.382238223822382
1.55800910889356e-14,5.78689097589036e-15,0.382338233823382
1.55800910889356e-14,5.78689097589036e-15,0.382438243824382
1.55800910889356e-14,5.78689097589036e-15,0.382538253825383
1.55800910889356e-14,5.78689097589036e-15,0.382638263826383
1.55800910889356e-14,5.78689097589036e-15,0.382738273827383
1.55800910889356e-14,5.78689097589036e-15,0.382838283828383
1.55800910889356e-14,5.78689097589036e-15,0.382938293829383
1.55800910889356e-14,5.78689097589036e-15,0.383038303830383
1.55800910889356e-14,5.78689097589036e-15,0.383138313831383
1.55800910889356e-14,5.78689097589036e-15,0.383238323832383
1.55800910889356e-14,5.78689097589036e-15,0.383338333833383
1.55800910889356e-14,5.78689097589036e-15,0.383438343834383
1.55800910889356e-14,5.78689097589036e-15,0.383538353835384
1.55800910889356e-14,5.78689097589036e-15,0.383638363836384
1.55800910889356e-14,5.78689097589036e-15,0.383738373837384
1.55800910889356e-14,5.78689097589036e-15,0.383838383838384
1.55800910889356e-14,5.78689097589036e-15,0.383938393839384
1.55800910889356e-14,5.78689097589036e-15,0.384038403840384
1.55800910889356e-14,5.78689097589036e-15,0.384138413841384
1.55800910889356e-14,5.78689097589036e-15,0.384238423842384
1.55800910889356e-14,5.78689097589036e-15,0.384338433843384
1.55800910889356e-14,5.78689097589036e-15,0.384438443844384
1.55800910889356e-14,5.78689097589036e-15,0.384538453845385
1.55800910889356e-14,5.78689097589036e-15,0.384638463846385
1.55800910889356e-14,5.78689097589036e-15,0.384738473847385
1.55800910889356e-14,5.78689097589036e-15,0.384838483848385
1.55800910889356e-14,5.78689097589036e-15,0.384938493849385
1.55800910889356e-14,5.78689097589036e-15,0.385038503850385
1.55800910889356e-14,5.78689097589036e-15,0.385138513851385
1.55800910889356e-14,5.78689097589036e-15,0.385238523852385
1.55800910889356e-14,5.78689097589036e-15,0.385338533853385
1.55800910889356e-14,5.78689097589036e-15,0.385438543854385
1.55800910889356e-14,5.78689097589036e-15,0.385538553855386
1.55800910889356e-14,5.78689097589036e-15,0.385638563856386
1.55800910889356e-14,5.78689097589036e-15,0.385738573857386
1.55800910889356e-14,5.78689097589036e-15,0.385838583858386
1.55800910889356e-14,5.78689097589036e-15,0.385938593859386
1.55800910889356e-14,5.78689097589036e-15,0.386038603860386
1.55800910889356e-14,5.78689097589036e-15,0.386138613861386
1.55800910889356e-14,5.78689097589036e-15,0.386238623862386
1.55800910889356e-14,5.78689097589036e-15,0.386338633863386
1.55800910889356e-14,5.78689097589036e-15,0.386438643864386
1.55800910889356e-14,5.78689097589036e-15,0.386538653865387
1.55800910889356e-14,5.78689097589036e-15,0.386638663866387
1.55800910889356e-14,5.78689097589036e-15,0.386738673867387
1.55800910889356e-14,5.78689097589036e-15,0.386838683868387
1.55800910889356e-14,5.78689097589036e-15,0.386938693869387
1.55800910889356e-14,5.78689097589036e-15,0.387038703870387
1.55800910889356e-14,5.78689097589036e-15,0.387138713871387
1.55800910889356e-14,5.78689097589036e-15,0.387238723872387
1.55800910889356e-14,5.78689097589036e-15,0.387338733873387
1.55800910889356e-14,5.78689097589036e-15,0.387438743874387
1.55800910889356e-14,5.78689097589036e-15,0.387538753875388
1.55800910889356e-14,5.78689097589036e-15,0.387638763876388
1.55800910889356e-14,5.78689097589036e-15,0.387738773877388
1.55800910889356e-14,5.78689097589036e-15,0.387838783878388
1.55800910889356e-14,5.78689097589036e-15,0.387938793879388
1.55800910889356e-14,5.78689097589036e-15,0.388038803880388
1.55800910889356e-14,5.78689097589036e-15,0.388138813881388
1.55800910889356e-14,5.78689097589036e-15,0.388238823882388
1.55800910889356e-14,5.78689097589036e-15,0.388338833883388
1.55800910889356e-14,5.78689097589036e-15,0.388438843884388
1.55800910889356e-14,5.78689097589036e-15,0.388538853885389
1.55800910889356e-14,5.78689097589036e-15,0.388638863886389
1.55800910889356e-14,5.78689097589036e-15,0.388738873887389
1.55800910889356e-14,5.78689097589036e-15,0.388838883888389
1.55800910889356e-14,5.78689097589036e-15,0.388938893889389
1.55800910889356e-14,5.78689097589036e-15,0.389038903890389
1.55800910889356e-14,5.78689097589036e-15,0.389138913891389
1.55800910889356e-14,5.78689097589036e-15,0.389238923892389
1.55800910889356e-14,5.78689097589036e-15,0.389338933893389
1.55800910889356e-14,5.78689097589036e-15,0.389438943894389
1.55800910889356e-14,5.78689097589036e-15,0.38953895389539
1.55800910889356e-14,5.78689097589036e-15,0.38963896389639
1.55800910889356e-14,5.78689097589036e-15,0.38973897389739
1.55800910889356e-14,5.78689097589036e-15,0.38983898389839
1.55800910889356e-14,5.78689097589036e-15,0.38993899389939
1.55800910889356e-14,5.78689097589036e-15,0.39003900390039
1.55800910889356e-14,5.78689097589036e-15,0.39013901390139
1.55800910889356e-14,5.78689097589036e-15,0.39023902390239
1.55800910889356e-14,5.78689097589036e-15,0.39033903390339
1.55800910889356e-14,5.78689097589036e-15,0.39043904390439
1.55800910889356e-14,5.78689097589036e-15,0.390539053905391
1.55800910889356e-14,5.78689097589036e-15,0.390639063906391
1.55800910889356e-14,5.78689097589036e-15,0.390739073907391
1.55800910889356e-14,5.78689097589036e-15,0.390839083908391
1.55800910889356e-14,5.78689097589036e-15,0.390939093909391
1.55800910889356e-14,5.78689097589036e-15,0.391039103910391
1.55800910889356e-14,5.78689097589036e-15,0.391139113911391
1.55800910889356e-14,5.78689097589036e-15,0.391239123912391
1.55800910889356e-14,5.78689097589036e-15,0.391339133913391
1.55800910889356e-14,5.78689097589036e-15,0.391439143914391
1.55800910889356e-14,5.78689097589036e-15,0.391539153915392
1.55800910889356e-14,5.78689097589036e-15,0.391639163916392
1.55800910889356e-14,5.78689097589036e-15,0.391739173917392
1.55800910889356e-14,5.78689097589036e-15,0.391839183918392
1.55800910889356e-14,5.78689097589036e-15,0.391939193919392
1.55800910889356e-14,5.78689097589036e-15,0.392039203920392
1.55800910889356e-14,5.78689097589036e-15,0.392139213921392
1.55800910889356e-14,5.78689097589036e-15,0.392239223922392
1.55800910889356e-14,5.78689097589036e-15,0.392339233923392
1.55800910889356e-14,5.78689097589036e-15,0.392439243924392
1.55800910889356e-14,5.78689097589036e-15,0.392539253925393
1.55800910889356e-14,5.78689097589036e-15,0.392639263926393
1.55800910889356e-14,5.78689097589036e-15,0.392739273927393
1.55800910889356e-14,5.78689097589036e-15,0.392839283928393
1.55800910889356e-14,5.78689097589036e-15,0.392939293929393
1.55800910889356e-14,5.78689097589036e-15,0.393039303930393
1.55800910889356e-14,5.78689097589036e-15,0.393139313931393
1.55800910889356e-14,5.78689097589036e-15,0.393239323932393
1.55800910889356e-14,5.78689097589036e-15,0.393339333933393
1.55800910889356e-14,5.78689097589036e-15,0.393439343934393
1.55800910889356e-14,5.78689097589036e-15,0.393539353935394
1.55800910889356e-14,5.78689097589036e-15,0.393639363936394
1.55800910889356e-14,5.78689097589036e-15,0.393739373937394
1.55800910889356e-14,5.78689097589036e-15,0.393839383938394
1.55800910889356e-14,5.78689097589036e-15,0.393939393939394
1.55800910889356e-14,5.78689097589036e-15,0.394039403940394
1.55800910889356e-14,5.78689097589036e-15,0.394139413941394
1.55800910889356e-14,5.78689097589036e-15,0.394239423942394
1.55800910889356e-14,5.78689097589036e-15,0.394339433943394
1.55800910889356e-14,5.78689097589036e-15,0.394439443944394
1.55800910889356e-14,5.78689097589036e-15,0.394539453945395
1.55800910889356e-14,5.78689097589036e-15,0.394639463946395
1.55800910889356e-14,5.78689097589036e-15,0.394739473947395
1.55800910889356e-14,5.78689097589036e-15,0.394839483948395
1.55800910889356e-14,5.78689097589036e-15,0.394939493949395
1.55800910889356e-14,5.78689097589036e-15,0.395039503950395
1.55800910889356e-14,5.78689097589036e-15,0.395139513951395
1.55800910889356e-14,5.78689097589036e-15,0.395239523952395
1.55800910889356e-14,5.78689097589036e-15,0.395339533953395
1.55800910889356e-14,5.78689097589036e-15,0.395439543954395
1.55800910889356e-14,5.78689097589036e-15,0.395539553955396
1.55800910889356e-14,5.78689097589036e-15,0.395639563956396
1.55800910889356e-14,5.78689097589036e-15,0.395739573957396
1.55800910889356e-14,5.78689097589036e-15,0.395839583958396
1.55800910889356e-14,5.78689097589036e-15,0.395939593959396
1.55800910889356e-14,5.78689097589036e-15,0.396039603960396
1.55800910889356e-14,5.78689097589036e-15,0.396139613961396
1.55800910889356e-14,5.78689097589036e-15,0.396239623962396
1.55800910889356e-14,5.78689097589036e-15,0.396339633963396
1.55800910889356e-14,5.78689097589036e-15,0.396439643964396
1.55800910889356e-14,5.78689097589036e-15,0.396539653965397
1.55800910889356e-14,5.78689097589036e-15,0.396639663966397
1.55800910889356e-14,5.78689097589036e-15,0.396739673967397
1.55800910889356e-14,5.78689097589036e-15,0.396839683968397
1.55800910889356e-14,5.78689097589036e-15,0.396939693969397
1.55800910889356e-14,5.78689097589036e-15,0.397039703970397
1.55800910889356e-14,5.78689097589036e-15,0.397139713971397
1.55800910889356e-14,5.78689097589036e-15,0.397239723972397
1.55800910889356e-14,5.78689097589036e-15,0.397339733973397
1.55800910889356e-14,5.78689097589036e-15,0.397439743974397
1.55800910889356e-14,5.78689097589036e-15,0.397539753975398
1.55800910889356e-14,5.78689097589036e-15,0.397639763976398
1.55800910889356e-14,5.78689097589036e-15,0.397739773977398
1.55800910889356e-14,5.78689097589036e-15,0.397839783978398
1.55800910889356e-14,5.78689097589036e-15,0.397939793979398
1.55800910889356e-14,5.78689097589036e-15,0.398039803980398
1.55800910889356e-14,5.78689097589036e-15,0.398139813981398
1.55800910889356e-14,5.78689097589036e-15,0.398239823982398
1.55800910889356e-14,5.78689097589036e-15,0.398339833983398
1.55800910889356e-14,5.78689097589036e-15,0.398439843984398
1.55800910889356e-14,5.78689097589036e-15,0.398539853985399
1.55800910889356e-14,5.78689097589036e-15,0.398639863986399
1.55800910889356e-14,5.78689097589036e-15,0.398739873987399
1.55800910889356e-14,5.78689097589036e-15,0.398839883988399
1.55800910889356e-14,5.78689097589036e-15,0.398939893989399
1.55800910889356e-14,5.78689097589036e-15,0.399039903990399
1.55800910889356e-14,5.78689097589036e-15,0.399139913991399
1.55800910889356e-14,5.78689097589036e-15,0.399239923992399
1.55800910889356e-14,5.78689097589036e-15,0.399339933993399
1.55800910889356e-14,5.78689097589036e-15,0.399439943994399
1.55800910889356e-14,5.78689097589036e-15,0.3995399539954
1.55800910889356e-14,5.78689097589036e-15,0.3996399639964
1.55800910889356e-14,5.78689097589036e-15,0.3997399739974
1.55800910889356e-14,5.78689097589036e-15,0.3998399839984
1.55800910889356e-14,5.78689097589036e-15,0.3999399939994
1.55800910889356e-14,5.78689097589036e-15,0.4000400040004
1.55800910889356e-14,5.78689097589036e-15,0.4001400140014
1.55800910889356e-14,5.78689097589036e-15,0.4002400240024
1.55800910889356e-14,5.78689097589036e-15,0.4003400340034
1.55800910889356e-14,5.78689097589036e-15,0.4004400440044
1.55800910889356e-14,5.78689097589036e-15,0.400540054005401
1.55800910889356e-14,5.78689097589036e-15,0.400640064006401
1.55800910889356e-14,5.78689097589036e-15,0.400740074007401
1.55800910889356e-14,5.78689097589036e-15,0.400840084008401
1.55800910889356e-14,5.78689097589036e-15,0.400940094009401
1.55800910889356e-14,5.78689097589036e-15,0.401040104010401
1.55800910889356e-14,5.78689097589036e-15,0.401140114011401
1.55800910889356e-14,5.78689097589036e-15,0.401240124012401
1.55800910889356e-14,5.78689097589036e-15,0.401340134013401
1.55800910889356e-14,5.78689097589036e-15,0.401440144014401
1.55800910889356e-14,5.78689097589036e-15,0.401540154015402
1.55800910889356e-14,5.78689097589036e-15,0.401640164016402
1.55800910889356e-14,5.78689097589036e-15,0.401740174017402
1.55800910889356e-14,5.78689097589036e-15,0.401840184018402
1.55800910889356e-14,5.78689097589036e-15,0.401940194019402
1.55800910889356e-14,5.78689097589036e-15,0.402040204020402
1.55800910889356e-14,5.78689097589036e-15,0.402140214021402
1.55800910889356e-14,5.78689097589036e-15,0.402240224022402
1.55800910889356e-14,5.78689097589036e-15,0.402340234023402
1.55800910889356e-14,5.78689097589036e-15,0.402440244024402
1.55800910889356e-14,5.78689097589036e-15,0.402540254025403
1.55800910889356e-14,5.78689097589036e-15,0.402640264026403
1.55800910889356e-14,5.78689097589036e-15,0.402740274027403
1.55800910889356e-14,5.78689097589036e-15,0.402840284028403
1.55800910889356e-14,5.78689097589036e-15,0.402940294029403
1.55800910889356e-14,5.78689097589036e-15,0.403040304030403
1.55800910889356e-14,5.78689097589036e-15,0.403140314031403
1.55800910889356e-14,5.78689097589036e-15,0.403240324032403
1.55800910889356e-14,5.78689097589036e-15,0.403340334033403
1.55800910889356e-14,5.78689097589036e-15,0.403440344034403
1.55800910889356e-14,5.78689097589036e-15,0.403540354035404
1.55800910889356e-14,5.78689097589036e-15,0.403640364036404
1.55800910889356e-14,5.78689097589036e-15,0.403740374037404
1.55800910889356e-14,5.78689097589036e-15,0.403840384038404
1.55800910889356e-14,5.78689097589036e-15,0.403940394039404
1.55800910889356e-14,5.78689097589036e-15,0.404040404040404
1.55800910889356e-14,5.78689097589036e-15,0.404140414041404
1.55800910889356e-14,5.78689097589036e-15,0.404240424042404
1.55800910889356e-14,5.78689097589036e-15,0.404340434043404
1.55800910889356e-14,5.78689097589036e-15,0.404440444044404
1.55800910889356e-14,5.78689097589036e-15,0.404540454045405
1.55800910889356e-14,5.78689097589036e-15,0.404640464046405
1.55800910889356e-14,5.78689097589036e-15,0.404740474047405
1.55800910889356e-14,5.78689097589036e-15,0.404840484048405
1.55800910889356e-14,5.78689097589036e-15,0.404940494049405
1.55800910889356e-14,5.78689097589036e-15,0.405040504050405
1.55800910889356e-14,5.78689097589036e-15,0.405140514051405
1.55800910889356e-14,5.78689097589036e-15,0.405240524052405
1.55800910889356e-14,5.78689097589036e-15,0.405340534053405
1.55800910889356e-14,5.78689097589036e-15,0.405440544054405
1.55800910889356e-14,5.78689097589036e-15,0.405540554055406
1.55800910889356e-14,5.78689097589036e-15,0.405640564056406
1.55800910889356e-14,5.78689097589036e-15,0.405740574057406
1.55800910889356e-14,5.78689097589036e-15,0.405840584058406
1.55800910889356e-14,5.78689097589036e-15,0.405940594059406
1.55800910889356e-14,5.78689097589036e-15,0.406040604060406
1.55800910889356e-14,5.78689097589036e-15,0.406140614061406
1.55800910889356e-14,5.78689097589036e-15,0.406240624062406
1.55800910889356e-14,5.78689097589036e-15,0.406340634063406
1.55800910889356e-14,5.78689097589036e-15,0.406440644064406
1.55800910889356e-14,5.78689097589036e-15,0.406540654065407
1.55800910889356e-14,5.78689097589036e-15,0.406640664066407
1.55800910889356e-14,5.78689097589036e-15,0.406740674067407
1.55800910889356e-14,5.78689097589036e-15,0.406840684068407
1.55800910889356e-14,5.78689097589036e-15,0.406940694069407
1.55800910889356e-14,5.78689097589036e-15,0.407040704070407
1.55800910889356e-14,5.78689097589036e-15,0.407140714071407
1.55800910889356e-14,5.78689097589036e-15,0.407240724072407
1.55800910889356e-14,5.78689097589036e-15,0.407340734073407
1.55800910889356e-14,5.78689097589036e-15,0.407440744074407
1.55800910889356e-14,5.78689097589036e-15,0.407540754075408
1.55800910889356e-14,5.78689097589036e-15,0.407640764076408
1.55800910889356e-14,5.78689097589036e-15,0.407740774077408
1.55800910889356e-14,5.78689097589036e-15,0.407840784078408
1.55800910889356e-14,5.78689097589036e-15,0.407940794079408
1.55800910889356e-14,5.78689097589036e-15,0.408040804080408
1.55800910889356e-14,5.78689097589036e-15,0.408140814081408
1.55800910889356e-14,5.78689097589036e-15,0.408240824082408
1.55800910889356e-14,5.78689097589036e-15,0.408340834083408
1.55800910889356e-14,5.78689097589036e-15,0.408440844084408
1.55800910889356e-14,5.78689097589036e-15,0.408540854085409
1.55800910889356e-14,5.78689097589036e-15,0.408640864086409
1.55800910889356e-14,5.78689097589036e-15,0.408740874087409
1.55800910889356e-14,5.78689097589036e-15,0.408840884088409
1.55800910889356e-14,5.78689097589036e-15,0.408940894089409
1.55800910889356e-14,5.78689097589036e-15,0.409040904090409
1.55800910889356e-14,5.78689097589036e-15,0.409140914091409
1.55800910889356e-14,5.78689097589036e-15,0.409240924092409
1.55800910889356e-14,5.78689097589036e-15,0.409340934093409
1.55800910889356e-14,5.78689097589036e-15,0.409440944094409
1.55800910889356e-14,5.78689097589036e-15,0.40954095409541
1.55800910889356e-14,5.78689097589036e-15,0.40964096409641
1.55800910889356e-14,5.78689097589036e-15,0.40974097409741
1.55800910889356e-14,5.78689097589036e-15,0.40984098409841
1.55800910889356e-14,5.78689097589036e-15,0.40994099409941
1.55800910889356e-14,5.78689097589036e-15,0.41004100410041
1.55800910889356e-14,5.78689097589036e-15,0.41014101410141
1.55800910889356e-14,5.78689097589036e-15,0.41024102410241
1.55800910889356e-14,5.78689097589036e-15,0.41034103410341
1.55800910889356e-14,5.78689097589036e-15,0.41044104410441
1.55800910889356e-14,5.78689097589036e-15,0.410541054105411
1.55800910889356e-14,5.78689097589036e-15,0.410641064106411
1.55800910889356e-14,5.78689097589036e-15,0.410741074107411
1.55800910889356e-14,5.78689097589036e-15,0.410841084108411
1.55800910889356e-14,5.78689097589036e-15,0.410941094109411
1.55800910889356e-14,5.78689097589036e-15,0.411041104110411
1.55800910889356e-14,5.78689097589036e-15,0.411141114111411
1.55800910889356e-14,5.78689097589036e-15,0.411241124112411
1.55800910889356e-14,5.78689097589036e-15,0.411341134113411
1.55800910889356e-14,5.78689097589036e-15,0.411441144114411
1.55800910889356e-14,5.78689097589036e-15,0.411541154115412
1.55800910889356e-14,5.78689097589036e-15,0.411641164116412
1.55800910889356e-14,5.78689097589036e-15,0.411741174117412
1.55800910889356e-14,5.78689097589036e-15,0.411841184118412
1.55800910889356e-14,5.78689097589036e-15,0.411941194119412
1.55800910889356e-14,5.78689097589036e-15,0.412041204120412
1.55800910889356e-14,5.78689097589036e-15,0.412141214121412
1.55800910889356e-14,5.78689097589036e-15,0.412241224122412
1.55800910889356e-14,5.78689097589036e-15,0.412341234123412
1.55800910889356e-14,5.78689097589036e-15,0.412441244124412
1.55800910889356e-14,5.78689097589036e-15,0.412541254125413
1.55800910889356e-14,5.78689097589036e-15,0.412641264126413
1.55800910889356e-14,5.78689097589036e-15,0.412741274127413
1.55800910889356e-14,5.78689097589036e-15,0.412841284128413
1.55800910889356e-14,5.78689097589036e-15,0.412941294129413
1.55800910889356e-14,5.78689097589036e-15,0.413041304130413
1.55800910889356e-14,5.78689097589036e-15,0.413141314131413
1.55800910889356e-14,5.78689097589036e-15,0.413241324132413
1.55800910889356e-14,5.78689097589036e-15,0.413341334133413
1.55800910889356e-14,5.78689097589036e-15,0.413441344134413
1.55800910889356e-14,5.78689097589036e-15,0.413541354135414
1.55800910889356e-14,5.78689097589036e-15,0.413641364136414
1.55800910889356e-14,5.78689097589036e-15,0.413741374137414
1.55800910889356e-14,5.78689097589036e-15,0.413841384138414
1.55800910889356e-14,5.78689097589036e-15,0.413941394139414
1.55800910889356e-14,5.78689097589036e-15,0.414041404140414
1.55800910889356e-14,5.78689097589036e-15,0.414141414141414
1.55800910889356e-14,5.78689097589036e-15,0.414241424142414
1.55800910889356e-14,5.78689097589036e-15,0.414341434143414
1.55800910889356e-14,5.78689097589036e-15,0.414441444144414
1.55800910889356e-14,5.78689097589036e-15,0.414541454145415
1.55800910889356e-14,5.78689097589036e-15,0.414641464146415
1.55800910889356e-14,5.78689097589036e-15,0.414741474147415
1.55800910889356e-14,5.78689097589036e-15,0.414841484148415
1.55800910889356e-14,5.78689097589036e-15,0.414941494149415
1.55800910889356e-14,5.78689097589036e-15,0.415041504150415
1.55800910889356e-14,5.78689097589036e-15,0.415141514151415
1.55800910889356e-14,5.78689097589036e-15,0.415241524152415
1.55800910889356e-14,5.78689097589036e-15,0.415341534153415
1.55800910889356e-14,5.78689097589036e-15,0.415441544154415
1.55800910889356e-14,5.78689097589036e-15,0.415541554155416
1.55800910889356e-14,5.78689097589036e-15,0.415641564156416
1.55800910889356e-14,5.78689097589036e-15,0.415741574157416
1.55800910889356e-14,5.78689097589036e-15,0.415841584158416
1.55800910889356e-14,5.78689097589036e-15,0.415941594159416
1.55800910889356e-14,5.78689097589036e-15,0.416041604160416
1.55800910889356e-14,5.78689097589036e-15,0.416141614161416
1.55800910889356e-14,5.78689097589036e-15,0.416241624162416
1.55800910889356e-14,5.78689097589036e-15,0.416341634163416
1.55800910889356e-14,5.78689097589036e-15,0.416441644164416
1.55800910889356e-14,5.78689097589036e-15,0.416541654165417
1.55800910889356e-14,5.78689097589036e-15,0.416641664166417
1.55800910889356e-14,5.78689097589036e-15,0.416741674167417
1.55800910889356e-14,5.78689097589036e-15,0.416841684168417
1.55800910889356e-14,5.78689097589036e-15,0.416941694169417
1.55800910889356e-14,5.78689097589036e-15,0.417041704170417
1.55800910889356e-14,5.78689097589036e-15,0.417141714171417
1.55800910889356e-14,5.78689097589036e-15,0.417241724172417
1.55800910889356e-14,5.78689097589036e-15,0.417341734173417
1.55800910889356e-14,5.78689097589036e-15,0.417441744174417
1.55800910889356e-14,5.78689097589036e-15,0.417541754175418
1.55800910889356e-14,5.78689097589036e-15,0.417641764176418
1.55800910889356e-14,5.78689097589036e-15,0.417741774177418
1.55800910889356e-14,5.78689097589036e-15,0.417841784178418
1.55800910889356e-14,5.78689097589036e-15,0.417941794179418
1.55800910889356e-14,5.78689097589036e-15,0.418041804180418
1.55800910889356e-14,5.78689097589036e-15,0.418141814181418
1.55800910889356e-14,5.78689097589036e-15,0.418241824182418
1.55800910889356e-14,5.78689097589036e-15,0.418341834183418
1.55800910889356e-14,5.78689097589036e-15,0.418441844184418
1.55800910889356e-14,5.78689097589036e-15,0.418541854185419
1.55800910889356e-14,5.78689097589036e-15,0.418641864186419
1.55800910889356e-14,5.78689097589036e-15,0.418741874187419
1.55800910889356e-14,5.78689097589036e-15,0.418841884188419
1.55800910889356e-14,5.78689097589036e-15,0.418941894189419
1.55800910889356e-14,5.78689097589036e-15,0.419041904190419
1.55800910889356e-14,5.78689097589036e-15,0.419141914191419
1.55800910889356e-14,5.78689097589036e-15,0.419241924192419
1.55800910889356e-14,5.78689097589036e-15,0.419341934193419
1.55800910889356e-14,5.78689097589036e-15,0.419441944194419
1.55800910889356e-14,5.78689097589036e-15,0.41954195419542
1.55800910889356e-14,5.78689097589036e-15,0.41964196419642
1.55800910889356e-14,5.78689097589036e-15,0.41974197419742
1.55800910889356e-14,5.78689097589036e-15,0.41984198419842
1.55800910889356e-14,5.78689097589036e-15,0.41994199419942
1.55800910889356e-14,5.78689097589036e-15,0.42004200420042
1.55800910889356e-14,5.78689097589036e-15,0.42014201420142
1.55800910889356e-14,5.78689097589036e-15,0.42024202420242
1.55800910889356e-14,5.78689097589036e-15,0.42034203420342
1.55800910889356e-14,5.78689097589036e-15,0.42044204420442
1.55800910889356e-14,5.78689097589036e-15,0.420542054205421
1.55800910889356e-14,5.78689097589036e-15,0.420642064206421
1.55800910889356e-14,5.78689097589036e-15,0.420742074207421
1.55800910889356e-14,5.78689097589036e-15,0.420842084208421
1.55800910889356e-14,5.78689097589036e-15,0.420942094209421
1.55800910889356e-14,5.78689097589036e-15,0.421042104210421
1.55800910889356e-14,5.78689097589036e-15,0.421142114211421
1.55800910889356e-14,5.78689097589036e-15,0.421242124212421
1.55800910889356e-14,5.78689097589036e-15,0.421342134213421
1.55800910889356e-14,5.78689097589036e-15,0.421442144214421
1.55800910889356e-14,5.78689097589036e-15,0.421542154215422
1.55800910889356e-14,5.78689097589036e-15,0.421642164216422
1.55800910889356e-14,5.78689097589036e-15,0.421742174217422
1.55800910889356e-14,5.78689097589036e-15,0.421842184218422
1.55800910889356e-14,5.78689097589036e-15,0.421942194219422
1.55800910889356e-14,5.78689097589036e-15,0.422042204220422
1.55800910889356e-14,5.78689097589036e-15,0.422142214221422
1.55800910889356e-14,5.78689097589036e-15,0.422242224222422
1.55800910889356e-14,5.78689097589036e-15,0.422342234223422
1.55800910889356e-14,5.78689097589036e-15,0.422442244224422
1.55800910889356e-14,5.78689097589036e-15,0.422542254225423
1.55800910889356e-14,5.78689097589036e-15,0.422642264226423
1.55800910889356e-14,5.78689097589036e-15,0.422742274227423
1.55800910889356e-14,5.78689097589036e-15,0.422842284228423
1.55800910889356e-14,5.78689097589036e-15,0.422942294229423
1.55800910889356e-14,5.78689097589036e-15,0.423042304230423
1.55800910889356e-14,5.78689097589036e-15,0.423142314231423
1.55800910889356e-14,5.78689097589036e-15,0.423242324232423
1.55800910889356e-14,5.78689097589036e-15,0.423342334233423
1.55800910889356e-14,5.78689097589036e-15,0.423442344234423
1.55800910889356e-14,5.78689097589036e-15,0.423542354235424
1.55800910889356e-14,5.78689097589036e-15,0.423642364236424
1.55800910889356e-14,5.78689097589036e-15,0.423742374237424
1.55800910889356e-14,5.78689097589036e-15,0.423842384238424
1.55800910889356e-14,5.78689097589036e-15,0.423942394239424
1.55800910889356e-14,5.78689097589036e-15,0.424042404240424
1.55800910889356e-14,5.78689097589036e-15,0.424142414241424
1.55800910889356e-14,5.78689097589036e-15,0.424242424242424
1.55800910889356e-14,5.78689097589036e-15,0.424342434243424
1.55800910889356e-14,5.78689097589036e-15,0.424442444244424
1.55800910889356e-14,5.78689097589036e-15,0.424542454245425
1.55800910889356e-14,5.78689097589036e-15,0.424642464246425
1.55800910889356e-14,5.78689097589036e-15,0.424742474247425
1.55800910889356e-14,5.78689097589036e-15,0.424842484248425
1.55800910889356e-14,5.78689097589036e-15,0.424942494249425
1.55800910889356e-14,5.78689097589036e-15,0.425042504250425
1.55800910889356e-14,5.78689097589036e-15,0.425142514251425
1.55800910889356e-14,5.78689097589036e-15,0.425242524252425
1.55800910889356e-14,5.78689097589036e-15,0.425342534253425
1.55800910889356e-14,5.78689097589036e-15,0.425442544254425
1.55800910889356e-14,5.78689097589036e-15,0.425542554255426
1.55800910889356e-14,5.78689097589036e-15,0.425642564256426
1.55800910889356e-14,5.78689097589036e-15,0.425742574257426
1.55800910889356e-14,5.78689097589036e-15,0.425842584258426
1.55800910889356e-14,5.78689097589036e-15,0.425942594259426
1.55800910889356e-14,5.78689097589036e-15,0.426042604260426
1.55800910889356e-14,5.78689097589036e-15,0.426142614261426
1.55800910889356e-14,5.78689097589036e-15,0.426242624262426
1.55800910889356e-14,5.78689097589036e-15,0.426342634263426
1.55800910889356e-14,5.78689097589036e-15,0.426442644264426
1.55800910889356e-14,5.78689097589036e-15,0.426542654265427
1.55800910889356e-14,5.78689097589036e-15,0.426642664266427
1.55800910889356e-14,5.78689097589036e-15,0.426742674267427
1.55800910889356e-14,5.78689097589036e-15,0.426842684268427
1.55800910889356e-14,5.78689097589036e-15,0.426942694269427
1.55800910889356e-14,5.78689097589036e-15,0.427042704270427
1.55800910889356e-14,5.78689097589036e-15,0.427142714271427
1.55800910889356e-14,5.78689097589036e-15,0.427242724272427
1.55800910889356e-14,5.78689097589036e-15,0.427342734273427
1.55800910889356e-14,5.78689097589036e-15,0.427442744274427
1.55800910889356e-14,5.78689097589036e-15,0.427542754275428
1.55800910889356e-14,5.78689097589036e-15,0.427642764276428
1.55800910889356e-14,5.78689097589036e-15,0.427742774277428
1.55800910889356e-14,5.78689097589036e-15,0.427842784278428
1.55800910889356e-14,5.78689097589036e-15,0.427942794279428
1.55800910889356e-14,5.78689097589036e-15,0.428042804280428
1.55800910889356e-14,5.78689097589036e-15,0.428142814281428
1.55800910889356e-14,5.78689097589036e-15,0.428242824282428
1.55800910889356e-14,5.78689097589036e-15,0.428342834283428
1.55800910889356e-14,5.78689097589036e-15,0.428442844284428
1.55800910889356e-14,5.78689097589036e-15,0.428542854285429
1.55800910889356e-14,5.78689097589036e-15,0.428642864286429
1.55800910889356e-14,5.78689097589036e-15,0.428742874287429
1.55800910889356e-14,5.78689097589036e-15,0.428842884288429
1.55800910889356e-14,5.78689097589036e-15,0.428942894289429
1.55800910889356e-14,5.78689097589036e-15,0.429042904290429
1.55800910889356e-14,5.78689097589036e-15,0.429142914291429
1.55800910889356e-14,5.78689097589036e-15,0.429242924292429
1.55800910889356e-14,5.78689097589036e-15,0.429342934293429
1.55800910889356e-14,5.78689097589036e-15,0.429442944294429
1.55800910889356e-14,5.78689097589036e-15,0.42954295429543
1.55800910889356e-14,5.78689097589036e-15,0.42964296429643
1.55800910889356e-14,5.78689097589036e-15,0.42974297429743
1.55800910889356e-14,5.78689097589036e-15,0.42984298429843
1.55800910889356e-14,5.78689097589036e-15,0.42994299429943
1.55800910889356e-14,5.78689097589036e-15,0.43004300430043
1.55800910889356e-14,5.78689097589036e-15,0.43014301430143
1.55800910889356e-14,5.78689097589036e-15,0.43024302430243
1.55800910889356e-14,5.78689097589036e-15,0.43034303430343
1.55800910889356e-14,5.78689097589036e-15,0.43044304430443
1.55800910889356e-14,5.78689097589036e-15,0.430543054305431
1.55800910889356e-14,5.78689097589036e-15,0.430643064306431
1.55800910889356e-14,5.78689097589036e-15,0.430743074307431
1.55800910889356e-14,5.78689097589036e-15,0.430843084308431
1.55800910889356e-14,5.78689097589036e-15,0.430943094309431
1.55800910889356e-14,5.78689097589036e-15,0.431043104310431
1.55800910889356e-14,5.78689097589036e-15,0.431143114311431
1.55800910889356e-14,5.78689097589036e-15,0.431243124312431
1.55800910889356e-14,5.78689097589036e-15,0.431343134313431
1.55800910889356e-14,5.78689097589036e-15,0.431443144314431
1.55800910889356e-14,5.78689097589036e-15,0.431543154315432
1.55800910889356e-14,5.78689097589036e-15,0.431643164316432
1.55800910889356e-14,5.78689097589036e-15,0.431743174317432
1.55800910889356e-14,5.78689097589036e-15,0.431843184318432
1.55800910889356e-14,5.78689097589036e-15,0.431943194319432
1.55800910889356e-14,5.78689097589036e-15,0.432043204320432
1.55800910889356e-14,5.78689097589036e-15,0.432143214321432
1.55800910889356e-14,5.78689097589036e-15,0.432243224322432
1.55800910889356e-14,5.78689097589036e-15,0.432343234323432
1.55800910889356e-14,5.78689097589036e-15,0.432443244324432
1.55800910889356e-14,5.78689097589036e-15,0.432543254325433
1.55800910889356e-14,5.78689097589036e-15,0.432643264326433
1.55800910889356e-14,5.78689097589036e-15,0.432743274327433
1.55800910889356e-14,5.78689097589036e-15,0.432843284328433
1.55800910889356e-14,5.78689097589036e-15,0.432943294329433
1.55800910889356e-14,5.78689097589036e-15,0.433043304330433
1.55800910889356e-14,5.78689097589036e-15,0.433143314331433
1.55800910889356e-14,5.78689097589036e-15,0.433243324332433
1.55800910889356e-14,5.78689097589036e-15,0.433343334333433
1.55800910889356e-14,5.78689097589036e-15,0.433443344334433
1.55800910889356e-14,5.78689097589036e-15,0.433543354335434
1.55800910889356e-14,5.78689097589036e-15,0.433643364336434
1.55800910889356e-14,5.78689097589036e-15,0.433743374337434
1.55800910889356e-14,5.78689097589036e-15,0.433843384338434
1.55800910889356e-14,5.78689097589036e-15,0.433943394339434
1.55800910889356e-14,5.78689097589036e-15,0.434043404340434
1.55800910889356e-14,5.78689097589036e-15,0.434143414341434
1.55800910889356e-14,5.78689097589036e-15,0.434243424342434
1.55800910889356e-14,5.78689097589036e-15,0.434343434343434
1.55800910889356e-14,5.78689097589036e-15,0.434443444344434
1.55800910889356e-14,5.78689097589036e-15,0.434543454345435
1.55800910889356e-14,5.78689097589036e-15,0.434643464346435
1.55800910889356e-14,5.78689097589036e-15,0.434743474347435
1.55800910889356e-14,5.78689097589036e-15,0.434843484348435
1.55800910889356e-14,5.78689097589036e-15,0.434943494349435
1.55800910889356e-14,5.78689097589036e-15,0.435043504350435
1.55800910889356e-14,5.78689097589036e-15,0.435143514351435
1.55800910889356e-14,5.78689097589036e-15,0.435243524352435
1.55800910889356e-14,5.78689097589036e-15,0.435343534353435
1.55800910889356e-14,5.78689097589036e-15,0.435443544354435
1.55800910889356e-14,5.78689097589036e-15,0.435543554355436
1.55800910889356e-14,5.78689097589036e-15,0.435643564356436
1.55800910889356e-14,5.78689097589036e-15,0.435743574357436
1.55800910889356e-14,5.78689097589036e-15,0.435843584358436
1.55800910889356e-14,5.78689097589036e-15,0.435943594359436
1.55800910889356e-14,5.78689097589036e-15,0.436043604360436
1.55800910889356e-14,5.78689097589036e-15,0.436143614361436
1.55800910889356e-14,5.78689097589036e-15,0.436243624362436
1.55800910889356e-14,5.78689097589036e-15,0.436343634363436
1.55800910889356e-14,5.78689097589036e-15,0.436443644364436
1.55800910889356e-14,5.78689097589036e-15,0.436543654365437
1.55800910889356e-14,5.78689097589036e-15,0.436643664366437
1.55800910889356e-14,5.78689097589036e-15,0.436743674367437
1.55800910889356e-14,5.78689097589036e-15,0.436843684368437
1.55800910889356e-14,5.78689097589036e-15,0.436943694369437
1.55800910889356e-14,5.78689097589036e-15,0.437043704370437
1.55800910889356e-14,5.78689097589036e-15,0.437143714371437
1.55800910889356e-14,5.78689097589036e-15,0.437243724372437
1.55800910889356e-14,5.78689097589036e-15,0.437343734373437
1.55800910889356e-14,5.78689097589036e-15,0.437443744374437
1.55800910889356e-14,5.78689097589036e-15,0.437543754375438
1.55800910889356e-14,5.78689097589036e-15,0.437643764376438
1.55800910889356e-14,5.78689097589036e-15,0.437743774377438
1.55800910889356e-14,5.78689097589036e-15,0.437843784378438
1.55800910889356e-14,5.78689097589036e-15,0.437943794379438
1.55800910889356e-14,5.78689097589036e-15,0.438043804380438
1.55800910889356e-14,5.78689097589036e-15,0.438143814381438
1.55800910889356e-14,5.78689097589036e-15,0.438243824382438
1.55800910889356e-14,5.78689097589036e-15,0.438343834383438
1.55800910889356e-14,5.78689097589036e-15,0.438443844384438
1.55800910889356e-14,5.78689097589036e-15,0.438543854385439
1.55800910889356e-14,5.78689097589036e-15,0.438643864386439
1.55800910889356e-14,5.78689097589036e-15,0.438743874387439
1.55800910889356e-14,5.78689097589036e-15,0.438843884388439
1.55800910889356e-14,5.78689097589036e-15,0.438943894389439
1.55800910889356e-14,5.78689097589036e-15,0.439043904390439
1.55800910889356e-14,5.78689097589036e-15,0.439143914391439
1.55800910889356e-14,5.78689097589036e-15,0.439243924392439
1.55800910889356e-14,5.78689097589036e-15,0.439343934393439
1.55800910889356e-14,5.78689097589036e-15,0.439443944394439
1.55800910889356e-14,5.78689097589036e-15,0.43954395439544
1.55800910889356e-14,5.78689097589036e-15,0.43964396439644
1.55800910889356e-14,5.78689097589036e-15,0.43974397439744
1.55800910889356e-14,5.78689097589036e-15,0.43984398439844
1.55800910889356e-14,5.78689097589036e-15,0.43994399439944
1.55800910889356e-14,5.78689097589036e-15,0.44004400440044
1.55800910889356e-14,5.78689097589036e-15,0.44014401440144
1.55800910889356e-14,5.78689097589036e-15,0.44024402440244
1.55800910889356e-14,5.78689097589036e-15,0.44034403440344
1.55800910889356e-14,5.78689097589036e-15,0.44044404440444
1.55800910889356e-14,5.78689097589036e-15,0.440544054405441
1.55800910889356e-14,5.78689097589036e-15,0.440644064406441
1.55800910889356e-14,5.78689097589036e-15,0.440744074407441
1.55800910889356e-14,5.78689097589036e-15,0.440844084408441
1.55800910889356e-14,5.78689097589036e-15,0.440944094409441
1.55800910889356e-14,5.78689097589036e-15,0.441044104410441
1.55800910889356e-14,5.78689097589036e-15,0.441144114411441
1.55800910889356e-14,5.78689097589036e-15,0.441244124412441
1.55800910889356e-14,5.78689097589036e-15,0.441344134413441
1.55800910889356e-14,5.78689097589036e-15,0.441444144414441
1.55800910889356e-14,5.78689097589036e-15,0.441544154415442
1.55800910889356e-14,5.78689097589036e-15,0.441644164416442
1.55800910889356e-14,5.78689097589036e-15,0.441744174417442
1.55800910889356e-14,5.78689097589036e-15,0.441844184418442
1.55800910889356e-14,5.78689097589036e-15,0.441944194419442
1.55800910889356e-14,5.78689097589036e-15,0.442044204420442
1.55800910889356e-14,5.78689097589036e-15,0.442144214421442
1.55800910889356e-14,5.78689097589036e-15,0.442244224422442
1.55800910889356e-14,5.78689097589036e-15,0.442344234423442
1.55800910889356e-14,5.78689097589036e-15,0.442444244424442
1.55800910889356e-14,5.78689097589036e-15,0.442544254425443
1.55800910889356e-14,5.78689097589036e-15,0.442644264426443
1.55800910889356e-14,5.78689097589036e-15,0.442744274427443
1.55800910889356e-14,5.78689097589036e-15,0.442844284428443
1.55800910889356e-14,5.78689097589036e-15,0.442944294429443
1.55800910889356e-14,5.78689097589036e-15,0.443044304430443
1.55800910889356e-14,5.78689097589036e-15,0.443144314431443
1.55800910889356e-14,5.78689097589036e-15,0.443244324432443
1.55800910889356e-14,5.78689097589036e-15,0.443344334433443
1.55800910889356e-14,5.78689097589036e-15,0.443444344434443
1.55800910889356e-14,5.78689097589036e-15,0.443544354435444
1.55800910889356e-14,5.78689097589036e-15,0.443644364436444
1.55800910889356e-14,5.78689097589036e-15,0.443744374437444
1.55800910889356e-14,5.78689097589036e-15,0.443844384438444
1.55800910889356e-14,5.78689097589036e-15,0.443944394439444
1.55800910889356e-14,5.78689097589036e-15,0.444044404440444
1.55800910889356e-14,5.78689097589036e-15,0.444144414441444
1.55800910889356e-14,5.78689097589036e-15,0.444244424442444
1.55800910889356e-14,5.78689097589036e-15,0.444344434443444
1.55800910889356e-14,5.78689097589036e-15,0.444444444444444
1.55800910889356e-14,5.78689097589036e-15,0.444544454445445
1.55800910889356e-14,5.78689097589036e-15,0.444644464446445
1.55800910889356e-14,5.78689097589036e-15,0.444744474447445
1.55800910889356e-14,5.78689097589036e-15,0.444844484448445
1.55800910889356e-14,5.78689097589036e-15,0.444944494449445
1.55800910889356e-14,5.78689097589036e-15,0.445044504450445
1.55800910889356e-14,5.78689097589036e-15,0.445144514451445
1.55800910889356e-14,5.78689097589036e-15,0.445244524452445
1.55800910889356e-14,5.78689097589036e-15,0.445344534453445
1.55800910889356e-14,5.78689097589036e-15,0.445444544454445
1.55800910889356e-14,5.78689097589036e-15,0.445544554455446
1.55800910889356e-14,5.78689097589036e-15,0.445644564456446
1.55800910889356e-14,5.78689097589036e-15,0.445744574457446
1.55800910889356e-14,5.78689097589036e-15,0.445844584458446
1.55800910889356e-14,5.78689097589036e-15,0.445944594459446
1.55800910889356e-14,5.78689097589036e-15,0.446044604460446
1.55800910889356e-14,5.78689097589036e-15,0.446144614461446
1.55800910889356e-14,5.78689097589036e-15,0.446244624462446
1.55800910889356e-14,5.78689097589036e-15,0.446344634463446
1.55800910889356e-14,5.78689097589036e-15,0.446444644464446
1.55800910889356e-14,5.78689097589036e-15,0.446544654465447
1.55800910889356e-14,5.78689097589036e-15,0.446644664466447
1.55800910889356e-14,5.78689097589036e-15,0.446744674467447
1.55800910889356e-14,5.78689097589036e-15,0.446844684468447
1.55800910889356e-14,5.78689097589036e-15,0.446944694469447
1.55800910889356e-14,5.78689097589036e-15,0.447044704470447
1.55800910889356e-14,5.78689097589036e-15,0.447144714471447
1.55800910889356e-14,5.78689097589036e-15,0.447244724472447
1.55800910889356e-14,5.78689097589036e-15,0.447344734473447
1.55800910889356e-14,5.78689097589036e-15,0.447444744474447
1.55800910889356e-14,5.78689097589036e-15,0.447544754475448
1.55800910889356e-14,5.78689097589036e-15,0.447644764476448
1.55800910889356e-14,5.78689097589036e-15,0.447744774477448
1.55800910889356e-14,5.78689097589036e-15,0.447844784478448
1.55800910889356e-14,5.78689097589036e-15,0.447944794479448
1.55800910889356e-14,5.78689097589036e-15,0.448044804480448
1.55800910889356e-14,5.78689097589036e-15,0.448144814481448
1.55800910889356e-14,5.78689097589036e-15,0.448244824482448
1.55800910889356e-14,5.78689097589036e-15,0.448344834483448
1.55800910889356e-14,5.78689097589036e-15,0.448444844484448
1.55800910889356e-14,5.78689097589036e-15,0.448544854485449
1.55800910889356e-14,5.78689097589036e-15,0.448644864486449
1.55800910889356e-14,5.78689097589036e-15,0.448744874487449
1.55800910889356e-14,5.78689097589036e-15,0.448844884488449
1.55800910889356e-14,5.78689097589036e-15,0.448944894489449
1.55800910889356e-14,5.78689097589036e-15,0.449044904490449
1.55800910889356e-14,5.78689097589036e-15,0.449144914491449
1.55800910889356e-14,5.78689097589036e-15,0.449244924492449
1.55800910889356e-14,5.78689097589036e-15,0.449344934493449
1.55800910889356e-14,5.78689097589036e-15,0.449444944494449
1.55800910889356e-14,5.78689097589036e-15,0.44954495449545
1.55800910889356e-14,5.78689097589036e-15,0.44964496449645
1.55800910889356e-14,5.78689097589036e-15,0.44974497449745
1.55800910889356e-14,5.78689097589036e-15,0.44984498449845
1.55800910889356e-14,5.78689097589036e-15,0.44994499449945
1.55800910889356e-14,5.78689097589036e-15,0.45004500450045
1.55800910889356e-14,5.78689097589036e-15,0.45014501450145
1.55800910889356e-14,5.78689097589036e-15,0.45024502450245
1.55800910889356e-14,5.78689097589036e-15,0.45034503450345
1.55800910889356e-14,5.78689097589036e-15,0.45044504450445
1.55800910889356e-14,5.78689097589036e-15,0.450545054505451
1.55800910889356e-14,5.78689097589036e-15,0.450645064506451
1.55800910889356e-14,5.78689097589036e-15,0.450745074507451
1.55800910889356e-14,5.78689097589036e-15,0.450845084508451
1.55800910889356e-14,5.78689097589036e-15,0.450945094509451
1.55800910889356e-14,5.78689097589036e-15,0.451045104510451
1.55800910889356e-14,5.78689097589036e-15,0.451145114511451
1.55800910889356e-14,5.78689097589036e-15,0.451245124512451
1.55800910889356e-14,5.78689097589036e-15,0.451345134513451
1.55800910889356e-14,5.78689097589036e-15,0.451445144514451
1.55800910889356e-14,5.78689097589036e-15,0.451545154515452
1.55800910889356e-14,5.78689097589036e-15,0.451645164516452
1.55800910889356e-14,5.78689097589036e-15,0.451745174517452
1.55800910889356e-14,5.78689097589036e-15,0.451845184518452
1.55800910889356e-14,5.78689097589036e-15,0.451945194519452
1.55800910889356e-14,5.78689097589036e-15,0.452045204520452
1.55800910889356e-14,5.78689097589036e-15,0.452145214521452
1.55800910889356e-14,5.78689097589036e-15,0.452245224522452
1.55800910889356e-14,5.78689097589036e-15,0.452345234523452
1.55800910889356e-14,5.78689097589036e-15,0.452445244524452
1.55800910889356e-14,5.78689097589036e-15,0.452545254525453
1.55800910889356e-14,5.78689097589036e-15,0.452645264526453
1.55800910889356e-14,5.78689097589036e-15,0.452745274527453
1.55800910889356e-14,5.78689097589036e-15,0.452845284528453
1.55800910889356e-14,5.78689097589036e-15,0.452945294529453
1.55800910889356e-14,5.78689097589036e-15,0.453045304530453
1.55800910889356e-14,5.78689097589036e-15,0.453145314531453
1.55800910889356e-14,5.78689097589036e-15,0.453245324532453
1.55800910889356e-14,5.78689097589036e-15,0.453345334533453
1.55800910889356e-14,5.78689097589036e-15,0.453445344534453
1.55800910889356e-14,5.78689097589036e-15,0.453545354535454
1.55800910889356e-14,5.78689097589036e-15,0.453645364536454
1.55800910889356e-14,5.78689097589036e-15,0.453745374537454
1.55800910889356e-14,5.78689097589036e-15,0.453845384538454
1.55800910889356e-14,5.78689097589036e-15,0.453945394539454
1.55800910889356e-14,5.78689097589036e-15,0.454045404540454
1.55800910889356e-14,5.78689097589036e-15,0.454145414541454
1.55800910889356e-14,5.78689097589036e-15,0.454245424542454
1.55800910889356e-14,5.78689097589036e-15,0.454345434543454
1.55800910889356e-14,5.78689097589036e-15,0.454445444544454
1.55800910889356e-14,5.78689097589036e-15,0.454545454545455
1.55800910889356e-14,5.78689097589036e-15,0.454645464546455
1.55800910889356e-14,5.78689097589036e-15,0.454745474547455
1.55800910889356e-14,5.78689097589036e-15,0.454845484548455
1.55800910889356e-14,5.78689097589036e-15,0.454945494549455
1.55800910889356e-14,5.78689097589036e-15,0.455045504550455
1.55800910889356e-14,5.78689097589036e-15,0.455145514551455
1.55800910889356e-14,5.78689097589036e-15,0.455245524552455
1.55800910889356e-14,5.78689097589036e-15,0.455345534553455
1.55800910889356e-14,5.78689097589036e-15,0.455445544554455
1.55800910889356e-14,5.78689097589036e-15,0.455545554555456
1.55800910889356e-14,5.78689097589036e-15,0.455645564556456
1.55800910889356e-14,5.78689097589036e-15,0.455745574557456
1.55800910889356e-14,5.78689097589036e-15,0.455845584558456
1.55800910889356e-14,5.78689097589036e-15,0.455945594559456
1.55800910889356e-14,5.78689097589036e-15,0.456045604560456
1.55800910889356e-14,5.78689097589036e-15,0.456145614561456
1.55800910889356e-14,5.78689097589036e-15,0.456245624562456
1.55800910889356e-14,5.78689097589036e-15,0.456345634563456
1.55800910889356e-14,5.78689097589036e-15,0.456445644564456
1.55800910889356e-14,5.78689097589036e-15,0.456545654565457
1.55800910889356e-14,5.78689097589036e-15,0.456645664566457
1.55800910889356e-14,5.78689097589036e-15,0.456745674567457
1.55800910889356e-14,5.78689097589036e-15,0.456845684568457
1.55800910889356e-14,5.78689097589036e-15,0.456945694569457
1.55800910889356e-14,5.78689097589036e-15,0.457045704570457
1.55800910889356e-14,5.78689097589036e-15,0.457145714571457
1.55800910889356e-14,5.78689097589036e-15,0.457245724572457
1.55800910889356e-14,5.78689097589036e-15,0.457345734573457
1.55800910889356e-14,5.78689097589036e-15,0.457445744574457
1.55800910889356e-14,5.78689097589036e-15,0.457545754575458
1.55800910889356e-14,5.78689097589036e-15,0.457645764576458
1.55800910889356e-14,5.78689097589036e-15,0.457745774577458
1.55800910889356e-14,5.78689097589036e-15,0.457845784578458
1.55800910889356e-14,5.78689097589036e-15,0.457945794579458
1.55800910889356e-14,5.78689097589036e-15,0.458045804580458
1.55800910889356e-14,5.78689097589036e-15,0.458145814581458
1.55800910889356e-14,5.78689097589036e-15,0.458245824582458
1.55800910889356e-14,5.78689097589036e-15,0.458345834583458
1.55800910889356e-14,5.78689097589036e-15,0.458445844584458
1.55800910889356e-14,5.78689097589036e-15,0.458545854585459
1.55800910889356e-14,5.78689097589036e-15,0.458645864586459
1.55800910889356e-14,5.78689097589036e-15,0.458745874587459
1.55800910889356e-14,5.78689097589036e-15,0.458845884588459
1.55800910889356e-14,5.78689097589036e-15,0.458945894589459
1.55800910889356e-14,5.78689097589036e-15,0.459045904590459
1.55800910889356e-14,5.78689097589036e-15,0.459145914591459
1.55800910889356e-14,5.78689097589036e-15,0.459245924592459
1.55800910889356e-14,5.78689097589036e-15,0.459345934593459
1.55800910889356e-14,5.78689097589036e-15,0.459445944594459
1.55800910889356e-14,5.78689097589036e-15,0.45954595459546
1.55800910889356e-14,5.78689097589036e-15,0.45964596459646
1.55800910889356e-14,5.78689097589036e-15,0.45974597459746
1.55800910889356e-14,5.78689097589036e-15,0.45984598459846
1.55800910889356e-14,5.78689097589036e-15,0.45994599459946
1.55800910889356e-14,5.78689097589036e-15,0.46004600460046
1.55800910889356e-14,5.78689097589036e-15,0.46014601460146
1.55800910889356e-14,5.78689097589036e-15,0.46024602460246
1.55800910889356e-14,5.78689097589036e-15,0.46034603460346
1.55800910889356e-14,5.78689097589036e-15,0.46044604460446
1.55800910889356e-14,5.78689097589036e-15,0.460546054605461
1.55800910889356e-14,5.78689097589036e-15,0.460646064606461
1.55800910889356e-14,5.78689097589036e-15,0.460746074607461
1.55800910889356e-14,5.78689097589036e-15,0.460846084608461
1.55800910889356e-14,5.78689097589036e-15,0.460946094609461
1.55800910889356e-14,5.78689097589036e-15,0.461046104610461
1.55800910889356e-14,5.78689097589036e-15,0.461146114611461
1.55800910889356e-14,5.78689097589036e-15,0.461246124612461
1.55800910889356e-14,5.78689097589036e-15,0.461346134613461
1.55800910889356e-14,5.78689097589036e-15,0.461446144614461
1.55800910889356e-14,5.78689097589036e-15,0.461546154615462
1.55800910889356e-14,5.78689097589036e-15,0.461646164616462
1.55800910889356e-14,5.78689097589036e-15,0.461746174617462
1.55800910889356e-14,5.78689097589036e-15,0.461846184618462
1.55800910889356e-14,5.78689097589036e-15,0.461946194619462
1.55800910889356e-14,5.78689097589036e-15,0.462046204620462
1.55800910889356e-14,5.78689097589036e-15,0.462146214621462
1.55800910889356e-14,5.78689097589036e-15,0.462246224622462
1.55800910889356e-14,5.78689097589036e-15,0.462346234623462
1.55800910889356e-14,5.78689097589036e-15,0.462446244624462
1.55800910889356e-14,5.78689097589036e-15,0.462546254625463
1.55800910889356e-14,5.78689097589036e-15,0.462646264626463
1.55800910889356e-14,5.78689097589036e-15,0.462746274627463
1.55800910889356e-14,5.78689097589036e-15,0.462846284628463
1.55800910889356e-14,5.78689097589036e-15,0.462946294629463
1.55800910889356e-14,5.78689097589036e-15,0.463046304630463
1.55800910889356e-14,5.78689097589036e-15,0.463146314631463
1.55800910889356e-14,5.78689097589036e-15,0.463246324632463
1.55800910889356e-14,5.78689097589036e-15,0.463346334633463
1.55800910889356e-14,5.78689097589036e-15,0.463446344634463
1.55800910889356e-14,5.78689097589036e-15,0.463546354635464
1.55800910889356e-14,5.78689097589036e-15,0.463646364636464
1.55800910889356e-14,5.78689097589036e-15,0.463746374637464
1.55800910889356e-14,5.78689097589036e-15,0.463846384638464
1.55800910889356e-14,5.78689097589036e-15,0.463946394639464
1.55800910889356e-14,5.78689097589036e-15,0.464046404640464
1.55800910889356e-14,5.78689097589036e-15,0.464146414641464
1.55800910889356e-14,5.78689097589036e-15,0.464246424642464
1.55800910889356e-14,5.78689097589036e-15,0.464346434643464
1.55800910889356e-14,5.78689097589036e-15,0.464446444644464
1.55800910889356e-14,5.78689097589036e-15,0.464546454645465
1.55800910889356e-14,5.78689097589036e-15,0.464646464646465
1.55800910889356e-14,5.78689097589036e-15,0.464746474647465
1.55800910889356e-14,5.78689097589036e-15,0.464846484648465
1.55800910889356e-14,5.78689097589036e-15,0.464946494649465
1.55800910889356e-14,5.78689097589036e-15,0.465046504650465
1.55800910889356e-14,5.78689097589036e-15,0.465146514651465
1.55800910889356e-14,5.78689097589036e-15,0.465246524652465
1.55800910889356e-14,5.78689097589036e-15,0.465346534653465
1.55800910889356e-14,5.78689097589036e-15,0.465446544654465
1.55800910889356e-14,5.78689097589036e-15,0.465546554655466
1.55800910889356e-14,5.78689097589036e-15,0.465646564656466
1.55800910889356e-14,5.78689097589036e-15,0.465746574657466
1.55800910889356e-14,5.78689097589036e-15,0.465846584658466
1.55800910889356e-14,5.78689097589036e-15,0.465946594659466
1.55800910889356e-14,5.78689097589036e-15,0.466046604660466
1.55800910889356e-14,5.78689097589036e-15,0.466146614661466
1.55800910889356e-14,5.78689097589036e-15,0.466246624662466
1.55800910889356e-14,5.78689097589036e-15,0.466346634663466
1.55800910889356e-14,5.78689097589036e-15,0.466446644664466
1.55800910889356e-14,5.78689097589036e-15,0.466546654665467
1.55800910889356e-14,5.78689097589036e-15,0.466646664666467
1.55800910889356e-14,5.78689097589036e-15,0.466746674667467
1.55800910889356e-14,5.78689097589036e-15,0.466846684668467
1.55800910889356e-14,5.78689097589036e-15,0.466946694669467
1.55800910889356e-14,5.78689097589036e-15,0.467046704670467
1.55800910889356e-14,5.78689097589036e-15,0.467146714671467
1.55800910889356e-14,5.78689097589036e-15,0.467246724672467
1.55800910889356e-14,5.78689097589036e-15,0.467346734673467
1.55800910889356e-14,5.78689097589036e-15,0.467446744674467
1.55800910889356e-14,5.78689097589036e-15,0.467546754675468
1.55800910889356e-14,5.78689097589036e-15,0.467646764676468
1.55800910889356e-14,5.78689097589036e-15,0.467746774677468
1.55800910889356e-14,5.78689097589036e-15,0.467846784678468
1.55800910889356e-14,5.78689097589036e-15,0.467946794679468
1.55800910889356e-14,5.78689097589036e-15,0.468046804680468
1.55800910889356e-14,5.78689097589036e-15,0.468146814681468
1.55800910889356e-14,5.78689097589036e-15,0.468246824682468
1.55800910889356e-14,5.78689097589036e-15,0.468346834683468
1.55800910889356e-14,5.78689097589036e-15,0.468446844684468
1.55800910889356e-14,5.78689097589036e-15,0.468546854685469
1.55800910889356e-14,5.78689097589036e-15,0.468646864686469
1.55800910889356e-14,5.78689097589036e-15,0.468746874687469
1.55800910889356e-14,5.78689097589036e-15,0.468846884688469
1.55800910889356e-14,5.78689097589036e-15,0.468946894689469
1.55800910889356e-14,5.78689097589036e-15,0.469046904690469
1.55800910889356e-14,5.78689097589036e-15,0.469146914691469
1.55800910889356e-14,5.78689097589036e-15,0.469246924692469
1.55800910889356e-14,5.78689097589036e-15,0.469346934693469
1.55800910889356e-14,5.78689097589036e-15,0.469446944694469
1.55800910889356e-14,5.78689097589036e-15,0.46954695469547
1.55800910889356e-14,5.78689097589036e-15,0.46964696469647
1.55800910889356e-14,5.78689097589036e-15,0.46974697469747
1.55800910889356e-14,5.78689097589036e-15,0.46984698469847
1.55800910889356e-14,5.78689097589036e-15,0.46994699469947
1.55800910889356e-14,5.78689097589036e-15,0.47004700470047
1.55800910889356e-14,5.78689097589036e-15,0.47014701470147
1.55800910889356e-14,5.78689097589036e-15,0.47024702470247
1.55800910889356e-14,5.78689097589036e-15,0.47034703470347
1.55800910889356e-14,5.78689097589036e-15,0.47044704470447
1.55800910889356e-14,5.78689097589036e-15,0.470547054705471
1.55800910889356e-14,5.78689097589036e-15,0.470647064706471
1.55800910889356e-14,5.78689097589036e-15,0.470747074707471
1.55800910889356e-14,5.78689097589036e-15,0.470847084708471
1.55800910889356e-14,5.78689097589036e-15,0.470947094709471
1.55800910889356e-14,5.78689097589036e-15,0.471047104710471
1.55800910889356e-14,5.78689097589036e-15,0.471147114711471
1.55800910889356e-14,5.78689097589036e-15,0.471247124712471
1.55800910889356e-14,5.78689097589036e-15,0.471347134713471
1.55800910889356e-14,5.78689097589036e-15,0.471447144714471
1.55800910889356e-14,5.78689097589036e-15,0.471547154715472
1.55800910889356e-14,5.78689097589036e-15,0.471647164716472
1.55800910889356e-14,5.78689097589036e-15,0.471747174717472
1.55800910889356e-14,5.78689097589036e-15,0.471847184718472
1.55800910889356e-14,5.78689097589036e-15,0.471947194719472
1.55800910889356e-14,5.78689097589036e-15,0.472047204720472
1.55800910889356e-14,5.78689097589036e-15,0.472147214721472
1.55800910889356e-14,5.78689097589036e-15,0.472247224722472
1.55800910889356e-14,5.78689097589036e-15,0.472347234723472
1.55800910889356e-14,5.78689097589036e-15,0.472447244724472
1.55800910889356e-14,5.78689097589036e-15,0.472547254725473
1.55800910889356e-14,5.78689097589036e-15,0.472647264726473
1.55800910889356e-14,5.78689097589036e-15,0.472747274727473
1.55800910889356e-14,5.78689097589036e-15,0.472847284728473
1.55800910889356e-14,5.78689097589036e-15,0.472947294729473
1.55800910889356e-14,5.78689097589036e-15,0.473047304730473
1.55800910889356e-14,5.78689097589036e-15,0.473147314731473
1.55800910889356e-14,5.78689097589036e-15,0.473247324732473
1.55800910889356e-14,5.78689097589036e-15,0.473347334733473
1.55800910889356e-14,5.78689097589036e-15,0.473447344734473
1.55800910889356e-14,5.78689097589036e-15,0.473547354735474
1.55800910889356e-14,5.78689097589036e-15,0.473647364736474
1.55800910889356e-14,5.78689097589036e-15,0.473747374737474
1.55800910889356e-14,5.78689097589036e-15,0.473847384738474
1.55800910889356e-14,5.78689097589036e-15,0.473947394739474
1.55800910889356e-14,5.78689097589036e-15,0.474047404740474
1.55800910889356e-14,5.78689097589036e-15,0.474147414741474
1.55800910889356e-14,5.78689097589036e-15,0.474247424742474
1.55800910889356e-14,5.78689097589036e-15,0.474347434743474
1.55800910889356e-14,5.78689097589036e-15,0.474447444744474
1.55800910889356e-14,5.78689097589036e-15,0.474547454745475
1.55800910889356e-14,5.78689097589036e-15,0.474647464746475
1.55800910889356e-14,5.78689097589036e-15,0.474747474747475
1.55800910889356e-14,5.78689097589036e-15,0.474847484748475
1.55800910889356e-14,5.78689097589036e-15,0.474947494749475
1.55800910889356e-14,5.78689097589036e-15,0.475047504750475
1.55800910889356e-14,5.78689097589036e-15,0.475147514751475
1.55800910889356e-14,5.78689097589036e-15,0.475247524752475
1.55800910889356e-14,5.78689097589036e-15,0.475347534753475
1.55800910889356e-14,5.78689097589036e-15,0.475447544754475
1.55800910889356e-14,5.78689097589036e-15,0.475547554755476
1.55800910889356e-14,5.78689097589036e-15,0.475647564756476
1.55800910889356e-14,5.78689097589036e-15,0.475747574757476
1.55800910889356e-14,5.78689097589036e-15,0.475847584758476
1.55800910889356e-14,5.78689097589036e-15,0.475947594759476
1.55800910889356e-14,5.78689097589036e-15,0.476047604760476
1.55800910889356e-14,5.78689097589036e-15,0.476147614761476
1.55800910889356e-14,5.78689097589036e-15,0.476247624762476
1.55800910889356e-14,5.78689097589036e-15,0.476347634763476
1.55800910889356e-14,5.78689097589036e-15,0.476447644764476
1.55800910889356e-14,5.78689097589036e-15,0.476547654765477
1.55800910889356e-14,5.78689097589036e-15,0.476647664766477
1.55800910889356e-14,5.78689097589036e-15,0.476747674767477
1.55800910889356e-14,5.78689097589036e-15,0.476847684768477
1.55800910889356e-14,5.78689097589036e-15,0.476947694769477
1.55800910889356e-14,5.78689097589036e-15,0.477047704770477
1.55800910889356e-14,5.78689097589036e-15,0.477147714771477
1.55800910889356e-14,5.78689097589036e-15,0.477247724772477
1.55800910889356e-14,5.78689097589036e-15,0.477347734773477
1.55800910889356e-14,5.78689097589036e-15,0.477447744774477
1.55800910889356e-14,5.78689097589036e-15,0.477547754775478
1.55800910889356e-14,5.78689097589036e-15,0.477647764776478
1.55800910889356e-14,5.78689097589036e-15,0.477747774777478
1.55800910889356e-14,5.78689097589036e-15,0.477847784778478
1.55800910889356e-14,5.78689097589036e-15,0.477947794779478
1.55800910889356e-14,5.78689097589036e-15,0.478047804780478
1.55800910889356e-14,5.78689097589036e-15,0.478147814781478
1.55800910889356e-14,5.78689097589036e-15,0.478247824782478
1.55800910889356e-14,5.78689097589036e-15,0.478347834783478
1.55800910889356e-14,5.78689097589036e-15,0.478447844784478
1.55800910889356e-14,5.78689097589036e-15,0.478547854785479
1.55800910889356e-14,5.78689097589036e-15,0.478647864786479
1.55800910889356e-14,5.78689097589036e-15,0.478747874787479
1.55800910889356e-14,5.78689097589036e-15,0.478847884788479
1.55800910889356e-14,5.78689097589036e-15,0.478947894789479
1.55800910889356e-14,5.78689097589036e-15,0.479047904790479
1.55800910889356e-14,5.78689097589036e-15,0.479147914791479
1.55800910889356e-14,5.78689097589036e-15,0.479247924792479
1.55800910889356e-14,5.78689097589036e-15,0.479347934793479
1.55800910889356e-14,5.78689097589036e-15,0.479447944794479
1.55800910889356e-14,5.78689097589036e-15,0.47954795479548
1.55800910889356e-14,5.78689097589036e-15,0.47964796479648
1.55800910889356e-14,5.78689097589036e-15,0.47974797479748
1.55800910889356e-14,5.78689097589036e-15,0.47984798479848
1.55800910889356e-14,5.78689097589036e-15,0.47994799479948
1.55800910889356e-14,5.78689097589036e-15,0.48004800480048
1.55800910889356e-14,5.78689097589036e-15,0.48014801480148
1.55800910889356e-14,5.78689097589036e-15,0.48024802480248
1.55800910889356e-14,5.78689097589036e-15,0.48034803480348
1.55800910889356e-14,5.78689097589036e-15,0.48044804480448
1.55800910889356e-14,5.78689097589036e-15,0.480548054805481
1.55800910889356e-14,5.78689097589036e-15,0.480648064806481
1.55800910889356e-14,5.78689097589036e-15,0.480748074807481
1.55800910889356e-14,5.78689097589036e-15,0.480848084808481
1.55800910889356e-14,5.78689097589036e-15,0.480948094809481
1.55800910889356e-14,5.78689097589036e-15,0.481048104810481
1.55800910889356e-14,5.78689097589036e-15,0.481148114811481
1.55800910889356e-14,5.78689097589036e-15,0.481248124812481
1.55800910889356e-14,5.78689097589036e-15,0.481348134813481
1.55800910889356e-14,5.78689097589036e-15,0.481448144814481
1.55800910889356e-14,5.78689097589036e-15,0.481548154815482
1.55800910889356e-14,5.78689097589036e-15,0.481648164816482
1.55800910889356e-14,5.78689097589036e-15,0.481748174817482
1.55800910889356e-14,5.78689097589036e-15,0.481848184818482
1.55800910889356e-14,5.78689097589036e-15,0.481948194819482
1.55800910889356e-14,5.78689097589036e-15,0.482048204820482
1.55800910889356e-14,5.78689097589036e-15,0.482148214821482
1.55800910889356e-14,5.78689097589036e-15,0.482248224822482
1.55800910889356e-14,5.78689097589036e-15,0.482348234823482
1.55800910889356e-14,5.78689097589036e-15,0.482448244824482
1.55800910889356e-14,5.78689097589036e-15,0.482548254825483
1.55800910889356e-14,5.78689097589036e-15,0.482648264826483
1.55800910889356e-14,5.78689097589036e-15,0.482748274827483
1.55800910889356e-14,5.78689097589036e-15,0.482848284828483
1.55800910889356e-14,5.78689097589036e-15,0.482948294829483
1.55800910889356e-14,5.78689097589036e-15,0.483048304830483
1.55800910889356e-14,5.78689097589036e-15,0.483148314831483
1.55800910889356e-14,5.78689097589036e-15,0.483248324832483
1.55800910889356e-14,5.78689097589036e-15,0.483348334833483
1.55800910889356e-14,5.78689097589036e-15,0.483448344834483
1.55800910889356e-14,5.78689097589036e-15,0.483548354835484
1.55800910889356e-14,5.78689097589036e-15,0.483648364836484
1.55800910889356e-14,5.78689097589036e-15,0.483748374837484
1.55800910889356e-14,5.78689097589036e-15,0.483848384838484
1.55800910889356e-14,5.78689097589036e-15,0.483948394839484
1.55800910889356e-14,5.78689097589036e-15,0.484048404840484
1.55800910889356e-14,5.78689097589036e-15,0.484148414841484
1.55800910889356e-14,5.78689097589036e-15,0.484248424842484
1.55800910889356e-14,5.78689097589036e-15,0.484348434843484
1.55800910889356e-14,5.78689097589036e-15,0.484448444844484
1.55800910889356e-14,5.78689097589036e-15,0.484548454845485
1.55800910889356e-14,5.78689097589036e-15,0.484648464846485
1.55800910889356e-14,5.78689097589036e-15,0.484748474847485
1.55800910889356e-14,5.78689097589036e-15,0.484848484848485
1.55800910889356e-14,5.78689097589036e-15,0.484948494849485
1.55800910889356e-14,5.78689097589036e-15,0.485048504850485
1.55800910889356e-14,5.78689097589036e-15,0.485148514851485
1.55800910889356e-14,5.78689097589036e-15,0.485248524852485
1.55800910889356e-14,5.78689097589036e-15,0.485348534853485
1.55800910889356e-14,5.78689097589036e-15,0.485448544854485
1.55800910889356e-14,5.78689097589036e-15,0.485548554855486
1.55800910889356e-14,5.78689097589036e-15,0.485648564856486
1.55800910889356e-14,5.78689097589036e-15,0.485748574857486
1.55800910889356e-14,5.78689097589036e-15,0.485848584858486
1.55800910889356e-14,5.78689097589036e-15,0.485948594859486
1.55800910889356e-14,5.78689097589036e-15,0.486048604860486
1.55800910889356e-14,5.78689097589036e-15,0.486148614861486
1.55800910889356e-14,5.78689097589036e-15,0.486248624862486
1.55800910889356e-14,5.78689097589036e-15,0.486348634863486
1.55800910889356e-14,5.78689097589036e-15,0.486448644864486
1.55800910889356e-14,5.78689097589036e-15,0.486548654865487
1.55800910889356e-14,5.78689097589036e-15,0.486648664866487
1.55800910889356e-14,5.78689097589036e-15,0.486748674867487
1.55800910889356e-14,5.78689097589036e-15,0.486848684868487
1.55800910889356e-14,5.78689097589036e-15,0.486948694869487
1.55800910889356e-14,5.78689097589036e-15,0.487048704870487
1.55800910889356e-14,5.78689097589036e-15,0.487148714871487
1.55800910889356e-14,5.78689097589036e-15,0.487248724872487
1.55800910889356e-14,5.78689097589036e-15,0.487348734873487
1.55800910889356e-14,5.78689097589036e-15,0.487448744874487
1.55800910889356e-14,5.78689097589036e-15,0.487548754875488
1.55800910889356e-14,5.78689097589036e-15,0.487648764876488
1.55800910889356e-14,5.78689097589036e-15,0.487748774877488
1.55800910889356e-14,5.78689097589036e-15,0.487848784878488
1.55800910889356e-14,5.78689097589036e-15,0.487948794879488
1.55800910889356e-14,5.78689097589036e-15,0.488048804880488
1.55800910889356e-14,5.78689097589036e-15,0.488148814881488
1.55800910889356e-14,5.78689097589036e-15,0.488248824882488
1.55800910889356e-14,5.78689097589036e-15,0.488348834883488
1.55800910889356e-14,5.78689097589036e-15,0.488448844884488
1.55800910889356e-14,5.78689097589036e-15,0.488548854885489
1.55800910889356e-14,5.78689097589036e-15,0.488648864886489
1.55800910889356e-14,5.78689097589036e-15,0.488748874887489
1.55800910889356e-14,5.78689097589036e-15,0.488848884888489
1.55800910889356e-14,5.78689097589036e-15,0.488948894889489
1.55800910889356e-14,5.78689097589036e-15,0.489048904890489
1.55800910889356e-14,5.78689097589036e-15,0.489148914891489
1.55800910889356e-14,5.78689097589036e-15,0.489248924892489
1.55800910889356e-14,5.78689097589036e-15,0.489348934893489
1.55800910889356e-14,5.78689097589036e-15,0.489448944894489
1.55800910889356e-14,5.78689097589036e-15,0.48954895489549
1.55800910889356e-14,5.78689097589036e-15,0.48964896489649
1.55800910889356e-14,5.78689097589036e-15,0.48974897489749
1.55800910889356e-14,5.78689097589036e-15,0.48984898489849
1.55800910889356e-14,5.78689097589036e-15,0.48994899489949
1.55800910889356e-14,5.78689097589036e-15,0.49004900490049
1.55800910889356e-14,5.78689097589036e-15,0.49014901490149
1.55800910889356e-14,5.78689097589036e-15,0.49024902490249
1.55800910889356e-14,5.78689097589036e-15,0.49034903490349
1.55800910889356e-14,5.78689097589036e-15,0.49044904490449
1.55800910889356e-14,5.78689097589036e-15,0.490549054905491
1.55800910889356e-14,5.78689097589036e-15,0.490649064906491
1.55800910889356e-14,5.78689097589036e-15,0.490749074907491
1.55800910889356e-14,5.78689097589036e-15,0.490849084908491
1.55800910889356e-14,5.78689097589036e-15,0.490949094909491
1.55800910889356e-14,5.78689097589036e-15,0.491049104910491
1.55800910889356e-14,5.78689097589036e-15,0.491149114911491
1.55800910889356e-14,5.78689097589036e-15,0.491249124912491
1.55800910889356e-14,5.78689097589036e-15,0.491349134913491
1.55800910889356e-14,5.78689097589036e-15,0.491449144914491
1.55800910889356e-14,5.78689097589036e-15,0.491549154915492
1.55800910889356e-14,5.78689097589036e-15,0.491649164916492
1.55800910889356e-14,5.78689097589036e-15,0.491749174917492
1.55800910889356e-14,5.78689097589036e-15,0.491849184918492
1.55800910889356e-14,5.78689097589036e-15,0.491949194919492
1.55800910889356e-14,5.78689097589036e-15,0.492049204920492
1.55800910889356e-14,5.78689097589036e-15,0.492149214921492
1.55800910889356e-14,5.78689097589036e-15,0.492249224922492
1.55800910889356e-14,5.78689097589036e-15,0.492349234923492
1.55800910889356e-14,5.78689097589036e-15,0.492449244924492
1.55800910889356e-14,5.78689097589036e-15,0.492549254925493
1.55800910889356e-14,5.78689097589036e-15,0.492649264926493
1.55800910889356e-14,5.78689097589036e-15,0.492749274927493
1.55800910889356e-14,5.78689097589036e-15,0.492849284928493
1.55800910889356e-14,5.78689097589036e-15,0.492949294929493
1.55800910889356e-14,5.78689097589036e-15,0.493049304930493
1.55800910889356e-14,5.78689097589036e-15,0.493149314931493
1.55800910889356e-14,5.78689097589036e-15,0.493249324932493
1.55800910889356e-14,5.78689097589036e-15,0.493349334933493
1.55800910889356e-14,5.78689097589036e-15,0.493449344934493
1.55800910889356e-14,5.78689097589036e-15,0.493549354935494
1.55800910889356e-14,5.78689097589036e-15,0.493649364936494
1.55800910889356e-14,5.78689097589036e-15,0.493749374937494
1.55800910889356e-14,5.78689097589036e-15,0.493849384938494
1.55800910889356e-14,5.78689097589036e-15,0.493949394939494
1.55800910889356e-14,5.78689097589036e-15,0.494049404940494
1.55800910889356e-14,5.78689097589036e-15,0.494149414941494
1.55800910889356e-14,5.78689097589036e-15,0.494249424942494
1.55800910889356e-14,5.78689097589036e-15,0.494349434943494
1.55800910889356e-14,5.78689097589036e-15,0.494449444944494
1.55800910889356e-14,5.78689097589036e-15,0.494549454945495
1.55800910889356e-14,5.78689097589036e-15,0.494649464946495
1.55800910889356e-14,5.78689097589036e-15,0.494749474947495
1.55800910889356e-14,5.78689097589036e-15,0.494849484948495
1.55800910889356e-14,5.78689097589036e-15,0.494949494949495
1.55800910889356e-14,5.78689097589036e-15,0.495049504950495
1.55800910889356e-14,5.78689097589036e-15,0.495149514951495
1.55800910889356e-14,5.78689097589036e-15,0.495249524952495
1.55800910889356e-14,5.78689097589036e-15,0.495349534953495
1.55800910889356e-14,5.78689097589036e-15,0.495449544954495
1.55800910889356e-14,5.78689097589036e-15,0.495549554955496
1.55800910889356e-14,5.78689097589036e-15,0.495649564956496
1.55800910889356e-14,5.78689097589036e-15,0.495749574957496
1.55800910889356e-14,5.78689097589036e-15,0.495849584958496
1.55800910889356e-14,5.78689097589036e-15,0.495949594959496
1.55800910889356e-14,5.78689097589036e-15,0.496049604960496
1.55800910889356e-14,5.78689097589036e-15,0.496149614961496
1.55800910889356e-14,5.78689097589036e-15,0.496249624962496
1.55800910889356e-14,5.78689097589036e-15,0.496349634963496
1.55800910889356e-14,5.78689097589036e-15,0.496449644964496
1.55800910889356e-14,5.78689097589036e-15,0.496549654965497
1.55800910889356e-14,5.78689097589036e-15,0.496649664966497
1.55800910889356e-14,5.78689097589036e-15,0.496749674967497
1.55800910889356e-14,5.78689097589036e-15,0.496849684968497
1.55800910889356e-14,5.78689097589036e-15,0.496949694969497
1.55800910889356e-14,5.78689097589036e-15,0.497049704970497
1.55800910889356e-14,5.78689097589036e-15,0.497149714971497
1.55800910889356e-14,5.78689097589036e-15,0.497249724972497
1.55800910889356e-14,5.78689097589036e-15,0.497349734973497
1.55800910889356e-14,5.78689097589036e-15,0.497449744974497
1.55800910889356e-14,5.78689097589036e-15,0.497549754975498
1.55800910889356e-14,5.78689097589036e-15,0.497649764976498
1.55800910889356e-14,5.78689097589036e-15,0.497749774977498
1.55800910889356e-14,5.78689097589036e-15,0.497849784978498
1.55800910889356e-14,5.78689097589036e-15,0.497949794979498
1.55800910889356e-14,5.78689097589036e-15,0.498049804980498
1.55800910889356e-14,5.78689097589036e-15,0.498149814981498
1.55800910889356e-14,5.78689097589036e-15,0.498249824982498
1.55800910889356e-14,5.78689097589036e-15,0.498349834983498
1.55800910889356e-14,5.78689097589036e-15,0.498449844984498
1.55800910889356e-14,5.78689097589036e-15,0.498549854985499
1.55800910889356e-14,5.78689097589036e-15,0.498649864986499
1.55800910889356e-14,5.78689097589036e-15,0.498749874987499
1.55800910889356e-14,5.78689097589036e-15,0.498849884988499
1.55800910889356e-14,5.78689097589036e-15,0.498949894989499
1.55800910889356e-14,5.78689097589036e-15,0.499049904990499
1.55800910889356e-14,5.78689097589036e-15,0.499149914991499
1.55800910889356e-14,5.78689097589036e-15,0.499249924992499
1.55800910889356e-14,5.78689097589036e-15,0.499349934993499
1.55800910889356e-14,5.78689097589036e-15,0.499449944994499
1.55800910889356e-14,5.78689097589036e-15,0.4995499549955
1.55800910889356e-14,5.78689097589036e-15,0.4996499649965
1.55800910889356e-14,5.78689097589036e-15,0.4997499749975
1.55800910889356e-14,5.78689097589036e-15,0.4998499849985
1.55800910889356e-14,5.78689097589036e-15,0.4999499949995
1.55800910889356e-14,5.78689097589036e-15,0.5000500050005
1.55800910889356e-14,5.78689097589036e-15,0.5001500150015
1.55800910889356e-14,5.78689097589036e-15,0.5002500250025
1.55800910889356e-14,5.78689097589036e-15,0.5003500350035
1.55800910889356e-14,5.78689097589036e-15,0.5004500450045
1.55800910889356e-14,5.78689097589036e-15,0.500550055005501
1.55800910889356e-14,5.78689097589036e-15,0.500650065006501
1.55800910889356e-14,5.78689097589036e-15,0.500750075007501
1.55800910889356e-14,5.78689097589036e-15,0.500850085008501
1.55800910889356e-14,5.78689097589036e-15,0.500950095009501
1.55800910889356e-14,5.78689097589036e-15,0.501050105010501
1.55800910889356e-14,5.78689097589036e-15,0.501150115011501
1.55800910889356e-14,5.78689097589036e-15,0.501250125012501
1.55800910889356e-14,5.78689097589036e-15,0.501350135013501
1.55800910889356e-14,5.78689097589036e-15,0.501450145014501
1.55800910889356e-14,5.78689097589036e-15,0.501550155015502
1.55800910889356e-14,5.78689097589036e-15,0.501650165016502
1.55800910889356e-14,5.78689097589036e-15,0.501750175017502
1.55800910889356e-14,5.78689097589036e-15,0.501850185018502
1.55800910889356e-14,5.78689097589036e-15,0.501950195019502
1.55800910889356e-14,5.78689097589036e-15,0.502050205020502
1.55800910889356e-14,5.78689097589036e-15,0.502150215021502
1.55800910889356e-14,5.78689097589036e-15,0.502250225022502
1.55800910889356e-14,5.78689097589036e-15,0.502350235023502
1.55800910889356e-14,5.78689097589036e-15,0.502450245024502
1.55800910889356e-14,5.78689097589036e-15,0.502550255025503
1.55800910889356e-14,5.78689097589036e-15,0.502650265026503
1.55800910889356e-14,5.78689097589036e-15,0.502750275027503
1.55800910889356e-14,5.78689097589036e-15,0.502850285028503
1.55800910889356e-14,5.78689097589036e-15,0.502950295029503
1.55800910889356e-14,5.78689097589036e-15,0.503050305030503
1.55800910889356e-14,5.78689097589036e-15,0.503150315031503
1.55800910889356e-14,5.78689097589036e-15,0.503250325032503
1.55800910889356e-14,5.78689097589036e-15,0.503350335033503
1.55800910889356e-14,5.78689097589036e-15,0.503450345034503
1.55800910889356e-14,5.78689097589036e-15,0.503550355035504
1.55800910889356e-14,5.78689097589036e-15,0.503650365036504
1.55800910889356e-14,5.78689097589036e-15,0.503750375037504
1.55800910889356e-14,5.78689097589036e-15,0.503850385038504
1.55800910889356e-14,5.78689097589036e-15,0.503950395039504
1.55800910889356e-14,5.78689097589036e-15,0.504050405040504
1.55800910889356e-14,5.78689097589036e-15,0.504150415041504
1.55800910889356e-14,5.78689097589036e-15,0.504250425042504
1.55800910889356e-14,5.78689097589036e-15,0.504350435043504
1.55800910889356e-14,5.78689097589036e-15,0.504450445044504
1.55800910889356e-14,5.78689097589036e-15,0.504550455045505
1.55800910889356e-14,5.78689097589036e-15,0.504650465046505
1.55800910889356e-14,5.78689097589036e-15,0.504750475047505
1.55800910889356e-14,5.78689097589036e-15,0.504850485048505
1.55800910889356e-14,5.78689097589036e-15,0.504950495049505
1.55800910889356e-14,5.78689097589036e-15,0.505050505050505
1.55800910889356e-14,5.78689097589036e-15,0.505150515051505
1.55800910889356e-14,5.78689097589036e-15,0.505250525052505
1.55800910889356e-14,5.78689097589036e-15,0.505350535053505
1.55800910889356e-14,5.78689097589036e-15,0.505450545054505
1.55800910889356e-14,5.78689097589036e-15,0.505550555055506
1.55800910889356e-14,5.78689097589036e-15,0.505650565056506
1.55800910889356e-14,5.78689097589036e-15,0.505750575057506
1.55800910889356e-14,5.78689097589036e-15,0.505850585058506
1.55800910889356e-14,5.78689097589036e-15,0.505950595059506
1.55800910889356e-14,5.78689097589036e-15,0.506050605060506
1.55800910889356e-14,5.78689097589036e-15,0.506150615061506
1.55800910889356e-14,5.78689097589036e-15,0.506250625062506
1.55800910889356e-14,5.78689097589036e-15,0.506350635063506
1.55800910889356e-14,5.78689097589036e-15,0.506450645064506
1.55800910889356e-14,5.78689097589036e-15,0.506550655065507
1.55800910889356e-14,5.78689097589036e-15,0.506650665066507
1.55800910889356e-14,5.78689097589036e-15,0.506750675067507
1.55800910889356e-14,5.78689097589036e-15,0.506850685068507
1.55800910889356e-14,5.78689097589036e-15,0.506950695069507
1.55800910889356e-14,5.78689097589036e-15,0.507050705070507
1.55800910889356e-14,5.78689097589036e-15,0.507150715071507
1.55800910889356e-14,5.78689097589036e-15,0.507250725072507
1.55800910889356e-14,5.78689097589036e-15,0.507350735073507
1.55800910889356e-14,5.78689097589036e-15,0.507450745074507
1.55800910889356e-14,5.78689097589036e-15,0.507550755075508
1.55800910889356e-14,5.78689097589036e-15,0.507650765076508
1.55800910889356e-14,5.78689097589036e-15,0.507750775077508
1.55800910889356e-14,5.78689097589036e-15,0.507850785078508
1.55800910889356e-14,5.78689097589036e-15,0.507950795079508
1.55800910889356e-14,5.78689097589036e-15,0.508050805080508
1.55800910889356e-14,5.78689097589036e-15,0.508150815081508
1.55800910889356e-14,5.78689097589036e-15,0.508250825082508
1.55800910889356e-14,5.78689097589036e-15,0.508350835083508
1.55800910889356e-14,5.78689097589036e-15,0.508450845084508
1.55800910889356e-14,5.78689097589036e-15,0.508550855085509
1.55800910889356e-14,5.78689097589036e-15,0.508650865086509
1.55800910889356e-14,5.78689097589036e-15,0.508750875087509
1.55800910889356e-14,5.78689097589036e-15,0.508850885088509
1.55800910889356e-14,5.78689097589036e-15,0.508950895089509
1.55800910889356e-14,5.78689097589036e-15,0.509050905090509
1.55800910889356e-14,5.78689097589036e-15,0.509150915091509
1.55800910889356e-14,5.78689097589036e-15,0.509250925092509
1.55800910889356e-14,5.78689097589036e-15,0.509350935093509
1.55800910889356e-14,5.78689097589036e-15,0.509450945094509
1.55800910889356e-14,5.78689097589036e-15,0.50955095509551
1.55800910889356e-14,5.78689097589036e-15,0.50965096509651
1.55800910889356e-14,5.78689097589036e-15,0.50975097509751
1.55800910889356e-14,5.78689097589036e-15,0.50985098509851
1.55800910889356e-14,5.78689097589036e-15,0.50995099509951
1.55800910889356e-14,5.78689097589036e-15,0.51005100510051
1.55800910889356e-14,5.78689097589036e-15,0.51015101510151
1.55800910889356e-14,5.78689097589036e-15,0.51025102510251
1.55800910889356e-14,5.78689097589036e-15,0.51035103510351
1.55800910889356e-14,5.78689097589036e-15,0.51045104510451
1.55800910889356e-14,5.78689097589036e-15,0.510551055105511
1.55800910889356e-14,5.78689097589036e-15,0.510651065106511
1.55800910889356e-14,5.78689097589036e-15,0.510751075107511
1.55800910889356e-14,5.78689097589036e-15,0.510851085108511
1.55800910889356e-14,5.78689097589036e-15,0.510951095109511
1.55800910889356e-14,5.78689097589036e-15,0.511051105110511
1.55800910889356e-14,5.78689097589036e-15,0.511151115111511
1.55800910889356e-14,5.78689097589036e-15,0.511251125112511
1.55800910889356e-14,5.78689097589036e-15,0.511351135113511
1.55800910889356e-14,5.78689097589036e-15,0.511451145114511
1.55800910889356e-14,5.78689097589036e-15,0.511551155115512
1.55800910889356e-14,5.78689097589036e-15,0.511651165116512
1.55800910889356e-14,5.78689097589036e-15,0.511751175117512
1.55800910889356e-14,5.78689097589036e-15,0.511851185118512
1.55800910889356e-14,5.78689097589036e-15,0.511951195119512
1.55800910889356e-14,5.78689097589036e-15,0.512051205120512
1.55800910889356e-14,5.78689097589036e-15,0.512151215121512
1.55800910889356e-14,5.78689097589036e-15,0.512251225122512
1.55800910889356e-14,5.78689097589036e-15,0.512351235123512
1.55800910889356e-14,5.78689097589036e-15,0.512451245124512
1.55800910889356e-14,5.78689097589036e-15,0.512551255125513
1.55800910889356e-14,5.78689097589036e-15,0.512651265126513
1.55800910889356e-14,5.78689097589036e-15,0.512751275127513
1.55800910889356e-14,5.78689097589036e-15,0.512851285128513
1.55800910889356e-14,5.78689097589036e-15,0.512951295129513
1.55800910889356e-14,5.78689097589036e-15,0.513051305130513
1.55800910889356e-14,5.78689097589036e-15,0.513151315131513
1.55800910889356e-14,5.78689097589036e-15,0.513251325132513
1.55800910889356e-14,5.78689097589036e-15,0.513351335133513
1.55800910889356e-14,5.78689097589036e-15,0.513451345134513
1.55800910889356e-14,5.78689097589036e-15,0.513551355135514
1.55800910889356e-14,5.78689097589036e-15,0.513651365136514
1.55800910889356e-14,5.78689097589036e-15,0.513751375137514
1.55800910889356e-14,5.78689097589036e-15,0.513851385138514
1.55800910889356e-14,5.78689097589036e-15,0.513951395139514
1.55800910889356e-14,5.78689097589036e-15,0.514051405140514
1.55800910889356e-14,5.78689097589036e-15,0.514151415141514
1.55800910889356e-14,5.78689097589036e-15,0.514251425142514
1.55800910889356e-14,5.78689097589036e-15,0.514351435143514
1.55800910889356e-14,5.78689097589036e-15,0.514451445144514
1.55800910889356e-14,5.78689097589036e-15,0.514551455145515
1.55800910889356e-14,5.78689097589036e-15,0.514651465146515
1.55800910889356e-14,5.78689097589036e-15,0.514751475147515
1.55800910889356e-14,5.78689097589036e-15,0.514851485148515
1.55800910889356e-14,5.78689097589036e-15,0.514951495149515
1.55800910889356e-14,5.78689097589036e-15,0.515051505150515
1.55800910889356e-14,5.78689097589036e-15,0.515151515151515
1.55800910889356e-14,5.78689097589036e-15,0.515251525152515
1.55800910889356e-14,5.78689097589036e-15,0.515351535153515
1.55800910889356e-14,5.78689097589036e-15,0.515451545154515
1.55800910889356e-14,5.78689097589036e-15,0.515551555155516
1.55800910889356e-14,5.78689097589036e-15,0.515651565156516
1.55800910889356e-14,5.78689097589036e-15,0.515751575157516
1.55800910889356e-14,5.78689097589036e-15,0.515851585158516
1.55800910889356e-14,5.78689097589036e-15,0.515951595159516
1.55800910889356e-14,5.78689097589036e-15,0.516051605160516
1.55800910889356e-14,5.78689097589036e-15,0.516151615161516
1.55800910889356e-14,5.78689097589036e-15,0.516251625162516
1.55800910889356e-14,5.78689097589036e-15,0.516351635163516
1.55800910889356e-14,5.78689097589036e-15,0.516451645164516
1.55800910889356e-14,5.78689097589036e-15,0.516551655165517
1.55800910889356e-14,5.78689097589036e-15,0.516651665166517
1.55800910889356e-14,5.78689097589036e-15,0.516751675167517
1.55800910889356e-14,5.78689097589036e-15,0.516851685168517
1.55800910889356e-14,5.78689097589036e-15,0.516951695169517
1.55800910889356e-14,5.78689097589036e-15,0.517051705170517
1.55800910889356e-14,5.78689097589036e-15,0.517151715171517
1.55800910889356e-14,5.78689097589036e-15,0.517251725172517
1.55800910889356e-14,5.78689097589036e-15,0.517351735173517
1.55800910889356e-14,5.78689097589036e-15,0.517451745174517
1.55800910889356e-14,5.78689097589036e-15,0.517551755175518
1.55800910889356e-14,5.78689097589036e-15,0.517651765176518
1.55800910889356e-14,5.78689097589036e-15,0.517751775177518
1.55800910889356e-14,5.78689097589036e-15,0.517851785178518
1.55800910889356e-14,5.78689097589036e-15,0.517951795179518
1.55800910889356e-14,5.78689097589036e-15,0.518051805180518
1.55800910889356e-14,5.78689097589036e-15,0.518151815181518
1.55800910889356e-14,5.78689097589036e-15,0.518251825182518
1.55800910889356e-14,5.78689097589036e-15,0.518351835183518
1.55800910889356e-14,5.78689097589036e-15,0.518451845184518
1.55800910889356e-14,5.78689097589036e-15,0.518551855185519
1.55800910889356e-14,5.78689097589036e-15,0.518651865186519
1.55800910889356e-14,5.78689097589036e-15,0.518751875187519
1.55800910889356e-14,5.78689097589036e-15,0.518851885188519
1.55800910889356e-14,5.78689097589036e-15,0.518951895189519
1.55800910889356e-14,5.78689097589036e-15,0.519051905190519
1.55800910889356e-14,5.78689097589036e-15,0.519151915191519
1.55800910889356e-14,5.78689097589036e-15,0.519251925192519
1.55800910889356e-14,5.78689097589036e-15,0.519351935193519
1.55800910889356e-14,5.78689097589036e-15,0.519451945194519
1.55800910889356e-14,5.78689097589036e-15,0.51955195519552
1.55800910889356e-14,5.78689097589036e-15,0.51965196519652
1.55800910889356e-14,5.78689097589036e-15,0.51975197519752
1.55800910889356e-14,5.78689097589036e-15,0.51985198519852
1.55800910889356e-14,5.78689097589036e-15,0.51995199519952
1.55800910889356e-14,5.78689097589036e-15,0.52005200520052
1.55800910889356e-14,5.78689097589036e-15,0.52015201520152
1.55800910889356e-14,5.78689097589036e-15,0.52025202520252
1.55800910889356e-14,5.78689097589036e-15,0.52035203520352
1.55800910889356e-14,5.78689097589036e-15,0.52045204520452
1.55800910889356e-14,5.78689097589036e-15,0.520552055205521
1.55800910889356e-14,5.78689097589036e-15,0.520652065206521
1.55800910889356e-14,5.78689097589036e-15,0.520752075207521
1.55800910889356e-14,5.78689097589036e-15,0.520852085208521
1.55800910889356e-14,5.78689097589036e-15,0.520952095209521
1.55800910889356e-14,5.78689097589036e-15,0.521052105210521
1.55800910889356e-14,5.78689097589036e-15,0.521152115211521
1.55800910889356e-14,5.78689097589036e-15,0.521252125212521
1.55800910889356e-14,5.78689097589036e-15,0.521352135213521
1.55800910889356e-14,5.78689097589036e-15,0.521452145214521
1.55800910889356e-14,5.78689097589036e-15,0.521552155215522
1.55800910889356e-14,5.78689097589036e-15,0.521652165216522
1.55800910889356e-14,5.78689097589036e-15,0.521752175217522
1.55800910889356e-14,5.78689097589036e-15,0.521852185218522
1.55800910889356e-14,5.78689097589036e-15,0.521952195219522
1.55800910889356e-14,5.78689097589036e-15,0.522052205220522
1.55800910889356e-14,5.78689097589036e-15,0.522152215221522
1.55800910889356e-14,5.78689097589036e-15,0.522252225222522
1.55800910889356e-14,5.78689097589036e-15,0.522352235223522
1.55800910889356e-14,5.78689097589036e-15,0.522452245224522
1.55800910889356e-14,5.78689097589036e-15,0.522552255225523
1.55800910889356e-14,5.78689097589036e-15,0.522652265226523
1.55800910889356e-14,5.78689097589036e-15,0.522752275227523
1.55800910889356e-14,5.78689097589036e-15,0.522852285228523
1.55800910889356e-14,5.78689097589036e-15,0.522952295229523
1.55800910889356e-14,5.78689097589036e-15,0.523052305230523
1.55800910889356e-14,5.78689097589036e-15,0.523152315231523
1.55800910889356e-14,5.78689097589036e-15,0.523252325232523
1.55800910889356e-14,5.78689097589036e-15,0.523352335233523
1.55800910889356e-14,5.78689097589036e-15,0.523452345234523
1.55800910889356e-14,5.78689097589036e-15,0.523552355235524
1.55800910889356e-14,5.78689097589036e-15,0.523652365236524
1.55800910889356e-14,5.78689097589036e-15,0.523752375237524
1.55800910889356e-14,5.78689097589036e-15,0.523852385238524
1.55800910889356e-14,5.78689097589036e-15,0.523952395239524
1.55800910889356e-14,5.78689097589036e-15,0.524052405240524
1.55800910889356e-14,5.78689097589036e-15,0.524152415241524
1.55800910889356e-14,5.78689097589036e-15,0.524252425242524
1.55800910889356e-14,5.78689097589036e-15,0.524352435243524
1.55800910889356e-14,5.78689097589036e-15,0.524452445244525
1.55800910889356e-14,5.78689097589036e-15,0.524552455245525
1.55800910889356e-14,5.78689097589036e-15,0.524652465246525
1.55800910889356e-14,5.78689097589036e-15,0.524752475247525
1.55800910889356e-14,5.78689097589036e-15,0.524852485248525
1.55800910889356e-14,5.78689097589036e-15,0.524952495249525
1.55800910889356e-14,5.78689097589036e-15,0.525052505250525
1.55800910889356e-14,5.78689097589036e-15,0.525152515251525
1.55800910889356e-14,5.78689097589036e-15,0.525252525252525
1.55800910889356e-14,5.78689097589036e-15,0.525352535253525
1.55800910889356e-14,5.78689097589036e-15,0.525452545254525
1.55800910889356e-14,5.78689097589036e-15,0.525552555255526
1.55800910889356e-14,5.78689097589036e-15,0.525652565256526
1.55800910889356e-14,5.78689097589036e-15,0.525752575257526
1.55800910889356e-14,5.78689097589036e-15,0.525852585258526
1.55800910889356e-14,5.78689097589036e-15,0.525952595259526
1.55800910889356e-14,5.78689097589036e-15,0.526052605260526
1.55800910889356e-14,5.78689097589036e-15,0.526152615261526
1.55800910889356e-14,5.78689097589036e-15,0.526252625262526
1.55800910889356e-14,5.78689097589036e-15,0.526352635263526
1.55800910889356e-14,5.78689097589036e-15,0.526452645264526
1.55800910889356e-14,5.78689097589036e-15,0.526552655265527
1.55800910889356e-14,5.78689097589036e-15,0.526652665266527
1.55800910889356e-14,5.78689097589036e-15,0.526752675267527
1.55800910889356e-14,5.78689097589036e-15,0.526852685268527
1.55800910889356e-14,5.78689097589036e-15,0.526952695269527
1.55800910889356e-14,5.78689097589036e-15,0.527052705270527
1.55800910889356e-14,5.78689097589036e-15,0.527152715271527
1.55800910889356e-14,5.78689097589036e-15,0.527252725272527
1.55800910889356e-14,5.78689097589036e-15,0.527352735273527
1.55800910889356e-14,5.78689097589036e-15,0.527452745274527
1.55800910889356e-14,5.78689097589036e-15,0.527552755275528
1.55800910889356e-14,5.78689097589036e-15,0.527652765276528
1.55800910889356e-14,5.78689097589036e-15,0.527752775277528
1.55800910889356e-14,5.78689097589036e-15,0.527852785278528
1.55800910889356e-14,5.78689097589036e-15,0.527952795279528
1.55800910889356e-14,5.78689097589036e-15,0.528052805280528
1.55800910889356e-14,5.78689097589036e-15,0.528152815281528
1.55800910889356e-14,5.78689097589036e-15,0.528252825282528
1.55800910889356e-14,5.78689097589036e-15,0.528352835283528
1.55800910889356e-14,5.78689097589036e-15,0.528452845284528
1.55800910889356e-14,5.78689097589036e-15,0.528552855285529
1.55800910889356e-14,5.78689097589036e-15,0.528652865286529
1.55800910889356e-14,5.78689097589036e-15,0.528752875287529
1.55800910889356e-14,5.78689097589036e-15,0.528852885288529
1.55800910889356e-14,5.78689097589036e-15,0.528952895289529
1.55800910889356e-14,5.78689097589036e-15,0.529052905290529
1.55800910889356e-14,5.78689097589036e-15,0.529152915291529
1.55800910889356e-14,5.78689097589036e-15,0.529252925292529
1.55800910889356e-14,5.78689097589036e-15,0.529352935293529
1.55800910889356e-14,5.78689097589036e-15,0.529452945294529
1.55800910889356e-14,5.78689097589036e-15,0.52955295529553
1.55800910889356e-14,5.78689097589036e-15,0.52965296529653
1.55800910889356e-14,5.78689097589036e-15,0.52975297529753
1.55800910889356e-14,5.78689097589036e-15,0.52985298529853
1.55800910889356e-14,5.78689097589036e-15,0.52995299529953
1.55800910889356e-14,5.78689097589036e-15,0.53005300530053
1.55800910889356e-14,5.78689097589036e-15,0.53015301530153
1.55800910889356e-14,5.78689097589036e-15,0.53025302530253
1.55800910889356e-14,5.78689097589036e-15,0.53035303530353
1.55800910889356e-14,5.78689097589036e-15,0.53045304530453
1.55800910889356e-14,5.78689097589036e-15,0.530553055305531
1.55800910889356e-14,5.78689097589036e-15,0.530653065306531
1.55800910889356e-14,5.78689097589036e-15,0.530753075307531
1.55800910889356e-14,5.78689097589036e-15,0.530853085308531
1.55800910889356e-14,5.78689097589036e-15,0.530953095309531
1.55800910889356e-14,5.78689097589036e-15,0.531053105310531
1.55800910889356e-14,5.78689097589036e-15,0.531153115311531
1.55800910889356e-14,5.78689097589036e-15,0.531253125312531
1.55800910889356e-14,5.78689097589036e-15,0.531353135313531
1.55800910889356e-14,5.78689097589036e-15,0.531453145314531
1.55800910889356e-14,5.78689097589036e-15,0.531553155315532
1.55800910889356e-14,5.78689097589036e-15,0.531653165316532
1.55800910889356e-14,5.78689097589036e-15,0.531753175317532
1.55800910889356e-14,5.78689097589036e-15,0.531853185318532
1.55800910889356e-14,5.78689097589036e-15,0.531953195319532
1.55800910889356e-14,5.78689097589036e-15,0.532053205320532
1.55800910889356e-14,5.78689097589036e-15,0.532153215321532
1.55800910889356e-14,5.78689097589036e-15,0.532253225322532
1.55800910889356e-14,5.78689097589036e-15,0.532353235323532
1.55800910889356e-14,5.78689097589036e-15,0.532453245324532
1.55800910889356e-14,5.78689097589036e-15,0.532553255325533
1.55800910889356e-14,5.78689097589036e-15,0.532653265326533
1.55800910889356e-14,5.78689097589036e-15,0.532753275327533
1.55800910889356e-14,5.78689097589036e-15,0.532853285328533
1.55800910889356e-14,5.78689097589036e-15,0.532953295329533
1.55800910889356e-14,5.78689097589036e-15,0.533053305330533
1.55800910889356e-14,5.78689097589036e-15,0.533153315331533
1.55800910889356e-14,5.78689097589036e-15,0.533253325332533
1.55800910889356e-14,5.78689097589036e-15,0.533353335333533
1.55800910889356e-14,5.78689097589036e-15,0.533453345334533
1.55800910889356e-14,5.78689097589036e-15,0.533553355335534
1.55800910889356e-14,5.78689097589036e-15,0.533653365336534
1.55800910889356e-14,5.78689097589036e-15,0.533753375337534
1.55800910889356e-14,5.78689097589036e-15,0.533853385338534
1.55800910889356e-14,5.78689097589036e-15,0.533953395339534
1.55800910889356e-14,5.78689097589036e-15,0.534053405340534
1.55800910889356e-14,5.78689097589036e-15,0.534153415341534
1.55800910889356e-14,5.78689097589036e-15,0.534253425342534
1.55800910889356e-14,5.78689097589036e-15,0.534353435343534
1.55800910889356e-14,5.78689097589036e-15,0.534453445344534
1.55800910889356e-14,5.78689097589036e-15,0.534553455345535
1.55800910889356e-14,5.78689097589036e-15,0.534653465346535
1.55800910889356e-14,5.78689097589036e-15,0.534753475347535
1.55800910889356e-14,5.78689097589036e-15,0.534853485348535
1.55800910889356e-14,5.78689097589036e-15,0.534953495349535
1.55800910889356e-14,5.78689097589036e-15,0.535053505350535
1.55800910889356e-14,5.78689097589036e-15,0.535153515351535
1.55800910889356e-14,5.78689097589036e-15,0.535253525352535
1.55800910889356e-14,5.78689097589036e-15,0.535353535353535
1.55800910889356e-14,5.78689097589036e-15,0.535453545354535
1.55800910889356e-14,5.78689097589036e-15,0.535553555355536
1.55800910889356e-14,5.78689097589036e-15,0.535653565356536
1.55800910889356e-14,5.78689097589036e-15,0.535753575357536
1.55800910889356e-14,5.78689097589036e-15,0.535853585358536
1.55800910889356e-14,5.78689097589036e-15,0.535953595359536
1.55800910889356e-14,5.78689097589036e-15,0.536053605360536
1.55800910889356e-14,5.78689097589036e-15,0.536153615361536
1.55800910889356e-14,5.78689097589036e-15,0.536253625362536
1.55800910889356e-14,5.78689097589036e-15,0.536353635363536
1.55800910889356e-14,5.78689097589036e-15,0.536453645364536
1.55800910889356e-14,5.78689097589036e-15,0.536553655365537
1.55800910889356e-14,5.78689097589036e-15,0.536653665366537
1.55800910889356e-14,5.78689097589036e-15,0.536753675367537
1.55800910889356e-14,5.78689097589036e-15,0.536853685368537
1.55800910889356e-14,5.78689097589036e-15,0.536953695369537
1.55800910889356e-14,5.78689097589036e-15,0.537053705370537
1.55800910889356e-14,5.78689097589036e-15,0.537153715371537
1.55800910889356e-14,5.78689097589036e-15,0.537253725372537
1.55800910889356e-14,5.78689097589036e-15,0.537353735373537
1.55800910889356e-14,5.78689097589036e-15,0.537453745374537
1.55800910889356e-14,5.78689097589036e-15,0.537553755375538
1.55800910889356e-14,5.78689097589036e-15,0.537653765376538
1.55800910889356e-14,5.78689097589036e-15,0.537753775377538
1.55800910889356e-14,5.78689097589036e-15,0.537853785378538
1.55800910889356e-14,5.78689097589036e-15,0.537953795379538
1.55800910889356e-14,5.78689097589036e-15,0.538053805380538
1.55800910889356e-14,5.78689097589036e-15,0.538153815381538
1.55800910889356e-14,5.78689097589036e-15,0.538253825382538
1.55800910889356e-14,5.78689097589036e-15,0.538353835383538
1.55800910889356e-14,5.78689097589036e-15,0.538453845384538
1.55800910889356e-14,5.78689097589036e-15,0.538553855385539
1.55800910889356e-14,5.78689097589036e-15,0.538653865386539
1.55800910889356e-14,5.78689097589036e-15,0.538753875387539
1.55800910889356e-14,5.78689097589036e-15,0.538853885388539
1.55800910889356e-14,5.78689097589036e-15,0.538953895389539
1.55800910889356e-14,5.78689097589036e-15,0.539053905390539
1.55800910889356e-14,5.78689097589036e-15,0.539153915391539
1.55800910889356e-14,5.78689097589036e-15,0.539253925392539
1.55800910889356e-14,5.78689097589036e-15,0.539353935393539
1.55800910889356e-14,5.78689097589036e-15,0.53945394539454
1.55800910889356e-14,5.78689097589036e-15,0.53955395539554
1.55800910889356e-14,5.78689097589036e-15,0.53965396539654
1.55800910889356e-14,5.78689097589036e-15,0.53975397539754
1.55800910889356e-14,5.78689097589036e-15,0.53985398539854
1.55800910889356e-14,5.78689097589036e-15,0.53995399539954
1.55800910889356e-14,5.78689097589036e-15,0.54005400540054
1.55800910889356e-14,5.78689097589036e-15,0.54015401540154
1.55800910889356e-14,5.78689097589036e-15,0.54025402540254
1.55800910889356e-14,5.78689097589036e-15,0.54035403540354
1.55800910889356e-14,5.78689097589036e-15,0.54045404540454
1.55800910889356e-14,5.78689097589036e-15,0.540554055405541
1.55800910889356e-14,5.78689097589036e-15,0.540654065406541
1.55800910889356e-14,5.78689097589036e-15,0.540754075407541
1.55800910889356e-14,5.78689097589036e-15,0.540854085408541
1.55800910889356e-14,5.78689097589036e-15,0.540954095409541
1.55800910889356e-14,5.78689097589036e-15,0.541054105410541
1.55800910889356e-14,5.78689097589036e-15,0.541154115411541
1.55800910889356e-14,5.78689097589036e-15,0.541254125412541
1.55800910889356e-14,5.78689097589036e-15,0.541354135413541
1.55800910889356e-14,5.78689097589036e-15,0.541454145414541
1.55800910889356e-14,5.78689097589036e-15,0.541554155415542
1.55800910889356e-14,5.78689097589036e-15,0.541654165416542
1.55800910889356e-14,5.78689097589036e-15,0.541754175417542
1.55800910889356e-14,5.78689097589036e-15,0.541854185418542
1.55800910889356e-14,5.78689097589036e-15,0.541954195419542
1.55800910889356e-14,5.78689097589036e-15,0.542054205420542
1.55800910889356e-14,5.78689097589036e-15,0.542154215421542
1.55800910889356e-14,5.78689097589036e-15,0.542254225422542
1.55800910889356e-14,5.78689097589036e-15,0.542354235423542
1.55800910889356e-14,5.78689097589036e-15,0.542454245424542
1.55800910889356e-14,5.78689097589036e-15,0.542554255425543
1.55800910889356e-14,5.78689097589036e-15,0.542654265426543
1.55800910889356e-14,5.78689097589036e-15,0.542754275427543
1.55800910889356e-14,5.78689097589036e-15,0.542854285428543
1.55800910889356e-14,5.78689097589036e-15,0.542954295429543
1.55800910889356e-14,5.78689097589036e-15,0.543054305430543
1.55800910889356e-14,5.78689097589036e-15,0.543154315431543
1.55800910889356e-14,5.78689097589036e-15,0.543254325432543
1.55800910889356e-14,5.78689097589036e-15,0.543354335433543
1.55800910889356e-14,5.78689097589036e-15,0.543454345434543
1.55800910889356e-14,5.78689097589036e-15,0.543554355435544
1.55800910889356e-14,5.78689097589036e-15,0.543654365436544
1.55800910889356e-14,5.78689097589036e-15,0.543754375437544
1.55800910889356e-14,5.78689097589036e-15,0.543854385438544
1.55800910889356e-14,5.78689097589036e-15,0.543954395439544
1.55800910889356e-14,5.78689097589036e-15,0.544054405440544
1.55800910889356e-14,5.78689097589036e-15,0.544154415441544
1.55800910889356e-14,5.78689097589036e-15,0.544254425442544
1.55800910889356e-14,5.78689097589036e-15,0.544354435443544
1.55800910889356e-14,5.78689097589036e-15,0.544454445444544
1.55800910889356e-14,5.78689097589036e-15,0.544554455445545
1.55800910889356e-14,5.78689097589036e-15,0.544654465446545
1.55800910889356e-14,5.78689097589036e-15,0.544754475447545
1.55800910889356e-14,5.78689097589036e-15,0.544854485448545
1.55800910889356e-14,5.78689097589036e-15,0.544954495449545
1.55800910889356e-14,5.78689097589036e-15,0.545054505450545
1.55800910889356e-14,5.78689097589036e-15,0.545154515451545
1.55800910889356e-14,5.78689097589036e-15,0.545254525452545
1.55800910889356e-14,5.78689097589036e-15,0.545354535453545
1.55800910889356e-14,5.78689097589036e-15,0.545454545454545
1.55800910889356e-14,5.78689097589036e-15,0.545554555455546
1.55800910889356e-14,5.78689097589036e-15,0.545654565456546
1.55800910889356e-14,5.78689097589036e-15,0.545754575457546
1.55800910889356e-14,5.78689097589036e-15,0.545854585458546
1.55800910889356e-14,5.78689097589036e-15,0.545954595459546
1.55800910889356e-14,5.78689097589036e-15,0.546054605460546
1.55800910889356e-14,5.78689097589036e-15,0.546154615461546
1.55800910889356e-14,5.78689097589036e-15,0.546254625462546
1.55800910889356e-14,5.78689097589036e-15,0.546354635463546
1.55800910889356e-14,5.78689097589036e-15,0.546454645464546
1.55800910889356e-14,5.78689097589036e-15,0.546554655465547
1.55800910889356e-14,5.78689097589036e-15,0.546654665466547
1.55800910889356e-14,5.78689097589036e-15,0.546754675467547
1.55800910889356e-14,5.78689097589036e-15,0.546854685468547
1.55800910889356e-14,5.78689097589036e-15,0.546954695469547
1.55800910889356e-14,5.78689097589036e-15,0.547054705470547
1.55800910889356e-14,5.78689097589036e-15,0.547154715471547
1.55800910889356e-14,5.78689097589036e-15,0.547254725472547
1.55800910889356e-14,5.78689097589036e-15,0.547354735473547
1.55800910889356e-14,5.78689097589036e-15,0.547454745474547
1.55800910889356e-14,5.78689097589036e-15,0.547554755475548
1.55800910889356e-14,5.78689097589036e-15,0.547654765476548
1.55800910889356e-14,5.78689097589036e-15,0.547754775477548
1.55800910889356e-14,5.78689097589036e-15,0.547854785478548
1.55800910889356e-14,5.78689097589036e-15,0.547954795479548
1.55800910889356e-14,5.78689097589036e-15,0.548054805480548
1.55800910889356e-14,5.78689097589036e-15,0.548154815481548
1.55800910889356e-14,5.78689097589036e-15,0.548254825482548
1.55800910889356e-14,5.78689097589036e-15,0.548354835483548
1.55800910889356e-14,5.78689097589036e-15,0.548454845484548
1.55800910889356e-14,5.78689097589036e-15,0.548554855485549
1.55800910889356e-14,5.78689097589036e-15,0.548654865486549
1.55800910889356e-14,5.78689097589036e-15,0.548754875487549
1.55800910889356e-14,5.78689097589036e-15,0.548854885488549
1.55800910889356e-14,5.78689097589036e-15,0.548954895489549
1.55800910889356e-14,5.78689097589036e-15,0.549054905490549
1.55800910889356e-14,5.78689097589036e-15,0.549154915491549
1.55800910889356e-14,5.78689097589036e-15,0.549254925492549
1.55800910889356e-14,5.78689097589036e-15,0.549354935493549
1.55800910889356e-14,5.78689097589036e-15,0.549454945494549
1.55800910889356e-14,5.78689097589036e-15,0.54955495549555
1.55800910889356e-14,5.78689097589036e-15,0.54965496549655
1.55800910889356e-14,5.78689097589036e-15,0.54975497549755
1.55800910889356e-14,5.78689097589036e-15,0.54985498549855
1.55800910889356e-14,5.78689097589036e-15,0.54995499549955
1.55800910889356e-14,5.78689097589036e-15,0.55005500550055
1.55800910889356e-14,5.78689097589036e-15,0.55015501550155
1.55800910889356e-14,5.78689097589036e-15,0.55025502550255
1.55800910889356e-14,5.78689097589036e-15,0.55035503550355
1.55800910889356e-14,5.78689097589036e-15,0.55045504550455
1.55800910889356e-14,5.78689097589036e-15,0.550555055505551
1.55800910889356e-14,5.78689097589036e-15,0.550655065506551
1.55800910889356e-14,5.78689097589036e-15,0.550755075507551
1.55800910889356e-14,5.78689097589036e-15,0.550855085508551
1.55800910889356e-14,5.78689097589036e-15,0.550955095509551
1.55800910889356e-14,5.78689097589036e-15,0.551055105510551
1.55800910889356e-14,5.78689097589036e-15,0.551155115511551
1.55800910889356e-14,5.78689097589036e-15,0.551255125512551
1.55800910889356e-14,5.78689097589036e-15,0.551355135513551
1.55800910889356e-14,5.78689097589036e-15,0.551455145514551
1.55800910889356e-14,5.78689097589036e-15,0.551555155515552
1.55800910889356e-14,5.78689097589036e-15,0.551655165516552
1.55800910889356e-14,5.78689097589036e-15,0.551755175517552
1.55800910889356e-14,5.78689097589036e-15,0.551855185518552
1.55800910889356e-14,5.78689097589036e-15,0.551955195519552
1.55800910889356e-14,5.78689097589036e-15,0.552055205520552
1.55800910889356e-14,5.78689097589036e-15,0.552155215521552
1.55800910889356e-14,5.78689097589036e-15,0.552255225522552
1.55800910889356e-14,5.78689097589036e-15,0.552355235523552
1.55800910889356e-14,5.78689097589036e-15,0.552455245524552
1.55800910889356e-14,5.78689097589036e-15,0.552555255525553
1.55800910889356e-14,5.78689097589036e-15,0.552655265526553
1.55800910889356e-14,5.78689097589036e-15,0.552755275527553
1.55800910889356e-14,5.78689097589036e-15,0.552855285528553
1.55800910889356e-14,5.78689097589036e-15,0.552955295529553
1.55800910889356e-14,5.78689097589036e-15,0.553055305530553
1.55800910889356e-14,5.78689097589036e-15,0.553155315531553
1.55800910889356e-14,5.78689097589036e-15,0.553255325532553
1.55800910889356e-14,5.78689097589036e-15,0.553355335533553
1.55800910889356e-14,5.78689097589036e-15,0.553455345534553
1.55800910889356e-14,5.78689097589036e-15,0.553555355535554
1.55800910889356e-14,5.78689097589036e-15,0.553655365536554
1.55800910889356e-14,5.78689097589036e-15,0.553755375537554
1.55800910889356e-14,5.78689097589036e-15,0.553855385538554
1.55800910889356e-14,5.78689097589036e-15,0.553955395539554
1.55800910889356e-14,5.78689097589036e-15,0.554055405540554
1.55800910889356e-14,5.78689097589036e-15,0.554155415541554
1.55800910889356e-14,5.78689097589036e-15,0.554255425542554
1.55800910889356e-14,5.78689097589036e-15,0.554355435543554
1.55800910889356e-14,5.78689097589036e-15,0.554455445544555
1.55800910889356e-14,5.78689097589036e-15,0.554555455545555
1.55800910889356e-14,5.78689097589036e-15,0.554655465546555
1.55800910889356e-14,5.78689097589036e-15,0.554755475547555
1.55800910889356e-14,5.78689097589036e-15,0.554855485548555
1.55800910889356e-14,5.78689097589036e-15,0.554955495549555
1.55800910889356e-14,5.78689097589036e-15,0.555055505550555
1.55800910889356e-14,5.78689097589036e-15,0.555155515551555
1.55800910889356e-14,5.78689097589036e-15,0.555255525552555
1.55800910889356e-14,5.78689097589036e-15,0.555355535553555
1.55800910889356e-14,5.78689097589036e-15,0.555455545554555
1.55800910889356e-14,5.78689097589036e-15,0.555555555555556
1.55800910889356e-14,5.78689097589036e-15,0.555655565556556
1.55800910889356e-14,5.78689097589036e-15,0.555755575557556
1.55800910889356e-14,5.78689097589036e-15,0.555855585558556
1.55800910889356e-14,5.78689097589036e-15,0.555955595559556
1.55800910889356e-14,5.78689097589036e-15,0.556055605560556
1.55800910889356e-14,5.78689097589036e-15,0.556155615561556
1.55800910889356e-14,5.78689097589036e-15,0.556255625562556
1.55800910889356e-14,5.78689097589036e-15,0.556355635563556
1.55800910889356e-14,5.78689097589036e-15,0.556455645564556
1.55800910889356e-14,5.78689097589036e-15,0.556555655565557
1.55800910889356e-14,5.78689097589036e-15,0.556655665566557
1.55800910889356e-14,5.78689097589036e-15,0.556755675567557
1.55800910889356e-14,5.78689097589036e-15,0.556855685568557
1.55800910889356e-14,5.78689097589036e-15,0.556955695569557
1.55800910889356e-14,5.78689097589036e-15,0.557055705570557
1.55800910889356e-14,5.78689097589036e-15,0.557155715571557
1.55800910889356e-14,5.78689097589036e-15,0.557255725572557
1.55800910889356e-14,5.78689097589036e-15,0.557355735573557
1.55800910889356e-14,5.78689097589036e-15,0.557455745574557
1.55800910889356e-14,5.78689097589036e-15,0.557555755575558
1.55800910889356e-14,5.78689097589036e-15,0.557655765576558
1.55800910889356e-14,5.78689097589036e-15,0.557755775577558
1.55800910889356e-14,5.78689097589036e-15,0.557855785578558
1.55800910889356e-14,5.78689097589036e-15,0.557955795579558
1.55800910889356e-14,5.78689097589036e-15,0.558055805580558
1.55800910889356e-14,5.78689097589036e-15,0.558155815581558
1.55800910889356e-14,5.78689097589036e-15,0.558255825582558
1.55800910889356e-14,5.78689097589036e-15,0.558355835583558
1.55800910889356e-14,5.78689097589036e-15,0.558455845584558
1.55800910889356e-14,5.78689097589036e-15,0.558555855585559
1.55800910889356e-14,5.78689097589036e-15,0.558655865586559
1.55800910889356e-14,5.78689097589036e-15,0.558755875587559
1.55800910889356e-14,5.78689097589036e-15,0.558855885588559
1.55800910889356e-14,5.78689097589036e-15,0.558955895589559
1.55800910889356e-14,5.78689097589036e-15,0.559055905590559
1.55800910889356e-14,5.78689097589036e-15,0.559155915591559
1.55800910889356e-14,5.78689097589036e-15,0.559255925592559
1.55800910889356e-14,5.78689097589036e-15,0.559355935593559
1.55800910889356e-14,5.78689097589036e-15,0.559455945594559
1.55800910889356e-14,5.78689097589036e-15,0.55955595559556
1.55800910889356e-14,5.78689097589036e-15,0.55965596559656
1.55800910889356e-14,5.78689097589036e-15,0.55975597559756
1.55800910889356e-14,5.78689097589036e-15,0.55985598559856
1.55800910889356e-14,5.78689097589036e-15,0.55995599559956
1.55800910889356e-14,5.78689097589036e-15,0.56005600560056
1.55800910889356e-14,5.78689097589036e-15,0.56015601560156
1.55800910889356e-14,5.78689097589036e-15,0.56025602560256
1.55800910889356e-14,5.78689097589036e-15,0.56035603560356
1.55800910889356e-14,5.78689097589036e-15,0.56045604560456
1.55800910889356e-14,5.78689097589036e-15,0.560556055605561
1.55800910889356e-14,5.78689097589036e-15,0.560656065606561
1.55800910889356e-14,5.78689097589036e-15,0.560756075607561
1.55800910889356e-14,5.78689097589036e-15,0.560856085608561
1.55800910889356e-14,5.78689097589036e-15,0.560956095609561
1.55800910889356e-14,5.78689097589036e-15,0.561056105610561
1.55800910889356e-14,5.78689097589036e-15,0.561156115611561
1.55800910889356e-14,5.78689097589036e-15,0.561256125612561
1.55800910889356e-14,5.78689097589036e-15,0.561356135613561
1.55800910889356e-14,5.78689097589036e-15,0.561456145614561
1.55800910889356e-14,5.78689097589036e-15,0.561556155615562
1.55800910889356e-14,5.78689097589036e-15,0.561656165616562
1.55800910889356e-14,5.78689097589036e-15,0.561756175617562
1.55800910889356e-14,5.78689097589036e-15,0.561856185618562
1.55800910889356e-14,5.78689097589036e-15,0.561956195619562
1.55800910889356e-14,5.78689097589036e-15,0.562056205620562
1.55800910889356e-14,5.78689097589036e-15,0.562156215621562
1.55800910889356e-14,5.78689097589036e-15,0.562256225622562
1.55800910889356e-14,5.78689097589036e-15,0.562356235623562
1.55800910889356e-14,5.78689097589036e-15,0.562456245624562
1.55800910889356e-14,5.78689097589036e-15,0.562556255625563
1.55800910889356e-14,5.78689097589036e-15,0.562656265626563
1.55800910889356e-14,5.78689097589036e-15,0.562756275627563
1.55800910889356e-14,5.78689097589036e-15,0.562856285628563
1.55800910889356e-14,5.78689097589036e-15,0.562956295629563
1.55800910889356e-14,5.78689097589036e-15,0.563056305630563
1.55800910889356e-14,5.78689097589036e-15,0.563156315631563
1.55800910889356e-14,5.78689097589036e-15,0.563256325632563
1.55800910889356e-14,5.78689097589036e-15,0.563356335633563
1.55800910889356e-14,5.78689097589036e-15,0.563456345634563
1.55800910889356e-14,5.78689097589036e-15,0.563556355635564
1.55800910889356e-14,5.78689097589036e-15,0.563656365636564
1.55800910889356e-14,5.78689097589036e-15,0.563756375637564
1.55800910889356e-14,5.78689097589036e-15,0.563856385638564
1.55800910889356e-14,5.78689097589036e-15,0.563956395639564
1.55800910889356e-14,5.78689097589036e-15,0.564056405640564
1.55800910889356e-14,5.78689097589036e-15,0.564156415641564
1.55800910889356e-14,5.78689097589036e-15,0.564256425642564
1.55800910889356e-14,5.78689097589036e-15,0.564356435643564
1.55800910889356e-14,5.78689097589036e-15,0.564456445644564
1.55800910889356e-14,5.78689097589036e-15,0.564556455645565
1.55800910889356e-14,5.78689097589036e-15,0.564656465646565
1.55800910889356e-14,5.78689097589036e-15,0.564756475647565
1.55800910889356e-14,5.78689097589036e-15,0.564856485648565
1.55800910889356e-14,5.78689097589036e-15,0.564956495649565
1.55800910889356e-14,5.78689097589036e-15,0.565056505650565
1.55800910889356e-14,5.78689097589036e-15,0.565156515651565
1.55800910889356e-14,5.78689097589036e-15,0.565256525652565
1.55800910889356e-14,5.78689097589036e-15,0.565356535653565
1.55800910889356e-14,5.78689097589036e-15,0.565456545654565
1.55800910889356e-14,5.78689097589036e-15,0.565556555655566
1.55800910889356e-14,5.78689097589036e-15,0.565656565656566
1.55800910889356e-14,5.78689097589036e-15,0.565756575657566
1.55800910889356e-14,5.78689097589036e-15,0.565856585658566
1.55800910889356e-14,5.78689097589036e-15,0.565956595659566
1.55800910889356e-14,5.78689097589036e-15,0.566056605660566
1.55800910889356e-14,5.78689097589036e-15,0.566156615661566
1.55800910889356e-14,5.78689097589036e-15,0.566256625662566
1.55800910889356e-14,5.78689097589036e-15,0.566356635663566
1.55800910889356e-14,5.78689097589036e-15,0.566456645664566
1.55800910889356e-14,5.78689097589036e-15,0.566556655665567
1.55800910889356e-14,5.78689097589036e-15,0.566656665666567
1.55800910889356e-14,5.78689097589036e-15,0.566756675667567
1.55800910889356e-14,5.78689097589036e-15,0.566856685668567
1.55800910889356e-14,5.78689097589036e-15,0.566956695669567
1.55800910889356e-14,5.78689097589036e-15,0.567056705670567
1.55800910889356e-14,5.78689097589036e-15,0.567156715671567
1.55800910889356e-14,5.78689097589036e-15,0.567256725672567
1.55800910889356e-14,5.78689097589036e-15,0.567356735673567
1.55800910889356e-14,5.78689097589036e-15,0.567456745674567
1.55800910889356e-14,5.78689097589036e-15,0.567556755675568
1.55800910889356e-14,5.78689097589036e-15,0.567656765676568
1.55800910889356e-14,5.78689097589036e-15,0.567756775677568
1.55800910889356e-14,5.78689097589036e-15,0.567856785678568
1.55800910889356e-14,5.78689097589036e-15,0.567956795679568
1.55800910889356e-14,5.78689097589036e-15,0.568056805680568
1.55800910889356e-14,5.78689097589036e-15,0.568156815681568
1.55800910889356e-14,5.78689097589036e-15,0.568256825682568
1.55800910889356e-14,5.78689097589036e-15,0.568356835683568
1.55800910889356e-14,5.78689097589036e-15,0.568456845684568
1.55800910889356e-14,5.78689097589036e-15,0.568556855685569
1.55800910889356e-14,5.78689097589036e-15,0.568656865686569
1.55800910889356e-14,5.78689097589036e-15,0.568756875687569
1.55800910889356e-14,5.78689097589036e-15,0.568856885688569
1.55800910889356e-14,5.78689097589036e-15,0.568956895689569
1.55800910889356e-14,5.78689097589036e-15,0.569056905690569
1.55800910889356e-14,5.78689097589036e-15,0.569156915691569
1.55800910889356e-14,5.78689097589036e-15,0.569256925692569
1.55800910889356e-14,5.78689097589036e-15,0.569356935693569
1.55800910889356e-14,5.78689097589036e-15,0.56945694569457
1.55800910889356e-14,5.78689097589036e-15,0.56955695569557
1.55800910889356e-14,5.78689097589036e-15,0.56965696569657
1.55800910889356e-14,5.78689097589036e-15,0.56975697569757
1.55800910889356e-14,5.78689097589036e-15,0.56985698569857
1.55800910889356e-14,5.78689097589036e-15,0.56995699569957
1.55800910889356e-14,5.78689097589036e-15,0.57005700570057
1.55800910889356e-14,5.78689097589036e-15,0.57015701570157
1.55800910889356e-14,5.78689097589036e-15,0.57025702570257
1.55800910889356e-14,5.78689097589036e-15,0.57035703570357
1.55800910889356e-14,5.78689097589036e-15,0.57045704570457
1.55800910889356e-14,5.78689097589036e-15,0.570557055705571
1.55800910889356e-14,5.78689097589036e-15,0.570657065706571
1.55800910889356e-14,5.78689097589036e-15,0.570757075707571
1.55800910889356e-14,5.78689097589036e-15,0.570857085708571
1.55800910889356e-14,5.78689097589036e-15,0.570957095709571
1.55800910889356e-14,5.78689097589036e-15,0.571057105710571
1.55800910889356e-14,5.78689097589036e-15,0.571157115711571
1.55800910889356e-14,5.78689097589036e-15,0.571257125712571
1.55800910889356e-14,5.78689097589036e-15,0.571357135713571
1.55800910889356e-14,5.78689097589036e-15,0.571457145714571
1.55800910889356e-14,5.78689097589036e-15,0.571557155715572
1.55800910889356e-14,5.78689097589036e-15,0.571657165716572
1.55800910889356e-14,5.78689097589036e-15,0.571757175717572
1.55800910889356e-14,5.78689097589036e-15,0.571857185718572
1.55800910889356e-14,5.78689097589036e-15,0.571957195719572
1.55800910889356e-14,5.78689097589036e-15,0.572057205720572
1.55800910889356e-14,5.78689097589036e-15,0.572157215721572
1.55800910889356e-14,5.78689097589036e-15,0.572257225722572
1.55800910889356e-14,5.78689097589036e-15,0.572357235723572
1.55800910889356e-14,5.78689097589036e-15,0.572457245724572
1.55800910889356e-14,5.78689097589036e-15,0.572557255725573
1.55800910889356e-14,5.78689097589036e-15,0.572657265726573
1.55800910889356e-14,5.78689097589036e-15,0.572757275727573
1.55800910889356e-14,5.78689097589036e-15,0.572857285728573
1.55800910889356e-14,5.78689097589036e-15,0.572957295729573
1.55800910889356e-14,5.78689097589036e-15,0.573057305730573
1.55800910889356e-14,5.78689097589036e-15,0.573157315731573
1.55800910889356e-14,5.78689097589036e-15,0.573257325732573
1.55800910889356e-14,5.78689097589036e-15,0.573357335733573
1.55800910889356e-14,5.78689097589036e-15,0.573457345734573
1.55800910889356e-14,5.78689097589036e-15,0.573557355735574
1.55800910889356e-14,5.78689097589036e-15,0.573657365736574
1.55800910889356e-14,5.78689097589036e-15,0.573757375737574
1.55800910889356e-14,5.78689097589036e-15,0.573857385738574
1.55800910889356e-14,5.78689097589036e-15,0.573957395739574
1.55800910889356e-14,5.78689097589036e-15,0.574057405740574
1.55800910889356e-14,5.78689097589036e-15,0.574157415741574
1.55800910889356e-14,5.78689097589036e-15,0.574257425742574
1.55800910889356e-14,5.78689097589036e-15,0.574357435743574
1.55800910889356e-14,5.78689097589036e-15,0.574457445744574
1.55800910889356e-14,5.78689097589036e-15,0.574557455745575
1.55800910889356e-14,5.78689097589036e-15,0.574657465746575
1.55800910889356e-14,5.78689097589036e-15,0.574757475747575
1.55800910889356e-14,5.78689097589036e-15,0.574857485748575
1.55800910889356e-14,5.78689097589036e-15,0.574957495749575
1.55800910889356e-14,5.78689097589036e-15,0.575057505750575
1.55800910889356e-14,5.78689097589036e-15,0.575157515751575
1.55800910889356e-14,5.78689097589036e-15,0.575257525752575
1.55800910889356e-14,5.78689097589036e-15,0.575357535753575
1.55800910889356e-14,5.78689097589036e-15,0.575457545754575
1.55800910889356e-14,5.78689097589036e-15,0.575557555755576
1.55800910889356e-14,5.78689097589036e-15,0.575657565756576
1.55800910889356e-14,5.78689097589036e-15,0.575757575757576
1.55800910889356e-14,5.78689097589036e-15,0.575857585758576
1.55800910889356e-14,5.78689097589036e-15,0.575957595759576
1.55800910889356e-14,5.78689097589036e-15,0.576057605760576
1.55800910889356e-14,5.78689097589036e-15,0.576157615761576
1.55800910889356e-14,5.78689097589036e-15,0.576257625762576
1.55800910889356e-14,5.78689097589036e-15,0.576357635763576
1.55800910889356e-14,5.78689097589036e-15,0.576457645764576
1.55800910889356e-14,5.78689097589036e-15,0.576557655765577
1.55800910889356e-14,5.78689097589036e-15,0.576657665766577
1.55800910889356e-14,5.78689097589036e-15,0.576757675767577
1.55800910889356e-14,5.78689097589036e-15,0.576857685768577
1.55800910889356e-14,5.78689097589036e-15,0.576957695769577
1.55800910889356e-14,5.78689097589036e-15,0.577057705770577
1.55800910889356e-14,5.78689097589036e-15,0.577157715771577
1.55800910889356e-14,5.78689097589036e-15,0.577257725772577
1.55800910889356e-14,5.78689097589036e-15,0.577357735773577
1.55800910889356e-14,5.78689097589036e-15,0.577457745774577
1.55800910889356e-14,5.78689097589036e-15,0.577557755775578
1.55800910889356e-14,5.78689097589036e-15,0.577657765776578
1.55800910889356e-14,5.78689097589036e-15,0.577757775777578
1.55800910889356e-14,5.78689097589036e-15,0.577857785778578
1.55800910889356e-14,5.78689097589036e-15,0.577957795779578
1.55800910889356e-14,5.78689097589036e-15,0.578057805780578
1.55800910889356e-14,5.78689097589036e-15,0.578157815781578
1.55800910889356e-14,5.78689097589036e-15,0.578257825782578
1.55800910889356e-14,5.78689097589036e-15,0.578357835783578
1.55800910889356e-14,5.78689097589036e-15,0.578457845784578
1.55800910889356e-14,5.78689097589036e-15,0.578557855785579
1.55800910889356e-14,5.78689097589036e-15,0.578657865786579
1.55800910889356e-14,5.78689097589036e-15,0.578757875787579
1.55800910889356e-14,5.78689097589036e-15,0.578857885788579
1.55800910889356e-14,5.78689097589036e-15,0.578957895789579
1.55800910889356e-14,5.78689097589036e-15,0.579057905790579
1.55800910889356e-14,5.78689097589036e-15,0.579157915791579
1.55800910889356e-14,5.78689097589036e-15,0.579257925792579
1.55800910889356e-14,5.78689097589036e-15,0.579357935793579
1.55800910889356e-14,5.78689097589036e-15,0.579457945794579
1.55800910889356e-14,5.78689097589036e-15,0.57955795579558
1.55800910889356e-14,5.78689097589036e-15,0.57965796579658
1.55800910889356e-14,5.78689097589036e-15,0.57975797579758
1.55800910889356e-14,5.78689097589036e-15,0.57985798579858
1.55800910889356e-14,5.78689097589036e-15,0.57995799579958
1.55800910889356e-14,5.78689097589036e-15,0.58005800580058
1.55800910889356e-14,5.78689097589036e-15,0.58015801580158
1.55800910889356e-14,5.78689097589036e-15,0.58025802580258
1.55800910889356e-14,5.78689097589036e-15,0.58035803580358
1.55800910889356e-14,5.78689097589036e-15,0.58045804580458
1.55800910889356e-14,5.78689097589036e-15,0.580558055805581
1.55800910889356e-14,5.78689097589036e-15,0.580658065806581
1.55800910889356e-14,5.78689097589036e-15,0.580758075807581
1.55800910889356e-14,5.78689097589036e-15,0.580858085808581
1.55800910889356e-14,5.78689097589036e-15,0.580958095809581
1.55800910889356e-14,5.78689097589036e-15,0.581058105810581
1.55800910889356e-14,5.78689097589036e-15,0.581158115811581
1.55800910889356e-14,5.78689097589036e-15,0.581258125812581
1.55800910889356e-14,5.78689097589036e-15,0.581358135813581
1.55800910889356e-14,5.78689097589036e-15,0.581458145814581
1.55800910889356e-14,5.78689097589036e-15,0.581558155815582
1.55800910889356e-14,5.78689097589036e-15,0.581658165816582
1.55800910889356e-14,5.78689097589036e-15,0.581758175817582
1.55800910889356e-14,5.78689097589036e-15,0.581858185818582
1.55800910889356e-14,5.78689097589036e-15,0.581958195819582
1.55800910889356e-14,5.78689097589036e-15,0.582058205820582
1.55800910889356e-14,5.78689097589036e-15,0.582158215821582
1.55800910889356e-14,5.78689097589036e-15,0.582258225822582
1.55800910889356e-14,5.78689097589036e-15,0.582358235823582
1.55800910889356e-14,5.78689097589036e-15,0.582458245824582
1.55800910889356e-14,5.78689097589036e-15,0.582558255825583
1.55800910889356e-14,5.78689097589036e-15,0.582658265826583
1.55800910889356e-14,5.78689097589036e-15,0.582758275827583
1.55800910889356e-14,5.78689097589036e-15,0.582858285828583
1.55800910889356e-14,5.78689097589036e-15,0.582958295829583
1.55800910889356e-14,5.78689097589036e-15,0.583058305830583
1.55800910889356e-14,5.78689097589036e-15,0.583158315831583
1.55800910889356e-14,5.78689097589036e-15,0.583258325832583
1.55800910889356e-14,5.78689097589036e-15,0.583358335833583
1.55800910889356e-14,5.78689097589036e-15,0.583458345834583
1.55800910889356e-14,5.78689097589036e-15,0.583558355835584
1.55800910889356e-14,5.78689097589036e-15,0.583658365836584
1.55800910889356e-14,5.78689097589036e-15,0.583758375837584
1.55800910889356e-14,5.78689097589036e-15,0.583858385838584
1.55800910889356e-14,5.78689097589036e-15,0.583958395839584
1.55800910889356e-14,5.78689097589036e-15,0.584058405840584
1.55800910889356e-14,5.78689097589036e-15,0.584158415841584
1.55800910889356e-14,5.78689097589036e-15,0.584258425842584
1.55800910889356e-14,5.78689097589036e-15,0.584358435843584
1.55800910889356e-14,5.78689097589036e-15,0.584458445844585
1.55800910889356e-14,5.78689097589036e-15,0.584558455845585
1.55800910889356e-14,5.78689097589036e-15,0.584658465846585
1.55800910889356e-14,5.78689097589036e-15,0.584758475847585
1.55800910889356e-14,5.78689097589036e-15,0.584858485848585
1.55800910889356e-14,5.78689097589036e-15,0.584958495849585
1.55800910889356e-14,5.78689097589036e-15,0.585058505850585
1.55800910889356e-14,5.78689097589036e-15,0.585158515851585
1.55800910889356e-14,5.78689097589036e-15,0.585258525852585
1.55800910889356e-14,5.78689097589036e-15,0.585358535853585
1.55800910889356e-14,5.78689097589036e-15,0.585458545854585
1.55800910889356e-14,5.78689097589036e-15,0.585558555855586
1.55800910889356e-14,5.78689097589036e-15,0.585658565856586
1.55800910889356e-14,5.78689097589036e-15,0.585758575857586
1.55800910889356e-14,5.78689097589036e-15,0.585858585858586
1.55800910889356e-14,5.78689097589036e-15,0.585958595859586
1.55800910889356e-14,5.78689097589036e-15,0.586058605860586
1.55800910889356e-14,5.78689097589036e-15,0.586158615861586
1.55800910889356e-14,5.78689097589036e-15,0.586258625862586
1.55800910889356e-14,5.78689097589036e-15,0.586358635863586
1.55800910889356e-14,5.78689097589036e-15,0.586458645864587
1.55800910889356e-14,5.78689097589036e-15,0.586558655865587
1.55800910889356e-14,5.78689097589036e-15,0.586658665866587
1.55800910889356e-14,5.78689097589036e-15,0.586758675867587
1.55800910889356e-14,5.78689097589036e-15,0.586858685868587
1.55800910889356e-14,5.78689097589036e-15,0.586958695869587
1.55800910889356e-14,5.78689097589036e-15,0.587058705870587
1.55800910889356e-14,5.78689097589036e-15,0.587158715871587
1.55800910889356e-14,5.78689097589036e-15,0.587258725872587
1.55800910889356e-14,5.78689097589036e-15,0.587358735873587
1.55800910889356e-14,5.78689097589036e-15,0.587458745874587
1.55800910889356e-14,5.78689097589036e-15,0.587558755875588
1.55800910889356e-14,5.78689097589036e-15,0.587658765876588
1.55800910889356e-14,5.78689097589036e-15,0.587758775877588
1.55800910889356e-14,5.78689097589036e-15,0.587858785878588
1.55800910889356e-14,5.78689097589036e-15,0.587958795879588
1.55800910889356e-14,5.78689097589036e-15,0.588058805880588
1.55800910889356e-14,5.78689097589036e-15,0.588158815881588
1.55800910889356e-14,5.78689097589036e-15,0.588258825882588
1.55800910889356e-14,5.78689097589036e-15,0.588358835883588
1.55800910889356e-14,5.78689097589036e-15,0.588458845884588
1.55800910889356e-14,5.78689097589036e-15,0.588558855885589
1.55800910889356e-14,5.78689097589036e-15,0.588658865886589
1.55800910889356e-14,5.78689097589036e-15,0.588758875887589
1.55800910889356e-14,5.78689097589036e-15,0.588858885888589
1.55800910889356e-14,5.78689097589036e-15,0.588958895889589
1.55800910889356e-14,5.78689097589036e-15,0.589058905890589
1.55800910889356e-14,5.78689097589036e-15,0.589158915891589
1.55800910889356e-14,5.78689097589036e-15,0.589258925892589
1.55800910889356e-14,5.78689097589036e-15,0.589358935893589
1.55800910889356e-14,5.78689097589036e-15,0.589458945894589
1.55800910889356e-14,5.78689097589036e-15,0.58955895589559
1.55800910889356e-14,5.78689097589036e-15,0.58965896589659
1.55800910889356e-14,5.78689097589036e-15,0.58975897589759
1.55800910889356e-14,5.78689097589036e-15,0.58985898589859
1.55800910889356e-14,5.78689097589036e-15,0.58995899589959
1.55800910889356e-14,5.78689097589036e-15,0.59005900590059
1.55800910889356e-14,5.78689097589036e-15,0.59015901590159
1.55800910889356e-14,5.78689097589036e-15,0.59025902590259
1.55800910889356e-14,5.78689097589036e-15,0.59035903590359
1.55800910889356e-14,5.78689097589036e-15,0.59045904590459
1.55800910889356e-14,5.78689097589036e-15,0.590559055905591
1.55800910889356e-14,5.78689097589036e-15,0.590659065906591
1.55800910889356e-14,5.78689097589036e-15,0.590759075907591
1.55800910889356e-14,5.78689097589036e-15,0.590859085908591
1.55800910889356e-14,5.78689097589036e-15,0.590959095909591
1.55800910889356e-14,5.78689097589036e-15,0.591059105910591
1.55800910889356e-14,5.78689097589036e-15,0.591159115911591
1.55800910889356e-14,5.78689097589036e-15,0.591259125912591
1.55800910889356e-14,5.78689097589036e-15,0.591359135913591
1.55800910889356e-14,5.78689097589036e-15,0.591459145914591
1.55800910889356e-14,5.78689097589036e-15,0.591559155915592
1.55800910889356e-14,5.78689097589036e-15,0.591659165916592
1.55800910889356e-14,5.78689097589036e-15,0.591759175917592
1.55800910889356e-14,5.78689097589036e-15,0.591859185918592
1.55800910889356e-14,5.78689097589036e-15,0.591959195919592
1.55800910889356e-14,5.78689097589036e-15,0.592059205920592
1.55800910889356e-14,5.78689097589036e-15,0.592159215921592
1.55800910889356e-14,5.78689097589036e-15,0.592259225922592
1.55800910889356e-14,5.78689097589036e-15,0.592359235923592
1.55800910889356e-14,5.78689097589036e-15,0.592459245924592
1.55800910889356e-14,5.78689097589036e-15,0.592559255925593
1.55800910889356e-14,5.78689097589036e-15,0.592659265926593
1.55800910889356e-14,5.78689097589036e-15,0.592759275927593
1.55800910889356e-14,5.78689097589036e-15,0.592859285928593
1.55800910889356e-14,5.78689097589036e-15,0.592959295929593
1.55800910889356e-14,5.78689097589036e-15,0.593059305930593
1.55800910889356e-14,5.78689097589036e-15,0.593159315931593
1.55800910889356e-14,5.78689097589036e-15,0.593259325932593
1.55800910889356e-14,5.78689097589036e-15,0.593359335933593
1.55800910889356e-14,5.78689097589036e-15,0.593459345934593
1.55800910889356e-14,5.78689097589036e-15,0.593559355935594
1.55800910889356e-14,5.78689097589036e-15,0.593659365936594
1.55800910889356e-14,5.78689097589036e-15,0.593759375937594
1.55800910889356e-14,5.78689097589036e-15,0.593859385938594
1.55800910889356e-14,5.78689097589036e-15,0.593959395939594
1.55800910889356e-14,5.78689097589036e-15,0.594059405940594
1.55800910889356e-14,5.78689097589036e-15,0.594159415941594
1.55800910889356e-14,5.78689097589036e-15,0.594259425942594
1.55800910889356e-14,5.78689097589036e-15,0.594359435943594
1.55800910889356e-14,5.78689097589036e-15,0.594459445944594
1.55800910889356e-14,5.78689097589036e-15,0.594559455945595
1.55800910889356e-14,5.78689097589036e-15,0.594659465946595
1.55800910889356e-14,5.78689097589036e-15,0.594759475947595
1.55800910889356e-14,5.78689097589036e-15,0.594859485948595
1.55800910889356e-14,5.78689097589036e-15,0.594959495949595
1.55800910889356e-14,5.78689097589036e-15,0.595059505950595
1.55800910889356e-14,5.78689097589036e-15,0.595159515951595
1.55800910889356e-14,5.78689097589036e-15,0.595259525952595
1.55800910889356e-14,5.78689097589036e-15,0.595359535953595
1.55800910889356e-14,5.78689097589036e-15,0.595459545954595
1.55800910889356e-14,5.78689097589036e-15,0.595559555955596
1.55800910889356e-14,5.78689097589036e-15,0.595659565956596
1.55800910889356e-14,5.78689097589036e-15,0.595759575957596
1.55800910889356e-14,5.78689097589036e-15,0.595859585958596
1.55800910889356e-14,5.78689097589036e-15,0.595959595959596
1.55800910889356e-14,5.78689097589036e-15,0.596059605960596
1.55800910889356e-14,5.78689097589036e-15,0.596159615961596
1.55800910889356e-14,5.78689097589036e-15,0.596259625962596
1.55800910889356e-14,5.78689097589036e-15,0.596359635963596
1.55800910889356e-14,5.78689097589036e-15,0.596459645964596
1.55800910889356e-14,5.78689097589036e-15,0.596559655965597
1.55800910889356e-14,5.78689097589036e-15,0.596659665966597
1.55800910889356e-14,5.78689097589036e-15,0.596759675967597
1.55800910889356e-14,5.78689097589036e-15,0.596859685968597
1.55800910889356e-14,5.78689097589036e-15,0.596959695969597
1.55800910889356e-14,5.78689097589036e-15,0.597059705970597
1.55800910889356e-14,5.78689097589036e-15,0.597159715971597
1.55800910889356e-14,5.78689097589036e-15,0.597259725972597
1.55800910889356e-14,5.78689097589036e-15,0.597359735973597
1.55800910889356e-14,5.78689097589036e-15,0.597459745974598
1.55800910889356e-14,5.78689097589036e-15,0.597559755975598
1.55800910889356e-14,5.78689097589036e-15,0.597659765976598
1.55800910889356e-14,5.78689097589036e-15,0.597759775977598
1.55800910889356e-14,5.78689097589036e-15,0.597859785978598
1.55800910889356e-14,5.78689097589036e-15,0.597959795979598
1.55800910889356e-14,5.78689097589036e-15,0.598059805980598
1.55800910889356e-14,5.78689097589036e-15,0.598159815981598
1.55800910889356e-14,5.78689097589036e-15,0.598259825982598
1.55800910889356e-14,5.78689097589036e-15,0.598359835983598
1.55800910889356e-14,5.78689097589036e-15,0.598459845984598
1.55800910889356e-14,5.78689097589036e-15,0.598559855985599
1.55800910889356e-14,5.78689097589036e-15,0.598659865986599
1.55800910889356e-14,5.78689097589036e-15,0.598759875987599
1.55800910889356e-14,5.78689097589036e-15,0.598859885988599
1.55800910889356e-14,5.78689097589036e-15,0.598959895989599
1.55800910889356e-14,5.78689097589036e-15,0.599059905990599
1.55800910889356e-14,5.78689097589036e-15,0.599159915991599
1.55800910889356e-14,5.78689097589036e-15,0.599259925992599
1.55800910889356e-14,5.78689097589036e-15,0.599359935993599
1.55800910889356e-14,5.78689097589036e-15,0.5994599459946
1.55800910889356e-14,5.78689097589036e-15,0.5995599559956
1.55800910889356e-14,5.78689097589036e-15,0.5996599659966
1.55800910889356e-14,5.78689097589036e-15,0.5997599759976
1.55800910889356e-14,5.78689097589036e-15,0.5998599859986
1.55800910889356e-14,5.78689097589036e-15,0.5999599959996
1.55800910889356e-14,5.78689097589036e-15,0.6000600060006
1.55800910889356e-14,5.78689097589036e-15,0.6001600160016
1.55800910889356e-14,5.78689097589036e-15,0.6002600260026
1.55800910889356e-14,5.78689097589036e-15,0.6003600360036
1.55800910889356e-14,5.78689097589036e-15,0.6004600460046
1.55800910889356e-14,5.78689097589036e-15,0.600560056005601
1.55800910889356e-14,5.78689097589036e-15,0.600660066006601
1.55800910889356e-14,5.78689097589036e-15,0.600760076007601
1.55800910889356e-14,5.78689097589036e-15,0.600860086008601
1.55800910889356e-14,5.78689097589036e-15,0.600960096009601
1.55800910889356e-14,5.78689097589036e-15,0.601060106010601
1.55800910889356e-14,5.78689097589036e-15,0.601160116011601
1.55800910889356e-14,5.78689097589036e-15,0.601260126012601
1.55800910889356e-14,5.78689097589036e-15,0.601360136013601
1.55800910889356e-14,5.78689097589036e-15,0.601460146014602
1.55800910889356e-14,5.78689097589036e-15,0.601560156015602
1.55800910889356e-14,5.78689097589036e-15,0.601660166016602
1.55800910889356e-14,5.78689097589036e-15,0.601760176017602
1.55800910889356e-14,5.78689097589036e-15,0.601860186018602
1.55800910889356e-14,5.78689097589036e-15,0.601960196019602
1.55800910889356e-14,5.78689097589036e-15,0.602060206020602
1.55800910889356e-14,5.78689097589036e-15,0.602160216021602
1.55800910889356e-14,5.78689097589036e-15,0.602260226022602
1.55800910889356e-14,5.78689097589036e-15,0.602360236023602
1.55800910889356e-14,5.78689097589036e-15,0.602460246024602
1.55800910889356e-14,5.78689097589036e-15,0.602560256025603
1.55800910889356e-14,5.78689097589036e-15,0.602660266026603
1.55800910889356e-14,5.78689097589036e-15,0.602760276027603
1.55800910889356e-14,5.78689097589036e-15,0.602860286028603
1.55800910889356e-14,5.78689097589036e-15,0.602960296029603
1.55800910889356e-14,5.78689097589036e-15,0.603060306030603
1.55800910889356e-14,5.78689097589036e-15,0.603160316031603
1.55800910889356e-14,5.78689097589036e-15,0.603260326032603
1.55800910889356e-14,5.78689097589036e-15,0.603360336033603
1.55800910889356e-14,5.78689097589036e-15,0.603460346034603
1.55800910889356e-14,5.78689097589036e-15,0.603560356035604
1.55800910889356e-14,5.78689097589036e-15,0.603660366036604
1.55800910889356e-14,5.78689097589036e-15,0.603760376037604
1.55800910889356e-14,5.78689097589036e-15,0.603860386038604
1.55800910889356e-14,5.78689097589036e-15,0.603960396039604
1.55800910889356e-14,5.78689097589036e-15,0.604060406040604
1.55800910889356e-14,5.78689097589036e-15,0.604160416041604
1.55800910889356e-14,5.78689097589036e-15,0.604260426042604
1.55800910889356e-14,5.78689097589036e-15,0.604360436043604
1.55800910889356e-14,5.78689097589036e-15,0.604460446044604
1.55800910889356e-14,5.78689097589036e-15,0.604560456045605
1.55800910889356e-14,5.78689097589036e-15,0.604660466046605
1.55800910889356e-14,5.78689097589036e-15,0.604760476047605
1.55800910889356e-14,5.78689097589036e-15,0.604860486048605
1.55800910889356e-14,5.78689097589036e-15,0.604960496049605
1.55800910889356e-14,5.78689097589036e-15,0.605060506050605
1.55800910889356e-14,5.78689097589036e-15,0.605160516051605
1.55800910889356e-14,5.78689097589036e-15,0.605260526052605
1.55800910889356e-14,5.78689097589036e-15,0.605360536053605
1.55800910889356e-14,5.78689097589036e-15,0.605460546054605
1.55800910889356e-14,5.78689097589036e-15,0.605560556055606
1.55800910889356e-14,5.78689097589036e-15,0.605660566056606
1.55800910889356e-14,5.78689097589036e-15,0.605760576057606
1.55800910889356e-14,5.78689097589036e-15,0.605860586058606
1.55800910889356e-14,5.78689097589036e-15,0.605960596059606
1.55800910889356e-14,5.78689097589036e-15,0.606060606060606
1.55800910889356e-14,5.78689097589036e-15,0.606160616061606
1.55800910889356e-14,5.78689097589036e-15,0.606260626062606
1.55800910889356e-14,5.78689097589036e-15,0.606360636063606
1.55800910889356e-14,5.78689097589036e-15,0.606460646064606
1.55800910889356e-14,5.78689097589036e-15,0.606560656065607
1.55800910889356e-14,5.78689097589036e-15,0.606660666066607
1.55800910889356e-14,5.78689097589036e-15,0.606760676067607
1.55800910889356e-14,5.78689097589036e-15,0.606860686068607
1.55800910889356e-14,5.78689097589036e-15,0.606960696069607
1.55800910889356e-14,5.78689097589036e-15,0.607060706070607
1.55800910889356e-14,5.78689097589036e-15,0.607160716071607
1.55800910889356e-14,5.78689097589036e-15,0.607260726072607
1.55800910889356e-14,5.78689097589036e-15,0.607360736073607
1.55800910889356e-14,5.78689097589036e-15,0.607460746074607
1.55800910889356e-14,5.78689097589036e-15,0.607560756075608
1.55800910889356e-14,5.78689097589036e-15,0.607660766076608
1.55800910889356e-14,5.78689097589036e-15,0.607760776077608
1.55800910889356e-14,5.78689097589036e-15,0.607860786078608
1.55800910889356e-14,5.78689097589036e-15,0.607960796079608
1.55800910889356e-14,5.78689097589036e-15,0.608060806080608
1.55800910889356e-14,5.78689097589036e-15,0.608160816081608
1.55800910889356e-14,5.78689097589036e-15,0.608260826082608
1.55800910889356e-14,5.78689097589036e-15,0.608360836083608
1.55800910889356e-14,5.78689097589036e-15,0.608460846084608
1.55800910889356e-14,5.78689097589036e-15,0.608560856085609
1.55800910889356e-14,5.78689097589036e-15,0.608660866086609
1.55800910889356e-14,5.78689097589036e-15,0.608760876087609
1.55800910889356e-14,5.78689097589036e-15,0.608860886088609
1.55800910889356e-14,5.78689097589036e-15,0.608960896089609
1.55800910889356e-14,5.78689097589036e-15,0.609060906090609
1.55800910889356e-14,5.78689097589036e-15,0.609160916091609
1.55800910889356e-14,5.78689097589036e-15,0.609260926092609
1.55800910889356e-14,5.78689097589036e-15,0.609360936093609
1.55800910889356e-14,5.78689097589036e-15,0.609460946094609
1.55800910889356e-14,5.78689097589036e-15,0.60956095609561
1.55800910889356e-14,5.78689097589036e-15,0.60966096609661
1.55800910889356e-14,5.78689097589036e-15,0.60976097609761
1.55800910889356e-14,5.78689097589036e-15,0.60986098609861
1.55800910889356e-14,5.78689097589036e-15,0.60996099609961
1.55800910889356e-14,5.78689097589036e-15,0.61006100610061
1.55800910889356e-14,5.78689097589036e-15,0.61016101610161
1.55800910889356e-14,5.78689097589036e-15,0.61026102610261
1.55800910889356e-14,5.78689097589036e-15,0.61036103610361
1.55800910889356e-14,5.78689097589036e-15,0.61046104610461
1.55800910889356e-14,5.78689097589036e-15,0.610561056105611
1.55800910889356e-14,5.78689097589036e-15,0.610661066106611
1.55800910889356e-14,5.78689097589036e-15,0.610761076107611
1.55800910889356e-14,5.78689097589036e-15,0.610861086108611
1.55800910889356e-14,5.78689097589036e-15,0.610961096109611
1.55800910889356e-14,5.78689097589036e-15,0.611061106110611
1.55800910889356e-14,5.78689097589036e-15,0.611161116111611
1.55800910889356e-14,5.78689097589036e-15,0.611261126112611
1.55800910889356e-14,5.78689097589036e-15,0.611361136113611
1.55800910889356e-14,5.78689097589036e-15,0.611461146114611
1.55800910889356e-14,5.78689097589036e-15,0.611561156115612
1.55800910889356e-14,5.78689097589036e-15,0.611661166116612
1.55800910889356e-14,5.78689097589036e-15,0.611761176117612
1.55800910889356e-14,5.78689097589036e-15,0.611861186118612
1.55800910889356e-14,5.78689097589036e-15,0.611961196119612
1.55800910889356e-14,5.78689097589036e-15,0.612061206120612
1.55800910889356e-14,5.78689097589036e-15,0.612161216121612
1.55800910889356e-14,5.78689097589036e-15,0.612261226122612
1.55800910889356e-14,5.78689097589036e-15,0.612361236123612
1.55800910889356e-14,5.78689097589036e-15,0.612461246124613
1.55800910889356e-14,5.78689097589036e-15,0.612561256125613
1.55800910889356e-14,5.78689097589036e-15,0.612661266126613
1.55800910889356e-14,5.78689097589036e-15,0.612761276127613
1.55800910889356e-14,5.78689097589036e-15,0.612861286128613
1.55800910889356e-14,5.78689097589036e-15,0.612961296129613
1.55800910889356e-14,5.78689097589036e-15,0.613061306130613
1.55800910889356e-14,5.78689097589036e-15,0.613161316131613
1.55800910889356e-14,5.78689097589036e-15,0.613261326132613
1.55800910889356e-14,5.78689097589036e-15,0.613361336133613
1.55800910889356e-14,5.78689097589036e-15,0.613461346134613
1.55800910889356e-14,5.78689097589036e-15,0.613561356135614
1.55800910889356e-14,5.78689097589036e-15,0.613661366136614
1.55800910889356e-14,5.78689097589036e-15,0.613761376137614
1.55800910889356e-14,5.78689097589036e-15,0.613861386138614
1.55800910889356e-14,5.78689097589036e-15,0.613961396139614
1.55800910889356e-14,5.78689097589036e-15,0.614061406140614
1.55800910889356e-14,5.78689097589036e-15,0.614161416141614
1.55800910889356e-14,5.78689097589036e-15,0.614261426142614
1.55800910889356e-14,5.78689097589036e-15,0.614361436143614
1.55800910889356e-14,5.78689097589036e-15,0.614461446144615
1.55800910889356e-14,5.78689097589036e-15,0.614561456145615
1.55800910889356e-14,5.78689097589036e-15,0.614661466146615
1.55800910889356e-14,5.78689097589036e-15,0.614761476147615
1.55800910889356e-14,5.78689097589036e-15,0.614861486148615
1.55800910889356e-14,5.78689097589036e-15,0.614961496149615
1.55800910889356e-14,5.78689097589036e-15,0.615061506150615
1.55800910889356e-14,5.78689097589036e-15,0.615161516151615
1.55800910889356e-14,5.78689097589036e-15,0.615261526152615
1.55800910889356e-14,5.78689097589036e-15,0.615361536153615
1.55800910889356e-14,5.78689097589036e-15,0.615461546154615
1.55800910889356e-14,5.78689097589036e-15,0.615561556155616
1.55800910889356e-14,5.78689097589036e-15,0.615661566156616
1.55800910889356e-14,5.78689097589036e-15,0.615761576157616
1.55800910889356e-14,5.78689097589036e-15,0.615861586158616
1.55800910889356e-14,5.78689097589036e-15,0.615961596159616
1.55800910889356e-14,5.78689097589036e-15,0.616061606160616
1.55800910889356e-14,5.78689097589036e-15,0.616161616161616
1.55800910889356e-14,5.78689097589036e-15,0.616261626162616
1.55800910889356e-14,5.78689097589036e-15,0.616361636163616
1.55800910889356e-14,5.78689097589036e-15,0.616461646164617
1.55800910889356e-14,5.78689097589036e-15,0.616561656165617
1.55800910889356e-14,5.78689097589036e-15,0.616661666166617
1.55800910889356e-14,5.78689097589036e-15,0.616761676167617
1.55800910889356e-14,5.78689097589036e-15,0.616861686168617
1.55800910889356e-14,5.78689097589036e-15,0.616961696169617
1.55800910889356e-14,5.78689097589036e-15,0.617061706170617
1.55800910889356e-14,5.78689097589036e-15,0.617161716171617
1.55800910889356e-14,5.78689097589036e-15,0.617261726172617
1.55800910889356e-14,5.78689097589036e-15,0.617361736173617
1.55800910889356e-14,5.78689097589036e-15,0.617461746174617
1.55800910889356e-14,5.78689097589036e-15,0.617561756175618
1.55800910889356e-14,5.78689097589036e-15,0.617661766176618
1.55800910889356e-14,5.78689097589036e-15,0.617761776177618
1.55800910889356e-14,5.78689097589036e-15,0.617861786178618
1.55800910889356e-14,5.78689097589036e-15,0.617961796179618
1.55800910889356e-14,5.78689097589036e-15,0.618061806180618
1.55800910889356e-14,5.78689097589036e-15,0.618161816181618
1.55800910889356e-14,5.78689097589036e-15,0.618261826182618
1.55800910889356e-14,5.78689097589036e-15,0.618361836183618
1.55800910889356e-14,5.78689097589036e-15,0.618461846184618
1.55800910889356e-14,5.78689097589036e-15,0.618561856185619
1.55800910889356e-14,5.78689097589036e-15,0.618661866186619
1.55800910889356e-14,5.78689097589036e-15,0.618761876187619
1.55800910889356e-14,5.78689097589036e-15,0.618861886188619
1.55800910889356e-14,5.78689097589036e-15,0.618961896189619
1.55800910889356e-14,5.78689097589036e-15,0.619061906190619
1.55800910889356e-14,5.78689097589036e-15,0.619161916191619
1.55800910889356e-14,5.78689097589036e-15,0.619261926192619
1.55800910889356e-14,5.78689097589036e-15,0.619361936193619
1.55800910889356e-14,5.78689097589036e-15,0.619461946194619
1.55800910889356e-14,5.78689097589036e-15,0.61956195619562
1.55800910889356e-14,5.78689097589036e-15,0.61966196619662
1.55800910889356e-14,5.78689097589036e-15,0.61976197619762
1.55800910889356e-14,5.78689097589036e-15,0.61986198619862
1.55800910889356e-14,5.78689097589036e-15,0.61996199619962
1.55800910889356e-14,5.78689097589036e-15,0.62006200620062
1.55800910889356e-14,5.78689097589036e-15,0.62016201620162
1.55800910889356e-14,5.78689097589036e-15,0.62026202620262
1.55800910889356e-14,5.78689097589036e-15,0.62036203620362
1.55800910889356e-14,5.78689097589036e-15,0.62046204620462
1.55800910889356e-14,5.78689097589036e-15,0.620562056205621
1.55800910889356e-14,5.78689097589036e-15,0.620662066206621
1.55800910889356e-14,5.78689097589036e-15,0.620762076207621
1.55800910889356e-14,5.78689097589036e-15,0.620862086208621
1.55800910889356e-14,5.78689097589036e-15,0.620962096209621
1.55800910889356e-14,5.78689097589036e-15,0.621062106210621
1.55800910889356e-14,5.78689097589036e-15,0.621162116211621
1.55800910889356e-14,5.78689097589036e-15,0.621262126212621
1.55800910889356e-14,5.78689097589036e-15,0.621362136213621
1.55800910889356e-14,5.78689097589036e-15,0.621462146214621
1.55800910889356e-14,5.78689097589036e-15,0.621562156215622
1.55800910889356e-14,5.78689097589036e-15,0.621662166216622
1.55800910889356e-14,5.78689097589036e-15,0.621762176217622
1.55800910889356e-14,5.78689097589036e-15,0.621862186218622
1.55800910889356e-14,5.78689097589036e-15,0.621962196219622
1.55800910889356e-14,5.78689097589036e-15,0.622062206220622
1.55800910889356e-14,5.78689097589036e-15,0.622162216221622
1.55800910889356e-14,5.78689097589036e-15,0.622262226222622
1.55800910889356e-14,5.78689097589036e-15,0.622362236223622
1.55800910889356e-14,5.78689097589036e-15,0.622462246224622
1.55800910889356e-14,5.78689097589036e-15,0.622562256225623
1.55800910889356e-14,5.78689097589036e-15,0.622662266226623
1.55800910889356e-14,5.78689097589036e-15,0.622762276227623
1.55800910889356e-14,5.78689097589036e-15,0.622862286228623
1.55800910889356e-14,5.78689097589036e-15,0.622962296229623
1.55800910889356e-14,5.78689097589036e-15,0.623062306230623
1.55800910889356e-14,5.78689097589036e-15,0.623162316231623
1.55800910889356e-14,5.78689097589036e-15,0.623262326232623
1.55800910889356e-14,5.78689097589036e-15,0.623362336233623
1.55800910889356e-14,5.78689097589036e-15,0.623462346234623
1.55800910889356e-14,5.78689097589036e-15,0.623562356235624
1.55800910889356e-14,5.78689097589036e-15,0.623662366236624
1.55800910889356e-14,5.78689097589036e-15,0.623762376237624
1.55800910889356e-14,5.78689097589036e-15,0.623862386238624
1.55800910889356e-14,5.78689097589036e-15,0.623962396239624
1.55800910889356e-14,5.78689097589036e-15,0.624062406240624
1.55800910889356e-14,5.78689097589036e-15,0.624162416241624
1.55800910889356e-14,5.78689097589036e-15,0.624262426242624
1.55800910889356e-14,5.78689097589036e-15,0.624362436243624
1.55800910889356e-14,5.78689097589036e-15,0.624462446244624
1.55800910889356e-14,5.78689097589036e-15,0.624562456245625
1.55800910889356e-14,5.78689097589036e-15,0.624662466246625
1.55800910889356e-14,5.78689097589036e-15,0.624762476247625
1.55800910889356e-14,5.78689097589036e-15,0.624862486248625
1.55800910889356e-14,5.78689097589036e-15,0.624962496249625
1.55800910889356e-14,5.78689097589036e-15,0.625062506250625
1.55800910889356e-14,5.78689097589036e-15,0.625162516251625
1.55800910889356e-14,5.78689097589036e-15,0.625262526252625
1.55800910889356e-14,5.78689097589036e-15,0.625362536253625
1.55800910889356e-14,5.78689097589036e-15,0.625462546254625
1.55800910889356e-14,5.78689097589036e-15,0.625562556255626
1.55800910889356e-14,5.78689097589036e-15,0.625662566256626
1.55800910889356e-14,5.78689097589036e-15,0.625762576257626
1.55800910889356e-14,5.78689097589036e-15,0.625862586258626
1.55800910889356e-14,5.78689097589036e-15,0.625962596259626
1.55800910889356e-14,5.78689097589036e-15,0.626062606260626
1.55800910889356e-14,5.78689097589036e-15,0.626162616261626
1.55800910889356e-14,5.78689097589036e-15,0.626262626262626
1.55800910889356e-14,5.78689097589036e-15,0.626362636263626
1.55800910889356e-14,5.78689097589036e-15,0.626462646264626
1.55800910889356e-14,5.78689097589036e-15,0.626562656265627
1.55800910889356e-14,5.78689097589036e-15,0.626662666266627
1.55800910889356e-14,5.78689097589036e-15,0.626762676267627
1.55800910889356e-14,5.78689097589036e-15,0.626862686268627
1.55800910889356e-14,5.78689097589036e-15,0.626962696269627
1.55800910889356e-14,5.78689097589036e-15,0.627062706270627
1.55800910889356e-14,5.78689097589036e-15,0.627162716271627
1.55800910889356e-14,5.78689097589036e-15,0.627262726272627
1.55800910889356e-14,5.78689097589036e-15,0.627362736273627
1.55800910889356e-14,5.78689097589036e-15,0.627462746274628
1.55800910889356e-14,5.78689097589036e-15,0.627562756275628
1.55800910889356e-14,5.78689097589036e-15,0.627662766276628
1.55800910889356e-14,5.78689097589036e-15,0.627762776277628
1.55800910889356e-14,5.78689097589036e-15,0.627862786278628
1.55800910889356e-14,5.78689097589036e-15,0.627962796279628
1.55800910889356e-14,5.78689097589036e-15,0.628062806280628
1.55800910889356e-14,5.78689097589036e-15,0.628162816281628
1.55800910889356e-14,5.78689097589036e-15,0.628262826282628
1.55800910889356e-14,5.78689097589036e-15,0.628362836283628
1.55800910889356e-14,5.78689097589036e-15,0.628462846284628
1.55800910889356e-14,5.78689097589036e-15,0.628562856285629
1.55800910889356e-14,5.78689097589036e-15,0.628662866286629
1.55800910889356e-14,5.78689097589036e-15,0.628762876287629
1.55800910889356e-14,5.78689097589036e-15,0.628862886288629
1.55800910889356e-14,5.78689097589036e-15,0.628962896289629
1.55800910889356e-14,5.78689097589036e-15,0.629062906290629
1.55800910889356e-14,5.78689097589036e-15,0.629162916291629
1.55800910889356e-14,5.78689097589036e-15,0.629262926292629
1.55800910889356e-14,5.78689097589036e-15,0.629362936293629
1.55800910889356e-14,5.78689097589036e-15,0.62946294629463
1.55800910889356e-14,5.78689097589036e-15,0.62956295629563
1.55800910889356e-14,5.78689097589036e-15,0.62966296629663
1.55800910889356e-14,5.78689097589036e-15,0.62976297629763
1.55800910889356e-14,5.78689097589036e-15,0.62986298629863
1.55800910889356e-14,5.78689097589036e-15,0.62996299629963
1.55800910889356e-14,5.78689097589036e-15,0.63006300630063
1.55800910889356e-14,5.78689097589036e-15,0.63016301630163
1.55800910889356e-14,5.78689097589036e-15,0.63026302630263
1.55800910889356e-14,5.78689097589036e-15,0.63036303630363
1.55800910889356e-14,5.78689097589036e-15,0.63046304630463
1.55800910889356e-14,5.78689097589036e-15,0.630563056305631
1.55800910889356e-14,5.78689097589036e-15,0.630663066306631
1.55800910889356e-14,5.78689097589036e-15,0.630763076307631
1.55800910889356e-14,5.78689097589036e-15,0.630863086308631
1.55800910889356e-14,5.78689097589036e-15,0.630963096309631
1.55800910889356e-14,5.78689097589036e-15,0.631063106310631
1.55800910889356e-14,5.78689097589036e-15,0.631163116311631
1.55800910889356e-14,5.78689097589036e-15,0.631263126312631
1.55800910889356e-14,5.78689097589036e-15,0.631363136313631
1.55800910889356e-14,5.78689097589036e-15,0.631463146314632
1.55800910889356e-14,5.78689097589036e-15,0.631563156315632
1.55800910889356e-14,5.78689097589036e-15,0.631663166316632
1.55800910889356e-14,5.78689097589036e-15,0.631763176317632
1.55800910889356e-14,5.78689097589036e-15,0.631863186318632
1.55800910889356e-14,5.78689097589036e-15,0.631963196319632
1.55800910889356e-14,5.78689097589036e-15,0.632063206320632
1.55800910889356e-14,5.78689097589036e-15,0.632163216321632
1.55800910889356e-14,5.78689097589036e-15,0.632263226322632
1.55800910889356e-14,5.78689097589036e-15,0.632363236323632
1.55800910889356e-14,5.78689097589036e-15,0.632463246324632
1.55800910889356e-14,5.78689097589036e-15,0.632563256325633
1.55800910889356e-14,5.78689097589036e-15,0.632663266326633
1.55800910889356e-14,5.78689097589036e-15,0.632763276327633
1.55800910889356e-14,5.78689097589036e-15,0.632863286328633
1.55800910889356e-14,5.78689097589036e-15,0.632963296329633
1.55800910889356e-14,5.78689097589036e-15,0.633063306330633
1.55800910889356e-14,5.78689097589036e-15,0.633163316331633
1.55800910889356e-14,5.78689097589036e-15,0.633263326332633
1.55800910889356e-14,5.78689097589036e-15,0.633363336333633
1.55800910889356e-14,5.78689097589036e-15,0.633463346334633
1.55800910889356e-14,5.78689097589036e-15,0.633563356335634
1.55800910889356e-14,5.78689097589036e-15,0.633663366336634
1.55800910889356e-14,5.78689097589036e-15,0.633763376337634
1.55800910889356e-14,5.78689097589036e-15,0.633863386338634
1.55800910889356e-14,5.78689097589036e-15,0.633963396339634
1.55800910889356e-14,5.78689097589036e-15,0.634063406340634
1.55800910889356e-14,5.78689097589036e-15,0.634163416341634
1.55800910889356e-14,5.78689097589036e-15,0.634263426342634
1.55800910889356e-14,5.78689097589036e-15,0.634363436343634
1.55800910889356e-14,5.78689097589036e-15,0.634463446344634
1.55800910889356e-14,5.78689097589036e-15,0.634563456345635
1.55800910889356e-14,5.78689097589036e-15,0.634663466346635
1.55800910889356e-14,5.78689097589036e-15,0.634763476347635
1.55800910889356e-14,5.78689097589036e-15,0.634863486348635
1.55800910889356e-14,5.78689097589036e-15,0.634963496349635
1.55800910889356e-14,5.78689097589036e-15,0.635063506350635
1.55800910889356e-14,5.78689097589036e-15,0.635163516351635
1.55800910889356e-14,5.78689097589036e-15,0.635263526352635
1.55800910889356e-14,5.78689097589036e-15,0.635363536353635
1.55800910889356e-14,5.78689097589036e-15,0.635463546354635
1.55800910889356e-14,5.78689097589036e-15,0.635563556355636
1.55800910889356e-14,5.78689097589036e-15,0.635663566356636
1.55800910889356e-14,5.78689097589036e-15,0.635763576357636
1.55800910889356e-14,5.78689097589036e-15,0.635863586358636
1.55800910889356e-14,5.78689097589036e-15,0.635963596359636
1.55800910889356e-14,5.78689097589036e-15,0.636063606360636
1.55800910889356e-14,5.78689097589036e-15,0.636163616361636
1.55800910889356e-14,5.78689097589036e-15,0.636263626362636
1.55800910889356e-14,5.78689097589036e-15,0.636363636363636
1.55800910889356e-14,5.78689097589036e-15,0.636463646364636
1.55800910889356e-14,5.78689097589036e-15,0.636563656365637
1.55800910889356e-14,5.78689097589036e-15,0.636663666366637
1.55800910889356e-14,5.78689097589036e-15,0.636763676367637
1.55800910889356e-14,5.78689097589036e-15,0.636863686368637
1.55800910889356e-14,5.78689097589036e-15,0.636963696369637
1.55800910889356e-14,5.78689097589036e-15,0.637063706370637
1.55800910889356e-14,5.78689097589036e-15,0.637163716371637
1.55800910889356e-14,5.78689097589036e-15,0.637263726372637
1.55800910889356e-14,5.78689097589036e-15,0.637363736373637
1.55800910889356e-14,5.78689097589036e-15,0.637463746374637
1.55800910889356e-14,5.78689097589036e-15,0.637563756375638
1.55800910889356e-14,5.78689097589036e-15,0.637663766376638
1.55800910889356e-14,5.78689097589036e-15,0.637763776377638
1.55800910889356e-14,5.78689097589036e-15,0.637863786378638
1.55800910889356e-14,5.78689097589036e-15,0.637963796379638
1.55800910889356e-14,5.78689097589036e-15,0.638063806380638
1.55800910889356e-14,5.78689097589036e-15,0.638163816381638
1.55800910889356e-14,5.78689097589036e-15,0.638263826382638
1.55800910889356e-14,5.78689097589036e-15,0.638363836383638
1.55800910889356e-14,5.78689097589036e-15,0.638463846384638
1.55800910889356e-14,5.78689097589036e-15,0.638563856385639
1.55800910889356e-14,5.78689097589036e-15,0.638663866386639
1.55800910889356e-14,5.78689097589036e-15,0.638763876387639
1.55800910889356e-14,5.78689097589036e-15,0.638863886388639
1.55800910889356e-14,5.78689097589036e-15,0.638963896389639
1.55800910889356e-14,5.78689097589036e-15,0.639063906390639
1.55800910889356e-14,5.78689097589036e-15,0.639163916391639
1.55800910889356e-14,5.78689097589036e-15,0.639263926392639
1.55800910889356e-14,5.78689097589036e-15,0.639363936393639
1.55800910889356e-14,5.78689097589036e-15,0.639463946394639
1.55800910889356e-14,5.78689097589036e-15,0.63956395639564
1.55800910889356e-14,5.78689097589036e-15,0.63966396639664
1.55800910889356e-14,5.78689097589036e-15,0.63976397639764
1.55800910889356e-14,5.78689097589036e-15,0.63986398639864
1.55800910889356e-14,5.78689097589036e-15,0.63996399639964
1.55800910889356e-14,5.78689097589036e-15,0.64006400640064
1.55800910889356e-14,5.78689097589036e-15,0.64016401640164
1.55800910889356e-14,5.78689097589036e-15,0.64026402640264
1.55800910889356e-14,5.78689097589036e-15,0.64036403640364
1.55800910889356e-14,5.78689097589036e-15,0.64046404640464
1.55800910889356e-14,5.78689097589036e-15,0.640564056405641
1.55800910889356e-14,5.78689097589036e-15,0.640664066406641
1.55800910889356e-14,5.78689097589036e-15,0.640764076407641
1.55800910889356e-14,5.78689097589036e-15,0.640864086408641
1.55800910889356e-14,5.78689097589036e-15,0.640964096409641
1.55800910889356e-14,5.78689097589036e-15,0.641064106410641
1.55800910889356e-14,5.78689097589036e-15,0.641164116411641
1.55800910889356e-14,5.78689097589036e-15,0.641264126412641
1.55800910889356e-14,5.78689097589036e-15,0.641364136413641
1.55800910889356e-14,5.78689097589036e-15,0.641464146414641
1.55800910889356e-14,5.78689097589036e-15,0.641564156415642
1.55800910889356e-14,5.78689097589036e-15,0.641664166416642
1.55800910889356e-14,5.78689097589036e-15,0.641764176417642
1.55800910889356e-14,5.78689097589036e-15,0.641864186418642
1.55800910889356e-14,5.78689097589036e-15,0.641964196419642
1.55800910889356e-14,5.78689097589036e-15,0.642064206420642
1.55800910889356e-14,5.78689097589036e-15,0.642164216421642
1.55800910889356e-14,5.78689097589036e-15,0.642264226422642
1.55800910889356e-14,5.78689097589036e-15,0.642364236423642
1.55800910889356e-14,5.78689097589036e-15,0.642464246424643
1.55800910889356e-14,5.78689097589036e-15,0.642564256425643
1.55800910889356e-14,5.78689097589036e-15,0.642664266426643
1.55800910889356e-14,5.78689097589036e-15,0.642764276427643
1.55800910889356e-14,5.78689097589036e-15,0.642864286428643
1.55800910889356e-14,5.78689097589036e-15,0.642964296429643
1.55800910889356e-14,5.78689097589036e-15,0.643064306430643
1.55800910889356e-14,5.78689097589036e-15,0.643164316431643
1.55800910889356e-14,5.78689097589036e-15,0.643264326432643
1.55800910889356e-14,5.78689097589036e-15,0.643364336433643
1.55800910889356e-14,5.78689097589036e-15,0.643464346434643
1.55800910889356e-14,5.78689097589036e-15,0.643564356435644
1.55800910889356e-14,5.78689097589036e-15,0.643664366436644
1.55800910889356e-14,5.78689097589036e-15,0.643764376437644
1.55800910889356e-14,5.78689097589036e-15,0.643864386438644
1.55800910889356e-14,5.78689097589036e-15,0.643964396439644
1.55800910889356e-14,5.78689097589036e-15,0.644064406440644
1.55800910889356e-14,5.78689097589036e-15,0.644164416441644
1.55800910889356e-14,5.78689097589036e-15,0.644264426442644
1.55800910889356e-14,5.78689097589036e-15,0.644364436443644
1.55800910889356e-14,5.78689097589036e-15,0.644464446444645
1.55800910889356e-14,5.78689097589036e-15,0.644564456445645
1.55800910889356e-14,5.78689097589036e-15,0.644664466446645
1.55800910889356e-14,5.78689097589036e-15,0.644764476447645
1.55800910889356e-14,5.78689097589036e-15,0.644864486448645
1.55800910889356e-14,5.78689097589036e-15,0.644964496449645
1.55800910889356e-14,5.78689097589036e-15,0.645064506450645
1.55800910889356e-14,5.78689097589036e-15,0.645164516451645
1.55800910889356e-14,5.78689097589036e-15,0.645264526452645
1.55800910889356e-14,5.78689097589036e-15,0.645364536453645
1.55800910889356e-14,5.78689097589036e-15,0.645464546454645
1.55800910889356e-14,5.78689097589036e-15,0.645564556455646
1.55800910889356e-14,5.78689097589036e-15,0.645664566456646
1.55800910889356e-14,5.78689097589036e-15,0.645764576457646
1.55800910889356e-14,5.78689097589036e-15,0.645864586458646
1.55800910889356e-14,5.78689097589036e-15,0.645964596459646
1.55800910889356e-14,5.78689097589036e-15,0.646064606460646
1.55800910889356e-14,5.78689097589036e-15,0.646164616461646
1.55800910889356e-14,5.78689097589036e-15,0.646264626462646
1.55800910889356e-14,5.78689097589036e-15,0.646364636463646
1.55800910889356e-14,5.78689097589036e-15,0.646464646464647
1.55800910889356e-14,5.78689097589036e-15,0.646564656465647
1.55800910889356e-14,5.78689097589036e-15,0.646664666466647
1.55800910889356e-14,5.78689097589036e-15,0.646764676467647
1.55800910889356e-14,5.78689097589036e-15,0.646864686468647
1.55800910889356e-14,5.78689097589036e-15,0.646964696469647
1.55800910889356e-14,5.78689097589036e-15,0.647064706470647
1.55800910889356e-14,5.78689097589036e-15,0.647164716471647
1.55800910889356e-14,5.78689097589036e-15,0.647264726472647
1.55800910889356e-14,5.78689097589036e-15,0.647364736473647
1.55800910889356e-14,5.78689097589036e-15,0.647464746474647
1.55800910889356e-14,5.78689097589036e-15,0.647564756475648
1.55800910889356e-14,5.78689097589036e-15,0.647664766476648
1.55800910889356e-14,5.78689097589036e-15,0.647764776477648
1.55800910889356e-14,5.78689097589036e-15,0.647864786478648
1.55800910889356e-14,5.78689097589036e-15,0.647964796479648
1.55800910889356e-14,5.78689097589036e-15,0.648064806480648
1.55800910889356e-14,5.78689097589036e-15,0.648164816481648
1.55800910889356e-14,5.78689097589036e-15,0.648264826482648
1.55800910889356e-14,5.78689097589036e-15,0.648364836483648
1.55800910889356e-14,5.78689097589036e-15,0.648464846484648
1.55800910889356e-14,5.78689097589036e-15,0.648564856485649
1.55800910889356e-14,5.78689097589036e-15,0.648664866486649
1.55800910889356e-14,5.78689097589036e-15,0.648764876487649
1.55800910889356e-14,5.78689097589036e-15,0.648864886488649
1.55800910889356e-14,5.78689097589036e-15,0.648964896489649
1.55800910889356e-14,5.78689097589036e-15,0.649064906490649
1.55800910889356e-14,5.78689097589036e-15,0.649164916491649
1.55800910889356e-14,5.78689097589036e-15,0.649264926492649
1.55800910889356e-14,5.78689097589036e-15,0.649364936493649
1.55800910889356e-14,5.78689097589036e-15,0.649464946494649
1.55800910889356e-14,5.78689097589036e-15,0.64956495649565
1.55800910889356e-14,5.78689097589036e-15,0.64966496649665
1.55800910889356e-14,5.78689097589036e-15,0.64976497649765
1.55800910889356e-14,5.78689097589036e-15,0.64986498649865
1.55800910889356e-14,5.78689097589036e-15,0.64996499649965
1.55800910889356e-14,5.78689097589036e-15,0.65006500650065
1.55800910889356e-14,5.78689097589036e-15,0.65016501650165
1.55800910889356e-14,5.78689097589036e-15,0.65026502650265
1.55800910889356e-14,5.78689097589036e-15,0.65036503650365
1.55800910889356e-14,5.78689097589036e-15,0.65046504650465
1.55800910889356e-14,5.78689097589036e-15,0.650565056505651
1.55800910889356e-14,5.78689097589036e-15,0.650665066506651
1.55800910889356e-14,5.78689097589036e-15,0.650765076507651
1.55800910889356e-14,5.78689097589036e-15,0.650865086508651
1.55800910889356e-14,5.78689097589036e-15,0.650965096509651
1.55800910889356e-14,5.78689097589036e-15,0.651065106510651
1.55800910889356e-14,5.78689097589036e-15,0.651165116511651
1.55800910889356e-14,5.78689097589036e-15,0.651265126512651
1.55800910889356e-14,5.78689097589036e-15,0.651365136513651
1.55800910889356e-14,5.78689097589036e-15,0.651465146514651
1.55800910889356e-14,5.78689097589036e-15,0.651565156515652
1.55800910889356e-14,5.78689097589036e-15,0.651665166516652
1.55800910889356e-14,5.78689097589036e-15,0.651765176517652
1.55800910889356e-14,5.78689097589036e-15,0.651865186518652
1.55800910889356e-14,5.78689097589036e-15,0.651965196519652
1.55800910889356e-14,5.78689097589036e-15,0.652065206520652
1.55800910889356e-14,5.78689097589036e-15,0.652165216521652
1.55800910889356e-14,5.78689097589036e-15,0.652265226522652
1.55800910889356e-14,5.78689097589036e-15,0.652365236523652
1.55800910889356e-14,5.78689097589036e-15,0.652465246524652
1.55800910889356e-14,5.78689097589036e-15,0.652565256525653
1.55800910889356e-14,5.78689097589036e-15,0.652665266526653
1.55800910889356e-14,5.78689097589036e-15,0.652765276527653
1.55800910889356e-14,5.78689097589036e-15,0.652865286528653
1.55800910889356e-14,5.78689097589036e-15,0.652965296529653
1.55800910889356e-14,5.78689097589036e-15,0.653065306530653
1.55800910889356e-14,5.78689097589036e-15,0.653165316531653
1.55800910889356e-14,5.78689097589036e-15,0.653265326532653
1.55800910889356e-14,5.78689097589036e-15,0.653365336533653
1.55800910889356e-14,5.78689097589036e-15,0.653465346534653
1.55800910889356e-14,5.78689097589036e-15,0.653565356535654
1.55800910889356e-14,5.78689097589036e-15,0.653665366536654
1.55800910889356e-14,5.78689097589036e-15,0.653765376537654
1.55800910889356e-14,5.78689097589036e-15,0.653865386538654
1.55800910889356e-14,5.78689097589036e-15,0.653965396539654
1.55800910889356e-14,5.78689097589036e-15,0.654065406540654
1.55800910889356e-14,5.78689097589036e-15,0.654165416541654
1.55800910889356e-14,5.78689097589036e-15,0.654265426542654
1.55800910889356e-14,5.78689097589036e-15,0.654365436543654
1.55800910889356e-14,5.78689097589036e-15,0.654465446544654
1.55800910889356e-14,5.78689097589036e-15,0.654565456545655
1.55800910889356e-14,5.78689097589036e-15,0.654665466546655
1.55800910889356e-14,5.78689097589036e-15,0.654765476547655
1.55800910889356e-14,5.78689097589036e-15,0.654865486548655
1.55800910889356e-14,5.78689097589036e-15,0.654965496549655
1.55800910889356e-14,5.78689097589036e-15,0.655065506550655
1.55800910889356e-14,5.78689097589036e-15,0.655165516551655
1.55800910889356e-14,5.78689097589036e-15,0.655265526552655
1.55800910889356e-14,5.78689097589036e-15,0.655365536553655
1.55800910889356e-14,5.78689097589036e-15,0.655465546554655
1.55800910889356e-14,5.78689097589036e-15,0.655565556555656
1.55800910889356e-14,5.78689097589036e-15,0.655665566556656
1.55800910889356e-14,5.78689097589036e-15,0.655765576557656
1.55800910889356e-14,5.78689097589036e-15,0.655865586558656
1.55800910889356e-14,5.78689097589036e-15,0.655965596559656
1.55800910889356e-14,5.78689097589036e-15,0.656065606560656
1.55800910889356e-14,5.78689097589036e-15,0.656165616561656
1.55800910889356e-14,5.78689097589036e-15,0.656265626562656
1.55800910889356e-14,5.78689097589036e-15,0.656365636563656
1.55800910889356e-14,5.78689097589036e-15,0.656465646564656
1.55800910889356e-14,5.78689097589036e-15,0.656565656565657
1.55800910889356e-14,5.78689097589036e-15,0.656665666566657
1.55800910889356e-14,5.78689097589036e-15,0.656765676567657
1.55800910889356e-14,5.78689097589036e-15,0.656865686568657
1.55800910889356e-14,5.78689097589036e-15,0.656965696569657
1.55800910889356e-14,5.78689097589036e-15,0.657065706570657
1.55800910889356e-14,5.78689097589036e-15,0.657165716571657
1.55800910889356e-14,5.78689097589036e-15,0.657265726572657
1.55800910889356e-14,5.78689097589036e-15,0.657365736573657
1.55800910889356e-14,5.78689097589036e-15,0.657465746574658
1.55800910889356e-14,5.78689097589036e-15,0.657565756575658
1.55800910889356e-14,5.78689097589036e-15,0.657665766576658
1.55800910889356e-14,5.78689097589036e-15,0.657765776577658
1.55800910889356e-14,5.78689097589036e-15,0.657865786578658
1.55800910889356e-14,5.78689097589036e-15,0.657965796579658
1.55800910889356e-14,5.78689097589036e-15,0.658065806580658
1.55800910889356e-14,5.78689097589036e-15,0.658165816581658
1.55800910889356e-14,5.78689097589036e-15,0.658265826582658
1.55800910889356e-14,5.78689097589036e-15,0.658365836583658
1.55800910889356e-14,5.78689097589036e-15,0.658465846584658
1.55800910889356e-14,5.78689097589036e-15,0.658565856585659
1.55800910889356e-14,5.78689097589036e-15,0.658665866586659
1.55800910889356e-14,5.78689097589036e-15,0.658765876587659
1.55800910889356e-14,5.78689097589036e-15,0.658865886588659
1.55800910889356e-14,5.78689097589036e-15,0.658965896589659
1.55800910889356e-14,5.78689097589036e-15,0.659065906590659
1.55800910889356e-14,5.78689097589036e-15,0.659165916591659
1.55800910889356e-14,5.78689097589036e-15,0.659265926592659
1.55800910889356e-14,5.78689097589036e-15,0.659365936593659
1.55800910889356e-14,5.78689097589036e-15,0.65946594659466
1.55800910889356e-14,5.78689097589036e-15,0.65956595659566
1.55800910889356e-14,5.78689097589036e-15,0.65966596659666
1.55800910889356e-14,5.78689097589036e-15,0.65976597659766
1.55800910889356e-14,5.78689097589036e-15,0.65986598659866
1.55800910889356e-14,5.78689097589036e-15,0.65996599659966
1.55800910889356e-14,5.78689097589036e-15,0.66006600660066
1.55800910889356e-14,5.78689097589036e-15,0.66016601660166
1.55800910889356e-14,5.78689097589036e-15,0.66026602660266
1.55800910889356e-14,5.78689097589036e-15,0.66036603660366
1.55800910889356e-14,5.78689097589036e-15,0.66046604660466
1.55800910889356e-14,5.78689097589036e-15,0.660566056605661
1.55800910889356e-14,5.78689097589036e-15,0.660666066606661
1.55800910889356e-14,5.78689097589036e-15,0.660766076607661
1.55800910889356e-14,5.78689097589036e-15,0.660866086608661
1.55800910889356e-14,5.78689097589036e-15,0.660966096609661
1.55800910889356e-14,5.78689097589036e-15,0.661066106610661
1.55800910889356e-14,5.78689097589036e-15,0.661166116611661
1.55800910889356e-14,5.78689097589036e-15,0.661266126612661
1.55800910889356e-14,5.78689097589036e-15,0.661366136613661
1.55800910889356e-14,5.78689097589036e-15,0.661466146614662
1.55800910889356e-14,5.78689097589036e-15,0.661566156615662
1.55800910889356e-14,5.78689097589036e-15,0.661666166616662
1.55800910889356e-14,5.78689097589036e-15,0.661766176617662
1.55800910889356e-14,5.78689097589036e-15,0.661866186618662
1.55800910889356e-14,5.78689097589036e-15,0.661966196619662
1.55800910889356e-14,5.78689097589036e-15,0.662066206620662
1.55800910889356e-14,5.78689097589036e-15,0.662166216621662
1.55800910889356e-14,5.78689097589036e-15,0.662266226622662
1.55800910889356e-14,5.78689097589036e-15,0.662366236623662
1.55800910889356e-14,5.78689097589036e-15,0.662466246624662
1.55800910889356e-14,5.78689097589036e-15,0.662566256625663
1.55800910889356e-14,5.78689097589036e-15,0.662666266626663
1.55800910889356e-14,5.78689097589036e-15,0.662766276627663
1.55800910889356e-14,5.78689097589036e-15,0.662866286628663
1.55800910889356e-14,5.78689097589036e-15,0.662966296629663
1.55800910889356e-14,5.78689097589036e-15,0.663066306630663
1.55800910889356e-14,5.78689097589036e-15,0.663166316631663
1.55800910889356e-14,5.78689097589036e-15,0.663266326632663
1.55800910889356e-14,5.78689097589036e-15,0.663366336633663
1.55800910889356e-14,5.78689097589036e-15,0.663466346634663
1.55800910889356e-14,5.78689097589036e-15,0.663566356635664
1.55800910889356e-14,5.78689097589036e-15,0.663666366636664
1.55800910889356e-14,5.78689097589036e-15,0.663766376637664
1.55800910889356e-14,5.78689097589036e-15,0.663866386638664
1.55800910889356e-14,5.78689097589036e-15,0.663966396639664
1.55800910889356e-14,5.78689097589036e-15,0.664066406640664
1.55800910889356e-14,5.78689097589036e-15,0.664166416641664
1.55800910889356e-14,5.78689097589036e-15,0.664266426642664
1.55800910889356e-14,5.78689097589036e-15,0.664366436643664
1.55800910889356e-14,5.78689097589036e-15,0.664466446644664
1.55800910889356e-14,5.78689097589036e-15,0.664566456645665
1.55800910889356e-14,5.78689097589036e-15,0.664666466646665
1.55800910889356e-14,5.78689097589036e-15,0.664766476647665
1.55800910889356e-14,5.78689097589036e-15,0.664866486648665
1.55800910889356e-14,5.78689097589036e-15,0.664966496649665
1.55800910889356e-14,5.78689097589036e-15,0.665066506650665
1.55800910889356e-14,5.78689097589036e-15,0.665166516651665
1.55800910889356e-14,5.78689097589036e-15,0.665266526652665
1.55800910889356e-14,5.78689097589036e-15,0.665366536653665
1.55800910889356e-14,5.78689097589036e-15,0.665466546654665
1.55800910889356e-14,5.78689097589036e-15,0.665566556655666
1.55800910889356e-14,5.78689097589036e-15,0.665666566656666
1.55800910889356e-14,5.78689097589036e-15,0.665766576657666
1.55800910889356e-14,5.78689097589036e-15,0.665866586658666
1.55800910889356e-14,5.78689097589036e-15,0.665966596659666
1.55800910889356e-14,5.78689097589036e-15,0.666066606660666
1.55800910889356e-14,5.78689097589036e-15,0.666166616661666
1.55800910889356e-14,5.78689097589036e-15,0.666266626662666
1.55800910889356e-14,5.78689097589036e-15,0.666366636663666
1.55800910889356e-14,5.78689097589036e-15,0.666466646664666
1.55800910889356e-14,5.78689097589036e-15,0.666566656665667
1.55800910889356e-14,5.78689097589036e-15,0.666666666666667
1.55800910889356e-14,5.78689097589036e-15,0.666766676667667
1.55800910889356e-14,5.78689097589036e-15,0.666866686668667
1.55800910889356e-14,5.78689097589036e-15,0.666966696669667
1.55800910889356e-14,5.78689097589036e-15,0.667066706670667
1.55800910889356e-14,5.78689097589036e-15,0.667166716671667
1.55800910889356e-14,5.78689097589036e-15,0.667266726672667
1.55800910889356e-14,5.78689097589036e-15,0.667366736673667
1.55800910889356e-14,5.78689097589036e-15,0.667466746674667
1.55800910889356e-14,5.78689097589036e-15,0.667566756675668
1.55800910889356e-14,5.78689097589036e-15,0.667666766676668
1.55800910889356e-14,5.78689097589036e-15,0.667766776677668
1.55800910889356e-14,5.78689097589036e-15,0.667866786678668
1.55800910889356e-14,5.78689097589036e-15,0.667966796679668
1.55800910889356e-14,5.78689097589036e-15,0.668066806680668
1.55800910889356e-14,5.78689097589036e-15,0.668166816681668
1.55800910889356e-14,5.78689097589036e-15,0.668266826682668
1.55800910889356e-14,5.78689097589036e-15,0.668366836683668
1.55800910889356e-14,5.78689097589036e-15,0.668466846684668
1.55800910889356e-14,5.78689097589036e-15,0.668566856685669
1.55800910889356e-14,5.78689097589036e-15,0.668666866686669
1.55800910889356e-14,5.78689097589036e-15,0.668766876687669
1.55800910889356e-14,5.78689097589036e-15,0.668866886688669
1.55800910889356e-14,5.78689097589036e-15,0.668966896689669
1.55800910889356e-14,5.78689097589036e-15,0.669066906690669
1.55800910889356e-14,5.78689097589036e-15,0.669166916691669
1.55800910889356e-14,5.78689097589036e-15,0.669266926692669
1.55800910889356e-14,5.78689097589036e-15,0.669366936693669
1.55800910889356e-14,5.78689097589036e-15,0.669466946694669
1.55800910889356e-14,5.78689097589036e-15,0.66956695669567
1.55800910889356e-14,5.78689097589036e-15,0.66966696669667
1.55800910889356e-14,5.78689097589036e-15,0.66976697669767
1.55800910889356e-14,5.78689097589036e-15,0.66986698669867
1.55800910889356e-14,5.78689097589036e-15,0.66996699669967
1.55800910889356e-14,5.78689097589036e-15,0.67006700670067
1.55800910889356e-14,5.78689097589036e-15,0.67016701670167
1.55800910889356e-14,5.78689097589036e-15,0.67026702670267
1.55800910889356e-14,5.78689097589036e-15,0.67036703670367
1.55800910889356e-14,5.78689097589036e-15,0.67046704670467
1.55800910889356e-14,5.78689097589036e-15,0.670567056705671
1.55800910889356e-14,5.78689097589036e-15,0.670667066706671
1.55800910889356e-14,5.78689097589036e-15,0.670767076707671
1.55800910889356e-14,5.78689097589036e-15,0.670867086708671
1.55800910889356e-14,5.78689097589036e-15,0.670967096709671
1.55800910889356e-14,5.78689097589036e-15,0.671067106710671
1.55800910889356e-14,5.78689097589036e-15,0.671167116711671
1.55800910889356e-14,5.78689097589036e-15,0.671267126712671
1.55800910889356e-14,5.78689097589036e-15,0.671367136713671
1.55800910889356e-14,5.78689097589036e-15,0.671467146714671
1.55800910889356e-14,5.78689097589036e-15,0.671567156715672
1.55800910889356e-14,5.78689097589036e-15,0.671667166716672
1.55800910889356e-14,5.78689097589036e-15,0.671767176717672
1.55800910889356e-14,5.78689097589036e-15,0.671867186718672
1.55800910889356e-14,5.78689097589036e-15,0.671967196719672
1.55800910889356e-14,5.78689097589036e-15,0.672067206720672
1.55800910889356e-14,5.78689097589036e-15,0.672167216721672
1.55800910889356e-14,5.78689097589036e-15,0.672267226722672
1.55800910889356e-14,5.78689097589036e-15,0.672367236723672
1.55800910889356e-14,5.78689097589036e-15,0.672467246724673
1.55800910889356e-14,5.78689097589036e-15,0.672567256725673
1.55800910889356e-14,5.78689097589036e-15,0.672667266726673
1.55800910889356e-14,5.78689097589036e-15,0.672767276727673
1.55800910889356e-14,5.78689097589036e-15,0.672867286728673
1.55800910889356e-14,5.78689097589036e-15,0.672967296729673
1.55800910889356e-14,5.78689097589036e-15,0.673067306730673
1.55800910889356e-14,5.78689097589036e-15,0.673167316731673
1.55800910889356e-14,5.78689097589036e-15,0.673267326732673
1.55800910889356e-14,5.78689097589036e-15,0.673367336733673
1.55800910889356e-14,5.78689097589036e-15,0.673467346734673
1.55800910889356e-14,5.78689097589036e-15,0.673567356735674
1.55800910889356e-14,5.78689097589036e-15,0.673667366736674
1.55800910889356e-14,5.78689097589036e-15,0.673767376737674
1.55800910889356e-14,5.78689097589036e-15,0.673867386738674
1.55800910889356e-14,5.78689097589036e-15,0.673967396739674
1.55800910889356e-14,5.78689097589036e-15,0.674067406740674
1.55800910889356e-14,5.78689097589036e-15,0.674167416741674
1.55800910889356e-14,5.78689097589036e-15,0.674267426742674
1.55800910889356e-14,5.78689097589036e-15,0.674367436743674
1.55800910889356e-14,5.78689097589036e-15,0.674467446744675
1.55800910889356e-14,5.78689097589036e-15,0.674567456745675
1.55800910889356e-14,5.78689097589036e-15,0.674667466746675
1.55800910889356e-14,5.78689097589036e-15,0.674767476747675
1.55800910889356e-14,5.78689097589036e-15,0.674867486748675
1.55800910889356e-14,5.78689097589036e-15,0.674967496749675
1.55800910889356e-14,5.78689097589036e-15,0.675067506750675
1.55800910889356e-14,5.78689097589036e-15,0.675167516751675
1.55800910889356e-14,5.78689097589036e-15,0.675267526752675
1.55800910889356e-14,5.78689097589036e-15,0.675367536753675
1.55800910889356e-14,5.78689097589036e-15,0.675467546754675
1.55800910889356e-14,5.78689097589036e-15,0.675567556755676
1.55800910889356e-14,5.78689097589036e-15,0.675667566756676
1.55800910889356e-14,5.78689097589036e-15,0.675767576757676
1.55800910889356e-14,5.78689097589036e-15,0.675867586758676
1.55800910889356e-14,5.78689097589036e-15,0.675967596759676
1.55800910889356e-14,5.78689097589036e-15,0.676067606760676
1.55800910889356e-14,5.78689097589036e-15,0.676167616761676
1.55800910889356e-14,5.78689097589036e-15,0.676267626762676
1.55800910889356e-14,5.78689097589036e-15,0.676367636763676
1.55800910889356e-14,5.78689097589036e-15,0.676467646764677
1.55800910889356e-14,5.78689097589036e-15,0.676567656765677
1.55800910889356e-14,5.78689097589036e-15,0.676667666766677
1.55800910889356e-14,5.78689097589036e-15,0.676767676767677
1.55800910889356e-14,5.78689097589036e-15,0.676867686768677
1.55800910889356e-14,5.78689097589036e-15,0.676967696769677
1.55800910889356e-14,5.78689097589036e-15,0.677067706770677
1.55800910889356e-14,5.78689097589036e-15,0.677167716771677
1.55800910889356e-14,5.78689097589036e-15,0.677267726772677
1.55800910889356e-14,5.78689097589036e-15,0.677367736773677
1.55800910889356e-14,5.78689097589036e-15,0.677467746774677
1.55800910889356e-14,5.78689097589036e-15,0.677567756775678
1.55800910889356e-14,5.78689097589036e-15,0.677667766776678
1.55800910889356e-14,5.78689097589036e-15,0.677767776777678
1.55800910889356e-14,5.78689097589036e-15,0.677867786778678
1.55800910889356e-14,5.78689097589036e-15,0.677967796779678
1.55800910889356e-14,5.78689097589036e-15,0.678067806780678
1.55800910889356e-14,5.78689097589036e-15,0.678167816781678
1.55800910889356e-14,5.78689097589036e-15,0.678267826782678
1.55800910889356e-14,5.78689097589036e-15,0.678367836783678
1.55800910889356e-14,5.78689097589036e-15,0.678467846784678
1.55800910889356e-14,5.78689097589036e-15,0.678567856785679
1.55800910889356e-14,5.78689097589036e-15,0.678667866786679
1.55800910889356e-14,5.78689097589036e-15,0.678767876787679
1.55800910889356e-14,5.78689097589036e-15,0.678867886788679
1.55800910889356e-14,5.78689097589036e-15,0.678967896789679
1.55800910889356e-14,5.78689097589036e-15,0.679067906790679
1.55800910889356e-14,5.78689097589036e-15,0.679167916791679
1.55800910889356e-14,5.78689097589036e-15,0.679267926792679
1.55800910889356e-14,5.78689097589036e-15,0.679367936793679
1.55800910889356e-14,5.78689097589036e-15,0.679467946794679
1.55800910889356e-14,5.78689097589036e-15,0.67956795679568
1.55800910889356e-14,5.78689097589036e-15,0.67966796679668
1.55800910889356e-14,5.78689097589036e-15,0.67976797679768
1.55800910889356e-14,5.78689097589036e-15,0.67986798679868
1.55800910889356e-14,5.78689097589036e-15,0.67996799679968
1.55800910889356e-14,5.78689097589036e-15,0.68006800680068
1.55800910889356e-14,5.78689097589036e-15,0.68016801680168
1.55800910889356e-14,5.78689097589036e-15,0.68026802680268
1.55800910889356e-14,5.78689097589036e-15,0.68036803680368
1.55800910889356e-14,5.78689097589036e-15,0.68046804680468
1.55800910889356e-14,5.78689097589036e-15,0.680568056805681
1.55800910889356e-14,5.78689097589036e-15,0.680668066806681
1.55800910889356e-14,5.78689097589036e-15,0.680768076807681
1.55800910889356e-14,5.78689097589036e-15,0.680868086808681
1.55800910889356e-14,5.78689097589036e-15,0.680968096809681
1.55800910889356e-14,5.78689097589036e-15,0.681068106810681
1.55800910889356e-14,5.78689097589036e-15,0.681168116811681
1.55800910889356e-14,5.78689097589036e-15,0.681268126812681
1.55800910889356e-14,5.78689097589036e-15,0.681368136813681
1.55800910889356e-14,5.78689097589036e-15,0.681468146814681
1.55800910889356e-14,5.78689097589036e-15,0.681568156815682
1.55800910889356e-14,5.78689097589036e-15,0.681668166816682
1.55800910889356e-14,5.78689097589036e-15,0.681768176817682
1.55800910889356e-14,5.78689097589036e-15,0.681868186818682
1.55800910889356e-14,5.78689097589036e-15,0.681968196819682
1.55800910889356e-14,5.78689097589036e-15,0.682068206820682
1.55800910889356e-14,5.78689097589036e-15,0.682168216821682
1.55800910889356e-14,5.78689097589036e-15,0.682268226822682
1.55800910889356e-14,5.78689097589036e-15,0.682368236823682
1.55800910889356e-14,5.78689097589036e-15,0.682468246824682
1.55800910889356e-14,5.78689097589036e-15,0.682568256825683
1.55800910889356e-14,5.78689097589036e-15,0.682668266826683
1.55800910889356e-14,5.78689097589036e-15,0.682768276827683
1.55800910889356e-14,5.78689097589036e-15,0.682868286828683
1.55800910889356e-14,5.78689097589036e-15,0.682968296829683
1.55800910889356e-14,5.78689097589036e-15,0.683068306830683
1.55800910889356e-14,5.78689097589036e-15,0.683168316831683
1.55800910889356e-14,5.78689097589036e-15,0.683268326832683
1.55800910889356e-14,5.78689097589036e-15,0.683368336833683
1.55800910889356e-14,5.78689097589036e-15,0.683468346834683
1.55800910889356e-14,5.78689097589036e-15,0.683568356835684
1.55800910889356e-14,5.78689097589036e-15,0.683668366836684
1.55800910889356e-14,5.78689097589036e-15,0.683768376837684
1.55800910889356e-14,5.78689097589036e-15,0.683868386838684
1.55800910889356e-14,5.78689097589036e-15,0.683968396839684
1.55800910889356e-14,5.78689097589036e-15,0.684068406840684
1.55800910889356e-14,5.78689097589036e-15,0.684168416841684
1.55800910889356e-14,5.78689097589036e-15,0.684268426842684
1.55800910889356e-14,5.78689097589036e-15,0.684368436843684
1.55800910889356e-14,5.78689097589036e-15,0.684468446844684
1.55800910889356e-14,5.78689097589036e-15,0.684568456845685
1.55800910889356e-14,5.78689097589036e-15,0.684668466846685
1.55800910889356e-14,5.78689097589036e-15,0.684768476847685
1.55800910889356e-14,5.78689097589036e-15,0.684868486848685
1.55800910889356e-14,5.78689097589036e-15,0.684968496849685
1.55800910889356e-14,5.78689097589036e-15,0.685068506850685
1.55800910889356e-14,5.78689097589036e-15,0.685168516851685
1.55800910889356e-14,5.78689097589036e-15,0.685268526852685
1.55800910889356e-14,5.78689097589036e-15,0.685368536853685
1.55800910889356e-14,5.78689097589036e-15,0.685468546854686
1.55800910889356e-14,5.78689097589036e-15,0.685568556855686
1.55800910889356e-14,5.78689097589036e-15,0.685668566856686
1.55800910889356e-14,5.78689097589036e-15,0.685768576857686
1.55800910889356e-14,5.78689097589036e-15,0.685868586858686
1.55800910889356e-14,5.78689097589036e-15,0.685968596859686
1.55800910889356e-14,5.78689097589036e-15,0.686068606860686
1.55800910889356e-14,5.78689097589036e-15,0.686168616861686
1.55800910889356e-14,5.78689097589036e-15,0.686268626862686
1.55800910889356e-14,5.78689097589036e-15,0.686368636863686
1.55800910889356e-14,5.78689097589036e-15,0.686468646864686
1.55800910889356e-14,5.78689097589036e-15,0.686568656865687
1.55800910889356e-14,5.78689097589036e-15,0.686668666866687
1.55800910889356e-14,5.78689097589036e-15,0.686768676867687
1.55800910889356e-14,5.78689097589036e-15,0.686868686868687
1.55800910889356e-14,5.78689097589036e-15,0.686968696869687
1.55800910889356e-14,5.78689097589036e-15,0.687068706870687
1.55800910889356e-14,5.78689097589036e-15,0.687168716871687
1.55800910889356e-14,5.78689097589036e-15,0.687268726872687
1.55800910889356e-14,5.78689097589036e-15,0.687368736873687
1.55800910889356e-14,5.78689097589036e-15,0.687468746874688
1.55800910889356e-14,5.78689097589036e-15,0.687568756875688
1.55800910889356e-14,5.78689097589036e-15,0.687668766876688
1.55800910889356e-14,5.78689097589036e-15,0.687768776877688
1.55800910889356e-14,5.78689097589036e-15,0.687868786878688
1.55800910889356e-14,5.78689097589036e-15,0.687968796879688
1.55800910889356e-14,5.78689097589036e-15,0.688068806880688
1.55800910889356e-14,5.78689097589036e-15,0.688168816881688
1.55800910889356e-14,5.78689097589036e-15,0.688268826882688
1.55800910889356e-14,5.78689097589036e-15,0.688368836883688
1.55800910889356e-14,5.78689097589036e-15,0.688468846884688
1.55800910889356e-14,5.78689097589036e-15,0.688568856885689
1.55800910889356e-14,5.78689097589036e-15,0.688668866886689
1.55800910889356e-14,5.78689097589036e-15,0.688768876887689
1.55800910889356e-14,5.78689097589036e-15,0.688868886888689
1.55800910889356e-14,5.78689097589036e-15,0.688968896889689
1.55800910889356e-14,5.78689097589036e-15,0.689068906890689
1.55800910889356e-14,5.78689097589036e-15,0.689168916891689
1.55800910889356e-14,5.78689097589036e-15,0.689268926892689
1.55800910889356e-14,5.78689097589036e-15,0.689368936893689
1.55800910889356e-14,5.78689097589036e-15,0.68946894689469
1.55800910889356e-14,5.78689097589036e-15,0.68956895689569
1.55800910889356e-14,5.78689097589036e-15,0.68966896689669
1.55800910889356e-14,5.78689097589036e-15,0.68976897689769
1.55800910889356e-14,5.78689097589036e-15,0.68986898689869
1.55800910889356e-14,5.78689097589036e-15,0.68996899689969
1.55800910889356e-14,5.78689097589036e-15,0.69006900690069
1.55800910889356e-14,5.78689097589036e-15,0.69016901690169
1.55800910889356e-14,5.78689097589036e-15,0.69026902690269
1.55800910889356e-14,5.78689097589036e-15,0.69036903690369
1.55800910889356e-14,5.78689097589036e-15,0.69046904690469
1.55800910889356e-14,5.78689097589036e-15,0.690569056905691
1.55800910889356e-14,5.78689097589036e-15,0.690669066906691
1.55800910889356e-14,5.78689097589036e-15,0.690769076907691
1.55800910889356e-14,5.78689097589036e-15,0.690869086908691
1.55800910889356e-14,5.78689097589036e-15,0.690969096909691
1.55800910889356e-14,5.78689097589036e-15,0.691069106910691
1.55800910889356e-14,5.78689097589036e-15,0.691169116911691
1.55800910889356e-14,5.78689097589036e-15,0.691269126912691
1.55800910889356e-14,5.78689097589036e-15,0.691369136913691
1.55800910889356e-14,5.78689097589036e-15,0.691469146914692
1.55800910889356e-14,5.78689097589036e-15,0.691569156915692
1.55800910889356e-14,5.78689097589036e-15,0.691669166916692
1.55800910889356e-14,5.78689097589036e-15,0.691769176917692
1.55800910889356e-14,5.78689097589036e-15,0.691869186918692
1.55800910889356e-14,5.78689097589036e-15,0.691969196919692
1.55800910889356e-14,5.78689097589036e-15,0.692069206920692
1.55800910889356e-14,5.78689097589036e-15,0.692169216921692
1.55800910889356e-14,5.78689097589036e-15,0.692269226922692
1.55800910889356e-14,5.78689097589036e-15,0.692369236923692
1.55800910889356e-14,5.78689097589036e-15,0.692469246924692
1.55800910889356e-14,5.78689097589036e-15,0.692569256925693
1.55800910889356e-14,5.78689097589036e-15,0.692669266926693
1.55800910889356e-14,5.78689097589036e-15,0.692769276927693
1.55800910889356e-14,5.78689097589036e-15,0.692869286928693
1.55800910889356e-14,5.78689097589036e-15,0.692969296929693
1.55800910889356e-14,5.78689097589036e-15,0.693069306930693
1.55800910889356e-14,5.78689097589036e-15,0.693169316931693
1.55800910889356e-14,5.78689097589036e-15,0.693269326932693
1.55800910889356e-14,5.78689097589036e-15,0.693369336933693
1.55800910889356e-14,5.78689097589036e-15,0.693469346934693
1.55800910889356e-14,5.78689097589036e-15,0.693569356935694
1.55800910889356e-14,5.78689097589036e-15,0.693669366936694
1.55800910889356e-14,5.78689097589036e-15,0.693769376937694
1.55800910889356e-14,5.78689097589036e-15,0.693869386938694
1.55800910889356e-14,5.78689097589036e-15,0.693969396939694
1.55800910889356e-14,5.78689097589036e-15,0.694069406940694
1.55800910889356e-14,5.78689097589036e-15,0.694169416941694
1.55800910889356e-14,5.78689097589036e-15,0.694269426942694
1.55800910889356e-14,5.78689097589036e-15,0.694369436943694
1.55800910889356e-14,5.78689097589036e-15,0.694469446944694
1.55800910889356e-14,5.78689097589036e-15,0.694569456945695
1.55800910889356e-14,5.78689097589036e-15,0.694669466946695
1.55800910889356e-14,5.78689097589036e-15,0.694769476947695
1.55800910889356e-14,5.78689097589036e-15,0.694869486948695
1.55800910889356e-14,5.78689097589036e-15,0.694969496949695
1.55800910889356e-14,5.78689097589036e-15,0.695069506950695
1.55800910889356e-14,5.78689097589036e-15,0.695169516951695
1.55800910889356e-14,5.78689097589036e-15,0.695269526952695
1.55800910889356e-14,5.78689097589036e-15,0.695369536953695
1.55800910889356e-14,5.78689097589036e-15,0.695469546954695
1.55800910889356e-14,5.78689097589036e-15,0.695569556955696
1.55800910889356e-14,5.78689097589036e-15,0.695669566956696
1.55800910889356e-14,5.78689097589036e-15,0.695769576957696
1.55800910889356e-14,5.78689097589036e-15,0.695869586958696
1.55800910889356e-14,5.78689097589036e-15,0.695969596959696
1.55800910889356e-14,5.78689097589036e-15,0.696069606960696
1.55800910889356e-14,5.78689097589036e-15,0.696169616961696
1.55800910889356e-14,5.78689097589036e-15,0.696269626962696
1.55800910889356e-14,5.78689097589036e-15,0.696369636963696
1.55800910889356e-14,5.78689097589036e-15,0.696469646964696
1.55800910889356e-14,5.78689097589036e-15,0.696569656965697
1.55800910889356e-14,5.78689097589036e-15,0.696669666966697
1.55800910889356e-14,5.78689097589036e-15,0.696769676967697
1.55800910889356e-14,5.78689097589036e-15,0.696869686968697
1.55800910889356e-14,5.78689097589036e-15,0.696969696969697
1.55800910889356e-14,5.78689097589036e-15,0.697069706970697
1.55800910889356e-14,5.78689097589036e-15,0.697169716971697
1.55800910889356e-14,5.78689097589036e-15,0.697269726972697
1.55800910889356e-14,5.78689097589036e-15,0.697369736973697
1.55800910889356e-14,5.78689097589036e-15,0.697469746974697
1.55800910889356e-14,5.78689097589036e-15,0.697569756975698
1.55800910889356e-14,5.78689097589036e-15,0.697669766976698
1.55800910889356e-14,5.78689097589036e-15,0.697769776977698
1.55800910889356e-14,5.78689097589036e-15,0.697869786978698
1.55800910889356e-14,5.78689097589036e-15,0.697969796979698
1.55800910889356e-14,5.78689097589036e-15,0.698069806980698
1.55800910889356e-14,5.78689097589036e-15,0.698169816981698
1.55800910889356e-14,5.78689097589036e-15,0.698269826982698
1.55800910889356e-14,5.78689097589036e-15,0.698369836983698
1.55800910889356e-14,5.78689097589036e-15,0.698469846984698
1.55800910889356e-14,5.78689097589036e-15,0.698569856985699
1.55800910889356e-14,5.78689097589036e-15,0.698669866986699
1.55800910889356e-14,5.78689097589036e-15,0.698769876987699
1.55800910889356e-14,5.78689097589036e-15,0.698869886988699
1.55800910889356e-14,5.78689097589036e-15,0.698969896989699
1.55800910889356e-14,5.78689097589036e-15,0.699069906990699
1.55800910889356e-14,5.78689097589036e-15,0.699169916991699
1.55800910889356e-14,5.78689097589036e-15,0.699269926992699
1.55800910889356e-14,5.78689097589036e-15,0.699369936993699
1.55800910889356e-14,5.78689097589036e-15,0.699469946994699
1.55800910889356e-14,5.78689097589036e-15,0.6995699569957
1.55800910889356e-14,5.78689097589036e-15,0.6996699669967
1.55800910889356e-14,5.78689097589036e-15,0.6997699769977
1.55800910889356e-14,5.78689097589036e-15,0.6998699869987
1.55800910889356e-14,5.78689097589036e-15,0.6999699969997
1.55800910889356e-14,5.78689097589036e-15,0.7000700070007
1.55800910889356e-14,5.78689097589036e-15,0.7001700170017
1.55800910889356e-14,5.78689097589036e-15,0.7002700270027
1.55800910889356e-14,5.78689097589036e-15,0.7003700370037
1.55800910889356e-14,5.78689097589036e-15,0.700470047004701
1.55800910889356e-14,5.78689097589036e-15,0.700570057005701
1.55800910889356e-14,5.78689097589036e-15,0.700670067006701
1.55800910889356e-14,5.78689097589036e-15,0.700770077007701
1.55800910889356e-14,5.78689097589036e-15,0.700870087008701
1.55800910889356e-14,5.78689097589036e-15,0.700970097009701
1.55800910889356e-14,5.78689097589036e-15,0.701070107010701
1.55800910889356e-14,5.78689097589036e-15,0.701170117011701
1.55800910889356e-14,5.78689097589036e-15,0.701270127012701
1.55800910889356e-14,5.78689097589036e-15,0.701370137013701
1.55800910889356e-14,5.78689097589036e-15,0.701470147014701
1.55800910889356e-14,5.78689097589036e-15,0.701570157015702
1.55800910889356e-14,5.78689097589036e-15,0.701670167016702
1.55800910889356e-14,5.78689097589036e-15,0.701770177017702
1.55800910889356e-14,5.78689097589036e-15,0.701870187018702
1.55800910889356e-14,5.78689097589036e-15,0.701970197019702
1.55800910889356e-14,5.78689097589036e-15,0.702070207020702
1.55800910889356e-14,5.78689097589036e-15,0.702170217021702
1.55800910889356e-14,5.78689097589036e-15,0.702270227022702
1.55800910889356e-14,5.78689097589036e-15,0.702370237023702
1.55800910889356e-14,5.78689097589036e-15,0.702470247024703
1.55800910889356e-14,5.78689097589036e-15,0.702570257025703
1.55800910889356e-14,5.78689097589036e-15,0.702670267026703
1.55800910889356e-14,5.78689097589036e-15,0.702770277027703
1.55800910889356e-14,5.78689097589036e-15,0.702870287028703
1.55800910889356e-14,5.78689097589036e-15,0.702970297029703
1.55800910889356e-14,5.78689097589036e-15,0.703070307030703
1.55800910889356e-14,5.78689097589036e-15,0.703170317031703
1.55800910889356e-14,5.78689097589036e-15,0.703270327032703
1.55800910889356e-14,5.78689097589036e-15,0.703370337033703
1.55800910889356e-14,5.78689097589036e-15,0.703470347034703
1.55800910889356e-14,5.78689097589036e-15,0.703570357035704
1.55800910889356e-14,5.78689097589036e-15,0.703670367036704
1.55800910889356e-14,5.78689097589036e-15,0.703770377037704
1.55800910889356e-14,5.78689097589036e-15,0.703870387038704
1.55800910889356e-14,5.78689097589036e-15,0.703970397039704
1.55800910889356e-14,5.78689097589036e-15,0.704070407040704
1.55800910889356e-14,5.78689097589036e-15,0.704170417041704
1.55800910889356e-14,5.78689097589036e-15,0.704270427042704
1.55800910889356e-14,5.78689097589036e-15,0.704370437043704
1.55800910889356e-14,5.78689097589036e-15,0.704470447044705
1.55800910889356e-14,5.78689097589036e-15,0.704570457045705
1.55800910889356e-14,5.78689097589036e-15,0.704670467046705
1.55800910889356e-14,5.78689097589036e-15,0.704770477047705
1.55800910889356e-14,5.78689097589036e-15,0.704870487048705
1.55800910889356e-14,5.78689097589036e-15,0.704970497049705
1.55800910889356e-14,5.78689097589036e-15,0.705070507050705
1.55800910889356e-14,5.78689097589036e-15,0.705170517051705
1.55800910889356e-14,5.78689097589036e-15,0.705270527052705
1.55800910889356e-14,5.78689097589036e-15,0.705370537053705
1.55800910889356e-14,5.78689097589036e-15,0.705470547054705
1.55800910889356e-14,5.78689097589036e-15,0.705570557055706
1.55800910889356e-14,5.78689097589036e-15,0.705670567056706
1.55800910889356e-14,5.78689097589036e-15,0.705770577057706
1.55800910889356e-14,5.78689097589036e-15,0.705870587058706
1.55800910889356e-14,5.78689097589036e-15,0.705970597059706
1.55800910889356e-14,5.78689097589036e-15,0.706070607060706
1.55800910889356e-14,5.78689097589036e-15,0.706170617061706
1.55800910889356e-14,5.78689097589036e-15,0.706270627062706
1.55800910889356e-14,5.78689097589036e-15,0.706370637063706
1.55800910889356e-14,5.78689097589036e-15,0.706470647064707
1.55800910889356e-14,5.78689097589036e-15,0.706570657065707
1.55800910889356e-14,5.78689097589036e-15,0.706670667066707
1.55800910889356e-14,5.78689097589036e-15,0.706770677067707
1.55800910889356e-14,5.78689097589036e-15,0.706870687068707
1.55800910889356e-14,5.78689097589036e-15,0.706970697069707
1.55800910889356e-14,5.78689097589036e-15,0.707070707070707
1.55800910889356e-14,5.78689097589036e-15,0.707170717071707
1.55800910889356e-14,5.78689097589036e-15,0.707270727072707
1.55800910889356e-14,5.78689097589036e-15,0.707370737073707
1.55800910889356e-14,5.78689097589036e-15,0.707470747074707
1.55800910889356e-14,5.78689097589036e-15,0.707570757075708
1.55800910889356e-14,5.78689097589036e-15,0.707670767076708
1.55800910889356e-14,5.78689097589036e-15,0.707770777077708
1.55800910889356e-14,5.78689097589036e-15,0.707870787078708
1.55800910889356e-14,5.78689097589036e-15,0.707970797079708
1.55800910889356e-14,5.78689097589036e-15,0.708070807080708
1.55800910889356e-14,5.78689097589036e-15,0.708170817081708
1.55800910889356e-14,5.78689097589036e-15,0.708270827082708
1.55800910889356e-14,5.78689097589036e-15,0.708370837083708
1.55800910889356e-14,5.78689097589036e-15,0.708470847084708
1.55800910889356e-14,5.78689097589036e-15,0.708570857085709
1.55800910889356e-14,5.78689097589036e-15,0.708670867086709
1.55800910889356e-14,5.78689097589036e-15,0.708770877087709
1.55800910889356e-14,5.78689097589036e-15,0.708870887088709
1.55800910889356e-14,5.78689097589036e-15,0.708970897089709
1.55800910889356e-14,5.78689097589036e-15,0.709070907090709
1.55800910889356e-14,5.78689097589036e-15,0.709170917091709
1.55800910889356e-14,5.78689097589036e-15,0.709270927092709
1.55800910889356e-14,5.78689097589036e-15,0.709370937093709
1.55800910889356e-14,5.78689097589036e-15,0.709470947094709
1.55800910889356e-14,5.78689097589036e-15,0.70957095709571
1.55800910889356e-14,5.78689097589036e-15,0.70967096709671
1.55800910889356e-14,5.78689097589036e-15,0.70977097709771
1.55800910889356e-14,5.78689097589036e-15,0.70987098709871
1.55800910889356e-14,5.78689097589036e-15,0.70997099709971
1.55800910889356e-14,5.78689097589036e-15,0.71007100710071
1.55800910889356e-14,5.78689097589036e-15,0.71017101710171
1.55800910889356e-14,5.78689097589036e-15,0.71027102710271
1.55800910889356e-14,5.78689097589036e-15,0.71037103710371
1.55800910889356e-14,5.78689097589036e-15,0.71047104710471
1.55800910889356e-14,5.78689097589036e-15,0.710571057105711
1.55800910889356e-14,5.78689097589036e-15,0.710671067106711
1.55800910889356e-14,5.78689097589036e-15,0.710771077107711
1.55800910889356e-14,5.78689097589036e-15,0.710871087108711
1.55800910889356e-14,5.78689097589036e-15,0.710971097109711
1.55800910889356e-14,5.78689097589036e-15,0.711071107110711
1.55800910889356e-14,5.78689097589036e-15,0.711171117111711
1.55800910889356e-14,5.78689097589036e-15,0.711271127112711
1.55800910889356e-14,5.78689097589036e-15,0.711371137113711
1.55800910889356e-14,5.78689097589036e-15,0.711471147114711
1.55800910889356e-14,5.78689097589036e-15,0.711571157115712
1.55800910889356e-14,5.78689097589036e-15,0.711671167116712
1.55800910889356e-14,5.78689097589036e-15,0.711771177117712
1.55800910889356e-14,5.78689097589036e-15,0.711871187118712
1.55800910889356e-14,5.78689097589036e-15,0.711971197119712
1.55800910889356e-14,5.78689097589036e-15,0.712071207120712
1.55800910889356e-14,5.78689097589036e-15,0.712171217121712
1.55800910889356e-14,5.78689097589036e-15,0.712271227122712
1.55800910889356e-14,5.78689097589036e-15,0.712371237123712
1.55800910889356e-14,5.78689097589036e-15,0.712471247124712
1.55800910889356e-14,5.78689097589036e-15,0.712571257125713
1.55800910889356e-14,5.78689097589036e-15,0.712671267126713
1.55800910889356e-14,5.78689097589036e-15,0.712771277127713
1.55800910889356e-14,5.78689097589036e-15,0.712871287128713
1.55800910889356e-14,5.78689097589036e-15,0.712971297129713
1.55800910889356e-14,5.78689097589036e-15,0.713071307130713
1.55800910889356e-14,5.78689097589036e-15,0.713171317131713
1.55800910889356e-14,5.78689097589036e-15,0.713271327132713
1.55800910889356e-14,5.78689097589036e-15,0.713371337133713
1.55800910889356e-14,5.78689097589036e-15,0.713471347134713
1.55800910889356e-14,5.78689097589036e-15,0.713571357135714
1.55800910889356e-14,5.78689097589036e-15,0.713671367136714
1.55800910889356e-14,5.78689097589036e-15,0.713771377137714
1.55800910889356e-14,5.78689097589036e-15,0.713871387138714
1.55800910889356e-14,5.78689097589036e-15,0.713971397139714
1.55800910889356e-14,5.78689097589036e-15,0.714071407140714
1.55800910889356e-14,5.78689097589036e-15,0.714171417141714
1.55800910889356e-14,5.78689097589036e-15,0.714271427142714
1.55800910889356e-14,5.78689097589036e-15,0.714371437143714
1.55800910889356e-14,5.78689097589036e-15,0.714471447144714
1.55800910889356e-14,5.78689097589036e-15,0.714571457145715
1.55800910889356e-14,5.78689097589036e-15,0.714671467146715
1.55800910889356e-14,5.78689097589036e-15,0.714771477147715
1.55800910889356e-14,5.78689097589036e-15,0.714871487148715
1.55800910889356e-14,5.78689097589036e-15,0.714971497149715
1.55800910889356e-14,5.78689097589036e-15,0.715071507150715
1.55800910889356e-14,5.78689097589036e-15,0.715171517151715
1.55800910889356e-14,5.78689097589036e-15,0.715271527152715
1.55800910889356e-14,5.78689097589036e-15,0.715371537153715
1.55800910889356e-14,5.78689097589036e-15,0.715471547154716
1.55800910889356e-14,5.78689097589036e-15,0.715571557155716
1.55800910889356e-14,5.78689097589036e-15,0.715671567156716
1.55800910889356e-14,5.78689097589036e-15,0.715771577157716
1.55800910889356e-14,5.78689097589036e-15,0.715871587158716
1.55800910889356e-14,5.78689097589036e-15,0.715971597159716
1.55800910889356e-14,5.78689097589036e-15,0.716071607160716
1.55800910889356e-14,5.78689097589036e-15,0.716171617161716
1.55800910889356e-14,5.78689097589036e-15,0.716271627162716
1.55800910889356e-14,5.78689097589036e-15,0.716371637163716
1.55800910889356e-14,5.78689097589036e-15,0.716471647164716
1.55800910889356e-14,5.78689097589036e-15,0.716571657165717
1.55800910889356e-14,5.78689097589036e-15,0.716671667166717
1.55800910889356e-14,5.78689097589036e-15,0.716771677167717
1.55800910889356e-14,5.78689097589036e-15,0.716871687168717
1.55800910889356e-14,5.78689097589036e-15,0.716971697169717
1.55800910889356e-14,5.78689097589036e-15,0.717071707170717
1.55800910889356e-14,5.78689097589036e-15,0.717171717171717
1.55800910889356e-14,5.78689097589036e-15,0.717271727172717
1.55800910889356e-14,5.78689097589036e-15,0.717371737173717
1.55800910889356e-14,5.78689097589036e-15,0.717471747174718
1.55800910889356e-14,5.78689097589036e-15,0.717571757175718
1.55800910889356e-14,5.78689097589036e-15,0.717671767176718
1.55800910889356e-14,5.78689097589036e-15,0.717771777177718
1.55800910889356e-14,5.78689097589036e-15,0.717871787178718
1.55800910889356e-14,5.78689097589036e-15,0.717971797179718
1.55800910889356e-14,5.78689097589036e-15,0.718071807180718
1.55800910889356e-14,5.78689097589036e-15,0.718171817181718
1.55800910889356e-14,5.78689097589036e-15,0.718271827182718
1.55800910889356e-14,5.78689097589036e-15,0.718371837183718
1.55800910889356e-14,5.78689097589036e-15,0.718471847184718
1.55800910889356e-14,5.78689097589036e-15,0.718571857185719
1.55800910889356e-14,5.78689097589036e-15,0.718671867186719
1.55800910889356e-14,5.78689097589036e-15,0.718771877187719
1.55800910889356e-14,5.78689097589036e-15,0.718871887188719
1.55800910889356e-14,5.78689097589036e-15,0.718971897189719
1.55800910889356e-14,5.78689097589036e-15,0.719071907190719
1.55800910889356e-14,5.78689097589036e-15,0.719171917191719
1.55800910889356e-14,5.78689097589036e-15,0.719271927192719
1.55800910889356e-14,5.78689097589036e-15,0.719371937193719
1.55800910889356e-14,5.78689097589036e-15,0.71947194719472
1.55800910889356e-14,5.78689097589036e-15,0.71957195719572
1.55800910889356e-14,5.78689097589036e-15,0.71967196719672
1.55800910889356e-14,5.78689097589036e-15,0.71977197719772
1.55800910889356e-14,5.78689097589036e-15,0.71987198719872
1.55800910889356e-14,5.78689097589036e-15,0.71997199719972
1.55800910889356e-14,5.78689097589036e-15,0.72007200720072
1.55800910889356e-14,5.78689097589036e-15,0.72017201720172
1.55800910889356e-14,5.78689097589036e-15,0.72027202720272
1.55800910889356e-14,5.78689097589036e-15,0.72037203720372
1.55800910889356e-14,5.78689097589036e-15,0.72047204720472
1.55800910889356e-14,5.78689097589036e-15,0.720572057205721
1.55800910889356e-14,5.78689097589036e-15,0.720672067206721
1.55800910889356e-14,5.78689097589036e-15,0.720772077207721
1.55800910889356e-14,5.78689097589036e-15,0.720872087208721
1.55800910889356e-14,5.78689097589036e-15,0.720972097209721
1.55800910889356e-14,5.78689097589036e-15,0.721072107210721
1.55800910889356e-14,5.78689097589036e-15,0.721172117211721
1.55800910889356e-14,5.78689097589036e-15,0.721272127212721
1.55800910889356e-14,5.78689097589036e-15,0.721372137213721
1.55800910889356e-14,5.78689097589036e-15,0.721472147214722
1.55800910889356e-14,5.78689097589036e-15,0.721572157215722
1.55800910889356e-14,5.78689097589036e-15,0.721672167216722
1.55800910889356e-14,5.78689097589036e-15,0.721772177217722
1.55800910889356e-14,5.78689097589036e-15,0.721872187218722
1.55800910889356e-14,5.78689097589036e-15,0.721972197219722
1.55800910889356e-14,5.78689097589036e-15,0.722072207220722
1.55800910889356e-14,5.78689097589036e-15,0.722172217221722
1.55800910889356e-14,5.78689097589036e-15,0.722272227222722
1.55800910889356e-14,5.78689097589036e-15,0.722372237223722
1.55800910889356e-14,5.78689097589036e-15,0.722472247224722
1.55800910889356e-14,5.78689097589036e-15,0.722572257225723
1.55800910889356e-14,5.78689097589036e-15,0.722672267226723
1.55800910889356e-14,5.78689097589036e-15,0.722772277227723
1.55800910889356e-14,5.78689097589036e-15,0.722872287228723
1.55800910889356e-14,5.78689097589036e-15,0.722972297229723
1.55800910889356e-14,5.78689097589036e-15,0.723072307230723
1.55800910889356e-14,5.78689097589036e-15,0.723172317231723
1.55800910889356e-14,5.78689097589036e-15,0.723272327232723
1.55800910889356e-14,5.78689097589036e-15,0.723372337233723
1.55800910889356e-14,5.78689097589036e-15,0.723472347234723
1.55800910889356e-14,5.78689097589036e-15,0.723572357235724
1.55800910889356e-14,5.78689097589036e-15,0.723672367236724
1.55800910889356e-14,5.78689097589036e-15,0.723772377237724
1.55800910889356e-14,5.78689097589036e-15,0.723872387238724
1.55800910889356e-14,5.78689097589036e-15,0.723972397239724
1.55800910889356e-14,5.78689097589036e-15,0.724072407240724
1.55800910889356e-14,5.78689097589036e-15,0.724172417241724
1.55800910889356e-14,5.78689097589036e-15,0.724272427242724
1.55800910889356e-14,5.78689097589036e-15,0.724372437243724
1.55800910889356e-14,5.78689097589036e-15,0.724472447244724
1.55800910889356e-14,5.78689097589036e-15,0.724572457245725
1.55800910889356e-14,5.78689097589036e-15,0.724672467246725
1.55800910889356e-14,5.78689097589036e-15,0.724772477247725
1.55800910889356e-14,5.78689097589036e-15,0.724872487248725
1.55800910889356e-14,5.78689097589036e-15,0.724972497249725
1.55800910889356e-14,5.78689097589036e-15,0.725072507250725
1.55800910889356e-14,5.78689097589036e-15,0.725172517251725
1.55800910889356e-14,5.78689097589036e-15,0.725272527252725
1.55800910889356e-14,5.78689097589036e-15,0.725372537253725
1.55800910889356e-14,5.78689097589036e-15,0.725472547254725
1.55800910889356e-14,5.78689097589036e-15,0.725572557255726
1.55800910889356e-14,5.78689097589036e-15,0.725672567256726
1.55800910889356e-14,5.78689097589036e-15,0.725772577257726
1.55800910889356e-14,5.78689097589036e-15,0.725872587258726
1.55800910889356e-14,5.78689097589036e-15,0.725972597259726
1.55800910889356e-14,5.78689097589036e-15,0.726072607260726
1.55800910889356e-14,5.78689097589036e-15,0.726172617261726
1.55800910889356e-14,5.78689097589036e-15,0.726272627262726
1.55800910889356e-14,5.78689097589036e-15,0.726372637263726
1.55800910889356e-14,5.78689097589036e-15,0.726472647264726
1.55800910889356e-14,5.78689097589036e-15,0.726572657265727
1.55800910889356e-14,5.78689097589036e-15,0.726672667266727
1.55800910889356e-14,5.78689097589036e-15,0.726772677267727
1.55800910889356e-14,5.78689097589036e-15,0.726872687268727
1.55800910889356e-14,5.78689097589036e-15,0.726972697269727
1.55800910889356e-14,5.78689097589036e-15,0.727072707270727
1.55800910889356e-14,5.78689097589036e-15,0.727172717271727
1.55800910889356e-14,5.78689097589036e-15,0.727272727272727
1.55800910889356e-14,5.78689097589036e-15,0.727372737273727
1.55800910889356e-14,5.78689097589036e-15,0.727472747274727
1.55800910889356e-14,5.78689097589036e-15,0.727572757275728
1.55800910889356e-14,5.78689097589036e-15,0.727672767276728
1.55800910889356e-14,5.78689097589036e-15,0.727772777277728
1.55800910889356e-14,5.78689097589036e-15,0.727872787278728
1.55800910889356e-14,5.78689097589036e-15,0.727972797279728
1.55800910889356e-14,5.78689097589036e-15,0.728072807280728
1.55800910889356e-14,5.78689097589036e-15,0.728172817281728
1.55800910889356e-14,5.78689097589036e-15,0.728272827282728
1.55800910889356e-14,5.78689097589036e-15,0.728372837283728
1.55800910889356e-14,5.78689097589036e-15,0.728472847284728
1.55800910889356e-14,5.78689097589036e-15,0.728572857285729
1.55800910889356e-14,5.78689097589036e-15,0.728672867286729
1.55800910889356e-14,5.78689097589036e-15,0.728772877287729
1.55800910889356e-14,5.78689097589036e-15,0.728872887288729
1.55800910889356e-14,5.78689097589036e-15,0.728972897289729
1.55800910889356e-14,5.78689097589036e-15,0.729072907290729
1.55800910889356e-14,5.78689097589036e-15,0.729172917291729
1.55800910889356e-14,5.78689097589036e-15,0.729272927292729
1.55800910889356e-14,5.78689097589036e-15,0.729372937293729
1.55800910889356e-14,5.78689097589036e-15,0.729472947294729
1.55800910889356e-14,5.78689097589036e-15,0.72957295729573
1.55800910889356e-14,5.78689097589036e-15,0.72967296729673
1.55800910889356e-14,5.78689097589036e-15,0.72977297729773
1.55800910889356e-14,5.78689097589036e-15,0.72987298729873
1.55800910889356e-14,5.78689097589036e-15,0.72997299729973
1.55800910889356e-14,5.78689097589036e-15,0.73007300730073
1.55800910889356e-14,5.78689097589036e-15,0.73017301730173
1.55800910889356e-14,5.78689097589036e-15,0.73027302730273
1.55800910889356e-14,5.78689097589036e-15,0.73037303730373
1.55800910889356e-14,5.78689097589036e-15,0.730473047304731
1.55800910889356e-14,5.78689097589036e-15,0.730573057305731
1.55800910889356e-14,5.78689097589036e-15,0.730673067306731
1.55800910889356e-14,5.78689097589036e-15,0.730773077307731
1.55800910889356e-14,5.78689097589036e-15,0.730873087308731
1.55800910889356e-14,5.78689097589036e-15,0.730973097309731
1.55800910889356e-14,5.78689097589036e-15,0.731073107310731
1.55800910889356e-14,5.78689097589036e-15,0.731173117311731
1.55800910889356e-14,5.78689097589036e-15,0.731273127312731
1.55800910889356e-14,5.78689097589036e-15,0.731373137313731
1.55800910889356e-14,5.78689097589036e-15,0.731473147314731
1.55800910889356e-14,5.78689097589036e-15,0.731573157315732
1.55800910889356e-14,5.78689097589036e-15,0.731673167316732
1.55800910889356e-14,5.78689097589036e-15,0.731773177317732
1.55800910889356e-14,5.78689097589036e-15,0.731873187318732
1.55800910889356e-14,5.78689097589036e-15,0.731973197319732
1.55800910889356e-14,5.78689097589036e-15,0.732073207320732
1.55800910889356e-14,5.78689097589036e-15,0.732173217321732
1.55800910889356e-14,5.78689097589036e-15,0.732273227322732
1.55800910889356e-14,5.78689097589036e-15,0.732373237323732
1.55800910889356e-14,5.78689097589036e-15,0.732473247324733
1.55800910889356e-14,5.78689097589036e-15,0.732573257325733
1.55800910889356e-14,5.78689097589036e-15,0.732673267326733
1.55800910889356e-14,5.78689097589036e-15,0.732773277327733
1.55800910889356e-14,5.78689097589036e-15,0.732873287328733
1.55800910889356e-14,5.78689097589036e-15,0.732973297329733
1.55800910889356e-14,5.78689097589036e-15,0.733073307330733
1.55800910889356e-14,5.78689097589036e-15,0.733173317331733
1.55800910889356e-14,5.78689097589036e-15,0.733273327332733
1.55800910889356e-14,5.78689097589036e-15,0.733373337333733
1.55800910889356e-14,5.78689097589036e-15,0.733473347334733
1.55800910889356e-14,5.78689097589036e-15,0.733573357335734
1.55800910889356e-14,5.78689097589036e-15,0.733673367336734
1.55800910889356e-14,5.78689097589036e-15,0.733773377337734
1.55800910889356e-14,5.78689097589036e-15,0.733873387338734
1.55800910889356e-14,5.78689097589036e-15,0.733973397339734
1.55800910889356e-14,5.78689097589036e-15,0.734073407340734
1.55800910889356e-14,5.78689097589036e-15,0.734173417341734
1.55800910889356e-14,5.78689097589036e-15,0.734273427342734
1.55800910889356e-14,5.78689097589036e-15,0.734373437343734
1.55800910889356e-14,5.78689097589036e-15,0.734473447344735
1.55800910889356e-14,5.78689097589036e-15,0.734573457345735
1.55800910889356e-14,5.78689097589036e-15,0.734673467346735
1.55800910889356e-14,5.78689097589036e-15,0.734773477347735
1.55800910889356e-14,5.78689097589036e-15,0.734873487348735
1.55800910889356e-14,5.78689097589036e-15,0.734973497349735
1.55800910889356e-14,5.78689097589036e-15,0.735073507350735
1.55800910889356e-14,5.78689097589036e-15,0.735173517351735
1.55800910889356e-14,5.78689097589036e-15,0.735273527352735
1.55800910889356e-14,5.78689097589036e-15,0.735373537353735
1.55800910889356e-14,5.78689097589036e-15,0.735473547354735
1.55800910889356e-14,5.78689097589036e-15,0.735573557355736
1.55800910889356e-14,5.78689097589036e-15,0.735673567356736
1.55800910889356e-14,5.78689097589036e-15,0.735773577357736
1.55800910889356e-14,5.78689097589036e-15,0.735873587358736
1.55800910889356e-14,5.78689097589036e-15,0.735973597359736
1.55800910889356e-14,5.78689097589036e-15,0.736073607360736
1.55800910889356e-14,5.78689097589036e-15,0.736173617361736
1.55800910889356e-14,5.78689097589036e-15,0.736273627362736
1.55800910889356e-14,5.78689097589036e-15,0.736373637363736
1.55800910889356e-14,5.78689097589036e-15,0.736473647364737
1.55800910889356e-14,5.78689097589036e-15,0.736573657365737
1.55800910889356e-14,5.78689097589036e-15,0.736673667366737
1.55800910889356e-14,5.78689097589036e-15,0.736773677367737
1.55800910889356e-14,5.78689097589036e-15,0.736873687368737
1.55800910889356e-14,5.78689097589036e-15,0.736973697369737
1.55800910889356e-14,5.78689097589036e-15,0.737073707370737
1.55800910889356e-14,5.78689097589036e-15,0.737173717371737
1.55800910889356e-14,5.78689097589036e-15,0.737273727372737
1.55800910889356e-14,5.78689097589036e-15,0.737373737373737
1.55800910889356e-14,5.78689097589036e-15,0.737473747374737
1.55800910889356e-14,5.78689097589036e-15,0.737573757375738
1.55800910889356e-14,5.78689097589036e-15,0.737673767376738
1.55800910889356e-14,5.78689097589036e-15,0.737773777377738
1.55800910889356e-14,5.78689097589036e-15,0.737873787378738
1.55800910889356e-14,5.78689097589036e-15,0.737973797379738
1.55800910889356e-14,5.78689097589036e-15,0.738073807380738
1.55800910889356e-14,5.78689097589036e-15,0.738173817381738
1.55800910889356e-14,5.78689097589036e-15,0.738273827382738
1.55800910889356e-14,5.78689097589036e-15,0.738373837383738
1.55800910889356e-14,5.78689097589036e-15,0.738473847384738
1.55800910889356e-14,5.78689097589036e-15,0.738573857385739
1.55800910889356e-14,5.78689097589036e-15,0.738673867386739
1.55800910889356e-14,5.78689097589036e-15,0.738773877387739
1.55800910889356e-14,5.78689097589036e-15,0.738873887388739
1.55800910889356e-14,5.78689097589036e-15,0.738973897389739
1.55800910889356e-14,5.78689097589036e-15,0.739073907390739
1.55800910889356e-14,5.78689097589036e-15,0.739173917391739
1.55800910889356e-14,5.78689097589036e-15,0.739273927392739
1.55800910889356e-14,5.78689097589036e-15,0.739373937393739
1.55800910889356e-14,5.78689097589036e-15,0.739473947394739
1.55800910889356e-14,5.78689097589036e-15,0.73957395739574
1.55800910889356e-14,5.78689097589036e-15,0.73967396739674
1.55800910889356e-14,5.78689097589036e-15,0.73977397739774
1.55800910889356e-14,5.78689097589036e-15,0.73987398739874
1.55800910889356e-14,5.78689097589036e-15,0.73997399739974
1.55800910889356e-14,5.78689097589036e-15,0.74007400740074
1.55800910889356e-14,5.78689097589036e-15,0.74017401740174
1.55800910889356e-14,5.78689097589036e-15,0.74027402740274
1.55800910889356e-14,5.78689097589036e-15,0.74037403740374
1.55800910889356e-14,5.78689097589036e-15,0.74047404740474
1.55800910889356e-14,5.78689097589036e-15,0.740574057405741
1.55800910889356e-14,5.78689097589036e-15,0.740674067406741
1.55800910889356e-14,5.78689097589036e-15,0.740774077407741
1.55800910889356e-14,5.78689097589036e-15,0.740874087408741
1.55800910889356e-14,5.78689097589036e-15,0.740974097409741
1.55800910889356e-14,5.78689097589036e-15,0.741074107410741
1.55800910889356e-14,5.78689097589036e-15,0.741174117411741
1.55800910889356e-14,5.78689097589036e-15,0.741274127412741
1.55800910889356e-14,5.78689097589036e-15,0.741374137413741
1.55800910889356e-14,5.78689097589036e-15,0.741474147414741
1.55800910889356e-14,5.78689097589036e-15,0.741574157415742
1.55800910889356e-14,5.78689097589036e-15,0.741674167416742
1.55800910889356e-14,5.78689097589036e-15,0.741774177417742
1.55800910889356e-14,5.78689097589036e-15,0.741874187418742
1.55800910889356e-14,5.78689097589036e-15,0.741974197419742
1.55800910889356e-14,5.78689097589036e-15,0.742074207420742
1.55800910889356e-14,5.78689097589036e-15,0.742174217421742
1.55800910889356e-14,5.78689097589036e-15,0.742274227422742
1.55800910889356e-14,5.78689097589036e-15,0.742374237423742
1.55800910889356e-14,5.78689097589036e-15,0.742474247424742
1.55800910889356e-14,5.78689097589036e-15,0.742574257425743
1.55800910889356e-14,5.78689097589036e-15,0.742674267426743
1.55800910889356e-14,5.78689097589036e-15,0.742774277427743
1.55800910889356e-14,5.78689097589036e-15,0.742874287428743
1.55800910889356e-14,5.78689097589036e-15,0.742974297429743
1.55800910889356e-14,5.78689097589036e-15,0.743074307430743
1.55800910889356e-14,5.78689097589036e-15,0.743174317431743
1.55800910889356e-14,5.78689097589036e-15,0.743274327432743
1.55800910889356e-14,5.78689097589036e-15,0.743374337433743
1.55800910889356e-14,5.78689097589036e-15,0.743474347434743
1.55800910889356e-14,5.78689097589036e-15,0.743574357435744
1.55800910889356e-14,5.78689097589036e-15,0.743674367436744
1.55800910889356e-14,5.78689097589036e-15,0.743774377437744
1.55800910889356e-14,5.78689097589036e-15,0.743874387438744
1.55800910889356e-14,5.78689097589036e-15,0.743974397439744
1.55800910889356e-14,5.78689097589036e-15,0.744074407440744
1.55800910889356e-14,5.78689097589036e-15,0.744174417441744
1.55800910889356e-14,5.78689097589036e-15,0.744274427442744
1.55800910889356e-14,5.78689097589036e-15,0.744374437443744
1.55800910889356e-14,5.78689097589036e-15,0.744474447444744
1.55800910889356e-14,5.78689097589036e-15,0.744574457445745
1.55800910889356e-14,5.78689097589036e-15,0.744674467446745
1.55800910889356e-14,5.78689097589036e-15,0.744774477447745
1.55800910889356e-14,5.78689097589036e-15,0.744874487448745
1.55800910889356e-14,5.78689097589036e-15,0.744974497449745
1.55800910889356e-14,5.78689097589036e-15,0.745074507450745
1.55800910889356e-14,5.78689097589036e-15,0.745174517451745
1.55800910889356e-14,5.78689097589036e-15,0.745274527452745
1.55800910889356e-14,5.78689097589036e-15,0.745374537453745
1.55800910889356e-14,5.78689097589036e-15,0.745474547454746
1.55800910889356e-14,5.78689097589036e-15,0.745574557455746
1.55800910889356e-14,5.78689097589036e-15,0.745674567456746
1.55800910889356e-14,5.78689097589036e-15,0.745774577457746
1.55800910889356e-14,5.78689097589036e-15,0.745874587458746
1.55800910889356e-14,5.78689097589036e-15,0.745974597459746
1.55800910889356e-14,5.78689097589036e-15,0.746074607460746
1.55800910889356e-14,5.78689097589036e-15,0.746174617461746
1.55800910889356e-14,5.78689097589036e-15,0.746274627462746
1.55800910889356e-14,5.78689097589036e-15,0.746374637463746
1.55800910889356e-14,5.78689097589036e-15,0.746474647464746
1.55800910889356e-14,5.78689097589036e-15,0.746574657465747
1.55800910889356e-14,5.78689097589036e-15,0.746674667466747
1.55800910889356e-14,5.78689097589036e-15,0.746774677467747
1.55800910889356e-14,5.78689097589036e-15,0.746874687468747
1.55800910889356e-14,5.78689097589036e-15,0.746974697469747
1.55800910889356e-14,5.78689097589036e-15,0.747074707470747
1.55800910889356e-14,5.78689097589036e-15,0.747174717471747
1.55800910889356e-14,5.78689097589036e-15,0.747274727472747
1.55800910889356e-14,5.78689097589036e-15,0.747374737473747
1.55800910889356e-14,5.78689097589036e-15,0.747474747474748
1.55800910889356e-14,5.78689097589036e-15,0.747574757475748
1.55800910889356e-14,5.78689097589036e-15,0.747674767476748
1.55800910889356e-14,5.78689097589036e-15,0.747774777477748
1.55800910889356e-14,5.78689097589036e-15,0.747874787478748
1.55800910889356e-14,5.78689097589036e-15,0.747974797479748
1.55800910889356e-14,5.78689097589036e-15,0.748074807480748
1.55800910889356e-14,5.78689097589036e-15,0.748174817481748
1.55800910889356e-14,5.78689097589036e-15,0.748274827482748
1.55800910889356e-14,5.78689097589036e-15,0.748374837483748
1.55800910889356e-14,5.78689097589036e-15,0.748474847484748
1.55800910889356e-14,5.78689097589036e-15,0.748574857485749
1.55800910889356e-14,5.78689097589036e-15,0.748674867486749
1.55800910889356e-14,5.78689097589036e-15,0.748774877487749
1.55800910889356e-14,5.78689097589036e-15,0.748874887488749
1.55800910889356e-14,5.78689097589036e-15,0.748974897489749
1.55800910889356e-14,5.78689097589036e-15,0.749074907490749
1.55800910889356e-14,5.78689097589036e-15,0.749174917491749
1.55800910889356e-14,5.78689097589036e-15,0.749274927492749
1.55800910889356e-14,5.78689097589036e-15,0.749374937493749
1.55800910889356e-14,5.78689097589036e-15,0.74947494749475
1.55800910889356e-14,5.78689097589036e-15,0.74957495749575
1.55800910889356e-14,5.78689097589036e-15,0.74967496749675
1.55800910889356e-14,5.78689097589036e-15,0.74977497749775
1.55800910889356e-14,5.78689097589036e-15,0.74987498749875
1.55800910889356e-14,5.78689097589036e-15,0.74997499749975
1.55800910889356e-14,5.78689097589036e-15,0.75007500750075
1.55800910889356e-14,5.78689097589036e-15,0.75017501750175
1.55800910889356e-14,5.78689097589036e-15,0.75027502750275
1.55800910889356e-14,5.78689097589036e-15,0.75037503750375
1.55800910889356e-14,5.78689097589036e-15,0.75047504750475
1.55800910889356e-14,5.78689097589036e-15,0.750575057505751
1.55800910889356e-14,5.78689097589036e-15,0.750675067506751
1.55800910889356e-14,5.78689097589036e-15,0.750775077507751
1.55800910889356e-14,5.78689097589036e-15,0.750875087508751
1.55800910889356e-14,5.78689097589036e-15,0.750975097509751
1.55800910889356e-14,5.78689097589036e-15,0.751075107510751
1.55800910889356e-14,5.78689097589036e-15,0.751175117511751
1.55800910889356e-14,5.78689097589036e-15,0.751275127512751
1.55800910889356e-14,5.78689097589036e-15,0.751375137513751
1.55800910889356e-14,5.78689097589036e-15,0.751475147514752
1.55800910889356e-14,5.78689097589036e-15,0.751575157515752
1.55800910889356e-14,5.78689097589036e-15,0.751675167516752
1.55800910889356e-14,5.78689097589036e-15,0.751775177517752
1.55800910889356e-14,5.78689097589036e-15,0.751875187518752
1.55800910889356e-14,5.78689097589036e-15,0.751975197519752
1.55800910889356e-14,5.78689097589036e-15,0.752075207520752
1.55800910889356e-14,5.78689097589036e-15,0.752175217521752
1.55800910889356e-14,5.78689097589036e-15,0.752275227522752
1.55800910889356e-14,5.78689097589036e-15,0.752375237523752
1.55800910889356e-14,5.78689097589036e-15,0.752475247524752
1.55800910889356e-14,5.78689097589036e-15,0.752575257525753
1.55800910889356e-14,5.78689097589036e-15,0.752675267526753
1.55800910889356e-14,5.78689097589036e-15,0.752775277527753
1.55800910889356e-14,5.78689097589036e-15,0.752875287528753
1.55800910889356e-14,5.78689097589036e-15,0.752975297529753
1.55800910889356e-14,5.78689097589036e-15,0.753075307530753
1.55800910889356e-14,5.78689097589036e-15,0.753175317531753
1.55800910889356e-14,5.78689097589036e-15,0.753275327532753
1.55800910889356e-14,5.78689097589036e-15,0.753375337533753
1.55800910889356e-14,5.78689097589036e-15,0.753475347534753
1.55800910889356e-14,5.78689097589036e-15,0.753575357535754
1.55800910889356e-14,5.78689097589036e-15,0.753675367536754
1.55800910889356e-14,5.78689097589036e-15,0.753775377537754
1.55800910889356e-14,5.78689097589036e-15,0.753875387538754
1.55800910889356e-14,5.78689097589036e-15,0.753975397539754
1.55800910889356e-14,5.78689097589036e-15,0.754075407540754
1.55800910889356e-14,5.78689097589036e-15,0.754175417541754
1.55800910889356e-14,5.78689097589036e-15,0.754275427542754
1.55800910889356e-14,5.78689097589036e-15,0.754375437543754
1.55800910889356e-14,5.78689097589036e-15,0.754475447544754
1.55800910889356e-14,5.78689097589036e-15,0.754575457545755
1.55800910889356e-14,5.78689097589036e-15,0.754675467546755
1.55800910889356e-14,5.78689097589036e-15,0.754775477547755
1.55800910889356e-14,5.78689097589036e-15,0.754875487548755
1.55800910889356e-14,5.78689097589036e-15,0.754975497549755
1.55800910889356e-14,5.78689097589036e-15,0.755075507550755
1.55800910889356e-14,5.78689097589036e-15,0.755175517551755
1.55800910889356e-14,5.78689097589036e-15,0.755275527552755
1.55800910889356e-14,5.78689097589036e-15,0.755375537553755
1.55800910889356e-14,5.78689097589036e-15,0.755475547554755
1.55800910889356e-14,5.78689097589036e-15,0.755575557555756
1.55800910889356e-14,5.78689097589036e-15,0.755675567556756
1.55800910889356e-14,5.78689097589036e-15,0.755775577557756
1.55800910889356e-14,5.78689097589036e-15,0.755875587558756
1.55800910889356e-14,5.78689097589036e-15,0.755975597559756
1.55800910889356e-14,5.78689097589036e-15,0.756075607560756
1.55800910889356e-14,5.78689097589036e-15,0.756175617561756
1.55800910889356e-14,5.78689097589036e-15,0.756275627562756
1.55800910889356e-14,5.78689097589036e-15,0.756375637563756
1.55800910889356e-14,5.78689097589036e-15,0.756475647564756
1.55800910889356e-14,5.78689097589036e-15,0.756575657565757
1.55800910889356e-14,5.78689097589036e-15,0.756675667566757
1.55800910889356e-14,5.78689097589036e-15,0.756775677567757
1.55800910889356e-14,5.78689097589036e-15,0.756875687568757
1.55800910889356e-14,5.78689097589036e-15,0.756975697569757
1.55800910889356e-14,5.78689097589036e-15,0.757075707570757
1.55800910889356e-14,5.78689097589036e-15,0.757175717571757
1.55800910889356e-14,5.78689097589036e-15,0.757275727572757
1.55800910889356e-14,5.78689097589036e-15,0.757375737573757
1.55800910889356e-14,5.78689097589036e-15,0.757475747574757
1.55800910889356e-14,5.78689097589036e-15,0.757575757575758
1.55800910889356e-14,5.78689097589036e-15,0.757675767576758
1.55800910889356e-14,5.78689097589036e-15,0.757775777577758
1.55800910889356e-14,5.78689097589036e-15,0.757875787578758
1.55800910889356e-14,5.78689097589036e-15,0.757975797579758
1.55800910889356e-14,5.78689097589036e-15,0.758075807580758
1.55800910889356e-14,5.78689097589036e-15,0.758175817581758
1.55800910889356e-14,5.78689097589036e-15,0.758275827582758
1.55800910889356e-14,5.78689097589036e-15,0.758375837583758
1.55800910889356e-14,5.78689097589036e-15,0.758475847584759
1.55800910889356e-14,5.78689097589036e-15,0.758575857585759
1.55800910889356e-14,5.78689097589036e-15,0.758675867586759
1.55800910889356e-14,5.78689097589036e-15,0.758775877587759
1.55800910889356e-14,5.78689097589036e-15,0.758875887588759
1.55800910889356e-14,5.78689097589036e-15,0.758975897589759
1.55800910889356e-14,5.78689097589036e-15,0.759075907590759
1.55800910889356e-14,5.78689097589036e-15,0.759175917591759
1.55800910889356e-14,5.78689097589036e-15,0.759275927592759
1.55800910889356e-14,5.78689097589036e-15,0.759375937593759
1.55800910889356e-14,5.78689097589036e-15,0.759475947594759
1.55800910889356e-14,5.78689097589036e-15,0.75957595759576
1.55800910889356e-14,5.78689097589036e-15,0.75967596759676
1.55800910889356e-14,5.78689097589036e-15,0.75977597759776
1.55800910889356e-14,5.78689097589036e-15,0.75987598759876
1.55800910889356e-14,5.78689097589036e-15,0.75997599759976
1.55800910889356e-14,5.78689097589036e-15,0.76007600760076
1.55800910889356e-14,5.78689097589036e-15,0.76017601760176
1.55800910889356e-14,5.78689097589036e-15,0.76027602760276
1.55800910889356e-14,5.78689097589036e-15,0.76037603760376
1.55800910889356e-14,5.78689097589036e-15,0.760476047604761
1.55800910889356e-14,5.78689097589036e-15,0.760576057605761
1.55800910889356e-14,5.78689097589036e-15,0.760676067606761
1.55800910889356e-14,5.78689097589036e-15,0.760776077607761
1.55800910889356e-14,5.78689097589036e-15,0.760876087608761
1.55800910889356e-14,5.78689097589036e-15,0.760976097609761
1.55800910889356e-14,5.78689097589036e-15,0.761076107610761
1.55800910889356e-14,5.78689097589036e-15,0.761176117611761
1.55800910889356e-14,5.78689097589036e-15,0.761276127612761
1.55800910889356e-14,5.78689097589036e-15,0.761376137613761
1.55800910889356e-14,5.78689097589036e-15,0.761476147614761
1.55800910889356e-14,5.78689097589036e-15,0.761576157615762
1.55800910889356e-14,5.78689097589036e-15,0.761676167616762
1.55800910889356e-14,5.78689097589036e-15,0.761776177617762
1.55800910889356e-14,5.78689097589036e-15,0.761876187618762
1.55800910889356e-14,5.78689097589036e-15,0.761976197619762
1.55800910889356e-14,5.78689097589036e-15,0.762076207620762
1.55800910889356e-14,5.78689097589036e-15,0.762176217621762
1.55800910889356e-14,5.78689097589036e-15,0.762276227622762
1.55800910889356e-14,5.78689097589036e-15,0.762376237623762
1.55800910889356e-14,5.78689097589036e-15,0.762476247624763
1.55800910889356e-14,5.78689097589036e-15,0.762576257625763
1.55800910889356e-14,5.78689097589036e-15,0.762676267626763
1.55800910889356e-14,5.78689097589036e-15,0.762776277627763
1.55800910889356e-14,5.78689097589036e-15,0.762876287628763
1.55800910889356e-14,5.78689097589036e-15,0.762976297629763
1.55800910889356e-14,5.78689097589036e-15,0.763076307630763
1.55800910889356e-14,5.78689097589036e-15,0.763176317631763
1.55800910889356e-14,5.78689097589036e-15,0.763276327632763
1.55800910889356e-14,5.78689097589036e-15,0.763376337633763
1.55800910889356e-14,5.78689097589036e-15,0.763476347634763
1.55800910889356e-14,5.78689097589036e-15,0.763576357635764
1.55800910889356e-14,5.78689097589036e-15,0.763676367636764
1.55800910889356e-14,5.78689097589036e-15,0.763776377637764
1.55800910889356e-14,5.78689097589036e-15,0.763876387638764
1.55800910889356e-14,5.78689097589036e-15,0.763976397639764
1.55800910889356e-14,5.78689097589036e-15,0.764076407640764
1.55800910889356e-14,5.78689097589036e-15,0.764176417641764
1.55800910889356e-14,5.78689097589036e-15,0.764276427642764
1.55800910889356e-14,5.78689097589036e-15,0.764376437643764
1.55800910889356e-14,5.78689097589036e-15,0.764476447644765
1.55800910889356e-14,5.78689097589036e-15,0.764576457645765
1.55800910889356e-14,5.78689097589036e-15,0.764676467646765
1.55800910889356e-14,5.78689097589036e-15,0.764776477647765
1.55800910889356e-14,5.78689097589036e-15,0.764876487648765
1.55800910889356e-14,5.78689097589036e-15,0.764976497649765
1.55800910889356e-14,5.78689097589036e-15,0.765076507650765
1.55800910889356e-14,5.78689097589036e-15,0.765176517651765
1.55800910889356e-14,5.78689097589036e-15,0.765276527652765
1.55800910889356e-14,5.78689097589036e-15,0.765376537653765
1.55800910889356e-14,5.78689097589036e-15,0.765476547654765
1.55800910889356e-14,5.78689097589036e-15,0.765576557655766
1.55800910889356e-14,5.78689097589036e-15,0.765676567656766
1.55800910889356e-14,5.78689097589036e-15,0.765776577657766
1.55800910889356e-14,5.78689097589036e-15,0.765876587658766
1.55800910889356e-14,5.78689097589036e-15,0.765976597659766
1.55800910889356e-14,5.78689097589036e-15,0.766076607660766
1.55800910889356e-14,5.78689097589036e-15,0.766176617661766
1.55800910889356e-14,5.78689097589036e-15,0.766276627662766
1.55800910889356e-14,5.78689097589036e-15,0.766376637663766
1.55800910889356e-14,5.78689097589036e-15,0.766476647664767
1.55800910889356e-14,5.78689097589036e-15,0.766576657665767
1.55800910889356e-14,5.78689097589036e-15,0.766676667666767
1.55800910889356e-14,5.78689097589036e-15,0.766776677667767
1.55800910889356e-14,5.78689097589036e-15,0.766876687668767
1.55800910889356e-14,5.78689097589036e-15,0.766976697669767
1.55800910889356e-14,5.78689097589036e-15,0.767076707670767
1.55800910889356e-14,5.78689097589036e-15,0.767176717671767
1.55800910889356e-14,5.78689097589036e-15,0.767276727672767
1.55800910889356e-14,5.78689097589036e-15,0.767376737673767
1.55800910889356e-14,5.78689097589036e-15,0.767476747674767
1.55800910889356e-14,5.78689097589036e-15,0.767576757675768
1.55800910889356e-14,5.78689097589036e-15,0.767676767676768
1.55800910889356e-14,5.78689097589036e-15,0.767776777677768
1.55800910889356e-14,5.78689097589036e-15,0.767876787678768
1.55800910889356e-14,5.78689097589036e-15,0.767976797679768
1.55800910889356e-14,5.78689097589036e-15,0.768076807680768
1.55800910889356e-14,5.78689097589036e-15,0.768176817681768
1.55800910889356e-14,5.78689097589036e-15,0.768276827682768
1.55800910889356e-14,5.78689097589036e-15,0.768376837683768
1.55800910889356e-14,5.78689097589036e-15,0.768476847684768
1.55800910889356e-14,5.78689097589036e-15,0.768576857685769
1.55800910889356e-14,5.78689097589036e-15,0.768676867686769
1.55800910889356e-14,5.78689097589036e-15,0.768776877687769
1.55800910889356e-14,5.78689097589036e-15,0.768876887688769
1.55800910889356e-14,5.78689097589036e-15,0.768976897689769
1.55800910889356e-14,5.78689097589036e-15,0.769076907690769
1.55800910889356e-14,5.78689097589036e-15,0.769176917691769
1.55800910889356e-14,5.78689097589036e-15,0.769276927692769
1.55800910889356e-14,5.78689097589036e-15,0.769376937693769
1.55800910889356e-14,5.78689097589036e-15,0.769476947694769
1.55800910889356e-14,5.78689097589036e-15,0.76957695769577
1.55800910889356e-14,5.78689097589036e-15,0.76967696769677
1.55800910889356e-14,5.78689097589036e-15,0.76977697769777
1.55800910889356e-14,5.78689097589036e-15,0.76987698769877
1.55800910889356e-14,5.78689097589036e-15,0.76997699769977
1.55800910889356e-14,5.78689097589036e-15,0.77007700770077
1.55800910889356e-14,5.78689097589036e-15,0.77017701770177
1.55800910889356e-14,5.78689097589036e-15,0.77027702770277
1.55800910889356e-14,5.78689097589036e-15,0.77037703770377
1.55800910889356e-14,5.78689097589036e-15,0.77047704770477
1.55800910889356e-14,5.78689097589036e-15,0.770577057705771
1.55800910889356e-14,5.78689097589036e-15,0.770677067706771
1.55800910889356e-14,5.78689097589036e-15,0.770777077707771
1.55800910889356e-14,5.78689097589036e-15,0.770877087708771
1.55800910889356e-14,5.78689097589036e-15,0.770977097709771
1.55800910889356e-14,5.78689097589036e-15,0.771077107710771
1.55800910889356e-14,5.78689097589036e-15,0.771177117711771
1.55800910889356e-14,5.78689097589036e-15,0.771277127712771
1.55800910889356e-14,5.78689097589036e-15,0.771377137713771
1.55800910889356e-14,5.78689097589036e-15,0.771477147714771
1.55800910889356e-14,5.78689097589036e-15,0.771577157715772
1.55800910889356e-14,5.78689097589036e-15,0.771677167716772
1.55800910889356e-14,5.78689097589036e-15,0.771777177717772
1.55800910889356e-14,5.78689097589036e-15,0.771877187718772
1.55800910889356e-14,5.78689097589036e-15,0.771977197719772
1.55800910889356e-14,5.78689097589036e-15,0.772077207720772
1.55800910889356e-14,5.78689097589036e-15,0.772177217721772
1.55800910889356e-14,5.78689097589036e-15,0.772277227722772
1.55800910889356e-14,5.78689097589036e-15,0.772377237723772
1.55800910889356e-14,5.78689097589036e-15,0.772477247724772
1.55800910889356e-14,5.78689097589036e-15,0.772577257725773
1.55800910889356e-14,5.78689097589036e-15,0.772677267726773
1.55800910889356e-14,5.78689097589036e-15,0.772777277727773
1.55800910889356e-14,5.78689097589036e-15,0.772877287728773
1.55800910889356e-14,5.78689097589036e-15,0.772977297729773
1.55800910889356e-14,5.78689097589036e-15,0.773077307730773
1.55800910889356e-14,5.78689097589036e-15,0.773177317731773
1.55800910889356e-14,5.78689097589036e-15,0.773277327732773
1.55800910889356e-14,5.78689097589036e-15,0.773377337733773
1.55800910889356e-14,5.78689097589036e-15,0.773477347734774
1.55800910889356e-14,5.78689097589036e-15,0.773577357735774
1.55800910889356e-14,5.78689097589036e-15,0.773677367736774
1.55800910889356e-14,5.78689097589036e-15,0.773777377737774
1.55800910889356e-14,5.78689097589036e-15,0.773877387738774
1.55800910889356e-14,5.78689097589036e-15,0.773977397739774
1.55800910889356e-14,5.78689097589036e-15,0.774077407740774
1.55800910889356e-14,5.78689097589036e-15,0.774177417741774
1.55800910889356e-14,5.78689097589036e-15,0.774277427742774
1.55800910889356e-14,5.78689097589036e-15,0.774377437743774
1.55800910889356e-14,5.78689097589036e-15,0.774477447744774
1.55800910889356e-14,5.78689097589036e-15,0.774577457745775
1.55800910889356e-14,5.78689097589036e-15,0.774677467746775
1.55800910889356e-14,5.78689097589036e-15,0.774777477747775
1.55800910889356e-14,5.78689097589036e-15,0.774877487748775
1.55800910889356e-14,5.78689097589036e-15,0.774977497749775
1.55800910889356e-14,5.78689097589036e-15,0.775077507750775
1.55800910889356e-14,5.78689097589036e-15,0.775177517751775
1.55800910889356e-14,5.78689097589036e-15,0.775277527752775
1.55800910889356e-14,5.78689097589036e-15,0.775377537753775
1.55800910889356e-14,5.78689097589036e-15,0.775477547754776
1.55800910889356e-14,5.78689097589036e-15,0.775577557755776
1.55800910889356e-14,5.78689097589036e-15,0.775677567756776
1.55800910889356e-14,5.78689097589036e-15,0.775777577757776
1.55800910889356e-14,5.78689097589036e-15,0.775877587758776
1.55800910889356e-14,5.78689097589036e-15,0.775977597759776
1.55800910889356e-14,5.78689097589036e-15,0.776077607760776
1.55800910889356e-14,5.78689097589036e-15,0.776177617761776
1.55800910889356e-14,5.78689097589036e-15,0.776277627762776
1.55800910889356e-14,5.78689097589036e-15,0.776377637763776
1.55800910889356e-14,5.78689097589036e-15,0.776477647764776
1.55800910889356e-14,5.78689097589036e-15,0.776577657765777
1.55800910889356e-14,5.78689097589036e-15,0.776677667766777
1.55800910889356e-14,5.78689097589036e-15,0.776777677767777
1.55800910889356e-14,5.78689097589036e-15,0.776877687768777
1.55800910889356e-14,5.78689097589036e-15,0.776977697769777
1.55800910889356e-14,5.78689097589036e-15,0.777077707770777
1.55800910889356e-14,5.78689097589036e-15,0.777177717771777
1.55800910889356e-14,5.78689097589036e-15,0.777277727772777
1.55800910889356e-14,5.78689097589036e-15,0.777377737773777
1.55800910889356e-14,5.78689097589036e-15,0.777477747774778
1.55800910889356e-14,5.78689097589036e-15,0.777577757775778
1.55800910889356e-14,5.78689097589036e-15,0.777677767776778
1.55800910889356e-14,5.78689097589036e-15,0.777777777777778
1.55800910889356e-14,5.78689097589036e-15,0.777877787778778
1.55800910889356e-14,5.78689097589036e-15,0.777977797779778
1.55800910889356e-14,5.78689097589036e-15,0.778077807780778
1.55800910889356e-14,5.78689097589036e-15,0.778177817781778
1.55800910889356e-14,5.78689097589036e-15,0.778277827782778
1.55800910889356e-14,5.78689097589036e-15,0.778377837783778
1.55800910889356e-14,5.78689097589036e-15,0.778477847784778
1.55800910889356e-14,5.78689097589036e-15,0.778577857785779
1.55800910889356e-14,5.78689097589036e-15,0.778677867786779
1.55800910889356e-14,5.78689097589036e-15,0.778777877787779
1.55800910889356e-14,5.78689097589036e-15,0.778877887788779
1.55800910889356e-14,5.78689097589036e-15,0.778977897789779
1.55800910889356e-14,5.78689097589036e-15,0.779077907790779
1.55800910889356e-14,5.78689097589036e-15,0.779177917791779
1.55800910889356e-14,5.78689097589036e-15,0.779277927792779
1.55800910889356e-14,5.78689097589036e-15,0.779377937793779
1.55800910889356e-14,5.78689097589036e-15,0.77947794779478
1.55800910889356e-14,5.78689097589036e-15,0.77957795779578
1.55800910889356e-14,5.78689097589036e-15,0.77967796779678
1.55800910889356e-14,5.78689097589036e-15,0.77977797779778
1.55800910889356e-14,5.78689097589036e-15,0.77987798779878
1.55800910889356e-14,5.78689097589036e-15,0.77997799779978
1.55800910889356e-14,5.78689097589036e-15,0.78007800780078
1.55800910889356e-14,5.78689097589036e-15,0.78017801780178
1.55800910889356e-14,5.78689097589036e-15,0.78027802780278
1.55800910889356e-14,5.78689097589036e-15,0.78037803780378
1.55800910889356e-14,5.78689097589036e-15,0.78047804780478
1.55800910889356e-14,5.78689097589036e-15,0.780578057805781
1.55800910889356e-14,5.78689097589036e-15,0.780678067806781
1.55800910889356e-14,5.78689097589036e-15,0.780778077807781
1.55800910889356e-14,5.78689097589036e-15,0.780878087808781
1.55800910889356e-14,5.78689097589036e-15,0.780978097809781
1.55800910889356e-14,5.78689097589036e-15,0.781078107810781
1.55800910889356e-14,5.78689097589036e-15,0.781178117811781
1.55800910889356e-14,5.78689097589036e-15,0.781278127812781
1.55800910889356e-14,5.78689097589036e-15,0.781378137813781
1.55800910889356e-14,5.78689097589036e-15,0.781478147814782
1.55800910889356e-14,5.78689097589036e-15,0.781578157815782
1.55800910889356e-14,5.78689097589036e-15,0.781678167816782
1.55800910889356e-14,5.78689097589036e-15,0.781778177817782
1.55800910889356e-14,5.78689097589036e-15,0.781878187818782
1.55800910889356e-14,5.78689097589036e-15,0.781978197819782
1.55800910889356e-14,5.78689097589036e-15,0.782078207820782
1.55800910889356e-14,5.78689097589036e-15,0.782178217821782
1.55800910889356e-14,5.78689097589036e-15,0.782278227822782
1.55800910889356e-14,5.78689097589036e-15,0.782378237823782
1.55800910889356e-14,5.78689097589036e-15,0.782478247824782
1.55800910889356e-14,5.78689097589036e-15,0.782578257825783
1.55800910889356e-14,5.78689097589036e-15,0.782678267826783
1.55800910889356e-14,5.78689097589036e-15,0.782778277827783
1.55800910889356e-14,5.78689097589036e-15,0.782878287828783
1.55800910889356e-14,5.78689097589036e-15,0.782978297829783
1.55800910889356e-14,5.78689097589036e-15,0.783078307830783
1.55800910889356e-14,5.78689097589036e-15,0.783178317831783
1.55800910889356e-14,5.78689097589036e-15,0.783278327832783
1.55800910889356e-14,5.78689097589036e-15,0.783378337833783
1.55800910889356e-14,5.78689097589036e-15,0.783478347834783
1.55800910889356e-14,5.78689097589036e-15,0.783578357835784
1.55800910889356e-14,5.78689097589036e-15,0.783678367836784
1.55800910889356e-14,5.78689097589036e-15,0.783778377837784
1.55800910889356e-14,5.78689097589036e-15,0.783878387838784
1.55800910889356e-14,5.78689097589036e-15,0.783978397839784
1.55800910889356e-14,5.78689097589036e-15,0.784078407840784
1.55800910889356e-14,5.78689097589036e-15,0.784178417841784
1.55800910889356e-14,5.78689097589036e-15,0.784278427842784
1.55800910889356e-14,5.78689097589036e-15,0.784378437843784
1.55800910889356e-14,5.78689097589036e-15,0.784478447844784
1.55800910889356e-14,5.78689097589036e-15,0.784578457845785
1.55800910889356e-14,5.78689097589036e-15,0.784678467846785
1.55800910889356e-14,5.78689097589036e-15,0.784778477847785
1.55800910889356e-14,5.78689097589036e-15,0.784878487848785
1.55800910889356e-14,5.78689097589036e-15,0.784978497849785
1.55800910889356e-14,5.78689097589036e-15,0.785078507850785
1.55800910889356e-14,5.78689097589036e-15,0.785178517851785
1.55800910889356e-14,5.78689097589036e-15,0.785278527852785
1.55800910889356e-14,5.78689097589036e-15,0.785378537853785
1.55800910889356e-14,5.78689097589036e-15,0.785478547854785
1.55800910889356e-14,5.78689097589036e-15,0.785578557855786
1.55800910889356e-14,5.78689097589036e-15,0.785678567856786
1.55800910889356e-14,5.78689097589036e-15,0.785778577857786
1.55800910889356e-14,5.78689097589036e-15,0.785878587858786
1.55800910889356e-14,5.78689097589036e-15,0.785978597859786
1.55800910889356e-14,5.78689097589036e-15,0.786078607860786
1.55800910889356e-14,5.78689097589036e-15,0.786178617861786
1.55800910889356e-14,5.78689097589036e-15,0.786278627862786
1.55800910889356e-14,5.78689097589036e-15,0.786378637863786
1.55800910889356e-14,5.78689097589036e-15,0.786478647864786
1.55800910889356e-14,5.78689097589036e-15,0.786578657865787
1.55800910889356e-14,5.78689097589036e-15,0.786678667866787
1.55800910889356e-14,5.78689097589036e-15,0.786778677867787
1.55800910889356e-14,5.78689097589036e-15,0.786878687868787
1.55800910889356e-14,5.78689097589036e-15,0.786978697869787
1.55800910889356e-14,5.78689097589036e-15,0.787078707870787
1.55800910889356e-14,5.78689097589036e-15,0.787178717871787
1.55800910889356e-14,5.78689097589036e-15,0.787278727872787
1.55800910889356e-14,5.78689097589036e-15,0.787378737873787
1.55800910889356e-14,5.78689097589036e-15,0.787478747874787
1.55800910889356e-14,5.78689097589036e-15,0.787578757875788
1.55800910889356e-14,5.78689097589036e-15,0.787678767876788
1.55800910889356e-14,5.78689097589036e-15,0.787778777877788
1.55800910889356e-14,5.78689097589036e-15,0.787878787878788
1.55800910889356e-14,5.78689097589036e-15,0.787978797879788
1.55800910889356e-14,5.78689097589036e-15,0.788078807880788
1.55800910889356e-14,5.78689097589036e-15,0.788178817881788
1.55800910889356e-14,5.78689097589036e-15,0.788278827882788
1.55800910889356e-14,5.78689097589036e-15,0.788378837883788
1.55800910889356e-14,5.78689097589036e-15,0.788478847884789
1.55800910889356e-14,5.78689097589036e-15,0.788578857885789
1.55800910889356e-14,5.78689097589036e-15,0.788678867886789
1.55800910889356e-14,5.78689097589036e-15,0.788778877887789
1.55800910889356e-14,5.78689097589036e-15,0.788878887888789
1.55800910889356e-14,5.78689097589036e-15,0.788978897889789
1.55800910889356e-14,5.78689097589036e-15,0.789078907890789
1.55800910889356e-14,5.78689097589036e-15,0.789178917891789
1.55800910889356e-14,5.78689097589036e-15,0.789278927892789
1.55800910889356e-14,5.78689097589036e-15,0.789378937893789
1.55800910889356e-14,5.78689097589036e-15,0.789478947894789
1.55800910889356e-14,5.78689097589036e-15,0.78957895789579
1.55800910889356e-14,5.78689097589036e-15,0.78967896789679
1.55800910889356e-14,5.78689097589036e-15,0.78977897789779
1.55800910889356e-14,5.78689097589036e-15,0.78987898789879
1.55800910889356e-14,5.78689097589036e-15,0.78997899789979
1.55800910889356e-14,5.78689097589036e-15,0.79007900790079
1.55800910889356e-14,5.78689097589036e-15,0.79017901790179
1.55800910889356e-14,5.78689097589036e-15,0.79027902790279
1.55800910889356e-14,5.78689097589036e-15,0.79037903790379
1.55800910889356e-14,5.78689097589036e-15,0.790479047904791
1.55800910889356e-14,5.78689097589036e-15,0.790579057905791
1.55800910889356e-14,5.78689097589036e-15,0.790679067906791
1.55800910889356e-14,5.78689097589036e-15,0.790779077907791
1.55800910889356e-14,5.78689097589036e-15,0.790879087908791
1.55800910889356e-14,5.78689097589036e-15,0.790979097909791
1.55800910889356e-14,5.78689097589036e-15,0.791079107910791
1.55800910889356e-14,5.78689097589036e-15,0.791179117911791
1.55800910889356e-14,5.78689097589036e-15,0.791279127912791
1.55800910889356e-14,5.78689097589036e-15,0.791379137913791
1.55800910889356e-14,5.78689097589036e-15,0.791479147914791
1.55800910889356e-14,5.78689097589036e-15,0.791579157915792
1.55800910889356e-14,5.78689097589036e-15,0.791679167916792
1.55800910889356e-14,5.78689097589036e-15,0.791779177917792
1.55800910889356e-14,5.78689097589036e-15,0.791879187918792
1.55800910889356e-14,5.78689097589036e-15,0.791979197919792
1.55800910889356e-14,5.78689097589036e-15,0.792079207920792
1.55800910889356e-14,5.78689097589036e-15,0.792179217921792
1.55800910889356e-14,5.78689097589036e-15,0.792279227922792
1.55800910889356e-14,5.78689097589036e-15,0.792379237923792
1.55800910889356e-14,5.78689097589036e-15,0.792479247924793
1.55800910889356e-14,5.78689097589036e-15,0.792579257925793
1.55800910889356e-14,5.78689097589036e-15,0.792679267926793
1.55800910889356e-14,5.78689097589036e-15,0.792779277927793
1.55800910889356e-14,5.78689097589036e-15,0.792879287928793
1.55800910889356e-14,5.78689097589036e-15,0.792979297929793
1.55800910889356e-14,5.78689097589036e-15,0.793079307930793
1.55800910889356e-14,5.78689097589036e-15,0.793179317931793
1.55800910889356e-14,5.78689097589036e-15,0.793279327932793
1.55800910889356e-14,5.78689097589036e-15,0.793379337933793
1.55800910889356e-14,5.78689097589036e-15,0.793479347934793
1.55800910889356e-14,5.78689097589036e-15,0.793579357935794
1.55800910889356e-14,5.78689097589036e-15,0.793679367936794
1.55800910889356e-14,5.78689097589036e-15,0.793779377937794
1.55800910889356e-14,5.78689097589036e-15,0.793879387938794
1.55800910889356e-14,5.78689097589036e-15,0.793979397939794
1.55800910889356e-14,5.78689097589036e-15,0.794079407940794
1.55800910889356e-14,5.78689097589036e-15,0.794179417941794
1.55800910889356e-14,5.78689097589036e-15,0.794279427942794
1.55800910889356e-14,5.78689097589036e-15,0.794379437943794
1.55800910889356e-14,5.78689097589036e-15,0.794479447944795
1.55800910889356e-14,5.78689097589036e-15,0.794579457945795
1.55800910889356e-14,5.78689097589036e-15,0.794679467946795
1.55800910889356e-14,5.78689097589036e-15,0.794779477947795
1.55800910889356e-14,5.78689097589036e-15,0.794879487948795
1.55800910889356e-14,5.78689097589036e-15,0.794979497949795
1.55800910889356e-14,5.78689097589036e-15,0.795079507950795
1.55800910889356e-14,5.78689097589036e-15,0.795179517951795
1.55800910889356e-14,5.78689097589036e-15,0.795279527952795
1.55800910889356e-14,5.78689097589036e-15,0.795379537953795
1.55800910889356e-14,5.78689097589036e-15,0.795479547954795
1.55800910889356e-14,5.78689097589036e-15,0.795579557955796
1.55800910889356e-14,5.78689097589036e-15,0.795679567956796
1.55800910889356e-14,5.78689097589036e-15,0.795779577957796
1.55800910889356e-14,5.78689097589036e-15,0.795879587958796
1.55800910889356e-14,5.78689097589036e-15,0.795979597959796
1.55800910889356e-14,5.78689097589036e-15,0.796079607960796
1.55800910889356e-14,5.78689097589036e-15,0.796179617961796
1.55800910889356e-14,5.78689097589036e-15,0.796279627962796
1.55800910889356e-14,5.78689097589036e-15,0.796379637963796
1.55800910889356e-14,5.78689097589036e-15,0.796479647964797
1.55800910889356e-14,5.78689097589036e-15,0.796579657965797
1.55800910889356e-14,5.78689097589036e-15,0.796679667966797
1.55800910889356e-14,5.78689097589036e-15,0.796779677967797
1.55800910889356e-14,5.78689097589036e-15,0.796879687968797
1.55800910889356e-14,5.78689097589036e-15,0.796979697969797
1.55800910889356e-14,5.78689097589036e-15,0.797079707970797
1.55800910889356e-14,5.78689097589036e-15,0.797179717971797
1.55800910889356e-14,5.78689097589036e-15,0.797279727972797
1.55800910889356e-14,5.78689097589036e-15,0.797379737973797
1.55800910889356e-14,5.78689097589036e-15,0.797479747974797
1.55800910889356e-14,5.78689097589036e-15,0.797579757975798
1.55800910889356e-14,5.78689097589036e-15,0.797679767976798
1.55800910889356e-14,5.78689097589036e-15,0.797779777977798
1.55800910889356e-14,5.78689097589036e-15,0.797879787978798
1.55800910889356e-14,5.78689097589036e-15,0.797979797979798
1.55800910889356e-14,5.78689097589036e-15,0.798079807980798
1.55800910889356e-14,5.78689097589036e-15,0.798179817981798
1.55800910889356e-14,5.78689097589036e-15,0.798279827982798
1.55800910889356e-14,5.78689097589036e-15,0.798379837983798
1.55800910889356e-14,5.78689097589036e-15,0.798479847984798
1.55800910889356e-14,5.78689097589036e-15,0.798579857985799
1.55800910889356e-14,5.78689097589036e-15,0.798679867986799
1.55800910889356e-14,5.78689097589036e-15,0.798779877987799
1.55800910889356e-14,5.78689097589036e-15,0.798879887988799
1.55800910889356e-14,5.78689097589036e-15,0.798979897989799
1.55800910889356e-14,5.78689097589036e-15,0.799079907990799
1.55800910889356e-14,5.78689097589036e-15,0.799179917991799
1.55800910889356e-14,5.78689097589036e-15,0.799279927992799
1.55800910889356e-14,5.78689097589036e-15,0.799379937993799
1.55800910889356e-14,5.78689097589036e-15,0.799479947994799
1.55800910889356e-14,5.78689097589036e-15,0.7995799579958
1.55800910889356e-14,5.78689097589036e-15,0.7996799679968
1.55800910889356e-14,5.78689097589036e-15,0.7997799779978
1.55800910889356e-14,5.78689097589036e-15,0.7998799879988
1.55800910889356e-14,5.78689097589036e-15,0.7999799979998
1.55800910889356e-14,5.78689097589036e-15,0.8000800080008
1.55800910889356e-14,5.78689097589036e-15,0.8001800180018
1.55800910889356e-14,5.78689097589036e-15,0.8002800280028
1.55800910889356e-14,5.78689097589036e-15,0.8003800380038
1.55800910889356e-14,5.78689097589036e-15,0.8004800480048
1.55800910889356e-14,5.78689097589036e-15,0.800580058005801
1.55800910889356e-14,5.78689097589036e-15,0.800680068006801
1.55800910889356e-14,5.78689097589036e-15,0.800780078007801
1.55800910889356e-14,5.78689097589036e-15,0.800880088008801
1.55800910889356e-14,5.78689097589036e-15,0.800980098009801
1.55800910889356e-14,5.78689097589036e-15,0.801080108010801
1.55800910889356e-14,5.78689097589036e-15,0.801180118011801
1.55800910889356e-14,5.78689097589036e-15,0.801280128012801
1.55800910889356e-14,5.78689097589036e-15,0.801380138013801
1.55800910889356e-14,5.78689097589036e-15,0.801480148014801
1.55800910889356e-14,5.78689097589036e-15,0.801580158015802
1.55800910889356e-14,5.78689097589036e-15,0.801680168016802
1.55800910889356e-14,5.78689097589036e-15,0.801780178017802
1.55800910889356e-14,5.78689097589036e-15,0.801880188018802
1.55800910889356e-14,5.78689097589036e-15,0.801980198019802
1.55800910889356e-14,5.78689097589036e-15,0.802080208020802
1.55800910889356e-14,5.78689097589036e-15,0.802180218021802
1.55800910889356e-14,5.78689097589036e-15,0.802280228022802
1.55800910889356e-14,5.78689097589036e-15,0.802380238023802
1.55800910889356e-14,5.78689097589036e-15,0.802480248024802
1.55800910889356e-14,5.78689097589036e-15,0.802580258025803
1.55800910889356e-14,5.78689097589036e-15,0.802680268026803
1.55800910889356e-14,5.78689097589036e-15,0.802780278027803
1.55800910889356e-14,5.78689097589036e-15,0.802880288028803
1.55800910889356e-14,5.78689097589036e-15,0.802980298029803
1.55800910889356e-14,5.78689097589036e-15,0.803080308030803
1.55800910889356e-14,5.78689097589036e-15,0.803180318031803
1.55800910889356e-14,5.78689097589036e-15,0.803280328032803
1.55800910889356e-14,5.78689097589036e-15,0.803380338033803
1.55800910889356e-14,5.78689097589036e-15,0.803480348034804
1.55800910889356e-14,5.78689097589036e-15,0.803580358035804
1.55800910889356e-14,5.78689097589036e-15,0.803680368036804
1.55800910889356e-14,5.78689097589036e-15,0.803780378037804
1.55800910889356e-14,5.78689097589036e-15,0.803880388038804
1.55800910889356e-14,5.78689097589036e-15,0.803980398039804
1.55800910889356e-14,5.78689097589036e-15,0.804080408040804
1.55800910889356e-14,5.78689097589036e-15,0.804180418041804
1.55800910889356e-14,5.78689097589036e-15,0.804280428042804
1.55800910889356e-14,5.78689097589036e-15,0.804380438043804
1.55800910889356e-14,5.78689097589036e-15,0.804480448044804
1.55800910889356e-14,5.78689097589036e-15,0.804580458045805
1.55800910889356e-14,5.78689097589036e-15,0.804680468046805
1.55800910889356e-14,5.78689097589036e-15,0.804780478047805
1.55800910889356e-14,5.78689097589036e-15,0.804880488048805
1.55800910889356e-14,5.78689097589036e-15,0.804980498049805
1.55800910889356e-14,5.78689097589036e-15,0.805080508050805
1.55800910889356e-14,5.78689097589036e-15,0.805180518051805
1.55800910889356e-14,5.78689097589036e-15,0.805280528052805
1.55800910889356e-14,5.78689097589036e-15,0.805380538053805
1.55800910889356e-14,5.78689097589036e-15,0.805480548054806
1.55800910889356e-14,5.78689097589036e-15,0.805580558055806
1.55800910889356e-14,5.78689097589036e-15,0.805680568056806
1.55800910889356e-14,5.78689097589036e-15,0.805780578057806
1.55800910889356e-14,5.78689097589036e-15,0.805880588058806
1.55800910889356e-14,5.78689097589036e-15,0.805980598059806
1.55800910889356e-14,5.78689097589036e-15,0.806080608060806
1.55800910889356e-14,5.78689097589036e-15,0.806180618061806
1.55800910889356e-14,5.78689097589036e-15,0.806280628062806
1.55800910889356e-14,5.78689097589036e-15,0.806380638063806
1.55800910889356e-14,5.78689097589036e-15,0.806480648064806
1.55800910889356e-14,5.78689097589036e-15,0.806580658065807
1.55800910889356e-14,5.78689097589036e-15,0.806680668066807
1.55800910889356e-14,5.78689097589036e-15,0.806780678067807
1.55800910889356e-14,5.78689097589036e-15,0.806880688068807
1.55800910889356e-14,5.78689097589036e-15,0.806980698069807
1.55800910889356e-14,5.78689097589036e-15,0.807080708070807
1.55800910889356e-14,5.78689097589036e-15,0.807180718071807
1.55800910889356e-14,5.78689097589036e-15,0.807280728072807
1.55800910889356e-14,5.78689097589036e-15,0.807380738073807
1.55800910889356e-14,5.78689097589036e-15,0.807480748074808
1.55800910889356e-14,5.78689097589036e-15,0.807580758075808
1.55800910889356e-14,5.78689097589036e-15,0.807680768076808
1.55800910889356e-14,5.78689097589036e-15,0.807780778077808
1.55800910889356e-14,5.78689097589036e-15,0.807880788078808
1.55800910889356e-14,5.78689097589036e-15,0.807980798079808
1.55800910889356e-14,5.78689097589036e-15,0.808080808080808
1.55800910889356e-14,5.78689097589036e-15,0.808180818081808
1.55800910889356e-14,5.78689097589036e-15,0.808280828082808
1.55800910889356e-14,5.78689097589036e-15,0.808380838083808
1.55800910889356e-14,5.78689097589036e-15,0.808480848084808
1.55800910889356e-14,5.78689097589036e-15,0.808580858085809
1.55800910889356e-14,5.78689097589036e-15,0.808680868086809
1.55800910889356e-14,5.78689097589036e-15,0.808780878087809
1.55800910889356e-14,5.78689097589036e-15,0.808880888088809
1.55800910889356e-14,5.78689097589036e-15,0.808980898089809
1.55800910889356e-14,5.78689097589036e-15,0.809080908090809
1.55800910889356e-14,5.78689097589036e-15,0.809180918091809
1.55800910889356e-14,5.78689097589036e-15,0.809280928092809
1.55800910889356e-14,5.78689097589036e-15,0.809380938093809
1.55800910889356e-14,5.78689097589036e-15,0.80948094809481
1.55800910889356e-14,5.78689097589036e-15,0.80958095809581
1.55800910889356e-14,5.78689097589036e-15,0.80968096809681
1.55800910889356e-14,5.78689097589036e-15,0.80978097809781
1.55800910889356e-14,5.78689097589036e-15,0.80988098809881
1.55800910889356e-14,5.78689097589036e-15,0.80998099809981
1.55800910889356e-14,5.78689097589036e-15,0.81008100810081
1.55800910889356e-14,5.78689097589036e-15,0.81018101810181
1.55800910889356e-14,5.78689097589036e-15,0.81028102810281
1.55800910889356e-14,5.78689097589036e-15,0.81038103810381
1.55800910889356e-14,5.78689097589036e-15,0.81048104810481
1.55800910889356e-14,5.78689097589036e-15,0.810581058105811
1.55800910889356e-14,5.78689097589036e-15,0.810681068106811
1.55800910889356e-14,5.78689097589036e-15,0.810781078107811
1.55800910889356e-14,5.78689097589036e-15,0.810881088108811
1.55800910889356e-14,5.78689097589036e-15,0.810981098109811
1.55800910889356e-14,5.78689097589036e-15,0.811081108110811
1.55800910889356e-14,5.78689097589036e-15,0.811181118111811
1.55800910889356e-14,5.78689097589036e-15,0.811281128112811
1.55800910889356e-14,5.78689097589036e-15,0.811381138113811
1.55800910889356e-14,5.78689097589036e-15,0.811481148114812
1.55800910889356e-14,5.78689097589036e-15,0.811581158115812
1.55800910889356e-14,5.78689097589036e-15,0.811681168116812
1.55800910889356e-14,5.78689097589036e-15,0.811781178117812
1.55800910889356e-14,5.78689097589036e-15,0.811881188118812
1.55800910889356e-14,5.78689097589036e-15,0.811981198119812
1.55800910889356e-14,5.78689097589036e-15,0.812081208120812
1.55800910889356e-14,5.78689097589036e-15,0.812181218121812
1.55800910889356e-14,5.78689097589036e-15,0.812281228122812
1.55800910889356e-14,5.78689097589036e-15,0.812381238123812
1.55800910889356e-14,5.78689097589036e-15,0.812481248124812
1.55800910889356e-14,5.78689097589036e-15,0.812581258125813
1.55800910889356e-14,5.78689097589036e-15,0.812681268126813
1.55800910889356e-14,5.78689097589036e-15,0.812781278127813
1.55800910889356e-14,5.78689097589036e-15,0.812881288128813
1.55800910889356e-14,5.78689097589036e-15,0.812981298129813
1.55800910889356e-14,5.78689097589036e-15,0.813081308130813
1.55800910889356e-14,5.78689097589036e-15,0.813181318131813
1.55800910889356e-14,5.78689097589036e-15,0.813281328132813
1.55800910889356e-14,5.78689097589036e-15,0.813381338133813
1.55800910889356e-14,5.78689097589036e-15,0.813481348134813
1.55800910889356e-14,5.78689097589036e-15,0.813581358135814
1.55800910889356e-14,5.78689097589036e-15,0.813681368136814
1.55800910889356e-14,5.78689097589036e-15,0.813781378137814
1.55800910889356e-14,5.78689097589036e-15,0.813881388138814
1.55800910889356e-14,5.78689097589036e-15,0.813981398139814
1.55800910889356e-14,5.78689097589036e-15,0.814081408140814
1.55800910889356e-14,5.78689097589036e-15,0.814181418141814
1.55800910889356e-14,5.78689097589036e-15,0.814281428142814
1.55800910889356e-14,5.78689097589036e-15,0.814381438143814
1.55800910889356e-14,5.78689097589036e-15,0.814481448144814
1.55800910889356e-14,5.78689097589036e-15,0.814581458145815
1.55800910889356e-14,5.78689097589036e-15,0.814681468146815
1.55800910889356e-14,5.78689097589036e-15,0.814781478147815
1.55800910889356e-14,5.78689097589036e-15,0.814881488148815
1.55800910889356e-14,5.78689097589036e-15,0.814981498149815
1.55800910889356e-14,5.78689097589036e-15,0.815081508150815
1.55800910889356e-14,5.78689097589036e-15,0.815181518151815
1.55800910889356e-14,5.78689097589036e-15,0.815281528152815
1.55800910889356e-14,5.78689097589036e-15,0.815381538153815
1.55800910889356e-14,5.78689097589036e-15,0.815481548154815
1.55800910889356e-14,5.78689097589036e-15,0.815581558155816
1.55800910889356e-14,5.78689097589036e-15,0.815681568156816
1.55800910889356e-14,5.78689097589036e-15,0.815781578157816
1.55800910889356e-14,5.78689097589036e-15,0.815881588158816
1.55800910889356e-14,5.78689097589036e-15,0.815981598159816
1.55800910889356e-14,5.78689097589036e-15,0.816081608160816
1.55800910889356e-14,5.78689097589036e-15,0.816181618161816
1.55800910889356e-14,5.78689097589036e-15,0.816281628162816
1.55800910889356e-14,5.78689097589036e-15,0.816381638163816
1.55800910889356e-14,5.78689097589036e-15,0.816481648164816
1.55800910889356e-14,5.78689097589036e-15,0.816581658165817
1.55800910889356e-14,5.78689097589036e-15,0.816681668166817
1.55800910889356e-14,5.78689097589036e-15,0.816781678167817
1.55800910889356e-14,5.78689097589036e-15,0.816881688168817
1.55800910889356e-14,5.78689097589036e-15,0.816981698169817
1.55800910889356e-14,5.78689097589036e-15,0.817081708170817
1.55800910889356e-14,5.78689097589036e-15,0.817181718171817
1.55800910889356e-14,5.78689097589036e-15,0.817281728172817
1.55800910889356e-14,5.78689097589036e-15,0.817381738173817
1.55800910889356e-14,5.78689097589036e-15,0.817481748174817
1.55800910889356e-14,5.78689097589036e-15,0.817581758175818
1.55800910889356e-14,5.78689097589036e-15,0.817681768176818
1.55800910889356e-14,5.78689097589036e-15,0.817781778177818
1.55800910889356e-14,5.78689097589036e-15,0.817881788178818
1.55800910889356e-14,5.78689097589036e-15,0.817981798179818
1.55800910889356e-14,5.78689097589036e-15,0.818081808180818
1.55800910889356e-14,5.78689097589036e-15,0.818181818181818
1.55800910889356e-14,5.78689097589036e-15,0.818281828182818
1.55800910889356e-14,5.78689097589036e-15,0.818381838183818
1.55800910889356e-14,5.78689097589036e-15,0.818481848184819
1.55800910889356e-14,5.78689097589036e-15,0.818581858185819
1.55800910889356e-14,5.78689097589036e-15,0.818681868186819
1.55800910889356e-14,5.78689097589036e-15,0.818781878187819
1.55800910889356e-14,5.78689097589036e-15,0.818881888188819
1.55800910889356e-14,5.78689097589036e-15,0.818981898189819
1.55800910889356e-14,5.78689097589036e-15,0.819081908190819
1.55800910889356e-14,5.78689097589036e-15,0.819181918191819
1.55800910889356e-14,5.78689097589036e-15,0.819281928192819
1.55800910889356e-14,5.78689097589036e-15,0.819381938193819
1.55800910889356e-14,5.78689097589036e-15,0.819481948194819
1.55800910889356e-14,5.78689097589036e-15,0.81958195819582
1.55800910889356e-14,5.78689097589036e-15,0.81968196819682
1.55800910889356e-14,5.78689097589036e-15,0.81978197819782
1.55800910889356e-14,5.78689097589036e-15,0.81988198819882
1.55800910889356e-14,5.78689097589036e-15,0.81998199819982
1.55800910889356e-14,5.78689097589036e-15,0.82008200820082
1.55800910889356e-14,5.78689097589036e-15,0.82018201820182
1.55800910889356e-14,5.78689097589036e-15,0.82028202820282
1.55800910889356e-14,5.78689097589036e-15,0.82038203820382
1.55800910889356e-14,5.78689097589036e-15,0.820482048204821
1.55800910889356e-14,5.78689097589036e-15,0.820582058205821
1.55800910889356e-14,5.78689097589036e-15,0.820682068206821
1.55800910889356e-14,5.78689097589036e-15,0.820782078207821
1.55800910889356e-14,5.78689097589036e-15,0.820882088208821
1.55800910889356e-14,5.78689097589036e-15,0.820982098209821
1.55800910889356e-14,5.78689097589036e-15,0.821082108210821
1.55800910889356e-14,5.78689097589036e-15,0.821182118211821
1.55800910889356e-14,5.78689097589036e-15,0.821282128212821
1.55800910889356e-14,5.78689097589036e-15,0.821382138213821
1.55800910889356e-14,5.78689097589036e-15,0.821482148214821
1.55800910889356e-14,5.78689097589036e-15,0.821582158215822
1.55800910889356e-14,5.78689097589036e-15,0.821682168216822
1.55800910889356e-14,5.78689097589036e-15,0.821782178217822
1.55800910889356e-14,5.78689097589036e-15,0.821882188218822
1.55800910889356e-14,5.78689097589036e-15,0.821982198219822
1.55800910889356e-14,5.78689097589036e-15,0.822082208220822
1.55800910889356e-14,5.78689097589036e-15,0.822182218221822
1.55800910889356e-14,5.78689097589036e-15,0.822282228222822
1.55800910889356e-14,5.78689097589036e-15,0.822382238223822
1.55800910889356e-14,5.78689097589036e-15,0.822482248224823
1.55800910889356e-14,5.78689097589036e-15,0.822582258225823
1.55800910889356e-14,5.78689097589036e-15,0.822682268226823
1.55800910889356e-14,5.78689097589036e-15,0.822782278227823
1.55800910889356e-14,5.78689097589036e-15,0.822882288228823
1.55800910889356e-14,5.78689097589036e-15,0.822982298229823
1.55800910889356e-14,5.78689097589036e-15,0.823082308230823
1.55800910889356e-14,5.78689097589036e-15,0.823182318231823
1.55800910889356e-14,5.78689097589036e-15,0.823282328232823
1.55800910889356e-14,5.78689097589036e-15,0.823382338233823
1.55800910889356e-14,5.78689097589036e-15,0.823482348234823
1.55800910889356e-14,5.78689097589036e-15,0.823582358235824
1.55800910889356e-14,5.78689097589036e-15,0.823682368236824
1.55800910889356e-14,5.78689097589036e-15,0.823782378237824
1.55800910889356e-14,5.78689097589036e-15,0.823882388238824
1.55800910889356e-14,5.78689097589036e-15,0.823982398239824
1.55800910889356e-14,5.78689097589036e-15,0.824082408240824
1.55800910889356e-14,5.78689097589036e-15,0.824182418241824
1.55800910889356e-14,5.78689097589036e-15,0.824282428242824
1.55800910889356e-14,5.78689097589036e-15,0.824382438243824
1.55800910889356e-14,5.78689097589036e-15,0.824482448244825
1.55800910889356e-14,5.78689097589036e-15,0.824582458245825
1.55800910889356e-14,5.78689097589036e-15,0.824682468246825
1.55800910889356e-14,5.78689097589036e-15,0.824782478247825
1.55800910889356e-14,5.78689097589036e-15,0.824882488248825
1.55800910889356e-14,5.78689097589036e-15,0.824982498249825
1.55800910889356e-14,5.78689097589036e-15,0.825082508250825
1.55800910889356e-14,5.78689097589036e-15,0.825182518251825
1.55800910889356e-14,5.78689097589036e-15,0.825282528252825
1.55800910889356e-14,5.78689097589036e-15,0.825382538253825
1.55800910889356e-14,5.78689097589036e-15,0.825482548254825
1.55800910889356e-14,5.78689097589036e-15,0.825582558255826
1.55800910889356e-14,5.78689097589036e-15,0.825682568256826
1.55800910889356e-14,5.78689097589036e-15,0.825782578257826
1.55800910889356e-14,5.78689097589036e-15,0.825882588258826
1.55800910889356e-14,5.78689097589036e-15,0.825982598259826
1.55800910889356e-14,5.78689097589036e-15,0.826082608260826
1.55800910889356e-14,5.78689097589036e-15,0.826182618261826
1.55800910889356e-14,5.78689097589036e-15,0.826282628262826
1.55800910889356e-14,5.78689097589036e-15,0.826382638263826
1.55800910889356e-14,5.78689097589036e-15,0.826482648264827
1.55800910889356e-14,5.78689097589036e-15,0.826582658265827
1.55800910889356e-14,5.78689097589036e-15,0.826682668266827
1.55800910889356e-14,5.78689097589036e-15,0.826782678267827
1.55800910889356e-14,5.78689097589036e-15,0.826882688268827
1.55800910889356e-14,5.78689097589036e-15,0.826982698269827
1.55800910889356e-14,5.78689097589036e-15,0.827082708270827
1.55800910889356e-14,5.78689097589036e-15,0.827182718271827
1.55800910889356e-14,5.78689097589036e-15,0.827282728272827
1.55800910889356e-14,5.78689097589036e-15,0.827382738273827
1.55800910889356e-14,5.78689097589036e-15,0.827482748274827
1.55800910889356e-14,5.78689097589036e-15,0.827582758275828
1.55800910889356e-14,5.78689097589036e-15,0.827682768276828
1.55800910889356e-14,5.78689097589036e-15,0.827782778277828
1.55800910889356e-14,5.78689097589036e-15,0.827882788278828
1.55800910889356e-14,5.78689097589036e-15,0.827982798279828
1.55800910889356e-14,5.78689097589036e-15,0.828082808280828
1.55800910889356e-14,5.78689097589036e-15,0.828182818281828
1.55800910889356e-14,5.78689097589036e-15,0.828282828282828
1.55800910889356e-14,5.78689097589036e-15,0.828382838283828
1.55800910889356e-14,5.78689097589036e-15,0.828482848284828
1.55800910889356e-14,5.78689097589036e-15,0.828582858285829
1.55800910889356e-14,5.78689097589036e-15,0.828682868286829
1.55800910889356e-14,5.78689097589036e-15,0.828782878287829
1.55800910889356e-14,5.78689097589036e-15,0.828882888288829
1.55800910889356e-14,5.78689097589036e-15,0.828982898289829
1.55800910889356e-14,5.78689097589036e-15,0.829082908290829
1.55800910889356e-14,5.78689097589036e-15,0.829182918291829
1.55800910889356e-14,5.78689097589036e-15,0.829282928292829
1.55800910889356e-14,5.78689097589036e-15,0.829382938293829
1.55800910889356e-14,5.78689097589036e-15,0.829482948294829
1.55800910889356e-14,5.78689097589036e-15,0.82958295829583
1.55800910889356e-14,5.78689097589036e-15,0.82968296829683
1.55800910889356e-14,5.78689097589036e-15,0.82978297829783
1.55800910889356e-14,5.78689097589036e-15,0.82988298829883
1.55800910889356e-14,5.78689097589036e-15,0.82998299829983
1.55800910889356e-14,5.78689097589036e-15,0.83008300830083
1.55800910889356e-14,5.78689097589036e-15,0.83018301830183
1.55800910889356e-14,5.78689097589036e-15,0.83028302830283
1.55800910889356e-14,5.78689097589036e-15,0.83038303830383
1.55800910889356e-14,5.78689097589036e-15,0.83048304830483
1.55800910889356e-14,5.78689097589036e-15,0.830583058305831
1.55800910889356e-14,5.78689097589036e-15,0.830683068306831
1.55800910889356e-14,5.78689097589036e-15,0.830783078307831
1.55800910889356e-14,5.78689097589036e-15,0.830883088308831
1.55800910889356e-14,5.78689097589036e-15,0.830983098309831
1.55800910889356e-14,5.78689097589036e-15,0.831083108310831
1.55800910889356e-14,5.78689097589036e-15,0.831183118311831
1.55800910889356e-14,5.78689097589036e-15,0.831283128312831
1.55800910889356e-14,5.78689097589036e-15,0.831383138313831
1.55800910889356e-14,5.78689097589036e-15,0.831483148314831
1.55800910889356e-14,5.78689097589036e-15,0.831583158315832
1.55800910889356e-14,5.78689097589036e-15,0.831683168316832
1.55800910889356e-14,5.78689097589036e-15,0.831783178317832
1.55800910889356e-14,5.78689097589036e-15,0.831883188318832
1.55800910889356e-14,5.78689097589036e-15,0.831983198319832
1.55800910889356e-14,5.78689097589036e-15,0.832083208320832
1.55800910889356e-14,5.78689097589036e-15,0.832183218321832
1.55800910889356e-14,5.78689097589036e-15,0.832283228322832
1.55800910889356e-14,5.78689097589036e-15,0.832383238323832
1.55800910889356e-14,5.78689097589036e-15,0.832483248324832
1.55800910889356e-14,5.78689097589036e-15,0.832583258325833
1.55800910889356e-14,5.78689097589036e-15,0.832683268326833
1.55800910889356e-14,5.78689097589036e-15,0.832783278327833
1.55800910889356e-14,5.78689097589036e-15,0.832883288328833
1.55800910889356e-14,5.78689097589036e-15,0.832983298329833
1.55800910889356e-14,5.78689097589036e-15,0.833083308330833
1.55800910889356e-14,5.78689097589036e-15,0.833183318331833
1.55800910889356e-14,5.78689097589036e-15,0.833283328332833
1.55800910889356e-14,5.78689097589036e-15,0.833383338333833
1.55800910889356e-14,5.78689097589036e-15,0.833483348334834
1.55800910889356e-14,5.78689097589036e-15,0.833583358335834
1.55800910889356e-14,5.78689097589036e-15,0.833683368336834
1.55800910889356e-14,5.78689097589036e-15,0.833783378337834
1.55800910889356e-14,5.78689097589036e-15,0.833883388338834
1.55800910889356e-14,5.78689097589036e-15,0.833983398339834
1.55800910889356e-14,5.78689097589036e-15,0.834083408340834
1.55800910889356e-14,5.78689097589036e-15,0.834183418341834
1.55800910889356e-14,5.78689097589036e-15,0.834283428342834
1.55800910889356e-14,5.78689097589036e-15,0.834383438343834
1.55800910889356e-14,5.78689097589036e-15,0.834483448344834
1.55800910889356e-14,5.78689097589036e-15,0.834583458345835
1.55800910889356e-14,5.78689097589036e-15,0.834683468346835
1.55800910889356e-14,5.78689097589036e-15,0.834783478347835
1.55800910889356e-14,5.78689097589036e-15,0.834883488348835
1.55800910889356e-14,5.78689097589036e-15,0.834983498349835
1.55800910889356e-14,5.78689097589036e-15,0.835083508350835
1.55800910889356e-14,5.78689097589036e-15,0.835183518351835
1.55800910889356e-14,5.78689097589036e-15,0.835283528352835
1.55800910889356e-14,5.78689097589036e-15,0.835383538353835
1.55800910889356e-14,5.78689097589036e-15,0.835483548354836
1.55800910889356e-14,5.78689097589036e-15,0.835583558355836
1.55800910889356e-14,5.78689097589036e-15,0.835683568356836
1.55800910889356e-14,5.78689097589036e-15,0.835783578357836
1.55800910889356e-14,5.78689097589036e-15,0.835883588358836
1.55800910889356e-14,5.78689097589036e-15,0.835983598359836
1.55800910889356e-14,5.78689097589036e-15,0.836083608360836
1.55800910889356e-14,5.78689097589036e-15,0.836183618361836
1.55800910889356e-14,5.78689097589036e-15,0.836283628362836
1.55800910889356e-14,5.78689097589036e-15,0.836383638363836
1.55800910889356e-14,5.78689097589036e-15,0.836483648364836
1.55800910889356e-14,5.78689097589036e-15,0.836583658365837
1.55800910889356e-14,5.78689097589036e-15,0.836683668366837
1.55800910889356e-14,5.78689097589036e-15,0.836783678367837
1.55800910889356e-14,5.78689097589036e-15,0.836883688368837
1.55800910889356e-14,5.78689097589036e-15,0.836983698369837
1.55800910889356e-14,5.78689097589036e-15,0.837083708370837
1.55800910889356e-14,5.78689097589036e-15,0.837183718371837
1.55800910889356e-14,5.78689097589036e-15,0.837283728372837
1.55800910889356e-14,5.78689097589036e-15,0.837383738373837
1.55800910889356e-14,5.78689097589036e-15,0.837483748374838
1.55800910889356e-14,5.78689097589036e-15,0.837583758375838
1.55800910889356e-14,5.78689097589036e-15,0.837683768376838
1.55800910889356e-14,5.78689097589036e-15,0.837783778377838
1.55800910889356e-14,5.78689097589036e-15,0.837883788378838
1.55800910889356e-14,5.78689097589036e-15,0.837983798379838
1.55800910889356e-14,5.78689097589036e-15,0.838083808380838
1.55800910889356e-14,5.78689097589036e-15,0.838183818381838
1.55800910889356e-14,5.78689097589036e-15,0.838283828382838
1.55800910889356e-14,5.78689097589036e-15,0.838383838383838
1.55800910889356e-14,5.78689097589036e-15,0.838483848384838
1.55800910889356e-14,5.78689097589036e-15,0.838583858385839
1.55800910889356e-14,5.78689097589036e-15,0.838683868386839
1.55800910889356e-14,5.78689097589036e-15,0.838783878387839
1.55800910889356e-14,5.78689097589036e-15,0.838883888388839
1.55800910889356e-14,5.78689097589036e-15,0.838983898389839
1.55800910889356e-14,5.78689097589036e-15,0.839083908390839
1.55800910889356e-14,5.78689097589036e-15,0.839183918391839
1.55800910889356e-14,5.78689097589036e-15,0.839283928392839
1.55800910889356e-14,5.78689097589036e-15,0.839383938393839
1.55800910889356e-14,5.78689097589036e-15,0.83948394839484
1.55800910889356e-14,5.78689097589036e-15,0.83958395839584
1.55800910889356e-14,5.78689097589036e-15,0.83968396839684
1.55800910889356e-14,5.78689097589036e-15,0.83978397839784
1.55800910889356e-14,5.78689097589036e-15,0.83988398839884
1.55800910889356e-14,5.78689097589036e-15,0.83998399839984
1.55800910889356e-14,5.78689097589036e-15,0.84008400840084
1.55800910889356e-14,5.78689097589036e-15,0.84018401840184
1.55800910889356e-14,5.78689097589036e-15,0.84028402840284
1.55800910889356e-14,5.78689097589036e-15,0.84038403840384
1.55800910889356e-14,5.78689097589036e-15,0.84048404840484
1.55800910889356e-14,5.78689097589036e-15,0.840584058405841
1.55800910889356e-14,5.78689097589036e-15,0.840684068406841
1.55800910889356e-14,5.78689097589036e-15,0.840784078407841
1.55800910889356e-14,5.78689097589036e-15,0.840884088408841
1.55800910889356e-14,5.78689097589036e-15,0.840984098409841
1.55800910889356e-14,5.78689097589036e-15,0.841084108410841
1.55800910889356e-14,5.78689097589036e-15,0.841184118411841
1.55800910889356e-14,5.78689097589036e-15,0.841284128412841
1.55800910889356e-14,5.78689097589036e-15,0.841384138413841
1.55800910889356e-14,5.78689097589036e-15,0.841484148414842
1.55800910889356e-14,5.78689097589036e-15,0.841584158415842
1.55800910889356e-14,5.78689097589036e-15,0.841684168416842
1.55800910889356e-14,5.78689097589036e-15,0.841784178417842
1.55800910889356e-14,5.78689097589036e-15,0.841884188418842
1.55800910889356e-14,5.78689097589036e-15,0.841984198419842
1.55800910889356e-14,5.78689097589036e-15,0.842084208420842
1.55800910889356e-14,5.78689097589036e-15,0.842184218421842
1.55800910889356e-14,5.78689097589036e-15,0.842284228422842
1.55800910889356e-14,5.78689097589036e-15,0.842384238423842
1.55800910889356e-14,5.78689097589036e-15,0.842484248424842
1.55800910889356e-14,5.78689097589036e-15,0.842584258425843
1.55800910889356e-14,5.78689097589036e-15,0.842684268426843
1.55800910889356e-14,5.78689097589036e-15,0.842784278427843
1.55800910889356e-14,5.78689097589036e-15,0.842884288428843
1.55800910889356e-14,5.78689097589036e-15,0.842984298429843
1.55800910889356e-14,5.78689097589036e-15,0.843084308430843
1.55800910889356e-14,5.78689097589036e-15,0.843184318431843
1.55800910889356e-14,5.78689097589036e-15,0.843284328432843
1.55800910889356e-14,5.78689097589036e-15,0.843384338433843
1.55800910889356e-14,5.78689097589036e-15,0.843484348434843
1.55800910889356e-14,5.78689097589036e-15,0.843584358435844
1.55800910889356e-14,5.78689097589036e-15,0.843684368436844
1.55800910889356e-14,5.78689097589036e-15,0.843784378437844
1.55800910889356e-14,5.78689097589036e-15,0.843884388438844
1.55800910889356e-14,5.78689097589036e-15,0.843984398439844
1.55800910889356e-14,5.78689097589036e-15,0.844084408440844
1.55800910889356e-14,5.78689097589036e-15,0.844184418441844
1.55800910889356e-14,5.78689097589036e-15,0.844284428442844
1.55800910889356e-14,5.78689097589036e-15,0.844384438443844
1.55800910889356e-14,5.78689097589036e-15,0.844484448444844
1.55800910889356e-14,5.78689097589036e-15,0.844584458445845
1.55800910889356e-14,5.78689097589036e-15,0.844684468446845
1.55800910889356e-14,5.78689097589036e-15,0.844784478447845
1.55800910889356e-14,5.78689097589036e-15,0.844884488448845
1.55800910889356e-14,5.78689097589036e-15,0.844984498449845
1.55800910889356e-14,5.78689097589036e-15,0.845084508450845
1.55800910889356e-14,5.78689097589036e-15,0.845184518451845
1.55800910889356e-14,5.78689097589036e-15,0.845284528452845
1.55800910889356e-14,5.78689097589036e-15,0.845384538453845
1.55800910889356e-14,5.78689097589036e-15,0.845484548454845
1.55800910889356e-14,5.78689097589036e-15,0.845584558455846
1.55800910889356e-14,5.78689097589036e-15,0.845684568456846
1.55800910889356e-14,5.78689097589036e-15,0.845784578457846
1.55800910889356e-14,5.78689097589036e-15,0.845884588458846
1.55800910889356e-14,5.78689097589036e-15,0.845984598459846
1.55800910889356e-14,5.78689097589036e-15,0.846084608460846
1.55800910889356e-14,5.78689097589036e-15,0.846184618461846
1.55800910889356e-14,5.78689097589036e-15,0.846284628462846
1.55800910889356e-14,5.78689097589036e-15,0.846384638463846
1.55800910889356e-14,5.78689097589036e-15,0.846484648464847
1.55800910889356e-14,5.78689097589036e-15,0.846584658465847
1.55800910889356e-14,5.78689097589036e-15,0.846684668466847
1.55800910889356e-14,5.78689097589036e-15,0.846784678467847
1.55800910889356e-14,5.78689097589036e-15,0.846884688468847
1.55800910889356e-14,5.78689097589036e-15,0.846984698469847
1.55800910889356e-14,5.78689097589036e-15,0.847084708470847
1.55800910889356e-14,5.78689097589036e-15,0.847184718471847
1.55800910889356e-14,5.78689097589036e-15,0.847284728472847
1.55800910889356e-14,5.78689097589036e-15,0.847384738473847
1.55800910889356e-14,5.78689097589036e-15,0.847484748474847
1.55800910889356e-14,5.78689097589036e-15,0.847584758475848
1.55800910889356e-14,5.78689097589036e-15,0.847684768476848
1.55800910889356e-14,5.78689097589036e-15,0.847784778477848
1.55800910889356e-14,5.78689097589036e-15,0.847884788478848
1.55800910889356e-14,5.78689097589036e-15,0.847984798479848
1.55800910889356e-14,5.78689097589036e-15,0.848084808480848
1.55800910889356e-14,5.78689097589036e-15,0.848184818481848
1.55800910889356e-14,5.78689097589036e-15,0.848284828482848
1.55800910889356e-14,5.78689097589036e-15,0.848384838483848
1.55800910889356e-14,5.78689097589036e-15,0.848484848484849
1.55800910889356e-14,5.78689097589036e-15,0.848584858485849
1.55800910889356e-14,5.78689097589036e-15,0.848684868486849
1.55800910889356e-14,5.78689097589036e-15,0.848784878487849
1.55800910889356e-14,5.78689097589036e-15,0.848884888488849
1.55800910889356e-14,5.78689097589036e-15,0.848984898489849
1.55800910889356e-14,5.78689097589036e-15,0.849084908490849
1.55800910889356e-14,5.78689097589036e-15,0.849184918491849
1.55800910889356e-14,5.78689097589036e-15,0.849284928492849
1.55800910889356e-14,5.78689097589036e-15,0.849384938493849
1.55800910889356e-14,5.78689097589036e-15,0.849484948494849
1.55800910889356e-14,5.78689097589036e-15,0.84958495849585
1.55800910889356e-14,5.78689097589036e-15,0.84968496849685
1.55800910889356e-14,5.78689097589036e-15,0.84978497849785
1.55800910889356e-14,5.78689097589036e-15,0.84988498849885
1.55800910889356e-14,5.78689097589036e-15,0.84998499849985
1.55800910889356e-14,5.78689097589036e-15,0.85008500850085
1.55800910889356e-14,5.78689097589036e-15,0.85018501850185
1.55800910889356e-14,5.78689097589036e-15,0.85028502850285
1.55800910889356e-14,5.78689097589036e-15,0.85038503850385
1.55800910889356e-14,5.78689097589036e-15,0.850485048504851
1.55800910889356e-14,5.78689097589036e-15,0.850585058505851
1.55800910889356e-14,5.78689097589036e-15,0.850685068506851
1.55800910889356e-14,5.78689097589036e-15,0.850785078507851
1.55800910889356e-14,5.78689097589036e-15,0.850885088508851
1.55800910889356e-14,5.78689097589036e-15,0.850985098509851
1.55800910889356e-14,5.78689097589036e-15,0.851085108510851
1.55800910889356e-14,5.78689097589036e-15,0.851185118511851
1.55800910889356e-14,5.78689097589036e-15,0.851285128512851
1.55800910889356e-14,5.78689097589036e-15,0.851385138513851
1.55800910889356e-14,5.78689097589036e-15,0.851485148514851
1.55800910889356e-14,5.78689097589036e-15,0.851585158515852
1.55800910889356e-14,5.78689097589036e-15,0.851685168516852
1.55800910889356e-14,5.78689097589036e-15,0.851785178517852
1.55800910889356e-14,5.78689097589036e-15,0.851885188518852
1.55800910889356e-14,5.78689097589036e-15,0.851985198519852
1.55800910889356e-14,5.78689097589036e-15,0.852085208520852
1.55800910889356e-14,5.78689097589036e-15,0.852185218521852
1.55800910889356e-14,5.78689097589036e-15,0.852285228522852
1.55800910889356e-14,5.78689097589036e-15,0.852385238523852
1.55800910889356e-14,5.78689097589036e-15,0.852485248524853
1.55800910889356e-14,5.78689097589036e-15,0.852585258525853
1.55800910889356e-14,5.78689097589036e-15,0.852685268526853
1.55800910889356e-14,5.78689097589036e-15,0.852785278527853
1.55800910889356e-14,5.78689097589036e-15,0.852885288528853
1.55800910889356e-14,5.78689097589036e-15,0.852985298529853
1.55800910889356e-14,5.78689097589036e-15,0.853085308530853
1.55800910889356e-14,5.78689097589036e-15,0.853185318531853
1.55800910889356e-14,5.78689097589036e-15,0.853285328532853
1.55800910889356e-14,5.78689097589036e-15,0.853385338533853
1.55800910889356e-14,5.78689097589036e-15,0.853485348534853
1.55800910889356e-14,5.78689097589036e-15,0.853585358535854
1.55800910889356e-14,5.78689097589036e-15,0.853685368536854
1.55800910889356e-14,5.78689097589036e-15,0.853785378537854
1.55800910889356e-14,5.78689097589036e-15,0.853885388538854
1.55800910889356e-14,5.78689097589036e-15,0.853985398539854
1.55800910889356e-14,5.78689097589036e-15,0.854085408540854
1.55800910889356e-14,5.78689097589036e-15,0.854185418541854
1.55800910889356e-14,5.78689097589036e-15,0.854285428542854
1.55800910889356e-14,5.78689097589036e-15,0.854385438543854
1.55800910889356e-14,5.78689097589036e-15,0.854485448544855
1.55800910889356e-14,5.78689097589036e-15,0.854585458545855
1.55800910889356e-14,5.78689097589036e-15,0.854685468546855
1.55800910889356e-14,5.78689097589036e-15,0.854785478547855
1.55800910889356e-14,5.78689097589036e-15,0.854885488548855
1.55800910889356e-14,5.78689097589036e-15,0.854985498549855
1.55800910889356e-14,5.78689097589036e-15,0.855085508550855
1.55800910889356e-14,5.78689097589036e-15,0.855185518551855
1.55800910889356e-14,5.78689097589036e-15,0.855285528552855
1.55800910889356e-14,5.78689097589036e-15,0.855385538553855
1.55800910889356e-14,5.78689097589036e-15,0.855485548554855
1.55800910889356e-14,5.78689097589036e-15,0.855585558555856
1.55800910889356e-14,5.78689097589036e-15,0.855685568556856
1.55800910889356e-14,5.78689097589036e-15,0.855785578557856
1.55800910889356e-14,5.78689097589036e-15,0.855885588558856
1.55800910889356e-14,5.78689097589036e-15,0.855985598559856
1.55800910889356e-14,5.78689097589036e-15,0.856085608560856
1.55800910889356e-14,5.78689097589036e-15,0.856185618561856
1.55800910889356e-14,5.78689097589036e-15,0.856285628562856
1.55800910889356e-14,5.78689097589036e-15,0.856385638563856
1.55800910889356e-14,5.78689097589036e-15,0.856485648564857
1.55800910889356e-14,5.78689097589036e-15,0.856585658565857
1.55800910889356e-14,5.78689097589036e-15,0.856685668566857
1.55800910889356e-14,5.78689097589036e-15,0.856785678567857
1.55800910889356e-14,5.78689097589036e-15,0.856885688568857
1.55800910889356e-14,5.78689097589036e-15,0.856985698569857
1.55800910889356e-14,5.78689097589036e-15,0.857085708570857
1.55800910889356e-14,5.78689097589036e-15,0.857185718571857
1.55800910889356e-14,5.78689097589036e-15,0.857285728572857
1.55800910889356e-14,5.78689097589036e-15,0.857385738573857
1.55800910889356e-14,5.78689097589036e-15,0.857485748574857
1.55800910889356e-14,5.78689097589036e-15,0.857585758575858
1.55800910889356e-14,5.78689097589036e-15,0.857685768576858
1.55800910889356e-14,5.78689097589036e-15,0.857785778577858
1.55800910889356e-14,5.78689097589036e-15,0.857885788578858
1.55800910889356e-14,5.78689097589036e-15,0.857985798579858
1.55800910889356e-14,5.78689097589036e-15,0.858085808580858
1.55800910889356e-14,5.78689097589036e-15,0.858185818581858
1.55800910889356e-14,5.78689097589036e-15,0.858285828582858
1.55800910889356e-14,5.78689097589036e-15,0.858385838583858
1.55800910889356e-14,5.78689097589036e-15,0.858485848584858
1.55800910889356e-14,5.78689097589036e-15,0.858585858585859
1.55800910889356e-14,5.78689097589036e-15,0.858685868586859
1.55800910889356e-14,5.78689097589036e-15,0.858785878587859
1.55800910889356e-14,5.78689097589036e-15,0.858885888588859
1.55800910889356e-14,5.78689097589036e-15,0.858985898589859
1.55800910889356e-14,5.78689097589036e-15,0.859085908590859
1.55800910889356e-14,5.78689097589036e-15,0.859185918591859
1.55800910889356e-14,5.78689097589036e-15,0.859285928592859
1.55800910889356e-14,5.78689097589036e-15,0.859385938593859
1.55800910889356e-14,5.78689097589036e-15,0.859485948594859
1.55800910889356e-14,5.78689097589036e-15,0.85958595859586
1.55800910889356e-14,5.78689097589036e-15,0.85968596859686
1.55800910889356e-14,5.78689097589036e-15,0.85978597859786
1.55800910889356e-14,5.78689097589036e-15,0.85988598859886
1.55800910889356e-14,5.78689097589036e-15,0.85998599859986
1.55800910889356e-14,5.78689097589036e-15,0.86008600860086
1.55800910889356e-14,5.78689097589036e-15,0.86018601860186
1.55800910889356e-14,5.78689097589036e-15,0.86028602860286
1.55800910889356e-14,5.78689097589036e-15,0.86038603860386
1.55800910889356e-14,5.78689097589036e-15,0.86048604860486
1.55800910889356e-14,5.78689097589036e-15,0.860586058605861
1.55800910889356e-14,5.78689097589036e-15,0.860686068606861
1.55800910889356e-14,5.78689097589036e-15,0.860786078607861
1.55800910889356e-14,5.78689097589036e-15,0.860886088608861
1.55800910889356e-14,5.78689097589036e-15,0.860986098609861
1.55800910889356e-14,5.78689097589036e-15,0.861086108610861
1.55800910889356e-14,5.78689097589036e-15,0.861186118611861
1.55800910889356e-14,5.78689097589036e-15,0.861286128612861
1.55800910889356e-14,5.78689097589036e-15,0.861386138613861
1.55800910889356e-14,5.78689097589036e-15,0.861486148614862
1.55800910889356e-14,5.78689097589036e-15,0.861586158615862
1.55800910889356e-14,5.78689097589036e-15,0.861686168616862
1.55800910889356e-14,5.78689097589036e-15,0.861786178617862
1.55800910889356e-14,5.78689097589036e-15,0.861886188618862
1.55800910889356e-14,5.78689097589036e-15,0.861986198619862
1.55800910889356e-14,5.78689097589036e-15,0.862086208620862
1.55800910889356e-14,5.78689097589036e-15,0.862186218621862
1.55800910889356e-14,5.78689097589036e-15,0.862286228622862
1.55800910889356e-14,5.78689097589036e-15,0.862386238623862
1.55800910889356e-14,5.78689097589036e-15,0.862486248624862
1.55800910889356e-14,5.78689097589036e-15,0.862586258625863
1.55800910889356e-14,5.78689097589036e-15,0.862686268626863
1.55800910889356e-14,5.78689097589036e-15,0.862786278627863
1.55800910889356e-14,5.78689097589036e-15,0.862886288628863
1.55800910889356e-14,5.78689097589036e-15,0.862986298629863
1.55800910889356e-14,5.78689097589036e-15,0.863086308630863
1.55800910889356e-14,5.78689097589036e-15,0.863186318631863
1.55800910889356e-14,5.78689097589036e-15,0.863286328632863
1.55800910889356e-14,5.78689097589036e-15,0.863386338633863
1.55800910889356e-14,5.78689097589036e-15,0.863486348634864
1.55800910889356e-14,5.78689097589036e-15,0.863586358635864
1.55800910889356e-14,5.78689097589036e-15,0.863686368636864
1.55800910889356e-14,5.78689097589036e-15,0.863786378637864
1.55800910889356e-14,5.78689097589036e-15,0.863886388638864
1.55800910889356e-14,5.78689097589036e-15,0.863986398639864
1.55800910889356e-14,5.78689097589036e-15,0.864086408640864
1.55800910889356e-14,5.78689097589036e-15,0.864186418641864
1.55800910889356e-14,5.78689097589036e-15,0.864286428642864
1.55800910889356e-14,5.78689097589036e-15,0.864386438643864
1.55800910889356e-14,5.78689097589036e-15,0.864486448644864
1.55800910889356e-14,5.78689097589036e-15,0.864586458645865
1.55800910889356e-14,5.78689097589036e-15,0.864686468646865
1.55800910889356e-14,5.78689097589036e-15,0.864786478647865
1.55800910889356e-14,5.78689097589036e-15,0.864886488648865
1.55800910889356e-14,5.78689097589036e-15,0.864986498649865
1.55800910889356e-14,5.78689097589036e-15,0.865086508650865
1.55800910889356e-14,5.78689097589036e-15,0.865186518651865
1.55800910889356e-14,5.78689097589036e-15,0.865286528652865
1.55800910889356e-14,5.78689097589036e-15,0.865386538653865
1.55800910889356e-14,5.78689097589036e-15,0.865486548654866
1.55800910889356e-14,5.78689097589036e-15,0.865586558655866
1.55800910889356e-14,5.78689097589036e-15,0.865686568656866
1.55800910889356e-14,5.78689097589036e-15,0.865786578657866
1.55800910889356e-14,5.78689097589036e-15,0.865886588658866
1.55800910889356e-14,5.78689097589036e-15,0.865986598659866
1.55800910889356e-14,5.78689097589036e-15,0.866086608660866
1.55800910889356e-14,5.78689097589036e-15,0.866186618661866
1.55800910889356e-14,5.78689097589036e-15,0.866286628662866
1.55800910889356e-14,5.78689097589036e-15,0.866386638663866
1.55800910889356e-14,5.78689097589036e-15,0.866486648664866
1.55800910889356e-14,5.78689097589036e-15,0.866586658665867
1.55800910889356e-14,5.78689097589036e-15,0.866686668666867
1.55800910889356e-14,5.78689097589036e-15,0.866786678667867
1.55800910889356e-14,5.78689097589036e-15,0.866886688668867
1.55800910889356e-14,5.78689097589036e-15,0.866986698669867
1.55800910889356e-14,5.78689097589036e-15,0.867086708670867
1.55800910889356e-14,5.78689097589036e-15,0.867186718671867
1.55800910889356e-14,5.78689097589036e-15,0.867286728672867
1.55800910889356e-14,5.78689097589036e-15,0.867386738673867
1.55800910889356e-14,5.78689097589036e-15,0.867486748674868
1.55800910889356e-14,5.78689097589036e-15,0.867586758675868
1.55800910889356e-14,5.78689097589036e-15,0.867686768676868
1.55800910889356e-14,5.78689097589036e-15,0.867786778677868
1.55800910889356e-14,5.78689097589036e-15,0.867886788678868
1.55800910889356e-14,5.78689097589036e-15,0.867986798679868
1.55800910889356e-14,5.78689097589036e-15,0.868086808680868
1.55800910889356e-14,5.78689097589036e-15,0.868186818681868
1.55800910889356e-14,5.78689097589036e-15,0.868286828682868
1.55800910889356e-14,5.78689097589036e-15,0.868386838683868
1.55800910889356e-14,5.78689097589036e-15,0.868486848684868
1.55800910889356e-14,5.78689097589036e-15,0.868586858685869
1.55800910889356e-14,5.78689097589036e-15,0.868686868686869
1.55800910889356e-14,5.78689097589036e-15,0.868786878687869
1.55800910889356e-14,5.78689097589036e-15,0.868886888688869
1.55800910889356e-14,5.78689097589036e-15,0.868986898689869
1.55800910889356e-14,5.78689097589036e-15,0.869086908690869
1.55800910889356e-14,5.78689097589036e-15,0.869186918691869
1.55800910889356e-14,5.78689097589036e-15,0.869286928692869
1.55800910889356e-14,5.78689097589036e-15,0.869386938693869
1.55800910889356e-14,5.78689097589036e-15,0.86948694869487
1.55800910889356e-14,5.78689097589036e-15,0.86958695869587
1.55800910889356e-14,5.78689097589036e-15,0.86968696869687
1.55800910889356e-14,5.78689097589036e-15,0.86978697869787
1.55800910889356e-14,5.78689097589036e-15,0.86988698869887
1.55800910889356e-14,5.78689097589036e-15,0.86998699869987
1.55800910889356e-14,5.78689097589036e-15,0.87008700870087
1.55800910889356e-14,5.78689097589036e-15,0.87018701870187
1.55800910889356e-14,5.78689097589036e-15,0.87028702870287
1.55800910889356e-14,5.78689097589036e-15,0.87038703870387
1.55800910889356e-14,5.78689097589036e-15,0.87048704870487
1.55800910889356e-14,5.78689097589036e-15,0.870587058705871
1.55800910889356e-14,5.78689097589036e-15,0.870687068706871
1.55800910889356e-14,5.78689097589036e-15,0.870787078707871
1.55800910889356e-14,5.78689097589036e-15,0.870887088708871
1.55800910889356e-14,5.78689097589036e-15,0.870987098709871
1.55800910889356e-14,5.78689097589036e-15,0.871087108710871
1.55800910889356e-14,5.78689097589036e-15,0.871187118711871
1.55800910889356e-14,5.78689097589036e-15,0.871287128712871
1.55800910889356e-14,5.78689097589036e-15,0.871387138713871
1.55800910889356e-14,5.78689097589036e-15,0.871487148714872
1.55800910889356e-14,5.78689097589036e-15,0.871587158715872
1.55800910889356e-14,5.78689097589036e-15,0.871687168716872
1.55800910889356e-14,5.78689097589036e-15,0.871787178717872
1.55800910889356e-14,5.78689097589036e-15,0.871887188718872
1.55800910889356e-14,5.78689097589036e-15,0.871987198719872
1.55800910889356e-14,5.78689097589036e-15,0.872087208720872
1.55800910889356e-14,5.78689097589036e-15,0.872187218721872
1.55800910889356e-14,5.78689097589036e-15,0.872287228722872
1.55800910889356e-14,5.78689097589036e-15,0.872387238723872
1.55800910889356e-14,5.78689097589036e-15,0.872487248724872
1.55800910889356e-14,5.78689097589036e-15,0.872587258725873
1.55800910889356e-14,5.78689097589036e-15,0.872687268726873
1.55800910889356e-14,5.78689097589036e-15,0.872787278727873
1.55800910889356e-14,5.78689097589036e-15,0.872887288728873
1.55800910889356e-14,5.78689097589036e-15,0.872987298729873
1.55800910889356e-14,5.78689097589036e-15,0.873087308730873
1.55800910889356e-14,5.78689097589036e-15,0.873187318731873
1.55800910889356e-14,5.78689097589036e-15,0.873287328732873
1.55800910889356e-14,5.78689097589036e-15,0.873387338733873
1.55800910889356e-14,5.78689097589036e-15,0.873487348734873
1.55800910889356e-14,5.78689097589036e-15,0.873587358735874
1.55800910889356e-14,5.78689097589036e-15,0.873687368736874
1.55800910889356e-14,5.78689097589036e-15,0.873787378737874
1.55800910889356e-14,5.78689097589036e-15,0.873887388738874
1.55800910889356e-14,5.78689097589036e-15,0.873987398739874
1.55800910889356e-14,5.78689097589036e-15,0.874087408740874
1.55800910889356e-14,5.78689097589036e-15,0.874187418741874
1.55800910889356e-14,5.78689097589036e-15,0.874287428742874
1.55800910889356e-14,5.78689097589036e-15,0.874387438743874
1.55800910889356e-14,5.78689097589036e-15,0.874487448744874
1.55800910889356e-14,5.78689097589036e-15,0.874587458745875
1.55800910889356e-14,5.78689097589036e-15,0.874687468746875
1.55800910889356e-14,5.78689097589036e-15,0.874787478747875
1.55800910889356e-14,5.78689097589036e-15,0.874887488748875
1.55800910889356e-14,5.78689097589036e-15,0.874987498749875
1.55800910889356e-14,5.78689097589036e-15,0.875087508750875
1.55800910889356e-14,5.78689097589036e-15,0.875187518751875
1.55800910889356e-14,5.78689097589036e-15,0.875287528752875
1.55800910889356e-14,5.78689097589036e-15,0.875387538753875
1.55800910889356e-14,5.78689097589036e-15,0.875487548754875
1.55800910889356e-14,5.78689097589036e-15,0.875587558755876
1.55800910889356e-14,5.78689097589036e-15,0.875687568756876
1.55800910889356e-14,5.78689097589036e-15,0.875787578757876
1.55800910889356e-14,5.78689097589036e-15,0.875887588758876
1.55800910889356e-14,5.78689097589036e-15,0.875987598759876
1.55800910889356e-14,5.78689097589036e-15,0.876087608760876
1.55800910889356e-14,5.78689097589036e-15,0.876187618761876
1.55800910889356e-14,5.78689097589036e-15,0.876287628762876
1.55800910889356e-14,5.78689097589036e-15,0.876387638763876
1.55800910889356e-14,5.78689097589036e-15,0.876487648764877
1.55800910889356e-14,5.78689097589036e-15,0.876587658765877
1.55800910889356e-14,5.78689097589036e-15,0.876687668766877
1.55800910889356e-14,5.78689097589036e-15,0.876787678767877
1.55800910889356e-14,5.78689097589036e-15,0.876887688768877
1.55800910889356e-14,5.78689097589036e-15,0.876987698769877
1.55800910889356e-14,5.78689097589036e-15,0.877087708770877
1.55800910889356e-14,5.78689097589036e-15,0.877187718771877
1.55800910889356e-14,5.78689097589036e-15,0.877287728772877
1.55800910889356e-14,5.78689097589036e-15,0.877387738773877
1.55800910889356e-14,5.78689097589036e-15,0.877487748774877
1.55800910889356e-14,5.78689097589036e-15,0.877587758775878
1.55800910889356e-14,5.78689097589036e-15,0.877687768776878
1.55800910889356e-14,5.78689097589036e-15,0.877787778777878
1.55800910889356e-14,5.78689097589036e-15,0.877887788778878
1.55800910889356e-14,5.78689097589036e-15,0.877987798779878
1.55800910889356e-14,5.78689097589036e-15,0.878087808780878
1.55800910889356e-14,5.78689097589036e-15,0.878187818781878
1.55800910889356e-14,5.78689097589036e-15,0.878287828782878
1.55800910889356e-14,5.78689097589036e-15,0.878387838783878
1.55800910889356e-14,5.78689097589036e-15,0.878487848784879
1.55800910889356e-14,5.78689097589036e-15,0.878587858785879
1.55800910889356e-14,5.78689097589036e-15,0.878687868786879
1.55800910889356e-14,5.78689097589036e-15,0.878787878787879
1.55800910889356e-14,5.78689097589036e-15,0.878887888788879
1.55800910889356e-14,5.78689097589036e-15,0.878987898789879
1.55800910889356e-14,5.78689097589036e-15,0.879087908790879
1.55800910889356e-14,5.78689097589036e-15,0.879187918791879
1.55800910889356e-14,5.78689097589036e-15,0.879287928792879
1.55800910889356e-14,5.78689097589036e-15,0.879387938793879
1.55800910889356e-14,5.78689097589036e-15,0.879487948794879
1.55800910889356e-14,5.78689097589036e-15,0.87958795879588
1.55800910889356e-14,5.78689097589036e-15,0.87968796879688
1.55800910889356e-14,5.78689097589036e-15,0.87978797879788
1.55800910889356e-14,5.78689097589036e-15,0.87988798879888
1.55800910889356e-14,5.78689097589036e-15,0.87998799879988
1.55800910889356e-14,5.78689097589036e-15,0.88008800880088
1.55800910889356e-14,5.78689097589036e-15,0.88018801880188
1.55800910889356e-14,5.78689097589036e-15,0.88028802880288
1.55800910889356e-14,5.78689097589036e-15,0.88038803880388
1.55800910889356e-14,5.78689097589036e-15,0.880488048804881
1.55800910889356e-14,5.78689097589036e-15,0.880588058805881
1.55800910889356e-14,5.78689097589036e-15,0.880688068806881
1.55800910889356e-14,5.78689097589036e-15,0.880788078807881
1.55800910889356e-14,5.78689097589036e-15,0.880888088808881
1.55800910889356e-14,5.78689097589036e-15,0.880988098809881
1.55800910889356e-14,5.78689097589036e-15,0.881088108810881
1.55800910889356e-14,5.78689097589036e-15,0.881188118811881
1.55800910889356e-14,5.78689097589036e-15,0.881288128812881
1.55800910889356e-14,5.78689097589036e-15,0.881388138813881
1.55800910889356e-14,5.78689097589036e-15,0.881488148814881
1.55800910889356e-14,5.78689097589036e-15,0.881588158815882
1.55800910889356e-14,5.78689097589036e-15,0.881688168816882
1.55800910889356e-14,5.78689097589036e-15,0.881788178817882
1.55800910889356e-14,5.78689097589036e-15,0.881888188818882
1.55800910889356e-14,5.78689097589036e-15,0.881988198819882
1.55800910889356e-14,5.78689097589036e-15,0.882088208820882
1.55800910889356e-14,5.78689097589036e-15,0.882188218821882
1.55800910889356e-14,5.78689097589036e-15,0.882288228822882
1.55800910889356e-14,5.78689097589036e-15,0.882388238823882
1.55800910889356e-14,5.78689097589036e-15,0.882488248824883
1.55800910889356e-14,5.78689097589036e-15,0.882588258825883
1.55800910889356e-14,5.78689097589036e-15,0.882688268826883
1.55800910889356e-14,5.78689097589036e-15,0.882788278827883
1.55800910889356e-14,5.78689097589036e-15,0.882888288828883
1.55800910889356e-14,5.78689097589036e-15,0.882988298829883
1.55800910889356e-14,5.78689097589036e-15,0.883088308830883
1.55800910889356e-14,5.78689097589036e-15,0.883188318831883
1.55800910889356e-14,5.78689097589036e-15,0.883288328832883
1.55800910889356e-14,5.78689097589036e-15,0.883388338833883
1.55800910889356e-14,5.78689097589036e-15,0.883488348834883
1.55800910889356e-14,5.78689097589036e-15,0.883588358835884
1.55800910889356e-14,5.78689097589036e-15,0.883688368836884
1.55800910889356e-14,5.78689097589036e-15,0.883788378837884
1.55800910889356e-14,5.78689097589036e-15,0.883888388838884
1.55800910889356e-14,5.78689097589036e-15,0.883988398839884
1.55800910889356e-14,5.78689097589036e-15,0.884088408840884
1.55800910889356e-14,5.78689097589036e-15,0.884188418841884
1.55800910889356e-14,5.78689097589036e-15,0.884288428842884
1.55800910889356e-14,5.78689097589036e-15,0.884388438843884
1.55800910889356e-14,5.78689097589036e-15,0.884488448844885
1.55800910889356e-14,5.78689097589036e-15,0.884588458845885
1.55800910889356e-14,5.78689097589036e-15,0.884688468846885
1.55800910889356e-14,5.78689097589036e-15,0.884788478847885
1.55800910889356e-14,5.78689097589036e-15,0.884888488848885
1.55800910889356e-14,5.78689097589036e-15,0.884988498849885
1.55800910889356e-14,5.78689097589036e-15,0.885088508850885
1.55800910889356e-14,5.78689097589036e-15,0.885188518851885
1.55800910889356e-14,5.78689097589036e-15,0.885288528852885
1.55800910889356e-14,5.78689097589036e-15,0.885388538853885
1.55800910889356e-14,5.78689097589036e-15,0.885488548854885
1.55800910889356e-14,5.78689097589036e-15,0.885588558855886
1.55800910889356e-14,5.78689097589036e-15,0.885688568856886
1.55800910889356e-14,5.78689097589036e-15,0.885788578857886
1.55800910889356e-14,5.78689097589036e-15,0.885888588858886
1.55800910889356e-14,5.78689097589036e-15,0.885988598859886
1.55800910889356e-14,5.78689097589036e-15,0.886088608860886
1.55800910889356e-14,5.78689097589036e-15,0.886188618861886
1.55800910889356e-14,5.78689097589036e-15,0.886288628862886
1.55800910889356e-14,5.78689097589036e-15,0.886388638863886
1.55800910889356e-14,5.78689097589036e-15,0.886488648864887
1.55800910889356e-14,5.78689097589036e-15,0.886588658865887
1.55800910889356e-14,5.78689097589036e-15,0.886688668866887
1.55800910889356e-14,5.78689097589036e-15,0.886788678867887
1.55800910889356e-14,5.78689097589036e-15,0.886888688868887
1.55800910889356e-14,5.78689097589036e-15,0.886988698869887
1.55800910889356e-14,5.78689097589036e-15,0.887088708870887
1.55800910889356e-14,5.78689097589036e-15,0.887188718871887
1.55800910889356e-14,5.78689097589036e-15,0.887288728872887
1.55800910889356e-14,5.78689097589036e-15,0.887388738873887
1.55800910889356e-14,5.78689097589036e-15,0.887488748874887
1.55800910889356e-14,5.78689097589036e-15,0.887588758875888
1.55800910889356e-14,5.78689097589036e-15,0.887688768876888
1.55800910889356e-14,5.78689097589036e-15,0.887788778877888
1.55800910889356e-14,5.78689097589036e-15,0.887888788878888
1.55800910889356e-14,5.78689097589036e-15,0.887988798879888
1.55800910889356e-14,5.78689097589036e-15,0.888088808880888
1.55800910889356e-14,5.78689097589036e-15,0.888188818881888
1.55800910889356e-14,5.78689097589036e-15,0.888288828882888
1.55800910889356e-14,5.78689097589036e-15,0.888388838883888
1.55800910889356e-14,5.78689097589036e-15,0.888488848884888
1.55800910889356e-14,5.78689097589036e-15,0.888588858885889
1.55800910889356e-14,5.78689097589036e-15,0.888688868886889
1.55800910889356e-14,5.78689097589036e-15,0.888788878887889
1.55800910889356e-14,5.78689097589036e-15,0.888888888888889
1.55800910889356e-14,5.78689097589036e-15,0.888988898889889
1.55800910889356e-14,5.78689097589036e-15,0.889088908890889
1.55800910889356e-14,5.78689097589036e-15,0.889188918891889
1.55800910889356e-14,5.78689097589036e-15,0.889288928892889
1.55800910889356e-14,5.78689097589036e-15,0.889388938893889
1.55800910889356e-14,5.78689097589036e-15,0.889488948894889
1.55800910889356e-14,5.78689097589036e-15,0.88958895889589
1.55800910889356e-14,5.78689097589036e-15,0.88968896889689
1.55800910889356e-14,5.78689097589036e-15,0.88978897889789
1.55800910889356e-14,5.78689097589036e-15,0.88988898889889
1.55800910889356e-14,5.78689097589036e-15,0.88998899889989
1.55800910889356e-14,5.78689097589036e-15,0.89008900890089
1.55800910889356e-14,5.78689097589036e-15,0.89018901890189
1.55800910889356e-14,5.78689097589036e-15,0.89028902890289
1.55800910889356e-14,5.78689097589036e-15,0.89038903890389
1.55800910889356e-14,5.78689097589036e-15,0.89048904890489
1.55800910889356e-14,5.78689097589036e-15,0.890589058905891
1.55800910889356e-14,5.78689097589036e-15,0.890689068906891
1.55800910889356e-14,5.78689097589036e-15,0.890789078907891
1.55800910889356e-14,5.78689097589036e-15,0.890889088908891
1.55800910889356e-14,5.78689097589036e-15,0.890989098909891
1.55800910889356e-14,5.78689097589036e-15,0.891089108910891
1.55800910889356e-14,5.78689097589036e-15,0.891189118911891
1.55800910889356e-14,5.78689097589036e-15,0.891289128912891
1.55800910889356e-14,5.78689097589036e-15,0.891389138913891
1.55800910889356e-14,5.78689097589036e-15,0.891489148914892
1.55800910889356e-14,5.78689097589036e-15,0.891589158915892
1.55800910889356e-14,5.78689097589036e-15,0.891689168916892
1.55800910889356e-14,5.78689097589036e-15,0.891789178917892
1.55800910889356e-14,5.78689097589036e-15,0.891889188918892
1.55800910889356e-14,5.78689097589036e-15,0.891989198919892
1.55800910889356e-14,5.78689097589036e-15,0.892089208920892
1.55800910889356e-14,5.78689097589036e-15,0.892189218921892
1.55800910889356e-14,5.78689097589036e-15,0.892289228922892
1.55800910889356e-14,5.78689097589036e-15,0.892389238923892
1.55800910889356e-14,5.78689097589036e-15,0.892489248924892
1.55800910889356e-14,5.78689097589036e-15,0.892589258925893
1.55800910889356e-14,5.78689097589036e-15,0.892689268926893
1.55800910889356e-14,5.78689097589036e-15,0.892789278927893
1.55800910889356e-14,5.78689097589036e-15,0.892889288928893
1.55800910889356e-14,5.78689097589036e-15,0.892989298929893
1.55800910889356e-14,5.78689097589036e-15,0.893089308930893
1.55800910889356e-14,5.78689097589036e-15,0.893189318931893
1.55800910889356e-14,5.78689097589036e-15,0.893289328932893
1.55800910889356e-14,5.78689097589036e-15,0.893389338933893
1.55800910889356e-14,5.78689097589036e-15,0.893489348934894
1.55800910889356e-14,5.78689097589036e-15,0.893589358935894
1.55800910889356e-14,5.78689097589036e-15,0.893689368936894
1.55800910889356e-14,5.78689097589036e-15,0.893789378937894
1.55800910889356e-14,5.78689097589036e-15,0.893889388938894
1.55800910889356e-14,5.78689097589036e-15,0.893989398939894
1.55800910889356e-14,5.78689097589036e-15,0.894089408940894
1.55800910889356e-14,5.78689097589036e-15,0.894189418941894
1.55800910889356e-14,5.78689097589036e-15,0.894289428942894
1.55800910889356e-14,5.78689097589036e-15,0.894389438943894
1.55800910889356e-14,5.78689097589036e-15,0.894489448944894
1.55800910889356e-14,5.78689097589036e-15,0.894589458945895
1.55800910889356e-14,5.78689097589036e-15,0.894689468946895
1.55800910889356e-14,5.78689097589036e-15,0.894789478947895
1.55800910889356e-14,5.78689097589036e-15,0.894889488948895
1.55800910889356e-14,5.78689097589036e-15,0.894989498949895
1.55800910889356e-14,5.78689097589036e-15,0.895089508950895
1.55800910889356e-14,5.78689097589036e-15,0.895189518951895
1.55800910889356e-14,5.78689097589036e-15,0.895289528952895
1.55800910889356e-14,5.78689097589036e-15,0.895389538953895
1.55800910889356e-14,5.78689097589036e-15,0.895489548954896
1.55800910889356e-14,5.78689097589036e-15,0.895589558955896
1.55800910889356e-14,5.78689097589036e-15,0.895689568956896
1.55800910889356e-14,5.78689097589036e-15,0.895789578957896
1.55800910889356e-14,5.78689097589036e-15,0.895889588958896
1.55800910889356e-14,5.78689097589036e-15,0.895989598959896
1.55800910889356e-14,5.78689097589036e-15,0.896089608960896
1.55800910889356e-14,5.78689097589036e-15,0.896189618961896
1.55800910889356e-14,5.78689097589036e-15,0.896289628962896
1.55800910889356e-14,5.78689097589036e-15,0.896389638963896
1.55800910889356e-14,5.78689097589036e-15,0.896489648964896
1.55800910889356e-14,5.78689097589036e-15,0.896589658965897
1.55800910889356e-14,5.78689097589036e-15,0.896689668966897
1.55800910889356e-14,5.78689097589036e-15,0.896789678967897
1.55800910889356e-14,5.78689097589036e-15,0.896889688968897
1.55800910889356e-14,5.78689097589036e-15,0.896989698969897
1.55800910889356e-14,5.78689097589036e-15,0.897089708970897
1.55800910889356e-14,5.78689097589036e-15,0.897189718971897
1.55800910889356e-14,5.78689097589036e-15,0.897289728972897
1.55800910889356e-14,5.78689097589036e-15,0.897389738973897
1.55800910889356e-14,5.78689097589036e-15,0.897489748974898
1.55800910889356e-14,5.78689097589036e-15,0.897589758975898
1.55800910889356e-14,5.78689097589036e-15,0.897689768976898
1.55800910889356e-14,5.78689097589036e-15,0.897789778977898
1.55800910889356e-14,5.78689097589036e-15,0.897889788978898
1.55800910889356e-14,5.78689097589036e-15,0.897989798979898
1.55800910889356e-14,5.78689097589036e-15,0.898089808980898
1.55800910889356e-14,5.78689097589036e-15,0.898189818981898
1.55800910889356e-14,5.78689097589036e-15,0.898289828982898
1.55800910889356e-14,5.78689097589036e-15,0.898389838983898
1.55800910889356e-14,5.78689097589036e-15,0.898489848984898
1.55800910889356e-14,5.78689097589036e-15,0.898589858985899
1.55800910889356e-14,5.78689097589036e-15,0.898689868986899
1.55800910889356e-14,5.78689097589036e-15,0.898789878987899
1.55800910889356e-14,5.78689097589036e-15,0.898889888988899
1.55800910889356e-14,5.78689097589036e-15,0.898989898989899
1.55800910889356e-14,5.78689097589036e-15,0.899089908990899
1.55800910889356e-14,5.78689097589036e-15,0.899189918991899
1.55800910889356e-14,5.78689097589036e-15,0.899289928992899
1.55800910889356e-14,5.78689097589036e-15,0.899389938993899
1.55800910889356e-14,5.78689097589036e-15,0.8994899489949
1.55800910889356e-14,5.78689097589036e-15,0.8995899589959
1.55800910889356e-14,5.78689097589036e-15,0.8996899689969
1.55800910889356e-14,5.78689097589036e-15,0.8997899789979
1.55800910889356e-14,5.78689097589036e-15,0.8998899889989
1.55800910889356e-14,5.78689097589036e-15,0.8999899989999
1.55800910889356e-14,5.78689097589036e-15,0.9000900090009
1.55800910889356e-14,5.78689097589036e-15,0.9001900190019
1.55800910889356e-14,5.78689097589036e-15,0.9002900290029
1.55800910889356e-14,5.78689097589036e-15,0.9003900390039
1.55800910889356e-14,5.78689097589036e-15,0.9004900490049
1.55800910889356e-14,5.78689097589036e-15,0.900590059005901
1.55800910889356e-14,5.78689097589036e-15,0.900690069006901
1.55800910889356e-14,5.78689097589036e-15,0.900790079007901
1.55800910889356e-14,5.78689097589036e-15,0.900890089008901
1.55800910889356e-14,5.78689097589036e-15,0.900990099009901
1.55800910889356e-14,5.78689097589036e-15,0.901090109010901
1.55800910889356e-14,5.78689097589036e-15,0.901190119011901
1.55800910889356e-14,5.78689097589036e-15,0.901290129012901
1.55800910889356e-14,5.78689097589036e-15,0.901390139013901
1.55800910889356e-14,5.78689097589036e-15,0.901490149014902
1.55800910889356e-14,5.78689097589036e-15,0.901590159015902
1.55800910889356e-14,5.78689097589036e-15,0.901690169016902
1.55800910889356e-14,5.78689097589036e-15,0.901790179017902
1.55800910889356e-14,5.78689097589036e-15,0.901890189018902
1.55800910889356e-14,5.78689097589036e-15,0.901990199019902
1.55800910889356e-14,5.78689097589036e-15,0.902090209020902
1.55800910889356e-14,5.78689097589036e-15,0.902190219021902
1.55800910889356e-14,5.78689097589036e-15,0.902290229022902
1.55800910889356e-14,5.78689097589036e-15,0.902390239023902
1.55800910889356e-14,5.78689097589036e-15,0.902490249024902
1.55800910889356e-14,5.78689097589036e-15,0.902590259025903
1.55800910889356e-14,5.78689097589036e-15,0.902690269026903
1.55800910889356e-14,5.78689097589036e-15,0.902790279027903
1.55800910889356e-14,5.78689097589036e-15,0.902890289028903
1.55800910889356e-14,5.78689097589036e-15,0.902990299029903
1.55800910889356e-14,5.78689097589036e-15,0.903090309030903
1.55800910889356e-14,5.78689097589036e-15,0.903190319031903
1.55800910889356e-14,5.78689097589036e-15,0.903290329032903
1.55800910889356e-14,5.78689097589036e-15,0.903390339033903
1.55800910889356e-14,5.78689097589036e-15,0.903490349034903
1.55800910889356e-14,5.78689097589036e-15,0.903590359035904
1.55800910889356e-14,5.78689097589036e-15,0.903690369036904
1.55800910889356e-14,5.78689097589036e-15,0.903790379037904
1.55800910889356e-14,5.78689097589036e-15,0.903890389038904
1.55800910889356e-14,5.78689097589036e-15,0.903990399039904
1.55800910889356e-14,5.78689097589036e-15,0.904090409040904
1.55800910889356e-14,5.78689097589036e-15,0.904190419041904
1.55800910889356e-14,5.78689097589036e-15,0.904290429042904
1.55800910889356e-14,5.78689097589036e-15,0.904390439043904
1.55800910889356e-14,5.78689097589036e-15,0.904490449044904
1.55800910889356e-14,5.78689097589036e-15,0.904590459045905
1.55800910889356e-14,5.78689097589036e-15,0.904690469046905
1.55800910889356e-14,5.78689097589036e-15,0.904790479047905
1.55800910889356e-14,5.78689097589036e-15,0.904890489048905
1.55800910889356e-14,5.78689097589036e-15,0.904990499049905
1.55800910889356e-14,5.78689097589036e-15,0.905090509050905
1.55800910889356e-14,5.78689097589036e-15,0.905190519051905
1.55800910889356e-14,5.78689097589036e-15,0.905290529052905
1.55800910889356e-14,5.78689097589036e-15,0.905390539053905
1.55800910889356e-14,5.78689097589036e-15,0.905490549054905
1.55800910889356e-14,5.78689097589036e-15,0.905590559055906
1.55800910889356e-14,5.78689097589036e-15,0.905690569056906
1.55800910889356e-14,5.78689097589036e-15,0.905790579057906
1.55800910889356e-14,5.78689097589036e-15,0.905890589058906
1.55800910889356e-14,5.78689097589036e-15,0.905990599059906
1.55800910889356e-14,5.78689097589036e-15,0.906090609060906
1.55800910889356e-14,5.78689097589036e-15,0.906190619061906
1.55800910889356e-14,5.78689097589036e-15,0.906290629062906
1.55800910889356e-14,5.78689097589036e-15,0.906390639063906
1.55800910889356e-14,5.78689097589036e-15,0.906490649064907
1.55800910889356e-14,5.78689097589036e-15,0.906590659065907
1.55800910889356e-14,5.78689097589036e-15,0.906690669066907
1.55800910889356e-14,5.78689097589036e-15,0.906790679067907
1.55800910889356e-14,5.78689097589036e-15,0.906890689068907
1.55800910889356e-14,5.78689097589036e-15,0.906990699069907
1.55800910889356e-14,5.78689097589036e-15,0.907090709070907
1.55800910889356e-14,5.78689097589036e-15,0.907190719071907
1.55800910889356e-14,5.78689097589036e-15,0.907290729072907
1.55800910889356e-14,5.78689097589036e-15,0.907390739073907
1.55800910889356e-14,5.78689097589036e-15,0.907490749074907
1.55800910889356e-14,5.78689097589036e-15,0.907590759075908
1.55800910889356e-14,5.78689097589036e-15,0.907690769076908
1.55800910889356e-14,5.78689097589036e-15,0.907790779077908
1.55800910889356e-14,5.78689097589036e-15,0.907890789078908
1.55800910889356e-14,5.78689097589036e-15,0.907990799079908
1.55800910889356e-14,5.78689097589036e-15,0.908090809080908
1.55800910889356e-14,5.78689097589036e-15,0.908190819081908
1.55800910889356e-14,5.78689097589036e-15,0.908290829082908
1.55800910889356e-14,5.78689097589036e-15,0.908390839083908
1.55800910889356e-14,5.78689097589036e-15,0.908490849084909
1.55800910889356e-14,5.78689097589036e-15,0.908590859085909
1.55800910889356e-14,5.78689097589036e-15,0.908690869086909
1.55800910889356e-14,5.78689097589036e-15,0.908790879087909
1.55800910889356e-14,5.78689097589036e-15,0.908890889088909
1.55800910889356e-14,5.78689097589036e-15,0.908990899089909
1.55800910889356e-14,5.78689097589036e-15,0.909090909090909
1.55800910889356e-14,5.78689097589036e-15,0.909190919091909
1.55800910889356e-14,5.78689097589036e-15,0.909290929092909
1.55800910889356e-14,5.78689097589036e-15,0.909390939093909
1.55800910889356e-14,5.78689097589036e-15,0.909490949094909
1.55800910889356e-14,5.78689097589036e-15,0.90959095909591
1.55800910889356e-14,5.78689097589036e-15,0.90969096909691
1.55800910889356e-14,5.78689097589036e-15,0.90979097909791
1.55800910889356e-14,5.78689097589036e-15,0.90989098909891
1.55800910889356e-14,5.78689097589036e-15,0.90999099909991
1.55800910889356e-14,5.78689097589036e-15,0.91009100910091
1.55800910889356e-14,5.78689097589036e-15,0.91019101910191
1.55800910889356e-14,5.78689097589036e-15,0.91029102910291
1.55800910889356e-14,5.78689097589036e-15,0.91039103910391
1.55800910889356e-14,5.78689097589036e-15,0.910491049104911
1.55800910889356e-14,5.78689097589036e-15,0.910591059105911
1.55800910889356e-14,5.78689097589036e-15,0.910691069106911
1.55800910889356e-14,5.78689097589036e-15,0.910791079107911
1.55800910889356e-14,5.78689097589036e-15,0.910891089108911
1.55800910889356e-14,5.78689097589036e-15,0.910991099109911
1.55800910889356e-14,5.78689097589036e-15,0.911091109110911
1.55800910889356e-14,5.78689097589036e-15,0.911191119111911
1.55800910889356e-14,5.78689097589036e-15,0.911291129112911
1.55800910889356e-14,5.78689097589036e-15,0.911391139113911
1.55800910889356e-14,5.78689097589036e-15,0.911491149114911
1.55800910889356e-14,5.78689097589036e-15,0.911591159115912
1.55800910889356e-14,5.78689097589036e-15,0.911691169116912
1.55800910889356e-14,5.78689097589036e-15,0.911791179117912
1.55800910889356e-14,5.78689097589036e-15,0.911891189118912
1.55800910889356e-14,5.78689097589036e-15,0.911991199119912
1.55800910889356e-14,5.78689097589036e-15,0.912091209120912
1.55800910889356e-14,5.78689097589036e-15,0.912191219121912
1.55800910889356e-14,5.78689097589036e-15,0.912291229122912
1.55800910889356e-14,5.78689097589036e-15,0.912391239123912
1.55800910889356e-14,5.78689097589036e-15,0.912491249124913
1.55800910889356e-14,5.78689097589036e-15,0.912591259125913
1.55800910889356e-14,5.78689097589036e-15,0.912691269126913
1.55800910889356e-14,5.78689097589036e-15,0.912791279127913
1.55800910889356e-14,5.78689097589036e-15,0.912891289128913
1.55800910889356e-14,5.78689097589036e-15,0.912991299129913
1.55800910889356e-14,5.78689097589036e-15,0.913091309130913
1.55800910889356e-14,5.78689097589036e-15,0.913191319131913
1.55800910889356e-14,5.78689097589036e-15,0.913291329132913
1.55800910889356e-14,5.78689097589036e-15,0.913391339133913
1.55800910889356e-14,5.78689097589036e-15,0.913491349134913
1.55800910889356e-14,5.78689097589036e-15,0.913591359135914
1.55800910889356e-14,5.78689097589036e-15,0.913691369136914
1.55800910889356e-14,5.78689097589036e-15,0.913791379137914
1.55800910889356e-14,5.78689097589036e-15,0.913891389138914
1.55800910889356e-14,5.78689097589036e-15,0.913991399139914
1.55800910889356e-14,5.78689097589036e-15,0.914091409140914
1.55800910889356e-14,5.78689097589036e-15,0.914191419141914
1.55800910889356e-14,5.78689097589036e-15,0.914291429142914
1.55800910889356e-14,5.78689097589036e-15,0.914391439143914
1.55800910889356e-14,5.78689097589036e-15,0.914491449144915
1.55800910889356e-14,5.78689097589036e-15,0.914591459145915
1.55800910889356e-14,5.78689097589036e-15,0.914691469146915
1.55800910889356e-14,5.78689097589036e-15,0.914791479147915
1.55800910889356e-14,5.78689097589036e-15,0.914891489148915
1.55800910889356e-14,5.78689097589036e-15,0.914991499149915
1.55800910889356e-14,5.78689097589036e-15,0.915091509150915
1.55800910889356e-14,5.78689097589036e-15,0.915191519151915
1.55800910889356e-14,5.78689097589036e-15,0.915291529152915
1.55800910889356e-14,5.78689097589036e-15,0.915391539153915
1.55800910889356e-14,5.78689097589036e-15,0.915491549154915
1.55800910889356e-14,5.78689097589036e-15,0.915591559155916
1.55800910889356e-14,5.78689097589036e-15,0.915691569156916
1.55800910889356e-14,5.78689097589036e-15,0.915791579157916
1.55800910889356e-14,5.78689097589036e-15,0.915891589158916
1.55800910889356e-14,5.78689097589036e-15,0.915991599159916
1.55800910889356e-14,5.78689097589036e-15,0.916091609160916
1.55800910889356e-14,5.78689097589036e-15,0.916191619161916
1.55800910889356e-14,5.78689097589036e-15,0.916291629162916
1.55800910889356e-14,5.78689097589036e-15,0.916391639163916
1.55800910889356e-14,5.78689097589036e-15,0.916491649164917
1.55800910889356e-14,5.78689097589036e-15,0.916591659165917
1.55800910889356e-14,5.78689097589036e-15,0.916691669166917
1.55800910889356e-14,5.78689097589036e-15,0.916791679167917
1.55800910889356e-14,5.78689097589036e-15,0.916891689168917
1.55800910889356e-14,5.78689097589036e-15,0.916991699169917
1.55800910889356e-14,5.78689097589036e-15,0.917091709170917
1.55800910889356e-14,5.78689097589036e-15,0.917191719171917
1.55800910889356e-14,5.78689097589036e-15,0.917291729172917
1.55800910889356e-14,5.78689097589036e-15,0.917391739173917
1.55800910889356e-14,5.78689097589036e-15,0.917491749174917
1.55800910889356e-14,5.78689097589036e-15,0.917591759175918
1.55800910889356e-14,5.78689097589036e-15,0.917691769176918
1.55800910889356e-14,5.78689097589036e-15,0.917791779177918
1.55800910889356e-14,5.78689097589036e-15,0.917891789178918
1.55800910889356e-14,5.78689097589036e-15,0.917991799179918
1.55800910889356e-14,5.78689097589036e-15,0.918091809180918
1.55800910889356e-14,5.78689097589036e-15,0.918191819181918
1.55800910889356e-14,5.78689097589036e-15,0.918291829182918
1.55800910889356e-14,5.78689097589036e-15,0.918391839183918
1.55800910889356e-14,5.78689097589036e-15,0.918491849184918
1.55800910889356e-14,5.78689097589036e-15,0.918591859185919
1.55800910889356e-14,5.78689097589036e-15,0.918691869186919
1.55800910889356e-14,5.78689097589036e-15,0.918791879187919
1.55800910889356e-14,5.78689097589036e-15,0.918891889188919
1.55800910889356e-14,5.78689097589036e-15,0.918991899189919
1.55800910889356e-14,5.78689097589036e-15,0.919091909190919
1.55800910889356e-14,5.78689097589036e-15,0.919191919191919
1.55800910889356e-14,5.78689097589036e-15,0.919291929192919
1.55800910889356e-14,5.78689097589036e-15,0.919391939193919
1.55800910889356e-14,5.78689097589036e-15,0.91949194919492
1.55800910889356e-14,5.78689097589036e-15,0.91959195919592
1.55800910889356e-14,5.78689097589036e-15,0.91969196919692
1.55800910889356e-14,5.78689097589036e-15,0.91979197919792
1.55800910889356e-14,5.78689097589036e-15,0.91989198919892
1.55800910889356e-14,5.78689097589036e-15,0.91999199919992
1.55800910889356e-14,5.78689097589036e-15,0.92009200920092
1.55800910889356e-14,5.78689097589036e-15,0.92019201920192
1.55800910889356e-14,5.78689097589036e-15,0.92029202920292
1.55800910889356e-14,5.78689097589036e-15,0.92039203920392
1.55800910889356e-14,5.78689097589036e-15,0.92049204920492
1.55800910889356e-14,5.78689097589036e-15,0.920592059205921
1.55800910889356e-14,5.78689097589036e-15,0.920692069206921
1.55800910889356e-14,5.78689097589036e-15,0.920792079207921
1.55800910889356e-14,5.78689097589036e-15,0.920892089208921
1.55800910889356e-14,5.78689097589036e-15,0.920992099209921
1.55800910889356e-14,5.78689097589036e-15,0.921092109210921
1.55800910889356e-14,5.78689097589036e-15,0.921192119211921
1.55800910889356e-14,5.78689097589036e-15,0.921292129212921
1.55800910889356e-14,5.78689097589036e-15,0.921392139213921
1.55800910889356e-14,5.78689097589036e-15,0.921492149214922
1.55800910889356e-14,5.78689097589036e-15,0.921592159215922
1.55800910889356e-14,5.78689097589036e-15,0.921692169216922
1.55800910889356e-14,5.78689097589036e-15,0.921792179217922
1.55800910889356e-14,5.78689097589036e-15,0.921892189218922
1.55800910889356e-14,5.78689097589036e-15,0.921992199219922
1.55800910889356e-14,5.78689097589036e-15,0.922092209220922
1.55800910889356e-14,5.78689097589036e-15,0.922192219221922
1.55800910889356e-14,5.78689097589036e-15,0.922292229222922
1.55800910889356e-14,5.78689097589036e-15,0.922392239223922
1.55800910889356e-14,5.78689097589036e-15,0.922492249224922
1.55800910889356e-14,5.78689097589036e-15,0.922592259225923
1.55800910889356e-14,5.78689097589036e-15,0.922692269226923
1.55800910889356e-14,5.78689097589036e-15,0.922792279227923
1.55800910889356e-14,5.78689097589036e-15,0.922892289228923
1.55800910889356e-14,5.78689097589036e-15,0.922992299229923
1.55800910889356e-14,5.78689097589036e-15,0.923092309230923
1.55800910889356e-14,5.78689097589036e-15,0.923192319231923
1.55800910889356e-14,5.78689097589036e-15,0.923292329232923
1.55800910889356e-14,5.78689097589036e-15,0.923392339233923
1.55800910889356e-14,5.78689097589036e-15,0.923492349234924
1.55800910889356e-14,5.78689097589036e-15,0.923592359235924
1.55800910889356e-14,5.78689097589036e-15,0.923692369236924
1.55800910889356e-14,5.78689097589036e-15,0.923792379237924
1.55800910889356e-14,5.78689097589036e-15,0.923892389238924
1.55800910889356e-14,5.78689097589036e-15,0.923992399239924
1.55800910889356e-14,5.78689097589036e-15,0.924092409240924
1.55800910889356e-14,5.78689097589036e-15,0.924192419241924
1.55800910889356e-14,5.78689097589036e-15,0.924292429242924
1.55800910889356e-14,5.78689097589036e-15,0.924392439243924
1.55800910889356e-14,5.78689097589036e-15,0.924492449244924
1.55800910889356e-14,5.78689097589036e-15,0.924592459245925
1.55800910889356e-14,5.78689097589036e-15,0.924692469246925
1.55800910889356e-14,5.78689097589036e-15,0.924792479247925
1.55800910889356e-14,5.78689097589036e-15,0.924892489248925
1.55800910889356e-14,5.78689097589036e-15,0.924992499249925
1.55800910889356e-14,5.78689097589036e-15,0.925092509250925
1.55800910889356e-14,5.78689097589036e-15,0.925192519251925
1.55800910889356e-14,5.78689097589036e-15,0.925292529252925
1.55800910889356e-14,5.78689097589036e-15,0.925392539253925
1.55800910889356e-14,5.78689097589036e-15,0.925492549254926
1.55800910889356e-14,5.78689097589036e-15,0.925592559255926
1.55800910889356e-14,5.78689097589036e-15,0.925692569256926
1.55800910889356e-14,5.78689097589036e-15,0.925792579257926
1.55800910889356e-14,5.78689097589036e-15,0.925892589258926
1.55800910889356e-14,5.78689097589036e-15,0.925992599259926
1.55800910889356e-14,5.78689097589036e-15,0.926092609260926
1.55800910889356e-14,5.78689097589036e-15,0.926192619261926
1.55800910889356e-14,5.78689097589036e-15,0.926292629262926
1.55800910889356e-14,5.78689097589036e-15,0.926392639263926
1.55800910889356e-14,5.78689097589036e-15,0.926492649264926
1.55800910889356e-14,5.78689097589036e-15,0.926592659265927
1.55800910889356e-14,5.78689097589036e-15,0.926692669266927
1.55800910889356e-14,5.78689097589036e-15,0.926792679267927
1.55800910889356e-14,5.78689097589036e-15,0.926892689268927
1.55800910889356e-14,5.78689097589036e-15,0.926992699269927
1.55800910889356e-14,5.78689097589036e-15,0.927092709270927
1.55800910889356e-14,5.78689097589036e-15,0.927192719271927
1.55800910889356e-14,5.78689097589036e-15,0.927292729272927
1.55800910889356e-14,5.78689097589036e-15,0.927392739273927
1.55800910889356e-14,5.78689097589036e-15,0.927492749274928
1.55800910889356e-14,5.78689097589036e-15,0.927592759275928
1.55800910889356e-14,5.78689097589036e-15,0.927692769276928
1.55800910889356e-14,5.78689097589036e-15,0.927792779277928
1.55800910889356e-14,5.78689097589036e-15,0.927892789278928
1.55800910889356e-14,5.78689097589036e-15,0.927992799279928
1.55800910889356e-14,5.78689097589036e-15,0.928092809280928
1.55800910889356e-14,5.78689097589036e-15,0.928192819281928
1.55800910889356e-14,5.78689097589036e-15,0.928292829282928
1.55800910889356e-14,5.78689097589036e-15,0.928392839283928
1.55800910889356e-14,5.78689097589036e-15,0.928492849284928
1.55800910889356e-14,5.78689097589036e-15,0.928592859285929
1.55800910889356e-14,5.78689097589036e-15,0.928692869286929
1.55800910889356e-14,5.78689097589036e-15,0.928792879287929
1.55800910889356e-14,5.78689097589036e-15,0.928892889288929
1.55800910889356e-14,5.78689097589036e-15,0.928992899289929
1.55800910889356e-14,5.78689097589036e-15,0.929092909290929
1.55800910889356e-14,5.78689097589036e-15,0.929192919291929
1.55800910889356e-14,5.78689097589036e-15,0.929292929292929
1.55800910889356e-14,5.78689097589036e-15,0.929392939293929
1.55800910889356e-14,5.78689097589036e-15,0.92949294929493
1.55800910889356e-14,5.78689097589036e-15,0.92959295929593
1.55800910889356e-14,5.78689097589036e-15,0.92969296929693
1.55800910889356e-14,5.78689097589036e-15,0.92979297929793
1.55800910889356e-14,5.78689097589036e-15,0.92989298929893
1.55800910889356e-14,5.78689097589036e-15,0.92999299929993
1.55800910889356e-14,5.78689097589036e-15,0.93009300930093
1.55800910889356e-14,5.78689097589036e-15,0.93019301930193
1.55800910889356e-14,5.78689097589036e-15,0.93029302930293
1.55800910889356e-14,5.78689097589036e-15,0.93039303930393
1.55800910889356e-14,5.78689097589036e-15,0.93049304930493
1.55800910889356e-14,5.78689097589036e-15,0.930593059305931
1.55800910889356e-14,5.78689097589036e-15,0.930693069306931
1.55800910889356e-14,5.78689097589036e-15,0.930793079307931
1.55800910889356e-14,5.78689097589036e-15,0.930893089308931
1.55800910889356e-14,5.78689097589036e-15,0.930993099309931
1.55800910889356e-14,5.78689097589036e-15,0.931093109310931
1.55800910889356e-14,5.78689097589036e-15,0.931193119311931
1.55800910889356e-14,5.78689097589036e-15,0.931293129312931
1.55800910889356e-14,5.78689097589036e-15,0.931393139313931
1.55800910889356e-14,5.78689097589036e-15,0.931493149314932
1.55800910889356e-14,5.78689097589036e-15,0.931593159315932
1.55800910889356e-14,5.78689097589036e-15,0.931693169316932
1.55800910889356e-14,5.78689097589036e-15,0.931793179317932
1.55800910889356e-14,5.78689097589036e-15,0.931893189318932
1.55800910889356e-14,5.78689097589036e-15,0.931993199319932
1.55800910889356e-14,5.78689097589036e-15,0.932093209320932
1.55800910889356e-14,5.78689097589036e-15,0.932193219321932
1.55800910889356e-14,5.78689097589036e-15,0.932293229322932
1.55800910889356e-14,5.78689097589036e-15,0.932393239323932
1.55800910889356e-14,5.78689097589036e-15,0.932493249324932
1.55800910889356e-14,5.78689097589036e-15,0.932593259325933
1.55800910889356e-14,5.78689097589036e-15,0.932693269326933
1.55800910889356e-14,5.78689097589036e-15,0.932793279327933
1.55800910889356e-14,5.78689097589036e-15,0.932893289328933
1.55800910889356e-14,5.78689097589036e-15,0.932993299329933
1.55800910889356e-14,5.78689097589036e-15,0.933093309330933
1.55800910889356e-14,5.78689097589036e-15,0.933193319331933
1.55800910889356e-14,5.78689097589036e-15,0.933293329332933
1.55800910889356e-14,5.78689097589036e-15,0.933393339333933
1.55800910889356e-14,5.78689097589036e-15,0.933493349334933
1.55800910889356e-14,5.78689097589036e-15,0.933593359335934
1.55800910889356e-14,5.78689097589036e-15,0.933693369336934
1.55800910889356e-14,5.78689097589036e-15,0.933793379337934
1.55800910889356e-14,5.78689097589036e-15,0.933893389338934
1.55800910889356e-14,5.78689097589036e-15,0.933993399339934
1.55800910889356e-14,5.78689097589036e-15,0.934093409340934
1.55800910889356e-14,5.78689097589036e-15,0.934193419341934
1.55800910889356e-14,5.78689097589036e-15,0.934293429342934
1.55800910889356e-14,5.78689097589036e-15,0.934393439343934
1.55800910889356e-14,5.78689097589036e-15,0.934493449344935
1.55800910889356e-14,5.78689097589036e-15,0.934593459345935
1.55800910889356e-14,5.78689097589036e-15,0.934693469346935
1.55800910889356e-14,5.78689097589036e-15,0.934793479347935
1.55800910889356e-14,5.78689097589036e-15,0.934893489348935
1.55800910889356e-14,5.78689097589036e-15,0.934993499349935
1.55800910889356e-14,5.78689097589036e-15,0.935093509350935
1.55800910889356e-14,5.78689097589036e-15,0.935193519351935
1.55800910889356e-14,5.78689097589036e-15,0.935293529352935
1.55800910889356e-14,5.78689097589036e-15,0.935393539353935
1.55800910889356e-14,5.78689097589036e-15,0.935493549354935
1.55800910889356e-14,5.78689097589036e-15,0.935593559355936
1.55800910889356e-14,5.78689097589036e-15,0.935693569356936
1.55800910889356e-14,5.78689097589036e-15,0.935793579357936
1.55800910889356e-14,5.78689097589036e-15,0.935893589358936
1.55800910889356e-14,5.78689097589036e-15,0.935993599359936
1.55800910889356e-14,5.78689097589036e-15,0.936093609360936
1.55800910889356e-14,5.78689097589036e-15,0.936193619361936
1.55800910889356e-14,5.78689097589036e-15,0.936293629362936
1.55800910889356e-14,5.78689097589036e-15,0.936393639363936
1.55800910889356e-14,5.78689097589036e-15,0.936493649364937
1.55800910889356e-14,5.78689097589036e-15,0.936593659365937
1.55800910889356e-14,5.78689097589036e-15,0.936693669366937
1.55800910889356e-14,5.78689097589036e-15,0.936793679367937
1.55800910889356e-14,5.78689097589036e-15,0.936893689368937
1.55800910889356e-14,5.78689097589036e-15,0.936993699369937
1.55800910889356e-14,5.78689097589036e-15,0.937093709370937
1.55800910889356e-14,5.78689097589036e-15,0.937193719371937
1.55800910889356e-14,5.78689097589036e-15,0.937293729372937
1.55800910889356e-14,5.78689097589036e-15,0.937393739373937
1.55800910889356e-14,5.78689097589036e-15,0.937493749374937
1.55800910889356e-14,5.78689097589036e-15,0.937593759375938
1.55800910889356e-14,5.78689097589036e-15,0.937693769376938
1.55800910889356e-14,5.78689097589036e-15,0.937793779377938
1.55800910889356e-14,5.78689097589036e-15,0.937893789378938
1.55800910889356e-14,5.78689097589036e-15,0.937993799379938
1.55800910889356e-14,5.78689097589036e-15,0.938093809380938
1.55800910889356e-14,5.78689097589036e-15,0.938193819381938
1.55800910889356e-14,5.78689097589036e-15,0.938293829382938
1.55800910889356e-14,5.78689097589036e-15,0.938393839383938
1.55800910889356e-14,5.78689097589036e-15,0.938493849384939
1.55800910889356e-14,5.78689097589036e-15,0.938593859385939
1.55800910889356e-14,5.78689097589036e-15,0.938693869386939
1.55800910889356e-14,5.78689097589036e-15,0.938793879387939
1.55800910889356e-14,5.78689097589036e-15,0.938893889388939
1.55800910889356e-14,5.78689097589036e-15,0.938993899389939
1.55800910889356e-14,5.78689097589036e-15,0.939093909390939
1.55800910889356e-14,5.78689097589036e-15,0.939193919391939
1.55800910889356e-14,5.78689097589036e-15,0.939293929392939
1.55800910889356e-14,5.78689097589036e-15,0.939393939393939
1.55800910889356e-14,5.78689097589036e-15,0.939493949394939
1.55800910889356e-14,5.78689097589036e-15,0.93959395939594
1.55800910889356e-14,5.78689097589036e-15,0.93969396939694
1.55800910889356e-14,5.78689097589036e-15,0.93979397939794
1.55800910889356e-14,5.78689097589036e-15,0.93989398939894
1.55800910889356e-14,5.78689097589036e-15,0.93999399939994
1.55800910889356e-14,5.78689097589036e-15,0.94009400940094
1.55800910889356e-14,5.78689097589036e-15,0.94019401940194
1.55800910889356e-14,5.78689097589036e-15,0.94029402940294
1.55800910889356e-14,5.78689097589036e-15,0.94039403940394
1.55800910889356e-14,5.78689097589036e-15,0.940494049404941
1.55800910889356e-14,5.78689097589036e-15,0.940594059405941
1.55800910889356e-14,5.78689097589036e-15,0.940694069406941
1.55800910889356e-14,5.78689097589036e-15,0.940794079407941
1.55800910889356e-14,5.78689097589036e-15,0.940894089408941
1.55800910889356e-14,5.78689097589036e-15,0.940994099409941
1.55800910889356e-14,5.78689097589036e-15,0.941094109410941
1.55800910889356e-14,5.78689097589036e-15,0.941194119411941
1.55800910889356e-14,5.78689097589036e-15,0.941294129412941
1.55800910889356e-14,5.78689097589036e-15,0.941394139413941
1.55800910889356e-14,5.78689097589036e-15,0.941494149414941
1.55800910889356e-14,5.78689097589036e-15,0.941594159415942
1.55800910889356e-14,5.78689097589036e-15,0.941694169416942
1.55800910889356e-14,5.78689097589036e-15,0.941794179417942
1.55800910889356e-14,5.78689097589036e-15,0.941894189418942
1.55800910889356e-14,5.78689097589036e-15,0.941994199419942
1.55800910889356e-14,5.78689097589036e-15,0.942094209420942
1.55800910889356e-14,5.78689097589036e-15,0.942194219421942
1.55800910889356e-14,5.78689097589036e-15,0.942294229422942
1.55800910889356e-14,5.78689097589036e-15,0.942394239423942
1.55800910889356e-14,5.78689097589036e-15,0.942494249424943
1.55800910889356e-14,5.78689097589036e-15,0.942594259425943
1.55800910889356e-14,5.78689097589036e-15,0.942694269426943
1.55800910889356e-14,5.78689097589036e-15,0.942794279427943
1.55800910889356e-14,5.78689097589036e-15,0.942894289428943
1.55800910889356e-14,5.78689097589036e-15,0.942994299429943
1.55800910889356e-14,5.78689097589036e-15,0.943094309430943
1.55800910889356e-14,5.78689097589036e-15,0.943194319431943
1.55800910889356e-14,5.78689097589036e-15,0.943294329432943
1.55800910889356e-14,5.78689097589036e-15,0.943394339433943
1.55800910889356e-14,5.78689097589036e-15,0.943494349434943
1.55800910889356e-14,5.78689097589036e-15,0.943594359435944
1.55800910889356e-14,5.78689097589036e-15,0.943694369436944
1.55800910889356e-14,5.78689097589036e-15,0.943794379437944
1.55800910889356e-14,5.78689097589036e-15,0.943894389438944
1.55800910889356e-14,5.78689097589036e-15,0.943994399439944
1.55800910889356e-14,5.78689097589036e-15,0.944094409440944
1.55800910889356e-14,5.78689097589036e-15,0.944194419441944
1.55800910889356e-14,5.78689097589036e-15,0.944294429442944
1.55800910889356e-14,5.78689097589036e-15,0.944394439443944
1.55800910889356e-14,5.78689097589036e-15,0.944494449444945
1.55800910889356e-14,5.78689097589036e-15,0.944594459445945
1.55800910889356e-14,5.78689097589036e-15,0.944694469446945
1.55800910889356e-14,5.78689097589036e-15,0.944794479447945
1.55800910889356e-14,5.78689097589036e-15,0.944894489448945
1.55800910889356e-14,5.78689097589036e-15,0.944994499449945
1.55800910889356e-14,5.78689097589036e-15,0.945094509450945
1.55800910889356e-14,5.78689097589036e-15,0.945194519451945
1.55800910889356e-14,5.78689097589036e-15,0.945294529452945
1.55800910889356e-14,5.78689097589036e-15,0.945394539453945
1.55800910889356e-14,5.78689097589036e-15,0.945494549454945
1.55800910889356e-14,5.78689097589036e-15,0.945594559455946
1.55800910889356e-14,5.78689097589036e-15,0.945694569456946
1.55800910889356e-14,5.78689097589036e-15,0.945794579457946
1.55800910889356e-14,5.78689097589036e-15,0.945894589458946
1.55800910889356e-14,5.78689097589036e-15,0.945994599459946
1.55800910889356e-14,5.78689097589036e-15,0.946094609460946
1.55800910889356e-14,5.78689097589036e-15,0.946194619461946
1.55800910889356e-14,5.78689097589036e-15,0.946294629462946
1.55800910889356e-14,5.78689097589036e-15,0.946394639463946
1.55800910889356e-14,5.78689097589036e-15,0.946494649464947
1.55800910889356e-14,5.78689097589036e-15,0.946594659465947
1.55800910889356e-14,5.78689097589036e-15,0.946694669466947
1.55800910889356e-14,5.78689097589036e-15,0.946794679467947
1.55800910889356e-14,5.78689097589036e-15,0.946894689468947
1.55800910889356e-14,5.78689097589036e-15,0.946994699469947
1.55800910889356e-14,5.78689097589036e-15,0.947094709470947
1.55800910889356e-14,5.78689097589036e-15,0.947194719471947
1.55800910889356e-14,5.78689097589036e-15,0.947294729472947
1.55800910889356e-14,5.78689097589036e-15,0.947394739473947
1.55800910889356e-14,5.78689097589036e-15,0.947494749474947
1.55800910889356e-14,5.78689097589036e-15,0.947594759475948
1.55800910889356e-14,5.78689097589036e-15,0.947694769476948
1.55800910889356e-14,5.78689097589036e-15,0.947794779477948
1.55800910889356e-14,5.78689097589036e-15,0.947894789478948
1.55800910889356e-14,5.78689097589036e-15,0.947994799479948
1.55800910889356e-14,5.78689097589036e-15,0.948094809480948
1.55800910889356e-14,5.78689097589036e-15,0.948194819481948
1.55800910889356e-14,5.78689097589036e-15,0.948294829482948
1.55800910889356e-14,5.78689097589036e-15,0.948394839483948
1.55800910889356e-14,5.78689097589036e-15,0.948494849484948
1.55800910889356e-14,5.78689097589036e-15,0.948594859485949
1.55800910889356e-14,5.78689097589036e-15,0.948694869486949
1.55800910889356e-14,5.78689097589036e-15,0.948794879487949
1.55800910889356e-14,5.78689097589036e-15,0.948894889488949
1.55800910889356e-14,5.78689097589036e-15,0.948994899489949
1.55800910889356e-14,5.78689097589036e-15,0.949094909490949
1.55800910889356e-14,5.78689097589036e-15,0.949194919491949
1.55800910889356e-14,5.78689097589036e-15,0.949294929492949
1.55800910889356e-14,5.78689097589036e-15,0.949394939493949
1.55800910889356e-14,5.78689097589036e-15,0.94949494949495
1.55800910889356e-14,5.78689097589036e-15,0.94959495949595
1.55800910889356e-14,5.78689097589036e-15,0.94969496949695
1.55800910889356e-14,5.78689097589036e-15,0.94979497949795
1.55800910889356e-14,5.78689097589036e-15,0.94989498949895
1.55800910889356e-14,5.78689097589036e-15,0.94999499949995
1.55800910889356e-14,5.78689097589036e-15,0.95009500950095
1.55800910889356e-14,5.78689097589036e-15,0.95019501950195
1.55800910889356e-14,5.78689097589036e-15,0.95029502950295
1.55800910889356e-14,5.78689097589036e-15,0.95039503950395
1.55800910889356e-14,5.78689097589036e-15,0.95049504950495
1.55800910889356e-14,5.78689097589036e-15,0.950595059505951
1.55800910889356e-14,5.78689097589036e-15,0.950695069506951
1.55800910889356e-14,5.78689097589036e-15,0.950795079507951
1.55800910889356e-14,5.78689097589036e-15,0.950895089508951
1.55800910889356e-14,5.78689097589036e-15,0.950995099509951
1.55800910889356e-14,5.78689097589036e-15,0.951095109510951
1.55800910889356e-14,5.78689097589036e-15,0.951195119511951
1.55800910889356e-14,5.78689097589036e-15,0.951295129512951
1.55800910889356e-14,5.78689097589036e-15,0.951395139513951
1.55800910889356e-14,5.78689097589036e-15,0.951495149514952
1.55800910889356e-14,5.78689097589036e-15,0.951595159515952
1.55800910889356e-14,5.78689097589036e-15,0.951695169516952
1.55800910889356e-14,5.78689097589036e-15,0.951795179517952
1.55800910889356e-14,5.78689097589036e-15,0.951895189518952
1.55800910889356e-14,5.78689097589036e-15,0.951995199519952
1.55800910889356e-14,5.78689097589036e-15,0.952095209520952
1.55800910889356e-14,5.78689097589036e-15,0.952195219521952
1.55800910889356e-14,5.78689097589036e-15,0.952295229522952
1.55800910889356e-14,5.78689097589036e-15,0.952395239523952
1.55800910889356e-14,5.78689097589036e-15,0.952495249524952
1.55800910889356e-14,5.78689097589036e-15,0.952595259525953
1.55800910889356e-14,5.78689097589036e-15,0.952695269526953
1.55800910889356e-14,5.78689097589036e-15,0.952795279527953
1.55800910889356e-14,5.78689097589036e-15,0.952895289528953
1.55800910889356e-14,5.78689097589036e-15,0.952995299529953
1.55800910889356e-14,5.78689097589036e-15,0.953095309530953
1.55800910889356e-14,5.78689097589036e-15,0.953195319531953
1.55800910889356e-14,5.78689097589036e-15,0.953295329532953
1.55800910889356e-14,5.78689097589036e-15,0.953395339533953
1.55800910889356e-14,5.78689097589036e-15,0.953495349534954
1.55800910889356e-14,5.78689097589036e-15,0.953595359535954
1.55800910889356e-14,5.78689097589036e-15,0.953695369536954
1.55800910889356e-14,5.78689097589036e-15,0.953795379537954
1.55800910889356e-14,5.78689097589036e-15,0.953895389538954
1.55800910889356e-14,5.78689097589036e-15,0.953995399539954
1.55800910889356e-14,5.78689097589036e-15,0.954095409540954
1.55800910889356e-14,5.78689097589036e-15,0.954195419541954
1.55800910889356e-14,5.78689097589036e-15,0.954295429542954
1.55800910889356e-14,5.78689097589036e-15,0.954395439543954
1.55800910889356e-14,5.78689097589036e-15,0.954495449544954
1.55800910889356e-14,5.78689097589036e-15,0.954595459545955
1.55800910889356e-14,5.78689097589036e-15,0.954695469546955
1.55800910889356e-14,5.78689097589036e-15,0.954795479547955
1.55800910889356e-14,5.78689097589036e-15,0.954895489548955
1.55800910889356e-14,5.78689097589036e-15,0.954995499549955
1.55800910889356e-14,5.78689097589036e-15,0.955095509550955
1.55800910889356e-14,5.78689097589036e-15,0.955195519551955
1.55800910889356e-14,5.78689097589036e-15,0.955295529552955
1.55800910889356e-14,5.78689097589036e-15,0.955395539553955
1.55800910889356e-14,5.78689097589036e-15,0.955495549554956
1.55800910889356e-14,5.78689097589036e-15,0.955595559555956
1.55800910889356e-14,5.78689097589036e-15,0.955695569556956
1.55800910889356e-14,5.78689097589036e-15,0.955795579557956
1.55800910889356e-14,5.78689097589036e-15,0.955895589558956
1.55800910889356e-14,5.78689097589036e-15,0.955995599559956
1.55800910889356e-14,5.78689097589036e-15,0.956095609560956
1.55800910889356e-14,5.78689097589036e-15,0.956195619561956
1.55800910889356e-14,5.78689097589036e-15,0.956295629562956
1.55800910889356e-14,5.78689097589036e-15,0.956395639563956
1.55800910889356e-14,5.78689097589036e-15,0.956495649564956
1.55800910889356e-14,5.78689097589036e-15,0.956595659565957
1.55800910889356e-14,5.78689097589036e-15,0.956695669566957
1.55800910889356e-14,5.78689097589036e-15,0.956795679567957
1.55800910889356e-14,5.78689097589036e-15,0.956895689568957
1.55800910889356e-14,5.78689097589036e-15,0.956995699569957
1.55800910889356e-14,5.78689097589036e-15,0.957095709570957
1.55800910889356e-14,5.78689097589036e-15,0.957195719571957
1.55800910889356e-14,5.78689097589036e-15,0.957295729572957
1.55800910889356e-14,5.78689097589036e-15,0.957395739573957
1.55800910889356e-14,5.78689097589036e-15,0.957495749574958
1.55800910889356e-14,5.78689097589036e-15,0.957595759575958
1.55800910889356e-14,5.78689097589036e-15,0.957695769576958
1.55800910889356e-14,5.78689097589036e-15,0.957795779577958
1.55800910889356e-14,5.78689097589036e-15,0.957895789578958
1.55800910889356e-14,5.78689097589036e-15,0.957995799579958
1.55800910889356e-14,5.78689097589036e-15,0.958095809580958
1.55800910889356e-14,5.78689097589036e-15,0.958195819581958
1.55800910889356e-14,5.78689097589036e-15,0.958295829582958
1.55800910889356e-14,5.78689097589036e-15,0.958395839583958
1.55800910889356e-14,5.78689097589036e-15,0.958495849584958
1.55800910889356e-14,5.78689097589036e-15,0.958595859585959
1.55800910889356e-14,5.78689097589036e-15,0.958695869586959
1.55800910889356e-14,5.78689097589036e-15,0.958795879587959
1.55800910889356e-14,5.78689097589036e-15,0.958895889588959
1.55800910889356e-14,5.78689097589036e-15,0.958995899589959
1.55800910889356e-14,5.78689097589036e-15,0.959095909590959
1.55800910889356e-14,5.78689097589036e-15,0.959195919591959
1.55800910889356e-14,5.78689097589036e-15,0.959295929592959
1.55800910889356e-14,5.78689097589036e-15,0.959395939593959
1.55800910889356e-14,5.78689097589036e-15,0.95949594959496
1.55800910889356e-14,5.78689097589036e-15,0.95959595959596
1.55800910889356e-14,5.78689097589036e-15,0.95969596959696
1.55800910889356e-14,5.78689097589036e-15,0.95979597959796
1.55800910889356e-14,5.78689097589036e-15,0.95989598959896
1.55800910889356e-14,5.78689097589036e-15,0.95999599959996
1.55800910889356e-14,5.78689097589036e-15,0.96009600960096
1.55800910889356e-14,5.78689097589036e-15,0.96019601960196
1.55800910889356e-14,5.78689097589036e-15,0.96029602960296
1.55800910889356e-14,5.78689097589036e-15,0.96039603960396
1.55800910889356e-14,5.78689097589036e-15,0.96049604960496
1.55800910889356e-14,5.78689097589036e-15,0.960596059605961
1.55800910889356e-14,5.78689097589036e-15,0.960696069606961
1.55800910889356e-14,5.78689097589036e-15,0.960796079607961
1.55800910889356e-14,5.78689097589036e-15,0.960896089608961
1.55800910889356e-14,5.78689097589036e-15,0.960996099609961
1.55800910889356e-14,5.78689097589036e-15,0.961096109610961
1.55800910889356e-14,5.78689097589036e-15,0.961196119611961
1.55800910889356e-14,5.78689097589036e-15,0.961296129612961
1.55800910889356e-14,5.78689097589036e-15,0.961396139613961
1.55800910889356e-14,5.78689097589036e-15,0.961496149614962
1.55800910889356e-14,5.78689097589036e-15,0.961596159615962
1.55800910889356e-14,5.78689097589036e-15,0.961696169616962
1.55800910889356e-14,5.78689097589036e-15,0.961796179617962
1.55800910889356e-14,5.78689097589036e-15,0.961896189618962
1.55800910889356e-14,5.78689097589036e-15,0.961996199619962
1.55800910889356e-14,5.78689097589036e-15,0.962096209620962
1.55800910889356e-14,5.78689097589036e-15,0.962196219621962
1.55800910889356e-14,5.78689097589036e-15,0.962296229622962
1.55800910889356e-14,5.78689097589036e-15,0.962396239623962
1.55800910889356e-14,5.78689097589036e-15,0.962496249624962
1.55800910889356e-14,5.78689097589036e-15,0.962596259625963
1.55800910889356e-14,5.78689097589036e-15,0.962696269626963
1.55800910889356e-14,5.78689097589036e-15,0.962796279627963
1.55800910889356e-14,5.78689097589036e-15,0.962896289628963
1.55800910889356e-14,5.78689097589036e-15,0.962996299629963
1.55800910889356e-14,5.78689097589036e-15,0.963096309630963
1.55800910889356e-14,5.78689097589036e-15,0.963196319631963
1.55800910889356e-14,5.78689097589036e-15,0.963296329632963
1.55800910889356e-14,5.78689097589036e-15,0.963396339633963
1.55800910889356e-14,5.78689097589036e-15,0.963496349634963
1.55800910889356e-14,5.78689097589036e-15,0.963596359635964
1.55800910889356e-14,5.78689097589036e-15,0.963696369636964
1.55800910889356e-14,5.78689097589036e-15,0.963796379637964
1.55800910889356e-14,5.78689097589036e-15,0.963896389638964
1.55800910889356e-14,5.78689097589036e-15,0.963996399639964
1.55800910889356e-14,5.78689097589036e-15,0.964096409640964
1.55800910889356e-14,5.78689097589036e-15,0.964196419641964
1.55800910889356e-14,5.78689097589036e-15,0.964296429642964
1.55800910889356e-14,5.78689097589036e-15,0.964396439643964
1.55800910889356e-14,5.78689097589036e-15,0.964496449644965
1.55800910889356e-14,5.78689097589036e-15,0.964596459645965
1.55800910889356e-14,5.78689097589036e-15,0.964696469646965
1.55800910889356e-14,5.78689097589036e-15,0.964796479647965
1.55800910889356e-14,5.78689097589036e-15,0.964896489648965
1.55800910889356e-14,5.78689097589036e-15,0.964996499649965
1.55800910889356e-14,5.78689097589036e-15,0.965096509650965
1.55800910889356e-14,5.78689097589036e-15,0.965196519651965
1.55800910889356e-14,5.78689097589036e-15,0.965296529652965
1.55800910889356e-14,5.78689097589036e-15,0.965396539653965
1.55800910889356e-14,5.78689097589036e-15,0.965496549654965
1.55800910889356e-14,5.78689097589036e-15,0.965596559655966
1.55800910889356e-14,5.78689097589036e-15,0.965696569656966
1.55800910889356e-14,5.78689097589036e-15,0.965796579657966
1.55800910889356e-14,5.78689097589036e-15,0.965896589658966
1.55800910889356e-14,5.78689097589036e-15,0.965996599659966
1.55800910889356e-14,5.78689097589036e-15,0.966096609660966
1.55800910889356e-14,5.78689097589036e-15,0.966196619661966
1.55800910889356e-14,5.78689097589036e-15,0.966296629662966
1.55800910889356e-14,5.78689097589036e-15,0.966396639663966
1.55800910889356e-14,5.78689097589036e-15,0.966496649664967
1.55800910889356e-14,5.78689097589036e-15,0.966596659665967
1.55800910889356e-14,5.78689097589036e-15,0.966696669666967
1.55800910889356e-14,5.78689097589036e-15,0.966796679667967
1.55800910889356e-14,5.78689097589036e-15,0.966896689668967
1.55800910889356e-14,5.78689097589036e-15,0.966996699669967
1.55800910889356e-14,5.78689097589036e-15,0.967096709670967
1.55800910889356e-14,5.78689097589036e-15,0.967196719671967
1.55800910889356e-14,5.78689097589036e-15,0.967296729672967
1.55800910889356e-14,5.78689097589036e-15,0.967396739673967
1.55800910889356e-14,5.78689097589036e-15,0.967496749674967
1.55800910889356e-14,5.78689097589036e-15,0.967596759675968
1.55800910889356e-14,5.78689097589036e-15,0.967696769676968
1.55800910889356e-14,5.78689097589036e-15,0.967796779677968
1.55800910889356e-14,5.78689097589036e-15,0.967896789678968
1.55800910889356e-14,5.78689097589036e-15,0.967996799679968
1.55800910889356e-14,5.78689097589036e-15,0.968096809680968
1.55800910889356e-14,5.78689097589036e-15,0.968196819681968
1.55800910889356e-14,5.78689097589036e-15,0.968296829682968
1.55800910889356e-14,5.78689097589036e-15,0.968396839683968
1.55800910889356e-14,5.78689097589036e-15,0.968496849684969
1.55800910889356e-14,5.78689097589036e-15,0.968596859685969
1.55800910889356e-14,5.78689097589036e-15,0.968696869686969
1.55800910889356e-14,5.78689097589036e-15,0.968796879687969
1.55800910889356e-14,5.78689097589036e-15,0.968896889688969
1.55800910889356e-14,5.78689097589036e-15,0.968996899689969
1.55800910889356e-14,5.78689097589036e-15,0.969096909690969
1.55800910889356e-14,5.78689097589036e-15,0.969196919691969
1.55800910889356e-14,5.78689097589036e-15,0.969296929692969
1.55800910889356e-14,5.78689097589036e-15,0.969396939693969
1.55800910889356e-14,5.78689097589036e-15,0.969496949694969
1.55800910889356e-14,5.78689097589036e-15,0.96959695969597
1.55800910889356e-14,5.78689097589036e-15,0.96969696969697
1.55800910889356e-14,5.78689097589036e-15,0.96979697969797
1.55800910889356e-14,5.78689097589036e-15,0.96989698969897
1.55800910889356e-14,5.78689097589036e-15,0.96999699969997
1.55800910889356e-14,5.78689097589036e-15,0.97009700970097
1.55800910889356e-14,5.78689097589036e-15,0.97019701970197
1.55800910889356e-14,5.78689097589036e-15,0.97029702970297
1.55800910889356e-14,5.78689097589036e-15,0.97039703970397
1.55800910889356e-14,5.78689097589036e-15,0.970497049704971
1.55800910889356e-14,5.78689097589036e-15,0.970597059705971
1.55800910889356e-14,5.78689097589036e-15,0.970697069706971
1.55800910889356e-14,5.78689097589036e-15,0.970797079707971
1.55800910889356e-14,5.78689097589036e-15,0.970897089708971
1.55800910889356e-14,5.78689097589036e-15,0.970997099709971
1.55800910889356e-14,5.78689097589036e-15,0.971097109710971
1.55800910889356e-14,5.78689097589036e-15,0.971197119711971
1.55800910889356e-14,5.78689097589036e-15,0.971297129712971
1.55800910889356e-14,5.78689097589036e-15,0.971397139713971
1.55800910889356e-14,5.78689097589036e-15,0.971497149714971
1.55800910889356e-14,5.78689097589036e-15,0.971597159715972
1.55800910889356e-14,5.78689097589036e-15,0.971697169716972
1.55800910889356e-14,5.78689097589036e-15,0.971797179717972
1.55800910889356e-14,5.78689097589036e-15,0.971897189718972
1.55800910889356e-14,5.78689097589036e-15,0.971997199719972
1.55800910889356e-14,5.78689097589036e-15,0.972097209720972
1.55800910889356e-14,5.78689097589036e-15,0.972197219721972
1.55800910889356e-14,5.78689097589036e-15,0.972297229722972
1.55800910889356e-14,5.78689097589036e-15,0.972397239723972
1.55800910889356e-14,5.78689097589036e-15,0.972497249724973
1.55800910889356e-14,5.78689097589036e-15,0.972597259725973
1.55800910889356e-14,5.78689097589036e-15,0.972697269726973
1.55800910889356e-14,5.78689097589036e-15,0.972797279727973
1.55800910889356e-14,5.78689097589036e-15,0.972897289728973
1.55800910889356e-14,5.78689097589036e-15,0.972997299729973
1.55800910889356e-14,5.78689097589036e-15,0.973097309730973
1.55800910889356e-14,5.78689097589036e-15,0.973197319731973
1.55800910889356e-14,5.78689097589036e-15,0.973297329732973
1.55800910889356e-14,5.78689097589036e-15,0.973397339733973
1.55800910889356e-14,5.78689097589036e-15,0.973497349734973
1.55800910889356e-14,5.78689097589036e-15,0.973597359735974
1.55800910889356e-14,5.78689097589036e-15,0.973697369736974
1.55800910889356e-14,5.78689097589036e-15,0.973797379737974
1.55800910889356e-14,5.78689097589036e-15,0.973897389738974
1.55800910889356e-14,5.78689097589036e-15,0.973997399739974
1.55800910889356e-14,5.78689097589036e-15,0.974097409740974
1.55800910889356e-14,5.78689097589036e-15,0.974197419741974
1.55800910889356e-14,5.78689097589036e-15,0.974297429742974
1.55800910889356e-14,5.78689097589036e-15,0.974397439743974
1.55800910889356e-14,5.78689097589036e-15,0.974497449744975
1.55800910889356e-14,5.78689097589036e-15,0.974597459745975
1.55800910889356e-14,5.78689097589036e-15,0.974697469746975
1.55800910889356e-14,5.78689097589036e-15,0.974797479747975
1.55800910889356e-14,5.78689097589036e-15,0.974897489748975
1.55800910889356e-14,5.78689097589036e-15,0.974997499749975
1.55800910889356e-14,5.78689097589036e-15,0.975097509750975
1.55800910889356e-14,5.78689097589036e-15,0.975197519751975
1.55800910889356e-14,5.78689097589036e-15,0.975297529752975
1.55800910889356e-14,5.78689097589036e-15,0.975397539753975
1.55800910889356e-14,5.78689097589036e-15,0.975497549754975
1.55800910889356e-14,5.78689097589036e-15,0.975597559755976
1.55800910889356e-14,5.78689097589036e-15,0.975697569756976
1.55800910889356e-14,5.78689097589036e-15,0.975797579757976
1.55800910889356e-14,5.78689097589036e-15,0.975897589758976
1.55800910889356e-14,5.78689097589036e-15,0.975997599759976
1.55800910889356e-14,5.78689097589036e-15,0.976097609760976
1.55800910889356e-14,5.78689097589036e-15,0.976197619761976
1.55800910889356e-14,5.78689097589036e-15,0.976297629762976
1.55800910889356e-14,5.78689097589036e-15,0.976397639763976
1.55800910889356e-14,5.78689097589036e-15,0.976497649764977
1.55800910889356e-14,5.78689097589036e-15,0.976597659765977
1.55800910889356e-14,5.78689097589036e-15,0.976697669766977
1.55800910889356e-14,5.78689097589036e-15,0.976797679767977
1.55800910889356e-14,5.78689097589036e-15,0.976897689768977
1.55800910889356e-14,5.78689097589036e-15,0.976997699769977
1.55800910889356e-14,5.78689097589036e-15,0.977097709770977
1.55800910889356e-14,5.78689097589036e-15,0.977197719771977
1.55800910889356e-14,5.78689097589036e-15,0.977297729772977
1.55800910889356e-14,5.78689097589036e-15,0.977397739773977
1.55800910889356e-14,5.78689097589036e-15,0.977497749774977
1.55800910889356e-14,5.78689097589036e-15,0.977597759775978
1.55800910889356e-14,5.78689097589036e-15,0.977697769776978
1.55800910889356e-14,5.78689097589036e-15,0.977797779777978
1.55800910889356e-14,5.78689097589036e-15,0.977897789778978
1.55800910889356e-14,5.78689097589036e-15,0.977997799779978
1.55800910889356e-14,5.78689097589036e-15,0.978097809780978
1.55800910889356e-14,5.78689097589036e-15,0.978197819781978
1.55800910889356e-14,5.78689097589036e-15,0.978297829782978
1.55800910889356e-14,5.78689097589036e-15,0.978397839783978
1.55800910889356e-14,5.78689097589036e-15,0.978497849784978
1.55800910889356e-14,5.78689097589036e-15,0.978597859785979
1.55800910889356e-14,5.78689097589036e-15,0.978697869786979
1.55800910889356e-14,5.78689097589036e-15,0.978797879787979
1.55800910889356e-14,5.78689097589036e-15,0.978897889788979
1.55800910889356e-14,5.78689097589036e-15,0.978997899789979
1.55800910889356e-14,5.78689097589036e-15,0.979097909790979
1.55800910889356e-14,5.78689097589036e-15,0.979197919791979
1.55800910889356e-14,5.78689097589036e-15,0.979297929792979
1.55800910889356e-14,5.78689097589036e-15,0.979397939793979
1.55800910889356e-14,5.78689097589036e-15,0.97949794979498
1.55800910889356e-14,5.78689097589036e-15,0.97959795979598
1.55800910889356e-14,5.78689097589036e-15,0.97969796979698
1.55800910889356e-14,5.78689097589036e-15,0.97979797979798
1.55800910889356e-14,5.78689097589036e-15,0.97989798979898
1.55800910889356e-14,5.78689097589036e-15,0.97999799979998
1.55800910889356e-14,5.78689097589036e-15,0.98009800980098
1.55800910889356e-14,5.78689097589036e-15,0.98019801980198
1.55800910889356e-14,5.78689097589036e-15,0.98029802980298
1.55800910889356e-14,5.78689097589036e-15,0.98039803980398
1.55800910889356e-14,5.78689097589036e-15,0.98049804980498
1.55800910889356e-14,5.78689097589036e-15,0.980598059805981
1.55800910889356e-14,5.78689097589036e-15,0.980698069806981
1.55800910889356e-14,5.78689097589036e-15,0.980798079807981
1.55800910889356e-14,5.78689097589036e-15,0.980898089808981
1.55800910889356e-14,5.78689097589036e-15,0.980998099809981
1.55800910889356e-14,5.78689097589036e-15,0.981098109810981
1.55800910889356e-14,5.78689097589036e-15,0.981198119811981
1.55800910889356e-14,5.78689097589036e-15,0.981298129812981
1.55800910889356e-14,5.78689097589036e-15,0.981398139813981
1.55800910889356e-14,5.78689097589036e-15,0.981498149814982
1.55800910889356e-14,5.78689097589036e-15,0.981598159815982
1.55800910889356e-14,5.78689097589036e-15,0.981698169816982
1.55800910889356e-14,5.78689097589036e-15,0.981798179817982
1.55800910889356e-14,5.78689097589036e-15,0.981898189818982
1.55800910889356e-14,5.78689097589036e-15,0.981998199819982
1.55800910889356e-14,5.78689097589036e-15,0.982098209820982
1.55800910889356e-14,5.78689097589036e-15,0.982198219821982
1.55800910889356e-14,5.78689097589036e-15,0.982298229822982
1.55800910889356e-14,5.78689097589036e-15,0.982398239823982
1.55800910889356e-14,5.78689097589036e-15,0.982498249824982
1.55800910889356e-14,5.78689097589036e-15,0.982598259825983
1.55800910889356e-14,5.78689097589036e-15,0.982698269826983
1.55800910889356e-14,5.78689097589036e-15,0.982798279827983
1.55800910889356e-14,5.78689097589036e-15,0.982898289828983
1.55800910889356e-14,5.78689097589036e-15,0.982998299829983
1.55800910889356e-14,5.78689097589036e-15,0.983098309830983
1.55800910889356e-14,5.78689097589036e-15,0.983198319831983
1.55800910889356e-14,5.78689097589036e-15,0.983298329832983
1.55800910889356e-14,5.78689097589036e-15,0.983398339833983
1.55800910889356e-14,5.78689097589036e-15,0.983498349834984
1.55800910889356e-14,5.78689097589036e-15,0.983598359835984
1.55800910889356e-14,5.78689097589036e-15,0.983698369836984
1.55800910889356e-14,5.78689097589036e-15,0.983798379837984
1.55800910889356e-14,5.78689097589036e-15,0.983898389838984
1.55800910889356e-14,5.78689097589036e-15,0.983998399839984
1.55800910889356e-14,5.78689097589036e-15,0.984098409840984
1.55800910889356e-14,5.78689097589036e-15,0.984198419841984
1.55800910889356e-14,5.78689097589036e-15,0.984298429842984
1.55800910889356e-14,5.78689097589036e-15,0.984398439843984
1.55800910889356e-14,5.78689097589036e-15,0.984498449844984
1.55800910889356e-14,5.78689097589036e-15,0.984598459845985
1.55800910889356e-14,5.78689097589036e-15,0.984698469846985
1.55800910889356e-14,5.78689097589036e-15,0.984798479847985
1.55800910889356e-14,5.78689097589036e-15,0.984898489848985
1.55800910889356e-14,5.78689097589036e-15,0.984998499849985
1.55800910889356e-14,5.78689097589036e-15,0.985098509850985
1.55800910889356e-14,5.78689097589036e-15,0.985198519851985
1.55800910889356e-14,5.78689097589036e-15,0.985298529852985
1.55800910889356e-14,5.78689097589036e-15,0.985398539853985
1.55800910889356e-14,5.78689097589036e-15,0.985498549854986
1.55800910889356e-14,5.78689097589036e-15,0.985598559855986
1.55800910889356e-14,5.78689097589036e-15,0.985698569856986
1.55800910889356e-14,5.78689097589036e-15,0.985798579857986
1.55800910889356e-14,5.78689097589036e-15,0.985898589858986
1.55800910889356e-14,5.78689097589036e-15,0.985998599859986
1.55800910889356e-14,5.78689097589036e-15,0.986098609860986
1.55800910889356e-14,5.78689097589036e-15,0.986198619861986
1.55800910889356e-14,5.78689097589036e-15,0.986298629862986
1.55800910889356e-14,5.78689097589036e-15,0.986398639863986
1.55800910889356e-14,5.78689097589036e-15,0.986498649864986
1.55800910889356e-14,5.78689097589036e-15,0.986598659865987
1.55800910889356e-14,5.78689097589036e-15,0.986698669866987
1.55800910889356e-14,5.78689097589036e-15,0.986798679867987
1.55800910889356e-14,5.78689097589036e-15,0.986898689868987
1.55800910889356e-14,5.78689097589036e-15,0.986998699869987
1.55800910889356e-14,5.78689097589036e-15,0.987098709870987
1.55800910889356e-14,5.78689097589036e-15,0.987198719871987
1.55800910889356e-14,5.78689097589036e-15,0.987298729872987
1.55800910889356e-14,5.78689097589036e-15,0.987398739873987
1.55800910889356e-14,5.78689097589036e-15,0.987498749874988
1.55800910889356e-14,5.78689097589036e-15,0.987598759875988
1.55800910889356e-14,5.78689097589036e-15,0.987698769876988
1.55800910889356e-14,5.78689097589036e-15,0.987798779877988
1.55800910889356e-14,5.78689097589036e-15,0.987898789878988
1.55800910889356e-14,5.78689097589036e-15,0.987998799879988
1.55800910889356e-14,5.78689097589036e-15,0.988098809880988
1.55800910889356e-14,5.78689097589036e-15,0.988198819881988
1.55800910889356e-14,5.78689097589036e-15,0.988298829882988
1.55800910889356e-14,5.78689097589036e-15,0.988398839883988
1.55800910889356e-14,5.78689097589036e-15,0.988498849884988
1.55800910889356e-14,5.78689097589036e-15,0.988598859885989
1.55800910889356e-14,5.78689097589036e-15,0.988698869886989
1.55800910889356e-14,5.78689097589036e-15,0.988798879887989
1.55800910889356e-14,5.78689097589036e-15,0.988898889888989
1.55800910889356e-14,5.78689097589036e-15,0.988998899889989
1.55800910889356e-14,5.78689097589036e-15,0.989098909890989
1.55800910889356e-14,5.78689097589036e-15,0.989198919891989
1.55800910889356e-14,5.78689097589036e-15,0.989298929892989
1.55800910889356e-14,5.78689097589036e-15,0.989398939893989
1.55800910889356e-14,5.78689097589036e-15,0.98949894989499
1.55800910889356e-14,5.78689097589036e-15,0.98959895989599
1.55800910889356e-14,5.78689097589036e-15,0.98969896989699
1.55800910889356e-14,5.78689097589036e-15,0.98979897989799
1.55800910889356e-14,5.78689097589036e-15,0.98989898989899
1.55800910889356e-14,5.78689097589036e-15,0.98999899989999
1.55800910889356e-14,5.78689097589036e-15,0.99009900990099
1.55800910889356e-14,5.78689097589036e-15,0.99019901990199
1.55800910889356e-14,5.78689097589036e-15,0.99029902990299
1.55800910889356e-14,5.78689097589036e-15,0.99039903990399
1.55800910889356e-14,5.78689097589036e-15,0.99049904990499
1.55800910889356e-14,5.78689097589036e-15,0.990599059905991
1.55800910889356e-14,5.78689097589036e-15,0.990699069906991
1.55800910889356e-14,5.78689097589036e-15,0.990799079907991
1.55800910889356e-14,5.78689097589036e-15,0.990899089908991
1.55800910889356e-14,5.78689097589036e-15,0.990999099909991
1.55800910889356e-14,5.78689097589036e-15,0.991099109910991
1.55800910889356e-14,5.78689097589036e-15,0.991199119911991
1.55800910889356e-14,5.78689097589036e-15,0.991299129912991
1.55800910889356e-14,5.78689097589036e-15,0.991399139913991
1.55800910889356e-14,5.78689097589036e-15,0.991499149914992
1.55800910889356e-14,5.78689097589036e-15,0.991599159915992
1.55800910889356e-14,5.78689097589036e-15,0.991699169916992
1.55800910889356e-14,5.78689097589036e-15,0.991799179917992
1.55800910889356e-14,5.78689097589036e-15,0.991899189918992
1.55800910889356e-14,5.78689097589036e-15,0.991999199919992
1.55800910889356e-14,5.78689097589036e-15,0.992099209920992
1.55800910889356e-14,5.78689097589036e-15,0.992199219921992
1.55800910889356e-14,5.78689097589036e-15,0.992299229922992
1.55800910889356e-14,5.78689097589036e-15,0.992399239923992
1.55800910889356e-14,5.78689097589036e-15,0.992499249924992
1.55800910889356e-14,5.78689097589036e-15,0.992599259925993
1.55800910889356e-14,5.78689097589036e-15,0.992699269926993
1.55800910889356e-14,5.78689097589036e-15,0.992799279927993
1.55800910889356e-14,5.78689097589036e-15,0.992899289928993
1.55800910889356e-14,5.78689097589036e-15,0.992999299929993
1.55800910889356e-14,5.78689097589036e-15,0.993099309930993
1.55800910889356e-14,5.78689097589036e-15,0.993199319931993
1.55800910889356e-14,5.78689097589036e-15,0.993299329932993
1.55800910889356e-14,5.78689097589036e-15,0.993399339933993
1.55800910889356e-14,5.78689097589036e-15,0.993499349934993
1.55800910889356e-14,5.78689097589036e-15,0.993599359935994
1.55800910889356e-14,5.78689097589036e-15,0.993699369936994
1.55800910889356e-14,5.78689097589036e-15,0.993799379937994
1.55800910889356e-14,5.78689097589036e-15,0.993899389938994
1.55800910889356e-14,5.78689097589036e-15,0.993999399939994
1.55800910889356e-14,5.78689097589036e-15,0.994099409940994
1.55800910889356e-14,5.78689097589036e-15,0.994199419941994
1.55800910889356e-14,5.78689097589036e-15,0.994299429942994
1.55800910889356e-14,5.78689097589036e-15,0.994399439943994
1.55800910889356e-14,5.78689097589036e-15,0.994499449944995
1.55800910889356e-14,5.78689097589036e-15,0.994599459945995
1.55800910889356e-14,5.78689097589036e-15,0.994699469946995
1.55800910889356e-14,5.78689097589036e-15,0.994799479947995
1.55800910889356e-14,5.78689097589036e-15,0.994899489948995
1.55800910889356e-14,5.78689097589036e-15,0.994999499949995
1.55800910889356e-14,5.78689097589036e-15,0.995099509950995
1.55800910889356e-14,5.78689097589036e-15,0.995199519951995
1.55800910889356e-14,5.78689097589036e-15,0.995299529952995
1.55800910889356e-14,5.78689097589036e-15,0.995399539953995
1.55800910889356e-14,5.78689097589036e-15,0.995499549954995
1.55800910889356e-14,5.78689097589036e-15,0.995599559955996
1.55800910889356e-14,5.78689097589036e-15,0.995699569956996
1.55800910889356e-14,5.78689097589036e-15,0.995799579957996
1.55800910889356e-14,5.78689097589036e-15,0.995899589958996
1.55800910889356e-14,5.78689097589036e-15,0.995999599959996
1.55800910889356e-14,5.78689097589036e-15,0.996099609960996
1.55800910889356e-14,5.78689097589036e-15,0.996199619961996
1.55800910889356e-14,5.78689097589036e-15,0.996299629962996
1.55800910889356e-14,5.78689097589036e-15,0.996399639963996
1.55800910889356e-14,5.78689097589036e-15,0.996499649964997
1.55800910889356e-14,5.78689097589036e-15,0.996599659965997
1.55800910889356e-14,5.78689097589036e-15,0.996699669966997
1.55800910889356e-14,5.78689097589036e-15,0.996799679967997
1.55800910889356e-14,5.78689097589036e-15,0.996899689968997
1.55800910889356e-14,5.78689097589036e-15,0.996999699969997
1.55800910889356e-14,5.78689097589036e-15,0.997099709970997
1.55800910889356e-14,5.78689097589036e-15,0.997199719971997
1.55800910889356e-14,5.78689097589036e-15,0.997299729972997
1.55800910889356e-14,5.78689097589036e-15,0.997399739973997
1.55800910889356e-14,5.78689097589036e-15,0.997499749974997
1.55800910889356e-14,5.78689097589036e-15,0.997599759975998
1.55800910889356e-14,5.78689097589036e-15,0.997699769976998
1.55800910889356e-14,5.78689097589036e-15,0.997799779977998
1.55800910889356e-14,5.78689097589036e-15,0.997899789978998
1.55800910889356e-14,5.78689097589036e-15,0.997999799979998
1.55800910889356e-14,5.78689097589036e-15,0.998099809980998
1.55800910889356e-14,5.78689097589036e-15,0.998199819981998
1.55800910889356e-14,5.78689097589036e-15,0.998299829982998
1.55800910889356e-14,5.78689097589036e-15,0.998399839983998
1.55800910889356e-14,5.78689097589036e-15,0.998499849984999
1.55800910889356e-14,5.78689097589036e-15,0.998599859985999
1.55800910889356e-14,5.78689097589036e-15,0.998699869986999
1.55800910889356e-14,5.78689097589036e-15,0.998799879987999
1.55800910889356e-14,5.78689097589036e-15,0.998899889988999
1.55800910889356e-14,5.78689097589036e-15,0.998999899989999
1.55800910889356e-14,5.78689097589036e-15,0.999099909990999
1.55800910889356e-14,5.78689097589036e-15,0.999199919991999
1.55800910889356e-14,5.78689097589036e-15,0.999299929992999
1.55800910889356e-14,5.78689097589036e-15,0.999399939993999
1.55800910889356e-14,5.78689097589036e-15,0.999499949994999
1.55800910889356e-14,5.78689097589036e-15,0.999599959996
1.55800910889356e-14,5.78689097589036e-15,0.999699969997
1.55800910889356e-14,5.78689097589036e-15,0.999799979998
1.55800910889356e-14,5.78689097589036e-15,0.999899989999
1.55800910889356e-14,5.78689097589036e-15,1


==> plots/1e-8_p2_path.csv <==
5.52149953957761e-07,-9.66937584580128e-06,0
5.52149953957761e-07,-9.66937584580128e-06,0.0001000100010001
5.52149953957761e-07,-9.66937584580128e-06,0.0002000200020002
5.52149953957761e-07,-9.66937584580128e-06,0.0003000300030003
5.52149953957761e-07,-9.66937584580128e-06,0.0004000400040004
5.52149953957761e-07,-9.66937584580128e-06,0.0005000500050005
5.52149953957761e-07,-9.66937584580128e-06,0.0006000600060006
5.52149953957761e-07,-9.66937584580128e-06,0.0007000700070007
5.52149953957761e-07,-9.66937584580128e-06,0.0008000800080008
5.52149953957761e-07,-9.66937584580128e-06,0.0009000900090009
5.52149953957761e-07,-9.66937584580128e-06,0.001000100010001
5.52149953957761e-07,-9.66937584580128e-06,0.0011001100110011
5.52149953957761e-07,-9.66937584580128e-06,0.0012001200120012
5.52149953957761e-07,-9.66937584580128e-06,0.0013001300130013
5.52149953957761e-07,-9.66937584580128e-06,0.0014001400140014
5.52149953957761e-07,-9.66937584580128e-06,0.0015001500150015
5.52149953957761e-07,-9.66937584580128e-06,0.0016001600160016
5.52149953957761e-07,-9.66937584580128e-06,0.0017001700170017
5.52149953957761e-07,-9.66937584580128e-06,0.0018001800180018
5.52149953957761e-07,-9.66937584580128e-06,0.0019001900190019
5.52149953957761e-07,-9.66937584580128e-06,0.002000200020002
5.52149953957761e-07,-9.66937584580128e-06,0.0021002100210021
5.52149953957761e-07,-9.66937584580128e-06,0.0022002200220022
5.52149953957761e-07,-9.66937584580128e-06,0.0023002300230023
5.52149953957761e-07,-9.66937584580128e-06,0.0024002400240024
5.52149953957761e-07,-9.66937584580128e-06,0.0025002500250025
5.52149953957761e-07,-9.66937584580128e-06,0.0026002600260026
5.52149953957761e-07,-9.66937584580128e-06,0.0027002700270027
5.52149953957761e-07,-9.66937584580128e-06,0.0028002800280028
5.52149953957761e-07,-9.66937584580128e-06,0.0029002900290029
5.52149953957761e-07,-9.66937584580128e-06,0.003000300030003
5.52149953957761e-07,-9.66937584580128e-06,0.0031003100310031
5.52149953957761e-07,-9.66937584580128e-06,0.0032003200320032
5.52149953957761e-07,-9.66937584580128e-06,0.0033003300330033
5.52149953957761e-07,-9.66937584580128e-06,0.0034003400340034
5.52149953957761e-07,-9.66937584580128e-06,0.0035003500350035
5.52149953957761e-07,-9.66937584580128e-06,0.0036003600360036
5.52149953957761e-07,-9.66937584580128e-06,0.0037003700370037
5.52149953957761e-07,-9.66937584580128e-06,0.0038003800380038
5.52149953957761e-07,-9.66937584580128e-06,0.0039003900390039
5.52144607909172e-07,-9.66927747904142e-06,0.004000400040004
5.52132846720982e-07,-9.66908074552169e-06,0.0041004100410041
5.52122154623804e-07,-9.66888615048075e-06,0.0042004200420042
5.52111462675008e-07,-9.66869262467921e-06,0.0043004300430043
5.52099701338436e-07,-9.66850230629909e-06,0.0044004400440044
5.5208900938964e-07,-9.66831305730674e-06,0.0045004500450045
5.52078317292462e-07,-9.6681248774054e-06,0.0046004600460046
5.52068694434678e-07,-9.66793990522225e-06,0.0047004700470047
5.52058002485882e-07,-9.66775600213011e-06,0.0048004800480048
5.52047310388704e-07,-9.66757423751676e-06,0.0049004900490049
5.5203768753092e-07,-9.66739461138219e-06,0.005000500050005
5.52026995582124e-07,-9.66721712357803e-06,0.0051005100510051
5.5201737272434e-07,-9.66704070486489e-06,0.0052005200520052
5.52006680627162e-07,-9.66686535553952e-06,0.0053005300530053
5.51997057769378e-07,-9.66669321378395e-06,0.0054005400540054
5.51987434911595e-07,-9.66652214111939e-06,0.0055005500550055
5.51977812202193e-07,-9.66635213769423e-06,0.0056005600560056
5.51968189344409e-07,-9.66618427274786e-06,0.0057005700570057
5.51958566486625e-07,-9.66601854613189e-06,0.0058005800580058
5.51950012868235e-07,-9.66585495799471e-06,0.0059005900590059
5.51940390010451e-07,-9.66569136985753e-06,0.006000600060006
5.51930767152668e-07,-9.66553098929015e-06,0.0061006100610061
5.51922213534278e-07,-9.66537167796217e-06,0.0062006200620062
5.51912590676494e-07,-9.66521343587358e-06,0.0063006300630063
5.51904037058105e-07,-9.66505733211539e-06,0.0064006400640064
5.51895483439715e-07,-9.6649022975966e-06,0.0065006500650065
5.51886929821325e-07,-9.66474940140822e-06,0.0066006600660066
5.51878376202936e-07,-9.66459757445923e-06,0.0067006700670067
5.51869822584546e-07,-9.66444681674964e-06,0.0068006800680068
5.51861268966156e-07,-9.66429819751883e-06,0.0069006900690069
5.51852715347767e-07,-9.66415171647005e-06,0.007000700070007
5.51844161729377e-07,-9.66400630480904e-06,0.0071007100710071
5.51836677202e-07,-9.66386196238743e-06,0.0072007200720072
5.5182812358361e-07,-9.66371868905683e-06,0.0073007300730073
5.51819569965221e-07,-9.66357755420502e-06,0.0074007400740074
5.51812085586225e-07,-9.66343748844422e-06,0.0075007500750075
5.51804601207229e-07,-9.66329956116221e-06,0.0076007600760076
5.5179604758884e-07,-9.6631616338802e-06,0.0077007700770077
5.51788563061463e-07,-9.66302584507698e-06,0.0078007800780078
5.51781078682467e-07,-9.66289219460416e-06,0.0079007900790079
5.51773594303472e-07,-9.66275854413135e-06,0.008000800080008
5.51766109776094e-07,-9.66262703213732e-06,0.0081008100810081
5.51758625397099e-07,-9.66249658923431e-06,0.0082008200820082
5.51751141018103e-07,-9.66236721557069e-06,0.0083008300830083
5.51743656490726e-07,-9.66223998038585e-06,0.0084008400840084
5.51736172111731e-07,-9.66211274505264e-06,0.0085008500850085
5.51729756823747e-07,-9.66198764819821e-06,0.0086008600860086
5.51722272444752e-07,-9.66186362058318e-06,0.0087008700870087
5.51715857305151e-07,-9.66174066220754e-06,0.0088008800880088
5.51708372777773e-07,-9.66161877292292e-06,0.0089008900890089
5.51701957638172e-07,-9.66149902211708e-06,0.009000900090009
5.51694473110795e-07,-9.66137927131125e-06,0.0091009100910091
5.51688057971193e-07,-9.6612616589842e-06,0.0092009200920092
5.5168164268321e-07,-9.66114511574816e-06,0.0093009300930093
5.51675227543609e-07,-9.66102964175152e-06,0.0094009400940094
5.51668812255626e-07,-9.66091523699427e-06,0.0095009500950095
5.51662397116024e-07,-9.66080190132804e-06,0.0096009600960096
5.51655981828041e-07,-9.66068963504958e-06,0.0097009700970097
5.51649566540058e-07,-9.66057843786213e-06,0.0098009800980098
5.51643151400457e-07,-9.66046830976569e-06,0.0099009900990099
5.51636736112474e-07,-9.66035925105703e-06,0.01000100010001
5.51630320972872e-07,-9.66025233067878e-06,0.0101010101010101
5.51624974924283e-07,-9.66014541030053e-06,0.0102010201020102
5.516185596363e-07,-9.66003955916167e-06,0.0103010301030103
5.51613213736093e-07,-9.65993477711383e-06,0.0104010401040104
5.5160679844811e-07,-9.65983106445376e-06,0.0105010501050105
5.51601452399521e-07,-9.65972949012409e-06,0.0106010601060106
5.5159503725992e-07,-9.65962791564605e-06,0.0107010701070107
5.51589691211331e-07,-9.65952741055578e-06,0.0108010801080108
5.51584345162742e-07,-9.65942797455652e-06,0.0109010901090109
5.5157793002314e-07,-9.65932960794504e-06,0.011001100110011
5.51572583974551e-07,-9.65923124118518e-06,0.0111011101110111
5.51567237925962e-07,-9.65913501275572e-06,0.0112011201120112
5.51561891877373e-07,-9.65903985371404e-06,0.0113011301130113
5.51556545828784e-07,-9.65894469452398e-06,0.0114011401140114
5.51551199928577e-07,-9.6588516738127e-06,0.0115011501150115
5.51545853879988e-07,-9.65875865310143e-06,0.0116011601160116
5.51540507831399e-07,-9.65866670162955e-06,0.0117011701170117
5.5153516178281e-07,-9.65857581924869e-06,0.0118011801180118
5.51529815734221e-07,-9.65848600610721e-06,0.0119011901190119
5.51525538925026e-07,-9.65839726220513e-06,0.012001200120012
5.51520193024819e-07,-9.65830958754245e-06,0.0121012101210121
5.5151484697623e-07,-9.65822191287976e-06,0.0122012201220122
5.51510570167035e-07,-9.65813530730809e-06,0.0123012301230123
5.51505224118446e-07,-9.65804977112419e-06,0.0124012401240124
5.51500947309252e-07,-9.65796530403131e-06,0.0125012501250125
5.51495601260663e-07,-9.65788190602944e-06,0.0126012601260126
5.51491324451468e-07,-9.65779850817595e-06,0.0127012701270127
5.51485978402879e-07,-9.65771617956185e-06,0.0128012801280128
5.51481701593684e-07,-9.65763492003877e-06,0.0129012901290129
5.51477424784489e-07,-9.65755472975508e-06,0.013001300130013
5.51473147975294e-07,-9.65747453947139e-06,0.0131013101310131
5.51467801926705e-07,-9.65739648766649e-06,0.0132013201320132
5.51463525117511e-07,-9.65731843571321e-06,0.0133013301330133
5.51459248308316e-07,-9.65724038390831e-06,0.0134013401340134
5.51454971499121e-07,-9.65716447043381e-06,0.0135013501350135
5.51450694689926e-07,-9.65708855695932e-06,0.0136013601360136
5.51446417880731e-07,-9.65701264348482e-06,0.0137013701370137
5.51442141071536e-07,-9.65693886848912e-06,0.0138013801380138
5.51437864262342e-07,-9.65686509334503e-06,0.0139013901390139
5.51433587453147e-07,-9.65679238744033e-06,0.014001400140014
5.51429310643952e-07,-9.65672075092342e-06,0.0141014101410141
5.51426103074151e-07,-9.65664911425812e-06,0.0142014201420142
5.51421826264956e-07,-9.65657854683221e-06,0.0143014301430143
5.51417549455762e-07,-9.65650797925792e-06,0.0144014401440144
5.51413272646567e-07,-9.65643955031081e-06,0.0145014501450145
5.51410064928384e-07,-9.65637112121531e-06,0.0146014601460146
5.5140578811919e-07,-9.65630269226819e-06,0.0147014701470147
5.51402580549389e-07,-9.65623533241209e-06,0.0148014801480148
5.51398303740194e-07,-9.65616904179538e-06,0.0149014901490149
5.51395096170393e-07,-9.65610275117866e-06,0.015001500150015
5.51390819361199e-07,-9.65603752965297e-06,0.0151015101510151
5.51387611643016e-07,-9.65597337751504e-06,0.0152015201520152
5.51383334833821e-07,-9.65590922522874e-06,0.0153015301530153
5.51380127264021e-07,-9.65584614218183e-06,0.0154015401540154
5.5137691969422e-07,-9.65578412837431e-06,0.0155015501550155
5.51372642885025e-07,-9.6557221145668e-06,0.0156015601560156
5.51369435315224e-07,-9.65566010075928e-06,0.0157015701570157
5.51366227597042e-07,-9.65559915619116e-06,0.0158015801580158
5.51363020027241e-07,-9.65553928071405e-06,0.0159015901590159
5.51358743218046e-07,-9.65547940538532e-06,0.016001600160016
5.51355535648246e-07,-9.65542059914761e-06,0.0161016101610161
5.51352327930063e-07,-9.65536286214929e-06,0.0162016201620162
5.51349120360263e-07,-9.65530512515097e-06,0.0163016301630163
5.51345912790462e-07,-9.65524738815265e-06,0.0164016401640164
5.51342705220661e-07,-9.65519072039372e-06,0.0165016501650165
5.51339497502479e-07,-9.6551351217258e-06,0.0166016601660166
5.51336289932678e-07,-9.65507952320627e-06,0.0167016701670167
5.51333082362878e-07,-9.65502392453836e-06,0.0168016801680168
5.51329874644695e-07,-9.65497046434923e-06,0.0169016901690169
5.51326667074894e-07,-9.65491593506909e-06,0.017001700170017
5.51324528744488e-07,-9.65486247487997e-06,0.0171017101710171
5.51321321026305e-07,-9.65481008393024e-06,0.0172017201720172
5.51318113456505e-07,-9.65475769283212e-06,0.0173017301730173
5.51314905886704e-07,-9.65470637112178e-06,0.0174017401740174
5.51312767407916e-07,-9.65465504926306e-06,0.0175017501750175
5.51309559838115e-07,-9.65460372755272e-06,0.0176017601760176
5.51306352268315e-07,-9.6545534749334e-06,0.0177017701770177
5.51303144550132e-07,-9.65450429155347e-06,0.0178017801780178
5.51301006219725e-07,-9.65445510817354e-06,0.0179017901790179
5.51297798649925e-07,-9.65440592494199e-06,0.018001800180018
5.51295660171136e-07,-9.65435781065307e-06,0.0181018101810181
5.51292452601336e-07,-9.65431076575193e-06,0.0182018201820182
5.51290314122547e-07,-9.65426265161139e-06,0.0183018301830183
5.51287106552747e-07,-9.65421667580126e-06,0.0184018401840184
5.5128496822234e-07,-9.65416963090011e-06,0.0185018501850185
5.51281760504158e-07,-9.65412365508998e-06,0.0186018601860186
5.51279622173751e-07,-9.65407874851925e-06,0.0187018701870187
5.51276414455569e-07,-9.65403384194851e-06,0.0188018801880188
5.51274276125162e-07,-9.65398893537777e-06,0.0189018901890189
5.51272137646374e-07,-9.65394509804643e-06,0.019001900190019
5.51268930076573e-07,-9.65390126071509e-06,0.0191019101910191
5.51266791746167e-07,-9.65385849262314e-06,0.0192019201920192
5.51264653267379e-07,-9.65381572438281e-06,0.0193019301930193
5.51262514936972e-07,-9.65377295629086e-06,0.0194019401940194
5.5125930721879e-07,-9.65373125728993e-06,0.0195019501950195
5.51257168888383e-07,-9.65368955843737e-06,0.0196019601960196
5.51255030409595e-07,-9.65364892867583e-06,0.0197019701970197
5.51252892079188e-07,-9.65360829891429e-06,0.0198019801980198
5.512507536004e-07,-9.65356766915275e-06,0.0199019901990199
5.51248615269993e-07,-9.6535281086306e-06,0.02000200020002
5.51245407551811e-07,-9.65348854810845e-06,0.0201020102010201
5.51243269221404e-07,-9.6534500568257e-06,0.0202020202020202
5.51241130742616e-07,-9.65341049630355e-06,0.0203020302030203
5.5123899241221e-07,-9.65337307411181e-06,0.0204020402040204
5.51236853933421e-07,-9.65333458282906e-06,0.0205020502050205
5.51234715603015e-07,-9.65329716063732e-06,0.0206020602060206
5.51232577124227e-07,-9.65325973844557e-06,0.0207020702070207
5.5123043879382e-07,-9.65322338564161e-06,0.0208020802080208
5.51228300315032e-07,-9.65318703268926e-06,0.0209020902090209
5.51226161984625e-07,-9.65315067973692e-06,0.021002100210021
5.51225092745231e-07,-9.65311539602396e-06,0.0211021102110211
5.51222954266443e-07,-9.65308011231101e-06,0.0212021202120212
5.51220815936036e-07,-9.65304482859806e-06,0.0213021302130213
5.51218677457248e-07,-9.65301061397612e-06,0.0214021402140214
5.51216539126841e-07,-9.65297639950256e-06,0.0215021502150215
5.51214400648053e-07,-9.652942185029e-06,0.0216021602160216
5.51213331557041e-07,-9.65290903964645e-06,0.0217021702170217
5.51211193078252e-07,-9.65287589441229e-06,0.0218021802180218
5.51209054747846e-07,-9.65284274902974e-06,0.0219021902190219
5.51206916269058e-07,-9.65280960379558e-06,0.022002200220022
5.51205847029663e-07,-9.65277752765243e-06,0.0221022102210221
5.51203708699257e-07,-9.65274545150927e-06,0.0222022202220222
5.51201570220469e-07,-9.65271444460552e-06,0.0223022302230223
5.51200501129456e-07,-9.65268236846237e-06,0.0224022402240224
5.51198362650668e-07,-9.65265136155861e-06,0.0225022502250225
5.5119622417188e-07,-9.65262142389424e-06,0.0226022602260226
5.51195155080867e-07,-9.65259041699049e-06,0.0227022702270227
5.51193016602079e-07,-9.65256047932612e-06,0.0228022802280228
5.51190878271672e-07,-9.65253054166176e-06,0.0229022902290229
5.51189809032278e-07,-9.65250167308841e-06,0.023002300230023
5.5118767055349e-07,-9.65247173542404e-06,0.0231023102310231
5.51186601462478e-07,-9.65244286685069e-06,0.0232023202320232
5.51184462983689e-07,-9.65241506751673e-06,0.0233023302330233
5.51183393744295e-07,-9.65238619909176e-06,0.0234023402340234
5.51181255413889e-07,-9.65235839975781e-06,0.0235023502350235
5.51180186174494e-07,-9.65233060057223e-06,0.0236023602360236
5.51178047844088e-07,-9.65230280123827e-06,0.0237023702370237
5.51176978604694e-07,-9.65227607114371e-06,0.0238023802380238
5.51174840125905e-07,-9.65224934104915e-06,0.0239023902390239
5.51173771034893e-07,-9.65222261095458e-06,0.024002400240024
5.51172701795499e-07,-9.65219588086002e-06,0.0241024102410241
5.51170563316711e-07,-9.65217022000485e-06,0.0242024202420242
5.51169494225698e-07,-9.6521445590013e-06,0.0243024302430243
5.51168424986304e-07,-9.65211889814613e-06,0.0244024402440244
5.51166286507516e-07,-9.65209323729096e-06,0.0245024502450245
5.51165217268122e-07,-9.6520675764358e-06,0.0246024602460246
5.51164148177109e-07,-9.65204298467164e-06,0.0247024702470247
5.51162009698321e-07,-9.65201839305586e-06,0.0248024802480248
5.51160940458927e-07,-9.65199380129171e-06,0.0249024902490249
5.51159871367915e-07,-9.65197027891533e-06,0.025002500250025
5.51157732889126e-07,-9.65194675639056e-06,0.0251025102510251
5.51156663649732e-07,-9.65192216462641e-06,0.0252025202520252
5.5115559455872e-07,-9.65189971134104e-06,0.0253025302530253
5.51154525319326e-07,-9.65187618896466e-06,0.0254025402540254
5.51152386840537e-07,-9.65185373567929e-06,0.0255025502550255
5.51151317749525e-07,-9.65183021315453e-06,0.0256025602560256
5.51150248510131e-07,-9.65180775986916e-06,0.0257025702570257
5.51149179270737e-07,-9.65178530658379e-06,0.0258025802580258
5.51148110031342e-07,-9.65176392253782e-06,0.0259025902590259
5.51145971700936e-07,-9.65174146925245e-06,0.026002600260026
5.51144902461542e-07,-9.65172008520648e-06,0.0261026102610261
5.51143833222148e-07,-9.6516987011605e-06,0.0262026202620262
5.51142764131135e-07,-9.65167838620554e-06,0.0263026302630263
5.51141694891741e-07,-9.65165700215956e-06,0.0264026402640264
5.51140625652347e-07,-9.65163668735299e-06,0.0265026502650265
5.51139556412953e-07,-9.65161530315863e-06,0.0266026602660266
5.51138487173559e-07,-9.65159498835205e-06,0.0267026702670267
5.51137418082546e-07,-9.65157574263648e-06,0.0268026802680268
5.51136348843152e-07,-9.6515554278299e-06,0.0269026902690269
5.51135279603758e-07,-9.65153511302332e-06,0.027002700270027
5.51133141273351e-07,-9.65151586730775e-06,0.0271027102710271
5.51132072033957e-07,-9.65149662159219e-06,0.0272027202720272
5.51131002794563e-07,-9.651477376025e-06,0.0273027302730273
5.51129933555169e-07,-9.65145919954883e-06,0.0274027402740274
5.51128864464157e-07,-9.65143995383326e-06,0.0275027502750275
5.51127795224762e-07,-9.65142177735709e-06,0.0276027602760276
5.51126725985368e-07,-9.65140253164152e-06,0.0277027702770277
5.51125656745974e-07,-9.65138435516534e-06,0.0278027802780278
5.51125656745974e-07,-9.65136724792856e-06,0.0279027902790279
5.51124587654962e-07,-9.65134907145239e-06,0.028002800280028
5.51123518415568e-07,-9.65133089497622e-06,0.0281028102810281
5.51122449176173e-07,-9.65131378773944e-06,0.0282028202820282
5.51121379936779e-07,-9.65129668050266e-06,0.0283028302830283
5.51120310845767e-07,-9.65127957326588e-06,0.0284028402840284
5.51119241606373e-07,-9.6512624660291e-06,0.0285028502850285
5.51118172366979e-07,-9.65124535879232e-06,0.0286028602860286
5.51117103127584e-07,-9.65122932064656e-06,0.0287028702870287
5.51116034036572e-07,-9.65121221340978e-06,0.0288028802880288
5.51114964797178e-07,-9.65119617541239e-06,0.0289028902890289
5.51114964797178e-07,-9.65118013726662e-06,0.029002900290029
5.51113895557784e-07,-9.65116409926924e-06,0.0291029102910291
5.5111282631839e-07,-9.65114806127185e-06,0.0292029202920292
5.51111757078995e-07,-9.65113309236548e-06,0.0293029302930293
5.51110687987983e-07,-9.6511170543681e-06,0.0294029402940294
5.51109618748589e-07,-9.65110208546172e-06,0.0295029502950295
5.51109618748589e-07,-9.65108711655535e-06,0.0296029602960296
5.51108549509195e-07,-9.65107214779736e-06,0.0297029702970297
5.51107480269801e-07,-9.65105717889099e-06,0.0298029802980298
5.51106411178788e-07,-9.65104220998461e-06,0.0299029902990299
5.51105341939394e-07,-9.65102724122662e-06,0.03000300030003
5.51105341939394e-07,-9.65101334155964e-06,0.0301030103010301
5.511042727e-07,-9.65099837265327e-06,0.0302030203020302
5.51103203460606e-07,-9.65098447298629e-06,0.0303030303030303
5.51102134369594e-07,-9.6509705734677e-06,0.0304030403040304
5.51102134369594e-07,-9.65095667380072e-06,0.0305030503050305
5.51101065130199e-07,-9.65094277413374e-06,0.0306030603060306
5.51099995890805e-07,-9.65092994370615e-06,0.0307030703070307
5.51099995890805e-07,-9.65091604403918e-06,0.0308030803080308
5.51098926651411e-07,-9.65090321361159e-06,0.0309030903090309
5.51097857560399e-07,-9.65088931394461e-06,0.031003100310031
5.51096788321005e-07,-9.65087648351703e-06,0.0311031103110311
5.51096788321005e-07,-9.65086365308944e-06,0.0312031203120312
5.5109571908161e-07,-9.65085082251348e-06,0.0313031303130313
5.51094649842216e-07,-9.65083799208589e-06,0.0314031403140314
5.51094649842216e-07,-9.65082516165831e-06,0.0315031503150315
5.51093580751204e-07,-9.65081340047012e-06,0.0316031603160316
5.5109251151181e-07,-9.65080057004253e-06,0.0317031703170317
5.5109251151181e-07,-9.65078880870596e-06,0.0318031803180318
5.51091442272416e-07,-9.65077704751777e-06,0.0319031903190319
5.51090373033021e-07,-9.65076421709019e-06,0.032003200320032
5.51090373033021e-07,-9.650752455902e-06,0.0321032103210321
5.51089303942009e-07,-9.65074069456542e-06,0.0322032203220322
5.51089303942009e-07,-9.65073000261663e-06,0.0323032303230323
5.51088234702615e-07,-9.65071824128006e-06,0.0324032403240324
5.51087165463221e-07,-9.65070648009187e-06,0.0325032503250325
5.51087165463221e-07,-9.65069578799469e-06,0.0326032603260326
5.51086096223827e-07,-9.6506840268065e-06,0.0327032703270327
5.51086096223827e-07,-9.65067333470932e-06,0.0328032803280328
5.51085027132814e-07,-9.65066264276052e-06,0.0329032903290329
5.5108395789342e-07,-9.65065195066335e-06,0.033003300330033
5.5108395789342e-07,-9.65064125871455e-06,0.0331033103310331
5.51082888654026e-07,-9.65063056661737e-06,0.0332033203320332
5.51082888654026e-07,-9.65061987452019e-06,0.0333033303330333
5.51081819414632e-07,-9.6506091825714e-06,0.0334033403340334
5.51081819414632e-07,-9.65059955971361e-06,0.0335033503350335
5.51080750175238e-07,-9.65058886761643e-06,0.0336033603360336
5.51080750175238e-07,-9.65057924490703e-06,0.0337033703370337
5.51079681084225e-07,-9.65056962204925e-06,0.0338033803380338
5.51079681084225e-07,-9.65055892995207e-06,0.0339033903390339
5.51078611844831e-07,-9.65054930709429e-06,0.034003400340034
5.51078611844831e-07,-9.65053968438488e-06,0.0341034103410341
5.51077542605437e-07,-9.6505300615271e-06,0.0342034203420342
5.51077542605437e-07,-9.65052150790871e-06,0.0343034303430343
5.51076473366043e-07,-9.65051188505093e-06,0.0344034403440344
5.51076473366043e-07,-9.65050226219314e-06,0.0345034503450345
5.5107540427503e-07,-9.65049263933536e-06,0.0346034603460346
5.5107540427503e-07,-9.65048408571697e-06,0.0347034703470347
5.51074335035636e-07,-9.65047553209858e-06,0.0348034803480348
5.51074335035636e-07,-9.6504659092408e-06,0.0349034903490349
5.51073265796242e-07,-9.65045735562241e-06,0.035003500350035
5.51073265796242e-07,-9.65044880200402e-06,0.0351035103510351
5.51072196556848e-07,-9.65044024838563e-06,0.0352035203520352
5.51072196556848e-07,-9.65043169476724e-06,0.0353035303530353
5.51071127465836e-07,-9.65042314114885e-06,0.0354035403540354
5.51071127465836e-07,-9.65041458753046e-06,0.0355035503550355
5.51070058226441e-07,-9.65040603391207e-06,0.0356035603560356
5.51070058226441e-07,-9.65039748029368e-06,0.0357035703570357
5.51070058226441e-07,-9.6503899957663e-06,0.0358035803580358
5.51068988987047e-07,-9.65038144214791e-06,0.0359035903590359
5.51068988987047e-07,-9.65037395776892e-06,0.036003600360036
5.51067919747653e-07,-9.65036540415053e-06,0.0361036103610361
5.51067919747653e-07,-9.65035791962315e-06,0.0362036203620362
5.51066850656641e-07,-9.65035043524416e-06,0.0363036303630363
5.51066850656641e-07,-9.65034295086516e-06,0.0364036403640364
5.51066850656641e-07,-9.65033546633778e-06,0.0365036503650365
5.51065781417247e-07,-9.65032798195879e-06,0.0366036603660366
5.51065781417247e-07,-9.65032049757979e-06,0.0367036703670367
5.51064712177852e-07,-9.6503130132008e-06,0.0368036803680368
5.51064712177852e-07,-9.65030552867342e-06,0.0369036903690369
5.51064712177852e-07,-9.65029804429442e-06,0.037003700370037
5.51063642938458e-07,-9.65029162900644e-06,0.0371037103710371
5.51063642938458e-07,-9.65028414462744e-06,0.0372037203720372
5.51063642938458e-07,-9.65027666024845e-06,0.0373037303730373
5.51062573847446e-07,-9.65027024496047e-06,0.0374037403740374
5.51062573847446e-07,-9.65026276058147e-06,0.0375037503750375
5.51061504608052e-07,-9.65025634529349e-06,0.0376037603760376
5.51061504608052e-07,-9.65024993015389e-06,0.0377037703770377
5.51061504608052e-07,-9.6502435148659e-06,0.0378037803780378
5.51060435368658e-07,-9.65023603048691e-06,0.0379037903790379
5.51060435368658e-07,-9.65022961519892e-06,0.038003800380038
5.51060435368658e-07,-9.65022320005932e-06,0.0381038103810381
5.51059366129263e-07,-9.65021678477134e-06,0.0382038203820382
5.51059366129263e-07,-9.65021036963174e-06,0.0383038303830383
5.51059366129263e-07,-9.65020502358315e-06,0.0384038403840384
5.51058297038251e-07,-9.65019860829517e-06,0.0385038503850385
5.51058297038251e-07,-9.65019219315556e-06,0.0386038603860386
5.51058297038251e-07,-9.65018577786758e-06,0.0387038703870387
5.51057227798857e-07,-9.65018043181899e-06,0.0388038803880388
5.51057227798857e-07,-9.65017401667939e-06,0.0389038903890389
5.51057227798857e-07,-9.6501686706308e-06,0.039003900390039
5.51056158559463e-07,-9.65016225534282e-06,0.0391039103910391
5.51056158559463e-07,-9.65015690944261e-06,0.0392039203920392
5.51056158559463e-07,-9.65015049415463e-06,0.0393039303930393
5.51056158559463e-07,-9.65014514810604e-06,0.0394039403940394
5.51055089320069e-07,-9.65013980205745e-06,0.0395039503950395
5.51055089320069e-07,-9.65013445615724e-06,0.0396039603960396
5.51055089320069e-07,-9.65012804086926e-06,0.0397039703970397
5.51054020080674e-07,-9.65012269482067e-06,0.0398039803980398
5.51054020080674e-07,-9.65011734892046e-06,0.0399039903990399
5.51054020080674e-07,-9.65011200287188e-06,0.04000400040004
5.51052950989662e-07,-9.65010665682329e-06,0.0401040104010401
5.51052950989662e-07,-9.6501013107747e-06,0.0402040204020402
5.51052950989662e-07,-9.6500970339655e-06,0.0403040304030403
5.51052950989662e-07,-9.65009168791691e-06,0.0404040404040404
5.51051881750268e-07,-9.65008634201671e-06,0.0405040504050405
5.51051881750268e-07,-9.65008099596812e-06,0.0406040604060406
5.51051881750268e-07,-9.65007671915892e-06,0.0407040704070407
5.51051881750268e-07,-9.65007137311033e-06,0.0408040804080408
5.51050812510874e-07,-9.65006709630114e-06,0.0409040904090409
5.51050812510874e-07,-9.65006175025255e-06,0.041004100410041
5.51050812510874e-07,-9.65005747344336e-06,0.0411041104110411
5.51050812510874e-07,-9.65005212739477e-06,0.0412041204120412
5.5104974327148e-07,-9.65004785058557e-06,0.0413041304130413
5.5104974327148e-07,-9.65004250453698e-06,0.0414041404140414
5.5104974327148e-07,-9.65003822772779e-06,0.0415041504150415
5.5104974327148e-07,-9.65003395091859e-06,0.0416041604160416
5.51048674180467e-07,-9.6500296741094e-06,0.0417041704170417
5.51048674180467e-07,-9.65002432806081e-06,0.0418041804180418
5.51048674180467e-07,-9.65002005125161e-06,0.0419041904190419
5.51048674180467e-07,-9.65001577444242e-06,0.042004200420042
5.51047604941073e-07,-9.65001149763322e-06,0.0421042104210421
5.51047604941073e-07,-9.65000722082403e-06,0.0422042204220422
5.51047604941073e-07,-9.65000294401483e-06,0.0423042304230423
5.51047604941073e-07,-9.64999866720564e-06,0.0424042404240424
5.51047604941073e-07,-9.64999439039645e-06,0.0425042504250425
5.51046535701679e-07,-9.64999118282665e-06,0.0426042604260426
5.51046535701679e-07,-9.64998690601745e-06,0.0427042704270427
5.51046535701679e-07,-9.64998262920826e-06,0.0428042804280428
5.51046535701679e-07,-9.64997835239906e-06,0.0429042904290429
5.51045466462285e-07,-9.64997514482926e-06,0.043004300430043
5.51045466462285e-07,-9.64997086802006e-06,0.0431043104310431
5.51045466462285e-07,-9.64996659106249e-06,0.0432043204320432
5.51045466462285e-07,-9.64996338349269e-06,0.0433043304330433
5.51045466462285e-07,-9.64995910668349e-06,0.0434043404340434
5.51044397371272e-07,-9.64995589911369e-06,0.0435043504350435
5.51044397371272e-07,-9.6499516223045e-06,0.0436043604360436
5.51044397371272e-07,-9.6499484147347e-06,0.0437043704370437
5.51044397371272e-07,-9.6499441379255e-06,0.0438043804380438
5.51044397371272e-07,-9.64994093020732e-06,0.0439043904390439
5.51043328131878e-07,-9.64993772263752e-06,0.044004400440044
5.51043328131878e-07,-9.64993344582832e-06,0.0441044104410441
5.51043328131878e-07,-9.64993023825852e-06,0.0442044204420442
5.51043328131878e-07,-9.64992703054034e-06,0.0443044304430443
5.51043328131878e-07,-9.64992382297054e-06,0.0444044404440444
5.51043328131878e-07,-9.64991954616134e-06,0.0445044504450445
5.51042258892484e-07,-9.64991633859155e-06,0.0446044604460446
5.51042258892484e-07,-9.64991313087336e-06,0.0447044704470447
5.51042258892484e-07,-9.64990992330356e-06,0.0448044804480448
5.51042258892484e-07,-9.64990671573376e-06,0.0449044904490449
5.51042258892484e-07,-9.64990350816396e-06,0.045004500450045
5.5104118965309e-07,-9.64990030044578e-06,0.0451045104510451
5.5104118965309e-07,-9.64989709287598e-06,0.0452045204520452
5.5104118965309e-07,-9.64989388530618e-06,0.0453045304530453
5.5104118965309e-07,-9.64989067773638e-06,0.0454045404540454
5.5104118965309e-07,-9.64988747001819e-06,0.0455045504550455
5.5104118965309e-07,-9.64988533168779e-06,0.0456045604560456
5.51040120562078e-07,-9.6498821239696e-06,0.0457045704570457
5.51040120562078e-07,-9.6498789163998e-06,0.0458045804580458
5.51040120562078e-07,-9.64987570883e-06,0.0459045904590459
5.51040120562078e-07,-9.6498725012602e-06,0.046004600460046
5.51040120562078e-07,-9.64987036278141e-06,0.0461046104610461
5.51040120562078e-07,-9.64986715521161e-06,0.0462046204620462
5.51040120562078e-07,-9.64986394764181e-06,0.0463046304630463
5.51039051322683e-07,-9.64986180916302e-06,0.0464046404640464
5.51039051322683e-07,-9.64985860159322e-06,0.0465046504650465
5.51039051322683e-07,-9.64985646311444e-06,0.0466046604660466
5.51039051322683e-07,-9.64985325554463e-06,0.0467046704670467
5.51039051322683e-07,-9.64985111706585e-06,0.0468046804680468
5.51039051322683e-07,-9.64984790949605e-06,0.0469046904690469
5.51039051322683e-07,-9.64984577116564e-06,0.047004700470047
5.51037982083289e-07,-9.64984256344746e-06,0.0471047104710471
5.51037982083289e-07,-9.64984042511705e-06,0.0472047204720472
5.51037982083289e-07,-9.64983721754725e-06,0.0473047304730473
5.51037982083289e-07,-9.64983507906846e-06,0.0474047404740474
5.51037982083289e-07,-9.64983294073806e-06,0.0475047504750475
5.51037982083289e-07,-9.64982973301987e-06,0.0476047604760476
5.51037982083289e-07,-9.64982759468947e-06,0.0477047704770477
5.51036912843895e-07,-9.64982545621068e-06,0.0478047804780478
5.51036912843895e-07,-9.64982224864088e-06,0.0479047904790479
5.51036912843895e-07,-9.64982011016209e-06,0.048004800480048
5.51036912843895e-07,-9.64981797183168e-06,0.0481048104810481
5.51036912843895e-07,-9.64981583335289e-06,0.0482048204820482
5.51036912843895e-07,-9.64981369502249e-06,0.0483048304830483
5.51036912843895e-07,-9.6498115565437e-06,0.0484048404840484
5.51036912843895e-07,-9.6498083489739e-06,0.0485048504850485
5.51035843752883e-07,-9.64980621064349e-06,0.0486048604860486
5.51035843752883e-07,-9.6498040721647e-06,0.0487048704870487
5.51035843752883e-07,-9.6498019338343e-06,0.0488048804880488
5.51035843752883e-07,-9.64979979535551e-06,0.0489048904890489
5.51035843752883e-07,-9.64979765687672e-06,0.049004900490049
5.51035843752883e-07,-9.64979551854631e-06,0.0491049104910491
5.51035843752883e-07,-9.64979338006753e-06,0.0492049204920492
5.51035843752883e-07,-9.64979124173712e-06,0.0493049304930493
5.51035843752883e-07,-9.64978910325833e-06,0.0494049404940494
5.51034774513489e-07,-9.64978696492792e-06,0.0495049504950495
5.51034774513489e-07,-9.64978482644914e-06,0.0496049604960496
5.51034774513489e-07,-9.64978268811873e-06,0.0497049704970497
5.51034774513489e-07,-9.64978161887934e-06,0.0498049804980498
5.51034774513489e-07,-9.64977948054893e-06,0.0499049904990499
5.51034774513489e-07,-9.64977734207014e-06,0.05000500050005
5.51034774513489e-07,-9.64977520373973e-06,0.0501050105010501
5.51034774513489e-07,-9.64977306526095e-06,0.0502050205020502
5.51034774513489e-07,-9.64977199602155e-06,0.0503050305030503
5.51034774513489e-07,-9.64976985769114e-06,0.0504050405040504
5.51033705274095e-07,-9.64976771921236e-06,0.0505050505050505
5.51033705274095e-07,-9.64976558088195e-06,0.0506050605060506
5.51033705274095e-07,-9.64976451164256e-06,0.0507050705070507
5.51033705274095e-07,-9.64976237316377e-06,0.0508050805080508
5.51033705274095e-07,-9.64976023483336e-06,0.0509050905090509
5.51033705274095e-07,-9.64975916559397e-06,0.051005100510051
5.51033705274095e-07,-9.64975702726356e-06,0.0511051105110511
5.51033705274095e-07,-9.64975488878477e-06,0.0512051205120512
5.51033705274095e-07,-9.64975381954538e-06,0.0513051305130513
5.51033705274095e-07,-9.64975168121497e-06,0.0514051405140514
5.510326360347e-07,-9.64975061197558e-06,0.0515051505150515
5.510326360347e-07,-9.64974847364517e-06,0.0516051605160516
5.510326360347e-07,-9.64974740440578e-06,0.0517051705170517
5.510326360347e-07,-9.64974526592699e-06,0.0518051805180518
5.510326360347e-07,-9.64974419683598e-06,0.0519051905190519
5.510326360347e-07,-9.64974205835719e-06,0.052005200520052
5.510326360347e-07,-9.64974098911779e-06,0.0521052105210521
5.510326360347e-07,-9.64973885078739e-06,0.0522052205220522
5.510326360347e-07,-9.64973778154799e-06,0.0523052305230523
5.510326360347e-07,-9.64973564306921e-06,0.0524052405240524
5.510326360347e-07,-9.64973457397819e-06,0.0525052505250525
5.510326360347e-07,-9.6497324354994e-06,0.0526052605260526
5.51031566943688e-07,-9.64973136626001e-06,0.0527052705270527
5.51031566943688e-07,-9.649730297169e-06,0.0528052805280528
5.51031566943688e-07,-9.64972815869021e-06,0.0529052905290529
5.51031566943688e-07,-9.64972708945082e-06,0.053005300530053
5.51031566943688e-07,-9.6497260203598e-06,0.0531053105310531
5.51031566943688e-07,-9.64972388188101e-06,0.0532053205320532
5.51031566943688e-07,-9.64972281264162e-06,0.0533053305330533
5.51031566943688e-07,-9.64972174355061e-06,0.0534053405340534
5.51031566943688e-07,-9.64971960507182e-06,0.0535053505350535
5.51031566943688e-07,-9.64971853583243e-06,0.0536053605360536
5.51031566943688e-07,-9.64971746674141e-06,0.0537053705370537
5.51031566943688e-07,-9.64971639750202e-06,0.0538053805380538
5.51031566943688e-07,-9.64971425902323e-06,0.0539053905390539
5.51031566943688e-07,-9.64971318978384e-06,0.054005400540054
5.51030497704294e-07,-9.64971212069282e-06,0.0541054105410541
5.51030497704294e-07,-9.64971105145343e-06,0.0542054205420542
5.51030497704294e-07,-9.64970891297464e-06,0.0543054305430543
5.51030497704294e-07,-9.64970784388363e-06,0.0544054405440544
5.51030497704294e-07,-9.64970677464423e-06,0.0545054505450545
5.51030497704294e-07,-9.64970570540484e-06,0.0546054605460546
5.51030497704294e-07,-9.64970463616545e-06,0.0547054705470547
5.51030497704294e-07,-9.64970356707443e-06,0.0548054805480548
5.51030497704294e-07,-9.64970249783504e-06,0.0549054905490549
5.51030497704294e-07,-9.64970035935625e-06,0.055005500550055
5.51030497704294e-07,-9.64969929026524e-06,0.0551055105510551
5.51030497704294e-07,-9.64969822102585e-06,0.0552055205520552
5.51030497704294e-07,-9.64969715178645e-06,0.0553055305530553
5.51030497704294e-07,-9.64969608254706e-06,0.0554055405540554
5.51030497704294e-07,-9.64969501345604e-06,0.0555055505550555
5.510294284649e-07,-9.64969394421665e-06,0.0556055605560556
5.510294284649e-07,-9.64969287497726e-06,0.0557055705570557
5.510294284649e-07,-9.64969180573786e-06,0.0558055805580558
5.510294284649e-07,-9.64969073664685e-06,0.0559055905590559
5.510294284649e-07,-9.64968966740746e-06,0.056005600560056
5.510294284649e-07,-9.64968859816806e-06,0.0561056105610561
5.510294284649e-07,-9.64968752892867e-06,0.0562056205620562
5.510294284649e-07,-9.64968645983765e-06,0.0563056305630563
5.510294284649e-07,-9.64968539059826e-06,0.0564056405640564
5.510294284649e-07,-9.64968432135887e-06,0.0565056505650565
5.510294284649e-07,-9.64968325211947e-06,0.0566056605660566
5.510294284649e-07,-9.64968218288008e-06,0.0567056705670567
5.510294284649e-07,-9.64968111378907e-06,0.0568056805680568
5.510294284649e-07,-9.64968004454967e-06,0.0569056905690569
5.510294284649e-07,-9.64968004454967e-06,0.057005700570057
5.510294284649e-07,-9.64967897531028e-06,0.0571057105710571
5.510294284649e-07,-9.64967790607088e-06,0.0572057205720572
5.510294284649e-07,-9.64967683697987e-06,0.0573057305730573
5.510294284649e-07,-9.64967576774048e-06,0.0574057405740574
5.51028359225506e-07,-9.64967469850108e-06,0.0575057505750575
5.51028359225506e-07,-9.64967362926169e-06,0.0576057605760576
5.51028359225506e-07,-9.64967256017068e-06,0.0577057705770577
5.51028359225506e-07,-9.64967256017068e-06,0.0578057805780578
5.51028359225506e-07,-9.64967149093128e-06,0.0579057905790579
5.51028359225506e-07,-9.64967042169189e-06,0.058005800580058
5.51028359225506e-07,-9.64966935245249e-06,0.0581058105810581
5.51028359225506e-07,-9.64966828336148e-06,0.0582058205820582
5.51028359225506e-07,-9.64966828336148e-06,0.0583058305830583
5.51028359225506e-07,-9.64966721412209e-06,0.0584058405840584
5.51028359225506e-07,-9.64966614488269e-06,0.0585058505850585
5.51028359225506e-07,-9.6496650756433e-06,0.0586058605860586
5.51028359225506e-07,-9.6496650756433e-06,0.0587058705870587
5.51028359225506e-07,-9.64966400655229e-06,0.0588058805880588
5.51028359225506e-07,-9.64966293731289e-06,0.0589058905890589
5.51028359225506e-07,-9.6496618680735e-06,0.059005900590059
5.51028359225506e-07,-9.6496618680735e-06,0.0591059105910591
5.51028359225506e-07,-9.6496607988341e-06,0.0592059205920592
5.51028359225506e-07,-9.64965972974309e-06,0.0593059305930593
5.51028359225506e-07,-9.6496586605037e-06,0.0594059405940594
5.51028359225506e-07,-9.6496586605037e-06,0.0595059505950595
5.51028359225506e-07,-9.6496575912643e-06,0.0596059605960596
5.51028359225506e-07,-9.64965652202491e-06,0.0597059705970597
5.51027290134493e-07,-9.64965652202491e-06,0.0598059805980598
5.51027290134493e-07,-9.64965545278551e-06,0.0599059905990599
5.51027290134493e-07,-9.6496543836945e-06,0.06000600060006
5.51027290134493e-07,-9.6496543836945e-06,0.0601060106010601
5.51027290134493e-07,-9.64965331445511e-06,0.0602060206020602
5.51027290134493e-07,-9.64965224521571e-06,0.0603060306030603
5.51027290134493e-07,-9.64965224521571e-06,0.0604060406040604
5.51027290134493e-07,-9.64965117597632e-06,0.0605060506050605
5.51027290134493e-07,-9.64965010688531e-06,0.0606060606060606
5.51027290134493e-07,-9.64965010688531e-06,0.0607060706070607
5.51027290134493e-07,-9.64964903764591e-06,0.0608060806080608
5.51027290134493e-07,-9.64964903764591e-06,0.0609060906090609
5.51027290134493e-07,-9.64964796840652e-06,0.061006100610061
5.51027290134493e-07,-9.64964689916712e-06,0.0611061106110611
5.51027290134493e-07,-9.64964689916712e-06,0.0612061206120612
5.51027290134493e-07,-9.64964583007611e-06,0.0613061306130613
5.51027290134493e-07,-9.64964583007611e-06,0.0614061406140614
5.51027290134493e-07,-9.64964476083672e-06,0.0615061506150615
5.51027290134493e-07,-9.64964369159733e-06,0.0616061606160616
5.51027290134493e-07,-9.64964369159733e-06,0.0617061706170617
5.51027290134493e-07,-9.64964262235793e-06,0.0618061806180618
5.51027290134493e-07,-9.64964262235793e-06,0.0619061906190619
5.51027290134493e-07,-9.64964155326692e-06,0.062006200620062
5.51027290134493e-07,-9.64964155326692e-06,0.0621062106210621
5.51027290134493e-07,-9.64964048402752e-06,0.0622062206220622
5.51027290134493e-07,-9.64964048402752e-06,0.0623062306230623
5.51027290134493e-07,-9.64963941478813e-06,0.0624062406240624
5.51027290134493e-07,-9.64963941478813e-06,0.0625062506250625
5.51027290134493e-07,-9.64963834554874e-06,0.0626062606260626
5.51027290134493e-07,-9.64963834554874e-06,0.0627062706270627
5.51026220895099e-07,-9.64963727645772e-06,0.0628062806280628
5.51026220895099e-07,-9.64963727645772e-06,0.0629062906290629
5.51026220895099e-07,-9.64963620721833e-06,0.063006300630063
5.51026220895099e-07,-9.64963620721833e-06,0.0631063106310631
5.51026220895099e-07,-9.64963513797894e-06,0.0632063206320632
5.51026220895099e-07,-9.64963513797894e-06,0.0633063306330633
5.51026220895099e-07,-9.64963406873954e-06,0.0634063406340634
5.51026220895099e-07,-9.64963406873954e-06,0.0635063506350635
5.51026220895099e-07,-9.64963299964853e-06,0.0636063606360636
5.51026220895099e-07,-9.64963299964853e-06,0.0637063706370637
5.51026220895099e-07,-9.64963193040913e-06,0.0638063806380638
5.51026220895099e-07,-9.64963193040913e-06,0.0639063906390639
5.51026220895099e-07,-9.64963086116974e-06,0.064006400640064
5.51026220895099e-07,-9.64963086116974e-06,0.0641064106410641
5.51026220895099e-07,-9.64962979193035e-06,0.0642064206420642
5.51026220895099e-07,-9.64962979193035e-06,0.0643064306430643
5.51026220895099e-07,-9.64962979193035e-06,0.0644064406440644
5.51026220895099e-07,-9.64962872269095e-06,0.0645064506450645
5.51026220895099e-07,-9.64962872269095e-06,0.0646064606460646
5.51026220895099e-07,-9.64962765359994e-06,0.0647064706470647
5.51026220895099e-07,-9.64962765359994e-06,0.0648064806480648
5.51026220895099e-07,-9.64962765359994e-06,0.0649064906490649
5.51026220895099e-07,-9.64962658436055e-06,0.065006500650065
5.51026220895099e-07,-9.64962658436055e-06,0.0651065106510651
5.51026220895099e-07,-9.64962551512115e-06,0.0652065206520652
5.51026220895099e-07,-9.64962551512115e-06,0.0653065306530653
5.51026220895099e-07,-9.64962551512115e-06,0.0654065406540654
5.51026220895099e-07,-9.64962444588176e-06,0.0655065506550655
5.51026220895099e-07,-9.64962444588176e-06,0.0656065606560656
5.51026220895099e-07,-9.64962337679074e-06,0.0657065706570657
5.51026220895099e-07,-9.64962337679074e-06,0.0658065806580658
5.51026220895099e-07,-9.64962337679074e-06,0.0659065906590659
5.51026220895099e-07,-9.64962230755135e-06,0.066006600660066
5.51026220895099e-07,-9.64962230755135e-06,0.0661066106610661
5.51026220895099e-07,-9.64962230755135e-06,0.0662066206620662
5.51026220895099e-07,-9.64962123831196e-06,0.0663066306630663
5.51026220895099e-07,-9.64962123831196e-06,0.0664066406640664
5.51026220895099e-07,-9.64962016907256e-06,0.0665066506650665
5.51026220895099e-07,-9.64962016907256e-06,0.0666066606660666
5.51026220895099e-07,-9.64962016907256e-06,0.0667066706670667
5.51026220895099e-07,-9.64961909998155e-06,0.0668066806680668
5.51026220895099e-07,-9.64961909998155e-06,0.0669066906690669
5.51025151655705e-07,-9.64961909998155e-06,0.067006700670067
5.51025151655705e-07,-9.64961803074216e-06,0.0671067106710671
5.51025151655705e-07,-9.64961803074216e-06,0.0672067206720672
5.51025151655705e-07,-9.64961803074216e-06,0.0673067306730673
5.51025151655705e-07,-9.64961803074216e-06,0.0674067406740674
5.51025151655705e-07,-9.64961696150276e-06,0.0675067506750675
5.51025151655705e-07,-9.64961696150276e-06,0.0676067606760676
5.51025151655705e-07,-9.64961696150276e-06,0.0677067706770677
5.51025151655705e-07,-9.64961589226337e-06,0.0678067806780678
5.51025151655705e-07,-9.64961589226337e-06,0.0679067906790679
5.51025151655705e-07,-9.64961589226337e-06,0.068006800680068
5.51025151655705e-07,-9.64961482317235e-06,0.0681068106810681
5.51025151655705e-07,-9.64961482317235e-06,0.0682068206820682
5.51025151655705e-07,-9.64961482317235e-06,0.0683068306830683
5.51025151655705e-07,-9.64961482317235e-06,0.0684068406840684
5.51025151655705e-07,-9.64961375393296e-06,0.0685068506850685
5.51025151655705e-07,-9.64961375393296e-06,0.0686068606860686
5.51025151655705e-07,-9.64961375393296e-06,0.0687068706870687
5.51025151655705e-07,-9.64961268469357e-06,0.0688068806880688
5.51025151655705e-07,-9.64961268469357e-06,0.0689068906890689
5.51025151655705e-07,-9.64961268469357e-06,0.069006900690069
5.51025151655705e-07,-9.64961268469357e-06,0.0691069106910691
5.51025151655705e-07,-9.64961161545417e-06,0.0692069206920692
5.51025151655705e-07,-9.64961161545417e-06,0.0693069306930693
5.51025151655705e-07,-9.64961161545417e-06,0.0694069406940694
5.51025151655705e-07,-9.64961161545417e-06,0.0695069506950695
5.51025151655705e-07,-9.64961054636316e-06,0.0696069606960696
5.51025151655705e-07,-9.64961054636316e-06,0.0697069706970697
5.51025151655705e-07,-9.64961054636316e-06,0.0698069806980698
5.51025151655705e-07,-9.64961054636316e-06,0.0699069906990699
5.51025151655705e-07,-9.64960947712377e-06,0.07000700070007
5.51025151655705e-07,-9.64960947712377e-06,0.0701070107010701
5.51025151655705e-07,-9.64960947712377e-06,0.0702070207020702
5.51025151655705e-07,-9.64960947712377e-06,0.0703070307030703
5.51025151655705e-07,-9.64960840788437e-06,0.0704070407040704
5.51025151655705e-07,-9.64960840788437e-06,0.0705070507050705
5.51025151655705e-07,-9.64960840788437e-06,0.0706070607060706
5.51025151655705e-07,-9.64960840788437e-06,0.0707070707070707
5.51025151655705e-07,-9.64960733864498e-06,0.0708070807080708
5.51025151655705e-07,-9.64960733864498e-06,0.0709070907090709
5.51025151655705e-07,-9.64960733864498e-06,0.071007100710071
5.51025151655705e-07,-9.64960733864498e-06,0.0711071107110711
5.51025151655705e-07,-9.64960733864498e-06,0.0712071207120712
5.51025151655705e-07,-9.64960626955397e-06,0.0713071307130713
5.51025151655705e-07,-9.64960626955397e-06,0.0714071407140714
5.51025151655705e-07,-9.64960626955397e-06,0.0715071507150715
5.51025151655705e-07,-9.64960626955397e-06,0.0716071607160716
5.51025151655705e-07,-9.64960520031457e-06,0.0717071707170717
5.51025151655705e-07,-9.64960520031457e-06,0.0718071807180718
5.51025151655705e-07,-9.64960520031457e-06,0.0719071907190719
5.51025151655705e-07,-9.64960520031457e-06,0.072007200720072
5.51025151655705e-07,-9.64960520031457e-06,0.0721072107210721
5.51025151655705e-07,-9.64960413107518e-06,0.0722072207220722
5.51025151655705e-07,-9.64960413107518e-06,0.0723072307230723
5.51025151655705e-07,-9.64960413107518e-06,0.0724072407240724
5.51025151655705e-07,-9.64960413107518e-06,0.0725072507250725
5.51025151655705e-07,-9.64960413107518e-06,0.0726072607260726
5.51025151655705e-07,-9.64960413107518e-06,0.0727072707270727
5.51025151655705e-07,-9.64960306183578e-06,0.0728072807280728
5.51025151655705e-07,-9.64960306183578e-06,0.0729072907290729
5.51025151655705e-07,-9.64960306183578e-06,0.073007300730073
5.51025151655705e-07,-9.64960306183578e-06,0.0731073107310731
5.51025151655705e-07,-9.64960306183578e-06,0.0732073207320732
5.51025151655705e-07,-9.64960199274477e-06,0.0733073307330733
5.51025151655705e-07,-9.64960199274477e-06,0.0734073407340734
5.51025151655705e-07,-9.64960199274477e-06,0.0735073507350735
5.51025151655705e-07,-9.64960199274477e-06,0.0736073607360736
5.51025151655705e-07,-9.64960199274477e-06,0.0737073707370737
5.51025151655705e-07,-9.64960199274477e-06,0.0738073807380738
5.51025151655705e-07,-9.64960092350538e-06,0.0739073907390739
5.51025151655705e-07,-9.64960092350538e-06,0.074007400740074
5.51008044418926e-07,-9.64930475398639e-06,0.0741074107410741
5.50974899036379e-07,-9.64871562281499e-06,0.0742074207420742
5.50924646565436e-07,-9.64783673741259e-06,0.0743074307430743
5.50858355948725e-07,-9.6466702361096e-06,0.0744074407440744
5.50776027186247e-07,-9.64521932677258e-06,0.0745074507450745
5.50694767663164e-07,-9.64378231695416e-06,0.0746074607460746
5.50614577379475e-07,-9.6423602760421e-06,0.0747074707470747
5.50534387095785e-07,-9.64095213479703e-06,0.0748074807480748
5.5045526605149e-07,-9.63955789321894e-06,0.0749074907490749
5.50377214246589e-07,-9.63817862039884e-06,0.075007500750075
5.50299162293306e-07,-9.6368121781547e-06,0.0751075107510751
5.50223248818812e-07,-9.63545963542916e-06,0.0752075207520752
5.50147335492699e-07,-9.6341209923706e-06,0.0753075307530753
5.50071422018205e-07,-9.63279517973962e-06,0.0754075407540754
5.49997646874117e-07,-9.631483266924e-06,0.0755075507550755
5.49923871878411e-07,-9.6301831151482e-06,0.0756075607560756
5.49851165973717e-07,-9.62889793227876e-06,0.0757075707570757
5.49778460217405e-07,-9.6276245107459e-06,0.0758075807580758
5.49706823552105e-07,-9.62636391964062e-06,0.0759075907590759
5.496362561262e-07,-9.62511508972353e-06,0.076007600760076
5.49566757791307e-07,-9.62388015947342e-06,0.0761076107610761
5.49497259604795e-07,-9.6226569904115e-06,0.0762076207620762
5.49411723272517e-07,-9.62114941316717e-06,0.0763076307630763
5.49310148942854e-07,-9.61936063545862e-06,0.0764076407640764
5.49192536467423e-07,-9.61729386470725e-06,0.0765076507650765
5.49059955234002e-07,-9.61495123939186e-06,0.0766076607660766
5.48912405094208e-07,-9.61233596708225e-06,0.0767076707670767
5.48748816957029e-07,-9.6094501864056e-06,0.0768076807680768
5.48570259913477e-07,-9.60629603539553e-06,0.0769076907690769
5.48375664872539e-07,-9.6028777913064e-06,0.077007700770077
5.48167170164624e-07,-9.59919652293245e-06,0.0771077107710771
5.47944775789729e-07,-9.59525543814025e-06,0.0772077207720772
5.47723450654229e-07,-9.59135284463081e-06,0.0773077307730773
5.47504263849135e-07,-9.5874898116435e-06,0.0774077407740774
5.47288284762224e-07,-9.58366633932673e-06,0.0775077507750775
5.47073374766325e-07,-9.57988028905332e-06,0.0776077607760776
5.46861672488609e-07,-9.57613166082327e-06,0.0777077707770777
5.46651039301904e-07,-9.57242152402435e-06,0.0778077807780778
5.46443613833383e-07,-9.56874774017778e-06,0.0779077907790779
5.46237257455873e-07,-9.56511137837457e-06,0.078007800780078
5.46033039557152e-07,-9.56151030028431e-06,0.0781078107810781
5.4583096013722e-07,-9.55794664438579e-06,0.0782078207820782
5.45631019047694e-07,-9.55441720296083e-06,0.0783078307830783
5.45433216288574e-07,-9.55092411448822e-06,0.0784078407840784
5.45237552008243e-07,-9.54746524063755e-06,0.0785078507850785
5.450440262067e-07,-9.54404165035144e-06,0.0786078607860786
5.44851569496169e-07,-9.54065120544789e-06,0.0787078707870787
5.44662320503821e-07,-9.53729604425729e-06,0.0788078807880788
5.44474140602485e-07,-9.53397402844923e-06,0.0789078907890789
5.44287029940543e-07,-9.53068408863595e-06,0.079007900790079
5.44103126996784e-07,-9.52742836329622e-06,0.0791079107910791
5.43920293144037e-07,-9.52420471424803e-06,0.0792079207920792
5.43739597621697e-07,-9.5210131411946e-06,0.0793079307930793
5.43561040726527e-07,-9.51785364428433e-06,0.0794079407940794
5.43383552922369e-07,-9.51472622351721e-06,0.0795079507950795
5.43208203448617e-07,-9.51162980965385e-06,0.0796079607960796
5.43034992453654e-07,-9.50856333345485e-06,0.0797079707970797
5.42862850698086e-07,-9.50552893325063e-06,0.0798079807980798
5.42692847272923e-07,-9.50252447085915e-06,0.0799079907990799
5.42523913087155e-07,-9.49954994628041e-06,0.08000800080008
5.42357117380175e-07,-9.49660535921766e-06,0.0801080108010801
5.42192460003602e-07,-9.49368964072826e-06,0.0802080208020802
5.4202887171804e-07,-9.49080279081221e-06,0.0803080308030803
5.41866352820255e-07,-9.48794587856052e-06,0.0804080408040804
5.41707041492271e-07,-9.48511676564279e-06,0.0805080508050805
5.41547730164287e-07,-9.48231652115003e-06,0.0806080608060806
5.41390557166709e-07,-9.47954407599122e-06,0.0807080708070807
5.41235522647919e-07,-9.476799430018e-06,0.0808080808080808
5.41081557368524e-07,-9.47408258352711e-06,0.0809080908090809
5.40929730419535e-07,-9.4713924669824e-06,0.081008100810081
5.4077897270994e-07,-9.46872908053226e-06,0.0811081108110811
5.40629284091357e-07,-9.46609242432506e-06,0.0812081208120812
5.40481734099945e-07,-9.46348142882465e-06,0.0813081308130813
5.40335253051163e-07,-9.46089823265819e-06,0.0814081408140814
5.40189841390158e-07,-9.45833962825589e-06,0.0815081508150815
5.40046568059558e-07,-9.45580668470876e-06,0.0816081608160816
5.39904363968353e-07,-9.4532994020168e-06,0.0817081708170817
5.39764298355936e-07,-9.450816711089e-06,0.0818081808180818
5.39625301834532e-07,-9.44835968101637e-06,0.0819081908190819
5.39487374552522e-07,-9.44592617332011e-06,0.082008200820082
5.39350516509905e-07,-9.44351832662741e-06,0.0821082108210821
5.39215796797696e-07,-9.44113400245947e-06,0.0822082208220822
5.3908214632488e-07,-9.43877320066791e-06,0.0823082308230823
5.38949565091459e-07,-9.43643592140111e-06,0.0824082408240824
5.38818053097432e-07,-9.43412216465907e-06,0.0825082508250825
5.38688679433811e-07,-9.43183193029342e-06,0.0826082608260826
5.38560375009585e-07,-9.42956414921313e-06,0.0827082708270827
5.3843313967637e-07,-9.42731882141821e-06,0.0828082808280828
5.38306973730932e-07,-9.42509701614806e-06,0.0829082908290829
5.38182946115901e-07,-9.42289659507226e-06,0.083008300830083
5.38058918500869e-07,-9.42071755789405e-06,0.0831083108310831
5.37937029216244e-07,-9.41856097400121e-06,0.0832083208320832
5.37816209171013e-07,-9.41642684339374e-06,0.0833083308330833
5.37696458365176e-07,-9.41431302774123e-06,0.0834083408340834
5.37577776798733e-07,-9.41222059613469e-06,0.0835083508350835
5.37461233562697e-07,-9.41014847933474e-06,0.0836083608360836
5.37344690326661e-07,-9.40809774672914e-06,0.0837083708370837
5.37229216330019e-07,-9.40606839802113e-06,0.0838083808380838
5.37115880812165e-07,-9.40405829517707e-06,0.0839083908390839
5.37003614385324e-07,-9.40206850699121e-06,0.084008400840084
5.36891347958482e-07,-9.4000979646693e-06,0.0841084108410841
5.36781220010429e-07,-9.39814773715397e-06,0.0842084208420842
5.3667216130177e-07,-9.39621675520583e-06,0.0843084308430843
5.3656310244473e-07,-9.39430501897325e-06,0.0844084408440844
5.36456182066477e-07,-9.39241252845624e-06,0.0845084508450845
5.36350330927619e-07,-9.3905392836548e-06,0.0846084608460846
5.36245549028155e-07,-9.38868528442055e-06,0.0847084708470847
5.36140766980309e-07,-9.38684839242307e-06,0.0848084808480848
5.36038123411251e-07,-9.38503074614116e-06,0.0849084908490849
5.35936549081588e-07,-9.38323127633543e-06,0.085008500850085
5.35834974751925e-07,-9.38144998300586e-06,0.0851085108510851
5.3573553890105e-07,-9.37968579691308e-06,0.0852085208520852
5.35636102901793e-07,-9.37793978729647e-06,0.0853085308530853
5.35538805381324e-07,-9.37621088491664e-06,0.0854085408540854
5.35441507860856e-07,-9.37449908977359e-06,0.0855085508550855
5.35346348670793e-07,-9.37280547110671e-06,0.0856085608560856
5.35251189629113e-07,-9.37112789058561e-06,0.0857085708570857
5.35157099678445e-07,-9.36946741715289e-06,0.0858085808580858
5.35064078967172e-07,-9.36782298186595e-06,0.0859085908590859
5.34971058255898e-07,-9.36619565396416e-06,0.086008600860086
5.3488017587503e-07,-9.36458436391138e-06,0.0861086108610861
5.34790362733557e-07,-9.36298911200437e-06,0.0862086208620862
5.34700549592084e-07,-9.36140989824312e-06,0.0863086308630863
5.34611805690005e-07,-9.35984672233088e-06,0.0864086408640864
5.34524131027321e-07,-9.35829851547339e-06,0.0865086508650865
5.3443752560403e-07,-9.3567663464649e-06,0.0866086608660866
5.34351989271752e-07,-9.35524914651117e-06,0.0867086708670867
5.34266452939473e-07,-9.35374798455482e-06,0.0868086808680868
5.34181985846589e-07,-9.35226072211707e-06,0.0869086908690869
5.34098587993099e-07,-9.35078949782509e-06,0.087008700870087
5.34016259230622e-07,-9.34933217320009e-06,0.0871087108710871
5.3393499985592e-07,-9.34788874824206e-06,0.0872087208720872
5.33853740332837e-07,-9.34646136128142e-06,0.0873087308730873
5.33773550049147e-07,-9.34504680489674e-06,0.0874087408740874
5.33694429004852e-07,-9.34364721727006e-06,0.0875087508750875
5.33616377051569e-07,-9.34226152916198e-06,0.0876087608760876
5.33538325246668e-07,-9.34088974086925e-06,0.0877087708770877
5.3346134253278e-07,-9.3395318522435e-06,0.0878087808780878
5.33385429058285e-07,-9.33818679389696e-06,0.0879087908790879
5.33309515583791e-07,-9.33685563536577e-06,0.088008800880088
5.33234671348691e-07,-9.33553730726217e-06,0.0881088108810881
5.33160896352984e-07,-9.33423287867717e-06,0.0882088208820882
5.33088190448291e-07,-9.33294128066814e-06,0.0883088308830883
5.33015484691979e-07,-9.3316625129383e-06,0.0884088408840884
5.32943848026679e-07,-9.33039657578443e-06,0.0885088508850885
5.32873280600774e-07,-9.32914346905815e-06,0.0886088608860886
5.32802713026486e-07,-9.32790212366844e-06,0.0887088708870887
5.32733214839975e-07,-9.32667467779733e-06,0.0888088808880888
5.32664785892858e-07,-9.32545792402339e-06,0.0889088908890889
5.32596356797359e-07,-9.32425400067704e-06,0.089008900890089
5.32528996941254e-07,-9.32306290775827e-06,0.0891089108910891
5.32461637085149e-07,-9.3218825067883e-06,0.0892089208920892
5.32395346468438e-07,-9.3207138671549e-06,0.0893089308930893
5.32330125091122e-07,-9.31955805794909e-06,0.0894089408940894
5.32264903565424e-07,-9.31841294084045e-06,0.0895089508950895
5.32200751427501e-07,-9.31727958492e-06,0.0896089608960896
5.32137668380591e-07,-9.31615692109673e-06,0.0897089708970897
5.32074585333681e-07,-9.31504601846166e-06,0.0898089808980898
5.32012571526165e-07,-9.31394687701477e-06,0.0899089908990899
5.3195055771865e-07,-9.31285842766506e-06,0.09000900090009
5.31889613150528e-07,-9.31177960117313e-06,0.0901090109010901
5.31829737673419e-07,-9.3107125358694e-06,0.0902090209020902
5.31769862344691e-07,-9.30965616251446e-06,0.0903090309030903
5.31709986867582e-07,-9.30861048140508e-06,0.0904090409040904
5.31651180778248e-07,-9.3075754922445e-06,0.0905090509050905
5.31593443779927e-07,-9.30655012579331e-06,0.0906090609060906
5.31535706781606e-07,-9.30553545158769e-06,0.0907090709070907
5.31479038874298e-07,-9.30453040009147e-06,0.0908090809080908
5.31422371115371e-07,-9.30353604069243e-06,0.0909090909090909
5.31366772595838e-07,-9.30255130400279e-06,0.091009100910091
5.31312243167318e-07,-9.30157619031932e-06,0.0911091109110911
5.31256644499403e-07,-9.30061176858464e-06,0.0912091209120912
5.31203184310277e-07,-9.29965590046835e-06,0.0913091309130913
5.31149724121151e-07,-9.29870965520985e-06,0.0914091409140914
5.31096263932025e-07,-9.29777410190014e-06,0.0915091509150915
5.31043872982293e-07,-9.2968471023572e-06,0.0916091609160916
5.30991482032561e-07,-9.29592865628427e-06,0.0917091709170917
5.30940160322223e-07,-9.29501983321751e-06,0.0918091809180918
5.30889907702897e-07,-9.29412063286015e-06,0.0919091909190919
5.30838585844177e-07,-9.29322998626956e-06,0.092009200920092
5.30789402612628e-07,-9.29234896238837e-06,0.0921092109210921
5.30740219232697e-07,-9.29147542288618e-06,0.0922092209220922
5.30691035852765e-07,-9.29061150639015e-06,0.0923092309230923
5.30641852472834e-07,-9.28975614336413e-06,0.0924092409240924
5.30594807423309e-07,-9.28890933410488e-06,0.0925092509250925
5.30546693282772e-07,-9.28807107846402e-06,0.0926092609260926
5.30499648381629e-07,-9.28724137629317e-06,0.0927092709270927
5.30453672571498e-07,-9.2864191586497e-06,0.0928092809280928
5.30407696761367e-07,-9.28560549462462e-06,0.0929092909290929
5.30361721099618e-07,-9.28480038436631e-06,0.093009300930093
5.30316814528882e-07,-9.28400275833861e-06,0.0931093109310931
5.30271907958145e-07,-9.28321368607768e-06,0.0932093209320932
5.30227001387409e-07,-9.28243209804737e-06,0.0933093309330933
5.3018423329546e-07,-9.28165906378383e-06,0.0934093409340934
5.30140395964118e-07,-9.28089244480827e-06,0.0935093509350935
5.30097627723788e-07,-9.28013437930272e-06,0.0936093609360936
5.3005485963184e-07,-9.27938379832454e-06,0.0937093709370937
5.30013160630904e-07,-9.27864070187375e-06,0.0938093809380938
5.2997146177835e-07,-9.27790508965357e-06,0.0939093909390939
5.29929762777414e-07,-9.27717696196076e-06,0.094009400940094
5.29889133015872e-07,-9.27645524940756e-06,0.0941094109410941
5.29848503254331e-07,-9.27574209062113e-06,0.0942094209420942
5.29808942732183e-07,-9.27503534697429e-06,0.0943094309430943
5.29769382210035e-07,-9.27433501846707e-06,0.0944094409440944
5.29729821687888e-07,-9.27364217448721e-06,0.0945094509450945
5.29691330405134e-07,-9.27295681503474e-06,0.0946094609460946
5.29652838973999e-07,-9.27227787057348e-06,0.0947094709470947
5.29614347691246e-07,-9.27160534154859e-06,0.0948094809480948
5.29576925499505e-07,-9.27094029675432e-06,0.0949094909490949
5.29539503456145e-07,-9.27028166739641e-06,0.095009500950095
5.29502081264404e-07,-9.26962945302971e-06,0.0951095109510951
5.29465728312057e-07,-9.26898365409938e-06,0.0952095209520952
5.29429375508092e-07,-9.26834533939967e-06,0.0953095309530953
5.29394091646758e-07,-9.26771237089693e-06,0.0954095409540954
5.29358807933805e-07,-9.26708581753379e-06,0.0955095509550955
5.29323524220852e-07,-9.26646567931025e-06,0.0956095609560956
5.292882405079e-07,-9.26585195637469e-06,0.0957095709570957
5.29254026034341e-07,-9.26524357948772e-06,0.0958095809580958
5.29219811560782e-07,-9.26464161788874e-06,0.0959095909590959
5.29186666178236e-07,-9.26404607142935e-06,0.096009600960096
5.29152451704678e-07,-9.26345587101856e-06,0.0961096109610961
5.29119306322131e-07,-9.26287208574737e-06,0.0962096209620962
5.29087230327361e-07,-9.26229471576415e-06,0.0963096309630963
5.29054084944815e-07,-9.26172269182953e-06,0.0964096409640964
5.29022008801663e-07,-9.26115601379512e-06,0.0965096509650965
5.28991001897905e-07,-9.26059468180929e-06,0.0966096609660966
5.28958925754753e-07,-9.26003976511145e-06,0.0967096709670967
5.28927918850995e-07,-9.2594901944622e-06,0.0968096809680968
5.28896911947237e-07,-9.25894596971315e-06,0.0969096909690969
5.28866974282873e-07,-9.25840709116108e-06,0.097009700970097
5.2883703661851e-07,-9.25787355850921e-06,0.0971097109710971
5.28807098954146e-07,-9.25734537190593e-06,0.0972097209720972
5.287771611414e-07,-9.25682253120286e-06,0.0973097309730973
5.2874829271643e-07,-9.25630503669676e-06,0.0974097409740974
5.28718355052067e-07,-9.25579288809087e-06,0.0975097509750975
5.2869055571811e-07,-9.25528501629417e-06,0.0976097609760976
5.28661687144758e-07,-9.25478355978545e-06,0.0977097709770977
5.28633887959183e-07,-9.25428638008593e-06,0.0978097809780978
5.28606088625225e-07,-9.2537934771956e-06,0.0979097909790979
5.28578289291268e-07,-9.25330698944488e-06,0.098009800980098
5.28550489957311e-07,-9.25282477865173e-06,0.0981098109810981
5.28523759862748e-07,-9.2523468445194e-06,0.0982098209820982
5.28497029768185e-07,-9.25187425658403e-06,0.0983098309830983
5.28470299673622e-07,-9.25140594530948e-06,0.0984098409840984
5.28443569579058e-07,-9.25094298008352e-06,0.0985098509850985
5.2841790872389e-07,-9.25048429166675e-06,0.0986098609860986
5.28392247868721e-07,-9.25002988020756e-06,0.0987098709870987
5.28366587013552e-07,-9.24957974540918e-06,0.0988098809880988
5.28341995249395e-07,-9.24913495665939e-06,0.0989098909890989
5.28316334394226e-07,-9.2486944447188e-06,0.099009900990099
5.28291742778451e-07,-9.2482582095874e-06,0.0991099109910991
5.28267151014295e-07,-9.24782625141358e-06,0.0992099209920992
5.28243628489532e-07,-9.24739856990057e-06,0.0993099309930993
5.28219036873758e-07,-9.24697516519675e-06,0.0994099409940994
5.28195514348995e-07,-9.24655603730213e-06,0.0995099509950995
5.28171991824233e-07,-9.24614118636509e-06,0.0996099609960996
5.28148469447852e-07,-9.24573061208886e-06,0.0997099709970997
5.28126016162484e-07,-9.24532431477021e-06,0.0998099809980998
5.28103562877116e-07,-9.24492122487297e-06,0.0999099909990999
5.28080040352353e-07,-9.24452241193331e-06,0.1000100010001
5.28058656306379e-07,-9.24412787580285e-06,0.1001100110011
5.28036203021011e-07,-9.24373761648158e-06,0.1002100210021
5.28013749735642e-07,-9.24335056473011e-06,0.1003100310031
5.27992365689668e-07,-9.24296778978784e-06,0.1004100410041
5.27970981643694e-07,-9.24258929165476e-06,0.100510051005101
5.2794959759772e-07,-9.24221400109149e-06,0.100610061006101
5.27928213403364e-07,-9.24184298748578e-06,0.100710071007101
5.27907898596784e-07,-9.24147518144988e-06,0.100810081008101
5.27887583641822e-07,-9.24111058298378e-06,0.100910091009101
5.27867268835242e-07,-9.24075026132688e-06,0.101010101010101
5.27846954028663e-07,-9.24039314723978e-06,0.101110111011101
5.27826639073701e-07,-9.24004031011025e-06,0.101210121012101
5.27806324267121e-07,-9.23969068040214e-06,0.101310131013101
5.27787078551553e-07,-9.23934425841221e-06,0.101410141014101
5.27767832835986e-07,-9.23900104399209e-06,0.101510151015102
5.277485872688e-07,-9.23866210652954e-06,0.101610161016102
5.27729341553232e-07,-9.23832637648841e-06,0.101710171017102
5.27711165077059e-07,-9.23799385416546e-06,0.101810181018102
5.27691919509873e-07,-9.23766453941232e-06,0.101910191019102
5.276737430337e-07,-9.23733843237735e-06,0.102010201020102
5.27655566557526e-07,-9.23701553276381e-06,0.102110211021102
5.27637390081353e-07,-9.23669584086844e-06,0.102210221022102
5.27619213605179e-07,-9.23638042578227e-06,0.102310231023102
5.276021063684e-07,-9.2360671491749e-06,0.102410241024102
5.27583929892226e-07,-9.23575707998893e-06,0.102510251025103
5.27566822655447e-07,-9.23545021852115e-06,0.102610261026103
5.27549715418668e-07,-9.23514656477156e-06,0.102710271027103
5.27532608033507e-07,-9.23484504935237e-06,0.102810281028103
5.27515500796727e-07,-9.23454781074237e-06,0.102910291029103
5.27482355562563e-07,-9.23395654109218e-06,0.103010301030103
5.27449210180017e-07,-9.2333716865816e-06,0.103110311031103
5.27416064945852e-07,-9.23279217826798e-06,0.103210321032103
5.273839888027e-07,-9.23221908509397e-06,0.103310331033103
5.27351912659548e-07,-9.23165133782016e-06,0.103410341034103
5.27319836516396e-07,-9.23108893674332e-06,0.103510351035104
5.27287760373244e-07,-9.23053295080608e-06,0.103610361036104
5.27256753469486e-07,-9.22998124167804e-06,0.103710371037104
5.27208639328949e-07,-9.229139778319e-06,0.103810381038104
5.27145556282039e-07,-9.22801069935613e-06,0.103910391039104
5.27065366146731e-07,-9.22659614282308e-06,0.104010401040104
5.26969137717275e-07,-9.22489824734701e-06,0.104110411041104
5.26856871290434e-07,-9.22292235897651e-06,0.104210421042104
5.26728566866207e-07,-9.2206684775632e-06,0.104310431043104
5.26586362775002e-07,-9.21814087991628e-06,0.104410441044104
5.26427051447018e-07,-9.21534170466291e-06,0.104510451045105
5.26269878597822e-07,-9.2125703287435e-06,0.104610461046105
5.26097736693871e-07,-9.20953058263907e-06,0.104710471047105
5.25910626031929e-07,-9.206223535589e-06,0.104810481048105
5.25708546611997e-07,-9.20265346455088e-06,0.104910491049105
5.25491498285691e-07,-9.19882250770673e-06,0.105010501050105
5.25260550292407e-07,-9.19473173429595e-06,0.105110511051105
5.25030671390135e-07,-9.1906826598861e-06,0.105210521052105
5.24804000206046e-07,-9.1866731459984e-06,0.105310531053105
5.24579467500745e-07,-9.18270426202062e-06,0.105410541054105
5.24357073125851e-07,-9.17877493841661e-06,0.105510551055106
5.24136817081363e-07,-9.17488517533475e-06,0.105610561056106
5.23918699664045e-07,-9.17103497277503e-06,0.105710571057106
5.23702720428752e-07,-9.16722219240706e-06,0.105810581058106
5.23488879672247e-07,-9.16344790347022e-06,0.105910591059106
5.23277177394531e-07,-9.15971103657673e-06,0.106010601060106
5.23068682686615e-07,-9.15601159172661e-06,0.106110611061106
5.22861257218093e-07,-9.15234956906823e-06,0.106210621062106
5.22655970079978e-07,-9.1487238993622e-06,0.106310631063106
5.22452821272269e-07,-9.14513458260851e-06,0.106410641064106
5.22250741852337e-07,-9.14158161865879e-06,0.106510651065107
5.22051870002205e-07,-9.1380639385704e-06,0.106610661066107
5.21855136482479e-07,-9.13458047295557e-06,0.106710671067107
5.21659472202148e-07,-9.13113336014471e-06,0.106810681068107
5.21465946400605e-07,-9.12771939271639e-06,0.106910691069107
5.21275628020481e-07,-9.12434070914941e-06,0.107010701070107
5.21085309788738e-07,-9.12099517081659e-06,0.107110711071107
5.20898199126797e-07,-9.11768277771794e-06,0.107210721072107
5.20712157704249e-07,-9.11440353000183e-06,0.107310731073107
5.20529323851503e-07,-9.11115742751989e-06,0.107410741074107
5.20346489998756e-07,-9.10794447042049e-06,0.107510751075108
5.20166863864191e-07,-9.10476252022485e-06,0.107610761076108
5.1997119958386e-07,-9.10131540756237e-06,0.107710771077108
5.1976163563655e-07,-9.09760634000285e-06,0.107810781078108
5.19537102931249e-07,-9.09363745587669e-06,0.107910791079108
5.19297601171194e-07,-9.08941196290207e-06,0.108010801080108
5.19044199892541e-07,-9.08492986093063e-06,0.108110811081108
5.18792937092677e-07,-9.08049373476931e-06,0.108210821082108
5.18544881862614e-07,-9.07610251532711e-06,0.108310831083108
5.18298964962957e-07,-9.07175406382848e-06,0.108410841084108
5.18055186542088e-07,-9.06744944980957e-06,0.108510851085109
5.17813546451626e-07,-9.06318760388261e-06,0.108610861086109
5.17575114079347e-07,-9.0589685260476e-06,0.108710871087109
5.17338820037474e-07,-9.05479221645292e-06,0.108810881088109
5.17104664474389e-07,-9.0506576057108e-06,0.108910891089109
5.16872647241711e-07,-9.04656362473021e-06,0.109010901090109
5.16643837727215e-07,-9.04251134275056e-06,0.109110911091109
5.16417166543126e-07,-9.03849862129306e-06,0.109210921092109
5.16191564450049e-07,-9.0345265295971e-06,0.109310931093109
5.15969170075154e-07,-9.03059399842329e-06,0.109410941094109
5.15748914179048e-07,-9.02670102777162e-06,0.10951095109511
5.15530796613349e-07,-9.0228476176421e-06,0.10961096109611
5.15314817526437e-07,-9.01903162970433e-06,0.10971097109711
5.15100976769933e-07,-9.01525413304931e-06,0.10981098109811
5.14890343583229e-07,-9.01151512767704e-06,0.10991099109911
5.14680779635919e-07,-9.00781247525712e-06,0.11001100110011
5.14473354167397e-07,-9.00414724502893e-06,0.11011101110111
5.14268067029282e-07,-9.00051943684411e-06,0.11021102110211
5.14063849130561e-07,-8.99692691252062e-06,0.11031103110311
5.13862838801641e-07,-8.9933707410011e-06,0.11041104110411
5.13663966951509e-07,-8.98984985319453e-06,0.110511051105111
5.13466164340771e-07,-8.9863642492493e-06,0.110611061106111
5.13271569151452e-07,-8.98291392886863e-06,0.110711071107111
5.13078043349909e-07,-8.97949782310991e-06,0.110811081108111
5.12886655878772e-07,-8.97611593182474e-06,0.110911091109111
5.12697406886424e-07,-8.97276718577374e-06,0.111011101110111
5.12509226985088e-07,-8.96945265434468e-06,0.111111111111111
5.12324254801935e-07,-8.96617126829817e-06,0.111211121112111
5.12140351709794e-07,-8.96292195824642e-06,0.111311131113111
5.11957517857047e-07,-8.95970579357723e-06,0.111411141114111
5.11777891722483e-07,-8.9565217049028e-06,0.111511151115112
5.11599334678931e-07,-8.95336969237152e-06,0.111611161116112
5.11422915965785e-07,-8.95024868689239e-06,0.111711171117112
5.11247566640415e-07,-8.94715975740802e-06,0.111811181118112
5.11075424884847e-07,-8.94410076558802e-06,0.111911191119112
5.10903282980896e-07,-8.94107278067178e-06,0.112011201120112
5.10734348795128e-07,-8.93807473356828e-06,0.112111211121112
5.10566483848754e-07,-8.93510769336854e-06,0.112211221122112
5.10399688141774e-07,-8.93216952159377e-06,0.112311231123112
5.102350307652e-07,-8.92926021839235e-06,0.112411241124112
5.10072511719033e-07,-8.92638085270691e-06,0.112511251125113
5.09911062060642e-07,-8.92353035574321e-06,0.112611261126113
5.09750681493264e-07,-8.92070765796508e-06,0.112711271127113
5.09593508495686e-07,-8.9179138287603e-06,0.112811281128113
5.09436335498108e-07,-8.9151477987411e-06,0.112911291129113
5.09281300979318e-07,-8.91240849896484e-06,0.113011301130113
5.09128404939317e-07,-8.90969806746517e-06,0.113111311131113
5.08976577990328e-07,-8.90701329711744e-06,0.113211321132113
5.08825820280733e-07,-8.9043563258069e-06,0.113311331133113
5.08677200901545e-07,-8.9017260847393e-06,0.113411341134113
5.08529650761751e-07,-8.89912150452687e-06,0.113511351135114
5.08384239100745e-07,-8.89654365455738e-06,0.113611361136114
5.08238827439739e-07,-8.89399039605529e-06,0.113711371137114
5.08096623348534e-07,-8.89146386779615e-06,0.113811381138114
5.07954419257329e-07,-8.88896193115278e-06,0.113911391139114
5.07814353496531e-07,-8.88648565536457e-06,0.114011401140114
5.07675357123508e-07,-8.88403397119215e-06,0.114111411141114
5.07538499080892e-07,-8.88160687893226e-06,0.114211421142114
5.07402710129288e-07,-8.87920330890037e-06,0.114311431143114
5.07267990417078e-07,-8.87682433078101e-06,0.114411441144114
5.07134339944263e-07,-8.87446887503804e-06,0.114511451145115
5.07002827950236e-07,-8.87213694181983e-06,0.114611461146115
5.06872385047221e-07,-8.86982853097801e-06,0.114711471147115
5.06743011531982e-07,-8.86754364266094e-06,0.114811481148115
5.06614706959374e-07,-8.86528120762924e-06,0.114911491149115
5.06487471774541e-07,-8.86304122588291e-06,0.115011501150115
5.06362374920116e-07,-8.86082369742195e-06,0.115111511151115
5.06238347305084e-07,-8.85862862224636e-06,0.115211521152115
5.06115388929446e-07,-8.85645493111674e-06,0.115311531153115
5.05993499644821e-07,-8.85430369327249e-06,0.115411541154115
5.0587267959959e-07,-8.8521738396226e-06,0.115511551155116
5.05753998033147e-07,-8.8500643006309e-06,0.115611561156116
5.05635316466705e-07,-8.84797721507295e-06,0.115711571157116
5.05518773230668e-07,-8.84591044432159e-06,0.115811581158116
5.05402229994632e-07,-8.84386398852518e-06,0.115911591159116
5.05287825237384e-07,-8.84183891662637e-06,0.116011601160116
5.05174489571149e-07,-8.83983309059151e-06,0.116111611161116
5.05062223292689e-07,-8.83784757936322e-06,0.116211621162116
5.04951026105242e-07,-8.83588238294152e-06,0.116311631163116
5.04840898157189e-07,-8.83393643223539e-06,0.116411641164116
5.04731839300148e-07,-8.83200972709644e-06,0.116511651165117
5.04623849682502e-07,-8.83010226767305e-06,0.116611661166117
5.04516929304249e-07,-8.82821512320463e-06,0.116711671167117
5.04411078165391e-07,-8.82634508597299e-06,0.116811681168117
5.04306296265927e-07,-8.82449536354793e-06,0.116911691169117
5.04202583457475e-07,-8.82266274835965e-06,0.117011701170117
5.04099939888418e-07,-8.82084937903532e-06,0.117111711171117
5.03998365558754e-07,-8.8190541858904e-06,0.117211721172117
5.03897860468485e-07,-8.81727610027902e-06,0.117311731173117
5.03798424469228e-07,-8.81551619099543e-06,0.117411741174117
5.03700057709366e-07,-8.81377445818801e-06,0.117511751175118
5.03602760188897e-07,-8.81204983261738e-06,0.117611761176118
5.03505462668428e-07,-8.81034231428352e-06,0.117711771177118
5.03410303478366e-07,-8.80865190318645e-06,0.117811781178118
5.03315144436686e-07,-8.80697753023514e-06,0.117911791179118
5.03222123725412e-07,-8.80532133376e-06,0.118011801180118
5.03129103014138e-07,-8.80368117528225e-06,0.118111811181118
5.03037151393877e-07,-8.80205705480189e-06,0.118211821182118
5.02946269161392e-07,-8.80044897246729e-06,0.118311831183118
5.02855386780524e-07,-8.79885799736947e-06,0.118411841184118
5.02766642878445e-07,-8.79728199117802e-06,0.118511851185119
5.02677898976367e-07,-8.79572202298396e-06,0.118611861186119
5.02591293553076e-07,-8.79417809278728e-06,0.118711871187119
5.02504687981404e-07,-8.79264913149698e-06,0.118811881188119
5.02419151649125e-07,-8.79113620835244e-06,0.118911891189119
5.02333615465229e-07,-8.7896371847265e-06,0.119011901190119
5.02250217611739e-07,-8.78815419924633e-06,0.119111911191119
5.02166819609867e-07,-8.78668511328475e-06,0.119211921192119
5.02084490995771e-07,-8.78523206546894e-06,0.119311931193119
5.02003231472688e-07,-8.78379184808072e-06,0.119411941194119
5.01923041188999e-07,-8.78236766883826e-06,0.11951195119512
5.01842850905309e-07,-8.78095631987501e-06,0.11961196119612
5.01763729861014e-07,-8.7795599399665e-06,0.11971197119712
5.01685678056113e-07,-8.7781774595766e-06,0.11981198119812
5.0160762610283e-07,-8.77680887885368e-06,0.11991199119912
5.01531712628336e-07,-8.77545312855834e-06,0.12001200120012
5.01455799153841e-07,-8.77411234702099e-06,0.12011201120112
5.01379885679347e-07,-8.77278332696859e-06,0.12021202120212
5.01306110683641e-07,-8.7714692755258e-06,0.12031203120312
5.01232335687935e-07,-8.77016698541959e-06,0.12041204120412
5.01159629783241e-07,-8.76887859498035e-06,0.120512051205121
5.01086923878547e-07,-8.7676030349687e-06,0.120612061206121
5.01015287213247e-07,-8.76633923629362e-06,0.120712071207121
5.00944719787342e-07,-8.76508933713714e-06,0.120812081208121
5.0087522160083e-07,-8.76385119916885e-06,0.120912091209121
5.00805723414319e-07,-8.76262589177652e-06,0.121012101210121
5.0073729431882e-07,-8.76141234557239e-06,0.121112111211121
5.00668865223321e-07,-8.76021162979584e-06,0.121212121212121
5.00601505515598e-07,-8.75902160611646e-06,0.121312131213121
5.00535214750506e-07,-8.75784441286467e-06,0.121412141214121
5.00468924133795e-07,-8.75667898080108e-06,0.121512151215122
5.00403702756479e-07,-8.75552531007405e-06,0.121612161216122
5.00339550470174e-07,-8.75438340053521e-06,0.121712171217122
5.00275398332252e-07,-8.75325218294517e-06,0.121812181218122
5.00211246045948e-07,-8.75213272669171e-06,0.121912191219122
5.00149232238432e-07,-8.75102396253542e-06,0.122012201220122
5.00087218430916e-07,-8.74992695956732e-06,0.122112211221122
5.000252046234e-07,-8.74884064854801e-06,0.122212221222122
4.99964260055279e-07,-8.74776502962589e-06,0.122312231223122
4.99904384578169e-07,-8.74670117204034e-06,0.122412241224122
4.99844509249442e-07,-8.74564693716419e-06,0.122512251225123
4.99785703011727e-07,-8.74460339438521e-06,0.122612261226123
4.99726896774012e-07,-8.74357054355504e-06,0.122712271227123
4.9966915977569e-07,-8.74254731558264e-06,0.122812281228123
4.99612492016764e-07,-8.74153477970743e-06,0.122912291229123
4.99555824257837e-07,-8.74053293592939e-06,0.123012301230123
4.9949915649891e-07,-8.73953964562136e-06,0.123112311231123
4.99443557830995e-07,-8.7385581166499e-06,0.123212321232123
4.99371921165696e-07,-8.73728897192623e-06,0.123312331233123
4.99284246503011e-07,-8.73573541887177e-06,0.123412341234123
4.99196571840326e-07,-8.73419897320248e-06,0.123512351235124
4.99111035508048e-07,-8.73267642720015e-06,0.123612361236124
4.9902549917577e-07,-8.73116991919522e-06,0.123712371237124
4.98941032082886e-07,-8.72967837994827e-06,0.123812381238124
4.98857634229396e-07,-8.7282018096077e-06,0.123912391239124
4.98774236375906e-07,-8.72673913908249e-06,0.124012401240124
4.98692976852822e-07,-8.72529143716689e-06,0.124112411241124
4.98611717329739e-07,-8.72385870430604e-06,0.124212421242124
4.98531527046049e-07,-8.72244094020319e-06,0.124312431243124
4.9845133676236e-07,-8.72103600652791e-06,0.124412441244124
4.98373284957459e-07,-8.71964604175901e-06,0.124512451245125
4.98295233004176e-07,-8.7182689074177e-06,0.124612461246125
4.9821825043867e-07,-8.71690674183438e-06,0.124712471247125
4.98141267724781e-07,-8.71555740682702e-06,0.124812481248125
4.98066423489681e-07,-8.71422197133826e-06,0.124912491249125
4.9799157925458e-07,-8.71289936642546e-06,0.125012501250125
4.9791673501948e-07,-8.71159066103127e-06,0.125112511251125
4.97844029114786e-07,-8.71029478621303e-06,0.125212521252125
4.97771323210092e-07,-8.70901174182239e-06,0.125312531253125
4.9769861745378e-07,-8.70774152771094e-06,0.125412541254125
4.97628050027875e-07,-8.70648414417547e-06,0.125512551255126
4.97557482453588e-07,-8.70523959106757e-06,0.125612561256126
4.97487984267076e-07,-8.70400786853565e-06,0.125712571257126
4.97418486080565e-07,-8.70278683780413e-06,0.125812581258126
4.97350056985066e-07,-8.70157970688798e-06,0.125912591259126
4.97282697128961e-07,-8.70038326792062e-06,0.126012601260126
4.97215337272856e-07,-8.69919965952923e-06,0.126112611261126
4.97149046656146e-07,-8.69802781217765e-06,0.126212621262126
4.97083825278829e-07,-8.69686772616264e-06,0.126312631263126
4.97018603901513e-07,-8.69571940148421e-06,0.126412641264126
4.96954451615209e-07,-8.69458176875456e-06,0.126512651265127
4.96890299477286e-07,-8.69345589721311e-06,0.126612661266127
4.96827216430376e-07,-8.69234178700823e-06,0.126712671267127
4.9676520262286e-07,-8.69123836875215e-06,0.126812681268127
4.96703188815344e-07,-8.69014564259325e-06,0.126912691269127
4.96642244098841e-07,-8.68906467762253e-06,0.127012701270127
4.96581299530719e-07,-8.6879933355096e-06,0.127112711271127
4.96521424201992e-07,-8.68693375473324e-06,0.127212721272127
4.96461548724882e-07,-8.68588486590568e-06,0.127312731273127
4.96402742487167e-07,-8.6848455999359e-06,0.127412741274127
4.96345005488846e-07,-8.68381702591492e-06,0.127512751275128
4.96287268490525e-07,-8.68279914399112e-06,0.127612761276128
4.96229531492204e-07,-8.6817908849251e-06,0.127712771277128
4.96173932972672e-07,-8.68079331780787e-06,0.127812781278128
4.96117265213745e-07,-8.67980537369681e-06,0.127912791279128
4.96062735785224e-07,-8.67882705229516e-06,0.128012801280128
4.9600713711731e-07,-8.67785942299068e-06,0.128112811281128
4.95953676928184e-07,-8.67690034715621e-06,0.128212821282128
4.95899147648045e-07,-8.6759519635673e-06,0.128312831283128
4.95846756549931e-07,-8.67501213344839e-06,0.128412841284128
4.95793296360805e-07,-8.67408192633566e-06,0.128512851285129
4.95741974650467e-07,-8.67316134193232e-06,0.128612861286129
4.95689583700735e-07,-8.67224931114738e-06,0.128712871287129
4.95638261842015e-07,-8.67134690322021e-06,0.128812881288129
4.95588009371072e-07,-8.67045411815083e-06,0.128912891289129
4.95537756751746e-07,-8.66956881746045e-06,0.129012901290129
4.95488573371815e-07,-8.66869313962785e-06,0.129112911291129
4.95439389991883e-07,-8.66782601541364e-06,0.129212921292129
4.95391275851346e-07,-8.66696851405722e-06,0.129312931293129
4.95343161710809e-07,-8.66611849722817e-06,0.129412941294129
4.95295047570272e-07,-8.66527703386913e-06,0.12951295129513
4.95248002520747e-07,-8.66444519336787e-06,0.12961296129613
4.95200957619604e-07,-8.6636197681546e-06,0.12971297129713
4.95154981809473e-07,-8.66280396565073e-06,0.12981298129813
4.95109005999342e-07,-8.66199564767423e-06,0.12991299129913
4.95064099576988e-07,-8.66119588331613e-06,0.13001300130013
4.95019193006251e-07,-8.66040467257641e-06,0.13011301130113
4.94975355674909e-07,-8.65961987712468e-06,0.13021302130213
4.94930449104172e-07,-8.65884363529134e-06,0.13031303130313
4.94887680863842e-07,-8.658075946928e-06,0.13041304130413
4.94844912771894e-07,-8.65731467400104e-06,0.130513051305131
4.94802144531564e-07,-8.65656195454407e-06,0.130613061306131
4.94759376439616e-07,-8.6558156503751e-06,0.130713071307131
4.94717677587062e-07,-8.65507789982451e-06,0.130813081308131
4.94675978586126e-07,-8.65434763365291e-06,0.130913091309131
4.94635348824584e-07,-8.6536237827693e-06,0.131013101310131
4.94594719063042e-07,-8.65290741626469e-06,0.131113111311131
4.94555158540895e-07,-8.65219853428745e-06,0.131213121312131
4.94514528779353e-07,-8.65149606744982e-06,0.131313131313131
4.944760374966e-07,-8.65080108499118e-06,0.131413141314131
4.94436476974452e-07,-8.65011358705991e-06,0.131513151315132
4.94397985543317e-07,-8.64943250426825e-06,0.131613161316132
4.94359494260563e-07,-8.64875783676457e-06,0.131713171317132
4.94322072217204e-07,-8.64809065363989e-06,0.131813181318132
4.94284650025463e-07,-8.64742988580319e-06,0.131913191319132
4.94248297073116e-07,-8.64677553310609e-06,0.132013201320132
4.94210875029757e-07,-8.64612759569697e-06,0.132113211321132
4.9417452207741e-07,-8.64548607342746e-06,0.132213221322132
4.94139238364457e-07,-8.64485203568532e-06,0.132313231323132
4.9410288541211e-07,-8.64422334399177e-06,0.132413241324132
4.94067601699158e-07,-8.64360106743783e-06,0.132513251325133
4.94033387077217e-07,-8.64298520602348e-06,0.132613261326133
4.93999172603659e-07,-8.64237469080611e-06,0.132713271327133
4.939649581301e-07,-8.64177165981935e-06,0.132813281328133
4.93930743656541e-07,-8.64117397502956e-06,0.132913291329133
4.93897598273995e-07,-8.64058163613997e-06,0.133013301330133
4.93864453039831e-07,-8.63999571253837e-06,0.133113311331133
4.93831307657285e-07,-8.63941620407637e-06,0.133213321332133
4.93798162274738e-07,-8.63884204166296e-06,0.133313331333133
4.93766086279968e-07,-8.63827322529814e-06,0.133413341334133
4.9373507937621e-07,-8.63771082422131e-06,0.133513351335134
4.93703003233058e-07,-8.63715376904468e-06,0.133613361336134
4.936719963293e-07,-8.63660206006502e-06,0.133713371337134
4.93640989425542e-07,-8.63605676607658e-06,0.133813381338134
4.93609982521784e-07,-8.63551574904571e-06,0.133913391339134
4.93580044709039e-07,-8.63498114715445e-06,0.134013401340134
4.93550107044675e-07,-8.63445082222077e-06,0.134113411341134
4.93520169380311e-07,-8.63392691242668e-06,0.134213421342134
4.9349130080696e-07,-8.63340727929341e-06,0.134313431343134
4.93461363142596e-07,-8.63289299235711e-06,0.134413441344134
4.93433563808639e-07,-8.6323840514694e-06,0.134513451345135
4.93404695383669e-07,-8.6318804564819e-06,0.134613461346135
4.93375826810318e-07,-8.63138220754298e-06,0.134713471347135
4.93348027624742e-07,-8.63088823541326e-06,0.134813481348135
4.93320228290785e-07,-8.63039854009274e-06,0.134913491349135
4.93293498196222e-07,-8.62991526006019e-06,0.135013501350135
4.93265698862265e-07,-8.62943625683685e-06,0.135113511351135
4.93238968767702e-07,-8.62896153042269e-06,0.135213521352135
4.93212238673138e-07,-8.62849214990875e-06,0.135313531353135
4.9318657781797e-07,-8.62802704635238e-06,0.135413541354135
4.93159847723407e-07,-8.6275672888446e-06,0.135513551355136
4.93134186868238e-07,-8.62711073875824e-06,0.135613561356136
4.93108526013069e-07,-8.62666060410824e-06,0.135713571357136
4.93083934248912e-07,-8.62621367687967e-06,0.135813581358136
4.93058273393743e-07,-8.62577102660866e-06,0.135913591359136
4.93033681629586e-07,-8.62533372223787e-06,0.136013601360136
4.93009090013812e-07,-8.62490069482465e-06,0.136113611361136
4.92985567489049e-07,-8.62447194407225e-06,0.136213621362136
4.92960975873275e-07,-8.62404640103803e-06,0.136313631363136
4.92937453348512e-07,-8.62362620390402e-06,0.136413641364136
4.9291393082375e-07,-8.62321028372758e-06,0.136513651365137
4.92890408447369e-07,-8.62279757112094e-06,0.136613661366137
4.92866885922607e-07,-8.62239020456289e-06,0.136713671367137
4.92844432637238e-07,-8.62198604542626e-06,0.136813681368137
4.9282197935187e-07,-8.62158616324721e-06,0.136913691369137
4.92799526066502e-07,-8.62119055787736e-06,0.137013701370137
4.92777072781133e-07,-8.62079816022568e-06,0.137113711371137
4.92755688735159e-07,-8.62041110847421e-06,0.137213721372137
4.92733235449791e-07,-8.62002619505315e-06,0.137313731373137
4.92711851403817e-07,-8.61964662782906e-06,0.137413741374137
4.92690467357843e-07,-8.61927026817477e-06,0.137513751375138
4.92669083163487e-07,-8.61889711609028e-06,0.137613761376138
4.92648768356907e-07,-8.61852824081499e-06,0.137713771377138
4.92628453550327e-07,-8.61816257310949e-06,0.137813781378138
4.92607069355971e-07,-8.61780118221319e-06,0.137913791379138
4.92586754549391e-07,-8.61744299903508e-06,0.138013801380138
4.92567508833824e-07,-8.61708909251777e-06,0.138113811381138
4.92547194027244e-07,-8.61673839371865e-06,0.138213821382138
4.92527948311676e-07,-8.61639090263772e-06,0.138313831383138
4.9250870274449e-07,-8.6160466189782e-06,0.138413841384138
4.92489457028923e-07,-8.61570661227625e-06,0.138513851385139
4.92470211313355e-07,-8.61536981299573e-06,0.138613861386139
4.92450965746169e-07,-8.61503622143339e-06,0.138713871387139
4.92432789269996e-07,-8.61470583758923e-06,0.138813881388139
4.92413543554428e-07,-8.61437866116649e-06,0.138913891389139
4.92395367078255e-07,-8.61405469246193e-06,0.139013901390139
4.92377190602081e-07,-8.61373393132717e-06,0.139113911391139
4.92359014125908e-07,-8.6134163779106e-06,0.139213921392139
4.92341906889128e-07,-8.61310310115484e-06,0.139313931393139
4.92323730412955e-07,-8.61279196287786e-06,0.139413941394139
4.92306623176176e-07,-8.61248403231907e-06,0.13951395139514
4.92289515939396e-07,-8.6121793091817e-06,0.13961396139614
4.92272408702617e-07,-8.61187672452312e-06,0.13971397139714
4.92255301465838e-07,-8.61157841667373e-06,0.13981398139814
4.92238194080677e-07,-8.61128224730313e-06,0.13991399139914
4.92222156083292e-07,-8.61099035474172e-06,0.14001400140014
4.92205048846512e-07,-8.61069953127133e-06,0.14011401140114
4.92189010849127e-07,-8.61041298475851e-06,0.14021402140214
4.9217297270336e-07,-8.6101285765761e-06,0.14031403140314
4.92156934705975e-07,-8.60984737596349e-06,0.14041404140414
4.92141965799602e-07,-8.60956938306906e-06,0.140514051405141
4.92125927802217e-07,-8.60929352850504e-06,0.140614061406141
4.92110958895844e-07,-8.60902088151082e-06,0.140714071407141
4.92094920898459e-07,-8.60875037299539e-06,0.140814081408141
4.92079951992086e-07,-8.60848307204976e-06,0.140914091409141
4.92064983085714e-07,-8.60821790958292e-06,0.141014101410141
4.92050014327723e-07,-8.60795595468588e-06,0.141114111411141
4.9203504542135e-07,-8.60769613811924e-06,0.141214121412141
4.92021145754371e-07,-8.60743952927079e-06,0.141314131413141
4.9200617699638e-07,-8.60718505875274e-06,0.141414141414141
4.91992277329402e-07,-8.60693379595288e-06,0.141514151415142
4.91978377662423e-07,-8.60668360224403e-06,0.141614161416142
4.91964477995444e-07,-8.60643661610497e-06,0.141714171417142
4.91950578328466e-07,-8.60619283768411e-06,0.141814181418142
4.91936678661487e-07,-8.60595119774203e-06,0.141914191419142
4.91922778994509e-07,-8.60571169613035e-06,0.142014201420142
4.91909948566924e-07,-8.60547433284908e-06,0.142114211421142
4.91896048899945e-07,-8.60523910804661e-06,0.142214221422142
4.91883218472361e-07,-8.60500709081393e-06,0.142314231423142
4.91870388044776e-07,-8.60477721206004e-06,0.142414241424142
4.91857557617192e-07,-8.60454947163655e-06,0.142514251425143
4.91844727189608e-07,-8.60432386969186e-06,0.142614261426143
4.91831896762023e-07,-8.60410040607757e-06,0.142714271427143
4.91819066334439e-07,-8.60388015018147e-06,0.142814281428143
4.91807304997866e-07,-8.60366096337637e-06,0.142914291429143
4.91794474570282e-07,-8.60344391505006e-06,0.143014301430143
4.91782713382092e-07,-8.60323007429356e-06,0.143114311431143
4.91770952193901e-07,-8.60301730277645e-06,0.143214321432143
4.91759190857329e-07,-8.60280773882914e-06,0.143314331433143
4.91747429669139e-07,-8.60259924412122e-06,0.143414341434143
4.91735668480949e-07,-8.60239395698311e-06,0.143514351435144
4.91723907144377e-07,-8.60218973908439e-06,0.143614361436144
4.91712145956186e-07,-8.60198765966446e-06,0.143714371437144
4.91701453859008e-07,-8.60178771857493e-06,0.143814381438144
4.91689692670818e-07,-8.60158991581581e-06,0.143914391439144
4.9167900057364e-07,-8.60139425153548e-06,0.144014401440144
4.9166723938545e-07,-8.60120072573394e-06,0.144114411441144
4.91656547288272e-07,-8.6010082690234e-06,0.144214421442144
4.91645855339476e-07,-8.60081795079166e-06,0.144314431443144
4.91635163242298e-07,-8.60062977089033e-06,0.144414441444144
4.91624471293501e-07,-8.60044372946778e-06,0.144514451445145
4.91614848435718e-07,-8.60025982637564e-06,0.144614461446145
4.9160415633854e-07,-8.60007699267127e-06,0.144714471447145
4.91593464389744e-07,-8.59989629714893e-06,0.144814481448145
4.9158384153196e-07,-8.59971667101437e-06,0.144914491449145
4.91574218674176e-07,-8.59954025230122e-06,0.145014501450145
4.91563526576998e-07,-8.59936490297585e-06,0.145114511451145
4.91553903719214e-07,-8.5991906227415e-06,0.145214521452145
4.91544281009812e-07,-8.59901955007694e-06,0.145314531453145
4.91534658152028e-07,-8.59884847756076e-06,0.145414541454145
4.91525035294245e-07,-8.59868061261439e-06,0.145514551455146
4.91515412436461e-07,-8.59851381675903e-06,0.145614561456146
4.91506858818071e-07,-8.59834809029144e-06,0.145714571457146
4.91497235960287e-07,-8.59818557124528e-06,0.145814581458146
4.91487613102504e-07,-8.59802305234749e-06,0.145914591459146
4.91479059484114e-07,-8.59786267178011e-06,0.146014601460146
4.9146943662633e-07,-8.59770442954314e-06,0.146114611461146
4.9146088300794e-07,-8.59754725669395e-06,0.146214621462146
4.91452329389551e-07,-8.59739222217515e-06,0.146314631463146
4.91443775771161e-07,-8.59723825674738e-06,0.146414641464146
4.91435222152771e-07,-8.59708536070738e-06,0.146514651465147
4.91426668534382e-07,-8.59693460299778e-06,0.146614661466147
4.91418114915992e-07,-8.59678598361859e-06,0.146714671467147
4.91409561297603e-07,-8.59663736438779e-06,0.146814681468147
4.91401007679213e-07,-8.59649088348739e-06,0.146914691469147
4.91393523300217e-07,-8.59634654091739e-06,0.147014701470147
4.91384969533446e-07,-8.59620326758679e-06,0.147114711471147
4.91376415915056e-07,-8.59606106349559e-06,0.147214721472147
4.91368931536061e-07,-8.59591992864378e-06,0.147314731473147
4.91361447157065e-07,-8.59578093212237e-06,0.147414741474147
4.91352893538676e-07,-8.59564300484036e-06,0.147514751475148
4.91345409011298e-07,-8.59550721603714e-06,0.147614761476148
4.91337924632303e-07,-8.59537249632493e-06,0.147714771477148
4.91330440253307e-07,-8.59523884585212e-06,0.147814781478148
4.9132295572593e-07,-8.59510626461869e-06,0.147914791479148
4.91315471346935e-07,-8.59497475262467e-06,0.148014801480148
4.91307986967939e-07,-8.59484537896105e-06,0.148114811481148
4.91300502440562e-07,-8.59471707453682e-06,0.148214821482148
4.91293018061566e-07,-8.59458983920361e-06,0.148314831483148
4.91286602921965e-07,-8.59446367325817e-06,0.148414841484148
4.91279118394588e-07,-8.59433964564314e-06,0.148514851485149
4.91272703254986e-07,-8.59421561787972e-06,0.148614861486149
4.91265218727609e-07,-8.59409372874348e-06,0.148714871487149
4.91258803588008e-07,-8.59397290869825e-06,0.148814881488149
4.91251319209012e-07,-8.59385315789241e-06,0.148914891489149
4.91244903921029e-07,-8.59373447632597e-06,0.149014901490149
4.91238488633046e-07,-8.59361686385054e-06,0.149114911491149
4.91232073493445e-07,-8.5935013898539e-06,0.149214921492149
4.91225658205461e-07,-8.59338591585725e-06,0.149314931493149
4.9121924306586e-07,-8.5932725803394e-06,0.149414941494149
4.91212827777877e-07,-8.59315924467317e-06,0.14951495149515
4.91206412638276e-07,-8.59304804748572e-06,0.14961496149615
4.91199997350293e-07,-8.59293791953766e-06,0.14971497149715
4.91193582210691e-07,-8.59282779158961e-06,0.14981498149815
4.91187166922708e-07,-8.59271980197197e-06,0.14991499149915
4.91181820874119e-07,-8.59261288159371e-06,0.15001500150015
4.91175405734518e-07,-8.59250703045485e-06,0.15011501150115
4.91170059685929e-07,-8.592401179316e-06,0.15021502150215
4.91163644397946e-07,-8.59229746650755e-06,0.15031503150315
4.91158298349357e-07,-8.59219482293849e-06,0.15041504150415
4.91151883209755e-07,-8.59209217936943e-06,0.150515051505151
4.91146537161166e-07,-8.59199167427916e-06,0.150615061506151
4.91141191112577e-07,-8.5918922382799e-06,0.150715071507151
4.91134775972976e-07,-8.59179280242903e-06,0.150815081508151
4.91129429924387e-07,-8.59169550490856e-06,0.150915091509151
4.91124083875798e-07,-8.59159820723971e-06,0.151015101510151
4.91118737827209e-07,-8.59150197895864e-06,0.151115111511151
4.91113391927002e-07,-8.59140681991695e-06,0.151215121512151
4.91108045878413e-07,-8.59131272996629e-06,0.151315131513151
4.91102699829824e-07,-8.59121970925501e-06,0.151415141514151
4.91097353781235e-07,-8.59112775763475e-06,0.151515151515152
4.91092007732646e-07,-8.59103687540227e-06,0.151615161516152
4.91087730923451e-07,-8.5909459930214e-06,0.151715171517152
4.91082385023244e-07,-8.59085724911932e-06,0.151815181518152
4.91077038974655e-07,-8.59076850521724e-06,0.151915191519152
4.9107276216546e-07,-8.59068083055456e-06,0.152015201520152
4.91067416116871e-07,-8.59059422498288e-06,0.152115211521152
4.91062070068282e-07,-8.59050761955959e-06,0.152215221522152
4.91057793259087e-07,-8.59042315246671e-06,0.152315231523152
4.91052447210498e-07,-8.59033868537382e-06,0.152415241524152
4.91048170401304e-07,-8.59025528752033e-06,0.152515251525153
4.91043893592109e-07,-8.59017295875786e-06,0.152615261526153
4.9103854754352e-07,-8.59009063014376e-06,0.152715271527153
4.91034270734325e-07,-8.59001043986007e-06,0.152815281528153
4.9102999392513e-07,-8.58993024957638e-06,0.152915291529153
4.91025717115935e-07,-8.58985112853209e-06,0.153015301530153
4.91020371067346e-07,-8.58977200733941e-06,0.153115311531153
4.91016094258152e-07,-8.5896950247739e-06,0.153215321532153
4.91011817448957e-07,-8.58961804206001e-06,0.153315331533153
4.91007540639762e-07,-8.58954105934613e-06,0.153415341534153
4.91003263830567e-07,-8.58946621511103e-06,0.153515351535154
4.90998987021372e-07,-8.58939137087593e-06,0.153615361536154
4.90994710212177e-07,-8.58931759588022e-06,0.153715371537154
4.90990433402983e-07,-8.58924488997553e-06,0.153815381538154
4.90987225833182e-07,-8.58917218407083e-06,0.153915391539154
4.90982949023987e-07,-8.58910054755391e-06,0.154015401540154
4.90978672214792e-07,-8.58902891088861e-06,0.154115411541154
4.90974395405598e-07,-8.58895941255372e-06,0.154215421542154
4.90971187835797e-07,-8.58888991436721e-06,0.154315431543154
4.90966911026602e-07,-8.5888204161807e-06,0.154415441544154
4.90962634069025e-07,-8.5887519870852e-06,0.154515451545155
4.90959426499225e-07,-8.5886846272291e-06,0.154615461546155
4.9095514969003e-07,-8.58861833661238e-06,0.154715471547155
4.90951942120229e-07,-8.58855204599567e-06,0.154815481548155
4.90947665311034e-07,-8.58848682461836e-06,0.154915491549155
4.90944457741234e-07,-8.58842160309266e-06,0.155015501550155
4.90941250023051e-07,-8.58835745095474e-06,0.155115511551155
4.90936973213856e-07,-8.58829436790783e-06,0.155215521552155
4.90933765644056e-07,-8.58823128486092e-06,0.155315531553155
4.90930558074255e-07,-8.5881692710534e-06,0.155415541554155
4.9092628126506e-07,-8.58810725724589e-06,0.155515551555156
4.90923073546878e-07,-8.58804631267776e-06,0.155615561556156
4.90919865977077e-07,-8.58798536796126e-06,0.155715571557156
4.90916658407276e-07,-8.58792549263253e-06,0.155815581558156
4.90913450837476e-07,-8.58786668639482e-06,0.155915591559156
4.90909174028281e-07,-8.5878078801571e-06,0.156015601560156
4.90905966310099e-07,-8.58775014315878e-06,0.156115611561156
4.90886720742913e-07,-8.58739623678986e-06,0.156215621562156
4.90849298551172e-07,-8.58674936862014e-06,0.156315631563156
4.9079690760144e-07,-8.58581274607104e-06,0.156415641564156
4.90727409266546e-07,-8.5845885079181e-06,0.156515651565157
4.90658980319429e-07,-8.58337710004437e-06,0.156615661566157
4.90591620463324e-07,-8.58217745350722e-06,0.156715671567157
4.9052426060722e-07,-8.58099063739765e-06,0.156815681568157
4.90457969990509e-07,-8.57981451338525e-06,0.156915691569157
4.90391679373798e-07,-8.57865121980044e-06,0.157015701570157
4.90326457996482e-07,-8.57749861816443e-06,0.157115711571157
4.90262305710178e-07,-8.57635777786499e-06,0.157215721572157
4.90198153572255e-07,-8.57522869875373e-06,0.157315731573157
4.90135070525345e-07,-8.57411031173966e-06,0.157415741574157
4.90071987478435e-07,-8.57300368591378e-06,0.157515751575158
4.90009973670919e-07,-8.57190775203669e-06,0.157615761576158
4.89949029102798e-07,-8.57082357949618e-06,0.157715771577158
4.89888084386294e-07,-8.56974902981344e-06,0.157815781578158
4.89828209057567e-07,-8.5686862413189e-06,0.157915791579158
4.89768333580457e-07,-8.56763307568215e-06,0.158015801580158
4.89709527342742e-07,-8.56659167138196e-06,0.158115811581158
4.89651790344421e-07,-8.56555988979118e-06,0.158215821582158
4.895940533461e-07,-8.56453880014919e-06,0.158315831583158
4.89536316347779e-07,-8.56352733351337e-06,0.158415841584158
4.89463610591467e-07,-8.56222932021635e-06,0.158515851585159
4.89373797449994e-07,-8.56064903721571e-06,0.158615861586159
4.8926901555053e-07,-8.55878648436307e-06,0.158715871587159
4.89164233502684e-07,-8.55694317722599e-06,0.158815881588159
4.89061589933627e-07,-8.5551180464167e-06,0.158915891589159
4.88958946364569e-07,-8.55331109223197e-06,0.159015901590159
4.888584412743e-07,-8.55152338361443e-06,0.159115911591159
4.88757936184031e-07,-8.54975171314265e-06,0.159215921592159
4.88658500184774e-07,-8.54799928823806e-06,0.159315931593159
4.88544095427526e-07,-8.54596673210863e-06,0.159415941594159
4.88413652524511e-07,-8.5436583212668e-06,0.15951595159516
4.88267171624111e-07,-8.54107619433974e-06,0.15961596159616
4.88122829202499e-07,-8.53851865917684e-06,0.15971597159716
4.87980625111294e-07,-8.53598785396011e-06,0.15981598159816
4.87838421020089e-07,-8.53348270974694e-06,0.15991599159916
4.8769835525929e-07,-8.53100215714954e-06,0.16001600160016
4.87559358737886e-07,-8.5285461963163e-06,0.16011601160116
4.8742250069527e-07,-8.52611482709884e-06,0.16021602160216
4.87286711892048e-07,-8.52370804949715e-06,0.16031603160316
4.87151992179838e-07,-8.5213247945686e-06,0.16041604160416
4.87018341707023e-07,-8.51896506201643e-06,0.160516051605161
4.86886829712996e-07,-8.51662992108004e-06,0.160616061606161
4.86755317570587e-07,-8.51431830266841e-06,0.160716071607161
4.86625943906966e-07,-8.51202913754215e-06,0.160816081608161
4.86498708722134e-07,-8.50976242570126e-06,0.160916091609161
4.86371473537301e-07,-8.50751923638513e-06,0.161016101610161
4.86246376682875e-07,-8.50529850035437e-06,0.161116111611161
4.8612127982845e-07,-8.50309914836958e-06,0.161216121612161
4.85998321452812e-07,-8.50092224967016e-06,0.161316131613161
4.85877501407581e-07,-8.49876780425611e-06,0.161416141614161
4.8575668136235e-07,-8.49663367364864e-06,0.161516151615162
4.85636930556513e-07,-8.49452199632653e-06,0.161616161616162
4.85519318081083e-07,-8.49243063395939e-06,0.161716171617162
4.85401705754034e-07,-8.49036065548985e-06,0.161816181618162
4.85286231757392e-07,-8.48831099212364e-06,0.161916191619162
4.85171827000144e-07,-8.48628164341563e-06,0.162016201620162
4.85058491333909e-07,-8.48427367890198e-06,0.162116211621162
4.84946224907067e-07,-8.4822849601039e-06,0.162216221622162
4.8483502771962e-07,-8.48031655596401e-06,0.162316231623162
4.84724899771567e-07,-8.47836739768808e-06,0.162416241624162
4.84615841062908e-07,-8.47643748497933e-06,0.162516251625163
4.84507851445262e-07,-8.47452788722554e-06,0.162616261626163
4.84400931067009e-07,-8.47263646594792e-06,0.162716271627163
4.84295079928151e-07,-8.47076429023749e-06,0.162816281628163
4.84190297880305e-07,-8.46891029100324e-06,0.162916291629163
4.84086585220235e-07,-8.46707553748455e-06,0.163016301630163
4.83983941651178e-07,-8.46525896044204e-06,0.163116311631163
4.83882367321514e-07,-8.46346055972731e-06,0.163216321632163
4.83781862082863e-07,-8.46168033563715e-06,0.163316331633163
4.83682426231988e-07,-8.45991721878376e-06,0.163416341634163
4.83582990232731e-07,-8.45817227825816e-06,0.163516351635164
4.83485692712263e-07,-8.45644444511772e-06,0.163616361636164
4.83389464431188e-07,-8.45473478845346e-06,0.163716371637164
4.83293236001732e-07,-8.45304116978659e-06,0.163816381638164
4.83199146051064e-07,-8.45136572759588e-06,0.163916391639164
4.83105056248778e-07,-8.44970525431155e-06,0.164016401640164
4.83012035537504e-07,-8.44806295735501e-06,0.164116411641164
4.82920083917243e-07,-8.44643669854424e-06,0.164216421642164
4.82829201684757e-07,-8.44482647787923e-06,0.164316431643164
4.82739388543284e-07,-8.44323229506323e-06,0.164416441644164
4.82649575401811e-07,-8.441654150393e-06,0.164516451645165
4.82561900739126e-07,-8.44009097462913e-06,0.164616461646165
4.82474226076442e-07,-8.43854490610205e-06,0.164716471647165
4.82387620504769e-07,-8.43701380648134e-06,0.164816481648165
4.82302084172491e-07,-8.43549767561862e-06,0.164916491649165
4.82217617079607e-07,-8.43399651366228e-06,0.165016501650165
4.82133149986723e-07,-8.43251032046392e-06,0.165116511651165
4.82049752133233e-07,-8.43104016541133e-06,0.165216521652165
4.81967423519137e-07,-8.42958391002572e-06,0.165316531653165
4.81886163996053e-07,-8.42814155415871e-06,0.165416541654165
4.81805973712364e-07,-8.42671416719807e-06,0.165516551655166
4.81725783428675e-07,-8.4253017491438e-06,0.165616561656166
4.8164666238438e-07,-8.42390323075651e-06,0.165716571657166
4.81568610431097e-07,-8.42251754279681e-06,0.165816581658166
4.8149162786559e-07,-8.42114682359509e-06,0.165916591659166
4.81414645151702e-07,-8.41979000406036e-06,0.166016601660166
4.81338731677207e-07,-8.41844601510159e-06,0.166116611661166
4.81263887442107e-07,-8.41711592566142e-06,0.166216621662166
4.81189043207006e-07,-8.41579866679721e-06,0.166316631663166
4.81098160826139e-07,-8.41419806884161e-06,0.166416641664166
4.8100941692406e-07,-8.41261350888339e-06,0.166516651665167
4.80920673021981e-07,-8.41104498707094e-06,0.166616661666167
4.80832998359297e-07,-8.40949250340426e-06,0.166716671667167
4.80746392787624e-07,-8.40795498849556e-06,0.166816681668167
4.80659787364333e-07,-8.40643244234486e-06,0.166916691669167
4.80574251032055e-07,-8.40492593433992e-06,0.167016701670167
4.80490853178565e-07,-8.40343439524136e-06,0.167116711671167
4.80407455325075e-07,-8.40195782490079e-06,0.167216721672167
4.80324057323204e-07,-8.4004951542272e-06,0.167316731673167
4.80242797948502e-07,-8.39904745245998e-06,0.167416741674167
4.80161538425418e-07,-8.39761471945075e-06,0.167516751675168
4.80081348141729e-07,-8.39619588625688e-06,0.167616761676168
4.80002227097434e-07,-8.394792021821e-06,0.167716771677168
4.79923106053139e-07,-8.39340205690372e-06,0.167816781678168
4.7984612333925e-07,-8.39202492256241e-06,0.167916791679168
4.79752033388582e-07,-8.39036551851747e-06,0.168016801680168
4.79642974679923e-07,-8.38842598295093e-06,0.168116811681168
4.79516808586104e-07,-8.38620952372937e-06,0.168216821682168
4.79376742973687e-07,-8.38371827903479e-06,0.168316831683168
4.79220639215503e-07,-8.38095438749438e-06,0.168416841684168
4.79049566550946e-07,-8.37792212591732e-06,0.168516851685169
4.78862455889005e-07,-8.37462256324625e-06,0.168616861686169
4.78661445708466e-07,-8.37105890734774e-06,0.168716871687169
4.78445466473173e-07,-8.36723436579157e-06,0.168816881688169
4.78215587719283e-07,-8.36315000766877e-06,0.168916891689169
4.7797074005902e-07,-8.35881010978853e-06,0.169016901690169
4.77710923492385e-07,-8.35421574153862e-06,0.169116911691169
4.77437207407153e-07,-8.34937011048885e-06,0.169216921692169
4.77150660894336e-07,-8.34427535482124e-06,0.169316931693169
4.76849145326765e-07,-8.33893468240236e-06,0.169416941694169
4.76533730240596e-07,-8.33335023141422e-06,0.16951695169517
4.76205484726844e-07,-8.32752307139299e-06,0.16961696169617
4.75879377691879e-07,-8.3217547174611e-06,0.16971697169717
4.75557547317728e-07,-8.31604410052752e-06,0.16981698169817
4.75238924661759e-07,-8.31039015135288e-06,0.16991699169917
4.74923509575591e-07,-8.30479286993716e-06,0.17001700170017
4.74610232819829e-07,-8.29925225642875e-06,0.17011701170117
4.74301233021644e-07,-8.29376617234885e-06,0.17021702170217
4.73994371553866e-07,-8.2883356867885e-06,0.17031703170317
4.73691786895282e-07,-8.28295866141726e-06,0.17041704170417
4.73391340567105e-07,-8.27763616532617e-06,0.170517051705171
4.7309410195711e-07,-8.27236606033319e-06,0.170617061706171
4.72800070916916e-07,-8.26714941552934e-06,0.170717071707171
4.7250817835551e-07,-8.26198516167522e-06,0.170817081708171
4.72220562603299e-07,-8.25687116044042e-06,0.170917091709171
4.71934015942101e-07,-8.25180955015536e-06,0.171017101710171
4.71651746238479e-07,-8.24679819248962e-06,0.171117111711171
4.71371614865263e-07,-8.24183708729483e-06,0.171217121712171
4.71094691061849e-07,-8.23692516547996e-06,0.171317131713171
4.70820974976616e-07,-8.23206349628442e-06,0.171417141714171
4.70549397221791e-07,-8.22724887213841e-06,0.171517151715172
4.70279957945753e-07,-8.22248343122395e-06,0.171617161716172
4.70014795330529e-07,-8.21776503535901e-06,0.171717171717172
4.6975070210308e-07,-8.21309475363461e-06,0.171817181718172
4.6948981629705e-07,-8.20847044757196e-06,0.171917191719172
4.69232138209203e-07,-8.20389211746782e-06,0.172017201720172
4.68976598600144e-07,-8.19936083211644e-06,0.172117211721172
4.68723197321492e-07,-8.19487338424479e-06,0.172217221722172
4.6847300361264e-07,-8.19043191203488e-06,0.172317231723172
4.68224948382577e-07,-8.1860342773047e-06,0.172417241724172
4.6797903148292e-07,-8.18168047990586e-06,0.172517251725173
4.67736322301446e-07,-8.17737051983836e-06,0.172617261726173
4.67494682210984e-07,-8.17310332786281e-06,0.172717271727173
4.67257319078098e-07,-8.16887890397922e-06,0.172817281728173
4.67021025036225e-07,-8.16469724833595e-06,0.172917291729173
4.66787938564153e-07,-8.16055729169361e-06,0.173017301730173
4.66555921479856e-07,-8.15645796466444e-06,0.173117311731173
4.66327111816979e-07,-8.1524003366362e-06,0.173217321732173
4.6610044063289e-07,-8.1483833383695e-06,0.173317331733173
4.65876977018601e-07,-8.14440590062495e-06,0.173417341734173
4.65654582643707e-07,-8.14046909264195e-06,0.173517351735174
4.65434326747601e-07,-8.13657077594169e-06,0.173617361736174
4.65217278421295e-07,-8.13271201991197e-06,0.173717371737174
4.65001299186002e-07,-8.12889175501662e-06,0.173817381738174
4.64788527668891e-07,-8.1251099815524e-06,0.173917391739174
4.64576825391175e-07,-8.12136563027992e-06,0.174017401740174
4.64367261443865e-07,-8.1176587010508e-06,0.174117411741174
4.64160905214738e-07,-8.11398812477403e-06,0.174217421742174
4.63955618076622e-07,-8.11035603978002e-06,0.174317431743174
4.63752469268914e-07,-8.10675923864733e-06,0.174417441744174
4.63552528179388e-07,-8.10319772107922e-06,0.174517451745175
4.63353656329256e-07,-8.09967255646346e-06,0.174617461746175
4.63139815572751e-07,-8.09588543709903e-06,0.174717471747175
4.62911006058255e-07,-8.09183957025899e-06,0.174817481748175
4.62668296728399e-07,-8.08753602533109e-06,0.174917491749175
4.62411687879946e-07,-8.08297907927293e-06,0.175017501750175
4.6214011012512e-07,-8.07816980102712e-06,0.175117511751175
4.6185570194271e-07,-8.07311139831186e-06,0.175217521752175
4.61556325002309e-07,-8.06780600960593e-06,0.175317531753175
4.61243048246547e-07,-8.06225684247912e-06,0.175417541754175
4.60916941063201e-07,-8.05646496602247e-06,0.175517551755176
4.60576934361258e-07,-8.05043358795414e-06,0.175617561756176
4.60223027992336e-07,-8.04416484675292e-06,0.175717571757176
4.59856291047448e-07,-8.03766088074923e-06,0.175817581758176
4.59476723823358e-07,-8.03092382827346e-06,0.175917591759176
4.59084326023301e-07,-8.02395689689542e-06,0.176017601760176
4.5867909779566e-07,-8.01676222524228e-06,0.176117611761176
4.5825996990104e-07,-8.00934088240505e-06,0.176217621762176
4.57830150057624e-07,-8.00169607595353e-06,0.176317631763176
4.57386430547229e-07,-7.99382994451489e-06,0.176417641764176
4.56930949700262e-07,-7.98574355688338e-06,0.176517651765177
4.56479745810872e-07,-7.97773842877496e-06,0.176617661766177
4.56033887821689e-07,-7.969814560338e-06,0.176717671767177
4.55591237550689e-07,-7.96196874355757e-06,0.176817681768177
4.55153933179895e-07,-7.95420097873041e-06,0.176917691769177
4.54720905766678e-07,-7.94651233494755e-06,0.177017701770177
4.54292155014275e-07,-7.93889960463918e-06,0.177117711771177
4.53867681219448e-07,-7.93136278780531e-06,0.177217721772177
4.53446414994421e-07,-7.92390188444593e-06,0.177317731773177
4.53030494669602e-07,-7.91651475608226e-06,0.177417741774177
4.52618851302359e-07,-7.90920247210207e-06,0.177517751775178
4.52194377359151e-07,-7.9016656552682e-06,0.177617761776178
4.51774180373518e-07,-7.89420261343003e-06,0.177717771777178
4.51357190957687e-07,-7.88681548506636e-06,0.177817781778178
4.50945547442062e-07,-7.87950213184678e-06,0.177917791779178
4.50538180884014e-07,-7.87226148438351e-06,0.178017801780178
4.50134021895767e-07,-7.86509354282493e-06,0.178117811781178
4.49734139716715e-07,-7.85799723793165e-06,0.178217821782178
4.49338534346858e-07,-7.85097150046428e-06,0.178317831783178
4.48946136546801e-07,-7.84401633042281e-06,0.178417841784178
4.48559084795333e-07,-7.83713172780725e-06,0.178517851785179
4.48174171522653e-07,-7.83031448504779e-06,0.178617861786179
4.47794604150181e-07,-7.82356567138384e-06,0.178717871787179
4.47418244495891e-07,-7.816885286667e-06,0.178817881788179
4.47045092411402e-07,-7.81027119271525e-06,0.178917891789179
4.46676217136108e-07,-7.80372231999244e-06,0.179017901790179
4.46311618670008e-07,-7.79723973803471e-06,0.179117911791179
4.45950227773709e-07,-7.79082237745431e-06,0.179217921792179
4.45592044595593e-07,-7.78446809992081e-06,0.179317931793179
4.45238138226671e-07,-7.77817797452524e-06,0.179417941794179
4.44886370188156e-07,-7.77195093232496e-06,0.17951795179518
4.4453994819823e-07,-7.76578590378382e-06,0.17961796179618
4.4419566453871e-07,-7.75968288905019e-06,0.17971797179718
4.43855657836767e-07,-7.75364081903306e-06,0.17981798179818
4.43518858556243e-07,-7.74765862434466e-06,0.17991799179918
4.43184197902889e-07,-7.74173737422438e-06,0.18001800180018
4.42854883149743e-07,-7.73587386125081e-06,0.18011801180118
4.42527706727002e-07,-7.73007022360596e-06,0.18021802180218
4.42203738022444e-07,-7.72432432295943e-06,0.18031803180318
4.41882977036069e-07,-7.71863509007184e-06,0.18041804180418
4.41566492710507e-07,-7.71300359418256e-06,0.180518051805181
4.41252146863733e-07,-7.70742876620059e-06,0.180618061806181
4.40941008586759e-07,-7.70190846749875e-06,0.180718071807181
4.40633077879587e-07,-7.69644376731646e-06,0.180818081808181
4.40328354742215e-07,-7.69103466595046e-06,0.180918091809181
4.40026839323025e-07,-7.6856790246252e-06,0.181018101810181
4.39728531473636e-07,-7.68037684348907e-06,0.181118111811181
4.39432362103036e-07,-7.67512705330267e-06,0.181218121812181
4.39139400302236e-07,-7.66993072345377e-06,0.181318131813181
4.38849646071236e-07,-7.66478571516684e-06,0.181418141814181
4.3856309955842e-07,-7.65969202873862e-06,0.181518151815182
4.38278691376009e-07,-7.65465073340852e-06,0.181618161816182
4.379974907634e-07,-7.64965862130997e-06,0.181718171817182
4.37719497720591e-07,-7.64471676183074e-06,0.181818181818182
4.37443643304952e-07,-7.63982408573145e-06,0.181918191819182
4.37170996310732e-07,-7.63498059301208e-06,0.182018201820182
4.369004877953e-07,-7.63018521443325e-06,0.182118211821182
4.36633186849669e-07,-7.62543794999496e-06,0.182218221822182
4.36368024382827e-07,-7.6207377306062e-06,0.182318231823182
4.36106069485785e-07,-7.61608562535797e-06,0.182418241824182
4.35830214921764e-07,-7.61118118807049e-06,0.182518251825183
4.35539391451371e-07,-7.60602976464395e-06,0.182618261826183
4.35235737553393e-07,-7.60063135522674e-06,0.182718271827183
4.34918184136818e-07,-7.59499023647968e-06,0.182818281828183
4.34586730904883e-07,-7.58910747779054e-06,0.182918291829183
4.34241378154351e-07,-7.58298628658074e-06,0.183018301830183
4.33883194976235e-07,-7.57662773223805e-06,0.183118311831183
4.33529288458931e-07,-7.57033439927267e-06,0.183218321832183
4.33177520568798e-07,-7.56410308011482e-06,0.183318331833183
4.32830029339478e-07,-7.55793377476448e-06,0.183418341834183
4.32485745679958e-07,-7.55182648337003e-06,0.183518351835184
4.32145738978015e-07,-7.54578013639533e-06,0.183618361836184
4.31807870606479e-07,-7.53979366489773e-06,0.183718371837184
4.31474279044137e-07,-7.53386813811664e-06,0.183818381838184
4.31143895051596e-07,-7.52800141742489e-06,0.183918391839184
4.30816718777238e-07,-7.52219350297084e-06,0.184018401840184
4.3049275007268e-07,-7.51644332551512e-06,0.184118411841184
4.30171988937923e-07,-7.51075088505772e-06,0.184218421842184
4.29838397375581e-07,-7.50481787374926e-06,0.184318431843184
4.29489836906867e-07,-7.49864643006851e-06,0.184418441844184
4.29129515249962e-07,-7.49223869219751e-06,0.184518451845185
4.2875529407446e-07,-7.48559786815119e-06,0.184618461846185
4.28384280320378e-07,-7.47902333457321e-06,0.184718471847185
4.28018612614884e-07,-7.47251402252093e-06,0.184818481848185
4.27655083388179e-07,-7.46607100108535e-06,0.184918491849185
4.27295830970668e-07,-7.45969106254831e-06,0.185018501850185
4.26939786122958e-07,-7.45337527644595e-06,0.185118511851185
4.26588018084443e-07,-7.44712364233313e-06,0.185218521852185
4.2623945776411e-07,-7.44093295293682e-06,0.185318531853185
4.25894104865197e-07,-7.43480534658741e-06,0.185418541854185
4.25551959684465e-07,-7.42873868480613e-06,0.185518551855186
4.25214091312929e-07,-7.42273296774135e-06,0.185618561856186
4.24879430659575e-07,-7.4167871260053e-06,0.185718571857186
4.24546908336627e-07,-7.41090009050696e-06,0.185818581858186
4.24218662674493e-07,-7.40507293033735e-06,0.185918591859186
4.23893624878923e-07,-7.39930350716606e-06,0.186018601860186
4.23571794504771e-07,-7.39359182099309e-06,0.186118611861186
4.23254240939815e-07,-7.38793680272743e-06,0.186218621862186
4.22938825853647e-07,-7.3823384522207e-06,0.186318631863186
4.22626618485661e-07,-7.3767967694729e-06,0.186418641864186
4.22317618539094e-07,-7.37131068524462e-06,0.186518651865187
4.22010757071316e-07,-7.36587806135386e-06,0.186618661866187
4.21708172412732e-07,-7.36050103598263e-06,0.186718671867187
4.21408795472331e-07,-7.35517747065214e-06,0.186818681868187
4.21111556862336e-07,-7.34990736565916e-06,0.186918691869187
4.20817525822142e-07,-7.34468965161591e-06,0.187018701870187
4.20526702351749e-07,-7.33952325943138e-06,0.187118711871187
4.20238017360143e-07,-7.33440925819659e-06,0.187218721872187
4.19953609177733e-07,-7.32934657867213e-06,0.187318731873187
4.19671339474111e-07,-7.32433522100639e-06,0.187418741874187
4.19391208100896e-07,-7.3193730465722e-06,0.187518751875188
4.19114284297481e-07,-7.31446005566633e-06,0.187618761876188
4.18840568212249e-07,-7.3095973172314e-06,0.187718771877188
4.18570059696817e-07,-7.30478269308538e-06,0.187818781878188
4.18300620272398e-07,-7.30001618293153e-06,0.187918791879188
4.18035457805555e-07,-7.29529778706659e-06,0.188018801880188
4.17772433669119e-07,-7.2906253668634e-06,0.188118811881188
4.17511548011471e-07,-7.28600106094913e-06,0.188218821882188
4.17253869923624e-07,-7.28142166145721e-06,0.188318831883188
4.16998330166183e-07,-7.27688930701482e-06,0.188418841884188
4.16745998126925e-07,-7.27240185914317e-06,0.188518851885189
4.16495804418073e-07,-7.26795931784225e-06,0.188618861886189
4.1624774918801e-07,-7.26356061372429e-06,0.188718871887189
4.16001832288353e-07,-7.25920681632545e-06,0.188818881888189
4.15759123106879e-07,-7.25489578701856e-06,0.188918891889189
4.15518552255811e-07,-7.25062859504302e-06,0.189018901890189
4.15281189122926e-07,-7.2464031020684e-06,0.189118911891189
4.15044895081053e-07,-7.24222037733412e-06,0.189218921892189
4.1481180860898e-07,-7.23807935130401e-06,0.189318931893189
4.14580860615696e-07,-7.23398002442322e-06,0.189418941894189
4.14353120192213e-07,-7.22992132715559e-06,0.18951895189519
4.14126449008123e-07,-7.22590432888889e-06,0.18961896189619
4.13901916302822e-07,-7.22192582190495e-06,0.18971897189719
4.13680591167322e-07,-7.21798794468255e-06,0.18981898189819
4.13460335122834e-07,-7.21408962813067e-06,0.18991899189919
4.13243286796529e-07,-7.21022980271317e-06,0.19001900190019
4.13028376949012e-07,-7.2064095379662e-06,0.19011901190119
4.12814536192507e-07,-7.20262669526259e-06,0.19021902190219
4.12603903005803e-07,-7.19888127475072e-06,0.19031903190319
4.12395408297887e-07,-7.1951743455216e-06,0.19041904190419
4.12187982829365e-07,-7.19150376924483e-06,0.190519051905191
4.11983764930644e-07,-7.18786954592041e-06,0.190619061906191
4.11780616122936e-07,-7.18427274463934e-06,0.190719071907191
4.1158067503341e-07,-7.18071122721962e-06,0.190819081908191
4.11381803183278e-07,-7.17718499336446e-06,0.190919091909191
4.11169031666167e-07,-7.17339787385165e-06,0.191019101910191
4.1094022200329e-07,-7.16935093792059e-06,0.191119111911191
4.10697512821815e-07,-7.1650473929927e-06,0.191219121912191
4.10440903973362e-07,-7.16048937769514e-06,0.191319131913191
4.10186433455316e-07,-7.15597733805932e-06,0.191419141914191
4.09935170655452e-07,-7.15151020499425e-06,0.191519151915192
4.09686046185994e-07,-7.1470869094089e-06,0.191619161916192
4.09439060046943e-07,-7.14270852024591e-06,0.191719171917192
4.09195281626075e-07,-7.13837396841425e-06,0.191819181918192
4.089525724446e-07,-7.13408325406232e-06,0.191919191919192
4.08713070832926e-07,-7.12983423856295e-06,0.192019201920192
4.08476776791053e-07,-7.12562906039492e-06,0.192119211921192
4.08241551988574e-07,-7.12146558122782e-06,0.192219221922192
4.08009534755896e-07,-7.11734273182227e-06,0.192319231923192
4.07762548616845e-07,-7.11296541189866e-06,0.192419241924192
4.07501662959197e-07,-7.10833362145702e-06,0.192519251925193
4.07226877634571e-07,-7.1034505682155e-06,0.192619261926193
4.06937123403572e-07,-7.09831945974393e-06,0.192719271927193
4.06650576890755e-07,-7.09323967298269e-06,0.192819281928193
4.06367237799357e-07,-7.0882101386924e-06,0.192919291929193
4.06087106426142e-07,-7.08323085716981e-06,0.193019301930193
4.05809113531714e-07,-7.07830182811817e-06,0.193119311931193
4.05534328207088e-07,-7.07342198244646e-06,0.193219321932193
4.05261681212868e-07,-7.06859132015468e-06,0.193319331933193
4.04975134700051e-07,-7.06351153339344e-06,0.193419341934193
4.04675757611268e-07,-7.05818476064154e-06,0.193519351935194
4.04361411764494e-07,-7.05261314022937e-06,0.193619361936194
4.04033166250742e-07,-7.04680094896613e-06,0.193719371937194
4.03692090161023e-07,-7.04074818685183e-06,0.193819381938194
4.03338183792101e-07,-7.03445913069565e-06,0.193919391939194
4.02970377756201e-07,-7.02793484973699e-06,0.194019401940194
4.02589741144334e-07,-7.02117748230626e-06,0.194119411941194
4.02195205013871e-07,-7.01419023627002e-06,0.194219421942194
4.01788907695217e-07,-7.00697524966192e-06,0.194319431943194
4.01369779800597e-07,-6.99953466125751e-06,0.194419441944194
4.00937821478393e-07,-6.99187060909042e-06,0.194519451945195
4.00494101967998e-07,-6.98398416269682e-06,0.194619461946195
4.00036482790625e-07,-6.97587959873752e-06,0.194719471947195
3.99568171516074e-07,-6.96755798630354e-06,0.194819481948195
3.9908702996232e-07,-6.95902039478264e-06,0.194919491949195
3.98594127071994e-07,-6.95027110098403e-06,0.195019501950195
3.98106570081875e-07,-6.9416084126087e-06,0.195119511951195
3.97623290049333e-07,-6.93303339904445e-06,0.195219521952195
3.97145356065379e-07,-6.92454285242469e-06,0.195319531953195
3.96671698742239e-07,-6.9161378422856e-06,0.195419541954195
3.9620338761607e-07,-6.90781729909101e-06,0.195519551955196
3.95739353150713e-07,-6.89957908465889e-06,0.195619561956196
3.95279595494552e-07,-6.89142426808027e-06,0.195719571957196
3.94825184035361e-07,-6.88335071102473e-06,0.195819581958196
3.94375049236983e-07,-6.8753573441045e-06,0.195919591959196
3.939291912478e-07,-6.86744416761634e-06,0.196019601960196
3.93487610216193e-07,-6.85961011217247e-06,0.196119611961196
3.930503058454e-07,-6.8518541085335e-06,0.196219621962196
3.92618347523196e-07,-6.84417615684782e-06,0.196319631963196
3.92189596919174e-07,-6.83657518772764e-06,0.196419641964196
3.91766192215359e-07,-6.82905013223034e-06,0.196519651965197
3.91347064320739e-07,-6.82159992081976e-06,0.196619661966197
3.90931144144302e-07,-6.81422455379266e-06,0.196719671967197
3.90519500777059e-07,-6.80692189252188e-06,0.196819681968197
3.9011213407063e-07,-6.79969300639518e-06,0.196919691969197
3.89709044321777e-07,-6.79253682602479e-06,0.197019701970197
3.89310231382118e-07,-6.7854522823197e-06,0.197119711971197
3.88915695103273e-07,-6.77843830604052e-06,0.197219721972197
3.88524366690992e-07,-6.77149382809623e-06,0.197319731973197
3.88137314939525e-07,-6.76461991757785e-06,0.197419741974197
3.87753470757857e-07,-6.75781336691557e-06,0.197519751975198
3.87373903385385e-07,-6.7510763144398e-06,0.197619761976198
3.86998612970489e-07,-6.74440555258075e-06,0.197719771977198
3.86626530125394e-07,-6.73780215057779e-06,0.197819781978198
3.862576548501e-07,-6.73126503919155e-06,0.197919791979198
3.85893056384e-07,-6.72479207994323e-06,0.198019801980198
3.85532734727096e-07,-6.71838541146001e-06,0.198119811981198
3.85175620639992e-07,-6.71204182587531e-06,0.198219821982198
3.8482171427107e-07,-6.7057613234859e-06,0.198319831983198
3.84471015471949e-07,-6.69954390399502e-06,0.198419841984198
3.84124593482023e-07,-6.69338956740267e-06,0.198519851985199
3.83781379061898e-07,-6.68729617567521e-06,0.198619861986199
3.83441372211573e-07,-6.68126372836748e-06,0.198719871987199
3.83105642318825e-07,-6.67529115653687e-06,0.198819881988199
3.82772050756483e-07,-6.66937846018336e-06,0.198919891989199
3.82442736003336e-07,-6.66352563915858e-06,0.199019901990199
3.82115559728978e-07,-6.65773055513213e-06,0.199119911991199
3.81792660115432e-07,-6.65199320810399e-06,0.199219921992199
3.81472968220069e-07,-6.64631466716519e-06,0.199319931993199
3.81156483894507e-07,-6.64069172504268e-06,0.199419941994199
3.80843207287127e-07,-6.63512545053072e-06,0.1995199519952
3.80532069010154e-07,-6.62961370559566e-06,0.1996199619962
3.80225207542375e-07,-6.62415862827114e-06,0.1997199719972
3.79920484553385e-07,-6.61875701128414e-06,0.1998199819982
3.79620038225208e-07,-6.61340992357727e-06,0.1999199919992
3.79321730375819e-07,-6.60811629605953e-06,0.2000200020002
3.79026630244612e-07,-6.60287612873091e-06,0.2001200120012
3.78733668443813e-07,-6.59768728326101e-06,0.2002200220022
3.78444983452207e-07,-6.59255082874085e-06,0.2003200320032
3.7814132955423e-07,-6.58716845732103e-06,0.2004200420042
3.77840883374434e-07,-6.58183954609033e-06,0.200520052005201
3.77543644616058e-07,-6.57656409504877e-06,0.200620062006201
3.77249613724245e-07,-6.57134210419632e-06,0.200720072007201
3.76958790253852e-07,-6.5661714352026e-06,0.200820082008201
3.76670105262247e-07,-6.56105208791922e-06,0.200920092009201
3.76384627840442e-07,-6.55598513158556e-06,0.201020102010201
3.76102358136821e-07,-6.55096842787124e-06,0.201120112011201
3.75822226763605e-07,-6.54600090738846e-06,0.201220122012201
3.7554530296019e-07,-6.54108470891278e-06,0.201320132013201
3.75271586874958e-07,-6.53621662442926e-06,0.201420142014201
3.75000009120132e-07,-6.53139772332567e-06,0.201520152015202
3.74730569695713e-07,-6.52662586727161e-06,0.201620162016202
3.74464337989476e-07,-6.52190319459747e-06,0.201720172017202
3.74201314001422e-07,-6.51722649758509e-06,0.201820182018202
3.73940428195392e-07,-6.51259791486163e-06,0.201920192019202
3.73682750107545e-07,-6.50801423856052e-06,0.202020202020202
3.73427210498486e-07,-6.50347760730893e-06,0.202120212021202
3.73173809219834e-07,-6.49898588262808e-06,0.202220222022202
3.72923615510982e-07,-6.49453906451797e-06,0.202320232023202
3.72675560280919e-07,-6.49013608359082e-06,0.202420242024202
3.72429643381262e-07,-6.48577800938278e-06,0.202520252025203
3.72186934199787e-07,-6.4814627032667e-06,0.202620262026203
3.7194636334872e-07,-6.47719123448195e-06,0.202720272027203
3.7170793097644e-07,-6.47296253393754e-06,0.202820282028203
3.71471636934567e-07,-6.46877553224568e-06,0.202920292029203
3.71238550462495e-07,-6.46463129879415e-06,0.203020302030203
3.71007602469211e-07,-6.46052769495578e-06,0.203120312031203
3.70778792954715e-07,-6.45646579011835e-06,0.203220322032203
3.70552121770626e-07,-6.45244344580307e-06,0.203320332033203
3.70327588916943e-07,-6.44846280048872e-06,0.203420342034203
3.70105194542048e-07,-6.44452064645712e-06,0.203520352035204
3.69886007885336e-07,-6.44061805294767e-06,0.203620362036204
3.69667890319637e-07,-6.43675501996037e-06,0.203720372037204
3.69452980323738e-07,-6.43293047840421e-06,0.203820382038204
3.69239139567233e-07,-6.42914442813079e-06,0.203920392039204
3.69028506528911e-07,-6.42539579990074e-06,0.204020402040204
3.68818942581601e-07,-6.42168459401081e-06,0.204120412041204
3.68612586204092e-07,-6.41801081001586e-06,0.204220422042204
3.68407299065976e-07,-6.41437337912163e-06,0.204320432043204
3.6820415040665e-07,-6.41077337027077e-06,0.204420442044204
3.68004209317123e-07,-6.40720864513286e-06,0.204520452045205
3.67805337466991e-07,-6.4036792037079e-06,0.204620462046205
3.67608603947266e-07,-6.40018504599589e-06,0.204720472047205
3.67412939666935e-07,-6.39672617214522e-06,0.204820482048205
3.67220482956404e-07,-6.39330258185912e-06,0.204920492049205
3.67029095485267e-07,-6.38991213695556e-06,0.205020502050205
3.66840915732313e-07,-6.38655590652557e-06,0.205120512051205
3.66652735830978e-07,-6.38323389071751e-06,0.205220522052205
3.66467763647824e-07,-6.37994395090422e-06,0.205320532053205
3.66284929795077e-07,-6.37668715647348e-06,0.205420542054205
3.66103165181725e-07,-6.37346350727691e-06,0.205520552055206
3.65923538898779e-07,-6.37027193437187e-06,0.205620562056206
3.65744981855226e-07,-6.3671124374616e-06,0.205720572057206
3.65568563290463e-07,-6.36398394745508e-06,0.205820582058206
3.65394283056106e-07,-6.36088753344334e-06,0.205920592059206
3.65222141300537e-07,-6.35782105724434e-06,0.206020602060206
3.65051068784362e-07,-6.3547866571885e-06,0.206120612061206
3.648810653592e-07,-6.35178112555762e-06,0.206220622062206
3.64714269503838e-07,-6.34880660097889e-06,0.206320632063206
3.64547473796858e-07,-6.34586094482512e-06,0.206420642064206
3.64383885659679e-07,-6.34294522633572e-06,0.206520652065207
3.64221366613512e-07,-6.34005944551068e-06,0.206620662066207
3.64059916955121e-07,-6.3372014640196e-06,0.206720672067207
3.63900605478755e-07,-6.33437235110187e-06,0.206820682068207
3.63743432629558e-07,-6.33157210660911e-06,0.206920692069207
3.63587328871375e-07,-6.32879859221091e-06,0.207020702070207
3.63432294352585e-07,-6.32605394638607e-06,0.207120712071207
3.63279398164202e-07,-6.3233360305074e-06,0.207220722072207
3.63127571215213e-07,-6.32064591411108e-06,0.207320732073207
3.62977882745012e-07,-6.31798252766093e-06,0.207420742074207
3.62829263514206e-07,-6.31534587130535e-06,0.207520752075208
3.62681713374412e-07,-6.31273487595332e-06,0.207620762076208
3.62536301565024e-07,-6.31015061054747e-06,0.207720772077208
3.62391959143413e-07,-6.30759200614518e-06,0.207820782078208
3.62249755052208e-07,-6.30505906259805e-06,0.207920792079208
3.62108620200397e-07,-6.30255177990609e-06,0.208020802080208
3.61968554439598e-07,-6.30006908897828e-06,0.208120812081208
3.61829557918193e-07,-6.29761098966625e-06,0.208220822082208
3.61692699875577e-07,-6.29517855120939e-06,0.208320832083208
3.61556911072355e-07,-6.2927696352773e-06,0.208420842084208
3.6142326059954e-07,-6.29038531110935e-06,0.208520852085209
3.61289610126724e-07,-6.2880234400784e-06,0.208620862086209
3.61158098132697e-07,-6.285687230051e-06,0.208720872087209
3.61027655229682e-07,-6.28337240406957e-06,0.208820882088209
3.60898281566062e-07,-6.28108216970391e-06,0.208920892089209
3.60771046381229e-07,-6.27881438877201e-06,0.209020902090209
3.60644880287409e-07,-6.27656906097709e-06,0.209120912091209
3.60519783432984e-07,-6.27434618646754e-06,0.209220922092209
3.60395755817952e-07,-6.27214576524336e-06,0.209320932093209
3.60272797442314e-07,-6.26996779730454e-06,0.209420942094209
3.60150908157689e-07,-6.26781014432069e-06,0.20952095209521
3.60031157351852e-07,-6.26567601371322e-06,0.20962096209621
3.59911406546015e-07,-6.26356219806071e-06,0.20972097209721
3.59793794218967e-07,-6.26146869721478e-06,0.20982098209821
3.59677250982931e-07,-6.25939764965422e-06,0.20992099209921
3.59561776986289e-07,-6.25734584780923e-06,0.21002100210021
3.59447372229041e-07,-6.25531543001021e-06,0.21012101210121
3.59334036562805e-07,-6.25330532701777e-06,0.21022102210221
3.59221770135964e-07,-6.25131553898029e-06,0.21032103210321
3.59110572948517e-07,-6.24934499651e-06,0.21042104210421
3.59001514239858e-07,-6.24739476899467e-06,0.210521052105211
3.58892455382817e-07,-6.24546378704652e-06,0.210621062106211
3.58784465913552e-07,-6.24355205096233e-06,0.210721072107211
3.586775455353e-07,-6.24165956029694e-06,0.210821082108211
3.58572763487454e-07,-6.2397863154955e-06,0.210921092109211
3.5846798158799e-07,-6.23793124702185e-06,0.211021102110211
3.58364268779538e-07,-6.23609542426376e-06,0.211121112111211
3.58261625210481e-07,-6.23427670889084e-06,0.211221122112211
3.58161120120211e-07,-6.23247723908511e-06,0.211321132113211
3.58060615029942e-07,-6.23069487651615e-06,0.211421142114211
3.57961179030685e-07,-6.22893175951438e-06,0.211521152115212
3.57862812270823e-07,-6.22718468080676e-06,0.211621162116212
3.57765514750354e-07,-6.22545577842693e-06,0.211721172117212
3.5766928646928e-07,-6.22374505252327e-06,0.211821182118212
3.57573058039823e-07,-6.222050364617e-06,0.211921192119212
3.57478968089155e-07,-6.22037278394751e-06,0.212021202120212
3.57384878286869e-07,-6.21871231066318e-06,0.212121212121212
3.57292926666608e-07,-6.21706787537623e-06,0.212221222122212
3.57200975194728e-07,-6.21543947823506e-06,0.212321232123212
3.57110092813861e-07,-6.21382818818227e-06,0.212421242124212
3.5702027982077e-07,-6.21223293627526e-06,0.212521252125213
3.56931535918691e-07,-6.21065372236563e-06,0.212621262126213
3.56842792016612e-07,-6.20909054660177e-06,0.212721272127213
3.56756186444939e-07,-6.20754233974428e-06,0.212821282128213
3.56669581021649e-07,-6.20601017073579e-06,0.212921292129213
3.56584044689371e-07,-6.20449297078206e-06,0.213021302130213
3.56499577596486e-07,-6.20299073958632e-06,0.213121312131213
3.56416179742996e-07,-6.20150347729695e-06,0.213221322132213
3.56332781741125e-07,-6.20003225300497e-06,0.213321332133213
3.56250453127029e-07,-6.19857492837997e-06,0.213421342134213
3.56169193603945e-07,-6.19713150327356e-06,0.213521352135214
3.56089003320256e-07,-6.19570304722191e-06,0.213621362136214
3.56009882275961e-07,-6.19428955992824e-06,0.213721372137214
3.55930761231666e-07,-6.19288890306217e-06,0.213821382138214
3.55852709278383e-07,-6.19150321510246e-06,0.213921392139214
3.55775726712876e-07,-6.19013142666135e-06,0.214021402140214
3.55698743998988e-07,-6.18877353803561e-06,0.214121412141214
3.55622830524493e-07,-6.18742847983744e-06,0.214221422142214
3.55547986289393e-07,-6.18609732115788e-06,0.214321432143214
3.55474211293687e-07,-6.18477899305428e-06,0.214421442144214
3.55400436149599e-07,-6.18347456446928e-06,0.214521452145215
3.55327730393287e-07,-6.18218296646024e-06,0.214621462146215
3.55255024488593e-07,-6.18090312963939e-06,0.214721472147215
3.55167349825908e-07,-6.17934102311493e-06,0.214821482148215
3.55063637017456e-07,-6.17749664673845e-06,0.214921492149215
3.54959924209005e-07,-6.17567151592917e-06,0.215021502150215
3.54858349879341e-07,-6.17386456174444e-06,0.215121512151215
3.54757844789072e-07,-6.1720757838875e-06,0.215221522152215
3.54657339550421e-07,-6.17030411341572e-06,0.215321532153215
3.5455897293894e-07,-6.16855061942012e-06,0.215421542154215
3.54460606179077e-07,-6.1668153017523e-06,0.215521552155216
3.54363308658609e-07,-6.16509602223026e-06,0.215621562156216
3.54267080229153e-07,-6.16339491918438e-06,0.215721572157216
3.54172990278485e-07,-6.16171092337529e-06,0.215821582158216
3.54078900476199e-07,-6.16004296556358e-06,0.215921592159216
3.53984810525531e-07,-6.15839211513703e-06,0.216021602160216
3.53892858905269e-07,-6.15675730255949e-06,0.216121612161216
3.53801976672784e-07,-6.15513959736711e-06,0.216221622162216
3.53711094291916e-07,-6.15353793032049e-06,0.216321632163216
3.53622350389838e-07,-6.15195230127126e-06,0.216421642164216
3.53533606487759e-07,-6.15038164098002e-06,0.216521652165217
3.53445931825074e-07,-6.14882808807394e-06,0.216621662166217
3.53358257162389e-07,-6.14728950392586e-06,0.216721672167217
3.53272720830111e-07,-6.14576588868414e-06,0.216821682168217
3.53187184497833e-07,-6.14425724220042e-06,0.216921692169217
3.53103786644343e-07,-6.14276463386246e-06,0.217021702170217
3.53020388790853e-07,-6.14128699443088e-06,0.217121712171217
3.52936990937363e-07,-6.13982325451789e-06,0.217221722172217
3.52855731414279e-07,-6.13837448351128e-06,0.217321732173217
3.52774471891196e-07,-6.13694068141103e-06,0.217421742174217
3.52694281607506e-07,-6.13552077882939e-06,0.217521752175218
3.52615160563211e-07,-6.1341147760631e-06,0.217621762176218
3.5253710875831e-07,-6.13272374205481e-06,0.217721772177218
3.52459056805028e-07,-6.1313455384741e-06,0.217821782178218
3.52382074091139e-07,-6.12998230365138e-06,0.217921792179218
3.52306160616644e-07,-6.12863189940463e-06,0.218021802180218
3.52230247290532e-07,-6.12729539482486e-06,0.218121812181218
3.5215540290705e-07,-6.12597172067267e-06,0.218221822182218
3.52081627911344e-07,-6.12466194618746e-06,0.218321832183218
3.5200892200665e-07,-6.12336393289044e-06,0.218421842184218
3.51936216250338e-07,-6.1220798192604e-06,0.218521852185219
3.51864579585038e-07,-6.12080960529734e-06,0.218621862186219
3.51794012159133e-07,-6.11955008328307e-06,0.218721872187219
3.51723444733227e-07,-6.11830446093578e-06,0.218821882188219
3.51653946398334e-07,-6.11707166916446e-06,0.218921892189219
3.51584448211823e-07,-6.11584956934194e-06,0.219021902190219
3.51516019116324e-07,-6.11464136918639e-06,0.219121912191219
3.51448659260219e-07,-6.11344386097964e-06,0.219221922192219
3.51382368643508e-07,-6.11225918334886e-06,0.219321932193219
3.51316078026797e-07,-6.11108626690626e-06,0.219421942194219
3.51250856649481e-07,-6.10992511165186e-06,0.21952195219522
3.51185635272165e-07,-6.10877571758565e-06,0.21962196219622
3.5112148298586e-07,-6.10763701576499e-06,0.21972197219722
3.51057330699556e-07,-6.10651007498415e-06,0.21982198219822
3.50994247801028e-07,-6.10539489553987e-06,0.21992199219922
3.50932233993512e-07,-6.10429040819278e-06,0.22002200220022
3.50870220185996e-07,-6.10319661279448e-06,0.22012201220122
3.50809275469493e-07,-6.10211457858437e-06,0.22022202220222
3.50749400140765e-07,-6.10104323647144e-06,0.22032203220322
3.50689524663656e-07,-6.09998258645569e-06,0.22042204220422
3.50629649334928e-07,-6.09893155929772e-06,0.220522052205221
3.50570843097213e-07,-6.09789229317956e-06,0.220622062206221
3.50513106098892e-07,-6.09686265006757e-06,0.220722072207221
3.50455369100571e-07,-6.09584369890437e-06,0.220822082208221
3.50398701341644e-07,-6.09483543983835e-06,0.220922092209221
3.50342033434336e-07,-6.09383573439072e-06,0.221022102210221
3.50286434914803e-07,-6.09284779027966e-06,0.221122112211221
3.50231905486283e-07,-6.09186839963861e-06,0.221222122212221
3.5017630696675e-07,-6.09089970109474e-06,0.221322132213221
3.50122846777624e-07,-6.08993955616925e-06,0.221422142214221
3.50069386588498e-07,-6.08899010334095e-06,0.221522152215222
3.50015926399371e-07,-6.08805027322204e-06,0.221622162216222
3.49963535449639e-07,-6.08711899686991e-06,0.221722172217222
3.49911144351525e-07,-6.08619734322718e-06,0.221822182218222
3.49859822641188e-07,-6.08528531244224e-06,0.221922192219222
3.4980850093085e-07,-6.08438183542406e-06,0.222022202220222
3.49758248311524e-07,-6.0834869118759e-06,0.222122212221222
3.49709064931593e-07,-6.08260161118551e-06,0.222222222222222
3.49658812312267e-07,-6.08172593335291e-06,0.222322232223222
3.49609628932336e-07,-6.08085774004769e-06,0.222422242224222
3.49561514791799e-07,-6.07999916945187e-06,0.222522252225223
3.49513400651262e-07,-6.07914808323505e-06,0.222622262226223
3.49466355601737e-07,-6.07830662002439e-06,0.222722272227223
3.49419310700594e-07,-6.07747264104434e-06,0.222822282228223
3.49372265799451e-07,-6.07664828507046e-06,0.222922292229223
3.4932628998932e-07,-6.07583141347558e-06,0.223022302230223
3.49280314179189e-07,-6.07502202625969e-06,0.223122312231223
3.49235407608453e-07,-6.07422119266219e-06,0.223222322232223
3.49190501186098e-07,-6.07342891268308e-06,0.223322332233223
3.49146663706374e-07,-6.07264411723135e-06,0.223422342234223
3.49102826375031e-07,-6.07186787539801e-06,0.223522352235224
3.49058989043689e-07,-6.07109804870427e-06,0.223622362236224
3.49016220951741e-07,-6.07033677562892e-06,0.223722372237224
3.48973452711411e-07,-6.06958298708094e-06,0.223822382238224
3.48931753858857e-07,-6.06883668291197e-06,0.223922392239224
3.48890054857921e-07,-6.06809786312198e-06,0.224022402240224
3.48848356005367e-07,-6.06736652785938e-06,0.224122412241224
3.48807726243825e-07,-6.06664267682739e-06,0.224222422242224
3.48767096482283e-07,-6.06592524123176e-06,0.224322432243224
3.48727535960136e-07,-6.06521635910614e-06,0.224422442244224
3.48687975437988e-07,-6.0645138922685e-06,0.224522452245225
3.4864841491584e-07,-6.06381784071885e-06,0.224622462246225
3.48609923484705e-07,-6.06312927354819e-06,0.224722472247225
3.48571432201952e-07,-6.06244712151714e-06,0.224822482248225
3.48532940919198e-07,-6.06177245401346e-06,0.224922492249225
3.48495518727457e-07,-6.06110420179776e-06,0.225022502250225
3.48458096535716e-07,-6.06044343381268e-06,0.225122512251225
3.48420674492357e-07,-6.05978801202457e-06,0.225222522252225
3.4838432154001e-07,-6.05914007461545e-06,0.225322532253225
3.48347968587663e-07,-6.05849748310655e-06,0.225422542254225
3.4831268487471e-07,-6.05786237612501e-06,0.225522552255226
3.48277401161758e-07,-6.05723368443147e-06,0.225622562256226
3.48242117448805e-07,-6.05661033863813e-06,0.225722572257226
3.48206833735852e-07,-6.05599447722378e-06,0.225822582258226
3.48172619262294e-07,-6.0553839620064e-06,0.225922592259226
3.48138404640353e-07,-6.05477986192863e-06,0.226022602260226
3.48105259406189e-07,-6.05418110789945e-06,0.226122612261226
3.48071044784248e-07,-6.05358876900986e-06,0.226222622262226
3.48037899550084e-07,-6.05300284540827e-06,0.226322632263226
3.48005823406932e-07,-6.05242226770687e-06,0.226422642264226
3.47972678172767e-07,-6.05184810544184e-06,0.226522652265227
3.47940602029615e-07,-6.05127928907702e-06,0.226622662266227
3.47909595125857e-07,-6.05071581861241e-06,0.226722672267227
3.47877518982705e-07,-6.05015769434477e-06,0.226822682268227
3.47846512078947e-07,-6.04960598521673e-06,0.226922692269227
3.4781550517519e-07,-6.04905962213727e-06,0.227022702270227
3.47785567510826e-07,-6.04851860510641e-06,0.227122712271227
3.47754560607068e-07,-6.04798293397576e-06,0.227222722272227
3.47724622794322e-07,-6.04745260904207e-06,0.227322732273227
3.47695754369353e-07,-6.04692763000859e-06,0.227422742274227
3.47665816704989e-07,-6.0464079970237e-06,0.227522752275228
3.47636948131637e-07,-6.04589370993902e-06,0.227622762276228
3.47608079706668e-07,-6.04538369981191e-06,0.227722772277228
3.47580280372711e-07,-6.04488010482441e-06,0.227822782278228
3.47551411799359e-07,-6.04438078679448e-06,0.227922792279228
3.47523612613784e-07,-6.04388681466476e-06,0.228022802280228
3.47495813279827e-07,-6.04339711934424e-06,0.228122812281228
3.47469083185263e-07,-6.0429127700723e-06,0.228222822282228
3.474423530907e-07,-6.04243269760956e-06,0.228322832283228
3.47415622996137e-07,-6.04195797119541e-06,0.228422842284228
3.47388892901574e-07,-6.04148859082984e-06,0.228522852285229
3.47362162807011e-07,-6.04102348712509e-06,0.228622862286229
3.47336501951842e-07,-6.04056266037792e-06,0.228722872287229
3.47310841096673e-07,-6.04010611043994e-06,0.228822882288229
3.47285180093122e-07,-6.03965490640217e-06,0.228922892289229
3.47259519237953e-07,-6.03920797932197e-06,0.229022902290229
3.47234927622179e-07,-6.03876532890259e-06,0.229122912291229
3.47210335858022e-07,-6.03832695544078e-06,0.229222922292229
3.47185744242247e-07,-6.03789392802757e-06,0.229322932293229
3.47161152478091e-07,-6.03746410803577e-06,0.229422942294229
3.4713763010171e-07,-6.03703856500155e-06,0.22952295229523
3.47114107576948e-07,-6.03661836801592e-06,0.22962296229623
3.47090585052185e-07,-6.0362013784517e-06,0.22972297229723
3.47067062527423e-07,-6.03578973508446e-06,0.22982298229823
3.47043540151042e-07,-6.03538129928702e-06,0.22992299229923
3.47021086865674e-07,-6.03497714029877e-06,0.23002300230023
3.46998633580306e-07,-6.03457618888032e-06,0.23012301230123
3.46976180294937e-07,-6.03418058351047e-06,0.23022302230223
3.46953727009569e-07,-6.03378818571041e-06,0.23032303230323
3.46932342963595e-07,-6.03340006486793e-06,0.23042304230423
3.46910958917621e-07,-6.03301515144687e-06,0.230523052305231
3.46888505632253e-07,-6.03263451498339e-06,0.230623062306231
3.46868190677291e-07,-6.03225815532909e-06,0.230723072307231
3.46846806631317e-07,-6.03188500324461e-06,0.230823082308231
3.46825422585343e-07,-6.03151612796931e-06,0.230923092309231
3.46805107630381e-07,-6.03115046026382e-06,0.231023102310231
3.46784792823801e-07,-6.03078800027651e-06,0.231123112311231
3.46764477868839e-07,-6.03042981695001e-06,0.231223122312231
3.46744163062259e-07,-6.03007484134169e-06,0.231323132313231
3.46724917346692e-07,-6.02972414254257e-06,0.231423142314231
3.46704602540112e-07,-6.02937665131325e-06,0.231523152315232
3.46685356824544e-07,-6.02903236780211e-06,0.231623162316232
3.46666111257358e-07,-6.02869129171239e-06,0.231723172317232
3.46647934781185e-07,-6.02835449258025e-06,0.231823182318232
3.46628689065617e-07,-6.02801983177852e-06,0.231923192319232
3.46609443350049e-07,-6.02768944793436e-06,0.232023202320232
3.46591266873876e-07,-6.02736227151162e-06,0.232123212321232
3.46573090546084e-07,-6.02703830280706e-06,0.232223222322232
3.46554914069911e-07,-6.0267175416723e-06,0.232323232323232
3.46536737593738e-07,-6.02639998825573e-06,0.232423242324232
3.46519630356958e-07,-6.02608564240895e-06,0.232523252325233
3.46501453880785e-07,-6.02577343489259e-06,0.232623262326233
3.46484346644006e-07,-6.02546550418541e-06,0.232723272327233
3.46467239258844e-07,-6.02516078119642e-06,0.232823282328233
3.46450132022065e-07,-6.02485819653784e-06,0.232923292329233
3.46433024785286e-07,-6.02455988868845e-06,0.233023302330233
3.46416986787901e-07,-6.02426371931785e-06,0.233123312331233
3.46399879551121e-07,-6.02397075751705e-06,0.233223322332233
3.46383841405354e-07,-6.02367993404666e-06,0.233323332333233
3.46367803407969e-07,-6.02339338753384e-06,0.233423342334233
3.46351765262202e-07,-6.02310897935143e-06,0.233523352335234
3.46335727264817e-07,-6.02282670949943e-06,0.233623362336234
3.46319689267432e-07,-6.022548716605e-06,0.233723372337234
3.46304720361059e-07,-6.02227286204098e-06,0.233823382338234
3.46288682363674e-07,-6.02199914580736e-06,0.233923392339234
3.46273713457301e-07,-6.02172863729193e-06,0.234023402340234
3.46258744550929e-07,-6.0214613363463e-06,0.234123412341234
3.46243775792938e-07,-6.02119617387946e-06,0.234223422342234
3.46228806886565e-07,-6.02093421898242e-06,0.234323432343234
3.46213837980192e-07,-6.02067440241578e-06,0.234423442344234
3.46199938461595e-07,-6.02041672432793e-06,0.234523452345235
3.46184969555222e-07,-6.02016225395827e-06,0.234623462346235
3.46171069888244e-07,-6.01990992177063e-06,0.234723472347235
3.46157170221265e-07,-6.01966079730117e-06,0.234823482348235
3.46143270554287e-07,-6.0194138113105e-06,0.234923492349235
3.46129370887308e-07,-6.01916896365024e-06,0.235023502350235
3.46115471368711e-07,-6.01892732355978e-06,0.235123512351235
3.46101571701732e-07,-6.0186878219481e-06,0.235223522352235
3.46088741274148e-07,-6.01845045881522e-06,0.235323532353235
3.46074841607169e-07,-6.01821523401274e-06,0.235423542354235
3.46062011179585e-07,-6.01798214754067e-06,0.235523552355236
3.46049180603619e-07,-6.01775226878678e-06,0.235623562356236
3.46036350176034e-07,-6.01752452836329e-06,0.235723572357236
3.4602351974845e-07,-6.0172989264186e-06,0.235823582358236
3.46010689320865e-07,-6.01707546280431e-06,0.235923592359236
3.45998928132675e-07,-6.01685413766881e-06,0.236023602360236
3.4598609770509e-07,-6.01663495086372e-06,0.236123612361236
3.45974336368518e-07,-6.01641790253741e-06,0.236223622362236
3.45961505940934e-07,-6.01620406178091e-06,0.236323632363236
3.45949744752744e-07,-6.0159912902638e-06,0.236423642364236
3.45937983416171e-07,-6.01578065722547e-06,0.236523652365237
3.45926222227981e-07,-6.01557216236918e-06,0.236623662366237
3.45897353803012e-07,-6.01506963676945e-06,0.236723672367237
3.45852447232275e-07,-6.01427628755094e-06,0.236823682368237
3.45791502515771e-07,-6.01319318424982e-06,0.236923692369237
3.45713450710871e-07,-6.0118246035269e-06,0.237023702370237
3.45620429999597e-07,-6.01017268371258e-06,0.237123712371237
3.45511371142556e-07,-6.00824063267342e-06,0.237223722372237
3.45385205197118e-07,-6.00603058873984e-06,0.237323732373237
3.45245139436319e-07,-6.00354682842426e-06,0.237423742374237
3.45089035826517e-07,-6.00079042141122e-06,0.237523752375238
3.44917963161961e-07,-5.99776457497376e-06,0.237623762376238
3.44730852500019e-07,-5.99447142759068e-06,0.237723772377238
3.44529842171099e-07,-5.99091418683176e-06,0.237823782378238
3.44312793844793e-07,-5.9870960604152e-06,0.237923792379238
3.44082915090903e-07,-5.98301811758038e-06,0.238023802380238
3.43836998191247e-07,-5.97868356574873e-06,0.238123812381238
3.43577181772993e-07,-5.9740956127868e-06,0.238223822382238
3.43303465539379e-07,-5.96925532763724e-06,0.238323832383238
3.43015849787168e-07,-5.96416591801822e-06,0.238423842384238
3.42713265128584e-07,-5.95883059164792e-06,0.238523852385239
3.42397850042416e-07,-5.95325041746898e-06,0.238623862386239
3.42085642526048e-07,-5.94772691119735e-06,0.238723872387239
3.4175846625169e-07,-5.94195962650485e-06,0.238823882388239
3.41419528640759e-07,-5.93595390929169e-06,0.238923892389239
3.41082729508617e-07,-5.93000699846462e-06,0.239023902390239
3.4075020718567e-07,-5.9241199628179e-06,0.239123912391239
3.40419823193129e-07,-5.91829173355728e-06,0.239223922392239
3.40093716158164e-07,-5.91252231038599e-06,0.239323932393239
3.39770816544619e-07,-5.90681062421302e-06,0.239423942394239
3.39450055409862e-07,-5.90115560594736e-06,0.23952395239524
3.39133571232681e-07,-5.89555618620124e-06,0.23962396239624
3.38820294476919e-07,-5.89001450345343e-06,0.23972397239724
3.3851022543934e-07,-5.88452735013415e-06,0.23982398239824
3.38202294732167e-07,-5.879094726095e-06,0.23992399239924
3.37898640982571e-07,-5.87371663148438e-06,0.24002400240024
3.37597125415e-07,-5.86839306630227e-06,0.24012401240124
3.37298817565611e-07,-5.8631218920699e-06,0.24022402240224
3.37003717434405e-07,-5.85790417817503e-06,0.24032403240324
3.36711824872999e-07,-5.85273778584212e-06,0.24042404240424
3.36422070642e-07,-5.84762378460733e-06,0.240524052405241
3.36135523980801e-07,-5.84256110508287e-06,0.240624062406241
3.35852185037785e-07,-5.83754760893834e-06,0.240724072407241
3.3557205366457e-07,-5.83258543465253e-06,0.240824082408241
3.35276953384981e-07,-5.82737520498828e-06,0.240924092409241
3.34985060823576e-07,-5.82221736642214e-06,0.241024102410241
3.34696375831971e-07,-5.81711084956634e-06,0.241124112411241
3.34409829319154e-07,-5.81205565456926e-06,0.241224122412241
3.3412755946715e-07,-5.80704964280373e-06,0.241324132413241
3.3384635885454e-07,-5.80209495289692e-06,0.241424142414241
3.33569435199507e-07,-5.79718944637004e-06,0.241524152415242
3.3327754248972e-07,-5.79203588446472e-06,0.241624162416242
3.3297281950073e-07,-5.78663640580812e-06,0.241724172417242
3.32653127605367e-07,-5.78099314873065e-06,0.241824182418242
3.32320605282419e-07,-5.7751082517111e-06,0.241924192419242
3.31974183292493e-07,-5.76898492202251e-06,0.242024202420242
3.31614930726601e-07,-5.76262422934941e-06,0.242124212421242
3.31241778642111e-07,-5.75603045020424e-06,0.242224222422242
3.30855796130038e-07,-5.749203584587e-06,0.242324232423242
3.3045698319038e-07,-5.74214790930688e-06,0.242424242424242
3.30045339823137e-07,-5.73486449375166e-06,0.242524252425243
3.29620865879928e-07,-5.72735547625175e-06,0.242624262426243
3.29183561657517e-07,-5.71962406437694e-06,0.242724272427243
3.28751603335312e-07,-5.71197070430703e-06,0.242824282428243
3.28322852582909e-07,-5.70439218847222e-06,0.242924292429243
3.27899448027476e-07,-5.6968906553513e-06,0.243024302430243
3.27479250893462e-07,-5.68946396661387e-06,0.243124312431243
3.27063330717024e-07,-5.68211105272375e-06,0.243224322432243
3.26652756440794e-07,-5.67483191397773e-06,0.243324332433243
3.26245389882746e-07,-5.66762655022741e-06,0.243424342434243
3.25842299985511e-07,-5.66049175405138e-06,0.243524352435244
3.25442417806459e-07,-5.65342859439227e-06,0.243624362436244
3.25047881675996e-07,-5.64643707154683e-06,0.243724372437244
3.24656553115333e-07,-5.63951397750014e-06,0.243824382438244
3.24268432272853e-07,-5.63266145102773e-06,0.243924392439244
3.2388565733058e-07,-5.62587628441142e-06,0.244024402440244
3.23506089958107e-07,-5.61916061598163e-06,0.244124412441244
3.23129730303818e-07,-5.61251016907754e-06,0.244224422442244
3.22757647458723e-07,-5.60592708188116e-06,0.244324432443244
3.22389841274441e-07,-5.59941028544988e-06,0.244424442444244
3.22025242808341e-07,-5.59295871039592e-06,0.244524452445245
3.21663852060424e-07,-5.58657021824049e-06,0.244624462446245
3.21289630736541e-07,-5.57994970900076e-06,0.244724472447245
3.20902578985073e-07,-5.57309611328895e-06,0.244824482448245
3.2050269680602e-07,-5.56601370806265e-06,0.244924492449245
3.20088914959989e-07,-5.55870356241287e-06,0.245024502450245
3.19663371925768e-07,-5.5511688839094e-06,0.245124512451245
3.19224998463963e-07,-5.54341181117943e-06,0.245224522452245
3.18774863665585e-07,-5.53543448240496e-06,0.245324532453245
3.18311898439622e-07,-5.5272379668254e-06,0.245424542454245
3.17836102786076e-07,-5.51882547215893e-06,0.245524552455246
3.17349615183733e-07,-5.51019806764494e-06,0.245624562456246
3.16850297005424e-07,-5.50136002979587e-06,0.245724572457246
3.16339217638924e-07,-5.49231135905685e-06,0.245824582458246
3.15816377084234e-07,-5.48305419346154e-06,0.245924592459246
3.15281775192972e-07,-5.47359174072811e-06,0.246024602460246
3.14736481352914e-07,-5.46392613933536e-06,0.246124612461246
3.14179426176284e-07,-5.45405738928328e-06,0.246224622462246
3.13610609811463e-07,-5.44398976723268e-06,0.246324632463246
3.13031101349465e-07,-5.43372327333196e-06,0.246424642464246
3.1244090093867e-07,-5.42326111529928e-06,0.246524652465247
3.11838939339685e-07,-5.4126054311683e-06,0.246624662466247
3.11227354734535e-07,-5.40175729047516e-06,0.246724672467247
3.10604008941194e-07,-5.39071776245928e-06,0.246824682468247
3.09971040438451e-07,-5.37949112363307e-06,0.246924692469247
3.0932737983853e-07,-5.36807737414492e-06,0.247024702470247
3.08673027141431e-07,-5.35647865247361e-06,0.247124712471247
3.08007982495536e-07,-5.34469816618895e-06,0.247224722472247
3.07333314843476e-07,-5.33273484605155e-06,0.247324732473247
3.06649024482013e-07,-5.32059296887059e-06,0.247424742474247
3.05954042171755e-07,-5.30827360388548e-06,0.247524752475248
3.0524943685533e-07,-5.2957778203356e-06,0.247624762476248
3.04535208829504e-07,-5.28310882579076e-06,0.247724772477248
3.03811357945894e-07,-5.27026662025096e-06,0.247824782478248
3.03076814965106e-07,-5.25725334204659e-06,0.247924792479248
3.02333718365928e-07,-5.24407112980485e-06,0.248024802480248
3.01582068296742e-07,-5.23072212155936e-06,0.248124812481248
3.00819725981997e-07,-5.21720631775527e-06,0.248224822482248
3.00048830197244e-07,-5.20352692566562e-06,0.248324832483248
2.99269380645719e-07,-5.18968501467818e-06,0.248424842484248
2.98480308384793e-07,-5.17568165388398e-06,0.248524852485249
2.97682682357095e-07,-5.16151898176178e-06,0.248624862486249
2.96875433619994e-07,-5.14719806740262e-06,0.248724872487249
2.96059631116123e-07,-5.13272104943365e-06,0.248824882488249
2.95236344381638e-07,-5.11809006603691e-06,0.248924892489249
2.94419472638372e-07,-5.10360449444955e-06,0.249024902490249
2.93612223901272e-07,-5.0892643345232e-06,0.249124912491249
2.92812459543167e-07,-5.07506744777907e-06,0.249224922492249
2.92004141566673e-07,-5.06071231909473e-06,0.249324932493249
2.91187269971789e-07,-5.04620215574322e-06,0.249424942494249
2.90360775519121e-07,-5.03153695787292e-06,0.24952495249525
2.89526796539076e-07,-5.01671886381423e-06,0.24962496249625
2.88684264089024e-07,-5.00175001219433e-06,0.24972497249725
2.87832108781187e-07,-4.98663040271646e-06,0.24982498249825
2.86989576182752e-07,-4.97166262018757e-06,0.24992499249925
2.86155597351089e-07,-4.95684345703787e-06,0.25002500250025
2.85330172137816e-07,-4.94217291311898e-06,0.25012501250125
2.84512231303538e-07,-4.92764991933989e-06,0.25022502250225
2.83702844087649e-07,-4.9132712679824e-06,0.25032503250325
2.82900941250756e-07,-4.89903695919491e-06,0.25042504250425
2.82107592180635e-07,-4.88494485449862e-06,0.250525052505251
2.81321727489509e-07,-4.87099281556313e-06,0.250625062506251
2.80544416416773e-07,-4.85718191147946e-06,0.250725072507251
2.79774589723032e-07,-4.8435078654384e-06,0.250825082508251
2.79012247408286e-07,-4.82997067743995e-06,0.250925092509251
2.78258458860312e-07,-4.81656927839311e-06,0.251025102510251
2.7751108545194e-07,-4.8033015296707e-06,0.251125112511251
2.76771196570945e-07,-4.7901663623301e-06,0.251225122512251
2.76039861159957e-07,-4.77716377622292e-06,0.251325132513251
2.75314941036953e-07,-4.76428949453996e-06,0.251425142514251
2.74597505441326e-07,-4.75154458652062e-06,0.251525152515252
2.738864849853e-07,-4.73892798292551e-06,0.251625162516252
2.73184018147664e-07,-4.72643647618483e-06,0.251725172517252
2.7248796644963e-07,-4.71407006615019e-06,0.251825182518252
2.7179833018796e-07,-4.70182768387897e-06,0.251925192519252
2.71116178156904e-07,-4.68970719089237e-06,0.252025202520252
2.70440441413831e-07,-4.67770858704201e-06,0.252125212521252
2.69771119958741e-07,-4.66582973399749e-06,0.252225222522252
2.69109282882647e-07,-4.65406956251941e-06,0.252325232523252
2.68453860946154e-07,-4.64242700351676e-06,0.252425242524252
2.67804854297644e-07,-4.63090098760177e-06,0.252525252525253
2.67162262937117e-07,-4.61948937659241e-06,0.252625262526253
2.66527155955586e-07,-4.60819323957969e-06,0.252725272527253
2.65897394874262e-07,-4.59700936899381e-06,0.252825282528253
2.65274049229303e-07,-4.58593776468639e-06,0.252925292529253
2.64656049484551e-07,-4.5749762884754e-06,0.253025302530253
2.64045534118795e-07,-4.56412494021247e-06,0.253125312531253
2.63440364801627e-07,-4.5533815814188e-06,0.253225322532253
2.62841610772443e-07,-4.54274621224278e-06,0.253325332533253
2.6224927188286e-07,-4.532216694354e-06,0.253425342534253
2.61662279190248e-07,-4.5217919582163e-06,0.253525352535254
2.61081701488855e-07,-4.51147200427483e-06,0.253625362536254
2.60506469984433e-07,-4.50125576299343e-06,0.253725372537254
2.59936584380219e-07,-4.49114109604169e-06,0.253825382538254
2.59373114063987e-07,-4.48112800341961e-06,0.253925392539254
2.58814989647963e-07,-4.47121541588781e-06,0.254025402540254
2.58262211428909e-07,-4.46140119526425e-06,0.254125412541254
2.57714779110063e-07,-4.45168534125217e-06,0.254225422542254
2.57173762079199e-07,-4.44206678490894e-06,0.254325432543254
2.56638090948543e-07,-4.43254338760739e-06,0.254425442544254
2.56106696775464e-07,-4.42311621858692e-06,0.254525452545255
2.55581717741986e-07,-4.41378313951711e-06,0.254625462546255
2.55061015517702e-07,-4.40454415039797e-06,0.254725472547255
2.54546728581402e-07,-4.3953960436597e-06,0.254825482548255
2.54036718305915e-07,-4.38634095748432e-06,0.254925492549255
2.53532054227399e-07,-4.37737568459879e-06,0.255025502550255
2.53031666958077e-07,-4.36850022470636e-06,0.255125512551255
2.52537694828357e-07,-4.35971243947661e-06,0.255225522552255
2.52047999507832e-07,-4.35101446738834e-06,0.255325532553255
2.51562580996501e-07,-4.34240203163234e-06,0.255425542554255
2.51082508533759e-07,-4.33387620144801e-06,0.255525552555256
2.50607782119607e-07,-4.32543590744759e-06,0.255625562556256
2.50137332514649e-07,-4.31707901144903e-06,0.255725572557256
2.49671159718886e-07,-4.30880658239498e-06,0.255825582558256
2.4921033282333e-07,-4.3006164821034e-06,0.255925592559256
2.48753782885351e-07,-4.2925087105743e-06,0.256025602560256
2.48301509756567e-07,-4.28448112918051e-06,0.256125612561256
2.4783747529121e-07,-4.27623649946041e-06,0.256225622562256
2.47360610546651e-07,-4.2677758906534e-06,0.256325632563256
2.46889091702299e-07,-4.25939974893928e-06,0.256425642564256
2.46422918906536e-07,-4.25110807431804e-06,0.256525652565257
2.45959953680574e-07,-4.2428987283109e-06,0.256625662566257
2.45502334503201e-07,-4.23477171106623e-06,0.256725672567257
2.45048992135022e-07,-4.22672595319626e-06,0.256825682568257
2.44600995815433e-07,-4.21876038575837e-06,0.256925692569257
2.44157276305038e-07,-4.21087393921639e-06,0.257025702570257
2.43717833455456e-07,-4.20306661386709e-06,0.257125712571257
2.43281598472439e-07,-4.19533840956208e-06,0.257225722572257
2.42850709389629e-07,-4.18768611873156e-06,0.257325732573257
2.42425166207026e-07,-4.18011187985433e-06,0.257425742574257
2.42002830742605e-07,-4.17261248506382e-06,0.257525752575258
2.41584772087379e-07,-4.16518793465679e-06,0.257625762576258
2.4117099038973e-07,-4.15783822848486e-06,0.257725772577258
2.407604161135e-07,-4.15056122806924e-06,0.257825782578258
2.40355187885859e-07,-4.14335693355831e-06,0.257925792579258
2.399531673764e-07,-4.13622534495208e-06,0.258025802580258
2.39555423527754e-07,-4.12916539301115e-06,0.258125812581258
2.39161956636685e-07,-4.12217493925673e-06,0.258225822582258
2.38772766406429e-07,-4.11525505292822e-06,0.258325832583258
2.38386783894355e-07,-4.10840466478622e-06,0.258425842584258
2.38005078191476e-07,-4.1016216366487e-06,0.258525852585259
2.37626580058398e-07,-4.09490810654931e-06,0.258625862586259
2.37252358734515e-07,-4.08825979797562e-06,0.258725872587259
2.36865306983047e-07,-4.08138161064805e-06,0.258825882588259
2.36464355712982e-07,-4.07427354456658e-06,0.258925892589259
2.36051643106346e-07,-4.06693880715264e-06,0.259025902590259
2.35626099923742e-07,-4.0593795370334e-06,0.259125912591259
2.35187726461937e-07,-4.05159787253926e-06,0.259225922592259
2.34736522424165e-07,-4.04359595214902e-06,0.259325932593259
2.34273557346584e-07,-4.03537591419308e-06,0.259425942594259
2.33797761693038e-07,-4.02693882776245e-06,0.25952595259526
2.33310204702919e-07,-4.0182889699631e-06,0.25962596259626
2.32810886672991e-07,-4.00942740973764e-06,0.25972597259726
2.32298738067098e-07,-4.00035521632549e-06,0.25982598259826
2.31775897512408e-07,-3.9910766666842e-06,0.25992599259926
2.31241295621146e-07,-3.9815917606654e-06,0.26002600260026
2.30694932541694e-07,-3.97190263689627e-06,0.26012601260126
2.30137877365063e-07,-3.96201250264983e-06,0.26022602260226
2.29569061000243e-07,-3.95192242746225e-06,0.26032603260326
2.28989552686626e-07,-3.94163561860656e-06,0.26042604260426
2.28415390273217e-07,-3.93145038422892e-06,0.260526052605261
2.27846573908396e-07,-3.92136779342033e-06,0.260626062606261
2.27284172683177e-07,-3.91138570770202e-06,0.260726072607261
2.26727117654929e-07,-3.90150412722235e-06,0.260826082608261
2.26175408526887e-07,-3.89171984426315e-06,0.260926092609261
2.25629045447435e-07,-3.88203499715483e-06,0.261026102610261
2.25089097507584e-07,-3.87244637847597e-06,0.261126112611261
2.2455342652531e-07,-3.86295291883878e-06,0.261226122612261
2.24024170682637e-07,-3.85355568748267e-06,0.261326132613261
2.23499191649159e-07,-3.84425147698622e-06,0.261426142614261
2.22980627903664e-07,-3.83504135644043e-06,0.261526152615262
2.22466340967364e-07,-3.82592211812713e-06,0.261626162616262
2.21957399931271e-07,-3.8168948312857e-06,0.261726172617262
2.21453804943766e-07,-3.80795735758575e-06,0.261826182618262
2.20954486913839e-07,-3.79910969702728e-06,0.261926192619262
2.20461584023513e-07,-3.79034971113149e-06,0.262026202620262
2.19971888702988e-07,-3.78167846928616e-06,0.262126212621262
2.19488608670445e-07,-3.77309276362472e-06,0.262226222622262
2.19009605298716e-07,-3.76459366338658e-06,0.262326232623262
2.18534878884564e-07,-3.75618009948071e-06,0.262426242624262
2.18065498519e-07,-3.74784993357672e-06,0.262526252625263
2.17600394814249e-07,-3.73960316552622e-06,0.262626262626263
2.17140637306469e-07,-3.73143872608981e-06,0.262726272627263
2.16685156459503e-07,-3.72335554617648e-06,0.262826282628263
2.16233952570113e-07,-3.71535362563786e-06,0.262926292629263
2.15787025489917e-07,-3.70743189553131e-06,0.263026302630263
2.15345444309929e-07,-3.69958928646905e-06,0.263126312631263
2.14907070848123e-07,-3.6918247292117e-06,0.263226322632263
2.14474043286525e-07,-3.68413822375924e-06,0.263326332633263
2.14045292534121e-07,-3.67652870116906e-06,0.263426342634263
2.13620818739294e-07,-3.66899509190499e-06,0.263526352635264
2.13199552514268e-07,-3.66153739611541e-06,0.263626362636264
2.12783632189448e-07,-3.65415347546992e-06,0.263726372637264
2.12371988822206e-07,-3.64684332982014e-06,0.263826382638264
2.11963553024764e-07,-3.63960695916606e-06,0.263926392639264
2.11559394036517e-07,-3.63244222517729e-06,0.264026402640264
2.11159511857464e-07,-3.6253501970932e-06,0.264126412641264
2.10763906487607e-07,-3.61832766719563e-06,0.264226422642264
2.10372577926944e-07,-3.61137677396336e-06,0.264326432643264
2.09984456936082e-07,-3.60449430982659e-06,0.264426442644264
2.09600612902797e-07,-3.59768134387633e-06,0.264526452645265
2.0921997629093e-07,-3.59093573778217e-06,0.264626462646265
2.0884361663664e-07,-3.58425856078351e-06,0.264726472647265
2.08470464552151e-07,-3.57764767425318e-06,0.264826482648265
2.08101589276857e-07,-3.57110307848794e-06,0.264926492649265
2.07736990810757e-07,-3.56462370410002e-06,0.265026502650265
2.07375599914458e-07,-3.55820848199841e-06,0.265126512651265
2.07017416736342e-07,-3.55185848127411e-06,0.265226522652265
2.06662441128026e-07,-3.54557156344834e-06,0.265326532653265
2.06311742328905e-07,-3.53934772881786e-06,0.265426542654265
2.05964251099585e-07,-3.53318590784651e-06,0.265526552655266
2.0562103667946e-07,-3.52708503159167e-06,0.265626562656266
2.05279960738123e-07,-3.52104616914434e-06,0.265726572657266
2.0494316160598e-07,-3.51506718202574e-06,0.265826582658266
2.04609570043639e-07,-3.50914807038426e-06,0.265926592659266
2.04279186051098e-07,-3.50328883421988e-06,0.266026602660266
2.03952009776739e-07,-3.49748733490543e-06,0.266126612661266
2.03629110163194e-07,-3.49174464197709e-06,0.266226622662266
2.03308349176818e-07,-3.48605861665929e-06,0.266326632663266
2.02990795611862e-07,-3.4804292592488e-06,0.266426642664266
2.02676449765088e-07,-3.47485763883663e-06,0.266526652665267
2.02365311488114e-07,-3.4693405477046e-06,0.266626662666267
2.02057380780942e-07,-3.46387905524049e-06,0.266726672667267
2.01752657791951e-07,-3.4584710229655e-06,0.266826682668267
2.0145114222438e-07,-3.45311858921004e-06,0.266926692669267
2.01152834523373e-07,-3.4478185465527e-06,0.267026702670267
2.00856665004391e-07,-3.44257196408448e-06,0.267126712671267
2.00563703203591e-07,-3.43737884165701e-06,0.267226722672267
2.00273948972591e-07,-3.43223597184886e-06,0.267326732673267
1.99987402459775e-07,-3.42714549313883e-06,0.267426742674267
1.99702994277364e-07,-3.42210633613913e-06,0.267526752675268
1.99421793664755e-07,-3.41711636251937e-06,0.267626762676268
1.99143800770328e-07,-3.41217664137055e-06,0.267726772677268
1.98867946206307e-07,-3.40728717284105e-06,0.267826782678268
1.98594229972693e-07,-3.40244581860047e-06,0.267926792679268
1.98324790696656e-07,-3.39765257850044e-06,0.268026802680268
1.98057489751025e-07,-3.39290852163195e-06,0.268126812681268
1.97792327284182e-07,-3.38821044057359e-06,0.268226822682268
1.9753037238714e-07,-3.38356047380415e-06,0.268326832683268
1.97270555820504e-07,-3.37895648269646e-06,0.268426842684268
1.97013946972051e-07,-3.37439846725052e-06,0.268526852685269
1.96759476454005e-07,-3.36988642776309e-06,0.268626862686269
1.96507144414747e-07,-3.36541929469801e-06,0.268726872687269
1.96258019945289e-07,-3.36099706820368e-06,0.268826882688269
1.9601103395462e-07,-3.35661867904068e-06,0.268926892689269
1.9576725538537e-07,-3.35228412720903e-06,0.269026902690269
1.95525615443289e-07,-3.34799234361771e-06,0.269126912691269
1.95286113831616e-07,-3.34374439735773e-06,0.269226922692269
1.95048750550349e-07,-3.33953921918969e-06,0.269326932693269
1.9481352574787e-07,-3.33537467093158e-06,0.269426942694269
1.94581508515191e-07,-3.33125289061704e-06,0.26952695269527
1.94351629761301e-07,-3.32717174006404e-06,0.26962696269627
1.94123889337818e-07,-3.32313228851198e-06,0.26972697269727
1.93898287393123e-07,-3.31913239748206e-06,0.26982698269827
1.93674823778834e-07,-3.31517313621368e-06,0.26992699269927
1.93437460645949e-07,-3.31095512761807e-06,0.27002700270027
1.93185128458309e-07,-3.30648264865279e-06,0.27012701270127
1.9291782766106e-07,-3.30175783749986e-06,0.27022702270227
1.92637696287844e-07,-3.29678283278647e-06,0.27032703270327
1.92359703245035e-07,-3.29185701130463e-06,0.27042704270427
1.92083848681015e-07,-3.28698037320272e-06,0.270527052705271
1.91812270926189e-07,-3.28215291862912e-06,0.270627062706271
1.91541762410757e-07,-3.27737357804768e-06,0.270727072707271
1.91274461465126e-07,-3.27264235175516e-06,0.270827082708271
1.91010368237678e-07,-3.26795817036378e-06,0.270927092709271
1.90748413340636e-07,-3.26332103387354e-06,0.271027102710271
1.90489666013395e-07,-3.25872987319344e-06,0.271127112711271
1.90233057164942e-07,-3.25418468832346e-06,0.271227122712271
1.89979655886289e-07,-3.24968547926362e-06,0.271327132713271
1.89727323847031e-07,-3.24523117662613e-06,0.271427142714271
1.89479268468586e-07,-3.24082071131998e-06,0.271527152715272
1.89232282477917e-07,-3.23645515273295e-06,0.271627162716272
1.88988504057048e-07,-3.23213236208949e-06,0.271727172717272
1.88746863966586e-07,-3.22785340892575e-06,0.271827182718272
1.88507362354912e-07,-3.22361722400234e-06,0.271927192719272
1.88271068313039e-07,-3.21942273778311e-06,0.272027202720272
1.88036912749955e-07,-3.21527101995258e-06,0.272127212721272
1.87804895517276e-07,-3.21116100097461e-06,0.272227222722272
1.87575016763387e-07,-3.2070916116098e-06,0.272327232723272
1.87347276339903e-07,-3.20306285215491e-06,0.272427242724272
1.87122743634602e-07,-3.19907472231319e-06,0.272527252725273
1.86899280020314e-07,-3.19512615314199e-06,0.272627262726273
1.86679024124207e-07,-3.19121714434456e-06,0.272727272727273
1.86460906558508e-07,-3.18734662697826e-06,0.272827282728273
1.86243858083821e-07,-3.18351567013411e-06,0.272927292729273
1.86030017475698e-07,-3.1797232047211e-06,0.273027302730273
1.85818315049599e-07,-3.17596816135144e-06,0.273127312731273
1.85608751102289e-07,-3.17225054002515e-06,0.273227322732273
1.85400256394374e-07,-3.1685703408906e-06,0.273327332733273
1.85194969256259e-07,-3.16492649470839e-06,0.273427342734273
1.84991820596932e-07,-3.16132007071792e-06,0.273527352735274
1.84789741176999e-07,-3.15774893044041e-06,0.273627362736274
1.84589800087473e-07,-3.15421307372747e-06,0.273727372737274
1.84393066567747e-07,-3.15071357011525e-06,0.273827382738274
1.84197402287416e-07,-3.14724828082821e-06,0.273927392739274
1.84003876337491e-07,-3.14381827540251e-06,0.274027402740274
1.83811419775342e-07,-3.14042248445037e-06,0.274127412741274
1.83622170634612e-07,-3.13706090812016e-06,0.274227422742274
1.83433990881658e-07,-3.13373247702413e-06,0.274327432743274
1.83247949459111e-07,-3.13043719116225e-06,0.274427442744274
1.8306404636697e-07,-3.12717505068292e-06,0.274527452745275
1.82882281753617e-07,-3.12394498634675e-06,0.274627462746275
1.82701586379659e-07,-3.12074806739312e-06,0.274727472747275
1.82523029336107e-07,-3.11758322443426e-06,0.274827482748275
1.82345541531949e-07,-3.11444938837916e-06,0.274927492749275
1.82170192058197e-07,-3.1113476284672e-06,0.275027502750275
1.81996981063234e-07,-3.10827580621962e-06,0.275127512751275
1.8182590854706e-07,-3.10523499087579e-06,0.275227522752275
1.81655905121897e-07,-3.1022251825841e-06,0.275327532753275
1.81488040175523e-07,-3.0992453118084e-06,0.275427542754275
1.81321244320161e-07,-3.09629537884544e-06,0.275527552755276
1.81156586943588e-07,-3.09337431430744e-06,0.275627562756276
1.80992998806409e-07,-3.0904831875822e-06,0.275727572757276
1.80831548999636e-07,-3.08761986004253e-06,0.275827582758276
1.80671168432257e-07,-3.0847864703156e-06,0.275927592759276
1.80512926343667e-07,-3.08198087977425e-06,0.276027602760276
1.80356822585483e-07,-3.07920308856686e-06,0.276127612761276
1.802007188273e-07,-3.07645309669343e-06,0.276227622762276
1.80047822787298e-07,-3.07373090415395e-06,0.276327632763276
1.79894926598915e-07,-3.07103651080005e-06,0.276427642764276
1.79745238128715e-07,-3.06836777830131e-06,0.276527652765277
1.79595549510132e-07,-3.06572684528492e-06,0.276627662766277
1.7944799951872e-07,-3.06311157297531e-06,0.276727672767277
1.7930151861832e-07,-3.06052303090865e-06,0.276827682768277
1.79157176048326e-07,-3.05795908045776e-06,0.276927692769277
1.79013902717727e-07,-3.05542186010144e-06,0.277027702770277
1.78871698626522e-07,-3.05291030060029e-06,0.277127712771277
1.78731633014105e-07,-3.05042333271491e-06,0.277227722772277
1.78592636492701e-07,-3.04796095659368e-06,0.277327732773277
1.78455778450085e-07,-3.04552424147601e-06,0.277427742774277
1.78318920407468e-07,-3.04311104873472e-06,0.277527752775278
1.78184200695259e-07,-3.0407224476092e-06,0.277627762776278
1.78050550222443e-07,-3.03835736900844e-06,0.277727772777278
1.77919038228416e-07,-3.03601581293245e-06,0.277827782778278
1.77787526086007e-07,-3.03369777938122e-06,0.277927792779278
1.77658152422387e-07,-3.03140326820637e-06,0.278027802780278
1.7752984799816e-07,-3.02913121046527e-06,0.278127812781278
1.77402612813328e-07,-3.02688267510055e-06,0.278227822782278
1.77277515958902e-07,-3.02465552378181e-06,0.278327832783278
1.7715348834387e-07,-3.02245189498782e-06,0.278427842784278
1.77029460728838e-07,-3.02026965023982e-06,0.278527852785279
1.76907571444213e-07,-3.01810878953778e-06,0.278627862786279
1.76786751547364e-07,-3.01597038212112e-06,0.278727872787279
1.7666806983254e-07,-3.01385228965941e-06,0.278827882788279
1.76549388266097e-07,-3.01175665033469e-06,0.278927892789279
1.76431775790667e-07,-3.00968132596494e-06,0.279027902790279
1.76316301794024e-07,-3.00762631655014e-06,0.279127912791279
1.76201897036777e-07,-3.00559269103294e-06,0.279227922792279
1.76087492279529e-07,-3.00357831137969e-06,0.279327932793279
1.75975225852687e-07,-3.00158531562403e-06,0.279427942794279
1.7586402866524e-07,-2.99961156558394e-06,0.27952795279528
1.75753900717187e-07,-2.99765813049881e-06,0.27962796279628
1.75644841860146e-07,-2.99572287174147e-06,0.27972797279728
1.75535783151488e-07,-2.99380792793909e-06,0.27982798279828
1.75428862773235e-07,-2.99191222985228e-06,0.27992799279928
1.75323011634377e-07,-2.99003577733266e-06,0.28002800280028
1.75218229586531e-07,-2.98817750128921e-06,0.28012801280128
1.75114516926461e-07,-2.98633847096132e-06,0.28022802280228
1.75011873357404e-07,-2.98451654787022e-06,0.28032803280328
1.7491029902774e-07,-2.98271387049468e-06,0.28042804280428
1.74809793789089e-07,-2.98092936944694e-06,0.280528052805281
1.7470928869882e-07,-2.97916197578435e-06,0.280628062806281
1.74610921938957e-07,-2.97741275844956e-06,0.280728072807281
1.74512555179094e-07,-2.97568064849993e-06,0.280828082808281
1.7441632689802e-07,-2.97396671502648e-06,0.280928092809281
1.74320098616945e-07,-2.9722688195504e-06,0.281028102810281
1.74226008666278e-07,-2.97058803131111e-06,0.281128112811281
1.7413191871561e-07,-2.96892435045698e-06,0.281228122812281
1.74038898004336e-07,-2.96727777669125e-06,0.281328132813281
1.73946946532456e-07,-2.96564724107128e-06,0.281428142814281
1.73856064151589e-07,-2.9640327434487e-06,0.281528152815282
1.73765181770722e-07,-2.96243535321128e-06,0.281628162816282
1.73676437868643e-07,-2.96085293173185e-06,0.281728172817282
1.73587693966564e-07,-2.9592865482498e-06,0.281828182818282
1.73500019303879e-07,-2.95773620291352e-06,0.281928192819282
1.73413413880589e-07,-2.95620082648362e-06,0.282028202820282
1.7332787754831e-07,-2.9546814880511e-06,0.282128212821282
1.73242341216032e-07,-2.95317604913717e-06,0.282228222822282
1.73158943362542e-07,-2.95168664836902e-06,0.282328232823282
1.73075545509052e-07,-2.95021221650724e-06,0.282428242824282
1.72993216746574e-07,-2.94875275355182e-06,0.282528252825283
1.72911957223491e-07,-2.94730719011501e-06,0.282628262826283
1.72830697848789e-07,-2.94587659558457e-06,0.282728272827283
1.727505075651e-07,-2.94445990072111e-06,0.282828282828283
1.72671386520805e-07,-2.94305710537624e-06,0.282928292829283
1.72593334567522e-07,-2.94166927908613e-06,0.283028302830283
1.72515282762621e-07,-2.94029428307522e-06,0.283128312831283
1.72439369288127e-07,-2.93893425597069e-06,0.283228322832283
1.72362386574238e-07,-2.93758705929374e-06,0.283328332833283
1.72287542339138e-07,-2.93625376228376e-06,0.283428342834283
1.72212698104037e-07,-2.93493329570138e-06,0.283528352835284
1.72138922959949e-07,-2.93362565969495e-06,0.283628362836284
1.72066217203637e-07,-2.93233192320713e-06,0.283728372837284
1.71993511298944e-07,-2.93105101714689e-06,0.283828382838284
1.71921874633644e-07,-2.92978294151423e-06,0.283928392839284
1.71851307207739e-07,-2.92852662721815e-06,0.284028402840284
1.71781809021227e-07,-2.92728421258904e-06,0.284128412841284
1.71712310686334e-07,-2.92605355899975e-06,0.284228422842284
1.71642812499823e-07,-2.92483466689541e-06,0.284328432843284
1.71575452643718e-07,-2.92362860507027e-06,0.284428442844284
1.71508092787613e-07,-2.92243537382109e-06,0.284528452845285
1.71440732931508e-07,-2.92125283452071e-06,0.284628462846285
1.71374442314798e-07,-2.92008205640853e-06,0.284728472847285
1.71309220937481e-07,-2.91892410887231e-06,0.284828482848285
1.71245068799559e-07,-2.91777685328488e-06,0.284928492849285
1.71180916513255e-07,-2.91664135888565e-06,0.285028502850285
1.7111676422695e-07,-2.91551762582298e-06,0.285128512851285
1.71054750419435e-07,-2.9144045848575e-06,0.285228522852285
1.70991667520906e-07,-2.91330223584081e-06,0.285328532853285
1.70930722804403e-07,-2.91221164801231e-06,0.285428542854285
1.70869778236281e-07,-2.91113175228099e-06,0.285528552855286
1.7080883366816e-07,-2.91006254864685e-06,0.285628562856286
1.70750027430444e-07,-2.90900403696151e-06,0.285728572857286
1.70690151953335e-07,-2.90795621737334e-06,0.285828582858286
1.70631345864002e-07,-2.90691908973397e-06,0.285928592859286
1.70573608865681e-07,-2.90589265419177e-06,0.286028602860286
1.70516940958372e-07,-2.90487584150736e-06,0.286128612861286
1.70459203960051e-07,-2.90386972077175e-06,0.286228622862286
1.70403605440518e-07,-2.9028732230423e-06,0.286328632863286
1.70348006772604e-07,-2.90188634802225e-06,0.286428642864286
1.70292408253071e-07,-2.900910164951e-06,0.286528652865287
1.70237878824551e-07,-2.89994253564652e-06,0.286628662866287
1.70184418635425e-07,-2.89898559829084e-06,0.286728672867287
1.70130958446298e-07,-2.89803828394132e-06,0.286828682868287
1.70077498257172e-07,-2.89709952306182e-06,0.286928692869287
1.7002510730744e-07,-2.89617145427948e-06,0.287028702870287
1.69972716357708e-07,-2.89525193911554e-06,0.287128712871287
1.69921394498988e-07,-2.89434097756999e-06,0.287228722872287
1.69871142028045e-07,-2.89344070797324e-06,0.287328732873287
1.69820889408719e-07,-2.89254792290386e-06,0.287428742874287
1.69770636789394e-07,-2.89166476069226e-06,0.287528752875288
1.69721453409462e-07,-2.89079015209906e-06,0.287628762876288
1.69672270029531e-07,-2.88992516621525e-06,0.287728772877288
1.69624155888994e-07,-2.88906766485883e-06,0.287828782878288
1.69576041748456e-07,-2.88821978636019e-06,0.287928792879288
1.69528996847313e-07,-2.88737939224054e-06,0.288028802880288
1.69481951797789e-07,-2.88654755173928e-06,0.288128812881288
1.6943597613604e-07,-2.8857242650048e-06,0.288228822882288
1.69390000325909e-07,-2.88490953174032e-06,0.288328832883288
1.69344024515778e-07,-2.88410335209423e-06,0.288428842884288
1.69299117945042e-07,-2.88330358773613e-06,0.288528852885289
1.69254211522687e-07,-2.88251344623581e-06,0.288628862886289
1.69210374042963e-07,-2.88173078911448e-06,0.288728872887289
1.6916653671162e-07,-2.88095561652054e-06,0.288828882888289
1.69122699380278e-07,-2.8801879281572e-06,0.288928892889289
1.6907993128833e-07,-2.87942879356064e-06,0.289028902890289
1.69037163048e-07,-2.87867607425206e-06,0.289128912891289
1.68995464195446e-07,-2.87793190841349e-06,0.289228922892289
1.6895376519451e-07,-2.87719522710229e-06,0.289328932893289
1.68913135432968e-07,-2.8764649609307e-06,0.289428942894289
1.68872505671426e-07,-2.87574217928648e-06,0.28952895289529
1.68831876058266e-07,-2.87502795111227e-06,0.28962896289629
1.68791246296725e-07,-2.87431906913504e-06,0.28972897289729
1.68751685774577e-07,-2.87361874077619e-06,0.28982898289829
1.68713194343442e-07,-2.87292482755694e-06,0.28992899289929
1.68674703060688e-07,-2.8722373294773e-06,0.29002900290029
1.68636211777935e-07,-2.87155731592503e-06,0.29012901290129
1.685977203468e-07,-2.87088371766075e-06,0.29022902290229
1.68560298303441e-07,-2.87021760377546e-06,0.29032903290329
1.685228761117e-07,-2.86955790502977e-06,0.29042904290429
1.68486523159353e-07,-2.86890462157206e-06,0.290529052905291
1.68449101115993e-07,-2.86825775340234e-06,0.290629062906291
1.68413817403041e-07,-2.86761730037222e-06,0.290729072907291
1.68377464450694e-07,-2.86698326263009e-06,0.290829082908291
1.68342180737741e-07,-2.86635564002755e-06,0.290929092909291
1.68306897024788e-07,-2.865734432713e-06,0.291029102910291
1.68272682402848e-07,-2.86511964053805e-06,0.291129112911291
1.68238467929289e-07,-2.86451019441168e-06,0.291229122912291
1.68204253455731e-07,-2.8639071635733e-06,0.291329132913291
1.6817003883379e-07,-2.86331054787453e-06,0.291429142914291
1.68136893599626e-07,-2.86271927822434e-06,0.291529152915292
1.6810374821708e-07,-2.86213442386213e-06,0.291629162916292
1.68071672222309e-07,-2.86155598463953e-06,0.291729172917292
1.68038526839763e-07,-2.86098289146551e-06,0.291829182918292
1.68006450696611e-07,-2.86041514434009e-06,0.291929192919292
1.67975443792853e-07,-2.85985274311487e-06,0.292029202920292
1.67943367649701e-07,-2.85929675717763e-06,0.292129212921292
1.67896322748558e-07,-2.85844887867899e-06,0.292229222922292
1.67848208608021e-07,-2.85761062303813e-06,0.292329232923292
1.67801163558496e-07,-2.85677985177627e-06,0.292429242924292
1.67755187896747e-07,-2.8559576341328e-06,0.292529252925293
1.67709212086616e-07,-2.85514397010771e-06,0.292629262926293
1.67663236424867e-07,-2.85433779046162e-06,0.292729272927293
1.67618329854131e-07,-2.85354016458231e-06,0.292829282928293
1.67573423283394e-07,-2.852751092173e-06,0.292929292929293
1.67528516712658e-07,-2.85196950429107e-06,0.293029302930293
1.67484679381315e-07,-2.85119540078813e-06,0.293129312931293
1.67441911140985e-07,-2.85042878181258e-06,0.293229322932293
1.67399143049037e-07,-2.84966964721601e-06,0.293329332933293
1.67356374957089e-07,-2.84891906623784e-06,0.293429342934293
1.67314675956153e-07,-2.84817596963866e-06,0.293529352935294
1.67272976955217e-07,-2.84743928832747e-06,0.293629362936294
1.67231278102663e-07,-2.84671116048628e-06,0.293729372937294
1.67190648341121e-07,-2.84598944808146e-06,0.293829382938294
1.6715001857958e-07,-2.84527522005563e-06,0.293929392939294
1.67110458057432e-07,-2.84456740716941e-06,0.294029402940294
1.6706982829589e-07,-2.84386814790157e-06,0.294129412941294
1.67031337013137e-07,-2.84317530392172e-06,0.294229422942294
1.66991776490989e-07,-2.84248887522985e-06,0.294329432943294
1.66954354299248e-07,-2.84180993076859e-06,0.294429442944294
1.66915863016495e-07,-2.8411374017437e-06,0.294529452945295
1.66878440824754e-07,-2.84047128785842e-06,0.294629462946295
1.66841018781395e-07,-2.83981265835212e-06,0.294729472947295
1.66803596589653e-07,-2.83916044398543e-06,0.294829482948295
1.66767243637307e-07,-2.83851357581571e-06,0.294929492949295
1.6673089068496e-07,-2.83787419202498e-06,0.295029502950295
1.66695606972007e-07,-2.83724122337386e-06,0.295129512951295
1.6665925401966e-07,-2.83661467001072e-06,0.295229522952295
1.66625039546101e-07,-2.83599453193556e-06,0.295329532953295
1.66589755833149e-07,-2.83537973976061e-06,0.295429542954295
1.6655554135959e-07,-2.83477136287364e-06,0.295529552955296
1.6652132673765e-07,-2.83416940127465e-06,0.295629562956296
1.66487112264091e-07,-2.83357385481527e-06,0.295729572957296
1.66453967029927e-07,-2.83298365425609e-06,0.295829582958296
1.6642082164738e-07,-2.83239986913328e-06,0.295929592959296
1.66388745504228e-07,-2.83182142991068e-06,0.296029602960296
1.66355600270064e-07,-2.83124833673666e-06,0.296129612961296
1.66323524126912e-07,-2.83068165870225e-06,0.296229622962296
1.66292517223154e-07,-2.8301203268648e-06,0.296329632963296
1.66260441080002e-07,-2.82956541016696e-06,0.296429642964296
1.66229434176244e-07,-2.82901477027832e-06,0.296529652965297
1.66198427272486e-07,-2.82847054552927e-06,0.296629662966297
1.66168489608122e-07,-2.82793166682881e-06,0.296729672967297
1.66138551943759e-07,-2.82739813417695e-06,0.296829682968297
1.66108614131013e-07,-2.82686994757367e-06,0.296929692969297
1.66078676466649e-07,-2.82634710701898e-06,0.297029702970297
1.66048738802285e-07,-2.8258285431251e-06,0.297129712971297
1.66019870228934e-07,-2.82531639466759e-06,0.297229722972297
1.65991001803964e-07,-2.82480852287089e-06,0.297329732973297
1.65963202470007e-07,-2.82430599712278e-06,0.297429742974297
1.65934334045038e-07,-2.82380881742326e-06,0.297529752975298
1.6590653471108e-07,-2.82331698377233e-06,0.297629762976298
1.65862697379738e-07,-2.82253218817221e-06,0.297729772977298
1.65818860048395e-07,-2.82175594633887e-06,0.297829782978298
1.65775022568671e-07,-2.82098718888452e-06,0.297929792979298
1.65731185237329e-07,-2.82022698504857e-06,0.298029802980298
1.65689486384775e-07,-2.81947319650059e-06,0.298129812981298
1.65646718144445e-07,-2.81872796142263e-06,0.298229822982298
1.65605019291891e-07,-2.81799021087204e-06,0.298329832983298
1.65563320290955e-07,-2.81725887560943e-06,0.298429842984298
1.65522690529413e-07,-2.81653502472582e-06,0.298529852985299
1.65482060767871e-07,-2.8158197274606e-06,0.298629862986299
1.6544143100633e-07,-2.81510977609559e-06,0.298729872987299
1.65401870484182e-07,-2.81440837849735e-06,0.298829882988299
1.65362309962035e-07,-2.81371339618709e-06,0.298929892989299
1.65322749439887e-07,-2.81302482901643e-06,0.299029902990299
1.65284258157134e-07,-2.81234374622477e-06,0.299129912991299
1.6524576687438e-07,-2.81166907872109e-06,0.299229922992299
1.65208344682639e-07,-2.81100189559641e-06,0.299329932993299
1.65170922490898e-07,-2.81034112775971e-06,0.299429942994299
1.65133500447539e-07,-2.80968677506261e-06,0.2995299529953
1.65097147495192e-07,-2.80903883765349e-06,0.2996299629963
1.65060794542845e-07,-2.80839731538398e-06,0.2997299729973
1.65024441590498e-07,-2.80776327764184e-06,0.2998299829983
1.64989157877545e-07,-2.80713458579991e-06,0.2999299929993
1.64953874164593e-07,-2.80651230924596e-06,0.3000300030003
1.6491859045164e-07,-2.80589644798e-06,0.3001300130013
1.64884375978081e-07,-2.80528593261424e-06,0.3002300230023
1.64850161504523e-07,-2.80468183253647e-06,0.3003300330033
1.64815946882582e-07,-2.8040841475983e-06,0.3004300430043
1.64782801648418e-07,-2.80349287809649e-06,0.300530053005301
1.64749656265872e-07,-2.80290695434651e-06,0.300630063006301
1.64716511031707e-07,-2.80232744603289e-06,0.300730073007301
1.64683365649161e-07,-2.80175328361948e-06,0.300830083008301
1.64651289506009e-07,-2.80118446725466e-06,0.300930093009301
1.64619213362857e-07,-2.80062206617783e-06,0.301030103010301
1.64588206459099e-07,-2.8000639417618e-06,0.301130113011301
1.64556130464329e-07,-2.79951330187315e-06,0.301230123012301
1.64525123560571e-07,-2.7989669387937e-06,0.301330133013301
1.64495185747825e-07,-2.79842592176284e-06,0.301430143014301
1.64464178844067e-07,-2.79789131987158e-06,0.301530153015302
1.64434241179703e-07,-2.79736099478951e-06,0.301630163016302
1.6440430351534e-07,-2.79683708499543e-06,0.301730173017302
1.64375434941988e-07,-2.79631745201054e-06,0.301830183018302
1.64346566517019e-07,-2.79580316507424e-06,0.301930193019302
1.64317697943667e-07,-2.79529422403814e-06,0.302030203020302
1.64288829518698e-07,-2.79479062919902e-06,0.302130213021302
1.64259960945346e-07,-2.79429131102071e-06,0.302230223022302
1.64232161759771e-07,-2.79379840813039e-06,0.302330233023302
1.64204362425814e-07,-2.79330871280986e-06,0.302430243024302
1.6417763233125e-07,-2.79282543277732e-06,0.302530253025303
1.64149832997293e-07,-2.79234536031458e-06,0.302630263026303
1.6412310290273e-07,-2.79187170313982e-06,0.302730273027303
1.64096372808167e-07,-2.79140232262587e-06,0.302830283028303
1.64069642713604e-07,-2.7909372190695e-06,0.302930293029303
1.64043981858435e-07,-2.79047639232233e-06,0.303030303030303
1.64018321003266e-07,-2.79002091147536e-06,0.303130313031303
1.63992659999715e-07,-2.78956970758597e-06,0.303230323032303
1.63966999144546e-07,-2.7891227803574e-06,0.303330333033303
1.63942407528772e-07,-2.78868119932579e-06,0.303430343034303
1.63917815764615e-07,-2.788243894955e-06,0.303530353035304
1.6389322414884e-07,-2.78780979830239e-06,0.303630363036304
1.63868632384684e-07,-2.78738104754998e-06,0.303730373037304
1.63844040768909e-07,-2.78695657375515e-06,0.303830383038304
1.63820518244146e-07,-2.78653530738175e-06,0.303930393039304
1.63796995867766e-07,-2.78611938720531e-06,0.304030403040304
1.63773473343003e-07,-2.78570774383807e-06,0.304130413041304
1.63749950818241e-07,-2.78529930804062e-06,0.304230423042304
1.63727497532873e-07,-2.784895148904e-06,0.304330433043304
1.63705044247504e-07,-2.78449526672494e-06,0.304430443044304
1.63682590962136e-07,-2.78409966135509e-06,0.304530453045305
1.63660137676768e-07,-2.78370833294281e-06,0.304630463046305
1.63637684391399e-07,-2.78332021195194e-06,0.304730473047305
1.63616300345425e-07,-2.78293529853088e-06,0.304830483048305
1.63594916299451e-07,-2.78255573130679e-06,0.304930493049305
1.63573532253477e-07,-2.7821793716525e-06,0.305030503050305
1.63552148207503e-07,-2.78180621956801e-06,0.305130513051305
1.63530764013147e-07,-2.78143734429272e-06,0.305230523052305
1.63510449206567e-07,-2.78107167658722e-06,0.305330533053305
1.63490134399987e-07,-2.78071028569093e-06,0.305430543054305
1.63469819445025e-07,-2.78035210251281e-06,0.305530553055306
1.63449504638445e-07,-2.77999819599551e-06,0.305630563056306
1.63429189683484e-07,-2.77964749719638e-06,0.305730573057306
1.63409944116298e-07,-2.77930000611545e-06,0.305830583058306
1.6339069840073e-07,-2.77895572245593e-06,0.305930593059306
1.63371452685163e-07,-2.7786157156056e-06,0.306030603060306
1.63352207117977e-07,-2.77827784738245e-06,0.306130613061306
1.63332961402409e-07,-2.77794425582011e-06,0.306230623062306
1.63314784926236e-07,-2.77761387182756e-06,0.306330633063306
1.63295539210668e-07,-2.77728669555321e-06,0.306430643064306
1.63277362734495e-07,-2.77696379593966e-06,0.306530653065307
1.63259186406703e-07,-2.7766430348049e-06,0.306630663066307
1.6324100993053e-07,-2.77632548138833e-06,0.306730673067307
1.63222833454356e-07,-2.77601113554155e-06,0.306830683068307
1.63205726217577e-07,-2.77569999726458e-06,0.306930693069307
1.63188618832416e-07,-2.77539206655741e-06,0.307030703070307
1.63170442504624e-07,-2.77508734342004e-06,0.307130713071307
1.63153335119463e-07,-2.77478582800085e-06,0.307230723072307
1.63137297122078e-07,-2.77448752015146e-06,0.307330733073307
1.63120189885299e-07,-2.77419135078086e-06,0.307430743074307
1.63103082648519e-07,-2.77389838898006e-06,0.307530753075308
1.63087044502752e-07,-2.77360863474906e-06,0.307630763076308
1.63071006505367e-07,-2.77332101899685e-06,0.307730773077308
1.630549683596e-07,-2.77303768005383e-06,0.307830783078308
1.63038930362215e-07,-2.77275647944122e-06,0.307930793079308
1.6302289236483e-07,-2.7724774173074e-06,0.308030803080308
1.63006854219063e-07,-2.77220156274338e-06,0.308130813081308
1.62991885461072e-07,-2.77192891574916e-06,0.308230823082308
1.62976916554699e-07,-2.77165840723373e-06,0.308330833083308
1.62960878557314e-07,-2.7713911062881e-06,0.308430843084308
1.62945909650941e-07,-2.77112594382125e-06,0.308530853085309
1.62930940744569e-07,-2.77086398892421e-06,0.308630863086309
1.62917041225972e-07,-2.77060524159697e-06,0.308730873087309
1.62902072319599e-07,-2.77034756350912e-06,0.308830883088309
1.6288817265262e-07,-2.77009309299108e-06,0.308930893089309
1.62873203746248e-07,-2.76984183019121e-06,0.309030903090309
1.62859304227651e-07,-2.76959270572176e-06,0.309130913091309
1.62845404560672e-07,-2.76934571958271e-06,0.309230923092309
1.62831504893694e-07,-2.76910087207082e-06,0.309330933093309
1.62817605226715e-07,-2.76885923198036e-06,0.309430943094309
1.62803705559736e-07,-2.76861973036869e-06,0.30953095309531
1.62790875132152e-07,-2.76838236708742e-06,0.30963096309631
1.62776975465173e-07,-2.76814821152434e-06,0.30973097309731
1.62764145037589e-07,-2.76791512505226e-06,0.30983098309831
1.62751314610004e-07,-2.76768524629837e-06,0.30993099309931
1.6273848418242e-07,-2.76745750587489e-06,0.31003100310031
1.62725653754835e-07,-2.7672319039302e-06,0.31013101310131
1.62712823178869e-07,-2.76700844031591e-06,0.31023102310231
1.62699992751285e-07,-2.7667881844198e-06,0.31033103310331
1.62688231563094e-07,-2.76656899761471e-06,0.31043104310431
1.6267540113551e-07,-2.7663519492884e-06,0.310531053105311
1.62663639947319e-07,-2.7661381085319e-06,0.310631063106311
1.62650809371353e-07,-2.76592533701479e-06,0.310731073107311
1.62639048183163e-07,-2.76571577306748e-06,0.310831083108311
1.62627286994973e-07,-2.76550727835956e-06,0.310931093109311
1.626155256584e-07,-2.76530092213043e-06,0.311031103110311
1.6260376447021e-07,-2.76509777332272e-06,0.311131113111311
1.62593072373032e-07,-2.76489569390279e-06,0.311231123112311
1.62581311184842e-07,-2.76469575281327e-06,0.311331133113311
1.62570619087664e-07,-2.76449795005415e-06,0.311431143114311
1.62558857899474e-07,-2.76430228577381e-06,0.311531153115312
1.62548165950677e-07,-2.76410769073288e-06,0.311631163116312
1.625374738535e-07,-2.76391630326174e-06,0.311731173117312
1.62526781756322e-07,-2.76372598503e-06,0.311831183118312
1.62516089807525e-07,-2.76353780512866e-06,0.311931193119312
1.62505397710347e-07,-2.76335176370612e-06,0.312031203120312
1.62494705761551e-07,-2.76316679152296e-06,0.312131213121312
1.62484013664373e-07,-2.76298502690961e-06,0.312231223122312
1.62474390806589e-07,-2.76280326229626e-06,0.312331233123312
1.62463698857793e-07,-2.7626247052527e-06,0.312431243124312
1.6245407600001e-07,-2.76244721744855e-06,0.312531253125313
1.62444453142226e-07,-2.7622718679748e-06,0.312631263126313
1.62433761045048e-07,-2.76209865697983e-06,0.312731273127313
1.62424138187264e-07,-2.76192651522426e-06,0.312831283128313
1.62414515477862e-07,-2.7617565117991e-06,0.312931293129313
1.62404892620078e-07,-2.76158757761333e-06,0.313031303130313
1.62395269762294e-07,-2.76142078190635e-06,0.313131313131313
1.62386716143905e-07,-2.76125612452978e-06,0.313231323132313
1.62377093286121e-07,-2.7610925363926e-06,0.313331333133313
1.62367470428337e-07,-2.76093108658583e-06,0.313431343134313
1.62358916809947e-07,-2.76077070601845e-06,0.313531353135314
1.62349293952164e-07,-2.76061246392986e-06,0.313631363136314
1.62340740333774e-07,-2.76045529093228e-06,0.313731373137314
1.62332186715384e-07,-2.7602991871741e-06,0.313831383138314
1.62323633096995e-07,-2.7601452218947e-06,0.313931393139314
1.62315079478605e-07,-2.75999339494571e-06,0.314031403140314
1.62306525860215e-07,-2.75984263723612e-06,0.314131413141314
1.62297972241826e-07,-2.75969294876592e-06,0.314231423142314
1.62289418623436e-07,-2.75954539862612e-06,0.314331433143314
1.62280865005046e-07,-2.75939891772572e-06,0.314431443144314
1.62272311386657e-07,-2.75925350591634e-06,0.314531453145315
1.6226482685928e-07,-2.75911023273412e-06,0.314631463146315
1.6225627324089e-07,-2.75896802864291e-06,0.314731473147315
1.62248788861894e-07,-2.75882796288211e-06,0.314831483148315
1.62240235243505e-07,-2.75868896636071e-06,0.314931493149315
1.62232750864509e-07,-2.75855103922708e-06,0.315031503150315
1.62225266337132e-07,-2.75841418103608e-06,0.315131513151315
1.62217781958136e-07,-2.75827946147226e-06,0.315231523152315
1.62210297579141e-07,-2.75814581099944e-06,0.315331533153315
1.62202813051764e-07,-2.75801322976602e-06,0.315431543154315
1.62195328672768e-07,-2.757882786863e-06,0.315531553155316
1.62187844293773e-07,-2.75775234395999e-06,0.315631563156316
1.62180359766395e-07,-2.75762403953576e-06,0.315731573157316
1.621728753874e-07,-2.75749680435093e-06,0.315831583158316
1.62165391008404e-07,-2.75737063825711e-06,0.315931593159316
1.62158975720421e-07,-2.75724661064208e-06,0.316031603160316
1.62151491341426e-07,-2.75712258302705e-06,0.316131613161316
1.62145076053443e-07,-2.75700069374242e-06,0.316231623162316
1.62137591674447e-07,-2.75687987384557e-06,0.316331633163316
1.62131176386464e-07,-2.75676012303974e-06,0.316431643164316
1.62124761246863e-07,-2.75664144132491e-06,0.316531653165317
1.6211834595888e-07,-2.75652489808888e-06,0.316631663166317
1.62110861579884e-07,-2.75640835500122e-06,0.316731673167317
1.62104446291901e-07,-2.75629288100458e-06,0.316831683168317
1.620980311523e-07,-2.75617954533834e-06,0.316931693169317
1.62091615864316e-07,-2.7560672789115e-06,0.317031703170317
1.62085200724715e-07,-2.75595501263304e-06,0.317131713171317
1.62078785436732e-07,-2.75584488453661e-06,0.317231723172317
1.62073439388143e-07,-2.75573582582795e-06,0.317331733173317
1.62067024248542e-07,-2.75562676711929e-06,0.317431743174317
1.62060608960559e-07,-2.75551984674104e-06,0.317531753175318
1.6205526291197e-07,-2.7554139954538e-06,0.317631763176318
1.62048847772368e-07,-2.75530921355433e-06,0.317731773177318
1.62043501723779e-07,-2.75520443165487e-06,0.317831783178318
1.62037086584178e-07,-2.75510178808581e-06,0.317931793179318
1.62031740535589e-07,-2.75500021375615e-06,0.318031803180318
1.62025325247606e-07,-2.7548986392781e-06,0.318131813181318
1.62019979199017e-07,-2.75479920342723e-06,0.318231823182318
1.6201463329881e-07,-2.75469976742797e-06,0.318331833183318
1.61992180013441e-07,-2.75430523129751e-06,0.318431843184318
1.61969726728073e-07,-2.75391497197624e-06,0.318531853185319
1.61947273442705e-07,-2.75352898946417e-06,0.318631863186319
1.61925889396731e-07,-2.75314621452189e-06,0.318731873187319
1.61904505202375e-07,-2.75276664714942e-06,0.318831883188319
1.61883121156401e-07,-2.75239135673452e-06,0.318931893189319
1.61861737110427e-07,-2.75202034298044e-06,0.319031903190319
1.61841422303847e-07,-2.75165253694454e-06,0.319131913191319
1.61820038109491e-07,-2.75128900771784e-06,0.319231923192319
1.61799723302911e-07,-2.75092868606093e-06,0.319331933193319
1.61779408496331e-07,-2.75057157197383e-06,0.319431943194319
1.61759093541369e-07,-2.75021873469592e-06,0.31953195319532
1.61739847825801e-07,-2.74986910513619e-06,0.31963196319632
1.61719533019221e-07,-2.74952268314626e-06,0.31973197319732
1.61700287303654e-07,-2.74918053796553e-06,0.31983198319832
1.61681041736468e-07,-2.74884053126359e-06,0.31993199319932
1.616617960209e-07,-2.74850480122246e-06,0.32003200320032
1.61643619544727e-07,-2.74817227889951e-06,0.32013201320132
1.61624373829159e-07,-2.74784296414637e-06,0.32023202320232
1.61606197352986e-07,-2.74751792620241e-06,0.32033203320332
1.61588021025194e-07,-2.74719502673725e-06,0.32043204320432
1.61569844549021e-07,-2.74687533484189e-06,0.320532053205321
1.61551668072847e-07,-2.74655991975572e-06,0.320632063206321
1.61533491596674e-07,-2.74624664299996e-06,0.320732073207321
1.61516384359895e-07,-2.74593657396238e-06,0.320832083208321
1.61498207883721e-07,-2.7456297124946e-06,0.320932093209321
1.61481100646942e-07,-2.74532605859662e-06,0.321032103210321
1.61463993261781e-07,-2.74502561241683e-06,0.321132113211321
1.61446886025001e-07,-2.74472730456744e-06,0.321232123212321
1.61430848027616e-07,-2.74443327352724e-06,0.321332133213321
1.61413740790837e-07,-2.74414138096584e-06,0.321432143214321
1.6139770264507e-07,-2.74385269597423e-06,0.321532153215322
1.61381664647685e-07,-2.74356614931303e-06,0.321632163216322
1.613656266503e-07,-2.74328281037002e-06,0.321732173217322
1.61349588504533e-07,-2.7430026789968e-06,0.321832183218322
1.61333550507148e-07,-2.74272575534177e-06,0.321932193219322
1.61317512361381e-07,-2.74245096986876e-06,0.322032203220322
1.6130254360339e-07,-2.74217832302292e-06,0.322132213221322
1.61286505457623e-07,-2.7419099528379e-06,0.322232223222322
1.61271536699632e-07,-2.74164265189227e-06,0.322332233223322
1.61256567793259e-07,-2.74137962775583e-06,0.322432243224322
1.61241599035268e-07,-2.74111767285879e-06,0.322532253225323
1.6122769936829e-07,-2.74085892567993e-06,0.322632263226323
1.61212730461917e-07,-2.74060338592249e-06,0.322732273227323
1.61197761555544e-07,-2.74034998464384e-06,0.322832283228323
1.61183862036947e-07,-2.74009872184397e-06,0.322932293229323
1.61169962369969e-07,-2.73985066661391e-06,0.323032303230323
1.6115606270299e-07,-2.73960474971425e-06,0.323132313231323
1.61142163036011e-07,-2.73936097129338e-06,0.323232323232323
1.61128263369033e-07,-2.73912040044232e-06,0.323332333233323
1.61114363702054e-07,-2.73888089883064e-06,0.323432343234323
1.6110153327447e-07,-2.73864460478877e-06,0.323532353235324
1.61087633607491e-07,-2.7384115183167e-06,0.323632363236324
1.61074803179906e-07,-2.7381795012324e-06,0.323732373237324
1.61061972752322e-07,-2.73795069156952e-06,0.323832383238324
1.61049142324738e-07,-2.73772295114604e-06,0.323932393239324
1.61036311897153e-07,-2.73749841844074e-06,0.324032403240324
1.61023481469569e-07,-2.73727602406584e-06,0.324132413241324
1.61010651041984e-07,-2.73705576802136e-06,0.324232423242324
1.60998889705412e-07,-2.73683765060404e-06,0.324332433243324
1.60986059277828e-07,-2.73662274060814e-06,0.324432443244324
1.60974298089637e-07,-2.73640889985163e-06,0.324532453245325
1.60962536753065e-07,-2.73619719757392e-06,0.324632463246325
1.60949706325481e-07,-2.73598763362661e-06,0.324732473247325
1.6093794513729e-07,-2.7357802080097e-06,0.324832483248325
1.60927253040112e-07,-2.73557492101997e-06,0.324932493249325
1.60915491851922e-07,-2.73537177221226e-06,0.325032503250325
1.60903730663732e-07,-2.73517076203172e-06,0.325132513251325
1.6089196932716e-07,-2.73497189003321e-06,0.325232523252325
1.60881277378363e-07,-2.73477408742247e-06,0.325332533253325
1.60870585281185e-07,-2.73457949238154e-06,0.325432543254325
1.60858824092995e-07,-2.73438596643161e-06,0.325532553255326
1.60848131995817e-07,-2.73419457896047e-06,0.325632563256326
1.60837439898639e-07,-2.73400532996813e-06,0.325732573257326
1.60826747949843e-07,-2.73381821930618e-06,0.325832583258326
1.60816055852665e-07,-2.73363217788364e-06,0.325932593259326
1.60805363903869e-07,-2.7334482747915e-06,0.326032603260326
1.60778633809306e-07,-2.73297034080754e-06,0.326132613261326
1.60751903714743e-07,-2.7324966834844e-06,0.326232623262326
1.6072517362018e-07,-2.73202730311884e-06,0.326332633263326
1.60698443525617e-07,-2.73156326865348e-06,0.326432643264326
1.60672782670448e-07,-2.7311035111457e-06,0.326532653265327
1.60646052575885e-07,-2.73064803029874e-06,0.326632663266327
1.60620391572334e-07,-2.73019789564874e-06,0.326732673267327
1.60595799956559e-07,-2.72975203765956e-06,0.326832683268327
1.6057013910139e-07,-2.72931045647957e-06,0.326932693269327
1.60545547337234e-07,-2.72887315225716e-06,0.327032703270327
1.60520955721459e-07,-2.72844012469556e-06,0.327132713271327
1.60496363957302e-07,-2.72801244318255e-06,0.327232723272327
1.60472841580921e-07,-2.72758796938772e-06,0.327332733273327
1.60448249816765e-07,-2.72716777240209e-06,0.327432743274327
1.60424727292002e-07,-2.72675185207727e-06,0.327532753275328
1.60401204915622e-07,-2.72634127780104e-06,0.327632763276328
1.60377682390859e-07,-2.72593391124299e-06,0.327732773277328
1.60355229105491e-07,-2.72552975225475e-06,0.327832783278328
1.60332775820123e-07,-2.72513093931509e-06,0.327932793279328
1.60310322534755e-07,-2.72473533394523e-06,0.328032803280328
1.60287869249386e-07,-2.72434400538457e-06,0.328132813281328
1.60265415964018e-07,-2.7239569536331e-06,0.328232823282328
1.60244031918044e-07,-2.72357310945143e-06,0.328332833283328
1.6022264787207e-07,-2.72319354222734e-06,0.328432843284328
1.60201263826096e-07,-2.72281718242467e-06,0.328532853285329
1.6017987963174e-07,-2.72244509957957e-06,0.328632863286329
1.60158495585766e-07,-2.72207622430428e-06,0.328732873287329
1.60138180779186e-07,-2.72171162583818e-06,0.328832883288329
1.60117865824224e-07,-2.72135130418128e-06,0.328932893289329
1.60097551017644e-07,-2.72099312100316e-06,0.329032903290329
1.60077236211064e-07,-2.72063921463424e-06,0.329132913291329
1.60056921256102e-07,-2.72028851568674e-06,0.329232923292329
1.60037675540535e-07,-2.71994209369681e-06,0.329332933293329
1.60017360733955e-07,-2.71959887942507e-06,0.329432943294329
1.59998115018387e-07,-2.71925887257474e-06,0.32953295329533
1.59978869451201e-07,-2.7189220734426e-06,0.32963296329633
1.59960692975028e-07,-2.71858848188026e-06,0.32973297329733
1.5994144725946e-07,-2.71825916712711e-06,0.32983298329833
1.59923270783287e-07,-2.71793199085275e-06,0.32993299329933
1.59904025216101e-07,-2.71760909123921e-06,0.33003300330033
1.59885848739928e-07,-2.71728939934384e-06,0.33013301330133
1.59868741354766e-07,-2.71697184592727e-06,0.33023302330233
1.59850565026975e-07,-2.71665856917151e-06,0.33033303330333
1.59832388550801e-07,-2.71634743089453e-06,0.33043304330433
1.5981528116564e-07,-2.71604056942675e-06,0.330533053305331
1.59798173928861e-07,-2.71573584643776e-06,0.330633063306331
1.59781066692082e-07,-2.71543433101858e-06,0.330733073307331
1.59763959455302e-07,-2.71513602316919e-06,0.330833083308331
1.59746852218523e-07,-2.7148409228896e-06,0.330933093309331
1.59730814072756e-07,-2.7145479610888e-06,0.331033103310331
1.59713706835977e-07,-2.71425927609719e-06,0.331133113311331
1.59697668838592e-07,-2.71397272958438e-06,0.331233123312331
1.59681630841207e-07,-2.71368832140197e-06,0.331333133313331
1.5966559269544e-07,-2.71340712078936e-06,0.331433143314331
1.59649554698054e-07,-2.71312912789493e-06,0.331533153315332
1.59633516552288e-07,-2.71285434242192e-06,0.331633163316332
1.59618547794297e-07,-2.71258169557608e-06,0.331733173317332
1.5960250964853e-07,-2.71231225615166e-06,0.331833183318332
1.59587540890539e-07,-2.71204495520603e-06,0.331933193319332
1.59572571984166e-07,-2.71177979273919e-06,0.332033203320332
1.59557603077793e-07,-2.71151890708154e-06,0.332133213321332
1.59542634319802e-07,-2.71125909051491e-06,0.332233223322332
1.59528734652823e-07,-2.71100248166645e-06,0.332333233323332
1.59513765746451e-07,-2.7107490803878e-06,0.332433243324332
1.59499866079472e-07,-2.71049674834854e-06,0.332533253325333
1.59485966560875e-07,-2.71024869311848e-06,0.332633263326333
1.59472066893897e-07,-2.71000170697943e-06,0.332733273327333
1.59458167226918e-07,-2.70975792855856e-06,0.332833283328333
1.59444267559939e-07,-2.70951628861648e-06,0.332933293329333
1.59430367892961e-07,-2.70927678685642e-06,0.333033303330333
1.59416468225982e-07,-2.70904049296293e-06,0.333133313331333
1.59403637798398e-07,-2.70880526816045e-06,0.333233323332333
1.59390807370813e-07,-2.70857325092778e-06,0.333333333333333
1.59376907703835e-07,-2.7083444412649e-06,0.333433343334333
1.5936407727625e-07,-2.70811670084141e-06,0.333533353335334
1.59351246848666e-07,-2.70789109889672e-06,0.333633363336334
1.59338416421081e-07,-2.70766870452183e-06,0.333733373337334
1.59326655084509e-07,-2.70744737938633e-06,0.333833383338334
1.59313824656925e-07,-2.70722926182063e-06,0.333933393339334
1.5930099422934e-07,-2.70701328273371e-06,0.334033403340334
1.5928923304115e-07,-2.70679837273782e-06,0.334133413341334
1.59277471852959e-07,-2.7065866704601e-06,0.334233423342334
1.59265710516387e-07,-2.70637710651279e-06,0.334333433343334
1.59253949328197e-07,-2.70616968104427e-06,0.334433443344334
1.59242187991625e-07,-2.70596332466676e-06,0.334533453345335
1.59230426803435e-07,-2.70576017600743e-06,0.334633463346335
1.59218665615244e-07,-2.70555809643912e-06,0.334733473347335
1.59206904278672e-07,-2.70535815534959e-06,0.334833483348335
1.59196212329876e-07,-2.70516142182986e-06,0.334933493349335
1.59184450993304e-07,-2.70496575754953e-06,0.335033503350335
1.59173759044508e-07,-2.70477223174799e-06,0.335133513351335
1.5916306694733e-07,-2.70457977503746e-06,0.335233523352335
1.59152374998534e-07,-2.70439052604511e-06,0.335333533353335
1.59141682901356e-07,-2.70420234614378e-06,0.335433543354335
1.59130990804178e-07,-2.70401630472123e-06,0.335533553355336
1.59120298855382e-07,-2.70383240177747e-06,0.335633563356336
1.59109606758204e-07,-2.70364956792472e-06,0.335733573357336
1.5909998390042e-07,-2.70346887240238e-06,0.335833583358336
1.59089291951624e-07,-2.70329031535883e-06,0.335933593359336
1.5907966909384e-07,-2.70311389679407e-06,0.336033603360336
1.59070046236056e-07,-2.7029385474687e-06,0.336133613361336
1.5905935428726e-07,-2.70276533647373e-06,0.336233623362336
1.59049731429476e-07,-2.70259319456978e-06,0.336333633363336
1.59040108571692e-07,-2.702423191293e-06,0.336433643364336
1.59030485713908e-07,-2.70225532619825e-06,0.336533653365337
1.59020862856125e-07,-2.70208853049127e-06,0.336633663366337
1.59012309237735e-07,-2.70192387311469e-06,0.336733673367337
1.59002686379951e-07,-2.70176028497751e-06,0.336833683368337
1.58993063670549e-07,-2.70159883517074e-06,0.336933693369337
1.58984509903778e-07,-2.70143952384276e-06,0.337033703370337
1.58974887194376e-07,-2.70128021251477e-06,0.337133713371337
1.58966333575986e-07,-2.70112410875659e-06,0.337233723372337
1.58957779809215e-07,-2.7009690742378e-06,0.337333733373337
1.58949226190825e-07,-2.70081510881002e-06,0.337433743374337
1.58940672572435e-07,-2.70066221277002e-06,0.337533753375338
1.58931049714652e-07,-2.70051252429982e-06,0.337633763376338
1.58923565335656e-07,-2.70036283568124e-06,0.337733773377338
1.58915011717266e-07,-2.70021528554144e-06,0.337833783378338
1.58906458098877e-07,-2.70006880464104e-06,0.337933793379338
1.58897904480487e-07,-2.69992446221943e-06,0.338033803380338
1.58890420101492e-07,-2.69978118888883e-06,0.338133813381338
1.58881866483102e-07,-2.69963898479763e-06,0.338233823382338
1.58874381955725e-07,-2.69949891918521e-06,0.338333833383338
1.58865828337335e-07,-2.69935992266381e-06,0.338433843384338
1.5885834395834e-07,-2.6992219953818e-06,0.338533853385339
1.58850859579344e-07,-2.69908620657857e-06,0.338633863386339
1.58842305812573e-07,-2.69895148686636e-06,0.338733873387339
1.58834821433577e-07,-2.69881783639355e-06,0.338833883388339
1.58827337054582e-07,-2.69868525516013e-06,0.338933893389339
1.58819852527204e-07,-2.69855481225711e-06,0.339033903390339
1.58812368148209e-07,-2.69842543859349e-06,0.339133913391339
1.58805953008607e-07,-2.69829713416927e-06,0.339233923392339
1.5879846848123e-07,-2.69816989898443e-06,0.339333933393339
1.58790984102235e-07,-2.69804373289061e-06,0.339433943394339
1.58784568814252e-07,-2.69791970527558e-06,0.33953395339534
1.58777084435256e-07,-2.69779674689994e-06,0.33963396339634
1.58769600056261e-07,-2.69767485761532e-06,0.33973397339734
1.58763184768277e-07,-2.69755403757009e-06,0.33983398339834
1.58756769628676e-07,-2.69743428676425e-06,0.33993399339934
1.58749285101299e-07,-2.69731560519781e-06,0.34003400340034
1.58742869961698e-07,-2.69719906196177e-06,0.34013401340134
1.58736454673714e-07,-2.69708251872574e-06,0.34023402340234
1.58730039534113e-07,-2.69696811396849e-06,0.34033403340334
1.5872362424613e-07,-2.69685477845063e-06,0.34043404340434
1.58717209106529e-07,-2.6967414427844e-06,0.340534053405341
1.58710793818545e-07,-2.69663024559695e-06,0.340634063406341
1.58704378530562e-07,-2.6965201176489e-06,0.340734073407341
1.58697963390961e-07,-2.69641105879186e-06,0.340834083408341
1.58691548102978e-07,-2.69630306932259e-06,0.340934093409341
1.58686202202771e-07,-2.69619614894434e-06,0.341034103410341
1.58679786914787e-07,-2.69608922856609e-06,0.341134113411341
1.58657333629419e-07,-2.69568827714764e-06,0.341234123412341
1.58617773107272e-07,-2.6949943639284e-06,0.341334133413341
1.58561105348345e-07,-2.69401069662653e-06,0.341434143414341
1.58489468683045e-07,-2.69273941342407e-06,0.341534153415342
1.58400724780966e-07,-2.6911847912786e-06,0.341634163416342
1.5829594273312e-07,-2.68934789928113e-06,0.341734173417342
1.58175122836271e-07,-2.68723301438922e-06,0.341834183418342
1.58039333884667e-07,-2.6848422749333e-06,0.341934193419342
1.57904614172458e-07,-2.68247505785375e-06,0.342034203420342
1.57770963848024e-07,-2.68013243268675e-06,0.342134213421342
1.57639451705615e-07,-2.67781226065673e-06,0.342234223422342
1.575090088026e-07,-2.67551561100309e-06,0.342334233423342
1.57378566047967e-07,-2.6732424840226e-06,0.342434243424342
1.57251330714753e-07,-2.67099181017909e-06,0.342534253425343
1.57124095529921e-07,-2.66876358976933e-06,0.342634263426343
1.56998998675495e-07,-2.66655675325717e-06,0.342734273427343
1.56873901821069e-07,-2.66437343941815e-06,0.342834283428343
1.56750943445431e-07,-2.66221044023733e-06,0.342934293429343
1.56629054160806e-07,-2.66006989449025e-06,0.343034303430343
1.56508234263957e-07,-2.65795073278916e-06,0.343134313431343
1.56389552549133e-07,-2.65585295513403e-06,0.343234323432343
1.5627087098269e-07,-2.65377656152488e-06,0.343334333433343
1.56154327746654e-07,-2.65172048287069e-06,0.343434343434343
1.56037784658999e-07,-2.64968471902308e-06,0.343534353435344
1.5592337975337e-07,-2.64766927013044e-06,0.343634363436344
1.55810044235516e-07,-2.64567413604437e-06,0.343734373437344
1.5569670856928e-07,-2.64369824752549e-06,0.343834383438344
1.55585511381833e-07,-2.64174374320097e-06,0.343934393439344
1.5547538343378e-07,-2.63980741535261e-06,0.344034403440344
1.55366324725121e-07,-2.63789140231084e-06,0.344134413441344
1.55258335107475e-07,-2.63599356574524e-06,0.344234423442344
1.55151414729222e-07,-2.63411497489521e-06,0.344334433443344
1.55045563590364e-07,-2.63225562961237e-06,0.344434443444344
1.54940781542518e-07,-2.6304144608057e-06,0.344534453445345
1.54837068882448e-07,-2.62859146862358e-06,0.344634463446345
1.54734425313391e-07,-2.62678772186027e-06,0.344734473447345
1.54632850983727e-07,-2.62500108248212e-06,0.344834483448345
1.54532345745076e-07,-2.62323261958014e-06,0.344934493449345
1.54431840654807e-07,-2.62148233315434e-06,0.345034503450345
1.54333473894944e-07,-2.61974915396531e-06,0.345134513451345
1.54236176374476e-07,-2.61803308201307e-06,0.345234523452345
1.54138878854007e-07,-2.61633411744598e-06,0.345334533453345
1.54043719663945e-07,-2.6146522599673e-06,0.345434543454345
1.53948560622265e-07,-2.61298750987377e-06,0.345534553455346
1.53854470671597e-07,-2.61133879777763e-06,0.345634563456346
1.53762519199717e-07,-2.60970719291827e-06,0.345734573457346
1.53670567579456e-07,-2.60809162605629e-06,0.345834583458346
1.53578616107576e-07,-2.60649209734008e-06,0.345934593459346
1.53488802966103e-07,-2.60490860676964e-06,0.346034603460346
1.53400059064024e-07,-2.6033411540482e-06,0.346134613461346
1.53311315161945e-07,-2.60178973962091e-06,0.346234623462346
1.5322364049926e-07,-2.60025329380323e-06,0.346334633463346
1.53137034927588e-07,-2.5987318170403e-06,0.346434643464346
1.5303439135853e-07,-2.59692913951639e-06,0.346534653465347
1.52915709792088e-07,-2.59484740000703e-06,0.346634663466347
1.52782059319272e-07,-2.59248980578527e-06,0.346734673467347
1.52632370849072e-07,-2.58985849547828e-06,0.346834683468347
1.52483751469883e-07,-2.58725391526585e-06,0.346934693469347
1.52337270569483e-07,-2.58467499605697e-06,0.347034703470347
1.52174751671698e-07,-2.58182449894488e-06,0.347134713471347
1.5199726386754e-07,-2.57870563179616e-06,0.347234723472347
1.5180480715701e-07,-2.57532053294119e-06,0.347334733473347
1.51613419685873e-07,-2.57196857932039e-06,0.347434743474347
1.51425239784537e-07,-2.56865190941254e-06,0.347534753475348
1.51238129270978e-07,-2.56536731564784e-06,0.347634763476348
1.51053156939442e-07,-2.5621147980263e-06,0.347734773477348
1.50869253995683e-07,-2.55889649502669e-06,0.347834783478348
1.50688558473343e-07,-2.55570919878247e-06,0.347934793479348
1.50508932338778e-07,-2.55255397868139e-06,0.348034803480348
1.50330375295226e-07,-2.54943083472347e-06,0.348134813481348
1.50155025821475e-07,-2.54633762842991e-06,0.348234823482348
1.49980745587118e-07,-2.54327649813112e-06,0.348334833483348
1.49808603831549e-07,-2.54024637488447e-06,0.348434843484348
1.49637531315374e-07,-2.53724512021117e-06,0.348534853485349
1.49468597129606e-07,-2.53427487229324e-06,0.348634863486349
1.49300732183232e-07,-2.53133456218807e-06,0.348734873487349
1.49135005567264e-07,-2.52842312050786e-06,0.348834883488349
1.48971417430085e-07,-2.52554054725262e-06,0.348934893489349
1.48808898383918e-07,-2.52268684271912e-06,0.349034903490349
1.4864851781654e-07,-2.5198620064622e-06,0.349134913491349
1.48489206488555e-07,-2.51706603877864e-06,0.349234923492349
1.48330964399965e-07,-2.51429680133801e-06,0.349334933493349
1.48174860641781e-07,-2.51155643217398e-06,0.349434943494349
1.48020895362386e-07,-2.50884279325289e-06,0.34953495349535
1.47867999174003e-07,-2.50615588427799e-06,0.34963496349635
1.47716172225014e-07,-2.50349677478542e-06,0.34973497349735
1.47566483754813e-07,-2.50086332599964e-06,0.34983498349835
1.47417864375625e-07,-2.4982566074568e-06,0.34993499349935
1.47271383475225e-07,-2.49567661900853e-06,0.35003500350035
1.47125971814219e-07,-2.49312122217603e-06,0.35013501350135
1.46981629244226e-07,-2.4905925554381e-06,0.35023502350235
1.4683942515302e-07,-2.48808848031594e-06,0.35033503350335
1.46698290301209e-07,-2.48560899695794e-06,0.35043504350435
1.46559293779805e-07,-2.4831551744551e-06,0.350535053505351
1.46420297406782e-07,-2.48072594371643e-06,0.350635063506351
1.46283439215784e-07,-2.47832023535413e-06,0.350735073507351
1.46147650412562e-07,-2.47593911875599e-06,0.350835083508351
1.46013999939747e-07,-2.47358152453423e-06,0.350935093509351
1.45881418706326e-07,-2.47124852207663e-06,0.351035103510351
1.45749906712298e-07,-2.46893797290439e-06,0.351135113511351
1.45619463809284e-07,-2.46664987701752e-06,0.351235123512351
1.45490090145663e-07,-2.46438530365542e-06,0.351335133513351
1.45362854960831e-07,-2.4621442526697e-06,0.351435143514351
1.45236688867011e-07,-2.45992458587833e-06,0.351535153515352
1.45111592012585e-07,-2.45772737222395e-06,0.351635163516352
1.44987564397553e-07,-2.45555154276392e-06,0.351735173517352
1.44864606021916e-07,-2.45339816644088e-06,0.351835183518352
1.44743785976685e-07,-2.4512661743122e-06,0.351935193519352
1.44624035170848e-07,-2.44915556622949e-06,0.352035203520352
1.44504284365011e-07,-2.44706634219276e-06,0.352135213521352
1.44386671889581e-07,-2.44499743311098e-06,0.352235223522352
1.44270128801926e-07,-2.4429499079268e-06,0.352335233523352
1.44154654805284e-07,-2.44092162860657e-06,0.352435243524352
1.44040249899654e-07,-2.43891473318393e-06,0.352535253525353
1.43927983621195e-07,-2.43692708362524e-06,0.352635263526353
1.43815717194353e-07,-2.43495974872475e-06,0.352735273527353
1.43704520006906e-07,-2.43301272877922e-06,0.352835283528353
1.43595461149866e-07,-2.43108495454926e-06,0.352935293529353
1.43486402441207e-07,-2.42917535679547e-06,0.353035303530353
1.4337841282356e-07,-2.42728607384827e-06,0.353135313531353
1.43272561684702e-07,-2.42541496737723e-06,0.353235323532353
1.43166710545844e-07,-2.42356310662176e-06,0.353335333533353
1.43062997737392e-07,-2.42172942219409e-06,0.353435343534353
1.4295928492894e-07,-2.41991391439097e-06,0.353535353535354
1.42856641508264e-07,-2.41811658291564e-06,0.353635363536354
1.42756136269613e-07,-2.41633742806486e-06,0.353735373537354
1.42655631179344e-07,-2.41457644954188e-06,0.353835383538354
1.42556195180087e-07,-2.41283257825568e-06,0.353935393539354
1.42457828420224e-07,-2.41110581435464e-06,0.354035403540354
1.42360530899756e-07,-2.40939722678139e-06,0.354135413541354
1.42264302618681e-07,-2.40770467735391e-06,0.354235423542354
1.42169143428619e-07,-2.4060303044026e-06,0.354335433543354
1.42075053477951e-07,-2.40437196944867e-06,0.354435443544354
1.41980963675665e-07,-2.40272967264051e-06,0.354535453545355
1.41889012055404e-07,-2.40110448292075e-06,0.354635463546355
1.41797060583524e-07,-2.39949533149514e-06,0.354735473547355
1.41706178202657e-07,-2.39790221791854e-06,0.354835483548355
1.41616365209566e-07,-2.39632514248769e-06,0.354935493549355
1.41527621307487e-07,-2.39476410505424e-06,0.355035503550355
1.4143994649642e-07,-2.39321910576655e-06,0.355135513551355
1.41352271833736e-07,-2.39168800599746e-06,0.355235523552355
1.41266735501457e-07,-2.39017401361353e-06,0.355335533553355
1.41181199317561e-07,-2.38867392089657e-06,0.355435543554355
1.41096732224677e-07,-2.38718879693761e-06,0.355535553555356
1.41013334222805e-07,-2.38571971097604e-06,0.355635563556356
1.40929936369315e-07,-2.38426452482982e-06,0.355735573557356
1.40848676846231e-07,-2.3828232382022e-06,0.355835583558356
1.4076741747153e-07,-2.38139692048096e-06,0.355935593559356
1.40686157948446e-07,-2.37998557166608e-06,0.356035603560356
1.40607036904151e-07,-2.37858705313041e-06,0.356135613561356
1.40527915859856e-07,-2.3772035036495e-06,0.356235623562356
1.40449863906573e-07,-2.37583385368718e-06,0.356335633563356
1.40372881192685e-07,-2.37447703415244e-06,0.356435643564356
1.40296967866572e-07,-2.37313411428469e-06,0.356535653565357
1.40221054392078e-07,-2.37180509423229e-06,0.356635663566357
1.40146210156977e-07,-2.3704889044591e-06,0.356735673567357
1.40072435012889e-07,-2.36918554511349e-06,0.356835683568357
1.39998660017183e-07,-2.36789608543486e-06,0.356935693569357
1.39925954112489e-07,-2.36661945618381e-06,0.357035703570357
1.3985431744719e-07,-2.36535458826934e-06,0.357135713571357
1.3978268078189e-07,-2.36410362002184e-06,0.357235723572357
1.39712113355985e-07,-2.36286441281416e-06,0.357335733573357
1.39642615169473e-07,-2.36163803618244e-06,0.357435743574357
1.3957311683458e-07,-2.36042342088729e-06,0.357535753575358
1.39504687887463e-07,-2.35922056663195e-06,0.357635763576358
1.39437328031358e-07,-2.35803054295258e-06,0.357735773577358
1.39369968175253e-07,-2.3568522804614e-06,0.357835783578358
1.39303677558543e-07,-2.35568577930678e-06,0.357935793579358
1.39237386941832e-07,-2.35453103934036e-06,0.358035803580358
1.39173234655528e-07,-2.35338806056213e-06,0.358135813581358
1.39108013278211e-07,-2.35225577388108e-06,0.358235823582358
1.39044930231301e-07,-2.35113524838822e-06,0.358335833583358
1.38981847332773e-07,-2.35002541484416e-06,0.358435843584358
1.38918764285863e-07,-2.34892734278504e-06,0.358535853585359
1.38856750478347e-07,-2.34783996252635e-06,0.358635863586359
1.38795805761844e-07,-2.34676434360422e-06,0.358735873587359
1.38734861193722e-07,-2.34569834753988e-06,0.358835883588359
1.38674985864995e-07,-2.34464304357272e-06,0.358935893589359
1.38616179627279e-07,-2.34359843155435e-06,0.359035903590359
1.3855630415017e-07,-2.34256451148478e-06,0.359135913591359
1.38498567151849e-07,-2.34154128366077e-06,0.359235923592359
1.38440830153528e-07,-2.34052767854616e-06,0.359335933593359
1.38384162394601e-07,-2.33952476538034e-06,0.359435943594359
1.38327494635674e-07,-2.3385314752207e-06,0.35953595359536
1.38270826876747e-07,-2.33754780777045e-06,0.35963596359636
1.38216297448227e-07,-2.33657483241738e-06,0.35973597359736
1.38160698780313e-07,-2.3356104106827e-06,0.35983598359836
1.38107238591186e-07,-2.3346566810452e-06,0.35993599359936
1.38052709311048e-07,-2.33371150487771e-06,0.36003600360036
1.37999249121922e-07,-2.33277702095578e-06,0.36013601360136
1.37946858023808e-07,-2.33185109050386e-06,0.36023602360236
1.37894467074076e-07,-2.33093478290971e-06,0.36033603360336
1.37843145363738e-07,-2.33002702908235e-06,0.36043604360436
1.37791823505018e-07,-2.32912889796438e-06,0.360536053605361
1.37741571034075e-07,-2.3282393204648e-06,0.360636063606361
1.37691318414749e-07,-2.32735936582301e-06,0.360736073607361
1.37642135034818e-07,-2.3264879647996e-06,0.360836083608361
1.37592951654886e-07,-2.32562511739459e-06,0.360936093609361
1.37543768274955e-07,-2.32477082360796e-06,0.361036103610361
1.37495654134418e-07,-2.32392508358811e-06,0.361136113611361
1.37448609233275e-07,-2.32308789703826e-06,0.361236123612361
1.3740156418375e-07,-2.32225819501579e-06,0.361336133613361
1.37354519282607e-07,-2.32143811570273e-06,0.361436143614361
1.37308543472476e-07,-2.32062552091704e-06,0.361536153615362
1.37262567662345e-07,-2.31982147974974e-06,0.361636163616362
1.37216592000596e-07,-2.31902492296144e-06,0.361736173617362
1.3717168542986e-07,-2.3182369199399e-06,0.361836183618362
1.37127848098517e-07,-2.31745640114899e-06,0.361936193619362
1.37084010767175e-07,-2.31668443612484e-06,0.362036203620362
1.37040173287451e-07,-2.31591888624029e-06,0.362136213621362
1.36997405195503e-07,-2.31516189012252e-06,0.362236223622362
1.36954637103554e-07,-2.31441237823536e-06,0.362336233623362
1.36911868863224e-07,-2.31367035087557e-06,0.362436243624362
1.3687017001067e-07,-2.31293580804317e-06,0.362536253625363
1.36829540249129e-07,-2.31220768020198e-06,0.362636263626363
1.36787841248193e-07,-2.31148810612756e-06,0.362736273627363
1.36747211486651e-07,-2.31077494734113e-06,0.362836283628363
1.36707650964503e-07,-2.3100692729337e-06,0.362936293629363
1.36667021202962e-07,-2.30937108290525e-06,0.363036303630363
1.36628529920208e-07,-2.30867930801641e-06,0.363136313631363
1.36588969398061e-07,-2.30799394856394e-06,0.363236323632363
1.36550478115307e-07,-2.30731607334208e-06,0.363336333633363
1.36511986684172e-07,-2.3066446134082e-06,0.363436343634363
1.36474564640813e-07,-2.3059806380017e-06,0.363536353635364
1.36437142449072e-07,-2.3053230777348e-06,0.363636363636364
1.36399720405712e-07,-2.3046719326075e-06,0.363736373637364
1.36363367453366e-07,-2.30402720276819e-06,0.363836383638364
1.36327014501019e-07,-2.30338888821686e-06,0.363936393639364
1.36290661548672e-07,-2.30275698880512e-06,0.364036403640364
1.36255377835719e-07,-2.30213150468138e-06,0.364136413641364
1.36220094122766e-07,-2.30151136645784e-06,0.364236423642364
1.36184810409814e-07,-2.30089871276167e-06,0.364336433643364
1.36150595936255e-07,-2.3002914051141e-06,0.364436443644364
1.36116381314315e-07,-2.29969051260613e-06,0.364536453645365
1.3608323608015e-07,-2.29909603538614e-06,0.364636463646365
1.3604902145821e-07,-2.29850690406636e-06,0.364736473647365
1.36015876224045e-07,-2.29792418803456e-06,0.364836483648365
1.35982730841499e-07,-2.29734681805135e-06,0.364936493649365
1.35950654846729e-07,-2.29677479411672e-06,0.365036503650365
1.35918578703577e-07,-2.29620918532171e-06,0.365136513651365
1.35886502560425e-07,-2.29564892257527e-06,0.365236523652365
1.35855495656667e-07,-2.29509507511683e-06,0.365336533653365
1.35823419513515e-07,-2.29454550446757e-06,0.365436543654365
1.35792412609757e-07,-2.29400234895792e-06,0.365536553655366
1.35762474945393e-07,-2.29346453949686e-06,0.365636563656366
1.35731468041635e-07,-2.29293207608439e-06,0.365736573657366
1.35701530377271e-07,-2.29240388948111e-06,0.365836583658366
1.3567266180392e-07,-2.29188211801743e-06,0.365936593659366
1.35642724139556e-07,-2.29136569260234e-06,0.366036603660366
1.35613855566205e-07,-2.29085354414483e-06,0.366136613661366
1.35584987141235e-07,-2.29034674158752e-06,0.366236623662366
1.35556118567884e-07,-2.28984528493043e-06,0.366336633663366
1.35528319382308e-07,-2.2893491744703e-06,0.366436643664366
1.35500520048351e-07,-2.28885734081937e-06,0.366536653665367
1.35472720714394e-07,-2.28837085306864e-06,0.366636663666367
1.35444921380436e-07,-2.28788971136651e-06,0.366736673667367
1.35418191285873e-07,-2.28741284662195e-06,0.366836683668367
1.35390392100298e-07,-2.2869402585382e-06,0.366936693669367
1.35364731096747e-07,-2.28647301650305e-06,0.367036703670367
1.35338001002184e-07,-2.28601005127708e-06,0.367136713671367
1.35312340147015e-07,-2.28555243209971e-06,0.367236723672367
1.35285610052452e-07,-2.28509908973153e-06,0.367336733673367
1.35261018436677e-07,-2.28465002417255e-06,0.367436743674367
1.35235357581508e-07,-2.28420523557114e-06,0.367536753675368
1.35209696577958e-07,-2.28376472363055e-06,0.367636763676368
1.35185104962183e-07,-2.28332955773854e-06,0.367736773677368
1.35160513198026e-07,-2.28289759941634e-06,0.367836783678368
1.35136990821646e-07,-2.28247098714272e-06,0.367936793679368
1.35112399057489e-07,-2.2820486516783e-06,0.368036803680368
1.35088876681108e-07,-2.28162952378368e-06,0.368136813681368
1.35065354156346e-07,-2.28121574193765e-06,0.368236823682368
1.35041831631584e-07,-2.2808051678098e-06,0.368336833683368
1.35018309106821e-07,-2.28039887034277e-06,0.368436843684368
1.34995855821453e-07,-2.27999684983331e-06,0.368536853685369
1.34973402684466e-07,-2.27959910598466e-06,0.368636863686369
1.34950949399098e-07,-2.27920563909359e-06,0.368736873687369
1.3492849611373e-07,-2.27881537962394e-06,0.368836883688369
1.34906042828362e-07,-2.27842939711187e-06,0.368936893689369
1.34884658634006e-07,-2.2780466221696e-06,0.369036903690369
1.34863274588031e-07,-2.2776681241849e-06,0.369136913691369
1.34841890542057e-07,-2.27729390286102e-06,0.369236923692369
1.34820506496083e-07,-2.27692288910693e-06,0.369336933693369
1.34800191541121e-07,-2.27655508307103e-06,0.369436943694369
1.34778807495147e-07,-2.27619155384433e-06,0.36953695369537
1.34758492688567e-07,-2.27583230142682e-06,0.36963696369637
1.34738177733606e-07,-2.27547518733971e-06,0.36973697369737
1.34717862927026e-07,-2.2751223500618e-06,0.36983698369837
1.34698617211458e-07,-2.27477378974147e-06,0.36993699369937
1.34678302404878e-07,-2.27442736775155e-06,0.37003700370037
1.3465905668931e-07,-2.27408522257081e-06,0.37013701370137
1.34639811122125e-07,-2.27374628495988e-06,0.37023702370237
1.34620565406557e-07,-2.27341162415815e-06,0.37033703370337
1.34602388930384e-07,-2.2730791018352e-06,0.37043704370437
1.34583143214816e-07,-2.27275085632145e-06,0.370537053705371
1.34564966738643e-07,-2.2724247491381e-06,0.370637063706371
1.34546790410851e-07,-2.27210291891233e-06,0.370737073707371
1.34528613934678e-07,-2.27178322701697e-06,0.370837083708371
1.34510437458504e-07,-2.2714678119308e-06,0.370937093709371
1.34492260982331e-07,-2.27115453517504e-06,0.371037103710371
1.34475153745551e-07,-2.27084553537685e-06,0.371137113711371
1.34456977269378e-07,-2.27053867390908e-06,0.371237123712371
1.34439870032599e-07,-2.27023608925049e-06,0.371337133713371
1.34422762647437e-07,-2.2699356430707e-06,0.371437143714371
1.34405655410658e-07,-2.26963840431232e-06,0.371537153715372
1.34389617413273e-07,-2.26934330418111e-06,0.371637163716372
1.34372510176494e-07,-2.26905248071072e-06,0.371737173717372
1.34356472030727e-07,-2.26876379571911e-06,0.371837183718372
1.34340434033342e-07,-2.26847831844569e-06,0.371937193719372
1.34324396035957e-07,-2.26819497935429e-06,0.372037203720372
1.3430835789019e-07,-2.26791484798108e-06,0.372137213721372
1.34292319892804e-07,-2.26763792432605e-06,0.372237223722372
1.34276281747037e-07,-2.26736313885304e-06,0.372337233723372
1.34261312989047e-07,-2.26709156124659e-06,0.372437243724372
1.34246344082674e-07,-2.26682319106157e-06,0.372537253725373
1.34230306085289e-07,-2.26655695935533e-06,0.372637263726373
1.34215337178916e-07,-2.2662928659795e-06,0.372737273727373
1.34200368272543e-07,-2.26603198032185e-06,0.372837283728373
1.34186468753946e-07,-2.26577430223401e-06,0.372937293729373
1.34171499847573e-07,-2.26551769338555e-06,0.373037303730373
1.34157600180595e-07,-2.2652653613463e-06,0.373137313731373
1.34142631274222e-07,-2.26501409839805e-06,0.373237323732373
1.34128731755625e-07,-2.26476604316799e-06,0.373337333733373
1.34114832088647e-07,-2.26452012626833e-06,0.373437343734373
1.34100932421668e-07,-2.26427741708685e-06,0.373537353735374
1.34087032754689e-07,-2.26403684623579e-06,0.373637363736374
1.34074202327105e-07,-2.26379841386351e-06,0.373737373737374
1.34060302660126e-07,-2.26356211982163e-06,0.373837383738374
1.34047472232542e-07,-2.26332903334956e-06,0.373937393739374
1.34033572565563e-07,-2.26309701611688e-06,0.374037403740374
1.34020742137979e-07,-2.26286820660239e-06,0.374137413741374
1.34007911710394e-07,-2.2626415354183e-06,0.374237423742374
1.3399508128281e-07,-2.26241700256462e-06,0.374337433743374
1.33982250855225e-07,-2.26219460818972e-06,0.374437443744374
1.33969420279259e-07,-2.26197542153301e-06,0.374537453745375
1.33957659091069e-07,-2.26175730396731e-06,0.374637463746375
1.33944828663484e-07,-2.2615413248804e-06,0.374737473747375
1.33933067475294e-07,-2.26132855321491e-06,0.374837483748375
1.33921306138722e-07,-2.26111685093719e-06,0.374937493749375
1.33909544950531e-07,-2.26090728698988e-06,0.375037503750375
1.33897783762341e-07,-2.26070093076075e-06,0.375137513751375
1.33886022425769e-07,-2.26049564362264e-06,0.375237523752375
1.33874261237579e-07,-2.26029249496331e-06,0.375337533753375
1.33862499901007e-07,-2.26009148463439e-06,0.375437543754375
1.3385180795221e-07,-2.25989261278426e-06,0.375537553755376
1.3384004676402e-07,-2.25969587926453e-06,0.375637563756376
1.33829354666842e-07,-2.2595012842236e-06,0.375737573757376
1.33818662569664e-07,-2.25930775827367e-06,0.375837583758376
1.33806901381474e-07,-2.25911637080253e-06,0.375937593759376
1.33796209284296e-07,-2.25892819104958e-06,0.376037603760376
1.337855173355e-07,-2.25874001114824e-06,0.376137613761376
1.33774825238322e-07,-2.25855503881671e-06,0.376237623762376
1.33765202380538e-07,-2.25837113587295e-06,0.376337633763376
1.33754510431742e-07,-2.2581893712596e-06,0.376437643764376
1.33743818334564e-07,-2.25800974497665e-06,0.376537653765377
1.3373419547678e-07,-2.2578311879331e-06,0.376637663766377
1.33724572767378e-07,-2.25765583860773e-06,0.376737673767377
1.337138806702e-07,-2.25748048913398e-06,0.376837683768377
1.33704257812416e-07,-2.25730834737841e-06,0.376937693769377
1.33694634954632e-07,-2.25713727486223e-06,0.377037703770377
1.33685012096849e-07,-2.25696727143707e-06,0.377137713771377
1.33675389387447e-07,-2.2567994064907e-06,0.377237723772377
1.33665766529663e-07,-2.25663367987473e-06,0.377337733773377
1.33656143671879e-07,-2.25646902249816e-06,0.377437743774377
1.33647590053489e-07,-2.25630650345199e-06,0.377537753775378
1.33637967195706e-07,-2.25614612303299e-06,0.377637763776378
1.33629413577316e-07,-2.25598574246561e-06,0.377737773777378
1.33619790719532e-07,-2.25582856946804e-06,0.377837783778378
1.33611237101143e-07,-2.25567246570985e-06,0.377937793779378
1.33602683482753e-07,-2.25551743119106e-06,0.378037803780378
1.33594129864363e-07,-2.25536453500268e-06,0.378137813781378
1.33584507006579e-07,-2.25521270820207e-06,0.378237823782378
1.33577022627584e-07,-2.25506195049248e-06,0.378337833783378
1.33568469009194e-07,-2.25491333111329e-06,0.378437843784378
1.33559915390805e-07,-2.25476685021289e-06,0.378537853785379
1.33551361624033e-07,-2.25462143855188e-06,0.378637863786379
1.33542808005644e-07,-2.25447709598189e-06,0.378737873787379
1.33535323626648e-07,-2.25433382265129e-06,0.378837883788379
1.33526770008258e-07,-2.25419268779948e-06,0.378937893789379
1.33519285629263e-07,-2.25405262218706e-06,0.379037903790379
1.33510732010873e-07,-2.25391362566566e-06,0.379137913791379
1.33503247483496e-07,-2.25377676762304e-06,0.379237923792379
1.334957631045e-07,-2.25364097867144e-06,0.379337933793379
1.33488278725505e-07,-2.25350625910761e-06,0.379437943794379
1.33480794198128e-07,-2.25337367772581e-06,0.37953795379538
1.33473309819132e-07,-2.25324216573178e-06,0.37963796379638
1.33465825440137e-07,-2.25311172282877e-06,0.37973797379738
1.33458340912759e-07,-2.25298234916515e-06,0.37983798379838
1.33450856533764e-07,-2.25285404474092e-06,0.37993799379938
1.33443372154768e-07,-2.25272787879548e-06,0.38003800380038
1.33436956866785e-07,-2.25260278194106e-06,0.38013801380138
1.3342947248779e-07,-2.25247875432602e-06,0.38023802380238
1.33421988108794e-07,-2.252355795802e-06,0.38033803380338
1.33415572820811e-07,-2.25223390666576e-06,0.38043804380438
1.33409157532828e-07,-2.25211415585992e-06,0.380538053805381
1.33401673153833e-07,-2.25199440505409e-06,0.380638063806381
1.33395258014231e-07,-2.25187679257866e-06,0.380738073807381
1.33388842726248e-07,-2.25176024934262e-06,0.380838083808381
1.33382427586647e-07,-2.25164477534598e-06,0.380938093809381
1.33374943059269e-07,-2.25153037058873e-06,0.381038103810381
1.33368527919668e-07,-2.25141703507088e-06,0.381138113811381
1.33362112631685e-07,-2.25130476864404e-06,0.381238123812381
1.33356766583096e-07,-2.25119357145659e-06,0.381338133813381
1.33350351443495e-07,-2.25108344350854e-06,0.381438143814381
1.33343936155512e-07,-2.25097438465149e-06,0.381538153815382
1.3333752101591e-07,-2.25086746427324e-06,0.381638163816382
1.33331105727927e-07,-2.25076054389499e-06,0.381738173817382
1.33308652442559e-07,-2.25035745414614e-06,0.381838183818382
1.33269091920411e-07,-2.24966247183588e-06,0.381938193819382
1.33212424161484e-07,-2.24867773514624e-06,0.382038203820382
1.33139718256791e-07,-2.24740645194378e-06,0.382138213821382
1.33050974354712e-07,-2.24584969131952e-06,0.382238223822382
1.32946192455248e-07,-2.24401173023103e-06,0.382338233823382
1.32825372410017e-07,-2.24189577609973e-06,0.382438243824382
1.326885143674e-07,-2.23950396740442e-06,0.382538253825383
1.32536687418412e-07,-2.23683844262387e-06,0.382638263826383
1.32368822472037e-07,-2.23390134008849e-06,0.382738273827383
1.32185988619291e-07,-2.23069800584688e-06,0.382838283828383
1.31988185860171e-07,-2.22722843989903e-06,0.382938293829383
1.3177541434306e-07,-2.22349584981474e-06,0.383038303830383
1.31564781304738e-07,-2.21980068177381e-06,0.383138313831383
1.3135628644844e-07,-2.21614293592463e-06,0.383238323832383
1.31148860979919e-07,-2.21252154302779e-06,0.383338333833383
1.30944643081198e-07,-2.2089365030833e-06,0.383438343834383
1.30742563661265e-07,-2.20538781594277e-06,0.383538353835384
1.30541553332345e-07,-2.20187334342418e-06,0.383638363836384
1.30342681482213e-07,-2.19839522385794e-06,0.383738373837384
1.30147017201882e-07,-2.19495131876526e-06,0.383838383838384
1.29952422012563e-07,-2.19154162814614e-06,0.383938393839384
1.29759965450414e-07,-2.18816615214896e-06,0.384038403840384
1.29568577979277e-07,-2.18482489062533e-06,0.384138413841384
1.29380398077941e-07,-2.18151677433587e-06,0.384238423842384
1.29193287416e-07,-2.17824180342896e-06,0.384338433843384
1.29008315232846e-07,-2.17499997775621e-06,0.384438443844384
1.28825481380099e-07,-2.1717891591356e-06,0.384538453845385
1.28643716766747e-07,-2.16861148574916e-06,0.384638463846385
1.28464090483801e-07,-2.16546588850587e-06,0.384738473847385
1.28286602679643e-07,-2.16235129816633e-06,0.384838483848385
1.28110184114879e-07,-2.15926771458218e-06,0.384938493849385
1.27935903880522e-07,-2.15621513805016e-06,0.385038503850385
1.27763762124953e-07,-2.1531935684219e-06,0.385138513851385
1.2759375869979e-07,-2.15020193660638e-06,0.385238523852385
1.27423755274628e-07,-2.14723917306745e-06,0.385338533853385
1.27256959567648e-07,-2.14430741658067e-06,0.385438543854385
1.27091232951681e-07,-2.14140452851885e-06,0.385538553855386
1.26927644814501e-07,-2.13853050903038e-06,0.385638563856386
1.26765125916716e-07,-2.13568535796689e-06,0.385738573857386
1.26604745349338e-07,-2.13286800623735e-06,0.385838583858386
1.26445433872971e-07,-2.13007952308116e-06,0.385938593859386
1.26287191784381e-07,-2.12731883911055e-06,0.386038603860386
1.26132157265592e-07,-2.12458595447389e-06,0.386138613861386
1.25977122746802e-07,-2.1218797999318e-06,0.386238623862386
1.25824226558419e-07,-2.11920144457528e-06,0.386338633863386
1.25673468848824e-07,-2.11654981946171e-06,0.386438643864386
1.25523780378623e-07,-2.11392385520331e-06,0.386538653865387
1.25375160999435e-07,-2.11132462103947e-06,0.386638663866387
1.25228680099035e-07,-2.10875211697019e-06,0.386738673867387
1.25083268438029e-07,-2.10620420451669e-06,0.386838683868387
1.24938925868036e-07,-2.10368302215775e-06,0.386938693869387
1.24796721776831e-07,-2.10118643156297e-06,0.387038703870387
1.2465558692502e-07,-2.09871443258396e-06,0.387138713871387
1.24515521312603e-07,-2.09626702536911e-06,0.387238723872387
1.24377594030593e-07,-2.09384420977003e-06,0.387338733873387
1.24240735987977e-07,-2.09144598593511e-06,0.387438743874387
1.24104947036373e-07,-2.08907235371597e-06,0.387538753875388
1.23971296563557e-07,-2.08672117478219e-06,0.387638763876388
1.23838715330136e-07,-2.08439458761257e-06,0.387738773877388
1.23707203336109e-07,-2.08209045357994e-06,0.387838783878388
1.23576760433094e-07,-2.07980984207207e-06,0.387938793879388
1.23448456008868e-07,-2.07755168399794e-06,0.388038803880388
1.23320151584641e-07,-2.07531597906081e-06,0.388138813881388
1.23193985490821e-07,-2.07310272740904e-06,0.388238823882388
1.23068888636395e-07,-2.07091192904265e-06,0.388338833883388
1.22944861021363e-07,-2.06874358396162e-06,0.388438843884388
1.22805864499959e-07,-2.06629831507717e-06,0.388538853885389
1.22650829981169e-07,-2.0635814684379e-06,0.388638863886389
1.22480826704389e-07,-2.0605941132832e-06,0.388738873887389
1.2229478513346e-07,-2.05733945733125e-06,0.388838883888389
1.22093774952921e-07,-2.05381963876407e-06,0.388938893889389
1.21877795717628e-07,-2.05003786529986e-06,0.389038903890389
1.21647916963738e-07,-2.045996275269e-06,0.389138913891389
1.21402000064081e-07,-2.04169700729868e-06,0.389238923892389
1.21142183645827e-07,-2.03714326866194e-06,0.389338933893389
1.20868467412213e-07,-2.03233826737371e-06,0.389438943894389
1.20579782420608e-07,-2.02728307222825e-06,0.38953895389539
1.20277197762025e-07,-2.02198089109211e-06,0.38963896389639
1.19977820821623e-07,-2.0167311010541e-06,0.38973897389739
1.19681651451023e-07,-2.01153477105682e-06,0.38983898389839
1.19388689501841e-07,-2.00638976291827e-06,0.38993899389939
1.19097866179829e-07,-2.00129607649005e-06,0.39003900390039
1.18810250427619e-07,-1.99625371192056e-06,0.39013901390139
1.18525842245208e-07,-1.991261599822e-06,0.39023902390239
1.18243572393204e-07,-1.98631867110338e-06,0.39033903390339
1.17964510259383e-07,-1.98142599500409e-06,0.39043904390439
1.17688655695363e-07,-1.97658250228472e-06,0.390539053905391
1.1741493961013e-07,-1.9717871237059e-06,0.390639063906391
1.17144430946317e-07,-1.9670387901766e-06,0.390739073907391
1.16876060909674e-07,-1.96233963987884e-06,0.390839083908391
1.16610898442831e-07,-1.95768646539122e-06,0.390939093909391
1.16347874306395e-07,-1.95307926671373e-06,0.391039103910391
1.16088057739759e-07,-1.94851911293738e-06,0.391139113911391
1.15830379651912e-07,-1.94400493497116e-06,0.391239123912391
1.15575909133866e-07,-1.93953459433629e-06,0.391339133913391
1.15323577094607e-07,-1.93511022936316e-06,0.391439143914391
1.15073383385756e-07,-1.93072970186976e-06,0.391539153915392
1.14826397395087e-07,-1.92639194246831e-06,0.391639163916392
1.14581549734824e-07,-1.92209908963759e-06,0.391739173917392
1.14338840553349e-07,-1.91784793580781e-06,0.391839183918392
1.14099338941676e-07,-1.91363955006998e-06,0.391939193919392
1.13861975660409e-07,-1.90947393242409e-06,0.392039203920392
1.1362675085793e-07,-1.90535001377914e-06,0.392139213921392
1.13393664385857e-07,-1.90126672489574e-06,0.392239223922392
1.13162716392573e-07,-1.89722406577387e-06,0.392339233923392
1.12934976117472e-07,-1.89322203626517e-06,0.392439243924392
1.12708304933382e-07,-1.889260636518e-06,0.392539253925393
1.12484841319094e-07,-1.88533879744137e-06,0.392639263926393
1.12263516183593e-07,-1.88145544964749e-06,0.392739273927393
1.120443293785e-07,-1.87761166237575e-06,0.392839283928393
1.11827281052194e-07,-1.87380529714738e-06,0.392939293929393
1.11612371056295e-07,-1.87003742335014e-06,0.393039303930393
1.11399599539185e-07,-1.86630804083565e-06,0.393139313931393
1.11188966500862e-07,-1.86261501127352e-06,0.393239323932393
1.10980471644565e-07,-1.85895940390312e-06,0.393339333933393
1.10774115415437e-07,-1.85534014933669e-06,0.393439343934393
1.10569897516716e-07,-1.85175724787098e-06,0.393539353935394
1.10367817948402e-07,-1.84820962996985e-06,0.393639363936394
1.10167876858876e-07,-1.84469836502106e-06,0.393739373937394
1.09969005008744e-07,-1.84122131454584e-06,0.393839383938394
1.09773340728412e-07,-1.83777954793194e-06,0.393939393939394
1.09578745687475e-07,-1.83437199579161e-06,0.394039403940394
1.09386288976945e-07,-1.83099865812483e-06,0.394139413941394
1.09195970745202e-07,-1.82765953493162e-06,0.394239423942394
1.09006721752854e-07,-1.82435355712095e-06,0.394339433943394
1.08820680181925e-07,-1.82107965545343e-06,0.394439443944394
1.08635707998771e-07,-1.81783996825947e-06,0.394539453945395
1.08452874146025e-07,-1.81463128796926e-06,0.394639463946395
1.08271109532672e-07,-1.81145575291323e-06,0.394739473947395
1.0809255248912e-07,-1.80831122490933e-06,0.394839483948395
1.07915064684962e-07,-1.8051987729002e-06,0.394939493949395
1.07738646120198e-07,-1.80211732794321e-06,0.395039503950395
1.07565435125235e-07,-1.7990668897416e-06,0.395139513951395
1.07393293369666e-07,-1.79604638935273e-06,0.395239523952395
1.0722222070511e-07,-1.79305582662823e-06,0.395339533953395
1.07036179282562e-07,-1.78979903219749e-06,0.395439543954395
1.06835168953642e-07,-1.78627600591213e-06,0.395539553955396
1.06619189866731e-07,-1.78249209411751e-06,0.395639563956396
1.06389311112841e-07,-1.77844729651686e-06,0.395739573957396
1.06143394213184e-07,-1.77414589006775e-06,0.395839583958396
1.05883577646548e-07,-1.7695900131006e-06,0.395939593959396
1.05626968798095e-07,-1.76507904270418e-06,0.396039603960396
1.05371429189036e-07,-1.76061404811789e-06,0.396139613961396
1.05120166240791e-07,-1.75619289086295e-06,0.396239623962396
1.04869972531939e-07,-1.75181664017874e-06,0.396339633963396
1.0462298654127e-07,-1.74748422682588e-06,0.396439643964396
1.04378138881007e-07,-1.74319458156496e-06,0.396539653965397
1.04136498938927e-07,-1.73894877363539e-06,0.396639663966397
1.03895928087859e-07,-1.73474466470675e-06,0.396739673967397
1.03658564806592e-07,-1.73058225477905e-06,0.396839683968397
1.03423340004113e-07,-1.7264615437039e-06,0.396939693969397
1.03191322771435e-07,-1.72238253162969e-06,0.397039703970397
1.02960374778151e-07,-1.71834414931702e-06,0.397139713971397
1.02732634354667e-07,-1.71434639661751e-06,0.397239723972397
1.02507032409972e-07,-1.71038820458853e-06,0.397339733973397
1.02283568795683e-07,-1.70646957308169e-06,0.397439743974397
1.02062243660183e-07,-1.70259050209701e-06,0.397539753975398
1.01843057003471e-07,-1.69874992239507e-06,0.397639763976398
1.01626008528784e-07,-1.69494783397589e-06,0.397739773977398
1.01411098681267e-07,-1.69118423698785e-06,0.397839783978398
1.01199396255169e-07,-1.68745699295215e-06,0.397939793979398
1.00988763216846e-07,-1.68376824019921e-06,0.398039803980398
1.00780268508931e-07,-1.68011584039861e-06,0.398139813981398
1.00573912131421e-07,-1.67649979355036e-06,0.398239823982398
1.003696942327e-07,-1.67292116874547e-06,0.398339833983398
1.00167614812768e-07,-1.66937675856252e-06,0.398439843984398
9.99676737232415e-08,-1.66586870118354e-06,0.398539853985399
9.97698709641218e-08,-1.66239485842649e-06,0.398639863986399
9.95731374443963e-08,-1.65895736847341e-06,0.398739873987399
9.93796116428533e-08,-1.65555302390288e-06,0.398839883988399
9.91871549323227e-08,-1.65218289395428e-06,0.398939893989399
9.89968367005803e-08,-1.64884590923986e-06,0.399039903990399
9.88086567992445e-08,-1.64554313899899e-06,0.399139913991399
9.86215462856846e-08,-1.64227351399228e-06,0.399239923992399
9.84365739541494e-08,-1.63903596527711e-06,0.399339933993399
9.82537401014026e-08,-1.63583049255671e-06,0.399439943994399
9.8073044727444e-08,-1.63265816521885e-06,0.3995399539954
9.7894487683892e-08,-1.62951684478475e-06,0.3996399639964
9.77169998797341e-08,-1.62640760049381e-06,0.3997399739974
9.75405813149704e-08,-1.62332829386723e-06,0.3998399839984
9.73673703200074e-08,-1.62028106323542e-06,0.3999399939994
9.71952284160567e-08,-1.61726377041635e-06,0.4000400040004
9.70252251392761e-08,-1.61427641526165e-06,0.4001400140014
9.68562909535079e-08,-1.61131899791969e-06,0.4002400240024
9.66894950981461e-08,-1.6083915182421e-06,0.4003400340034
9.65237686305604e-08,-1.60549290698948e-06,0.4004400440044
9.63601803449993e-08,-1.6026231643102e-06,0.400540054005401
9.61976614472142e-08,-1.5997822900559e-06,0.400640064006401
9.60372808798356e-08,-1.59697028437495e-06,0.400740074007401
9.58790387912454e-08,-1.59418607787958e-06,0.400840084008401
9.57218657936675e-08,-1.59142967086654e-06,0.400940094009401
9.55657620354837e-08,-1.58869999379969e-06,0.401040104010401
9.54117967560883e-08,-1.58599918530618e-06,0.401140114011401
9.52589005677052e-08,-1.58332403751947e-06,0.401240124012401
9.51081428581104e-08,-1.58067668921509e-06,0.401340134013401
9.49584543879098e-08,-1.57805500176588e-06,0.401440144014401
9.48109042481157e-08,-1.57546004441124e-06,0.401540154015402
9.46644233477157e-08,-1.57289074791176e-06,0.401640164016402
9.45190116867099e-08,-1.57034711241583e-06,0.401740174017402
9.43757383561106e-08,-1.5678291376267e-06,0.401840184018402
9.42335342649055e-08,-1.56533682384111e-06,0.401940194019402
9.40923994130945e-08,-1.56286803258028e-06,0.402040204020402
9.395340289169e-08,-1.56042490202625e-06,0.402140214021402
9.38154756096797e-08,-1.55800636338475e-06,0.402240224022402
9.36786175670636e-08,-1.55561134711963e-06,0.402340234023402
9.35428286154598e-08,-1.55324092247028e-06,0.402440244024402
9.34091781426443e-08,-1.5508940203457e-06,0.402540254025403
9.3276596909223e-08,-1.54857064074588e-06,0.402640264026403
9.314615415459e-08,-1.54627078352244e-06,0.402740274027403
9.30157112515751e-08,-1.54399337973275e-06,0.402840284028403
9.28874068273486e-08,-1.54173842908005e-06,0.402940294029403
9.27601714941345e-08,-1.53950700095211e-06,0.403040304030403
9.26340055486963e-08,-1.53729695701853e-06,0.403140314031403
9.25089086942704e-08,-1.53510936622193e-06,0.403240324032403
9.23859503186329e-08,-1.5329442287107e-06,0.403340334033403
9.22629917946136e-08,-1.53079940615444e-06,0.403440344034403
9.21421718977644e-08,-1.52867703673515e-06,0.403540354035404
9.20224209435457e-08,-1.52657605151023e-06,0.403640364036404
9.1903739377103e-08,-1.52449538109188e-06,0.403740374037404
9.17861270500545e-08,-1.5224360948679e-06,0.403840384038404
9.16695838140183e-08,-1.52039712345049e-06,0.403940394039404
9.15551790567704e-08,-1.51837846683966e-06,0.404040404040404
9.14407741511407e-08,-1.51638012503541e-06,0.404140414041404
9.1327438633287e-08,-1.5144020983345e-06,0.404240424042404
9.12162414458398e-08,-1.5124433170524e-06,0.404340434043404
9.11050442583926e-08,-1.51050378163425e-06,0.404440444044404
9.09959854013519e-08,-1.50858456102268e-06,0.404540454045405
9.08879959320871e-08,-1.50668458597829e-06,0.404640464046405
9.07800063144406e-08,-1.50480278755846e-06,0.404740474047405
9.06741551755824e-08,-1.50294023470581e-06,0.404840484048405
9.05693731277365e-08,-1.50109585832934e-06,0.404940494049405
9.04645912282724e-08,-1.49927072752006e-06,0.405040504050405
9.03619476592148e-08,-1.49746377333532e-06,0.405140514051405
9.02593040901573e-08,-1.49567392638737e-06,0.405240524052405
9.0158798999888e-08,-1.49390332500661e-06,0.405340534053405
9.0058293761237e-08,-1.49214876177161e-06,0.405440544054405
8.9959927149756e-08,-1.49041344425218e-06,0.405540554055406
8.98615603898933e-08,-1.48869416458175e-06,0.405640564056406
8.97642628694247e-08,-1.48699306153588e-06,0.405740574057406
8.96680344399685e-08,-1.48530799648739e-06,0.405840584058406
8.95728753982882e-08,-1.48364110806346e-06,0.405940594059406
8.94787854476203e-08,-1.48199025748853e-06,0.406040604060406
8.93857647363465e-08,-1.48035544505937e-06,0.406140614061406
8.92938131160851e-08,-1.47873773986698e-06,0.406240624062406
8.92018616442055e-08,-1.47713500358097e-06,0.406340634063406
8.91120485027324e-08,-1.47554937438336e-06,0.406440644064406
8.90222355096411e-08,-1.4739797834799e-06,0.406540654065407
8.89334916075622e-08,-1.47242516118604e-06,0.406640664066407
8.88458167964956e-08,-1.47088657718634e-06,0.406740674067407
8.8759211373205e-08,-1.46936296179624e-06,0.406840684068407
8.86726058015325e-08,-1.4678543154609e-06,0.406940694069407
8.85881387086484e-08,-1.46636170712294e-06,0.407040704070407
8.85036716157643e-08,-1.46488299845196e-06,0.407140714071407
8.84202737622744e-08,-1.46342032777837e-06,0.407240724072407
8.83368759087844e-08,-1.46197155677176e-06,0.407340734073407
8.8255616385701e-08,-1.46053668543212e-06,0.407440744074407
8.81743568626175e-08,-1.45911678285048e-06,0.407540754075408
8.80941665789282e-08,-1.45771077993581e-06,0.407640764076408
8.80150455346331e-08,-1.45631974592752e-06,0.407740774077408
8.7935924490338e-08,-1.45494154249519e-06,0.407840784078408
8.78589417764493e-08,-1.45357723858146e-06,0.407940794079408
8.77819592109425e-08,-1.45222683418633e-06,0.408040804080408
8.77049764970539e-08,-1.45089032960655e-06,0.408140814081408
8.76301322619536e-08,-1.44956665545436e-06,0.408240824082408
8.75552880268533e-08,-1.44825688096915e-06,0.408340834083408
8.74815128827653e-08,-1.44695993691153e-06,0.408440844084408
8.74077378870592e-08,-1.44567582328149e-06,0.408540854085409
8.73350319823653e-08,-1.44440454007903e-06,0.408640864086409
8.72633953170657e-08,-1.44314501806477e-06,0.408740874087409
8.71928278911602e-08,-1.44189939571748e-06,0.408840884088409
8.71222604652547e-08,-1.44066553470676e-06,0.408940894089409
8.70527622787434e-08,-1.43944450412363e-06,0.409040904090409
8.69832639438502e-08,-1.43823523472869e-06,0.409140914091409
8.69148349967331e-08,-1.43703879576133e-06,0.409240924092409
8.68474751406283e-08,-1.43585411813055e-06,0.409340934093409
8.67801152845234e-08,-1.43468120168796e-06,0.409440944094409
8.67138246678128e-08,-1.43351897719416e-06,0.40954095409541
8.66486032904963e-08,-1.43236958327633e-06,0.40964096409641
8.6583381764798e-08,-1.43123088130729e-06,0.40974097409741
8.65192296268756e-08,-1.43010394067483e-06,0.40984098409841
8.64561465799656e-08,-1.42898876123056e-06,0.40994099409941
8.63930635330556e-08,-1.42788427373508e-06,0.41004100410041
8.63310497255398e-08,-1.42679047833678e-06,0.41014101410141
8.62690359180239e-08,-1.42570844427505e-06,0.41024102410241
8.62080913499023e-08,-1.42463710216212e-06,0.41034103410341
8.61471467817806e-08,-1.42357538290698e-06,0.41044104410441
8.60872713046712e-08,-1.42252542484002e-06,0.410541054105411
8.60284650669561e-08,-1.42148615887024e-06,0.410641064106411
8.59696589776227e-08,-1.42045651575825e-06,0.410741074107411
8.59108527399075e-08,-1.41943756459505e-06,0.410841084108411
8.58531157415865e-08,-1.41842823628964e-06,0.410941094109411
8.57964478342778e-08,-1.4174296000814e-06,0.411041104110411
8.5739780075351e-08,-1.41644058658256e-06,0.411141114111411
8.56841815558183e-08,-1.4154611960899e-06,0.411241124112411
8.56285828879038e-08,-1.41449249754602e-06,0.411341134113411
8.55740536077652e-08,-1.41353235262054e-06,0.411441144114411
8.5520593418639e-08,-1.41258289964385e-06,0.411541154115412
8.54660639901187e-08,-1.41164306967333e-06,0.411641164116412
8.54136730403866e-08,-1.41071179317282e-06,0.411741174117412
8.53612819422728e-08,-1.40979013967847e-06,0.411841184118412
8.53088909925408e-08,-1.40887703965413e-06,0.411941194119412
8.52575692822029e-08,-1.40797463172697e-06,0.412041204120412
8.52062474234832e-08,-1.40707970832718e-06,0.412141214121412
8.51559949525395e-08,-1.4061944076368e-06,0.412241224122412
8.51057423332139e-08,-1.40531766056481e-06,0.412341234123412
8.50565589532826e-08,-1.4044505363506e-06,0.412441244124412
8.50073755733512e-08,-1.40359089666376e-06,0.412541254125413
8.4959261432814e-08,-1.40274087968633e-06,0.412641264126413
8.49111472922768e-08,-1.40189834723628e-06,0.412741274127413
8.48630331517396e-08,-1.40106543749563e-06,0.412841284128413
8.48159881022147e-08,-1.40024001228236e-06,0.412941294129413
8.4770012292084e-08,-1.39942314068747e-06,0.413041304130413
8.47229673909409e-08,-1.39861375347158e-06,0.413141314131413
8.46780608202044e-08,-1.39781291987409e-06,0.413241324132413
8.46320850100737e-08,-1.39702063989498e-06,0.413341334133413
8.45871785877189e-08,-1.39623584444325e-06,0.413441344134413
8.45433411079947e-08,-1.39545853337051e-06,0.413541354135414
8.44995037766524e-08,-1.39468977591616e-06,0.413641364136414
8.445566644531e-08,-1.39392850284081e-06,0.413741374137414
8.44128983533617e-08,-1.39317471429284e-06,0.413841384138414
8.43701301130317e-08,-1.39242841012386e-06,0.413941394139414
8.43284312604776e-08,-1.39168959033388e-06,0.414041404140414
8.42867322595417e-08,-1.39095825492289e-06,0.414141414141414
8.42450334069877e-08,-1.39023333479988e-06,0.414241424142414
8.42044036454459e-08,-1.38951696844365e-06,0.414341434143414
8.41637738839042e-08,-1.38880701707864e-06,0.414441444144414
8.41242133617567e-08,-1.38810455038938e-06,0.414541454145415
8.40846528396091e-08,-1.38740849869135e-06,0.414641464146415
8.40450923174615e-08,-1.38671993152069e-06,0.414741474147415
8.40055316469321e-08,-1.38603884872903e-06,0.414841484148415
8.39670403641787e-08,-1.38536311198596e-06,0.414941494149415
8.39296183208195e-08,-1.38469485977026e-06,0.415041504150415
8.38921961290784e-08,-1.38403409178518e-06,0.415141514151415
8.38547739373374e-08,-1.38337866999707e-06,0.415241524152415
8.38173518939781e-08,-1.38273073258795e-06,0.415341534153415
8.37809989416312e-08,-1.38208814107904e-06,0.415441544154415
8.37446459892843e-08,-1.38145303409751e-06,0.415541554155416
8.37082930369374e-08,-1.38082434240396e-06,0.415641564156416
8.36730093239847e-08,-1.38020099661062e-06,0.415741574157416
8.36377256110319e-08,-1.37958513534466e-06,0.415841584158416
8.36035111374733e-08,-1.3789746199789e-06,0.415941594159416
8.35682274245206e-08,-1.37836945066174e-06,0.416041604160416
8.3534012950962e-08,-1.37777176587195e-06,0.416141614161416
8.35008675684158e-08,-1.37717942698236e-06,0.416241624162416
8.34677223342513e-08,-1.37659350338076e-06,0.416341634163416
8.34345769517051e-08,-1.37601292567937e-06,0.416441644164416
8.34014315691589e-08,-1.37543769417495e-06,0.416541654165417
8.33693555743886e-08,-1.37486887781013e-06,0.416641664166417
8.33372794312365e-08,-1.3743054074939e-06,0.416741674167417
8.33052032880844e-08,-1.37374835231727e-06,0.416841684168417
8.32731271449324e-08,-1.37319557394983e-06,0.416941694169417
8.32421202411744e-08,-1.37264921087038e-06,0.417041704170417
8.32111133374165e-08,-1.37210819383952e-06,0.417141714171417
8.31811756730528e-08,-1.37157252285724e-06,0.417241724172417
8.31501687692948e-08,-1.37104219777517e-06,0.417341734173417
8.31202311049311e-08,-1.3705172187417e-06,0.417441744174417
8.30913625315797e-08,-1.36999758575681e-06,0.417541754175418
8.30614248672159e-08,-1.36948329882051e-06,0.417641764176418
8.30325562938645e-08,-1.36897328854502e-06,0.417741774177418
8.30036878688949e-08,-1.3684696937059e-06,0.417841784178418
8.29758885349376e-08,-1.36797037552759e-06,0.417941794179418
8.2947020109968e-08,-1.36747640339787e-06,0.418041804180418
8.29192207760108e-08,-1.36698670822572e-06,0.418141814181418
8.28914214420535e-08,-1.36650235895379e-06,0.418241824182418
8.28646913474904e-08,-1.36602228649105e-06,0.418341834183418
8.28368920135332e-08,-1.36554755992851e-06,0.418441844184418
8.28101619189701e-08,-1.36507817956295e-06,0.418541854185419
8.2783431824407e-08,-1.36461200676719e-06,0.418641864186419
8.2757770969238e-08,-1.36415118002001e-06,0.418741874187419
8.27321101140691e-08,-1.36369569917304e-06,0.418841884188419
8.2705380019506e-08,-1.36324449528365e-06,0.418941894189419
8.26807884037312e-08,-1.36279756805508e-06,0.419041904190419
8.26551274001805e-08,-1.36235491778408e-06,0.419141914191419
8.26305357844057e-08,-1.36191654417389e-06,0.419241924192419
8.26048749292368e-08,-1.36148244752128e-06,0.419341934193419
8.25813524044743e-08,-1.36105369691726e-06,0.419441944194419
8.25567606403177e-08,-1.36062815373465e-06,0.41954195419542
8.25321690245429e-08,-1.36020688750963e-06,0.41964196419642
8.25086464997805e-08,-1.35979096733319e-06,0.41974197419742
8.24851241233999e-08,-1.35937825472655e-06,0.41984198419842
8.24616015986374e-08,-1.35896981892911e-06,0.41994199419942
8.24391483132692e-08,-1.35856565979248e-06,0.42004200420042
8.24156257885067e-08,-1.35816577761343e-06,0.42014201420142
8.23931725031385e-08,-1.35776910315256e-06,0.42024202420242
8.23707192177702e-08,-1.3573767053525e-06,0.42034203420342
8.23493351717961e-08,-1.35698858436164e-06,0.42044204420442
8.23268818864278e-08,-1.35660367108896e-06,0.420542054205421
8.23054978404537e-08,-1.35622303462548e-06,0.420642064206421
8.22841137944796e-08,-1.3558466748228e-06,0.420742074207421
8.22627297485055e-08,-1.35547352273832e-06,0.420842084208421
8.22413455541495e-08,-1.35510464746302e-06,0.420942094209421
8.22210307475696e-08,-1.35473897990591e-06,0.421042104210421
8.21996467015955e-08,-1.35437651977022e-06,0.421142114211421
8.21793317466337e-08,-1.3540183365921e-06,0.421242124212421
8.21590169400537e-08,-1.35366336098378e-06,0.421342134213421
8.21397712244861e-08,-1.35331266218466e-06,0.421442144214421
8.21194564179062e-08,-1.35296517095534e-06,0.421542154215422
8.21002107023386e-08,-1.35262088729582e-06,0.421642164216422
8.20809651351528e-08,-1.35227981135449e-06,0.421742174217422
8.20617194195852e-08,-1.35194194298295e-06,0.421842184218422
8.20424737040175e-08,-1.35160835142061e-06,0.421942194219422
8.20232281368318e-08,-1.35127796742807e-06,0.422042204220422
8.20050516606583e-08,-1.35095079115371e-06,0.422142214221422
8.19858059450907e-08,-1.35062682244915e-06,0.422242224222422
8.19676294689172e-08,-1.35030606131439e-06,0.422342234223422
8.19494529927438e-08,-1.34998743865843e-06,0.422442244224422
8.19312765165703e-08,-1.34967309266327e-06,0.422542254225423
8.1914169279791e-08,-1.34936195453468e-06,0.422642264226423
8.18959928036176e-08,-1.3490540238275e-06,0.422742274227423
8.18788855668383e-08,-1.34874930069013e-06,0.422842284228423
8.1861778330059e-08,-1.34844671603155e-06,0.422942294229423
8.18446710932797e-08,-1.34814733909115e-06,0.423042304230423
8.18275638565004e-08,-1.34785223881156e-06,0.423142314231423
8.18115257107335e-08,-1.34755820777137e-06,0.423242324232423
8.17944184739542e-08,-1.34726845368875e-06,0.423342334233423
8.17783804765691e-08,-1.34698083778816e-06,0.423442344234423
8.17623423308021e-08,-1.34669642960575e-06,0.423542354235424
8.1746304333417e-08,-1.34641522914152e-06,0.423642364236424
8.173026618765e-08,-1.34613616685931e-06,0.423742374237424
8.17142281902649e-08,-1.34586031229529e-06,0.423842384238424
8.16981901928798e-08,-1.34558766544946e-06,0.423942394239424
8.1683221286507e-08,-1.34531715693402e-06,0.424042404240424
8.16682523801342e-08,-1.345048786749e-06,0.424142414241424
8.16532836221432e-08,-1.34478469352155e-06,0.424242424242424
8.16383147157704e-08,-1.34452166938511e-06,0.424342434243424
8.16233459577794e-08,-1.34426185281848e-06,0.424442444244424
8.16083770514067e-08,-1.34400524397003e-06,0.424542454245425
8.15934081450339e-08,-1.34375077345198e-06,0.424642464246425
8.15795084780552e-08,-1.34349844141272e-06,0.424742474247425
8.15656089594584e-08,-1.34324824770387e-06,0.424842484248425
8.15517092924798e-08,-1.3430012617132e-06,0.424942494249425
8.1536740386107e-08,-1.34275748329233e-06,0.425042504250425
8.15239099585225e-08,-1.34251477396248e-06,0.425142514251425
8.15100102915439e-08,-1.3422752723508e-06,0.425242524252425
8.14961106245653e-08,-1.34203790921792e-06,0.425342534253425
8.14832801969808e-08,-1.34180268441544e-06,0.425442544254425
8.14693805300022e-08,-1.34157066718276e-06,0.425542554255426
8.14565501024177e-08,-1.34133971918948e-06,0.425642564256426
8.14437196748333e-08,-1.34111197876599e-06,0.425742574257426
8.14308892472488e-08,-1.3408863768213e-06,0.425842584258426
8.14180588196643e-08,-1.34066291320701e-06,0.425942594259426
8.14052283920799e-08,-1.34044158807151e-06,0.426042604260426
8.13923979644954e-08,-1.34022240126641e-06,0.426142614261426
8.13806366279233e-08,-1.3400064221795e-06,0.426242624262426
8.13678062003388e-08,-1.3397915121836e-06,0.426342634263426
8.13560450121485e-08,-1.33957874066649e-06,0.426442644264426
8.13442836755764e-08,-1.33936810747979e-06,0.426542654265427
8.1332522487386e-08,-1.33916068201127e-06,0.426642664266427
8.13207612991957e-08,-1.33895432563376e-06,0.426742674267427
8.13089999626236e-08,-1.33875010773504e-06,0.426842684268427
8.12972387744333e-08,-1.3385480283151e-06,0.426942694269427
8.1285477586243e-08,-1.33834808722558e-06,0.427042704270427
8.1274785489065e-08,-1.33815028446646e-06,0.427142714271427
8.12630243008747e-08,-1.33795355109511e-06,0.427242724272427
8.12523322036968e-08,-1.33776002514519e-06,0.427342734273427
8.12416401065188e-08,-1.33756756858304e-06,0.427442744274427
8.12298789183285e-08,-1.33737725020292e-06,0.427542754275428
8.12191868211505e-08,-1.33718907044996e-06,0.427642764276428
8.12084948723544e-08,-1.33700195978802e-06,0.427742774277428
8.11988720145706e-08,-1.33681805669588e-06,0.427842784278428
8.11881799173926e-08,-1.33663522284313e-06,0.427942794279428
8.11774879685964e-08,-1.33645452746918e-06,0.428042804280428
8.11678651108126e-08,-1.33627490118623e-06,0.428142814281428
8.11571730136347e-08,-1.33609741338207e-06,0.428242824282428
8.11475503042327e-08,-1.3359220640567e-06,0.428342834283428
8.11379274464489e-08,-1.33574885306174e-06,0.428442844284428
8.11272353492709e-08,-1.33557671130617e-06,0.428542854285429
8.11176124914871e-08,-1.33540563864161e-06,0.428642864286429
8.11079897820851e-08,-1.33523777369524e-06,0.428742874287429
8.10983669243013e-08,-1.33507097783988e-06,0.428842884288429
8.10898133059117e-08,-1.33490525137229e-06,0.428942894289429
8.10801904481279e-08,-1.33474166308673e-06,0.429042904290429
8.1070567590344e-08,-1.33457914418895e-06,0.429142914291429
8.10620139719544e-08,-1.33441876362157e-06,0.429242924292429
8.10523911141706e-08,-1.33426052153298e-06,0.429342934293429
8.1043837495781e-08,-1.3341033485354e-06,0.429442944294429
8.10352838773913e-08,-1.33394724477721e-06,0.42954295429543
8.10256610196075e-08,-1.33379327949782e-06,0.42964296429643
8.10171074012179e-08,-1.33364145254883e-06,0.42974297429743
8.10085537828282e-08,-1.33348962559984e-06,0.42984298429843
8.10000001644386e-08,-1.33334100636903e-06,0.42994299429943
8.09914465460489e-08,-1.33319238698985e-06,0.43004300430043
8.09828929276593e-08,-1.33304590608945e-06,0.43014301430143
8.0975408400282e-08,-1.33290156351945e-06,0.43024302430243
8.09668547818923e-08,-1.33275722109784e-06,0.43034303430343
8.09583011635027e-08,-1.33261501700664e-06,0.43044304430443
8.09508167845072e-08,-1.33247495124584e-06,0.430543054305431
8.09433324055117e-08,-1.33233488563342e-06,0.430643064306431
8.09347786387402e-08,-1.3321980275908e-06,0.430743074307431
8.09272942597448e-08,-1.33206116954819e-06,0.430843084308431
8.09198098807493e-08,-1.33192538059658e-06,0.430943094309431
8.09123255017538e-08,-1.33179173012377e-06,0.431043104310431
8.09037717349823e-08,-1.33165914889035e-06,0.431143114311431
8.08962873559868e-08,-1.33152870598733e-06,0.431243124312431
8.08898722163855e-08,-1.3313982632327e-06,0.431343134313431
8.08823876890082e-08,-1.33126995880847e-06,0.431443144314431
8.08749033100127e-08,-1.33114272347526e-06,0.431543154315432
8.08674189310172e-08,-1.33101655752982e-06,0.431643164316432
8.08610036430341e-08,-1.3308914606754e-06,0.431743174317432
8.08535192640386e-08,-1.33076850215138e-06,0.431843184318432
8.08460347366613e-08,-1.33064661301513e-06,0.431943194319432
8.083961959706e-08,-1.33052472373051e-06,0.432043204320432
8.08332043090768e-08,-1.33040497292467e-06,0.432143214321432
8.08257199300813e-08,-1.33028629135823e-06,0.432243224322432
8.08193046420982e-08,-1.33016974812219e-06,0.432343234323432
8.08128895024969e-08,-1.33005320488616e-06,0.432443244324432
8.08064742145137e-08,-1.32993773088951e-06,0.432543254325433
8.08000590749124e-08,-1.32982439537166e-06,0.432643264326433
8.07936437869293e-08,-1.32971105970542e-06,0.432743274327433
8.0787228647328e-08,-1.32959986251798e-06,0.432843284328433
8.07808133593448e-08,-1.32948866533053e-06,0.432943294329433
8.07743982197435e-08,-1.32937960662187e-06,0.433043304330433
8.07679829317603e-08,-1.32927161700422e-06,0.433143314331433
8.07615676437772e-08,-1.32916362753496e-06,0.433243324332433
8.075622174357e-08,-1.32905777624772e-06,0.433343334333433
8.07498064555869e-08,-1.32895192510886e-06,0.433443344334433
8.07433913159856e-08,-1.32884821244879e-06,0.433543354335434
8.07209380306173e-08,-1.32844833026974e-06,0.433643364336434
8.06813773600879e-08,-1.32775548614151e-06,0.433743374337434
8.0624709601161e-08,-1.32677288807904e-06,0.433843384338434
8.05520038448491e-08,-1.32550267396759e-06,0.433943394339434
8.04632599427701e-08,-1.32394805182212e-06,0.434043404340434
8.03574086555301e-08,-1.32211222906404e-06,0.434143414341434
8.02355195192867e-08,-1.31999734417213e-06,0.434243424342434
8.01157687134499e-08,-1.31790277423519e-06,0.434343434343434
7.99970869986253e-08,-1.31582958819584e-06,0.434443444344434
7.98794746715768e-08,-1.31377778635085e-06,0.434543454345435
7.97629314355406e-08,-1.31174629931243e-06,0.434643464346435
7.96474574388986e-08,-1.3097351270806e-06,0.434743474347435
7.95330526816507e-08,-1.30774320071272e-06,0.434843484348435
7.94197170154152e-08,-1.30577265824243e-06,0.434943494349435
7.93074507369556e-08,-1.30382029224831e-06,0.435043504350435
7.91973226405207e-08,-1.30188824120915e-06,0.435143514351435
7.90871946924677e-08,-1.29997543588556e-06,0.435243524352435
7.89781359838088e-08,-1.29808187612916e-06,0.435343534353435
7.88712156055564e-08,-1.29620756208832e-06,0.435443544354435
7.8764295227304e-08,-1.29435142437528e-06,0.435543554355436
7.86595131794581e-08,-1.29251346328679e-06,0.435643564356436
7.85547312799941e-08,-1.29069474776549e-06,0.435743574357436
7.84510184715423e-08,-1.28889420872036e-06,0.435843584358436
7.83323369050996e-08,-1.28681353830201e-06,0.435943594359436
7.81965481018777e-08,-1.28445701346803e-06,0.436043604360436
7.80457903922829e-08,-1.28182677240043e-06,0.436143614361436
7.78800637763153e-08,-1.27892495357801e-06,0.436243624362436
7.76972299235685e-08,-1.27575583380995e-06,0.436343634363436
7.75176036406223e-08,-1.27261772094566e-06,0.436443644364436
7.7339046745452e-08,-1.26951061498512e-06,0.436543654365437
7.71626280323065e-08,-1.26643451592834e-06,0.436643664366437
7.69883479463311e-08,-1.26338942377531e-06,0.436743674367437
7.68151368029862e-08,-1.26037533867443e-06,0.436843684368437
7.66440642868115e-08,-1.25739012185013e-06,0.436943694369437
7.64751301010433e-08,-1.25443591207798e-06,0.437043704370437
7.63072651546692e-08,-1.25151057073079e-06,0.437143714371437
7.61404692993075e-08,-1.24861516719635e-06,0.437243724372437
7.59768811621282e-08,-1.24574863208688e-06,0.437343734373437
7.5813293024949e-08,-1.24290989631137e-06,0.437443744374437
7.56529124575704e-08,-1.24010002896082e-06,0.437543754375438
7.54925318901918e-08,-1.23731903018363e-06,0.437643764376438
7.53353588926139e-08,-1.234564761501e-06,0.437743774377438
7.51781860434178e-08,-1.23183829200395e-06,0.437843784378438
7.50242206156405e-08,-1.22913962184085e-06,0.437943794379438
7.48702553362451e-08,-1.2264676819207e-06,0.438043804380438
7.47184283872562e-08,-1.22382247194673e-06,0.438143814381438
7.45687399170556e-08,-1.22120292282793e-06,0.438243824382438
7.44201205378673e-08,-1.21861010395207e-06,0.438343834383438
7.4272570546455e-08,-1.21604401502239e-06,0.438443844384438
7.41271587370674e-08,-1.21350251785687e-06,0.438543854385439
7.39828163154557e-08,-1.21098668154652e-06,0.438643864386439
7.38395429848564e-08,-1.20849650623973e-06,0.438743874387439
7.36984081330455e-08,-1.20603092240032e-06,0.438843884388439
7.35583423722468e-08,-1.20358993047345e-06,0.438943894389439
7.34193459992242e-08,-1.20117353001398e-06,0.439043904390439
7.32824878082262e-08,-1.19878065222765e-06,0.439143914391439
7.31466990050042e-08,-1.19641236605709e-06,0.439243924392439
7.30119792927946e-08,-1.19406760226291e-06,0.439343934393439
7.28783288199791e-08,-1.19174636114188e-06,0.439443944394439
7.27468168259519e-08,-1.18944757315784e-06,0.43954395439544
7.26163739229371e-08,-1.18717230769856e-06,0.43964396439644
7.24870002593164e-08,-1.18492056476404e-06,0.43974397439744
7.23597650744841e-08,-1.18269020587549e-06,0.43984398439844
7.22325298896518e-08,-1.18048336936333e-06,0.43994399439944
7.21074330352259e-08,-1.17829791704552e-06,0.44004400440044
7.19834054201942e-08,-1.17613384877368e-06,0.44014401440144
7.18604468961749e-08,-1.17399223378722e-06,0.44024402440244
7.17385577599315e-08,-1.17187093360733e-06,0.44034403440344
7.16188069540947e-08,-1.16977208671281e-06,0.44044404440444
7.14990561482578e-08,-1.16769355477325e-06,0.440544054405441
7.13814436728275e-08,-1.16563533764028e-06,0.440644064406441
7.12638313457789e-08,-1.16359850470166e-06,0.440744074407441
7.11483573491369e-08,-1.16158198642123e-06,0.440844084408441
7.10339524435072e-08,-1.15958578324416e-06,0.440944094409441
7.09206169256535e-08,-1.15760882563426e-06,0.441044104410441
7.08083504988121e-08,-1.15565218283095e-06,0.441144114411441
7.06971533113649e-08,-1.1537147857432e-06,0.441244124412441
7.05870253633119e-08,-1.15179770346204e-06,0.441344134413441
7.0477966654653e-08,-1.14989879765705e-06,0.441444144414441
7.03699770370064e-08,-1.14801913756762e-06,0.441544154415442
7.02641258981482e-08,-1.14615765395437e-06,0.441644164416442
7.01582746109081e-08,-1.14431541605669e-06,0.441744174417442
7.00534927114441e-08,-1.14249242372619e-06,0.441844184418442
6.99497799029923e-08,-1.14068653863247e-06,0.441944194419442
6.98471363339348e-08,-1.13889883016331e-06,0.442044204420442
6.97455620042714e-08,-1.13712929802193e-06,0.442144214421442
6.96450569140021e-08,-1.13537687311734e-06,0.442244224422442
6.95456209147452e-08,-1.13364262468892e-06,0.442344234423442
6.94472541548825e-08,-1.13192548364567e-06,0.442444244424442
6.93499566344139e-08,-1.13022544969081e-06,0.442544254425443
6.92537283533395e-08,-1.12854252312111e-06,0.442644264426443
6.91575000722651e-08,-1.12687670378819e-06,0.442744274427443
6.90634101215971e-08,-1.12522692245265e-06,0.442844284428443
6.89693201709292e-08,-1.12359424850228e-06,0.442944294429443
6.88762994596555e-08,-1.12197761240091e-06,0.443044304430443
6.87854170787882e-08,-1.12037701459369e-06,0.443144314431443
6.86945348463027e-08,-1.11879245463547e-06,0.443244324432443
6.86036524654355e-08,-1.11722393282302e-06,0.443344334433443
6.85149085633566e-08,-1.11567144900795e-06,0.443444344434443
6.84272339006718e-08,-1.11413393409926e-06,0.443544354435444
6.8339559237987e-08,-1.11261138809694e-06,0.443644364436444
6.82529536663146e-08,-1.111104880092e-06,0.443744374437444
6.81674173340363e-08,-1.10961334099344e-06,0.443844384438444
6.80829502411522e-08,-1.10813677065287e-06,0.443944394439444
6.79984831482681e-08,-1.10667409997927e-06,0.444044404440444
6.79161545341723e-08,-1.10522746745145e-06,0.444144414441444
6.78338259200765e-08,-1.10379366520282e-06,0.444244424442444
6.7752566396993e-08,-1.10237590109997e-06,0.444344434443444
6.76713068739096e-08,-1.1009709674247e-06,0.444444444444444
6.75921858296144e-08,-1.0995810026558e-06,0.444544454445445
6.75130647853193e-08,-1.09820386831448e-06,0.444644464446445
6.74350128320365e-08,-1.09684170287954e-06,0.444744474447445
6.73569610271356e-08,-1.0954923677238e-06,0.444844484448445
6.72810475526411e-08,-1.09415693238342e-06,0.444944494449445
6.72051340781466e-08,-1.09283432732225e-06,0.445044504450445
6.71302898430463e-08,-1.09152562207643e-06,0.445144514451445
6.7055445607946e-08,-1.09022974710982e-06,0.445244524452445
6.6981670463858e-08,-1.08894670271917e-06,0.445344534453445
6.6908964707546e-08,-1.08767648875611e-06,0.445444544454445
6.68373280422464e-08,-1.08641910522063e-06,0.445544554455446
6.67656913769467e-08,-1.08517455211274e-06,0.445644564456446
6.66951239510413e-08,-1.08394176019303e-06,0.445744574457446
6.66245565251358e-08,-1.0827217988493e-06,0.445844584458446
6.65561274296368e-08,-1.08151359869375e-06,0.445944594459446
6.64866292431255e-08,-1.08031822896579e-06,0.446044604460446
6.64192693870206e-08,-1.07913462042602e-06,0.446144614461446
6.63519095309158e-08,-1.07796170398342e-06,0.446244624462446
6.62856189142052e-08,-1.07680161796841e-06,0.446344634463446
6.62193282974945e-08,-1.07565329314159e-06,0.446444644464446
6.61541067717962e-08,-1.07451566041195e-06,0.446544654465447
6.60899546338738e-08,-1.07338978901888e-06,0.446644664466447
6.60258023475697e-08,-1.07227567866562e-06,0.446744674467447
6.59627194490415e-08,-1.07117226055792e-06,0.446844684468447
6.58996364021315e-08,-1.07007953439902e-06,0.446944694469447
6.58376225946156e-08,-1.0689985694283e-06,0.447044704470447
6.57766778781121e-08,-1.06792722731537e-06,0.447144714471447
6.57157333099905e-08,-1.06686764639063e-06,0.447244724472447
6.56547887418688e-08,-1.06581875756307e-06,0.447344734473447
6.55959825041536e-08,-1.06477949159329e-06,0.447444744474447
6.55371762664384e-08,-1.06375091772069e-06,0.447544754475448
6.54783701771051e-08,-1.06273303579689e-06,0.447644764476448
6.54206331787841e-08,-1.06172477673087e-06,0.447744774477448
6.5362896180463e-08,-1.06072720961364e-06,0.447844784478448
6.53062282731544e-08,-1.0597392653542e-06,0.447944794479448
6.52506297536217e-08,-1.05876094410093e-06,0.448044804480448
6.51950310857072e-08,-1.05779224555706e-06,0.448144814481448
6.51394325661745e-08,-1.05683423896198e-06,0.448244824482448
6.50859723770483e-08,-1.05588478613367e-06,0.448344834483448
6.50314429485279e-08,-1.05494495601477e-06,0.448444844484448
6.49779827594017e-08,-1.05401474890203e-06,0.448544854485449
6.49255918096697e-08,-1.0530941644987e-06,0.448644864486449
6.48732008599377e-08,-1.05218320295315e-06,0.448744874487449
6.48218790012179e-08,-1.05128079502598e-06,0.448844884488449
6.47705572908801e-08,-1.05038694071721e-06,0.448944894489449
6.47192354321604e-08,-1.04950270926622e-06,0.449044904490449
6.46689829612167e-08,-1.04862703143362e-06,0.449144914491449
6.46197995812853e-08,-1.04775990721941e-06,0.449244924492449
6.45706162013539e-08,-1.04690133662359e-06,0.449344934493449
6.45214328214226e-08,-1.04605131979455e-06,0.449444944494449
6.44733186808853e-08,-1.0452109256749e-06,0.44954495449545
6.44252045403481e-08,-1.04437801593425e-06,0.44964496449645
6.43781594908233e-08,-1.04355365996037e-06,0.44974497449745
6.43311145896802e-08,-1.0427367882171e-06,0.44984498449845
6.42851387795495e-08,-1.04192847024061e-06,0.44994499449945
6.42391629694188e-08,-1.0411287058825e-06,0.45004500450045
6.41931873076699e-08,-1.04033749514279e-06,0.45014501450145
6.41482807369334e-08,-1.03955269969106e-06,0.45024502450245
6.4104443405591e-08,-1.03877645785772e-06,0.45034503450345
6.40595368348544e-08,-1.03800876949438e-06,0.45044504450445
6.40167685945244e-08,-1.03724749656741e-06,0.450545054505451
6.3972931263182e-08,-1.03649477711045e-06,0.450645064506451
6.39301631712338e-08,-1.03574847294147e-06,0.450745074507451
6.38884641702979e-08,-1.03501072239088e-06,0.450845084508451
6.38456960783496e-08,-1.03427938712828e-06,0.450945094509451
6.38050663168079e-08,-1.03355660533568e-06,0.451045104510451
6.3763367315872e-08,-1.03284023883107e-06,0.451145114511451
6.37227377027121e-08,-1.03213135685383e-06,0.451245124512451
6.36831770321827e-08,-1.03142889001619e-06,0.451345134513451
6.36425474190228e-08,-1.03073390755755e-06,0.451445144514451
6.36029868968753e-08,-1.03004640962629e-06,0.451545154515452
6.356449546574e-08,-1.02936532683463e-06,0.451645164516452
6.35260041829866e-08,-1.02869065933095e-06,0.451745174517452
6.34875129002332e-08,-1.02802347620626e-06,0.451845184518452
6.3449021469098e-08,-1.02736270836956e-06,0.451945194519452
6.34115994257388e-08,-1.02670835567247e-06,0.452045204520452
6.33741772339977e-08,-1.02606041826335e-06,0.452145214521452
6.33378242816508e-08,-1.02541889599384e-06,0.452245224522452
6.33014713293039e-08,-1.0247837890123e-06,0.452345234523452
6.32651185253388e-08,-1.02415509731876e-06,0.452445244524452
6.32298348123861e-08,-1.02353282076481e-06,0.452545254525453
6.31945509510515e-08,-1.02291695935046e-06,0.452645264526453
6.31592672380988e-08,-1.02230751337248e-06,0.452745274527453
6.31250527645402e-08,-1.02170341314633e-06,0.452845284528453
6.30908382909816e-08,-1.02110572835654e-06,0.452945294529453
6.30566236690412e-08,-1.02051445870635e-06,0.453045304530453
6.30234784348768e-08,-1.01992853510475e-06,0.453145314531453
6.29892639613182e-08,-1.01934795740336e-06,0.453245324532453
6.29571878181661e-08,-1.01877379513833e-06,0.453345334533453
6.29240424356199e-08,-1.01820604786452e-06,0.453445344534453
6.28919664408496e-08,-1.01764364678768e-06,0.453545354535454
6.28598902976975e-08,-1.01708552252004e-06,0.453645364536454
6.28278141545454e-08,-1.01653488263139e-06,0.453745374537454
6.27968072507875e-08,-1.01598851940356e-06,0.453845384538454
6.27658003470296e-08,-1.0154475023727e-06,0.453945394539454
6.27347934432717e-08,-1.01491290048143e-06,0.454045404540454
6.27048557789079e-08,-1.01438257554775e-06,0.454145414541454
6.26749179661623e-08,-1.01385866575367e-06,0.454245424542454
6.26278730650193e-08,-1.01304179415878e-06,0.454345434543454
6.25647900181093e-08,-1.0119373066633e-06,0.454445444544454
6.248459973442e-08,-1.01054520341562e-06,0.454545454545455
6.23883714533456e-08,-1.00887083046431e-06,0.454645464546455
6.22761050265042e-08,-1.00691632613978e-06,0.454745474547455
6.2164907839057e-08,-1.00497999829143e-06,0.454845484548455
6.20547798910039e-08,-1.00306398524966e-06,0.454945494549455
6.19457210339632e-08,-1.00116721792346e-06,0.455045504550455
6.18377315646985e-08,-9.99288626925044e-07,0.455145514551455
6.17308111864461e-08,-9.97429281790581e-07,0.455245524552455
6.16249600475879e-08,-9.95589182223304e-07,0.455345534553455
6.1520177999742e-08,-9.93766189892806e-07,0.455445544554455
6.14175344306844e-08,-9.91962443277876e-07,0.455545554555456
6.13148908616269e-08,-9.90176873139119e-07,0.455645564556456
6.12133165319635e-08,-9.88408410237142e-07,0.455745574557456
6.11117422023001e-08,-9.86658123662956e-07,0.455845584558456
6.1012306351425e-08,-9.84924944473931e-07,0.455945594559456
6.09139395915622e-08,-9.83208872670068e-07,0.456045604560456
6.08166420710936e-08,-9.81510977193996e-07,0.456145614561456
6.07204136416374e-08,-9.79829119715309e-07,0.456245624562456
6.0624185360563e-08,-9.78164369621783e-07,0.456345634563456
6.05300954098951e-08,-9.76515657525643e-07,0.456445644564456
6.04360054592271e-08,-9.74884052666281e-07,0.456545654565457
6.03429847479534e-08,-9.73269555043699e-07,0.456645664566457
6.02510332760738e-08,-9.7167002632749e-07,0.456745674567457
6.01601508952065e-08,-9.70086535608666e-07,0.456845684568457
6.00703377537334e-08,-9.68520152275003e-07,0.456945694569457
5.99815938516545e-08,-9.66967668459937e-07,0.457045704570457
5.98928499495756e-08,-9.65432292030032e-07,0.457145714571457
5.98051752868908e-08,-9.63910815118724e-07,0.457245724572457
5.97196389546125e-08,-9.62405376353183e-07,0.457345734573457
5.96330335313219e-08,-9.60914906345632e-07,0.457445744574457
5.95485664384378e-08,-9.59439405244455e-07,0.457545754575458
5.94651685849478e-08,-9.5797887304965e-07,0.457645764576458
5.9381770583076e-08,-9.56532240521824e-07,0.457745774577458
5.92994419689802e-08,-9.55100576751989e-07,0.457845784578458
5.92181824458968e-08,-9.53683881740145e-07,0.457945794579458
5.91379921622075e-08,-9.52280017304267e-07,0.458045804580458
5.90578018785182e-08,-9.50891121774762e-07,0.458145814581458
5.89786808342231e-08,-9.49515056672841e-07,0.458245824582458
5.89006290293221e-08,-9.48153960328911e-07,0.458345834583458
5.88225770760393e-08,-9.46805694412566e-07,0.458445844584458
5.87466636015448e-08,-9.454713281632e-07,0.458545854585459
5.86707501270504e-08,-9.44150861729194e-07,0.458645864586459
5.85948366525559e-08,-9.42842156334996e-07,0.458745874587459
5.85210616568498e-08,-9.41547350607777e-07,0.458845884588459
5.84472866611436e-08,-9.40265375456524e-07,0.458945894589459
5.83745807564498e-08,-9.38996230732856e-07,0.459045904590459
5.8301874851756e-08,-9.3773991628839e-07,0.459145914591459
5.82313074258505e-08,-9.36496432419891e-07,0.459245924592459
5.81596707605509e-08,-9.35264709739582e-07,0.459345934593459
5.80901725740395e-08,-9.34045817486858e-07,0.459445944594459
5.80206743875282e-08,-9.32838686570705e-07,0.45954595459546
5.79522452920292e-08,-9.31644386082137e-07,0.45964596459646
5.78838161965303e-08,-9.30460777542366e-07,0.45974597459746
5.78164564888072e-08,-9.2928999957856e-07,0.45984598459846
5.77501658720966e-08,-9.28130982654563e-07,0.45994599459946
5.76838751070041e-08,-9.26982657976126e-07,0.46004600460046
5.76186537296876e-08,-9.25847163576891e-07,0.46014601460146
5.75545015917653e-08,-9.24722361274835e-07,0.46024602460246
5.74903493054611e-08,-9.23608251069956e-07,0.46034603460346
5.74272662585511e-08,-9.22505902053268e-07,0.46044604460446
5.73641832116411e-08,-9.21414245133758e-07,0.460546054605461
5.73021694041253e-08,-9.20333280163043e-07,0.460646064606461
5.72412248360036e-08,-9.19264076528901e-07,0.460746074607461
5.71802802678819e-08,-9.18204495604161e-07,0.460846084608461
5.71193356997602e-08,-9.17156676015993e-07,0.460946094609461
5.7060529462045e-08,-9.16118479285609e-07,0.461046104610461
5.70006539849357e-08,-9.15090974504021e-07,0.461146114611461
5.69429169866147e-08,-9.14073092580217e-07,0.461246124612461
5.68851799882937e-08,-9.13065902605209e-07,0.461346134613461
5.68274429899726e-08,-9.12069404875761e-07,0.461446144614461
5.67707752310458e-08,-9.11082529855714e-07,0.461546154615462
5.67151765631313e-08,-9.10105277693452e-07,0.461646164616462
5.66595780435986e-08,-9.09137648240591e-07,0.461746174617462
5.66039793756841e-08,-9.08179641793897e-07,0.461846184618462
5.65494500955455e-08,-9.07231258056604e-07,0.461946194619462
5.64959899064193e-08,-9.06292497325476e-07,0.462046204620462
5.64425297172931e-08,-9.05363359303751e-07,0.462146214621462
5.63890695281669e-08,-9.04442774900416e-07,0.462246224622462
5.63366785784349e-08,-9.03532882594258e-07,0.462346234623462
5.62853567197152e-08,-9.02630474667096e-07,0.462446244624462
5.62340350093773e-08,-9.01737689597717e-07,0.462546254625463
5.61837823900518e-08,-9.00854527237741e-07,0.462646264626463
5.61335297707263e-08,-8.99978849405142e-07,0.462746274627463
5.60832772997826e-08,-8.99112794430327e-07,0.462846284628463
5.60340939198512e-08,-8.98255293073901e-07,0.462946294629463
5.59849105399198e-08,-8.97406345335865e-07,0.463046304630463
5.59367963993826e-08,-8.96565951216219e-07,0.463146314631463
5.58886821104636e-08,-8.95734110863344e-07,0.463246324632463
5.58416372093205e-08,-8.94909754741083e-07,0.463346334633463
5.57945923081775e-08,-8.94093952385593e-07,0.463446344634463
5.57486164980468e-08,-8.93286703500111e-07,0.463546354635464
5.57026406879161e-08,-8.92488008381401e-07,0.463646364636464
5.56577341171795e-08,-8.91696797641686e-07,0.463746374637464
5.56117584554306e-08,-8.90913071280966e-07,0.463846384638464
5.55679211240882e-08,-8.90137898687018e-07,0.463946394639464
5.5524083644364e-08,-8.89370210472066e-07,0.464046404640464
5.54802463130216e-08,-8.88610006636109e-07,0.464146414641464
5.54364089816792e-08,-8.87857287179147e-07,0.464246424642464
5.5393640889731e-08,-8.87112052249563e-07,0.464346434643464
5.53519418887951e-08,-8.86374301698974e-07,0.464446444644464
5.53091737968469e-08,-8.85644035527381e-07,0.464546454645465
5.52685440353052e-08,-8.84921253883165e-07,0.464646464646465
5.52268450343693e-08,-8.84205956617944e-07,0.464746474647465
5.51862154212094e-08,-8.83497074492325e-07,0.464846484648465
5.51455856596677e-08,-8.82795676894083e-07,0.464946494649465
5.51060251375201e-08,-8.82101763674837e-07,0.465046504650465
5.50664644669907e-08,-8.81414265743574e-07,0.465146514651465
5.50279731842373e-08,-8.80733182951912e-07,0.465246524652465
5.49884126620897e-08,-8.80059584687627e-07,0.465346534653465
5.49509904703487e-08,-8.79392401562944e-07,0.465446544654465
5.49124991875953e-08,-8.78732702817256e-07,0.465546554655466
5.4875077144236e-08,-8.78078350268539e-07,0.465646564656466
5.4837654952495e-08,-8.77431481950436e-07,0.465746574657466
5.48013020001481e-08,-8.76791028920316e-07,0.465846584658466
5.47649490478012e-08,-8.76155921938785e-07,0.465946594659466
5.47285960954543e-08,-8.75528299336249e-07,0.466046604660466
5.46933123825015e-08,-8.74907092021696e-07,0.466146614661466
5.46569595785364e-08,-8.74291230755733e-07,0.466246624662466
5.4622744956596e-08,-8.7368178462937e-07,0.466346634663466
5.45874612436433e-08,-8.73078753790991e-07,0.466446644664466
5.45532467700847e-08,-8.72481068852819e-07,0.466546654665467
5.45190322965261e-08,-8.71889799202631e-07,0.466646664666467
5.44858869139799e-08,-8.71304944840425e-07,0.466746674667467
5.44527416798155e-08,-8.70725436378427e-07,0.466846684668467
5.44195962972692e-08,-8.70151273965017e-07,0.466946694669467
5.43875201541171e-08,-8.69583526839591e-07,0.467046704670467
5.43543749199527e-08,-8.69021125762753e-07,0.467146714671467
5.43222987768006e-08,-8.68465139825517e-07,0.467246724672467
5.42912918730427e-08,-8.67913430697476e-07,0.467346734673467
5.42602849692848e-08,-8.67368136857418e-07,0.467446744674467
5.42282088261327e-08,-8.66828188917567e-07,0.467546754675468
5.41982711617689e-08,-8.66293587026305e-07,0.467646764676468
5.4167264258011e-08,-8.65764331183632e-07,0.467746774677468
5.41373265936473e-08,-8.65239352298536e-07,0.467846784678468
5.41073887809017e-08,-8.64720788404659e-07,0.467946794679468
5.40785203559321e-08,-8.64207570707753e-07,0.468046804680468
5.40485826915683e-08,-8.6369862967166e-07,0.468146814681468
5.40197141182169e-08,-8.63195034832538e-07,0.468246824682468
5.39919147842597e-08,-8.62696785893623e-07,0.468346834683468
5.39630463592901e-08,-8.62203883003297e-07,0.468446844684468
5.39352470253328e-08,-8.61715256922165e-07,0.468546854685469
5.39074476913755e-08,-8.61231976741241e-07,0.468646864686469
5.38796485058001e-08,-8.60752973517894e-07,0.468746874687469
5.3852918411237e-08,-8.60279316343135e-07,0.468846884688469
5.38251190772797e-08,-8.5980993582919e-07,0.468946894689469
5.37983889827166e-08,-8.59344832272821e-07,0.469046904690469
5.37727281275477e-08,-8.58885074616659e-07,0.469146914691469
5.37459980329846e-08,-8.58429593918074e-07,0.469246924692469
5.37203370294339e-08,-8.57979459119697e-07,0.469346934693469
5.36946761742649e-08,-8.57533601278896e-07,0.469446944694469
5.3669015319096e-08,-8.57090950859513e-07,0.46954695469547
5.36444235549394e-08,-8.56653646637102e-07,0.46964696469647
5.36198319391646e-08,-8.56220619075503e-07,0.46974697469747
5.35952403233898e-08,-8.55791868323099e-07,0.46984698469847
5.35706485592332e-08,-8.55368463767666e-07,0.46994699469947
5.35460569434585e-08,-8.54948266633652e-07,0.47004700470047
5.3522534418696e-08,-8.54532346457215e-07,0.47014701470147
5.34990118939336e-08,-8.54120703089972e-07,0.47024702470247
5.34754893691712e-08,-8.53712267144148e-07,0.47034703470347
5.34519669927905e-08,-8.53309177395296e-07,0.47044704470447
5.34295137074223e-08,-8.52909295216243e-07,0.470547054705471
5.34059911826598e-08,-8.52513689846386e-07,0.470647064706471
5.33835378972916e-08,-8.52122361285723e-07,0.470747074707471
5.33621538513174e-08,-8.51735309534255e-07,0.470847084708471
5.33397005659492e-08,-8.5135146550097e-07,0.470947094709471
5.33183165199751e-08,-8.50970828889103e-07,0.471047104710471
5.32958632346068e-08,-8.50594469234814e-07,0.471147114711471
5.32744791886327e-08,-8.50222386389719e-07,0.471247124712471
5.32541642336709e-08,-8.49853511114424e-07,0.471347134713471
5.32327801876968e-08,-8.49488912648325e-07,0.471447144714471
5.32124653811168e-08,-8.49127521752026e-07,0.471547154715472
5.31910811867609e-08,-8.48770407664922e-07,0.471647164716472
5.31707663801809e-08,-8.48415432056606e-07,0.471747174717472
5.3150451573601e-08,-8.48064733257485e-07,0.471847184718472
5.31312058580334e-08,-8.47718311267559e-07,0.471947194719472
5.31108910514534e-08,-8.47374027756421e-07,0.472047204720472
5.30916453358858e-08,-8.47034020906096e-07,0.472147214721472
5.30723996203182e-08,-8.46697221773954e-07,0.472247224722472
5.30531540531324e-08,-8.46363630211612e-07,0.472347234723472
5.30339083375648e-08,-8.46034315458466e-07,0.472447244724472
5.30157318613913e-08,-8.45707139184107e-07,0.472547254725473
5.29964861458237e-08,-8.45384239570562e-07,0.472647264726473
5.29783096696503e-08,-8.45063478584186e-07,0.472747274727473
5.29601331934768e-08,-8.44746994258624e-07,0.472847284728473
5.29419568656852e-08,-8.4443264841185e-07,0.472947294729473
5.29248494805241e-08,-8.44121510134877e-07,0.473047304730473
5.29066730043506e-08,-8.43814648667098e-07,0.473147314731473
5.28895657675713e-08,-8.43509925529726e-07,0.473247324732473
5.28713892913979e-08,-8.43208410110536e-07,0.473347334733473
5.28542820546186e-08,-8.42910102261147e-07,0.473447344734473
5.28382440572335e-08,-8.42613932890547e-07,0.473547354735474
5.28211368204542e-08,-8.42320971089747e-07,0.473647364736474
5.28040295836749e-08,-8.42032286098142e-07,0.473747374737474
5.27879914379079e-08,-8.41744670197549e-07,0.473847384738474
5.27719534405228e-08,-8.41461331254533e-07,0.473947394739474
5.27559152947559e-08,-8.41180130641924e-07,0.474047404740474
5.27398772973707e-08,-8.40902137747496e-07,0.474147414741474
5.27238392999856e-08,-8.40626283183476e-07,0.474247424742474
5.27078011542186e-08,-8.40353636189256e-07,0.474347434743474
5.26928323962277e-08,-8.40084196913218e-07,0.474447444744474
5.26767942504607e-08,-8.39816895967587e-07,0.474547454745475
5.26618254924698e-08,-8.39551733500745e-07,0.474647464746475
5.26297493493177e-08,-8.38992539993708e-07,0.474747474747475
5.25805659693863e-08,-8.38142523016278e-07,0.474847484748475
5.25153445920698e-08,-8.37002751807848e-07,0.474947494749475
5.24330158295922e-08,-8.35578572565391e-07,0.475047504750475
5.23517563065087e-08,-8.34167223750517e-07,0.475147514751475
5.22715660228194e-08,-8.32770843693635e-07,0.475247524752475
5.21924449785243e-08,-8.31388363303731e-07,0.475347534753475
5.21133239342292e-08,-8.30018713341412e-07,0.475447544754475
5.20352721293282e-08,-8.28664032285465e-07,0.475547554755476
5.19582894154396e-08,-8.27322181657103e-07,0.475647564756476
5.18813067015509e-08,-8.2599423069572e-07,0.475747574757476
5.18064624664506e-08,-8.24679110161921e-07,0.475847584758476
5.17316182313503e-08,-8.23376820055707e-07,0.475947594759476
5.165677399625e-08,-8.22088429616471e-07,0.476047604760476
5.15829988521621e-08,-8.20812869604819e-07,0.476147614761476
5.15102930958501e-08,-8.19549070781358e-07,0.476247624762476
5.14386564305504e-08,-8.18299171624876e-07,0.476347634763476
5.13680890046449e-08,-8.17061033804966e-07,0.476447644764476
5.12975215787395e-08,-8.1583572641264e-07,0.476547654765477
5.12269540044521e-08,-8.14622180208504e-07,0.476647664766477
5.1158525057335e-08,-8.13420395192559e-07,0.476747674767477
5.1090095961836e-08,-8.1223144075258e-07,0.476847684768477
5.10216670147188e-08,-8.11054247500791e-07,0.476947694769477
5.09553763980082e-08,-8.09888815437193e-07,0.477047704770477
5.08880165419033e-08,-8.08734075470773e-07,0.477147714771477
5.0822795016205e-08,-8.07592165931937e-07,0.477247724772477
5.07575736388885e-08,-8.06460948341897e-07,0.477347734773477
5.06934215009662e-08,-8.0534149208843e-07,0.477447744774477
5.0629269214662e-08,-8.0423272793214e-07,0.477547754775478
5.0566186167752e-08,-8.03135724815659e-07,0.477647764776478
5.05041723602362e-08,-8.02049413944737e-07,0.477747774777478
5.04421585527203e-08,-8.00973795022612e-07,0.477847784778478
5.03801447452045e-08,-7.99908868049283e-07,0.477947794779478
5.03202692680952e-08,-7.98854633321514e-07,0.478047804780478
5.02603939393676e-08,-7.97811090542541e-07,0.478147814781478
5.02005184622583e-08,-7.96778239712364e-07,0.478247824782478
5.01417123729249e-08,-7.95756080979365e-07,0.478347834783478
5.00829061352098e-08,-7.94743545104149e-07,0.478447844784478
5.00080619001095e-08,-7.93443393328342e-07,0.478547854785479
4.99171795192422e-08,-7.91859902757899e-07,0.478647864786479
4.98102591409898e-08,-7.89994142335453e-07,0.478747874787479
4.96862315259581e-08,-7.87849319630804e-07,0.478847884788479
4.95472350045537e-08,-7.8542971174991e-07,0.478947894789479
4.93922004857641e-08,-7.82735318396008e-07,0.479047904790479
4.92221972089835e-08,-7.79771485766069e-07,0.479147914791479
4.90361556380542e-08,-7.76539282951104e-07,0.479247924792479
4.88351454575157e-08,-7.73041917669297e-07,0.479347934793479
4.86180969828284e-08,-7.69281528251054e-07,0.479447944794479
4.83871489895443e-08,-7.65260253175162e-07,0.47954795479548
4.81412322382693e-08,-7.60982369250818e-07,0.47964796479648
4.78803465806215e-08,-7.56448945569033e-07,0.47974797479748
4.76226683443925e-08,-7.51960428457985e-07,0.47984798479848
4.73671287353336e-08,-7.47516817917673e-07,0.47994799479948
4.71137274566813e-08,-7.43118113948098e-07,0.48004800480048
4.68635337478296e-08,-7.38763247309865e-07,0.48014801480148
4.66154785177662e-08,-7.34452218002974e-07,0.48024802480248
4.63706308575035e-08,-7.30183956788032e-07,0.48034803480348
4.6126852436635e-08,-7.2595846381342e-07,0.48044804480448
4.58862815855671e-08,-7.21775738930756e-07,0.480548054805481
4.56489184526817e-08,-7.17633643809633e-07,0.480648064806481
4.54126244108087e-08,-7.13534316928841e-07,0.480748074807481
4.51795379387363e-08,-7.09474550421815e-07,0.480848084808481
4.49485899454522e-08,-7.05456483064106e-07,0.480948094809481
4.47197804309565e-08,-7.01477976080163e-07,0.481048104810481
4.44931092468672e-08,-6.97540098857762e-07,0.481148114811481
4.42685763931845e-08,-6.93640712918114e-07,0.481248124812481
4.40472512576842e-08,-6.89780887648995e-07,0.481348134813481
4.38269953615781e-08,-6.8595955366263e-07,0.481448144814481
4.36099468868909e-08,-6.82175641719624e-07,0.481548154815482
4.33939677999796e-08,-6.78430221207754e-07,0.481648164816482
4.3181196282869e-08,-6.74722222739242e-07,0.481748174817482
4.29694940051525e-08,-6.71051646462472e-07,0.481848184818482
4.27609991488549e-08,-6.67417423138048e-07,0.481948194819482
4.25535736803333e-08,-6.63819552765972e-07,0.482048204820482
4.23493557816123e-08,-6.60258035197861e-07,0.482148214821482
4.21462071222855e-08,-6.56731801491084e-07,0.482248224822482
4.19462660327593e-08,-6.53240851348878e-07,0.482348234823482
4.17473941826273e-08,-6.49785185068006e-07,0.482448244824482
4.15506606629019e-08,-6.46362664021299e-07,0.482548254825483
4.13560656219647e-08,-6.42975426687545e-07,0.482648264826483
4.11625396720399e-08,-6.39622403975731e-07,0.482748274827483
4.09722214402975e-08,-6.36302526498082e-07,0.482848284828483
4.07829724479493e-08,-6.33015794254597e-07,0.482948294829483
4.05958617860077e-08,-6.2976220754204e-07,0.483048304830483
4.04108894544725e-08,-6.26540696675871e-07,0.483148314831483
4.02269865107133e-08,-6.23351262101237e-07,0.483248324832483
4.00452218973606e-08,-6.20194972760767e-07,0.483348334833483
3.98655956144144e-08,-6.17068621233042e-07,0.483448344834483
3.96881078102565e-08,-6.13974345700088e-07,0.483548354835484
3.95116892454928e-08,-6.10911077070891e-07,0.483648364836484
3.93374090111356e-08,-6.07878815493835e-07,0.483748374837484
3.91652672555667e-08,-6.0487649143276e-07,0.483848384838484
3.89941945910101e-08,-6.01904105184431e-07,0.483948394839484
3.88241911658477e-08,-5.98960587509453e-07,0.484048404840484
3.86573954588678e-08,-5.96048076589852e-07,0.484148414841484
3.84916688429003e-08,-5.93163365004207e-07,0.484248424842484
3.83270114663269e-08,-5.90308591231308e-07,0.484348434843484
3.81644925685418e-08,-5.87481616643985e-07,0.484448444844484
3.80041120011632e-08,-5.84683510481631e-07,0.484548454845485
3.78448006731788e-08,-5.81912134562222e-07,0.484648464846485
3.76865584362067e-08,-5.79169627067783e-07,0.484748474847485
3.75304546780229e-08,-5.76453849667907e-07,0.484848484848485
3.73754201592333e-08,-5.73765871601988e-07,0.484948494849485
3.72054168824528e-08,-5.70807385020638e-07,0.485048504850485
3.70204445509176e-08,-5.67580528254262e-07,0.485148514851485
3.68194342219973e-08,-5.6408743978165e-07,0.485248524852485
3.6603455135086e-08,-5.60332396411995e-07,0.485348534853485
3.63725071418019e-08,-5.56316467384693e-07,0.485448544854485
3.61265902421451e-08,-5.52043929360556e-07,0.485548554855486
3.58667738238914e-08,-5.47514782487966e-07,0.485648564856486
3.55919884992649e-08,-5.42733303576117e-07,0.485748574857486
3.5319341505045e-08,-5.37999938804806e-07,0.485848584858486
3.50499022290075e-08,-5.33314688322414e-07,0.485948594859486
3.47836705227707e-08,-5.28675413353389e-07,0.486048604860486
3.45195771469404e-08,-5.24082114342877e-07,0.486148614861486
3.42576222498984e-08,-5.19534790994113e-07,0.486248624862486
3.39988749226571e-08,-5.1503344345548e-07,0.486348634863486
3.37433353135982e-08,-5.10577002487584e-07,0.486448644864486
3.34888647955517e-08,-5.06165468090424e-07,0.486548654865487
3.32386710867e-08,-5.01797771024607e-07,0.486648664866487
3.29895466172425e-08,-4.97473911290132e-07,0.486748674867487
3.27436298659675e-08,-4.93192819647605e-07,0.486848684868487
3.24998512967171e-08,-4.88954496245409e-07,0.486948694869487
3.22582113546369e-08,-4.8475894093516e-07,0.487048704870487
3.20197789823574e-08,-4.80605084477466e-07,0.487148714871487
3.17834849404843e-08,-4.76492927169089e-07,0.487248724872487
3.15493292290178e-08,-4.72422468713266e-07,0.487348734873487
3.13173121447213e-08,-4.68391570779591e-07,0.487448744874487
3.10885024818438e-08,-4.6440237169847e-07,0.487548754875488
3.08436548215811e-08,-4.6015442543849e-07,0.487648764876488
3.05849074943397e-08,-4.5565093956945e-07,0.487748774877488
3.03122606485016e-08,-4.50894052273377e-07,0.487848784878488
3.00235756568965e-08,-4.45886971416834e-07,0.487948794879488
2.9722060237707e-08,-4.40631835181845e-07,0.488048804880488
2.94055759121446e-08,-4.35131851434976e-07,0.488148814881488
2.90751919196037e-08,-4.29388089118856e-07,0.488248824882488
2.87319774994782e-08,-4.23402686860656e-07,0.488348834883488
2.83737943213618e-08,-4.1717992146957e-07,0.488448844884488
2.80198879524402e-08,-4.11019169737619e-07,0.488548854885489
2.76691890049375e-08,-4.04919362722171e-07,0.488648864886489
2.73227670150114e-08,-3.98881569365857e-07,0.488748874887489
2.69795527432677e-08,-3.92903651486653e-07,0.488848884888489
2.6639545892943e-08,-3.86985609084558e-07,0.488948894889489
2.63027467608007e-08,-3.81126372771796e-07,0.489048904890489
2.5969155198459e-08,-3.75325942845131e-07,0.489148914891489
2.5638771205918e-08,-3.69584319007799e-07,0.489248924892489
2.53126641709537e-08,-3.63899362929395e-07,0.489348934893489
2.49886954663959e-08,-3.58271074609917e-07,0.489448944894489
2.46690035710329e-08,-3.52699454197748e-07,0.48954895489549
2.43514500060764e-08,-3.47183432305112e-07,0.48964896489649
2.40381733986965e-08,-3.41721939840996e-07,0.48974897489749
2.37270351217232e-08,-3.36316046044794e-07,0.48984898489849
2.34201736539446e-08,-3.30963612289337e-07,0.48994899489949
2.31154505165726e-08,-3.25664638871388e-07,0.49004900490049
2.2813935097383e-08,-3.20419125494183e-07,0.49014901490149
2.25156272479941e-08,-3.15226003215092e-07,0.49024902490249
2.22205271167877e-08,-3.10084202646339e-07,0.49034903490349
2.19275653159878e-08,-3.04994793027318e-07,0.49044904490449
2.16378110849886e-08,-2.99955636027623e-07,0.490549054905491
2.135126442379e-08,-2.94966731498871e-07,0.490649064906491
2.10679254807739e-08,-2.90028079737827e-07,0.490749074907491
2.07867248681643e-08,-2.85138611208332e-07,0.490849084908491
2.05087319737372e-08,-2.80298326058768e-07,0.490949094909491
2.02328774097165e-08,-2.75506155198124e-07,0.491049104910491
1.99602304154966e-08,-2.70762098329635e-07,0.491149114911491
1.96907911394591e-08,-2.66065086510671e-07,0.491249124912491
1.94234901938281e-08,-2.61415119592849e-07,0.491349134913491
1.91583277269855e-08,-2.56812197724553e-07,0.491449144914491
1.88974419209558e-08,-2.52255251666388e-07,0.491549154915492
1.86376255027022e-08,-2.47743212030577e-07,0.491649164916492
1.83810166542492e-08,-2.43277148204897e-07,0.491749174917492
1.81265461362027e-08,-2.38854921710559e-07,0.491849184918492
1.78752831879568e-08,-2.34477601786958e-07,0.491949194919492
1.76261587184993e-08,-2.30144119194699e-07,0.492049204920492
1.73802419672243e-08,-2.2585340484277e-07,0.492149214921492
1.71353943069616e-08,-2.21605458434408e-07,0.492249224922492
1.68937542164995e-08,-2.17400280414758e-07,0.492349234923492
1.66542526048258e-08,-2.13236801247661e-07,0.492449244924492
1.64008513261735e-08,-2.08817782323124e-07,0.492549254925493
1.61324812895301e-08,-2.04144293028922e-07,0.492649264926493
1.58491421981322e-08,-1.99220610025869e-07,0.492749274927493
1.55519035881375e-08,-1.94046733313964e-07,0.492849284928493
1.52407653111641e-08,-1.88626939702402e-07,0.492949294929493
1.49317655129791e-08,-1.83261675667742e-07,0.493049304930493
1.46270423756071e-08,-1.77949871673827e-07,0.493149314931493
1.43244577170233e-08,-1.72690458778025e-07,0.493249324932493
1.40250807766221e-08,-1.67484505922968e-07,0.493349334933493
1.37289112576397e-08,-1.6232987492663e-07,0.493449344934493
1.34359494568398e-08,-1.57227634880025e-07,0.493549354935494
1.31451261348282e-08,-1.52175647452745e-07,0.493649364936494
1.28585794736296e-08,-1.47174981735803e-07,0.493749374937494
1.25741712912194e-08,-1.42223499398792e-07,0.493849384938494
1.22919015875974e-08,-1.37322269681107e-07,0.493949394939494
1.20128394537761e-08,-1.32469154103959e-07,0.494049404940494
1.17369848897555e-08,-1.27665221906743e-07,0.494149414941494
1.14632686561414e-08,-1.22909403850063e-07,0.494249424942494
1.11927601407098e-08,-1.18201700082303e-07,0.494349434943494
1.09254591950788e-08,-1.13539971976292e-07,0.494449444944494
1.06602967282362e-08,-1.08925288771423e-07,0.494549454945495
1.03972725918e-08,-1.04356581376685e-07,0.494649464946495
1.01374561735463e-08,-9.98338497920785e-08,0.494749474947495
9.87977808569917e-09,-9.53560247782081e-08,0.494849484948495
9.62530756765266e-09,-9.09231061866924e-08,0.494949494949495
9.37297552839448e-09,-8.6534025074901e-08,0.495049504950495
9.12385105893696e-09,-8.21898503854642e-08,0.495149514951495
8.87686491988594e-09,-7.78884439363575e-08,0.495249524952495
8.63201725962324e-09,-7.36298057275809e-08,0.495349534953495
8.38930807814886e-09,-6.94150047017648e-08,0.495449544954495
8.14980646647515e-09,-6.52408334374904e-08,0.495549554955496
7.91244318520794e-09,-6.11094304135461e-08,0.495649564956496
7.67721838272904e-09,-5.70186570027617e-08,0.495749574957496
7.44413205903847e-09,-5.2969582741295e-08,0.495849584958496
7.21425315676674e-09,-4.8960068853594e-08,0.495949594959496
6.985443642271e-09,-4.49911847274348e-08,0.496049604960496
6.75984169757591e-09,-4.10618611234232e-08,0.496149614961496
6.53637808328733e-09,-3.71720980415591e-08,0.496249624962496
6.31505294778706e-09,-3.33208263908302e-08,0.496349634963496
6.0958661426933e-09,-2.95091152622489e-08,0.496449644964496
5.87881781638786e-09,-2.57337569376327e-08,0.496549654965497
5.66390782048892e-09,-2.19979592835458e-08,0.496649664966497
5.45220554277246e-09,-1.82985144334241e-08,0.496749674967497
5.24157235606835e-09,-1.46354226840311e-08,0.496849684968497
5.03307764815255e-09,-1.10097529779973e-08,0.496949694969497
4.82672141902508e-09,-7.42043607592858e-09,0.497049704970497
4.62250352030411e-09,-3.8674722745886e-09,0.497149714971497
4.42042395198964e-09,-3.4872294680721e-10,0.497249724972497
4.22048286246349e-09,3.1336735770091e-09,0.497349734973497
4.0216110123315e-09,6.58185547888501e-09,0.497449744974497
3.82594673200017e-09,9.99475366780817e-09,0.497549754975498
3.63135169106301e-09,1.33745064741851e-08,0.497649764976498
3.43889498053234e-09,1.67200449553853e-08,0.497749774977498
3.24857674879e-09,2.00324379056574e-08,0.497849784978498
3.06039684745416e-09,2.3311685621765e-08,0.497949794979498
2.87435542490664e-09,2.65577881037083e-08,0.498049804980498
2.68938324175328e-09,2.97707452031053e-08,0.498149814981498
2.50654938900642e-09,3.29526953987444e-08,0.498249824982498
2.32585386666606e-09,3.61025694512314e-08,0.498349834983498
2.14622773210169e-09,3.92214365999605e-08,0.498449844984498
1.96873992794381e-09,4.23082277539194e-08,0.498549854985499
1.79339045419244e-09,4.53640118557384e-08,0.498649864986499
1.61911021983523e-09,4.83898582931938e-08,0.498749874987499
1.44696846426634e-09,5.13857670662854e-08,0.498849884988499
1.27696503910395e-09,5.4350668935619e-08,0.498949894989499
1.10803085333572e-09,5.72867022316013e-08,0.499049904990499
9.4123514635581e-10,6.01927978632197e-08,0.499149914991499
7.75508530388242e-10,6.30710943092628e-08,0.499249924992499
6.11920393208997e-10,6.59194529425602e-08,0.499349934993499
4.49401495423912e-10,6.87389430025063e-08,0.499449944994499
2.89020928045328e-10,7.1531703116271e-08,0.4995499549955
1.30778691073246e-10,7.42955946566844e-08,0.4996499649965
-2.63941581228558e-11,7.70316868631405e-08,0.4997499749975
-1.82497916306617e-10,7.97410489750335e-08,0.4998499849985
-3.36463344083876e-10,8.2422611901351e-08,0.4999499949995
-4.89359384085155e-10,8.50774447331055e-08,0.5000500050005
-6.40117093679932e-10,8.77066165613092e-08,0.5001500150015
-7.89805712262369e-10,9.03090582949498e-08,0.5002500250025
-9.37355703674664e-10,9.28847700824091e-08,0.5003500350035
-1.08490584346878e-09,9.54358901057118e-08,0.5004500450045
-1.22924841346223e-09,9.79602800344515e-08,0.500550055005501
-1.37359083507387e-09,1.00460078199034e-07,0.500650065006501
-1.515794926279e-09,1.02935284747843e-07,0.500750075007501
-1.65586068707763e-09,1.05384830441482e-07,0.500850085008501
-1.79592629949444e-09,1.07810853610359e-07,0.500950095009501
-1.93385358150475e-09,1.10211215924067e-07,0.501050105010501
-2.0707116241209e-09,1.12589124952407e-07,0.501150115011501
-2.20543133633054e-09,1.1494244221659e-07,0.501250125012501
-2.33908180914603e-09,1.17272237104392e-07,0.501350135013501
-2.47166304256736e-09,1.19578509467432e-07,0.501450145014501
-2.60317518497634e-09,1.21862328545104e-07,0.501550155015502
-2.73361793960935e-09,1.24122625098013e-07,0.501650165016502
-2.86192236383585e-09,1.2636153775333e-07,0.501750175017502
-2.98915769705001e-09,1.28576927735503e-07,0.501850185018502
-3.11532364248819e-09,1.30770933671702e-07,0.501950195019502
-3.24042049691403e-09,1.32942486470914e-07,0.502050205020502
-3.36337887255155e-09,1.35091585836376e-07,0.502150215021502
-3.48526815717673e-09,1.37220370395258e-07,0.502250225022502
-3.60715744180191e-09,1.39327770908166e-07,0.502350235023502
-3.72690824763877e-09,1.414137873751e-07,0.502450245024502
-3.84558981408146e-09,1.43478419647678e-07,0.502550255025503
-3.96320214113e-09,1.4552380635307e-07,0.502650265026503
-4.0797453771662e-09,1.47547808864107e-07,0.502750275027503
-4.19415013441407e-09,1.49551496568563e-07,0.502850285028503
-4.30855504004376e-09,1.51534869466439e-07,0.502950295029503
-4.42082131850332e-09,1.53498996648748e-07,0.503050305030503
-4.53308774534469e-09,1.55443878115489e-07,0.503150315031503
-4.64321569339774e-09,1.5736844477565e-07,0.503250325032503
-4.75334378983261e-09,1.59273765868626e-07,0.503350335033503
-4.86133325909734e-09,1.61160910337046e-07,0.503450345034503
-4.96932287674389e-09,1.6302880923828e-07,0.503550355035504
-5.07517401560212e-09,1.64877462423947e-07,0.503650365036504
-5.17995606344801e-09,1.6670793913344e-07,0.503750375037504
-5.28473796291207e-09,1.6852023936676e-07,0.503850385038504
-5.38738153196964e-09,1.70314363123906e-07,0.503950395039504
-5.49002510102721e-09,1.72090310553261e-07,0.504050405040504
-5.59053019129645e-09,1.73849150597455e-07,0.504150415041504
-5.69103542994752e-09,1.75589814165475e-07,0.504250425042504
-5.78940218981026e-09,1.77313370496716e-07,0.504350435043504
-5.88776880129118e-09,1.79019819591177e-07,0.504450445044504
-5.98506632175977e-09,1.80708092209465e-07,0.504550455045505
-6.08129475121601e-09,1.82381396069763e-07,0.504650465046505
-6.17645379289627e-09,1.84036523305504e-07,0.504750475047505
-6.27054374356419e-09,1.85675612692243e-07,0.504850485048505
-6.36356445483795e-09,1.87297594693821e-07,0.504950495049505
-6.45551607509937e-09,1.88904607789025e-07,0.505050505050505
-6.54746754697897e-09,1.90494513647451e-07,0.505150515051505
-6.63834977946441e-09,1.92069450747885e-07,0.505250525052505
-6.72709382992517e-09,1.93627280463158e-07,0.505350535053505
-6.8158377320041e-09,1.95171210659835e-07,0.505450545054505
-6.90351239468888e-09,1.9669803347135e-07,0.505550555055506
-6.99118705737366e-09,1.98210956764269e-07,0.505650565056506
-7.07672338965193e-09,1.9970784191142e-07,0.505750575057506
-7.16225972193021e-09,2.01189758300581e-07,0.505850585058506
-7.24672681481432e-09,2.02657774874381e-07,0.505950595059506
-7.33012466830428e-09,2.04110822690191e-07,0.506050605060506
-7.41245328240007e-09,2.05548901748009e-07,0.506150615061506
-7.49478204487768e-09,2.06972011751072e-07,0.506250625062506
-7.57497232856697e-09,2.08382291474933e-07,0.506350635063506
-7.65516261225627e-09,2.09777602292422e-07,0.506450645064506
-7.73535289594556e-09,2.11159013442931e-07,0.506550655065507
-7.81340470084653e-09,2.12526525074844e-07,0.506650665066507
-7.89145665412932e-09,2.13881206130791e-07,0.506750675067507
-7.96843921963613e-09,2.15221987519758e-07,0.506850685068507
-8.0443526941306e-09,2.16548869241748e-07,0.506950695069507
-8.12026616862507e-09,2.17862920684534e-07,0.507050705070507
-8.19511040372538e-09,2.1916307231196e-07,0.507150715071507
-8.26888554781334e-09,2.20450393511802e-07,0.507250725072507
-8.34266054351949e-09,2.21725953523453e-07,0.507350735073507
-8.41429720881914e-09,2.22987614016508e-07,0.507450745074507
-8.48700296513112e-09,2.24237513024609e-07,0.507550755075508
-8.55757053941843e-09,2.25474581753507e-07,0.507650765076508
-8.62813796532391e-09,2.26698819906438e-07,0.507750775077508
-8.69763615183524e-09,2.27911297019561e-07,0.507850785078508
-8.76713433834656e-09,2.29110943556718e-07,0.507950795079508
-8.83449419445139e-09,2.30299897996697e-07,0.508050805080508
-8.90292328995037e-09,2.31476022009092e-07,0.508150815081508
-8.96921390666104e-09,2.32640384833296e-07,0.508250825082508
-9.0355045233717e-09,2.3379298646931e-07,0.508350835083508
-9.10179514008236e-09,2.34934896008146e-07,0.508450845084508
-9.16594742638652e-09,2.36065044358791e-07,0.508550855085509
-9.23009956430886e-09,2.37183431372865e-07,0.508650865086509
-9.29425185061303e-09,2.38291126438142e-07,0.508750875087509
-9.35733489752303e-09,2.39387060166847e-07,0.508850885088509
-9.41934870503887e-09,2.4047337118615e-07,0.508950895089509
-9.48136251255471e-09,2.41547920868881e-07,0.509050905090509
-9.54230708067638e-09,2.42611778602816e-07,0.509150915091509
-9.60325164879807e-09,2.43664944239573e-07,0.509250925092509
-9.6631271259074e-09,2.44707417779152e-07,0.509350935093509
-9.72193336362258e-09,2.45739199369935e-07,0.509450945094509
-9.78073945295594e-09,2.46761358102934e-07,0.50955095509551
-9.83954569067112e-09,2.47772824738755e-07,0.50965096509651
-9.89728268899214e-09,2.48774668665174e-07,0.50975097509751
-9.95395044791899e-09,2.49766889733809e-07,0.50985098509851
-1.00106183552277e-08,2.50748418705267e-07,0.50995099509951
-1.00662168747604e-08,2.5172032481894e-07,0.51005100510051
-1.01218155426749e-08,2.52681538983817e-07,0.51015101510151
-1.01763448228134e-08,2.53634199381923e-07,0.51025102510251
-1.02298050119396e-08,2.54577237070627e-07,0.51035103510351
-1.028433444046e-08,2.55510651901547e-07,0.51045104510451
-1.0336725390192e-08,2.56435513114078e-07,0.510551055105511
-1.0389116339924e-08,2.57350751468824e-07,0.510651065106511
-1.04415074380379e-08,2.58256366965787e-07,0.510751075107511
-1.04928291483758e-08,2.5915342884436e-07,0.510851085108511
-1.05441510070955e-08,2.60040868013532e-07,0.510951095109511
-1.05944034780392e-08,2.60919753415931e-07,0.511051105110511
-1.06446560973647e-08,2.61790085199941e-07,0.511151115111511
-1.06938394772961e-08,2.62650794126168e-07,0.511251125112511
-1.07430228572274e-08,2.63504018673398e-07,0.511351135113511
-1.07922062371588e-08,2.6434868960224e-07,0.511451145114511
-1.0840320377696e-08,2.65183737673297e-07,0.511551155115512
-1.08873652788391e-08,2.66011301365359e-07,0.511651165116512
-1.09344103283639e-08,2.66831380678425e-07,0.511751175117512
-1.0981455229507e-08,2.67641836985326e-07,0.511851185118512
-1.10274310396377e-08,2.68444809061613e-07,0.511951195119512
-1.10723376103743e-08,2.69239227371129e-07,0.512051205120512
-1.11183132721231e-08,2.70027230392661e-07,0.512151215121512
-1.11632198428597e-08,2.70805610704792e-07,0.512251225122512
-1.12070571742021e-08,2.71577575877321e-07,0.512351235123512
-1.12508946539263e-08,2.72340987283078e-07,0.512451245124512
-1.12947319852687e-08,2.73096914309841e-07,0.512551255125513
-1.13375000772169e-08,2.73845356809225e-07,0.512651265126513
-1.13802681691651e-08,2.74586315077997e-07,0.512751275127513
-1.1421967170101e-08,2.75319788819391e-07,0.512851285128513
-1.14636661710369e-08,2.76045778033407e-07,0.512951295129513
-1.1505365023591e-08,2.76764282868428e-07,0.513051305130513
-1.15459947851327e-08,2.77476372563848e-07,0.513151315131513
-1.15866245466744e-08,2.78180977880273e-07,0.513251325132513
-1.16272543082162e-08,2.7887809866932e-07,0.513351335133513
-1.16668148303637e-08,2.79568804170384e-07,0.513451345134513
-1.17053061131171e-08,2.80252025440834e-07,0.513551355135514
-1.17448666352647e-08,2.80928831274919e-07,0.513651365136514
-1.17833580663999e-08,2.81599222117785e-07,0.513751375137514
-1.18207801097592e-08,2.82262128284891e-07,0.513851385138514
-1.18592715408944e-08,2.82919688551791e-07,0.513951395139514
-1.18966935842536e-08,2.83569764439695e-07,0.514051405140514
-1.19330465366005e-08,2.84213425039616e-07,0.514151415141514
-1.19704687283416e-08,2.84850670499935e-07,0.514251425142514
-1.20057524412943e-08,2.85481500672272e-07,0.514351435143514
-1.20421053936412e-08,2.86105915556625e-07,0.514451445144514
-1.2077389106594e-08,2.86723915301377e-07,0.514551455145515
-1.21126728195467e-08,2.87335499906527e-07,0.514651465146515
-1.21479565324995e-08,2.87941738314707e-07,0.514751475147515
-1.21821710060581e-08,2.88541561583285e-07,0.514851485148515
-1.22163854796166e-08,2.89136038951657e-07,0.514951495149515
-1.22495308621629e-08,2.89724100883663e-07,0.515051505150515
-1.22837453357215e-08,2.90305747676068e-07,0.515151515151515
-1.23168907182677e-08,2.90882048568266e-07,0.515251525152515
-1.2348966713038e-08,2.91453003263493e-07,0.515351535153515
-1.23821120955842e-08,2.92017542819119e-07,0.515451545154515
-1.24141882387363e-08,2.92576736326155e-07,0.515551555155516
-1.24462643818884e-08,2.93130583932985e-07,0.515651565156516
-1.24772712856463e-08,2.93678016251831e-07,0.515751575157516
-1.25082781894042e-08,2.94221171613101e-07,0.515851585158516
-1.25392850931621e-08,2.9475791183477e-07,0.515951595159516
-1.257029199692e-08,2.95289306156231e-07,0.516051605160516
-1.26002296612838e-08,2.95816423520115e-07,0.516151615161516
-1.26301673256476e-08,2.96337125744399e-07,0.516251625162516
-1.26601049900113e-08,2.96853551159487e-07,0.516351635163516
-1.26889735633627e-08,2.97363561286593e-07,0.516451645164516
-1.27178419883323e-08,2.97869294604503e-07,0.516551655165517
-1.27467105616838e-08,2.98370751261601e-07,0.516651665166517
-1.27755789866534e-08,2.98865792482333e-07,0.516751675167517
-1.28033783206106e-08,2.99356557042253e-07,0.516851685168517
-1.28311776545679e-08,2.99841975405202e-07,0.516951695169517
-1.28589769885251e-08,3.00323117107337e-07,0.517051705170517
-1.28867761741006e-08,3.00798912760884e-07,0.517151715171517
-1.29135062686637e-08,3.01270431605236e-07,0.517251725172517
-1.29402363632268e-08,3.01737673640393e-07,0.517351735173517
-1.29669664577899e-08,3.02199569626961e-07,0.517451745174517
-1.2993696552353e-08,3.02657188804335e-07,0.517551755175518
-1.30193575559037e-08,3.03109461933119e-07,0.517651765176518
-1.30450184110726e-08,3.03557458252708e-07,0.517751775177518
-1.30706792662416e-08,3.04001177911485e-07,0.517851785178518
-1.30963401214105e-08,3.04440620612685e-07,0.517951795179518
-1.31209318855671e-08,3.0487578650469e-07,0.518051805180518
-1.31455235013419e-08,3.053066755875e-07,0.518151815181518
-1.31701152654985e-08,3.05732218621721e-07,0.518251825182518
-1.31947068812733e-08,3.06154554086142e-07,0.518351835183518
-1.32182294060357e-08,3.06572612741368e-07,0.518451845184518
-1.32417519307981e-08,3.06986394587399e-07,0.518551855185519
-1.32652743071788e-08,3.07395899624235e-07,0.518651865186519
-1.33059040687205e-08,3.08098366461871e-07,0.518751875187519
-1.33465338302622e-08,3.08793348772129e-07,0.518851885188519
-1.33860943524098e-08,3.09481915942787e-07,0.518951895189519
-1.34245856351632e-08,3.10164067973843e-07,0.519051905190519
-1.34641463056926e-08,3.10838735477522e-07,0.519151915191519
-1.3502637588446e-08,3.11506987841599e-07,0.519251925192519
-1.35400596318052e-08,3.12168824917693e-07,0.519351935193519
-1.35785510629404e-08,3.1282317746641e-07,0.519451945194519
-1.36159731062997e-08,3.1347218411492e-07,0.51955195519552
-1.36523260586466e-08,3.14113706384434e-07,0.51965196519652
-1.36886790109935e-08,3.14748813365966e-07,0.51975197519752
-1.37250319633404e-08,3.15378574298908e-07,0.51985198519852
-1.37613849156873e-08,3.16000850852855e-07,0.51995199519952
-1.379666862864e-08,3.16617781506594e-07,0.52005200520052
-1.38319523415928e-08,3.17228296723969e-07,0.52015201520152
-1.38672360545455e-08,3.17832396801742e-07,0.52025202520252
-1.39014505281041e-08,3.18430081739914e-07,0.52035203520352
-1.39356650016627e-08,3.19022420481115e-07,0.52045204520452
-1.39688103842089e-08,3.19609413322109e-07,0.520552055205521
-1.40030248577675e-08,3.20188921784108e-07,0.520652065206521
-1.40351010009196e-08,3.20764153288529e-07,0.520752075207521
-1.40682463834658e-08,3.2133296965335e-07,0.520852085208521
-1.41003223782361e-08,3.21896440117963e-07,0.520952095209521
-1.41334677607823e-08,3.22453495146212e-07,0.521052105210521
-1.41644746645403e-08,3.23006273513647e-07,0.521152115211521
-1.41965508076923e-08,3.23552636593099e-07,0.521252125212521
-1.42275577114503e-08,3.24093653623963e-07,0.521352135213521
-1.42585646152082e-08,3.24629324754619e-07,0.521452145214521
-1.42885022795719e-08,3.25159649688304e-07,0.521552155215522
-1.43195091833299e-08,3.25684628721782e-07,0.521652165216522
-1.43494468476936e-08,3.26204261706671e-07,0.521752175217522
-1.4378315421045e-08,3.26718548791353e-07,0.521852185218522
-1.44082530854088e-08,3.27227489679065e-07,0.521952195219522
-1.44371216587602e-08,3.27732153905963e-07,0.522052205220522
-1.44659900837298e-08,3.2823147193589e-07,0.522152215221522
-1.44937894176871e-08,3.2872544406561e-07,0.522252225222522
-1.45226578426567e-08,3.29215139386136e-07,0.522352235223522
-1.45504571766139e-08,3.29699488658072e-07,0.522452245224522
-1.45782565105712e-08,3.3017849188142e-07,0.522552255225523
-1.46049866051343e-08,3.30653218295572e-07,0.522652265226523
-1.46327859390915e-08,3.3112366790053e-07,0.522752275227523
-1.46595160336546e-08,3.31588771605281e-07,0.522852285228523
-1.46851768888236e-08,3.32049598352455e-07,0.522952295229523
-1.47119069833867e-08,3.32506148290434e-07,0.523052305230523
-1.47375678385556e-08,3.32957352328206e-07,0.523152315231523
-1.47632286937245e-08,3.33404279408401e-07,0.523252325232523
-1.47888895488935e-08,3.33846929827783e-07,0.523352335233523
-1.48145505524442e-08,3.34284234050195e-07,0.523452345234523
-1.4839142168219e-08,3.34718330702806e-07,0.523552355235524
-1.48637339323756e-08,3.35148150694604e-07,0.523652365236524
-1.48883255481504e-08,3.35572624489431e-07,0.523752375237524
-1.4912917312307e-08,3.35993890714457e-07,0.523852385238524
-1.49364396886876e-08,3.36410880278671e-07,0.523952395239524
-1.49610314528442e-08,3.36822523645913e-07,0.524052405240524
-1.49845538292248e-08,3.37230959443355e-07,0.524152415241524
-1.50070071145931e-08,3.37635118431602e-07,0.524252425242524
-1.50305296393555e-08,3.38036069850049e-07,0.524352435243524
-1.50529829247238e-08,3.38431675219906e-07,0.524452445244525
-1.50754362100921e-08,3.38824073019963e-07,0.524552455245525
-1.50978894954603e-08,3.39212193862443e-07,0.524652465246525
-1.51203427808286e-08,3.39597107283504e-07,0.524752475247525
-1.51417268268027e-08,3.39977743746989e-07,0.524852485248525
-1.5164180112171e-08,3.40354103401279e-07,0.524952495249525
-1.51855641581451e-08,3.40727255485768e-07,0.525052505250525
-1.52069482041192e-08,3.41096130761063e-07,0.525152515251525
-1.5227263159081e-08,3.41461798466556e-07,0.525252525252525
-1.52486472050551e-08,3.41824258453868e-07,0.525352535253525
-1.52689620116351e-08,3.42182441780366e-07,0.525452545254525
-1.52892769665968e-08,3.42537417388681e-07,0.525552555255526
-1.53095917731768e-08,3.42888116187802e-07,0.525652565256526
-1.53299067281386e-08,3.43235607417123e-07,0.525752575257526
-1.53502215347185e-08,3.4357989092826e-07,0.525852585258526
-1.53694672502861e-08,3.43920967017979e-07,0.525952595259526
-1.53887128174719e-08,3.44257766150122e-07,0.526052605260526
-1.54079585330395e-08,3.44592426951858e-07,0.526152615261526
-1.54272042486071e-08,3.44922810796017e-07,0.526252625262526
-1.54464498157929e-08,3.45249987218757e-07,0.526352635263526
-1.54646262919664e-08,3.45573955923315e-07,0.526452645264526
-1.54828027681398e-08,3.45894717058072e-07,0.526552655265527
-1.55009792443133e-08,3.46212270474647e-07,0.526652665266527
-1.55191557204867e-08,3.46526616321421e-07,0.526752675267527
-1.55373321966602e-08,3.46838823837788e-07,0.526852685268527
-1.55555086728337e-08,3.47146754544961e-07,0.526952695269527
-1.55726159096129e-08,3.47451477533951e-07,0.527052705270527
-1.55897231463922e-08,3.47754062192535e-07,0.527152715271527
-1.56068303831715e-08,3.48052370041924e-07,0.527252725272527
-1.56239377683326e-08,3.48348539412524e-07,0.527352735273527
-1.56410450051119e-08,3.48641501213324e-07,0.527452745274527
-1.56581522418912e-08,3.48932324683718e-07,0.527552755275528
-1.56741902392763e-08,3.49218871196534e-07,0.527652765276528
-1.56912974760556e-08,3.49503279378945e-07,0.527752775277528
-1.57073356218226e-08,3.49784479991554e-07,0.527852785278528
-1.57233736192077e-08,3.50063542125376e-07,0.527952795279528
-1.57394117649747e-08,3.50339396689396e-07,0.528052805280528
-1.57543805229656e-08,3.5061311292301e-07,0.528152815281528
-1.57704186687326e-08,3.50883621438442e-07,0.528252825282528
-1.57853874267236e-08,3.51150922384073e-07,0.528352835283528
-1.58014255724905e-08,3.51416084850916e-07,0.528452845284528
-1.58163943304815e-08,3.51678039747958e-07,0.528552855285529
-1.58313632368543e-08,3.51937856314593e-07,0.528652865286529
-1.58463319948452e-08,3.5219553440244e-07,0.528752875287529
-1.58602316618239e-08,3.52450004772105e-07,0.528852885288529
-1.58752005681967e-08,3.52702336959745e-07,0.528952895289529
-1.58891002351753e-08,3.52951461429202e-07,0.529052905290529
-1.59040689931663e-08,3.53198447419872e-07,0.529152915291529
-1.59179686601449e-08,3.53443295080134e-07,0.529252925292529
-1.59318683271235e-08,3.53684935170596e-07,0.529352935293529
-1.59457679941021e-08,3.53925505873282e-07,0.529452945294529
-1.59596676610808e-08,3.54161799915155e-07,0.52955295529553
-1.59724980886652e-08,3.54397024717634e-07,0.52965296529653
-1.59863977556439e-08,3.54630111189707e-07,0.52975297529753
-1.59992281832283e-08,3.54859989943597e-07,0.52985298529853
-1.60120586108128e-08,3.5508773036708e-07,0.52995299529953
-1.60259582777914e-08,3.55313332311775e-07,0.53005300530053
-1.60387887053759e-08,3.55536795926064e-07,0.53015301530153
-1.60516191329604e-08,3.55758121061564e-07,0.53025302530253
-1.60633804695325e-08,3.55977307866658e-07,0.53035303530353
-1.6076210897117e-08,3.56194356192963e-07,0.53045304530453
-1.60890413247014e-08,3.56408196949468e-07,0.530553055305531
-1.61008025128917e-08,3.56620968466579e-07,0.530653065306531
-1.61125638494639e-08,3.56831601504901e-07,0.530753075307531
-1.61253942770483e-08,3.57040096361198e-07,0.530853085308531
-1.61371554652386e-08,3.57245383350932e-07,0.530953095309531
-1.6148916653429e-08,3.57449601249653e-07,0.531053105310531
-1.61606779900011e-08,3.57651680817967e-07,0.531153115311531
-1.61713699387972e-08,3.57851621907493e-07,0.531253125312531
-1.61831312753694e-08,3.58050493757625e-07,0.531353135313531
-1.61948924635597e-08,3.58246158037957e-07,0.531453145314531
-1.62055845607376e-08,3.58440753078894e-07,0.531553155315532
-1.62162765095338e-08,3.5863214055003e-07,0.531653165316532
-1.62280378461059e-08,3.58822458781773e-07,0.531753175317532
-1.62387297949021e-08,3.59010638683109e-07,0.531853185318532
-1.624942189208e-08,3.5919774934505e-07,0.531953195319532
-1.62601138408762e-08,3.59381652437191e-07,0.532053205320532
-1.62708059380541e-08,3.59564486141556e-07,0.532153215321532
-1.62804287958379e-08,3.59745181663897e-07,0.532253225322532
-1.62911207446341e-08,3.59924807798461e-07,0.532353235323532
-1.63018128418121e-08,3.60102295602619e-07,0.532453245324532
-1.63114356995959e-08,3.6027764507637e-07,0.532553255325533
-1.63210585573797e-08,3.60450856071333e-07,0.532653265326533
-1.63317505061758e-08,3.60622997826902e-07,0.532753275327533
-1.63413733639596e-08,3.60794070491459e-07,0.532853285328533
-1.63509962217434e-08,3.60961935437833e-07,0.532953295329533
-1.63606190795272e-08,3.61129800384207e-07,0.533053305330533
-1.6370241937311e-08,3.6129445776078e-07,0.533153315331533
-1.6379864646713e-08,3.6145804589796e-07,0.533253325332533
-1.63884182651027e-08,3.61620564944126e-07,0.533353335333533
-1.63980411228865e-08,3.61780945511505e-07,0.533453345334533
-1.64076639806703e-08,3.61939187600095e-07,0.533553355335534
-1.64162175990599e-08,3.62096360597673e-07,0.533653365336534
-1.64247712174496e-08,3.62252464355857e-07,0.533753375337534
-1.64343940752334e-08,3.62406429635252e-07,0.533853385338534
-1.6442947693623e-08,3.62558256584241e-07,0.533953395339534
-1.64515013120127e-08,3.62709014293836e-07,0.534053405340534
-1.64600549304023e-08,3.62858702764037e-07,0.534153415341534
-1.6468608548792e-08,3.63007322143225e-07,0.534253425342534
-1.64771623155634e-08,3.63153803043625e-07,0.534353435343534
-1.64857159339531e-08,3.63298145465237e-07,0.534453445344534
-1.64942695523427e-08,3.6344248803523e-07,0.534553455345535
-1.65017539313382e-08,3.63584692126435e-07,0.534653465346535
-1.65103075497278e-08,3.63724757738852e-07,0.534753475347535
-1.65177919287233e-08,3.63863754260256e-07,0.534853485348535
-1.6526345547113e-08,3.64001681542267e-07,0.534953495349535
-1.65338300744903e-08,3.64138539584883e-07,0.535053505350535
-1.65413144534858e-08,3.64274328536487e-07,0.535153515351535
-1.65498680718754e-08,3.64407979009302e-07,0.535253525352535
-1.65573524508709e-08,3.64540560242724e-07,0.535353535353535
-1.65648369782482e-08,3.64671002997357e-07,0.535453545354535
-1.65723213572437e-08,3.64801445900371e-07,0.535553555355536
-1.65798057362392e-08,3.64929750324598e-07,0.535653565356536
-1.65862210242223e-08,3.65056985657812e-07,0.535753575357536
-1.65937054032178e-08,3.6518315160325e-07,0.535853585358536
-1.66011899305951e-08,3.65307179218282e-07,0.535953595359536
-1.66086743095906e-08,3.65431206833314e-07,0.536053605360536
-1.66150894491919e-08,3.65553096117939e-07,0.536153615361536
-1.66225739765692e-08,3.6567391616317e-07,0.536253625362536
-1.66289891161705e-08,3.65793666969007e-07,0.536353635363536
-1.66364736435478e-08,3.65912348535449e-07,0.536453645364536
-1.66428887831492e-08,3.6602996101088e-07,0.536553655365537
-1.66493040711323e-08,3.66146504098534e-07,0.536653665366537
-1.66557192107336e-08,3.66261978095176e-07,0.536753675367537
-1.66632037381109e-08,3.66375313761412e-07,0.536853685368537
-1.66696188777123e-08,3.66488649279265e-07,0.536953695369537
-1.66760341656954e-08,3.66599846466713e-07,0.537053705370537
-1.66824493052967e-08,3.6671104365416e-07,0.537153715371537
-1.66877953538857e-08,3.668201025112e-07,0.537253725372537
-1.66942106418689e-08,3.66928091980465e-07,0.537353735373537
-1.67006257814702e-08,3.67036081598112e-07,0.537453745374537
-1.67070410694533e-08,3.6714193273697e-07,0.537553755375538
-1.67123871180423e-08,3.67246714784816e-07,0.537653765376538
-1.67188022576436e-08,3.6735149668428e-07,0.537753775377538
-1.67252175456268e-08,3.67454140253338e-07,0.537853785378538
-1.67305635942158e-08,3.67555714583001e-07,0.537953795379538
-1.67369787338171e-08,3.67657288912664e-07,0.538053805380538
-1.67423247824061e-08,3.67756724911921e-07,0.538153815381538
-1.67476708309951e-08,3.67856160911178e-07,0.538253825382538
-1.67540859705964e-08,3.67954527671041e-07,0.538353835383538
-1.67594320191854e-08,3.68050755952115e-07,0.538453845384538
-1.67647780677744e-08,3.6814698423319e-07,0.538553855385539
-1.67701241163633e-08,3.68242143423252e-07,0.538653865386539
-1.67754700165705e-08,3.6833623337392e-07,0.538753875387539
-1.67808160651595e-08,3.68429254085193e-07,0.538853885388539
-1.67861621137485e-08,3.68522274796467e-07,0.538953895389539
-1.67915081623374e-08,3.68613157028953e-07,0.539053905390539
-1.67968542109264e-08,3.6870403940982e-07,0.539153915391539
-1.68022001111336e-08,3.68792783311899e-07,0.539253925392539
-1.68075461597226e-08,3.68881527213978e-07,0.539353935393539
-1.68118229689174e-08,3.68969201876663e-07,0.53945394539454
-1.68171690175064e-08,3.69055807448335e-07,0.53955395539554
-1.68225150660954e-08,3.69142412871626e-07,0.53965396539654
-1.68438991120695e-08,3.69525187813899e-07,0.53975397539754
-1.68663523974378e-08,3.69903685946977e-07,0.53985398539854
-1.68877364434119e-08,3.7027790727086e-07,0.53995399539954
-1.6909120489386e-08,3.70648920876561e-07,0.54005400540054
-1.69305046837419e-08,3.71016726912461e-07,0.54015401540154
-1.69508194903219e-08,3.71380256287549e-07,0.54025402540254
-1.6972203536296e-08,3.71739508705059e-07,0.54035403540354
-1.69925184912578e-08,3.72096622643781e-07,0.54045404540454
-1.70128332978377e-08,3.72449459921691e-07,0.540554055405541
-1.70331481044177e-08,3.72798020390405e-07,0.540654065406541
-1.70534630593794e-08,3.73144442380331e-07,0.540754075407541
-1.70727087749471e-08,3.73486587561062e-07,0.540854085408541
-1.70919543421328e-08,3.73825525023611e-07,0.540954095409541
-1.71122692970946e-08,3.74161255064741e-07,0.541054105410541
-1.71304457732681e-08,3.74493777387689e-07,0.541154115411541
-1.71496913404539e-08,3.74822022901441e-07,0.541254125412541
-1.71689370560215e-08,3.75148130084787e-07,0.541354135413541
-1.71871135321949e-08,3.75469960310557e-07,0.541454145414541
-1.72052900083684e-08,3.7578965220592e-07,0.541554155415542
-1.72245355755542e-08,3.76105067292088e-07,0.541654165416542
-1.72416428123335e-08,3.7641834404785e-07,0.541754175417542
-1.72598192885069e-08,3.76727343846035e-07,0.541854185418542
-1.72779957646804e-08,3.77034205313813e-07,0.541954195419542
-1.72951030014597e-08,3.77337859211791e-07,0.542054205420542
-1.73122103866208e-08,3.77638305391587e-07,0.542154215421542
-1.73293176234001e-08,3.77935544149963e-07,0.542254225422542
-1.73464248601794e-08,3.78229575041775e-07,0.542354235423542
-1.73635320969586e-08,3.78521467751563e-07,0.542454245424542
-1.73806393337379e-08,3.78810152743168e-07,0.542554255425543
-1.73966774795049e-08,3.79095630164973e-07,0.542654265426543
-1.741271547689e-08,3.79377899868594e-07,0.542754275427543
-1.74287534742751e-08,3.7965803124181e-07,0.542854285428543
-1.74447916200421e-08,3.79936024136237e-07,0.542954295429543
-1.74608296174272e-08,3.80209740369851e-07,0.543054305430543
-1.74768677631942e-08,3.80481318124677e-07,0.543154315431543
-1.74918365211851e-08,3.80750757400714e-07,0.543254325432543
-1.75078746669521e-08,3.81016989106951e-07,0.543354335433543
-1.75228434249431e-08,3.81281082482782e-07,0.543454345434543
-1.75378123313159e-08,3.81541968140429e-07,0.543554355435544
-1.75527810893068e-08,3.81799646228277e-07,0.543654365436544
-1.75677499956796e-08,3.8205625507673e-07,0.543754375437544
-1.75816496626582e-08,3.8230858726437e-07,0.543854385438544
-1.7596618569031e-08,3.82559850064234e-07,0.543954395439544
-1.76105180876278e-08,3.82807905294297e-07,0.544054405440544
-1.76254869940006e-08,3.83053822193954e-07,0.544154415441544
-1.76393866609793e-08,3.83296531375428e-07,0.544254425442544
-1.76532863279579e-08,3.8353817146589e-07,0.544354435443544
-1.76671859949365e-08,3.8377660383817e-07,0.544454445444544
-1.7680016422521e-08,3.84011828640649e-07,0.544554455445545
-1.76939160894996e-08,3.84245984352115e-07,0.544654465446545
-1.77078157564782e-08,3.84476932345399e-07,0.544754475447545
-1.77206461840627e-08,3.84706811099289e-07,0.544854485448545
-1.77334766116472e-08,3.84933482283378e-07,0.544954495449545
-1.77463070392316e-08,3.85158014988679e-07,0.545054505450545
-1.77591374668161e-08,3.85379340272561e-07,0.545154515451545
-1.77719678944006e-08,3.85599596168668e-07,0.545254525452545
-1.77847983219851e-08,3.85817713734367e-07,0.545354535453545
-1.77976287495695e-08,3.86032623730266e-07,0.545454545454545
-1.78093900861416e-08,3.86246464338389e-07,0.545554555455546
-1.7821151274332e-08,3.86458166764487e-07,0.545654565456546
-1.78339817019164e-08,3.86666661472403e-07,0.545754575457546
-1.78457430384886e-08,3.86874086940925e-07,0.545854585458546
-1.78575042266789e-08,3.8707937407904e-07,0.545954595459546
-1.78692654148692e-08,3.87282522738367e-07,0.546054605460546
-1.78810267514413e-08,3.87483533067287e-07,0.546154615461546
-1.78927879396316e-08,3.87682404917419e-07,0.546254625462546
-1.79034800368096e-08,3.87879138437144e-07,0.546354635463546
-1.79152412249999e-08,3.88074802717476e-07,0.546454645464546
-1.79259333221778e-08,3.88267259428006e-07,0.546554655465547
-1.79376945103682e-08,3.88458646899143e-07,0.546654665466547
-1.79483864591643e-08,3.88647895891491e-07,0.546754675467547
-1.79590785563423e-08,3.88835006553433e-07,0.546854685468547
-1.79697706535202e-08,3.89019978736586e-07,0.546954695469547
-1.79804626023164e-08,3.89203881828727e-07,0.547054705470547
-1.79911546994943e-08,3.8938564644208e-07,0.547154715471547
-1.80007775572782e-08,3.89565272725026e-07,0.547254725472547
-1.80114695060743e-08,3.89743829620196e-07,0.547354735473547
-1.80210923638581e-08,3.89920248333342e-07,0.547454745474547
-1.80317844610361e-08,3.90094528419317e-07,0.547554755475548
-1.80414073188199e-08,3.90267739562662e-07,0.547654765476548
-1.80510300282219e-08,3.90438812078837e-07,0.547754775477548
-1.80617221253998e-08,3.90607746264605e-07,0.547854785478548
-1.80713449831836e-08,3.90775611210979e-07,0.547954795479548
-1.80809678409674e-08,3.90942407066341e-07,0.548054805480548
-1.80895214593571e-08,3.9110599520352e-07,0.548154815481548
-1.80991443171409e-08,3.91269583340699e-07,0.548254825482548
-1.81087670265429e-08,3.91429963908078e-07,0.548354835483548
-1.81183898843267e-08,3.91589275236062e-07,0.548454845484548
-1.81269435027163e-08,3.91747517473034e-07,0.548554855485549
-1.81365663605001e-08,3.91903621082836e-07,0.548654865486549
-1.81451199788898e-08,3.92058655750008e-07,0.548754875487549
-1.81536735972794e-08,3.92211551790009e-07,0.548854885488549
-1.81622272156691e-08,3.92363378738998e-07,0.548954895489549
-1.81707808340587e-08,3.92514136448593e-07,0.549054905490549
-1.81793344524484e-08,3.92662755827781e-07,0.549154915491549
-1.82060645470115e-08,3.93106475338176e-07,0.549254925492549
-1.82306563111681e-08,3.9354698727877e-07,0.549354935493549
-1.8256317166337e-08,3.93982153170775e-07,0.549454945494549
-1.82809089304936e-08,3.94414111344597e-07,0.54955495549555
-1.83055005462684e-08,3.94840723618213e-07,0.54965496549655
-1.83471995472043e-08,3.95561366932022e-07,0.54975497549755
-1.84060056365376e-08,3.96571764476831e-07,0.54985498549855
-1.84808500200197e-08,3.97868708534456e-07,0.54995499549955
-1.85717322525052e-08,3.99451130013886e-07,0.55005500550055
-1.86797218701517e-08,4.01315821196938e-07,0.55015501550155
-1.88037494851834e-08,4.03458505422799e-07,0.55025502550255
-1.89438150976002e-08,4.05878113452075e-07,0.55035503550355
-1.90988497647716e-08,4.08571437566582e-07,0.55045504550455
-1.92699222809464e-08,4.11535270196522e-07,0.550555055505551
-1.94570329428881e-08,4.14767472863105e-07,0.550655065506551
-1.96591125112025e-08,4.18265907384306e-07,0.550755075507551
-1.9876160837508e-08,4.2202629680255e-07,0.550855085508551
-2.01081779218044e-08,4.26047571878441e-07,0.550955095509551
-2.03551640608554e-08,4.30327594281573e-07,0.551055105510551
-2.06160497185032e-08,4.34862087202753e-07,0.551155115511551
-2.0892973521918e-08,4.39649981254202e-07,0.551255125512551
-2.11837968439296e-08,4.44688069162885e-07,0.551355135513551
-2.14885199813016e-08,4.49975281392644e-07,0.551455145514551
-2.18071426372705e-08,4.55506272043271e-07,0.551555155515552
-2.21236269628328e-08,4.6098273341376e-07,0.551655165516552
-2.24358344792003e-08,4.66404665355729e-07,0.551755175517552
-2.27459035167795e-08,4.71772067869177e-07,0.551855185518552
-2.30527649845581e-08,4.77086010193499e-07,0.551955195519552
-2.3356418882536e-08,4.82346492477076e-07,0.552055205520552
-2.36568650623313e-08,4.87555652753552e-07,0.552155215521552
-2.39541036723261e-08,4.92711352989284e-07,0.552255225522552
-2.42481347125201e-08,4.97815731514678e-07,0.552355235523552
-2.45400272739259e-08,5.02868788181352e-07,0.552455245524552
-2.4828712265531e-08,5.078715922287e-07,0.552555255525553
-2.51141896873354e-08,5.12825212896118e-07,0.552655265526553
-2.53975286303515e-08,5.17728581092591e-07,0.552755275527553
-2.56765907641728e-08,5.22582765760751e-07,0.552855285528553
-2.59545838069817e-08,5.27387767197362e-07,0.552955295529553
-2.6228299892214e-08,5.3214572373283e-07,0.553055305530553
-2.6500946886434e-08,5.36856635218773e-07,0.553155315531553
-2.67693170714591e-08,5.41519432415796e-07,0.553255325532553
-2.70355487776959e-08,5.46135184860059e-07,0.553355335533553
-2.72996420051444e-08,5.50706030585203e-07,0.553455345534553
-2.75605278111741e-08,5.55229831409204e-07,0.553555355535554
-2.78192749900336e-08,5.59709794901863e-07,0.553655365536554
-2.80748147474742e-08,5.64143782584391e-07,0.553755375537554
-2.83282160261266e-08,5.68533932935576e-07,0.553855385538554
-2.85784095865964e-08,5.7288024595542e-07,0.553955395539554
-2.88264649650416e-08,5.77183790883315e-07,0.554055405540554
-2.90723817163167e-08,5.81443498331486e-07,0.554155415541554
-2.93161601371852e-08,5.8566043783609e-07,0.554255425542554
-2.95567309882531e-08,5.89835678191377e-07,0.554355435543554
-2.97951635089145e-08,5.93968150454715e-07,0.554455445544555
-3.00314574024057e-08,5.98059992956512e-07,0.554555455545555
-3.02645438744781e-08,6.02111205845149e-07,0.554655465546555
-3.04965611071563e-08,6.06121788823862e-07,0.554755475547555
-3.07253706216521e-08,6.10091742189415e-07,0.554855485548555
-3.09520418057413e-08,6.14023204123834e-07,0.554955495549555
-3.1176574659424e-08,6.17914036445092e-07,0.555055505550555
-3.13989690343185e-08,6.21766377335215e-07,0.555155515551555
-3.16192249304246e-08,6.25580226942584e-07,0.555255525552555
-3.183627325673e-08,6.29356654358213e-07,0.555355535553555
-3.20522524920231e-08,6.33094590491088e-07,0.555455545554555
-3.22660932485279e-08,6.36795104432222e-07,0.555555555555556
-3.24767262868502e-08,6.40458196329997e-07,0.555655565556556
-3.26862902341601e-08,6.44086004366437e-07,0.555755575557556
-3.28937157026818e-08,6.47676390359518e-07,0.555855585558556
-3.30979336014027e-08,6.51231492639647e-07,0.555955595559556
-3.33010824091114e-08,6.5475024211581e-07,0.556055605560556
-3.35020927380317e-08,6.58234776970033e-07,0.556155615561556
-3.37009645881637e-08,6.61684027962921e-07,0.556255625562556
-3.38987671989015e-08,6.65099064630633e-07,0.556355635563556
-3.40933622398387e-08,6.68478817437009e-07,0.556455645564556
-3.42868881897635e-08,6.71826494248616e-07,0.556555655565557
-3.44772064215058e-08,6.7513888734727e-07,0.556655665566557
-3.46664555622358e-08,6.78419204302772e-07,0.556755675567557
-3.48546353151899e-08,6.81666375875728e-07,0.556855685568557
-3.5039607646725e-08,6.84881471305531e-07,0.556955695569557
-3.52235105904842e-08,6.88064490740564e-07,0.557055705570557
-3.54052752038369e-08,6.91215434032445e-07,0.557155715571557
-3.55849014867831e-08,6.94335370420569e-07,0.557255725572557
-3.57634585303352e-08,6.9742323066554e-07,0.557355735573557
-3.59398770950989e-08,7.00480084006753e-07,0.557455745574557
-3.61141573294561e-08,7.03506999683603e-07,0.557555755575558
-3.62873683244191e-08,7.06503977696088e-07,0.557655765576558
-3.64584408405939e-08,7.09469948656434e-07,0.557755775577558
-3.66273750263621e-08,7.12407051340193e-07,0.557855785578558
-3.67952399727362e-08,7.15315285302218e-07,0.557955795579558
-3.69609665887037e-08,7.18193581599879e-07,0.558055805580558
-3.71256239652772e-08,7.2104300947257e-07,0.558155815581558
-3.72881430114441e-08,7.23863568920292e-07,0.558255825582558
-3.7449592669835e-08,7.2665739812507e-07,0.558355835583558
-3.76089039978194e-08,7.29422358904877e-07,0.558455845584558
-3.77842534715708e-08,7.32457828200116e-07,0.558555855585559
-3.79574644665338e-08,7.35462290591597e-07,0.558655865586559
-3.81296062221027e-08,7.38436815170333e-07,0.558755875587559
-3.83167168840444e-08,7.41680779173488e-07,0.558855885588559
-3.85016890671978e-08,7.44890528703084e-07,0.558955895589559
-3.86845229199446e-08,7.48069271328923e-07,0.559055905590559
-3.88662875332973e-08,7.51215937811609e-07,0.559155915591559
-3.90459138162435e-08,7.54331597390538e-07,0.559255925592559
-3.92244708597955e-08,7.57416249917326e-07,0.559355935593559
-3.94008894245593e-08,7.60468826449345e-07,0.559455945594559
-3.95751696589165e-08,7.63492534556393e-07,0.55955595559556
-3.97473114144854e-08,7.66485235759684e-07,0.55965596559656
-3.99183840790419e-08,7.69446929910836e-07,0.55975597559756
-4.00883873558225e-08,7.72380824876411e-07,0.55985598559856
-4.02551832111842e-08,7.75283712938229e-07,0.55995599559956
-4.04209098271518e-08,7.7815880166609e-07,0.56005600560056
-4.05855672037252e-08,7.81005021820599e-07,0.56015601560156
-4.07480861015103e-08,7.83822373550138e-07,0.56025602560256
-4.0909535908283e-08,7.86611926094102e-07,0.56035603560356
-4.10688472362674e-08,7.89372609916333e-07,0.56045604560456
-4.12260200854635e-08,7.92106563792383e-07,0.560556055605561
-4.13821238436473e-08,7.94812718334475e-07,0.560656065606561
-4.15371583624369e-08,7.97492142782004e-07,0.560756075607561
-4.169005455082e-08,8.00144837134971e-07,0.560856085608561
-4.18418814998089e-08,8.02770801541756e-07,0.560956095609561
-4.19915699700096e-08,8.05371104796608e-07,0.561056105610561
-4.21401893491978e-08,8.07944678105279e-07,0.561156115611561
-4.22866702495978e-08,8.10492590558781e-07,0.561256125612561
-4.24331511499977e-08,8.13014842008732e-07,0.561356135613561
-4.2576424480597e-08,8.15512501842909e-07,0.561456145614561
-4.27196976628145e-08,8.1798557006131e-07,0.561556155615562
-4.28608326630073e-08,8.20432977276161e-07,0.561656165616562
-4.30008982754241e-08,8.22855792875238e-07,0.561756175617562
-4.31388255574344e-08,8.25255085949551e-07,0.561856185618562
-4.32756836000506e-08,8.2762978740809e-07,0.561956195619562
-4.34114725516544e-08,8.29980966341867e-07,0.562056205620562
-4.35461921154822e-08,8.32308622750881e-07,0.562156215621562
-4.36787734972853e-08,8.34612756635133e-07,0.562256225622562
-4.38102854913125e-08,8.36894437382398e-07,0.562356235623562
-4.39407283943273e-08,8.39152595604901e-07,0.562456245624562
-4.40701019095662e-08,8.41389369633048e-07,0.562556255625563
-4.41973372427803e-08,8.43602621284814e-07,0.562656265626563
-4.43245724276127e-08,8.45794488890606e-07,0.562756275627563
-4.44496692820385e-08,8.4796390321103e-07,0.562856285628563
-4.45736968970702e-08,8.5011193348548e-07,0.562956295629563
-4.46955861816954e-08,8.5223751032618e-07,0.563056305630563
-4.48174753179387e-08,8.54342772508681e-07,0.563156315631563
-4.49382953631698e-08,8.56426650496827e-07,0.563256325632563
-4.50569769296125e-08,8.58490213530011e-07,0.563356335633563
-4.51745894050428e-08,8.60533461904996e-07,0.563456345634563
-4.5291132641079e-08,8.62555326085626e-07,0.563556355635564
-4.5406606637721e-08,8.64556875311294e-07,0.563656365636564
-4.55210113949689e-08,8.66539178969776e-07,0.563756375637564
-4.56343469128226e-08,8.68501167821679e-07,0.563856385638564
-4.5746613339664e-08,8.70443910809631e-07,0.563956395639564
-4.58578105271112e-08,8.72366339139386e-07,0.564056405640564
-4.59679384751643e-08,8.74270590844585e-07,0.564156415641564
-4.60759280928108e-08,8.76155596982599e-07,0.564256425642564
-4.61839177104574e-08,8.78021357405045e-07,0.564356435643564
-4.62908380887098e-08,8.79868941499699e-07,0.564456445644564
-4.63956199881738e-08,8.81697279730404e-07,0.564556455645565
-4.65004020360197e-08,8.83508510872712e-07,0.564656465646565
-4.66041146960896e-08,8.8530049615107e-07,0.564756475647565
-4.67067582651472e-08,8.8707537434103e-07,0.564856485648565
-4.68072635037982e-08,8.88832076054817e-07,0.564956495649565
-4.69077685940675e-08,8.90570601292431e-07,0.565056505650565
-4.70072045933244e-08,8.92293088384278e-07,0.565156515651565
-4.71055712048053e-08,8.93997398999951e-07,0.565256525652565
-4.72028688736557e-08,8.95684602527227e-07,0.565356535653565
-4.72990971547301e-08,8.97355767908736e-07,0.565456545654565
-4.73953254358046e-08,8.99009825905084e-07,0.565556555655566
-4.74894153864725e-08,9.00646776813034e-07,0.565656565656566
-4.75835053371404e-08,9.02267689575217e-07,0.565756575657566
-4.767545680902e-08,9.03872564340015e-07,0.565856585658566
-4.77674082808996e-08,9.05461401107428e-07,0.565956595659566
-4.78582906617669e-08,9.07034199729074e-07,0.566056605660566
-4.794810380324e-08,9.08592029444348e-07,0.566156615661566
-4.80368477053189e-08,9.10132752071224e-07,0.566256625662566
-4.81245223680037e-08,9.11659574882739e-07,0.566356635663566
-4.82121970306885e-08,9.13170359696869e-07,0.566456645664566
-4.82988026023609e-08,9.14666175604627e-07,0.566556655665567
-4.83843389346392e-08,9.16147022754393e-07,0.566656665666567
-4.84688060275233e-08,9.17612900997787e-07,0.566756675667567
-4.85522038810132e-08,9.1906381048319e-07,0.566856685668567
-4.86356017345032e-08,9.20500820153232e-07,0.566956695669567
-4.87168612575866e-08,9.21923930304677e-07,0.567056705670567
-4.87981207806701e-08,9.2333207154975e-07,0.567156715671567
-4.88793801553717e-08,9.24726313276226e-07,0.567256725672567
-4.89585011996669e-08,9.26106655187341e-07,0.567356735673567
-4.90376223923438e-08,9.2747309757986e-07,0.567456745674567
-4.91156741972448e-08,9.28825640157018e-07,0.567556755675568
-4.91926569111334e-08,9.3016428321558e-07,0.567656765676568
-4.92696394766402e-08,9.31491164937569e-07,0.567756775677568
-4.93455529511347e-08,9.32803077901567e-07,0.567856785678568
-4.94203973346168e-08,9.34103229677375e-07,0.567956795679568
-4.9494172330323e-08,9.35389481637823e-07,0.568056805680568
-4.95679473260291e-08,9.36662903319067e-07,0.568156815681568
-4.96406532307229e-08,9.37923494424346e-07,0.568256825682568
-4.97122898960226e-08,9.39172324341434e-07,0.568356835683568
-4.97839265613222e-08,9.40407254591544e-07,0.568456845684568
-4.98544939872277e-08,9.41631492892857e-07,0.568556855685569
-4.9923992173739e-08,9.42842900618205e-07,0.568656865686569
-4.99934905086322e-08,9.44041477915967e-07,0.568756875687569
-5.00619194557493e-08,9.4522829402554e-07,0.568856885688569
-5.01303485512483e-08,9.46403348946922e-07,0.568956895689569
-5.0196639167959e-08,9.47567711771126e-07,0.569056905690569
-5.02639990240638e-08,9.48719244167746e-07,0.569156915691569
-5.03292204013803e-08,9.49859015227793e-07,0.569256925692569
-5.03944417786968e-08,9.50988094339045e-07,0.569356935693569
-5.0458594065001e-08,9.52106481353118e-07,0.56945694569457
-5.05227462029233e-08,9.53212038087989e-07,0.56955695569557
-5.05858292498333e-08,9.54307971816694e-07,0.56965696569657
-5.06489122967433e-08,9.55392144357209e-07,0.56975697569757
-5.07109261042591e-08,9.56465624948928e-07,0.56985698569857
-5.07718706723808e-08,9.57528413295087e-07,0.56995699569957
-5.08328153888843e-08,9.58580509840831e-07,0.57005700570057
-5.08926907176119e-08,9.5962298338041e-07,0.57015701570157
-5.09525661947212e-08,9.60653695731799e-07,0.57025702570257
-5.10113724324364e-08,9.61674785225404e-07,0.57035703570357
-5.10691094307574e-08,9.62685182770212e-07,0.57045704570457
-5.11268464290784e-08,9.63685957457237e-07,0.570557055705571
-5.11845834273994e-08,9.64677109286478e-07,0.570657065706571
-5.12412511863263e-08,9.65657569018542e-07,0.570757075707571
-5.1296849705859e-08,9.66628406041203e-07,0.570857085708571
-5.13524483737735e-08,9.67589620057698e-07,0.570957095709571
-5.1406977653912e-08,9.68541211364792e-07,0.571057105710571
-5.14615070824324e-08,9.69483179814101e-07,0.571157115711571
-5.15160365109527e-08,9.70416594645021e-07,0.571257125712571
-5.15684274606848e-08,9.71339317527145e-07,0.571357135713571
-5.1621887649811e-08,9.72253486642498e-07,0.571457145714571
-5.1674278599543e-08,9.73158032900067e-07,0.571557155715572
-5.17256004582627e-08,9.74054025687627e-07,0.571657165716572
-5.17769221686006e-08,9.74941464708417e-07,0.571757175717572
-5.18271747879261e-08,9.75819281019804e-07,0.571857185718572
-5.18774274072516e-08,9.7668854356442e-07,0.571957195719572
-5.19276798781953e-08,9.77549252490646e-07,0.572057205720572
-5.19757940187325e-08,9.78401407798483e-07,0.572157215721572
-5.20249773986639e-08,9.79245009636312e-07,0.572257225722572
-5.2073091687583e-08,9.80080057707369e-07,0.572357235723572
-5.21212058281202e-08,9.80906552160037e-07,0.572457245724572
-5.21682507292632e-08,9.81725562085327e-07,0.572557255725573
-5.22152957787881e-08,9.82534949301216e-07,0.572657265726573
-5.2261271440537e-08,9.83337921377503e-07,0.572757275727573
-5.23072472506677e-08,9.84131270447624e-07,0.572857285728573
-5.23521538214042e-08,9.84918204378144e-07,0.572957295729573
-5.23970603921408e-08,9.85696584690275e-07,0.573057305730573
-5.24419669628773e-08,9.86466411384016e-07,0.573157315731573
-5.24858042942197e-08,9.87229822789773e-07,0.573257325732573
-5.25296416255621e-08,9.87984680577141e-07,0.573357335733573
-5.25724097175103e-08,9.88732053985514e-07,0.573457345734573
-5.26151779578404e-08,9.89473012105903e-07,0.573557355735574
-5.26579460497886e-08,9.90205416607903e-07,0.573657365736574
-5.26996450507245e-08,9.90931405970302e-07,0.573757375737574
-5.27402746638844e-08,9.91648841565929e-07,0.573857385738574
-5.27819736648203e-08,9.92359862170336e-07,0.573957395739574
-5.2822603426362e-08,9.93064467338378e-07,0.574057405740574
-5.28621639485096e-08,9.93760518888032e-07,0.574157415741574
-5.29027937100513e-08,9.94451224537477e-07,0.574257425742574
-5.29423542321989e-08,9.95133376420151e-07,0.574357435743574
-5.29808455149523e-08,9.95810182402618e-07,0.574457445744574
-5.30193369460875e-08,9.96479503857708e-07,0.574557455745575
-5.30578282288409e-08,9.97142410173197e-07,0.574657465746575
-5.3095250420582e-08,9.9779783210969e-07,0.574757475747575
-5.31326724639412e-08,9.98447907997594e-07,0.574857485748575
-5.31700946556823e-08,9.9909049935812e-07,0.574957495749575
-5.32064476080292e-08,9.9972774481844e-07,0.575057505750575
-5.32428004119943e-08,1.00035750575138e-06,0.575157515751575
-5.32791533643412e-08,1.00098192063574e-06,0.575257525752575
-5.33144370772939e-08,1.00159885128947e-06,0.575357535753575
-5.33497207902467e-08,1.00221043574624e-06,0.575457545754575
-5.33850045031994e-08,1.00281560506341e-06,0.575557555755576
-5.34192191251398e-08,1.00341542833199e-06,0.575657565756576
-5.34545028380925e-08,1.00400883631258e-06,0.575757575757576
-5.3487648072257e-08,1.00459582915358e-06,0.575857585758576
-5.35218626941974e-08,1.00517747594598e-06,0.575957595759576
-5.35550079283618e-08,1.00575377683818e-06,0.576057605760576
-5.35870840715139e-08,1.00632366229401e-06,0.576157615761576
-5.36202293056783e-08,1.00688820184964e-06,0.576257625762576
-5.36523054488304e-08,1.00744632626566e-06,0.576357635763576
-5.36843815919825e-08,1.00799910448472e-06,0.576457645764576
-5.37153884957404e-08,1.00854653680356e-06,0.576557655765577
-5.37474646388925e-08,1.00908862307382e-06,0.576657665766577
-5.37784715426504e-08,1.00962536329549e-06,0.576757675767577
-5.38084092070141e-08,1.01015675761695e-06,0.576857685768577
-5.38394161107721e-08,1.01068280574144e-06,0.576957695769577
-5.38693537751358e-08,1.01120350796573e-06,0.577057705770577
-5.38992915878814e-08,1.01171886414142e-06,0.577157715771577
-5.3928160012851e-08,1.01222887441691e-06,0.577257725772577
-5.39570285862024e-08,1.01273460773482e-06,0.577357735773577
-5.3985897011172e-08,1.01323499500414e-06,0.577457745774577
-5.40147655845234e-08,1.01373003637325e-06,0.577557755775578
-5.4043634009493e-08,1.01421973169378e-06,0.577657765776578
-5.40714333434503e-08,1.01470515005673e-06,0.577757775777578
-5.40992326774075e-08,1.01518522251947e-06,0.577857785778578
-5.41259627719706e-08,1.01566101817302e-06,0.577957795779578
-5.41537619575461e-08,1.01613253701737e-06,0.578057805780578
-5.41804920521092e-08,1.01659870981313e-06,0.578157815781578
-5.42072221466723e-08,1.0170595365603e-06,0.578257825782578
-5.42339522412354e-08,1.01751715588606e-06,0.578357835783578
-5.42596132447861e-08,1.01796942901484e-06,0.578457845784578
-5.42852740999551e-08,1.01841742533443e-06,0.578557855785579
-5.4310934955124e-08,1.01886007560543e-06,0.578657865786579
-5.43365958102929e-08,1.01929951830663e-06,0.578757875787579
-5.43611875744495e-08,1.01973361510763e-06,0.578857885788579
-5.43857791902243e-08,1.02016343495104e-06,0.578957895789579
-5.44103709543809e-08,1.02059004722466e-06,0.579057905790579
-5.44349625701557e-08,1.02101131344968e-06,0.579157915791579
-5.44595543343123e-08,1.02142830286552e-06,0.579257925792579
-5.44830767106929e-08,1.02184208471155e-06,0.579357935793579
-5.45065992354553e-08,1.02225158974838e-06,0.579457945794579
-5.45301217602178e-08,1.02265574873663e-06,0.57955795579558
-5.45536441365984e-08,1.02305670015508e-06,0.57965796579658
-5.45760974219666e-08,1.02345444385534e-06,0.57975797579758
-5.45985507073349e-08,1.0238468416554e-06,0.57985798579858
-5.46210039927032e-08,1.02423603188565e-06,0.57995799579958
-5.46434572780715e-08,1.02462094515833e-06,0.58005800580058
-5.46659105634397e-08,1.02500265086121e-06,0.58015801580158
-5.46872946094139e-08,1.0253800797549e-06,0.58025802580258
-5.47086788037698e-08,1.02575323183939e-06,0.58035803580358
-5.47300628497439e-08,1.02612317635407e-06,0.58045804580458
-5.4751446895718e-08,1.02648991315058e-06,0.580558055805581
-5.4771761702298e-08,1.02685237328627e-06,0.580658065806581
-5.47931458966539e-08,1.02721162570378e-06,0.580758075807581
-5.48134607032339e-08,1.0275666013121e-06,0.580858085808581
-5.48337755098138e-08,1.02791836935061e-06,0.580958095809581
-5.48540904647756e-08,1.02826692981933e-06,0.581058105810581
-5.48733360319614e-08,1.02861228256986e-06,0.581158115811581
-5.49107582237024e-08,1.02925059712119e-06,0.581258125812581
-5.49642184128286e-08,1.03018080438231e-06,0.581358135813581
-5.50347858387341e-08,1.03139969663504e-06,0.581458145814581
-5.51224605014189e-08,1.03290406616118e-06,0.581558155815582
-5.52261733098706e-08,1.03469070553933e-06,0.581658165816582
-5.53459241157075e-08,1.0367574762907e-06,0.581758175817582
-5.54646056821502e-08,1.03880393208711e-06,0.581858185818582
-5.55822181575805e-08,1.04083007322531e-06,0.581958195819582
-5.56987613936167e-08,1.04283589926017e-06,0.582058205820582
-5.58131661508646e-08,1.04482141048846e-06,0.582158215821582
-5.59275709081125e-08,1.04678660691016e-06,0.582258225822582
-5.60398373349539e-08,1.0487325576163e-06,0.582358235823582
-5.61521037617952e-08,1.05065926275525e-06,0.582458245824582
-5.62622317098483e-08,1.05256672217863e-06,0.582558255825583
-5.63723596579013e-08,1.05445493588644e-06,0.582658265826583
-5.64803492755479e-08,1.05632390387869e-06,0.582758275827583
-5.65883388931944e-08,1.05817469554314e-06,0.582858285828583
-5.66941900320527e-08,1.06000731058304e-06,0.582958295829583
-5.67989719315167e-08,1.06182068005576e-06,0.583058305830583
-5.69037539793626e-08,1.0636158730523e-06,0.583158315831583
-5.70063974000384e-08,1.06539395881206e-06,0.583258325832583
-5.71090409690959e-08,1.06715386809565e-06,0.583358335833583
-5.7209546207747e-08,1.06889667014245e-06,0.583458345834583
-5.73100512980162e-08,1.07062129571309e-06,0.583558355835584
-5.7408418057879e-08,1.07232881404695e-06,0.583658365836584
-5.75067848177417e-08,1.07401922499564e-06,0.583758375837584
-5.76040823382103e-08,1.07569359794695e-06,0.583858385838584
-5.76992415282724e-08,1.07734979457047e-06,0.583958395839584
-5.77944005699527e-08,1.07899102213923e-06,0.584058405840584
-5.78895597600147e-08,1.0806140733802e-06,0.584158415841584
-5.79825804712885e-08,1.0822221557148e-06,0.584258425842584
-5.80745319431681e-08,1.08381420005202e-06,0.584358435843584
-5.81664834150477e-08,1.08539020624346e-06,0.584458445844585
-5.82562965565208e-08,1.08695017443752e-06,0.584558455845585
-5.83461096979939e-08,1.0884941046342e-06,0.584658465846585
-5.84348536000728e-08,1.0900230659245e-06,0.584758475847585
-5.85225282627576e-08,1.09153705830843e-06,0.584858485848585
-5.860913383443e-08,1.09303501269498e-06,0.584958495849585
-5.86957392577207e-08,1.09451906741455e-06,0.585058505850585
-5.87802063506048e-08,1.09598708413673e-06,0.585158515851585
-5.88646734434889e-08,1.09744120119193e-06,0.585258525852585
-5.89480714453607e-08,1.09888141858016e-06,0.585358535853585
-5.90304000594564e-08,1.10030559782262e-06,0.585458545854585
-5.91127288219341e-08,1.10171694678587e-06,0.585558555855586
-5.91939881966357e-08,1.10311332669437e-06,0.585658565856586
-5.9274178480325e-08,1.10449580708428e-06,0.585758575857586
-5.93532995246201e-08,1.10586545704659e-06,0.585858585858586
-5.94313514779029e-08,1.10722013810254e-06,0.585958595859586
-5.95094032828039e-08,1.1085619887309e-06,0.586058605860586
-5.95863859966925e-08,1.10988993969229e-06,0.586158615861586
-5.96633687105811e-08,1.11120506037447e-06,0.586258625862586
-5.97382129456814e-08,1.1125073503323e-06,0.586358635863586
-5.98130571807818e-08,1.11379574091992e-06,0.586458645864587
-5.98868321764879e-08,1.11507237002258e-06,0.586558655865587
-5.99606073205759e-08,1.11633509960665e-06,0.586658665866587
-6.00333130768879e-08,1.11758606800252e-06,0.586758675867587
-6.01049497421875e-08,1.11882420582243e-06,0.586858685868587
-6.0175517168093e-08,1.12004951321476e-06,0.586958695869587
-6.02460845939985e-08,1.1212630594189e-06,0.587058705870587
-6.03155829288916e-08,1.12246377519545e-06,0.587158715871587
-6.03850811154029e-08,1.12365272963543e-06,0.587258725872587
-6.04535102109019e-08,1.12483099212661e-06,0.587358735873587
-6.05208700670067e-08,1.12599642419021e-06,0.587458745874587
-6.05871606837174e-08,1.12715009506562e-06,0.587558755875588
-6.06534513004281e-08,1.12829200460445e-06,0.587658765876588
-6.07197419171387e-08,1.12942322204611e-06,0.587758775877588
-6.07838940550611e-08,1.13054267829958e-06,0.587858785878588
-6.08491155807594e-08,1.13165144260425e-06,0.587958795879588
-6.09121986276694e-08,1.13274844557235e-06,0.588058805880588
-6.09752815261976e-08,1.13383475644327e-06,0.588158815881588
-6.10372953337134e-08,1.13491037536539e-06,0.588258825882588
-6.10993091412293e-08,1.13597530233872e-06,0.588358835883588
-6.11602538577328e-08,1.13702953706649e-06,0.588458845884588
-6.12211984258544e-08,1.13807307999385e-06,0.588558855885589
-6.12810739029638e-08,1.13910593067564e-06,0.588658865886589
-6.13398799922971e-08,1.14012915864804e-06,0.588758875887589
-6.13986862300123e-08,1.14114169452325e-06,0.588858885888589
-6.14574924677275e-08,1.14214460754068e-06,0.588958895889589
-6.15141602266543e-08,1.14313682860932e-06,0.589058905890589
-6.15718972249754e-08,1.14411942682017e-06,0.589158915891589
-6.16274958928899e-08,1.14509240217324e-06,0.589258925892589
-6.16841636518167e-08,1.14605468557751e-06,0.589358935893589
-6.17386930803371e-08,1.14700841521501e-06,0.589458945894589
-6.17942915998698e-08,1.14795252199472e-06,0.58955895589559
-6.18648590257753e-08,1.14918424467503e-06,0.58965896589659
-6.19536029278542e-08,1.15070144477715e-06,0.58975897589759
-6.20583849757001e-08,1.15250198382228e-06,0.58985898589859
-6.2178135781537e-08,1.15458265424062e-06,0.58995899589959
-6.23149938241531e-08,1.156940248314e-06,0.59005900590059
-6.24678900125362e-08,1.15957155862099e-06,0.59015901590159
-6.26197168131433e-08,1.16217720807281e-06,0.59025902590259
-6.27694054317258e-08,1.16475719652109e-06,0.59035903590359
-6.29169554231381e-08,1.1673104548748e-06,0.59045904590459
-6.30645055629322e-08,1.16983912161273e-06,0.590559055905591
-6.32099173723198e-08,1.1723421274955e-06,0.590659065906591
-6.33531905545373e-08,1.17481947252309e-06,0.590759075907591
-6.34953946457424e-08,1.17727329502593e-06,0.590859085908591
-6.36365296459352e-08,1.17970145652521e-06,0.590959095909591
-6.3776595258352e-08,1.18210609564811e-06,0.591059105910591
-6.39145225403623e-08,1.18448614315524e-06,0.591159115911591
-6.40513805829785e-08,1.18684266798922e-06,0.591259125912591
-6.41871695345823e-08,1.18917567044683e-06,0.591359135913591
-6.43208200073977e-08,1.19148515052805e-06,0.591459145914591
-6.44534012408191e-08,1.19377217717552e-06,0.591559155915592
-6.45849132348462e-08,1.19603568144661e-06,0.591659165916592
-6.47153561378611e-08,1.19827673228396e-06,0.591759175917592
-6.48436605620876e-08,1.20049532998431e-06,0.591859185918592
-6.49708957469199e-08,1.2026914743993e-06,0.591959195919592
-6.50970618407399e-08,1.20486623476831e-06,0.592059205920592
-6.52221586951658e-08,1.20701854170357e-06,0.592159215921592
-6.53461863101974e-08,1.20914946474124e-06,0.592259225922592
-6.54680754464408e-08,1.21126007282395e-06,0.592359235923592
-6.5589964731066e-08,1.21334822762129e-06,0.592459245924592
-6.57097155369028e-08,1.21541606761205e-06,0.592559255925593
-6.58283971033455e-08,1.21746359264785e-06,0.592659265926593
-6.59460095787759e-08,1.21948973363768e-06,0.592759275927593
-6.60625528148121e-08,1.22149662891193e-06,0.592859285928593
-6.61780268114541e-08,1.22348320937961e-06,0.592959295929593
-6.6292431568702e-08,1.22544947504071e-06,0.593059305930593
-6.64057670865557e-08,1.22739649498624e-06,0.593159315931593
-6.65169642740029e-08,1.2293242692162e-06,0.593259325932593
-6.66281614614501e-08,1.23123172863958e-06,0.593359335933593
-6.67372203184908e-08,1.23312101158679e-06,0.593459345934593
-6.68462790271497e-08,1.23499104881843e-06,0.593559355935594
-6.69531994054021e-08,1.2368429095739e-06,0.593659365936594
-6.70601197836545e-08,1.23867552476218e-06,0.593759375937594
-6.71649018315004e-08,1.24048996332591e-06,0.593859385938594
-6.72696837309645e-08,1.24228622556184e-06,0.593959395939594
-6.7372327300022e-08,1.244065380561e-06,0.594059405940594
-6.74749708690796e-08,1.24582528984458e-06,0.594159415941594
-6.7576545198743e-08,1.2475691609824e-06,0.594259425942594
-6.76759811979999e-08,1.24929485579243e-06,0.594359435943594
-6.7775417048875e-08,1.25100344336568e-06,0.594459445944594
-6.78737838087377e-08,1.25269385431438e-06,0.594559455945595
-6.79710813292063e-08,1.25436822726569e-06,0.594659465946595
-6.80673097586625e-08,1.25602656221961e-06,0.594759475947595
-6.81624688003428e-08,1.25766778993676e-06,0.594859485948595
-6.82565587510107e-08,1.25929191026874e-06,0.594959495949595
-6.83495794622845e-08,1.26089999275172e-06,0.595059505950595
-6.84426001735582e-08,1.26249310617995e-06,0.595159515951595
-6.85345516454378e-08,1.26406911237139e-06,0.595259525952595
-6.86243647869109e-08,1.26563014980485e-06,0.595359535953595
-6.8714177928384e-08,1.26717514924092e-06,0.595459545954595
-6.8802921830463e-08,1.26870411038284e-06,0.595559555955596
-6.88905964931478e-08,1.27021917215455e-06,0.595659565956596
-6.89782713042144e-08,1.27171819563211e-06,0.595759575957596
-6.90638074881108e-08,1.27320225035168e-06,0.595859585958596
-6.91493438203891e-08,1.27467133631325e-06,0.595959595959596
-6.92338109132732e-08,1.27612652245947e-06,0.596059605960596
-6.93172087667632e-08,1.27756673984769e-06,0.596159615961596
-6.94006066202531e-08,1.27899198832954e-06,0.596259625962596
-6.94818661433366e-08,1.2804033372928e-06,0.596359635963596
-6.956312566642e-08,1.28180078644069e-06,0.596459645964596
-6.96433159501093e-08,1.28318433606999e-06,0.596559655965597
-6.97235062337986e-08,1.28455398603231e-06,0.596659665966597
-6.98015580386996e-08,1.28590973632765e-06,0.596759675967597
-6.98796099919824e-08,1.28725158695601e-06,0.596859685968597
-6.99565925574892e-08,1.28858060715679e-06,0.596959695969597
-7.00335752713778e-08,1.28989572769059e-06,0.597059705970597
-7.01084195064781e-08,1.2911980177968e-06,0.597159715971597
-7.01832637415784e-08,1.29248747747543e-06,0.597259725972597
-7.02581081250605e-08,1.2937641065781e-06,0.597359735973597
-7.03308138813725e-08,1.29502790540156e-06,0.597459745974598
-7.04035197860663e-08,1.29627887379744e-06,0.597559755975598
-7.0475156451366e-08,1.29751808085674e-06,0.597659765976598
-7.05467931166656e-08,1.29874338824907e-06,0.597759775977598
-7.06173605425711e-08,1.2999580036926e-06,0.597859785978598
-7.06868587290824e-08,1.30115978856016e-06,0.597959795979598
-7.07563569155938e-08,1.30234981223953e-06,0.598059805980598
-7.08247860110927e-08,1.3035270056397e-06,0.598159815981598
-7.08921458671976e-08,1.30469350679431e-06,0.598259825982598
-7.09595057233024e-08,1.30584717752134e-06,0.598359835983598
-7.10257963400131e-08,1.30699015629957e-06,0.598459845984598
-7.10910177173296e-08,1.30812244298062e-06,0.598559855985599
-7.11562390946461e-08,1.30924189938247e-06,0.598659865986599
-7.12203913809502e-08,1.31035066353876e-06,0.598759875987599
-7.12845436672544e-08,1.31144873574625e-06,0.598859885988599
-7.13476265657826e-08,1.31253611585657e-06,0.598959895989599
-7.14096403732984e-08,1.3136117347787e-06,0.599059905990599
-7.14716541808143e-08,1.31467666175202e-06,0.599159915991599
-7.15325988973177e-08,1.31573196571919e-06,0.599259925992599
-7.15935434654394e-08,1.31677550849816e-06,0.599359935993599
-7.16534189425488e-08,1.31780942856773e-06,0.5994599459946
-7.17132942712763e-08,1.31883265639174e-06,0.5995599559956
-7.17721005089915e-08,1.31984519241534e-06,0.5996599659966
-7.18298375073125e-08,1.32084810543277e-06,0.5997599759976
-7.18875745056335e-08,1.32184139559242e-06,0.5998599859986
-7.19442422645604e-08,1.32282399380327e-06,0.5999599959996
-7.20009100234872e-08,1.32379696915634e-06,0.6000600060006
-7.20565086914017e-08,1.3247603218e-06,0.6001600160016
-7.21121072109344e-08,1.3257140514375e-06,0.6002600260026
-7.21677058788489e-08,1.32665815821722e-06,0.6003600360036
-7.22211660679751e-08,1.32759371152693e-06,0.6004600460046
-7.22746262571013e-08,1.32851857273946e-06,0.600560056005601
-7.23280864462275e-08,1.3294348803336e-06,0.600660066006601
-7.23804773959596e-08,1.33034156506996e-06,0.600760076007601
-7.24328683456916e-08,1.33123969603954e-06,0.600860086008601
-7.24841902044113e-08,1.33212927353912e-06,0.600960096009601
-7.25355119147491e-08,1.33300922818091e-06,0.601060106010601
-7.25868337734689e-08,1.33388062920432e-06,0.601160116011601
-7.26360170050184e-08,1.33474240736994e-06,0.601260126012601
-7.26862696243439e-08,1.33559670115656e-06,0.601360136013601
-7.27354530042753e-08,1.3364424413248e-06,0.601460146014602
-7.27835671448125e-08,1.33727855863525e-06,0.601560156015602
-7.28316812853497e-08,1.33810719141832e-06,0.601660166016602
-7.28797955742688e-08,1.3389283398224e-06,0.601760176017602
-7.29268404754118e-08,1.33973986551708e-06,0.601860186018602
-7.29728162855425e-08,1.34054390668438e-06,0.601960196019602
-7.30198611866856e-08,1.34133939423329e-06,0.602060206020602
-7.30647677574221e-08,1.3421273974032e-06,0.602160216021602
-7.31107435675528e-08,1.34290791604574e-06,0.602260226022602
-7.31556501382894e-08,1.34367988106989e-06,0.602360236023602
-7.31994874696318e-08,1.34444436171504e-06,0.602460246024602
-7.32433248009742e-08,1.3452013579812e-06,0.602560256025603
-7.32871621323165e-08,1.34595086971998e-06,0.602660266026603
-7.33299302242648e-08,1.34669289707976e-06,0.602760276027603
-7.33726984645948e-08,1.34742744006055e-06,0.602860286028603
-7.3415466556543e-08,1.34815449851396e-06,0.602960296029603
-7.34571655574789e-08,1.34887407258837e-06,0.603060306030603
-7.34977953190207e-08,1.34958616228379e-06,0.603160316031603
-7.35394941715747e-08,1.35029183669123e-06,0.603260326032603
-7.35790546937223e-08,1.35099109595906e-06,0.603360336033603
-7.3619684455264e-08,1.35168180160851e-06,0.603460346034603
-7.36592449774116e-08,1.35236609196997e-06,0.603560356035604
-7.36988054995591e-08,1.35304396704345e-06,0.603660366036604
-7.37372969306944e-08,1.35371542697733e-06,0.603760376037604
-7.37757882134478e-08,1.35437940253221e-06,0.603860386038604
-7.38142794962012e-08,1.35503696279911e-06,0.603960396039604
-7.38527709273364e-08,1.35568810777803e-06,0.604060406040604
-7.38891237313015e-08,1.35633283761734e-06,0.604160416041604
-7.39265459230425e-08,1.35697008307766e-06,0.604260426042604
-7.39628988753895e-08,1.35760198234101e-06,0.604360436043604
-7.39992518277364e-08,1.35822746661314e-06,0.604460446044604
-7.40356047800833e-08,1.35884653544891e-06,0.604560456045605
-7.4070888493036e-08,1.35945918914507e-06,0.604660466046605
-7.41061722059888e-08,1.36006649694102e-06,0.604760476047605
-7.41414559189415e-08,1.3606663202096e-06,0.604860486048605
-7.41756703925001e-08,1.36126186666899e-06,0.604960496049605
-7.42098848660587e-08,1.36184992860099e-06,0.605060506050605
-7.42440994879991e-08,1.36243264463279e-06,0.605160516051605
-7.42772447221635e-08,1.363010014616e-06,0.605260526052605
-7.43103901047097e-08,1.36358096945961e-06,0.605360536053605
-7.43435353388741e-08,1.36414657825463e-06,0.605460546054605
-7.43756114820262e-08,1.36470684100106e-06,0.605560556055606
-7.44076876251783e-08,1.36526068845951e-06,0.605660566056606
-7.44397637683304e-08,1.36581025910876e-06,0.605760576057606
-7.44718397631006e-08,1.36635341461841e-06,0.605860586058606
-7.45028466668586e-08,1.36689122407948e-06,0.605960596059606
-7.45338535706165e-08,1.36742368749195e-06,0.606060606060606
-7.45637913833621e-08,1.36795080500422e-06,0.606160616061606
-7.459479828712e-08,1.36847257631951e-06,0.606260626062606
-7.46247359514837e-08,1.3689890017346e-06,0.606360636063606
-7.46536043764533e-08,1.3695000811011e-06,0.606460646064606
-7.46835421891989e-08,1.37000688365841e-06,0.606560656065607
-7.47124106141685e-08,1.37050834016712e-06,0.606660666066607
-7.47412791875199e-08,1.37100445062725e-06,0.606760676067607
-7.47701476124895e-08,1.37149521518717e-06,0.606860686068607
-7.47979469464468e-08,1.37198170293789e-06,0.606960696069607
-7.48257462804041e-08,1.37246391373104e-06,0.607060706070607
-7.48535454659795e-08,1.37294077862398e-06,0.607160716071607
-7.48813447999367e-08,1.37341229746833e-06,0.607260726072607
-7.49080748944998e-08,1.37387953950349e-06,0.607360736073607
-7.49348049890629e-08,1.37434250458107e-06,0.607460746074607
-7.4961535083626e-08,1.37480012375844e-06,0.607560756075608
-7.49882651781891e-08,1.37525346612662e-06,0.607660766076608
-7.50139260333581e-08,1.37570253168561e-06,0.607760776077608
-7.50395870369088e-08,1.376146251196e-06,0.607860786078608
-7.50652478920778e-08,1.37658676313659e-06,0.607960796079608
-7.50909087472467e-08,1.3770219290286e-06,0.608060806080608
-7.51155005114033e-08,1.37745281811141e-06,0.608160816081608
-7.51400921271781e-08,1.37787943038503e-06,0.608260826082608
-7.51646837429528e-08,1.37830283508884e-06,0.608360836083608
-7.51892755071094e-08,1.37872089374407e-06,0.608460846084608
-7.52127980318719e-08,1.3791346755901e-06,0.608560856085609
-7.52373896476467e-08,1.37954524986633e-06,0.608660866086609
-7.52609121724091e-08,1.37995047794559e-06,0.608760876087609
-7.52844345487897e-08,1.38035249860343e-06,0.608860886088609
-7.5306887834158e-08,1.38075024230369e-06,0.608960896089609
-7.53304103589204e-08,1.38114477858254e-06,0.609060906090609
-7.53528636442887e-08,1.38153396866441e-06,0.609160916091609
-7.5375316929657e-08,1.38191995117648e-06,0.609260926092609
-7.53967009756311e-08,1.38230272611876e-06,0.609360936093609
-7.54191542609994e-08,1.38268015501244e-06,0.609460946094609
-7.54405383069735e-08,1.38305544557572e-06,0.60956095609561
-7.54619225013294e-08,1.38342645918142e-06,0.60966096609661
-7.54833065473035e-08,1.38379319612631e-06,0.60976097609761
-7.55046905932776e-08,1.38415672535301e-06,0.60986098609861
-7.55260746392517e-08,1.38451597777052e-06,0.60996099609961
-7.55463895942135e-08,1.38487202261823e-06,0.61006100610061
-7.55667044007935e-08,1.38522485989614e-06,0.61016101610161
-7.55870192073734e-08,1.38557448945587e-06,0.61026102610261
-7.56073341623352e-08,1.3859198422064e-06,0.61036103610361
-7.56265798779028e-08,1.38626198738713e-06,0.61046104610461
-7.56468946844828e-08,1.38660092499806e-06,0.610561056105611
-7.56661404000504e-08,1.3869355857998e-06,0.610661066106611
-7.56853859672362e-08,1.38726810812275e-06,0.610761076107611
-7.57046316828038e-08,1.3875963536365e-06,0.610861086108611
-7.57238773983714e-08,1.38792246081985e-06,0.610961096109611
-7.57420538745449e-08,1.38824429104561e-06,0.611061106110611
-7.57602302023365e-08,1.38856291370158e-06,0.611161116111611
-7.57784066785099e-08,1.38887939802715e-06,0.611261126112611
-7.57965831546834e-08,1.38919160554351e-06,0.611361136113611
-7.58147596308568e-08,1.3895006053417e-06,0.611461146114611
-7.58329361070303e-08,1.38980746680948e-06,0.611561156115612
-7.58500433438096e-08,1.39011005146806e-06,0.611661166116612
-7.5868219819983e-08,1.39041049779624e-06,0.611761176117612
-7.58853270567623e-08,1.39070773640623e-06,0.611861186118612
-7.59024342935416e-08,1.39100176744643e-06,0.611961196119612
-7.59195416787027e-08,1.39129366000783e-06,0.612061206120612
-7.59355796760878e-08,1.39158234499944e-06,0.612161216121612
-7.59526869128671e-08,1.39186782242124e-06,0.612261226122612
-7.59687250586341e-08,1.39215009212486e-06,0.612361236123612
-7.59847630560192e-08,1.39243022349808e-06,0.612461246124613
-7.60008010534044e-08,1.39270714730149e-06,0.612561256125613
-7.60168391991713e-08,1.39298193262612e-06,0.612661266126613
-7.60328771965564e-08,1.39325244114155e-06,0.612761276127613
-7.60489151939416e-08,1.39352188056597e-06,0.612861286128613
-7.60638841003144e-08,1.39378811227221e-06,0.612961296129613
-7.60788530066871e-08,1.39405113626026e-06,0.613061306130613
-7.60938217646781e-08,1.39431202206629e-06,0.613161316131613
-7.61087906710509e-08,1.39457076939353e-06,0.613261326132613
-7.61237595774237e-08,1.39482630900259e-06,0.613361336133613
-7.61387283354147e-08,1.39507971028124e-06,0.613461346134613
-7.61536972417875e-08,1.3953299039901e-06,0.613561356135614
-7.61675969087661e-08,1.39557795922016e-06,0.613661366136614
-7.61814965757447e-08,1.39582387611982e-06,0.613761376137614
-7.61964653337357e-08,1.39606658530129e-06,0.613861386138614
-7.62103650007143e-08,1.39630715615236e-06,0.613961396139614
-7.62242646676929e-08,1.39654558852464e-06,0.614061406140614
-7.62370950952774e-08,1.39678188256651e-06,0.614161416141614
-7.6250994762256e-08,1.39701496903858e-06,0.614261426142614
-7.62648944292347e-08,1.39724591703187e-06,0.614361436143614
-7.62777248568191e-08,1.39747472654636e-06,0.614461446144615
-7.62905552844036e-08,1.39770139773045e-06,0.614561456145615
-7.63044549513822e-08,1.39792593058414e-06,0.614661466146615
-7.63172853789667e-08,1.39814832481065e-06,0.614761476147615
-7.63301158065512e-08,1.39836751161574e-06,0.614861486148615
-7.63418771431233e-08,1.39858562918144e-06,0.614961496149615
-7.63547075707078e-08,1.39880160826835e-06,0.615061506150615
-7.63675379982922e-08,1.39901437993385e-06,0.615161516151615
-7.63792991864825e-08,1.39922608221156e-06,0.615261526152615
-7.6392129614067e-08,1.39943457691948e-06,0.615361536153615
-7.64038909506391e-08,1.399642002388e-06,0.615461546154615
-7.64156521388294e-08,1.39984622028672e-06,0.615561556155616
-7.64274133270197e-08,1.40004936909443e-06,0.615661566156616
-7.64391746635919e-08,1.40025037927497e-06,0.615761576157616
-7.64509358517822e-08,1.40044925127348e-06,0.615861586158616
-7.64616279489602e-08,1.40064598464482e-06,0.615961596159616
-7.64733891371505e-08,1.40084057983414e-06,0.616061606160616
-7.64840812343284e-08,1.40103410563569e-06,0.616161616161616
-7.64958424225187e-08,1.40122549310682e-06,0.616261626162616
-7.65065343713149e-08,1.40141367300816e-06,0.616361636163616
-7.65172264684928e-08,1.4016007836701e-06,0.616461646164617
-7.65279185656708e-08,1.40178682509265e-06,0.616561656165617
-7.6538610514467e-08,1.4019696589454e-06,0.616661666166617
-7.65493026116449e-08,1.40215142355875e-06,0.616761676167617
-7.65599945604411e-08,1.40233211893271e-06,0.616861686168617
-7.65696174182249e-08,1.40250960673686e-06,0.616961696169617
-7.65803095154028e-08,1.40268602530163e-06,0.617061706170617
-7.6591001464199e-08,1.40286030553599e-06,0.617161716171617
-7.66006243219828e-08,1.40303351653095e-06,0.617261726172617
-7.66102471797666e-08,1.4032045891955e-06,0.617361736173617
-7.66198700375504e-08,1.40337352338127e-06,0.617461746174617
-7.66294928953342e-08,1.40354138832765e-06,0.617561756175618
-7.6639115753118e-08,1.40370711494361e-06,0.617661766176618
-7.664873846252e-08,1.40387177232019e-06,0.617761776177618
-7.66583613203038e-08,1.40403429121797e-06,0.617861786178618
-7.66679841780876e-08,1.40419467178535e-06,0.617961796179618
-7.66776070358714e-08,1.40435398311334e-06,0.618061806180618
-7.66861606542611e-08,1.40451222520193e-06,0.618161816181618
-7.66957835120449e-08,1.40466832896011e-06,0.618261826182618
-7.67043371304345e-08,1.4048233634789e-06,0.618361836183618
-7.67128907488242e-08,1.40497625966728e-06,0.618461846184618
-7.6722513606608e-08,1.40512808661627e-06,0.618561856185619
-7.67310672249976e-08,1.40527777508647e-06,0.618661866186619
-7.67396208433873e-08,1.40542639446566e-06,0.618761876187619
-7.67481744617769e-08,1.40557394460545e-06,0.618861886188619
-7.67567280801666e-08,1.40571935626646e-06,0.618961896189619
-7.67652816985562e-08,1.40586369868807e-06,0.619061906190619
-7.67727662259335e-08,1.40600590277928e-06,0.619161916191619
-7.67813198443232e-08,1.40614703777947e-06,0.619261926192619
-7.67898734627128e-08,1.40628710339189e-06,0.619361936193619
-7.67973578417083e-08,1.40642609991329e-06,0.619461946194619
-7.68059114600979e-08,1.40656295795591e-06,0.61956195619562
-7.68133958390934e-08,1.40669874675913e-06,0.61966196619662
-7.68208803664707e-08,1.40683239723195e-06,0.61976197619762
-7.68283647454662e-08,1.40696604770476e-06,0.61986198619862
-7.68369183638558e-08,1.40709755984717e-06,0.61996199619962
-7.68444027428513e-08,1.4072280026018e-06,0.62006200620062
-7.68518872702286e-08,1.40735737626542e-06,0.62016201620162
-7.68593716492241e-08,1.40748461159864e-06,0.62026202620262
-7.68657869372073e-08,1.40761184678347e-06,0.62036203620362
-7.68732713162028e-08,1.4077369436379e-06,0.62046204620462
-7.68807556951982e-08,1.40786097125293e-06,0.620562056205621
-7.68882402225756e-08,1.40798286038917e-06,0.620662066206621
-7.68946553621769e-08,1.4081047496738e-06,0.620762076207621
-7.69021397411724e-08,1.40822556971903e-06,0.620862086208621
-7.69085550291555e-08,1.40834425128547e-06,0.620962096209621
-7.6916039408151e-08,1.4084618637609e-06,0.621062106210621
-7.69224546961341e-08,1.40857840684855e-06,0.621162116211621
-7.69288698357354e-08,1.40869495008459e-06,0.621262126212621
-7.69352851237186e-08,1.40880935484184e-06,0.621362136213621
-7.69427695027141e-08,1.40892162126868e-06,0.621462146214621
-7.69491847906972e-08,1.40903388769552e-06,0.621562156215622
-7.69555999302986e-08,1.40914508488297e-06,0.621662166216622
-7.69620152182817e-08,1.40925521283102e-06,0.621762176217622
-7.69684305062648e-08,1.40936427168806e-06,0.621862186218622
-7.6973776406472e-08,1.40947119206631e-06,0.621962196219622
-7.69801916944552e-08,1.40957811229619e-06,0.622062206220622
-7.69866068340565e-08,1.40968396358343e-06,0.622162216221622
-7.69930221220396e-08,1.40978874548289e-06,0.622262226222622
-7.69983681706286e-08,1.40989138905195e-06,0.622362236223622
-7.70047833102299e-08,1.409994032621e-06,0.622462246224622
-7.70101293588189e-08,1.41009560695067e-06,0.622562256225623
-7.70165446468021e-08,1.41019611204094e-06,0.622662266226623
-7.7021890695391e-08,1.41029554804019e-06,0.622762276227623
-7.70283058349924e-08,1.41039391480006e-06,0.622862286228623
-7.70336518835813e-08,1.41049121232053e-06,0.622962296229623
-7.70389979321703e-08,1.4105874406016e-06,0.623062306230623
-7.70443438323775e-08,1.41068366903106e-06,0.623162316231623
-7.70496898809665e-08,1.41077775898172e-06,0.623262326232623
-7.70550359295555e-08,1.410870779693e-06,0.623362336233623
-7.70603819781444e-08,1.41096380040427e-06,0.623462346234623
-7.70657280267334e-08,1.41105575187615e-06,0.623562356235624
-7.70710739269406e-08,1.41114663425702e-06,0.623662366236624
-7.70764199755296e-08,1.41123644725011e-06,0.623762376237624
-7.70817660241185e-08,1.41132519115219e-06,0.623862386238624
-7.70871120727075e-08,1.41141393505427e-06,0.623962396239624
-7.70924581212965e-08,1.41150054062594e-06,0.624062406240624
-7.70967349304913e-08,1.41158714604923e-06,0.624162416241624
-7.71020808306985e-08,1.41167268238151e-06,0.624262426242624
-7.71074268792875e-08,1.41175714947439e-06,0.624362436243624
-7.71117036884823e-08,1.41184054732788e-06,0.624462446244624
-7.71170497370713e-08,1.41192394532975e-06,0.624562456245625
-7.71213265462661e-08,1.41200627394385e-06,0.624662466246625
-7.71256033554609e-08,1.41208753346693e-06,0.624762476247625
-7.71309494040499e-08,1.41216772375062e-06,0.624862486248625
-7.71352262132447e-08,1.41224791403431e-06,0.624962496249625
-7.71395030224396e-08,1.41232596583921e-06,0.625062506250625
-7.71448490710286e-08,1.4124040177925e-06,0.625162516251625
-7.71491258802234e-08,1.4124820695974e-06,0.625262526252625
-7.71534026894182e-08,1.41255798307189e-06,0.625362536253625
-7.7157679498613e-08,1.41263389654639e-06,0.625462546254625
-7.71619563078078e-08,1.41270874078149e-06,0.625562556255626
-7.71662331170027e-08,1.41278358501659e-06,0.625662566256626
-7.71705099261975e-08,1.41285629092128e-06,0.625762576257626
-7.71747867353923e-08,1.41293006591699e-06,0.625862586258626
-7.71790635445871e-08,1.41300170258229e-06,0.625962596259626
-7.7183340353782e-08,1.41307333924759e-06,0.626062606260626
-7.71876171629768e-08,1.41314390667349e-06,0.626162616261626
-7.71918939721716e-08,1.41321340486e-06,0.626262626262626
-7.71951016903541e-08,1.4132829031949e-06,0.626362636263626
-7.71993784995489e-08,1.41335133214201e-06,0.626462646264626
-7.72036553087437e-08,1.41341869199812e-06,0.626562656265627
-7.72068628785444e-08,1.41348605185422e-06,0.626662666266627
-7.72111396877392e-08,1.41355234247093e-06,0.626762676267627
-7.7215416496934e-08,1.41361863308764e-06,0.626862686268627
-7.72186240667347e-08,1.41368385461334e-06,0.626962696269627
-7.72229008759295e-08,1.41374800675126e-06,0.627062706270627
-7.7226108594112e-08,1.41381215903757e-06,0.627162716271627
-7.72303854033068e-08,1.41387524208448e-06,0.627262726272627
-7.72335929731075e-08,1.41393832498301e-06,0.627362736273627
-7.72368005429082e-08,1.41400033879052e-06,0.627462746274628
-7.7241077352103e-08,1.41406128350703e-06,0.627562756275628
-7.72442849219036e-08,1.41412222807515e-06,0.627662766276628
-7.72474926400861e-08,1.41418210340388e-06,0.627762776277628
-7.72507002098868e-08,1.41424197888098e-06,0.627862786278628
-7.72549770190816e-08,1.4143007851187e-06,0.627962796279628
-7.72581845888823e-08,1.41435852211702e-06,0.628062806280628
-7.72613923070648e-08,1.41441625911534e-06,0.628162816281628
-7.72645998768654e-08,1.41447399611366e-06,0.628262826282628
-7.72678074466661e-08,1.41453066387259e-06,0.628362836283628
-7.72710150164667e-08,1.4145862625405e-06,0.628462846284628
-7.72742227346492e-08,1.41464186106004e-06,0.628562856285629
-7.72774303044499e-08,1.41469745972795e-06,0.628662866286629
-7.72806378742505e-08,1.4147509197687e-06,0.628762876287629
-7.7283845592433e-08,1.41480544919722e-06,0.628862886288629
-7.72870531622337e-08,1.41485890938634e-06,0.628962896289629
-7.72902607320343e-08,1.41491130033607e-06,0.629062906290629
-7.7293468301835e-08,1.41496369143419e-06,0.629162916291629
-7.72956067806233e-08,1.41501501314453e-06,0.629262926292629
-7.7298814350424e-08,1.41506633500325e-06,0.629362936293629
-7.73020219202247e-08,1.41511765671358e-06,0.62946294629463
-7.73052296384071e-08,1.41516684009352e-06,0.62956295629563
-7.73073679688136e-08,1.41521709271284e-06,0.62966296629663
-7.73105756869961e-08,1.41526627609277e-06,0.62976297629763
-7.73137832567968e-08,1.41531439023331e-06,0.62986298629863
-7.73159215872033e-08,1.41536357361324e-06,0.62996299629963
-7.73191293053858e-08,1.41541061851438e-06,0.63006300630063
-7.73212676357923e-08,1.41545766341553e-06,0.63016301630163
-7.73244752055929e-08,1.41550470846505e-06,0.63026302630263
-7.73266136843812e-08,1.41555068427518e-06,0.63036303630363
-7.73298212541819e-08,1.41559665993693e-06,0.63046304630463
-7.73319597329702e-08,1.41564263574706e-06,0.630563056305631
-7.73351673027709e-08,1.4156875423178e-06,0.630663066306631
-7.73373057815592e-08,1.41573137964914e-06,0.630763076307631
-7.73405133513599e-08,1.41577628621988e-06,0.630863086308631
-7.73426516817664e-08,1.41581905431183e-06,0.630963096309631
-7.73447901605547e-08,1.41586289164317e-06,0.631063106310631
-7.73479977303554e-08,1.4159056598835e-06,0.631163116311631
-7.73501362091437e-08,1.41594735873605e-06,0.631263126312631
-7.73522745395502e-08,1.41598905773699e-06,0.631363136313631
-7.73554821093508e-08,1.41603075658954e-06,0.631463146314632
-7.73576205881392e-08,1.41607245559048e-06,0.631563156315632
-7.73597589185457e-08,1.41611308535202e-06,0.631663166316632
-7.7361897397334e-08,1.41615264587417e-06,0.631763176317632
-7.73640358761223e-08,1.41619220639632e-06,0.631863186318632
-7.73661742065288e-08,1.41623176691846e-06,0.631963196319632
-7.73693817763295e-08,1.41627132744061e-06,0.632063206320632
-7.73715202551178e-08,1.41630981887175e-06,0.632163216321632
-7.73736585855243e-08,1.4163483101545e-06,0.632263226322632
-7.73757970643126e-08,1.41638573234624e-06,0.632363236323632
-7.73779353947191e-08,1.4164231543896e-06,0.632463246324632
-7.73800738735074e-08,1.41646057658134e-06,0.632563256325633
-7.73822122039139e-08,1.41649692953369e-06,0.632663266326633
-7.73843506827023e-08,1.41653328233765e-06,0.632763276327633
-7.73864890131088e-08,1.41656963529e-06,0.632863286328633
-7.73886274918971e-08,1.41660491900295e-06,0.632963296329633
-7.73907659706854e-08,1.4166402027159e-06,0.633063306330633
-7.73929043010919e-08,1.41667548642886e-06,0.633163316331633
-7.73939735404861e-08,1.4167097010508e-06,0.633263326332633
-7.73961118708926e-08,1.41674391552436e-06,0.633363336333633
-7.73982503496809e-08,1.41677812999791e-06,0.633463346334633
-7.74003886800874e-08,1.41681234461986e-06,0.633563356335634
-7.74025271588757e-08,1.41684548985402e-06,0.633663366336634
-7.74046654892822e-08,1.41687756599717e-06,0.633763376337634
-7.74057347286764e-08,1.41691071123134e-06,0.633863386338634
-7.74078732074647e-08,1.41694278737449e-06,0.633963396339634
-7.74100115378712e-08,1.41697486351764e-06,0.634063406340634
-7.74110807772654e-08,1.4170058704214e-06,0.634163416341634
-7.74132191076719e-08,1.41703794656455e-06,0.634263426342634
-7.74153575864602e-08,1.41706895346831e-06,0.634363436343634
-7.74174960652485e-08,1.41709889113267e-06,0.634463446344634
-7.74185651562608e-08,1.41712989803643e-06,0.634563456345635
-7.74207036350492e-08,1.41715983570079e-06,0.634663466346635
-7.74217728744433e-08,1.41718977351354e-06,0.634763476347635
-7.74239112048498e-08,1.41721864193851e-06,0.634863486348635
-7.74260496836382e-08,1.41724857960287e-06,0.634963496349635
-7.74271187746505e-08,1.41727744817622e-06,0.635063506350635
-7.74292572534388e-08,1.41730524751018e-06,0.635163516351635
-7.7430326492833e-08,1.41733411593515e-06,0.635263526352635
-7.74324648232395e-08,1.41736191526911e-06,0.635363536353635
-7.74335340626336e-08,1.41738971460307e-06,0.635463546354635
-7.74356723930401e-08,1.41741751378864e-06,0.635563556355636
-7.74367416324343e-08,1.4174442438832e-06,0.635663566356636
-7.74388801112226e-08,1.41747097397777e-06,0.635763576357636
-7.7439949202235e-08,1.41749770407233e-06,0.635863586358636
-7.74420876810233e-08,1.41752443416689e-06,0.635963596359636
-7.74431569204174e-08,1.41755009517044e-06,0.636063606360636
-7.74442260114298e-08,1.41757575602561e-06,0.636163616361636
-7.74463644902181e-08,1.41760141688078e-06,0.636263626362636
-7.74474337296123e-08,1.41762707773595e-06,0.636363636363636
-7.74495720600188e-08,1.41765166950011e-06,0.636463646364636
-7.74506412994129e-08,1.41767733035528e-06,0.636563656365637
-7.74517105388071e-08,1.41770192197105e-06,0.636663666366637
-7.74538488692136e-08,1.41772544449581e-06,0.636763676367637
-7.74549181086078e-08,1.41775003625997e-06,0.636863686368637
-7.74559873480019e-08,1.41777355863635e-06,0.636963696369637
-7.74570565873961e-08,1.41779708116111e-06,0.637063706370637
-7.74591949178026e-08,1.41782060368588e-06,0.637163716371637
-7.74602641571967e-08,1.41784412606226e-06,0.637263726372637
-7.74613333965909e-08,1.41786657934762e-06,0.637363736373637
-7.74624024876032e-08,1.41788903263299e-06,0.637463746374637
-7.74645409663916e-08,1.41791148591836e-06,0.637563756375638
-7.74656102057857e-08,1.41793393920373e-06,0.637663766376638
-7.74666792967981e-08,1.4179563924891e-06,0.637763776377638
-7.74677485361922e-08,1.41797777653507e-06,0.637863786378638
-7.74688177755864e-08,1.41799916072943e-06,0.637963796379638
-7.74709561059929e-08,1.4180205447754e-06,0.638063806380638
-7.7472025345387e-08,1.41804192882138e-06,0.638163816381638
-7.74730945847812e-08,1.41806331286735e-06,0.638263826382638
-7.74741638241754e-08,1.41808362782231e-06,0.638363836383638
-7.74752330635695e-08,1.41810394262889e-06,0.638463846384638
-7.74763021545819e-08,1.41812425743547e-06,0.638563856385639
-7.7477371393976e-08,1.41814457239043e-06,0.638663866386639
-7.74784406333702e-08,1.41816488719701e-06,0.638763876387639
-7.74795098727643e-08,1.41818413291258e-06,0.638863886388639
-7.74816482031709e-08,1.41820337862815e-06,0.638963896389639
-7.7482717442565e-08,1.41822262419533e-06,0.639063906390639
-7.74837866819592e-08,1.4182418699109e-06,0.639163916391639
-7.74848557729715e-08,1.41826111562647e-06,0.639263926392639
-7.74859250123657e-08,1.41828036119366e-06,0.639363936393639
-7.74869942517598e-08,1.41829853766983e-06,0.639463946394639
-7.7488063491154e-08,1.418316714146e-06,0.63956395639564
-7.74891325821663e-08,1.41833489062218e-06,0.63966396639664
-7.74902018215605e-08,1.41835306709835e-06,0.63976397639764
-7.74912710609547e-08,1.41837124357452e-06,0.63986398639864
-7.74923403003488e-08,1.4183883508113e-06,0.63996399639964
-7.74923403003488e-08,1.41840545804808e-06,0.64006400640064
-7.74934093913612e-08,1.41842363452425e-06,0.64016401640164
-7.74944786307553e-08,1.41844074176103e-06,0.64026402640264
-7.74955478701495e-08,1.41845784899781e-06,0.64036403640364
-7.74966171095436e-08,1.41847388714358e-06,0.64046404640464
-7.7497686200556e-08,1.41849099438036e-06,0.640564056405641
-7.74987554399501e-08,1.41850703237774e-06,0.640664066406641
-7.74998246793443e-08,1.41852307052351e-06,0.640764076407641
-7.75008939187385e-08,1.4185391085209e-06,0.640864086408641
-7.75019630097508e-08,1.41855514651828e-06,0.640964096409641
-7.75019630097508e-08,1.41857118466405e-06,0.641064106410641
-7.7503032249145e-08,1.41858722266143e-06,0.641164116411641
-7.75041014885391e-08,1.41860219156781e-06,0.641264126412641
-7.75051707279333e-08,1.41861822956519e-06,0.641364136413641
-7.75062399673274e-08,1.41863319847156e-06,0.641464146414641
-7.75073090583398e-08,1.41864816737794e-06,0.641564156415642
-7.75073090583398e-08,1.41866313613593e-06,0.641664166416642
-7.7508378297734e-08,1.41867703580291e-06,0.641764176417642
-7.75094475371281e-08,1.41869200470928e-06,0.641864186418642
-7.75105167765223e-08,1.41870697346727e-06,0.641964196419642
-7.75115858675346e-08,1.41872087313425e-06,0.642064206420642
-7.75115858675346e-08,1.41873477280123e-06,0.642164216421642
-7.75126551069288e-08,1.41874867246821e-06,0.642264226422642
-7.75137243463229e-08,1.41876257213519e-06,0.642364236423642
-7.75147935857171e-08,1.41877647180216e-06,0.642464246424643
-7.75147935857171e-08,1.41879037146914e-06,0.642564256425643
-7.75158626767294e-08,1.41880320189673e-06,0.642664266426643
-7.75169319161236e-08,1.41881710156371e-06,0.642764276427643
-7.75180011555178e-08,1.41882993199129e-06,0.642864286428643
-7.75180011555178e-08,1.41884276241887e-06,0.642964296429643
-7.75190703949119e-08,1.41885559284646e-06,0.643064306430643
-7.75201394859243e-08,1.41886842327404e-06,0.643164316431643
-7.75201394859243e-08,1.41888125370163e-06,0.643264326432643
-7.75212087253184e-08,1.41889408412921e-06,0.643364336433643
-7.75222779647126e-08,1.4189069145568e-06,0.643464346434643
-7.75222779647126e-08,1.41891867589337e-06,0.643564356435644
-7.75233472041067e-08,1.41893043708156e-06,0.643664366436644
-7.75244162951191e-08,1.41894326750914e-06,0.643764376437644
-7.75244162951191e-08,1.41895502869733e-06,0.643864386438644
-7.75254855345132e-08,1.41896679003391e-06,0.643964396439644
-7.75265547739074e-08,1.4189785512221e-06,0.644064406440644
-7.75265547739074e-08,1.41899031255867e-06,0.644164416441644
-7.75276240133016e-08,1.41900100450746e-06,0.644264426442644
-7.75276240133016e-08,1.41901276569566e-06,0.644364436443644
-7.75286931043139e-08,1.41902452703223e-06,0.644464446444645
-7.75297623437081e-08,1.41903521898102e-06,0.644564456445645
-7.75297623437081e-08,1.4190459110782e-06,0.644664466446645
-7.75308315831022e-08,1.41905660317538e-06,0.644764476447645
-7.75308315831022e-08,1.41906729512418e-06,0.644864486448645
-7.75319008224964e-08,1.41907798722135e-06,0.644964496449645
-7.75329700618905e-08,1.41908867917015e-06,0.645064506450645
-7.75329700618905e-08,1.41909937126733e-06,0.645164516451645
-7.75340391529029e-08,1.41911006336451e-06,0.645264526452645
-7.75340391529029e-08,1.41911968607391e-06,0.645364536453645
-7.7535108392297e-08,1.41913037817109e-06,0.645464546454645
-7.7535108392297e-08,1.41914000102887e-06,0.645564556455646
-7.75361776316912e-08,1.41915069297767e-06,0.645664566456646
-7.75361776316912e-08,1.41916031583545e-06,0.645764576457646
-7.75372468710854e-08,1.41916993869323e-06,0.645864586458646
-7.75372468710854e-08,1.41917956155102e-06,0.645964596459646
-7.75383159620977e-08,1.4191891844088e-06,0.646064606460646
-7.75393852014919e-08,1.41919880726658e-06,0.646164616461646
-7.75393852014919e-08,1.41920842997599e-06,0.646264626462646
-7.7540454440886e-08,1.41921698374276e-06,0.646364636463646
-7.7540454440886e-08,1.41922660645216e-06,0.646464646464647
-7.75415236802802e-08,1.41923516007055e-06,0.646564656465647
-7.75415236802802e-08,1.41924478292833e-06,0.646664666466647
-7.75415236802802e-08,1.41925333654672e-06,0.646764676467647
-7.75425927712925e-08,1.41926189016511e-06,0.646864686468647
-7.75425927712925e-08,1.4192704437835e-06,0.646964696469647
-7.75436620106867e-08,1.41928006664129e-06,0.647064706470647
-7.75436620106867e-08,1.41928862025968e-06,0.647164716471647
-7.75447312500809e-08,1.41929610478705e-06,0.647264726472647
-7.75447312500809e-08,1.41930465840544e-06,0.647364736473647
-7.7545800489475e-08,1.41931321202383e-06,0.647464746474647
-7.7545800489475e-08,1.41932176564222e-06,0.647564756475648
-7.75468695804873e-08,1.41932925002122e-06,0.647664766476648
-7.75468695804873e-08,1.41933780363961e-06,0.647764776477648
-7.75650460566608e-08,1.41964359601637e-06,0.647864786478648
-7.76003297696135e-08,1.42024448837596e-06,0.647964796479648
-7.76527208677274e-08,1.42113727344534e-06,0.648064806480648
-7.77040425780653e-08,1.42202150489633e-06,0.648164816481648
-7.77553642884031e-08,1.42289718272893e-06,0.648264826482648
-7.78056169077287e-08,1.42376323785213e-06,0.648364836483648
-7.78558695270542e-08,1.42462180829957e-06,0.648464846484648
-7.79061221463797e-08,1.4254707560376e-06,0.648564856485649
-7.79553053779293e-08,1.42631115015725e-06,0.648664866486649
-7.80034196668483e-08,1.4271440598979e-06,0.648764876487649
-7.80515338073855e-08,1.42796734663238e-06,0.648864886488649
-7.80996479479227e-08,1.42878314913626e-06,0.648964896489649
-7.81466928490658e-08,1.42959146711275e-06,0.649064906490649
-7.81937378985907e-08,1.43039123147085e-06,0.649164916491649
-7.82397135603396e-08,1.43118244221057e-06,0.649264926492649
-7.82856893704703e-08,1.43196616857129e-06,0.649364936493649
-7.83305959412068e-08,1.43274134116524e-06,0.649464946494649
-7.83755025119434e-08,1.43351009861958e-06,0.64956495649565
-7.84204090826799e-08,1.43427030245554e-06,0.64966496649665
-7.84642464140223e-08,1.4350230219125e-06,0.64976497649765
-7.85080837453647e-08,1.43576825684209e-06,0.64986498649865
-7.85508518373129e-08,1.43650600739267e-06,0.64996499649965
-7.8593620077643e-08,1.43723627356427e-06,0.65006500650065
-7.86363881695912e-08,1.43795905520848e-06,0.65016501650165
-7.86780871705271e-08,1.4386754217131e-06,0.65026502650265
-7.87197860230812e-08,1.43938430369034e-06,0.65036503650365
-7.87604157846229e-08,1.44008570143696e-06,0.65046504650465
-7.88010455461646e-08,1.44078068374722e-06,0.650565056505651
-7.88416753077063e-08,1.44146818167848e-06,0.650665066506651
-7.88812358298539e-08,1.44214926447014e-06,0.650765076507651
-7.89207963520015e-08,1.44282286288281e-06,0.650865086508651
-7.89592877831367e-08,1.44349004600749e-06,0.650965096509651
-7.89977790658901e-08,1.44415081384419e-06,0.651065106510651
-7.90362703486435e-08,1.44480516654129e-06,0.651165116511651
-7.90747617797787e-08,1.44545203471101e-06,0.651265126512651
-7.9112183823138e-08,1.44609355698053e-06,0.651365136513651
-7.91485367754849e-08,1.44672759472266e-06,0.651465146514651
-7.91859589672259e-08,1.44735628656459e-06,0.651565156515652
-7.9222311771191e-08,1.44797749387915e-06,0.651665166516652
-7.92586647235379e-08,1.44859335514511e-06,0.651765176517652
-7.92939484364907e-08,1.44920280127147e-06,0.651865186518652
-7.93292321494434e-08,1.44980690134925e-06,0.651965196519652
-7.93645158623962e-08,1.45040351704802e-06,0.652065206520652
-7.93987304843365e-08,1.45099478669821e-06,0.652165216521652
-7.94329449578951e-08,1.45158071029981e-06,0.652265226522652
-7.94671594314537e-08,1.45216021876181e-06,0.652365236523652
-7.9500304814e-08,1.45273438102684e-06,0.652465246524652
-7.95334500481644e-08,1.45330212830065e-06,0.652565256525653
-7.95665954307106e-08,1.45386452937748e-06,0.652665266526653
-7.95986715738627e-08,1.45442158455411e-06,0.652765276527653
-7.96318168080271e-08,1.45497329368216e-06,0.652865286528653
-7.9662823711785e-08,1.45551858752221e-06,0.652965296529653
-7.96948998549371e-08,1.45605853531368e-06,0.653065306530653
-7.9725906758695e-08,1.45659420644434e-06,0.653165316531653
-7.9756913662453e-08,1.45712346228701e-06,0.653265326532653
-7.97879205662109e-08,1.4576473720811e-06,0.653365336533653
-7.98178582305746e-08,1.45816700506599e-06,0.653465346534653
-7.98477960433202e-08,1.45868022276289e-06,0.653565356535654
-7.9877733707684e-08,1.45918916379898e-06,0.653665366536654
-7.99076713720477e-08,1.45969275878649e-06,0.653765376537654
-7.99365399453992e-08,1.46019100757702e-06,0.653865386538654
-7.99654083703688e-08,1.46068497970674e-06,0.653965396539654
-7.99942769437202e-08,1.46117360578787e-06,0.654065406540654
-8.00220761292956e-08,1.4616568859688e-06,0.654165416541654
-8.00498754632529e-08,1.46213588919214e-06,0.654265426542654
-8.00776747972101e-08,1.4626106156063e-06,0.654365436543654
-8.01054741311674e-08,1.46307999597186e-06,0.654465446544654
-8.01322042257305e-08,1.46354403043722e-06,0.654565456545655
-8.01600034113059e-08,1.464003787945e-06,0.654665466546655
-8.0186733505869e-08,1.46445926879196e-06,0.654765476547655
-8.02123945094198e-08,1.46491047268135e-06,0.654865486548655
-8.02391246039829e-08,1.46535739990993e-06,0.654965496549655
-8.02647854591518e-08,1.46579898094154e-06,0.655065506550655
-8.02904463143207e-08,1.46623628531233e-06,0.655165516551655
-8.03150379300955e-08,1.46666931287393e-06,0.655265526552655
-8.03406989336463e-08,1.46709806347795e-06,0.655365536553655
-8.03652905494211e-08,1.46752253742116e-06,0.655465546554655
-8.03898823135776e-08,1.46794273440679e-06,0.655565556555656
-8.04144739293524e-08,1.46835865458323e-06,0.655665566556656
-8.04379964541149e-08,1.46877136733825e-06,0.655765576557656
-8.04625880698896e-08,1.4691787338963e-06,0.655865586558656
-8.04861105946521e-08,1.46958289288454e-06,0.655965596559656
-8.05096331194145e-08,1.4699817058242e-06,0.656065606560656
-8.05320864047828e-08,1.47037731119406e-06,0.656165616561656
-8.05556087811634e-08,1.47076970899412e-06,0.656265626562656
-8.05780620665317e-08,1.47115676074558e-06,0.656365636563656
-8.06005153519e-08,1.47154060477887e-06,0.656465646564656
-8.06229686372682e-08,1.47192124139074e-06,0.656565656565657
-8.06443526832423e-08,1.47229760104503e-06,0.656665666566657
-8.06668059686106e-08,1.47266968389012e-06,0.656765676567657
-8.06881901629665e-08,1.47303855916542e-06,0.656865686568657
-8.07095742089407e-08,1.47340422687091e-06,0.656965696569657
-8.07309582549148e-08,1.47376561776721e-06,0.657065706570657
-8.07512730614947e-08,1.47412273170593e-06,0.657165716571657
-8.07726572558507e-08,1.47447770746263e-06,0.657265726572657
-8.07929720624306e-08,1.47482840626175e-06,0.657365736573657
-8.08132868690106e-08,1.47517482825167e-06,0.657465746574658
-8.08336018239723e-08,1.47551911176281e-06,0.657565756575658
-8.08528473911581e-08,1.47585911861314e-06,0.657665766576658
-8.08731623461199e-08,1.47619591774528e-06,0.657765776577658
-8.08924080616875e-08,1.47652950930762e-06,0.657865786578658
-8.09116536288733e-08,1.47685989315178e-06,0.657965796579658
-8.09308993444409e-08,1.47718706957452e-06,0.658065806580658
-8.09490758206144e-08,1.47750996903968e-06,0.658165816581658
-8.09683213878002e-08,1.47783073017444e-06,0.658265826582658
-8.09864978639736e-08,1.4781482837394e-06,0.658365836583658
-8.10057435795412e-08,1.47846156034678e-06,0.658465846584658
-8.10239200557147e-08,1.47877269862375e-06,0.658565856585659
-8.1041027292494e-08,1.47908062933092e-06,0.658665866586659
-8.10592037686674e-08,1.47938535231991e-06,0.658765876587659
-8.10773802448409e-08,1.4796868677391e-06,0.658865886588659
-8.10944874816202e-08,1.47998517558849e-06,0.658965896589659
-8.11115947183995e-08,1.48028134510747e-06,0.659065906590659
-8.11287019551788e-08,1.48057323766888e-06,0.659165916591659
-8.11458093403399e-08,1.48086299189988e-06,0.659265926592659
-8.11629165771191e-08,1.48115060765209e-06,0.659365936593659
-8.11789545745043e-08,1.48143394659511e-06,0.65946594659466
-8.11960618112836e-08,1.48171514720772e-06,0.65956595659566
-8.12120999570505e-08,1.48199314010214e-06,0.65966596659666
-8.12281379544357e-08,1.48226899466616e-06,0.65976597659766
-8.12441759518208e-08,1.48254164166038e-06,0.65986598659866
-8.12602140975877e-08,1.48281215017582e-06,0.65996599659966
-8.12751828555787e-08,1.48307945112145e-06,0.66006600660066
-8.12912210013456e-08,1.48334354449728e-06,0.66016601660166
-8.13061897593366e-08,1.48360656848533e-06,0.66026602660266
-8.13211586657094e-08,1.48386531581257e-06,0.66036603660366
-8.13361275720822e-08,1.48412192466103e-06,0.66046604660466
-8.13510963300732e-08,1.48437639517907e-06,0.660566056605661
-8.1366065236446e-08,1.48462872721833e-06,0.660666066606661
-8.13810341428188e-08,1.48487785168779e-06,0.660766076607661
-8.13949336614156e-08,1.48512376858744e-06,0.660866086608661
-8.14088333283942e-08,1.48536861624771e-06,0.660966096609661
-8.1423802234767e-08,1.48561025618979e-06,0.661066106610661
-8.14377019017456e-08,1.48584975794984e-06,0.661166116611661
-8.14516015687242e-08,1.48608605184333e-06,0.661266126612661
-8.14644319963087e-08,1.48632127664581e-06,0.661366136613661
-8.14783316632873e-08,1.48655329387849e-06,0.661466146614662
-8.1492231330266e-08,1.48678317278076e-06,0.661566156615662
-8.15050617578504e-08,1.48701091305587e-06,0.661666166616662
-8.15189614248291e-08,1.48723651514894e-06,0.661766176617662
-8.15317918524135e-08,1.48745997861485e-06,0.661866186618662
-8.1544622279998e-08,1.48768023465934e-06,0.661966196619662
-8.15574527075825e-08,1.48789942131605e-06,0.662066206620662
-8.15702831351669e-08,1.48811540055134e-06,0.662166216621662
-8.15820443233572e-08,1.48833031039886e-06,0.662266226622662
-8.15948747509417e-08,1.48854201282496e-06,0.662366236623662
-8.16066360875138e-08,1.48875157677227e-06,0.662466246624662
-8.16194665150983e-08,1.48896007148018e-06,0.662566256625663
-8.16312277032886e-08,1.48916642770931e-06,0.662666266626663
-8.16429890398607e-08,1.48936957651702e-06,0.662766276627663
-8.16547502280511e-08,1.48957165593695e-06,0.662866286628663
-8.16665114162414e-08,1.48977159702648e-06,0.662966296629663
-8.16782727528135e-08,1.4899693997856e-06,0.663066306630663
-8.16900339410038e-08,1.49016506406593e-06,0.663166316631663
-8.17007260381818e-08,1.49035858986747e-06,0.663266326632663
-8.17124872263721e-08,1.490551046578e-06,0.663366336633663
-8.172317932355e-08,1.49074029557035e-06,0.663466346634663
-8.17349405117403e-08,1.49092847547169e-06,0.663566356635664
-8.17456326089183e-08,1.49111451689423e-06,0.663666366636664
-8.17563245577144e-08,1.49129948907739e-06,0.663766376637664
-8.17670166548924e-08,1.49148125369074e-06,0.663866386638664
-8.17777086036886e-08,1.49166194921308e-06,0.663966396639664
-8.17873314614724e-08,1.49184157534764e-06,0.664066406640664
-8.17980235586503e-08,1.49201799406079e-06,0.664166416641664
-8.18087155074465e-08,1.49219334338616e-06,0.664266426642664
-8.18183383652303e-08,1.49236655438112e-06,0.664366436643664
-8.18290304624083e-08,1.49253869613669e-06,0.664466446644664
-8.18386533201921e-08,1.49270869956185e-06,0.664566456645665
-8.1848276029594e-08,1.49287763374762e-06,0.664666466646665
-8.18578988873779e-08,1.49304442960298e-06,0.664766476647665
-8.18675217451617e-08,1.49320908697956e-06,0.664866486648665
-8.18771446029455e-08,1.49337267511674e-06,0.664966496649665
-8.18867674607293e-08,1.49353412477513e-06,0.665066506650665
-8.18963903185131e-08,1.49369450534251e-06,0.665166516651665
-8.19060130279151e-08,1.49385274757948e-06,0.665266526652665
-8.19145667946865e-08,1.49400992042867e-06,0.665366536653665
-8.19241895040885e-08,1.49416495494746e-06,0.665466546654665
-8.19327431224782e-08,1.49431892037524e-06,0.665566556655666
-8.19412968892496e-08,1.49447074732423e-06,0.665666566656666
-8.19509195986516e-08,1.49462150503382e-06,0.665766576657666
-8.19594732170413e-08,1.49477119350403e-06,0.665866586658666
-8.19680269838127e-08,1.49491874364382e-06,0.665966596659666
-8.19765806022024e-08,1.49506522454422e-06,0.666066606660666
-8.1985134220592e-08,1.49521063620523e-06,0.666166616661666
-8.19936878389817e-08,1.49535390953582e-06,0.666266626662666
-8.20011722179771e-08,1.49549504438764e-06,0.666366636663666
-8.20097258363668e-08,1.49563617923945e-06,0.666466646664666
-8.20182794547564e-08,1.49577517576085e-06,0.666566656665667
-8.20257639821337e-08,1.49591310304286e-06,0.666666666666667
-8.20343176005234e-08,1.49604889199447e-06,0.666766676667667
-8.20418019795189e-08,1.49618361155829e-06,0.666866686668667
-8.20492863585144e-08,1.49631726203111e-06,0.666966696669667
-8.2057839976904e-08,1.49644984326453e-06,0.667066706670667
-8.20653245042813e-08,1.49658135540694e-06,0.667166716671667
-8.20728088832768e-08,1.49671072907056e-06,0.667266726672667
-8.20802932622723e-08,1.49683903349479e-06,0.667366736673667
-8.20877777896496e-08,1.49696626867962e-06,0.667466746674667
-8.20952621686451e-08,1.49709243477344e-06,0.667566756675668
-8.21027465476406e-08,1.49721646238847e-06,0.667666766676668
-8.21091618356237e-08,1.49733942076411e-06,0.667766776677668
-8.21166462146192e-08,1.49746237913975e-06,0.667866786678668
-8.21241305936147e-08,1.49758319918498e-06,0.667966796679668
-8.21305458815978e-08,1.49770294999081e-06,0.668066806680668
-8.21380302605933e-08,1.49782056246624e-06,0.668166816681668
-8.21444455485764e-08,1.49793817479329e-06,0.668266826682668
-8.21508606881778e-08,1.49805471802933e-06,0.668366836683668
-8.21583452155551e-08,1.49816912278658e-06,0.668466846684668
-8.21647603551564e-08,1.49828245845281e-06,0.668566856685669
-8.21711756431395e-08,1.49839579397067e-06,0.668666866686669
-8.21775907827409e-08,1.49850699115811e-06,0.668766876687669
-8.2184006070724e-08,1.49861711925455e-06,0.668866886688669
-8.21904212103253e-08,1.4987272472026e-06,0.668966896689669
-8.21968364983085e-08,1.49883523682025e-06,0.669066906690669
-8.22032517862916e-08,1.49894215705012e-06,0.669166916691669
-8.22096669258929e-08,1.49904800833736e-06,0.669266926692669
-8.22150129744819e-08,1.49915279023682e-06,0.669366936693669
-8.22214282624651e-08,1.49925757213629e-06,0.669466946694669
-8.22278434020664e-08,1.49936021570534e-06,0.66956695669567
-8.22331894506554e-08,1.49946179018339e-06,0.66966696669667
-8.22396045902567e-08,1.49956229527366e-06,0.66976697669767
-8.22449506388457e-08,1.49966280036393e-06,0.66986698669867
-8.22513659268288e-08,1.49976116712379e-06,0.66996699669967
-8.22567119754178e-08,1.49985953388365e-06,0.67006700670067
-8.2262057875625e-08,1.49995576216473e-06,0.67016701670167
-8.22684731636081e-08,1.50005199059418e-06,0.67026702670267
-8.22738192121971e-08,1.50014714963586e-06,0.67036703670367
-8.22791652607861e-08,1.50024123958653e-06,0.67046704670467
-8.22845111609933e-08,1.5003342602978e-06,0.670567056705671
-8.22898572095822e-08,1.50042621191807e-06,0.670667066706671
-8.22952032581712e-08,1.50051709415055e-06,0.670767076707671
-8.23005493067602e-08,1.50060797653142e-06,0.670867086708671
-8.23058952069674e-08,1.5006967204335e-06,0.670967096709671
-8.23112412555564e-08,1.50078546433558e-06,0.671067106710671
-8.23165873041453e-08,1.50087313899826e-06,0.671167116711671
-8.23208641133402e-08,1.50095974442155e-06,0.671267126712671
-8.23262101619291e-08,1.50104634999322e-06,0.671367136713671
-8.23315562105181e-08,1.50113081708611e-06,0.671467146714671
-8.2335833019713e-08,1.50121528417899e-06,0.671567156715672
-8.23411790683019e-08,1.50129868203248e-06,0.671667166716672
-8.23454558774967e-08,1.50138101079496e-06,0.671767176717672
-8.23508017777039e-08,1.50146227016966e-06,0.671867186718672
-8.23550785868987e-08,1.50154352969275e-06,0.671967196719672
-8.23604246354877e-08,1.50162371997643e-06,0.672067206720672
-8.23647014446825e-08,1.50170284102073e-06,0.672167216721672
-8.23689782538774e-08,1.50178089297401e-06,0.672267226722672
-8.23732550630722e-08,1.50185894477891e-06,0.672367236723672
-8.23786011116612e-08,1.5019359274928e-06,0.672467246724673
-8.2382877920856e-08,1.5020118409673e-06,0.672567256725673
-8.23871547300508e-08,1.5020866852024e-06,0.672667266726673
-8.23914315392456e-08,1.5021615294375e-06,0.672767276727673
-8.23957083484405e-08,1.5022353044332e-06,0.672867286728673
-8.23999851576353e-08,1.50230907957729e-06,0.672967296729673
-8.24042619668301e-08,1.50238071624259e-06,0.673067306730673
-8.24085387760249e-08,1.50245235290789e-06,0.673167316731673
-8.24128155852198e-08,1.50252398942481e-06,0.673267326732673
-8.24170923944146e-08,1.5025945569991e-06,0.673367336733673
-8.24213693519912e-08,1.50266405518561e-06,0.673467346734673
-8.24245769217919e-08,1.50273248428111e-06,0.673567356735674
-8.24288537309867e-08,1.50280091322822e-06,0.673667366736674
-8.24331305401815e-08,1.50286827308433e-06,0.673767376737674
-8.24363381099822e-08,1.50293456370104e-06,0.673867386738674
-8.2440614919177e-08,1.50300085431775e-06,0.673967396739674
-8.24448917283718e-08,1.50306607569507e-06,0.674067406740674
-8.24480992981725e-08,1.50313129722076e-06,0.674167416741674
-8.24523762557491e-08,1.50319544935869e-06,0.674267426742674
-8.24555838255498e-08,1.5032585324056e-06,0.674367436743674
-8.24598606347446e-08,1.50332161545251e-06,0.674467446744675
-8.24630682045453e-08,1.50338362926002e-06,0.674567456745675
-8.2466275774346e-08,1.50344564306754e-06,0.674667466746675
-8.24705525835408e-08,1.50350658763566e-06,0.674767476747675
-8.24737603017233e-08,1.50356753235216e-06,0.674867486748675
-8.24769678715239e-08,1.50362740768089e-06,0.674967496749675
-8.24801754413246e-08,1.50368621391861e-06,0.675067506750675
-8.24844522505194e-08,1.50374502015632e-06,0.675167516751675
-8.24876599687019e-08,1.50380275715464e-06,0.675267526752675
-8.24908675385025e-08,1.50386049415296e-06,0.675367536753675
-8.24940751083032e-08,1.50391716191189e-06,0.675467546754675
-8.24972826781039e-08,1.50397382967082e-06,0.675567556755676
-8.25004903962864e-08,1.50402942833873e-06,0.675667566756676
-8.2503697966087e-08,1.50408395761887e-06,0.675767576757676
-8.25069055358877e-08,1.50413848704739e-06,0.675867586758676
-8.25101132540702e-08,1.50419301647591e-06,0.675967596759676
-8.25133208238708e-08,1.50424647666504e-06,0.676067606760676
-8.25165283936715e-08,1.50429993685416e-06,0.676167616761676
-8.25197359634721e-08,1.5043523278039e-06,0.676267626762676
-8.25229436816546e-08,1.50440364951423e-06,0.676367636763676
-8.25261512514553e-08,1.50445497137295e-06,0.676467646764677
-8.25282895818618e-08,1.50450629308329e-06,0.676567656765677
-8.25314973000443e-08,1.50455654570262e-06,0.676667666766677
-8.25347048698449e-08,1.50460679832194e-06,0.676767676767677
-8.25379124396456e-08,1.50465598170187e-06,0.676867686768677
-8.25400509184339e-08,1.5047051650818e-06,0.676967696769677
-8.25432584882346e-08,1.50475327922234e-06,0.677067706770677
-8.25453969670229e-08,1.50480139336288e-06,0.677167716771677
-8.25486045368236e-08,1.50484843826402e-06,0.677267726772677
-8.25518121066242e-08,1.50489548331355e-06,0.677367736773677
-8.25539505854125e-08,1.50494252821469e-06,0.677467746774677
-8.25571581552132e-08,1.50498850402482e-06,0.677567756775678
-8.25592964856197e-08,1.50503447983495e-06,0.677667766776678
-8.25625042038022e-08,1.50507938625731e-06,0.677767776777678
-8.25646425342087e-08,1.50512429282804e-06,0.677867786778678
-8.25678502523912e-08,1.50516813015939e-06,0.677967796779678
-8.25699885827977e-08,1.50521196763911e-06,0.678067806780678
-8.2572127061586e-08,1.50525473573106e-06,0.678167816781678
-8.25753346313867e-08,1.5052985730624e-06,0.678267826782678
-8.25774729617932e-08,1.50534027206334e-06,0.678367836783678
-8.25796114405815e-08,1.50538304015528e-06,0.678467846784678
-8.25828190103821e-08,1.50542473915622e-06,0.678567856785679
-8.25849574891705e-08,1.50546536891776e-06,0.678667866786679
-8.2587095819577e-08,1.50550599853092e-06,0.678767876787679
-8.25892342983653e-08,1.50554662829246e-06,0.678867886788679
-8.25913726287718e-08,1.50558725805401e-06,0.678967896789679
-8.25945803469543e-08,1.50562681857615e-06,0.679067906790679
-8.25967186773608e-08,1.50566531000729e-06,0.679167916791679
-8.25988571561491e-08,1.50570487052944e-06,0.679267926792679
-8.26009954865556e-08,1.50574336181219e-06,0.679367936793679
-8.26031339653439e-08,1.50578078400393e-06,0.679467946794679
-8.26052722957504e-08,1.50581820604729e-06,0.67956795679568
-8.26074107745387e-08,1.50585562823903e-06,0.67966796679668
-8.26095491049452e-08,1.50589305028239e-06,0.67976797679768
-8.26116875837336e-08,1.50592940323474e-06,0.67986798679868
-8.26138259141401e-08,1.50596575618708e-06,0.67996799679968
-8.26159643929284e-08,1.50600103990004e-06,0.68006800680068
-8.26181027233349e-08,1.50603632361299e-06,0.68016801680168
-8.26202412021232e-08,1.50607160732594e-06,0.68026802680268
-8.26223795325297e-08,1.50610689103889e-06,0.68036803680368
-8.2624518011318e-08,1.50614110566083e-06,0.68046804680468
-8.26266563417245e-08,1.50617532013439e-06,0.680568056805681
-8.26277255811187e-08,1.50620846536856e-06,0.680668066806681
-8.2629864059907e-08,1.5062426799905e-06,0.680768076807681
-8.26320023903135e-08,1.50627582522466e-06,0.680868086808681
-8.26341408691018e-08,1.50630790136781e-06,0.680968096809681
-8.26362791995083e-08,1.50633997751097e-06,0.681068106810681
-8.26373484389025e-08,1.50637205365412e-06,0.681168116811681
-8.2639486769309e-08,1.50640412964889e-06,0.681268126812681
-8.26416252480973e-08,1.50643620579204e-06,0.681368136813681
-8.26437635785038e-08,1.5064672126958e-06,0.681468146814681
-8.2644832817898e-08,1.50649715036016e-06,0.681568156815682
-8.26469712966863e-08,1.50652815726392e-06,0.681668166816682
-8.26491096270928e-08,1.50655809507667e-06,0.681768176817682
-8.2650178866487e-08,1.50658803274103e-06,0.681868186818682
-8.26523173452753e-08,1.50661797040539e-06,0.681968196819682
-8.26533864362876e-08,1.50664683897875e-06,0.682068206820682
-8.2655524915076e-08,1.50667570740371e-06,0.682168216821682
-8.26576632454824e-08,1.50670457597707e-06,0.682268226822682
-8.26587324848766e-08,1.50673344440204e-06,0.682368236823682
-8.26608709636649e-08,1.50676124373599e-06,0.682468246824682
-8.26619400546773e-08,1.50678904306995e-06,0.682568256825683
-8.26640785334656e-08,1.50681684225553e-06,0.682668266826683
-8.26651477728598e-08,1.50684464158948e-06,0.682768276827683
-8.26672861032663e-08,1.50687137168405e-06,0.682868286828683
-8.26683553426604e-08,1.50689810177861e-06,0.682968296829683
-8.26704936730669e-08,1.50692483187317e-06,0.683068306830683
-8.26715629124611e-08,1.50695049272834e-06,0.683168316831683
-8.26726321518552e-08,1.50697615373189e-06,0.683268326832683
-8.26747704822617e-08,1.50700181458706e-06,0.683368336833683
-8.26758397216559e-08,1.50702747544223e-06,0.683468346834683
-8.26779782004442e-08,1.5070531362974e-06,0.683568356835684
-8.26790474398384e-08,1.50707772806156e-06,0.683668366836684
-8.26801165308507e-08,1.50710231967733e-06,0.683768376837684
-8.2682255009639e-08,1.50712691144149e-06,0.683868386838684
-8.26833242490332e-08,1.50715150305726e-06,0.683968396839684
-8.26843933400456e-08,1.50717502558202e-06,0.684068406840684
-8.26865318188339e-08,1.50719854810679e-06,0.684168416841684
-8.2687601058228e-08,1.50722207048317e-06,0.684268426842684
-8.26886701492404e-08,1.50724559300793e-06,0.684368436843684
-8.26897393886345e-08,1.50726911553269e-06,0.684468446844684
-8.26918778674229e-08,1.50729156881806e-06,0.684568456845685
-8.26929469584352e-08,1.50731402210343e-06,0.684668466846685
-8.26940161978294e-08,1.5073364753888e-06,0.684768476847685
-8.26950854372235e-08,1.50735892852578e-06,0.684868486848685
-8.269722376763e-08,1.50738031272014e-06,0.684968496849685
-8.26982930070242e-08,1.50740169676611e-06,0.685068506850685
-8.26993622464183e-08,1.50742308081209e-06,0.685168516851685
-8.27004314858125e-08,1.50744446485806e-06,0.685268526852685
-8.27015005768248e-08,1.50746584890404e-06,0.685368536853685
-8.2702569816219e-08,1.507486163859e-06,0.685468546854686
-8.27036390556132e-08,1.50750754790497e-06,0.685568556855686
-8.27057775344015e-08,1.50752786271155e-06,0.685668566856686
-8.27068466254138e-08,1.50754817766651e-06,0.685768576857686
-8.2707915864808e-08,1.50756742338208e-06,0.685868586858686
-8.27089851042022e-08,1.50758773818866e-06,0.685968596859686
-8.27100543435963e-08,1.50760698390423e-06,0.686068606860686
-8.27111234346086e-08,1.50762622947141e-06,0.686168616861686
-8.27121926740028e-08,1.50764547518698e-06,0.686268626862686
-8.27314383895704e-08,1.50796302875194e-06,0.686368636863686
-8.27496148657439e-08,1.50827737459871e-06,0.686468646864686
-8.27677913419173e-08,1.50858851287569e-06,0.686568656865687
-8.2785967669709e-08,1.50889644358286e-06,0.686668666866687
-8.28041441458824e-08,1.50920116657185e-06,0.686768676867687
-8.28212515310435e-08,1.50950268199104e-06,0.686868686868687
-8.28394278588352e-08,1.50980098984043e-06,0.686968696869687
-8.28565352439963e-08,1.51009715921103e-06,0.687068706870687
-8.28736424807756e-08,1.51039012101183e-06,0.687168716871687
-8.28907497175548e-08,1.51067987524283e-06,0.687268726872687
-8.29078569543341e-08,1.51096642190403e-06,0.687368736873687
-8.29249641911134e-08,1.51125083008644e-06,0.687468746874688
-8.29410023368804e-08,1.51153203055066e-06,0.687568756875688
-8.29570403342655e-08,1.51181002359347e-06,0.687668766876688
-8.29741475710448e-08,1.51208587815749e-06,0.687768776877688
-8.29901857168118e-08,1.51235852500333e-06,0.687868786878688
-8.30051544748027e-08,1.51262903366714e-06,0.687968796879688
-8.30211926205697e-08,1.51289633446439e-06,0.688068806880688
-8.30372306179548e-08,1.51316149707962e-06,0.688168816881688
-8.30521995243276e-08,1.51342345197666e-06,0.688268826882688
-8.30671682823186e-08,1.51368326839491e-06,0.688368836883688
-8.30832064280855e-08,1.51393987739175e-06,0.688468846884688
-8.30981751860765e-08,1.51419434776141e-06,0.688568856885689
-8.31120748530551e-08,1.51444667994905e-06,0.688668866886689
-8.31270437594279e-08,1.51469580441851e-06,0.688768876887689
-8.31420125174189e-08,1.51494279040918e-06,0.688868886888689
-8.31559121843975e-08,1.51518656883005e-06,0.688968896889689
-8.31708810907703e-08,1.51542820892051e-06,0.689068906890689
-8.31847807577489e-08,1.51566771053218e-06,0.689168916891689
-8.31986804247276e-08,1.51590507366507e-06,0.689268926892689
-8.32125799433244e-08,1.51614029846755e-06,0.689368936893689
-8.3226479610303e-08,1.51637231570023e-06,0.68946894689469
-8.32393100378874e-08,1.5166021946025e-06,0.68956895689569
-8.32532097048661e-08,1.5168299348776e-06,0.68966896689669
-8.32660401324506e-08,1.51705553697068e-06,0.68976897689769
-8.32788707084168e-08,1.51727900043658e-06,0.68986898689869
-8.32927702270136e-08,1.51749925648107e-06,0.68996899689969
-8.33056008029799e-08,1.51771844313778e-06,0.69006900690069
-8.33184312305644e-08,1.51793442237308e-06,0.69016901690169
-8.33301924187547e-08,1.51814933222059e-06,0.69026902690269
-8.33430228463392e-08,1.51836103464669e-06,0.69036903690369
-8.33558532739236e-08,1.51857166768501e-06,0.69046904690469
-8.33676146104958e-08,1.51878016239293e-06,0.690569056905691
-8.33793757986861e-08,1.51898544953105e-06,0.690669066906691
-8.33922062262705e-08,1.51918966742977e-06,0.690769076907691
-8.34039674144609e-08,1.51939174699808e-06,0.690869086908691
-8.3415728751033e-08,1.51959168808761e-06,0.690969096909691
-8.34274899392233e-08,1.51978949069834e-06,0.691069106910691
-8.34381820364013e-08,1.51998515497868e-06,0.691169116911691
-8.34499432245916e-08,1.5201786809286e-06,0.691269126912691
-8.34617044127819e-08,1.52037113749075e-06,0.691369136913691
-8.34723965099598e-08,1.52056038663148e-06,0.691469146914692
-8.34830886071378e-08,1.52074856653282e-06,0.691569156915692
-8.34948497953281e-08,1.52093567704638e-06,0.691669166916692
-8.35055418925061e-08,1.52111958013852e-06,0.691769176917692
-8.35162338413022e-08,1.52130241399126e-06,0.691869186918692
-8.35269259384802e-08,1.52148310936522e-06,0.691969196919692
-8.35376178872763e-08,1.52166166640877e-06,0.692069206920692
-8.35472407450602e-08,1.52183915421293e-06,0.692169216921692
-8.35579328422381e-08,1.52201450368668e-06,0.692269226922692
-8.35686247910343e-08,1.52218771468165e-06,0.692369236923692
-8.35782476488181e-08,1.52235985643722e-06,0.692469246924692
-8.3588939745996e-08,1.52252985986238e-06,0.692569256925693
-8.35985626037798e-08,1.52269879404815e-06,0.692669266926693
-8.36081853131818e-08,1.52286558975513e-06,0.692769276927693
-8.36178081709656e-08,1.5230302471317e-06,0.692869286928693
-8.36274310287494e-08,1.52319383526888e-06,0.692969296929693
-8.36370538865332e-08,1.52335528507565e-06,0.693069306930693
-8.36466767443171e-08,1.52351566564303e-06,0.693169316931693
-8.36562996021009e-08,1.52367497697101e-06,0.693269326932693
-8.36648532204905e-08,1.5238310807292e-06,0.693369336933693
-8.36744760782743e-08,1.52398718448738e-06,0.693469346934693
-8.3683029696664e-08,1.52414114976678e-06,0.693569356935694
-8.36926524060659e-08,1.52429297671577e-06,0.693669366936694
-8.37012061728374e-08,1.52444373442536e-06,0.693769376937694
-8.37097597912271e-08,1.52459342289556e-06,0.693869386938694
-8.37183134096167e-08,1.52474097303536e-06,0.693969396939694
-8.37268670280064e-08,1.52488745393576e-06,0.694069406940694
-8.3735420646396e-08,1.52503286559676e-06,0.694169416941694
-8.37439742647856e-08,1.52517613892736e-06,0.694269426942694
-8.37525278831753e-08,1.52531727377917e-06,0.694369436943694
-8.37610815015649e-08,1.52545840877936e-06,0.694469446944694
-8.37685658805604e-08,1.52559740515239e-06,0.694569456945695
-8.37771194989501e-08,1.5257353324344e-06,0.694669466946695
-8.37846040263274e-08,1.5258721906254e-06,0.694769476947695
-8.3793157644717e-08,1.52600691018922e-06,0.694869486948695
-8.38006420237125e-08,1.52614056066204e-06,0.694969496949695
-8.38091956421021e-08,1.52627314189546e-06,0.695069506950695
-8.38166801694794e-08,1.52640358479847e-06,0.695169516951695
-8.38241645484749e-08,1.52653402770149e-06,0.695269526952695
-8.38316489274704e-08,1.52666233212572e-06,0.695369536953695
-8.38391333064659e-08,1.52678956731055e-06,0.695469546954695
-8.38466178338432e-08,1.52691466416497e-06,0.695569556955696
-8.38541022128387e-08,1.5270397610194e-06,0.695669566956696
-8.38615865918342e-08,1.52716271939504e-06,0.695769576957696
-8.38680018798173e-08,1.52728460867966e-06,0.695869586958696
-8.38754862588128e-08,1.52740542872489e-06,0.695969596959696
-8.38829707861901e-08,1.52752517953073e-06,0.696069606960696
-8.38893859257914e-08,1.52764386109717e-06,0.696169616961696
-8.38968703047869e-08,1.52776147342422e-06,0.696269626962696
-8.39032855927701e-08,1.52787801666026e-06,0.696369636963696
-8.39097008807532e-08,1.52799242141751e-06,0.696469646964696
-8.39171852597487e-08,1.52810682632314e-06,0.696569656965697
-8.392360039935e-08,1.5282190926016e-06,0.696669666966697
-8.39300156873332e-08,1.52833028978904e-06,0.696769676967697
-8.39364309753163e-08,1.52844148697649e-06,0.696869686968697
-8.39428461149176e-08,1.52855054583353e-06,0.696969696969697
-8.39492614029008e-08,1.52865853545118e-06,0.697069706970697
-8.39556765425021e-08,1.52876545582943e-06,0.697169716971697
-8.39620918304852e-08,1.5288723760593e-06,0.697269726972697
-8.39674378790742e-08,1.52897715810715e-06,0.697369736973697
-8.39738530186755e-08,1.5290808709156e-06,0.697469746974697
-8.39802683066587e-08,1.52918351433627e-06,0.697569756975698
-8.39856143552477e-08,1.52928615790533e-06,0.697669766976698
-8.3992029494849e-08,1.52938666314398e-06,0.697769776977698
-8.39984447828321e-08,1.52948609899486e-06,0.697869786978698
-8.40037906830393e-08,1.52958553499411e-06,0.697969796979698
-8.40091367316283e-08,1.52968390175398e-06,0.698069806980698
-8.40155520196114e-08,1.52978013003505e-06,0.698169816981698
-8.40208980682004e-08,1.52987635846451e-06,0.698269826982698
-8.40262439684076e-08,1.52997151750619e-06,0.698369836983698
-8.40315900169966e-08,1.53006560745686e-06,0.698469846984698
-8.40369360655855e-08,1.53015862816813e-06,0.698569856985699
-8.40433513535687e-08,1.53025057964001e-06,0.698669866986699
-8.40486972537758e-08,1.53034146202088e-06,0.698769876987699
-8.40540433023648e-08,1.53043234425336e-06,0.698869886988699
-8.40583201115597e-08,1.53052215739483e-06,0.698969896989699
-8.40636661601486e-08,1.53060983205752e-06,0.699069906990699
-8.40690122087376e-08,1.53069750686859e-06,0.699169916991699
-8.40743582573266e-08,1.53078411229188e-06,0.699269926992699
-8.40797041575338e-08,1.53087071786355e-06,0.699369936993699
-8.40839809667286e-08,1.53095518495643e-06,0.699469946994699
-8.40893270153176e-08,1.53103965204932e-06,0.6995699569957
-8.40946730639066e-08,1.53112304990281e-06,0.6996699669967
-8.40989498731014e-08,1.5312053785169e-06,0.6997699769977
-8.41042959216904e-08,1.53128770727938e-06,0.6998699869987
-8.41085727308852e-08,1.53136789756307e-06,0.6999699969997
-8.41139187794742e-08,1.53144808784676e-06,0.7000700070007
-8.4118195588669e-08,1.53152720889105e-06,0.7001700170017
-8.41224723978638e-08,1.53160632993535e-06,0.7002700270027
-8.41267492070586e-08,1.53168331264924e-06,0.7003700370037
-8.41320952556476e-08,1.53176029536313e-06,0.700470047004701
-8.41363720648425e-08,1.53183727792863e-06,0.700570057005701
-8.41406488740373e-08,1.53191212216373e-06,0.700670067006701
-8.41449256832321e-08,1.53198696654722e-06,0.700770077007701
-8.41492024924269e-08,1.53206074154292e-06,0.700870087008701
-8.41534793016217e-08,1.53213344744762e-06,0.700970097009701
-8.41577561108166e-08,1.53220615320393e-06,0.701070107010701
-8.41620329200114e-08,1.53227778986923e-06,0.701170117011701
-8.41663097292062e-08,1.53234942653453e-06,0.701270127012701
-8.4170586538401e-08,1.53241892472104e-06,0.701370137013701
-8.41748633475959e-08,1.53248842305593e-06,0.701470147014701
-8.41791401567907e-08,1.53255792124244e-06,0.701570157015702
-8.41823477265913e-08,1.53262635033794e-06,0.701670167016702
-8.41866245357862e-08,1.53269371019405e-06,0.701770177017702
-8.4190901344981e-08,1.53276000081076e-06,0.701870187018702
-8.41941090631635e-08,1.53282629142747e-06,0.701970197019702
-8.41983858723583e-08,1.53289151280478e-06,0.702070207020702
-8.42026626815531e-08,1.5329567341821e-06,0.702170217021702
-8.42058702513538e-08,1.53302088646841e-06,0.702270227022702
-8.42101470605486e-08,1.53308396951532e-06,0.702370237023702
-8.42133546303493e-08,1.53314705256223e-06,0.702470247024703
-8.42165623485317e-08,1.53320906636974e-06,0.702570257025703
-8.42208391577266e-08,1.53327108017726e-06,0.702670267026703
-8.42240467275272e-08,1.53333202474538e-06,0.702770277027703
-8.42283235367221e-08,1.5333929693135e-06,0.702870287028703
-8.42315311065227e-08,1.53345284479061e-06,0.702970297029703
-8.42347386763234e-08,1.53351165102832e-06,0.703070307030703
-8.42379463945059e-08,1.53357045711766e-06,0.703170317031703
-8.42422232037007e-08,1.53362819411598e-06,0.703270327032703
-8.42454307735013e-08,1.5336859311143e-06,0.703370337033703
-8.4248638343302e-08,1.53374259902161e-06,0.703470347034703
-8.42518460614845e-08,1.53379926678054e-06,0.703570357035704
-8.42550536312851e-08,1.53385486530007e-06,0.703670367036704
-8.42582612010858e-08,1.53391046396798e-06,0.703770377037704
-8.42614687708865e-08,1.53396499324812e-06,0.703870387038704
-8.4264676489069e-08,1.53401845343725e-06,0.703970397039704
-8.42678840588696e-08,1.53407191362637e-06,0.704070407040704
-8.42710916286703e-08,1.5341253738155e-06,0.704170417041704
-8.42742993468528e-08,1.53417776491361e-06,0.704270427042704
-8.42775069166534e-08,1.53423015586335e-06,0.704370437043704
-8.42796452470599e-08,1.53428147757368e-06,0.704470447044705
-8.42828529652424e-08,1.5343327994324e-06,0.704570457045705
-8.42860605350431e-08,1.53438305190335e-06,0.704670467046705
-8.42892681048437e-08,1.53443223528328e-06,0.704770477047705
-8.43095830598055e-08,1.53478079575199e-06,0.704870487048705
-8.43298978663855e-08,1.53512507926313e-06,0.704970497049705
-8.43502126729654e-08,1.53546615535285e-06,0.705070507050705
-8.4369458388533e-08,1.53580295448499e-06,0.705170517051705
-8.43897733434948e-08,1.53613761528673e-06,0.705270527052705
-8.44090189106806e-08,1.53646799913089e-06,0.705370537053705
-8.44282646262482e-08,1.53679624464464e-06,0.705470547054705
-8.44475103418158e-08,1.5371202133492e-06,0.705570557055706
-8.44667559090016e-08,1.53744097448395e-06,0.705670567056706
-8.44849323851751e-08,1.53775852804891e-06,0.705770577057706
-8.45041781007427e-08,1.53807394313508e-06,0.705870587058706
-8.45223545769161e-08,1.53838508141205e-06,0.705970597059706
-8.45405310530896e-08,1.53869301211923e-06,0.706070607060706
-8.4558707529263e-08,1.53899880434761e-06,0.706170617061706
-8.45768838570547e-08,1.5393003197668e-06,0.706270627062706
-8.45939912422158e-08,1.53959969685558e-06,0.706370637063706
-8.46110984789951e-08,1.53989586622618e-06,0.706470647064707
-8.46292749551685e-08,1.54018882802698e-06,0.706570657065707
-8.46463821919478e-08,1.54047965149738e-06,0.706670667066707
-8.46634894287271e-08,1.54076726724959e-06,0.706770677067707
-8.46795274261122e-08,1.541051675432e-06,0.706870687068707
-8.46966348112733e-08,1.54133287604461e-06,0.706970697069707
-8.47126728086585e-08,1.54161193817843e-06,0.707070707070707
-8.47287108060436e-08,1.54188779274245e-06,0.707170717071707
-8.47458180428229e-08,1.54216150882768e-06,0.707270727072707
-8.47607869491957e-08,1.54243201734311e-06,0.707370737073707
-8.47768249465808e-08,1.54269931828874e-06,0.707470747074707
-8.47928630923478e-08,1.54296448075559e-06,0.707570757075708
-8.48078319987205e-08,1.54322750489202e-06,0.707670767076708
-8.48238699961057e-08,1.54348732145866e-06,0.707770777077708
-8.48388389024785e-08,1.54374499954651e-06,0.707870787078708
-8.48538076604694e-08,1.54399946991617e-06,0.707970797079708
-8.48687765668422e-08,1.54425180210381e-06,0.708070807080708
-8.48837453248332e-08,1.54450092657327e-06,0.708170817081708
-8.48976449918118e-08,1.54474898180333e-06,0.708270827082708
-8.49126138981846e-08,1.5449927602242e-06,0.708370837083708
-8.49265135651632e-08,1.54523546940567e-06,0.708470847084708
-8.49404132321419e-08,1.54547497101735e-06,0.708570857085709
-8.49553819901328e-08,1.54571233429861e-06,0.708670867086709
-8.49692816571115e-08,1.54594755910109e-06,0.708770877087709
-8.49821120846959e-08,1.54618064557317e-06,0.708870887088709
-8.49960117516746e-08,1.54641052432706e-06,0.708970897089709
-8.50099114186532e-08,1.54663933384155e-06,0.709070907090709
-8.50227418462377e-08,1.54686493593463e-06,0.709170917091709
-8.50366415132163e-08,1.54708839940054e-06,0.709270927092709
-8.50494719408008e-08,1.54730972468442e-06,0.709370937093709
-8.50623023683852e-08,1.54752891134113e-06,0.709470947094709
-8.50751327959697e-08,1.54774595966743e-06,0.70957095709571
-8.50879632235542e-08,1.54795980042394e-06,0.70967096709671
-8.50997245601263e-08,1.54817257194105e-06,0.70977097709771
-8.51125549877108e-08,1.54838320512775e-06,0.70987098709871
-8.51253854152952e-08,1.54859169983567e-06,0.70997099709971
-8.51371466034855e-08,1.54879805621318e-06,0.71007100710071
-8.51489079400577e-08,1.5490022741119e-06,0.71017101710171
-8.5160669128248e-08,1.54920435353183e-06,0.71027102710271
-8.51724303164383e-08,1.54940429462136e-06,0.71037103710371
-8.51841916530104e-08,1.54960209738048e-06,0.71047104710471
-8.51959528412007e-08,1.5497988309002e-06,0.710571057105711
-8.52077141777728e-08,1.54999342594114e-06,0.710671067106711
-8.5218406126569e-08,1.55018481341228e-06,0.710771077107711
-8.52301673147593e-08,1.55037513164402e-06,0.710871087108711
-8.52408594119373e-08,1.55056438063637e-06,0.710971097109711
-8.52526206001276e-08,1.55075042205892e-06,0.711071107110711
-8.52633126973055e-08,1.55093539439045e-06,0.711171117111711
-8.52740047944835e-08,1.5511182282432e-06,0.711271127112711
-8.52846967432797e-08,1.55129892361716e-06,0.711371137113711
-8.52953888404576e-08,1.5514785499001e-06,0.711471147114711
-8.53060807892538e-08,1.55165603770426e-06,0.711571157115712
-8.53157036470376e-08,1.55183138702963e-06,0.711671167116712
-8.53263957442155e-08,1.55200459802459e-06,0.711771177117712
-8.53360186019993e-08,1.55217673978016e-06,0.711871187118712
-8.53467105507955e-08,1.55234781244472e-06,0.711971197119712
-8.53563334085793e-08,1.55251674663049e-06,0.712071207120712
-8.53659562663631e-08,1.55268354233747e-06,0.712171217121712
-8.53766483635411e-08,1.55284819971404e-06,0.712271227122712
-8.53862710729431e-08,1.55301285709061e-06,0.712371237123712
-8.53958939307269e-08,1.55317430689739e-06,0.712471247124712
-8.54044475491165e-08,1.55333468746477e-06,0.712571257125713
-8.54140704069003e-08,1.55349399879275e-06,0.712671267126713
-8.54236932646841e-08,1.55365117179033e-06,0.712771277127713
-8.54322468830738e-08,1.55380620630912e-06,0.712871287128713
-8.54418697408576e-08,1.55396124082791e-06,0.712971297129713
-8.54504233592472e-08,1.5541130677769e-06,0.713071307130713
-8.5460046217031e-08,1.55426489472588e-06,0.713171317131713
-8.54685998354207e-08,1.55441351395669e-06,0.713271327132713
-8.54771534538103e-08,1.55456213333588e-06,0.713371337133713
-8.54857070722e-08,1.55470861423628e-06,0.713471347134713
-8.54942606905896e-08,1.55485402589728e-06,0.713571357135714
-8.55028143089793e-08,1.55499729922788e-06,0.713671367136714
-8.55113679273689e-08,1.55513950331909e-06,0.713771377137714
-8.55199215457585e-08,1.5552806381709e-06,0.713871387138714
-8.55274060731359e-08,1.5554196346923e-06,0.713971397139714
-8.55359596915255e-08,1.55555756197432e-06,0.714071407140714
-8.55445133099151e-08,1.55569442001693e-06,0.714171417141714
-8.55519976889106e-08,1.55582913972914e-06,0.714271427142714
-8.55605513073003e-08,1.55596385929297e-06,0.714371437143714
-8.55680356862958e-08,1.55609644052639e-06,0.714471447144714
-8.55755202136731e-08,1.5562268834294e-06,0.714571457145715
-8.55830045926686e-08,1.55635732633242e-06,0.714671467146715
-8.5590488971664e-08,1.55648563075665e-06,0.714771477147715
-8.55979734990413e-08,1.55661286594148e-06,0.714871487148715
-8.56054578780368e-08,1.5567390320353e-06,0.714971497149715
-8.56129422570323e-08,1.55686412888972e-06,0.715071507150715
-8.56204267844096e-08,1.55698708726536e-06,0.715171517151715
-8.56279111634051e-08,1.557110045641e-06,0.715271527152715
-8.56343264513882e-08,1.55723086568623e-06,0.715371537153715
-8.56418108303837e-08,1.55735061649207e-06,0.715471547154716
-8.56492952093792e-08,1.55746929805851e-06,0.715571557155716
-8.56557104973624e-08,1.55758691053394e-06,0.715671567156716
-8.56631948763578e-08,1.55770345376998e-06,0.715771577157716
-8.5669610164341e-08,1.55781785852722e-06,0.715871587158716
-8.56760253039423e-08,1.55793226328447e-06,0.715971597159716
-8.56824405919255e-08,1.55804559895071e-06,0.716071607160716
-8.56899249709209e-08,1.55815679613816e-06,0.716171617161716
-8.56963402589041e-08,1.5582679933256e-06,0.716271627162716
-8.57027553985054e-08,1.55837705203426e-06,0.716371637163716
-8.57091706864885e-08,1.55848504165191e-06,0.716471647164716
-8.57155858260899e-08,1.55859303126955e-06,0.716571657165717
-8.5722001114073e-08,1.55869888240841e-06,0.716671667166717
-8.5727347162662e-08,1.55880473354727e-06,0.716771677167717
-8.57337623022633e-08,1.55890844635572e-06,0.716871687168717
-8.57401775902465e-08,1.55901108992478e-06,0.716971697169717
-8.57455234904536e-08,1.55911373334546e-06,0.717071707170717
-8.57519387784368e-08,1.55921423858411e-06,0.717171717171717
-8.57583540664199e-08,1.55931474367438e-06,0.717271727172717
-8.57636999666271e-08,1.55941417967363e-06,0.717371737173717
-8.57690460152161e-08,1.5595114771941e-06,0.717471747174718
-8.57754613031992e-08,1.55960877471457e-06,0.717571757175718
-8.57808073517882e-08,1.55970500299564e-06,0.717671767176718
-8.57861532519954e-08,1.55980016218571e-06,0.717771777177718
-8.57925685399785e-08,1.55989425213637e-06,0.717871787178718
-8.57979145885675e-08,1.55998727284765e-06,0.717971797179718
-8.58032606371565e-08,1.56007922431953e-06,0.718071807180718
-8.58086065373636e-08,1.56017117579141e-06,0.718171817181718
-8.58139525859526e-08,1.56026205817227e-06,0.718271827182718
-8.58192986345416e-08,1.56035080207435e-06,0.718371837183718
-8.58246446831306e-08,1.56043954597643e-06,0.718471847184718
-8.58299905833377e-08,1.56052722063912e-06,0.718571857185719
-8.58342675409144e-08,1.56061489545018e-06,0.718671867186719
-8.58396134411216e-08,1.56070043163408e-06,0.718771877187719
-8.58449594897105e-08,1.56078596796636e-06,0.718871887188719
-8.58492362989054e-08,1.56087043505924e-06,0.718971897189719
-8.58545823474943e-08,1.56095383291273e-06,0.719071907190719
-8.58599283960833e-08,1.56103616167521e-06,0.719171917191719
-8.58642052052782e-08,1.56111849028931e-06,0.719271927192719
-8.58695512538671e-08,1.561198680573e-06,0.719371937193719
-8.5873828063062e-08,1.56127887085668e-06,0.71947194719472
-8.58781048722568e-08,1.56135906114037e-06,0.71957195719572
-8.58834507724639e-08,1.56143711309366e-06,0.71967196719672
-8.58877275816588e-08,1.56151516489856e-06,0.71977197719772
-8.58920045392354e-08,1.56159214761245e-06,0.71987198719872
-8.58962813484302e-08,1.56166806108694e-06,0.71997199719972
-8.59016272486374e-08,1.56174397456144e-06,0.72007200720072
-8.59059040578322e-08,1.56181881879654e-06,0.72017201720172
-8.5910180867027e-08,1.56189259379224e-06,0.72027202720272
-8.59144576762219e-08,1.56196529969694e-06,0.72037203720372
-8.59187346337985e-08,1.56203800545325e-06,0.72047204720472
-8.59230114429933e-08,1.56210964211855e-06,0.720572057205721
-8.59272882521881e-08,1.56218127878385e-06,0.720672067206721
-8.5931565061383e-08,1.56225184620975e-06,0.720772077207721
-8.59358418705778e-08,1.56232134454465e-06,0.720872087208721
-8.59390494403785e-08,1.56238977349176e-06,0.720972097209721
-8.59433262495733e-08,1.56245820258726e-06,0.721072107210721
-8.59476030587681e-08,1.56252663153438e-06,0.721172117211721
-8.59518798679629e-08,1.56259292229947e-06,0.721272127212721
-8.59550874377636e-08,1.56265921291618e-06,0.721372137213721
-8.59593642469584e-08,1.5627244342935e-06,0.721472147214722
-8.59625719651409e-08,1.56278965567082e-06,0.721572157215722
-8.59668487743357e-08,1.56285380795712e-06,0.721672167216722
-8.59700563441364e-08,1.56291796009504e-06,0.721772177217722
-8.59743331533312e-08,1.56298104314195e-06,0.721872187218722
-8.59775407231319e-08,1.56304305694947e-06,0.721972197219722
-8.59818175323267e-08,1.56310507075698e-06,0.722072207220722
-8.59850252505092e-08,1.56316601547349e-06,0.722172217221722
-8.5989302059704e-08,1.56322696004161e-06,0.722272227222722
-8.59925096295047e-08,1.56328683537034e-06,0.722372237223722
-8.59957171993053e-08,1.56334564160805e-06,0.722472247224722
-8.5998924769106e-08,1.56340444784577e-06,0.722572257225723
-8.60032017266826e-08,1.56346218484409e-06,0.722672267226723
-8.60064092964833e-08,1.56351992184241e-06,0.722772277227723
-8.60096168662839e-08,1.56357765884073e-06,0.722872287228723
-8.60299318212457e-08,1.56393263444905e-06,0.722972297229723
-8.60684231039991e-08,1.56458271033695e-06,0.723072307230723
-8.61240216235318e-08,1.56552467878626e-06,0.723172317231723
-8.61967275282256e-08,1.56675640146657e-06,0.723272327232723
-8.62865406696987e-08,1.5682736014203e-06,0.723372337233723
-8.63934610479511e-08,1.57007627894422e-06,0.723472347234723
-8.65164194235886e-08,1.57215801845357e-06,0.723572357235724
-8.66554159449931e-08,1.57451882024513e-06,0.723672367236724
-8.67933432270034e-08,1.57685609951193e-06,0.723772377237724
-8.69302012696196e-08,1.57916985625397e-06,0.723872387238724
-8.70649209818292e-08,1.58146115985902e-06,0.723972397239724
-8.7199640545657e-08,1.58372894079092e-06,0.724072407240724
-8.73322217790784e-08,1.58597426858584e-06,0.724172417241724
-8.74626646820932e-08,1.58819714309539e-06,0.724272427242724
-8.7593107585108e-08,1.59039756431957e-06,0.724372437243724
-8.77214120093345e-08,1.59257553225839e-06,0.724472447244724
-8.78486471941669e-08,1.59473211600284e-06,0.724572457245725
-8.79748132879868e-08,1.59686731584971e-06,0.724672467246725
-8.80999101424127e-08,1.59898113150222e-06,0.724772477247725
-8.82228685180502e-08,1.60107356310875e-06,0.724872487248725
-8.83458268936877e-08,1.60314567990871e-06,0.724972497249725
-8.84666469389187e-08,1.60519641266269e-06,0.725072507250725
-8.85863977447556e-08,1.60722683046171e-06,0.725172517251725
-8.87050794595801e-08,1.60923693345415e-06,0.725272527252725
-8.88226917866287e-08,1.61122672149163e-06,0.725372537253725
-8.89392350226649e-08,1.61319726381354e-06,0.725472547254725
-8.90536397799127e-08,1.61514749147725e-06,0.725572557255726
-8.91680445371606e-08,1.61707847327701e-06,0.725672567256726
-8.9280310964002e-08,1.61899020950959e-06,0.725772577257726
-8.93925773908434e-08,1.6208827000266e-06,0.725872587258726
-8.95027053388964e-08,1.62275594482804e-06,0.725972597259726
-8.96128332869495e-08,1.62461101330169e-06,0.726072607260726
-8.9720822904596e-08,1.62644683605977e-06,0.726172617261726
-8.98277432828484e-08,1.62826555158107e-06,0.726272627262726
-8.99346636611008e-08,1.63006502138681e-06,0.726372637263726
-9.00394455605648e-08,1.63184631471637e-06,0.726472647264726
-9.01442276084107e-08,1.63361050080915e-06,0.726572657265727
-9.02468711774683e-08,1.63535651042576e-06,0.726672667266727
-9.03484455071317e-08,1.63708541280559e-06,0.726772677267727
-9.04500198367951e-08,1.63879720794864e-06,0.726872687268727
-9.05505249270644e-08,1.64049189570653e-06,0.726972697269727
-9.06488916869271e-08,1.64216947637602e-06,0.727072707270727
-9.07472584467899e-08,1.64382994966036e-06,0.727172717271727
-9.08445559672584e-08,1.6454743849473e-06,0.727272727272727
-9.09397151573205e-08,1.64710171299747e-06,0.727372737273727
-9.10348741990008e-08,1.64871300290187e-06,0.727472747274727
-9.11300333890628e-08,1.65030825480888e-06,0.727572757275728
-9.12230541003366e-08,1.65188746871851e-06,0.727672767276728
-9.13150055722162e-08,1.65345171372177e-06,0.727772777277728
-9.14058879530835e-08,1.65499885148824e-06,0.727872787278728
-9.14967701855689e-08,1.65653208958774e-06,0.727972797279728
-9.1586583327042e-08,1.65804928968986e-06,0.728072807280728
-9.16753272291209e-08,1.6595504516462e-06,0.728172817281728
-9.17630018918057e-08,1.66103771393557e-06,0.728272827282728
-9.18496074634782e-08,1.66251000746695e-06,0.728372837283728
-9.19362128867688e-08,1.66396733209195e-06,0.728472847284728
-9.20206799796529e-08,1.66540968781058e-06,0.728572857285729
-9.2105147072537e-08,1.66683814401062e-06,0.728672867286729
-9.21885450744088e-08,1.66825163130428e-06,0.728772877287729
-9.22708736885046e-08,1.66965228817036e-06,0.728872887288729
-9.23532024509822e-08,1.67103797613006e-06,0.728972897289729
-9.24344618256838e-08,1.67240976442279e-06,0.729072907290729
-9.25146521093731e-08,1.67376872228793e-06,0.729172917291729
-9.25937731536682e-08,1.67511271139508e-06,0.729272927292729
-9.26900015831245e-08,1.67674324701504e-06,0.729372937293729
-9.28033371009782e-08,1.67865605248702e-06,0.729472947294729
-9.29327107645988e-08,1.68084898918382e-06,0.72957295729573
-9.30781224256046e-08,1.68331884968404e-06,0.72967296729673
-9.32224649955981e-08,1.68576304932909e-06,0.72977297729773
-9.33657383261974e-08,1.68818372659776e-06,0.72987298729873
-9.35068731780084e-08,1.69058088119329e-06,0.72997299729973
-9.36469387904252e-08,1.69295344417304e-06,0.73007300730073
-9.37859353118297e-08,1.69530141553701e-06,0.73017301730173
-9.39227933544458e-08,1.69762693361562e-06,0.73027302730273
-9.40585823060496e-08,1.69992892916946e-06,0.73037303730373
-9.41933020182592e-08,1.70220847143794e-06,0.730473047304731
-9.4344059727854e-08,1.70476386827044e-06,0.730573057305731
-9.45108554348339e-08,1.70759191194877e-06,0.730673067306731
-9.46765820508015e-08,1.71039322568093e-06,0.730773077307731
-9.48401701879808e-08,1.71316567083973e-06,0.730873087308731
-9.50016199947535e-08,1.71591031666458e-06,0.730973097309731
-9.51801768899237e-08,1.71892760963203e-06,0.731073107310731
-9.53565956030692e-08,1.72191389554733e-06,0.731173117311731
-9.55308758374264e-08,1.7248702436499e-06,0.731273127312731
-9.57030175929953e-08,1.72779665423648e-06,0.731373137313731
-9.58740901091701e-08,1.7306952654891e-06,0.731473147314731
-9.60440935343325e-08,1.73356393892898e-06,0.731573157315732
-9.62108893896942e-08,1.73640374394388e-06,0.731673167316732
-9.63776850966741e-08,1.73921574962483e-06,0.731773177317732
-9.65412732338533e-08,1.74199888688082e-06,0.731873187318732
-9.67037922800203e-08,1.74475422480284e-06,0.731973197319732
-9.68652419384112e-08,1.7474828326303e-06,0.732073207320732
-9.70245532663956e-08,1.7501836411238e-06,0.732173217321732
-9.71827955033677e-08,1.75285771952274e-06,0.732273227322732
-9.73388992615514e-08,1.7555050679755e-06,0.732373237323732
-9.74928645409469e-08,1.75812568618532e-06,0.732473247324733
-9.76468298203423e-08,1.76071957430057e-06,0.732573257325733
-9.77975875299371e-08,1.76328887080004e-06,0.732673267326733
-9.79483453879137e-08,1.76583143720496e-06,0.732773277327733
-9.80969646187201e-08,1.7683483427547e-06,0.732873287328733
-9.82434455191201e-08,1.77084065654029e-06,0.732973297329733
-9.83888571801259e-08,1.7733083787101e-06,0.733073307330733
-9.85331997501194e-08,1.77575043987636e-06,0.733173317331733
-9.86764730807187e-08,1.77816897866624e-06,0.733273327332733
-9.88176079325296e-08,1.78056292569197e-06,0.733373337333733
-9.89576735449464e-08,1.78293335034131e-06,0.733473347334733
-9.90956008269567e-08,1.7852791832265e-06,0.733573357335734
-9.92324590179547e-08,1.78760256282632e-06,0.733673367336734
-9.93682478211767e-08,1.78990241990138e-06,0.733773377337734
-9.95029675333863e-08,1.79217875460005e-06,0.733873387338734
-9.96366180062018e-08,1.79443263601336e-06,0.733973397339734
-9.9768130000229e-08,1.7966640641413e-06,0.734073407340734
-9.98985729032438e-08,1.79887303898387e-06,0.734173417341734
-1.0002687732747e-07,1.80106062978047e-06,0.734273427342734
-1.00155181751697e-07,1.80322576714332e-06,0.734373437343734
-1.00281347845517e-07,1.80536845136918e-06,0.734473447344735
-1.00406444551561e-07,1.80749082078846e-06,0.734573457345735
-1.00530472314974e-07,1.80959180601338e-06,0.734673467346735
-1.00653430690612e-07,1.81167140719233e-06,0.734773477347735
-1.00775319826855e-07,1.81373069356471e-06,0.734873487348735
-1.00895070632692e-07,1.81576859574272e-06,0.734973497349735
-1.01014821586911e-07,1.81778725235355e-06,0.735073507350735
-1.01132433913959e-07,1.81978452477002e-06,0.735173517351735
-1.01248977149995e-07,1.82176255161931e-06,0.735273527352735
-1.01364451146638e-07,1.82372133275303e-06,0.735373537353735
-1.01478855903885e-07,1.82565979908017e-06,0.735473547354735
-1.01592191570121e-07,1.82757901969174e-06,0.735573557355736
-1.0170445784858e-07,1.82947792549673e-06,0.735673567356736
-1.01815655036028e-07,1.83135972406495e-06,0.735773577357736
-1.01925783132463e-07,1.8332212076782e-06,0.735873587358736
-1.02033772601727e-07,1.83506451481528e-06,0.735973597359736
-1.02141762219374e-07,1.83688964547618e-06,0.736073607360736
-1.02248682597626e-07,1.83869659980929e-06,0.736173617361736
-1.02354533736484e-07,1.84048537751785e-06,0.736273627362736
-1.02458246544936e-07,1.84225597889862e-06,0.736373637363736
-1.02561959205006e-07,1.84400947289422e-06,0.736473647364737
-1.02664602774064e-07,1.84574479056203e-06,0.736573657365737
-1.02766177103727e-07,1.84746407008408e-06,0.736673667366737
-1.02866682342378e-07,1.84916410389056e-06,0.736773677367737
-1.02966118193253e-07,1.85084916893905e-06,0.736873687368737
-1.03081592189895e-07,1.85281543460014e-06,0.736973697369737
-1.03214173571698e-07,1.85506076224668e-06,0.737073707370737
-1.03345685565726e-07,1.85728363675623e-06,0.737173717371737
-1.03475059229346e-07,1.8594851272198e-06,0.737273727372737
-1.03604432892967e-07,1.86166416424963e-06,0.737373737373737
-1.03731668077799e-07,1.86382074814247e-06,0.737473747374737
-1.03857834171619e-07,1.86595594798934e-06,0.737573757375738
-1.03981861786651e-07,1.86807083288124e-06,0.737673767376738
-1.04105889401683e-07,1.87016326448777e-06,0.737773777377738
-1.04227778686308e-07,1.87223538128773e-06,0.737873787378738
-1.04348598583157e-07,1.87428718313272e-06,0.737973797379738
-1.04469418628388e-07,1.87631760093174e-06,0.738073807380738
-1.04588100194831e-07,1.87832877301519e-06,0.738173817381738
-1.04704643430867e-07,1.88031963029207e-06,0.738273827382738
-1.04821186666903e-07,1.88229017276236e-06,0.738373837383738
-1.04936660663545e-07,1.88424040027769e-06,0.738473847384738
-1.05051065420793e-07,1.88617245131684e-06,0.738573857385739
-1.05163331847634e-07,1.88808418754942e-06,0.738673867386739
-1.05275598274476e-07,1.88997667806643e-06,0.738773877387739
-1.05385726222529e-07,1.89185099225565e-06,0.738873887388739
-1.05494784931188e-07,1.89370606058092e-06,0.738973897389739
-1.05603843788228e-07,1.89554295257839e-06,0.739073907390739
-1.05710764166481e-07,1.8973616680997e-06,0.739173917391739
-1.05817684544733e-07,1.89916113790543e-06,0.739273927392739
-1.05922466444197e-07,1.90094350047439e-06,0.739373937393739
-1.06026179252649e-07,1.90270768656717e-06,0.739473947394739
-1.06129892061101e-07,1.90445476542317e-06,0.73957395739574
-1.06231466390764e-07,1.90618366765462e-06,0.73967396739674
-1.06333040720427e-07,1.90789546279767e-06,0.73977397739774
-1.06432476571303e-07,1.90959121994334e-06,0.73987398739874
-1.06531912570559e-07,1.91126880046445e-06,0.73997399739974
-1.06630279330422e-07,1.91292927389716e-06,0.74007400740074
-1.06726507611497e-07,1.91457477827512e-06,0.74017401740174
-1.06822736040953e-07,1.91620210632528e-06,0.74027402740274
-1.06917895082633e-07,1.91781446546908e-06,0.74037403740374
-1.07011985033301e-07,1.91940971737609e-06,0.74047404740474
-1.07106074983969e-07,1.92098893128572e-06,0.740574057405741
-1.07198026455849e-07,1.92255317628898e-06,0.740674067406741
-1.07288908836716e-07,1.92410138329485e-06,0.740774077407741
-1.07379791069201e-07,1.92563462139435e-06,0.740874087408741
-1.07469604210674e-07,1.92715182134808e-06,0.740974097409741
-1.07558348112753e-07,1.92865405254382e-06,0.741074107410741
-1.07646022775438e-07,1.93014131483319e-06,0.741174117411741
-1.07732628347111e-07,1.93161360836456e-06,0.741274127412741
-1.07819233770401e-07,1.93307093298957e-06,0.741374137413741
-1.07903700863285e-07,1.93451435794759e-06,0.741474147414741
-1.07988167956169e-07,1.93594281414763e-06,0.741574157415742
-1.08071565958041e-07,1.93735737068068e-06,0.741674167416742
-1.08153894572137e-07,1.93875802739838e-06,0.741774177417742
-1.08236223334615e-07,1.94014371550647e-06,0.741874187418742
-1.08317482709316e-07,1.94151657303859e-06,0.741974197419742
-1.08397672993005e-07,1.94287446166433e-06,0.742074207420742
-1.08476794037301e-07,1.9442195198625e-06,0.742174217421742
-1.08555915229978e-07,1.94555174778146e-06,0.742274227422742
-1.08632897795484e-07,1.94687007588506e-06,0.742374237423742
-1.08709880509373e-07,1.94817450447006e-06,0.742474247424742
-1.08786863223262e-07,1.94946717171849e-06,0.742574257425743
-1.08861707458362e-07,1.95074593929994e-06,0.742674267426743
-1.08936551693462e-07,1.95201187645381e-06,0.742774277427743
-1.09010326689168e-07,1.95326605241949e-06,0.742874287428743
-1.09101209070036e-07,1.95480570565859e-06,0.742974297429743
-1.09209198687682e-07,1.95662976722848e-06,0.743074307430743
-1.09333226302714e-07,1.9587339600232e-06,0.743174317431743
-1.09474361154525e-07,1.96111614586074e-06,0.743274327432743
-1.09631534152103e-07,1.96377418626229e-06,0.743374337433743
-1.09803675907672e-07,1.96670487365807e-06,0.743474347434743
-1.09975817663241e-07,1.96960669248049e-06,0.743574357435744
-1.10144751849009e-07,1.97247857363855e-06,0.743674367436744
-1.10330793271556e-07,1.97562203240306e-06,0.743774377437744
-1.10531803600477e-07,1.97903279226157e-06,0.743874387438744
-1.10748851926782e-07,1.98270871458693e-06,0.743974397439744
-1.1098086915946e-07,1.98664766090035e-06,0.744074407440744
-1.11228924389524e-07,1.99084642378039e-06,0.744174417441744
-1.1149194852596e-07,1.99530286489667e-06,0.744274427442744
-1.11769941420387e-07,2.00001484547363e-06,0.744374437443744
-1.12062903221187e-07,2.00497915823822e-06,0.744474447444744
-1.12369764688965e-07,2.01019366471167e-06,0.744574457445745
-1.12674487826337e-07,2.015355780087e-06,0.744674467446745
-1.12976003245527e-07,2.020466573752e-06,0.744774477447745
-1.13274311094916e-07,2.02552604570665e-06,0.744874487448745
-1.13570480465516e-07,2.03053419580259e-06,0.744974497449745
-1.13862373175304e-07,2.0354931625186e-06,0.745074507450745
-1.14152127257921e-07,2.04040294585467e-06,0.745174517451745
-1.1443867391912e-07,2.04526247657142e-06,0.745274527452745
-1.14722012862136e-07,2.05007389329602e-06,0.745374537453745
-1.15003213474746e-07,2.05483719573169e-06,0.745474547454746
-1.15281206369173e-07,2.05955345326622e-06,0.745574557455746
-1.15557060933193e-07,2.06422159651184e-06,0.745674567456746
-1.15829707927413e-07,2.0688437640957e-06,0.745774577457746
-1.16099147203451e-07,2.07341995586943e-06,0.745874587458746
-1.16366448149082e-07,2.07794910274202e-06,0.745974597459746
-1.16631610615925e-07,2.08243441228327e-06,0.746074607460746
-1.16893565512966e-07,2.08687374601439e-06,0.746174617461746
-1.17152312840208e-07,2.09126924241416e-06,0.746274627462746
-1.17408921688661e-07,2.09562090148259e-06,0.746374637463746
-1.17663392206707e-07,2.0999287230713e-06,0.746474647464746
-1.17914655154953e-07,2.10419377656806e-06,0.746574657465747
-1.18163779624411e-07,2.10841606197287e-06,0.746674667466747
-1.1841076561508e-07,2.11259557928574e-06,0.746774677467747
-1.18654544035948e-07,2.11673339759766e-06,0.746874687468747
-1.1889618412641e-07,2.12083058614805e-06,0.746974697469747
-1.19135685738084e-07,2.1248860756975e-06,0.747074707470747
-1.19371979779957e-07,2.12890200487318e-06,0.747174717471747
-1.19606135343042e-07,2.13287730413894e-06,0.747274727472747
-1.19839221815114e-07,2.13681197379155e-06,0.747374737473747
-1.2006803132961e-07,2.14070815201301e-06,0.747474747474748
-1.20295771753094e-07,2.14456583895172e-06,0.747574757475748
-1.20521373697789e-07,2.14838396536829e-06,0.747674767476748
-1.20743768072683e-07,2.15216466959311e-06,0.747774777477748
-1.20965093208183e-07,2.15590688253518e-06,0.747874787478748
-1.21183210773883e-07,2.15961167328551e-06,0.747974797479748
-1.21400259100188e-07,2.16328011123187e-06,0.748074807480748
-1.21614099856693e-07,2.1669111269865e-06,0.748174817481748
-1.21843978610583e-07,2.17080516672917e-06,0.748274827482748
-1.22088826270846e-07,2.17496116151727e-06,0.748374837483748
-1.22348642837481e-07,2.17937376515383e-06,0.748474847484748
-1.22624497401502e-07,2.18404297778722e-06,0.748574857485749
-1.22914251632501e-07,2.18896452231148e-06,0.748674867486749
-1.23201867384712e-07,2.1938368836042e-06,0.748774877487749
-1.23486275567122e-07,2.1986600613686e-06,0.748874887488749
-1.23767476179732e-07,2.20343619438024e-06,0.748974897489749
-1.24046538313553e-07,2.20816421310296e-06,0.749074907490749
-1.24322392877574e-07,2.21284411768515e-06,0.749174917491749
-1.24596108962806e-07,2.2174780464572e-06,0.749274927492749
-1.24866617478238e-07,2.22206493032811e-06,0.749374937493749
-1.25133918423869e-07,2.22660690762829e-06,0.74947494749475
-1.25399081039093e-07,2.23110290911833e-06,0.74957495749575
-1.25662105027147e-07,2.23555400403764e-06,0.74967496749675
-1.25921921593783e-07,2.23996019253459e-06,0.74977497749775
-1.26178530442236e-07,2.24432361279121e-06,0.74987498749875
-1.26434070199677e-07,2.2486421264771e-06,0.74997499749975
-1.26685332999541e-07,2.25291787207104e-06,0.75007500750075
-1.26935526708392e-07,2.25715084957303e-06,0.75017501750175
-1.27182512699062e-07,2.26134105883469e-06,0.75027502750275
-1.27427360359324e-07,2.2654906383348e-06,0.75037503750375
-1.27669000449786e-07,2.26959744974297e-06,0.75047504750475
-1.27909571300854e-07,2.2736636313896e-06,0.750575057505751
-1.2814693443374e-07,2.27768918327469e-06,0.750675067506751
-1.28381089996824e-07,2.28167410539823e-06,0.750775077507751
-1.28614176468897e-07,2.28561946699963e-06,0.750875087508751
-1.28844055222787e-07,2.28952526822726e-06,0.750975097509751
-1.29072864885664e-07,2.29339257787537e-06,0.751075107510751
-1.29298466830359e-07,2.29722032714972e-06,0.751175117511751
-1.29521930444648e-07,2.30101065423233e-06,0.751275127512751
-1.29743255580148e-07,2.30476249003218e-06,0.751375137513751
-1.29962442385242e-07,2.3084769036403e-06,0.751475147514752
-1.30178421472153e-07,2.31215496429606e-06,0.751575157515752
-1.30393331468052e-07,2.31579560290847e-06,0.751675167516752
-1.30606102985163e-07,2.31939881932913e-06,0.751775177517752
-1.30816736023485e-07,2.32296782127624e-06,0.751875187518752
-1.31024161640388e-07,2.326500470271e-06,0.751975197519752
-1.31230517869516e-07,2.32999676631341e-06,0.752075207520752
-1.31434735768237e-07,2.33345884788227e-06,0.752175217521752
-1.31636815336551e-07,2.33688671497756e-06,0.752275227522752
-1.31836756426077e-07,2.34028036745092e-06,0.752375237523752
-1.32035628276209e-07,2.34363980545072e-06,0.752475247524752
-1.32231292556541e-07,2.34696502897696e-06,0.752575257525753
-1.32425887597478e-07,2.35025817636004e-06,0.752675267526753
-1.32617275068614e-07,2.35351710926957e-06,0.752775277527753
-1.32807593300357e-07,2.35674396603595e-06,0.752875287528753
-1.32996842441087e-07,2.35993874665917e-06,0.752975297529753
-1.33182883863634e-07,2.36310145113924e-06,0.753075307530753
-1.33367856046788e-07,2.36623314871555e-06,0.753175317531753
-1.33550689899535e-07,2.3693327702971e-06,0.753275327532753
-1.33731385421875e-07,2.3724013848265e-06,0.753375337533753
-1.33909942317045e-07,2.37543899260053e-06,0.753475347534753
-1.34087430121203e-07,2.3784477318012e-06,0.753575357535754
-1.34263848834349e-07,2.38142439485873e-06,0.753675367536754
-1.34437059829312e-07,2.38437325858229e-06,0.753775377537754
-1.3460920158488e-07,2.38729111555049e-06,0.753875387538754
-1.34779205010043e-07,2.39018010394532e-06,0.753975397539754
-1.34948139195811e-07,2.39304129300621e-06,0.754075407540754
-1.35114934902791e-07,2.39587254440272e-06,0.754175417541754
-1.35280661518759e-07,2.39867599646529e-06,0.754275427542754
-1.35444249655938e-07,2.40145164919389e-06,0.754375437543754
-1.35606768702105e-07,2.40419843349752e-06,0.754475447544754
-1.35767149121101e-07,2.40691955694599e-06,0.754575457545755
-1.35925391358074e-07,2.4096118118211e-06,0.754675467546755
-1.3608256420727e-07,2.41227840584105e-06,0.754775477547755
-1.36238667965453e-07,2.41491720052703e-06,0.754875487548755
-1.36392633393231e-07,2.41753033435785e-06,0.754975497549755
-1.3654446034222e-07,2.42011673809411e-06,0.755075507550755
-1.36696287142827e-07,2.42267855021459e-06,0.755175517551755
-1.36845975761409e-07,2.42521363209212e-06,0.755275527552755
-1.36993525752821e-07,2.42772305326287e-06,0.755375537553755
-1.37140006801603e-07,2.43020788266947e-06,0.755475547554755
-1.37285418462609e-07,2.4326681203119e-06,0.755575557555756
-1.37428691793208e-07,2.43510376633856e-06,0.755675567556756
-1.37570895884413e-07,2.43751482060107e-06,0.755775577557756
-1.37712030736224e-07,2.43990235248719e-06,0.755875587558756
-1.37851027257629e-07,2.44226529260916e-06,0.755975597559756
-1.37988954391257e-07,2.44460471035474e-06,0.756075607560756
-1.38125812582255e-07,2.44692060557557e-06,0.756175617561756
-1.38260532146083e-07,2.44921404751102e-06,0.756275627562756
-1.38394182618899e-07,2.45148396692172e-06,0.756375637563756
-1.3852676385232e-07,2.45373143304704e-06,0.756475647564756
-1.38658275994729e-07,2.45595537679598e-06,0.756575657565757
-1.3878764965835e-07,2.45815793635057e-06,0.756675667566757
-1.3891702332197e-07,2.46033911185919e-06,0.756775677567757
-1.39044258506803e-07,2.46249783423081e-06,0.756875687568757
-1.39170424600623e-07,2.46463517240809e-06,0.756975697569757
-1.39294452215654e-07,2.466751126391e-06,0.757075707570757
-1.39418479830686e-07,2.46884569647633e-06,0.757175717571757
-1.39540368966929e-07,2.47091888251567e-06,0.757275727572757
-1.3966118901216e-07,2.47297175360006e-06,0.757375737573757
-1.39782009057391e-07,2.47500430972949e-06,0.757475747574757
-1.39899621532822e-07,2.47701655120072e-06,0.757575757575758
-1.4001723385987e-07,2.4790084775686e-06,0.757675767576758
-1.40133777095907e-07,2.48098008927829e-06,0.757775777577758
-1.40249251092549e-07,2.48293245512402e-06,0.757875787578758
-1.40362586610402e-07,2.48486557540257e-06,0.757975797579758
-1.40475922276638e-07,2.48677945011394e-06,0.758075807580758
-1.40587119464085e-07,2.48867300987034e-06,0.758175817581758
-1.40698316651532e-07,2.49054839315057e-06,0.758275827582758
-1.40807375360191e-07,2.49240559995463e-06,0.758375837583758
-1.40916434217232e-07,2.49424356104312e-06,0.758475847584759
-1.41023354595484e-07,2.49606334580381e-06,0.758575857585759
-1.41129205734342e-07,2.49786495393996e-06,0.758675867586759
-1.41235056873201e-07,2.49964838574831e-06,0.758775877587759
-1.41338769681652e-07,2.50141364108048e-06,0.758875887588759
-1.4144141325071e-07,2.5031617890275e-06,0.758975897589759
-1.41544056819768e-07,2.50489282988612e-06,0.759075907590759
-1.41644561910037e-07,2.50660569412018e-06,0.759175917591759
-1.41745067000306e-07,2.50830145126585e-06,0.759275927592759
-1.41843433760169e-07,2.50998117026574e-06,0.759375937593759
-1.41941800520031e-07,2.51164271278947e-06,0.759475947594759
-1.420390980405e-07,2.51328928640682e-06,0.75957595759576
-1.42135326321574e-07,2.51491768369638e-06,0.75967596759676
-1.42230485511637e-07,2.51653111207957e-06,0.75977597759776
-1.42324575462304e-07,2.51812743322598e-06,0.75987598759876
-1.42417596173578e-07,2.51970878546601e-06,0.75997599759976
-1.42509547645458e-07,2.52127409970866e-06,0.76007600760076
-1.42601499265719e-07,2.52282337580555e-06,0.76017601760176
-1.42691312258811e-07,2.52435661390505e-06,0.76027602760276
-1.42781125400284e-07,2.52587595233757e-06,0.76037603760376
-1.42869869302363e-07,2.5273792527727e-06,0.760476047604761
-1.42957543965047e-07,2.52886758430146e-06,0.760576057605761
-1.4304414953672e-07,2.53034094692385e-06,0.760676067606761
-1.43147862345172e-07,2.53209871787703e-06,0.760776077607761
-1.43268682242021e-07,2.53413768929444e-06,0.760876087608761
-1.43405540433019e-07,2.53645679208507e-06,0.760976097609761
-1.4355843647302e-07,2.53905068020032e-06,0.761076107610761
-1.43727370658788e-07,2.54191828454918e-06,0.761176117611761
-1.43912342990323e-07,2.54505639741348e-06,0.761276127612761
-1.44113353170862e-07,2.54846288031442e-06,0.761376137613761
-1.44330401645549e-07,2.55213559506998e-06,0.761476147614761
-1.44544242253672e-07,2.5557708876338e-06,0.761576157615762
-1.44757013919165e-07,2.55936982724527e-06,0.761676167616762
-1.44966577718093e-07,2.56293241390439e-06,0.761776177617762
-1.45175072426008e-07,2.56645971699894e-06,0.761876187618762
-1.45398536040297e-07,2.57025111332095e-06,0.761976197619762
-1.45619861175797e-07,2.57400508745121e-06,0.762076207620762
-1.45839047980891e-07,2.57772057029871e-06,0.762176217621762
-1.46056096307197e-07,2.58139970019387e-06,0.762276227622762
-1.46271006303095e-07,2.58504247713669e-06,0.762376237623762
-1.46483777820206e-07,2.58864783203614e-06,0.762476247624763
-1.4669441100691e-07,2.59221683398325e-06,0.762576257625763
-1.46902905714826e-07,2.59575162130841e-06,0.762676267626763
-1.47109261943953e-07,2.59925005582961e-06,0.762776277627763
-1.47313479842674e-07,2.60271320663786e-06,0.762876287628763
-1.47515559410989e-07,2.60614214282417e-06,0.762976297629763
-1.47715500500515e-07,2.60953686453692e-06,0.763076307630763
-1.47914372350647e-07,2.61289844101551e-06,0.763176317631763
-1.48110036630978e-07,2.61622473363276e-06,0.763276327632763
-1.48321738908695e-07,2.61981832734402e-06,0.763376337633763
-1.48532372095399e-07,2.62337663719395e-06,0.763476347634763
-1.48739797563921e-07,2.62689752500052e-06,0.763576357635764
-1.48963261178209e-07,2.63068464451333e-06,0.763676367636764
-1.49201693550489e-07,2.63473264968378e-06,0.763776377637764
-1.49456164068535e-07,2.63903940218148e-06,0.763876387638764
-1.49707427016781e-07,2.64330338643884e-06,0.763976397639764
-1.49956551337857e-07,2.64752460260426e-06,0.764076407640764
-1.50202468237514e-07,2.65170411991712e-06,0.764176417641764
-1.50446246658382e-07,2.65584193822905e-06,0.764276427642764
-1.50706063225018e-07,2.66023743448044e-06,0.764376437643764
-1.5097977931025e-07,2.66488847063766e-06,0.764476447644765
-1.51269533541249e-07,2.66979397716454e-06,0.764576457645765
-1.51573187439227e-07,2.67494967740027e-06,0.764676467646765
-1.51891810095196e-07,2.68035343286606e-06,0.764776477647765
-1.52224332418143e-07,2.68600310523152e-06,0.764876487648765
-1.52571823647464e-07,2.69189655586945e-06,0.764976497649765
-1.52933214543763e-07,2.69803164674624e-06,0.765076507650765
-1.53309574198052e-07,2.7044051699953e-06,0.765176517651765
-1.53698764279927e-07,2.71101498713785e-06,0.765276527652765
-1.54101854177162e-07,2.71785895999187e-06,0.765376537653765
-1.5450066711682e-07,2.72463450389877e-06,0.765476547654765
-1.54896272486677e-07,2.7313416185618e-06,0.765576557655766
-1.5528760104734e-07,2.73798244275649e-06,0.765676567656766
-1.55674652798808e-07,2.74455697633447e-06,0.765776577657766
-1.56058496832093e-07,2.75106521914736e-06,0.765876587658766
-1.56438064204565e-07,2.75750824058293e-06,0.765976597659766
-1.56813354767843e-07,2.76388710988059e-06,0.766076607660766
-1.57185437612938e-07,2.77020289613133e-06,0.766176617661766
-1.57554312888232e-07,2.77645453009576e-06,0.766276627662766
-1.57918911354332e-07,2.78264415025268e-06,0.766376637663766
-1.58279233011237e-07,2.78877175660209e-06,0.766476647664767
-1.58637416189353e-07,2.79483841838337e-06,0.766576657665767
-1.58991322558275e-07,2.80084413559654e-06,0.766676667666767
-1.59340952266383e-07,2.80678997733259e-06,0.766776677667767
-1.59688443495703e-07,2.81267594359153e-06,0.766876687668767
-1.60031657767447e-07,2.81850310376114e-06,0.766976697669767
-1.60371664617772e-07,2.82427252693243e-06,0.767076707670767
-1.6070739451052e-07,2.82998421295702e-06,0.767176717671767
-1.61058093309641e-07,2.83593753922044e-06,0.767276727672767
-1.61405584538961e-07,2.84183312833717e-06,0.767376737673767
-1.61749868198481e-07,2.84766884212517e-06,0.767476747674767
-1.62089874900424e-07,2.85344574967546e-06,0.767576757675768
-1.62426674032566e-07,2.85916598946681e-06,0.767676767676768
-1.62760265594908e-07,2.86482849225985e-06,0.767776777677768
-1.63090649587449e-07,2.87043432714558e-06,0.767876787678768
-1.63417825861807e-07,2.87598349427238e-06,0.767976797679768
-1.63741794566365e-07,2.88147813211904e-06,0.768076807680768
-1.6406148661011e-07,2.88691717129779e-06,0.768176817681768
-1.64379040026684e-07,2.89230275028741e-06,0.768276827682768
-1.64693385873458e-07,2.89763379999689e-06,0.768376837683768
-1.65003455059419e-07,2.90291138936887e-06,0.768476847684768
-1.65329562094384e-07,2.90843596487989e-06,0.768576857685769
-1.65669568944709e-07,2.91420538805118e-06,0.768676867686769
-1.6602347531363e-07,2.92021752040394e-06,0.768776877687769
-1.6639128134953e-07,2.92647022360778e-06,0.768876887688769
-1.66774056291803e-07,2.93296028994449e-06,0.768976897689769
-1.67169661661661e-07,2.93968451199267e-06,0.769076907690769
-1.67579166698497e-07,2.94664288960394e-06,0.769176917691769
-1.67985464165532e-07,2.9535317690287e-06,0.769276927692769
-1.68386415435597e-07,2.96035115026694e-06,0.769376937693769
-1.68784159284243e-07,2.96710210240969e-06,0.769476947694769
-1.69177626175312e-07,2.97378676378734e-06,0.76957695769577
-1.6956788549658e-07,2.98040406545727e-06,0.76967696769677
-1.69953868157036e-07,2.9869540072711e-06,0.76977697769777
-1.70335573859915e-07,2.993439796947e-06,0.76987698769877
-1.70714071992993e-07,2.99986036509721e-06,0.76997699769977
-1.71088293168495e-07,3.00621678110949e-06,0.77007700770077
-1.71458237683183e-07,3.01250904483547e-06,0.77017701770177
-1.71824974628071e-07,3.01873929475393e-06,0.77027702770277
-1.72188503854776e-07,3.02490646162549e-06,0.77037703770377
-1.72547756272287e-07,3.03101268392892e-06,0.77047704770477
-1.72903801119997e-07,3.03705796166423e-06,0.770577057705771
-1.73256638249524e-07,3.04304229468303e-06,0.770677067706771
-1.73605198718239e-07,3.04896675237311e-06,0.770777077707771
-1.73950551468771e-07,3.05483133458608e-06,0.770877087708771
-1.74292696649502e-07,3.06063817994911e-06,0.770977097709771
-1.74631634260433e-07,3.06638728816544e-06,0.771077107710771
-1.74966295062168e-07,3.07207759029243e-06,0.771177117711771
-1.75297748145722e-07,3.07771229375151e-06,0.771277127712771
-1.75625993659474e-07,3.08329032945166e-06,0.771377137713771
-1.7595210084282e-07,3.0888116972445e-06,0.771477147714771
-1.7627393106859e-07,3.09427853575721e-06,0.771577157715772
-1.76592553872941e-07,3.09969084484139e-06,0.771677167716772
-1.76907968959109e-07,3.10504862449706e-06,0.771777177717772
-1.77220176475476e-07,3.11035294411198e-06,0.771877187718772
-1.77529176273661e-07,3.11560487262878e-06,0.771977197719772
-1.7783603774144e-07,3.12080334095646e-06,0.772077207720772
-1.78138622400024e-07,3.12595048757381e-06,0.772177217721772
-1.78439068579819e-07,3.13104631233243e-06,0.772277227722772
-1.78736307189814e-07,3.13609081538071e-06,0.772377237723772
-1.79030338230008e-07,3.14108399671866e-06,0.772477247724772
-1.79321161700401e-07,3.14602906376769e-06,0.772577257725773
-1.79608777452612e-07,3.15092280910638e-06,0.772677267726773
-1.79894254874417e-07,3.15576844015615e-06,0.772777277727773
-1.80177593817433e-07,3.16056595721376e-06,0.772877287728773
-1.80456655951254e-07,3.16531535998246e-06,0.772977297729773
-1.80733579754669e-07,3.17001771785001e-06,0.773077307730773
-1.81007295839901e-07,3.17467196142865e-06,0.773177317731773
-1.81278873594727e-07,3.17928022949391e-06,0.773277327732773
-1.81548313019146e-07,3.18384252160067e-06,0.773377337733773
-1.81813475485989e-07,3.18835883804567e-06,0.773477347734774
-1.82077568861819e-07,3.19283024777156e-06,0.773577357735774
-1.82337385280073e-07,3.19725675107509e-06,0.773677367736774
-1.82596132607314e-07,3.20163941704728e-06,0.773777377737774
-1.82851672216373e-07,3.20597824568813e-06,0.773877387738774
-1.83104004404013e-07,3.21027323684925e-06,0.773977397739774
-1.83354197964483e-07,3.21452546006681e-06,0.774077407740774
-1.83602253194546e-07,3.21873491489566e-06,0.774177417741774
-1.83848170094203e-07,3.22290267087195e-06,0.774277427742774
-1.84090879275677e-07,3.22702872799569e-06,0.774377437743774
-1.84331450126745e-07,3.23111308611849e-06,0.774477447744774
-1.84569882647407e-07,3.23515681447975e-06,0.774577457745775
-1.84805107449886e-07,3.23915991307946e-06,0.774677467746775
-1.8503926301297e-07,3.24312345115703e-06,0.774777477747775
-1.85270211006254e-07,3.24704742871246e-06,0.774877487748775
-1.85499020669132e-07,3.25093184574573e-06,0.774977497749775
-1.85724622613827e-07,3.25477670225686e-06,0.775077507750775
-1.85949155319128e-07,3.25858413657625e-06,0.775177517751775
-1.86171549694022e-07,3.26235307961288e-06,0.775277527752775
-1.86390736499116e-07,3.26608460045777e-06,0.775377537753775
-1.86608854064816e-07,3.2697786992593e-06,0.775477547754776
-1.86823763912333e-07,3.27343644510849e-06,0.775577557755776
-1.87036535577825e-07,3.27705676876593e-06,0.775677567756776
-1.87248237855542e-07,3.28064073961941e-06,0.775777577757776
-1.87456732563458e-07,3.28418942661156e-06,0.775877587758776
-1.87664158031979e-07,3.28770283003913e-06,0.775977597759776
-1.878683759307e-07,3.29118094960537e-06,0.776077607760776
-1.88071524738409e-07,3.29462378545866e-06,0.776177617761776
-1.88272534918947e-07,3.29803240683839e-06,0.776277627762776
-1.88471406917461e-07,3.30140681374456e-06,0.776377637763776
-1.88668140288805e-07,3.30474807526818e-06,0.776477647764776
-1.88879842714903e-07,3.30835449940703e-06,0.776577657765777
-1.89107583138386e-07,3.31222501677333e-06,0.776677667766777
-1.89351361559255e-07,3.31635748903666e-06,0.776777677767777
-1.89610108886496e-07,3.32074657014846e-06,0.776877687768777
-1.89883824971729e-07,3.32539332949648e-06,0.776977697769777
-1.90172509963334e-07,3.33029242073537e-06,0.777077707770777
-1.90475094621917e-07,3.33544277492252e-06,0.777177717771777
-1.90793717277886e-07,3.34084118433972e-06,0.777277727772777
-1.91126239600834e-07,3.34648657989598e-06,0.777377737773777
-1.9147266159076e-07,3.35237468463371e-06,0.777477747774778
-1.91834052487059e-07,3.3585044294619e-06,0.777577757775778
-1.92208273810942e-07,3.36487260666238e-06,0.777677767776778
-1.92597463892816e-07,3.37147814699574e-06,0.777777777777778
-1.93000553790051e-07,3.37831784304056e-06,0.777877787778778
-1.93398297490315e-07,3.38508804089887e-06,0.777977797779778
-1.93793902860173e-07,3.39179194799209e-06,0.778077807780778
-1.94184162181441e-07,3.3984274261382e-06,0.778177817781778
-1.94571213932909e-07,3.40499768290699e-06,0.778277827782778
-1.94953988875182e-07,3.41150164891068e-06,0.778377837783778
-1.9533248700826e-07,3.41794146277645e-06,0.778477847784778
-1.95707777423156e-07,3.42431605526491e-06,0.778577857785779
-1.96079860416633e-07,3.43062649546706e-06,0.778677867786779
-1.96447666452533e-07,3.4368749218617e-06,0.778777877787779
-1.96812264918632e-07,3.44306026520942e-06,0.778877887788779
-1.97172586575537e-07,3.44918359474963e-06,0.778977897789779
-1.97529700514259e-07,3.45524597972172e-06,0.779077907790779
-1.97882537792169e-07,3.46124741997731e-06,0.779177917791779
-1.98232167351895e-07,3.46718898490417e-06,0.779277927792779
-1.98578589341822e-07,3.47307174359331e-06,0.779377937793779
-1.98921803761947e-07,3.47889462695372e-06,0.77947794779478
-1.99260741372878e-07,3.48465977331582e-06,0.77957795779578
-1.9959754050502e-07,3.4903682517706e-06,0.77967796779678
-1.99930062827967e-07,3.49601792413605e-06,0.77977797779778
-2.00259377581114e-07,3.50161199783359e-06,0.77987798779878
-2.0058548476446e-07,3.5071504730116e-06,0.77997799779978
-2.00908384229624e-07,3.51263334952169e-06,0.78007800780078
-2.01227006885593e-07,3.51806062751224e-06,0.78017801780178
-2.01543491211155e-07,3.52343444531368e-06,0.78027802780278
-2.01856767966917e-07,3.52875373368659e-06,0.78037803780378
-2.02166837004496e-07,3.53402063110977e-06,0.78047804780478
-2.02473698472275e-07,3.53923513743483e-06,0.780578057805781
-2.02778421461265e-07,3.54439618371915e-06,0.780678067806781
-2.03078867789442e-07,3.54950697738415e-06,0.780778077807781
-2.03377175638831e-07,3.55456537995103e-06,0.780878087808781
-2.03671206530643e-07,3.55957459928636e-06,0.780978097809781
-2.03963099240431e-07,3.56453249691135e-06,0.781078107810781
-2.0425285347143e-07,3.56944121100803e-06,0.781178117811781
-2.04538330744853e-07,3.57430074187316e-06,0.781278127812781
-2.04821669836251e-07,3.57911215844938e-06,0.781378137813781
-2.05102870300478e-07,3.58387546088505e-06,0.781478147814782
-2.05379794103893e-07,3.58859064918019e-06,0.781578157815782
-2.0565457942852e-07,3.59325879257418e-06,0.781678167816782
-2.0592722642274e-07,3.59788096000967e-06,0.781778177817782
-2.06196665698777e-07,3.60245608269239e-06,0.781878187818782
-2.06462897405014e-07,3.60698522956498e-06,0.781978197819782
-2.06726990780844e-07,3.61146946986683e-06,0.782078207820782
-2.06987876438492e-07,3.61590880359795e-06,0.782178217821782
-2.07246623765733e-07,3.62030429999772e-06,0.782278227822782
-2.07503232614186e-07,3.62465488982676e-06,0.782378237823782
-2.07756633892839e-07,3.62896271141547e-06,0.782478247824782
-2.08007896841084e-07,3.63322776506061e-06,0.782578257825783
-2.08257021310542e-07,3.63744898122603e-06,0.782678267826783
-2.08502938061817e-07,3.6416295676299e-06,0.782778277827783
-2.08746716482686e-07,3.64576738594183e-06,0.782878287828783
-2.08987287333753e-07,3.64986350525282e-06,0.782978297829783
-2.09225719854415e-07,3.65391899495065e-06,0.783078307830783
-2.094630829873e-07,3.65793385473856e-06,0.783178317831783
-2.09696169459373e-07,3.6619091541527e-06,0.783278327832783
-2.09928186543669e-07,3.66584382365692e-06,0.783378337833783
-2.10158065445941e-07,3.66974000187839e-06,0.783478347834783
-2.1038473663003e-07,3.67359661972609e-06,0.783578357835784
-2.10609269335331e-07,3.67741474599427e-06,0.783678367836784
-2.10831663710225e-07,3.68119438112808e-06,0.783778377837784
-2.11051919754713e-07,3.68493659407015e-06,0.783878387838784
-2.11270037320413e-07,3.68864138482048e-06,0.783978397839784
-2.11486016407324e-07,3.69230875352745e-06,0.784078407840784
-2.11699857163829e-07,3.69593976928207e-06,0.784178417841784
-2.11911559441545e-07,3.69953550132374e-06,0.784278427842784
-2.12121123388855e-07,3.70309381117367e-06,0.784378437843784
-2.12328548857377e-07,3.70661683731065e-06,0.784478447844784
-2.12533835995492e-07,3.71010457973467e-06,0.784578457845785
-2.12736984654819e-07,3.71355810768514e-06,0.784678467846785
-2.12939064223133e-07,3.71697635192265e-06,0.784778477847785
-2.13137936073265e-07,3.72036145077761e-06,0.784878487848785
-2.13335738832385e-07,3.72371126606801e-06,0.784978497849785
-2.13530333873322e-07,3.72702900506687e-06,0.785078507850785
-2.13723859674865e-07,3.73031252959217e-06,0.785178517851785
-2.13915247146002e-07,3.73356397812271e-06,0.785278527852785
-2.14104496286732e-07,3.73678228112231e-06,0.785378537853785
-2.14292676039686e-07,3.73996850812714e-06,0.785478547854785
-2.14477648371221e-07,3.74312265913721e-06,0.785578557855786
-2.1466155131498e-07,3.74624580309513e-06,0.785678567856786
-2.14844385167727e-07,3.7493379401493e-06,0.785778577857786
-2.15024011450673e-07,3.75239800106031e-06,0.785878587858786
-2.15202568494225e-07,3.75542812445534e-06,0.785978597859786
-2.15378987058989e-07,3.75842830988925e-06,0.786078607860786
-2.15554336384358e-07,3.76139855780717e-06,0.786178617861786
-2.15727547379321e-07,3.76433779882133e-06,0.786278627862786
-2.15898620043878e-07,3.76724924050154e-06,0.786378637863786
-2.1606862346904e-07,3.770130744369e-06,0.786478647864786
-2.16236488415414e-07,3.7729833798115e-06,0.786578657865787
-2.16402215031382e-07,3.77580821606841e-06,0.786678667866787
-2.16566872407955e-07,3.7786041836036e-06,0.786778677867787
-2.16730460545135e-07,3.7813723519532e-06,0.786878687868787
-2.16890841112513e-07,3.78411272111724e-06,0.786978697869787
-2.17051221679892e-07,3.78682529079893e-06,0.787078707870787
-2.17209463768482e-07,3.78951113053444e-06,0.787178717871787
-2.17365567526666e-07,3.79217024017539e-06,0.787278727872787
-2.17520602045456e-07,3.7948026195734e-06,0.787378737873787
-2.17674567324851e-07,3.79740933826461e-06,0.787478747874787
-2.1782639427384e-07,3.79998932671289e-06,0.787578757875788
-2.17976082744041e-07,3.80254365430599e-06,0.787678767876788
-2.18125771362623e-07,3.80507232104392e-06,0.787778777877788
-2.18272252263023e-07,3.80757532692669e-06,0.787878787878788
-2.18418733163423e-07,3.81005374119368e-06,0.787978797879788
-2.18563075585034e-07,3.81250756354813e-06,0.788078807880788
-2.18706348915634e-07,3.81493679443519e-06,0.788178817881788
-2.18847483767445e-07,3.8173414335581e-06,0.788278827882788
-2.18987549528243e-07,3.81972255015624e-06,0.788378837883788
-2.19126546049648e-07,3.8220790751386e-06,0.788478847884789
-2.19264473331658e-07,3.8244120775962e-06,0.788578857885789
-2.1940026213488e-07,3.82672262676844e-06,0.788678867886789
-2.1953498184709e-07,3.82900965341591e-06,0.788778877887789
-2.19667563080511e-07,3.831273157687e-06,0.788878887888789
-2.19800144313932e-07,3.83351527776374e-06,0.788978897889789
-2.19930587216947e-07,3.83573387546409e-06,0.789078907890789
-2.20059960880568e-07,3.83793108897009e-06,0.789178917891789
-2.20188265304794e-07,3.84010584933911e-06,0.789278927892789
-2.20314431250233e-07,3.84225815642275e-06,0.789378937893789
-2.20440597344053e-07,3.84439014855143e-06,0.789478947894789
-2.20564624959084e-07,3.84650075663414e-06,0.78957895789579
-2.20687583334722e-07,3.84858998067088e-06,0.78967896789679
-2.20809472619347e-07,3.85065782066164e-06,0.78977897789779
-2.20929223425184e-07,3.85270534569744e-06,0.78987898789879
-2.21048974231021e-07,3.85473255592666e-06,0.78997899789979
-2.21167655797463e-07,3.85673945120091e-06,0.79007900790079
-2.21302375509673e-07,3.85902540875737e-06,0.79017901790179
-2.21453133219268e-07,3.86158828996887e-06,0.79027902790279
-2.2161992907463e-07,3.86442488741397e-06,0.79037903790379
-2.21802762778995e-07,3.86753199337451e-06,0.790479047904791
-2.21984527392347e-07,3.8706091615223e-06,0.790579057905791
-2.22181260912073e-07,3.87395469985512e-06,0.790679067906791
-2.2237585595301e-07,3.87726602371438e-06,0.790779077907791
-2.22569381902935e-07,3.88054527143049e-06,0.790879087908791
-2.22760769374071e-07,3.88379137391243e-06,0.790979097909791
-2.22967125603199e-07,3.88730477719163e-06,0.791079107910791
-2.23189519978093e-07,3.89108227384665e-06,0.791179117911791
-2.23427952498755e-07,3.89512279463811e-06,0.791279127912791
-2.23681353777407e-07,3.89942206275681e-06,0.791379137913791
-2.2394972381405e-07,3.90397793957558e-06,0.791479147914791
-2.24214886429275e-07,3.9084878407326e-06,0.791579157915792
-2.24477910417329e-07,3.91295390470666e-06,0.791679167916792
-2.24738796223359e-07,3.91737399272221e-06,0.791779177917792
-2.24996474311206e-07,3.92175131264581e-06,0.791879187918792
-2.25250944680871e-07,3.92608372599868e-06,0.791979197919792
-2.2550327686851e-07,3.9303733712596e-06,0.792079207920792
-2.2575347042898e-07,3.93462024828018e-06,0.792179217921792
-2.26001525807426e-07,3.93882435720882e-06,0.792279227922792
-2.26246373319306e-07,3.94298569804551e-06,0.792379237923792
-2.26489082649163e-07,3.94710640897228e-06,0.792479247924793
-2.26729653500231e-07,3.95118542119487e-06,0.792579257925793
-2.26967016633116e-07,3.95522380350754e-06,0.792679267926793
-2.27202241435595e-07,3.95922262529806e-06,0.792779277927793
-2.27435327907667e-07,3.96318081732705e-06,0.792879287928793
-2.27666275900951e-07,3.96709944883388e-06,0.792979297929793
-2.27895085415447e-07,3.97097851996695e-06,0.793079307930793
-2.28120687508524e-07,3.9748190995205e-06,0.793179317931793
-2.28345220213825e-07,3.97862118793968e-06,0.793279327932793
-2.28566545349325e-07,3.98238478492772e-06,0.793379337933793
-2.28785732154419e-07,3.98611202896342e-06,0.793479347934793
-2.29003849720118e-07,3.98980078171636e-06,0.793579357935794
-2.29218759716017e-07,3.99345318151696e-06,0.793679367936794
-2.29431531233128e-07,3.99706922851359e-06,0.793779377937794
-2.2964216427145e-07,4.00064892240949e-06,0.793879387938794
-2.29850658979366e-07,4.00419226350143e-06,0.793979397939794
-2.3005808459627e-07,4.00770032073203e-06,0.794079407940794
-2.30262302494991e-07,4.01117416363746e-06,0.794179417941794
-2.30464381914923e-07,4.01461272268155e-06,0.794279427942794
-2.30665392243843e-07,4.01801706725209e-06,0.794379437943794
-2.30863195002963e-07,4.02138719720068e-06,0.794479447944795
-2.31059928374307e-07,4.0247231128241e-06,0.794579457945795
-2.31254523563626e-07,4.02802588306497e-06,0.794679467946795
-2.31446980125775e-07,4.03129657716268e-06,0.794779477947795
-2.31637298357517e-07,4.03453412587786e-06,0.794879487948795
-2.31826547498247e-07,4.03773852935886e-06,0.794979497949795
-2.32013658160189e-07,4.04091192593611e-06,0.795079507950795
-2.32198630343342e-07,4.04405324637021e-06,0.795179517951795
-2.32381464196089e-07,4.04716249066116e-06,0.795279527952795
-2.32563228809442e-07,4.05024179728774e-06,0.795379537953795
-2.32741785852994e-07,4.05328902791955e-06,0.795479547954795
-2.32920342896546e-07,4.05630632073861e-06,0.795579557955796
-2.33095692221915e-07,4.05929367589332e-06,0.795679567956796
-2.33269972456272e-07,4.06225109323527e-06,0.795779577957796
-2.33442114211841e-07,4.06517964215226e-06,0.795879587958796
-2.33613186876398e-07,4.06807718416549e-06,0.795979597959796
-2.33782121062166e-07,4.07094692684476e-06,0.796079607960796
-2.33948916769146e-07,4.07378780109906e-06,0.796179617961796
-2.34114643385114e-07,4.07660087601941e-06,0.796279627962796
-2.34279300761687e-07,4.07938508251478e-06,0.796379637963796
-2.34441819659472e-07,4.08214148952782e-06,0.796479647964797
-2.34602200226851e-07,4.08487009735528e-06,0.796579657965797
-2.34761511554835e-07,4.08757197508818e-06,0.796679667966797
-2.34918684552413e-07,4.0902460536355e-06,0.796779677967797
-2.35074788310597e-07,4.09289447117927e-06,0.796879687968797
-2.35228753589992e-07,4.09551508938908e-06,0.796979697969797
-2.35381649778375e-07,4.09811111598312e-06,0.797079707970797
-2.35533476727364e-07,4.1006804124826e-06,0.797179717971797
-2.35683165197565e-07,4.10322297873913e-06,0.797279727972797
-2.35830715337359e-07,4.10574202276766e-06,0.797379737973797
-2.35978265477153e-07,4.10823433655325e-06,0.797479747974797
-2.36123677138159e-07,4.11070205857468e-06,0.797579757975798
-2.36266950468758e-07,4.11314625821973e-06,0.797679767976798
-2.36409154559963e-07,4.11556479700961e-06,0.797779777977798
-2.36550289411774e-07,4.11795874418372e-06,0.797879787978798
-2.36690355024191e-07,4.12033023792408e-06,0.797979797979798
-2.36828282306201e-07,4.12267714004866e-06,0.798079807980798
-2.36965140348818e-07,4.12500051964848e-06,0.798179817981798
-2.37118036537201e-07,4.12760082305171e-06,0.798279827982798
-2.37288039962363e-07,4.13047377330078e-06,0.798379837983798
-2.37473012145516e-07,4.13361830145306e-06,0.798479847984798
-2.37674022474437e-07,4.13703013040259e-06,0.798579857985799
-2.37890001561348e-07,4.14070819105836e-06,0.798679867986799
-2.38122018794026e-07,4.14464927599894e-06,0.798779877987799
-2.3837007402409e-07,4.1488501772094e-06,0.798879887988799
-2.38614921684352e-07,4.1530093795673e-06,0.798979897989799
-2.38856561774814e-07,4.15712795231204e-06,0.799079907990799
-2.39097132625882e-07,4.16120375666807e-06,0.799179917991799
-2.39334495758768e-07,4.16524000065033e-06,0.799279927992799
-2.3958789703742e-07,4.16953499195984e-06,0.799379937993799
-2.39855197983051e-07,4.17408766120881e-06,0.799479947994799
-2.40138536926067e-07,4.17889480112421e-06,0.7995799579958
-2.40435775684444e-07,4.18395320369109e-06,0.7996799679968
-2.40749052291823e-07,4.18926073087581e-06,0.7997799779978
-2.4107515947517e-07,4.1948163132906e-06,0.7998799879988
-2.41417304655901e-07,4.20061567412625e-06,0.7999799979998
-2.41772280264217e-07,4.20665774414337e-06,0.8000800080008
-2.42142224778905e-07,4.21294038501157e-06,0.8001800180018
-2.42524999572796e-07,4.21945932007002e-06,0.8002800280028
-2.42922743421442e-07,4.22621454887358e-06,0.8003800380038
-2.43333317697672e-07,4.2332017950582e-06,0.8004800480048
-2.43757791492499e-07,4.2404199892361e-06,0.800580058005801
-2.44196164954305e-07,4.24786592368911e-06,0.800680068006801
-2.44647368992077e-07,4.25553852947458e-06,0.800780078007801
-2.45111403309052e-07,4.26343566796536e-06,0.800880088008801
-2.45588268201993e-07,4.27155306235224e-06,0.800980098009801
-2.46079032761912e-07,4.27989178202301e-06,0.801080108010801
-2.46581558510022e-07,4.28844648078068e-06,0.801180118011801
-2.47079807300555e-07,4.29691564320608e-06,0.801280128012801
-2.47572710339263e-07,4.30530140777799e-06,0.801380138013801
-2.48060267181e-07,4.31360163601762e-06,0.801480148014801
-2.48543547213543e-07,4.32182060488255e-06,0.801580158015802
-2.49021481345878e-07,4.3299561757456e-06,0.801680168016802
-2.49495138520636e-07,4.33801048723396e-06,0.801780178017802
-2.49963449795187e-07,4.34598460829024e-06,0.801880188018802
-2.50427484112162e-07,4.35387853921122e-06,0.801980198019802
-2.50887241768324e-07,4.36169441817891e-06,0.802080208020802
-2.51341653227514e-07,4.36943117610231e-06,0.802180218021802
-2.51791788025892e-07,4.3770909514602e-06,0.802280228022802
-2.52237646015075e-07,4.38467481319521e-06,0.802380238023802
-2.52679227046682e-07,4.39218169236472e-06,0.802480248024802
-2.53115462178081e-07,4.39961372729913e-06,0.802580258025803
-2.53548489739679e-07,4.40697198708945e-06,0.802680268026803
-2.53994347728862e-07,4.41455691806386e-06,0.802780278027803
-2.54453035997248e-07,4.42236638189195e-06,0.802880288028803
-2.54925624080994e-07,4.43039930918595e-06,0.802980298029803
-2.55409973352931e-07,4.43865142328504e-06,0.803080308030803
-2.55908222291846e-07,4.44712272418923e-06,0.803180318031803
-2.56418232418951e-07,4.45581000418033e-06,0.803280328032803
-2.56941072973641e-07,4.46471112492793e-06,0.803380338033803
-2.57476744104297e-07,4.47382394795325e-06,0.803480348034804
-2.58024176423143e-07,4.48314633507426e-06,0.803580358035804
-2.5858336993018e-07,4.4926772167548e-06,0.803680368036804
-2.59155393864801e-07,4.50241338557346e-06,0.803780378037804
-2.59739179135995e-07,4.51235377229084e-06,0.803880388038804
-2.60316549119205e-07,4.52219472315735e-06,0.803980398039804
-2.60888573053826e-07,4.5319362380246e-06,0.804080408040804
-2.6145525108824e-07,4.54158152446239e-06,0.804180418041804
-2.62015513834671e-07,4.55112951352809e-06,0.804280428042804
-2.62570430532513e-07,4.56058234340374e-06,0.804380438043804
-2.63120001181766e-07,4.56994108332871e-06,0.804480448044804
-2.63664225930811e-07,4.57920573330302e-06,0.804580458045805
-2.64203104482886e-07,4.58837736256605e-06,0.804680468046805
-2.6473556789536e-07,4.5974581095966e-06,0.804780478047805
-2.65263754647021e-07,4.60644797424628e-06,0.804880488048805
-2.6578659520171e-07,4.6153469565151e-06,0.804980498049805
-2.66304089856193e-07,4.62415826426961e-06,0.805080508050805
-2.66833345550484e-07,4.63318127415345e-06,0.805180518051805
-2.67375431820742e-07,4.6424159864634e-06,0.805280528052805
-2.67930348666965e-07,4.65185919348126e-06,0.805380538053805
-2.68497026552998e-07,4.66150768763723e-06,0.805480548054806
-2.69074396536208e-07,4.67136253817072e-06,0.805580558055806
-2.69665666186397e-07,4.68141839888474e-06,0.805680568056806
-2.7024945145759e-07,4.69137482359951e-06,0.805780578057806
-2.70827890680194e-07,4.7012318124634e-06,0.805880588058806
-2.7140098385421e-07,4.71098936547641e-06,0.805980598059806
-2.71967661740242e-07,4.72064962082058e-06,0.806080608060806
-2.72528993726067e-07,4.73021364788367e-06,0.806180618061806
-2.73084979663303e-07,4.7396814465173e-06,0.806280628062806
-2.73634550312556e-07,4.74905515534865e-06,0.806380638063806
-2.74179844152614e-07,4.75833477422933e-06,0.806480648064806
-2.74718722853071e-07,4.76752137239874e-06,0.806580658065807
-2.75252255504938e-07,4.77661708818728e-06,0.806680668066807
-2.75780442108217e-07,4.78562085250394e-06,0.806780678067807
-2.76304351902301e-07,4.79453480367912e-06,0.806880688068807
-2.76821846556784e-07,4.80336001095223e-06,0.806980698069807
-2.7733506425369e-07,4.81209647432326e-06,0.807080708070807
-2.77841866810995e-07,4.82074526303161e-06,0.807180718071807
-2.78345461798499e-07,4.82930851540767e-06,0.807280728072807
-2.78842641498019e-07,4.83778516236045e-06,0.807380738073807
-2.79335544388345e-07,4.84617841131135e-06,0.807480748074808
-2.79823101230083e-07,4.85448612392997e-06,0.807580758075808
-2.80305312171612e-07,4.86271150808289e-06,0.807680768076808
-2.80783246155566e-07,4.87085456332494e-06,0.807780778077808
-2.81256903478706e-07,4.87891635919229e-06,0.807880788078808
-2.81725214604875e-07,4.88689796477595e-06,0.807980798079808
-2.82188179830838e-07,4.89479938007592e-06,0.808080808080808
-2.82647937486999e-07,4.9026216743316e-06,0.808180818081808
-2.83102349094572e-07,4.91036591663399e-06,0.808280828082808
-2.83552483744568e-07,4.91803210713148e-06,0.808380838083808
-2.83997272494357e-07,4.92562238415448e-06,0.808480848084808
-2.84438853674345e-07,4.93313567846359e-06,0.808580858085809
-2.84893265281918e-07,4.94087564410517e-06,0.808680868086809
-2.8534233069252e-07,4.94853755779347e-06,0.808780878087809
-2.85788188681703e-07,4.95612355800727e-06,0.808880888088809
-2.86228700622297e-07,4.96363257550719e-06,0.808980898089809
-2.86682042990475e-07,4.97136826419119e-06,0.809080908090809
-2.87149285025632e-07,4.97932634725009e-06,0.809180918091809
-2.87629357488374e-07,4.98750575559287e-06,0.809280928092809
-2.881222603787e-07,4.99590435059236e-06,0.809380938093809
-2.8862799369661e-07,5.00451999391816e-06,0.80948094809481
-2.89145488351093e-07,5.01335054723986e-06,0.80958095809581
-2.89676882524173e-07,5.02239280283927e-06,0.80968096809681
-2.9021896879443e-07,5.03164676086478e-06,0.80978097809781
-2.90774954731666e-07,5.04110814435882e-06,0.80988098809881
-2.91341632617698e-07,5.05077695332137e-06,0.80998099809981
-2.91921141079697e-07,5.06064891109163e-06,0.81008100810081
-2.92511341490491e-07,5.07072401752122e-06,0.81018101810181
-2.93114372477252e-07,5.08100013413135e-06,0.81028102810281
-2.93728095264428e-07,5.09147405364898e-06,0.81038103810381
-2.94354648627569e-07,5.10214470638958e-06,0.81048104810481
-2.94990824848494e-07,5.11300995431949e-06,0.810581058105811
-2.95639831497004e-07,5.12406765895993e-06,0.810681068106811
-2.96299530242692e-07,5.13531568183211e-06,0.810781078107811
-2.96969920937176e-07,5.14675402293604e-06,0.810881088108811
-2.97633896492059e-07,5.15807689004332e-06,0.810981098109811
-2.98290387519564e-07,5.16928642163275e-06,0.811081108110811
-2.9894153249848e-07,5.18038475603474e-06,0.811181118111811
-2.99585193098401e-07,5.19137189310089e-06,0.811281128112811
-3.00223507798115e-07,5.20224890236737e-06,0.811381138113811
-3.00854337970451e-07,5.21301685277682e-06,0.811481148114812
-3.01496929330978e-07,5.2239793982272e-06,0.811581158115812
-3.02150212788682e-07,5.23513226190932e-06,0.811681168116812
-3.02815257582959e-07,5.24647651306258e-06,0.811781178117812
-3.03490994326032e-07,5.25800787487778e-06,0.811881188118812
-3.04160315781122e-07,5.26942376284472e-06,0.811981198119812
-3.0482322209661e-07,5.28072631499704e-06,0.812081208120812
-3.05478643884721e-07,5.29191553163151e-06,0.812181218121812
-3.06145827009405e-07,5.30329399740671e-06,0.812281228122812
-3.06823702231266e-07,5.31486064293486e-06,0.812381238123812
-3.07512269401923e-07,5.32661226079455e-06,0.812481248124812
-3.08211528521377e-07,5.33854885083739e-06,0.812581258125813
-3.0892147988639e-07,5.35066720549358e-06,0.812681268126813
-3.09642123051818e-07,5.36296625552374e-06,0.812781278127813
-3.10355281986632e-07,5.37514234717825e-06,0.812881288128813
-3.11060956394069e-07,5.38719654969652e-06,0.812981298129813
-3.11760215661904e-07,5.39912993216956e-06,0.813081308130813
-3.12453059641756e-07,5.41094463292778e-06,0.813181318131813
-3.13138419242613e-07,5.42264065211955e-06,0.813281328132813
-3.13816294316092e-07,5.43421905898428e-06,0.813381338133813
-3.1448775424997e-07,5.44568306094337e-06,0.813481348134813
-3.15152798895865e-07,5.45703158890583e-06,0.813581358135814
-3.15811428402159e-07,5.46826678135043e-06,0.813681368136814
-3.16462573529457e-07,5.47938970736819e-06,0.813781378137814
-3.17107303368772e-07,5.4904014361985e-06,0.813881388138814
-3.17746687159498e-07,5.50130303708075e-06,0.813981398139814
-3.18378586571229e-07,5.51209557925435e-06,0.814081408140814
-3.19004070694976e-07,5.52278013166192e-06,0.814181418141814
-3.19624208770134e-07,5.53335776383962e-06,0.814281428142814
-3.20255038942471e-07,5.54413106029766e-06,0.814381438143814
-3.20897630451379e-07,5.55509788255723e-06,0.814481448144814
-3.21533806672305e-07,5.56595564610815e-06,0.814581458145815
-3.22163567605247e-07,5.57670435080202e-06,0.814681468146815
-3.22786913398588e-07,5.58734506602663e-06,0.814781478147815
-3.23403843903945e-07,5.597879929964e-06,0.814881488148815
-3.24015428360714e-07,5.60831001200191e-06,0.814981498149815
-3.24619528438487e-07,5.61863424290095e-06,0.815081508150815
-3.25218282467672e-07,5.62885689947034e-06,0.815181518151815
-3.25811690596649e-07,5.63897584323127e-06,0.815281528152815
-3.26398683437643e-07,5.64899428175355e-06,0.815381538153815
-3.26979260990654e-07,5.65891328442496e-06,0.815481548154815
-3.27554492643457e-07,5.6687317820061e-06,0.815581558155816
-3.28141485484451e-07,5.67875449733757e-06,0.815681568156816
-3.28740239513636e-07,5.68897715390696e-06,0.815781578157816
-3.29333647494231e-07,5.69909823614668e-06,0.815881588158816
-3.29920640335225e-07,5.70911774390835e-06,0.815981598159816
-3.30501218036618e-07,5.71903674657976e-06,0.816081608160816
-3.31076449541039e-07,5.7288573824913e-06,0.816181618161816
-3.31646335145254e-07,5.73857858255197e-06,0.816281628162816
-3.32209805461486e-07,5.74820355418319e-06,0.816381638163816
-3.3276792987751e-07,5.75773229753332e-06,0.816481648164816
-3.33320708096564e-07,5.7671658816934e-06,0.816581658165817
-3.33867071176016e-07,5.77650430666341e-06,0.816681668166817
-3.34409157446273e-07,5.78574971107053e-06,0.816781678167817
-3.34944828576929e-07,5.7949031638574e-06,0.816881688168817
-3.35476222750009e-07,5.80396466517238e-06,0.816981698169817
-3.36001201783487e-07,5.81293528425487e-06,0.817081708170817
-3.3652190400777e-07,5.82181715928691e-06,0.817181718171817
-3.37054367420244e-07,5.83090966750565e-06,0.817281728172817
-3.37581484784129e-07,5.83991236258291e-06,0.817381738173817
-3.38103256247806e-07,5.84882524466709e-06,0.817481748174817
-3.38620750902289e-07,5.8576483134614e-06,0.817581758175818
-3.39131830268788e-07,5.86638263850203e-06,0.817681768176818
-3.39638632826093e-07,5.87503035797098e-06,0.817781778177818
-3.40140089334809e-07,5.88359147186825e-06,0.817881788178818
-3.40636199794935e-07,5.89206704958164e-06,0.817981798179818
-3.41128033445867e-07,5.90045816020213e-06,0.818081808180818
-3.41614521196592e-07,5.90876480372975e-06,0.818181818181818
-3.4209673198974e-07,5.91698911849488e-06,0.818281828182818
-3.42573596882681e-07,5.92513110464592e-06,0.818381838183818
-3.43045115727033e-07,5.93319076203448e-06,0.818481848184819
-3.43513427001584e-07,5.94117022928774e-06,0.818581858185819
-3.43975322988152e-07,5.94907057534831e-06,0.818681868186819
-3.44434011256538e-07,5.9568907311252e-06,0.818781878187819
-3.44887353624716e-07,5.96463390433658e-06,0.818881888188819
-3.453364191837e-07,5.97229902559468e-06,0.818981898189819
-3.45781207933489e-07,5.97988716413889e-06,0.819081908190819
-3.46220650634689e-07,5.98740045859638e-06,0.819181918191819
-3.46656885766088e-07,5.994837839431e-06,0.819281928192819
-3.47087774848898e-07,6.00220037603051e-06,0.819381938193819
-3.47514387122514e-07,6.00949020687372e-06,0.819481948194819
-3.47937791826328e-07,6.01670626257283e-06,0.81958195819582
-3.48355850481554e-07,6.02385068175503e-06,0.81968196819682
-3.48770701566979e-07,6.03092453336294e-06,0.81978197819782
-3.49180206455434e-07,6.03792674830555e-06,0.81988198819882
-3.49586503922469e-07,6.04485839582225e-06,0.81998199819982
-3.4998852458031e-07,6.05172161439184e-06,0.82008200820082
-3.50386268280574e-07,6.05851640386593e-06,0.82018201820182
-3.50780804411037e-07,6.0652416951535e-06,0.82028202820282
-3.51171063732305e-07,6.07190176491538e-06,0.82038203820382
-3.51557046392761e-07,6.07849340573014e-06,0.820482048204821
-3.5193875209564e-07,6.0850208942586e-06,0.820582058205821
-3.52317250228718e-07,6.09148209217035e-06,0.820682068206821
-3.52692540643614e-07,6.09787806870478e-06,0.820782078207821
-3.53063554397696e-07,6.1042109621923e-06,0.820882088208821
-3.53430291194202e-07,6.11048077263291e-06,0.820982098209821
-3.53811996897081e-07,6.11698794635479e-06,0.821082108210821
-3.54206533027545e-07,6.12373034473076e-06,0.821182118211821
-3.54614968824986e-07,6.13070582972719e-06,0.821282128212821
-3.55037304289407e-07,6.13791226256852e-06,0.821382138213821
-3.55473539420806e-07,6.14534643583334e-06,0.821482148214821
-3.5592260497979e-07,6.15300834952163e-06,0.821582158215822
-3.56384500966358e-07,6.16089372682422e-06,0.821682168216822
-3.56859227380511e-07,6.16900042926231e-06,0.821782178217822
-3.5734678437063e-07,6.1773273875965e-06,0.821882188218822
-3.57848240879345e-07,6.185871394257e-06,0.821982198219822
-3.58361458576251e-07,6.19463138015279e-06,0.822082208220822
-3.58887506849124e-07,6.20360520680509e-06,0.822182218221822
-3.59407139834013e-07,6.21248815107651e-06,0.822282228222822
-3.59922496009707e-07,6.22128342068526e-06,0.822382238223822
-3.60432506136812e-07,6.22998994624354e-06,0.822482248224823
-3.60938239603105e-07,6.23860986652692e-06,0.822582258225823
-3.61438626872426e-07,6.24714318123862e-06,0.822682268226823
-3.61932599002147e-07,6.25559095961804e-06,0.822782278227823
-3.62423363413684e-07,6.26395533999559e-06,0.822882288228823
-3.62908781925015e-07,6.27223525342864e-06,0.822982298229823
-3.63388854387756e-07,6.2804328382476e-06,0.823082308230823
-3.63864650041303e-07,6.28854809415569e-06,0.823182318231823
-3.64335099646261e-07,6.29658209083747e-06,0.823282328232823
-3.64801272442024e-07,6.30453589708717e-06,0.823382338233823
-3.6526209933758e-07,6.31240951305319e-06,0.823482348234823
-3.65719718514953e-07,6.3202050772143e-06,0.823582358235824
-3.66170922404343e-07,6.32792258942213e-06,0.823682368236824
-3.66618918723933e-07,6.33556311906445e-06,0.823782378237824
-3.67062638234327e-07,6.34312666599289e-06,0.823882388238824
-3.67501011844515e-07,6.35061536868622e-06,0.823982398239824
-3.67935108497126e-07,6.35802922714446e-06,0.824082408240824
-3.68365997579936e-07,6.36536824121921e-06,0.824182418241824
-3.68791540614157e-07,6.37263454953765e-06,0.824282428242824
-3.69212806987565e-07,6.37982708286038e-06,0.824382438243824
-3.69629796403397e-07,6.38694904860883e-06,0.824482448244825
-3.70043578249428e-07,6.39399937769198e-06,0.824582458245825
-3.7045201404687e-07,6.40097807025821e-06,0.824682468246825
-3.70857242274511e-07,6.40788833372894e-06,0.824782478247825
-3.71258193544576e-07,6.41472909901316e-06,0.824882488248825
-3.71654868153828e-07,6.42150143520188e-06,0.824982498249825
-3.72047265953884e-07,6.4282053422951e-06,0.825082508250825
-3.72436456035759e-07,6.43484295891999e-06,0.825182518251825
-3.7282136945682e-07,6.44141428477979e-06,0.825282528252825
-3.73203075159699e-07,6.44792038926227e-06,0.825382538253825
-3.73580504053383e-07,6.45436020312805e-06,0.825482548254825
-3.73970763374651e-07,6.46103631103569e-06,0.825582558255826
-3.74375991602293e-07,6.46794657450642e-06,0.825682568256826
-3.74776943020739e-07,6.47478840888165e-06,0.825782578257826
-3.75173617481609e-07,6.48156074507037e-06,0.825882588258826
-3.7556708452106e-07,6.48826572140299e-06,0.825982598259826
-3.75956274602934e-07,6.49490333802788e-06,0.826082608260826
-3.76341188023996e-07,6.50147466388768e-06,0.826182618261826
-3.7672182448748e-07,6.50798076837017e-06,0.826282628262826
-3.77099253381164e-07,6.51442165147533e-06,0.826382638263826
-3.77473474705048e-07,6.52079838229419e-06,0.826482648264827
-3.77843419219736e-07,6.52711096082675e-06,0.826582658265827
-3.78209086776848e-07,6.53336045646078e-06,0.826682668266827
-3.78572616003553e-07,6.5395468690479e-06,0.826782678267827
-3.78930799330052e-07,6.54567233691852e-06,0.826882688268827
-3.79286844177762e-07,6.55173579113e-06,0.826982698269827
-3.79638612216277e-07,6.55773936986438e-06,0.827082708270827
-3.79986103297215e-07,6.56368200403063e-06,0.827182718271827
-3.80331456196129e-07,6.56956583195916e-06,0.827282728272827
-3.80672532137466e-07,6.57539085364999e-06,0.827382738273827
-3.81010400509002e-07,6.58115706910309e-06,0.827482748274827
-3.81345061310738e-07,6.58686661694565e-06,0.827582758275828
-3.81676514394292e-07,6.59251842764151e-06,0.827682768276828
-3.8200369066865e-07,6.59811357057844e-06,0.827782778277828
-3.82328728612602e-07,6.60365311484746e-06,0.827882788278828
-3.82667666223533e-07,6.60943750692512e-06,0.827982798279828
-3.83021572592454e-07,6.61546460803588e-06,0.828082808280828
-3.83388309537342e-07,6.62173121090669e-06,0.828182818281828
-3.83770015240221e-07,6.62823624629816e-06,0.828282828282828
-3.84164551370684e-07,6.63497543710433e-06,0.828382838283828
-3.8457405640752e-07,6.64194878362197e-06,0.828482848284828
-3.84996391871941e-07,6.6491530781329e-06,0.828582858285829
-3.85431557763946e-07,6.65658618215832e-06,0.828682868286829
-3.8586351608615e-07,6.66394444194864e-06,0.828782878287829
-3.86290128359766e-07,6.67122892674325e-06,0.828882888288829
-3.86712463824186e-07,6.67844070563317e-06,0.828982898289829
-3.87131591570424e-07,6.68558084800617e-06,0.829082908290829
-3.87545373416455e-07,6.6926482843261e-06,0.829182918291829
-3.87955947692686e-07,6.6996462226079e-06,0.829282928292829
-3.88362245159721e-07,6.7065746625548e-06,0.829382938293829
-3.88781372905959e-07,6.71373298125559e-06,0.829482948294829
-3.89215469706952e-07,6.72112117871028e-06,0.82958295829583
-3.89661327547753e-07,6.72873604749743e-06,0.82968296829683
-3.90121085203915e-07,6.73657544898989e-06,0.82978297829783
-3.905765659025e-07,6.74433679852906e-06,0.82988298829883
-3.91026700700878e-07,6.75202009626333e-06,0.82998299829983
-3.91472558690061e-07,6.7596264114321e-06,0.83008300830083
-3.91914139721667e-07,6.76715681297799e-06,0.83018301830183
-3.9235144409246e-07,6.77461237028877e-06,0.83028302830283
-3.92783402414665e-07,6.78199308351284e-06,0.83038303830383
-3.93212153018687e-07,6.78930002144445e-06,0.83048304830483
-3.93636626961895e-07,6.79653318452872e-06,0.830583058305831
-3.94055754708134e-07,6.80369471079932e-06,0.830683068306831
-3.94471675032953e-07,6.81078460055299e-06,0.830783078307831
-3.94883318400195e-07,6.81780392273238e-06,0.830883088308831
-3.95290684958243e-07,6.82475267763425e-06,0.830983098309831
-3.95693774855478e-07,6.83163193420122e-06,0.831083108310831
-3.96092587795136e-07,6.83844276167269e-06,0.831183118311831
-3.96488193164994e-07,6.84518409095766e-06,0.831283128312831
-3.96879521725656e-07,6.85185912962591e-06,0.831383138313831
-3.97266573477124e-07,6.85846787767745e-06,0.831483148314831
-3.97668593986583e-07,6.86531078129207e-06,0.831583158315832
-3.98083445072008e-07,6.87238463289998e-06,0.831683168316832
-3.98511126585017e-07,6.87968943264956e-06,0.831783178317832
-3.98935600379845e-07,6.88692152634606e-06,0.831883188318832
-3.99354728274464e-07,6.89408091428625e-06,0.831983198319832
-3.99770648450902e-07,6.90116866556114e-06,0.832083208320832
-4.00199399203306e-07,6.9084852264989e-06,0.832183218321832
-4.00642049474306e-07,6.91603059695116e-06,0.832283228322832
-4.01097530321273e-07,6.92380050025711e-06,0.832383238323832
-4.01565841447442e-07,6.93179386702896e-06,0.832483248324832
-4.02048052388972e-07,6.94000855893631e-06,0.832583258325833
-4.02523848042519e-07,6.94813985313855e-06,0.832683268326833
-4.02996436126265e-07,6.95619095690873e-06,0.832783278327833
-4.03463678013041e-07,6.9641608013042e-06,0.832883288328833
-4.03926643239003e-07,6.97205152450699e-06,0.832983298329833
-4.04384262416376e-07,6.97986312666549e-06,0.833083308330833
-4.04837604784555e-07,6.98759667701908e-06,0.833183318331833
-4.05286670343538e-07,6.9952521754194e-06,0.833283328332833
-4.05730389853933e-07,7.0028317604936e-06,0.833383338333833
-4.06170901794527e-07,7.01033650118432e-06,0.833483348334834
-4.06606067686532e-07,7.01776425930953e-06,0.833583358335834
-4.07036956769342e-07,7.02511931138167e-06,0.833683368336834
-4.07464638282352e-07,7.03240058860649e-06,0.833783378337834
-4.07886973746772e-07,7.03960809068721e-06,0.833883388338834
-4.08305032401998e-07,7.04674395610264e-06,0.833983398339834
-4.08718814248029e-07,7.05380925424054e-06,0.834083408340834
-4.09129388375878e-07,7.06080291556476e-06,0.834183418341834
-4.09535685842913e-07,7.06772707870247e-06,0.834283428342834
-4.09936637261359e-07,7.07458174350528e-06,0.834383438343834
-4.10335450201018e-07,7.08136797936098e-06,0.834483448344834
-4.10728917240469e-07,7.08808685536058e-06,0.834583458345835
-4.11119176561737e-07,7.09473730241305e-06,0.834683468346835
-4.11505159073811e-07,7.10132252793983e-06,0.834783478347835
-4.1188686477669e-07,7.1078414628499e-06,0.834883488348835
-4.12265362909768e-07,7.11429517638265e-06,0.834983498349835
-4.12639584233651e-07,7.1206836683897e-06,0.835083508350835
-4.13010597839352e-07,7.12700907749823e-06,0.835183518351835
-4.13395511112031e-07,7.13357184973964e-06,0.835283528352835
-4.13794324200071e-07,7.14036877769251e-06,0.835383538353835
-4.14205967567314e-07,7.14739879196908e-06,0.835483548354836
-4.14631510601535e-07,7.15465975423893e-06,0.835583558355836
-4.15070953302735e-07,7.16214738769287e-06,0.835683568356836
-4.15523226579901e-07,7.1698616923309e-06,0.835783578357836
-4.1598833013627e-07,7.17779946058322e-06,0.835883588358836
-4.16467333359618e-07,7.18595855397104e-06,0.835983598359836
-4.16958097919537e-07,7.19433790325497e-06,0.836083608360836
-4.17461692758659e-07,7.20293323177418e-06,0.836183618361836
-4.17978118173748e-07,7.2117434702893e-06,0.836283628362836
-4.18507374016421e-07,7.22076754941254e-06,0.836383638363836
-4.19031283810505e-07,7.22970074630329e-06,0.836483648364836
-4.19549847704382e-07,7.23854519929197e-06,0.836583658365837
-4.20063065401288e-07,7.24729983913917e-06,0.836683668366837
-4.20570937197986e-07,7.2559678734147e-06,0.836783678367837
-4.2107453218549e-07,7.26454930226694e-06,0.836883688368837
-4.21571711885011e-07,7.2730451947869e-06,0.836983698369837
-4.2206568386635e-07,7.28145555112297e-06,0.837083708370837
-4.22553240856469e-07,7.28978250945716e-06,0.837183718371837
-4.23036520889011e-07,7.29802500069847e-06,0.837283728372837
-4.23514454872964e-07,7.30618623256508e-06,0.837383738373837
-4.23988112196104e-07,7.31426513566921e-06,0.837483748374838
-4.24457492561668e-07,7.32226384848965e-06,0.837583758375838
-4.24921527027024e-07,7.3301823710264e-06,0.837683768376838
-4.25381284534804e-07,7.33802177251885e-06,0.837783778377838
-4.25835696142377e-07,7.34578205296701e-06,0.837883788378838
-4.26286900180149e-07,7.35346535070128e-06,0.837983798379838
-4.2673275802095e-07,7.36107166572167e-06,0.838083808380838
-4.27173269961544e-07,7.36860206741594e-06,0.838183818381838
-4.27610574332338e-07,7.37605655548733e-06,0.838283828382838
-4.28043601745554e-07,7.38343726856302e-06,0.838383838383838
-4.28471283258564e-07,7.390744206643e-06,0.838483848384838
-4.28895757201773e-07,7.39797736972728e-06,0.838583858385839
-4.29315954187405e-07,7.40513889599787e-06,0.838683868386839
-4.2973080527283e-07,7.41222878575155e-06,0.838783878387839
-4.30142448640073e-07,7.41924703869155e-06,0.838883888388839
-4.3054981519812e-07,7.42619579359341e-06,0.838983898389839
-4.30952905095355e-07,7.43307505016038e-06,0.839083908390839
-4.31352787274407e-07,7.43988480839246e-06,0.839183918391839
-4.31747323404871e-07,7.44662720691682e-06,0.839283928392839
-4.32138651965533e-07,7.45330224558507e-06,0.839383938393839
-4.32525703717001e-07,7.45990992439722e-06,0.83948394839484
-4.32909547750287e-07,7.46645238183205e-06,0.83958395839584
-4.33289115122759e-07,7.47292854865017e-06,0.83968396839684
-4.33665474777049e-07,7.47934056318198e-06,0.83978397839784
-4.34037557770526e-07,7.48568735633648e-06,0.83988398839884
-4.34405363806426e-07,7.49197213553508e-06,0.83998399839984
-4.34769962272525e-07,7.49819276274414e-06,0.84008400840084
-4.35131353020443e-07,7.5043524452367e-06,0.84018401840184
-4.35488467107547e-07,7.51045011377336e-06,0.84028402840284
-4.35842373476468e-07,7.51648683789028e-06,0.84038403840384
-4.36193072275589e-07,7.5224626172907e-06,0.84048404840484
-4.36539494413897e-07,7.52837852136239e-06,0.840584058405841
-4.36882708685641e-07,7.53423668843575e-06,0.840684068406841
-4.37222715535965e-07,7.54003498003201e-06,0.840784078407841
-4.37559514668108e-07,7.54577553462995e-06,0.840884088408841
-4.37893106230449e-07,7.55145835237795e-06,0.840984098409841
-4.38222420983596e-07,7.55708557130965e-06,0.841084108410841
-4.38549597257955e-07,7.56265505339141e-06,0.841184118411841
-4.388724968715e-07,7.56817000604465e-06,0.841284128412841
-4.39192188766863e-07,7.57362936017836e-06,0.841384138413841
-4.39509742183438e-07,7.57903418473517e-06,0.841484148414842
-4.398230189392e-07,7.58438448016022e-06,0.841584158415842
-4.40133087976779e-07,7.58968131524776e-06,0.841684168416842
-4.40441018683951e-07,7.59492575923719e-06,0.841784178417842
-4.40745741672942e-07,7.60011781242527e-06,0.841884188418842
-4.41046187852737e-07,7.60525747466362e-06,0.841984198419842
-4.41344495702126e-07,7.61034581504324e-06,0.842084208420842
-4.41639595981714e-07,7.61538390280355e-06,0.842184218421842
-4.41932557782514e-07,7.62037066885351e-06,0.842284228422842
-4.42222312013513e-07,7.62530825152354e-06,0.842384238423842
-4.4250885852633e-07,7.63019558157425e-06,0.842484248424842
-4.42792197617728e-07,7.63503479748442e-06,0.842584258425843
-4.43073398081956e-07,7.63982589925405e-06,0.842684268426843
-4.43351391124765e-07,7.64456888688314e-06,0.842784278427843
-4.43626176449391e-07,7.64926376022332e-06,0.842884288428843
-4.43898823443611e-07,7.65391265790175e-06,0.842984298429843
-4.44168262719649e-07,7.65851451053065e-06,0.843084308430843
-4.4443556366528e-07,7.6630703874978e-06,0.843184318431843
-4.44699656892728e-07,7.66758028865482e-06,0.843284328432843
-4.4496161178977e-07,7.67204528338949e-06,0.843384338433843
-4.45220359117011e-07,7.67646644064444e-06,0.843484348434843
-4.45476967965464e-07,7.68084269132864e-06,0.843584358435844
-4.45731438483511e-07,7.68517510468151e-06,0.843684368436844
-4.45982701431757e-07,7.68946474994242e-06,0.843784378437844
-4.46231825901214e-07,7.693710557872e-06,0.843884388438844
-4.46477742652489e-07,7.69791466680064e-06,0.843984398439844
-4.46722590312752e-07,7.70207600748894e-06,0.844084408440844
-4.4696316116382e-07,7.70619671856409e-06,0.844184418441844
-4.47202662775494e-07,7.7102757306383e-06,0.844284428442844
-4.47438956817367e-07,7.71431411295097e-06,0.844384438443844
-4.47674181619846e-07,7.71831186565049e-06,0.844484448444844
-4.47923306089303e-07,7.72256943476825e-06,0.844584458445845
-4.48188468556146e-07,7.72708468197386e-06,0.844684468446845
-4.48467530689967e-07,7.73185546878853e-06,0.844784478447845
-4.48762630969555e-07,7.73687858779084e-06,0.844884488448845
-4.49071630916122e-07,7.74215083111423e-06,0.844984498449845
-4.4939559962068e-07,7.74767219905545e-06,0.845084508450845
-4.49733467992216e-07,7.75343734541755e-06,0.845184518451845
-4.50086305121744e-07,7.75944520096111e-06,0.845284528452845
-4.50453042066632e-07,7.76569469644676e-06,0.845384538453845
-4.50833678530116e-07,7.77218048612267e-06,0.845484548454845
-4.51210038184406e-07,7.77860212351227e-06,0.845584558455846
-4.51583190268895e-07,7.78496067785496e-06,0.845684568456846
-4.5195206554419e-07,7.79125401082033e-06,0.845784578457846
-4.52317733249684e-07,7.79748532997818e-06,0.845884588458846
-4.52680193236995e-07,7.80365356608913e-06,0.845984598459846
-4.53038376563493e-07,7.80976085748358e-06,0.846084608460846
-4.53392282932415e-07,7.81580720445828e-06,0.846184618461846
-4.5374405097093e-07,7.82179260671648e-06,0.846284628462846
-4.5409154220025e-07,7.82771813364595e-06,0.846384638463846
-4.54435825711388e-07,7.83358485433771e-06,0.846484648464847
-4.54776901801107e-07,7.83939276879175e-06,0.846584658465847
-4.55113700933249e-07,7.84514187700808e-06,0.846684668466847
-4.55447292495591e-07,7.85083431746548e-06,0.846784678467847
-4.55778745579144e-07,7.85647009016395e-06,0.846884688468847
-4.56105922001884e-07,7.8620481258641e-06,0.846984698469847
-4.56429890706442e-07,7.86757163213573e-06,0.847084708470847
-4.56750651841199e-07,7.87303953973945e-06,0.847184718471847
-4.57068205257774e-07,7.87845291806303e-06,0.847284728472847
-4.57382551104548e-07,7.88381176695809e-06,0.847384738473847
-4.57693689381521e-07,7.88911715566402e-06,0.847484748474847
-4.58001620088694e-07,7.89437015342022e-06,0.847584758475848
-4.58306343077684e-07,7.8995696909873e-06,0.847684768476848
-4.58608927736268e-07,7.90471790684403e-06,0.847784778477848
-4.58907235585657e-07,7.90981373160266e-06,0.847884788478848
-4.59203405104639e-07,7.91485930389033e-06,0.847984798479848
-4.59496366905439e-07,7.91985462355869e-06,0.848084808480848
-4.59787190227451e-07,7.92479969060771e-06,0.848184818481848
-4.60073736888649e-07,7.92969557427681e-06,0.848284828482848
-4.6035814507106e-07,7.93454227471436e-06,0.848384838483848
-4.60639345535287e-07,7.93933979162359e-06,0.848484848484849
-4.6091840781749e-07,7.94409026363168e-06,0.848584858485849
-4.61194262381511e-07,7.94879262149923e-06,0.848684868486849
-4.61466909227349e-07,7.95344900355666e-06,0.848784878487849
-4.61737417742781e-07,7.95805834071294e-06,0.848884888488849
-4.62005787927806e-07,7.96262063281969e-06,0.848984898489849
-4.62270950394649e-07,7.96713801850409e-06,0.849084908490849
-4.62550012676852e-07,7.97191094379755e-06,0.849184918491849
-4.62845112808058e-07,7.97693513189087e-06,0.849284928492849
-4.63155181845637e-07,7.98221058293244e-06,0.849384938493849
-4.63479150550195e-07,7.98773302011306e-06,0.849484948494849
-4.63817018921732e-07,7.99350030480556e-06,0.84958495849585
-4.64169856199641e-07,7.99951029867953e-06,0.84968496849685
-4.64536593144529e-07,8.00576086355296e-06,0.84978497849785
-4.64917229608013e-07,8.01224986079866e-06,0.84988498849885
-4.65311765738477e-07,8.01897408284685e-06,0.84998499849985
-4.65703094299139e-07,8.02563094503892e-06,0.85008500850085
-4.66089076811213e-07,8.03222151661429e-06,0.85018501850185
-4.66471851753486e-07,8.03874686666396e-06,0.85028502850285
-4.66851419125958e-07,8.0452059262453e-06,0.85038503850385
-4.67226709540854e-07,8.05160083354034e-06,0.850485048504851
-4.67597723294937e-07,8.05793158854907e-06,0.850585058505851
-4.67965529330837e-07,8.06419926065927e-06,0.850685068506851
-4.68330127796937e-07,8.07040384972257e-06,0.850785078507851
-4.68690449453841e-07,8.07654642482996e-06,0.850885088508851
-4.69046494301551e-07,8.08262805551762e-06,0.850985098509851
-4.69400400670473e-07,8.08864874148877e-06,0.851085108510851
-4.697500302302e-07,8.0946095521312e-06,0.851185118511851
-4.70096452220126e-07,8.10051048729651e-06,0.851285128512851
-4.70438597400857e-07,8.1063515471331e-06,0.851385138513851
-4.70778604251182e-07,8.11213486982299e-06,0.851485148514851
-4.7111433414393e-07,8.11786045566293e-06,0.851585158515852
-4.71446856615259e-07,8.12352830435618e-06,0.851685168516852
-4.71776171220024e-07,8.12914055452989e-06,0.851785178517852
-4.7210227840337e-07,8.13469613694467e-06,0.851885188518852
-4.72425177868534e-07,8.14019612083992e-06,0.851985198519852
-4.72743800672885e-07,8.14564050606726e-06,0.852085208520852
-4.73060284850065e-07,8.15103143095709e-06,0.852185218521852
-4.73373561605827e-07,8.15636782671516e-06,0.852285228522852
-4.73683630643406e-07,8.16165076213572e-06,0.852385238523852
-4.73990492111185e-07,8.16688130660656e-06,0.852485248524853
-4.74294146009163e-07,8.17205946012766e-06,0.852585258525853
-4.74594592188958e-07,8.17718522255064e-06,0.852685268526853
-4.74892900038347e-07,8.18226073250269e-06,0.852785278527853
-4.75205107554714e-07,8.18758536692418e-06,0.852885288528853
-4.75532283829073e-07,8.19315698733635e-06,0.852985298529853
-4.7587335977041e-07,8.19897345540879e-06,0.853085308530853
-4.7622940461812e-07,8.20503156357168e-06,0.853185318531853
-4.76598279893414e-07,8.21133024258564e-06,0.853285328532853
-4.76982124075081e-07,8.21786628473249e-06,0.853385338533853
-4.77379867775345e-07,8.22463755168181e-06,0.853485348534853
-4.77790442051576e-07,8.23164190510321e-06,0.853585358535854
-4.78214915994785e-07,8.2388761372785e-06,0.853685368536854
-4.78652220217196e-07,8.24634024835606e-06,0.853785378537854
-4.79103424254968e-07,8.25402889213892e-06,0.853885388538854
-4.79568527811337e-07,8.26194313786648e-06,0.853985398539854
-4.80045392704278e-07,8.27007763949014e-06,0.854085408540854
-4.80535087876421e-07,8.27843239715829e-06,0.854185418541854
-4.81037613624531e-07,8.28700527239214e-06,0.854285428542854
-4.81535862563446e-07,8.2954915422027e-06,0.854385438543854
-4.82028765453772e-07,8.30389334477199e-06,0.854485448544855
-4.82516322443891e-07,8.3122106802484e-06,0.854585458545855
-4.82999602476433e-07,8.3204446180197e-06,0.854685468546855
-4.83477536460387e-07,8.32859729611954e-06,0.854785478547855
-4.83951193783527e-07,8.33666764560528e-06,0.854885488548855
-4.84419504909696e-07,8.34465780480733e-06,0.854985498549855
-4.84901715851226e-07,8.35286821990548e-06,0.855085508550855
-4.85395687980947e-07,8.36129782195712e-06,0.855185518551855
-4.85902490538251e-07,8.36994447218667e-06,0.855285528552855
-4.86405016286361e-07,8.37850451699294e-06,0.855385538553855
-4.86901126746488e-07,8.38697902546692e-06,0.855485548554855
-4.87394029636814e-07,8.39536906684803e-06,0.855585558555856
-4.87880517387539e-07,8.40367464113625e-06,0.855685568556856
-4.88362728180687e-07,8.41189681757097e-06,0.855785578557856
-4.88840662313022e-07,8.42003773448262e-06,0.855885588558856
-4.89313250248386e-07,8.42809632263179e-06,0.855985598559856
-4.89780492283543e-07,8.43607472064565e-06,0.856085608560856
-4.902445267489e-07,8.44397399746683e-06,0.856185618561856
-4.90702145926273e-07,8.45179308415271e-06,0.856285628562856
-4.91156557385464e-07,8.45953518812469e-06,0.856385638563856
-4.91605622944448e-07,8.4671992401434e-06,0.856485648564857
-4.92051480933631e-07,8.47478630959659e-06,0.856585658565857
-4.92491992874225e-07,8.4822974655753e-06,0.856685668566857
-4.9292715876623e-07,8.48973484640991e-06,0.856785678567857
-4.93377293564607e-07,8.49739782933761e-06,0.856885688568857
-4.93839189551176e-07,8.5052842757312e-06,0.856985698569857
-4.94297877967943e-07,8.5130926703199e-06,0.857085708570857
-4.94751220336122e-07,8.5208230131037e-06,0.857185718571857
-4.95199216655711e-07,8.52847530393421e-06,0.857285728572857
-4.956440054055e-07,8.53605168129023e-06,0.857385738573857
-4.960834481067e-07,8.54355214517176e-06,0.857485748574857
-4.96518613998705e-07,8.55097776481818e-06,0.857585758575858
-4.96967679557688e-07,8.5586300556487e-06,0.857685768576858
-4.97429575544257e-07,8.56650687933289e-06,0.857785778577858
-4.97904301958409e-07,8.57460502800421e-06,0.857885788578858
-4.98391858800146e-07,8.58292343286839e-06,0.857985798579858
-4.9889224621785e-07,8.59145995514989e-06,0.858085808580858
-4.99388356677976e-07,8.59991094109912e-06,0.858185818581858
-4.99879121237896e-07,8.60827745995546e-06,0.858285828582858
-5.00364539600845e-07,8.61656058095831e-06,0.858385838583858
-5.0084568130298e-07,8.62476030410767e-06,0.858485848584858
-5.01321476956527e-07,8.63287876773395e-06,0.858585858585859
-5.01791926561485e-07,8.64091597198552e-06,0.858685868586859
-5.02259168596642e-07,8.64887191671401e-06,0.858785878587859
-5.0272106458321e-07,8.65674874024983e-06,0.858885888588859
-5.03177614521189e-07,8.66454644274135e-06,0.858985898589859
-5.03630956889368e-07,8.67226716266736e-06,0.859085908590859
-5.04078953357339e-07,8.67990983064009e-06,0.859185918591859
-5.04522672867734e-07,8.68747658528671e-06,0.859285928592859
-5.0496104632954e-07,8.69496742631045e-06,0.859385938593859
-5.05396212221545e-07,8.70238342309909e-06,0.859485948594859
-5.05827101304355e-07,8.70972564489203e-06,0.85958595859586
-5.06252644338576e-07,8.71699302244986e-06,0.85968596859686
-5.06674979802997e-07,8.72418876319401e-06,0.85978597859786
-5.0709196936721e-07,8.73131286742125e-06,0.85988598859886
-5.07505751064859e-07,8.73836533498319e-06,0.85998599859986
-5.07915256101695e-07,8.74534723511922e-06,0.86008600860086
-5.08320484329337e-07,8.75225963706874e-06,0.86018601860186
-5.08721435747783e-07,8.75910254068336e-06,0.86028602860286
-5.09119179448047e-07,8.76587701535087e-06,0.86038603860386
-5.09511577248104e-07,8.77258413001389e-06,0.86048604860486
-5.09901836569372e-07,8.77922388496919e-06,0.860586058605861
-5.10286749990434e-07,8.78579734930778e-06,0.860686068606861
-5.10668455693313e-07,8.79230452302965e-06,0.860786078607861
-5.11045884586997e-07,8.79874754446523e-06,0.860886088608861
-5.1142010591088e-07,8.80512534452349e-06,0.860986098609861
-5.11790050277187e-07,8.81144006153483e-06,0.861086108610861
-5.12156787222074e-07,8.81769062625988e-06,0.861186118611861
-5.12519247209386e-07,8.82387917732578e-06,0.861286128612861
-5.12878499626896e-07,8.83000678367519e-06,0.861386138613861
-5.13234544474606e-07,8.83607237621708e-06,0.861486148614862
-5.13586312513121e-07,8.84207702419085e-06,0.861586158615862
-5.13934872981836e-07,8.8480217966875e-06,0.861686168616862
-5.14280225732368e-07,8.85390669385543e-06,0.861786178617862
-5.14621301673705e-07,8.85973385402504e-06,0.861886188618862
-5.14960239284635e-07,8.86550220795694e-06,0.861986198619862
-5.15294900086371e-07,8.87121282489051e-06,0.862086208620862
-5.15626353169925e-07,8.87686570482577e-06,0.862186218621862
-5.15954598683677e-07,8.8824629860931e-06,0.862286228622862
-5.16279636627629e-07,8.88800359960151e-06,0.862386238623862
-5.16600397762386e-07,8.89348968382979e-06,0.862486248624862
-5.16919020418355e-07,8.89892016939015e-06,0.862586258625863
-5.17234435504523e-07,8.90429612552198e-06,0.862686268626863
-5.17546643020891e-07,8.90961969070409e-06,0.862786278627863
-5.17855642819076e-07,8.91488872645767e-06,0.862886288628863
-5.18178542432621e-07,8.9204058175897e-06,0.862986298629863
-5.18499303567379e-07,8.92586731005382e-06,0.863086308630863
-5.18815787744559e-07,8.93127534232881e-06,0.863186318631863
-5.19130133739715e-07,8.93662777608427e-06,0.863286328632863
-5.19441272016688e-07,8.94192781874161e-06,0.863386338633863
-5.19748133484467e-07,8.94717440120983e-06,0.863486348634864
-5.20052856473457e-07,8.95236859287669e-06,0.863586358635864
-5.20354371892647e-07,8.95751146253646e-06,0.863686368636864
-5.20652679742036e-07,8.96260194139487e-06,0.863786378637864
-5.20948849112636e-07,8.96764216763396e-06,0.863886388638864
-5.21240741822424e-07,8.97263107201434e-06,0.863986398639864
-5.21530496053423e-07,8.97757079316316e-06,0.864086408640864
-5.2181704256624e-07,8.98246133078366e-06,0.864186418641864
-5.2210145074865e-07,8.98730268517262e-06,0.864286428642864
-5.22382651361259e-07,8.99209592527266e-06,0.864386438643864
-5.22660644255687e-07,8.99684105123216e-06,0.864486448644864
-5.22936498819707e-07,9.00153806305112e-06,0.864586458645865
-5.23209145813927e-07,9.00618909920834e-06,0.864686468646865
-5.23478585089965e-07,9.01079309031603e-06,0.864786478647865
-5.23745886035596e-07,9.01535110561359e-06,0.864886488648865
-5.24011048502438e-07,9.0198631452494e-06,0.864986498649865
-5.24271934308468e-07,9.02433027831447e-06,0.865086508650865
-5.24531750726722e-07,9.02875357389983e-06,0.865186518651865
-5.24788359575175e-07,9.03313196306282e-06,0.865286528652865
-5.25042830093221e-07,9.03746651489447e-06,0.865386538653865
-5.25294093041467e-07,9.0417582984858e-06,0.865486548654866
-5.25543217510925e-07,9.04600624474578e-06,0.865586558655866
-5.25790203501594e-07,9.05021249200482e-06,0.865686568656866
-5.26033981922462e-07,9.0543759713203e-06,0.865786578657866
-5.26275622012924e-07,9.05849775148646e-06,0.865886588658866
-5.26515123624598e-07,9.06257890203946e-06,0.865986598659866
-5.26752486757483e-07,9.06661942268254e-06,0.866086608660866
-5.2698664246895e-07,9.07061931371245e-06,0.866186618661866
-5.27218659701628e-07,9.07457857498083e-06,0.866286628662866
-5.27448538455518e-07,9.07849934496645e-06,0.866386638663866
-5.27676278879001e-07,9.08238055442993e-06,0.866486648664866
-5.27901880823697e-07,9.08622220322287e-06,0.866586658665867
-5.28124275198591e-07,9.09002642997246e-06,0.866686668666867
-5.2836270757087e-07,9.09409154252807e-06,0.866786678667867
-5.28616108849523e-07,9.09841647135356e-06,0.866886688668867
-5.2888554812556e-07,9.10299907841528e-06,0.866986698669867
-5.29151779980179e-07,9.10753570966686e-06,0.867086708670867
-5.29414803968233e-07,9.1120263652567e-06,0.867186718671867
-5.29675689774263e-07,9.11647211412742e-06,0.867286728672867
-5.2993336786211e-07,9.12087402581518e-06,0.867386738673867
-5.30188907471169e-07,9.12523210002321e-06,0.867486748674868
-5.30442308749821e-07,9.12954526780889e-06,0.867586758675868
-5.30692502458673e-07,9.13381673644525e-06,0.867686768676868
-5.30940557688736e-07,9.13804436789865e-06,0.867786778677868
-5.31186474588393e-07,9.14223030035111e-06,0.867886788678868
-5.31429183769868e-07,9.14637453395102e-06,0.867986798679868
-5.31669754620936e-07,9.15047706855e-06,0.868086808680868
-5.31908186993215e-07,9.15453897323905e-06,0.868186818681868
-5.32144481035088e-07,9.15856024846332e-06,0.868286828682868
-5.3237756750716e-07,9.16254089377767e-06,0.868386838683868
-5.32608515500444e-07,9.16648197856988e-06,0.868486848684868
-5.32855501491114e-07,9.17068287992871e-06,0.868586858685869
-5.33099279911982e-07,9.17484315152601e-06,0.868686868686869
-5.33340920002444e-07,9.17896065488297e-06,0.868786878687869
-5.33579352374724e-07,9.18303752862678e-06,0.868886888688869
-5.33816715655991e-07,9.18707377246066e-06,0.868986898689869
-5.34050871219076e-07,9.19106938668138e-06,0.869086908690869
-5.34282888451754e-07,9.19502544037996e-06,0.869186918691869
-5.34512767205644e-07,9.19894086431699e-06,0.869286928692869
-5.34740507629127e-07,9.20281779697127e-06,0.869386938693869
-5.34965040334428e-07,9.20665623819442e-06,0.86948694869487
-5.35188503948717e-07,9.21045618813481e-06,0.86958695869587
-5.35408759993205e-07,9.21421871588346e-06,0.86968696869687
-5.35626877558904e-07,9.21794275234935e-06,0.86978697869787
-5.3584392588521e-07,9.22162936677189e-06,0.86988698869887
-5.36057766641715e-07,9.2252796280937e-06,0.86998699869987
-5.36269468919431e-07,9.22889353661154e-06,0.87008700870087
-5.36479032866741e-07,9.23247109217704e-06,0.87018701870187
-5.36687527574657e-07,9.23601229479019e-06,0.87028702870287
-5.36892814712772e-07,9.23951928292978e-06,0.87038703870387
-5.37095963372099e-07,9.24298991811702e-06,0.87048704870487
-5.37298042792031e-07,9.24642633883071e-06,0.870587058705871
-5.37497983881558e-07,9.24982854492245e-06,0.870687068706871
-5.37694717401283e-07,9.25319653654064e-06,0.870787078707871
-5.37890381681614e-07,9.25653138292466e-06,0.870887088708871
-5.38083907631539e-07,9.25983201468674e-06,0.870987098709871
-5.38276364193688e-07,9.26310057045406e-06,0.871087108710871
-5.38465613334418e-07,9.26633598083882e-06,0.871187118711871
-5.38653793087372e-07,9.26953931508044e-06,0.871287128712871
-5.38839834658301e-07,9.2727105731789e-06,0.871387138713871
-5.39023737602061e-07,9.27584975528259e-06,0.871487148714872
-5.39206571454807e-07,9.27895793033414e-06,0.871587158715872
-5.39387266828766e-07,9.28203402939092e-06,0.871687168716872
-5.39565823872318e-07,9.28508019078334e-06,0.871787178717872
-5.39742242437082e-07,9.28809641436301e-06,0.871887188718872
-5.39917591910833e-07,9.29108163103892e-06,0.871987198719872
-5.40090802905796e-07,9.29403691005047e-06,0.872087208720872
-5.40262944661365e-07,9.29696332063705e-06,0.872187218721872
-5.40431878847133e-07,9.29985979341089e-06,0.872287228722872
-5.40600813032902e-07,9.30272739775975e-06,0.872387238723872
-5.40767608888263e-07,9.30556720277466e-06,0.872487248724872
-5.40932266264837e-07,9.30837813921622e-06,0.872587258725873
-5.41094785162622e-07,9.3111602072328e-06,0.872687268726873
-5.41257304208789e-07,9.31391554515483e-06,0.872787278727873
-5.41416615536773e-07,9.3166420145035e-06,0.872887288728873
-5.41574857625363e-07,9.31934282314538e-06,0.872987298729873
-5.41732030622941e-07,9.32201583230493e-06,0.873087308730873
-5.41887065141731e-07,9.32466211151829e-06,0.873187318731873
-5.42041030421126e-07,9.32728166048871e-06,0.873287328732873
-5.42211033846289e-07,9.33017492569275e-06,0.873387338733873
-5.42396006029442e-07,9.33333976865161e-06,0.873487348734873
-5.42598085597756e-07,9.3367719125561e-06,0.873587358735874
-5.42815133924062e-07,9.34047028816683e-06,0.873687368736874
-5.4304715115674e-07,9.344432757005e-06,0.873787378737874
-5.43295206386804e-07,9.34865397317042e-06,0.873887388738874
-5.4354112328646e-07,9.3528345595743e-06,0.873987398739874
-5.43783832467935e-07,9.35697237788622e-06,0.874087408740874
-5.44024403319003e-07,9.36106849719722e-06,0.874187418741874
-5.44261766451888e-07,9.36512505613444e-06,0.874287428742874
-5.44498060493761e-07,9.36913991592235e-06,0.874387438743874
-5.44731146965834e-07,9.37311521533649e-06,0.874487448744874
-5.44962094959118e-07,9.37704988484071e-06,0.874587458745875
-5.45190904473613e-07,9.38094606321056e-06,0.874687468746875
-5.45417575657703e-07,9.38480268090988e-06,0.874787478747875
-5.45641039271991e-07,9.38862080732644e-06,0.874887488748875
-5.45863433646886e-07,9.39240151155126e-06,0.874987498749875
-5.46082620451979e-07,9.39614372449333e-06,0.875087508750875
-5.46300738017679e-07,9.39984851524366e-06,0.875187518751875
-5.46515647865196e-07,9.40351695319003e-06,0.875287528752875
-5.46728419382307e-07,9.40714796879627e-06,0.875387538753875
-5.46940121808405e-07,9.41074263174692e-06,0.875487548754875
-5.47148616516321e-07,9.41430201083625e-06,0.875587558755876
-5.47356041984842e-07,9.41782503697322e-06,0.875687568756876
-5.47560259883563e-07,9.42131277939725e-06,0.875787578757876
-5.47763408691272e-07,9.42476630734771e-06,0.875887588758876
-5.47963349780798e-07,9.42818562067624e-06,0.875987598759876
-5.4816222163093e-07,9.43156965044019e-06,0.876087608760876
-5.48358955002274e-07,9.4349205348216e-06,0.876187618761876
-5.48553550191593e-07,9.43823720472945e-06,0.876287628762876
-5.48747075993136e-07,9.44152179849414e-06,0.876387638763876
-5.48937394224878e-07,9.4447721776369e-06,0.876487648764877
-5.49126643365608e-07,9.44799155002428e-06,0.876587658765877
-5.4931375402755e-07,9.45117777702911e-06,0.876687668766877
-5.49498726210703e-07,9.4543319278908e-06,0.876787678767877
-5.4968156006345e-07,9.45745507184872e-06,0.876887688768877
-5.49863324676803e-07,9.46054720890288e-06,0.876987698769877
-5.50042950959749e-07,9.46360833920167e-06,0.877087708770877
-5.50221507854919e-07,9.46663846244832e-06,0.877187718771877
-5.5039685732867e-07,9.46963864803061e-06,0.877287728772877
-5.50571137563028e-07,9.47260889580015e-06,0.877387738773877
-5.50744348557991e-07,9.47554920605371e-06,0.877487748774877
-5.50915421074165e-07,9.47845957849452e-06,0.877587758775878
-5.51084355259934e-07,9.48134108236199e-06,0.877687768776878
-5.51251151115295e-07,9.48419478704387e-06,0.877787778777878
-5.51417946822275e-07,9.48701855406139e-06,0.877887788778878
-5.51581534959455e-07,9.48981559083597e-06,0.877987798779878
-5.51744054005622e-07,9.49258375918558e-06,0.878087808780878
-5.51905503664012e-07,9.49532412834961e-06,0.878187818781878
-5.52063745900984e-07,9.49803669803131e-06,0.878287828782878
-5.52221987989575e-07,9.50072360700621e-06,0.878387838783878
-5.52378091747758e-07,9.50338271649878e-06,0.878487848784879
-5.52532057027154e-07,9.50601509604517e-06,0.878587858785879
-5.52686022454931e-07,9.50862074549699e-06,0.878687868786879
-5.52836780164526e-07,9.51120073394526e-06,0.878787878787879
-5.52986468634727e-07,9.51375613077776e-06,0.878887888788879
-5.53135088013915e-07,9.51628479751569e-06,0.878987898789879
-5.53282638153709e-07,9.51878780339846e-06,0.879087908790879
-5.53428049814715e-07,9.52126621751707e-06,0.879187918791879
-5.53572392236326e-07,9.5237200400199e-06,0.879287928792879
-5.53714596327532e-07,9.52614927075858e-06,0.879387938793879
-5.53855731327724e-07,9.52855390988148e-06,0.879487948794879
-5.53995796940141e-07,9.53093502647962e-06,0.87958795879588
-5.54133724222151e-07,9.53329262070138e-06,0.87968796879688
-5.54270582264768e-07,9.53562562315899e-06,0.87978797879788
-5.54406371216371e-07,9.53793617233122e-06,0.87988798879888
-5.54541090780199e-07,9.5402231989787e-06,0.87998799879988
-5.54673672162002e-07,9.54248670324979e-06,0.88008800880088
-5.5480518415603e-07,9.5447288234749e-06,0.88018801880188
-5.54935627059044e-07,9.54694742102688e-06,0.88028802880288
-5.55063931483271e-07,9.54914463468126e-06,0.88038803880388
-5.55192235907497e-07,9.55131939490189e-06,0.880488048804881
-5.55335509238097e-07,9.55377214831371e-06,0.880588058805881
-5.55495889805475e-07,9.55650075614117e-06,0.880688068806881
-5.55672308370239e-07,9.55950201081447e-06,0.880788078807881
-5.5586476508077e-07,9.56277270491219e-06,0.880888088808881
-5.56072190549291e-07,9.56631069995554e-06,0.880988098809881
-5.5629565416358e-07,9.57011385746573e-06,0.881088108810881
-5.56535155775254e-07,9.57417897002135e-06,0.881188118811881
-5.56788557053906e-07,9.57850282975582e-06,0.881288128812881
-5.5703981985377e-07,9.58278499048936e-06,0.881388138813881
-5.57288944323228e-07,9.58702331389155e-06,0.881488148814881
-5.57535930313897e-07,9.5912188692018e-06,0.881588158815882
-5.57779708883147e-07,9.59537379475051e-06,0.881688168816882
-5.58021348825227e-07,9.59948595220727e-06,0.881788178817882
-5.58260850436901e-07,9.60355747990249e-06,0.881888188818882
-5.58497144478774e-07,9.60758837783616e-06,0.881988198819882
-5.58731300041859e-07,9.61157864600829e-06,0.882088208820882
-5.58963317274537e-07,9.61552935365828e-06,0.882188218821882
-5.59193196176809e-07,9.61944050078612e-06,0.882288228822882
-5.5942093645191e-07,9.62331208724343e-06,0.882388238823882
-5.59645469305593e-07,9.62714625180576e-06,0.882488248824883
-5.598689327715e-07,9.63094085569756e-06,0.882588258825883
-5.60089188815988e-07,9.63469803739762e-06,0.882688268826883
-5.60308375621081e-07,9.63841672796331e-06,0.882788278827883
-5.60524354707993e-07,9.64209906542827e-06,0.882888288828883
-5.60738195464498e-07,9.64574504994089e-06,0.882988298829883
-5.60949897742214e-07,9.64935361241014e-06,0.883088308830883
-5.61160530928918e-07,9.65292689116644e-06,0.883188318831883
-5.6136795639744e-07,9.6564638169704e-06,0.883288328832883
-5.61573243535555e-07,9.65996545920978e-06,0.883388338833883
-5.61777461434276e-07,9.66343181758783e-06,0.883488348834883
-5.61978471763196e-07,9.66686396134394e-06,0.883588358835884
-5.62178412852722e-07,9.67026189077487e-06,0.883688368836884
-5.6237621546346e-07,9.67362560558386e-06,0.883788378837884
-5.62571879743791e-07,9.67695617501031e-06,0.883888388838884
-5.62765405693716e-07,9.6802525299632e-06,0.883988398839884
-5.62956793164853e-07,9.68351680892131e-06,0.884088408840884
-5.63147111396595e-07,9.68674794249688e-06,0.884188418841884
-5.63335291149549e-07,9.6899469999293e-06,0.884288428842884
-5.63521332720478e-07,9.69311398121857e-06,0.884388438843884
-5.63705235664238e-07,9.69624888651306e-06,0.884488448844885
-5.6388700027759e-07,9.69935278475542e-06,0.884588458845885
-5.64067695799931e-07,9.7024256762424e-06,0.884688468846885
-5.64246252695101e-07,9.70546756067724e-06,0.884788478847885
-5.64423740647641e-07,9.7084795075961e-06,0.884888488848885
-5.6459908997301e-07,9.71146044746282e-06,0.884988498849885
-5.64772300967973e-07,9.71441251890457e-06,0.885088508850885
-5.6494337363253e-07,9.71733465253357e-06,0.885188518851885
-5.6511337690931e-07,9.7202279177376e-06,0.885288528852885
-5.65281242004066e-07,9.72309231436829e-06,0.885388538853885
-5.65448037711046e-07,9.725927842574e-06,0.885488548854885
-5.6561269508762e-07,9.72873450235474e-06,0.885588558855886
-5.65776283224799e-07,9.73151336280153e-06,0.885688568856886
-5.65937733031572e-07,9.73426442391436e-06,0.885788578857886
-5.6609811359895e-07,9.73698875478424e-06,0.885888588858886
-5.6625635568754e-07,9.73968528661693e-06,0.885988598859886
-5.66413528685118e-07,9.74235508820668e-06,0.886088608860886
-5.66568563203908e-07,9.74499709046247e-06,0.886188618861886
-5.66739635720083e-07,9.74791387819126e-06,0.886288628862886
-5.66926746382024e-07,9.75110117443549e-06,0.886388638863886
-5.67129895189733e-07,9.75455577147697e-06,0.886488648864887
-5.67349081846445e-07,9.75827660037306e-06,0.886588658865887
-5.67582168318517e-07,9.7622604534056e-06,0.886688668866887
-5.67814185551196e-07,9.7662047457676e-06,0.886788678867887
-5.68044064305085e-07,9.77010947775583e-06,0.886888688868887
-5.68270735489175e-07,9.77397464907354e-06,0.886988698869887
-5.68495268194476e-07,9.7778013291085e-06,0.887088708870887
-5.68718731808764e-07,9.78159058695171e-06,0.887188718871887
-5.68938987853252e-07,9.78534135351217e-06,0.887288728872887
-5.6915710527057e-07,9.78905362878988e-06,0.887388738873887
-5.69373084505863e-07,9.79273062020625e-06,0.887488748874887
-5.69586925262368e-07,9.79636912033986e-06,0.887588758875888
-5.6979755830069e-07,9.79997233690891e-06,0.887688768876888
-5.70007122248e-07,9.80353920037723e-06,0.887788778877888
-5.70214547716522e-07,9.8070707801326e-06,0.887888788878888
-5.70420904094031e-07,9.810566007084e-06,0.887988798879888
-5.70624052753358e-07,9.81402701941346e-06,0.888088808880888
-5.70825063082278e-07,9.81745381726936e-06,0.888188818881888
-5.7102393493241e-07,9.82084533141231e-06,0.888288828882888
-5.7122173769153e-07,9.82420370017271e-06,0.888388838883888
-5.7143450920864e-07,9.82782830063935e-06,0.888488848884888
-5.71663318723136e-07,9.83171699448182e-06,0.888588858885889
-5.71888920816213e-07,9.83556612780214e-06,0.888688868886889
-5.72113453521514e-07,9.83937783893073e-06,0.888788878887889
-5.72351886042175e-07,9.84345043586534e-06,0.888888888888889
-5.7260635641184e-07,9.8477839184576e-06,0.888988898889889
-5.72876864927272e-07,9.85237294065891e-06,0.889088908890889
-5.73161273109682e-07,9.85721750261767e-06,0.889188918891889
-5.73442473722291e-07,9.8620128811965e-06,0.889288928892889
-5.73721535856113e-07,9.86676121487418e-06,0.889388938893889
-5.73997390420133e-07,9.87146143426295e-06,0.889488948894889
-5.74271106653748e-07,9.87611460875057e-06,0.88958895889589
-5.74541615169179e-07,9.88072073818867e-06,0.88968896889689
-5.7480891611481e-07,9.88528196120441e-06,0.88978897889789
-5.75074078581653e-07,9.88979720841002e-06,0.88988898889889
-5.75337102718089e-07,9.8942664798055e-06,0.88998899889989
-5.75614026373122e-07,9.89899236019782e-06,0.89008900890089
-5.75906988322304e-07,9.9039716417204e-06,0.89018901890189
-5.762138496417e-07,9.90920111710022e-06,0.89028902890289
-5.76535680015852e-07,9.91467864756172e-06,0.89038903890389
-5.76871410056982e-07,9.92040102568349e-06,0.89048904890489
-5.77222108856103e-07,9.92636825161389e-06,0.890589058905891
-5.77586707322202e-07,9.93257604824699e-06,0.890689068906891
-5.77947028830725e-07,9.93872183107257e-06,0.890789078907891
-5.78304142917829e-07,9.94480560009063e-06,0.890889088908891
-5.78658049286751e-07,9.95082949363158e-06,0.890989098909891
-5.79007678994859e-07,9.95679244260442e-06,0.891089108910891
-5.7935517022418e-07,9.96269551624852e-06,0.891189118911891
-5.79698384495923e-07,9.96853978365491e-06,0.891289128912891
-5.80037322106854e-07,9.97432631406298e-06,0.891389138913891
-5.80374121238996e-07,9.98005403823333e-06,0.891489148914892
-5.80706643561944e-07,9.98572509464476e-06,0.891589158915892
-5.8103595831509e-07,9.99133948329725e-06,0.891689168916892
-5.81363134737831e-07,9.99689720404245e-06,0.891789178917892
-5.81703141439774e-07,1.00027008416873e-05,0.891889188918892
-5.82058117048089e-07,1.00087461194226e-05,0.891989198919892
-5.82426992323384e-07,1.00150319678606e-05,0.892089208920892
-5.82809767265657e-07,1.00215551795799e-05,0.892189218921892
-5.83206441874908e-07,1.0028314685341e-05,0.892289228922892
-5.83617016151139e-07,1.00353072775742e-05,0.892389238923892
-5.84040420706572e-07,1.00425308176523e-05,0.892489248924892
-5.84477725077365e-07,1.00499831673933e-05,0.892589258925893
-5.84928928966755e-07,1.00576611192274e-05,0.892689268926893
-5.85391894192717e-07,1.00655646728577e-05,0.892789278927893
-5.85868759085658e-07,1.0073689551772e-05,0.892889288928893
-5.86358454406184e-07,1.00820346865824e-05,0.892989298929893
-5.86860980154294e-07,1.0090596869719e-05,0.893089308930893
-5.87375267090594e-07,1.0099375032091e-05,0.893189318931893
-5.87885277217699e-07,1.01080655196519e-05,0.893289328932893
-5.88389941444597e-07,1.01166694017895e-05,0.893389338933893
-5.88889259474525e-07,1.01251866785038e-05,0.893489348934894
-5.89383231604245e-07,1.01336184187375e-05,0.893589358935894
-5.89891103400944e-07,1.01422682766852e-05,0.893689368936894
-5.90410736385833e-07,1.01511319752411e-05,0.893789378937894
-5.90942130558912e-07,1.01602084454624e-05,0.893889388938894
-5.91469248071179e-07,1.01691940333029e-05,0.893989398939894
-5.91991019386474e-07,1.01780898080019e-05,0.894089408940894
-5.92524552038342e-07,1.01871983543664e-05,0.894189418941894
-5.93053807881015e-07,1.01962160182017e-05,0.894289428942894
-5.93576648435705e-07,1.02051427999529e-05,0.894389438943894
-5.94095212329582e-07,1.02139808376535e-05,0.894489448944894
-5.94607360935476e-07,1.02227301314522e-05,0.894589458945895
-5.95115232583793e-07,1.02313917505881e-05,0.894689468946895
-5.95617758331902e-07,1.02399667641523e-05,0.894789478947895
-5.96116007270817e-07,1.02484573107721e-05,0.894889488948895
-5.96608910161144e-07,1.02568612518202e-05,0.894989498949895
-5.97096467002881e-07,1.02651817948664e-05,0.895089508950895
-5.97579747183805e-07,1.02734189402075e-05,0.895189518951895
-5.98057681167758e-07,1.02815748260255e-05,0.895289528952895
-5.98530269251504e-07,1.02896483830811e-05,0.895389538953895
-5.98999649617068e-07,1.02976406806135e-05,0.895489548954896
-5.9946261484303e-07,1.03055538572501e-05,0.895589558955896
-5.99922372499192e-07,1.03133868434545e-05,0.895689568956896
-6.00376783958382e-07,1.03211428470935e-05,0.895789578957896
-6.0082691875676e-07,1.03288207987792e-05,0.895889588958896
-6.01272776745943e-07,1.03364217678993e-05,0.895989598959896
-6.01713288686537e-07,1.03439457543056e-05,0.896089608960896
-6.02150592908949e-07,1.03513959655678e-05,0.896189618961896
-6.02582551231153e-07,1.03587713327433e-05,0.896289628962896
-6.03011301835175e-07,1.03660729247747e-05,0.896389638963896
-6.0343470653899e-07,1.0373300741662e-05,0.896489648964896
-6.0385383443361e-07,1.03804579912718e-05,0.896589658965897
-6.04269754610047e-07,1.03875425348285e-05,0.896689668966897
-6.04680328886277e-07,1.03945554418683e-05,0.896789678967897
-6.05087695444325e-07,1.0401499919961e-05,0.896889688968897
-6.05490785193178e-07,1.04083738304793e-05,0.896989698969897
-6.05889598281218e-07,1.04151793119022e-05,0.897089708970897
-6.06284134411681e-07,1.0421916364378e-05,0.897189718971897
-6.06675462972344e-07,1.04285871262371e-05,0.897289728972897
-6.07062514723812e-07,1.043519052824e-05,0.897389738973897
-6.07446358757097e-07,1.04417276396262e-05,0.897489748974898
-6.07824856890175e-07,1.04481995296352e-05,0.897589758975898
-6.08201216692847e-07,1.04546061982668e-05,0.897689768976898
-6.08573299537942e-07,1.04609497837031e-05,0.897789778977898
-6.08941105573842e-07,1.04672292170015e-05,0.897889788978898
-6.09305704039942e-07,1.04734466364924e-05,0.897989798979898
-6.09666025696847e-07,1.04796009729363e-05,0.898089808980898
-6.10023139783951e-07,1.04856943648122e-05,0.898189818981898
-6.10377046152872e-07,1.04917268119715e-05,0.898289828982898
-6.10726675712599e-07,1.04976983147111e-05,0.898389838983898
-6.11074166941919e-07,1.05036110110646e-05,0.898489848984898
-6.11416312122651e-07,1.05094638320894e-05,0.898589858985899
-6.11756318972975e-07,1.05152589161159e-05,0.898689868986899
-6.12093118105118e-07,1.05209951939046e-05,0.898789878987899
-6.12425640428065e-07,1.05266748039344e-05,0.898889888988899
-6.12754955181212e-07,1.05322966769659e-05,0.898989898989899
-6.13082131455571e-07,1.05378629514779e-05,0.899089908990899
-6.13405031069116e-07,1.05433736273219e-05,0.899189918991899
-6.13724722964479e-07,1.05488287044981e-05,0.899289928992899
-6.1404120714166e-07,1.05542303216335e-05,0.899389938993899
-6.14354483897421e-07,1.05595774091919e-05,0.8994899489949
-6.14664552935e-07,1.05648699676187e-05,0.8995899589959
-6.14972483642173e-07,1.05701112040383e-05,0.8996899689969
-6.15276137540151e-07,1.05752989804172e-05,0.8997899789979
-6.15577652959341e-07,1.05804354349373e-05,0.8998899889989
-6.1587596080873e-07,1.05855205677472e-05,0.8999899989999
-6.16171060939936e-07,1.05905543786983e-05,0.9000900090009
-6.16462953501342e-07,1.05955379371784e-05,0.9001900190019
-6.16751638641329e-07,1.06004712428909e-05,0.9002900290029
-6.17038185154145e-07,1.06053564346112e-05,0.9003900390039
-6.17321524097161e-07,1.06101913737122e-05,0.9004900490049
-6.1761983194655e-07,1.06152797140918e-05,0.900590059005901
-6.17933108702312e-07,1.06206171789409e-05,0.900690069006901
-6.1826028497667e-07,1.06262016297806e-05,0.900790079007901
-6.18602430157402e-07,1.0632030928429e-05,0.900890089008901
-6.18958475005112e-07,1.06381029361105e-05,0.900990099009901
-6.193284195198e-07,1.06444144455521e-05,0.901090109010901
-6.19712263553086e-07,1.06509633181265e-05,0.901190119011901
-6.20110007401731e-07,1.06577484848912e-05,0.901290129012901
-6.205034742928e-07,1.0664465222412e-05,0.901390139013901
-6.2091084099923e-07,1.06714161156443e-05,0.901490149014902
-6.21313930748083e-07,1.06782964414506e-05,0.901590159015902
-6.21712743687741e-07,1.06851094074009e-05,0.901690169016902
-6.22108349057599e-07,1.06918528750163e-05,0.901790179017902
-6.22499677618261e-07,1.06985300521633e-05,0.901890189018902
-6.22886729369729e-07,1.07051398693059e-05,0.901990199019902
-6.23270573551396e-07,1.07116833959801e-05,0.902090209020902
-6.23650140775487e-07,1.07181617011286e-05,0.902190219021902
-6.24026500578159e-07,1.07245758541392e-05,0.902290229022902
-6.24398583423254e-07,1.07309247856241e-05,0.902390239023902
-6.24767458698548e-07,1.07372106342105e-05,0.902490249024902
-6.25132057164648e-07,1.0743434468841e-05,0.902590259025903
-6.25492378821552e-07,1.07495952205729e-05,0.902690269026903
-6.25850561999669e-07,1.07556939584974e-05,0.902790279027903
-6.2620446836859e-07,1.07617328209447e-05,0.902890289028903
-6.26554098076699e-07,1.07677107388239e-05,0.902990299029903
-6.26901589306019e-07,1.0773628781226e-05,0.903090309030903
-6.27244803577763e-07,1.07794880173904e-05,0.903190319031903
-6.27584810428087e-07,1.0785287378226e-05,0.903290329032903
-6.2792160956023e-07,1.07910300713027e-05,0.903390339033903
-6.28254131883177e-07,1.07967150273812e-05,0.903490349034903
-6.28584515875718e-07,1.08023433155522e-05,0.903590359035904
-6.28910622910683e-07,1.08079149361128e-05,0.903690369036904
-6.29234591763622e-07,1.08134309578571e-05,0.903790379037904
-6.29554283658985e-07,1.08188913812302e-05,0.903890389038904
-6.2987183707556e-07,1.08242983442658e-05,0.903990399039904
-6.30185113831322e-07,1.08296507780212e-05,0.904090409040904
-6.30495182868901e-07,1.08349486821998e-05,0.904190419041904
-6.30803113576073e-07,1.08401952648164e-05,0.904290429042904
-6.31107836565064e-07,1.08453883870955e-05,0.904390439043904
-6.31408282744859e-07,1.08505291184248e-05,0.904490449044904
-6.31706590594248e-07,1.08556195972832e-05,0.904590459045905
-6.3200276011323e-07,1.08606587542829e-05,0.904690469046905
-6.32294652674636e-07,1.08656465895723e-05,0.904790479047905
-6.32584406905635e-07,1.08705863105727e-05,0.904890489048905
-6.32870953418452e-07,1.08754747098628e-05,0.904990499049905
-6.3315429250985e-07,1.08803160642518e-05,0.905090509050905
-6.33435492974078e-07,1.08851071660214e-05,0.905190519051905
-6.33713486016887e-07,1.08898522919809e-05,0.905290529052905
-6.33989340580907e-07,1.08945482345605e-05,0.905390539053905
-6.34260918335733e-07,1.08991982014783e-05,0.905490549054905
-6.34531426851165e-07,1.09038011233466e-05,0.905590559055906
-6.34798727648414e-07,1.09083591386442e-05,0.905690569056906
-6.35062821024244e-07,1.09128701090406e-05,0.905790579057906
-6.35324775921286e-07,1.09173372421056e-05,0.905890589058906
-6.35583523248528e-07,1.09217583993606e-05,0.905990599059906
-6.35840132096981e-07,1.09261367885236e-05,0.906090609060906
-6.36094602615027e-07,1.09304702711158e-05,0.906190619061906
-6.36345865414891e-07,1.09347609854678e-05,0.906290629062906
-6.36594989884349e-07,1.09390078626367e-05,0.906390639063906
-6.36840906784006e-07,1.09432130406564e-05,0.906490649064907
-6.37084685204874e-07,1.09473765198235e-05,0.906590659065907
-6.37326325295336e-07,1.0951498300138e-05,0.906690669066907
-6.3756582690701e-07,1.09555783814516e-05,0.906790679067907
-6.37802120948883e-07,1.09596178330037e-05,0.906890689068907
-6.38037345751362e-07,1.09636166547942e-05,0.906990699069907
-6.3826936298404e-07,1.09675759160626e-05,0.907090709070907
-6.3849924173793e-07,1.09714956168088e-05,0.907190719071907
-6.38725912922019e-07,1.09753757570329e-05,0.907290729072907
-6.38951514866714e-07,1.09792174059742e-05,0.907390739073907
-6.39173909241609e-07,1.0983019494245e-05,0.907490749074907
-6.39395234377109e-07,1.09867852297119e-05,0.907590759075908
-6.39613351942809e-07,1.09905124737476e-05,0.907690769076908
-6.3982933102972e-07,1.09942022957399e-05,0.907790779077908
-6.40044241025619e-07,1.09978557646315e-05,0.907890789078908
-6.40255943303335e-07,1.10014718116281e-05,0.907990799079908
-6.40465507250645e-07,1.10050525747634e-05,0.908090809080908
-6.40672932867549e-07,1.10085969849464e-05,0.908190819081908
-6.40879289096676e-07,1.10121071808042e-05,0.908290829082908
-6.41082437904385e-07,1.10155810235612e-05,0.908390839083908
-6.41284517324317e-07,1.10190206518447e-05,0.908490849084909
-6.41483389174449e-07,1.10224249964152e-05,0.908590859085909
-6.41681191933569e-07,1.10257961956032e-05,0.908690869086909
-6.418768562139e-07,1.10291331803176e-05,0.908790879087909
-6.42070382015443e-07,1.10324370197979e-05,0.908890889088909
-6.42262838725974e-07,1.10357077138956e-05,0.908990899089909
-6.42452087718322e-07,1.10389463318502e-05,0.909090909090909
-6.42640267619658e-07,1.10421518045706e-05,0.909190919091909
-6.42826309042206e-07,1.10453262702389e-05,0.909290929092909
-6.43010212134347e-07,1.10484675908213e-05,0.909390939093909
-6.43210153223873e-07,1.10518783505315e-05,0.909490949094909
-6.43426132310784e-07,1.10555553420962e-05,0.90959095909591
-6.43657080304068e-07,1.1059495357649e-05,0.90969096909691
-6.43885889966946e-07,1.10633958126797e-05,0.90979097909791
-6.44129668387814e-07,1.10675582227558e-05,0.90989098909891
-6.44388415715056e-07,1.10719793800107e-05,0.90999099909991
-6.44663201039682e-07,1.10766560770231e-05,0.91009100910091
-6.44951886031287e-07,1.10815872444052e-05,0.91019101910191
-6.45255539780883e-07,1.10867686054961e-05,0.91029102910291
-6.45574162585234e-07,1.10921990910564e-05,0.91039103910391
-6.45906684908181e-07,1.10978765626074e-05,0.910491049104911
-6.46235999661328e-07,1.11034973665479e-05,0.910591059105911
-6.46562106696292e-07,1.11090615025811e-05,0.910691069106911
-6.46885006309838e-07,1.1114568970707e-05,0.910791079107911
-6.47204698205201e-07,1.11200229787921e-05,0.910891089108911
-6.47521182530763e-07,1.11254213882093e-05,0.910991099109911
-6.47834459138143e-07,1.11307663374374e-05,0.911091109110911
-6.48144528175722e-07,1.11360578266247e-05,0.911191119111911
-6.48451389643501e-07,1.11412958554745e-05,0.911291129112911
-6.48756112780873e-07,1.1146482562614e-05,0.911391139113911
-6.49056558960668e-07,1.11516168788038e-05,0.911491149114911
-6.49354866810057e-07,1.11566988038954e-05,0.911591159115912
-6.49649967089645e-07,1.11617315457555e-05,0.911691169116912
-6.49941859651051e-07,1.11667129657569e-05,0.911791179117912
-6.50230544642656e-07,1.11716452023783e-05,0.911891189118912
-6.50517091155473e-07,1.11765271863804e-05,0.911991199119912
-6.50800430246871e-07,1.1181361056242e-05,0.912091209120912
-6.51080561620086e-07,1.11861468121115e-05,0.912191219121912
-6.51358554514513e-07,1.11908844535436e-05,0.912291229122912
-6.5163333983914e-07,1.11955739809835e-05,0.912391239123912
-6.51923094070139e-07,1.12005179789416e-05,0.912491249124913
-6.52227817207511e-07,1.12057132396994e-05,0.912591259125913
-6.5254643986348e-07,1.12111565556874e-05,0.912691269126913
-6.52880031425822e-07,1.1216845788575e-05,0.912791279127913
-6.53210415269981e-07,1.12224794227947e-05,0.912891289128913
-6.53537591692721e-07,1.1228055320016e-05,0.912991299129913
-6.53860491157885e-07,1.12335756187179e-05,0.913091309130913
-6.54181252292642e-07,1.12390413879912e-05,0.913191319131913
-6.54515913094378e-07,1.12447530741641e-05,0.913291329132913
-6.5486447341471e-07,1.1250708538758e-05,0.913391339133913
-6.55228002641416e-07,1.12569045740545e-05,0.913491349134913
-6.556054315351e-07,1.12633401111111e-05,0.913591359135914
-6.5599569100475e-07,1.12700108729701e-05,0.913691369136914
-6.5640091908401e-07,1.12769168596317e-05,0.913791379137914
-6.56818977739235e-07,1.12840548635259e-05,0.913891389138914
-6.57249866822046e-07,1.12914216769346e-05,0.913991399139914
-6.57695724811229e-07,1.12990173000062e-05,0.914091409140914
-6.58135167512428e-07,1.13065359403639e-05,0.914191419141914
-6.58571402643828e-07,1.13139797364865e-05,0.914291429142914
-6.59003360966032e-07,1.1321348688374e-05,0.914391439143914
-6.59431042479042e-07,1.13286438651174e-05,0.914491449144915
-6.59853377943462e-07,1.13358663361045e-05,0.914591459145915
-6.602725056897e-07,1.13430171704263e-05,0.914691469146915
-6.60704464011905e-07,1.13503968142626e-05,0.914791479147915
-6.61150322001088e-07,1.13580041986707e-05,0.914891489148915
-6.61609010417855e-07,1.13658361156358e-05,0.914991499149915
-6.62080529113825e-07,1.13738904271242e-05,0.915091509150915
-6.62564878385762e-07,1.1382166063748e-05,0.915191519151915
-6.63062058233664e-07,1.13906608870286e-05,0.915291529152915
-6.6357206836077e-07,1.13993716895445e-05,0.915391539153915
-6.6409490891546e-07,1.14082963328168e-05,0.915491549154915
-6.64629510806721e-07,1.14174326783669e-05,0.915591559155916
-6.65159835888789e-07,1.14264781415361e-05,0.915691569156916
-6.65683745682873e-07,1.14354337917122e-05,0.915791579157916
-6.66202309428368e-07,1.14442985595075e-05,0.915891589158916
-6.66716596364668e-07,1.14530756526401e-05,0.915991599159916
-6.67224468161367e-07,1.14617650711099e-05,0.916091609160916
-6.67746239625044e-07,1.1470668330188e-05,0.916191619161916
-6.6827977212853e-07,1.14797843609315e-05,0.916291629162916
-6.6882506611697e-07,1.14891110247133e-05,0.916391639163916
-6.69383190384612e-07,1.1498645114112e-05,0.916491649164917
-6.69953075988827e-07,1.15083855597399e-05,0.916591659165917
-6.70534722781232e-07,1.15183312925058e-05,0.916691669166917
-6.71128130910209e-07,1.15284780356007e-05,0.916791679167917
-6.71734369318389e-07,1.15388247197851e-05,0.916891689168917
-6.72351299823747e-07,1.15493702758197e-05,0.916991699169917
-6.72978922426283e-07,1.15601125652256e-05,0.917091709170917
-6.73618306217008e-07,1.15710483807298e-05,0.917191719171917
-6.74269451344307e-07,1.15821766526477e-05,0.917291729172917
-6.74931288420401e-07,1.15934963121852e-05,0.917391739173917
-6.75603817445291e-07,1.1605004151624e-05,0.917491749174917
-6.76288107806754e-07,1.16166991015764e-05,0.917591759175918
-6.76982021026e-07,1.16285790238603e-05,0.917691769176918
-6.77687695433437e-07,1.16406417798486e-05,0.917791779177918
-6.78385885461878e-07,1.16525847851794e-05,0.917891789178918
-6.79076591111324e-07,1.1664406970465e-05,0.917991799179918
-6.79777988709566e-07,1.16764141279338e-05,0.918091809180918
-6.80472971168206e-07,1.16883015345967e-05,0.918191819181918
-6.81161538338864e-07,1.17000691904538e-05,0.918291829182918
-6.81841551891131e-07,1.17117192338354e-05,0.918391839183918
-6.8251621939481e-07,1.17232527341294e-05,0.918491849184918
-6.83183402519493e-07,1.17346718295178e-05,0.918591859185919
-6.83844170356194e-07,1.17459754510579e-05,0.918691869186919
-6.84498523053292e-07,1.17571668060227e-05,0.918791879187919
-6.85146460462408e-07,1.17682458947091e-05,0.918891889188919
-6.85786913492528e-07,1.17792148554475e-05,0.918991899189919
-6.86422020474059e-07,1.17900736882378e-05,0.919091909190919
-6.87049643076595e-07,1.18008234621711e-05,0.919191919191919
-6.87671919630542e-07,1.18114663157261e-05,0.919291929192919
-6.88287780896505e-07,1.18220022489029e-05,0.919391939193919
-6.88897227022868e-07,1.18324334001802e-05,0.91949194919492
-6.89501327100641e-07,1.18427597694096e-05,0.91959195919592
-6.90099012038813e-07,1.185298349507e-05,0.91969196919692
-6.90690281689002e-07,1.18631045773097e-05,0.91979197919792
-6.91276205290601e-07,1.18731240850714e-05,0.91989198919892
-6.91855713604218e-07,1.18830441569822e-05,0.91999199919992
-6.92429876017628e-07,1.18928647928938e-05,0.92009200920092
-6.92997623143054e-07,1.19025870620454e-05,0.92019201920192
-6.93561093607667e-07,1.1912212033825e-05,0.92029202920292
-6.94117079396522e-07,1.19217407770268e-05,0.92039203920392
-6.94668788524563e-07,1.19311743613352e-05,0.92049204920492
-6.95215151604015e-07,1.19405138555447e-05,0.920592059205921
-6.95755099543866e-07,1.19497592599518e-05,0.920692069206921
-6.96289701435128e-07,1.19589127127386e-05,0.920792079207921
-6.96820026368813e-07,1.19679742140536e-05,0.920892089208921
-6.97343936162897e-07,1.19769459022271e-05,0.920992099209921
-6.97863569147786e-07,1.19858267081681e-05,0.921092109210921
-6.98376786993074e-07,1.19946198392981e-05,0.921192119211921
-6.98885727880785e-07,1.2003324226526e-05,0.921292129212921
-6.99389322868289e-07,1.20119420083306e-05,0.921392139213921
-6.99888641046599e-07,1.20204731845635e-05,0.921492149214922
-7.00381543936925e-07,1.20289198938519e-05,0.921592159215922
-7.0087123925745e-07,1.2037282135899e-05,0.921692169216922
-7.01354519289992e-07,1.20455599108533e-05,0.921792179217922
-7.0183352251334e-07,1.20537553571935e-05,0.921892189218922
-7.02308248927492e-07,1.20618684747712e-05,0.921992199219922
-7.02777629441438e-07,1.20699003329741e-05,0.922092209220922
-7.03241663758412e-07,1.20778530699844e-05,0.922192219221922
-7.03702490653968e-07,1.20857256168595e-05,0.922292229222922
-7.04157971352553e-07,1.20935190425418e-05,0.922392239223922
-7.04609175241943e-07,1.21012344164192e-05,0.922492249224922
-7.05055033231126e-07,1.21088728075827e-05,0.922592259225923
-7.05497683650509e-07,1.21164352854202e-05,0.922692269226923
-7.0593498787292e-07,1.21239218496347e-05,0.922792279227923
-7.06368015434519e-07,1.21313335696142e-05,0.922892289228923
-7.06796766038541e-07,1.21386715145979e-05,0.922992299229923
-7.0722123998175e-07,1.21459356844375e-05,0.923092309230923
-7.07641436967382e-07,1.21531271485209e-05,0.923192319231923
-7.08058426383213e-07,1.21602469759389e-05,0.923292329232923
-7.08470069898838e-07,1.21672951666917e-05,0.923392339233923
-7.08877436456886e-07,1.21742727900185e-05,0.923492349234924
-7.09281595445133e-07,1.21811809150104e-05,0.923592359235924
-7.09681477624185e-07,1.21880206110553e-05,0.923692369236924
-7.10077082994043e-07,1.21947908089136e-05,0.923792379237924
-7.10468411554705e-07,1.22014947160068e-05,0.923892389238924
-7.10856532545567e-07,1.22081301941529e-05,0.923992399239924
-7.11240376578853e-07,1.22146993816823e-05,0.924092409240924
-7.11621013190719e-07,1.2221203347686e-05,0.924192419241924
-7.11997372845009e-07,1.22276431615518e-05,0.924292429242924
-7.12369455690104e-07,1.22340166848008e-05,0.924392439243924
-7.12738330965398e-07,1.22403281942424e-05,0.924492449244924
-7.13103998670892e-07,1.22465755513976e-05,0.924592459245925
-7.13465389567191e-07,1.22527608947453e-05,0.924692469246925
-7.13823572745307e-07,1.22588842242856e-05,0.924792479247925
-7.14177479114229e-07,1.22649466092576e-05,0.924892489248925
-7.1452817791335e-07,1.22709480495132e-05,0.924992499249925
-7.1487566914267e-07,1.22768896144401e-05,0.925092509250925
-7.15218883562796e-07,1.22827713040382e-05,0.925192519251925
-7.15559959504133e-07,1.22885941873986e-05,0.925292529252925
-7.15896758784657e-07,1.22943593336123e-05,0.925392539253925
-7.16230350198617e-07,1.23000667429761e-05,0.925492549254926
-7.16560734191158e-07,1.2305717484581e-05,0.925592559255926
-7.16887910465516e-07,1.23113104890391e-05,0.925692569256926
-7.17210810079062e-07,1.23168489642171e-05,0.925792579257926
-7.17531571213819e-07,1.23223307714878e-05,0.925892589258926
-7.17849124630394e-07,1.23277591187178e-05,0.925992599259926
-7.18163470477168e-07,1.23331318672798e-05,0.926092609260926
-7.18473539663129e-07,1.23384511556527e-05,0.926192619261926
-7.18781470221919e-07,1.23437180530759e-05,0.926292629262926
-7.19086193359291e-07,1.23489314901616e-05,0.926392639263926
-7.19405885254655e-07,1.23543940518651e-05,0.926492649264926
-7.19739476816996e-07,1.23601025304682e-05,0.926592659265927
-7.20086968046316e-07,1.23660547873439e-05,0.926692669266927
-7.20449428033628e-07,1.2372247615219e-05,0.926792679267927
-7.20825787687917e-07,1.23786799445574e-05,0.926892689268927
-7.21197870681394e-07,1.23850481217579e-05,0.926992699269927
-7.21566745956689e-07,1.23913521468204e-05,0.927092709270927
-7.21931344422788e-07,1.23975930886877e-05,0.927192719271927
-7.22292735170705e-07,1.24037720168958e-05,0.927292729272927
-7.22666956494589e-07,1.24101893774762e-05,0.927392739273927
-7.23056146576463e-07,1.24168441011895e-05,0.927492749274928
-7.23459236473698e-07,1.24237329806142e-05,0.927592759275928
-7.23858049413356e-07,1.24305523618525e-05,0.927692769276928
-7.24252585543819e-07,1.24373043830862e-05,0.927792779277928
-7.24643914104482e-07,1.24439890446123e-05,0.927892789278928
-7.25029896616556e-07,1.24506063462822e-05,0.927992799279928
-7.25413740798223e-07,1.24571573573354e-05,0.928092809280928
-7.25792238931301e-07,1.24636431470113e-05,0.928192819281928
-7.26167529346197e-07,1.24700637151615e-05,0.928292829282928
-7.26539612339674e-07,1.24764212002648e-05,0.928392839283928
-7.26907418375574e-07,1.24827145332302e-05,0.928492849284928
-7.27272016841673e-07,1.24889437139093e-05,0.928592859285929
-7.27632338498578e-07,1.24951119500202e-05,0.928692869286929
-7.279894524373e-07,1.25012181723237e-05,0.928792879287929
-7.28342289715209e-07,1.2507263450059e-05,0.928892889288929
-7.28691919274936e-07,1.25132477830778e-05,0.928992899289929
-7.29038341264862e-07,1.25191733100072e-05,0.929092909290929
-7.29381555684988e-07,1.25250389614596e-05,0.929192919291929
-7.29721562535313e-07,1.25308458066743e-05,0.929292929292929
-7.30057292428061e-07,1.2536594915039e-05,0.929392939293929
-7.30389814751008e-07,1.2542286286257e-05,0.92949294929493
-7.30719129504155e-07,1.25479199204767e-05,0.92959295929593
-7.31045236687501e-07,1.25534979561768e-05,0.92969296929693
-7.31368136152665e-07,1.2559020393209e-05,0.92979297929793
-7.31687828048028e-07,1.25644883009611e-05,0.92989298929893
-7.3200431237359e-07,1.25699006100453e-05,0.92999299929993
-7.3231758898097e-07,1.2575258389701e-05,0.93009300930093
-7.32627658166931e-07,1.25805637785553e-05,0.93019301930193
-7.3293451963471e-07,1.25858146378327e-05,0.93029302930293
-7.33238173384306e-07,1.25910141753998e-05,0.93039303930393
-7.33539688803495e-07,1.25961613220171e-05,0.93049304930493
-7.33837996652884e-07,1.26012571467758e-05,0.930593059305931
-7.34150204169252e-07,1.26066020960038e-05,0.930693069306931
-7.34459204115819e-07,1.26118946542822e-05,0.930793079307931
-7.34766065435215e-07,1.26171337523714e-05,0.930893089308931
-7.35068650093799e-07,1.26223204595109e-05,0.930993099309931
-7.35369096421976e-07,1.26274547757007e-05,0.931093109310931
-7.35666335031971e-07,1.26325388392711e-05,0.931193119311931
-7.35960366072165e-07,1.26375705118918e-05,0.931293129312931
-7.36252258633571e-07,1.26425530011326e-05,0.931393139313931
-7.36539874385782e-07,1.2647485237754e-05,0.931493149314932
-7.36825351807586e-07,1.26523682909955e-05,0.931593159315932
-7.37108690750602e-07,1.26572032300965e-05,0.931693169316932
-7.37387753032805e-07,1.26619889858175e-05,0.931793179317932
-7.37664676687838e-07,1.2666726627398e-05,0.931893189318932
-7.37939462012465e-07,1.2671417223929e-05,0.931993199319932
-7.38211039767291e-07,1.26760618447982e-05,0.932093209320932
-7.38479409952316e-07,1.26806583515269e-05,0.932193219321932
-7.38745641658552e-07,1.26852099516849e-05,0.932293229322932
-7.39008665794989e-07,1.26897155760327e-05,0.932393239323932
-7.3928772792881e-07,1.2694477809229e-05,0.932493249324932
-7.3958068972961e-07,1.26994913053735e-05,0.932593259325933
-7.39888620436783e-07,1.27047560643179e-05,0.932693269326933
-7.40210450662552e-07,1.27102688786408e-05,0.932793279327933
-7.40547249943076e-07,1.27160276097149e-05,0.932893289328933
-7.40897948742197e-07,1.27220290501188e-05,0.932993299329933
-7.41263616299309e-07,1.27282710612255e-05,0.933093309330933
-7.41642114432387e-07,1.27347525739438e-05,0.933193319331933
-7.42035581471838e-07,1.2741469311613e-05,0.933293329332933
-7.42441878790492e-07,1.27484202048453e-05,0.933393339333933
-7.42861006685112e-07,1.27556020460708e-05,0.933493349334933
-7.43295103337722e-07,1.27630137660503e-05,0.933593359335934
-7.43740961326905e-07,1.27706521572138e-05,0.933693369336934
-7.44200718834685e-07,1.27785161504704e-05,0.933793379337934
-7.44673306918431e-07,1.27866014687142e-05,0.933893389338934
-7.45158725429762e-07,1.27949081122418e-05,0.933993399339934
-7.45639867131898e-07,1.28031313579159e-05,0.934093409340934
-7.46115662785445e-07,1.28112722748275e-05,0.934193419341934
-7.46587181481415e-07,1.28193319322161e-05,0.934293429342934
-7.47053354425559e-07,1.28273113994694e-05,0.934393439343934
-7.47515250412128e-07,1.28352106762905e-05,0.934493449344935
-7.47971800350107e-07,1.28430308320674e-05,0.934593459345935
-7.48424073478891e-07,1.28507729360394e-05,0.934693469346935
-7.48872069798481e-07,1.28584380572975e-05,0.934793479347935
-7.49315789308875e-07,1.28660261959901e-05,0.934893489348935
-7.49755232158457e-07,1.28735384210598e-05,0.934993499349935
-7.50189328811068e-07,1.28809747328034e-05,0.935093509350935
-7.50620217893878e-07,1.28883372694029e-05,0.935193519351935
-7.51045760928099e-07,1.28956271002461e-05,0.935293529352935
-7.5146809639252e-07,1.29028431559452e-05,0.935393539353935
-7.51885085808351e-07,1.29099865058881e-05,0.935493549354935
-7.52298867654382e-07,1.29170592882566e-05,0.935593559355936
-7.52708372691218e-07,1.29240615031992e-05,0.935693569356936
-7.5311360091886e-07,1.29309931508643e-05,0.935793579357936
-7.53514552337306e-07,1.29378553001945e-05,0.935893589358936
-7.53911226798176e-07,1.29446490204292e-05,0.935993599359936
-7.54304693837627e-07,1.29513753808077e-05,0.936093609360936
-7.54693883919501e-07,1.29580343814786e-05,0.936193619361936
-7.55078797340563e-07,1.2964626022145e-05,0.936293629362936
-7.55460503043441e-07,1.29711524415824e-05,0.936393639363936
-7.55837931937125e-07,1.29776136394942e-05,0.936493649364937
-7.56212153261009e-07,1.29840096160286e-05,0.936593659365937
-7.56582097627316e-07,1.29903414402767e-05,0.936693669366937
-7.56948834572203e-07,1.29966112507173e-05,0.936793679367937
-7.57311294559515e-07,1.300281690902e-05,0.936893689368937
-7.57670546977025e-07,1.30089616226062e-05,0.936993699369937
-7.58026591824735e-07,1.30150443223849e-05,0.937093709370937
-7.5837835986325e-07,1.30210660775954e-05,0.937193719371937
-7.58726920331965e-07,1.30270279574773e-05,0.937293729372937
-7.59071203843103e-07,1.30329299617336e-05,0.937393739373937
-7.59413349023834e-07,1.3038773160049e-05,0.937493749374937
-7.5975121739537e-07,1.30445575519782e-05,0.937593759375938
-7.60085878197106e-07,1.30502852761486e-05,0.937693769376938
-7.60417331280659e-07,1.30559541940812e-05,0.937793779377938
-7.60762684179573e-07,1.30618679598225e-05,0.937893789378938
-7.61104829360304e-07,1.30677229191777e-05,0.937993799379938
-7.61461943299027e-07,1.30738195186233e-05,0.938093809380938
-7.61831887813715e-07,1.3080155619829e-05,0.938193819381938
-7.62198624610221e-07,1.30864297070789e-05,0.938293829382938
-7.62562153985308e-07,1.30926396420424e-05,0.938393839383938
-7.62921406402819e-07,1.30987886325861e-05,0.938493849384939
-7.63277451250529e-07,1.3104875609174e-05,0.938593859385939
-7.63629219289044e-07,1.31109016411937e-05,0.938693869386939
-7.63977779609377e-07,1.31168677977364e-05,0.938793879387939
-7.64323132359909e-07,1.31227740789503e-05,0.938893889388939
-7.6466527754064e-07,1.31286204848354e-05,0.938993899389939
-7.65003145912176e-07,1.31344091535739e-05,0.939093909390939
-7.65337806713912e-07,1.31401400854624e-05,0.939193919391939
-7.65669259945847e-07,1.31458143494437e-05,0.939293929392939
-7.65998574550612e-07,1.31514308764266e-05,0.939393939393939
-7.66323612494564e-07,1.31569907356506e-05,0.939493949394939
-7.66644373629321e-07,1.3162496065446e-05,0.93959395939594
-7.6696299628529e-07,1.31679457967219e-05,0.93969396939694
-7.67278411371458e-07,1.31733420676604e-05,0.93979397939794
-7.67590618887826e-07,1.31786827402276e-05,0.93989398939894
-7.67899618834393e-07,1.31839710216968e-05,0.93999399939994
-7.68206480302171e-07,1.31892058429768e-05,0.94009400940094
-7.68509064812373e-07,1.31943893423981e-05,0.94019401940194
-7.68808441901156e-07,1.31995204510181e-05,0.94029402940294
-7.69105680511151e-07,1.32046002377793e-05,0.94039403940394
-7.69399711551345e-07,1.32096287026818e-05,0.940494049404941
-7.69690535021738e-07,1.32146069151134e-05,0.940594059405941
-7.69979220013344e-07,1.3219535944165e-05,0.940694069406941
-7.70263628195754e-07,1.32244157898367e-05,0.940794079407941
-7.70545897899376e-07,1.32292464521285e-05,0.940894089408941
-7.70826029272591e-07,1.32340290001314e-05,0.940994099409941
-7.71102953076006e-07,1.32387634341421e-05,0.941094109410941
-7.71376669161238e-07,1.32434508231033e-05,0.941194119411941
-7.71648246916064e-07,1.32480911671633e-05,0.941294129412941
-7.71916617101089e-07,1.32526855354132e-05,0.941394139413941
-7.72181779567932e-07,1.3257232858762e-05,0.941494149414941
-7.72445872943762e-07,1.326173527554e-05,0.941594159415942
-7.72705689362016e-07,1.32661927857473e-05,0.941694169416942
-7.72963367449863e-07,1.32706064586232e-05,0.941794179417942
-7.73218907207304e-07,1.32749752249285e-05,0.941894189418942
-7.73472308485956e-07,1.32793001537539e-05,0.941994199419942
-7.73722502046426e-07,1.32835823146359e-05,0.942094209420942
-7.73970557424871e-07,1.32878217072775e-05,0.942194219421942
-7.74232512321913e-07,1.32923187780069e-05,0.942294229422942
-7.7451050521634e-07,1.32970713883454e-05,0.942394239423942
-7.7480346701714e-07,1.33020774001109e-05,0.942494249424943
-7.75110328484919e-07,1.33073336054369e-05,0.942594259425943
-7.7543215885907e-07,1.33128378661414e-05,0.942694269426943
-7.75768957991212e-07,1.33185880435971e-05,0.942794279427943
-7.76118587550939e-07,1.33245819994737e-05,0.942894289428943
-7.76483186017039e-07,1.33308165262013e-05,0.942994299429943
-7.76844576913337e-07,1.33369890391215e-05,0.943094309430943
-7.7720169085206e-07,1.33430995382341e-05,0.943194319431943
-7.77554528129969e-07,1.33491480235392e-05,0.943294329432943
-7.7790522692909e-07,1.33551377026066e-05,0.943394339433943
-7.78251648919016e-07,1.33610664371059e-05,0.943494349434943
-7.78594863339141e-07,1.33669363653674e-05,0.943594359435944
-7.78934870041084e-07,1.33727464183003e-05,0.943694369436944
-7.79270600082214e-07,1.33784998033258e-05,0.943794379437944
-7.79603122405162e-07,1.3384195451353e-05,0.943894389438944
-7.79933506397703e-07,1.33898333625303e-05,0.943994399439944
-7.80259613432667e-07,1.33954156750396e-05,0.944094409440944
-7.80582513046213e-07,1.34009413196416e-05,0.944194419441944
-7.80902204941576e-07,1.34064124349635e-05,0.944294429442944
-7.81218689267138e-07,1.34118290208569e-05,0.944394439443944
-7.81531965874518e-07,1.34171910774702e-05,0.944494449444945
-7.81843104151491e-07,1.34224996737459e-05,0.944594459445945
-7.8214996561927e-07,1.34277548099809e-05,0.944694469446945
-7.82453619517248e-07,1.34329575551178e-05,0.944794479447945
-7.82755134936437e-07,1.34381089785443e-05,0.944894489448945
-7.83053442785826e-07,1.34432080108727e-05,0.944994499449945
-7.83348542917032e-07,1.34482557214908e-05,0.945094509450945
-7.8364043562682e-07,1.34532542488773e-05,0.945194519451945
-7.83929120618425e-07,1.34582014542568e-05,0.945294529452945
-7.84215667131242e-07,1.34630994764047e-05,0.945394539453945
-7.84499006074258e-07,1.3467949384412e-05,0.945494549454945
-7.84780206686868e-07,1.3472750108891e-05,0.945594559455946
-7.85058199729677e-07,1.34775027193779e-05,0.945694569456946
-7.85332985054303e-07,1.34822082848153e-05,0.945794579457946
-7.85604562809129e-07,1.34868668053515e-05,0.945894589458946
-7.8587507132456e-07,1.34914782808382e-05,0.945994599459946
-7.86141303030797e-07,1.34960437806631e-05,0.946094609460946
-7.86405396258246e-07,1.35005633046779e-05,0.946194619461946
-7.86667351155288e-07,1.35050389913614e-05,0.946294629462946
-7.86926098482529e-07,1.35094687022347e-05,0.946394639463946
-7.87182707330982e-07,1.35138545757767e-05,0.946494649464947
-7.87436108609634e-07,1.3518195542748e-05,0.946594659465947
-7.8768737155788e-07,1.35224948108667e-05,0.946694669466947
-7.87936496027338e-07,1.35267502415056e-05,0.946794679467947
-7.88182412926995e-07,1.35309629040527e-05,0.946894689468947
-7.88426191347863e-07,1.35351338677471e-05,0.946994699469947
-7.88667831289943e-07,1.35392620632013e-05,0.947094709470947
-7.88906263810605e-07,1.35433496288939e-05,0.947194719471947
-7.8914362694349e-07,1.35473965648249e-05,0.947294729472947
-7.89377782654957e-07,1.35514028711428e-05,0.947394739473947
-7.89609799739253e-07,1.35553696167902e-05,0.947494749474947
-7.89838609402131e-07,1.35592968019154e-05,0.947594759475948
-7.90066349825614e-07,1.35631833574275e-05,0.947694769476948
-7.90290882530915e-07,1.35670324907478e-05,0.947794779477948
-7.90513276905809e-07,1.35708420633976e-05,0.947894789478948
-7.9073460204131e-07,1.35746142141524e-05,0.947994799479948
-7.90952719607009e-07,1.35783489425671e-05,0.948094809480948
-7.91168698842302e-07,1.35820451798474e-05,0.948194819481948
-7.91382539450425e-07,1.3585705064027e-05,0.948294829482948
-7.91594241876524e-07,1.35893285954027e-05,0.948394839483948
-7.91803805823834e-07,1.35929157736776e-05,0.948494849484948
-7.92011231292355e-07,1.35964665991485e-05,0.948594859485949
-7.92217587669865e-07,1.35999821409065e-05,0.948694869486949
-7.92420736329191e-07,1.36034634681909e-05,0.948794879487949
-7.92621746658112e-07,1.3606908442523e-05,0.948894889488949
-7.92821687747638e-07,1.36103202714725e-05,0.948994899489949
-7.93018421118981e-07,1.36136968167091e-05,0.949094909490949
-7.93214085399313e-07,1.36170402167115e-05,0.949194919491949
-7.93407611349238e-07,1.36203504713314e-05,0.949294929492949
-7.93598998820374e-07,1.36236275805687e-05,0.949394939493949
-7.93789317052116e-07,1.36268715447202e-05,0.94949494949495
-7.93976427714058e-07,1.36300834325802e-05,0.94959495949595
-7.94162469136606e-07,1.36332621750577e-05,0.94969496949695
-7.94346372080365e-07,1.36364099107797e-05,0.94979497949795
-7.94528136842099e-07,1.36395266395981e-05,0.94989498949895
-7.94708832216058e-07,1.36426112922732e-05,0.94999499949995
-7.9488738925961e-07,1.36456660071357e-05,0.95009500950095
-7.95063807824374e-07,1.36486897152427e-05,0.95019501950195
-7.95239157298125e-07,1.3651683485537e-05,0.95029502950295
-7.95412368293088e-07,1.36546462490759e-05,0.95039503950395
-7.95583440809263e-07,1.36575801438931e-05,0.95049504950495
-7.95753444234425e-07,1.36604851704337e-05,0.950595059505951
-7.95921309180799e-07,1.36633602591616e-05,0.950695069506951
-7.96088105036161e-07,1.36662075485555e-05,0.950795079507951
-7.96252762412734e-07,1.36690259695244e-05,0.950895089508951
-7.96416350549914e-07,1.367181552192e-05,0.950995099509951
-7.96577800208305e-07,1.3674578344221e-05,0.951095109510951
-7.96737111684671e-07,1.36773122980971e-05,0.951195119511951
-7.96895353773261e-07,1.36800195218786e-05,0.951295129512951
-7.97052526770839e-07,1.36827000155655e-05,0.951395139513951
-7.97207561289629e-07,1.36853527099185e-05,0.951495149514952
-7.9736045732963e-07,1.36879797434163e-05,0.951595159515952
-7.97513353518013e-07,1.36905811159105e-05,0.951695169516952
-7.97663041988214e-07,1.36931546892192e-05,0.951795179517952
-7.97812730458414e-07,1.36957036709121e-05,0.951895189518952
-7.97960280598208e-07,1.36982269916014e-05,0.951995199519952
-7.98105692407596e-07,1.3700725720675e-05,0.952095209520952
-7.98250034829208e-07,1.3703198788745e-05,0.952195219521952
-7.98393308159807e-07,1.37056472651993e-05,0.952295229522952
-7.98535512251012e-07,1.37080711500377e-05,0.952395239523952
-7.98675577863429e-07,1.3710470443112e-05,0.952495249524952
-7.98814574384833e-07,1.37128462136616e-05,0.952595259525953
-7.98951432427449e-07,1.37151973925954e-05,0.952695269526953
-7.99088290470066e-07,1.37175261182438e-05,0.952795279527953
-7.99223010182275e-07,1.37198313213674e-05,0.952895289528953
-7.99355591415697e-07,1.37221130021147e-05,0.952995299529953
-7.99488172649118e-07,1.37243722295766e-05,0.953095309530953
-7.99618615552133e-07,1.37266090036047e-05,0.953195319531953
-7.99747989215753e-07,1.37288233244959e-05,0.953295329532953
-7.9987629363998e-07,1.37310151921017e-05,0.953395339533953
-8.00003528824812e-07,1.37331856755131e-05,0.953495349534954
-8.00128625679238e-07,1.3735334775027e-05,0.953595359535954
-8.0025265329427e-07,1.37374614211071e-05,0.953695369536954
-8.00376681057683e-07,1.37395666831412e-05,0.953795379537954
-8.00498570193927e-07,1.37416516303687e-05,0.953895389538954
-8.00618320999763e-07,1.37437151935503e-05,0.953995399539954
-8.007380718056e-07,1.37457584417769e-05,0.954095409540954
-8.00856753372043e-07,1.37477813751969e-05,0.954195419541954
-8.00973296608079e-07,1.3749783993662e-05,0.954295429542954
-8.01089839844115e-07,1.37517662973205e-05,0.954395439543954
-8.01204244601363e-07,1.37537293552634e-05,0.954495449544954
-8.01317580267599e-07,1.37556720983997e-05,0.954595459545955
-8.0142984669444e-07,1.37575955958205e-05,0.954695469546955
-8.01541043881887e-07,1.37595009169135e-05,0.954795479547955
-8.0165117182994e-07,1.37613859230515e-05,0.954895489548955
-8.01760230538599e-07,1.37632527527133e-05,0.954995499549955
-8.0186928939564e-07,1.37651003366596e-05,0.955095509550955
-8.01976209773892e-07,1.37669297441297e-05,0.955195519551955
-8.02082060912751e-07,1.3768740975272e-05,0.955295529552955
-8.02186842812215e-07,1.37705329605503e-05,0.955395539553955
-8.02290555620666e-07,1.37723089079797e-05,0.955495549554956
-8.02393199189724e-07,1.37740656095451e-05,0.955595559555956
-8.02494773519387e-07,1.37758052040221e-05,0.955695569556956
-8.02595278609657e-07,1.3777527691114e-05,0.955795579557956
-8.02694714608914e-07,1.37792330711174e-05,0.955895589558956
-8.02793081368776e-07,1.37809213437357e-05,0.955995599559956
-8.02891448128639e-07,1.37825925091172e-05,0.956095609560956
-8.02987676409713e-07,1.37842465671136e-05,0.956195619561956
-8.03083904690788e-07,1.37858845872609e-05,0.956295629562956
-8.03177994641456e-07,1.37875055000231e-05,0.956395639563956
-8.03272084592124e-07,1.37891114440273e-05,0.956495649564956
-8.03365105303398e-07,1.37907002806463e-05,0.956595659565957
-8.03457056775277e-07,1.37922741485073e-05,0.956695669566957
-8.03547939156144e-07,1.37938309091316e-05,0.956795679567957
-8.03655928773791e-07,1.37956731470293e-05,0.956895689568957
-8.03779956388823e-07,1.37977965855396e-05,0.956995699569957
-8.03921091240634e-07,1.38001990863321e-05,0.957095709570957
-8.04077194998817e-07,1.38028785107796e-05,0.957195719571957
-8.0425040599378e-07,1.3805830582073e-05,0.957295729572957
-8.04438585895116e-07,1.38090531620302e-05,0.957395739573957
-8.04624627317664e-07,1.38122436658442e-05,0.957495749574958
-8.04809599500817e-07,1.38154020936634e-05,0.957595759575958
-8.04992433353564e-07,1.38185295144306e-05,0.957695769576958
-8.05174197966917e-07,1.38216259282939e-05,0.957795779577958
-8.05352755010469e-07,1.38246902661625e-05,0.957895789578958
-8.05530242814627e-07,1.38277246662184e-05,0.957995799579958
-8.0570666137939e-07,1.38307291286098e-05,0.958095809580958
-8.05898048850527e-07,1.38340030302774e-05,0.958195819581958
-8.06104405228036e-07,1.38375442328905e-05,0.958295829582958
-8.06327868693943e-07,1.38413516672099e-05,0.958395839583958
-8.0656523197521e-07,1.38454210565747e-05,0.958495849584958
-8.06818633253862e-07,1.38497502623578e-05,0.958595859585959
-8.07087003438888e-07,1.38543360769893e-05,0.958695869586959
-8.0736927314251e-07,1.38591774312299e-05,0.958795879587959
-8.07667580991898e-07,1.38642711176581e-05,0.958895889588959
-8.07979788508266e-07,1.38696139285558e-05,0.958995899589959
-8.08288788306451e-07,1.38749043483553e-05,0.959095909590959
-8.08595649774229e-07,1.38801413081141e-05,0.959195919591959
-8.08898234432813e-07,1.38853258767748e-05,0.959295929592959
-8.09198680612609e-07,1.38904580544858e-05,0.959395939593959
-8.09494850131591e-07,1.38955399797258e-05,0.95949594959496
-8.09788881171785e-07,1.39005705831071e-05,0.95959595959596
-8.10080773733191e-07,1.39055498646297e-05,0.95969596959696
-8.10368389485402e-07,1.39104810321601e-05,0.95979597959796
-8.10653866907206e-07,1.39153619469229e-05,0.95989598959896
-8.10936136610828e-07,1.39201947476934e-05,0.95999599959996
-8.11216267984043e-07,1.39249783649357e-05,0.96009600960096
-8.11493191787458e-07,1.39297149374252e-05,0.96019601960196
-8.11766907872691e-07,1.39344033956258e-05,0.96029602960296
-8.12038485627516e-07,1.39390458780162e-05,0.96039603960396
-8.12306855812541e-07,1.39436413155055e-05,0.96049604960496
-8.12573087518778e-07,1.39481907771847e-05,0.960596059605961
-8.12836111655214e-07,1.39526942632021e-05,0.960696069606961
-8.13096997312862e-07,1.39571539117398e-05,0.960796079607961
-8.1335467540071e-07,1.39615675846157e-05,0.960896089608961
-8.1361021515815e-07,1.39659384892514e-05,0.960996099609961
-8.13863616436803e-07,1.39702644874646e-05,0.961096109610961
-8.14113809997272e-07,1.39745477174376e-05,0.961196119611961
-8.14361865375717e-07,1.39787881793185e-05,0.961296129612961
-8.14606712887598e-07,1.39829869421986e-05,0.961396139613961
-8.14850491456849e-07,1.39871429369867e-05,0.961496149614962
-8.15091062159535e-07,1.39912572327739e-05,0.961596159615962
-8.15328425440802e-07,1.39953308987995e-05,0.961696169616962
-8.15581826719454e-07,1.39996643813917e-05,0.961796179617962
-8.1585019690448e-07,1.40042544728324e-05,0.961896189618962
-8.16133535847496e-07,1.40091001040306e-05,0.961996199619962
-8.16431843696885e-07,1.40141969980286e-05,0.962096209620962
-8.1674405106487e-07,1.40195451549749e-05,0.962196219621962
-8.17071227487611e-07,1.40251392286724e-05,0.962296229622962
-8.17412303428948e-07,1.40309792192696e-05,0.962396239623962
-8.17767279037263e-07,1.40370608498089e-05,0.962496249624962
-8.18137223551952e-07,1.40433830513476e-05,0.962596259625963
-8.18519998494225e-07,1.40499436851102e-05,0.962696269626963
-8.18916673103477e-07,1.40567395438237e-05,0.962796279627963
-8.19327247231325e-07,1.40637674197699e-05,0.962896289628963
-8.19751721174534e-07,1.40710273128003e-05,0.962996299629963
-8.20189025396945e-07,1.40785160154937e-05,0.963096309630963
-8.20639160195323e-07,1.40862303201317e-05,0.963196319631963
-8.2110319466068e-07,1.4094169157475e-05,0.963296329632963
-8.21578990314226e-07,1.41023303893416e-05,0.963396339633963
-8.2206868548637e-07,1.41107118771043e-05,0.963496349634963
-8.22570141995086e-07,1.41193104131934e-05,0.963596359635964
-8.23084429079768e-07,1.41281238592783e-05,0.963696369636964
-8.23611546443652e-07,1.41371511459713e-05,0.963796379637964
-8.24150425144109e-07,1.41463901350905e-05,0.963896389638964
-8.2470213427215e-07,1.41558386881569e-05,0.963996399639964
-8.25264535348988e-07,1.41654935976009e-05,0.964096409640964
-8.25839767001792e-07,1.41753537940346e-05,0.964196419641964
-8.26426759842785e-07,1.4185418208367e-05,0.964296429642964
-8.2702551387197e-07,1.41956825639373e-05,0.964396439643964
-8.27636029237726e-07,1.42061468604488e-05,0.964496449644965
-8.28257236552279e-07,1.42168089597193e-05,0.964596459645965
-8.28891274294416e-07,1.42276656540309e-05,0.964696469646965
-8.29534934894337e-07,1.42387158741439e-05,0.964796479647965
-8.3019035683083e-07,1.42499574817281e-05,0.964896489648965
-8.30856470716119e-07,1.42613894076925e-05,0.964996499649965
-8.31534345789598e-07,1.42730084441703e-05,0.965096509650965
-8.32221843869243e-07,1.42848135222192e-05,0.965196519651965
-8.32921102988697e-07,1.42968035724511e-05,0.965296529652965
-8.33629985114316e-07,1.43089753872964e-05,0.965396539653965
-8.34349559188731e-07,1.43213278975157e-05,0.965496549654965
-8.35079825211943e-07,1.43338589649269e-05,0.965596559655966
-8.3581971424132e-07,1.43465675199939e-05,0.965696569656966
-8.36570295219493e-07,1.43594514245347e-05,0.965796579657966
-8.37313391818671e-07,1.43722070245028e-05,0.965896589658966
-8.38049003890471e-07,1.43848343201951e-05,0.965996599659966
-8.38777131731658e-07,1.43973354497935e-05,0.966096609660966
-8.39497774897085e-07,1.44097114825376e-05,0.966196619661966
-8.40210933831899e-07,1.44219634876666e-05,0.966296629662966
-8.4091767747873e-07,1.4434093603511e-05,0.966396639663966
-8.41616936598184e-07,1.44461018302191e-05,0.966496649664967
-8.42326887963197e-07,1.445829289078e-05,0.966596659665967
-8.43030423891845e-07,1.44703609928169e-05,0.966696669666967
-8.4372647558988e-07,1.44823093441963e-05,0.966796679667967
-8.44415042760538e-07,1.44941379446215e-05,0.966896689668967
-8.45097194643212e-07,1.45058478634802e-05,0.966996699669967
-8.45771862295272e-07,1.4517441239103e-05,0.967096709670967
-8.46458290987141e-07,1.45292206562966e-05,0.967196719671967
-8.47155411776188e-07,1.4541185045525e-05,0.967296729672967
-8.47862155423019e-07,1.45533311995152e-05,0.967396739673967
-8.48579591167028e-07,1.45656591181187e-05,0.967496749674967
-8.49307718859833e-07,1.45781655937657e-05,0.967596759675968
-8.50029431264655e-07,1.45905469725584e-05,0.967696769676968
-8.50742590199469e-07,1.46028043235876e-05,0.967796779677968
-8.514493338463e-07,1.46149397856289e-05,0.967896789678968
-8.52148593114135e-07,1.46269533582373e-05,0.967996799679968
-8.52841437093987e-07,1.46388461109488e-05,0.968096809680968
-8.53526796546462e-07,1.46506212513332e-05,0.968196819681968
-8.54204671768323e-07,1.46622777100029e-05,0.968296829682968
-8.54894308178375e-07,1.4674120210095e-05,0.968396839683968
-8.55594636537223e-07,1.4686146613131e-05,0.968496849684969
-8.56305656993248e-07,1.46983547809286e-05,0.968596859685969
-8.57026300307058e-07,1.47107436442486e-05,0.968696869686969
-8.57757635569663e-07,1.47233110644638e-05,0.968796879687969
-8.58499662929447e-07,1.47360549032438e-05,0.968896889688969
-8.59251313147014e-07,1.47489730222581e-05,0.968996899689969
-8.60012586222366e-07,1.47620654215067e-05,0.969096909690969
-8.60784551246513e-07,1.47753288932715e-05,0.969196919691969
-8.61566139128444e-07,1.47887623686099e-05,0.969296929692969
-8.6234024263138e-07,1.48020621933271e-05,0.969396939693969
-8.63105792515926e-07,1.48152283675715e-05,0.969496949694969
-8.63863857873094e-07,1.48282619605824e-05,0.96959695969597
-8.64614438999649e-07,1.48411661799297e-05,0.96969696969697
-8.65357535450445e-07,1.48539420950012e-05,0.96979697969797
-8.66094216910022e-07,1.48665897055001e-05,0.96989698969897
-8.66822344602827e-07,1.48791100806657e-05,0.96999699969997
-8.67542987916636e-07,1.48915064283647e-05,0.97009700970097
-8.68257215942462e-07,1.49037776790609e-05,0.97019701970197
-8.68963959589293e-07,1.49159270406209e-05,0.97029702970297
-8.69664287948141e-07,1.49279545130446e-05,0.97039703970397
-8.70357131927993e-07,1.49398611654231e-05,0.970497049704971
-8.7104249152885e-07,1.49516502053261e-05,0.970597059705971
-8.71721435841724e-07,1.49633205636627e-05,0.970697069706971
-8.72393965014996e-07,1.49748743787633e-05,0.970797079707971
-8.73059009660891e-07,1.49863116506278e-05,0.970897089708971
-8.73717639167184e-07,1.49976355869745e-05,0.970997099709971
-8.74369853385495e-07,1.50088461876549e-05,0.971097109710971
-8.75015652464204e-07,1.50199445220569e-05,0.971197119711971
-8.7565503625493e-07,1.50309316592714e-05,0.971297129712971
-8.76288004906055e-07,1.50418097376289e-05,0.971397139713971
-8.76914558269196e-07,1.50525776880384e-05,0.971497149714971
-8.77534696344355e-07,1.50632387180696e-05,0.971597159715972
-8.78148419279912e-07,1.50737938969619e-05,0.971697169716972
-8.7875679616688e-07,1.5084242155476e-05,0.971797179717972
-8.79358757914247e-07,1.50945867011816e-05,0.971897189718972
-8.7995430437363e-07,1.51048275340788e-05,0.971997199719972
-8.80543435545031e-07,1.51149667927947e-05,0.972097209720972
-8.81128289907236e-07,1.51250034077931e-05,0.972197219721972
-8.81705660038828e-07,1.51349405869407e-05,0.972297229722972
-8.82278753212844e-07,1.5144778330089e-05,0.972397239723972
-8.82862538335655e-07,1.51548192220451e-05,0.972497249724973
-8.83458084795039e-07,1.51650611241816e-05,0.972597259725973
-8.84065392590995e-07,1.51755029675561e-05,0.972697269726973
-8.8466735418998e-07,1.51858400288828e-05,0.972797279727973
-8.85262900649363e-07,1.51960744466403e-05,0.972897289728973
-8.85852031969145e-07,1.52062062208288e-05,0.972997299729973
-8.86435817091957e-07,1.52162364206877e-05,0.973097309730973
-8.87013187075167e-07,1.52261661153079e-05,0.973197319731973
-8.8758521115817e-07,1.52359974433166e-05,0.973297329732973
-8.88150819804808e-07,1.52457293353261e-05,0.973397339733973
-8.88712151790633e-07,1.52553649990545e-05,0.973497349734973
-8.89267068488475e-07,1.5264903365114e-05,0.973597359735974
-8.89815570046716e-07,1.52743465722803e-05,0.973697369736974
-8.9035979464738e-07,1.52836956893475e-05,0.973797379737974
-8.90898673347836e-07,1.52929517857034e-05,0.973897389738974
-8.9143113676031e-07,1.53021137921086e-05,0.973997399739974
-8.91959323363589e-07,1.53111859855208e-05,0.974097409740974
-8.92481094827266e-07,1.53201662273127e-05,0.974197419741974
-8.92998589333367e-07,1.53290566559631e-05,0.974297429742974
-8.93510737939261e-07,1.53378583408598e-05,0.974397439743974
-8.94017540496565e-07,1.53465723509455e-05,0.974497449744975
-8.94518997005281e-07,1.53551997556079e-05,0.974597459745975
-8.95016176704802e-07,1.53637394854592e-05,0.974697469746975
-8.95508010504116e-07,1.53721947482176e-05,0.974797479747975
-8.95995567345853e-07,1.53805655440315e-05,0.974897489748975
-8.96476709047989e-07,1.53888518726041e-05,0.974997499749975
-8.96954643031942e-07,1.53970558725627e-05,0.975097509750975
-8.97427231115688e-07,1.54051775437588e-05,0.975197519751975
-8.97894473150845e-07,1.54132179555802e-05,0.975297529752975
-8.98357438376807e-07,1.54211781771178e-05,0.975397539753975
-8.98816126645193e-07,1.54290592776112e-05,0.975497549754975
-8.99270538252766e-07,1.54368612569119e-05,0.975597559755976
-8.99719603811749e-07,1.54445851844078e-05,0.975697569756976
-9.00164392561538e-07,1.54522310599503e-05,0.975797579757976
-9.00604904502132e-07,1.54598010221667e-05,0.975897589758976
-9.01040070394137e-07,1.54672961399996e-05,0.975997599759976
-9.01472028716342e-07,1.54747153445065e-05,0.976097609760976
-9.01899710080969e-07,1.54820607738692e-05,0.976197619761976
-9.0232204554539e-07,1.54893324282362e-05,0.976297629762976
-9.0274117344001e-07,1.54965313766986e-05,0.976397639763976
-9.03156024525435e-07,1.55036586884956e-05,0.976497649764977
-9.03566598653283e-07,1.55107143636273e-05,0.976597659765977
-9.03972896120319e-07,1.55176994713332e-05,0.976697669766977
-9.04374916629778e-07,1.55246150808525e-05,0.976797679767977
-9.04773729717818e-07,1.55314611921853e-05,0.976897689768977
-9.05167196608887e-07,1.55382388742742e-05,0.976997699769977
-9.05557455930155e-07,1.55449491968038e-05,0.977097709770977
-9.05944507681623e-07,1.55515921593289e-05,0.977197719771977
-9.06327282623896e-07,1.55581688312373e-05,0.977297729772977
-9.06705780756974e-07,1.5564679212529e-05,0.977397739773977
-9.07081071320252e-07,1.55711254415344e-05,0.977497749774977
-9.07452084925953e-07,1.55775064491624e-05,0.977597759775978
-9.07819890961853e-07,1.55838233046525e-05,0.977697769776978
-9.08183420188558e-07,1.55900781461868e-05,0.977797779777978
-9.08543741845463e-07,1.55962699048225e-05,0.977897789778978
-9.08899786693173e-07,1.56023996496507e-05,0.977997799779978
-9.09252623971082e-07,1.5608467380523e-05,0.978097809780978
-9.09602253530809e-07,1.56144752362149e-05,0.978197819781978
-9.09948675520735e-07,1.56204232162814e-05,0.978297829782978
-9.10290820701466e-07,1.56263113210191e-05,0.978397839783978
-9.10629758312397e-07,1.56321406195191e-05,0.978497849784978
-9.10965488205145e-07,1.56379111119298e-05,0.978597859785979
-9.11298010676474e-07,1.56436249364332e-05,0.978697869786979
-9.11644432666401e-07,1.56495814702664e-05,0.978797879787979
-9.11987646938144e-07,1.56554791978619e-05,0.978897889788979
-9.12327653788469e-07,1.56613181192197e-05,0.978997899789979
-9.12664452920611e-07,1.56670982343398e-05,0.979097909790979
-9.12996975243559e-07,1.56728206124616e-05,0.979197919791979
-9.13326289996706e-07,1.56784863228244e-05,0.979297929792979
-9.13652397180052e-07,1.56840942963373e-05,0.979397939793979
-9.1397636588461e-07,1.56896466710339e-05,0.97949794979498
-9.14296057779972e-07,1.5695143447211e-05,0.97959795979598
-9.14612542105535e-07,1.57005856941079e-05,0.97969796979698
-9.14925818712915e-07,1.5705973411428e-05,0.97979797979798
-9.15235887750494e-07,1.57113065994678e-05,0.97989798979898
-9.15542749218272e-07,1.5716587396558e-05,0.97999799979998
-9.15847472355644e-07,1.5721814733459e-05,0.98009800980098
-9.16148987774834e-07,1.5726989679262e-05,0.98019801980198
-9.16446226384829e-07,1.57321133033545e-05,0.98029802980298
-9.16741326664417e-07,1.57371856057368e-05,0.98039803980398
-9.17034288465217e-07,1.57422065862603e-05,0.98049804980498
-9.17322973456822e-07,1.57471783834039e-05,0.980598059805981
-9.17609519969639e-07,1.57520999280765e-05,0.980698069806981
-9.17892859061037e-07,1.57569722892209e-05,0.980798079807981
-9.18172990434252e-07,1.57617954671337e-05,0.980898089808981
-9.18450983328679e-07,1.57665715999969e-05,0.980998099809981
-9.187268378927e-07,1.57712985496286e-05,0.981098109810981
-9.18998415647526e-07,1.57759795233018e-05,0.981198119811981
-9.19267854923563e-07,1.57806123829829e-05,0.981298129812981
-9.19535155869194e-07,1.57852003359448e-05,0.981398139813981
-9.19799249245024e-07,1.57897412440056e-05,0.981498149814982
-9.20061204142066e-07,1.5794237245644e-05,0.981598159815982
-9.20319951320926e-07,1.57986883405633e-05,0.981698169816982
-9.20576560317761e-07,1.58030945290602e-05,0.981798179817982
-9.20829961596413e-07,1.58074568800775e-05,0.981898189818982
-9.21081224396277e-07,1.58117764630028e-05,0.981998199819982
-9.21330348865735e-07,1.58160522085967e-05,0.982098209820982
-9.21576265765391e-07,1.58202841168593e-05,0.982198219821982
-9.2182004418626e-07,1.5824475395212e-05,0.982298229822982
-9.22061684276722e-07,1.58286239056211e-05,0.982398239823982
-9.22300116649002e-07,1.58327307170292e-05,0.982498249824982
-9.22537479781887e-07,1.58367968986759e-05,0.982598259825983
-9.22771635493354e-07,1.5840822450561e-05,0.982698269826983
-9.23003652726032e-07,1.58448073726845e-05,0.982798279827983
-9.23232462240528e-07,1.58487527344343e-05,0.982898289828983
-9.23460202664011e-07,1.58526585355135e-05,0.982998299829983
-9.23684735369312e-07,1.58565258451616e-05,0.983098309830983
-9.23907129744206e-07,1.5860353594436e-05,0.983198319831983
-9.24128454879707e-07,1.58641428522792e-05,0.983298329832983
-9.24346572445406e-07,1.58678957573184e-05,0.983398339833983
-9.24562551680699e-07,1.58716101709266e-05,0.983498349834984
-9.24776392437204e-07,1.58752871624913e-05,0.983598359835984
-9.24988094714921e-07,1.58789278009553e-05,0.983698369836984
-9.2519765866223e-07,1.58825310175244e-05,0.983798379837984
-9.25405084130752e-07,1.58861000193231e-05,0.983898389838984
-9.25611440508261e-07,1.58896315992269e-05,0.983998399839984
-9.25814589167588e-07,1.58931289645087e-05,0.984098409840984
-9.26015599496509e-07,1.58965910460775e-05,0.984198419841984
-9.26215540586035e-07,1.59000189130244e-05,0.984298429842984
-9.2641227410576e-07,1.59034114964068e-05,0.984398439843984
-9.26626114713883e-07,1.59070713805864e-05,0.984498449844984
-9.26853855137366e-07,1.59109953581418e-05,0.984598459845985
-9.27097633558235e-07,1.59151802215032e-05,0.984698469846985
-9.27356380885476e-07,1.59196238320436e-05,0.984798479847985
-9.27630096970709e-07,1.59243240514323e-05,0.984898489848985
-9.27918782110696e-07,1.59292776720997e-05,0.984998499849985
-9.28204259384118e-07,1.59341821095356e-05,0.985098509850985
-9.28504705712295e-07,1.59393378097713e-05,0.985198519851985
-9.28819051559069e-07,1.59447437035675e-05,0.985298529852985
-9.29148366312216e-07,1.59503955142634e-05,0.985398539853985
-9.29492649823354e-07,1.59562921727679e-05,0.985498549854986
-9.29849763910458e-07,1.59624315403055e-05,0.985598559855986
-9.30221846755553e-07,1.59688093403638e-05,0.985698569856986
-9.30606760176614e-07,1.59754255727943e-05,0.985798579857986
-9.31005573116273e-07,1.59822759609363e-05,0.985898589858986
-9.31418285722909e-07,1.5989359435402e-05,0.985998599859986
-9.31844897996525e-07,1.5996673857861e-05,0.986098609860986
-9.32266164221551e-07,1.60039145051759e-05,0.986198619861986
-9.32683153637383e-07,1.60110824467344e-05,0.986298629862986
-9.33096935483414e-07,1.60181798208671e-05,0.986398639863986
-9.3350644052025e-07,1.60252055583345e-05,0.986498649864986
-9.33911668747891e-07,1.60321607283759e-05,0.986598659865987
-9.34312620166338e-07,1.60390464002309e-05,0.986698669866987
-9.34709294775589e-07,1.60458636429904e-05,0.986798679867987
-9.35102761666658e-07,1.60526124566543e-05,0.986898689868987
-9.35491951748533e-07,1.60592939106105e-05,0.986998699869987
-9.35876865169594e-07,1.60659080045623e-05,0.987098709870987
-9.36258570872473e-07,1.60724568772851e-05,0.987198719871987
-9.36653107002936e-07,1.6079240974662e-05,0.987298729872987
-9.37062612039772e-07,1.6086258158511e-05,0.987398739873987
-9.37484947504193e-07,1.60935073595927e-05,0.987498749874988
-9.37920113396198e-07,1.61009843009494e-05,0.987598759875988
-9.38369178955181e-07,1.61086889828781e-05,0.987698769876988
-9.38830005702355e-07,1.61166171282726e-05,0.987798779877988
-9.39287624879729e-07,1.61244661524744e-05,0.987898789878988
-9.39758074484687e-07,1.61325375711996e-05,0.987998799879988
-9.40240285426217e-07,1.61408313842996e-05,0.988098809880988
-9.40736395886343e-07,1.61493422457259e-05,0.988198819881988
-9.41244267683042e-07,1.61580701554786e-05,0.988298829882988
-9.41764969907325e-07,1.61670129750787e-05,0.988398839883988
-9.42297433319799e-07,1.6176167497105e-05,0.988498849884988
-9.42842727159857e-07,1.61855315830786e-05,0.988598859885989
-9.43400851575881e-07,1.61951052329994e-05,0.988698869886989
-9.43969667940702e-07,1.620488416991e-05,0.988798879887989
-9.44550245493713e-07,1.62148673248677e-05,0.988898889888989
-9.4514365362269e-07,1.62250525592454e-05,0.988998899889989
-9.45747753700463e-07,1.62354377347126e-05,0.989098909890989
-9.46363614966427e-07,1.62460207129389e-05,0.989198919891989
-9.46991237568962e-07,1.62568004245365e-05,0.989298929892989
-9.47629552120294e-07,1.62677747313234e-05,0.989398939893989
-9.48278558768804e-07,1.62789404254331e-05,0.98949894989499
-9.48939326605504e-07,1.6290297507014e-05,0.98959895989599
-9.49611855778777e-07,1.63018427686445e-05,0.98969896989699
-9.50294007809833e-07,1.63135751406403e-05,0.98979897989799
-9.50986851789685e-07,1.63254924851159e-05,0.98989898989899
-9.51690387718333e-07,1.6337592663296e-05,0.98999899989999
-9.52404615892541e-07,1.63498746060893e-05,0.99009900990099
-9.53129536015546e-07,1.63623361751657e-05,0.99019901990199
-9.53846971611173e-07,1.63746726473875e-05,0.99029902990299
-9.54556922827804e-07,1.63868861612338e-05,0.99039903990399
-9.55260458904834e-07,1.63989777857954e-05,0.99049904990499
-9.55956510454487e-07,1.64109475210724e-05,0.990599059905991
-9.56645077625145e-07,1.64227985749314e-05,0.990699069906991
-9.57327229656201e-07,1.64345309470755e-05,0.990799079907991
-9.58002966399273e-07,1.64461457067442e-05,0.990899089908991
-9.58672287854363e-07,1.64576439233252e-05,0.990999099909991
-9.59334124930458e-07,1.64690277350006e-05,0.991099109910991
-9.59989546866951e-07,1.64802971419188e-05,0.991199119911991
-9.60637484276066e-07,1.64914542824101e-05,0.991299129912991
-9.61280075636593e-07,1.65025002258624e-05,0.991399139913991
-9.61916251857518e-07,1.65134349719788e-05,0.991499149914992
-9.62546012938842e-07,1.65242606593865e-05,0.991599159915992
-9.63168289492789e-07,1.65349783571767e-05,0.991699169916992
-9.63786289089159e-07,1.65455891347369e-05,0.991799179917992
-9.64396804454915e-07,1.65560929917705e-05,0.991899189918992
-9.65000904532689e-07,1.65664920669047e-05,0.991999199919992
-9.65599658561873e-07,1.65767874292304e-05,0.992099209920992
-9.6619306669085e-07,1.65869801481354e-05,0.992199219921992
-9.6677899029245e-07,1.6597070223323e-05,0.992299229922992
-9.67360637084855e-07,1.66070597934203e-05,0.992399239923992
-9.67935868737659e-07,1.66169488584273e-05,0.992499249924992
-9.68504685102479e-07,1.66267395566745e-05,0.992599259925993
-9.69068155418711e-07,1.66364318881618e-05,0.992699269926993
-9.69626279686353e-07,1.66460279913681e-05,0.992799279927993
-9.70179058053789e-07,1.66555278661449e-05,0.992899289928993
-9.70725421133241e-07,1.666493258188e-05,0.992999299929993
-9.71267507403498e-07,1.66742432076644e-05,0.993099309930993
-9.71803178385773e-07,1.66834608125892e-05,0.993199319931993
-9.7233350346784e-07,1.66925864661905e-05,0.993299329932993
-9.72859551740712e-07,1.67016212374109e-05,0.993399339933993
-9.73379184725601e-07,1.67105651262504e-05,0.993499349934993
-9.73911648138075e-07,1.67197207175161e-05,0.993599359935994
-9.74455872887121e-07,1.67290869418201e-05,0.993699369936994
-9.75012927915369e-07,1.67386616609803e-05,0.993799379937994
-9.75581744280189e-07,1.67484427363697e-05,0.993899389938994
-9.76162321981582e-07,1.67584269604184e-05,0.993999399939994
-9.7673648424661e-07,1.67683117486163e-05,0.994099409940994
-9.77306369850825e-07,1.67780981700543e-05,0.994199419941994
-9.77868771076044e-07,1.67877862247324e-05,0.994299429942994
-9.78426895343686e-07,1.679737698189e-05,0.994399439943994
-9.78978604471728e-07,1.68068725798576e-05,0.994499449944995
-9.7952496755118e-07,1.68162730186352e-05,0.994599459945995
-9.80067053821437e-07,1.68255793676104e-05,0.994699469946995
-9.80602724803712e-07,1.68347926958744e-05,0.994799479947995
-9.81133049885779e-07,1.68439140726665e-05,0.994899489948995
-9.81658028919257e-07,1.68529434978383e-05,0.994999499949995
-9.82177661904146e-07,1.68618831098687e-05,0.995099509950995
-9.82691948840446e-07,1.68707329089059e-05,0.995199519951995
-9.83200889876539e-07,1.68794950331321e-05,0.995299529952995
-9.83705553955055e-07,1.68881694826956e-05,0.995399539953995
-9.84204872133365e-07,1.68967562575965e-05,0.995499549954995
-9.84698844263085e-07,1.69052585654044e-05,0.995599559955996
-9.85188539435229e-07,1.69136742676407e-05,0.995699569956996
-9.85672888707165e-07,1.69220065720235e-05,0.995799579957996
-9.86152961169906e-07,1.69302554785528e-05,0.995899589958996
-9.86627687732441e-07,1.69384220563196e-05,0.995999599959996
-9.87097068098004e-07,1.69465073747117e-05,0.996099609960996
-9.87563240893767e-07,1.69545114335807e-05,0.996199619961996
-9.88024067640941e-07,1.6962435302166e-05,0.996299629962996
-9.88479548487908e-07,1.69702800495587e-05,0.996399639963996
-9.88931821616693e-07,1.69780467452949e-05,0.996499649964997
-9.8937874884527e-07,1.69857353889293e-05,0.996599659965997
-9.8982139911627e-07,1.69933470501467e-05,0.996699669966997
-9.90258703487064e-07,1.70008817285018e-05,0.996799679967997
-9.90692800139674e-07,1.70083426318612e-05,0.996899689968997
-9.91122619983091e-07,1.7015727621746e-05,0.996999699969997
-9.915470939263e-07,1.70230399058746e-05,0.997099709970997
-9.91968360151326e-07,1.70302784148591e-05,0.997199719971997
-9.92385349567158e-07,1.70374452871783e-05,0.997299729972997
-9.927969929344e-07,1.70445394537411e-05,0.997399739973997
-9.93205428731842e-07,1.70515630528781e-05,0.997499749974997
-9.93609587868471e-07,1.70585171536802e-05,0.997599759975998
-9.94010539138536e-07,1.70654006870563e-05,0.997699769976998
-9.94406144508393e-07,1.7072215791337e-05,0.997799779977998
-9.9479854230845e-07,1.70789624666706e-05,0.997899789978998
-9.95186663299312e-07,1.7085641782148e-05,0.997999799979998
-9.95571576571991e-07,1.70922548070087e-05,0.998099809980998
-9.95952213035476e-07,1.70988015412528e-05,0.998199819981998
-9.96328572838148e-07,1.71052819848801e-05,0.998299829982998
-9.96701724922637e-07,1.71116982762211e-05,0.998399839983998
-9.97071669288944e-07,1.71180504152758e-05,0.998499849984999
-9.97437336994438e-07,1.7124339471432e-05,0.998599859985999
-9.97798727890736e-07,1.71305643753019e-05,0.998699869986999
-9.98156911068853e-07,1.71367283346036e-05,0.998799879987999
-9.98511886677169e-07,1.71428302800978e-05,0.998899889988999
-9.98863654715684e-07,1.7148871281024e-05,0.998999899989999
-9.99211145945004e-07,1.71548513372336e-05,0.999099909990999
-9.99555429604524e-07,1.71607715181145e-05,0.999199919991999
-9.99896505545861e-07,1.71666328927576e-05,0.999299929992999
-1.00025148115418e-06,1.71727369767306e-05,0.999399939993999
-1.00062035642947e-06,1.7179080562167e-05,0.999499949994999
-1.00098495489557e-06,1.71853610647048e-05,0.999599959996
-1.00134634579187e-06,1.71915784841956e-05,0.999699969997
-1.00170452896999e-06,1.7197733889879e-05,0.999799979998
-1.0020595045783e-06,1.72038283508459e-05,0.999899989999
-1.0024273106142e-06,1.72101623135728e-05,1


==> plots/1e-8_p5_path.csv <==
-0.000119220557107475,9.25320072386076e-05,0
-0.000119220553899905,9.25320072386076e-05,0.0001000100010001
-0.000119220546415526,9.25320083077728e-05,0.0002000200020002
-0.00011922053037738,9.25320104461774e-05,0.0003000300030003
-0.000119220503647286,9.25320136538214e-05,0.0004000400040004
-0.000119220464086764,9.25320179306306e-05,0.0005000500050005
-0.000119220408488244,9.25320243458444e-05,0.0006000600060006
-0.000119220335782339,9.25320328994628e-05,0.0007000700070007
-0.000119220242761628,9.25320435914858e-05,0.0008000800080008
-0.000119220127287632,9.25320574911527e-05,0.0009000900090009
-0.00011921998615278,9.25320735292243e-05,0.001000100010001
-0.000119219819356924,9.25320927748657e-05,0.0011001100110011
-0.000119219622623553,9.25321152281511e-05,0.0012001200120012
-0.00011921939488313,9.25321419582456e-05,0.0013001300130013
-0.000119219132928232,9.253217189591e-05,0.0014001400140014
-0.000119218836758862,9.25322061104577e-05,0.0015001500150015
-0.00011921850209806,9.25322446018147e-05,0.0016001600160016
-0.000119218128945976,9.2532288439146e-05,0.0017001700170017
-0.00011921771409489,9.25323365532866e-05,0.0018001800180018
-0.000119217256475713,9.25323889443105e-05,0.0019001900190019
-0.000119216753949965,9.25324466813088e-05,0.002000200020002
-0.000119216205448555,9.25325108335209e-05,0.0021002100210021
-0.000119215607763617,9.25325792625422e-05,0.0022002200220022
-0.000119214959826208,9.25326541067773e-05,0.0023002300230023
-0.00011921426056694,9.25327353663004e-05,0.0024002400240024
-0.000119213507847631,9.25328230409631e-05,0.0025002500250025
-0.000119212699529655,9.25329160617486e-05,0.0026002600260026
-0.00011921183561301,9.25330154976736e-05,0.0027002700270027
-0.000119210912890277,9.25331224180519e-05,0.0028002800280028
-0.000119209931361305,9.25332357536439e-05,0.0029002900290029
-0.000119208888887617,9.2533356573615e-05,0.003000300030003
-0.000119207783331031,9.25334848781134e-05,0.0031003100310031
-0.000119206614691397,9.25336195977514e-05,0.0032003200320032
-0.000119205380830238,9.25337628710078e-05,0.0033003300330033
-0.000119204079609371,9.25339125595522e-05,0.0034003400340034
-0.000119202712097888,9.2534070801715e-05,0.0035003500350035
-0.000119201275088069,9.25342375974962e-05,0.0036003600360036
-0.000119199767510973,9.25344118776563e-05,0.0037003700370037
-0.000119198189366303,9.25345936423439e-05,0.0038003800380038
-0.000119196538515728,9.25347850297408e-05,0.0039003900390039
-0.000119194813890158,9.25349849708303e-05,0.004000400040004
-0.000119193015489591,9.2535192396373e-05,0.0041004100410041
-0.000119191177528503,9.2535341015678e-05,0.0042004200420042
-0.000119189301075983,9.25354286904149e-05,0.0043004300430043
-0.000119187385062941,9.25354554205095e-05,0.0044004400440044
-0.000119185428420138,9.25354212059617e-05,0.0045004500450045
-0.000119183431147722,9.25353249776065e-05,0.0046004600460046
-0.000119181391107065,9.25351667355179e-05,0.0047004700470047
-0.000119179310436646,9.25349454103082e-05,0.0048004800480048
-0.000119177185928897,9.25346610021258e-05,0.0049004900490049
-0.000119175017583816,9.25343124417313e-05,0.005000500050005
-0.000119172806470494,9.25339007982898e-05,0.0051005100510051
-0.000119170550450751,9.25334250027105e-05,0.0052005200520052
-0.000119168249524436,9.25328839856054e-05,0.0053005300530053
-0.000119165902622312,9.2532277747123e-05,0.0054005400540054
-0.000119163509744377,9.25316073564285e-05,0.0055005500550055
-0.000119161069821689,9.2530869605878e-05,0.0056005600560056
-0.000119158583923043,9.25300677030411e-05,0.0057005700570057
-0.000119156049910257,9.25291984404965e-05,0.0058005800580058
-0.000119153468852569,9.25282618180215e-05,0.0059005900590059
-0.000119150838611502,9.25272599741693e-05,0.006000600060006
-0.000119148159187054,9.25261897012958e-05,0.0061006100610061
-0.000119145431648318,9.25250520685661e-05,0.0062006200620062
-0.000119142653857259,9.25238481452198e-05,0.0063006300630063
-0.000119139755246006,9.25224432115445e-05,0.0064006400640064
-0.000119136735814708,9.25208372676145e-05,0.0065006500650065
-0.000119133593425035,9.25190313825208e-05,0.0066006600660066
-0.000119130329146225,9.25170244872465e-05,0.0067006700670067
-0.000119126941908891,9.2514815512404e-05,0.0068006800680068
-0.000119123431713182,9.25124055272325e-05,0.0069006900690069
-0.000119119798559097,9.25097934626411e-05,0.007000700070007
-0.000119116040308009,9.25069782493161e-05,0.0071007100710071
-0.000119112159098694,9.25039620256622e-05,0.0072007200720072
-0.000119108153861615,9.25007426533491e-05,0.0073007300730073
-0.000119104022458591,9.24973201323023e-05,0.0074007400740074
-0.000119099915647183,9.24937350923579e-05,0.0075007500750075
-0.00011909583128906,9.24899875333672e-05,0.0076007600760076
-0.000119091768314984,9.24860774554788e-05,0.0077007700770077
-0.000119087728863432,9.24820037893789e-05,0.0078007800780078
-0.000119083556830646,9.24777259054546e-05,0.0079007900790079
-0.000119079253285718,9.24732438035573e-05,0.008000800080008
-0.000119074817159557,9.24685553453568e-05,0.0081008100810081
-0.000119070215306928,9.24637556899687e-05,0.0082008200820082
-0.000119065444519965,9.24588437682281e-05,0.0083008300830083
-0.000119060506937443,9.24538195800606e-05,0.0084008400840084
-0.000119055402558918,9.24486831254662e-05,0.0085008500850085
-0.000119050130315594,9.24434344045934e-05,0.0086008600860086
-0.000119044691276267,9.24380723480543e-05,0.0087008700870087
-0.000119039205192187,9.24325103504258e-05,0.0088008800880088
-0.000119033672063058,9.24267462733031e-05,0.0089008900890089
-0.000119028090819788,9.24207822550908e-05,0.009000900090009
-0.000119022462531469,9.24146182957891e-05,0.0091009100910091
-0.000119016786129157,9.24082533262326e-05,0.0092009200920092
-0.000119011061612556,9.24016894847518e-05,0.0093009300930093
-0.000119005288981815,9.23949257021815e-05,0.0094009400940094
-0.000118999467167694,9.23879619785216e-05,0.0095009500950095
-0.0001189934700041,9.23808934728881e-05,0.0096009600960096
-0.000118987298560419,9.23737180468763e-05,0.0097009700970097
-0.000118980951767264,9.23664367697257e-05,0.0098009800980098
-0.000118974460631688,9.23592132295734e-05,0.0099009900990099
-0.000118967825153542,9.23520452880148e-05,0.01000100010001
-0.000118961047471305,9.23449340142152e-05,0.0101010101010101
-0.000118954125446646,9.23378772698441e-05,0.0102010201020102
-0.000118947060148656,9.23308750549014e-05,0.0103010301030103
-0.000118939861200194,9.23236515147491e-05,0.0104010401040104
-0.00011893252967035,9.23162077186265e-05,0.0105010501050105
-0.000118925064490181,9.23085447356988e-05,0.0106010601060106
-0.000118917466728779,9.23006614968751e-05,0.0107010701070107
-0.000118909736385996,9.22925601404856e-05,0.0108010801080108
-0.000118901873462127,9.22842406665304e-05,0.0109010901090109
-0.000118893879026115,9.22757030750836e-05,0.011001100110011
-0.00011888571030987,9.22670617708285e-05,0.0111011101110111
-0.00011887736731339,9.22583135461951e-05,0.0112011201120112
-0.000118868852175154,9.2249460539588e-05,0.0113011301130113
-0.000118860162756833,9.22405027510073e-05,0.0114011401140114
-0.000118851302265847,9.22314391112877e-05,0.0115011501150115
-0.000118842505926999,9.22222097450264e-05,0.0116011601160116
-0.000118833773740437,9.2212814652149e-05,0.0117011701170117
-0.000118825104636922,9.22032538327299e-05,0.0118011801180118
-0.000118816498616305,9.21935283559343e-05,0.0119011901190119
-0.000118807953540406,9.2183638221762e-05,0.012001200120012
-0.000118799470478313,9.21735844994526e-05,0.0121012101210121
-0.00011879104729155,9.21633671889318e-05,0.0122012201220122
-0.000118782683980263,9.21529873595132e-05,0.0123012301230123
-0.000118774378405975,9.21424450110485e-05,0.0124012401240124
-0.000118766132707164,9.21317401436859e-05,0.0125012501250125
-0.000118757943675963,9.2120874895756e-05,0.0126012601260126
-0.000118749812381909,9.21098492672587e-05,0.0127012701270127
-0.000118741736686375,9.20986621889547e-05,0.0128012801280128
-0.000118733717658748,9.2087316868562e-05,0.0129012901290129
-0.000118725753160401,9.2075811167602e-05,0.013001300130013
-0.000118717746963202,9.20642958438584e-05,0.0131013101310131
-0.000118709700136092,9.2052770897257e-05,0.0132013201320132
-0.00011870161267937,9.20412341893932e-05,0.0133013301330133
-0.000118693482454555,9.2029685720267e-05,0.0134013401340134
-0.000118685154426982,9.20180431612644e-05,0.0135013501350135
-0.000118676626458319,9.20063033046671e-05,0.0136013601360136
-0.000118667901756136,9.19944693581933e-05,0.0137013701370137
-0.000118658980320582,9.19825402526036e-05,0.0138013801380138
-0.000118649863220599,9.19705159878239e-05,0.0139013901390139
-0.000118640551525575,9.19583976331677e-05,0.014001400140014
-0.000118631046304749,9.19461851885608e-05,0.0141014101410141
-0.000118621348627362,9.19338775848381e-05,0.0142014201420142
-0.000118611458493115,9.19214769604041e-05,0.0143014301430143
-0.000118601379109877,9.19089833152588e-05,0.0144014401440144
-0.000118591109408406,9.18963955801629e-05,0.0145014501450145
-0.000118580650457943,9.18837148243556e-05,0.0146014601460146
-0.00011857000439667,9.18709410478371e-05,0.0147014701470147
-0.000118559171224883,9.18580753197726e-05,0.0148014801480148
-0.000118548152011674,9.18451165709967e-05,0.0149014901490149
-0.000118536948895373,9.18320669399142e-05,0.015001500150015
-0.000118525561875979,9.18189242881204e-05,0.0151015101510151
-0.000118513992022733,9.18056918231852e-05,0.0152015201520152
-0.000118502400785589,9.17922487251374e-05,0.0153015301530153
-0.00011849078923349,9.17785971323817e-05,0.0154015401540154
-0.000118479157366436,9.17647381140833e-05,0.0155015501550155
-0.000118467504115336,9.17506727394816e-05,0.0156015601560156
-0.000118455828411099,9.17364031469811e-05,0.0157015701570157
-0.000118444052201476,9.17222992810967e-05,0.0158015801580158
-0.00011843217441767,9.17083590032752e-05,0.0159015901590159
-0.000118420196128775,9.16945823137392e-05,0.016001600160016
-0.000118408117334641,9.16809670738617e-05,0.0161016101610161
-0.000118395939104508,9.16675111453863e-05,0.0162016201620162
-0.000118383661438523,9.1654214528239e-05,0.0163016301630163
-0.00011837123836073,9.1641029108279e-05,0.0164016401640164
-0.000118358672009754,9.16279548855065e-05,0.0165016501650165
-0.000118345963454687,9.16149907907563e-05,0.0166016601660166
-0.000118333112695529,9.16021357547147e-05,0.0167016701670167
-0.000118320120801371,9.15893887082908e-05,0.0168016801680168
-0.00011830698777236,9.15767475130057e-05,0.0169016901690169
-0.000118293715746977,9.15642121688595e-05,0.017001700170017
-0.000118280304725072,9.15517816067611e-05,0.0171017101710171
-0.000118266754706646,9.15394536881576e-05,0.0172017201720172
-0.000118253067830178,9.15272284131232e-05,0.0173017301730173
-0.000118239245164758,9.15151047124184e-05,0.0174017401740174
-0.000118225285641295,9.15030804476387e-05,0.0175017501750175
-0.000118211191398268,9.14911556188582e-05,0.0176017601760176
-0.000118196962435529,9.14793291568376e-05,0.0177017701770177
-0.000118182599822169,9.14675989230981e-05,0.0178017801780178
-0.000118168117458151,9.14556110112707e-05,0.0179017901790179
-0.000118153550627041,9.14437674419392e-05,0.018001800180018
-0.000118138898259598,9.14320682151034e-05,0.0181018101810181
-0.000118124161425211,9.14205101231936e-05,0.0182018201820182
-0.000118109341192674,9.14090920969705e-05,0.0183018301830183
-0.000118094437562431,9.13978141363597e-05,0.0184018401840184
-0.000118079450534335,9.13866751722704e-05,0.0185018501850185
-0.000118064381177328,9.13756709278933e-05,0.0186018601860186
-0.000118049229491855,9.13648035415588e-05,0.0187018701870187
-0.00011803399547762,9.13540698056229e-05,0.0188018801880188
-0.000118018680203862,9.13434686509946e-05,0.0189018901890189
-0.00011800337669144,9.13328279358442e-05,0.019001900190019
-0.000117988083870968,9.13221465909322e-05,0.0191019101910191
-0.000117972802811831,9.13114256854981e-05,0.0192019201920192
-0.000117957532444644,9.13006652195419e-05,0.0193019301930193
-0.000117942272769554,9.12898651929893e-05,0.0194019401940194
-0.000117927136052839,9.12788523949938e-05,0.0195019501950195
-0.000117912120156169,9.12676268254069e-05,0.0196019601960196
-0.000117897224010306,9.12561927611122e-05,0.0197019701970197
-0.000117882446546009,9.12445491328702e-05,0.0198019801980198
-0.000117867786694187,9.12326980790854e-05,0.0199019901990199
-0.000117853243385453,9.12206428074761e-05,0.02000200020002
-0.000117838815550864,9.12083822487287e-05,0.0201020102010201
-0.000117824501051793,9.11959206796524e-05,0.0202020202020202
-0.000117810055040728,9.11831907404653e-05,0.0203020302030203
-0.00011779547751752,9.11701956387371e-05,0.0204020402040204
-0.000117780769551558,9.1156938582186e-05,0.0205020502050205
-0.000117765932211932,9.11434195706638e-05,0.0206020602060206
-0.000117750966567733,9.11296418118885e-05,0.0207020702070207
-0.00011773587368835,9.11156063749511e-05,0.0208020802080208
-0.000117720653573782,9.11013164675699e-05,0.0209020902090209
-0.000117705308362359,9.10867720897448e-05,0.021002100210021
-0.000117689836984991,9.10719775182109e-05,0.0211021102110211
-0.00011767424157986,9.10569338222817e-05,0.0212021202120212
-0.000117658467617833,9.10417885519486e-05,0.0213021302130213
-0.000117642515098615,9.10265438456905e-05,0.0214021402140214
-0.00011762638616098,9.10111997034332e-05,0.0215021502150215
-0.000117610081873871,9.09957561252507e-05,0.0216021602160216
-0.000117593604375619,9.0980215249622e-05,0.0217021702170217
-0.000117576953666521,9.09645760071593e-05,0.0218021802180218
-0.000117560130815666,9.0948839467176e-05,0.0219021902190219
-0.000117543194629146,9.09328602180113e-05,0.022002200220022
-0.000117526146176199,9.09166371903516e-05,0.0221022102210221
-0.000117508927719975,9.09003232803851e-05,0.0222022202220222
-0.000117491542467895,9.08839174188726e-05,0.0223022302230223
-0.000117473990419961,9.08674206751276e-05,0.0224022402240224
-0.000117456273714798,9.08508341181669e-05,0.0225022502250225
-0.000117438393421498,9.0834157748139e-05,0.0226022602260226
-0.000117420350609151,9.08173915650438e-05,0.0227022702270227
-0.000117402146346998,9.08005377072117e-05,0.0228022802280228
-0.000117383780635187,9.07835951054775e-05,0.0229022902290229
-0.000117365314418137,9.07664162097014e-05,0.023002300230023
-0.000117346746626757,9.07490020891971e-05,0.0231023102310231
-0.000117328332800805,9.07314243804072e-05,0.0232023202320232
-0.000117309945704799,9.07136274849606e-05,0.0233023302330233
-0.000117291584269797,9.06956135411135e-05,0.0234023402340234
-0.000117273249564889,9.06773836181052e-05,0.0235023502350235
-0.000117254939451597,9.06589409235799e-05,0.0236023602360236
-0.00011723665393007,9.06402865267769e-05,0.0237023702370237
-0.000117218372685203,9.06218213789662e-05,0.0238023802380238
-0.000117199928921586,9.0603280317681e-05,0.0239023902390239
-0.000117181323708015,9.05846665505653e-05,0.024002400240024
-0.000117162601951356,9.05662142332564e-05,0.0241024102410241
-0.000117143763651461,9.05479222964407e-05,0.0242024202420242
-0.000117124862268667,9.05298399235722e-05,0.0243024302430243
-0.000117105846480968,9.05119147236272e-05,0.0244024402440244
-0.000117086672451031,9.04939071949939e-05,0.0245024502450245
-0.000117067438545766,9.04761070919033e-05,0.0246024602460246
-0.000117048143695933,9.04585112067114e-05,0.0247024702470247
-0.000117028788970623,9.0441118470253e-05,0.0248024802480248
-0.000117009375439223,9.04239267440494e-05,0.0249024902490249
-0.000116989902032346,9.04069338896959e-05,0.025002500250025
-0.000116970368749993,9.03901366996969e-05,0.0251025102510251
-0.00011695077879988,9.03735351739041e-05,0.0252025202520252
-0.000116931130043678,9.03571261048217e-05,0.0253025302530253
-0.000116911422481238,9.034090949245e-05,0.0254025402540254
-0.00011689165932013,9.03248810598311e-05,0.0255025502550255
-0.000116871837352785,9.03090397378742e-05,0.0256025602560256
-0.00011685195978692,9.02933844574141e-05,0.0257025702570257
-0.000116831928255776,9.02776222565757e-05,0.0258025802580258
-0.000116811744897534,9.02617542045242e-05,0.0259025902590259
-0.000116791410781731,9.02457803013339e-05,0.026002600260026
-0.000116770926977309,9.02297026854094e-05,0.0261026102610261
-0.000116750294553657,9.02135213566763e-05,0.0262026202620262
-0.000116729514579865,9.01972373844484e-05,0.0263026302630263
-0.000116708588125172,9.01808518378167e-05,0.0264026402640264
-0.000116687517328058,9.01643647168553e-05,0.0265026502650265
-0.000116666302188226,9.01477770907294e-05,0.0266026602660266
-0.000116644989751021,9.0131331668769e-05,0.0267026702670267
-0.000116623580016296,9.01150263124209e-05,0.0268026802680268
-0.000116602074053142,9.00988599525201e-05,0.0269026902690269
-0.000116580472930945,9.0082830450736e-05,0.027002700270027
-0.000116558776649559,9.00669378070688e-05,0.0271027102710271
-0.000116536986278371,9.00511798830396e-05,0.0272027202720272
-0.000116515102886322,9.0035555609409e-05,0.0273027302730273
-0.000116493126473563,9.00200628479208e-05,0.0274027402740274
-0.000116471058109332,9.00047005292615e-05,0.0275027502750275
-0.000116449053897238,8.9989330726149e-05,0.0276027602760276
-0.000116427113837431,8.9973952369418e-05,0.0277027702770277
-0.00011640523579158,8.99585654590687e-05,0.0278027802780278
-0.000116383420828479,8.99431689258616e-05,0.0279027902790279
-0.000116361666810242,8.99277649082013e-05,0.028002800280028
-0.000116339972667187,8.99123534061621e-05,0.0281028102810281
-0.000116318496641845,8.9897094800237e-05,0.0282028202820282
-0.000116297234457111,8.98819890905003e-05,0.0283028302830283
-0.000116276186113282,8.9867034138399e-05,0.0284028402840284
-0.000116255190160255,8.98520663558701e-05,0.0285028502850285
-0.000116234246598326,8.98370857429136e-05,0.0286028602860286
-0.000116213356496586,8.98220912302902e-05,0.0287028702870287
-0.000116192516647316,8.98070838872391e-05,0.0288028802880288
-0.000116171585915815,8.97918006896983e-05,0.0289028902890289
-0.00011615056430208,8.97762437759238e-05,0.029002900290029
-0.000116129452875056,8.97604163536339e-05,0.0291029102910291
-0.000116108251635039,8.97443194919937e-05,0.0292029202920292
-0.000116087263166539,8.97283840801604e-05,0.0293029302930293
-0.000116066484261986,8.9712607979655e-05,0.0294029402940294
-0.000116045912782902,8.96969901213124e-05,0.0295029502950295
-0.000116025547660047,8.96815272974886e-05,0.0296029602960296
-0.000116005385686,8.96662195081836e-05,0.0297029702970297
-0.000115985424722281,8.96510656842321e-05,0.0298029802980298
-0.000115965664768743,8.96360626179903e-05,0.0299029902990299
-0.000115946101548874,8.96212092402929e-05,0.03000300030003
-0.000115926733993136,8.96065055510656e-05,0.0301030103010301
-0.000115907559963199,8.95919472735736e-05,0.0302030203020302
-0.000115888578390122,8.95775354769819e-05,0.0303030303030303
-0.000115869786065889,8.95632680228861e-05,0.0304030403040304
-0.000115851181921705,8.95491427728814e-05,0.0305030503050305
-0.000115832763818795,8.9535159726968e-05,0.0306030603060306
-0.000115814529618978,8.9521315677576e-05,0.0307030703070307
-0.000115796478253013,8.95076106246311e-05,0.0308030803080308
-0.000115778606513332,8.94940413604895e-05,0.0309030903090309
-0.000115760914399784,8.94806089545389e-05,0.031003100310031
-0.00011574339870495,8.9467310198987e-05,0.0311031103110311
-0.000115725900117205,8.94539815056964e-05,0.0312031203120312
-0.000115708117121425,8.94403940651528e-05,0.0313031303130313
-0.000115690051855793,8.94265532233306e-05,0.0314031403140314
-0.000115671707528028,8.94124600494691e-05,0.0315031503150315
-0.000115653087345699,8.93981177511382e-05,0.0316031603160316
-0.000115634421187559,8.93837102313557e-05,0.0317031703170317
-0.000115615811697327,8.93689701891761e-05,0.0318031803180318
-0.000115597221452661,8.93539607077205e-05,0.0319031903190319
-0.000115578649384473,8.9338682856154e-05,0.032003200320032
-0.000115560097631239,8.93231409112859e-05,0.0321032103210321
-0.000115541562985093,8.93073359422814e-05,0.0322032203220322
-0.000115523047584811,8.9291270087545e-05,0.0323032303230323
-0.000115504412433575,8.9274932655128e-05,0.0324032403240324
-0.000115485659670013,8.92583257833608e-05,0.0325032503250325
-0.000115466728349406,8.92416119912153e-05,0.0326032603260326
-0.000115447621679326,8.92247912786915e-05,0.0327032703270327
-0.00011542833965992,8.92078657841941e-05,0.0328032803280328
-0.00011540893040533,8.91910835630273e-05,0.0329032903290329
-0.000115389394984646,8.91744446151169e-05,0.033003300330033
-0.000115370056297481,8.91579724629877e-05,0.0331033103310331
-0.000115350515530748,8.91415965392137e-05,0.0332033203320332
-0.000115330776961256,8.91253179129603e-05,0.0333033303330333
-0.000115310841658393,8.91091344458968e-05,0.0334033403340334
-0.00011529071069125,8.90930450687099e-05,0.0335033503350335
-0.000115270418274299,8.90770241205442e-05,0.0336033603360336
-0.000115249966546169,8.90610726706393e-05,0.0337033703370337
-0.000115229355506563,8.90451896497557e-05,0.0338033803380338
-0.000115208587293959,8.90293739887281e-05,0.0339033903390339
-0.000115187664046836,8.90136246183173e-05,0.034003400340034
-0.000115166586834434,8.89979404692838e-05,0.0341034103410341
-0.000115145355656753,8.89823226109412e-05,0.0342034203420342
-0.000115123973721213,8.89667689048107e-05,0.0343034303430343
-0.000115102441027964,8.89512793508923e-05,0.0344034403440344
-0.000115080760784723,8.89358528800209e-05,0.0345034503450345
-0.000115058931922104,8.89204884228828e-05,0.0346034603460346
-0.000115036895634016,8.89047390524719e-05,0.0347034703470347
-0.00011501465298955,8.88886090455976e-05,0.0348034803480348
-0.000114992206127185,8.88720994713509e-05,0.0349034903490349
-0.000114969556116162,8.88552167450196e-05,0.035003500350035
-0.0001149467061639,8.88379630050084e-05,0.0351035103510351
-0.000114923776021503,8.88204441024562e-05,0.0352035203520352
-0.000114900767827301,8.88026643142464e-05,0.0353035303530353
-0.000114877799193473,8.87850630830059e-05,0.0354035403540354
-0.000114855060438547,8.87676382704044e-05,0.0355035503550355
-0.000114832549423896,8.87503877380373e-05,0.0356035603560356
-0.000114810262942099,8.87333104165909e-05,0.0357035703570357
-0.000114788198854677,8.87164030986438e-05,0.0358035803580358
-0.000114766356092391,8.86996647148084e-05,0.0359035903590359
-0.00011474473144767,8.86830941959193e-05,0.036003600360036
-0.000114723322782184,8.86666894036462e-05,0.0361036103610361
-0.000114702129026546,8.86504492687496e-05,0.0362036203620362
-0.000114680837973387,8.86339322100496e-05,0.0363036303630363
-0.000114659451761038,8.86171425045039e-05,0.0364036403640364
-0.000114637970389648,8.86000822902942e-05,0.0365036503650365
-0.000114616395997546,8.8582753706048e-05,0.0366036603660366
-0.000114594727515494,8.85651599592607e-05,0.0367036703670367
-0.000114573007711583,8.85477714996115e-05,0.0368036803680368
-0.000114551236585962,8.85305840502171e-05,0.0369036903690369
-0.00011452941413863,8.85135976111516e-05,0.037003700370037
-0.00011450754036944,8.84968089746968e-05,0.0371037103710371
-0.000114485617416869,8.84802170717617e-05,0.0372037203720372
-0.000114463644211828,8.84638197639418e-05,0.0373037303730373
-0.000114441621823258,8.84476149127582e-05,0.0374037403740374
-0.000114419550251457,8.84316014490457e-05,0.0375037503750375
-0.000114397536416654,8.84155783624755e-05,0.0376037603760376
-0.000114375580318701,8.83995477914521e-05,0.0377037703770377
-0.000114353680888656,8.83835086668844e-05,0.0378037803780378
-0.000114331838126369,8.83674609886242e-05,0.0379037903790379
-0.000114310049893511,8.83514047567456e-05,0.038003800380038
-0.000114288317259172,8.83353399712486e-05,0.0381038103810381
-0.000114266639154411,8.83192677012985e-05,0.0382038203820382
-0.00011424501450969,8.83031879469693e-05,0.0383038303830383
-0.000114223443325158,8.82870985697824e-05,0.0384038403840384
-0.000114201924531576,8.82710017081422e-05,0.0385038503850385
-0.000114180458128943,8.82548973621231e-05,0.0386038603860386
-0.000114158937197031,8.82389822651705e-05,0.0387038703870387
-0.000114137360666451,8.82232553479709e-05,0.0388038803880388
-0.00011411572960659,8.82077144723421e-05,0.0389038903890389
-0.000114094045086392,8.81923574996572e-05,0.039003900390039
-0.000114072307106153,8.8177183360825e-05,0.0391039103910391
-0.000114050516734816,8.81621899174409e-05,0.0392039203920392
-0.000114028673972529,8.81473750310262e-05,0.0393039303930393
-0.000114006778819293,8.81327376324899e-05,0.0394039403940394
-0.000113984939264725,8.81180767114288e-05,0.0395039503950395
-0.000113963155308676,8.81033933370823e-05,0.0396039603960396
-0.000113941424812816,8.80886875094505e-05,0.0397039703970397
-0.000113919748846236,8.80739602977727e-05,0.0398039803980398
-0.000113898254644418,8.80590128301245e-05,0.0399039903990399
-0.000113876942207214,8.80438483141501e-05,0.04000400040004
-0.000113855808326904,8.80284678190146e-05,0.0401040104010401
-0.000113834851934547,8.8012874552362e-05,0.0402040204020402
-0.000113814070891516,8.79970695833574e-05,0.0403040304030403
-0.000113793463059479,8.7981056119645e-05,0.0404040404040404
-0.000113773027369347,8.79648341611504e-05,0.0405040504050405
-0.00011375276275173,8.79484079848313e-05,0.0406040604060406
-0.0001137326670683,8.79317786597787e-05,0.0407040704070407
-0.000113712737111485,8.7914947255232e-05,0.0408040804080408
-0.000113692972881138,8.78979169787609e-05,0.0409040904090409
-0.000113673373308167,8.78806888996791e-05,0.041004100410041
-0.000113653935185152,8.78632651562428e-05,0.0411041104110411
-0.000113634379449513,8.78455719735304e-05,0.0412041204120412
-0.000113614707170786,8.78276136282771e-05,0.0413041304130413
-0.000113594905518395,8.78098092483773e-05,0.0414041404140414
-0.000113574974492341,8.77921566953523e-05,0.0415041504150415
-0.000113554971829622,8.77747094294654e-05,0.0416041604160416
-0.000113534856900476,8.77569937934676e-05,0.0417041704170417
-0.000113514630774142,8.77390119257637e-05,0.0418041804180418
-0.00011349429451986,8.77207659647581e-05,0.0419041904190419
-0.00011347384920687,8.77022591179465e-05,0.042004200420042
-0.000113453296973501,8.76834924547166e-05,0.0421042104210421
-0.000113432636750515,8.76644713210428e-05,0.0422042204220422
-0.000113411871745629,8.76451946476116e-05,0.0423042304230423
-0.000113391000889456,8.76256677805458e-05,0.0424042404240424
-0.000113370168524714,8.76059067579169e-05,0.0425042504250425
-0.000113349172571687,8.75862483787828e-05,0.0426042604260426
-0.000113328015169001,8.7566693712383e-05,0.0427042704270427
-0.000113306699524227,8.75472406203871e-05,0.0428042804280428
-0.000113285225637215,8.75278880335556e-05,0.0429042904290429
-0.000113263594577206,8.75086348826492e-05,0.043004300430043
-0.000113241809552066,8.74894800984284e-05,0.0431043104310431
-0.00011321987056135,8.74704236809676e-05,0.0432043204320432
-0.000113197779743834,8.74514634918619e-05,0.0433043304330433
-0.000113175538168607,8.74325984619464e-05,0.0434043404340434
-0.00011315314797415,8.74138285910725e-05,0.0435043504350435
-0.000113130610229405,8.73951528101493e-05,0.0436043604360436
-0.000113107926003907,8.73765700499374e-05,0.0437043704370437
-0.00011308509743584,8.73580781720321e-05,0.0438043804380438
-0.000113062496608048,8.73397723356236e-05,0.0439043904390439
-0.000113040122451588,8.73216482637543e-05,0.044004400440044
-0.000113017970689503,8.73037070258118e-05,0.0441044104410441
-0.000112996041321645,8.72859443448388e-05,0.0442044204420442
-0.000112974332209831,8.72683591516699e-05,0.0443044304430443
-0.000112952839077253,8.72509493079005e-05,0.0444044404440444
-0.000112931560854522,8.7233714813605e-05,0.0445044504450445
-0.000112910495403308,8.72166513918255e-05,0.0446044604460446
-0.00011288964058528,8.71997601118759e-05,0.0447044704470447
-0.000112868995331201,8.71830366968726e-05,0.0448044804480448
-0.00011284855536411,8.71664800776505e-05,0.0449044904490449
-0.000112828320684158,8.71500902542837e-05,0.045004500450045
-0.000112808287014535,8.71338629498148e-05,0.0451045104510451
-0.00011278845542448,8.7117799233483e-05,0.0452045204520452
-0.000112768820567797,8.71018958977186e-05,0.0453045304530453
-0.000112749383513872,8.7086150804117e-05,0.0454045404540454
-0.00011273013998575,8.70705639526781e-05,0.0455045504550455
-0.000112711088914337,8.70551321357581e-05,0.0456045604560456
-0.000112692095579923,8.70393635197059e-05,0.0457045704570457
-0.000112672857397849,8.7023203575093e-05,0.0458045804580458
-0.000112653376506593,8.70066565787287e-05,0.0459045904590459
-0.000112633655044487,8.69897246690175e-05,0.046004600460046
-0.000112613696219099,8.6972413192008e-05,0.0461046104610461
-0.000112593502168908,8.69547253552701e-05,0.0462046204620462
-0.000112573075032394,8.69366643664476e-05,0.0463046304630463
-0.000112552415878499,8.69182345024241e-05,0.0464046404640464
-0.000112531528984477,8.6899438970695e-05,0.0465046504650465
-0.000112510415419122,8.68802820480697e-05,0.0466046604660466
-0.000112489077320914,8.68607669422663e-05,0.0467046704670467
-0.000112467516828479,8.68408957916151e-05,0.0468046804680468
-0.00011244573714924,8.68206739421648e-05,0.0469046904690469
-0.000112423738283195,8.68001035322458e-05,0.047004700470047
-0.000112401524507302,8.67791888388157e-05,0.0471047104710471
-0.000112379096890505,8.675793306937e-05,0.0472047204720472
-0.000112356458640818,8.67363383623876e-05,0.0473047304730473
-0.000112334011778453,8.67145896900516e-05,0.0474047404740474
-0.000112311789448794,8.66930580660419e-05,0.0475047504750475
-0.000112289540389189,8.66712676947791e-05,0.0476047604760476
-0.00011226726673782,8.66492196453544e-05,0.0477047704770477
-0.000112244967425595,8.66269171254857e-05,0.0478047804780478
-0.000112222616791512,8.66048669377305e-05,0.0479047904790479
-0.000112200216974197,8.65830648052054e-05,0.048004800480048
-0.000112177767973353,8.65615085895058e-05,0.0481048104810481
-0.000112155269789279,8.65401972214664e-05,0.0482048204820482
-0.000112132723490915,8.6519126424278e-05,0.0483048304830483
-0.000112110129078559,8.64982951287014e-05,0.0484048404840484
-0.000112087487621005,8.6477701196406e-05,0.0485048504850485
-0.000112064798049459,8.64573414196737e-05,0.0486048604860486
-0.000112042062502103,8.64372136600999e-05,0.0487048704870487
-0.000112019240349324,8.641684105294e-05,0.0488048804880488
-0.000111996331590973,8.63962257364503e-05,0.0489048904890489
-0.00011197333622705,8.63753698492579e-05,0.049004900490049
-0.000111950299164275,8.63547513251983e-05,0.0491049104910491
-0.000111927217194929,8.6334366956776e-05,0.0492049204920492
-0.000111904092457491,8.63142156747517e-05,0.0493049304930493
-0.000111880926021052,8.62942942714812e-05,0.0494049404940494
-0.000111857716816373,8.62746006087084e-05,0.0495049504950495
-0.000111834465912841,8.6255132547806e-05,0.0496049604960496
-0.000111811133749935,8.62354132241039e-05,0.0497049704970497
-0.000111787719258118,8.62154437066928e-05,0.0498049804980498
-0.000111764265205927,8.61957029988705e-05,0.0499049904990499
-0.000111740771593213,8.6176187893067e-05,0.05000500050005
-0.000111717197790068,8.61564215243895e-05,0.0501050105010501
-0.000111693544866027,8.61364060312425e-05,0.0502050205020502
-0.000111669750806986,8.61163092785725e-05,0.0503050305030503
-0.000111645815613092,8.60961312664535e-05,0.0504050405040504
-0.000111621742491917,8.60758741332903e-05,0.0505050505050505
-0.00011159753144346,8.60555368098434e-05,0.0506050605060506
-0.0001115731846062,8.60351225036825e-05,0.0507050705070507
-0.00011154864317375,8.60143596371272e-05,0.0508050805080508
-0.000111523910353977,8.59932514178213e-05,0.0509050905090509
-0.000111499044952823,8.59720737002547e-05,0.051005100510051
-0.000111474051247244,8.59508254152623e-05,0.0511051105110511
-0.000111448928168002,8.59295076320091e-05,0.0512051205120512
-0.000111423677853575,8.59081214197346e-05,0.0513051305130513
-0.000111398301373203,8.58866667783646e-05,0.0514051405140514
-0.000111372799795828,8.58651447772127e-05,0.0515051505150515
-0.000111347380547215,8.58434057277345e-05,0.0516051605160516
-0.000111322048973265,8.58217115847528e-05,0.0517051705170517
-0.000111296696015269,8.58002622894314e-05,0.0518051805180518
-0.000111271322742466,8.57790557033657e-05,0.0519051905190519
-0.000111245928085469,8.5758089688151e-05,0.052005200520052
-0.000111220513113665,8.57373621053086e-05,0.0521052105210521
-0.000111195317328667,8.5716470934329e-05,0.0522052205220522
-0.000111170339661086,8.56954161752123e-05,0.0523052305230523
-0.00011114557797274,8.56741999662888e-05,0.0524052405240524
-0.00011112102905606,8.56528244460373e-05,0.0525052505250525
-0.000111096591336418,8.56311666560079e-05,0.0526052605260526
-0.000111072264813964,8.56092308730842e-05,0.0527052705270527
-0.000111048047350219,8.55870181662828e-05,0.0528052805280528
-0.000111023937876092,8.55645328126357e-05,0.0529052905290529
-0.000110999936391582,8.55417769503988e-05,0.053005300530053
-0.000110976040758211,8.55187527180512e-05,0.0531053105310531
-0.000110952249906887,8.54954622539973e-05,0.0532053205320532
-0.000110928562768224,8.54719098350464e-05,0.0533053305330533
-0.00011090497827313,8.54480975995288e-05,0.0534053405340534
-0.000110881496421605,8.54240276859976e-05,0.0535053505350535
-0.00011085811614441,8.53997022327089e-05,0.0536053605360536
-0.000110834834233974,8.53751244474552e-05,0.0537053705370537
-0.000110811752264628,8.53504194268683e-05,0.0538053805380538
-0.000110788867028802,8.53255893095011e-05,0.0539053905390539
-0.000110766176388017,8.53006362336841e-05,0.054005400540054
-0.000110743679273033,8.52755591302521e-05,0.0541054105410541
-0.000110721372476429,8.52503601375354e-05,0.0542054205420542
-0.000110699255997909,8.52250413940871e-05,0.0543054305430543
-0.000110676921401972,8.51994222043848e-05,0.0544054405440544
-0.000110654535484324,8.51740863536255e-05,0.0545054505450545
-0.000110632099313908,8.51490327727183e-05,0.0546054605460546
-0.00011060961182193,8.51242571847054e-05,0.0547054705470547
-0.000110587075146425,8.50997574512566e-05,0.0548054805480548
-0.00011056428506964,8.5075096268001e-05,0.0549054905490549
-0.000110541242660816,8.50502768426568e-05,0.055005500550055
-0.000110517952196762,8.50252981059846e-05,0.0551055105510551
-0.000110494414746718,8.50001632655543e-05,0.0552055205520552
-0.000110470634587343,8.49748733906051e-05,0.0553055305530553
-0.000110447090722011,8.49498369168605e-05,0.0554055405540554
-0.000110423783150572,8.49250495676594e-05,0.0555055505550555
-0.000110400708665753,8.49005113428536e-05,0.0556055605560556
-0.000110377865128779,8.48762179657081e-05,0.0557055705570557
-0.000110354869765005,8.48518850280405e-05,0.0558055805580558
-0.000110331726850943,8.48275135990159e-05,0.0559055905590559
-0.000110308435317649,8.48031026095433e-05,0.056005600560056
-0.000110284997303456,8.47786531286396e-05,0.0561056105610561
-0.000110261413877601,8.47541662256184e-05,0.0562056205620562
-0.000110237687178416,8.47296408313144e-05,0.0563056305630563
-0.000110213819344379,8.47050790840581e-05,0.0564056405640564
-0.00011018980930625,8.46804799146842e-05,0.0565056505650565
-0.00011016566134084,8.4655844392358e-05,0.0566056605660566
-0.000110141345510483,8.46313842194313e-05,0.0567056705670567
-0.000110116865022602,8.46070983267389e-05,0.0568056805680568
-0.000110092222015971,8.4582983506637e-05,0.0569056905690569
-0.000110067416490145,8.45590397590512e-05,0.057005700570057
-0.000110042450583901,8.45352649457254e-05,0.0571057105710571
-0.000110017254798902,8.45113222674532e-05,0.0572057205720572
-0.000109991830204241,8.44872117240863e-05,0.0573057305730573
-0.000109966181076874,8.44629365234169e-05,0.0574057405740574
-0.000109940309554984,8.44384977346104e-05,0.0575057505750575
-0.000109914215638868,8.44138964268319e-05,0.0576057605760576
-0.000109887903605186,8.43891358076513e-05,0.0577057705770577
-0.000109861373453938,8.43642158771426e-05,0.0578057805780578
-0.000109834860409927,8.43390671371195e-05,0.0579057905790579
-0.000109808361265583,8.43136927950032e-05,0.058005800580058
-0.000109781648280482,8.42881666260122e-05,0.0581058105810581
-0.000109754721454625,8.42624886300722e-05,0.0582058205820582
-0.000109727583995729,8.4236660945662e-05,0.0583058305830583
-0.000109700342824026,8.42109957802238e-05,0.0584058405840584
-0.000109672997939513,8.41854909952787e-05,0.0585058505850585
-0.00010964575356024,8.41598076533643e-05,0.0586058605860586
-0.000109618607547577,8.4133947892811e-05,0.0587058705870587
-0.000109591559901675,8.4107912782858e-05,0.0588058805880588
-0.000109564608484202,8.40817044619102e-05,0.0589058905890589
-0.00010953775329501,8.40553239991325e-05,0.059005900590059
-0.000109510993265009,8.40287724638387e-05,0.0591059105910591
-0.000109484327324809,8.40020541326895e-05,0.0592059205920592
-0.000109457754405469,8.3975167936594e-05,0.0593059305930593
-0.000109431273437601,8.3948117083196e-05,0.0594059405940594
-0.000109404884421205,8.39209026415125e-05,0.0595059505950595
-0.000109378585217951,8.38935267501707e-05,0.0596059605960596
-0.000109352375827689,8.3865989409022e-05,0.0597059705970597
-0.000109326255181478,8.38382948949499e-05,0.0598059805980598
-0.000109300221140691,8.38104421387151e-05,0.0599059905990599
-0.000109274274774714,8.37824332787221e-05,0.06000600060006
-0.000109248413944921,8.37542715226149e-05,0.0601060106010601
-0.000109222479340133,8.37263631677863e-05,0.0602060206020602
-0.000109196472029588,8.36987071450712e-05,0.0603060306030603
-0.000109170448680749,8.36713547761799e-05,0.0604060406040604
-0.000109144410363301,8.3644304991873e-05,0.0605060506050605
-0.000109118356007558,8.36175524462503e-05,0.0606060606060606
-0.000109092286683206,8.35910950008329e-05,0.0607060706070607
-0.000109066478244363,8.35649027179566e-05,0.0608060806080608
-0.000109040927483756,8.35389723899773e-05,0.0609060906090609
-0.000109015632262758,8.35133008093253e-05,0.061006100610061
-0.000108990590443039,8.34878869066869e-05,0.0611061106110611
-0.000108965632021173,8.34625521251671e-05,0.0612061206120612
-0.000108940647938453,8.3437499613425e-05,0.0613061306130613
-0.000108915637125637,8.34127250945774e-05,0.0614061406140614
-0.000108890601721206,8.33882264303679e-05,0.0615061506150615
-0.000108865541725011,8.33640014822437e-05,0.0616061606160616
-0.000108840454998721,8.33400459734698e-05,0.0617061706170617
-0.000108815344749907,8.33163588348808e-05,0.0618061806180618
-0.000108790110473625,8.32928117619043e-05,0.0619061906190619
-0.000108764960664289,8.32693277719747e-05,0.062006200620062
-0.000108739895322045,8.3245903657448e-05,0.0621062106210621
-0.000108714914446894,8.32225415567288e-05,0.0622062206220622
-0.000108690015900505,8.31992382622473e-05,0.0623062306230623
-0.000108665199682731,8.31759937739294e-05,0.0624062406240624
-0.00010864046472448,8.3152808091775e-05,0.0625062506250625
-0.000108615811025751,8.31296812159324e-05,0.0626062606260626
-0.00010859102688412,8.31066901288931e-05,0.0627062706270627
-0.000108566115507304,8.30838326923267e-05,0.0628062806280628
-0.000108541013812108,8.30606491485769e-05,0.0629062906290629
-0.000108516129165386,8.30373255392146e-05,0.063006300630063
-0.000108491459428512,8.3013862933331e-05,0.0631063106310631
-0.000108467003532395,8.29902624002395e-05,0.0632063206320632
-0.000108442758269464,8.29665250090312e-05,0.0633063306330633
-0.000108418721501241,8.29426518289456e-05,0.0634063406340634
-0.000108394752092875,8.29185840537447e-05,0.0635063506350635
-0.000108370850044216,8.28943238219818e-05,0.0636063606360636
-0.000108347013217082,8.28698722026735e-05,0.0637063706370637
-0.000108323241611326,8.28452313343729e-05,0.0638063806380638
-0.000108299534157856,8.28204033553361e-05,0.0639063906390639
-0.000108275890856525,8.27953904041162e-05,0.064006400640064
-0.00010825231063824,8.27701935498783e-05,0.0641064106410641
-0.000108228793503002,8.27448149310271e-05,0.0642064206420642
-0.000108205338381571,8.27192556167277e-05,0.0643064306430643
-0.000108181944204709,8.269351881455e-05,0.0644064406440644
-0.000108158403547095,8.26677563515913e-05,0.0645064506450645
-0.000108134718546762,8.26419692968684e-05,0.0646064606460646
-0.000108110890273247,8.26161565812904e-05,0.0647064706470647
-0.000108086919795641,8.25903203432618e-05,0.0648064806480648
-0.000108062808183183,8.2564459513469e-05,0.0649064906490649
-0.000108038557574203,8.25385740920605e-05,0.065006500650065
-0.000108014169037942,8.25126651481272e-05,0.0651065106510651
-0.000107989644712729,8.24867326817434e-05,0.0652065206520652
-0.000107965197370378,8.24608846824524e-05,0.0653065306530653
-0.000107940828079684,8.24351211502543e-05,0.0654065406540654
-0.000107916535771852,8.24094410159097e-05,0.0655065506550655
-0.000107892319377347,8.23838432102534e-05,0.0656065606560656
-0.000107868068768367,8.23585298127795e-05,0.0657065706570657
-0.000107843785014005,8.23334976159182e-05,0.0658065806580658
-0.00010781941144665,8.2308688882597e-05,0.0659065906590659
-0.000107795281657716,8.228412820458e-05,0.066006600660066
-0.000107771393508724,8.22598123741491e-05,0.0661066106610661
-0.000107747743792253,8.22357403221391e-05,0.0662066206620662
-0.000107724331438914,8.22119088410544e-05,0.0663066306630663
-0.000107701152172048,8.21883157923419e-05,0.0664066406640664
-0.000107678204922414,8.21649579684319e-05,0.0665066506650665
-0.000107655487551534,8.21418343001592e-05,0.0666066606660666
-0.000107632996851838,8.21189415798056e-05,0.0667066706670667
-0.000107610598103614,8.20957826278199e-05,0.0668066806680668
-0.000107588289168532,8.20723574440538e-05,0.0669066906690669
-0.000107566071115682,8.20486713746301e-05,0.067006700670067
-0.000107543941806883,8.20247254887139e-05,0.0671067106710671
-0.000107521899103506,8.20005229938751e-05,0.0672067206720672
-0.000107499945144032,8.19760670978318e-05,0.0673067306730673
-0.00010747807672089,8.19513578004357e-05,0.0674067406740674
-0.000107456183706133,8.19266784407781e-05,0.0675067506750675
-0.000107434508808793,8.19022460671854e-05,0.0676067606760676
-0.000107413052029018,8.18780574720135e-05,0.0677067706770677
-0.000107391809090148,8.18541115860231e-05,0.0678067806780678
-0.000107370778922647,8.18304041325534e-05,0.0679067906790679
-0.000107349958319094,8.1806935111456e-05,0.068006800680068
-0.000107328867207024,8.1783293948603e-05,0.0681068106810681
-0.00010730760609153,8.17596068099398e-05,0.0682068206820682
-0.000107286179249568,8.17358758339454e-05,0.0683068306830683
-0.000107264585611751,8.17120988822149e-05,0.0684068406840684
-0.000107242829454888,8.16882791623184e-05,0.0685068506850685
-0.000107220909710036,8.16644145358511e-05,0.0686068606860686
-0.000107198830653707,8.16405060720525e-05,0.0687068706870687
-0.000107176695998859,8.16168659783647e-05,0.0688068806880688
-0.000107154507883822,8.15934899780527e-05,0.0689068906890689
-0.000107132266308596,8.15703759325636e-05,0.069006900690069
-0.00010710997127318,8.15475206344017e-05,0.0691069106910691
-0.000107087623846667,8.15249230143277e-05,0.0692069206920692
-0.000107065224029352,8.15025798646975e-05,0.0693069306930693
-0.000107042773959417,8.14804869087762e-05,0.0694069406940694
-0.000107020271498385,8.14586452157289e-05,0.0695069506950695
-0.000106997663186362,8.14369938409134e-05,0.0696069606960696
-0.000106974947953813,8.14155327844038e-05,0.0697069706970697
-0.000106952127939364,8.13942599077213e-05,0.0698069806980698
-0.000106929203143015,8.13731730724614e-05,0.0699069906990699
-0.000106906175703098,8.13522712093847e-05,0.07000700070007
-0.000106883182477654,8.13315789103294e-05,0.0701070107010701
-0.000106860223466684,8.13110961751473e-05,0.0702070207020702
-0.000106837297601096,8.12908208655079e-05,0.0703070307030703
-0.000106814404880742,8.12707497737672e-05,0.0704070407040704
-0.000106791544236532,8.12508818306858e-05,0.0705070507050705
-0.000106768913471224,8.12312116903636e-05,0.0706070607060706
-0.000106746507238621,8.12117393526521e-05,0.0707070707070707
-0.000106724326607963,8.11924605408905e-05,0.0708070807080708
-0.000106702034780117,8.11733485248359e-05,0.0709070907090709
-0.000106679633893563,8.11544022353972e-05,0.071007100710071
-0.000106657125017391,8.11356184648564e-05,0.0711071107110711
-0.00010663450922084,8.11169961441223e-05,0.0712071207120712
-0.000106611946884479,8.10981279065628e-05,0.0713071307130713
-0.000106589436939068,8.10790158905081e-05,0.0714071407140714
-0.000106566980453994,8.10596622344373e-05,0.0715071507150715
-0.000106544574221243,8.10400690767547e-05,0.0716071607160716
-0.000106522220379738,8.10202396250303e-05,0.0717071707170717
-0.000106499916790556,8.10001760177428e-05,0.0718071807180718
-0.000106477664523381,8.09798803932226e-05,0.0719071907190719
-0.000106455461439437,8.09593548898743e-05,0.072007200720072
-0.000106433100113405,8.09387524039606e-05,0.0721072107210721
-0.000106410582683615,8.09180750736633e-05,0.0722072207220722
-0.000106387909150066,8.08973228992051e-05,0.0723072307230723
-0.000106365082720329,8.08764958804377e-05,0.0724072407240724
-0.000106342105533031,8.08555961558397e-05,0.0725072507250725
-0.000106318976518636,8.08346237253371e-05,0.0726072607260726
-0.000106295598379919,8.08134545614631e-05,0.0727072707270727
-0.000106271973255063,8.07920929408044e-05,0.0728072807280728
-0.000106248104351787,8.07705377943441e-05,0.0729072907290729
-0.000106223993808568,8.07487923296521e-05,0.073007300730073
-0.00010619964269435,8.07268597542239e-05,0.0731073107310731
-0.000106175055286239,8.07047400682081e-05,0.0732073207320732
-0.000106150333158415,8.06825594376241e-05,0.0733073307330733
-0.000106125477380119,8.06603189315629e-05,0.0734073407340734
-0.000106100490089828,8.06380196193383e-05,0.0735073507350735
-0.000106075372356635,8.06156615008759e-05,0.0736073607360736
-0.000106050124180538,8.05932445761759e-05,0.0737073707370737
-0.000106024956194873,8.05706191568421e-05,0.0738073807380738
-0.000105999658835397,8.05479381389145e-05,0.0739073907390739
-0.000105974234240736,8.05252015223191e-05,0.074007400740074
-0.000105948747632415,8.05022446498276e-05,0.0741074107410741
-0.000105923074982524,8.04789627393921e-05,0.0742074207420742
-0.00010589721842954,8.04553600678218e-05,0.0743074307430743
-0.000105871305208798,8.04315456939739e-05,0.0744074407440744
-0.000105845333181817,8.04075206869392e-05,0.0745074507450745
-0.00010581958675693,8.03833630986711e-05,0.0746074607460746
-0.000105794065933988,8.03590750675742e-05,0.0747074707470747
-0.000105768766436181,8.03346565935742e-05,0.0748074807480748
-0.00010574368719427,8.03101108843895e-05,0.0749074907490749
-0.000105718826069925,8.02854379399457e-05,0.075007500750075
-0.000105694179855576,8.02606388294823e-05,0.0751075107510751
-0.000105669747481983,8.02357146221644e-05,0.0752075207520752
-0.000105645526810668,8.02106685256362e-05,0.0753075307530753
-0.000105621374568448,8.01854385260899e-05,0.0754075407540754
-0.000105597290755324,8.01600278310955e-05,0.0755075507550755
-0.000105573275371148,8.01344375098182e-05,0.0756075607560756
-0.000105549326277587,8.01086707700503e-05,0.0757075707570757
-0.000105525444543883,8.00827265424041e-05,0.0758075807580758
-0.000105501628031557,8.00566101729281e-05,0.0759075907590759
-0.000105477733467425,8.00303045544597e-05,0.076007600760076
-0.00010545376085134,8.0003813963734e-05,0.0761076107610761
-0.00010542971125269,7.99771394699904e-05,0.0762076207620762
-0.000105405569702567,7.99507044778584e-05,0.0763076307630763
-0.000105381335131585,7.99245068489335e-05,0.0764076407640764
-0.000105357011816701,7.98985444448853e-05,0.0765076507650765
-0.000105332597619585,7.98728129887562e-05,0.0766076607660766
-0.000105308094678566,7.98473124806203e-05,0.0767076707670767
-0.000105283504062736,7.98220407821473e-05,0.0768076807680768
-0.000105258825772244,7.97969936163797e-05,0.0769076907690769
-0.000105234061945568,7.97721699142263e-05,0.077007700770077
-0.00010520921151332,7.97475675372084e-05,0.0771077107710771
-0.00010518427768307,7.97231843469956e-05,0.0772077207720772
-0.000105159260455115,7.96990171358697e-05,0.0773077307730773
-0.000105134159829158,7.96750648347398e-05,0.0774077407740774
-0.000105108976874587,7.96513263742921e-05,0.0775077507750775
-0.000105083668823162,7.96277279796052e-05,0.0776077607760776
-0.000105058237813213,7.96042696505308e-05,0.0777077707770777
-0.000105032684914127,7.95809503179777e-05,0.0778077807780778
-0.000105007011195145,7.95577678434673e-05,0.0779077907790779
-0.000104981216655969,7.95347222270737e-05,0.078007800780078
-0.000104955304504465,7.95118102610787e-05,0.0781078107810781
-0.000104929274740487,7.94890308763913e-05,0.0782078207820782
-0.000104903128433421,7.94663840729373e-05,0.0783078307830783
-0.000104876967157448,7.94439917400014e-05,0.0784078407840784
-0.00010485069147657,7.94217277114897e-05,0.0785078507850785
-0.000104824301391083,7.93995909181629e-05,0.0786078607860786
-0.000104797799039021,7.93775781525253e-05,0.0787078707870787
-0.000104771185489919,7.9355690483742e-05,0.0788078807880788
-0.000104744460743631,7.93339268424997e-05,0.0789078907890789
-0.000104717836502432,7.93122049002582e-05,0.079007900790079
-0.000104691310627993,7.92905267953481e-05,0.0791079107910791
-0.000104664882051075,7.92688914586042e-05,0.0792079207920792
-0.000104638551840917,7.9247297820787e-05,0.0793079307930793
-0.000104612315720561,7.92257458819707e-05,0.0794079407940794
-0.000104586175828783,7.9204235642007e-05,0.0795079507950795
-0.000104560130026658,7.9182766031879e-05,0.0796079607960796
-0.000104534177245394,7.91613370514384e-05,0.0797079707970797
-0.000104508316415749,7.91399476315199e-05,0.0798079807980798
-0.000104482437409481,7.91188009208571e-05,0.0799079907990799
-0.000104456542365214,7.90978937118059e-05,0.08000800080008
-0.000104430629144472,7.90772249352013e-05,0.0801080108010801
-0.00010440480787535,7.90565882347397e-05,0.0802080208020802
-0.00010437907748846,7.90359836103472e-05,0.0803080308030803
-0.000104353436914563,7.90154110620236e-05,0.0804080408040804
-0.000104327776026008,7.89950726694114e-05,0.0805080508050805
-0.000104302096960829,7.89749662939578e-05,0.0806080608060806
-0.000104276397580843,7.89550887280186e-05,0.0807080708070807
-0.000104250678955141,7.89354399717424e-05,0.0808080808080808
-0.000104224942153112,7.89160146790804e-05,0.0809080908090809
-0.000104199186105219,7.88968128498843e-05,0.081008100810081
-0.000104173410811758,7.88778323458979e-05,0.0811081108110811
-0.00010414761734197,7.8859068890312e-05,0.0812081208120812
-0.000104121806764797,7.88405224830524e-05,0.0813081308130813
-0.000104095976941908,7.88221899164752e-05,0.0814081408140814
-0.000104070128942542,7.88040701214892e-05,0.0815081508150815
-0.000104044159054041,7.87858498213388e-05,0.0816081608160816
-0.000104018068345494,7.87675311544285e-05,0.0817081708170817
-0.000103991856816902,7.87491151899977e-05,0.0818081808180818
-0.000103965527675984,7.87306019280465e-05,0.0819081908190819
-0.000103939079853498,7.87119935069794e-05,0.082008200820082
-0.000103912515487628,7.8693288857557e-05,0.0821082108210821
-0.00010388583564791,7.86744922565886e-05,0.0822082208220822
-0.000103859042472526,7.86556015657437e-05,0.0823082308230823
-0.000103832135961476,7.86366189233527e-05,0.0824082408240824
-0.000103805186682481,7.86180607548307e-05,0.0825082508250825
-0.000103778194635247,7.85999217141292e-05,0.0826082608260826
-0.000103751030446109,7.85817420437403e-05,0.0827082708270827
-0.000103724136765634,7.85637452072041e-05,0.0828082808280828
-0.000103697512524436,7.8545929066042e-05,0.0829082908290829
-0.000103671153445704,7.85282904126839e-05,0.083008300830083
-0.000103645059529587,7.85108281779649e-05,0.0831083108310831
-0.000103619225429889,7.8493540223406e-05,0.0832083208320832
-0.000103593650077518,7.84764254799162e-05,0.0833083308330833
-0.000103568330264905,7.84594818089426e-05,0.0834083408340834
-0.00010354326385357,7.84427070721548e-05,0.0835083508350835
-0.000103518447635796,7.8426101269627e-05,0.0836083608360836
-0.000103493880542491,7.84096601244015e-05,0.0837083708370837
-0.000103469558296846,7.8393384705792e-05,0.0838083808380838
-0.000103445479829622,7.83772718060803e-05,0.0839083908390839
-0.000103421641933249,7.83613192870102e-05,0.084008400840084
-0.000103398042469397,7.83455271484332e-05,0.0841084108410841
-0.000103374678230199,7.83298921827796e-05,0.0842084208420842
-0.000103351548146713,7.83144133209584e-05,0.0843084308430843
-0.000103328650080459,7.82990905628212e-05,0.0844084408440844
-0.00010330597975448,7.82839196315588e-05,0.0845084508450845
-0.000103283537168925,7.82689015964848e-05,0.0846084608460846
-0.000103261318046984,7.82540332499552e-05,0.0847084708470847
-0.000103239322388658,7.82393135226564e-05,0.0848084808480848
-0.000103217065844525,7.82243371865091e-05,0.0849084908490849
-0.000103194552691544,7.82091074490832e-05,0.085008500850085
-0.000103171783998805,7.8193625379618e-05,0.0851085108510851
-0.000103149244115729,7.81782994138368e-05,0.0852085208520852
-0.000103126928765507,7.8163126344244e-05,0.0853085308530853
-0.000103104836878751,7.8148105101526e-05,0.0854085408540854
-0.000103082589957476,7.81331383882365e-05,0.0855085508550855
-0.000103060191209252,7.81182272735407e-05,0.0856085608560856
-0.000103037640634228,7.81033706881993e-05,0.0857085708570857
-0.000103014939301345,7.80885664938076e-05,0.0858085808580858
-0.000102992090418472,7.80738168289186e-05,0.0859085908590859
-0.000102969093985309,7.80591184856657e-05,0.086008600860086
-0.000102945952140635,7.80444736026762e-05,0.0861086108610861
-0.000102922632808008,7.80299046331611e-05,0.0862086208620862
-0.000102899380835236,7.80153078643121e-05,0.0863086308630863
-0.000102876194083991,7.8000685434608e-05,0.0864086408640864
-0.000102853072554123,7.79860352055699e-05,0.0865086508650865
-0.000102830015176393,7.79713593156766e-05,0.0866086608660866
-0.000102807021950949,7.79566577649281e-05,0.0867086708670867
-0.000102784091808552,7.79419294840109e-05,0.0868086808680868
-0.000102761224749202,7.79271766114779e-05,0.0869086908690869
-0.000102738341651706,7.791235424061e-05,0.087008700870087
-0.000102715445723782,7.78974623715557e-05,0.0871087108710871
-0.000102692533757862,7.78825031427193e-05,0.0872087208720872
-0.000102669608961513,7.78674754847875e-05,0.0873087308730873
-0.000102646669196259,7.78523826054042e-05,0.0874087408740874
-0.000102623716600428,7.7837222366239e-05,0.0875087508750875
-0.000102600749035987,7.78219969056223e-05,0.0876087608760876
-0.000102577768640971,7.78067072928676e-05,0.0877087708770877
-0.000102555017055618,7.7791570576153e-05,0.0878087808780878
-0.000102532494279779,7.77765846171479e-05,0.0879087908790879
-0.000102510196036645,7.77617494159266e-05,0.088008800880088
-0.000102488120188035,7.7747061764771e-05,0.0881088108810881
-0.00010246626566456,7.77325216637551e-05,0.0882088208820882
-0.000102444458185986,7.77176960853174e-05,0.0883088308830883
-0.000102422696683223,7.77025893063413e-05,0.0884088408840884
-0.00010240098222536,7.76872045343224e-05,0.0885088508850885
-0.000102379311604829,7.76715417694091e-05,0.0886088608860886
-0.000102357686960108,7.76556063575757e-05,0.0887088708870887
-0.000102335899796489,7.76395511949365e-05,0.0888088808880888
-0.000102313950113824,7.76233762814173e-05,0.0889088908890889
-0.000102291840050741,7.7607083755571e-05,0.089008900890089
-0.000102269576022229,7.75908596586718e-05,0.0891089108910891
-0.000102247535457183,7.75747980808188e-05,0.0892089208920892
-0.000102225714078942,7.7558896883459e-05,0.0893089308930893
-0.000102204111887507,7.7543153928262e-05,0.0894089408940894
-0.000102182724606067,7.75275692152278e-05,0.0895089508950895
-0.000102161552234475,7.75121395367123e-05,0.0896089608960896
-0.000102140347786888,7.74966489136287e-05,0.0897089708970897
-0.000102119113401488,7.74810952074241e-05,0.0898089808980898
-0.000102097846940094,7.7465479487486e-05,0.0899089908990899
-0.000102076550540887,7.74498049613845e-05,0.09000900090009
-0.000102055224204015,7.74340684214013e-05,0.0901090109010901
-0.000102033867929331,7.74182741444197e-05,0.0902090209020902
-0.000102012725495551,7.74026370403616e-05,0.0903090309030903
-0.00010199179476405,7.73871560400616e-05,0.0904090409040904
-0.000101971072527256,7.73718300743546e-05,0.0905090509050905
-0.00010195055771593,7.73566570047618e-05,0.0906090609060906
-0.000101930248191743,7.73416357620438e-05,0.0907090709070907
-0.000101910141816364,7.73267652770353e-05,0.0908090809080908
-0.000101890236451165,7.73120434114061e-05,0.0909090909090909
-0.000101870529957816,7.72974680266031e-05,0.091009100910091
-0.000101851020198135,7.72830391227747e-05,0.0911091109110911
-0.000101831265590646,7.72685353746369e-05,0.0912091209120912
-0.000101811266135497,7.72539578515035e-05,0.0913091309130913
-0.000101791025040405,7.72393065533002e-05,0.0914091409140914
-0.000101770545512793,7.72245825491922e-05,0.0915091509150915
-0.000101749829691287,7.72097879777324e-05,0.0916091609160916
-0.00010172887864483,7.7194920700368e-05,0.0917091709170917
-0.000101707805709237,7.71801774506186e-05,0.0918091809180918
-0.000101686613022838,7.71655550208403e-05,0.0919091909190919
-0.000101665299516394,7.71510534111813e-05,0.092009200920092
-0.000101643868397623,7.71366704830889e-05,0.0921092109210921
-0.000101622319666377,7.71224062365628e-05,0.0922092209220922
-0.000101600654391894,7.7108258533347e-05,0.0923092309230923
-0.000101578826598514,7.70939739719402e-05,0.0924092409240924
-0.000101556942137227,7.70798604831979e-05,0.0925092509250925
-0.000101534938994372,7.70659779424489e-05,0.0926092609260926
-0.000101512818239191,7.70523231420492e-05,0.0927092709270927
-0.000101490580940774,7.70388928744291e-05,0.0928092809280928
-0.0001014682292376,7.70256860704232e-05,0.0929092909290929
-0.00010144576206028,7.70127005915527e-05,0.093009300930093
-0.000101423182616683,7.69999342994874e-05,0.0931093109310931
-0.000101400490906658,7.6987383986509e-05,0.0932093209320932
-0.000101377624916547,7.69745931026796e-05,0.0933093309330933
-0.000101354987735951,7.69619305233485e-05,0.0934093409340934
-0.0001013325761573,7.69493941100371e-05,0.0935093509350935
-0.000101310389111353,7.69369827935801e-05,0.0936093609360936
-0.00010128842445993,7.69246955047381e-05,0.0937093709370937
-0.000101266678995164,7.69125311742718e-05,0.0938093809380938
-0.000101245150578873,7.69004887330901e-05,0.0939093909390939
-0.00010122383814152,7.68885671118795e-05,0.094009400940094
-0.000101202542811552,7.68767673799534e-05,0.0941094109410941
-0.000101181460253101,7.68650852603544e-05,0.0942094209420942
-0.000101160589397077,7.68535196839915e-05,0.0943094309430943
-0.000101139925966521,7.68420695816252e-05,0.0944094409440944
-0.000101119469961433,7.68307349532555e-05,0.0945094509450945
-0.000101099218174244,7.68195125913127e-05,0.0946094609460946
-0.000101079169535715,7.68084035649619e-05,0.0947094709470947
-0.000101059320838423,7.67974046665592e-05,0.0948094809480948
-0.000101039671012833,7.67865169653439e-05,0.0949094909490949
-0.000101020216851672,7.67757372536721e-05,0.095009500950095
-0.000101000958354791,7.67650655316179e-05,0.0951095109510951
-0.000100981891245233,7.67545007298678e-05,0.0952095209520952
-0.000100963015523295,7.67440407101655e-05,0.0953095309530953
-0.000100944327981109,7.67336854723627e-05,0.0954095409540954
-0.000100925828618825,7.67234350165336e-05,0.0955095509550955
-0.00010090713893816,7.67131920451576e-05,0.0956095609560956
-0.000100888261077743,7.67029565582348e-05,0.0957095709570957
-0.000100869199314382,7.66927296248563e-05,0.0958095809580958
-0.000100849952578541,7.66825112451703e-05,0.0959095909590959
-0.000100830524078235,7.66723003498633e-05,0.096009600960096
-0.000100811046394549,7.66619761190384e-05,0.0961096109610961
-0.000100791521665962,7.66515385525473e-05,0.0962096209620962
-0.000100771949892325,7.66409897889429e-05,0.0963096309630963
-0.000100752573782969,7.66305468764775e-05,0.0964096409640964
-0.000100733391199563,7.66202087459114e-05,0.0965096509650965
-0.000100714400003479,7.66099732589887e-05,0.0966096609660966
-0.000100695599125776,7.65998404155607e-05,0.0967096709670967
-0.000100676986427825,7.65898091464625e-05,0.0968096809680968
-0.000100658559771297,7.65798773133635e-05,0.0969096909690969
-0.000100639909651304,7.65699764871683e-05,0.097009700970097
-0.000100620930216557,7.65599120728359e-05,0.0971097109710971
-0.00010060169844977,7.6549730046028e-05,0.0972097209720972
-0.000100582218627606,7.65394314760583e-05,0.0973097309730973
-0.00010056249288869,7.65290185012572e-05,0.0974097409740974
-0.000100542523371205,7.65184911216988e-05,0.0975097509750975
-0.000100522312213777,7.65078514757136e-05,0.0976097609760976
-0.000100501861554738,7.64970995633757e-05,0.0977097709770977
-0.000100481175670897,7.64862364538504e-05,0.0978097809780978
-0.000100460254562253,7.64752642855423e-05,0.0979097909790979
-0.000100439101436376,7.64641830584513e-05,0.098009800980098
-0.000100417718431597,7.6452994910982e-05,0.0981098109810981
-0.000100396144039496,7.64417073275877e-05,0.0982098209820982
-0.000100374380398402,7.64303224466729e-05,0.0983098309830983
-0.000100352428577258,7.64188391989982e-05,0.0984098409840984
-0.000100330289645601,7.64072597229683e-05,0.0985098509850985
-0.000100307967880091,7.63955861570619e-05,0.0986098609860986
-0.000100285462211489,7.63838174319654e-05,0.0987098709870987
-0.000100262741633039,7.63719482017787e-05,0.0988098809880988
-0.000100239805075354,7.63599784664275e-05,0.0989098909890989
-0.000100216656815391,7.63479114335558e-05,0.099009900990099
-0.000100193298991481,7.63357460339243e-05,0.0991099109910991
-0.000100169864185006,7.63239356099011e-05,0.0992099209920992
-0.000100146353464907,7.63124769539164e-05,0.0993099309930993
-0.000100122767900574,7.63013679275656e-05,0.0994099409940994
-0.000100099108561245,7.62906031847259e-05,0.0995099509950995
-0.00010007537544692,7.62801795179018e-05,0.0996099609960996
-0.000100051399623265,7.62694596817071e-05,0.0997099709970997
-0.000100027492228706,7.6258416945973e-05,0.0998099809980998
-0.00010000362867133,7.62474875457568e-05,0.0999099909990999
-9.99798068131027e-05,7.62366704120416e-05,0.1000100010001
-9.99560277229677e-05,7.62259644754397e-05,0.1001100110011
-9.99322903316852e-05,7.62153686667858e-05,0.1002100210021
-9.99085946394037e-05,7.62048808477496e-05,0.1003100310031
-9.9885135241164e-05,7.61944988799264e-05,0.1004100410041
-9.98619099986358e-05,7.61842195555981e-05,0.100510051005101
-9.98389178422829e-05,7.61740439440783e-05,0.100610061006101
-9.98161555648323e-05,7.61639699068139e-05,0.100710071007101
-9.97936210278052e-05,7.61539963747881e-05,0.100810081008101
-9.97707924597379e-05,7.61438603237904e-05,0.100910091009101
-9.9747675206679e-05,7.61335638921512e-05,0.101010101010101
-9.97243473204334e-05,7.61231519865894e-05,0.101110111011101
-9.97008098703888e-05,7.61126256762704e-05,0.101210121012101
-9.96773376417216e-05,7.61017753971727e-05,0.101310131013101
-9.96537200012449e-05,7.60907561838892e-05,0.101410141014101
-9.96299590875861e-05,7.60795691056593e-05,0.101510151015102
-9.96060559698361e-05,7.60682152315741e-05,0.101610161016102
-9.95820127863252e-05,7.60566967001865e-05,0.101710171017102
-9.95578306064413e-05,7.60450156498269e-05,0.101810181018102
-9.95335104991271e-05,7.60331731497347e-05,0.101910191019102
-9.95090546030096e-05,7.60211702690752e-05,0.102010201020102
-9.94844629180889e-05,7.60090091462528e-05,0.102110211021102
-9.94597375826954e-05,7.59966919196723e-05,0.102210221022102
-9.94348796659201e-05,7.59842185894078e-05,0.102310231023102
-9.94098913063901e-05,7.59715912937897e-05,0.102410241024102
-9.93847725041055e-05,7.5958813240462e-05,0.102510251025103
-9.93595253972483e-05,7.59458833601853e-05,0.102610261026103
-9.93341499859669e-05,7.59328048606037e-05,0.102710271027103
-9.9308649477831e-05,7.59195788108822e-05,0.102810281028103
-9.92830238729891e-05,7.59062062802603e-05,0.102910291029103
-9.92574057523779e-05,7.58924937428623e-05,0.103010301030103
-9.92320442407634e-05,7.58789180635811e-05,0.103110311031103
-9.92069361304276e-05,7.58654792423425e-05,0.103210321032103
-9.91820792830401e-05,7.58521740715768e-05,0.103310331033103
-9.91574715599736e-05,7.58390014821186e-05,0.103410341034103
-9.91331097538068e-05,7.58259614738197e-05,0.103510351035104
-9.91089906568215e-05,7.58130519084238e-05,0.103610361036104
-9.90851131999266e-05,7.58002706474521e-05,0.103710371037104
-9.90614752446434e-05,7.57876176909788e-05,0.103810381038104
-9.90380725141627e-05,7.5775090900451e-05,0.103910391039104
-9.90149039393934e-05,7.5762690276017e-05,0.104010401040104
-9.89919684509478e-05,7.57504126100328e-05,0.104110411041104
-9.89692607029258e-05,7.57382589715895e-05,0.104210421042104
-9.89467806951788e-05,7.57262261532656e-05,0.104310431043104
-9.89245252202855e-05,7.57143130856733e-05,0.104410441044104
-9.89024932090065e-05,7.57025197689611e-05,0.104510451045105
-9.88806803843842e-05,7.56908440645759e-05,0.104610461046105
-9.88588386913369e-05,7.56788133846565e-05,0.104710471047105
-9.88369670606253e-05,7.56664287982199e-05,0.104810481048105
-9.88150676305797e-05,7.56536967206282e-05,0.104910491049105
-9.87931393319607e-05,7.56406192902859e-05,0.105010501050105
-9.87711821649168e-05,7.56271986455235e-05,0.105110511051105
-9.8749444184678e-05,7.56139137896385e-05,0.105210521052105
-9.87279243218565e-05,7.56007604457475e-05,0.105310531053105
-9.87066193690309e-05,7.55877396831642e-05,0.105410541054105
-9.86855271878708e-05,7.55748482942444e-05,0.105510551055106
-9.866464670884e-05,7.55620862789883e-05,0.105610561056106
-9.86439747246655e-05,7.5549451498917e-05,0.105710571057106
-9.86231038684925e-05,7.55367322517529e-05,0.105810581058106
-9.86020362789482e-05,7.55239296067352e-05,0.105910591059106
-9.85807740942146e-05,7.55110435637899e-05,0.106010601060106
-9.85593194529188e-05,7.54980762613956e-05,0.106110611061106
-9.85378305971494e-05,7.54847646754161e-05,0.106210621062106
-9.85161524922393e-05,7.54713761067226e-05,0.106310631063106
-9.84946903664161e-05,7.54581211885762e-05,0.106410641064106
-9.84734431507372e-05,7.5444998851589e-05,0.106510651065107
-9.84524076371877e-05,7.54320069575048e-05,0.106610661066107
-9.84315838260642e-05,7.54191465754888e-05,0.106710671067107
-9.84105622121816e-05,7.54062027955451e-05,0.106810681068107
-9.83896571415351e-05,7.53930793894669e-05,0.106910691069107
-9.83688675448852e-05,7.5379780633915e-05,0.107010701070107
-9.83477849865828e-05,7.53661236951107e-05,0.107110711071107
-9.83264126739011e-05,7.53521149883421e-05,0.107210721072107
-9.83047538147066e-05,7.53377555827001e-05,0.107310731073107
-9.82828105471813e-05,7.53230508243077e-05,0.107410741074107
-9.82605871484311e-05,7.53080028514951e-05,0.107510751075108
-9.82380836183078e-05,7.52926148719064e-05,0.107610761076108
-9.82158067593685e-05,7.52773819269107e-05,0.107710771077108
-9.81937522948041e-05,7.52623008087898e-05,0.107810781078108
-9.81719170168965e-05,7.52473704484526e-05,0.107910791079108
-9.81503019950333e-05,7.52325897765857e-05,0.108010801080108
-9.81289018830176e-05,7.52179566547843e-05,0.108110811081108
-9.81077166811462e-05,7.52034700139576e-05,0.108210821082108
-9.80867421121648e-05,7.51891277156266e-05,0.108310831083108
-9.80659781765184e-05,7.51749297597173e-05,0.108410841084108
-9.80452901541982e-05,7.5160381105083e-05,0.108510851085109
-9.80247785505911e-05,7.51456100560739e-05,0.108610861086109
-9.80044401578306e-05,7.51306187510202e-05,0.108710871087109
-9.7984273906974e-05,7.51154093284751e-05,0.108810881088109
-9.7964278728782e-05,7.50999828576036e-05,0.108910891089109
-9.7944451415388e-05,7.50843436151408e-05,0.109010901090109
-9.79247919670887e-05,7.50684916012351e-05,0.109110911091109
-9.7905297176166e-05,7.50524289541428e-05,0.109210921092109
-9.78859670426199e-05,7.50361588815077e-05,0.109310931093109
-9.78664979125524e-05,7.50200267361546e-05,0.109410941094109
-9.78468929935333e-05,7.50040282412743e-05,0.10951095109511
-9.78271533549503e-05,7.49881644661062e-05,0.10961096109611
-9.78072800658946e-05,7.49724332720974e-05,0.10971097109711
-9.77872741956054e-05,7.4956833590231e-05,0.10981098109811
-9.77671368131738e-05,7.4941363281954e-05,0.10991099109911
-9.77467599291305e-05,7.49258298907043e-05,0.11001100110011
-9.7726144612715e-05,7.49102323472424e-05,0.11011101110111
-9.77054886665379e-05,7.4894318319455e-05,0.11021102110211
-9.76847910215082e-05,7.48780899457467e-05,0.11031103110311
-9.76641051376668e-05,7.48620262294891e-05,0.11041104110411
-9.76434310150135e-05,7.48461261013687e-05,0.110511051105111
-9.7622766515218e-05,7.48303863537415e-05,0.110611061106111
-9.76021137766107e-05,7.48148069867558e-05,0.110711071107111
-9.75814717301006e-05,7.47993847926193e-05,0.110811081108111
-9.75608403756877e-05,7.47841197714805e-05,0.110911091109111
-9.75402186439842e-05,7.47690097849346e-05,0.111011101110111
-9.75196086736172e-05,7.47540537636681e-05,0.111111111111111
-9.74990083259596e-05,7.47392485001112e-05,0.111211121112111
-9.74784186705476e-05,7.4724595063429e-05,0.111311131113111
-9.7457838637845e-05,7.47100891769609e-05,0.111411141114111
-9.74372692970912e-05,7.46957319097236e-05,0.111511151115112
-9.74167095793436e-05,7.46815200542215e-05,0.111611161116112
-9.73959467127883e-05,7.46673809045499e-05,0.111711171117112
-9.73749849743828e-05,7.46533123223783e-05,0.111811181118112
-9.73538232948878e-05,7.46393153767979e-05,0.111911191119112
-9.73324659509641e-05,7.46253879294782e-05,0.112011201120112
-9.73111257145739e-05,7.46116026862497e-05,0.112111211121112
-9.72898036543631e-05,7.45979575087078e-05,0.112211221122112
-9.72684987016859e-05,7.45844523968525e-05,0.112311231123112
-9.72472108560971e-05,7.45710830738746e-05,0.112411241124112
-9.72259401177451e-05,7.45578516781787e-05,0.112511251125113
-9.7204565666733e-05,7.45443070058013e-05,0.112611261126113
-9.71830896413912e-05,7.45304533334773e-05,0.112711271127113
-9.71615131108107e-05,7.45162949381643e-05,0.112811281128113
-9.713983607514e-05,7.45018328890275e-05,0.112911291129113
-9.71180606727095e-05,7.44870703936367e-05,0.113011301130113
-9.70961869035191e-05,7.44720117288012e-05,0.113111311131113
-9.70742158368082e-05,7.44566590329254e-05,0.113211321132113
-9.70521485418162e-05,7.44410155137277e-05,0.113311331133113
-9.70299871567252e-05,7.44250833094641e-05,0.113411341134113
-9.70077306127409e-05,7.44088656278529e-05,0.113511351135114
-9.69853810478969e-05,7.43923646072245e-05,0.113611361136114
-9.69628529260094e-05,7.43756625762672e-05,0.113711371137114
-9.69404573855037e-05,7.43588183412929e-05,0.113811381138114
-9.69181912185132e-05,7.4341834040632e-05,0.113911391139114
-9.68960533560953e-05,7.43247096742845e-05,0.114011401140114
-9.68740437979533e-05,7.43074473806549e-05,0.114111411141114
-9.68518471292977e-05,7.4290145526429e-05,0.114211421142114
-9.6829431273837e-05,7.42727976965414e-05,0.114311431143114
-9.68067962317197e-05,7.42554049600088e-05,0.114411441144114
-9.6783946279458e-05,7.42379673169797e-05,0.114511451145115
-9.67608814174972e-05,7.42204847673799e-05,0.114611461146115
-9.67376059222013e-05,7.42029583804487e-05,0.114711471147115
-9.67141197938671e-05,7.4185388156112e-05,0.114811481148115
-9.66904262400643e-05,7.41677740944439e-05,0.114911491149115
-9.66665273989751e-05,7.41501172646839e-05,0.115011501150115
-9.66424874231824e-05,7.413235886052e-05,0.115111511151115
-9.66183084508684e-05,7.41144988820265e-05,0.115211521152115
-9.65939904820329e-05,7.40965383983685e-05,0.115311531153115
-9.65695356551548e-05,7.40784784787113e-05,0.115411541154115
-9.65449450393251e-05,7.40603201924426e-05,0.115511551155116
-9.65204698976404e-05,7.40418496985833e-05,0.115611561156116
-9.64961070222342e-05,7.4023071274091e-05,0.115711571157116
-9.64717911918775e-05,7.40044820986653e-05,0.115811581158116
-9.64475213371826e-05,7.39860811031409e-05,0.115911591159116
-9.64232995966282e-05,7.39678661489649e-05,0.116011601160116
-9.63991227627929e-05,7.3949835097881e-05,0.116111611161116
-9.637499083538e-05,7.39319868806499e-05,0.116211621162116
-9.63509038145378e-05,7.39143182895533e-05,0.116311631163116
-9.63268617002664e-05,7.38968293247396e-05,0.116411641164116
-9.63028644925657e-05,7.38795178477302e-05,0.116511651165117
-9.62789100531053e-05,7.3862380650955e-05,0.116611661166117
-9.62549983815885e-05,7.38454166651007e-05,0.116711671167117
-9.6231129478312e-05,7.38286248210761e-05,0.116811681168117
-9.62075000766472e-05,7.38120019113115e-05,0.116911691169117
-9.61841069690242e-05,7.37955436588492e-05,0.117011701170117
-9.61604273148885e-05,7.37789881087923e-05,0.117111711171117
-9.61364664601401e-05,7.37623352612892e-05,0.117211721172117
-9.61122254740185e-05,7.37455851161913e-05,0.117311731173117
-9.60877086331845e-05,7.3728740881217e-05,0.117411741174117
-9.60629159379349e-05,7.37118014871268e-05,0.117511751175118
-9.60378538034092e-05,7.36947690722511e-05,0.117611761176118
-9.60125211602198e-05,7.36776436366642e-05,0.117711771177118
-9.59869233545634e-05,7.36604262496054e-05,0.117811781178118
-9.59610625249191e-05,7.36431190494051e-05,0.117911791179118
-9.59349397402293e-05,7.36257209668982e-05,0.118011801180118
-9.59085592774516e-05,7.36082352096543e-05,0.118111811181118
-9.58819617663477e-05,7.3590520642896e-05,0.118211821182118
-9.58551504146356e-05,7.3572581543284e-05,0.118311831183118
-9.58280877998269e-05,7.35545579766533e-05,0.118411841184118
-9.58007749914578e-05,7.35364520812601e-05,0.118511851185119
-9.57732162663373e-05,7.35182638572528e-05,0.118611861186119
-9.57454533231698e-05,7.34998553772011e-05,0.118711871187119
-9.57174861621035e-05,7.34812277104926e-05,0.118811881188119
-9.56896676204164e-05,7.34622931822421e-05,0.118911891189119
-9.56619944903903e-05,7.34430539310027e-05,0.119011901190119
-9.56342817998421e-05,7.34235623476498e-05,0.119111911191119
-9.56065295487717e-05,7.34038205706623e-05,0.119211921192119
-9.55787388064186e-05,7.33838307383705e-05,0.119311931193119
-9.5550908503395e-05,7.33635960584184e-05,0.119411941194119
-9.55229167507129e-05,7.33430117489066e-05,0.11951195119512
-9.54948886450785e-05,7.33221879377831e-05,0.11961196119612
-9.54667600343539e-05,7.33012935592338e-05,0.11971197119712
-9.543853198763e-05,7.32803286131843e-05,0.11981198119812
-9.54102055741462e-05,7.32592952381135e-05,0.11991199119912
-9.53818449460405e-05,7.32380255690009e-05,0.12001200120012
-9.53534522420884e-05,7.32165238827297e-05,0.12011201120112
-9.53250263926053e-05,7.31947912484653e-05,0.12021202120212
-9.52965673978881e-05,7.31728308737774e-05,0.12031203120312
-9.52680773962672e-05,7.31506438279054e-05,0.12041204120412
-9.52393511006043e-05,7.31284161523461e-05,0.120512051205121
-9.52103927877088e-05,7.31061467777858e-05,0.120612061206121
-9.51812035269684e-05,7.3083836773464e-05,0.120712071207121
-9.51517865256561e-05,7.30614872086942e-05,0.120812081208121
-9.51222540504956e-05,7.30392894707992e-05,0.120912091209121
-9.50926071704294e-05,7.30172435598532e-05,0.121012101210121
-9.50628469548454e-05,7.29953462681381e-05,0.121112111211121
-9.50329744728346e-05,7.29735975958021e-05,0.121212121212121
-9.50034002986731e-05,7.29520659718666e-05,0.121312131213121
-9.49741222938822e-05,7.2930750327018e-05,0.121412141214121
-9.49451361816527e-05,7.29096474536865e-05,0.121512151215122
-9.49164408928937e-05,7.28887552134675e-05,0.121612161216122
-9.48880321507958e-05,7.28680725372701e-05,0.121712171217122
-9.48599078168803e-05,7.28475962173017e-05,0.121812181218122
-9.48320646834291e-05,7.28273251844715e-05,0.121912191219122
-9.48044995430207e-05,7.28072562311354e-05,0.122012201220122
-9.47772102571763e-05,7.2787388288054e-05,0.122112211221122
-9.47501936181777e-05,7.2767719216897e-05,0.122212221222122
-9.47234474878429e-05,7.27482468792597e-05,0.122312231223122
-9.46969686583054e-05,7.27289680674239e-05,0.122412241224122
-9.46707549913831e-05,7.27098838507033e-05,0.122512251225123
-9.46448032792095e-05,7.26909888830491e-05,0.122612261226123
-9.46191113837509e-05,7.26722842336268e-05,0.122712271227123
-9.45932366542912e-05,7.26532160549035e-05,0.122812281228123
-9.45674902294041e-05,7.26338452915959e-05,0.122912291229123
-9.4541868901223e-05,7.2614177289604e-05,0.123012301230123
-9.45163726698963e-05,7.25942120490764e-05,0.123112311231123
-9.44910004663331e-05,7.25739538466737e-05,0.123212321232123
-9.44656336086701e-05,7.25534251357557e-05,0.123312331233123
-9.44402720970556e-05,7.2532629123892e-05,0.123412341234123
-9.44149170005808e-05,7.25115679495614e-05,0.123512351235124
-9.43895672503029e-05,7.24902437510203e-05,0.123612361236124
-9.43642239150162e-05,7.24686597360609e-05,0.123712371237124
-9.43388848566872e-05,7.24468180430136e-05,0.123812381238124
-9.43133201964134e-05,7.2424791377709e-05,0.123912391239124
-9.42875299340465e-05,7.24025840170304e-05,0.124012401240124
-9.42615589763057e-05,7.23800484107639e-05,0.124112411241124
-9.42353688319082e-05,7.23573353166932e-05,0.124212421242124
-9.42089370474202e-05,7.23343581292467e-05,0.124312431243124
-9.41822518615052e-05,7.23113488658054e-05,0.124412441244124
-9.41553132744599e-05,7.22883064569816e-05,0.124512451245125
-9.41281255629452e-05,7.22652319720146e-05,0.124612461246125
-9.41006908654398e-05,7.22421254109787e-05,0.124712471247125
-9.40730102508863e-05,7.22189867738738e-05,0.124812481248125
-9.40450879965392e-05,7.2195817129791e-05,0.124912491249125
-9.40170010846671e-05,7.21726603162099e-05,0.125012501250125
-9.39887527229882e-05,7.2149515263817e-05,0.125112511251125
-9.39603450501297e-05,7.21263841111653e-05,0.125212521252125
-9.39317769965555e-05,7.21032647196276e-05,0.125312531253125
-9.39030528393714e-05,7.20801581585917e-05,0.125412541254125
-9.38741715091898e-05,7.20570644280575e-05,0.125512551255126
-9.38451372828198e-05,7.20339813894721e-05,0.125612561256126
-9.38159501604098e-05,7.20109111813886e-05,0.125712571257126
-9.37867213389989e-05,7.19880451912037e-05,0.125812581258126
-9.37574048429252e-05,7.19651278792343e-05,0.125912591259126
-9.37280006721889e-05,7.1942161383885e-05,0.126012601260126
-9.3698509895881e-05,7.19191467743209e-05,0.126112611261126
-9.36689816973812e-05,7.18963342443252e-05,0.126212621262126
-9.36394150077471e-05,7.18737227245842e-05,0.126312631263126
-9.36098108957729e-05,7.18513111459327e-05,0.126412641264126
-9.35801704309947e-05,7.18290963008009e-05,0.126512651265127
-9.3550620848449e-05,7.18071156113064e-05,0.126612661266127
-9.35211632175236e-05,7.17853680081356e-05,0.126712671267127
-9.34917953995912e-05,7.17638513530323e-05,0.126812681268127
-9.34625173949488e-05,7.17425613690389e-05,0.126912691269127
-9.34333270648206e-05,7.17214980563038e-05,0.127012701270127
-9.34042244095034e-05,7.17006571378693e-05,0.127112711271127
-9.33752083596096e-05,7.16800386138098e-05,0.127212721272127
-9.33462778460481e-05,7.16596392765553e-05,0.127312731273127
-9.33174317995794e-05,7.16394559183878e-05,0.127412741274127
-9.32886702202036e-05,7.16194874702162e-05,0.127512751275128
-9.32599920388297e-05,7.15997317935617e-05,0.127612761276128
-9.32311941065016e-05,7.15799632864795e-05,0.127712771277128
-9.32022764233676e-05,7.15601808797305e-05,0.127812781278128
-9.31732411279066e-05,7.15403856425538e-05,0.127912791279128
-9.31440892892095e-05,7.15205775748753e-05,0.128012801280128
-9.31148219763675e-05,7.15007566768435e-05,0.128112811281128
-9.30854391896771e-05,7.14809240174751e-05,0.128212821282128
-9.30562574133157e-05,7.1460979091754e-05,0.128312831283128
-9.30272723703256e-05,7.14409251073243e-05,0.128412841284128
-9.29981344312956e-05,7.14208540155836e-05,0.128512851285129
-9.29688446653165e-05,7.14007636781273e-05,0.128612861286129
-9.29394041416279e-05,7.13806573026737e-05,0.128712871287129
-9.290981499856e-05,7.13605327507439e-05,0.128812881288129
-9.28800783053524e-05,7.13403910915773e-05,0.128912891289129
-9.28501951313927e-05,7.13202333943391e-05,0.129012901290129
-9.28201676148631e-05,7.13000575206247e-05,0.129112911291129
-9.27899968250028e-05,7.12798656088388e-05,0.129212921292129
-9.27596849002907e-05,7.12596576590555e-05,0.129312931293129
-9.27295814702866e-05,7.12393427888197e-05,0.129412941294129
-9.26996843965116e-05,7.12189209982799e-05,0.12951295129513
-9.26696846793159e-05,7.11983377579333e-05,0.12961296129613
-9.26395812493117e-05,7.11775930679284e-05,0.12971297129713
-9.26093773140689e-05,7.1156689066447e-05,0.12981298129813
-9.25790718046449e-05,7.11356289612817e-05,0.12991299129913
-9.25486679284609e-05,7.11144116831929e-05,0.13001300130013
-9.25181646162777e-05,7.10930404397506e-05,0.13011301130113
-9.24875640064257e-05,7.10715163001941e-05,0.13021302130213
-9.24568671684409e-05,7.10498403336886e-05,0.13031303130313
-9.24260741020267e-05,7.10280157478782e-05,0.13041304130413
-9.23954211013733e-05,7.10062328610686e-05,0.130513051305131
-9.2364907097093e-05,7.09844938115162e-05,0.130613061306131
-9.23344208921465e-05,7.09630006788635e-05,0.130713071307131
-9.23039646250129e-05,7.09417491863012e-05,0.130813081308131
-9.22735361570648e-05,7.09207382644416e-05,0.130913091309131
-9.22433803359625e-05,7.08995691005676e-05,0.131013101310131
-9.22134939544331e-05,7.08782416944566e-05,0.131113111311131
-9.21839069496956e-05,7.08571270598627e-05,0.131213121312131
-9.21546161146255e-05,7.0836224127695e-05,0.131313131313131
-9.21256171719685e-05,7.08155307594003e-05,0.131413141314131
-9.20966609975518e-05,7.07945700901601e-05,0.131513151315132
-9.20677454528966e-05,7.07733463968575e-05,0.131613161316132
-9.2038871607094e-05,7.07518618178232e-05,0.131713171317132
-9.20100373218135e-05,7.07301184914616e-05,0.131813181318132
-9.19811110850611e-05,7.07083142205319e-05,0.131913191319132
-9.19520939660763e-05,7.06864500741992e-05,0.132013201320132
-9.19229859647106e-05,7.06645260524637e-05,0.132113211321132
-9.18937881502034e-05,7.06425421553252e-05,0.132213221322132
-9.18645015917941e-05,7.06205015903536e-05,0.132313231323132
-9.18353358534301e-05,7.05982503922695e-05,0.132413241324132
-9.18062898658719e-05,7.05757928378821e-05,0.132513251325133
-9.17773636291196e-05,7.05531310655959e-05,0.132613261326133
-9.17485539356032e-05,7.05302661445763e-05,0.132713271327133
-9.1719860785323e-05,7.05072002133019e-05,0.132813281328133
-9.16912831088909e-05,7.04839364793426e-05,0.132913291329133
-9.16628198373645e-05,7.04604749426983e-05,0.133013301330133
-9.1634468832265e-05,7.04368188109389e-05,0.133113311331133
-9.16062300934439e-05,7.0412969153378e-05,0.133213321332133
-9.15781025519586e-05,7.03889291775112e-05,0.133313331333133
-9.1550084069182e-05,7.03646999525778e-05,0.133413341334133
-9.15221746451141e-05,7.03402836170566e-05,0.133513351335134
-9.14943721414244e-05,7.03156812400388e-05,0.133613361336134
-9.14666508972578e-05,7.02913269182509e-05,0.133713371337134
-9.14390098433748e-05,7.02672174441976e-05,0.133813381338134
-9.14114479105362e-05,7.02433496100863e-05,0.133913391339134
-9.13839650987419e-05,7.02197223469003e-05,0.134013401340134
-9.13565603389008e-05,7.01963324468471e-05,0.134113411341134
-9.13292314925343e-05,7.01731777716706e-05,0.134213421342134
-9.1302177431344e-05,7.01502551136527e-05,0.134313431343134
-9.12753928097265e-05,7.01275612652976e-05,0.134413441344134
-9.12488776272366e-05,7.01050951572917e-05,0.134513451345135
-9.12226265381226e-05,7.0082852512826e-05,0.134613461346135
-9.1196637404054e-05,7.00608333319004e-05,0.134713471347135
-9.11709091554947e-05,7.00390333378541e-05,0.134813481348135
-9.11454375159322e-05,7.00174525304645e-05,0.134913491349135
-9.11202203467393e-05,6.99960866330707e-05,0.135013501350135
-9.10950598454538e-05,6.99749356455987e-05,0.135113511351135
-9.10699538734484e-05,6.9953998498809e-05,0.135213521352135
-9.10449024308715e-05,6.9933271985206e-05,0.135313531353135
-9.10199044486322e-05,6.99127550355503e-05,0.135413541354135
-9.09949599264336e-05,6.98924444421238e-05,0.135513551355136
-9.09700688644241e-05,6.98723391359095e-05,0.135613561356136
-9.09454269268841e-05,6.985243483995e-05,0.135713571357136
-9.09210309062437e-05,6.98327294158406e-05,0.135813581358136
-9.08968786638758e-05,6.98132207252509e-05,0.135913591359136
-9.08729680617468e-05,6.97939066297022e-05,0.136013601360136
-9.0849296961081e-05,6.97747871292686e-05,0.136113611361136
-9.08258621546055e-05,6.97558579470668e-05,0.136213621362136
-9.08026625727841e-05,6.97371180139314e-05,0.136313631363136
-9.0779527143249e-05,6.97183919803889e-05,0.136413641364136
-9.07564558660002e-05,6.96996787773481e-05,0.136513651365137
-9.07334487408894e-05,6.96809805431396e-05,0.136613661366137
-9.07105046988254e-05,6.96622940701934e-05,0.136713671367137
-9.0687622670569e-05,6.96436214969142e-05,0.136813681368137
-9.066480265612e-05,6.96249606848231e-05,0.136913691369137
-9.06420435862392e-05,6.96063137723991e-05,0.137013701370137
-9.06191968416957e-05,6.95874102510524e-05,0.137113711371137
-9.0596263491729e-05,6.95682511900966e-05,0.137213721372137
-9.05732830967127e-05,6.9549312385037e-05,0.137313731373137
-9.05502567258862e-05,6.95305906283779e-05,0.137413741374137
-9.05271865178768e-05,6.95120848508056e-05,0.137513751375138
-9.05040714031483e-05,6.94937918448247e-05,0.137613761376138
-9.04809113819974e-05,6.94757094719563e-05,0.137713771377138
-9.04577075233669e-05,6.94578366630352e-05,0.137813781378138
-9.04344608966443e-05,6.94401712795826e-05,0.137913791379138
-9.04114473563938e-05,6.94226812455296e-05,0.138013801380138
-9.03884669613775e-05,6.94053686993549e-05,0.138113811381138
-9.03655197117438e-05,6.93882315025056e-05,0.138213821382138
-9.03426056073442e-05,6.93712675167254e-05,0.138313831383138
-9.03199213816985e-05,6.93544735342962e-05,0.138413841384138
-9.02974638273853e-05,6.93378463476482e-05,0.138513851385139
-9.02752297365379e-05,6.93213870259466e-05,0.138613861386139
-9.02532191093049e-05,6.93050912924563e-05,0.138713871387139
-9.02312320045966e-05,6.92889602163426e-05,0.138813881388139
-9.02090599275568e-05,6.92727820952536e-05,0.138913891389139
-9.01867018090944e-05,6.9256555860024e-05,0.139013901390139
-9.01641629952581e-05,6.92402825797449e-05,0.139113911391139
-9.01418487141271e-05,6.92241728876772e-05,0.139213921392139
-9.01193494608129e-05,6.92081530087509e-05,0.139313931393139
-9.00966663044066e-05,6.9192222942892e-05,0.139413941394139
-9.00742108884238e-05,6.91764521884352e-05,0.13951395139514
-9.00519789360553e-05,6.9160839676067e-05,0.13961396139614
-9.00299704471526e-05,6.9145383267457e-05,0.13971397139714
-9.00081811450551e-05,6.91300808242005e-05,0.13981398139814
-8.99866099605233e-05,6.91149323462977e-05,0.13991399139914
-8.99652547552267e-05,6.90999346261044e-05,0.14001400140014
-8.99441123212989e-05,6.90850865943814e-05,0.14011401140114
-8.99231815897972e-05,6.90703882512027e-05,0.14021402140214
-8.99024604222428e-05,6.90558353196851e-05,0.14031403140314
-8.98817510158766e-05,6.90414310075466e-05,0.14041404140414
-8.98612479658879e-05,6.9027171037904e-05,0.140514051405141
-8.98407545386085e-05,6.90130554106829e-05,0.140614061406141
-8.98202707343354e-05,6.89990841260319e-05,0.140714071407141
-8.97997954835323e-05,6.89852539762326e-05,0.140814081408141
-8.97793287864959e-05,6.89715649613594e-05,0.140914091409141
-8.97588706429296e-05,6.89580149429333e-05,0.141014101410141
-8.97384221223694e-05,6.89446028517893e-05,0.141114111411141
-8.97179810860398e-05,6.89313265495227e-05,0.141214121412141
-8.96975496727164e-05,6.89181871053729e-05,0.141314131413141
-8.9677126812863e-05,6.89051802423823e-05,0.141414141414141
-8.96565756487337e-05,6.88922770922002e-05,0.141514151415142
-8.96358993877501e-05,6.88794787239918e-05,0.141614161416142
-8.96150221162891e-05,6.88667370235422e-05,0.141714171417142
-8.9593944903887e-05,6.88540530601652e-05,0.141814181418142
-8.95726709579651e-05,6.88414268337123e-05,0.141914191419142
-8.95512013479113e-05,6.88288562059273e-05,0.142014201420142
-8.95295392809986e-05,6.88163411766619e-05,0.142114211421142
-8.95076847575238e-05,6.88038817459902e-05,0.142214221422142
-8.94856409849082e-05,6.8791476844747e-05,0.142314231423142
-8.94634795999656e-05,6.87792847150209e-05,0.142414241424142
-8.94412027410263e-05,6.87673032184073e-05,0.142514251425143
-8.94188104080904e-05,6.87555302165758e-05,0.142614261426143
-8.93963047394882e-05,6.87439635709735e-05,0.142714271427143
-8.93736868046076e-05,6.87326011433441e-05,0.142814281428143
-8.93509576723912e-05,6.87214407952087e-05,0.142914291429143
-8.93280542600888e-05,6.87100291841252e-05,0.143014301430143
-8.93049787060308e-05,6.86983673794812e-05,0.143114311431143
-8.92817331483993e-05,6.86864585886981e-05,0.143214321432143
-8.92583817397772e-05,6.86747582926971e-05,0.143314331433143
-8.92349266183468e-05,6.86632622145949e-05,0.143414341434143
-8.92113688533473e-05,6.86519714235565e-05,0.143514351435144
-8.91877073755393e-05,6.86408816428472e-05,0.143614361436144
-8.91642832610126e-05,6.86299019900858e-05,0.143714371437144
-8.91410933021974e-05,6.86190335345861e-05,0.143814381438144
-8.9117726924669e-05,6.86082025011297e-05,0.143914391439144
-8.90941862669063e-05,6.85974110282697e-05,0.144014401440144
-8.90704723981486e-05,6.85866580466925e-05,0.144114411441144
-8.90465158202094e-05,6.85756121033886e-05,0.144214421442144
-8.90223197406585e-05,6.85642774750189e-05,0.144314431443144
-8.8997885228587e-05,6.85526563000623e-05,0.144414441444144
-8.89732165609524e-05,6.85407528553278e-05,0.144514451445145
-8.89483148068458e-05,6.85285682100549e-05,0.144614461446145
-8.89231810356548e-05,6.85161055717392e-05,0.144714471447145
-8.88980568873216e-05,6.85035499127863e-05,0.144814481448145
-8.88729391541281e-05,6.84909033714527e-05,0.144914491449145
-8.88478289053135e-05,6.84781659478865e-05,0.145014501450145
-8.88227261410263e-05,6.84653387111789e-05,0.145114511451145
-8.87976308611181e-05,6.84524227305692e-05,0.145214521452145
-8.87725430655889e-05,6.84394190752226e-05,0.145314531453145
-8.8747462754587e-05,6.84263277452134e-05,0.145414541454145
-8.8722502194391e-05,6.84128771627124e-05,0.145514551455146
-8.86976624540919e-05,6.83990705354379e-05,0.145614561456146
-8.86729403262682e-05,6.83849121401249e-05,0.145714571457146
-8.86483358109199e-05,6.8370404115178e-05,0.145814581458146
-8.86235377696216e-05,6.83554940696475e-05,0.145914591459146
-8.85985087803302e-05,6.83403338304822e-05,0.146014601460146
-8.85732499122848e-05,6.83249255360127e-05,0.146114611461146
-8.85477643730553e-05,6.83092702555526e-05,0.146214621462146
-8.85220543009721e-05,6.82933722658368e-05,0.146314631463146
-8.84961207654231e-05,6.82772337052699e-05,0.146414641464146
-8.84699669738295e-05,6.82608567122566e-05,0.146514651465147
-8.84435950646703e-05,6.82442434252755e-05,0.146614661466147
-8.84170061073331e-05,6.82273959826572e-05,0.146714671467147
-8.83902043783304e-05,6.82103165228804e-05,0.146814681468147
-8.83631898776623e-05,6.81930082534407e-05,0.146914691469147
-8.83359658133435e-05,6.81754733128912e-05,0.147014701470147
-8.83085343232595e-05,6.81577138395621e-05,0.147114711471147
-8.82808964769464e-05,6.81397319717839e-05,0.147214721472147
-8.8253055481974e-05,6.81215298481097e-05,0.147314731473147
-8.82250124075816e-05,6.81031096068697e-05,0.147414741474147
-8.81967704611907e-05,6.80844723173035e-05,0.147514751475148
-8.81683307120407e-05,6.80656222561459e-05,0.147614761476148
-8.81396942295193e-05,6.80465615618758e-05,0.147714771477148
-8.81108642211964e-05,6.80272902344932e-05,0.147814781478148
-8.8081842825254e-05,6.80078114816421e-05,0.147914791479148
-8.80526311112282e-05,6.79881274416529e-05,0.148014801480148
-8.80232322863921e-05,6.79682391836908e-05,0.148114811481148
-8.79936463510425e-05,6.79481509847133e-05,0.148214821482148
-8.796407966126e-05,6.79282905260851e-05,0.148314831483148
-8.79344712724766e-05,6.79087166140439e-05,0.148414841484148
-8.79048468458442e-05,6.7889571452681e-05,0.148514851485149
-8.7875075938163e-05,6.78704016997022e-05,0.148614861486149
-8.78451596188208e-05,6.78512073549593e-05,0.148714871487149
-8.7815100026148e-05,6.78319884185265e-05,0.148814881488149
-8.7784898229384e-05,6.78127448904779e-05,0.148914891489149
-8.77545552977681e-05,6.77934778399045e-05,0.149014901490149
-8.77240723003915e-05,6.77741872668805e-05,0.149114911491149
-8.76934920054944e-05,6.77547245520268e-05,0.149214921492149
-8.76628165515556e-05,6.77350929029873e-05,0.149314931493149
-8.7632070530191e-05,6.77155606898728e-05,0.149414941494149
-8.76012560797308e-05,6.76961289819971e-05,0.14951495149515
-8.75703742694145e-05,6.76767945715676e-05,0.14961496149615
-8.75394240300028e-05,6.76575574587327e-05,0.14971497149715
-8.75087849290163e-05,6.76385128025342e-05,0.14981498149815
-8.74784505510189e-05,6.76196584645675e-05,0.14991499149915
-8.74484208960105e-05,6.76009933756672e-05,0.15001500150015
-8.74186906180908e-05,6.75825143282638e-05,0.15011501150115
-8.73892575787812e-05,6.75642202530434e-05,0.15021502150215
-8.73601196397511e-05,6.75461090116759e-05,0.15031503150315
-8.7331272524043e-05,6.75281784656822e-05,0.15041504150415
-8.73027140934749e-05,6.75104275459716e-05,0.150515051505151
-8.72744411401803e-05,6.7492854114065e-05,0.150615061506151
-8.72464504565893e-05,6.74754571007233e-05,0.150715071507151
-8.72187399045198e-05,6.74582332984507e-05,0.150815081508151
-8.71910624976846e-05,6.74409645896073e-05,0.150915091509151
-8.71634193053228e-05,6.74236499049539e-05,0.151015101510151
-8.71358071200133e-05,6.74062903138039e-05,0.151115111511151
-8.71082280799379e-05,6.73888868852483e-05,0.151215121512151
-8.70806811158572e-05,6.73714396193614e-05,0.151315131513151
-8.70532421415426e-05,6.73539934227139e-05,0.151415141514151
-8.70259100874579e-05,6.73365472260664e-05,0.151515151515152
-8.69986838846604e-05,6.73191010293448e-05,0.151615161516152
-8.69717303287087e-05,6.73018301820968e-05,0.151715171517152
-8.69450451429421e-05,6.72847314766045e-05,0.151815181518152
-8.69186283272121e-05,6.72678049129419e-05,0.151915191519152
-8.68924745356186e-05,6.72510462142256e-05,0.152015201520152
-8.68665826990704e-05,6.723445538053e-05,0.152115211521152
-8.68409506787922e-05,6.72180313425413e-05,0.152215221522152
-8.68155741984197e-05,6.7201770892764e-05,0.152315231523152
-8.67904511191776e-05,6.71856729619586e-05,0.152415241524152
-8.67655793028836e-05,6.71697354117206e-05,0.152515251525153
-8.67409566109108e-05,6.71539582419759e-05,0.152615261526153
-8.6716579835986e-05,6.71383382452287e-05,0.152715271527153
-8.66924479085731e-05,6.71228754214049e-05,0.152815281528153
-8.66685554827718e-05,6.71075654936953e-05,0.152915291529153
-8.664490362797e-05,6.70924106005786e-05,0.153015301530153
-8.66214869978223e-05,6.70774064650974e-05,0.153115311531153
-8.65981099281968e-05,6.70625541565651e-05,0.153215321532153
-8.65747692116719e-05,6.70478526058167e-05,0.153315331533153
-8.65514669862815e-05,6.70333007435384e-05,0.153415341534153
-8.65282011138434e-05,6.70188964313258e-05,0.153515351535154
-8.6504972663597e-05,6.70046375309225e-05,0.153615361536154
-8.6481780566303e-05,6.6990524042106e-05,0.153715371537154
-8.64586237527219e-05,6.69765548958596e-05,0.153815381538154
-8.64355022228538e-05,6.69627268844649e-05,0.153915391539154
-8.64122074819907e-05,6.69488293748838e-05,0.154015401540154
-8.63887405992237e-05,6.69348634362071e-05,0.154115411541154
-8.63651026439405e-05,6.69208301377486e-05,0.154215421542154
-8.63412957546199e-05,6.69067294794339e-05,0.154315431543154
-8.63175316332429e-05,6.68927720943756e-05,0.154415441544154
-8.62938081416274e-05,6.68789569134827e-05,0.154515451545155
-8.62701263490128e-05,6.68652817982023e-05,0.154615461546155
-8.62464851861598e-05,6.68517467486826e-05,0.154715471547155
-8.62229113831629e-05,6.68379208756926e-05,0.154815481548155
-8.61994028015434e-05,6.68238084561155e-05,0.154915491549155
-8.61757242164986e-05,6.68096297459218e-05,0.155015501550155
-8.61518766972681e-05,6.67953847451113e-05,0.155115511551155
-8.612786345157e-05,6.67810755920887e-05,0.155215521552155
-8.61036844792559e-05,6.6766702286854e-05,0.155315531553155
-8.60793408495653e-05,6.6752264829333e-05,0.155415541554155
-8.60548357700679e-05,6.67377642888392e-05,0.155515551555156
-8.60301703100031e-05,6.6723201734538e-05,0.155615561556156
-8.60053466078497e-05,6.67085771664292e-05,0.155715571557156
-8.59803646636077e-05,6.6693890584513e-05,0.155815581558156
-8.59554661170709e-05,6.66791783416673e-05,0.155915591559156
-8.59306498994449e-05,6.66644393687271e-05,0.156015601560156
-8.59059887161893e-05,6.66495432228635e-05,0.156115611561156
-8.58813713704134e-05,6.66348085267325e-05,0.156215621562156
-8.58567957234901e-05,6.66202352804083e-05,0.156315631563156
-8.58322617754193e-05,6.66058213454121e-05,0.156415641564156
-8.58077705955889e-05,6.65915645833392e-05,0.156515651565157
-8.57834312427074e-05,6.65771453022944e-05,0.156615661566157
-8.5759243716775e-05,6.65625656407563e-05,0.156715671567157
-8.57350946821253e-05,6.65481442213069e-05,0.156815681568157
-8.57109830696673e-05,6.65338810440202e-05,0.156915691569157
-8.56869088792527e-05,6.65197739704918e-05,0.157015701570157
-8.56629084639822e-05,6.6505633751655e-05,0.157115711571157
-8.56388321352372e-05,6.64911952249687e-05,0.157215721572157
-8.56146820313481e-05,6.64764605288377e-05,0.157315731573157
-8.55904977129854e-05,6.64619001129411e-05,0.157415741574157
-8.55662396196271e-05,6.64470456660043e-05,0.157515751575158
-8.5541908820364e-05,6.64318982573408e-05,0.157615761576158
-8.55175063844356e-05,6.64164610943722e-05,0.157715771577158
-8.5493032311842e-05,6.64007373848165e-05,0.157815781578158
-8.54685272323446e-05,6.63851997167576e-05,0.157915791579158
-8.54439922151828e-05,6.63698448824773e-05,0.158015801580158
-8.54194272603567e-05,6.63546718128844e-05,0.158115811581158
-8.53948334369572e-05,6.63396794386656e-05,0.158215821582158
-8.53702096758933e-05,6.63248645523251e-05,0.158315831583158
-8.53455559771651e-05,6.63102271537145e-05,0.158415841584158
-8.53208744791029e-05,6.62957629661732e-05,0.158515851585159
-8.52961641124674e-05,6.6281473058792e-05,0.158615861586159
-8.52714259466463e-05,6.62673542240011e-05,0.158715871587159
-8.52466589122518e-05,6.6253404323396e-05,0.158815881588159
-8.52219731373805e-05,6.62394212774826e-05,0.158915891589159
-8.51973664835534e-05,6.62254040170956e-05,0.159015901590159
-8.51728389507706e-05,6.6211353611326e-05,0.159115911591159
-8.51483894699411e-05,6.61972700602481e-05,0.159215921592159
-8.51240169716771e-05,6.61831544331013e-05,0.159315931593159
-8.5099859383409e-05,6.61688153423401e-05,0.159415941594159
-8.5075914566658e-05,6.61542527880389e-05,0.15951595159516
-8.50521793138544e-05,6.61394710470068e-05,0.15961596159616
-8.5028515697716e-05,6.61246647142105e-05,0.15971597159716
-8.50049205106731e-05,6.61098316513938e-05,0.15981598159816
-8.49813937525774e-05,6.60949739968129e-05,0.15991599159916
-8.49578990706247e-05,6.60802788612783e-05,0.16001600160016
-8.49344717483799e-05,6.60655559264097e-05,0.16011601160116
-8.4911187699614e-05,6.60506758186176e-05,0.16021602160216
-8.48880447856999e-05,6.60356385378281e-05,0.16031603160316
-8.48650419373982e-05,6.60204462225197e-05,0.16041604160416
-8.48421780856179e-05,6.60051010111713e-05,0.160516051605161
-8.48193452407414e-05,6.59899108342675e-05,0.160616061606161
-8.47963359771518e-05,6.597466505877e-05,0.160716071607161
-8.47731502951457e-05,6.59593647539182e-05,0.160816081608161
-8.47497914019964e-05,6.59440099196378e-05,0.160916091609161
-8.47264977302243e-05,6.59284594211513e-05,0.161016101610161
-8.47034371450727e-05,6.59130639571836e-05,0.161116111611161
-8.4680607507766e-05,6.58978224584953e-05,0.161216121612161
-8.46580056108827e-05,6.58827338559954e-05,0.161316131613161
-8.46356303851836e-05,6.58677949419657e-05,0.161416141614161
-8.46134775538594e-05,6.58530067856455e-05,0.161516151615162
-8.459154711691e-05,6.58383661794652e-05,0.161616161616162
-8.45698369358568e-05,6.58238720541853e-05,0.161716171617162
-8.45483427340388e-05,6.58095222714011e-05,0.161816181618162
-8.45270634420684e-05,6.57953168311128e-05,0.161916191619162
-8.45059969216151e-05,6.57812525257505e-05,0.162016201620162
-8.44851410343485e-05,6.57673293552399e-05,0.162116211621162
-8.44644947110291e-05,6.57535451812508e-05,0.162216221622162
-8.4444053674848e-05,6.57398989344695e-05,0.162316231623162
-8.44234864725729e-05,6.57263628157105e-05,0.162416241624162
-8.44027931043525e-05,6.57129368248995e-05,0.162516251625163
-8.43819757083686e-05,6.56996177544668e-05,0.162616261626163
-8.43608664198233e-05,6.56859469160697e-05,0.162716271627163
-8.43399677644648e-05,6.56724129357152e-05,0.162816281628163
-8.43192776038141e-05,6.56590136749988e-05,0.162916291629163
-8.4298794868632e-05,6.56457480647552e-05,0.163016301630163
-8.4278517420588e-05,6.56326161049844e-05,0.163116311631163
-8.42584420519639e-05,6.56196145881166e-05,0.163216321632163
-8.42385676936688e-05,6.56067435140034e-05,0.163316331633163
-8.42188922073721e-05,6.55940018136281e-05,0.163416341634163
-8.41994134544468e-05,6.55813862791982e-05,0.163516351635164
-8.41801292965624e-05,6.55688979801015e-05,0.163616361636164
-8.4161038664628e-05,6.55565337085456e-05,0.163716371637164
-8.41421383509253e-05,6.5544293464679e-05,0.163816381638164
-8.41234272863633e-05,6.5532176179188e-05,0.163916391639164
-8.41049033323149e-05,6.55201786445771e-05,0.164016401640164
-8.40865643505981e-05,6.55083019299371e-05,0.164116411641164
-8.40681654934041e-05,6.54963279177767e-05,0.164216421642164
-8.40497088992118e-05,6.54842566080217e-05,0.164316431643164
-8.40311934987817e-05,6.5472090139225e-05,0.164416441644164
-8.40126203615018e-05,6.54598295804776e-05,0.164516451645165
-8.39941434525029e-05,6.54473861878774e-05,0.164616461646165
-8.39757595640669e-05,6.54347631690685e-05,0.164716471647165
-8.39575606481108e-05,6.54222673854444e-05,0.164816481648165
-8.39395424273803e-05,6.54098956295096e-05,0.164916491649165
-8.39217049021722e-05,6.53976479011898e-05,0.165016501650165
-8.39040459340076e-05,6.53855220620804e-05,0.165116511651165
-8.38865633844077e-05,6.53735181122556e-05,0.165216521652165
-8.38692561841333e-05,6.53616339131625e-05,0.165316531653165
-8.38520933264288e-05,6.53495059356486e-05,0.165416541654165
-8.38350737420549e-05,6.53371341797137e-05,0.165516551655166
-8.38181974310116e-05,6.53245229221672e-05,0.165616561656166
-8.38014611855808e-05,6.53116743013394e-05,0.165716571657166
-8.37848639365229e-05,6.52985893865439e-05,0.165816581658166
-8.37680293244806e-05,6.52854296275134e-05,0.165916591659166
-8.3750958418248e-05,6.52721950241735e-05,0.166016601660166
-8.37336544256917e-05,6.52588866457637e-05,0.166116611661166
-8.37161184159027e-05,6.52455044923583e-05,0.166216621662166
-8.36983535964509e-05,6.52320496330481e-05,0.166316631663166
-8.36805224865307e-05,6.5218262251415e-05,0.166416641664166
-8.36628688642663e-05,6.52046127970639e-05,0.166516651665167
-8.36453916607151e-05,6.51910991315902e-05,0.166616661666167
-8.36280887373982e-05,6.5177721254994e-05,0.166716671667167
-8.36109600941672e-05,6.51644759596311e-05,0.166816681668167
-8.35940025236009e-05,6.51513643147411e-05,0.166916691669167
-8.35772138872203e-05,6.51383831126799e-05,0.167016701670167
-8.35605931157861e-05,6.51255323534475e-05,0.167116711671167
-8.35441391400588e-05,6.51128098987135e-05,0.167216721672167
-8.35278487526171e-05,6.51002146791644e-05,0.167316731673167
-8.35114771056524e-05,6.50872773145087e-05,0.167416741674167
-8.34950252684039e-05,6.50740031506467e-05,0.167516751675168
-8.34784921716324e-05,6.5060394325983e-05,0.167616761676168
-8.34618799538166e-05,6.50464529790705e-05,0.167716771677168
-8.34451896841958e-05,6.50321844557352e-05,0.167816781678168
-8.34284213626218e-05,6.50175908945302e-05,0.167916791679168
-8.34113836017718e-05,6.50025995895508e-05,0.168016801680168
-8.33940796092155e-05,6.49872126792014e-05,0.168116811681168
-8.33765115232833e-05,6.49714344402915e-05,0.168216821682168
-8.33586825516936e-05,6.495526914963e-05,0.168316831683168
-8.3340594832925e-05,6.49387210840263e-05,0.168416841684168
-8.33222515742505e-05,6.49217934511243e-05,0.168516851685169
-8.33036538452064e-05,6.49044905277332e-05,0.168616861686169
-8.32848059224534e-05,6.4886815521497e-05,0.168716871687169
-8.32659430309425e-05,6.48693297643274e-05,0.168816881688169
-8.32470651705251e-05,6.48520321869107e-05,0.168916891689169
-8.32281734104408e-05,6.48349217202302e-05,0.169016901690169
-8.32092677506895e-05,6.48179951565675e-05,0.169116911691169
-8.31903471221803e-05,6.48012524959229e-05,0.169216921692169
-8.3171413663095e-05,6.4784689461487e-05,0.169316931693169
-8.31524663044912e-05,6.47683060532598e-05,0.169416941694169
-8.3133503976981e-05,6.47520990636717e-05,0.16951695169517
-8.31145298882826e-05,6.47360684926482e-05,0.16961696169617
-8.30953398203489e-05,6.47199919459631e-05,0.16971697169717
-8.3075936980898e-05,6.47038694234677e-05,0.16981698169817
-8.30563245774999e-05,6.46877009251623e-05,0.16991699169917
-8.30365036793939e-05,6.46714885895255e-05,0.17001700170017
-8.30164753558193e-05,6.46552313473922e-05,0.17011701170117
-8.29962438835855e-05,6.46389302678534e-05,0.17021702170217
-8.29758092625439e-05,6.46225853509831e-05,0.17031703170317
-8.29551747004128e-05,6.46061976659468e-05,0.17041704170417
-8.29343412664315e-05,6.45897672128185e-05,0.170517051705171
-8.29133110990789e-05,6.45732939915241e-05,0.170617061706171
-8.2892087405628e-05,6.45567790712287e-05,0.170717071707171
-8.2870671255615e-05,6.4540223521246e-05,0.170817081708171
-8.28490637182792e-05,6.45236262722624e-05,0.170917091709171
-8.28272669316543e-05,6.45069894628308e-05,0.171017101710171
-8.28052841037552e-05,6.44903109543982e-05,0.171117111711171
-8.27831163035246e-05,6.44735939546087e-05,0.171217121712171
-8.27607282473978e-05,6.44568288406787e-05,0.171317131713171
-8.27381242121842e-05,6.44400188202521e-05,0.171417141714171
-8.27153041977353e-05,6.44231606856108e-05,0.171517151715172
-8.26927119237098e-05,6.44064725543205e-05,0.171617161716172
-8.26703463207201e-05,6.43899512188856e-05,0.171717171717172
-8.26476866868385e-05,6.43733368626651e-05,0.171817181718172
-8.2624736229635e-05,6.43566305548986e-05,0.171917191719172
-8.26014970872914e-05,6.43398333648996e-05,0.172017201720172
-8.25779735367655e-05,6.43229452925198e-05,0.172117211721172
-8.25541677165359e-05,6.43059695454773e-05,0.172217221722172
-8.25300817649331e-05,6.42889050545326e-05,0.172317231723172
-8.25059904672817e-05,6.42715422557386e-05,0.172417241724172
-8.24818959620606e-05,6.42538854259786e-05,0.172517251725173
-8.24577961107908e-05,6.42359367035088e-05,0.172617261726173
-8.24339368303721e-05,6.42181686765614e-05,0.172717271727173
-8.24103159823257e-05,6.42005770681787e-05,0.172817281728173
-8.23869324975605e-05,6.41831618784349e-05,0.172917291729173
-8.23637820992674e-05,6.41659209688514e-05,0.173017301730173
-8.2340617801159e-05,6.4148383889823e-05,0.173117311731173
-8.23174406726229e-05,6.41305549182332e-05,0.173217321732173
-8.22942485753289e-05,6.41124351232473e-05,0.173317331733173
-8.22710436476073e-05,6.40940298508395e-05,0.173417341734173
-8.22478258893097e-05,6.40753391010841e-05,0.173517351735174
-8.22245942314936e-05,6.40563682199555e-05,0.173617361736174
-8.22013497432498e-05,6.40371182766189e-05,0.173717371737174
-8.21780924244301e-05,6.40175924787924e-05,0.173817381738174
-8.21548222751828e-05,6.39977940339718e-05,0.173917391739174
-8.21317841433165e-05,6.39781944610754e-05,0.174017401740174
-8.21087342499653e-05,6.39585713656543e-05,0.174117411741174
-8.20854758620546e-05,6.39386007790781e-05,0.174217421742174
-8.20622816262818e-05,6.3918404590483e-05,0.174317431743174
-8.20391504735559e-05,6.3897986007513e-05,0.174417441744174
-8.20160813347859e-05,6.38773471686468e-05,0.174517451745175
-8.1993074209675e-05,6.38564902121408e-05,0.174617461746175
-8.19700521156578e-05,6.38353734392166e-05,0.174717471747175
-8.19470139836432e-05,6.38139989881303e-05,0.174817481748175
-8.19239608828706e-05,6.37923711358395e-05,0.174917491749175
-8.19008938822826e-05,6.37704898822701e-05,0.175017501750175
-8.18778108438456e-05,6.3748359504157e-05,0.175117511751175
-8.18547139055933e-05,6.37259821400533e-05,0.175217521752175
-8.18318479153342e-05,6.37038271703244e-05,0.175317531753175
-8.18088022989406e-05,6.36818240274704e-05,0.175417541754175
-8.17855791947428e-05,6.36599695039956e-05,0.175517551755176
-8.17622128172144e-05,6.36382368697311e-05,0.175617561756176
-8.17385802079798e-05,6.36162358652817e-05,0.175717571757176
-8.17146835053694e-05,6.35939696983654e-05,0.175817581758176
-8.16905259171013e-05,6.35714394381475e-05,0.175917591759176
-8.16661085124149e-05,6.35486482921977e-05,0.176017601760176
-8.16414355679711e-05,6.35255994681601e-05,0.176117611761176
-8.16165092222487e-05,6.35022951044392e-05,0.176217621762176
-8.1591330544487e-05,6.34787373394397e-05,0.176317631763176
-8.15659038113469e-05,6.34549293808055e-05,0.176417641764176
-8.1540230092216e-05,6.34308733668671e-05,0.176517651765177
-8.15146857467488e-05,6.34065692976986e-05,0.176617661766177
-8.14892675673755e-05,6.33820182424653e-05,0.176717671767177
-8.14639755539475e-05,6.33572244780504e-05,0.176817681768177
-8.14389358727073e-05,6.33326787687915e-05,0.176917691769177
-8.14141474542668e-05,6.33083789764322e-05,0.177017701770177
-8.13896060218171e-05,6.32843208241634e-05,0.177117711771177
-8.1365310506267e-05,6.32605043118366e-05,0.177217721772177
-8.13412587692861e-05,6.32369262320305e-05,0.177317731773177
-8.13174465337685e-05,6.32135833769527e-05,0.177417741774177
-8.12937037965859e-05,6.31900491344037e-05,0.177517751775178
-8.12701984225361e-05,6.31667501167315e-05,0.177617761776178
-8.12469272040494e-05,6.31436852546223e-05,0.177717771777178
-8.12235800722366e-05,6.31210822885739e-05,0.177817781778178
-8.12001559577099e-05,6.30989369416286e-05,0.177917791779178
-8.11766548604693e-05,6.30772460062909e-05,0.178017801780178
-8.1153058604187e-05,6.30557443200198e-05,0.178117811781178
-8.11293661194753e-05,6.30344308135758e-05,0.178217821782178
-8.11055784757219e-05,6.30133033485544e-05,0.178317831783178
-8.10816978112572e-05,6.29923597866251e-05,0.178417841784178
-8.10577241260813e-05,6.29715979893091e-05,0.178517851785179
-8.10336584892851e-05,6.29510179566065e-05,0.178617861786179
-8.10095019702564e-05,6.29306154117081e-05,0.178717871787179
-8.09852545688468e-05,6.29103903546138e-05,0.178817881788179
-8.09609184235352e-05,6.28903406469933e-05,0.178917891789179
-8.09364935343214e-05,6.28704641502935e-05,0.179017901790179
-8.0911980970445e-05,6.28507587261841e-05,0.179117911791179
-8.08873818011453e-05,6.28312243747393e-05,0.179217921792179
-8.0862697095365e-05,6.28118578882408e-05,0.179317931793179
-8.08378498708352e-05,6.2792614360118e-05,0.179417941794179
-8.08128444039201e-05,6.27734916520404e-05,0.17951795179518
-8.07877127712079e-05,6.27544651723181e-05,0.17961796179618
-8.07624571107323e-05,6.27355327824722e-05,0.17971797179718
-8.07370795609721e-05,6.27166934134118e-05,0.17981798179818
-8.07115801220756e-05,6.26979459958233e-05,0.17991799179918
-8.06859609323733e-05,6.26792894606157e-05,0.18001800180018
-8.06601899157221e-05,6.26607494684957e-05,0.18011801180118
-8.06342670722702e-05,6.26423238812814e-05,0.18021802180218
-8.06081956092907e-05,6.26240116295849e-05,0.18031803180318
-8.05819765963199e-05,6.26058127135546e-05,0.18041804180418
-8.05556870159231e-05,6.25877677628037e-05,0.180518051805181
-8.05296604595144e-05,6.25699035074268e-05,0.180618061806181
-8.05038947889117e-05,6.25522188783329e-05,0.180718071807181
-8.0477948422935e-05,6.25341653739636e-05,0.180818081808181
-8.04518234999148e-05,6.25157472711282e-05,0.180918091809181
-8.04255210889421e-05,6.24969677774708e-05,0.181018101810181
-8.03989631383603e-05,6.24781187855526e-05,0.181118111811181
-8.03721528557392e-05,6.24592013646131e-05,0.181218121812181
-8.03450934486487e-05,6.24402144454129e-05,0.181318131813181
-8.03177849172371e-05,6.24211601663566e-05,0.181418141814181
-8.02902326071079e-05,6.24020385275184e-05,0.181518151815182
-8.02624365187062e-05,6.23828505979894e-05,0.181618161816182
-8.02349184231989e-05,6.23638540560056e-05,0.181718171817182
-8.02076751131646e-05,6.23450478321794e-05,0.181818181818182
-8.01807055192156e-05,6.23264297882545e-05,0.181918191819182
-8.01540042953032e-05,6.23079977857521e-05,0.182018201820182
-8.01275714415758e-05,6.22897507555813e-05,0.182118211821182
-8.01008841173304e-05,6.22714278118618e-05,0.182218221822182
-8.00739455302851e-05,6.22530310930725e-05,0.182318231823182
-8.00467588880097e-05,6.22345616684526e-05,0.182418241824182
-8.00198149549159e-05,6.22159115484587e-05,0.182518251825183
-7.9992973665391e-05,6.21972742588183e-05,0.182618261826183
-7.99662328809565e-05,6.21786487305144e-05,0.182718271827183
-7.99395926017606e-05,6.21600349633987e-05,0.182818281828183
-7.99130517584156e-05,6.21414340267106e-05,0.182918291829183
-7.98865322992649e-05,6.21228010139535e-05,0.183018301830183
-7.98598695666353e-05,6.21042834751931e-05,0.183118311831183
-7.98329940626369e-05,6.20855531648414e-05,0.183218321832183
-7.98059089946912e-05,6.20666132906165e-05,0.183318331833183
-7.97786154318892e-05,6.2047465990849e-05,0.183418341834183
-7.97511860804324e-05,6.20284395111266e-05,0.183518351835184
-7.9723622009115e-05,6.20095327822102e-05,0.183618361836184
-7.96959253567125e-05,6.19907436656949e-05,0.183718371837184
-7.96680971921677e-05,6.19720721615809e-05,0.183818381838184
-7.96401385847198e-05,6.19535161314635e-05,0.183918391839184
-7.96121275863222e-05,6.19351183435089e-05,0.184018401840184
-7.95840641969748e-05,6.19168777284777e-05,0.184118411841184
-7.95559494859171e-05,6.18987932172047e-05,0.184218421842184
-7.95278048370467e-05,6.18811224877777e-05,0.184318431843184
-7.94996302505119e-05,6.18638612633134e-05,0.184418441844184
-7.94714267954038e-05,6.18470052670767e-05,0.184518451845185
-7.94431944718707e-05,6.18305502222584e-05,0.184618461846185
-7.94152454872806e-05,6.1814260903982e-05,0.184718471847185
-7.93872997104087e-05,6.17981619039372e-05,0.184818481848185
-7.93594651305758e-05,6.17820490042255e-05,0.184918491849185
-7.93317428171698e-05,6.17659243433256e-05,0.185018501850185
-7.93041295626209e-05,6.17497868519981e-05,0.185118511851185
-7.92766253667806e-05,6.17336365301689e-05,0.185218521852185
-7.92492280913185e-05,6.1717473377912e-05,0.185318531853185
-7.92219377362347e-05,6.17012973952276e-05,0.185418541854185
-7.91947532322898e-05,6.16851096513549e-05,0.185518551855186
-7.91675644515356e-05,6.16691122256399e-05,0.185618561856186
-7.91403724632117e-05,6.16533019106609e-05,0.185718571857186
-7.91131772673179e-05,6.16376776370304e-05,0.185818581858186
-7.9085978863706e-05,6.16222383357313e-05,0.185918591859186
-7.90590509687579e-05,6.16069529997117e-05,0.186018601860186
-7.90323935821769e-05,6.1591819490641e-05,0.186118611861186
-7.90060024274504e-05,6.15768388776845e-05,0.186218621862186
-7.89798753659514e-05,6.15620068840331e-05,0.186318631863186
-7.89540091901101e-05,6.15473235096866e-05,0.186418641864186
-7.89284017617444e-05,6.15327876854799e-05,0.186518651865187
-7.89030509420787e-05,6.1518396203769e-05,0.186618661866187
-7.88779535238401e-05,6.15041501337191e-05,0.186718671867187
-7.88531062991619e-05,6.14900451985953e-05,0.186818681868187
-7.88285081989533e-05,6.14760813983232e-05,0.186918691869187
-7.88041560156442e-05,6.1462257663812e-05,0.187018701870187
-7.87800465415167e-05,6.14485718565085e-05,0.187118711871187
-7.87561787074796e-05,6.14350229073219e-05,0.187218721872187
-7.87325503750542e-05,6.14216097469385e-05,0.187318731873187
-7.87091572674312e-05,6.14083302371021e-05,0.187418741874187
-7.86859983153714e-05,6.13951843776643e-05,0.187518751875188
-7.86630713805442e-05,6.13821689610553e-05,0.187618761876188
-7.86403732553799e-05,6.13692839873494e-05,0.187718771877188
-7.86179028704907e-05,6.13565283873071e-05,0.187818781878188
-7.85956559492158e-05,6.13439000224496e-05,0.187918791879188
-7.85736324915552e-05,6.13313978236859e-05,0.188018801880188
-7.85518292897906e-05,6.13190207217025e-05,0.188118811881188
-7.85302431365008e-05,6.13067676474082e-05,0.188218821882188
-7.85088740313889e-05,6.12946364622503e-05,0.188318831883188
-7.84877176979425e-05,6.12826271663769e-05,0.188418841884188
-7.84667741360132e-05,6.12707376213094e-05,0.188518851885189
-7.84460390687918e-05,6.12589678270478e-05,0.188618861886189
-7.84255114270389e-05,6.12473145759479e-05,0.188718871887189
-7.84047763598176e-05,6.12358227746549e-05,0.188818881888189
-7.83838349362187e-05,6.12244892155246e-05,0.188918891889189
-7.83631041458065e-05,6.12132700611516e-05,0.189018901890189
-7.83425797117718e-05,6.1202162103966e-05,0.189118911891189
-7.83222616339662e-05,6.11911664132073e-05,0.189218921892189
-7.83021456355806e-05,6.11802797811572e-05,0.189318931893189
-7.82822317167633e-05,6.11695022079641e-05,0.189418941894189
-7.82625156007051e-05,6.11588326242404e-05,0.18951895189519
-7.82429983564971e-05,6.11482688918039e-05,0.18961896189619
-7.82236746380905e-05,6.11378120796714e-05,0.18971897189719
-7.82045455148734e-05,6.11274589802732e-05,0.18981898189819
-7.81856067097395e-05,6.11172095936834e-05,0.18991899189919
-7.81668582229858e-05,6.11070628505885e-05,0.19001900190019
-7.8148296846894e-05,6.10970166126581e-05,0.19011901190119
-7.81299204429854e-05,6.10870719491315e-05,0.19021902190219
-7.81113227139413e-05,6.10771572232693e-05,0.19031903190319
-7.8092596680473e-05,6.10669035598704e-05,0.19041904190419
-7.80737444809108e-05,6.10563163049091e-05,0.190519051905191
-7.80547671844942e-05,6.10453986659552e-05,0.190619061906191
-7.80356658604626e-05,6.10341517123224e-05,0.190719071907191
-7.80164415780554e-05,6.10225807899109e-05,0.190819081908191
-7.79970964756029e-05,6.10106880371994e-05,0.190919091909191
-7.79775717470158e-05,6.09988198762521e-05,0.191019101910191
-7.79578673921458e-05,6.09869741685159e-05,0.191119111911191
-7.79379876878021e-05,6.09751519832303e-05,0.191219121912191
-7.79179315648935e-05,6.09633533204695e-05,0.191319131913191
-7.78977033002295e-05,6.0951577110994e-05,0.191419141914191
-7.78773028938098e-05,6.09398233548039e-05,0.191519151915192
-7.78566704701575e-05,6.09276451247448e-05,0.191619161916192
-7.78358081676029e-05,6.09150456283865e-05,0.191719171917192
-7.78147170555338e-05,6.09020302118517e-05,0.191819181918192
-7.77934302791844e-05,6.08890746706457e-05,0.191919191919192
-7.7771948907794e-05,6.08761779356773e-05,0.192019201920192
-7.77502761489325e-05,6.08633410761861e-05,0.192119211921192
-7.77288193691579e-05,6.08506325210449e-05,0.192219221922192
-7.77075774993792e-05,6.08380501319976e-05,0.192319231923192
-7.76865484011176e-05,6.08255949781351e-05,0.192419241924192
-7.76657299360428e-05,6.08132627827224e-05,0.192519251925193
-7.76451188964364e-05,6.08010546149247e-05,0.192619261926193
-7.76247142130592e-05,6.07889694055769e-05,0.192719271927193
-7.76045126784897e-05,6.07770039470349e-05,0.192819281928193
-7.75845142925795e-05,6.07651582393729e-05,0.192919291929193
-7.75647158477588e-05,6.07534312132032e-05,0.193019301930193
-7.75447078391392e-05,6.0741751232083e-05,0.193119311931193
-7.75244945432331e-05,6.07301193651033e-05,0.193219321932193
-7.75040759603373e-05,6.07185324046202e-05,0.193319331933193
-7.74838615953402e-05,6.07070619874473e-05,0.193419341934193
-7.74638503790024e-05,6.06957070441969e-05,0.193519351935194
-7.74440380345148e-05,6.06844643673733e-05,0.193619361936194
-7.74244245618773e-05,6.06733350260675e-05,0.193719371937194
-7.74050067536685e-05,6.0662315812784e-05,0.193819381938194
-7.73857835403522e-05,6.06514077967622e-05,0.193919391939194
-7.73667527838949e-05,6.0640608839449e-05,0.194019401940194
-7.73479123455209e-05,6.06299178716792e-05,0.194119411941194
-7.73292590179573e-05,6.06193338242877e-05,0.194219421942194
-7.73107938701466e-05,6.06088545589441e-05,0.194319431943194
-7.7292512625428e-05,6.05984811446651e-05,0.194419441944194
-7.72740838304213e-05,6.05881857823394e-05,0.194519451945195
-7.72555106931413e-05,6.05779674025792e-05,0.194619461946195
-7.72371225280445e-05,6.05678505972229e-05,0.194719471947195
-7.72189182658915e-05,6.05578353662704e-05,0.194819481948195
-7.72008957685002e-05,6.05479195711688e-05,0.194919491949195
-7.71830539663344e-05,6.05381042813058e-05,0.195019501950195
-7.71651950570803e-05,6.05283884272938e-05,0.195119511951195
-7.71473201096804e-05,6.05187730785203e-05,0.195219521952195
-7.71294291242831e-05,6.05092550271932e-05,0.195319531953195
-7.71114429798442e-05,6.04998620727205e-05,0.195419541954195
-7.70933948214493e-05,6.04903461598721e-05,0.195519551955196
-7.70752846492469e-05,6.04807104961437e-05,0.195619561956196
-7.70571905151903e-05,6.0470998919015e-05,0.195719571957196
-7.70391102806523e-05,6.04612124976512e-05,0.195819581958196
-7.70212107416366e-05,6.04515233737337e-05,0.195919591959196
-7.70032962337146e-05,6.04419347549806e-05,0.196019601960196
-7.69853646185558e-05,6.04324434338222e-05,0.196119611961196
-7.6967418034639e-05,6.04230494101843e-05,0.196219621962196
-7.69494554125764e-05,6.04137526840669e-05,0.196319631963196
-7.6931476752368e-05,6.04045511170653e-05,0.196419641964196
-7.69134841926411e-05,6.03954436400144e-05,0.196519651965197
-7.68954755947684e-05,6.03864302528399e-05,0.196619661966197
-7.68774520281376e-05,6.03775098864509e-05,0.196719671967197
-7.68594134926006e-05,6.03686804022944e-05,0.196819681968197
-7.68413599883055e-05,6.03599418005188e-05,0.196919691969197
-7.68232925841951e-05,6.03512930118847e-05,0.197019701970197
-7.68052102113267e-05,6.03427340362436e-05,0.197119711971197
-7.67871128697002e-05,6.03342627354136e-05,0.197219721972197
-7.67690026974979e-05,6.03258791092463e-05,0.197319731973197
-7.67508775563891e-05,6.03175820885765e-05,0.197419741974197
-7.67325300210539e-05,6.03091642478614e-05,0.197519751975198
-7.67139622296741e-05,6.03006266564147e-05,0.197619761976198
-7.6695336701296e-05,6.02917094975955e-05,0.197719771977198
-7.6676654505159e-05,6.02824181174525e-05,0.197819781978198
-7.66579145720237e-05,6.02727535852991e-05,0.197919791979198
-7.66391190403689e-05,6.0262722316275e-05,0.198019801980198
-7.66202679100461e-05,6.02523264487107e-05,0.198119811981198
-7.66013611810554e-05,6.02415691903242e-05,0.198219821982198
-7.65823999227846e-05,6.02304548179249e-05,0.198319831983198
-7.65636289827455e-05,6.02194516427129e-05,0.198419841984198
-7.654504515322e-05,6.02085585955233e-05,0.198519851985199
-7.65266462961744e-05,6.01977746070422e-05,0.198619861986199
-7.65084324111636e-05,6.01870975389395e-05,0.198719871987199
-7.64904002909145e-05,6.01765284604544e-05,0.198819881988199
-7.64725488660393e-05,6.01660641638687e-05,0.198919891989199
-7.64548759982078e-05,6.01557057184961e-05,0.199019901990199
-7.64373795489409e-05,6.01454499166926e-05,0.199119911991199
-7.64200584489995e-05,6.01352967583839e-05,0.199219921992199
-7.6402909490962e-05,6.0125245174479e-05,0.199319931993199
-7.63859337439194e-05,6.01152940956645e-05,0.199419941994199
-7.63691258619717e-05,6.01054424528492e-05,0.1995199519952
-7.63524879831523e-05,6.00956891767196e-05,0.1996199619962
-7.63360147618579e-05,6.0086034267424e-05,0.1997199719972
-7.63197072671794e-05,6.00764745171701e-05,0.1998199819982
-7.63035622913987e-05,6.00670120644366e-05,0.1999199919992
-7.62875798345158e-05,6.00576426324887e-05,0.2000200020002
-7.62717556198699e-05,6.00483683596566e-05,0.2001200120012
-7.6256090716552e-05,6.00391860382964e-05,0.2002200220022
-7.62405819169922e-05,6.00300956685564e-05,0.2003200320032
-7.62249854427698e-05,6.00206321466578e-05,0.2004200420042
-7.62093023629757e-05,6.00107997494839e-05,0.200520052005201
-7.61935326776099e-05,6.00006006154393e-05,0.200620062006201
-7.61776774560602e-05,5.99900411597377e-05,0.200720072007201
-7.61617377674177e-05,5.99791224516187e-05,0.200820082008201
-7.61457146807733e-05,5.99678487678913e-05,0.200920092009201
-7.61296092655147e-05,5.99562233161255e-05,0.201020102010201
-7.61134204524027e-05,5.99442503731303e-05,0.201120112011201
-7.6097151449007e-05,5.99319320773846e-05,0.201220122012201
-7.60808011860882e-05,5.99192737748627e-05,0.201320132013201
-7.60643707330341e-05,5.99062776039693e-05,0.201420142014201
-7.60481060064476e-05,5.98934108066654e-05,0.201520152015202
-7.60320027295195e-05,5.98806723138598e-05,0.201620162016202
-7.60160609025465e-05,5.98680621254785e-05,0.201720172017202
-7.60002783867532e-05,5.98555770339516e-05,0.201820182018202
-7.59845279471029e-05,5.98427337591724e-05,0.201920192019202
-7.59688095835959e-05,5.98295333703803e-05,0.202020202020202
-7.5952812157955e-05,5.98159234765513e-05,0.202120212021202
-7.59365388777501e-05,5.98019083545689e-05,0.202220222022202
-7.5919992950551e-05,5.97874922811681e-05,0.202320232023202
-7.59031765148364e-05,5.97726773947534e-05,0.202420242024202
-7.58860917090852e-05,5.97574701106128e-05,0.202520252025203
-7.58687428099582e-05,5.97418714979116e-05,0.202620262026203
-7.58511308866948e-05,5.97258879718635e-05,0.202720272027203
-7.58332591468647e-05,5.97095227401868e-05,0.202820282028203
-7.58150506080508e-05,5.96930644877245e-05,0.202920292029203
-7.57965084775262e-05,5.96765164221208e-05,0.203020302030203
-7.57776348939181e-05,5.96598774742104e-05,0.203120312031203
-7.57584352031266e-05,5.96431497824721e-05,0.203220322032203
-7.57389115437789e-05,5.96263344159228e-05,0.203320332033203
-7.57195835485632e-05,5.9609686914394e-05,0.203420342034203
-7.57004480100581e-05,5.95932051394812e-05,0.203520352035204
-7.5681503859024e-05,5.95768890911101e-05,0.203620362036204
-7.56627500262217e-05,5.95607355617111e-05,0.203720372037204
-7.5644182234842e-05,5.9544744551284e-05,0.203820382038204
-7.5625492554326e-05,5.95291448693434e-05,0.203920392039204
-7.56069899843235e-05,5.95137012912351e-05,0.204020402040204
-7.55886713174132e-05,5.94984116784063e-05,0.204120412041204
-7.55705365535951e-05,5.94832760308568e-05,0.204220422042204
-7.55525835543903e-05,5.94682911410912e-05,0.204320432043204
-7.55346433856131e-05,5.94532827288749e-05,0.204420442044204
-7.55167160472634e-05,5.94382518632991e-05,0.204520452045205
-7.54988026085808e-05,5.94231996137515e-05,0.204620462046205
-7.54809020003257e-05,5.9408123841605e-05,0.204720472047205
-7.54630152917376e-05,5.93930256162473e-05,0.204820482048205
-7.54451403443377e-05,5.93779070760088e-05,0.204920492049205
-7.54272782275138e-05,5.93627660825592e-05,0.205020502050205
-7.54093519582552e-05,5.93475587984186e-05,0.205120512051205
-7.53913636753374e-05,5.93322884312311e-05,0.205220522052205
-7.53733123093728e-05,5.93169528426663e-05,0.205320532053205
-7.53551989296006e-05,5.93015552402199e-05,0.205420542054205
-7.53371005187348e-05,5.92861373229668e-05,0.205520552055206
-7.53190160073876e-05,5.92707012292375e-05,0.205620562056206
-7.53009186656128e-05,5.92554223084317e-05,0.205720572057206
-7.528280635508e-05,5.92402962838142e-05,0.205820582058206
-7.52646801448802e-05,5.92253242244761e-05,0.205920592059206
-7.52465400350135e-05,5.9210503992087e-05,0.206020602060206
-7.52285549596655e-05,5.91954709881066e-05,0.206120612061206
-7.5210722780506e-05,5.91802262818485e-05,0.206220622062206
-7.51930434973864e-05,5.91647720116431e-05,0.206320632063206
-7.51751332662736e-05,5.91494022085306e-05,0.206420642064206
-7.51569963639766e-05,5.91341158033457e-05,0.206520652065207
-7.51386349289744e-05,5.91189127960144e-05,0.206620662066207
-7.51200489611185e-05,5.91037899789667e-05,0.206720672067207
-7.51012769519884e-05,5.90887238297521e-05,0.206820682068207
-7.5082317832048e-05,5.90737122098919e-05,0.206920692069207
-7.50631737399244e-05,5.9058755119386e-05,0.207020702070207
-7.50438489522785e-05,5.90438514890692e-05,0.207120712071207
-7.50243424001676e-05,5.90290013190158e-05,0.207220722072207
-7.50046572908648e-05,5.90142046090772e-05,0.207320732073207
-7.49847957631456e-05,5.89994592209233e-05,0.207420742074207
-7.49647257405701e-05,5.89847918846484e-05,0.207520752075208
-7.49444493617655e-05,5.89702004618479e-05,0.207620762076208
-7.49239687649138e-05,5.89556849524478e-05,0.207720772077208
-7.49032860886421e-05,5.8941244287357e-05,0.207820782078208
-7.48824034712809e-05,5.89268773973361e-05,0.207920792079208
-7.48613219820696e-05,5.89125842823851e-05,0.208020802080208
-7.4840044828578e-05,5.88983628040252e-05,0.208120812081208
-7.48185730800454e-05,5.888421403157e-05,0.208220822082208
-7.47969088748023e-05,5.88701368957059e-05,0.208320832083208
-7.47749827146621e-05,5.88558052893979e-05,0.208420842084208
-7.47530330319972e-05,5.884115185279e-05,0.208520852085209
-7.47310587575681e-05,5.88261797934519e-05,0.208620862086209
-7.47090609609111e-05,5.88108933881929e-05,0.208720872087209
-7.46870385723415e-05,5.87952947755658e-05,0.208820882088209
-7.46649926613955e-05,5.87793860937528e-05,0.208920892089209
-7.46429232279247e-05,5.87631716197857e-05,0.209020902090209
-7.46208313411686e-05,5.87466545610857e-05,0.209120912091209
-7.45987159320361e-05,5.8729837056206e-05,0.209220922092209
-7.45765770003788e-05,5.87127233818814e-05,0.209320932093209
-7.45544166845272e-05,5.86953146072773e-05,0.209420942094209
-7.45322328462992e-05,5.86776150093511e-05,0.20952095209521
-7.45100276240252e-05,5.86596267264334e-05,0.20962096209621
-7.44878010175569e-05,5.86413529660938e-05,0.20972097209721
-7.44655519579516e-05,5.86227969359764e-05,0.20982098209821
-7.44432815141519e-05,5.86039597052465e-05,0.20992099209921
-7.44209586794025e-05,5.8585339522917e-05,0.21002100210021
-7.43985855921822e-05,5.85669321121788e-05,0.21012101210121
-7.43761601138637e-05,5.85487364037183e-05,0.21022102210221
-7.43536854521653e-05,5.8530750259131e-05,0.21032103210321
-7.4331160537996e-05,5.85129715400864e-05,0.21042104210421
-7.43085864404467e-05,5.84953981081798e-05,0.210521052105211
-7.42859631595175e-05,5.84780267557674e-05,0.210621062106211
-7.42632917642994e-05,5.84608574828492e-05,0.210721072107211
-7.42405722550891e-05,5.84438881510204e-05,0.210821082108211
-7.42178046315899e-05,5.8427114483472e-05,0.210921092109211
-7.41949910322806e-05,5.84105375494433e-05,0.211021102110211
-7.41721303882185e-05,5.83941530719768e-05,0.211121112111211
-7.4149167100439e-05,5.83779065218665e-05,0.211221122112211
-7.41261011690904e-05,5.83617946913941e-05,0.211321132113211
-7.41028630959862e-05,5.83456400928299e-05,0.211421142114211
-7.40794518120355e-05,5.83294437952647e-05,0.211521152115212
-7.40558694552718e-05,5.83132047295333e-05,0.211621162116212
-7.40321192335618e-05,5.82969250341146e-05,0.211721172117212
-7.40082011470538e-05,5.8280603639695e-05,0.211821182118212
-7.39841184030208e-05,5.8264241615588e-05,0.211921192119212
-7.39597587351844e-05,5.8247787639935e-05,0.212021202120212
-7.39351424586479e-05,5.82310161107912e-05,0.212121212121212
-7.3910271711445e-05,5.82139280973218e-05,0.212221222122212
-7.38851507706816e-05,5.81965278764102e-05,0.212321232123212
-7.38597807054488e-05,5.81788186556263e-05,0.212421242124212
-7.38341636540769e-05,5.81608025733746e-05,0.212521252125213
-7.38083028242841e-05,5.81424839064643e-05,0.212621262126213
-7.37822003545493e-05,5.81238647933742e-05,0.212721272127213
-7.37558594522938e-05,5.81049495108393e-05,0.212821282128213
-7.37292811869054e-05,5.80857391280248e-05,0.212921292129213
-7.37024687659539e-05,5.8066236852649e-05,0.213021302130213
-7.36754232585304e-05,5.80464469615209e-05,0.213121312131213
-7.3648148941444e-05,5.80263715928968e-05,0.213221322132213
-7.36206468840825e-05,5.80060128854039e-05,0.213321332133213
-7.35929181553885e-05,5.79853740464636e-05,0.213421342134213
-7.35649681017074e-05,5.79644582837941e-05,0.213521352135214
-7.35368961585933e-05,5.79433917634149e-05,0.213621362136214
-7.35087033955823e-05,5.79221755545656e-05,0.213721372137214
-7.34804561032912e-05,5.79012587226567e-05,0.213821382138214
-7.34521521430928e-05,5.78806380602667e-05,0.213921392139214
-7.34237947227053e-05,5.78603103596034e-05,0.214021402140214
-7.33953827728892e-05,5.7840272413171e-05,0.214121412141214
-7.3366916293793e-05,5.78205220825651e-05,0.214221422142214
-7.33383974235987e-05,5.78010561600674e-05,0.214321432143214
-7.33098250933636e-05,5.77818714381823e-05,0.214421442144214
-7.32812014412699e-05,5.77629668476704e-05,0.214521452145215
-7.32525264673174e-05,5.77443370424831e-05,0.214621462146215
-7.3223862185462e-05,5.77259221472917e-05,0.214721472147215
-7.31950054470446e-05,5.77072955497485e-05,0.214821482148215
-7.31659979507691e-05,5.76883118381181e-05,0.214921492149215
-7.31370374995432e-05,5.76690512028327e-05,0.215021502150215
-7.31081208856487e-05,5.76495179205531e-05,0.215121512151215
-7.30792491783248e-05,5.76297141296838e-05,0.215221522152215
-7.30504213083323e-05,5.76096419687779e-05,0.215321532153215
-7.30216362064318e-05,5.75893046452568e-05,0.215421542154215
-7.2992894942011e-05,5.75687042977476e-05,0.215521552155216
-7.29641964455337e-05,5.75478430644324e-05,0.215621562156216
-7.29356583297722e-05,5.7526704907388e-05,0.215721572157216
-7.29072773870083e-05,5.75052908958537e-05,0.215821582158216
-7.28790536170936e-05,5.74836042373252e-05,0.215921592159216
-7.28510853867879e-05,5.74617710978963e-05,0.216021602160216
-7.28233684194305e-05,5.74397936158975e-05,0.216121612161216
-7.27959294451159e-05,5.74180353207779e-05,0.216221622162216
-7.27685685224578e-05,5.7396496212315e-05,0.216321632163216
-7.2741284582662e-05,5.73751730830874e-05,0.216421642164216
-7.27140765561923e-05,5.73540648637074e-05,0.216521652165217
-7.26869433741061e-05,5.73331694159186e-05,0.216621662166217
-7.26598861053459e-05,5.73124835320771e-05,0.216721672167217
-7.26329026117299e-05,5.72920050737042e-05,0.216821682168217
-7.26061885575383e-05,5.72717329717088e-05,0.216921692169217
-7.2579741804144e-05,5.72516618799681e-05,0.217021702170217
-7.25531838535622e-05,5.72316966393663e-05,0.217121712171217
-7.25265168442717e-05,5.72118329731683e-05,0.217221722172217
-7.24997418453636e-05,5.71920719504652e-05,0.217321732173217
-7.24727337599834e-05,5.71720254504144e-05,0.217421742174217
-7.24454947267583e-05,5.71516956113465e-05,0.217521752175218
-7.24180279529614e-05,5.71310856409795e-05,0.217621762176218
-7.23903943836058e-05,5.7110470324564e-05,0.217721772177218
-7.2362595087486e-05,5.70898485928604e-05,0.217821782178218
-7.23350737844089e-05,5.70694332175344e-05,0.217921792179218
-7.23078283358958e-05,5.70492220601071e-05,0.218021802180218
-7.22808544651376e-05,5.70292129821739e-05,0.218121812181218
-7.22541511027464e-05,5.70094038453303e-05,0.218221822182218
-7.22274391868852e-05,5.69898203105055e-05,0.218321832183218
-7.2200719786645e-05,5.69704591699815e-05,0.218421842184218
-7.21739907633986e-05,5.69513193546671e-05,0.218521852185219
-7.21472553251611e-05,5.69323976569184e-05,0.218621862186219
-7.21205113331567e-05,5.6913693007496e-05,0.218721872187219
-7.2093759856625e-05,5.6895202198756e-05,0.218821882188219
-7.20670008958626e-05,5.6876923092442e-05,0.218921892189219
-7.20402333813335e-05,5.68588546192406e-05,0.219021902190219
-7.20134594516648e-05,5.68409946406729e-05,0.219121912191219
-7.1986756089422e-05,5.68233142883881e-05,0.219221922192219
-7.19601232946051e-05,5.68058114239817e-05,0.219321932193219
-7.19335599979747e-05,5.67884860473052e-05,0.219421942194219
-7.19070661996792e-05,5.67713360200283e-05,0.21952195219522
-7.18805937854297e-05,5.67541389478503e-05,0.21962196219622
-7.18541416859867e-05,5.67368948306227e-05,0.21972197219722
-7.1827954749159e-05,5.67198239244643e-05,0.21982198219822
-7.18020297672284e-05,5.67029230216569e-05,0.21992199219922
-7.17763635324765e-05,5.66861921222746e-05,0.22002200220022
-7.17509539067216e-05,5.66696280186735e-05,0.22012201220122
-7.17257987513362e-05,5.66532296416142e-05,0.22022202220222
-7.17003773643931e-05,5.66367403822482e-05,0.22032203220322
-7.16746929531651e-05,5.66201602405013e-05,0.22042204220422
-7.16492640816945e-05,5.66037468946098e-05,0.220522052205221
-7.16240907499814e-05,5.65874971368555e-05,0.220622062206221
-7.15991686810682e-05,5.65714098980731e-05,0.220722072207221
-7.15740830240178e-05,5.65555268771895e-05,0.220822082208221
-7.15488337788301e-05,5.65398459358742e-05,0.220922092209221
-7.15234230838358e-05,5.65243660047394e-05,0.221022102210221
-7.14977675411811e-05,5.65085578281651e-05,0.221122112211221
-7.14719537562895e-05,5.64929517310107e-05,0.221222122212221
-7.14459849370275e-05,5.647754557502e-05,0.221322132213221
-7.14199006437688e-05,5.64621971559534e-05,0.221422142214221
-7.13940505060733e-05,5.64466402422531e-05,0.221522152215222
-7.1368432385462e-05,5.64308769721753e-05,0.221622162216222
-7.1343044143753e-05,5.6414910553364e-05,0.221722172217222
-7.13178825732281e-05,5.63987420551328e-05,0.221822182218222
-7.12929466046478e-05,5.63823725465726e-05,0.221922192219222
-7.12682330304425e-05,5.63658052353275e-05,0.222022202220222
-7.12437407815211e-05,5.63490422598021e-05,0.222122212221222
-7.12194666500169e-05,5.63320846892357e-05,0.222222222222222
-7.11954084977481e-05,5.63149357311982e-05,0.222322232223222
-7.11715641860874e-05,5.62975953856896e-05,0.222422242224222
-7.11479326460922e-05,5.62800668603538e-05,0.222522252225223
-7.11245106698959e-05,5.62623512242819e-05,0.222622262226223
-7.11012961193165e-05,5.62444516852662e-05,0.222722272227223
-7.10782879251146e-05,5.62263682431584e-05,0.222822282228223
-7.10554839486631e-05,5.62081041056766e-05,0.222922292229223
-7.10328809825404e-05,5.61896603419861e-05,0.223022302230223
-7.10104779575073e-05,5.61710390904172e-05,0.223122312231223
-7.09882727352334e-05,5.6152242489523e-05,0.223222322232223
-7.09662642464791e-05,5.61332716083202e-05,0.223322332233223
-7.0944448214287e-05,5.61141275161966e-05,0.223422342234223
-7.09228257078965e-05,5.60948134206479e-05,0.223522352235224
-7.09013924506466e-05,5.60753303909876e-05,0.223622362236224
-7.08801473732981e-05,5.60556794962325e-05,0.223722372237224
-7.08590883373722e-05,5.60358628750099e-05,0.223822382238224
-7.08382142736294e-05,5.60158826655758e-05,0.223922392239224
-7.08175230437394e-05,5.59957399371698e-05,0.224022402240224
-7.07970135784627e-05,5.59754368281965e-05,0.224122412241224
-7.07766195871826e-05,5.59550332141328e-05,0.224222422242224
-7.07563410698992e-05,5.59345323024745e-05,0.224322432243224
-7.07361780266124e-05,5.59139330241306e-05,0.224422442244224
-7.07161272497525e-05,5.58932375174313e-05,0.224522452245225
-7.06961898085588e-05,5.58724468516162e-05,0.224622462246225
-7.06763624951648e-05,5.5851561026611e-05,0.224722472247225
-7.06566453098672e-05,5.58305811117294e-05,0.224822482248225
-7.06370371834267e-05,5.58095092453759e-05,0.224922492249225
-7.06171831399381e-05,5.57884363097829e-05,0.225022502250225
-7.05971238094598e-05,5.5767370858569e-05,0.225122512251225
-7.05768613301738e-05,5.57463118226431e-05,0.225222522252225
-7.0556386079519e-05,5.57255061879216e-05,0.225322532253225
-7.0535702334008e-05,5.57049518161483e-05,0.225422542254225
-7.05148122322678e-05,5.5684645499531e-05,0.225522552255226
-7.04937168433895e-05,5.56645861690527e-05,0.225622562256226
-7.04724183058519e-05,5.56447695477558e-05,0.225722572257226
-7.04509187579854e-05,5.56251945665495e-05,0.225822582258226
-7.04292203381203e-05,5.56058590869548e-05,0.225922592259226
-7.04073251848839e-05,5.55867588321625e-05,0.226022602260226
-7.03852343673672e-05,5.55678938021728e-05,0.226122612261226
-7.03629510931399e-05,5.55492597201763e-05,0.226222622262226
-7.03404764315899e-05,5.55308555170079e-05,0.226322632263226
-7.03178520814213e-05,5.55125389885022e-05,0.226422642264226
-7.02951785478728e-05,5.54944330931833e-05,0.226522652265227
-7.02724879070875e-05,5.54762887065073e-05,0.226622662266227
-7.02496871382058e-05,5.54584137591074e-05,0.226722672267227
-7.02267762415243e-05,5.54408050434879e-05,0.226822682268227
-7.02037573552253e-05,5.54234593520049e-05,0.226922692269227
-7.01806582786425e-05,5.54065199578405e-05,0.227022702270227
-7.01574790116277e-05,5.5389982584334e-05,0.227122712271227
-7.01342216929564e-05,5.53738440237671e-05,0.227222722272227
-7.01108873915712e-05,5.53580989301655e-05,0.227322732273227
-7.00874536541867e-05,5.53424853486321e-05,0.227422742274227
-7.00639440033277e-05,5.53272609571806e-05,0.227522752275228
-7.00403584389942e-05,5.53124214791501e-05,0.227622762276228
-7.0016698030574e-05,5.52979637068225e-05,0.227722772277228
-6.99928697569107e-05,5.52834481974224e-05,0.227822782278228
-6.99688746876888e-05,5.52688738818588e-05,0.227922792279228
-6.99447149609419e-05,5.52542439677756e-05,0.228022802280228
-6.99203905769668e-05,5.52395563166199e-05,0.228122812281228
-6.98961143071323e-05,5.52250172847693e-05,0.228222822282228
-6.98718840129595e-05,5.52106258030584e-05,0.228322832283228
-6.98475628365542e-05,5.51963519337487e-05,0.228422842284228
-6.98231539854863e-05,5.51821935384358e-05,0.228522852285229
-6.97986574596072e-05,5.51681506171194e-05,0.228622862286229
-6.97740732590655e-05,5.51542210313951e-05,0.228722872287229
-6.97494035221916e-05,5.51404047812628e-05,0.228822882288229
-6.97246482491337e-05,5.51266986590786e-05,0.228922892289229
-6.96998085088345e-05,5.51131037340818e-05,0.229022902290229
-6.96748843015909e-05,5.50996178679421e-05,0.229122912291229
-6.96498788348241e-05,5.50862410605111e-05,0.229222922292229
-6.96247899700555e-05,5.50729711734582e-05,0.229322932293229
-6.95996209151516e-05,5.50598060683791e-05,0.229422942294229
-6.95743706007246e-05,5.50467478836782e-05,0.22952295229523
-6.95490411651049e-05,5.50337923424721e-05,0.22962296229623
-6.95236326085894e-05,5.50209405140745e-05,0.22972297229723
-6.94981460001205e-05,5.50081902600066e-05,0.22982298229823
-6.94725824089377e-05,5.49955405111032e-05,0.22992299229923
-6.94470305790915e-05,5.4982799879893e-05,0.23002300230023
-6.94214894413425e-05,5.49699683663762e-05,0.23012301230123
-6.93959600646333e-05,5.49570470397179e-05,0.23022302230223
-6.93704424492607e-05,5.49440380383969e-05,0.23032303230323
-6.93450531384607e-05,5.49306729922282e-05,0.23042304230423
-6.93197921319365e-05,5.4916956178021e-05,0.230523052305231
-6.92946583607455e-05,5.49028918726587e-05,0.230623062306231
-6.92696496862606e-05,5.48884822144717e-05,0.230723072307231
-6.92447639702997e-05,5.48737325495085e-05,0.230823082308231
-6.92200022819539e-05,5.48586439469344e-05,0.230923092309231
-6.91953624828926e-05,5.48432217528721e-05,0.231023102310231
-6.91708424344888e-05,5.48274681056521e-05,0.231123112311231
-6.91464421370393e-05,5.48113862129183e-05,0.231223122312231
-6.91221594519168e-05,5.47949803514058e-05,0.231323132313231
-6.90979943792697e-05,5.47782526595933e-05,0.231423142314231
-6.90739447804708e-05,5.47612074142901e-05,0.231523152315232
-6.90497262476346e-05,5.47442616049861e-05,0.231623162316232
-6.90253430574218e-05,5.47274141623678e-05,0.231723172317232
-6.9000684012645e-05,5.4710480114252e-05,0.231823182318232
-6.89757715665896e-05,5.4693233858694e-05,0.231923192319232
-6.89506078575858e-05,5.46756764647849e-05,0.232023202320232
-6.89251950242611e-05,5.46578132787216e-05,0.232123212321232
-6.88995352047972e-05,5.46396453695209e-05,0.232223222322232
-6.8873888215761e-05,5.46211951906166e-05,0.232323232323232
-6.88482540571523e-05,5.46024638110996e-05,0.232423242324232
-6.88226316598802e-05,5.45834555077793e-05,0.232523252325233
-6.87970220930357e-05,5.45641724191343e-05,0.232623262326233
-6.87714253564704e-05,5.45446166835693e-05,0.232723272327233
-6.87458393121507e-05,5.45247925778935e-05,0.232823282328233
-6.87203837105856e-05,5.4504679787226e-05,0.232923292329233
-6.86951825795385e-05,5.44847690760527e-05,0.233023302330233
-6.86697162858762e-05,5.44648027662857e-05,0.233123312331233
-6.86443355286946e-05,5.44448610481344e-05,0.233223322332233
-6.86190424460272e-05,5.44249428525079e-05,0.233323332333233
-6.85940006263082e-05,5.44052245980451e-05,0.233423342334233
-6.85692111386283e-05,5.43857030769537e-05,0.233523352335234
-6.85445007721412e-05,5.43662018708172e-05,0.233623362336234
-6.85198705957893e-05,5.43467209794873e-05,0.233723372337234
-6.84951110459223e-05,5.43273384549173e-05,0.233823382338234
-6.84701911153394e-05,5.43080778195577e-05,0.233923392339234
-6.8445111873577e-05,5.42889390734827e-05,0.234023402340234
-6.84198743895776e-05,5.42699211473788e-05,0.234123412341234
-6.83948892376174e-05,5.42510924702672e-05,0.234223422342234
-6.83701542793661e-05,5.42324519730569e-05,0.234323432343234
-6.83456663071055e-05,5.42139985865086e-05,0.234423442344234
-6.83214242517445e-05,5.41957291029782e-05,0.234523452345235
-6.8297423836474e-05,5.41776424533006e-05,0.234623462346235
-6.82736629228152e-05,5.41597364990712e-05,0.234723472347235
-6.82501404415286e-05,5.41420101710504e-05,0.234823482348235
-6.82266094066236e-05,5.41239972963685e-05,0.234923492349235
-6.82030708873397e-05,5.41057000135784e-05,0.235023502350235
-6.81797665236188e-05,5.40875855645668e-05,0.235123512351235
-6.8156696315461e-05,5.40696528802428e-05,0.235223522352235
-6.81338559862055e-05,5.40518987528881e-05,0.235323532353235
-6.81112455357039e-05,5.4034323182577e-05,0.235423542354235
-6.80888596179076e-05,5.40169229616655e-05,0.235523552355236
-6.8066698232965e-05,5.39996959517489e-05,0.235623562356236
-6.80444481041203e-05,5.39828752392251e-05,0.235723572357236
-6.80224214387415e-05,5.39662213224826e-05,0.235823582358236
-6.80006139601678e-05,5.39497352706864e-05,0.235923592359236
-6.79790245991597e-05,5.39334128071015e-05,0.236023602360236
-6.79576522866264e-05,5.39172539316539e-05,0.236123612361236
-6.79364927454618e-05,5.3901256506013e-05,0.236223622362236
-6.79155449067233e-05,5.38854194609395e-05,0.236323632363236
-6.78948066317838e-05,5.38697406579546e-05,0.236423642364236
-6.78742757824611e-05,5.38542190278931e-05,0.236523652365237
-6.78539502202765e-05,5.38388524324245e-05,0.236623662366237
-6.78333915716199e-05,5.38230987852045e-05,0.236723672367237
-6.78127955009199e-05,5.38070404149213e-05,0.236823682368237
-6.77921630772676e-05,5.37906794599795e-05,0.236923692369237
-6.77714943006629e-05,5.37740191280232e-05,0.237023702370237
-6.77507891711059e-05,5.37570615574568e-05,0.237123712371237
-6.77300487578359e-05,5.37398120942548e-05,0.237223722372237
-6.77092719916136e-05,5.37222718076567e-05,0.237323732373237
-6.76884610109177e-05,5.37044428360669e-05,0.237423742374237
-6.76678585249298e-05,5.36867934906859e-05,0.237523752375238
-6.76474623953193e-05,5.36693194947044e-05,0.237623762376238
-6.76272694143682e-05,5.36520208481226e-05,0.237723772377238
-6.7607278512837e-05,5.36348954125356e-05,0.237823782378238
-6.75874875525437e-05,5.36179399803739e-05,0.237923792379238
-6.75678943947128e-05,5.36011556208025e-05,0.238023802380238
-6.75484979705499e-05,5.3584538056938e-05,0.238123812381238
-6.75292940029493e-05,5.3568087288929e-05,0.238223822382238
-6.75102835612985e-05,5.35518011782965e-05,0.238323832383238
-6.74914623686401e-05,5.35356775865618e-05,0.238423842384238
-6.74723139997073e-05,5.35194620433552e-05,0.238523852385239
-6.74528405928306e-05,5.35031556177678e-05,0.238623862386239
-6.74335628502343e-05,5.34870127803917e-05,0.238723872387239
-6.74139782461701e-05,5.34705513203596e-05,0.238823882388239
-6.73940921266867e-05,5.3453773376002e-05,0.238923892389239
-6.73738884536384e-05,5.34369109645515e-05,0.239023902390239
-6.73533715039827e-05,5.34199640860082e-05,0.239123912391239
-6.73328919765188e-05,5.34030118614162e-05,0.239223922392239
-6.73124520094286e-05,5.33860564292544e-05,0.239323932393239
-6.7292190599382e-05,5.33689096095473e-05,0.239423942394239
-6.72721066772879e-05,5.33515756793267e-05,0.23952395239524
-6.72521991736102e-05,5.33340546383699e-05,0.23962396239624
-6.72324659503152e-05,5.33163486251558e-05,0.23972397239724
-6.72129059378669e-05,5.32984608474025e-05,0.23982398239824
-6.7193515928992e-05,5.32803913049616e-05,0.23992399239924
-6.71742948541546e-05,5.32621421363121e-05,0.24002400240024
-6.71552416442635e-05,5.32437154798583e-05,0.24012401240124
-6.71363541609884e-05,5.3225113474005e-05,0.24022402240224
-6.71176313350898e-05,5.32063382570825e-05,0.24032403240324
-6.70990710282375e-05,5.31873898292393e-05,0.24042404240424
-6.70806711018041e-05,5.31682703288057e-05,0.240524052405241
-6.70624550784628e-05,5.31493432850084e-05,0.240624062406241
-6.70444218889743e-05,5.31306044210383e-05,0.240724072407241
-6.70261652358716e-05,5.31118516574754e-05,0.240824082408241
-6.70076519739203e-05,5.30930775097923e-05,0.240924092409241
-6.69889248712126e-05,5.30741333587583e-05,0.241024102410241
-6.69699860662272e-05,5.30550213427037e-05,0.241124112411241
-6.69508376972944e-05,5.30357436001073e-05,0.241224122412241
-6.69314829719841e-05,5.30163022693738e-05,0.241324132413241
-6.69118801914438e-05,5.29968449004944e-05,0.241424142414241
-6.6892034701722e-05,5.29773725628571e-05,0.241524152415242
-6.68719475719097e-05,5.29578852563134e-05,0.241624162416242
-6.68516209404858e-05,5.29383840501027e-05,0.241724172417242
-6.683105801502e-05,5.29188678751341e-05,0.241824182418242
-6.6810260933991e-05,5.2899336731259e-05,0.241924192419242
-6.67892307664901e-05,5.28797927568822e-05,0.242024202420242
-6.67679717894746e-05,5.28602338137474e-05,0.242124212421242
-6.67464840027963e-05,5.28406609708715e-05,0.242224222422242
-6.67247716834126e-05,5.28210742284027e-05,0.242324232423242
-6.67028359004147e-05,5.28014735863412e-05,0.242424242424242
-6.66806787922812e-05,5.27818601137778e-05,0.242524252425243
-6.66583035665821e-05,5.27622327415475e-05,0.242624262426243
-6.66357112925566e-05,5.27425925388897e-05,0.242724272427243
-6.66128281950608e-05,5.27228945992335e-05,0.242824282428243
-6.65897344645267e-05,5.27031848983149e-05,0.242924292429243
-6.65664301008058e-05,5.26834634362081e-05,0.243024302430243
-6.6542918311468e-05,5.26637280744343e-05,0.243124312431243
-6.65192012351405e-05,5.26439820205634e-05,0.243224322432243
-6.64952799409143e-05,5.26242231363391e-05,0.243324332433243
-6.64711576363592e-05,5.26044524907782e-05,0.243424342434243
-6.64468364599539e-05,5.25846690148639e-05,0.243524352435244
-6.64223174807895e-05,5.25648748468524e-05,0.243624362436244
-6.63976028374932e-05,5.25450689176528e-05,0.243724372437244
-6.63726946682469e-05,5.25252522963559e-05,0.243824382438244
-6.63475940422901e-05,5.25054239138709e-05,0.243924392439244
-6.6322304167341e-05,5.24855837701235e-05,0.244024402440244
-6.62968261124905e-05,5.24657329343531e-05,0.244124412441244
-6.62711620162174e-05,5.24458703373203e-05,0.244224422442244
-6.62453140168523e-05,5.24259981174297e-05,0.244324432443244
-6.62192831837827e-05,5.2406114136351e-05,0.244424442444244
-6.61930716551909e-05,5.23862205324144e-05,0.244524452445245
-6.61666805004644e-05,5.23663151672897e-05,0.244624462446245
-6.61401749408324e-05,5.23463403038301e-05,0.244724472447245
-6.61135560456824e-05,5.2326295942184e-05,0.244824482448245
-6.60868248841057e-05,5.23061820822771e-05,0.244924492449245
-6.60599194424429e-05,5.22860607379913e-05,0.245024502450245
-6.60328418588762e-05,5.22659297708477e-05,0.245124512451245
-6.60055942718844e-05,5.22457913192509e-05,0.245224522452245
-6.59781766816157e-05,5.22256453832751e-05,0.245324532453245
-6.59507590911987e-05,5.22057271876486e-05,0.245424542454245
-6.59233404316907e-05,5.21860345939668e-05,0.245524552455246
-6.58957870524705e-05,5.21664681663788e-05,0.245624562456246
-6.58685095278143e-05,5.21470974030711e-05,0.245724572457246
-6.58415046501523e-05,5.21279201656392e-05,0.245824582458246
-6.58147702810057e-05,5.21089343156042e-05,0.245924592459246
-6.57883032128048e-05,5.20901387838752e-05,0.246024602460246
-6.57616918020338e-05,5.2071459795308e-05,0.246124612461246
-6.57349392564111e-05,5.20528973499768e-05,0.246224622462246
-6.57080455759365e-05,5.20344482402377e-05,0.246324632463246
-6.56810128989406e-05,5.201611353533e-05,0.246424642464246
-6.56538412254232e-05,5.19978900275356e-05,0.246524652465247
-6.56265337631027e-05,5.1979778786168e-05,0.246624662466247
-6.55990915810699e-05,5.19617766035833e-05,0.246724672467247
-6.55715146793249e-05,5.19438834797814e-05,0.246824682468247
-6.55438051964948e-05,5.1926098345523e-05,0.246924692469247
-6.55159652706134e-05,5.19084201316428e-05,0.247024702470247
-6.54879949019773e-05,5.18908477689015e-05,0.247124712471247
-6.5459896228917e-05,5.18733801882081e-05,0.247224722472247
-6.54317676181924e-05,5.18563199740726e-05,0.247324732473247
-6.5403609069655e-05,5.18396628496861e-05,0.247424742474247
-6.53754216526926e-05,5.18234045383133e-05,0.247524752475248
-6.53472053671569e-05,5.18075429015499e-05,0.247624762476248
-6.53189602131962e-05,5.17920715240335e-05,0.247724772477248
-6.52906861906621e-05,5.17769882675821e-05,0.247824782478248
-6.52623843689425e-05,5.17622888551641e-05,0.247924792479248
-6.52340547478889e-05,5.17479690101185e-05,0.248024802480248
-6.52056983967408e-05,5.17340255247272e-05,0.248124812481248
-6.51773142462587e-05,5.17204541222552e-05,0.248224822482248
-6.51489022964426e-05,5.17072526642237e-05,0.248324832483248
-6.51203609731113e-05,5.16942254864266e-05,0.248424842484248
-6.50916913452074e-05,5.1681373658029e-05,0.248524852485249
-6.50628934128793e-05,5.16686929022218e-05,0.248624862486249
-6.50339693146057e-05,5.16561821497655e-05,0.248724872487249
-6.50049211885687e-05,5.16438414007344e-05,0.248824882488249
-6.49757479658257e-05,5.16316663782451e-05,0.248924892489249
-6.49464528537981e-05,5.16196581516112e-05,0.249024902490249
-6.49170369217252e-05,5.1607812443875e-05,0.249124912491249
-6.48875012389948e-05,5.1596130324276e-05,0.249224922492249
-6.48578458053103e-05,5.15846075160792e-05,0.249324932493249
-6.48281764719588e-05,5.15734332682769e-05,0.249424942494249
-6.47984921698492e-05,5.15626054424646e-05,0.24952495249525
-6.47687939680727e-05,5.15521186926677e-05,0.24962496249625
-6.47390818664809e-05,5.15419698111682e-05,0.24972497249725
-6.47093558653704e-05,5.15321566596357e-05,0.24982498249825
-6.46796148955019e-05,5.15226749613351e-05,0.24992499249925
-6.46498610950575e-05,5.15135225777134e-05,0.25002500250025
-6.46200944641855e-05,5.15046941627963e-05,0.25012501250125
-6.45903128645555e-05,5.14961886474186e-05,0.25022502250225
-6.4560519503589e-05,5.14880017546968e-05,0.25032503250325
-6.45307122431038e-05,5.14801313463006e-05,0.25042504250425
-6.45008910828033e-05,5.14725731454207e-05,0.250525052505251
-6.44710581613146e-05,5.14653239443391e-05,0.250625062506251
-6.44415235476752e-05,5.14581474491621e-05,0.250725072507251
-6.44122840343155e-05,5.14510425906504e-05,0.250825082508251
-6.43833364135172e-05,5.14440093687299e-05,0.250925092509251
-6.43544037614768e-05,5.14370745135692e-05,0.251025102510251
-6.43254839400125e-05,5.1430236955929e-05,0.251125112511251
-6.42965790873061e-05,5.14234966958834e-05,0.251225122512251
-6.42676870650273e-05,5.14168515948795e-05,0.251325132513251
-6.42387052297554e-05,5.14100054836209e-05,0.251425142514251
-6.42096816954826e-05,5.14032021405284e-05,0.251525152515252
-6.41806153931178e-05,5.13964404963627e-05,0.251625162516252
-6.41515084608431e-05,5.13897205511237e-05,0.251725172517252
-6.41223598298642e-05,5.13830423048856e-05,0.251825182518252
-6.40931705689754e-05,5.13764046883349e-05,0.251925192519252
-6.40639406783251e-05,5.13698066323806e-05,0.252025202520252
-6.4034672296392e-05,5.13632492061136e-05,0.252125212521252
-6.40053632848457e-05,5.13567313403687e-05,0.252225222522252
-6.3976014712629e-05,5.13502530352202e-05,0.252325232523252
-6.39466287182205e-05,5.13438132213544e-05,0.252425242524252
-6.39172031634382e-05,5.13374118988456e-05,0.252525252525253
-6.38877401864641e-05,5.13310479984543e-05,0.252625262526253
-6.38582397872984e-05,5.132472258942e-05,0.252725272527253
-6.38287019660893e-05,5.13184346025032e-05,0.252825282528253
-6.37990850236874e-05,5.13121134702038e-05,0.252925292529253
-6.37692446178197e-05,5.13056041581516e-05,0.253025302530253
-6.37391860943863e-05,5.12989088046025e-05,0.253125312531253
-6.37089094533872e-05,5.12920284788704e-05,0.253225322532253
-6.36784168331528e-05,5.12849663884506e-05,0.253325332533253
-6.36477114415497e-05,5.12777236025828e-05,0.253425342534253
-6.36167943475205e-05,5.12703022597455e-05,0.253525352535254
-6.35856687587833e-05,5.12627034291041e-05,0.253625362536254
-6.35543368136687e-05,5.12549292490632e-05,0.253725372537254
-6.35227985123249e-05,5.12469818580273e-05,0.253825382538254
-6.34910581314128e-05,5.12388623251616e-05,0.253925392539254
-6.34591167403202e-05,5.1230572788945e-05,0.254025402540254
-6.34274950411229e-05,5.12223655813424e-05,0.254125412541254
-6.33956883695941e-05,5.12137616992048e-05,0.254225422542254
-6.33636999334519e-05,5.12047643501761e-05,0.254325432543254
-6.33315308019358e-05,5.11953788800824e-05,0.254425442544254
-6.32991820441367e-05,5.11856063583856e-05,0.254525452545255
-6.32666557985335e-05,5.11754532000769e-05,0.254625462546255
-6.32339552728443e-05,5.11649226128745e-05,0.254725472547255
-6.32010804667724e-05,5.11540167351831e-05,0.254825482548255
-6.31680335190933e-05,5.11427409130511e-05,0.254925492549255
-6.31348165678406e-05,5.11310994232137e-05,0.255025502550255
-6.31014317517899e-05,5.11190933349844e-05,0.255125512551255
-6.30679421536914e-05,5.11066691880256e-05,0.255225522552255
-6.30343488427845e-05,5.10938291208904e-05,0.255325532553255
-6.30005726980248e-05,5.10808660953053e-05,0.255425542554255
-6.29666169271305e-05,5.10677811804357e-05,0.255525552555256
-6.29324815299533e-05,5.10545754456692e-05,0.255625562556256
-6.28986872088658e-05,5.10415012228967e-05,0.255725572557256
-6.28652318252408e-05,5.10285585121924e-05,0.255825582558256
-6.28321100331782e-05,5.10157441059124e-05,0.255925592559256
-6.27989112585501e-05,5.10029885057959e-05,0.256025602560256
-6.27656344319687e-05,5.09902895735125e-05,0.256125612561256
-6.27326911969497e-05,5.09777168073229e-05,0.256225622562256
-6.27000772766838e-05,5.09652712763182e-05,0.256325632563256
-6.26675136088888e-05,5.0952976503023e-05,0.256425642564256
-6.26350001938615e-05,5.09408324874374e-05,0.256525652565257
-6.26025370313052e-05,5.09288370912311e-05,0.256625662566257
-6.25701219828895e-05,5.09169903143297e-05,0.256725672567257
-6.25377561178536e-05,5.09052889490894e-05,0.256825682568257
-6.2505337861868e-05,5.08936078987298e-05,0.256925692569257
-6.24728682840237e-05,5.08819482324161e-05,0.257025702570257
-6.24403495229479e-05,5.08703088809833e-05,0.257125712571257
-6.24077794400133e-05,5.08586898445054e-05,0.257225722572257
-6.23751601736988e-05,5.08470900535947e-05,0.257325732573257
-6.23424286409575e-05,5.08350679272196e-05,0.257425742574257
-6.23095249664606e-05,5.08226876176664e-05,0.257525752575258
-6.22764491502081e-05,5.08099512632654e-05,0.257625762576258
-6.22432043997699e-05,5.07968631408259e-05,0.257725772577258
-6.22097907151459e-05,5.07834264580662e-05,0.257825782578258
-6.21762113039059e-05,5.07696454916468e-05,0.257925792579258
-6.21425249722877e-05,5.07557950269668e-05,0.258025802580258
-6.21087349280094e-05,5.07418750641003e-05,0.258125812581258
-6.20749705445862e-05,5.07283271840789e-05,0.258225822582258
-6.20412318220183e-05,5.07151481793327e-05,0.258325832583258
-6.20075187603055e-05,5.07023337730527e-05,0.258425842584258
-6.19738324286872e-05,5.06898818268342e-05,0.258525852585259
-6.19401706888332e-05,5.06777869946285e-05,0.258625862586259
-6.19065335405949e-05,5.0666046068866e-05,0.258725872587259
-6.18728579010738e-05,5.06543275963889e-05,0.258825882588259
-6.18391437701216e-05,5.06426294387925e-05,0.258925892589259
-6.18053900787957e-05,5.06309515960769e-05,0.259025902590259
-6.1771600034369e-05,5.06192951373331e-05,0.259125912591259
-6.17377714986595e-05,5.0607657924379e-05,0.259225922592259
-6.17039055409068e-05,5.05960420953968e-05,0.259325932593259
-6.16700673824879e-05,5.05847758961226e-05,0.259425942594259
-6.16362559540153e-05,5.0573855049599e-05,0.25952595259526
-6.16024488023518e-05,5.05630176009288e-05,0.25962596259626
-6.15686480659763e-05,5.05522614117818e-05,0.25972597259726
-6.15348526756494e-05,5.05415864820836e-05,0.25982598259826
-6.15010829461777e-05,5.05312515591616e-05,0.25992599259926
-6.14673388775612e-05,5.05212534354459e-05,0.26002600260026
-6.14336215390392e-05,5.05115899724577e-05,0.26012601260126
-6.13998614324252e-05,5.05017554368792e-05,0.26022602260226
-6.13660596268104e-05,5.04917519671149e-05,0.26032603260326
-6.13322161223429e-05,5.04815827708088e-05,0.26042604260426
-6.12983779637757e-05,5.04714873494984e-05,0.260526052605261
-6.12645451514055e-05,5.04614678416626e-05,0.260626062606261
-6.12307187540264e-05,5.04515210397314e-05,0.260726072607261
-6.11969533013639e-05,5.04417014729851e-05,0.260826082608261
-6.11632509317483e-05,5.04320080723326e-05,0.260926092609261
-6.11296095067008e-05,5.04224397684603e-05,0.261026102610261
-6.10959285211312e-05,5.04128703953486e-05,0.261126112611261
-6.10621459612318e-05,5.04028583719659e-05,0.261226122612261
-6.10282639654817e-05,5.03924079750472e-05,0.261326132613261
-6.09942814643445e-05,5.03815224123107e-05,0.261426142614261
-6.09602005965958e-05,5.03702070295824e-05,0.261526152615262
-6.09260224313266e-05,5.03584661038199e-05,0.261626162616262
-6.08917480377764e-05,5.03463039118324e-05,0.261726172617262
-6.08573774157967e-05,5.03337236611154e-05,0.261826182618262
-6.08229127038663e-05,5.03207306978661e-05,0.261926192619262
-6.07883539021337e-05,5.03073282295056e-05,0.262026202620262
-6.07537020795413e-05,5.02935216022311e-05,0.262126212621262
-6.07189593747166e-05,5.0279312954373e-05,0.262226222622262
-6.06841247184199e-05,5.02647076319056e-05,0.262326232623262
-6.06492002489818e-05,5.0249708842473e-05,0.262426242624262
-6.06141870356415e-05,5.02343208628843e-05,0.262526252625263
-6.05790861474902e-05,5.02185469007835e-05,0.262626262626263
-6.05438965155853e-05,5.02023923022192e-05,0.262726272627263
-6.05086213471996e-05,5.01858592054477e-05,0.262826282628263
-6.04732606426301e-05,5.01689518874265e-05,0.262926292629263
-6.04378144018766e-05,5.01516746249647e-05,0.263026302630263
-6.04023467769288e-05,5.01344732759033e-05,0.263126312631263
-6.03668588370261e-05,5.01173467711512e-05,0.263226322632263
-6.03313505824651e-05,5.01002951106341e-05,0.263326332633263
-6.02958209437098e-05,5.0083317225187e-05,0.263426342634263
-6.02602699207602e-05,5.00664109764052e-05,0.263526352635264
-6.02247007214827e-05,5.0049578502619e-05,0.263626362636264
-6.01891101381593e-05,5.0032816596333e-05,0.263726372637264
-6.01535003091203e-05,5.00161263266381e-05,0.263826382638264
-6.01178701652747e-05,4.99995055552039e-05,0.263926392639264
-6.00821170629051e-05,4.9982659181825e-05,0.264026402640264
-6.00462431406387e-05,4.99655904140711e-05,0.264126412641264
-6.00102473289392e-05,4.9948301390347e-05,0.264226422642264
-5.99741317665823e-05,4.99307942490572e-05,0.264326432643264
-5.99378985918983e-05,4.99130700593669e-05,0.264426442644264
-5.99015478045906e-05,4.98951320289943e-05,0.264526452645265
-5.98650804741951e-05,4.9876982296344e-05,0.264626462646265
-5.98284987390425e-05,4.98586219305069e-05,0.264726472647265
-5.97918036682236e-05,4.98400552082924e-05,0.264826482648265
-5.97549952618868e-05,4.98212810606835e-05,0.264926492649265
-5.97180756583626e-05,4.98023048335063e-05,0.265026502650265
-5.96810459268903e-05,4.97831254576698e-05,0.265126512651265
-5.96439060673216e-05,4.9763747209909e-05,0.265226522652265
-5.96066582182837e-05,4.97441711594632e-05,0.265326532653265
-5.95693034487191e-05,4.97243994447371e-05,0.265426542654265
-5.9531842828164e-05,4.97044342041352e-05,0.265526552655266
-5.94942763563217e-05,4.96842775761365e-05,0.265626562656266
-5.94570862442821e-05,4.9664320889153e-05,0.265726572657266
-5.94202671458481e-05,4.96445652124985e-05,0.265826582658266
-5.93834074176526e-05,4.96249346326984e-05,0.265926592659266
-5.93464364924181e-05,4.96051105270226e-05,0.266026602660266
-5.93093565083265e-05,4.95850918262316e-05,0.266126612661266
-5.92722080951394e-05,4.95647341879039e-05,0.266226622662266
-5.92349933913356e-05,4.95440408196093e-05,0.266326632663266
-5.91977113276757e-05,4.95230149289917e-05,0.266426642664266
-5.9160323412877e-05,4.95018072736865e-05,0.266526652665267
-5.91233086503111e-05,4.94808123899727e-05,0.266626662666267
-5.90866649012025e-05,4.9460027070132e-05,0.266726672667267
-5.90503868199478e-05,4.9439449175834e-05,0.266826682668267
-5.90144722677714e-05,4.94190776378393e-05,0.266926692669267
-5.89786047606446e-05,4.9399142334976e-05,0.267026702670267
-5.89427832293279e-05,4.93796379211956e-05,0.267126712671267
-5.89070098121517e-05,4.93605611889281e-05,0.267226722672267
-5.88712813015463e-05,4.93419078612161e-05,0.267326732673267
-5.88359099048795e-05,4.93234416442402e-05,0.267426742674267
-5.88008924147301e-05,4.93051593302822e-05,0.267526752675268
-5.87662245541404e-05,4.9287059850177e-05,0.267626762676268
-5.87319041847801e-05,4.9269142134611e-05,0.267726772677268
-5.86979270298398e-05,4.92514029761627e-05,0.267826782678268
-5.86642888123621e-05,4.92338413054444e-05,0.267926792679268
-5.8630988463256e-05,4.92164549841998e-05,0.268026802680268
-5.85980195673818e-05,4.91992429431154e-05,0.268126812681268
-5.85653810555001e-05,4.91822030438607e-05,0.268226822682268
-5.85330686506534e-05,4.91653331479571e-05,0.268326832683268
-5.85007690762342e-05,4.91488642034718e-05,0.268426842684268
-5.84684801939123e-05,4.9132793002761e-05,0.268526852685269
-5.84362041420179e-05,4.91171152690155e-05,0.268626862686269
-5.84039398513117e-05,4.91018267253519e-05,0.268726872687269
-5.83716862527027e-05,4.90869230951093e-05,0.268826882688269
-5.83394444152819e-05,4.90724022397348e-05,0.268926892689269
-5.83072143390493e-05,4.9058258813254e-05,0.269026902690269
-5.82749949549138e-05,4.90444896080971e-05,0.269126912691269
-5.82427862628756e-05,4.90310903473806e-05,0.269226922692269
-5.82105882627861e-05,4.90180588927743e-05,0.269326932693269
-5.81784020240332e-05,4.90053909673946e-05,0.269426942694269
-5.81462264772291e-05,4.89930822944325e-05,0.26952695269527
-5.81143727607992e-05,4.89808965799944e-05,0.26962696269627
-5.80828365979342e-05,4.89688327546925e-05,0.26972697269727
-5.80516169192464e-05,4.89568897494359e-05,0.26982698269827
-5.80207083788355e-05,4.89450664949851e-05,0.26992699269927
-5.79898671982808e-05,4.89329010953536e-05,0.27002700270027
-5.79590923083428e-05,4.89203967581111e-05,0.27012701270127
-5.79283805014516e-05,4.89078004693968e-05,0.27022702270227
-5.78977328466985e-05,4.8895110090806e-05,0.27032703270327
-5.7867390984322e-05,4.88825480165652e-05,0.27042704270427
-5.78373527756952e-05,4.88701110391788e-05,0.270527052705271
-5.78076150133966e-05,4.88577980894817e-05,0.270627062706271
-5.77781744897079e-05,4.88456091673254e-05,0.270727072707271
-5.7749027996911e-05,4.88335410652885e-05,0.270827082708271
-5.7720173396824e-05,4.88215948523879e-05,0.270927092709271
-5.76913647725471e-05,4.8809307563546e-05,0.271027102710271
-5.76626031931713e-05,4.87966834754977e-05,0.271127112711271
-5.76338865203662e-05,4.87837257959612e-05,0.271227122712271
-5.76049795293294e-05,4.87705082998581e-05,0.271327132713271
-5.75759249881529e-05,4.87568855756016e-05,0.271427142714271
-5.75466833363143e-05,4.87430083809012e-05,0.271527152715272
-5.75172556430533e-05,4.8728880992492e-05,0.271627162716272
-5.74876440467e-05,4.87145044796133e-05,0.271727172717272
-5.74583286198658e-05,4.8700271239991e-05,0.271827182718272
-5.7429306154684e-05,4.86861812736993e-05,0.271927192719272
-5.7400574513121e-05,4.86722313731684e-05,0.272027202720272
-5.73721294180707e-05,4.86584215382499e-05,0.272127212721272
-5.73439698002939e-05,4.86447496306135e-05,0.272227222722272
-5.73160913831298e-05,4.86312145810196e-05,0.272327232723272
-5.72884909590084e-05,4.86178153203032e-05,0.272427242724272
-5.72611674586904e-05,4.86045497101338e-05,0.272527252725273
-5.72341166052183e-05,4.85914166811236e-05,0.272627262726273
-5.72068209040859e-05,4.85781649705469e-05,0.272727272727273
-5.71792814245326e-05,4.8564795647569e-05,0.272827282728273
-5.71515003048889e-05,4.85513097813551e-05,0.272927292729273
-5.71234807528729e-05,4.8537709510384e-05,0.273027302730273
-5.70957413322301e-05,4.85242439590508e-05,0.273127312731273
-5.70682799046302e-05,4.85109141965951e-05,0.273227322732273
-5.70405757677003e-05,4.84974668217381e-05,0.273327332733273
-5.70126331983982e-05,4.84839050420497e-05,0.273427342734273
-5.69844532658148e-05,4.84702277884388e-05,0.273527352735274
-5.6956038108429e-05,4.84564382684011e-05,0.273627362736274
-5.69273920030498e-05,4.84425364819366e-05,0.273727372737274
-5.68990313750925e-05,4.84287736919935e-05,0.273827382738274
-5.68709540860782e-05,4.84151477600929e-05,0.273927392739274
-5.68431579976765e-05,4.84016586863092e-05,0.274027402740274
-5.68156399021692e-05,4.83883043321635e-05,0.274127412741274
-5.67883976612259e-05,4.83750836284906e-05,0.274227422742274
-5.67614269980375e-05,4.83619955060512e-05,0.274327432743274
-5.67347257742735e-05,4.83490378265147e-05,0.274427442744274
-5.67082918513067e-05,4.83362095205677e-05,0.274527452745275
-5.66821230908068e-05,4.83235095191191e-05,0.274627462746275
-5.66562152161129e-05,4.83109367528553e-05,0.274727472747275
-5.66305660887462e-05,4.82984901526854e-05,0.274827482748275
-5.6605173570228e-05,4.82861675801305e-05,0.274927492749275
-5.65800355220795e-05,4.82739679659512e-05,0.275027502750275
-5.65551487370276e-05,4.82618902410565e-05,0.275127512751275
-5.65305110762967e-05,4.82499344052981e-05,0.275227522752275
-5.65061193323172e-05,4.82380972512546e-05,0.275327532753275
-5.64819713669069e-05,4.82263787787032e-05,0.275427542754275
-5.6458065041587e-05,4.82147768494621e-05,0.275527552755276
-5.64343982177305e-05,4.82032914633829e-05,0.275627562756276
-5.64109676880642e-05,4.81919204820608e-05,0.275727572757276
-5.63875756496806e-05,4.81806660439749e-05,0.275827582758276
-5.63640873828676e-05,4.81694971422212e-05,0.275927592759276
-5.63405039570129e-05,4.81584127074862e-05,0.276027602760276
-5.63168264412076e-05,4.81474127399182e-05,0.276127612761276
-5.62930548354516e-05,4.8136497239369e-05,0.276227622762276
-5.62693548663608e-05,4.81255165174424e-05,0.276327632763276
-5.62457243954566e-05,4.8114472712469e-05,0.276427642764276
-5.62221644921267e-05,4.81033658245228e-05,0.276527652765277
-5.61986719485045e-05,4.80921958535297e-05,0.276627662766277
-5.61752489032172e-05,4.80809649379685e-05,0.276727672767277
-5.6151893217786e-05,4.80696720085256e-05,0.276827682768277
-5.61285279093486e-05,4.80582753663484e-05,0.276927692769277
-5.61051529782019e-05,4.80467760806022e-05,0.277027702770277
-5.60817694934367e-05,4.8035174151361e-05,0.277127712771277
-5.60583763858138e-05,4.80234706477161e-05,0.277227722772277
-5.60349747245724e-05,4.80116666389067e-05,0.277327732773277
-5.60115634404733e-05,4.79997642634116e-05,0.277427742774277
-5.59880559280931e-05,4.79879538393884e-05,0.277527752775278
-5.59644746405689e-05,4.79764941141643e-05,0.277627762776278
-5.59407928479543e-05,4.79652364685085e-05,0.277727772777278
-5.59170116194889e-05,4.79541776947029e-05,0.277827782778278
-5.58931320241152e-05,4.79433177927473e-05,0.277927792779278
-5.58691551312211e-05,4.7932652485907e-05,0.278027802780278
-5.58450809409549e-05,4.79221807049423e-05,0.278127812781278
-5.58209115913502e-05,4.7911901380614e-05,0.278227822782278
-5.57966481519432e-05,4.79018123745916e-05,0.278327832783278
-5.57722895534946e-05,4.78919115483964e-05,0.278427842784278
-5.57478390032773e-05,4.78821967636237e-05,0.278527852785279
-5.57236333008687e-05,4.78725782071321e-05,0.278627862786279
-5.56996692385505e-05,4.78630569483093e-05,0.278727872787279
-5.56759446776957e-05,4.78536308485282e-05,0.278827882788279
-5.56524574802704e-05,4.78442988386978e-05,0.278927892789279
-5.56290429884531e-05,4.78347198428026e-05,0.279027902790279
-5.56057012026889e-05,4.7824895999247e-05,0.279127912791279
-5.55824310534416e-05,4.78148315848404e-05,0.279227922792279
-5.55592271949594e-05,4.78046933954381e-05,0.279327932793279
-5.55360874886151e-05,4.77944835693705e-05,0.279427942794279
-5.55129060832699e-05,4.77844041861317e-05,0.27952795279528
-5.54896819098327e-05,4.7774452038152e-05,0.27962796279628
-5.54664160373946e-05,4.77646271254312e-05,0.27972797279728
-5.54431084661039e-05,4.77549283786559e-05,0.27982798279828
-5.54197602650517e-05,4.77453547288092e-05,0.27992799279928
-5.5396371434238e-05,4.77359040373382e-05,0.28002800280028
-5.53729419736627e-05,4.77265752351518e-05,0.28012801280128
-5.53494333920431e-05,4.77169085645196e-05,0.28022802280228
-5.53257205925248e-05,4.7707133904344e-05,0.28032803280328
-5.53018057135866e-05,4.76972501853856e-05,0.28042804280428
-5.5277689824171e-05,4.76872606152882e-05,0.280528052805281
-5.52533750630537e-05,4.76771651940521e-05,0.280628062806281
-5.52288646375078e-05,4.76669649907681e-05,0.280728072807281
-5.52041585476814e-05,4.76566621439892e-05,0.280828082808281
-5.51792610705323e-05,4.76462555844018e-05,0.280928092809281
-5.51542801953814e-05,4.76359270767678e-05,0.281028102810281
-5.51291720850456e-05,4.76254360500876e-05,0.281128112811281
-5.51039378087643e-05,4.76147846429142e-05,0.281228122812281
-5.50785773662409e-05,4.7603974993578e-05,0.281328132813281
-5.50530939654902e-05,4.75930081712442e-05,0.281428142814281
-5.50274865369761e-05,4.75818852452265e-05,0.281528152815282
-5.50017582884168e-05,4.75706083538551e-05,0.281628162816282
-5.49759092199606e-05,4.75591785663696e-05,0.281728172817282
-5.49499404006986e-05,4.75475980211744e-05,0.281828182818282
-5.49238539689611e-05,4.75358667182697e-05,0.281928192819282
-5.48976499247483e-05,4.75239878652252e-05,0.282028202820282
-5.48713304066871e-05,4.75119625312803e-05,0.282128212821282
-5.48448964837204e-05,4.74997928548395e-05,0.282228222822282
-5.48183481559963e-05,4.74874777666636e-05,0.282328232823282
-5.47916886310849e-05,4.74750204743965e-05,0.282428242824282
-5.47648537566997e-05,4.74624829919199e-05,0.282528252825283
-5.47378478097983e-05,4.74498642499202e-05,0.282628262826283
-5.47106718596201e-05,4.7437166386802e-05,0.282728272827283
-5.46833269751078e-05,4.74243883334743e-05,0.282828282828283
-5.46558142256491e-05,4.74115332975069e-05,0.282928292829283
-5.46281368188138e-05,4.73986012788256e-05,0.283028302830283
-5.46002958238414e-05,4.73855922774305e-05,0.283128312831283
-5.45722923098227e-05,4.7372507362635e-05,0.283228322832283
-5.45441284153851e-05,4.73593476036044e-05,0.283328332833283
-5.45158062787105e-05,4.73461130002646e-05,0.283428342834283
-5.44873258999474e-05,4.73328056910942e-05,0.283528352835284
-5.4458689417426e-05,4.73194246068539e-05,0.283628362836284
-5.44298989694769e-05,4.73059718859484e-05,0.283728372837284
-5.44009556254877e-05,4.72924475284517e-05,0.283828382838284
-5.43719278144057e-05,4.72789627314772e-05,0.283928392839284
-5.43429459791338e-05,4.72653934673356e-05,0.284028402840284
-5.43140090502843e-05,4.72517429438193e-05,0.284128412841284
-5.42851191664843e-05,4.72380090223753e-05,0.284228422842284
-5.42562731200156e-05,4.72241959798128e-05,0.284328432843284
-5.42274409732139e-05,4.72105465254618e-05,0.284428442844284
-5.41986216568398e-05,4.71970617284872e-05,0.284528452845285
-5.41698162401327e-05,4.71837383812453e-05,0.284628462846285
-5.41409616400456e-05,4.71706352899736e-05,0.284728472847285
-5.41120578565787e-05,4.71577503162677e-05,0.284828482848285
-5.40831048897317e-05,4.71450813217229e-05,0.284928492849285
-5.40540289645092e-05,4.7132582330529e-05,0.285028502850285
-5.40248290116716e-05,4.71202512042815e-05,0.285128512851285
-5.39959220204864e-05,4.71080441057232e-05,0.285228522852285
-5.39669252163082e-05,4.70956926646691e-05,0.285328532853285
-5.39382192356003e-05,4.70834652512301e-05,0.285428542854285
-5.39097987321658e-05,4.70713607961667e-05,0.285528552855286
-5.38816637061532e-05,4.70593760919833e-05,0.285628562856286
-5.38536131472334e-05,4.70475132770104e-05,0.285728572857286
-5.3825439629938e-05,4.70355724101583e-05,0.285828582858286
-5.37971431541186e-05,4.70235524221878e-05,0.285928592859286
-5.37687258584024e-05,4.70114554516518e-05,0.286028602860286
-5.37401898809713e-05,4.69992814983277e-05,0.286128612861286
-5.37115341527344e-05,4.69870316316033e-05,0.286228622862286
-5.3683166040398e-05,4.69749047233287e-05,0.286328632863286
-5.36546728312073e-05,4.69628291368386e-05,0.286428642864286
-5.36260577327319e-05,4.69508027336543e-05,0.286528652865287
-5.35973196757325e-05,4.69388265830893e-05,0.286628662866287
-5.35688703038731e-05,4.69269691140908e-05,0.286728672867287
-5.35405000530579e-05,4.69152442263998e-05,0.286828682868287
-5.35122099925265e-05,4.69036487123725e-05,0.286928692869287
-5.34839979838e-05,4.68921825719346e-05,0.287028702870287
-5.34558640270267e-05,4.68808436667558e-05,0.287128712871287
-5.34278070529674e-05,4.68696309275966e-05,0.287228722872287
-5.33998270614735e-05,4.68585432852917e-05,0.287328732873287
-5.33719219142148e-05,4.68475786014368e-05,0.287428742874287
-5.33439814832431e-05,4.6836293156447e-05,0.287528752875288
-5.33160068377978e-05,4.68246890887271e-05,0.287628762876288
-5.3287997977879e-05,4.68127696059953e-05,0.287728772877288
-5.32599549033382e-05,4.6800537915747e-05,0.287828782878288
-5.32318786835633e-05,4.67879972255522e-05,0.287928792879288
-5.32037693185542e-05,4.67751507432032e-05,0.288028802880288
-5.31756257387748e-05,4.67620006069562e-05,0.288128812881288
-5.314745115224e-05,4.67485510936947e-05,0.288228822882288
-5.31192423512316e-05,4.67348043418231e-05,0.288328832883288
-5.30910025433195e-05,4.6720762489672e-05,0.288428842884288
-5.30627317283553e-05,4.6706430883364e-05,0.288528852885289
-5.30344288373963e-05,4.6691809522825e-05,0.288628862886289
-5.30060938702941e-05,4.66769037541779e-05,0.288728872887289
-5.2977730034767e-05,4.66617146465135e-05,0.288828882888289
-5.29493341229483e-05,4.66462454074017e-05,0.288928892889289
-5.29209082736136e-05,4.66304992446349e-05,0.289028902890289
-5.28924535557056e-05,4.66144793657086e-05,0.289128912891289
-5.28639036786076e-05,4.65983536355693e-05,0.289228922892289
-5.28354724832243e-05,4.65822140058372e-05,0.289328932893289
-5.28071578310771e-05,4.6566060476364e-05,0.289428942894289
-5.27789586527782e-05,4.65498941165373e-05,0.28952895289529
-5.27508728101455e-05,4.65337138570437e-05,0.28962896289629
-5.27230692372164e-05,4.6517696116522e-05,0.28972897289729
-5.26951352215327e-05,4.65017671199025e-05,0.28982898289829
-5.26670718321853e-05,4.64859268671108e-05,0.28992899289929
-5.26388822768925e-05,4.64701742891302e-05,0.29002900290029
-5.26105654861182e-05,4.64545072474076e-05,0.29012901290129
-5.25821246678771e-05,4.64389268111826e-05,0.29022902290229
-5.25539682578185e-05,4.64235014094763e-05,0.29032903290329
-5.25259305293263e-05,4.64078899663475e-05,0.29042904290429
-5.24976746834169e-05,4.6391957762084e-05,0.290529052905291
-5.24692017890327e-05,4.63757069351644e-05,0.290629062906291
-5.24405139846526e-05,4.63591417623239e-05,0.290729072907291
-5.24116134087554e-05,4.63422654512065e-05,0.290829082908291
-5.23830025872376e-05,4.63255580742748e-05,0.290929092909291
-5.23546772428448e-05,4.63090174931242e-05,0.291029102910291
-5.23266352376918e-05,4.62926426385155e-05,0.291129112911291
-5.22985365644832e-05,4.62765179776156e-05,0.291229122912291
-5.22703822929033e-05,4.62606403027805e-05,0.291329132913291
-5.22421713534162e-05,4.6245008544771e-05,0.291429142914291
-5.22139058845005e-05,4.6229619496017e-05,0.291529152915292
-5.21855848170654e-05,4.62144720872794e-05,0.291629162916292
-5.2157210289441e-05,4.61995609725836e-05,0.291729172917292
-5.21287823016276e-05,4.61848872210949e-05,0.291829182918292
-5.2100300853625e-05,4.61704454867647e-05,0.291929192919292
-5.20718995959062e-05,4.61561609254321e-05,0.292029202920292
-5.2043578528471e-05,4.61420324677835e-05,0.292129212921292
-5.20153750733628e-05,4.61276302940496e-05,0.292229222922292
-5.19874303657303e-05,4.61130142795592e-05,0.292329232923292
-5.19597422667979e-05,4.60981887011216e-05,0.292429242924292
-5.19323075692924e-05,4.60831556972154e-05,0.292529252925293
-5.19051230653475e-05,4.60679152676922e-05,0.292629262926293
-5.18781887551114e-05,4.60524706203446e-05,0.292729272927293
-5.18514992923872e-05,4.60368238935029e-05,0.292829282928293
-5.18247627849102e-05,4.60209023813365e-05,0.292929292929293
-5.17979803014747e-05,4.60047082221759e-05,0.293029302930293
-5.17711518423775e-05,4.59882435544998e-05,0.293129312931293
-5.17444677258503e-05,4.59714645409028e-05,0.293229322932293
-5.17178071316994e-05,4.59546331363561e-05,0.293329332933293
-5.16911700600733e-05,4.59377525484294e-05,0.293429342934293
-5.16645543724932e-05,4.59208217079576e-05,0.293529352935294
-5.16379611383468e-05,4.59038416840317e-05,0.293629362936294
-5.16113903573374e-05,4.58868124768e-05,0.293729372937294
-5.15849179430879e-05,4.58697789927592e-05,0.293829382938294
-5.15585428263589e-05,4.58527401626697e-05,0.293929392939294
-5.1532186955197e-05,4.58356542876791e-05,0.294029402940294
-5.15058503298991e-05,4.58185192293086e-05,0.294129412941294
-5.14795340192594e-05,4.58013371258886e-05,0.294229422942294
-5.14532369544836e-05,4.57841090468068e-05,0.294329432943294
-5.1426959135275e-05,4.57668339226755e-05,0.294429442944294
-5.1400700561782e-05,4.57495128228824e-05,0.294529452945295
-5.13744601647651e-05,4.57321468164444e-05,0.294629462946295
-5.13482411516459e-05,4.57144953326588e-05,0.294729472947295
-5.132204245363e-05,4.56965615790954e-05,0.294829482948295
-5.12958651395117e-05,4.56783476941587e-05,0.294929492949295
-5.12697092095877e-05,4.56598568854929e-05,0.295029502950295
-5.12435725252309e-05,4.5641093429907e-05,0.295129512951295
-5.12174561558291e-05,4.56220573273269e-05,0.295229522952295
-5.11913601012339e-05,4.56027528546359e-05,0.295329532953295
-5.11652832923542e-05,4.55831821501645e-05,0.295429542954295
-5.11392257291901e-05,4.55633484217051e-05,0.295529552955296
-5.11131884808326e-05,4.55432538074397e-05,0.295629562956296
-5.10870742497612e-05,4.55234468090006e-05,0.295729572957296
-5.10608071226498e-05,4.55038793121732e-05,0.295829582958296
-5.10343892378288e-05,4.54845502477923e-05,0.295929592959296
-5.10078216643892e-05,4.54654574774533e-05,0.296029602960296
-5.09811065408098e-05,4.54465977935121e-05,0.296129612961296
-5.0954243867239e-05,4.54279690575642e-05,0.296229622962296
-5.09272379203376e-05,4.54095691311309e-05,0.296329632963296
-5.09000641084899e-05,4.5390816367568e-05,0.296429642964296
-5.08727245700261e-05,4.53717139743711e-05,0.296529652965297
-5.08452225126646e-05,4.53522662284238e-05,0.296629662966297
-5.08175579362569e-05,4.53324763372215e-05,0.296729672967297
-5.07897340485213e-05,4.53123464392431e-05,0.296829682968297
-5.07617497802182e-05,4.52918808113719e-05,0.296929692969297
-5.0733609408157e-05,4.52710837302689e-05,0.297029702970297
-5.0705314001577e-05,4.52499573344868e-05,0.297129712971297
-5.06771779064733e-05,4.52285614994287e-05,0.297229722972297
-5.06492000533099e-05,4.52068983633508e-05,0.297329732973297
-5.06213804423834e-05,4.51849711339713e-05,0.297429742974297
-5.05937158659757e-05,4.51627830189341e-05,0.297529752975298
-5.05662041857564e-05,4.51403361565696e-05,0.297629762976298
-5.05387245816803e-05,4.51178935710144e-05,0.297729772977298
-5.05115197629287e-05,4.50956755183128e-05,0.297829782978298
-5.04845865217837e-05,4.5073679859912e-05,0.297929792979298
-5.0457922720063e-05,4.50519044574814e-05,0.298029802980298
-5.04311177834905e-05,4.50302744667119e-05,0.298129812981298
-5.04041738503967e-05,4.50087888185123e-05,0.298229822982298
-5.0377089851542e-05,4.49874475127343e-05,0.298329832983298
-5.03499032092666e-05,4.49662216810272e-05,0.298429842984298
-5.03226128541828e-05,4.49451102540774e-05,0.298529852985299
-5.02952219940088e-05,4.49241132319589e-05,0.298629862986299
-5.02677295593566e-05,4.49032284761932e-05,0.298729872987299
-5.02401376888537e-05,4.48824549176148e-05,0.298829882988299
-5.02124474515908e-05,4.48617914869846e-05,0.298929892989299
-5.01845936261908e-05,4.48411301948331e-05,0.299029902990299
-5.01565772817446e-05,4.48204689026816e-05,0.299129912991299
-5.012839948764e-05,4.47998086796953e-05,0.299229922992299
-5.01000645205378e-05,4.47791505951136e-05,0.299329932993299
-5.0071607664151e-05,4.47584999949851e-05,0.299429942994299
-5.00432384825753e-05,4.47380578894903e-05,0.2995299529953
-5.00149922593752e-05,4.47174789260271e-05,0.2996299629963
-4.99868668562203e-05,4.46967652428517e-05,0.2997299729973
-4.99588601346319e-05,4.46759168400383e-05,0.2998299829983
-4.99309720947583e-05,4.46549369251566e-05,0.2999299929993
-4.99032016672118e-05,4.4633826567372e-05,0.3000300030003
-4.98755477827529e-05,4.46125857668327e-05,0.3001300130013
-4.98480083031996e-05,4.4591216661795e-05,0.3002300230023
-4.98205821593126e-05,4.45697203214982e-05,0.3003300330033
-4.97930309185712e-05,4.45480849847543e-05,0.3004300430043
-4.97653556500663e-05,4.45263127899677e-05,0.300530053005301
-4.97375574231858e-05,4.45044037370643e-05,0.300630063006301
-4.97096373071691e-05,4.44823610336881e-05,0.300730073007301
-4.96815963711071e-05,4.44601846799133e-05,0.300830083008301
-4.96534367534787e-05,4.44378768139961e-05,0.300930093009301
-4.96251584541354e-05,4.44154374360849e-05,0.301030103010301
-4.95967636115562e-05,4.43928697536752e-05,0.301130113011301
-4.95682522258892e-05,4.43701737669155e-05,0.301230123012301
-4.95396221586559e-05,4.43475066485807e-05,0.301330133013301
-4.95108744789471e-05,4.43248683987452e-05,0.301430143014301
-4.94820102560022e-05,4.43022590174829e-05,0.301530153015302
-4.94530294898213e-05,4.42796785046457e-05,0.301630163016302
-4.94239353881226e-05,4.42571257911424e-05,0.301730173017302
-4.93947536116128e-05,4.42345335170428e-05,0.301830183018302
-4.93654841605887e-05,4.42119016824952e-05,0.301930193019302
-4.93361302423233e-05,4.41892302873513e-05,0.302030203020302
-4.93066897186347e-05,4.41665204008504e-05,0.302130213021302
-4.92770663610933e-05,4.41436479954517e-05,0.302230223022302
-4.92473596056984e-05,4.41207392371007e-05,0.302330233023302
-4.92175715907804e-05,4.40977930566322e-05,0.302430243024302
-4.91877033855787e-05,4.40748115924507e-05,0.302530253025303
-4.9157753920854e-05,4.4051794844482e-05,0.302630263026303
-4.9127863262367e-05,4.40285482177595e-05,0.302730273027303
-4.90980271333084e-05,4.40053144215387e-05,0.302830283028303
-4.90682455336784e-05,4.39820934556713e-05,0.302930293029303
-4.9038243678004e-05,4.3958854313402e-05,0.303030303030303
-4.90085422685093e-05,4.39358482575305e-05,0.303130313031303
-4.89791370285336e-05,4.39130720804129e-05,0.303230323032303
-4.89500268888375e-05,4.38905247129582e-05,0.303330333033303
-4.89212075724633e-05,4.38682018782088e-05,0.303430343034303
-4.88926758718415e-05,4.38461025070737e-05,0.303530353035304
-4.88644296486414e-05,4.38242233918347e-05,0.303630363036304
-4.88364656951449e-05,4.38025634634008e-05,0.303730373037304
-4.880878187317e-05,4.37811205833673e-05,0.303830383038304
-4.87813525215648e-05,4.37595354991685e-05,0.303930393039304
-4.87540749969086e-05,4.37376852525029e-05,0.304030403040304
-4.87269845829143e-05,4.37157569538839e-05,0.304130413041304
-4.87000032277771e-05,4.36937078353681e-05,0.304230423042304
-4.86731309313485e-05,4.36715378967329e-05,0.304330433043304
-4.86463666243892e-05,4.36492503456965e-05,0.304430443044304
-4.86197081687171e-05,4.36268441130936e-05,0.304530453045305
-4.85931544949445e-05,4.36043213373288e-05,0.304630463046305
-4.85667056032198e-05,4.35816830874933e-05,0.304730473047305
-4.85405218739619e-05,4.35592704396766e-05,0.304830483048305
-4.85145990303616e-05,4.35370833938046e-05,0.304930493049305
-4.8488936003328e-05,4.35151176731423e-05,0.305030503050305
-4.84635285159034e-05,4.34933711392109e-05,0.305130513051305
-4.84383765682362e-05,4.3471842722771e-05,0.305230523052305
-4.84134748141296e-05,4.3450529216327e-05,0.305330533053305
-4.83888232538802e-05,4.34294284814743e-05,0.305430543054305
-4.8364417610382e-05,4.34085394488993e-05,0.305530553055306
-4.83402557453047e-05,4.33878589110323e-05,0.305630563056306
-4.83163355201695e-05,4.33673847294685e-05,0.305730573057306
-4.82926547967943e-05,4.33471158350429e-05,0.305830583058306
-4.82692114365521e-05,4.33270500893508e-05,0.305930593059306
-4.82460022320213e-05,4.3307184284674e-05,0.306030603060306
-4.82230239753354e-05,4.32875173519958e-05,0.306130613061306
-4.82002766667911e-05,4.32680471526889e-05,0.306230623062306
-4.81776726315775e-05,4.32484764482917e-05,0.306330633063306
-4.81552097310673e-05,4.32288041694907e-05,0.306430643064306
-4.81328868963179e-05,4.32090324547645e-05,0.306530653065307
-4.81107030580899e-05,4.3189163442518e-05,0.306630663066307
-4.80886571471439e-05,4.31691960635857e-05,0.306730673067307
-4.80667470250011e-05,4.3149132456224e-05,0.306830683068307
-4.804497269181e-05,4.31289726205813e-05,0.306930693069307
-4.80233309398522e-05,4.31087197642272e-05,0.307030703070307
-4.80015074232811e-05,4.30883150809242e-05,0.307130713071307
-4.79795032111877e-05,4.30677628474814e-05,0.307230723072307
-4.79573204421991e-05,4.30470630639729e-05,0.307330733073307
-4.79349623237367e-05,4.30262178688035e-05,0.307430743074307
-4.79124277867096e-05,4.3005228331064e-05,0.307530753075308
-4.78897211077785e-05,4.29840965892334e-05,0.307630763076308
-4.78668422872403e-05,4.29628226433858e-05,0.307730773077308
-4.78437934631285e-05,4.29414086317773e-05,0.307830783078308
-4.78205767742187e-05,4.29198556237216e-05,0.307930793079308
-4.77971932893052e-05,4.28981657575492e-05,0.308030803080308
-4.77736451471634e-05,4.28763401025735e-05,0.308130813081308
-4.77499291400753e-05,4.28545358316438e-05,0.308230823082308
-4.77260474063712e-05,4.283275294476e-05,0.308330833083308
-4.77020010152906e-05,4.2810990372757e-05,0.308430843084308
-4.7678195195061e-05,4.27894459183198e-05,0.308530853085309
-4.76546278072037e-05,4.27681163738784e-05,0.308630863086309
-4.76312956441489e-05,4.27470006701193e-05,0.308730873087309
-4.76081965675662e-05,4.27260955994728e-05,0.308830883088309
-4.75853295082161e-05,4.27054000927735e-05,0.308930893089309
-4.7562353390009e-05,4.26849975478751e-05,0.309030903090309
-4.7539271420663e-05,4.26648836879683e-05,0.309130913091309
-4.75160836001782e-05,4.26450574438878e-05,0.309230923092309
-4.74927909976455e-05,4.26255156079898e-05,0.309330933093309
-4.74693946824528e-05,4.26062539033908e-05,0.309430943094309
-4.7445895723691e-05,4.25872712609998e-05,0.30953095309531
-4.74222951904511e-05,4.25685644731729e-05,0.30963096309631
-4.73985941522694e-05,4.25501303323401e-05,0.30973097309731
-4.737479367794e-05,4.25319666999486e-05,0.30983098309831
-4.73509204978543e-05,4.25142168494031e-05,0.30993099309931
-4.73272868195287e-05,4.2496644486736e-05,0.31003100310031
-4.73035793659106e-05,4.24794794906269e-05,0.31013101310131
-4.72797019090157e-05,4.24624149996823e-05,0.31023102310231
-4.72556565871745e-05,4.24454499446628e-05,0.31033103310331
-4.72314434003869e-05,4.24285832564031e-05,0.31043104310431
-4.72070655560743e-05,4.24118149348291e-05,0.310531053105311
-4.71825241237729e-05,4.23951417724451e-05,0.310631063106311
-4.71578212415164e-05,4.23785648383422e-05,0.310731073107311
-4.71332434562626e-05,4.23616756967972e-05,0.310831083108311
-4.7108747999623e-05,4.23445406384267e-05,0.310931093109311
-4.70843006571239e-05,4.23275787909769e-05,0.311031103110311
-4.70599024980048e-05,4.23107869470265e-05,0.311131113111311
-4.70355513839351e-05,4.22941651063529e-05,0.311231123112311
-4.70110698269625e-05,4.22776116947748e-05,0.311331133113311
-4.69864599655656e-05,4.2261126712218e-05,0.311431143114311
-4.69617207305051e-05,4.22447101586825e-05,0.311531153115312
-4.69368563985902e-05,4.22283609650031e-05,0.311631163116312
-4.6911864831342e-05,4.22120769927752e-05,0.311731173117312
-4.68867503058666e-05,4.21958603803292e-05,0.311831183118312
-4.68615737664353e-05,4.21793753977724e-05,0.311931193119312
-4.68363352131965e-05,4.21626252526746e-05,0.312031203120312
-4.68110357153896e-05,4.21456120835145e-05,0.312131213121312
-4.67856752730146e-05,4.2128339097862e-05,0.312231223122312
-4.67604474118729e-05,4.21107603199069e-05,0.312331233123312
-4.67353499934859e-05,4.2092877888128e-05,0.312431243124312
-4.67103819489109e-05,4.20746950100951e-05,0.312531253125313
-4.66855422086118e-05,4.20562159626916e-05,0.312631263126313
-4.66608286344065e-05,4.20374418150085e-05,0.312731273127313
-4.66359258112088e-05,4.20183201760961e-05,0.312831283128313
-4.66108369465886e-05,4.19988542536726e-05,0.312931293129313
-4.6585560971158e-05,4.19790483244729e-05,0.313031303130313
-4.65601032312625e-05,4.19589034576624e-05,0.313131313131313
-4.65344626575142e-05,4.19384260685288e-05,0.313231323132313
-4.6508642457483e-05,4.19176172262375e-05,0.313331333133313
-4.64826437004082e-05,4.18964801383583e-05,0.313431343134313
-4.64564278950072e-05,4.18751677011537e-05,0.313531353135314
-4.64299971797586e-05,4.18536799144754e-05,0.313631363136314
-4.64033526237535e-05,4.18320189168762e-05,0.313731373137314
-4.63764974345617e-05,4.1810187915852e-05,0.313831383138314
-4.63494326814226e-05,4.17881858422373e-05,0.313931393139314
-4.63221989940977e-05,4.17662008758595e-05,0.314031403140314
-4.62947963725871e-05,4.17442298091486e-05,0.314131413141314
-4.62672280246089e-05,4.17222747805092e-05,0.314231423142314
-4.62394950192541e-05,4.17003336515369e-05,0.314331433143314
-4.62115984256137e-05,4.16784074913226e-05,0.314431443144314
-4.61835403823149e-05,4.16564963000146e-05,0.314531453145315
-4.61553230275398e-05,4.1634600077613e-05,0.314631463146315
-4.61269463615851e-05,4.16127177548042e-05,0.314731473147315
-4.60984135917238e-05,4.15908493316624e-05,0.314831483148315
-4.60697257874921e-05,4.15689948081133e-05,0.314931493149315
-4.60408840178326e-05,4.15471552534706e-05,0.315031503150315
-4.60118893519848e-05,4.15253285292556e-05,0.315131513151315
-4.59827439285757e-05,4.15035157047074e-05,0.315231523152315
-4.59534498856391e-05,4.14817167797521e-05,0.315331533153315
-4.59240082928594e-05,4.14599306852986e-05,0.315431543154315
-4.58943432363171e-05,4.14381157223459e-05,0.315531553155316
-4.58645723286359e-05,4.14163210742739e-05,0.315631563156316
-4.58346945005764e-05,4.13945488794132e-05,0.315731573157316
-4.58047108213781e-05,4.13727980686726e-05,0.315831583158316
-4.57745111630929e-05,4.13510162510282e-05,0.315931593159316
-4.57440955255724e-05,4.13292044956453e-05,0.316031603160316
-4.57134671165348e-05,4.13073617334328e-05,0.316131613161316
-4.56827371331675e-05,4.12856665212118e-05,0.316231623162316
-4.5651981488945e-05,4.12641605581315e-05,0.316331633163316
-4.56215337752813e-05,4.12428684358076e-05,0.316431643164316
-4.55910796464781e-05,4.12220221713246e-05,0.316531653165317
-4.55609077875268e-05,4.12010283568502e-05,0.316631663166317
-4.55307230979996e-05,4.11798132170919e-05,0.316731673167317
-4.55005266472842e-05,4.1158379959842e-05,0.316831683168317
-4.54703184353806e-05,4.11367307235053e-05,0.316931693169317
-4.54400984621404e-05,4.11148665770985e-05,0.317031703170317
-4.54098656584726e-05,4.10927907284881e-05,0.317131713171317
-4.5379499204332e-05,4.10704005338826e-05,0.317231723172317
-4.53489990997186e-05,4.10476981318349e-05,0.317331733173317
-4.53183664138718e-05,4.1024686729989e-05,0.317431743174317
-4.52876043545098e-05,4.10013695358406e-05,0.317531753175318
-4.52567118520963e-05,4.09777508261988e-05,0.317631763176318
-4.52257541283055e-05,4.09542689746737e-05,0.317731773177318
-4.51947311831374e-05,4.09309250504307e-05,0.317831783178318
-4.5163643016592e-05,4.09077158458257e-05,0.317931793179318
-4.51328659881752e-05,4.08847397276928e-05,0.318031803180318
-4.5102396890614e-05,4.08619924190744e-05,0.318131813181318
-4.50722325158933e-05,4.08394728508795e-05,0.318231823182318
-4.50423696567402e-05,4.08171788846292e-05,0.318331833183318
-4.50128051054366e-05,4.07951083819933e-05,0.318431843184318
-4.49832255852265e-05,4.07734890833209e-05,0.318531853185319
-4.49536310961101e-05,4.07523177809681e-05,0.318631863186319
-4.4924022707475e-05,4.07315901981257e-05,0.318731873187319
-4.48943982806942e-05,4.07113009888193e-05,0.318831883188319
-4.48647599543948e-05,4.06914469454049e-05,0.318931893189319
-4.48351066590407e-05,4.06720237911475e-05,0.319031903190319
-4.4805272668461e-05,4.06524071109402e-05,0.319131913191319
-4.47754226397355e-05,4.06325562751698e-05,0.319231923192319
-4.47455576421036e-05,4.06124744914062e-05,0.319331933193319
-4.47156766064743e-05,4.05921628288144e-05,0.319431943194319
-4.46857816711781e-05,4.05716244950385e-05,0.31953195319532
-4.46558706978845e-05,4.0550860559318e-05,0.31963196319632
-4.46259458247755e-05,4.05298752983878e-05,0.31973197319732
-4.45960059830569e-05,4.0508668712322e-05,0.31983198319832
-4.4566052241523e-05,4.048724507793e-05,0.31993199319932
-4.45360835312311e-05,4.04656043951374e-05,0.32003200320032
-4.45061009211238e-05,4.04437498716626e-05,0.32013201320132
-4.44761044114979e-05,4.04216836458358e-05,0.32023202320232
-4.4446092933114e-05,4.03994078560617e-05,0.32033203320332
-4.44160686241541e-05,4.0376924640745e-05,0.32043204320432
-4.43860304155273e-05,4.0354235069199e-05,0.320532053205321
-4.43559783072335e-05,4.03313423489196e-05,0.320632063206321
-4.43259133686605e-05,4.03082486183113e-05,0.320732073207321
-4.42958355995115e-05,4.02849549466134e-05,0.320832083208321
-4.42657439306956e-05,4.02614634722306e-05,0.320932093209321
-4.42356394316004e-05,4.02377774028069e-05,0.321032103210321
-4.42055221019293e-05,4.02138967383422e-05,0.321132113211321
-4.41753919418306e-05,4.01898246863322e-05,0.321232123212321
-4.41452489513043e-05,4.01655623160904e-05,0.321332133213321
-4.41150941994414e-05,4.01411128352609e-05,0.321432143214321
-4.40849266172993e-05,4.01164762437695e-05,0.321532153215322
-4.40547462045813e-05,4.00916557491859e-05,0.321632163216322
-4.40245540306751e-05,4.0066653489989e-05,0.321732173217322
-4.39943500954323e-05,4.00414694661787e-05,0.321832183218322
-4.39641343991497e-05,4.00161079545642e-05,0.321932193219322
-4.39339069415305e-05,3.99905678859062e-05,0.322032203220322
-4.39036677225748e-05,3.99648535370881e-05,0.322132213221322
-4.38734167424308e-05,3.99389649080355e-05,0.322232223222322
-4.38431540010987e-05,3.99129052063927e-05,0.322332233223322
-4.38128805676694e-05,3.98866744321594e-05,0.322432243224322
-4.37825953730519e-05,3.98602757929798e-05,0.322532253225323
-4.37522994864856e-05,3.9833710358019e-05,0.322632263226323
-4.37219918384343e-05,3.98069791964422e-05,0.322732273227323
-4.36916745678221e-05,3.97800855158935e-05,0.322832283228323
-4.36613455357248e-05,3.9753029316447e-05,0.322932293229323
-4.36310068809182e-05,3.97258127364331e-05,0.323032303230323
-4.36006564649234e-05,3.9698436845017e-05,0.323132313231323
-4.35702964260708e-05,3.96709048499169e-05,0.323232323232323
-4.3539925695121e-05,3.96432167510586e-05,0.323332333233323
-4.35095442720741e-05,3.96153746868468e-05,0.323432343234323
-4.34791532263177e-05,3.95873807957602e-05,0.323532353235324
-4.34487514884642e-05,3.95592350777245e-05,0.323632363236324
-4.34183401277529e-05,3.95309396711445e-05,0.323732373237324
-4.33879191443321e-05,3.95024967144247e-05,0.323832383238324
-4.33574885379053e-05,3.94739072768787e-05,0.323932393239324
-4.3327048308769e-05,3.94451724275975e-05,0.324032403240324
-4.32965984567749e-05,3.94162943050598e-05,0.324132413241324
-4.32661379126836e-05,3.93872739783568e-05,0.324232423242324
-4.32356698842134e-05,3.9358112516802e-05,0.324332433243324
-4.32051911637944e-05,3.93288120587999e-05,0.324432443244324
-4.31747038896086e-05,3.92993736734417e-05,0.324532453245325
-4.31442069927133e-05,3.92697973608756e-05,0.324632463246325
-4.31137015420514e-05,3.92400873978367e-05,0.324732473247325
-4.30831875379194e-05,3.92102427151598e-05,0.324832483248325
-4.30526639107812e-05,3.91802654511753e-05,0.324932493249325
-4.3022131730173e-05,3.91501566751226e-05,0.325032503250325
-4.29915909957981e-05,3.9119917456241e-05,0.325132513251325
-4.29610417078048e-05,3.90895499329352e-05,0.325232523252325
-4.29304838663414e-05,3.90590551743704e-05,0.325332533253325
-4.28999174711113e-05,3.9028434249786e-05,0.325432543254325
-4.28693425222628e-05,3.89976882283471e-05,0.325532553255326
-4.28387600890353e-05,3.89668192485326e-05,0.325632563256326
-4.28081691020411e-05,3.89358262410289e-05,0.325732573257326
-4.27775695615768e-05,3.89047134827193e-05,0.325832583258326
-4.27469625365851e-05,3.88734799044387e-05,0.325932593259326
-4.27163469579751e-05,3.88421276445175e-05,0.326032603260326
-4.26857249642255e-05,3.8810657772195e-05,0.326132613261326
-4.26550944168574e-05,3.87790713566365e-05,0.326232623262326
-4.26244553157226e-05,3.87473694671555e-05,0.326332633263326
-4.25938097994482e-05,3.87155542420083e-05,0.326432643264326
-4.25631557295554e-05,3.86836246121039e-05,0.326532653265327
-4.25324952443747e-05,3.8651583785012e-05,0.326632663266327
-4.25018262057239e-05,3.86194317607327e-05,0.326732673267327
-4.24711507516367e-05,3.85871706776705e-05,0.326832683268327
-4.2440467813319e-05,3.85548005358254e-05,0.326932693269327
-4.24097784597132e-05,3.85223224043628e-05,0.327032703270327
-4.23790805523407e-05,3.84897384218354e-05,0.327132713271327
-4.2348376229977e-05,3.84570496572602e-05,0.327232723272327
-4.23176654921769e-05,3.84242550415462e-05,0.327332733273327
-4.22869472701461e-05,3.83913577823372e-05,0.327432743274327
-4.22562226326791e-05,3.83583589487245e-05,0.327532753275328
-4.22254905109814e-05,3.83252574715426e-05,0.327632763276328
-4.21947519739957e-05,3.82920565584357e-05,0.327732773277328
-4.2164007021722e-05,3.82587562094038e-05,0.327832783278328
-4.21332556543088e-05,3.82253574936119e-05,0.327932793279328
-4.21024978716075e-05,3.81918614802996e-05,0.328032803280328
-4.20717336737667e-05,3.81582692386321e-05,0.328132813281328
-4.20409619913985e-05,3.81245818378486e-05,0.328232823282328
-4.201018496313e-05,3.80907992778751e-05,0.328332833283328
-4.19794015195736e-05,3.80569236972646e-05,0.328432843284328
-4.19486127299686e-05,3.80229561651079e-05,0.328532853285329
-4.19178164559846e-05,3.798889561224e-05,0.328632863286329
-4.1887014835952e-05,3.79547452462306e-05,0.328732873287329
-4.18562078698709e-05,3.79205050671539e-05,0.328832883288329
-4.18253934194107e-05,3.78861750749358e-05,0.328932893289329
-4.17945746921413e-05,3.78517584772201e-05,0.329032903290329
-4.1763749549584e-05,3.78172531356024e-05,0.329132913291329
-4.1732917991887e-05,3.77826633268918e-05,0.329232923292329
-4.17020810881415e-05,3.77479869126837e-05,0.329332933293329
-4.16712388384957e-05,3.77132260313828e-05,0.329432943294329
-4.1640391242653e-05,3.76783806829889e-05,0.32953295329533
-4.16095372316707e-05,3.76434540751462e-05,0.32963296329633
-4.15786789438792e-05,3.76084440693758e-05,0.32973297329733
-4.15478142407997e-05,3.75733528041565e-05,0.32983298329833
-4.1516945260911e-05,3.75381824178187e-05,0.32993299329933
-4.14860698658827e-05,3.7502930772032e-05,0.33003300330033
-4.14551891248058e-05,3.74676010743662e-05,0.33013301330133
-4.14243041069197e-05,3.74321933248213e-05,0.33023302330233
-4.13934137429851e-05,3.73967085926367e-05,0.33033303330333
-4.13625180330018e-05,3.73611468778125e-05,0.33043304330433
-4.13316169771184e-05,3.73255092494395e-05,0.330533053305331
-4.13007116442773e-05,3.72897967768315e-05,0.330633063306331
-4.12698009655361e-05,3.72540105292277e-05,0.330733073307331
-4.12388849405979e-05,3.72181494373146e-05,0.330833083308331
-4.12079646389988e-05,3.71822167088105e-05,0.330933093309331
-4.11770400605906e-05,3.71462112744016e-05,0.331033103310331
-4.11461101361338e-05,3.71101352725669e-05,0.331133113311331
-4.11151748656284e-05,3.7073988703232e-05,0.331233123312331
-4.10842363875532e-05,3.70377715665454e-05,0.331333133313331
-4.10532925634294e-05,3.7001484931524e-05,0.331433143314331
-4.1022343393257e-05,3.69651309367948e-05,0.331533153315332
-4.09913910155148e-05,3.69287085128959e-05,0.331633163316332
-4.09604332918724e-05,3.68922187292151e-05,0.331733173317332
-4.09294712912725e-05,3.68556626549176e-05,0.331833183318332
-4.08985050138633e-05,3.68190402900034e-05,0.331933193319332
-4.0867534459645e-05,3.67823537728771e-05,0.332033203320332
-4.08365596286174e-05,3.67456020342992e-05,0.332133213321332
-4.08055805207807e-05,3.67087861435093e-05,0.332233223322332
-4.07745971361347e-05,3.66719071696724e-05,0.332333233323332
-4.0743610543919e-05,3.66349661820281e-05,0.332433243324332
-4.07126186056547e-05,3.6597962111411e-05,0.332533253325333
-4.06816234598205e-05,3.65608981653168e-05,0.332633263326333
-4.06506229677894e-05,3.65237722054892e-05,0.332733273327333
-4.06196192683369e-05,3.64865863701846e-05,0.332833283328333
-4.05886123611662e-05,3.64493417287164e-05,0.332933293329333
-4.05576001080953e-05,3.64120372118454e-05,0.333033303330333
-4.05265857165456e-05,3.6374674957976e-05,0.333133313331333
-4.04955659789473e-05,3.6337254967034e-05,0.333233323332333
-4.04645430337792e-05,3.6299777239168e-05,0.333333333333333
-4.04335158118019e-05,3.6262242843543e-05,0.333433343334333
-4.04024853821065e-05,3.62246528492502e-05,0.333533353335334
-4.03714517449896e-05,3.61870072563636e-05,0.333633363336334
-4.03404138309151e-05,3.61493071341226e-05,0.333733373337334
-4.03093727092709e-05,3.61115524824532e-05,0.333833383338334
-4.02783273108174e-05,3.60737433014294e-05,0.333933393339334
-4.02472787046458e-05,3.60358817294558e-05,0.334033403340334
-4.02162268910527e-05,3.5997966697219e-05,0.334133413341334
-4.01851718697415e-05,3.59599992740324e-05,0.334233423342334
-4.01541125716211e-05,3.59219815983007e-05,0.334333433343334
-4.01230511351702e-05,3.58839115316193e-05,0.334433443344334
-4.00919854217618e-05,3.58457901430792e-05,0.334533453345335
-4.00609165007836e-05,3.58076195712333e-05,0.334633463346335
-4.00298443722356e-05,3.57693998159333e-05,0.334733473347335
-3.99987690361177e-05,3.57311298081623e-05,0.334833483348335
-3.99676904922817e-05,3.56928116861766e-05,0.334933493349335
-3.99366076717849e-05,3.56544454499762e-05,0.335033503350335
-3.99055227128093e-05,3.56160310996352e-05,0.335133513351335
-3.98744356153549e-05,3.55775697043931e-05,0.335233523352335
-3.98433442410914e-05,3.55390623333409e-05,0.335333533353335
-3.9812249659258e-05,3.55005079173134e-05,0.335433543354335
-3.97811529390942e-05,3.54619075255499e-05,0.335533553355336
-3.97500519419728e-05,3.54232622272898e-05,0.335633563356336
-3.9718948806521e-05,3.53845720223848e-05,0.335733573357336
-3.96878435327388e-05,3.53458369109833e-05,0.335833583358336
-3.96567339819991e-05,3.53070590314157e-05,0.335933593359336
-3.96256222929289e-05,3.52682362452773e-05,0.336033603360336
-3.95945073961406e-05,3.52293706909727e-05,0.336133613361336
-3.95633903611702e-05,3.51904623685762e-05,0.336233623362336
-3.95322701183333e-05,3.51515123471788e-05,0.336333633363336
-3.95011466680749e-05,3.51125206268547e-05,0.336433643364336
-3.94700210793378e-05,3.50734872076038e-05,0.336533653365337
-3.94388922830308e-05,3.50344120894261e-05,0.336633663366337
-3.94077613482451e-05,3.49952974106521e-05,0.336733673367337
-3.93766282749806e-05,3.49561421021908e-05,0.336833683368337
-3.93454919942946e-05,3.49169472331331e-05,0.336933693369337
-3.93143525058905e-05,3.48777128036274e-05,0.337033703370337
-3.9283210879156e-05,3.48384388135255e-05,0.337133713371337
-3.92520671139426e-05,3.47991274013059e-05,0.337233723372337
-3.92209201410111e-05,3.47597764285643e-05,0.337333733373337
-3.91897710298976e-05,3.47203891028702e-05,0.337433743374337
-3.91586197803053e-05,3.46809632858193e-05,0.337533753375338
-3.91274663922342e-05,3.46415011158902e-05,0.337633763376338
-3.90963097965933e-05,3.46020015238435e-05,0.337733773377338
-3.90651510624736e-05,3.45624666480097e-05,0.337833783378338
-3.90339901900235e-05,3.45228954192977e-05,0.337933793379338
-3.9002827179243e-05,3.44832878377076e-05,0.338033803380338
-3.89716609607443e-05,3.44436460414955e-05,0.338133813381338
-3.89404936730062e-05,3.44039689616447e-05,0.338233823382338
-3.89093231776984e-05,3.43642576672461e-05,0.338333833383338
-3.88781505440601e-05,3.43245110891346e-05,0.338433843384338
-3.8846975771943e-05,3.42847313657147e-05,0.338533853385339
-3.88157988613471e-05,3.42449184969122e-05,0.338633863386339
-3.87846198124209e-05,3.42050724828757e-05,0.338733873387339
-3.87534386251642e-05,3.41651933234565e-05,0.338833883388339
-3.87222552994287e-05,3.41252810188032e-05,0.338933893389339
-3.86910698352145e-05,3.40853377071719e-05,0.339033903390339
-3.86598822326698e-05,3.40453623194717e-05,0.339133913391339
-3.86286935608857e-05,3.40053548556284e-05,0.339233923392339
-3.85975016815319e-05,3.39653163848812e-05,0.339333933393339
-3.85663076638476e-05,3.39252469073045e-05,0.339433943394339
-3.85351125767756e-05,3.38851474919151e-05,0.33953395339534
-3.85039153515215e-05,3.38450170696961e-05,0.33963396339634
-3.84727149184009e-05,3.38048567097385e-05,0.33973397339734
-3.84415134161893e-05,3.37646664120424e-05,0.33983398339834
-3.84103108448866e-05,3.37244472459213e-05,0.33993399339934
-3.83791050658658e-05,3.36841992113011e-05,0.34003400340034
-3.83478982176055e-05,3.36439223081075e-05,0.34013401340134
-3.83166892310149e-05,3.36036165364889e-05,0.34023402340234
-3.82854781059455e-05,3.35632829655364e-05,0.34033403340334
-3.82542659117851e-05,3.35229215952499e-05,0.34043404340434
-3.82230515791458e-05,3.34825313565384e-05,0.340534053405341
-3.81918351080278e-05,3.34421154568976e-05,0.340634063406341
-3.81606175678188e-05,3.34016706887577e-05,0.340734073407341
-3.8129397889131e-05,3.33612002596883e-05,0.340834083408341
-3.80981760721128e-05,3.33207031005986e-05,0.340934093409341
-3.80669531857068e-05,3.32801792114144e-05,0.341034103410341
-3.80357281611188e-05,3.32396296613007e-05,0.341134113411341
-3.80045009980519e-05,3.31990544503319e-05,0.341234123412341
-3.79732727657457e-05,3.31584535784338e-05,0.341334133413341
-3.79420434642001e-05,3.31178281148457e-05,0.341434143414341
-3.79108120243241e-05,3.30771769904024e-05,0.341534153415342
-3.78795795152088e-05,3.30365012742691e-05,0.341634163416342
-3.78483448676146e-05,3.29958009664459e-05,0.341734173417342
-3.781710808169e-05,3.29550760670069e-05,0.341834183418342
-3.77858702266744e-05,3.29143276449689e-05,0.341934193419342
-3.7754631302271e-05,3.28735546313152e-05,0.342034203420342
-3.77233902395372e-05,3.28327591643761e-05,0.342134213421342
-3.7692148107564e-05,3.27919401749123e-05,0.342234223422342
-3.76609038372604e-05,3.2751097663072e-05,0.342334233423342
-3.76296595669568e-05,3.27102326978722e-05,0.342434243424342
-3.75984120889351e-05,3.26693452793871e-05,0.342534253425343
-3.75671646110617e-05,3.26284354076165e-05,0.342634263426343
-3.75359149947095e-05,3.25875041518e-05,0.342734273427343
-3.75046632398785e-05,3.25465504426981e-05,0.342834283428343
-3.74734114850476e-05,3.25055742803851e-05,0.342934293429343
-3.74421575918862e-05,3.24645778031171e-05,0.343034303430343
-3.74109026294854e-05,3.24235588726379e-05,0.343134313431343
-3.73796455287543e-05,3.23825196272037e-05,0.343234323432343
-3.73483884280231e-05,3.2341460066963e-05,0.343334333433343
-3.73171291888131e-05,3.23003791226021e-05,0.343434343434343
-3.72858688803638e-05,3.22592789325998e-05,0.343534353435344
-3.7254606433584e-05,3.22181573585516e-05,0.343634363436344
-3.72233439866559e-05,3.21770165387878e-05,0.343734373437344
-3.71920794015457e-05,3.21358554042174e-05,0.343834383438344
-3.71608137470478e-05,3.20946750239314e-05,0.343934393439344
-3.71295470234588e-05,3.20534753980041e-05,0.344034403440344
-3.70982792306305e-05,3.20122565263612e-05,0.344134413441344
-3.70670092994717e-05,3.19710184090769e-05,0.344234423442344
-3.70357393681646e-05,3.19297610461512e-05,0.344334433443344
-3.7004467298527e-05,3.18884865759146e-05,0.344434443444344
-3.69731952288895e-05,3.18471928601108e-05,0.344534453445345
-3.69419210207732e-05,3.18058809677566e-05,0.344634463446345
-3.69106457435658e-05,3.17645508989262e-05,0.344734473447345
-3.68793693971191e-05,3.17232026536939e-05,0.344834483448345
-3.68480930506723e-05,3.16818373011506e-05,0.344934493449345
-3.68168145657468e-05,3.16404548414447e-05,0.345034503450345
-3.67855350117303e-05,3.15990542051884e-05,0.345134513451345
-3.67542543884743e-05,3.15576375308606e-05,0.345234523452345
-3.6722972695979e-05,3.15162026801308e-05,0.345334533453345
-3.66916899342443e-05,3.14747517913294e-05,0.345434543454345
-3.66604061034185e-05,3.14332848644564e-05,0.345534553455346
-3.66291212033534e-05,3.13918008303466e-05,0.345634563456346
-3.65978352340489e-05,3.13502996889259e-05,0.345734573457346
-3.6566548195505e-05,3.1308783578673e-05,0.345834583458346
-3.653526008787e-05,3.12672514304227e-05,0.345934593459346
-3.65039719800867e-05,3.12257032440267e-05,0.346034603460346
-3.6472681733973e-05,3.11841400888726e-05,0.346134613461346
-3.64413904187683e-05,3.11425608955728e-05,0.346234623462346
-3.64100991034152e-05,3.1100966733515e-05,0.346334633463346
-3.63788067188227e-05,3.10593565333114e-05,0.346434643464346
-3.63475132651391e-05,3.10177324335151e-05,0.346534653465347
-3.63162176729768e-05,3.09760933648865e-05,0.346634663466347
-3.62849231500539e-05,3.09344393273516e-05,0.346734673467347
-3.62536264888006e-05,3.08927703209845e-05,0.346834683468347
-3.62223287583079e-05,3.08510874149505e-05,0.346934693469347
-3.61910310276668e-05,3.08093906093236e-05,0.347034703470347
-3.61597322279347e-05,3.07676799040298e-05,0.347134713471347
-3.61284323591116e-05,3.07259552990689e-05,0.347234723472347
-3.60971314209007e-05,3.06842157252017e-05,0.347334733473347
-3.60658294135988e-05,3.06424633209812e-05,0.347434743474347
-3.60345274061485e-05,3.06006980862588e-05,0.347534753475348
-3.60032243296072e-05,3.05589189519437e-05,0.347634763476348
-3.59719201839749e-05,3.05171259179615e-05,0.347734773477348
-3.59406149689548e-05,3.0475321122717e-05,0.347834783478348
-3.59093086848437e-05,3.04335024278055e-05,0.347934793479348
-3.58780024005842e-05,3.03916709025407e-05,0.348034803480348
-3.58466950472337e-05,3.03498276159392e-05,0.348134813481348
-3.58153876938832e-05,3.0307970429745e-05,0.348234823482348
-3.57840782020539e-05,3.02661014822883e-05,0.348334833483348
-3.5752768710373e-05,3.02242207735693e-05,0.348434843484348
-3.57214592185437e-05,3.01823272344227e-05,0.348534853485349
-3.5690147588384e-05,3.0140421934088e-05,0.348634863486349
-3.56588359582243e-05,3.00985048724166e-05,0.348734873487349
-3.56275232588252e-05,3.00565760495571e-05,0.348834883488349
-3.55962105594262e-05,3.00146354654352e-05,0.348934893489349
-3.55648967907877e-05,2.9972683120125e-05,0.349034903490349
-3.55335819530582e-05,2.99307200827178e-05,0.349134913491349
-3.55022671153287e-05,2.98887452841223e-05,0.349234923492349
-3.54709512082114e-05,2.98467587242644e-05,0.349334933493349
-3.54396342321515e-05,2.98047614723836e-05,0.349434943494349
-3.54083172559432e-05,2.97627535284055e-05,0.34953495349535
-3.53769992104956e-05,2.97207348924787e-05,0.34963496349635
-3.53456800958085e-05,2.96787055644547e-05,0.34973497349735
-3.53143609812698e-05,2.96366655444077e-05,0.34983498349835
-3.52830418667311e-05,2.95946148323378e-05,0.34993499349935
-3.52517206137136e-05,2.95525534281706e-05,0.35003500350035
-3.52204004297872e-05,2.95104824012199e-05,0.35013501350135
-3.51890781076787e-05,2.94684006822461e-05,0.35023502350235
-3.51577557854218e-05,2.94263093404146e-05,0.35033503350335
-3.51264334631649e-05,2.93842073065601e-05,0.35043504350435
-3.50951100718171e-05,2.93420956498478e-05,0.350535053505351
-3.50637856110814e-05,2.92999743703519e-05,0.350635063506351
-3.50324611504941e-05,2.92578434679983e-05,0.350735073507351
-3.50011356206675e-05,2.92157029427868e-05,0.350835083508351
-3.49698100908408e-05,2.9173553863957e-05,0.350935093509351
-3.49384834917747e-05,2.91313940931042e-05,0.351035103510351
-3.4907156892857e-05,2.9089225768633e-05,0.351135113511351
-3.48758292245516e-05,2.9047047821304e-05,0.351235123512351
-3.48445015563945e-05,2.90048613203566e-05,0.351335133513351
-3.48131728188497e-05,2.89626662657166e-05,0.351435143514351
-3.47818440814532e-05,2.89204615883672e-05,0.351535153515352
-3.47505142748173e-05,2.88782483573253e-05,0.351635163516352
-3.47191844681815e-05,2.88360255034256e-05,0.351735173517352
-3.46878535923062e-05,2.87937951650726e-05,0.351835183518352
-3.46565227164309e-05,2.87515562731755e-05,0.351935193519352
-3.46251907714647e-05,2.87093088275858e-05,0.352035203520352
-3.459385882635e-05,2.86670528284519e-05,0.352135213521352
-3.45625268812353e-05,2.86247882756254e-05,0.352235223522352
-3.45311938670297e-05,2.85825162383458e-05,0.352335233523352
-3.4499860852824e-05,2.85402356474477e-05,0.352435243524352
-3.4468526769379e-05,2.84979475721707e-05,0.352535253525353
-3.44371916166945e-05,2.8455650943201e-05,0.352635263526353
-3.44058575332494e-05,2.84133468298524e-05,0.352735273527353
-3.4374522380565e-05,2.83710352321248e-05,0.352835283528353
-3.43431861586411e-05,2.83287150807046e-05,0.352935293529353
-3.43118499368657e-05,2.82863885140706e-05,0.353035303530353
-3.42805137149418e-05,2.82440544629834e-05,0.353135313531353
-3.4249176423927e-05,2.82017118582778e-05,0.353235323532353
-3.42178391327637e-05,2.81593628383585e-05,0.353335333533353
-3.41865007725095e-05,2.81170063340601e-05,0.353435343534353
-3.41551624122552e-05,2.80746423452344e-05,0.353535353535354
-3.4123824052001e-05,2.80322719412691e-05,0.353635363536354
-3.40924846225073e-05,2.79898940528505e-05,0.353735373537354
-3.40611451930137e-05,2.7947508680053e-05,0.353835383538354
-3.402980576352e-05,2.79051168919675e-05,0.353935393539354
-3.39984652649353e-05,2.78627186886682e-05,0.354035403540354
-3.39671247662023e-05,2.78203130009899e-05,0.354135413541354
-3.39357842674693e-05,2.77779008980237e-05,0.354235423542354
-3.39044426996452e-05,2.77354823798436e-05,0.354335433543354
-3.38731011318211e-05,2.76930574465239e-05,0.354435443544354
-3.38417584946093e-05,2.76506260979163e-05,0.354535453545355
-3.38104158575459e-05,2.76081883340948e-05,0.354635463546355
-3.37790732204824e-05,2.75657441550596e-05,0.354735473547355
-3.3747730583419e-05,2.75232935608106e-05,0.354835483548355
-3.37163868771161e-05,2.74808376205129e-05,0.354935493549355
-3.36850431708133e-05,2.74383741957621e-05,0.355035503550355
-3.3653698395271e-05,2.73959064942763e-05,0.355135513551355
-3.36223536198772e-05,2.73534313083373e-05,0.355235523552355
-3.35910088443349e-05,2.73109507763498e-05,0.355335533553355
-3.35596640687927e-05,2.72684648983878e-05,0.355435543554355
-3.35283182241595e-05,2.72259726051378e-05,0.355535553555356
-3.34969723795262e-05,2.71834738966741e-05,0.355635563556356
-3.34656265347446e-05,2.71409709114753e-05,0.355735573557356
-3.34342806901113e-05,2.70984615109886e-05,0.355835583558356
-3.34029337760903e-05,2.70559467645274e-05,0.355935593559356
-3.33715868622176e-05,2.70134266720177e-05,0.356035603560356
-3.3340239948345e-05,2.69709012334594e-05,0.356135613561356
-3.3308891965233e-05,2.69283704489267e-05,0.356235623562356
-3.32775439821209e-05,2.68858343183454e-05,0.356335633563356
-3.32461959990089e-05,2.68432939110291e-05,0.356435643564356
-3.32148480158968e-05,2.68007470884248e-05,0.356535653565357
-3.31834989636938e-05,2.67581949197719e-05,0.356635663566357
-3.31521499113424e-05,2.6715638474384e-05,0.356735673567357
-3.31208008589909e-05,2.66730777521127e-05,0.356835683568357
-3.30894518066395e-05,2.66305106146277e-05,0.356935693569357
-3.3058101685197e-05,2.65879392003334e-05,0.357035703570357
-3.30267526328456e-05,2.654536350923e-05,0.357135713571357
-3.29954025114032e-05,2.65027824721521e-05,0.357235723572357
-3.2964051320573e-05,2.64601971581909e-05,0.357335733573357
-3.29327011991305e-05,2.64176064982552e-05,0.357435743574357
-3.29013500084487e-05,2.63750115615104e-05,0.357535753575358
-3.28699998868578e-05,2.63324123479564e-05,0.357635763576358
-3.28386476269366e-05,2.6289808857519e-05,0.357735773577358
-3.28072964362548e-05,2.62472000211072e-05,0.357835783578358
-3.27759452455729e-05,2.62045879771256e-05,0.357935793579358
-3.27445929856517e-05,2.61619705870212e-05,0.358035803580358
-3.27132407257305e-05,2.61193499894212e-05,0.358135813581358
-3.26818884658092e-05,2.60767240456984e-05,0.358235823582358
-3.2650536205888e-05,2.60340938252406e-05,0.358335833583358
-3.26191839459668e-05,2.59914603971388e-05,0.358435843584358
-3.25878306168061e-05,2.59488226922279e-05,0.358535853585359
-3.25564772876455e-05,2.59061807105077e-05,0.358635863586359
-3.25251250277243e-05,2.58635344519784e-05,0.358735873587359
-3.24937706294726e-05,2.5820884985805e-05,0.358835883588359
-3.2462417300312e-05,2.57782312428225e-05,0.358935893589359
-3.24310639711514e-05,2.57355732231049e-05,0.359035903590359
-3.23997095728997e-05,2.56929119956692e-05,0.359135913591359
-3.23683562437391e-05,2.56502464914984e-05,0.359235923592359
-3.23370018453391e-05,2.56075777796837e-05,0.359335933593359
-3.23056474470874e-05,2.5564905860225e-05,0.359435943594359
-3.22742919795964e-05,2.55222296639571e-05,0.35953595359536
-3.22429375811964e-05,2.547954919088e-05,0.35963596359636
-3.22115831829447e-05,2.54368665794725e-05,0.35973597359736
-3.21802277153053e-05,2.53941796911816e-05,0.35983598359836
-3.21488722478143e-05,2.53514885260815e-05,0.35993599359936
-3.21175167803233e-05,2.53087952225768e-05,0.36003600360036
-3.20861613128322e-05,2.52660976422629e-05,0.36013601360136
-3.20548058451928e-05,2.52233979235444e-05,0.36023602360236
-3.20234503777018e-05,2.51806939280167e-05,0.36033603360336
-3.19920949102107e-05,2.51379867248451e-05,0.36043604360436
-3.19607383734803e-05,2.50952763141036e-05,0.360536053605361
-3.19293829058409e-05,2.50525637648833e-05,0.360636063606361
-3.18980263691105e-05,2.50098469389281e-05,0.360736073607361
-3.186666983238e-05,2.49671269053288e-05,0.360836083608361
-3.18353132956496e-05,2.4924404733325e-05,0.360936093609361
-3.18039567589192e-05,2.48816782845119e-05,0.361036103610361
-3.17726002221887e-05,2.48389496972943e-05,0.361136113611361
-3.17412426162189e-05,2.47962179024326e-05,0.361236123612361
-3.17098860794885e-05,2.47534829000012e-05,0.361336133613361
-3.16785295427581e-05,2.47107457591652e-05,0.361436143614361
-3.16471719369366e-05,2.46680054106851e-05,0.361536153615362
-3.16158143309668e-05,2.46252618545611e-05,0.361636163616362
-3.1584456724997e-05,2.45825161601067e-05,0.361736173617362
-3.15531001882666e-05,2.45397672580083e-05,0.361836183618362
-3.15217425822967e-05,2.44970162175053e-05,0.361936193619362
-3.14903849763269e-05,2.44542619693583e-05,0.362036203620362
-3.14590263012661e-05,2.44115045136415e-05,0.362136213621362
-3.14276686952962e-05,2.43687449195201e-05,0.362236223622362
-3.13963110893264e-05,2.43259831869941e-05,0.362336233623362
-3.13649524142656e-05,2.42832182468241e-05,0.362436243624362
-3.13335948082958e-05,2.42404511682495e-05,0.362536253625363
-3.13022361330866e-05,2.41976819513445e-05,0.362636263626363
-3.12708785272651e-05,2.41549095267213e-05,0.362736273627363
-3.12395198520559e-05,2.41121349637677e-05,0.362836283628363
-3.12081611768467e-05,2.40693582623354e-05,0.362936293629363
-3.11768025017858e-05,2.40265783533332e-05,0.363036303630363
-3.11454438265766e-05,2.39837963059264e-05,0.363136313631363
-3.11140851515158e-05,2.3941012120115e-05,0.363236323632363
-3.10827264763066e-05,2.38982257958991e-05,0.363336333633363
-3.10513678012457e-05,2.38554373332785e-05,0.363436343634363
-3.10200091260365e-05,2.38126467322534e-05,0.363536353635364
-3.09886504509757e-05,2.37698529235842e-05,0.363636363636364
-3.09572907065271e-05,2.37270580457498e-05,0.363736373637364
-3.09259320314662e-05,2.36842599602715e-05,0.363836383638364
-3.08945722870176e-05,2.36414608056279e-05,0.363936393639364
-3.08632136119568e-05,2.35986584433404e-05,0.364036403640364
-3.08318538675082e-05,2.35558550118135e-05,0.364136413641364
-3.08004951924473e-05,2.35130494419561e-05,0.364236423642364
-3.07691354481471e-05,2.34702406644548e-05,0.364336433643364
-3.07377757036985e-05,2.34274308177141e-05,0.364436443644364
-3.07064170286377e-05,2.33846188326429e-05,0.364536453645365
-3.06750572841891e-05,2.33418057782582e-05,0.364636463646365
-3.06436975398888e-05,2.32989895163779e-05,0.364736473647365
-3.06123377955886e-05,2.32561721852582e-05,0.364836483648365
-3.058097805114e-05,2.32133527156597e-05,0.364936493649365
-3.05496183068398e-05,2.31705311077307e-05,0.365036503650365
-3.05182585625395e-05,2.31277084305624e-05,0.365136513651365
-3.04868988182393e-05,2.30848825458243e-05,0.365236523652365
-3.04555390737907e-05,2.30420566610862e-05,0.365336533653365
-3.04241793294905e-05,2.29992275687041e-05,0.365436543654365
-3.03928195851902e-05,2.29563974071568e-05,0.365536553655366
-3.03614598407416e-05,2.29135651071307e-05,0.365636563656366
-3.0330099027202e-05,2.28707317379394e-05,0.365736573657366
-3.02987392829018e-05,2.28278962303435e-05,0.365836583658366
-3.02673795386015e-05,2.27850596535824e-05,0.365936593659366
-3.02360197941529e-05,2.27422209383425e-05,0.366036603660366
-3.02046589806133e-05,2.26993811539374e-05,0.366136613661366
-3.01732992363131e-05,2.26565392311277e-05,0.366236623662366
-3.01419394920128e-05,2.26136962390786e-05,0.366336633663366
-3.01105786784732e-05,2.25708511086991e-05,0.366436643664366
-3.00792189340246e-05,2.25280049090803e-05,0.366536653665367
-3.00478591897244e-05,2.2485157640222e-05,0.366636663666367
-3.00164983761848e-05,2.24423082329591e-05,0.366736673667367
-2.99851386317361e-05,2.2399457756531e-05,0.366836683668367
-2.99537778181965e-05,2.23566051416984e-05,0.366936693669367
-2.99224180738963e-05,2.23137514576263e-05,0.367036703670367
-2.98910572603567e-05,2.22708967043148e-05,0.367136713671367
-2.98596975160564e-05,2.22280408819123e-05,0.367236723672367
-2.98283367025168e-05,2.21851829210311e-05,0.367336733673367
-2.97969769580682e-05,2.21423238909104e-05,0.367436743674367
-2.97656161445286e-05,2.20994637916246e-05,0.367536753675368
-2.97342564002284e-05,2.20566026231735e-05,0.367636763676368
-2.97028955866887e-05,2.2013740385483e-05,0.367736773677368
-2.96715358423885e-05,2.1970876009388e-05,0.367836783678368
-2.96401750287005e-05,2.19280105640535e-05,0.367936793679368
-2.96088152844003e-05,2.18851440495539e-05,0.368036803680368
-2.95774544708606e-05,2.18422775350542e-05,0.368136813681368
-2.95460947265604e-05,2.179940888215e-05,0.368236823682368
-2.95147349821118e-05,2.17565380908411e-05,0.368336833683368
-2.94833741685722e-05,2.17136672995323e-05,0.368436843684368
-2.94520144242719e-05,2.1670795438984e-05,0.368536853685369
-2.94206536107323e-05,2.16279225092706e-05,0.368636863686369
-2.93892938664321e-05,2.15850485103919e-05,0.368736873687369
-2.93579330528925e-05,2.15421734421997e-05,0.368836883688369
-2.93265733084439e-05,2.14992973049164e-05,0.368936893689369
-2.92952135641436e-05,2.14564200983938e-05,0.369036903690369
-2.9263852750604e-05,2.14135418226318e-05,0.369136913691369
-2.92324930063038e-05,2.13706624777045e-05,0.369236923692369
-2.92011332618552e-05,2.13277820635379e-05,0.369336933693369
-2.91697724483155e-05,2.12849005801319e-05,0.369436943694369
-2.91384127040153e-05,2.12420190968e-05,0.36953695369537
-2.91070529597151e-05,2.11991365442288e-05,0.36963696369637
-2.90756932152665e-05,2.11562529224924e-05,0.36973697369737
-2.90443334709662e-05,2.11133682315165e-05,0.36983698369837
-2.9012973726666e-05,2.10704824713755e-05,0.36993699369937
-2.89816139822174e-05,2.10275956419951e-05,0.37003700370037
-2.89502531686778e-05,2.09847088126146e-05,0.37013701370137
-2.89188934243775e-05,2.0941820914069e-05,0.37023702370237
-2.88875347491683e-05,2.08989330154492e-05,0.37033703370337
-2.88561750048681e-05,2.0856042978499e-05,0.37043704370437
-2.88248152605679e-05,2.08131529414746e-05,0.370537053705371
-2.87934555161193e-05,2.07702618352849e-05,0.370637063706371
-2.8762095771819e-05,2.07273707290953e-05,0.370737073707371
-2.87307360275188e-05,2.06844785537405e-05,0.370837083708371
-2.86993773523096e-05,2.06415853091463e-05,0.370937093709371
-2.86680176080094e-05,2.05986920645521e-05,0.371037103710371
-2.86366578637091e-05,2.05557977507184e-05,0.371137113711371
-2.86052991884999e-05,2.05129023677196e-05,0.371237123712371
-2.85739394441997e-05,2.04700069847208e-05,0.371337133713371
-2.85425807689905e-05,2.0427111601722e-05,0.371437143714371
-2.85112220939296e-05,2.0384215149558e-05,0.371537153715372
-2.8479862349481e-05,2.03413176281546e-05,0.371637163716372
-2.84485036744202e-05,2.02984201067512e-05,0.371737173717372
-2.8417144999211e-05,2.02555215161083e-05,0.371837183718372
-2.83857863241501e-05,2.02126229254655e-05,0.371937193719372
-2.83544276489409e-05,2.01697232656575e-05,0.372037203720372
-2.83230689738801e-05,2.01268236058495e-05,0.372137213721372
-2.82917102986709e-05,2.00839239460415e-05,0.372237223722372
-2.82603901148928e-05,2.00414754901971e-05,0.372337233723372
-2.82291073531581e-05,1.99994739614329e-05,0.372437243724372
-2.81978609443757e-05,1.9957915083088e-05,0.372537253725373
-2.81666530270244e-05,1.9916794578205e-05,0.372637263726373
-2.81355049850019e-05,1.98760899935725e-05,0.372737273727373
-2.81044157492171e-05,1.98357959831422e-05,0.372837283728373
-2.80733863887611e-05,1.97959104085834e-05,0.372937293729373
-2.80424147653033e-05,1.97564268545341e-05,0.373037303730373
-2.80114773564675e-05,1.97173624283795e-05,0.373137313731373
-2.79805741621053e-05,1.96787107148314e-05,0.373237323732373
-2.79497041131256e-05,1.96404695754854e-05,0.373337333733373
-2.79188297871883e-05,1.96021813912383e-05,0.373437343734373
-2.78879501153508e-05,1.9563847231181e-05,0.373537353735374
-2.78570661665557e-05,1.95254681646272e-05,0.373637363736374
-2.78261779410998e-05,1.94870441914285e-05,0.373737373737374
-2.77952843695954e-05,1.94485753117332e-05,0.373837383738374
-2.77643875903727e-05,1.94100625947066e-05,0.373937393739374
-2.77334854652499e-05,1.93715060402744e-05,0.374037403740374
-2.77026164853612e-05,1.93333579216397e-05,0.374137413741374
-2.76717817200944e-05,1.92956150312326e-05,0.374237423742374
-2.76409790308224e-05,1.92582720230788e-05,0.374337433743374
-2.7610209486933e-05,1.92213267586252e-05,0.374437443744374
-2.75794720191867e-05,1.91847738918975e-05,0.374537453745375
-2.75487666274352e-05,1.91486091461607e-05,0.374637463746375
-2.75180922425875e-05,1.91128303829359e-05,0.374737473747375
-2.74874499340312e-05,1.90774322562488e-05,0.374837483748375
-2.74568386322304e-05,1.90424115584554e-05,0.374937493749375
-2.74262572682423e-05,1.90077650819859e-05,0.375037503750375
-2.73957069110096e-05,1.89734885499569e-05,0.375137513751375
-2.73651864915896e-05,1.89395787547986e-05,0.375237523752375
-2.7334696009834e-05,1.89060303504623e-05,0.375337533753375
-2.73045102510674e-05,1.88728187453324e-05,0.375437543754375
-2.72746260078683e-05,1.88399385932861e-05,0.375537553755376
-2.72450411416097e-05,1.88073877560671e-05,0.375637563756376
-2.721575244487e-05,1.87751619567179e-05,0.375737573757376
-2.71867556406917e-05,1.8743259056908e-05,0.375837583758376
-2.71577363832281e-05,1.87112470983153e-05,0.375937593759376
-2.71286946724791e-05,1.86791282193443e-05,0.376037603760376
-2.70996294393537e-05,1.86469024199951e-05,0.376137613761376
-2.70705417527946e-05,1.86145718386722e-05,0.376237623762376
-2.70414326821895e-05,1.85821364754498e-05,0.376337633763376
-2.7012301158299e-05,1.8549597399419e-05,0.376437643764376
-2.69831471812716e-05,1.85169567490585e-05,0.376537653765377
-2.69539728892891e-05,1.84842155935336e-05,0.376637663766377
-2.69247761440213e-05,1.84513739328442e-05,0.376737673767377
-2.68955590837986e-05,1.84184328362298e-05,0.376837683768377
-2.68663206396783e-05,1.83853933728554e-05,0.376937693769377
-2.68370618804546e-05,1.83522566119606e-05,0.377037703770377
-2.68077828065727e-05,1.83190236227848e-05,0.377137713771377
-2.67784823484964e-05,1.82856954744189e-05,0.377237723772377
-2.67492481811853e-05,1.82527853847082e-05,0.377337733773377
-2.67200770967727e-05,1.82202901460829e-05,0.377437743774377
-2.66908846283141e-05,1.81876922638144e-05,0.377537753775378
-2.66616718449005e-05,1.81549928072904e-05,0.377637763776378
-2.663243660835e-05,1.81221928455277e-05,0.377737773777378
-2.66031821260839e-05,1.808929344784e-05,0.377837783778378
-2.65739062597718e-05,1.80562956834666e-05,0.377937793779378
-2.65446100785047e-05,1.80231995523334e-05,0.378037803780378
-2.65152946516705e-05,1.79900071928449e-05,0.378137813781378
-2.64859578406419e-05,1.79567196742405e-05,0.378237823782378
-2.64566028532855e-05,1.79233369965202e-05,0.378337833783378
-2.64272275509742e-05,1.78898602288493e-05,0.378437843784378
-2.63978319338563e-05,1.78562915096323e-05,0.378537853785379
-2.63684181401138e-05,1.78226308389435e-05,0.378637863786379
-2.63389861700435e-05,1.77888782167085e-05,0.378737873787379
-2.63095338851667e-05,1.77550368506457e-05,0.378837883788379
-2.62800644929047e-05,1.77211056713672e-05,0.378937893789379
-2.62505758550755e-05,1.76870857482608e-05,0.379037903790379
-2.62210690406217e-05,1.76529792195828e-05,0.379137913791379
-2.61915440498402e-05,1.76187860854814e-05,0.379237923792379
-2.61620008825825e-05,1.75845074150478e-05,0.379337933793379
-2.6132440608088e-05,1.75501432083561e-05,0.379437943794379
-2.61028632263567e-05,1.75156956037367e-05,0.37953795379538
-2.60732676680009e-05,1.74811646011896e-05,0.37963796379638
-2.60436550025567e-05,1.74465512700285e-05,0.37973797379738
-2.60140262989667e-05,1.74118577485836e-05,0.37983798379838
-2.59844649552328e-05,1.73775940469822e-05,0.37993799379938
-2.5954970971355e-05,1.73437590960589e-05,0.38003800380038
-2.59255432780939e-05,1.73103475498395e-05,0.38013801380138
-2.5896182944689e-05,1.72773551314405e-05,0.38023802380238
-2.58668867634219e-05,1.72447786332922e-05,0.38033803380338
-2.58376558036806e-05,1.72126116401806e-05,0.38043804380438
-2.58087178055916e-05,1.71807675465343e-05,0.380538053805381
-2.57800684926427e-05,1.71492410064529e-05,0.380638063806381
-2.57517057262066e-05,1.71180298813835e-05,0.380738073807381
-2.57233985584384e-05,1.70872165001627e-05,0.380838083808381
-2.56951469891897e-05,1.7056796585833e-05,0.380938093809381
-2.56669488802785e-05,1.70267669308987e-05,0.381038103810381
-2.56387208335546e-05,1.69966100407055e-05,0.381138113811381
-2.56104617799269e-05,1.69663280536578e-05,0.381238123812381
-2.55821717193955e-05,1.6935922038995e-05,0.381338133813381
-2.55539137348588e-05,1.69058250242047e-05,0.381438143814381
-2.55256878266137e-05,1.68760359401215e-05,0.381538153815382
-2.5497429842077e-05,1.68461164131353e-05,0.381638163816382
-2.54691419200244e-05,1.68160707201295e-05,0.381738173817382
-2.5440824060159e-05,1.67858977918646e-05,0.381838183818382
-2.54124762626293e-05,1.67555997668196e-05,0.381938193819382
-2.53840995965262e-05,1.67251777140852e-05,0.382038203820382
-2.53556929929071e-05,1.66946337721405e-05,0.382138213821382
-2.53272585898056e-05,1.66639679409853e-05,0.382238223822382
-2.52987953182792e-05,1.66331823590243e-05,0.382338233823382
-2.52703031781795e-05,1.66022770262575e-05,0.382438243824382
-2.52417832388942e-05,1.65712540810894e-05,0.382538253825383
-2.52132355002749e-05,1.65401145926853e-05,0.382638263826383
-2.51846610315611e-05,1.65088596303587e-05,0.382738273827383
-2.51560587635133e-05,1.64774913323659e-05,0.382838283828383
-2.51274297653709e-05,1.64460086296158e-05,0.382938293829383
-2.5098774037134e-05,1.64144136604389e-05,0.383038303830383
-2.50700915789509e-05,1.63827074940746e-05,0.383138313831383
-2.50413834597642e-05,1.63508922689274e-05,0.383238323832383
-2.50126496797224e-05,1.63189679850715e-05,0.383338333833383
-2.49838891694376e-05,1.6286935711598e-05,0.383438343834383
-2.49551040676854e-05,1.62547965177463e-05,0.383538353835384
-2.49262943741691e-05,1.62225525419209e-05,0.383638363836384
-2.48974590196493e-05,1.6190203784196e-05,0.383738373837384
-2.48685990735136e-05,1.61577513136627e-05,0.383838383838384
-2.48397156050016e-05,1.61251961995603e-05,0.383938393839384
-2.48108075447254e-05,1.60925395111282e-05,0.384038403840384
-2.47818748926851e-05,1.60597823176059e-05,0.384138413841384
-2.47529197875077e-05,1.60269256880843e-05,0.384238423842384
-2.47239400905662e-05,1.59939706918029e-05,0.384338433843384
-2.46949379403394e-05,1.5960918398001e-05,0.384438443844384
-2.46659133368272e-05,1.59277688066786e-05,0.384538453845385
-2.46368652109386e-05,1.58945240562404e-05,0.384638463846385
-2.46077946317646e-05,1.58611841466121e-05,0.384738473847385
-2.45787015991569e-05,1.58277512163467e-05,0.384838483848385
-2.45495861134122e-05,1.57942252652958e-05,0.384938493849385
-2.45204503127125e-05,1.57606073627731e-05,0.385038503850385
-2.44912920587275e-05,1.57268985778695e-05,0.385138513851385
-2.44621113516055e-05,1.56930989107334e-05,0.385238523852385
-2.44329103295285e-05,1.56592115688605e-05,0.385338533853385
-2.44036889924965e-05,1.5625234413846e-05,0.385438543854385
-2.43744462714186e-05,1.55911706533341e-05,0.385538553855386
-2.43451821664431e-05,1.55570202873247e-05,0.385638563856386
-2.43158988156036e-05,1.55227843850572e-05,0.385738573857386
-2.42865951499576e-05,1.54884629465317e-05,0.385838583858386
-2.4257271169505e-05,1.54540581100042e-05,0.385938593859386
-2.42282401507048e-05,1.54199964879711e-05,0.386038603860386
-2.41994999555233e-05,1.53862770110445e-05,0.386138613861386
-2.41710473759457e-05,1.53528932640849e-05,0.386238623862386
-2.41428781354595e-05,1.5319844177927e-05,0.386338633863386
-2.41149922339164e-05,1.52871254756874e-05,0.386438643864386
-2.40873843252676e-05,1.52547339497964e-05,0.386538653865387
-2.40600522713313e-05,1.52226653233705e-05,0.386638663866387
-2.40329939333317e-05,1.51909185273188e-05,0.386738673867387
-2.40062061039961e-05,1.51594892846837e-05,0.386838683868387
-2.3979685575606e-05,1.51283733188044e-05,0.386938693869387
-2.39534312789222e-05,1.50975695603672e-05,0.387038703870387
-2.39274389371354e-05,1.50670737326372e-05,0.387138713871387
-2.39013942042505e-05,1.50364560156225e-05,0.387238723872387
-2.38752970805643e-05,1.5005718547802e-05,0.387338733873387
-2.38491497042587e-05,1.49748623984151e-05,0.387438743874387
-2.38229510060944e-05,1.4943888636627e-05,0.387538753875388
-2.37967020554592e-05,1.49127983316028e-05,0.387638763876388
-2.37704028522046e-05,1.48815925525819e-05,0.387738773877388
-2.37440544655701e-05,1.48502723688039e-05,0.387838783878388
-2.37176579646467e-05,1.48188399185989e-05,0.387938793879388
-2.36912122804917e-05,1.47872952019672e-05,0.388038803880388
-2.36647184821962e-05,1.47556392882222e-05,0.388138813881388
-2.36381776388512e-05,1.47238732464549e-05,0.388238823882388
-2.3611589750605e-05,1.46919992151442e-05,0.388338833883388
-2.35849558866971e-05,1.46600171942158e-05,0.388438843884388
-2.35582749775913e-05,1.46279282529834e-05,0.388538853885389
-2.35315491620631e-05,1.45957345297773e-05,0.388638863886389
-2.35047784399642e-05,1.45634349553582e-05,0.388738873887389
-2.34779617422036e-05,1.45310327374442e-05,0.388838883888389
-2.34511012069632e-05,1.44985289451263e-05,0.388938893889389
-2.34241979036309e-05,1.44659225092394e-05,0.389038903890389
-2.33972496937278e-05,1.44332155682622e-05,0.389138913891389
-2.33702597848238e-05,1.44004102605252e-05,0.389238923892389
-2.33432260385884e-05,1.43675055168631e-05,0.389338933893389
-2.33161505935005e-05,1.43345034756063e-05,0.389438943894389
-2.32890334494117e-05,1.43014052060685e-05,0.38953895389539
-2.32618756755613e-05,1.42682107081753e-05,0.38963896389639
-2.32346762028584e-05,1.42349210511664e-05,0.38973897389739
-2.32074361002455e-05,1.42015394426113e-05,0.38983898389839
-2.31801553680195e-05,1.41680637441798e-05,0.38993899389939
-2.31528361445107e-05,1.41344960942022e-05,0.39003900390039
-2.31254773603314e-05,1.41008375619179e-05,0.39013901390139
-2.309807901563e-05,1.40670892164922e-05,0.39023902390239
-2.30706421796458e-05,1.40332510579991e-05,0.39033903390339
-2.30431668523788e-05,1.39993252247692e-05,0.39043904390439
-2.30156925942029e-05,1.39657618516008e-05,0.390539053905391
-2.29882172669359e-05,1.39325577309241e-05,0.390639063906391
-2.29607419395206e-05,1.3899709655021e-05,0.390739073907391
-2.29332666122536e-05,1.38672133471563e-05,0.390839083908391
-2.29057923540777e-05,1.38350655996861e-05,0.390939093909391
-2.28783170268107e-05,1.38032632049665e-05,0.391039103910391
-2.28508416995438e-05,1.37718029555018e-05,0.391139113911391
-2.28233663721285e-05,1.37406816435739e-05,0.391239123912391
-2.27958910448615e-05,1.37098939232083e-05,0.391339133913391
-2.27684157174462e-05,1.36794387251656e-05,0.391439143914391
-2.27409403901792e-05,1.36493128418761e-05,0.391539153915392
-2.27134650629123e-05,1.36195119965305e-05,0.391639163916392
-2.26860132580217e-05,1.35900137358436e-05,0.391739173917392
-2.26585839064165e-05,1.35608169905758e-05,0.391839183918392
-2.26311171327679e-05,1.35314855255958e-05,0.391939193919392
-2.26036118676882e-05,1.35020214793824e-05,0.392039203920392
-2.25760691805652e-05,1.34724248519355e-05,0.392139213921392
-2.25484890712504e-05,1.34426988508251e-05,0.392239223922392
-2.25208715398922e-05,1.34128434761252e-05,0.392339233923392
-2.24932187246727e-05,1.33828597969269e-05,0.392439243924392
-2.24655284874098e-05,1.33527510208741e-05,0.392539253925393
-2.2437802966434e-05,1.33225160788018e-05,0.392639263926393
-2.24103543692617e-05,1.32925826522228e-05,0.392739273927393
-2.23831805572655e-05,1.32629496718236e-05,0.392839283928393
-2.23562783231726e-05,1.32336128608692e-05,0.392939293929393
-2.2329370743031e-05,1.32045936034056e-05,0.393039303930393
-2.23024578168409e-05,1.31758876226235e-05,0.393139313931393
-2.22755384755112e-05,1.31474938493578e-05,0.393239323932393
-2.22486137879845e-05,1.31194080067251e-05,0.393339333933393
-2.2221684823797e-05,1.30916279563208e-05,0.393439343934393
-2.21947494443215e-05,1.30641494214098e-05,0.393539353935394
-2.21678087187975e-05,1.30369691942741e-05,0.393639363936394
-2.21411363634584e-05,1.30100616141326e-05,0.393739373937394
-2.21144009250724e-05,1.29833935356027e-05,0.393839383938394
-2.20876002653092e-05,1.29569638894451e-05,0.393939393939394
-2.2060736522499e-05,1.29307683989248e-05,0.394039403940394
-2.20338107658813e-05,1.29048049256372e-05,0.394139413941394
-2.20068219262167e-05,1.28790734695823e-05,0.394239423942394
-2.19797710727445e-05,1.28535686846372e-05,0.394339433943394
-2.19526592747043e-05,1.28282905708763e-05,0.394439443944394
-2.19254876011869e-05,1.28032359207296e-05,0.394539453945395
-2.18985875054244e-05,1.2778432533457e-05,0.394639463946395
-2.18719557798469e-05,1.2753876132175e-05,0.394739473947395
-2.18452139263213e-05,1.27293069005397e-05,0.394839483948395
-2.18183619446993e-05,1.27047237691632e-05,0.394939493949395
-2.17914009043687e-05,1.26801278074333e-05,0.395039503950395
-2.17643318744204e-05,1.26555190152016e-05,0.395139513951395
-2.17371569933332e-05,1.2630896323303e-05,0.395239523952395
-2.17098751918678e-05,1.26062618702161e-05,0.395339533953395
-2.16824896777423e-05,1.25816145866275e-05,0.395439543954395
-2.165500045066e-05,1.25569544726855e-05,0.395539553955396
-2.1627408580157e-05,1.25322815282417e-05,0.395639563956396
-2.15997151353244e-05,1.25075968225355e-05,0.395739573957396
-2.15719211852531e-05,1.2482900355567e-05,0.395839583958396
-2.15440277993309e-05,1.24581910582451e-05,0.395939593959396
-2.15160360466488e-05,1.24334699995865e-05,0.396039603960396
-2.1487946996298e-05,1.24087371797398e-05,0.396139613961396
-2.14601380774687e-05,1.2384251345958e-05,0.396239623962396
-2.14326071515338e-05,1.23600103598364e-05,0.396339633963396
-2.14053520801629e-05,1.23360120828963e-05,0.396439643964396
-2.13783685865469e-05,1.23122533076421e-05,0.396539653965397
-2.13516556014463e-05,1.22887329647601e-05,0.396639663966397
-2.13252099172914e-05,1.22654467775154e-05,0.396739673967397
-2.12990293956033e-05,1.22423947458338e-05,0.396839683968397
-2.12727323308275e-05,1.22193138457272e-05,0.396939693969397
-2.12463219303855e-05,1.21962051462867e-05,0.397039703970397
-2.12197981942772e-05,1.21730686475122e-05,0.397139713971397
-2.11931621918905e-05,1.21499043494779e-05,0.397239723972397
-2.11664160614074e-05,1.21267133213491e-05,0.397339733973397
-2.11395598031246e-05,1.21034955631999e-05,0.397439743974397
-2.11129719148784e-05,1.20805108913744e-05,0.397539753975398
-2.10866502583385e-05,1.20577550291376e-05,0.397639763976398
-2.10605916257866e-05,1.20352269073243e-05,0.397739773977398
-2.10347938790408e-05,1.20129243874557e-05,0.397839783978398
-2.10092538105312e-05,1.19908442619619e-05,0.397939793979398
-2.09839692814822e-05,1.19689854616037e-05,0.398039803980398
-2.09586633685357e-05,1.19473693705753e-05,0.398139813981398
-2.09333360713948e-05,1.19259959887284e-05,0.398239823982398
-2.09082621755326e-05,1.19048353783986e-05,0.398339833983398
-2.08834395426186e-05,1.18838864704207e-05,0.398439843984398
-2.08588649649347e-05,1.18631471263901e-05,0.398539853985399
-2.08345352347626e-05,1.18426152078281e-05,0.398639863986399
-2.08104492831598e-05,1.18222885764041e-05,0.398739873987399
-2.07862286119932e-05,1.18019063463864e-05,0.398839883988399
-2.07618721517266e-05,1.17814706561797e-05,0.398939893989399
-2.07373831103749e-05,1.17609804366185e-05,0.399039903990399
-2.07127625568809e-05,1.17404378260335e-05,0.399139913991399
-2.06880767820095e-05,1.17196749594781e-05,0.399239923992399
-2.06633247165214e-05,1.16986961138359e-05,0.399339933993399
-2.06385095679864e-05,1.16775023581977e-05,0.399439943994399
-2.06136291980741e-05,1.16560958310425e-05,0.3995399539954
-2.05886451153534e-05,1.16346262208403e-05,0.3996399639964
-2.05635573198242e-05,1.16130945968306e-05,0.3997399739974
-2.05387207872432e-05,1.1591778951982e-05,0.3998399839984
-2.05141323098923e-05,1.15706760787247e-05,0.3999399939994
-2.04897897492927e-05,1.15497838385058e-05,0.4000400040004
-2.0465314607608e-05,1.15288424149811e-05,0.4001400140014
-2.04410832441958e-05,1.15081105553295e-05,0.4002400240024
-2.04170956593529e-05,1.14875861212206e-05,0.4003400340034
-2.03933465068822e-05,1.14672669742498e-05,0.4004400440044
-2.0369459427278e-05,1.14468932978506e-05,0.400540054005401
-2.03454333510039e-05,1.14264640228576e-05,0.400640064006401
-2.03213367073039e-05,1.14058155611337e-05,0.400740074007401
-2.0297169496178e-05,1.13849489818441e-05,0.400840084008401
-2.02729317177746e-05,1.13638664233933e-05,0.400940094009401
-2.0248624440888e-05,1.13425700241861e-05,0.401040104010401
-2.02242487350542e-05,1.13210629918664e-05,0.401140114011401
-2.01998035310339e-05,1.12993453264342e-05,0.401240124012401
-2.01752920363969e-05,1.12774213046986e-05,0.401340134013401
-2.01507131819037e-05,1.12552909266597e-05,0.401440144014401
-2.01260680366455e-05,1.12329573998874e-05,0.401540154015402
-2.01016698776747e-05,1.12108473367293e-05,0.401640164016402
-2.00775154969764e-05,1.11889585987066e-05,0.401740174017402
-2.00536027563686e-05,1.11672890474149e-05,0.401840184018402
-2.00296547320478e-05,1.11458600669743e-05,0.401940194019402
-2.00056724931051e-05,1.11246716573847e-05,0.402040204020402
-1.99816560396888e-05,1.11037195417629e-05,0.402140214021402
-1.9957605371799e-05,1.10830015817783e-05,0.402240224022402
-1.9933521558675e-05,1.10625156390263e-05,0.402340234023402
-1.99094046001684e-05,1.10422606442677e-05,0.402440244024402
-1.98852555655187e-05,1.10222333898583e-05,0.402540254025403
-1.98610723163955e-05,1.10024306682285e-05,0.402640264026403
-1.98368580602201e-05,1.09828514102129e-05,0.402740274027403
-1.98126117280499e-05,1.09634934773328e-05,0.402840284028403
-1.97883333198849e-05,1.09443547311837e-05,0.402940294029403
-1.97640239046679e-05,1.09254319641956e-05,0.403040304030403
-1.9739683482547e-05,1.09067241072034e-05,0.403140314031403
-1.97153120535224e-05,1.08882290216542e-05,0.403240324032403
-1.96909096175941e-05,1.08699435001264e-05,0.403340334033403
-1.96664783132407e-05,1.08518664732324e-05,0.403440344034403
-1.96420170710747e-05,1.08339958027159e-05,0.403540354035404
-1.96175258912442e-05,1.08163293500239e-05,0.403640364036404
-1.95930282962742e-05,1.07988457312589e-05,0.403740374037404
-1.95685029019702e-05,1.07815631227486e-05,0.403840384038404
-1.95439475698535e-05,1.07644783169232e-05,0.403940394039404
-1.95193633693118e-05,1.07475902445433e-05,0.404040404040404
-1.94947182242019e-05,1.07309234973732e-05,0.404140414041404
-1.9470012134524e-05,1.07144737985293e-05,0.404240424042404
-1.94452461692205e-05,1.06982411480859e-05,0.404340434043404
-1.94204438512615e-05,1.06822030926835e-05,0.404440444044404
-1.93956051802018e-05,1.0666359632322e-05,0.404540454045405
-1.93707312254291e-05,1.06507075594317e-05,0.404640464046405
-1.93458219869434e-05,1.06352458048473e-05,0.404740474047405
-1.93211618729272e-05,1.06199380155423e-05,0.404840484048405
-1.92967476758106e-05,1.06047831223514e-05,0.404940494049405
-1.92725783263544e-05,1.05897800561096e-05,0.405040504050405
-1.92486506168402e-05,1.05749277476515e-05,0.405140514051405
-1.9224962409086e-05,1.05602229891849e-05,0.405240524052405
-1.92015115644647e-05,1.05456657809322e-05,0.405340534053405
-1.91780200900819e-05,1.05312796451958e-05,0.405440544054405
-1.9154490124268e-05,1.05170635128844e-05,0.405540554055406
-1.91309205980803e-05,1.05030152455937e-05,0.405640564056406
-1.91073136497009e-05,1.04891337740099e-05,0.405740574057406
-1.9083669279278e-05,1.04754158906375e-05,0.405840584058406
-1.90599864174241e-05,1.04618615954023e-05,0.405940594059406
-1.90362661335268e-05,1.0448469819139e-05,0.406040604060406
-1.90125094965288e-05,1.04352373542038e-05,0.406140614061406
-1.89887154376358e-05,1.04221620621919e-05,0.406240624062406
-1.89648860948814e-05,1.0409245012417e-05,0.406340634063406
-1.89410214684141e-05,1.03964829970867e-05,0.406440644064406
-1.89171204889945e-05,1.03838738779448e-05,0.406540654065407
-1.88931842258619e-05,1.0371417654917e-05,0.406640664066407
-1.88692137482558e-05,1.03591111203595e-05,0.406740674067407
-1.88452079869367e-05,1.03469542743464e-05,0.406840684068407
-1.88211690803834e-05,1.03349460477124e-05,0.406940694069407
-1.87973707445328e-05,1.03230565026449e-05,0.407040704070407
-1.87738097719635e-05,1.03112867083832e-05,0.407140714071407
-1.87501536402041e-05,1.02996067271888e-05,0.407240724072407
-1.87264044877335e-05,1.02880165591359e-05,0.407340734073407
-1.87025612453121e-05,1.02765140658199e-05,0.407440744074407
-1.86789575046509e-05,1.02651270465005e-05,0.407540754075408
-1.86555900578831e-05,1.0253853362699e-05,0.407640764076408
-1.86324556975874e-05,1.02426930145636e-05,0.407740774077408
-1.86093256139525e-05,1.02317315382785e-05,0.407840784078408
-1.85861987381842e-05,1.0220966795513e-05,0.407940794079408
-1.85630772081677e-05,1.02103977169537e-05,0.408040804080408
-1.85399588860178e-05,1.02000221643443e-05,0.408140814081408
-1.85168448405286e-05,1.01898379991319e-05,0.408240824082408
-1.84937340026093e-05,1.01798420138208e-05,0.408340834083408
-1.84705814658374e-05,1.01699732636945e-05,0.408440844084408
-1.84473861609736e-05,1.01602296104227e-05,0.408540854085409
-1.84241480878695e-05,1.015060998484e-05,0.408640864086409
-1.84008683157644e-05,1.0141113317633e-05,0.408740874087409
-1.83775479140461e-05,1.01317374703971e-05,0.408840884088409
-1.8354185813327e-05,1.01224813740412e-05,0.408940894089409
-1.83307841520856e-05,1.01133450284911e-05,0.409040904090409
-1.83073418610827e-05,1.01043262953423e-05,0.409140914091409
-1.82838600095577e-05,1.00954241053553e-05,0.409240924092409
-1.826033966675e-05,1.00866384586043e-05,0.409340934093409
-1.82367797632717e-05,1.00779661474454e-05,0.409440944094409
-1.82131428772278e-05,1.00689570370801e-05,0.40954095409541
-1.81894300777095e-05,1.00596154044661e-05,0.40964096409641
-1.81656809252389e-05,1.00503935225838e-05,0.40974097409741
-1.81418943507249e-05,1.0041290322342e-05,0.40984098409841
-1.81180340010668e-05,1.00318545997032e-05,0.40994099409941
-1.80940998762646e-05,1.00220895623854e-05,0.41004100410041
-1.80700930458545e-05,1.00119984179584e-05,0.41014101410141
-1.80460135093913e-05,1.00015854431573e-05,0.41024102410241
-1.80218623364112e-05,9.99085277646077e-06,0.41034103410341
-1.79976405958568e-05,9.97980362551291e-06,0.41044104410441
-1.79733493571159e-05,9.96844119780929e-06,0.410541054105411
-1.79489886201884e-05,9.95676870114228e-06,0.410641064106411
-1.79245583849261e-05,9.9447893429333e-06,0.410741074107411
-1.79000607899561e-05,9.93250526166114e-06,0.410841084108411
-1.78754947658906e-05,9.91992073420918e-06,0.410941094109411
-1.78509479873922e-05,9.90755004743954e-06,0.411041104110411
-1.7826418316279e-05,9.8953889246172e-06,0.411141114111411
-1.7801906821642e-05,9.88343843498157e-06,0.411241124112411
-1.77774135033328e-05,9.87169430157507e-06,0.411341134113411
-1.77529372924087e-05,9.86015438614148e-06,0.411441144114411
-1.77284781887214e-05,9.84881868853242e-06,0.411541154115412
-1.77040361922709e-05,9.83768293208708e-06,0.411641164116412
-1.76796102338178e-05,9.82674604749187e-06,0.411741174117412
-1.76552024519893e-05,9.81600589634219e-06,0.411841184118412
-1.76307251718258e-05,9.80495033018054e-06,0.411941194119412
-1.76062660681385e-05,9.79409256670381e-06,0.412041204120412
-1.75818230024486e-05,9.78343046743323e-06,0.412141214121412
-1.75573510683338e-05,9.77290201863546e-06,0.412241224122412
-1.75328481271668e-05,9.76250508190591e-06,0.412341234123412
-1.75083173868142e-05,9.75223751883998e-06,0.412441244124412
-1.74837567087972e-05,9.74209932943767e-06,0.412541254125413
-1.74591906847317e-05,9.73207126798342e-06,0.412641264126413
-1.74346193146176e-05,9.72215119614681e-06,0.412741274127413
-1.74100436676942e-05,9.71233697537486e-06,0.412841284128413
-1.73854616056313e-05,9.70262967505536e-06,0.412941294129413
-1.73608752666108e-05,9.69302822587472e-06,0.413041304130413
-1.73362835816901e-05,9.68352942026314e-06,0.413141314131413
-1.73116876199602e-05,9.67413432738582e-06,0.413241324132413
-1.72870863121817e-05,9.66484080891235e-06,0.413341334133413
-1.72624796583547e-05,9.65564779552915e-06,0.413441344134413
-1.72378687277184e-05,9.64655528731041e-06,0.413541354135414
-1.72135037138334e-05,9.63755366139835e-06,0.413641364136414
-1.71893824785176e-05,9.62864184862776e-06,0.413741374137414
-1.7165501814053e-05,9.61981984899864e-06,0.413841384138414
-1.71415537897322e-05,9.61113791498194e-06,0.413941394139414
-1.71175362670765e-05,9.60259497748665e-06,0.414041404140414
-1.70937603846597e-05,9.59413864541464e-06,0.414141414141414
-1.70702218652273e-05,9.58576571127032e-06,0.414241424142414
-1.70469185707459e-05,9.57747724429307e-06,0.414341434143414
-1.70238483625881e-05,9.56927217509512e-06,0.414441444144414
-1.7001009102572e-05,9.56114836542026e-06,0.414541454145415
-1.6978397582831e-05,9.55310581526847e-06,0.414641464146415
-1.69560127342741e-05,9.54514345532619e-06,0.414741474147415
-1.69338513493314e-05,9.53726128574179e-06,0.414841484148415
-1.69119123587637e-05,9.52945716796228e-06,0.414941494149415
-1.68901914856133e-05,9.52173217130127e-06,0.415041504150415
-1.68686887301769e-05,9.51408415727995e-06,0.415141514151415
-1.68474008845881e-05,9.50651205665893e-06,0.415241524152415
-1.68263258106648e-05,9.4990158695866e-06,0.415341534153415
-1.68054613697798e-05,9.49159452674937e-06,0.415441544154415
-1.67848064928421e-05,9.48424802814724e-06,0.415541554155416
-1.67643569028941e-05,9.47697423544981e-06,0.415641564156416
-1.67441126002326e-05,9.46977314858287e-06,0.415741574157416
-1.67240703769911e-05,9.46264476754644e-06,0.415841584158416
-1.67042280948391e-05,9.45558695393592e-06,0.415941594159416
-1.66845857537766e-05,9.44860077699069e-06,0.416041604160416
-1.66651380077551e-05,9.44168302914097e-06,0.416141614161416
-1.66456122099286e-05,9.43486257873752e-06,0.416241624162416
-1.66260083601489e-05,9.42813621828474e-06,0.416341634163416
-1.66063275278037e-05,9.42150394778263e-06,0.416441644164416
-1.65865697125962e-05,9.41496469799179e-06,0.416541654165417
-1.65667359842109e-05,9.40851739974702e-06,0.416641664166417
-1.65468263422028e-05,9.40216205297413e-06,0.416741674167417
-1.65268429250506e-05,9.39589651934272e-06,0.416841684168417
-1.65067857330511e-05,9.38972079877858e-06,0.416941694169417
-1.64866558349985e-05,9.38363275295132e-06,0.417041704170417
-1.6466454300429e-05,9.37763345102615e-06,0.417141714171417
-1.64461800599548e-05,9.37172075459845e-06,0.417241724172417
-1.6425835252203e-05,9.36589359442884e-06,0.417341734173417
-1.6405420945968e-05,9.36015197059151e-06,0.417441744174417
-1.63849360724555e-05,9.35449374468186e-06,0.417541754175418
-1.63643838390868e-05,9.3489199857909e-06,0.417641764176418
-1.63437246851916e-05,9.34297949010344e-06,0.417741774177418
-1.63229607495452e-05,9.33667546511508e-06,0.417841784178418
-1.6302092031851e-05,9.33001218770921e-06,0.417941794179418
-1.62811206705877e-05,9.32299286545563e-06,0.418041804180418
-1.62600477349948e-05,9.31562177516353e-06,0.418141814181418
-1.62388325953107e-05,9.30804860537731e-06,0.418241824182418
-1.62174773898658e-05,9.30027656374096e-06,0.418341834183418
-1.61959821188084e-05,9.29230671941968e-06,0.418441844184418
-1.61743499897085e-05,9.28414227998327e-06,0.418541854185419
-1.61525810024175e-05,9.27578324550593e-06,0.418641864186419
-1.61306762263233e-05,9.26723389279684e-06,0.418741874187419
-1.61086388689957e-05,9.25849315261662e-06,0.418841884188419
-1.60864678611953e-05,9.24956637093966e-06,0.418941894189419
-1.60641664106403e-05,9.24045247867494e-06,0.419041904190419
-1.60417355862732e-05,9.23115468331809e-06,0.419141914191419
-1.60191518658662e-05,9.22169329982406e-06,0.419241924192419
-1.59964173877495e-05,9.21206939743224e-06,0.419341934193419
-1.59735342902537e-05,9.20228511439885e-06,0.419441944194419
-1.5950502573527e-05,9.19234152003748e-06,0.41954195419542
-1.5927325444991e-05,9.18224075275272e-06,0.41964196419642
-1.5904002904794e-05,9.17198388170977e-06,0.41974197419742
-1.58805381605057e-05,9.16157197614804e-06,0.41984198419842
-1.58569301430353e-05,9.15100824363732e-06,0.41994199419942
-1.58332055821804e-05,9.14027343853623e-06,0.42004200420042
-1.58093655474773e-05,9.12937183765398e-06,0.42014201420142
-1.57854100386291e-05,9.11830237182534e-06,0.42024202420242
-1.57613411942631e-05,9.10706931785953e-06,0.42034203420342
-1.57371600836186e-05,9.09567267568235e-06,0.42044204420442
-1.57128677756383e-05,9.08411351453319e-06,0.420542054205421
-1.56884642706189e-05,9.07239504205605e-06,0.420642064206421
-1.56639517065941e-05,9.06051832741613e-06,0.420742074207421
-1.56393311532485e-05,9.04848443985282e-06,0.420842084208421
-1.56146036793762e-05,9.03629551769653e-06,0.420942094209421
-1.55897692851256e-05,9.02395263026084e-06,0.421042104210421
-1.5564831178215e-05,9.01145791587617e-06,0.421142114211421
-1.55397882892565e-05,8.9988124437819e-06,0.421242124212421
-1.55146427568773e-05,8.98601728321743e-06,0.421342134213421
-1.54893945807808e-05,8.97307457251316e-06,0.421442144214421
-1.54640458995939e-05,8.95998431166911e-06,0.421542154215422
-1.54385977824078e-05,8.94675077756864e-06,0.421642164216422
-1.54130267069944e-05,8.93339107737435e-06,0.421742174217422
-1.5387333742148e-05,8.91990841880443e-06,0.421842184218422
-1.53615210266442e-05,8.90630280178467e-06,0.421942194219422
-1.53355896294255e-05,8.89257636479388e-06,0.422042204220422
-1.53095406197314e-05,8.87873017692306e-06,0.422142214221422
-1.52835236863289e-05,8.86510852183173e-06,0.422242224222422
-1.52575398981605e-05,8.85171033035469e-06,0.422342234223422
-1.52318159264104e-05,8.83844685851567e-06,0.422442244224422
-1.52061208232336e-05,8.82540257348174e-06,0.422542254225423
-1.518040861282e-05,8.8125154613712e-06,0.422642264226423
-1.51546696723119e-05,8.79979086815844e-06,0.422742274227423
-1.51289050709486e-05,8.78722558634786e-06,0.422842284228423
-1.51031126702513e-05,8.77482068510466e-06,0.422942294229423
-1.50772486328888e-05,8.76234414719616e-06,0.423042304230423
-1.50513129588609e-05,8.74979597269655e-06,0.423142314231423
-1.50256371012513e-05,8.73737289497718e-06,0.423242324232423
-1.50002167835475e-05,8.72507491403804e-06,0.423342334233423
-1.49750520053044e-05,8.71289882238352e-06,0.423442344234423
-1.49501374209186e-05,8.70084568910464e-06,0.423542354235424
-1.49254730300932e-05,8.68891230670579e-06,0.423642364236424
-1.49010556252584e-05,8.67709867511278e-06,0.423742374237424
-1.48768809297536e-05,8.66540265592101e-06,0.423842384238424
-1.48529489434302e-05,8.65382424905628e-06,0.423942394239424
-1.48292564588668e-05,8.64236131626239e-06,0.424042404240424
-1.4805800268197e-05,8.63101278829994e-06,0.424142414241424
-1.47822959633866e-05,8.61981181040309e-06,0.424242424242424
-1.47587424751963e-05,8.60875624416724e-06,0.424342434243424
-1.47350948970553e-05,8.59778407585908e-06,0.424442444244424
-1.47114098968709e-05,8.58694769642833e-06,0.424542454245425
-1.46879611905801e-05,8.57621930654103e-06,0.424642464246425
-1.46647466400007e-05,8.56559890627138e-06,0.424742474247425
-1.46414347919008e-05,8.55505655788083e-06,0.424842484248425
-1.46180823140394e-05,8.5446457214843e-06,0.424942494249425
-1.45946881371771e-05,8.53436639715599e-06,0.425042504250425
-1.45711528254629e-05,8.52393203830889e-06,0.425142514251425
-1.45474753096576e-05,8.5133458525128e-06,0.425242524252425
-1.45236587973308e-05,8.50260890900711e-06,0.425342534253425
-1.44997032886311e-05,8.49172227703123e-06,0.425442544254425
-1.44756109217403e-05,8.48068702567615e-06,0.425542554255426
-1.4451406288571e-05,8.4694881861839e-06,0.425642564256426
-1.44270669356896e-05,8.45814393503064e-06,0.425742574257426
-1.44025939323353e-05,8.44665641054678e-06,0.425842584258426
-1.43779894168387e-05,8.43502668197172e-06,0.425942594259426
-1.43532544585874e-05,8.42325688771005e-06,0.426042604260426
-1.43283901266724e-05,8.41134702776177e-06,0.426142614261426
-1.43033974903333e-05,8.39930030969669e-06,0.426242624262426
-1.42782776188093e-05,8.38711673358899e-06,0.426342634263426
-1.42530326504309e-05,8.37479736867806e-06,0.426442644264426
-1.42276625851981e-05,8.36234542245953e-06,0.426542654265427
-1.42021695614412e-05,8.34975982576818e-06,0.426642664266427
-1.41765546485481e-05,8.337043786248e-06,0.426742674267427
-1.41508894830357e-05,8.32450737293658e-06,0.426842684268427
-1.41251719265735e-05,8.31214737818992e-06,0.426942694269427
-1.40994051868798e-05,8.29996380208222e-06,0.427042704270427
-1.40735881944184e-05,8.28795343704368e-06,0.427142714271427
-1.40477220185771e-05,8.27611521368651e-06,0.427242724272427
-1.40218077287436e-05,8.26444806299389e-06,0.427342734273427
-1.39958399785726e-05,8.2524740508335e-06,0.427442744274427
-1.39698187683608e-05,8.24019638484932e-06,0.427542754275428
-1.3943745167051e-05,8.22761827253697e-06,0.427642764276428
-1.39176202438824e-05,8.21474292168881e-06,0.427742774277428
-1.38914439991518e-05,8.20157247056106e-06,0.427842784278428
-1.38652175016536e-05,8.18811119603711e-06,0.427942794279428
-1.3838939682445e-05,8.17436016735635e-06,0.428042804280428
-1.38126126800049e-05,8.16032366125379e-06,0.428142814281428
-1.37862364940364e-05,8.14600381620821e-06,0.428242824282428
-1.37598121939274e-05,8.13140383971522e-06,0.428342834283428
-1.37333387104385e-05,8.11652587032781e-06,0.428442844284428
-1.37068171128091e-05,8.10137311561577e-06,0.428542854285429
-1.36802484702785e-05,8.08594878307471e-06,0.428642864286429
-1.36536327826983e-05,8.07025394209242e-06,0.428742874287429
-1.36269304896949e-05,8.05444041946949e-06,0.428842884288429
-1.36001405218804e-05,8.03851035361052e-06,0.428942894289429
-1.35732650178821e-05,8.02246267535032e-06,0.429042904290429
-1.35463050466424e-05,8.00629952309347e-06,0.429142914291429
-1.35192606084583e-05,7.99002196607937e-06,0.429242924292429
-1.34921327722723e-05,7.97363214263844e-06,0.429342934293429
-1.34649226074722e-05,7.95713005284485e-06,0.429442944294429
-1.3437630114058e-05,7.94051676586381e-06,0.42954295429543
-1.34102574302117e-05,7.92379335086053e-06,0.42964296429643
-1.33828045562301e-05,7.90696087707441e-06,0.42974297429743
-1.33556264674247e-05,7.89029733754824e-06,0.42984298429843
-1.33287199565226e-05,7.87380059372905e-06,0.42994299429943
-1.33018080995719e-05,7.85749416821579e-06,0.43004300430043
-1.32748908965726e-05,7.84137699169488e-06,0.43014301430143
-1.32479672782853e-05,7.82544585667071e-06,0.43024302430243
-1.32210393833372e-05,7.8096996938297e-06,0.43034303430343
-1.31941050731011e-05,7.79413636491562e-06,0.43044304430443
-1.31671664859074e-05,7.7787537313755e-06,0.430543054305431
-1.31402214837225e-05,7.76355179320934e-06,0.430643064306431
-1.31132347823883e-05,7.74807720819734e-06,0.430743074307431
-1.30862042438712e-05,7.73233425300031e-06,0.430843084308431
-1.30591309371137e-05,7.71632506609705e-06,0.430943094309431
-1.30320170005946e-05,7.70005178581796e-06,0.431043104310431
-1.30048602959836e-05,7.68351761988122e-06,0.431143114311431
-1.29776629616111e-05,7.66672470669143e-06,0.431243124312431
-1.2950424997477e-05,7.64967625381839e-06,0.431343134313431
-1.29231464037298e-05,7.63237439959251e-06,0.431443144314431
-1.28958282493121e-05,7.61482128256676e-06,0.431543154315432
-1.28685079565639e-05,7.59747024503514e-06,0.431643164316432
-1.28411865945763e-05,7.58031701018844e-06,0.431743174317432
-1.281386309411e-05,7.56336050878728e-06,0.431843184318432
-1.27865395936436e-05,7.54659967166645e-06,0.431943194319432
-1.27592128857559e-05,7.53003129125615e-06,0.432043204320432
-1.27318851084803e-05,7.5136542982428e-06,0.432143214321432
-1.27045562621138e-05,7.49746655429599e-06,0.432243224322432
-1.26772263465078e-05,7.48146699025051e-06,0.432343234323432
-1.26498942924231e-05,7.46565239838819e-06,0.432443244324432
-1.2622561169099e-05,7.450021709618e-06,0.432543254325433
-1.25952259075928e-05,7.43457278538698e-06,0.432643264326433
-1.25678521545071e-05,7.41885442187992e-06,0.432743274327433
-1.25404388410477e-05,7.40286982666663e-06,0.432843284328433
-1.25129870361571e-05,7.38662113815169e-06,0.432943294329433
-1.24854785635076e-05,7.37033823508901e-06,0.433043304330433
-1.2457915561578e-05,7.35402325595736e-06,0.433143314331433
-1.24302969609804e-05,7.33767513144317e-06,0.433243324332433
-1.24026238309544e-05,7.32129386162062e-06,0.433343334333433
-1.23748972407392e-05,7.30488051572911e-06,0.433443344334433
-1.23471171903348e-05,7.28843616293385e-06,0.433543354335434
-1.23193018562175e-05,7.27173092440674e-06,0.433643364336434
-1.22914523076267e-05,7.25477014619639e-06,0.433743374337434
-1.22635674753229e-05,7.23755489754218e-06,0.433843384338434
-1.22356494976366e-05,7.22008731677452e-06,0.433943394339434
-1.22080105820841e-05,7.20279401624121e-06,0.434043404340434
-1.2180647521244e-05,7.18567499586808e-06,0.434143414341434
-1.21535581763407e-05,7.1687259789201e-06,0.434243424342434
-1.21264282018243e-05,7.15152356069348e-06,0.434343434343434
-1.20992554592159e-05,7.1340688103534e-06,0.434443444344434
-1.20720420866976e-05,7.11636493561806e-06,0.434543454345435
-1.20447880845662e-05,7.09841407481786e-06,0.434643464346435
-1.20174945219126e-05,7.08021836635739e-06,0.434743474347435
-1.19901603294974e-05,7.06178101780647e-06,0.434843484348435
-1.19627865764117e-05,7.04310416771806e-06,0.434943494349435
-1.19353743321917e-05,7.02418995434838e-06,0.435043504350435
-1.19078583751632e-05,7.0052073119574e-06,0.435143514351435
-1.1880304995943e-05,6.98599051400333e-06,0.435243524352435
-1.1852714194531e-05,6.96654169881658e-06,0.435343534353435
-1.1825087040315e-05,6.94686407396695e-06,0.435443544354435
-1.17974224639074e-05,6.92695763960283e-06,0.435543554355436
-1.17697226037867e-05,6.90682774169861e-06,0.435643564356436
-1.17419863908621e-05,6.88647331094071e-06,0.435743574357436
-1.17142148940762e-05,6.8658986242867e-06,0.435843584358436
-1.16864081135773e-05,6.845105820067e-06,0.435943594359436
-1.16585671186048e-05,6.824097036612e-06,0.436043604360436
-1.16306908399194e-05,6.80287334330948e-06,0.436143614361436
-1.16027814158515e-05,6.78143794765506e-06,0.436243624362436
-1.157483777731e-05,6.75979191888812e-06,0.436343634363436
-1.15469454606272e-05,6.73844847470557e-06,0.436443644364436
-1.15193322059299e-05,6.71731887135372e-06,0.436543654365437
-1.14919948059449e-05,6.69640097027959e-06,0.436643664366437
-1.14649311220452e-05,6.67569156391337e-06,0.436743674367437
-1.14381379466609e-05,6.65518958308987e-06,0.436843684368437
-1.14112592349444e-05,6.63461596560106e-06,0.436943694369437
-1.13842949870439e-05,6.61397284985156e-06,0.437043704370437
-1.13572473411416e-05,6.59325916667614e-06,0.437143714371437
-1.13301162973858e-05,6.57247705447942e-06,0.437243724372437
-1.13029018557765e-05,6.5516265132614e-06,0.437343734373437
-1.12756072238835e-05,6.53070861218726e-06,0.437443744374437
-1.12482067408516e-05,6.5097415277332e-06,0.437543754375438
-1.12207036142507e-05,6.48872739837799e-06,0.437643764376438
-1.11930978440807e-05,6.46766515480806e-06,0.437743774377438
-1.11653915686721e-05,6.44655479702339e-06,0.437843784378438
-1.11375837190822e-05,6.42539953274218e-06,0.437943794379438
-1.11096764333447e-05,6.40419722348564e-06,0.438043804380438
-1.1081671850235e-05,6.38295000773255e-06,0.438143814381438
-1.10535689003655e-05,6.36165681616933e-06,0.438243824382438
-1.10253697220666e-05,6.34031871803538e-06,0.438343834383438
-1.0997075384726e-05,6.31893678257008e-06,0.438443844384438
-1.09686858883437e-05,6.29750994053404e-06,0.438543854385439
-1.09402023018623e-05,6.27604033033187e-06,0.438643864386439
-1.09117197846204e-05,6.25481770619455e-06,0.438743874387439
-1.08832468902362e-05,6.23383244533851e-06,0.438843884388439
-1.08547836187098e-05,6.21308240921075e-06,0.438943894389439
-1.08263310392806e-05,6.19256439031567e-06,0.439043904390439
-1.07978870133214e-05,6.17227625024867e-06,0.439143914391439
-1.07694526103683e-05,6.15221585053096e-06,0.439243924392439
-1.07410278301247e-05,6.13238105283214e-06,0.439343934393439
-1.07126126727388e-05,6.11276971867341e-06,0.439443944394439
-1.06842071382107e-05,6.09337970965019e-06,0.43954395439544
-1.06560849426257e-05,6.07418429574209e-06,0.43964396439644
-1.06282439476532e-05,6.05518026930514e-06,0.43974397439744
-1.06004296827753e-05,6.03637297631371e-06,0.43984398439844
-1.05726432172314e-05,6.01776027836322e-06,0.43994399439944
-1.05448834816337e-05,5.99934003712327e-06,0.44004400440044
-1.05171494070395e-05,5.98111118335445e-06,0.44014401440144
-1.04894420625398e-05,5.96307157865217e-06,0.44024402440244
-1.04616983650879e-05,5.94478819545483e-06,0.44034403440344
-1.04339193839229e-05,5.92626317224121e-06,0.44044404440444
-1.0406105119045e-05,5.90750078582053e-06,0.440544054405441
-1.03782566395452e-05,5.88850103619276e-06,0.440644064406441
-1.03504017449058e-05,5.8697247501051e-06,0.440744074407441
-1.03224720060313e-05,5.85085972011535e-06,0.440844084408441
-1.02944674229216e-05,5.83190808470232e-06,0.440944094409441
-1.02664296944295e-05,5.81272122441261e-06,0.441044104410441
-1.02383598897941e-05,5.79330234689023e-06,0.441144114411441
-1.0210258009164e-05,5.77365465977916e-06,0.441244124412441
-1.01821229831514e-05,5.75377816315359e-06,0.441344134413441
-1.01539580194744e-05,5.73367713367434e-06,0.441444144414441
-1.01257609796542e-05,5.71335264065499e-06,0.441544154415442
-1.00975329329303e-05,5.69280682250015e-06,0.441644164416442
-1.00692557028265e-05,5.67243849207527e-06,0.441744174417442
-1.00409303585821e-05,5.65224444195893e-06,0.441844184418442
-1.00125558309578e-05,5.63222360276337e-06,0.441944194419442
-9.98408828262219e-06,5.61214502656949e-06,0.442044204420442
-9.95552664433593e-06,5.59200978261669e-06,0.442144214421442
-9.92687412366881e-06,5.57181894007015e-06,0.442244224422442
-9.8981296515298e-06,5.5515724989299e-06,0.442344234423442
-9.86931888877409e-06,5.53125228271975e-06,0.442444244424442
-9.84044183540166e-06,5.5108582914397e-06,0.442544254425443
-9.81149956065192e-06,5.49039266356854e-06,0.442644264426443
-9.78249313361587e-06,5.46985646819729e-06,0.442744274427443
-9.75346211496405e-06,5.44910001685574e-06,0.442844284428443
-9.72440971211788e-06,5.42812758642727e-06,0.442944294429443
-9.69533485613471e-06,5.40694131524231e-06,0.443044304430443
-9.66623647762679e-06,5.38554120330083e-06,0.443144314431443
-9.63711671492451e-06,5.36393152741205e-06,0.443244324432443
-9.60797556832463e-06,5.34211442605475e-06,0.443344334433443
-9.57881196829101e-06,5.32008989915473e-06,0.443444344434443
-9.54962698435979e-06,5.29786222359539e-06,0.443544354435444
-9.52042061623422e-06,5.27543139930253e-06,0.443644364436444
-9.49119393315368e-06,5.25280170308534e-06,0.443744374437444
-9.46194586617556e-06,5.22997313501803e-06,0.443844384438444
-9.43267748424247e-06,5.20694783343099e-06,0.443944394439444
-9.40338771826341e-06,5.1837290060424e-06,0.444044404440444
-9.37407870656878e-06,5.16031772194329e-06,0.444144414441444
-9.34474938006757e-06,5.13671611961243e-06,0.444244424442444
-9.31540080785079e-06,5.11292633745443e-06,0.444344434443444
-9.28603192082743e-06,5.0889494445603e-06,0.444444444444444
-9.25664378808851e-06,5.06478757948301e-06,0.444544454445445
-9.22723640963401e-06,5.04044288062716e-06,0.444644464446445
-9.19780978561234e-06,5.01591748624898e-06,0.444744474447445
-9.16836498511448e-06,4.99121246573623e-06,0.444844484448445
-9.13890093890106e-06,4.96632888810574e-06,0.444944494449445
-9.10941871621147e-06,4.94127103038927e-06,0.445044504450445
-9.07991724780631e-06,4.91603782319905e-06,0.445144514451445
-9.05039867231275e-06,4.89063247417908e-06,0.445244524452445
-9.02086192019464e-06,4.86505712180813e-06,0.445344534453445
-8.99130699174873e-06,4.8393117660862e-06,0.445444544454445
-8.96173495591767e-06,4.81339961458311e-06,0.445544554455446
-8.93208059147251e-06,4.78748853224522e-06,0.445644564456446
-8.90234389841325e-06,4.76157851914673e-06,0.445744574457446
-8.87255160668608e-06,4.73565139873726e-06,0.445844584458446
-8.8427026470516e-06,4.70970610192582e-06,0.445944594459446
-8.81292318575201e-06,4.6841061578649e-06,0.446044604460446
-8.78316724697718e-06,4.6587874144166e-06,0.446144614461446
-8.75343269224833e-06,4.63374452545812e-06,0.446244624462446
-8.72399644536887e-06,4.6089528993737e-06,0.446344634463446
-8.6948542295296e-06,4.58440932859353e-06,0.446444644464446
-8.66569062949598e-06,4.55968720076981e-06,0.446544654465447
-8.63650457632536e-06,4.53478758514194e-06,0.446644664466447
-8.60729820819979e-06,4.5097115509493e-06,0.446744674467447
-8.57807045602825e-06,4.4844623056875e-06,0.446844684468447
-8.54882238890174e-06,4.45904091867014e-06,0.446944694469447
-8.51955400696865e-06,4.43344952822761e-06,0.447044704470447
-8.49026424098959e-06,4.40768813443412e-06,0.447144714471447
-8.46089000791764e-06,4.38192780988001e-06,0.447244724472447
-8.43143130775281e-06,4.35616641601233e-06,0.447344734473447
-8.40189027897388e-06,4.33040502221883e-06,0.447444744474447
-8.3723353503796e-06,4.3049515591325e-06,0.447544754475448
-8.34276759150611e-06,4.27980281903517e-06,0.447644764476448
-8.31318807129605e-06,4.25495666359642e-06,0.447744774477448
-8.28365238841733e-06,4.23036390936213e-06,0.447844784478448
-8.25415947377894e-06,4.20602348731548e-06,0.447944794479448
-8.2247114655629e-06,4.1819321896641e-06,0.448044804480448
-8.19517899040237e-06,4.15782378477594e-06,0.448144814481448
-8.16566683004841e-06,4.13398161159401e-06,0.448244824482448
-8.13617498450103e-06,4.11040246254852e-06,0.448344834483448
-8.10670345390862e-06,4.08708312999548e-06,0.448444844484448
-8.07725009964399e-06,4.06402147545609e-06,0.448544854485449
-8.04781706033433e-06,4.04121536067414e-06,0.448644864486449
-8.01840326674024e-06,4.01866157800564e-06,0.448744874487449
-7.98900764962232e-06,3.99635905813701e-06,0.448844884488449
-7.95963127807158e-06,3.97430352433324e-06,0.448944894489449
-7.93027415223642e-06,3.95249283818973e-06,0.449044904490449
-7.90093413378641e-06,3.93092593046708e-06,0.449144914491449
-7.87161336090359e-06,3.90959852435611e-06,0.449244924492449
-7.84230969525755e-06,3.88850955069161e-06,0.449344934493449
-7.81307232022822e-06,3.86771781563711e-06,0.449444944494449
-7.7838980282458e-06,3.8472211808622e-06,0.44954495449545
-7.7547878884013e-06,3.82701430024409e-06,0.44964496449645
-7.72574083160371e-06,3.80709610461759e-06,0.44974497449745
-7.69675471952263e-06,3.78746445557809e-06,0.44984498449845
-7.66783169034007e-06,3.76811400715121e-06,0.44994499449945
-7.63896960587402e-06,3.74904475926274e-06,0.45004500450045
-7.61039620639957e-06,3.73016582960602e-06,0.45014501450145
-7.58210828419855e-06,3.71147507985063e-06,0.45024502450245
-7.55410263184953e-06,3.69297250992238e-06,0.45034503450345
-7.52637818011311e-06,3.67465384301209e-06,0.45044504450445
-7.49893065203173e-06,3.65651907919394e-06,0.450545054505451
-7.47175684018397e-06,3.63856501074975e-06,0.450645064506451
-7.44485567518204e-06,3.62079056851431e-06,0.450745074507451
-7.41784545147146e-06,3.60293807447397e-06,0.450845084508451
-7.39077428319275e-06,3.58523419966444e-06,0.450945094509451
-7.36364323943693e-06,3.56768001347349e-06,0.451045104510451
-7.33645232020401e-06,3.55027230810874e-06,0.451145114511451
-7.30920152579074e-06,3.5330100144792e-06,0.451245124512451
-7.28189299423076e-06,3.51589099410606e-06,0.451345134513451
-7.25452565643307e-06,3.49891631630292e-06,0.451445144514451
-7.22710058163706e-06,3.48208170411219e-06,0.451545154515452
-7.19961883908212e-06,3.46538715760808e-06,0.451645164516452
-7.17241188185181e-06,3.44886047612452e-06,0.451745174517452
-7.14514611853217e-06,3.43246958351838e-06,0.451845184518452
-7.11782154897481e-06,3.41621447971546e-06,0.451945194519452
-7.09043924227075e-06,3.40009409562476e-06,0.452045204520452
-7.06300026795614e-06,3.38410629284166e-06,0.452145214521452
-7.03550355649483e-06,3.3682489328132e-06,0.452245224522452
-7.00790420161285e-06,3.35229534450366e-06,0.452345234523452
-6.98020434149221e-06,3.33624338943426e-06,0.452445244524452
-6.95240290704191e-06,3.32009627524899e-06,0.452545254525453
-6.92450310583174e-06,3.30385400194784e-06,0.452645264526453
-6.89650386862232e-06,3.28751763869603e-06,0.452745274527453
-6.86840733404082e-06,3.27108825473295e-06,0.452845284528453
-6.84021457102985e-06,3.25456691922379e-06,0.452945294529453
-6.81192557958944e-06,3.23795363224276e-06,0.453045304530453
-6.78354249834673e-06,3.22125053212025e-06,0.453145314531453
-6.75506532715336e-06,3.20445761893046e-06,0.453245324532453
-6.72656035677441e-06,3.18741023522262e-06,0.453345334533453
-6.69802651767373e-06,3.17010945023613e-06,0.453445344534453
-6.66940179648894e-06,3.15272526739615e-06,0.453545354535454
-6.64068512368389e-06,3.13525875586789e-06,0.453645364536454
-6.61187756849798e-06,3.11770991565134e-06,0.453745374537454
-6.58298126940999e-06,3.1000808851511e-06,0.453845384538454
-6.5539951573289e-06,3.08237059512777e-06,0.453945394539454
-6.52492243967614e-06,3.06458118406015e-06,0.454045404540454
-6.49582619949862e-06,3.04654692533227e-06,0.454145414541454
-6.46670857527513e-06,3.02826888818352e-06,0.454245424542454
-6.4376080584368e-06,3.01019934574268e-06,0.454345434543454
-6.4085695552576e-06,2.99239710424748e-06,0.454445444544454
-6.37959306588592e-06,2.97485895605391e-06,0.454545454545455
-6.35067859047013e-06,2.95758276275739e-06,0.454645464546455
-6.32182505962247e-06,2.9405663860275e-06,0.454745474547455
-6.29294693701065e-06,2.92329660794477e-06,0.454845484548455
-6.26404529187407e-06,2.90577663622738e-06,0.454945494549455
-6.23511905527009e-06,2.88800967844513e-06,0.455045504550455
-6.20620671818472e-06,2.870444800157e-06,0.455145514551455
-6.17730934985733e-06,2.8530809321236e-06,0.455245524552455
-6.14842481210591e-06,2.83591593601452e-06,0.455345534553455
-6.11955524311248e-06,2.81894767342517e-06,0.455445544554455
-6.09069850469501e-06,2.80217400587676e-06,0.455545554555456
-6.06185566579615e-06,2.78559386420408e-06,0.455645564556456
-6.03302565732486e-06,2.76920510992835e-06,0.455745574557456
-6.00448433399357e-06,2.75297994386398e-06,0.455845584558456
-5.97622848793569e-06,2.73691729677159e-06,0.455945594559456
-5.94825491172983e-06,2.72101503024659e-06,0.456045604560456
-5.92027705856638e-06,2.70530415119271e-06,0.456145614561456
-5.89229492874212e-06,2.68978465953579e-06,0.456245624562456
-5.86430745286927e-06,2.67445227861499e-06,0.456345634563456
-5.83631570018723e-06,2.65930700828195e-06,0.456445644564456
-5.80832073978701e-06,2.64434564096685e-06,0.456545654565457
-5.78032043348657e-06,2.62956710750451e-06,0.456645664566457
-5.75232547323473e-06,2.61496178503712e-06,0.456745674567457
-5.7243347896437e-06,2.6005286043995e-06,0.456845684568457
-5.69639649715078e-06,2.58632637168097e-06,0.456945694569457
-5.6685095263682e-06,2.57235294862532e-06,0.457045704570457
-5.64067387744435e-06,2.55860619675375e-06,0.457145714571457
-5.61288848099143e-06,2.54508397758749e-06,0.457245724572457
-5.58515226806683e-06,2.53178415287031e-06,0.457345734573457
-5.55746630761317e-06,2.51870458404924e-06,0.457445744574457
-5.52982953039106e-06,2.50584313286806e-06,0.457545754575458
-5.50223979836686e-06,2.4931965915344e-06,0.457645764576458
-5.47469924957421e-06,2.48076389103143e-06,0.457745774577458
-5.4471202094988e-06,2.46803395184427e-06,0.457845784578458
-5.41946418670951e-06,2.45515646251733e-06,0.457945794579458
-5.39173011211531e-06,2.44213356152937e-06,0.458045804580458
-5.36391905480723e-06,2.42896631804562e-06,0.458145814581458
-5.33603315326404e-06,2.41565687047065e-06,0.458245824582458
-5.30807133824636e-06,2.40220521880449e-06,0.458345834583458
-5.28003574823298e-06,2.38861457061692e-06,0.458445844584458
-5.2519263830755e-06,2.37488492598213e-06,0.458545854585459
-5.22374431216172e-06,2.36101735406534e-06,0.458645864586459
-5.19549060458263e-06,2.34701506251052e-06,0.458745874587459
-5.16716419109886e-06,2.3328780512435e-06,0.458845884588459
-5.13876827942857e-06,2.31860845874306e-06,0.458945894589459
-5.11030180018399e-06,2.30420628500919e-06,0.459045904590459
-5.08174230037652e-06,2.28969291408788e-06,0.459145914591459
-5.05319242327845e-06,2.27534954651754e-06,0.459245924592459
-5.02465430751696e-06,2.26117511313296e-06,0.459345934593459
-4.99612581446486e-06,2.24716854476895e-06,0.459445944594459
-4.96760801365833e-06,2.23332770294672e-06,0.45954595459546
-4.9390998355612e-06,2.21965044926167e-06,0.45964596459646
-4.91056492736951e-06,2.205687718229e-06,0.45974597459746
-4.88200115060446e-06,2.19144271741852e-06,0.45984598459846
-4.85341064389323e-06,2.17691651599544e-06,0.45994599459946
-4.82479233784805e-06,2.16211339084312e-06,0.46004600460046
-4.79614730155992e-06,2.14703654960558e-06,0.46014601460146
-4.767476604565e-06,2.13168706137381e-06,0.46024602460246
-4.73881659951888e-06,2.11651613011141e-06,0.46034603460346
-4.71044314113396e-06,2.10149702587219e-06,0.46044604460446
-4.68235409093145e-06,2.08662867926837e-06,0.460546054605461
-4.65454624119317e-06,2.07190895204374e-06,0.460646064606461
-4.62668493126576e-06,2.05714111060438e-06,0.460746074607461
-4.59877229962801e-06,2.04232729342908e-06,0.460846084608461
-4.57080834627992e-06,2.02746643127844e-06,0.460946094609461
-4.54279307107312e-06,2.01255959339187e-06,0.461046104610461
-4.51472754324699e-06,1.99760784893456e-06,0.461146114611461
-4.48661176294991e-06,1.98261012866712e-06,0.461246124612461
-4.45844679927291e-06,1.96756857114253e-06,0.461346134613461
-4.43023265221597e-06,1.9524831762124e-06,0.461446144614461
-4.4019703910185e-06,1.93735287471154e-06,0.461546154615462
-4.37399039952464e-06,1.92237440015967e-06,0.461646164616462
-4.34601575407938e-06,1.90757127500736e-06,0.461746174617462
-4.31804645453432e-06,1.8929413609242e-06,0.461846184618462
-4.29008036270745e-06,1.87848358852242e-06,0.461946194619462
-4.26212068616856e-06,1.8641958195458e-06,0.462046204620462
-4.23416421719947e-06,1.85007698482914e-06,0.462146214621462
-4.20621309427897e-06,1.83612387658007e-06,0.462246224622462
-4.17826624801928e-06,1.82233649494696e-06,0.462346234623462
-4.15032474795656e-06,1.80871270145104e-06,0.462446244624462
-4.12243350036479e-06,1.7953123715694e-06,0.462546254625463
-4.09459357463174e-06,1.78213336682326e-06,0.462646264626463
-4.06670125780057e-06,1.76905700564618e-06,0.462746274627463
-4.03875655001967e-06,1.75608435727755e-06,0.462846284628463
-4.01075945128904e-06,1.74321221399919e-06,0.462946294629463
-3.98271103084807e-06,1.7304416450505e-06,0.463046304630463
-3.95461235778777e-06,1.71777051210106e-06,0.463146314631463
-3.92646343210815e-06,1.70519774583729e-06,0.463246324632463
-3.89826425380921e-06,1.69272334633339e-06,0.463346334633463
-3.87001589227871e-06,1.68034410594536e-06,0.463446344634463
-3.84171834736828e-06,1.66806216315198e-06,0.463546354635464
-3.81337375740833e-06,1.65587431023509e-06,0.463646364636464
-3.78497998406845e-06,1.64378054726886e-06,0.463746374637464
-3.75653916582742e-06,1.6317798050139e-06,0.463846384638464
-3.72800532687512e-06,1.61964327388154e-06,0.463946394639464
-3.69937846706317e-06,1.60737309227635e-06,0.464046404640464
-3.67066072516711e-06,1.59496926019835e-06,0.464146414641464
-3.6418521007418e-06,1.58243391612633e-06,0.464246424642464
-3.61295473256279e-06,1.56976919831649e-06,0.464346434643464
-3.58396755124231e-06,1.55697510691722e-06,0.464446444644464
-3.55527119324385e-06,1.54430825077698e-06,0.464546454645465
-3.52686138190658e-06,1.53176862982157e-06,0.464646464646465
-3.49842697880515e-06,1.51940649674451e-06,0.464746474647465
-3.46997012256674e-06,1.507219713067e-06,0.464846484648465
-3.44141917622928e-06,1.49489927884249e-06,0.464946494649465
-3.41284684599423e-06,1.48275312492653e-06,0.465046504650465
-3.38425099323441e-06,1.47078125117074e-06,0.465146514651465
-3.35563375628024e-06,1.45898045000531e-06,0.465246524652465
-3.32701865780486e-06,1.44733147571468e-06,0.465346534653465
-3.29840462856887e-06,1.43583218996844e-06,0.465446544654465
-3.26979273766328e-06,1.424480454362e-06,0.465546554655466
-3.24118298523649e-06,1.41327733806055e-06,0.465646564656466
-3.21257430204909e-06,1.4022185642549e-06,0.465746574657466
-3.18425109613511e-06,1.3912699184715e-06,0.465846584658466
-3.15621229855192e-06,1.38043246980136e-06,0.465946594659466
-3.12845363219357e-06,1.36970194150947e-06,0.466046604660466
-3.10097188963864e-06,1.35907940283522e-06,0.466146614661466
-3.07376600164772e-06,1.34856271529983e-06,0.466246624662466
-3.04683169141163e-06,1.3381508097381e-06,0.466346634663466
-3.02016575121218e-06,1.32784368607583e-06,0.466446644664466
-2.99376818119776e-06,1.31763920605681e-06,0.466546654665467
-2.96763363531977e-06,1.30753736953266e-06,0.466646664666467
-2.94148518977481e-06,1.29756276826753e-06,0.466746674667467
-2.91532498304165e-06,1.28771326385682e-06,0.466846684668467
-2.88915087664152e-06,1.27798885622636e-06,0.466946694669467
-2.86296500890481e-06,1.26838740711991e-06,0.467046704670467
-2.83676524164951e-06,1.2589078471497e-06,0.467146714671467
-2.81055371305763e-06,1.24954910722472e-06,0.467246724672467
-2.78460307027179e-06,1.24028445717622e-06,0.467346734673467
-2.75891331299521e-06,1.23111282791319e-06,0.467446744674467
-2.73348016471546e-06,1.22203208095683e-06,0.467546754675468
-2.70830041771437e-06,1.21304221623296e-06,0.467646764676468
-2.68337407199193e-06,1.20414216472475e-06,0.467746774677468
-2.65869578164794e-06,1.19533192628383e-06,0.467846784678468
-2.63426447714623e-06,1.18660936257978e-06,0.467946794679468
-2.61007695121377e-06,1.17797340429902e-06,0.468046804680468
-2.58613213446279e-06,1.16942512075513e-06,0.468146814681468
-2.56242681932348e-06,1.16096130430413e-06,0.468246824682468
-2.53895779837443e-06,1.15258195494602e-06,0.468346834683468
-2.51572400207947e-06,1.14428707275498e-06,0.468446844684468
-2.49272329210821e-06,1.13607558834324e-06,0.468546854685469
-2.4699513919482e-06,1.12794536345458e-06,0.468646864686469
-2.44740723206329e-06,1.119896398089e-06,0.468746874687469
-2.42508974336248e-06,1.11192762293293e-06,0.468846884688469
-2.40299464903656e-06,1.10403903806054e-06,0.468946894689469
-2.38111981060674e-06,1.09622957430664e-06,0.469046904690469
-2.35946415898202e-06,1.08849816235764e-06,0.469146914691469
-2.3380255556836e-06,1.08084373312253e-06,0.469246924692469
-2.31642550272679e-06,1.07301181608326e-06,0.469346934693469
-2.29466506905423e-06,1.06500454957024e-06,0.469446944694469
-2.27274639329307e-06,1.05682300297124e-06,0.46954695469547
-2.25073576606003e-06,1.04830251868712e-06,0.46964696469647
-2.22867167863787e-06,1.03989323166464e-06,0.46974697469747
-2.20655413102658e-06,1.03159514175542e-06,0.46984698469847
-2.18434677027381e-06,1.02295918354885e-06,0.46994699469947
-2.16236073480493e-06,1.01440983076557e-06,0.47004700470047
-2.14059495523216e-06,1.00594601438876e-06,0.47014701470147
-2.11904622398569e-06,9.97566665030648e-07,0.47024702470247
-2.09771347182613e-06,9.89270713526023e-07,0.47034703470347
-2.07659456042308e-06,9.81058159949078e-07,0.47044704470447
-2.05533451416821e-06,9.72655288140391e-07,0.470547054705471
-2.03393440230093e-06,9.64064236430368e-07,0.470647064706471
-2.0124369927648e-06,9.55137454827596e-07,0.470747074707471
-1.99084335494759e-06,9.45881358471678e-07,0.470847084708471
-1.96915455808871e-06,9.36297016527817e-07,0.470947094709471
-1.94732997227822e-06,9.26535186779797e-07,0.471047104710471
-1.92537066675552e-06,9.16599076871611e-07,0.471147114711471
-1.90327984923879e-06,9.06488686729068e-07,0.471247124712471
-1.88105751972804e-06,8.9620722399616e-07,0.471347134713471
-1.85870367807488e-06,8.8575575791228e-07,0.471447144714471
-1.83622260123688e-06,8.75135357642631e-07,0.471547154715472
-1.81361321982628e-06,8.64349230757015e-07,0.471647164716472
-1.79087767247023e-06,8.53397377329623e-07,0.471747174717472
-1.76801595916875e-06,8.4228193569086e-07,0.471847184718472
-1.74500776481849e-06,8.31023220795689e-07,0.471947194719472
-1.72185308971621e-06,8.19622301809313e-07,0.472047204720472
-1.69855514113495e-06,8.08081317136329e-07,0.472147214721472
-1.67511285013208e-06,7.96401336016131e-07,0.472247224722472
-1.651528355038e-06,7.84583427539732e-07,0.472347234723472
-1.6278048635709e-06,7.72628661020718e-07,0.472447244724472
-1.60394130619462e-06,7.60539174863684e-07,0.472547254725473
-1.57993982168471e-06,7.48316038233835e-07,0.472647264726473
-1.55580254837158e-06,7.35960320370564e-07,0.472747274727473
-1.53153055534624e-06,7.23473090439076e-07,0.472847284728473
-1.5071249116997e-06,7.10856486843967e-07,0.472947294729473
-1.48258668696812e-06,6.98111578824631e-07,0.473047304730473
-1.45791801933353e-06,6.85239435546272e-07,0.473147314731473
-1.43316595384545e-06,6.72301001651203e-07,0.473247324732473
-1.40833155959489e-06,6.59299484709223e-07,0.473347334733473
-1.38341697520902e-06,6.46234884794524e-07,0.473447344734473
-1.35842113115169e-06,6.33107201832916e-07,0.473547354735474
-1.33334509695905e-06,6.19916435824397e-07,0.473647364736474
-1.30819101081312e-06,6.06664725247757e-07,0.473747374737474
-1.2829588728623e-06,5.93352070028804e-07,0.473847384738474
-1.25764868310657e-06,5.79978470241729e-07,0.473947394739474
-1.23226257972797e-06,5.66544995051736e-07,0.474047404740474
-1.20679949378386e-06,5.53052713624028e-07,0.474147414741474
-1.18126263269567e-06,5.39501626032795e-07,0.474247424742474
-1.15565092737237e-06,5.25891732203847e-07,0.474347434743474
-1.12991840215222e-06,5.1216422597366e-07,0.474447444744474
-1.10406612597786e-06,4.9831803810284e-07,0.474547454745475
-1.07809730671584e-06,4.84356376309568e-07,0.474647464746475
-1.05207502711631e-06,4.70112444664292e-07,0.474747474747475
-1.02600035671544e-06,4.55589450885195e-07,0.474847484748475
-9.99874364455841e-07,4.40791671781472e-07,0.474947494749475
-9.73698119576919e-07,4.25719107278931e-07,0.475047504750475
-9.47470552987659e-07,4.10377103500353e-07,0.475147514751475
-9.21193803018468e-07,3.9476672953675e-07,0.475247524752475
-8.94928814237466e-07,3.79318874619313e-07,0.475347534753475
-8.68675586793037e-07,3.64033538599662e-07,0.475447544754475
-8.42433051297404e-07,3.48906444742792e-07,0.475547554755476
-8.16203346229356e-07,3.33938662213906e-07,0.475647564756476
-7.89984333258486e-07,3.19126983443204e-07,0.475747574757476
-7.63777081475805e-07,3.04470339191291e-07,0.475847584758476
-7.37580521790303e-07,2.89967660292965e-07,0.475947594759476
-7.11395723292991e-07,2.75616808269437e-07,0.476047604760476
-6.85221616892857e-07,2.61415644864492e-07,0.476147614761476
-6.59058202589901e-07,2.47364169855556e-07,0.476247624762476
-6.32905480235742e-07,2.33460245060605e-07,0.476347634763476
-6.06763449830378e-07,2.19702801091863e-07,0.476447644764476
-5.80632111522192e-07,2.06089699693115e-07,0.476547654765477
-5.54511465311185e-07,1.92619871550775e-07,0.476647664766477
-5.28650635518431e-07,1.79283693881251e-07,0.476747674767477
-5.03049622292312e-07,1.66082235849745e-07,0.476847684768477
-4.77397287355855e-07,1.53063611670986e-07,0.476947694769477
-4.51726775794844e-07,1.40201091250411e-07,0.477047704770477
-4.26312873230667e-07,1.27467944419265e-07,0.477147714771477
-4.01153441036155e-07,1.1486096368194e-07,0.477247724772477
-3.75892434660361e-07,1.02107502044215e-07,0.477347734773477
-3.50610044090211e-07,8.95069365206816e-08,0.477447744774477
-3.25352245135836e-07,7.71191425142591e-08,0.477547754775478
-3.00120107185012e-07,6.49430508597439e-08,0.477647764776478
-2.74912560849963e-07,5.29754539131446e-08,0.477747774777478
-2.49730675518464e-07,4.12142132698636e-08,0.477847784778478
-2.24571243323952e-07,2.96571905253036e-08,0.477947794779478
-1.99665212556474e-07,1.82167110167798e-08,0.478047804780478
-1.75007237019059e-07,6.88956702610972e-09,0.478147814781478
-1.50265863479773e-07,-4.51669793466459e-09,0.478247824782478
-1.25460337802564e-07,-1.62298244374083e-08,0.478347834783478
-1.00590659839051e-07,-2.82455355245449e-08,0.478447844784478
-7.55937466907056e-08,-4.03970354890944e-08,0.478547854785479
-5.04695982091462e-08,-5.26811167612561e-08,0.478647864786479
-2.52192837821485e-08,-6.50967100274449e-08,0.478747874787479
1.53989020486623e-10,-7.76427461966486e-08,0.478847884788479
2.56502203471411e-08,-9.03170867900788e-08,0.478947894789479
5.12694100494331e-08,-1.03119731807736e-07,0.479047904790479
7.70072813181678e-08,-1.16049612084415e-07,0.479147914791479
1.02865972632134e-07,-1.29104589215521e-07,0.479247924792479
1.2884227642153e-07,-1.42282524722265e-07,0.479347934793479
1.54936192537974e-07,-1.5558448791823e-07,0.479447944794479
1.81145582799443e-07,-1.69007271085236e-07,0.47954795479548
2.07469377669777e-07,-1.82550874223283e-07,0.47964796479648
2.33906508206347e-07,-1.96213159076153e-07,0.47974797479748
2.60410998599022e-07,-2.09767454311377e-07,0.47984798479848
2.86980710369014e-07,-2.23214829168349e-07,0.47994799479948
3.13614574425309e-07,-2.36555283647068e-07,0.48004800480048
3.40313659858921e-07,-2.49790956152133e-07,0.48014801480148
3.67076897578837e-07,-2.62922915922936e-07,0.48024802480248
3.93902148957888e-07,-2.75951162959479e-07,0.48034803480348
4.2079048353223e-07,-2.88876766426964e-07,0.48044804480448
4.47740831765706e-07,-3.01701864729989e-07,0.480548054805481
4.7475319395508e-07,-3.14427527107948e-07,0.480648064806481
5.01825431473181e-07,-3.27052684321447e-07,0.480748074807481
5.28957544468391e-07,-3.39580544014477e-07,0.480848084808481
5.5614953279233e-07,-3.52011106112848e-07,0.480948094809481
5.83400327353983e-07,-3.64346509169538e-07,0.481048104810481
6.10709928004969e-07,-3.76585683870963e-07,0.481148114811481
6.38076196563265e-07,-3.8873076862172e-07,0.481248124812481
6.65501271359275e-07,-4.0078176342181e-07,0.481348134813481
6.92981944674818e-07,-4.12740806750019e-07,0.481448144814481
7.20462617990362e-07,-4.24554438343033e-07,0.481548154815482
7.47943291454287e-07,-4.36224796679637e-07,0.481648164816482
7.7542396476983e-07,-4.47751881685642e-07,0.481748174817482
8.02904638085373e-07,-4.59138901079231e-07,0.481848184818482
8.30441979308225e-07,-4.70439314901147e-07,0.481948194819482
8.58033849811215e-07,-4.81655261630179e-07,0.482048204820482
8.85681318833738e-07,-4.92786741340518e-07,0.482148214821482
9.13383317433164e-07,-5.03834823048985e-07,0.482248224822482
9.41185821122858e-07,-5.15026178162242e-07,0.482348234823482
9.69086691424034e-07,-5.26360806531908e-07,0.482448244824482
9.97086997724466e-07,-5.3783550051399e-07,0.482548254825483
1.02518353245435e-06,-5.49450260256871e-07,0.482648264826483
1.05337629546532e-06,-5.61204016446966e-07,0.482748274827483
1.08166421766634e-06,-5.73093561588664e-07,0.482848284828483
1.10998314662274e-06,-5.85285691314755e-07,0.482948294829483
1.1383298749131e-06,-5.97776128816044e-07,0.483048304830483
1.1667076102556e-06,-6.10562735836316e-07,0.483148314831483
1.19511314478367e-06,-6.23642304583196e-07,0.483248324832483
1.22354754773672e-06,-6.3701269680047e-07,0.483348334833483
1.2520097501721e-06,-6.50669635604752e-07,0.483448344834483
1.28050082103245e-06,-6.64612051756647e-07,0.483548354835484
1.30903679831516e-06,-6.78606858932465e-07,0.483648364836484
1.33761875155638e-06,-6.92656195462613e-07,0.483748374837484
1.36629158703008e-06,-7.06818867584805e-07,0.483848384838484
1.39498580654976e-06,-7.20789083070657e-07,0.483948394839484
1.42339241031723e-06,-7.34619232795711e-07,0.484048404840484
1.45182788250967e-06,-7.48731652372769e-07,0.484148414841484
1.48029222327546e-06,-7.63124203323042e-07,0.484248424842484
1.50878436322682e-06,-7.77793678002539e-07,0.484348434843484
1.53730430266052e-06,-7.92737938006662e-07,0.484448444844484
1.56585097204041e-06,-8.07953775765611e-07,0.484548454845485
1.59442544075425e-06,-8.23439052874789e-07,0.484648464846485
1.62302770880205e-06,-8.39189492525e-07,0.484748474847485
1.65165563770502e-06,-8.5520402547685e-07,0.484848484848485
1.68031029670255e-06,-8.71480513251552e-07,0.484948494849485
1.70899061655525e-06,-8.88014679188291e-07,0.485048504850485
1.73769766650251e-06,-9.04804384808281e-07,0.485148514851485
1.76642930821393e-06,-9.21848560872126e-07,0.485248524852485
1.79525183215784e-06,-9.38976134863651e-07,0.485348534853485
1.8241631001522e-06,-9.56188175948061e-07,0.485448544854485
1.85316311190026e-06,-9.73482545720758e-07,0.485548554855486
1.88225079845939e-06,-9.90858174942347e-07,0.485648564856486
1.91142402120242e-06,-1.00831506361283e-06,0.485748574857486
1.94068384951712e-06,-1.02585214264119e-06,0.485848584858486
1.9700281449247e-06,-1.04346941187905e-06,0.485948594859486
1.99945583818577e-06,-1.061164732996e-06,0.486048604860486
2.02890277701403e-06,-1.07910383260801e-06,0.486148614861486
2.05836789246685e-06,-1.0972867106409e-06,0.486248624862486
2.08781376220409e-06,-1.11526109396586e-06,0.486348634863486
2.11723931713476e-06,-1.13303125931791e-06,0.486448644864486
2.14637191011624e-06,-1.15062393694e-06,0.486548654865487
2.17521261053632e-06,-1.16804126508833e-06,0.486648664866487
2.20407683348116e-06,-1.18570451013632e-06,0.486748674867487
2.23296564804178e-06,-1.20361260277039e-06,0.486848684868487
2.26187905436655e-06,-1.22176340466011e-06,0.486948694869487
2.29081491397669e-06,-1.24015370823571e-06,0.487048704870487
2.31968982887033e-06,-1.25827457246107e-06,0.487148714871487
2.34850379934423e-06,-1.27612706650141e-06,0.487248724872487
2.37725789419263e-06,-1.2937154673143e-06,0.487348734873487
2.40595318295171e-06,-1.31104084391656e-06,0.487448744874487
2.43458859623367e-06,-1.32810640410057e-06,0.487548754875488
2.46329136952012e-06,-1.34527567701885e-06,0.487648764876488
2.49198238132162e-06,-1.36224714725219e-06,0.487748774877488
2.5206616320833e-06,-1.37902402244459e-06,0.487848784878488
2.54938472017633e-06,-1.39566190111559e-06,0.487948794879488
2.57815271469172e-06,-1.41216185250458e-06,0.488048804880488
2.60696347744743e-06,-1.42852601501616e-06,0.488148814881488
2.63579883181892e-06,-1.44514785568978e-06,0.488248824882488
2.66465984719396e-06,-1.46202309756785e-06,0.488348834883488
2.69354331570599e-06,-1.47915174072458e-06,0.488448844884488
2.72245137598217e-06,-1.49653057759016e-06,0.488548854885489
2.75138402802251e-06,-1.5141564005206e-06,0.488648864886489
2.78033913319984e-06,-1.53202707103712e-06,0.488748874887489
2.80931776090193e-06,-1.55014152004869e-06,0.488848884888489
2.83828141984603e-06,-1.56804854351755e-06,0.488948894889489
2.86723010988375e-06,-1.58575134908769e-06,0.489048904890489
2.8961649002545e-06,-1.6032531443289e-06,0.489148914891489
2.92480993639425e-06,-1.62057959017056e-06,0.489248924892489
2.95349987910473e-06,-1.63792528172779e-06,0.489348934893489
2.98223259005554e-06,-1.65529128809159e-06,0.489448944894489
3.01100806894993e-06,-1.67267654017097e-06,0.48954895489549
3.03949593224048e-06,-1.68988858125538e-06,0.48964896489649
3.06769938720024e-06,-1.70692741134482e-06,0.48974897489749
3.09562057260475e-06,-1.72379730717431e-06,0.48984898489849
3.12326269557869e-06,-1.74049719972702e-06,0.48994899489949
3.15062789504597e-06,-1.75703029642436e-06,0.49004900490049
3.17771937813126e-06,-1.77339873574513e-06,0.49014901490149
3.2045403528495e-06,-1.78960358692873e-06,0.49024902490249
3.23109295738271e-06,-1.80564591921454e-06,0.49034903490349
3.25738039944908e-06,-1.82152787085877e-06,0.49044904490449
3.28340481737901e-06,-1.83725051117503e-06,0.490549054905491
3.30916834950291e-06,-1.85281597856789e-06,0.490649064906491
3.33467527292675e-06,-1.86822641136778e-06,0.490749074907491
3.35992665644476e-06,-1.88348287888827e-06,0.490849084908491
3.3849246388325e-06,-1.89858645029457e-06,0.490949094909491
3.40967349675078e-06,-1.91353819475188e-06,0.491049104910491
3.43417536867839e-06,-1.92834131990419e-06,0.491149114911491
3.45843132370635e-06,-1.94299689491671e-06,0.491249124912491
3.48244563864384e-06,-1.95750491986363e-06,0.491349134913491
3.50621938273027e-06,-1.97186860224055e-06,0.491449144914491
3.52975469444441e-06,-1.98608794219586e-06,0.491549154915492
3.55305585059548e-06,-2.00016507805996e-06,0.491649164916492
3.57612285103507e-06,-2.01410214816327e-06,0.491749174917492
3.59924331166379e-06,-2.027867076511e-06,0.491849184918492
3.62241402506022e-06,-2.04146093234257e-06,0.491949194919492
3.64570662744451e-06,-2.05519057697735e-06,0.492049204920492
3.66911791154362e-06,-2.06905494125016e-06,0.492149214921492
3.69264787720918e-06,-2.08305295599577e-06,0.492249224922492
3.71629545535017e-06,-2.09718248280961e-06,0.492349234923492
3.74001680848686e-06,-2.11159107183146e-06,0.492449244924492
3.76387822738436e-06,-2.12610765039676e-06,0.492549254925493
3.78787650432447e-06,-2.14073435691012e-06,0.492649264926493
3.8120105700678e-06,-2.15546691463653e-06,0.492749274927493
3.83628042476273e-06,-2.170306392667e-06,0.492849284928493
3.8606828605427e-06,-2.18525172191051e-06,0.492949294929493
3.88521787770448e-06,-2.20030076388829e-06,0.493049304930493
3.90988333776927e-06,-2.21545244943513e-06,0.493149314931493
3.93463219568756e-06,-2.23048117660633e-06,0.493249324932493
3.95946338221993e-06,-2.2453890836581e-06,0.493349334933493
3.98437796675418e-06,-2.26017510157364e-06,0.493449344934493
4.00937274157212e-06,-2.27484243784854e-06,0.493549354935494
4.03444770652537e-06,-2.2893910924828e-06,0.493649364936494
4.05964776848142e-06,-2.30404773673471e-06,0.493749374937494
4.08497292714352e-06,-2.31881237053008e-06,0.493849384938494
4.11042104418126e-06,-2.33368178629911e-06,0.493949394939494
4.135991050652e-06,-2.34865705328118e-06,0.494049404940494
4.16168187687121e-06,-2.36373603299751e-06,0.494149414941494
4.18749245404464e-06,-2.37891765620871e-06,0.494249424942494
4.2134206436935e-06,-2.39420085382376e-06,0.494349434943494
4.2394664456694e-06,-2.40958562576848e-06,0.494449444944494
4.26560526835658e-06,-2.42508801011444e-06,0.494549454945495
4.29183497342463e-06,-2.44070800686163e-06,0.494649464946495
4.31815556072517e-06,-2.45644454684487e-06,0.494749474947495
4.34456489192778e-06,-2.47229442242014e-06,0.494849484948495
4.37106403642025e-06,-2.48825977199206e-06,0.494949494949495
4.39765085542702e-06,-2.50433631875143e-06,0.495049504950495
4.42432534909647e-06,-2.52052513186345e-06,0.495149514951495
4.45108537924659e-06,-2.53682407299771e-06,0.495249524952495
4.4779309455806e-06,-2.55323207284063e-06,0.495349534953495
4.5048609790075e-06,-2.56974913154059e-06,0.495449544954495
4.53187547952728e-06,-2.58637204137941e-06,0.495549554955496
4.55897230880953e-06,-2.60310187159648e-06,0.495649564956496
4.58615146670589e-06,-2.61993755295241e-06,0.495749574957496
4.61333383217204e-06,-2.63657863919321e-06,0.495849584958496
4.64051833611698e-06,-2.65302833803706e-06,0.495949594959496
4.66770604763173e-06,-2.66928878781438e-06,0.496049604960496
4.69489589762526e-06,-2.68536105776455e-06,0.496149614961496
4.72206543266383e-06,-2.70126653193355e-06,0.496249624962496
4.74921358365643e-06,-2.71700627948658e-06,0.496349634963496
4.77634248893345e-06,-2.73258136973723e-06,0.496449644964496
4.80351095488101e-06,-2.74842162245473e-06,0.496549654965497
4.83072111968112e-06,-2.76452276082987e-06,0.496649664966497
4.85797084500338e-06,-2.78088371577165e-06,0.496749674967497
4.88526013084779e-06,-2.79750127963607e-06,0.496849684968497
4.91252803264622e-06,-2.81394563243133e-06,0.496949694969497
4.93977455039868e-06,-2.83021891263623e-06,0.497049704970497
4.96699861486577e-06,-2.84632325865537e-06,0.497149714971497
4.99420236452628e-06,-2.86225973972812e-06,0.497249724972497
5.02113346704419e-06,-2.8780369094729e-06,0.497349734973497
5.04779619967384e-06,-2.8936558369807e-06,0.497449744974497
5.07419163120947e-06,-2.9091197300439e-06,0.497549754975498
5.10032296951766e-06,-2.92442751934892e-06,0.497649764976498
5.12619342201981e-06,-2.93958348170495e-06,0.497749774977498
5.15180512734311e-06,-2.954587617112e-06,0.497849784978498
5.17716022381795e-06,-2.96944099488363e-06,0.497949794979498
5.20226191886576e-06,-2.98414682244129e-06,0.498049804980498
5.2271134203531e-06,-2.99870509993334e-06,0.498149814981498
5.25171579737098e-06,-3.01311689652499e-06,0.498249824982498
5.27607225748921e-06,-3.02738541986023e-06,0.498349834983498
5.30018493918656e-06,-3.04151173903007e-06,0.498449844984498
5.32405598094184e-06,-3.0554958541829e-06,0.498549854985499
5.34768965941585e-06,-3.06934097281433e-06,0.498649864986499
5.37108597460859e-06,-3.08304709492435e-06,0.498749874987499
5.39424920347764e-06,-3.09661635906595e-06,0.498849884988499
5.41742953943509e-06,-3.11004341904215e-06,0.498949894989499
5.44063019049588e-06,-3.12332827492715e-06,0.499049904990499
5.4639088932132e-06,-3.13689967739915e-06,0.499149914991499
5.48726671712318e-06,-3.15075548805356e-06,0.499249924992499
5.51070259298646e-06,-3.16489143015538e-06,0.499349934993499
5.53421545141523e-06,-3.17930536515163e-06,0.499449944994499
5.5578052925579e-06,-3.1939951547119e-06,0.4995499549955
5.58146997778729e-06,-3.2089565219528e-06,0.4996499649965
5.60514856283203e-06,-3.22376178550971e-06,0.4997499749975
5.62884104754376e-06,-3.23841308371303e-06,0.4998499849985
5.65254636268306e-06,-3.25291041663696e-06,0.4999499949995
5.67626557734097e-06,-3.26725485337251e-06,0.5000500050005
5.70005963638236e-06,-3.28187728307667e-06,0.5001500150015
5.72392747041945e-06,-3.29677129053566e-06,0.5002500250025
5.74786694112185e-06,-3.31193687574947e-06,0.5003500350035
5.77187911772893e-06,-3.32736976190892e-06,0.5004500450045
5.79596293085294e-06,-3.34306887970041e-06,0.500550055005501
5.82011838079062e-06,-3.35902995246313e-06,0.500650065006501
5.84434332891482e-06,-3.37525191088351e-06,0.500750075007501
5.86863670598614e-06,-3.39173047822652e-06,0.500850085008501
5.89299958139235e-06,-3.40846458525279e-06,0.500950095009501
5.91743088574567e-06,-3.42545102431831e-06,0.501050105010501
5.9419295499551e-06,-3.44268765709269e-06,0.501150115011501
5.96649450492962e-06,-3.46017234509713e-06,0.501250125012501
5.99112575037248e-06,-3.47790081152243e-06,0.501350135013501
6.01582221734103e-06,-3.4958730564428e-06,0.501450145014501
6.04058390568689e-06,-3.51408587214004e-06,0.501550155015502
6.06540974631906e-06,-3.53253605111856e-06,0.501650165016502
6.0903392996113e-06,-3.55107390475975e-06,0.501750175017502
6.11529451375871e-06,-3.56940219452783e-06,0.501850185018502
6.14027431967028e-06,-3.5875219895138e-06,0.501950195019502
6.16538136091506e-06,-3.60571342116507e-06,0.502050205020502
6.19061242962649e-06,-3.62397862788624e-06,0.502150215021502
6.21596859519234e-06,-3.64231333279391e-06,0.502250225022502
6.24144665004283e-06,-3.66071967436689e-06,0.502350235023502
6.26704766326894e-06,-3.67919551420057e-06,0.502450245024502
6.2927684273009e-06,-3.69773978312975e-06,0.502550255025503
6.31860787304768e-06,-3.71635355017125e-06,0.502650265026503
6.3445660003609e-06,-3.73503467714305e-06,0.502750275027503
6.37064174000117e-06,-3.75378316389675e-06,0.502850285028503
6.39683295363809e-06,-3.77259794134137e-06,0.502950295029503
6.42313857218063e-06,-3.79147794016329e-06,0.503050305030503
6.44955752624103e-06,-3.81042316043673e-06,0.503150315031503
6.47608874672826e-06,-3.82943360208748e-06,0.503250325032503
6.50273223364234e-06,-3.84850712678514e-06,0.503350335033503
6.52948477926508e-06,-3.86764480369491e-06,0.503450345034503
6.55628330054957e-06,-3.88701129019337e-06,0.503550355035504
6.58312459007439e-06,-3.90660444795012e-06,0.503650365036504
6.61001078616994e-06,-3.92642106917276e-06,0.503750375037504
6.63693975050582e-06,-3.9464611540097e-06,0.503850385038504
6.66391148278527e-06,-3.96672149481693e-06,0.503950395039504
6.69092598345344e-06,-3.98719995318987e-06,0.504050405040504
6.71798218282577e-06,-4.00789332148451e-06,0.504150415041504
6.74508008134742e-06,-4.02880053046146e-06,0.504250425042504
6.77221967872163e-06,-4.04991944186452e-06,0.504350435043504
6.79939990570899e-06,-4.07124791714069e-06,0.504450445044504
6.82655874879877e-06,-4.09235827485116e-06,0.504550455045505
6.85369727693358e-06,-4.11324944583073e-06,0.504650465046505
6.88081549026181e-06,-4.13392677612799e-06,0.504750475047505
6.90791445787448e-06,-4.15439133483394e-06,0.504850485048505
6.93499311068056e-06,-4.17464526035319e-06,0.504950495049505
6.96205144853168e-06,-4.19468962199932e-06,0.505050505050505
6.98909054066724e-06,-4.21452869658153e-06,0.505150515051505
7.01618950842828e-06,-4.23419776773858e-06,0.505250525052505
7.04334942060907e-06,-4.25369897387506e-06,0.505350535053505
7.07051147126864e-06,-4.27298099335482e-06,0.505450545054505
7.09773339725695e-06,-4.29209942454903e-06,0.505550555055506
7.12501412948296e-06,-4.31105533684545e-06,0.505650565056506
7.15239857451743e-06,-4.33007540135399e-06,0.505750575057506
7.17988566312096e-06,-4.34915961814883e-06,0.505850585058506
7.20747539529354e-06,-4.36830691784219e-06,0.505950595059506
7.23516670164741e-06,-4.38751730065666e-06,0.506050605060506
7.26289329186261e-06,-4.40695649298562e-06,0.506150615061506
7.29065409655137e-06,-4.42662128733348e-06,0.506250625062506
7.31845018510146e-06,-4.44650954529561e-06,0.506350635063506
7.34628155721612e-06,-4.46662019755846e-06,0.506450645064506
7.37414607471333e-06,-4.4869511057916e-06,0.506550655065507
7.4020448066841e-06,-4.50749799318584e-06,0.506650665066507
7.42997668403742e-06,-4.52826192890638e-06,0.506750675067507
7.45790428443316e-06,-4.54879277822905e-06,0.506850685068507
7.48582653892869e-06,-4.56909267955843e-06,0.506950695069507
7.51374558585442e-06,-4.58916590970372e-06,0.507050705070507
7.54166035582257e-06,-4.60901460714371e-06,0.507150715071507
7.56956977989052e-06,-4.62863877173002e-06,0.507250725072507
7.59747599624028e-06,-4.64804268034603e-06,0.507350735073507
7.62537793592924e-06,-4.66722847147053e-06,0.507450745074507
7.65327559866061e-06,-4.68619614495515e-06,0.507550755075508
7.68116898458279e-06,-4.70495104699684e-06,0.507650765076508
7.70905809384416e-06,-4.72349210820783e-06,0.507750775077508
7.73702204719224e-06,-4.74212084415571e-06,0.507850785078508
7.76505977568442e-06,-4.76083618567525e-06,0.507950795079508
7.79312958031974e-06,-4.77978461351849e-06,0.508050805080508
7.82123146094984e-06,-4.79896398935501e-06,0.508150815081508
7.84936541772309e-06,-4.81837324401961e-06,0.508250825082508
7.87752931230908e-06,-4.83800810070309e-06,0.508350835083508
7.90572421365045e-06,-4.85786749009188e-06,0.508450845084508
7.93395119113497e-06,-4.87794927385556e-06,0.508550855085509
7.96220703719284e-06,-4.89825024442434e-06,0.508650865086509
7.99049282091508e-06,-4.91876933248462e-06,0.508750875087509
8.01874759773356e-06,-4.93907778743239e-06,0.508850885088509
8.04697136764828e-06,-4.95917667850704e-06,0.508950895089509
8.07516306141985e-06,-4.97906814403898e-06,0.509050905090509
8.10342746109611e-06,-4.99903445380602e-06,0.509150915091509
8.13178595072304e-06,-5.01905422376219e-06,0.509250925092509
8.16023853015226e-06,-5.03912852314687e-06,0.509350935093509
8.18878306120174e-06,-5.05925628264649e-06,0.509450945094509
8.21735539158517e-06,-5.07960322895121e-06,0.50955095509551
8.24595445191479e-06,-5.10016722365642e-06,0.50965096509651
8.27458024248735e-06,-5.12094719744854e-06,0.50975097509751
8.30323276300609e-06,-5.14193994275778e-06,0.50985098509851
8.33191094452839e-06,-5.16314439041892e-06,0.50995099509951
8.36061478690585e-06,-5.18455626362277e-06,0.51005100510051
8.38934429013848e-06,-5.20617663146035e-06,0.51015101510151
8.41803744041876e-06,-5.22757353583202e-06,0.51025102510251
8.44679795070354e-06,-5.24903031553242e-06,0.51035103510351
8.47562475145664e-06,-5.27054483230533e-06,0.51045104510451
8.50451677373544e-06,-5.29211708600237e-06,0.510551055105511
8.53347294815216e-06,-5.31374600753253e-06,0.510651065106511
8.56249434394619e-06,-5.33543266606101e-06,0.510751075107511
8.59157882293552e-06,-5.35717492318321e-06,0.510851085108511
8.62072531558399e-06,-5.37897277889914e-06,0.510951095109511
8.64993489127936e-06,-5.4008251639694e-06,0.511051105110511
8.67920541154285e-06,-5.42273207846817e-06,0.511151115111511
8.70853794576224e-06,-5.44469352232128e-06,0.511251125112511
8.73793035531037e-06,-5.46670735719831e-06,0.511351135113511
8.76738264018721e-06,-5.48877465226446e-06,0.511451145114511
8.79689480068955e-06,-5.51089326904096e-06,0.511551155115512
8.82644224475646e-06,-5.5328215676599e-06,0.511651165116512
8.85602604177572e-06,-5.55455847873351e-06,0.511751175117512
8.88564619159894e-06,-5.57610827921938e-06,0.511851185118512
8.9153005560441e-06,-5.5974720382085e-06,0.511951195119512
8.9449902043506e-06,-5.61865189417968e-06,0.512051205120512
8.97471513622166e-06,-5.6396489162981e-06,0.512151215121512
9.0044732133269e-06,-5.66046524304257e-06,0.512251225122512
9.03426550520245e-06,-5.68110301274349e-06,0.512351235123512
9.06409201140318e-06,-5.70156329464025e-06,0.512451245124512
9.09395166298646e-06,-5.72184929630265e-06,0.512551255125513
9.1238433905645e-06,-5.74196101780489e-06,0.512651265126513
9.15376826367348e-06,-5.76190059747737e-06,0.512751275127513
9.18372628186824e-06,-5.78167017379887e-06,0.512851285128513
9.21371530711514e-06,-5.80127081593461e-06,0.512951295129513
9.24373533926579e-06,-5.82070573145438e-06,0.513051305130513
9.27378744741122e-06,-5.83997492043237e-06,0.513151315131513
9.30387056260878e-06,-5.85908052127318e-06,0.513251325132513
9.33398468471011e-06,-5.87802467230722e-06,0.513351335133513
9.36415119761278e-06,-5.89705115202955e-06,0.513451345134513
9.39437010161357e-06,-5.91615996044016e-06,0.513551355135514
9.42464139671247e-06,-5.93535109753906e-06,0.513651365136514
9.45496401337333e-06,-5.95462349416105e-06,0.513751375137514
9.48498190719358e-06,-5.97370236483311e-06,0.513851385138514
9.51470149301606e-06,-5.99258984810822e-06,0.513951395139514
9.54450020003121e-06,-6.01154362200005e-06,0.514051405140514
9.57437802794228e-06,-6.03056154810398e-06,0.514151415141514
9.60433604628542e-06,-6.04964362642003e-06,0.514251425142514
9.63437104734245e-06,-6.068788787783e-06,0.514351435143514
9.66448410005599e-06,-6.08799703211867e-06,0.514451445144514
9.69464847477664e-06,-6.10728546681223e-06,0.514551455145515
9.72486630953804e-06,-6.1266530224759e-06,0.514651465146515
9.75513546615815e-06,-6.14610076849744e-06,0.514751475147515
9.7854559444886e-06,-6.16562656632389e-06,0.514851485148515
9.81582774452939e-06,-6.18522934686422e-06,0.514951495149515
9.84627225062326e-06,-6.20488986440288e-06,0.515051505150515
9.87679160080384e-06,-6.22460811893985e-06,0.515151515151515
9.90738151855871e-06,-6.24438411047515e-06,0.515251525152515
9.93804414206989e-06,-6.26421570060417e-06,0.515351535153515
9.96877840224637e-06,-6.28410395849212e-06,0.515451545154515
9.99958216060937e-06,-6.30404674580859e-06,0.515551555155516
1.00304554173073e-05,-6.32404513164459e-06,0.515651565156516
1.00613981721917e-05,-6.34409697774391e-06,0.515751575157516
1.00924093561715e-05,-6.36420335319755e-06,0.515851585158516
1.01234879000075e-05,-6.38436211967512e-06,0.515951595159516
1.0154568582174e-05,-6.4047400728836e-06,0.516051605160516
1.01855904581026e-05,-6.42490846214476e-06,0.516151615161516
1.0216553527942e-05,-6.4448694259374e-06,0.516251625162516
1.02474588606347e-05,-6.46462510259193e-06,0.516351635163516
1.02783064564774e-05,-6.48417656134773e-06,0.516451645164516
1.03090973844128e-05,-6.50352594060941e-06,0.516551655165517
1.03398327138287e-05,-6.52267644794677e-06,0.516651665166517
1.03705113753372e-05,-6.5416291525992e-06,0.516751675167517
1.04011355075657e-05,-6.56038619304549e-06,0.516851685168517
1.04317040412746e-05,-6.57894863837665e-06,0.516951695169517
1.04622191146459e-05,-6.59731969623668e-06,0.517051705170517
1.04927427417841e-05,-6.61592811730378e-06,0.517151715171517
1.05232727840619e-05,-6.63477069400816e-06,0.517251725172517
1.0553811379958e-05,-6.65384528794521e-06,0.517351735173517
1.05843574602332e-05,-6.67315082980136e-06,0.517451745174517
1.06149527238882e-05,-6.692535492776e-06,0.517551755175518
1.06455950325928e-05,-6.71199820762972e-06,0.517651765176518
1.06759475870664e-05,-6.73161381859764e-06,0.517751775177518
1.07060125257878e-05,-6.75137804887056e-06,0.517851785178518
1.07357919870874e-05,-6.77129089852266e-06,0.517951795179518
1.0765289178535e-05,-6.79135129816618e-06,0.518051805180518
1.07945073078488e-05,-6.81155710961908e-06,0.518151815181518
1.08234485135075e-05,-6.83190619432839e-06,0.518251825182518
1.08521160029326e-05,-6.85239855229412e-06,0.518351835183518
1.08805129838423e-05,-6.87303204518584e-06,0.518451845184518
1.0908640525476e-05,-6.89380453459897e-06,0.518551855185519
1.09368653644817e-05,-6.91462406891324e-06,0.518651865186519
1.09651201413002e-05,-6.93565637474462e-06,0.518751875187519
1.09934700773087e-05,-6.95673358722092e-06,0.518851885188519
1.10219141031195e-05,-6.97785356778918e-06,0.518951895189519
1.10502330322243e-05,-6.99916493575438e-06,0.519051905190519
1.10784279335657e-05,-7.02066769126491e-06,0.519151915191519
1.11064998766798e-05,-7.04235755743738e-06,0.519251925192519
1.11344509996003e-05,-7.06423453419761e-06,0.519351935193519
1.11622813024756e-05,-7.08629541404997e-06,0.519451945194519
1.11899929239328e-05,-7.10854019684609e-06,0.51955195519552
1.12175869327662e-05,-7.13096460592516e-06,0.51965196519652
1.12452172947003e-05,-7.15358681768916e-06,0.51975197519752
1.12728850786778e-05,-7.17640362456828e-06,0.51985198519852
1.13005496550855e-05,-7.19896809933396e-06,0.51995199519952
1.13282142314932e-05,-7.22128238039078e-06,0.52005200520052
1.1355876669422e-05,-7.24334967545694e-06,0.52015201520152
1.13835380381116e-05,-7.26517212286283e-06,0.52025202520252
1.1411253936378e-05,-7.28680532120218e-06,0.52035203520352
1.14388607757873e-05,-7.3083989589452e-06,0.52045204520452
1.1466359625579e-05,-7.32995196707505e-06,0.520552055205521
1.14937526242319e-05,-7.35146648377378e-06,0.520652065206521
1.15210397715975e-05,-7.37294143995035e-06,0.520752075207521
1.1548222137212e-05,-7.39437790484417e-06,0.520852085208521
1.15753007898698e-05,-7.41577694754624e-06,0.520952095209521
1.16022778683462e-05,-7.43713749896557e-06,0.521052105210521
1.16291533723445e-05,-7.45846062826734e-06,0.521152115211521
1.16559273020133e-05,-7.47974633537738e-06,0.521252125212521
1.16824499688821e-05,-7.50116569296022e-06,0.521352135213521
1.17087213728027e-05,-7.52271656261129e-06,0.521452145214521
1.1734746859972e-05,-7.54439787516537e-06,0.521552155215522
1.17605264302417e-05,-7.56620963047409e-06,0.521652165216522
1.17860632913299e-05,-7.58814755187662e-06,0.521752175217522
1.18113595814187e-05,-7.61021377777757e-06,0.521852185218522
1.18364185085229e-05,-7.63240510038457e-06,0.521952195219522
1.18612422106763e-05,-7.65472045068079e-06,0.522052205220522
1.18858317571182e-05,-7.67715875942684e-06,0.522152215221522
1.19101914249546e-05,-7.69971895738332e-06,0.522252225222522
1.19343222831281e-05,-7.72239997531084e-06,0.522352235223522
1.19582264701176e-05,-7.74520074411839e-06,0.522452245224522
1.19819061242533e-05,-7.76811912532718e-06,0.522552255225523
1.2005364453402e-05,-7.79115404969781e-06,0.522652265226523
1.20286035955971e-05,-7.81430551730448e-06,0.522752275227523
1.2051624620375e-05,-7.8375713896684e-06,0.522852285228523
1.20744307351569e-05,-7.86095166686376e-06,0.522952295229523
1.20973202477924e-05,-7.88451905464686e-06,0.523052305230523
1.21202942276691e-05,-7.90827141468731e-06,0.523152315231523
1.21433505361599e-05,-7.93220767781991e-06,0.523252325232523
1.21664881040254e-05,-7.95632570556585e-06,0.523352335233523
1.2189706931414e-05,-7.98062442868576e-06,0.523452345234523
1.22130059490862e-05,-8.00510170884921e-06,0.523552355235524
1.22363840879512e-05,-8.02975433841223e-06,0.523652365236524
1.2259840278621e-05,-8.0545833866142e-06,0.523752375237524
1.22833755903352e-05,-8.07958457657174e-06,0.523852385238524
1.23069868155238e-05,-8.10475683919384e-06,0.523952395239524
1.2330675023278e-05,-8.13009910509272e-06,0.524052405240524
1.23544380754156e-05,-8.15560923608635e-06,0.524152415241524
1.23783411931656e-05,-8.18111936700579e-06,0.524252425242524
1.24023822381977e-05,-8.20662842876003e-06,0.524352435243524
1.24265601414207e-05,-8.23213749044008e-06,0.524452445244525
1.2450873833447e-05,-8.25764655219432e-06,0.524552455245525
1.24753211757977e-05,-8.28315454470916e-06,0.524652465246525
1.24999010995302e-05,-8.30866253722401e-06,0.524752475247525
1.25246125354052e-05,-8.33416946057365e-06,0.524852485248525
1.25494544140347e-05,-8.35967638392329e-06,0.524952495249525
1.25744245970885e-05,-8.38518330719874e-06,0.525052505250525
1.25993038977614e-05,-8.41083778068818e-06,0.525152515251525
1.26240944546806e-05,-8.43663980424321e-06,0.525252525252525
1.26487951984584e-05,-8.46258723945926e-06,0.525352535253525
1.26734082674251e-05,-8.48867901717111e-06,0.525452545254525
1.26979336617291e-05,-8.51491299904835e-06,0.525552555255526
1.27223735198492e-05,-8.5412881157774e-06,0.525652565256526
1.2746583499067e-05,-8.56774663035995e-06,0.525752575257526
1.27705668071007e-05,-8.59428747370497e-06,0.525852585258526
1.27943245131898e-05,-8.62090850725949e-06,0.525952595259526
1.28178598249039e-05,-8.64761080033709e-06,0.526052605260526
1.28411748807219e-05,-8.6743932836242e-06,0.526152615261526
1.28642707495865e-05,-8.70125381886458e-06,0.526252625262526
1.28871506395125e-05,-8.72819240590987e-06,0.526352635263526
1.29098166886821e-05,-8.75520797566904e-06,0.526452645264526
1.29324239314655e-05,-8.78213052464275e-06,0.526552655265527
1.2954973437399e-05,-8.80896005297938e-06,0.526652665266527
1.29773123101458e-05,-8.8358676331209e-06,0.526752675267527
1.29994416190937e-05,-8.86285326514153e-06,0.526852685268527
1.3021364571664e-05,-8.88991587987603e-06,0.526952695269527
1.30430833061873e-05,-8.91705440801084e-06,0.527052705270527
1.30648961308096e-05,-8.94434262469005e-06,0.527152715271527
1.30868041144735e-05,-8.97178052991364e-06,0.527252725272527
1.31085068111478e-05,-8.99929007172835e-06,0.527352735273527
1.31300074281053e-05,-9.02687125020835e-06,0.527452745274527
1.31513070348823e-05,-9.05452299618845e-06,0.527552755275528
1.31724088390486e-05,-9.08224424035506e-06,0.527652765276528
1.31933139096952e-05,-9.11003605194758e-06,0.527752775277528
1.32140243853008e-05,-9.13789629263559e-06,0.527852785278528
1.32345424041959e-05,-9.16582496234492e-06,0.527952795279528
1.32548690356198e-05,-9.19381992267095e-06,0.528052805280528
1.32750074871424e-05,-9.2218822427789e-06,0.528152815281528
1.32949577589121e-05,-9.25001085357775e-06,0.528252825282528
1.33147241275896e-05,-9.27820468575392e-06,0.528352835283528
1.33345664097416e-05,-9.3060927257017e-06,0.528452845284528
1.33544856744591e-05,-9.33367818106509e-06,0.528552855285529
1.33744797835601e-05,-9.3609653285049e-06,0.528652865286529
1.33945487368962e-05,-9.38795416816951e-06,0.528752875287529
1.3414690396137e-05,-9.41465004603332e-06,0.528852885288529
1.34347903563768e-05,-9.44148278193975e-06,0.528952895289529
1.34547032059548e-05,-9.46839356965107e-06,0.529052905290529
1.34744321525889e-05,-9.49538134015048e-06,0.529152915291529
1.34939771961309e-05,-9.5224460932154e-06,0.529252925292529
1.35133415441506e-05,-9.549586759829e-06,0.529352935293529
1.35328887261714e-05,-9.57671031913163e-06,0.529452945294529
1.35526166034178e-05,-9.60381677119748e-06,0.52955295529553
1.35725241070955e-05,-9.63090825435696e-06,0.52965296529653
1.35926101676684e-05,-9.65798263027966e-06,0.52975297529753
1.36128715775666e-05,-9.68504096820497e-06,0.52985298529853
1.36332612920375e-05,-9.71185873527921e-06,0.52995299529953
1.36537782418415e-05,-9.73843806990699e-06,0.53005300530053
1.36744202883516e-05,-9.7647821796581e-06,0.53015301530153
1.36951863624768e-05,-9.79089320308551e-06,0.53025302530253
1.3716076464217e-05,-9.81677220928025e-06,0.53035303530353
1.37370884552418e-05,-9.84242347512569e-06,0.53045304530453
1.37582201970724e-05,-9.86784700054765e-06,0.530553055305531
1.37793006170443e-05,-9.893420214514e-06,0.530653065306531
1.38003275768271e-05,-9.91914097862015e-06,0.530753075307531
1.38213032148996e-05,-9.9450071543873e-06,0.530853085308531
1.38422649534534e-05,-9.97061672123181e-06,0.530953095309531
1.38632138614313e-05,-9.99596967922787e-06,0.531053105310531
1.38841499388332e-05,-1.00210703051847e-05,0.531153115311531
1.39050721167166e-05,-1.00459207374326e-05,0.531253125312531
1.3925784730801e-05,-1.00705220452111e-05,0.531353135313531
1.39462909883595e-05,-1.00948785053293e-05,0.531453145314531
1.39665919589282e-05,-1.01189901178615e-05,0.531553155315532
1.39868576457841e-05,-1.01430375781815e-05,0.531653165316532
1.4007089118018e-05,-1.01670198169759e-05,0.531753175317532
1.40272853066873e-05,-1.01909389728717e-05,0.531853185318532
1.40474472807346e-05,-1.02147950456464e-05,0.531953195319532
1.40675750401601e-05,-1.02385880354484e-05,0.532053205320532
1.40876696544997e-05,-1.02623200806822e-05,0.532153215321532
1.41077311233084e-05,-1.02859901120344e-05,0.532253225322532
1.4127759446883e-05,-1.03095991988185e-05,0.532353235323532
1.41477556944628e-05,-1.03331494793648e-05,0.532453245324532
1.4167719865751e-05,-1.0356638815343e-05,0.532553255325533
1.41876508918051e-05,-1.03800704143229e-05,0.532653265326533
1.42075519801948e-05,-1.0403443207065e-05,0.532753275327533
1.42274199233504e-05,-1.04267571935695e-05,0.532853285328533
1.42472579285448e-05,-1.04500155815544e-05,0.532953295329533
1.42670649269839e-05,-1.04732162324668e-05,0.533053305330533
1.42868419877586e-05,-1.04963612848597e-05,0.533153315331533
1.43065891108689e-05,-1.05194507386589e-05,0.533253325332533
1.43263062961665e-05,-1.05424856630295e-05,0.533353335333533
1.43459935437997e-05,-1.05654649888064e-05,0.533453345334533
1.43656508536202e-05,-1.05883919236336e-05,0.533553355335534
1.43852803642551e-05,-1.06112643290322e-05,0.533653365336534
1.4404881006465e-05,-1.06340843434812e-05,0.533753375337534
1.44244538491926e-05,-1.06568519669804e-05,0.533853385338534
1.44439978234952e-05,-1.06795671994556e-05,0.533953395339534
1.44635139986122e-05,-1.07022311101464e-05,0.534053405340534
1.44830023742469e-05,-1.0724844768292e-05,0.534153415341534
1.45024640199355e-05,-1.07474081738183e-05,0.534253425342534
1.45220058559077e-05,-1.07697213857099e-05,0.534353435343534
1.45415188233065e-05,-1.07919875526262e-05,0.534453445344534
1.45610050606108e-05,-1.08142066746413e-05,0.534553455345535
1.45804634985812e-05,-1.08363787516069e-05,0.534653465346535
1.45998952066053e-05,-1.0858505922076e-05,0.534753475347535
1.46193001843866e-05,-1.0880587116735e-05,0.534853485348535
1.46386784322216e-05,-1.0902622335658e-05,0.534953495349535
1.46578770536253e-05,-1.09247837206748e-05,0.535053505350535
1.46768981873732e-05,-1.09470680640672e-05,0.535153515351535
1.4695741833317e-05,-1.09694742966701e-05,0.535253525352535
1.47147736590137e-05,-1.09919104669374e-05,0.535353535353535
1.47339925955208e-05,-1.1014375505778e-05,0.535453545354535
1.47533943657322e-05,-1.1036870482283e-05,0.535553555355536
1.47729789697963e-05,-1.10593932581219e-05,0.535653565356536
1.47926982934243e-05,-1.10817203696805e-05,0.535753575357536
1.48125501984341e-05,-1.1103852886124e-05,0.535853585358536
1.48323999651135e-05,-1.11257651466714e-05,0.535953595359536
1.48522475931657e-05,-1.11474592895788e-05,0.536053605360536
1.48720920137965e-05,-1.116893638416e-05,0.536153615361536
1.48919342959485e-05,-1.11901985688195e-05,0.536253625362536
1.49117744397701e-05,-1.12112490512012e-05,0.536353635363536
1.49317279189612e-05,-1.12325080282167e-05,0.536453645364536
1.49517562426841e-05,-1.12535307112645e-05,0.536553655365537
1.49718583412544e-05,-1.1274319238675e-05,0.536653665366537
1.49920331457294e-05,-1.12948746796876e-05,0.536753675367537
1.50122817253484e-05,-1.13152002419463e-05,0.536853685368537
1.50327035159624e-05,-1.13355760567502e-05,0.536953695369537
1.50532514725219e-05,-1.13557775913197e-05,0.537053705370537
1.50739255951751e-05,-1.13758059148943e-05,0.537153715371537
1.50947216069646e-05,-1.13956642351179e-05,0.537253725372537
1.51155069268053e-05,-1.14153226142519e-05,0.537353735373537
1.51362804853095e-05,-1.14347853291057e-05,0.537453745374537
1.51570422826254e-05,-1.14540534488443e-05,0.537553755375538
1.51777923187532e-05,-1.14731291119465e-05,0.537653765376538
1.51985305936928e-05,-1.1492014456817e-05,0.537753775377538
1.52193736503834e-05,-1.15111296804414e-05,0.537853785378538
1.52402829978391e-05,-1.15300289249789e-05,0.537953795379538
1.52612564975812e-05,-1.15487153979251e-05,0.538053805380538
1.52822962877916e-05,-1.15671901685194e-05,0.538153815381538
1.53033991611972e-05,-1.15854553752406e-05,0.538253825382538
1.53245661867408e-05,-1.1603513156419e-05,0.538353835383538
1.53457952260919e-05,-1.16213656505336e-05,0.538453845384538
1.53670862792506e-05,-1.16390149959146e-05,0.538553855385539
1.53884393462167e-05,-1.16564633309667e-05,0.538653865386539
1.5409853357751e-05,-1.16737117250034e-05,0.538753875387539
1.54313283140017e-05,-1.16907633854463e-05,0.538853885388539
1.54528994985336e-05,-1.17080641704328e-05,0.538953895389539
1.54745669113465e-05,-1.17256108722447e-05,0.539053905390539
1.54963294833494e-05,-1.17434002833123e-05,0.539153915391539
1.55181872143941e-05,-1.17614324036356e-05,0.539253925392539
1.5540136897059e-05,-1.17797029563312e-05,0.539353935393539
1.55621796004352e-05,-1.1798210872308e-05,0.53945394539454
1.55840159474339e-05,-1.18168770303734e-05,0.53955395539554
1.56056480765338e-05,-1.18357014306016e-05,0.53965396539654
1.56272320916416e-05,-1.18545140696417e-05,0.53975397539754
1.56486129577934e-05,-1.18734817432005e-05,0.53985398539854
1.56697949522433e-05,-1.18926044512039e-05,0.53995399539954
1.56907780746948e-05,-1.19118800553956e-05,0.54005400540054
1.57117088061965e-05,-1.19313652235347e-05,0.54015401540154
1.57325892852273e-05,-1.19510567479772e-05,0.54025402540254
1.57532740998293e-05,-1.19708958225594e-05,0.54035403540354
1.57737653886298e-05,-1.19908803088026e-05,0.54045404540454
1.57940663591986e-05,-1.20110102067068e-05,0.540554055405541
1.58141770115356e-05,-1.20312833779416e-05,0.540654065406541
1.58344181066273e-05,-1.20513822690163e-05,0.540754075407541
1.58547864369038e-05,-1.20713100874264e-05,0.540854085408541
1.58752820025135e-05,-1.20910679024855e-05,0.540954095409541
1.58959026649777e-05,-1.21106578525982e-05,0.541054105410541
1.59166473550568e-05,-1.21300810069298e-05,0.541154115411541
1.593751500366e-05,-1.21493395038106e-05,0.541254125412541
1.59585056104905e-05,-1.21684344126285e-05,0.541354135413541
1.59796159682751e-05,-1.21873668024001e-05,0.541454145414541
1.60008460768656e-05,-1.2206139880918e-05,0.541554155415542
1.60221937977832e-05,-1.22247547171989e-05,0.541654165416542
1.6043524411464e-05,-1.22431835120572e-05,0.541754175417542
1.60648379179079e-05,-1.22614273347324e-05,0.541854185418542
1.60861343171152e-05,-1.22794883234807e-05,0.541954195419542
1.61075493978888e-05,-1.22973985545935e-05,0.542054205420542
1.61290799526591e-05,-1.2315159097162e-05,0.542154215421542
1.6150725981426e-05,-1.23327710204254e-05,0.542254225422542
1.61724853458592e-05,-1.23502353935491e-05,0.542354235423542
1.61943580458102e-05,-1.23675543549376e-05,0.542454245424542
1.62163430121881e-05,-1.23847289739044e-05,0.542554255425543
1.6238439175605e-05,-1.24017613887801e-05,0.542654265426543
1.62606443980274e-05,-1.24186526687297e-05,0.542754275427543
1.6282957609919e-05,-1.24354028137534e-05,0.542854285428543
1.63053788112799e-05,-1.24520150315692e-05,0.542954295429543
1.63279069331674e-05,-1.24684903912682e-05,0.543054305430543
1.63505398369544e-05,-1.24848299621641e-05,0.543154315431543
1.63732775227892e-05,-1.25010348133476e-05,0.543254325432543
1.63961189212841e-05,-1.25171070832978e-05,0.543354335433543
1.64190618941087e-05,-1.25330467719404e-05,0.543454345434543
1.64421064412629e-05,-1.25488570869935e-05,0.543554355435544
1.64652504245648e-05,-1.25645369591436e-05,0.543654365436544
1.64884949128086e-05,-1.25800895960347e-05,0.543754375437544
1.65118366987212e-05,-1.2595514997741e-05,0.543854385438544
1.65352768512452e-05,-1.26108153025928e-05,0.543954395439544
1.65588121629594e-05,-1.26259915798296e-05,0.544054405440544
1.65824437029546e-05,-1.26410448986908e-05,0.544154415441544
1.66061704021399e-05,-1.26559763282673e-05,0.544254425442544
1.66299890527971e-05,-1.2670788007038e-05,0.544354435443544
1.66539017934049e-05,-1.26854799350029e-05,0.544454445444544
1.66779054163936e-05,-1.27000531813271e-05,0.544554455445545
1.67019999216148e-05,-1.27145098844895e-05,0.544654465446545
1.67261842399774e-05,-1.27288500444158e-05,0.544754475447545
1.67504573022422e-05,-1.27430757995849e-05,0.544854485448545
1.6774819108409e-05,-1.27571892883272e-05,0.544954495449545
1.67992675201475e-05,-1.27711883723122e-05,0.545054505450545
1.68238036065486e-05,-1.2785077328275e-05,0.545154515451545
1.68484241598943e-05,-1.27988561562897e-05,0.545254525452545
1.68731291804812e-05,-1.28125259255216e-05,0.545354535453545
1.68979186681611e-05,-1.28260866359706e-05,0.545454545454545
1.69227915536944e-05,-1.28395414952807e-05,0.545554555455546
1.69477456987508e-05,-1.28528905033779e-05,0.545654565456546
1.69727821724213e-05,-1.28661336603361e-05,0.545754575457546
1.69978977671361e-05,-1.28792731045601e-05,0.545854585458546
1.70230946213739e-05,-1.28923109743802e-05,0.545954595459546
1.70483695275651e-05,-1.29052462007055e-05,0.546054605460546
1.70737235548005e-05,-1.29180798526269e-05,0.546154615461546
1.70991545646015e-05,-1.29308151377885e-05,0.546254625462546
1.71246625571163e-05,-1.29434509870991e-05,0.546354635463546
1.71502453938663e-05,-1.29559895388152e-05,0.546454645464546
1.71759041442391e-05,-1.29684307930107e-05,0.546554655465547
1.72016377386986e-05,-1.2980775818851e-05,0.546654665466547
1.72274451083023e-05,-1.29930267547406e-05,0.546754675467547
1.72533251836622e-05,-1.30051825315143e-05,0.546854685468547
1.72792768956874e-05,-1.30172463568162e-05,0.546954695469547
1.7305300244378e-05,-1.30292171614068e-05,0.547054705470547
1.73313952297338e-05,-1.30410970836165e-05,0.547154715471547
1.73575597134246e-05,-1.3052887192759e-05,0.547254725472547
1.73837936951534e-05,-1.30645874887599e-05,0.547354735473547
1.74100961061262e-05,-1.3076199040933e-05,0.547454745474547
1.74364113473781e-05,-1.30876694581059e-05,0.547554755475548
1.74627383499666e-05,-1.30989987405012e-05,0.547654765476548
1.74890760445039e-05,-1.31101900955402e-05,0.547754775477548
1.75154265696172e-05,-1.31212445925367e-05,0.547854785478548
1.75417877866793e-05,-1.31321622314905e-05,0.547954795479548
1.75681607650779e-05,-1.31429451507321e-05,0.548054805480548
1.75945455045164e-05,-1.31535954887404e-05,0.548154815481548
1.76209409362004e-05,-1.31641132454409e-05,0.548254825482548
1.7647385551116e-05,-1.31749442788973e-05,0.548354835483548
1.76738772110811e-05,-1.31860843121518e-05,0.548454845484548
1.77004169851867e-05,-1.31975322761135e-05,0.548554855485549
1.77270038041935e-05,-1.3209283893899e-05,0.548654865486549
1.77536376682498e-05,-1.32213348887733e-05,0.548754875487549
1.77801731655462e-05,-1.32334414821671e-05,0.548854885488549
1.78066113651738e-05,-1.32456026049895e-05,0.548954895489549
1.78329533366687e-05,-1.32578161187615e-05,0.549054905490549
1.78592001489735e-05,-1.32700830927969e-05,0.549154915491549
1.78853528713276e-05,-1.32824013885426e-05,0.549254925492549
1.79114125729705e-05,-1.32947731444775e-05,0.549354935493549
1.79373792539021e-05,-1.33071951529575e-05,0.549454945494549
1.79632550524529e-05,-1.33196684832962e-05,0.54955495549555
1.79890399687712e-05,-1.33321909969406e-05,0.54965496549655
1.80145800374291e-05,-1.33449326973901e-05,0.54975497549755
1.80398795352361e-05,-1.33578893077614e-05,0.54985498549855
1.80649406005223e-05,-1.33710608280543e-05,0.54995499549955
1.80897643026757e-05,-1.33844429814598e-05,0.55005500550055
1.81143527800266e-05,-1.33980346988126e-05,0.55015501550155
1.81387103093843e-05,-1.34118349109475e-05,0.55025502550255
1.81628368907486e-05,-1.34258393409069e-05,0.55035503550355
1.81867368009288e-05,-1.34400469195998e-05,0.55045504550455
1.82104111091644e-05,-1.34544565777868e-05,0.550555055505551
1.82338619537856e-05,-1.3469065107824e-05,0.550655065506551
1.82570925425108e-05,-1.34838714406203e-05,0.550755075507551
1.82803648300885e-05,-1.34985045623475e-05,0.550855085508551
1.83036798857582e-05,-1.35129655423191e-05,0.550955095509551
1.83270355713378e-05,-1.35272575881049e-05,0.551055105510551
1.83504329557699e-05,-1.35413817688701e-05,0.551155115511551
1.83738709699636e-05,-1.35553391539284e-05,0.551255125512551
1.83973496137704e-05,-1.35691329507753e-05,0.551355135513551
1.84208688874872e-05,-1.35827620902456e-05,0.551455145514551
1.84444266524867e-05,-1.35962308492228e-05,0.551555155515552
1.8468125552338e-05,-1.36098161513617e-05,0.551655165516552
1.84919655871895e-05,-1.36235169274974e-05,0.551755175517552
1.85158965041251e-05,-1.36371097140153e-05,0.551855185518552
1.85399193728294e-05,-1.36505945109899e-05,0.551955195519552
1.85640331237662e-05,-1.36639745260649e-05,0.552055205520552
1.8588236687696e-05,-1.36772486899269e-05,0.552155215521552
1.86123942759641e-05,-1.36903892033161e-05,0.552255225522552
1.86365058885704e-05,-1.37033982046371e-05,0.552355235523552
1.86605736636971e-05,-1.37162767631292e-05,0.552455245524552
1.86847323210562e-05,-1.37290548165311e-05,0.552555255525553
1.87089786532263e-05,-1.37417334339338e-05,0.552655265526553
1.8733314798538e-05,-1.37543147537417e-05,0.552755275527553
1.87577375494213e-05,-1.3766797706864e-05,0.552855285528553
1.87822469055795e-05,-1.37791855008704e-05,0.552955295529553
1.88068417982184e-05,-1.37914770665958e-05,0.553055305530553
1.88315222270412e-05,-1.38036745422963e-05,0.553155315531553
1.88562860538659e-05,-1.38157789973597e-05,0.553255325532553
1.8881133278544e-05,-1.38277904316376e-05,0.553355335533553
1.89057324478437e-05,-1.38396821151097e-05,0.553455345534553
1.89300846311527e-05,-1.3851454047776e-05,0.553555355535554
1.89541941052803e-05,-1.38631094372804e-05,0.553655365536554
1.89783741468337e-05,-1.38750652729646e-05,0.553755375537554
1.90026247558131e-05,-1.38873194164982e-05,0.553855385538554
1.9026944862979e-05,-1.38998697294766e-05,0.553955395539554
1.9051179433961e-05,-1.39126926893751e-05,0.554055405540554
1.90753295378501e-05,-1.39257882961935e-05,0.554155415541554
1.90993951744979e-05,-1.39391533423622e-05,0.554255425542554
1.912337848268e-05,-1.39527846203113e-05,0.554355435543554
1.91474334273791e-05,-1.39666970987247e-05,0.554455445544555
1.91715600087434e-05,-1.39808875701808e-05,0.554555455545555
1.91957582266246e-05,-1.39953549653662e-05,0.554655465546555
1.92197265659004e-05,-1.40100212324017e-05,0.554755475547555
1.92434693030831e-05,-1.40248831637917e-05,0.554855485548555
1.92669885767998e-05,-1.40399396902227e-05,0.554955495549555
1.92902854561417e-05,-1.405518867329e-05,0.555055505550555
1.93133631486785e-05,-1.40706290438284e-05,0.555155515551555
1.93362227236495e-05,-1.4086257594194e-05,0.555255525552555
1.93588673886247e-05,-1.41020721860563e-05,0.555355535553555
1.93812992820828e-05,-1.41180728193412e-05,0.555455545554555
1.94038188503519e-05,-1.41343311307139e-05,0.555555555555556
1.94264250240443e-05,-1.41508460510093e-05,0.555655565556556
1.9449116734069e-05,-1.41676133032697e-05,0.555755575557556
1.94715946033372e-05,-1.41845559050039e-05,0.555855585558556
1.94938618394187e-05,-1.42016727869724e-05,0.555955595559556
1.95159184424619e-05,-1.42189618106965e-05,0.556055605560556
1.95377686891275e-05,-1.42364208378458e-05,0.556155615561556
1.95594136486551e-05,-1.42540487991067e-05,0.556255625562556
1.95809987328539e-05,-1.42719012932212e-05,0.556355635563556
1.96025260800544e-05,-1.42899751124712e-05,0.556455645564556
1.96239956902566e-05,-1.43082681184522e-05,0.556555655565557
1.96454075634604e-05,-1.43267792419988e-05,0.556655665566557
1.96669178032757e-05,-1.43455234519433e-05,0.556755675567557
1.96885242715205e-05,-1.43644986099553e-05,0.556855685568557
1.97102269681948e-05,-1.43837025774818e-05,0.556955695569557
1.97320237546713e-05,-1.44031332161924e-05,0.557055705570557
1.97539146310985e-05,-1.44227873185172e-05,0.557155715571557
1.97758974589976e-05,-1.4442663815217e-05,0.557255725572557
1.97979733077563e-05,-1.44627605678128e-05,0.557355735573557
1.98201400387476e-05,-1.44830743688092e-05,0.557455745574557
1.98423976519713e-05,-1.45036030797273e-05,0.557555755575558
1.9864742940006e-05,-1.45243456314018e-05,0.557655765576558
1.98868786640935e-05,-1.4545225041119e-05,0.557755775577558
1.99088069627124e-05,-1.4566238101309e-05,0.557855785578558
1.99306721781361e-05,-1.45874425489702e-05,0.557955795579558
1.99524775183794e-05,-1.46088351765326e-05,0.558055805580558
1.99742219139062e-05,-1.46304149146829e-05,0.558155815581558
1.99959053647165e-05,-1.46521796250904e-05,0.558255825582558
2.00175300094375e-05,-1.46741271692766e-05,0.558355835583558
2.00390958479207e-05,-1.46962554089109e-05,0.558455845584558
2.00608231362107e-05,-1.47184146555231e-05,0.558555855585559
2.00827086667377e-05,-1.47406038397997e-05,0.558655865586559
2.01047524392049e-05,-1.47628240309058e-05,0.558755875587559
2.01267331287736e-05,-1.47852217098903e-05,0.558855885588559
2.01488709911915e-05,-1.4807648257374e-05,0.558955895589559
2.01711638882765e-05,-1.48301026041916e-05,0.559055905590559
2.01936096814016e-05,-1.48525836810296e-05,0.559155915591559
2.0216208370715e-05,-1.48750914880364e-05,0.559255925592559
2.0238957817738e-05,-1.48976270943029e-05,0.559355935593559
2.02618558839918e-05,-1.49201894305898e-05,0.559455945594559
2.02849015003854e-05,-1.49427774278802e-05,0.55955595559556
2.03080935978278e-05,-1.4965392155191e-05,0.55965596559656
2.03314300375435e-05,-1.49880314741918e-05,0.55975597559756
2.03549097507381e-05,-1.50106975233613e-05,0.55985598559856
2.03785316678755e-05,-1.50333881641466e-05,0.55995599559956
2.04022947200132e-05,-1.50561044657871e-05,0.56005600560056
2.04261956994328e-05,-1.50788453591917e-05,0.56015601560156
2.04502346061345e-05,-1.51016097750469e-05,0.56025602560256
2.04743643950686e-05,-1.51241774573824e-05,0.56035603560356
2.04985839971442e-05,-1.51465484062724e-05,0.56045604560456
2.05228923431219e-05,-1.51687258292866e-05,0.560556055605561
2.05469569106787e-05,-1.51906819271653e-05,0.560656065606561
2.05707809073845e-05,-1.52124177690737e-05,0.560756075607561
2.05943664715695e-05,-1.52339365625816e-05,0.560856085608561
2.06177168111005e-05,-1.5255240446242e-05,0.560956095609561
2.0641164448152e-05,-1.52763614959755e-05,0.561056105610561
2.06645447253474e-05,-1.52974461928308e-05,0.561156115611561
2.0687859781017e-05,-1.53184956059731e-05,0.561256125612561
2.07111096153094e-05,-1.53395118737329e-05,0.561356135613561
2.07342942282244e-05,-1.5360492857854e-05,0.561456145614561
2.07575216093797e-05,-1.53812396863377e-05,0.561556155615562
2.07807917584787e-05,-1.54017555668282e-05,0.561656165616562
2.08041036067269e-05,-1.54220415684906e-05,0.561756175617562
2.08274571536793e-05,-1.54420998298037e-05,0.561856185618562
2.08507337182146e-05,-1.54623591013716e-05,0.561956195619562
2.08739354383664e-05,-1.54828151064591e-05,0.562056205620562
2.08972815009398e-05,-1.55033170872826e-05,0.562156215621562
2.09207708369922e-05,-1.55238671823209e-05,0.562256225622562
2.0944401307748e-05,-1.55444621838556e-05,0.562356235623562
2.09679644187961e-05,-1.55650272477261e-05,0.562456245624562
2.09914591007488e-05,-1.55855623738579e-05,0.562556255625563
2.10148864228453e-05,-1.56060675623254e-05,0.562656265626563
2.10382474544734e-05,-1.56265438822196e-05,0.562756275627563
2.10615432645759e-05,-1.56469924029281e-05,0.562856285628563
2.10847738531527e-05,-1.56674109858239e-05,0.562956295629563
2.11079402895915e-05,-1.56878007002948e-05,0.563056305630563
2.11310425738925e-05,-1.57081636846711e-05,0.563156315631563
2.11540817749981e-05,-1.5728497800474e-05,0.563256325632563
2.11770589624446e-05,-1.57488051862566e-05,0.563356335633563
2.11999741359352e-05,-1.57690847727052e-05,0.563456345634563
2.12229342161449e-05,-1.57891366188045e-05,0.563556355635564
2.12459402720164e-05,-1.58089650012896e-05,0.563656365636564
2.12689890959798e-05,-1.58285699202345e-05,0.563756375637564
2.12920828266624e-05,-1.58479545832091e-05,0.563856385638564
2.13152203945279e-05,-1.58671211286181e-05,0.563956395639564
2.13384007306337e-05,-1.58860716949401e-05,0.564056405640564
2.13615169144532e-05,-1.59050083615209e-05,0.564156415641564
2.13845700153742e-05,-1.5923931128509e-05,0.564256425642564
2.14075600332483e-05,-1.59428399958301e-05,0.564356435643564
2.14304891064059e-05,-1.59617360327236e-05,0.564456445644564
2.1453356165756e-05,-1.59806181699501e-05,0.564556455645565
2.14761622805379e-05,-1.59994864075839e-05,0.564656465646565
2.14989085199911e-05,-1.6018342883881e-05,0.564756475647565
2.15217007351061e-05,-1.60369855194959e-05,0.564856485648565
2.15444341441317e-05,-1.60556174630877e-05,0.564956495649565
2.15671076776803e-05,-1.60742387146566e-05,0.565056505650565
2.15897224049911e-05,-1.60928482048889e-05,0.565156515651565
2.16122783260642e-05,-1.61114480724118e-05,0.565256525652565
2.16347765101389e-05,-1.61300372478375e-05,0.565356535653565
2.16572180266032e-05,-1.61486168004055e-05,0.565456545654565
2.16796028750117e-05,-1.6167184591711e-05,0.565556555655566
2.17019310558097e-05,-1.6185742760233e-05,0.565656565656566
2.1724310558318e-05,-1.62040913648819e-05,0.565756575657566
2.17467413826851e-05,-1.62222314747486e-05,0.565856585658566
2.17692588124754e-05,-1.6240607878583e-05,0.565956595659566
2.17919269999754e-05,-1.62590505731083e-05,0.566056605660566
2.18145256892888e-05,-1.62777092467948e-05,0.566156615661566
2.18370559495067e-05,-1.62965806919983e-05,0.566256625662566
2.18595177806291e-05,-1.63156627703144e-05,0.566356635663566
2.18819122520438e-05,-1.63349533434125e-05,0.566456645664566
2.19042404328418e-05,-1.63544513419792e-05,0.566556655665567
2.19263569112137e-05,-1.63740968906115e-05,0.566656665666567
2.19482659641171e-05,-1.6393887850979e-05,0.566756675667567
2.1970229546449e-05,-1.64134574862109e-05,0.566856685668567
2.1991985703164e-05,-1.64331736023433e-05,0.566956695669567
2.20135387112197e-05,-1.64530361993761e-05,0.567056705670567
2.20348875013766e-05,-1.64730420696653e-05,0.567156715671567
2.20560352812046e-05,-1.64931901440457e-05,0.567256725672567
2.20769852584219e-05,-1.65134804225915e-05,0.567356735673567
2.20977374328801e-05,-1.65339107667497e-05,0.567456745674567
2.21182950122973e-05,-1.65544790382641e-05,0.567556755675568
2.21386473047248e-05,-1.65748420225662e-05,0.567656765676568
2.21587953791052e-05,-1.65950007890437e-05,0.567756775677568
2.21787424431567e-05,-1.66149585451924e-05,0.567856785678568
2.2198490635358e-05,-1.66347163602515e-05,0.567956795679568
2.22180399557092e-05,-1.66542763726257e-05,0.568056805680568
2.22373946810195e-05,-1.6673641789959e-05,0.568156815681568
2.22565558803798e-05,-1.66928126121771e-05,0.568256825682568
2.22755256924174e-05,-1.67117920469241e-05,0.568356835683568
2.22946804764898e-05,-1.67308324263134e-05,0.568456845684568
2.23140202330421e-05,-1.67499326811056e-05,0.568556855685569
2.23335417540593e-05,-1.67690928113008e-05,0.568656865686569
2.23532429012111e-05,-1.67883117477336e-05,0.568756875687569
2.23729044879892e-05,-1.6807738109635e-05,0.568856885688569
2.23925265142451e-05,-1.68273686894351e-05,0.568956895689569
2.24119635681694e-05,-1.68471446809704e-05,0.569056905690569
2.24312188574805e-05,-1.68670660842409e-05,0.569156915691569
2.24502945206569e-05,-1.68871307607678e-05,0.569256925692569
2.24691916266414e-05,-1.69073365721465e-05,0.569356935693569
2.24879112449702e-05,-1.69276824492118e-05,0.56945694569457
2.25064565830645e-05,-1.6948168392038e-05,0.56955695569557
2.2524828710164e-05,-1.69687901236673e-05,0.56965696569657
2.25430286953594e-05,-1.69895497825786e-05,0.56975697569757
2.25610597465175e-05,-1.70104430919628e-05,0.56985698569857
2.25792201711908e-05,-1.70315448960549e-05,0.56995699569957
2.25975110387672e-05,-1.70528530565245e-05,0.57005700570057
2.26159291416767e-05,-1.70743654348186e-05,0.57015701570157
2.26344744797711e-05,-1.70960798926069e-05,0.57025702570257
2.26531449145715e-05,-1.7117995360724e-05,0.57035703570357
2.26719393771354e-05,-1.71401086315261e-05,0.57045704570457
2.26908204452709e-05,-1.71619770547421e-05,0.570557055705571
2.2709680129212e-05,-1.71838016405526e-05,0.570657065706571
2.27285184291072e-05,-1.7205583458197e-05,0.570757075707571
2.2747335344808e-05,-1.72273235769146e-05,0.570857085708571
2.27661319458507e-05,-1.72490219966313e-05,0.570957095709571
2.27849082319383e-05,-1.72706787174954e-05,0.571057105710571
2.2803664203071e-05,-1.72922948085238e-05,0.571157115711571
2.28223998593972e-05,-1.73138702698648e-05,0.571257125712571
2.28411152009167e-05,-1.73354051015185e-05,0.571357135713571
2.28596434316259e-05,-1.73567250231763e-05,0.571457145714571
2.28779866903004e-05,-1.73778311040775e-05,0.571557155715572
2.28961471149737e-05,-1.73987265518663e-05,0.571657165716572
2.29141247059427e-05,-1.74194124357078e-05,0.571757175717572
2.29319237398681e-05,-1.74398919633201e-05,0.571857185718572
2.29498735313547e-05,-1.74601972106239e-05,0.571957195719572
2.29679730116083e-05,-1.74803271086023e-05,0.572057205720572
2.29862221801837e-05,-1.75002859339903e-05,0.572157215721572
2.30046178298078e-05,-1.75200758251184e-05,0.572257225722572
2.30231588909447e-05,-1.75396957128955e-05,0.572357235723572
2.30418442947998e-05,-1.75591498741308e-05,0.572457245724572
2.30606719025978e-05,-1.75784383087502e-05,0.572557255725573
2.3079640645396e-05,-1.75975631552324e-05,0.572657265726573
2.30984212082929e-05,-1.76164966142435e-05,0.572757275727573
2.3117012522049e-05,-1.76352418934274e-05,0.572857285728573
2.3135418863622e-05,-1.76537989927099e-05,0.572957295729573
2.31536402330118e-05,-1.76721700506442e-05,0.573057305730573
2.31720091525415e-05,-1.76903871431506e-05,0.573157315731573
2.31905245528231e-05,-1.77084513395428e-05,0.573257325732573
2.32091832265837e-05,-1.77263647782255e-05,0.573357335733573
2.32279851735265e-05,-1.77441274591986e-05,0.573457345734573
2.32469282553212e-05,-1.77617415208666e-05,0.573557355735574
2.32660114028766e-05,-1.77792091016343e-05,0.573657365736574
2.32852335468051e-05,-1.77965312706667e-05,0.573757375737574
2.3304593618164e-05,-1.78137101664428e-05,0.573857385738574
2.33239547586138e-05,-1.78307158511497e-05,0.573957395739574
2.33433180375425e-05,-1.7847552601745e-05,0.574057405740574
2.33626834548016e-05,-1.78642193489152e-05,0.574157415741574
2.33820510105394e-05,-1.78807203695436e-05,0.574257425742574
2.34014207047561e-05,-1.78970567327954e-05,0.574357435743574
2.34207925371547e-05,-1.79132284386706e-05,0.574457445744574
2.34401376396072e-05,-1.79294140442128e-05,0.574557455745575
2.34594570812045e-05,-1.79456114109432e-05,0.574657465746575
2.34787497927073e-05,-1.79618226773406e-05,0.574757475747575
2.34980179124459e-05,-1.79780457050004e-05,0.574857485748575
2.35172593020899e-05,-1.79942826323271e-05,0.574957495749575
2.35364771693576e-05,-1.80105302516027e-05,0.575057505750575
2.35556693756217e-05,-1.80267917706194e-05,0.575157515751575
2.357483699027e-05,-1.80430639816591e-05,0.575257525752575
2.35939800131542e-05,-1.80593490231264e-05,0.575357535753575
2.3613099513662e-05,-1.80756458257818e-05,0.575457545754575
2.36321944224056e-05,-1.80919543897739e-05,0.575557555755576
2.36512668778639e-05,-1.81082747149541e-05,0.575657565756576
2.36703147417064e-05,-1.81246068013967e-05,0.575757575757576
2.36893401522635e-05,-1.81409506490275e-05,0.575857585758576
2.37081870057771e-05,-1.81574709152973e-05,0.575957595759576
2.37268574407259e-05,-1.81741686693712e-05,0.576057605760576
2.37453525262009e-05,-1.81910407036795e-05,0.576157615761576
2.37636754699204e-05,-1.82080848797433e-05,0.576257625762576
2.37818262717359e-05,-1.82252990592323e-05,0.576357635763576
2.37998070702747e-05,-1.82426832421465e-05,0.576457645764576
2.38176210731065e-05,-1.82602352899329e-05,0.576557655765577
2.38352682800829e-05,-1.82779530643352e-05,0.576657665766577
2.38527508296827e-05,-1.82958344269489e-05,0.576757675767577
2.3870069790997e-05,-1.83138793776997e-05,0.576857685768577
2.38872273028013e-05,-1.8332084709018e-05,0.576957695769577
2.39042255031292e-05,-1.83504493516642e-05,0.577057705770577
2.39210654612201e-05,-1.83689722364732e-05,0.577157715771577
2.39377482464619e-05,-1.83876512249662e-05,0.577257725772577
2.39542759971848e-05,-1.84064852480522e-05,0.577357735773577
2.39706497826284e-05,-1.84254721672524e-05,0.577457745774577
2.39868717409745e-05,-1.84446109134016e-05,0.577557755775578
2.40029429417595e-05,-1.8463899348021e-05,0.577657765776578
2.40188644539259e-05,-1.84833374711847e-05,0.577757775777578
2.40346394851919e-05,-1.85029220752489e-05,0.577857785778578
2.40505289213635e-05,-1.85222864233427e-05,0.577957795779578
2.40664279802445e-05,-1.85416325949604e-05,0.578057805780578
2.40823345236529e-05,-1.85609605901761e-05,0.578157815781578
2.40982496206797e-05,-1.85802693396763e-05,0.578257825782578
2.41141722020855e-05,-1.85995609819396e-05,0.578357835783578
2.41301022678703e-05,-1.86188344477268e-05,0.578457845784578
2.41460408872734e-05,-1.86380897370378e-05,0.578557855785579
2.4161986991204e-05,-1.86573279191121e-05,0.578657865786579
2.41779405795135e-05,-1.86765489938753e-05,0.578757875787579
2.41941101470583e-05,-1.86958278057111e-05,0.578857885788579
2.42102743684062e-05,-1.87153119046108e-05,0.578957895789579
2.42264321746144e-05,-1.8734999152244e-05,0.579057905790579
2.42425846349225e-05,-1.87548884793714e-05,0.579157915791579
2.42587317490336e-05,-1.87749766783488e-05,0.579257925792579
2.42748724480051e-05,-1.87952626800854e-05,0.579357935793579
2.42910088701673e-05,-1.88157454151934e-05,0.579457945794579
2.4307139946281e-05,-1.8836420607086e-05,0.57955795579558
2.43232646072551e-05,-1.88572871863756e-05,0.57965796579658
2.43394245517938e-05,-1.88779463401225e-05,0.57975797579758
2.43556176418634e-05,-1.88983991375661e-05,0.57985798579858
2.43718449462582e-05,-1.89186466479458e-05,0.57995799579958
2.43882390465083e-05,-1.89387220164956e-05,0.58005800580058
2.44047988733744e-05,-1.89586263124552e-05,0.58015801580158
2.44215222883777e-05,-1.89783606050637e-05,0.58025802580258
2.44384082222787e-05,-1.89979281018911e-05,0.58035803580358
2.44554545367472e-05,-1.90173288028631e-05,0.58045804580458
2.44726601625436e-05,-1.90365648465328e-05,0.580558055805581
2.44900229613376e-05,-1.90556373020652e-05,0.580658065806581
2.45075418638898e-05,-1.90745493769561e-05,0.580758075807581
2.45252147317214e-05,-1.90933021405932e-05,0.580858085808581
2.45430415649807e-05,-1.91118955928281e-05,0.580958095809581
2.45610191558013e-05,-1.91303329413049e-05,0.581058105810581
2.45791464352405e-05,-1.91486163245022e-05,0.581158115811581
2.45974223340588e-05,-1.91667446731066e-05,0.581258125812581
2.46158447136292e-05,-1.91847222640013e-05,0.581358135813581
2.46344125050089e-05,-1.92025490971865e-05,0.581458145814581
2.46531257080497e-05,-1.92202262419015e-05,0.581558155815582
2.46719800460906e-05,-1.92377569056418e-05,0.581658165816582
2.46909765880744e-05,-1.92551410884818e-05,0.581758175817582
2.47101121265796e-05,-1.92723809289002e-05,0.581858185818582
2.47293866616062e-05,-1.92894774959138e-05,0.581958195819582
2.47487980546754e-05,-1.93064329281497e-05,0.582058205820582
2.47683452365478e-05,-1.93232472253855e-05,0.582158215821582
2.4788026068893e-05,-1.93399225262482e-05,0.582258225822582
2.48078405518595e-05,-1.93564609689942e-05,0.582358235823582
2.48277876159109e-05,-1.93728625536233e-05,0.582458245824582
2.48478640537744e-05,-1.93891294186144e-05,0.582558255825583
2.48680698651531e-05,-1.94052626332069e-05,0.582658265826583
2.48884029117167e-05,-1.94212643356569e-05,0.582758275827583
2.49088631936134e-05,-1.9437134526113e-05,0.582858285828583
2.4929449641604e-05,-1.94528753429054e-05,0.582958295829583
2.49501590479702e-05,-1.94684878551994e-05,0.583058305830583
2.49709914127121e-05,-1.94839731323086e-05,0.583158315831583
2.49919916424003e-05,-1.94995524993685e-05,0.583258325832583
2.50131575988529e-05,-1.95152259563048e-05,0.583358335833583
2.50344882125337e-05,-1.95309924339524e-05,0.583458345834583
2.50559802758728e-05,-1.9546850863146e-05,0.583558355835584
2.50776337891671e-05,-1.95627991054812e-05,0.583658365836584
2.5099446613641e-05,-1.95788382300488e-05,0.583758375837584
2.51214176803519e-05,-1.95949650294275e-05,0.583858385838584
2.51434988751593e-05,-1.9610961385829e-05,0.583958395839584
2.51656891285269e-05,-1.96268262303106e-05,0.584058405840584
2.51879873716605e-05,-1.96425606318151e-05,0.584158415841584
2.52103936042634e-05,-1.96581677981347e-05,0.584258425842584
2.52328500894856e-05,-1.96735942690803e-05,0.584358435843584
2.52553557579394e-05,-1.96888411137431e-05,0.584458445844585
2.52779116791609e-05,-1.97039115397668e-05,0.584558455845585
2.53005157143745e-05,-1.97188055472258e-05,0.584658465846585
2.532290590898e-05,-1.97338930805605e-05,0.584758475847585
2.53452394356782e-05,-1.97490030671806e-05,0.584858485848585
2.53675173638569e-05,-1.97641376454907e-05,0.584958495849585
2.5389740762607e-05,-1.97792968154907e-05,0.585058505850585
2.5411909632077e-05,-1.97944784387019e-05,0.585158515851585
2.54340250412095e-05,-1.98096835844378e-05,0.585258525852585
2.54560859210619e-05,-1.98249111834592e-05,0.585358535853585
2.54779393754457e-05,-1.9840328031547e-05,0.585458545854585
2.54995843349733e-05,-1.98559309210575e-05,0.585558555855586
2.55210261458415e-05,-1.9871718782751e-05,0.585658565856586
2.55422648080504e-05,-1.98876905475367e-05,0.585758575857586
2.55633024599304e-05,-1.99038430077706e-05,0.585858585858586
2.55841412399602e-05,-1.99201740249738e-05,0.585958595859586
2.56047832864703e-05,-1.99366835992206e-05,0.586058605860586
2.56252307379395e-05,-1.99533695920321e-05,0.586158615861586
2.56454846634587e-05,-1.99702287959128e-05,0.586258625862586
2.56657043745044e-05,-1.99870944150073e-05,0.586358635863586
2.56858898710766e-05,-2.00039675184808e-05,0.586458645864587
2.57060400839357e-05,-2.00208459680029e-05,0.586558655865587
2.57261571514124e-05,-2.00377308327387e-05,0.586658665866587
2.57462400044154e-05,-2.00546221126884e-05,0.586758675867587
2.5766289712036e-05,-2.00715198078518e-05,0.586858685868587
2.5786139478567e-05,-2.00882485689037e-05,0.586958695869587
2.58057903732478e-05,-2.01048105341002e-05,0.587058705870587
2.58252456036484e-05,-2.01212057035155e-05,0.587158715871587
2.5844505169917e-05,-2.01374383540331e-05,0.587258725872587
2.58635722793267e-05,-2.01535074163393e-05,0.587358735873587
2.58824490705046e-05,-2.01694160980781e-05,0.587458745874587
2.59011366126902e-05,-2.01851665377283e-05,0.587558755875588
2.59196381134532e-05,-2.02007587352157e-05,0.587658765876588
2.59379535727937e-05,-2.02161948289449e-05,0.587758775877588
2.59562829316528e-05,-2.02314758880812e-05,0.587858785878588
2.59746229826091e-05,-2.02466051204169e-05,0.587958795879588
2.59929758639929e-05,-2.02615825257293e-05,0.588058805880588
2.60113415758044e-05,-2.02764091733322e-05,0.588158815881588
2.6029717979713e-05,-2.02910872017043e-05,0.588258825882588
2.60481072140492e-05,-2.03056187491018e-05,0.588358835883588
2.60665071404825e-05,-2.03200048847641e-05,0.588458845884588
2.60850995234781e-05,-2.03344947332348e-05,0.588558855885589
2.61038800863749e-05,-2.03490893636792e-05,0.588658865886589
2.61226285731286e-05,-2.03639341877583e-05,0.588758875887589
2.61413449838876e-05,-2.03790281363068e-05,0.588858885888589
2.61600303875944e-05,-2.03943680016808e-05,0.588958895889589
2.61786847843974e-05,-2.04099505763104e-05,0.589058905890589
2.61973081744451e-05,-2.04257758601957e-05,0.589158915891589
2.62159005574406e-05,-2.04418385072881e-05,0.589258925892589
2.62344630027718e-05,-2.04581385176618e-05,0.589358935893589
2.62529955104386e-05,-2.04746726835243e-05,0.589458945894589
2.62714980802926e-05,-2.04914388666937e-05,0.58955895589559
2.62899717817217e-05,-2.05084338593777e-05,0.58965896589659
2.63084155454864e-05,-2.05256565924851e-05,0.58975897589759
2.63268315099172e-05,-2.05431049276113e-05,0.58985898589859
2.63452186057746e-05,-2.05607756570383e-05,0.58995899589959
2.63635779024464e-05,-2.05786666424356e-05,0.59005900590059
2.63819083305449e-05,-2.05967757453986e-05,0.59015901590159
2.64002120285488e-05,-2.06151018967621e-05,0.59025902590259
2.64184879273672e-05,-2.06336418888079e-05,0.59035903590359
2.64367370959426e-05,-2.06523935832056e-05,0.59045904590459
2.64549595345718e-05,-2.06713559107158e-05,0.590559055905591
2.64731552429581e-05,-2.06905256636945e-05,0.590659065906591
2.649116811764e-05,-2.07095029601111e-05,0.590759075907591
2.65090013660389e-05,-2.0728291007387e-05,0.590859085908591
2.65268121611525e-05,-2.07472886186101e-05,0.590959095909591
2.65446005031291e-05,-2.0766493655376e-05,0.591059105910591
2.6562366391672e-05,-2.07859039792058e-05,0.591159115911591
2.65801108961689e-05,-2.08055174518433e-05,0.591259125912591
2.65976768436222e-05,-2.08249352601263e-05,0.591359135913591
2.66150674417502e-05,-2.08441584732942e-05,0.591459145914591
2.66324804930151e-05,-2.08631892298257e-05,0.591559155915592
2.66499138593834e-05,-2.08820296681255e-05,0.591659165916592
2.66673696788887e-05,-2.09006829957633e-05,0.591759175917592
2.6684805183439e-05,-2.09195458873485e-05,0.591859185918592
2.67022225116615e-05,-2.09386172736415e-05,0.591959195919592
2.67196205941685e-05,-2.09578960854773e-05,0.592059205920592
2.67370005001993e-05,-2.09773791152118e-05,0.592159215921592
2.67543622297539e-05,-2.09970642243662e-05,0.592259225922592
2.67717057828323e-05,-2.10169492746844e-05,0.592359235923592
2.6789031159583e-05,-2.10370331968527e-05,0.592459245924592
2.68063394289485e-05,-2.10573138525407e-05,0.592559255925593
2.68236295218378e-05,-2.10777891032696e-05,0.592659265926593
2.68409025076387e-05,-2.10984568107091e-05,0.592759275927593
2.68581583860544e-05,-2.11193148363803e-05,0.592859285928593
2.6875397157085e-05,-2.1140362111118e-05,0.592959295929593
2.68926583815494e-05,-2.11611998219085e-05,0.593059305930593
2.69097474642581e-05,-2.11818279687516e-05,0.593159315931593
2.69266665435417e-05,-2.12022508285308e-05,0.593259325932593
2.69434156194002e-05,-2.12224684011719e-05,0.593359335933593
2.69599968303123e-05,-2.12424849634841e-05,0.593459345934593
2.69764123146084e-05,-2.12623005155415e-05,0.593559355935594
2.69926642107673e-05,-2.12819182649882e-05,0.593659365936594
2.70089086223989e-05,-2.13017359554503e-05,0.593759375937594
2.70253658056959e-05,-2.13216049676969e-05,0.593859385938594
2.70420314837009e-05,-2.13415242324886e-05,0.593959395939594
2.70589067255047e-05,-2.13614926806602e-05,0.594059405940594
2.70759872545951e-05,-2.13815103122118e-05,0.594159415941594
2.70930645759673e-05,-2.14015033521476e-05,0.594259425942594
2.71102434716692e-05,-2.14212718592297e-05,0.594359435943594
2.71275250110885e-05,-2.14408179719369e-05,0.594459445944594
2.71449070554497e-05,-2.14601448979132e-05,0.594559455945595
2.71623896050495e-05,-2.14792547755632e-05,0.594659465946595
2.7179863601031e-05,-2.14983486151416e-05,0.594759475947595
2.71973301126334e-05,-2.15174264166485e-05,0.594859485948595
2.72147891397085e-05,-2.15364881800838e-05,0.594959495949595
2.72323839557352e-05,-2.15557744762986e-05,0.595059505950595
2.72501124222347e-05,-2.15752831668882e-05,0.595159515951595
2.72679745390586e-05,-2.15950121134482e-05,0.595259525952595
2.7285968168025e-05,-2.16149581084086e-05,0.595359535953595
2.73040911706549e-05,-2.1635120082456e-05,0.595459545954595
2.73223446161879e-05,-2.16554948280205e-05,0.595559555955596
2.73407242276663e-05,-2.16760823451763e-05,0.595659565956596
2.73592310743296e-05,-2.169687835704e-05,0.595759575957596
2.73778640870866e-05,-2.1717880725207e-05,0.595859585958596
2.73966200583677e-05,-2.17390894496773e-05,0.595959595959596
2.74154989880244e-05,-2.1760501322807e-05,0.596059605960596
2.7434498737578e-05,-2.17821131371004e-05,0.596159615961596
2.74536203765646e-05,-2.18039259616485e-05,0.596259625962596
2.74728596277298e-05,-2.18259344504769e-05,0.596359635963596
2.74922175606099e-05,-2.18481386035857e-05,0.596459645964596
2.75113926596372e-05,-2.18704614383351e-05,0.596559655965597
2.75303870632906e-05,-2.18929008162463e-05,0.596659665966597
2.75494659340369e-05,-2.19150932081669e-05,0.596759675967597
2.75686260641578e-05,-2.19370386139485e-05,0.596859685968597
2.75877637411418e-05,-2.1958941251638e-05,0.596959695969597
2.76068757571222e-05,-2.19808000519963e-05,0.597059705970597
2.76259653199656e-05,-2.20026160841142e-05,0.597159715971597
2.76450313601359e-05,-2.20243893481401e-05,0.597259725972597
2.76639167050806e-05,-2.20462845013765e-05,0.597359735973597
2.76826245620728e-05,-2.20683026130628e-05,0.597459745974598
2.77014190246366e-05,-2.20900758770887e-05,0.597559755975598
2.77203353763367e-05,-2.21120469437996e-05,0.597659765976598
2.77393736173214e-05,-2.21342126056256e-05,0.597759775977598
2.77585316091119e-05,-2.21565728624184e-05,0.597859785978598
2.77778082826173e-05,-2.21791245067565e-05,0.597959795979598
2.77970592951191e-05,-2.22016269677147e-05,0.598059805980598
2.78162857158568e-05,-2.22240791760535e-05,0.598159815981598
2.78354864758877e-05,-2.22464832702518e-05,0.598259825982598
2.78546637132454e-05,-2.22688381811443e-05,0.598359835983598
2.78738163589874e-05,-2.22911460469874e-05,0.598459845984598
2.78930502642524e-05,-2.23132069268397e-05,0.598559855985599
2.79123664982799e-05,-2.23350229589576e-05,0.598659865986599
2.79318003446345e-05,-2.23570357246695e-05,0.598759875987599
2.79513496649857e-05,-2.23792441545874e-05,0.598859885988599
2.79710133900941e-05,-2.24016450411417e-05,0.598959895989599
2.79907915199599e-05,-2.24242383844066e-05,0.599059905990599
2.80106829854918e-05,-2.24470199074986e-05,0.599159915991599
2.80306845789718e-05,-2.24699896104919e-05,0.599259925992599
2.80504979926988e-05,-2.24930694414333e-05,0.599359935993599
2.80702803993737e-05,-2.25160947430203e-05,0.5994599459946
2.80900317992932e-05,-2.25390655151788e-05,0.5995599559956
2.81095971576418e-05,-2.25621474845248e-05,0.5996599659966
2.81289775438073e-05,-2.25853385126536e-05,0.5997599759976
2.814817509612e-05,-2.26086385994911e-05,0.5998599859986
2.81671908838193e-05,-2.26320466760204e-05,0.5999599959996
2.81860281144751e-05,-2.26555606036144e-05,0.6000600060006
2.82046867882357e-05,-2.26791793132562e-05,0.6001600160016
2.82231701125226e-05,-2.27029038740369e-05,0.6002600260026
2.82417774642761e-05,-2.27268048533823e-05,0.6003600360036
2.82605109822718e-05,-2.27508833206061e-05,0.6004600460046
2.82793300364514e-05,-2.27746976944541e-05,0.600560056005601
2.82982709799157e-05,-2.2798688486941e-05,0.600660066006601
2.83173327434251e-05,-2.28228556980669e-05,0.600760076007601
2.83365153268315e-05,-2.28471961201135e-05,0.600860086008601
2.83558155227132e-05,-2.287170868399e-05,0.600960096009601
2.83752333310704e-05,-2.28963912512915e-05,0.601060106010601
2.83947676825152e-05,-2.29212427527789e-05,0.601160116011601
2.84144175079567e-05,-2.29462610499732e-05,0.601260126012601
2.84341806690644e-05,-2.29714450737835e-05,0.601360136013601
2.8454056096599e-05,-2.29967916165657e-05,0.601460146014602
2.8474043790412e-05,-2.30223017474852e-05,0.601560156015602
2.84941426814124e-05,-2.30479711898068e-05,0.601660166016602
2.85143506312699e-05,-2.30737999434564e-05,0.601760176017602
2.85346665705967e-05,-2.30997858700294e-05,0.601860186018602
2.85550904996895e-05,-2.31259279003606e-05,0.601960196019602
2.85756202797728e-05,-2.31522238959711e-05,0.602060206020602
2.85962548419039e-05,-2.31786717185307e-05,0.602160216021602
2.86169941859345e-05,-2.32052713680392e-05,0.602260226022602
2.86375367964453e-05,-2.32319458618571e-05,0.602360236023602
2.86578848119152e-05,-2.32586951998358e-05,0.602460246024602
2.86781975438206e-05,-2.32853525863427e-05,0.602560256025603
2.86984739226252e-05,-2.33119201597081e-05,0.602660266026603
2.87187150177169e-05,-2.33383979200062e-05,0.602760276027603
2.8738921898335e-05,-2.33647880055674e-05,0.602860286028603
2.87590934952401e-05,-2.33910893472266e-05,0.602960296029603
2.87792319467628e-05,-2.34173051526277e-05,0.603060306030603
2.87993361839602e-05,-2.34434343525312e-05,0.603160316031603
2.88194072756267e-05,-2.34694790852678e-05,0.603260326032603
2.88394441528196e-05,-2.34954393509856e-05,0.603360336033603
2.88596114729156e-05,-2.35211708071147e-05,0.603460346034603
2.88799070974358e-05,-2.35466745228204e-05,0.603560356035604
2.89003288880498e-05,-2.35719547749117e-05,0.603660366036604
2.89208768446092e-05,-2.35970115635372e-05,0.603760376037604
2.89415488287837e-05,-2.36218480961181e-05,0.603860386038604
2.89622101210094e-05,-2.36464376427084e-05,0.603960396039604
2.89826639876182e-05,-2.36707812723991e-05,0.604060406040604
2.9002914705716e-05,-2.36948811236688e-05,0.604160416041604
2.90229622748577e-05,-2.37187404040876e-05,0.604260426042604
2.90428088338189e-05,-2.37423601828946e-05,0.604360436043604
2.90624575901694e-05,-2.37657447368991e-05,0.604460446044604
2.90819096130001e-05,-2.37888951352664e-05,0.604560456045605
2.9101168109881e-05,-2.38118135164752e-05,0.604660466046605
2.91202330809602e-05,-2.38345030880211e-05,0.604760476047605
2.91393803806536e-05,-2.38569424659324e-05,0.604860486048605
2.91586110783488e-05,-2.38791337886135e-05,0.604960496049605
2.91779219663278e-05,-2.39010791944693e-05,0.605060506050605
2.91973141136814e-05,-2.39227808218299e-05,0.605160516051605
2.92167853822277e-05,-2.39442418784137e-05,0.605260526052605
2.92362181593429e-05,-2.39658857687761e-05,0.605360536053605
2.92558305625926e-05,-2.39875606660422e-05,0.605460546054605
2.92754012671382e-05,-2.40094141203518e-05,0.605560556055606
2.92951526669093e-05,-2.40312985815652e-05,0.605660566056606
2.93150804853936e-05,-2.40532119112778e-05,0.605760576057606
2.93351836532033e-05,-2.40751530402501e-05,0.605860586058606
2.93554611012473e-05,-2.4097124106961e-05,0.605960596059606
2.93759106911952e-05,-2.41191229730059e-05,0.606060606060606
2.939653028442e-05,-2.41411496383105e-05,0.606160616061606
2.94173188118305e-05,-2.41632051721142e-05,0.606260626062606
2.9438274134948e-05,-2.41852874360126e-05,0.606360636063606
2.94592946795912e-05,-2.42071248522507e-05,0.606460646064606
2.94803772380419e-05,-2.42287206284725e-05,0.606560656065607
2.95015239487789e-05,-2.42500769030084e-05,0.606660666066607
2.9522732673175e-05,-2.42711958144114e-05,0.606760676067607
2.95440034115271e-05,-2.42920795009378e-05,0.606860686068607
2.95653350944472e-05,-2.43127301010663e-05,0.606960696069607
2.95867277219355e-05,-2.43331508224409e-05,0.607060706070607
2.96081802247525e-05,-2.43533427342269e-05,0.607160716071607
2.96296915339556e-05,-2.43733101131591e-05,0.607260726072607
2.96512616492481e-05,-2.43930529593861e-05,0.607360736073607
2.96728905707782e-05,-2.44125744804775e-05,0.607460746074607
2.96945761600673e-05,-2.44318768147638e-05,0.607560756075608
2.97163194865031e-05,-2.44509621006497e-05,0.607660766076608
2.97381558335018e-05,-2.4470270850224e-05,0.607760776077608
2.97600841319724e-05,-2.44897998556945e-05,0.607860786078608
2.97821033129722e-05,-2.4509549117061e-05,0.607960796079608
2.98042133760561e-05,-2.45295143576628e-05,0.608060806080608
2.98264121831905e-05,-2.45496945081864e-05,0.608160816081608
2.98486997342269e-05,-2.45700863610618e-05,0.608260826082608
2.9871074959926e-05,-2.45906888470498e-05,0.608360836083608
2.98935367910485e-05,-2.46114998277457e-05,0.608460846084608
2.99160852277426e-05,-2.46325171647449e-05,0.608560856085609
2.99387181316779e-05,-2.46537387196428e-05,0.608660866086609
2.99614344333184e-05,-2.4675162354109e-05,0.608760876087609
2.99842352020518e-05,-2.469678699883e-05,0.608860886088609
3.00071182995476e-05,-2.47186083769965e-05,0.608960896089609
3.00300837256575e-05,-2.47406264886827e-05,0.609060906090609
3.00530919200078e-05,-2.47624008218739e-05,0.609160916091609
3.00761450207804e-05,-2.47839335150488e-05,0.609260926092609
3.00992419590328e-05,-2.48052277758514e-05,0.609360936093609
3.0122381665377e-05,-2.48262846733727e-05,0.609460946094609
3.01454582886744e-05,-2.48473073564205e-05,0.60956095609561
3.01685776802121e-05,-2.4868095883831e-05,0.60966096609661
3.01917398398418e-05,-2.48886523940831e-05,0.60976097609761
3.02146806741876e-05,-2.49093425547337e-05,0.60986098609861
3.0237403391116e-05,-2.49301663659314e-05,0.60996099609961
3.02599090597182e-05,-2.49511206198837e-05,0.61006100610061
3.02821998183244e-05,-2.4972205316739e-05,0.61016101610161
3.03045782515934e-05,-2.4993494231493e-05,0.61026102610261
3.03270443596734e-05,-2.50149830873365e-05,0.61036103610361
3.03495949346979e-05,-2.5036672953509e-05,0.61046104610461
3.03722321154424e-05,-2.5058559553127e-05,0.610561056105611
3.03949526938921e-05,-2.5080640747786e-05,0.610661066106611
3.04177566701953e-05,-2.510291653756e-05,0.610761076107611
3.04406429754093e-05,-2.51253837148052e-05,0.610861086108611
3.04635741868973e-05,-2.51476028367462e-05,0.610961096109611
3.04865503051044e-05,-2.51695760418617e-05,0.611061106110611
3.05095713298822e-05,-2.51913065377215e-05,0.611161116111611
3.05325581400381e-05,-2.52128189160898e-05,0.611261126112611
3.05554701061073e-05,-2.52345130589973e-05,0.611361136113611
3.05783082970324e-05,-2.52563868281877e-05,0.611461146114611
3.06010727128134e-05,-2.52784370159429e-05,0.611561156115612
3.06237654920775e-05,-2.5300663622337e-05,0.611661166116612
3.06463866345279e-05,-2.53230645089655e-05,0.611761176117612
3.06689361404614e-05,-2.53456364681102e-05,0.611861186118612
3.06914161482084e-05,-2.53683794999194e-05,0.611961196119612
3.07138266576205e-05,-2.53912925350796e-05,0.612061206120612
3.07361676686977e-05,-2.54143712968558e-05,0.612161216121612
3.07584413200672e-05,-2.54376157850996e-05,0.612261226122612
3.07804915079707e-05,-2.5460628256259e-05,0.612361236123612
3.08023214396814e-05,-2.54834108485162e-05,0.612461246124613
3.08239332539748e-05,-2.55059646312589e-05,0.612561256125613
3.08453280199419e-05,-2.55282938812221e-05,0.612661266126613
3.08665100142435e-05,-2.5550399667571e-05,0.612761276127613
3.08874792371763e-05,-2.55722841287844e-05,0.612861286128613
3.09084826744344e-05,-2.55941685899978e-05,0.612961296129613
3.09294433437488e-05,-2.56160102830451e-05,0.613061306130613
3.09503623140624e-05,-2.56378092080004e-05,0.613161316131613
3.09712395853749e-05,-2.56595653647896e-05,0.613261326132613
3.09920751576866e-05,-2.56812798225778e-05,0.613361336133613
3.10127022354387e-05,-2.57027772320398e-05,0.613461346134613
3.10333667352342e-05,-2.57242789183109e-05,0.613561356135614
3.10540675878336e-05,-2.5745783812226e-05,0.613661366136614
3.10748047935338e-05,-2.5767291913711e-05,0.613761376137614
3.10955783521863e-05,-2.57888042920793e-05,0.613861386138614
3.11163871944034e-05,-2.58103209471826e-05,0.613961396139614
3.11372612581462e-05,-2.58315981007484e-05,0.614061406140614
3.11582005432663e-05,-2.58526389601982e-05,0.614161416141614
3.11792039806727e-05,-2.58734456640849e-05,0.614261426142614
3.12002705009777e-05,-2.58940203508131e-05,0.614361436143614
3.12214011735689e-05,-2.59143651587132e-05,0.614461446144615
3.12425927908767e-05,-2.5934483295355e-05,0.614561456145615
3.12638474910829e-05,-2.59543758301264e-05,0.614661466146615
3.12851994888097e-05,-2.59744832748194e-05,0.614761476147615
3.13066477149659e-05,-2.59948034909554e-05,0.614861486148615
3.13281921694032e-05,-2.60153332711128e-05,0.614961496149615
3.13498307137911e-05,-2.60360726151434e-05,0.615061506150615
3.13715633479813e-05,-2.60570172463121e-05,0.615161516151615
3.13933890030312e-05,-2.60781660953795e-05,0.615261526152615
3.14150072324642e-05,-2.60994432489454e-05,0.615361536153615
3.1436418036577e-05,-2.61208465684566e-05,0.615461546154615
3.14576256917338e-05,-2.61423739156571e-05,0.615561556155616
3.1478631267619e-05,-2.61640263596379e-05,0.615661566156616
3.14994358330269e-05,-2.61858006929032e-05,0.615761576157616
3.15200436650634e-05,-2.62076969153048e-05,0.615861586158616
3.15407177877167e-05,-2.62293493593597e-05,0.615961596159616
3.15611962459413e-05,-2.62511258309555e-05,0.616061606160616
3.15814790400339e-05,-2.62730231225965e-05,0.616161616161616
3.16015693775643e-05,-2.62950401651175e-05,0.616261626162616
3.16214683274753e-05,-2.6317175889205e-05,0.616361636163616
3.16411790974848e-05,-2.63394302948589e-05,0.616461646164617
3.16607016877415e-05,-2.63618012437488e-05,0.616561656165617
3.16800382365756e-05,-2.63842865974702e-05,0.616661666166617
3.16991919515569e-05,-2.6406887425114e-05,0.616761676167617
3.17181639019249e-05,-2.64296005191847e-05,0.616861686168617
3.173695622601e-05,-2.64524258796822e-05,0.616961696169617
3.17555699931999e-05,-2.6475362437293e-05,0.617061706170617
3.17740073416766e-05,-2.6498409122926e-05,0.617161716171617
3.1792269340828e-05,-2.65215637981025e-05,0.617261726172617
3.18103591980754e-05,-2.6544827532136e-05,0.617361736173617
3.18282769135672e-05,-2.6568196048069e-05,0.617461746174617
3.18461251308726e-05,-2.65917944427558e-05,0.617561756175618
3.18639027806036e-05,-2.66156173702964e-05,0.617661766176618
3.18816120013876e-05,-2.66396658997816e-05,0.617761776177618
3.18996173916905e-05,-2.66638427336911e-05,0.617861786178618
3.19179168128852e-05,-2.66881489412642e-05,0.617961796179618
3.19365070575503e-05,-2.67125823840963e-05,0.618061806180618
3.19553849179676e-05,-2.6737141992948e-05,0.618161816181618
3.19743044772375e-05,-2.67618951276755e-05,0.618261826182618
3.19932657356567e-05,-2.67868385806347e-05,0.618361836183618
3.20125103328706e-05,-2.68119039228044e-05,0.618461846184618
3.20320371999364e-05,-2.68370879466147e-05,0.618561856185619
3.20518431291361e-05,-2.68623906520656e-05,0.618661866186619
3.20714598093434e-05,-2.6887779963014e-05,0.618761876187619
3.20908904481281e-05,-2.69132548102205e-05,0.618861886188619
3.21101361145814e-05,-2.69388151936851e-05,0.618961896189619
3.21296629816472e-05,-2.69644889128159e-05,0.619061906190619
3.21494689108469e-05,-2.69902770367039e-05,0.619161916191619
3.21695506946105e-05,-2.70161774270188e-05,0.619261926192619
3.21894314681937e-05,-2.70418180007671e-05,0.619361936193619
3.22095880961925e-05,-2.70675729793468e-05,0.619461946194619
3.22300163019461e-05,-2.70934412935186e-05,0.61956195619562
3.22507139471241e-05,-2.71194208048778e-05,0.61966196619662
3.22712052359246e-05,-2.71451404997445e-05,0.61976197619762
3.22916462721058e-05,-2.71709981218933e-05,0.61986198619862
3.23118820211489e-05,-2.71965980659542e-05,0.61996199619962
3.2331915690772e-05,-2.72219414010925e-05,0.62006200620062
3.23517494193057e-05,-2.72470313349521e-05,0.62016201620162
3.23713853452285e-05,-2.72718700060118e-05,0.62026202620262
3.23908330911017e-05,-2.72967995593041e-05,0.62036203620362
3.24100873113217e-05,-2.7321479988201e-05,0.62046204620462
3.24291490746828e-05,-2.73459145001984e-05,0.620562056205621
3.24482151150015e-05,-2.73701041646096e-05,0.620662066206621
3.24674629199335e-05,-2.73941516248555e-05,0.620762076207621
3.24868914202394e-05,-2.74180579502495e-05,0.620862086208621
3.25065583530661e-05,-2.74422433378515e-05,0.620962096209621
3.25264605105468e-05,-2.74667045799434e-05,0.621062106210621
3.25465957544996e-05,-2.74914384690295e-05,0.621162116211621
3.25669630156851e-05,-2.75164428666311e-05,0.621262126212621
3.25872928546789e-05,-2.75413734891627e-05,0.621362136213621
3.26075884791991e-05,-2.75662303366244e-05,0.621462146214621
3.26278477509153e-05,-2.75910155474209e-05,0.621562156215622
3.26480717387702e-05,-2.76157280523868e-05,0.621662166216622
3.26681022006751e-05,-2.76405325088988e-05,0.621762176217622
3.26881005865853e-05,-2.76652653287455e-05,0.621862186218622
3.27080668963523e-05,-2.76899275811663e-05,0.621962196219622
3.27280000608852e-05,-2.77145181969218e-05,0.622062206220622
3.27480444224572e-05,-2.77392766776979e-05,0.622162216221622
3.27679968327056e-05,-2.77642500683957e-05,0.622262226222622
3.27877493017161e-05,-2.77889721961452e-05,0.622362236223622
3.28077091961952e-05,-2.78135211129739e-05,0.622462246224622
3.28278743779608e-05,-2.78378978880471e-05,0.622562256225623
3.28482437774766e-05,-2.7862104659621e-05,0.622662266226623
3.28688141873215e-05,-2.78861424970832e-05,0.622762276227623
3.28895834691648e-05,-2.79100135387643e-05,0.622862286228623
3.29105174082363e-05,-2.7933745583924e-05,0.622962296229623
3.29315165688335e-05,-2.7957216743426e-05,0.623062306230623
3.29525788123293e-05,-2.7980429155675e-05,0.623162316231623
3.29737041390203e-05,-2.80033870974059e-05,0.623262326232623
3.29948914793705e-05,-2.8026091637784e-05,0.623362336233623
3.30161408335282e-05,-2.80485459846017e-05,0.623462346234623
3.30374511324023e-05,-2.8070752276115e-05,0.623562356235624
3.30588223758447e-05,-2.80927126508029e-05,0.623662366236624
3.30802524255247e-05,-2.81144303162352e-05,0.623762376237624
3.3101797949053e-05,-2.81359608710055e-05,0.623862386238624
3.31235027840576e-05,-2.81575224326795e-05,0.623962396239624
3.31453658612993e-05,-2.81791139320921e-05,0.624062406240624
3.31673839729113e-05,-2.82007375075737e-05,0.624162416241624
3.31892908874842e-05,-2.82226048615503e-05,0.624262426242624
3.32110866047214e-05,-2.82447149247826e-05,0.624362436243624
3.32327743324893e-05,-2.82670655587918e-05,0.624462446244624
3.32543519321607e-05,-2.8289653556008e-05,0.624562456245625
3.32760899125479e-05,-2.83122618681051e-05,0.624662466246625
3.3297609775221e-05,-2.83346445782574e-05,0.624762476247625
3.33189147280466e-05,-2.83568027556302e-05,0.624862486248625
3.33400058401157e-05,-2.83787396077933e-05,0.624962496249625
3.33608873882375e-05,-2.84004572732256e-05,0.625062506250625
3.33815593725604e-05,-2.84219578903315e-05,0.625162516251625
3.34020239312663e-05,-2.84432435974416e-05,0.625262526252625
3.34222853411646e-05,-2.84643165330345e-05,0.625362536253625
3.34423436025519e-05,-2.84851777663497e-05,0.625462546254625
3.34622008534619e-05,-2.85058315741222e-05,0.625562556255626
3.34821329487553e-05,-2.85262544338272e-05,0.625662566256626
3.35021388190445e-05,-2.85464495532571e-05,0.625762576257626
3.35222173952384e-05,-2.85664201398333e-05,0.625862586258626
3.35424702516667e-05,-2.85864356329803e-05,0.625962596259626
3.35628941806111e-05,-2.86064971018632e-05,0.626062606260626
3.35834881129806e-05,-2.86266034773911e-05,0.626162616261626
3.36042499102966e-05,-2.86467558285806e-05,0.626262626262626
3.36251795725589e-05,-2.86669509479364e-05,0.626362636263626
3.36462728231068e-05,-2.86871909738628e-05,0.626462646264626
3.36674644402662e-05,-2.87076405637366e-05,0.626562656265627
3.36887544241854e-05,-2.87282986483183e-05,0.626662666266627
3.37101417057735e-05,-2.87491609507987e-05,0.626762676267627
3.37315877934509e-05,-2.87697923052858e-05,0.626862686268627
3.37531931924563e-05,-2.87904621510557e-05,0.626962696269627
3.3774957902938e-05,-2.88111715574219e-05,0.627062706270627
3.37968787170296e-05,-2.88319205243103e-05,0.627162716271627
3.381895456564e-05,-2.88527069133162e-05,0.627262726272627
3.38411843796781e-05,-2.88735317936791e-05,0.627362736273627
3.38635660206652e-05,-2.88943940961595e-05,0.627462746274628
3.388591986217e-05,-2.8915047903932e-05,0.627562756275628
3.39082459046376e-05,-2.89354964245664e-05,0.627662766276628
3.39305441476228e-05,-2.89557396581368e-05,0.627762776277628
3.39528156605135e-05,-2.89757818813783e-05,0.627862786278628
3.3975060443458e-05,-2.8995623094291e-05,0.627962796279628
3.39972496277346e-05,-2.90154418539924e-05,0.628062806280628
3.40193842825827e-05,-2.90352381604085e-05,0.628162816281628
3.40414654772416e-05,-2.9055012013465e-05,0.628262826282628
3.40634932117114e-05,-2.90747644825497e-05,0.628362836283628
3.40854685552315e-05,-2.90944944982749e-05,0.628462846284628
3.41073915078019e-05,-2.91142031300282e-05,0.628562856285629
3.41292631385135e-05,-2.91338893084221e-05,0.628662866286629
3.41510823784238e-05,-2.91535551719351e-05,0.628762876287629
3.41728513655664e-05,-2.91731996514022e-05,0.628862886288629
3.41945711694774e-05,-2.91928238160627e-05,0.628962896289629
3.42162396515297e-05,-2.92124265965288e-05,0.629062906290629
3.42380022235327e-05,-2.92322453562303e-05,0.629162916291629
3.42598567470075e-05,-2.92522790258534e-05,0.629262926292629
3.42818021528632e-05,-2.92725233285891e-05,0.629362936293629
3.43038373717121e-05,-2.9292977195272e-05,0.62946294629463
3.43259624037023e-05,-2.93136395566629e-05,0.62956295629563
3.43481761797431e-05,-2.93345061359525e-05,0.62966296629663
3.43704776302981e-05,-2.93555769331409e-05,0.62976297629763
3.43928656865732e-05,-2.93768498098233e-05,0.62986298629863
3.44153392790322e-05,-2.93983204891907e-05,0.62996299629963
3.44375979614953e-05,-2.94199151962473e-05,0.63006300630063
3.44596428032019e-05,-2.94416317924401e-05,0.63016301630163
3.44814759426308e-05,-2.94634692086782e-05,0.63026302630263
3.45032588295887e-05,-2.94852627875849e-05,0.63036303630363
3.4524991463779e-05,-2.95070157367301e-05,0.63046304630463
3.45468160495895e-05,-2.95289632809904e-05,0.630563056305631
3.45687325868718e-05,-2.95511032818871e-05,0.630663066306631
3.45907389372957e-05,-2.95734336010155e-05,0.630763076307631
3.46128361701004e-05,-2.95959531692104e-05,0.630863086308631
3.46350210775678e-05,-2.96186598480673e-05,0.630963096309631
3.46572947289373e-05,-2.96415525683468e-05,0.631063106310631
3.46796539164906e-05,-2.96646270533137e-05,0.631163116311631
3.47021007788551e-05,-2.96878843720592e-05,0.631263126312631
3.47246321083124e-05,-2.97113213170135e-05,0.631363136313631
3.4747248974102e-05,-2.9734935749772e-05,0.631463146314632
3.47699481685057e-05,-2.97587266011694e-05,0.631563156315632
3.47927307607629e-05,-2.97826917328011e-05,0.631663166316632
3.48155956817825e-05,-2.98068290061884e-05,0.631763176317632
3.48386038761328e-05,-2.9830825144724e-05,0.631863186318632
3.48613918144386e-05,-2.98549196499451e-05,0.631963196319632
3.48839605660876e-05,-2.9879111452761e-05,0.632063206320632
3.49063133385014e-05,-2.99033984146185e-05,0.632163216321632
3.49284512009193e-05,-2.99277805356661e-05,0.632263226322632
3.49507398211951e-05,-2.99520193833831e-05,0.632363236323632
3.49731791990322e-05,-2.99761149578437e-05,0.632463246324632
3.49957661271574e-05,-3.00000693974524e-05,0.632563256325633
3.50185006052741e-05,-3.00238837713004e-05,0.632663266326633
3.50414393012894e-05,-3.00479772073564e-05,0.632763276327633
3.50643790665442e-05,-3.00722663076927e-05,0.632863286328633
3.50873199010383e-05,-3.00967489338305e-05,0.632963296329633
3.51102607355325e-05,-3.01214250859183e-05,0.633063306330633
3.51332015698783e-05,-3.01462915562378e-05,0.633163316331633
3.51561434736118e-05,-3.01713462063845e-05,0.633263326332633
3.51790853773454e-05,-3.01965879671931e-05,0.633363336333633
3.52020283501699e-05,-3.02220147002591e-05,0.633463346334633
3.52249713229945e-05,-3.02476242671036e-05,0.633563356335634
3.5247694039923e-05,-3.02733161627106e-05,0.633663366336634
3.52701986392857e-05,-3.0299088248527e-05,0.633763376337634
3.52924861903222e-05,-3.03249415938666e-05,0.633863386338634
3.53147192119301e-05,-3.03507126105179e-05,0.633963396339634
3.53368977041095e-05,-3.03764023676461e-05,0.634063406340634
3.53590227360998e-05,-3.04020119344906e-05,0.634163416341634
3.5380933927482e-05,-3.04277038300976e-05,0.634263426342634
3.54026355547684e-05,-3.04534759159141e-05,0.634363436343634
3.54241297567348e-05,-3.04793292612536e-05,0.634463446344634
3.54454165330842e-05,-3.05052617276375e-05,0.634563456345635
3.54665001606259e-05,-3.05312722459004e-05,0.634663466346635
3.54875399509847e-05,-3.05572004354751e-05,0.634763476347635
3.55085369731031e-05,-3.05830452271963e-05,0.634863486348635
3.55294912271296e-05,-3.06088087593944e-05,0.634963496349635
3.55504048513945e-05,-3.06344899629042e-05,0.635063506350635
3.55712757074191e-05,-3.06600920453697e-05,0.635163516351635
3.55919380688842e-05,-3.06854375189868e-05,0.635263526352635
3.56123940739718e-05,-3.0710529591251e-05,0.635363536353635
3.56326458611606e-05,-3.07353714698805e-05,0.635463546354635
3.56526944995417e-05,-3.07599642240406e-05,0.635563556355636
3.56725421277423e-05,-3.07843110613753e-05,0.635663566356636
3.56922999428015e-05,-3.08088749470362e-05,0.635763576357636
3.57119668756281e-05,-3.08336537426189e-05,0.635863586358636
3.5731438144026e-05,-3.08581844829714e-05,0.635963596359636
3.5750713748292e-05,-3.08824693064986e-05,0.636063606360636
3.57697968956991e-05,-3.090651142077e-05,0.636163616361636
3.57886897250228e-05,-3.09303140333556e-05,0.636263626362636
3.58073933052057e-05,-3.09538782135689e-05,0.636363636363636
3.58259097748751e-05,-3.09772060998145e-05,0.636463646364636
3.5844241272213e-05,-3.10003008995881e-05,0.636563656365637
3.58627620185433e-05,-3.1023410668268e-05,0.636663666366637
3.58814720140142e-05,-3.10465332673013e-05,0.636763676367637
3.59003691201471e-05,-3.1069670835241e-05,0.636863686368637
3.59194501292238e-05,-3.10928212336083e-05,0.636963696369637
3.59387139721532e-05,-3.11159866008819e-05,0.637063706370637
3.59580943583186e-05,-3.11393305251249e-05,0.637163716371637
3.59775549347677e-05,-3.11624178405195e-05,0.637263726372637
3.59970924939308e-05,-3.11852517545612e-05,0.637363736373637
3.60167091739897e-05,-3.12078333366379e-05,0.637463746374637
3.60364017676715e-05,-3.12301668633361e-05,0.637563756375638
3.60561713439188e-05,-3.12522534040436e-05,0.637663766376638
3.60760157645496e-05,-3.12740950971651e-05,0.637763776377638
3.60959713822195e-05,-3.12961303160881e-05,0.637863786378638
3.61160360587464e-05,-3.13183569224822e-05,0.637963796379638
3.61362097941303e-05,-3.13407717087035e-05,0.638063806380638
3.61564915189835e-05,-3.13633736055867e-05,0.638163816381638
3.61768780257362e-05,-3.13861615438925e-05,0.638263826382638
3.61973714530155e-05,-3.1409132316051e-05,0.638363836383638
3.62179685929549e-05,-3.14322859220623e-05,0.638463846384638
3.62386683764633e-05,-3.14556180851171e-05,0.638563856385639
3.62594708035408e-05,-3.14791288051413e-05,0.638663866386639
3.62800743587682e-05,-3.15027410994951e-05,0.638763876387639
3.6300471557618e-05,-3.15261181690465e-05,0.638863886388639
3.63206634693297e-05,-3.15492610830348e-05,0.638963896389639
3.63406554401003e-05,-3.15721719797904e-05,0.639063906390639
3.63604464003936e-05,-3.15948540669573e-05,0.639163916391639
3.63800395580762e-05,-3.16173094829401e-05,0.639263926392639
3.63994445360058e-05,-3.16398771652756e-05,0.639363936393639
3.64186559879854e-05,-3.16622192456664e-05,0.639463946394639
3.6437676052494e-05,-3.1684337862517e-05,0.63956395639564
3.64565047295314e-05,-3.1706235154158e-05,0.63966396639664
3.64751462959068e-05,-3.17279132590681e-05,0.63976397639764
3.64936007516203e-05,-3.17493753848171e-05,0.63986398639864
3.65118702351507e-05,-3.17706226006444e-05,0.63996399639964
3.65299568848283e-05,-3.17916570448804e-05,0.64006400640064
3.65478639083714e-05,-3.1812480856078e-05,0.64016401640164
3.65655913056315e-05,-3.18330961724936e-05,0.64026402640264
3.65831412150874e-05,-3.1853506201771e-05,0.64036403640364
3.66005157750696e-05,-3.18737120132239e-05,0.64046404640464
3.66181886429012e-05,-3.18940824819792e-05,0.640564056405641
3.6636155541773e-05,-3.19146154697065e-05,0.640664066406641
3.66544164716849e-05,-3.19353109764057e-05,0.640764076407641
3.66724934985048e-05,-3.19557990576364e-05,0.640864086408641
3.66903898299507e-05,-3.19760818516548e-05,0.640964096409641
3.6708107604353e-05,-3.19961614970139e-05,0.641064106410641
3.67256489601905e-05,-3.20160412013577e-05,0.641164116411641
3.67430138973149e-05,-3.20357220337029e-05,0.641264126412641
3.67602056235928e-05,-3.20552061326768e-05,0.641364136413641
3.6777378104155e-05,-3.2074886965022e-05,0.641464146414641
3.67945313390017e-05,-3.20947623924824e-05,0.641564156415642
3.68118406776066e-05,-3.21144699549964e-05,0.641664166416642
3.68293510265404e-05,-3.21342234932463e-05,0.641764176417642
3.68470581088455e-05,-3.21540240764716e-05,0.641864186418642
3.68649608555794e-05,-3.21738706354328e-05,0.641964196419642
3.68830581972058e-05,-3.21937621009647e-05,0.642064206420642
3.69009748436066e-05,-3.22134557638117e-05,0.642164216421642
3.69187118635762e-05,-3.22329516239738e-05,0.642264226422642
3.69365996414036e-05,-3.22522828267593e-05,0.642364236423642
3.69545815091818e-05,-3.22713969811443e-05,0.642464246424643
3.69726553284318e-05,-3.22902962256818e-05,0.642564256425643
3.69908210991537e-05,-3.23089837678674e-05,0.642664266426643
3.70090788214959e-05,-3.23274596077011e-05,0.642764276427643
3.70274252875918e-05,-3.23457280219921e-05,0.642864286428643
3.70458615669775e-05,-3.23637900799797e-05,0.642964296429643
3.70643855208775e-05,-3.23816479200686e-05,0.643064306430643
3.70827245027428e-05,-3.23993261339488e-05,0.643164316431643
3.71010335467953e-05,-3.24172203269901e-05,0.643264326432643
3.7119311583944e-05,-3.24353262223833e-05,0.643364336433643
3.71377799393245e-05,-3.24534962699144e-05,0.643464346434643
3.71564364746064e-05,-3.24717272620878e-05,0.643564356435644
3.71752801204017e-05,-3.24900202681429e-05,0.643664366436644
3.71943087385287e-05,-3.2508374218692e-05,0.643764376437644
3.72134742148466e-05,-3.25265742040358e-05,0.643864386438644
3.72327776182981e-05,-3.25446223623565e-05,0.643964396439644
3.72522157414619e-05,-3.25625197629676e-05,0.644064406440644
3.72716549338651e-05,-3.25802375374441e-05,0.644164416441644
3.72910951953592e-05,-3.25977788932074e-05,0.644264426442644
3.73105354570018e-05,-3.26151448996454e-05,0.644364436443644
3.73299778569747e-05,-3.26323366257749e-05,0.644464446444645
3.73494202569477e-05,-3.26493572793882e-05,0.644564456445645
3.73688209579197e-05,-3.26665992582111e-05,0.644664466446645
3.73882237973705e-05,-3.26836680259649e-05,0.644764476447645
3.74075849378204e-05,-3.27009581189284e-05,0.644864486448645
3.74269193483241e-05,-3.27182514194617e-05,0.644964496449645
3.74462280978242e-05,-3.27355457891602e-05,0.645064506450645
3.74655101172298e-05,-3.27528433665769e-05,0.645164516451645
3.74847675448712e-05,-3.27701420131588e-05,0.645264526452645
3.75039982425665e-05,-3.27874438673105e-05,0.645364536453645
3.75232043484975e-05,-3.28047478598668e-05,0.645464546454645
3.75423847935734e-05,-3.28220529216625e-05,0.645564556455646
3.75615406470336e-05,-3.28393611911022e-05,0.645664566456646
3.75805061821136e-05,-3.28564962494727e-05,0.645764576457646
3.75996096444756e-05,-3.2873489103752e-05,0.645864586458646
3.76188499650286e-05,-3.28903418924189e-05,0.645964596459646
3.76382271434759e-05,-3.29070556845644e-05,0.646064606460646
3.76577390417838e-05,-3.29236326185931e-05,0.646164616461646
3.76773835211766e-05,-3.29400726946533e-05,0.646264626462646
3.76971605819513e-05,-3.29563780509272e-05,0.646364636463646
3.77170691547201e-05,-3.29725497568024e-05,0.646464646464647
3.77371071011524e-05,-3.29885899506837e-05,0.646564656465647
3.77572722827696e-05,-3.30044986324225e-05,0.646664666466647
3.77776106755301e-05,-3.30204928504935e-05,0.646764676467647
3.7798118002328e-05,-3.30365693972529e-05,0.646864686468647
3.78185740074155e-05,-3.30528768919314e-05,0.646964696469647
3.78388257946044e-05,-3.3069021867712e-05,0.647064706470647
3.78588744329855e-05,-3.30850053937601e-05,0.647164716471647
3.78789177254665e-05,-3.31008285392408e-05,0.647264726472647
3.78989567411382e-05,-3.3116494511724e-05,0.647364736473647
3.7918961542188e-05,-3.31321775915181e-05,0.647464746474647
3.7938934267243e-05,-3.31478799170278e-05,0.647564756475648
3.79588738469155e-05,-3.31635993497e-05,0.647664766476648
3.79787813504448e-05,-3.31793369588485e-05,0.647764776477648
3.79984899822724e-05,-3.31949173950735e-05,0.647864786478648
3.80183750325163e-05,-3.32105855060354e-05,0.647964796479648
3.80384343629946e-05,-3.32263402224948e-05,0.648064806480648
3.80584605482388e-05,-3.3242112046191e-05,0.648164816481648
3.80784535881004e-05,-3.32579020462892e-05,0.648264826482648
3.80984134825795e-05,-3.32737091536983e-05,0.648364836483648
3.81183413010637e-05,-3.3289532299179e-05,0.648464846484648
3.81382370434049e-05,-3.33053736211359e-05,0.648564856485649
3.81579413982749e-05,-3.33213913616576e-05,0.648664866486649
3.81774565041525e-05,-3.33375833824136e-05,0.648764876487649
3.81967844993682e-05,-3.33539496833298e-05,0.648864886488649
3.8215926453013e-05,-3.33704870569105e-05,0.648964896489649
3.8234877019335e-05,-3.33868587038753e-05,0.649064906490649
3.82540424955046e-05,-3.34031405376985e-05,0.649164916491649
3.82733458989561e-05,-3.34192876518838e-05,0.649264926492649
3.82927840221199e-05,-3.34353043232403e-05,0.649364936493649
3.83123001972369e-05,-3.34511360223394e-05,0.649464946494649
3.83318944241589e-05,-3.34667859568251e-05,0.64956495649565
3.83515656336463e-05,-3.34822551958627e-05,0.64966496649665
3.83713138258477e-05,-3.34975458778568e-05,0.64976497649765
3.83912362982834e-05,-3.35127820304965e-05,0.64986498649865
3.8411330912623e-05,-3.35279657921865e-05,0.64996499649965
3.84315965993304e-05,-3.3543095024448e-05,0.65006500650065
3.8452031220372e-05,-3.35581729349249e-05,0.65016501650165
3.847263370636e-05,-3.35731973852127e-05,0.65026502650265
3.84934019189639e-05,-3.35881715829554e-05,0.65036503650365
3.8513962705951e-05,-3.36029960922279e-05,0.65046504650465
3.85343182059483e-05,-3.36176719821211e-05,0.650565056505651
3.85544694878985e-05,-3.36322003218746e-05,0.650665066506651
3.85744197596681e-05,-3.36465843192065e-05,0.650765076507651
3.85941775747272e-05,-3.36611586347702e-05,0.650865086508651
3.86137461406456e-05,-3.36759232685655e-05,0.650965096509651
3.86331265268111e-05,-3.36908739437834e-05,0.651065106510651
3.86524192383138e-05,-3.37061325497085e-05,0.651165116511651
3.86716264134843e-05,-3.37216969479362e-05,0.651265126512651
3.86906400627048e-05,-3.37371052423315e-05,0.651365136513651
3.87094644629331e-05,-3.37523595714474e-05,0.651465146514651
3.87285315724911e-05,-3.37679752913854e-05,0.651565156515652
3.87478392527519e-05,-3.37839481254105e-05,0.651665166516652
3.87673853655333e-05,-3.38002737965651e-05,0.651765176517652
3.87871667031172e-05,-3.38169501665931e-05,0.651865186518652
3.8807122320787e-05,-3.38335591767649e-05,0.651965196519652
3.88272500803608e-05,-3.38501008271548e-05,0.652065206520652
3.88475489124508e-05,-3.38665751176886e-05,0.652165216521652
3.88677504470203e-05,-3.38833434391885e-05,0.652265226522652
3.88881807912527e-05,-3.3900457113513e-05,0.652365236523652
3.89084154712048e-05,-3.39177343759747e-05,0.652465246524652
3.89284544867281e-05,-3.39351741574826e-05,0.652565256525653
3.89483021149287e-05,-3.39527753886489e-05,0.652665266526653
3.89681176669862e-05,-3.39703744814848e-05,0.652765276527653
3.89879022121399e-05,-3.39879746434859e-05,0.652865286528653
3.90076557503898e-05,-3.40055726670824e-05,0.652965296529653
3.90273793509754e-05,-3.40231717599182e-05,0.653065306530653
3.90470730138966e-05,-3.40407687142753e-05,0.653165316531653
3.9066736739005e-05,-3.40583656687066e-05,0.653265326532653
3.9086476377588e-05,-3.40757637512136e-05,0.653365336533653
3.91060267671786e-05,-3.40933222142879e-05,0.653465346534653
3.91253889768678e-05,-3.41110399886902e-05,0.653565356535654
3.91445651449862e-05,-3.41289160052553e-05,0.653665366536654
3.91635563410697e-05,-3.41469491947438e-05,0.653765376537654
3.91823657723916e-05,-3.41651363495859e-05,0.653865386538654
3.92009945084878e-05,-3.41834774697074e-05,0.653965396539654
3.9219868092096e-05,-3.42021479046562e-05,0.654065406540654
3.92389843848856e-05,-3.42211465851187e-05,0.654165416541654
3.92583401792869e-05,-3.42404681650464e-05,0.654265426542654
3.92779344062088e-05,-3.42601105061089e-05,0.654365436543654
3.9297641968797e-05,-3.42799666879279e-05,0.654465446544654
3.9317159213005e-05,-3.42999597277895e-05,0.654565456545655
3.93367897927309e-05,-3.43201623315984e-05,0.654665466546655
3.93566555974077e-05,-3.43406771428495e-05,0.654765476547655
3.93767544884082e-05,-3.4361500953973e-05,0.654865486548655
3.93970843275503e-05,-3.43826294882338e-05,0.654965496549655
3.94172099486453e-05,-3.4403547389308e-05,0.655065506550655
3.94371345594114e-05,-3.44242567956e-05,0.655165516551655
3.94568602984758e-05,-3.44447587764235e-05,0.655265526552655
3.94763882346326e-05,-3.44650554701831e-05,0.655365536553655
3.94957215758969e-05,-3.44851490152091e-05,0.655465546554655
3.95148613912113e-05,-3.45050415499063e-05,0.655565556555656
3.95338087498151e-05,-3.45247352127533e-05,0.655665566556656
3.9552567928666e-05,-3.45442321421548e-05,0.655765576557656
3.95711389276156e-05,-3.45635344764411e-05,0.655865586558656
3.95895238851426e-05,-3.45826432848517e-05,0.655965596559656
3.96077260088168e-05,-3.46015607057912e-05,0.656065606560656
3.96257452987867e-05,-3.46202899469035e-05,0.656165616561656
3.96435849623253e-05,-3.46388310081887e-05,0.656265626562656
3.96612460689687e-05,-3.46571870972166e-05,0.656365636563656
3.96787296878079e-05,-3.46753592831523e-05,0.656465646564656
3.96960400956522e-05,-3.4693350773714e-05,0.656565656565657
3.97131762231137e-05,-3.47111615689018e-05,0.656665666566657
3.97301412782075e-05,-3.47287938069718e-05,0.656765676567657
3.97474078487204e-05,-3.47466152941826e-05,0.656865686568657
3.97649727269343e-05,-3.47646238919811e-05,0.656965696569657
3.97828337746673e-05,-3.4782817462037e-05,0.657065706570657
3.98005162653566e-05,-3.48008292674795e-05,0.657165716571657
3.98180223374812e-05,-3.48186603774739e-05,0.657265726572657
3.98353530601321e-05,-3.48363139996641e-05,0.657365736573657
3.98525095025486e-05,-3.48537912032153e-05,0.657465746574658
3.98698231179627e-05,-3.48711229951056e-05,0.657565756575658
3.98872917678955e-05,-3.48883104445e-05,0.657665766576658
3.99049122447774e-05,-3.49053567590427e-05,0.657765776577658
3.99226856178476e-05,-3.49222619385851e-05,0.657865786578658
3.99405530807201e-05,-3.49389746615654e-05,0.657965796579658
3.99585146336917e-05,-3.49554959970745e-05,0.658065806580658
3.9976667573986e-05,-3.49719510418928e-05,0.658165816581658
3.99950097632727e-05,-3.49883408653337e-05,0.658265826582658
4.0013169118855e-05,-3.50045671005633e-05,0.658365836583658
4.00311456405846e-05,-3.50206308168951e-05,0.658465846584658
4.00489436052706e-05,-3.50365330834201e-05,0.658565856585659
4.0066563012913e-05,-3.50522771077823e-05,0.658665866586659
4.00840070712301e-05,-3.5067862890056e-05,0.658765876587659
4.01014276070225e-05,-3.50836838971321e-05,0.658865886588659
4.01188267586204e-05,-3.50997358522015e-05,0.658965896589659
4.01362034570814e-05,-3.51160176860248e-05,0.659065906590659
4.01535587714964e-05,-3.51325272602715e-05,0.659165916591659
4.01708916326261e-05,-3.51492613672978e-05,0.659265926592659
4.01882041788007e-05,-3.5166217868699e-05,0.659365936593659
4.02054953409294e-05,-3.51833956952356e-05,0.65946594659466
4.02227651190122e-05,-3.5200791639338e-05,0.65956595659566
4.02400145821399e-05,-3.52184046317667e-05,0.65966596659666
4.02570919036605e-05,-3.52358412056306e-05,0.65976597659766
4.02739981523682e-05,-3.52531024300207e-05,0.65986598659866
4.02910637125522e-05,-3.52702214503938e-05,0.65996599659966
4.03082853764944e-05,-3.5287199335841e-05,0.66006600660066
4.03256075455268e-05,-3.53039836954124e-05,0.66016601660166
4.03429521678447e-05,-3.53206001900374e-05,0.66026602660266
4.03602893057835e-05,-3.53372252382808e-05,0.66036603660366
4.03776200284343e-05,-3.53538588401426e-05,0.66046604660466
4.03949443357972e-05,-3.5370500995697e-05,0.660566056605661
4.04122611589295e-05,-3.53871527739608e-05,0.660666066606661
4.04295726358648e-05,-3.5403812036752e-05,0.660766076607661
4.04468776976604e-05,-3.54204798531615e-05,0.660866086608661
4.04641763443165e-05,-3.54371562231895e-05,0.660966096609661
4.04814685755362e-05,-3.54538411468358e-05,0.661066106610661
4.04985950804368e-05,-3.54706928661891e-05,0.661166116611661
4.05157162391403e-05,-3.54875510008304e-05,0.661266126612661
4.0532834190274e-05,-3.55044155507597e-05,0.661366136613661
4.05499318266012e-05,-3.55215014257503e-05,0.661466146614662
4.05668658746428e-05,-3.55387508889522e-05,0.661566156615662
4.05840618777298e-05,-3.55563414281697e-05,0.661666166616662
4.06015155587563e-05,-3.557426769728e-05,0.661766176617662
4.06191028902556e-05,-3.55924227759789e-05,0.661866186618662
4.06368228031367e-05,-3.56108055951013e-05,0.661966196619662
4.06546731587725e-05,-3.56294129470032e-05,0.662066206620662
4.06727384244041e-05,-3.56481646414009e-05,0.662166216621662
4.06910175307923e-05,-3.5667059609055e-05,0.662266226622662
4.07095072702187e-05,-3.56860957116351e-05,0.662366236623662
4.07282055045015e-05,-3.5705272949067e-05,0.662466246624662
4.07471111642528e-05,-3.57245881138552e-05,0.662566256625663
4.07662210417544e-05,-3.57440412058511e-05,0.662666266626663
4.07855340682121e-05,-3.57636300867245e-05,0.662766276627663
4.0805047035611e-05,-3.57833536872358e-05,0.662866286628663
4.08246744077671e-05,-3.58032889900991e-05,0.662966296629663
4.08444129771106e-05,-3.58234338569097e-05,0.663066306630663
4.086426274379e-05,-3.5843786149263e-05,0.663166316631663
4.08842226382691e-05,-3.58643437286802e-05,0.663266326632663
4.09042915916052e-05,-3.5885104456831e-05,0.663366336633663
4.09244685345589e-05,-3.59060661952365e-05,0.663466346634663
4.09447513286515e-05,-3.59272278747315e-05,0.663566356635664
4.09648320431758e-05,-3.59481789211139e-05,0.663666366636664
4.09847106782802e-05,-3.59689193343839e-05,0.663766376637664
4.10043915106254e-05,-3.59894523221112e-05,0.663866386638664
4.10238756095993e-05,-3.60097800227745e-05,0.663966396639664
4.10431651133839e-05,-3.60299045747043e-05,0.664066406640664
4.10622610913669e-05,-3.60498281163052e-05,0.664166416641664
4.10811656818788e-05,-3.60695517168908e-05,0.664266426642664
4.10998820926377e-05,-3.60890785839566e-05,0.664366436643664
4.11184113925864e-05,-3.61084108559074e-05,0.664466446644664
4.11367546512608e-05,-3.61275485328171e-05,0.664566456645665
4.11549150759341e-05,-3.61464958914952e-05,0.664666466646665
4.11728937359941e-05,-3.61652529318673e-05,0.664766476647665
4.11906927699195e-05,-3.61838228616516e-05,0.664866486648665
4.12083132468013e-05,-3.62022067499392e-05,0.664966496649665
4.12257583743578e-05,-3.62204067352831e-05,0.665066506650665
4.12430281522922e-05,-3.62384249559394e-05,0.665166516651665
4.12601257886193e-05,-3.62562635503127e-05,0.665266526652665
4.12770523522819e-05,-3.62739235877909e-05,0.665366536653665
4.12938099817588e-05,-3.62914061373908e-05,0.665466546654665
4.13107953516591e-05,-3.63088876177512e-05,0.665566556655666
4.13280073927435e-05,-3.63263680289465e-05,0.665666566656666
4.13454428974422e-05,-3.63438463017371e-05,0.665766576657666
4.13630997272764e-05,-3.63613224361232e-05,0.665866586658666
4.13809768130067e-05,-3.63787975012698e-05,0.665966596659666
4.13990698778239e-05,-3.63962714972513e-05,0.666066606660666
4.14173789218764e-05,-3.64137433548281e-05,0.666166616661666
4.14359007375944e-05,-3.64312130740004e-05,0.666266626662666
4.14546342554418e-05,-3.64486827931726e-05,0.666366636663666
4.14731795935362e-05,-3.64659760937059e-05,0.666466646664666
4.1491538890208e-05,-3.64830972524095e-05,0.666566656665667
4.15100885051116e-05,-3.65002900478525e-05,0.666666666666667
4.15286028361538e-05,-3.65176988223825e-05,0.666766676667667
4.15470850912013e-05,-3.65353246453129e-05,0.666866686668667
4.15655331317752e-05,-3.65531621705211e-05,0.666966696669667
4.1583949096206e-05,-3.65712124672463e-05,0.667066706670667
4.1602574624584e-05,-3.65894113833508e-05,0.667166716671667
4.16214065091912e-05,-3.66077589187602e-05,0.667266726672667
4.16404447501759e-05,-3.66262518658307e-05,0.667366736673667
4.1659685070729e-05,-3.66448902246364e-05,0.667466746674667
4.16791264014625e-05,-3.66636718566984e-05,0.667566756675668
4.16987666041946e-05,-3.66825956929259e-05,0.667666766676668
4.1718603540298e-05,-3.67016606640052e-05,0.667766776677668
4.17386361406818e-05,-3.67208635622922e-05,0.667866786678668
4.17588622670154e-05,-3.67402054571749e-05,0.667966796679668
4.17792797806719e-05,-3.6759684210026e-05,0.668066806680668
4.17998010071368e-05,-3.67793757344685e-05,0.668166816681668
4.18205521125039e-05,-3.67990533592439e-05,0.668266826682668
4.1841491397624e-05,-3.68187074615688e-05,0.668366836683668
4.18626177934061e-05,-3.68383380413689e-05,0.668466846684668
4.18838414867086e-05,-3.68581803235209e-05,0.668566856685669
4.19048609621124e-05,-3.68781594637897e-05,0.668666866686669
4.19256762196175e-05,-3.68982722544571e-05,0.668766876687669
4.194644977827e-05,-3.69183593842694e-05,0.668866886688669
4.1967183776252e-05,-3.69384219223917e-05,0.668966896689669
4.19882203590409e-05,-3.6958509052204e-05,0.669066906690669
4.20095563186219e-05,-3.6978620773632e-05,0.669166916691669
4.20311905862006e-05,-3.69987570868242e-05,0.669266926692669
4.20531178155802e-05,-3.7018916922467e-05,0.669366936693669
4.20753369375212e-05,-3.70391002806345e-05,0.669466946694669
4.20978436753627e-05,-3.70593082304178e-05,0.66956695669567
4.21201258803506e-05,-3.70793141007812e-05,0.66966696669667
4.21421846217241e-05,-3.70991189607415e-05,0.66976697669767
4.21640231072016e-05,-3.7118726018091e-05,0.66986698669867
4.21856434751134e-05,-3.71381374111602e-05,0.66996699669967
4.22070467945505e-05,-3.71573542091885e-05,0.67006700670067
4.22282373426188e-05,-3.71763796196714e-05,0.67016701670167
4.22492151191701e-05,-3.71952147119968e-05,0.67026702670267
4.22703179924273e-05,-3.72137771573279e-05,0.67036703670367
4.22912091634069e-05,-3.72321556996411e-05,0.67046704670467
4.23118918396786e-05,-3.7250349269697e-05,0.670567056705671
4.23323670903333e-05,-3.72683610750653e-05,0.670667066706671
4.23530315901288e-05,-3.72865225690522e-05,0.670767076707671
4.23738832005862e-05,-3.730483268227e-05,0.670867086708671
4.23949187141358e-05,-3.73232882072971e-05,0.670967096709671
4.24161391998685e-05,-3.7341889143911e-05,0.671067106710671
4.24375393117358e-05,-3.73606333539297e-05,0.671167116711671
4.24591201191254e-05,-3.73795208371306e-05,0.671267126712671
4.24808784143192e-05,-3.73985483860923e-05,0.671367136713671
4.25027532526006e-05,-3.74173022188946e-05,0.671467146714671
4.25247435650271e-05,-3.74357866123467e-05,0.671567156715672
4.25468493514502e-05,-3.74540026356879e-05,0.671667166716672
4.25687338125894e-05,-3.74720368944158e-05,0.671767176717672
4.25905049382107e-05,-3.74903459384683e-05,0.671867186718672
4.26121627283143e-05,-3.75089297678455e-05,0.671967196719672
4.26337103903213e-05,-3.75277819674076e-05,0.672067206720672
4.26551489936198e-05,-3.75469036062458e-05,0.672167216721672
4.26764774688217e-05,-3.75662893384598e-05,0.672267226722672
4.26976979545545e-05,-3.75859380947361e-05,0.672367236723672
4.27188125891483e-05,-3.76058455982654e-05,0.672467246724673
4.27398213724549e-05,-3.76260118491962e-05,0.672567256725673
4.27607253740105e-05,-3.76464315013314e-05,0.672667266726673
4.27815256626092e-05,-3.76671045547453e-05,0.672767276727673
4.28022233077872e-05,-3.76880267326286e-05,0.672867286728673
4.28228193784872e-05,-3.77091958965768e-05,0.672967296729673
4.28433160133363e-05,-3.77306109773505e-05,0.673067306730673
4.28637121429467e-05,-3.77522676981404e-05,0.673167316731673
4.28840099059457e-05,-3.77741649898556e-05,0.673267326732673
4.29042093020364e-05,-3.77962996447036e-05,0.673367336733673
4.29245156186538e-05,-3.78186203410484e-05,0.673467346734673
4.29449267171706e-05,-3.78411270788158e-05,0.673567356735674
4.29654415284959e-05,-3.78638177196011e-05,0.673667366736674
4.29860600524813e-05,-3.78866890557604e-05,0.673767376737674
4.30064722202375e-05,-3.79093315824051e-05,0.673867386738674
4.30269881006538e-05,-3.79315186282771e-05,0.673967396739674
4.30476076938785e-05,-3.79532555393507e-05,0.674067406740674
4.30683277923419e-05,-3.79745455233442e-05,0.674167416741674
4.3089150534226e-05,-3.79953939261576e-05,0.674267426742674
4.31100716428699e-05,-3.80158050246744e-05,0.674367436743674
4.31310921875131e-05,-3.80357830957038e-05,0.674467446744675
4.31522110989162e-05,-3.80553313468156e-05,0.674567456745675
4.31734262386003e-05,-3.80744551241326e-05,0.674667466746675
4.31948605650895e-05,-3.80939007316754e-05,0.674767476747675
4.32165108706657e-05,-3.81136628236179e-05,0.674867486748675
4.32383760862377e-05,-3.81337403305724e-05,0.674967496749675
4.32601279661435e-05,-3.81540723079707e-05,0.675067506750675
4.32820338114771e-05,-3.81743016418742e-05,0.675167516751675
4.33040925528506e-05,-3.81944283322086e-05,0.675267526752675
4.33262036853223e-05,-3.82143294205983e-05,0.675367536753675
4.3348366139356e-05,-3.82340091837784e-05,0.675467546754675
4.33705799153967e-05,-3.82534697602275e-05,0.675567556755676
4.33928439439084e-05,-3.82727111498715e-05,0.675667566756676
4.34151592941304e-05,-3.82917376295939e-05,0.675767576757676
4.34375794264003e-05,-3.83106047979882e-05,0.675867586758676
4.3460104340718e-05,-3.83293126550546e-05,0.675967596759676
4.34827329676958e-05,-3.83478633391233e-05,0.676067606760676
4.35054642382427e-05,-3.83662589886733e-05,0.676167616761676
4.35283409204505e-05,-3.83847113060565e-05,0.676267626762676
4.35513630143194e-05,-3.84032224296031e-05,0.676367636763676
4.35745273124278e-05,-3.84217891517434e-05,0.676467646764677
4.35977685931018e-05,-3.84405782682587e-05,0.676567656765677
4.36212098148652e-05,-3.84596924227179e-05,0.676667666766677
4.36448253168631e-05,-3.84785745599444e-05,0.676767676767677
4.36686172374257e-05,-3.84972278875823e-05,0.676867686768677
4.36925802306528e-05,-3.8515654544036e-05,0.676967696769677
4.37167153656356e-05,-3.85338577369497e-05,0.677067706770677
4.37411017635665e-05,-3.85523303691393e-05,0.677167716771677
4.37656549572045e-05,-3.85705784686237e-05,0.677267726772677
4.37903728080706e-05,-3.8588604173659e-05,0.677367736773677
4.38152553164617e-05,-3.8606408553633e-05,0.677467746774677
4.38402992746596e-05,-3.86239958851323e-05,0.677567756775678
4.3865427699802e-05,-3.86413234002134e-05,0.677667766776678
4.38906395229462e-05,-3.86583953756112e-05,0.677767776777678
4.39159347439439e-05,-3.86752128804909e-05,0.677867786778678
4.39413122937041e-05,-3.86917791225708e-05,0.677967796779678
4.39667711028391e-05,-3.87080962401071e-05,0.678067806780678
4.39923870848232e-05,-3.87242091398188e-05,0.678167816781678
4.4018155963144e-05,-3.87401220983668e-05,0.678267826782678
4.40440798758353e-05,-3.87558340466601e-05,0.678367836783678
4.40701534771452e-05,-3.87713492614336e-05,0.678467846784678
4.40961714799355e-05,-3.87866987496654e-05,0.678567856785679
4.41219296660108e-05,-3.88018942726177e-05,0.678667866786679
4.41474301741467e-05,-3.88169379685469e-05,0.678767876787679
4.41726751425251e-05,-3.88318309068407e-05,0.678867886788679
4.41976677788642e-05,-3.88465752257553e-05,0.678967896789679
4.42224112908823e-05,-3.88611719946043e-05,0.679067906790679
4.4246906747522e-05,-3.88756222825529e-05,0.679167916791679
4.42711573565013e-05,-3.88899282279315e-05,0.679267926792679
4.42951652561508e-05,-3.89040919692931e-05,0.679367936793679
4.43189325850977e-05,-3.89181135065635e-05,0.679467946794679
4.43424636200026e-05,-3.8931994978073e-05,0.67956795679568
4.43657583608657e-05,-3.89457374531354e-05,0.67966796679668
4.43888200154051e-05,-3.895934200099e-05,0.67976797679768
4.44116517910422e-05,-3.89728118291323e-05,0.67986798679868
4.44342547571648e-05,-3.89861458683972e-05,0.67996799679968
4.44568352700021e-05,-3.89993355651663e-05,0.68006800680068
4.44793933295539e-05,-3.90123819886049e-05,0.68016801680168
4.45021203231432e-05,-3.90256262148025e-05,0.68026802680268
4.45250130434968e-05,-3.90390661052063e-05,0.68036803680368
4.45481698570779e-05,-3.90528224799357e-05,0.68046804680468
4.4571587556465e-05,-3.9066893200586e-05,0.680568056805681
4.45951806051775e-05,-3.90807821565487e-05,0.680668066806681
4.46189479339759e-05,-3.90944914863027e-05,0.680768076807681
4.46428884739177e-05,-3.91080233282526e-05,0.680868086808681
4.46669990172847e-05,-3.91213787516377e-05,0.680968096809681
4.46913618926909e-05,-3.91350527976788e-05,0.681068106810681
4.47159728233271e-05,-3.91490401204014e-05,0.681168116811681
4.47408307399541e-05,-3.9163338581401e-05,0.681268126812681
4.47659324350019e-05,-3.9177946042273e-05,0.681368136813681
4.47909272098198e-05,-3.91927224372565e-05,0.681468146814681
4.48158161333505e-05,-3.92076677665e-05,0.681568156815682
4.48406002749818e-05,-3.92227788223595e-05,0.681668166816682
4.48652807039529e-05,-3.92380556046866e-05,0.681768176817682
4.48898584892066e-05,-3.9253495975225e-05,0.681868186818682
4.49141903577091e-05,-3.92687802420795e-05,0.681968196819682
4.49382784476423e-05,-3.9283912681985e-05,0.682068206820682
4.49621259668728e-05,-3.92988943641066e-05,0.682168216821682
4.4985735053731e-05,-3.93137252885187e-05,0.682268226822682
4.5009107846399e-05,-3.93284086628652e-05,0.682368236823682
4.50322475527433e-05,-3.93429444870719e-05,0.682468246824682
4.50551552418549e-05,-3.93573359688569e-05,0.682568256825683
4.5077834121452e-05,-3.93715820388326e-05,0.682668266826683
4.51006562743797e-05,-3.93857853407164e-05,0.682768276827683
4.51236612610118e-05,-3.93998068779867e-05,0.682868286828683
4.51468458739269e-05,-3.94136466505696e-05,0.682968296829683
4.51699428120308e-05,-3.94276639110308e-05,0.683068306830683
4.51932022693293e-05,-3.94418693513191e-05,0.683168316831683
4.52166221070468e-05,-3.945626083303e-05,0.683268326832683
4.52402023251833e-05,-3.94708362177588e-05,0.683368336833683
4.52639397164658e-05,-3.94855944363404e-05,0.683468346834683
4.52878332113581e-05,-3.95005333503701e-05,0.683568356835684
4.53118828101569e-05,-3.95156518906086e-05,0.683668366836684
4.5335998699424e-05,-3.95310249012909e-05,0.683768376837684
4.53599798691274e-05,-3.95466994274666e-05,0.683868386838684
4.53838252498791e-05,-3.95626722614175e-05,0.683968396839684
4.54075380493974e-05,-3.95789412648874e-05,0.684068406840684
4.54311182676823e-05,-3.95955021608446e-05,0.684168416841684
4.54545669738248e-05,-3.96123528111069e-05,0.684268426842684
4.54778873756914e-05,-3.9629490007882e-05,0.684368436843684
4.55010794729854e-05,-3.96469116129137e-05,0.684468446844684
4.55241432658552e-05,-3.96646133492444e-05,0.684568456845685
4.554708303111e-05,-3.96825941477832e-05,0.684668466846685
4.55699597133178e-05,-3.97005706695128e-05,0.684768476847685
4.55927754509575e-05,-3.97185439835983e-05,0.684868486848685
4.56155302440292e-05,-3.97365130208747e-05,0.684968496849685
4.56382251616237e-05,-3.97544777813419e-05,0.685068506850685
4.5660860203741e-05,-3.97724393341651e-05,0.685168516851685
4.56834353705297e-05,-3.97903966102533e-05,0.685268526852685
4.57059528004684e-05,-3.98083496094581e-05,0.685368536853685
4.57284124932604e-05,-3.98262994010931e-05,0.685468546854686
4.57508144490542e-05,-3.98442459850841e-05,0.685568556855686
4.5773235650415e-05,-3.98622321295972e-05,0.685668566856686
4.57956750284005e-05,-3.98802556963021e-05,0.685768576857686
4.5818094091431e-05,-3.98980889447011e-05,0.685868586858686
4.58404928396549e-05,-3.99157329440335e-05,0.685968596859686
4.58629407711103e-05,-3.99331780715158e-05,0.686068606860686
4.58851631007694e-05,-3.99504478495985e-05,0.686168616861686
4.59071641051447e-05,-3.99675444166863e-05,0.686268626862686
4.59289448536238e-05,-3.99844709803489e-05,0.686368636863686
4.59505074845373e-05,-4.00012286098257e-05,0.686468646864686
4.59718541362154e-05,-4.0017817305191e-05,0.686568656865687
4.59929880165249e-05,-4.00342413431055e-05,0.686668666866687
4.60139101944082e-05,-4.00505007237176e-05,0.686768676867687
4.60346238775836e-05,-4.00665975852835e-05,0.686868686868687
4.60552808928517e-05,-4.00829211181078e-05,0.686968696869687
4.60758823097487e-05,-4.00994691836373e-05,0.687068706870687
4.60964302663081e-05,-4.01162407127811e-05,0.687168716871687
4.6117205963291e-05,-4.01330250724267e-05,0.687268726872687
4.61382083314581e-05,-4.01498233316651e-05,0.687368736873687
4.61593079971455e-05,-4.01668589541105e-05,0.687468746874688
4.61805049603535e-05,-4.01841308705979e-05,0.687568756875688
4.62017981519909e-05,-4.02016358734831e-05,0.687668766876688
4.622318650267e-05,-4.02193728935268e-05,0.687768776877688
4.62445278082996e-05,-4.02371088444053e-05,0.687868786878688
4.62658231382674e-05,-4.02548415876398e-05,0.687968796879688
4.62870724925735e-05,-4.02725743309485e-05,0.688068806880688
4.63082758710694e-05,-4.02903049357784e-05,0.688168816881688
4.63294354120856e-05,-4.03080334022779e-05,0.688268826882688
4.63505500466795e-05,-4.03257607994638e-05,0.688368836883688
4.63716208437936e-05,-4.03434860583193e-05,0.688468846884688
4.63926478037248e-05,-4.03612102479354e-05,0.688568856885689
4.64137367773151e-05,-4.03787334272968e-05,0.688668866886689
4.64348877648613e-05,-4.03960588039732e-05,0.688768876887689
4.64560996969756e-05,-4.04131863779648e-05,0.688868886888689
4.64773725736581e-05,-4.04301204260806e-05,0.688968896889689
4.64987053256692e-05,-4.04468620174858e-05,0.689068906890689
4.6520158897874e-05,-4.04633534152564e-05,0.689168916891689
4.65417322207363e-05,-4.04795956885576e-05,0.689268926892689
4.65634242253133e-05,-4.04955931142726e-05,0.689368936893689
4.65852349114568e-05,-4.05113467614926e-05,0.68946894689469
4.6607161071597e-05,-4.0526860907101e-05,0.68956895689569
4.66292027057338e-05,-4.05421355510976e-05,0.68966896689669
4.66513587447762e-05,-4.05571749702176e-05,0.68976897689769
4.66736270500971e-05,-4.05719802337746e-05,0.68986898689869
4.66960076218448e-05,-4.05865534800988e-05,0.68996899689969
4.6718368947877e-05,-4.0600970622739e-05,0.69006900690069
4.67407088898632e-05,-4.06152327307863e-05,0.69016901690169
4.67630306553732e-05,-4.06293398043147e-05,0.69026902690269
4.67855994068739e-05,-4.06436692722923e-05,0.69036903690369
4.68084151445136e-05,-4.06582179269266e-05,0.69046904690469
4.68314735914832e-05,-4.06729836299613e-05,0.690569056905691
4.68547736783949e-05,-4.06879642429178e-05,0.690669066906691
4.68783121976788e-05,-4.07031576273914e-05,0.690769076907691
4.69018421633444e-05,-4.0718630074073e-05,0.690869086908691
4.69253635753915e-05,-4.07343794444838e-05,0.690969096909691
4.69488764338203e-05,-4.07504025309798e-05,0.691069106910691
4.69722235657815e-05,-4.07665378839769e-05,0.691169116911691
4.69957075556369e-05,-4.07826112230923e-05,0.691269126912691
4.70193284036833e-05,-4.07986225484002e-05,0.691369136913691
4.7043085040533e-05,-4.08145739983051e-05,0.691469146914692
4.70669763970948e-05,-4.08304645036419e-05,0.691569156915692
4.70909992656507e-05,-4.08462951335016e-05,0.691669166916692
4.71149259059255e-05,-4.08622829363589e-05,0.691769176917692
4.71387573870103e-05,-4.08784268429002e-05,0.691869186918692
4.7162492639814e-05,-4.08947236456299e-05,0.691969196919692
4.71861348719064e-05,-4.09111744137131e-05,0.692069206920692
4.72099759759973e-05,-4.09276401505543e-05,0.692169216921692
4.72340127442201e-05,-4.09441229947066e-05,0.692269226922692
4.72582441074839e-05,-4.09606197385257e-05,0.692369236923692
4.72826689966977e-05,-4.09771325203423e-05,0.692469246924692
4.73072221903356e-05,-4.09937212157076e-05,0.692569256925693
4.73315294670739e-05,-4.10101431152175e-05,0.692669266926693
4.73555940346307e-05,-4.10264014265902e-05,0.692769276927693
4.73794180313365e-05,-4.10424961497515e-05,0.692869286928693
4.74030035956699e-05,-4.10584304924197e-05,0.692969296929693
4.74263528659615e-05,-4.10742055237599e-05,0.693069306930693
4.74497128282019e-05,-4.10900414996682e-05,0.693169316931693
4.74729434169271e-05,-4.11061736450213e-05,0.693269326932693
4.74960457010796e-05,-4.11225998213404e-05,0.693369336933693
4.75190207500474e-05,-4.11393157518905e-05,0.693469346934693
4.75418717714e-05,-4.11563192982669e-05,0.693569356935694
4.75645987651377e-05,-4.11736072527517e-05,0.693669366936694
4.75875278382953e-05,-4.11912330756821e-05,0.693769376937694
4.76106589910212e-05,-4.12091935593401e-05,0.693869386938694
4.76339900848366e-05,-4.12274844269164e-05,0.693969396939694
4.76574975973652e-05,-4.12455518309527e-05,0.694069406940694
4.76811804590707e-05,-4.12634000481838e-05,0.694169416941694
4.77050365319196e-05,-4.1281029078684e-05,0.694269426942694
4.77290647465241e-05,-4.1298441060858e-05,0.694369436943694
4.77532618953143e-05,-4.13156392022754e-05,0.694469446944694
4.77776493624847e-05,-4.13331762813038e-05,0.694569456945695
4.78022228709292e-05,-4.13510480210597e-05,0.694669466946695
4.78269813517053e-05,-4.13692512138991e-05,0.694769476947695
4.78519237354251e-05,-4.13877837215659e-05,0.694869486948695
4.78770468146673e-05,-4.14066401978631e-05,0.694969496949695
4.7902349520044e-05,-4.14258185045344e-05,0.695069506950695
4.79278297132249e-05,-4.14453165031011e-05,0.695169516951695
4.79534863251189e-05,-4.1465129916754e-05,0.695269526952695
4.79793172172473e-05,-4.14852544686838e-05,0.695369536953695
4.80053213202223e-05,-4.15056901588906e-05,0.695469546954695
4.8031536056384e-05,-4.15262830220207e-05,0.695569556955696
4.80579614257324e-05,-4.15470330581485e-05,0.695669566956696
4.80845942205493e-05,-4.15679381287951e-05,0.695769576957696
4.8111187454844e-05,-4.15890655937423e-05,0.695869586958696
4.81377421977076e-05,-4.16104143838992e-05,0.695969596959696
4.8164037124153e-05,-4.16318807864574e-05,0.696069606960696
4.81900754417499e-05,-4.16534658706563e-05,0.696169616961696
4.82158592888288e-05,-4.16751685672563e-05,0.696269626962696
4.82413908038684e-05,-4.16969856686136e-05,0.696369636963696
4.82668196753389e-05,-4.17189738425613e-05,0.696469646964696
4.8292144834001e-05,-4.17411309507689e-05,0.696569656965697
4.83173684183335e-05,-4.17634548546835e-05,0.696669666966697
4.83424904283362e-05,-4.17859444851399e-05,0.696769676967697
4.83675140715792e-05,-4.18085977038077e-05,0.696869686968697
4.83924831853935e-05,-4.18310242512913e-05,0.696969696969697
4.84173977699278e-05,-4.18532273352349e-05,0.697069706970697
4.84423722297908e-05,-4.1875616460601e-05,0.697169716971697
4.84674044266521e-05,-4.18981873505805e-05,0.697269726972697
4.84926183882751e-05,-4.19210437179076e-05,0.697369736973697
4.85180109067933e-05,-4.19441812858472e-05,0.697469746974697
4.85431489547935e-05,-4.1967088975033e-05,0.697569756975698
4.85682314042741e-05,-4.1989767854556e-05,0.697669766976698
4.85932593243262e-05,-4.2012220062969e-05,0.697769776977698
4.86182327149498e-05,-4.20344488077677e-05,0.697869786978698
4.86431526455326e-05,-4.20564562273568e-05,0.697969796979698
4.86678223824066e-05,-4.20782433910497e-05,0.698069806980698
4.8692473942656e-05,-4.21002443954992e-05,0.698169816981698
4.87168774478238e-05,-4.21220251439041e-05,0.698269826982698
4.87410371744223e-05,-4.21435877748176e-05,0.698369836983698
4.87649563303181e-05,-4.21649344265699e-05,0.698469846984698
4.87886349153628e-05,-4.21860683068052e-05,0.698569856985699
4.88120772063657e-05,-4.22069904846885e-05,0.698669866986699
4.88352853416571e-05,-4.22277041678639e-05,0.698769876987699
4.88582614598642e-05,-4.22482093562572e-05,0.698869886988699
4.88810076993174e-05,-4.2268510326826e-05,0.698969896989699
4.89035261983472e-05,-4.22886081486612e-05,0.699069906990699
4.89258201645232e-05,-4.2308506029407e-05,0.699169916991699
4.89478906672334e-05,-4.23282039690632e-05,0.699269926992699
4.8969740913899e-05,-4.23477041060344e-05,0.699369936993699
4.89913719737596e-05,-4.236701071713e-05,0.699469946994699
4.90127870545333e-05,-4.23861238023498e-05,0.6995699569957
4.90339882946988e-05,-4.24050455001727e-05,0.6996699669967
4.90549767631988e-05,-4.24237779488548e-05,0.6997699769977
4.90757556677516e-05,-4.24423232869492e-05,0.6998699869987
4.90963271468358e-05,-4.24606825835468e-05,0.6999699969997
4.91166933387818e-05,-4.24788590463659e-05,0.7000700070007
4.91370499078702e-05,-4.24968537445716e-05,0.7001700170017
4.91573979233401e-05,-4.25146688164944e-05,0.7002700270027
4.91779383955205e-05,-4.25324753347988e-05,0.7003700370037
4.91986691859327e-05,-4.25502754378894e-05,0.700470047004701
4.92195881562462e-05,-4.25680669873617e-05,0.700570057005701
4.92406942372217e-05,-4.25858510524549e-05,0.700670067006701
4.92616549063878e-05,-4.26037292074246e-05,0.700770077007701
4.92824733716111e-05,-4.26217003831055e-05,0.700870087008701
4.93031507018341e-05,-4.26397635102584e-05,0.700970097009701
4.93236879662964e-05,-4.26579164506269e-05,0.701070107010701
4.93440862343856e-05,-4.26761602732279e-05,0.701170117011701
4.93643476444323e-05,-4.26944939089704e-05,0.701270127012701
4.93846101235699e-05,-4.27126329496719e-05,0.701370137013701
4.94047368139043e-05,-4.27308618034408e-05,0.701470147014701
4.94247287846749e-05,-4.2749180470351e-05,0.701570157015702
4.94445871048243e-05,-4.27675878810892e-05,0.701670167016702
4.94644144180699e-05,-4.27859867382832e-05,0.701770177017702
4.94842096553208e-05,-4.28043770417846e-05,0.701870187018702
4.95039749547589e-05,-4.2822759860907e-05,0.701970197019702
4.95237092474417e-05,-4.2841134126411e-05,0.702070207020702
4.95434488860246e-05,-4.28593148660393e-05,0.702170217021702
4.95629917910878e-05,-4.28773127718149e-05,0.702270227022702
4.95823390320191e-05,-4.28951310513816e-05,0.702370237023702
4.96014938160915e-05,-4.29127707739049e-05,0.702470247024703
4.9620650738791e-05,-4.29302340778633e-05,0.702570257025703
4.96400877927154e-05,-4.29478844924095e-05,0.702670267026703
4.96597996319644e-05,-4.29657209484525e-05,0.702770277027703
4.96793158070814e-05,-4.29833777782867e-05,0.702870287028703
4.96986363177697e-05,-4.30008592586471e-05,0.702970297029703
4.97177633026565e-05,-4.30181643204428e-05,0.703070307030703
4.97366989000722e-05,-4.30352972404087e-05,0.703170317031703
4.97554452484955e-05,-4.30522590878585e-05,0.703270327032703
4.97740044861085e-05,-4.30690509318831e-05,0.703370337033703
4.97925733467276e-05,-4.30856749108871e-05,0.703470347034703
4.98112833421986e-05,-4.31021631010879e-05,0.703570357035704
4.98301344725213e-05,-4.31185165715765e-05,0.703670367036704
4.98491673674574e-05,-4.31348048206136e-05,0.703770377037704
4.98683809577675e-05,-4.31510299866779e-05,0.703870387038704
4.98877731052695e-05,-4.31671920696954e-05,0.703970397039704
4.99073416711879e-05,-4.31832910697401e-05,0.704070407040704
4.99270855865801e-05,-4.31993291251425e-05,0.704170417041704
4.99470358583497e-05,-4.32152795058823e-05,0.704270427042704
4.99671892787787e-05,-4.32311422118852e-05,0.704370437043704
4.9987544778776e-05,-4.32469204507951e-05,0.704470447044705
5.00081002197144e-05,-4.32626131533728e-05,0.704570457045705
5.0028853463412e-05,-4.32782213889318e-05,0.704670467046705
5.00498034406293e-05,-4.32937472958026e-05,0.704770477047705
5.00709469436481e-05,-4.33091898047456e-05,0.704870487048705
5.00918787443892e-05,-4.3324478348335e-05,0.704970497049705
5.01128276523671e-05,-4.33400438157279e-05,0.705070507050705
5.01336696399668e-05,-4.33559054525656e-05,0.705170517051705
5.01544464061891e-05,-4.33719231930872e-05,0.705270527052705
5.01751568817947e-05,-4.33880948989625e-05,0.705370537053705
5.01958021358746e-05,-4.34044184317125e-05,0.705470547054705
5.02163832378166e-05,-4.34208927222463e-05,0.705570557055706
5.02369012567117e-05,-4.34375167013245e-05,0.705670567056706
5.02573551233205e-05,-4.34542882304683e-05,0.705770577057706
5.02777480453611e-05,-4.34712062405126e-05,0.705870587058706
5.02980778843549e-05,-4.34882685930526e-05,0.705970597059706
5.03183467787805e-05,-4.35054752880884e-05,0.706070607060706
5.0338554728638e-05,-4.35228231180502e-05,0.706170617061706
5.03587028030184e-05,-4.35403120828639e-05,0.706270627062706
5.03787920713094e-05,-4.35579400441247e-05,0.706370637063706
5.03986792600322e-05,-4.35753926560602e-05,0.706470647064707
5.04185942479405e-05,-4.35930986692001e-05,0.706570657065707
5.04385359660918e-05,-4.36110580836929e-05,0.706670667066707
5.04585044143376e-05,-4.36292676918203e-05,0.706770677067707
5.04784985232902e-05,-4.36477242859385e-05,0.706870687068707
5.04985182933948e-05,-4.3666425727791e-05,0.706970697069707
5.05183391913524e-05,-4.36849400589075e-05,0.707070707070707
5.05379601483689e-05,-4.37032704870801e-05,0.707170717071707
5.05573865103445e-05,-4.37214159429213e-05,0.707270727072707
5.05768428099844e-05,-4.37398105233061e-05,0.707370737073707
5.05961055836744e-05,-4.37580201314335e-05,0.707470747074707
5.06154838315095e-05,-4.37758202345241e-05,0.707570757075708
5.06350010757175e-05,-4.37933583827177e-05,0.707670767076708
5.0654657316447e-05,-4.38106388528234e-05,0.707770777077708
5.06744514843101e-05,-4.38276637832459e-05,0.707870787078708
5.06943814412731e-05,-4.38444353123897e-05,0.707970797079708
5.07144461178e-05,-4.38609566478246e-05,0.708070807080708
5.07346187837962e-05,-4.38770823779639e-05,0.708170817081708
5.07549165467952e-05,-4.38930787344396e-05,0.708270827082708
5.07753832438315e-05,-4.3909152073555e-05,0.708370837083708
5.07958723943017e-05,-4.39254948520206e-05,0.708470847084708
5.08163818595783e-05,-4.39421038621924e-05,0.708570857085709
5.08369116396616e-05,-4.39589748273355e-05,0.708670867086709
5.08574617346998e-05,-4.39761077473014e-05,0.708770877087709
5.08780332137841e-05,-4.399349727619e-05,0.708870887088709
5.08986239384354e-05,-4.4011143413927e-05,0.708970897089709
5.09192360472812e-05,-4.40290429530169e-05,0.709070907090709
5.0939791488368e-05,-4.40471488483359e-05,0.709170917091709
5.09602913307869e-05,-4.40654611000324e-05,0.709270927092709
5.09807366437773e-05,-4.40839765003882e-05,0.709370937093709
5.10011274274876e-05,-4.41026929110729e-05,0.709470947094709
5.10214658200997e-05,-4.41216103320124e-05,0.70957095709571
5.10417507525227e-05,-4.41407244864716e-05,0.70967096709671
5.1061982224905e-05,-4.41600332359718e-05,0.70977097709771
5.10821623754285e-05,-4.41795365805128e-05,0.70987098709871
5.11022912040933e-05,-4.41992323817645e-05,0.70997099709971
5.11224446245223e-05,-4.42191602002487e-05,0.71007100710071
5.1142546723241e-05,-4.42392751293208e-05,0.71017101710171
5.11625975001009e-05,-4.42595760998896e-05,0.71027102710271
5.11827562665785e-05,-4.42794451121361e-05,0.71037103710371
5.12030219532859e-05,-4.42988864428697e-05,0.71047104710471
5.12233924221896e-05,-4.43179043689736e-05,0.710571057105711
5.12438666036049e-05,-4.43365031672571e-05,0.710671067106711
5.12644444979771e-05,-4.43546871144552e-05,0.710771077107711
5.128512503577e-05,-4.43724594182861e-05,0.710871087108711
5.13059071480409e-05,-4.43898254246499e-05,0.710971097109711
5.13267886961627e-05,-4.44067872720996e-05,0.711071107110711
5.13477707495231e-05,-4.44233503065355e-05,0.711171117111711
5.13688501002556e-05,-4.44395188047668e-05,0.711271127112711
5.1390026748657e-05,-4.44552959745115e-05,0.711371137113711
5.14109916946323e-05,-4.44709149020193e-05,0.711471147114711
5.1431748146048e-05,-4.44863787950825e-05,0.711571157115712
5.14522961026075e-05,-4.45016865843876e-05,0.711671167116712
5.14726387720288e-05,-4.45168425467436e-05,0.711771177117712
5.14927772236998e-05,-4.45318456129854e-05,0.711871187118712
5.15127146648935e-05,-4.45467000598481e-05,0.711971197119712
5.15324532343854e-05,-4.45614048183147e-05,0.712071207120712
5.15525040112453e-05,-4.45761844209423e-05,0.712171217121712
5.15728627188124e-05,-4.45910377986397e-05,0.712271227122712
5.15935282876989e-05,-4.46059638822418e-05,0.712371237123712
5.16144964413924e-05,-4.46209616024351e-05,0.712471247124712
5.16356880585518e-05,-4.46359881912017e-05,0.712571257125713
5.16571031393254e-05,-4.46510425791539e-05,0.712671267126713
5.16787363376648e-05,-4.46661258356794e-05,0.712771277127713
5.17005887228092e-05,-4.46812358222995e-05,0.712871287128713
5.17226560178012e-05,-4.46963736081794e-05,0.712971297129713
5.1744937153698e-05,-4.47115381241538e-05,0.713071307130713
5.17674289226332e-05,-4.4726729370297e-05,0.713171317131713
5.17902061688418e-05,-4.47419901146266e-05,0.713271327132713
5.1813264615663e-05,-4.47573203571428e-05,0.713371337133713
5.18364887891002e-05,-4.47726655685654e-05,0.713471347134713
5.18598776199139e-05,-4.47880268180595e-05,0.713571357135714
5.18834279005344e-05,-4.48034041055511e-05,0.713671367136714
5.19071385617223e-05,-4.4818796361949e-05,0.713771377137714
5.19309465202823e-05,-4.48339512551398e-05,0.713871387138714
5.19549266207462e-05,-4.48489147607853e-05,0.713971397139714
5.19790777938747e-05,-4.48636890174385e-05,0.714071407140714
5.20033968318012e-05,-4.48782750942645e-05,0.714171417141714
5.20278826655831e-05,-4.48926751295937e-05,0.714271427142714
5.20525352952203e-05,-4.49068912619051e-05,0.714371437143714
5.20773504437553e-05,-4.49209245604378e-05,0.714471447144714
5.21023281111881e-05,-4.49347782326876e-05,0.714571457145715
5.21274661593366e-05,-4.49484522787287e-05,0.714671467146715
5.21527635186647e-05,-4.49619488369656e-05,0.714771477147715
5.21782180509905e-05,-4.49752711149681e-05,0.714871487148715
5.2203827617835e-05,-4.49884191128105e-05,0.714971497149715
5.22295922193466e-05,-4.50013960380625e-05,0.715071507150715
5.22555097168983e-05,-4.501420189065e-05,0.715171517151715
5.22815779721596e-05,-4.50268409475305e-05,0.715271527152715
5.23077959158911e-05,-4.50393121394646e-05,0.715371537153715
5.23339475690058e-05,-4.50516582344701e-05,0.715471547154716
5.23600340007433e-05,-4.50638803019347e-05,0.715571557155716
5.23860552111034e-05,-4.50759804801147e-05,0.715671567156716
5.24120111999379e-05,-4.50879598383237e-05,0.715771577157716
5.24379041058738e-05,-4.50998183764875e-05,0.715871587158716
5.24637339286144e-05,-4.51115582330106e-05,0.715971597159716
5.24896140041227e-05,-4.51229505983786e-05,0.716071607160716
5.25155432628626e-05,-4.51339997494006e-05,0.716171617161716
5.25412148435146e-05,-4.5144937703161e-05,0.716271627162716
5.25670628428798e-05,-4.51559440860169e-05,0.716371637163716
5.25930872608097e-05,-4.51670178286548e-05,0.716471647164716
5.26191811769261e-05,-4.51780103118437e-05,0.716571657165717
5.26453413836593e-05,-4.51889226047489e-05,0.716671667166717
5.26715700194879e-05,-4.51997557765357e-05,0.716771677167717
5.26978649459333e-05,-4.5210508758113e-05,0.716871687168717
5.27242261629954e-05,-4.52211847569763e-05,0.716971697169717
5.275032328683e-05,-4.52317538355356e-05,0.717071707170717
5.27761595248586e-05,-4.52422170628819e-05,0.717171717171717
5.28017370157083e-05,-4.52525765774197e-05,0.717271727172717
5.28270589668006e-05,-4.52628313100581e-05,0.717371737173717
5.28521285857053e-05,-4.52729844683667e-05,0.717471747174718
5.28769469419585e-05,-4.52830349831064e-05,0.717571757175718
5.29015161735938e-05,-4.52929860618467e-05,0.717671767176718
5.29258405575689e-05,-4.53028366354968e-05,0.717771777177718
5.29499222323625e-05,-4.53125888423871e-05,0.717871787178718
5.2973762267214e-05,-4.53222437517568e-05,0.717971797179718
5.29973638695449e-05,-4.53318024327713e-05,0.718071807180718
5.30207302470732e-05,-4.534126595467e-05,0.718171817181718
5.30438624690385e-05,-4.53506343174527e-05,0.718271827182718
5.30667626737711e-05,-4.53599085902848e-05,0.718371837183718
5.30894351380803e-05,-4.53690898424056e-05,0.718471847184718
5.31118798619659e-05,-4.53781802122198e-05,0.718571857185719
5.31345042121345e-05,-4.53872513363184e-05,0.718671867186719
5.31573317109624e-05,-4.53967394499069e-05,0.718771877187719
5.31803602201193e-05,-4.54066381376976e-05,0.718871887188719
5.32035886703657e-05,-4.54169452613599e-05,0.718971897189719
5.32270138541317e-05,-4.54276565439362e-05,0.719071907190719
5.32506753319397e-05,-4.54386190894608e-05,0.719171917191719
5.32745709653108e-05,-4.54498328977852e-05,0.719271927192719
5.32982270970701e-05,-4.54609333705176e-05,0.719371937193719
5.33216469347876e-05,-4.54719237153019e-05,0.71947194719472
5.33449748208849e-05,-4.54831161395804e-05,0.71957195719572
5.33682096864192e-05,-4.54945085049484e-05,0.71967196719672
5.33913547388121e-05,-4.55060997421665e-05,0.71977197719772
5.34144089088241e-05,-4.55178866436649e-05,0.71987198719872
5.34373743349341e-05,-4.55298681402785e-05,0.71997199719972
5.34602520863813e-05,-4.55420431627678e-05,0.72007200720072
5.34830421631659e-05,-4.55544085034889e-05,0.72017201720172
5.35056034302876e-05,-4.55666498165949e-05,0.72027202720272
5.35283357700738e-05,-4.55789360361975e-05,0.72037203720372
5.35512359748064e-05,-4.55912693008496e-05,0.72047204720472
5.35743019060066e-05,-4.56036464027588e-05,0.720572057205721
5.3597646899489e-05,-4.56161197330975e-05,0.720672067206721
5.3621266678296e-05,-4.56286892917173e-05,0.720772077207721
5.36451601731883e-05,-4.56413518710483e-05,0.720872087208721
5.36693241767444e-05,-4.56541096095694e-05,0.720972097209721
5.36937554810977e-05,-4.56669592995624e-05,0.721072107210721
5.37184519480663e-05,-4.56799009410273e-05,0.721172117211721
5.37430970931761e-05,-4.56927132089027e-05,0.721272127212721
5.3767691985815e-05,-4.57053961031146e-05,0.721372137213721
5.37922355565951e-05,-4.57179528313068e-05,0.721472147214722
5.38166828990942e-05,-4.57307693759914e-05,0.721572157215722
5.38409527536408e-05,-4.57437259863626e-05,0.721672167216722
5.38651210340061e-05,-4.57568664997518e-05,0.721772177217722
5.3889557684408e-05,-4.57700957570431e-05,0.721872187218722
5.39142584281857e-05,-4.57834126890712e-05,0.721972197219722
5.39392221959515e-05,-4.57968162265969e-05,0.722072207220722
5.39640779742481e-05,-4.58103993903313e-05,0.722172217221722
5.39887519879312e-05,-4.58241151352991e-05,0.722272227222722
5.40131779463844e-05,-4.58376940222242e-05,0.722372237223722
5.40373601262682e-05,-4.5851137120272e-05,0.722472247224722
5.406130066621e-05,-4.5864446567847e-05,0.722572257225723
5.40850017045401e-05,-4.58776223649491e-05,0.722672267226723
5.4108465379589e-05,-4.58906666500573e-05,0.722772277227723
5.41316948990747e-05,-4.5903579423023e-05,0.722872287228723
5.41546913320884e-05,-4.59163638916386e-05,0.722972297229723
5.41774589555876e-05,-4.59290211249211e-05,0.723072307230723
5.41999977694239e-05,-4.59415511230187e-05,0.723172317231723
5.42223120505549e-05,-4.59539560242619e-05,0.723272327232723
5.42444028680717e-05,-4.59662358287249e-05,0.723372337233723
5.42662723603045e-05,-4.59783937439032e-05,0.723472347234723
5.428792373512e-05,-4.59904308391105e-05,0.723572357235724
5.43093580616093e-05,-4.60023460451074e-05,0.723672367236724
5.4330578547342e-05,-4.60141436386288e-05,0.723772377237724
5.4351587330797e-05,-4.60258225505838e-05,0.723872387238724
5.43723854809169e-05,-4.60373838501376e-05,0.723972397239724
5.43929751364773e-05,-4.60488307448599e-05,0.724072407240724
5.44133595048995e-05,-4.60601621656598e-05,0.724172417241724
5.44335396554231e-05,-4.60713813199586e-05,0.724272427242724
5.44535177265267e-05,-4.60824871387396e-05,0.724372437243724
5.44732969256318e-05,-4.60934828295725e-05,0.724472447244724
5.44928783221262e-05,-4.61043683923832e-05,0.724572457245725
5.45122629851008e-05,-4.6115144896411e-05,0.724672467246725
5.45314541221255e-05,-4.61258134108212e-05,0.724772477247725
5.45507607332952e-05,-4.61361461953386e-05,0.724872487248725
5.45702009947894e-05,-4.61464052047862e-05,0.724972497249725
5.45897738376654e-05,-4.61565904391638e-05,0.725072507250725
5.46094781925354e-05,-4.61667040369504e-05,0.725172517251725
5.46293129903084e-05,-4.61767449288322e-05,0.725272527252725
5.46492557775507e-05,-4.61864565059609e-05,0.725372537253725
5.46689996929428e-05,-4.61960707855691e-05,0.725472547254725
5.46889382035243e-05,-4.62059117363614e-05,0.725572557255726
5.47090691706679e-05,-4.62159793583378e-05,0.725672567256726
5.4729304919711e-05,-4.62263474265682e-05,0.725772577257726
5.47497673400865e-05,-4.62371175153823e-05,0.725872587258726
5.4770453223928e-05,-4.62482853479708e-05,0.725972597259726
5.47913615021443e-05,-4.62598477167639e-05,0.726072607260726
5.48124900364051e-05,-4.62718003448041e-05,0.726172617261726
5.48338356188439e-05,-4.62841389554306e-05,0.726272627262726
5.4855396111427e-05,-4.62968603409994e-05,0.726372637263726
5.48771704446181e-05,-4.63099612938664e-05,0.726472647264726
5.4899156480087e-05,-4.63234364680574e-05,0.726572657265727
5.49210238341378e-05,-4.63372281264997e-05,0.726672667266727
5.49428398663299e-05,-4.63510572070595e-05,0.726772677267727
5.49646045766633e-05,-4.63649226405717e-05,0.726872687268727
5.49863179652863e-05,-4.63788254962015e-05,0.726972697269727
5.50078153748225e-05,-4.63925882861446e-05,0.727072707270727
5.50290968051233e-05,-4.64062142180451e-05,0.727172717271727
5.5050165463907e-05,-4.64197043610682e-05,0.727272727272727
5.50711646245043e-05,-4.64333698534167e-05,0.727372737273727
5.50924439163263e-05,-4.64473464841164e-05,0.727472747274727
5.51135104367796e-05,-4.64611819799642e-05,0.727572757275728
5.51343663240462e-05,-4.64748806176952e-05,0.727672767276728
5.51550137166049e-05,-4.64884413281442e-05,0.727772777277728
5.51755199741635e-05,-4.65021356890661e-05,0.727872787278728
5.51958861661095e-05,-4.65159604928167e-05,0.727972797279728
5.52161144307736e-05,-4.65299168086356e-05,0.728072807280728
5.52363341419677e-05,-4.65437341279331e-05,0.728172817281728
5.52565944826266e-05,-4.6557630568349e-05,0.728272827282728
5.52768943841043e-05,-4.65716061298835e-05,0.728372837283728
5.52972979980938e-05,-4.65858436462408e-05,0.728472847284728
5.53178042558007e-05,-4.66003420483299e-05,0.728572857285729
5.53384110185978e-05,-4.66150970593417e-05,0.728672867286729
5.53590380962016e-05,-4.66301311324873e-05,0.728772877287729
5.53796822811905e-05,-4.66454421293621e-05,0.728872887288729
5.5400269798272e-05,-4.66609840742302e-05,0.728972897289729
5.54208754918298e-05,-4.66767965276879e-05,0.729072907290729
5.54416094899602e-05,-4.66923694794598e-05,0.729172917291729
5.5462469654036e-05,-4.67077029296942e-05,0.729272927292729
5.54834549148179e-05,-4.67228011550519e-05,0.729372937293729
5.55045631342721e-05,-4.67376652247723e-05,0.729472947294729
5.55257943119536e-05,-4.67522983464995e-05,0.72957295729573
5.55471473789198e-05,-4.67667015894727e-05,0.72967296729673
5.55687773696893e-05,-4.6781408486344e-05,0.72977297729773
5.55906821457835e-05,-4.67964136909162e-05,0.72987298729873
5.56127601328726e-05,-4.68115942450364e-05,0.72997299729973
5.5635009192478e-05,-4.68269458716727e-05,0.73007300730073
5.56574282555084e-05,-4.68424696400647e-05,0.73017301730173
5.56800151836337e-05,-4.68581623427166e-05,0.73027302730273
5.57027689074659e-05,-4.68740218410754e-05,0.73037303730373
5.5725629551528e-05,-4.68896407686574e-05,0.730473047304731
5.57485949777863e-05,-4.69050201945536e-05,0.730573057305731
5.57716651857957e-05,-4.6920163326482e-05,0.730673067306731
5.57946723109065e-05,-4.69353310501004e-05,0.730773077307731
5.58176152837311e-05,-4.69505222961694e-05,0.730873087308731
5.58404973119876e-05,-4.69657381339284e-05,0.730973097309731
5.58633162573455e-05,-4.69809774942121e-05,0.731073107310731
5.58861031264118e-05,-4.69960639583074e-05,0.731173117311731
5.59088568502441e-05,-4.70109996647673e-05,0.731273127312731
5.59313839028922e-05,-4.7025786751848e-05,0.731373137313731
5.59538885022549e-05,-4.70404145276008e-05,0.731473147314731
5.59763717175717e-05,-4.7054885130356e-05,0.731573157315732
5.59988335486942e-05,-4.70692006985924e-05,0.731673167316732
5.60210708471113e-05,-4.70833719244071e-05,0.731773177317732
5.60430846820625e-05,-4.70974030844611e-05,0.731873187318732
5.60648793300602e-05,-4.71112920404239e-05,0.731973197319732
5.60866600785394e-05,-4.71250323770816e-05,0.732073207320732
5.61084258581122e-05,-4.71386240945086e-05,0.732173217321732
5.6130176668927e-05,-4.71520682617216e-05,0.732273227322732
5.61519146491658e-05,-4.71653680864388e-05,0.732373237323732
5.61736376606466e-05,-4.71785224994949e-05,0.732473247324733
5.61953467724604e-05,-4.71915357776993e-05,0.732573257325733
5.62169051265647e-05,-4.72046859139463e-05,0.732673267326733
5.623831165372e-05,-4.72179739774011e-05,0.732773277327733
5.62595706307354e-05,-4.72313988989727e-05,0.732873287328733
5.62806809885201e-05,-4.72449574710171e-05,0.732973297329733
5.63018052458234e-05,-4.72588068665319e-05,0.733073307330733
5.63231518976499e-05,-4.72726947532553e-05,0.733173317331733
5.63447177361331e-05,-4.72866200621704e-05,0.733273327332733
5.63665016921821e-05,-4.73005827932031e-05,0.733373337333733
5.63884599284654e-05,-4.73147304964931e-05,0.733473347334733
5.64106320055052e-05,-4.7328913483496e-05,0.733573357335734
5.64330168540621e-05,-4.73431306850468e-05,0.733673367336734
5.64556101971786e-05,-4.7357382101071e-05,0.733773377337734
5.64782847999665e-05,-4.73718944028271e-05,0.733873387338734
5.65010406622775e-05,-4.73866633134317e-05,0.733973397339734
5.65238756454844e-05,-4.74016866945543e-05,0.734073407340734
5.6546789749884e-05,-4.74169634769556e-05,0.734173417341734
5.65697819060885e-05,-4.74324893837521e-05,0.734273427342734
5.65928510450069e-05,-4.74482622766877e-05,0.734373437343734
5.66159971666392e-05,-4.74642800172093e-05,0.734473447344735
5.66392459316921e-05,-4.74800550484753e-05,0.734573457345735
5.66625962712231e-05,-4.74955895089644e-05,0.734673467346735
5.66860471158444e-05,-4.75108866062465e-05,0.734773477347735
5.67095984655559e-05,-4.75259474094866e-05,0.734873487348735
5.67332481820273e-05,-4.75407740570895e-05,0.734973497349735
5.67569951961675e-05,-4.75553708259385e-05,0.735073507350735
5.67808395076799e-05,-4.75697377159594e-05,0.735173517351735
5.68047800476217e-05,-4.75838790040356e-05,0.735273527352735
5.68288146775141e-05,-4.75977957593323e-05,0.735373537353735
5.68529444664482e-05,-4.761149012018e-05,0.735473547354735
5.68769726810527e-05,-4.76253587613362e-05,0.735573557355736
5.69009025288973e-05,-4.76394016826525e-05,0.735673567356736
5.69247329408911e-05,-4.76536156765593e-05,0.735773577357736
5.69485975673584e-05,-4.76676639439242e-05,0.735873587358736
5.69724974775386e-05,-4.7681549692243e-05,0.735973597359736
5.6996430532953e-05,-4.76952718524988e-05,0.736073607360736
5.702039673375e-05,-4.77088347013524e-05,0.736173617361736
5.70443950106901e-05,-4.77222382388038e-05,0.736273627362736
5.70684275021037e-05,-4.77354846034061e-05,0.736373637363736
5.70923862185217e-05,-4.77487737361003e-05,0.736473647364737
5.71162732982744e-05,-4.77621067062e-05,0.736573657365737
5.71401935232612e-05,-4.77752825033021e-05,0.736673667366737
5.71641468936306e-05,-4.77883032658855e-05,0.736773677367737
5.71881344784735e-05,-4.78011711323546e-05,0.736873687368737
5.72121541394596e-05,-4.78138861027096e-05,0.736973697369737
5.72362069458282e-05,-4.78264513845202e-05,0.737073707370737
5.72601859770528e-05,-4.78390658497107e-05,0.737173717371737
5.72841981536598e-05,-4.7851531695522e-05,0.737273727372737
5.73082434755011e-05,-4.78638489221025e-05,0.737373737373737
5.73323208734855e-05,-4.78760196677827e-05,0.737473747374737
5.7356465631326e-05,-4.78878397145895e-05,0.737573757375738
5.73807034098778e-05,-4.78994576819021e-05,0.737673767376738
5.74050331399015e-05,-4.79108757081995e-05,0.737773777377738
5.7429453752306e-05,-4.79220970009771e-05,0.737873787378738
5.7453965246943e-05,-4.79331226294744e-05,0.737973797379738
5.74785665547215e-05,-4.7943954732096e-05,0.738073807380738
5.75032555371627e-05,-4.79545954472464e-05,0.738173817381738
5.75280321944149e-05,-4.79650458441651e-05,0.738273827382738
5.75528965263298e-05,-4.79753080611824e-05,0.738373837383738
5.7577846394577e-05,-4.79853853060166e-05,0.738473847384738
5.76028817990081e-05,-4.79952775785934e-05,0.738573857385739
5.76280006014411e-05,-4.80049880865569e-05,0.738673867386739
5.76532038708186e-05,-4.80145178990723e-05,0.738773877387739
5.7678564313342e-05,-4.80239108534708e-05,0.738873887388739
5.77036713544384e-05,-4.80332107872322e-05,0.738973897389739
5.77285282019743e-05,-4.80424177002824e-05,0.739073907390739
5.77533786342223e-05,-4.8051750779278e-05,0.739173917391739
5.77782237204216e-05,-4.80612089552023e-05,0.739273927392739
5.78033125850419e-05,-4.80710188990908e-05,0.739373937393739
5.78286420206615e-05,-4.80811763341345e-05,0.739473947394739
5.78542098885051e-05,-4.80916791220771e-05,0.73957395739574
5.78800140505389e-05,-4.81025219167217e-05,0.73967396739674
5.79060512988964e-05,-4.81137036489029e-05,0.73977397739774
5.79321569762011e-05,-4.81248030524701e-05,0.73987398739874
5.79583300135102e-05,-4.81358211965884e-05,0.73997399739974
5.7984570410527e-05,-4.81467580811094e-05,0.74007400740074
5.8010877098309e-05,-4.81576158446604e-05,0.74017401740174
5.80370223361358e-05,-4.81688157533178e-05,0.74027402740274
5.80629719098306e-05,-4.81801717658076e-05,0.74037403740374
5.80890551339982e-05,-4.81917384113358e-05,0.74047404740474
5.81152709392509e-05,-4.82035124824067e-05,0.740574057405741
5.81416182567944e-05,-4.82154929097808e-05,0.740674067406741
5.81680949478531e-05,-4.82276775551279e-05,0.740774077407741
5.81946999433361e-05,-4.82400632107298e-05,0.740874087408741
5.82214332432432e-05,-4.82526498765863e-05,0.740974097409741
5.82483322697664e-05,-4.82652857258228e-05,0.741074107410741
5.82753980921449e-05,-4.82779718276786e-05,0.741174117411741
5.83025013365667e-05,-4.82903018846867e-05,0.741274127412741
5.83296420031803e-05,-4.83022769660865e-05,0.741374137413741
5.83566800262249e-05,-4.83143097844104e-05,0.741474147414741
5.8383614336461e-05,-4.83263971321629e-05,0.741574157415742
5.84104481416068e-05,-4.83385411477484e-05,0.741674167416742
5.84371803722746e-05,-4.83507386234489e-05,0.741774177417742
5.84638131670915e-05,-4.83629906286521e-05,0.741874187418742
5.84903475951485e-05,-4.83752950247308e-05,0.741974197419742
5.85167847256851e-05,-4.83876539502381e-05,0.742074207420742
5.85431619808929e-05,-4.8399877086868e-05,0.742174217421742
5.85693392948629e-05,-4.84122477735634e-05,0.742274227422742
5.85953209447008e-05,-4.84247617336636e-05,0.742374237423742
5.86212106429186e-05,-4.84373280846394e-05,0.742474247424742
5.86470083896644e-05,-4.84499436190693e-05,0.742574257425743
5.86727163232688e-05,-4.84626094059702e-05,0.742674267426743
5.86983355129711e-05,-4.84753254455646e-05,0.742774277427743
5.87238648895319e-05,-4.84880895992253e-05,0.742874287428743
5.8749139795723e-05,-4.85007254484618e-05,0.742974297429743
5.87741613004872e-05,-4.8513236200918e-05,0.743074307430743
5.87989336809302e-05,-4.85256207872804e-05,0.743174317431743
5.88234569369038e-05,-4.85378824152672e-05,0.743274327432743
5.88477353452171e-05,-4.85500210848042e-05,0.743374337433743
5.887177211344e-05,-4.85620389342959e-05,0.743474347434743
5.88959382553265e-05,-4.85740343305765e-05,0.743574357435744
5.89202348399676e-05,-4.85860104811415e-05,0.743674367436744
5.89442876463362e-05,-4.85978658117354e-05,0.743774377437744
5.89681009509448e-05,-4.86096035298539e-05,0.743874387438744
5.89920468369352e-05,-4.86213230715705e-05,0.743974397439744
5.90161231656802e-05,-4.86330233675714e-05,0.744074407440744
5.90403310065676e-05,-4.86447065563356e-05,0.744174417441744
5.90646682209703e-05,-4.8656372637863e-05,0.744274427442744
5.90891326707061e-05,-4.86680205429143e-05,0.744374437443744
5.91137232865358e-05,-4.86796513406545e-05,0.744474447444744
5.91384389990715e-05,-4.8691265031158e-05,0.744574457445745
5.91633182998928e-05,-4.87027226179775e-05,0.744674467446745
5.91879484762447e-05,-4.87140657999656e-05,0.744774477447745
5.92125743756389e-05,-4.87255137639273e-05,0.744874487448745
5.9237326441127e-05,-4.87369456898174e-05,0.744974497449745
5.92622014651391e-05,-4.87483637160406e-05,0.745074507450745
5.92871994475269e-05,-4.87597657042664e-05,0.745174517451745
5.93123182498115e-05,-4.87711537928251e-05,0.745274527452745
5.93375568030503e-05,-4.87825269124776e-05,0.745374537453745
5.93629140378555e-05,-4.8793885063372e-05,0.745474547454746
5.93884466221345e-05,-4.88056356119181e-05,0.745574557455746
5.94141545557389e-05,-4.88177732122899e-05,0.745674567456746
5.94400346310988e-05,-4.88302946567691e-05,0.745774577457746
5.94660868483627e-05,-4.8843197806877e-05,0.745874587458746
5.9492306930573e-05,-4.88564762476224e-05,0.745974597459746
5.95186948777296e-05,-4.88701267711387e-05,0.746074607460746
5.95452282365473e-05,-4.88836019453296e-05,0.746174617461746
5.95719070071743e-05,-4.88969017700468e-05,0.746274627462746
5.95987290509836e-05,-4.89100294530084e-05,0.746374637463746
5.96255564408414e-05,-4.89230010322119e-05,0.746474647464746
5.96523870384174e-05,-4.89358207845405e-05,0.746574657465747
5.96792229818936e-05,-4.89484897790853e-05,0.746674667466747
5.97060632021791e-05,-4.89610080159206e-05,0.746774677467747
5.97329076994221e-05,-4.89733787026902e-05,0.746874687468747
5.97597564733259e-05,-4.89856018393201e-05,0.746974697469747
5.97866105932783e-05,-4.89976795642147e-05,0.747074707470747
5.98134679209489e-05,-4.90096129466878e-05,0.747174717471747
5.98403295252803e-05,-4.90214041249954e-05,0.747274727472747
5.98673333338512e-05,-4.90330370612145e-05,0.747374737473747
5.98944772080346e-05,-4.90445128244359e-05,0.747474747474748
5.99217590095001e-05,-4.9055834622378e-05,0.747574757475748
5.99489734511094e-05,-4.90670323926309e-05,0.747674767476748
5.99762499065262e-05,-4.90780344986776e-05,0.747774777477748
6.00035873065111e-05,-4.90888430787744e-05,0.747874787478748
6.0030986720452e-05,-4.90994613407136e-05,0.747974797479748
6.00584470789609e-05,-4.91098892843469e-05,0.748074807480748
6.00859673127986e-05,-4.91201301173183e-05,0.748174817481748
6.01133806262581e-05,-4.91304447253596e-05,0.748274827482748
6.01406870194876e-05,-4.91408309699919e-05,0.748374837483748
6.016788756143e-05,-4.9151289920529e-05,0.748474847484748
6.01949843907122e-05,-4.91618205077314e-05,0.748574857485749
6.02219775070376e-05,-4.91724216623596e-05,0.748674867486749
6.02492111943625e-05,-4.91831340141754e-05,0.748774877487749
6.02766811757293e-05,-4.91939575631785e-05,0.748874887488749
6.03043682054223e-05,-4.92051179113138e-05,0.748974897489749
6.03322701449629e-05,-4.92166129202509e-05,0.749074907490749
6.036038592526e-05,-4.92284372438669e-05,0.749174917491749
6.03887112695043e-05,-4.92405898130708e-05,0.749274927492749
6.0417245108605e-05,-4.92530663509793e-05,0.749374937493749
6.04459853037864e-05,-4.92658625807832e-05,0.74947494749475
6.04748313502551e-05,-4.92788544748674e-05,0.74957495749575
6.05038238776242e-05,-4.92918923447617e-05,0.74967496749675
6.05330355917983e-05,-4.93050168200793e-05,0.74977497749775
6.05624654235382e-05,-4.93182289701338e-05,0.74987498749875
6.05916012240895e-05,-4.93313085388807e-05,0.74997499749975
6.06204451322277e-05,-4.93442565956335e-05,0.75007500750075
6.06490014244654e-05,-4.93570763479622e-05,0.75017501750175
6.06776817443181e-05,-4.93697271660308e-05,0.75027502750275
6.07064850226948e-05,-4.93822122575577e-05,0.75037503750375
6.07354112594472e-05,-4.93945316225429e-05,0.75047504750475
6.07644583160964e-05,-4.9406688468556e-05,0.750575057505751
6.07936251236998e-05,-4.94186827955972e-05,0.750675067506751
6.08229106128697e-05,-4.94305178113103e-05,0.750775077507751
6.08523372370398e-05,-4.9442408425543e-05,0.750875087508751
6.08819039266739e-05,-4.94543557076089e-05,0.750975097509751
6.09116096129777e-05,-4.94663585883426e-05,0.751075107510751
6.09410822128095e-05,-4.94785090190678e-05,0.751175117511751
6.09703260029785e-05,-4.94908059307675e-05,0.751275127512751
6.09993420528723e-05,-4.95032471849631e-05,0.751375137513751
6.10281325006731e-05,-4.9515831712415e-05,0.751475147514752
6.10567005542473e-05,-4.9528557374793e-05,0.751575157515752
6.10850472825377e-05,-4.95414241720227e-05,0.751675167516752
6.11131748241713e-05,-4.95544299657739e-05,0.751775177517752
6.11410863865697e-05,-4.95675736868071e-05,0.751875187518752
6.11687841082115e-05,-4.95808531967177e-05,0.751975197519752
6.11962690584846e-05,-4.95942684954315e-05,0.752075207520752
6.1223544444662e-05,-4.9607816375453e-05,0.752175217521752
6.12506113361316e-05,-4.9621497905873e-05,0.752275227522752
6.12774718713719e-05,-4.96353098791961e-05,0.752375237523752
6.1304129257953e-05,-4.96492512261828e-05,0.752475247524752
6.13305845649658e-05,-4.96633208775937e-05,0.752575257525753
6.13568388616496e-05,-4.96775177642636e-05,0.752675267526753
6.13828964248137e-05,-4.96918408169532e-05,0.752775277527753
6.14087572546064e-05,-4.97062878972578e-05,0.752875287528753
6.1434752803963e-05,-4.9720913534606e-05,0.752975297529753
6.14605526891876e-05,-4.97356610611646e-05,0.753075307530753
6.14864905015459e-05,-4.97504278333645e-05,0.753175317531753
6.15125641028558e-05,-4.97652117128013e-05,0.753275327532753
6.15387724237295e-05,-4.97800137687884e-05,0.753375337533753
6.15651154644637e-05,-4.97948340011775e-05,0.753475347534753
6.15915900170437e-05,-4.98096713408775e-05,0.753575357535754
6.16181950125266e-05,-4.98245257877402e-05,0.753675367536754
6.16449304509126e-05,-4.98393984111532e-05,0.753775377537754
6.16717931246318e-05,-4.9854288141803e-05,0.753875387538754
6.16987841026268e-05,-4.98691939105244e-05,0.753975397539754
6.17257002363867e-05,-4.98839521291059e-05,0.754075407540754
6.17525158650563e-05,-4.98987381469473e-05,0.754175417541754
6.17792577185819e-05,-4.9913376614723e-05,0.754275427542754
6.18059578732549e-05,-4.9928295213872e-05,0.754375437543754
6.1832615259836e-05,-4.99434896675849e-05,0.754475447544754
6.18592309474161e-05,-4.99589589066225e-05,0.754575457545755
6.18858049359953e-05,-4.99746986541756e-05,0.754675467546755
6.1912261312099e-05,-4.99906640037475e-05,0.754775477547755
6.19386032835939e-05,-5.00068528168595e-05,0.754875487548755
6.19648297809438e-05,-5.0023261886016e-05,0.754975497549755
6.19909429427758e-05,-5.00398901418292e-05,0.755075507550755
6.20169449074203e-05,-5.00567354460429e-05,0.755175517551755
6.20428346056381e-05,-5.00737956601784e-05,0.755275527552755
6.2068837639522e-05,-5.00909189573607e-05,0.755375537553755
6.20949540089239e-05,-5.01081074759203e-05,0.755475547554755
6.21212425202296e-05,-5.01252981328846e-05,0.755575557555756
6.21477031731426e-05,-5.01424930667322e-05,0.755675567556756
6.21743327603897e-05,-5.01596901389103e-05,0.755775577557756
6.22011312818225e-05,-5.01768914879717e-05,0.755875587558756
6.2228094460632e-05,-5.01940949754377e-05,0.755975597559756
6.2255223365909e-05,-5.02113027396387e-05,0.756075607560756
6.22825147902322e-05,-5.02285126423185e-05,0.756175617561756
6.23099676642138e-05,-5.02457257525681e-05,0.756275627562756
6.23375809187627e-05,-5.02629420704618e-05,0.756375637563756
6.23650669381269e-05,-5.02803690214679e-05,0.756475647564756
6.23924267915456e-05,-5.02980055364213e-05,0.756575657565757
6.24198422434838e-05,-5.03154955704743e-05,0.756675667566757
6.24473560620335e-05,-5.03330454798561e-05,0.756775677567757
6.24750655450119e-05,-5.03507771539254e-05,0.756875687568757
6.25029696230313e-05,-5.03686895234428e-05,0.756975697569757
6.25310650885218e-05,-5.03867804499296e-05,0.757075707570757
6.2559350872244e-05,-5.04050488642206e-05,0.757175717571757
6.25878259049586e-05,-5.04234904895807e-05,0.757275727572757
6.26164869792441e-05,-5.0442106395101e-05,0.757375737573757
6.26453319564734e-05,-5.04608933732117e-05,0.757475747574757
6.26743597675554e-05,-5.04798503546733e-05,0.757575757575758
6.27035693432508e-05,-5.04989752011555e-05,0.757675767576758
6.27329574759897e-05,-5.05182657741795e-05,0.757775777577758
6.27625230965328e-05,-5.05377220738194e-05,0.757875787578758
6.27922640665496e-05,-5.05573408924313e-05,0.757975797579758
6.28221793166524e-05,-5.05771200915364e-05,0.758075807580758
6.28522667086592e-05,-5.05970607404483e-05,0.758175817581758
6.28825241039427e-05,-5.06171585622835e-05,0.758275827582758
6.29129504335604e-05,-5.06374135570422e-05,0.758375837583758
6.2943345756126e-05,-5.06574429498561e-05,0.758475847584759
6.29737111410272e-05,-5.06772510174604e-05,0.758575857585759
6.30040455190246e-05,-5.06968388291685e-05,0.758675867586759
6.30343499593577e-05,-5.07162074540716e-05,0.758775877587759
6.30646597455909e-05,-5.07357845737568e-05,0.758875887588759
6.30949738087818e-05,-5.07555669805058e-05,0.758975897589759
6.31251531522604e-05,-5.07753301415394e-05,0.759075907590759
6.31551988452662e-05,-5.07950719185269e-05,0.759175917591759
6.31851119570387e-05,-5.08147944498731e-05,0.759275927592759
6.3214894625908e-05,-5.08344977355779e-05,0.759375937593759
6.32445468520228e-05,-5.08541807064019e-05,0.759475947594759
6.32740718428043e-05,-5.08738444315104e-05,0.75957595759576
6.330362997882e-05,-5.08933434993164e-05,0.75967596759676
6.3333265097698e-05,-5.09128810584053e-05,0.75977597759776
6.33629771991415e-05,-5.09324581780162e-05,0.75987598759876
6.33927213767281e-05,-5.095187170949e-05,0.75997599759976
6.34224976303095e-05,-5.09711205835872e-05,0.76007600760076
6.34522492924236e-05,-5.09901556170022e-05,0.76017601760176
6.3481976362625e-05,-5.10089768095864e-05,0.76027602760276
6.35114072636043e-05,-5.10276108915828e-05,0.76037603760376
6.35405430641556e-05,-5.10460578629173e-05,0.760476047604761
6.3569716287047e-05,-5.10643519381377e-05,0.760576057605761
6.35987943507483e-05,-5.10824631795053e-05,0.760676067606761
6.36277783243506e-05,-5.11003947946641e-05,0.760776077607761
6.3656668208299e-05,-5.111814678354e-05,0.760876087608761
6.36854650713877e-05,-5.11357223539253e-05,0.760976097609761
6.37141699828562e-05,-5.11531225748368e-05,0.761076107610761
6.37427840120922e-05,-5.11703495847534e-05,0.761176117611761
6.37713071590957e-05,-5.11874055220796e-05,0.761276127612761
6.37997426312882e-05,-5.12042903868155e-05,0.761376137613761
6.38280882904875e-05,-5.12210073865308e-05,0.761476147614761
6.38565237626799e-05,-5.12377917461764e-05,0.761576157615762
6.38850469096834e-05,-5.12546423963645e-05,0.761676167616762
6.39136577313496e-05,-5.12715593372435e-05,0.761776177617762
6.39423551584391e-05,-5.12885404302604e-05,0.761876187618762
6.39707660390158e-05,-5.13053525891658e-05,0.761976197619762
6.39992966703983e-05,-5.13220695889553e-05,0.762076207620762
6.40279470525866e-05,-5.13386924987199e-05,0.762176217621762
6.4056583535108e-05,-5.13551272287316e-05,0.762276227622762
6.40852627858697e-05,-5.13714283082704e-05,0.762376237623762
6.41139848045749e-05,-5.13875968065017e-05,0.762476247624763
6.41427485224295e-05,-5.14036327234995e-05,0.762576257625763
6.41715539391366e-05,-5.14195403360731e-05,0.762676267626763
6.42003999856053e-05,-5.14353185749831e-05,0.762776277627763
6.42292877310749e-05,-5.1450969578634e-05,0.762876287628763
6.42582150369183e-05,-5.14664944162654e-05,0.762976297629763
6.42871819034321e-05,-5.14818952262817e-05,0.763076307630763
6.43161893997076e-05,-5.14971709395177e-05,0.763176317631763
6.43453102315009e-05,-5.15123686008005e-05,0.763276327632763
6.43741413090632e-05,-5.15274133659691e-05,0.763376337633763
6.44026826325429e-05,-5.15423084426675e-05,0.763476347634763
6.44309395476917e-05,-5.15570538307473e-05,0.763576357635764
6.44593183521252e-05,-5.15717254439056e-05,0.763676367636764
6.44874127483764e-05,-5.15862495068498e-05,0.763776377637764
6.45152270132542e-05,-5.16006292272984e-05,0.763876387638764
6.45429108353775e-05,-5.16152463110281e-05,0.763976397639764
6.45704663529281e-05,-5.16300986195604e-05,0.764076407640764
6.45978957045333e-05,-5.16451850836557e-05,0.764176417641764
6.46252459350942e-05,-5.16601207900414e-05,0.764276427642764
6.46525181137019e-05,-5.1674906807957e-05,0.764376437643764
6.4679714378835e-05,-5.16895463449721e-05,0.764476447644765
6.47068336612542e-05,-5.17040394010126e-05,0.764576457645765
6.47336824353064e-05,-5.17183870453922e-05,0.764676467646765
6.47602628391736e-05,-5.17325914164411e-05,0.764776477647765
6.47865770111862e-05,-5.17466546526382e-05,0.764876487648765
6.48126281592107e-05,-5.17605756847442e-05,0.764976497649765
6.48384184215775e-05,-5.17743587895681e-05,0.765076507650765
6.48639510057081e-05,-5.178800396711e-05,0.765176517651765
6.48892291194691e-05,-5.18015122866092e-05,0.765276527652765
6.49142538319514e-05,-5.18148858863963e-05,0.765376537653765
6.49391951465802e-05,-5.18283011851101e-05,0.765476547654765
6.49640552015375e-05,-5.18417592519901e-05,0.765576557655766
6.49888339972686e-05,-5.1855259017871e-05,0.765676567656766
6.50135604019015e-05,-5.18686240640397e-05,0.765776577657766
6.50382354846757e-05,-5.18818554597355e-05,0.765876587658766
6.50628581765001e-05,-5.18949553434374e-05,0.765976597659766
6.50876391105616e-05,-5.19079964209015e-05,0.766076607660766
6.5112173058484e-05,-5.19209070554626e-05,0.766176617661766
6.51364600204157e-05,-5.19336893856737e-05,0.766276627662766
6.51605053422569e-05,-5.19463434113864e-05,0.766376637663766
6.51847131831443e-05,-5.19589439769099e-05,0.766476647664767
6.52090824736902e-05,-5.19714910822443e-05,0.766576657665767
6.52336121449517e-05,-5.1983985796629e-05,0.766676667666767
6.52583000581535e-05,-5.19964281199897e-05,0.766776677667767
6.52831451445012e-05,-5.20088191216401e-05,0.766876687668767
6.530814419598e-05,-5.20211588014318e-05,0.766976697669767
6.53333036281745e-05,-5.20333359623258e-05,0.767076707670767
6.53582117974208e-05,-5.20453901647698e-05,0.767176717671767
6.53828708421976e-05,-5.20573246164081e-05,0.767276727672767
6.54072829009837e-05,-5.20691393172405e-05,0.767376737673767
6.54314511812006e-05,-5.20808364055975e-05,0.767476747674767
6.54558065722278e-05,-5.20929194765407e-05,0.767576757675768
6.54803458661988e-05,-5.2105384253261e-05,0.767676767676768
6.55050701323529e-05,-5.21182264588008e-05,0.767776777677768
6.55299750940294e-05,-5.21314439549039e-05,0.767876787678768
6.55550596818404e-05,-5.21450324646127e-05,0.767976797679768
6.55803228268434e-05,-5.21589877112664e-05,0.768076807680768
6.56057623902627e-05,-5.21733064870725e-05,0.768176817681768
6.56313751648254e-05,-5.21879855846098e-05,0.768276827682768
6.56570392610984e-05,-5.22029170141864e-05,0.768376837683768
6.56827536098424e-05,-5.22180975682323e-05,0.768476847684768
6.57086401004903e-05,-5.22336298903169e-05,0.768576857685769
6.5734695525324e-05,-5.22495107727959e-05,0.768676867686769
6.57609198843435e-05,-5.22657348696209e-05,0.768776877687769
6.57873110390699e-05,-5.22823000424614e-05,0.768876887688769
6.58138668513213e-05,-5.22992041529128e-05,0.768976897689769
6.58405862515615e-05,-5.23164418548524e-05,0.769076907690769
6.58674681708479e-05,-5.23340099407103e-05,0.769176917691769
6.58945094014622e-05,-5.23519062721562e-05,0.769276927692769
6.59217088743135e-05,-5.23701265723066e-05,0.769376937693769
6.5949065520014e-05,-5.2388668702757e-05,0.769476947694769
6.59765782694727e-05,-5.24075283867723e-05,0.76957695769577
6.60042449842108e-05,-5.24267034857997e-05,0.76967696769677
6.60320635258979e-05,-5.2446189723104e-05,0.76977697769777
6.60600328252946e-05,-5.24659849602806e-05,0.76987698769877
6.60881518133098e-05,-5.24860859897599e-05,0.76997699769977
6.61164183513165e-05,-5.25064885346583e-05,0.77007700770077
6.6144831370372e-05,-5.25271915257366e-05,0.77017701770177
6.617338980094e-05,-5.2548191755499e-05,0.77027702770277
6.62020915049871e-05,-5.25694849470622e-05,0.77037703770377
6.62308135238407e-05,-5.25909652492874e-05,0.77047704770477
6.62595547882615e-05,-5.26126294545305e-05,0.770577057705771
6.62883163676373e-05,-5.26344786320309e-05,0.770677067706771
6.63170971927287e-05,-5.26565074357401e-05,0.770777077707771
6.63458961941478e-05,-5.26787169348975e-05,0.770877087708771
6.6374680226809e-05,-5.27006826555598e-05,0.770977097709771
6.64034503598032e-05,-5.27224067362058e-05,0.771077107710771
6.64322044547999e-05,-5.27438923844796e-05,0.771177117711771
6.64609799338427e-05,-5.27649343131687e-05,0.771277127712771
6.64897767969314e-05,-5.27855367991567e-05,0.771377137713771
6.65185939748268e-05,-5.28057051884179e-05,0.771477147714771
6.6547431467677e-05,-5.28254426885962e-05,0.771577157715772
6.65762903445733e-05,-5.28447546457404e-05,0.771677167716772
6.66051684671851e-05,-5.28636442674201e-05,0.771777177717772
6.66340669046035e-05,-5.28821168996098e-05,0.771877187718772
6.66629856569769e-05,-5.29001757500276e-05,0.771977197719772
6.66919236549174e-05,-5.29178250954086e-05,0.772077207720772
6.67205729678664e-05,-5.29352969529855e-05,0.772177217721772
6.67492436650097e-05,-5.29523657207393e-05,0.772277227722772
6.67778512789577e-05,-5.29696878897717e-05,0.772377237723772
6.68063968792465e-05,-5.29872602525131e-05,0.772477247724772
6.68348804655795e-05,-5.30050806704844e-05,0.772577257725773
6.68632753081588e-05,-5.30227236005775e-05,0.772677267726773
6.68915814066876e-05,-5.30401911813451e-05,0.772777277727773
6.69198008997931e-05,-5.30574844818784e-05,0.772877287728773
6.69479337874754e-05,-5.30746056406562e-05,0.772977297729773
6.69759811386769e-05,-5.30915567960087e-05,0.773077307730773
6.7003944022934e-05,-5.31083379480103e-05,0.773177317731773
6.70318224400982e-05,-5.31249523042308e-05,0.773277327732773
6.70596185284999e-05,-5.31414020030746e-05,0.773377337733773
6.70871366240072e-05,-5.31576859753025e-05,0.773477347734774
6.71143788649505e-05,-5.31738084977978e-05,0.773577357735774
6.71414885245119e-05,-5.31900775011935e-05,0.773677367736774
6.7168719004267e-05,-5.3206504746752e-05,0.773777377737774
6.71960692346795e-05,-5.32230891652339e-05,0.773877387738774
6.72235381468069e-05,-5.32398275490693e-05,0.773977397739774
6.72511257405007e-05,-5.32567209674978e-05,0.774077407740774
6.72785754069125e-05,-5.32737533822992e-05,0.774177417741774
6.7305889284521e-05,-5.32909247936221e-05,0.774277427742774
6.73329935981823e-05,-5.33081902948957e-05,0.774377437743774
6.7359890486375e-05,-5.33255488168805e-05,0.774477447744774
6.73866558624253e-05,-5.33430441969079e-05,0.774577457745775
6.74132929340514e-05,-5.33606721582429e-05,0.774677467746775
6.74398017012533e-05,-5.33784337699766e-05,0.774777477747775
6.74661843023613e-05,-5.33963258246133e-05,0.774877487748775
6.7492441806615e-05,-5.34143483220788e-05,0.774977497749775
6.75185752834019e-05,-5.34325001932079e-05,0.775077507750775
6.75445858016649e-05,-5.34507792995218e-05,0.775177517751775
6.75703365033612e-05,-5.34688755720572e-05,0.775277527752775
6.75958295271181e-05,-5.34867900799793e-05,0.775377537753775
6.76210670111175e-05,-5.35045260308578e-05,0.775477547754776
6.76461911594507e-05,-5.35223934937303e-05,0.775577557755776
6.7671064044984e-05,-5.35400823996335e-05,0.775677567756776
6.76956878060478e-05,-5.35575948869719e-05,0.775777577757776
6.77200656503604e-05,-5.35749320248365e-05,0.775877587758776
6.77445333076661e-05,-5.35920125538527e-05,0.775977597759776
6.77690629787793e-05,-5.3609322961697e-05,0.776077607760776
6.7793653594609e-05,-5.36268579022465e-05,0.776177617761776
6.78183051548584e-05,-5.36446163064104e-05,0.776277627762776
6.78430165907333e-05,-5.3662596035784e-05,0.776377637763776
6.7867787901937e-05,-5.36807960210536e-05,0.776477647764776
6.78923122270016e-05,-5.36991382104145e-05,0.776577657765777
6.79165917045543e-05,-5.37176236730318e-05,0.776677667766777
6.7940851936243e-05,-5.37363464989303e-05,0.776777677767777
6.7965092922513e-05,-5.37553066880359e-05,0.776877687768777
6.7989314662919e-05,-5.37744999635394e-05,0.776977697769777
6.80137630746575e-05,-5.37938557580149e-05,0.777077707770777
6.80384370883407e-05,-5.38133740714623e-05,0.777177717771777
6.80632682748731e-05,-5.38327704956993e-05,0.777277727772777
6.80882544959242e-05,-5.38520471691305e-05,0.777377737773777
6.81133957516426e-05,-5.38712040916817e-05,0.777477747774778
6.81386877650705e-05,-5.38902434018316e-05,0.777577757775778
6.8164000093305e-05,-5.39090699405386e-05,0.777677767776778
6.81890600895003e-05,-5.39277093685094e-05,0.777777777777778
6.82138688227473e-05,-5.39461616858925e-05,0.777877787778778
6.82384295007642e-05,-5.39644290309441e-05,0.777977797779778
6.82627442620299e-05,-5.39825146114565e-05,0.778077807780778
6.82868163139657e-05,-5.40004184272814e-05,0.778177817781778
6.83106467259595e-05,-5.40181436861369e-05,0.778277827782778
6.83342397746719e-05,-5.40356914571883e-05,0.778377837783778
6.83575965293425e-05,-5.40530638787659e-05,0.778477847784778
6.83807201976894e-05,-5.40702620201833e-05,0.778577857785779
6.84036118488037e-05,-5.40872890890104e-05,0.778677867786779
6.8426274690255e-05,-5.41041461544865e-05,0.778777877787779
6.84487119297616e-05,-5.41208332165374e-05,0.778877887788779
6.84709235673236e-05,-5.41373545520465e-05,0.778977897789779
6.84929138796017e-05,-5.41537101609397e-05,0.779077907790779
6.8514683936132e-05,-5.41699021816957e-05,0.779177917791779
6.85362358749483e-05,-5.4185932752645e-05,0.779277927792779
6.85575729039171e-05,-5.4201802943101e-05,0.779377937793779
6.85786971612203e-05,-5.42175138221549e-05,0.77947794779478
6.85996086471549e-05,-5.42330685975248e-05,0.77957795779578
6.86203127074725e-05,-5.42484672691365e-05,0.77967796779678
6.86408082730822e-05,-5.42637119753946e-05,0.77977797779778
6.86612664165002e-05,-5.42789802041033e-05,0.77987798779878
6.86815203421678e-05,-5.42944195054765e-05,0.77997799779978
6.87015721881187e-05,-5.43100298794401e-05,0.78007800780078
6.87214230238891e-05,-5.43258081183501e-05,0.78017801780178
6.87414460015635e-05,-5.43416601322558e-05,0.78027802780278
6.87616389825146e-05,-5.43575859213055e-05,0.78037803780378
6.87818533475117e-05,-5.43737747344175e-05,0.78047804780478
6.88018645638495e-05,-5.43898010286318e-05,0.780578057805781
6.88216747698583e-05,-5.44056669422044e-05,0.780678067806781
6.88412882424959e-05,-5.44213746136885e-05,0.780778077807781
6.88607049816136e-05,-5.44369251122492e-05,0.780878087808781
6.88799271255421e-05,-5.44523195069775e-05,0.780978097809781
6.88989578821478e-05,-5.44675610056658e-05,0.781078107810781
6.89180196456573e-05,-5.4483070874465e-05,0.781178117811781
6.89371626685415e-05,-5.44984032554599e-05,0.781278127812781
6.89563858817093e-05,-5.45135602869812e-05,0.781378137813781
6.89756871468305e-05,-5.45285430383422e-05,0.781478147814782
6.89950675329959e-05,-5.45433536479477e-05,0.781578157815782
6.90145249018752e-05,-5.45579942541281e-05,0.781678167816782
6.90340592533201e-05,-5.45724659261226e-05,0.781778177817782
6.90536695182394e-05,-5.45867697330966e-05,0.781878187818782
6.90733556966332e-05,-5.46009078136031e-05,0.781978197819782
6.90931498646447e-05,-5.46153025028837e-05,0.782078207820782
6.91130509530344e-05,-5.46299505935173e-05,0.782178217821782
6.91331241831797e-05,-5.46445516391755e-05,0.782278227822782
6.91533652782714e-05,-5.46591067090235e-05,0.782378237823782
6.91737742384578e-05,-5.46736158032098e-05,0.782478247824782
6.91943489251118e-05,-5.46880799907512e-05,0.782578257825783
6.9215087199903e-05,-5.4702499271796e-05,0.782678267826783
6.92359890629797e-05,-5.47168736462701e-05,0.782778277827783
6.92569230020513e-05,-5.47313239341445e-05,0.782878287828783
6.92778911557447e-05,-5.47458469279236e-05,0.782978297829783
6.92988903163419e-05,-5.47604447659378e-05,0.783078307830783
6.93199236914127e-05,-5.47751153098567e-05,0.783178317831783
6.93409880733872e-05,-5.47898585596061e-05,0.783278327832783
6.93620834622655e-05,-5.48046723767814e-05,0.783378337833783
6.93832109271386e-05,-5.48195567613826e-05,0.783478347834783
6.94043693990638e-05,-5.48345117134839e-05,0.783578357835784
6.94255588778928e-05,-5.48495361637717e-05,0.783678367836784
6.9446536654444e-05,-5.486440985635e-05,0.783778377837784
6.94673037978085e-05,-5.48791349296232e-05,0.783878387838784
6.94878645847956e-05,-5.4893713521996e-05,0.783978397839784
6.95086210360629e-05,-5.49082183392989e-05,0.784078407840784
6.9529573151759e-05,-5.49226515200107e-05,0.784178417841784
6.95507177238688e-05,-5.49370141332225e-05,0.784278427842784
6.95720536835982e-05,-5.49513051097689e-05,0.784378437843784
6.95935788924683e-05,-5.49655265881288e-05,0.784478447844784
6.96152912118519e-05,-5.4979678568228e-05,0.784578457845785
6.96371895726581e-05,-5.49937621193059e-05,0.784678467846785
6.96592707673171e-05,-5.50077783105277e-05,0.784778477847785
6.96814396367871e-05,-5.50214245572348e-05,0.784878487848785
6.97036929732016e-05,-5.503470620555e-05,0.784978497849785
6.97260318460968e-05,-5.50476253938037e-05,0.785078507850785
6.97481472552293e-05,-5.50604162775589e-05,0.785178517851785
6.97700424084657e-05,-5.507307885689e-05,0.785278527852785
6.97917173058059e-05,-5.50856152702014e-05,0.785378537853785
6.9813176223911e-05,-5.50980255174932e-05,0.785478547854785
6.98344202321684e-05,-5.511031173717e-05,0.785578557855786
6.98554525379998e-05,-5.51224749983969e-05,0.785678567856786
6.98762731415535e-05,-5.51345174395786e-05,0.785778577857786
6.98968863194902e-05,-5.51464390607893e-05,0.785878587858786
6.99174396220983e-05,-5.5158619429253e-05,0.785978597859786
6.99381811046076e-05,-5.51708404274782e-05,0.786078607860786
6.99591075593002e-05,-5.51831009862256e-05,0.786178617861786
6.99800201143257e-05,-5.51952396557626e-05,0.786278627862786
7.00009177005933e-05,-5.52072564360891e-05,0.786378637863786
7.00218013870455e-05,-5.52191534656098e-05,0.786478647864786
7.0042671173979e-05,-5.52309318134899e-05,0.786578657865787
7.00635270612457e-05,-5.52425925489687e-05,0.786678667866787
7.00843679797543e-05,-5.52541378104509e-05,0.786778677867787
7.0105196067687e-05,-5.52655665287712e-05,0.786878687868787
7.01259621418121e-05,-5.5277259340319e-05,0.786978697869787
7.01466672713691e-05,-5.5289214106838e-05,0.787078707870787
7.01673114562096e-05,-5.53014276206843e-05,0.787178717871787
7.01879524336287e-05,-5.53135074839835e-05,0.787278727872787
7.02085902033297e-05,-5.53254569044539e-05,0.787378737873787
7.02293552082154e-05,-5.53372042454302e-05,0.787478747874787
7.02499127876326e-05,-5.53491568735446e-05,0.787578757875788
7.02703249553889e-05,-5.53612549133201e-05,0.787678767876788
7.02908611507601e-05,-5.53732610016236e-05,0.787778777877788
7.03115192352676e-05,-5.53851783460251e-05,0.787878787878788
7.03322970707293e-05,-5.53970058772851e-05,0.787978797879788
7.03531946568485e-05,-5.5408744664643e-05,0.788078807880788
7.03742536927744e-05,-5.54204663446899e-05,0.788178817881788
7.03954720401768e-05,-5.54321698483349e-05,0.788278827882788
7.04168475604283e-05,-5.54438562447431e-05,0.788378837883788
7.0438379184438e-05,-5.54555244646751e-05,0.788478847884789
7.04600658429664e-05,-5.54671766465355e-05,0.788578857885789
7.04819053975349e-05,-5.5478811721085e-05,0.788678867886789
7.05038967792008e-05,-5.54904296884718e-05,0.788778877887789
7.05260378491884e-05,-5.55020305485477e-05,0.788878887888789
7.05483286077947e-05,-5.55136153705521e-05,0.788978897889789
7.05707658473013e-05,-5.55251841544848e-05,0.789078907890789
7.05933484986174e-05,-5.55367369004202e-05,0.789178917891789
7.0616075492355e-05,-5.55482725391188e-05,0.789278927892789
7.06389457592749e-05,-5.5559793208911e-05,0.789378937893789
7.0661957161195e-05,-5.5571298909871e-05,0.789478947894789
7.06851407048706e-05,-5.55827618426649e-05,0.78957895789579
7.07084963904502e-05,-5.55941820072927e-05,0.78967896789679
7.07320210100671e-05,-5.56055615422331e-05,0.78977897789779
7.07556814186357e-05,-5.56169271775065e-05,0.78987898789879
7.07795075538203e-05,-5.5628251113779e-05,0.78997899789979
7.08035036922816e-05,-5.56394221540115e-05,0.79007900790079
7.0827669834168e-05,-5.56504424364602e-05,0.79017901790179
7.08520027717615e-05,-5.56613130304387e-05,0.79027902790279
7.08765025052103e-05,-5.56720339358728e-05,0.79037903790379
7.09011658269447e-05,-5.56826094296459e-05,0.790479047904791
7.09255821623917e-05,-5.56930780029665e-05,0.790579057905791
7.09499963596566e-05,-5.57036609811186e-05,0.790679067906791
7.09745762833891e-05,-5.57140985476097e-05,0.790779077907791
7.09993197952588e-05,-5.5724391771605e-05,0.790879087908791
7.10242247567869e-05,-5.57345417222697e-05,0.790979097909791
7.10491233033238e-05,-5.57448103545008e-05,0.791079107910791
7.10740154344243e-05,-5.57551933915634e-05,0.791179117911791
7.1098825237059e-05,-5.57656502036959e-05,0.791279127912791
7.11235548492618e-05,-5.57761775832542e-05,0.791379137913791
7.11482053404202e-05,-5.57867755303127e-05,0.791479147914791
7.11727756412949e-05,-5.57974440447971e-05,0.791579157915792
7.11972668211254e-05,-5.58081809882286e-05,0.791679167916792
7.12216820874813e-05,-5.5818987429995e-05,0.791779177917792
7.12460941462674e-05,-5.58299050689488e-05,0.791879187918792
7.12705062049052e-05,-5.58409306974461e-05,0.791979197919792
7.12949161252125e-05,-5.58520664538914e-05,0.792079207920792
7.13193249764289e-05,-5.5863309130715e-05,0.792179217921792
7.13437316891664e-05,-5.58746587279169e-05,0.792279227922792
7.1368138401904e-05,-5.58861131070924e-05,0.792379237923792
7.13925429761627e-05,-5.58976722682415e-05,0.792479247924793
7.14169454120911e-05,-5.59093340729598e-05,0.792579257925793
7.14411051386896e-05,-5.59208793344419e-05,0.792679267926793
7.1465022156255e-05,-5.59323101910927e-05,0.792779277927793
7.14888375993424e-05,-5.59439324352887e-05,0.792879287928793
7.15125525371911e-05,-5.59557449977166e-05,0.792979297929793
7.15361669699495e-05,-5.59677457399715e-05,0.793079307930793
7.15596830360965e-05,-5.5979932523649e-05,0.793179317931793
7.15830996660958e-05,-5.59923053488233e-05,0.793279327932793
7.16064200679624e-05,-5.60048599386108e-05,0.793379337933793
7.16296453104906e-05,-5.60175962930118e-05,0.793479347934793
7.16527743248861e-05,-5.60305112043821e-05,0.793579357935794
7.16758092491826e-05,-5.60436036036308e-05,0.793679367936794
7.16987500836767e-05,-5.60568724214442e-05,0.793779377937794
7.17214631777474e-05,-5.60700086580984e-05,0.793879387938794
7.1744093943204e-05,-5.60833908115038e-05,0.793979397939794
7.17666455874679e-05,-5.60970178125696e-05,0.794079407940794
7.17891181106875e-05,-5.6110887522891e-05,0.794179417941794
7.18115125821022e-05,-5.61249956656588e-05,0.794279427942794
7.1833830070803e-05,-5.61393411716337e-05,0.794379437943794
7.18562309573573e-05,-5.61533145946894e-05,0.794479447944795
7.18787163111529e-05,-5.61669191424698e-05,0.794579457945795
7.19012839934141e-05,-5.61801590918582e-05,0.794679467946795
7.19239329353469e-05,-5.61930376503504e-05,0.794779477947795
7.19466642058937e-05,-5.62055569563508e-05,0.794879487948795
7.19694756667243e-05,-5.62177234252217e-05,0.794979497949795
7.19923662485991e-05,-5.62295381260541e-05,0.795079507950795
7.20153370207576e-05,-5.62410053356572e-05,0.795179517951795
7.20383847754817e-05,-5.62521293309144e-05,0.795279527952795
7.2061509513068e-05,-5.62629111809166e-05,0.795379537953795
7.20847123024592e-05,-5.62733573010261e-05,0.795479547954795
7.2108189877175e-05,-5.6283911410679e-05,0.795579557955796
7.21319400987366e-05,-5.62945745791148e-05,0.795679567956796
7.21559618982015e-05,-5.63053435987637e-05,0.795779577957796
7.21802509984636e-05,-5.63162184694772e-05,0.795879587958796
7.2204667334059e-05,-5.63270847866465e-05,0.795979597959796
7.22292109048391e-05,-5.63379425501974e-05,0.796079607960796
7.22538785032343e-05,-5.63487906908163e-05,0.796179617961796
7.22786701292446e-05,-5.63596302778911e-05,0.796279627962796
7.23035847137788e-05,-5.6370460242108e-05,0.796379637963796
7.23286211874493e-05,-5.63812827218718e-05,0.796479647964797
7.23537763428346e-05,-5.6392095578852e-05,0.796579657965797
7.23790512488774e-05,-5.6402900951379e-05,0.796679667966797
7.24044437673956e-05,-5.64136967011224e-05,0.796779677967797
7.24299538983892e-05,-5.64244849663384e-05,0.796879687968797
7.24555784341401e-05,-5.64352646780102e-05,0.796979697969797
7.24813173746482e-05,-5.64460358359895e-05,0.797079707970797
7.25071696508226e-05,-5.64567995095897e-05,0.797179717971797
7.2533154508082e-05,-5.64677738163025e-05,0.797279727972797
7.25592719467232e-05,-5.64789566177973e-05,0.797379737973797
7.25855198282675e-05,-5.64903468446865e-05,0.797479747974797
7.26118970833269e-05,-5.65019402203834e-05,0.797579757975798
7.2638402642959e-05,-5.65137367447397e-05,0.797679767976798
7.26650354377759e-05,-5.65257332101854e-05,0.797779777977798
7.26917922602078e-05,-5.65379285474813e-05,0.797879787978798
7.27186741794942e-05,-5.65503206182969e-05,0.797979797979798
7.27456790571562e-05,-5.65629072842277e-05,0.798079807980798
7.27728058241028e-05,-5.65756864067948e-05,0.798179817981798
7.2799662082534e-05,-5.6588661193568e-05,0.798279827982798
7.28262489015407e-05,-5.66018295062911e-05,0.798379837983798
7.28527747759794e-05,-5.66148566840883e-05,0.798479847984798
7.28792386366105e-05,-5.66277427270336e-05,0.798579857985799
7.29057441962426e-05,-5.66408971400898e-05,0.798679867986799
7.29322925239666e-05,-5.66543167156128e-05,0.798779877987799
7.29587414156914e-05,-5.66677790593762e-05,0.798879887988799
7.29851304320874e-05,-5.66810959913301e-05,0.798979897989799
7.30114595730063e-05,-5.66942707192671e-05,0.799079907990799
7.30377299078359e-05,-5.67073021738734e-05,0.799179917991799
7.30639414364278e-05,-5.67201935627931e-05,0.799279927992799
7.30901625877291e-05,-5.67329341940775e-05,0.799379937993799
7.31165141820817e-05,-5.67458651435194e-05,0.799479947994799
7.31429940807103e-05,-5.67589853420278e-05,0.7995799579958
7.31696001454326e-05,-5.67722926511981e-05,0.7996799679968
7.31960030614956e-05,-5.67857314724367e-05,0.7997799779978
7.32222028287509e-05,-5.67992996673389e-05,0.7998799879988
7.32482026550651e-05,-5.6812995097426e-05,0.7999799979998
7.32741094605196e-05,-5.68267311573487e-05,0.8000800080008
7.32999253837416e-05,-5.68405067777195e-05,0.8001800180018
7.33255456426833e-05,-5.68544085641098e-05,0.8002800280028
7.33509702371963e-05,-5.68684343781894e-05,0.8003800380038
7.33762023752955e-05,-5.68825852891234e-05,0.8004800480048
7.3401182181207e-05,-5.68969168954313e-05,0.800580058005801
7.34259117934097e-05,-5.69114302663527e-05,0.800680068006801
7.34503933503824e-05,-5.69261211250781e-05,0.800780078007801
7.34746311289342e-05,-5.6940989471682e-05,0.800880088008801
7.34986251290651e-05,-5.69560320984459e-05,0.800980098009801
7.3522379627436e-05,-5.69712490054443e-05,0.801080108010801
7.35458956935829e-05,-5.69866369849588e-05,0.801180118011801
7.3569176534779e-05,-5.70021949678985e-05,0.801280128012801
7.35922863034589e-05,-5.70178609404558e-05,0.801380138013801
7.36152260687137e-05,-5.70336349025566e-05,0.801480148014801
7.36379968997827e-05,-5.70495147157962e-05,0.801580158015802
7.36606020042357e-05,-5.70655003802489e-05,0.801680168016802
7.36831846554034e-05,-5.70813160412764e-05,0.801780178017802
7.37057459226734e-05,-5.70969638373576e-05,0.801880188018802
7.37283884491698e-05,-5.71122256508525e-05,0.801980198019802
7.37511133045771e-05,-5.71271057587187e-05,0.802080208020802
7.3773919419359e-05,-5.71416073683776e-05,0.802180218021802
7.37969297520397e-05,-5.71561357082053e-05,0.802280228022802
7.38201432333797e-05,-5.71706886396488e-05,0.802380238023802
7.38435566559576e-05,-5.71852672320216e-05,0.802480248024802
7.38671689503856e-05,-5.71998714853238e-05,0.802580258025803
7.3890977978185e-05,-5.72144992610023e-05,0.802680268026803
7.39149206564572e-05,-5.72292125730874e-05,0.802780278027803
7.39389937776324e-05,-5.72440082137865e-05,0.802880288028803
7.396319841095e-05,-5.72588872524133e-05,0.802980298029803
7.39875313485435e-05,-5.7273847550489e-05,0.803080308030803
7.40119925907096e-05,-5.72888891080136e-05,0.803180318031803
7.40363565352068e-05,-5.73041584060358e-05,0.803280328032803
7.40606221130925e-05,-5.7319654375168e-05,0.803380338033803
7.40847925317882e-05,-5.73353727386751e-05,0.803480348034804
7.41089928881482e-05,-5.73509114758992e-05,0.803580358035804
7.4133223182321e-05,-5.73662727253933e-05,0.803680368036804
7.41574844833976e-05,-5.73814586254879e-05,0.803780378037804
7.41817757221385e-05,-5.73964702453481e-05,0.803880388038804
7.42062273412984e-05,-5.74114048825687e-05,0.803980398039804
7.42308382719347e-05,-5.74262646754799e-05,0.804080408040804
7.42556320364237e-05,-5.74414751672645e-05,0.804180418041804
7.42806064962867e-05,-5.74570352886087e-05,0.804280428042804
7.43057595131932e-05,-5.74729407627777e-05,0.804380438043804
7.43310900179039e-05,-5.74891883820533e-05,0.804480448044804
7.43565958720883e-05,-5.75057738697746e-05,0.804580458045805
7.43823369509268e-05,-5.75226352120598e-05,0.804680468046805
7.44083111163858e-05,-5.75397681320258e-05,0.804780478047805
7.44345151604503e-05,-5.75571715605813e-05,0.804880488048805
7.44609490834171e-05,-5.75748422900083e-05,0.804980498049805
7.44876075390892e-05,-5.75927781819763e-05,0.805080508050805
7.45142435414759e-05,-5.76107547037059e-05,0.805180518051805
7.45408570907256e-05,-5.76287707859576e-05,0.805280528052805
7.45674471173022e-05,-5.7646828567136e-05,0.805380538053805
7.45940146907417e-05,-5.76649248396714e-05,0.805480548054806
7.4620559810896e-05,-5.7683060672729e-05,0.805580558055806
7.46470824776164e-05,-5.77012360663087e-05,0.805680568056806
7.46734779093004e-05,-5.77195354875034e-05,0.805780578057806
7.46997450364118e-05,-5.77379600055526e-05,0.805880588058806
7.47258870668172e-05,-5.77565064128863e-05,0.805980598059806
7.47519050694592e-05,-5.77751747093564e-05,0.806080608060806
7.47777990444861e-05,-5.77939627566322e-05,0.806180618061806
7.48036769815156e-05,-5.78127839492906e-05,0.806280628062806
7.48295399496388e-05,-5.78316361488528e-05,0.806380638063806
7.48553868797646e-05,-5.78505214936491e-05,0.806480648064806
7.48812199102233e-05,-5.7869436776184e-05,0.806580658065807
7.49070369026848e-05,-5.7888384134862e-05,0.806680668066807
7.49328389260914e-05,-5.79073625004438e-05,0.806780678067807
7.49586259808885e-05,-5.79263718729293e-05,0.806880688068807
7.49845883850109e-05,-5.79453609305341e-05,0.806980698069807
7.50107239999799e-05,-5.79643307424975e-05,0.807080708070807
7.50369697431937e-05,-5.79833422533877e-05,0.807180718071807
7.50633245449678e-05,-5.80023933248e-05,0.807280728072807
7.50897862672685e-05,-5.80214850259738e-05,0.807380738073807
7.51159838961934e-05,-5.80403864088417e-05,0.807480748074808
7.51419195700729e-05,-5.80590974734779e-05,0.807580758075808
7.51675964967735e-05,-5.80776224966915e-05,0.807680768076808
7.51930157455346e-05,-5.80959614784825e-05,0.807780778077808
7.52181805236294e-05,-5.81141176263467e-05,0.807880788078808
7.52430940389242e-05,-5.81320920096716e-05,0.807980798079808
7.52677584297496e-05,-5.81498867667878e-05,0.808080808080808
7.52921769036754e-05,-5.81675029668605e-05,0.808180818081808
7.53163505299408e-05,-5.81849438174594e-05,0.808280828082808
7.53402814470248e-05,-5.82022093187329e-05,0.808380838083808
7.5363975000976e-05,-5.82193026781767e-05,0.808480848084808
7.53874301224064e-05,-5.82362249650301e-05,0.808580858085809
7.54106510881254e-05,-5.8252978317772e-05,0.808680868086809
7.54336400367601e-05,-5.8269563805419e-05,0.808780878087809
7.54563991066409e-05,-5.82859846357637e-05,0.808880888088809
7.54789304360982e-05,-5.83022397395666e-05,0.808980898089809
7.55012361636109e-05,-5.83183333935628e-05,0.809080908090809
7.55235408218841e-05,-5.83346847256468e-05,0.809180918091809
7.55458433416785e-05,-5.83512926665792e-05,0.809280928092809
7.55679223980071e-05,-5.83677348810441e-05,0.809380938093809
7.55897811982911e-05,-5.83840135072976e-05,0.80948094809481
7.56114208117701e-05,-5.84001285453397e-05,0.80958095809581
7.56328444463105e-05,-5.84160821336492e-05,0.80968096809681
7.5654054239946e-05,-5.84318764106308e-05,0.80978097809781
7.56750512620645e-05,-5.84475124454496e-05,0.80988098809881
7.56958387202356e-05,-5.84629923765102e-05,0.80998099809981
7.57164176838472e-05,-5.8478317273052e-05,0.81008100810081
7.57367913601723e-05,-5.84934892734796e-05,0.81018101810181
7.57569608185986e-05,-5.85085094469582e-05,0.81028102810281
7.57769292668444e-05,-5.85233799319666e-05,0.81038103810381
7.57966977740007e-05,-5.85381007284306e-05,0.81048104810481
7.58162684783979e-05,-5.85526750439942e-05,0.810581058105811
7.58358648436503e-05,-5.85675230757173e-05,0.810681068106811
7.58554847314274e-05,-5.85826405467164e-05,0.810781078107811
7.58751302802081e-05,-5.85980263879005e-05,0.810881088108811
7.58945780260812e-05,-5.8613258263731e-05,0.810981098109811
7.59138322463012e-05,-5.86283383126126e-05,0.811081108110811
7.59328940096623e-05,-5.86432676037845e-05,0.811181118111811
7.59517643857006e-05,-5.8658047206412e-05,0.811281128112811
7.59704465818376e-05,-5.8672679258974e-05,0.811381138113811
7.59889427365521e-05,-5.86871637614703e-05,0.811481148114812
7.6007252849844e-05,-5.87015049905619e-05,0.811581158115812
7.60253801292831e-05,-5.87157018772318e-05,0.811681168116812
7.6043325644109e-05,-5.87297576289758e-05,0.811781178117812
7.6061399463359e-05,-5.87434434362792e-05,0.811881188118812
7.60792915178473e-05,-5.87569934547052e-05,0.811981198119812
7.60973108078172e-05,-5.87701788746652e-05,0.812081208120812
7.61154573328235e-05,-5.87830050421334e-05,0.812181218121812
7.61337257471145e-05,-5.87960963722169e-05,0.812281228122812
7.61522197634985e-05,-5.8809017698801e-05,0.812381238123812
7.61709372433485e-05,-5.88217711605129e-05,0.812481248124812
7.61898739100035e-05,-5.88343567572042e-05,0.812581258125813
7.62086223967572e-05,-5.88468183262064e-05,0.812681268126813
7.62271827036096e-05,-5.8859153729263e-05,0.812781278127813
7.62455580384272e-05,-5.88713661738699e-05,0.812881288128813
7.62637484007649e-05,-5.88834567291921e-05,0.812981298129813
7.6282165434435e-05,-5.88953869040212e-05,0.813081308130813
7.63008059315711e-05,-5.89071588366875e-05,0.813181318131813
7.63196677539911e-05,-5.89187735964303e-05,0.813281328132813
7.63387476939767e-05,-5.8930232252415e-05,0.813381338133813
7.63580457513797e-05,-5.89415380122855e-05,0.813481348134813
7.63775576495391e-05,-5.89526908760418e-05,0.813581358135814
7.63972833886035e-05,-5.89636919128492e-05,0.813681368136814
7.64172186914668e-05,-5.89745443303515e-05,0.813781378137814
7.6437362489038e-05,-5.8985249197714e-05,0.813881388138814
7.64577126429867e-05,-5.89958075841762e-05,0.813981398139814
7.64782670146857e-05,-5.90062205589773e-05,0.814081408140814
7.64990245353408e-05,-5.90164891912084e-05,0.814181418141814
7.65195746302307e-05,-5.90266562491841e-05,0.814281428142814
7.65400851647468e-05,-5.90368970821555e-05,0.814381438143814
7.65605572078317e-05,-5.90472106209573e-05,0.814481448144814
7.65809907596339e-05,-5.90575968656639e-05,0.814581458145815
7.66013879584838e-05,-5.90680547470357e-05,0.814681468146815
7.66217466660509e-05,-5.90785842649987e-05,0.814781478147815
7.66420690206656e-05,-5.90891832812224e-05,0.814881488148815
7.6662353953237e-05,-5.9099852864872e-05,0.814981498149815
7.66826036019471e-05,-5.91105908775429e-05,0.815081508150815
7.67028168977048e-05,-5.91213973193092e-05,0.815181518151815
7.67229949098979e-05,-5.91322711208576e-05,0.815281528152815
7.67431910984188e-05,-5.91434549915176e-05,0.815381538153815
7.67634065326553e-05,-5.91549446544061e-05,0.815481548154815
7.67837459945069e-05,-5.9166350919441e-05,0.815581558155816
7.68042522522138e-05,-5.91778705199939e-05,0.815681568156816
7.68249220980578e-05,-5.91895045253781e-05,0.815781578157816
7.68456058435689e-05,-5.92014400462558e-05,0.815881588158816
7.68663034885985e-05,-5.9213674944148e-05,0.815981598159816
7.68870150332951e-05,-5.92262060114108e-05,0.816081608160816
7.69077394085677e-05,-5.92390300405486e-05,0.816181618161816
7.69286263027381e-05,-5.92519545747767e-05,0.816281628162816
7.69496746467153e-05,-5.92649796141693e-05,0.816381638163816
7.6970881232781e-05,-5.92781019510823e-05,0.816481648164816
7.69922460609353e-05,-5.92913226547552e-05,0.816581658165817
7.70137659237568e-05,-5.93046395867833e-05,0.816681668166817
7.70354408209487e-05,-5.93180527471667e-05,0.816781678167817
7.70572921368538e-05,-5.93314915683311e-05,0.816881688168817
7.70793177329932e-05,-5.93449560504991e-05,0.816981698169817
7.71011230730881e-05,-5.93582847437154e-05,0.817081708170817
7.71227092265263e-05,-5.93714808556983e-05,0.817181718171817
7.71440804699686e-05,-5.93845454556872e-05,0.817281728172817
7.71656463084519e-05,-5.93974400521768e-05,0.817381738173817
7.71874046036457e-05,-5.94101657145547e-05,0.817481748174817
7.72093532170712e-05,-5.94227256503909e-05,0.817581758175818
7.72310826436916e-05,-5.94351604892985e-05,0.817681768176818
7.72525950219857e-05,-5.94474702315e-05,0.817781778177818
7.7273891421193e-05,-5.94596570151775e-05,0.817881788178818
7.72954059379659e-05,-5.94718908438303e-05,0.817981798179818
7.73172123473002e-05,-5.94842134163852e-05,0.818081808180818
7.73393074416261e-05,-5.94966258020816e-05,0.818181818181818
7.73616869441344e-05,-5.95091247932755e-05,0.818281828182818
7.73843497855858e-05,-5.95217103899669e-05,0.818381838183818
7.74072927585587e-05,-5.95343825921557e-05,0.818481848184819
7.74300058526294e-05,-5.95469275590855e-05,0.818581858185819
7.7452492275516e-05,-5.95593474291609e-05,0.818681868186819
7.74747541655489e-05,-5.9571642202456e-05,0.818781878187819
7.74967925921159e-05,-5.95838150865407e-05,0.818881888188819
7.75186107626384e-05,-5.95958660813408e-05,0.818981898189819
7.75402108157436e-05,-5.96077962561699e-05,0.819081908190819
7.75615959588529e-05,-5.96196066801931e-05,0.819181918191819
7.75827661919663e-05,-5.96312994918151e-05,0.819281928192819
7.76037247228019e-05,-5.9642875760201e-05,0.819381938193819
7.76244736896903e-05,-5.96543354853509e-05,0.819481948194819
7.76450152309618e-05,-5.96656818749829e-05,0.81958195819582
7.76653514852435e-05,-5.96769138597836e-05,0.81968196819682
7.76858855422843e-05,-5.9688106284062e-05,0.81978197819782
7.77066163326965e-05,-5.96992591478183e-05,0.81988198819882
7.77275417181497e-05,-5.97103745893829e-05,0.81998199819982
7.77482575396555e-05,-5.97213777645948e-05,0.82008200820082
7.77687659358412e-05,-5.97322708118587e-05,0.82018201820182
7.77890701139797e-05,-5.97430558695049e-05,0.82028202820282
7.78091700742196e-05,-5.97537318683683e-05,0.82038203820382
7.78290700933699e-05,-5.97643020160928e-05,0.820482048204821
7.78487712406701e-05,-5.97747663126785e-05,0.820582058205821
7.78682745852112e-05,-5.97851258272163e-05,0.820682068206821
7.78880131545547e-05,-5.97955494940404e-05,0.820782078207821
7.79079848103704e-05,-5.9806038382316e-05,0.820882088208821
7.79282440819382e-05,-5.98168597929146e-05,0.820982098209821
7.79486701493614e-05,-5.98278020234842e-05,0.821082108210821
7.79692608740128e-05,-5.98388618665292e-05,0.821182118211821
7.79900151869498e-05,-5.98500393219013e-05,0.821282128212821
7.80109309496935e-05,-5.98613322513442e-05,0.821382138213821
7.80320060236168e-05,-5.9872741723949e-05,0.821482148214821
7.80532393397771e-05,-5.98842645321458e-05,0.821582158215822
7.80746308981744e-05,-5.98959006760088e-05,0.821682168216822
7.80961764217027e-05,-5.99076480169851e-05,0.821782178217822
7.81178759108071e-05,-5.99195065551489e-05,0.821882188218822
7.81397282958032e-05,-5.99314741520955e-05,0.821982198219822
7.81617314386572e-05,-5.99435508078249e-05,0.822082208220822
7.81838832007421e-05,-5.99557354530978e-05,0.822182218221822
7.82058147069308e-05,-5.99677971399951e-05,0.822282228222822
7.82275259572235e-05,-5.99797390760124e-05,0.822382238223822
7.82490201590414e-05,-5.9991561261298e-05,0.822482248224823
7.82702994510118e-05,-6.00032647649429e-05,0.822582258225823
7.82913659713168e-05,-6.00148517253518e-05,0.822682268226823
7.83122218585834e-05,-6.00263221425989e-05,0.822782278227823
7.83328692511421e-05,-6.00376792241798e-05,0.822882288228823
7.83533102873233e-05,-6.00489219010775e-05,0.822982298229823
7.83735460365148e-05,-6.00600512423091e-05,0.823082308230823
7.83935807752289e-05,-6.00710704555926e-05,0.823182318231823
7.84134145037625e-05,-6.00819795408538e-05,0.823282328232823
7.8433049360446e-05,-6.00927795674064e-05,0.823382338233823
7.84524885528492e-05,-6.0103470535102e-05,0.823482348234823
7.8471733150063e-05,-6.01140556516587e-05,0.823582358235824
7.84912525327498e-05,-6.01248845467104e-05,0.823682368236824
7.85110424239521e-05,-6.01359550817785e-05,0.823782378237824
7.85311017544304e-05,-6.01472640492188e-05,0.823882388238824
7.8551427316615e-05,-6.01588103799403e-05,0.823982398239824
7.8572015902936e-05,-6.0170590866225e-05,0.824082408240824
7.8592866444154e-05,-6.01826033697423e-05,0.824182418241824
7.86139746636083e-05,-6.01948457520136e-05,0.824282428242824
7.86353384225232e-05,-6.02073158747083e-05,0.824382438243824
7.86569566521046e-05,-6.02200105301825e-05,0.824482448244825
7.86788250752464e-05,-6.02329286491968e-05,0.824582458245825
7.87009811141404e-05,-6.02459290968994e-05,0.824682468246825
7.87229147586596e-05,-6.02587991017731e-05,0.824782478247825
7.8744629216522e-05,-6.02715408022227e-05,0.824882488248825
7.87661266260581e-05,-6.02841552674132e-05,0.824982498249825
7.87874091255984e-05,-6.02966435665099e-05,0.825082508250825
7.88084788536215e-05,-6.03090067688263e-05,0.825182518251825
7.88294737372611e-05,-6.03215495973515e-05,0.825282528252825
7.88503927075747e-05,-6.03342709829203e-05,0.825382538253825
7.88712368335047e-05,-6.03471698562932e-05,0.825482548254825
7.88920093229178e-05,-6.03602419406611e-05,0.825582558255826
7.89127080371869e-05,-6.03734883051892e-05,0.825682568256826
7.89335885162176e-05,-6.03869175036441e-05,0.825782578257826
7.89546507597134e-05,-6.04005284666383e-05,0.825882588258826
7.89758915604011e-05,-6.04143190559154e-05,0.825982598259826
7.89973098487445e-05,-6.04282871329225e-05,0.826082608260826
7.90189034865617e-05,-6.04424316286427e-05,0.826182618261826
7.90406714046133e-05,-6.04567514736882e-05,0.826282628262826
7.9062610395181e-05,-6.04712423913242e-05,0.826382638263826
7.90847204584133e-05,-6.04859054507899e-05,0.826482648264827
7.9106998386592e-05,-6.05007385136808e-05,0.826582658265827
7.9129444179717e-05,-6.05157383722786e-05,0.826682668266827
7.91520546302187e-05,-6.05309039574924e-05,0.826782678267827
7.91749270356173e-05,-6.05463571584584e-05,0.826882688268827
7.91980592575826e-05,-6.05620926292765e-05,0.826982698269827
7.92213678981127e-05,-6.057763243574e-05,0.827082708270827
7.9244610248026e-05,-6.05931936263237e-05,0.827182718271827
7.92678622206488e-05,-6.06088189690452e-05,0.827282728272827
7.92908811070962e-05,-6.06242871389176e-05,0.827382738273827
7.93139128238228e-05,-6.06398194610022e-05,0.827482748274827
7.93369563018861e-05,-6.06554159352988e-05,0.827582758275828
7.93597688318076e-05,-6.06708563058372e-05,0.827682768276828
7.93823514831236e-05,-6.06864634721568e-05,0.827782778277828
7.94047074631072e-05,-6.07022363650182e-05,0.827882788278828
7.94268998549536e-05,-6.07181119014487e-05,0.827982798279828
7.94489297279022e-05,-6.07340911506876e-05,0.828082808280828
7.94707992202834e-05,-6.07501730434213e-05,0.828182818281828
7.94925094011883e-05,-6.07663543721543e-05,0.828282828282828
7.95143350562382e-05,-6.07822940607969e-05,0.828382838283828
7.95363328530436e-05,-6.07983898532718e-05,0.828482848284828
7.95585006532742e-05,-6.08146406801914e-05,0.828582858285829
7.95808363184512e-05,-6.08310454724645e-05,0.828682868286829
7.96032821115763e-05,-6.08472043479121e-05,0.828782878287829
7.9625835894319e-05,-6.08631215832693e-05,0.828882888288829
7.96484965974399e-05,-6.08787971786103e-05,0.828982898289829
7.96712631516997e-05,-6.08942354108183e-05,0.829082908290829
7.96941355570984e-05,-6.09094373489103e-05,0.829182918291829
7.97171116753055e-05,-6.09244051314392e-05,0.829282928292829
7.97401915061727e-05,-6.09391419659006e-05,0.829382938293829
7.97633729115179e-05,-6.09536510600869e-05,0.829482948294829
7.97866558910444e-05,-6.09679324137755e-05,0.82958295829583
7.98100383067185e-05,-6.09819892347588e-05,0.82968296829683
7.98335201582436e-05,-6.09958247306067e-05,0.82978297829783
7.98570715079551e-05,-6.10099146968242e-05,0.82988298829883
7.98806934252409e-05,-6.10242591336339e-05,0.82998299829983
7.99043837714738e-05,-6.10388537640041e-05,0.83008300830083
7.99281425468023e-05,-6.10536964496786e-05,0.83018301830183
7.99519686818384e-05,-6.10687850522527e-05,0.83028302830283
7.99758621768791e-05,-6.10841174332477e-05,0.83038303830383
7.99998208931487e-05,-6.10996903850195e-05,0.83048304830483
8.00239100524696e-05,-6.11153360426961e-05,0.830583058305831
8.00481285853058e-05,-6.11310533369638e-05,0.830683068306831
8.00724754225663e-05,-6.11468422678967e-05,0.830783078307831
8.00969484259205e-05,-6.11627017663298e-05,0.830883088308831
8.0121396837659e-05,-6.11788210811811e-05,0.830983098309831
8.01458217268728e-05,-6.11951970050292e-05,0.831083108310831
8.01702220243223e-05,-6.12118284684865e-05,0.831183118311831
8.01944758408715e-05,-6.12287368556729e-05,0.831283128312831
8.02185831766687e-05,-6.12459200282581e-05,0.831383138313831
8.02425472389868e-05,-6.1263374778524e-05,0.831483148314831
8.02666032529253e-05,-6.12805739891808e-05,0.831583158315832
8.02907522875749e-05,-6.12975208677242e-05,0.831683168316832
8.03149943429359e-05,-6.13142164833936e-05,0.831783178317832
8.03393262114384e-05,-6.13306629745934e-05,0.831883188318832
8.03637478929339e-05,-6.13468646182072e-05,0.831983198319832
8.03882583184799e-05,-6.13628214141607e-05,0.832083208320832
8.0412728114116e-05,-6.13786103450937e-05,0.832183218321832
8.04371562108995e-05,-6.13942314110803e-05,0.832283228322832
8.04615436780699e-05,-6.14096856812115e-05,0.832383238323832
8.04858905153303e-05,-6.14249763632797e-05,0.832483248324832
8.05101977920686e-05,-6.1440104526376e-05,0.832583258325833
8.05344291554808e-05,-6.14552572810881e-05,0.832683268326833
8.05585856745095e-05,-6.14704356967295e-05,0.832783278327833
8.05826673493031e-05,-6.1485639773226e-05,0.832883288328833
8.0606676318192e-05,-6.15008684414868e-05,0.832983298329833
8.06306115120852e-05,-6.15161217013632e-05,0.833083308330833
8.06544750694615e-05,-6.15313984837645e-05,0.833183318331833
8.06782669900241e-05,-6.15466998578557e-05,0.833283328332833
8.07019883431608e-05,-6.15620258235627e-05,0.833383338333833
8.07256391288716e-05,-6.15773742426293e-05,0.833483348334834
8.07492204163959e-05,-6.15927461841464e-05,0.833583358335834
8.07727343439156e-05,-6.16081416481141e-05,0.833683368336834
8.07961787733973e-05,-6.16235606346066e-05,0.833783378337834
8.08195569121139e-05,-6.1639001005145e-05,0.833883388338834
8.0842698756937e-05,-6.16546092406299e-05,0.833983398339834
8.0865608584379e-05,-6.16703821335654e-05,0.834083408340834
8.08882863947367e-05,-6.1686318614564e-05,0.834183418341834
8.09107353955799e-05,-6.17024176146087e-05,0.834283428342834
8.09331277285158e-05,-6.1718532652725e-05,0.834383438343834
8.09554997466452e-05,-6.17344766181768e-05,0.834483448344834
8.09778503805801e-05,-6.1750251649517e-05,0.834583458345835
8.10001817689479e-05,-6.17658588158366e-05,0.834683468346835
8.10224939117485e-05,-6.17813002555402e-05,0.834783478347835
8.10447857394458e-05,-6.17965770379415e-05,0.834883488348835
8.10669139791543e-05,-6.18119628791256e-05,0.834983498349835
8.10888208935789e-05,-6.18271947549561e-05,0.835083508350835
8.11105086213467e-05,-6.18422748038377e-05,0.835183518351835
8.11319803700277e-05,-6.18572030257702e-05,0.835283528352835
8.11532372085644e-05,-6.1871982628472e-05,0.835383538353835
8.11744844243917e-05,-6.18866050581761e-05,0.835483548354836
8.11955188687018e-05,-6.19010799378147e-05,0.835583558355836
8.12163437490647e-05,-6.19154115441226e-05,0.835683568356836
8.12369601347196e-05,-6.19295988079348e-05,0.835783578357836
8.12573701639971e-05,-6.19436438676558e-05,0.835883588358836
8.12775759753758e-05,-6.19575499309295e-05,0.835983598359836
8.12975797073346e-05,-6.19713159284424e-05,0.836083608360836
8.13173834980554e-05,-6.19849439987476e-05,0.836183618361836
8.1336989486314e-05,-6.19984362801753e-05,0.836283628362836
8.13563987409044e-05,-6.20117938418908e-05,0.836383638363836
8.13760068674933e-05,-6.20251759953704e-05,0.836483648364836
8.13958106582142e-05,-6.20385827404658e-05,0.836583658365837
8.14158090441243e-05,-6.20520151464906e-05,0.836683668366837
8.14359998867451e-05,-6.2065471074966e-05,0.836783678367837
8.14563810475975e-05,-6.20789505258919e-05,0.836883688368837
8.1476950388203e-05,-6.2092454568582e-05,0.836983698369837
8.1497373247908e-05,-6.21060847772917e-05,0.837083708370837
8.15177586855696e-05,-6.21197545465236e-05,0.837183718371837
8.15381077702789e-05,-6.21334638762776e-05,0.837283728372837
8.15583114433272e-05,-6.21472972336467e-05,0.837383738373837
8.15783729122844e-05,-6.21612535494655e-05,0.837483748374838
8.15982932462413e-05,-6.21753306853296e-05,0.837583758375838
8.16180724453464e-05,-6.21895286411648e-05,0.837683768376838
8.16377137173178e-05,-6.22038463478058e-05,0.837783778377838
8.16572170618589e-05,-6.22182805976828e-05,0.837883788378838
8.16765856866878e-05,-6.2232832459961e-05,0.837983798379838
8.16958185228618e-05,-6.22474997962359e-05,0.838083808380838
8.17150631200756e-05,-6.22620099595875e-05,0.838183818381838
8.17343173401473e-05,-6.22763650884202e-05,0.838283828382838
8.17535833215554e-05,-6.22905673210645e-05,0.838383838383838
8.17728589258214e-05,-6.23046166575947e-05,0.838483848384838
8.17921441527968e-05,-6.23185152364152e-05,0.838583858385839
8.18114411411088e-05,-6.23322651959308e-05,0.838683868386839
8.18307477521301e-05,-6.23458676053065e-05,0.838783878387839
8.18500639861576e-05,-6.23593235337819e-05,0.838883888388839
8.18693898428945e-05,-6.23726351197615e-05,0.838983898389839
8.18887263917286e-05,-6.23858023633194e-05,0.839083908390839
8.19080725632721e-05,-6.23988284718772e-05,0.839183918391839
8.19274283578218e-05,-6.24117145148225e-05,0.839283928392839
8.19467937750809e-05,-6.24244604920812e-05,0.839383938393839
8.19661688151977e-05,-6.24370696112232e-05,0.83948394839484
8.19855524090813e-05,-6.24495418723225e-05,0.83958395839584
8.20051359439061e-05,-6.24620483478953e-05,0.83968396839684
8.20245815514489e-05,-6.24746895431804e-05,0.83978397839784
8.20438924394278e-05,-6.24874665273429e-05,0.83988398839884
8.20630686076945e-05,-6.25003750234994e-05,0.83998399839984
8.20821881080539e-05,-6.25134588691297e-05,0.84008400840084
8.21012498715634e-05,-6.25267159257549e-05,0.84018401840184
8.21202560364049e-05,-6.25401429857311e-05,0.84028402840284
8.2139206602727e-05,-6.25537400491325e-05,0.84038403840384
8.21581015703811e-05,-6.25675039082408e-05,0.84048404840484
8.21769430778461e-05,-6.25814345632045e-05,0.840584058405841
8.21957300560309e-05,-6.25955288063054e-05,0.840684068406841
8.22144625046388e-05,-6.26097866375435e-05,0.840784078407841
8.22331436316848e-05,-6.26242048493489e-05,0.840884088408841
8.22517712983933e-05,-6.26387823725565e-05,0.840984098409841
8.22703465741521e-05,-6.26535181378527e-05,0.841084108410841
8.22888715974399e-05,-6.26684110760723e-05,0.841184118411841
8.23073452988689e-05,-6.26834579796455e-05,0.841284128412841
8.23257687476787e-05,-6.26986577794071e-05,0.841384138413841
8.23441419438691e-05,-6.27140104752086e-05,0.841484148414842
8.2362465956828e-05,-6.27295128596288e-05,0.841584158415842
8.23806060666947e-05,-6.27448591402166e-05,0.841684168416842
8.23985654811875e-05,-6.27600535939295e-05,0.841784178417842
8.24163452693974e-05,-6.27750951514541e-05,0.841884188418842
8.24344351266448e-05,-6.27904243248793e-05,0.841984198419842
8.24527334787485e-05,-6.28059160172023e-05,0.842084208420842
8.24712392561724e-05,-6.28215680900184e-05,0.842184218421842
8.24899503208827e-05,-6.28373784050716e-05,0.842284228422842
8.25085320119294e-05,-6.2853292432859e-05,0.842384238423842
8.25269875368823e-05,-6.28693091042154e-05,0.842484248424842
8.25453168957414e-05,-6.28854262806621e-05,0.842584258425843
8.25635222271339e-05,-6.29016428931081e-05,0.842684268426843
8.25816035307629e-05,-6.29179578722397e-05,0.842784278427843
8.25995629452557e-05,-6.29343722873706e-05,0.842884288428843
8.26174015397032e-05,-6.29508829308568e-05,0.842984298429843
8.26351193141055e-05,-6.29674887333846e-05,0.843084308430843
8.26527194760324e-05,-6.29841907642678e-05,0.843184318431843
8.26702030948717e-05,-6.30009868851015e-05,0.843284328432843
8.26875691012355e-05,-6.30178760266466e-05,0.843384338433843
8.2704965045412e-05,-6.30345855419829e-05,0.843484348434843
8.27223898580136e-05,-6.30511197079196e-05,0.843584358435844
8.27398446082794e-05,-6.30674774552174e-05,0.843684368436844
8.27573271578793e-05,-6.30836619915944e-05,0.843784378437844
8.27748375068131e-05,-6.30996743860675e-05,0.843884388438844
8.27923756549325e-05,-6.3115517846429e-05,0.843984398439844
8.28099426716252e-05,-6.31311923726047e-05,0.844084408440844
8.28273332697531e-05,-6.31467097257828e-05,0.844184418441844
8.28445506568861e-05,-6.31620731136816e-05,0.844284428442844
8.28615948328758e-05,-6.31772814669873e-05,0.844384438443844
8.28784690055887e-05,-6.31923390626577e-05,0.844484448444844
8.28951753133552e-05,-6.32072448313049e-05,0.844584458445845
8.29117137560269e-05,-6.32220019807212e-05,0.844684468446845
8.29280864722311e-05,-6.32366115799978e-05,0.844784478447845
8.29444987489574e-05,-6.32510650755162e-05,0.844884488448845
8.29609495169664e-05,-6.32653646057552e-05,0.844984498449845
8.29774398454976e-05,-6.32795101706406e-05,0.845084508450845
8.29939665269812e-05,-6.32935039085771e-05,0.845184518451845
8.30105316998959e-05,-6.33073479579691e-05,0.845284528452845
8.30271342948539e-05,-6.33210433881303e-05,0.845384538453845
8.30437732427643e-05,-6.33345912681517e-05,0.845484548454845
8.30606377926194e-05,-6.33481616013844e-05,0.845584558455846
8.30777268751798e-05,-6.33617554571417e-05,0.845684568456846
8.30950362137847e-05,-6.33753696277799e-05,0.845784578457846
8.31125647391947e-05,-6.33890062517034e-05,0.845884588458846
8.31303263509283e-05,-6.34024685954667e-05,0.845984598459846
8.31483189106553e-05,-6.34157555897563e-05,0.846084608460846
8.31665573872819e-05,-6.34294082516772e-05,0.846184618461846
8.31850396423293e-05,-6.34434201660898e-05,0.846284628462846
8.32034331534747e-05,-6.34577335959958e-05,0.846384638463846
8.3221736851627e-05,-6.34723474720816e-05,0.846484648464847
8.32399528749683e-05,-6.34872575175379e-05,0.846584658465847
8.32582073895923e-05,-6.35024348640141e-05,0.846684668466847
8.32764982571686e-05,-6.35178773729572e-05,0.846784678467847
8.32948254776973e-05,-6.35335829060366e-05,0.846884688468847
8.33131890511783e-05,-6.35495482556086e-05,0.846984698469847
8.33315130639888e-05,-6.35657285151022e-05,0.847084708470847
8.33497975164255e-05,-6.35821215461129e-05,0.847184718471847
8.33682038579985e-05,-6.35987444559518e-05,0.847284728472847
8.3386796240994e-05,-6.36154283104329e-05,0.847384738473847
8.34053351639488e-05,-6.36322479537172e-05,0.847484748474847
8.34238238341359e-05,-6.3649203385879e-05,0.847584758475848
8.3442261182761e-05,-6.36662924685136e-05,0.847684768476848
8.3460647209379e-05,-6.36835141324558e-05,0.847784778477848
8.34789840527655e-05,-6.37008662391526e-05,0.847884788478848
8.34971380622992e-05,-6.37180462041681e-05,0.847984798479848
8.35151092379802e-05,-6.37350529581143e-05,0.848084808480848
8.35329018566176e-05,-6.37518907778749e-05,0.848184818481848
8.35505159183599e-05,-6.37685596634496e-05,0.848284828482848
8.3567953561389e-05,-6.37850617532432e-05,0.848384838483848
8.35852179934231e-05,-6.38013991857344e-05,0.848484848484849
8.36023092144623e-05,-6.38175730300143e-05,0.848584858485849
8.36192293628369e-05,-6.38335854244873e-05,0.848684868486849
8.36359795079348e-05,-6.38494374384672e-05,0.848784878487849
8.36525628573256e-05,-6.38651312102843e-05,0.848884888488849
8.36691836287598e-05,-6.38806581863944e-05,0.848984898489849
8.36859701266616e-05,-6.38959477991491e-05,0.849084908490849
8.37026839188071e-05,-6.39115271662089e-05,0.849184918491849
8.37193250051963e-05,-6.39273920106164e-05,0.849284928492849
8.37358944547718e-05,-6.39435412632062e-05,0.849384938493849
8.37523922678304e-05,-6.39599695780041e-05,0.849484948494849
8.37688205825541e-05,-6.39766769549358e-05,0.84958495849585
8.37851793990913e-05,-6.39936580479528e-05,0.84968496849685
8.38014687172936e-05,-6.40109117879639e-05,0.84978497849785
8.38176906757881e-05,-6.40284360364905e-05,0.84988498849885
8.38338442051872e-05,-6.40462265167975e-05,0.84998499849985
8.38498373540189e-05,-6.4063838440061e-05,0.85008500850085
8.38656701222832e-05,-6.40812750138507e-05,0.85018501850185
8.38813435793679e-05,-6.40985373075544e-05,0.85028502850285
8.3896860932546e-05,-6.4115626390189e-05,0.85038503850385
8.39122232512054e-05,-6.41325454693984e-05,0.850485048504851
8.39274326736763e-05,-6.41492945452569e-05,0.850585058505851
8.39424892001073e-05,-6.41658757561689e-05,0.850685068506851
8.39573949688287e-05,-6.41822923097044e-05,0.850785078507851
8.39721521181709e-05,-6.41985442058634e-05,0.850885088508851
8.39867617175216e-05,-6.42146335830503e-05,0.850985098509851
8.40012248358236e-05,-6.42305615104305e-05,0.851085108510851
8.4015543611704e-05,-6.42463311957221e-05,0.851185118511851
8.40297191144021e-05,-6.42619426388509e-05,0.851285128512851
8.40437524128607e-05,-6.42773979782957e-05,0.851385138513851
8.40576456455585e-05,-6.42926982831475e-05,0.851485148514851
8.40714009511226e-05,-6.43078467610504e-05,0.851585158515852
8.40850172601654e-05,-6.43228434120784e-05,0.851685168516852
8.40984977804049e-05,-6.43376893053969e-05,0.851785178517852
8.41118435809322e-05,-6.43523876485755e-05,0.851885188518852
8.41250568000777e-05,-6.43669384416144e-05,0.851985198519852
8.41381374381382e-05,-6.43813438229923e-05,0.852085208520852
8.41510865640562e-05,-6.43956048618743e-05,0.852185218521852
8.41639063163107e-05,-6.44097236966652e-05,0.852285228522852
8.41765988333803e-05,-6.442370139653e-05,0.852385238523852
8.41891630460256e-05,-6.44375390307824e-05,0.852485248524853
8.42016021618166e-05,-6.44512387376787e-05,0.852585258525853
8.42139172499925e-05,-6.44648005173671e-05,0.852685268526853
8.42266129746319e-05,-6.44784360720512e-05,0.852785278527853
8.4239686128165e-05,-6.44921454018052e-05,0.852885288528853
8.42528469563608e-05,-6.45061316553626e-05,0.852985298529853
8.42660943901282e-05,-6.45203937634099e-05,0.853085308530853
8.42794797511777e-05,-6.45344901449154e-05,0.853185318531853
8.42930009011787e-05,-6.45484250766883e-05,0.853285328532853
8.43066567707436e-05,-6.45621985586544e-05,0.853385338533853
8.43204462907813e-05,-6.45758127292926e-05,0.853485348534853
8.43343683920525e-05,-6.45892675886027e-05,0.853585358535854
8.43484209362266e-05,-6.46025674133199e-05,0.853685368536854
8.43626039233038e-05,-6.46157111343531e-05,0.853785378537854
8.43769141454174e-05,-6.46287019591979e-05,0.853885388538854
8.43913526721036e-05,-6.46415409571679e-05,0.853985398539854
8.44059162956442e-05,-6.46542291974283e-05,0.854085408540854
8.44206050160393e-05,-6.46667688183095e-05,0.854185418541854
8.443541669481e-05,-6.46791619583645e-05,0.854285428542854
8.44502465500569e-05,-6.46916053509647e-05,0.854385438543854
8.44650945817799e-05,-6.47041011345145e-05,0.854485448544855
8.44799597207397e-05,-6.47166471706838e-05,0.854585458545855
8.44948419669363e-05,-6.47292434593981e-05,0.854685468546855
8.45097413203697e-05,-6.47418900006576e-05,0.854785478547855
8.45246588502793e-05,-6.47545867945364e-05,0.854885488548855
8.45395924183346e-05,-6.47673306333905e-05,0.854985498549855
8.45545430936267e-05,-6.47801247247898e-05,0.855085508550855
8.45695098069162e-05,-6.47929658611643e-05,0.855185518551855
8.45844936274425e-05,-6.48058540424401e-05,0.855285528552855
8.45993234826894e-05,-6.4818932542096e-05,0.855385538553855
8.46140015109872e-05,-6.48321992215048e-05,0.855485548554855
8.46285287815755e-05,-6.4845650873171e-05,0.855585558555856
8.46429063636936e-05,-6.48592874970945e-05,0.855685568556856
8.46571363956719e-05,-6.48731069547965e-05,0.855785578557856
8.46712199467498e-05,-6.48871071080209e-05,0.855885588558856
8.46851591552577e-05,-6.49012847489753e-05,0.855985598559856
8.46990523881039e-05,-6.49157628361837e-05,0.856085608560856
8.47131958145105e-05,-6.49304098575778e-05,0.856185618561856
8.47275862270562e-05,-6.49452236748273e-05,0.856285628562856
8.47422214872621e-05,-6.49602042877838e-05,0.856385638563856
8.47570994566495e-05,-6.49753484888774e-05,0.856485648564857
8.47722169276486e-05,-6.4990655208943e-05,0.856585658565857
8.4787571761929e-05,-6.5006122309576e-05,0.856685668566857
8.48032612568627e-05,-6.50218716799869e-05,0.856785678567857
8.48191998764142e-05,-6.50374253861173e-05,0.856885688568857
8.48353876202868e-05,-6.50527844972069e-05,0.856985698569857
8.48514128452617e-05,-6.50679896429428e-05,0.857085708570857
8.48672787589085e-05,-6.50830429617298e-05,0.857185718571857
8.4882985361079e-05,-6.50979455228072e-05,0.857285728572857
8.48985347904003e-05,-6.51126994645796e-05,0.857385738573857
8.49139291852028e-05,-6.51273058562864e-05,0.857485748574857
8.49291685454865e-05,-6.5141766836258e-05,0.857585758575858
8.49444977189117e-05,-6.515630052206e-05,0.857685768576858
8.49598065773819e-05,-6.51709913807855e-05,0.857785778577858
8.49750961901366e-05,-6.5185837274104e-05,0.857885788578858
8.49903644189936e-05,-6.52008371327018e-05,0.857985798579858
8.5005479751514e-05,-6.52156862336642e-05,0.858085808580858
8.5020444326473e-05,-6.52303877844127e-05,0.858185818581858
8.50352602820529e-05,-6.52449407159304e-05,0.858285828582858
8.50499265491626e-05,-6.5259349304878e-05,0.858385838583858
8.50644474044629e-05,-6.52736135513299e-05,0.858485848584858
8.50788217790112e-05,-6.52877355937647e-05,0.858585858585859
8.50932560287399e-05,-6.53017058092506e-05,0.858685868586859
8.51075448669559e-05,-6.53155359589756e-05,0.858785878587859
8.51216915010807e-05,-6.53292281814928e-05,0.858885888588859
8.51356959309659e-05,-6.53427835459675e-05,0.858985898589859
8.51495613644781e-05,-6.53562041907299e-05,0.859085908590859
8.51632878016173e-05,-6.53694890466149e-05,0.859185918591859
8.51768763113261e-05,-6.53826423904317e-05,0.859285928592859
8.51903290322316e-05,-6.5395663153015e-05,0.859385938593859
8.52036481026644e-05,-6.54085545420089e-05,0.859485948594859
8.52172237819456e-05,-6.54214726610232e-05,0.85958595859586
8.52310550008358e-05,-6.54344185793715e-05,0.85968596859686
8.52451374828227e-05,-6.54473922969795e-05,0.85978597859786
8.52590798989004e-05,-6.54602355717587e-05,0.85988598859886
8.52728833186051e-05,-6.54729505420395e-05,0.85998599859986
8.52865477417884e-05,-6.54855382771354e-05,0.86008600860086
8.5300075306929e-05,-6.54979998462118e-05,0.86018601860186
8.53134681525059e-05,-6.5510337387673e-05,0.86028602860286
8.53267273474615e-05,-6.55225509014451e-05,0.86038603860386
8.53398539611837e-05,-6.55346425260067e-05,0.86048604860486
8.53528490629119e-05,-6.55466133305973e-05,0.860586058605861
8.53657137217371e-05,-6.55584643843079e-05,0.860686068606861
8.5378450076138e-05,-6.5570196756452e-05,0.860786078607861
8.53910591953541e-05,-6.55818125853601e-05,0.860886088608861
8.54035421484764e-05,-6.55933118711063e-05,0.860986098609861
8.5416291333305e-05,-6.56048517866141e-05,0.861086108610861
8.54289122137093e-05,-6.56162772972905e-05,0.861186118611861
8.54414069280197e-05,-6.5627587333896e-05,0.861286128612861
8.54537765456242e-05,-6.5638785104223e-05,0.861386138613861
8.54660221354652e-05,-6.56498706081232e-05,0.861486148614862
8.547814583617e-05,-6.5660844914836e-05,0.861586158615862
8.54901476475902e-05,-6.56717101627659e-05,0.861686168616862
8.55024948119092e-05,-6.56828138431423e-05,0.861786178617862
8.5515184121409e-05,-6.56941516790817e-05,0.861886188618862
8.55282102298926e-05,-6.57057247398979e-05,0.861986198619862
8.55415720685657e-05,-6.57175276794679e-05,0.862086208620862
8.55552642910829e-05,-6.57295594286266e-05,0.862186218621862
8.55692858282049e-05,-6.57418178489694e-05,0.862286228622862
8.55836313341798e-05,-6.57543008020917e-05,0.862386238623862
8.55982997397683e-05,-6.57670050804237e-05,0.862486248624862
8.5613285698625e-05,-6.57799296146518e-05,0.862586258625863
8.56285881419556e-05,-6.57930722664456e-05,0.862686268626863
8.56437366198585e-05,-6.58060834062453e-05,0.862786278627863
8.56587332709607e-05,-6.58189641031421e-05,0.862886288628863
8.56737994201011e-05,-6.58321302773865e-05,0.862986298629863
8.56889318600065e-05,-6.58455797907222e-05,0.863086308630863
8.57041305905287e-05,-6.58593083661176e-05,0.863186318631863
8.57193956116676e-05,-6.58733138653164e-05,0.863286328632863
8.57347258543322e-05,-6.58875941498398e-05,0.863386338633863
8.57501202489863e-05,-6.59021460121181e-05,0.863486348634864
8.57655798653145e-05,-6.59169673137466e-05,0.863586358635864
8.57811025645412e-05,-6.59320537778419e-05,0.863686368636864
8.57966872775754e-05,-6.59474043353131e-05,0.863786378637864
8.58122110460416e-05,-6.59630425085365e-05,0.863886388638864
8.58277968281668e-05,-6.59789372906083e-05,0.863986398639864
8.58435579599142e-05,-6.59945936403078e-05,0.864086408640864
8.58594933717476e-05,-6.60100115575609e-05,0.864186418641864
8.58756704236714e-05,-6.60253492846045e-05,0.864286428642864
8.58920859079675e-05,-6.60406057521249e-05,0.864386438643864
8.5908842468205e-05,-6.60559188874044e-05,0.864486448644864
8.59259347584835e-05,-6.60712876212775e-05,0.864586458645865
8.59433617095638e-05,-6.60867108845792e-05,0.864686468646865
8.59611179752489e-05,-6.61021886772352e-05,0.864786478647865
8.59792014173567e-05,-6.61177188609151e-05,0.864886488648865
8.59976088281691e-05,-6.61333035739493e-05,0.864986498649865
8.60163369999678e-05,-6.61489406780075e-05,0.865086508650865
8.60353442340488e-05,-6.61647681002974e-05,0.865186518651865
8.60541600806586e-05,-6.61804383495897e-05,0.865286528652865
8.60727888166065e-05,-6.61959503567935e-05,0.865386538653865
8.60912315111318e-05,-6.62113083986436e-05,0.865486548654866
8.6109489233474e-05,-6.62265124752144e-05,0.865586558655866
8.61275641219634e-05,-6.62415647248362e-05,0.865686568656866
8.61454583149305e-05,-6.62564662166741e-05,0.865786578657866
8.61631739510024e-05,-6.62712190892813e-05,0.865886588658866
8.61807120991218e-05,-6.62858244117487e-05,0.865986598659866
8.61980759671552e-05,-6.63002832532415e-05,0.866086608660866
8.62152644857148e-05,-6.63145977523127e-05,0.866186618661866
8.62322819317583e-05,-6.63287689780533e-05,0.866286628662866
8.62491293743766e-05,-6.63427979997768e-05,0.866386638663866
8.62658078826608e-05,-6.6356688024979e-05,0.866486648664866
8.62823206646257e-05,-6.63704379844203e-05,0.866586658665867
8.62986677198263e-05,-6.63840510858933e-05,0.866686668666867
8.63148501177987e-05,-6.63975273292494e-05,0.866786678667867
8.63308721350554e-05,-6.64108699221327e-05,0.866886688668867
8.6346733771893e-05,-6.6424077795378e-05,0.866986698669867
8.63624360974027e-05,-6.64371552257945e-05,0.867086708670867
8.63779823191542e-05,-6.64501000749034e-05,0.867186718671867
8.63933724369991e-05,-6.6462916619588e-05,0.867286728672867
8.64087507938043e-05,-6.64759758734541e-05,0.867386738673867
8.64241184585122e-05,-6.64892756982455e-05,0.867486748674868
8.64394743618836e-05,-6.65028150245743e-05,0.867586758675868
8.64548195733061e-05,-6.65165895757799e-05,0.867686768676868
8.64701540927799e-05,-6.65305972133833e-05,0.867786778677868
8.64854779201565e-05,-6.65448368682193e-05,0.867886788678868
8.65007899861965e-05,-6.65593053325699e-05,0.867986798679868
8.65160924295271e-05,-6.6574001537344e-05,0.868086808680868
8.65313831115212e-05,-6.65889222748975e-05,0.868186818681868
8.65466641706575e-05,-6.66040643375866e-05,0.868286828682868
8.6562182593075e-05,-6.66192117463242e-05,0.868386838683868
8.6577936240295e-05,-6.66343645011104e-05,0.868486848684868
8.65935327146658e-05,-6.66493643597083e-05,0.868586858685869
8.66089730851301e-05,-6.66642155990753e-05,0.868686868686869
8.66242584212239e-05,-6.66789171498238e-05,0.868786878687869
8.66393919302204e-05,-6.6693472219746e-05,0.868886888688869
8.66543736124162e-05,-6.67078818779331e-05,0.868986898689869
8.66692056059935e-05,-6.67221471936243e-05,0.869086908690869
8.668388898034e-05,-6.67362703052244e-05,0.869186918691869
8.66984248045467e-05,-6.67502522818984e-05,0.869286928692869
8.67131220785601e-05,-6.67638664525366e-05,0.869386938693869
8.67276718024338e-05,-6.67773437651321e-05,0.86948694869487
8.67425037961595e-05,-6.67908520845572e-05,0.86958695869587
8.675761592111e-05,-6.68043914109602e-05,0.86968696869687
8.67729675478205e-05,-6.68179499830046e-05,0.86978697869787
8.6788556537664e-05,-6.6831529939095e-05,0.86988698869887
8.68043786138311e-05,-6.6845129140901e-05,0.86998699869987
8.68204337764703e-05,-6.68587486575135e-05,0.87008700870087
8.68367177487724e-05,-6.68723874198417e-05,0.87018701870187
8.68530327279782e-05,-6.68858903932923e-05,0.87028702870287
8.68693787140878e-05,-6.68992597163444e-05,0.87038703870387
8.68855611119118e-05,-6.69124953888495e-05,0.87048704870487
8.69015809908381e-05,-6.69255984801211e-05,0.870587058705871
8.69174415584363e-05,-6.69385711285639e-05,0.870687068706871
8.69335330740279e-05,-6.69515694378619e-05,0.870787078707871
8.69498544685217e-05,-6.69645934080151e-05,0.870887088708871
8.69662143541499e-05,-6.69774773125558e-05,0.870987098709871
8.69826127312092e-05,-6.69902222205752e-05,0.871087108710871
8.69990495996997e-05,-6.70028292013125e-05,0.871187118711871
8.70155249593245e-05,-6.70153003932466e-05,0.871287128712871
8.70318345924818e-05,-6.70276464882521e-05,0.871387138713871
8.70479817067412e-05,-6.70398685557167e-05,0.871487148714872
8.70639673711939e-05,-6.70519698031361e-05,0.871587158715872
8.70800984473076e-05,-6.70637214209216e-05,0.871687168716872
8.70963738658429e-05,-6.70751276859566e-05,0.871787178717872
8.71128118035728e-05,-6.70864494838245e-05,0.871887188718872
8.71294111908127e-05,-6.70976889530783e-05,0.871987198719872
8.71462115885298e-05,-6.71090406886847e-05,0.872087208720872
8.71632108580971e-05,-6.71205036214786e-05,0.872187218721872
8.71803662312742e-05,-6.71318810180144e-05,0.872287228722872
8.71976755698791e-05,-6.71431760858619e-05,0.872387238723872
8.7215136735433e-05,-6.7154388824947e-05,0.872487248724872
8.72327486586964e-05,-6.71655192354179e-05,0.872587258725873
8.72505861839046e-05,-6.71766111545319e-05,0.872687268726873
8.72686450342482e-05,-6.71876645823632e-05,0.872787278727873
8.72869252098758e-05,-6.71986816571679e-05,0.872887288728873
8.73054235029206e-05,-6.7209660240764e-05,0.872987298729873
8.73241367059614e-05,-6.72206024713337e-05,0.873087308730873
8.7343064818998e-05,-6.72315083490251e-05,0.873187318731873
8.73621714890782e-05,-6.72424046038588e-05,0.873287328732873
8.73814556468142e-05,-6.72532923050741e-05,0.873387338733873
8.74009718219313e-05,-6.72645638503968e-05,0.873487348734873
8.74207178756538e-05,-6.72762171014966e-05,0.873587358735874
8.74405366354295e-05,-6.7287731356075e-05,0.873687368736874
8.74604281009614e-05,-6.72991087526109e-05,0.873787378737874
8.74805120230555e-05,-6.73105278479992e-05,0.873887388738874
8.75007851942903e-05,-6.73219886423885e-05,0.873987398739874
8.75208562861052e-05,-6.73333339628553e-05,0.874087408740874
8.75407263675912e-05,-6.7344565947656e-05,0.874187418741874
8.75607044385464e-05,-6.73554579256804e-05,0.874287428742874
8.75807894298799e-05,-6.73660131044986e-05,0.874387438743874
8.76009792032612e-05,-6.73762336226634e-05,0.874487448744874
8.76212930042576e-05,-6.73863814349235e-05,0.874587458745875
8.76417297636296e-05,-6.73964586796835e-05,0.874687468746875
8.76622884122862e-05,-6.74064664262569e-05,0.874787478747875
8.76826417738047e-05,-6.74163725985008e-05,0.874887488748875
8.77027909174245e-05,-6.74261804039847e-05,0.874987498749875
8.77227390507153e-05,-6.7435889842783e-05,0.875087508750875
8.77424872430651e-05,-6.74455030531518e-05,0.875187518751875
8.77620376325073e-05,-6.74550189660744e-05,0.875287528752875
8.77813934270569e-05,-6.74644407889721e-05,0.875387538753875
8.78005546264173e-05,-6.74737674528281e-05,0.875487548754875
8.78195255075459e-05,-6.74830010958987e-05,0.875587558755876
8.78383060704427e-05,-6.74921427874973e-05,0.875687568756876
8.78568984534383e-05,-6.75011925275499e-05,0.875787578757876
8.78753058642507e-05,-6.75101524545352e-05,0.875887588758876
8.78935283028799e-05,-6.75190225683791e-05,0.875987598759876
8.79115689767474e-05,-6.75278039383209e-05,0.876087608760876
8.79298299066593e-05,-6.7536569270191e-05,0.876187618761876
8.79483078848976e-05,-6.75453207023943e-05,0.876287628762876
8.79670029114622e-05,-6.75540560966001e-05,0.876387638763876
8.79860154915917e-05,-6.75629123107769e-05,0.876487648764877
8.80053413483286e-05,-6.75718872065944e-05,0.876587658765877
8.80244747485034e-05,-6.75807712201053e-05,0.876687668766877
8.80434167610587e-05,-6.75895675588792e-05,0.876787678767877
8.80621684555306e-05,-6.75982751537511e-05,0.876887688768877
8.80807330391921e-05,-6.76068961431997e-05,0.876987698769877
8.80991126506705e-05,-6.76154305270766e-05,0.877087708770877
8.81173083592052e-05,-6.76238793746212e-05,0.877187718771877
8.81353212338871e-05,-6.76322437551471e-05,0.877287728772877
8.81534249908015e-05,-6.764050228446e-05,0.877387738773877
8.8171617491618e-05,-6.76486560318734e-05,0.877487748774877
8.81898987363365e-05,-6.76567060664784e-05,0.877587758775878
8.82082665866267e-05,-6.76646534575143e-05,0.877687768776878
8.82267210423403e-05,-6.76724982050553e-05,0.877787778777878
8.8245323048342e-05,-6.76801836411942e-05,0.877887788778878
8.82640704658563e-05,-6.76877097660051e-05,0.877987798779878
8.82829611567012e-05,-6.76950787178184e-05,0.878087808780878
8.83019951208767e-05,-6.77022926351871e-05,0.878187818781878
8.8321170219904e-05,-6.77093515179628e-05,0.878287828782878
8.83404789694042e-05,-6.77163708402164e-05,0.878387838783878
8.83599213693771e-05,-6.77233495327085e-05,0.878487848784879
8.83794942122531e-05,-6.77302875955132e-05,0.878587858785879
8.83991964286443e-05,-6.77371871668867e-05,0.878687868786879
8.84190280188475e-05,-6.77440471778123e-05,0.878787878787879
8.84389868442356e-05,-6.7750868697381e-05,0.878887888788879
8.8459071835569e-05,-6.77576517255927e-05,0.878987898789879
8.84793236227579e-05,-6.77645897883974e-05,0.879087908790879
8.84997411364143e-05,-6.7771683954886e-05,0.879187918791879
8.8520097705651e-05,-6.77790764292241e-05,0.879287928792879
8.85403922609318e-05,-6.77867661422464e-05,0.879387938793879
8.85606269408839e-05,-6.77947498861604e-05,0.879487948794879
8.85810615617771e-05,-6.78027261457697e-05,0.87958795879588
8.86015079441552e-05,-6.78110370660323e-05,0.87968796879688
8.8621969295143e-05,-6.78196773011223e-05,0.87978797879788
8.86424434767067e-05,-6.78286447124866e-05,0.87988798879888
8.86629304886981e-05,-6.78379360926296e-05,0.87998799879988
8.86834314003564e-05,-6.78475482338333e-05,0.88008800880088
8.87039451424423e-05,-6.78574779285277e-05,0.88018801880188
8.87244717149557e-05,-6.7867721969143e-05,0.88028802880288
8.87450111178968e-05,-6.78782771479612e-05,0.88038803880388
8.8765562282026e-05,-6.78891402574865e-05,0.880488048804881
8.87861273459706e-05,-6.7900308090075e-05,0.880588058805881
8.88067041711034e-05,-6.7911778507322e-05,0.880688068806881
8.88272927574244e-05,-6.79235483015837e-05,0.880788078807881
8.8847894174173e-05,-6.79356142652902e-05,0.880888088808881
8.88685073521097e-05,-6.79479731907974e-05,0.880988098809881
8.88889141738174e-05,-6.79602080886155e-05,0.881088108810881
8.89091178468657e-05,-6.79723210972973e-05,0.881188118811881
8.89291183711063e-05,-6.79843132859338e-05,0.881288128812881
8.89489200236451e-05,-6.79961857237646e-05,0.881388138813881
8.89685228040371e-05,-6.80079384107895e-05,0.881488148814881
8.89879299202971e-05,-6.80195745545783e-05,0.881588158815882
8.90071435107555e-05,-6.80310930859659e-05,0.881688168816882
8.90261635752641e-05,-6.80424972125221e-05,0.881788178817882
8.90449943907803e-05,-6.80537880035604e-05,0.881888188818882
8.90636370263951e-05,-6.80649654590067e-05,0.881988198819882
8.9082092551348e-05,-6.80760306480261e-05,0.882088208820882
8.91003641732088e-05,-6.80869857090233e-05,0.882188218821882
8.91184529613652e-05,-6.80978306421467e-05,0.882288228822882
8.91363610539993e-05,-6.81085675856524e-05,0.882388238823882
8.91540895204988e-05,-6.81191965395404e-05,0.882488248824883
8.91716404990457e-05,-6.81297196422896e-05,0.882588258825883
8.91890161282673e-05,-6.81401379630651e-05,0.882688268826883
8.92062185464939e-05,-6.81504515019412e-05,0.882788278827883
8.9223248822965e-05,-6.8160662397174e-05,0.882888288828883
8.92401090960109e-05,-6.81707706489119e-05,0.882988298829883
8.92567993656316e-05,-6.81807773263202e-05,0.883088308830883
8.92733239087848e-05,-6.81906845677292e-05,0.883188318831883
8.92899008428876e-05,-6.82009061550592e-05,0.883288328832883
8.93065280294615e-05,-6.82114378114268e-05,0.883388338833883
8.93232076071334e-05,-6.82222773985015e-05,0.883488348834883
8.93399374372763e-05,-6.82334206394e-05,0.883588358835884
8.93567164509475e-05,-6.82448653957178e-05,0.883688368836884
8.93735457170896e-05,-6.82566095291243e-05,0.883788378837884
8.93904241666117e-05,-6.8268648762662e-05,0.883888388838884
8.94073507302743e-05,-6.82809809580747e-05,0.883988398839884
8.94241083597511e-05,-6.82931891258723e-05,0.884088408840884
8.9440699193521e-05,-6.83052764736248e-05,0.884188418841884
8.94571232314355e-05,-6.83172419321668e-05,0.884288428842884
8.94733826119734e-05,-6.83290876399029e-05,0.884388438843884
8.94898119959365e-05,-6.83407344757148e-05,0.884488448844885
8.95064071065155e-05,-6.83521835089159e-05,0.884588458845885
8.95231679435622e-05,-6.83634358085973e-05,0.884688468846885
8.95399629952307e-05,-6.83745662190682e-05,0.884788478847885
8.95567933306123e-05,-6.83855747402545e-05,0.884888488848885
8.9573656811228e-05,-6.83964624414698e-05,0.884988498849885
8.95905545064656e-05,-6.84072325302839e-05,0.885088508850885
8.96074479247457e-05,-6.84180689097146e-05,0.885188518851885
8.96244439867432e-05,-6.84287759155559e-05,0.885288528852885
8.96415394845915e-05,-6.84393546168988e-05,0.885388538853885
8.96587344182908e-05,-6.84498039445781e-05,0.885488548854885
8.96760277188983e-05,-6.84601281754772e-05,0.885588558855886
8.96934172477869e-05,-6.84703262402824e-05,0.885688568856886
8.97109040741959e-05,-6.84804002774726e-05,0.885788578857886
8.9728486059795e-05,-6.84903513562871e-05,0.885888588858886
8.97461632044358e-05,-6.85001816150565e-05,0.885988598859886
8.97640531205936e-05,-6.85100674724195e-05,0.886088608860886
8.97821547391776e-05,-6.85200099975415e-05,0.886188618861886
8.98005044129917e-05,-6.85300166749498e-05,0.886288628862886
8.9819098934466e-05,-6.8540087504496e-05,0.886388638863886
8.98379372343612e-05,-6.85502214170891e-05,0.886488648864887
8.98570171741985e-05,-6.85604194819685e-05,0.886588658865887
8.9876334477317e-05,-6.85706784914161e-05,0.886688668866887
8.98958260606699e-05,-6.8581059390074e-05,0.886788678867887
8.99154919242571e-05,-6.85915600395379e-05,0.886888688868887
8.99353277911211e-05,-6.86021793706423e-05,0.886988698869887
8.99554715888407e-05,-6.8612899206837e-05,0.887088708870887
8.99759169018311e-05,-6.86237195482704e-05,0.887188718871887
8.99966637302407e-05,-6.863463718715e-05,0.887288728872887
9.00177067281692e-05,-6.86456531928637e-05,0.887388738873887
9.00390448263774e-05,-6.86567664960237e-05,0.887488748874887
9.00606748169986e-05,-6.86679738891343e-05,0.887588758875888
9.00825924235203e-05,-6.86792775106002e-05,0.887688768876888
9.01047965767033e-05,-6.86906741527774e-05,0.887788778877888
9.01272445083071e-05,-6.87023028121873e-05,0.887888788878888
9.0149934079853e-05,-6.8714161350351e-05,0.887988798879888
9.01728631530106e-05,-6.87262465596989e-05,0.888088808880888
9.01960295894495e-05,-6.87385573709914e-05,0.888188818881888
9.02194301815998e-05,-6.8751090576733e-05,0.888288828882888
9.02425966180386e-05,-6.87634986856202e-05,0.888388838883888
9.02655310372448e-05,-6.87757827668182e-05,0.888488848884888
9.02882366469365e-05,-6.87879438896405e-05,0.888588858885889
9.03111817580915e-05,-6.88003295452423e-05,0.888688868886889
9.03343631634367e-05,-6.88129365259797e-05,0.888788878887889
9.0357778724345e-05,-6.88257637626873e-05,0.888888888888889
9.0381427371577e-05,-6.88388080477954e-05,0.888988898889889
9.04053048284719e-05,-6.88520683119904e-05,0.889088908890889
9.04294100257902e-05,-6.88655413477026e-05,0.889188918891889
9.04536007594409e-05,-6.88789117399198e-05,0.889288928892889
9.0477875960036e-05,-6.88921773501635e-05,0.889388938893889
9.0502234558633e-05,-6.89053424552426e-05,0.889488948894889
9.05266765550835e-05,-6.89184059859921e-05,0.88958895889589
9.05512008801481e-05,-6.89313700807424e-05,0.88968896889689
9.05756749527418e-05,-6.89442048019032e-05,0.88978897889789
9.06000977034767e-05,-6.8956912287805e-05,0.88988898889889
9.06245193851206e-05,-6.8969712794418e-05,0.88998899889989
9.06489667276197e-05,-6.89823625433215e-05,0.89008900890089
9.06733381566443e-05,-6.89950625448443e-05,0.89018901890189
9.06976315337156e-05,-6.90078127989122e-05,0.89028902890289
9.07218489973125e-05,-6.90206133055253e-05,0.89038903890389
9.07459916168226e-05,-6.90334608571136e-05,0.89048904890489
9.07700593919492e-05,-6.9046357592082e-05,0.890589058905891
9.07940523228407e-05,-6.90593024411908e-05,0.890689068906891
9.08179736170669e-05,-6.9072294335275e-05,0.890789078907891
9.08418222055368e-05,-6.90853322050952e-05,0.890889088908891
9.08655991571931e-05,-6.909841818913e-05,0.890989098909891
9.08893044723324e-05,-6.91115490796614e-05,0.891089108910891
9.09129402891368e-05,-6.91247248768378e-05,0.891189118911891
9.0936542960707e-05,-6.91377606082533e-05,0.891289128912891
9.09601124870431e-05,-6.9150655204817e-05,0.891389138913891
9.09836499370877e-05,-6.91634118740988e-05,0.891489148914892
9.10071553111375e-05,-6.91760316852637e-05,0.891589158915892
9.10306286090441e-05,-6.9188514638386e-05,0.891689168916892
9.1054070900047e-05,-6.92008628718702e-05,0.891789178917892
9.10774811149067e-05,-6.92130785240469e-05,0.891889188918892
9.11008603228627e-05,-6.92251615949901e-05,0.891989198919892
9.11242095931542e-05,-6.9237115292344e-05,0.892089208920892
9.1147751320008e-05,-6.92494410724687e-05,0.892189218921892
9.11711508429189e-05,-6.92620833369931e-05,0.892289228922892
9.11944092308297e-05,-6.9275038878125e-05,0.892389238923892
9.12175286223674e-05,-6.92883034191292e-05,0.892489248924892
9.12406597750933e-05,-6.93016556348703e-05,0.892589258925893
9.1263801619768e-05,-6.93150933869437e-05,0.892689268926893
9.12869530874488e-05,-6.93286156060358e-05,0.892789278927893
9.13101163161695e-05,-6.93422222922207e-05,0.892889288928893
9.13332902371357e-05,-6.93559123763334e-05,0.892989298929893
9.13564737808113e-05,-6.93696858583737e-05,0.893089308930893
9.13794263764937e-05,-6.93833203438184e-05,0.893189318931893
9.14022421141334e-05,-6.93972584832353e-05,0.893289328932893
9.14249231320609e-05,-6.94114959995926e-05,0.893389338933893
9.14474704995156e-05,-6.94260307546341e-05,0.893489348934894
9.14698852858853e-05,-6.94408595406415e-05,0.893589358935894
9.14922797571516e-05,-6.94555311537256e-05,0.893689368936894
9.15146539137598e-05,-6.94700455938863e-05,0.893789378937894
9.15368602052731e-05,-6.94846723003997e-05,0.893889388938894
9.15592332924935e-05,-6.94994658026942e-05,0.893989398939894
9.15817721063298e-05,-6.95144218239607e-05,0.894089408940894
9.16045728752115e-05,-6.9529663322649e-05,0.894189418941894
9.16273875436119e-05,-6.95449711119541e-05,0.894289428942894
9.16502161116792e-05,-6.9560346261041e-05,0.894389438943894
9.16731858145983e-05,-6.95756690191782e-05,0.894489448944894
9.16962945140388e-05,-6.95909383171263e-05,0.894589458945895
9.17195422100008e-05,-6.96061552241246e-05,0.894689468946895
9.17429256947659e-05,-6.96213218785036e-05,0.894789478947895
9.17663177331495e-05,-6.96365558927388e-05,0.894889488948895
9.17897183252998e-05,-6.965185726683e-05,0.894989498949895
9.18131264016807e-05,-6.96672260007031e-05,0.895089508950895
9.18365441010678e-05,-6.96826599560278e-05,0.895189518951895
9.18599682155945e-05,-6.96981591328039e-05,0.895289528952895
9.18834019528306e-05,-6.97137235309574e-05,0.895389538953895
9.19070024860705e-05,-6.9729206669662e-05,0.895489548954896
9.19307687457779e-05,-6.97446074796783e-05,0.895589558955896
9.19547007321013e-05,-6.97599280994109e-05,0.895689568956896
9.19788187596989e-05,-6.97755897950848e-05,0.895789578957896
9.2003120690537e-05,-6.97915872207999e-05,0.895889588958896
9.20276054550794e-05,-6.98079193072425e-05,0.895989598959896
9.20522719843836e-05,-6.98245807083641e-05,0.896089608960896
9.20771181398224e-05,-6.98415703550736e-05,0.896189618961896
9.21021407138259e-05,-6.98588829013225e-05,0.896289628962896
9.21273386373031e-05,-6.98765162086319e-05,0.896389638963896
9.21527119101058e-05,-6.98944670694321e-05,0.896489648964896
9.2178256255573e-05,-6.99127312069139e-05,0.896589658965897
9.22039716737047e-05,-6.9931307551912e-05,0.896689668966897
9.22298549566344e-05,-6.99501918275431e-05,0.896789678967897
9.22559061046589e-05,-6.99693808262374e-05,0.896889688968897
9.22821849931069e-05,-6.99888125341874e-05,0.896989698969897
9.23085686634544e-05,-7.00082741798017e-05,0.897089708970897
9.23351201987482e-05,-7.00277058877517e-05,0.897189718971897
9.23617326787585e-05,-7.00469740075645e-05,0.897289728972897
9.23883868576214e-05,-7.00658229994827e-05,0.897389738973897
9.24150827354852e-05,-7.00842550019108e-05,0.897489748974898
9.24418374194383e-05,-7.0102534108299e-05,0.897589758975898
9.2468653048108e-05,-7.01206624569033e-05,0.897689768976898
9.24955274830153e-05,-7.01386400478723e-05,0.897789778977898
9.25223516653034e-05,-7.01568528635695e-05,0.897889788978898
9.25491255949721e-05,-7.01752966272601e-05,0.897989798979898
9.25758503412609e-05,-7.01939702697787e-05,0.898089808980898
9.26025259043181e-05,-7.02128716527207e-05,0.898189818981898
9.26291533530864e-05,-7.02319975683681e-05,0.898289828982898
9.26557326877142e-05,-7.02513458784646e-05,0.898389838983898
9.26822649772924e-05,-7.02709155136224e-05,0.898489848984898
9.27087502221179e-05,-7.02907032664201e-05,0.898589858985899
9.27351884217455e-05,-7.03107069983047e-05,0.898689868986899
9.27615806457114e-05,-7.03309245709458e-05,0.898789878987899
9.27879268940154e-05,-7.03513549151782e-05,0.898889888988899
9.28142293048398e-05,-7.03719948232837e-05,0.898989898989899
9.28406568125186e-05,-7.03927405825281e-05,0.899089908990899
9.28670928739641e-05,-7.04132586014231e-05,0.899189918991899
9.28935353505493e-05,-7.04335499491341e-05,0.899289928992899
9.29199853115135e-05,-7.04536189024702e-05,0.899389938993899
9.29464427568566e-05,-7.04734654614314e-05,0.8994899489949
9.29729066174877e-05,-7.04930928336617e-05,0.8995899589959
9.29993768934069e-05,-7.05125031574915e-05,0.8996899689969
9.3025855722796e-05,-7.05316985714738e-05,0.8997899789979
9.30523954969016e-05,-7.05507346739797e-05,0.8998899889989
9.30789983540541e-05,-7.05696103960667e-05,0.8999899989999
9.31056621557748e-05,-7.05883300143212e-05,0.9000900090009
9.31323869020636e-05,-7.06068935288176e-05,0.9001900190019
9.31591715238295e-05,-7.06253030780345e-05,0.9002900290029
9.31861550174455e-05,-7.06438740769841e-05,0.9003900390039
9.32133373829117e-05,-7.06626065257404e-05,0.9004900490049
9.32405518246693e-05,-7.06815421231561e-05,0.900590059005901
9.32677983422734e-05,-7.07006776616612e-05,0.900690069006901
9.3295076936169e-05,-7.07200131412559e-05,0.900790079007901
9.3322551194345e-05,-7.07395015169648e-05,0.900890089008901
9.33502168398437e-05,-7.07591406504575e-05,0.900990099009901
9.33780738729619e-05,-7.07789305416598e-05,0.901090109010901
9.34061201550724e-05,-7.07988690520929e-05,0.901190119011901
9.34343535478449e-05,-7.08189540435006e-05,0.901290129012901
9.3462303601526e-05,-7.08388380245793e-05,0.901390139013901
9.34899745932217e-05,-7.08585231338079e-05,0.901490149014902
9.3517369730205e-05,-7.08780115095168e-05,0.901590159015902
9.35444900818636e-05,-7.08973052901848e-05,0.901690169016902
9.35713388559158e-05,-7.0916405544977e-05,0.901790179017902
9.3597920328874e-05,-7.09353154815375e-05,0.901890189018902
9.36242355702743e-05,-7.09540361690314e-05,0.901990199019902
9.36502867181504e-05,-7.09725697458634e-05,0.902090209020902
9.36760780497567e-05,-7.09909172811987e-05,0.902190219021902
9.37016117031267e-05,-7.10090819827554e-05,0.902290229022902
9.37268898168877e-05,-7.10270649196988e-05,0.902390239023902
9.37519155986093e-05,-7.10448682304334e-05,0.902490249024902
9.37766901173828e-05,-7.10624929841244e-05,0.902590259025903
9.38012176500172e-05,-7.10799413191765e-05,0.902690269026903
9.38260049993666e-05,-7.10974227996111e-05,0.902790279027903
9.38510500266555e-05,-7.11149352868753e-05,0.902890289028903
9.38763495244624e-05,-7.11324787811175e-05,0.902990299029903
9.39016137385564e-05,-7.11502607077319e-05,0.903090309030903
9.39268437381768e-05,-7.1168277859223e-05,0.903190319031903
9.39518214056096e-05,-7.11861143151918e-05,0.903290329032903
9.39765488794819e-05,-7.12037732834306e-05,0.903390339033903
9.40010293672152e-05,-7.12212558330304e-05,0.903490349034903
9.40252650072882e-05,-7.12385630332307e-05,0.903590359035904
9.40492590074191e-05,-7.1255697022436e-05,0.903690369036904
9.40730124366989e-05,-7.1272659939051e-05,0.903790379037904
9.40965274336065e-05,-7.12894528522408e-05,0.903890389038904
9.41198082748026e-05,-7.13060779004842e-05,0.903990399039904
9.4142856029675e-05,-7.13225372221858e-05,0.904090409040904
9.41656739056451e-05,-7.13388308172715e-05,0.904190419041904
9.41886639235192e-05,-7.13550367376203e-05,0.904290429042904
9.42116421800567e-05,-7.13714917825127e-05,0.904390439043904
9.42348962911583e-05,-7.13879895954971e-05,0.904490449044904
9.4258421980163e-05,-7.14045280382431e-05,0.904590459045905
9.42817113749775e-05,-7.14209018236124e-05,0.904690469046905
9.43047687527077e-05,-7.14371109516052e-05,0.904790479047905
9.43275962515356e-05,-7.14531586298654e-05,0.904890489048905
9.4350194940849e-05,-7.14690448583189e-05,0.904990499049905
9.437256695883e-05,-7.14847739138489e-05,0.905090509050905
9.43947165825844e-05,-7.15003447272903e-05,0.905190519051905
9.4416643811964e-05,-7.15157594369736e-05,0.905290529052905
9.44385453804884e-05,-7.15310212504685e-05,0.905390539053905
9.4460423426488e-05,-7.15461323062538e-05,0.905490549054905
9.44822758114841e-05,-7.15610936735689e-05,0.905590559055906
9.45041046741037e-05,-7.1575906421579e-05,0.905690569056906
9.45257143499183e-05,-7.15905716194493e-05,0.905790579057906
9.4547108046646e-05,-7.16050892671798e-05,0.905890589058906
9.45682879026172e-05,-7.16194625724145e-05,0.905990599059906
9.45892560563106e-05,-7.16336915351534e-05,0.906090609060906
9.46100146460568e-05,-7.16477793630405e-05,0.906190619061906
9.4630565810186e-05,-7.16617249868364e-05,0.906290629062906
9.46511137668939e-05,-7.16755219913273e-05,0.906390639063906
9.46716595849745e-05,-7.16891714456784e-05,0.906490649064907
9.46922021956338e-05,-7.17026754882943e-05,0.906590659065907
9.47127415985748e-05,-7.17160341192492e-05,0.906690669066907
9.47332788631855e-05,-7.17292494769477e-05,0.906790679067907
9.47536108405096e-05,-7.17423333225779e-05,0.906890689068907
9.47737386000834e-05,-7.17552856560658e-05,0.906990699069907
9.47936653493283e-05,-7.17681086159642e-05,0.907090709070907
9.48133932267231e-05,-7.17808032714384e-05,0.907190719071907
9.48331178963997e-05,-7.17933728300582e-05,0.907290729072907
9.48530328844564e-05,-7.18061262917701e-05,0.907390739073907
9.48731371215054e-05,-7.18190625872606e-05,0.907490749074907
9.48930959468934e-05,-7.18321261180101e-05,0.907590759075908
9.49129104297115e-05,-7.18453158147792e-05,0.907690769076908
9.49329152309097e-05,-7.18586840685177e-05,0.907790779077908
9.49532055093813e-05,-7.18723506301797e-05,0.907890789078908
9.49737791267959e-05,-7.1886312291973e-05,0.907990799079908
9.49945719310156e-05,-7.19006267910442e-05,0.908090809080908
9.50155807144706e-05,-7.19152909196751e-05,0.908190819081908
9.50366504424937e-05,-7.19297861141944e-05,0.908290829082908
9.50578965890816e-05,-7.19444470352555e-05,0.908390839083908
9.50792635557147e-05,-7.19588812851326e-05,0.908490849084909
9.51007481346749e-05,-7.19730899329907e-05,0.908590859085909
9.51220734024554e-05,-7.19874129856803e-05,0.908690869086909
9.514324149709e-05,-7.20018493739619e-05,0.908790879087909
9.51642545573542e-05,-7.20163990978355e-05,0.908890889088909
9.51851125829513e-05,-7.20310589496573e-05,0.908990899089909
9.52058177125083e-05,-7.20458299987406e-05,0.909090909090909
9.52263731535951e-05,-7.20607090372932e-05,0.909190919091909
9.5246887964772e-05,-7.20756169444192e-05,0.909290929092909
9.52673653539055e-05,-7.20905526508049e-05,0.909390939093909
9.52876374560494e-05,-7.21053386687205e-05,0.909490949094909
9.53077064093854e-05,-7.21199760672568e-05,0.90959095909591
9.53276673731039e-05,-7.21349064276681e-05,0.90969096909691
9.53475214164441e-05,-7.21501254730711e-05,0.90979097909791
9.53672685395544e-05,-7.21656299958216e-05,0.90989098909891
9.53869108806169e-05,-7.21814178575894e-05,0.90999099909991
9.54064495088709e-05,-7.21974858506562e-05,0.91009100910091
9.54258844244649e-05,-7.22138318367658e-05,0.91019101910191
9.54452177655808e-05,-7.22304526082e-05,0.91029102910291
9.54644506017548e-05,-7.22473449573148e-05,0.91039103910391
9.54835818634508e-05,-7.22645078150193e-05,0.910491049104911
9.5502890612951e-05,-7.22817209253431e-05,0.910591059105911
9.55223747117765e-05,-7.22989864265425e-05,0.910691069106911
9.55420640978885e-05,-7.23161524918909e-05,0.910791079107911
9.55615567503324e-05,-7.23331464154096e-05,0.910891089108911
9.55808548078837e-05,-7.23499714047426e-05,0.910991099109911
9.55999604087245e-05,-7.23666274598898e-05,0.911091109110911
9.56188735528548e-05,-7.23831167192558e-05,0.911191119111911
9.56379994685022e-05,-7.23995150963151e-05,0.911291129112911
9.56573349480969e-05,-7.2415823660233e-05,0.911391139113911
9.56768789223995e-05,-7.24320424110835e-05,0.911491149114911
9.56962272324218e-05,-7.24480986429621e-05,0.911591159115912
9.57153809474032e-05,-7.24639944942733e-05,0.911691169116912
9.57343443441528e-05,-7.24797310342566e-05,0.911791179117912
9.57531174226706e-05,-7.24953104012422e-05,0.911891189118912
9.57717033903782e-05,-7.25107347337091e-05,0.911991199119912
9.57901022475722e-05,-7.25260040317314e-05,0.912091209120912
9.58083182709134e-05,-7.25411215027304e-05,0.912191219121912
9.58263514604019e-05,-7.25560871468547e-05,0.912291229122912
9.58442050237558e-05,-7.25709031024346e-05,0.912391239123912
9.58619719815381e-05,-7.25860077430061e-05,0.912491249124913
9.5879653402988e-05,-7.2601399999404e-05,0.912591259125913
9.58972492882541e-05,-7.26170766639844e-05,0.912691269126913
9.59147617755183e-05,-7.26330334598637e-05,0.912791279127913
9.5932190864929e-05,-7.2649269317951e-05,0.912891289128913
9.59495376255773e-05,-7.26657799614372e-05,0.912991299129913
9.59668031268508e-05,-7.26825632517692e-05,0.913091309130913
9.59839873686013e-05,-7.26996170506908e-05,0.913191319131913
9.6001401489254e-05,-7.27165746213314e-05,0.913291329132913
9.60190412118514e-05,-7.27334348943773e-05,0.913391339133913
9.60369054671541e-05,-7.27502010774725e-05,0.913491349134913
9.60549931859228e-05,-7.27668731706913e-05,0.913591359135914
9.60732990224055e-05,-7.27834533123639e-05,0.913691369136914
9.60918240456933e-05,-7.27999404333253e-05,0.913791379137914
9.61105639788286e-05,-7.28163356028149e-05,0.913891389138914
9.61295177527204e-05,-7.28326409590887e-05,0.913991399139914
9.614868322889e-05,-7.28488575715347e-05,0.914091409140914
9.61679823555323e-05,-7.28649426719125e-05,0.914191419141914
9.61874151326475e-05,-7.28808983986266e-05,0.914291429142914
9.62069783526657e-05,-7.28967258209165e-05,0.914391439143914
9.62266720155869e-05,-7.29124260079474e-05,0.914491449144915
9.62464950520233e-05,-7.29280000289587e-05,0.914591459145915
9.6266445323793e-05,-7.29434489531155e-05,0.914691469146915
9.62865217615081e-05,-7.29587759881361e-05,0.914791479147915
9.63067232960776e-05,-7.29739800646326e-05,0.914891489148915
9.63269932597426e-05,-7.29890109301342e-05,0.914991499149915
9.63473316523547e-05,-7.30038696538803e-05,0.915091509150915
9.63677374049713e-05,-7.30185594434405e-05,0.915191519151915
9.63882094480563e-05,-7.3033080298815e-05,0.915291529152915
9.64087467126669e-05,-7.30474354276478e-05,0.915391539153915
9.64293502677459e-05,-7.30616258990297e-05,0.915491549154915
9.64500179752596e-05,-7.30756527822745e-05,0.915591559155916
9.64707498347628e-05,-7.30895171466215e-05,0.915691569156916
9.64915447774613e-05,-7.31032221995663e-05,0.915791579157916
9.65124028030583e-05,-7.31167690103484e-05,0.915891589158916
9.65333228426112e-05,-7.3130158648207e-05,0.915991599159916
9.65543594252518e-05,-7.31434456424966e-05,0.916091609160916
9.6575511481889e-05,-7.31566310624565e-05,0.916191619161916
9.65967790126713e-05,-7.31697149080868e-05,0.916291629162916
9.66181598789714e-05,-7.31826993177178e-05,0.916391639163916
9.66396530115499e-05,-7.31955842914979e-05,0.916491649164917
9.66612573414643e-05,-7.3208370898444e-05,0.916591659165917
9.66829717991784e-05,-7.3221061277109e-05,0.916691669166917
9.67047397172299e-05,-7.32336030363948e-05,0.916791679167917
9.672656216471e-05,-7.32459972456151e-05,0.916891689168917
9.6748435933752e-05,-7.32582460431743e-05,0.916991699169917
9.67703620938922e-05,-7.32703515674029e-05,0.917091709170917
9.67924582574575e-05,-7.3282646340698e-05,0.917191719171917
9.68146367497853e-05,-7.329520627646e-05,0.917291729172917
9.68368975705788e-05,-7.33080303055978e-05,0.917391739173917
9.68592385818044e-05,-7.33211141511539e-05,0.917491749174917
9.6881551793696e-05,-7.33340675539554e-05,0.917591759175918
9.69038361371627e-05,-7.33468937214236e-05,0.917691769176918
9.6926091612056e-05,-7.3359592653707e-05,0.917791779177918
9.69483663325165e-05,-7.33723835375364e-05,0.917891789178918
9.69706613679319e-05,-7.33852663728378e-05,0.917991799179918
9.69927329398814e-05,-7.33980198344755e-05,0.918091809180918
9.70145842557865e-05,-7.34106460609284e-05,0.918191819181918
9.70365489072094e-05,-7.34230659310038e-05,0.918291829182918
9.70586258250591e-05,-7.34352794447759e-05,0.918391839183918
9.70804771409642e-05,-7.34476875536631e-05,0.918491849184918
9.71021103393036e-05,-7.34599705656958e-05,0.918591859185919
9.71238525965e-05,-7.34721626954219e-05,0.918691869186919
9.7145703912405e-05,-7.34842628736761e-05,0.918791879187919
9.71676076192598e-05,-7.3496220847765e-05,0.918891889188919
9.71895626478249e-05,-7.35080376870019e-05,0.918991899189919
9.72112995589727e-05,-7.35197369138377e-05,0.919091909190919
9.72328183525548e-05,-7.35313185281981e-05,0.919191919191919
9.72541211669016e-05,-7.35427846686359e-05,0.919291929192919
9.72752122789707e-05,-7.35541353350772e-05,0.919391939193919
9.72964605640374e-05,-7.35654731710166e-05,0.91949194919492
9.73178649527139e-05,-7.35767992457679e-05,0.91959195919592
9.73394233068181e-05,-7.35881114208522e-05,0.91969196919692
9.73611356262018e-05,-7.35994107655089e-05,0.91979197919792
9.73829987034434e-05,-7.36106983489033e-05,0.91989198919892
9.74050125382462e-05,-7.36219731017958e-05,0.91999199919992
9.74271749924283e-05,-7.3633235024335e-05,0.92009200920092
9.74493566923259e-05,-7.36446038671782e-05,0.92019201920192
9.7471559776121e-05,-7.36560785612345e-05,0.92029202920292
9.74937821057802e-05,-7.36676580372644e-05,0.92039203920392
9.75161904767135e-05,-7.36790824787014e-05,0.92049204920492
9.75387816816479e-05,-7.36903540240983e-05,0.920592059205921
9.75615557202867e-05,-7.37014748117115e-05,0.920692069206921
9.7584100949411e-05,-7.37124844021372e-05,0.920792079207921
9.76064205764422e-05,-7.37233838646148e-05,0.920892089208921
9.76285178092469e-05,-7.37341742683096e-05,0.920992099209921
9.76503937167678e-05,-7.37448556131474e-05,0.921092109210921
9.76722674859582e-05,-7.37558438195272e-05,0.921192119211921
9.76941401859092e-05,-7.37671324721609e-05,0.921292129212921
9.77157936992035e-05,-7.37783088583678e-05,0.921392139213921
9.77372312332626e-05,-7.3789372978222e-05,0.921492149214922
9.77584538573257e-05,-7.3800326970054e-05,0.921592159215922
9.77795567307314e-05,-7.38116092073997e-05,0.921692169216922
9.78005409224222e-05,-7.38232154135242e-05,0.921792179217922
9.78214064325466e-05,-7.38351434499487e-05,0.921892189218922
9.7842156468526e-05,-7.38473901090291e-05,0.921992199219922
9.78627910306571e-05,-7.38599511140305e-05,0.922092209220922
9.7883311188031e-05,-7.38728253957134e-05,0.922192219221922
9.79037180097386e-05,-7.38860076080294e-05,0.922292229222922
9.79240136342588e-05,-7.38994966818873e-05,0.922392239223922
9.79441980615915e-05,-7.39132883403296e-05,0.922492249224922
9.7964586706823e-05,-7.39269035801329e-05,0.922592259225923
9.79852383760425e-05,-7.39407283838836e-05,0.922692269226923
9.80060857096907e-05,-7.39544868970175e-05,0.922792279227923
9.80271244308101e-05,-7.39681823271788e-05,0.922892289228923
9.804835560864e-05,-7.39818136050537e-05,0.922992299229923
9.80698776097919e-05,-7.39955143811893e-05,0.923092309230923
9.80916904342658e-05,-7.40092835863462e-05,0.923192319231923
9.81137898054009e-05,-7.40231212205987e-05,0.923292329232923
9.81361735847184e-05,-7.40370251453936e-05,0.923392339233923
9.81588374955576e-05,-7.40509953608795e-05,0.923492349234924
9.81812747350642e-05,-7.40648265798439e-05,0.923592359235924
9.82034885109566e-05,-7.40785198716005e-05,0.923692369236924
9.82254798924741e-05,-7.4092075236001e-05,0.923792379237924
9.82472510180954e-05,-7.41054958807634e-05,0.923892389238924
9.82688040261511e-05,-7.41187818058878e-05,0.923992399239924
9.82901421243592e-05,-7.41319351497046e-05,0.924092409240924
9.83112663816625e-05,-7.41449559122879e-05,0.924192419241924
9.83326846701543e-05,-7.41580525883458e-05,0.924292429242924
9.83543927127288e-05,-7.41712241086387e-05,0.924392439243924
9.83763883710554e-05,-7.41844683348363e-05,0.924492449244924
9.83986695069523e-05,-7.41977863360297e-05,0.924592459245925
9.8421230774074e-05,-7.42111759738883e-05,0.924692469246925
9.84440721725689e-05,-7.42246372484123e-05,0.924792479247925
9.84670867820587e-05,-7.42380375782939e-05,0.924892489248925
9.84902724642132e-05,-7.42513769636075e-05,0.924992499249925
9.85136281496444e-05,-7.42646564734439e-05,0.925092509250925
9.85367496795125e-05,-7.42778023328816e-05,0.925192519251925
9.85596402613873e-05,-7.42908177494906e-05,0.925292529252925
9.85823020337476e-05,-7.43037027231966e-05,0.925392539253925
9.86049541832502e-05,-7.43168710358455e-05,0.925492549254926
9.86273796614203e-05,-7.43299067673352e-05,0.925592559255926
9.86495806070334e-05,-7.4342812055922e-05,0.925692569256926
9.86715591581233e-05,-7.43555890400103e-05,0.925792579257926
9.86933185225565e-05,-7.43682377197485e-05,0.925892589258926
9.8714860838515e-05,-7.4380760233393e-05,0.925992599259926
9.87361871753866e-05,-7.43931576502572e-05,0.926092609260926
9.8757300740741e-05,-7.44054310394321e-05,0.926192619261926
9.87782026038178e-05,-7.44175814702315e-05,0.926292629262926
9.87988949027988e-05,-7.44296100117462e-05,0.926392639263926
9.88198470184949e-05,-7.44418630861146e-05,0.926492649264926
9.88409894522743e-05,-7.44540659078637e-05,0.926592659265927
9.8861920183776e-05,-7.44661468404023e-05,0.926692669266927
9.88826424205699e-05,-7.44781080221351e-05,0.926792679267927
9.89031572318951e-05,-7.44899483838227e-05,0.926892689268927
9.89239703510698e-05,-7.45018764202472e-05,0.926992699269927
9.89450796394667e-05,-7.45138889237645e-05,0.927092709270927
9.89664818898128e-05,-7.45259869635399e-05,0.927192719271927
9.89881749636292e-05,-7.4538168401243e-05,0.927292729272927
9.900964991988e-05,-7.45502279497357e-05,0.927392739273927
9.90309110352259e-05,-7.45621677473483e-05,0.927492749274928
9.9051959379203e-05,-7.45739877942293e-05,0.927592759275928
9.90727970899935e-05,-7.45856891593955e-05,0.927692769276928
9.9093426306076e-05,-7.4597273981474e-05,0.927792779277928
9.9113849165781e-05,-7.46087433294817e-05,0.927892789278928
9.91340678077357e-05,-7.46200972034928e-05,0.927992799279928
9.91540843699737e-05,-7.46313377419117e-05,0.928092809280928
9.91739009912705e-05,-7.46424660139781e-05,0.928192819281928
9.91935187407172e-05,-7.4653483088857e-05,0.928292829282928
9.92129408257352e-05,-7.46643900357136e-05,0.928392839283928
9.92321683158606e-05,-7.46751879238617e-05,0.928492849284928
9.92512044183666e-05,-7.4685877822392e-05,0.928592859285929
9.92700491335497e-05,-7.46964608005441e-05,0.928692869286929
9.92889227171579e-05,-7.47073485017594e-05,0.928792879287929
9.93078230308606e-05,-7.47185377183938e-05,0.928892889288929
9.93269008323674e-05,-7.47298359938854e-05,0.928992899289929
9.93461561216784e-05,-7.47412443972507e-05,0.929092909290929
9.93655856912238e-05,-7.47527597210685e-05,0.929192919291929
9.93851874025247e-05,-7.47643808960252e-05,0.929292929292929
9.94049612555812e-05,-7.4776108991286e-05,0.929392939293929
9.94249040429719e-05,-7.47879407994293e-05,0.92949294929493
9.94450146951606e-05,-7.47998752510676e-05,0.92959295929593
9.94650900637846e-05,-7.48118674396299e-05,0.92969296929693
9.94851312177868e-05,-7.48239162960996e-05,0.92979297929793
9.95051381573154e-05,-7.48360207510888e-05,0.92989298929893
9.95251397507953e-05,-7.48480065245116e-05,0.92999299929993
9.95451338598963e-05,-7.48598725471286e-05,0.93009300930093
9.95651215537094e-05,-7.48716209573443e-05,0.93019301930193
9.95851039016222e-05,-7.48832528243239e-05,0.93029302930293
9.9605079834247e-05,-7.48947692173069e-05,0.93039303930393
9.96250226214893e-05,-7.49063476240975e-05,0.93049304930493
9.96449322634974e-05,-7.49179869755303e-05,0.930593059305931
9.96650429158344e-05,-7.49295824895576e-05,0.930693069306931
9.96852840109261e-05,-7.49409812701394e-05,0.930793079307931
9.97057100783493e-05,-7.49525746458363e-05,0.930893089308931
9.97263617475688e-05,-7.49642161355996e-05,0.930993099309931
9.97472347420722e-05,-7.49759025320077e-05,0.931093109310931
9.97683279926201e-05,-7.49876349041519e-05,0.931193119311931
9.97895987309721e-05,-7.49995597329323e-05,0.931293129312931
9.98110448186495e-05,-7.50116748800187e-05,0.931393139313931
9.98326641173219e-05,-7.50239782069323e-05,0.931493149314932
9.98544555577499e-05,-7.50364697136729e-05,0.931593159315932
9.98764180708424e-05,-7.50491451234316e-05,0.931693169316932
9.98985890786428e-05,-7.50618558169773e-05,0.931793179317932
9.99208445535361e-05,-7.507421260408e-05,0.931893189318932
9.99431844955223e-05,-7.50862165539048e-05,0.931993199319932
9.99656078353619e-05,-7.50978730125744e-05,0.932093209320932
9.99881124347247e-05,-7.51091851876587e-05,0.932193219321932
0.000100010725023705,-7.51203038368673e-05,0.932293229322932
0.000100033381450017,-7.51312888356772e-05,0.932393239323932
0.000100055978000851,-7.51423401250297e-05,0.932493249324932
0.000100078514676357,-7.51534587742382e-05,0.932593259325933
0.000100100993614717,-7.51646426448983e-05,0.932693269326933
0.000100123413746986,-7.51758906677705e-05,0.932793279327933
0.000100145776142258,-7.51872028428548e-05,0.932893289328933
0.000100168080800531,-7.51985791701512e-05,0.932993299329933
0.000100190329860285,-7.52100185804945e-05,0.933093309330933
0.000100212523321371,-7.52215200045711e-05,0.933193319331933
0.000100234548917362,-7.5233162563648e-05,0.933293329332933
0.000100256410925364,-7.52449441190978e-05,0.933393339333933
0.000100278109345081,-7.52568636019039e-05,0.933493349334933
0.000100299647384378,-7.5268921011992e-05,0.933593359335934
0.000100321300897524,-7.52807752733465e-05,0.933693369336934
0.000100343069884667,-7.52924306627768e-05,0.933793379337934
0.000100364953276715,-7.53038893187615e-05,0.933893389338934
0.000100386950004281,-7.53151512413006e-05,0.933993399339934
0.00010040892962461,-7.53262912745552e-05,0.934093409340934
0.000100430892137703,-7.53373104878387e-05,0.934193419341934
0.000100452941256367,-7.53479907635854e-05,0.934293429342934
0.000100475076980455,-7.53583363785304e-05,0.934393439343934
0.000100497323901729,-7.53684970212181e-05,0.934493449344935
0.000100519679881713,-7.53784748300531e-05,0.934593459345935
0.000100542144920554,-7.5388271943514e-05,0.934693469346935
0.000100564716879772,-7.53978894307662e-05,0.934793479347935
0.000100587395759221,-7.54073304993795e-05,0.934893489348935
0.000100610179420718,-7.54165951493538e-05,0.934993499349935
0.000100633067864262,-7.5425685519168e-05,0.935093509350935
0.000100656034359612,-7.54344572663261e-05,0.935193519351935
0.000100679077837675,-7.54429114599193e-05,0.935293529352935
0.000100702197229064,-7.54510534459962e-05,0.935393539353935
0.000100725392534076,-7.54588853631096e-05,0.935493549354935
0.000100748663752415,-7.54664093495159e-05,0.935593559355936
0.000100772008745897,-7.54736296820242e-05,0.935693569356936
0.000100795426445136,-7.54805484991134e-05,0.935793579357936
0.000100818917919519,-7.54871700775925e-05,0.935893589358936
0.000100842481030567,-7.54934965558662e-05,0.935993599359936
0.00010086611577828,-7.54995300723391e-05,0.936093609360936
0.000100889821093271,-7.55052738345811e-05,0.936193619361936
0.000100913289045277,-7.55109609289899e-05,0.936293629362936
0.000100936522841424,-7.55165902864746e-05,0.936393639363936
0.000100959912741477,-7.55224741144031e-05,0.936493649364937
0.000100983457676049,-7.55286070668011e-05,0.936593659365937
0.0001010071565759,-7.55349891435944e-05,0.936693669366937
0.000101031007302701,-7.55416160681221e-05,0.936793679367937
0.000101055008787211,-7.55484857018313e-05,0.936893689368937
0.0001010791588911,-7.55555969756309e-05,0.936993699369937
0.00010110345654498,-7.55629466818028e-05,0.937093709370937
0.000101127900679909,-7.55705316128514e-05,0.937193719371937
0.00010115248915726,-7.55783506994631e-05,0.937293729372937
0.000101177220907942,-7.55864018032333e-05,0.937393739373937
0.000101202094862566,-7.55946817166663e-05,0.937493749374937
0.0001012271088831,-7.56031883012835e-05,0.937593759375938
0.000101252262969097,-7.56119194186059e-05,0.937693769376938
0.000101277553913286,-7.56208729303774e-05,0.937793779377938
0.000101302980646426,-7.56300466980451e-05,0.937893789378938
0.000101328543168369,-7.56394375141132e-05,0.937993799379938
0.000101354239340637,-7.56490453785076e-05,0.938093809380938
0.000101380067025047,-7.56588670835844e-05,0.938193819381938
0.000101405941754507,-7.56689774737269e-05,0.938293829382938
0.000101431861390538,-7.56793754796959e-05,0.938393839383938
0.00010145782593299,-7.5690057893773e-05,0.938493849384939
0.000101483835382014,-7.57010204392234e-05,0.938593859385939
0.000101509887599278,-7.57122620468818e-05,0.938693869386939
0.000101535984722964,-7.57237795091042e-05,0.938793879387939
0.000101562124614891,-7.57355696182467e-05,0.938893889388939
0.000101588308344149,-7.57476291666651e-05,0.938993899389939
0.00010161422904927,-7.5759568964352e-05,0.939093909390939
0.000101639891007213,-7.57713890111588e-05,0.939193919391939
0.000101665698376816,-7.5783164151469e-05,0.939293929392939
0.000101691650088841,-7.57948954543738e-05,0.939393939393939
0.000101717744004958,-7.58065829199472e-05,0.939493949394939
0.000101744043208213,-7.58184970567046e-05,0.93959395939594
0.000101770449331845,-7.58303930170601e-05,0.93969396939694
0.000101796961306617,-7.58422708008652e-05,0.93979397939794
0.000101823575924958,-7.58541304082684e-05,0.93989398939894
0.000101850294256107,-7.58659718391212e-05,0.93999399939994
0.000101877114161586,-7.58777961628114e-05,0.94009400940094
0.000101904035641394,-7.58896033791906e-05,0.94019401940194
0.000101931056557202,-7.59013924191678e-05,0.94029402940294
0.000101958176908861,-7.59131643518341e-05,0.94039403940394
0.00010198543411871,-7.59247801807422e-05,0.940494049404941
0.000102012827117215,-7.59362409751315e-05,0.940594059405941
0.00010204035376634,-7.59475488734066e-05,0.940694069406941
0.000102068014065939,-7.59587049447327e-05,0.940794079407941
0.000102095822984768,-7.59702416525965e-05,0.940894089408941
0.000102123723855218,-7.59817633916281e-05,0.940994099409941
0.000102151713469569,-7.59932701617533e-05,0.941094109410941
0.000102179793966154,-7.60047630322858e-05,0.941194119411941
0.0001022079621374,-7.60162420031512e-05,0.941294129412941
0.000102236219052698,-7.60277060051103e-05,0.941394139413941
0.000102264561504179,-7.6039157176716e-05,0.941494149414941
0.000102292989491992,-7.60507152686258e-05,0.941594159415942
0.000102321503016138,-7.60623792117486e-05,0.941694169416942
0.000102350101007377,-7.60741490060103e-05,0.941794179417942
0.000102378781327229,-7.60860225130062e-05,0.941894189418942
0.000102407545045084,-7.60979997328106e-05,0.941994199419942
0.000102436347254073,-7.61098871394735e-05,0.942094209420942
0.000102465189023732,-7.61216879406389e-05,0.942194219421942
0.000102494172997483,-7.61335315099705e-05,0.942294229422942
0.000102523298106085,-7.61454199858728e-05,0.942394239423942
0.000102552562211209,-7.61573522990323e-05,0.942494249424943
0.000102581751472098,-7.61695754356621e-05,0.942594259425943
0.000102610866957843,-7.61820893957623e-05,0.942694269426943
0.000102639907599352,-7.61948899023754e-05,0.942794279427943
0.000102668800690871,-7.62079309798395e-05,0.942894289428943
0.00010269754730134,-7.62212115589153e-05,0.942994299429943
0.000102726147430909,-7.62347284319588e-05,0.943094309430943
0.000102754604287296,-7.62484794607138e-05,0.943194319431943
0.000102782918939443,-7.62624635757924e-05,0.943294329432943
0.000102811092456887,-7.62766754312945e-05,0.943394339433943
0.000102839201822044,-7.62911577953863e-05,0.943494349434943
0.00010286717219068,-7.63058657613485e-05,0.943594359435944
0.000102894863497034,-7.632042510808e-05,0.943694369436944
0.000102922419014733,-7.63352089875167e-05,0.943794379437944
0.000102949840881811,-7.63502152614025e-05,0.943894389438944
0.000102977131236895,-7.63654396527799e-05,0.943994399439944
0.000103004290079985,-7.63808821617229e-05,0.944094409440944
0.000103031319549262,-7.63965395806619e-05,0.944194419441944
0.000103058470907973,-7.64121927227174e-05,0.944294429442944
0.000103085492892872,-7.64280597055295e-05,0.944394439443944
0.00010311246141773,-7.64441800896202e-05,0.944494449444945
0.00010313937755149,-7.64605506674197e-05,0.944594459445945
0.000103166242363539,-7.64771703696146e-05,0.944694469446945
0.00010319305585373,-7.6494035988709e-05,0.944794479447945
0.00010321981909145,-7.6511144316985e-05,0.944894489448945
0.000103246781200872,-7.65284269254953e-05,0.944994499449945
0.000103273940043962,-7.6545880606596e-05,0.945094509450945
0.000103301295620423,-7.65635042911218e-05,0.945194519451945
0.000103328843653594,-7.65812969097593e-05,0.945294529452945
0.000103356584143477,-7.65992552550127e-05,0.945394539453945
0.000103384513882351,-7.66173793268078e-05,0.945494549454945
0.000103412630731888,-7.66356669868144e-05,0.945594559455946
0.000103440934692086,-7.66541150273883e-05,0.945694569456946
0.000103469422555377,-7.66727245176206e-05,0.945794579457946
0.00010349809218328,-7.66914922500899e-05,0.945894589458946
0.000103526942506558,-7.67104160862431e-05,0.945994599459946
0.000103555971386731,-7.67294960262288e-05,0.946094609460946
0.000103585216246288,-7.6748589865733e-05,0.946194619461946
0.000103614600102069,-7.67676569752169e-05,0.946294629462946
0.000103644119746951,-7.67866952162016e-05,0.946394639463946
0.000103673539955833,-7.68055452773591e-05,0.946494649464947
0.000103702861797955,-7.68242082278548e-05,0.946594659465947
0.000103732084204078,-7.68426872752583e-05,0.946694669466947
0.000103761211451011,-7.68609834888832e-05,0.946794679467947
0.000103790241400572,-7.68790979378947e-05,0.946894689468947
0.000103819176190942,-7.68970327606234e-05,0.946994699469947
0.000103848016891363,-7.69147911647872e-05,0.947094709470947
0.000103876764571071,-7.69323731503121e-05,0.947194719471947
0.000103905420299308,-7.69497819248421e-05,0.947294729472947
0.000103933984076073,-7.69670174884512e-05,0.947394739473947
0.000103962262375268,-7.69840809101565e-05,0.947494749474947
0.000103990258404759,-7.70009743285107e-05,0.947594759475948
0.000104017973233786,-7.7017697743514e-05,0.947694769476948
0.000104045412208249,-7.70342543627361e-05,0.947794779477948
0.000104072576397239,-7.70506452553423e-05,0.947894789478948
0.000104099467939384,-7.70668725598112e-05,0.947994799479948
0.000104126092180582,-7.70829384145476e-05,0.948094809480948
0.000104152449120835,-7.70988417502378e-05,0.948194819481948
0.000104178543036951,-7.71145879130788e-05,0.948294829482948
0.00010420437606741,-7.71301747645177e-05,0.948394839483948
0.000104229950350542,-7.71456076506771e-05,0.948494849484948
0.000104255269094064,-7.71608844330042e-05,0.948594859485949
0.00010428033443616,-7.71760093884565e-05,0.948694869486949
0.000104305148515604,-7.71909835861991e-05,0.948794879487949
0.000104329715608909,-7.72058070262322e-05,0.948894889488949
0.000104354036785314,-7.72204829161255e-05,0.948994899489949
0.000104378114183298,-7.72350112559532e-05,0.949094909490949
0.000104401951010432,-7.72493952532109e-05,0.949194919491949
0.000104425550474284,-7.7263634908047e-05,0.949294929492949
0.000104448912575003,-7.72777323587176e-05,0.949394939493949
0.000104472041589398,-7.72916886745365e-05,0.94949494949495
0.000104494939655652,-7.73055059939082e-05,0.94959495949595
0.000104517608912392,-7.73191843167584e-05,0.94969496949695
0.000104540050428707,-7.73327257815661e-05,0.94979497949795
0.000104562268481557,-7.73461325266615e-05,0.94989498949895
0.000104584264139884,-7.73594045521189e-05,0.94999499949995
0.000104606039542315,-7.73725439962687e-05,0.95009500950095
0.000104627987086501,-7.73857048245387e-05,0.95019501950195
0.00010464971544403,-7.73987330715752e-05,0.95029502950295
0.000104671226753085,-7.74116319449481e-05,0.95039503950395
0.000104692523152292,-7.74244014446574e-05,0.95049504950495
0.000104713605710743,-7.74370437091819e-05,0.950595059505951
0.000104734533234675,-7.74498132088912e-05,0.950695069506951
0.000104755305724088,-7.74627110130247e-05,0.950795079507951
0.000104776258908875,-7.74757895126064e-05,0.950895089508951
0.000104797389581466,-7.7489044430827e-05,0.950995099509951
0.000104818697741861,-7.75024768368518e-05,0.951095109510951
0.000104840296725727,-7.75159787410631e-05,0.951195119511951
0.000104862183325345,-7.75295501435351e-05,0.951295129512951
0.000104884355402237,-7.75431899751027e-05,0.951395139513951
0.000104906809749129,-7.75568971664521e-05,0.951495149514952
0.000104929544227245,-7.75706706484182e-05,0.951595159515952
0.000104952555629165,-7.75845114902404e-05,0.951695169516952
0.000104975737034362,-7.75982871106111e-05,0.951795179517952
0.000104999088443132,-7.76119985788439e-05,0.951895189518952
0.00010502226236395,-7.7625828728569e-05,0.951995199519952
0.000105045257727873,-7.76397754216043e-05,0.952095209520952
0.000105068079880652,-7.7653837588562e-05,0.952195219521952
0.000105090727753346,-7.76680152295164e-05,0.952295229522952
0.000105113315750562,-7.76822270850185e-05,0.952395239523952
0.000105135919785776,-7.76965169923997e-05,0.952495249524952
0.000105158568727708,-7.77106433116438e-05,0.952595259525953
0.000105181261506824,-7.77246071118416e-05,0.952695269526953
0.000105203998123419,-7.77384105315463e-05,0.952795279527953
0.000105226777508107,-7.7752054639923e-05,0.952895289528953
0.000105249599661035,-7.77655415753021e-05,0.952995299529953
0.000105272465651145,-7.77788724069231e-05,0.953095309530953
0.000105295372271166,-7.77920482040994e-05,0.953195319531953
0.000105318376188559,-7.78051234960371e-05,0.953295329532953
0.000105341476334381,-7.78180993520497e-05,0.953395339533953
0.000105364671639393,-7.78309768413767e-05,0.953495349534954
0.000105388063677776,-7.7843887476012e-05,0.953595359535954
0.000105411529491304,-7.78564399273208e-05,0.953695369536954
0.000105435066941349,-7.78686395415e-05,0.953795379537954
0.000105458873830818,-7.78809214842934e-05,0.953895389538954
0.000105482946951993,-7.78932836174447e-05,0.953995399539954
0.000105507284166544,-7.79057270100448e-05,0.954095409540954
0.000105531883335844,-7.79182495236893e-05,0.954195419541954
0.000105556740183379,-7.79308511584522e-05,0.954295429542954
0.000105581854709003,-7.794353084502e-05,0.954395439543954
0.000105607221566518,-7.79562875143017e-05,0.954495449544954
0.00010563284075622,-7.79691200970579e-05,0.954595459545955
0.000105658708001301,-7.79820285932145e-05,0.954695469546955
0.000105684822232224,-7.79950130029197e-05,0.954795479547955
0.000105711180241716,-7.80080701184554e-05,0.954895489548955
0.00010573777882206,-7.80212020782262e-05,0.954995499549955
0.000105764616904015,-7.80344056745881e-05,0.955095509550955
0.000105791692349102,-7.80476819768547e-05,0.955195519551955
0.000105819000880662,-7.80610288466214e-05,0.955295529552955
0.000105846542498546,-7.80744473529792e-05,0.955395539553955
0.000105874313995332,-7.80879342883583e-05,0.955495549554956
0.000105902312163302,-7.81014917911633e-05,0.955595559555956
0.000105930535933217,-7.81151166538987e-05,0.955695569556956
0.000105958982097506,-7.81288099455811e-05,0.955795579557956
0.000105987649586932,-7.81425695278802e-05,0.955895589558956
0.000106016536263162,-7.81563964701097e-05,0.955995599559956
0.000106045638918479,-7.81702886337165e-05,0.956095609560956
0.000106074955414552,-7.81842460187005e-05,0.956195619561956
0.000106104484682143,-7.81982675559709e-05,0.956295629562956
0.000106134223513681,-7.82123532453792e-05,0.956395639563956
0.000106164170840076,-7.82265020179086e-05,0.956495649564956
0.000106194248609076,-7.82406711052446e-05,0.956595659565957
0.000106224492104841,-7.82550412029095e-05,0.956695669566957
0.000106254900257834,-7.82696112416639e-05,0.956795679567957
0.000106285373632353,-7.82842561246535e-05,0.956895689568957
0.000106315910089919,-7.82989758518781e-05,0.956995699569957
0.000106346510699623,-7.8313770423412e-05,0.957095709570957
0.000106377174392373,-7.83286377007764e-05,0.957195719571957
0.000106407998465691,-7.83436995731818e-05,0.957295729572957
0.000106438902729144,-7.83589196878241e-05,0.957395739573957
0.000106470004795505,-7.8374192193342e-05,0.957495749574958
0.000106501300387519,-7.83895160207186e-05,0.957595759575958
0.000106532789505631,-7.84048901006403e-05,0.957695769576958
0.000106564468941827,-7.84203144331072e-05,0.957795779577958
0.000106596337627163,-7.84357890181934e-05,0.957895789578958
0.000106628392353922,-7.84513138558247e-05,0.957995799579958
0.000106660633122103,-7.84668857384314e-05,0.958095809580958
0.000106693057793229,-7.8482506804418e-05,0.958195819581958
0.000106725298561558,-7.84983406419217e-05,0.958295829582958
0.000106757360772696,-7.85143840432985e-05,0.958395839583958
0.000106789243357551,-7.85306359394574e-05,0.958495849584958
0.00010682094845475,-7.85470931227545e-05,0.958595859585959
0.000106852479271715,-7.8563754523876e-05,0.958695869586959
0.000106883835808446,-7.85806180045659e-05,0.958795879587959
0.000106915021272511,-7.85976814262712e-05,0.958895889588959
0.00010694603780254,-7.86149437199749e-05,0.958995899589959
0.000106977134522704,-7.86321846294843e-05,0.959095909590959
0.0001070083114333,-7.86494052241871e-05,0.959195919591959
0.000107039568534031,-7.86666055040091e-05,0.959295929592959
0.000107070904755955,-7.86837865381897e-05,0.959395939593959
0.000107102319029683,-7.87009472574896e-05,0.95949594959496
0.000107133811355217,-7.87180887310739e-05,0.95959595959596
0.000107165130469904,-7.87354280074174e-05,0.95969596959696
0.000107196277442687,-7.87529618788017e-05,0.95979597959796
0.000107227505674993,-7.87704722276613e-05,0.95989598959896
0.000107258811959104,-7.87879601233098e-05,0.95999599959996
0.000107290197364408,-7.88054255656728e-05,0.96009600960096
0.000107321660821517,-7.88228674855111e-05,0.96019601960196
0.000107353201261191,-7.88402869520641e-05,0.96029602960296
0.000107384817614488,-7.88576850346452e-05,0.96039603960396
0.00010741650988126,-7.88750606638668e-05,0.96049604960496
0.000107448275922879,-7.88924149089682e-05,0.960596059605961
0.000107480116808881,-7.89097477700979e-05,0.960696069606961
0.000107511694670895,-7.89271629598416e-05,0.960796079607961
0.000107543011647104,-7.89446594091084e-05,0.960896089608961
0.000107574072014315,-7.89622371178241e-05,0.960996099609961
0.000107604876842066,-7.89798939476583e-05,0.961096109610961
0.000107635429337481,-7.8997630967702e-05,0.961196119611961
0.000107665731639483,-7.9015446039699e-05,0.961296129612961
0.000107695785886107,-7.90333391635009e-05,0.961396139613961
0.000107725533271264,-7.90513680761802e-05,0.961496149614962
0.000107754978071762,-7.90695327777369e-05,0.961596159615962
0.00010778412242608,-7.9087830060527e-05,0.961696169616962
0.000107812968472548,-7.91062609938642e-05,0.961796179617962
0.000107841520487977,-7.91248223699559e-05,0.961896189618962
0.000107869781680083,-7.91435141889507e-05,0.961996199619962
0.00010789775311781,-7.91623343123697e-05,0.962096209620962
0.000107925438009173,-7.91812816710478e-05,0.962196219621962
0.000107952840630535,-7.92003551957454e-05,0.962296229622962
0.000107979963120673,-7.92195538172233e-05,0.962396239623962
0.000108006807617916,-7.92388753972252e-05,0.962496249624962
0.000108033809288008,-7.92584952850023e-05,0.962596259625963
0.00010806096706171,-7.92784102729849e-05,0.962696269626963
0.000108088279870079,-7.92986182228424e-05,0.962796279627963
0.000108115744505397,-7.93191148576173e-05,0.962896289628963
0.000108143359898425,-7.93398980390534e-05,0.962996299629963
0.000108171126049162,-7.93609645594325e-05,0.963096309630963
0.000108198705089238,-7.93822588201609e-05,0.963196319631963
0.000108226100226369,-7.9403777613743e-05,0.963296329632963
0.000108253313598739,-7.94255188016259e-05,0.963396339633963
0.000108280345206496,-7.94474802455532e-05,0.963496349634963
0.000108307199326448,-7.94696608761372e-05,0.963596359635964
0.000108333914450028,-7.94919174202699e-05,0.963696369636964
0.000108360492715416,-7.95142498778029e-05,0.963796379637964
0.000108386935192001,-7.95366582488104e-05,0.963896389638964
0.000108413244018114,-7.95591414641271e-05,0.963996399639964
0.000108439715363124,-7.9581890911076e-05,0.964096409640964
0.000108466347088701,-7.96049044514006e-05,0.964196419641964
0.000108493139194846,-7.96281788774571e-05,0.964296429642964
0.000108520088473989,-7.96517131199319e-05,0.964396439643964
0.000108547194926129,-7.96755039713293e-05,0.964496449644965
0.0001085744553434,-7.96995482240053e-05,0.964596459645965
0.000108601535065445,-7.97237902793663e-05,0.964696469646965
0.000108628435161208,-7.97482269297682e-05,0.964796479647965
0.000108655157769018,-7.97728581752853e-05,0.964896489648965
0.000108681705027651,-7.97976818774386e-05,0.964996499649965
0.000108708076936662,-7.98226948286586e-05,0.965096509650965
0.000108734277773305,-7.98478948905404e-05,0.965196519651965
0.000108760307537135,-7.98732820630842e-05,0.965296529652965
0.000108786167297688,-7.98988531385718e-05,0.965396539653965
0.000108812195992427,-7.99246605081754e-05,0.965496549654965
0.000108838388275304,-7.99507020333421e-05,0.965596559655966
0.000108864745215556,-7.99769745065021e-05,0.965696569656966
0.000108891264674856,-8.00034757892508e-05,0.965796579657966
0.000108917944514574,-8.0030204812423e-05,0.965896589658966
0.000108944782596529,-8.00571583683746e-05,0.965996599659966
0.000108971778920572,-8.0084334318627e-05,0.966096609660966
0.000108998930279135,-8.01117305249238e-05,0.966196619661966
0.000109026236672364,-8.01393437794728e-05,0.966296629662966
0.000109053695961634,-8.01671740824223e-05,0.966396639663966
0.000109081306008613,-8.01952182261282e-05,0.966496649664967
0.000109109064674971,-8.02234730029467e-05,0.966596659665967
0.000109136851140515,-8.02518336309041e-05,0.966696669666967
0.000109164663267063,-8.02803001100744e-05,0.966796679667967
0.000109192502123556,-8.03088703019791e-05,0.966896689668967
0.000109220366641054,-8.03375431374528e-05,0.966996699669967
0.000109248255750166,-8.03663186164956e-05,0.967096709670967
0.000109276353354136,-8.03952373687947e-05,0.967196719671967
0.000109304657314334,-8.04243004635897e-05,0.967296729672967
0.000109333166561522,-8.04535046933107e-05,0.967396739673967
0.000109361876819188,-8.04828500578835e-05,0.967496749674967
0.000109390726073226,-8.05123942943806e-05,0.967596759675968
0.000109419774199263,-8.05420753889203e-05,0.967696769676968
0.000109449019058672,-8.05718922723374e-05,0.967796779677968
0.00010947845958236,-8.06018428062274e-05,0.967896789678968
0.000109508092562759,-8.0631926990516e-05,0.967996799679968
0.00010953791586139,-8.06621426869469e-05,0.968096809680968
0.000109567929478253,-8.06924888262068e-05,0.968196819681968
0.000109598130205778,-8.0722964339056e-05,0.968296829682968
0.000109628515905634,-8.07535670872384e-05,0.968396839683968
0.000109659085508434,-8.07842960013663e-05,0.968496849684969
0.000109689835806608,-8.08151510815881e-05,0.968596859685969
0.000109720766800304,-8.08461301894248e-05,0.968696869686969
0.000109751876351044,-8.0877231186472e-05,0.968796879687969
0.000109783162320348,-8.0908455141969e-05,0.968896889688969
0.00010981456590198,-8.09395283396822e-05,0.968996899689969
0.000109846086026847,-8.09704539873298e-05,0.969096909690969
0.000109877797539186,-8.10012759222432e-05,0.969196919691969
0.000109909697231426,-8.10319930751829e-05,0.969296929692969
0.000109941765857852,-8.10628363941422e-05,0.969396939693969
0.000109974001279985,-8.10938037407166e-05,0.969496949694969
0.000110006402428734,-8.11248940457408e-05,0.96959695969597
0.000110038967165619,-8.11561062399754e-05,0.96969696969697
0.000110071673037506,-8.1187350510279e-05,0.96979697969797
0.000110104518975004,-8.12186257875605e-05,0.96989698969897
0.000110137504978115,-8.1249933140911e-05,0.96999699969997
0.000110170626770178,-8.12812715012395e-05,0.97009700970097
0.000110203924980805,-8.13125008027109e-05,0.97019701970197
0.000110237395333188,-8.1343623183804e-05,0.97029702970297
0.000110271037827475,-8.13746397137583e-05,0.97039703970397
0.000110304850325039,-8.14055503925738e-05,0.970497049704971
0.000110338830687697,-8.14363562894155e-05,0.970597059705971
0.000110372977846063,-8.14670595426883e-05,0.970697069706971
0.000110407250101282,-8.14977991489133e-05,0.970797079707971
0.000110441648522596,-8.1528576177256e-05,0.970897089708971
0.000110475701591011,-8.15590452748914e-05,0.970997099709971
0.000110509414652724,-8.15892096495379e-05,0.971097109710971
0.000110542789845916,-8.16190714395257e-05,0.971197119711971
0.000110575832516935,-8.16486359908294e-05,0.971297129712971
0.000110608543734721,-8.16779043727625e-05,0.971397139713971
0.000110640928845473,-8.17068797928948e-05,0.971497149714971
0.000110672988918132,-8.17355654587961e-05,0.971597159715972
0.000110705196541079,-8.17643077924563e-05,0.971697169716972
0.00011073758699773,-8.17929677975024e-05,0.971797179717972
0.000110770159219144,-8.18215444046209e-05,0.971897189718972
0.000110802912135931,-8.18500408214556e-05,0.971997199719972
0.000110835842540523,-8.18784559788415e-05,0.972097209720972
0.000110868834958773,-8.19067385549939e-05,0.972197219721972
0.00011090188939098,-8.19348917574085e-05,0.972297229722972
0.000110935004767903,-8.19629145170685e-05,0.972397239723972
0.00011096815863596,-8.19908784704908e-05,0.972497249724973
0.000111001349926209,-8.20187846869148e-05,0.972597259725973
0.00011103457863865,-8.20466342355056e-05,0.972697269726973
0.000111067843704043,-8.20744249779329e-05,0.972797279727973
0.00011110114619148,-8.21021611909317e-05,0.972897289728973
0.000111134507485154,-8.21297712379109e-05,0.972997299729973
0.000111167528771978,-8.21574208454864e-05,0.973097309730973
0.00011120021325967,-8.21851100135098e-05,0.973197319731973
0.000111232661453468,-8.22129606313401e-05,0.973297329732973
0.000111264877629885,-8.22409694913331e-05,0.973397339733973
0.000111296862858458,-8.22691365934147e-05,0.973497349734973
0.000111328620346607,-8.22974597993286e-05,0.973597359735974
0.000111360151163571,-8.23259380396872e-05,0.973697369736974
0.000111391457447683,-8.23545691762342e-05,0.973797379737974
0.000111422938012028,-8.23833457244422e-05,0.973897389738974
0.000111454590718277,-8.24122655459807e-05,0.973997399739974
0.000111486058452195,-8.24411960594681e-05,0.974097409740974
0.000111517340144542,-8.24701351267222e-05,0.974197419741974
0.000111548440072424,-8.24990827475205e-05,0.974297429742974
0.000111579618052111,-8.25280517523649e-05,0.974397439743974
0.000111610874083751,-8.25570400029247e-05,0.974497449744975
0.000111642206028866,-8.25860496375306e-05,0.974597459745975
0.000111673614956546,-8.26150774486868e-05,0.974697469746975
0.000111705098728461,-8.26441255746496e-05,0.974797479747975
0.000111736658413999,-8.26731929462537e-05,0.974897489748975
0.000111768290805294,-8.27022795634993e-05,0.974997499749975
0.000111799996971584,-8.27313843572952e-05,0.975097509750975
0.00011183177477454,-8.27605083967325e-05,0.975197519751975
0.0001118636252834,-8.27896516818111e-05,0.975297529752975
0.000111895546359686,-8.28188120741266e-05,0.975397539753975
0.000111927538003398,-8.28479917121576e-05,0.975497549754975
0.000111959635498249,-8.28773702220387e-05,0.975597559755976
0.000111991837775147,-8.29069476038442e-05,0.975697569756976
0.000112024144833945,-8.29367195806906e-05,0.975797579757976
0.000112056553467222,-8.29666850834127e-05,0.975897589758976
0.000112088943923873,-8.29967382608717e-05,0.975997599759976
0.000112121312996479,-8.30268801822328e-05,0.976097609760976
0.000112153663892608,-8.3057107639852e-05,0.976197619761976
0.000112186081079503,-8.30873436510896e-05,0.976297629762976
0.000112218563487775,-8.31175860776151e-05,0.976397639763976
0.000112251110048184,-8.31478370576849e-05,0.976497649764977
0.000112283721829972,-8.31780944530426e-05,0.976597659765977
0.000112316395625715,-8.32083604020187e-05,0.976697669766977
0.000112349133573596,-8.32386327662086e-05,0.976797679767977
0.000112381933535284,-8.32689115456124e-05,0.976897689768977
0.000112414795510928,-8.32991988786344e-05,0.976997699769977
0.000112447718430992,-8.33294915577051e-05,0.977097709770977
0.000112480304552073,-8.33597981364428e-05,0.977197719771977
0.000112512559219921,-8.33901186147732e-05,0.977297729772977
0.000112544485642107,-8.34204508543661e-05,0.977397739773977
0.000112576084888168,-8.34507959244607e-05,0.977497749774977
0.000112607362303854,-8.34811538249087e-05,0.977597759775978
0.000112638320027496,-8.35115234866191e-05,0.977697769776978
0.000112668961266961,-8.35419059788312e-05,0.977797779777978
0.000112699387596579,-8.35724231906814e-05,0.977897789778978
0.000112729600085292,-8.3603072983765e-05,0.977997799779978
0.000112759601940966,-8.36338532196774e-05,0.978097809780978
0.000112789395301933,-8.36647649676581e-05,0.978197819781978
0.000112818981237283,-8.36958050201371e-05,0.978297829782978
0.000112848361885643,-8.3726972307801e-05,0.978397839783978
0.000112877539385195,-8.37582657615587e-05,0.978497849784978
0.000112906516943806,-8.37896843120967e-05,0.978597859785979
0.000112935295630418,-8.38212268902496e-05,0.978697869786979
0.000112963876514272,-8.38528924268524e-05,0.978797879787979
0.000112992598533126,-8.38847322436896e-05,0.978897889788979
0.000113021458479261,-8.39167463406869e-05,0.978997899789979
0.000113050455283439,-8.39489304410352e-05,0.979097909790979
0.000113079253215768,-8.39812310846938e-05,0.979197919791979
0.000113107853345337,-8.40136472022747e-05,0.979297929792979
0.000113136161582344,-8.40460547662373e-05,0.979397939793979
0.00011316417899603,-8.40784548457467e-05,0.97949794979498
0.000113191909862906,-8.41108463717119e-05,0.97959795979598
0.000113219850293878,-8.41433458871464e-05,0.97969796979698
0.00011324763996714,-8.41758197417257e-05,0.97979797979798
0.000113275282090262,-8.42082679354498e-05,0.97989798979898
0.000113303037548902,-8.42407011603418e-05,0.97999799979998
0.00011333090420473,-8.42731194163274e-05,0.98009800980098
0.000113358880988654,-8.43055237726459e-05,0.98019801980198
0.000113386967900526,-8.43379142293718e-05,0.98029802980298
0.000113415162801867,-8.43702907864306e-05,0.98039803980398
0.000113443465692826,-8.44026534438966e-05,0.98049804980498
0.000113471874435073,-8.44350032708609e-05,0.980598059805981
0.000113500387959218,-8.44673381289188e-05,0.980698069806981
0.000113529006265263,-8.44996601566233e-05,0.980798079807981
0.000113557641678545,-8.45320474057051e-05,0.980898089808981
0.000113586295268304,-8.4564498806999e-05,0.980998099809981
0.000113614967034686,-8.45970132913399e-05,0.981098109810981
0.000113643654838918,-8.46295908587276e-05,0.981198119811981
0.000113672360819774,-8.46622304399229e-05,0.981298129812981
0.000113701168374812,-8.46948539829724e-05,0.981398139813981
0.000113730077504327,-8.47274614880245e-05,0.981498149814982
0.000113759087138933,-8.47600529550792e-05,0.981598159815982
0.000113788195140299,-8.47926283839882e-05,0.981698169816982
0.000113817402577664,-8.48251877748998e-05,0.981798179817982
0.000113846707312549,-8.48577311277398e-05,0.981898189818982
0.000113876107206476,-8.48902595117476e-05,0.981998199819982
0.000113905603328833,-8.49227718576838e-05,0.982098209820982
0.000113935194610231,-8.49552692347137e-05,0.982198219821982
0.000113964878912341,-8.49877516429856e-05,0.982298229822982
0.00011399465516607,-8.50202201515163e-05,0.982398239823982
0.000114024524440363,-8.50526726220496e-05,0.982498249824982
0.000114054483527946,-8.5085111192916e-05,0.982598259825983
0.000114084532428521,-8.51175347949501e-05,0.982698269826983
0.000114114671142238,-8.51499434281521e-05,0.982798279827983
0.000114144897530767,-8.51823392308523e-05,0.982898289828983
0.000114175211593809,-8.52147200647203e-05,0.982998299829983
0.000114205611193332,-8.52470869989214e-05,0.983098309830983
0.000114236011861946,-8.5279519154574e-05,0.983198319831983
0.00011426641253056,-8.5312013324034e-05,0.983298329832983
0.000114296813199175,-8.53445716457804e-05,0.983398339833983
0.000114327214937028,-8.53771930504253e-05,0.983498349834984
0.000114357615605642,-8.54098753997867e-05,0.983598359835984
0.000114388200177349,-8.54426625310476e-05,0.983698369836984
0.000114418966513668,-8.54755544442821e-05,0.983798379837984
0.000114449912476122,-8.55085479319205e-05,0.983898389838984
0.00011448103699562,-8.55416440630537e-05,0.983998399839984
0.000114512336864592,-8.55748417685166e-05,0.984098409840984
0.000114543812082889,-8.56081389099788e-05,0.984198419841984
0.000114575459443089,-8.56415344181266e-05,0.984298429842984
0.000114607277875806,-8.56750282930343e-05,0.984398439843984
0.000114639265242709,-8.57086183962973e-05,0.984498449844984
0.000114671420474558,-8.57423047279155e-05,0.984598459845985
0.000114703644135503,-8.5775964329365e-05,0.984698469846985
0.000114735935156304,-8.58095972007941e-05,0.984798479847985
0.000114768292467721,-8.58432033421287e-05,0.984898489848985
0.000114800717138995,-8.58767838225338e-05,0.984998499849985
0.000114833304329166,-8.59104594620549e-05,0.985098509850985
0.000114866052969144,-8.5944230260766e-05,0.985198519851985
0.000114898961989541,-8.5978096218593e-05,0.985298529852985
0.000114932029252175,-8.60120541278919e-05,0.985398539853985
0.000114965253687807,-8.6046105057902e-05,0.985498549854986
0.000114998139185828,-8.6080130327057e-05,0.985598559855986
0.000115030688953956,-8.61141331429266e-05,0.985698569856986
0.000115062906199612,-8.6148110297941e-05,0.985798579857986
0.000115094794130516,-8.61820649996701e-05,0.985898589858986
0.000115126357023624,-8.62159961788744e-05,0.985998599859986
0.000115157595947879,-8.62499038356281e-05,0.986098609860986
0.000115188516249626,-8.62837879699313e-05,0.986198619861986
0.0001152191200669,-8.63176507201143e-05,0.986298629862986
0.000115249410607566,-8.63514899478467e-05,0.986398639863986
0.000115279391079194,-8.63853067222195e-05,0.986498649864986
0.000115309064689207,-8.64191010433812e-05,0.986598659865987
0.000115338495590186,-8.6452814105094e-05,0.986698669866987
0.000115368021650207,-8.64864993674729e-05,0.986798679867987
0.00011539764180003,-8.65201589689965e-05,0.986898689868987
0.000115427356039952,-8.65537907711862e-05,0.986998699869987
0.000115457162231346,-8.65873958432814e-05,0.987098709870987
0.000115487059304973,-8.66209752544472e-05,0.987198719871987
0.000115516961724797,-8.66546059874717e-05,0.987298729872987
0.000115546558352243,-8.66882164056154e-05,0.987398739873987
0.000115575851325792,-8.67218075780436e-05,0.987498749874988
0.000115604843853161,-8.67553784356652e-05,0.987598759875988
0.000115633539141921,-8.67889289783318e-05,0.987698769876988
0.000115661940399639,-8.68224602754313e-05,0.987798779877988
0.000115690050833888,-8.68559723268151e-05,0.987898789878988
0.00011571818372157,-8.68895367691487e-05,0.987998799879988
0.000115746339062389,-8.69231536025063e-05,0.988098809880988
0.000115774516856642,-8.69568217576483e-05,0.988198819881988
0.000115802717104032,-8.69905423037401e-05,0.988298829882988
0.000115830938735468,-8.7024313102377e-05,0.988398839883988
0.00011585926835667,-8.7058055032589e-05,0.988498849884988
0.000115887703828863,-8.70917702326322e-05,0.988598859885989
0.000115916244083103,-8.71254576334156e-05,0.988698869886989
0.00011594455232011,-8.71590648439895e-05,0.988798879887989
0.000115972632816695,-8.71925918642056e-05,0.988898889888989
0.000116000485572855,-8.72260397633774e-05,0.988998899889989
0.000116028113796311,-8.72594085414307e-05,0.989098909890989
0.000116055519625391,-8.72927014060836e-05,0.989198919891989
0.000116082705198575,-8.73259162188575e-05,0.989298929892989
0.000116109672654194,-8.73590551180827e-05,0.989398939893989
0.000116136425199817,-8.7392119173147e-05,0.98949894989499
0.000116162962835444,-8.7425108383902e-05,0.98959895989599
0.000116189289838032,-8.74580248888265e-05,0.98969896989699
0.000116215406207434,-8.74908665495158e-05,0.98979897989799
0.000116241316220607,-8.75236365735399e-05,0.98989898989899
0.000116267019877402,-8.75563349608987e-05,0.98999899989999
0.000116292520385538,-8.75889627808316e-05,0.99009900990099
0.000116317819883345,-8.76215200333386e-05,0.99019901990199
0.000116343255169955,-8.76540601785346e-05,0.99029902990299
0.000116368826245516,-8.76865864241378e-05,0.99039903990399
0.000116394529902312,-8.77190955624301e-05,0.99049904990499
0.000116420365071101,-8.77515897318901e-05,0.990599059905991
0.000116446331752032,-8.77840678633528e-05,0.990699069906991
0.000116472343339535,-8.7816609077714e-05,0.990799079907991
0.000116498397695129,-8.78492133751964e-05,0.990899089908991
0.000116524495888203,-8.78818786172468e-05,0.990999099909991
0.000116550635779981,-8.79146058731048e-05,0.991099109910991
0.000116576819509239,-8.79473930043656e-05,0.991199119911991
0.000116603044937498,-8.79802389418642e-05,0.991299129912991
0.000116628999857241,-8.80130731181004e-05,0.991399139913991
0.000116654999683407,-8.80459671697395e-05,0.991499149914992
0.000116681127814146,-8.80788409065721e-05,0.991599159915992
0.000116707385318399,-8.8111695397689e-05,0.991699169916992
0.000116733767919507,-8.81445317123298e-05,0.991799179917992
0.000116760191150525,-8.81774268331342e-05,0.991899189918992
0.000116786653941917,-8.82103807601762e-05,0.991999199919992
0.000116813156293831,-8.82433924242908e-05,0.992099209920992
0.000116839698206415,-8.82764618253295e-05,0.992199219921992
0.000116866277541043,-8.83095889633665e-05,0.992299229922992
0.000116892895366954,-8.83427716999972e-05,0.992399239923992
0.000116919550615056,-8.83760100352216e-05,0.992499249924992
0.000116946243285202,-8.8409303969114e-05,0.992599259925993
0.000116972972308448,-8.84426535015259e-05,0.992699269926993
0.000116999524912981,-8.8476106746672e-05,0.992799279927993
0.000117025902168041,-8.85096626353873e-05,0.992899289928993
0.000117052105143014,-8.85433211677457e-05,0.992999299929993
0.000117078175536606,-8.85769401394337e-05,0.993099309930993
0.000117104114418352,-8.86105227583176e-05,0.993199319931993
0.000117129921787807,-8.86440668857705e-05,0.993299329932993
0.000117155562361704,-8.86777125876272e-05,0.993399339933993
0.000117181334447446,-8.87113326285545e-05,0.993499349934993
0.000117206939737481,-8.87450531747205e-05,0.993599359935994
0.000117232775975658,-8.87788678106887e-05,0.993699369936994
0.000117258779009394,-8.88128353428454e-05,0.993799379937994
0.000117285008714462,-8.88468958957133e-05,0.993899389938994
0.000117311464021475,-8.88810462617227e-05,0.993999399939994
0.000117338080778294,-8.89153463162765e-05,0.994099409940994
0.000117364483694209,-8.89495597652586e-05,0.994199419941994
0.000117390677046324,-8.89836866087432e-05,0.994299429942994
0.000117416997633625,-8.90177813761589e-05,0.994399439943994
0.000117443443317928,-8.90518451366708e-05,0.994499449944995
0.000117470014098938,-8.90858778902048e-05,0.994599459945995
0.000117496708907562,-8.91198785676698e-05,0.994699469946995
0.000117523525605323,-8.91538503766356e-05,0.994799479947995
0.000117550463123277,-8.91877901095325e-05,0.994899489948995
0.000117577520391889,-8.92217009738561e-05,0.994999499949995
0.000117604697411455,-8.92555819005152e-05,0.995099509950995
0.000117631990974108,-8.92894339586752e-05,0.995199519951995
0.000117659401079998,-8.93232560791709e-05,0.995299529952995
0.000117686925590645,-8.93570493310932e-05,0.995399539953995
0.000117714565575437,-8.93908147837557e-05,0.995499549954995
0.000117742316757268,-8.94245513679191e-05,0.995599559955996
0.000117770181274765,-8.94582590835833e-05,0.995699569956996
0.00011779815592021,-8.94919400691529e-05,0.995799579957996
0.000117826239624364,-8.95255932553886e-05,0.995899589958996
0.000117854432387375,-8.95592197116039e-05,0.995999599959996
0.000117882732070764,-8.95928183684853e-05,0.996099609960996
0.0001179110531382,-8.96264694163163e-05,0.996199619961996
0.000117939395589829,-8.96601707167668e-05,0.996299629962996
0.000117967757286877,-8.96939233390017e-05,0.996399639963996
0.000117996140368269,-8.97277251446166e-05,0.996499649964997
0.000118024542695078,-8.97615761335372e-05,0.996599659965997
0.000118052965336992,-8.97954763058377e-05,0.996699669966997
0.000118081408293563,-8.98294256615182e-05,0.996799679967997
0.000118109870495998,-8.9863422062174e-05,0.996899689968997
0.000118138351944001,-8.98974665770446e-05,0.996999699969997
0.000118166852637571,-8.99315570675769e-05,0.997099709970997
0.000118195371507765,-8.99656946031587e-05,0.997199719971997
0.000118223909623527,-8.99998791836416e-05,0.997299729972997
0.000118252466985004,-9.00341086706953e-05,0.997399739973997
0.000118281041453717,-9.00683830643197e-05,0.997499749974997
0.000118309635168147,-9.01027023645149e-05,0.997599759975998
0.000118338247058904,-9.01370655020414e-05,0.997699769976998
0.000118366876057046,-9.01714724768993e-05,0.997799779977998
0.000118395523231665,-9.02059232891626e-05,0.997899789978998
0.00011842418751352,-9.0240416869518e-05,0.997999799979998
0.000118452868902612,-9.02749532180395e-05,0.998099809980998
0.000118481568468181,-9.03095312654877e-05,0.998199819981998
0.000118510284071746,-9.03441510119368e-05,0.998299829982998
0.000118539016782697,-9.03788113880733e-05,0.998399839983998
0.000118567852137069,-9.04134354112575e-05,0.998499849984999
0.000118596786927439,-9.04480220123983e-05,0.998599859985999
0.00011862582329214,-9.04825711913473e-05,0.998699869986999
0.000118654658646511,-9.05172133910077e-05,0.998799879987999
0.000118683295129033,-9.05519464730488e-05,0.998899889988999
0.000118711735947422,-9.05867682989179e-05,0.998999899989999
0.000118739982170622,-9.06216810071679e-05,0.999099909990999
0.000118768035937112,-9.06566803209153e-05,0.999199919991999
0.00011879589831613,-9.06917683784906e-05,0.999299929992999
0.000118823787425243,-9.07268917198531e-05,0.999399939993999
0.000118851700056881,-9.07620514141679e-05,0.999499949994999
0.000118879637280283,-9.07972474613609e-05,0.999599959996
0.00011890760016454,-9.08324787922668e-05,0.999699969997
0.000118935586571173,-9.08677443377205e-05,0.999799979998
0.000118963596500331,-9.09030451668871e-05,0.999899989999
0.000118991631021254,-9.09383802105273e-05,1


==> plots/1e-9_p1_path.csv <==
-2.81000778520285e-14,-2.37610952425241e-15,0
-2.81000778520285e-14,-2.37610952425241e-15,0.0001000100010001
-2.81000778520285e-14,-2.37610952425241e-15,0.0002000200020002
-2.81000778520285e-14,-2.37610952425241e-15,0.0003000300030003
-2.81000778520285e-14,-2.37610952425241e-15,0.0004000400040004
-2.81000778520285e-14,-2.37610952425241e-15,0.0005000500050005
-2.81000778520285e-14,-2.37610952425241e-15,0.0006000600060006
-2.81000778520285e-14,-2.37610952425241e-15,0.0007000700070007
-2.81000778520285e-14,-2.37610952425241e-15,0.0008000800080008
-2.81000778520285e-14,-2.37610952425241e-15,0.0009000900090009
-2.81000778520285e-14,-2.37610952425241e-15,0.001000100010001
-2.81000778520285e-14,-2.37610952425241e-15,0.0011001100110011
-2.81000778520285e-14,-2.37610952425241e-15,0.0012001200120012
-2.81000778520285e-14,-2.37610952425241e-15,0.0013001300130013
-2.81000778520285e-14,-2.37610952425241e-15,0.0014001400140014
-2.81000778520285e-14,-2.37610952425241e-15,0.0015001500150015
-2.81000778520285e-14,-2.37610952425241e-15,0.0016001600160016
-2.81000778520285e-14,-2.37610952425241e-15,0.0017001700170017
-2.81000778520285e-14,-2.37610952425241e-15,0.0018001800180018
-2.81000778520285e-14,-2.37610952425241e-15,0.0019001900190019
-2.81000778520285e-14,-2.37610952425241e-15,0.002000200020002
-2.81000778520285e-14,-2.37610952425241e-15,0.0021002100210021
-2.81000778520285e-14,-2.37610952425241e-15,0.0022002200220022
-2.81000778520285e-14,-2.37610952425241e-15,0.0023002300230023
-2.81000778520285e-14,-2.37610952425241e-15,0.0024002400240024
-2.81000778520285e-14,-2.37610952425241e-15,0.0025002500250025
-2.81000778520285e-14,-2.37610952425241e-15,0.0026002600260026
-2.81000778520285e-14,-2.37610952425241e-15,0.0027002700270027
-2.81000778520285e-14,-2.37610952425241e-15,0.0028002800280028
-2.81000778520285e-14,-2.37610952425241e-15,0.0029002900290029
-2.81000778520285e-14,-2.37610952425241e-15,0.003000300030003
-2.81000778520285e-14,-2.37610952425241e-15,0.0031003100310031
-2.81000778520285e-14,-2.37610952425241e-15,0.0032003200320032
-2.81000778520285e-14,-2.37610952425241e-15,0.0033003300330033
-2.81000778520285e-14,-2.37610952425241e-15,0.0034003400340034
-2.81000778520285e-14,-2.37610952425241e-15,0.0035003500350035
-2.81000778520285e-14,-2.37610952425241e-15,0.0036003600360036
-2.81000778520285e-14,-2.37610952425241e-15,0.0037003700370037
-2.81000778520285e-14,-2.37610952425241e-15,0.0038003800380038
-2.81000778520285e-14,-2.37610952425241e-15,0.0039003900390039
-2.81000778520285e-14,-2.37610952425241e-15,0.004000400040004
-2.81000778520285e-14,-2.37610952425241e-15,0.0041004100410041
-2.81000778520285e-14,-2.37610952425241e-15,0.0042004200420042
-2.81000778520285e-14,-2.37610952425241e-15,0.0043004300430043
-2.81000778520285e-14,-2.37610952425241e-15,0.0044004400440044
-2.81000778520285e-14,-2.37610952425241e-15,0.0045004500450045
-2.81000778520285e-14,-2.37610952425241e-15,0.0046004600460046
-2.81000778520285e-14,-2.37610952425241e-15,0.0047004700470047
-2.81000778520285e-14,-2.37610952425241e-15,0.0048004800480048
-2.81000778520285e-14,-2.37610952425241e-15,0.0049004900490049
-2.81000778520285e-14,-2.37610952425241e-15,0.005000500050005
-2.81000778520285e-14,-2.37610952425241e-15,0.0051005100510051
-2.81000778520285e-14,-2.37610952425241e-15,0.0052005200520052
-2.81000778520285e-14,-2.37610952425241e-15,0.0053005300530053
-2.81000778520285e-14,-2.37610952425241e-15,0.0054005400540054
-2.81000778520285e-14,-2.37610952425241e-15,0.0055005500550055
-2.81000778520285e-14,-2.37610952425241e-15,0.0056005600560056
-2.81000778520285e-14,-2.37610952425241e-15,0.0057005700570057
-2.81000778520285e-14,-2.37610952425241e-15,0.0058005800580058
-2.81000778520285e-14,-2.37610952425241e-15,0.0059005900590059
-2.81000778520285e-14,-2.37610952425241e-15,0.006000600060006
-2.81000778520285e-14,-2.37610952425241e-15,0.0061006100610061
-2.81000778520285e-14,-2.37610952425241e-15,0.0062006200620062
-2.81000778520285e-14,-2.37610952425241e-15,0.0063006300630063
-2.81000778520285e-14,-2.37610952425241e-15,0.0064006400640064
-2.81000778520285e-14,-2.37610952425241e-15,0.0065006500650065
-2.81000778520285e-14,-2.37610952425241e-15,0.0066006600660066
-2.81000778520285e-14,-2.37610952425241e-15,0.0067006700670067
-2.81000778520285e-14,-2.37610952425241e-15,0.0068006800680068
-2.81000778520285e-14,-2.37610952425241e-15,0.0069006900690069
-2.81000778520285e-14,-2.37610952425241e-15,0.007000700070007
-2.81000778520285e-14,-2.37610952425241e-15,0.0071007100710071
-2.81000778520285e-14,-2.37610952425241e-15,0.0072007200720072
-2.81000778520285e-14,-2.37610952425241e-15,0.0073007300730073
-2.81000778520285e-14,-2.37610952425241e-15,0.0074007400740074
-2.81000778520285e-14,-2.37610952425241e-15,0.0075007500750075
-2.81000778520285e-14,-2.37610952425241e-15,0.0076007600760076
-2.81000778520285e-14,-2.37610952425241e-15,0.0077007700770077
-2.81000778520285e-14,-2.37610952425241e-15,0.0078007800780078
-2.81000778520285e-14,-2.37610952425241e-15,0.0079007900790079
-2.81000778520285e-14,-2.37610952425241e-15,0.008000800080008
-2.81000778520285e-14,-2.37610952425241e-15,0.0081008100810081
-2.81000778520285e-14,-2.37610952425241e-15,0.0082008200820082
-2.81000778520285e-14,-2.37610952425241e-15,0.0083008300830083
-2.81000778520285e-14,-2.37610952425241e-15,0.0084008400840084
-2.81000778520285e-14,-2.37610952425241e-15,0.0085008500850085
-2.81000778520285e-14,-2.37610952425241e-15,0.0086008600860086
-2.81000778520285e-14,-2.37610952425241e-15,0.0087008700870087
-2.81000778520285e-14,-2.37610952425241e-15,0.0088008800880088
-2.81000778520285e-14,-2.37610952425241e-15,0.0089008900890089
-2.81000778520285e-14,-2.37610952425241e-15,0.009000900090009
-2.81000778520285e-14,-2.37610952425241e-15,0.0091009100910091
-2.81000778520285e-14,-2.37610952425241e-15,0.0092009200920092
-2.81000778520285e-14,-2.37610952425241e-15,0.0093009300930093
-2.81000778520285e-14,-2.37610952425241e-15,0.0094009400940094
-2.81000778520285e-14,-2.37610952425241e-15,0.0095009500950095
-2.81000778520285e-14,-2.37610952425241e-15,0.0096009600960096
-2.81000778520285e-14,-2.37610952425241e-15,0.0097009700970097
-2.81000778520285e-14,-2.37610952425241e-15,0.0098009800980098
-2.81000778520285e-14,-2.37610952425241e-15,0.0099009900990099
-2.81000778520285e-14,-2.37610952425241e-15,0.01000100010001
-2.81000778520285e-14,-2.37610952425241e-15,0.0101010101010101
-2.81000778520285e-14,-2.37610952425241e-15,0.0102010201020102
-2.81000778520285e-14,-2.37610952425241e-15,0.0103010301030103
-2.81000778520285e-14,-2.37610952425241e-15,0.0104010401040104
-2.81000778520285e-14,-2.37610952425241e-15,0.0105010501050105
-2.81000778520285e-14,-2.37610952425241e-15,0.0106010601060106
-2.81000778520285e-14,-2.37610952425241e-15,0.0107010701070107
-2.81000778520285e-14,-2.37610952425241e-15,0.0108010801080108
-2.81000778520285e-14,-2.37610952425241e-15,0.0109010901090109
-2.81000778520285e-14,-2.37610952425241e-15,0.011001100110011
-2.81000778520285e-14,-2.37610952425241e-15,0.0111011101110111
-2.81000778520285e-14,-2.37610952425241e-15,0.0112011201120112
-2.81000778520285e-14,-2.37610952425241e-15,0.0113011301130113
-2.81000778520285e-14,-2.37610952425241e-15,0.0114011401140114
-2.81000778520285e-14,-2.37610952425241e-15,0.0115011501150115
-2.81000778520285e-14,-2.37610952425241e-15,0.0116011601160116
-2.81000778520285e-14,-2.37610952425241e-15,0.0117011701170117
-2.81000778520285e-14,-2.37610952425241e-15,0.0118011801180118
-2.81000778520285e-14,-2.37610952425241e-15,0.0119011901190119
-2.81000778520285e-14,-2.37610952425241e-15,0.012001200120012
-2.81000778520285e-14,-2.37610952425241e-15,0.0121012101210121
-2.81000778520285e-14,-2.37610952425241e-15,0.0122012201220122
-2.81000778520285e-14,-2.37610952425241e-15,0.0123012301230123
-2.81000778520285e-14,-2.37610952425241e-15,0.0124012401240124
-2.81000778520285e-14,-2.37610952425241e-15,0.0125012501250125
-2.81000778520285e-14,-2.37610952425241e-15,0.0126012601260126
-2.81000778520285e-14,-2.37610952425241e-15,0.0127012701270127
-2.81000778520285e-14,-2.37610952425241e-15,0.0128012801280128
-2.81000778520285e-14,-2.37610952425241e-15,0.0129012901290129
-2.81000778520285e-14,-2.37610952425241e-15,0.013001300130013
-2.81000778520285e-14,-2.37610952425241e-15,0.0131013101310131
-2.81000778520285e-14,-2.37610952425241e-15,0.0132013201320132
-2.81000778520285e-14,-2.37610952425241e-15,0.0133013301330133
-2.81000778520285e-14,-2.37610952425241e-15,0.0134013401340134
-2.81000778520285e-14,-2.37610952425241e-15,0.0135013501350135
-2.81000778520285e-14,-2.37610952425241e-15,0.0136013601360136
-2.81000778520285e-14,-2.37610952425241e-15,0.0137013701370137
-2.81000778520285e-14,-2.37610952425241e-15,0.0138013801380138
-2.81000778520285e-14,-2.37610952425241e-15,0.0139013901390139
-2.81000778520285e-14,-2.37610952425241e-15,0.014001400140014
-2.81000778520285e-14,-2.37610952425241e-15,0.0141014101410141
-2.81000778520285e-14,-2.37610952425241e-15,0.0142014201420142
-2.81000778520285e-14,-2.37610952425241e-15,0.0143014301430143
-2.81000778520285e-14,-2.37610952425241e-15,0.0144014401440144
-2.81000778520285e-14,-2.37610952425241e-15,0.0145014501450145
-2.81000778520285e-14,-2.37610952425241e-15,0.0146014601460146
-2.81000778520285e-14,-2.37610952425241e-15,0.0147014701470147
-2.81000778520285e-14,-2.37610952425241e-15,0.0148014801480148
-2.81000778520285e-14,-2.37610952425241e-15,0.0149014901490149
-2.81000778520285e-14,-2.37610952425241e-15,0.015001500150015
-2.81000778520285e-14,-2.37610952425241e-15,0.0151015101510151
-2.81000778520285e-14,-2.37610952425241e-15,0.0152015201520152
-2.81000778520285e-14,-2.37610952425241e-15,0.0153015301530153
-2.81000778520285e-14,-2.37610952425241e-15,0.0154015401540154
-2.81000778520285e-14,-2.37610952425241e-15,0.0155015501550155
-2.81000778520285e-14,-2.37610952425241e-15,0.0156015601560156
-2.81000778520285e-14,-2.37610952425241e-15,0.0157015701570157
-2.81000778520285e-14,-2.37610952425241e-15,0.0158015801580158
-2.81000778520285e-14,-2.37610952425241e-15,0.0159015901590159
-2.81000778520285e-14,-2.37610952425241e-15,0.016001600160016
-2.81000778520285e-14,-2.37610952425241e-15,0.0161016101610161
-2.81000778520285e-14,-2.37610952425241e-15,0.0162016201620162
-2.81000778520285e-14,-2.37610952425241e-15,0.0163016301630163
-2.81000778520285e-14,-2.37610952425241e-15,0.0164016401640164
-2.81000778520285e-14,-2.37610952425241e-15,0.0165016501650165
-2.81000778520285e-14,-2.37610952425241e-15,0.0166016601660166
-2.81000778520285e-14,-2.37610952425241e-15,0.0167016701670167
-2.81000778520285e-14,-2.37610952425241e-15,0.0168016801680168
-2.81000778520285e-14,-2.37610952425241e-15,0.0169016901690169
-2.81000778520285e-14,-2.37610952425241e-15,0.017001700170017
-2.81000778520285e-14,-2.37610952425241e-15,0.0171017101710171
-2.81000778520285e-14,-2.37610952425241e-15,0.0172017201720172
-2.81000778520285e-14,-2.37610952425241e-15,0.0173017301730173
-2.81000778520285e-14,-2.37610952425241e-15,0.0174017401740174
-2.81000778520285e-14,-2.37610952425241e-15,0.0175017501750175
-2.81000778520285e-14,-2.37610952425241e-15,0.0176017601760176
-2.81000778520285e-14,-2.37610952425241e-15,0.0177017701770177
-2.81000778520285e-14,-2.37610952425241e-15,0.0178017801780178
-2.81000778520285e-14,-2.37610952425241e-15,0.0179017901790179
-2.81000778520285e-14,-2.37610952425241e-15,0.018001800180018
-2.81000778520285e-14,-2.37610952425241e-15,0.0181018101810181
-2.81000778520285e-14,-2.37610952425241e-15,0.0182018201820182
-2.81000778520285e-14,-2.37610952425241e-15,0.0183018301830183
-2.81000778520285e-14,-2.37610952425241e-15,0.0184018401840184
-2.81000778520285e-14,-2.37610952425241e-15,0.0185018501850185
-2.81000778520285e-14,-2.37610952425241e-15,0.0186018601860186
-2.81000778520285e-14,-2.37610952425241e-15,0.0187018701870187
-2.81000778520285e-14,-2.37610952425241e-15,0.0188018801880188
-2.81000778520285e-14,-2.37610952425241e-15,0.0189018901890189
-2.81000778520285e-14,-2.37610952425241e-15,0.019001900190019
-2.81000778520285e-14,-2.37610952425241e-15,0.0191019101910191
-2.81000778520285e-14,-2.37610952425241e-15,0.0192019201920192
-2.81000778520285e-14,-2.37610952425241e-15,0.0193019301930193
-2.81000778520285e-14,-2.37610952425241e-15,0.0194019401940194
-2.81000778520285e-14,-2.37610952425241e-15,0.0195019501950195
-2.81000778520285e-14,-2.37610952425241e-15,0.0196019601960196
-2.81000778520285e-14,-2.37610952425241e-15,0.0197019701970197
-2.81000778520285e-14,-2.37610952425241e-15,0.0198019801980198
-2.81000778520285e-14,-2.37610952425241e-15,0.0199019901990199
-2.81000778520285e-14,-2.37610952425241e-15,0.02000200020002
-2.81000778520285e-14,-2.37610952425241e-15,0.0201020102010201
-2.81000778520285e-14,-2.37610952425241e-15,0.0202020202020202
-2.81000778520285e-14,-2.37610952425241e-15,0.0203020302030203
-2.81000778520285e-14,-2.37610952425241e-15,0.0204020402040204
-2.81000778520285e-14,-2.37610952425241e-15,0.0205020502050205
-2.81000778520285e-14,-2.37610952425241e-15,0.0206020602060206
-2.81000778520285e-14,-2.37610952425241e-15,0.0207020702070207
-2.81000778520285e-14,-2.37610952425241e-15,0.0208020802080208
-2.81000778520285e-14,-2.37610952425241e-15,0.0209020902090209
-2.81000778520285e-14,-2.37610952425241e-15,0.021002100210021
-2.81000778520285e-14,-2.37610952425241e-15,0.0211021102110211
-2.81000778520285e-14,-2.37610952425241e-15,0.0212021202120212
-2.81000778520285e-14,-2.37610952425241e-15,0.0213021302130213
-2.81000778520285e-14,-2.37610952425241e-15,0.0214021402140214
-2.81000778520285e-14,-2.37610952425241e-15,0.0215021502150215
-2.81000778520285e-14,-2.37610952425241e-15,0.0216021602160216
-2.81000778520285e-14,-2.37610952425241e-15,0.0217021702170217
-2.81000778520285e-14,-2.37610952425241e-15,0.0218021802180218
-2.81000778520285e-14,-2.37610952425241e-15,0.0219021902190219
-2.81000778520285e-14,-2.37610952425241e-15,0.022002200220022
-2.81000778520285e-14,-2.37610952425241e-15,0.0221022102210221
-2.81000778520285e-14,-2.37610952425241e-15,0.0222022202220222
-2.81000778520285e-14,-2.37610952425241e-15,0.0223022302230223
-2.81000778520285e-14,-2.37610952425241e-15,0.0224022402240224
-2.81000778520285e-14,-2.37610952425241e-15,0.0225022502250225
-2.81000778520285e-14,-2.37610952425241e-15,0.0226022602260226
-2.81000778520285e-14,-2.37610952425241e-15,0.0227022702270227
-2.81000778520285e-14,-2.37610952425241e-15,0.0228022802280228
-2.81000778520285e-14,-2.37610952425241e-15,0.0229022902290229
-2.81000778520285e-14,-2.37610952425241e-15,0.023002300230023
-2.81000778520285e-14,-2.37610952425241e-15,0.0231023102310231
-2.81000778520285e-14,-2.37610952425241e-15,0.0232023202320232
-2.81000778520285e-14,-2.37610952425241e-15,0.0233023302330233
-2.81000778520285e-14,-2.37610952425241e-15,0.0234023402340234
-2.81000778520285e-14,-2.37610952425241e-15,0.0235023502350235
-2.81000778520285e-14,-2.37610952425241e-15,0.0236023602360236
-2.81000778520285e-14,-2.37610952425241e-15,0.0237023702370237
-2.81000778520285e-14,-2.37610952425241e-15,0.0238023802380238
-2.81000778520285e-14,-2.37610952425241e-15,0.0239023902390239
-2.81000778520285e-14,-2.37610952425241e-15,0.024002400240024
-2.81000778520285e-14,-2.37610952425241e-15,0.0241024102410241
-2.81000778520285e-14,-2.37610952425241e-15,0.0242024202420242
-2.81000778520285e-14,-2.37610952425241e-15,0.0243024302430243
-2.81000778520285e-14,-2.37610952425241e-15,0.0244024402440244
-2.81000778520285e-14,-2.37610952425241e-15,0.0245024502450245
-2.81000778520285e-14,-2.37610952425241e-15,0.0246024602460246
-2.81000778520285e-14,-2.37610952425241e-15,0.0247024702470247
-2.81000778520285e-14,-2.37610952425241e-15,0.0248024802480248
-2.81000778520285e-14,-2.37610952425241e-15,0.0249024902490249
-2.81000778520285e-14,-2.37610952425241e-15,0.025002500250025
-2.81000778520285e-14,-2.37610952425241e-15,0.0251025102510251
-2.81000778520285e-14,-2.37610952425241e-15,0.0252025202520252
-2.81000778520285e-14,-2.37610952425241e-15,0.0253025302530253
-2.81000778520285e-14,-2.37610952425241e-15,0.0254025402540254
-2.81000778520285e-14,-2.37610952425241e-15,0.0255025502550255
-2.81000778520285e-14,-2.37610952425241e-15,0.0256025602560256
-2.81000778520285e-14,-2.37610952425241e-15,0.0257025702570257
-2.81000778520285e-14,-2.37610952425241e-15,0.0258025802580258
-2.81000778520285e-14,-2.37610952425241e-15,0.0259025902590259
-2.81000778520285e-14,-2.37610952425241e-15,0.026002600260026
-2.81000778520285e-14,-2.37610952425241e-15,0.0261026102610261
-2.81000778520285e-14,-2.37610952425241e-15,0.0262026202620262
-2.81000778520285e-14,-2.37610952425241e-15,0.0263026302630263
-2.81000778520285e-14,-2.37610952425241e-15,0.0264026402640264
-2.81000778520285e-14,-2.37610952425241e-15,0.0265026502650265
-2.81000778520285e-14,-2.37610952425241e-15,0.0266026602660266
-2.81000778520285e-14,-2.37610952425241e-15,0.0267026702670267
-2.81000778520285e-14,-2.37610952425241e-15,0.0268026802680268
-2.81000778520285e-14,-2.37610952425241e-15,0.0269026902690269
-2.81000778520285e-14,-2.37610952425241e-15,0.027002700270027
-2.81000778520285e-14,-2.37610952425241e-15,0.0271027102710271
-2.81000778520285e-14,-2.37610952425241e-15,0.0272027202720272
-2.81000778520285e-14,-2.37610952425241e-15,0.0273027302730273
-2.81000778520285e-14,-2.37610952425241e-15,0.0274027402740274
-2.81000778520285e-14,-2.37610952425241e-15,0.0275027502750275
-2.81000778520285e-14,-2.37610952425241e-15,0.0276027602760276
-2.81000778520285e-14,-2.37610952425241e-15,0.0277027702770277
-2.81000778520285e-14,-2.37610952425241e-15,0.0278027802780278
-2.81000778520285e-14,-2.37610952425241e-15,0.0279027902790279
-2.81000778520285e-14,-2.37610952425241e-15,0.028002800280028
-2.81000778520285e-14,-2.37610952425241e-15,0.0281028102810281
-2.81000778520285e-14,-2.37610952425241e-15,0.0282028202820282
-2.81000778520285e-14,-2.37610952425241e-15,0.0283028302830283
-2.81000778520285e-14,-2.37610952425241e-15,0.0284028402840284
-2.81000778520285e-14,-2.37610952425241e-15,0.0285028502850285
-2.81000778520285e-14,-2.37610952425241e-15,0.0286028602860286
-2.81000778520285e-14,-2.37610952425241e-15,0.0287028702870287
-2.81000778520285e-14,-2.37610952425241e-15,0.0288028802880288
-2.81000778520285e-14,-2.37610952425241e-15,0.0289028902890289
-2.81000778520285e-14,-2.37610952425241e-15,0.029002900290029
-2.81000778520285e-14,-2.37610952425241e-15,0.0291029102910291
-2.81000778520285e-14,-2.37610952425241e-15,0.0292029202920292
-2.81000778520285e-14,-2.37610952425241e-15,0.0293029302930293
-2.81000778520285e-14,-2.37610952425241e-15,0.0294029402940294
-2.81000778520285e-14,-2.37610952425241e-15,0.0295029502950295
-2.81000778520285e-14,-2.37610952425241e-15,0.0296029602960296
-2.81000778520285e-14,-2.37610952425241e-15,0.0297029702970297
-2.81000778520285e-14,-2.37610952425241e-15,0.0298029802980298
-2.81000778520285e-14,-2.37610952425241e-15,0.0299029902990299
-2.81000778520285e-14,-2.37610952425241e-15,0.03000300030003
-2.81000778520285e-14,-2.37610952425241e-15,0.0301030103010301
-2.81000778520285e-14,-2.37610952425241e-15,0.0302030203020302
-2.81000778520285e-14,-2.37610952425241e-15,0.0303030303030303
-2.81000778520285e-14,-2.37610952425241e-15,0.0304030403040304
-2.81000778520285e-14,-2.37610952425241e-15,0.0305030503050305
-2.81000778520285e-14,-2.37610952425241e-15,0.0306030603060306
-2.81000778520285e-14,-2.37610952425241e-15,0.0307030703070307
-2.81000778520285e-14,-2.37610952425241e-15,0.0308030803080308
-2.81000778520285e-14,-2.37610952425241e-15,0.0309030903090309
-2.81000778520285e-14,-2.37610952425241e-15,0.031003100310031
-2.81000778520285e-14,-2.37610952425241e-15,0.0311031103110311
-2.81000778520285e-14,-2.37610952425241e-15,0.0312031203120312
-2.81000778520285e-14,-2.37610952425241e-15,0.0313031303130313
-2.81000778520285e-14,-2.37610952425241e-15,0.0314031403140314
-2.81000778520285e-14,-2.37610952425241e-15,0.0315031503150315
-2.81000778520285e-14,-2.37610952425241e-15,0.0316031603160316
-2.81000778520285e-14,-2.37610952425241e-15,0.0317031703170317
-2.81000778520285e-14,-2.37610952425241e-15,0.0318031803180318
-2.81000778520285e-14,-2.37610952425241e-15,0.0319031903190319
-2.81000778520285e-14,-2.37610952425241e-15,0.032003200320032
-2.81000778520285e-14,-2.37610952425241e-15,0.0321032103210321
-2.81000778520285e-14,-2.37610952425241e-15,0.0322032203220322
-2.81000778520285e-14,-2.37610952425241e-15,0.0323032303230323
-2.81000778520285e-14,-2.37610952425241e-15,0.0324032403240324
-2.81000778520285e-14,-2.37610952425241e-15,0.0325032503250325
-2.81000778520285e-14,-2.37610952425241e-15,0.0326032603260326
-2.81000778520285e-14,-2.37610952425241e-15,0.0327032703270327
-2.81000778520285e-14,-2.37610952425241e-15,0.0328032803280328
-2.81000778520285e-14,-2.37610952425241e-15,0.0329032903290329
-2.81000778520285e-14,-2.37610952425241e-15,0.033003300330033
-2.81000778520285e-14,-2.37610952425241e-15,0.0331033103310331
-2.81000778520285e-14,-2.37610952425241e-15,0.0332033203320332
-2.81000778520285e-14,-2.37610952425241e-15,0.0333033303330333
-2.81000778520285e-14,-2.37610952425241e-15,0.0334033403340334
-2.81000778520285e-14,-2.37610952425241e-15,0.0335033503350335
-2.81000778520285e-14,-2.37610952425241e-15,0.0336033603360336
-2.81000778520285e-14,-2.37610952425241e-15,0.0337033703370337
-2.81000778520285e-14,-2.37610952425241e-15,0.0338033803380338
-2.81000778520285e-14,-2.37610952425241e-15,0.0339033903390339
-2.81000778520285e-14,-2.37610952425241e-15,0.034003400340034
-2.81000778520285e-14,-2.37610952425241e-15,0.0341034103410341
-2.81000778520285e-14,-2.37610952425241e-15,0.0342034203420342
-2.81000778520285e-14,-2.37610952425241e-15,0.0343034303430343
-2.81000778520285e-14,-2.37610952425241e-15,0.0344034403440344
-2.81000778520285e-14,-2.37610952425241e-15,0.0345034503450345
-2.81000778520285e-14,-2.37610952425241e-15,0.0346034603460346
-2.81000778520285e-14,-2.37610952425241e-15,0.0347034703470347
-2.81000778520285e-14,-2.37610952425241e-15,0.0348034803480348
-2.81000778520285e-14,-2.37610952425241e-15,0.0349034903490349
-2.81000778520285e-14,-2.37610952425241e-15,0.035003500350035
-2.81000778520285e-14,-2.37610952425241e-15,0.0351035103510351
-2.81000778520285e-14,-2.37610952425241e-15,0.0352035203520352
-2.81000778520285e-14,-2.37610952425241e-15,0.0353035303530353
-2.81000778520285e-14,-2.37610952425241e-15,0.0354035403540354
-2.81000778520285e-14,-2.37610952425241e-15,0.0355035503550355
-2.81000778520285e-14,-2.37610952425241e-15,0.0356035603560356
-2.81000778520285e-14,-2.37610952425241e-15,0.0357035703570357
-2.81000778520285e-14,-2.37610952425241e-15,0.0358035803580358
-2.81000778520285e-14,-2.37610952425241e-15,0.0359035903590359
-2.81000778520285e-14,-2.37610952425241e-15,0.036003600360036
-2.81000778520285e-14,-2.37610952425241e-15,0.0361036103610361
-2.81000778520285e-14,-2.37610952425241e-15,0.0362036203620362
-2.81000778520285e-14,-2.37610952425241e-15,0.0363036303630363
-2.81000778520285e-14,-2.37610952425241e-15,0.0364036403640364
-2.81000778520285e-14,-2.37610952425241e-15,0.0365036503650365
-2.81000778520285e-14,-2.37610952425241e-15,0.0366036603660366
-2.81000778520285e-14,-2.37610952425241e-15,0.0367036703670367
-2.81000778520285e-14,-2.37610952425241e-15,0.0368036803680368
-2.81000778520285e-14,-2.37610952425241e-15,0.0369036903690369
-2.81000778520285e-14,-2.37610952425241e-15,0.037003700370037
-2.81000778520285e-14,-2.37610952425241e-15,0.0371037103710371
-2.81000778520285e-14,-2.37610952425241e-15,0.0372037203720372
-2.81000778520285e-14,-2.37610952425241e-15,0.0373037303730373
-2.81000778520285e-14,-2.37610952425241e-15,0.0374037403740374
-2.81000778520285e-14,-2.37610952425241e-15,0.0375037503750375
-2.81000778520285e-14,-2.37610952425241e-15,0.0376037603760376
-2.81000778520285e-14,-2.37610952425241e-15,0.0377037703770377
-2.81000778520285e-14,-2.37610952425241e-15,0.0378037803780378
-2.81000778520285e-14,-2.37610952425241e-15,0.0379037903790379
-2.81000778520285e-14,-2.37610952425241e-15,0.038003800380038
-2.81000778520285e-14,-2.37610952425241e-15,0.0381038103810381
-2.81000778520285e-14,-2.37610952425241e-15,0.0382038203820382
-2.81000778520285e-14,-2.37610952425241e-15,0.0383038303830383
-2.81000778520285e-14,-2.37610952425241e-15,0.0384038403840384
-2.81000778520285e-14,-2.37610952425241e-15,0.0385038503850385
-2.81000778520285e-14,-2.37610952425241e-15,0.0386038603860386
-2.81000778520285e-14,-2.37610952425241e-15,0.0387038703870387
-2.81000778520285e-14,-2.37610952425241e-15,0.0388038803880388
-2.81000778520285e-14,-2.37610952425241e-15,0.0389038903890389
-2.81000778520285e-14,-2.37610952425241e-15,0.039003900390039
-2.81000778520285e-14,-2.37610952425241e-15,0.0391039103910391
-2.81000778520285e-14,-2.37610952425241e-15,0.0392039203920392
-2.81000778520285e-14,-2.37610952425241e-15,0.0393039303930393
-2.81000778520285e-14,-2.37610952425241e-15,0.0394039403940394
-2.81000778520285e-14,-2.37610952425241e-15,0.0395039503950395
-2.81000778520285e-14,-2.37610952425241e-15,0.0396039603960396
-2.81000778520285e-14,-2.37610952425241e-15,0.0397039703970397
-2.81000778520285e-14,-2.37610952425241e-15,0.0398039803980398
-2.81000778520285e-14,-2.37610952425241e-15,0.0399039903990399
-2.81000778520285e-14,-2.37610952425241e-15,0.04000400040004
-2.81000778520285e-14,-2.37610952425241e-15,0.0401040104010401
-2.81000778520285e-14,-2.37610952425241e-15,0.0402040204020402
-2.81000778520285e-14,-2.37610952425241e-15,0.0403040304030403
-2.81000778520285e-14,-2.37610952425241e-15,0.0404040404040404
-2.81000778520285e-14,-2.37610952425241e-15,0.0405040504050405
-2.81000778520285e-14,-2.37610952425241e-15,0.0406040604060406
-2.81000778520285e-14,-2.37610952425241e-15,0.0407040704070407
-2.81000778520285e-14,-2.37610952425241e-15,0.0408040804080408
-2.81000778520285e-14,-2.37610952425241e-15,0.0409040904090409
-2.81000778520285e-14,-2.37610952425241e-15,0.041004100410041
-2.81000778520285e-14,-2.37610952425241e-15,0.0411041104110411
-2.81000778520285e-14,-2.37610952425241e-15,0.0412041204120412
-2.81000778520285e-14,-2.37610952425241e-15,0.0413041304130413
-2.81000778520285e-14,-2.37610952425241e-15,0.0414041404140414
-2.81000778520285e-14,-2.37610952425241e-15,0.0415041504150415
-2.81000778520285e-14,-2.37610952425241e-15,0.0416041604160416
-2.81000778520285e-14,-2.37610952425241e-15,0.0417041704170417
-2.81000778520285e-14,-2.37610952425241e-15,0.0418041804180418
-2.81000778520285e-14,-2.37610952425241e-15,0.0419041904190419
-2.81000778520285e-14,-2.37610952425241e-15,0.042004200420042
-2.81000778520285e-14,-2.37610952425241e-15,0.0421042104210421
-2.81000778520285e-14,-2.37610952425241e-15,0.0422042204220422
-2.81000778520285e-14,-2.37610952425241e-15,0.0423042304230423
-2.81000778520285e-14,-2.37610952425241e-15,0.0424042404240424
-2.81000778520285e-14,-2.37610952425241e-15,0.0425042504250425
-2.81000778520285e-14,-2.37610952425241e-15,0.0426042604260426
-2.81000778520285e-14,-2.37610952425241e-15,0.0427042704270427
-2.81000778520285e-14,-2.37610952425241e-15,0.0428042804280428
-2.81000778520285e-14,-2.37610952425241e-15,0.0429042904290429
-2.81000778520285e-14,-2.37610952425241e-15,0.043004300430043
-2.81000778520285e-14,-2.37610952425241e-15,0.0431043104310431
-2.81000778520285e-14,-2.37610952425241e-15,0.0432043204320432
-2.81000778520285e-14,-2.37610952425241e-15,0.0433043304330433
-2.81000778520285e-14,-2.37610952425241e-15,0.0434043404340434
-2.81000778520285e-14,-2.37610952425241e-15,0.0435043504350435
-2.81000778520285e-14,-2.37610952425241e-15,0.0436043604360436
-2.81000778520285e-14,-2.37610952425241e-15,0.0437043704370437
-2.81000778520285e-14,-2.37610952425241e-15,0.0438043804380438
-2.81000778520285e-14,-2.37610952425241e-15,0.0439043904390439
-2.81000778520285e-14,-2.37610952425241e-15,0.044004400440044
-2.81000778520285e-14,-2.37610952425241e-15,0.0441044104410441
-2.81000778520285e-14,-2.37610952425241e-15,0.0442044204420442
-2.81000778520285e-14,-2.37610952425241e-15,0.0443044304430443
-2.81000778520285e-14,-2.37610952425241e-15,0.0444044404440444
-2.81000778520285e-14,-2.37610952425241e-15,0.0445044504450445
-2.81000778520285e-14,-2.37610952425241e-15,0.0446044604460446
-2.81000778520285e-14,-2.37610952425241e-15,0.0447044704470447
-2.81000778520285e-14,-2.37610952425241e-15,0.0448044804480448
-2.81000778520285e-14,-2.37610952425241e-15,0.0449044904490449
-2.81000778520285e-14,-2.37610952425241e-15,0.045004500450045
-2.81000778520285e-14,-2.37610952425241e-15,0.0451045104510451
-2.81000778520285e-14,-2.37610952425241e-15,0.0452045204520452
-2.81000778520285e-14,-2.37610952425241e-15,0.0453045304530453
-2.81000778520285e-14,-2.37610952425241e-15,0.0454045404540454
-2.81000778520285e-14,-2.37610952425241e-15,0.0455045504550455
-2.81000778520285e-14,-2.37610952425241e-15,0.0456045604560456
-2.81000778520285e-14,-2.37610952425241e-15,0.0457045704570457
-2.81000778520285e-14,-2.37610952425241e-15,0.0458045804580458
-2.81000778520285e-14,-2.37610952425241e-15,0.0459045904590459
-2.81000778520285e-14,-2.37610952425241e-15,0.046004600460046
-2.81000778520285e-14,-2.37610952425241e-15,0.0461046104610461
-2.81000778520285e-14,-2.37610952425241e-15,0.0462046204620462
-2.81000778520285e-14,-2.37610952425241e-15,0.0463046304630463
-2.81000778520285e-14,-2.37610952425241e-15,0.0464046404640464
-2.81000778520285e-14,-2.37610952425241e-15,0.0465046504650465
-2.81000778520285e-14,-2.37610952425241e-15,0.0466046604660466
-2.81000778520285e-14,-2.37610952425241e-15,0.0467046704670467
-2.81000778520285e-14,-2.37610952425241e-15,0.0468046804680468
-2.81000778520285e-14,-2.37610952425241e-15,0.0469046904690469
-2.81000778520285e-14,-2.37610952425241e-15,0.047004700470047
-2.81000778520285e-14,-2.37610952425241e-15,0.0471047104710471
-2.81000778520285e-14,-2.37610952425241e-15,0.0472047204720472
-2.81000778520285e-14,-2.37610952425241e-15,0.0473047304730473
-2.81000778520285e-14,-2.37610952425241e-15,0.0474047404740474
-2.81000778520285e-14,-2.37610952425241e-15,0.0475047504750475
-2.81000778520285e-14,-2.37610952425241e-15,0.0476047604760476
-2.81000778520285e-14,-2.37610952425241e-15,0.0477047704770477
-2.81000778520285e-14,-2.37610952425241e-15,0.0478047804780478
-2.81000778520285e-14,-2.37610952425241e-15,0.0479047904790479
-2.81000778520285e-14,-2.37610952425241e-15,0.048004800480048
-2.81000778520285e-14,-2.37610952425241e-15,0.0481048104810481
-2.81000778520285e-14,-2.37610952425241e-15,0.0482048204820482
-2.81000778520285e-14,-2.37610952425241e-15,0.0483048304830483
-2.81000778520285e-14,-2.37610952425241e-15,0.0484048404840484
-2.81000778520285e-14,-2.37610952425241e-15,0.0485048504850485
-2.81000778520285e-14,-2.37610952425241e-15,0.0486048604860486
-2.81000778520285e-14,-2.37610952425241e-15,0.0487048704870487
-2.81000778520285e-14,-2.37610952425241e-15,0.0488048804880488
-2.81000778520285e-14,-2.37610952425241e-15,0.0489048904890489
-2.81000778520285e-14,-2.37610952425241e-15,0.049004900490049
-2.81000778520285e-14,-2.37610952425241e-15,0.0491049104910491
-2.81000778520285e-14,-2.37610952425241e-15,0.0492049204920492
-2.81000778520285e-14,-2.37610952425241e-15,0.0493049304930493
-2.81000778520285e-14,-2.37610952425241e-15,0.0494049404940494
-2.81000778520285e-14,-2.37610952425241e-15,0.0495049504950495
-2.81000778520285e-14,-2.37610952425241e-15,0.0496049604960496
-2.81000778520285e-14,-2.37610952425241e-15,0.0497049704970497
-2.81000778520285e-14,-2.37610952425241e-15,0.0498049804980498
-2.81000778520285e-14,-2.37610952425241e-15,0.0499049904990499
-2.81000778520285e-14,-2.37610952425241e-15,0.05000500050005
-2.81000778520285e-14,-2.37610952425241e-15,0.0501050105010501
-2.81000778520285e-14,-2.37610952425241e-15,0.0502050205020502
-2.81000778520285e-14,-2.37610952425241e-15,0.0503050305030503
-2.81000778520285e-14,-2.37610952425241e-15,0.0504050405040504
-2.81000778520285e-14,-2.37610952425241e-15,0.0505050505050505
-2.81000778520285e-14,-2.37610952425241e-15,0.0506050605060506
-2.81000778520285e-14,-2.37610952425241e-15,0.0507050705070507
-2.81000778520285e-14,-2.37610952425241e-15,0.0508050805080508
-2.81000778520285e-14,-2.37610952425241e-15,0.0509050905090509
-2.81000778520285e-14,-2.37610952425241e-15,0.051005100510051
-2.81000778520285e-14,-2.37610952425241e-15,0.0511051105110511
-2.81000778520285e-14,-2.37610952425241e-15,0.0512051205120512
-2.81000778520285e-14,-2.37610952425241e-15,0.0513051305130513
-2.81000778520285e-14,-2.37610952425241e-15,0.0514051405140514
-2.81000778520285e-14,-2.37610952425241e-15,0.0515051505150515
-2.81000778520285e-14,-2.37610952425241e-15,0.0516051605160516
-2.81000778520285e-14,-2.37610952425241e-15,0.0517051705170517
-2.81000778520285e-14,-2.37610952425241e-15,0.0518051805180518
-2.81000778520285e-14,-2.37610952425241e-15,0.0519051905190519
-2.81000778520285e-14,-2.37610952425241e-15,0.052005200520052
-2.81000778520285e-14,-2.37610952425241e-15,0.0521052105210521
-2.81000778520285e-14,-2.37610952425241e-15,0.0522052205220522
-2.81000778520285e-14,-2.37610952425241e-15,0.0523052305230523
-2.81000778520285e-14,-2.37610952425241e-15,0.0524052405240524
-2.81000778520285e-14,-2.37610952425241e-15,0.0525052505250525
-2.81000778520285e-14,-2.37610952425241e-15,0.0526052605260526
-2.81000778520285e-14,-2.37610952425241e-15,0.0527052705270527
-2.81000778520285e-14,-2.37610952425241e-15,0.0528052805280528
-2.81000778520285e-14,-2.37610952425241e-15,0.0529052905290529
-2.81000778520285e-14,-2.37610952425241e-15,0.053005300530053
-2.81000778520285e-14,-2.37610952425241e-15,0.0531053105310531
-2.81000778520285e-14,-2.37610952425241e-15,0.0532053205320532
-2.81000778520285e-14,-2.37610952425241e-15,0.0533053305330533
-2.81000778520285e-14,-2.37610952425241e-15,0.0534053405340534
-2.81000778520285e-14,-2.37610952425241e-15,0.0535053505350535
-2.81000778520285e-14,-2.37610952425241e-15,0.0536053605360536
-2.81000778520285e-14,-2.37610952425241e-15,0.0537053705370537
-2.81000778520285e-14,-2.37610952425241e-15,0.0538053805380538
-2.81000778520285e-14,-2.37610952425241e-15,0.0539053905390539
-2.81000778520285e-14,-2.37610952425241e-15,0.054005400540054
-2.81000778520285e-14,-2.37610952425241e-15,0.0541054105410541
-2.81000778520285e-14,-2.37610952425241e-15,0.0542054205420542
-2.81000778520285e-14,-2.37610952425241e-15,0.0543054305430543
-2.81000778520285e-14,-2.37610952425241e-15,0.0544054405440544
-2.81000778520285e-14,-2.37610952425241e-15,0.0545054505450545
-2.81000778520285e-14,-2.37610952425241e-15,0.0546054605460546
-2.81000778520285e-14,-2.37610952425241e-15,0.0547054705470547
-2.81000778520285e-14,-2.37610952425241e-15,0.0548054805480548
-2.81000778520285e-14,-2.37610952425241e-15,0.0549054905490549
-2.81000778520285e-14,-2.37610952425241e-15,0.055005500550055
-2.81000778520285e-14,-2.37610952425241e-15,0.0551055105510551
-2.81000778520285e-14,-2.37610952425241e-15,0.0552055205520552
-2.81000778520285e-14,-2.37610952425241e-15,0.0553055305530553
-2.81000778520285e-14,-2.37610952425241e-15,0.0554055405540554
-2.81000778520285e-14,-2.37610952425241e-15,0.0555055505550555
-2.81000778520285e-14,-2.37610952425241e-15,0.0556055605560556
-2.81000778520285e-14,-2.37610952425241e-15,0.0557055705570557
-2.81000778520285e-14,-2.37610952425241e-15,0.0558055805580558
-2.81000778520285e-14,-2.37610952425241e-15,0.0559055905590559
-2.81000778520285e-14,-2.37610952425241e-15,0.056005600560056
-2.81000778520285e-14,-2.37610952425241e-15,0.0561056105610561
-2.81000778520285e-14,-2.37610952425241e-15,0.0562056205620562
-2.81000778520285e-14,-2.37610952425241e-15,0.0563056305630563
-2.81000778520285e-14,-2.37610952425241e-15,0.0564056405640564
-2.81000778520285e-14,-2.37610952425241e-15,0.0565056505650565
-2.81000778520285e-14,-2.37610952425241e-15,0.0566056605660566
-2.81000778520285e-14,-2.37610952425241e-15,0.0567056705670567
-2.81000778520285e-14,-2.37610952425241e-15,0.0568056805680568
-2.81000778520285e-14,-2.37610952425241e-15,0.0569056905690569
-2.81000778520285e-14,-2.37610952425241e-15,0.057005700570057
-2.81000778520285e-14,-2.37610952425241e-15,0.0571057105710571
-2.81000778520285e-14,-2.37610952425241e-15,0.0572057205720572
-2.81000778520285e-14,-2.37610952425241e-15,0.0573057305730573
-2.81000778520285e-14,-2.37610952425241e-15,0.0574057405740574
-2.81000778520285e-14,-2.37610952425241e-15,0.0575057505750575
-2.81000778520285e-14,-2.37610952425241e-15,0.0576057605760576
-2.81000778520285e-14,-2.37610952425241e-15,0.0577057705770577
-2.81000778520285e-14,-2.37610952425241e-15,0.0578057805780578
-2.81000778520285e-14,-2.37610952425241e-15,0.0579057905790579
-2.81000778520285e-14,-2.37610952425241e-15,0.058005800580058
-2.81000778520285e-14,-2.37610952425241e-15,0.0581058105810581
-2.81000778520285e-14,-2.37610952425241e-15,0.0582058205820582
-2.81000778520285e-14,-2.37610952425241e-15,0.0583058305830583
-2.81000778520285e-14,-2.37610952425241e-15,0.0584058405840584
-2.81000778520285e-14,-2.37610952425241e-15,0.0585058505850585
-2.81000778520285e-14,-2.37610952425241e-15,0.0586058605860586
-2.81000778520285e-14,-2.37610952425241e-15,0.0587058705870587
-2.81000778520285e-14,-2.37610952425241e-15,0.0588058805880588
-2.81000778520285e-14,-2.37610952425241e-15,0.0589058905890589
-2.81000778520285e-14,-2.37610952425241e-15,0.059005900590059
-2.81000778520285e-14,-2.37610952425241e-15,0.0591059105910591
-2.81000778520285e-14,-2.37610952425241e-15,0.0592059205920592
-2.81000778520285e-14,-2.37610952425241e-15,0.0593059305930593
-2.81000778520285e-14,-2.37610952425241e-15,0.0594059405940594
-2.81000778520285e-14,-2.37610952425241e-15,0.0595059505950595
-2.81000778520285e-14,-2.37610952425241e-15,0.0596059605960596
-2.81000778520285e-14,-2.37610952425241e-15,0.0597059705970597
-2.81000778520285e-14,-2.37610952425241e-15,0.0598059805980598
-2.81000778520285e-14,-2.37610952425241e-15,0.0599059905990599
-2.81000778520285e-14,-2.37610952425241e-15,0.06000600060006
-2.81000778520285e-14,-2.37610952425241e-15,0.0601060106010601
-2.81000778520285e-14,-2.37610952425241e-15,0.0602060206020602
-2.81000778520285e-14,-2.37610952425241e-15,0.0603060306030603
-2.81000778520285e-14,-2.37610952425241e-15,0.0604060406040604
-2.81000778520285e-14,-2.37610952425241e-15,0.0605060506050605
-2.81000778520285e-14,-2.37610952425241e-15,0.0606060606060606
-2.81000778520285e-14,-2.37610952425241e-15,0.0607060706070607
-2.81000778520285e-14,-2.37610952425241e-15,0.0608060806080608
-2.81000778520285e-14,-2.37610952425241e-15,0.0609060906090609
-2.81000778520285e-14,-2.37610952425241e-15,0.061006100610061
-2.81000778520285e-14,-2.37610952425241e-15,0.0611061106110611
-2.81000778520285e-14,-2.37610952425241e-15,0.0612061206120612
-2.81000778520285e-14,-2.37610952425241e-15,0.0613061306130613
-2.81000778520285e-14,-2.37610952425241e-15,0.0614061406140614
-2.81000778520285e-14,-2.37610952425241e-15,0.0615061506150615
-2.81000778520285e-14,-2.37610952425241e-15,0.0616061606160616
-2.81000778520285e-14,-2.37610952425241e-15,0.0617061706170617
-2.81000778520285e-14,-2.37610952425241e-15,0.0618061806180618
-2.81000778520285e-14,-2.37610952425241e-15,0.0619061906190619
-2.81000778520285e-14,-2.37610952425241e-15,0.062006200620062
-2.81000778520285e-14,-2.37610952425241e-15,0.0621062106210621
-2.81000778520285e-14,-2.37610952425241e-15,0.0622062206220622
-2.81000778520285e-14,-2.37610952425241e-15,0.0623062306230623
-2.81000778520285e-14,-2.37610952425241e-15,0.0624062406240624
-2.81000778520285e-14,-2.37610952425241e-15,0.0625062506250625
-2.81000778520285e-14,-2.37610952425241e-15,0.0626062606260626
-2.81000778520285e-14,-2.37610952425241e-15,0.0627062706270627
-2.81000778520285e-14,-2.37610952425241e-15,0.0628062806280628
-2.81000778520285e-14,-2.37610952425241e-15,0.0629062906290629
-2.81000778520285e-14,-2.37610952425241e-15,0.063006300630063
-2.81000778520285e-14,-2.37610952425241e-15,0.0631063106310631
-2.81000778520285e-14,-2.37610952425241e-15,0.0632063206320632
-2.81000778520285e-14,-2.37610952425241e-15,0.0633063306330633
-2.81000778520285e-14,-2.37610952425241e-15,0.0634063406340634
-2.81000778520285e-14,-2.37610952425241e-15,0.0635063506350635
-2.81000778520285e-14,-2.37610952425241e-15,0.0636063606360636
-2.81000778520285e-14,-2.37610952425241e-15,0.0637063706370637
-2.81000778520285e-14,-2.37610952425241e-15,0.0638063806380638
-2.81000778520285e-14,-2.37610952425241e-15,0.0639063906390639
-2.81000778520285e-14,-2.37610952425241e-15,0.064006400640064
-2.81000778520285e-14,-2.37610952425241e-15,0.0641064106410641
-2.81000778520285e-14,-2.37610952425241e-15,0.0642064206420642
-2.81000778520285e-14,-2.37610952425241e-15,0.0643064306430643
-2.81000778520285e-14,-2.37610952425241e-15,0.0644064406440644
-2.81000778520285e-14,-2.37610952425241e-15,0.0645064506450645
-2.81000778520285e-14,-2.37610952425241e-15,0.0646064606460646
-2.81000778520285e-14,-2.37610952425241e-15,0.0647064706470647
-2.81000778520285e-14,-2.37610952425241e-15,0.0648064806480648
-2.81000778520285e-14,-2.37610952425241e-15,0.0649064906490649
-2.81000778520285e-14,-2.37610952425241e-15,0.065006500650065
-2.81000778520285e-14,-2.37610952425241e-15,0.0651065106510651
-2.81000778520285e-14,-2.37610952425241e-15,0.0652065206520652
-2.81000778520285e-14,-2.37610952425241e-15,0.0653065306530653
-2.81000778520285e-14,-2.37610952425241e-15,0.0654065406540654
-2.81000778520285e-14,-2.37610952425241e-15,0.0655065506550655
-2.81000778520285e-14,-2.37610952425241e-15,0.0656065606560656
-2.81000778520285e-14,-2.37610952425241e-15,0.0657065706570657
-2.81000778520285e-14,-2.37610952425241e-15,0.0658065806580658
-2.81000778520285e-14,-2.37610952425241e-15,0.0659065906590659
-2.81000778520285e-14,-2.37610952425241e-15,0.066006600660066
-2.81000778520285e-14,-2.37610952425241e-15,0.0661066106610661
-2.81000778520285e-14,-2.37610952425241e-15,0.0662066206620662
-2.81000778520285e-14,-2.37610952425241e-15,0.0663066306630663
-2.81000778520285e-14,-2.37610952425241e-15,0.0664066406640664
-2.81000778520285e-14,-2.37610952425241e-15,0.0665066506650665
-2.81000778520285e-14,-2.37610952425241e-15,0.0666066606660666
-2.81000778520285e-14,-2.37610952425241e-15,0.0667066706670667
-2.81000778520285e-14,-2.37610952425241e-15,0.0668066806680668
-2.81000778520285e-14,-2.37610952425241e-15,0.0669066906690669
-2.81000778520285e-14,-2.37610952425241e-15,0.067006700670067
-2.81000778520285e-14,-2.37610952425241e-15,0.0671067106710671
-2.81000778520285e-14,-2.37610952425241e-15,0.0672067206720672
-2.81000778520285e-14,-2.37610952425241e-15,0.0673067306730673
-2.81000778520285e-14,-2.37610952425241e-15,0.0674067406740674
-2.81000778520285e-14,-2.37610952425241e-15,0.0675067506750675
-2.81000778520285e-14,-2.37610952425241e-15,0.0676067606760676
-2.81000778520285e-14,-2.37610952425241e-15,0.0677067706770677
-2.81000778520285e-14,-2.37610952425241e-15,0.0678067806780678
-2.81000778520285e-14,-2.37610952425241e-15,0.0679067906790679
-2.81000778520285e-14,-2.37610952425241e-15,0.068006800680068
-2.81000778520285e-14,-2.37610952425241e-15,0.0681068106810681
-2.81000778520285e-14,-2.37610952425241e-15,0.0682068206820682
-2.81000778520285e-14,-2.37610952425241e-15,0.0683068306830683
-2.81000778520285e-14,-2.37610952425241e-15,0.0684068406840684
-2.81000778520285e-14,-2.37610952425241e-15,0.0685068506850685
-2.81000778520285e-14,-2.37610952425241e-15,0.0686068606860686
-2.81000778520285e-14,-2.37610952425241e-15,0.0687068706870687
-2.81000778520285e-14,-2.37610952425241e-15,0.0688068806880688
-2.81000778520285e-14,-2.37610952425241e-15,0.0689068906890689
-2.81000778520285e-14,-2.37610952425241e-15,0.069006900690069
-2.81000778520285e-14,-2.37610952425241e-15,0.0691069106910691
-2.81000778520285e-14,-2.37610952425241e-15,0.0692069206920692
-2.81000778520285e-14,-2.37610952425241e-15,0.0693069306930693
-2.81000778520285e-14,-2.37610952425241e-15,0.0694069406940694
-2.81000778520285e-14,-2.37610952425241e-15,0.0695069506950695
-2.81000778520285e-14,-2.37610952425241e-15,0.0696069606960696
-2.81000778520285e-14,-2.37610952425241e-15,0.0697069706970697
-2.81000778520285e-14,-2.37610952425241e-15,0.0698069806980698
-2.81000778520285e-14,-2.37610952425241e-15,0.0699069906990699
-2.81000778520285e-14,-2.37610952425241e-15,0.07000700070007
-2.81000778520285e-14,-2.37610952425241e-15,0.0701070107010701
-2.81000778520285e-14,-2.37610952425241e-15,0.0702070207020702
-2.81000778520285e-14,-2.37610952425241e-15,0.0703070307030703
-2.81000778520285e-14,-2.37610952425241e-15,0.0704070407040704
-2.81000778520285e-14,-2.37610952425241e-15,0.0705070507050705
-2.81000778520285e-14,-2.37610952425241e-15,0.0706070607060706
-2.81000778520285e-14,-2.37610952425241e-15,0.0707070707070707
-2.81000778520285e-14,-2.37610952425241e-15,0.0708070807080708
-2.81000778520285e-14,-2.37610952425241e-15,0.0709070907090709
-2.81000778520285e-14,-2.37610952425241e-15,0.071007100710071
-2.81000778520285e-14,-2.37610952425241e-15,0.0711071107110711
-2.81000778520285e-14,-2.37610952425241e-15,0.0712071207120712
-2.81000778520285e-14,-2.37610952425241e-15,0.0713071307130713
-2.81000778520285e-14,-2.37610952425241e-15,0.0714071407140714
-2.81000778520285e-14,-2.37610952425241e-15,0.0715071507150715
-2.81000778520285e-14,-2.37610952425241e-15,0.0716071607160716
-2.81000778520285e-14,-2.37610952425241e-15,0.0717071707170717
-2.81000778520285e-14,-2.37610952425241e-15,0.0718071807180718
-2.81000778520285e-14,-2.37610952425241e-15,0.0719071907190719
-2.81000778520285e-14,-2.37610952425241e-15,0.072007200720072
-2.81000778520285e-14,-2.37610952425241e-15,0.0721072107210721
-2.81000778520285e-14,-2.37610952425241e-15,0.0722072207220722
-2.81000778520285e-14,-2.37610952425241e-15,0.0723072307230723
-2.81000778520285e-14,-2.37610952425241e-15,0.0724072407240724
-2.81000778520285e-14,-2.37610952425241e-15,0.0725072507250725
-2.81000778520285e-14,-2.37610952425241e-15,0.0726072607260726
-2.81000778520285e-14,-2.37610952425241e-15,0.0727072707270727
-2.81000778520285e-14,-2.37610952425241e-15,0.0728072807280728
-2.81000778520285e-14,-2.37610952425241e-15,0.0729072907290729
-2.81000778520285e-14,-2.37610952425241e-15,0.073007300730073
-2.81000778520285e-14,-2.37610952425241e-15,0.0731073107310731
-2.81000778520285e-14,-2.37610952425241e-15,0.0732073207320732
-2.81000778520285e-14,-2.37610952425241e-15,0.0733073307330733
-2.81000778520285e-14,-2.37610952425241e-15,0.0734073407340734
-2.81000778520285e-14,-2.37610952425241e-15,0.0735073507350735
-2.81000778520285e-14,-2.37610952425241e-15,0.0736073607360736
-2.81000778520285e-14,-2.37610952425241e-15,0.0737073707370737
-2.81000778520285e-14,-2.37610952425241e-15,0.0738073807380738
-2.81000778520285e-14,-2.37610952425241e-15,0.0739073907390739
-2.81000778520285e-14,-2.37610952425241e-15,0.074007400740074
-2.81000778520285e-14,-2.37610952425241e-15,0.0741074107410741
-2.81000778520285e-14,-2.37610952425241e-15,0.0742074207420742
-2.81000778520285e-14,-2.37610952425241e-15,0.0743074307430743
-2.81000778520285e-14,-2.37610952425241e-15,0.0744074407440744
-2.81000778520285e-14,-2.37610952425241e-15,0.0745074507450745
-2.81000778520285e-14,-2.37610952425241e-15,0.0746074607460746
-2.81000778520285e-14,-2.37610952425241e-15,0.0747074707470747
-2.81000778520285e-14,-2.37610952425241e-15,0.0748074807480748
-2.81000778520285e-14,-2.37610952425241e-15,0.0749074907490749
-2.81000778520285e-14,-2.37610952425241e-15,0.075007500750075
-2.81000778520285e-14,-2.37610952425241e-15,0.0751075107510751
-2.81000778520285e-14,-2.37610952425241e-15,0.0752075207520752
-2.81000778520285e-14,-2.37610952425241e-15,0.0753075307530753
-2.81000778520285e-14,-2.37610952425241e-15,0.0754075407540754
-2.81000778520285e-14,-2.37610952425241e-15,0.0755075507550755
-2.81000778520285e-14,-2.37610952425241e-15,0.0756075607560756
-2.81000778520285e-14,-2.37610952425241e-15,0.0757075707570757
-2.81000778520285e-14,-2.37610952425241e-15,0.0758075807580758
-2.81000778520285e-14,-2.37610952425241e-15,0.0759075907590759
-2.81000778520285e-14,-2.37610952425241e-15,0.076007600760076
-2.81000778520285e-14,-2.37610952425241e-15,0.0761076107610761
-2.81000778520285e-14,-2.37610952425241e-15,0.0762076207620762
-2.81000778520285e-14,-2.37610952425241e-15,0.0763076307630763
-2.81000778520285e-14,-2.37610952425241e-15,0.0764076407640764
-2.81000778520285e-14,-2.37610952425241e-15,0.0765076507650765
-2.81000778520285e-14,-2.37610952425241e-15,0.0766076607660766
-2.81000778520285e-14,-2.37610952425241e-15,0.0767076707670767
-2.81000778520285e-14,-2.37610952425241e-15,0.0768076807680768
-2.81000778520285e-14,-2.37610952425241e-15,0.0769076907690769
-2.81000778520285e-14,-2.37610952425241e-15,0.077007700770077
-2.81000778520285e-14,-2.37610952425241e-15,0.0771077107710771
-2.81000778520285e-14,-2.37610952425241e-15,0.0772077207720772
-2.81000778520285e-14,-2.37610952425241e-15,0.0773077307730773
-2.81000778520285e-14,-2.37610952425241e-15,0.0774077407740774
-2.81000778520285e-14,-2.37610952425241e-15,0.0775077507750775
-2.81000778520285e-14,-2.37610952425241e-15,0.0776077607760776
-2.81000778520285e-14,-2.37610952425241e-15,0.0777077707770777
-2.81000778520285e-14,-2.37610952425241e-15,0.0778077807780778
-2.81000778520285e-14,-2.37610952425241e-15,0.0779077907790779
-2.81000778520285e-14,-2.37610952425241e-15,0.078007800780078
-2.81000778520285e-14,-2.37610952425241e-15,0.0781078107810781
-2.81000778520285e-14,-2.37610952425241e-15,0.0782078207820782
-2.81000778520285e-14,-2.37610952425241e-15,0.0783078307830783
-2.81000778520285e-14,-2.37610952425241e-15,0.0784078407840784
-2.81000778520285e-14,-2.37610952425241e-15,0.0785078507850785
-2.81000778520285e-14,-2.37610952425241e-15,0.0786078607860786
-2.81000778520285e-14,-2.37610952425241e-15,0.0787078707870787
-2.81000778520285e-14,-2.37610952425241e-15,0.0788078807880788
-2.81000778520285e-14,-2.37610952425241e-15,0.0789078907890789
-2.81000778520285e-14,-2.37610952425241e-15,0.079007900790079
-2.81000778520285e-14,-2.37610952425241e-15,0.0791079107910791
-2.81000778520285e-14,-2.37610952425241e-15,0.0792079207920792
-2.81000778520285e-14,-2.37610952425241e-15,0.0793079307930793
-2.81000778520285e-14,-2.37610952425241e-15,0.0794079407940794
-2.81000778520285e-14,-2.37610952425241e-15,0.0795079507950795
-2.81000778520285e-14,-2.37610952425241e-15,0.0796079607960796
-2.81000778520285e-14,-2.37610952425241e-15,0.0797079707970797
-2.81000778520285e-14,-2.37610952425241e-15,0.0798079807980798
-2.81000778520285e-14,-2.37610952425241e-15,0.0799079907990799
-2.81000778520285e-14,-2.37610952425241e-15,0.08000800080008
-2.81000778520285e-14,-2.37610952425241e-15,0.0801080108010801
-2.81000778520285e-14,-2.37610952425241e-15,0.0802080208020802
-2.81000778520285e-14,-2.37610952425241e-15,0.0803080308030803
-2.81000778520285e-14,-2.37610952425241e-15,0.0804080408040804
-2.81000778520285e-14,-2.37610952425241e-15,0.0805080508050805
-2.81000778520285e-14,-2.37610952425241e-15,0.0806080608060806
-2.81000778520285e-14,-2.37610952425241e-15,0.0807080708070807
-2.81000778520285e-14,-2.37610952425241e-15,0.0808080808080808
-2.81000778520285e-14,-2.37610952425241e-15,0.0809080908090809
-2.81000778520285e-14,-2.37610952425241e-15,0.081008100810081
-2.81000778520285e-14,-2.37610952425241e-15,0.0811081108110811
-2.81000778520285e-14,-2.37610952425241e-15,0.0812081208120812
-2.81000778520285e-14,-2.37610952425241e-15,0.0813081308130813
-2.81000778520285e-14,-2.37610952425241e-15,0.0814081408140814
-2.81000778520285e-14,-2.37610952425241e-15,0.0815081508150815
-2.81000778520285e-14,-2.37610952425241e-15,0.0816081608160816
-2.81000778520285e-14,-2.37610952425241e-15,0.0817081708170817
-2.81000778520285e-14,-2.37610952425241e-15,0.0818081808180818
-2.81000778520285e-14,-2.37610952425241e-15,0.0819081908190819
-2.81000778520285e-14,-2.37610952425241e-15,0.082008200820082
-2.81000778520285e-14,-2.37610952425241e-15,0.0821082108210821
-2.81000778520285e-14,-2.37610952425241e-15,0.0822082208220822
-2.81000778520285e-14,-2.37610952425241e-15,0.0823082308230823
-2.81000778520285e-14,-2.37610952425241e-15,0.0824082408240824
-2.81000778520285e-14,-2.37610952425241e-15,0.0825082508250825
-2.81000778520285e-14,-2.37610952425241e-15,0.0826082608260826
-2.81000778520285e-14,-2.37610952425241e-15,0.0827082708270827
-2.81000778520285e-14,-2.37610952425241e-15,0.0828082808280828
-2.81000778520285e-14,-2.37610952425241e-15,0.0829082908290829
-2.81000778520285e-14,-2.37610952425241e-15,0.083008300830083
-2.81000778520285e-14,-2.37610952425241e-15,0.0831083108310831
-2.81000778520285e-14,-2.37610952425241e-15,0.0832083208320832
-2.81000778520285e-14,-2.37610952425241e-15,0.0833083308330833
-2.81000778520285e-14,-2.37610952425241e-15,0.0834083408340834
-2.81000778520285e-14,-2.37610952425241e-15,0.0835083508350835
-2.81000778520285e-14,-2.37610952425241e-15,0.0836083608360836
-2.81000778520285e-14,-2.37610952425241e-15,0.0837083708370837
-2.81000778520285e-14,-2.37610952425241e-15,0.0838083808380838
-2.81000778520285e-14,-2.37610952425241e-15,0.0839083908390839
-2.81000778520285e-14,-2.37610952425241e-15,0.084008400840084
-2.81000778520285e-14,-2.37610952425241e-15,0.0841084108410841
-2.81000778520285e-14,-2.37610952425241e-15,0.0842084208420842
-2.81000778520285e-14,-2.37610952425241e-15,0.0843084308430843
-2.81000778520285e-14,-2.37610952425241e-15,0.0844084408440844
-2.81000778520285e-14,-2.37610952425241e-15,0.0845084508450845
-2.81000778520285e-14,-2.37610952425241e-15,0.0846084608460846
-2.81000778520285e-14,-2.37610952425241e-15,0.0847084708470847
-2.81000778520285e-14,-2.37610952425241e-15,0.0848084808480848
-2.81000778520285e-14,-2.37610952425241e-15,0.0849084908490849
-2.81000778520285e-14,-2.37610952425241e-15,0.085008500850085
-2.81000778520285e-14,-2.37610952425241e-15,0.0851085108510851
-2.81000778520285e-14,-2.37610952425241e-15,0.0852085208520852
-2.81000778520285e-14,-2.37610952425241e-15,0.0853085308530853
-2.81000778520285e-14,-2.37610952425241e-15,0.0854085408540854
-2.81000778520285e-14,-2.37610952425241e-15,0.0855085508550855
-2.81000778520285e-14,-2.37610952425241e-15,0.0856085608560856
-2.81000778520285e-14,-2.37610952425241e-15,0.0857085708570857
-2.81000778520285e-14,-2.37610952425241e-15,0.0858085808580858
-2.81000778520285e-14,-2.37610952425241e-15,0.0859085908590859
-2.81000778520285e-14,-2.37610952425241e-15,0.086008600860086
-2.81000778520285e-14,-2.37610952425241e-15,0.0861086108610861
-2.81000778520285e-14,-2.37610952425241e-15,0.0862086208620862
-2.81000778520285e-14,-2.37610952425241e-15,0.0863086308630863
-2.81000778520285e-14,-2.37610952425241e-15,0.0864086408640864
-2.81000778520285e-14,-2.37610952425241e-15,0.0865086508650865
-2.81000778520285e-14,-2.37610952425241e-15,0.0866086608660866
-2.81000778520285e-14,-2.37610952425241e-15,0.0867086708670867
-2.81000778520285e-14,-2.37610952425241e-15,0.0868086808680868
-2.81000778520285e-14,-2.37610952425241e-15,0.0869086908690869
-2.81000778520285e-14,-2.37610952425241e-15,0.087008700870087
-2.81000778520285e-14,-2.37610952425241e-15,0.0871087108710871
-2.81000778520285e-14,-2.37610952425241e-15,0.0872087208720872
-2.81000778520285e-14,-2.37610952425241e-15,0.0873087308730873
-2.81000778520285e-14,-2.37610952425241e-15,0.0874087408740874
-2.81000778520285e-14,-2.37610952425241e-15,0.0875087508750875
-2.81000778520285e-14,-2.37610952425241e-15,0.0876087608760876
-2.81000778520285e-14,-2.37610952425241e-15,0.0877087708770877
-2.81000778520285e-14,-2.37610952425241e-15,0.0878087808780878
-2.81000778520285e-14,-2.37610952425241e-15,0.0879087908790879
-2.81000778520285e-14,-2.37610952425241e-15,0.088008800880088
-2.81000778520285e-14,-2.37610952425241e-15,0.0881088108810881
-2.81000778520285e-14,-2.37610952425241e-15,0.0882088208820882
-2.81000778520285e-14,-2.37610952425241e-15,0.0883088308830883
-2.81000778520285e-14,-2.37610952425241e-15,0.0884088408840884
-2.81000778520285e-14,-2.37610952425241e-15,0.0885088508850885
-2.81000778520285e-14,-2.37610952425241e-15,0.0886088608860886
-2.81000778520285e-14,-2.37610952425241e-15,0.0887088708870887
-2.81000778520285e-14,-2.37610952425241e-15,0.0888088808880888
-2.81000778520285e-14,-2.37610952425241e-15,0.0889088908890889
-2.81000778520285e-14,-2.37610952425241e-15,0.089008900890089
-2.81000778520285e-14,-2.37610952425241e-15,0.0891089108910891
-2.81000778520285e-14,-2.37610952425241e-15,0.0892089208920892
-2.81000778520285e-14,-2.37610952425241e-15,0.0893089308930893
-2.81000778520285e-14,-2.37610952425241e-15,0.0894089408940894
-2.81000778520285e-14,-2.37610952425241e-15,0.0895089508950895
-2.81000778520285e-14,-2.37610952425241e-15,0.0896089608960896
-2.81000778520285e-14,-2.37610952425241e-15,0.0897089708970897
-2.81000778520285e-14,-2.37610952425241e-15,0.0898089808980898
-2.81000778520285e-14,-2.37610952425241e-15,0.0899089908990899
-2.81000778520285e-14,-2.37610952425241e-15,0.09000900090009
-2.81000778520285e-14,-2.37610952425241e-15,0.0901090109010901
-2.81000778520285e-14,-2.37610952425241e-15,0.0902090209020902
-2.81000778520285e-14,-2.37610952425241e-15,0.0903090309030903
-2.81000778520285e-14,-2.37610952425241e-15,0.0904090409040904
-2.81000778520285e-14,-2.37610952425241e-15,0.0905090509050905
-2.81000778520285e-14,-2.37610952425241e-15,0.0906090609060906
-2.81000778520285e-14,-2.37610952425241e-15,0.0907090709070907
-2.81000778520285e-14,-2.37610952425241e-15,0.0908090809080908
-2.81000778520285e-14,-2.37610952425241e-15,0.0909090909090909
-2.81000778520285e-14,-2.37610952425241e-15,0.091009100910091
-2.81000778520285e-14,-2.37610952425241e-15,0.0911091109110911
-2.81000778520285e-14,-2.37610952425241e-15,0.0912091209120912
-2.81000778520285e-14,-2.37610952425241e-15,0.0913091309130913
-2.81000778520285e-14,-2.37610952425241e-15,0.0914091409140914
-2.81000778520285e-14,-2.37610952425241e-15,0.0915091509150915
-2.81000778520285e-14,-2.37610952425241e-15,0.0916091609160916
-2.81000778520285e-14,-2.37610952425241e-15,0.0917091709170917
-2.81000778520285e-14,-2.37610952425241e-15,0.0918091809180918
-2.81000778520285e-14,-2.37610952425241e-15,0.0919091909190919
-2.81000778520285e-14,-2.37610952425241e-15,0.092009200920092
-2.81000778520285e-14,-2.37610952425241e-15,0.0921092109210921
-2.81000778520285e-14,-2.37610952425241e-15,0.0922092209220922
-2.81000778520285e-14,-2.37610952425241e-15,0.0923092309230923
-2.81000778520285e-14,-2.37610952425241e-15,0.0924092409240924
-2.81000778520285e-14,-2.37610952425241e-15,0.0925092509250925
-2.81000778520285e-14,-2.37610952425241e-15,0.0926092609260926
-2.81000778520285e-14,-2.37610952425241e-15,0.0927092709270927
-2.81000778520285e-14,-2.37610952425241e-15,0.0928092809280928
-2.81000778520285e-14,-2.37610952425241e-15,0.0929092909290929
-2.81000778520285e-14,-2.37610952425241e-15,0.093009300930093
-2.81000778520285e-14,-2.37610952425241e-15,0.0931093109310931
-2.81000778520285e-14,-2.37610952425241e-15,0.0932093209320932
-2.81000778520285e-14,-2.37610952425241e-15,0.0933093309330933
-2.81000778520285e-14,-2.37610952425241e-15,0.0934093409340934
-2.81000778520285e-14,-2.37610952425241e-15,0.0935093509350935
-2.81000778520285e-14,-2.37610952425241e-15,0.0936093609360936
-2.81000778520285e-14,-2.37610952425241e-15,0.0937093709370937
-2.81000778520285e-14,-2.37610952425241e-15,0.0938093809380938
-2.81000778520285e-14,-2.37610952425241e-15,0.0939093909390939
-2.81000778520285e-14,-2.37610952425241e-15,0.094009400940094
-2.81000778520285e-14,-2.37610952425241e-15,0.0941094109410941
-2.81000778520285e-14,-2.37610952425241e-15,0.0942094209420942
-2.81000778520285e-14,-2.37610952425241e-15,0.0943094309430943
-2.81000778520285e-14,-2.37610952425241e-15,0.0944094409440944
-2.81000778520285e-14,-2.37610952425241e-15,0.0945094509450945
-2.81000778520285e-14,-2.37610952425241e-15,0.0946094609460946
-2.81000778520285e-14,-2.37610952425241e-15,0.0947094709470947
-2.81000778520285e-14,-2.37610952425241e-15,0.0948094809480948
-2.81000778520285e-14,-2.37610952425241e-15,0.0949094909490949
-2.81000778520285e-14,-2.37610952425241e-15,0.095009500950095
-2.81000778520285e-14,-2.37610952425241e-15,0.0951095109510951
-2.81000778520285e-14,-2.37610952425241e-15,0.0952095209520952
-2.81000778520285e-14,-2.37610952425241e-15,0.0953095309530953
-2.81000778520285e-14,-2.37610952425241e-15,0.0954095409540954
-2.81000778520285e-14,-2.37610952425241e-15,0.0955095509550955
-2.81000778520285e-14,-2.37610952425241e-15,0.0956095609560956
-2.81000778520285e-14,-2.37610952425241e-15,0.0957095709570957
-2.81000778520285e-14,-2.37610952425241e-15,0.0958095809580958
-2.81000778520285e-14,-2.37610952425241e-15,0.0959095909590959
-2.81000778520285e-14,-2.37610952425241e-15,0.096009600960096
-2.81000778520285e-14,-2.37610952425241e-15,0.0961096109610961
-2.81000778520285e-14,-2.37610952425241e-15,0.0962096209620962
-2.81000778520285e-14,-2.37610952425241e-15,0.0963096309630963
-2.81000778520285e-14,-2.37610952425241e-15,0.0964096409640964
-2.81000778520285e-14,-2.37610952425241e-15,0.0965096509650965
-2.81000778520285e-14,-2.37610952425241e-15,0.0966096609660966
-2.81000778520285e-14,-2.37610952425241e-15,0.0967096709670967
-2.81000778520285e-14,-2.37610952425241e-15,0.0968096809680968
-2.81000778520285e-14,-2.37610952425241e-15,0.0969096909690969
-2.81000778520285e-14,-2.37610952425241e-15,0.097009700970097
-2.81000778520285e-14,-2.37610952425241e-15,0.0971097109710971
-2.81000778520285e-14,-2.37610952425241e-15,0.0972097209720972
-2.81000778520285e-14,-2.37610952425241e-15,0.0973097309730973
-2.81000778520285e-14,-2.37610952425241e-15,0.0974097409740974
-2.81000778520285e-14,-2.37610952425241e-15,0.0975097509750975
-2.81000778520285e-14,-2.37610952425241e-15,0.0976097609760976
-2.81000778520285e-14,-2.37610952425241e-15,0.0977097709770977
-2.81000778520285e-14,-2.37610952425241e-15,0.0978097809780978
-2.81000778520285e-14,-2.37610952425241e-15,0.0979097909790979
-2.81000778520285e-14,-2.37610952425241e-15,0.098009800980098
-2.81000778520285e-14,-2.37610952425241e-15,0.0981098109810981
-2.81000778520285e-14,-2.37610952425241e-15,0.0982098209820982
-2.81000778520285e-14,-2.37610952425241e-15,0.0983098309830983
-2.81000778520285e-14,-2.37610952425241e-15,0.0984098409840984
-2.81000778520285e-14,-2.37610952425241e-15,0.0985098509850985
-2.81000778520285e-14,-2.37610952425241e-15,0.0986098609860986
-2.81000778520285e-14,-2.37610952425241e-15,0.0987098709870987
-2.81000778520285e-14,-2.37610952425241e-15,0.0988098809880988
-2.81000778520285e-14,-2.37610952425241e-15,0.0989098909890989
-2.81000778520285e-14,-2.37610952425241e-15,0.099009900990099
-2.81000778520285e-14,-2.37610952425241e-15,0.0991099109910991
-2.81000778520285e-14,-2.37610952425241e-15,0.0992099209920992
-2.81000778520285e-14,-2.37610952425241e-15,0.0993099309930993
-2.81000778520285e-14,-2.37610952425241e-15,0.0994099409940994
-2.81000778520285e-14,-2.37610952425241e-15,0.0995099509950995
-2.81000778520285e-14,-2.37610952425241e-15,0.0996099609960996
-2.81000778520285e-14,-2.37610952425241e-15,0.0997099709970997
-2.81000778520285e-14,-2.37610952425241e-15,0.0998099809980998
-2.81000778520285e-14,-2.37610952425241e-15,0.0999099909990999
-2.81000778520285e-14,-2.37610952425241e-15,0.1000100010001
-2.81000778520285e-14,-2.37610952425241e-15,0.1001100110011
-2.81000778520285e-14,-2.37610952425241e-15,0.1002100210021
-2.81000778520285e-14,-2.37610952425241e-15,0.1003100310031
-2.81000778520285e-14,-2.37610952425241e-15,0.1004100410041
-2.81000778520285e-14,-2.37610952425241e-15,0.100510051005101
-2.81000778520285e-14,-2.37610952425241e-15,0.100610061006101
-2.81000778520285e-14,-2.37610952425241e-15,0.100710071007101
-2.81000778520285e-14,-2.37610952425241e-15,0.100810081008101
-2.81000778520285e-14,-2.37610952425241e-15,0.100910091009101
-2.81000778520285e-14,-2.37610952425241e-15,0.101010101010101
-2.81000778520285e-14,-2.37610952425241e-15,0.101110111011101
-2.81000778520285e-14,-2.37610952425241e-15,0.101210121012101
-2.81000778520285e-14,-2.37610952425241e-15,0.101310131013101
-2.81000778520285e-14,-2.37610952425241e-15,0.101410141014101
-2.81000778520285e-14,-2.37610952425241e-15,0.101510151015102
-2.81000778520285e-14,-2.37610952425241e-15,0.101610161016102
-2.81000778520285e-14,-2.37610952425241e-15,0.101710171017102
-2.81000778520285e-14,-2.37610952425241e-15,0.101810181018102
-2.81000778520285e-14,-2.37610952425241e-15,0.101910191019102
-2.81000778520285e-14,-2.37610952425241e-15,0.102010201020102
-2.81000778520285e-14,-2.37610952425241e-15,0.102110211021102
-2.81000778520285e-14,-2.37610952425241e-15,0.102210221022102
-2.81000778520285e-14,-2.37610952425241e-15,0.102310231023102
-2.81000778520285e-14,-2.37610952425241e-15,0.102410241024102
-2.81000778520285e-14,-2.37610952425241e-15,0.102510251025103
-2.81000778520285e-14,-2.37610952425241e-15,0.102610261026103
-2.81000778520285e-14,-2.37610952425241e-15,0.102710271027103
-2.81000778520285e-14,-2.37610952425241e-15,0.102810281028103
-2.81000778520285e-14,-2.37610952425241e-15,0.102910291029103
-2.81000778520285e-14,-2.37610952425241e-15,0.103010301030103
-2.81000778520285e-14,-2.37610952425241e-15,0.103110311031103
-2.81000778520285e-14,-2.37610952425241e-15,0.103210321032103
-2.81000778520285e-14,-2.37610952425241e-15,0.103310331033103
-2.81000778520285e-14,-2.37610952425241e-15,0.103410341034103
-2.81000778520285e-14,-2.37610952425241e-15,0.103510351035104
-2.81000778520285e-14,-2.37610952425241e-15,0.103610361036104
-2.81000778520285e-14,-2.37610952425241e-15,0.103710371037104
-2.81000778520285e-14,-2.37610952425241e-15,0.103810381038104
-2.81000778520285e-14,-2.37610952425241e-15,0.103910391039104
-2.81000778520285e-14,-2.37610952425241e-15,0.104010401040104
-2.81000778520285e-14,-2.37610952425241e-15,0.104110411041104
-2.81000778520285e-14,-2.37610952425241e-15,0.104210421042104
-2.81000778520285e-14,-2.37610952425241e-15,0.104310431043104
-2.81000778520285e-14,-2.37610952425241e-15,0.104410441044104
-2.81000778520285e-14,-2.37610952425241e-15,0.104510451045105
-2.81000778520285e-14,-2.37610952425241e-15,0.104610461046105
-2.81000778520285e-14,-2.37610952425241e-15,0.104710471047105
-2.81000778520285e-14,-2.37610952425241e-15,0.104810481048105
-2.81000778520285e-14,-2.37610952425241e-15,0.104910491049105
-2.81000778520285e-14,-2.37610952425241e-15,0.105010501050105
-2.81000778520285e-14,-2.37610952425241e-15,0.105110511051105
-2.81000778520285e-14,-2.37610952425241e-15,0.105210521052105
-2.81000778520285e-14,-2.37610952425241e-15,0.105310531053105
-2.81000778520285e-14,-2.37610952425241e-15,0.105410541054105
-2.81000778520285e-14,-2.37610952425241e-15,0.105510551055106
-2.81000778520285e-14,-2.37610952425241e-15,0.105610561056106
-2.81000778520285e-14,-2.37610952425241e-15,0.105710571057106
-2.81000778520285e-14,-2.37610952425241e-15,0.105810581058106
-2.81000778520285e-14,-2.37610952425241e-15,0.105910591059106
-2.81000778520285e-14,-2.37610952425241e-15,0.106010601060106
-2.81000778520285e-14,-2.37610952425241e-15,0.106110611061106
-2.81000778520285e-14,-2.37610952425241e-15,0.106210621062106
-2.81000778520285e-14,-2.37610952425241e-15,0.106310631063106
-2.81000778520285e-14,-2.37610952425241e-15,0.106410641064106
-2.81000778520285e-14,-2.37610952425241e-15,0.106510651065107
-2.81000778520285e-14,-2.37610952425241e-15,0.106610661066107
-2.81000778520285e-14,-2.37610952425241e-15,0.106710671067107
-2.81000778520285e-14,-2.37610952425241e-15,0.106810681068107
-2.81000778520285e-14,-2.37610952425241e-15,0.106910691069107
-2.81000778520285e-14,-2.37610952425241e-15,0.107010701070107
-2.81000778520285e-14,-2.37610952425241e-15,0.107110711071107
-2.81000778520285e-14,-2.37610952425241e-15,0.107210721072107
-2.81000778520285e-14,-2.37610952425241e-15,0.107310731073107
-2.81000778520285e-14,-2.37610952425241e-15,0.107410741074107
-2.81000778520285e-14,-2.37610952425241e-15,0.107510751075108
-2.81000778520285e-14,-2.37610952425241e-15,0.107610761076108
-2.81000778520285e-14,-2.37610952425241e-15,0.107710771077108
-2.81000778520285e-14,-2.37610952425241e-15,0.107810781078108
-2.81000778520285e-14,-2.37610952425241e-15,0.107910791079108
-2.81000778520285e-14,-2.37610952425241e-15,0.108010801080108
-2.81000778520285e-14,-2.37610952425241e-15,0.108110811081108
-2.81000778520285e-14,-2.37610952425241e-15,0.108210821082108
-2.81000778520285e-14,-2.37610952425241e-15,0.108310831083108
-2.81000778520285e-14,-2.37610952425241e-15,0.108410841084108
-2.81000778520285e-14,-2.37610952425241e-15,0.108510851085109
-2.81000778520285e-14,-2.37610952425241e-15,0.108610861086109
-2.81000778520285e-14,-2.37610952425241e-15,0.108710871087109
-2.81000778520285e-14,-2.37610952425241e-15,0.108810881088109
-2.81000778520285e-14,-2.37610952425241e-15,0.108910891089109
-2.81000778520285e-14,-2.37610952425241e-15,0.109010901090109
-2.81000778520285e-14,-2.37610952425241e-15,0.109110911091109
-2.81000778520285e-14,-2.37610952425241e-15,0.109210921092109
-2.81000778520285e-14,-2.37610952425241e-15,0.109310931093109
-2.81000778520285e-14,-2.37610952425241e-15,0.109410941094109
-2.81000778520285e-14,-2.37610952425241e-15,0.10951095109511
-2.81000778520285e-14,-2.37610952425241e-15,0.10961096109611
-2.81000778520285e-14,-2.37610952425241e-15,0.10971097109711
-2.81000778520285e-14,-2.37610952425241e-15,0.10981098109811
-2.81000778520285e-14,-2.37610952425241e-15,0.10991099109911
-2.81000778520285e-14,-2.37610952425241e-15,0.11001100110011
-2.81000778520285e-14,-2.37610952425241e-15,0.11011101110111
-2.81000778520285e-14,-2.37610952425241e-15,0.11021102110211
-2.81000778520285e-14,-2.37610952425241e-15,0.11031103110311
-2.81000778520285e-14,-2.37610952425241e-15,0.11041104110411
-2.81000778520285e-14,-2.37610952425241e-15,0.110511051105111
-2.81000778520285e-14,-2.37610952425241e-15,0.110611061106111
-2.81000778520285e-14,-2.37610952425241e-15,0.110711071107111
-2.81000778520285e-14,-2.37610952425241e-15,0.110811081108111
-2.81000778520285e-14,-2.37610952425241e-15,0.110911091109111
-2.81000778520285e-14,-2.37610952425241e-15,0.111011101110111
-2.81000778520285e-14,-2.37610952425241e-15,0.111111111111111
-2.81000778520285e-14,-2.37610952425241e-15,0.111211121112111
-2.81000778520285e-14,-2.37610952425241e-15,0.111311131113111
-2.81000778520285e-14,-2.37610952425241e-15,0.111411141114111
-2.81000778520285e-14,-2.37610952425241e-15,0.111511151115112
-2.81000778520285e-14,-2.37610952425241e-15,0.111611161116112
-2.81000778520285e-14,-2.37610952425241e-15,0.111711171117112
-2.81000778520285e-14,-2.37610952425241e-15,0.111811181118112
-2.81000778520285e-14,-2.37610952425241e-15,0.111911191119112
-2.81000778520285e-14,-2.37610952425241e-15,0.112011201120112
-2.81000778520285e-14,-2.37610952425241e-15,0.112111211121112
-2.81000778520285e-14,-2.37610952425241e-15,0.112211221122112
-2.81000778520285e-14,-2.37610952425241e-15,0.112311231123112
-2.81000778520285e-14,-2.37610952425241e-15,0.112411241124112
-2.81000778520285e-14,-2.37610952425241e-15,0.112511251125113
-2.81000778520285e-14,-2.37610952425241e-15,0.112611261126113
-2.81000778520285e-14,-2.37610952425241e-15,0.112711271127113
-2.81000778520285e-14,-2.37610952425241e-15,0.112811281128113
-2.81000778520285e-14,-2.37610952425241e-15,0.112911291129113
-2.81000778520285e-14,-2.37610952425241e-15,0.113011301130113
-2.81000778520285e-14,-2.37610952425241e-15,0.113111311131113
-2.81000778520285e-14,-2.37610952425241e-15,0.113211321132113
-2.81000778520285e-14,-2.37610952425241e-15,0.113311331133113
-2.81000778520285e-14,-2.37610952425241e-15,0.113411341134113
-2.81000778520285e-14,-2.37610952425241e-15,0.113511351135114
-2.81000778520285e-14,-2.37610952425241e-15,0.113611361136114
-2.81000778520285e-14,-2.37610952425241e-15,0.113711371137114
-2.81000778520285e-14,-2.37610952425241e-15,0.113811381138114
-2.81000778520285e-14,-2.37610952425241e-15,0.113911391139114
-2.81000778520285e-14,-2.37610952425241e-15,0.114011401140114
-2.81000778520285e-14,-2.37610952425241e-15,0.114111411141114
-2.81000778520285e-14,-2.37610952425241e-15,0.114211421142114
-2.81000778520285e-14,-2.37610952425241e-15,0.114311431143114
-2.81000778520285e-14,-2.37610952425241e-15,0.114411441144114
-2.81000778520285e-14,-2.37610952425241e-15,0.114511451145115
-2.81000778520285e-14,-2.37610952425241e-15,0.114611461146115
-2.81000778520285e-14,-2.37610952425241e-15,0.114711471147115
-2.81000778520285e-14,-2.37610952425241e-15,0.114811481148115
-2.81000778520285e-14,-2.37610952425241e-15,0.114911491149115
-2.81000778520285e-14,-2.37610952425241e-15,0.115011501150115
-2.81000778520285e-14,-2.37610952425241e-15,0.115111511151115
-2.81000778520285e-14,-2.37610952425241e-15,0.115211521152115
-2.81000778520285e-14,-2.37610952425241e-15,0.115311531153115
-2.81000778520285e-14,-2.37610952425241e-15,0.115411541154115
-2.81000778520285e-14,-2.37610952425241e-15,0.115511551155116
-2.81000778520285e-14,-2.37610952425241e-15,0.115611561156116
-2.81000778520285e-14,-2.37610952425241e-15,0.115711571157116
-2.81000778520285e-14,-2.37610952425241e-15,0.115811581158116
-2.81000778520285e-14,-2.37610952425241e-15,0.115911591159116
-2.81000778520285e-14,-2.37610952425241e-15,0.116011601160116
-2.81000778520285e-14,-2.37610952425241e-15,0.116111611161116
-2.81000778520285e-14,-2.37610952425241e-15,0.116211621162116
-2.81000778520285e-14,-2.37610952425241e-15,0.116311631163116
-2.81000778520285e-14,-2.37610952425241e-15,0.116411641164116
-2.81000778520285e-14,-2.37610952425241e-15,0.116511651165117
-2.81000778520285e-14,-2.37610952425241e-15,0.116611661166117
-2.81000778520285e-14,-2.37610952425241e-15,0.116711671167117
-2.81000778520285e-14,-2.37610952425241e-15,0.116811681168117
-2.81000778520285e-14,-2.37610952425241e-15,0.116911691169117
-2.81000778520285e-14,-2.37610952425241e-15,0.117011701170117
-2.81000778520285e-14,-2.37610952425241e-15,0.117111711171117
-2.81000778520285e-14,-2.37610952425241e-15,0.117211721172117
-2.81000778520285e-14,-2.37610952425241e-15,0.117311731173117
-2.81000778520285e-14,-2.37610952425241e-15,0.117411741174117
-2.81000778520285e-14,-2.37610952425241e-15,0.117511751175118
-2.81000778520285e-14,-2.37610952425241e-15,0.117611761176118
-2.81000778520285e-14,-2.37610952425241e-15,0.117711771177118
-2.81000778520285e-14,-2.37610952425241e-15,0.117811781178118
-2.81000778520285e-14,-2.37610952425241e-15,0.117911791179118
-2.81000778520285e-14,-2.37610952425241e-15,0.118011801180118
-2.81000778520285e-14,-2.37610952425241e-15,0.118111811181118
-2.81000778520285e-14,-2.37610952425241e-15,0.118211821182118
-2.81000778520285e-14,-2.37610952425241e-15,0.118311831183118
-2.81000778520285e-14,-2.37610952425241e-15,0.118411841184118
-2.81000778520285e-14,-2.37610952425241e-15,0.118511851185119
-2.81000778520285e-14,-2.37610952425241e-15,0.118611861186119
-2.81000778520285e-14,-2.37610952425241e-15,0.118711871187119
-2.81000778520285e-14,-2.37610952425241e-15,0.118811881188119
-2.81000778520285e-14,-2.37610952425241e-15,0.118911891189119
-2.81000778520285e-14,-2.37610952425241e-15,0.119011901190119
-2.81000778520285e-14,-2.37610952425241e-15,0.119111911191119
-2.81000778520285e-14,-2.37610952425241e-15,0.119211921192119
-2.81000778520285e-14,-2.37610952425241e-15,0.119311931193119
-2.81000778520285e-14,-2.37610952425241e-15,0.119411941194119
-2.81000778520285e-14,-2.37610952425241e-15,0.11951195119512
-2.81000778520285e-14,-2.37610952425241e-15,0.11961196119612
-2.81000778520285e-14,-2.37610952425241e-15,0.11971197119712
-2.81000778520285e-14,-2.37610952425241e-15,0.11981198119812
-2.81000778520285e-14,-2.37610952425241e-15,0.11991199119912
-2.81000778520285e-14,-2.37610952425241e-15,0.12001200120012
-2.81000778520285e-14,-2.37610952425241e-15,0.12011201120112
-2.81000778520285e-14,-2.37610952425241e-15,0.12021202120212
-2.81000778520285e-14,-2.37610952425241e-15,0.12031203120312
-2.81000778520285e-14,-2.37610952425241e-15,0.12041204120412
-2.81000778520285e-14,-2.37610952425241e-15,0.120512051205121
-2.81000778520285e-14,-2.37610952425241e-15,0.120612061206121
-2.81000778520285e-14,-2.37610952425241e-15,0.120712071207121
-2.81000778520285e-14,-2.37610952425241e-15,0.120812081208121
-2.81000778520285e-14,-2.37610952425241e-15,0.120912091209121
-2.81000778520285e-14,-2.37610952425241e-15,0.121012101210121
-2.81000778520285e-14,-2.37610952425241e-15,0.121112111211121
-2.81000778520285e-14,-2.37610952425241e-15,0.121212121212121
-2.81000778520285e-14,-2.37610952425241e-15,0.121312131213121
-2.81000778520285e-14,-2.37610952425241e-15,0.121412141214121
-2.81000778520285e-14,-2.37610952425241e-15,0.121512151215122
-2.81000778520285e-14,-2.37610952425241e-15,0.121612161216122
-2.81000778520285e-14,-2.37610952425241e-15,0.121712171217122
-2.81000778520285e-14,-2.37610952425241e-15,0.121812181218122
-2.81000778520285e-14,-2.37610952425241e-15,0.121912191219122
-2.81000778520285e-14,-2.37610952425241e-15,0.122012201220122
-2.81000778520285e-14,-2.37610952425241e-15,0.122112211221122
-2.81000778520285e-14,-2.37610952425241e-15,0.122212221222122
-2.81000778520285e-14,-2.37610952425241e-15,0.122312231223122
-2.81000778520285e-14,-2.37610952425241e-15,0.122412241224122
-2.81000778520285e-14,-2.37610952425241e-15,0.122512251225123
-2.81000778520285e-14,-2.37610952425241e-15,0.122612261226123
-2.81000778520285e-14,-2.37610952425241e-15,0.122712271227123
-2.81000778520285e-14,-2.37610952425241e-15,0.122812281228123
-2.81000778520285e-14,-2.37610952425241e-15,0.122912291229123
-2.81000778520285e-14,-2.37610952425241e-15,0.123012301230123
-2.81000778520285e-14,-2.37610952425241e-15,0.123112311231123
-2.81000778520285e-14,-2.37610952425241e-15,0.123212321232123
-2.81000778520285e-14,-2.37610952425241e-15,0.123312331233123
-2.81000778520285e-14,-2.37610952425241e-15,0.123412341234123
-2.81000778520285e-14,-2.37610952425241e-15,0.123512351235124
-2.81000778520285e-14,-2.37610952425241e-15,0.123612361236124
-2.81000778520285e-14,-2.37610952425241e-15,0.123712371237124
-2.81000778520285e-14,-2.37610952425241e-15,0.123812381238124
-2.81000778520285e-14,-2.37610952425241e-15,0.123912391239124
-2.81000778520285e-14,-2.37610952425241e-15,0.124012401240124
-2.81000778520285e-14,-2.37610952425241e-15,0.124112411241124
-2.81000778520285e-14,-2.37610952425241e-15,0.124212421242124
-2.81000778520285e-14,-2.37610952425241e-15,0.124312431243124
-2.81000778520285e-14,-2.37610952425241e-15,0.124412441244124
-2.81000778520285e-14,-2.37610952425241e-15,0.124512451245125
-2.81000778520285e-14,-2.37610952425241e-15,0.124612461246125
-2.81000778520285e-14,-2.37610952425241e-15,0.124712471247125
-2.81000778520285e-14,-2.37610952425241e-15,0.124812481248125
-2.81000778520285e-14,-2.37610952425241e-15,0.124912491249125
-2.81000778520285e-14,-2.37610952425241e-15,0.125012501250125
-2.81000778520285e-14,-2.37610952425241e-15,0.125112511251125
-2.81000778520285e-14,-2.37610952425241e-15,0.125212521252125
-2.81000778520285e-14,-2.37610952425241e-15,0.125312531253125
-2.81000778520285e-14,-2.37610952425241e-15,0.125412541254125
-2.81000778520285e-14,-2.37610952425241e-15,0.125512551255126
-2.81000778520285e-14,-2.37610952425241e-15,0.125612561256126
-2.81000778520285e-14,-2.37610952425241e-15,0.125712571257126
-2.81000778520285e-14,-2.37610952425241e-15,0.125812581258126
-2.81000778520285e-14,-2.37610952425241e-15,0.125912591259126
-2.81000778520285e-14,-2.37610952425241e-15,0.126012601260126
-2.81000778520285e-14,-2.37610952425241e-15,0.126112611261126
-2.81000778520285e-14,-2.37610952425241e-15,0.126212621262126
-2.81000778520285e-14,-2.37610952425241e-15,0.126312631263126
-2.81000778520285e-14,-2.37610952425241e-15,0.126412641264126
-2.81000778520285e-14,-2.37610952425241e-15,0.126512651265127
-2.81000778520285e-14,-2.37610952425241e-15,0.126612661266127
-2.81000778520285e-14,-2.37610952425241e-15,0.126712671267127
-2.81000778520285e-14,-2.37610952425241e-15,0.126812681268127
-2.81000778520285e-14,-2.37610952425241e-15,0.126912691269127
-2.81000778520285e-14,-2.37610952425241e-15,0.127012701270127
-2.81000778520285e-14,-2.37610952425241e-15,0.127112711271127
-2.81000778520285e-14,-2.37610952425241e-15,0.127212721272127
-2.81000778520285e-14,-2.37610952425241e-15,0.127312731273127
-2.81000778520285e-14,-2.37610952425241e-15,0.127412741274127
-2.81000778520285e-14,-2.37610952425241e-15,0.127512751275128
-2.81000778520285e-14,-2.37610952425241e-15,0.127612761276128
-2.81000778520285e-14,-2.37610952425241e-15,0.127712771277128
-2.81000778520285e-14,-2.37610952425241e-15,0.127812781278128
-2.81000778520285e-14,-2.37610952425241e-15,0.127912791279128
-2.81000778520285e-14,-2.37610952425241e-15,0.128012801280128
-2.81000778520285e-14,-2.37610952425241e-15,0.128112811281128
-2.81000778520285e-14,-2.37610952425241e-15,0.128212821282128
-2.81000778520285e-14,-2.37610952425241e-15,0.128312831283128
-2.81000778520285e-14,-2.37610952425241e-15,0.128412841284128
-2.81000778520285e-14,-2.37610952425241e-15,0.128512851285129
-2.81000778520285e-14,-2.37610952425241e-15,0.128612861286129
-2.81000778520285e-14,-2.37610952425241e-15,0.128712871287129
-2.81000778520285e-14,-2.37610952425241e-15,0.128812881288129
-2.81000778520285e-14,-2.37610952425241e-15,0.128912891289129
-2.81000778520285e-14,-2.37610952425241e-15,0.129012901290129
-2.81000778520285e-14,-2.37610952425241e-15,0.129112911291129
-2.81000778520285e-14,-2.37610952425241e-15,0.129212921292129
-2.81000778520285e-14,-2.37610952425241e-15,0.129312931293129
-2.81000778520285e-14,-2.37610952425241e-15,0.129412941294129
-2.81000778520285e-14,-2.37610952425241e-15,0.12951295129513
-2.81000778520285e-14,-2.37610952425241e-15,0.12961296129613
-2.81000778520285e-14,-2.37610952425241e-15,0.12971297129713
-2.81000778520285e-14,-2.37610952425241e-15,0.12981298129813
-2.81000778520285e-14,-2.37610952425241e-15,0.12991299129913
-2.81000778520285e-14,-2.37610952425241e-15,0.13001300130013
-2.81000778520285e-14,-2.37610952425241e-15,0.13011301130113
-2.81000778520285e-14,-2.37610952425241e-15,0.13021302130213
-2.81000778520285e-14,-2.37610952425241e-15,0.13031303130313
-2.81000778520285e-14,-2.37610952425241e-15,0.13041304130413
-2.81000778520285e-14,-2.37610952425241e-15,0.130513051305131
-2.81000778520285e-14,-2.37610952425241e-15,0.130613061306131
-2.81000778520285e-14,-2.37610952425241e-15,0.130713071307131
-2.81000778520285e-14,-2.37610952425241e-15,0.130813081308131
-2.81000778520285e-14,-2.37610952425241e-15,0.130913091309131
-2.81000778520285e-14,-2.37610952425241e-15,0.131013101310131
-2.81000778520285e-14,-2.37610952425241e-15,0.131113111311131
-2.81000778520285e-14,-2.37610952425241e-15,0.131213121312131
-2.81000778520285e-14,-2.37610952425241e-15,0.131313131313131
-2.81000778520285e-14,-2.37610952425241e-15,0.131413141314131
-2.81000778520285e-14,-2.37610952425241e-15,0.131513151315132
-2.81000778520285e-14,-2.37610952425241e-15,0.131613161316132
-2.81000778520285e-14,-2.37610952425241e-15,0.131713171317132
-2.81000778520285e-14,-2.37610952425241e-15,0.131813181318132
-2.81000778520285e-14,-2.37610952425241e-15,0.131913191319132
-2.81000778520285e-14,-2.37610952425241e-15,0.132013201320132
-2.81000778520285e-14,-2.37610952425241e-15,0.132113211321132
-2.81000778520285e-14,-2.37610952425241e-15,0.132213221322132
-2.81000778520285e-14,-2.37610952425241e-15,0.132313231323132
-2.81000778520285e-14,-2.37610952425241e-15,0.132413241324132
-2.81000778520285e-14,-2.37610952425241e-15,0.132513251325133
-2.81000778520285e-14,-2.37610952425241e-15,0.132613261326133
-2.81000778520285e-14,-2.37610952425241e-15,0.132713271327133
-2.81000778520285e-14,-2.37610952425241e-15,0.132813281328133
-2.81000778520285e-14,-2.37610952425241e-15,0.132913291329133
-2.81000778520285e-14,-2.37610952425241e-15,0.133013301330133
-2.81000778520285e-14,-2.37610952425241e-15,0.133113311331133
-2.81000778520285e-14,-2.37610952425241e-15,0.133213321332133
-2.81000778520285e-14,-2.37610952425241e-15,0.133313331333133
-2.81000778520285e-14,-2.37610952425241e-15,0.133413341334133
-2.81000778520285e-14,-2.37610952425241e-15,0.133513351335134
-2.81000778520285e-14,-2.37610952425241e-15,0.133613361336134
-2.81000778520285e-14,-2.37610952425241e-15,0.133713371337134
-2.81000778520285e-14,-2.37610952425241e-15,0.133813381338134
-2.81000778520285e-14,-2.37610952425241e-15,0.133913391339134
-2.81000778520285e-14,-2.37610952425241e-15,0.134013401340134
-2.81000778520285e-14,-2.37610952425241e-15,0.134113411341134
-2.81000778520285e-14,-2.37610952425241e-15,0.134213421342134
-2.81000778520285e-14,-2.37610952425241e-15,0.134313431343134
-2.81000778520285e-14,-2.37610952425241e-15,0.134413441344134
-2.81000778520285e-14,-2.37610952425241e-15,0.134513451345135
-2.81000778520285e-14,-2.37610952425241e-15,0.134613461346135
-2.81000778520285e-14,-2.37610952425241e-15,0.134713471347135
-2.81000778520285e-14,-2.37610952425241e-15,0.134813481348135
-2.81000778520285e-14,-2.37610952425241e-15,0.134913491349135
-2.81000778520285e-14,-2.37610952425241e-15,0.135013501350135
-2.81000778520285e-14,-2.37610952425241e-15,0.135113511351135
-2.81000778520285e-14,-2.37610952425241e-15,0.135213521352135
-2.81000778520285e-14,-2.37610952425241e-15,0.135313531353135
-2.81000778520285e-14,-2.37610952425241e-15,0.135413541354135
-2.81000778520285e-14,-2.37610952425241e-15,0.135513551355136
-2.81000778520285e-14,-2.37610952425241e-15,0.135613561356136
-2.81000778520285e-14,-2.37610952425241e-15,0.135713571357136
-2.81000778520285e-14,-2.37610952425241e-15,0.135813581358136
-2.81000778520285e-14,-2.37610952425241e-15,0.135913591359136
-2.81000778520285e-14,-2.37610952425241e-15,0.136013601360136
-2.81000778520285e-14,-2.37610952425241e-15,0.136113611361136
-2.81000778520285e-14,-2.37610952425241e-15,0.136213621362136
-2.81000778520285e-14,-2.37610952425241e-15,0.136313631363136
-2.81000778520285e-14,-2.37610952425241e-15,0.136413641364136
-2.81000778520285e-14,-2.37610952425241e-15,0.136513651365137
-2.81000778520285e-14,-2.37610952425241e-15,0.136613661366137
-2.81000778520285e-14,-2.37610952425241e-15,0.136713671367137
-2.81000778520285e-14,-2.37610952425241e-15,0.136813681368137
-2.81000778520285e-14,-2.37610952425241e-15,0.136913691369137
-2.81000778520285e-14,-2.37610952425241e-15,0.137013701370137
-2.81000778520285e-14,-2.37610952425241e-15,0.137113711371137
-2.81000778520285e-14,-2.37610952425241e-15,0.137213721372137
-2.81000778520285e-14,-2.37610952425241e-15,0.137313731373137
-2.81000778520285e-14,-2.37610952425241e-15,0.137413741374137
-2.81000778520285e-14,-2.37610952425241e-15,0.137513751375138
-2.81000778520285e-14,-2.37610952425241e-15,0.137613761376138
-2.81000778520285e-14,-2.37610952425241e-15,0.137713771377138
-2.81000778520285e-14,-2.37610952425241e-15,0.137813781378138
-2.81000778520285e-14,-2.37610952425241e-15,0.137913791379138
-2.81000778520285e-14,-2.37610952425241e-15,0.138013801380138
-2.81000778520285e-14,-2.37610952425241e-15,0.138113811381138
-2.81000778520285e-14,-2.37610952425241e-15,0.138213821382138
-2.81000778520285e-14,-2.37610952425241e-15,0.138313831383138
-2.81000778520285e-14,-2.37610952425241e-15,0.138413841384138
-2.81000778520285e-14,-2.37610952425241e-15,0.138513851385139
-2.81000778520285e-14,-2.37610952425241e-15,0.138613861386139
-2.81000778520285e-14,-2.37610952425241e-15,0.138713871387139
-2.81000778520285e-14,-2.37610952425241e-15,0.138813881388139
-2.81000778520285e-14,-2.37610952425241e-15,0.138913891389139
-2.81000778520285e-14,-2.37610952425241e-15,0.139013901390139
-2.81000778520285e-14,-2.37610952425241e-15,0.139113911391139
-2.81000778520285e-14,-2.37610952425241e-15,0.139213921392139
-2.81000778520285e-14,-2.37610952425241e-15,0.139313931393139
-2.81000778520285e-14,-2.37610952425241e-15,0.139413941394139
-2.81000778520285e-14,-2.37610952425241e-15,0.13951395139514
-2.81000778520285e-14,-2.37610952425241e-15,0.13961396139614
-2.81000778520285e-14,-2.37610952425241e-15,0.13971397139714
-2.81000778520285e-14,-2.37610952425241e-15,0.13981398139814
-2.81000778520285e-14,-2.37610952425241e-15,0.13991399139914
-2.81000778520285e-14,-2.37610952425241e-15,0.14001400140014
-2.81000778520285e-14,-2.37610952425241e-15,0.14011401140114
-2.81000778520285e-14,-2.37610952425241e-15,0.14021402140214
-2.81000778520285e-14,-2.37610952425241e-15,0.14031403140314
-2.81000778520285e-14,-2.37610952425241e-15,0.14041404140414
-2.81000778520285e-14,-2.37610952425241e-15,0.140514051405141
-2.81000778520285e-14,-2.37610952425241e-15,0.140614061406141
-2.81000778520285e-14,-2.37610952425241e-15,0.140714071407141
-2.81000778520285e-14,-2.37610952425241e-15,0.140814081408141
-2.81000778520285e-14,-2.37610952425241e-15,0.140914091409141
-2.81000778520285e-14,-2.37610952425241e-15,0.141014101410141
-2.81000778520285e-14,-2.37610952425241e-15,0.141114111411141
-2.81000778520285e-14,-2.37610952425241e-15,0.141214121412141
-2.81000778520285e-14,-2.37610952425241e-15,0.141314131413141
-2.81000778520285e-14,-2.37610952425241e-15,0.141414141414141
-2.81000778520285e-14,-2.37610952425241e-15,0.141514151415142
-2.81000778520285e-14,-2.37610952425241e-15,0.141614161416142
-2.81000778520285e-14,-2.37610952425241e-15,0.141714171417142
-2.81000778520285e-14,-2.37610952425241e-15,0.141814181418142
-2.81000778520285e-14,-2.37610952425241e-15,0.141914191419142
-2.81000778520285e-14,-2.37610952425241e-15,0.142014201420142
-2.81000778520285e-14,-2.37610952425241e-15,0.142114211421142
-2.81000778520285e-14,-2.37610952425241e-15,0.142214221422142
-2.81000778520285e-14,-2.37610952425241e-15,0.142314231423142
-2.81000778520285e-14,-2.37610952425241e-15,0.142414241424142
-2.81000778520285e-14,-2.37610952425241e-15,0.142514251425143
-2.81000778520285e-14,-2.37610952425241e-15,0.142614261426143
-2.81000778520285e-14,-2.37610952425241e-15,0.142714271427143
-2.81000778520285e-14,-2.37610952425241e-15,0.142814281428143
-2.81000778520285e-14,-2.37610952425241e-15,0.142914291429143
-2.81000778520285e-14,-2.37610952425241e-15,0.143014301430143
-2.81000778520285e-14,-2.37610952425241e-15,0.143114311431143
-2.81000778520285e-14,-2.37610952425241e-15,0.143214321432143
-2.81000778520285e-14,-2.37610952425241e-15,0.143314331433143
-2.81000778520285e-14,-2.37610952425241e-15,0.143414341434143
-2.81000778520285e-14,-2.37610952425241e-15,0.143514351435144
-2.81000778520285e-14,-2.37610952425241e-15,0.143614361436144
-2.81000778520285e-14,-2.37610952425241e-15,0.143714371437144
-2.81000778520285e-14,-2.37610952425241e-15,0.143814381438144
-2.81000778520285e-14,-2.37610952425241e-15,0.143914391439144
-2.81000778520285e-14,-2.37610952425241e-15,0.144014401440144
-2.81000778520285e-14,-2.37610952425241e-15,0.144114411441144
-2.81000778520285e-14,-2.37610952425241e-15,0.144214421442144
-2.81000778520285e-14,-2.37610952425241e-15,0.144314431443144
-2.81000778520285e-14,-2.37610952425241e-15,0.144414441444144
-2.81000778520285e-14,-2.37610952425241e-15,0.144514451445145
-2.81000778520285e-14,-2.37610952425241e-15,0.144614461446145
-2.81000778520285e-14,-2.37610952425241e-15,0.144714471447145
-2.81000778520285e-14,-2.37610952425241e-15,0.144814481448145
-2.81000778520285e-14,-2.37610952425241e-15,0.144914491449145
-2.81000778520285e-14,-2.37610952425241e-15,0.145014501450145
-2.81000778520285e-14,-2.37610952425241e-15,0.145114511451145
-2.81000778520285e-14,-2.37610952425241e-15,0.145214521452145
-2.81000778520285e-14,-2.37610952425241e-15,0.145314531453145
-2.81000778520285e-14,-2.37610952425241e-15,0.145414541454145
-2.81000778520285e-14,-2.37610952425241e-15,0.145514551455146
-2.81000778520285e-14,-2.37610952425241e-15,0.145614561456146
-2.81000778520285e-14,-2.37610952425241e-15,0.145714571457146
-2.81000778520285e-14,-2.37610952425241e-15,0.145814581458146
-2.81000778520285e-14,-2.37610952425241e-15,0.145914591459146
-2.81000778520285e-14,-2.37610952425241e-15,0.146014601460146
-2.81000778520285e-14,-2.37610952425241e-15,0.146114611461146
-2.81000778520285e-14,-2.37610952425241e-15,0.146214621462146
-2.81000778520285e-14,-2.37610952425241e-15,0.146314631463146
-2.81000778520285e-14,-2.37610952425241e-15,0.146414641464146
-2.81000778520285e-14,-2.37610952425241e-15,0.146514651465147
-2.81000778520285e-14,-2.37610952425241e-15,0.146614661466147
-2.81000778520285e-14,-2.37610952425241e-15,0.146714671467147
-2.81000778520285e-14,-2.37610952425241e-15,0.146814681468147
-2.81000778520285e-14,-2.37610952425241e-15,0.146914691469147
-2.81000778520285e-14,-2.37610952425241e-15,0.147014701470147
-2.81000778520285e-14,-2.37610952425241e-15,0.147114711471147
-2.81000778520285e-14,-2.37610952425241e-15,0.147214721472147
-2.81000778520285e-14,-2.37610952425241e-15,0.147314731473147
-2.81000778520285e-14,-2.37610952425241e-15,0.147414741474147
-2.81000778520285e-14,-2.37610952425241e-15,0.147514751475148
-2.81000778520285e-14,-2.37610952425241e-15,0.147614761476148
-2.81000778520285e-14,-2.37610952425241e-15,0.147714771477148
-2.81000778520285e-14,-2.37610952425241e-15,0.147814781478148
-2.81000778520285e-14,-2.37610952425241e-15,0.147914791479148
-2.81000778520285e-14,-2.37610952425241e-15,0.148014801480148
-2.81000778520285e-14,-2.37610952425241e-15,0.148114811481148
-2.81000778520285e-14,-2.37610952425241e-15,0.148214821482148
-2.81000778520285e-14,-2.37610952425241e-15,0.148314831483148
-2.81000778520285e-14,-2.37610952425241e-15,0.148414841484148
-2.81000778520285e-14,-2.37610952425241e-15,0.148514851485149
-2.81000778520285e-14,-2.37610952425241e-15,0.148614861486149
-2.81000778520285e-14,-2.37610952425241e-15,0.148714871487149
-2.81000778520285e-14,-2.37610952425241e-15,0.148814881488149
-2.81000778520285e-14,-2.37610952425241e-15,0.148914891489149
-2.81000778520285e-14,-2.37610952425241e-15,0.149014901490149
-2.81000778520285e-14,-2.37610952425241e-15,0.149114911491149
-2.81000778520285e-14,-2.37610952425241e-15,0.149214921492149
-2.81000778520285e-14,-2.37610952425241e-15,0.149314931493149
-2.81000778520285e-14,-2.37610952425241e-15,0.149414941494149
-2.81000778520285e-14,-2.37610952425241e-15,0.14951495149515
-2.81000778520285e-14,-2.37610952425241e-15,0.14961496149615
-2.81000778520285e-14,-2.37610952425241e-15,0.14971497149715
-2.81000778520285e-14,-2.37610952425241e-15,0.14981498149815
-2.81000778520285e-14,-2.37610952425241e-15,0.14991499149915
-2.81000778520285e-14,-2.37610952425241e-15,0.15001500150015
-2.81000778520285e-14,-2.37610952425241e-15,0.15011501150115
-2.81000778520285e-14,-2.37610952425241e-15,0.15021502150215
-2.81000778520285e-14,-2.37610952425241e-15,0.15031503150315
-2.81000778520285e-14,-2.37610952425241e-15,0.15041504150415
-2.81000778520285e-14,-2.37610952425241e-15,0.150515051505151
-2.81000778520285e-14,-2.37610952425241e-15,0.150615061506151
-2.81000778520285e-14,-2.37610952425241e-15,0.150715071507151
-2.81000778520285e-14,-2.37610952425241e-15,0.150815081508151
-2.81000778520285e-14,-2.37610952425241e-15,0.150915091509151
-2.81000778520285e-14,-2.37610952425241e-15,0.151015101510151
-2.81000778520285e-14,-2.37610952425241e-15,0.151115111511151
-2.81000778520285e-14,-2.37610952425241e-15,0.151215121512151
-2.81000778520285e-14,-2.37610952425241e-15,0.151315131513151
-2.81000778520285e-14,-2.37610952425241e-15,0.151415141514151
-2.81000778520285e-14,-2.37610952425241e-15,0.151515151515152
-2.81000778520285e-14,-2.37610952425241e-15,0.151615161516152
-2.81000778520285e-14,-2.37610952425241e-15,0.151715171517152
-2.81000778520285e-14,-2.37610952425241e-15,0.151815181518152
-2.81000778520285e-14,-2.37610952425241e-15,0.151915191519152
-2.81000778520285e-14,-2.37610952425241e-15,0.152015201520152
-2.81000778520285e-14,-2.37610952425241e-15,0.152115211521152
-2.81000778520285e-14,-2.37610952425241e-15,0.152215221522152
-2.81000778520285e-14,-2.37610952425241e-15,0.152315231523152
-2.81000778520285e-14,-2.37610952425241e-15,0.152415241524152
-2.81000778520285e-14,-2.37610952425241e-15,0.152515251525153
-2.81000778520285e-14,-2.37610952425241e-15,0.152615261526153
-2.81000778520285e-14,-2.37610952425241e-15,0.152715271527153
-2.81000778520285e-14,-2.37610952425241e-15,0.152815281528153
-2.81000778520285e-14,-2.37610952425241e-15,0.152915291529153
-2.81000778520285e-14,-2.37610952425241e-15,0.153015301530153
-2.81000778520285e-14,-2.37610952425241e-15,0.153115311531153
-2.81000778520285e-14,-2.37610952425241e-15,0.153215321532153
-2.81000778520285e-14,-2.37610952425241e-15,0.153315331533153
-2.81000778520285e-14,-2.37610952425241e-15,0.153415341534153
-2.81000778520285e-14,-2.37610952425241e-15,0.153515351535154
-2.81000778520285e-14,-2.37610952425241e-15,0.153615361536154
-2.81000778520285e-14,-2.37610952425241e-15,0.153715371537154
-2.81000778520285e-14,-2.37610952425241e-15,0.153815381538154
-2.81000778520285e-14,-2.37610952425241e-15,0.153915391539154
-2.81000778520285e-14,-2.37610952425241e-15,0.154015401540154
-2.81000778520285e-14,-2.37610952425241e-15,0.154115411541154
-2.81000778520285e-14,-2.37610952425241e-15,0.154215421542154
-2.81000778520285e-14,-2.37610952425241e-15,0.154315431543154
-2.81000778520285e-14,-2.37610952425241e-15,0.154415441544154
-2.81000778520285e-14,-2.37610952425241e-15,0.154515451545155
-2.81000778520285e-14,-2.37610952425241e-15,0.154615461546155
-2.81000778520285e-14,-2.37610952425241e-15,0.154715471547155
-2.81000778520285e-14,-2.37610952425241e-15,0.154815481548155
-2.81000778520285e-14,-2.37610952425241e-15,0.154915491549155
-2.81000778520285e-14,-2.37610952425241e-15,0.155015501550155
-2.81000778520285e-14,-2.37610952425241e-15,0.155115511551155
-2.81000778520285e-14,-2.37610952425241e-15,0.155215521552155
-2.81000778520285e-14,-2.37610952425241e-15,0.155315531553155
-2.81000778520285e-14,-2.37610952425241e-15,0.155415541554155
-2.81000778520285e-14,-2.37610952425241e-15,0.155515551555156
-2.81000778520285e-14,-2.37610952425241e-15,0.155615561556156
-2.81000778520285e-14,-2.37610952425241e-15,0.155715571557156
-2.81000778520285e-14,-2.37610952425241e-15,0.155815581558156
-2.81000778520285e-14,-2.37610952425241e-15,0.155915591559156
-2.81000778520285e-14,-2.37610952425241e-15,0.156015601560156
-2.81000778520285e-14,-2.37610952425241e-15,0.156115611561156
-2.81000778520285e-14,-2.37610952425241e-15,0.156215621562156
-2.81000778520285e-14,-2.37610952425241e-15,0.156315631563156
-2.81000778520285e-14,-2.37610952425241e-15,0.156415641564156
-2.81000778520285e-14,-2.37610952425241e-15,0.156515651565157
-2.81000778520285e-14,-2.37610952425241e-15,0.156615661566157
-2.81000778520285e-14,-2.37610952425241e-15,0.156715671567157
-2.81000778520285e-14,-2.37610952425241e-15,0.156815681568157
-2.81000778520285e-14,-2.37610952425241e-15,0.156915691569157
-2.81000778520285e-14,-2.37610952425241e-15,0.157015701570157
-2.81000778520285e-14,-2.37610952425241e-15,0.157115711571157
-2.81000778520285e-14,-2.37610952425241e-15,0.157215721572157
-2.81000778520285e-14,-2.37610952425241e-15,0.157315731573157
-2.81000778520285e-14,-2.37610952425241e-15,0.157415741574157
-2.81000778520285e-14,-2.37610952425241e-15,0.157515751575158
-2.81000778520285e-14,-2.37610952425241e-15,0.157615761576158
-2.81000778520285e-14,-2.37610952425241e-15,0.157715771577158
-2.81000778520285e-14,-2.37610952425241e-15,0.157815781578158
-2.81000778520285e-14,-2.37610952425241e-15,0.157915791579158
-2.81000778520285e-14,-2.37610952425241e-15,0.158015801580158
-2.81000778520285e-14,-2.37610952425241e-15,0.158115811581158
-2.81000778520285e-14,-2.37610952425241e-15,0.158215821582158
-2.81000778520285e-14,-2.37610952425241e-15,0.158315831583158
-2.81000778520285e-14,-2.37610952425241e-15,0.158415841584158
-2.81000778520285e-14,-2.37610952425241e-15,0.158515851585159
-2.81000778520285e-14,-2.37610952425241e-15,0.158615861586159
-2.81000778520285e-14,-2.37610952425241e-15,0.158715871587159
-2.81000778520285e-14,-2.37610952425241e-15,0.158815881588159
-2.81000778520285e-14,-2.37610952425241e-15,0.158915891589159
-2.81000778520285e-14,-2.37610952425241e-15,0.159015901590159
-2.81000778520285e-14,-2.37610952425241e-15,0.159115911591159
-2.81000778520285e-14,-2.37610952425241e-15,0.159215921592159
-2.81000778520285e-14,-2.37610952425241e-15,0.159315931593159
-2.81000778520285e-14,-2.37610952425241e-15,0.159415941594159
-2.81000778520285e-14,-2.37610952425241e-15,0.15951595159516
-2.81000778520285e-14,-2.37610952425241e-15,0.15961596159616
-2.81000778520285e-14,-2.37610952425241e-15,0.15971597159716
-2.81000778520285e-14,-2.37610952425241e-15,0.15981598159816
-2.81000778520285e-14,-2.37610952425241e-15,0.15991599159916
-2.81000778520285e-14,-2.37610952425241e-15,0.16001600160016
-2.81000778520285e-14,-2.37610952425241e-15,0.16011601160116
-2.81000778520285e-14,-2.37610952425241e-15,0.16021602160216
-2.81000778520285e-14,-2.37610952425241e-15,0.16031603160316
-2.81000778520285e-14,-2.37610952425241e-15,0.16041604160416
-2.81000778520285e-14,-2.37610952425241e-15,0.160516051605161
-2.81000778520285e-14,-2.37610952425241e-15,0.160616061606161
-2.81000778520285e-14,-2.37610952425241e-15,0.160716071607161
-2.81000778520285e-14,-2.37610952425241e-15,0.160816081608161
-2.81000778520285e-14,-2.37610952425241e-15,0.160916091609161
-2.81000778520285e-14,-2.37610952425241e-15,0.161016101610161
-2.81000778520285e-14,-2.37610952425241e-15,0.161116111611161
-2.81000778520285e-14,-2.37610952425241e-15,0.161216121612161
-2.81000778520285e-14,-2.37610952425241e-15,0.161316131613161
-2.81000778520285e-14,-2.37610952425241e-15,0.161416141614161
-2.81000778520285e-14,-2.37610952425241e-15,0.161516151615162
-2.81000778520285e-14,-2.37610952425241e-15,0.161616161616162
-2.81000778520285e-14,-2.37610952425241e-15,0.161716171617162
-2.81000778520285e-14,-2.37610952425241e-15,0.161816181618162
-2.81000778520285e-14,-2.37610952425241e-15,0.161916191619162
-2.81000778520285e-14,-2.37610952425241e-15,0.162016201620162
-2.81000778520285e-14,-2.37610952425241e-15,0.162116211621162
-2.81000778520285e-14,-2.37610952425241e-15,0.162216221622162
-2.81000778520285e-14,-2.37610952425241e-15,0.162316231623162
-2.81000778520285e-14,-2.37610952425241e-15,0.162416241624162
-2.81000778520285e-14,-2.37610952425241e-15,0.162516251625163
-2.81000778520285e-14,-2.37610952425241e-15,0.162616261626163
-2.81000778520285e-14,-2.37610952425241e-15,0.162716271627163
-2.81000778520285e-14,-2.37610952425241e-15,0.162816281628163
-2.81000778520285e-14,-2.37610952425241e-15,0.162916291629163
-2.81000778520285e-14,-2.37610952425241e-15,0.163016301630163
-2.81000778520285e-14,-2.37610952425241e-15,0.163116311631163
-2.81000778520285e-14,-2.37610952425241e-15,0.163216321632163
-2.81000778520285e-14,-2.37610952425241e-15,0.163316331633163
-2.81000778520285e-14,-2.37610952425241e-15,0.163416341634163
-2.81000778520285e-14,-2.37610952425241e-15,0.163516351635164
-2.81000778520285e-14,-2.37610952425241e-15,0.163616361636164
-2.81000778520285e-14,-2.37610952425241e-15,0.163716371637164
-2.81000778520285e-14,-2.37610952425241e-15,0.163816381638164
-2.81000778520285e-14,-2.37610952425241e-15,0.163916391639164
-2.81000778520285e-14,-2.37610952425241e-15,0.164016401640164
-2.81000778520285e-14,-2.37610952425241e-15,0.164116411641164
-2.81000778520285e-14,-2.37610952425241e-15,0.164216421642164
-2.81000778520285e-14,-2.37610952425241e-15,0.164316431643164
-2.81000778520285e-14,-2.37610952425241e-15,0.164416441644164
-2.81000778520285e-14,-2.37610952425241e-15,0.164516451645165
-2.81000778520285e-14,-2.37610952425241e-15,0.164616461646165
-2.81000778520285e-14,-2.37610952425241e-15,0.164716471647165
-2.81000778520285e-14,-2.37610952425241e-15,0.164816481648165
-2.81000778520285e-14,-2.37610952425241e-15,0.164916491649165
-2.81000778520285e-14,-2.37610952425241e-15,0.165016501650165
-2.81000778520285e-14,-2.37610952425241e-15,0.165116511651165
-2.81000778520285e-14,-2.37610952425241e-15,0.165216521652165
-2.81000778520285e-14,-2.37610952425241e-15,0.165316531653165
-2.81000778520285e-14,-2.37610952425241e-15,0.165416541654165
-2.81000778520285e-14,-2.37610952425241e-15,0.165516551655166
-2.81000778520285e-14,-2.37610952425241e-15,0.165616561656166
-2.81000778520285e-14,-2.37610952425241e-15,0.165716571657166
-2.81000778520285e-14,-2.37610952425241e-15,0.165816581658166
-2.81000778520285e-14,-2.37610952425241e-15,0.165916591659166
-2.81000778520285e-14,-2.37610952425241e-15,0.166016601660166
-2.81000778520285e-14,-2.37610952425241e-15,0.166116611661166
-2.81000778520285e-14,-2.37610952425241e-15,0.166216621662166
-2.81000778520285e-14,-2.37610952425241e-15,0.166316631663166
-2.81000778520285e-14,-2.37610952425241e-15,0.166416641664166
-2.81000778520285e-14,-2.37610952425241e-15,0.166516651665167
-2.81000778520285e-14,-2.37610952425241e-15,0.166616661666167
-2.81000778520285e-14,-2.37610952425241e-15,0.166716671667167
-2.81000778520285e-14,-2.37610952425241e-15,0.166816681668167
-2.81000778520285e-14,-2.37610952425241e-15,0.166916691669167
-2.81000778520285e-14,-2.37610952425241e-15,0.167016701670167
-2.81000778520285e-14,-2.37610952425241e-15,0.167116711671167
-2.81000778520285e-14,-2.37610952425241e-15,0.167216721672167
-2.81000778520285e-14,-2.37610952425241e-15,0.167316731673167
-2.81000778520285e-14,-2.37610952425241e-15,0.167416741674167
-2.81000778520285e-14,-2.37610952425241e-15,0.167516751675168
-2.81000778520285e-14,-2.37610952425241e-15,0.167616761676168
-2.81000778520285e-14,-2.37610952425241e-15,0.167716771677168
-2.81000778520285e-14,-2.37610952425241e-15,0.167816781678168
-2.81000778520285e-14,-2.37610952425241e-15,0.167916791679168
-2.81000778520285e-14,-2.37610952425241e-15,0.168016801680168
-2.81000778520285e-14,-2.37610952425241e-15,0.168116811681168
-2.81000778520285e-14,-2.37610952425241e-15,0.168216821682168
-2.81000778520285e-14,-2.37610952425241e-15,0.168316831683168
-2.81000778520285e-14,-2.37610952425241e-15,0.168416841684168
-2.81000778520285e-14,-2.37610952425241e-15,0.168516851685169
-2.81000778520285e-14,-2.37610952425241e-15,0.168616861686169
-2.81000778520285e-14,-2.37610952425241e-15,0.168716871687169
-2.81000778520285e-14,-2.37610952425241e-15,0.168816881688169
-2.81000778520285e-14,-2.37610952425241e-15,0.168916891689169
-2.81000778520285e-14,-2.37610952425241e-15,0.169016901690169
-2.81000778520285e-14,-2.37610952425241e-15,0.169116911691169
-2.81000778520285e-14,-2.37610952425241e-15,0.169216921692169
-2.81000778520285e-14,-2.37610952425241e-15,0.169316931693169
-2.81000778520285e-14,-2.37610952425241e-15,0.169416941694169
-2.81000778520285e-14,-2.37610952425241e-15,0.16951695169517
-2.81000778520285e-14,-2.37610952425241e-15,0.16961696169617
-2.81000778520285e-14,-2.37610952425241e-15,0.16971697169717
-2.81000778520285e-14,-2.37610952425241e-15,0.16981698169817
-2.81000778520285e-14,-2.37610952425241e-15,0.16991699169917
-2.81000778520285e-14,-2.37610952425241e-15,0.17001700170017
-2.81000778520285e-14,-2.37610952425241e-15,0.17011701170117
-2.81000778520285e-14,-2.37610952425241e-15,0.17021702170217
-2.81000778520285e-14,-2.37610952425241e-15,0.17031703170317
-2.81000778520285e-14,-2.37610952425241e-15,0.17041704170417
-2.81000778520285e-14,-2.37610952425241e-15,0.170517051705171
-2.81000778520285e-14,-2.37610952425241e-15,0.170617061706171
-2.81000778520285e-14,-2.37610952425241e-15,0.170717071707171
-2.81000778520285e-14,-2.37610952425241e-15,0.170817081708171
-2.81000778520285e-14,-2.37610952425241e-15,0.170917091709171
-2.81000778520285e-14,-2.37610952425241e-15,0.171017101710171
-2.81000778520285e-14,-2.37610952425241e-15,0.171117111711171
-2.81000778520285e-14,-2.37610952425241e-15,0.171217121712171
-2.81000778520285e-14,-2.37610952425241e-15,0.171317131713171
-2.81000778520285e-14,-2.37610952425241e-15,0.171417141714171
-2.81000778520285e-14,-2.37610952425241e-15,0.171517151715172
-2.81000778520285e-14,-2.37610952425241e-15,0.171617161716172
-2.81000778520285e-14,-2.37610952425241e-15,0.171717171717172
-2.81000778520285e-14,-2.37610952425241e-15,0.171817181718172
-2.81000778520285e-14,-2.37610952425241e-15,0.171917191719172
-2.81000778520285e-14,-2.37610952425241e-15,0.172017201720172
-2.81000778520285e-14,-2.37610952425241e-15,0.172117211721172
-2.81000778520285e-14,-2.37610952425241e-15,0.172217221722172
-2.81000778520285e-14,-2.37610952425241e-15,0.172317231723172
-2.81000778520285e-14,-2.37610952425241e-15,0.172417241724172
-2.81000778520285e-14,-2.37610952425241e-15,0.172517251725173
-2.81000778520285e-14,-2.37610952425241e-15,0.172617261726173
-2.81000778520285e-14,-2.37610952425241e-15,0.172717271727173
-2.81000778520285e-14,-2.37610952425241e-15,0.172817281728173
-2.81000778520285e-14,-2.37610952425241e-15,0.172917291729173
-2.81000778520285e-14,-2.37610952425241e-15,0.173017301730173
-2.81000778520285e-14,-2.37610952425241e-15,0.173117311731173
-2.81000778520285e-14,-2.37610952425241e-15,0.173217321732173
-2.81000778520285e-14,-2.37610952425241e-15,0.173317331733173
-2.81000778520285e-14,-2.37610952425241e-15,0.173417341734173
-2.81000778520285e-14,-2.37610952425241e-15,0.173517351735174
-2.81000778520285e-14,-2.37610952425241e-15,0.173617361736174
-2.81000778520285e-14,-2.37610952425241e-15,0.173717371737174
-2.81000778520285e-14,-2.37610952425241e-15,0.173817381738174
-2.81000778520285e-14,-2.37610952425241e-15,0.173917391739174
-2.81000778520285e-14,-2.37610952425241e-15,0.174017401740174
-2.81000778520285e-14,-2.37610952425241e-15,0.174117411741174
-2.81000778520285e-14,-2.37610952425241e-15,0.174217421742174
-2.81000778520285e-14,-2.37610952425241e-15,0.174317431743174
-2.81000778520285e-14,-2.37610952425241e-15,0.174417441744174
-2.81000778520285e-14,-2.37610952425241e-15,0.174517451745175
-2.81000778520285e-14,-2.37610952425241e-15,0.174617461746175
-2.81000778520285e-14,-2.37610952425241e-15,0.174717471747175
-2.81000778520285e-14,-2.37610952425241e-15,0.174817481748175
-2.81000778520285e-14,-2.37610952425241e-15,0.174917491749175
-2.81000778520285e-14,-2.37610952425241e-15,0.175017501750175
-2.81000778520285e-14,-2.37610952425241e-15,0.175117511751175
-2.81000778520285e-14,-2.37610952425241e-15,0.175217521752175
-2.81000778520285e-14,-2.37610952425241e-15,0.175317531753175
-2.81000778520285e-14,-2.37610952425241e-15,0.175417541754175
-2.81000778520285e-14,-2.37610952425241e-15,0.175517551755176
-2.81000778520285e-14,-2.37610952425241e-15,0.175617561756176
-2.81000778520285e-14,-2.37610952425241e-15,0.175717571757176
-2.81000778520285e-14,-2.37610952425241e-15,0.175817581758176
-2.81000778520285e-14,-2.37610952425241e-15,0.175917591759176
-2.81000778520285e-14,-2.37610952425241e-15,0.176017601760176
-2.81000778520285e-14,-2.37610952425241e-15,0.176117611761176
-2.81000778520285e-14,-2.37610952425241e-15,0.176217621762176
-2.81000778520285e-14,-2.37610952425241e-15,0.176317631763176
-2.81000778520285e-14,-2.37610952425241e-15,0.176417641764176
-2.81000778520285e-14,-2.37610952425241e-15,0.176517651765177
-2.81000778520285e-14,-2.37610952425241e-15,0.176617661766177
-2.81000778520285e-14,-2.37610952425241e-15,0.176717671767177
-2.81000778520285e-14,-2.37610952425241e-15,0.176817681768177
-2.81000778520285e-14,-2.37610952425241e-15,0.176917691769177
-2.81000778520285e-14,-2.37610952425241e-15,0.177017701770177
-2.81000778520285e-14,-2.37610952425241e-15,0.177117711771177
-2.81000778520285e-14,-2.37610952425241e-15,0.177217721772177
-2.81000778520285e-14,-2.37610952425241e-15,0.177317731773177
-2.81000778520285e-14,-2.37610952425241e-15,0.177417741774177
-2.81000778520285e-14,-2.37610952425241e-15,0.177517751775178
-2.81000778520285e-14,-2.37610952425241e-15,0.177617761776178
-2.81000778520285e-14,-2.37610952425241e-15,0.177717771777178
-2.81000778520285e-14,-2.37610952425241e-15,0.177817781778178
-2.81000778520285e-14,-2.37610952425241e-15,0.177917791779178
-2.81000778520285e-14,-2.37610952425241e-15,0.178017801780178
-2.81000778520285e-14,-2.37610952425241e-15,0.178117811781178
-2.81000778520285e-14,-2.37610952425241e-15,0.178217821782178
-2.81000778520285e-14,-2.37610952425241e-15,0.178317831783178
-2.81000778520285e-14,-2.37610952425241e-15,0.178417841784178
-2.81000778520285e-14,-2.37610952425241e-15,0.178517851785179
-2.81000778520285e-14,-2.37610952425241e-15,0.178617861786179
-2.81000778520285e-14,-2.37610952425241e-15,0.178717871787179
-2.81000778520285e-14,-2.37610952425241e-15,0.178817881788179
-2.81000778520285e-14,-2.37610952425241e-15,0.178917891789179
-2.81000778520285e-14,-2.37610952425241e-15,0.179017901790179
-2.81000778520285e-14,-2.37610952425241e-15,0.179117911791179
-2.81000778520285e-14,-2.37610952425241e-15,0.179217921792179
-2.81000778520285e-14,-2.37610952425241e-15,0.179317931793179
-2.81000778520285e-14,-2.37610952425241e-15,0.179417941794179
-2.81000778520285e-14,-2.37610952425241e-15,0.17951795179518
-2.81000778520285e-14,-2.37610952425241e-15,0.17961796179618
-2.81000778520285e-14,-2.37610952425241e-15,0.17971797179718
-2.81000778520285e-14,-2.37610952425241e-15,0.17981798179818
-2.81000778520285e-14,-2.37610952425241e-15,0.17991799179918
-2.81000778520285e-14,-2.37610952425241e-15,0.18001800180018
-2.81000778520285e-14,-2.37610952425241e-15,0.18011801180118
-2.81000778520285e-14,-2.37610952425241e-15,0.18021802180218
-2.81000778520285e-14,-2.37610952425241e-15,0.18031803180318
-2.81000778520285e-14,-2.37610952425241e-15,0.18041804180418
-2.81000778520285e-14,-2.37610952425241e-15,0.180518051805181
-2.81000778520285e-14,-2.37610952425241e-15,0.180618061806181
-2.81000778520285e-14,-2.37610952425241e-15,0.180718071807181
-2.81000778520285e-14,-2.37610952425241e-15,0.180818081808181
-2.81000778520285e-14,-2.37610952425241e-15,0.180918091809181
-2.81000778520285e-14,-2.37610952425241e-15,0.181018101810181
-2.81000778520285e-14,-2.37610952425241e-15,0.181118111811181
-2.81000778520285e-14,-2.37610952425241e-15,0.181218121812181
-2.81000778520285e-14,-2.37610952425241e-15,0.181318131813181
-2.81000778520285e-14,-2.37610952425241e-15,0.181418141814181
-2.81000778520285e-14,-2.37610952425241e-15,0.181518151815182
-2.81000778520285e-14,-2.37610952425241e-15,0.181618161816182
-2.81000778520285e-14,-2.37610952425241e-15,0.181718171817182
-2.81000778520285e-14,-2.37610952425241e-15,0.181818181818182
-2.81000778520285e-14,-2.37610952425241e-15,0.181918191819182
-2.81000778520285e-14,-2.37610952425241e-15,0.182018201820182
-2.81000778520285e-14,-2.37610952425241e-15,0.182118211821182
-2.81000778520285e-14,-2.37610952425241e-15,0.182218221822182
-2.81000778520285e-14,-2.37610952425241e-15,0.182318231823182
-2.81000778520285e-14,-2.37610952425241e-15,0.182418241824182
-2.81000778520285e-14,-2.37610952425241e-15,0.182518251825183
-2.81000778520285e-14,-2.37610952425241e-15,0.182618261826183
-2.81000778520285e-14,-2.37610952425241e-15,0.182718271827183
-2.81000778520285e-14,-2.37610952425241e-15,0.182818281828183
-2.81000778520285e-14,-2.37610952425241e-15,0.182918291829183
-2.81000778520285e-14,-2.37610952425241e-15,0.183018301830183
-2.81000778520285e-14,-2.37610952425241e-15,0.183118311831183
-2.81000778520285e-14,-2.37610952425241e-15,0.183218321832183
-2.81000778520285e-14,-2.37610952425241e-15,0.183318331833183
-2.81000778520285e-14,-2.37610952425241e-15,0.183418341834183
-2.81000778520285e-14,-2.37610952425241e-15,0.183518351835184
-2.81000778520285e-14,-2.37610952425241e-15,0.183618361836184
-2.81000778520285e-14,-2.37610952425241e-15,0.183718371837184
-2.81000778520285e-14,-2.37610952425241e-15,0.183818381838184
-2.81000778520285e-14,-2.37610952425241e-15,0.183918391839184
-2.81000778520285e-14,-2.37610952425241e-15,0.184018401840184
-2.81000778520285e-14,-2.37610952425241e-15,0.184118411841184
-2.81000778520285e-14,-2.37610952425241e-15,0.184218421842184
-2.81000778520285e-14,-2.37610952425241e-15,0.184318431843184
-2.81000778520285e-14,-2.37610952425241e-15,0.184418441844184
-2.81000778520285e-14,-2.37610952425241e-15,0.184518451845185
-2.81000778520285e-14,-2.37610952425241e-15,0.184618461846185
-2.81000778520285e-14,-2.37610952425241e-15,0.184718471847185
-2.81000778520285e-14,-2.37610952425241e-15,0.184818481848185
-2.81000778520285e-14,-2.37610952425241e-15,0.184918491849185
-2.81000778520285e-14,-2.37610952425241e-15,0.185018501850185
-2.81000778520285e-14,-2.37610952425241e-15,0.185118511851185
-2.81000778520285e-14,-2.37610952425241e-15,0.185218521852185
-2.81000778520285e-14,-2.37610952425241e-15,0.185318531853185
-2.81000778520285e-14,-2.37610952425241e-15,0.185418541854185
-2.81000778520285e-14,-2.37610952425241e-15,0.185518551855186
-2.81000778520285e-14,-2.37610952425241e-15,0.185618561856186
-2.81000778520285e-14,-2.37610952425241e-15,0.185718571857186
-2.81000778520285e-14,-2.37610952425241e-15,0.185818581858186
-2.81000778520285e-14,-2.37610952425241e-15,0.185918591859186
-2.81000778520285e-14,-2.37610952425241e-15,0.186018601860186
-2.81000778520285e-14,-2.37610952425241e-15,0.186118611861186
-2.81000778520285e-14,-2.37610952425241e-15,0.186218621862186
-2.81000778520285e-14,-2.37610952425241e-15,0.186318631863186
-2.81000778520285e-14,-2.37610952425241e-15,0.186418641864186
-2.81000778520285e-14,-2.37610952425241e-15,0.186518651865187
-2.81000778520285e-14,-2.37610952425241e-15,0.186618661866187
-2.81000778520285e-14,-2.37610952425241e-15,0.186718671867187
-2.81000778520285e-14,-2.37610952425241e-15,0.186818681868187
-2.81000778520285e-14,-2.37610952425241e-15,0.186918691869187
-2.81000778520285e-14,-2.37610952425241e-15,0.187018701870187
-2.81000778520285e-14,-2.37610952425241e-15,0.187118711871187
-2.81000778520285e-14,-2.37610952425241e-15,0.187218721872187
-2.81000778520285e-14,-2.37610952425241e-15,0.187318731873187
-2.81000778520285e-14,-2.37610952425241e-15,0.187418741874187
-2.81000778520285e-14,-2.37610952425241e-15,0.187518751875188
-2.81000778520285e-14,-2.37610952425241e-15,0.187618761876188
-2.81000778520285e-14,-2.37610952425241e-15,0.187718771877188
-2.81000778520285e-14,-2.37610952425241e-15,0.187818781878188
-2.81000778520285e-14,-2.37610952425241e-15,0.187918791879188
-2.81000778520285e-14,-2.37610952425241e-15,0.188018801880188
-2.81000778520285e-14,-2.37610952425241e-15,0.188118811881188
-2.81000778520285e-14,-2.37610952425241e-15,0.188218821882188
-2.81000778520285e-14,-2.37610952425241e-15,0.188318831883188
-2.81000778520285e-14,-2.37610952425241e-15,0.188418841884188
-2.81000778520285e-14,-2.37610952425241e-15,0.188518851885189
-2.81000778520285e-14,-2.37610952425241e-15,0.188618861886189
-2.81000778520285e-14,-2.37610952425241e-15,0.188718871887189
-2.81000778520285e-14,-2.37610952425241e-15,0.188818881888189
-2.81000778520285e-14,-2.37610952425241e-15,0.188918891889189
-2.81000778520285e-14,-2.37610952425241e-15,0.189018901890189
-2.81000778520285e-14,-2.37610952425241e-15,0.189118911891189
-2.81000778520285e-14,-2.37610952425241e-15,0.189218921892189
-2.81000778520285e-14,-2.37610952425241e-15,0.189318931893189
-2.81000778520285e-14,-2.37610952425241e-15,0.189418941894189
-2.81000778520285e-14,-2.37610952425241e-15,0.18951895189519
-2.81000778520285e-14,-2.37610952425241e-15,0.18961896189619
-2.81000778520285e-14,-2.37610952425241e-15,0.18971897189719
-2.81000778520285e-14,-2.37610952425241e-15,0.18981898189819
-2.81000778520285e-14,-2.37610952425241e-15,0.18991899189919
-2.81000778520285e-14,-2.37610952425241e-15,0.19001900190019
-2.81000778520285e-14,-2.37610952425241e-15,0.19011901190119
-2.81000778520285e-14,-2.37610952425241e-15,0.19021902190219
-2.81000778520285e-14,-2.37610952425241e-15,0.19031903190319
-2.81000778520285e-14,-2.37610952425241e-15,0.19041904190419
-2.81000778520285e-14,-2.37610952425241e-15,0.190519051905191
-2.81000778520285e-14,-2.37610952425241e-15,0.190619061906191
-2.81000778520285e-14,-2.37610952425241e-15,0.190719071907191
-2.81000778520285e-14,-2.37610952425241e-15,0.190819081908191
-2.81000778520285e-14,-2.37610952425241e-15,0.190919091909191
-2.81000778520285e-14,-2.37610952425241e-15,0.191019101910191
-2.81000778520285e-14,-2.37610952425241e-15,0.191119111911191
-2.81000778520285e-14,-2.37610952425241e-15,0.191219121912191
-2.81000778520285e-14,-2.37610952425241e-15,0.191319131913191
-2.81000778520285e-14,-2.37610952425241e-15,0.191419141914191
-2.81000778520285e-14,-2.37610952425241e-15,0.191519151915192
-2.81000778520285e-14,-2.37610952425241e-15,0.191619161916192
-2.81000778520285e-14,-2.37610952425241e-15,0.191719171917192
-2.81000778520285e-14,-2.37610952425241e-15,0.191819181918192
-2.81000778520285e-14,-2.37610952425241e-15,0.191919191919192
-2.81000778520285e-14,-2.37610952425241e-15,0.192019201920192
-2.81000778520285e-14,-2.37610952425241e-15,0.192119211921192
-2.81000778520285e-14,-2.37610952425241e-15,0.192219221922192
-2.81000778520285e-14,-2.37610952425241e-15,0.192319231923192
-2.81000778520285e-14,-2.37610952425241e-15,0.192419241924192
-2.81000778520285e-14,-2.37610952425241e-15,0.192519251925193
-2.81000778520285e-14,-2.37610952425241e-15,0.192619261926193
-2.81000778520285e-14,-2.37610952425241e-15,0.192719271927193
-2.81000778520285e-14,-2.37610952425241e-15,0.192819281928193
-2.81000778520285e-14,-2.37610952425241e-15,0.192919291929193
-2.81000778520285e-14,-2.37610952425241e-15,0.193019301930193
-2.81000778520285e-14,-2.37610952425241e-15,0.193119311931193
-2.81000778520285e-14,-2.37610952425241e-15,0.193219321932193
-2.81000778520285e-14,-2.37610952425241e-15,0.193319331933193
-2.81000778520285e-14,-2.37610952425241e-15,0.193419341934193
-2.81000778520285e-14,-2.37610952425241e-15,0.193519351935194
-2.81000778520285e-14,-2.37610952425241e-15,0.193619361936194
-2.81000778520285e-14,-2.37610952425241e-15,0.193719371937194
-2.81000778520285e-14,-2.37610952425241e-15,0.193819381938194
-2.81000778520285e-14,-2.37610952425241e-15,0.193919391939194
-2.81000778520285e-14,-2.37610952425241e-15,0.194019401940194
-2.81000778520285e-14,-2.37610952425241e-15,0.194119411941194
-2.81000778520285e-14,-2.37610952425241e-15,0.194219421942194
-2.81000778520285e-14,-2.37610952425241e-15,0.194319431943194
-2.81000778520285e-14,-2.37610952425241e-15,0.194419441944194
-2.81000778520285e-14,-2.37610952425241e-15,0.194519451945195
-2.81000778520285e-14,-2.37610952425241e-15,0.194619461946195
-2.81000778520285e-14,-2.37610952425241e-15,0.194719471947195
-2.81000778520285e-14,-2.37610952425241e-15,0.194819481948195
-2.81000778520285e-14,-2.37610952425241e-15,0.194919491949195
-2.81000778520285e-14,-2.37610952425241e-15,0.195019501950195
-2.81000778520285e-14,-2.37610952425241e-15,0.195119511951195
-2.81000778520285e-14,-2.37610952425241e-15,0.195219521952195
-2.81000778520285e-14,-2.37610952425241e-15,0.195319531953195
-2.81000778520285e-14,-2.37610952425241e-15,0.195419541954195
-2.81000778520285e-14,-2.37610952425241e-15,0.195519551955196
-2.81000778520285e-14,-2.37610952425241e-15,0.195619561956196
-2.81000778520285e-14,-2.37610952425241e-15,0.195719571957196
-2.81000778520285e-14,-2.37610952425241e-15,0.195819581958196
-2.81000778520285e-14,-2.37610952425241e-15,0.195919591959196
-2.81000778520285e-14,-2.37610952425241e-15,0.196019601960196
-2.81000778520285e-14,-2.37610952425241e-15,0.196119611961196
-2.81000778520285e-14,-2.37610952425241e-15,0.196219621962196
-2.81000778520285e-14,-2.37610952425241e-15,0.196319631963196
-2.81000778520285e-14,-2.37610952425241e-15,0.196419641964196
-2.81000778520285e-14,-2.37610952425241e-15,0.196519651965197
-2.81000778520285e-14,-2.37610952425241e-15,0.196619661966197
-2.81000778520285e-14,-2.37610952425241e-15,0.196719671967197
-2.81000778520285e-14,-2.37610952425241e-15,0.196819681968197
-2.81000778520285e-14,-2.37610952425241e-15,0.196919691969197
-2.81000778520285e-14,-2.37610952425241e-15,0.197019701970197
-2.81000778520285e-14,-2.37610952425241e-15,0.197119711971197
-2.81000778520285e-14,-2.37610952425241e-15,0.197219721972197
-2.81000778520285e-14,-2.37610952425241e-15,0.197319731973197
-2.81000778520285e-14,-2.37610952425241e-15,0.197419741974197
-2.81000778520285e-14,-2.37610952425241e-15,0.197519751975198
-2.81000778520285e-14,-2.37610952425241e-15,0.197619761976198
-2.81000778520285e-14,-2.37610952425241e-15,0.197719771977198
-2.81000778520285e-14,-2.37610952425241e-15,0.197819781978198
-2.81000778520285e-14,-2.37610952425241e-15,0.197919791979198
-2.81000778520285e-14,-2.37610952425241e-15,0.198019801980198
-2.81000778520285e-14,-2.37610952425241e-15,0.198119811981198
-2.81000778520285e-14,-2.37610952425241e-15,0.198219821982198
-2.81000778520285e-14,-2.37610952425241e-15,0.198319831983198
-2.81000778520285e-14,-2.37610952425241e-15,0.198419841984198
-2.81000778520285e-14,-2.37610952425241e-15,0.198519851985199
-2.81000778520285e-14,-2.37610952425241e-15,0.198619861986199
-2.81000778520285e-14,-2.37610952425241e-15,0.198719871987199
-2.81000778520285e-14,-2.37610952425241e-15,0.198819881988199
-2.81000778520285e-14,-2.37610952425241e-15,0.198919891989199
-2.81000778520285e-14,-2.37610952425241e-15,0.199019901990199
-2.81000778520285e-14,-2.37610952425241e-15,0.199119911991199
-2.81000778520285e-14,-2.37610952425241e-15,0.199219921992199
-2.81000778520285e-14,-2.37610952425241e-15,0.199319931993199
-2.81000778520285e-14,-2.37610952425241e-15,0.199419941994199
-2.81000778520285e-14,-2.37610952425241e-15,0.1995199519952
-2.81000778520285e-14,-2.37610952425241e-15,0.1996199619962
-2.81000778520285e-14,-2.37610952425241e-15,0.1997199719972
-2.81000778520285e-14,-2.37610952425241e-15,0.1998199819982
-2.81000778520285e-14,-2.37610952425241e-15,0.1999199919992
-2.81000778520285e-14,-2.37610952425241e-15,0.2000200020002
-2.81000778520285e-14,-2.37610952425241e-15,0.2001200120012
-2.81000778520285e-14,-2.37610952425241e-15,0.2002200220022
-2.81000778520285e-14,-2.37610952425241e-15,0.2003200320032
-2.81000778520285e-14,-2.37610952425241e-15,0.2004200420042
-2.81000778520285e-14,-2.37610952425241e-15,0.200520052005201
-2.81000778520285e-14,-2.37610952425241e-15,0.200620062006201
-2.81000778520285e-14,-2.37610952425241e-15,0.200720072007201
-2.81000778520285e-14,-2.37610952425241e-15,0.200820082008201
-2.81000778520285e-14,-2.37610952425241e-15,0.200920092009201
-2.81000778520285e-14,-2.37610952425241e-15,0.201020102010201
-2.81000778520285e-14,-2.37610952425241e-15,0.201120112011201
-2.81000778520285e-14,-2.37610952425241e-15,0.201220122012201
-2.81000778520285e-14,-2.37610952425241e-15,0.201320132013201
-2.81000778520285e-14,-2.37610952425241e-15,0.201420142014201
-2.81000778520285e-14,-2.37610952425241e-15,0.201520152015202
-2.81000778520285e-14,-2.37610952425241e-15,0.201620162016202
-2.81000778520285e-14,-2.37610952425241e-15,0.201720172017202
-2.81000778520285e-14,-2.37610952425241e-15,0.201820182018202
-2.81000778520285e-14,-2.37610952425241e-15,0.201920192019202
-2.81000778520285e-14,-2.37610952425241e-15,0.202020202020202
-2.81000778520285e-14,-2.37610952425241e-15,0.202120212021202
-2.81000778520285e-14,-2.37610952425241e-15,0.202220222022202
-2.81000778520285e-14,-2.37610952425241e-15,0.202320232023202
-2.81000778520285e-14,-2.37610952425241e-15,0.202420242024202
-2.81000778520285e-14,-2.37610952425241e-15,0.202520252025203
-2.81000778520285e-14,-2.37610952425241e-15,0.202620262026203
-2.81000778520285e-14,-2.37610952425241e-15,0.202720272027203
-2.81000778520285e-14,-2.37610952425241e-15,0.202820282028203
-2.81000778520285e-14,-2.37610952425241e-15,0.202920292029203
-2.81000778520285e-14,-2.37610952425241e-15,0.203020302030203
-2.81000778520285e-14,-2.37610952425241e-15,0.203120312031203
-2.81000778520285e-14,-2.37610952425241e-15,0.203220322032203
-2.81000778520285e-14,-2.37610952425241e-15,0.203320332033203
-2.81000778520285e-14,-2.37610952425241e-15,0.203420342034203
-2.81000778520285e-14,-2.37610952425241e-15,0.203520352035204
-2.81000778520285e-14,-2.37610952425241e-15,0.203620362036204
-2.81000778520285e-14,-2.37610952425241e-15,0.203720372037204
-2.81000778520285e-14,-2.37610952425241e-15,0.203820382038204
-2.81000778520285e-14,-2.37610952425241e-15,0.203920392039204
-2.81000778520285e-14,-2.37610952425241e-15,0.204020402040204
-2.81000778520285e-14,-2.37610952425241e-15,0.204120412041204
-2.81000778520285e-14,-2.37610952425241e-15,0.204220422042204
-2.81000778520285e-14,-2.37610952425241e-15,0.204320432043204
-2.81000778520285e-14,-2.37610952425241e-15,0.204420442044204
-2.81000778520285e-14,-2.37610952425241e-15,0.204520452045205
-2.81000778520285e-14,-2.37610952425241e-15,0.204620462046205
-2.81000778520285e-14,-2.37610952425241e-15,0.204720472047205
-2.81000778520285e-14,-2.37610952425241e-15,0.204820482048205
-2.81000778520285e-14,-2.37610952425241e-15,0.204920492049205
-2.81000778520285e-14,-2.37610952425241e-15,0.205020502050205
-2.81000778520285e-14,-2.37610952425241e-15,0.205120512051205
-2.81000778520285e-14,-2.37610952425241e-15,0.205220522052205
-2.81000778520285e-14,-2.37610952425241e-15,0.205320532053205
-2.81000778520285e-14,-2.37610952425241e-15,0.205420542054205
-2.81000778520285e-14,-2.37610952425241e-15,0.205520552055206
-2.81000778520285e-14,-2.37610952425241e-15,0.205620562056206
-2.81000778520285e-14,-2.37610952425241e-15,0.205720572057206
-2.81000778520285e-14,-2.37610952425241e-15,0.205820582058206
-2.81000778520285e-14,-2.37610952425241e-15,0.205920592059206
-2.81000778520285e-14,-2.37610952425241e-15,0.206020602060206
-2.81000778520285e-14,-2.37610952425241e-15,0.206120612061206
-2.81000778520285e-14,-2.37610952425241e-15,0.206220622062206
-2.81000778520285e-14,-2.37610952425241e-15,0.206320632063206
-2.81000778520285e-14,-2.37610952425241e-15,0.206420642064206
-2.81000778520285e-14,-2.37610952425241e-15,0.206520652065207
-2.81000778520285e-14,-2.37610952425241e-15,0.206620662066207
-2.81000778520285e-14,-2.37610952425241e-15,0.206720672067207
-2.81000778520285e-14,-2.37610952425241e-15,0.206820682068207
-2.81000778520285e-14,-2.37610952425241e-15,0.206920692069207
-2.81000778520285e-14,-2.37610952425241e-15,0.207020702070207
-2.81000778520285e-14,-2.37610952425241e-15,0.207120712071207
-2.81000778520285e-14,-2.37610952425241e-15,0.207220722072207
-2.81000778520285e-14,-2.37610952425241e-15,0.207320732073207
-2.81000778520285e-14,-2.37610952425241e-15,0.207420742074207
-2.81000778520285e-14,-2.37610952425241e-15,0.207520752075208
-2.81000778520285e-14,-2.37610952425241e-15,0.207620762076208
-2.81000778520285e-14,-2.37610952425241e-15,0.207720772077208
-2.81000778520285e-14,-2.37610952425241e-15,0.207820782078208
-2.81000778520285e-14,-2.37610952425241e-15,0.207920792079208
-2.81000778520285e-14,-2.37610952425241e-15,0.208020802080208
-2.81000778520285e-14,-2.37610952425241e-15,0.208120812081208
-2.81000778520285e-14,-2.37610952425241e-15,0.208220822082208
-2.81000778520285e-14,-2.37610952425241e-15,0.208320832083208
-2.81000778520285e-14,-2.37610952425241e-15,0.208420842084208
-2.81000778520285e-14,-2.37610952425241e-15,0.208520852085209
-2.81000778520285e-14,-2.37610952425241e-15,0.208620862086209
-2.81000778520285e-14,-2.37610952425241e-15,0.208720872087209
-2.81000778520285e-14,-2.37610952425241e-15,0.208820882088209
-2.81000778520285e-14,-2.37610952425241e-15,0.208920892089209
-2.81000778520285e-14,-2.37610952425241e-15,0.209020902090209
-2.81000778520285e-14,-2.37610952425241e-15,0.209120912091209
-2.81000778520285e-14,-2.37610952425241e-15,0.209220922092209
-2.81000778520285e-14,-2.37610952425241e-15,0.209320932093209
-2.81000778520285e-14,-2.37610952425241e-15,0.209420942094209
-2.81000778520285e-14,-2.37610952425241e-15,0.20952095209521
-2.81000778520285e-14,-2.37610952425241e-15,0.20962096209621
-2.81000778520285e-14,-2.37610952425241e-15,0.20972097209721
-2.81000778520285e-14,-2.37610952425241e-15,0.20982098209821
-2.81000778520285e-14,-2.37610952425241e-15,0.20992099209921
-2.81000778520285e-14,-2.37610952425241e-15,0.21002100210021
-2.81000778520285e-14,-2.37610952425241e-15,0.21012101210121
-2.81000778520285e-14,-2.37610952425241e-15,0.21022102210221
-2.81000778520285e-14,-2.37610952425241e-15,0.21032103210321
-2.81000778520285e-14,-2.37610952425241e-15,0.21042104210421
-2.81000778520285e-14,-2.37610952425241e-15,0.210521052105211
-2.81000778520285e-14,-2.37610952425241e-15,0.210621062106211
-2.81000778520285e-14,-2.37610952425241e-15,0.210721072107211
-2.81000778520285e-14,-2.37610952425241e-15,0.210821082108211
-2.81000778520285e-14,-2.37610952425241e-15,0.210921092109211
-2.81000778520285e-14,-2.37610952425241e-15,0.211021102110211
-2.81000778520285e-14,-2.37610952425241e-15,0.211121112111211
-2.81000778520285e-14,-2.37610952425241e-15,0.211221122112211
-2.81000778520285e-14,-2.37610952425241e-15,0.211321132113211
-2.81000778520285e-14,-2.37610952425241e-15,0.211421142114211
-2.81000778520285e-14,-2.37610952425241e-15,0.211521152115212
-2.81000778520285e-14,-2.37610952425241e-15,0.211621162116212
-2.81000778520285e-14,-2.37610952425241e-15,0.211721172117212
-2.81000778520285e-14,-2.37610952425241e-15,0.211821182118212
-2.81000778520285e-14,-2.37610952425241e-15,0.211921192119212
-2.81000778520285e-14,-2.37610952425241e-15,0.212021202120212
-2.81000778520285e-14,-2.37610952425241e-15,0.212121212121212
-2.81000778520285e-14,-2.37610952425241e-15,0.212221222122212
-2.81000778520285e-14,-2.37610952425241e-15,0.212321232123212
-2.81000778520285e-14,-2.37610952425241e-15,0.212421242124212
-2.81000778520285e-14,-2.37610952425241e-15,0.212521252125213
-2.81000778520285e-14,-2.37610952425241e-15,0.212621262126213
-2.81000778520285e-14,-2.37610952425241e-15,0.212721272127213
-2.81000778520285e-14,-2.37610952425241e-15,0.212821282128213
-2.81000778520285e-14,-2.37610952425241e-15,0.212921292129213
-2.81000778520285e-14,-2.37610952425241e-15,0.213021302130213
-2.81000778520285e-14,-2.37610952425241e-15,0.213121312131213
-2.81000778520285e-14,-2.37610952425241e-15,0.213221322132213
-2.81000778520285e-14,-2.37610952425241e-15,0.213321332133213
-2.81000778520285e-14,-2.37610952425241e-15,0.213421342134213
-2.81000778520285e-14,-2.37610952425241e-15,0.213521352135214
-2.81000778520285e-14,-2.37610952425241e-15,0.213621362136214
-2.81000778520285e-14,-2.37610952425241e-15,0.213721372137214
-2.81000778520285e-14,-2.37610952425241e-15,0.213821382138214
-2.81000778520285e-14,-2.37610952425241e-15,0.213921392139214
-2.81000778520285e-14,-2.37610952425241e-15,0.214021402140214
-2.81000778520285e-14,-2.37610952425241e-15,0.214121412141214
-2.81000778520285e-14,-2.37610952425241e-15,0.214221422142214
-2.81000778520285e-14,-2.37610952425241e-15,0.214321432143214
-2.81000778520285e-14,-2.37610952425241e-15,0.214421442144214
-2.81000778520285e-14,-2.37610952425241e-15,0.214521452145215
-2.81000778520285e-14,-2.37610952425241e-15,0.214621462146215
-2.81000778520285e-14,-2.37610952425241e-15,0.214721472147215
-2.81000778520285e-14,-2.37610952425241e-15,0.214821482148215
-2.81000778520285e-14,-2.37610952425241e-15,0.214921492149215
-2.81000778520285e-14,-2.37610952425241e-15,0.215021502150215
-2.81000778520285e-14,-2.37610952425241e-15,0.215121512151215
-2.81000778520285e-14,-2.37610952425241e-15,0.215221522152215
-2.81000778520285e-14,-2.37610952425241e-15,0.215321532153215
-2.81000778520285e-14,-2.37610952425241e-15,0.215421542154215
-2.81000778520285e-14,-2.37610952425241e-15,0.215521552155216
-2.81000778520285e-14,-2.37610952425241e-15,0.215621562156216
-2.81000778520285e-14,-2.37610952425241e-15,0.215721572157216
-2.81000778520285e-14,-2.37610952425241e-15,0.215821582158216
-2.81000778520285e-14,-2.37610952425241e-15,0.215921592159216
-2.81000778520285e-14,-2.37610952425241e-15,0.216021602160216
-2.81000778520285e-14,-2.37610952425241e-15,0.216121612161216
-2.81000778520285e-14,-2.37610952425241e-15,0.216221622162216
-2.81000778520285e-14,-2.37610952425241e-15,0.216321632163216
-2.81000778520285e-14,-2.37610952425241e-15,0.216421642164216
-2.81000778520285e-14,-2.37610952425241e-15,0.216521652165217
-2.81000778520285e-14,-2.37610952425241e-15,0.216621662166217
-2.81000778520285e-14,-2.37610952425241e-15,0.216721672167217
-2.81000778520285e-14,-2.37610952425241e-15,0.216821682168217
-2.81000778520285e-14,-2.37610952425241e-15,0.216921692169217
-2.81000778520285e-14,-2.37610952425241e-15,0.217021702170217
-2.81000778520285e-14,-2.37610952425241e-15,0.217121712171217
-2.81000778520285e-14,-2.37610952425241e-15,0.217221722172217
-2.81000778520285e-14,-2.37610952425241e-15,0.217321732173217
-2.81000778520285e-14,-2.37610952425241e-15,0.217421742174217
-2.81000778520285e-14,-2.37610952425241e-15,0.217521752175218
-2.81000778520285e-14,-2.37610952425241e-15,0.217621762176218
-2.81000778520285e-14,-2.37610952425241e-15,0.217721772177218
-2.81000778520285e-14,-2.37610952425241e-15,0.217821782178218
-2.81000778520285e-14,-2.37610952425241e-15,0.217921792179218
-2.81000778520285e-14,-2.37610952425241e-15,0.218021802180218
-2.81000778520285e-14,-2.37610952425241e-15,0.218121812181218
-2.81000778520285e-14,-2.37610952425241e-15,0.218221822182218
-2.81000778520285e-14,-2.37610952425241e-15,0.218321832183218
-2.81000778520285e-14,-2.37610952425241e-15,0.218421842184218
-2.81000778520285e-14,-2.37610952425241e-15,0.218521852185219
-2.81000778520285e-14,-2.37610952425241e-15,0.218621862186219
-2.81000778520285e-14,-2.37610952425241e-15,0.218721872187219
-2.81000778520285e-14,-2.37610952425241e-15,0.218821882188219
-2.81000778520285e-14,-2.37610952425241e-15,0.218921892189219
-2.81000778520285e-14,-2.37610952425241e-15,0.219021902190219
-2.81000778520285e-14,-2.37610952425241e-15,0.219121912191219
-2.81000778520285e-14,-2.37610952425241e-15,0.219221922192219
-2.81000778520285e-14,-2.37610952425241e-15,0.219321932193219
-2.81000778520285e-14,-2.37610952425241e-15,0.219421942194219
-2.81000778520285e-14,-2.37610952425241e-15,0.21952195219522
-2.81000778520285e-14,-2.37610952425241e-15,0.21962196219622
-2.81000778520285e-14,-2.37610952425241e-15,0.21972197219722
-2.81000778520285e-14,-2.37610952425241e-15,0.21982198219822
-2.81000778520285e-14,-2.37610952425241e-15,0.21992199219922
-2.81000778520285e-14,-2.37610952425241e-15,0.22002200220022
-2.81000778520285e-14,-2.37610952425241e-15,0.22012201220122
-2.81000778520285e-14,-2.37610952425241e-15,0.22022202220222
-2.81000778520285e-14,-2.37610952425241e-15,0.22032203220322
-2.81000778520285e-14,-2.37610952425241e-15,0.22042204220422
-2.81000778520285e-14,-2.37610952425241e-15,0.220522052205221
-2.81000778520285e-14,-2.37610952425241e-15,0.220622062206221
-2.81000778520285e-14,-2.37610952425241e-15,0.220722072207221
-2.81000778520285e-14,-2.37610952425241e-15,0.220822082208221
-2.81000778520285e-14,-2.37610952425241e-15,0.220922092209221
-2.81000778520285e-14,-2.37610952425241e-15,0.221022102210221
-2.81000778520285e-14,-2.37610952425241e-15,0.221122112211221
-2.81000778520285e-14,-2.37610952425241e-15,0.221222122212221
-2.81000778520285e-14,-2.37610952425241e-15,0.221322132213221
-2.81000778520285e-14,-2.37610952425241e-15,0.221422142214221
-2.81000778520285e-14,-2.37610952425241e-15,0.221522152215222
-2.81000778520285e-14,-2.37610952425241e-15,0.221622162216222
-2.81000778520285e-14,-2.37610952425241e-15,0.221722172217222
-2.81000778520285e-14,-2.37610952425241e-15,0.221822182218222
-2.81000778520285e-14,-2.37610952425241e-15,0.221922192219222
-2.81000778520285e-14,-2.37610952425241e-15,0.222022202220222
-2.81000778520285e-14,-2.37610952425241e-15,0.222122212221222
-2.81000778520285e-14,-2.37610952425241e-15,0.222222222222222
-2.81000778520285e-14,-2.37610952425241e-15,0.222322232223222
-2.81000778520285e-14,-2.37610952425241e-15,0.222422242224222
-2.81000778520285e-14,-2.37610952425241e-15,0.222522252225223
-2.81000778520285e-14,-2.37610952425241e-15,0.222622262226223
-2.81000778520285e-14,-2.37610952425241e-15,0.222722272227223
-2.81000778520285e-14,-2.37610952425241e-15,0.222822282228223
-2.81000778520285e-14,-2.37610952425241e-15,0.222922292229223
-2.81000778520285e-14,-2.37610952425241e-15,0.223022302230223
-2.81000778520285e-14,-2.37610952425241e-15,0.223122312231223
-2.81000778520285e-14,-2.37610952425241e-15,0.223222322232223
-2.81000778520285e-14,-2.37610952425241e-15,0.223322332233223
-2.81000778520285e-14,-2.37610952425241e-15,0.223422342234223
-2.81000778520285e-14,-2.37610952425241e-15,0.223522352235224
-2.81000778520285e-14,-2.37610952425241e-15,0.223622362236224
-2.81000778520285e-14,-2.37610952425241e-15,0.223722372237224
-2.81000778520285e-14,-2.37610952425241e-15,0.223822382238224
-2.81000778520285e-14,-2.37610952425241e-15,0.223922392239224
-2.81000778520285e-14,-2.37610952425241e-15,0.224022402240224
-2.81000778520285e-14,-2.37610952425241e-15,0.224122412241224
-2.81000778520285e-14,-2.37610952425241e-15,0.224222422242224
-2.81000778520285e-14,-2.37610952425241e-15,0.224322432243224
-2.81000778520285e-14,-2.37610952425241e-15,0.224422442244224
-2.81000778520285e-14,-2.37610952425241e-15,0.224522452245225
-2.81000778520285e-14,-2.37610952425241e-15,0.224622462246225
-2.81000778520285e-14,-2.37610952425241e-15,0.224722472247225
-2.81000778520285e-14,-2.37610952425241e-15,0.224822482248225
-2.81000778520285e-14,-2.37610952425241e-15,0.224922492249225
-2.81000778520285e-14,-2.37610952425241e-15,0.225022502250225
-2.81000778520285e-14,-2.37610952425241e-15,0.225122512251225
-2.81000778520285e-14,-2.37610952425241e-15,0.225222522252225
-2.81000778520285e-14,-2.37610952425241e-15,0.225322532253225
-2.81000778520285e-14,-2.37610952425241e-15,0.225422542254225
-2.81000778520285e-14,-2.37610952425241e-15,0.225522552255226
-2.81000778520285e-14,-2.37610952425241e-15,0.225622562256226
-2.81000778520285e-14,-2.37610952425241e-15,0.225722572257226
-2.81000778520285e-14,-2.37610952425241e-15,0.225822582258226
-2.81000778520285e-14,-2.37610952425241e-15,0.225922592259226
-2.81000778520285e-14,-2.37610952425241e-15,0.226022602260226
-2.81000778520285e-14,-2.37610952425241e-15,0.226122612261226
-2.81000778520285e-14,-2.37610952425241e-15,0.226222622262226
-2.81000778520285e-14,-2.37610952425241e-15,0.226322632263226
-2.81000778520285e-14,-2.37610952425241e-15,0.226422642264226
-2.81000778520285e-14,-2.37610952425241e-15,0.226522652265227
-2.81000778520285e-14,-2.37610952425241e-15,0.226622662266227
-2.81000778520285e-14,-2.37610952425241e-15,0.226722672267227
-2.81000778520285e-14,-2.37610952425241e-15,0.226822682268227
-2.81000778520285e-14,-2.37610952425241e-15,0.226922692269227
-2.81000778520285e-14,-2.37610952425241e-15,0.227022702270227
-2.81000778520285e-14,-2.37610952425241e-15,0.227122712271227
-2.81000778520285e-14,-2.37610952425241e-15,0.227222722272227
-2.81000778520285e-14,-2.37610952425241e-15,0.227322732273227
-2.81000778520285e-14,-2.37610952425241e-15,0.227422742274227
-2.81000778520285e-14,-2.37610952425241e-15,0.227522752275228
-2.81000778520285e-14,-2.37610952425241e-15,0.227622762276228
-2.81000778520285e-14,-2.37610952425241e-15,0.227722772277228
-2.81000778520285e-14,-2.37610952425241e-15,0.227822782278228
-2.81000778520285e-14,-2.37610952425241e-15,0.227922792279228
-2.81000778520285e-14,-2.37610952425241e-15,0.228022802280228
-2.81000778520285e-14,-2.37610952425241e-15,0.228122812281228
-2.81000778520285e-14,-2.37610952425241e-15,0.228222822282228
-2.81000778520285e-14,-2.37610952425241e-15,0.228322832283228
-2.81000778520285e-14,-2.37610952425241e-15,0.228422842284228
-2.81000778520285e-14,-2.37610952425241e-15,0.228522852285229
-2.81000778520285e-14,-2.37610952425241e-15,0.228622862286229
-2.81000778520285e-14,-2.37610952425241e-15,0.228722872287229
-2.81000778520285e-14,-2.37610952425241e-15,0.228822882288229
-2.81000778520285e-14,-2.37610952425241e-15,0.228922892289229
-2.81000778520285e-14,-2.37610952425241e-15,0.229022902290229
-2.81000778520285e-14,-2.37610952425241e-15,0.229122912291229
-2.81000778520285e-14,-2.37610952425241e-15,0.229222922292229
-2.81000778520285e-14,-2.37610952425241e-15,0.229322932293229
-2.81000778520285e-14,-2.37610952425241e-15,0.229422942294229
-2.81000778520285e-14,-2.37610952425241e-15,0.22952295229523
-2.81000778520285e-14,-2.37610952425241e-15,0.22962296229623
-2.81000778520285e-14,-2.37610952425241e-15,0.22972297229723
-2.81000778520285e-14,-2.37610952425241e-15,0.22982298229823
-2.81000778520285e-14,-2.37610952425241e-15,0.22992299229923
-2.81000778520285e-14,-2.37610952425241e-15,0.23002300230023
-2.81000778520285e-14,-2.37610952425241e-15,0.23012301230123
-2.81000778520285e-14,-2.37610952425241e-15,0.23022302230223
-2.81000778520285e-14,-2.37610952425241e-15,0.23032303230323
-2.81000778520285e-14,-2.37610952425241e-15,0.23042304230423
-2.81000778520285e-14,-2.37610952425241e-15,0.230523052305231
-2.81000778520285e-14,-2.37610952425241e-15,0.230623062306231
-2.81000778520285e-14,-2.37610952425241e-15,0.230723072307231
-2.81000778520285e-14,-2.37610952425241e-15,0.230823082308231
-2.81000778520285e-14,-2.37610952425241e-15,0.230923092309231
-2.81000778520285e-14,-2.37610952425241e-15,0.231023102310231
-2.81000778520285e-14,-2.37610952425241e-15,0.231123112311231
-2.81000778520285e-14,-2.37610952425241e-15,0.231223122312231
-2.81000778520285e-14,-2.37610952425241e-15,0.231323132313231
-2.81000778520285e-14,-2.37610952425241e-15,0.231423142314231
-2.81000778520285e-14,-2.37610952425241e-15,0.231523152315232
-2.81000778520285e-14,-2.37610952425241e-15,0.231623162316232
-2.81000778520285e-14,-2.37610952425241e-15,0.231723172317232
-2.81000778520285e-14,-2.37610952425241e-15,0.231823182318232
-2.81000778520285e-14,-2.37610952425241e-15,0.231923192319232
-2.81000778520285e-14,-2.37610952425241e-15,0.232023202320232
-2.81000778520285e-14,-2.37610952425241e-15,0.232123212321232
-2.81000778520285e-14,-2.37610952425241e-15,0.232223222322232
-2.81000778520285e-14,-2.37610952425241e-15,0.232323232323232
-2.81000778520285e-14,-2.37610952425241e-15,0.232423242324232
-2.81000778520285e-14,-2.37610952425241e-15,0.232523252325233
-2.81000778520285e-14,-2.37610952425241e-15,0.232623262326233
-2.81000778520285e-14,-2.37610952425241e-15,0.232723272327233
-2.81000778520285e-14,-2.37610952425241e-15,0.232823282328233
-2.81000778520285e-14,-2.37610952425241e-15,0.232923292329233
-2.81000778520285e-14,-2.37610952425241e-15,0.233023302330233
-2.81000778520285e-14,-2.37610952425241e-15,0.233123312331233
-2.81000778520285e-14,-2.37610952425241e-15,0.233223322332233
-2.81000778520285e-14,-2.37610952425241e-15,0.233323332333233
-2.81000778520285e-14,-2.37610952425241e-15,0.233423342334233
-2.81000778520285e-14,-2.37610952425241e-15,0.233523352335234
-2.81000778520285e-14,-2.37610952425241e-15,0.233623362336234
-2.81000778520285e-14,-2.37610952425241e-15,0.233723372337234
-2.81000778520285e-14,-2.37610952425241e-15,0.233823382338234
-2.81000778520285e-14,-2.37610952425241e-15,0.233923392339234
-2.81000778520285e-14,-2.37610952425241e-15,0.234023402340234
-2.81000778520285e-14,-2.37610952425241e-15,0.234123412341234
-2.81000778520285e-14,-2.37610952425241e-15,0.234223422342234
-2.81000778520285e-14,-2.37610952425241e-15,0.234323432343234
-2.81000778520285e-14,-2.37610952425241e-15,0.234423442344234
-2.81000778520285e-14,-2.37610952425241e-15,0.234523452345235
-2.81000778520285e-14,-2.37610952425241e-15,0.234623462346235
-2.81000778520285e-14,-2.37610952425241e-15,0.234723472347235
-2.81000778520285e-14,-2.37610952425241e-15,0.234823482348235
-2.81000778520285e-14,-2.37610952425241e-15,0.234923492349235
-2.81000778520285e-14,-2.37610952425241e-15,0.235023502350235
-2.81000778520285e-14,-2.37610952425241e-15,0.235123512351235
-2.81000778520285e-14,-2.37610952425241e-15,0.235223522352235
-2.81000778520285e-14,-2.37610952425241e-15,0.235323532353235
-2.81000778520285e-14,-2.37610952425241e-15,0.235423542354235
-2.81000778520285e-14,-2.37610952425241e-15,0.235523552355236
-2.81000778520285e-14,-2.37610952425241e-15,0.235623562356236
-2.81000778520285e-14,-2.37610952425241e-15,0.235723572357236
-2.81000778520285e-14,-2.37610952425241e-15,0.235823582358236
-2.81000778520285e-14,-2.37610952425241e-15,0.235923592359236
-2.81000778520285e-14,-2.37610952425241e-15,0.236023602360236
-2.81000778520285e-14,-2.37610952425241e-15,0.236123612361236
-2.81000778520285e-14,-2.37610952425241e-15,0.236223622362236
-2.81000778520285e-14,-2.37610952425241e-15,0.236323632363236
-2.81000778520285e-14,-2.37610952425241e-15,0.236423642364236
-2.81000778520285e-14,-2.37610952425241e-15,0.236523652365237
-2.81000778520285e-14,-2.37610952425241e-15,0.236623662366237
-2.81000778520285e-14,-2.37610952425241e-15,0.236723672367237
-2.81000778520285e-14,-2.37610952425241e-15,0.236823682368237
-2.81000778520285e-14,-2.37610952425241e-15,0.236923692369237
-2.81000778520285e-14,-2.37610952425241e-15,0.237023702370237
-2.81000778520285e-14,-2.37610952425241e-15,0.237123712371237
-2.81000778520285e-14,-2.37610952425241e-15,0.237223722372237
-2.81000778520285e-14,-2.37610952425241e-15,0.237323732373237
-2.81000778520285e-14,-2.37610952425241e-15,0.237423742374237
-2.81000778520285e-14,-2.37610952425241e-15,0.237523752375238
-2.81000778520285e-14,-2.37610952425241e-15,0.237623762376238
-2.81000778520285e-14,-2.37610952425241e-15,0.237723772377238
-2.81000778520285e-14,-2.37610952425241e-15,0.237823782378238
-2.81000778520285e-14,-2.37610952425241e-15,0.237923792379238
-2.81000778520285e-14,-2.37610952425241e-15,0.238023802380238
-2.81000778520285e-14,-2.37610952425241e-15,0.238123812381238
-2.81000778520285e-14,-2.37610952425241e-15,0.238223822382238
-2.81000778520285e-14,-2.37610952425241e-15,0.238323832383238
-2.81000778520285e-14,-2.37610952425241e-15,0.238423842384238
-2.81000778520285e-14,-2.37610952425241e-15,0.238523852385239
-2.81000778520285e-14,-2.37610952425241e-15,0.238623862386239
-2.81000778520285e-14,-2.37610952425241e-15,0.238723872387239
-2.81000778520285e-14,-2.37610952425241e-15,0.238823882388239
-2.81000778520285e-14,-2.37610952425241e-15,0.238923892389239
-2.81000778520285e-14,-2.37610952425241e-15,0.239023902390239
-2.81000778520285e-14,-2.37610952425241e-15,0.239123912391239
-2.81000778520285e-14,-2.37610952425241e-15,0.239223922392239
-2.81000778520285e-14,-2.37610952425241e-15,0.239323932393239
-2.81000778520285e-14,-2.37610952425241e-15,0.239423942394239
-2.81000778520285e-14,-2.37610952425241e-15,0.23952395239524
-2.81000778520285e-14,-2.37610952425241e-15,0.23962396239624
-2.81000778520285e-14,-2.37610952425241e-15,0.23972397239724
-2.81000778520285e-14,-2.37610952425241e-15,0.23982398239824
-2.81000778520285e-14,-2.37610952425241e-15,0.23992399239924
-2.81000778520285e-14,-2.37610952425241e-15,0.24002400240024
-2.81000778520285e-14,-2.37610952425241e-15,0.24012401240124
-2.81000778520285e-14,-2.37610952425241e-15,0.24022402240224
-2.81000778520285e-14,-2.37610952425241e-15,0.24032403240324
-2.81000778520285e-14,-2.37610952425241e-15,0.24042404240424
-2.81000778520285e-14,-2.37610952425241e-15,0.240524052405241
-2.81000778520285e-14,-2.37610952425241e-15,0.240624062406241
-2.81000778520285e-14,-2.37610952425241e-15,0.240724072407241
-2.81000778520285e-14,-2.37610952425241e-15,0.240824082408241
-2.81000778520285e-14,-2.37610952425241e-15,0.240924092409241
-2.81000778520285e-14,-2.37610952425241e-15,0.241024102410241
-2.81000778520285e-14,-2.37610952425241e-15,0.241124112411241
-2.81000778520285e-14,-2.37610952425241e-15,0.241224122412241
-2.81000778520285e-14,-2.37610952425241e-15,0.241324132413241
-2.81000778520285e-14,-2.37610952425241e-15,0.241424142414241
-2.81000778520285e-14,-2.37610952425241e-15,0.241524152415242
-2.81000778520285e-14,-2.37610952425241e-15,0.241624162416242
-2.81000778520285e-14,-2.37610952425241e-15,0.241724172417242
-2.81000778520285e-14,-2.37610952425241e-15,0.241824182418242
-2.81000778520285e-14,-2.37610952425241e-15,0.241924192419242
-2.81000778520285e-14,-2.37610952425241e-15,0.242024202420242
-2.81000778520285e-14,-2.37610952425241e-15,0.242124212421242
-2.81000778520285e-14,-2.37610952425241e-15,0.242224222422242
-2.81000778520285e-14,-2.37610952425241e-15,0.242324232423242
-2.81000778520285e-14,-2.37610952425241e-15,0.242424242424242
-2.81000778520285e-14,-2.37610952425241e-15,0.242524252425243
-2.81000778520285e-14,-2.37610952425241e-15,0.242624262426243
-2.81000778520285e-14,-2.37610952425241e-15,0.242724272427243
-2.81000778520285e-14,-2.37610952425241e-15,0.242824282428243
-2.81000778520285e-14,-2.37610952425241e-15,0.242924292429243
-2.81000778520285e-14,-2.37610952425241e-15,0.243024302430243
-2.81000778520285e-14,-2.37610952425241e-15,0.243124312431243
-2.81000778520285e-14,-2.37610952425241e-15,0.243224322432243
-2.81000778520285e-14,-2.37610952425241e-15,0.243324332433243
-2.81000778520285e-14,-2.37610952425241e-15,0.243424342434243
-2.81000778520285e-14,-2.37610952425241e-15,0.243524352435244
-2.81000778520285e-14,-2.37610952425241e-15,0.243624362436244
-2.81000778520285e-14,-2.37610952425241e-15,0.243724372437244
-2.81000778520285e-14,-2.37610952425241e-15,0.243824382438244
-2.81000778520285e-14,-2.37610952425241e-15,0.243924392439244
-2.81000778520285e-14,-2.37610952425241e-15,0.244024402440244
-2.81000778520285e-14,-2.37610952425241e-15,0.244124412441244
-2.81000778520285e-14,-2.37610952425241e-15,0.244224422442244
-2.81000778520285e-14,-2.37610952425241e-15,0.244324432443244
-2.81000778520285e-14,-2.37610952425241e-15,0.244424442444244
-2.81000778520285e-14,-2.37610952425241e-15,0.244524452445245
-2.81000778520285e-14,-2.37610952425241e-15,0.244624462446245
-2.81000778520285e-14,-2.37610952425241e-15,0.244724472447245
-2.81000778520285e-14,-2.37610952425241e-15,0.244824482448245
-2.81000778520285e-14,-2.37610952425241e-15,0.244924492449245
-2.81000778520285e-14,-2.37610952425241e-15,0.245024502450245
-2.81000778520285e-14,-2.37610952425241e-15,0.245124512451245
-2.81000778520285e-14,-2.37610952425241e-15,0.245224522452245
-2.81000778520285e-14,-2.37610952425241e-15,0.245324532453245
-2.81000778520285e-14,-2.37610952425241e-15,0.245424542454245
-2.81000778520285e-14,-2.37610952425241e-15,0.245524552455246
-2.81000778520285e-14,-2.37610952425241e-15,0.245624562456246
-2.81000778520285e-14,-2.37610952425241e-15,0.245724572457246
-2.81000778520285e-14,-2.37610952425241e-15,0.245824582458246
-2.81000778520285e-14,-2.37610952425241e-15,0.245924592459246
-2.81000778520285e-14,-2.37610952425241e-15,0.246024602460246
-2.81000778520285e-14,-2.37610952425241e-15,0.246124612461246
-2.81000778520285e-14,-2.37610952425241e-15,0.246224622462246
-2.81000778520285e-14,-2.37610952425241e-15,0.246324632463246
-2.81000778520285e-14,-2.37610952425241e-15,0.246424642464246
-2.81000778520285e-14,-2.37610952425241e-15,0.246524652465247
-2.81000778520285e-14,-2.37610952425241e-15,0.246624662466247
-2.81000778520285e-14,-2.37610952425241e-15,0.246724672467247
-2.81000778520285e-14,-2.37610952425241e-15,0.246824682468247
-2.81000778520285e-14,-2.37610952425241e-15,0.246924692469247
-2.81000778520285e-14,-2.37610952425241e-15,0.247024702470247
-2.81000778520285e-14,-2.37610952425241e-15,0.247124712471247
-2.81000778520285e-14,-2.37610952425241e-15,0.247224722472247
-2.81000778520285e-14,-2.37610952425241e-15,0.247324732473247
-2.81000778520285e-14,-2.37610952425241e-15,0.247424742474247
-2.81000778520285e-14,-2.37610952425241e-15,0.247524752475248
-2.81000778520285e-14,-2.37610952425241e-15,0.247624762476248
-2.81000778520285e-14,-2.37610952425241e-15,0.247724772477248
-2.81000778520285e-14,-2.37610952425241e-15,0.247824782478248
-2.81000778520285e-14,-2.37610952425241e-15,0.247924792479248
-2.81000778520285e-14,-2.37610952425241e-15,0.248024802480248
-2.81000778520285e-14,-2.37610952425241e-15,0.248124812481248
-2.81000778520285e-14,-2.37610952425241e-15,0.248224822482248
-2.81000778520285e-14,-2.37610952425241e-15,0.248324832483248
-2.81000778520285e-14,-2.37610952425241e-15,0.248424842484248
-2.81000778520285e-14,-2.37610952425241e-15,0.248524852485249
-2.81000778520285e-14,-2.37610952425241e-15,0.248624862486249
-2.81000778520285e-14,-2.37610952425241e-15,0.248724872487249
-2.81000778520285e-14,-2.37610952425241e-15,0.248824882488249
-2.81000778520285e-14,-2.37610952425241e-15,0.248924892489249
-2.81000778520285e-14,-2.37610952425241e-15,0.249024902490249
-2.81000778520285e-14,-2.37610952425241e-15,0.249124912491249
-2.81000778520285e-14,-2.37610952425241e-15,0.249224922492249
-2.81000778520285e-14,-2.37610952425241e-15,0.249324932493249
-2.81000778520285e-14,-2.37610952425241e-15,0.249424942494249
-2.81000778520285e-14,-2.37610952425241e-15,0.24952495249525
-2.81000778520285e-14,-2.37610952425241e-15,0.24962496249625
-2.81000778520285e-14,-2.37610952425241e-15,0.24972497249725
-2.81000778520285e-14,-2.37610952425241e-15,0.24982498249825
-2.81000778520285e-14,-2.37610952425241e-15,0.24992499249925
-2.81000778520285e-14,-2.37610952425241e-15,0.25002500250025
-2.81000778520285e-14,-2.37610952425241e-15,0.25012501250125
-2.81000778520285e-14,-2.37610952425241e-15,0.25022502250225
-2.81000778520285e-14,-2.37610952425241e-15,0.25032503250325
-2.81000778520285e-14,-2.37610952425241e-15,0.25042504250425
-2.81000778520285e-14,-2.37610952425241e-15,0.250525052505251
-2.81000778520285e-14,-2.37610952425241e-15,0.250625062506251
-2.81000778520285e-14,-2.37610952425241e-15,0.250725072507251
-2.81000778520285e-14,-2.37610952425241e-15,0.250825082508251
-2.81000778520285e-14,-2.37610952425241e-15,0.250925092509251
-2.81000778520285e-14,-2.37610952425241e-15,0.251025102510251
-2.81000778520285e-14,-2.37610952425241e-15,0.251125112511251
-2.81000778520285e-14,-2.37610952425241e-15,0.251225122512251
-2.81000778520285e-14,-2.37610952425241e-15,0.251325132513251
-2.81000778520285e-14,-2.37610952425241e-15,0.251425142514251
-2.81000778520285e-14,-2.37610952425241e-15,0.251525152515252
-2.81000778520285e-14,-2.37610952425241e-15,0.251625162516252
-2.81000778520285e-14,-2.37610952425241e-15,0.251725172517252
-2.81000778520285e-14,-2.37610952425241e-15,0.251825182518252
-2.81000778520285e-14,-2.37610952425241e-15,0.251925192519252
-2.81000778520285e-14,-2.37610952425241e-15,0.252025202520252
-2.81000778520285e-14,-2.37610952425241e-15,0.252125212521252
-2.81000778520285e-14,-2.37610952425241e-15,0.252225222522252
-2.81000778520285e-14,-2.37610952425241e-15,0.252325232523252
-2.81000778520285e-14,-2.37610952425241e-15,0.252425242524252
-2.81000778520285e-14,-2.37610952425241e-15,0.252525252525253
-2.81000778520285e-14,-2.37610952425241e-15,0.252625262526253
-2.81000778520285e-14,-2.37610952425241e-15,0.252725272527253
-2.81000778520285e-14,-2.37610952425241e-15,0.252825282528253
-2.81000778520285e-14,-2.37610952425241e-15,0.252925292529253
-2.81000778520285e-14,-2.37610952425241e-15,0.253025302530253
-2.81000778520285e-14,-2.37610952425241e-15,0.253125312531253
-2.81000778520285e-14,-2.37610952425241e-15,0.253225322532253
-2.81000778520285e-14,-2.37610952425241e-15,0.253325332533253
-2.81000778520285e-14,-2.37610952425241e-15,0.253425342534253
-2.81000778520285e-14,-2.37610952425241e-15,0.253525352535254
-2.81000778520285e-14,-2.37610952425241e-15,0.253625362536254
-2.81000778520285e-14,-2.37610952425241e-15,0.253725372537254
-2.81000778520285e-14,-2.37610952425241e-15,0.253825382538254
-2.81000778520285e-14,-2.37610952425241e-15,0.253925392539254
-2.81000778520285e-14,-2.37610952425241e-15,0.254025402540254
-2.81000778520285e-14,-2.37610952425241e-15,0.254125412541254
-2.81000778520285e-14,-2.37610952425241e-15,0.254225422542254
-2.81000778520285e-14,-2.37610952425241e-15,0.254325432543254
-2.81000778520285e-14,-2.37610952425241e-15,0.254425442544254
-2.81000778520285e-14,-2.37610952425241e-15,0.254525452545255
-2.81000778520285e-14,-2.37610952425241e-15,0.254625462546255
-2.81000778520285e-14,-2.37610952425241e-15,0.254725472547255
-2.81000778520285e-14,-2.37610952425241e-15,0.254825482548255
-2.81000778520285e-14,-2.37610952425241e-15,0.254925492549255
-2.81000778520285e-14,-2.37610952425241e-15,0.255025502550255
-2.81000778520285e-14,-2.37610952425241e-15,0.255125512551255
-2.81000778520285e-14,-2.37610952425241e-15,0.255225522552255
-2.81000778520285e-14,-2.37610952425241e-15,0.255325532553255
-2.81000778520285e-14,-2.37610952425241e-15,0.255425542554255
-2.81000778520285e-14,-2.37610952425241e-15,0.255525552555256
-2.81000778520285e-14,-2.37610952425241e-15,0.255625562556256
-2.81000778520285e-14,-2.37610952425241e-15,0.255725572557256
-2.81000778520285e-14,-2.37610952425241e-15,0.255825582558256
-2.81000778520285e-14,-2.37610952425241e-15,0.255925592559256
-2.81000778520285e-14,-2.37610952425241e-15,0.256025602560256
-2.81000778520285e-14,-2.37610952425241e-15,0.256125612561256
-2.81000778520285e-14,-2.37610952425241e-15,0.256225622562256
-2.81000778520285e-14,-2.37610952425241e-15,0.256325632563256
-2.81000778520285e-14,-2.37610952425241e-15,0.256425642564256
-2.81000778520285e-14,-2.37610952425241e-15,0.256525652565257
-2.81000778520285e-14,-2.37610952425241e-15,0.256625662566257
-2.81000778520285e-14,-2.37610952425241e-15,0.256725672567257
-2.81000778520285e-14,-2.37610952425241e-15,0.256825682568257
-2.81000778520285e-14,-2.37610952425241e-15,0.256925692569257
-2.81000778520285e-14,-2.37610952425241e-15,0.257025702570257
-2.81000778520285e-14,-2.37610952425241e-15,0.257125712571257
-2.81000778520285e-14,-2.37610952425241e-15,0.257225722572257
-2.81000778520285e-14,-2.37610952425241e-15,0.257325732573257
-2.81000778520285e-14,-2.37610952425241e-15,0.257425742574257
-2.81000778520285e-14,-2.37610952425241e-15,0.257525752575258
-2.81000778520285e-14,-2.37610952425241e-15,0.257625762576258
-2.81000778520285e-14,-2.37610952425241e-15,0.257725772577258
-2.81000778520285e-14,-2.37610952425241e-15,0.257825782578258
-2.81000778520285e-14,-2.37610952425241e-15,0.257925792579258
-2.81000778520285e-14,-2.37610952425241e-15,0.258025802580258
-2.81000778520285e-14,-2.37610952425241e-15,0.258125812581258
-2.81000778520285e-14,-2.37610952425241e-15,0.258225822582258
-2.81000778520285e-14,-2.37610952425241e-15,0.258325832583258
-2.81000778520285e-14,-2.37610952425241e-15,0.258425842584258
-2.81000778520285e-14,-2.37610952425241e-15,0.258525852585259
-2.81000778520285e-14,-2.37610952425241e-15,0.258625862586259
-2.81000778520285e-14,-2.37610952425241e-15,0.258725872587259
-2.81000778520285e-14,-2.37610952425241e-15,0.258825882588259
-2.81000778520285e-14,-2.37610952425241e-15,0.258925892589259
-2.81000778520285e-14,-2.37610952425241e-15,0.259025902590259
-2.81000778520285e-14,-2.37610952425241e-15,0.259125912591259
-2.81000778520285e-14,-2.37610952425241e-15,0.259225922592259
-2.81000778520285e-14,-2.37610952425241e-15,0.259325932593259
-2.81000778520285e-14,-2.37610952425241e-15,0.259425942594259
-2.81000778520285e-14,-2.37610952425241e-15,0.25952595259526
-2.81000778520285e-14,-2.37610952425241e-15,0.25962596259626
-2.81000778520285e-14,-2.37610952425241e-15,0.25972597259726
-2.81000778520285e-14,-2.37610952425241e-15,0.25982598259826
-2.81000778520285e-14,-2.37610952425241e-15,0.25992599259926
-2.81000778520285e-14,-2.37610952425241e-15,0.26002600260026
-2.81000778520285e-14,-2.37610952425241e-15,0.26012601260126
-2.81000778520285e-14,-2.37610952425241e-15,0.26022602260226
-2.81000778520285e-14,-2.37610952425241e-15,0.26032603260326
-2.81000778520285e-14,-2.37610952425241e-15,0.26042604260426
-2.81000778520285e-14,-2.37610952425241e-15,0.260526052605261
-2.81000778520285e-14,-2.37610952425241e-15,0.260626062606261
-2.81000778520285e-14,-2.37610952425241e-15,0.260726072607261
-2.81000778520285e-14,-2.37610952425241e-15,0.260826082608261
-2.81000778520285e-14,-2.37610952425241e-15,0.260926092609261
-2.81000778520285e-14,-2.37610952425241e-15,0.261026102610261
-2.81000778520285e-14,-2.37610952425241e-15,0.261126112611261
-2.81000778520285e-14,-2.37610952425241e-15,0.261226122612261
-2.81000778520285e-14,-2.37610952425241e-15,0.261326132613261
-2.81000778520285e-14,-2.37610952425241e-15,0.261426142614261
-2.81000778520285e-14,-2.37610952425241e-15,0.261526152615262
-2.81000778520285e-14,-2.37610952425241e-15,0.261626162616262
-2.81000778520285e-14,-2.37610952425241e-15,0.261726172617262
-2.81000778520285e-14,-2.37610952425241e-15,0.261826182618262
-2.81000778520285e-14,-2.37610952425241e-15,0.261926192619262
-2.81000778520285e-14,-2.37610952425241e-15,0.262026202620262
-2.81000778520285e-14,-2.37610952425241e-15,0.262126212621262
-2.81000778520285e-14,-2.37610952425241e-15,0.262226222622262
-2.81000778520285e-14,-2.37610952425241e-15,0.262326232623262
-2.81000778520285e-14,-2.37610952425241e-15,0.262426242624262
-2.81000778520285e-14,-2.37610952425241e-15,0.262526252625263
-2.81000778520285e-14,-2.37610952425241e-15,0.262626262626263
-2.81000778520285e-14,-2.37610952425241e-15,0.262726272627263
-2.81000778520285e-14,-2.37610952425241e-15,0.262826282628263
-2.81000778520285e-14,-2.37610952425241e-15,0.262926292629263
-2.81000778520285e-14,-2.37610952425241e-15,0.263026302630263
-2.81000778520285e-14,-2.37610952425241e-15,0.263126312631263
-2.81000778520285e-14,-2.37610952425241e-15,0.263226322632263
-2.81000778520285e-14,-2.37610952425241e-15,0.263326332633263
-2.81000778520285e-14,-2.37610952425241e-15,0.263426342634263
-2.81000778520285e-14,-2.37610952425241e-15,0.263526352635264
-2.81000778520285e-14,-2.37610952425241e-15,0.263626362636264
-2.81000778520285e-14,-2.37610952425241e-15,0.263726372637264
-2.81000778520285e-14,-2.37610952425241e-15,0.263826382638264
-2.81000778520285e-14,-2.37610952425241e-15,0.263926392639264
-2.81000778520285e-14,-2.37610952425241e-15,0.264026402640264
-2.81000778520285e-14,-2.37610952425241e-15,0.264126412641264
-2.81000778520285e-14,-2.37610952425241e-15,0.264226422642264
-2.81000778520285e-14,-2.37610952425241e-15,0.264326432643264
-2.81000778520285e-14,-2.37610952425241e-15,0.264426442644264
-2.81000778520285e-14,-2.37610952425241e-15,0.264526452645265
-2.81000778520285e-14,-2.37610952425241e-15,0.264626462646265
-2.81000778520285e-14,-2.37610952425241e-15,0.264726472647265
-2.81000778520285e-14,-2.37610952425241e-15,0.264826482648265
-2.81000778520285e-14,-2.37610952425241e-15,0.264926492649265
-2.81000778520285e-14,-2.37610952425241e-15,0.265026502650265
-2.81000778520285e-14,-2.37610952425241e-15,0.265126512651265
-2.81000778520285e-14,-2.37610952425241e-15,0.265226522652265
-2.81000778520285e-14,-2.37610952425241e-15,0.265326532653265
-2.81000778520285e-14,-2.37610952425241e-15,0.265426542654265
-2.81000778520285e-14,-2.37610952425241e-15,0.265526552655266
-2.81000778520285e-14,-2.37610952425241e-15,0.265626562656266
-2.81000778520285e-14,-2.37610952425241e-15,0.265726572657266
-2.81000778520285e-14,-2.37610952425241e-15,0.265826582658266
-2.81000778520285e-14,-2.37610952425241e-15,0.265926592659266
-2.81000778520285e-14,-2.37610952425241e-15,0.266026602660266
-2.81000778520285e-14,-2.37610952425241e-15,0.266126612661266
-2.81000778520285e-14,-2.37610952425241e-15,0.266226622662266
-2.81000778520285e-14,-2.37610952425241e-15,0.266326632663266
-2.81000778520285e-14,-2.37610952425241e-15,0.266426642664266
-2.81000778520285e-14,-2.37610952425241e-15,0.266526652665267
-2.81000778520285e-14,-2.37610952425241e-15,0.266626662666267
-2.81000778520285e-14,-2.37610952425241e-15,0.266726672667267
-2.81000778520285e-14,-2.37610952425241e-15,0.266826682668267
-2.81000778520285e-14,-2.37610952425241e-15,0.266926692669267
-2.81000778520285e-14,-2.37610952425241e-15,0.267026702670267
-2.81000778520285e-14,-2.37610952425241e-15,0.267126712671267
-2.81000778520285e-14,-2.37610952425241e-15,0.267226722672267
-2.81000778520285e-14,-2.37610952425241e-15,0.267326732673267
-2.81000778520285e-14,-2.37610952425241e-15,0.267426742674267
-2.81000778520285e-14,-2.37610952425241e-15,0.267526752675268
-2.81000778520285e-14,-2.37610952425241e-15,0.267626762676268
-2.81000778520285e-14,-2.37610952425241e-15,0.267726772677268
-2.81000778520285e-14,-2.37610952425241e-15,0.267826782678268
-2.81000778520285e-14,-2.37610952425241e-15,0.267926792679268
-2.81000778520285e-14,-2.37610952425241e-15,0.268026802680268
-2.81000778520285e-14,-2.37610952425241e-15,0.268126812681268
-2.81000778520285e-14,-2.37610952425241e-15,0.268226822682268
-2.81000778520285e-14,-2.37610952425241e-15,0.268326832683268
-2.81000778520285e-14,-2.37610952425241e-15,0.268426842684268
-2.81000778520285e-14,-2.37610952425241e-15,0.268526852685269
-2.81000778520285e-14,-2.37610952425241e-15,0.268626862686269
-2.81000778520285e-14,-2.37610952425241e-15,0.268726872687269
-2.81000778520285e-14,-2.37610952425241e-15,0.268826882688269
-2.81000778520285e-14,-2.37610952425241e-15,0.268926892689269
-2.81000778520285e-14,-2.37610952425241e-15,0.269026902690269
-2.81000778520285e-14,-2.37610952425241e-15,0.269126912691269
-2.81000778520285e-14,-2.37610952425241e-15,0.269226922692269
-2.81000778520285e-14,-2.37610952425241e-15,0.269326932693269
-2.81000778520285e-14,-2.37610952425241e-15,0.269426942694269
-2.81000778520285e-14,-2.37610952425241e-15,0.26952695269527
-2.81000778520285e-14,-2.37610952425241e-15,0.26962696269627
-2.81000778520285e-14,-2.37610952425241e-15,0.26972697269727
-2.81000778520285e-14,-2.37610952425241e-15,0.26982698269827
-2.81000778520285e-14,-2.37610952425241e-15,0.26992699269927
-2.81000778520285e-14,-2.37610952425241e-15,0.27002700270027
-2.81000778520285e-14,-2.37610952425241e-15,0.27012701270127
-2.81000778520285e-14,-2.37610952425241e-15,0.27022702270227
-2.81000778520285e-14,-2.37610952425241e-15,0.27032703270327
-2.81000778520285e-14,-2.37610952425241e-15,0.27042704270427
-2.81000778520285e-14,-2.37610952425241e-15,0.270527052705271
-2.81000778520285e-14,-2.37610952425241e-15,0.270627062706271
-2.81000778520285e-14,-2.37610952425241e-15,0.270727072707271
-2.81000778520285e-14,-2.37610952425241e-15,0.270827082708271
-2.81000778520285e-14,-2.37610952425241e-15,0.270927092709271
-2.81000778520285e-14,-2.37610952425241e-15,0.271027102710271
-2.81000778520285e-14,-2.37610952425241e-15,0.271127112711271
-2.81000778520285e-14,-2.37610952425241e-15,0.271227122712271
-2.81000778520285e-14,-2.37610952425241e-15,0.271327132713271
-2.81000778520285e-14,-2.37610952425241e-15,0.271427142714271
-2.81000778520285e-14,-2.37610952425241e-15,0.271527152715272
-2.81000778520285e-14,-2.37610952425241e-15,0.271627162716272
-2.81000778520285e-14,-2.37610952425241e-15,0.271727172717272
-2.81000778520285e-14,-2.37610952425241e-15,0.271827182718272
-2.81000778520285e-14,-2.37610952425241e-15,0.271927192719272
-2.81000778520285e-14,-2.37610952425241e-15,0.272027202720272
-2.81000778520285e-14,-2.37610952425241e-15,0.272127212721272
-2.81000778520285e-14,-2.37610952425241e-15,0.272227222722272
-2.81000778520285e-14,-2.37610952425241e-15,0.272327232723272
-2.81000778520285e-14,-2.37610952425241e-15,0.272427242724272
-2.81000778520285e-14,-2.37610952425241e-15,0.272527252725273
-2.81000778520285e-14,-2.37610952425241e-15,0.272627262726273
-2.81000778520285e-14,-2.37610952425241e-15,0.272727272727273
-2.81000778520285e-14,-2.37610952425241e-15,0.272827282728273
-2.81000778520285e-14,-2.37610952425241e-15,0.272927292729273
-2.81000778520285e-14,-2.37610952425241e-15,0.273027302730273
-2.81000778520285e-14,-2.37610952425241e-15,0.273127312731273
-2.81000778520285e-14,-2.37610952425241e-15,0.273227322732273
-2.81000778520285e-14,-2.37610952425241e-15,0.273327332733273
-2.81000778520285e-14,-2.37610952425241e-15,0.273427342734273
-2.81000778520285e-14,-2.37610952425241e-15,0.273527352735274
-2.81000778520285e-14,-2.37610952425241e-15,0.273627362736274
-2.81000778520285e-14,-2.37610952425241e-15,0.273727372737274
-2.81000778520285e-14,-2.37610952425241e-15,0.273827382738274
-2.81000778520285e-14,-2.37610952425241e-15,0.273927392739274
-2.81000778520285e-14,-2.37610952425241e-15,0.274027402740274
-2.81000778520285e-14,-2.37610952425241e-15,0.274127412741274
-2.81000778520285e-14,-2.37610952425241e-15,0.274227422742274
-2.81000778520285e-14,-2.37610952425241e-15,0.274327432743274
-2.81000778520285e-14,-2.37610952425241e-15,0.274427442744274
-2.81000778520285e-14,-2.37610952425241e-15,0.274527452745275
-2.81000778520285e-14,-2.37610952425241e-15,0.274627462746275
-2.81000778520285e-14,-2.37610952425241e-15,0.274727472747275
-2.81000778520285e-14,-2.37610952425241e-15,0.274827482748275
-2.81000778520285e-14,-2.37610952425241e-15,0.274927492749275
-2.81000778520285e-14,-2.37610952425241e-15,0.275027502750275
-2.81000778520285e-14,-2.37610952425241e-15,0.275127512751275
-2.81000778520285e-14,-2.37610952425241e-15,0.275227522752275
-2.81000778520285e-14,-2.37610952425241e-15,0.275327532753275
-2.81000778520285e-14,-2.37610952425241e-15,0.275427542754275
-2.81000778520285e-14,-2.37610952425241e-15,0.275527552755276
-2.81000778520285e-14,-2.37610952425241e-15,0.275627562756276
-2.81000778520285e-14,-2.37610952425241e-15,0.275727572757276
-2.81000778520285e-14,-2.37610952425241e-15,0.275827582758276
-2.81000778520285e-14,-2.37610952425241e-15,0.275927592759276
-2.81000778520285e-14,-2.37610952425241e-15,0.276027602760276
-2.81000778520285e-14,-2.37610952425241e-15,0.276127612761276
-2.81000778520285e-14,-2.37610952425241e-15,0.276227622762276
-2.81000778520285e-14,-2.37610952425241e-15,0.276327632763276
-2.81000778520285e-14,-2.37610952425241e-15,0.276427642764276
-2.81000778520285e-14,-2.37610952425241e-15,0.276527652765277
-2.81000778520285e-14,-2.37610952425241e-15,0.276627662766277
-2.81000778520285e-14,-2.37610952425241e-15,0.276727672767277
-2.81000778520285e-14,-2.37610952425241e-15,0.276827682768277
-2.81000778520285e-14,-2.37610952425241e-15,0.276927692769277
-2.81000778520285e-14,-2.37610952425241e-15,0.277027702770277
-2.81000778520285e-14,-2.37610952425241e-15,0.277127712771277
-2.81000778520285e-14,-2.37610952425241e-15,0.277227722772277
-2.81000778520285e-14,-2.37610952425241e-15,0.277327732773277
-2.81000778520285e-14,-2.37610952425241e-15,0.277427742774277
-2.81000778520285e-14,-2.37610952425241e-15,0.277527752775278
-2.81000778520285e-14,-2.37610952425241e-15,0.277627762776278
-2.81000778520285e-14,-2.37610952425241e-15,0.277727772777278
-2.81000778520285e-14,-2.37610952425241e-15,0.277827782778278
-2.81000778520285e-14,-2.37610952425241e-15,0.277927792779278
-2.81000778520285e-14,-2.37610952425241e-15,0.278027802780278
-2.81000778520285e-14,-2.37610952425241e-15,0.278127812781278
-2.81000778520285e-14,-2.37610952425241e-15,0.278227822782278
-2.81000778520285e-14,-2.37610952425241e-15,0.278327832783278
-2.81000778520285e-14,-2.37610952425241e-15,0.278427842784278
-2.81000778520285e-14,-2.37610952425241e-15,0.278527852785279
-2.81000778520285e-14,-2.37610952425241e-15,0.278627862786279
-2.81000778520285e-14,-2.37610952425241e-15,0.278727872787279
-2.81000778520285e-14,-2.37610952425241e-15,0.278827882788279
-2.81000778520285e-14,-2.37610952425241e-15,0.278927892789279
-2.81000778520285e-14,-2.37610952425241e-15,0.279027902790279
-2.81000778520285e-14,-2.37610952425241e-15,0.279127912791279
-2.81000778520285e-14,-2.37610952425241e-15,0.279227922792279
-2.81000778520285e-14,-2.37610952425241e-15,0.279327932793279
-2.81000778520285e-14,-2.37610952425241e-15,0.279427942794279
-2.81000778520285e-14,-2.37610952425241e-15,0.27952795279528
-2.81000778520285e-14,-2.37610952425241e-15,0.27962796279628
-2.81000778520285e-14,-2.37610952425241e-15,0.27972797279728
-2.81000778520285e-14,-2.37610952425241e-15,0.27982798279828
-2.81000778520285e-14,-2.37610952425241e-15,0.27992799279928
-2.81000778520285e-14,-2.37610952425241e-15,0.28002800280028
-2.81000778520285e-14,-2.37610952425241e-15,0.28012801280128
-2.81000778520285e-14,-2.37610952425241e-15,0.28022802280228
-2.81000778520285e-14,-2.37610952425241e-15,0.28032803280328
-2.81000778520285e-14,-2.37610952425241e-15,0.28042804280428
-2.81000778520285e-14,-2.37610952425241e-15,0.280528052805281
-2.81000778520285e-14,-2.37610952425241e-15,0.280628062806281
-2.81000778520285e-14,-2.37610952425241e-15,0.280728072807281
-2.81000778520285e-14,-2.37610952425241e-15,0.280828082808281
-2.81000778520285e-14,-2.37610952425241e-15,0.280928092809281
-2.81000778520285e-14,-2.37610952425241e-15,0.281028102810281
-2.81000778520285e-14,-2.37610952425241e-15,0.281128112811281
-2.81000778520285e-14,-2.37610952425241e-15,0.281228122812281
-2.81000778520285e-14,-2.37610952425241e-15,0.281328132813281
-2.81000778520285e-14,-2.37610952425241e-15,0.281428142814281
-2.81000778520285e-14,-2.37610952425241e-15,0.281528152815282
-2.81000778520285e-14,-2.37610952425241e-15,0.281628162816282
-2.81000778520285e-14,-2.37610952425241e-15,0.281728172817282
-2.81000778520285e-14,-2.37610952425241e-15,0.281828182818282
-2.81000778520285e-14,-2.37610952425241e-15,0.281928192819282
-2.81000778520285e-14,-2.37610952425241e-15,0.282028202820282
-2.81000778520285e-14,-2.37610952425241e-15,0.282128212821282
-2.81000778520285e-14,-2.37610952425241e-15,0.282228222822282
-2.81000778520285e-14,-2.37610952425241e-15,0.282328232823282
-2.81000778520285e-14,-2.37610952425241e-15,0.282428242824282
-2.81000778520285e-14,-2.37610952425241e-15,0.282528252825283
-2.81000778520285e-14,-2.37610952425241e-15,0.282628262826283
-2.81000778520285e-14,-2.37610952425241e-15,0.282728272827283
-2.81000778520285e-14,-2.37610952425241e-15,0.282828282828283
-2.81000778520285e-14,-2.37610952425241e-15,0.282928292829283
-2.81000778520285e-14,-2.37610952425241e-15,0.283028302830283
-2.81000778520285e-14,-2.37610952425241e-15,0.283128312831283
-2.81000778520285e-14,-2.37610952425241e-15,0.283228322832283
-2.81000778520285e-14,-2.37610952425241e-15,0.283328332833283
-2.81000778520285e-14,-2.37610952425241e-15,0.283428342834283
-2.81000778520285e-14,-2.37610952425241e-15,0.283528352835284
-2.81000778520285e-14,-2.37610952425241e-15,0.283628362836284
-2.81000778520285e-14,-2.37610952425241e-15,0.283728372837284
-2.81000778520285e-14,-2.37610952425241e-15,0.283828382838284
-2.81000778520285e-14,-2.37610952425241e-15,0.283928392839284
-2.81000778520285e-14,-2.37610952425241e-15,0.284028402840284
-2.81000778520285e-14,-2.37610952425241e-15,0.284128412841284
-2.81000778520285e-14,-2.37610952425241e-15,0.284228422842284
-2.81000778520285e-14,-2.37610952425241e-15,0.284328432843284
-2.81000778520285e-14,-2.37610952425241e-15,0.284428442844284
-2.81000778520285e-14,-2.37610952425241e-15,0.284528452845285
-2.81000778520285e-14,-2.37610952425241e-15,0.284628462846285
-2.81000778520285e-14,-2.37610952425241e-15,0.284728472847285
-2.81000778520285e-14,-2.37610952425241e-15,0.284828482848285
-2.81000778520285e-14,-2.37610952425241e-15,0.284928492849285
-2.81000778520285e-14,-2.37610952425241e-15,0.285028502850285
-2.81000778520285e-14,-2.37610952425241e-15,0.285128512851285
-2.81000778520285e-14,-2.37610952425241e-15,0.285228522852285
-2.81000778520285e-14,-2.37610952425241e-15,0.285328532853285
-2.81000778520285e-14,-2.37610952425241e-15,0.285428542854285
-2.81000778520285e-14,-2.37610952425241e-15,0.285528552855286
-2.81000778520285e-14,-2.37610952425241e-15,0.285628562856286
-2.81000778520285e-14,-2.37610952425241e-15,0.285728572857286
-2.81000778520285e-14,-2.37610952425241e-15,0.285828582858286
-2.81000778520285e-14,-2.37610952425241e-15,0.285928592859286
-2.81000778520285e-14,-2.37610952425241e-15,0.286028602860286
-2.81000778520285e-14,-2.37610952425241e-15,0.286128612861286
-2.81000778520285e-14,-2.37610952425241e-15,0.286228622862286
-2.81000778520285e-14,-2.37610952425241e-15,0.286328632863286
-2.81000778520285e-14,-2.37610952425241e-15,0.286428642864286
-2.81000778520285e-14,-2.37610952425241e-15,0.286528652865287
-2.81000778520285e-14,-2.37610952425241e-15,0.286628662866287
-2.81000778520285e-14,-2.37610952425241e-15,0.286728672867287
-2.81000778520285e-14,-2.37610952425241e-15,0.286828682868287
-2.81000778520285e-14,-2.37610952425241e-15,0.286928692869287
-2.81000778520285e-14,-2.37610952425241e-15,0.287028702870287
-2.81000778520285e-14,-2.37610952425241e-15,0.287128712871287
-2.81000778520285e-14,-2.37610952425241e-15,0.287228722872287
-2.81000778520285e-14,-2.37610952425241e-15,0.287328732873287
-2.81000778520285e-14,-2.37610952425241e-15,0.287428742874287
-2.81000778520285e-14,-2.37610952425241e-15,0.287528752875288
-2.81000778520285e-14,-2.37610952425241e-15,0.287628762876288
-2.81000778520285e-14,-2.37610952425241e-15,0.287728772877288
-2.81000778520285e-14,-2.37610952425241e-15,0.287828782878288
-2.81000778520285e-14,-2.37610952425241e-15,0.287928792879288
-2.81000778520285e-14,-2.37610952425241e-15,0.288028802880288
-2.81000778520285e-14,-2.37610952425241e-15,0.288128812881288
-2.81000778520285e-14,-2.37610952425241e-15,0.288228822882288
-2.81000778520285e-14,-2.37610952425241e-15,0.288328832883288
-2.81000778520285e-14,-2.37610952425241e-15,0.288428842884288
-2.81000778520285e-14,-2.37610952425241e-15,0.288528852885289
-2.81000778520285e-14,-2.37610952425241e-15,0.288628862886289
-2.81000778520285e-14,-2.37610952425241e-15,0.288728872887289
-2.81000778520285e-14,-2.37610952425241e-15,0.288828882888289
-2.81000778520285e-14,-2.37610952425241e-15,0.288928892889289
-2.81000778520285e-14,-2.37610952425241e-15,0.289028902890289
-2.81000778520285e-14,-2.37610952425241e-15,0.289128912891289
-2.81000778520285e-14,-2.37610952425241e-15,0.289228922892289
-2.81000778520285e-14,-2.37610952425241e-15,0.289328932893289
-2.81000778520285e-14,-2.37610952425241e-15,0.289428942894289
-2.81000778520285e-14,-2.37610952425241e-15,0.28952895289529
-2.81000778520285e-14,-2.37610952425241e-15,0.28962896289629
-2.81000778520285e-14,-2.37610952425241e-15,0.28972897289729
-2.81000778520285e-14,-2.37610952425241e-15,0.28982898289829
-2.81000778520285e-14,-2.37610952425241e-15,0.28992899289929
-2.81000778520285e-14,-2.37610952425241e-15,0.29002900290029
-2.81000778520285e-14,-2.37610952425241e-15,0.29012901290129
-2.81000778520285e-14,-2.37610952425241e-15,0.29022902290229
-2.81000778520285e-14,-2.37610952425241e-15,0.29032903290329
-2.81000778520285e-14,-2.37610952425241e-15,0.29042904290429
-2.81000778520285e-14,-2.37610952425241e-15,0.290529052905291
-2.81000778520285e-14,-2.37610952425241e-15,0.290629062906291
-2.81000778520285e-14,-2.37610952425241e-15,0.290729072907291
-2.81000778520285e-14,-2.37610952425241e-15,0.290829082908291
-2.81000778520285e-14,-2.37610952425241e-15,0.290929092909291
-2.81000778520285e-14,-2.37610952425241e-15,0.291029102910291
-2.81000778520285e-14,-2.37610952425241e-15,0.291129112911291
-2.81000778520285e-14,-2.37610952425241e-15,0.291229122912291
-2.81000778520285e-14,-2.37610952425241e-15,0.291329132913291
-2.81000778520285e-14,-2.37610952425241e-15,0.291429142914291
-2.81000778520285e-14,-2.37610952425241e-15,0.291529152915292
-2.81000778520285e-14,-2.37610952425241e-15,0.291629162916292
-2.81000778520285e-14,-2.37610952425241e-15,0.291729172917292
-2.81000778520285e-14,-2.37610952425241e-15,0.291829182918292
-2.81000778520285e-14,-2.37610952425241e-15,0.291929192919292
-2.81000778520285e-14,-2.37610952425241e-15,0.292029202920292
-2.81000778520285e-14,-2.37610952425241e-15,0.292129212921292
-2.81000778520285e-14,-2.37610952425241e-15,0.292229222922292
-2.81000778520285e-14,-2.37610952425241e-15,0.292329232923292
-2.81000778520285e-14,-2.37610952425241e-15,0.292429242924292
-2.81000778520285e-14,-2.37610952425241e-15,0.292529252925293
-2.81000778520285e-14,-2.37610952425241e-15,0.292629262926293
-2.81000778520285e-14,-2.37610952425241e-15,0.292729272927293
-2.81000778520285e-14,-2.37610952425241e-15,0.292829282928293
-2.81000778520285e-14,-2.37610952425241e-15,0.292929292929293
-2.81000778520285e-14,-2.37610952425241e-15,0.293029302930293
-2.81000778520285e-14,-2.37610952425241e-15,0.293129312931293
-2.81000778520285e-14,-2.37610952425241e-15,0.293229322932293
-2.81000778520285e-14,-2.37610952425241e-15,0.293329332933293
-2.81000778520285e-14,-2.37610952425241e-15,0.293429342934293
-2.81000778520285e-14,-2.37610952425241e-15,0.293529352935294
-2.81000778520285e-14,-2.37610952425241e-15,0.293629362936294
-2.81000778520285e-14,-2.37610952425241e-15,0.293729372937294
-2.81000778520285e-14,-2.37610952425241e-15,0.293829382938294
-2.81000778520285e-14,-2.37610952425241e-15,0.293929392939294
-2.81000778520285e-14,-2.37610952425241e-15,0.294029402940294
-2.81000778520285e-14,-2.37610952425241e-15,0.294129412941294
-2.81000778520285e-14,-2.37610952425241e-15,0.294229422942294
-2.81000778520285e-14,-2.37610952425241e-15,0.294329432943294
-2.81000778520285e-14,-2.37610952425241e-15,0.294429442944294
-2.81000778520285e-14,-2.37610952425241e-15,0.294529452945295
-2.81000778520285e-14,-2.37610952425241e-15,0.294629462946295
-2.81000778520285e-14,-2.37610952425241e-15,0.294729472947295
-2.81000778520285e-14,-2.37610952425241e-15,0.294829482948295
-2.81000778520285e-14,-2.37610952425241e-15,0.294929492949295
-2.81000778520285e-14,-2.37610952425241e-15,0.295029502950295
-2.81000778520285e-14,-2.37610952425241e-15,0.295129512951295
-2.81000778520285e-14,-2.37610952425241e-15,0.295229522952295
-2.81000778520285e-14,-2.37610952425241e-15,0.295329532953295
-2.81000778520285e-14,-2.37610952425241e-15,0.295429542954295
-2.81000778520285e-14,-2.37610952425241e-15,0.295529552955296
-2.81000778520285e-14,-2.37610952425241e-15,0.295629562956296
-2.81000778520285e-14,-2.37610952425241e-15,0.295729572957296
-2.81000778520285e-14,-2.37610952425241e-15,0.295829582958296
-2.81000778520285e-14,-2.37610952425241e-15,0.295929592959296
-2.81000778520285e-14,-2.37610952425241e-15,0.296029602960296
-2.81000778520285e-14,-2.37610952425241e-15,0.296129612961296
-2.81000778520285e-14,-2.37610952425241e-15,0.296229622962296
-2.81000778520285e-14,-2.37610952425241e-15,0.296329632963296
-2.81000778520285e-14,-2.37610952425241e-15,0.296429642964296
-2.81000778520285e-14,-2.37610952425241e-15,0.296529652965297
-2.81000778520285e-14,-2.37610952425241e-15,0.296629662966297
-2.81000778520285e-14,-2.37610952425241e-15,0.296729672967297
-2.81000778520285e-14,-2.37610952425241e-15,0.296829682968297
-2.81000778520285e-14,-2.37610952425241e-15,0.296929692969297
-2.81000778520285e-14,-2.37610952425241e-15,0.297029702970297
-2.81000778520285e-14,-2.37610952425241e-15,0.297129712971297
-2.81000778520285e-14,-2.37610952425241e-15,0.297229722972297
-2.81000778520285e-14,-2.37610952425241e-15,0.297329732973297
-2.81000778520285e-14,-2.37610952425241e-15,0.297429742974297
-2.81000778520285e-14,-2.37610952425241e-15,0.297529752975298
-2.81000778520285e-14,-2.37610952425241e-15,0.297629762976298
-2.81000778520285e-14,-2.37610952425241e-15,0.297729772977298
-2.81000778520285e-14,-2.37610952425241e-15,0.297829782978298
-2.81000778520285e-14,-2.37610952425241e-15,0.297929792979298
-2.81000778520285e-14,-2.37610952425241e-15,0.298029802980298
-2.81000778520285e-14,-2.37610952425241e-15,0.298129812981298
-2.81000778520285e-14,-2.37610952425241e-15,0.298229822982298
-2.81000778520285e-14,-2.37610952425241e-15,0.298329832983298
-2.81000778520285e-14,-2.37610952425241e-15,0.298429842984298
-2.81000778520285e-14,-2.37610952425241e-15,0.298529852985299
-2.81000778520285e-14,-2.37610952425241e-15,0.298629862986299
-2.81000778520285e-14,-2.37610952425241e-15,0.298729872987299
-2.81000778520285e-14,-2.37610952425241e-15,0.298829882988299
-2.81000778520285e-14,-2.37610952425241e-15,0.298929892989299
-2.81000778520285e-14,-2.37610952425241e-15,0.299029902990299
-2.81000778520285e-14,-2.37610952425241e-15,0.299129912991299
-2.81000778520285e-14,-2.37610952425241e-15,0.299229922992299
-2.81000778520285e-14,-2.37610952425241e-15,0.299329932993299
-2.81000778520285e-14,-2.37610952425241e-15,0.299429942994299
-2.81000778520285e-14,-2.37610952425241e-15,0.2995299529953
-2.81000778520285e-14,-2.37610952425241e-15,0.2996299629963
-2.81000778520285e-14,-2.37610952425241e-15,0.2997299729973
-2.81000778520285e-14,-2.37610952425241e-15,0.2998299829983
-2.81000778520285e-14,-2.37610952425241e-15,0.2999299929993
-2.81000778520285e-14,-2.37610952425241e-15,0.3000300030003
-2.81000778520285e-14,-2.37610952425241e-15,0.3001300130013
-2.81000778520285e-14,-2.37610952425241e-15,0.3002300230023
-2.81000778520285e-14,-2.37610952425241e-15,0.3003300330033
-2.81000778520285e-14,-2.37610952425241e-15,0.3004300430043
-2.81000778520285e-14,-2.37610952425241e-15,0.300530053005301
-2.81000778520285e-14,-2.37610952425241e-15,0.300630063006301
-2.81000778520285e-14,-2.37610952425241e-15,0.300730073007301
-2.81000778520285e-14,-2.37610952425241e-15,0.300830083008301
-2.81000778520285e-14,-2.37610952425241e-15,0.300930093009301
-2.81000778520285e-14,-2.37610952425241e-15,0.301030103010301
-2.81000778520285e-14,-2.37610952425241e-15,0.301130113011301
-2.81000778520285e-14,-2.37610952425241e-15,0.301230123012301
-2.81000778520285e-14,-2.37610952425241e-15,0.301330133013301
-2.81000778520285e-14,-2.37610952425241e-15,0.301430143014301
-2.81000778520285e-14,-2.37610952425241e-15,0.301530153015302
-2.81000778520285e-14,-2.37610952425241e-15,0.301630163016302
-2.81000778520285e-14,-2.37610952425241e-15,0.301730173017302
-2.81000778520285e-14,-2.37610952425241e-15,0.301830183018302
-2.81000778520285e-14,-2.37610952425241e-15,0.301930193019302
-2.81000778520285e-14,-2.37610952425241e-15,0.302030203020302
-2.81000778520285e-14,-2.37610952425241e-15,0.302130213021302
-2.81000778520285e-14,-2.37610952425241e-15,0.302230223022302
-2.81000778520285e-14,-2.37610952425241e-15,0.302330233023302
-2.81000778520285e-14,-2.37610952425241e-15,0.302430243024302
-2.81000778520285e-14,-2.37610952425241e-15,0.302530253025303
-2.81000778520285e-14,-2.37610952425241e-15,0.302630263026303
-2.81000778520285e-14,-2.37610952425241e-15,0.302730273027303
-2.81000778520285e-14,-2.37610952425241e-15,0.302830283028303
-2.81000778520285e-14,-2.37610952425241e-15,0.302930293029303
-2.81000778520285e-14,-2.37610952425241e-15,0.303030303030303
-2.81000778520285e-14,-2.37610952425241e-15,0.303130313031303
-2.81000778520285e-14,-2.37610952425241e-15,0.303230323032303
-2.81000778520285e-14,-2.37610952425241e-15,0.303330333033303
-2.81000778520285e-14,-2.37610952425241e-15,0.303430343034303
-2.81000778520285e-14,-2.37610952425241e-15,0.303530353035304
-2.81000778520285e-14,-2.37610952425241e-15,0.303630363036304
-2.81000778520285e-14,-2.37610952425241e-15,0.303730373037304
-2.81000778520285e-14,-2.37610952425241e-15,0.303830383038304
-2.81000778520285e-14,-2.37610952425241e-15,0.303930393039304
-2.81000778520285e-14,-2.37610952425241e-15,0.304030403040304
-2.81000778520285e-14,-2.37610952425241e-15,0.304130413041304
-2.81000778520285e-14,-2.37610952425241e-15,0.304230423042304
-2.81000778520285e-14,-2.37610952425241e-15,0.304330433043304
-2.81000778520285e-14,-2.37610952425241e-15,0.304430443044304
-2.81000778520285e-14,-2.37610952425241e-15,0.304530453045305
-2.81000778520285e-14,-2.37610952425241e-15,0.304630463046305
-2.81000778520285e-14,-2.37610952425241e-15,0.304730473047305
-2.81000778520285e-14,-2.37610952425241e-15,0.304830483048305
-2.81000778520285e-14,-2.37610952425241e-15,0.304930493049305
-2.81000778520285e-14,-2.37610952425241e-15,0.305030503050305
-2.81000778520285e-14,-2.37610952425241e-15,0.305130513051305
-2.81000778520285e-14,-2.37610952425241e-15,0.305230523052305
-2.81000778520285e-14,-2.37610952425241e-15,0.305330533053305
-2.81000778520285e-14,-2.37610952425241e-15,0.305430543054305
-2.81000778520285e-14,-2.37610952425241e-15,0.305530553055306
-2.81000778520285e-14,-2.37610952425241e-15,0.305630563056306
-2.81000778520285e-14,-2.37610952425241e-15,0.305730573057306
-2.81000778520285e-14,-2.37610952425241e-15,0.305830583058306
-2.81000778520285e-14,-2.37610952425241e-15,0.305930593059306
-2.81000778520285e-14,-2.37610952425241e-15,0.306030603060306
-2.81000778520285e-14,-2.37610952425241e-15,0.306130613061306
-2.81000778520285e-14,-2.37610952425241e-15,0.306230623062306
-2.81000778520285e-14,-2.37610952425241e-15,0.306330633063306
-2.81000778520285e-14,-2.37610952425241e-15,0.306430643064306
-2.81000778520285e-14,-2.37610952425241e-15,0.306530653065307
-2.81000778520285e-14,-2.37610952425241e-15,0.306630663066307
-2.81000778520285e-14,-2.37610952425241e-15,0.306730673067307
-2.81000778520285e-14,-2.37610952425241e-15,0.306830683068307
-2.81000778520285e-14,-2.37610952425241e-15,0.306930693069307
-2.81000778520285e-14,-2.37610952425241e-15,0.307030703070307
-2.81000778520285e-14,-2.37610952425241e-15,0.307130713071307
-2.81000778520285e-14,-2.37610952425241e-15,0.307230723072307
-2.81000778520285e-14,-2.37610952425241e-15,0.307330733073307
-2.81000778520285e-14,-2.37610952425241e-15,0.307430743074307
-2.81000778520285e-14,-2.37610952425241e-15,0.307530753075308
-2.81000778520285e-14,-2.37610952425241e-15,0.307630763076308
-2.81000778520285e-14,-2.37610952425241e-15,0.307730773077308
-2.81000778520285e-14,-2.37610952425241e-15,0.307830783078308
-2.81000778520285e-14,-2.37610952425241e-15,0.307930793079308
-2.81000778520285e-14,-2.37610952425241e-15,0.308030803080308
-2.81000778520285e-14,-2.37610952425241e-15,0.308130813081308
-2.81000778520285e-14,-2.37610952425241e-15,0.308230823082308
-2.81000778520285e-14,-2.37610952425241e-15,0.308330833083308
-2.81000778520285e-14,-2.37610952425241e-15,0.308430843084308
-2.81000778520285e-14,-2.37610952425241e-15,0.308530853085309
-2.81000778520285e-14,-2.37610952425241e-15,0.308630863086309
-2.81000778520285e-14,-2.37610952425241e-15,0.308730873087309
-2.81000778520285e-14,-2.37610952425241e-15,0.308830883088309
-2.81000778520285e-14,-2.37610952425241e-15,0.308930893089309
-2.81000778520285e-14,-2.37610952425241e-15,0.309030903090309
-2.81000778520285e-14,-2.37610952425241e-15,0.309130913091309
-2.81000778520285e-14,-2.37610952425241e-15,0.309230923092309
-2.81000778520285e-14,-2.37610952425241e-15,0.309330933093309
-2.81000778520285e-14,-2.37610952425241e-15,0.309430943094309
-2.81000778520285e-14,-2.37610952425241e-15,0.30953095309531
-2.81000778520285e-14,-2.37610952425241e-15,0.30963096309631
-2.81000778520285e-14,-2.37610952425241e-15,0.30973097309731
-2.81000778520285e-14,-2.37610952425241e-15,0.30983098309831
-2.81000778520285e-14,-2.37610952425241e-15,0.30993099309931
-2.81000778520285e-14,-2.37610952425241e-15,0.31003100310031
-2.81000778520285e-14,-2.37610952425241e-15,0.31013101310131
-2.81000778520285e-14,-2.37610952425241e-15,0.31023102310231
-2.81000778520285e-14,-2.37610952425241e-15,0.31033103310331
-2.81000778520285e-14,-2.37610952425241e-15,0.31043104310431
-2.81000778520285e-14,-2.37610952425241e-15,0.310531053105311
-2.81000778520285e-14,-2.37610952425241e-15,0.310631063106311
-2.81000778520285e-14,-2.37610952425241e-15,0.310731073107311
-2.81000778520285e-14,-2.37610952425241e-15,0.310831083108311
-2.81000778520285e-14,-2.37610952425241e-15,0.310931093109311
-2.81000778520285e-14,-2.37610952425241e-15,0.311031103110311
-2.81000778520285e-14,-2.37610952425241e-15,0.311131113111311
-2.81000778520285e-14,-2.37610952425241e-15,0.311231123112311
-2.81000778520285e-14,-2.37610952425241e-15,0.311331133113311
-2.81000778520285e-14,-2.37610952425241e-15,0.311431143114311
-2.81000778520285e-14,-2.37610952425241e-15,0.311531153115312
-2.81000778520285e-14,-2.37610952425241e-15,0.311631163116312
-2.81000778520285e-14,-2.37610952425241e-15,0.311731173117312
-2.81000778520285e-14,-2.37610952425241e-15,0.311831183118312
-2.81000778520285e-14,-2.37610952425241e-15,0.311931193119312
-2.81000778520285e-14,-2.37610952425241e-15,0.312031203120312
-2.81000778520285e-14,-2.37610952425241e-15,0.312131213121312
-2.81000778520285e-14,-2.37610952425241e-15,0.312231223122312
-2.81000778520285e-14,-2.37610952425241e-15,0.312331233123312
-2.81000778520285e-14,-2.37610952425241e-15,0.312431243124312
-2.81000778520285e-14,-2.37610952425241e-15,0.312531253125313
-2.81000778520285e-14,-2.37610952425241e-15,0.312631263126313
-2.81000778520285e-14,-2.37610952425241e-15,0.312731273127313
-2.81000778520285e-14,-2.37610952425241e-15,0.312831283128313
-2.81000778520285e-14,-2.37610952425241e-15,0.312931293129313
-2.81000778520285e-14,-2.37610952425241e-15,0.313031303130313
-2.81000778520285e-14,-2.37610952425241e-15,0.313131313131313
-2.81000778520285e-14,-2.37610952425241e-15,0.313231323132313
-2.81000778520285e-14,-2.37610952425241e-15,0.313331333133313
-2.81000778520285e-14,-2.37610952425241e-15,0.313431343134313
-2.81000778520285e-14,-2.37610952425241e-15,0.313531353135314
-2.81000778520285e-14,-2.37610952425241e-15,0.313631363136314
-2.81000778520285e-14,-2.37610952425241e-15,0.313731373137314
-2.81000778520285e-14,-2.37610952425241e-15,0.313831383138314
-2.81000778520285e-14,-2.37610952425241e-15,0.313931393139314
-2.81000778520285e-14,-2.37610952425241e-15,0.314031403140314
-2.81000778520285e-14,-2.37610952425241e-15,0.314131413141314
-2.81000778520285e-14,-2.37610952425241e-15,0.314231423142314
-2.81000778520285e-14,-2.37610952425241e-15,0.314331433143314
-2.81000778520285e-14,-2.37610952425241e-15,0.314431443144314
-2.81000778520285e-14,-2.37610952425241e-15,0.314531453145315
-2.81000778520285e-14,-2.37610952425241e-15,0.314631463146315
-2.81000778520285e-14,-2.37610952425241e-15,0.314731473147315
-2.81000778520285e-14,-2.37610952425241e-15,0.314831483148315
-2.81000778520285e-14,-2.37610952425241e-15,0.314931493149315
-2.81000778520285e-14,-2.37610952425241e-15,0.315031503150315
-2.81000778520285e-14,-2.37610952425241e-15,0.315131513151315
-2.81000778520285e-14,-2.37610952425241e-15,0.315231523152315
-2.81000778520285e-14,-2.37610952425241e-15,0.315331533153315
-2.81000778520285e-14,-2.37610952425241e-15,0.315431543154315
-2.81000778520285e-14,-2.37610952425241e-15,0.315531553155316
-2.81000778520285e-14,-2.37610952425241e-15,0.315631563156316
-2.81000778520285e-14,-2.37610952425241e-15,0.315731573157316
-2.81000778520285e-14,-2.37610952425241e-15,0.315831583158316
-2.81000778520285e-14,-2.37610952425241e-15,0.315931593159316
-2.81000778520285e-14,-2.37610952425241e-15,0.316031603160316
-2.81000778520285e-14,-2.37610952425241e-15,0.316131613161316
-2.81000778520285e-14,-2.37610952425241e-15,0.316231623162316
-2.81000778520285e-14,-2.37610952425241e-15,0.316331633163316
-2.81000778520285e-14,-2.37610952425241e-15,0.316431643164316
-2.81000778520285e-14,-2.37610952425241e-15,0.316531653165317
-2.81000778520285e-14,-2.37610952425241e-15,0.316631663166317
-2.81000778520285e-14,-2.37610952425241e-15,0.316731673167317
-2.81000778520285e-14,-2.37610952425241e-15,0.316831683168317
-2.81000778520285e-14,-2.37610952425241e-15,0.316931693169317
-2.81000778520285e-14,-2.37610952425241e-15,0.317031703170317
-2.81000778520285e-14,-2.37610952425241e-15,0.317131713171317
-2.81000778520285e-14,-2.37610952425241e-15,0.317231723172317
-2.81000778520285e-14,-2.37610952425241e-15,0.317331733173317
-2.81000778520285e-14,-2.37610952425241e-15,0.317431743174317
-2.81000778520285e-14,-2.37610952425241e-15,0.317531753175318
-2.81000778520285e-14,-2.37610952425241e-15,0.317631763176318
-2.81000778520285e-14,-2.37610952425241e-15,0.317731773177318
-2.81000778520285e-14,-2.37610952425241e-15,0.317831783178318
-2.81000778520285e-14,-2.37610952425241e-15,0.317931793179318
-2.81000778520285e-14,-2.37610952425241e-15,0.318031803180318
-2.81000778520285e-14,-2.37610952425241e-15,0.318131813181318
-2.81000778520285e-14,-2.37610952425241e-15,0.318231823182318
-2.81000778520285e-14,-2.37610952425241e-15,0.318331833183318
-2.81000778520285e-14,-2.37610952425241e-15,0.318431843184318
-2.81000778520285e-14,-2.37610952425241e-15,0.318531853185319
-2.81000778520285e-14,-2.37610952425241e-15,0.318631863186319
-2.81000778520285e-14,-2.37610952425241e-15,0.318731873187319
-2.81000778520285e-14,-2.37610952425241e-15,0.318831883188319
-2.81000778520285e-14,-2.37610952425241e-15,0.318931893189319
-2.81000778520285e-14,-2.37610952425241e-15,0.319031903190319
-2.81000778520285e-14,-2.37610952425241e-15,0.319131913191319
-2.81000778520285e-14,-2.37610952425241e-15,0.319231923192319
-2.81000778520285e-14,-2.37610952425241e-15,0.319331933193319
-2.81000778520285e-14,-2.37610952425241e-15,0.319431943194319
-2.81000778520285e-14,-2.37610952425241e-15,0.31953195319532
-2.81000778520285e-14,-2.37610952425241e-15,0.31963196319632
-2.81000778520285e-14,-2.37610952425241e-15,0.31973197319732
-2.81000778520285e-14,-2.37610952425241e-15,0.31983198319832
-2.81000778520285e-14,-2.37610952425241e-15,0.31993199319932
-2.81000778520285e-14,-2.37610952425241e-15,0.32003200320032
-2.81000778520285e-14,-2.37610952425241e-15,0.32013201320132
-2.81000778520285e-14,-2.37610952425241e-15,0.32023202320232
-2.81000778520285e-14,-2.37610952425241e-15,0.32033203320332
-2.81000778520285e-14,-2.37610952425241e-15,0.32043204320432
-2.81000778520285e-14,-2.37610952425241e-15,0.320532053205321
-2.81000778520285e-14,-2.37610952425241e-15,0.320632063206321
-2.81000778520285e-14,-2.37610952425241e-15,0.320732073207321
-2.81000778520285e-14,-2.37610952425241e-15,0.320832083208321
-2.81000778520285e-14,-2.37610952425241e-15,0.320932093209321
-2.81000778520285e-14,-2.37610952425241e-15,0.321032103210321
-2.81000778520285e-14,-2.37610952425241e-15,0.321132113211321
-2.81000778520285e-14,-2.37610952425241e-15,0.321232123212321
-2.81000778520285e-14,-2.37610952425241e-15,0.321332133213321
-2.81000778520285e-14,-2.37610952425241e-15,0.321432143214321
-2.81000778520285e-14,-2.37610952425241e-15,0.321532153215322
-2.81000778520285e-14,-2.37610952425241e-15,0.321632163216322
-2.81000778520285e-14,-2.37610952425241e-15,0.321732173217322
-2.81000778520285e-14,-2.37610952425241e-15,0.321832183218322
-2.81000778520285e-14,-2.37610952425241e-15,0.321932193219322
-2.81000778520285e-14,-2.37610952425241e-15,0.322032203220322
-2.81000778520285e-14,-2.37610952425241e-15,0.322132213221322
-2.81000778520285e-14,-2.37610952425241e-15,0.322232223222322
-2.81000778520285e-14,-2.37610952425241e-15,0.322332233223322
-2.81000778520285e-14,-2.37610952425241e-15,0.322432243224322
-2.81000778520285e-14,-2.37610952425241e-15,0.322532253225323
-2.81000778520285e-14,-2.37610952425241e-15,0.322632263226323
-2.81000778520285e-14,-2.37610952425241e-15,0.322732273227323
-2.81000778520285e-14,-2.37610952425241e-15,0.322832283228323
-2.81000778520285e-14,-2.37610952425241e-15,0.322932293229323
-2.81000778520285e-14,-2.37610952425241e-15,0.323032303230323
-2.81000778520285e-14,-2.37610952425241e-15,0.323132313231323
-2.81000778520285e-14,-2.37610952425241e-15,0.323232323232323
-2.81000778520285e-14,-2.37610952425241e-15,0.323332333233323
-2.81000778520285e-14,-2.37610952425241e-15,0.323432343234323
-2.81000778520285e-14,-2.37610952425241e-15,0.323532353235324
-2.81000778520285e-14,-2.37610952425241e-15,0.323632363236324
-2.81000778520285e-14,-2.37610952425241e-15,0.323732373237324
-2.81000778520285e-14,-2.37610952425241e-15,0.323832383238324
-2.81000778520285e-14,-2.37610952425241e-15,0.323932393239324
-2.81000778520285e-14,-2.37610952425241e-15,0.324032403240324
-2.81000778520285e-14,-2.37610952425241e-15,0.324132413241324
-2.81000778520285e-14,-2.37610952425241e-15,0.324232423242324
-2.81000778520285e-14,-2.37610952425241e-15,0.324332433243324
-2.81000778520285e-14,-2.37610952425241e-15,0.324432443244324
-2.81000778520285e-14,-2.37610952425241e-15,0.324532453245325
-2.81000778520285e-14,-2.37610952425241e-15,0.324632463246325
-2.81000778520285e-14,-2.37610952425241e-15,0.324732473247325
-2.81000778520285e-14,-2.37610952425241e-15,0.324832483248325
-2.81000778520285e-14,-2.37610952425241e-15,0.324932493249325
-2.81000778520285e-14,-2.37610952425241e-15,0.325032503250325
-2.81000778520285e-14,-2.37610952425241e-15,0.325132513251325
-2.81000778520285e-14,-2.37610952425241e-15,0.325232523252325
-2.81000778520285e-14,-2.37610952425241e-15,0.325332533253325
-2.81000778520285e-14,-2.37610952425241e-15,0.325432543254325
-2.81000778520285e-14,-2.37610952425241e-15,0.325532553255326
-2.81000778520285e-14,-2.37610952425241e-15,0.325632563256326
-2.81000778520285e-14,-2.37610952425241e-15,0.325732573257326
-2.81000778520285e-14,-2.37610952425241e-15,0.325832583258326
-2.81000778520285e-14,-2.37610952425241e-15,0.325932593259326
-2.81000778520285e-14,-2.37610952425241e-15,0.326032603260326
-2.81000778520285e-14,-2.37610952425241e-15,0.326132613261326
-2.81000778520285e-14,-2.37610952425241e-15,0.326232623262326
-2.81000778520285e-14,-2.37610952425241e-15,0.326332633263326
-2.81000778520285e-14,-2.37610952425241e-15,0.326432643264326
-2.81000778520285e-14,-2.37610952425241e-15,0.326532653265327
-2.81000778520285e-14,-2.37610952425241e-15,0.326632663266327
-2.81000778520285e-14,-2.37610952425241e-15,0.326732673267327
-2.81000778520285e-14,-2.37610952425241e-15,0.326832683268327
-2.81000778520285e-14,-2.37610952425241e-15,0.326932693269327
-2.81000778520285e-14,-2.37610952425241e-15,0.327032703270327
-2.81000778520285e-14,-2.37610952425241e-15,0.327132713271327
-2.81000778520285e-14,-2.37610952425241e-15,0.327232723272327
-2.81000778520285e-14,-2.37610952425241e-15,0.327332733273327
-2.81000778520285e-14,-2.37610952425241e-15,0.327432743274327
-2.81000778520285e-14,-2.37610952425241e-15,0.327532753275328
-2.81000778520285e-14,-2.37610952425241e-15,0.327632763276328
-2.81000778520285e-14,-2.37610952425241e-15,0.327732773277328
-2.81000778520285e-14,-2.37610952425241e-15,0.327832783278328
-2.81000778520285e-14,-2.37610952425241e-15,0.327932793279328
-2.81000778520285e-14,-2.37610952425241e-15,0.328032803280328
-2.81000778520285e-14,-2.37610952425241e-15,0.328132813281328
-2.81000778520285e-14,-2.37610952425241e-15,0.328232823282328
-2.81000778520285e-14,-2.37610952425241e-15,0.328332833283328
-2.81000778520285e-14,-2.37610952425241e-15,0.328432843284328
-2.81000778520285e-14,-2.37610952425241e-15,0.328532853285329
-2.81000778520285e-14,-2.37610952425241e-15,0.328632863286329
-2.81000778520285e-14,-2.37610952425241e-15,0.328732873287329
-2.81000778520285e-14,-2.37610952425241e-15,0.328832883288329
-2.81000778520285e-14,-2.37610952425241e-15,0.328932893289329
-2.81000778520285e-14,-2.37610952425241e-15,0.329032903290329
-2.81000778520285e-14,-2.37610952425241e-15,0.329132913291329
-2.81000778520285e-14,-2.37610952425241e-15,0.329232923292329
-2.81000778520285e-14,-2.37610952425241e-15,0.329332933293329
-2.81000778520285e-14,-2.37610952425241e-15,0.329432943294329
-2.81000778520285e-14,-2.37610952425241e-15,0.32953295329533
-2.81000778520285e-14,-2.37610952425241e-15,0.32963296329633
-2.81000778520285e-14,-2.37610952425241e-15,0.32973297329733
-2.81000778520285e-14,-2.37610952425241e-15,0.32983298329833
-2.81000778520285e-14,-2.37610952425241e-15,0.32993299329933
-2.81000778520285e-14,-2.37610952425241e-15,0.33003300330033
-2.81000778520285e-14,-2.37610952425241e-15,0.33013301330133
-2.81000778520285e-14,-2.37610952425241e-15,0.33023302330233
-2.81000778520285e-14,-2.37610952425241e-15,0.33033303330333
-2.81000778520285e-14,-2.37610952425241e-15,0.33043304330433
-2.81000778520285e-14,-2.37610952425241e-15,0.330533053305331
-2.81000778520285e-14,-2.37610952425241e-15,0.330633063306331
-2.81000778520285e-14,-2.37610952425241e-15,0.330733073307331
-2.81000778520285e-14,-2.37610952425241e-15,0.330833083308331
-2.81000778520285e-14,-2.37610952425241e-15,0.330933093309331
-2.81000778520285e-14,-2.37610952425241e-15,0.331033103310331
-2.81000778520285e-14,-2.37610952425241e-15,0.331133113311331
-2.81000778520285e-14,-2.37610952425241e-15,0.331233123312331
-2.81000778520285e-14,-2.37610952425241e-15,0.331333133313331
-2.81000778520285e-14,-2.37610952425241e-15,0.331433143314331
-2.81000778520285e-14,-2.37610952425241e-15,0.331533153315332
-2.81000778520285e-14,-2.37610952425241e-15,0.331633163316332
-2.81000778520285e-14,-2.37610952425241e-15,0.331733173317332
-2.81000778520285e-14,-2.37610952425241e-15,0.331833183318332
-2.81000778520285e-14,-2.37610952425241e-15,0.331933193319332
-2.81000778520285e-14,-2.37610952425241e-15,0.332033203320332
-2.81000778520285e-14,-2.37610952425241e-15,0.332133213321332
-2.81000778520285e-14,-2.37610952425241e-15,0.332233223322332
-2.81000778520285e-14,-2.37610952425241e-15,0.332333233323332
-2.81000778520285e-14,-2.37610952425241e-15,0.332433243324332
-2.81000778520285e-14,-2.37610952425241e-15,0.332533253325333
-2.81000778520285e-14,-2.37610952425241e-15,0.332633263326333
-2.81000778520285e-14,-2.37610952425241e-15,0.332733273327333
-2.81000778520285e-14,-2.37610952425241e-15,0.332833283328333
-2.81000778520285e-14,-2.37610952425241e-15,0.332933293329333
-2.81000778520285e-14,-2.37610952425241e-15,0.333033303330333
-2.81000778520285e-14,-2.37610952425241e-15,0.333133313331333
-2.81000778520285e-14,-2.37610952425241e-15,0.333233323332333
-2.81000778520285e-14,-2.37610952425241e-15,0.333333333333333
-2.81000778520285e-14,-2.37610952425241e-15,0.333433343334333
-2.81000778520285e-14,-2.37610952425241e-15,0.333533353335334
-2.81000778520285e-14,-2.37610952425241e-15,0.333633363336334
-2.81000778520285e-14,-2.37610952425241e-15,0.333733373337334
-2.81000778520285e-14,-2.37610952425241e-15,0.333833383338334
-2.81000778520285e-14,-2.37610952425241e-15,0.333933393339334
-2.81000778520285e-14,-2.37610952425241e-15,0.334033403340334
-2.81000778520285e-14,-2.37610952425241e-15,0.334133413341334
-2.81000778520285e-14,-2.37610952425241e-15,0.334233423342334
-2.81000778520285e-14,-2.37610952425241e-15,0.334333433343334
-2.81000778520285e-14,-2.37610952425241e-15,0.334433443344334
-2.81000778520285e-14,-2.37610952425241e-15,0.334533453345335
-2.81000778520285e-14,-2.37610952425241e-15,0.334633463346335
-2.81000778520285e-14,-2.37610952425241e-15,0.334733473347335
-2.81000778520285e-14,-2.37610952425241e-15,0.334833483348335
-2.81000778520285e-14,-2.37610952425241e-15,0.334933493349335
-2.81000778520285e-14,-2.37610952425241e-15,0.335033503350335
-2.81000778520285e-14,-2.37610952425241e-15,0.335133513351335
-2.81000778520285e-14,-2.37610952425241e-15,0.335233523352335
-2.81000778520285e-14,-2.37610952425241e-15,0.335333533353335
-2.81000778520285e-14,-2.37610952425241e-15,0.335433543354335
-2.81000778520285e-14,-2.37610952425241e-15,0.335533553355336
-2.81000778520285e-14,-2.37610952425241e-15,0.335633563356336
-2.81000778520285e-14,-2.37610952425241e-15,0.335733573357336
-2.81000778520285e-14,-2.37610952425241e-15,0.335833583358336
-2.81000778520285e-14,-2.37610952425241e-15,0.335933593359336
-2.81000778520285e-14,-2.37610952425241e-15,0.336033603360336
-2.81000778520285e-14,-2.37610952425241e-15,0.336133613361336
-2.81000778520285e-14,-2.37610952425241e-15,0.336233623362336
-2.81000778520285e-14,-2.37610952425241e-15,0.336333633363336
-2.81000778520285e-14,-2.37610952425241e-15,0.336433643364336
-2.81000778520285e-14,-2.37610952425241e-15,0.336533653365337
-2.81000778520285e-14,-2.37610952425241e-15,0.336633663366337
-2.81000778520285e-14,-2.37610952425241e-15,0.336733673367337
-2.81000778520285e-14,-2.37610952425241e-15,0.336833683368337
-2.81000778520285e-14,-2.37610952425241e-15,0.336933693369337
-2.81000778520285e-14,-2.37610952425241e-15,0.337033703370337
-2.81000778520285e-14,-2.37610952425241e-15,0.337133713371337
-2.81000778520285e-14,-2.37610952425241e-15,0.337233723372337
-2.81000778520285e-14,-2.37610952425241e-15,0.337333733373337
-2.81000778520285e-14,-2.37610952425241e-15,0.337433743374337
-2.81000778520285e-14,-2.37610952425241e-15,0.337533753375338
-2.81000778520285e-14,-2.37610952425241e-15,0.337633763376338
-2.81000778520285e-14,-2.37610952425241e-15,0.337733773377338
-2.81000778520285e-14,-2.37610952425241e-15,0.337833783378338
-2.81000778520285e-14,-2.37610952425241e-15,0.337933793379338
-2.81000778520285e-14,-2.37610952425241e-15,0.338033803380338
-2.81000778520285e-14,-2.37610952425241e-15,0.338133813381338
-2.81000778520285e-14,-2.37610952425241e-15,0.338233823382338
-2.81000778520285e-14,-2.37610952425241e-15,0.338333833383338
-2.81000778520285e-14,-2.37610952425241e-15,0.338433843384338
-2.81000778520285e-14,-2.37610952425241e-15,0.338533853385339
-2.81000778520285e-14,-2.37610952425241e-15,0.338633863386339
-2.81000778520285e-14,-2.37610952425241e-15,0.338733873387339
-2.81000778520285e-14,-2.37610952425241e-15,0.338833883388339
-2.81000778520285e-14,-2.37610952425241e-15,0.338933893389339
-2.81000778520285e-14,-2.37610952425241e-15,0.339033903390339
-2.81000778520285e-14,-2.37610952425241e-15,0.339133913391339
-2.81000778520285e-14,-2.37610952425241e-15,0.339233923392339
-2.81000778520285e-14,-2.37610952425241e-15,0.339333933393339
-2.81000778520285e-14,-2.37610952425241e-15,0.339433943394339
-2.81000778520285e-14,-2.37610952425241e-15,0.33953395339534
-2.81000778520285e-14,-2.37610952425241e-15,0.33963396339634
-2.81000778520285e-14,-2.37610952425241e-15,0.33973397339734
-2.81000778520285e-14,-2.37610952425241e-15,0.33983398339834
-2.81000778520285e-14,-2.37610952425241e-15,0.33993399339934
-2.81000778520285e-14,-2.37610952425241e-15,0.34003400340034
-2.81000778520285e-14,-2.37610952425241e-15,0.34013401340134
-2.81000778520285e-14,-2.37610952425241e-15,0.34023402340234
-2.81000778520285e-14,-2.37610952425241e-15,0.34033403340334
-2.81000778520285e-14,-2.37610952425241e-15,0.34043404340434
-2.81000778520285e-14,-2.37610952425241e-15,0.340534053405341
-2.81000778520285e-14,-2.37610952425241e-15,0.340634063406341
-2.81000778520285e-14,-2.37610952425241e-15,0.340734073407341
-2.81000778520285e-14,-2.37610952425241e-15,0.340834083408341
-2.81000778520285e-14,-2.37610952425241e-15,0.340934093409341
-2.81000778520285e-14,-2.37610952425241e-15,0.341034103410341
-2.81000778520285e-14,-2.37610952425241e-15,0.341134113411341
-2.81000778520285e-14,-2.37610952425241e-15,0.341234123412341
-2.81000778520285e-14,-2.37610952425241e-15,0.341334133413341
-2.81000778520285e-14,-2.37610952425241e-15,0.341434143414341
-2.81000778520285e-14,-2.37610952425241e-15,0.341534153415342
-2.81000778520285e-14,-2.37610952425241e-15,0.341634163416342
-2.81000778520285e-14,-2.37610952425241e-15,0.341734173417342
-2.81000778520285e-14,-2.37610952425241e-15,0.341834183418342
-2.81000778520285e-14,-2.37610952425241e-15,0.341934193419342
-2.81000778520285e-14,-2.37610952425241e-15,0.342034203420342
-2.81000778520285e-14,-2.37610952425241e-15,0.342134213421342
-2.81000778520285e-14,-2.37610952425241e-15,0.342234223422342
-2.81000778520285e-14,-2.37610952425241e-15,0.342334233423342
-2.81000778520285e-14,-2.37610952425241e-15,0.342434243424342
-2.81000778520285e-14,-2.37610952425241e-15,0.342534253425343
-2.81000778520285e-14,-2.37610952425241e-15,0.342634263426343
-2.81000778520285e-14,-2.37610952425241e-15,0.342734273427343
-2.81000778520285e-14,-2.37610952425241e-15,0.342834283428343
-2.81000778520285e-14,-2.37610952425241e-15,0.342934293429343
-2.81000778520285e-14,-2.37610952425241e-15,0.343034303430343
-2.81000778520285e-14,-2.37610952425241e-15,0.343134313431343
-2.81000778520285e-14,-2.37610952425241e-15,0.343234323432343
-2.81000778520285e-14,-2.37610952425241e-15,0.343334333433343
-2.81000778520285e-14,-2.37610952425241e-15,0.343434343434343
-2.81000778520285e-14,-2.37610952425241e-15,0.343534353435344
-2.81000778520285e-14,-2.37610952425241e-15,0.343634363436344
-2.81000778520285e-14,-2.37610952425241e-15,0.343734373437344
-2.81000778520285e-14,-2.37610952425241e-15,0.343834383438344
-2.81000778520285e-14,-2.37610952425241e-15,0.343934393439344
-2.81000778520285e-14,-2.37610952425241e-15,0.344034403440344
-2.81000778520285e-14,-2.37610952425241e-15,0.344134413441344
-2.81000778520285e-14,-2.37610952425241e-15,0.344234423442344
-2.81000778520285e-14,-2.37610952425241e-15,0.344334433443344
-2.81000778520285e-14,-2.37610952425241e-15,0.344434443444344
-2.81000778520285e-14,-2.37610952425241e-15,0.344534453445345
-2.81000778520285e-14,-2.37610952425241e-15,0.344634463446345
-2.81000778520285e-14,-2.37610952425241e-15,0.344734473447345
-2.81000778520285e-14,-2.37610952425241e-15,0.344834483448345
-2.81000778520285e-14,-2.37610952425241e-15,0.344934493449345
-2.81000778520285e-14,-2.37610952425241e-15,0.345034503450345
-2.81000778520285e-14,-2.37610952425241e-15,0.345134513451345
-2.81000778520285e-14,-2.37610952425241e-15,0.345234523452345
-2.81000778520285e-14,-2.37610952425241e-15,0.345334533453345
-2.81000778520285e-14,-2.37610952425241e-15,0.345434543454345
-2.81000778520285e-14,-2.37610952425241e-15,0.345534553455346
-2.81000778520285e-14,-2.37610952425241e-15,0.345634563456346
-2.81000778520285e-14,-2.37610952425241e-15,0.345734573457346
-2.81000778520285e-14,-2.37610952425241e-15,0.345834583458346
-2.81000778520285e-14,-2.37610952425241e-15,0.345934593459346
-2.81000778520285e-14,-2.37610952425241e-15,0.346034603460346
-2.81000778520285e-14,-2.37610952425241e-15,0.346134613461346
-2.81000778520285e-14,-2.37610952425241e-15,0.346234623462346
-2.81000778520285e-14,-2.37610952425241e-15,0.346334633463346
-2.81000778520285e-14,-2.37610952425241e-15,0.346434643464346
-2.81000778520285e-14,-2.37610952425241e-15,0.346534653465347
-2.81000778520285e-14,-2.37610952425241e-15,0.346634663466347
-2.81000778520285e-14,-2.37610952425241e-15,0.346734673467347
-2.81000778520285e-14,-2.37610952425241e-15,0.346834683468347
-2.81000778520285e-14,-2.37610952425241e-15,0.346934693469347
-2.81000778520285e-14,-2.37610952425241e-15,0.347034703470347
-2.81000778520285e-14,-2.37610952425241e-15,0.347134713471347
-2.81000778520285e-14,-2.37610952425241e-15,0.347234723472347
-2.81000778520285e-14,-2.37610952425241e-15,0.347334733473347
-2.81000778520285e-14,-2.37610952425241e-15,0.347434743474347
-2.81000778520285e-14,-2.37610952425241e-15,0.347534753475348
-2.81000778520285e-14,-2.37610952425241e-15,0.347634763476348
-2.81000778520285e-14,-2.37610952425241e-15,0.347734773477348
-2.81000778520285e-14,-2.37610952425241e-15,0.347834783478348
-2.81000778520285e-14,-2.37610952425241e-15,0.347934793479348
-2.81000778520285e-14,-2.37610952425241e-15,0.348034803480348
-2.81000778520285e-14,-2.37610952425241e-15,0.348134813481348
-2.81000778520285e-14,-2.37610952425241e-15,0.348234823482348
-2.81000778520285e-14,-2.37610952425241e-15,0.348334833483348
-2.81000778520285e-14,-2.37610952425241e-15,0.348434843484348
-2.81000778520285e-14,-2.37610952425241e-15,0.348534853485349
-2.81000778520285e-14,-2.37610952425241e-15,0.348634863486349
-2.81000778520285e-14,-2.37610952425241e-15,0.348734873487349
-2.81000778520285e-14,-2.37610952425241e-15,0.348834883488349
-2.81000778520285e-14,-2.37610952425241e-15,0.348934893489349
-2.81000778520285e-14,-2.37610952425241e-15,0.349034903490349
-2.81000778520285e-14,-2.37610952425241e-15,0.349134913491349
-2.81000778520285e-14,-2.37610952425241e-15,0.349234923492349
-2.81000778520285e-14,-2.37610952425241e-15,0.349334933493349
-2.81000778520285e-14,-2.37610952425241e-15,0.349434943494349
-2.81000778520285e-14,-2.37610952425241e-15,0.34953495349535
-2.81000778520285e-14,-2.37610952425241e-15,0.34963496349635
-2.81000778520285e-14,-2.37610952425241e-15,0.34973497349735
-2.81000778520285e-14,-2.37610952425241e-15,0.34983498349835
-2.81000778520285e-14,-2.37610952425241e-15,0.34993499349935
-2.81000778520285e-14,-2.37610952425241e-15,0.35003500350035
-2.81000778520285e-14,-2.37610952425241e-15,0.35013501350135
-2.81000778520285e-14,-2.37610952425241e-15,0.35023502350235
-2.81000778520285e-14,-2.37610952425241e-15,0.35033503350335
-2.81000778520285e-14,-2.37610952425241e-15,0.35043504350435
-2.81000778520285e-14,-2.37610952425241e-15,0.350535053505351
-2.81000778520285e-14,-2.37610952425241e-15,0.350635063506351
-2.81000778520285e-14,-2.37610952425241e-15,0.350735073507351
-2.81000778520285e-14,-2.37610952425241e-15,0.350835083508351
-2.81000778520285e-14,-2.37610952425241e-15,0.350935093509351
-2.81000778520285e-14,-2.37610952425241e-15,0.351035103510351
-2.81000778520285e-14,-2.37610952425241e-15,0.351135113511351
-2.81000778520285e-14,-2.37610952425241e-15,0.351235123512351
-2.81000778520285e-14,-2.37610952425241e-15,0.351335133513351
-2.81000778520285e-14,-2.37610952425241e-15,0.351435143514351
-2.81000778520285e-14,-2.37610952425241e-15,0.351535153515352
-2.81000778520285e-14,-2.37610952425241e-15,0.351635163516352
-2.81000778520285e-14,-2.37610952425241e-15,0.351735173517352
-2.81000778520285e-14,-2.37610952425241e-15,0.351835183518352
-2.81000778520285e-14,-2.37610952425241e-15,0.351935193519352
-2.81000778520285e-14,-2.37610952425241e-15,0.352035203520352
-2.81000778520285e-14,-2.37610952425241e-15,0.352135213521352
-2.81000778520285e-14,-2.37610952425241e-15,0.352235223522352
-2.81000778520285e-14,-2.37610952425241e-15,0.352335233523352
-2.81000778520285e-14,-2.37610952425241e-15,0.352435243524352
-2.81000778520285e-14,-2.37610952425241e-15,0.352535253525353
-2.81000778520285e-14,-2.37610952425241e-15,0.352635263526353
-2.81000778520285e-14,-2.37610952425241e-15,0.352735273527353
-2.81000778520285e-14,-2.37610952425241e-15,0.352835283528353
-2.81000778520285e-14,-2.37610952425241e-15,0.352935293529353
-2.81000778520285e-14,-2.37610952425241e-15,0.353035303530353
-2.81000778520285e-14,-2.37610952425241e-15,0.353135313531353
-2.81000778520285e-14,-2.37610952425241e-15,0.353235323532353
-2.81000778520285e-14,-2.37610952425241e-15,0.353335333533353
-2.81000778520285e-14,-2.37610952425241e-15,0.353435343534353
-2.81000778520285e-14,-2.37610952425241e-15,0.353535353535354
-2.81000778520285e-14,-2.37610952425241e-15,0.353635363536354
-2.81000778520285e-14,-2.37610952425241e-15,0.353735373537354
-2.81000778520285e-14,-2.37610952425241e-15,0.353835383538354
-2.81000778520285e-14,-2.37610952425241e-15,0.353935393539354
-2.81000778520285e-14,-2.37610952425241e-15,0.354035403540354
-2.81000778520285e-14,-2.37610952425241e-15,0.354135413541354
-2.81000778520285e-14,-2.37610952425241e-15,0.354235423542354
-2.81000778520285e-14,-2.37610952425241e-15,0.354335433543354
-2.81000778520285e-14,-2.37610952425241e-15,0.354435443544354
-2.81000778520285e-14,-2.37610952425241e-15,0.354535453545355
-2.81000778520285e-14,-2.37610952425241e-15,0.354635463546355
-2.81000778520285e-14,-2.37610952425241e-15,0.354735473547355
-2.81000778520285e-14,-2.37610952425241e-15,0.354835483548355
-2.81000778520285e-14,-2.37610952425241e-15,0.354935493549355
-2.81000778520285e-14,-2.37610952425241e-15,0.355035503550355
-2.81000778520285e-14,-2.37610952425241e-15,0.355135513551355
-2.81000778520285e-14,-2.37610952425241e-15,0.355235523552355
-2.81000778520285e-14,-2.37610952425241e-15,0.355335533553355
-2.81000778520285e-14,-2.37610952425241e-15,0.355435543554355
-2.81000778520285e-14,-2.37610952425241e-15,0.355535553555356
-2.81000778520285e-14,-2.37610952425241e-15,0.355635563556356
-2.81000778520285e-14,-2.37610952425241e-15,0.355735573557356
-2.81000778520285e-14,-2.37610952425241e-15,0.355835583558356
-2.81000778520285e-14,-2.37610952425241e-15,0.355935593559356
-2.81000778520285e-14,-2.37610952425241e-15,0.356035603560356
-2.81000778520285e-14,-2.37610952425241e-15,0.356135613561356
-2.81000778520285e-14,-2.37610952425241e-15,0.356235623562356
-2.81000778520285e-14,-2.37610952425241e-15,0.356335633563356
-2.81000778520285e-14,-2.37610952425241e-15,0.356435643564356
-2.81000778520285e-14,-2.37610952425241e-15,0.356535653565357
-2.81000778520285e-14,-2.37610952425241e-15,0.356635663566357
-2.81000778520285e-14,-2.37610952425241e-15,0.356735673567357
-2.81000778520285e-14,-2.37610952425241e-15,0.356835683568357
-2.81000778520285e-14,-2.37610952425241e-15,0.356935693569357
-2.81000778520285e-14,-2.37610952425241e-15,0.357035703570357
-2.81000778520285e-14,-2.37610952425241e-15,0.357135713571357
-2.81000778520285e-14,-2.37610952425241e-15,0.357235723572357
-2.81000778520285e-14,-2.37610952425241e-15,0.357335733573357
-2.81000778520285e-14,-2.37610952425241e-15,0.357435743574357
-2.81000778520285e-14,-2.37610952425241e-15,0.357535753575358
-2.81000778520285e-14,-2.37610952425241e-15,0.357635763576358
-2.81000778520285e-14,-2.37610952425241e-15,0.357735773577358
-2.81000778520285e-14,-2.37610952425241e-15,0.357835783578358
-2.81000778520285e-14,-2.37610952425241e-15,0.357935793579358
-2.81000778520285e-14,-2.37610952425241e-15,0.358035803580358
-2.81000778520285e-14,-2.37610952425241e-15,0.358135813581358
-2.81000778520285e-14,-2.37610952425241e-15,0.358235823582358
-2.81000778520285e-14,-2.37610952425241e-15,0.358335833583358
-2.81000778520285e-14,-2.37610952425241e-15,0.358435843584358
-2.81000778520285e-14,-2.37610952425241e-15,0.358535853585359
-2.81000778520285e-14,-2.37610952425241e-15,0.358635863586359
-2.81000778520285e-14,-2.37610952425241e-15,0.358735873587359
-2.81000778520285e-14,-2.37610952425241e-15,0.358835883588359
-2.81000778520285e-14,-2.37610952425241e-15,0.358935893589359
-2.81000778520285e-14,-2.37610952425241e-15,0.359035903590359
-2.81000778520285e-14,-2.37610952425241e-15,0.359135913591359
-2.81000778520285e-14,-2.37610952425241e-15,0.359235923592359
-2.81000778520285e-14,-2.37610952425241e-15,0.359335933593359
-2.81000778520285e-14,-2.37610952425241e-15,0.359435943594359
-2.81000778520285e-14,-2.37610952425241e-15,0.35953595359536
-2.81000778520285e-14,-2.37610952425241e-15,0.35963596359636
-2.81000778520285e-14,-2.37610952425241e-15,0.35973597359736
-2.81000778520285e-14,-2.37610952425241e-15,0.35983598359836
-2.81000778520285e-14,-2.37610952425241e-15,0.35993599359936
-2.81000778520285e-14,-2.37610952425241e-15,0.36003600360036
-2.81000778520285e-14,-2.37610952425241e-15,0.36013601360136
-2.81000778520285e-14,-2.37610952425241e-15,0.36023602360236
-2.81000778520285e-14,-2.37610952425241e-15,0.36033603360336
-2.81000778520285e-14,-2.37610952425241e-15,0.36043604360436
-2.81000778520285e-14,-2.37610952425241e-15,0.360536053605361
-2.81000778520285e-14,-2.37610952425241e-15,0.360636063606361
-2.81000778520285e-14,-2.37610952425241e-15,0.360736073607361
-2.81000778520285e-14,-2.37610952425241e-15,0.360836083608361
-2.81000778520285e-14,-2.37610952425241e-15,0.360936093609361
-2.81000778520285e-14,-2.37610952425241e-15,0.361036103610361
-2.81000778520285e-14,-2.37610952425241e-15,0.361136113611361
-2.81000778520285e-14,-2.37610952425241e-15,0.361236123612361
-2.81000778520285e-14,-2.37610952425241e-15,0.361336133613361
-2.81000778520285e-14,-2.37610952425241e-15,0.361436143614361
-2.81000778520285e-14,-2.37610952425241e-15,0.361536153615362
-2.81000778520285e-14,-2.37610952425241e-15,0.361636163616362
-2.81000778520285e-14,-2.37610952425241e-15,0.361736173617362
-2.81000778520285e-14,-2.37610952425241e-15,0.361836183618362
-2.81000778520285e-14,-2.37610952425241e-15,0.361936193619362
-2.81000778520285e-14,-2.37610952425241e-15,0.362036203620362
-2.81000778520285e-14,-2.37610952425241e-15,0.362136213621362
-2.81000778520285e-14,-2.37610952425241e-15,0.362236223622362
-2.81000778520285e-14,-2.37610952425241e-15,0.362336233623362
-2.81000778520285e-14,-2.37610952425241e-15,0.362436243624362
-2.81000778520285e-14,-2.37610952425241e-15,0.362536253625363
-2.81000778520285e-14,-2.37610952425241e-15,0.362636263626363
-2.81000778520285e-14,-2.37610952425241e-15,0.362736273627363
-2.81000778520285e-14,-2.37610952425241e-15,0.362836283628363
-2.81000778520285e-14,-2.37610952425241e-15,0.362936293629363
-2.81000778520285e-14,-2.37610952425241e-15,0.363036303630363
-2.81000778520285e-14,-2.37610952425241e-15,0.363136313631363
-2.81000778520285e-14,-2.37610952425241e-15,0.363236323632363
-2.81000778520285e-14,-2.37610952425241e-15,0.363336333633363
-2.81000778520285e-14,-2.37610952425241e-15,0.363436343634363
-2.81000778520285e-14,-2.37610952425241e-15,0.363536353635364
-2.81000778520285e-14,-2.37610952425241e-15,0.363636363636364
-2.81000778520285e-14,-2.37610952425241e-15,0.363736373637364
-2.81000778520285e-14,-2.37610952425241e-15,0.363836383638364
-2.81000778520285e-14,-2.37610952425241e-15,0.363936393639364
-2.81000778520285e-14,-2.37610952425241e-15,0.364036403640364
-2.81000778520285e-14,-2.37610952425241e-15,0.364136413641364
-2.81000778520285e-14,-2.37610952425241e-15,0.364236423642364
-2.81000778520285e-14,-2.37610952425241e-15,0.364336433643364
-2.81000778520285e-14,-2.37610952425241e-15,0.364436443644364
-2.81000778520285e-14,-2.37610952425241e-15,0.364536453645365
-2.81000778520285e-14,-2.37610952425241e-15,0.364636463646365
-2.81000778520285e-14,-2.37610952425241e-15,0.364736473647365
-2.81000778520285e-14,-2.37610952425241e-15,0.364836483648365
-2.81000778520285e-14,-2.37610952425241e-15,0.364936493649365
-2.81000778520285e-14,-2.37610952425241e-15,0.365036503650365
-2.81000778520285e-14,-2.37610952425241e-15,0.365136513651365
-2.81000778520285e-14,-2.37610952425241e-15,0.365236523652365
-2.81000778520285e-14,-2.37610952425241e-15,0.365336533653365
-2.81000778520285e-14,-2.37610952425241e-15,0.365436543654365
-2.81000778520285e-14,-2.37610952425241e-15,0.365536553655366
-2.81000778520285e-14,-2.37610952425241e-15,0.365636563656366
-2.81000778520285e-14,-2.37610952425241e-15,0.365736573657366
-2.81000778520285e-14,-2.37610952425241e-15,0.365836583658366
-2.81000778520285e-14,-2.37610952425241e-15,0.365936593659366
-2.81000778520285e-14,-2.37610952425241e-15,0.366036603660366
-2.81000778520285e-14,-2.37610952425241e-15,0.366136613661366
-2.81000778520285e-14,-2.37610952425241e-15,0.366236623662366
-2.81000778520285e-14,-2.37610952425241e-15,0.366336633663366
-2.81000778520285e-14,-2.37610952425241e-15,0.366436643664366
-2.81000778520285e-14,-2.37610952425241e-15,0.366536653665367
-2.81000778520285e-14,-2.37610952425241e-15,0.366636663666367
-2.81000778520285e-14,-2.37610952425241e-15,0.366736673667367
-2.81000778520285e-14,-2.37610952425241e-15,0.366836683668367
-2.81000778520285e-14,-2.37610952425241e-15,0.366936693669367
-2.81000778520285e-14,-2.37610952425241e-15,0.367036703670367
-2.81000778520285e-14,-2.37610952425241e-15,0.367136713671367
-2.81000778520285e-14,-2.37610952425241e-15,0.367236723672367
-2.81000778520285e-14,-2.37610952425241e-15,0.367336733673367
-2.81000778520285e-14,-2.37610952425241e-15,0.367436743674367
-2.81000778520285e-14,-2.37610952425241e-15,0.367536753675368
-2.81000778520285e-14,-2.37610952425241e-15,0.367636763676368
-2.81000778520285e-14,-2.37610952425241e-15,0.367736773677368
-2.81000778520285e-14,-2.37610952425241e-15,0.367836783678368
-2.81000778520285e-14,-2.37610952425241e-15,0.367936793679368
-2.81000778520285e-14,-2.37610952425241e-15,0.368036803680368
-2.81000778520285e-14,-2.37610952425241e-15,0.368136813681368
-2.81000778520285e-14,-2.37610952425241e-15,0.368236823682368
-2.81000778520285e-14,-2.37610952425241e-15,0.368336833683368
-2.81000778520285e-14,-2.37610952425241e-15,0.368436843684368
-2.81000778520285e-14,-2.37610952425241e-15,0.368536853685369
-2.81000778520285e-14,-2.37610952425241e-15,0.368636863686369
-2.81000778520285e-14,-2.37610952425241e-15,0.368736873687369
-2.81000778520285e-14,-2.37610952425241e-15,0.368836883688369
-2.81000778520285e-14,-2.37610952425241e-15,0.368936893689369
-2.81000778520285e-14,-2.37610952425241e-15,0.369036903690369
-2.81000778520285e-14,-2.37610952425241e-15,0.369136913691369
-2.81000778520285e-14,-2.37610952425241e-15,0.369236923692369
-2.81000778520285e-14,-2.37610952425241e-15,0.369336933693369
-2.81000778520285e-14,-2.37610952425241e-15,0.369436943694369
-2.81000778520285e-14,-2.37610952425241e-15,0.36953695369537
-2.81000778520285e-14,-2.37610952425241e-15,0.36963696369637
-2.81000778520285e-14,-2.37610952425241e-15,0.36973697369737
-2.81000778520285e-14,-2.37610952425241e-15,0.36983698369837
-2.81000778520285e-14,-2.37610952425241e-15,0.36993699369937
-2.81000778520285e-14,-2.37610952425241e-15,0.37003700370037
-2.81000778520285e-14,-2.37610952425241e-15,0.37013701370137
-2.81000778520285e-14,-2.37610952425241e-15,0.37023702370237
-2.81000778520285e-14,-2.37610952425241e-15,0.37033703370337
-2.81000778520285e-14,-2.37610952425241e-15,0.37043704370437
-2.81000778520285e-14,-2.37610952425241e-15,0.370537053705371
-2.81000778520285e-14,-2.37610952425241e-15,0.370637063706371
-2.81000778520285e-14,-2.37610952425241e-15,0.370737073707371
-2.81000778520285e-14,-2.37610952425241e-15,0.370837083708371
-2.81000778520285e-14,-2.37610952425241e-15,0.370937093709371
-2.81000778520285e-14,-2.37610952425241e-15,0.371037103710371
-2.81000778520285e-14,-2.37610952425241e-15,0.371137113711371
-2.81000778520285e-14,-2.37610952425241e-15,0.371237123712371
-2.81000778520285e-14,-2.37610952425241e-15,0.371337133713371
-2.81000778520285e-14,-2.37610952425241e-15,0.371437143714371
-2.81000778520285e-14,-2.37610952425241e-15,0.371537153715372
-2.81000778520285e-14,-2.37610952425241e-15,0.371637163716372
-2.81000778520285e-14,-2.37610952425241e-15,0.371737173717372
-2.81000778520285e-14,-2.37610952425241e-15,0.371837183718372
-2.81000778520285e-14,-2.37610952425241e-15,0.371937193719372
-2.81000778520285e-14,-2.37610952425241e-15,0.372037203720372
-2.81000778520285e-14,-2.37610952425241e-15,0.372137213721372
-2.81000778520285e-14,-2.37610952425241e-15,0.372237223722372
-2.81000778520285e-14,-2.37610952425241e-15,0.372337233723372
-2.81000778520285e-14,-2.37610952425241e-15,0.372437243724372
-2.81000778520285e-14,-2.37610952425241e-15,0.372537253725373
-2.81000778520285e-14,-2.37610952425241e-15,0.372637263726373
-2.81000778520285e-14,-2.37610952425241e-15,0.372737273727373
-2.81000778520285e-14,-2.37610952425241e-15,0.372837283728373
-2.81000778520285e-14,-2.37610952425241e-15,0.372937293729373
-2.81000778520285e-14,-2.37610952425241e-15,0.373037303730373
-2.81000778520285e-14,-2.37610952425241e-15,0.373137313731373
-2.81000778520285e-14,-2.37610952425241e-15,0.373237323732373
-2.81000778520285e-14,-2.37610952425241e-15,0.373337333733373
-2.81000778520285e-14,-2.37610952425241e-15,0.373437343734373
-2.81000778520285e-14,-2.37610952425241e-15,0.373537353735374
-2.81000778520285e-14,-2.37610952425241e-15,0.373637363736374
-2.81000778520285e-14,-2.37610952425241e-15,0.373737373737374
-2.81000778520285e-14,-2.37610952425241e-15,0.373837383738374
-2.81000778520285e-14,-2.37610952425241e-15,0.373937393739374
-2.81000778520285e-14,-2.37610952425241e-15,0.374037403740374
-2.81000778520285e-14,-2.37610952425241e-15,0.374137413741374
-2.81000778520285e-14,-2.37610952425241e-15,0.374237423742374
-2.81000778520285e-14,-2.37610952425241e-15,0.374337433743374
-2.81000778520285e-14,-2.37610952425241e-15,0.374437443744374
-2.81000778520285e-14,-2.37610952425241e-15,0.374537453745375
-2.81000778520285e-14,-2.37610952425241e-15,0.374637463746375
-2.81000778520285e-14,-2.37610952425241e-15,0.374737473747375
-2.81000778520285e-14,-2.37610952425241e-15,0.374837483748375
-2.81000778520285e-14,-2.37610952425241e-15,0.374937493749375
-2.81000778520285e-14,-2.37610952425241e-15,0.375037503750375
-2.81000778520285e-14,-2.37610952425241e-15,0.375137513751375
-2.81000778520285e-14,-2.37610952425241e-15,0.375237523752375
-2.81000778520285e-14,-2.37610952425241e-15,0.375337533753375
-2.81000778520285e-14,-2.37610952425241e-15,0.375437543754375
-2.81000778520285e-14,-2.37610952425241e-15,0.375537553755376
-2.81000778520285e-14,-2.37610952425241e-15,0.375637563756376
-2.81000778520285e-14,-2.37610952425241e-15,0.375737573757376
-2.81000778520285e-14,-2.37610952425241e-15,0.375837583758376
-2.81000778520285e-14,-2.37610952425241e-15,0.375937593759376
-2.81000778520285e-14,-2.37610952425241e-15,0.376037603760376
-2.81000778520285e-14,-2.37610952425241e-15,0.376137613761376
-2.81000778520285e-14,-2.37610952425241e-15,0.376237623762376
-2.81000778520285e-14,-2.37610952425241e-15,0.376337633763376
-2.81000778520285e-14,-2.37610952425241e-15,0.376437643764376
-2.81000778520285e-14,-2.37610952425241e-15,0.376537653765377
-2.81000778520285e-14,-2.37610952425241e-15,0.376637663766377
-2.81000778520285e-14,-2.37610952425241e-15,0.376737673767377
-2.81000778520285e-14,-2.37610952425241e-15,0.376837683768377
-2.81000778520285e-14,-2.37610952425241e-15,0.376937693769377
-2.81000778520285e-14,-2.37610952425241e-15,0.377037703770377
-2.81000778520285e-14,-2.37610952425241e-15,0.377137713771377
-2.81000778520285e-14,-2.37610952425241e-15,0.377237723772377
-2.81000778520285e-14,-2.37610952425241e-15,0.377337733773377
-2.81000778520285e-14,-2.37610952425241e-15,0.377437743774377
-2.81000778520285e-14,-2.37610952425241e-15,0.377537753775378
-2.81000778520285e-14,-2.37610952425241e-15,0.377637763776378
-2.81000778520285e-14,-2.37610952425241e-15,0.377737773777378
-2.81000778520285e-14,-2.37610952425241e-15,0.377837783778378
-2.81000778520285e-14,-2.37610952425241e-15,0.377937793779378
-2.81000778520285e-14,-2.37610952425241e-15,0.378037803780378
-2.81000778520285e-14,-2.37610952425241e-15,0.378137813781378
-2.81000778520285e-14,-2.37610952425241e-15,0.378237823782378
-2.81000778520285e-14,-2.37610952425241e-15,0.378337833783378
-2.81000778520285e-14,-2.37610952425241e-15,0.378437843784378
-2.81000778520285e-14,-2.37610952425241e-15,0.378537853785379
-2.81000778520285e-14,-2.37610952425241e-15,0.378637863786379
-2.81000778520285e-14,-2.37610952425241e-15,0.378737873787379
-2.81000778520285e-14,-2.37610952425241e-15,0.378837883788379
-2.81000778520285e-14,-2.37610952425241e-15,0.378937893789379
-2.81000778520285e-14,-2.37610952425241e-15,0.379037903790379
-2.81000778520285e-14,-2.37610952425241e-15,0.379137913791379
-2.81000778520285e-14,-2.37610952425241e-15,0.379237923792379
-2.81000778520285e-14,-2.37610952425241e-15,0.379337933793379
-2.81000778520285e-14,-2.37610952425241e-15,0.379437943794379
-2.81000778520285e-14,-2.37610952425241e-15,0.37953795379538
-2.81000778520285e-14,-2.37610952425241e-15,0.37963796379638
-2.81000778520285e-14,-2.37610952425241e-15,0.37973797379738
-2.81000778520285e-14,-2.37610952425241e-15,0.37983798379838
-2.81000778520285e-14,-2.37610952425241e-15,0.37993799379938
-2.81000778520285e-14,-2.37610952425241e-15,0.38003800380038
-2.81000778520285e-14,-2.37610952425241e-15,0.38013801380138
-2.81000778520285e-14,-2.37610952425241e-15,0.38023802380238
-2.81000778520285e-14,-2.37610952425241e-15,0.38033803380338
-2.81000778520285e-14,-2.37610952425241e-15,0.38043804380438
-2.81000778520285e-14,-2.37610952425241e-15,0.380538053805381
-2.81000778520285e-14,-2.37610952425241e-15,0.380638063806381
-2.81000778520285e-14,-2.37610952425241e-15,0.380738073807381
-2.81000778520285e-14,-2.37610952425241e-15,0.380838083808381
-2.81000778520285e-14,-2.37610952425241e-15,0.380938093809381
-2.81000778520285e-14,-2.37610952425241e-15,0.381038103810381
-2.81000778520285e-14,-2.37610952425241e-15,0.381138113811381
-2.81000778520285e-14,-2.37610952425241e-15,0.381238123812381
-2.81000778520285e-14,-2.37610952425241e-15,0.381338133813381
-2.81000778520285e-14,-2.37610952425241e-15,0.381438143814381
-2.81000778520285e-14,-2.37610952425241e-15,0.381538153815382
-2.81000778520285e-14,-2.37610952425241e-15,0.381638163816382
-2.81000778520285e-14,-2.37610952425241e-15,0.381738173817382
-2.81000778520285e-14,-2.37610952425241e-15,0.381838183818382
-2.81000778520285e-14,-2.37610952425241e-15,0.381938193819382
-2.81000778520285e-14,-2.37610952425241e-15,0.382038203820382
-2.81000778520285e-14,-2.37610952425241e-15,0.382138213821382
-2.81000778520285e-14,-2.37610952425241e-15,0.382238223822382
-2.81000778520285e-14,-2.37610952425241e-15,0.382338233823382
-2.81000778520285e-14,-2.37610952425241e-15,0.382438243824382
-2.81000778520285e-14,-2.37610952425241e-15,0.382538253825383
-2.81000778520285e-14,-2.37610952425241e-15,0.382638263826383
-2.81000778520285e-14,-2.37610952425241e-15,0.382738273827383
-2.81000778520285e-14,-2.37610952425241e-15,0.382838283828383
-2.81000778520285e-14,-2.37610952425241e-15,0.382938293829383
-2.81000778520285e-14,-2.37610952425241e-15,0.383038303830383
-2.81000778520285e-14,-2.37610952425241e-15,0.383138313831383
-2.81000778520285e-14,-2.37610952425241e-15,0.383238323832383
-2.81000778520285e-14,-2.37610952425241e-15,0.383338333833383
-2.81000778520285e-14,-2.37610952425241e-15,0.383438343834383
-2.81000778520285e-14,-2.37610952425241e-15,0.383538353835384
-2.81000778520285e-14,-2.37610952425241e-15,0.383638363836384
-2.81000778520285e-14,-2.37610952425241e-15,0.383738373837384
-2.81000778520285e-14,-2.37610952425241e-15,0.383838383838384
-2.81000778520285e-14,-2.37610952425241e-15,0.383938393839384
-2.81000778520285e-14,-2.37610952425241e-15,0.384038403840384
-2.81000778520285e-14,-2.37610952425241e-15,0.384138413841384
-2.81000778520285e-14,-2.37610952425241e-15,0.384238423842384
-2.81000778520285e-14,-2.37610952425241e-15,0.384338433843384
-2.81000778520285e-14,-2.37610952425241e-15,0.384438443844384
-2.81000778520285e-14,-2.37610952425241e-15,0.384538453845385
-2.81000778520285e-14,-2.37610952425241e-15,0.384638463846385
-2.81000778520285e-14,-2.37610952425241e-15,0.384738473847385
-2.81000778520285e-14,-2.37610952425241e-15,0.384838483848385
-2.81000778520285e-14,-2.37610952425241e-15,0.384938493849385
-2.81000778520285e-14,-2.37610952425241e-15,0.385038503850385
-2.81000778520285e-14,-2.37610952425241e-15,0.385138513851385
-2.81000778520285e-14,-2.37610952425241e-15,0.385238523852385
-2.81000778520285e-14,-2.37610952425241e-15,0.385338533853385
-2.81000778520285e-14,-2.37610952425241e-15,0.385438543854385
-2.81000778520285e-14,-2.37610952425241e-15,0.385538553855386
-2.81000778520285e-14,-2.37610952425241e-15,0.385638563856386
-2.81000778520285e-14,-2.37610952425241e-15,0.385738573857386
-2.81000778520285e-14,-2.37610952425241e-15,0.385838583858386
-2.81000778520285e-14,-2.37610952425241e-15,0.385938593859386
-2.81000778520285e-14,-2.37610952425241e-15,0.386038603860386
-2.81000778520285e-14,-2.37610952425241e-15,0.386138613861386
-2.81000778520285e-14,-2.37610952425241e-15,0.386238623862386
-2.81000778520285e-14,-2.37610952425241e-15,0.386338633863386
-2.81000778520285e-14,-2.37610952425241e-15,0.386438643864386
-2.81000778520285e-14,-2.37610952425241e-15,0.386538653865387
-2.81000778520285e-14,-2.37610952425241e-15,0.386638663866387
-2.81000778520285e-14,-2.37610952425241e-15,0.386738673867387
-2.81000778520285e-14,-2.37610952425241e-15,0.386838683868387
-2.81000778520285e-14,-2.37610952425241e-15,0.386938693869387
-2.81000778520285e-14,-2.37610952425241e-15,0.387038703870387
-2.81000778520285e-14,-2.37610952425241e-15,0.387138713871387
-2.81000778520285e-14,-2.37610952425241e-15,0.387238723872387
-2.81000778520285e-14,-2.37610952425241e-15,0.387338733873387
-2.81000778520285e-14,-2.37610952425241e-15,0.387438743874387
-2.81000778520285e-14,-2.37610952425241e-15,0.387538753875388
-2.81000778520285e-14,-2.37610952425241e-15,0.387638763876388
-2.81000778520285e-14,-2.37610952425241e-15,0.387738773877388
-2.81000778520285e-14,-2.37610952425241e-15,0.387838783878388
-2.81000778520285e-14,-2.37610952425241e-15,0.387938793879388
-2.81000778520285e-14,-2.37610952425241e-15,0.388038803880388
-2.81000778520285e-14,-2.37610952425241e-15,0.388138813881388
-2.81000778520285e-14,-2.37610952425241e-15,0.388238823882388
-2.81000778520285e-14,-2.37610952425241e-15,0.388338833883388
-2.81000778520285e-14,-2.37610952425241e-15,0.388438843884388
-2.81000778520285e-14,-2.37610952425241e-15,0.388538853885389
-2.81000778520285e-14,-2.37610952425241e-15,0.388638863886389
-2.81000778520285e-14,-2.37610952425241e-15,0.388738873887389
-2.81000778520285e-14,-2.37610952425241e-15,0.388838883888389
-2.81000778520285e-14,-2.37610952425241e-15,0.388938893889389
-2.81000778520285e-14,-2.37610952425241e-15,0.389038903890389
-2.81000778520285e-14,-2.37610952425241e-15,0.389138913891389
-2.81000778520285e-14,-2.37610952425241e-15,0.389238923892389
-2.81000778520285e-14,-2.37610952425241e-15,0.389338933893389
-2.81000778520285e-14,-2.37610952425241e-15,0.389438943894389
-2.81000778520285e-14,-2.37610952425241e-15,0.38953895389539
-2.81000778520285e-14,-2.37610952425241e-15,0.38963896389639
-2.81000778520285e-14,-2.37610952425241e-15,0.38973897389739
-2.81000778520285e-14,-2.37610952425241e-15,0.38983898389839
-2.81000778520285e-14,-2.37610952425241e-15,0.38993899389939
-2.81000778520285e-14,-2.37610952425241e-15,0.39003900390039
-2.81000778520285e-14,-2.37610952425241e-15,0.39013901390139
-2.81000778520285e-14,-2.37610952425241e-15,0.39023902390239
-2.81000778520285e-14,-2.37610952425241e-15,0.39033903390339
-2.81000778520285e-14,-2.37610952425241e-15,0.39043904390439
-2.81000778520285e-14,-2.37610952425241e-15,0.390539053905391
-2.81000778520285e-14,-2.37610952425241e-15,0.390639063906391
-2.81000778520285e-14,-2.37610952425241e-15,0.390739073907391
-2.81000778520285e-14,-2.37610952425241e-15,0.390839083908391
-2.81000778520285e-14,-2.37610952425241e-15,0.390939093909391
-2.81000778520285e-14,-2.37610952425241e-15,0.391039103910391
-2.81000778520285e-14,-2.37610952425241e-15,0.391139113911391
-2.81000778520285e-14,-2.37610952425241e-15,0.391239123912391
-2.81000778520285e-14,-2.37610952425241e-15,0.391339133913391
-2.81000778520285e-14,-2.37610952425241e-15,0.391439143914391
-2.81000778520285e-14,-2.37610952425241e-15,0.391539153915392
-2.81000778520285e-14,-2.37610952425241e-15,0.391639163916392
-2.81000778520285e-14,-2.37610952425241e-15,0.391739173917392
-2.81000778520285e-14,-2.37610952425241e-15,0.391839183918392
-2.81000778520285e-14,-2.37610952425241e-15,0.391939193919392
-2.81000778520285e-14,-2.37610952425241e-15,0.392039203920392
-2.81000778520285e-14,-2.37610952425241e-15,0.392139213921392
-2.81000778520285e-14,-2.37610952425241e-15,0.392239223922392
-2.81000778520285e-14,-2.37610952425241e-15,0.392339233923392
-2.81000778520285e-14,-2.37610952425241e-15,0.392439243924392
-2.81000778520285e-14,-2.37610952425241e-15,0.392539253925393
-2.81000778520285e-14,-2.37610952425241e-15,0.392639263926393
-2.81000778520285e-14,-2.37610952425241e-15,0.392739273927393
-2.81000778520285e-14,-2.37610952425241e-15,0.392839283928393
-2.81000778520285e-14,-2.37610952425241e-15,0.392939293929393
-2.81000778520285e-14,-2.37610952425241e-15,0.393039303930393
-2.81000778520285e-14,-2.37610952425241e-15,0.393139313931393
-2.81000778520285e-14,-2.37610952425241e-15,0.393239323932393
-2.81000778520285e-14,-2.37610952425241e-15,0.393339333933393
-2.81000778520285e-14,-2.37610952425241e-15,0.393439343934393
-2.81000778520285e-14,-2.37610952425241e-15,0.393539353935394
-2.81000778520285e-14,-2.37610952425241e-15,0.393639363936394
-2.81000778520285e-14,-2.37610952425241e-15,0.393739373937394
-2.81000778520285e-14,-2.37610952425241e-15,0.393839383938394
-2.81000778520285e-14,-2.37610952425241e-15,0.393939393939394
-2.81000778520285e-14,-2.37610952425241e-15,0.394039403940394
-2.81000778520285e-14,-2.37610952425241e-15,0.394139413941394
-2.81000778520285e-14,-2.37610952425241e-15,0.394239423942394
-2.81000778520285e-14,-2.37610952425241e-15,0.394339433943394
-2.81000778520285e-14,-2.37610952425241e-15,0.394439443944394
-2.81000778520285e-14,-2.37610952425241e-15,0.394539453945395
-2.81000778520285e-14,-2.37610952425241e-15,0.394639463946395
-2.81000778520285e-14,-2.37610952425241e-15,0.394739473947395
-2.81000778520285e-14,-2.37610952425241e-15,0.394839483948395
-2.81000778520285e-14,-2.37610952425241e-15,0.394939493949395
-2.81000778520285e-14,-2.37610952425241e-15,0.395039503950395
-2.81000778520285e-14,-2.37610952425241e-15,0.395139513951395
-2.81000778520285e-14,-2.37610952425241e-15,0.395239523952395
-2.81000778520285e-14,-2.37610952425241e-15,0.395339533953395
-2.81000778520285e-14,-2.37610952425241e-15,0.395439543954395
-2.81000778520285e-14,-2.37610952425241e-15,0.395539553955396
-2.81000778520285e-14,-2.37610952425241e-15,0.395639563956396
-2.81000778520285e-14,-2.37610952425241e-15,0.395739573957396
-2.81000778520285e-14,-2.37610952425241e-15,0.395839583958396
-2.81000778520285e-14,-2.37610952425241e-15,0.395939593959396
-2.81000778520285e-14,-2.37610952425241e-15,0.396039603960396
-2.81000778520285e-14,-2.37610952425241e-15,0.396139613961396
-2.81000778520285e-14,-2.37610952425241e-15,0.396239623962396
-2.81000778520285e-14,-2.37610952425241e-15,0.396339633963396
-2.81000778520285e-14,-2.37610952425241e-15,0.396439643964396
-2.81000778520285e-14,-2.37610952425241e-15,0.396539653965397
-2.81000778520285e-14,-2.37610952425241e-15,0.396639663966397
-2.81000778520285e-14,-2.37610952425241e-15,0.396739673967397
-2.81000778520285e-14,-2.37610952425241e-15,0.396839683968397
-2.81000778520285e-14,-2.37610952425241e-15,0.396939693969397
-2.81000778520285e-14,-2.37610952425241e-15,0.397039703970397
-2.81000778520285e-14,-2.37610952425241e-15,0.397139713971397
-2.81000778520285e-14,-2.37610952425241e-15,0.397239723972397
-2.81000778520285e-14,-2.37610952425241e-15,0.397339733973397
-2.81000778520285e-14,-2.37610952425241e-15,0.397439743974397
-2.81000778520285e-14,-2.37610952425241e-15,0.397539753975398
-2.81000778520285e-14,-2.37610952425241e-15,0.397639763976398
-2.81000778520285e-14,-2.37610952425241e-15,0.397739773977398
-2.81000778520285e-14,-2.37610952425241e-15,0.397839783978398
-2.81000778520285e-14,-2.37610952425241e-15,0.397939793979398
-2.81000778520285e-14,-2.37610952425241e-15,0.398039803980398
-2.81000778520285e-14,-2.37610952425241e-15,0.398139813981398
-2.81000778520285e-14,-2.37610952425241e-15,0.398239823982398
-2.81000778520285e-14,-2.37610952425241e-15,0.398339833983398
-2.81000778520285e-14,-2.37610952425241e-15,0.398439843984398
-2.81000778520285e-14,-2.37610952425241e-15,0.398539853985399
-2.81000778520285e-14,-2.37610952425241e-15,0.398639863986399
-2.81000778520285e-14,-2.37610952425241e-15,0.398739873987399
-2.81000778520285e-14,-2.37610952425241e-15,0.398839883988399
-2.81000778520285e-14,-2.37610952425241e-15,0.398939893989399
-2.81000778520285e-14,-2.37610952425241e-15,0.399039903990399
-2.81000778520285e-14,-2.37610952425241e-15,0.399139913991399
-2.81000778520285e-14,-2.37610952425241e-15,0.399239923992399
-2.81000778520285e-14,-2.37610952425241e-15,0.399339933993399
-2.81000778520285e-14,-2.37610952425241e-15,0.399439943994399
-2.81000778520285e-14,-2.37610952425241e-15,0.3995399539954
-2.81000778520285e-14,-2.37610952425241e-15,0.3996399639964
-2.81000778520285e-14,-2.37610952425241e-15,0.3997399739974
-2.81000778520285e-14,-2.37610952425241e-15,0.3998399839984
-2.81000778520285e-14,-2.37610952425241e-15,0.3999399939994
-2.81000778520285e-14,-2.37610952425241e-15,0.4000400040004
-2.81000778520285e-14,-2.37610952425241e-15,0.4001400140014
-2.81000778520285e-14,-2.37610952425241e-15,0.4002400240024
-2.81000778520285e-14,-2.37610952425241e-15,0.4003400340034
-2.81000778520285e-14,-2.37610952425241e-15,0.4004400440044
-2.81000778520285e-14,-2.37610952425241e-15,0.400540054005401
-2.81000778520285e-14,-2.37610952425241e-15,0.400640064006401
-2.81000778520285e-14,-2.37610952425241e-15,0.400740074007401
-2.81000778520285e-14,-2.37610952425241e-15,0.400840084008401
-2.81000778520285e-14,-2.37610952425241e-15,0.400940094009401
-2.81000778520285e-14,-2.37610952425241e-15,0.401040104010401
-2.81000778520285e-14,-2.37610952425241e-15,0.401140114011401
-2.81000778520285e-14,-2.37610952425241e-15,0.401240124012401
-2.81000778520285e-14,-2.37610952425241e-15,0.401340134013401
-2.81000778520285e-14,-2.37610952425241e-15,0.401440144014401
-2.81000778520285e-14,-2.37610952425241e-15,0.401540154015402
-2.81000778520285e-14,-2.37610952425241e-15,0.401640164016402
-2.81000778520285e-14,-2.37610952425241e-15,0.401740174017402
-2.81000778520285e-14,-2.37610952425241e-15,0.401840184018402
-2.81000778520285e-14,-2.37610952425241e-15,0.401940194019402
-2.81000778520285e-14,-2.37610952425241e-15,0.402040204020402
-2.81000778520285e-14,-2.37610952425241e-15,0.402140214021402
-2.81000778520285e-14,-2.37610952425241e-15,0.402240224022402
-2.81000778520285e-14,-2.37610952425241e-15,0.402340234023402
-2.81000778520285e-14,-2.37610952425241e-15,0.402440244024402
-2.81000778520285e-14,-2.37610952425241e-15,0.402540254025403
-2.81000778520285e-14,-2.37610952425241e-15,0.402640264026403
-2.81000778520285e-14,-2.37610952425241e-15,0.402740274027403
-2.81000778520285e-14,-2.37610952425241e-15,0.402840284028403
-2.81000778520285e-14,-2.37610952425241e-15,0.402940294029403
-2.81000778520285e-14,-2.37610952425241e-15,0.403040304030403
-2.81000778520285e-14,-2.37610952425241e-15,0.403140314031403
-2.81000778520285e-14,-2.37610952425241e-15,0.403240324032403
-2.81000778520285e-14,-2.37610952425241e-15,0.403340334033403
-2.81000778520285e-14,-2.37610952425241e-15,0.403440344034403
-2.81000778520285e-14,-2.37610952425241e-15,0.403540354035404
-2.81000778520285e-14,-2.37610952425241e-15,0.403640364036404
-2.81000778520285e-14,-2.37610952425241e-15,0.403740374037404
-2.81000778520285e-14,-2.37610952425241e-15,0.403840384038404
-2.81000778520285e-14,-2.37610952425241e-15,0.403940394039404
-2.81000778520285e-14,-2.37610952425241e-15,0.404040404040404
-2.81000778520285e-14,-2.37610952425241e-15,0.404140414041404
-2.81000778520285e-14,-2.37610952425241e-15,0.404240424042404
-2.81000778520285e-14,-2.37610952425241e-15,0.404340434043404
-2.81000778520285e-14,-2.37610952425241e-15,0.404440444044404
-2.81000778520285e-14,-2.37610952425241e-15,0.404540454045405
-2.81000778520285e-14,-2.37610952425241e-15,0.404640464046405
-2.81000778520285e-14,-2.37610952425241e-15,0.404740474047405
-2.81000778520285e-14,-2.37610952425241e-15,0.404840484048405
-2.81000778520285e-14,-2.37610952425241e-15,0.404940494049405
-2.81000778520285e-14,-2.37610952425241e-15,0.405040504050405
-2.81000778520285e-14,-2.37610952425241e-15,0.405140514051405
-2.81000778520285e-14,-2.37610952425241e-15,0.405240524052405
-2.81000778520285e-14,-2.37610952425241e-15,0.405340534053405
-2.81000778520285e-14,-2.37610952425241e-15,0.405440544054405
-2.81000778520285e-14,-2.37610952425241e-15,0.405540554055406
-2.81000778520285e-14,-2.37610952425241e-15,0.405640564056406
-2.81000778520285e-14,-2.37610952425241e-15,0.405740574057406
-2.81000778520285e-14,-2.37610952425241e-15,0.405840584058406
-2.81000778520285e-14,-2.37610952425241e-15,0.405940594059406
-2.81000778520285e-14,-2.37610952425241e-15,0.406040604060406
-2.81000778520285e-14,-2.37610952425241e-15,0.406140614061406
-2.81000778520285e-14,-2.37610952425241e-15,0.406240624062406
-2.81000778520285e-14,-2.37610952425241e-15,0.406340634063406
-2.81000778520285e-14,-2.37610952425241e-15,0.406440644064406
-2.81000778520285e-14,-2.37610952425241e-15,0.406540654065407
-2.81000778520285e-14,-2.37610952425241e-15,0.406640664066407
-2.81000778520285e-14,-2.37610952425241e-15,0.406740674067407
-2.81000778520285e-14,-2.37610952425241e-15,0.406840684068407
-2.81000778520285e-14,-2.37610952425241e-15,0.406940694069407
-2.81000778520285e-14,-2.37610952425241e-15,0.407040704070407
-2.81000778520285e-14,-2.37610952425241e-15,0.407140714071407
-2.81000778520285e-14,-2.37610952425241e-15,0.407240724072407
-2.81000778520285e-14,-2.37610952425241e-15,0.407340734073407
-2.81000778520285e-14,-2.37610952425241e-15,0.407440744074407
-2.81000778520285e-14,-2.37610952425241e-15,0.407540754075408
-2.81000778520285e-14,-2.37610952425241e-15,0.407640764076408
-2.81000778520285e-14,-2.37610952425241e-15,0.407740774077408
-2.81000778520285e-14,-2.37610952425241e-15,0.407840784078408
-2.81000778520285e-14,-2.37610952425241e-15,0.407940794079408
-2.81000778520285e-14,-2.37610952425241e-15,0.408040804080408
-2.81000778520285e-14,-2.37610952425241e-15,0.408140814081408
-2.81000778520285e-14,-2.37610952425241e-15,0.408240824082408
-2.81000778520285e-14,-2.37610952425241e-15,0.408340834083408
-2.81000778520285e-14,-2.37610952425241e-15,0.408440844084408
-2.81000778520285e-14,-2.37610952425241e-15,0.408540854085409
-2.81000778520285e-14,-2.37610952425241e-15,0.408640864086409
-2.81000778520285e-14,-2.37610952425241e-15,0.408740874087409
-2.81000778520285e-14,-2.37610952425241e-15,0.408840884088409
-2.81000778520285e-14,-2.37610952425241e-15,0.408940894089409
-2.81000778520285e-14,-2.37610952425241e-15,0.409040904090409
-2.81000778520285e-14,-2.37610952425241e-15,0.409140914091409
-2.81000778520285e-14,-2.37610952425241e-15,0.409240924092409
-2.81000778520285e-14,-2.37610952425241e-15,0.409340934093409
-2.81000778520285e-14,-2.37610952425241e-15,0.409440944094409
-2.81000778520285e-14,-2.37610952425241e-15,0.40954095409541
-2.81000778520285e-14,-2.37610952425241e-15,0.40964096409641
-2.81000778520285e-14,-2.37610952425241e-15,0.40974097409741
-2.81000778520285e-14,-2.37610952425241e-15,0.40984098409841
-2.81000778520285e-14,-2.37610952425241e-15,0.40994099409941
-2.81000778520285e-14,-2.37610952425241e-15,0.41004100410041
-2.81000778520285e-14,-2.37610952425241e-15,0.41014101410141
-2.81000778520285e-14,-2.37610952425241e-15,0.41024102410241
-2.81000778520285e-14,-2.37610952425241e-15,0.41034103410341
-2.81000778520285e-14,-2.37610952425241e-15,0.41044104410441
-2.81000778520285e-14,-2.37610952425241e-15,0.410541054105411
-2.81000778520285e-14,-2.37610952425241e-15,0.410641064106411
-2.81000778520285e-14,-2.37610952425241e-15,0.410741074107411
-2.81000778520285e-14,-2.37610952425241e-15,0.410841084108411
-2.81000778520285e-14,-2.37610952425241e-15,0.410941094109411
-2.81000778520285e-14,-2.37610952425241e-15,0.411041104110411
-2.81000778520285e-14,-2.37610952425241e-15,0.411141114111411
-2.81000778520285e-14,-2.37610952425241e-15,0.411241124112411
-2.81000778520285e-14,-2.37610952425241e-15,0.411341134113411
-2.81000778520285e-14,-2.37610952425241e-15,0.411441144114411
-2.81000778520285e-14,-2.37610952425241e-15,0.411541154115412
-2.81000778520285e-14,-2.37610952425241e-15,0.411641164116412
-2.81000778520285e-14,-2.37610952425241e-15,0.411741174117412
-2.81000778520285e-14,-2.37610952425241e-15,0.411841184118412
-2.81000778520285e-14,-2.37610952425241e-15,0.411941194119412
-2.81000778520285e-14,-2.37610952425241e-15,0.412041204120412
-2.81000778520285e-14,-2.37610952425241e-15,0.412141214121412
-2.81000778520285e-14,-2.37610952425241e-15,0.412241224122412
-2.81000778520285e-14,-2.37610952425241e-15,0.412341234123412
-2.81000778520285e-14,-2.37610952425241e-15,0.412441244124412
-2.81000778520285e-14,-2.37610952425241e-15,0.412541254125413
-2.81000778520285e-14,-2.37610952425241e-15,0.412641264126413
-2.81000778520285e-14,-2.37610952425241e-15,0.412741274127413
-2.81000778520285e-14,-2.37610952425241e-15,0.412841284128413
-2.81000778520285e-14,-2.37610952425241e-15,0.412941294129413
-2.81000778520285e-14,-2.37610952425241e-15,0.413041304130413
-2.81000778520285e-14,-2.37610952425241e-15,0.413141314131413
-2.81000778520285e-14,-2.37610952425241e-15,0.413241324132413
-2.81000778520285e-14,-2.37610952425241e-15,0.413341334133413
-2.81000778520285e-14,-2.37610952425241e-15,0.413441344134413
-2.81000778520285e-14,-2.37610952425241e-15,0.413541354135414
-2.81000778520285e-14,-2.37610952425241e-15,0.413641364136414
-2.81000778520285e-14,-2.37610952425241e-15,0.413741374137414
-2.81000778520285e-14,-2.37610952425241e-15,0.413841384138414
-2.81000778520285e-14,-2.37610952425241e-15,0.413941394139414
-2.81000778520285e-14,-2.37610952425241e-15,0.414041404140414
-2.81000778520285e-14,-2.37610952425241e-15,0.414141414141414
-2.81000778520285e-14,-2.37610952425241e-15,0.414241424142414
-2.81000778520285e-14,-2.37610952425241e-15,0.414341434143414
-2.81000778520285e-14,-2.37610952425241e-15,0.414441444144414
-2.81000778520285e-14,-2.37610952425241e-15,0.414541454145415
-2.81000778520285e-14,-2.37610952425241e-15,0.414641464146415
-2.81000778520285e-14,-2.37610952425241e-15,0.414741474147415
-2.81000778520285e-14,-2.37610952425241e-15,0.414841484148415
-2.81000778520285e-14,-2.37610952425241e-15,0.414941494149415
-2.81000778520285e-14,-2.37610952425241e-15,0.415041504150415
-2.81000778520285e-14,-2.37610952425241e-15,0.415141514151415
-2.81000778520285e-14,-2.37610952425241e-15,0.415241524152415
-2.81000778520285e-14,-2.37610952425241e-15,0.415341534153415
-2.81000778520285e-14,-2.37610952425241e-15,0.415441544154415
-2.81000778520285e-14,-2.37610952425241e-15,0.415541554155416
-2.81000778520285e-14,-2.37610952425241e-15,0.415641564156416
-2.81000778520285e-14,-2.37610952425241e-15,0.415741574157416
-2.81000778520285e-14,-2.37610952425241e-15,0.415841584158416
-2.81000778520285e-14,-2.37610952425241e-15,0.415941594159416
-2.81000778520285e-14,-2.37610952425241e-15,0.416041604160416
-2.81000778520285e-14,-2.37610952425241e-15,0.416141614161416
-2.81000778520285e-14,-2.37610952425241e-15,0.416241624162416
-2.81000778520285e-14,-2.37610952425241e-15,0.416341634163416
-2.81000778520285e-14,-2.37610952425241e-15,0.416441644164416
-2.81000778520285e-14,-2.37610952425241e-15,0.416541654165417
-2.81000778520285e-14,-2.37610952425241e-15,0.416641664166417
-2.81000778520285e-14,-2.37610952425241e-15,0.416741674167417
-2.81000778520285e-14,-2.37610952425241e-15,0.416841684168417
-2.81000778520285e-14,-2.37610952425241e-15,0.416941694169417
-2.81000778520285e-14,-2.37610952425241e-15,0.417041704170417
-2.81000778520285e-14,-2.37610952425241e-15,0.417141714171417
-2.81000778520285e-14,-2.37610952425241e-15,0.417241724172417
-2.81000778520285e-14,-2.37610952425241e-15,0.417341734173417
-2.81000778520285e-14,-2.37610952425241e-15,0.417441744174417
-2.81000778520285e-14,-2.37610952425241e-15,0.417541754175418
-2.81000778520285e-14,-2.37610952425241e-15,0.417641764176418
-2.81000778520285e-14,-2.37610952425241e-15,0.417741774177418
-2.81000778520285e-14,-2.37610952425241e-15,0.417841784178418
-2.81000778520285e-14,-2.37610952425241e-15,0.417941794179418
-2.81000778520285e-14,-2.37610952425241e-15,0.418041804180418
-2.81000778520285e-14,-2.37610952425241e-15,0.418141814181418
-2.81000778520285e-14,-2.37610952425241e-15,0.418241824182418
-2.81000778520285e-14,-2.37610952425241e-15,0.418341834183418
-2.81000778520285e-14,-2.37610952425241e-15,0.418441844184418
-2.81000778520285e-14,-2.37610952425241e-15,0.418541854185419
-2.81000778520285e-14,-2.37610952425241e-15,0.418641864186419
-2.81000778520285e-14,-2.37610952425241e-15,0.418741874187419
-2.81000778520285e-14,-2.37610952425241e-15,0.418841884188419
-2.81000778520285e-14,-2.37610952425241e-15,0.418941894189419
-2.81000778520285e-14,-2.37610952425241e-15,0.419041904190419
-2.81000778520285e-14,-2.37610952425241e-15,0.419141914191419
-2.81000778520285e-14,-2.37610952425241e-15,0.419241924192419
-2.81000778520285e-14,-2.37610952425241e-15,0.419341934193419
-2.81000778520285e-14,-2.37610952425241e-15,0.419441944194419
-2.81000778520285e-14,-2.37610952425241e-15,0.41954195419542
-2.81000778520285e-14,-2.37610952425241e-15,0.41964196419642
-2.81000778520285e-14,-2.37610952425241e-15,0.41974197419742
-2.81000778520285e-14,-2.37610952425241e-15,0.41984198419842
-2.81000778520285e-14,-2.37610952425241e-15,0.41994199419942
-2.81000778520285e-14,-2.37610952425241e-15,0.42004200420042
-2.81000778520285e-14,-2.37610952425241e-15,0.42014201420142
-2.81000778520285e-14,-2.37610952425241e-15,0.42024202420242
-2.81000778520285e-14,-2.37610952425241e-15,0.42034203420342
-2.81000778520285e-14,-2.37610952425241e-15,0.42044204420442
-2.81000778520285e-14,-2.37610952425241e-15,0.420542054205421
-2.81000778520285e-14,-2.37610952425241e-15,0.420642064206421
-2.81000778520285e-14,-2.37610952425241e-15,0.420742074207421
-2.81000778520285e-14,-2.37610952425241e-15,0.420842084208421
-2.81000778520285e-14,-2.37610952425241e-15,0.420942094209421
-2.81000778520285e-14,-2.37610952425241e-15,0.421042104210421
-2.81000778520285e-14,-2.37610952425241e-15,0.421142114211421
-2.81000778520285e-14,-2.37610952425241e-15,0.421242124212421
-2.81000778520285e-14,-2.37610952425241e-15,0.421342134213421
-2.81000778520285e-14,-2.37610952425241e-15,0.421442144214421
-2.81000778520285e-14,-2.37610952425241e-15,0.421542154215422
-2.81000778520285e-14,-2.37610952425241e-15,0.421642164216422
-2.81000778520285e-14,-2.37610952425241e-15,0.421742174217422
-2.81000778520285e-14,-2.37610952425241e-15,0.421842184218422
-2.81000778520285e-14,-2.37610952425241e-15,0.421942194219422
-2.81000778520285e-14,-2.37610952425241e-15,0.422042204220422
-2.81000778520285e-14,-2.37610952425241e-15,0.422142214221422
-2.81000778520285e-14,-2.37610952425241e-15,0.422242224222422
-2.81000778520285e-14,-2.37610952425241e-15,0.422342234223422
-2.81000778520285e-14,-2.37610952425241e-15,0.422442244224422
-2.81000778520285e-14,-2.37610952425241e-15,0.422542254225423
-2.81000778520285e-14,-2.37610952425241e-15,0.422642264226423
-2.81000778520285e-14,-2.37610952425241e-15,0.422742274227423
-2.81000778520285e-14,-2.37610952425241e-15,0.422842284228423
-2.81000778520285e-14,-2.37610952425241e-15,0.422942294229423
-2.81000778520285e-14,-2.37610952425241e-15,0.423042304230423
-2.81000778520285e-14,-2.37610952425241e-15,0.423142314231423
-2.81000778520285e-14,-2.37610952425241e-15,0.423242324232423
-2.81000778520285e-14,-2.37610952425241e-15,0.423342334233423
-2.81000778520285e-14,-2.37610952425241e-15,0.423442344234423
-2.81000778520285e-14,-2.37610952425241e-15,0.423542354235424
-2.81000778520285e-14,-2.37610952425241e-15,0.423642364236424
-2.81000778520285e-14,-2.37610952425241e-15,0.423742374237424
-2.81000778520285e-14,-2.37610952425241e-15,0.423842384238424
-2.81000778520285e-14,-2.37610952425241e-15,0.423942394239424
-2.81000778520285e-14,-2.37610952425241e-15,0.424042404240424
-2.81000778520285e-14,-2.37610952425241e-15,0.424142414241424
-2.81000778520285e-14,-2.37610952425241e-15,0.424242424242424
-2.81000778520285e-14,-2.37610952425241e-15,0.424342434243424
-2.81000778520285e-14,-2.37610952425241e-15,0.424442444244424
-2.81000778520285e-14,-2.37610952425241e-15,0.424542454245425
-2.81000778520285e-14,-2.37610952425241e-15,0.424642464246425
-2.81000778520285e-14,-2.37610952425241e-15,0.424742474247425
-2.81000778520285e-14,-2.37610952425241e-15,0.424842484248425
-2.81000778520285e-14,-2.37610952425241e-15,0.424942494249425
-2.81000778520285e-14,-2.37610952425241e-15,0.425042504250425
-2.81000778520285e-14,-2.37610952425241e-15,0.425142514251425
-2.81000778520285e-14,-2.37610952425241e-15,0.425242524252425
-2.81000778520285e-14,-2.37610952425241e-15,0.425342534253425
-2.81000778520285e-14,-2.37610952425241e-15,0.425442544254425
-2.81000778520285e-14,-2.37610952425241e-15,0.425542554255426
-2.81000778520285e-14,-2.37610952425241e-15,0.425642564256426
-2.81000778520285e-14,-2.37610952425241e-15,0.425742574257426
-2.81000778520285e-14,-2.37610952425241e-15,0.425842584258426
-2.81000778520285e-14,-2.37610952425241e-15,0.425942594259426
-2.81000778520285e-14,-2.37610952425241e-15,0.426042604260426
-2.81000778520285e-14,-2.37610952425241e-15,0.426142614261426
-2.81000778520285e-14,-2.37610952425241e-15,0.426242624262426
-2.81000778520285e-14,-2.37610952425241e-15,0.426342634263426
-2.81000778520285e-14,-2.37610952425241e-15,0.426442644264426
-2.81000778520285e-14,-2.37610952425241e-15,0.426542654265427
-2.81000778520285e-14,-2.37610952425241e-15,0.426642664266427
-2.81000778520285e-14,-2.37610952425241e-15,0.426742674267427
-2.81000778520285e-14,-2.37610952425241e-15,0.426842684268427
-2.81000778520285e-14,-2.37610952425241e-15,0.426942694269427
-2.81000778520285e-14,-2.37610952425241e-15,0.427042704270427
-2.81000778520285e-14,-2.37610952425241e-15,0.427142714271427
-2.81000778520285e-14,-2.37610952425241e-15,0.427242724272427
-2.81000778520285e-14,-2.37610952425241e-15,0.427342734273427
-2.81000778520285e-14,-2.37610952425241e-15,0.427442744274427
-2.81000778520285e-14,-2.37610952425241e-15,0.427542754275428
-2.81000778520285e-14,-2.37610952425241e-15,0.427642764276428
-2.81000778520285e-14,-2.37610952425241e-15,0.427742774277428
-2.81000778520285e-14,-2.37610952425241e-15,0.427842784278428
-2.81000778520285e-14,-2.37610952425241e-15,0.427942794279428
-2.81000778520285e-14,-2.37610952425241e-15,0.428042804280428
-2.81000778520285e-14,-2.37610952425241e-15,0.428142814281428
-2.81000778520285e-14,-2.37610952425241e-15,0.428242824282428
-2.81000778520285e-14,-2.37610952425241e-15,0.428342834283428
-2.81000778520285e-14,-2.37610952425241e-15,0.428442844284428
-2.81000778520285e-14,-2.37610952425241e-15,0.428542854285429
-2.81000778520285e-14,-2.37610952425241e-15,0.428642864286429
-2.81000778520285e-14,-2.37610952425241e-15,0.428742874287429
-2.81000778520285e-14,-2.37610952425241e-15,0.428842884288429
-2.81000778520285e-14,-2.37610952425241e-15,0.428942894289429
-2.81000778520285e-14,-2.37610952425241e-15,0.429042904290429
-2.81000778520285e-14,-2.37610952425241e-15,0.429142914291429
-2.81000778520285e-14,-2.37610952425241e-15,0.429242924292429
-2.81000778520285e-14,-2.37610952425241e-15,0.429342934293429
-2.81000778520285e-14,-2.37610952425241e-15,0.429442944294429
-2.81000778520285e-14,-2.37610952425241e-15,0.42954295429543
-2.81000778520285e-14,-2.37610952425241e-15,0.42964296429643
-2.81000778520285e-14,-2.37610952425241e-15,0.42974297429743
-2.81000778520285e-14,-2.37610952425241e-15,0.42984298429843
-2.81000778520285e-14,-2.37610952425241e-15,0.42994299429943
-2.81000778520285e-14,-2.37610952425241e-15,0.43004300430043
-2.81000778520285e-14,-2.37610952425241e-15,0.43014301430143
-2.81000778520285e-14,-2.37610952425241e-15,0.43024302430243
-2.81000778520285e-14,-2.37610952425241e-15,0.43034303430343
-2.81000778520285e-14,-2.37610952425241e-15,0.43044304430443
-2.81000778520285e-14,-2.37610952425241e-15,0.430543054305431
-2.81000778520285e-14,-2.37610952425241e-15,0.430643064306431
-2.81000778520285e-14,-2.37610952425241e-15,0.430743074307431
-2.81000778520285e-14,-2.37610952425241e-15,0.430843084308431
-2.81000778520285e-14,-2.37610952425241e-15,0.430943094309431
-2.81000778520285e-14,-2.37610952425241e-15,0.431043104310431
-2.81000778520285e-14,-2.37610952425241e-15,0.431143114311431
-2.81000778520285e-14,-2.37610952425241e-15,0.431243124312431
-2.81000778520285e-14,-2.37610952425241e-15,0.431343134313431
-2.81000778520285e-14,-2.37610952425241e-15,0.431443144314431
-2.81000778520285e-14,-2.37610952425241e-15,0.431543154315432
-2.81000778520285e-14,-2.37610952425241e-15,0.431643164316432
-2.81000778520285e-14,-2.37610952425241e-15,0.431743174317432
-2.81000778520285e-14,-2.37610952425241e-15,0.431843184318432
-2.81000778520285e-14,-2.37610952425241e-15,0.431943194319432
-2.81000778520285e-14,-2.37610952425241e-15,0.432043204320432
-2.81000778520285e-14,-2.37610952425241e-15,0.432143214321432
-2.81000778520285e-14,-2.37610952425241e-15,0.432243224322432
-2.81000778520285e-14,-2.37610952425241e-15,0.432343234323432
-2.81000778520285e-14,-2.37610952425241e-15,0.432443244324432
-2.81000778520285e-14,-2.37610952425241e-15,0.432543254325433
-2.81000778520285e-14,-2.37610952425241e-15,0.432643264326433
-2.81000778520285e-14,-2.37610952425241e-15,0.432743274327433
-2.81000778520285e-14,-2.37610952425241e-15,0.432843284328433
-2.81000778520285e-14,-2.37610952425241e-15,0.432943294329433
-2.81000778520285e-14,-2.37610952425241e-15,0.433043304330433
-2.81000778520285e-14,-2.37610952425241e-15,0.433143314331433
-2.81000778520285e-14,-2.37610952425241e-15,0.433243324332433
-2.81000778520285e-14,-2.37610952425241e-15,0.433343334333433
-2.81000778520285e-14,-2.37610952425241e-15,0.433443344334433
-2.81000778520285e-14,-2.37610952425241e-15,0.433543354335434
-2.81000778520285e-14,-2.37610952425241e-15,0.433643364336434
-2.81000778520285e-14,-2.37610952425241e-15,0.433743374337434
-2.81000778520285e-14,-2.37610952425241e-15,0.433843384338434
-2.81000778520285e-14,-2.37610952425241e-15,0.433943394339434
-2.81000778520285e-14,-2.37610952425241e-15,0.434043404340434
-2.81000778520285e-14,-2.37610952425241e-15,0.434143414341434
-2.81000778520285e-14,-2.37610952425241e-15,0.434243424342434
-2.81000778520285e-14,-2.37610952425241e-15,0.434343434343434
-2.81000778520285e-14,-2.37610952425241e-15,0.434443444344434
-2.81000778520285e-14,-2.37610952425241e-15,0.434543454345435
-2.81000778520285e-14,-2.37610952425241e-15,0.434643464346435
-2.81000778520285e-14,-2.37610952425241e-15,0.434743474347435
-2.81000778520285e-14,-2.37610952425241e-15,0.434843484348435
-2.81000778520285e-14,-2.37610952425241e-15,0.434943494349435
-2.81000778520285e-14,-2.37610952425241e-15,0.435043504350435
-2.81000778520285e-14,-2.37610952425241e-15,0.435143514351435
-2.81000778520285e-14,-2.37610952425241e-15,0.435243524352435
-2.81000778520285e-14,-2.37610952425241e-15,0.435343534353435
-2.81000778520285e-14,-2.37610952425241e-15,0.435443544354435
-2.81000778520285e-14,-2.37610952425241e-15,0.435543554355436
-2.81000778520285e-14,-2.37610952425241e-15,0.435643564356436
-2.81000778520285e-14,-2.37610952425241e-15,0.435743574357436
-2.81000778520285e-14,-2.37610952425241e-15,0.435843584358436
-2.81000778520285e-14,-2.37610952425241e-15,0.435943594359436
-2.81000778520285e-14,-2.37610952425241e-15,0.436043604360436
-2.81000778520285e-14,-2.37610952425241e-15,0.436143614361436
-2.81000778520285e-14,-2.37610952425241e-15,0.436243624362436
-2.81000778520285e-14,-2.37610952425241e-15,0.436343634363436
-2.81000778520285e-14,-2.37610952425241e-15,0.436443644364436
-2.81000778520285e-14,-2.37610952425241e-15,0.436543654365437
-2.81000778520285e-14,-2.37610952425241e-15,0.436643664366437
-2.81000778520285e-14,-2.37610952425241e-15,0.436743674367437
-2.81000778520285e-14,-2.37610952425241e-15,0.436843684368437
-2.81000778520285e-14,-2.37610952425241e-15,0.436943694369437
-2.81000778520285e-14,-2.37610952425241e-15,0.437043704370437
-2.81000778520285e-14,-2.37610952425241e-15,0.437143714371437
-2.81000778520285e-14,-2.37610952425241e-15,0.437243724372437
-2.81000778520285e-14,-2.37610952425241e-15,0.437343734373437
-2.81000778520285e-14,-2.37610952425241e-15,0.437443744374437
-2.81000778520285e-14,-2.37610952425241e-15,0.437543754375438
-2.81000778520285e-14,-2.37610952425241e-15,0.437643764376438
-2.81000778520285e-14,-2.37610952425241e-15,0.437743774377438
-2.81000778520285e-14,-2.37610952425241e-15,0.437843784378438
-2.81000778520285e-14,-2.37610952425241e-15,0.437943794379438
-2.81000778520285e-14,-2.37610952425241e-15,0.438043804380438
-2.81000778520285e-14,-2.37610952425241e-15,0.438143814381438
-2.81000778520285e-14,-2.37610952425241e-15,0.438243824382438
-2.81000778520285e-14,-2.37610952425241e-15,0.438343834383438
-2.81000778520285e-14,-2.37610952425241e-15,0.438443844384438
-2.81000778520285e-14,-2.37610952425241e-15,0.438543854385439
-2.81000778520285e-14,-2.37610952425241e-15,0.438643864386439
-2.81000778520285e-14,-2.37610952425241e-15,0.438743874387439
-2.81000778520285e-14,-2.37610952425241e-15,0.438843884388439
-2.81000778520285e-14,-2.37610952425241e-15,0.438943894389439
-2.81000778520285e-14,-2.37610952425241e-15,0.439043904390439
-2.81000778520285e-14,-2.37610952425241e-15,0.439143914391439
-2.81000778520285e-14,-2.37610952425241e-15,0.439243924392439
-2.81000778520285e-14,-2.37610952425241e-15,0.439343934393439
-2.81000778520285e-14,-2.37610952425241e-15,0.439443944394439
-2.81000778520285e-14,-2.37610952425241e-15,0.43954395439544
-2.81000778520285e-14,-2.37610952425241e-15,0.43964396439644
-2.81000778520285e-14,-2.37610952425241e-15,0.43974397439744
-2.81000778520285e-14,-2.37610952425241e-15,0.43984398439844
-2.81000778520285e-14,-2.37610952425241e-15,0.43994399439944
-2.81000778520285e-14,-2.37610952425241e-15,0.44004400440044
-2.81000778520285e-14,-2.37610952425241e-15,0.44014401440144
-2.81000778520285e-14,-2.37610952425241e-15,0.44024402440244
-2.81000778520285e-14,-2.37610952425241e-15,0.44034403440344
-2.81000778520285e-14,-2.37610952425241e-15,0.44044404440444
-2.81000778520285e-14,-2.37610952425241e-15,0.440544054405441
-2.81000778520285e-14,-2.37610952425241e-15,0.440644064406441
-2.81000778520285e-14,-2.37610952425241e-15,0.440744074407441
-2.81000778520285e-14,-2.37610952425241e-15,0.440844084408441
-2.81000778520285e-14,-2.37610952425241e-15,0.440944094409441
-2.81000778520285e-14,-2.37610952425241e-15,0.441044104410441
-2.81000778520285e-14,-2.37610952425241e-15,0.441144114411441
-2.81000778520285e-14,-2.37610952425241e-15,0.441244124412441
-2.81000778520285e-14,-2.37610952425241e-15,0.441344134413441
-2.81000778520285e-14,-2.37610952425241e-15,0.441444144414441
-2.81000778520285e-14,-2.37610952425241e-15,0.441544154415442
-2.81000778520285e-14,-2.37610952425241e-15,0.441644164416442
-2.81000778520285e-14,-2.37610952425241e-15,0.441744174417442
-2.81000778520285e-14,-2.37610952425241e-15,0.441844184418442
-2.81000778520285e-14,-2.37610952425241e-15,0.441944194419442
-2.81000778520285e-14,-2.37610952425241e-15,0.442044204420442
-2.81000778520285e-14,-2.37610952425241e-15,0.442144214421442
-2.81000778520285e-14,-2.37610952425241e-15,0.442244224422442
-2.81000778520285e-14,-2.37610952425241e-15,0.442344234423442
-2.81000778520285e-14,-2.37610952425241e-15,0.442444244424442
-2.81000778520285e-14,-2.37610952425241e-15,0.442544254425443
-2.81000778520285e-14,-2.37610952425241e-15,0.442644264426443
-2.81000778520285e-14,-2.37610952425241e-15,0.442744274427443
-2.81000778520285e-14,-2.37610952425241e-15,0.442844284428443
-2.81000778520285e-14,-2.37610952425241e-15,0.442944294429443
-2.81000778520285e-14,-2.37610952425241e-15,0.443044304430443
-2.81000778520285e-14,-2.37610952425241e-15,0.443144314431443
-2.81000778520285e-14,-2.37610952425241e-15,0.443244324432443
-2.81000778520285e-14,-2.37610952425241e-15,0.443344334433443
-2.81000778520285e-14,-2.37610952425241e-15,0.443444344434443
-2.81000778520285e-14,-2.37610952425241e-15,0.443544354435444
-2.81000778520285e-14,-2.37610952425241e-15,0.443644364436444
-2.81000778520285e-14,-2.37610952425241e-15,0.443744374437444
-2.81000778520285e-14,-2.37610952425241e-15,0.443844384438444
-2.81000778520285e-14,-2.37610952425241e-15,0.443944394439444
-2.81000778520285e-14,-2.37610952425241e-15,0.444044404440444
-2.81000778520285e-14,-2.37610952425241e-15,0.444144414441444
-2.81000778520285e-14,-2.37610952425241e-15,0.444244424442444
-2.81000778520285e-14,-2.37610952425241e-15,0.444344434443444
-2.81000778520285e-14,-2.37610952425241e-15,0.444444444444444
-2.81000778520285e-14,-2.37610952425241e-15,0.444544454445445
-2.81000778520285e-14,-2.37610952425241e-15,0.444644464446445
-2.81000778520285e-14,-2.37610952425241e-15,0.444744474447445
-2.81000778520285e-14,-2.37610952425241e-15,0.444844484448445
-2.81000778520285e-14,-2.37610952425241e-15,0.444944494449445
-2.81000778520285e-14,-2.37610952425241e-15,0.445044504450445
-2.81000778520285e-14,-2.37610952425241e-15,0.445144514451445
-2.81000778520285e-14,-2.37610952425241e-15,0.445244524452445
-2.81000778520285e-14,-2.37610952425241e-15,0.445344534453445
-2.81000778520285e-14,-2.37610952425241e-15,0.445444544454445
-2.81000778520285e-14,-2.37610952425241e-15,0.445544554455446
-2.81000778520285e-14,-2.37610952425241e-15,0.445644564456446
-2.81000778520285e-14,-2.37610952425241e-15,0.445744574457446
-2.81000778520285e-14,-2.37610952425241e-15,0.445844584458446
-2.81000778520285e-14,-2.37610952425241e-15,0.445944594459446
-2.81000778520285e-14,-2.37610952425241e-15,0.446044604460446
-2.81000778520285e-14,-2.37610952425241e-15,0.446144614461446
-2.81000778520285e-14,-2.37610952425241e-15,0.446244624462446
-2.81000778520285e-14,-2.37610952425241e-15,0.446344634463446
-2.81000778520285e-14,-2.37610952425241e-15,0.446444644464446
-2.81000778520285e-14,-2.37610952425241e-15,0.446544654465447
-2.81000778520285e-14,-2.37610952425241e-15,0.446644664466447
-2.81000778520285e-14,-2.37610952425241e-15,0.446744674467447
-2.81000778520285e-14,-2.37610952425241e-15,0.446844684468447
-2.81000778520285e-14,-2.37610952425241e-15,0.446944694469447
-2.81000778520285e-14,-2.37610952425241e-15,0.447044704470447
-2.81000778520285e-14,-2.37610952425241e-15,0.447144714471447
-2.81000778520285e-14,-2.37610952425241e-15,0.447244724472447
-2.81000778520285e-14,-2.37610952425241e-15,0.447344734473447
-2.81000778520285e-14,-2.37610952425241e-15,0.447444744474447
-2.81000778520285e-14,-2.37610952425241e-15,0.447544754475448
-2.81000778520285e-14,-2.37610952425241e-15,0.447644764476448
-2.81000778520285e-14,-2.37610952425241e-15,0.447744774477448
-2.81000778520285e-14,-2.37610952425241e-15,0.447844784478448
-2.81000778520285e-14,-2.37610952425241e-15,0.447944794479448
-2.81000778520285e-14,-2.37610952425241e-15,0.448044804480448
-2.81000778520285e-14,-2.37610952425241e-15,0.448144814481448
-2.81000778520285e-14,-2.37610952425241e-15,0.448244824482448
-2.81000778520285e-14,-2.37610952425241e-15,0.448344834483448
-2.81000778520285e-14,-2.37610952425241e-15,0.448444844484448
-2.81000778520285e-14,-2.37610952425241e-15,0.448544854485449
-2.81000778520285e-14,-2.37610952425241e-15,0.448644864486449
-2.81000778520285e-14,-2.37610952425241e-15,0.448744874487449
-2.81000778520285e-14,-2.37610952425241e-15,0.448844884488449
-2.81000778520285e-14,-2.37610952425241e-15,0.448944894489449
-2.81000778520285e-14,-2.37610952425241e-15,0.449044904490449
-2.81000778520285e-14,-2.37610952425241e-15,0.449144914491449
-2.81000778520285e-14,-2.37610952425241e-15,0.449244924492449
-2.81000778520285e-14,-2.37610952425241e-15,0.449344934493449
-2.81000778520285e-14,-2.37610952425241e-15,0.449444944494449
-2.81000778520285e-14,-2.37610952425241e-15,0.44954495449545
-2.81000778520285e-14,-2.37610952425241e-15,0.44964496449645
-2.81000778520285e-14,-2.37610952425241e-15,0.44974497449745
-2.81000778520285e-14,-2.37610952425241e-15,0.44984498449845
-2.81000778520285e-14,-2.37610952425241e-15,0.44994499449945
-2.81000778520285e-14,-2.37610952425241e-15,0.45004500450045
-2.81000778520285e-14,-2.37610952425241e-15,0.45014501450145
-2.81000778520285e-14,-2.37610952425241e-15,0.45024502450245
-2.81000778520285e-14,-2.37610952425241e-15,0.45034503450345
-2.81000778520285e-14,-2.37610952425241e-15,0.45044504450445
-2.81000778520285e-14,-2.37610952425241e-15,0.450545054505451
-2.81000778520285e-14,-2.37610952425241e-15,0.450645064506451
-2.81000778520285e-14,-2.37610952425241e-15,0.450745074507451
-2.81000778520285e-14,-2.37610952425241e-15,0.450845084508451
-2.81000778520285e-14,-2.37610952425241e-15,0.450945094509451
-2.81000778520285e-14,-2.37610952425241e-15,0.451045104510451
-2.81000778520285e-14,-2.37610952425241e-15,0.451145114511451
-2.81000778520285e-14,-2.37610952425241e-15,0.451245124512451
-2.81000778520285e-14,-2.37610952425241e-15,0.451345134513451
-2.81000778520285e-14,-2.37610952425241e-15,0.451445144514451
-2.81000778520285e-14,-2.37610952425241e-15,0.451545154515452
-2.81000778520285e-14,-2.37610952425241e-15,0.451645164516452
-2.81000778520285e-14,-2.37610952425241e-15,0.451745174517452
-2.81000778520285e-14,-2.37610952425241e-15,0.451845184518452
-2.81000778520285e-14,-2.37610952425241e-15,0.451945194519452
-2.81000778520285e-14,-2.37610952425241e-15,0.452045204520452
-2.81000778520285e-14,-2.37610952425241e-15,0.452145214521452
-2.81000778520285e-14,-2.37610952425241e-15,0.452245224522452
-2.81000778520285e-14,-2.37610952425241e-15,0.452345234523452
-2.81000778520285e-14,-2.37610952425241e-15,0.452445244524452
-2.81000778520285e-14,-2.37610952425241e-15,0.452545254525453
-2.81000778520285e-14,-2.37610952425241e-15,0.452645264526453
-2.81000778520285e-14,-2.37610952425241e-15,0.452745274527453
-2.81000778520285e-14,-2.37610952425241e-15,0.452845284528453
-2.81000778520285e-14,-2.37610952425241e-15,0.452945294529453
-2.81000778520285e-14,-2.37610952425241e-15,0.453045304530453
-2.81000778520285e-14,-2.37610952425241e-15,0.453145314531453
-2.81000778520285e-14,-2.37610952425241e-15,0.453245324532453
-2.81000778520285e-14,-2.37610952425241e-15,0.453345334533453
-2.81000778520285e-14,-2.37610952425241e-15,0.453445344534453
-2.81000778520285e-14,-2.37610952425241e-15,0.453545354535454
-2.81000778520285e-14,-2.37610952425241e-15,0.453645364536454
-2.81000778520285e-14,-2.37610952425241e-15,0.453745374537454
-2.81000778520285e-14,-2.37610952425241e-15,0.453845384538454
-2.81000778520285e-14,-2.37610952425241e-15,0.453945394539454
-2.81000778520285e-14,-2.37610952425241e-15,0.454045404540454
-2.81000778520285e-14,-2.37610952425241e-15,0.454145414541454
-2.81000778520285e-14,-2.37610952425241e-15,0.454245424542454
-2.81000778520285e-14,-2.37610952425241e-15,0.454345434543454
-2.81000778520285e-14,-2.37610952425241e-15,0.454445444544454
-2.81000778520285e-14,-2.37610952425241e-15,0.454545454545455
-2.81000778520285e-14,-2.37610952425241e-15,0.454645464546455
-2.81000778520285e-14,-2.37610952425241e-15,0.454745474547455
-2.81000778520285e-14,-2.37610952425241e-15,0.454845484548455
-2.81000778520285e-14,-2.37610952425241e-15,0.454945494549455
-2.81000778520285e-14,-2.37610952425241e-15,0.455045504550455
-2.81000778520285e-14,-2.37610952425241e-15,0.455145514551455
-2.81000778520285e-14,-2.37610952425241e-15,0.455245524552455
-2.81000778520285e-14,-2.37610952425241e-15,0.455345534553455
-2.81000778520285e-14,-2.37610952425241e-15,0.455445544554455
-2.81000778520285e-14,-2.37610952425241e-15,0.455545554555456
-2.81000778520285e-14,-2.37610952425241e-15,0.455645564556456
-2.81000778520285e-14,-2.37610952425241e-15,0.455745574557456
-2.81000778520285e-14,-2.37610952425241e-15,0.455845584558456
-2.81000778520285e-14,-2.37610952425241e-15,0.455945594559456
-2.81000778520285e-14,-2.37610952425241e-15,0.456045604560456
-2.81000778520285e-14,-2.37610952425241e-15,0.456145614561456
-2.81000778520285e-14,-2.37610952425241e-15,0.456245624562456
-2.81000778520285e-14,-2.37610952425241e-15,0.456345634563456
-2.81000778520285e-14,-2.37610952425241e-15,0.456445644564456
-2.81000778520285e-14,-2.37610952425241e-15,0.456545654565457
-2.81000778520285e-14,-2.37610952425241e-15,0.456645664566457
-2.81000778520285e-14,-2.37610952425241e-15,0.456745674567457
-2.81000778520285e-14,-2.37610952425241e-15,0.456845684568457
-2.81000778520285e-14,-2.37610952425241e-15,0.456945694569457
-2.81000778520285e-14,-2.37610952425241e-15,0.457045704570457
-2.81000778520285e-14,-2.37610952425241e-15,0.457145714571457
-2.81000778520285e-14,-2.37610952425241e-15,0.457245724572457
-2.81000778520285e-14,-2.37610952425241e-15,0.457345734573457
-2.81000778520285e-14,-2.37610952425241e-15,0.457445744574457
-2.81000778520285e-14,-2.37610952425241e-15,0.457545754575458
-2.81000778520285e-14,-2.37610952425241e-15,0.457645764576458
-2.81000778520285e-14,-2.37610952425241e-15,0.457745774577458
-2.81000778520285e-14,-2.37610952425241e-15,0.457845784578458
-2.81000778520285e-14,-2.37610952425241e-15,0.457945794579458
-2.81000778520285e-14,-2.37610952425241e-15,0.458045804580458
-2.81000778520285e-14,-2.37610952425241e-15,0.458145814581458
-2.81000778520285e-14,-2.37610952425241e-15,0.458245824582458
-2.81000778520285e-14,-2.37610952425241e-15,0.458345834583458
-2.81000778520285e-14,-2.37610952425241e-15,0.458445844584458
-2.81000778520285e-14,-2.37610952425241e-15,0.458545854585459
-2.81000778520285e-14,-2.37610952425241e-15,0.458645864586459
-2.81000778520285e-14,-2.37610952425241e-15,0.458745874587459
-2.81000778520285e-14,-2.37610952425241e-15,0.458845884588459
-2.81000778520285e-14,-2.37610952425241e-15,0.458945894589459
-2.81000778520285e-14,-2.37610952425241e-15,0.459045904590459
-2.81000778520285e-14,-2.37610952425241e-15,0.459145914591459
-2.81000778520285e-14,-2.37610952425241e-15,0.459245924592459
-2.81000778520285e-14,-2.37610952425241e-15,0.459345934593459
-2.81000778520285e-14,-2.37610952425241e-15,0.459445944594459
-2.81000778520285e-14,-2.37610952425241e-15,0.45954595459546
-2.81000778520285e-14,-2.37610952425241e-15,0.45964596459646
-2.81000778520285e-14,-2.37610952425241e-15,0.45974597459746
-2.81000778520285e-14,-2.37610952425241e-15,0.45984598459846
-2.81000778520285e-14,-2.37610952425241e-15,0.45994599459946
-2.81000778520285e-14,-2.37610952425241e-15,0.46004600460046
-2.81000778520285e-14,-2.37610952425241e-15,0.46014601460146
-2.81000778520285e-14,-2.37610952425241e-15,0.46024602460246
-2.81000778520285e-14,-2.37610952425241e-15,0.46034603460346
-2.81000778520285e-14,-2.37610952425241e-15,0.46044604460446
-2.81000778520285e-14,-2.37610952425241e-15,0.460546054605461
-2.81000778520285e-14,-2.37610952425241e-15,0.460646064606461
-2.81000778520285e-14,-2.37610952425241e-15,0.460746074607461
-2.81000778520285e-14,-2.37610952425241e-15,0.460846084608461
-2.81000778520285e-14,-2.37610952425241e-15,0.460946094609461
-2.81000778520285e-14,-2.37610952425241e-15,0.461046104610461
-2.81000778520285e-14,-2.37610952425241e-15,0.461146114611461
-2.81000778520285e-14,-2.37610952425241e-15,0.461246124612461
-2.81000778520285e-14,-2.37610952425241e-15,0.461346134613461
-2.81000778520285e-14,-2.37610952425241e-15,0.461446144614461
-2.81000778520285e-14,-2.37610952425241e-15,0.461546154615462
-2.81000778520285e-14,-2.37610952425241e-15,0.461646164616462
-2.81000778520285e-14,-2.37610952425241e-15,0.461746174617462
-2.81000778520285e-14,-2.37610952425241e-15,0.461846184618462
-2.81000778520285e-14,-2.37610952425241e-15,0.461946194619462
-2.81000778520285e-14,-2.37610952425241e-15,0.462046204620462
-2.81000778520285e-14,-2.37610952425241e-15,0.462146214621462
-2.81000778520285e-14,-2.37610952425241e-15,0.462246224622462
-2.81000778520285e-14,-2.37610952425241e-15,0.462346234623462
-2.81000778520285e-14,-2.37610952425241e-15,0.462446244624462
-2.81000778520285e-14,-2.37610952425241e-15,0.462546254625463
-2.81000778520285e-14,-2.37610952425241e-15,0.462646264626463
-2.81000778520285e-14,-2.37610952425241e-15,0.462746274627463
-2.81000778520285e-14,-2.37610952425241e-15,0.462846284628463
-2.81000778520285e-14,-2.37610952425241e-15,0.462946294629463
-2.81000778520285e-14,-2.37610952425241e-15,0.463046304630463
-2.81000778520285e-14,-2.37610952425241e-15,0.463146314631463
-2.81000778520285e-14,-2.37610952425241e-15,0.463246324632463
-2.81000778520285e-14,-2.37610952425241e-15,0.463346334633463
-2.81000778520285e-14,-2.37610952425241e-15,0.463446344634463
-2.81000778520285e-14,-2.37610952425241e-15,0.463546354635464
-2.81000778520285e-14,-2.37610952425241e-15,0.463646364636464
-2.81000778520285e-14,-2.37610952425241e-15,0.463746374637464
-2.81000778520285e-14,-2.37610952425241e-15,0.463846384638464
-2.81000778520285e-14,-2.37610952425241e-15,0.463946394639464
-2.81000778520285e-14,-2.37610952425241e-15,0.464046404640464
-2.81000778520285e-14,-2.37610952425241e-15,0.464146414641464
-2.81000778520285e-14,-2.37610952425241e-15,0.464246424642464
-2.81000778520285e-14,-2.37610952425241e-15,0.464346434643464
-2.81000778520285e-14,-2.37610952425241e-15,0.464446444644464
-2.81000778520285e-14,-2.37610952425241e-15,0.464546454645465
-2.81000778520285e-14,-2.37610952425241e-15,0.464646464646465
-2.81000778520285e-14,-2.37610952425241e-15,0.464746474647465
-2.81000778520285e-14,-2.37610952425241e-15,0.464846484648465
-2.81000778520285e-14,-2.37610952425241e-15,0.464946494649465
-2.81000778520285e-14,-2.37610952425241e-15,0.465046504650465
-2.81000778520285e-14,-2.37610952425241e-15,0.465146514651465
-2.81000778520285e-14,-2.37610952425241e-15,0.465246524652465
-2.81000778520285e-14,-2.37610952425241e-15,0.465346534653465
-2.81000778520285e-14,-2.37610952425241e-15,0.465446544654465
-2.81000778520285e-14,-2.37610952425241e-15,0.465546554655466
-2.81000778520285e-14,-2.37610952425241e-15,0.465646564656466
-2.81000778520285e-14,-2.37610952425241e-15,0.465746574657466
-2.81000778520285e-14,-2.37610952425241e-15,0.465846584658466
-2.81000778520285e-14,-2.37610952425241e-15,0.465946594659466
-2.81000778520285e-14,-2.37610952425241e-15,0.466046604660466
-2.81000778520285e-14,-2.37610952425241e-15,0.466146614661466
-2.81000778520285e-14,-2.37610952425241e-15,0.466246624662466
-2.81000778520285e-14,-2.37610952425241e-15,0.466346634663466
-2.81000778520285e-14,-2.37610952425241e-15,0.466446644664466
-2.81000778520285e-14,-2.37610952425241e-15,0.466546654665467
-2.81000778520285e-14,-2.37610952425241e-15,0.466646664666467
-2.81000778520285e-14,-2.37610952425241e-15,0.466746674667467
-2.81000778520285e-14,-2.37610952425241e-15,0.466846684668467
-2.81000778520285e-14,-2.37610952425241e-15,0.466946694669467
-2.81000778520285e-14,-2.37610952425241e-15,0.467046704670467
-2.81000778520285e-14,-2.37610952425241e-15,0.467146714671467
-2.81000778520285e-14,-2.37610952425241e-15,0.467246724672467
-2.81000778520285e-14,-2.37610952425241e-15,0.467346734673467
-2.81000778520285e-14,-2.37610952425241e-15,0.467446744674467
-2.81000778520285e-14,-2.37610952425241e-15,0.467546754675468
-2.81000778520285e-14,-2.37610952425241e-15,0.467646764676468
-2.81000778520285e-14,-2.37610952425241e-15,0.467746774677468
-2.81000778520285e-14,-2.37610952425241e-15,0.467846784678468
-2.81000778520285e-14,-2.37610952425241e-15,0.467946794679468
-2.81000778520285e-14,-2.37610952425241e-15,0.468046804680468
-2.81000778520285e-14,-2.37610952425241e-15,0.468146814681468
-2.81000778520285e-14,-2.37610952425241e-15,0.468246824682468
-2.81000778520285e-14,-2.37610952425241e-15,0.468346834683468
-2.81000778520285e-14,-2.37610952425241e-15,0.468446844684468
-2.81000778520285e-14,-2.37610952425241e-15,0.468546854685469
-2.81000778520285e-14,-2.37610952425241e-15,0.468646864686469
-2.81000778520285e-14,-2.37610952425241e-15,0.468746874687469
-2.81000778520285e-14,-2.37610952425241e-15,0.468846884688469
-2.81000778520285e-14,-2.37610952425241e-15,0.468946894689469
-2.81000778520285e-14,-2.37610952425241e-15,0.469046904690469
-2.81000778520285e-14,-2.37610952425241e-15,0.469146914691469
-2.81000778520285e-14,-2.37610952425241e-15,0.469246924692469
-2.81000778520285e-14,-2.37610952425241e-15,0.469346934693469
-2.81000778520285e-14,-2.37610952425241e-15,0.469446944694469
-2.81000778520285e-14,-2.37610952425241e-15,0.46954695469547
-2.81000778520285e-14,-2.37610952425241e-15,0.46964696469647
-2.81000778520285e-14,-2.37610952425241e-15,0.46974697469747
-2.81000778520285e-14,-2.37610952425241e-15,0.46984698469847
-2.81000778520285e-14,-2.37610952425241e-15,0.46994699469947
-2.81000778520285e-14,-2.37610952425241e-15,0.47004700470047
-2.81000778520285e-14,-2.37610952425241e-15,0.47014701470147
-2.81000778520285e-14,-2.37610952425241e-15,0.47024702470247
-2.81000778520285e-14,-2.37610952425241e-15,0.47034703470347
-2.81000778520285e-14,-2.37610952425241e-15,0.47044704470447
-2.81000778520285e-14,-2.37610952425241e-15,0.470547054705471
-2.81000778520285e-14,-2.37610952425241e-15,0.470647064706471
-2.81000778520285e-14,-2.37610952425241e-15,0.470747074707471
-2.81000778520285e-14,-2.37610952425241e-15,0.470847084708471
-2.81000778520285e-14,-2.37610952425241e-15,0.470947094709471
-2.81000778520285e-14,-2.37610952425241e-15,0.471047104710471
-2.81000778520285e-14,-2.37610952425241e-15,0.471147114711471
-2.81000778520285e-14,-2.37610952425241e-15,0.471247124712471
-2.81000778520285e-14,-2.37610952425241e-15,0.471347134713471
-2.81000778520285e-14,-2.37610952425241e-15,0.471447144714471
-2.81000778520285e-14,-2.37610952425241e-15,0.471547154715472
-2.81000778520285e-14,-2.37610952425241e-15,0.471647164716472
-2.81000778520285e-14,-2.37610952425241e-15,0.471747174717472
-2.81000778520285e-14,-2.37610952425241e-15,0.471847184718472
-2.81000778520285e-14,-2.37610952425241e-15,0.471947194719472
-2.81000778520285e-14,-2.37610952425241e-15,0.472047204720472
-2.81000778520285e-14,-2.37610952425241e-15,0.472147214721472
-2.81000778520285e-14,-2.37610952425241e-15,0.472247224722472
-2.81000778520285e-14,-2.37610952425241e-15,0.472347234723472
-2.81000778520285e-14,-2.37610952425241e-15,0.472447244724472
-2.81000778520285e-14,-2.37610952425241e-15,0.472547254725473
-2.81000778520285e-14,-2.37610952425241e-15,0.472647264726473
-2.81000778520285e-14,-2.37610952425241e-15,0.472747274727473
-2.81000778520285e-14,-2.37610952425241e-15,0.472847284728473
-2.81000778520285e-14,-2.37610952425241e-15,0.472947294729473
-2.81000778520285e-14,-2.37610952425241e-15,0.473047304730473
-2.81000778520285e-14,-2.37610952425241e-15,0.473147314731473
-2.81000778520285e-14,-2.37610952425241e-15,0.473247324732473
-2.81000778520285e-14,-2.37610952425241e-15,0.473347334733473
-2.81000778520285e-14,-2.37610952425241e-15,0.473447344734473
-2.81000778520285e-14,-2.37610952425241e-15,0.473547354735474
-2.81000778520285e-14,-2.37610952425241e-15,0.473647364736474
-2.81000778520285e-14,-2.37610952425241e-15,0.473747374737474
-2.81000778520285e-14,-2.37610952425241e-15,0.473847384738474
-2.81000778520285e-14,-2.37610952425241e-15,0.473947394739474
-2.81000778520285e-14,-2.37610952425241e-15,0.474047404740474
-2.81000778520285e-14,-2.37610952425241e-15,0.474147414741474
-2.81000778520285e-14,-2.37610952425241e-15,0.474247424742474
-2.81000778520285e-14,-2.37610952425241e-15,0.474347434743474
-2.81000778520285e-14,-2.37610952425241e-15,0.474447444744474
-2.81000778520285e-14,-2.37610952425241e-15,0.474547454745475
-2.81000778520285e-14,-2.37610952425241e-15,0.474647464746475
-2.81000778520285e-14,-2.37610952425241e-15,0.474747474747475
-2.81000778520285e-14,-2.37610952425241e-15,0.474847484748475
-2.81000778520285e-14,-2.37610952425241e-15,0.474947494749475
-2.81000778520285e-14,-2.37610952425241e-15,0.475047504750475
-2.81000778520285e-14,-2.37610952425241e-15,0.475147514751475
-2.81000778520285e-14,-2.37610952425241e-15,0.475247524752475
-2.81000778520285e-14,-2.37610952425241e-15,0.475347534753475
-2.81000778520285e-14,-2.37610952425241e-15,0.475447544754475
-2.81000778520285e-14,-2.37610952425241e-15,0.475547554755476
-2.81000778520285e-14,-2.37610952425241e-15,0.475647564756476
-2.81000778520285e-14,-2.37610952425241e-15,0.475747574757476
-2.81000778520285e-14,-2.37610952425241e-15,0.475847584758476
-2.81000778520285e-14,-2.37610952425241e-15,0.475947594759476
-2.81000778520285e-14,-2.37610952425241e-15,0.476047604760476
-2.81000778520285e-14,-2.37610952425241e-15,0.476147614761476
-2.81000778520285e-14,-2.37610952425241e-15,0.476247624762476
-2.81000778520285e-14,-2.37610952425241e-15,0.476347634763476
-2.81000778520285e-14,-2.37610952425241e-15,0.476447644764476
-2.81000778520285e-14,-2.37610952425241e-15,0.476547654765477
-2.81000778520285e-14,-2.37610952425241e-15,0.476647664766477
-2.81000778520285e-14,-2.37610952425241e-15,0.476747674767477
-2.81000778520285e-14,-2.37610952425241e-15,0.476847684768477
-2.81000778520285e-14,-2.37610952425241e-15,0.476947694769477
-2.81000778520285e-14,-2.37610952425241e-15,0.477047704770477
-2.81000778520285e-14,-2.37610952425241e-15,0.477147714771477
-2.81000778520285e-14,-2.37610952425241e-15,0.477247724772477
-2.81000778520285e-14,-2.37610952425241e-15,0.477347734773477
-2.81000778520285e-14,-2.37610952425241e-15,0.477447744774477
-2.81000778520285e-14,-2.37610952425241e-15,0.477547754775478
-2.81000778520285e-14,-2.37610952425241e-15,0.477647764776478
-2.81000778520285e-14,-2.37610952425241e-15,0.477747774777478
-2.81000778520285e-14,-2.37610952425241e-15,0.477847784778478
-2.81000778520285e-14,-2.37610952425241e-15,0.477947794779478
-2.81000778520285e-14,-2.37610952425241e-15,0.478047804780478
-2.81000778520285e-14,-2.37610952425241e-15,0.478147814781478
-2.81000778520285e-14,-2.37610952425241e-15,0.478247824782478
-2.81000778520285e-14,-2.37610952425241e-15,0.478347834783478
-2.81000778520285e-14,-2.37610952425241e-15,0.478447844784478
-2.81000778520285e-14,-2.37610952425241e-15,0.478547854785479
-2.81000778520285e-14,-2.37610952425241e-15,0.478647864786479
-2.81000778520285e-14,-2.37610952425241e-15,0.478747874787479
-2.81000778520285e-14,-2.37610952425241e-15,0.478847884788479
-2.81000778520285e-14,-2.37610952425241e-15,0.478947894789479
-2.81000778520285e-14,-2.37610952425241e-15,0.479047904790479
-2.81000778520285e-14,-2.37610952425241e-15,0.479147914791479
-2.81000778520285e-14,-2.37610952425241e-15,0.479247924792479
-2.81000778520285e-14,-2.37610952425241e-15,0.479347934793479
-2.81000778520285e-14,-2.37610952425241e-15,0.479447944794479
-2.81000778520285e-14,-2.37610952425241e-15,0.47954795479548
-2.81000778520285e-14,-2.37610952425241e-15,0.47964796479648
-2.81000778520285e-14,-2.37610952425241e-15,0.47974797479748
-2.81000778520285e-14,-2.37610952425241e-15,0.47984798479848
-2.81000778520285e-14,-2.37610952425241e-15,0.47994799479948
-2.81000778520285e-14,-2.37610952425241e-15,0.48004800480048
-2.81000778520285e-14,-2.37610952425241e-15,0.48014801480148
-2.81000778520285e-14,-2.37610952425241e-15,0.48024802480248
-2.81000778520285e-14,-2.37610952425241e-15,0.48034803480348
-2.81000778520285e-14,-2.37610952425241e-15,0.48044804480448
-2.81000778520285e-14,-2.37610952425241e-15,0.480548054805481
-2.81000778520285e-14,-2.37610952425241e-15,0.480648064806481
-2.81000778520285e-14,-2.37610952425241e-15,0.480748074807481
-2.81000778520285e-14,-2.37610952425241e-15,0.480848084808481
-2.81000778520285e-14,-2.37610952425241e-15,0.480948094809481
-2.81000778520285e-14,-2.37610952425241e-15,0.481048104810481
-2.81000778520285e-14,-2.37610952425241e-15,0.481148114811481
-2.81000778520285e-14,-2.37610952425241e-15,0.481248124812481
-2.81000778520285e-14,-2.37610952425241e-15,0.481348134813481
-2.81000778520285e-14,-2.37610952425241e-15,0.481448144814481
-2.81000778520285e-14,-2.37610952425241e-15,0.481548154815482
-2.81000778520285e-14,-2.37610952425241e-15,0.481648164816482
-2.81000778520285e-14,-2.37610952425241e-15,0.481748174817482
-2.81000778520285e-14,-2.37610952425241e-15,0.481848184818482
-2.81000778520285e-14,-2.37610952425241e-15,0.481948194819482
-2.81000778520285e-14,-2.37610952425241e-15,0.482048204820482
-2.81000778520285e-14,-2.37610952425241e-15,0.482148214821482
-2.81000778520285e-14,-2.37610952425241e-15,0.482248224822482
-2.81000778520285e-14,-2.37610952425241e-15,0.482348234823482
-2.81000778520285e-14,-2.37610952425241e-15,0.482448244824482
-2.81000778520285e-14,-2.37610952425241e-15,0.482548254825483
-2.81000778520285e-14,-2.37610952425241e-15,0.482648264826483
-2.81000778520285e-14,-2.37610952425241e-15,0.482748274827483
-2.81000778520285e-14,-2.37610952425241e-15,0.482848284828483
-2.81000778520285e-14,-2.37610952425241e-15,0.482948294829483
-2.81000778520285e-14,-2.37610952425241e-15,0.483048304830483
-2.81000778520285e-14,-2.37610952425241e-15,0.483148314831483
-2.81000778520285e-14,-2.37610952425241e-15,0.483248324832483
-2.81000778520285e-14,-2.37610952425241e-15,0.483348334833483
-2.81000778520285e-14,-2.37610952425241e-15,0.483448344834483
-2.81000778520285e-14,-2.37610952425241e-15,0.483548354835484
-2.81000778520285e-14,-2.37610952425241e-15,0.483648364836484
-2.81000778520285e-14,-2.37610952425241e-15,0.483748374837484
-2.81000778520285e-14,-2.37610952425241e-15,0.483848384838484
-2.81000778520285e-14,-2.37610952425241e-15,0.483948394839484
-2.81000778520285e-14,-2.37610952425241e-15,0.484048404840484
-2.81000778520285e-14,-2.37610952425241e-15,0.484148414841484
-2.81000778520285e-14,-2.37610952425241e-15,0.484248424842484
-2.81000778520285e-14,-2.37610952425241e-15,0.484348434843484
-2.81000778520285e-14,-2.37610952425241e-15,0.484448444844484
-2.81000778520285e-14,-2.37610952425241e-15,0.484548454845485
-2.81000778520285e-14,-2.37610952425241e-15,0.484648464846485
-2.81000778520285e-14,-2.37610952425241e-15,0.484748474847485
-2.81000778520285e-14,-2.37610952425241e-15,0.484848484848485
-2.81000778520285e-14,-2.37610952425241e-15,0.484948494849485
-2.81000778520285e-14,-2.37610952425241e-15,0.485048504850485
-2.81000778520285e-14,-2.37610952425241e-15,0.485148514851485
-2.81000778520285e-14,-2.37610952425241e-15,0.485248524852485
-2.81000778520285e-14,-2.37610952425241e-15,0.485348534853485
-2.81000778520285e-14,-2.37610952425241e-15,0.485448544854485
-2.81000778520285e-14,-2.37610952425241e-15,0.485548554855486
-2.81000778520285e-14,-2.37610952425241e-15,0.485648564856486
-2.81000778520285e-14,-2.37610952425241e-15,0.485748574857486
-2.81000778520285e-14,-2.37610952425241e-15,0.485848584858486
-2.81000778520285e-14,-2.37610952425241e-15,0.485948594859486
-2.81000778520285e-14,-2.37610952425241e-15,0.486048604860486
-2.81000778520285e-14,-2.37610952425241e-15,0.486148614861486
-2.81000778520285e-14,-2.37610952425241e-15,0.486248624862486
-2.81000778520285e-14,-2.37610952425241e-15,0.486348634863486
-2.81000778520285e-14,-2.37610952425241e-15,0.486448644864486
-2.81000778520285e-14,-2.37610952425241e-15,0.486548654865487
-2.81000778520285e-14,-2.37610952425241e-15,0.486648664866487
-2.81000778520285e-14,-2.37610952425241e-15,0.486748674867487
-2.81000778520285e-14,-2.37610952425241e-15,0.486848684868487
-2.81000778520285e-14,-2.37610952425241e-15,0.486948694869487
-2.81000778520285e-14,-2.37610952425241e-15,0.487048704870487
-2.81000778520285e-14,-2.37610952425241e-15,0.487148714871487
-2.81000778520285e-14,-2.37610952425241e-15,0.487248724872487
-2.81000778520285e-14,-2.37610952425241e-15,0.487348734873487
-2.81000778520285e-14,-2.37610952425241e-15,0.487448744874487
-2.81000778520285e-14,-2.37610952425241e-15,0.487548754875488
-2.81000778520285e-14,-2.37610952425241e-15,0.487648764876488
-2.81000778520285e-14,-2.37610952425241e-15,0.487748774877488
-2.81000778520285e-14,-2.37610952425241e-15,0.487848784878488
-2.81000778520285e-14,-2.37610952425241e-15,0.487948794879488
-2.81000778520285e-14,-2.37610952425241e-15,0.488048804880488
-2.81000778520285e-14,-2.37610952425241e-15,0.488148814881488
-2.81000778520285e-14,-2.37610952425241e-15,0.488248824882488
-2.81000778520285e-14,-2.37610952425241e-15,0.488348834883488
-2.81000778520285e-14,-2.37610952425241e-15,0.488448844884488
-2.81000778520285e-14,-2.37610952425241e-15,0.488548854885489
-2.81000778520285e-14,-2.37610952425241e-15,0.488648864886489
-2.81000778520285e-14,-2.37610952425241e-15,0.488748874887489
-2.81000778520285e-14,-2.37610952425241e-15,0.488848884888489
-2.81000778520285e-14,-2.37610952425241e-15,0.488948894889489
-2.81000778520285e-14,-2.37610952425241e-15,0.489048904890489
-2.81000778520285e-14,-2.37610952425241e-15,0.489148914891489
-2.81000778520285e-14,-2.37610952425241e-15,0.489248924892489
-2.81000778520285e-14,-2.37610952425241e-15,0.489348934893489
-2.81000778520285e-14,-2.37610952425241e-15,0.489448944894489
-2.81000778520285e-14,-2.37610952425241e-15,0.48954895489549
-2.81000778520285e-14,-2.37610952425241e-15,0.48964896489649
-2.81000778520285e-14,-2.37610952425241e-15,0.48974897489749
-2.81000778520285e-14,-2.37610952425241e-15,0.48984898489849
-2.81000778520285e-14,-2.37610952425241e-15,0.48994899489949
-2.81000778520285e-14,-2.37610952425241e-15,0.49004900490049
-2.81000778520285e-14,-2.37610952425241e-15,0.49014901490149
-2.81000778520285e-14,-2.37610952425241e-15,0.49024902490249
-2.81000778520285e-14,-2.37610952425241e-15,0.49034903490349
-2.81000778520285e-14,-2.37610952425241e-15,0.49044904490449
-2.81000778520285e-14,-2.37610952425241e-15,0.490549054905491
-2.81000778520285e-14,-2.37610952425241e-15,0.490649064906491
-2.81000778520285e-14,-2.37610952425241e-15,0.490749074907491
-2.81000778520285e-14,-2.37610952425241e-15,0.490849084908491
-2.81000778520285e-14,-2.37610952425241e-15,0.490949094909491
-2.81000778520285e-14,-2.37610952425241e-15,0.491049104910491
-2.81000778520285e-14,-2.37610952425241e-15,0.491149114911491
-2.81000778520285e-14,-2.37610952425241e-15,0.491249124912491
-2.81000778520285e-14,-2.37610952425241e-15,0.491349134913491
-2.81000778520285e-14,-2.37610952425241e-15,0.491449144914491
-2.81000778520285e-14,-2.37610952425241e-15,0.491549154915492
-2.81000778520285e-14,-2.37610952425241e-15,0.491649164916492
-2.81000778520285e-14,-2.37610952425241e-15,0.491749174917492
-2.81000778520285e-14,-2.37610952425241e-15,0.491849184918492
-2.81000778520285e-14,-2.37610952425241e-15,0.491949194919492
-2.81000778520285e-14,-2.37610952425241e-15,0.492049204920492
-2.81000778520285e-14,-2.37610952425241e-15,0.492149214921492
-2.81000778520285e-14,-2.37610952425241e-15,0.492249224922492
-2.81000778520285e-14,-2.37610952425241e-15,0.492349234923492
-2.81000778520285e-14,-2.37610952425241e-15,0.492449244924492
-2.81000778520285e-14,-2.37610952425241e-15,0.492549254925493
-2.81000778520285e-14,-2.37610952425241e-15,0.492649264926493
-2.81000778520285e-14,-2.37610952425241e-15,0.492749274927493
-2.81000778520285e-14,-2.37610952425241e-15,0.492849284928493
-2.81000778520285e-14,-2.37610952425241e-15,0.492949294929493
-2.81000778520285e-14,-2.37610952425241e-15,0.493049304930493
-2.81000778520285e-14,-2.37610952425241e-15,0.493149314931493
-2.81000778520285e-14,-2.37610952425241e-15,0.493249324932493
-2.81000778520285e-14,-2.37610952425241e-15,0.493349334933493
-2.81000778520285e-14,-2.37610952425241e-15,0.493449344934493
-2.81000778520285e-14,-2.37610952425241e-15,0.493549354935494
-2.81000778520285e-14,-2.37610952425241e-15,0.493649364936494
-2.81000778520285e-14,-2.37610952425241e-15,0.493749374937494
-2.81000778520285e-14,-2.37610952425241e-15,0.493849384938494
-2.81000778520285e-14,-2.37610952425241e-15,0.493949394939494
-2.81000778520285e-14,-2.37610952425241e-15,0.494049404940494
-2.81000778520285e-14,-2.37610952425241e-15,0.494149414941494
-2.81000778520285e-14,-2.37610952425241e-15,0.494249424942494
-2.81000778520285e-14,-2.37610952425241e-15,0.494349434943494
-2.81000778520285e-14,-2.37610952425241e-15,0.494449444944494
-2.81000778520285e-14,-2.37610952425241e-15,0.494549454945495
-2.81000778520285e-14,-2.37610952425241e-15,0.494649464946495
-2.81000778520285e-14,-2.37610952425241e-15,0.494749474947495
-2.81000778520285e-14,-2.37610952425241e-15,0.494849484948495
-2.81000778520285e-14,-2.37610952425241e-15,0.494949494949495
-2.81000778520285e-14,-2.37610952425241e-15,0.495049504950495
-2.81000778520285e-14,-2.37610952425241e-15,0.495149514951495
-2.81000778520285e-14,-2.37610952425241e-15,0.495249524952495
-2.81000778520285e-14,-2.37610952425241e-15,0.495349534953495
-2.81000778520285e-14,-2.37610952425241e-15,0.495449544954495
-2.81000778520285e-14,-2.37610952425241e-15,0.495549554955496
-2.81000778520285e-14,-2.37610952425241e-15,0.495649564956496
-2.81000778520285e-14,-2.37610952425241e-15,0.495749574957496
-2.81000778520285e-14,-2.37610952425241e-15,0.495849584958496
-2.81000778520285e-14,-2.37610952425241e-15,0.495949594959496
-2.81000778520285e-14,-2.37610952425241e-15,0.496049604960496
-2.81000778520285e-14,-2.37610952425241e-15,0.496149614961496
-2.81000778520285e-14,-2.37610952425241e-15,0.496249624962496
-2.81000778520285e-14,-2.37610952425241e-15,0.496349634963496
-2.81000778520285e-14,-2.37610952425241e-15,0.496449644964496
-2.81000778520285e-14,-2.37610952425241e-15,0.496549654965497
-2.81000778520285e-14,-2.37610952425241e-15,0.496649664966497
-2.81000778520285e-14,-2.37610952425241e-15,0.496749674967497
-2.81000778520285e-14,-2.37610952425241e-15,0.496849684968497
-2.81000778520285e-14,-2.37610952425241e-15,0.496949694969497
-2.81000778520285e-14,-2.37610952425241e-15,0.497049704970497
-2.81000778520285e-14,-2.37610952425241e-15,0.497149714971497
-2.81000778520285e-14,-2.37610952425241e-15,0.497249724972497
-2.81000778520285e-14,-2.37610952425241e-15,0.497349734973497
-2.81000778520285e-14,-2.37610952425241e-15,0.497449744974497
-2.81000778520285e-14,-2.37610952425241e-15,0.497549754975498
-2.81000778520285e-14,-2.37610952425241e-15,0.497649764976498
-2.81000778520285e-14,-2.37610952425241e-15,0.497749774977498
-2.81000778520285e-14,-2.37610952425241e-15,0.497849784978498
-2.81000778520285e-14,-2.37610952425241e-15,0.497949794979498
-2.81000778520285e-14,-2.37610952425241e-15,0.498049804980498
-2.81000778520285e-14,-2.37610952425241e-15,0.498149814981498
-2.81000778520285e-14,-2.37610952425241e-15,0.498249824982498
-2.81000778520285e-14,-2.37610952425241e-15,0.498349834983498
-2.81000778520285e-14,-2.37610952425241e-15,0.498449844984498
-2.81000778520285e-14,-2.37610952425241e-15,0.498549854985499
-2.81000778520285e-14,-2.37610952425241e-15,0.498649864986499
-2.81000778520285e-14,-2.37610952425241e-15,0.498749874987499
-2.81000778520285e-14,-2.37610952425241e-15,0.498849884988499
-2.81000778520285e-14,-2.37610952425241e-15,0.498949894989499
-2.81000778520285e-14,-2.37610952425241e-15,0.499049904990499
-2.81000778520285e-14,-2.37610952425241e-15,0.499149914991499
-2.81000778520285e-14,-2.37610952425241e-15,0.499249924992499
-2.81000778520285e-14,-2.37610952425241e-15,0.499349934993499
-2.81000778520285e-14,-2.37610952425241e-15,0.499449944994499
-2.81000778520285e-14,-2.37610952425241e-15,0.4995499549955
-2.81000778520285e-14,-2.37610952425241e-15,0.4996499649965
-2.81000778520285e-14,-2.37610952425241e-15,0.4997499749975
-2.81000778520285e-14,-2.37610952425241e-15,0.4998499849985
-2.81000778520285e-14,-2.37610952425241e-15,0.4999499949995
-2.81000778520285e-14,-2.37610952425241e-15,0.5000500050005
-2.81000778520285e-14,-2.37610952425241e-15,0.5001500150015
-2.81000778520285e-14,-2.37610952425241e-15,0.5002500250025
-2.81000778520285e-14,-2.37610952425241e-15,0.5003500350035
-2.81000778520285e-14,-2.37610952425241e-15,0.5004500450045
-2.81000778520285e-14,-2.37610952425241e-15,0.500550055005501
-2.81000778520285e-14,-2.37610952425241e-15,0.500650065006501
-2.81000778520285e-14,-2.37610952425241e-15,0.500750075007501
-2.81000778520285e-14,-2.37610952425241e-15,0.500850085008501
-2.81000778520285e-14,-2.37610952425241e-15,0.500950095009501
-2.81000778520285e-14,-2.37610952425241e-15,0.501050105010501
-2.81000778520285e-14,-2.37610952425241e-15,0.501150115011501
-2.81000778520285e-14,-2.37610952425241e-15,0.501250125012501
-2.81000778520285e-14,-2.37610952425241e-15,0.501350135013501
-2.81000778520285e-14,-2.37610952425241e-15,0.501450145014501
-2.81000778520285e-14,-2.37610952425241e-15,0.501550155015502
-2.81000778520285e-14,-2.37610952425241e-15,0.501650165016502
-2.81000778520285e-14,-2.37610952425241e-15,0.501750175017502
-2.81000778520285e-14,-2.37610952425241e-15,0.501850185018502
-2.81000778520285e-14,-2.37610952425241e-15,0.501950195019502
-2.81000778520285e-14,-2.37610952425241e-15,0.502050205020502
-2.81000778520285e-14,-2.37610952425241e-15,0.502150215021502
-2.81000778520285e-14,-2.37610952425241e-15,0.502250225022502
-2.81000778520285e-14,-2.37610952425241e-15,0.502350235023502
-2.81000778520285e-14,-2.37610952425241e-15,0.502450245024502
-2.81000778520285e-14,-2.37610952425241e-15,0.502550255025503
-2.81000778520285e-14,-2.37610952425241e-15,0.502650265026503
-2.81000778520285e-14,-2.37610952425241e-15,0.502750275027503
-2.81000778520285e-14,-2.37610952425241e-15,0.502850285028503
-2.81000778520285e-14,-2.37610952425241e-15,0.502950295029503
-2.81000778520285e-14,-2.37610952425241e-15,0.503050305030503
-2.81000778520285e-14,-2.37610952425241e-15,0.503150315031503
-2.81000778520285e-14,-2.37610952425241e-15,0.503250325032503
-2.81000778520285e-14,-2.37610952425241e-15,0.503350335033503
-2.81000778520285e-14,-2.37610952425241e-15,0.503450345034503
-2.81000778520285e-14,-2.37610952425241e-15,0.503550355035504
-2.81000778520285e-14,-2.37610952425241e-15,0.503650365036504
-2.81000778520285e-14,-2.37610952425241e-15,0.503750375037504
-2.81000778520285e-14,-2.37610952425241e-15,0.503850385038504
-2.81000778520285e-14,-2.37610952425241e-15,0.503950395039504
-2.81000778520285e-14,-2.37610952425241e-15,0.504050405040504
-2.81000778520285e-14,-2.37610952425241e-15,0.504150415041504
-2.81000778520285e-14,-2.37610952425241e-15,0.504250425042504
-2.81000778520285e-14,-2.37610952425241e-15,0.504350435043504
-2.81000778520285e-14,-2.37610952425241e-15,0.504450445044504
-2.81000778520285e-14,-2.37610952425241e-15,0.504550455045505
-2.81000778520285e-14,-2.37610952425241e-15,0.504650465046505
-2.81000778520285e-14,-2.37610952425241e-15,0.504750475047505
-2.81000778520285e-14,-2.37610952425241e-15,0.504850485048505
-2.81000778520285e-14,-2.37610952425241e-15,0.504950495049505
-2.81000778520285e-14,-2.37610952425241e-15,0.505050505050505
-2.81000778520285e-14,-2.37610952425241e-15,0.505150515051505
-2.81000778520285e-14,-2.37610952425241e-15,0.505250525052505
-2.81000778520285e-14,-2.37610952425241e-15,0.505350535053505
-2.81000778520285e-14,-2.37610952425241e-15,0.505450545054505
-2.81000778520285e-14,-2.37610952425241e-15,0.505550555055506
-2.81000778520285e-14,-2.37610952425241e-15,0.505650565056506
-2.81000778520285e-14,-2.37610952425241e-15,0.505750575057506
-2.81000778520285e-14,-2.37610952425241e-15,0.505850585058506
-2.81000778520285e-14,-2.37610952425241e-15,0.505950595059506
-2.81000778520285e-14,-2.37610952425241e-15,0.506050605060506
-2.81000778520285e-14,-2.37610952425241e-15,0.506150615061506
-2.81000778520285e-14,-2.37610952425241e-15,0.506250625062506
-2.81000778520285e-14,-2.37610952425241e-15,0.506350635063506
-2.81000778520285e-14,-2.37610952425241e-15,0.506450645064506
-2.81000778520285e-14,-2.37610952425241e-15,0.506550655065507
-2.81000778520285e-14,-2.37610952425241e-15,0.506650665066507
-2.81000778520285e-14,-2.37610952425241e-15,0.506750675067507
-2.81000778520285e-14,-2.37610952425241e-15,0.506850685068507
-2.81000778520285e-14,-2.37610952425241e-15,0.506950695069507
-2.81000778520285e-14,-2.37610952425241e-15,0.507050705070507
-2.81000778520285e-14,-2.37610952425241e-15,0.507150715071507
-2.81000778520285e-14,-2.37610952425241e-15,0.507250725072507
-2.81000778520285e-14,-2.37610952425241e-15,0.507350735073507
-2.81000778520285e-14,-2.37610952425241e-15,0.507450745074507
-2.81000778520285e-14,-2.37610952425241e-15,0.507550755075508
-2.81000778520285e-14,-2.37610952425241e-15,0.507650765076508
-2.81000778520285e-14,-2.37610952425241e-15,0.507750775077508
-2.81000778520285e-14,-2.37610952425241e-15,0.507850785078508
-2.81000778520285e-14,-2.37610952425241e-15,0.507950795079508
-2.81000778520285e-14,-2.37610952425241e-15,0.508050805080508
-2.81000778520285e-14,-2.37610952425241e-15,0.508150815081508
-2.81000778520285e-14,-2.37610952425241e-15,0.508250825082508
-2.81000778520285e-14,-2.37610952425241e-15,0.508350835083508
-2.81000778520285e-14,-2.37610952425241e-15,0.508450845084508
-2.81000778520285e-14,-2.37610952425241e-15,0.508550855085509
-2.81000778520285e-14,-2.37610952425241e-15,0.508650865086509
-2.81000778520285e-14,-2.37610952425241e-15,0.508750875087509
-2.81000778520285e-14,-2.37610952425241e-15,0.508850885088509
-2.81000778520285e-14,-2.37610952425241e-15,0.508950895089509
-2.81000778520285e-14,-2.37610952425241e-15,0.509050905090509
-2.81000778520285e-14,-2.37610952425241e-15,0.509150915091509
-2.81000778520285e-14,-2.37610952425241e-15,0.509250925092509
-2.81000778520285e-14,-2.37610952425241e-15,0.509350935093509
-2.81000778520285e-14,-2.37610952425241e-15,0.509450945094509
-2.81000778520285e-14,-2.37610952425241e-15,0.50955095509551
-2.81000778520285e-14,-2.37610952425241e-15,0.50965096509651
-2.81000778520285e-14,-2.37610952425241e-15,0.50975097509751
-2.81000778520285e-14,-2.37610952425241e-15,0.50985098509851
-2.81000778520285e-14,-2.37610952425241e-15,0.50995099509951
-2.81000778520285e-14,-2.37610952425241e-15,0.51005100510051
-2.81000778520285e-14,-2.37610952425241e-15,0.51015101510151
-2.81000778520285e-14,-2.37610952425241e-15,0.51025102510251
-2.81000778520285e-14,-2.37610952425241e-15,0.51035103510351
-2.81000778520285e-14,-2.37610952425241e-15,0.51045104510451
-2.81000778520285e-14,-2.37610952425241e-15,0.510551055105511
-2.81000778520285e-14,-2.37610952425241e-15,0.510651065106511
-2.81000778520285e-14,-2.37610952425241e-15,0.510751075107511
-2.81000778520285e-14,-2.37610952425241e-15,0.510851085108511
-2.81000778520285e-14,-2.37610952425241e-15,0.510951095109511
-2.81000778520285e-14,-2.37610952425241e-15,0.511051105110511
-2.81000778520285e-14,-2.37610952425241e-15,0.511151115111511
-2.81000778520285e-14,-2.37610952425241e-15,0.511251125112511
-2.81000778520285e-14,-2.37610952425241e-15,0.511351135113511
-2.81000778520285e-14,-2.37610952425241e-15,0.511451145114511
-2.81000778520285e-14,-2.37610952425241e-15,0.511551155115512
-2.81000778520285e-14,-2.37610952425241e-15,0.511651165116512
-2.81000778520285e-14,-2.37610952425241e-15,0.511751175117512
-2.81000778520285e-14,-2.37610952425241e-15,0.511851185118512
-2.81000778520285e-14,-2.37610952425241e-15,0.511951195119512
-2.81000778520285e-14,-2.37610952425241e-15,0.512051205120512
-2.81000778520285e-14,-2.37610952425241e-15,0.512151215121512
-2.81000778520285e-14,-2.37610952425241e-15,0.512251225122512
-2.81000778520285e-14,-2.37610952425241e-15,0.512351235123512
-2.81000778520285e-14,-2.37610952425241e-15,0.512451245124512
-2.81000778520285e-14,-2.37610952425241e-15,0.512551255125513
-2.81000778520285e-14,-2.37610952425241e-15,0.512651265126513
-2.81000778520285e-14,-2.37610952425241e-15,0.512751275127513
-2.81000778520285e-14,-2.37610952425241e-15,0.512851285128513
-2.81000778520285e-14,-2.37610952425241e-15,0.512951295129513
-2.81000778520285e-14,-2.37610952425241e-15,0.513051305130513
-2.81000778520285e-14,-2.37610952425241e-15,0.513151315131513
-2.81000778520285e-14,-2.37610952425241e-15,0.513251325132513
-2.81000778520285e-14,-2.37610952425241e-15,0.513351335133513
-2.81000778520285e-14,-2.37610952425241e-15,0.513451345134513
-2.81000778520285e-14,-2.37610952425241e-15,0.513551355135514
-2.81000778520285e-14,-2.37610952425241e-15,0.513651365136514
-2.81000778520285e-14,-2.37610952425241e-15,0.513751375137514
-2.81000778520285e-14,-2.37610952425241e-15,0.513851385138514
-2.81000778520285e-14,-2.37610952425241e-15,0.513951395139514
-2.81000778520285e-14,-2.37610952425241e-15,0.514051405140514
-2.81000778520285e-14,-2.37610952425241e-15,0.514151415141514
-2.81000778520285e-14,-2.37610952425241e-15,0.514251425142514
-2.81000778520285e-14,-2.37610952425241e-15,0.514351435143514
-2.81000778520285e-14,-2.37610952425241e-15,0.514451445144514
-2.81000778520285e-14,-2.37610952425241e-15,0.514551455145515
-2.81000778520285e-14,-2.37610952425241e-15,0.514651465146515
-2.81000778520285e-14,-2.37610952425241e-15,0.514751475147515
-2.81000778520285e-14,-2.37610952425241e-15,0.514851485148515
-2.81000778520285e-14,-2.37610952425241e-15,0.514951495149515
-2.81000778520285e-14,-2.37610952425241e-15,0.515051505150515
-2.81000778520285e-14,-2.37610952425241e-15,0.515151515151515
-2.81000778520285e-14,-2.37610952425241e-15,0.515251525152515
-2.81000778520285e-14,-2.37610952425241e-15,0.515351535153515
-2.81000778520285e-14,-2.37610952425241e-15,0.515451545154515
-2.81000778520285e-14,-2.37610952425241e-15,0.515551555155516
-2.81000778520285e-14,-2.37610952425241e-15,0.515651565156516
-2.81000778520285e-14,-2.37610952425241e-15,0.515751575157516
-2.81000778520285e-14,-2.37610952425241e-15,0.515851585158516
-2.81000778520285e-14,-2.37610952425241e-15,0.515951595159516
-2.81000778520285e-14,-2.37610952425241e-15,0.516051605160516
-2.81000778520285e-14,-2.37610952425241e-15,0.516151615161516
-2.81000778520285e-14,-2.37610952425241e-15,0.516251625162516
-2.81000778520285e-14,-2.37610952425241e-15,0.516351635163516
-2.81000778520285e-14,-2.37610952425241e-15,0.516451645164516
-2.81000778520285e-14,-2.37610952425241e-15,0.516551655165517
-2.81000778520285e-14,-2.37610952425241e-15,0.516651665166517
-2.81000778520285e-14,-2.37610952425241e-15,0.516751675167517
-2.81000778520285e-14,-2.37610952425241e-15,0.516851685168517
-2.81000778520285e-14,-2.37610952425241e-15,0.516951695169517
-2.81000778520285e-14,-2.37610952425241e-15,0.517051705170517
-2.81000778520285e-14,-2.37610952425241e-15,0.517151715171517
-2.81000778520285e-14,-2.37610952425241e-15,0.517251725172517
-2.81000778520285e-14,-2.37610952425241e-15,0.517351735173517
-2.81000778520285e-14,-2.37610952425241e-15,0.517451745174517
-2.81000778520285e-14,-2.37610952425241e-15,0.517551755175518
-2.81000778520285e-14,-2.37610952425241e-15,0.517651765176518
-2.81000778520285e-14,-2.37610952425241e-15,0.517751775177518
-2.81000778520285e-14,-2.37610952425241e-15,0.517851785178518
-2.81000778520285e-14,-2.37610952425241e-15,0.517951795179518
-2.81000778520285e-14,-2.37610952425241e-15,0.518051805180518
-2.81000778520285e-14,-2.37610952425241e-15,0.518151815181518
-2.81000778520285e-14,-2.37610952425241e-15,0.518251825182518
-2.81000778520285e-14,-2.37610952425241e-15,0.518351835183518
-2.81000778520285e-14,-2.37610952425241e-15,0.518451845184518
-2.81000778520285e-14,-2.37610952425241e-15,0.518551855185519
-2.81000778520285e-14,-2.37610952425241e-15,0.518651865186519
-2.81000778520285e-14,-2.37610952425241e-15,0.518751875187519
-2.81000778520285e-14,-2.37610952425241e-15,0.518851885188519
-2.81000778520285e-14,-2.37610952425241e-15,0.518951895189519
-2.81000778520285e-14,-2.37610952425241e-15,0.519051905190519
-2.81000778520285e-14,-2.37610952425241e-15,0.519151915191519
-2.81000778520285e-14,-2.37610952425241e-15,0.519251925192519
-2.81000778520285e-14,-2.37610952425241e-15,0.519351935193519
-2.81000778520285e-14,-2.37610952425241e-15,0.519451945194519
-2.81000778520285e-14,-2.37610952425241e-15,0.51955195519552
-2.81000778520285e-14,-2.37610952425241e-15,0.51965196519652
-2.81000778520285e-14,-2.37610952425241e-15,0.51975197519752
-2.81000778520285e-14,-2.37610952425241e-15,0.51985198519852
-2.81000778520285e-14,-2.37610952425241e-15,0.51995199519952
-2.81000778520285e-14,-2.37610952425241e-15,0.52005200520052
-2.81000778520285e-14,-2.37610952425241e-15,0.52015201520152
-2.81000778520285e-14,-2.37610952425241e-15,0.52025202520252
-2.81000778520285e-14,-2.37610952425241e-15,0.52035203520352
-2.81000778520285e-14,-2.37610952425241e-15,0.52045204520452
-2.81000778520285e-14,-2.37610952425241e-15,0.520552055205521
-2.81000778520285e-14,-2.37610952425241e-15,0.520652065206521
-2.81000778520285e-14,-2.37610952425241e-15,0.520752075207521
-2.81000778520285e-14,-2.37610952425241e-15,0.520852085208521
-2.81000778520285e-14,-2.37610952425241e-15,0.520952095209521
-2.81000778520285e-14,-2.37610952425241e-15,0.521052105210521
-2.81000778520285e-14,-2.37610952425241e-15,0.521152115211521
-2.81000778520285e-14,-2.37610952425241e-15,0.521252125212521
-2.81000778520285e-14,-2.37610952425241e-15,0.521352135213521
-2.81000778520285e-14,-2.37610952425241e-15,0.521452145214521
-2.81000778520285e-14,-2.37610952425241e-15,0.521552155215522
-2.81000778520285e-14,-2.37610952425241e-15,0.521652165216522
-2.81000778520285e-14,-2.37610952425241e-15,0.521752175217522
-2.81000778520285e-14,-2.37610952425241e-15,0.521852185218522
-2.81000778520285e-14,-2.37610952425241e-15,0.521952195219522
-2.81000778520285e-14,-2.37610952425241e-15,0.522052205220522
-2.81000778520285e-14,-2.37610952425241e-15,0.522152215221522
-2.81000778520285e-14,-2.37610952425241e-15,0.522252225222522
-2.81000778520285e-14,-2.37610952425241e-15,0.522352235223522
-2.81000778520285e-14,-2.37610952425241e-15,0.522452245224522
-2.81000778520285e-14,-2.37610952425241e-15,0.522552255225523
-2.81000778520285e-14,-2.37610952425241e-15,0.522652265226523
-2.81000778520285e-14,-2.37610952425241e-15,0.522752275227523
-2.81000778520285e-14,-2.37610952425241e-15,0.522852285228523
-2.81000778520285e-14,-2.37610952425241e-15,0.522952295229523
-2.81000778520285e-14,-2.37610952425241e-15,0.523052305230523
-2.81000778520285e-14,-2.37610952425241e-15,0.523152315231523
-2.81000778520285e-14,-2.37610952425241e-15,0.523252325232523
-2.81000778520285e-14,-2.37610952425241e-15,0.523352335233523
-2.81000778520285e-14,-2.37610952425241e-15,0.523452345234523
-2.81000778520285e-14,-2.37610952425241e-15,0.523552355235524
-2.81000778520285e-14,-2.37610952425241e-15,0.523652365236524
-2.81000778520285e-14,-2.37610952425241e-15,0.523752375237524
-2.81000778520285e-14,-2.37610952425241e-15,0.523852385238524
-2.81000778520285e-14,-2.37610952425241e-15,0.523952395239524
-2.81000778520285e-14,-2.37610952425241e-15,0.524052405240524
-2.81000778520285e-14,-2.37610952425241e-15,0.524152415241524
-2.81000778520285e-14,-2.37610952425241e-15,0.524252425242524
-2.81000778520285e-14,-2.37610952425241e-15,0.524352435243524
-2.81000778520285e-14,-2.37610952425241e-15,0.524452445244525
-2.81000778520285e-14,-2.37610952425241e-15,0.524552455245525
-2.81000778520285e-14,-2.37610952425241e-15,0.524652465246525
-2.81000778520285e-14,-2.37610952425241e-15,0.524752475247525
-2.81000778520285e-14,-2.37610952425241e-15,0.524852485248525
-2.81000778520285e-14,-2.37610952425241e-15,0.524952495249525
-2.81000778520285e-14,-2.37610952425241e-15,0.525052505250525
-2.81000778520285e-14,-2.37610952425241e-15,0.525152515251525
-2.81000778520285e-14,-2.37610952425241e-15,0.525252525252525
-2.81000778520285e-14,-2.37610952425241e-15,0.525352535253525
-2.81000778520285e-14,-2.37610952425241e-15,0.525452545254525
-2.81000778520285e-14,-2.37610952425241e-15,0.525552555255526
-2.81000778520285e-14,-2.37610952425241e-15,0.525652565256526
-2.81000778520285e-14,-2.37610952425241e-15,0.525752575257526
-2.81000778520285e-14,-2.37610952425241e-15,0.525852585258526
-2.81000778520285e-14,-2.37610952425241e-15,0.525952595259526
-2.81000778520285e-14,-2.37610952425241e-15,0.526052605260526
-2.81000778520285e-14,-2.37610952425241e-15,0.526152615261526
-2.81000778520285e-14,-2.37610952425241e-15,0.526252625262526
-2.81000778520285e-14,-2.37610952425241e-15,0.526352635263526
-2.81000778520285e-14,-2.37610952425241e-15,0.526452645264526
-2.81000778520285e-14,-2.37610952425241e-15,0.526552655265527
-2.81000778520285e-14,-2.37610952425241e-15,0.526652665266527
-2.81000778520285e-14,-2.37610952425241e-15,0.526752675267527
-2.81000778520285e-14,-2.37610952425241e-15,0.526852685268527
-2.81000778520285e-14,-2.37610952425241e-15,0.526952695269527
-2.81000778520285e-14,-2.37610952425241e-15,0.527052705270527
-2.81000778520285e-14,-2.37610952425241e-15,0.527152715271527
-2.81000778520285e-14,-2.37610952425241e-15,0.527252725272527
-2.81000778520285e-14,-2.37610952425241e-15,0.527352735273527
-2.81000778520285e-14,-2.37610952425241e-15,0.527452745274527
-2.81000778520285e-14,-2.37610952425241e-15,0.527552755275528
-2.81000778520285e-14,-2.37610952425241e-15,0.527652765276528
-2.81000778520285e-14,-2.37610952425241e-15,0.527752775277528
-2.81000778520285e-14,-2.37610952425241e-15,0.527852785278528
-2.81000778520285e-14,-2.37610952425241e-15,0.527952795279528
-2.81000778520285e-14,-2.37610952425241e-15,0.528052805280528
-2.81000778520285e-14,-2.37610952425241e-15,0.528152815281528
-2.81000778520285e-14,-2.37610952425241e-15,0.528252825282528
-2.81000778520285e-14,-2.37610952425241e-15,0.528352835283528
-2.81000778520285e-14,-2.37610952425241e-15,0.528452845284528
-2.81000778520285e-14,-2.37610952425241e-15,0.528552855285529
-2.81000778520285e-14,-2.37610952425241e-15,0.528652865286529
-2.81000778520285e-14,-2.37610952425241e-15,0.528752875287529
-2.81000778520285e-14,-2.37610952425241e-15,0.528852885288529
-2.81000778520285e-14,-2.37610952425241e-15,0.528952895289529
-2.81000778520285e-14,-2.37610952425241e-15,0.529052905290529
-2.81000778520285e-14,-2.37610952425241e-15,0.529152915291529
-2.81000778520285e-14,-2.37610952425241e-15,0.529252925292529
-2.81000778520285e-14,-2.37610952425241e-15,0.529352935293529
-2.81000778520285e-14,-2.37610952425241e-15,0.529452945294529
-2.81000778520285e-14,-2.37610952425241e-15,0.52955295529553
-2.81000778520285e-14,-2.37610952425241e-15,0.52965296529653
-2.81000778520285e-14,-2.37610952425241e-15,0.52975297529753
-2.81000778520285e-14,-2.37610952425241e-15,0.52985298529853
-2.81000778520285e-14,-2.37610952425241e-15,0.52995299529953
-2.81000778520285e-14,-2.37610952425241e-15,0.53005300530053
-2.81000778520285e-14,-2.37610952425241e-15,0.53015301530153
-2.81000778520285e-14,-2.37610952425241e-15,0.53025302530253
-2.81000778520285e-14,-2.37610952425241e-15,0.53035303530353
-2.81000778520285e-14,-2.37610952425241e-15,0.53045304530453
-2.81000778520285e-14,-2.37610952425241e-15,0.530553055305531
-2.81000778520285e-14,-2.37610952425241e-15,0.530653065306531
-2.81000778520285e-14,-2.37610952425241e-15,0.530753075307531
-2.81000778520285e-14,-2.37610952425241e-15,0.530853085308531
-2.81000778520285e-14,-2.37610952425241e-15,0.530953095309531
-2.81000778520285e-14,-2.37610952425241e-15,0.531053105310531
-2.81000778520285e-14,-2.37610952425241e-15,0.531153115311531
-2.81000778520285e-14,-2.37610952425241e-15,0.531253125312531
-2.81000778520285e-14,-2.37610952425241e-15,0.531353135313531
-2.81000778520285e-14,-2.37610952425241e-15,0.531453145314531
-2.81000778520285e-14,-2.37610952425241e-15,0.531553155315532
-2.81000778520285e-14,-2.37610952425241e-15,0.531653165316532
-2.81000778520285e-14,-2.37610952425241e-15,0.531753175317532
-2.81000778520285e-14,-2.37610952425241e-15,0.531853185318532
-2.81000778520285e-14,-2.37610952425241e-15,0.531953195319532
-2.81000778520285e-14,-2.37610952425241e-15,0.532053205320532
-2.81000778520285e-14,-2.37610952425241e-15,0.532153215321532
-2.81000778520285e-14,-2.37610952425241e-15,0.532253225322532
-2.81000778520285e-14,-2.37610952425241e-15,0.532353235323532
-2.81000778520285e-14,-2.37610952425241e-15,0.532453245324532
-2.81000778520285e-14,-2.37610952425241e-15,0.532553255325533
-2.81000778520285e-14,-2.37610952425241e-15,0.532653265326533
-2.81000778520285e-14,-2.37610952425241e-15,0.532753275327533
-2.81000778520285e-14,-2.37610952425241e-15,0.532853285328533
-2.81000778520285e-14,-2.37610952425241e-15,0.532953295329533
-2.81000778520285e-14,-2.37610952425241e-15,0.533053305330533
-2.81000778520285e-14,-2.37610952425241e-15,0.533153315331533
-2.81000778520285e-14,-2.37610952425241e-15,0.533253325332533
-2.81000778520285e-14,-2.37610952425241e-15,0.533353335333533
-2.81000778520285e-14,-2.37610952425241e-15,0.533453345334533
-2.81000778520285e-14,-2.37610952425241e-15,0.533553355335534
-2.81000778520285e-14,-2.37610952425241e-15,0.533653365336534
-2.81000778520285e-14,-2.37610952425241e-15,0.533753375337534
-2.81000778520285e-14,-2.37610952425241e-15,0.533853385338534
-2.81000778520285e-14,-2.37610952425241e-15,0.533953395339534
-2.81000778520285e-14,-2.37610952425241e-15,0.534053405340534
-2.81000778520285e-14,-2.37610952425241e-15,0.534153415341534
-2.81000778520285e-14,-2.37610952425241e-15,0.534253425342534
-2.81000778520285e-14,-2.37610952425241e-15,0.534353435343534
-2.81000778520285e-14,-2.37610952425241e-15,0.534453445344534
-2.81000778520285e-14,-2.37610952425241e-15,0.534553455345535
-2.81000778520285e-14,-2.37610952425241e-15,0.534653465346535
-2.81000778520285e-14,-2.37610952425241e-15,0.534753475347535
-2.81000778520285e-14,-2.37610952425241e-15,0.534853485348535
-2.81000778520285e-14,-2.37610952425241e-15,0.534953495349535
-2.81000778520285e-14,-2.37610952425241e-15,0.535053505350535
-2.81000778520285e-14,-2.37610952425241e-15,0.535153515351535
-2.81000778520285e-14,-2.37610952425241e-15,0.535253525352535
-2.81000778520285e-14,-2.37610952425241e-15,0.535353535353535
-2.81000778520285e-14,-2.37610952425241e-15,0.535453545354535
-2.81000778520285e-14,-2.37610952425241e-15,0.535553555355536
-2.81000778520285e-14,-2.37610952425241e-15,0.535653565356536
-2.81000778520285e-14,-2.37610952425241e-15,0.535753575357536
-2.81000778520285e-14,-2.37610952425241e-15,0.535853585358536
-2.81000778520285e-14,-2.37610952425241e-15,0.535953595359536
-2.81000778520285e-14,-2.37610952425241e-15,0.536053605360536
-2.81000778520285e-14,-2.37610952425241e-15,0.536153615361536
-2.81000778520285e-14,-2.37610952425241e-15,0.536253625362536
-2.81000778520285e-14,-2.37610952425241e-15,0.536353635363536
-2.81000778520285e-14,-2.37610952425241e-15,0.536453645364536
-2.81000778520285e-14,-2.37610952425241e-15,0.536553655365537
-2.81000778520285e-14,-2.37610952425241e-15,0.536653665366537
-2.81000778520285e-14,-2.37610952425241e-15,0.536753675367537
-2.81000778520285e-14,-2.37610952425241e-15,0.536853685368537
-2.81000778520285e-14,-2.37610952425241e-15,0.536953695369537
-2.81000778520285e-14,-2.37610952425241e-15,0.537053705370537
-2.81000778520285e-14,-2.37610952425241e-15,0.537153715371537
-2.81000778520285e-14,-2.37610952425241e-15,0.537253725372537
-2.81000778520285e-14,-2.37610952425241e-15,0.537353735373537
-2.81000778520285e-14,-2.37610952425241e-15,0.537453745374537
-2.81000778520285e-14,-2.37610952425241e-15,0.537553755375538
-2.81000778520285e-14,-2.37610952425241e-15,0.537653765376538
-2.81000778520285e-14,-2.37610952425241e-15,0.537753775377538
-2.81000778520285e-14,-2.37610952425241e-15,0.537853785378538
-2.81000778520285e-14,-2.37610952425241e-15,0.537953795379538
-2.81000778520285e-14,-2.37610952425241e-15,0.538053805380538
-2.81000778520285e-14,-2.37610952425241e-15,0.538153815381538
-2.81000778520285e-14,-2.37610952425241e-15,0.538253825382538
-2.81000778520285e-14,-2.37610952425241e-15,0.538353835383538
-2.81000778520285e-14,-2.37610952425241e-15,0.538453845384538
-2.81000778520285e-14,-2.37610952425241e-15,0.538553855385539
-2.81000778520285e-14,-2.37610952425241e-15,0.538653865386539
-2.81000778520285e-14,-2.37610952425241e-15,0.538753875387539
-2.81000778520285e-14,-2.37610952425241e-15,0.538853885388539
-2.81000778520285e-14,-2.37610952425241e-15,0.538953895389539
-2.81000778520285e-14,-2.37610952425241e-15,0.539053905390539
-2.81000778520285e-14,-2.37610952425241e-15,0.539153915391539
-2.81000778520285e-14,-2.37610952425241e-15,0.539253925392539
-2.81000778520285e-14,-2.37610952425241e-15,0.539353935393539
-2.81000778520285e-14,-2.37610952425241e-15,0.53945394539454
-2.81000778520285e-14,-2.37610952425241e-15,0.53955395539554
-2.81000778520285e-14,-2.37610952425241e-15,0.53965396539654
-2.81000778520285e-14,-2.37610952425241e-15,0.53975397539754
-2.81000778520285e-14,-2.37610952425241e-15,0.53985398539854
-2.81000778520285e-14,-2.37610952425241e-15,0.53995399539954
-2.81000778520285e-14,-2.37610952425241e-15,0.54005400540054
-2.81000778520285e-14,-2.37610952425241e-15,0.54015401540154
-2.81000778520285e-14,-2.37610952425241e-15,0.54025402540254
-2.81000778520285e-14,-2.37610952425241e-15,0.54035403540354
-2.81000778520285e-14,-2.37610952425241e-15,0.54045404540454
-2.81000778520285e-14,-2.37610952425241e-15,0.540554055405541
-2.81000778520285e-14,-2.37610952425241e-15,0.540654065406541
-2.81000778520285e-14,-2.37610952425241e-15,0.540754075407541
-2.81000778520285e-14,-2.37610952425241e-15,0.540854085408541
-2.81000778520285e-14,-2.37610952425241e-15,0.540954095409541
-2.81000778520285e-14,-2.37610952425241e-15,0.541054105410541
-2.81000778520285e-14,-2.37610952425241e-15,0.541154115411541
-2.81000778520285e-14,-2.37610952425241e-15,0.541254125412541
-2.81000778520285e-14,-2.37610952425241e-15,0.541354135413541
-2.81000778520285e-14,-2.37610952425241e-15,0.541454145414541
-2.81000778520285e-14,-2.37610952425241e-15,0.541554155415542
-2.81000778520285e-14,-2.37610952425241e-15,0.541654165416542
-2.81000778520285e-14,-2.37610952425241e-15,0.541754175417542
-2.81000778520285e-14,-2.37610952425241e-15,0.541854185418542
-2.81000778520285e-14,-2.37610952425241e-15,0.541954195419542
-2.81000778520285e-14,-2.37610952425241e-15,0.542054205420542
-2.81000778520285e-14,-2.37610952425241e-15,0.542154215421542
-2.81000778520285e-14,-2.37610952425241e-15,0.542254225422542
-2.81000778520285e-14,-2.37610952425241e-15,0.542354235423542
-2.81000778520285e-14,-2.37610952425241e-15,0.542454245424542
-2.81000778520285e-14,-2.37610952425241e-15,0.542554255425543
-2.81000778520285e-14,-2.37610952425241e-15,0.542654265426543
-2.81000778520285e-14,-2.37610952425241e-15,0.542754275427543
-2.81000778520285e-14,-2.37610952425241e-15,0.542854285428543
-2.81000778520285e-14,-2.37610952425241e-15,0.542954295429543
-2.81000778520285e-14,-2.37610952425241e-15,0.543054305430543
-2.81000778520285e-14,-2.37610952425241e-15,0.543154315431543
-2.81000778520285e-14,-2.37610952425241e-15,0.543254325432543
-2.81000778520285e-14,-2.37610952425241e-15,0.543354335433543
-2.81000778520285e-14,-2.37610952425241e-15,0.543454345434543
-2.81000778520285e-14,-2.37610952425241e-15,0.543554355435544
-2.81000778520285e-14,-2.37610952425241e-15,0.543654365436544
-2.81000778520285e-14,-2.37610952425241e-15,0.543754375437544
-2.81000778520285e-14,-2.37610952425241e-15,0.543854385438544
-2.81000778520285e-14,-2.37610952425241e-15,0.543954395439544
-2.81000778520285e-14,-2.37610952425241e-15,0.544054405440544
-2.81000778520285e-14,-2.37610952425241e-15,0.544154415441544
-2.81000778520285e-14,-2.37610952425241e-15,0.544254425442544
-2.81000778520285e-14,-2.37610952425241e-15,0.544354435443544
-2.81000778520285e-14,-2.37610952425241e-15,0.544454445444544
-2.81000778520285e-14,-2.37610952425241e-15,0.544554455445545
-2.81000778520285e-14,-2.37610952425241e-15,0.544654465446545
-2.81000778520285e-14,-2.37610952425241e-15,0.544754475447545
-2.81000778520285e-14,-2.37610952425241e-15,0.544854485448545
-2.81000778520285e-14,-2.37610952425241e-15,0.544954495449545
-2.81000778520285e-14,-2.37610952425241e-15,0.545054505450545
-2.81000778520285e-14,-2.37610952425241e-15,0.545154515451545
-2.81000778520285e-14,-2.37610952425241e-15,0.545254525452545
-2.81000778520285e-14,-2.37610952425241e-15,0.545354535453545
-2.81000778520285e-14,-2.37610952425241e-15,0.545454545454545
-2.81000778520285e-14,-2.37610952425241e-15,0.545554555455546
-2.81000778520285e-14,-2.37610952425241e-15,0.545654565456546
-2.81000778520285e-14,-2.37610952425241e-15,0.545754575457546
-2.81000778520285e-14,-2.37610952425241e-15,0.545854585458546
-2.81000778520285e-14,-2.37610952425241e-15,0.545954595459546
-2.81000778520285e-14,-2.37610952425241e-15,0.546054605460546
-2.81000778520285e-14,-2.37610952425241e-15,0.546154615461546
-2.81000778520285e-14,-2.37610952425241e-15,0.546254625462546
-2.81000778520285e-14,-2.37610952425241e-15,0.546354635463546
-2.81000778520285e-14,-2.37610952425241e-15,0.546454645464546
-2.81000778520285e-14,-2.37610952425241e-15,0.546554655465547
-2.81000778520285e-14,-2.37610952425241e-15,0.546654665466547
-2.81000778520285e-14,-2.37610952425241e-15,0.546754675467547
-2.81000778520285e-14,-2.37610952425241e-15,0.546854685468547
-2.81000778520285e-14,-2.37610952425241e-15,0.546954695469547
-2.81000778520285e-14,-2.37610952425241e-15,0.547054705470547
-2.81000778520285e-14,-2.37610952425241e-15,0.547154715471547
-2.81000778520285e-14,-2.37610952425241e-15,0.547254725472547
-2.81000778520285e-14,-2.37610952425241e-15,0.547354735473547
-2.81000778520285e-14,-2.37610952425241e-15,0.547454745474547
-2.81000778520285e-14,-2.37610952425241e-15,0.547554755475548
-2.81000778520285e-14,-2.37610952425241e-15,0.547654765476548
-2.81000778520285e-14,-2.37610952425241e-15,0.547754775477548
-2.81000778520285e-14,-2.37610952425241e-15,0.547854785478548
-2.81000778520285e-14,-2.37610952425241e-15,0.547954795479548
-2.81000778520285e-14,-2.37610952425241e-15,0.548054805480548
-2.81000778520285e-14,-2.37610952425241e-15,0.548154815481548
-2.81000778520285e-14,-2.37610952425241e-15,0.548254825482548
-2.81000778520285e-14,-2.37610952425241e-15,0.548354835483548
-2.81000778520285e-14,-2.37610952425241e-15,0.548454845484548
-2.81000778520285e-14,-2.37610952425241e-15,0.548554855485549
-2.81000778520285e-14,-2.37610952425241e-15,0.548654865486549
-2.81000778520285e-14,-2.37610952425241e-15,0.548754875487549
-2.81000778520285e-14,-2.37610952425241e-15,0.548854885488549
-2.81000778520285e-14,-2.37610952425241e-15,0.548954895489549
-2.81000778520285e-14,-2.37610952425241e-15,0.549054905490549
-2.81000778520285e-14,-2.37610952425241e-15,0.549154915491549
-2.81000778520285e-14,-2.37610952425241e-15,0.549254925492549
-2.81000778520285e-14,-2.37610952425241e-15,0.549354935493549
-2.81000778520285e-14,-2.37610952425241e-15,0.549454945494549
-2.81000778520285e-14,-2.37610952425241e-15,0.54955495549555
-2.81000778520285e-14,-2.37610952425241e-15,0.54965496549655
-2.81000778520285e-14,-2.37610952425241e-15,0.54975497549755
-2.81000778520285e-14,-2.37610952425241e-15,0.54985498549855
-2.81000778520285e-14,-2.37610952425241e-15,0.54995499549955
-2.81000778520285e-14,-2.37610952425241e-15,0.55005500550055
-2.81000778520285e-14,-2.37610952425241e-15,0.55015501550155
-2.81000778520285e-14,-2.37610952425241e-15,0.55025502550255
-2.81000778520285e-14,-2.37610952425241e-15,0.55035503550355
-2.81000778520285e-14,-2.37610952425241e-15,0.55045504550455
-2.81000778520285e-14,-2.37610952425241e-15,0.550555055505551
-2.81000778520285e-14,-2.37610952425241e-15,0.550655065506551
-2.81000778520285e-14,-2.37610952425241e-15,0.550755075507551
-2.81000778520285e-14,-2.37610952425241e-15,0.550855085508551
-2.81000778520285e-14,-2.37610952425241e-15,0.550955095509551
-2.81000778520285e-14,-2.37610952425241e-15,0.551055105510551
-2.81000778520285e-14,-2.37610952425241e-15,0.551155115511551
-2.81000778520285e-14,-2.37610952425241e-15,0.551255125512551
-2.81000778520285e-14,-2.37610952425241e-15,0.551355135513551
-2.81000778520285e-14,-2.37610952425241e-15,0.551455145514551
-2.81000778520285e-14,-2.37610952425241e-15,0.551555155515552
-2.81000778520285e-14,-2.37610952425241e-15,0.551655165516552
-2.81000778520285e-14,-2.37610952425241e-15,0.551755175517552
-2.81000778520285e-14,-2.37610952425241e-15,0.551855185518552
-2.81000778520285e-14,-2.37610952425241e-15,0.551955195519552
-2.81000778520285e-14,-2.37610952425241e-15,0.552055205520552
-2.81000778520285e-14,-2.37610952425241e-15,0.552155215521552
-2.81000778520285e-14,-2.37610952425241e-15,0.552255225522552
-2.81000778520285e-14,-2.37610952425241e-15,0.552355235523552
-2.81000778520285e-14,-2.37610952425241e-15,0.552455245524552
-2.81000778520285e-14,-2.37610952425241e-15,0.552555255525553
-2.81000778520285e-14,-2.37610952425241e-15,0.552655265526553
-2.81000778520285e-14,-2.37610952425241e-15,0.552755275527553
-2.81000778520285e-14,-2.37610952425241e-15,0.552855285528553
-2.81000778520285e-14,-2.37610952425241e-15,0.552955295529553
-2.81000778520285e-14,-2.37610952425241e-15,0.553055305530553
-2.81000778520285e-14,-2.37610952425241e-15,0.553155315531553
-2.81000778520285e-14,-2.37610952425241e-15,0.553255325532553
-2.81000778520285e-14,-2.37610952425241e-15,0.553355335533553
-2.81000778520285e-14,-2.37610952425241e-15,0.553455345534553
-2.81000778520285e-14,-2.37610952425241e-15,0.553555355535554
-2.81000778520285e-14,-2.37610952425241e-15,0.553655365536554
-2.81000778520285e-14,-2.37610952425241e-15,0.553755375537554
-2.81000778520285e-14,-2.37610952425241e-15,0.553855385538554
-2.81000778520285e-14,-2.37610952425241e-15,0.553955395539554
-2.81000778520285e-14,-2.37610952425241e-15,0.554055405540554
-2.81000778520285e-14,-2.37610952425241e-15,0.554155415541554
-2.81000778520285e-14,-2.37610952425241e-15,0.554255425542554
-2.81000778520285e-14,-2.37610952425241e-15,0.554355435543554
-2.81000778520285e-14,-2.37610952425241e-15,0.554455445544555
-2.81000778520285e-14,-2.37610952425241e-15,0.554555455545555
-2.81000778520285e-14,-2.37610952425241e-15,0.554655465546555
-2.81000778520285e-14,-2.37610952425241e-15,0.554755475547555
-2.81000778520285e-14,-2.37610952425241e-15,0.554855485548555
-2.81000778520285e-14,-2.37610952425241e-15,0.554955495549555
-2.81000778520285e-14,-2.37610952425241e-15,0.555055505550555
-2.81000778520285e-14,-2.37610952425241e-15,0.555155515551555
-2.81000778520285e-14,-2.37610952425241e-15,0.555255525552555
-2.81000778520285e-14,-2.37610952425241e-15,0.555355535553555
-2.81000778520285e-14,-2.37610952425241e-15,0.555455545554555
-2.81000778520285e-14,-2.37610952425241e-15,0.555555555555556
-2.81000778520285e-14,-2.37610952425241e-15,0.555655565556556
-2.81000778520285e-14,-2.37610952425241e-15,0.555755575557556
-2.81000778520285e-14,-2.37610952425241e-15,0.555855585558556
-2.81000778520285e-14,-2.37610952425241e-15,0.555955595559556
-2.81000778520285e-14,-2.37610952425241e-15,0.556055605560556
-2.81000778520285e-14,-2.37610952425241e-15,0.556155615561556
-2.81000778520285e-14,-2.37610952425241e-15,0.556255625562556
-2.81000778520285e-14,-2.37610952425241e-15,0.556355635563556
-2.81000778520285e-14,-2.37610952425241e-15,0.556455645564556
-2.81000778520285e-14,-2.37610952425241e-15,0.556555655565557
-2.81000778520285e-14,-2.37610952425241e-15,0.556655665566557
-2.81000778520285e-14,-2.37610952425241e-15,0.556755675567557
-2.81000778520285e-14,-2.37610952425241e-15,0.556855685568557
-2.81000778520285e-14,-2.37610952425241e-15,0.556955695569557
-2.81000778520285e-14,-2.37610952425241e-15,0.557055705570557
-2.81000778520285e-14,-2.37610952425241e-15,0.557155715571557
-2.81000778520285e-14,-2.37610952425241e-15,0.557255725572557
-2.81000778520285e-14,-2.37610952425241e-15,0.557355735573557
-2.81000778520285e-14,-2.37610952425241e-15,0.557455745574557
-2.81000778520285e-14,-2.37610952425241e-15,0.557555755575558
-2.81000778520285e-14,-2.37610952425241e-15,0.557655765576558
-2.81000778520285e-14,-2.37610952425241e-15,0.557755775577558
-2.81000778520285e-14,-2.37610952425241e-15,0.557855785578558
-2.81000778520285e-14,-2.37610952425241e-15,0.557955795579558
-2.81000778520285e-14,-2.37610952425241e-15,0.558055805580558
-2.81000778520285e-14,-2.37610952425241e-15,0.558155815581558
-2.81000778520285e-14,-2.37610952425241e-15,0.558255825582558
-2.81000778520285e-14,-2.37610952425241e-15,0.558355835583558
-2.81000778520285e-14,-2.37610952425241e-15,0.558455845584558
-2.81000778520285e-14,-2.37610952425241e-15,0.558555855585559
-2.81000778520285e-14,-2.37610952425241e-15,0.558655865586559
-2.81000778520285e-14,-2.37610952425241e-15,0.558755875587559
-2.81000778520285e-14,-2.37610952425241e-15,0.558855885588559
-2.81000778520285e-14,-2.37610952425241e-15,0.558955895589559
-2.81000778520285e-14,-2.37610952425241e-15,0.559055905590559
-2.81000778520285e-14,-2.37610952425241e-15,0.559155915591559
-2.81000778520285e-14,-2.37610952425241e-15,0.559255925592559
-2.81000778520285e-14,-2.37610952425241e-15,0.559355935593559
-2.81000778520285e-14,-2.37610952425241e-15,0.559455945594559
-2.81000778520285e-14,-2.37610952425241e-15,0.55955595559556
-2.81000778520285e-14,-2.37610952425241e-15,0.55965596559656
-2.81000778520285e-14,-2.37610952425241e-15,0.55975597559756
-2.81000778520285e-14,-2.37610952425241e-15,0.55985598559856
-2.81000778520285e-14,-2.37610952425241e-15,0.55995599559956
-2.81000778520285e-14,-2.37610952425241e-15,0.56005600560056
-2.81000778520285e-14,-2.37610952425241e-15,0.56015601560156
-2.81000778520285e-14,-2.37610952425241e-15,0.56025602560256
-2.81000778520285e-14,-2.37610952425241e-15,0.56035603560356
-2.81000778520285e-14,-2.37610952425241e-15,0.56045604560456
-2.81000778520285e-14,-2.37610952425241e-15,0.560556055605561
-2.81000778520285e-14,-2.37610952425241e-15,0.560656065606561
-2.81000778520285e-14,-2.37610952425241e-15,0.560756075607561
-2.81000778520285e-14,-2.37610952425241e-15,0.560856085608561
-2.81000778520285e-14,-2.37610952425241e-15,0.560956095609561
-2.81000778520285e-14,-2.37610952425241e-15,0.561056105610561
-2.81000778520285e-14,-2.37610952425241e-15,0.561156115611561
-2.81000778520285e-14,-2.37610952425241e-15,0.561256125612561
-2.81000778520285e-14,-2.37610952425241e-15,0.561356135613561
-2.81000778520285e-14,-2.37610952425241e-15,0.561456145614561
-2.81000778520285e-14,-2.37610952425241e-15,0.561556155615562
-2.81000778520285e-14,-2.37610952425241e-15,0.561656165616562
-2.81000778520285e-14,-2.37610952425241e-15,0.561756175617562
-2.81000778520285e-14,-2.37610952425241e-15,0.561856185618562
-2.81000778520285e-14,-2.37610952425241e-15,0.561956195619562
-2.81000778520285e-14,-2.37610952425241e-15,0.562056205620562
-2.81000778520285e-14,-2.37610952425241e-15,0.562156215621562
-2.81000778520285e-14,-2.37610952425241e-15,0.562256225622562
-2.81000778520285e-14,-2.37610952425241e-15,0.562356235623562
-2.81000778520285e-14,-2.37610952425241e-15,0.562456245624562
-2.81000778520285e-14,-2.37610952425241e-15,0.562556255625563
-2.81000778520285e-14,-2.37610952425241e-15,0.562656265626563
-2.81000778520285e-14,-2.37610952425241e-15,0.562756275627563
-2.81000778520285e-14,-2.37610952425241e-15,0.562856285628563
-2.81000778520285e-14,-2.37610952425241e-15,0.562956295629563
-2.81000778520285e-14,-2.37610952425241e-15,0.563056305630563
-2.81000778520285e-14,-2.37610952425241e-15,0.563156315631563
-2.81000778520285e-14,-2.37610952425241e-15,0.563256325632563
-2.81000778520285e-14,-2.37610952425241e-15,0.563356335633563
-2.81000778520285e-14,-2.37610952425241e-15,0.563456345634563
-2.81000778520285e-14,-2.37610952425241e-15,0.563556355635564
-2.81000778520285e-14,-2.37610952425241e-15,0.563656365636564
-2.81000778520285e-14,-2.37610952425241e-15,0.563756375637564
-2.81000778520285e-14,-2.37610952425241e-15,0.563856385638564
-2.81000778520285e-14,-2.37610952425241e-15,0.563956395639564
-2.81000778520285e-14,-2.37610952425241e-15,0.564056405640564
-2.81000778520285e-14,-2.37610952425241e-15,0.564156415641564
-2.81000778520285e-14,-2.37610952425241e-15,0.564256425642564
-2.81000778520285e-14,-2.37610952425241e-15,0.564356435643564
-2.81000778520285e-14,-2.37610952425241e-15,0.564456445644564
-2.81000778520285e-14,-2.37610952425241e-15,0.564556455645565
-2.81000778520285e-14,-2.37610952425241e-15,0.564656465646565
-2.81000778520285e-14,-2.37610952425241e-15,0.564756475647565
-2.81000778520285e-14,-2.37610952425241e-15,0.564856485648565
-2.81000778520285e-14,-2.37610952425241e-15,0.564956495649565
-2.81000778520285e-14,-2.37610952425241e-15,0.565056505650565
-2.81000778520285e-14,-2.37610952425241e-15,0.565156515651565
-2.81000778520285e-14,-2.37610952425241e-15,0.565256525652565
-2.81000778520285e-14,-2.37610952425241e-15,0.565356535653565
-2.81000778520285e-14,-2.37610952425241e-15,0.565456545654565
-2.81000778520285e-14,-2.37610952425241e-15,0.565556555655566
-2.81000778520285e-14,-2.37610952425241e-15,0.565656565656566
-2.81000778520285e-14,-2.37610952425241e-15,0.565756575657566
-2.81000778520285e-14,-2.37610952425241e-15,0.565856585658566
-2.81000778520285e-14,-2.37610952425241e-15,0.565956595659566
-2.81000778520285e-14,-2.37610952425241e-15,0.566056605660566
-2.81000778520285e-14,-2.37610952425241e-15,0.566156615661566
-2.81000778520285e-14,-2.37610952425241e-15,0.566256625662566
-2.81000778520285e-14,-2.37610952425241e-15,0.566356635663566
-2.81000778520285e-14,-2.37610952425241e-15,0.566456645664566
-2.81000778520285e-14,-2.37610952425241e-15,0.566556655665567
-2.81000778520285e-14,-2.37610952425241e-15,0.566656665666567
-2.81000778520285e-14,-2.37610952425241e-15,0.566756675667567
-2.81000778520285e-14,-2.37610952425241e-15,0.566856685668567
-2.81000778520285e-14,-2.37610952425241e-15,0.566956695669567
-2.81000778520285e-14,-2.37610952425241e-15,0.567056705670567
-2.81000778520285e-14,-2.37610952425241e-15,0.567156715671567
-2.81000778520285e-14,-2.37610952425241e-15,0.567256725672567
-2.81000778520285e-14,-2.37610952425241e-15,0.567356735673567
-2.81000778520285e-14,-2.37610952425241e-15,0.567456745674567
-2.81000778520285e-14,-2.37610952425241e-15,0.567556755675568
-2.81000778520285e-14,-2.37610952425241e-15,0.567656765676568
-2.81000778520285e-14,-2.37610952425241e-15,0.567756775677568
-2.81000778520285e-14,-2.37610952425241e-15,0.567856785678568
-2.81000778520285e-14,-2.37610952425241e-15,0.567956795679568
-2.81000778520285e-14,-2.37610952425241e-15,0.568056805680568
-2.81000778520285e-14,-2.37610952425241e-15,0.568156815681568
-2.81000778520285e-14,-2.37610952425241e-15,0.568256825682568
-2.81000778520285e-14,-2.37610952425241e-15,0.568356835683568
-2.81000778520285e-14,-2.37610952425241e-15,0.568456845684568
-2.81000778520285e-14,-2.37610952425241e-15,0.568556855685569
-2.81000778520285e-14,-2.37610952425241e-15,0.568656865686569
-2.81000778520285e-14,-2.37610952425241e-15,0.568756875687569
-2.81000778520285e-14,-2.37610952425241e-15,0.568856885688569
-2.81000778520285e-14,-2.37610952425241e-15,0.568956895689569
-2.81000778520285e-14,-2.37610952425241e-15,0.569056905690569
-2.81000778520285e-14,-2.37610952425241e-15,0.569156915691569
-2.81000778520285e-14,-2.37610952425241e-15,0.569256925692569
-2.81000778520285e-14,-2.37610952425241e-15,0.569356935693569
-2.81000778520285e-14,-2.37610952425241e-15,0.56945694569457
-2.81000778520285e-14,-2.37610952425241e-15,0.56955695569557
-2.81000778520285e-14,-2.37610952425241e-15,0.56965696569657
-2.81000778520285e-14,-2.37610952425241e-15,0.56975697569757
-2.81000778520285e-14,-2.37610952425241e-15,0.56985698569857
-2.81000778520285e-14,-2.37610952425241e-15,0.56995699569957
-2.81000778520285e-14,-2.37610952425241e-15,0.57005700570057
-2.81000778520285e-14,-2.37610952425241e-15,0.57015701570157
-2.81000778520285e-14,-2.37610952425241e-15,0.57025702570257
-2.81000778520285e-14,-2.37610952425241e-15,0.57035703570357
-2.81000778520285e-14,-2.37610952425241e-15,0.57045704570457
-2.81000778520285e-14,-2.37610952425241e-15,0.570557055705571
-2.81000778520285e-14,-2.37610952425241e-15,0.570657065706571
-2.81000778520285e-14,-2.37610952425241e-15,0.570757075707571
-2.81000778520285e-14,-2.37610952425241e-15,0.570857085708571
-2.81000778520285e-14,-2.37610952425241e-15,0.570957095709571
-2.81000778520285e-14,-2.37610952425241e-15,0.571057105710571
-2.81000778520285e-14,-2.37610952425241e-15,0.571157115711571
-2.81000778520285e-14,-2.37610952425241e-15,0.571257125712571
-2.81000778520285e-14,-2.37610952425241e-15,0.571357135713571
-2.81000778520285e-14,-2.37610952425241e-15,0.571457145714571
-2.81000778520285e-14,-2.37610952425241e-15,0.571557155715572
-2.81000778520285e-14,-2.37610952425241e-15,0.571657165716572
-2.81000778520285e-14,-2.37610952425241e-15,0.571757175717572
-2.81000778520285e-14,-2.37610952425241e-15,0.571857185718572
-2.81000778520285e-14,-2.37610952425241e-15,0.571957195719572
-2.81000778520285e-14,-2.37610952425241e-15,0.572057205720572
-2.81000778520285e-14,-2.37610952425241e-15,0.572157215721572
-2.81000778520285e-14,-2.37610952425241e-15,0.572257225722572
-2.81000778520285e-14,-2.37610952425241e-15,0.572357235723572
-2.81000778520285e-14,-2.37610952425241e-15,0.572457245724572
-2.81000778520285e-14,-2.37610952425241e-15,0.572557255725573
-2.81000778520285e-14,-2.37610952425241e-15,0.572657265726573
-2.81000778520285e-14,-2.37610952425241e-15,0.572757275727573
-2.81000778520285e-14,-2.37610952425241e-15,0.572857285728573
-2.81000778520285e-14,-2.37610952425241e-15,0.572957295729573
-2.81000778520285e-14,-2.37610952425241e-15,0.573057305730573
-2.81000778520285e-14,-2.37610952425241e-15,0.573157315731573
-2.81000778520285e-14,-2.37610952425241e-15,0.573257325732573
-2.81000778520285e-14,-2.37610952425241e-15,0.573357335733573
-2.81000778520285e-14,-2.37610952425241e-15,0.573457345734573
-2.81000778520285e-14,-2.37610952425241e-15,0.573557355735574
-2.81000778520285e-14,-2.37610952425241e-15,0.573657365736574
-2.81000778520285e-14,-2.37610952425241e-15,0.573757375737574
-2.81000778520285e-14,-2.37610952425241e-15,0.573857385738574
-2.81000778520285e-14,-2.37610952425241e-15,0.573957395739574
-2.81000778520285e-14,-2.37610952425241e-15,0.574057405740574
-2.81000778520285e-14,-2.37610952425241e-15,0.574157415741574
-2.81000778520285e-14,-2.37610952425241e-15,0.574257425742574
-2.81000778520285e-14,-2.37610952425241e-15,0.574357435743574
-2.81000778520285e-14,-2.37610952425241e-15,0.574457445744574
-2.81000778520285e-14,-2.37610952425241e-15,0.574557455745575
-2.81000778520285e-14,-2.37610952425241e-15,0.574657465746575
-2.81000778520285e-14,-2.37610952425241e-15,0.574757475747575
-2.81000778520285e-14,-2.37610952425241e-15,0.574857485748575
-2.81000778520285e-14,-2.37610952425241e-15,0.574957495749575
-2.81000778520285e-14,-2.37610952425241e-15,0.575057505750575
-2.81000778520285e-14,-2.37610952425241e-15,0.575157515751575
-2.81000778520285e-14,-2.37610952425241e-15,0.575257525752575
-2.81000778520285e-14,-2.37610952425241e-15,0.575357535753575
-2.81000778520285e-14,-2.37610952425241e-15,0.575457545754575
-2.81000778520285e-14,-2.37610952425241e-15,0.575557555755576
-2.81000778520285e-14,-2.37610952425241e-15,0.575657565756576
-2.81000778520285e-14,-2.37610952425241e-15,0.575757575757576
-2.81000778520285e-14,-2.37610952425241e-15,0.575857585758576
-2.81000778520285e-14,-2.37610952425241e-15,0.575957595759576
-2.81000778520285e-14,-2.37610952425241e-15,0.576057605760576
-2.81000778520285e-14,-2.37610952425241e-15,0.576157615761576
-2.81000778520285e-14,-2.37610952425241e-15,0.576257625762576
-2.81000778520285e-14,-2.37610952425241e-15,0.576357635763576
-2.81000778520285e-14,-2.37610952425241e-15,0.576457645764576
-2.81000778520285e-14,-2.37610952425241e-15,0.576557655765577
-2.81000778520285e-14,-2.37610952425241e-15,0.576657665766577
-2.81000778520285e-14,-2.37610952425241e-15,0.576757675767577
-2.81000778520285e-14,-2.37610952425241e-15,0.576857685768577
-2.81000778520285e-14,-2.37610952425241e-15,0.576957695769577
-2.81000778520285e-14,-2.37610952425241e-15,0.577057705770577
-2.81000778520285e-14,-2.37610952425241e-15,0.577157715771577
-2.81000778520285e-14,-2.37610952425241e-15,0.577257725772577
-2.81000778520285e-14,-2.37610952425241e-15,0.577357735773577
-2.81000778520285e-14,-2.37610952425241e-15,0.577457745774577
-2.81000778520285e-14,-2.37610952425241e-15,0.577557755775578
-2.81000778520285e-14,-2.37610952425241e-15,0.577657765776578
-2.81000778520285e-14,-2.37610952425241e-15,0.577757775777578
-2.81000778520285e-14,-2.37610952425241e-15,0.577857785778578
-2.81000778520285e-14,-2.37610952425241e-15,0.577957795779578
-2.81000778520285e-14,-2.37610952425241e-15,0.578057805780578
-2.81000778520285e-14,-2.37610952425241e-15,0.578157815781578
-2.81000778520285e-14,-2.37610952425241e-15,0.578257825782578
-2.81000778520285e-14,-2.37610952425241e-15,0.578357835783578
-2.81000778520285e-14,-2.37610952425241e-15,0.578457845784578
-2.81000778520285e-14,-2.37610952425241e-15,0.578557855785579
-2.81000778520285e-14,-2.37610952425241e-15,0.578657865786579
-2.81000778520285e-14,-2.37610952425241e-15,0.578757875787579
-2.81000778520285e-14,-2.37610952425241e-15,0.578857885788579
-2.81000778520285e-14,-2.37610952425241e-15,0.578957895789579
-2.81000778520285e-14,-2.37610952425241e-15,0.579057905790579
-2.81000778520285e-14,-2.37610952425241e-15,0.579157915791579
-2.81000778520285e-14,-2.37610952425241e-15,0.579257925792579
-2.81000778520285e-14,-2.37610952425241e-15,0.579357935793579
-2.81000778520285e-14,-2.37610952425241e-15,0.579457945794579
-2.81000778520285e-14,-2.37610952425241e-15,0.57955795579558
-2.81000778520285e-14,-2.37610952425241e-15,0.57965796579658
-2.81000778520285e-14,-2.37610952425241e-15,0.57975797579758
-2.81000778520285e-14,-2.37610952425241e-15,0.57985798579858
-2.81000778520285e-14,-2.37610952425241e-15,0.57995799579958
-2.81000778520285e-14,-2.37610952425241e-15,0.58005800580058
-2.81000778520285e-14,-2.37610952425241e-15,0.58015801580158
-2.81000778520285e-14,-2.37610952425241e-15,0.58025802580258
-2.81000778520285e-14,-2.37610952425241e-15,0.58035803580358
-2.81000778520285e-14,-2.37610952425241e-15,0.58045804580458
-2.81000778520285e-14,-2.37610952425241e-15,0.580558055805581
-2.81000778520285e-14,-2.37610952425241e-15,0.580658065806581
-2.81000778520285e-14,-2.37610952425241e-15,0.580758075807581
-2.81000778520285e-14,-2.37610952425241e-15,0.580858085808581
-2.81000778520285e-14,-2.37610952425241e-15,0.580958095809581
-2.81000778520285e-14,-2.37610952425241e-15,0.581058105810581
-2.81000778520285e-14,-2.37610952425241e-15,0.581158115811581
-2.81000778520285e-14,-2.37610952425241e-15,0.581258125812581
-2.81000778520285e-14,-2.37610952425241e-15,0.581358135813581
-2.81000778520285e-14,-2.37610952425241e-15,0.581458145814581
-2.81000778520285e-14,-2.37610952425241e-15,0.581558155815582
-2.81000778520285e-14,-2.37610952425241e-15,0.581658165816582
-2.81000778520285e-14,-2.37610952425241e-15,0.581758175817582
-2.81000778520285e-14,-2.37610952425241e-15,0.581858185818582
-2.81000778520285e-14,-2.37610952425241e-15,0.581958195819582
-2.81000778520285e-14,-2.37610952425241e-15,0.582058205820582
-2.81000778520285e-14,-2.37610952425241e-15,0.582158215821582
-2.81000778520285e-14,-2.37610952425241e-15,0.582258225822582
-2.81000778520285e-14,-2.37610952425241e-15,0.582358235823582
-2.81000778520285e-14,-2.37610952425241e-15,0.582458245824582
-2.81000778520285e-14,-2.37610952425241e-15,0.582558255825583
-2.81000778520285e-14,-2.37610952425241e-15,0.582658265826583
-2.81000778520285e-14,-2.37610952425241e-15,0.582758275827583
-2.81000778520285e-14,-2.37610952425241e-15,0.582858285828583
-2.81000778520285e-14,-2.37610952425241e-15,0.582958295829583
-2.81000778520285e-14,-2.37610952425241e-15,0.583058305830583
-2.81000778520285e-14,-2.37610952425241e-15,0.583158315831583
-2.81000778520285e-14,-2.37610952425241e-15,0.583258325832583
-2.81000778520285e-14,-2.37610952425241e-15,0.583358335833583
-2.81000778520285e-14,-2.37610952425241e-15,0.583458345834583
-2.81000778520285e-14,-2.37610952425241e-15,0.583558355835584
-2.81000778520285e-14,-2.37610952425241e-15,0.583658365836584
-2.81000778520285e-14,-2.37610952425241e-15,0.583758375837584
-2.81000778520285e-14,-2.37610952425241e-15,0.583858385838584
-2.81000778520285e-14,-2.37610952425241e-15,0.583958395839584
-2.81000778520285e-14,-2.37610952425241e-15,0.584058405840584
-2.81000778520285e-14,-2.37610952425241e-15,0.584158415841584
-2.81000778520285e-14,-2.37610952425241e-15,0.584258425842584
-2.81000778520285e-14,-2.37610952425241e-15,0.584358435843584
-2.81000778520285e-14,-2.37610952425241e-15,0.584458445844585
-2.81000778520285e-14,-2.37610952425241e-15,0.584558455845585
-2.81000778520285e-14,-2.37610952425241e-15,0.584658465846585
-2.81000778520285e-14,-2.37610952425241e-15,0.584758475847585
-2.81000778520285e-14,-2.37610952425241e-15,0.584858485848585
-2.81000778520285e-14,-2.37610952425241e-15,0.584958495849585
-2.81000778520285e-14,-2.37610952425241e-15,0.585058505850585
-2.81000778520285e-14,-2.37610952425241e-15,0.585158515851585
-2.81000778520285e-14,-2.37610952425241e-15,0.585258525852585
-2.81000778520285e-14,-2.37610952425241e-15,0.585358535853585
-2.81000778520285e-14,-2.37610952425241e-15,0.585458545854585
-2.81000778520285e-14,-2.37610952425241e-15,0.585558555855586
-2.81000778520285e-14,-2.37610952425241e-15,0.585658565856586
-2.81000778520285e-14,-2.37610952425241e-15,0.585758575857586
-2.81000778520285e-14,-2.37610952425241e-15,0.585858585858586
-2.81000778520285e-14,-2.37610952425241e-15,0.585958595859586
-2.81000778520285e-14,-2.37610952425241e-15,0.586058605860586
-2.81000778520285e-14,-2.37610952425241e-15,0.586158615861586
-2.81000778520285e-14,-2.37610952425241e-15,0.586258625862586
-2.81000778520285e-14,-2.37610952425241e-15,0.586358635863586
-2.81000778520285e-14,-2.37610952425241e-15,0.586458645864587
-2.81000778520285e-14,-2.37610952425241e-15,0.586558655865587
-2.81000778520285e-14,-2.37610952425241e-15,0.586658665866587
-2.81000778520285e-14,-2.37610952425241e-15,0.586758675867587
-2.81000778520285e-14,-2.37610952425241e-15,0.586858685868587
-2.81000778520285e-14,-2.37610952425241e-15,0.586958695869587
-2.81000778520285e-14,-2.37610952425241e-15,0.587058705870587
-2.81000778520285e-14,-2.37610952425241e-15,0.587158715871587
-2.81000778520285e-14,-2.37610952425241e-15,0.587258725872587
-2.81000778520285e-14,-2.37610952425241e-15,0.587358735873587
-2.81000778520285e-14,-2.37610952425241e-15,0.587458745874587
-2.81000778520285e-14,-2.37610952425241e-15,0.587558755875588
-2.81000778520285e-14,-2.37610952425241e-15,0.587658765876588
-2.81000778520285e-14,-2.37610952425241e-15,0.587758775877588
-2.81000778520285e-14,-2.37610952425241e-15,0.587858785878588
-2.81000778520285e-14,-2.37610952425241e-15,0.587958795879588
-2.81000778520285e-14,-2.37610952425241e-15,0.588058805880588
-2.81000778520285e-14,-2.37610952425241e-15,0.588158815881588
-2.81000778520285e-14,-2.37610952425241e-15,0.588258825882588
-2.81000778520285e-14,-2.37610952425241e-15,0.588358835883588
-2.81000778520285e-14,-2.37610952425241e-15,0.588458845884588
-2.81000778520285e-14,-2.37610952425241e-15,0.588558855885589
-2.81000778520285e-14,-2.37610952425241e-15,0.588658865886589
-2.81000778520285e-14,-2.37610952425241e-15,0.588758875887589
-2.81000778520285e-14,-2.37610952425241e-15,0.588858885888589
-2.81000778520285e-14,-2.37610952425241e-15,0.588958895889589
-2.81000778520285e-14,-2.37610952425241e-15,0.589058905890589
-2.81000778520285e-14,-2.37610952425241e-15,0.589158915891589
-2.81000778520285e-14,-2.37610952425241e-15,0.589258925892589
-2.81000778520285e-14,-2.37610952425241e-15,0.589358935893589
-2.81000778520285e-14,-2.37610952425241e-15,0.589458945894589
-2.81000778520285e-14,-2.37610952425241e-15,0.58955895589559
-2.81000778520285e-14,-2.37610952425241e-15,0.58965896589659
-2.81000778520285e-14,-2.37610952425241e-15,0.58975897589759
-2.81000778520285e-14,-2.37610952425241e-15,0.58985898589859
-2.81000778520285e-14,-2.37610952425241e-15,0.58995899589959
-2.81000778520285e-14,-2.37610952425241e-15,0.59005900590059
-2.81000778520285e-14,-2.37610952425241e-15,0.59015901590159
-2.81000778520285e-14,-2.37610952425241e-15,0.59025902590259
-2.81000778520285e-14,-2.37610952425241e-15,0.59035903590359
-2.81000778520285e-14,-2.37610952425241e-15,0.59045904590459
-2.81000778520285e-14,-2.37610952425241e-15,0.590559055905591
-2.81000778520285e-14,-2.37610952425241e-15,0.590659065906591
-2.81000778520285e-14,-2.37610952425241e-15,0.590759075907591
-2.81000778520285e-14,-2.37610952425241e-15,0.590859085908591
-2.81000778520285e-14,-2.37610952425241e-15,0.590959095909591
-2.81000778520285e-14,-2.37610952425241e-15,0.591059105910591
-2.81000778520285e-14,-2.37610952425241e-15,0.591159115911591
-2.81000778520285e-14,-2.37610952425241e-15,0.591259125912591
-2.81000778520285e-14,-2.37610952425241e-15,0.591359135913591
-2.81000778520285e-14,-2.37610952425241e-15,0.591459145914591
-2.81000778520285e-14,-2.37610952425241e-15,0.591559155915592
-2.81000778520285e-14,-2.37610952425241e-15,0.591659165916592
-2.81000778520285e-14,-2.37610952425241e-15,0.591759175917592
-2.81000778520285e-14,-2.37610952425241e-15,0.591859185918592
-2.81000778520285e-14,-2.37610952425241e-15,0.591959195919592
-2.81000778520285e-14,-2.37610952425241e-15,0.592059205920592
-2.81000778520285e-14,-2.37610952425241e-15,0.592159215921592
-2.81000778520285e-14,-2.37610952425241e-15,0.592259225922592
-2.81000778520285e-14,-2.37610952425241e-15,0.592359235923592
-2.81000778520285e-14,-2.37610952425241e-15,0.592459245924592
-2.81000778520285e-14,-2.37610952425241e-15,0.592559255925593
-2.81000778520285e-14,-2.37610952425241e-15,0.592659265926593
-2.81000778520285e-14,-2.37610952425241e-15,0.592759275927593
-2.81000778520285e-14,-2.37610952425241e-15,0.592859285928593
-2.81000778520285e-14,-2.37610952425241e-15,0.592959295929593
-2.81000778520285e-14,-2.37610952425241e-15,0.593059305930593
-2.81000778520285e-14,-2.37610952425241e-15,0.593159315931593
-2.81000778520285e-14,-2.37610952425241e-15,0.593259325932593
-2.81000778520285e-14,-2.37610952425241e-15,0.593359335933593
-2.81000778520285e-14,-2.37610952425241e-15,0.593459345934593
-2.81000778520285e-14,-2.37610952425241e-15,0.593559355935594
-2.81000778520285e-14,-2.37610952425241e-15,0.593659365936594
-2.81000778520285e-14,-2.37610952425241e-15,0.593759375937594
-2.81000778520285e-14,-2.37610952425241e-15,0.593859385938594
-2.81000778520285e-14,-2.37610952425241e-15,0.593959395939594
-2.81000778520285e-14,-2.37610952425241e-15,0.594059405940594
-2.81000778520285e-14,-2.37610952425241e-15,0.594159415941594
-2.81000778520285e-14,-2.37610952425241e-15,0.594259425942594
-2.81000778520285e-14,-2.37610952425241e-15,0.594359435943594
-2.81000778520285e-14,-2.37610952425241e-15,0.594459445944594
-2.81000778520285e-14,-2.37610952425241e-15,0.594559455945595
-2.81000778520285e-14,-2.37610952425241e-15,0.594659465946595
-2.81000778520285e-14,-2.37610952425241e-15,0.594759475947595
-2.81000778520285e-14,-2.37610952425241e-15,0.594859485948595
-2.81000778520285e-14,-2.37610952425241e-15,0.594959495949595
-2.81000778520285e-14,-2.37610952425241e-15,0.595059505950595
-2.81000778520285e-14,-2.37610952425241e-15,0.595159515951595
-2.81000778520285e-14,-2.37610952425241e-15,0.595259525952595
-2.81000778520285e-14,-2.37610952425241e-15,0.595359535953595
-2.81000778520285e-14,-2.37610952425241e-15,0.595459545954595
-2.81000778520285e-14,-2.37610952425241e-15,0.595559555955596
-2.81000778520285e-14,-2.37610952425241e-15,0.595659565956596
-2.81000778520285e-14,-2.37610952425241e-15,0.595759575957596
-2.81000778520285e-14,-2.37610952425241e-15,0.595859585958596
-2.81000778520285e-14,-2.37610952425241e-15,0.595959595959596
-2.81000778520285e-14,-2.37610952425241e-15,0.596059605960596
-2.81000778520285e-14,-2.37610952425241e-15,0.596159615961596
-2.81000778520285e-14,-2.37610952425241e-15,0.596259625962596
-2.81000778520285e-14,-2.37610952425241e-15,0.596359635963596
-2.81000778520285e-14,-2.37610952425241e-15,0.596459645964596
-2.81000778520285e-14,-2.37610952425241e-15,0.596559655965597
-2.81000778520285e-14,-2.37610952425241e-15,0.596659665966597
-2.81000778520285e-14,-2.37610952425241e-15,0.596759675967597
-2.81000778520285e-14,-2.37610952425241e-15,0.596859685968597
-2.81000778520285e-14,-2.37610952425241e-15,0.596959695969597
-2.81000778520285e-14,-2.37610952425241e-15,0.597059705970597
-2.81000778520285e-14,-2.37610952425241e-15,0.597159715971597
-2.81000778520285e-14,-2.37610952425241e-15,0.597259725972597
-2.81000778520285e-14,-2.37610952425241e-15,0.597359735973597
-2.81000778520285e-14,-2.37610952425241e-15,0.597459745974598
-2.81000778520285e-14,-2.37610952425241e-15,0.597559755975598
-2.81000778520285e-14,-2.37610952425241e-15,0.597659765976598
-2.81000778520285e-14,-2.37610952425241e-15,0.597759775977598
-2.81000778520285e-14,-2.37610952425241e-15,0.597859785978598
-2.81000778520285e-14,-2.37610952425241e-15,0.597959795979598
-2.81000778520285e-14,-2.37610952425241e-15,0.598059805980598
-2.81000778520285e-14,-2.37610952425241e-15,0.598159815981598
-2.81000778520285e-14,-2.37610952425241e-15,0.598259825982598
-2.81000778520285e-14,-2.37610952425241e-15,0.598359835983598
-2.81000778520285e-14,-2.37610952425241e-15,0.598459845984598
-2.81000778520285e-14,-2.37610952425241e-15,0.598559855985599
-2.81000778520285e-14,-2.37610952425241e-15,0.598659865986599
-2.81000778520285e-14,-2.37610952425241e-15,0.598759875987599
-2.81000778520285e-14,-2.37610952425241e-15,0.598859885988599
-2.81000778520285e-14,-2.37610952425241e-15,0.598959895989599
-2.81000778520285e-14,-2.37610952425241e-15,0.599059905990599
-2.81000778520285e-14,-2.37610952425241e-15,0.599159915991599
-2.81000778520285e-14,-2.37610952425241e-15,0.599259925992599
-2.81000778520285e-14,-2.37610952425241e-15,0.599359935993599
-2.81000778520285e-14,-2.37610952425241e-15,0.5994599459946
-2.81000778520285e-14,-2.37610952425241e-15,0.5995599559956
-2.81000778520285e-14,-2.37610952425241e-15,0.5996599659966
-2.81000778520285e-14,-2.37610952425241e-15,0.5997599759976
-2.81000778520285e-14,-2.37610952425241e-15,0.5998599859986
-2.81000778520285e-14,-2.37610952425241e-15,0.5999599959996
-2.81000778520285e-14,-2.37610952425241e-15,0.6000600060006
-2.81000778520285e-14,-2.37610952425241e-15,0.6001600160016
-2.81000778520285e-14,-2.37610952425241e-15,0.6002600260026
-2.81000778520285e-14,-2.37610952425241e-15,0.6003600360036
-2.81000778520285e-14,-2.37610952425241e-15,0.6004600460046
-2.81000778520285e-14,-2.37610952425241e-15,0.600560056005601
-2.81000778520285e-14,-2.37610952425241e-15,0.600660066006601
-2.81000778520285e-14,-2.37610952425241e-15,0.600760076007601
-2.81000778520285e-14,-2.37610952425241e-15,0.600860086008601
-2.81000778520285e-14,-2.37610952425241e-15,0.600960096009601
-2.81000778520285e-14,-2.37610952425241e-15,0.601060106010601
-2.81000778520285e-14,-2.37610952425241e-15,0.601160116011601
-2.81000778520285e-14,-2.37610952425241e-15,0.601260126012601
-2.81000778520285e-14,-2.37610952425241e-15,0.601360136013601
-2.81000778520285e-14,-2.37610952425241e-15,0.601460146014602
-2.81000778520285e-14,-2.37610952425241e-15,0.601560156015602
-2.81000778520285e-14,-2.37610952425241e-15,0.601660166016602
-2.81000778520285e-14,-2.37610952425241e-15,0.601760176017602
-2.81000778520285e-14,-2.37610952425241e-15,0.601860186018602
-2.81000778520285e-14,-2.37610952425241e-15,0.601960196019602
-2.81000778520285e-14,-2.37610952425241e-15,0.602060206020602
-2.81000778520285e-14,-2.37610952425241e-15,0.602160216021602
-2.81000778520285e-14,-2.37610952425241e-15,0.602260226022602
-2.81000778520285e-14,-2.37610952425241e-15,0.602360236023602
-2.81000778520285e-14,-2.37610952425241e-15,0.602460246024602
-2.81000778520285e-14,-2.37610952425241e-15,0.602560256025603
-2.81000778520285e-14,-2.37610952425241e-15,0.602660266026603
-2.81000778520285e-14,-2.37610952425241e-15,0.602760276027603
-2.81000778520285e-14,-2.37610952425241e-15,0.602860286028603
-2.81000778520285e-14,-2.37610952425241e-15,0.602960296029603
-2.81000778520285e-14,-2.37610952425241e-15,0.603060306030603
-2.81000778520285e-14,-2.37610952425241e-15,0.603160316031603
-2.81000778520285e-14,-2.37610952425241e-15,0.603260326032603
-2.81000778520285e-14,-2.37610952425241e-15,0.603360336033603
-2.81000778520285e-14,-2.37610952425241e-15,0.603460346034603
-2.81000778520285e-14,-2.37610952425241e-15,0.603560356035604
-2.81000778520285e-14,-2.37610952425241e-15,0.603660366036604
-2.81000778520285e-14,-2.37610952425241e-15,0.603760376037604
-2.81000778520285e-14,-2.37610952425241e-15,0.603860386038604
-2.81000778520285e-14,-2.37610952425241e-15,0.603960396039604
-2.81000778520285e-14,-2.37610952425241e-15,0.604060406040604
-2.81000778520285e-14,-2.37610952425241e-15,0.604160416041604
-2.81000778520285e-14,-2.37610952425241e-15,0.604260426042604
-2.81000778520285e-14,-2.37610952425241e-15,0.604360436043604
-2.81000778520285e-14,-2.37610952425241e-15,0.604460446044604
-2.81000778520285e-14,-2.37610952425241e-15,0.604560456045605
-2.81000778520285e-14,-2.37610952425241e-15,0.604660466046605
-2.81000778520285e-14,-2.37610952425241e-15,0.604760476047605
-2.81000778520285e-14,-2.37610952425241e-15,0.604860486048605
-2.81000778520285e-14,-2.37610952425241e-15,0.604960496049605
-2.81000778520285e-14,-2.37610952425241e-15,0.605060506050605
-2.81000778520285e-14,-2.37610952425241e-15,0.605160516051605
-2.81000778520285e-14,-2.37610952425241e-15,0.605260526052605
-2.81000778520285e-14,-2.37610952425241e-15,0.605360536053605
-2.81000778520285e-14,-2.37610952425241e-15,0.605460546054605
-2.81000778520285e-14,-2.37610952425241e-15,0.605560556055606
-2.81000778520285e-14,-2.37610952425241e-15,0.605660566056606
-2.81000778520285e-14,-2.37610952425241e-15,0.605760576057606
-2.81000778520285e-14,-2.37610952425241e-15,0.605860586058606
-2.81000778520285e-14,-2.37610952425241e-15,0.605960596059606
-2.81000778520285e-14,-2.37610952425241e-15,0.606060606060606
-2.81000778520285e-14,-2.37610952425241e-15,0.606160616061606
-2.81000778520285e-14,-2.37610952425241e-15,0.606260626062606
-2.81000778520285e-14,-2.37610952425241e-15,0.606360636063606
-2.81000778520285e-14,-2.37610952425241e-15,0.606460646064606
-2.81000778520285e-14,-2.37610952425241e-15,0.606560656065607
-2.81000778520285e-14,-2.37610952425241e-15,0.606660666066607
-2.81000778520285e-14,-2.37610952425241e-15,0.606760676067607
-2.81000778520285e-14,-2.37610952425241e-15,0.606860686068607
-2.81000778520285e-14,-2.37610952425241e-15,0.606960696069607
-2.81000778520285e-14,-2.37610952425241e-15,0.607060706070607
-2.81000778520285e-14,-2.37610952425241e-15,0.607160716071607
-2.81000778520285e-14,-2.37610952425241e-15,0.607260726072607
-2.81000778520285e-14,-2.37610952425241e-15,0.607360736073607
-2.81000778520285e-14,-2.37610952425241e-15,0.607460746074607
-2.81000778520285e-14,-2.37610952425241e-15,0.607560756075608
-2.81000778520285e-14,-2.37610952425241e-15,0.607660766076608
-2.81000778520285e-14,-2.37610952425241e-15,0.607760776077608
-2.81000778520285e-14,-2.37610952425241e-15,0.607860786078608
-2.81000778520285e-14,-2.37610952425241e-15,0.607960796079608
-2.81000778520285e-14,-2.37610952425241e-15,0.608060806080608
-2.81000778520285e-14,-2.37610952425241e-15,0.608160816081608
-2.81000778520285e-14,-2.37610952425241e-15,0.608260826082608
-2.81000778520285e-14,-2.37610952425241e-15,0.608360836083608
-2.81000778520285e-14,-2.37610952425241e-15,0.608460846084608
-2.81000778520285e-14,-2.37610952425241e-15,0.608560856085609
-2.81000778520285e-14,-2.37610952425241e-15,0.608660866086609
-2.81000778520285e-14,-2.37610952425241e-15,0.608760876087609
-2.81000778520285e-14,-2.37610952425241e-15,0.608860886088609
-2.81000778520285e-14,-2.37610952425241e-15,0.608960896089609
-2.81000778520285e-14,-2.37610952425241e-15,0.609060906090609
-2.81000778520285e-14,-2.37610952425241e-15,0.609160916091609
-2.81000778520285e-14,-2.37610952425241e-15,0.609260926092609
-2.81000778520285e-14,-2.37610952425241e-15,0.609360936093609
-2.81000778520285e-14,-2.37610952425241e-15,0.609460946094609
-2.81000778520285e-14,-2.37610952425241e-15,0.60956095609561
-2.81000778520285e-14,-2.37610952425241e-15,0.60966096609661
-2.81000778520285e-14,-2.37610952425241e-15,0.60976097609761
-2.81000778520285e-14,-2.37610952425241e-15,0.60986098609861
-2.81000778520285e-14,-2.37610952425241e-15,0.60996099609961
-2.81000778520285e-14,-2.37610952425241e-15,0.61006100610061
-2.81000778520285e-14,-2.37610952425241e-15,0.61016101610161
-2.81000778520285e-14,-2.37610952425241e-15,0.61026102610261
-2.81000778520285e-14,-2.37610952425241e-15,0.61036103610361
-2.81000778520285e-14,-2.37610952425241e-15,0.61046104610461
-2.81000778520285e-14,-2.37610952425241e-15,0.610561056105611
-2.81000778520285e-14,-2.37610952425241e-15,0.610661066106611
-2.81000778520285e-14,-2.37610952425241e-15,0.610761076107611
-2.81000778520285e-14,-2.37610952425241e-15,0.610861086108611
-2.81000778520285e-14,-2.37610952425241e-15,0.610961096109611
-2.81000778520285e-14,-2.37610952425241e-15,0.611061106110611
-2.81000778520285e-14,-2.37610952425241e-15,0.611161116111611
-2.81000778520285e-14,-2.37610952425241e-15,0.611261126112611
-2.81000778520285e-14,-2.37610952425241e-15,0.611361136113611
-2.81000778520285e-14,-2.37610952425241e-15,0.611461146114611
-2.81000778520285e-14,-2.37610952425241e-15,0.611561156115612
-2.81000778520285e-14,-2.37610952425241e-15,0.611661166116612
-2.81000778520285e-14,-2.37610952425241e-15,0.611761176117612
-2.81000778520285e-14,-2.37610952425241e-15,0.611861186118612
-2.81000778520285e-14,-2.37610952425241e-15,0.611961196119612
-2.81000778520285e-14,-2.37610952425241e-15,0.612061206120612
-2.81000778520285e-14,-2.37610952425241e-15,0.612161216121612
-2.81000778520285e-14,-2.37610952425241e-15,0.612261226122612
-2.81000778520285e-14,-2.37610952425241e-15,0.612361236123612
-2.81000778520285e-14,-2.37610952425241e-15,0.612461246124613
-2.81000778520285e-14,-2.37610952425241e-15,0.612561256125613
-2.81000778520285e-14,-2.37610952425241e-15,0.612661266126613
-2.81000778520285e-14,-2.37610952425241e-15,0.612761276127613
-2.81000778520285e-14,-2.37610952425241e-15,0.612861286128613
-2.81000778520285e-14,-2.37610952425241e-15,0.612961296129613
-2.81000778520285e-14,-2.37610952425241e-15,0.613061306130613
-2.81000778520285e-14,-2.37610952425241e-15,0.613161316131613
-2.81000778520285e-14,-2.37610952425241e-15,0.613261326132613
-2.81000778520285e-14,-2.37610952425241e-15,0.613361336133613
-2.81000778520285e-14,-2.37610952425241e-15,0.613461346134613
-2.81000778520285e-14,-2.37610952425241e-15,0.613561356135614
-2.81000778520285e-14,-2.37610952425241e-15,0.613661366136614
-2.81000778520285e-14,-2.37610952425241e-15,0.613761376137614
-2.81000778520285e-14,-2.37610952425241e-15,0.613861386138614
-2.81000778520285e-14,-2.37610952425241e-15,0.613961396139614
-2.81000778520285e-14,-2.37610952425241e-15,0.614061406140614
-2.81000778520285e-14,-2.37610952425241e-15,0.614161416141614
-2.81000778520285e-14,-2.37610952425241e-15,0.614261426142614
-2.81000778520285e-14,-2.37610952425241e-15,0.614361436143614
-2.81000778520285e-14,-2.37610952425241e-15,0.614461446144615
-2.81000778520285e-14,-2.37610952425241e-15,0.614561456145615
-2.81000778520285e-14,-2.37610952425241e-15,0.614661466146615
-2.81000778520285e-14,-2.37610952425241e-15,0.614761476147615
-2.81000778520285e-14,-2.37610952425241e-15,0.614861486148615
-2.81000778520285e-14,-2.37610952425241e-15,0.614961496149615
-2.81000778520285e-14,-2.37610952425241e-15,0.615061506150615
-2.81000778520285e-14,-2.37610952425241e-15,0.615161516151615
-2.81000778520285e-14,-2.37610952425241e-15,0.615261526152615
-2.81000778520285e-14,-2.37610952425241e-15,0.615361536153615
-2.81000778520285e-14,-2.37610952425241e-15,0.615461546154615
-2.81000778520285e-14,-2.37610952425241e-15,0.615561556155616
-2.81000778520285e-14,-2.37610952425241e-15,0.615661566156616
-2.81000778520285e-14,-2.37610952425241e-15,0.615761576157616
-2.81000778520285e-14,-2.37610952425241e-15,0.615861586158616
-2.81000778520285e-14,-2.37610952425241e-15,0.615961596159616
-2.81000778520285e-14,-2.37610952425241e-15,0.616061606160616
-2.81000778520285e-14,-2.37610952425241e-15,0.616161616161616
-2.81000778520285e-14,-2.37610952425241e-15,0.616261626162616
-2.81000778520285e-14,-2.37610952425241e-15,0.616361636163616
-2.81000778520285e-14,-2.37610952425241e-15,0.616461646164617
-2.81000778520285e-14,-2.37610952425241e-15,0.616561656165617
-2.81000778520285e-14,-2.37610952425241e-15,0.616661666166617
-2.81000778520285e-14,-2.37610952425241e-15,0.616761676167617
-2.81000778520285e-14,-2.37610952425241e-15,0.616861686168617
-2.81000778520285e-14,-2.37610952425241e-15,0.616961696169617
-2.81000778520285e-14,-2.37610952425241e-15,0.617061706170617
-2.81000778520285e-14,-2.37610952425241e-15,0.617161716171617
-2.81000778520285e-14,-2.37610952425241e-15,0.617261726172617
-2.81000778520285e-14,-2.37610952425241e-15,0.617361736173617
-2.81000778520285e-14,-2.37610952425241e-15,0.617461746174617
-2.81000778520285e-14,-2.37610952425241e-15,0.617561756175618
-2.81000778520285e-14,-2.37610952425241e-15,0.617661766176618
-2.81000778520285e-14,-2.37610952425241e-15,0.617761776177618
-2.81000778520285e-14,-2.37610952425241e-15,0.617861786178618
-2.81000778520285e-14,-2.37610952425241e-15,0.617961796179618
-2.81000778520285e-14,-2.37610952425241e-15,0.618061806180618
-2.81000778520285e-14,-2.37610952425241e-15,0.618161816181618
-2.81000778520285e-14,-2.37610952425241e-15,0.618261826182618
-2.81000778520285e-14,-2.37610952425241e-15,0.618361836183618
-2.81000778520285e-14,-2.37610952425241e-15,0.618461846184618
-2.81000778520285e-14,-2.37610952425241e-15,0.618561856185619
-2.81000778520285e-14,-2.37610952425241e-15,0.618661866186619
-2.81000778520285e-14,-2.37610952425241e-15,0.618761876187619
-2.81000778520285e-14,-2.37610952425241e-15,0.618861886188619
-2.81000778520285e-14,-2.37610952425241e-15,0.618961896189619
-2.81000778520285e-14,-2.37610952425241e-15,0.619061906190619
-2.81000778520285e-14,-2.37610952425241e-15,0.619161916191619
-2.81000778520285e-14,-2.37610952425241e-15,0.619261926192619
-2.81000778520285e-14,-2.37610952425241e-15,0.619361936193619
-2.81000778520285e-14,-2.37610952425241e-15,0.619461946194619
-2.81000778520285e-14,-2.37610952425241e-15,0.61956195619562
-2.81000778520285e-14,-2.37610952425241e-15,0.61966196619662
-2.81000778520285e-14,-2.37610952425241e-15,0.61976197619762
-2.81000778520285e-14,-2.37610952425241e-15,0.61986198619862
-2.81000778520285e-14,-2.37610952425241e-15,0.61996199619962
-2.81000778520285e-14,-2.37610952425241e-15,0.62006200620062
-2.81000778520285e-14,-2.37610952425241e-15,0.62016201620162
-2.81000778520285e-14,-2.37610952425241e-15,0.62026202620262
-2.81000778520285e-14,-2.37610952425241e-15,0.62036203620362
-2.81000778520285e-14,-2.37610952425241e-15,0.62046204620462
-2.81000778520285e-14,-2.37610952425241e-15,0.620562056205621
-2.81000778520285e-14,-2.37610952425241e-15,0.620662066206621
-2.81000778520285e-14,-2.37610952425241e-15,0.620762076207621
-2.81000778520285e-14,-2.37610952425241e-15,0.620862086208621
-2.81000778520285e-14,-2.37610952425241e-15,0.620962096209621
-2.81000778520285e-14,-2.37610952425241e-15,0.621062106210621
-2.81000778520285e-14,-2.37610952425241e-15,0.621162116211621
-2.81000778520285e-14,-2.37610952425241e-15,0.621262126212621
-2.81000778520285e-14,-2.37610952425241e-15,0.621362136213621
-2.81000778520285e-14,-2.37610952425241e-15,0.621462146214621
-2.81000778520285e-14,-2.37610952425241e-15,0.621562156215622
-2.81000778520285e-14,-2.37610952425241e-15,0.621662166216622
-2.81000778520285e-14,-2.37610952425241e-15,0.621762176217622
-2.81000778520285e-14,-2.37610952425241e-15,0.621862186218622
-2.81000778520285e-14,-2.37610952425241e-15,0.621962196219622
-2.81000778520285e-14,-2.37610952425241e-15,0.622062206220622
-2.81000778520285e-14,-2.37610952425241e-15,0.622162216221622
-2.81000778520285e-14,-2.37610952425241e-15,0.622262226222622
-2.81000778520285e-14,-2.37610952425241e-15,0.622362236223622
-2.81000778520285e-14,-2.37610952425241e-15,0.622462246224622
-2.81000778520285e-14,-2.37610952425241e-15,0.622562256225623
-2.81000778520285e-14,-2.37610952425241e-15,0.622662266226623
-2.81000778520285e-14,-2.37610952425241e-15,0.622762276227623
-2.81000778520285e-14,-2.37610952425241e-15,0.622862286228623
-2.81000778520285e-14,-2.37610952425241e-15,0.622962296229623
-2.81000778520285e-14,-2.37610952425241e-15,0.623062306230623
-2.81000778520285e-14,-2.37610952425241e-15,0.623162316231623
-2.81000778520285e-14,-2.37610952425241e-15,0.623262326232623
-2.81000778520285e-14,-2.37610952425241e-15,0.623362336233623
-2.81000778520285e-14,-2.37610952425241e-15,0.623462346234623
-2.81000778520285e-14,-2.37610952425241e-15,0.623562356235624
-2.81000778520285e-14,-2.37610952425241e-15,0.623662366236624
-2.81000778520285e-14,-2.37610952425241e-15,0.623762376237624
-2.81000778520285e-14,-2.37610952425241e-15,0.623862386238624
-2.81000778520285e-14,-2.37610952425241e-15,0.623962396239624
-2.81000778520285e-14,-2.37610952425241e-15,0.624062406240624
-2.81000778520285e-14,-2.37610952425241e-15,0.624162416241624
-2.81000778520285e-14,-2.37610952425241e-15,0.624262426242624
-2.81000778520285e-14,-2.37610952425241e-15,0.624362436243624
-2.81000778520285e-14,-2.37610952425241e-15,0.624462446244624
-2.81000778520285e-14,-2.37610952425241e-15,0.624562456245625
-2.81000778520285e-14,-2.37610952425241e-15,0.624662466246625
-2.81000778520285e-14,-2.37610952425241e-15,0.624762476247625
-2.81000778520285e-14,-2.37610952425241e-15,0.624862486248625
-2.81000778520285e-14,-2.37610952425241e-15,0.624962496249625
-2.81000778520285e-14,-2.37610952425241e-15,0.625062506250625
-2.81000778520285e-14,-2.37610952425241e-15,0.625162516251625
-2.81000778520285e-14,-2.37610952425241e-15,0.625262526252625
-2.81000778520285e-14,-2.37610952425241e-15,0.625362536253625
-2.81000778520285e-14,-2.37610952425241e-15,0.625462546254625
-2.81000778520285e-14,-2.37610952425241e-15,0.625562556255626
-2.81000778520285e-14,-2.37610952425241e-15,0.625662566256626
-2.81000778520285e-14,-2.37610952425241e-15,0.625762576257626
-2.81000778520285e-14,-2.37610952425241e-15,0.625862586258626
-2.81000778520285e-14,-2.37610952425241e-15,0.625962596259626
-2.81000778520285e-14,-2.37610952425241e-15,0.626062606260626
-2.81000778520285e-14,-2.37610952425241e-15,0.626162616261626
-2.81000778520285e-14,-2.37610952425241e-15,0.626262626262626
-2.81000778520285e-14,-2.37610952425241e-15,0.626362636263626
-2.81000778520285e-14,-2.37610952425241e-15,0.626462646264626
-2.81000778520285e-14,-2.37610952425241e-15,0.626562656265627
-2.81000778520285e-14,-2.37610952425241e-15,0.626662666266627
-2.81000778520285e-14,-2.37610952425241e-15,0.626762676267627
-2.81000778520285e-14,-2.37610952425241e-15,0.626862686268627
-2.81000778520285e-14,-2.37610952425241e-15,0.626962696269627
-2.81000778520285e-14,-2.37610952425241e-15,0.627062706270627
-2.81000778520285e-14,-2.37610952425241e-15,0.627162716271627
-2.81000778520285e-14,-2.37610952425241e-15,0.627262726272627
-2.81000778520285e-14,-2.37610952425241e-15,0.627362736273627
-2.81000778520285e-14,-2.37610952425241e-15,0.627462746274628
-2.81000778520285e-14,-2.37610952425241e-15,0.627562756275628
-2.81000778520285e-14,-2.37610952425241e-15,0.627662766276628
-2.81000778520285e-14,-2.37610952425241e-15,0.627762776277628
-2.81000778520285e-14,-2.37610952425241e-15,0.627862786278628
-2.81000778520285e-14,-2.37610952425241e-15,0.627962796279628
-2.81000778520285e-14,-2.37610952425241e-15,0.628062806280628
-2.81000778520285e-14,-2.37610952425241e-15,0.628162816281628
-2.81000778520285e-14,-2.37610952425241e-15,0.628262826282628
-2.81000778520285e-14,-2.37610952425241e-15,0.628362836283628
-2.81000778520285e-14,-2.37610952425241e-15,0.628462846284628
-2.81000778520285e-14,-2.37610952425241e-15,0.628562856285629
-2.81000778520285e-14,-2.37610952425241e-15,0.628662866286629
-2.81000778520285e-14,-2.37610952425241e-15,0.628762876287629
-2.81000778520285e-14,-2.37610952425241e-15,0.628862886288629
-2.81000778520285e-14,-2.37610952425241e-15,0.628962896289629
-2.81000778520285e-14,-2.37610952425241e-15,0.629062906290629
-2.81000778520285e-14,-2.37610952425241e-15,0.629162916291629
-2.81000778520285e-14,-2.37610952425241e-15,0.629262926292629
-2.81000778520285e-14,-2.37610952425241e-15,0.629362936293629
-2.81000778520285e-14,-2.37610952425241e-15,0.62946294629463
-2.81000778520285e-14,-2.37610952425241e-15,0.62956295629563
-2.81000778520285e-14,-2.37610952425241e-15,0.62966296629663
-2.81000778520285e-14,-2.37610952425241e-15,0.62976297629763
-2.81000778520285e-14,-2.37610952425241e-15,0.62986298629863
-2.81000778520285e-14,-2.37610952425241e-15,0.62996299629963
-2.81000778520285e-14,-2.37610952425241e-15,0.63006300630063
-2.81000778520285e-14,-2.37610952425241e-15,0.63016301630163
-2.81000778520285e-14,-2.37610952425241e-15,0.63026302630263
-2.81000778520285e-14,-2.37610952425241e-15,0.63036303630363
-2.81000778520285e-14,-2.37610952425241e-15,0.63046304630463
-2.81000778520285e-14,-2.37610952425241e-15,0.630563056305631
-2.81000778520285e-14,-2.37610952425241e-15,0.630663066306631
-2.81000778520285e-14,-2.37610952425241e-15,0.630763076307631
-2.81000778520285e-14,-2.37610952425241e-15,0.630863086308631
-2.81000778520285e-14,-2.37610952425241e-15,0.630963096309631
-2.81000778520285e-14,-2.37610952425241e-15,0.631063106310631
-2.81000778520285e-14,-2.37610952425241e-15,0.631163116311631
-2.81000778520285e-14,-2.37610952425241e-15,0.631263126312631
-2.81000778520285e-14,-2.37610952425241e-15,0.631363136313631
-2.81000778520285e-14,-2.37610952425241e-15,0.631463146314632
-2.81000778520285e-14,-2.37610952425241e-15,0.631563156315632
-2.81000778520285e-14,-2.37610952425241e-15,0.631663166316632
-2.81000778520285e-14,-2.37610952425241e-15,0.631763176317632
-2.81000778520285e-14,-2.37610952425241e-15,0.631863186318632
-2.81000778520285e-14,-2.37610952425241e-15,0.631963196319632
-2.81000778520285e-14,-2.37610952425241e-15,0.632063206320632
-2.81000778520285e-14,-2.37610952425241e-15,0.632163216321632
-2.81000778520285e-14,-2.37610952425241e-15,0.632263226322632
-2.81000778520285e-14,-2.37610952425241e-15,0.632363236323632
-2.81000778520285e-14,-2.37610952425241e-15,0.632463246324632
-2.81000778520285e-14,-2.37610952425241e-15,0.632563256325633
-2.81000778520285e-14,-2.37610952425241e-15,0.632663266326633
-2.81000778520285e-14,-2.37610952425241e-15,0.632763276327633
-2.81000778520285e-14,-2.37610952425241e-15,0.632863286328633
-2.81000778520285e-14,-2.37610952425241e-15,0.632963296329633
-2.81000778520285e-14,-2.37610952425241e-15,0.633063306330633
-2.81000778520285e-14,-2.37610952425241e-15,0.633163316331633
-2.81000778520285e-14,-2.37610952425241e-15,0.633263326332633
-2.81000778520285e-14,-2.37610952425241e-15,0.633363336333633
-2.81000778520285e-14,-2.37610952425241e-15,0.633463346334633
-2.81000778520285e-14,-2.37610952425241e-15,0.633563356335634
-2.81000778520285e-14,-2.37610952425241e-15,0.633663366336634
-2.81000778520285e-14,-2.37610952425241e-15,0.633763376337634
-2.81000778520285e-14,-2.37610952425241e-15,0.633863386338634
-2.81000778520285e-14,-2.37610952425241e-15,0.633963396339634
-2.81000778520285e-14,-2.37610952425241e-15,0.634063406340634
-2.81000778520285e-14,-2.37610952425241e-15,0.634163416341634
-2.81000778520285e-14,-2.37610952425241e-15,0.634263426342634
-2.81000778520285e-14,-2.37610952425241e-15,0.634363436343634
-2.81000778520285e-14,-2.37610952425241e-15,0.634463446344634
-2.81000778520285e-14,-2.37610952425241e-15,0.634563456345635
-2.81000778520285e-14,-2.37610952425241e-15,0.634663466346635
-2.81000778520285e-14,-2.37610952425241e-15,0.634763476347635
-2.81000778520285e-14,-2.37610952425241e-15,0.634863486348635
-2.81000778520285e-14,-2.37610952425241e-15,0.634963496349635
-2.81000778520285e-14,-2.37610952425241e-15,0.635063506350635
-2.81000778520285e-14,-2.37610952425241e-15,0.635163516351635
-2.81000778520285e-14,-2.37610952425241e-15,0.635263526352635
-2.81000778520285e-14,-2.37610952425241e-15,0.635363536353635
-2.81000778520285e-14,-2.37610952425241e-15,0.635463546354635
-2.81000778520285e-14,-2.37610952425241e-15,0.635563556355636
-2.81000778520285e-14,-2.37610952425241e-15,0.635663566356636
-2.81000778520285e-14,-2.37610952425241e-15,0.635763576357636
-2.81000778520285e-14,-2.37610952425241e-15,0.635863586358636
-2.81000778520285e-14,-2.37610952425241e-15,0.635963596359636
-2.81000778520285e-14,-2.37610952425241e-15,0.636063606360636
-2.81000778520285e-14,-2.37610952425241e-15,0.636163616361636
-2.81000778520285e-14,-2.37610952425241e-15,0.636263626362636
-2.81000778520285e-14,-2.37610952425241e-15,0.636363636363636
-2.81000778520285e-14,-2.37610952425241e-15,0.636463646364636
-2.81000778520285e-14,-2.37610952425241e-15,0.636563656365637
-2.81000778520285e-14,-2.37610952425241e-15,0.636663666366637
-2.81000778520285e-14,-2.37610952425241e-15,0.636763676367637
-2.81000778520285e-14,-2.37610952425241e-15,0.636863686368637
-2.81000778520285e-14,-2.37610952425241e-15,0.636963696369637
-2.81000778520285e-14,-2.37610952425241e-15,0.637063706370637
-2.81000778520285e-14,-2.37610952425241e-15,0.637163716371637
-2.81000778520285e-14,-2.37610952425241e-15,0.637263726372637
-2.81000778520285e-14,-2.37610952425241e-15,0.637363736373637
-2.81000778520285e-14,-2.37610952425241e-15,0.637463746374637
-2.81000778520285e-14,-2.37610952425241e-15,0.637563756375638
-2.81000778520285e-14,-2.37610952425241e-15,0.637663766376638
-2.81000778520285e-14,-2.37610952425241e-15,0.637763776377638
-2.81000778520285e-14,-2.37610952425241e-15,0.637863786378638
-2.81000778520285e-14,-2.37610952425241e-15,0.637963796379638
-2.81000778520285e-14,-2.37610952425241e-15,0.638063806380638
-2.81000778520285e-14,-2.37610952425241e-15,0.638163816381638
-2.81000778520285e-14,-2.37610952425241e-15,0.638263826382638
-2.81000778520285e-14,-2.37610952425241e-15,0.638363836383638
-2.81000778520285e-14,-2.37610952425241e-15,0.638463846384638
-2.81000778520285e-14,-2.37610952425241e-15,0.638563856385639
-2.81000778520285e-14,-2.37610952425241e-15,0.638663866386639
-2.81000778520285e-14,-2.37610952425241e-15,0.638763876387639
-2.81000778520285e-14,-2.37610952425241e-15,0.638863886388639
-2.81000778520285e-14,-2.37610952425241e-15,0.638963896389639
-2.81000778520285e-14,-2.37610952425241e-15,0.639063906390639
-2.81000778520285e-14,-2.37610952425241e-15,0.639163916391639
-2.81000778520285e-14,-2.37610952425241e-15,0.639263926392639
-2.81000778520285e-14,-2.37610952425241e-15,0.639363936393639
-2.81000778520285e-14,-2.37610952425241e-15,0.639463946394639
-2.81000778520285e-14,-2.37610952425241e-15,0.63956395639564
-2.81000778520285e-14,-2.37610952425241e-15,0.63966396639664
-2.81000778520285e-14,-2.37610952425241e-15,0.63976397639764
-2.81000778520285e-14,-2.37610952425241e-15,0.63986398639864
-2.81000778520285e-14,-2.37610952425241e-15,0.63996399639964
-2.81000778520285e-14,-2.37610952425241e-15,0.64006400640064
-2.81000778520285e-14,-2.37610952425241e-15,0.64016401640164
-2.81000778520285e-14,-2.37610952425241e-15,0.64026402640264
-2.81000778520285e-14,-2.37610952425241e-15,0.64036403640364
-2.81000778520285e-14,-2.37610952425241e-15,0.64046404640464
-2.81000778520285e-14,-2.37610952425241e-15,0.640564056405641
-2.81000778520285e-14,-2.37610952425241e-15,0.640664066406641
-2.81000778520285e-14,-2.37610952425241e-15,0.640764076407641
-2.81000778520285e-14,-2.37610952425241e-15,0.640864086408641
-2.81000778520285e-14,-2.37610952425241e-15,0.640964096409641
-2.81000778520285e-14,-2.37610952425241e-15,0.641064106410641
-2.81000778520285e-14,-2.37610952425241e-15,0.641164116411641
-2.81000778520285e-14,-2.37610952425241e-15,0.641264126412641
-2.81000778520285e-14,-2.37610952425241e-15,0.641364136413641
-2.81000778520285e-14,-2.37610952425241e-15,0.641464146414641
-2.81000778520285e-14,-2.37610952425241e-15,0.641564156415642
-2.81000778520285e-14,-2.37610952425241e-15,0.641664166416642
-2.81000778520285e-14,-2.37610952425241e-15,0.641764176417642
-2.81000778520285e-14,-2.37610952425241e-15,0.641864186418642
-2.81000778520285e-14,-2.37610952425241e-15,0.641964196419642
-2.81000778520285e-14,-2.37610952425241e-15,0.642064206420642
-2.81000778520285e-14,-2.37610952425241e-15,0.642164216421642
-2.81000778520285e-14,-2.37610952425241e-15,0.642264226422642
-2.81000778520285e-14,-2.37610952425241e-15,0.642364236423642
-2.81000778520285e-14,-2.37610952425241e-15,0.642464246424643
-2.81000778520285e-14,-2.37610952425241e-15,0.642564256425643
-2.81000778520285e-14,-2.37610952425241e-15,0.642664266426643
-2.81000778520285e-14,-2.37610952425241e-15,0.642764276427643
-2.81000778520285e-14,-2.37610952425241e-15,0.642864286428643
-2.81000778520285e-14,-2.37610952425241e-15,0.642964296429643
-2.81000778520285e-14,-2.37610952425241e-15,0.643064306430643
-2.81000778520285e-14,-2.37610952425241e-15,0.643164316431643
-2.81000778520285e-14,-2.37610952425241e-15,0.643264326432643
-2.81000778520285e-14,-2.37610952425241e-15,0.643364336433643
-2.81000778520285e-14,-2.37610952425241e-15,0.643464346434643
-2.81000778520285e-14,-2.37610952425241e-15,0.643564356435644
-2.81000778520285e-14,-2.37610952425241e-15,0.643664366436644
-2.81000778520285e-14,-2.37610952425241e-15,0.643764376437644
-2.81000778520285e-14,-2.37610952425241e-15,0.643864386438644
-2.81000778520285e-14,-2.37610952425241e-15,0.643964396439644
-2.81000778520285e-14,-2.37610952425241e-15,0.644064406440644
-2.81000778520285e-14,-2.37610952425241e-15,0.644164416441644
-2.81000778520285e-14,-2.37610952425241e-15,0.644264426442644
-2.81000778520285e-14,-2.37610952425241e-15,0.644364436443644
-2.81000778520285e-14,-2.37610952425241e-15,0.644464446444645
-2.81000778520285e-14,-2.37610952425241e-15,0.644564456445645
-2.81000778520285e-14,-2.37610952425241e-15,0.644664466446645
-2.81000778520285e-14,-2.37610952425241e-15,0.644764476447645
-2.81000778520285e-14,-2.37610952425241e-15,0.644864486448645
-2.81000778520285e-14,-2.37610952425241e-15,0.644964496449645
-2.81000778520285e-14,-2.37610952425241e-15,0.645064506450645
-2.81000778520285e-14,-2.37610952425241e-15,0.645164516451645
-2.81000778520285e-14,-2.37610952425241e-15,0.645264526452645
-2.81000778520285e-14,-2.37610952425241e-15,0.645364536453645
-2.81000778520285e-14,-2.37610952425241e-15,0.645464546454645
-2.81000778520285e-14,-2.37610952425241e-15,0.645564556455646
-2.81000778520285e-14,-2.37610952425241e-15,0.645664566456646
-2.81000778520285e-14,-2.37610952425241e-15,0.645764576457646
-2.81000778520285e-14,-2.37610952425241e-15,0.645864586458646
-2.81000778520285e-14,-2.37610952425241e-15,0.645964596459646
-2.81000778520285e-14,-2.37610952425241e-15,0.646064606460646
-2.81000778520285e-14,-2.37610952425241e-15,0.646164616461646
-2.81000778520285e-14,-2.37610952425241e-15,0.646264626462646
-2.81000778520285e-14,-2.37610952425241e-15,0.646364636463646
-2.81000778520285e-14,-2.37610952425241e-15,0.646464646464647
-2.81000778520285e-14,-2.37610952425241e-15,0.646564656465647
-2.81000778520285e-14,-2.37610952425241e-15,0.646664666466647
-2.81000778520285e-14,-2.37610952425241e-15,0.646764676467647
-2.81000778520285e-14,-2.37610952425241e-15,0.646864686468647
-2.81000778520285e-14,-2.37610952425241e-15,0.646964696469647
-2.81000778520285e-14,-2.37610952425241e-15,0.647064706470647
-2.81000778520285e-14,-2.37610952425241e-15,0.647164716471647
-2.81000778520285e-14,-2.37610952425241e-15,0.647264726472647
-2.81000778520285e-14,-2.37610952425241e-15,0.647364736473647
-2.81000778520285e-14,-2.37610952425241e-15,0.647464746474647
-2.81000778520285e-14,-2.37610952425241e-15,0.647564756475648
-2.81000778520285e-14,-2.37610952425241e-15,0.647664766476648
-2.81000778520285e-14,-2.37610952425241e-15,0.647764776477648
-2.81000778520285e-14,-2.37610952425241e-15,0.647864786478648
-2.81000778520285e-14,-2.37610952425241e-15,0.647964796479648
-2.81000778520285e-14,-2.37610952425241e-15,0.648064806480648
-2.81000778520285e-14,-2.37610952425241e-15,0.648164816481648
-2.81000778520285e-14,-2.37610952425241e-15,0.648264826482648
-2.81000778520285e-14,-2.37610952425241e-15,0.648364836483648
-2.81000778520285e-14,-2.37610952425241e-15,0.648464846484648
-2.81000778520285e-14,-2.37610952425241e-15,0.648564856485649
-2.81000778520285e-14,-2.37610952425241e-15,0.648664866486649
-2.81000778520285e-14,-2.37610952425241e-15,0.648764876487649
-2.81000778520285e-14,-2.37610952425241e-15,0.648864886488649
-2.81000778520285e-14,-2.37610952425241e-15,0.648964896489649
-2.81000778520285e-14,-2.37610952425241e-15,0.649064906490649
-2.81000778520285e-14,-2.37610952425241e-15,0.649164916491649
-2.81000778520285e-14,-2.37610952425241e-15,0.649264926492649
-2.81000778520285e-14,-2.37610952425241e-15,0.649364936493649
-2.81000778520285e-14,-2.37610952425241e-15,0.649464946494649
-2.81000778520285e-14,-2.37610952425241e-15,0.64956495649565
-2.81000778520285e-14,-2.37610952425241e-15,0.64966496649665
-2.81000778520285e-14,-2.37610952425241e-15,0.64976497649765
-2.81000778520285e-14,-2.37610952425241e-15,0.64986498649865
-2.81000778520285e-14,-2.37610952425241e-15,0.64996499649965
-2.81000778520285e-14,-2.37610952425241e-15,0.65006500650065
-2.81000778520285e-14,-2.37610952425241e-15,0.65016501650165
-2.81000778520285e-14,-2.37610952425241e-15,0.65026502650265
-2.81000778520285e-14,-2.37610952425241e-15,0.65036503650365
-2.81000778520285e-14,-2.37610952425241e-15,0.65046504650465
-2.81000778520285e-14,-2.37610952425241e-15,0.650565056505651
-2.81000778520285e-14,-2.37610952425241e-15,0.650665066506651
-2.81000778520285e-14,-2.37610952425241e-15,0.650765076507651
-2.81000778520285e-14,-2.37610952425241e-15,0.650865086508651
-2.81000778520285e-14,-2.37610952425241e-15,0.650965096509651
-2.81000778520285e-14,-2.37610952425241e-15,0.651065106510651
-2.81000778520285e-14,-2.37610952425241e-15,0.651165116511651
-2.81000778520285e-14,-2.37610952425241e-15,0.651265126512651
-2.81000778520285e-14,-2.37610952425241e-15,0.651365136513651
-2.81000778520285e-14,-2.37610952425241e-15,0.651465146514651
-2.81000778520285e-14,-2.37610952425241e-15,0.651565156515652
-2.81000778520285e-14,-2.37610952425241e-15,0.651665166516652
-2.81000778520285e-14,-2.37610952425241e-15,0.651765176517652
-2.81000778520285e-14,-2.37610952425241e-15,0.651865186518652
-2.81000778520285e-14,-2.37610952425241e-15,0.651965196519652
-2.81000778520285e-14,-2.37610952425241e-15,0.652065206520652
-2.81000778520285e-14,-2.37610952425241e-15,0.652165216521652
-2.81000778520285e-14,-2.37610952425241e-15,0.652265226522652
-2.81000778520285e-14,-2.37610952425241e-15,0.652365236523652
-2.81000778520285e-14,-2.37610952425241e-15,0.652465246524652
-2.81000778520285e-14,-2.37610952425241e-15,0.652565256525653
-2.81000778520285e-14,-2.37610952425241e-15,0.652665266526653
-2.81000778520285e-14,-2.37610952425241e-15,0.652765276527653
-2.81000778520285e-14,-2.37610952425241e-15,0.652865286528653
-2.81000778520285e-14,-2.37610952425241e-15,0.652965296529653
-2.81000778520285e-14,-2.37610952425241e-15,0.653065306530653
-2.81000778520285e-14,-2.37610952425241e-15,0.653165316531653
-2.81000778520285e-14,-2.37610952425241e-15,0.653265326532653
-2.81000778520285e-14,-2.37610952425241e-15,0.653365336533653
-2.81000778520285e-14,-2.37610952425241e-15,0.653465346534653
-2.81000778520285e-14,-2.37610952425241e-15,0.653565356535654
-2.81000778520285e-14,-2.37610952425241e-15,0.653665366536654
-2.81000778520285e-14,-2.37610952425241e-15,0.653765376537654
-2.81000778520285e-14,-2.37610952425241e-15,0.653865386538654
-2.81000778520285e-14,-2.37610952425241e-15,0.653965396539654
-2.81000778520285e-14,-2.37610952425241e-15,0.654065406540654
-2.81000778520285e-14,-2.37610952425241e-15,0.654165416541654
-2.81000778520285e-14,-2.37610952425241e-15,0.654265426542654
-2.81000778520285e-14,-2.37610952425241e-15,0.654365436543654
-2.81000778520285e-14,-2.37610952425241e-15,0.654465446544654
-2.81000778520285e-14,-2.37610952425241e-15,0.654565456545655
-2.81000778520285e-14,-2.37610952425241e-15,0.654665466546655
-2.81000778520285e-14,-2.37610952425241e-15,0.654765476547655
-2.81000778520285e-14,-2.37610952425241e-15,0.654865486548655
-2.81000778520285e-14,-2.37610952425241e-15,0.654965496549655
-2.81000778520285e-14,-2.37610952425241e-15,0.655065506550655
-2.81000778520285e-14,-2.37610952425241e-15,0.655165516551655
-2.81000778520285e-14,-2.37610952425241e-15,0.655265526552655
-2.81000778520285e-14,-2.37610952425241e-15,0.655365536553655
-2.81000778520285e-14,-2.37610952425241e-15,0.655465546554655
-2.81000778520285e-14,-2.37610952425241e-15,0.655565556555656
-2.81000778520285e-14,-2.37610952425241e-15,0.655665566556656
-2.81000778520285e-14,-2.37610952425241e-15,0.655765576557656
-2.81000778520285e-14,-2.37610952425241e-15,0.655865586558656
-2.81000778520285e-14,-2.37610952425241e-15,0.655965596559656
-2.81000778520285e-14,-2.37610952425241e-15,0.656065606560656
-2.81000778520285e-14,-2.37610952425241e-15,0.656165616561656
-2.81000778520285e-14,-2.37610952425241e-15,0.656265626562656
-2.81000778520285e-14,-2.37610952425241e-15,0.656365636563656
-2.81000778520285e-14,-2.37610952425241e-15,0.656465646564656
-2.81000778520285e-14,-2.37610952425241e-15,0.656565656565657
-2.81000778520285e-14,-2.37610952425241e-15,0.656665666566657
-2.81000778520285e-14,-2.37610952425241e-15,0.656765676567657
-2.81000778520285e-14,-2.37610952425241e-15,0.656865686568657
-2.81000778520285e-14,-2.37610952425241e-15,0.656965696569657
-2.81000778520285e-14,-2.37610952425241e-15,0.657065706570657
-2.81000778520285e-14,-2.37610952425241e-15,0.657165716571657
-2.81000778520285e-14,-2.37610952425241e-15,0.657265726572657
-2.81000778520285e-14,-2.37610952425241e-15,0.657365736573657
-2.81000778520285e-14,-2.37610952425241e-15,0.657465746574658
-2.81000778520285e-14,-2.37610952425241e-15,0.657565756575658
-2.81000778520285e-14,-2.37610952425241e-15,0.657665766576658
-2.81000778520285e-14,-2.37610952425241e-15,0.657765776577658
-2.81000778520285e-14,-2.37610952425241e-15,0.657865786578658
-2.81000778520285e-14,-2.37610952425241e-15,0.657965796579658
-2.81000778520285e-14,-2.37610952425241e-15,0.658065806580658
-2.81000778520285e-14,-2.37610952425241e-15,0.658165816581658
-2.81000778520285e-14,-2.37610952425241e-15,0.658265826582658
-2.81000778520285e-14,-2.37610952425241e-15,0.658365836583658
-2.81000778520285e-14,-2.37610952425241e-15,0.658465846584658
-2.81000778520285e-14,-2.37610952425241e-15,0.658565856585659
-2.81000778520285e-14,-2.37610952425241e-15,0.658665866586659
-2.81000778520285e-14,-2.37610952425241e-15,0.658765876587659
-2.81000778520285e-14,-2.37610952425241e-15,0.658865886588659
-2.81000778520285e-14,-2.37610952425241e-15,0.658965896589659
-2.81000778520285e-14,-2.37610952425241e-15,0.659065906590659
-2.81000778520285e-14,-2.37610952425241e-15,0.659165916591659
-2.81000778520285e-14,-2.37610952425241e-15,0.659265926592659
-2.81000778520285e-14,-2.37610952425241e-15,0.659365936593659
-2.81000778520285e-14,-2.37610952425241e-15,0.65946594659466
-2.81000778520285e-14,-2.37610952425241e-15,0.65956595659566
-2.81000778520285e-14,-2.37610952425241e-15,0.65966596659666
-2.81000778520285e-14,-2.37610952425241e-15,0.65976597659766
-2.81000778520285e-14,-2.37610952425241e-15,0.65986598659866
-2.81000778520285e-14,-2.37610952425241e-15,0.65996599659966
-2.81000778520285e-14,-2.37610952425241e-15,0.66006600660066
-2.81000778520285e-14,-2.37610952425241e-15,0.66016601660166
-2.81000778520285e-14,-2.37610952425241e-15,0.66026602660266
-2.81000778520285e-14,-2.37610952425241e-15,0.66036603660366
-2.81000778520285e-14,-2.37610952425241e-15,0.66046604660466
-2.81000778520285e-14,-2.37610952425241e-15,0.660566056605661
-2.81000778520285e-14,-2.37610952425241e-15,0.660666066606661
-2.81000778520285e-14,-2.37610952425241e-15,0.660766076607661
-2.81000778520285e-14,-2.37610952425241e-15,0.660866086608661
-2.81000778520285e-14,-2.37610952425241e-15,0.660966096609661
-2.81000778520285e-14,-2.37610952425241e-15,0.661066106610661
-2.81000778520285e-14,-2.37610952425241e-15,0.661166116611661
-2.81000778520285e-14,-2.37610952425241e-15,0.661266126612661
-2.81000778520285e-14,-2.37610952425241e-15,0.661366136613661
-2.81000778520285e-14,-2.37610952425241e-15,0.661466146614662
-2.81000778520285e-14,-2.37610952425241e-15,0.661566156615662
-2.81000778520285e-14,-2.37610952425241e-15,0.661666166616662
-2.81000778520285e-14,-2.37610952425241e-15,0.661766176617662
-2.81000778520285e-14,-2.37610952425241e-15,0.661866186618662
-2.81000778520285e-14,-2.37610952425241e-15,0.661966196619662
-2.81000778520285e-14,-2.37610952425241e-15,0.662066206620662
-2.81000778520285e-14,-2.37610952425241e-15,0.662166216621662
-2.81000778520285e-14,-2.37610952425241e-15,0.662266226622662
-2.81000778520285e-14,-2.37610952425241e-15,0.662366236623662
-2.81000778520285e-14,-2.37610952425241e-15,0.662466246624662
-2.81000778520285e-14,-2.37610952425241e-15,0.662566256625663
-2.81000778520285e-14,-2.37610952425241e-15,0.662666266626663
-2.81000778520285e-14,-2.37610952425241e-15,0.662766276627663
-2.81000778520285e-14,-2.37610952425241e-15,0.662866286628663
-2.81000778520285e-14,-2.37610952425241e-15,0.662966296629663
-2.81000778520285e-14,-2.37610952425241e-15,0.663066306630663
-2.81000778520285e-14,-2.37610952425241e-15,0.663166316631663
-2.81000778520285e-14,-2.37610952425241e-15,0.663266326632663
-2.81000778520285e-14,-2.37610952425241e-15,0.663366336633663
-2.81000778520285e-14,-2.37610952425241e-15,0.663466346634663
-2.81000778520285e-14,-2.37610952425241e-15,0.663566356635664
-2.81000778520285e-14,-2.37610952425241e-15,0.663666366636664
-2.81000778520285e-14,-2.37610952425241e-15,0.663766376637664
-2.81000778520285e-14,-2.37610952425241e-15,0.663866386638664
-2.81000778520285e-14,-2.37610952425241e-15,0.663966396639664
-2.81000778520285e-14,-2.37610952425241e-15,0.664066406640664
-2.81000778520285e-14,-2.37610952425241e-15,0.664166416641664
-2.81000778520285e-14,-2.37610952425241e-15,0.664266426642664
-2.81000778520285e-14,-2.37610952425241e-15,0.664366436643664
-2.81000778520285e-14,-2.37610952425241e-15,0.664466446644664
-2.81000778520285e-14,-2.37610952425241e-15,0.664566456645665
-2.81000778520285e-14,-2.37610952425241e-15,0.664666466646665
-2.81000778520285e-14,-2.37610952425241e-15,0.664766476647665
-2.81000778520285e-14,-2.37610952425241e-15,0.664866486648665
-2.81000778520285e-14,-2.37610952425241e-15,0.664966496649665
-2.81000778520285e-14,-2.37610952425241e-15,0.665066506650665
-2.81000778520285e-14,-2.37610952425241e-15,0.665166516651665
-2.81000778520285e-14,-2.37610952425241e-15,0.665266526652665
-2.81000778520285e-14,-2.37610952425241e-15,0.665366536653665
-2.81000778520285e-14,-2.37610952425241e-15,0.665466546654665
-2.81000778520285e-14,-2.37610952425241e-15,0.665566556655666
-2.81000778520285e-14,-2.37610952425241e-15,0.665666566656666
-2.81000778520285e-14,-2.37610952425241e-15,0.665766576657666
-2.81000778520285e-14,-2.37610952425241e-15,0.665866586658666
-2.81000778520285e-14,-2.37610952425241e-15,0.665966596659666
-2.81000778520285e-14,-2.37610952425241e-15,0.666066606660666
-2.81000778520285e-14,-2.37610952425241e-15,0.666166616661666
-2.81000778520285e-14,-2.37610952425241e-15,0.666266626662666
-2.81000778520285e-14,-2.37610952425241e-15,0.666366636663666
-2.81000778520285e-14,-2.37610952425241e-15,0.666466646664666
-2.81000778520285e-14,-2.37610952425241e-15,0.666566656665667
-2.81000778520285e-14,-2.37610952425241e-15,0.666666666666667
-2.81000778520285e-14,-2.37610952425241e-15,0.666766676667667
-2.81000778520285e-14,-2.37610952425241e-15,0.666866686668667
-2.81000778520285e-14,-2.37610952425241e-15,0.666966696669667
-2.81000778520285e-14,-2.37610952425241e-15,0.667066706670667
-2.81000778520285e-14,-2.37610952425241e-15,0.667166716671667
-2.81000778520285e-14,-2.37610952425241e-15,0.667266726672667
-2.81000778520285e-14,-2.37610952425241e-15,0.667366736673667
-2.81000778520285e-14,-2.37610952425241e-15,0.667466746674667
-2.81000778520285e-14,-2.37610952425241e-15,0.667566756675668
-2.81000778520285e-14,-2.37610952425241e-15,0.667666766676668
-2.81000778520285e-14,-2.37610952425241e-15,0.667766776677668
-2.81000778520285e-14,-2.37610952425241e-15,0.667866786678668
-2.81000778520285e-14,-2.37610952425241e-15,0.667966796679668
-2.81000778520285e-14,-2.37610952425241e-15,0.668066806680668
-2.81000778520285e-14,-2.37610952425241e-15,0.668166816681668
-2.81000778520285e-14,-2.37610952425241e-15,0.668266826682668
-2.81000778520285e-14,-2.37610952425241e-15,0.668366836683668
-2.81000778520285e-14,-2.37610952425241e-15,0.668466846684668
-2.81000778520285e-14,-2.37610952425241e-15,0.668566856685669
-2.81000778520285e-14,-2.37610952425241e-15,0.668666866686669
-2.81000778520285e-14,-2.37610952425241e-15,0.668766876687669
-2.81000778520285e-14,-2.37610952425241e-15,0.668866886688669
-2.81000778520285e-14,-2.37610952425241e-15,0.668966896689669
-2.81000778520285e-14,-2.37610952425241e-15,0.669066906690669
-2.81000778520285e-14,-2.37610952425241e-15,0.669166916691669
-2.81000778520285e-14,-2.37610952425241e-15,0.669266926692669
-2.81000778520285e-14,-2.37610952425241e-15,0.669366936693669
-2.81000778520285e-14,-2.37610952425241e-15,0.669466946694669
-2.81000778520285e-14,-2.37610952425241e-15,0.66956695669567
-2.81000778520285e-14,-2.37610952425241e-15,0.66966696669667
-2.81000778520285e-14,-2.37610952425241e-15,0.66976697669767
-2.81000778520285e-14,-2.37610952425241e-15,0.66986698669867
-2.81000778520285e-14,-2.37610952425241e-15,0.66996699669967
-2.81000778520285e-14,-2.37610952425241e-15,0.67006700670067
-2.81000778520285e-14,-2.37610952425241e-15,0.67016701670167
-2.81000778520285e-14,-2.37610952425241e-15,0.67026702670267
-2.81000778520285e-14,-2.37610952425241e-15,0.67036703670367
-2.81000778520285e-14,-2.37610952425241e-15,0.67046704670467
-2.81000778520285e-14,-2.37610952425241e-15,0.670567056705671
-2.81000778520285e-14,-2.37610952425241e-15,0.670667066706671
-2.81000778520285e-14,-2.37610952425241e-15,0.670767076707671
-2.81000778520285e-14,-2.37610952425241e-15,0.670867086708671
-2.81000778520285e-14,-2.37610952425241e-15,0.670967096709671
-2.81000778520285e-14,-2.37610952425241e-15,0.671067106710671
-2.81000778520285e-14,-2.37610952425241e-15,0.671167116711671
-2.81000778520285e-14,-2.37610952425241e-15,0.671267126712671
-2.81000778520285e-14,-2.37610952425241e-15,0.671367136713671
-2.81000778520285e-14,-2.37610952425241e-15,0.671467146714671
-2.81000778520285e-14,-2.37610952425241e-15,0.671567156715672
-2.81000778520285e-14,-2.37610952425241e-15,0.671667166716672
-2.81000778520285e-14,-2.37610952425241e-15,0.671767176717672
-2.81000778520285e-14,-2.37610952425241e-15,0.671867186718672
-2.81000778520285e-14,-2.37610952425241e-15,0.671967196719672
-2.81000778520285e-14,-2.37610952425241e-15,0.672067206720672
-2.81000778520285e-14,-2.37610952425241e-15,0.672167216721672
-2.81000778520285e-14,-2.37610952425241e-15,0.672267226722672
-2.81000778520285e-14,-2.37610952425241e-15,0.672367236723672
-2.81000778520285e-14,-2.37610952425241e-15,0.672467246724673
-2.81000778520285e-14,-2.37610952425241e-15,0.672567256725673
-2.81000778520285e-14,-2.37610952425241e-15,0.672667266726673
-2.81000778520285e-14,-2.37610952425241e-15,0.672767276727673
-2.81000778520285e-14,-2.37610952425241e-15,0.672867286728673
-2.81000778520285e-14,-2.37610952425241e-15,0.672967296729673
-2.81000778520285e-14,-2.37610952425241e-15,0.673067306730673
-2.81000778520285e-14,-2.37610952425241e-15,0.673167316731673
-2.81000778520285e-14,-2.37610952425241e-15,0.673267326732673
-2.81000778520285e-14,-2.37610952425241e-15,0.673367336733673
-2.81000778520285e-14,-2.37610952425241e-15,0.673467346734673
-2.81000778520285e-14,-2.37610952425241e-15,0.673567356735674
-2.81000778520285e-14,-2.37610952425241e-15,0.673667366736674
-2.81000778520285e-14,-2.37610952425241e-15,0.673767376737674
-2.81000778520285e-14,-2.37610952425241e-15,0.673867386738674
-2.81000778520285e-14,-2.37610952425241e-15,0.673967396739674
-2.81000778520285e-14,-2.37610952425241e-15,0.674067406740674
-2.81000778520285e-14,-2.37610952425241e-15,0.674167416741674
-2.81000778520285e-14,-2.37610952425241e-15,0.674267426742674
-2.81000778520285e-14,-2.37610952425241e-15,0.674367436743674
-2.81000778520285e-14,-2.37610952425241e-15,0.674467446744675
-2.81000778520285e-14,-2.37610952425241e-15,0.674567456745675
-2.81000778520285e-14,-2.37610952425241e-15,0.674667466746675
-2.81000778520285e-14,-2.37610952425241e-15,0.674767476747675
-2.81000778520285e-14,-2.37610952425241e-15,0.674867486748675
-2.81000778520285e-14,-2.37610952425241e-15,0.674967496749675
-2.81000778520285e-14,-2.37610952425241e-15,0.675067506750675
-2.81000778520285e-14,-2.37610952425241e-15,0.675167516751675
-2.81000778520285e-14,-2.37610952425241e-15,0.675267526752675
-2.81000778520285e-14,-2.37610952425241e-15,0.675367536753675
-2.81000778520285e-14,-2.37610952425241e-15,0.675467546754675
-2.81000778520285e-14,-2.37610952425241e-15,0.675567556755676
-2.81000778520285e-14,-2.37610952425241e-15,0.675667566756676
-2.81000778520285e-14,-2.37610952425241e-15,0.675767576757676
-2.81000778520285e-14,-2.37610952425241e-15,0.675867586758676
-2.81000778520285e-14,-2.37610952425241e-15,0.675967596759676
-2.81000778520285e-14,-2.37610952425241e-15,0.676067606760676
-2.81000778520285e-14,-2.37610952425241e-15,0.676167616761676
-2.81000778520285e-14,-2.37610952425241e-15,0.676267626762676
-2.81000778520285e-14,-2.37610952425241e-15,0.676367636763676
-2.81000778520285e-14,-2.37610952425241e-15,0.676467646764677
-2.81000778520285e-14,-2.37610952425241e-15,0.676567656765677
-2.81000778520285e-14,-2.37610952425241e-15,0.676667666766677
-2.81000778520285e-14,-2.37610952425241e-15,0.676767676767677
-2.81000778520285e-14,-2.37610952425241e-15,0.676867686768677
-2.81000778520285e-14,-2.37610952425241e-15,0.676967696769677
-2.81000778520285e-14,-2.37610952425241e-15,0.677067706770677
-2.81000778520285e-14,-2.37610952425241e-15,0.677167716771677
-2.81000778520285e-14,-2.37610952425241e-15,0.677267726772677
-2.81000778520285e-14,-2.37610952425241e-15,0.677367736773677
-2.81000778520285e-14,-2.37610952425241e-15,0.677467746774677
-2.81000778520285e-14,-2.37610952425241e-15,0.677567756775678
-2.81000778520285e-14,-2.37610952425241e-15,0.677667766776678
-2.81000778520285e-14,-2.37610952425241e-15,0.677767776777678
-2.81000778520285e-14,-2.37610952425241e-15,0.677867786778678
-2.81000778520285e-14,-2.37610952425241e-15,0.677967796779678
-2.81000778520285e-14,-2.37610952425241e-15,0.678067806780678
-2.81000778520285e-14,-2.37610952425241e-15,0.678167816781678
-2.81000778520285e-14,-2.37610952425241e-15,0.678267826782678
-2.81000778520285e-14,-2.37610952425241e-15,0.678367836783678
-2.81000778520285e-14,-2.37610952425241e-15,0.678467846784678
-2.81000778520285e-14,-2.37610952425241e-15,0.678567856785679
-2.81000778520285e-14,-2.37610952425241e-15,0.678667866786679
-2.81000778520285e-14,-2.37610952425241e-15,0.678767876787679
-2.81000778520285e-14,-2.37610952425241e-15,0.678867886788679
-2.81000778520285e-14,-2.37610952425241e-15,0.678967896789679
-2.81000778520285e-14,-2.37610952425241e-15,0.679067906790679
-2.81000778520285e-14,-2.37610952425241e-15,0.679167916791679
-2.81000778520285e-14,-2.37610952425241e-15,0.679267926792679
-2.81000778520285e-14,-2.37610952425241e-15,0.679367936793679
-2.81000778520285e-14,-2.37610952425241e-15,0.679467946794679
-2.81000778520285e-14,-2.37610952425241e-15,0.67956795679568
-2.81000778520285e-14,-2.37610952425241e-15,0.67966796679668
-2.81000778520285e-14,-2.37610952425241e-15,0.67976797679768
-2.81000778520285e-14,-2.37610952425241e-15,0.67986798679868
-2.81000778520285e-14,-2.37610952425241e-15,0.67996799679968
-2.81000778520285e-14,-2.37610952425241e-15,0.68006800680068
-2.81000778520285e-14,-2.37610952425241e-15,0.68016801680168
-2.81000778520285e-14,-2.37610952425241e-15,0.68026802680268
-2.81000778520285e-14,-2.37610952425241e-15,0.68036803680368
-2.81000778520285e-14,-2.37610952425241e-15,0.68046804680468
-2.81000778520285e-14,-2.37610952425241e-15,0.680568056805681
-2.81000778520285e-14,-2.37610952425241e-15,0.680668066806681
-2.81000778520285e-14,-2.37610952425241e-15,0.680768076807681
-2.81000778520285e-14,-2.37610952425241e-15,0.680868086808681
-2.81000778520285e-14,-2.37610952425241e-15,0.680968096809681
-2.81000778520285e-14,-2.37610952425241e-15,0.681068106810681
-2.81000778520285e-14,-2.37610952425241e-15,0.681168116811681
-2.81000778520285e-14,-2.37610952425241e-15,0.681268126812681
-2.81000778520285e-14,-2.37610952425241e-15,0.681368136813681
-2.81000778520285e-14,-2.37610952425241e-15,0.681468146814681
-2.81000778520285e-14,-2.37610952425241e-15,0.681568156815682
-2.81000778520285e-14,-2.37610952425241e-15,0.681668166816682
-2.81000778520285e-14,-2.37610952425241e-15,0.681768176817682
-2.81000778520285e-14,-2.37610952425241e-15,0.681868186818682
-2.81000778520285e-14,-2.37610952425241e-15,0.681968196819682
-2.81000778520285e-14,-2.37610952425241e-15,0.682068206820682
-2.81000778520285e-14,-2.37610952425241e-15,0.682168216821682
-2.81000778520285e-14,-2.37610952425241e-15,0.682268226822682
-2.81000778520285e-14,-2.37610952425241e-15,0.682368236823682
-2.81000778520285e-14,-2.37610952425241e-15,0.682468246824682
-2.81000778520285e-14,-2.37610952425241e-15,0.682568256825683
-2.81000778520285e-14,-2.37610952425241e-15,0.682668266826683
-2.81000778520285e-14,-2.37610952425241e-15,0.682768276827683
-2.81000778520285e-14,-2.37610952425241e-15,0.682868286828683
-2.81000778520285e-14,-2.37610952425241e-15,0.682968296829683
-2.81000778520285e-14,-2.37610952425241e-15,0.683068306830683
-2.81000778520285e-14,-2.37610952425241e-15,0.683168316831683
-2.81000778520285e-14,-2.37610952425241e-15,0.683268326832683
-2.81000778520285e-14,-2.37610952425241e-15,0.683368336833683
-2.81000778520285e-14,-2.37610952425241e-15,0.683468346834683
-2.81000778520285e-14,-2.37610952425241e-15,0.683568356835684
-2.81000778520285e-14,-2.37610952425241e-15,0.683668366836684
-2.81000778520285e-14,-2.37610952425241e-15,0.683768376837684
-2.81000778520285e-14,-2.37610952425241e-15,0.683868386838684
-2.81000778520285e-14,-2.37610952425241e-15,0.683968396839684
-2.81000778520285e-14,-2.37610952425241e-15,0.684068406840684
-2.81000778520285e-14,-2.37610952425241e-15,0.684168416841684
-2.81000778520285e-14,-2.37610952425241e-15,0.684268426842684
-2.81000778520285e-14,-2.37610952425241e-15,0.684368436843684
-2.81000778520285e-14,-2.37610952425241e-15,0.684468446844684
-2.81000778520285e-14,-2.37610952425241e-15,0.684568456845685
-2.81000778520285e-14,-2.37610952425241e-15,0.684668466846685
-2.81000778520285e-14,-2.37610952425241e-15,0.684768476847685
-2.81000778520285e-14,-2.37610952425241e-15,0.684868486848685
-2.81000778520285e-14,-2.37610952425241e-15,0.684968496849685
-2.81000778520285e-14,-2.37610952425241e-15,0.685068506850685
-2.81000778520285e-14,-2.37610952425241e-15,0.685168516851685
-2.81000778520285e-14,-2.37610952425241e-15,0.685268526852685
-2.81000778520285e-14,-2.37610952425241e-15,0.685368536853685
-2.81000778520285e-14,-2.37610952425241e-15,0.685468546854686
-2.81000778520285e-14,-2.37610952425241e-15,0.685568556855686
-2.81000778520285e-14,-2.37610952425241e-15,0.685668566856686
-2.81000778520285e-14,-2.37610952425241e-15,0.685768576857686
-2.81000778520285e-14,-2.37610952425241e-15,0.685868586858686
-2.81000778520285e-14,-2.37610952425241e-15,0.685968596859686
-2.81000778520285e-14,-2.37610952425241e-15,0.686068606860686
-2.81000778520285e-14,-2.37610952425241e-15,0.686168616861686
-2.81000778520285e-14,-2.37610952425241e-15,0.686268626862686
-2.81000778520285e-14,-2.37610952425241e-15,0.686368636863686
-2.81000778520285e-14,-2.37610952425241e-15,0.686468646864686
-2.81000778520285e-14,-2.37610952425241e-15,0.686568656865687
-2.81000778520285e-14,-2.37610952425241e-15,0.686668666866687
-2.81000778520285e-14,-2.37610952425241e-15,0.686768676867687
-2.81000778520285e-14,-2.37610952425241e-15,0.686868686868687
-2.81000778520285e-14,-2.37610952425241e-15,0.686968696869687
-2.81000778520285e-14,-2.37610952425241e-15,0.687068706870687
-2.81000778520285e-14,-2.37610952425241e-15,0.687168716871687
-2.81000778520285e-14,-2.37610952425241e-15,0.687268726872687
-2.81000778520285e-14,-2.37610952425241e-15,0.687368736873687
-2.81000778520285e-14,-2.37610952425241e-15,0.687468746874688
-2.81000778520285e-14,-2.37610952425241e-15,0.687568756875688
-2.81000778520285e-14,-2.37610952425241e-15,0.687668766876688
-2.81000778520285e-14,-2.37610952425241e-15,0.687768776877688
-2.81000778520285e-14,-2.37610952425241e-15,0.687868786878688
-2.81000778520285e-14,-2.37610952425241e-15,0.687968796879688
-2.81000778520285e-14,-2.37610952425241e-15,0.688068806880688
-2.81000778520285e-14,-2.37610952425241e-15,0.688168816881688
-2.81000778520285e-14,-2.37610952425241e-15,0.688268826882688
-2.81000778520285e-14,-2.37610952425241e-15,0.688368836883688
-2.81000778520285e-14,-2.37610952425241e-15,0.688468846884688
-2.81000778520285e-14,-2.37610952425241e-15,0.688568856885689
-2.81000778520285e-14,-2.37610952425241e-15,0.688668866886689
-2.81000778520285e-14,-2.37610952425241e-15,0.688768876887689
-2.81000778520285e-14,-2.37610952425241e-15,0.688868886888689
-2.81000778520285e-14,-2.37610952425241e-15,0.688968896889689
-2.81000778520285e-14,-2.37610952425241e-15,0.689068906890689
-2.81000778520285e-14,-2.37610952425241e-15,0.689168916891689
-2.81000778520285e-14,-2.37610952425241e-15,0.689268926892689
-2.81000778520285e-14,-2.37610952425241e-15,0.689368936893689
-2.81000778520285e-14,-2.37610952425241e-15,0.68946894689469
-2.81000778520285e-14,-2.37610952425241e-15,0.68956895689569
-2.81000778520285e-14,-2.37610952425241e-15,0.68966896689669
-2.81000778520285e-14,-2.37610952425241e-15,0.68976897689769
-2.81000778520285e-14,-2.37610952425241e-15,0.68986898689869
-2.81000778520285e-14,-2.37610952425241e-15,0.68996899689969
-2.81000778520285e-14,-2.37610952425241e-15,0.69006900690069
-2.81000778520285e-14,-2.37610952425241e-15,0.69016901690169
-2.81000778520285e-14,-2.37610952425241e-15,0.69026902690269
-2.81000778520285e-14,-2.37610952425241e-15,0.69036903690369
-2.81000778520285e-14,-2.37610952425241e-15,0.69046904690469
-2.81000778520285e-14,-2.37610952425241e-15,0.690569056905691
-2.81000778520285e-14,-2.37610952425241e-15,0.690669066906691
-2.81000778520285e-14,-2.37610952425241e-15,0.690769076907691
-2.81000778520285e-14,-2.37610952425241e-15,0.690869086908691
-2.81000778520285e-14,-2.37610952425241e-15,0.690969096909691
-2.81000778520285e-14,-2.37610952425241e-15,0.691069106910691
-2.81000778520285e-14,-2.37610952425241e-15,0.691169116911691
-2.81000778520285e-14,-2.37610952425241e-15,0.691269126912691
-2.81000778520285e-14,-2.37610952425241e-15,0.691369136913691
-2.81000778520285e-14,-2.37610952425241e-15,0.691469146914692
-2.81000778520285e-14,-2.37610952425241e-15,0.691569156915692
-2.81000778520285e-14,-2.37610952425241e-15,0.691669166916692
-2.81000778520285e-14,-2.37610952425241e-15,0.691769176917692
-2.81000778520285e-14,-2.37610952425241e-15,0.691869186918692
-2.81000778520285e-14,-2.37610952425241e-15,0.691969196919692
-2.81000778520285e-14,-2.37610952425241e-15,0.692069206920692
-2.81000778520285e-14,-2.37610952425241e-15,0.692169216921692
-2.81000778520285e-14,-2.37610952425241e-15,0.692269226922692
-2.81000778520285e-14,-2.37610952425241e-15,0.692369236923692
-2.81000778520285e-14,-2.37610952425241e-15,0.692469246924692
-2.81000778520285e-14,-2.37610952425241e-15,0.692569256925693
-2.81000778520285e-14,-2.37610952425241e-15,0.692669266926693
-2.81000778520285e-14,-2.37610952425241e-15,0.692769276927693
-2.81000778520285e-14,-2.37610952425241e-15,0.692869286928693
-2.81000778520285e-14,-2.37610952425241e-15,0.692969296929693
-2.81000778520285e-14,-2.37610952425241e-15,0.693069306930693
-2.81000778520285e-14,-2.37610952425241e-15,0.693169316931693
-2.81000778520285e-14,-2.37610952425241e-15,0.693269326932693
-2.81000778520285e-14,-2.37610952425241e-15,0.693369336933693
-2.81000778520285e-14,-2.37610952425241e-15,0.693469346934693
-2.81000778520285e-14,-2.37610952425241e-15,0.693569356935694
-2.81000778520285e-14,-2.37610952425241e-15,0.693669366936694
-2.81000778520285e-14,-2.37610952425241e-15,0.693769376937694
-2.81000778520285e-14,-2.37610952425241e-15,0.693869386938694
-2.81000778520285e-14,-2.37610952425241e-15,0.693969396939694
-2.81000778520285e-14,-2.37610952425241e-15,0.694069406940694
-2.81000778520285e-14,-2.37610952425241e-15,0.694169416941694
-2.81000778520285e-14,-2.37610952425241e-15,0.694269426942694
-2.81000778520285e-14,-2.37610952425241e-15,0.694369436943694
-2.81000778520285e-14,-2.37610952425241e-15,0.694469446944694
-2.81000778520285e-14,-2.37610952425241e-15,0.694569456945695
-2.81000778520285e-14,-2.37610952425241e-15,0.694669466946695
-2.81000778520285e-14,-2.37610952425241e-15,0.694769476947695
-2.81000778520285e-14,-2.37610952425241e-15,0.694869486948695
-2.81000778520285e-14,-2.37610952425241e-15,0.694969496949695
-2.81000778520285e-14,-2.37610952425241e-15,0.695069506950695
-2.81000778520285e-14,-2.37610952425241e-15,0.695169516951695
-2.81000778520285e-14,-2.37610952425241e-15,0.695269526952695
-2.81000778520285e-14,-2.37610952425241e-15,0.695369536953695
-2.81000778520285e-14,-2.37610952425241e-15,0.695469546954695
-2.81000778520285e-14,-2.37610952425241e-15,0.695569556955696
-2.81000778520285e-14,-2.37610952425241e-15,0.695669566956696
-2.81000778520285e-14,-2.37610952425241e-15,0.695769576957696
-2.81000778520285e-14,-2.37610952425241e-15,0.695869586958696
-2.81000778520285e-14,-2.37610952425241e-15,0.695969596959696
-2.81000778520285e-14,-2.37610952425241e-15,0.696069606960696
-2.81000778520285e-14,-2.37610952425241e-15,0.696169616961696
-2.81000778520285e-14,-2.37610952425241e-15,0.696269626962696
-2.81000778520285e-14,-2.37610952425241e-15,0.696369636963696
-2.81000778520285e-14,-2.37610952425241e-15,0.696469646964696
-2.81000778520285e-14,-2.37610952425241e-15,0.696569656965697
-2.81000778520285e-14,-2.37610952425241e-15,0.696669666966697
-2.81000778520285e-14,-2.37610952425241e-15,0.696769676967697
-2.81000778520285e-14,-2.37610952425241e-15,0.696869686968697
-2.81000778520285e-14,-2.37610952425241e-15,0.696969696969697
-2.81000778520285e-14,-2.37610952425241e-15,0.697069706970697
-2.81000778520285e-14,-2.37610952425241e-15,0.697169716971697
-2.81000778520285e-14,-2.37610952425241e-15,0.697269726972697
-2.81000778520285e-14,-2.37610952425241e-15,0.697369736973697
-2.81000778520285e-14,-2.37610952425241e-15,0.697469746974697
-2.81000778520285e-14,-2.37610952425241e-15,0.697569756975698
-2.81000778520285e-14,-2.37610952425241e-15,0.697669766976698
-2.81000778520285e-14,-2.37610952425241e-15,0.697769776977698
-2.81000778520285e-14,-2.37610952425241e-15,0.697869786978698
-2.81000778520285e-14,-2.37610952425241e-15,0.697969796979698
-2.81000778520285e-14,-2.37610952425241e-15,0.698069806980698
-2.81000778520285e-14,-2.37610952425241e-15,0.698169816981698
-2.81000778520285e-14,-2.37610952425241e-15,0.698269826982698
-2.81000778520285e-14,-2.37610952425241e-15,0.698369836983698
-2.81000778520285e-14,-2.37610952425241e-15,0.698469846984698
-2.81000778520285e-14,-2.37610952425241e-15,0.698569856985699
-2.81000778520285e-14,-2.37610952425241e-15,0.698669866986699
-2.81000778520285e-14,-2.37610952425241e-15,0.698769876987699
-2.81000778520285e-14,-2.37610952425241e-15,0.698869886988699
-2.81000778520285e-14,-2.37610952425241e-15,0.698969896989699
-2.81000778520285e-14,-2.37610952425241e-15,0.699069906990699
-2.81000778520285e-14,-2.37610952425241e-15,0.699169916991699
-2.81000778520285e-14,-2.37610952425241e-15,0.699269926992699
-2.81000778520285e-14,-2.37610952425241e-15,0.699369936993699
-2.81000778520285e-14,-2.37610952425241e-15,0.699469946994699
-2.81000778520285e-14,-2.37610952425241e-15,0.6995699569957
-2.81000778520285e-14,-2.37610952425241e-15,0.6996699669967
-2.81000778520285e-14,-2.37610952425241e-15,0.6997699769977
-2.81000778520285e-14,-2.37610952425241e-15,0.6998699869987
-2.81000778520285e-14,-2.37610952425241e-15,0.6999699969997
-2.81000778520285e-14,-2.37610952425241e-15,0.7000700070007
-2.81000778520285e-14,-2.37610952425241e-15,0.7001700170017
-2.81000778520285e-14,-2.37610952425241e-15,0.7002700270027
-2.81000778520285e-14,-2.37610952425241e-15,0.7003700370037
-2.81000778520285e-14,-2.37610952425241e-15,0.700470047004701
-2.81000778520285e-14,-2.37610952425241e-15,0.700570057005701
-2.81000778520285e-14,-2.37610952425241e-15,0.700670067006701
-2.81000778520285e-14,-2.37610952425241e-15,0.700770077007701
-2.81000778520285e-14,-2.37610952425241e-15,0.700870087008701
-2.81000778520285e-14,-2.37610952425241e-15,0.700970097009701
-2.81000778520285e-14,-2.37610952425241e-15,0.701070107010701
-2.81000778520285e-14,-2.37610952425241e-15,0.701170117011701
-2.81000778520285e-14,-2.37610952425241e-15,0.701270127012701
-2.81000778520285e-14,-2.37610952425241e-15,0.701370137013701
-2.81000778520285e-14,-2.37610952425241e-15,0.701470147014701
-2.81000778520285e-14,-2.37610952425241e-15,0.701570157015702
-2.81000778520285e-14,-2.37610952425241e-15,0.701670167016702
-2.81000778520285e-14,-2.37610952425241e-15,0.701770177017702
-2.81000778520285e-14,-2.37610952425241e-15,0.701870187018702
-2.81000778520285e-14,-2.37610952425241e-15,0.701970197019702
-2.81000778520285e-14,-2.37610952425241e-15,0.702070207020702
-2.81000778520285e-14,-2.37610952425241e-15,0.702170217021702
-2.81000778520285e-14,-2.37610952425241e-15,0.702270227022702
-2.81000778520285e-14,-2.37610952425241e-15,0.702370237023702
-2.81000778520285e-14,-2.37610952425241e-15,0.702470247024703
-2.81000778520285e-14,-2.37610952425241e-15,0.702570257025703
-2.81000778520285e-14,-2.37610952425241e-15,0.702670267026703
-2.81000778520285e-14,-2.37610952425241e-15,0.702770277027703
-2.81000778520285e-14,-2.37610952425241e-15,0.702870287028703
-2.81000778520285e-14,-2.37610952425241e-15,0.702970297029703
-2.81000778520285e-14,-2.37610952425241e-15,0.703070307030703
-2.81000778520285e-14,-2.37610952425241e-15,0.703170317031703
-2.81000778520285e-14,-2.37610952425241e-15,0.703270327032703
-2.81000778520285e-14,-2.37610952425241e-15,0.703370337033703
-2.81000778520285e-14,-2.37610952425241e-15,0.703470347034703
-2.81000778520285e-14,-2.37610952425241e-15,0.703570357035704
-2.81000778520285e-14,-2.37610952425241e-15,0.703670367036704
-2.81000778520285e-14,-2.37610952425241e-15,0.703770377037704
-2.81000778520285e-14,-2.37610952425241e-15,0.703870387038704
-2.81000778520285e-14,-2.37610952425241e-15,0.703970397039704
-2.81000778520285e-14,-2.37610952425241e-15,0.704070407040704
-2.81000778520285e-14,-2.37610952425241e-15,0.704170417041704
-2.81000778520285e-14,-2.37610952425241e-15,0.704270427042704
-2.81000778520285e-14,-2.37610952425241e-15,0.704370437043704
-2.81000778520285e-14,-2.37610952425241e-15,0.704470447044705
-2.81000778520285e-14,-2.37610952425241e-15,0.704570457045705
-2.81000778520285e-14,-2.37610952425241e-15,0.704670467046705
-2.81000778520285e-14,-2.37610952425241e-15,0.704770477047705
-2.81000778520285e-14,-2.37610952425241e-15,0.704870487048705
-2.81000778520285e-14,-2.37610952425241e-15,0.704970497049705
-2.81000778520285e-14,-2.37610952425241e-15,0.705070507050705
-2.81000778520285e-14,-2.37610952425241e-15,0.705170517051705
-2.81000778520285e-14,-2.37610952425241e-15,0.705270527052705
-2.81000778520285e-14,-2.37610952425241e-15,0.705370537053705
-2.81000778520285e-14,-2.37610952425241e-15,0.705470547054705
-2.81000778520285e-14,-2.37610952425241e-15,0.705570557055706
-2.81000778520285e-14,-2.37610952425241e-15,0.705670567056706
-2.81000778520285e-14,-2.37610952425241e-15,0.705770577057706
-2.81000778520285e-14,-2.37610952425241e-15,0.705870587058706
-2.81000778520285e-14,-2.37610952425241e-15,0.705970597059706
-2.81000778520285e-14,-2.37610952425241e-15,0.706070607060706
-2.81000778520285e-14,-2.37610952425241e-15,0.706170617061706
-2.81000778520285e-14,-2.37610952425241e-15,0.706270627062706
-2.81000778520285e-14,-2.37610952425241e-15,0.706370637063706
-2.81000778520285e-14,-2.37610952425241e-15,0.706470647064707
-2.81000778520285e-14,-2.37610952425241e-15,0.706570657065707
-2.81000778520285e-14,-2.37610952425241e-15,0.706670667066707
-2.81000778520285e-14,-2.37610952425241e-15,0.706770677067707
-2.81000778520285e-14,-2.37610952425241e-15,0.706870687068707
-2.81000778520285e-14,-2.37610952425241e-15,0.706970697069707
-2.81000778520285e-14,-2.37610952425241e-15,0.707070707070707
-2.81000778520285e-14,-2.37610952425241e-15,0.707170717071707
-2.81000778520285e-14,-2.37610952425241e-15,0.707270727072707
-2.81000778520285e-14,-2.37610952425241e-15,0.707370737073707
-2.81000778520285e-14,-2.37610952425241e-15,0.707470747074707
-2.81000778520285e-14,-2.37610952425241e-15,0.707570757075708
-2.81000778520285e-14,-2.37610952425241e-15,0.707670767076708
-2.81000778520285e-14,-2.37610952425241e-15,0.707770777077708
-2.81000778520285e-14,-2.37610952425241e-15,0.707870787078708
-2.81000778520285e-14,-2.37610952425241e-15,0.707970797079708
-2.81000778520285e-14,-2.37610952425241e-15,0.708070807080708
-2.81000778520285e-14,-2.37610952425241e-15,0.708170817081708
-2.81000778520285e-14,-2.37610952425241e-15,0.708270827082708
-2.81000778520285e-14,-2.37610952425241e-15,0.708370837083708
-2.81000778520285e-14,-2.37610952425241e-15,0.708470847084708
-2.81000778520285e-14,-2.37610952425241e-15,0.708570857085709
-2.81000778520285e-14,-2.37610952425241e-15,0.708670867086709
-2.81000778520285e-14,-2.37610952425241e-15,0.708770877087709
-2.81000778520285e-14,-2.37610952425241e-15,0.708870887088709
-2.81000778520285e-14,-2.37610952425241e-15,0.708970897089709
-2.81000778520285e-14,-2.37610952425241e-15,0.709070907090709
-2.81000778520285e-14,-2.37610952425241e-15,0.709170917091709
-2.81000778520285e-14,-2.37610952425241e-15,0.709270927092709
-2.81000778520285e-14,-2.37610952425241e-15,0.709370937093709
-2.81000778520285e-14,-2.37610952425241e-15,0.709470947094709
-2.81000778520285e-14,-2.37610952425241e-15,0.70957095709571
-2.81000778520285e-14,-2.37610952425241e-15,0.70967096709671
-2.81000778520285e-14,-2.37610952425241e-15,0.70977097709771
-2.81000778520285e-14,-2.37610952425241e-15,0.70987098709871
-2.81000778520285e-14,-2.37610952425241e-15,0.70997099709971
-2.81000778520285e-14,-2.37610952425241e-15,0.71007100710071
-2.81000778520285e-14,-2.37610952425241e-15,0.71017101710171
-2.81000778520285e-14,-2.37610952425241e-15,0.71027102710271
-2.81000778520285e-14,-2.37610952425241e-15,0.71037103710371
-2.81000778520285e-14,-2.37610952425241e-15,0.71047104710471
-2.81000778520285e-14,-2.37610952425241e-15,0.710571057105711
-2.81000778520285e-14,-2.37610952425241e-15,0.710671067106711
-2.81000778520285e-14,-2.37610952425241e-15,0.710771077107711
-2.81000778520285e-14,-2.37610952425241e-15,0.710871087108711
-2.81000778520285e-14,-2.37610952425241e-15,0.710971097109711
-2.81000778520285e-14,-2.37610952425241e-15,0.711071107110711
-2.81000778520285e-14,-2.37610952425241e-15,0.711171117111711
-2.81000778520285e-14,-2.37610952425241e-15,0.711271127112711
-2.81000778520285e-14,-2.37610952425241e-15,0.711371137113711
-2.81000778520285e-14,-2.37610952425241e-15,0.711471147114711
-2.81000778520285e-14,-2.37610952425241e-15,0.711571157115712
-2.81000778520285e-14,-2.37610952425241e-15,0.711671167116712
-2.81000778520285e-14,-2.37610952425241e-15,0.711771177117712
-2.81000778520285e-14,-2.37610952425241e-15,0.711871187118712
-2.81000778520285e-14,-2.37610952425241e-15,0.711971197119712
-2.81000778520285e-14,-2.37610952425241e-15,0.712071207120712
-2.81000778520285e-14,-2.37610952425241e-15,0.712171217121712
-2.81000778520285e-14,-2.37610952425241e-15,0.712271227122712
-2.81000778520285e-14,-2.37610952425241e-15,0.712371237123712
-2.81000778520285e-14,-2.37610952425241e-15,0.712471247124712
-2.81000778520285e-14,-2.37610952425241e-15,0.712571257125713
-2.81000778520285e-14,-2.37610952425241e-15,0.712671267126713
-2.81000778520285e-14,-2.37610952425241e-15,0.712771277127713
-2.81000778520285e-14,-2.37610952425241e-15,0.712871287128713
-2.81000778520285e-14,-2.37610952425241e-15,0.712971297129713
-2.81000778520285e-14,-2.37610952425241e-15,0.713071307130713
-2.81000778520285e-14,-2.37610952425241e-15,0.713171317131713
-2.81000778520285e-14,-2.37610952425241e-15,0.713271327132713
-2.81000778520285e-14,-2.37610952425241e-15,0.713371337133713
-2.81000778520285e-14,-2.37610952425241e-15,0.713471347134713
-2.81000778520285e-14,-2.37610952425241e-15,0.713571357135714
-2.81000778520285e-14,-2.37610952425241e-15,0.713671367136714
-2.81000778520285e-14,-2.37610952425241e-15,0.713771377137714
-2.81000778520285e-14,-2.37610952425241e-15,0.713871387138714
-2.81000778520285e-14,-2.37610952425241e-15,0.713971397139714
-2.81000778520285e-14,-2.37610952425241e-15,0.714071407140714
-2.81000778520285e-14,-2.37610952425241e-15,0.714171417141714
-2.81000778520285e-14,-2.37610952425241e-15,0.714271427142714
-2.81000778520285e-14,-2.37610952425241e-15,0.714371437143714
-2.81000778520285e-14,-2.37610952425241e-15,0.714471447144714
-2.81000778520285e-14,-2.37610952425241e-15,0.714571457145715
-2.81000778520285e-14,-2.37610952425241e-15,0.714671467146715
-2.81000778520285e-14,-2.37610952425241e-15,0.714771477147715
-2.81000778520285e-14,-2.37610952425241e-15,0.714871487148715
-2.81000778520285e-14,-2.37610952425241e-15,0.714971497149715
-2.81000778520285e-14,-2.37610952425241e-15,0.715071507150715
-2.81000778520285e-14,-2.37610952425241e-15,0.715171517151715
-2.81000778520285e-14,-2.37610952425241e-15,0.715271527152715
-2.81000778520285e-14,-2.37610952425241e-15,0.715371537153715
-2.81000778520285e-14,-2.37610952425241e-15,0.715471547154716
-2.81000778520285e-14,-2.37610952425241e-15,0.715571557155716
-2.81000778520285e-14,-2.37610952425241e-15,0.715671567156716
-2.81000778520285e-14,-2.37610952425241e-15,0.715771577157716
-2.81000778520285e-14,-2.37610952425241e-15,0.715871587158716
-2.81000778520285e-14,-2.37610952425241e-15,0.715971597159716
-2.81000778520285e-14,-2.37610952425241e-15,0.716071607160716
-2.81000778520285e-14,-2.37610952425241e-15,0.716171617161716
-2.81000778520285e-14,-2.37610952425241e-15,0.716271627162716
-2.81000778520285e-14,-2.37610952425241e-15,0.716371637163716
-2.81000778520285e-14,-2.37610952425241e-15,0.716471647164716
-2.81000778520285e-14,-2.37610952425241e-15,0.716571657165717
-2.81000778520285e-14,-2.37610952425241e-15,0.716671667166717
-2.81000778520285e-14,-2.37610952425241e-15,0.716771677167717
-2.81000778520285e-14,-2.37610952425241e-15,0.716871687168717
-2.81000778520285e-14,-2.37610952425241e-15,0.716971697169717
-2.81000778520285e-14,-2.37610952425241e-15,0.717071707170717
-2.81000778520285e-14,-2.37610952425241e-15,0.717171717171717
-2.81000778520285e-14,-2.37610952425241e-15,0.717271727172717
-2.81000778520285e-14,-2.37610952425241e-15,0.717371737173717
-2.81000778520285e-14,-2.37610952425241e-15,0.717471747174718
-2.81000778520285e-14,-2.37610952425241e-15,0.717571757175718
-2.81000778520285e-14,-2.37610952425241e-15,0.717671767176718
-2.81000778520285e-14,-2.37610952425241e-15,0.717771777177718
-2.81000778520285e-14,-2.37610952425241e-15,0.717871787178718
-2.81000778520285e-14,-2.37610952425241e-15,0.717971797179718
-2.81000778520285e-14,-2.37610952425241e-15,0.718071807180718
-2.81000778520285e-14,-2.37610952425241e-15,0.718171817181718
-2.81000778520285e-14,-2.37610952425241e-15,0.718271827182718
-2.81000778520285e-14,-2.37610952425241e-15,0.718371837183718
-2.81000778520285e-14,-2.37610952425241e-15,0.718471847184718
-2.81000778520285e-14,-2.37610952425241e-15,0.718571857185719
-2.81000778520285e-14,-2.37610952425241e-15,0.718671867186719
-2.81000778520285e-14,-2.37610952425241e-15,0.718771877187719
-2.81000778520285e-14,-2.37610952425241e-15,0.718871887188719
-2.81000778520285e-14,-2.37610952425241e-15,0.718971897189719
-2.81000778520285e-14,-2.37610952425241e-15,0.719071907190719
-2.81000778520285e-14,-2.37610952425241e-15,0.719171917191719
-2.81000778520285e-14,-2.37610952425241e-15,0.719271927192719
-2.81000778520285e-14,-2.37610952425241e-15,0.719371937193719
-2.81000778520285e-14,-2.37610952425241e-15,0.71947194719472
-2.81000778520285e-14,-2.37610952425241e-15,0.71957195719572
-2.81000778520285e-14,-2.37610952425241e-15,0.71967196719672
-2.81000778520285e-14,-2.37610952425241e-15,0.71977197719772
-2.81000778520285e-14,-2.37610952425241e-15,0.71987198719872
-2.81000778520285e-14,-2.37610952425241e-15,0.71997199719972
-2.81000778520285e-14,-2.37610952425241e-15,0.72007200720072
-2.81000778520285e-14,-2.37610952425241e-15,0.72017201720172
-2.81000778520285e-14,-2.37610952425241e-15,0.72027202720272
-2.81000778520285e-14,-2.37610952425241e-15,0.72037203720372
-2.81000778520285e-14,-2.37610952425241e-15,0.72047204720472
-2.81000778520285e-14,-2.37610952425241e-15,0.720572057205721
-2.81000778520285e-14,-2.37610952425241e-15,0.720672067206721
-2.81000778520285e-14,-2.37610952425241e-15,0.720772077207721
-2.81000778520285e-14,-2.37610952425241e-15,0.720872087208721
-2.81000778520285e-14,-2.37610952425241e-15,0.720972097209721
-2.81000778520285e-14,-2.37610952425241e-15,0.721072107210721
-2.81000778520285e-14,-2.37610952425241e-15,0.721172117211721
-2.81000778520285e-14,-2.37610952425241e-15,0.721272127212721
-2.81000778520285e-14,-2.37610952425241e-15,0.721372137213721
-2.81000778520285e-14,-2.37610952425241e-15,0.721472147214722
-2.81000778520285e-14,-2.37610952425241e-15,0.721572157215722
-2.81000778520285e-14,-2.37610952425241e-15,0.721672167216722
-2.81000778520285e-14,-2.37610952425241e-15,0.721772177217722
-2.81000778520285e-14,-2.37610952425241e-15,0.721872187218722
-2.81000778520285e-14,-2.37610952425241e-15,0.721972197219722
-2.81000778520285e-14,-2.37610952425241e-15,0.722072207220722
-2.81000778520285e-14,-2.37610952425241e-15,0.722172217221722
-2.81000778520285e-14,-2.37610952425241e-15,0.722272227222722
-2.81000778520285e-14,-2.37610952425241e-15,0.722372237223722
-2.81000778520285e-14,-2.37610952425241e-15,0.722472247224722
-2.81000778520285e-14,-2.37610952425241e-15,0.722572257225723
-2.81000778520285e-14,-2.37610952425241e-15,0.722672267226723
-2.81000778520285e-14,-2.37610952425241e-15,0.722772277227723
-2.81000778520285e-14,-2.37610952425241e-15,0.722872287228723
-2.81000778520285e-14,-2.37610952425241e-15,0.722972297229723
-2.81000778520285e-14,-2.37610952425241e-15,0.723072307230723
-2.81000778520285e-14,-2.37610952425241e-15,0.723172317231723
-2.81000778520285e-14,-2.37610952425241e-15,0.723272327232723
-2.81000778520285e-14,-2.37610952425241e-15,0.723372337233723
-2.81000778520285e-14,-2.37610952425241e-15,0.723472347234723
-2.81000778520285e-14,-2.37610952425241e-15,0.723572357235724
-2.81000778520285e-14,-2.37610952425241e-15,0.723672367236724
-2.81000778520285e-14,-2.37610952425241e-15,0.723772377237724
-2.81000778520285e-14,-2.37610952425241e-15,0.723872387238724
-2.81000778520285e-14,-2.37610952425241e-15,0.723972397239724
-2.81000778520285e-14,-2.37610952425241e-15,0.724072407240724
-2.81000778520285e-14,-2.37610952425241e-15,0.724172417241724
-2.81000778520285e-14,-2.37610952425241e-15,0.724272427242724
-2.81000778520285e-14,-2.37610952425241e-15,0.724372437243724
-2.81000778520285e-14,-2.37610952425241e-15,0.724472447244724
-2.81000778520285e-14,-2.37610952425241e-15,0.724572457245725
-2.81000778520285e-14,-2.37610952425241e-15,0.724672467246725
-2.81000778520285e-14,-2.37610952425241e-15,0.724772477247725
-2.81000778520285e-14,-2.37610952425241e-15,0.724872487248725
-2.81000778520285e-14,-2.37610952425241e-15,0.724972497249725
-2.81000778520285e-14,-2.37610952425241e-15,0.725072507250725
-2.81000778520285e-14,-2.37610952425241e-15,0.725172517251725
-2.81000778520285e-14,-2.37610952425241e-15,0.725272527252725
-2.81000778520285e-14,-2.37610952425241e-15,0.725372537253725
-2.81000778520285e-14,-2.37610952425241e-15,0.725472547254725
-2.81000778520285e-14,-2.37610952425241e-15,0.725572557255726
-2.81000778520285e-14,-2.37610952425241e-15,0.725672567256726
-2.81000778520285e-14,-2.37610952425241e-15,0.725772577257726
-2.81000778520285e-14,-2.37610952425241e-15,0.725872587258726
-2.81000778520285e-14,-2.37610952425241e-15,0.725972597259726
-2.81000778520285e-14,-2.37610952425241e-15,0.726072607260726
-2.81000778520285e-14,-2.37610952425241e-15,0.726172617261726
-2.81000778520285e-14,-2.37610952425241e-15,0.726272627262726
-2.81000778520285e-14,-2.37610952425241e-15,0.726372637263726
-2.81000778520285e-14,-2.37610952425241e-15,0.726472647264726
-2.81000778520285e-14,-2.37610952425241e-15,0.726572657265727
-2.81000778520285e-14,-2.37610952425241e-15,0.726672667266727
-2.81000778520285e-14,-2.37610952425241e-15,0.726772677267727
-2.81000778520285e-14,-2.37610952425241e-15,0.726872687268727
-2.81000778520285e-14,-2.37610952425241e-15,0.726972697269727
-2.81000778520285e-14,-2.37610952425241e-15,0.727072707270727
-2.81000778520285e-14,-2.37610952425241e-15,0.727172717271727
-2.81000778520285e-14,-2.37610952425241e-15,0.727272727272727
-2.81000778520285e-14,-2.37610952425241e-15,0.727372737273727
-2.81000778520285e-14,-2.37610952425241e-15,0.727472747274727
-2.81000778520285e-14,-2.37610952425241e-15,0.727572757275728
-2.81000778520285e-14,-2.37610952425241e-15,0.727672767276728
-2.81000778520285e-14,-2.37610952425241e-15,0.727772777277728
-2.81000778520285e-14,-2.37610952425241e-15,0.727872787278728
-2.81000778520285e-14,-2.37610952425241e-15,0.727972797279728
-2.81000778520285e-14,-2.37610952425241e-15,0.728072807280728
-2.81000778520285e-14,-2.37610952425241e-15,0.728172817281728
-2.81000778520285e-14,-2.37610952425241e-15,0.728272827282728
-2.81000778520285e-14,-2.37610952425241e-15,0.728372837283728
-2.81000778520285e-14,-2.37610952425241e-15,0.728472847284728
-2.81000778520285e-14,-2.37610952425241e-15,0.728572857285729
-2.81000778520285e-14,-2.37610952425241e-15,0.728672867286729
-2.81000778520285e-14,-2.37610952425241e-15,0.728772877287729
-2.81000778520285e-14,-2.37610952425241e-15,0.728872887288729
-2.81000778520285e-14,-2.37610952425241e-15,0.728972897289729
-2.81000778520285e-14,-2.37610952425241e-15,0.729072907290729
-2.81000778520285e-14,-2.37610952425241e-15,0.729172917291729
-2.81000778520285e-14,-2.37610952425241e-15,0.729272927292729
-2.81000778520285e-14,-2.37610952425241e-15,0.729372937293729
-2.81000778520285e-14,-2.37610952425241e-15,0.729472947294729
-2.81000778520285e-14,-2.37610952425241e-15,0.72957295729573
-2.81000778520285e-14,-2.37610952425241e-15,0.72967296729673
-2.81000778520285e-14,-2.37610952425241e-15,0.72977297729773
-2.81000778520285e-14,-2.37610952425241e-15,0.72987298729873
-2.81000778520285e-14,-2.37610952425241e-15,0.72997299729973
-2.81000778520285e-14,-2.37610952425241e-15,0.73007300730073
-2.81000778520285e-14,-2.37610952425241e-15,0.73017301730173
-2.81000778520285e-14,-2.37610952425241e-15,0.73027302730273
-2.81000778520285e-14,-2.37610952425241e-15,0.73037303730373
-2.81000778520285e-14,-2.37610952425241e-15,0.730473047304731
-2.81000778520285e-14,-2.37610952425241e-15,0.730573057305731
-2.81000778520285e-14,-2.37610952425241e-15,0.730673067306731
-2.81000778520285e-14,-2.37610952425241e-15,0.730773077307731
-2.81000778520285e-14,-2.37610952425241e-15,0.730873087308731
-2.81000778520285e-14,-2.37610952425241e-15,0.730973097309731
-2.81000778520285e-14,-2.37610952425241e-15,0.731073107310731
-2.81000778520285e-14,-2.37610952425241e-15,0.731173117311731
-2.81000778520285e-14,-2.37610952425241e-15,0.731273127312731
-2.81000778520285e-14,-2.37610952425241e-15,0.731373137313731
-2.81000778520285e-14,-2.37610952425241e-15,0.731473147314731
-2.81000778520285e-14,-2.37610952425241e-15,0.731573157315732
-2.81000778520285e-14,-2.37610952425241e-15,0.731673167316732
-2.81000778520285e-14,-2.37610952425241e-15,0.731773177317732
-2.81000778520285e-14,-2.37610952425241e-15,0.731873187318732
-2.81000778520285e-14,-2.37610952425241e-15,0.731973197319732
-2.81000778520285e-14,-2.37610952425241e-15,0.732073207320732
-2.81000778520285e-14,-2.37610952425241e-15,0.732173217321732
-2.81000778520285e-14,-2.37610952425241e-15,0.732273227322732
-2.81000778520285e-14,-2.37610952425241e-15,0.732373237323732
-2.81000778520285e-14,-2.37610952425241e-15,0.732473247324733
-2.81000778520285e-14,-2.37610952425241e-15,0.732573257325733
-2.81000778520285e-14,-2.37610952425241e-15,0.732673267326733
-2.81000778520285e-14,-2.37610952425241e-15,0.732773277327733
-2.81000778520285e-14,-2.37610952425241e-15,0.732873287328733
-2.81000778520285e-14,-2.37610952425241e-15,0.732973297329733
-2.81000778520285e-14,-2.37610952425241e-15,0.733073307330733
-2.81000778520285e-14,-2.37610952425241e-15,0.733173317331733
-2.81000778520285e-14,-2.37610952425241e-15,0.733273327332733
-2.81000778520285e-14,-2.37610952425241e-15,0.733373337333733
-2.81000778520285e-14,-2.37610952425241e-15,0.733473347334733
-2.81000778520285e-14,-2.37610952425241e-15,0.733573357335734
-2.81000778520285e-14,-2.37610952425241e-15,0.733673367336734
-2.81000778520285e-14,-2.37610952425241e-15,0.733773377337734
-2.81000778520285e-14,-2.37610952425241e-15,0.733873387338734
-2.81000778520285e-14,-2.37610952425241e-15,0.733973397339734
-2.81000778520285e-14,-2.37610952425241e-15,0.734073407340734
-2.81000778520285e-14,-2.37610952425241e-15,0.734173417341734
-2.81000778520285e-14,-2.37610952425241e-15,0.734273427342734
-2.81000778520285e-14,-2.37610952425241e-15,0.734373437343734
-2.81000778520285e-14,-2.37610952425241e-15,0.734473447344735
-2.81000778520285e-14,-2.37610952425241e-15,0.734573457345735
-2.81000778520285e-14,-2.37610952425241e-15,0.734673467346735
-2.81000778520285e-14,-2.37610952425241e-15,0.734773477347735
-2.81000778520285e-14,-2.37610952425241e-15,0.734873487348735
-2.81000778520285e-14,-2.37610952425241e-15,0.734973497349735
-2.81000778520285e-14,-2.37610952425241e-15,0.735073507350735
-2.81000778520285e-14,-2.37610952425241e-15,0.735173517351735
-2.81000778520285e-14,-2.37610952425241e-15,0.735273527352735
-2.81000778520285e-14,-2.37610952425241e-15,0.735373537353735
-2.81000778520285e-14,-2.37610952425241e-15,0.735473547354735
-2.81000778520285e-14,-2.37610952425241e-15,0.735573557355736
-2.81000778520285e-14,-2.37610952425241e-15,0.735673567356736
-2.81000778520285e-14,-2.37610952425241e-15,0.735773577357736
-2.81000778520285e-14,-2.37610952425241e-15,0.735873587358736
-2.81000778520285e-14,-2.37610952425241e-15,0.735973597359736
-2.81000778520285e-14,-2.37610952425241e-15,0.736073607360736
-2.81000778520285e-14,-2.37610952425241e-15,0.736173617361736
-2.81000778520285e-14,-2.37610952425241e-15,0.736273627362736
-2.81000778520285e-14,-2.37610952425241e-15,0.736373637363736
-2.81000778520285e-14,-2.37610952425241e-15,0.736473647364737
-2.81000778520285e-14,-2.37610952425241e-15,0.736573657365737
-2.81000778520285e-14,-2.37610952425241e-15,0.736673667366737
-2.81000778520285e-14,-2.37610952425241e-15,0.736773677367737
-2.81000778520285e-14,-2.37610952425241e-15,0.736873687368737
-2.81000778520285e-14,-2.37610952425241e-15,0.736973697369737
-2.81000778520285e-14,-2.37610952425241e-15,0.737073707370737
-2.81000778520285e-14,-2.37610952425241e-15,0.737173717371737
-2.81000778520285e-14,-2.37610952425241e-15,0.737273727372737
-2.81000778520285e-14,-2.37610952425241e-15,0.737373737373737
-2.81000778520285e-14,-2.37610952425241e-15,0.737473747374737
-2.81000778520285e-14,-2.37610952425241e-15,0.737573757375738
-2.81000778520285e-14,-2.37610952425241e-15,0.737673767376738
-2.81000778520285e-14,-2.37610952425241e-15,0.737773777377738
-2.81000778520285e-14,-2.37610952425241e-15,0.737873787378738
-2.81000778520285e-14,-2.37610952425241e-15,0.737973797379738
-2.81000778520285e-14,-2.37610952425241e-15,0.738073807380738
-2.81000778520285e-14,-2.37610952425241e-15,0.738173817381738
-2.81000778520285e-14,-2.37610952425241e-15,0.738273827382738
-2.81000778520285e-14,-2.37610952425241e-15,0.738373837383738
-2.81000778520285e-14,-2.37610952425241e-15,0.738473847384738
-2.81000778520285e-14,-2.37610952425241e-15,0.738573857385739
-2.81000778520285e-14,-2.37610952425241e-15,0.738673867386739
-2.81000778520285e-14,-2.37610952425241e-15,0.738773877387739
-2.81000778520285e-14,-2.37610952425241e-15,0.738873887388739
-2.81000778520285e-14,-2.37610952425241e-15,0.738973897389739
-2.81000778520285e-14,-2.37610952425241e-15,0.739073907390739
-2.81000778520285e-14,-2.37610952425241e-15,0.739173917391739
-2.81000778520285e-14,-2.37610952425241e-15,0.739273927392739
-2.81000778520285e-14,-2.37610952425241e-15,0.739373937393739
-2.81000778520285e-14,-2.37610952425241e-15,0.739473947394739
-2.81000778520285e-14,-2.37610952425241e-15,0.73957395739574
-2.81000778520285e-14,-2.37610952425241e-15,0.73967396739674
-2.81000778520285e-14,-2.37610952425241e-15,0.73977397739774
-2.81000778520285e-14,-2.37610952425241e-15,0.73987398739874
-2.81000778520285e-14,-2.37610952425241e-15,0.73997399739974
-2.81000778520285e-14,-2.37610952425241e-15,0.74007400740074
-2.81000778520285e-14,-2.37610952425241e-15,0.74017401740174
-2.81000778520285e-14,-2.37610952425241e-15,0.74027402740274
-2.81000778520285e-14,-2.37610952425241e-15,0.74037403740374
-2.81000778520285e-14,-2.37610952425241e-15,0.74047404740474
-2.81000778520285e-14,-2.37610952425241e-15,0.740574057405741
-2.81000778520285e-14,-2.37610952425241e-15,0.740674067406741
-2.81000778520285e-14,-2.37610952425241e-15,0.740774077407741
-2.81000778520285e-14,-2.37610952425241e-15,0.740874087408741
-2.81000778520285e-14,-2.37610952425241e-15,0.740974097409741
-2.81000778520285e-14,-2.37610952425241e-15,0.741074107410741
-2.81000778520285e-14,-2.37610952425241e-15,0.741174117411741
-2.81000778520285e-14,-2.37610952425241e-15,0.741274127412741
-2.81000778520285e-14,-2.37610952425241e-15,0.741374137413741
-2.81000778520285e-14,-2.37610952425241e-15,0.741474147414741
-2.81000778520285e-14,-2.37610952425241e-15,0.741574157415742
-2.81000778520285e-14,-2.37610952425241e-15,0.741674167416742
-2.81000778520285e-14,-2.37610952425241e-15,0.741774177417742
-2.81000778520285e-14,-2.37610952425241e-15,0.741874187418742
-2.81000778520285e-14,-2.37610952425241e-15,0.741974197419742
-2.81000778520285e-14,-2.37610952425241e-15,0.742074207420742
-2.81000778520285e-14,-2.37610952425241e-15,0.742174217421742
-2.81000778520285e-14,-2.37610952425241e-15,0.742274227422742
-2.81000778520285e-14,-2.37610952425241e-15,0.742374237423742
-2.81000778520285e-14,-2.37610952425241e-15,0.742474247424742
-2.81000778520285e-14,-2.37610952425241e-15,0.742574257425743
-2.81000778520285e-14,-2.37610952425241e-15,0.742674267426743
-2.81000778520285e-14,-2.37610952425241e-15,0.742774277427743
-2.81000778520285e-14,-2.37610952425241e-15,0.742874287428743
-2.81000778520285e-14,-2.37610952425241e-15,0.742974297429743
-2.81000778520285e-14,-2.37610952425241e-15,0.743074307430743
-2.81000778520285e-14,-2.37610952425241e-15,0.743174317431743
-2.81000778520285e-14,-2.37610952425241e-15,0.743274327432743
-2.81000778520285e-14,-2.37610952425241e-15,0.743374337433743
-2.81000778520285e-14,-2.37610952425241e-15,0.743474347434743
-2.81000778520285e-14,-2.37610952425241e-15,0.743574357435744
-2.81000778520285e-14,-2.37610952425241e-15,0.743674367436744
-2.81000778520285e-14,-2.37610952425241e-15,0.743774377437744
-2.81000778520285e-14,-2.37610952425241e-15,0.743874387438744
-2.81000778520285e-14,-2.37610952425241e-15,0.743974397439744
-2.81000778520285e-14,-2.37610952425241e-15,0.744074407440744
-2.81000778520285e-14,-2.37610952425241e-15,0.744174417441744
-2.81000778520285e-14,-2.37610952425241e-15,0.744274427442744
-2.81000778520285e-14,-2.37610952425241e-15,0.744374437443744
-2.81000778520285e-14,-2.37610952425241e-15,0.744474447444744
-2.81000778520285e-14,-2.37610952425241e-15,0.744574457445745
-2.81000778520285e-14,-2.37610952425241e-15,0.744674467446745
-2.81000778520285e-14,-2.37610952425241e-15,0.744774477447745
-2.81000778520285e-14,-2.37610952425241e-15,0.744874487448745
-2.81000778520285e-14,-2.37610952425241e-15,0.744974497449745
-2.81000778520285e-14,-2.37610952425241e-15,0.745074507450745
-2.81000778520285e-14,-2.37610952425241e-15,0.745174517451745
-2.81000778520285e-14,-2.37610952425241e-15,0.745274527452745
-2.81000778520285e-14,-2.37610952425241e-15,0.745374537453745
-2.81000778520285e-14,-2.37610952425241e-15,0.745474547454746
-2.81000778520285e-14,-2.37610952425241e-15,0.745574557455746
-2.81000778520285e-14,-2.37610952425241e-15,0.745674567456746
-2.81000778520285e-14,-2.37610952425241e-15,0.745774577457746
-2.81000778520285e-14,-2.37610952425241e-15,0.745874587458746
-2.81000778520285e-14,-2.37610952425241e-15,0.745974597459746
-2.81000778520285e-14,-2.37610952425241e-15,0.746074607460746
-2.81000778520285e-14,-2.37610952425241e-15,0.746174617461746
-2.81000778520285e-14,-2.37610952425241e-15,0.746274627462746
-2.81000778520285e-14,-2.37610952425241e-15,0.746374637463746
-2.81000778520285e-14,-2.37610952425241e-15,0.746474647464746
-2.81000778520285e-14,-2.37610952425241e-15,0.746574657465747
-2.81000778520285e-14,-2.37610952425241e-15,0.746674667466747
-2.81000778520285e-14,-2.37610952425241e-15,0.746774677467747
-2.81000778520285e-14,-2.37610952425241e-15,0.746874687468747
-2.81000778520285e-14,-2.37610952425241e-15,0.746974697469747
-2.81000778520285e-14,-2.37610952425241e-15,0.747074707470747
-2.81000778520285e-14,-2.37610952425241e-15,0.747174717471747
-2.81000778520285e-14,-2.37610952425241e-15,0.747274727472747
-2.81000778520285e-14,-2.37610952425241e-15,0.747374737473747
-2.81000778520285e-14,-2.37610952425241e-15,0.747474747474748
-2.81000778520285e-14,-2.37610952425241e-15,0.747574757475748
-2.81000778520285e-14,-2.37610952425241e-15,0.747674767476748
-2.81000778520285e-14,-2.37610952425241e-15,0.747774777477748
-2.81000778520285e-14,-2.37610952425241e-15,0.747874787478748
-2.81000778520285e-14,-2.37610952425241e-15,0.747974797479748
-2.81000778520285e-14,-2.37610952425241e-15,0.748074807480748
-2.81000778520285e-14,-2.37610952425241e-15,0.748174817481748
-2.81000778520285e-14,-2.37610952425241e-15,0.748274827482748
-2.81000778520285e-14,-2.37610952425241e-15,0.748374837483748
-2.81000778520285e-14,-2.37610952425241e-15,0.748474847484748
-2.81000778520285e-14,-2.37610952425241e-15,0.748574857485749
-2.81000778520285e-14,-2.37610952425241e-15,0.748674867486749
-2.81000778520285e-14,-2.37610952425241e-15,0.748774877487749
-2.81000778520285e-14,-2.37610952425241e-15,0.748874887488749
-2.81000778520285e-14,-2.37610952425241e-15,0.748974897489749
-2.81000778520285e-14,-2.37610952425241e-15,0.749074907490749
-2.81000778520285e-14,-2.37610952425241e-15,0.749174917491749
-2.81000778520285e-14,-2.37610952425241e-15,0.749274927492749
-2.81000778520285e-14,-2.37610952425241e-15,0.749374937493749
-2.81000778520285e-14,-2.37610952425241e-15,0.74947494749475
-2.81000778520285e-14,-2.37610952425241e-15,0.74957495749575
-2.81000778520285e-14,-2.37610952425241e-15,0.74967496749675
-2.81000778520285e-14,-2.37610952425241e-15,0.74977497749775
-2.81000778520285e-14,-2.37610952425241e-15,0.74987498749875
-2.81000778520285e-14,-2.37610952425241e-15,0.74997499749975
-2.81000778520285e-14,-2.37610952425241e-15,0.75007500750075
-2.81000778520285e-14,-2.37610952425241e-15,0.75017501750175
-2.81000778520285e-14,-2.37610952425241e-15,0.75027502750275
-2.81000778520285e-14,-2.37610952425241e-15,0.75037503750375
-2.81000778520285e-14,-2.37610952425241e-15,0.75047504750475
-2.81000778520285e-14,-2.37610952425241e-15,0.750575057505751
-2.81000778520285e-14,-2.37610952425241e-15,0.750675067506751
-2.81000778520285e-14,-2.37610952425241e-15,0.750775077507751
-2.81000778520285e-14,-2.37610952425241e-15,0.750875087508751
-2.81000778520285e-14,-2.37610952425241e-15,0.750975097509751
-2.81000778520285e-14,-2.37610952425241e-15,0.751075107510751
-2.81000778520285e-14,-2.37610952425241e-15,0.751175117511751
-2.81000778520285e-14,-2.37610952425241e-15,0.751275127512751
-2.81000778520285e-14,-2.37610952425241e-15,0.751375137513751
-2.81000778520285e-14,-2.37610952425241e-15,0.751475147514752
-2.81000778520285e-14,-2.37610952425241e-15,0.751575157515752
-2.81000778520285e-14,-2.37610952425241e-15,0.751675167516752
-2.81000778520285e-14,-2.37610952425241e-15,0.751775177517752
-2.81000778520285e-14,-2.37610952425241e-15,0.751875187518752
-2.81000778520285e-14,-2.37610952425241e-15,0.751975197519752
-2.81000778520285e-14,-2.37610952425241e-15,0.752075207520752
-2.81000778520285e-14,-2.37610952425241e-15,0.752175217521752
-2.81000778520285e-14,-2.37610952425241e-15,0.752275227522752
-2.81000778520285e-14,-2.37610952425241e-15,0.752375237523752
-2.81000778520285e-14,-2.37610952425241e-15,0.752475247524752
-2.81000778520285e-14,-2.37610952425241e-15,0.752575257525753
-2.81000778520285e-14,-2.37610952425241e-15,0.752675267526753
-2.81000778520285e-14,-2.37610952425241e-15,0.752775277527753
-2.81000778520285e-14,-2.37610952425241e-15,0.752875287528753
-2.81000778520285e-14,-2.37610952425241e-15,0.752975297529753
-2.81000778520285e-14,-2.37610952425241e-15,0.753075307530753
-2.81000778520285e-14,-2.37610952425241e-15,0.753175317531753
-2.81000778520285e-14,-2.37610952425241e-15,0.753275327532753
-2.81000778520285e-14,-2.37610952425241e-15,0.753375337533753
-2.81000778520285e-14,-2.37610952425241e-15,0.753475347534753
-2.81000778520285e-14,-2.37610952425241e-15,0.753575357535754
-2.81000778520285e-14,-2.37610952425241e-15,0.753675367536754
-2.81000778520285e-14,-2.37610952425241e-15,0.753775377537754
-2.81000778520285e-14,-2.37610952425241e-15,0.753875387538754
-2.81000778520285e-14,-2.37610952425241e-15,0.753975397539754
-2.81000778520285e-14,-2.37610952425241e-15,0.754075407540754
-2.81000778520285e-14,-2.37610952425241e-15,0.754175417541754
-2.81000778520285e-14,-2.37610952425241e-15,0.754275427542754
-2.81000778520285e-14,-2.37610952425241e-15,0.754375437543754
-2.81000778520285e-14,-2.37610952425241e-15,0.754475447544754
-2.81000778520285e-14,-2.37610952425241e-15,0.754575457545755
-2.81000778520285e-14,-2.37610952425241e-15,0.754675467546755
-2.81000778520285e-14,-2.37610952425241e-15,0.754775477547755
-2.81000778520285e-14,-2.37610952425241e-15,0.754875487548755
-2.81000778520285e-14,-2.37610952425241e-15,0.754975497549755
-2.81000778520285e-14,-2.37610952425241e-15,0.755075507550755
-2.81000778520285e-14,-2.37610952425241e-15,0.755175517551755
-2.81000778520285e-14,-2.37610952425241e-15,0.755275527552755
-2.81000778520285e-14,-2.37610952425241e-15,0.755375537553755
-2.81000778520285e-14,-2.37610952425241e-15,0.755475547554755
-2.81000778520285e-14,-2.37610952425241e-15,0.755575557555756
-2.81000778520285e-14,-2.37610952425241e-15,0.755675567556756
-2.81000778520285e-14,-2.37610952425241e-15,0.755775577557756
-2.81000778520285e-14,-2.37610952425241e-15,0.755875587558756
-2.81000778520285e-14,-2.37610952425241e-15,0.755975597559756
-2.81000778520285e-14,-2.37610952425241e-15,0.756075607560756
-2.81000778520285e-14,-2.37610952425241e-15,0.756175617561756
-2.81000778520285e-14,-2.37610952425241e-15,0.756275627562756
-2.81000778520285e-14,-2.37610952425241e-15,0.756375637563756
-2.81000778520285e-14,-2.37610952425241e-15,0.756475647564756
-2.81000778520285e-14,-2.37610952425241e-15,0.756575657565757
-2.81000778520285e-14,-2.37610952425241e-15,0.756675667566757
-2.81000778520285e-14,-2.37610952425241e-15,0.756775677567757
-2.81000778520285e-14,-2.37610952425241e-15,0.756875687568757
-2.81000778520285e-14,-2.37610952425241e-15,0.756975697569757
-2.81000778520285e-14,-2.37610952425241e-15,0.757075707570757
-2.81000778520285e-14,-2.37610952425241e-15,0.757175717571757
-2.81000778520285e-14,-2.37610952425241e-15,0.757275727572757
-2.81000778520285e-14,-2.37610952425241e-15,0.757375737573757
-2.81000778520285e-14,-2.37610952425241e-15,0.757475747574757
-2.81000778520285e-14,-2.37610952425241e-15,0.757575757575758
-2.81000778520285e-14,-2.37610952425241e-15,0.757675767576758
-2.81000778520285e-14,-2.37610952425241e-15,0.757775777577758
-2.81000778520285e-14,-2.37610952425241e-15,0.757875787578758
-2.81000778520285e-14,-2.37610952425241e-15,0.757975797579758
-2.81000778520285e-14,-2.37610952425241e-15,0.758075807580758
-2.81000778520285e-14,-2.37610952425241e-15,0.758175817581758
-2.81000778520285e-14,-2.37610952425241e-15,0.758275827582758
-2.81000778520285e-14,-2.37610952425241e-15,0.758375837583758
-2.81000778520285e-14,-2.37610952425241e-15,0.758475847584759
-2.81000778520285e-14,-2.37610952425241e-15,0.758575857585759
-2.81000778520285e-14,-2.37610952425241e-15,0.758675867586759
-2.81000778520285e-14,-2.37610952425241e-15,0.758775877587759
-2.81000778520285e-14,-2.37610952425241e-15,0.758875887588759
-2.81000778520285e-14,-2.37610952425241e-15,0.758975897589759
-2.81000778520285e-14,-2.37610952425241e-15,0.759075907590759
-2.81000778520285e-14,-2.37610952425241e-15,0.759175917591759
-2.81000778520285e-14,-2.37610952425241e-15,0.759275927592759
-2.81000778520285e-14,-2.37610952425241e-15,0.759375937593759
-2.81000778520285e-14,-2.37610952425241e-15,0.759475947594759
-2.81000778520285e-14,-2.37610952425241e-15,0.75957595759576
-2.81000778520285e-14,-2.37610952425241e-15,0.75967596759676
-2.81000778520285e-14,-2.37610952425241e-15,0.75977597759776
-2.81000778520285e-14,-2.37610952425241e-15,0.75987598759876
-2.81000778520285e-14,-2.37610952425241e-15,0.75997599759976
-2.81000778520285e-14,-2.37610952425241e-15,0.76007600760076
-2.81000778520285e-14,-2.37610952425241e-15,0.76017601760176
-2.81000778520285e-14,-2.37610952425241e-15,0.76027602760276
-2.81000778520285e-14,-2.37610952425241e-15,0.76037603760376
-2.81000778520285e-14,-2.37610952425241e-15,0.760476047604761
-2.81000778520285e-14,-2.37610952425241e-15,0.760576057605761
-2.81000778520285e-14,-2.37610952425241e-15,0.760676067606761
-2.81000778520285e-14,-2.37610952425241e-15,0.760776077607761
-2.81000778520285e-14,-2.37610952425241e-15,0.760876087608761
-2.81000778520285e-14,-2.37610952425241e-15,0.760976097609761
-2.81000778520285e-14,-2.37610952425241e-15,0.761076107610761
-2.81000778520285e-14,-2.37610952425241e-15,0.761176117611761
-2.81000778520285e-14,-2.37610952425241e-15,0.761276127612761
-2.81000778520285e-14,-2.37610952425241e-15,0.761376137613761
-2.81000778520285e-14,-2.37610952425241e-15,0.761476147614761
-2.81000778520285e-14,-2.37610952425241e-15,0.761576157615762
-2.81000778520285e-14,-2.37610952425241e-15,0.761676167616762
-2.81000778520285e-14,-2.37610952425241e-15,0.761776177617762
-2.81000778520285e-14,-2.37610952425241e-15,0.761876187618762
-2.81000778520285e-14,-2.37610952425241e-15,0.761976197619762
-2.81000778520285e-14,-2.37610952425241e-15,0.762076207620762
-2.81000778520285e-14,-2.37610952425241e-15,0.762176217621762
-2.81000778520285e-14,-2.37610952425241e-15,0.762276227622762
-2.81000778520285e-14,-2.37610952425241e-15,0.762376237623762
-2.81000778520285e-14,-2.37610952425241e-15,0.762476247624763
-2.81000778520285e-14,-2.37610952425241e-15,0.762576257625763
-2.81000778520285e-14,-2.37610952425241e-15,0.762676267626763
-2.81000778520285e-14,-2.37610952425241e-15,0.762776277627763
-2.81000778520285e-14,-2.37610952425241e-15,0.762876287628763
-2.81000778520285e-14,-2.37610952425241e-15,0.762976297629763
-2.81000778520285e-14,-2.37610952425241e-15,0.763076307630763
-2.81000778520285e-14,-2.37610952425241e-15,0.763176317631763
-2.81000778520285e-14,-2.37610952425241e-15,0.763276327632763
-2.81000778520285e-14,-2.37610952425241e-15,0.763376337633763
-2.81000778520285e-14,-2.37610952425241e-15,0.763476347634763
-2.81000778520285e-14,-2.37610952425241e-15,0.763576357635764
-2.81000778520285e-14,-2.37610952425241e-15,0.763676367636764
-2.81000778520285e-14,-2.37610952425241e-15,0.763776377637764
-2.81000778520285e-14,-2.37610952425241e-15,0.763876387638764
-2.81000778520285e-14,-2.37610952425241e-15,0.763976397639764
-2.81000778520285e-14,-2.37610952425241e-15,0.764076407640764
-2.81000778520285e-14,-2.37610952425241e-15,0.764176417641764
-2.81000778520285e-14,-2.37610952425241e-15,0.764276427642764
-2.81000778520285e-14,-2.37610952425241e-15,0.764376437643764
-2.81000778520285e-14,-2.37610952425241e-15,0.764476447644765
-2.81000778520285e-14,-2.37610952425241e-15,0.764576457645765
-2.81000778520285e-14,-2.37610952425241e-15,0.764676467646765
-2.81000778520285e-14,-2.37610952425241e-15,0.764776477647765
-2.81000778520285e-14,-2.37610952425241e-15,0.764876487648765
-2.81000778520285e-14,-2.37610952425241e-15,0.764976497649765
-2.81000778520285e-14,-2.37610952425241e-15,0.765076507650765
-2.81000778520285e-14,-2.37610952425241e-15,0.765176517651765
-2.81000778520285e-14,-2.37610952425241e-15,0.765276527652765
-2.81000778520285e-14,-2.37610952425241e-15,0.765376537653765
-2.81000778520285e-14,-2.37610952425241e-15,0.765476547654765
-2.81000778520285e-14,-2.37610952425241e-15,0.765576557655766
-2.81000778520285e-14,-2.37610952425241e-15,0.765676567656766
-2.81000778520285e-14,-2.37610952425241e-15,0.765776577657766
-2.81000778520285e-14,-2.37610952425241e-15,0.765876587658766
-2.81000778520285e-14,-2.37610952425241e-15,0.765976597659766
-2.81000778520285e-14,-2.37610952425241e-15,0.766076607660766
-2.81000778520285e-14,-2.37610952425241e-15,0.766176617661766
-2.81000778520285e-14,-2.37610952425241e-15,0.766276627662766
-2.81000778520285e-14,-2.37610952425241e-15,0.766376637663766
-2.81000778520285e-14,-2.37610952425241e-15,0.766476647664767
-2.81000778520285e-14,-2.37610952425241e-15,0.766576657665767
-2.81000778520285e-14,-2.37610952425241e-15,0.766676667666767
-2.81000778520285e-14,-2.37610952425241e-15,0.766776677667767
-2.81000778520285e-14,-2.37610952425241e-15,0.766876687668767
-2.81000778520285e-14,-2.37610952425241e-15,0.766976697669767
-2.81000778520285e-14,-2.37610952425241e-15,0.767076707670767
-2.81000778520285e-14,-2.37610952425241e-15,0.767176717671767
-2.81000778520285e-14,-2.37610952425241e-15,0.767276727672767
-2.81000778520285e-14,-2.37610952425241e-15,0.767376737673767
-2.81000778520285e-14,-2.37610952425241e-15,0.767476747674767
-2.81000778520285e-14,-2.37610952425241e-15,0.767576757675768
-2.81000778520285e-14,-2.37610952425241e-15,0.767676767676768
-2.81000778520285e-14,-2.37610952425241e-15,0.767776777677768
-2.81000778520285e-14,-2.37610952425241e-15,0.767876787678768
-2.81000778520285e-14,-2.37610952425241e-15,0.767976797679768
-2.81000778520285e-14,-2.37610952425241e-15,0.768076807680768
-2.81000778520285e-14,-2.37610952425241e-15,0.768176817681768
-2.81000778520285e-14,-2.37610952425241e-15,0.768276827682768
-2.81000778520285e-14,-2.37610952425241e-15,0.768376837683768
-2.81000778520285e-14,-2.37610952425241e-15,0.768476847684768
-2.81000778520285e-14,-2.37610952425241e-15,0.768576857685769
-2.81000778520285e-14,-2.37610952425241e-15,0.768676867686769
-2.81000778520285e-14,-2.37610952425241e-15,0.768776877687769
-2.81000778520285e-14,-2.37610952425241e-15,0.768876887688769
-2.81000778520285e-14,-2.37610952425241e-15,0.768976897689769
-2.81000778520285e-14,-2.37610952425241e-15,0.769076907690769
-2.81000778520285e-14,-2.37610952425241e-15,0.769176917691769
-2.81000778520285e-14,-2.37610952425241e-15,0.769276927692769
-2.81000778520285e-14,-2.37610952425241e-15,0.769376937693769
-2.81000778520285e-14,-2.37610952425241e-15,0.769476947694769
-2.81000778520285e-14,-2.37610952425241e-15,0.76957695769577
-2.81000778520285e-14,-2.37610952425241e-15,0.76967696769677
-2.81000778520285e-14,-2.37610952425241e-15,0.76977697769777
-2.81000778520285e-14,-2.37610952425241e-15,0.76987698769877
-2.81000778520285e-14,-2.37610952425241e-15,0.76997699769977
-2.81000778520285e-14,-2.37610952425241e-15,0.77007700770077
-2.81000778520285e-14,-2.37610952425241e-15,0.77017701770177
-2.81000778520285e-14,-2.37610952425241e-15,0.77027702770277
-2.81000778520285e-14,-2.37610952425241e-15,0.77037703770377
-2.81000778520285e-14,-2.37610952425241e-15,0.77047704770477
-2.81000778520285e-14,-2.37610952425241e-15,0.770577057705771
-2.81000778520285e-14,-2.37610952425241e-15,0.770677067706771
-2.81000778520285e-14,-2.37610952425241e-15,0.770777077707771
-2.81000778520285e-14,-2.37610952425241e-15,0.770877087708771
-2.81000778520285e-14,-2.37610952425241e-15,0.770977097709771
-2.81000778520285e-14,-2.37610952425241e-15,0.771077107710771
-2.81000778520285e-14,-2.37610952425241e-15,0.771177117711771
-2.81000778520285e-14,-2.37610952425241e-15,0.771277127712771
-2.81000778520285e-14,-2.37610952425241e-15,0.771377137713771
-2.81000778520285e-14,-2.37610952425241e-15,0.771477147714771
-2.81000778520285e-14,-2.37610952425241e-15,0.771577157715772
-2.81000778520285e-14,-2.37610952425241e-15,0.771677167716772
-2.81000778520285e-14,-2.37610952425241e-15,0.771777177717772
-2.81000778520285e-14,-2.37610952425241e-15,0.771877187718772
-2.81000778520285e-14,-2.37610952425241e-15,0.771977197719772
-2.81000778520285e-14,-2.37610952425241e-15,0.772077207720772
-2.81000778520285e-14,-2.37610952425241e-15,0.772177217721772
-2.81000778520285e-14,-2.37610952425241e-15,0.772277227722772
-2.81000778520285e-14,-2.37610952425241e-15,0.772377237723772
-2.81000778520285e-14,-2.37610952425241e-15,0.772477247724772
-2.81000778520285e-14,-2.37610952425241e-15,0.772577257725773
-2.81000778520285e-14,-2.37610952425241e-15,0.772677267726773
-2.81000778520285e-14,-2.37610952425241e-15,0.772777277727773
-2.81000778520285e-14,-2.37610952425241e-15,0.772877287728773
-2.81000778520285e-14,-2.37610952425241e-15,0.772977297729773
-2.81000778520285e-14,-2.37610952425241e-15,0.773077307730773
-2.81000778520285e-14,-2.37610952425241e-15,0.773177317731773
-2.81000778520285e-14,-2.37610952425241e-15,0.773277327732773
-2.81000778520285e-14,-2.37610952425241e-15,0.773377337733773
-2.81000778520285e-14,-2.37610952425241e-15,0.773477347734774
-2.81000778520285e-14,-2.37610952425241e-15,0.773577357735774
-2.81000778520285e-14,-2.37610952425241e-15,0.773677367736774
-2.81000778520285e-14,-2.37610952425241e-15,0.773777377737774
-2.81000778520285e-14,-2.37610952425241e-15,0.773877387738774
-2.81000778520285e-14,-2.37610952425241e-15,0.773977397739774
-2.81000778520285e-14,-2.37610952425241e-15,0.774077407740774
-2.81000778520285e-14,-2.37610952425241e-15,0.774177417741774
-2.81000778520285e-14,-2.37610952425241e-15,0.774277427742774
-2.81000778520285e-14,-2.37610952425241e-15,0.774377437743774
-2.81000778520285e-14,-2.37610952425241e-15,0.774477447744774
-2.81000778520285e-14,-2.37610952425241e-15,0.774577457745775
-2.81000778520285e-14,-2.37610952425241e-15,0.774677467746775
-2.81000778520285e-14,-2.37610952425241e-15,0.774777477747775
-2.81000778520285e-14,-2.37610952425241e-15,0.774877487748775
-2.81000778520285e-14,-2.37610952425241e-15,0.774977497749775
-2.81000778520285e-14,-2.37610952425241e-15,0.775077507750775
-2.81000778520285e-14,-2.37610952425241e-15,0.775177517751775
-2.81000778520285e-14,-2.37610952425241e-15,0.775277527752775
-2.81000778520285e-14,-2.37610952425241e-15,0.775377537753775
-2.81000778520285e-14,-2.37610952425241e-15,0.775477547754776
-2.81000778520285e-14,-2.37610952425241e-15,0.775577557755776
-2.81000778520285e-14,-2.37610952425241e-15,0.775677567756776
-2.81000778520285e-14,-2.37610952425241e-15,0.775777577757776
-2.81000778520285e-14,-2.37610952425241e-15,0.775877587758776
-2.81000778520285e-14,-2.37610952425241e-15,0.775977597759776
-2.81000778520285e-14,-2.37610952425241e-15,0.776077607760776
-2.81000778520285e-14,-2.37610952425241e-15,0.776177617761776
-2.81000778520285e-14,-2.37610952425241e-15,0.776277627762776
-2.81000778520285e-14,-2.37610952425241e-15,0.776377637763776
-2.81000778520285e-14,-2.37610952425241e-15,0.776477647764776
-2.81000778520285e-14,-2.37610952425241e-15,0.776577657765777
-2.81000778520285e-14,-2.37610952425241e-15,0.776677667766777
-2.81000778520285e-14,-2.37610952425241e-15,0.776777677767777
-2.81000778520285e-14,-2.37610952425241e-15,0.776877687768777
-2.81000778520285e-14,-2.37610952425241e-15,0.776977697769777
-2.81000778520285e-14,-2.37610952425241e-15,0.777077707770777
-2.81000778520285e-14,-2.37610952425241e-15,0.777177717771777
-2.81000778520285e-14,-2.37610952425241e-15,0.777277727772777
-2.81000778520285e-14,-2.37610952425241e-15,0.777377737773777
-2.81000778520285e-14,-2.37610952425241e-15,0.777477747774778
-2.81000778520285e-14,-2.37610952425241e-15,0.777577757775778
-2.81000778520285e-14,-2.37610952425241e-15,0.777677767776778
-2.81000778520285e-14,-2.37610952425241e-15,0.777777777777778
-2.81000778520285e-14,-2.37610952425241e-15,0.777877787778778
-2.81000778520285e-14,-2.37610952425241e-15,0.777977797779778
-2.81000778520285e-14,-2.37610952425241e-15,0.778077807780778
-2.81000778520285e-14,-2.37610952425241e-15,0.778177817781778
-2.81000778520285e-14,-2.37610952425241e-15,0.778277827782778
-2.81000778520285e-14,-2.37610952425241e-15,0.778377837783778
-2.81000778520285e-14,-2.37610952425241e-15,0.778477847784778
-2.81000778520285e-14,-2.37610952425241e-15,0.778577857785779
-2.81000778520285e-14,-2.37610952425241e-15,0.778677867786779
-2.81000778520285e-14,-2.37610952425241e-15,0.778777877787779
-2.81000778520285e-14,-2.37610952425241e-15,0.778877887788779
-2.81000778520285e-14,-2.37610952425241e-15,0.778977897789779
-2.81000778520285e-14,-2.37610952425241e-15,0.779077907790779
-2.81000778520285e-14,-2.37610952425241e-15,0.779177917791779
-2.81000778520285e-14,-2.37610952425241e-15,0.779277927792779
-2.81000778520285e-14,-2.37610952425241e-15,0.779377937793779
-2.81000778520285e-14,-2.37610952425241e-15,0.77947794779478
-2.81000778520285e-14,-2.37610952425241e-15,0.77957795779578
-2.81000778520285e-14,-2.37610952425241e-15,0.77967796779678
-2.81000778520285e-14,-2.37610952425241e-15,0.77977797779778
-2.81000778520285e-14,-2.37610952425241e-15,0.77987798779878
-2.81000778520285e-14,-2.37610952425241e-15,0.77997799779978
-2.81000778520285e-14,-2.37610952425241e-15,0.78007800780078
-2.81000778520285e-14,-2.37610952425241e-15,0.78017801780178
-2.81000778520285e-14,-2.37610952425241e-15,0.78027802780278
-2.81000778520285e-14,-2.37610952425241e-15,0.78037803780378
-2.81000778520285e-14,-2.37610952425241e-15,0.78047804780478
-2.81000778520285e-14,-2.37610952425241e-15,0.780578057805781
-2.81000778520285e-14,-2.37610952425241e-15,0.780678067806781
-2.81000778520285e-14,-2.37610952425241e-15,0.780778077807781
-2.81000778520285e-14,-2.37610952425241e-15,0.780878087808781
-2.81000778520285e-14,-2.37610952425241e-15,0.780978097809781
-2.81000778520285e-14,-2.37610952425241e-15,0.781078107810781
-2.81000778520285e-14,-2.37610952425241e-15,0.781178117811781
-2.81000778520285e-14,-2.37610952425241e-15,0.781278127812781
-2.81000778520285e-14,-2.37610952425241e-15,0.781378137813781
-2.81000778520285e-14,-2.37610952425241e-15,0.781478147814782
-2.81000778520285e-14,-2.37610952425241e-15,0.781578157815782
-2.81000778520285e-14,-2.37610952425241e-15,0.781678167816782
-2.81000778520285e-14,-2.37610952425241e-15,0.781778177817782
-2.81000778520285e-14,-2.37610952425241e-15,0.781878187818782
-2.81000778520285e-14,-2.37610952425241e-15,0.781978197819782
-2.81000778520285e-14,-2.37610952425241e-15,0.782078207820782
-2.81000778520285e-14,-2.37610952425241e-15,0.782178217821782
-2.81000778520285e-14,-2.37610952425241e-15,0.782278227822782
-2.81000778520285e-14,-2.37610952425241e-15,0.782378237823782
-2.81000778520285e-14,-2.37610952425241e-15,0.782478247824782
-2.81000778520285e-14,-2.37610952425241e-15,0.782578257825783
-2.81000778520285e-14,-2.37610952425241e-15,0.782678267826783
-2.81000778520285e-14,-2.37610952425241e-15,0.782778277827783
-2.81000778520285e-14,-2.37610952425241e-15,0.782878287828783
-2.81000778520285e-14,-2.37610952425241e-15,0.782978297829783
-2.81000778520285e-14,-2.37610952425241e-15,0.783078307830783
-2.81000778520285e-14,-2.37610952425241e-15,0.783178317831783
-2.81000778520285e-14,-2.37610952425241e-15,0.783278327832783
-2.81000778520285e-14,-2.37610952425241e-15,0.783378337833783
-2.81000778520285e-14,-2.37610952425241e-15,0.783478347834783
-2.81000778520285e-14,-2.37610952425241e-15,0.783578357835784
-2.81000778520285e-14,-2.37610952425241e-15,0.783678367836784
-2.81000778520285e-14,-2.37610952425241e-15,0.783778377837784
-2.81000778520285e-14,-2.37610952425241e-15,0.783878387838784
-2.81000778520285e-14,-2.37610952425241e-15,0.783978397839784
-2.81000778520285e-14,-2.37610952425241e-15,0.784078407840784
-2.81000778520285e-14,-2.37610952425241e-15,0.784178417841784
-2.81000778520285e-14,-2.37610952425241e-15,0.784278427842784
-2.81000778520285e-14,-2.37610952425241e-15,0.784378437843784
-2.81000778520285e-14,-2.37610952425241e-15,0.784478447844784
-2.81000778520285e-14,-2.37610952425241e-15,0.784578457845785
-2.81000778520285e-14,-2.37610952425241e-15,0.784678467846785
-2.81000778520285e-14,-2.37610952425241e-15,0.784778477847785
-2.81000778520285e-14,-2.37610952425241e-15,0.784878487848785
-2.81000778520285e-14,-2.37610952425241e-15,0.784978497849785
-2.81000778520285e-14,-2.37610952425241e-15,0.785078507850785
-2.81000778520285e-14,-2.37610952425241e-15,0.785178517851785
-2.81000778520285e-14,-2.37610952425241e-15,0.785278527852785
-2.81000778520285e-14,-2.37610952425241e-15,0.785378537853785
-2.81000778520285e-14,-2.37610952425241e-15,0.785478547854785
-2.81000778520285e-14,-2.37610952425241e-15,0.785578557855786
-2.81000778520285e-14,-2.37610952425241e-15,0.785678567856786
-2.81000778520285e-14,-2.37610952425241e-15,0.785778577857786
-2.81000778520285e-14,-2.37610952425241e-15,0.785878587858786
-2.81000778520285e-14,-2.37610952425241e-15,0.785978597859786
-2.81000778520285e-14,-2.37610952425241e-15,0.786078607860786
-2.81000778520285e-14,-2.37610952425241e-15,0.786178617861786
-2.81000778520285e-14,-2.37610952425241e-15,0.786278627862786
-2.81000778520285e-14,-2.37610952425241e-15,0.786378637863786
-2.81000778520285e-14,-2.37610952425241e-15,0.786478647864786
-2.81000778520285e-14,-2.37610952425241e-15,0.786578657865787
-2.81000778520285e-14,-2.37610952425241e-15,0.786678667866787
-2.81000778520285e-14,-2.37610952425241e-15,0.786778677867787
-2.81000778520285e-14,-2.37610952425241e-15,0.786878687868787
-2.81000778520285e-14,-2.37610952425241e-15,0.786978697869787
-2.81000778520285e-14,-2.37610952425241e-15,0.787078707870787
-2.81000778520285e-14,-2.37610952425241e-15,0.787178717871787
-2.81000778520285e-14,-2.37610952425241e-15,0.787278727872787
-2.81000778520285e-14,-2.37610952425241e-15,0.787378737873787
-2.81000778520285e-14,-2.37610952425241e-15,0.787478747874787
-2.81000778520285e-14,-2.37610952425241e-15,0.787578757875788
-2.81000778520285e-14,-2.37610952425241e-15,0.787678767876788
-2.81000778520285e-14,-2.37610952425241e-15,0.787778777877788
-2.81000778520285e-14,-2.37610952425241e-15,0.787878787878788
-2.81000778520285e-14,-2.37610952425241e-15,0.787978797879788
-2.81000778520285e-14,-2.37610952425241e-15,0.788078807880788
-2.81000778520285e-14,-2.37610952425241e-15,0.788178817881788
-2.81000778520285e-14,-2.37610952425241e-15,0.788278827882788
-2.81000778520285e-14,-2.37610952425241e-15,0.788378837883788
-2.81000778520285e-14,-2.37610952425241e-15,0.788478847884789
-2.81000778520285e-14,-2.37610952425241e-15,0.788578857885789
-2.81000778520285e-14,-2.37610952425241e-15,0.788678867886789
-2.81000778520285e-14,-2.37610952425241e-15,0.788778877887789
-2.81000778520285e-14,-2.37610952425241e-15,0.788878887888789
-2.81000778520285e-14,-2.37610952425241e-15,0.788978897889789
-2.81000778520285e-14,-2.37610952425241e-15,0.789078907890789
-2.81000778520285e-14,-2.37610952425241e-15,0.789178917891789
-2.81000778520285e-14,-2.37610952425241e-15,0.789278927892789
-2.81000778520285e-14,-2.37610952425241e-15,0.789378937893789
-2.81000778520285e-14,-2.37610952425241e-15,0.789478947894789
-2.81000778520285e-14,-2.37610952425241e-15,0.78957895789579
-2.81000778520285e-14,-2.37610952425241e-15,0.78967896789679
-2.81000778520285e-14,-2.37610952425241e-15,0.78977897789779
-2.81000778520285e-14,-2.37610952425241e-15,0.78987898789879
-2.81000778520285e-14,-2.37610952425241e-15,0.78997899789979
-2.81000778520285e-14,-2.37610952425241e-15,0.79007900790079
-2.81000778520285e-14,-2.37610952425241e-15,0.79017901790179
-2.81000778520285e-14,-2.37610952425241e-15,0.79027902790279
-2.81000778520285e-14,-2.37610952425241e-15,0.79037903790379
-2.81000778520285e-14,-2.37610952425241e-15,0.790479047904791
-2.81000778520285e-14,-2.37610952425241e-15,0.790579057905791
-2.81000778520285e-14,-2.37610952425241e-15,0.790679067906791
-2.81000778520285e-14,-2.37610952425241e-15,0.790779077907791
-2.81000778520285e-14,-2.37610952425241e-15,0.790879087908791
-2.81000778520285e-14,-2.37610952425241e-15,0.790979097909791
-2.81000778520285e-14,-2.37610952425241e-15,0.791079107910791
-2.81000778520285e-14,-2.37610952425241e-15,0.791179117911791
-2.81000778520285e-14,-2.37610952425241e-15,0.791279127912791
-2.81000778520285e-14,-2.37610952425241e-15,0.791379137913791
-2.81000778520285e-14,-2.37610952425241e-15,0.791479147914791
-2.81000778520285e-14,-2.37610952425241e-15,0.791579157915792
-2.81000778520285e-14,-2.37610952425241e-15,0.791679167916792
-2.81000778520285e-14,-2.37610952425241e-15,0.791779177917792
-2.81000778520285e-14,-2.37610952425241e-15,0.791879187918792
-2.81000778520285e-14,-2.37610952425241e-15,0.791979197919792
-2.81000778520285e-14,-2.37610952425241e-15,0.792079207920792
-2.81000778520285e-14,-2.37610952425241e-15,0.792179217921792
-2.81000778520285e-14,-2.37610952425241e-15,0.792279227922792
-2.81000778520285e-14,-2.37610952425241e-15,0.792379237923792
-2.81000778520285e-14,-2.37610952425241e-15,0.792479247924793
-2.81000778520285e-14,-2.37610952425241e-15,0.792579257925793
-2.81000778520285e-14,-2.37610952425241e-15,0.792679267926793
-2.81000778520285e-14,-2.37610952425241e-15,0.792779277927793
-2.81000778520285e-14,-2.37610952425241e-15,0.792879287928793
-2.81000778520285e-14,-2.37610952425241e-15,0.792979297929793
-2.81000778520285e-14,-2.37610952425241e-15,0.793079307930793
-2.81000778520285e-14,-2.37610952425241e-15,0.793179317931793
-2.81000778520285e-14,-2.37610952425241e-15,0.793279327932793
-2.81000778520285e-14,-2.37610952425241e-15,0.793379337933793
-2.81000778520285e-14,-2.37610952425241e-15,0.793479347934793
-2.81000778520285e-14,-2.37610952425241e-15,0.793579357935794
-2.81000778520285e-14,-2.37610952425241e-15,0.793679367936794
-2.81000778520285e-14,-2.37610952425241e-15,0.793779377937794
-2.81000778520285e-14,-2.37610952425241e-15,0.793879387938794
-2.81000778520285e-14,-2.37610952425241e-15,0.793979397939794
-2.81000778520285e-14,-2.37610952425241e-15,0.794079407940794
-2.81000778520285e-14,-2.37610952425241e-15,0.794179417941794
-2.81000778520285e-14,-2.37610952425241e-15,0.794279427942794
-2.81000778520285e-14,-2.37610952425241e-15,0.794379437943794
-2.81000778520285e-14,-2.37610952425241e-15,0.794479447944795
-2.81000778520285e-14,-2.37610952425241e-15,0.794579457945795
-2.81000778520285e-14,-2.37610952425241e-15,0.794679467946795
-2.81000778520285e-14,-2.37610952425241e-15,0.794779477947795
-2.81000778520285e-14,-2.37610952425241e-15,0.794879487948795
-2.81000778520285e-14,-2.37610952425241e-15,0.794979497949795
-2.81000778520285e-14,-2.37610952425241e-15,0.795079507950795
-2.81000778520285e-14,-2.37610952425241e-15,0.795179517951795
-2.81000778520285e-14,-2.37610952425241e-15,0.795279527952795
-2.81000778520285e-14,-2.37610952425241e-15,0.795379537953795
-2.81000778520285e-14,-2.37610952425241e-15,0.795479547954795
-2.81000778520285e-14,-2.37610952425241e-15,0.795579557955796
-2.81000778520285e-14,-2.37610952425241e-15,0.795679567956796
-2.81000778520285e-14,-2.37610952425241e-15,0.795779577957796
-2.81000778520285e-14,-2.37610952425241e-15,0.795879587958796
-2.81000778520285e-14,-2.37610952425241e-15,0.795979597959796
-2.81000778520285e-14,-2.37610952425241e-15,0.796079607960796
-2.81000778520285e-14,-2.37610952425241e-15,0.796179617961796
-2.81000778520285e-14,-2.37610952425241e-15,0.796279627962796
-2.81000778520285e-14,-2.37610952425241e-15,0.796379637963796
-2.81000778520285e-14,-2.37610952425241e-15,0.796479647964797
-2.81000778520285e-14,-2.37610952425241e-15,0.796579657965797
-2.81000778520285e-14,-2.37610952425241e-15,0.796679667966797
-2.81000778520285e-14,-2.37610952425241e-15,0.796779677967797
-2.81000778520285e-14,-2.37610952425241e-15,0.796879687968797
-2.81000778520285e-14,-2.37610952425241e-15,0.796979697969797
-2.81000778520285e-14,-2.37610952425241e-15,0.797079707970797
-2.81000778520285e-14,-2.37610952425241e-15,0.797179717971797
-2.81000778520285e-14,-2.37610952425241e-15,0.797279727972797
-2.81000778520285e-14,-2.37610952425241e-15,0.797379737973797
-2.81000778520285e-14,-2.37610952425241e-15,0.797479747974797
-2.81000778520285e-14,-2.37610952425241e-15,0.797579757975798
-2.81000778520285e-14,-2.37610952425241e-15,0.797679767976798
-2.81000778520285e-14,-2.37610952425241e-15,0.797779777977798
-2.81000778520285e-14,-2.37610952425241e-15,0.797879787978798
-2.81000778520285e-14,-2.37610952425241e-15,0.797979797979798
-2.81000778520285e-14,-2.37610952425241e-15,0.798079807980798
-2.81000778520285e-14,-2.37610952425241e-15,0.798179817981798
-2.81000778520285e-14,-2.37610952425241e-15,0.798279827982798
-2.81000778520285e-14,-2.37610952425241e-15,0.798379837983798
-2.81000778520285e-14,-2.37610952425241e-15,0.798479847984798
-2.81000778520285e-14,-2.37610952425241e-15,0.798579857985799
-2.81000778520285e-14,-2.37610952425241e-15,0.798679867986799
-2.81000778520285e-14,-2.37610952425241e-15,0.798779877987799
-2.81000778520285e-14,-2.37610952425241e-15,0.798879887988799
-2.81000778520285e-14,-2.37610952425241e-15,0.798979897989799
-2.81000778520285e-14,-2.37610952425241e-15,0.799079907990799
-2.81000778520285e-14,-2.37610952425241e-15,0.799179917991799
-2.81000778520285e-14,-2.37610952425241e-15,0.799279927992799
-2.81000778520285e-14,-2.37610952425241e-15,0.799379937993799
-2.81000778520285e-14,-2.37610952425241e-15,0.799479947994799
-2.81000778520285e-14,-2.37610952425241e-15,0.7995799579958
-2.81000778520285e-14,-2.37610952425241e-15,0.7996799679968
-2.81000778520285e-14,-2.37610952425241e-15,0.7997799779978
-2.81000778520285e-14,-2.37610952425241e-15,0.7998799879988
-2.81000778520285e-14,-2.37610952425241e-15,0.7999799979998
-2.81000778520285e-14,-2.37610952425241e-15,0.8000800080008
-2.81000778520285e-14,-2.37610952425241e-15,0.8001800180018
-2.81000778520285e-14,-2.37610952425241e-15,0.8002800280028
-2.81000778520285e-14,-2.37610952425241e-15,0.8003800380038
-2.81000778520285e-14,-2.37610952425241e-15,0.8004800480048
-2.81000778520285e-14,-2.37610952425241e-15,0.800580058005801
-2.81000778520285e-14,-2.37610952425241e-15,0.800680068006801
-2.81000778520285e-14,-2.37610952425241e-15,0.800780078007801
-2.81000778520285e-14,-2.37610952425241e-15,0.800880088008801
-2.81000778520285e-14,-2.37610952425241e-15,0.800980098009801
-2.81000778520285e-14,-2.37610952425241e-15,0.801080108010801
-2.81000778520285e-14,-2.37610952425241e-15,0.801180118011801
-2.81000778520285e-14,-2.37610952425241e-15,0.801280128012801
-2.81000778520285e-14,-2.37610952425241e-15,0.801380138013801
-2.81000778520285e-14,-2.37610952425241e-15,0.801480148014801
-2.81000778520285e-14,-2.37610952425241e-15,0.801580158015802
-2.81000778520285e-14,-2.37610952425241e-15,0.801680168016802
-2.81000778520285e-14,-2.37610952425241e-15,0.801780178017802
-2.81000778520285e-14,-2.37610952425241e-15,0.801880188018802
-2.81000778520285e-14,-2.37610952425241e-15,0.801980198019802
-2.81000778520285e-14,-2.37610952425241e-15,0.802080208020802
-2.81000778520285e-14,-2.37610952425241e-15,0.802180218021802
-2.81000778520285e-14,-2.37610952425241e-15,0.802280228022802
-2.81000778520285e-14,-2.37610952425241e-15,0.802380238023802
-2.81000778520285e-14,-2.37610952425241e-15,0.802480248024802
-2.81000778520285e-14,-2.37610952425241e-15,0.802580258025803
-2.81000778520285e-14,-2.37610952425241e-15,0.802680268026803
-2.81000778520285e-14,-2.37610952425241e-15,0.802780278027803
-2.81000778520285e-14,-2.37610952425241e-15,0.802880288028803
-2.81000778520285e-14,-2.37610952425241e-15,0.802980298029803
-2.81000778520285e-14,-2.37610952425241e-15,0.803080308030803
-2.81000778520285e-14,-2.37610952425241e-15,0.803180318031803
-2.81000778520285e-14,-2.37610952425241e-15,0.803280328032803
-2.81000778520285e-14,-2.37610952425241e-15,0.803380338033803
-2.81000778520285e-14,-2.37610952425241e-15,0.803480348034804
-2.81000778520285e-14,-2.37610952425241e-15,0.803580358035804
-2.81000778520285e-14,-2.37610952425241e-15,0.803680368036804
-2.81000778520285e-14,-2.37610952425241e-15,0.803780378037804
-2.81000778520285e-14,-2.37610952425241e-15,0.803880388038804
-2.81000778520285e-14,-2.37610952425241e-15,0.803980398039804
-2.81000778520285e-14,-2.37610952425241e-15,0.804080408040804
-2.81000778520285e-14,-2.37610952425241e-15,0.804180418041804
-2.81000778520285e-14,-2.37610952425241e-15,0.804280428042804
-2.81000778520285e-14,-2.37610952425241e-15,0.804380438043804
-2.81000778520285e-14,-2.37610952425241e-15,0.804480448044804
-2.81000778520285e-14,-2.37610952425241e-15,0.804580458045805
-2.81000778520285e-14,-2.37610952425241e-15,0.804680468046805
-2.81000778520285e-14,-2.37610952425241e-15,0.804780478047805
-2.81000778520285e-14,-2.37610952425241e-15,0.804880488048805
-2.81000778520285e-14,-2.37610952425241e-15,0.804980498049805
-2.81000778520285e-14,-2.37610952425241e-15,0.805080508050805
-2.81000778520285e-14,-2.37610952425241e-15,0.805180518051805
-2.81000778520285e-14,-2.37610952425241e-15,0.805280528052805
-2.81000778520285e-14,-2.37610952425241e-15,0.805380538053805
-2.81000778520285e-14,-2.37610952425241e-15,0.805480548054806
-2.81000778520285e-14,-2.37610952425241e-15,0.805580558055806
-2.81000778520285e-14,-2.37610952425241e-15,0.805680568056806
-2.81000778520285e-14,-2.37610952425241e-15,0.805780578057806
-2.81000778520285e-14,-2.37610952425241e-15,0.805880588058806
-2.81000778520285e-14,-2.37610952425241e-15,0.805980598059806
-2.81000778520285e-14,-2.37610952425241e-15,0.806080608060806
-2.81000778520285e-14,-2.37610952425241e-15,0.806180618061806
-2.81000778520285e-14,-2.37610952425241e-15,0.806280628062806
-2.81000778520285e-14,-2.37610952425241e-15,0.806380638063806
-2.81000778520285e-14,-2.37610952425241e-15,0.806480648064806
-2.81000778520285e-14,-2.37610952425241e-15,0.806580658065807
-2.81000778520285e-14,-2.37610952425241e-15,0.806680668066807
-2.81000778520285e-14,-2.37610952425241e-15,0.806780678067807
-2.81000778520285e-14,-2.37610952425241e-15,0.806880688068807
-2.81000778520285e-14,-2.37610952425241e-15,0.806980698069807
-2.81000778520285e-14,-2.37610952425241e-15,0.807080708070807
-2.81000778520285e-14,-2.37610952425241e-15,0.807180718071807
-2.81000778520285e-14,-2.37610952425241e-15,0.807280728072807
-2.81000778520285e-14,-2.37610952425241e-15,0.807380738073807
-2.81000778520285e-14,-2.37610952425241e-15,0.807480748074808
-2.81000778520285e-14,-2.37610952425241e-15,0.807580758075808
-2.81000778520285e-14,-2.37610952425241e-15,0.807680768076808
-2.81000778520285e-14,-2.37610952425241e-15,0.807780778077808
-2.81000778520285e-14,-2.37610952425241e-15,0.807880788078808
-2.81000778520285e-14,-2.37610952425241e-15,0.807980798079808
-2.81000778520285e-14,-2.37610952425241e-15,0.808080808080808
-2.81000778520285e-14,-2.37610952425241e-15,0.808180818081808
-2.81000778520285e-14,-2.37610952425241e-15,0.808280828082808
-2.81000778520285e-14,-2.37610952425241e-15,0.808380838083808
-2.81000778520285e-14,-2.37610952425241e-15,0.808480848084808
-2.81000778520285e-14,-2.37610952425241e-15,0.808580858085809
-2.81000778520285e-14,-2.37610952425241e-15,0.808680868086809
-2.81000778520285e-14,-2.37610952425241e-15,0.808780878087809
-2.81000778520285e-14,-2.37610952425241e-15,0.808880888088809
-2.81000778520285e-14,-2.37610952425241e-15,0.808980898089809
-2.81000778520285e-14,-2.37610952425241e-15,0.809080908090809
-2.81000778520285e-14,-2.37610952425241e-15,0.809180918091809
-2.81000778520285e-14,-2.37610952425241e-15,0.809280928092809
-2.81000778520285e-14,-2.37610952425241e-15,0.809380938093809
-2.81000778520285e-14,-2.37610952425241e-15,0.80948094809481
-2.81000778520285e-14,-2.37610952425241e-15,0.80958095809581
-2.81000778520285e-14,-2.37610952425241e-15,0.80968096809681
-2.81000778520285e-14,-2.37610952425241e-15,0.80978097809781
-2.81000778520285e-14,-2.37610952425241e-15,0.80988098809881
-2.81000778520285e-14,-2.37610952425241e-15,0.80998099809981
-2.81000778520285e-14,-2.37610952425241e-15,0.81008100810081
-2.81000778520285e-14,-2.37610952425241e-15,0.81018101810181
-2.81000778520285e-14,-2.37610952425241e-15,0.81028102810281
-2.81000778520285e-14,-2.37610952425241e-15,0.81038103810381
-2.81000778520285e-14,-2.37610952425241e-15,0.81048104810481
-2.81000778520285e-14,-2.37610952425241e-15,0.810581058105811
-2.81000778520285e-14,-2.37610952425241e-15,0.810681068106811
-2.81000778520285e-14,-2.37610952425241e-15,0.810781078107811
-2.81000778520285e-14,-2.37610952425241e-15,0.810881088108811
-2.81000778520285e-14,-2.37610952425241e-15,0.810981098109811
-2.81000778520285e-14,-2.37610952425241e-15,0.811081108110811
-2.81000778520285e-14,-2.37610952425241e-15,0.811181118111811
-2.81000778520285e-14,-2.37610952425241e-15,0.811281128112811
-2.81000778520285e-14,-2.37610952425241e-15,0.811381138113811
-2.81000778520285e-14,-2.37610952425241e-15,0.811481148114812
-2.81000778520285e-14,-2.37610952425241e-15,0.811581158115812
-2.81000778520285e-14,-2.37610952425241e-15,0.811681168116812
-2.81000778520285e-14,-2.37610952425241e-15,0.811781178117812
-2.81000778520285e-14,-2.37610952425241e-15,0.811881188118812
-2.81000778520285e-14,-2.37610952425241e-15,0.811981198119812
-2.81000778520285e-14,-2.37610952425241e-15,0.812081208120812
-2.81000778520285e-14,-2.37610952425241e-15,0.812181218121812
-2.81000778520285e-14,-2.37610952425241e-15,0.812281228122812
-2.81000778520285e-14,-2.37610952425241e-15,0.812381238123812
-2.81000778520285e-14,-2.37610952425241e-15,0.812481248124812
-2.81000778520285e-14,-2.37610952425241e-15,0.812581258125813
-2.81000778520285e-14,-2.37610952425241e-15,0.812681268126813
-2.81000778520285e-14,-2.37610952425241e-15,0.812781278127813
-2.81000778520285e-14,-2.37610952425241e-15,0.812881288128813
-2.81000778520285e-14,-2.37610952425241e-15,0.812981298129813
-2.81000778520285e-14,-2.37610952425241e-15,0.813081308130813
-2.81000778520285e-14,-2.37610952425241e-15,0.813181318131813
-2.81000778520285e-14,-2.37610952425241e-15,0.813281328132813
-2.81000778520285e-14,-2.37610952425241e-15,0.813381338133813
-2.81000778520285e-14,-2.37610952425241e-15,0.813481348134813
-2.81000778520285e-14,-2.37610952425241e-15,0.813581358135814
-2.81000778520285e-14,-2.37610952425241e-15,0.813681368136814
-2.81000778520285e-14,-2.37610952425241e-15,0.813781378137814
-2.81000778520285e-14,-2.37610952425241e-15,0.813881388138814
-2.81000778520285e-14,-2.37610952425241e-15,0.813981398139814
-2.81000778520285e-14,-2.37610952425241e-15,0.814081408140814
-2.81000778520285e-14,-2.37610952425241e-15,0.814181418141814
-2.81000778520285e-14,-2.37610952425241e-15,0.814281428142814
-2.81000778520285e-14,-2.37610952425241e-15,0.814381438143814
-2.81000778520285e-14,-2.37610952425241e-15,0.814481448144814
-2.81000778520285e-14,-2.37610952425241e-15,0.814581458145815
-2.81000778520285e-14,-2.37610952425241e-15,0.814681468146815
-2.81000778520285e-14,-2.37610952425241e-15,0.814781478147815
-2.81000778520285e-14,-2.37610952425241e-15,0.814881488148815
-2.81000778520285e-14,-2.37610952425241e-15,0.814981498149815
-2.81000778520285e-14,-2.37610952425241e-15,0.815081508150815
-2.81000778520285e-14,-2.37610952425241e-15,0.815181518151815
-2.81000778520285e-14,-2.37610952425241e-15,0.815281528152815
-2.81000778520285e-14,-2.37610952425241e-15,0.815381538153815
-2.81000778520285e-14,-2.37610952425241e-15,0.815481548154815
-2.81000778520285e-14,-2.37610952425241e-15,0.815581558155816
-2.81000778520285e-14,-2.37610952425241e-15,0.815681568156816
-2.81000778520285e-14,-2.37610952425241e-15,0.815781578157816
-2.81000778520285e-14,-2.37610952425241e-15,0.815881588158816
-2.81000778520285e-14,-2.37610952425241e-15,0.815981598159816
-2.81000778520285e-14,-2.37610952425241e-15,0.816081608160816
-2.81000778520285e-14,-2.37610952425241e-15,0.816181618161816
-2.81000778520285e-14,-2.37610952425241e-15,0.816281628162816
-2.81000778520285e-14,-2.37610952425241e-15,0.816381638163816
-2.81000778520285e-14,-2.37610952425241e-15,0.816481648164816
-2.81000778520285e-14,-2.37610952425241e-15,0.816581658165817
-2.81000778520285e-14,-2.37610952425241e-15,0.816681668166817
-2.81000778520285e-14,-2.37610952425241e-15,0.816781678167817
-2.81000778520285e-14,-2.37610952425241e-15,0.816881688168817
-2.81000778520285e-14,-2.37610952425241e-15,0.816981698169817
-2.81000778520285e-14,-2.37610952425241e-15,0.817081708170817
-2.81000778520285e-14,-2.37610952425241e-15,0.817181718171817
-2.81000778520285e-14,-2.37610952425241e-15,0.817281728172817
-2.81000778520285e-14,-2.37610952425241e-15,0.817381738173817
-2.81000778520285e-14,-2.37610952425241e-15,0.817481748174817
-2.81000778520285e-14,-2.37610952425241e-15,0.817581758175818
-2.81000778520285e-14,-2.37610952425241e-15,0.817681768176818
-2.81000778520285e-14,-2.37610952425241e-15,0.817781778177818
-2.81000778520285e-14,-2.37610952425241e-15,0.817881788178818
-2.81000778520285e-14,-2.37610952425241e-15,0.817981798179818
-2.81000778520285e-14,-2.37610952425241e-15,0.818081808180818
-2.81000778520285e-14,-2.37610952425241e-15,0.818181818181818
-2.81000778520285e-14,-2.37610952425241e-15,0.818281828182818
-2.81000778520285e-14,-2.37610952425241e-15,0.818381838183818
-2.81000778520285e-14,-2.37610952425241e-15,0.818481848184819
-2.81000778520285e-14,-2.37610952425241e-15,0.818581858185819
-2.81000778520285e-14,-2.37610952425241e-15,0.818681868186819
-2.81000778520285e-14,-2.37610952425241e-15,0.818781878187819
-2.81000778520285e-14,-2.37610952425241e-15,0.818881888188819
-2.81000778520285e-14,-2.37610952425241e-15,0.818981898189819
-2.81000778520285e-14,-2.37610952425241e-15,0.819081908190819
-2.81000778520285e-14,-2.37610952425241e-15,0.819181918191819
-2.81000778520285e-14,-2.37610952425241e-15,0.819281928192819
-2.81000778520285e-14,-2.37610952425241e-15,0.819381938193819
-2.81000778520285e-14,-2.37610952425241e-15,0.819481948194819
-2.81000778520285e-14,-2.37610952425241e-15,0.81958195819582
-2.81000778520285e-14,-2.37610952425241e-15,0.81968196819682
-2.81000778520285e-14,-2.37610952425241e-15,0.81978197819782
-2.81000778520285e-14,-2.37610952425241e-15,0.81988198819882
-2.81000778520285e-14,-2.37610952425241e-15,0.81998199819982
-2.81000778520285e-14,-2.37610952425241e-15,0.82008200820082
-2.81000778520285e-14,-2.37610952425241e-15,0.82018201820182
-2.81000778520285e-14,-2.37610952425241e-15,0.82028202820282
-2.81000778520285e-14,-2.37610952425241e-15,0.82038203820382
-2.81000778520285e-14,-2.37610952425241e-15,0.820482048204821
-2.81000778520285e-14,-2.37610952425241e-15,0.820582058205821
-2.81000778520285e-14,-2.37610952425241e-15,0.820682068206821
-2.81000778520285e-14,-2.37610952425241e-15,0.820782078207821
-2.81000778520285e-14,-2.37610952425241e-15,0.820882088208821
-2.81000778520285e-14,-2.37610952425241e-15,0.820982098209821
-2.81000778520285e-14,-2.37610952425241e-15,0.821082108210821
-2.81000778520285e-14,-2.37610952425241e-15,0.821182118211821
-2.81000778520285e-14,-2.37610952425241e-15,0.821282128212821
-2.81000778520285e-14,-2.37610952425241e-15,0.821382138213821
-2.81000778520285e-14,-2.37610952425241e-15,0.821482148214821
-2.81000778520285e-14,-2.37610952425241e-15,0.821582158215822
-2.81000778520285e-14,-2.37610952425241e-15,0.821682168216822
-2.81000778520285e-14,-2.37610952425241e-15,0.821782178217822
-2.81000778520285e-14,-2.37610952425241e-15,0.821882188218822
-2.81000778520285e-14,-2.37610952425241e-15,0.821982198219822
-2.81000778520285e-14,-2.37610952425241e-15,0.822082208220822
-2.81000778520285e-14,-2.37610952425241e-15,0.822182218221822
-2.81000778520285e-14,-2.37610952425241e-15,0.822282228222822
-2.81000778520285e-14,-2.37610952425241e-15,0.822382238223822
-2.81000778520285e-14,-2.37610952425241e-15,0.822482248224823
-2.81000778520285e-14,-2.37610952425241e-15,0.822582258225823
-2.81000778520285e-14,-2.37610952425241e-15,0.822682268226823
-2.81000778520285e-14,-2.37610952425241e-15,0.822782278227823
-2.81000778520285e-14,-2.37610952425241e-15,0.822882288228823
-2.81000778520285e-14,-2.37610952425241e-15,0.822982298229823
-2.81000778520285e-14,-2.37610952425241e-15,0.823082308230823
-2.81000778520285e-14,-2.37610952425241e-15,0.823182318231823
-2.81000778520285e-14,-2.37610952425241e-15,0.823282328232823
-2.81000778520285e-14,-2.37610952425241e-15,0.823382338233823
-2.81000778520285e-14,-2.37610952425241e-15,0.823482348234823
-2.81000778520285e-14,-2.37610952425241e-15,0.823582358235824
-2.81000778520285e-14,-2.37610952425241e-15,0.823682368236824
-2.81000778520285e-14,-2.37610952425241e-15,0.823782378237824
-2.81000778520285e-14,-2.37610952425241e-15,0.823882388238824
-2.81000778520285e-14,-2.37610952425241e-15,0.823982398239824
-2.81000778520285e-14,-2.37610952425241e-15,0.824082408240824
-2.81000778520285e-14,-2.37610952425241e-15,0.824182418241824
-2.81000778520285e-14,-2.37610952425241e-15,0.824282428242824
-2.81000778520285e-14,-2.37610952425241e-15,0.824382438243824
-2.81000778520285e-14,-2.37610952425241e-15,0.824482448244825
-2.81000778520285e-14,-2.37610952425241e-15,0.824582458245825
-2.81000778520285e-14,-2.37610952425241e-15,0.824682468246825
-2.81000778520285e-14,-2.37610952425241e-15,0.824782478247825
-2.81000778520285e-14,-2.37610952425241e-15,0.824882488248825
-2.81000778520285e-14,-2.37610952425241e-15,0.824982498249825
-2.81000778520285e-14,-2.37610952425241e-15,0.825082508250825
-2.81000778520285e-14,-2.37610952425241e-15,0.825182518251825
-2.81000778520285e-14,-2.37610952425241e-15,0.825282528252825
-2.81000778520285e-14,-2.37610952425241e-15,0.825382538253825
-2.81000778520285e-14,-2.37610952425241e-15,0.825482548254825
-2.81000778520285e-14,-2.37610952425241e-15,0.825582558255826
-2.81000778520285e-14,-2.37610952425241e-15,0.825682568256826
-2.81000778520285e-14,-2.37610952425241e-15,0.825782578257826
-2.81000778520285e-14,-2.37610952425241e-15,0.825882588258826
-2.81000778520285e-14,-2.37610952425241e-15,0.825982598259826
-2.81000778520285e-14,-2.37610952425241e-15,0.826082608260826
-2.81000778520285e-14,-2.37610952425241e-15,0.826182618261826
-2.81000778520285e-14,-2.37610952425241e-15,0.826282628262826
-2.81000778520285e-14,-2.37610952425241e-15,0.826382638263826
-2.81000778520285e-14,-2.37610952425241e-15,0.826482648264827
-2.81000778520285e-14,-2.37610952425241e-15,0.826582658265827
-2.81000778520285e-14,-2.37610952425241e-15,0.826682668266827
-2.81000778520285e-14,-2.37610952425241e-15,0.826782678267827
-2.81000778520285e-14,-2.37610952425241e-15,0.826882688268827
-2.81000778520285e-14,-2.37610952425241e-15,0.826982698269827
-2.81000778520285e-14,-2.37610952425241e-15,0.827082708270827
-2.81000778520285e-14,-2.37610952425241e-15,0.827182718271827
-2.81000778520285e-14,-2.37610952425241e-15,0.827282728272827
-2.81000778520285e-14,-2.37610952425241e-15,0.827382738273827
-2.81000778520285e-14,-2.37610952425241e-15,0.827482748274827
-2.81000778520285e-14,-2.37610952425241e-15,0.827582758275828
-2.81000778520285e-14,-2.37610952425241e-15,0.827682768276828
-2.81000778520285e-14,-2.37610952425241e-15,0.827782778277828
-2.81000778520285e-14,-2.37610952425241e-15,0.827882788278828
-2.81000778520285e-14,-2.37610952425241e-15,0.827982798279828
-2.81000778520285e-14,-2.37610952425241e-15,0.828082808280828
-2.81000778520285e-14,-2.37610952425241e-15,0.828182818281828
-2.81000778520285e-14,-2.37610952425241e-15,0.828282828282828
-2.81000778520285e-14,-2.37610952425241e-15,0.828382838283828
-2.81000778520285e-14,-2.37610952425241e-15,0.828482848284828
-2.81000778520285e-14,-2.37610952425241e-15,0.828582858285829
-2.81000778520285e-14,-2.37610952425241e-15,0.828682868286829
-2.81000778520285e-14,-2.37610952425241e-15,0.828782878287829
-2.81000778520285e-14,-2.37610952425241e-15,0.828882888288829
-2.81000778520285e-14,-2.37610952425241e-15,0.828982898289829
-2.81000778520285e-14,-2.37610952425241e-15,0.829082908290829
-2.81000778520285e-14,-2.37610952425241e-15,0.829182918291829
-2.81000778520285e-14,-2.37610952425241e-15,0.829282928292829
-2.81000778520285e-14,-2.37610952425241e-15,0.829382938293829
-2.81000778520285e-14,-2.37610952425241e-15,0.829482948294829
-2.81000778520285e-14,-2.37610952425241e-15,0.82958295829583
-2.81000778520285e-14,-2.37610952425241e-15,0.82968296829683
-2.81000778520285e-14,-2.37610952425241e-15,0.82978297829783
-2.81000778520285e-14,-2.37610952425241e-15,0.82988298829883
-2.81000778520285e-14,-2.37610952425241e-15,0.82998299829983
-2.81000778520285e-14,-2.37610952425241e-15,0.83008300830083
-2.81000778520285e-14,-2.37610952425241e-15,0.83018301830183
-2.81000778520285e-14,-2.37610952425241e-15,0.83028302830283
-2.81000778520285e-14,-2.37610952425241e-15,0.83038303830383
-2.81000778520285e-14,-2.37610952425241e-15,0.83048304830483
-2.81000778520285e-14,-2.37610952425241e-15,0.830583058305831
-2.81000778520285e-14,-2.37610952425241e-15,0.830683068306831
-2.81000778520285e-14,-2.37610952425241e-15,0.830783078307831
-2.81000778520285e-14,-2.37610952425241e-15,0.830883088308831
-2.81000778520285e-14,-2.37610952425241e-15,0.830983098309831
-2.81000778520285e-14,-2.37610952425241e-15,0.831083108310831
-2.81000778520285e-14,-2.37610952425241e-15,0.831183118311831
-2.81000778520285e-14,-2.37610952425241e-15,0.831283128312831
-2.81000778520285e-14,-2.37610952425241e-15,0.831383138313831
-2.81000778520285e-14,-2.37610952425241e-15,0.831483148314831
-2.81000778520285e-14,-2.37610952425241e-15,0.831583158315832
-2.81000778520285e-14,-2.37610952425241e-15,0.831683168316832
-2.81000778520285e-14,-2.37610952425241e-15,0.831783178317832
-2.81000778520285e-14,-2.37610952425241e-15,0.831883188318832
-2.81000778520285e-14,-2.37610952425241e-15,0.831983198319832
-2.81000778520285e-14,-2.37610952425241e-15,0.832083208320832
-2.81000778520285e-14,-2.37610952425241e-15,0.832183218321832
-2.81000778520285e-14,-2.37610952425241e-15,0.832283228322832
-2.81000778520285e-14,-2.37610952425241e-15,0.832383238323832
-2.81000778520285e-14,-2.37610952425241e-15,0.832483248324832
-2.81000778520285e-14,-2.37610952425241e-15,0.832583258325833
-2.81000778520285e-14,-2.37610952425241e-15,0.832683268326833
-2.81000778520285e-14,-2.37610952425241e-15,0.832783278327833
-2.81000778520285e-14,-2.37610952425241e-15,0.832883288328833
-2.81000778520285e-14,-2.37610952425241e-15,0.832983298329833
-2.81000778520285e-14,-2.37610952425241e-15,0.833083308330833
-2.81000778520285e-14,-2.37610952425241e-15,0.833183318331833
-2.81000778520285e-14,-2.37610952425241e-15,0.833283328332833
-2.81000778520285e-14,-2.37610952425241e-15,0.833383338333833
-2.81000778520285e-14,-2.37610952425241e-15,0.833483348334834
-2.81000778520285e-14,-2.37610952425241e-15,0.833583358335834
-2.81000778520285e-14,-2.37610952425241e-15,0.833683368336834
-2.81000778520285e-14,-2.37610952425241e-15,0.833783378337834
-2.81000778520285e-14,-2.37610952425241e-15,0.833883388338834
-2.81000778520285e-14,-2.37610952425241e-15,0.833983398339834
-2.81000778520285e-14,-2.37610952425241e-15,0.834083408340834
-2.81000778520285e-14,-2.37610952425241e-15,0.834183418341834
-2.81000778520285e-14,-2.37610952425241e-15,0.834283428342834
-2.81000778520285e-14,-2.37610952425241e-15,0.834383438343834
-2.81000778520285e-14,-2.37610952425241e-15,0.834483448344834
-2.81000778520285e-14,-2.37610952425241e-15,0.834583458345835
-2.81000778520285e-14,-2.37610952425241e-15,0.834683468346835
-2.81000778520285e-14,-2.37610952425241e-15,0.834783478347835
-2.81000778520285e-14,-2.37610952425241e-15,0.834883488348835
-2.81000778520285e-14,-2.37610952425241e-15,0.834983498349835
-2.81000778520285e-14,-2.37610952425241e-15,0.835083508350835
-2.81000778520285e-14,-2.37610952425241e-15,0.835183518351835
-2.81000778520285e-14,-2.37610952425241e-15,0.835283528352835
-2.81000778520285e-14,-2.37610952425241e-15,0.835383538353835
-2.81000778520285e-14,-2.37610952425241e-15,0.835483548354836
-2.81000778520285e-14,-2.37610952425241e-15,0.835583558355836
-2.81000778520285e-14,-2.37610952425241e-15,0.835683568356836
-2.81000778520285e-14,-2.37610952425241e-15,0.835783578357836
-2.81000778520285e-14,-2.37610952425241e-15,0.835883588358836
-2.81000778520285e-14,-2.37610952425241e-15,0.835983598359836
-2.81000778520285e-14,-2.37610952425241e-15,0.836083608360836
-2.81000778520285e-14,-2.37610952425241e-15,0.836183618361836
-2.81000778520285e-14,-2.37610952425241e-15,0.836283628362836
-2.81000778520285e-14,-2.37610952425241e-15,0.836383638363836
-2.81000778520285e-14,-2.37610952425241e-15,0.836483648364836
-2.81000778520285e-14,-2.37610952425241e-15,0.836583658365837
-2.81000778520285e-14,-2.37610952425241e-15,0.836683668366837
-2.81000778520285e-14,-2.37610952425241e-15,0.836783678367837
-2.81000778520285e-14,-2.37610952425241e-15,0.836883688368837
-2.81000778520285e-14,-2.37610952425241e-15,0.836983698369837
-2.81000778520285e-14,-2.37610952425241e-15,0.837083708370837
-2.81000778520285e-14,-2.37610952425241e-15,0.837183718371837
-2.81000778520285e-14,-2.37610952425241e-15,0.837283728372837
-2.81000778520285e-14,-2.37610952425241e-15,0.837383738373837
-2.81000778520285e-14,-2.37610952425241e-15,0.837483748374838
-2.81000778520285e-14,-2.37610952425241e-15,0.837583758375838
-2.81000778520285e-14,-2.37610952425241e-15,0.837683768376838
-2.81000778520285e-14,-2.37610952425241e-15,0.837783778377838
-2.81000778520285e-14,-2.37610952425241e-15,0.837883788378838
-2.81000778520285e-14,-2.37610952425241e-15,0.837983798379838
-2.81000778520285e-14,-2.37610952425241e-15,0.838083808380838
-2.81000778520285e-14,-2.37610952425241e-15,0.838183818381838
-2.81000778520285e-14,-2.37610952425241e-15,0.838283828382838
-2.81000778520285e-14,-2.37610952425241e-15,0.838383838383838
-2.81000778520285e-14,-2.37610952425241e-15,0.838483848384838
-2.81000778520285e-14,-2.37610952425241e-15,0.838583858385839
-2.81000778520285e-14,-2.37610952425241e-15,0.838683868386839
-2.81000778520285e-14,-2.37610952425241e-15,0.838783878387839
-2.81000778520285e-14,-2.37610952425241e-15,0.838883888388839
-2.81000778520285e-14,-2.37610952425241e-15,0.838983898389839
-2.81000778520285e-14,-2.37610952425241e-15,0.839083908390839
-2.81000778520285e-14,-2.37610952425241e-15,0.839183918391839
-2.81000778520285e-14,-2.37610952425241e-15,0.839283928392839
-2.81000778520285e-14,-2.37610952425241e-15,0.839383938393839
-2.81000778520285e-14,-2.37610952425241e-15,0.83948394839484
-2.81000778520285e-14,-2.37610952425241e-15,0.83958395839584
-2.81000778520285e-14,-2.37610952425241e-15,0.83968396839684
-2.81000778520285e-14,-2.37610952425241e-15,0.83978397839784
-2.81000778520285e-14,-2.37610952425241e-15,0.83988398839884
-2.81000778520285e-14,-2.37610952425241e-15,0.83998399839984
-2.81000778520285e-14,-2.37610952425241e-15,0.84008400840084
-2.81000778520285e-14,-2.37610952425241e-15,0.84018401840184
-2.81000778520285e-14,-2.37610952425241e-15,0.84028402840284
-2.81000778520285e-14,-2.37610952425241e-15,0.84038403840384
-2.81000778520285e-14,-2.37610952425241e-15,0.84048404840484
-2.81000778520285e-14,-2.37610952425241e-15,0.840584058405841
-2.81000778520285e-14,-2.37610952425241e-15,0.840684068406841
-2.81000778520285e-14,-2.37610952425241e-15,0.840784078407841
-2.81000778520285e-14,-2.37610952425241e-15,0.840884088408841
-2.81000778520285e-14,-2.37610952425241e-15,0.840984098409841
-2.81000778520285e-14,-2.37610952425241e-15,0.841084108410841
-2.81000778520285e-14,-2.37610952425241e-15,0.841184118411841
-2.81000778520285e-14,-2.37610952425241e-15,0.841284128412841
-2.81000778520285e-14,-2.37610952425241e-15,0.841384138413841
-2.81000778520285e-14,-2.37610952425241e-15,0.841484148414842
-2.81000778520285e-14,-2.37610952425241e-15,0.841584158415842
-2.81000778520285e-14,-2.37610952425241e-15,0.841684168416842
-2.81000778520285e-14,-2.37610952425241e-15,0.841784178417842
-2.81000778520285e-14,-2.37610952425241e-15,0.841884188418842
-2.81000778520285e-14,-2.37610952425241e-15,0.841984198419842
-2.81000778520285e-14,-2.37610952425241e-15,0.842084208420842
-2.81000778520285e-14,-2.37610952425241e-15,0.842184218421842
-2.81000778520285e-14,-2.37610952425241e-15,0.842284228422842
-2.81000778520285e-14,-2.37610952425241e-15,0.842384238423842
-2.81000778520285e-14,-2.37610952425241e-15,0.842484248424842
-2.81000778520285e-14,-2.37610952425241e-15,0.842584258425843
-2.81000778520285e-14,-2.37610952425241e-15,0.842684268426843
-2.81000778520285e-14,-2.37610952425241e-15,0.842784278427843
-2.81000778520285e-14,-2.37610952425241e-15,0.842884288428843
-2.81000778520285e-14,-2.37610952425241e-15,0.842984298429843
-2.81000778520285e-14,-2.37610952425241e-15,0.843084308430843
-2.81000778520285e-14,-2.37610952425241e-15,0.843184318431843
-2.81000778520285e-14,-2.37610952425241e-15,0.843284328432843
-2.81000778520285e-14,-2.37610952425241e-15,0.843384338433843
-2.81000778520285e-14,-2.37610952425241e-15,0.843484348434843
-2.81000778520285e-14,-2.37610952425241e-15,0.843584358435844
-2.81000778520285e-14,-2.37610952425241e-15,0.843684368436844
-2.81000778520285e-14,-2.37610952425241e-15,0.843784378437844
-2.81000778520285e-14,-2.37610952425241e-15,0.843884388438844
-2.81000778520285e-14,-2.37610952425241e-15,0.843984398439844
-2.81000778520285e-14,-2.37610952425241e-15,0.844084408440844
-2.81000778520285e-14,-2.37610952425241e-15,0.844184418441844
-2.81000778520285e-14,-2.37610952425241e-15,0.844284428442844
-2.81000778520285e-14,-2.37610952425241e-15,0.844384438443844
-2.81000778520285e-14,-2.37610952425241e-15,0.844484448444844
-2.81000778520285e-14,-2.37610952425241e-15,0.844584458445845
-2.81000778520285e-14,-2.37610952425241e-15,0.844684468446845
-2.81000778520285e-14,-2.37610952425241e-15,0.844784478447845
-2.81000778520285e-14,-2.37610952425241e-15,0.844884488448845
-2.81000778520285e-14,-2.37610952425241e-15,0.844984498449845
-2.81000778520285e-14,-2.37610952425241e-15,0.845084508450845
-2.81000778520285e-14,-2.37610952425241e-15,0.845184518451845
-2.81000778520285e-14,-2.37610952425241e-15,0.845284528452845
-2.81000778520285e-14,-2.37610952425241e-15,0.845384538453845
-2.81000778520285e-14,-2.37610952425241e-15,0.845484548454845
-2.81000778520285e-14,-2.37610952425241e-15,0.845584558455846
-2.81000778520285e-14,-2.37610952425241e-15,0.845684568456846
-2.81000778520285e-14,-2.37610952425241e-15,0.845784578457846
-2.81000778520285e-14,-2.37610952425241e-15,0.845884588458846
-2.81000778520285e-14,-2.37610952425241e-15,0.845984598459846
-2.81000778520285e-14,-2.37610952425241e-15,0.846084608460846
-2.81000778520285e-14,-2.37610952425241e-15,0.846184618461846
-2.81000778520285e-14,-2.37610952425241e-15,0.846284628462846
-2.81000778520285e-14,-2.37610952425241e-15,0.846384638463846
-2.81000778520285e-14,-2.37610952425241e-15,0.846484648464847
-2.81000778520285e-14,-2.37610952425241e-15,0.846584658465847
-2.81000778520285e-14,-2.37610952425241e-15,0.846684668466847
-2.81000778520285e-14,-2.37610952425241e-15,0.846784678467847
-2.81000778520285e-14,-2.37610952425241e-15,0.846884688468847
-2.81000778520285e-14,-2.37610952425241e-15,0.846984698469847
-2.81000778520285e-14,-2.37610952425241e-15,0.847084708470847
-2.81000778520285e-14,-2.37610952425241e-15,0.847184718471847
-2.81000778520285e-14,-2.37610952425241e-15,0.847284728472847
-2.81000778520285e-14,-2.37610952425241e-15,0.847384738473847
-2.81000778520285e-14,-2.37610952425241e-15,0.847484748474847
-2.81000778520285e-14,-2.37610952425241e-15,0.847584758475848
-2.81000778520285e-14,-2.37610952425241e-15,0.847684768476848
-2.81000778520285e-14,-2.37610952425241e-15,0.847784778477848
-2.81000778520285e-14,-2.37610952425241e-15,0.847884788478848
-2.81000778520285e-14,-2.37610952425241e-15,0.847984798479848
-2.81000778520285e-14,-2.37610952425241e-15,0.848084808480848
-2.81000778520285e-14,-2.37610952425241e-15,0.848184818481848
-2.81000778520285e-14,-2.37610952425241e-15,0.848284828482848
-2.81000778520285e-14,-2.37610952425241e-15,0.848384838483848
-2.81000778520285e-14,-2.37610952425241e-15,0.848484848484849
-2.81000778520285e-14,-2.37610952425241e-15,0.848584858485849
-2.81000778520285e-14,-2.37610952425241e-15,0.848684868486849
-2.81000778520285e-14,-2.37610952425241e-15,0.848784878487849
-2.81000778520285e-14,-2.37610952425241e-15,0.848884888488849
-2.81000778520285e-14,-2.37610952425241e-15,0.848984898489849
-2.81000778520285e-14,-2.37610952425241e-15,0.849084908490849
-2.81000778520285e-14,-2.37610952425241e-15,0.849184918491849
-2.81000778520285e-14,-2.37610952425241e-15,0.849284928492849
-2.81000778520285e-14,-2.37610952425241e-15,0.849384938493849
-2.81000778520285e-14,-2.37610952425241e-15,0.849484948494849
-2.81000778520285e-14,-2.37610952425241e-15,0.84958495849585
-2.81000778520285e-14,-2.37610952425241e-15,0.84968496849685
-2.81000778520285e-14,-2.37610952425241e-15,0.84978497849785
-2.81000778520285e-14,-2.37610952425241e-15,0.84988498849885
-2.81000778520285e-14,-2.37610952425241e-15,0.84998499849985
-2.81000778520285e-14,-2.37610952425241e-15,0.85008500850085
-2.81000778520285e-14,-2.37610952425241e-15,0.85018501850185
-2.81000778520285e-14,-2.37610952425241e-15,0.85028502850285
-2.81000778520285e-14,-2.37610952425241e-15,0.85038503850385
-2.81000778520285e-14,-2.37610952425241e-15,0.850485048504851
-2.81000778520285e-14,-2.37610952425241e-15,0.850585058505851
-2.81000778520285e-14,-2.37610952425241e-15,0.850685068506851
-2.81000778520285e-14,-2.37610952425241e-15,0.850785078507851
-2.81000778520285e-14,-2.37610952425241e-15,0.850885088508851
-2.81000778520285e-14,-2.37610952425241e-15,0.850985098509851
-2.81000778520285e-14,-2.37610952425241e-15,0.851085108510851
-2.81000778520285e-14,-2.37610952425241e-15,0.851185118511851
-2.81000778520285e-14,-2.37610952425241e-15,0.851285128512851
-2.81000778520285e-14,-2.37610952425241e-15,0.851385138513851
-2.81000778520285e-14,-2.37610952425241e-15,0.851485148514851
-2.81000778520285e-14,-2.37610952425241e-15,0.851585158515852
-2.81000778520285e-14,-2.37610952425241e-15,0.851685168516852
-2.81000778520285e-14,-2.37610952425241e-15,0.851785178517852
-2.81000778520285e-14,-2.37610952425241e-15,0.851885188518852
-2.81000778520285e-14,-2.37610952425241e-15,0.851985198519852
-2.81000778520285e-14,-2.37610952425241e-15,0.852085208520852
-2.81000778520285e-14,-2.37610952425241e-15,0.852185218521852
-2.81000778520285e-14,-2.37610952425241e-15,0.852285228522852
-2.81000778520285e-14,-2.37610952425241e-15,0.852385238523852
-2.81000778520285e-14,-2.37610952425241e-15,0.852485248524853
-2.81000778520285e-14,-2.37610952425241e-15,0.852585258525853
-2.81000778520285e-14,-2.37610952425241e-15,0.852685268526853
-2.81000778520285e-14,-2.37610952425241e-15,0.852785278527853
-2.81000778520285e-14,-2.37610952425241e-15,0.852885288528853
-2.81000778520285e-14,-2.37610952425241e-15,0.852985298529853
-2.81000778520285e-14,-2.37610952425241e-15,0.853085308530853
-2.81000778520285e-14,-2.37610952425241e-15,0.853185318531853
-2.81000778520285e-14,-2.37610952425241e-15,0.853285328532853
-2.81000778520285e-14,-2.37610952425241e-15,0.853385338533853
-2.81000778520285e-14,-2.37610952425241e-15,0.853485348534853
-2.81000778520285e-14,-2.37610952425241e-15,0.853585358535854
-2.81000778520285e-14,-2.37610952425241e-15,0.853685368536854
-2.81000778520285e-14,-2.37610952425241e-15,0.853785378537854
-2.81000778520285e-14,-2.37610952425241e-15,0.853885388538854
-2.81000778520285e-14,-2.37610952425241e-15,0.853985398539854
-2.81000778520285e-14,-2.37610952425241e-15,0.854085408540854
-2.81000778520285e-14,-2.37610952425241e-15,0.854185418541854
-2.81000778520285e-14,-2.37610952425241e-15,0.854285428542854
-2.81000778520285e-14,-2.37610952425241e-15,0.854385438543854
-2.81000778520285e-14,-2.37610952425241e-15,0.854485448544855
-2.81000778520285e-14,-2.37610952425241e-15,0.854585458545855
-2.81000778520285e-14,-2.37610952425241e-15,0.854685468546855
-2.81000778520285e-14,-2.37610952425241e-15,0.854785478547855
-2.81000778520285e-14,-2.37610952425241e-15,0.854885488548855
-2.81000778520285e-14,-2.37610952425241e-15,0.854985498549855
-2.81000778520285e-14,-2.37610952425241e-15,0.855085508550855
-2.81000778520285e-14,-2.37610952425241e-15,0.855185518551855
-2.81000778520285e-14,-2.37610952425241e-15,0.855285528552855
-2.81000778520285e-14,-2.37610952425241e-15,0.855385538553855
-2.81000778520285e-14,-2.37610952425241e-15,0.855485548554855
-2.81000778520285e-14,-2.37610952425241e-15,0.855585558555856
-2.81000778520285e-14,-2.37610952425241e-15,0.855685568556856
-2.81000778520285e-14,-2.37610952425241e-15,0.855785578557856
-2.81000778520285e-14,-2.37610952425241e-15,0.855885588558856
-2.81000778520285e-14,-2.37610952425241e-15,0.855985598559856
-2.81000778520285e-14,-2.37610952425241e-15,0.856085608560856
-2.81000778520285e-14,-2.37610952425241e-15,0.856185618561856
-2.81000778520285e-14,-2.37610952425241e-15,0.856285628562856
-2.81000778520285e-14,-2.37610952425241e-15,0.856385638563856
-2.81000778520285e-14,-2.37610952425241e-15,0.856485648564857
-2.81000778520285e-14,-2.37610952425241e-15,0.856585658565857
-2.81000778520285e-14,-2.37610952425241e-15,0.856685668566857
-2.81000778520285e-14,-2.37610952425241e-15,0.856785678567857
-2.81000778520285e-14,-2.37610952425241e-15,0.856885688568857
-2.81000778520285e-14,-2.37610952425241e-15,0.856985698569857
-2.81000778520285e-14,-2.37610952425241e-15,0.857085708570857
-2.81000778520285e-14,-2.37610952425241e-15,0.857185718571857
-2.81000778520285e-14,-2.37610952425241e-15,0.857285728572857
-2.81000778520285e-14,-2.37610952425241e-15,0.857385738573857
-2.81000778520285e-14,-2.37610952425241e-15,0.857485748574857
-2.81000778520285e-14,-2.37610952425241e-15,0.857585758575858
-2.81000778520285e-14,-2.37610952425241e-15,0.857685768576858
-2.81000778520285e-14,-2.37610952425241e-15,0.857785778577858
-2.81000778520285e-14,-2.37610952425241e-15,0.857885788578858
-2.81000778520285e-14,-2.37610952425241e-15,0.857985798579858
-2.81000778520285e-14,-2.37610952425241e-15,0.858085808580858
-2.81000778520285e-14,-2.37610952425241e-15,0.858185818581858
-2.81000778520285e-14,-2.37610952425241e-15,0.858285828582858
-2.81000778520285e-14,-2.37610952425241e-15,0.858385838583858
-2.81000778520285e-14,-2.37610952425241e-15,0.858485848584858
-2.81000778520285e-14,-2.37610952425241e-15,0.858585858585859
-2.81000778520285e-14,-2.37610952425241e-15,0.858685868586859
-2.81000778520285e-14,-2.37610952425241e-15,0.858785878587859
-2.81000778520285e-14,-2.37610952425241e-15,0.858885888588859
-2.81000778520285e-14,-2.37610952425241e-15,0.858985898589859
-2.81000778520285e-14,-2.37610952425241e-15,0.859085908590859
-2.81000778520285e-14,-2.37610952425241e-15,0.859185918591859
-2.81000778520285e-14,-2.37610952425241e-15,0.859285928592859
-2.81000778520285e-14,-2.37610952425241e-15,0.859385938593859
-2.81000778520285e-14,-2.37610952425241e-15,0.859485948594859
-2.81000778520285e-14,-2.37610952425241e-15,0.85958595859586
-2.81000778520285e-14,-2.37610952425241e-15,0.85968596859686
-2.81000778520285e-14,-2.37610952425241e-15,0.85978597859786
-2.81000778520285e-14,-2.37610952425241e-15,0.85988598859886
-2.81000778520285e-14,-2.37610952425241e-15,0.85998599859986
-2.81000778520285e-14,-2.37610952425241e-15,0.86008600860086
-2.81000778520285e-14,-2.37610952425241e-15,0.86018601860186
-2.81000778520285e-14,-2.37610952425241e-15,0.86028602860286
-2.81000778520285e-14,-2.37610952425241e-15,0.86038603860386
-2.81000778520285e-14,-2.37610952425241e-15,0.86048604860486
-2.81000778520285e-14,-2.37610952425241e-15,0.860586058605861
-2.81000778520285e-14,-2.37610952425241e-15,0.860686068606861
-2.81000778520285e-14,-2.37610952425241e-15,0.860786078607861
-2.81000778520285e-14,-2.37610952425241e-15,0.860886088608861
-2.81000778520285e-14,-2.37610952425241e-15,0.860986098609861
-2.81000778520285e-14,-2.37610952425241e-15,0.861086108610861
-2.81000778520285e-14,-2.37610952425241e-15,0.861186118611861
-2.81000778520285e-14,-2.37610952425241e-15,0.861286128612861
-2.81000778520285e-14,-2.37610952425241e-15,0.861386138613861
-2.81000778520285e-14,-2.37610952425241e-15,0.861486148614862
-2.81000778520285e-14,-2.37610952425241e-15,0.861586158615862
-2.81000778520285e-14,-2.37610952425241e-15,0.861686168616862
-2.81000778520285e-14,-2.37610952425241e-15,0.861786178617862
-2.81000778520285e-14,-2.37610952425241e-15,0.861886188618862
-2.81000778520285e-14,-2.37610952425241e-15,0.861986198619862
-2.81000778520285e-14,-2.37610952425241e-15,0.862086208620862
-2.81000778520285e-14,-2.37610952425241e-15,0.862186218621862
-2.81000778520285e-14,-2.37610952425241e-15,0.862286228622862
-2.81000778520285e-14,-2.37610952425241e-15,0.862386238623862
-2.81000778520285e-14,-2.37610952425241e-15,0.862486248624862
-2.81000778520285e-14,-2.37610952425241e-15,0.862586258625863
-2.81000778520285e-14,-2.37610952425241e-15,0.862686268626863
-2.81000778520285e-14,-2.37610952425241e-15,0.862786278627863
-2.81000778520285e-14,-2.37610952425241e-15,0.862886288628863
-2.81000778520285e-14,-2.37610952425241e-15,0.862986298629863
-2.81000778520285e-14,-2.37610952425241e-15,0.863086308630863
-2.81000778520285e-14,-2.37610952425241e-15,0.863186318631863
-2.81000778520285e-14,-2.37610952425241e-15,0.863286328632863
-2.81000778520285e-14,-2.37610952425241e-15,0.863386338633863
-2.81000778520285e-14,-2.37610952425241e-15,0.863486348634864
-2.81000778520285e-14,-2.37610952425241e-15,0.863586358635864
-2.81000778520285e-14,-2.37610952425241e-15,0.863686368636864
-2.81000778520285e-14,-2.37610952425241e-15,0.863786378637864
-2.81000778520285e-14,-2.37610952425241e-15,0.863886388638864
-2.81000778520285e-14,-2.37610952425241e-15,0.863986398639864
-2.81000778520285e-14,-2.37610952425241e-15,0.864086408640864
-2.81000778520285e-14,-2.37610952425241e-15,0.864186418641864
-2.81000778520285e-14,-2.37610952425241e-15,0.864286428642864
-2.81000778520285e-14,-2.37610952425241e-15,0.864386438643864
-2.81000778520285e-14,-2.37610952425241e-15,0.864486448644864
-2.81000778520285e-14,-2.37610952425241e-15,0.864586458645865
-2.81000778520285e-14,-2.37610952425241e-15,0.864686468646865
-2.81000778520285e-14,-2.37610952425241e-15,0.864786478647865
-2.81000778520285e-14,-2.37610952425241e-15,0.864886488648865
-2.81000778520285e-14,-2.37610952425241e-15,0.864986498649865
-2.81000778520285e-14,-2.37610952425241e-15,0.865086508650865
-2.81000778520285e-14,-2.37610952425241e-15,0.865186518651865
-2.81000778520285e-14,-2.37610952425241e-15,0.865286528652865
-2.81000778520285e-14,-2.37610952425241e-15,0.865386538653865
-2.81000778520285e-14,-2.37610952425241e-15,0.865486548654866
-2.81000778520285e-14,-2.37610952425241e-15,0.865586558655866
-2.81000778520285e-14,-2.37610952425241e-15,0.865686568656866
-2.81000778520285e-14,-2.37610952425241e-15,0.865786578657866
-2.81000778520285e-14,-2.37610952425241e-15,0.865886588658866
-2.81000778520285e-14,-2.37610952425241e-15,0.865986598659866
-2.81000778520285e-14,-2.37610952425241e-15,0.866086608660866
-2.81000778520285e-14,-2.37610952425241e-15,0.866186618661866
-2.81000778520285e-14,-2.37610952425241e-15,0.866286628662866
-2.81000778520285e-14,-2.37610952425241e-15,0.866386638663866
-2.81000778520285e-14,-2.37610952425241e-15,0.866486648664866
-2.81000778520285e-14,-2.37610952425241e-15,0.866586658665867
-2.81000778520285e-14,-2.37610952425241e-15,0.866686668666867
-2.81000778520285e-14,-2.37610952425241e-15,0.866786678667867
-2.81000778520285e-14,-2.37610952425241e-15,0.866886688668867
-2.81000778520285e-14,-2.37610952425241e-15,0.866986698669867
-2.81000778520285e-14,-2.37610952425241e-15,0.867086708670867
-2.81000778520285e-14,-2.37610952425241e-15,0.867186718671867
-2.81000778520285e-14,-2.37610952425241e-15,0.867286728672867
-2.81000778520285e-14,-2.37610952425241e-15,0.867386738673867
-2.81000778520285e-14,-2.37610952425241e-15,0.867486748674868
-2.81000778520285e-14,-2.37610952425241e-15,0.867586758675868
-2.81000778520285e-14,-2.37610952425241e-15,0.867686768676868
-2.81000778520285e-14,-2.37610952425241e-15,0.867786778677868
-2.81000778520285e-14,-2.37610952425241e-15,0.867886788678868
-2.81000778520285e-14,-2.37610952425241e-15,0.867986798679868
-2.81000778520285e-14,-2.37610952425241e-15,0.868086808680868
-2.81000778520285e-14,-2.37610952425241e-15,0.868186818681868
-2.81000778520285e-14,-2.37610952425241e-15,0.868286828682868
-2.81000778520285e-14,-2.37610952425241e-15,0.868386838683868
-2.81000778520285e-14,-2.37610952425241e-15,0.868486848684868
-2.81000778520285e-14,-2.37610952425241e-15,0.868586858685869
-2.81000778520285e-14,-2.37610952425241e-15,0.868686868686869
-2.81000778520285e-14,-2.37610952425241e-15,0.868786878687869
-2.81000778520285e-14,-2.37610952425241e-15,0.868886888688869
-2.81000778520285e-14,-2.37610952425241e-15,0.868986898689869
-2.81000778520285e-14,-2.37610952425241e-15,0.869086908690869
-2.81000778520285e-14,-2.37610952425241e-15,0.869186918691869
-2.81000778520285e-14,-2.37610952425241e-15,0.869286928692869
-2.81000778520285e-14,-2.37610952425241e-15,0.869386938693869
-2.81000778520285e-14,-2.37610952425241e-15,0.86948694869487
-2.81000778520285e-14,-2.37610952425241e-15,0.86958695869587
-2.81000778520285e-14,-2.37610952425241e-15,0.86968696869687
-2.81000778520285e-14,-2.37610952425241e-15,0.86978697869787
-2.81000778520285e-14,-2.37610952425241e-15,0.86988698869887
-2.81000778520285e-14,-2.37610952425241e-15,0.86998699869987
-2.81000778520285e-14,-2.37610952425241e-15,0.87008700870087
-2.81000778520285e-14,-2.37610952425241e-15,0.87018701870187
-2.81000778520285e-14,-2.37610952425241e-15,0.87028702870287
-2.81000778520285e-14,-2.37610952425241e-15,0.87038703870387
-2.81000778520285e-14,-2.37610952425241e-15,0.87048704870487
-2.81000778520285e-14,-2.37610952425241e-15,0.870587058705871
-2.81000778520285e-14,-2.37610952425241e-15,0.870687068706871
-2.81000778520285e-14,-2.37610952425241e-15,0.870787078707871
-2.81000778520285e-14,-2.37610952425241e-15,0.870887088708871
-2.81000778520285e-14,-2.37610952425241e-15,0.870987098709871
-2.81000778520285e-14,-2.37610952425241e-15,0.871087108710871
-2.81000778520285e-14,-2.37610952425241e-15,0.871187118711871
-2.81000778520285e-14,-2.37610952425241e-15,0.871287128712871
-2.81000778520285e-14,-2.37610952425241e-15,0.871387138713871
-2.81000778520285e-14,-2.37610952425241e-15,0.871487148714872
-2.81000778520285e-14,-2.37610952425241e-15,0.871587158715872
-2.81000778520285e-14,-2.37610952425241e-15,0.871687168716872
-2.81000778520285e-14,-2.37610952425241e-15,0.871787178717872
-2.81000778520285e-14,-2.37610952425241e-15,0.871887188718872
-2.81000778520285e-14,-2.37610952425241e-15,0.871987198719872
-2.81000778520285e-14,-2.37610952425241e-15,0.872087208720872
-2.81000778520285e-14,-2.37610952425241e-15,0.872187218721872
-2.81000778520285e-14,-2.37610952425241e-15,0.872287228722872
-2.81000778520285e-14,-2.37610952425241e-15,0.872387238723872
-2.81000778520285e-14,-2.37610952425241e-15,0.872487248724872
-2.81000778520285e-14,-2.37610952425241e-15,0.872587258725873
-2.81000778520285e-14,-2.37610952425241e-15,0.872687268726873
-2.81000778520285e-14,-2.37610952425241e-15,0.872787278727873
-2.81000778520285e-14,-2.37610952425241e-15,0.872887288728873
-2.81000778520285e-14,-2.37610952425241e-15,0.872987298729873
-2.81000778520285e-14,-2.37610952425241e-15,0.873087308730873
-2.81000778520285e-14,-2.37610952425241e-15,0.873187318731873
-2.81000778520285e-14,-2.37610952425241e-15,0.873287328732873
-2.81000778520285e-14,-2.37610952425241e-15,0.873387338733873
-2.81000778520285e-14,-2.37610952425241e-15,0.873487348734873
-2.81000778520285e-14,-2.37610952425241e-15,0.873587358735874
-2.81000778520285e-14,-2.37610952425241e-15,0.873687368736874
-2.81000778520285e-14,-2.37610952425241e-15,0.873787378737874
-2.81000778520285e-14,-2.37610952425241e-15,0.873887388738874
-2.81000778520285e-14,-2.37610952425241e-15,0.873987398739874
-2.81000778520285e-14,-2.37610952425241e-15,0.874087408740874
-2.81000778520285e-14,-2.37610952425241e-15,0.874187418741874
-2.81000778520285e-14,-2.37610952425241e-15,0.874287428742874
-2.81000778520285e-14,-2.37610952425241e-15,0.874387438743874
-2.81000778520285e-14,-2.37610952425241e-15,0.874487448744874
-2.81000778520285e-14,-2.37610952425241e-15,0.874587458745875
-2.81000778520285e-14,-2.37610952425241e-15,0.874687468746875
-2.81000778520285e-14,-2.37610952425241e-15,0.874787478747875
-2.81000778520285e-14,-2.37610952425241e-15,0.874887488748875
-2.81000778520285e-14,-2.37610952425241e-15,0.874987498749875
-2.81000778520285e-14,-2.37610952425241e-15,0.875087508750875
-2.81000778520285e-14,-2.37610952425241e-15,0.875187518751875
-2.81000778520285e-14,-2.37610952425241e-15,0.875287528752875
-2.81000778520285e-14,-2.37610952425241e-15,0.875387538753875
-2.81000778520285e-14,-2.37610952425241e-15,0.875487548754875
-2.81000778520285e-14,-2.37610952425241e-15,0.875587558755876
-2.81000778520285e-14,-2.37610952425241e-15,0.875687568756876
-2.81000778520285e-14,-2.37610952425241e-15,0.875787578757876
-2.81000778520285e-14,-2.37610952425241e-15,0.875887588758876
-2.81000778520285e-14,-2.37610952425241e-15,0.875987598759876
-2.81000778520285e-14,-2.37610952425241e-15,0.876087608760876
-2.81000778520285e-14,-2.37610952425241e-15,0.876187618761876
-2.81000778520285e-14,-2.37610952425241e-15,0.876287628762876
-2.81000778520285e-14,-2.37610952425241e-15,0.876387638763876
-2.81000778520285e-14,-2.37610952425241e-15,0.876487648764877
-2.81000778520285e-14,-2.37610952425241e-15,0.876587658765877
-2.81000778520285e-14,-2.37610952425241e-15,0.876687668766877
-2.81000778520285e-14,-2.37610952425241e-15,0.876787678767877
-2.81000778520285e-14,-2.37610952425241e-15,0.876887688768877
-2.81000778520285e-14,-2.37610952425241e-15,0.876987698769877
-2.81000778520285e-14,-2.37610952425241e-15,0.877087708770877
-2.81000778520285e-14,-2.37610952425241e-15,0.877187718771877
-2.81000778520285e-14,-2.37610952425241e-15,0.877287728772877
-2.81000778520285e-14,-2.37610952425241e-15,0.877387738773877
-2.81000778520285e-14,-2.37610952425241e-15,0.877487748774877
-2.81000778520285e-14,-2.37610952425241e-15,0.877587758775878
-2.81000778520285e-14,-2.37610952425241e-15,0.877687768776878
-2.81000778520285e-14,-2.37610952425241e-15,0.877787778777878
-2.81000778520285e-14,-2.37610952425241e-15,0.877887788778878
-2.81000778520285e-14,-2.37610952425241e-15,0.877987798779878
-2.81000778520285e-14,-2.37610952425241e-15,0.878087808780878
-2.81000778520285e-14,-2.37610952425241e-15,0.878187818781878
-2.81000778520285e-14,-2.37610952425241e-15,0.878287828782878
-2.81000778520285e-14,-2.37610952425241e-15,0.878387838783878
-2.81000778520285e-14,-2.37610952425241e-15,0.878487848784879
-2.81000778520285e-14,-2.37610952425241e-15,0.878587858785879
-2.81000778520285e-14,-2.37610952425241e-15,0.878687868786879
-2.81000778520285e-14,-2.37610952425241e-15,0.878787878787879
-2.81000778520285e-14,-2.37610952425241e-15,0.878887888788879
-2.81000778520285e-14,-2.37610952425241e-15,0.878987898789879
-2.81000778520285e-14,-2.37610952425241e-15,0.879087908790879
-2.81000778520285e-14,-2.37610952425241e-15,0.879187918791879
-2.81000778520285e-14,-2.37610952425241e-15,0.879287928792879
-2.81000778520285e-14,-2.37610952425241e-15,0.879387938793879
-2.81000778520285e-14,-2.37610952425241e-15,0.879487948794879
-2.81000778520285e-14,-2.37610952425241e-15,0.87958795879588
-2.81000778520285e-14,-2.37610952425241e-15,0.87968796879688
-2.81000778520285e-14,-2.37610952425241e-15,0.87978797879788
-2.81000778520285e-14,-2.37610952425241e-15,0.87988798879888
-2.81000778520285e-14,-2.37610952425241e-15,0.87998799879988
-2.81000778520285e-14,-2.37610952425241e-15,0.88008800880088
-2.81000778520285e-14,-2.37610952425241e-15,0.88018801880188
-2.81000778520285e-14,-2.37610952425241e-15,0.88028802880288
-2.81000778520285e-14,-2.37610952425241e-15,0.88038803880388
-2.81000778520285e-14,-2.37610952425241e-15,0.880488048804881
-2.81000778520285e-14,-2.37610952425241e-15,0.880588058805881
-2.81000778520285e-14,-2.37610952425241e-15,0.880688068806881
-2.81000778520285e-14,-2.37610952425241e-15,0.880788078807881
-2.81000778520285e-14,-2.37610952425241e-15,0.880888088808881
-2.81000778520285e-14,-2.37610952425241e-15,0.880988098809881
-2.81000778520285e-14,-2.37610952425241e-15,0.881088108810881
-2.81000778520285e-14,-2.37610952425241e-15,0.881188118811881
-2.81000778520285e-14,-2.37610952425241e-15,0.881288128812881
-2.81000778520285e-14,-2.37610952425241e-15,0.881388138813881
-2.81000778520285e-14,-2.37610952425241e-15,0.881488148814881
-2.81000778520285e-14,-2.37610952425241e-15,0.881588158815882
-2.81000778520285e-14,-2.37610952425241e-15,0.881688168816882
-2.81000778520285e-14,-2.37610952425241e-15,0.881788178817882
-2.81000778520285e-14,-2.37610952425241e-15,0.881888188818882
-2.81000778520285e-14,-2.37610952425241e-15,0.881988198819882
-2.81000778520285e-14,-2.37610952425241e-15,0.882088208820882
-2.81000778520285e-14,-2.37610952425241e-15,0.882188218821882
-2.81000778520285e-14,-2.37610952425241e-15,0.882288228822882
-2.81000778520285e-14,-2.37610952425241e-15,0.882388238823882
-2.81000778520285e-14,-2.37610952425241e-15,0.882488248824883
-2.81000778520285e-14,-2.37610952425241e-15,0.882588258825883
-2.81000778520285e-14,-2.37610952425241e-15,0.882688268826883
-2.81000778520285e-14,-2.37610952425241e-15,0.882788278827883
-2.81000778520285e-14,-2.37610952425241e-15,0.882888288828883
-2.81000778520285e-14,-2.37610952425241e-15,0.882988298829883
-2.81000778520285e-14,-2.37610952425241e-15,0.883088308830883
-2.81000778520285e-14,-2.37610952425241e-15,0.883188318831883
-2.81000778520285e-14,-2.37610952425241e-15,0.883288328832883
-2.81000778520285e-14,-2.37610952425241e-15,0.883388338833883
-2.81000778520285e-14,-2.37610952425241e-15,0.883488348834883
-2.81000778520285e-14,-2.37610952425241e-15,0.883588358835884
-2.81000778520285e-14,-2.37610952425241e-15,0.883688368836884
-2.81000778520285e-14,-2.37610952425241e-15,0.883788378837884
-2.81000778520285e-14,-2.37610952425241e-15,0.883888388838884
-2.81000778520285e-14,-2.37610952425241e-15,0.883988398839884
-2.81000778520285e-14,-2.37610952425241e-15,0.884088408840884
-2.81000778520285e-14,-2.37610952425241e-15,0.884188418841884
-2.81000778520285e-14,-2.37610952425241e-15,0.884288428842884
-2.81000778520285e-14,-2.37610952425241e-15,0.884388438843884
-2.81000778520285e-14,-2.37610952425241e-15,0.884488448844885
-2.81000778520285e-14,-2.37610952425241e-15,0.884588458845885
-2.81000778520285e-14,-2.37610952425241e-15,0.884688468846885
-2.81000778520285e-14,-2.37610952425241e-15,0.884788478847885
-2.81000778520285e-14,-2.37610952425241e-15,0.884888488848885
-2.81000778520285e-14,-2.37610952425241e-15,0.884988498849885
-2.81000778520285e-14,-2.37610952425241e-15,0.885088508850885
-2.81000778520285e-14,-2.37610952425241e-15,0.885188518851885
-2.81000778520285e-14,-2.37610952425241e-15,0.885288528852885
-2.81000778520285e-14,-2.37610952425241e-15,0.885388538853885
-2.81000778520285e-14,-2.37610952425241e-15,0.885488548854885
-2.81000778520285e-14,-2.37610952425241e-15,0.885588558855886
-2.81000778520285e-14,-2.37610952425241e-15,0.885688568856886
-2.81000778520285e-14,-2.37610952425241e-15,0.885788578857886
-2.81000778520285e-14,-2.37610952425241e-15,0.885888588858886
-2.81000778520285e-14,-2.37610952425241e-15,0.885988598859886
-2.81000778520285e-14,-2.37610952425241e-15,0.886088608860886
-2.81000778520285e-14,-2.37610952425241e-15,0.886188618861886
-2.81000778520285e-14,-2.37610952425241e-15,0.886288628862886
-2.81000778520285e-14,-2.37610952425241e-15,0.886388638863886
-2.81000778520285e-14,-2.37610952425241e-15,0.886488648864887
-2.81000778520285e-14,-2.37610952425241e-15,0.886588658865887
-2.81000778520285e-14,-2.37610952425241e-15,0.886688668866887
-2.81000778520285e-14,-2.37610952425241e-15,0.886788678867887
-2.81000778520285e-14,-2.37610952425241e-15,0.886888688868887
-2.81000778520285e-14,-2.37610952425241e-15,0.886988698869887
-2.81000778520285e-14,-2.37610952425241e-15,0.887088708870887
-2.81000778520285e-14,-2.37610952425241e-15,0.887188718871887
-2.81000778520285e-14,-2.37610952425241e-15,0.887288728872887
-2.81000778520285e-14,-2.37610952425241e-15,0.887388738873887
-2.81000778520285e-14,-2.37610952425241e-15,0.887488748874887
-2.81000778520285e-14,-2.37610952425241e-15,0.887588758875888
-2.81000778520285e-14,-2.37610952425241e-15,0.887688768876888
-2.81000778520285e-14,-2.37610952425241e-15,0.887788778877888
-2.81000778520285e-14,-2.37610952425241e-15,0.887888788878888
-2.81000778520285e-14,-2.37610952425241e-15,0.887988798879888
-2.81000778520285e-14,-2.37610952425241e-15,0.888088808880888
-2.81000778520285e-14,-2.37610952425241e-15,0.888188818881888
-2.81000778520285e-14,-2.37610952425241e-15,0.888288828882888
-2.81000778520285e-14,-2.37610952425241e-15,0.888388838883888
-2.81000778520285e-14,-2.37610952425241e-15,0.888488848884888
-2.81000778520285e-14,-2.37610952425241e-15,0.888588858885889
-2.81000778520285e-14,-2.37610952425241e-15,0.888688868886889
-2.81000778520285e-14,-2.37610952425241e-15,0.888788878887889
-2.81000778520285e-14,-2.37610952425241e-15,0.888888888888889
-2.81000778520285e-14,-2.37610952425241e-15,0.888988898889889
-2.81000778520285e-14,-2.37610952425241e-15,0.889088908890889
-2.81000778520285e-14,-2.37610952425241e-15,0.889188918891889
-2.81000778520285e-14,-2.37610952425241e-15,0.889288928892889
-2.81000778520285e-14,-2.37610952425241e-15,0.889388938893889
-2.81000778520285e-14,-2.37610952425241e-15,0.889488948894889
-2.81000778520285e-14,-2.37610952425241e-15,0.88958895889589
-2.81000778520285e-14,-2.37610952425241e-15,0.88968896889689
-2.81000778520285e-14,-2.37610952425241e-15,0.88978897889789
-2.81000778520285e-14,-2.37610952425241e-15,0.88988898889889
-2.81000778520285e-14,-2.37610952425241e-15,0.88998899889989
-2.81000778520285e-14,-2.37610952425241e-15,0.89008900890089
-2.81000778520285e-14,-2.37610952425241e-15,0.89018901890189
-2.81000778520285e-14,-2.37610952425241e-15,0.89028902890289
-2.81000778520285e-14,-2.37610952425241e-15,0.89038903890389
-2.81000778520285e-14,-2.37610952425241e-15,0.89048904890489
-2.81000778520285e-14,-2.37610952425241e-15,0.890589058905891
-2.81000778520285e-14,-2.37610952425241e-15,0.890689068906891
-2.81000778520285e-14,-2.37610952425241e-15,0.890789078907891
-2.81000778520285e-14,-2.37610952425241e-15,0.890889088908891
-2.81000778520285e-14,-2.37610952425241e-15,0.890989098909891
-2.81000778520285e-14,-2.37610952425241e-15,0.891089108910891
-2.81000778520285e-14,-2.37610952425241e-15,0.891189118911891
-2.81000778520285e-14,-2.37610952425241e-15,0.891289128912891
-2.81000778520285e-14,-2.37610952425241e-15,0.891389138913891
-2.81000778520285e-14,-2.37610952425241e-15,0.891489148914892
-2.81000778520285e-14,-2.37610952425241e-15,0.891589158915892
-2.81000778520285e-14,-2.37610952425241e-15,0.891689168916892
-2.81000778520285e-14,-2.37610952425241e-15,0.891789178917892
-2.81000778520285e-14,-2.37610952425241e-15,0.891889188918892
-2.81000778520285e-14,-2.37610952425241e-15,0.891989198919892
-2.81000778520285e-14,-2.37610952425241e-15,0.892089208920892
-2.81000778520285e-14,-2.37610952425241e-15,0.892189218921892
-2.81000778520285e-14,-2.37610952425241e-15,0.892289228922892
-2.81000778520285e-14,-2.37610952425241e-15,0.892389238923892
-2.81000778520285e-14,-2.37610952425241e-15,0.892489248924892
-2.81000778520285e-14,-2.37610952425241e-15,0.892589258925893
-2.81000778520285e-14,-2.37610952425241e-15,0.892689268926893
-2.81000778520285e-14,-2.37610952425241e-15,0.892789278927893
-2.81000778520285e-14,-2.37610952425241e-15,0.892889288928893
-2.81000778520285e-14,-2.37610952425241e-15,0.892989298929893
-2.81000778520285e-14,-2.37610952425241e-15,0.893089308930893
-2.81000778520285e-14,-2.37610952425241e-15,0.893189318931893
-2.81000778520285e-14,-2.37610952425241e-15,0.893289328932893
-2.81000778520285e-14,-2.37610952425241e-15,0.893389338933893
-2.81000778520285e-14,-2.37610952425241e-15,0.893489348934894
-2.81000778520285e-14,-2.37610952425241e-15,0.893589358935894
-2.81000778520285e-14,-2.37610952425241e-15,0.893689368936894
-2.81000778520285e-14,-2.37610952425241e-15,0.893789378937894
-2.81000778520285e-14,-2.37610952425241e-15,0.893889388938894
-2.81000778520285e-14,-2.37610952425241e-15,0.893989398939894
-2.81000778520285e-14,-2.37610952425241e-15,0.894089408940894
-2.81000778520285e-14,-2.37610952425241e-15,0.894189418941894
-2.81000778520285e-14,-2.37610952425241e-15,0.894289428942894
-2.81000778520285e-14,-2.37610952425241e-15,0.894389438943894
-2.81000778520285e-14,-2.37610952425241e-15,0.894489448944894
-2.81000778520285e-14,-2.37610952425241e-15,0.894589458945895
-2.81000778520285e-14,-2.37610952425241e-15,0.894689468946895
-2.81000778520285e-14,-2.37610952425241e-15,0.894789478947895
-2.81000778520285e-14,-2.37610952425241e-15,0.894889488948895
-2.81000778520285e-14,-2.37610952425241e-15,0.894989498949895
-2.81000778520285e-14,-2.37610952425241e-15,0.895089508950895
-2.81000778520285e-14,-2.37610952425241e-15,0.895189518951895
-2.81000778520285e-14,-2.37610952425241e-15,0.895289528952895
-2.81000778520285e-14,-2.37610952425241e-15,0.895389538953895
-2.81000778520285e-14,-2.37610952425241e-15,0.895489548954896
-2.81000778520285e-14,-2.37610952425241e-15,0.895589558955896
-2.81000778520285e-14,-2.37610952425241e-15,0.895689568956896
-2.81000778520285e-14,-2.37610952425241e-15,0.895789578957896
-2.81000778520285e-14,-2.37610952425241e-15,0.895889588958896
-2.81000778520285e-14,-2.37610952425241e-15,0.895989598959896
-2.81000778520285e-14,-2.37610952425241e-15,0.896089608960896
-2.81000778520285e-14,-2.37610952425241e-15,0.896189618961896
-2.81000778520285e-14,-2.37610952425241e-15,0.896289628962896
-2.81000778520285e-14,-2.37610952425241e-15,0.896389638963896
-2.81000778520285e-14,-2.37610952425241e-15,0.896489648964896
-2.81000778520285e-14,-2.37610952425241e-15,0.896589658965897
-2.81000778520285e-14,-2.37610952425241e-15,0.896689668966897
-2.81000778520285e-14,-2.37610952425241e-15,0.896789678967897
-2.81000778520285e-14,-2.37610952425241e-15,0.896889688968897
-2.81000778520285e-14,-2.37610952425241e-15,0.896989698969897
-2.81000778520285e-14,-2.37610952425241e-15,0.897089708970897
-2.81000778520285e-14,-2.37610952425241e-15,0.897189718971897
-2.81000778520285e-14,-2.37610952425241e-15,0.897289728972897
-2.81000778520285e-14,-2.37610952425241e-15,0.897389738973897
-2.81000778520285e-14,-2.37610952425241e-15,0.897489748974898
-2.81000778520285e-14,-2.37610952425241e-15,0.897589758975898
-2.81000778520285e-14,-2.37610952425241e-15,0.897689768976898
-2.81000778520285e-14,-2.37610952425241e-15,0.897789778977898
-2.81000778520285e-14,-2.37610952425241e-15,0.897889788978898
-2.81000778520285e-14,-2.37610952425241e-15,0.897989798979898
-2.81000778520285e-14,-2.37610952425241e-15,0.898089808980898
-2.81000778520285e-14,-2.37610952425241e-15,0.898189818981898
-2.81000778520285e-14,-2.37610952425241e-15,0.898289828982898
-2.81000778520285e-14,-2.37610952425241e-15,0.898389838983898
-2.81000778520285e-14,-2.37610952425241e-15,0.898489848984898
-2.81000778520285e-14,-2.37610952425241e-15,0.898589858985899
-2.81000778520285e-14,-2.37610952425241e-15,0.898689868986899
-2.81000778520285e-14,-2.37610952425241e-15,0.898789878987899
-2.81000778520285e-14,-2.37610952425241e-15,0.898889888988899
-2.81000778520285e-14,-2.37610952425241e-15,0.898989898989899
-2.81000778520285e-14,-2.37610952425241e-15,0.899089908990899
-2.81000778520285e-14,-2.37610952425241e-15,0.899189918991899
-2.81000778520285e-14,-2.37610952425241e-15,0.899289928992899
-2.81000778520285e-14,-2.37610952425241e-15,0.899389938993899
-2.81000778520285e-14,-2.37610952425241e-15,0.8994899489949
-2.81000778520285e-14,-2.37610952425241e-15,0.8995899589959
-2.81000778520285e-14,-2.37610952425241e-15,0.8996899689969
-2.81000778520285e-14,-2.37610952425241e-15,0.8997899789979
-2.81000778520285e-14,-2.37610952425241e-15,0.8998899889989
-2.81000778520285e-14,-2.37610952425241e-15,0.8999899989999
-2.81000778520285e-14,-2.37610952425241e-15,0.9000900090009
-2.81000778520285e-14,-2.37610952425241e-15,0.9001900190019
-2.81000778520285e-14,-2.37610952425241e-15,0.9002900290029
-2.81000778520285e-14,-2.37610952425241e-15,0.9003900390039
-2.81000778520285e-14,-2.37610952425241e-15,0.9004900490049
-2.81000778520285e-14,-2.37610952425241e-15,0.900590059005901
-2.81000778520285e-14,-2.37610952425241e-15,0.900690069006901
-2.81000778520285e-14,-2.37610952425241e-15,0.900790079007901
-2.81000778520285e-14,-2.37610952425241e-15,0.900890089008901
-2.81000778520285e-14,-2.37610952425241e-15,0.900990099009901
-2.81000778520285e-14,-2.37610952425241e-15,0.901090109010901
-2.81000778520285e-14,-2.37610952425241e-15,0.901190119011901
-2.81000778520285e-14,-2.37610952425241e-15,0.901290129012901
-2.81000778520285e-14,-2.37610952425241e-15,0.901390139013901
-2.81000778520285e-14,-2.37610952425241e-15,0.901490149014902
-2.81000778520285e-14,-2.37610952425241e-15,0.901590159015902
-2.81000778520285e-14,-2.37610952425241e-15,0.901690169016902
-2.81000778520285e-14,-2.37610952425241e-15,0.901790179017902
-2.81000778520285e-14,-2.37610952425241e-15,0.901890189018902
-2.81000778520285e-14,-2.37610952425241e-15,0.901990199019902
-2.81000778520285e-14,-2.37610952425241e-15,0.902090209020902
-2.81000778520285e-14,-2.37610952425241e-15,0.902190219021902
-2.81000778520285e-14,-2.37610952425241e-15,0.902290229022902
-2.81000778520285e-14,-2.37610952425241e-15,0.902390239023902
-2.81000778520285e-14,-2.37610952425241e-15,0.902490249024902
-2.81000778520285e-14,-2.37610952425241e-15,0.902590259025903
-2.81000778520285e-14,-2.37610952425241e-15,0.902690269026903
-2.81000778520285e-14,-2.37610952425241e-15,0.902790279027903
-2.81000778520285e-14,-2.37610952425241e-15,0.902890289028903
-2.81000778520285e-14,-2.37610952425241e-15,0.902990299029903
-2.81000778520285e-14,-2.37610952425241e-15,0.903090309030903
-2.81000778520285e-14,-2.37610952425241e-15,0.903190319031903
-2.81000778520285e-14,-2.37610952425241e-15,0.903290329032903
-2.81000778520285e-14,-2.37610952425241e-15,0.903390339033903
-2.81000778520285e-14,-2.37610952425241e-15,0.903490349034903
-2.81000778520285e-14,-2.37610952425241e-15,0.903590359035904
-2.81000778520285e-14,-2.37610952425241e-15,0.903690369036904
-2.81000778520285e-14,-2.37610952425241e-15,0.903790379037904
-2.81000778520285e-14,-2.37610952425241e-15,0.903890389038904
-2.81000778520285e-14,-2.37610952425241e-15,0.903990399039904
-2.81000778520285e-14,-2.37610952425241e-15,0.904090409040904
-2.81000778520285e-14,-2.37610952425241e-15,0.904190419041904
-2.81000778520285e-14,-2.37610952425241e-15,0.904290429042904
-2.81000778520285e-14,-2.37610952425241e-15,0.904390439043904
-2.81000778520285e-14,-2.37610952425241e-15,0.904490449044904
-2.81000778520285e-14,-2.37610952425241e-15,0.904590459045905
-2.81000778520285e-14,-2.37610952425241e-15,0.904690469046905
-2.81000778520285e-14,-2.37610952425241e-15,0.904790479047905
-2.81000778520285e-14,-2.37610952425241e-15,0.904890489048905
-2.81000778520285e-14,-2.37610952425241e-15,0.904990499049905
-2.81000778520285e-14,-2.37610952425241e-15,0.905090509050905
-2.81000778520285e-14,-2.37610952425241e-15,0.905190519051905
-2.81000778520285e-14,-2.37610952425241e-15,0.905290529052905
-2.81000778520285e-14,-2.37610952425241e-15,0.905390539053905
-2.81000778520285e-14,-2.37610952425241e-15,0.905490549054905
-2.81000778520285e-14,-2.37610952425241e-15,0.905590559055906
-2.81000778520285e-14,-2.37610952425241e-15,0.905690569056906
-2.81000778520285e-14,-2.37610952425241e-15,0.905790579057906
-2.81000778520285e-14,-2.37610952425241e-15,0.905890589058906
-2.81000778520285e-14,-2.37610952425241e-15,0.905990599059906
-2.81000778520285e-14,-2.37610952425241e-15,0.906090609060906
-2.81000778520285e-14,-2.37610952425241e-15,0.906190619061906
-2.81000778520285e-14,-2.37610952425241e-15,0.906290629062906
-2.81000778520285e-14,-2.37610952425241e-15,0.906390639063906
-2.81000778520285e-14,-2.37610952425241e-15,0.906490649064907
-2.81000778520285e-14,-2.37610952425241e-15,0.906590659065907
-2.81000778520285e-14,-2.37610952425241e-15,0.906690669066907
-2.81000778520285e-14,-2.37610952425241e-15,0.906790679067907
-2.81000778520285e-14,-2.37610952425241e-15,0.906890689068907
-2.81000778520285e-14,-2.37610952425241e-15,0.906990699069907
-2.81000778520285e-14,-2.37610952425241e-15,0.907090709070907
-2.81000778520285e-14,-2.37610952425241e-15,0.907190719071907
-2.81000778520285e-14,-2.37610952425241e-15,0.907290729072907
-2.81000778520285e-14,-2.37610952425241e-15,0.907390739073907
-2.81000778520285e-14,-2.37610952425241e-15,0.907490749074907
-2.81000778520285e-14,-2.37610952425241e-15,0.907590759075908
-2.81000778520285e-14,-2.37610952425241e-15,0.907690769076908
-2.81000778520285e-14,-2.37610952425241e-15,0.907790779077908
-2.81000778520285e-14,-2.37610952425241e-15,0.907890789078908
-2.81000778520285e-14,-2.37610952425241e-15,0.907990799079908
-2.81000778520285e-14,-2.37610952425241e-15,0.908090809080908
-2.81000778520285e-14,-2.37610952425241e-15,0.908190819081908
-2.81000778520285e-14,-2.37610952425241e-15,0.908290829082908
-2.81000778520285e-14,-2.37610952425241e-15,0.908390839083908
-2.81000778520285e-14,-2.37610952425241e-15,0.908490849084909
-2.81000778520285e-14,-2.37610952425241e-15,0.908590859085909
-2.81000778520285e-14,-2.37610952425241e-15,0.908690869086909
-2.81000778520285e-14,-2.37610952425241e-15,0.908790879087909
-2.81000778520285e-14,-2.37610952425241e-15,0.908890889088909
-2.81000778520285e-14,-2.37610952425241e-15,0.908990899089909
-2.81000778520285e-14,-2.37610952425241e-15,0.909090909090909
-2.81000778520285e-14,-2.37610952425241e-15,0.909190919091909
-2.81000778520285e-14,-2.37610952425241e-15,0.909290929092909
-2.81000778520285e-14,-2.37610952425241e-15,0.909390939093909
-2.81000778520285e-14,-2.37610952425241e-15,0.909490949094909
-2.81000778520285e-14,-2.37610952425241e-15,0.90959095909591
-2.81000778520285e-14,-2.37610952425241e-15,0.90969096909691
-2.81000778520285e-14,-2.37610952425241e-15,0.90979097909791
-2.81000778520285e-14,-2.37610952425241e-15,0.90989098909891
-2.81000778520285e-14,-2.37610952425241e-15,0.90999099909991
-2.81000778520285e-14,-2.37610952425241e-15,0.91009100910091
-2.81000778520285e-14,-2.37610952425241e-15,0.91019101910191
-2.81000778520285e-14,-2.37610952425241e-15,0.91029102910291
-2.81000778520285e-14,-2.37610952425241e-15,0.91039103910391
-2.81000778520285e-14,-2.37610952425241e-15,0.910491049104911
-2.81000778520285e-14,-2.37610952425241e-15,0.910591059105911
-2.81000778520285e-14,-2.37610952425241e-15,0.910691069106911
-2.81000778520285e-14,-2.37610952425241e-15,0.910791079107911
-2.81000778520285e-14,-2.37610952425241e-15,0.910891089108911
-2.81000778520285e-14,-2.37610952425241e-15,0.910991099109911
-2.81000778520285e-14,-2.37610952425241e-15,0.911091109110911
-2.81000778520285e-14,-2.37610952425241e-15,0.911191119111911
-2.81000778520285e-14,-2.37610952425241e-15,0.911291129112911
-2.81000778520285e-14,-2.37610952425241e-15,0.911391139113911
-2.81000778520285e-14,-2.37610952425241e-15,0.911491149114911
-2.81000778520285e-14,-2.37610952425241e-15,0.911591159115912
-2.81000778520285e-14,-2.37610952425241e-15,0.911691169116912
-2.81000778520285e-14,-2.37610952425241e-15,0.911791179117912
-2.81000778520285e-14,-2.37610952425241e-15,0.911891189118912
-2.81000778520285e-14,-2.37610952425241e-15,0.911991199119912
-2.81000778520285e-14,-2.37610952425241e-15,0.912091209120912
-2.81000778520285e-14,-2.37610952425241e-15,0.912191219121912
-2.81000778520285e-14,-2.37610952425241e-15,0.912291229122912
-2.81000778520285e-14,-2.37610952425241e-15,0.912391239123912
-2.81000778520285e-14,-2.37610952425241e-15,0.912491249124913
-2.81000778520285e-14,-2.37610952425241e-15,0.912591259125913
-2.81000778520285e-14,-2.37610952425241e-15,0.912691269126913
-2.81000778520285e-14,-2.37610952425241e-15,0.912791279127913
-2.81000778520285e-14,-2.37610952425241e-15,0.912891289128913
-2.81000778520285e-14,-2.37610952425241e-15,0.912991299129913
-2.81000778520285e-14,-2.37610952425241e-15,0.913091309130913
-2.81000778520285e-14,-2.37610952425241e-15,0.913191319131913
-2.81000778520285e-14,-2.37610952425241e-15,0.913291329132913
-2.81000778520285e-14,-2.37610952425241e-15,0.913391339133913
-2.81000778520285e-14,-2.37610952425241e-15,0.913491349134913
-2.81000778520285e-14,-2.37610952425241e-15,0.913591359135914
-2.81000778520285e-14,-2.37610952425241e-15,0.913691369136914
-2.81000778520285e-14,-2.37610952425241e-15,0.913791379137914
-2.81000778520285e-14,-2.37610952425241e-15,0.913891389138914
-2.81000778520285e-14,-2.37610952425241e-15,0.913991399139914
-2.81000778520285e-14,-2.37610952425241e-15,0.914091409140914
-2.81000778520285e-14,-2.37610952425241e-15,0.914191419141914
-2.81000778520285e-14,-2.37610952425241e-15,0.914291429142914
-2.81000778520285e-14,-2.37610952425241e-15,0.914391439143914
-2.81000778520285e-14,-2.37610952425241e-15,0.914491449144915
-2.81000778520285e-14,-2.37610952425241e-15,0.914591459145915
-2.81000778520285e-14,-2.37610952425241e-15,0.914691469146915
-2.81000778520285e-14,-2.37610952425241e-15,0.914791479147915
-2.81000778520285e-14,-2.37610952425241e-15,0.914891489148915
-2.81000778520285e-14,-2.37610952425241e-15,0.914991499149915
-2.81000778520285e-14,-2.37610952425241e-15,0.915091509150915
-2.81000778520285e-14,-2.37610952425241e-15,0.915191519151915
-2.81000778520285e-14,-2.37610952425241e-15,0.915291529152915
-2.81000778520285e-14,-2.37610952425241e-15,0.915391539153915
-2.81000778520285e-14,-2.37610952425241e-15,0.915491549154915
-2.81000778520285e-14,-2.37610952425241e-15,0.915591559155916
-2.81000778520285e-14,-2.37610952425241e-15,0.915691569156916
-2.81000778520285e-14,-2.37610952425241e-15,0.915791579157916
-2.81000778520285e-14,-2.37610952425241e-15,0.915891589158916
-2.81000778520285e-14,-2.37610952425241e-15,0.915991599159916
-2.81000778520285e-14,-2.37610952425241e-15,0.916091609160916
-2.81000778520285e-14,-2.37610952425241e-15,0.916191619161916
-2.81000778520285e-14,-2.37610952425241e-15,0.916291629162916
-2.81000778520285e-14,-2.37610952425241e-15,0.916391639163916
-2.81000778520285e-14,-2.37610952425241e-15,0.916491649164917
-2.81000778520285e-14,-2.37610952425241e-15,0.916591659165917
-2.81000778520285e-14,-2.37610952425241e-15,0.916691669166917
-2.81000778520285e-14,-2.37610952425241e-15,0.916791679167917
-2.81000778520285e-14,-2.37610952425241e-15,0.916891689168917
-2.81000778520285e-14,-2.37610952425241e-15,0.916991699169917
-2.81000778520285e-14,-2.37610952425241e-15,0.917091709170917
-2.81000778520285e-14,-2.37610952425241e-15,0.917191719171917
-2.81000778520285e-14,-2.37610952425241e-15,0.917291729172917
-2.81000778520285e-14,-2.37610952425241e-15,0.917391739173917
-2.81000778520285e-14,-2.37610952425241e-15,0.917491749174917
-2.81000778520285e-14,-2.37610952425241e-15,0.917591759175918
-2.81000778520285e-14,-2.37610952425241e-15,0.917691769176918
-2.81000778520285e-14,-2.37610952425241e-15,0.917791779177918
-2.81000778520285e-14,-2.37610952425241e-15,0.917891789178918
-2.81000778520285e-14,-2.37610952425241e-15,0.917991799179918
-2.81000778520285e-14,-2.37610952425241e-15,0.918091809180918
-2.81000778520285e-14,-2.37610952425241e-15,0.918191819181918
-2.81000778520285e-14,-2.37610952425241e-15,0.918291829182918
-2.81000778520285e-14,-2.37610952425241e-15,0.918391839183918
-2.81000778520285e-14,-2.37610952425241e-15,0.918491849184918
-2.81000778520285e-14,-2.37610952425241e-15,0.918591859185919
-2.81000778520285e-14,-2.37610952425241e-15,0.918691869186919
-2.81000778520285e-14,-2.37610952425241e-15,0.918791879187919
-2.81000778520285e-14,-2.37610952425241e-15,0.918891889188919
-2.81000778520285e-14,-2.37610952425241e-15,0.918991899189919
-2.81000778520285e-14,-2.37610952425241e-15,0.919091909190919
-2.81000778520285e-14,-2.37610952425241e-15,0.919191919191919
-2.81000778520285e-14,-2.37610952425241e-15,0.919291929192919
-2.81000778520285e-14,-2.37610952425241e-15,0.919391939193919
-2.81000778520285e-14,-2.37610952425241e-15,0.91949194919492
-2.81000778520285e-14,-2.37610952425241e-15,0.91959195919592
-2.81000778520285e-14,-2.37610952425241e-15,0.91969196919692
-2.81000778520285e-14,-2.37610952425241e-15,0.91979197919792
-2.81000778520285e-14,-2.37610952425241e-15,0.91989198919892
-2.81000778520285e-14,-2.37610952425241e-15,0.91999199919992
-2.81000778520285e-14,-2.37610952425241e-15,0.92009200920092
-2.81000778520285e-14,-2.37610952425241e-15,0.92019201920192
-2.81000778520285e-14,-2.37610952425241e-15,0.92029202920292
-2.81000778520285e-14,-2.37610952425241e-15,0.92039203920392
-2.81000778520285e-14,-2.37610952425241e-15,0.92049204920492
-2.81000778520285e-14,-2.37610952425241e-15,0.920592059205921
-2.81000778520285e-14,-2.37610952425241e-15,0.920692069206921
-2.81000778520285e-14,-2.37610952425241e-15,0.920792079207921
-2.81000778520285e-14,-2.37610952425241e-15,0.920892089208921
-2.81000778520285e-14,-2.37610952425241e-15,0.920992099209921
-2.81000778520285e-14,-2.37610952425241e-15,0.921092109210921
-2.81000778520285e-14,-2.37610952425241e-15,0.921192119211921
-2.81000778520285e-14,-2.37610952425241e-15,0.921292129212921
-2.81000778520285e-14,-2.37610952425241e-15,0.921392139213921
-2.81000778520285e-14,-2.37610952425241e-15,0.921492149214922
-2.81000778520285e-14,-2.37610952425241e-15,0.921592159215922
-2.81000778520285e-14,-2.37610952425241e-15,0.921692169216922
-2.81000778520285e-14,-2.37610952425241e-15,0.921792179217922
-2.81000778520285e-14,-2.37610952425241e-15,0.921892189218922
-2.81000778520285e-14,-2.37610952425241e-15,0.921992199219922
-2.81000778520285e-14,-2.37610952425241e-15,0.922092209220922
-2.81000778520285e-14,-2.37610952425241e-15,0.922192219221922
-2.81000778520285e-14,-2.37610952425241e-15,0.922292229222922
-2.81000778520285e-14,-2.37610952425241e-15,0.922392239223922
-2.81000778520285e-14,-2.37610952425241e-15,0.922492249224922
-2.81000778520285e-14,-2.37610952425241e-15,0.922592259225923
-2.81000778520285e-14,-2.37610952425241e-15,0.922692269226923
-2.81000778520285e-14,-2.37610952425241e-15,0.922792279227923
-2.81000778520285e-14,-2.37610952425241e-15,0.922892289228923
-2.81000778520285e-14,-2.37610952425241e-15,0.922992299229923
-2.81000778520285e-14,-2.37610952425241e-15,0.923092309230923
-2.81000778520285e-14,-2.37610952425241e-15,0.923192319231923
-2.81000778520285e-14,-2.37610952425241e-15,0.923292329232923
-2.81000778520285e-14,-2.37610952425241e-15,0.923392339233923
-2.81000778520285e-14,-2.37610952425241e-15,0.923492349234924
-2.81000778520285e-14,-2.37610952425241e-15,0.923592359235924
-2.81000778520285e-14,-2.37610952425241e-15,0.923692369236924
-2.81000778520285e-14,-2.37610952425241e-15,0.923792379237924
-2.81000778520285e-14,-2.37610952425241e-15,0.923892389238924
-2.81000778520285e-14,-2.37610952425241e-15,0.923992399239924
-2.81000778520285e-14,-2.37610952425241e-15,0.924092409240924
-2.81000778520285e-14,-2.37610952425241e-15,0.924192419241924
-2.81000778520285e-14,-2.37610952425241e-15,0.924292429242924
-2.81000778520285e-14,-2.37610952425241e-15,0.924392439243924
-2.81000778520285e-14,-2.37610952425241e-15,0.924492449244924
-2.81000778520285e-14,-2.37610952425241e-15,0.924592459245925
-2.81000778520285e-14,-2.37610952425241e-15,0.924692469246925
-2.81000778520285e-14,-2.37610952425241e-15,0.924792479247925
-2.81000778520285e-14,-2.37610952425241e-15,0.924892489248925
-2.81000778520285e-14,-2.37610952425241e-15,0.924992499249925
-2.81000778520285e-14,-2.37610952425241e-15,0.925092509250925
-2.81000778520285e-14,-2.37610952425241e-15,0.925192519251925
-2.81000778520285e-14,-2.37610952425241e-15,0.925292529252925
-2.81000778520285e-14,-2.37610952425241e-15,0.925392539253925
-2.81000778520285e-14,-2.37610952425241e-15,0.925492549254926
-2.81000778520285e-14,-2.37610952425241e-15,0.925592559255926
-2.81000778520285e-14,-2.37610952425241e-15,0.925692569256926
-2.81000778520285e-14,-2.37610952425241e-15,0.925792579257926
-2.81000778520285e-14,-2.37610952425241e-15,0.925892589258926
-2.81000778520285e-14,-2.37610952425241e-15,0.925992599259926
-2.81000778520285e-14,-2.37610952425241e-15,0.926092609260926
-2.81000778520285e-14,-2.37610952425241e-15,0.926192619261926
-2.81000778520285e-14,-2.37610952425241e-15,0.926292629262926
-2.81000778520285e-14,-2.37610952425241e-15,0.926392639263926
-2.81000778520285e-14,-2.37610952425241e-15,0.926492649264926
-2.81000778520285e-14,-2.37610952425241e-15,0.926592659265927
-2.81000778520285e-14,-2.37610952425241e-15,0.926692669266927
-2.81000778520285e-14,-2.37610952425241e-15,0.926792679267927
-2.81000778520285e-14,-2.37610952425241e-15,0.926892689268927
-2.81000778520285e-14,-2.37610952425241e-15,0.926992699269927
-2.81000778520285e-14,-2.37610952425241e-15,0.927092709270927
-2.81000778520285e-14,-2.37610952425241e-15,0.927192719271927
-2.81000778520285e-14,-2.37610952425241e-15,0.927292729272927
-2.81000778520285e-14,-2.37610952425241e-15,0.927392739273927
-2.81000778520285e-14,-2.37610952425241e-15,0.927492749274928
-2.81000778520285e-14,-2.37610952425241e-15,0.927592759275928
-2.81000778520285e-14,-2.37610952425241e-15,0.927692769276928
-2.81000778520285e-14,-2.37610952425241e-15,0.927792779277928
-2.81000778520285e-14,-2.37610952425241e-15,0.927892789278928
-2.81000778520285e-14,-2.37610952425241e-15,0.927992799279928
-2.81000778520285e-14,-2.37610952425241e-15,0.928092809280928
-2.81000778520285e-14,-2.37610952425241e-15,0.928192819281928
-2.81000778520285e-14,-2.37610952425241e-15,0.928292829282928
-2.81000778520285e-14,-2.37610952425241e-15,0.928392839283928
-2.81000778520285e-14,-2.37610952425241e-15,0.928492849284928
-2.81000778520285e-14,-2.37610952425241e-15,0.928592859285929
-2.81000778520285e-14,-2.37610952425241e-15,0.928692869286929
-2.81000778520285e-14,-2.37610952425241e-15,0.928792879287929
-2.81000778520285e-14,-2.37610952425241e-15,0.928892889288929
-2.81000778520285e-14,-2.37610952425241e-15,0.928992899289929
-2.81000778520285e-14,-2.37610952425241e-15,0.929092909290929
-2.81000778520285e-14,-2.37610952425241e-15,0.929192919291929
-2.81000778520285e-14,-2.37610952425241e-15,0.929292929292929
-2.81000778520285e-14,-2.37610952425241e-15,0.929392939293929
-2.81000778520285e-14,-2.37610952425241e-15,0.92949294929493
-2.81000778520285e-14,-2.37610952425241e-15,0.92959295929593
-2.81000778520285e-14,-2.37610952425241e-15,0.92969296929693
-2.81000778520285e-14,-2.37610952425241e-15,0.92979297929793
-2.81000778520285e-14,-2.37610952425241e-15,0.92989298929893
-2.81000778520285e-14,-2.37610952425241e-15,0.92999299929993
-2.81000778520285e-14,-2.37610952425241e-15,0.93009300930093
-2.81000778520285e-14,-2.37610952425241e-15,0.93019301930193
-2.81000778520285e-14,-2.37610952425241e-15,0.93029302930293
-2.81000778520285e-14,-2.37610952425241e-15,0.93039303930393
-2.81000778520285e-14,-2.37610952425241e-15,0.93049304930493
-2.81000778520285e-14,-2.37610952425241e-15,0.930593059305931
-2.81000778520285e-14,-2.37610952425241e-15,0.930693069306931
-2.81000778520285e-14,-2.37610952425241e-15,0.930793079307931
-2.81000778520285e-14,-2.37610952425241e-15,0.930893089308931
-2.81000778520285e-14,-2.37610952425241e-15,0.930993099309931
-2.81000778520285e-14,-2.37610952425241e-15,0.931093109310931
-2.81000778520285e-14,-2.37610952425241e-15,0.931193119311931
-2.81000778520285e-14,-2.37610952425241e-15,0.931293129312931
-2.81000778520285e-14,-2.37610952425241e-15,0.931393139313931
-2.81000778520285e-14,-2.37610952425241e-15,0.931493149314932
-2.81000778520285e-14,-2.37610952425241e-15,0.931593159315932
-2.81000778520285e-14,-2.37610952425241e-15,0.931693169316932
-2.81000778520285e-14,-2.37610952425241e-15,0.931793179317932
-2.81000778520285e-14,-2.37610952425241e-15,0.931893189318932
-2.81000778520285e-14,-2.37610952425241e-15,0.931993199319932
-2.81000778520285e-14,-2.37610952425241e-15,0.932093209320932
-2.81000778520285e-14,-2.37610952425241e-15,0.932193219321932
-2.81000778520285e-14,-2.37610952425241e-15,0.932293229322932
-2.81000778520285e-14,-2.37610952425241e-15,0.932393239323932
-2.81000778520285e-14,-2.37610952425241e-15,0.932493249324932
-2.81000778520285e-14,-2.37610952425241e-15,0.932593259325933
-2.81000778520285e-14,-2.37610952425241e-15,0.932693269326933
-2.81000778520285e-14,-2.37610952425241e-15,0.932793279327933
-2.81000778520285e-14,-2.37610952425241e-15,0.932893289328933
-2.81000778520285e-14,-2.37610952425241e-15,0.932993299329933
-2.81000778520285e-14,-2.37610952425241e-15,0.933093309330933
-2.81000778520285e-14,-2.37610952425241e-15,0.933193319331933
-2.81000778520285e-14,-2.37610952425241e-15,0.933293329332933
-2.81000778520285e-14,-2.37610952425241e-15,0.933393339333933
-2.81000778520285e-14,-2.37610952425241e-15,0.933493349334933
-2.81000778520285e-14,-2.37610952425241e-15,0.933593359335934
-2.81000778520285e-14,-2.37610952425241e-15,0.933693369336934
-2.81000778520285e-14,-2.37610952425241e-15,0.933793379337934
-2.81000778520285e-14,-2.37610952425241e-15,0.933893389338934
-2.81000778520285e-14,-2.37610952425241e-15,0.933993399339934
-2.81000778520285e-14,-2.37610952425241e-15,0.934093409340934
-2.81000778520285e-14,-2.37610952425241e-15,0.934193419341934
-2.81000778520285e-14,-2.37610952425241e-15,0.934293429342934
-2.81000778520285e-14,-2.37610952425241e-15,0.934393439343934
-2.81000778520285e-14,-2.37610952425241e-15,0.934493449344935
-2.81000778520285e-14,-2.37610952425241e-15,0.934593459345935
-2.81000778520285e-14,-2.37610952425241e-15,0.934693469346935
-2.81000778520285e-14,-2.37610952425241e-15,0.934793479347935
-2.81000778520285e-14,-2.37610952425241e-15,0.934893489348935
-2.81000778520285e-14,-2.37610952425241e-15,0.934993499349935
-2.81000778520285e-14,-2.37610952425241e-15,0.935093509350935
-2.81000778520285e-14,-2.37610952425241e-15,0.935193519351935
-2.81000778520285e-14,-2.37610952425241e-15,0.935293529352935
-2.81000778520285e-14,-2.37610952425241e-15,0.935393539353935
-2.81000778520285e-14,-2.37610952425241e-15,0.935493549354935
-2.81000778520285e-14,-2.37610952425241e-15,0.935593559355936
-2.81000778520285e-14,-2.37610952425241e-15,0.935693569356936
-2.81000778520285e-14,-2.37610952425241e-15,0.935793579357936
-2.81000778520285e-14,-2.37610952425241e-15,0.935893589358936
-2.81000778520285e-14,-2.37610952425241e-15,0.935993599359936
-2.81000778520285e-14,-2.37610952425241e-15,0.936093609360936
-2.81000778520285e-14,-2.37610952425241e-15,0.936193619361936
-2.81000778520285e-14,-2.37610952425241e-15,0.936293629362936
-2.81000778520285e-14,-2.37610952425241e-15,0.936393639363936
-2.81000778520285e-14,-2.37610952425241e-15,0.936493649364937
-2.81000778520285e-14,-2.37610952425241e-15,0.936593659365937
-2.81000778520285e-14,-2.37610952425241e-15,0.936693669366937
-2.81000778520285e-14,-2.37610952425241e-15,0.936793679367937
-2.81000778520285e-14,-2.37610952425241e-15,0.936893689368937
-2.81000778520285e-14,-2.37610952425241e-15,0.936993699369937
-2.81000778520285e-14,-2.37610952425241e-15,0.937093709370937
-2.81000778520285e-14,-2.37610952425241e-15,0.937193719371937
-2.81000778520285e-14,-2.37610952425241e-15,0.937293729372937
-2.81000778520285e-14,-2.37610952425241e-15,0.937393739373937
-2.81000778520285e-14,-2.37610952425241e-15,0.937493749374937
-2.81000778520285e-14,-2.37610952425241e-15,0.937593759375938
-2.81000778520285e-14,-2.37610952425241e-15,0.937693769376938
-2.81000778520285e-14,-2.37610952425241e-15,0.937793779377938
-2.81000778520285e-14,-2.37610952425241e-15,0.937893789378938
-2.81000778520285e-14,-2.37610952425241e-15,0.937993799379938
-2.81000778520285e-14,-2.37610952425241e-15,0.938093809380938
-2.81000778520285e-14,-2.37610952425241e-15,0.938193819381938
-2.81000778520285e-14,-2.37610952425241e-15,0.938293829382938
-2.81000778520285e-14,-2.37610952425241e-15,0.938393839383938
-2.81000778520285e-14,-2.37610952425241e-15,0.938493849384939
-2.81000778520285e-14,-2.37610952425241e-15,0.938593859385939
-2.81000778520285e-14,-2.37610952425241e-15,0.938693869386939
-2.81000778520285e-14,-2.37610952425241e-15,0.938793879387939
-2.81000778520285e-14,-2.37610952425241e-15,0.938893889388939
-2.81000778520285e-14,-2.37610952425241e-15,0.938993899389939
-2.81000778520285e-14,-2.37610952425241e-15,0.939093909390939
-2.81000778520285e-14,-2.37610952425241e-15,0.939193919391939
-2.81000778520285e-14,-2.37610952425241e-15,0.939293929392939
-2.81000778520285e-14,-2.37610952425241e-15,0.939393939393939
-2.81000778520285e-14,-2.37610952425241e-15,0.939493949394939
-2.81000778520285e-14,-2.37610952425241e-15,0.93959395939594
-2.81000778520285e-14,-2.37610952425241e-15,0.93969396939694
-2.81000778520285e-14,-2.37610952425241e-15,0.93979397939794
-2.81000778520285e-14,-2.37610952425241e-15,0.93989398939894
-2.81000778520285e-14,-2.37610952425241e-15,0.93999399939994
-2.81000778520285e-14,-2.37610952425241e-15,0.94009400940094
-2.81000778520285e-14,-2.37610952425241e-15,0.94019401940194
-2.81000778520285e-14,-2.37610952425241e-15,0.94029402940294
-2.81000778520285e-14,-2.37610952425241e-15,0.94039403940394
-2.81000778520285e-14,-2.37610952425241e-15,0.940494049404941
-2.81000778520285e-14,-2.37610952425241e-15,0.940594059405941
-2.81000778520285e-14,-2.37610952425241e-15,0.940694069406941
-2.81000778520285e-14,-2.37610952425241e-15,0.940794079407941
-2.81000778520285e-14,-2.37610952425241e-15,0.940894089408941
-2.81000778520285e-14,-2.37610952425241e-15,0.940994099409941
-2.81000778520285e-14,-2.37610952425241e-15,0.941094109410941
-2.81000778520285e-14,-2.37610952425241e-15,0.941194119411941
-2.81000778520285e-14,-2.37610952425241e-15,0.941294129412941
-2.81000778520285e-14,-2.37610952425241e-15,0.941394139413941
-2.81000778520285e-14,-2.37610952425241e-15,0.941494149414941
-2.81000778520285e-14,-2.37610952425241e-15,0.941594159415942
-2.81000778520285e-14,-2.37610952425241e-15,0.941694169416942
-2.81000778520285e-14,-2.37610952425241e-15,0.941794179417942
-2.81000778520285e-14,-2.37610952425241e-15,0.941894189418942
-2.81000778520285e-14,-2.37610952425241e-15,0.941994199419942
-2.81000778520285e-14,-2.37610952425241e-15,0.942094209420942
-2.81000778520285e-14,-2.37610952425241e-15,0.942194219421942
-2.81000778520285e-14,-2.37610952425241e-15,0.942294229422942
-2.81000778520285e-14,-2.37610952425241e-15,0.942394239423942
-2.81000778520285e-14,-2.37610952425241e-15,0.942494249424943
-2.81000778520285e-14,-2.37610952425241e-15,0.942594259425943
-2.81000778520285e-14,-2.37610952425241e-15,0.942694269426943
-2.81000778520285e-14,-2.37610952425241e-15,0.942794279427943
-2.81000778520285e-14,-2.37610952425241e-15,0.942894289428943
-2.81000778520285e-14,-2.37610952425241e-15,0.942994299429943
-2.81000778520285e-14,-2.37610952425241e-15,0.943094309430943
-2.81000778520285e-14,-2.37610952425241e-15,0.943194319431943
-2.81000778520285e-14,-2.37610952425241e-15,0.943294329432943
-2.81000778520285e-14,-2.37610952425241e-15,0.943394339433943
-2.81000778520285e-14,-2.37610952425241e-15,0.943494349434943
-2.81000778520285e-14,-2.37610952425241e-15,0.943594359435944
-2.81000778520285e-14,-2.37610952425241e-15,0.943694369436944
-2.81000778520285e-14,-2.37610952425241e-15,0.943794379437944
-2.81000778520285e-14,-2.37610952425241e-15,0.943894389438944
-2.81000778520285e-14,-2.37610952425241e-15,0.943994399439944
-2.81000778520285e-14,-2.37610952425241e-15,0.944094409440944
-2.81000778520285e-14,-2.37610952425241e-15,0.944194419441944
-2.81000778520285e-14,-2.37610952425241e-15,0.944294429442944
-2.81000778520285e-14,-2.37610952425241e-15,0.944394439443944
-2.81000778520285e-14,-2.37610952425241e-15,0.944494449444945
-2.81000778520285e-14,-2.37610952425241e-15,0.944594459445945
-2.81000778520285e-14,-2.37610952425241e-15,0.944694469446945
-2.81000778520285e-14,-2.37610952425241e-15,0.944794479447945
-2.81000778520285e-14,-2.37610952425241e-15,0.944894489448945
-2.81000778520285e-14,-2.37610952425241e-15,0.944994499449945
-2.81000778520285e-14,-2.37610952425241e-15,0.945094509450945
-2.81000778520285e-14,-2.37610952425241e-15,0.945194519451945
-2.81000778520285e-14,-2.37610952425241e-15,0.945294529452945
-2.81000778520285e-14,-2.37610952425241e-15,0.945394539453945
-2.81000778520285e-14,-2.37610952425241e-15,0.945494549454945
-2.81000778520285e-14,-2.37610952425241e-15,0.945594559455946
-2.81000778520285e-14,-2.37610952425241e-15,0.945694569456946
-2.81000778520285e-14,-2.37610952425241e-15,0.945794579457946
-2.81000778520285e-14,-2.37610952425241e-15,0.945894589458946
-2.81000778520285e-14,-2.37610952425241e-15,0.945994599459946
-2.81000778520285e-14,-2.37610952425241e-15,0.946094609460946
-2.81000778520285e-14,-2.37610952425241e-15,0.946194619461946
-2.81000778520285e-14,-2.37610952425241e-15,0.946294629462946
-2.81000778520285e-14,-2.37610952425241e-15,0.946394639463946
-2.81000778520285e-14,-2.37610952425241e-15,0.946494649464947
-2.81000778520285e-14,-2.37610952425241e-15,0.946594659465947
-2.81000778520285e-14,-2.37610952425241e-15,0.946694669466947
-2.81000778520285e-14,-2.37610952425241e-15,0.946794679467947
-2.81000778520285e-14,-2.37610952425241e-15,0.946894689468947
-2.81000778520285e-14,-2.37610952425241e-15,0.946994699469947
-2.81000778520285e-14,-2.37610952425241e-15,0.947094709470947
-2.81000778520285e-14,-2.37610952425241e-15,0.947194719471947
-2.81000778520285e-14,-2.37610952425241e-15,0.947294729472947
-2.81000778520285e-14,-2.37610952425241e-15,0.947394739473947
-2.81000778520285e-14,-2.37610952425241e-15,0.947494749474947
-2.81000778520285e-14,-2.37610952425241e-15,0.947594759475948
-2.81000778520285e-14,-2.37610952425241e-15,0.947694769476948
-2.81000778520285e-14,-2.37610952425241e-15,0.947794779477948
-2.81000778520285e-14,-2.37610952425241e-15,0.947894789478948
-2.81000778520285e-14,-2.37610952425241e-15,0.947994799479948
-2.81000778520285e-14,-2.37610952425241e-15,0.948094809480948
-2.81000778520285e-14,-2.37610952425241e-15,0.948194819481948
-2.81000778520285e-14,-2.37610952425241e-15,0.948294829482948
-2.81000778520285e-14,-2.37610952425241e-15,0.948394839483948
-2.81000778520285e-14,-2.37610952425241e-15,0.948494849484948
-2.81000778520285e-14,-2.37610952425241e-15,0.948594859485949
-2.81000778520285e-14,-2.37610952425241e-15,0.948694869486949
-2.81000778520285e-14,-2.37610952425241e-15,0.948794879487949
-2.81000778520285e-14,-2.37610952425241e-15,0.948894889488949
-2.81000778520285e-14,-2.37610952425241e-15,0.948994899489949
-2.81000778520285e-14,-2.37610952425241e-15,0.949094909490949
-2.81000778520285e-14,-2.37610952425241e-15,0.949194919491949
-2.81000778520285e-14,-2.37610952425241e-15,0.949294929492949
-2.81000778520285e-14,-2.37610952425241e-15,0.949394939493949
-2.81000778520285e-14,-2.37610952425241e-15,0.94949494949495
-2.81000778520285e-14,-2.37610952425241e-15,0.94959495949595
-2.81000778520285e-14,-2.37610952425241e-15,0.94969496949695
-2.81000778520285e-14,-2.37610952425241e-15,0.94979497949795
-2.81000778520285e-14,-2.37610952425241e-15,0.94989498949895
-2.81000778520285e-14,-2.37610952425241e-15,0.94999499949995
-2.81000778520285e-14,-2.37610952425241e-15,0.95009500950095
-2.81000778520285e-14,-2.37610952425241e-15,0.95019501950195
-2.81000778520285e-14,-2.37610952425241e-15,0.95029502950295
-2.81000778520285e-14,-2.37610952425241e-15,0.95039503950395
-2.81000778520285e-14,-2.37610952425241e-15,0.95049504950495
-2.81000778520285e-14,-2.37610952425241e-15,0.950595059505951
-2.81000778520285e-14,-2.37610952425241e-15,0.950695069506951
-2.81000778520285e-14,-2.37610952425241e-15,0.950795079507951
-2.81000778520285e-14,-2.37610952425241e-15,0.950895089508951
-2.81000778520285e-14,-2.37610952425241e-15,0.950995099509951
-2.81000778520285e-14,-2.37610952425241e-15,0.951095109510951
-2.81000778520285e-14,-2.37610952425241e-15,0.951195119511951
-2.81000778520285e-14,-2.37610952425241e-15,0.951295129512951
-2.81000778520285e-14,-2.37610952425241e-15,0.951395139513951
-2.81000778520285e-14,-2.37610952425241e-15,0.951495149514952
-2.81000778520285e-14,-2.37610952425241e-15,0.951595159515952
-2.81000778520285e-14,-2.37610952425241e-15,0.951695169516952
-2.81000778520285e-14,-2.37610952425241e-15,0.951795179517952
-2.81000778520285e-14,-2.37610952425241e-15,0.951895189518952
-2.81000778520285e-14,-2.37610952425241e-15,0.951995199519952
-2.81000778520285e-14,-2.37610952425241e-15,0.952095209520952
-2.81000778520285e-14,-2.37610952425241e-15,0.952195219521952
-2.81000778520285e-14,-2.37610952425241e-15,0.952295229522952
-2.81000778520285e-14,-2.37610952425241e-15,0.952395239523952
-2.81000778520285e-14,-2.37610952425241e-15,0.952495249524952
-2.81000778520285e-14,-2.37610952425241e-15,0.952595259525953
-2.81000778520285e-14,-2.37610952425241e-15,0.952695269526953
-2.81000778520285e-14,-2.37610952425241e-15,0.952795279527953
-2.81000778520285e-14,-2.37610952425241e-15,0.952895289528953
-2.81000778520285e-14,-2.37610952425241e-15,0.952995299529953
-2.81000778520285e-14,-2.37610952425241e-15,0.953095309530953
-2.81000778520285e-14,-2.37610952425241e-15,0.953195319531953
-2.81000778520285e-14,-2.37610952425241e-15,0.953295329532953
-2.81000778520285e-14,-2.37610952425241e-15,0.953395339533953
-2.81000778520285e-14,-2.37610952425241e-15,0.953495349534954
-2.81000778520285e-14,-2.37610952425241e-15,0.953595359535954
-2.81000778520285e-14,-2.37610952425241e-15,0.953695369536954
-2.81000778520285e-14,-2.37610952425241e-15,0.953795379537954
-2.81000778520285e-14,-2.37610952425241e-15,0.953895389538954
-2.81000778520285e-14,-2.37610952425241e-15,0.953995399539954
-2.81000778520285e-14,-2.37610952425241e-15,0.954095409540954
-2.81000778520285e-14,-2.37610952425241e-15,0.954195419541954
-2.81000778520285e-14,-2.37610952425241e-15,0.954295429542954
-2.81000778520285e-14,-2.37610952425241e-15,0.954395439543954
-2.81000778520285e-14,-2.37610952425241e-15,0.954495449544954
-2.81000778520285e-14,-2.37610952425241e-15,0.954595459545955
-2.81000778520285e-14,-2.37610952425241e-15,0.954695469546955
-2.81000778520285e-14,-2.37610952425241e-15,0.954795479547955
-2.81000778520285e-14,-2.37610952425241e-15,0.954895489548955
-2.81000778520285e-14,-2.37610952425241e-15,0.954995499549955
-2.81000778520285e-14,-2.37610952425241e-15,0.955095509550955
-2.81000778520285e-14,-2.37610952425241e-15,0.955195519551955
-2.81000778520285e-14,-2.37610952425241e-15,0.955295529552955
-2.81000778520285e-14,-2.37610952425241e-15,0.955395539553955
-2.81000778520285e-14,-2.37610952425241e-15,0.955495549554956
-2.81000778520285e-14,-2.37610952425241e-15,0.955595559555956
-2.81000778520285e-14,-2.37610952425241e-15,0.955695569556956
-2.81000778520285e-14,-2.37610952425241e-15,0.955795579557956
-2.81000778520285e-14,-2.37610952425241e-15,0.955895589558956
-2.81000778520285e-14,-2.37610952425241e-15,0.955995599559956
-2.81000778520285e-14,-2.37610952425241e-15,0.956095609560956
-2.81000778520285e-14,-2.37610952425241e-15,0.956195619561956
-2.81000778520285e-14,-2.37610952425241e-15,0.956295629562956
-2.81000778520285e-14,-2.37610952425241e-15,0.956395639563956
-2.81000778520285e-14,-2.37610952425241e-15,0.956495649564956
-2.81000778520285e-14,-2.37610952425241e-15,0.956595659565957
-2.81000778520285e-14,-2.37610952425241e-15,0.956695669566957
-2.81000778520285e-14,-2.37610952425241e-15,0.956795679567957
-2.81000778520285e-14,-2.37610952425241e-15,0.956895689568957
-2.81000778520285e-14,-2.37610952425241e-15,0.956995699569957
-2.81000778520285e-14,-2.37610952425241e-15,0.957095709570957
-2.81000778520285e-14,-2.37610952425241e-15,0.957195719571957
-2.81000778520285e-14,-2.37610952425241e-15,0.957295729572957
-2.81000778520285e-14,-2.37610952425241e-15,0.957395739573957
-2.81000778520285e-14,-2.37610952425241e-15,0.957495749574958
-2.81000778520285e-14,-2.37610952425241e-15,0.957595759575958
-2.81000778520285e-14,-2.37610952425241e-15,0.957695769576958
-2.81000778520285e-14,-2.37610952425241e-15,0.957795779577958
-2.81000778520285e-14,-2.37610952425241e-15,0.957895789578958
-2.81000778520285e-14,-2.37610952425241e-15,0.957995799579958
-2.81000778520285e-14,-2.37610952425241e-15,0.958095809580958
-2.81000778520285e-14,-2.37610952425241e-15,0.958195819581958
-2.81000778520285e-14,-2.37610952425241e-15,0.958295829582958
-2.81000778520285e-14,-2.37610952425241e-15,0.958395839583958
-2.81000778520285e-14,-2.37610952425241e-15,0.958495849584958
-2.81000778520285e-14,-2.37610952425241e-15,0.958595859585959
-2.81000778520285e-14,-2.37610952425241e-15,0.958695869586959
-2.81000778520285e-14,-2.37610952425241e-15,0.958795879587959
-2.81000778520285e-14,-2.37610952425241e-15,0.958895889588959
-2.81000778520285e-14,-2.37610952425241e-15,0.958995899589959
-2.81000778520285e-14,-2.37610952425241e-15,0.959095909590959
-2.81000778520285e-14,-2.37610952425241e-15,0.959195919591959
-2.81000778520285e-14,-2.37610952425241e-15,0.959295929592959
-2.81000778520285e-14,-2.37610952425241e-15,0.959395939593959
-2.81000778520285e-14,-2.37610952425241e-15,0.95949594959496
-2.81000778520285e-14,-2.37610952425241e-15,0.95959595959596
-2.81000778520285e-14,-2.37610952425241e-15,0.95969596959696
-2.81000778520285e-14,-2.37610952425241e-15,0.95979597959796
-2.81000778520285e-14,-2.37610952425241e-15,0.95989598959896
-2.81000778520285e-14,-2.37610952425241e-15,0.95999599959996
-2.81000778520285e-14,-2.37610952425241e-15,0.96009600960096
-2.81000778520285e-14,-2.37610952425241e-15,0.96019601960196
-2.81000778520285e-14,-2.37610952425241e-15,0.96029602960296
-2.81000778520285e-14,-2.37610952425241e-15,0.96039603960396
-2.81000778520285e-14,-2.37610952425241e-15,0.96049604960496
-2.81000778520285e-14,-2.37610952425241e-15,0.960596059605961
-2.81000778520285e-14,-2.37610952425241e-15,0.960696069606961
-2.81000778520285e-14,-2.37610952425241e-15,0.960796079607961
-2.81000778520285e-14,-2.37610952425241e-15,0.960896089608961
-2.81000778520285e-14,-2.37610952425241e-15,0.960996099609961
-2.81000778520285e-14,-2.37610952425241e-15,0.961096109610961
-2.81000778520285e-14,-2.37610952425241e-15,0.961196119611961
-2.81000778520285e-14,-2.37610952425241e-15,0.961296129612961
-2.81000778520285e-14,-2.37610952425241e-15,0.961396139613961
-2.81000778520285e-14,-2.37610952425241e-15,0.961496149614962
-2.81000778520285e-14,-2.37610952425241e-15,0.961596159615962
-2.81000778520285e-14,-2.37610952425241e-15,0.961696169616962
-2.81000778520285e-14,-2.37610952425241e-15,0.961796179617962
-2.81000778520285e-14,-2.37610952425241e-15,0.961896189618962
-2.81000778520285e-14,-2.37610952425241e-15,0.961996199619962
-2.81000778520285e-14,-2.37610952425241e-15,0.962096209620962
-2.81000778520285e-14,-2.37610952425241e-15,0.962196219621962
-2.81000778520285e-14,-2.37610952425241e-15,0.962296229622962
-2.81000778520285e-14,-2.37610952425241e-15,0.962396239623962
-2.81000778520285e-14,-2.37610952425241e-15,0.962496249624962
-2.81000778520285e-14,-2.37610952425241e-15,0.962596259625963
-2.81000778520285e-14,-2.37610952425241e-15,0.962696269626963
-2.81000778520285e-14,-2.37610952425241e-15,0.962796279627963
-2.81000778520285e-14,-2.37610952425241e-15,0.962896289628963
-2.81000778520285e-14,-2.37610952425241e-15,0.962996299629963
-2.81000778520285e-14,-2.37610952425241e-15,0.963096309630963
-2.81000778520285e-14,-2.37610952425241e-15,0.963196319631963
-2.81000778520285e-14,-2.37610952425241e-15,0.963296329632963
-2.81000778520285e-14,-2.37610952425241e-15,0.963396339633963
-2.81000778520285e-14,-2.37610952425241e-15,0.963496349634963
-2.81000778520285e-14,-2.37610952425241e-15,0.963596359635964
-2.81000778520285e-14,-2.37610952425241e-15,0.963696369636964
-2.81000778520285e-14,-2.37610952425241e-15,0.963796379637964
-2.81000778520285e-14,-2.37610952425241e-15,0.963896389638964
-2.81000778520285e-14,-2.37610952425241e-15,0.963996399639964
-2.81000778520285e-14,-2.37610952425241e-15,0.964096409640964
-2.81000778520285e-14,-2.37610952425241e-15,0.964196419641964
-2.81000778520285e-14,-2.37610952425241e-15,0.964296429642964
-2.81000778520285e-14,-2.37610952425241e-15,0.964396439643964
-2.81000778520285e-14,-2.37610952425241e-15,0.964496449644965
-2.81000778520285e-14,-2.37610952425241e-15,0.964596459645965
-2.81000778520285e-14,-2.37610952425241e-15,0.964696469646965
-2.81000778520285e-14,-2.37610952425241e-15,0.964796479647965
-2.81000778520285e-14,-2.37610952425241e-15,0.964896489648965
-2.81000778520285e-14,-2.37610952425241e-15,0.964996499649965
-2.81000778520285e-14,-2.37610952425241e-15,0.965096509650965
-2.81000778520285e-14,-2.37610952425241e-15,0.965196519651965
-2.81000778520285e-14,-2.37610952425241e-15,0.965296529652965
-2.81000778520285e-14,-2.37610952425241e-15,0.965396539653965
-2.81000778520285e-14,-2.37610952425241e-15,0.965496549654965
-2.81000778520285e-14,-2.37610952425241e-15,0.965596559655966
-2.81000778520285e-14,-2.37610952425241e-15,0.965696569656966
-2.81000778520285e-14,-2.37610952425241e-15,0.965796579657966
-2.81000778520285e-14,-2.37610952425241e-15,0.965896589658966
-2.81000778520285e-14,-2.37610952425241e-15,0.965996599659966
-2.81000778520285e-14,-2.37610952425241e-15,0.966096609660966
-2.81000778520285e-14,-2.37610952425241e-15,0.966196619661966
-2.81000778520285e-14,-2.37610952425241e-15,0.966296629662966
-2.81000778520285e-14,-2.37610952425241e-15,0.966396639663966
-2.81000778520285e-14,-2.37610952425241e-15,0.966496649664967
-2.81000778520285e-14,-2.37610952425241e-15,0.966596659665967
-2.81000778520285e-14,-2.37610952425241e-15,0.966696669666967
-2.81000778520285e-14,-2.37610952425241e-15,0.966796679667967
-2.81000778520285e-14,-2.37610952425241e-15,0.966896689668967
-2.81000778520285e-14,-2.37610952425241e-15,0.966996699669967
-2.81000778520285e-14,-2.37610952425241e-15,0.967096709670967
-2.81000778520285e-14,-2.37610952425241e-15,0.967196719671967
-2.81000778520285e-14,-2.37610952425241e-15,0.967296729672967
-2.81000778520285e-14,-2.37610952425241e-15,0.967396739673967
-2.81000778520285e-14,-2.37610952425241e-15,0.967496749674967
-2.81000778520285e-14,-2.37610952425241e-15,0.967596759675968
-2.81000778520285e-14,-2.37610952425241e-15,0.967696769676968
-2.81000778520285e-14,-2.37610952425241e-15,0.967796779677968
-2.81000778520285e-14,-2.37610952425241e-15,0.967896789678968
-2.81000778520285e-14,-2.37610952425241e-15,0.967996799679968
-2.81000778520285e-14,-2.37610952425241e-15,0.968096809680968
-2.81000778520285e-14,-2.37610952425241e-15,0.968196819681968
-2.81000778520285e-14,-2.37610952425241e-15,0.968296829682968
-2.81000778520285e-14,-2.37610952425241e-15,0.968396839683968
-2.81000778520285e-14,-2.37610952425241e-15,0.968496849684969
-2.81000778520285e-14,-2.37610952425241e-15,0.968596859685969
-2.81000778520285e-14,-2.37610952425241e-15,0.968696869686969
-2.81000778520285e-14,-2.37610952425241e-15,0.968796879687969
-2.81000778520285e-14,-2.37610952425241e-15,0.968896889688969
-2.81000778520285e-14,-2.37610952425241e-15,0.968996899689969
-2.81000778520285e-14,-2.37610952425241e-15,0.969096909690969
-2.81000778520285e-14,-2.37610952425241e-15,0.969196919691969
-2.81000778520285e-14,-2.37610952425241e-15,0.969296929692969
-2.81000778520285e-14,-2.37610952425241e-15,0.969396939693969
-2.81000778520285e-14,-2.37610952425241e-15,0.969496949694969
-2.81000778520285e-14,-2.37610952425241e-15,0.96959695969597
-2.81000778520285e-14,-2.37610952425241e-15,0.96969696969697
-2.81000778520285e-14,-2.37610952425241e-15,0.96979697969797
-2.81000778520285e-14,-2.37610952425241e-15,0.96989698969897
-2.81000778520285e-14,-2.37610952425241e-15,0.96999699969997
-2.81000778520285e-14,-2.37610952425241e-15,0.97009700970097
-2.81000778520285e-14,-2.37610952425241e-15,0.97019701970197
-2.81000778520285e-14,-2.37610952425241e-15,0.97029702970297
-2.81000778520285e-14,-2.37610952425241e-15,0.97039703970397
-2.81000778520285e-14,-2.37610952425241e-15,0.970497049704971
-2.81000778520285e-14,-2.37610952425241e-15,0.970597059705971
-2.81000778520285e-14,-2.37610952425241e-15,0.970697069706971
-2.81000778520285e-14,-2.37610952425241e-15,0.970797079707971
-2.81000778520285e-14,-2.37610952425241e-15,0.970897089708971
-2.81000778520285e-14,-2.37610952425241e-15,0.970997099709971
-2.81000778520285e-14,-2.37610952425241e-15,0.971097109710971
-2.81000778520285e-14,-2.37610952425241e-15,0.971197119711971
-2.81000778520285e-14,-2.37610952425241e-15,0.971297129712971
-2.81000778520285e-14,-2.37610952425241e-15,0.971397139713971
-2.81000778520285e-14,-2.37610952425241e-15,0.971497149714971
-2.81000778520285e-14,-2.37610952425241e-15,0.971597159715972
-2.81000778520285e-14,-2.37610952425241e-15,0.971697169716972
-2.81000778520285e-14,-2.37610952425241e-15,0.971797179717972
-2.81000778520285e-14,-2.37610952425241e-15,0.971897189718972
-2.81000778520285e-14,-2.37610952425241e-15,0.971997199719972
-2.81000778520285e-14,-2.37610952425241e-15,0.972097209720972
-2.81000778520285e-14,-2.37610952425241e-15,0.972197219721972
-2.81000778520285e-14,-2.37610952425241e-15,0.972297229722972
-2.81000778520285e-14,-2.37610952425241e-15,0.972397239723972
-2.81000778520285e-14,-2.37610952425241e-15,0.972497249724973
-2.81000778520285e-14,-2.37610952425241e-15,0.972597259725973
-2.81000778520285e-14,-2.37610952425241e-15,0.972697269726973
-2.81000778520285e-14,-2.37610952425241e-15,0.972797279727973
-2.81000778520285e-14,-2.37610952425241e-15,0.972897289728973
-2.81000778520285e-14,-2.37610952425241e-15,0.972997299729973
-2.81000778520285e-14,-2.37610952425241e-15,0.973097309730973
-2.81000778520285e-14,-2.37610952425241e-15,0.973197319731973
-2.81000778520285e-14,-2.37610952425241e-15,0.973297329732973
-2.81000778520285e-14,-2.37610952425241e-15,0.973397339733973
-2.81000778520285e-14,-2.37610952425241e-15,0.973497349734973
-2.81000778520285e-14,-2.37610952425241e-15,0.973597359735974
-2.81000778520285e-14,-2.37610952425241e-15,0.973697369736974
-2.81000778520285e-14,-2.37610952425241e-15,0.973797379737974
-2.81000778520285e-14,-2.37610952425241e-15,0.973897389738974
-2.81000778520285e-14,-2.37610952425241e-15,0.973997399739974
-2.81000778520285e-14,-2.37610952425241e-15,0.974097409740974
-2.81000778520285e-14,-2.37610952425241e-15,0.974197419741974
-2.81000778520285e-14,-2.37610952425241e-15,0.974297429742974
-2.81000778520285e-14,-2.37610952425241e-15,0.974397439743974
-2.81000778520285e-14,-2.37610952425241e-15,0.974497449744975
-2.81000778520285e-14,-2.37610952425241e-15,0.974597459745975
-2.81000778520285e-14,-2.37610952425241e-15,0.974697469746975
-2.81000778520285e-14,-2.37610952425241e-15,0.974797479747975
-2.81000778520285e-14,-2.37610952425241e-15,0.974897489748975
-2.81000778520285e-14,-2.37610952425241e-15,0.974997499749975
-2.81000778520285e-14,-2.37610952425241e-15,0.975097509750975
-2.81000778520285e-14,-2.37610952425241e-15,0.975197519751975
-2.81000778520285e-14,-2.37610952425241e-15,0.975297529752975
-2.81000778520285e-14,-2.37610952425241e-15,0.975397539753975
-2.81000778520285e-14,-2.37610952425241e-15,0.975497549754975
-2.81000778520285e-14,-2.37610952425241e-15,0.975597559755976
-2.81000778520285e-14,-2.37610952425241e-15,0.975697569756976
-2.81000778520285e-14,-2.37610952425241e-15,0.975797579757976
-2.81000778520285e-14,-2.37610952425241e-15,0.975897589758976
-2.81000778520285e-14,-2.37610952425241e-15,0.975997599759976
-2.81000778520285e-14,-2.37610952425241e-15,0.976097609760976
-2.81000778520285e-14,-2.37610952425241e-15,0.976197619761976
-2.81000778520285e-14,-2.37610952425241e-15,0.976297629762976
-2.81000778520285e-14,-2.37610952425241e-15,0.976397639763976
-2.81000778520285e-14,-2.37610952425241e-15,0.976497649764977
-2.81000778520285e-14,-2.37610952425241e-15,0.976597659765977
-2.81000778520285e-14,-2.37610952425241e-15,0.976697669766977
-2.81000778520285e-14,-2.37610952425241e-15,0.976797679767977
-2.81000778520285e-14,-2.37610952425241e-15,0.976897689768977
-2.81000778520285e-14,-2.37610952425241e-15,0.976997699769977
-2.81000778520285e-14,-2.37610952425241e-15,0.977097709770977
-2.81000778520285e-14,-2.37610952425241e-15,0.977197719771977
-2.81000778520285e-14,-2.37610952425241e-15,0.977297729772977
-2.81000778520285e-14,-2.37610952425241e-15,0.977397739773977
-2.81000778520285e-14,-2.37610952425241e-15,0.977497749774977
-2.81000778520285e-14,-2.37610952425241e-15,0.977597759775978
-2.81000778520285e-14,-2.37610952425241e-15,0.977697769776978
-2.81000778520285e-14,-2.37610952425241e-15,0.977797779777978
-2.81000778520285e-14,-2.37610952425241e-15,0.977897789778978
-2.81000778520285e-14,-2.37610952425241e-15,0.977997799779978
-2.81000778520285e-14,-2.37610952425241e-15,0.978097809780978
-2.81000778520285e-14,-2.37610952425241e-15,0.978197819781978
-2.81000778520285e-14,-2.37610952425241e-15,0.978297829782978
-2.81000778520285e-14,-2.37610952425241e-15,0.978397839783978
-2.81000778520285e-14,-2.37610952425241e-15,0.978497849784978
-2.81000778520285e-14,-2.37610952425241e-15,0.978597859785979
-2.81000778520285e-14,-2.37610952425241e-15,0.978697869786979
-2.81000778520285e-14,-2.37610952425241e-15,0.978797879787979
-2.81000778520285e-14,-2.37610952425241e-15,0.978897889788979
-2.81000778520285e-14,-2.37610952425241e-15,0.978997899789979
-2.81000778520285e-14,-2.37610952425241e-15,0.979097909790979
-2.81000778520285e-14,-2.37610952425241e-15,0.979197919791979
-2.81000778520285e-14,-2.37610952425241e-15,0.979297929792979
-2.81000778520285e-14,-2.37610952425241e-15,0.979397939793979
-2.81000778520285e-14,-2.37610952425241e-15,0.97949794979498
-2.81000778520285e-14,-2.37610952425241e-15,0.97959795979598
-2.81000778520285e-14,-2.37610952425241e-15,0.97969796979698
-2.81000778520285e-14,-2.37610952425241e-15,0.97979797979798
-2.81000778520285e-14,-2.37610952425241e-15,0.97989798979898
-2.81000778520285e-14,-2.37610952425241e-15,0.97999799979998
-2.81000778520285e-14,-2.37610952425241e-15,0.98009800980098
-2.81000778520285e-14,-2.37610952425241e-15,0.98019801980198
-2.81000778520285e-14,-2.37610952425241e-15,0.98029802980298
-2.81000778520285e-14,-2.37610952425241e-15,0.98039803980398
-2.81000778520285e-14,-2.37610952425241e-15,0.98049804980498
-2.81000778520285e-14,-2.37610952425241e-15,0.980598059805981
-2.81000778520285e-14,-2.37610952425241e-15,0.980698069806981
-2.81000778520285e-14,-2.37610952425241e-15,0.980798079807981
-2.81000778520285e-14,-2.37610952425241e-15,0.980898089808981
-2.81000778520285e-14,-2.37610952425241e-15,0.980998099809981
-2.81000778520285e-14,-2.37610952425241e-15,0.981098109810981
-2.81000778520285e-14,-2.37610952425241e-15,0.981198119811981
-2.81000778520285e-14,-2.37610952425241e-15,0.981298129812981
-2.81000778520285e-14,-2.37610952425241e-15,0.981398139813981
-2.81000778520285e-14,-2.37610952425241e-15,0.981498149814982
-2.81000778520285e-14,-2.37610952425241e-15,0.981598159815982
-2.81000778520285e-14,-2.37610952425241e-15,0.981698169816982
-2.81000778520285e-14,-2.37610952425241e-15,0.981798179817982
-2.81000778520285e-14,-2.37610952425241e-15,0.981898189818982
-2.81000778520285e-14,-2.37610952425241e-15,0.981998199819982
-2.81000778520285e-14,-2.37610952425241e-15,0.982098209820982
-2.81000778520285e-14,-2.37610952425241e-15,0.982198219821982
-2.81000778520285e-14,-2.37610952425241e-15,0.982298229822982
-2.81000778520285e-14,-2.37610952425241e-15,0.982398239823982
-2.81000778520285e-14,-2.37610952425241e-15,0.982498249824982
-2.81000778520285e-14,-2.37610952425241e-15,0.982598259825983
-2.81000778520285e-14,-2.37610952425241e-15,0.982698269826983
-2.81000778520285e-14,-2.37610952425241e-15,0.982798279827983
-2.81000778520285e-14,-2.37610952425241e-15,0.982898289828983
-2.81000778520285e-14,-2.37610952425241e-15,0.982998299829983
-2.81000778520285e-14,-2.37610952425241e-15,0.983098309830983
-2.81000778520285e-14,-2.37610952425241e-15,0.983198319831983
-2.81000778520285e-14,-2.37610952425241e-15,0.983298329832983
-2.81000778520285e-14,-2.37610952425241e-15,0.983398339833983
-2.81000778520285e-14,-2.37610952425241e-15,0.983498349834984
-2.81000778520285e-14,-2.37610952425241e-15,0.983598359835984
-2.81000778520285e-14,-2.37610952425241e-15,0.983698369836984
-2.81000778520285e-14,-2.37610952425241e-15,0.983798379837984
-2.81000778520285e-14,-2.37610952425241e-15,0.983898389838984
-2.81000778520285e-14,-2.37610952425241e-15,0.983998399839984
-2.81000778520285e-14,-2.37610952425241e-15,0.984098409840984
-2.81000778520285e-14,-2.37610952425241e-15,0.984198419841984
-2.81000778520285e-14,-2.37610952425241e-15,0.984298429842984
-2.81000778520285e-14,-2.37610952425241e-15,0.984398439843984
-2.81000778520285e-14,-2.37610952425241e-15,0.984498449844984
-2.81000778520285e-14,-2.37610952425241e-15,0.984598459845985
-2.81000778520285e-14,-2.37610952425241e-15,0.984698469846985
-2.81000778520285e-14,-2.37610952425241e-15,0.984798479847985
-2.81000778520285e-14,-2.37610952425241e-15,0.984898489848985
-2.81000778520285e-14,-2.37610952425241e-15,0.984998499849985
-2.81000778520285e-14,-2.37610952425241e-15,0.985098509850985
-2.81000778520285e-14,-2.37610952425241e-15,0.985198519851985
-2.81000778520285e-14,-2.37610952425241e-15,0.985298529852985
-2.81000778520285e-14,-2.37610952425241e-15,0.985398539853985
-2.81000778520285e-14,-2.37610952425241e-15,0.985498549854986
-2.81000778520285e-14,-2.37610952425241e-15,0.985598559855986
-2.81000778520285e-14,-2.37610952425241e-15,0.985698569856986
-2.81000778520285e-14,-2.37610952425241e-15,0.985798579857986
-2.81000778520285e-14,-2.37610952425241e-15,0.985898589858986
-2.81000778520285e-14,-2.37610952425241e-15,0.985998599859986
-2.81000778520285e-14,-2.37610952425241e-15,0.986098609860986
-2.81000778520285e-14,-2.37610952425241e-15,0.986198619861986
-2.81000778520285e-14,-2.37610952425241e-15,0.986298629862986
-2.81000778520285e-14,-2.37610952425241e-15,0.986398639863986
-2.81000778520285e-14,-2.37610952425241e-15,0.986498649864986
-2.81000778520285e-14,-2.37610952425241e-15,0.986598659865987
-2.81000778520285e-14,-2.37610952425241e-15,0.986698669866987
-2.81000778520285e-14,-2.37610952425241e-15,0.986798679867987
-2.81000778520285e-14,-2.37610952425241e-15,0.986898689868987
-2.81000778520285e-14,-2.37610952425241e-15,0.986998699869987
-2.81000778520285e-14,-2.37610952425241e-15,0.987098709870987
-2.81000778520285e-14,-2.37610952425241e-15,0.987198719871987
-2.81000778520285e-14,-2.37610952425241e-15,0.987298729872987
-2.81000778520285e-14,-2.37610952425241e-15,0.987398739873987
-2.81000778520285e-14,-2.37610952425241e-15,0.987498749874988
-2.81000778520285e-14,-2.37610952425241e-15,0.987598759875988
-2.81000778520285e-14,-2.37610952425241e-15,0.987698769876988
-2.81000778520285e-14,-2.37610952425241e-15,0.987798779877988
-2.81000778520285e-14,-2.37610952425241e-15,0.987898789878988
-2.81000778520285e-14,-2.37610952425241e-15,0.987998799879988
-2.81000778520285e-14,-2.37610952425241e-15,0.988098809880988
-2.81000778520285e-14,-2.37610952425241e-15,0.988198819881988
-2.81000778520285e-14,-2.37610952425241e-15,0.988298829882988
-2.81000778520285e-14,-2.37610952425241e-15,0.988398839883988
-2.81000778520285e-14,-2.37610952425241e-15,0.988498849884988
-2.81000778520285e-14,-2.37610952425241e-15,0.988598859885989
-2.81000778520285e-14,-2.37610952425241e-15,0.988698869886989
-2.81000778520285e-14,-2.37610952425241e-15,0.988798879887989
-2.81000778520285e-14,-2.37610952425241e-15,0.988898889888989
-2.81000778520285e-14,-2.37610952425241e-15,0.988998899889989
-2.81000778520285e-14,-2.37610952425241e-15,0.989098909890989
-2.81000778520285e-14,-2.37610952425241e-15,0.989198919891989
-2.81000778520285e-14,-2.37610952425241e-15,0.989298929892989
-2.81000778520285e-14,-2.37610952425241e-15,0.989398939893989
-2.81000778520285e-14,-2.37610952425241e-15,0.98949894989499
-2.81000778520285e-14,-2.37610952425241e-15,0.98959895989599
-2.81000778520285e-14,-2.37610952425241e-15,0.98969896989699
-2.81000778520285e-14,-2.37610952425241e-15,0.98979897989799
-2.81000778520285e-14,-2.37610952425241e-15,0.98989898989899
-2.81000778520285e-14,-2.37610952425241e-15,0.98999899989999
-2.81000778520285e-14,-2.37610952425241e-15,0.99009900990099
-2.81000778520285e-14,-2.37610952425241e-15,0.99019901990199
-2.81000778520285e-14,-2.37610952425241e-15,0.99029902990299
-2.81000778520285e-14,-2.37610952425241e-15,0.99039903990399
-2.81000778520285e-14,-2.37610952425241e-15,0.99049904990499
-2.81000778520285e-14,-2.37610952425241e-15,0.990599059905991
-2.81000778520285e-14,-2.37610952425241e-15,0.990699069906991
-2.81000778520285e-14,-2.37610952425241e-15,0.990799079907991
-2.81000778520285e-14,-2.37610952425241e-15,0.990899089908991
-2.81000778520285e-14,-2.37610952425241e-15,0.990999099909991
-2.81000778520285e-14,-2.37610952425241e-15,0.991099109910991
-2.81000778520285e-14,-2.37610952425241e-15,0.991199119911991
-2.81000778520285e-14,-2.37610952425241e-15,0.991299129912991
-2.81000778520285e-14,-2.37610952425241e-15,0.991399139913991
-2.81000778520285e-14,-2.37610952425241e-15,0.991499149914992
-2.81000778520285e-14,-2.37610952425241e-15,0.991599159915992
-2.81000778520285e-14,-2.37610952425241e-15,0.991699169916992
-2.81000778520285e-14,-2.37610952425241e-15,0.991799179917992
-2.81000778520285e-14,-2.37610952425241e-15,0.991899189918992
-2.81000778520285e-14,-2.37610952425241e-15,0.991999199919992
-2.81000778520285e-14,-2.37610952425241e-15,0.992099209920992
-2.81000778520285e-14,-2.37610952425241e-15,0.992199219921992
-2.81000778520285e-14,-2.37610952425241e-15,0.992299229922992
-2.81000778520285e-14,-2.37610952425241e-15,0.992399239923992
-2.81000778520285e-14,-2.37610952425241e-15,0.992499249924992
-2.81000778520285e-14,-2.37610952425241e-15,0.992599259925993
-2.81000778520285e-14,-2.37610952425241e-15,0.992699269926993
-2.81000778520285e-14,-2.37610952425241e-15,0.992799279927993
-2.81000778520285e-14,-2.37610952425241e-15,0.992899289928993
-2.81000778520285e-14,-2.37610952425241e-15,0.992999299929993
-2.81000778520285e-14,-2.37610952425241e-15,0.993099309930993
-2.81000778520285e-14,-2.37610952425241e-15,0.993199319931993
-2.81000778520285e-14,-2.37610952425241e-15,0.993299329932993
-2.81000778520285e-14,-2.37610952425241e-15,0.993399339933993
-2.81000778520285e-14,-2.37610952425241e-15,0.993499349934993
-2.81000778520285e-14,-2.37610952425241e-15,0.993599359935994
-2.81000778520285e-14,-2.37610952425241e-15,0.993699369936994
-2.81000778520285e-14,-2.37610952425241e-15,0.993799379937994
-2.81000778520285e-14,-2.37610952425241e-15,0.993899389938994
-2.81000778520285e-14,-2.37610952425241e-15,0.993999399939994
-2.81000778520285e-14,-2.37610952425241e-15,0.994099409940994
-2.81000778520285e-14,-2.37610952425241e-15,0.994199419941994
-2.81000778520285e-14,-2.37610952425241e-15,0.994299429942994
-2.81000778520285e-14,-2.37610952425241e-15,0.994399439943994
-2.81000778520285e-14,-2.37610952425241e-15,0.994499449944995
-2.81000778520285e-14,-2.37610952425241e-15,0.994599459945995
-2.81000778520285e-14,-2.37610952425241e-15,0.994699469946995
-2.81000778520285e-14,-2.37610952425241e-15,0.994799479947995
-2.81000778520285e-14,-2.37610952425241e-15,0.994899489948995
-2.81000778520285e-14,-2.37610952425241e-15,0.994999499949995
-2.81000778520285e-14,-2.37610952425241e-15,0.995099509950995
-2.81000778520285e-14,-2.37610952425241e-15,0.995199519951995
-2.81000778520285e-14,-2.37610952425241e-15,0.995299529952995
-2.81000778520285e-14,-2.37610952425241e-15,0.995399539953995
-2.81000778520285e-14,-2.37610952425241e-15,0.995499549954995
-2.81000778520285e-14,-2.37610952425241e-15,0.995599559955996
-2.81000778520285e-14,-2.37610952425241e-15,0.995699569956996
-2.81000778520285e-14,-2.37610952425241e-15,0.995799579957996
-2.81000778520285e-14,-2.37610952425241e-15,0.995899589958996
-2.81000778520285e-14,-2.37610952425241e-15,0.995999599959996
-2.81000778520285e-14,-2.37610952425241e-15,0.996099609960996
-2.81000778520285e-14,-2.37610952425241e-15,0.996199619961996
-2.81000778520285e-14,-2.37610952425241e-15,0.996299629962996
-2.81000778520285e-14,-2.37610952425241e-15,0.996399639963996
-2.81000778520285e-14,-2.37610952425241e-15,0.996499649964997
-2.81000778520285e-14,-2.37610952425241e-15,0.996599659965997
-2.81000778520285e-14,-2.37610952425241e-15,0.996699669966997
-2.81000778520285e-14,-2.37610952425241e-15,0.996799679967997
-2.81000778520285e-14,-2.37610952425241e-15,0.996899689968997
-2.81000778520285e-14,-2.37610952425241e-15,0.996999699969997
-2.81000778520285e-14,-2.37610952425241e-15,0.997099709970997
-2.81000778520285e-14,-2.37610952425241e-15,0.997199719971997
-2.81000778520285e-14,-2.37610952425241e-15,0.997299729972997
-2.81000778520285e-14,-2.37610952425241e-15,0.997399739973997
-2.81000778520285e-14,-2.37610952425241e-15,0.997499749974997
-2.81000778520285e-14,-2.37610952425241e-15,0.997599759975998
-2.81000778520285e-14,-2.37610952425241e-15,0.997699769976998
-2.81000778520285e-14,-2.37610952425241e-15,0.997799779977998
-2.81000778520285e-14,-2.37610952425241e-15,0.997899789978998
-2.81000778520285e-14,-2.37610952425241e-15,0.997999799979998
-2.81000778520285e-14,-2.37610952425241e-15,0.998099809980998
-2.81000778520285e-14,-2.37610952425241e-15,0.998199819981998
-2.81000778520285e-14,-2.37610952425241e-15,0.998299829982998
-2.81000778520285e-14,-2.37610952425241e-15,0.998399839983998
-2.81000778520285e-14,-2.37610952425241e-15,0.998499849984999
-2.81000778520285e-14,-2.37610952425241e-15,0.998599859985999
-2.81000778520285e-14,-2.37610952425241e-15,0.998699869986999
-2.81000778520285e-14,-2.37610952425241e-15,0.998799879987999
-2.81000778520285e-14,-2.37610952425241e-15,0.998899889988999
-2.81000778520285e-14,-2.37610952425241e-15,0.998999899989999
-2.81000778520285e-14,-2.37610952425241e-15,0.999099909990999
-2.81000778520285e-14,-2.37610952425241e-15,0.999199919991999
-2.81000778520285e-14,-2.37610952425241e-15,0.999299929992999
-2.81000778520285e-14,-2.37610952425241e-15,0.999399939993999
-2.81000778520285e-14,-2.37610952425241e-15,0.999499949994999
-2.81000778520285e-14,-2.37610952425241e-15,0.999599959996
-2.81000778520285e-14,-2.37610952425241e-15,0.999699969997
-2.81000778520285e-14,-2.37610952425241e-15,0.999799979998
-2.81000778520285e-14,-2.37610952425241e-15,0.999899989999
-2.81000778520285e-14,-2.37610952425241e-15,1


==> plots/1e-9_p2_path.csv <==
-1.48765118040151e-14,8.4713469995086e-15,0
-1.48765118040151e-14,8.4713469995086e-15,0.0001000100010001
-1.48765118040151e-14,8.4713469995086e-15,0.0002000200020002
-1.48765118040151e-14,8.4713469995086e-15,0.0003000300030003
-1.48765118040151e-14,8.4713469995086e-15,0.0004000400040004
-1.48765118040151e-14,8.4713469995086e-15,0.0005000500050005
-1.48765118040151e-14,8.4713469995086e-15,0.0006000600060006
-1.48765118040151e-14,8.4713469995086e-15,0.0007000700070007
-1.48765118040151e-14,8.4713469995086e-15,0.0008000800080008
-1.48765118040151e-14,8.4713469995086e-15,0.0009000900090009
-1.48765118040151e-14,8.4713469995086e-15,0.001000100010001
-1.48765118040151e-14,8.4713469995086e-15,0.0011001100110011
-1.48765118040151e-14,8.4713469995086e-15,0.0012001200120012
-1.48765118040151e-14,8.4713469995086e-15,0.0013001300130013
-1.48765118040151e-14,8.4713469995086e-15,0.0014001400140014
-1.48765118040151e-14,8.4713469995086e-15,0.0015001500150015
-1.48765118040151e-14,8.4713469995086e-15,0.0016001600160016
-1.48765118040151e-14,8.4713469995086e-15,0.0017001700170017
-1.48765118040151e-14,8.4713469995086e-15,0.0018001800180018
-1.48765118040151e-14,8.4713469995086e-15,0.0019001900190019
-1.48765118040151e-14,8.4713469995086e-15,0.002000200020002
-1.48765118040151e-14,8.4713469995086e-15,0.0021002100210021
-1.48765118040151e-14,8.4713469995086e-15,0.0022002200220022
-1.48765118040151e-14,8.4713469995086e-15,0.0023002300230023
-1.48765118040151e-14,8.4713469995086e-15,0.0024002400240024
-1.48765118040151e-14,8.4713469995086e-15,0.0025002500250025
-1.48765118040151e-14,8.4713469995086e-15,0.0026002600260026
-1.48765118040151e-14,8.4713469995086e-15,0.0027002700270027
-1.48765118040151e-14,8.4713469995086e-15,0.0028002800280028
-1.48765118040151e-14,8.4713469995086e-15,0.0029002900290029
-1.48765118040151e-14,8.4713469995086e-15,0.003000300030003
-1.48765118040151e-14,8.4713469995086e-15,0.0031003100310031
-1.48765118040151e-14,8.4713469995086e-15,0.0032003200320032
-1.48765118040151e-14,8.4713469995086e-15,0.0033003300330033
-1.48765118040151e-14,8.4713469995086e-15,0.0034003400340034
-1.48765118040151e-14,8.4713469995086e-15,0.0035003500350035
-1.48765118040151e-14,8.4713469995086e-15,0.0036003600360036
-1.48765118040151e-14,8.4713469995086e-15,0.0037003700370037
-1.48765118040151e-14,8.4713469995086e-15,0.0038003800380038
-1.48765118040151e-14,8.4713469995086e-15,0.0039003900390039
-1.48765118040151e-14,8.4713469995086e-15,0.004000400040004
-1.48765118040151e-14,8.4713469995086e-15,0.0041004100410041
-1.48765118040151e-14,8.4713469995086e-15,0.0042004200420042
-1.48765118040151e-14,8.4713469995086e-15,0.0043004300430043
-1.48765118040151e-14,8.4713469995086e-15,0.0044004400440044
-1.48765118040151e-14,8.4713469995086e-15,0.0045004500450045
-1.48765118040151e-14,8.4713469995086e-15,0.0046004600460046
-1.48765118040151e-14,8.4713469995086e-15,0.0047004700470047
-1.48765118040151e-14,8.4713469995086e-15,0.0048004800480048
-1.48765118040151e-14,8.4713469995086e-15,0.0049004900490049
-1.48765118040151e-14,8.4713469995086e-15,0.005000500050005
-1.48765118040151e-14,8.4713469995086e-15,0.0051005100510051
-1.48765118040151e-14,8.4713469995086e-15,0.0052005200520052
-1.48765118040151e-14,8.4713469995086e-15,0.0053005300530053
-1.48765118040151e-14,8.4713469995086e-15,0.0054005400540054
-1.48765118040151e-14,8.4713469995086e-15,0.0055005500550055
-1.48765118040151e-14,8.4713469995086e-15,0.0056005600560056
-1.48765118040151e-14,8.4713469995086e-15,0.0057005700570057
-1.48765118040151e-14,8.4713469995086e-15,0.0058005800580058
-1.48765118040151e-14,8.4713469995086e-15,0.0059005900590059
-1.48765118040151e-14,8.4713469995086e-15,0.006000600060006
-1.48765118040151e-14,8.4713469995086e-15,0.0061006100610061
-1.48765118040151e-14,8.4713469995086e-15,0.0062006200620062
-1.48765118040151e-14,8.4713469995086e-15,0.0063006300630063
-1.48765118040151e-14,8.4713469995086e-15,0.0064006400640064
-1.48765118040151e-14,8.4713469995086e-15,0.0065006500650065
-1.48765118040151e-14,8.4713469995086e-15,0.0066006600660066
-1.48765118040151e-14,8.4713469995086e-15,0.0067006700670067
-1.48765118040151e-14,8.4713469995086e-15,0.0068006800680068
-1.48765118040151e-14,8.4713469995086e-15,0.0069006900690069
-1.48765118040151e-14,8.4713469995086e-15,0.007000700070007
-1.48765118040151e-14,8.4713469995086e-15,0.0071007100710071
-1.48765118040151e-14,8.4713469995086e-15,0.0072007200720072
-1.48765118040151e-14,8.4713469995086e-15,0.0073007300730073
-1.48765118040151e-14,8.4713469995086e-15,0.0074007400740074
-1.48765118040151e-14,8.4713469995086e-15,0.0075007500750075
-1.48765118040151e-14,8.4713469995086e-15,0.0076007600760076
-1.48765118040151e-14,8.4713469995086e-15,0.0077007700770077
-1.48765118040151e-14,8.4713469995086e-15,0.0078007800780078
-1.48765118040151e-14,8.4713469995086e-15,0.0079007900790079
-1.48765118040151e-14,8.4713469995086e-15,0.008000800080008
-1.48765118040151e-14,8.4713469995086e-15,0.0081008100810081
-1.48765118040151e-14,8.4713469995086e-15,0.0082008200820082
-1.48765118040151e-14,8.4713469995086e-15,0.0083008300830083
-1.48765118040151e-14,8.4713469995086e-15,0.0084008400840084
-1.48765118040151e-14,8.4713469995086e-15,0.0085008500850085
-1.48765118040151e-14,8.4713469995086e-15,0.0086008600860086
-1.48765118040151e-14,8.4713469995086e-15,0.0087008700870087
-1.48765118040151e-14,8.4713469995086e-15,0.0088008800880088
-1.48765118040151e-14,8.4713469995086e-15,0.0089008900890089
-1.48765118040151e-14,8.4713469995086e-15,0.009000900090009
-1.48765118040151e-14,8.4713469995086e-15,0.0091009100910091
-1.48765118040151e-14,8.4713469995086e-15,0.0092009200920092
-1.48765118040151e-14,8.4713469995086e-15,0.0093009300930093
-1.48765118040151e-14,8.4713469995086e-15,0.0094009400940094
-1.48765118040151e-14,8.4713469995086e-15,0.0095009500950095
-1.48765118040151e-14,8.4713469995086e-15,0.0096009600960096
-1.48765118040151e-14,8.4713469995086e-15,0.0097009700970097
-1.48765118040151e-14,8.4713469995086e-15,0.0098009800980098
-1.48765118040151e-14,8.4713469995086e-15,0.0099009900990099
-1.48765118040151e-14,8.4713469995086e-15,0.01000100010001
-1.48765118040151e-14,8.4713469995086e-15,0.0101010101010101
-1.48765118040151e-14,8.4713469995086e-15,0.0102010201020102
-1.48765118040151e-14,8.4713469995086e-15,0.0103010301030103
-1.48765118040151e-14,8.4713469995086e-15,0.0104010401040104
-1.48765118040151e-14,8.4713469995086e-15,0.0105010501050105
-1.48765118040151e-14,8.4713469995086e-15,0.0106010601060106
-1.48765118040151e-14,8.4713469995086e-15,0.0107010701070107
-1.48765118040151e-14,8.4713469995086e-15,0.0108010801080108
-1.48765118040151e-14,8.4713469995086e-15,0.0109010901090109
-1.48765118040151e-14,8.4713469995086e-15,0.011001100110011
-1.48765118040151e-14,8.4713469995086e-15,0.0111011101110111
-1.48765118040151e-14,8.4713469995086e-15,0.0112011201120112
-1.48765118040151e-14,8.4713469995086e-15,0.0113011301130113
-1.48765118040151e-14,8.4713469995086e-15,0.0114011401140114
-1.48765118040151e-14,8.4713469995086e-15,0.0115011501150115
-1.48765118040151e-14,8.4713469995086e-15,0.0116011601160116
-1.48765118040151e-14,8.4713469995086e-15,0.0117011701170117
-1.48765118040151e-14,8.4713469995086e-15,0.0118011801180118
-1.48765118040151e-14,8.4713469995086e-15,0.0119011901190119
-1.48765118040151e-14,8.4713469995086e-15,0.012001200120012
-1.48765118040151e-14,8.4713469995086e-15,0.0121012101210121
-1.48765118040151e-14,8.4713469995086e-15,0.0122012201220122
-1.48765118040151e-14,8.4713469995086e-15,0.0123012301230123
-1.48765118040151e-14,8.4713469995086e-15,0.0124012401240124
-1.48765118040151e-14,8.4713469995086e-15,0.0125012501250125
-1.48765118040151e-14,8.4713469995086e-15,0.0126012601260126
-1.48765118040151e-14,8.4713469995086e-15,0.0127012701270127
-1.48765118040151e-14,8.4713469995086e-15,0.0128012801280128
-1.48765118040151e-14,8.4713469995086e-15,0.0129012901290129
-1.48765118040151e-14,8.4713469995086e-15,0.013001300130013
-1.48765118040151e-14,8.4713469995086e-15,0.0131013101310131
-1.48765118040151e-14,8.4713469995086e-15,0.0132013201320132
-1.48765118040151e-14,8.4713469995086e-15,0.0133013301330133
-1.48765118040151e-14,8.4713469995086e-15,0.0134013401340134
-1.48765118040151e-14,8.4713469995086e-15,0.0135013501350135
-1.48765118040151e-14,8.4713469995086e-15,0.0136013601360136
-1.48765118040151e-14,8.4713469995086e-15,0.0137013701370137
-1.48765118040151e-14,8.4713469995086e-15,0.0138013801380138
-1.48765118040151e-14,8.4713469995086e-15,0.0139013901390139
-1.48765118040151e-14,8.4713469995086e-15,0.014001400140014
-1.48765118040151e-14,8.4713469995086e-15,0.0141014101410141
-1.48765118040151e-14,8.4713469995086e-15,0.0142014201420142
-1.48765118040151e-14,8.4713469995086e-15,0.0143014301430143
-1.48765118040151e-14,8.4713469995086e-15,0.0144014401440144
-1.48765118040151e-14,8.4713469995086e-15,0.0145014501450145
-1.48765118040151e-14,8.4713469995086e-15,0.0146014601460146
-1.48765118040151e-14,8.4713469995086e-15,0.0147014701470147
-1.48765118040151e-14,8.4713469995086e-15,0.0148014801480148
-1.48765118040151e-14,8.4713469995086e-15,0.0149014901490149
-1.48765118040151e-14,8.4713469995086e-15,0.015001500150015
-1.48765118040151e-14,8.4713469995086e-15,0.0151015101510151
-1.48765118040151e-14,8.4713469995086e-15,0.0152015201520152
-1.48765118040151e-14,8.4713469995086e-15,0.0153015301530153
-1.48765118040151e-14,8.4713469995086e-15,0.0154015401540154
-1.48765118040151e-14,8.4713469995086e-15,0.0155015501550155
-1.48765118040151e-14,8.4713469995086e-15,0.0156015601560156
-1.48765118040151e-14,8.4713469995086e-15,0.0157015701570157
-1.48765118040151e-14,8.4713469995086e-15,0.0158015801580158
-1.48765118040151e-14,8.4713469995086e-15,0.0159015901590159
-1.48765118040151e-14,8.4713469995086e-15,0.016001600160016
-1.48765118040151e-14,8.4713469995086e-15,0.0161016101610161
-1.48765118040151e-14,8.4713469995086e-15,0.0162016201620162
-1.48765118040151e-14,8.4713469995086e-15,0.0163016301630163
-1.48765118040151e-14,8.4713469995086e-15,0.0164016401640164
-1.48765118040151e-14,8.4713469995086e-15,0.0165016501650165
-1.48765118040151e-14,8.4713469995086e-15,0.0166016601660166
-1.48765118040151e-14,8.4713469995086e-15,0.0167016701670167
-1.48765118040151e-14,8.4713469995086e-15,0.0168016801680168
-1.48765118040151e-14,8.4713469995086e-15,0.0169016901690169
-1.48765118040151e-14,8.4713469995086e-15,0.017001700170017
-1.48765118040151e-14,8.4713469995086e-15,0.0171017101710171
-1.48765118040151e-14,8.4713469995086e-15,0.0172017201720172
-1.48765118040151e-14,8.4713469995086e-15,0.0173017301730173
-1.48765118040151e-14,8.4713469995086e-15,0.0174017401740174
-1.48765118040151e-14,8.4713469995086e-15,0.0175017501750175
-1.48765118040151e-14,8.4713469995086e-15,0.0176017601760176
-1.48765118040151e-14,8.4713469995086e-15,0.0177017701770177
-1.48765118040151e-14,8.4713469995086e-15,0.0178017801780178
-1.48765118040151e-14,8.4713469995086e-15,0.0179017901790179
-1.48765118040151e-14,8.4713469995086e-15,0.018001800180018
-1.48765118040151e-14,8.4713469995086e-15,0.0181018101810181
-1.48765118040151e-14,8.4713469995086e-15,0.0182018201820182
-1.48765118040151e-14,8.4713469995086e-15,0.0183018301830183
-1.48765118040151e-14,8.4713469995086e-15,0.0184018401840184
-1.48765118040151e-14,8.4713469995086e-15,0.0185018501850185
-1.48765118040151e-14,8.4713469995086e-15,0.0186018601860186
-1.48765118040151e-14,8.4713469995086e-15,0.0187018701870187
-1.48765118040151e-14,8.4713469995086e-15,0.0188018801880188
-1.48765118040151e-14,8.4713469995086e-15,0.0189018901890189
-1.48765118040151e-14,8.4713469995086e-15,0.019001900190019
-1.48765118040151e-14,8.4713469995086e-15,0.0191019101910191
-1.48765118040151e-14,8.4713469995086e-15,0.0192019201920192
-1.48765118040151e-14,8.4713469995086e-15,0.0193019301930193
-1.48765118040151e-14,8.4713469995086e-15,0.0194019401940194
-1.48765118040151e-14,8.4713469995086e-15,0.0195019501950195
-1.48765118040151e-14,8.4713469995086e-15,0.0196019601960196
-1.48765118040151e-14,8.4713469995086e-15,0.0197019701970197
-1.48765118040151e-14,8.4713469995086e-15,0.0198019801980198
-1.48765118040151e-14,8.4713469995086e-15,0.0199019901990199
-1.48765118040151e-14,8.4713469995086e-15,0.02000200020002
-1.48765118040151e-14,8.4713469995086e-15,0.0201020102010201
-1.48765118040151e-14,8.4713469995086e-15,0.0202020202020202
-1.48765118040151e-14,8.4713469995086e-15,0.0203020302030203
-1.48765118040151e-14,8.4713469995086e-15,0.0204020402040204
-1.48765118040151e-14,8.4713469995086e-15,0.0205020502050205
-1.48765118040151e-14,8.4713469995086e-15,0.0206020602060206
-1.48765118040151e-14,8.4713469995086e-15,0.0207020702070207
-1.48765118040151e-14,8.4713469995086e-15,0.0208020802080208
-1.48765118040151e-14,8.4713469995086e-15,0.0209020902090209
-1.48765118040151e-14,8.4713469995086e-15,0.021002100210021
-1.48765118040151e-14,8.4713469995086e-15,0.0211021102110211
-1.48765118040151e-14,8.4713469995086e-15,0.0212021202120212
-1.48765118040151e-14,8.4713469995086e-15,0.0213021302130213
-1.48765118040151e-14,8.4713469995086e-15,0.0214021402140214
-1.48765118040151e-14,8.4713469995086e-15,0.0215021502150215
-1.48765118040151e-14,8.4713469995086e-15,0.0216021602160216
-1.48765118040151e-14,8.4713469995086e-15,0.0217021702170217
-1.48765118040151e-14,8.4713469995086e-15,0.0218021802180218
-1.48765118040151e-14,8.4713469995086e-15,0.0219021902190219
-1.48765118040151e-14,8.4713469995086e-15,0.022002200220022
-1.48765118040151e-14,8.4713469995086e-15,0.0221022102210221
-1.48765118040151e-14,8.4713469995086e-15,0.0222022202220222
-1.48765118040151e-14,8.4713469995086e-15,0.0223022302230223
-1.48765118040151e-14,8.4713469995086e-15,0.0224022402240224
-1.48765118040151e-14,8.4713469995086e-15,0.0225022502250225
-1.48765118040151e-14,8.4713469995086e-15,0.0226022602260226
-1.48765118040151e-14,8.4713469995086e-15,0.0227022702270227
-1.48765118040151e-14,8.4713469995086e-15,0.0228022802280228
-1.48765118040151e-14,8.4713469995086e-15,0.0229022902290229
-1.48765118040151e-14,8.4713469995086e-15,0.023002300230023
-1.48765118040151e-14,8.4713469995086e-15,0.0231023102310231
-1.48765118040151e-14,8.4713469995086e-15,0.0232023202320232
-1.48765118040151e-14,8.4713469995086e-15,0.0233023302330233
-1.48765118040151e-14,8.4713469995086e-15,0.0234023402340234
-1.48765118040151e-14,8.4713469995086e-15,0.0235023502350235
-1.48765118040151e-14,8.4713469995086e-15,0.0236023602360236
-1.48765118040151e-14,8.4713469995086e-15,0.0237023702370237
-1.48765118040151e-14,8.4713469995086e-15,0.0238023802380238
-1.48765118040151e-14,8.4713469995086e-15,0.0239023902390239
-1.48765118040151e-14,8.4713469995086e-15,0.024002400240024
-1.48765118040151e-14,8.4713469995086e-15,0.0241024102410241
-1.48765118040151e-14,8.4713469995086e-15,0.0242024202420242
-1.48765118040151e-14,8.4713469995086e-15,0.0243024302430243
-1.48765118040151e-14,8.4713469995086e-15,0.0244024402440244
-1.48765118040151e-14,8.4713469995086e-15,0.0245024502450245
-1.48765118040151e-14,8.4713469995086e-15,0.0246024602460246
-1.48765118040151e-14,8.4713469995086e-15,0.0247024702470247
-1.48765118040151e-14,8.4713469995086e-15,0.0248024802480248
-1.48765118040151e-14,8.4713469995086e-15,0.0249024902490249
-1.48765118040151e-14,8.4713469995086e-15,0.025002500250025
-1.48765118040151e-14,8.4713469995086e-15,0.0251025102510251
-1.48765118040151e-14,8.4713469995086e-15,0.0252025202520252
-1.48765118040151e-14,8.4713469995086e-15,0.0253025302530253
-1.48765118040151e-14,8.4713469995086e-15,0.0254025402540254
-1.48765118040151e-14,8.4713469995086e-15,0.0255025502550255
-1.48765118040151e-14,8.4713469995086e-15,0.0256025602560256
-1.48765118040151e-14,8.4713469995086e-15,0.0257025702570257
-1.48765118040151e-14,8.4713469995086e-15,0.0258025802580258
-1.48765118040151e-14,8.4713469995086e-15,0.0259025902590259
-1.48765118040151e-14,8.4713469995086e-15,0.026002600260026
-1.48765118040151e-14,8.4713469995086e-15,0.0261026102610261
-1.48765118040151e-14,8.4713469995086e-15,0.0262026202620262
-1.48765118040151e-14,8.4713469995086e-15,0.0263026302630263
-1.48765118040151e-14,8.4713469995086e-15,0.0264026402640264
-1.48765118040151e-14,8.4713469995086e-15,0.0265026502650265
-1.48765118040151e-14,8.4713469995086e-15,0.0266026602660266
-1.48765118040151e-14,8.4713469995086e-15,0.0267026702670267
-1.48765118040151e-14,8.4713469995086e-15,0.0268026802680268
-1.48765118040151e-14,8.4713469995086e-15,0.0269026902690269
-1.48765118040151e-14,8.4713469995086e-15,0.027002700270027
-1.48765118040151e-14,8.4713469995086e-15,0.0271027102710271
-1.48765118040151e-14,8.4713469995086e-15,0.0272027202720272
-1.48765118040151e-14,8.4713469995086e-15,0.0273027302730273
-1.48765118040151e-14,8.4713469995086e-15,0.0274027402740274
-1.48765118040151e-14,8.4713469995086e-15,0.0275027502750275
-1.48765118040151e-14,8.4713469995086e-15,0.0276027602760276
-1.48765118040151e-14,8.4713469995086e-15,0.0277027702770277
-1.48765118040151e-14,8.4713469995086e-15,0.0278027802780278
-1.48765118040151e-14,8.4713469995086e-15,0.0279027902790279
-1.48765118040151e-14,8.4713469995086e-15,0.028002800280028
-1.48765118040151e-14,8.4713469995086e-15,0.0281028102810281
-1.48765118040151e-14,8.4713469995086e-15,0.0282028202820282
-1.48765118040151e-14,8.4713469995086e-15,0.0283028302830283
-1.48765118040151e-14,8.4713469995086e-15,0.0284028402840284
-1.48765118040151e-14,8.4713469995086e-15,0.0285028502850285
-1.48765118040151e-14,8.4713469995086e-15,0.0286028602860286
-1.48765118040151e-14,8.4713469995086e-15,0.0287028702870287
-1.48765118040151e-14,8.4713469995086e-15,0.0288028802880288
-1.48765118040151e-14,8.4713469995086e-15,0.0289028902890289
-1.48765118040151e-14,8.4713469995086e-15,0.029002900290029
-1.48765118040151e-14,8.4713469995086e-15,0.0291029102910291
-1.48765118040151e-14,8.4713469995086e-15,0.0292029202920292
-1.48765118040151e-14,8.4713469995086e-15,0.0293029302930293
-1.48765118040151e-14,8.4713469995086e-15,0.0294029402940294
-1.48765118040151e-14,8.4713469995086e-15,0.0295029502950295
-1.48765118040151e-14,8.4713469995086e-15,0.0296029602960296
-1.48765118040151e-14,8.4713469995086e-15,0.0297029702970297
-1.48765118040151e-14,8.4713469995086e-15,0.0298029802980298
-1.48765118040151e-14,8.4713469995086e-15,0.0299029902990299
-1.48765118040151e-14,8.4713469995086e-15,0.03000300030003
-1.48765118040151e-14,8.4713469995086e-15,0.0301030103010301
-1.48765118040151e-14,8.4713469995086e-15,0.0302030203020302
-1.48765118040151e-14,8.4713469995086e-15,0.0303030303030303
-1.48765118040151e-14,8.4713469995086e-15,0.0304030403040304
-1.48765118040151e-14,8.4713469995086e-15,0.0305030503050305
-1.48765118040151e-14,8.4713469995086e-15,0.0306030603060306
-1.48765118040151e-14,8.4713469995086e-15,0.0307030703070307
-1.48765118040151e-14,8.4713469995086e-15,0.0308030803080308
-1.48765118040151e-14,8.4713469995086e-15,0.0309030903090309
-1.48765118040151e-14,8.4713469995086e-15,0.031003100310031
-1.48765118040151e-14,8.4713469995086e-15,0.0311031103110311
-1.48765118040151e-14,8.4713469995086e-15,0.0312031203120312
-1.48765118040151e-14,8.4713469995086e-15,0.0313031303130313
-1.48765118040151e-14,8.4713469995086e-15,0.0314031403140314
-1.48765118040151e-14,8.4713469995086e-15,0.0315031503150315
-1.48765118040151e-14,8.4713469995086e-15,0.0316031603160316
-1.48765118040151e-14,8.4713469995086e-15,0.0317031703170317
-1.48765118040151e-14,8.4713469995086e-15,0.0318031803180318
-1.48765118040151e-14,8.4713469995086e-15,0.0319031903190319
-1.48765118040151e-14,8.4713469995086e-15,0.032003200320032
-1.48765118040151e-14,8.4713469995086e-15,0.0321032103210321
-1.48765118040151e-14,8.4713469995086e-15,0.0322032203220322
-1.48765118040151e-14,8.4713469995086e-15,0.0323032303230323
-1.48765118040151e-14,8.4713469995086e-15,0.0324032403240324
-1.48765118040151e-14,8.4713469995086e-15,0.0325032503250325
-1.48765118040151e-14,8.4713469995086e-15,0.0326032603260326
-1.48765118040151e-14,8.4713469995086e-15,0.0327032703270327
-1.48765118040151e-14,8.4713469995086e-15,0.0328032803280328
-1.48765118040151e-14,8.4713469995086e-15,0.0329032903290329
-1.48765118040151e-14,8.4713469995086e-15,0.033003300330033
-1.48765118040151e-14,8.4713469995086e-15,0.0331033103310331
-1.48765118040151e-14,8.4713469995086e-15,0.0332033203320332
-1.48765118040151e-14,8.4713469995086e-15,0.0333033303330333
-1.48765118040151e-14,8.4713469995086e-15,0.0334033403340334
-1.48765118040151e-14,8.4713469995086e-15,0.0335033503350335
-1.48765118040151e-14,8.4713469995086e-15,0.0336033603360336
-1.48765118040151e-14,8.4713469995086e-15,0.0337033703370337
-1.48765118040151e-14,8.4713469995086e-15,0.0338033803380338
-1.48765118040151e-14,8.4713469995086e-15,0.0339033903390339
-1.48765118040151e-14,8.4713469995086e-15,0.034003400340034
-1.48765118040151e-14,8.4713469995086e-15,0.0341034103410341
-1.48765118040151e-14,8.4713469995086e-15,0.0342034203420342
-1.48765118040151e-14,8.4713469995086e-15,0.0343034303430343
-1.48765118040151e-14,8.4713469995086e-15,0.0344034403440344
-1.48765118040151e-14,8.4713469995086e-15,0.0345034503450345
-1.48765118040151e-14,8.4713469995086e-15,0.0346034603460346
-1.48765118040151e-14,8.4713469995086e-15,0.0347034703470347
-1.48765118040151e-14,8.4713469995086e-15,0.0348034803480348
-1.48765118040151e-14,8.4713469995086e-15,0.0349034903490349
-1.48765118040151e-14,8.4713469995086e-15,0.035003500350035
-1.48765118040151e-14,8.4713469995086e-15,0.0351035103510351
-1.48765118040151e-14,8.4713469995086e-15,0.0352035203520352
-1.48765118040151e-14,8.4713469995086e-15,0.0353035303530353
-1.48765118040151e-14,8.4713469995086e-15,0.0354035403540354
-1.48765118040151e-14,8.4713469995086e-15,0.0355035503550355
-1.48765118040151e-14,8.4713469995086e-15,0.0356035603560356
-1.48765118040151e-14,8.4713469995086e-15,0.0357035703570357
-1.48765118040151e-14,8.4713469995086e-15,0.0358035803580358
-1.48765118040151e-14,8.4713469995086e-15,0.0359035903590359
-1.48765118040151e-14,8.4713469995086e-15,0.036003600360036
-1.48765118040151e-14,8.4713469995086e-15,0.0361036103610361
-1.48765118040151e-14,8.4713469995086e-15,0.0362036203620362
-1.48765118040151e-14,8.4713469995086e-15,0.0363036303630363
-1.48765118040151e-14,8.4713469995086e-15,0.0364036403640364
-1.48765118040151e-14,8.4713469995086e-15,0.0365036503650365
-1.48765118040151e-14,8.4713469995086e-15,0.0366036603660366
-1.48765118040151e-14,8.4713469995086e-15,0.0367036703670367
-1.48765118040151e-14,8.4713469995086e-15,0.0368036803680368
-1.48765118040151e-14,8.4713469995086e-15,0.0369036903690369
-1.48765118040151e-14,8.4713469995086e-15,0.037003700370037
-1.48765118040151e-14,8.4713469995086e-15,0.0371037103710371
-1.48765118040151e-14,8.4713469995086e-15,0.0372037203720372
-1.48765118040151e-14,8.4713469995086e-15,0.0373037303730373
-1.48765118040151e-14,8.4713469995086e-15,0.0374037403740374
-1.48765118040151e-14,8.4713469995086e-15,0.0375037503750375
-1.48765118040151e-14,8.4713469995086e-15,0.0376037603760376
-1.48765118040151e-14,8.4713469995086e-15,0.0377037703770377
-1.48765118040151e-14,8.4713469995086e-15,0.0378037803780378
-1.48765118040151e-14,8.4713469995086e-15,0.0379037903790379
-1.48765118040151e-14,8.4713469995086e-15,0.038003800380038
-1.48765118040151e-14,8.4713469995086e-15,0.0381038103810381
-1.48765118040151e-14,8.4713469995086e-15,0.0382038203820382
-1.48765118040151e-14,8.4713469995086e-15,0.0383038303830383
-1.48765118040151e-14,8.4713469995086e-15,0.0384038403840384
-1.48765118040151e-14,8.4713469995086e-15,0.0385038503850385
-1.48765118040151e-14,8.4713469995086e-15,0.0386038603860386
-1.48765118040151e-14,8.4713469995086e-15,0.0387038703870387
-1.48765118040151e-14,8.4713469995086e-15,0.0388038803880388
-1.48765118040151e-14,8.4713469995086e-15,0.0389038903890389
-1.48765118040151e-14,8.4713469995086e-15,0.039003900390039
-1.48765118040151e-14,8.4713469995086e-15,0.0391039103910391
-1.48765118040151e-14,8.4713469995086e-15,0.0392039203920392
-1.48765118040151e-14,8.4713469995086e-15,0.0393039303930393
-1.48765118040151e-14,8.4713469995086e-15,0.0394039403940394
-1.48765118040151e-14,8.4713469995086e-15,0.0395039503950395
-1.48765118040151e-14,8.4713469995086e-15,0.0396039603960396
-1.48765118040151e-14,8.4713469995086e-15,0.0397039703970397
-1.48765118040151e-14,8.4713469995086e-15,0.0398039803980398
-1.48765118040151e-14,8.4713469995086e-15,0.0399039903990399
-1.48765118040151e-14,8.4713469995086e-15,0.04000400040004
-1.48765118040151e-14,8.4713469995086e-15,0.0401040104010401
-1.48765118040151e-14,8.4713469995086e-15,0.0402040204020402
-1.48765118040151e-14,8.4713469995086e-15,0.0403040304030403
-1.48765118040151e-14,8.4713469995086e-15,0.0404040404040404
-1.48765118040151e-14,8.4713469995086e-15,0.0405040504050405
-1.48765118040151e-14,8.4713469995086e-15,0.0406040604060406
-1.48765118040151e-14,8.4713469995086e-15,0.0407040704070407
-1.48765118040151e-14,8.4713469995086e-15,0.0408040804080408
-1.48765118040151e-14,8.4713469995086e-15,0.0409040904090409
-1.48765118040151e-14,8.4713469995086e-15,0.041004100410041
-1.48765118040151e-14,8.4713469995086e-15,0.0411041104110411
-1.48765118040151e-14,8.4713469995086e-15,0.0412041204120412
-1.48765118040151e-14,8.4713469995086e-15,0.0413041304130413
-1.48765118040151e-14,8.4713469995086e-15,0.0414041404140414
-1.48765118040151e-14,8.4713469995086e-15,0.0415041504150415
-1.48765118040151e-14,8.4713469995086e-15,0.0416041604160416
-1.48765118040151e-14,8.4713469995086e-15,0.0417041704170417
-1.48765118040151e-14,8.4713469995086e-15,0.0418041804180418
-1.48765118040151e-14,8.4713469995086e-15,0.0419041904190419
-1.48765118040151e-14,8.4713469995086e-15,0.042004200420042
-1.48765118040151e-14,8.4713469995086e-15,0.0421042104210421
-1.48765118040151e-14,8.4713469995086e-15,0.0422042204220422
-1.48765118040151e-14,8.4713469995086e-15,0.0423042304230423
-1.48765118040151e-14,8.4713469995086e-15,0.0424042404240424
-1.48765118040151e-14,8.4713469995086e-15,0.0425042504250425
-1.48765118040151e-14,8.4713469995086e-15,0.0426042604260426
-1.48765118040151e-14,8.4713469995086e-15,0.0427042704270427
-1.48765118040151e-14,8.4713469995086e-15,0.0428042804280428
-1.48765118040151e-14,8.4713469995086e-15,0.0429042904290429
-1.48765118040151e-14,8.4713469995086e-15,0.043004300430043
-1.48765118040151e-14,8.4713469995086e-15,0.0431043104310431
-1.48765118040151e-14,8.4713469995086e-15,0.0432043204320432
-1.48765118040151e-14,8.4713469995086e-15,0.0433043304330433
-1.48765118040151e-14,8.4713469995086e-15,0.0434043404340434
-1.48765118040151e-14,8.4713469995086e-15,0.0435043504350435
-1.48765118040151e-14,8.4713469995086e-15,0.0436043604360436
-1.48765118040151e-14,8.4713469995086e-15,0.0437043704370437
-1.48765118040151e-14,8.4713469995086e-15,0.0438043804380438
-1.48765118040151e-14,8.4713469995086e-15,0.0439043904390439
-1.48765118040151e-14,8.4713469995086e-15,0.044004400440044
-1.48765118040151e-14,8.4713469995086e-15,0.0441044104410441
-1.48765118040151e-14,8.4713469995086e-15,0.0442044204420442
-1.48765118040151e-14,8.4713469995086e-15,0.0443044304430443
-1.48765118040151e-14,8.4713469995086e-15,0.0444044404440444
-1.48765118040151e-14,8.4713469995086e-15,0.0445044504450445
-1.48765118040151e-14,8.4713469995086e-15,0.0446044604460446
-1.48765118040151e-14,8.4713469995086e-15,0.0447044704470447
-1.48765118040151e-14,8.4713469995086e-15,0.0448044804480448
-1.48765118040151e-14,8.4713469995086e-15,0.0449044904490449
-1.48765118040151e-14,8.4713469995086e-15,0.045004500450045
-1.48765118040151e-14,8.4713469995086e-15,0.0451045104510451
-1.48765118040151e-14,8.4713469995086e-15,0.0452045204520452
-1.48765118040151e-14,8.4713469995086e-15,0.0453045304530453
-1.48765118040151e-14,8.4713469995086e-15,0.0454045404540454
-1.48765118040151e-14,8.4713469995086e-15,0.0455045504550455
-1.48765118040151e-14,8.4713469995086e-15,0.0456045604560456
-1.48765118040151e-14,8.4713469995086e-15,0.0457045704570457
-1.48765118040151e-14,8.4713469995086e-15,0.0458045804580458
-1.48765118040151e-14,8.4713469995086e-15,0.0459045904590459
-1.48765118040151e-14,8.4713469995086e-15,0.046004600460046
-1.48765118040151e-14,8.4713469995086e-15,0.0461046104610461
-1.48765118040151e-14,8.4713469995086e-15,0.0462046204620462
-1.48765118040151e-14,8.4713469995086e-15,0.0463046304630463
-1.48765118040151e-14,8.4713469995086e-15,0.0464046404640464
-1.48765118040151e-14,8.4713469995086e-15,0.0465046504650465
-1.48765118040151e-14,8.4713469995086e-15,0.0466046604660466
-1.48765118040151e-14,8.4713469995086e-15,0.0467046704670467
-1.48765118040151e-14,8.4713469995086e-15,0.0468046804680468
-1.48765118040151e-14,8.4713469995086e-15,0.0469046904690469
-1.48765118040151e-14,8.4713469995086e-15,0.047004700470047
-1.48765118040151e-14,8.4713469995086e-15,0.0471047104710471
-1.48765118040151e-14,8.4713469995086e-15,0.0472047204720472
-1.48765118040151e-14,8.4713469995086e-15,0.0473047304730473
-1.48765118040151e-14,8.4713469995086e-15,0.0474047404740474
-1.48765118040151e-14,8.4713469995086e-15,0.0475047504750475
-1.48765118040151e-14,8.4713469995086e-15,0.0476047604760476
-1.48765118040151e-14,8.4713469995086e-15,0.0477047704770477
-1.48765118040151e-14,8.4713469995086e-15,0.0478047804780478
-1.48765118040151e-14,8.4713469995086e-15,0.0479047904790479
-1.48765118040151e-14,8.4713469995086e-15,0.048004800480048
-1.48765118040151e-14,8.4713469995086e-15,0.0481048104810481
-1.48765118040151e-14,8.4713469995086e-15,0.0482048204820482
-1.48765118040151e-14,8.4713469995086e-15,0.0483048304830483
-1.48765118040151e-14,8.4713469995086e-15,0.0484048404840484
-1.48765118040151e-14,8.4713469995086e-15,0.0485048504850485
-1.48765118040151e-14,8.4713469995086e-15,0.0486048604860486
-1.48765118040151e-14,8.4713469995086e-15,0.0487048704870487
-1.48765118040151e-14,8.4713469995086e-15,0.0488048804880488
-1.48765118040151e-14,8.4713469995086e-15,0.0489048904890489
-1.48765118040151e-14,8.4713469995086e-15,0.049004900490049
-1.48765118040151e-14,8.4713469995086e-15,0.0491049104910491
-1.48765118040151e-14,8.4713469995086e-15,0.0492049204920492
-1.48765118040151e-14,8.4713469995086e-15,0.0493049304930493
-1.48765118040151e-14,8.4713469995086e-15,0.0494049404940494
-1.48765118040151e-14,8.4713469995086e-15,0.0495049504950495
-1.48765118040151e-14,8.4713469995086e-15,0.0496049604960496
-1.48765118040151e-14,8.4713469995086e-15,0.0497049704970497
-1.48765118040151e-14,8.4713469995086e-15,0.0498049804980498
-1.48765118040151e-14,8.4713469995086e-15,0.0499049904990499
-1.48765118040151e-14,8.4713469995086e-15,0.05000500050005
-1.48765118040151e-14,8.4713469995086e-15,0.0501050105010501
-1.48765118040151e-14,8.4713469995086e-15,0.0502050205020502
-1.48765118040151e-14,8.4713469995086e-15,0.0503050305030503
-1.48765118040151e-14,8.4713469995086e-15,0.0504050405040504
-1.48765118040151e-14,8.4713469995086e-15,0.0505050505050505
-1.48765118040151e-14,8.4713469995086e-15,0.0506050605060506
-1.48765118040151e-14,8.4713469995086e-15,0.0507050705070507
-1.48765118040151e-14,8.4713469995086e-15,0.0508050805080508
-1.48765118040151e-14,8.4713469995086e-15,0.0509050905090509
-1.48765118040151e-14,8.4713469995086e-15,0.051005100510051
-1.48765118040151e-14,8.4713469995086e-15,0.0511051105110511
-1.48765118040151e-14,8.4713469995086e-15,0.0512051205120512
-1.48765118040151e-14,8.4713469995086e-15,0.0513051305130513
-1.48765118040151e-14,8.4713469995086e-15,0.0514051405140514
-1.48765118040151e-14,8.4713469995086e-15,0.0515051505150515
-1.48765118040151e-14,8.4713469995086e-15,0.0516051605160516
-1.48765118040151e-14,8.4713469995086e-15,0.0517051705170517
-1.48765118040151e-14,8.4713469995086e-15,0.0518051805180518
-1.48765118040151e-14,8.4713469995086e-15,0.0519051905190519
-1.48765118040151e-14,8.4713469995086e-15,0.052005200520052
-1.48765118040151e-14,8.4713469995086e-15,0.0521052105210521
-1.48765118040151e-14,8.4713469995086e-15,0.0522052205220522
-1.48765118040151e-14,8.4713469995086e-15,0.0523052305230523
-1.48765118040151e-14,8.4713469995086e-15,0.0524052405240524
-1.48765118040151e-14,8.4713469995086e-15,0.0525052505250525
-1.48765118040151e-14,8.4713469995086e-15,0.0526052605260526
-1.48765118040151e-14,8.4713469995086e-15,0.0527052705270527
-1.48765118040151e-14,8.4713469995086e-15,0.0528052805280528
-1.48765118040151e-14,8.4713469995086e-15,0.0529052905290529
-1.48765118040151e-14,8.4713469995086e-15,0.053005300530053
-1.48765118040151e-14,8.4713469995086e-15,0.0531053105310531
-1.48765118040151e-14,8.4713469995086e-15,0.0532053205320532
-1.48765118040151e-14,8.4713469995086e-15,0.0533053305330533
-1.48765118040151e-14,8.4713469995086e-15,0.0534053405340534
-1.48765118040151e-14,8.4713469995086e-15,0.0535053505350535
-1.48765118040151e-14,8.4713469995086e-15,0.0536053605360536
-1.48765118040151e-14,8.4713469995086e-15,0.0537053705370537
-1.48765118040151e-14,8.4713469995086e-15,0.0538053805380538
-1.48765118040151e-14,8.4713469995086e-15,0.0539053905390539
-1.48765118040151e-14,8.4713469995086e-15,0.054005400540054
-1.48765118040151e-14,8.4713469995086e-15,0.0541054105410541
-1.48765118040151e-14,8.4713469995086e-15,0.0542054205420542
-1.48765118040151e-14,8.4713469995086e-15,0.0543054305430543
-1.48765118040151e-14,8.4713469995086e-15,0.0544054405440544
-1.48765118040151e-14,8.4713469995086e-15,0.0545054505450545
-1.48765118040151e-14,8.4713469995086e-15,0.0546054605460546
-1.48765118040151e-14,8.4713469995086e-15,0.0547054705470547
-1.48765118040151e-14,8.4713469995086e-15,0.0548054805480548
-1.48765118040151e-14,8.4713469995086e-15,0.0549054905490549
-1.48765118040151e-14,8.4713469995086e-15,0.055005500550055
-1.48765118040151e-14,8.4713469995086e-15,0.0551055105510551
-1.48765118040151e-14,8.4713469995086e-15,0.0552055205520552
-1.48765118040151e-14,8.4713469995086e-15,0.0553055305530553
-1.48765118040151e-14,8.4713469995086e-15,0.0554055405540554
-1.48765118040151e-14,8.4713469995086e-15,0.0555055505550555
-1.48765118040151e-14,8.4713469995086e-15,0.0556055605560556
-1.48765118040151e-14,8.4713469995086e-15,0.0557055705570557
-1.48765118040151e-14,8.4713469995086e-15,0.0558055805580558
-1.48765118040151e-14,8.4713469995086e-15,0.0559055905590559
-1.48765118040151e-14,8.4713469995086e-15,0.056005600560056
-1.48765118040151e-14,8.4713469995086e-15,0.0561056105610561
-1.48765118040151e-14,8.4713469995086e-15,0.0562056205620562
-1.48765118040151e-14,8.4713469995086e-15,0.0563056305630563
-1.48765118040151e-14,8.4713469995086e-15,0.0564056405640564
-1.48765118040151e-14,8.4713469995086e-15,0.0565056505650565
-1.48765118040151e-14,8.4713469995086e-15,0.0566056605660566
-1.48765118040151e-14,8.4713469995086e-15,0.0567056705670567
-1.48765118040151e-14,8.4713469995086e-15,0.0568056805680568
-1.48765118040151e-14,8.4713469995086e-15,0.0569056905690569
-1.48765118040151e-14,8.4713469995086e-15,0.057005700570057
-1.48765118040151e-14,8.4713469995086e-15,0.0571057105710571
-1.48765118040151e-14,8.4713469995086e-15,0.0572057205720572
-1.48765118040151e-14,8.4713469995086e-15,0.0573057305730573
-1.48765118040151e-14,8.4713469995086e-15,0.0574057405740574
-1.48765118040151e-14,8.4713469995086e-15,0.0575057505750575
-1.48765118040151e-14,8.4713469995086e-15,0.0576057605760576
-1.48765118040151e-14,8.4713469995086e-15,0.0577057705770577
-1.48765118040151e-14,8.4713469995086e-15,0.0578057805780578
-1.48765118040151e-14,8.4713469995086e-15,0.0579057905790579
-1.48765118040151e-14,8.4713469995086e-15,0.058005800580058
-1.48765118040151e-14,8.4713469995086e-15,0.0581058105810581
-1.48765118040151e-14,8.4713469995086e-15,0.0582058205820582
-1.48765118040151e-14,8.4713469995086e-15,0.0583058305830583
-1.48765118040151e-14,8.4713469995086e-15,0.0584058405840584
-1.48765118040151e-14,8.4713469995086e-15,0.0585058505850585
-1.48765118040151e-14,8.4713469995086e-15,0.0586058605860586
-1.48765118040151e-14,8.4713469995086e-15,0.0587058705870587
-1.48765118040151e-14,8.4713469995086e-15,0.0588058805880588
-1.48765118040151e-14,8.4713469995086e-15,0.0589058905890589
-1.48765118040151e-14,8.4713469995086e-15,0.059005900590059
-1.48765118040151e-14,8.4713469995086e-15,0.0591059105910591
-1.48765118040151e-14,8.4713469995086e-15,0.0592059205920592
-1.48765118040151e-14,8.4713469995086e-15,0.0593059305930593
-1.48765118040151e-14,8.4713469995086e-15,0.0594059405940594
-1.48765118040151e-14,8.4713469995086e-15,0.0595059505950595
-1.48765118040151e-14,8.4713469995086e-15,0.0596059605960596
-1.48765118040151e-14,8.4713469995086e-15,0.0597059705970597
-1.48765118040151e-14,8.4713469995086e-15,0.0598059805980598
-1.48765118040151e-14,8.4713469995086e-15,0.0599059905990599
-1.48765118040151e-14,8.4713469995086e-15,0.06000600060006
-1.48765118040151e-14,8.4713469995086e-15,0.0601060106010601
-1.48765118040151e-14,8.4713469995086e-15,0.0602060206020602
-1.48765118040151e-14,8.4713469995086e-15,0.0603060306030603
-1.48765118040151e-14,8.4713469995086e-15,0.0604060406040604
-1.48765118040151e-14,8.4713469995086e-15,0.0605060506050605
-1.48765118040151e-14,8.4713469995086e-15,0.0606060606060606
-1.48765118040151e-14,8.4713469995086e-15,0.0607060706070607
-1.48765118040151e-14,8.4713469995086e-15,0.0608060806080608
-1.48765118040151e-14,8.4713469995086e-15,0.0609060906090609
-1.48765118040151e-14,8.4713469995086e-15,0.061006100610061
-1.48765118040151e-14,8.4713469995086e-15,0.0611061106110611
-1.48765118040151e-14,8.4713469995086e-15,0.0612061206120612
-1.48765118040151e-14,8.4713469995086e-15,0.0613061306130613
-1.48765118040151e-14,8.4713469995086e-15,0.0614061406140614
-1.48765118040151e-14,8.4713469995086e-15,0.0615061506150615
-1.48765118040151e-14,8.4713469995086e-15,0.0616061606160616
-1.48765118040151e-14,8.4713469995086e-15,0.0617061706170617
-1.48765118040151e-14,8.4713469995086e-15,0.0618061806180618
-1.48765118040151e-14,8.4713469995086e-15,0.0619061906190619
-1.48765118040151e-14,8.4713469995086e-15,0.062006200620062
-1.48765118040151e-14,8.4713469995086e-15,0.0621062106210621
-1.48765118040151e-14,8.4713469995086e-15,0.0622062206220622
-1.48765118040151e-14,8.4713469995086e-15,0.0623062306230623
-1.48765118040151e-14,8.4713469995086e-15,0.0624062406240624
-1.48765118040151e-14,8.4713469995086e-15,0.0625062506250625
-1.48765118040151e-14,8.4713469995086e-15,0.0626062606260626
-1.48765118040151e-14,8.4713469995086e-15,0.0627062706270627
-1.48765118040151e-14,8.4713469995086e-15,0.0628062806280628
-1.48765118040151e-14,8.4713469995086e-15,0.0629062906290629
-1.48765118040151e-14,8.4713469995086e-15,0.063006300630063
-1.48765118040151e-14,8.4713469995086e-15,0.0631063106310631
-1.48765118040151e-14,8.4713469995086e-15,0.0632063206320632
-1.48765118040151e-14,8.4713469995086e-15,0.0633063306330633
-1.48765118040151e-14,8.4713469995086e-15,0.0634063406340634
-1.48765118040151e-14,8.4713469995086e-15,0.0635063506350635
-1.48765118040151e-14,8.4713469995086e-15,0.0636063606360636
-1.48765118040151e-14,8.4713469995086e-15,0.0637063706370637
-1.48765118040151e-14,8.4713469995086e-15,0.0638063806380638
-1.48765118040151e-14,8.4713469995086e-15,0.0639063906390639
-1.48765118040151e-14,8.4713469995086e-15,0.064006400640064
-1.48765118040151e-14,8.4713469995086e-15,0.0641064106410641
-1.48765118040151e-14,8.4713469995086e-15,0.0642064206420642
-1.48765118040151e-14,8.4713469995086e-15,0.0643064306430643
-1.48765118040151e-14,8.4713469995086e-15,0.0644064406440644
-1.48765118040151e-14,8.4713469995086e-15,0.0645064506450645
-1.48765118040151e-14,8.4713469995086e-15,0.0646064606460646
-1.48765118040151e-14,8.4713469995086e-15,0.0647064706470647
-1.48765118040151e-14,8.4713469995086e-15,0.0648064806480648
-1.48765118040151e-14,8.4713469995086e-15,0.0649064906490649
-1.48765118040151e-14,8.4713469995086e-15,0.065006500650065
-1.48765118040151e-14,8.4713469995086e-15,0.0651065106510651
-1.48765118040151e-14,8.4713469995086e-15,0.0652065206520652
-1.48765118040151e-14,8.4713469995086e-15,0.0653065306530653
-1.48765118040151e-14,8.4713469995086e-15,0.0654065406540654
-1.48765118040151e-14,8.4713469995086e-15,0.0655065506550655
-1.48765118040151e-14,8.4713469995086e-15,0.0656065606560656
-1.48765118040151e-14,8.4713469995086e-15,0.0657065706570657
-1.48765118040151e-14,8.4713469995086e-15,0.0658065806580658
-1.48765118040151e-14,8.4713469995086e-15,0.0659065906590659
-1.48765118040151e-14,8.4713469995086e-15,0.066006600660066
-1.48765118040151e-14,8.4713469995086e-15,0.0661066106610661
-1.48765118040151e-14,8.4713469995086e-15,0.0662066206620662
-1.48765118040151e-14,8.4713469995086e-15,0.0663066306630663
-1.48765118040151e-14,8.4713469995086e-15,0.0664066406640664
-1.48765118040151e-14,8.4713469995086e-15,0.0665066506650665
-1.48765118040151e-14,8.4713469995086e-15,0.0666066606660666
-1.48765118040151e-14,8.4713469995086e-15,0.0667066706670667
-1.48765118040151e-14,8.4713469995086e-15,0.0668066806680668
-1.48765118040151e-14,8.4713469995086e-15,0.0669066906690669
-1.48765118040151e-14,8.4713469995086e-15,0.067006700670067
-1.48765118040151e-14,8.4713469995086e-15,0.0671067106710671
-1.48765118040151e-14,8.4713469995086e-15,0.0672067206720672
-1.48765118040151e-14,8.4713469995086e-15,0.0673067306730673
-1.48765118040151e-14,8.4713469995086e-15,0.0674067406740674
-1.48765118040151e-14,8.4713469995086e-15,0.0675067506750675
-1.48765118040151e-14,8.4713469995086e-15,0.0676067606760676
-1.48765118040151e-14,8.4713469995086e-15,0.0677067706770677
-1.48765118040151e-14,8.4713469995086e-15,0.0678067806780678
-1.48765118040151e-14,8.4713469995086e-15,0.0679067906790679
-1.48765118040151e-14,8.4713469995086e-15,0.068006800680068
-1.48765118040151e-14,8.4713469995086e-15,0.0681068106810681
-1.48765118040151e-14,8.4713469995086e-15,0.0682068206820682
-1.48765118040151e-14,8.4713469995086e-15,0.0683068306830683
-1.48765118040151e-14,8.4713469995086e-15,0.0684068406840684
-1.48765118040151e-14,8.4713469995086e-15,0.0685068506850685
-1.48765118040151e-14,8.4713469995086e-15,0.0686068606860686
-1.48765118040151e-14,8.4713469995086e-15,0.0687068706870687
-1.48765118040151e-14,8.4713469995086e-15,0.0688068806880688
-1.48765118040151e-14,8.4713469995086e-15,0.0689068906890689
-1.48765118040151e-14,8.4713469995086e-15,0.069006900690069
-1.48765118040151e-14,8.4713469995086e-15,0.0691069106910691
-1.48765118040151e-14,8.4713469995086e-15,0.0692069206920692
-1.48765118040151e-14,8.4713469995086e-15,0.0693069306930693
-1.48765118040151e-14,8.4713469995086e-15,0.0694069406940694
-1.48765118040151e-14,8.4713469995086e-15,0.0695069506950695
-1.48765118040151e-14,8.4713469995086e-15,0.0696069606960696
-1.48765118040151e-14,8.4713469995086e-15,0.0697069706970697
-1.48765118040151e-14,8.4713469995086e-15,0.0698069806980698
-1.48765118040151e-14,8.4713469995086e-15,0.0699069906990699
-1.48765118040151e-14,8.4713469995086e-15,0.07000700070007
-1.48765118040151e-14,8.4713469995086e-15,0.0701070107010701
-1.48765118040151e-14,8.4713469995086e-15,0.0702070207020702
-1.48765118040151e-14,8.4713469995086e-15,0.0703070307030703
-1.48765118040151e-14,8.4713469995086e-15,0.0704070407040704
-1.48765118040151e-14,8.4713469995086e-15,0.0705070507050705
-1.48765118040151e-14,8.4713469995086e-15,0.0706070607060706
-1.48765118040151e-14,8.4713469995086e-15,0.0707070707070707
-1.48765118040151e-14,8.4713469995086e-15,0.0708070807080708
-1.48765118040151e-14,8.4713469995086e-15,0.0709070907090709
-1.48765118040151e-14,8.4713469995086e-15,0.071007100710071
-1.48765118040151e-14,8.4713469995086e-15,0.0711071107110711
-1.48765118040151e-14,8.4713469995086e-15,0.0712071207120712
-1.48765118040151e-14,8.4713469995086e-15,0.0713071307130713
-1.48765118040151e-14,8.4713469995086e-15,0.0714071407140714
-1.48765118040151e-14,8.4713469995086e-15,0.0715071507150715
-1.48765118040151e-14,8.4713469995086e-15,0.0716071607160716
-1.48765118040151e-14,8.4713469995086e-15,0.0717071707170717
-1.48765118040151e-14,8.4713469995086e-15,0.0718071807180718
-1.48765118040151e-14,8.4713469995086e-15,0.0719071907190719
-1.48765118040151e-14,8.4713469995086e-15,0.072007200720072
-1.48765118040151e-14,8.4713469995086e-15,0.0721072107210721
-1.48765118040151e-14,8.4713469995086e-15,0.0722072207220722
-1.48765118040151e-14,8.4713469995086e-15,0.0723072307230723
-1.48765118040151e-14,8.4713469995086e-15,0.0724072407240724
-1.48765118040151e-14,8.4713469995086e-15,0.0725072507250725
-1.48765118040151e-14,8.4713469995086e-15,0.0726072607260726
-1.48765118040151e-14,8.4713469995086e-15,0.0727072707270727
-1.48765118040151e-14,8.4713469995086e-15,0.0728072807280728
-1.48765118040151e-14,8.4713469995086e-15,0.0729072907290729
-1.48765118040151e-14,8.4713469995086e-15,0.073007300730073
-1.48765118040151e-14,8.4713469995086e-15,0.0731073107310731
-1.48765118040151e-14,8.4713469995086e-15,0.0732073207320732
-1.48765118040151e-14,8.4713469995086e-15,0.0733073307330733
-1.48765118040151e-14,8.4713469995086e-15,0.0734073407340734
-1.48765118040151e-14,8.4713469995086e-15,0.0735073507350735
-1.48765118040151e-14,8.4713469995086e-15,0.0736073607360736
-1.48765118040151e-14,8.4713469995086e-15,0.0737073707370737
-1.48765118040151e-14,8.4713469995086e-15,0.0738073807380738
-1.48765118040151e-14,8.4713469995086e-15,0.0739073907390739
-1.48765118040151e-14,8.4713469995086e-15,0.074007400740074
-1.48765118040151e-14,8.4713469995086e-15,0.0741074107410741
-1.48765118040151e-14,8.4713469995086e-15,0.0742074207420742
-1.48765118040151e-14,8.4713469995086e-15,0.0743074307430743
-1.48765118040151e-14,8.4713469995086e-15,0.0744074407440744
-1.48765118040151e-14,8.4713469995086e-15,0.0745074507450745
-1.48765118040151e-14,8.4713469995086e-15,0.0746074607460746
-1.48765118040151e-14,8.4713469995086e-15,0.0747074707470747
-1.48765118040151e-14,8.4713469995086e-15,0.0748074807480748
-1.48765118040151e-14,8.4713469995086e-15,0.0749074907490749
-1.48765118040151e-14,8.4713469995086e-15,0.075007500750075
-1.48765118040151e-14,8.4713469995086e-15,0.0751075107510751
-1.48765118040151e-14,8.4713469995086e-15,0.0752075207520752
-1.48765118040151e-14,8.4713469995086e-15,0.0753075307530753
-1.48765118040151e-14,8.4713469995086e-15,0.0754075407540754
-1.48765118040151e-14,8.4713469995086e-15,0.0755075507550755
-1.48765118040151e-14,8.4713469995086e-15,0.0756075607560756
-1.48765118040151e-14,8.4713469995086e-15,0.0757075707570757
-1.48765118040151e-14,8.4713469995086e-15,0.0758075807580758
-1.48765118040151e-14,8.4713469995086e-15,0.0759075907590759
-1.48765118040151e-14,8.4713469995086e-15,0.076007600760076
-1.48765118040151e-14,8.4713469995086e-15,0.0761076107610761
-1.48765118040151e-14,8.4713469995086e-15,0.0762076207620762
-1.48765118040151e-14,8.4713469995086e-15,0.0763076307630763
-1.48765118040151e-14,8.4713469995086e-15,0.0764076407640764
-1.48765118040151e-14,8.4713469995086e-15,0.0765076507650765
-1.48765118040151e-14,8.4713469995086e-15,0.0766076607660766
-1.48765118040151e-14,8.4713469995086e-15,0.0767076707670767
-1.48765118040151e-14,8.4713469995086e-15,0.0768076807680768
-1.48765118040151e-14,8.4713469995086e-15,0.0769076907690769
-1.48765118040151e-14,8.4713469995086e-15,0.077007700770077
-1.48765118040151e-14,8.4713469995086e-15,0.0771077107710771
-1.48765118040151e-14,8.4713469995086e-15,0.0772077207720772
-1.48765118040151e-14,8.4713469995086e-15,0.0773077307730773
-1.48765118040151e-14,8.4713469995086e-15,0.0774077407740774
-1.48765118040151e-14,8.4713469995086e-15,0.0775077507750775
-1.48765118040151e-14,8.4713469995086e-15,0.0776077607760776
-1.48765118040151e-14,8.4713469995086e-15,0.0777077707770777
-1.48765118040151e-14,8.4713469995086e-15,0.0778077807780778
-1.48765118040151e-14,8.4713469995086e-15,0.0779077907790779
-1.48765118040151e-14,8.4713469995086e-15,0.078007800780078
-1.48765118040151e-14,8.4713469995086e-15,0.0781078107810781
-1.48765118040151e-14,8.4713469995086e-15,0.0782078207820782
-1.48765118040151e-14,8.4713469995086e-15,0.0783078307830783
-1.48765118040151e-14,8.4713469995086e-15,0.0784078407840784
-1.48765118040151e-14,8.4713469995086e-15,0.0785078507850785
-1.48765118040151e-14,8.4713469995086e-15,0.0786078607860786
-1.48765118040151e-14,8.4713469995086e-15,0.0787078707870787
-1.48765118040151e-14,8.4713469995086e-15,0.0788078807880788
-1.48765118040151e-14,8.4713469995086e-15,0.0789078907890789
-1.48765118040151e-14,8.4713469995086e-15,0.079007900790079
-1.48765118040151e-14,8.4713469995086e-15,0.0791079107910791
-1.48765118040151e-14,8.4713469995086e-15,0.0792079207920792
-1.48765118040151e-14,8.4713469995086e-15,0.0793079307930793
-1.48765118040151e-14,8.4713469995086e-15,0.0794079407940794
-1.48765118040151e-14,8.4713469995086e-15,0.0795079507950795
-1.48765118040151e-14,8.4713469995086e-15,0.0796079607960796
-1.48765118040151e-14,8.4713469995086e-15,0.0797079707970797
-1.48765118040151e-14,8.4713469995086e-15,0.0798079807980798
-1.48765118040151e-14,8.4713469995086e-15,0.0799079907990799
-1.48765118040151e-14,8.4713469995086e-15,0.08000800080008
-1.48765118040151e-14,8.4713469995086e-15,0.0801080108010801
-1.48765118040151e-14,8.4713469995086e-15,0.0802080208020802
-1.48765118040151e-14,8.4713469995086e-15,0.0803080308030803
-1.48765118040151e-14,8.4713469995086e-15,0.0804080408040804
-1.48765118040151e-14,8.4713469995086e-15,0.0805080508050805
-1.48765118040151e-14,8.4713469995086e-15,0.0806080608060806
-1.48765118040151e-14,8.4713469995086e-15,0.0807080708070807
-1.48765118040151e-14,8.4713469995086e-15,0.0808080808080808
-1.48765118040151e-14,8.4713469995086e-15,0.0809080908090809
-1.48765118040151e-14,8.4713469995086e-15,0.081008100810081
-1.48765118040151e-14,8.4713469995086e-15,0.0811081108110811
-1.48765118040151e-14,8.4713469995086e-15,0.0812081208120812
-1.48765118040151e-14,8.4713469995086e-15,0.0813081308130813
-1.48765118040151e-14,8.4713469995086e-15,0.0814081408140814
-1.48765118040151e-14,8.4713469995086e-15,0.0815081508150815
-1.48765118040151e-14,8.4713469995086e-15,0.0816081608160816
-1.48765118040151e-14,8.4713469995086e-15,0.0817081708170817
-1.48765118040151e-14,8.4713469995086e-15,0.0818081808180818
-1.48765118040151e-14,8.4713469995086e-15,0.0819081908190819
-1.48765118040151e-14,8.4713469995086e-15,0.082008200820082
-1.48765118040151e-14,8.4713469995086e-15,0.0821082108210821
-1.48765118040151e-14,8.4713469995086e-15,0.0822082208220822
-1.48765118040151e-14,8.4713469995086e-15,0.0823082308230823
-1.48765118040151e-14,8.4713469995086e-15,0.0824082408240824
-1.48765118040151e-14,8.4713469995086e-15,0.0825082508250825
-1.48765118040151e-14,8.4713469995086e-15,0.0826082608260826
-1.48765118040151e-14,8.4713469995086e-15,0.0827082708270827
-1.48765118040151e-14,8.4713469995086e-15,0.0828082808280828
-1.48765118040151e-14,8.4713469995086e-15,0.0829082908290829
-1.48765118040151e-14,8.4713469995086e-15,0.083008300830083
-1.48765118040151e-14,8.4713469995086e-15,0.0831083108310831
-1.48765118040151e-14,8.4713469995086e-15,0.0832083208320832
-1.48765118040151e-14,8.4713469995086e-15,0.0833083308330833
-1.48765118040151e-14,8.4713469995086e-15,0.0834083408340834
-1.48765118040151e-14,8.4713469995086e-15,0.0835083508350835
-1.48765118040151e-14,8.4713469995086e-15,0.0836083608360836
-1.48765118040151e-14,8.4713469995086e-15,0.0837083708370837
-1.48765118040151e-14,8.4713469995086e-15,0.0838083808380838
-1.48765118040151e-14,8.4713469995086e-15,0.0839083908390839
-1.48765118040151e-14,8.4713469995086e-15,0.084008400840084
-1.48765118040151e-14,8.4713469995086e-15,0.0841084108410841
-1.48765118040151e-14,8.4713469995086e-15,0.0842084208420842
-1.48765118040151e-14,8.4713469995086e-15,0.0843084308430843
-1.48765118040151e-14,8.4713469995086e-15,0.0844084408440844
-1.48765118040151e-14,8.4713469995086e-15,0.0845084508450845
-1.48765118040151e-14,8.4713469995086e-15,0.0846084608460846
-1.48765118040151e-14,8.4713469995086e-15,0.0847084708470847
-1.48765118040151e-14,8.4713469995086e-15,0.0848084808480848
-1.48765118040151e-14,8.4713469995086e-15,0.0849084908490849
-1.48765118040151e-14,8.4713469995086e-15,0.085008500850085
-1.48765118040151e-14,8.4713469995086e-15,0.0851085108510851
-1.48765118040151e-14,8.4713469995086e-15,0.0852085208520852
-1.48765118040151e-14,8.4713469995086e-15,0.0853085308530853
-1.48765118040151e-14,8.4713469995086e-15,0.0854085408540854
-1.48765118040151e-14,8.4713469995086e-15,0.0855085508550855
-1.48765118040151e-14,8.4713469995086e-15,0.0856085608560856
-1.48765118040151e-14,8.4713469995086e-15,0.0857085708570857
-1.48765118040151e-14,8.4713469995086e-15,0.0858085808580858
-1.48765118040151e-14,8.4713469995086e-15,0.0859085908590859
-1.48765118040151e-14,8.4713469995086e-15,0.086008600860086
-1.48765118040151e-14,8.4713469995086e-15,0.0861086108610861
-1.48765118040151e-14,8.4713469995086e-15,0.0862086208620862
-1.48765118040151e-14,8.4713469995086e-15,0.0863086308630863
-1.48765118040151e-14,8.4713469995086e-15,0.0864086408640864
-1.48765118040151e-14,8.4713469995086e-15,0.0865086508650865
-1.48765118040151e-14,8.4713469995086e-15,0.0866086608660866
-1.48765118040151e-14,8.4713469995086e-15,0.0867086708670867
-1.48765118040151e-14,8.4713469995086e-15,0.0868086808680868
-1.48765118040151e-14,8.4713469995086e-15,0.0869086908690869
-1.48765118040151e-14,8.4713469995086e-15,0.087008700870087
-1.48765118040151e-14,8.4713469995086e-15,0.0871087108710871
-1.48765118040151e-14,8.4713469995086e-15,0.0872087208720872
-1.48765118040151e-14,8.4713469995086e-15,0.0873087308730873
-1.48765118040151e-14,8.4713469995086e-15,0.0874087408740874
-1.48765118040151e-14,8.4713469995086e-15,0.0875087508750875
-1.48765118040151e-14,8.4713469995086e-15,0.0876087608760876
-1.48765118040151e-14,8.4713469995086e-15,0.0877087708770877
-1.48765118040151e-14,8.4713469995086e-15,0.0878087808780878
-1.48765118040151e-14,8.4713469995086e-15,0.0879087908790879
-1.48765118040151e-14,8.4713469995086e-15,0.088008800880088
-1.48765118040151e-14,8.4713469995086e-15,0.0881088108810881
-1.48765118040151e-14,8.4713469995086e-15,0.0882088208820882
-1.48765118040151e-14,8.4713469995086e-15,0.0883088308830883
-1.48765118040151e-14,8.4713469995086e-15,0.0884088408840884
-1.48765118040151e-14,8.4713469995086e-15,0.0885088508850885
-1.48765118040151e-14,8.4713469995086e-15,0.0886088608860886
-1.48765118040151e-14,8.4713469995086e-15,0.0887088708870887
-1.48765118040151e-14,8.4713469995086e-15,0.0888088808880888
-1.48765118040151e-14,8.4713469995086e-15,0.0889088908890889
-1.48765118040151e-14,8.4713469995086e-15,0.089008900890089
-1.48765118040151e-14,8.4713469995086e-15,0.0891089108910891
-1.48765118040151e-14,8.4713469995086e-15,0.0892089208920892
-1.48765118040151e-14,8.4713469995086e-15,0.0893089308930893
-1.48765118040151e-14,8.4713469995086e-15,0.0894089408940894
-1.48765118040151e-14,8.4713469995086e-15,0.0895089508950895
-1.48765118040151e-14,8.4713469995086e-15,0.0896089608960896
-1.48765118040151e-14,8.4713469995086e-15,0.0897089708970897
-1.48765118040151e-14,8.4713469995086e-15,0.0898089808980898
-1.48765118040151e-14,8.4713469995086e-15,0.0899089908990899
-1.48765118040151e-14,8.4713469995086e-15,0.09000900090009
-1.48765118040151e-14,8.4713469995086e-15,0.0901090109010901
-1.48765118040151e-14,8.4713469995086e-15,0.0902090209020902
-1.48765118040151e-14,8.4713469995086e-15,0.0903090309030903
-1.48765118040151e-14,8.4713469995086e-15,0.0904090409040904
-1.48765118040151e-14,8.4713469995086e-15,0.0905090509050905
-1.48765118040151e-14,8.4713469995086e-15,0.0906090609060906
-1.48765118040151e-14,8.4713469995086e-15,0.0907090709070907
-1.48765118040151e-14,8.4713469995086e-15,0.0908090809080908
-1.48765118040151e-14,8.4713469995086e-15,0.0909090909090909
-1.48765118040151e-14,8.4713469995086e-15,0.091009100910091
-1.48765118040151e-14,8.4713469995086e-15,0.0911091109110911
-1.48765118040151e-14,8.4713469995086e-15,0.0912091209120912
-1.48765118040151e-14,8.4713469995086e-15,0.0913091309130913
-1.48765118040151e-14,8.4713469995086e-15,0.0914091409140914
-1.48765118040151e-14,8.4713469995086e-15,0.0915091509150915
-1.48765118040151e-14,8.4713469995086e-15,0.0916091609160916
-1.48765118040151e-14,8.4713469995086e-15,0.0917091709170917
-1.48765118040151e-14,8.4713469995086e-15,0.0918091809180918
-1.48765118040151e-14,8.4713469995086e-15,0.0919091909190919
-1.48765118040151e-14,8.4713469995086e-15,0.092009200920092
-1.48765118040151e-14,8.4713469995086e-15,0.0921092109210921
-1.48765118040151e-14,8.4713469995086e-15,0.0922092209220922
-1.48765118040151e-14,8.4713469995086e-15,0.0923092309230923
-1.48765118040151e-14,8.4713469995086e-15,0.0924092409240924
-1.48765118040151e-14,8.4713469995086e-15,0.0925092509250925
-1.48765118040151e-14,8.4713469995086e-15,0.0926092609260926
-1.48765118040151e-14,8.4713469995086e-15,0.0927092709270927
-1.48765118040151e-14,8.4713469995086e-15,0.0928092809280928
-1.48765118040151e-14,8.4713469995086e-15,0.0929092909290929
-1.48765118040151e-14,8.4713469995086e-15,0.093009300930093
-1.48765118040151e-14,8.4713469995086e-15,0.0931093109310931
-1.48765118040151e-14,8.4713469995086e-15,0.0932093209320932
-1.48765118040151e-14,8.4713469995086e-15,0.0933093309330933
-1.48765118040151e-14,8.4713469995086e-15,0.0934093409340934
-1.48765118040151e-14,8.4713469995086e-15,0.0935093509350935
-1.48765118040151e-14,8.4713469995086e-15,0.0936093609360936
-1.48765118040151e-14,8.4713469995086e-15,0.0937093709370937
-1.48765118040151e-14,8.4713469995086e-15,0.0938093809380938
-1.48765118040151e-14,8.4713469995086e-15,0.0939093909390939
-1.48765118040151e-14,8.4713469995086e-15,0.094009400940094
-1.48765118040151e-14,8.4713469995086e-15,0.0941094109410941
-1.48765118040151e-14,8.4713469995086e-15,0.0942094209420942
-1.48765118040151e-14,8.4713469995086e-15,0.0943094309430943
-1.48765118040151e-14,8.4713469995086e-15,0.0944094409440944
-1.48765118040151e-14,8.4713469995086e-15,0.0945094509450945
-1.48765118040151e-14,8.4713469995086e-15,0.0946094609460946
-1.48765118040151e-14,8.4713469995086e-15,0.0947094709470947
-1.48765118040151e-14,8.4713469995086e-15,0.0948094809480948
-1.48765118040151e-14,8.4713469995086e-15,0.0949094909490949
-1.48765118040151e-14,8.4713469995086e-15,0.095009500950095
-1.48765118040151e-14,8.4713469995086e-15,0.0951095109510951
-1.48765118040151e-14,8.4713469995086e-15,0.0952095209520952
-1.48765118040151e-14,8.4713469995086e-15,0.0953095309530953
-1.48765118040151e-14,8.4713469995086e-15,0.0954095409540954
-1.48765118040151e-14,8.4713469995086e-15,0.0955095509550955
-1.48765118040151e-14,8.4713469995086e-15,0.0956095609560956
-1.48765118040151e-14,8.4713469995086e-15,0.0957095709570957
-1.48765118040151e-14,8.4713469995086e-15,0.0958095809580958
-1.48765118040151e-14,8.4713469995086e-15,0.0959095909590959
-1.48765118040151e-14,8.4713469995086e-15,0.096009600960096
-1.48765118040151e-14,8.4713469995086e-15,0.0961096109610961
-1.48765118040151e-14,8.4713469995086e-15,0.0962096209620962
-1.48765118040151e-14,8.4713469995086e-15,0.0963096309630963
-1.48765118040151e-14,8.4713469995086e-15,0.0964096409640964
-1.48765118040151e-14,8.4713469995086e-15,0.0965096509650965
-1.48765118040151e-14,8.4713469995086e-15,0.0966096609660966
-1.48765118040151e-14,8.4713469995086e-15,0.0967096709670967
-1.48765118040151e-14,8.4713469995086e-15,0.0968096809680968
-1.48765118040151e-14,8.4713469995086e-15,0.0969096909690969
-1.48765118040151e-14,8.4713469995086e-15,0.097009700970097
-1.48765118040151e-14,8.4713469995086e-15,0.0971097109710971
-1.48765118040151e-14,8.4713469995086e-15,0.0972097209720972
-1.48765118040151e-14,8.4713469995086e-15,0.0973097309730973
-1.48765118040151e-14,8.4713469995086e-15,0.0974097409740974
-1.48765118040151e-14,8.4713469995086e-15,0.0975097509750975
-1.48765118040151e-14,8.4713469995086e-15,0.0976097609760976
-1.48765118040151e-14,8.4713469995086e-15,0.0977097709770977
-1.48765118040151e-14,8.4713469995086e-15,0.0978097809780978
-1.48765118040151e-14,8.4713469995086e-15,0.0979097909790979
-1.48765118040151e-14,8.4713469995086e-15,0.098009800980098
-1.48765118040151e-14,8.4713469995086e-15,0.0981098109810981
-1.48765118040151e-14,8.4713469995086e-15,0.0982098209820982
-1.48765118040151e-14,8.4713469995086e-15,0.0983098309830983
-1.48765118040151e-14,8.4713469995086e-15,0.0984098409840984
-1.48765118040151e-14,8.4713469995086e-15,0.0985098509850985
-1.48765118040151e-14,8.4713469995086e-15,0.0986098609860986
-1.48765118040151e-14,8.4713469995086e-15,0.0987098709870987
-1.48765118040151e-14,8.4713469995086e-15,0.0988098809880988
-1.48765118040151e-14,8.4713469995086e-15,0.0989098909890989
-1.48765118040151e-14,8.4713469995086e-15,0.099009900990099
-1.48765118040151e-14,8.4713469995086e-15,0.0991099109910991
-1.48765118040151e-14,8.4713469995086e-15,0.0992099209920992
-1.48765118040151e-14,8.4713469995086e-15,0.0993099309930993
-1.48765118040151e-14,8.4713469995086e-15,0.0994099409940994
-1.48765118040151e-14,8.4713469995086e-15,0.0995099509950995
-1.48765118040151e-14,8.4713469995086e-15,0.0996099609960996
-1.48765118040151e-14,8.4713469995086e-15,0.0997099709970997
-1.48765118040151e-14,8.4713469995086e-15,0.0998099809980998
-1.48765118040151e-14,8.4713469995086e-15,0.0999099909990999
-1.48765118040151e-14,8.4713469995086e-15,0.1000100010001
-1.48765118040151e-14,8.4713469995086e-15,0.1001100110011
-1.48765118040151e-14,8.4713469995086e-15,0.1002100210021
-1.48765118040151e-14,8.4713469995086e-15,0.1003100310031
-1.48765118040151e-14,8.4713469995086e-15,0.1004100410041
-1.48765118040151e-14,8.4713469995086e-15,0.100510051005101
-1.48765118040151e-14,8.4713469995086e-15,0.100610061006101
-1.48765118040151e-14,8.4713469995086e-15,0.100710071007101
-1.48765118040151e-14,8.4713469995086e-15,0.100810081008101
-1.48765118040151e-14,8.4713469995086e-15,0.100910091009101
-1.48765118040151e-14,8.4713469995086e-15,0.101010101010101
-1.48765118040151e-14,8.4713469995086e-15,0.101110111011101
-1.48765118040151e-14,8.4713469995086e-15,0.101210121012101
-1.48765118040151e-14,8.4713469995086e-15,0.101310131013101
-1.48765118040151e-14,8.4713469995086e-15,0.101410141014101
-1.48765118040151e-14,8.4713469995086e-15,0.101510151015102
-1.48765118040151e-14,8.4713469995086e-15,0.101610161016102
-1.48765118040151e-14,8.4713469995086e-15,0.101710171017102
-1.48765118040151e-14,8.4713469995086e-15,0.101810181018102
-1.48765118040151e-14,8.4713469995086e-15,0.101910191019102
-1.48765118040151e-14,8.4713469995086e-15,0.102010201020102
-1.48765118040151e-14,8.4713469995086e-15,0.102110211021102
-1.48765118040151e-14,8.4713469995086e-15,0.102210221022102
-1.48765118040151e-14,8.4713469995086e-15,0.102310231023102
-1.48765118040151e-14,8.4713469995086e-15,0.102410241024102
-1.48765118040151e-14,8.4713469995086e-15,0.102510251025103
-1.48765118040151e-14,8.4713469995086e-15,0.102610261026103
-1.48765118040151e-14,8.4713469995086e-15,0.102710271027103
-1.48765118040151e-14,8.4713469995086e-15,0.102810281028103
-1.48765118040151e-14,8.4713469995086e-15,0.102910291029103
-1.48765118040151e-14,8.4713469995086e-15,0.103010301030103
-1.48765118040151e-14,8.4713469995086e-15,0.103110311031103
-1.48765118040151e-14,8.4713469995086e-15,0.103210321032103
-1.48765118040151e-14,8.4713469995086e-15,0.103310331033103
-1.48765118040151e-14,8.4713469995086e-15,0.103410341034103
-1.48765118040151e-14,8.4713469995086e-15,0.103510351035104
-1.48765118040151e-14,8.4713469995086e-15,0.103610361036104
-1.48765118040151e-14,8.4713469995086e-15,0.103710371037104
-1.48765118040151e-14,8.4713469995086e-15,0.103810381038104
-1.48765118040151e-14,8.4713469995086e-15,0.103910391039104
-1.48765118040151e-14,8.4713469995086e-15,0.104010401040104
-1.48765118040151e-14,8.4713469995086e-15,0.104110411041104
-1.48765118040151e-14,8.4713469995086e-15,0.104210421042104
-1.48765118040151e-14,8.4713469995086e-15,0.104310431043104
-1.48765118040151e-14,8.4713469995086e-15,0.104410441044104
-1.48765118040151e-14,8.4713469995086e-15,0.104510451045105
-1.48765118040151e-14,8.4713469995086e-15,0.104610461046105
-1.48765118040151e-14,8.4713469995086e-15,0.104710471047105
-1.48765118040151e-14,8.4713469995086e-15,0.104810481048105
-1.48765118040151e-14,8.4713469995086e-15,0.104910491049105
-1.48765118040151e-14,8.4713469995086e-15,0.105010501050105
-1.48765118040151e-14,8.4713469995086e-15,0.105110511051105
-1.48765118040151e-14,8.4713469995086e-15,0.105210521052105
-1.48765118040151e-14,8.4713469995086e-15,0.105310531053105
-1.48765118040151e-14,8.4713469995086e-15,0.105410541054105
-1.48765118040151e-14,8.4713469995086e-15,0.105510551055106
-1.48765118040151e-14,8.4713469995086e-15,0.105610561056106
-1.48765118040151e-14,8.4713469995086e-15,0.105710571057106
-1.48765118040151e-14,8.4713469995086e-15,0.105810581058106
-1.48765118040151e-14,8.4713469995086e-15,0.105910591059106
-1.48765118040151e-14,8.4713469995086e-15,0.106010601060106
-1.48765118040151e-14,8.4713469995086e-15,0.106110611061106
-1.48765118040151e-14,8.4713469995086e-15,0.106210621062106
-1.48765118040151e-14,8.4713469995086e-15,0.106310631063106
-1.48765118040151e-14,8.4713469995086e-15,0.106410641064106
-1.48765118040151e-14,8.4713469995086e-15,0.106510651065107
-1.48765118040151e-14,8.4713469995086e-15,0.106610661066107
-1.48765118040151e-14,8.4713469995086e-15,0.106710671067107
-1.48765118040151e-14,8.4713469995086e-15,0.106810681068107
-1.48765118040151e-14,8.4713469995086e-15,0.106910691069107
-1.48765118040151e-14,8.4713469995086e-15,0.107010701070107
-1.48765118040151e-14,8.4713469995086e-15,0.107110711071107
-1.48765118040151e-14,8.4713469995086e-15,0.107210721072107
-1.48765118040151e-14,8.4713469995086e-15,0.107310731073107
-1.48765118040151e-14,8.4713469995086e-15,0.107410741074107
-1.48765118040151e-14,8.4713469995086e-15,0.107510751075108
-1.48765118040151e-14,8.4713469995086e-15,0.107610761076108
-1.48765118040151e-14,8.4713469995086e-15,0.107710771077108
-1.48765118040151e-14,8.4713469995086e-15,0.107810781078108
-1.48765118040151e-14,8.4713469995086e-15,0.107910791079108
-1.48765118040151e-14,8.4713469995086e-15,0.108010801080108
-1.48765118040151e-14,8.4713469995086e-15,0.108110811081108
-1.48765118040151e-14,8.4713469995086e-15,0.108210821082108
-1.48765118040151e-14,8.4713469995086e-15,0.108310831083108
-1.48765118040151e-14,8.4713469995086e-15,0.108410841084108
-1.48765118040151e-14,8.4713469995086e-15,0.108510851085109
-1.48765118040151e-14,8.4713469995086e-15,0.108610861086109
-1.48765118040151e-14,8.4713469995086e-15,0.108710871087109
-1.48765118040151e-14,8.4713469995086e-15,0.108810881088109
-1.48765118040151e-14,8.4713469995086e-15,0.108910891089109
-1.48765118040151e-14,8.4713469995086e-15,0.109010901090109
-1.48765118040151e-14,8.4713469995086e-15,0.109110911091109
-1.48765118040151e-14,8.4713469995086e-15,0.109210921092109
-1.48765118040151e-14,8.4713469995086e-15,0.109310931093109
-1.48765118040151e-14,8.4713469995086e-15,0.109410941094109
-1.48765118040151e-14,8.4713469995086e-15,0.10951095109511
-1.48765118040151e-14,8.4713469995086e-15,0.10961096109611
-1.48765118040151e-14,8.4713469995086e-15,0.10971097109711
-1.48765118040151e-14,8.4713469995086e-15,0.10981098109811
-1.48765118040151e-14,8.4713469995086e-15,0.10991099109911
-1.48765118040151e-14,8.4713469995086e-15,0.11001100110011
-1.48765118040151e-14,8.4713469995086e-15,0.11011101110111
-1.48765118040151e-14,8.4713469995086e-15,0.11021102110211
-1.48765118040151e-14,8.4713469995086e-15,0.11031103110311
-1.48765118040151e-14,8.4713469995086e-15,0.11041104110411
-1.48765118040151e-14,8.4713469995086e-15,0.110511051105111
-1.48765118040151e-14,8.4713469995086e-15,0.110611061106111
-1.48765118040151e-14,8.4713469995086e-15,0.110711071107111
-1.48765118040151e-14,8.4713469995086e-15,0.110811081108111
-1.48765118040151e-14,8.4713469995086e-15,0.110911091109111
-1.48765118040151e-14,8.4713469995086e-15,0.111011101110111
-1.48765118040151e-14,8.4713469995086e-15,0.111111111111111
-1.48765118040151e-14,8.4713469995086e-15,0.111211121112111
-1.48765118040151e-14,8.4713469995086e-15,0.111311131113111
-1.48765118040151e-14,8.4713469995086e-15,0.111411141114111
-1.48765118040151e-14,8.4713469995086e-15,0.111511151115112
-1.48765118040151e-14,8.4713469995086e-15,0.111611161116112
-1.48765118040151e-14,8.4713469995086e-15,0.111711171117112
-1.48765118040151e-14,8.4713469995086e-15,0.111811181118112
-1.48765118040151e-14,8.4713469995086e-15,0.111911191119112
-1.48765118040151e-14,8.4713469995086e-15,0.112011201120112
-1.48765118040151e-14,8.4713469995086e-15,0.112111211121112
-1.48765118040151e-14,8.4713469995086e-15,0.112211221122112
-1.48765118040151e-14,8.4713469995086e-15,0.112311231123112
-1.48765118040151e-14,8.4713469995086e-15,0.112411241124112
-1.48765118040151e-14,8.4713469995086e-15,0.112511251125113
-1.48765118040151e-14,8.4713469995086e-15,0.112611261126113
-1.48765118040151e-14,8.4713469995086e-15,0.112711271127113
-1.48765118040151e-14,8.4713469995086e-15,0.112811281128113
-1.48765118040151e-14,8.4713469995086e-15,0.112911291129113
-1.48765118040151e-14,8.4713469995086e-15,0.113011301130113
-1.48765118040151e-14,8.4713469995086e-15,0.113111311131113
-1.48765118040151e-14,8.4713469995086e-15,0.113211321132113
-1.48765118040151e-14,8.4713469995086e-15,0.113311331133113
-1.48765118040151e-14,8.4713469995086e-15,0.113411341134113
-1.48765118040151e-14,8.4713469995086e-15,0.113511351135114
-1.48765118040151e-14,8.4713469995086e-15,0.113611361136114
-1.48765118040151e-14,8.4713469995086e-15,0.113711371137114
-1.48765118040151e-14,8.4713469995086e-15,0.113811381138114
-1.48765118040151e-14,8.4713469995086e-15,0.113911391139114
-1.48765118040151e-14,8.4713469995086e-15,0.114011401140114
-1.48765118040151e-14,8.4713469995086e-15,0.114111411141114
-1.48765118040151e-14,8.4713469995086e-15,0.114211421142114
-1.48765118040151e-14,8.4713469995086e-15,0.114311431143114
-1.48765118040151e-14,8.4713469995086e-15,0.114411441144114
-1.48765118040151e-14,8.4713469995086e-15,0.114511451145115
-1.48765118040151e-14,8.4713469995086e-15,0.114611461146115
-1.48765118040151e-14,8.4713469995086e-15,0.114711471147115
-1.48765118040151e-14,8.4713469995086e-15,0.114811481148115
-1.48765118040151e-14,8.4713469995086e-15,0.114911491149115
-1.48765118040151e-14,8.4713469995086e-15,0.115011501150115
-1.48765118040151e-14,8.4713469995086e-15,0.115111511151115
-1.48765118040151e-14,8.4713469995086e-15,0.115211521152115
-1.48765118040151e-14,8.4713469995086e-15,0.115311531153115
-1.48765118040151e-14,8.4713469995086e-15,0.115411541154115
-1.48765118040151e-14,8.4713469995086e-15,0.115511551155116
-1.48765118040151e-14,8.4713469995086e-15,0.115611561156116
-1.48765118040151e-14,8.4713469995086e-15,0.115711571157116
-1.48765118040151e-14,8.4713469995086e-15,0.115811581158116
-1.48765118040151e-14,8.4713469995086e-15,0.115911591159116
-1.48765118040151e-14,8.4713469995086e-15,0.116011601160116
-1.48765118040151e-14,8.4713469995086e-15,0.116111611161116
-1.48765118040151e-14,8.4713469995086e-15,0.116211621162116
-1.48765118040151e-14,8.4713469995086e-15,0.116311631163116
-1.48765118040151e-14,8.4713469995086e-15,0.116411641164116
-1.48765118040151e-14,8.4713469995086e-15,0.116511651165117
-1.48765118040151e-14,8.4713469995086e-15,0.116611661166117
-1.48765118040151e-14,8.4713469995086e-15,0.116711671167117
-1.48765118040151e-14,8.4713469995086e-15,0.116811681168117
-1.48765118040151e-14,8.4713469995086e-15,0.116911691169117
-1.48765118040151e-14,8.4713469995086e-15,0.117011701170117
-1.48765118040151e-14,8.4713469995086e-15,0.117111711171117
-1.48765118040151e-14,8.4713469995086e-15,0.117211721172117
-1.48765118040151e-14,8.4713469995086e-15,0.117311731173117
-1.48765118040151e-14,8.4713469995086e-15,0.117411741174117
-1.48765118040151e-14,8.4713469995086e-15,0.117511751175118
-1.48765118040151e-14,8.4713469995086e-15,0.117611761176118
-1.48765118040151e-14,8.4713469995086e-15,0.117711771177118
-1.48765118040151e-14,8.4713469995086e-15,0.117811781178118
-1.48765118040151e-14,8.4713469995086e-15,0.117911791179118
-1.48765118040151e-14,8.4713469995086e-15,0.118011801180118
-1.48765118040151e-14,8.4713469995086e-15,0.118111811181118
-1.48765118040151e-14,8.4713469995086e-15,0.118211821182118
-1.48765118040151e-14,8.4713469995086e-15,0.118311831183118
-1.48765118040151e-14,8.4713469995086e-15,0.118411841184118
-1.48765118040151e-14,8.4713469995086e-15,0.118511851185119
-1.48765118040151e-14,8.4713469995086e-15,0.118611861186119
-1.48765118040151e-14,8.4713469995086e-15,0.118711871187119
-1.48765118040151e-14,8.4713469995086e-15,0.118811881188119
-1.48765118040151e-14,8.4713469995086e-15,0.118911891189119
-1.48765118040151e-14,8.4713469995086e-15,0.119011901190119
-1.48765118040151e-14,8.4713469995086e-15,0.119111911191119
-1.48765118040151e-14,8.4713469995086e-15,0.119211921192119
-1.48765118040151e-14,8.4713469995086e-15,0.119311931193119
-1.48765118040151e-14,8.4713469995086e-15,0.119411941194119
-1.48765118040151e-14,8.4713469995086e-15,0.11951195119512
-1.48765118040151e-14,8.4713469995086e-15,0.11961196119612
-1.48765118040151e-14,8.4713469995086e-15,0.11971197119712
-1.48765118040151e-14,8.4713469995086e-15,0.11981198119812
-1.48765118040151e-14,8.4713469995086e-15,0.11991199119912
-1.48765118040151e-14,8.4713469995086e-15,0.12001200120012
-1.48765118040151e-14,8.4713469995086e-15,0.12011201120112
-1.48765118040151e-14,8.4713469995086e-15,0.12021202120212
-1.48765118040151e-14,8.4713469995086e-15,0.12031203120312
-1.48765118040151e-14,8.4713469995086e-15,0.12041204120412
-1.48765118040151e-14,8.4713469995086e-15,0.120512051205121
-1.48765118040151e-14,8.4713469995086e-15,0.120612061206121
-1.48765118040151e-14,8.4713469995086e-15,0.120712071207121
-1.48765118040151e-14,8.4713469995086e-15,0.120812081208121
-1.48765118040151e-14,8.4713469995086e-15,0.120912091209121
-1.48765118040151e-14,8.4713469995086e-15,0.121012101210121
-1.48765118040151e-14,8.4713469995086e-15,0.121112111211121
-1.48765118040151e-14,8.4713469995086e-15,0.121212121212121
-1.48765118040151e-14,8.4713469995086e-15,0.121312131213121
-1.48765118040151e-14,8.4713469995086e-15,0.121412141214121
-1.48765118040151e-14,8.4713469995086e-15,0.121512151215122
-1.48765118040151e-14,8.4713469995086e-15,0.121612161216122
-1.48765118040151e-14,8.4713469995086e-15,0.121712171217122
-1.48765118040151e-14,8.4713469995086e-15,0.121812181218122
-1.48765118040151e-14,8.4713469995086e-15,0.121912191219122
-1.48765118040151e-14,8.4713469995086e-15,0.122012201220122
-1.48765118040151e-14,8.4713469995086e-15,0.122112211221122
-1.48765118040151e-14,8.4713469995086e-15,0.122212221222122
-1.48765118040151e-14,8.4713469995086e-15,0.122312231223122
-1.48765118040151e-14,8.4713469995086e-15,0.122412241224122
-1.48765118040151e-14,8.4713469995086e-15,0.122512251225123
-1.48765118040151e-14,8.4713469995086e-15,0.122612261226123
-1.48765118040151e-14,8.4713469995086e-15,0.122712271227123
-1.48765118040151e-14,8.4713469995086e-15,0.122812281228123
-1.48765118040151e-14,8.4713469995086e-15,0.122912291229123
-1.48765118040151e-14,8.4713469995086e-15,0.123012301230123
-1.48765118040151e-14,8.4713469995086e-15,0.123112311231123
-1.48765118040151e-14,8.4713469995086e-15,0.123212321232123
-1.48765118040151e-14,8.4713469995086e-15,0.123312331233123
-1.48765118040151e-14,8.4713469995086e-15,0.123412341234123
-1.48765118040151e-14,8.4713469995086e-15,0.123512351235124
-1.48765118040151e-14,8.4713469995086e-15,0.123612361236124
-1.48765118040151e-14,8.4713469995086e-15,0.123712371237124
-1.48765118040151e-14,8.4713469995086e-15,0.123812381238124
-1.48765118040151e-14,8.4713469995086e-15,0.123912391239124
-1.48765118040151e-14,8.4713469995086e-15,0.124012401240124
-1.48765118040151e-14,8.4713469995086e-15,0.124112411241124
-1.48765118040151e-14,8.4713469995086e-15,0.124212421242124
-1.48765118040151e-14,8.4713469995086e-15,0.124312431243124
-1.48765118040151e-14,8.4713469995086e-15,0.124412441244124
-1.48765118040151e-14,8.4713469995086e-15,0.124512451245125
-1.48765118040151e-14,8.4713469995086e-15,0.124612461246125
-1.48765118040151e-14,8.4713469995086e-15,0.124712471247125
-1.48765118040151e-14,8.4713469995086e-15,0.124812481248125
-1.48765118040151e-14,8.4713469995086e-15,0.124912491249125
-1.48765118040151e-14,8.4713469995086e-15,0.125012501250125
-1.48765118040151e-14,8.4713469995086e-15,0.125112511251125
-1.48765118040151e-14,8.4713469995086e-15,0.125212521252125
-1.48765118040151e-14,8.4713469995086e-15,0.125312531253125
-1.48765118040151e-14,8.4713469995086e-15,0.125412541254125
-1.48765118040151e-14,8.4713469995086e-15,0.125512551255126
-1.48765118040151e-14,8.4713469995086e-15,0.125612561256126
-1.48765118040151e-14,8.4713469995086e-15,0.125712571257126
-1.48765118040151e-14,8.4713469995086e-15,0.125812581258126
-1.48765118040151e-14,8.4713469995086e-15,0.125912591259126
-1.48765118040151e-14,8.4713469995086e-15,0.126012601260126
-1.48765118040151e-14,8.4713469995086e-15,0.126112611261126
-1.48765118040151e-14,8.4713469995086e-15,0.126212621262126
-1.48765118040151e-14,8.4713469995086e-15,0.126312631263126
-1.48765118040151e-14,8.4713469995086e-15,0.126412641264126
-1.48765118040151e-14,8.4713469995086e-15,0.126512651265127
-1.48765118040151e-14,8.4713469995086e-15,0.126612661266127
-1.48765118040151e-14,8.4713469995086e-15,0.126712671267127
-1.48765118040151e-14,8.4713469995086e-15,0.126812681268127
-1.48765118040151e-14,8.4713469995086e-15,0.126912691269127
-1.48765118040151e-14,8.4713469995086e-15,0.127012701270127
-1.48765118040151e-14,8.4713469995086e-15,0.127112711271127
-1.48765118040151e-14,8.4713469995086e-15,0.127212721272127
-1.48765118040151e-14,8.4713469995086e-15,0.127312731273127
-1.48765118040151e-14,8.4713469995086e-15,0.127412741274127
-1.48765118040151e-14,8.4713469995086e-15,0.127512751275128
-1.48765118040151e-14,8.4713469995086e-15,0.127612761276128
-1.48765118040151e-14,8.4713469995086e-15,0.127712771277128
-1.48765118040151e-14,8.4713469995086e-15,0.127812781278128
-1.48765118040151e-14,8.4713469995086e-15,0.127912791279128
-1.48765118040151e-14,8.4713469995086e-15,0.128012801280128
-1.48765118040151e-14,8.4713469995086e-15,0.128112811281128
-1.48765118040151e-14,8.4713469995086e-15,0.128212821282128
-1.48765118040151e-14,8.4713469995086e-15,0.128312831283128
-1.48765118040151e-14,8.4713469995086e-15,0.128412841284128
-1.48765118040151e-14,8.4713469995086e-15,0.128512851285129
-1.48765118040151e-14,8.4713469995086e-15,0.128612861286129
-1.48765118040151e-14,8.4713469995086e-15,0.128712871287129
-1.48765118040151e-14,8.4713469995086e-15,0.128812881288129
-1.48765118040151e-14,8.4713469995086e-15,0.128912891289129
-1.48765118040151e-14,8.4713469995086e-15,0.129012901290129
-1.48765118040151e-14,8.4713469995086e-15,0.129112911291129
-1.48765118040151e-14,8.4713469995086e-15,0.129212921292129
-1.48765118040151e-14,8.4713469995086e-15,0.129312931293129
-1.48765118040151e-14,8.4713469995086e-15,0.129412941294129
-1.48765118040151e-14,8.4713469995086e-15,0.12951295129513
-1.48765118040151e-14,8.4713469995086e-15,0.12961296129613
-1.48765118040151e-14,8.4713469995086e-15,0.12971297129713
-1.48765118040151e-14,8.4713469995086e-15,0.12981298129813
-1.48765118040151e-14,8.4713469995086e-15,0.12991299129913
-1.48765118040151e-14,8.4713469995086e-15,0.13001300130013
-1.48765118040151e-14,8.4713469995086e-15,0.13011301130113
-1.48765118040151e-14,8.4713469995086e-15,0.13021302130213
-1.48765118040151e-14,8.4713469995086e-15,0.13031303130313
-1.48765118040151e-14,8.4713469995086e-15,0.13041304130413
-1.48765118040151e-14,8.4713469995086e-15,0.130513051305131
-1.48765118040151e-14,8.4713469995086e-15,0.130613061306131
-1.48765118040151e-14,8.4713469995086e-15,0.130713071307131
-1.48765118040151e-14,8.4713469995086e-15,0.130813081308131
-1.48765118040151e-14,8.4713469995086e-15,0.130913091309131
-1.48765118040151e-14,8.4713469995086e-15,0.131013101310131
-1.48765118040151e-14,8.4713469995086e-15,0.131113111311131
-1.48765118040151e-14,8.4713469995086e-15,0.131213121312131
-1.48765118040151e-14,8.4713469995086e-15,0.131313131313131
-1.48765118040151e-14,8.4713469995086e-15,0.131413141314131
-1.48765118040151e-14,8.4713469995086e-15,0.131513151315132
-1.48765118040151e-14,8.4713469995086e-15,0.131613161316132
-1.48765118040151e-14,8.4713469995086e-15,0.131713171317132
-1.48765118040151e-14,8.4713469995086e-15,0.131813181318132
-1.48765118040151e-14,8.4713469995086e-15,0.131913191319132
-1.48765118040151e-14,8.4713469995086e-15,0.132013201320132
-1.48765118040151e-14,8.4713469995086e-15,0.132113211321132
-1.48765118040151e-14,8.4713469995086e-15,0.132213221322132
-1.48765118040151e-14,8.4713469995086e-15,0.132313231323132
-1.48765118040151e-14,8.4713469995086e-15,0.132413241324132
-1.48765118040151e-14,8.4713469995086e-15,0.132513251325133
-1.48765118040151e-14,8.4713469995086e-15,0.132613261326133
-1.48765118040151e-14,8.4713469995086e-15,0.132713271327133
-1.48765118040151e-14,8.4713469995086e-15,0.132813281328133
-1.48765118040151e-14,8.4713469995086e-15,0.132913291329133
-1.48765118040151e-14,8.4713469995086e-15,0.133013301330133
-1.48765118040151e-14,8.4713469995086e-15,0.133113311331133
-1.48765118040151e-14,8.4713469995086e-15,0.133213321332133
-1.48765118040151e-14,8.4713469995086e-15,0.133313331333133
-1.48765118040151e-14,8.4713469995086e-15,0.133413341334133
-1.48765118040151e-14,8.4713469995086e-15,0.133513351335134
-1.48765118040151e-14,8.4713469995086e-15,0.133613361336134
-1.48765118040151e-14,8.4713469995086e-15,0.133713371337134
-1.48765118040151e-14,8.4713469995086e-15,0.133813381338134
-1.48765118040151e-14,8.4713469995086e-15,0.133913391339134
-1.48765118040151e-14,8.4713469995086e-15,0.134013401340134
-1.48765118040151e-14,8.4713469995086e-15,0.134113411341134
-1.48765118040151e-14,8.4713469995086e-15,0.134213421342134
-1.48765118040151e-14,8.4713469995086e-15,0.134313431343134
-1.48765118040151e-14,8.4713469995086e-15,0.134413441344134
-1.48765118040151e-14,8.4713469995086e-15,0.134513451345135
-1.48765118040151e-14,8.4713469995086e-15,0.134613461346135
-1.48765118040151e-14,8.4713469995086e-15,0.134713471347135
-1.48765118040151e-14,8.4713469995086e-15,0.134813481348135
-1.48765118040151e-14,8.4713469995086e-15,0.134913491349135
-1.48765118040151e-14,8.4713469995086e-15,0.135013501350135
-1.48765118040151e-14,8.4713469995086e-15,0.135113511351135
-1.48765118040151e-14,8.4713469995086e-15,0.135213521352135
-1.48765118040151e-14,8.4713469995086e-15,0.135313531353135
-1.48765118040151e-14,8.4713469995086e-15,0.135413541354135
-1.48765118040151e-14,8.4713469995086e-15,0.135513551355136
-1.48765118040151e-14,8.4713469995086e-15,0.135613561356136
-1.48765118040151e-14,8.4713469995086e-15,0.135713571357136
-1.48765118040151e-14,8.4713469995086e-15,0.135813581358136
-1.48765118040151e-14,8.4713469995086e-15,0.135913591359136
-1.48765118040151e-14,8.4713469995086e-15,0.136013601360136
-1.48765118040151e-14,8.4713469995086e-15,0.136113611361136
-1.48765118040151e-14,8.4713469995086e-15,0.136213621362136
-1.48765118040151e-14,8.4713469995086e-15,0.136313631363136
-1.48765118040151e-14,8.4713469995086e-15,0.136413641364136
-1.48765118040151e-14,8.4713469995086e-15,0.136513651365137
-1.48765118040151e-14,8.4713469995086e-15,0.136613661366137
-1.48765118040151e-14,8.4713469995086e-15,0.136713671367137
-1.48765118040151e-14,8.4713469995086e-15,0.136813681368137
-1.48765118040151e-14,8.4713469995086e-15,0.136913691369137
-1.48765118040151e-14,8.4713469995086e-15,0.137013701370137
-1.48765118040151e-14,8.4713469995086e-15,0.137113711371137
-1.48765118040151e-14,8.4713469995086e-15,0.137213721372137
-1.48765118040151e-14,8.4713469995086e-15,0.137313731373137
-1.48765118040151e-14,8.4713469995086e-15,0.137413741374137
-1.48765118040151e-14,8.4713469995086e-15,0.137513751375138
-1.48765118040151e-14,8.4713469995086e-15,0.137613761376138
-1.48765118040151e-14,8.4713469995086e-15,0.137713771377138
-1.48765118040151e-14,8.4713469995086e-15,0.137813781378138
-1.48765118040151e-14,8.4713469995086e-15,0.137913791379138
-1.48765118040151e-14,8.4713469995086e-15,0.138013801380138
-1.48765118040151e-14,8.4713469995086e-15,0.138113811381138
-1.48765118040151e-14,8.4713469995086e-15,0.138213821382138
-1.48765118040151e-14,8.4713469995086e-15,0.138313831383138
-1.48765118040151e-14,8.4713469995086e-15,0.138413841384138
-1.48765118040151e-14,8.4713469995086e-15,0.138513851385139
-1.48765118040151e-14,8.4713469995086e-15,0.138613861386139
-1.48765118040151e-14,8.4713469995086e-15,0.138713871387139
-1.48765118040151e-14,8.4713469995086e-15,0.138813881388139
-1.48765118040151e-14,8.4713469995086e-15,0.138913891389139
-1.48765118040151e-14,8.4713469995086e-15,0.139013901390139
-1.48765118040151e-14,8.4713469995086e-15,0.139113911391139
-1.48765118040151e-14,8.4713469995086e-15,0.139213921392139
-1.48765118040151e-14,8.4713469995086e-15,0.139313931393139
-1.48765118040151e-14,8.4713469995086e-15,0.139413941394139
-1.48765118040151e-14,8.4713469995086e-15,0.13951395139514
-1.48765118040151e-14,8.4713469995086e-15,0.13961396139614
-1.48765118040151e-14,8.4713469995086e-15,0.13971397139714
-1.48765118040151e-14,8.4713469995086e-15,0.13981398139814
-1.48765118040151e-14,8.4713469995086e-15,0.13991399139914
-1.48765118040151e-14,8.4713469995086e-15,0.14001400140014
-1.48765118040151e-14,8.4713469995086e-15,0.14011401140114
-1.48765118040151e-14,8.4713469995086e-15,0.14021402140214
-1.48765118040151e-14,8.4713469995086e-15,0.14031403140314
-1.48765118040151e-14,8.4713469995086e-15,0.14041404140414
-1.48765118040151e-14,8.4713469995086e-15,0.140514051405141
-1.48765118040151e-14,8.4713469995086e-15,0.140614061406141
-1.48765118040151e-14,8.4713469995086e-15,0.140714071407141
-1.48765118040151e-14,8.4713469995086e-15,0.140814081408141
-1.48765118040151e-14,8.4713469995086e-15,0.140914091409141
-1.48765118040151e-14,8.4713469995086e-15,0.141014101410141
-1.48765118040151e-14,8.4713469995086e-15,0.141114111411141
-1.48765118040151e-14,8.4713469995086e-15,0.141214121412141
-1.48765118040151e-14,8.4713469995086e-15,0.141314131413141
-1.48765118040151e-14,8.4713469995086e-15,0.141414141414141
-1.48765118040151e-14,8.4713469995086e-15,0.141514151415142
-1.48765118040151e-14,8.4713469995086e-15,0.141614161416142
-1.48765118040151e-14,8.4713469995086e-15,0.141714171417142
-1.48765118040151e-14,8.4713469995086e-15,0.141814181418142
-1.48765118040151e-14,8.4713469995086e-15,0.141914191419142
-1.48765118040151e-14,8.4713469995086e-15,0.142014201420142
-1.48765118040151e-14,8.4713469995086e-15,0.142114211421142
-1.48765118040151e-14,8.4713469995086e-15,0.142214221422142
-1.48765118040151e-14,8.4713469995086e-15,0.142314231423142
-1.48765118040151e-14,8.4713469995086e-15,0.142414241424142
-1.48765118040151e-14,8.4713469995086e-15,0.142514251425143
-1.48765118040151e-14,8.4713469995086e-15,0.142614261426143
-1.48765118040151e-14,8.4713469995086e-15,0.142714271427143
-1.48765118040151e-14,8.4713469995086e-15,0.142814281428143
-1.48765118040151e-14,8.4713469995086e-15,0.142914291429143
-1.48765118040151e-14,8.4713469995086e-15,0.143014301430143
-1.48765118040151e-14,8.4713469995086e-15,0.143114311431143
-1.48765118040151e-14,8.4713469995086e-15,0.143214321432143
-1.48765118040151e-14,8.4713469995086e-15,0.143314331433143
-1.48765118040151e-14,8.4713469995086e-15,0.143414341434143
-1.48765118040151e-14,8.4713469995086e-15,0.143514351435144
-1.48765118040151e-14,8.4713469995086e-15,0.143614361436144
-1.48765118040151e-14,8.4713469995086e-15,0.143714371437144
-1.48765118040151e-14,8.4713469995086e-15,0.143814381438144
-1.48765118040151e-14,8.4713469995086e-15,0.143914391439144
-1.48765118040151e-14,8.4713469995086e-15,0.144014401440144
-1.48765118040151e-14,8.4713469995086e-15,0.144114411441144
-1.48765118040151e-14,8.4713469995086e-15,0.144214421442144
-1.48765118040151e-14,8.4713469995086e-15,0.144314431443144
-1.48765118040151e-14,8.4713469995086e-15,0.144414441444144
-1.48765118040151e-14,8.4713469995086e-15,0.144514451445145
-1.48765118040151e-14,8.4713469995086e-15,0.144614461446145
-1.48765118040151e-14,8.4713469995086e-15,0.144714471447145
-1.48765118040151e-14,8.4713469995086e-15,0.144814481448145
-1.48765118040151e-14,8.4713469995086e-15,0.144914491449145
-1.48765118040151e-14,8.4713469995086e-15,0.145014501450145
-1.48765118040151e-14,8.4713469995086e-15,0.145114511451145
-1.48765118040151e-14,8.4713469995086e-15,0.145214521452145
-1.48765118040151e-14,8.4713469995086e-15,0.145314531453145
-1.48765118040151e-14,8.4713469995086e-15,0.145414541454145
-1.48765118040151e-14,8.4713469995086e-15,0.145514551455146
-1.48765118040151e-14,8.4713469995086e-15,0.145614561456146
-1.48765118040151e-14,8.4713469995086e-15,0.145714571457146
-1.48765118040151e-14,8.4713469995086e-15,0.145814581458146
-1.48765118040151e-14,8.4713469995086e-15,0.145914591459146
-1.48765118040151e-14,8.4713469995086e-15,0.146014601460146
-1.48765118040151e-14,8.4713469995086e-15,0.146114611461146
-1.48765118040151e-14,8.4713469995086e-15,0.146214621462146
-1.48765118040151e-14,8.4713469995086e-15,0.146314631463146
-1.48765118040151e-14,8.4713469995086e-15,0.146414641464146
-1.48765118040151e-14,8.4713469995086e-15,0.146514651465147
-1.48765118040151e-14,8.4713469995086e-15,0.146614661466147
-1.48765118040151e-14,8.4713469995086e-15,0.146714671467147
-1.48765118040151e-14,8.4713469995086e-15,0.146814681468147
-1.48765118040151e-14,8.4713469995086e-15,0.146914691469147
-1.48765118040151e-14,8.4713469995086e-15,0.147014701470147
-1.48765118040151e-14,8.4713469995086e-15,0.147114711471147
-1.48765118040151e-14,8.4713469995086e-15,0.147214721472147
-1.48765118040151e-14,8.4713469995086e-15,0.147314731473147
-1.48765118040151e-14,8.4713469995086e-15,0.147414741474147
-1.48765118040151e-14,8.4713469995086e-15,0.147514751475148
-1.48765118040151e-14,8.4713469995086e-15,0.147614761476148
-1.48765118040151e-14,8.4713469995086e-15,0.147714771477148
-1.48765118040151e-14,8.4713469995086e-15,0.147814781478148
-1.48765118040151e-14,8.4713469995086e-15,0.147914791479148
-1.48765118040151e-14,8.4713469995086e-15,0.148014801480148
-1.48765118040151e-14,8.4713469995086e-15,0.148114811481148
-1.48765118040151e-14,8.4713469995086e-15,0.148214821482148
-1.48765118040151e-14,8.4713469995086e-15,0.148314831483148
-1.48765118040151e-14,8.4713469995086e-15,0.148414841484148
-1.48765118040151e-14,8.4713469995086e-15,0.148514851485149
-1.48765118040151e-14,8.4713469995086e-15,0.148614861486149
-1.48765118040151e-14,8.4713469995086e-15,0.148714871487149
-1.48765118040151e-14,8.4713469995086e-15,0.148814881488149
-1.48765118040151e-14,8.4713469995086e-15,0.148914891489149
-1.48765118040151e-14,8.4713469995086e-15,0.149014901490149
-1.48765118040151e-14,8.4713469995086e-15,0.149114911491149
-1.48765118040151e-14,8.4713469995086e-15,0.149214921492149
-1.48765118040151e-14,8.4713469995086e-15,0.149314931493149
-1.48765118040151e-14,8.4713469995086e-15,0.149414941494149
-1.48765118040151e-14,8.4713469995086e-15,0.14951495149515
-1.48765118040151e-14,8.4713469995086e-15,0.14961496149615
-1.48765118040151e-14,8.4713469995086e-15,0.14971497149715
-1.48765118040151e-14,8.4713469995086e-15,0.14981498149815
-1.48765118040151e-14,8.4713469995086e-15,0.14991499149915
-1.48765118040151e-14,8.4713469995086e-15,0.15001500150015
-1.48765118040151e-14,8.4713469995086e-15,0.15011501150115
-1.48765118040151e-14,8.4713469995086e-15,0.15021502150215
-1.48765118040151e-14,8.4713469995086e-15,0.15031503150315
-1.48765118040151e-14,8.4713469995086e-15,0.15041504150415
-1.48765118040151e-14,8.4713469995086e-15,0.150515051505151
-1.48765118040151e-14,8.4713469995086e-15,0.150615061506151
-1.48765118040151e-14,8.4713469995086e-15,0.150715071507151
-1.48765118040151e-14,8.4713469995086e-15,0.150815081508151
-1.48765118040151e-14,8.4713469995086e-15,0.150915091509151
-1.48765118040151e-14,8.4713469995086e-15,0.151015101510151
-1.48765118040151e-14,8.4713469995086e-15,0.151115111511151
-1.48765118040151e-14,8.4713469995086e-15,0.151215121512151
-1.48765118040151e-14,8.4713469995086e-15,0.151315131513151
-1.48765118040151e-14,8.4713469995086e-15,0.151415141514151
-1.48765118040151e-14,8.4713469995086e-15,0.151515151515152
-1.48765118040151e-14,8.4713469995086e-15,0.151615161516152
-1.48765118040151e-14,8.4713469995086e-15,0.151715171517152
-1.48765118040151e-14,8.4713469995086e-15,0.151815181518152
-1.48765118040151e-14,8.4713469995086e-15,0.151915191519152
-1.48765118040151e-14,8.4713469995086e-15,0.152015201520152
-1.48765118040151e-14,8.4713469995086e-15,0.152115211521152
-1.48765118040151e-14,8.4713469995086e-15,0.152215221522152
-1.48765118040151e-14,8.4713469995086e-15,0.152315231523152
-1.48765118040151e-14,8.4713469995086e-15,0.152415241524152
-1.48765118040151e-14,8.4713469995086e-15,0.152515251525153
-1.48765118040151e-14,8.4713469995086e-15,0.152615261526153
-1.48765118040151e-14,8.4713469995086e-15,0.152715271527153
-1.48765118040151e-14,8.4713469995086e-15,0.152815281528153
-1.48765118040151e-14,8.4713469995086e-15,0.152915291529153
-1.48765118040151e-14,8.4713469995086e-15,0.153015301530153
-1.48765118040151e-14,8.4713469995086e-15,0.153115311531153
-1.48765118040151e-14,8.4713469995086e-15,0.153215321532153
-1.48765118040151e-14,8.4713469995086e-15,0.153315331533153
-1.48765118040151e-14,8.4713469995086e-15,0.153415341534153
-1.48765118040151e-14,8.4713469995086e-15,0.153515351535154
-1.48765118040151e-14,8.4713469995086e-15,0.153615361536154
-1.48765118040151e-14,8.4713469995086e-15,0.153715371537154
-1.48765118040151e-14,8.4713469995086e-15,0.153815381538154
-1.48765118040151e-14,8.4713469995086e-15,0.153915391539154
-1.48765118040151e-14,8.4713469995086e-15,0.154015401540154
-1.48765118040151e-14,8.4713469995086e-15,0.154115411541154
-1.48765118040151e-14,8.4713469995086e-15,0.154215421542154
-1.48765118040151e-14,8.4713469995086e-15,0.154315431543154
-1.48765118040151e-14,8.4713469995086e-15,0.154415441544154
-1.48765118040151e-14,8.4713469995086e-15,0.154515451545155
-1.48765118040151e-14,8.4713469995086e-15,0.154615461546155
-1.48765118040151e-14,8.4713469995086e-15,0.154715471547155
-1.48765118040151e-14,8.4713469995086e-15,0.154815481548155
-1.48765118040151e-14,8.4713469995086e-15,0.154915491549155
-1.48765118040151e-14,8.4713469995086e-15,0.155015501550155
-1.48765118040151e-14,8.4713469995086e-15,0.155115511551155
-1.48765118040151e-14,8.4713469995086e-15,0.155215521552155
-1.48765118040151e-14,8.4713469995086e-15,0.155315531553155
-1.48765118040151e-14,8.4713469995086e-15,0.155415541554155
-1.48765118040151e-14,8.4713469995086e-15,0.155515551555156
-1.48765118040151e-14,8.4713469995086e-15,0.155615561556156
-1.48765118040151e-14,8.4713469995086e-15,0.155715571557156
-1.48765118040151e-14,8.4713469995086e-15,0.155815581558156
-1.48765118040151e-14,8.4713469995086e-15,0.155915591559156
-1.48765118040151e-14,8.4713469995086e-15,0.156015601560156
-1.48765118040151e-14,8.4713469995086e-15,0.156115611561156
-1.48765118040151e-14,8.4713469995086e-15,0.156215621562156
-1.48765118040151e-14,8.4713469995086e-15,0.156315631563156
-1.48765118040151e-14,8.4713469995086e-15,0.156415641564156
-1.48765118040151e-14,8.4713469995086e-15,0.156515651565157
-1.48765118040151e-14,8.4713469995086e-15,0.156615661566157
-1.48765118040151e-14,8.4713469995086e-15,0.156715671567157
-1.48765118040151e-14,8.4713469995086e-15,0.156815681568157
-1.48765118040151e-14,8.4713469995086e-15,0.156915691569157
-1.48765118040151e-14,8.4713469995086e-15,0.157015701570157
-1.48765118040151e-14,8.4713469995086e-15,0.157115711571157
-1.48765118040151e-14,8.4713469995086e-15,0.157215721572157
-1.48765118040151e-14,8.4713469995086e-15,0.157315731573157
-1.48765118040151e-14,8.4713469995086e-15,0.157415741574157
-1.48765118040151e-14,8.4713469995086e-15,0.157515751575158
-1.48765118040151e-14,8.4713469995086e-15,0.157615761576158
-1.48765118040151e-14,8.4713469995086e-15,0.157715771577158
-1.48765118040151e-14,8.4713469995086e-15,0.157815781578158
-1.48765118040151e-14,8.4713469995086e-15,0.157915791579158
-1.48765118040151e-14,8.4713469995086e-15,0.158015801580158
-1.48765118040151e-14,8.4713469995086e-15,0.158115811581158
-1.48765118040151e-14,8.4713469995086e-15,0.158215821582158
-1.48765118040151e-14,8.4713469995086e-15,0.158315831583158
-1.48765118040151e-14,8.4713469995086e-15,0.158415841584158
-1.48765118040151e-14,8.4713469995086e-15,0.158515851585159
-1.48765118040151e-14,8.4713469995086e-15,0.158615861586159
-1.48765118040151e-14,8.4713469995086e-15,0.158715871587159
-1.48765118040151e-14,8.4713469995086e-15,0.158815881588159
-1.48765118040151e-14,8.4713469995086e-15,0.158915891589159
-1.48765118040151e-14,8.4713469995086e-15,0.159015901590159
-1.48765118040151e-14,8.4713469995086e-15,0.159115911591159
-1.48765118040151e-14,8.4713469995086e-15,0.159215921592159
-1.48765118040151e-14,8.4713469995086e-15,0.159315931593159
-1.48765118040151e-14,8.4713469995086e-15,0.159415941594159
-1.48765118040151e-14,8.4713469995086e-15,0.15951595159516
-1.48765118040151e-14,8.4713469995086e-15,0.15961596159616
-1.48765118040151e-14,8.4713469995086e-15,0.15971597159716
-1.48765118040151e-14,8.4713469995086e-15,0.15981598159816
-1.48765118040151e-14,8.4713469995086e-15,0.15991599159916
-1.48765118040151e-14,8.4713469995086e-15,0.16001600160016
-1.48765118040151e-14,8.4713469995086e-15,0.16011601160116
-1.48765118040151e-14,8.4713469995086e-15,0.16021602160216
-1.48765118040151e-14,8.4713469995086e-15,0.16031603160316
-1.48765118040151e-14,8.4713469995086e-15,0.16041604160416
-1.48765118040151e-14,8.4713469995086e-15,0.160516051605161
-1.48765118040151e-14,8.4713469995086e-15,0.160616061606161
-1.48765118040151e-14,8.4713469995086e-15,0.160716071607161
-1.48765118040151e-14,8.4713469995086e-15,0.160816081608161
-1.48765118040151e-14,8.4713469995086e-15,0.160916091609161
-1.48765118040151e-14,8.4713469995086e-15,0.161016101610161
-1.48765118040151e-14,8.4713469995086e-15,0.161116111611161
-1.48765118040151e-14,8.4713469995086e-15,0.161216121612161
-1.48765118040151e-14,8.4713469995086e-15,0.161316131613161
-1.48765118040151e-14,8.4713469995086e-15,0.161416141614161
-1.48765118040151e-14,8.4713469995086e-15,0.161516151615162
-1.48765118040151e-14,8.4713469995086e-15,0.161616161616162
-1.48765118040151e-14,8.4713469995086e-15,0.161716171617162
-1.48765118040151e-14,8.4713469995086e-15,0.161816181618162
-1.48765118040151e-14,8.4713469995086e-15,0.161916191619162
-1.48765118040151e-14,8.4713469995086e-15,0.162016201620162
-1.48765118040151e-14,8.4713469995086e-15,0.162116211621162
-1.48765118040151e-14,8.4713469995086e-15,0.162216221622162
-1.48765118040151e-14,8.4713469995086e-15,0.162316231623162
-1.48765118040151e-14,8.4713469995086e-15,0.162416241624162
-1.48765118040151e-14,8.4713469995086e-15,0.162516251625163
-1.48765118040151e-14,8.4713469995086e-15,0.162616261626163
-1.48765118040151e-14,8.4713469995086e-15,0.162716271627163
-1.48765118040151e-14,8.4713469995086e-15,0.162816281628163
-1.48765118040151e-14,8.4713469995086e-15,0.162916291629163
-1.48765118040151e-14,8.4713469995086e-15,0.163016301630163
-1.48765118040151e-14,8.4713469995086e-15,0.163116311631163
-1.48765118040151e-14,8.4713469995086e-15,0.163216321632163
-1.48765118040151e-14,8.4713469995086e-15,0.163316331633163
-1.48765118040151e-14,8.4713469995086e-15,0.163416341634163
-1.48765118040151e-14,8.4713469995086e-15,0.163516351635164
-1.48765118040151e-14,8.4713469995086e-15,0.163616361636164
-1.48765118040151e-14,8.4713469995086e-15,0.163716371637164
-1.48765118040151e-14,8.4713469995086e-15,0.163816381638164
-1.48765118040151e-14,8.4713469995086e-15,0.163916391639164
-1.48765118040151e-14,8.4713469995086e-15,0.164016401640164
-1.48765118040151e-14,8.4713469995086e-15,0.164116411641164
-1.48765118040151e-14,8.4713469995086e-15,0.164216421642164
-1.48765118040151e-14,8.4713469995086e-15,0.164316431643164
-1.48765118040151e-14,8.4713469995086e-15,0.164416441644164
-1.48765118040151e-14,8.4713469995086e-15,0.164516451645165
-1.48765118040151e-14,8.4713469995086e-15,0.164616461646165
-1.48765118040151e-14,8.4713469995086e-15,0.164716471647165
-1.48765118040151e-14,8.4713469995086e-15,0.164816481648165
-1.48765118040151e-14,8.4713469995086e-15,0.164916491649165
-1.48765118040151e-14,8.4713469995086e-15,0.165016501650165
-1.48765118040151e-14,8.4713469995086e-15,0.165116511651165
-1.48765118040151e-14,8.4713469995086e-15,0.165216521652165
-1.48765118040151e-14,8.4713469995086e-15,0.165316531653165
-1.48765118040151e-14,8.4713469995086e-15,0.165416541654165
-1.48765118040151e-14,8.4713469995086e-15,0.165516551655166
-1.48765118040151e-14,8.4713469995086e-15,0.165616561656166
-1.48765118040151e-14,8.4713469995086e-15,0.165716571657166
-1.48765118040151e-14,8.4713469995086e-15,0.165816581658166
-1.48765118040151e-14,8.4713469995086e-15,0.165916591659166
-1.48765118040151e-14,8.4713469995086e-15,0.166016601660166
-1.48765118040151e-14,8.4713469995086e-15,0.166116611661166
-1.48765118040151e-14,8.4713469995086e-15,0.166216621662166
-1.48765118040151e-14,8.4713469995086e-15,0.166316631663166
-1.48765118040151e-14,8.4713469995086e-15,0.166416641664166
-1.48765118040151e-14,8.4713469995086e-15,0.166516651665167
-1.48765118040151e-14,8.4713469995086e-15,0.166616661666167
-1.48765118040151e-14,8.4713469995086e-15,0.166716671667167
-1.48765118040151e-14,8.4713469995086e-15,0.166816681668167
-1.48765118040151e-14,8.4713469995086e-15,0.166916691669167
-1.48765118040151e-14,8.4713469995086e-15,0.167016701670167
-1.48765118040151e-14,8.4713469995086e-15,0.167116711671167
-1.48765118040151e-14,8.4713469995086e-15,0.167216721672167
-1.48765118040151e-14,8.4713469995086e-15,0.167316731673167
-1.48765118040151e-14,8.4713469995086e-15,0.167416741674167
-1.48765118040151e-14,8.4713469995086e-15,0.167516751675168
-1.48765118040151e-14,8.4713469995086e-15,0.167616761676168
-1.48765118040151e-14,8.4713469995086e-15,0.167716771677168
-1.48765118040151e-14,8.4713469995086e-15,0.167816781678168
-1.48765118040151e-14,8.4713469995086e-15,0.167916791679168
-1.48765118040151e-14,8.4713469995086e-15,0.168016801680168
-1.48765118040151e-14,8.4713469995086e-15,0.168116811681168
-1.48765118040151e-14,8.4713469995086e-15,0.168216821682168
-1.48765118040151e-14,8.4713469995086e-15,0.168316831683168
-1.48765118040151e-14,8.4713469995086e-15,0.168416841684168
-1.48765118040151e-14,8.4713469995086e-15,0.168516851685169
-1.48765118040151e-14,8.4713469995086e-15,0.168616861686169
-1.48765118040151e-14,8.4713469995086e-15,0.168716871687169
-1.48765118040151e-14,8.4713469995086e-15,0.168816881688169
-1.48765118040151e-14,8.4713469995086e-15,0.168916891689169
-1.48765118040151e-14,8.4713469995086e-15,0.169016901690169
-1.48765118040151e-14,8.4713469995086e-15,0.169116911691169
-1.48765118040151e-14,8.4713469995086e-15,0.169216921692169
-1.48765118040151e-14,8.4713469995086e-15,0.169316931693169
-1.48765118040151e-14,8.4713469995086e-15,0.169416941694169
-1.48765118040151e-14,8.4713469995086e-15,0.16951695169517
-1.48765118040151e-14,8.4713469995086e-15,0.16961696169617
-1.48765118040151e-14,8.4713469995086e-15,0.16971697169717
-1.48765118040151e-14,8.4713469995086e-15,0.16981698169817
-1.48765118040151e-14,8.4713469995086e-15,0.16991699169917
-1.48765118040151e-14,8.4713469995086e-15,0.17001700170017
-1.48765118040151e-14,8.4713469995086e-15,0.17011701170117
-1.48765118040151e-14,8.4713469995086e-15,0.17021702170217
-1.48765118040151e-14,8.4713469995086e-15,0.17031703170317
-1.48765118040151e-14,8.4713469995086e-15,0.17041704170417
-1.48765118040151e-14,8.4713469995086e-15,0.170517051705171
-1.48765118040151e-14,8.4713469995086e-15,0.170617061706171
-1.48765118040151e-14,8.4713469995086e-15,0.170717071707171
-1.48765118040151e-14,8.4713469995086e-15,0.170817081708171
-1.48765118040151e-14,8.4713469995086e-15,0.170917091709171
-1.48765118040151e-14,8.4713469995086e-15,0.171017101710171
-1.48765118040151e-14,8.4713469995086e-15,0.171117111711171
-1.48765118040151e-14,8.4713469995086e-15,0.171217121712171
-1.48765118040151e-14,8.4713469995086e-15,0.171317131713171
-1.48765118040151e-14,8.4713469995086e-15,0.171417141714171
-1.48765118040151e-14,8.4713469995086e-15,0.171517151715172
-1.48765118040151e-14,8.4713469995086e-15,0.171617161716172
-1.48765118040151e-14,8.4713469995086e-15,0.171717171717172
-1.48765118040151e-14,8.4713469995086e-15,0.171817181718172
-1.48765118040151e-14,8.4713469995086e-15,0.171917191719172
-1.48765118040151e-14,8.4713469995086e-15,0.172017201720172
-1.48765118040151e-14,8.4713469995086e-15,0.172117211721172
-1.48765118040151e-14,8.4713469995086e-15,0.172217221722172
-1.48765118040151e-14,8.4713469995086e-15,0.172317231723172
-1.48765118040151e-14,8.4713469995086e-15,0.172417241724172
-1.48765118040151e-14,8.4713469995086e-15,0.172517251725173
-1.48765118040151e-14,8.4713469995086e-15,0.172617261726173
-1.48765118040151e-14,8.4713469995086e-15,0.172717271727173
-1.48765118040151e-14,8.4713469995086e-15,0.172817281728173
-1.48765118040151e-14,8.4713469995086e-15,0.172917291729173
-1.48765118040151e-14,8.4713469995086e-15,0.173017301730173
-1.48765118040151e-14,8.4713469995086e-15,0.173117311731173
-1.48765118040151e-14,8.4713469995086e-15,0.173217321732173
-1.48765118040151e-14,8.4713469995086e-15,0.173317331733173
-1.48765118040151e-14,8.4713469995086e-15,0.173417341734173
-1.48765118040151e-14,8.4713469995086e-15,0.173517351735174
-1.48765118040151e-14,8.4713469995086e-15,0.173617361736174
-1.48765118040151e-14,8.4713469995086e-15,0.173717371737174
-1.48765118040151e-14,8.4713469995086e-15,0.173817381738174
-1.48765118040151e-14,8.4713469995086e-15,0.173917391739174
-1.48765118040151e-14,8.4713469995086e-15,0.174017401740174
-1.48765118040151e-14,8.4713469995086e-15,0.174117411741174
-1.48765118040151e-14,8.4713469995086e-15,0.174217421742174
-1.48765118040151e-14,8.4713469995086e-15,0.174317431743174
-1.48765118040151e-14,8.4713469995086e-15,0.174417441744174
-1.48765118040151e-14,8.4713469995086e-15,0.174517451745175
-1.48765118040151e-14,8.4713469995086e-15,0.174617461746175
-1.48765118040151e-14,8.4713469995086e-15,0.174717471747175
-1.48765118040151e-14,8.4713469995086e-15,0.174817481748175
-1.48765118040151e-14,8.4713469995086e-15,0.174917491749175
-1.48765118040151e-14,8.4713469995086e-15,0.175017501750175
-1.48765118040151e-14,8.4713469995086e-15,0.175117511751175
-1.48765118040151e-14,8.4713469995086e-15,0.175217521752175
-1.48765118040151e-14,8.4713469995086e-15,0.175317531753175
-1.48765118040151e-14,8.4713469995086e-15,0.175417541754175
-1.48765118040151e-14,8.4713469995086e-15,0.175517551755176
-1.48765118040151e-14,8.4713469995086e-15,0.175617561756176
-1.48765118040151e-14,8.4713469995086e-15,0.175717571757176
-1.48765118040151e-14,8.4713469995086e-15,0.175817581758176
-1.48765118040151e-14,8.4713469995086e-15,0.175917591759176
-1.48765118040151e-14,8.4713469995086e-15,0.176017601760176
-1.48765118040151e-14,8.4713469995086e-15,0.176117611761176
-1.48765118040151e-14,8.4713469995086e-15,0.176217621762176
-1.48765118040151e-14,8.4713469995086e-15,0.176317631763176
-1.48765118040151e-14,8.4713469995086e-15,0.176417641764176
-1.48765118040151e-14,8.4713469995086e-15,0.176517651765177
-1.48765118040151e-14,8.4713469995086e-15,0.176617661766177
-1.48765118040151e-14,8.4713469995086e-15,0.176717671767177
-1.48765118040151e-14,8.4713469995086e-15,0.176817681768177
-1.48765118040151e-14,8.4713469995086e-15,0.176917691769177
-1.48765118040151e-14,8.4713469995086e-15,0.177017701770177
-1.48765118040151e-14,8.4713469995086e-15,0.177117711771177
-1.48765118040151e-14,8.4713469995086e-15,0.177217721772177
-1.48765118040151e-14,8.4713469995086e-15,0.177317731773177
-1.48765118040151e-14,8.4713469995086e-15,0.177417741774177
-1.48765118040151e-14,8.4713469995086e-15,0.177517751775178
-1.48765118040151e-14,8.4713469995086e-15,0.177617761776178
-1.48765118040151e-14,8.4713469995086e-15,0.177717771777178
-1.48765118040151e-14,8.4713469995086e-15,0.177817781778178
-1.48765118040151e-14,8.4713469995086e-15,0.177917791779178
-1.48765118040151e-14,8.4713469995086e-15,0.178017801780178
-1.48765118040151e-14,8.4713469995086e-15,0.178117811781178
-1.48765118040151e-14,8.4713469995086e-15,0.178217821782178
-1.48765118040151e-14,8.4713469995086e-15,0.178317831783178
-1.48765118040151e-14,8.4713469995086e-15,0.178417841784178
-1.48765118040151e-14,8.4713469995086e-15,0.178517851785179
-1.48765118040151e-14,8.4713469995086e-15,0.178617861786179
-1.48765118040151e-14,8.4713469995086e-15,0.178717871787179
-1.48765118040151e-14,8.4713469995086e-15,0.178817881788179
-1.48765118040151e-14,8.4713469995086e-15,0.178917891789179
-1.48765118040151e-14,8.4713469995086e-15,0.179017901790179
-1.48765118040151e-14,8.4713469995086e-15,0.179117911791179
-1.48765118040151e-14,8.4713469995086e-15,0.179217921792179
-1.48765118040151e-14,8.4713469995086e-15,0.179317931793179
-1.48765118040151e-14,8.4713469995086e-15,0.179417941794179
-1.48765118040151e-14,8.4713469995086e-15,0.17951795179518
-1.48765118040151e-14,8.4713469995086e-15,0.17961796179618
-1.48765118040151e-14,8.4713469995086e-15,0.17971797179718
-1.48765118040151e-14,8.4713469995086e-15,0.17981798179818
-1.48765118040151e-14,8.4713469995086e-15,0.17991799179918
-1.48765118040151e-14,8.4713469995086e-15,0.18001800180018
-1.48765118040151e-14,8.4713469995086e-15,0.18011801180118
-1.48765118040151e-14,8.4713469995086e-15,0.18021802180218
-1.48765118040151e-14,8.4713469995086e-15,0.18031803180318
-1.48765118040151e-14,8.4713469995086e-15,0.18041804180418
-1.48765118040151e-14,8.4713469995086e-15,0.180518051805181
-1.48765118040151e-14,8.4713469995086e-15,0.180618061806181
-1.48765118040151e-14,8.4713469995086e-15,0.180718071807181
-1.48765118040151e-14,8.4713469995086e-15,0.180818081808181
-1.48765118040151e-14,8.4713469995086e-15,0.180918091809181
-1.48765118040151e-14,8.4713469995086e-15,0.181018101810181
-1.48765118040151e-14,8.4713469995086e-15,0.181118111811181
-1.48765118040151e-14,8.4713469995086e-15,0.181218121812181
-1.48765118040151e-14,8.4713469995086e-15,0.181318131813181
-1.48765118040151e-14,8.4713469995086e-15,0.181418141814181
-1.48765118040151e-14,8.4713469995086e-15,0.181518151815182
-1.48765118040151e-14,8.4713469995086e-15,0.181618161816182
-1.48765118040151e-14,8.4713469995086e-15,0.181718171817182
-1.48765118040151e-14,8.4713469995086e-15,0.181818181818182
-1.48765118040151e-14,8.4713469995086e-15,0.181918191819182
-1.48765118040151e-14,8.4713469995086e-15,0.182018201820182
-1.48765118040151e-14,8.4713469995086e-15,0.182118211821182
-1.48765118040151e-14,8.4713469995086e-15,0.182218221822182
-1.48765118040151e-14,8.4713469995086e-15,0.182318231823182
-1.48765118040151e-14,8.4713469995086e-15,0.182418241824182
-1.48765118040151e-14,8.4713469995086e-15,0.182518251825183
-1.48765118040151e-14,8.4713469995086e-15,0.182618261826183
-1.48765118040151e-14,8.4713469995086e-15,0.182718271827183
-1.48765118040151e-14,8.4713469995086e-15,0.182818281828183
-1.48765118040151e-14,8.4713469995086e-15,0.182918291829183
-1.48765118040151e-14,8.4713469995086e-15,0.183018301830183
-1.48765118040151e-14,8.4713469995086e-15,0.183118311831183
-1.48765118040151e-14,8.4713469995086e-15,0.183218321832183
-1.48765118040151e-14,8.4713469995086e-15,0.183318331833183
-1.48765118040151e-14,8.4713469995086e-15,0.183418341834183
-1.48765118040151e-14,8.4713469995086e-15,0.183518351835184
-1.48765118040151e-14,8.4713469995086e-15,0.183618361836184
-1.48765118040151e-14,8.4713469995086e-15,0.183718371837184
-1.48765118040151e-14,8.4713469995086e-15,0.183818381838184
-1.48765118040151e-14,8.4713469995086e-15,0.183918391839184
-1.48765118040151e-14,8.4713469995086e-15,0.184018401840184
-1.48765118040151e-14,8.4713469995086e-15,0.184118411841184
-1.48765118040151e-14,8.4713469995086e-15,0.184218421842184
-1.48765118040151e-14,8.4713469995086e-15,0.184318431843184
-1.48765118040151e-14,8.4713469995086e-15,0.184418441844184
-1.48765118040151e-14,8.4713469995086e-15,0.184518451845185
-1.48765118040151e-14,8.4713469995086e-15,0.184618461846185
-1.48765118040151e-14,8.4713469995086e-15,0.184718471847185
-1.48765118040151e-14,8.4713469995086e-15,0.184818481848185
-1.48765118040151e-14,8.4713469995086e-15,0.184918491849185
-1.48765118040151e-14,8.4713469995086e-15,0.185018501850185
-1.48765118040151e-14,8.4713469995086e-15,0.185118511851185
-1.48765118040151e-14,8.4713469995086e-15,0.185218521852185
-1.48765118040151e-14,8.4713469995086e-15,0.185318531853185
-1.48765118040151e-14,8.4713469995086e-15,0.185418541854185
-1.48765118040151e-14,8.4713469995086e-15,0.185518551855186
-1.48765118040151e-14,8.4713469995086e-15,0.185618561856186
-1.48765118040151e-14,8.4713469995086e-15,0.185718571857186
-1.48765118040151e-14,8.4713469995086e-15,0.185818581858186
-1.48765118040151e-14,8.4713469995086e-15,0.185918591859186
-1.48765118040151e-14,8.4713469995086e-15,0.186018601860186
-1.48765118040151e-14,8.4713469995086e-15,0.186118611861186
-1.48765118040151e-14,8.4713469995086e-15,0.186218621862186
-1.48765118040151e-14,8.4713469995086e-15,0.186318631863186
-1.48765118040151e-14,8.4713469995086e-15,0.186418641864186
-1.48765118040151e-14,8.4713469995086e-15,0.186518651865187
-1.48765118040151e-14,8.4713469995086e-15,0.186618661866187
-1.48765118040151e-14,8.4713469995086e-15,0.186718671867187
-1.48765118040151e-14,8.4713469995086e-15,0.186818681868187
-1.48765118040151e-14,8.4713469995086e-15,0.186918691869187
-1.48765118040151e-14,8.4713469995086e-15,0.187018701870187
-1.48765118040151e-14,8.4713469995086e-15,0.187118711871187
-1.48765118040151e-14,8.4713469995086e-15,0.187218721872187
-1.48765118040151e-14,8.4713469995086e-15,0.187318731873187
-1.48765118040151e-14,8.4713469995086e-15,0.187418741874187
-1.48765118040151e-14,8.4713469995086e-15,0.187518751875188
-1.48765118040151e-14,8.4713469995086e-15,0.187618761876188
-1.48765118040151e-14,8.4713469995086e-15,0.187718771877188
-1.48765118040151e-14,8.4713469995086e-15,0.187818781878188
-1.48765118040151e-14,8.4713469995086e-15,0.187918791879188
-1.48765118040151e-14,8.4713469995086e-15,0.188018801880188
-1.48765118040151e-14,8.4713469995086e-15,0.188118811881188
-1.48765118040151e-14,8.4713469995086e-15,0.188218821882188
-1.48765118040151e-14,8.4713469995086e-15,0.188318831883188
-1.48765118040151e-14,8.4713469995086e-15,0.188418841884188
-1.48765118040151e-14,8.4713469995086e-15,0.188518851885189
-1.48765118040151e-14,8.4713469995086e-15,0.188618861886189
-1.48765118040151e-14,8.4713469995086e-15,0.188718871887189
-1.48765118040151e-14,8.4713469995086e-15,0.188818881888189
-1.48765118040151e-14,8.4713469995086e-15,0.188918891889189
-1.48765118040151e-14,8.4713469995086e-15,0.189018901890189
-1.48765118040151e-14,8.4713469995086e-15,0.189118911891189
-1.48765118040151e-14,8.4713469995086e-15,0.189218921892189
-1.48765118040151e-14,8.4713469995086e-15,0.189318931893189
-1.48765118040151e-14,8.4713469995086e-15,0.189418941894189
-1.48765118040151e-14,8.4713469995086e-15,0.18951895189519
-1.48765118040151e-14,8.4713469995086e-15,0.18961896189619
-1.48765118040151e-14,8.4713469995086e-15,0.18971897189719
-1.48765118040151e-14,8.4713469995086e-15,0.18981898189819
-1.48765118040151e-14,8.4713469995086e-15,0.18991899189919
-1.48765118040151e-14,8.4713469995086e-15,0.19001900190019
-1.48765118040151e-14,8.4713469995086e-15,0.19011901190119
-1.48765118040151e-14,8.4713469995086e-15,0.19021902190219
-1.48765118040151e-14,8.4713469995086e-15,0.19031903190319
-1.48765118040151e-14,8.4713469995086e-15,0.19041904190419
-1.48765118040151e-14,8.4713469995086e-15,0.190519051905191
-1.48765118040151e-14,8.4713469995086e-15,0.190619061906191
-1.48765118040151e-14,8.4713469995086e-15,0.190719071907191
-1.48765118040151e-14,8.4713469995086e-15,0.190819081908191
-1.48765118040151e-14,8.4713469995086e-15,0.190919091909191
-1.48765118040151e-14,8.4713469995086e-15,0.191019101910191
-1.48765118040151e-14,8.4713469995086e-15,0.191119111911191
-1.48765118040151e-14,8.4713469995086e-15,0.191219121912191
-1.48765118040151e-14,8.4713469995086e-15,0.191319131913191
-1.48765118040151e-14,8.4713469995086e-15,0.191419141914191
-1.48765118040151e-14,8.4713469995086e-15,0.191519151915192
-1.48765118040151e-14,8.4713469995086e-15,0.191619161916192
-1.48765118040151e-14,8.4713469995086e-15,0.191719171917192
-1.48765118040151e-14,8.4713469995086e-15,0.191819181918192
-1.48765118040151e-14,8.4713469995086e-15,0.191919191919192
-1.48765118040151e-14,8.4713469995086e-15,0.192019201920192
-1.48765118040151e-14,8.4713469995086e-15,0.192119211921192
-1.48765118040151e-14,8.4713469995086e-15,0.192219221922192
-1.48765118040151e-14,8.4713469995086e-15,0.192319231923192
-1.48765118040151e-14,8.4713469995086e-15,0.192419241924192
-1.48765118040151e-14,8.4713469995086e-15,0.192519251925193
-1.48765118040151e-14,8.4713469995086e-15,0.192619261926193
-1.48765118040151e-14,8.4713469995086e-15,0.192719271927193
-1.48765118040151e-14,8.4713469995086e-15,0.192819281928193
-1.48765118040151e-14,8.4713469995086e-15,0.192919291929193
-1.48765118040151e-14,8.4713469995086e-15,0.193019301930193
-1.48765118040151e-14,8.4713469995086e-15,0.193119311931193
-1.48765118040151e-14,8.4713469995086e-15,0.193219321932193
-1.48765118040151e-14,8.4713469995086e-15,0.193319331933193
-1.48765118040151e-14,8.4713469995086e-15,0.193419341934193
-1.48765118040151e-14,8.4713469995086e-15,0.193519351935194
-1.48765118040151e-14,8.4713469995086e-15,0.193619361936194
-1.48765118040151e-14,8.4713469995086e-15,0.193719371937194
-1.48765118040151e-14,8.4713469995086e-15,0.193819381938194
-1.48765118040151e-14,8.4713469995086e-15,0.193919391939194
-1.48765118040151e-14,8.4713469995086e-15,0.194019401940194
-1.48765118040151e-14,8.4713469995086e-15,0.194119411941194
-1.48765118040151e-14,8.4713469995086e-15,0.194219421942194
-1.48765118040151e-14,8.4713469995086e-15,0.194319431943194
-1.48765118040151e-14,8.4713469995086e-15,0.194419441944194
-1.48765118040151e-14,8.4713469995086e-15,0.194519451945195
-1.48765118040151e-14,8.4713469995086e-15,0.194619461946195
-1.48765118040151e-14,8.4713469995086e-15,0.194719471947195
-1.48765118040151e-14,8.4713469995086e-15,0.194819481948195
-1.48765118040151e-14,8.4713469995086e-15,0.194919491949195
-1.48765118040151e-14,8.4713469995086e-15,0.195019501950195
-1.48765118040151e-14,8.4713469995086e-15,0.195119511951195
-1.48765118040151e-14,8.4713469995086e-15,0.195219521952195
-1.48765118040151e-14,8.4713469995086e-15,0.195319531953195
-1.48765118040151e-14,8.4713469995086e-15,0.195419541954195
-1.48765118040151e-14,8.4713469995086e-15,0.195519551955196
-1.48765118040151e-14,8.4713469995086e-15,0.195619561956196
-1.48765118040151e-14,8.4713469995086e-15,0.195719571957196
-1.48765118040151e-14,8.4713469995086e-15,0.195819581958196
-1.48765118040151e-14,8.4713469995086e-15,0.195919591959196
-1.48765118040151e-14,8.4713469995086e-15,0.196019601960196
-1.48765118040151e-14,8.4713469995086e-15,0.196119611961196
-1.48765118040151e-14,8.4713469995086e-15,0.196219621962196
-1.48765118040151e-14,8.4713469995086e-15,0.196319631963196
-1.48765118040151e-14,8.4713469995086e-15,0.196419641964196
-1.48765118040151e-14,8.4713469995086e-15,0.196519651965197
-1.48765118040151e-14,8.4713469995086e-15,0.196619661966197
-1.48765118040151e-14,8.4713469995086e-15,0.196719671967197
-1.48765118040151e-14,8.4713469995086e-15,0.196819681968197
-1.48765118040151e-14,8.4713469995086e-15,0.196919691969197
-1.48765118040151e-14,8.4713469995086e-15,0.197019701970197
-1.48765118040151e-14,8.4713469995086e-15,0.197119711971197
-1.48765118040151e-14,8.4713469995086e-15,0.197219721972197
-1.48765118040151e-14,8.4713469995086e-15,0.197319731973197
-1.48765118040151e-14,8.4713469995086e-15,0.197419741974197
-1.48765118040151e-14,8.4713469995086e-15,0.197519751975198
-1.48765118040151e-14,8.4713469995086e-15,0.197619761976198
-1.48765118040151e-14,8.4713469995086e-15,0.197719771977198
-1.48765118040151e-14,8.4713469995086e-15,0.197819781978198
-1.48765118040151e-14,8.4713469995086e-15,0.197919791979198
-1.48765118040151e-14,8.4713469995086e-15,0.198019801980198
-1.48765118040151e-14,8.4713469995086e-15,0.198119811981198
-1.48765118040151e-14,8.4713469995086e-15,0.198219821982198
-1.48765118040151e-14,8.4713469995086e-15,0.198319831983198
-1.48765118040151e-14,8.4713469995086e-15,0.198419841984198
-1.48765118040151e-14,8.4713469995086e-15,0.198519851985199
-1.48765118040151e-14,8.4713469995086e-15,0.198619861986199
-1.48765118040151e-14,8.4713469995086e-15,0.198719871987199
-1.48765118040151e-14,8.4713469995086e-15,0.198819881988199
-1.48765118040151e-14,8.4713469995086e-15,0.198919891989199
-1.48765118040151e-14,8.4713469995086e-15,0.199019901990199
-1.48765118040151e-14,8.4713469995086e-15,0.199119911991199
-1.48765118040151e-14,8.4713469995086e-15,0.199219921992199
-1.48765118040151e-14,8.4713469995086e-15,0.199319931993199
-1.48765118040151e-14,8.4713469995086e-15,0.199419941994199
-1.48765118040151e-14,8.4713469995086e-15,0.1995199519952
-1.48765118040151e-14,8.4713469995086e-15,0.1996199619962
-1.48765118040151e-14,8.4713469995086e-15,0.1997199719972
-1.48765118040151e-14,8.4713469995086e-15,0.1998199819982
-1.48765118040151e-14,8.4713469995086e-15,0.1999199919992
-1.48765118040151e-14,8.4713469995086e-15,0.2000200020002
-1.48765118040151e-14,8.4713469995086e-15,0.2001200120012
-1.48765118040151e-14,8.4713469995086e-15,0.2002200220022
-1.48765118040151e-14,8.4713469995086e-15,0.2003200320032
-1.48765118040151e-14,8.4713469995086e-15,0.2004200420042
-1.48765118040151e-14,8.4713469995086e-15,0.200520052005201
-1.48765118040151e-14,8.4713469995086e-15,0.200620062006201
-1.48765118040151e-14,8.4713469995086e-15,0.200720072007201
-1.48765118040151e-14,8.4713469995086e-15,0.200820082008201
-1.48765118040151e-14,8.4713469995086e-15,0.200920092009201
-1.48765118040151e-14,8.4713469995086e-15,0.201020102010201
-1.48765118040151e-14,8.4713469995086e-15,0.201120112011201
-1.48765118040151e-14,8.4713469995086e-15,0.201220122012201
-1.48765118040151e-14,8.4713469995086e-15,0.201320132013201
-1.48765118040151e-14,8.4713469995086e-15,0.201420142014201
-1.48765118040151e-14,8.4713469995086e-15,0.201520152015202
-1.48765118040151e-14,8.4713469995086e-15,0.201620162016202
-1.48765118040151e-14,8.4713469995086e-15,0.201720172017202
-1.48765118040151e-14,8.4713469995086e-15,0.201820182018202
-1.48765118040151e-14,8.4713469995086e-15,0.201920192019202
-1.48765118040151e-14,8.4713469995086e-15,0.202020202020202
-1.48765118040151e-14,8.4713469995086e-15,0.202120212021202
-1.48765118040151e-14,8.4713469995086e-15,0.202220222022202
-1.48765118040151e-14,8.4713469995086e-15,0.202320232023202
-1.48765118040151e-14,8.4713469995086e-15,0.202420242024202
-1.48765118040151e-14,8.4713469995086e-15,0.202520252025203
-1.48765118040151e-14,8.4713469995086e-15,0.202620262026203
-1.48765118040151e-14,8.4713469995086e-15,0.202720272027203
-1.48765118040151e-14,8.4713469995086e-15,0.202820282028203
-1.48765118040151e-14,8.4713469995086e-15,0.202920292029203
-1.48765118040151e-14,8.4713469995086e-15,0.203020302030203
-1.48765118040151e-14,8.4713469995086e-15,0.203120312031203
-1.48765118040151e-14,8.4713469995086e-15,0.203220322032203
-1.48765118040151e-14,8.4713469995086e-15,0.203320332033203
-1.48765118040151e-14,8.4713469995086e-15,0.203420342034203
-1.48765118040151e-14,8.4713469995086e-15,0.203520352035204
-1.48765118040151e-14,8.4713469995086e-15,0.203620362036204
-1.48765118040151e-14,8.4713469995086e-15,0.203720372037204
-1.48765118040151e-14,8.4713469995086e-15,0.203820382038204
-1.48765118040151e-14,8.4713469995086e-15,0.203920392039204
-1.48765118040151e-14,8.4713469995086e-15,0.204020402040204
-1.48765118040151e-14,8.4713469995086e-15,0.204120412041204
-1.48765118040151e-14,8.4713469995086e-15,0.204220422042204
-1.48765118040151e-14,8.4713469995086e-15,0.204320432043204
-1.48765118040151e-14,8.4713469995086e-15,0.204420442044204
-1.48765118040151e-14,8.4713469995086e-15,0.204520452045205
-1.48765118040151e-14,8.4713469995086e-15,0.204620462046205
-1.48765118040151e-14,8.4713469995086e-15,0.204720472047205
-1.48765118040151e-14,8.4713469995086e-15,0.204820482048205
-1.48765118040151e-14,8.4713469995086e-15,0.204920492049205
-1.48765118040151e-14,8.4713469995086e-15,0.205020502050205
-1.48765118040151e-14,8.4713469995086e-15,0.205120512051205
-1.48765118040151e-14,8.4713469995086e-15,0.205220522052205
-1.48765118040151e-14,8.4713469995086e-15,0.205320532053205
-1.48765118040151e-14,8.4713469995086e-15,0.205420542054205
-1.48765118040151e-14,8.4713469995086e-15,0.205520552055206
-1.48765118040151e-14,8.4713469995086e-15,0.205620562056206
-1.48765118040151e-14,8.4713469995086e-15,0.205720572057206
-1.48765118040151e-14,8.4713469995086e-15,0.205820582058206
-1.48765118040151e-14,8.4713469995086e-15,0.205920592059206
-1.48765118040151e-14,8.4713469995086e-15,0.206020602060206
-1.48765118040151e-14,8.4713469995086e-15,0.206120612061206
-1.48765118040151e-14,8.4713469995086e-15,0.206220622062206
-1.48765118040151e-14,8.4713469995086e-15,0.206320632063206
-1.48765118040151e-14,8.4713469995086e-15,0.206420642064206
-1.48765118040151e-14,8.4713469995086e-15,0.206520652065207
-1.48765118040151e-14,8.4713469995086e-15,0.206620662066207
-1.48765118040151e-14,8.4713469995086e-15,0.206720672067207
-1.48765118040151e-14,8.4713469995086e-15,0.206820682068207
-1.48765118040151e-14,8.4713469995086e-15,0.206920692069207
-1.48765118040151e-14,8.4713469995086e-15,0.207020702070207
-1.48765118040151e-14,8.4713469995086e-15,0.207120712071207
-1.48765118040151e-14,8.4713469995086e-15,0.207220722072207
-1.48765118040151e-14,8.4713469995086e-15,0.207320732073207
-1.48765118040151e-14,8.4713469995086e-15,0.207420742074207
-1.48765118040151e-14,8.4713469995086e-15,0.207520752075208
-1.48765118040151e-14,8.4713469995086e-15,0.207620762076208
-1.48765118040151e-14,8.4713469995086e-15,0.207720772077208
-1.48765118040151e-14,8.4713469995086e-15,0.207820782078208
-1.48765118040151e-14,8.4713469995086e-15,0.207920792079208
-1.48765118040151e-14,8.4713469995086e-15,0.208020802080208
-1.48765118040151e-14,8.4713469995086e-15,0.208120812081208
-1.48765118040151e-14,8.4713469995086e-15,0.208220822082208
-1.48765118040151e-14,8.4713469995086e-15,0.208320832083208
-1.48765118040151e-14,8.4713469995086e-15,0.208420842084208
-1.48765118040151e-14,8.4713469995086e-15,0.208520852085209
-1.48765118040151e-14,8.4713469995086e-15,0.208620862086209
-1.48765118040151e-14,8.4713469995086e-15,0.208720872087209
-1.48765118040151e-14,8.4713469995086e-15,0.208820882088209
-1.48765118040151e-14,8.4713469995086e-15,0.208920892089209
-1.48765118040151e-14,8.4713469995086e-15,0.209020902090209
-1.48765118040151e-14,8.4713469995086e-15,0.209120912091209
-1.48765118040151e-14,8.4713469995086e-15,0.209220922092209
-1.48765118040151e-14,8.4713469995086e-15,0.209320932093209
-1.48765118040151e-14,8.4713469995086e-15,0.209420942094209
-1.48765118040151e-14,8.4713469995086e-15,0.20952095209521
-1.48765118040151e-14,8.4713469995086e-15,0.20962096209621
-1.48765118040151e-14,8.4713469995086e-15,0.20972097209721
-1.48765118040151e-14,8.4713469995086e-15,0.20982098209821
-1.48765118040151e-14,8.4713469995086e-15,0.20992099209921
-1.48765118040151e-14,8.4713469995086e-15,0.21002100210021
-1.48765118040151e-14,8.4713469995086e-15,0.21012101210121
-1.48765118040151e-14,8.4713469995086e-15,0.21022102210221
-1.48765118040151e-14,8.4713469995086e-15,0.21032103210321
-1.48765118040151e-14,8.4713469995086e-15,0.21042104210421
-1.48765118040151e-14,8.4713469995086e-15,0.210521052105211
-1.48765118040151e-14,8.4713469995086e-15,0.210621062106211
-1.48765118040151e-14,8.4713469995086e-15,0.210721072107211
-1.48765118040151e-14,8.4713469995086e-15,0.210821082108211
-1.48765118040151e-14,8.4713469995086e-15,0.210921092109211
-1.48765118040151e-14,8.4713469995086e-15,0.211021102110211
-1.48765118040151e-14,8.4713469995086e-15,0.211121112111211
-1.48765118040151e-14,8.4713469995086e-15,0.211221122112211
-1.48765118040151e-14,8.4713469995086e-15,0.211321132113211
-1.48765118040151e-14,8.4713469995086e-15,0.211421142114211
-1.48765118040151e-14,8.4713469995086e-15,0.211521152115212
-1.48765118040151e-14,8.4713469995086e-15,0.211621162116212
-1.48765118040151e-14,8.4713469995086e-15,0.211721172117212
-1.48765118040151e-14,8.4713469995086e-15,0.211821182118212
-1.48765118040151e-14,8.4713469995086e-15,0.211921192119212
-1.48765118040151e-14,8.4713469995086e-15,0.212021202120212
-1.48765118040151e-14,8.4713469995086e-15,0.212121212121212
-1.48765118040151e-14,8.4713469995086e-15,0.212221222122212
-1.48765118040151e-14,8.4713469995086e-15,0.212321232123212
-1.48765118040151e-14,8.4713469995086e-15,0.212421242124212
-1.48765118040151e-14,8.4713469995086e-15,0.212521252125213
-1.48765118040151e-14,8.4713469995086e-15,0.212621262126213
-1.48765118040151e-14,8.4713469995086e-15,0.212721272127213
-1.48765118040151e-14,8.4713469995086e-15,0.212821282128213
-1.48765118040151e-14,8.4713469995086e-15,0.212921292129213
-1.48765118040151e-14,8.4713469995086e-15,0.213021302130213
-1.48765118040151e-14,8.4713469995086e-15,0.213121312131213
-1.48765118040151e-14,8.4713469995086e-15,0.213221322132213
-1.48765118040151e-14,8.4713469995086e-15,0.213321332133213
-1.48765118040151e-14,8.4713469995086e-15,0.213421342134213
-1.48765118040151e-14,8.4713469995086e-15,0.213521352135214
-1.48765118040151e-14,8.4713469995086e-15,0.213621362136214
-1.48765118040151e-14,8.4713469995086e-15,0.213721372137214
-1.48765118040151e-14,8.4713469995086e-15,0.213821382138214
-1.48765118040151e-14,8.4713469995086e-15,0.213921392139214
-1.48765118040151e-14,8.4713469995086e-15,0.214021402140214
-1.48765118040151e-14,8.4713469995086e-15,0.214121412141214
-1.48765118040151e-14,8.4713469995086e-15,0.214221422142214
-1.48765118040151e-14,8.4713469995086e-15,0.214321432143214
-1.48765118040151e-14,8.4713469995086e-15,0.214421442144214
-1.48765118040151e-14,8.4713469995086e-15,0.214521452145215
-1.48765118040151e-14,8.4713469995086e-15,0.214621462146215
-1.48765118040151e-14,8.4713469995086e-15,0.214721472147215
-1.48765118040151e-14,8.4713469995086e-15,0.214821482148215
-1.48765118040151e-14,8.4713469995086e-15,0.214921492149215
-1.48765118040151e-14,8.4713469995086e-15,0.215021502150215
-1.48765118040151e-14,8.4713469995086e-15,0.215121512151215
-1.48765118040151e-14,8.4713469995086e-15,0.215221522152215
-1.48765118040151e-14,8.4713469995086e-15,0.215321532153215
-1.48765118040151e-14,8.4713469995086e-15,0.215421542154215
-1.48765118040151e-14,8.4713469995086e-15,0.215521552155216
-1.48765118040151e-14,8.4713469995086e-15,0.215621562156216
-1.48765118040151e-14,8.4713469995086e-15,0.215721572157216
-1.48765118040151e-14,8.4713469995086e-15,0.215821582158216
-1.48765118040151e-14,8.4713469995086e-15,0.215921592159216
-1.48765118040151e-14,8.4713469995086e-15,0.216021602160216
-1.48765118040151e-14,8.4713469995086e-15,0.216121612161216
-1.48765118040151e-14,8.4713469995086e-15,0.216221622162216
-1.48765118040151e-14,8.4713469995086e-15,0.216321632163216
-1.48765118040151e-14,8.4713469995086e-15,0.216421642164216
-1.48765118040151e-14,8.4713469995086e-15,0.216521652165217
-1.48765118040151e-14,8.4713469995086e-15,0.216621662166217
-1.48765118040151e-14,8.4713469995086e-15,0.216721672167217
-1.48765118040151e-14,8.4713469995086e-15,0.216821682168217
-1.48765118040151e-14,8.4713469995086e-15,0.216921692169217
-1.48765118040151e-14,8.4713469995086e-15,0.217021702170217
-1.48765118040151e-14,8.4713469995086e-15,0.217121712171217
-1.48765118040151e-14,8.4713469995086e-15,0.217221722172217
-1.48765118040151e-14,8.4713469995086e-15,0.217321732173217
-1.48765118040151e-14,8.4713469995086e-15,0.217421742174217
-1.48765118040151e-14,8.4713469995086e-15,0.217521752175218
-1.48765118040151e-14,8.4713469995086e-15,0.217621762176218
-1.48765118040151e-14,8.4713469995086e-15,0.217721772177218
-1.48765118040151e-14,8.4713469995086e-15,0.217821782178218
-1.48765118040151e-14,8.4713469995086e-15,0.217921792179218
-1.48765118040151e-14,8.4713469995086e-15,0.218021802180218
-1.48765118040151e-14,8.4713469995086e-15,0.218121812181218
-1.48765118040151e-14,8.4713469995086e-15,0.218221822182218
-1.48765118040151e-14,8.4713469995086e-15,0.218321832183218
-1.48765118040151e-14,8.4713469995086e-15,0.218421842184218
-1.48765118040151e-14,8.4713469995086e-15,0.218521852185219
-1.48765118040151e-14,8.4713469995086e-15,0.218621862186219
-1.48765118040151e-14,8.4713469995086e-15,0.218721872187219
-1.48765118040151e-14,8.4713469995086e-15,0.218821882188219
-1.48765118040151e-14,8.4713469995086e-15,0.218921892189219
-1.48765118040151e-14,8.4713469995086e-15,0.219021902190219
-1.48765118040151e-14,8.4713469995086e-15,0.219121912191219
-1.48765118040151e-14,8.4713469995086e-15,0.219221922192219
-1.48765118040151e-14,8.4713469995086e-15,0.219321932193219
-1.48765118040151e-14,8.4713469995086e-15,0.219421942194219
-1.48765118040151e-14,8.4713469995086e-15,0.21952195219522
-1.48765118040151e-14,8.4713469995086e-15,0.21962196219622
-1.48765118040151e-14,8.4713469995086e-15,0.21972197219722
-1.48765118040151e-14,8.4713469995086e-15,0.21982198219822
-1.48765118040151e-14,8.4713469995086e-15,0.21992199219922
-1.48765118040151e-14,8.4713469995086e-15,0.22002200220022
-1.48765118040151e-14,8.4713469995086e-15,0.22012201220122
-1.48765118040151e-14,8.4713469995086e-15,0.22022202220222
-1.48765118040151e-14,8.4713469995086e-15,0.22032203220322
-1.48765118040151e-14,8.4713469995086e-15,0.22042204220422
-1.48765118040151e-14,8.4713469995086e-15,0.220522052205221
-1.48765118040151e-14,8.4713469995086e-15,0.220622062206221
-1.48765118040151e-14,8.4713469995086e-15,0.220722072207221
-1.48765118040151e-14,8.4713469995086e-15,0.220822082208221
-1.48765118040151e-14,8.4713469995086e-15,0.220922092209221
-1.48765118040151e-14,8.4713469995086e-15,0.221022102210221
-1.48765118040151e-14,8.4713469995086e-15,0.221122112211221
-1.48765118040151e-14,8.4713469995086e-15,0.221222122212221
-1.48765118040151e-14,8.4713469995086e-15,0.221322132213221
-1.48765118040151e-14,8.4713469995086e-15,0.221422142214221
-1.48765118040151e-14,8.4713469995086e-15,0.221522152215222
-1.48765118040151e-14,8.4713469995086e-15,0.221622162216222
-1.48765118040151e-14,8.4713469995086e-15,0.221722172217222
-1.48765118040151e-14,8.4713469995086e-15,0.221822182218222
-1.48765118040151e-14,8.4713469995086e-15,0.221922192219222
-1.48765118040151e-14,8.4713469995086e-15,0.222022202220222
-1.48765118040151e-14,8.4713469995086e-15,0.222122212221222
-1.48765118040151e-14,8.4713469995086e-15,0.222222222222222
-1.48765118040151e-14,8.4713469995086e-15,0.222322232223222
-1.48765118040151e-14,8.4713469995086e-15,0.222422242224222
-1.48765118040151e-14,8.4713469995086e-15,0.222522252225223
-1.48765118040151e-14,8.4713469995086e-15,0.222622262226223
-1.48765118040151e-14,8.4713469995086e-15,0.222722272227223
-1.48765118040151e-14,8.4713469995086e-15,0.222822282228223
-1.48765118040151e-14,8.4713469995086e-15,0.222922292229223
-1.48765118040151e-14,8.4713469995086e-15,0.223022302230223
-1.48765118040151e-14,8.4713469995086e-15,0.223122312231223
-1.48765118040151e-14,8.4713469995086e-15,0.223222322232223
-1.48765118040151e-14,8.4713469995086e-15,0.223322332233223
-1.48765118040151e-14,8.4713469995086e-15,0.223422342234223
-1.48765118040151e-14,8.4713469995086e-15,0.223522352235224
-1.48765118040151e-14,8.4713469995086e-15,0.223622362236224
-1.48765118040151e-14,8.4713469995086e-15,0.223722372237224
-1.48765118040151e-14,8.4713469995086e-15,0.223822382238224
-1.48765118040151e-14,8.4713469995086e-15,0.223922392239224
-1.48765118040151e-14,8.4713469995086e-15,0.224022402240224
-1.48765118040151e-14,8.4713469995086e-15,0.224122412241224
-1.48765118040151e-14,8.4713469995086e-15,0.224222422242224
-1.48765118040151e-14,8.4713469995086e-15,0.224322432243224
-1.48765118040151e-14,8.4713469995086e-15,0.224422442244224
-1.48765118040151e-14,8.4713469995086e-15,0.224522452245225
-1.48765118040151e-14,8.4713469995086e-15,0.224622462246225
-1.48765118040151e-14,8.4713469995086e-15,0.224722472247225
-1.48765118040151e-14,8.4713469995086e-15,0.224822482248225
-1.48765118040151e-14,8.4713469995086e-15,0.224922492249225
-1.48765118040151e-14,8.4713469995086e-15,0.225022502250225
-1.48765118040151e-14,8.4713469995086e-15,0.225122512251225
-1.48765118040151e-14,8.4713469995086e-15,0.225222522252225
-1.48765118040151e-14,8.4713469995086e-15,0.225322532253225
-1.48765118040151e-14,8.4713469995086e-15,0.225422542254225
-1.48765118040151e-14,8.4713469995086e-15,0.225522552255226
-1.48765118040151e-14,8.4713469995086e-15,0.225622562256226
-1.48765118040151e-14,8.4713469995086e-15,0.225722572257226
-1.48765118040151e-14,8.4713469995086e-15,0.225822582258226
-1.48765118040151e-14,8.4713469995086e-15,0.225922592259226
-1.48765118040151e-14,8.4713469995086e-15,0.226022602260226
-1.48765118040151e-14,8.4713469995086e-15,0.226122612261226
-1.48765118040151e-14,8.4713469995086e-15,0.226222622262226
-1.48765118040151e-14,8.4713469995086e-15,0.226322632263226
-1.48765118040151e-14,8.4713469995086e-15,0.226422642264226
-1.48765118040151e-14,8.4713469995086e-15,0.226522652265227
-1.48765118040151e-14,8.4713469995086e-15,0.226622662266227
-1.48765118040151e-14,8.4713469995086e-15,0.226722672267227
-1.48765118040151e-14,8.4713469995086e-15,0.226822682268227
-1.48765118040151e-14,8.4713469995086e-15,0.226922692269227
-1.48765118040151e-14,8.4713469995086e-15,0.227022702270227
-1.48765118040151e-14,8.4713469995086e-15,0.227122712271227
-1.48765118040151e-14,8.4713469995086e-15,0.227222722272227
-1.48765118040151e-14,8.4713469995086e-15,0.227322732273227
-1.48765118040151e-14,8.4713469995086e-15,0.227422742274227
-1.48765118040151e-14,8.4713469995086e-15,0.227522752275228
-1.48765118040151e-14,8.4713469995086e-15,0.227622762276228
-1.48765118040151e-14,8.4713469995086e-15,0.227722772277228
-1.48765118040151e-14,8.4713469995086e-15,0.227822782278228
-1.48765118040151e-14,8.4713469995086e-15,0.227922792279228
-1.48765118040151e-14,8.4713469995086e-15,0.228022802280228
-1.48765118040151e-14,8.4713469995086e-15,0.228122812281228
-1.48765118040151e-14,8.4713469995086e-15,0.228222822282228
-1.48765118040151e-14,8.4713469995086e-15,0.228322832283228
-1.48765118040151e-14,8.4713469995086e-15,0.228422842284228
-1.48765118040151e-14,8.4713469995086e-15,0.228522852285229
-1.48765118040151e-14,8.4713469995086e-15,0.228622862286229
-1.48765118040151e-14,8.4713469995086e-15,0.228722872287229
-1.48765118040151e-14,8.4713469995086e-15,0.228822882288229
-1.48765118040151e-14,8.4713469995086e-15,0.228922892289229
-1.48765118040151e-14,8.4713469995086e-15,0.229022902290229
-1.48765118040151e-14,8.4713469995086e-15,0.229122912291229
-1.48765118040151e-14,8.4713469995086e-15,0.229222922292229
-1.48765118040151e-14,8.4713469995086e-15,0.229322932293229
-1.48765118040151e-14,8.4713469995086e-15,0.229422942294229
-1.48765118040151e-14,8.4713469995086e-15,0.22952295229523
-1.48765118040151e-14,8.4713469995086e-15,0.22962296229623
-1.48765118040151e-14,8.4713469995086e-15,0.22972297229723
-1.48765118040151e-14,8.4713469995086e-15,0.22982298229823
-1.48765118040151e-14,8.4713469995086e-15,0.22992299229923
-1.48765118040151e-14,8.4713469995086e-15,0.23002300230023
-1.48765118040151e-14,8.4713469995086e-15,0.23012301230123
-1.48765118040151e-14,8.4713469995086e-15,0.23022302230223
-1.48765118040151e-14,8.4713469995086e-15,0.23032303230323
-1.48765118040151e-14,8.4713469995086e-15,0.23042304230423
-1.48765118040151e-14,8.4713469995086e-15,0.230523052305231
-1.48765118040151e-14,8.4713469995086e-15,0.230623062306231
-1.48765118040151e-14,8.4713469995086e-15,0.230723072307231
-1.48765118040151e-14,8.4713469995086e-15,0.230823082308231
-1.48765118040151e-14,8.4713469995086e-15,0.230923092309231
-1.48765118040151e-14,8.4713469995086e-15,0.231023102310231
-1.48765118040151e-14,8.4713469995086e-15,0.231123112311231
-1.48765118040151e-14,8.4713469995086e-15,0.231223122312231
-1.48765118040151e-14,8.4713469995086e-15,0.231323132313231
-1.48765118040151e-14,8.4713469995086e-15,0.231423142314231
-1.48765118040151e-14,8.4713469995086e-15,0.231523152315232
-1.48765118040151e-14,8.4713469995086e-15,0.231623162316232
-1.48765118040151e-14,8.4713469995086e-15,0.231723172317232
-1.48765118040151e-14,8.4713469995086e-15,0.231823182318232
-1.48765118040151e-14,8.4713469995086e-15,0.231923192319232
-1.48765118040151e-14,8.4713469995086e-15,0.232023202320232
-1.48765118040151e-14,8.4713469995086e-15,0.232123212321232
-1.48765118040151e-14,8.4713469995086e-15,0.232223222322232
-1.48765118040151e-14,8.4713469995086e-15,0.232323232323232
-1.48765118040151e-14,8.4713469995086e-15,0.232423242324232
-1.48765118040151e-14,8.4713469995086e-15,0.232523252325233
-1.48765118040151e-14,8.4713469995086e-15,0.232623262326233
-1.48765118040151e-14,8.4713469995086e-15,0.232723272327233
-1.48765118040151e-14,8.4713469995086e-15,0.232823282328233
-1.48765118040151e-14,8.4713469995086e-15,0.232923292329233
-1.48765118040151e-14,8.4713469995086e-15,0.233023302330233
-1.48765118040151e-14,8.4713469995086e-15,0.233123312331233
-1.48765118040151e-14,8.4713469995086e-15,0.233223322332233
-1.48765118040151e-14,8.4713469995086e-15,0.233323332333233
-1.48765118040151e-14,8.4713469995086e-15,0.233423342334233
-1.48765118040151e-14,8.4713469995086e-15,0.233523352335234
-1.48765118040151e-14,8.4713469995086e-15,0.233623362336234
-1.48765118040151e-14,8.4713469995086e-15,0.233723372337234
-1.48765118040151e-14,8.4713469995086e-15,0.233823382338234
-1.48765118040151e-14,8.4713469995086e-15,0.233923392339234
-1.48765118040151e-14,8.4713469995086e-15,0.234023402340234
-1.48765118040151e-14,8.4713469995086e-15,0.234123412341234
-1.48765118040151e-14,8.4713469995086e-15,0.234223422342234
-1.48765118040151e-14,8.4713469995086e-15,0.234323432343234
-1.48765118040151e-14,8.4713469995086e-15,0.234423442344234
-1.48765118040151e-14,8.4713469995086e-15,0.234523452345235
-1.48765118040151e-14,8.4713469995086e-15,0.234623462346235
-1.48765118040151e-14,8.4713469995086e-15,0.234723472347235
-1.48765118040151e-14,8.4713469995086e-15,0.234823482348235
-1.48765118040151e-14,8.4713469995086e-15,0.234923492349235
-1.48765118040151e-14,8.4713469995086e-15,0.235023502350235
-1.48765118040151e-14,8.4713469995086e-15,0.235123512351235
-1.48765118040151e-14,8.4713469995086e-15,0.235223522352235
-1.48765118040151e-14,8.4713469995086e-15,0.235323532353235
-1.48765118040151e-14,8.4713469995086e-15,0.235423542354235
-1.48765118040151e-14,8.4713469995086e-15,0.235523552355236
-1.48765118040151e-14,8.4713469995086e-15,0.235623562356236
-1.48765118040151e-14,8.4713469995086e-15,0.235723572357236
-1.48765118040151e-14,8.4713469995086e-15,0.235823582358236
-1.48765118040151e-14,8.4713469995086e-15,0.235923592359236
-1.48765118040151e-14,8.4713469995086e-15,0.236023602360236
-1.48765118040151e-14,8.4713469995086e-15,0.236123612361236
-1.48765118040151e-14,8.4713469995086e-15,0.236223622362236
-1.48765118040151e-14,8.4713469995086e-15,0.236323632363236
-1.48765118040151e-14,8.4713469995086e-15,0.236423642364236
-1.48765118040151e-14,8.4713469995086e-15,0.236523652365237
-1.48765118040151e-14,8.4713469995086e-15,0.236623662366237
-1.48765118040151e-14,8.4713469995086e-15,0.236723672367237
-1.48765118040151e-14,8.4713469995086e-15,0.236823682368237
-1.48765118040151e-14,8.4713469995086e-15,0.236923692369237
-1.48765118040151e-14,8.4713469995086e-15,0.237023702370237
-1.48765118040151e-14,8.4713469995086e-15,0.237123712371237
-1.48765118040151e-14,8.4713469995086e-15,0.237223722372237
-1.48765118040151e-14,8.4713469995086e-15,0.237323732373237
-1.48765118040151e-14,8.4713469995086e-15,0.237423742374237
-1.48765118040151e-14,8.4713469995086e-15,0.237523752375238
-1.48765118040151e-14,8.4713469995086e-15,0.237623762376238
-1.48765118040151e-14,8.4713469995086e-15,0.237723772377238
-1.48765118040151e-14,8.4713469995086e-15,0.237823782378238
-1.48765118040151e-14,8.4713469995086e-15,0.237923792379238
-1.48765118040151e-14,8.4713469995086e-15,0.238023802380238
-1.48765118040151e-14,8.4713469995086e-15,0.238123812381238
-1.48765118040151e-14,8.4713469995086e-15,0.238223822382238
-1.48765118040151e-14,8.4713469995086e-15,0.238323832383238
-1.48765118040151e-14,8.4713469995086e-15,0.238423842384238
-1.48765118040151e-14,8.4713469995086e-15,0.238523852385239
-1.48765118040151e-14,8.4713469995086e-15,0.238623862386239
-1.48765118040151e-14,8.4713469995086e-15,0.238723872387239
-1.48765118040151e-14,8.4713469995086e-15,0.238823882388239
-1.48765118040151e-14,8.4713469995086e-15,0.238923892389239
-1.48765118040151e-14,8.4713469995086e-15,0.239023902390239
-1.48765118040151e-14,8.4713469995086e-15,0.239123912391239
-1.48765118040151e-14,8.4713469995086e-15,0.239223922392239
-1.48765118040151e-14,8.4713469995086e-15,0.239323932393239
-1.48765118040151e-14,8.4713469995086e-15,0.239423942394239
-1.48765118040151e-14,8.4713469995086e-15,0.23952395239524
-1.48765118040151e-14,8.4713469995086e-15,0.23962396239624
-1.48765118040151e-14,8.4713469995086e-15,0.23972397239724
-1.48765118040151e-14,8.4713469995086e-15,0.23982398239824
-1.48765118040151e-14,8.4713469995086e-15,0.23992399239924
-1.48765118040151e-14,8.4713469995086e-15,0.24002400240024
-1.48765118040151e-14,8.4713469995086e-15,0.24012401240124
-1.48765118040151e-14,8.4713469995086e-15,0.24022402240224
-1.48765118040151e-14,8.4713469995086e-15,0.24032403240324
-1.48765118040151e-14,8.4713469995086e-15,0.24042404240424
-1.48765118040151e-14,8.4713469995086e-15,0.240524052405241
-1.48765118040151e-14,8.4713469995086e-15,0.240624062406241
-1.48765118040151e-14,8.4713469995086e-15,0.240724072407241
-1.48765118040151e-14,8.4713469995086e-15,0.240824082408241
-1.48765118040151e-14,8.4713469995086e-15,0.240924092409241
-1.48765118040151e-14,8.4713469995086e-15,0.241024102410241
-1.48765118040151e-14,8.4713469995086e-15,0.241124112411241
-1.48765118040151e-14,8.4713469995086e-15,0.241224122412241
-1.48765118040151e-14,8.4713469995086e-15,0.241324132413241
-1.48765118040151e-14,8.4713469995086e-15,0.241424142414241
-1.48765118040151e-14,8.4713469995086e-15,0.241524152415242
-1.48765118040151e-14,8.4713469995086e-15,0.241624162416242
-1.48765118040151e-14,8.4713469995086e-15,0.241724172417242
-1.48765118040151e-14,8.4713469995086e-15,0.241824182418242
-1.48765118040151e-14,8.4713469995086e-15,0.241924192419242
-1.48765118040151e-14,8.4713469995086e-15,0.242024202420242
-1.48765118040151e-14,8.4713469995086e-15,0.242124212421242
-1.48765118040151e-14,8.4713469995086e-15,0.242224222422242
-1.48765118040151e-14,8.4713469995086e-15,0.242324232423242
-1.48765118040151e-14,8.4713469995086e-15,0.242424242424242
-1.48765118040151e-14,8.4713469995086e-15,0.242524252425243
-1.48765118040151e-14,8.4713469995086e-15,0.242624262426243
-1.48765118040151e-14,8.4713469995086e-15,0.242724272427243
-1.48765118040151e-14,8.4713469995086e-15,0.242824282428243
-1.48765118040151e-14,8.4713469995086e-15,0.242924292429243
-1.48765118040151e-14,8.4713469995086e-15,0.243024302430243
-1.48765118040151e-14,8.4713469995086e-15,0.243124312431243
-1.48765118040151e-14,8.4713469995086e-15,0.243224322432243
-1.48765118040151e-14,8.4713469995086e-15,0.243324332433243
-1.48765118040151e-14,8.4713469995086e-15,0.243424342434243
-1.48765118040151e-14,8.4713469995086e-15,0.243524352435244
-1.48765118040151e-14,8.4713469995086e-15,0.243624362436244
-1.48765118040151e-14,8.4713469995086e-15,0.243724372437244
-1.48765118040151e-14,8.4713469995086e-15,0.243824382438244
-1.48765118040151e-14,8.4713469995086e-15,0.243924392439244
-1.48765118040151e-14,8.4713469995086e-15,0.244024402440244
-1.48765118040151e-14,8.4713469995086e-15,0.244124412441244
-1.48765118040151e-14,8.4713469995086e-15,0.244224422442244
-1.48765118040151e-14,8.4713469995086e-15,0.244324432443244
-1.48765118040151e-14,8.4713469995086e-15,0.244424442444244
-1.48765118040151e-14,8.4713469995086e-15,0.244524452445245
-1.48765118040151e-14,8.4713469995086e-15,0.244624462446245
-1.48765118040151e-14,8.4713469995086e-15,0.244724472447245
-1.48765118040151e-14,8.4713469995086e-15,0.244824482448245
-1.48765118040151e-14,8.4713469995086e-15,0.244924492449245
-1.48765118040151e-14,8.4713469995086e-15,0.245024502450245
-1.48765118040151e-14,8.4713469995086e-15,0.245124512451245
-1.48765118040151e-14,8.4713469995086e-15,0.245224522452245
-1.48765118040151e-14,8.4713469995086e-15,0.245324532453245
-1.48765118040151e-14,8.4713469995086e-15,0.245424542454245
-1.48765118040151e-14,8.4713469995086e-15,0.245524552455246
-1.48765118040151e-14,8.4713469995086e-15,0.245624562456246
-1.48765118040151e-14,8.4713469995086e-15,0.245724572457246
-1.48765118040151e-14,8.4713469995086e-15,0.245824582458246
-1.48765118040151e-14,8.4713469995086e-15,0.245924592459246
-1.48765118040151e-14,8.4713469995086e-15,0.246024602460246
-1.48765118040151e-14,8.4713469995086e-15,0.246124612461246
-1.48765118040151e-14,8.4713469995086e-15,0.246224622462246
-1.48765118040151e-14,8.4713469995086e-15,0.246324632463246
-1.48765118040151e-14,8.4713469995086e-15,0.246424642464246
-1.48765118040151e-14,8.4713469995086e-15,0.246524652465247
-1.48765118040151e-14,8.4713469995086e-15,0.246624662466247
-1.48765118040151e-14,8.4713469995086e-15,0.246724672467247
-1.48765118040151e-14,8.4713469995086e-15,0.246824682468247
-1.48765118040151e-14,8.4713469995086e-15,0.246924692469247
-1.48765118040151e-14,8.4713469995086e-15,0.247024702470247
-1.48765118040151e-14,8.4713469995086e-15,0.247124712471247
-1.48765118040151e-14,8.4713469995086e-15,0.247224722472247
-1.48765118040151e-14,8.4713469995086e-15,0.247324732473247
-1.48765118040151e-14,8.4713469995086e-15,0.247424742474247
-1.48765118040151e-14,8.4713469995086e-15,0.247524752475248
-1.48765118040151e-14,8.4713469995086e-15,0.247624762476248
-1.48765118040151e-14,8.4713469995086e-15,0.247724772477248
-1.48765118040151e-14,8.4713469995086e-15,0.247824782478248
-1.48765118040151e-14,8.4713469995086e-15,0.247924792479248
-1.48765118040151e-14,8.4713469995086e-15,0.248024802480248
-1.48765118040151e-14,8.4713469995086e-15,0.248124812481248
-1.48765118040151e-14,8.4713469995086e-15,0.248224822482248
-1.48765118040151e-14,8.4713469995086e-15,0.248324832483248
-1.48765118040151e-14,8.4713469995086e-15,0.248424842484248
-1.48765118040151e-14,8.4713469995086e-15,0.248524852485249
-1.48765118040151e-14,8.4713469995086e-15,0.248624862486249
-1.48765118040151e-14,8.4713469995086e-15,0.248724872487249
-1.48765118040151e-14,8.4713469995086e-15,0.248824882488249
-1.48765118040151e-14,8.4713469995086e-15,0.248924892489249
-1.48765118040151e-14,8.4713469995086e-15,0.249024902490249
-1.48765118040151e-14,8.4713469995086e-15,0.249124912491249
-1.48765118040151e-14,8.4713469995086e-15,0.249224922492249
-1.48765118040151e-14,8.4713469995086e-15,0.249324932493249
-1.48765118040151e-14,8.4713469995086e-15,0.249424942494249
-1.48765118040151e-14,8.4713469995086e-15,0.24952495249525
-1.48765118040151e-14,8.4713469995086e-15,0.24962496249625
-1.48765118040151e-14,8.4713469995086e-15,0.24972497249725
-1.48765118040151e-14,8.4713469995086e-15,0.24982498249825
-1.48765118040151e-14,8.4713469995086e-15,0.24992499249925
-1.48765118040151e-14,8.4713469995086e-15,0.25002500250025
-1.48765118040151e-14,8.4713469995086e-15,0.25012501250125
-1.48765118040151e-14,8.4713469995086e-15,0.25022502250225
-1.48765118040151e-14,8.4713469995086e-15,0.25032503250325
-1.48765118040151e-14,8.4713469995086e-15,0.25042504250425
-1.48765118040151e-14,8.4713469995086e-15,0.250525052505251
-1.48765118040151e-14,8.4713469995086e-15,0.250625062506251
-1.48765118040151e-14,8.4713469995086e-15,0.250725072507251
-1.48765118040151e-14,8.4713469995086e-15,0.250825082508251
-1.48765118040151e-14,8.4713469995086e-15,0.250925092509251
-1.48765118040151e-14,8.4713469995086e-15,0.251025102510251
-1.48765118040151e-14,8.4713469995086e-15,0.251125112511251
-1.48765118040151e-14,8.4713469995086e-15,0.251225122512251
-1.48765118040151e-14,8.4713469995086e-15,0.251325132513251
-1.48765118040151e-14,8.4713469995086e-15,0.251425142514251
-1.48765118040151e-14,8.4713469995086e-15,0.251525152515252
-1.48765118040151e-14,8.4713469995086e-15,0.251625162516252
-1.48765118040151e-14,8.4713469995086e-15,0.251725172517252
-1.48765118040151e-14,8.4713469995086e-15,0.251825182518252
-1.48765118040151e-14,8.4713469995086e-15,0.251925192519252
-1.48765118040151e-14,8.4713469995086e-15,0.252025202520252
-1.48765118040151e-14,8.4713469995086e-15,0.252125212521252
-1.48765118040151e-14,8.4713469995086e-15,0.252225222522252
-1.48765118040151e-14,8.4713469995086e-15,0.252325232523252
-1.48765118040151e-14,8.4713469995086e-15,0.252425242524252
-1.48765118040151e-14,8.4713469995086e-15,0.252525252525253
-1.48765118040151e-14,8.4713469995086e-15,0.252625262526253
-1.48765118040151e-14,8.4713469995086e-15,0.252725272527253
-1.48765118040151e-14,8.4713469995086e-15,0.252825282528253
-1.48765118040151e-14,8.4713469995086e-15,0.252925292529253
-1.48765118040151e-14,8.4713469995086e-15,0.253025302530253
-1.48765118040151e-14,8.4713469995086e-15,0.253125312531253
-1.48765118040151e-14,8.4713469995086e-15,0.253225322532253
-1.48765118040151e-14,8.4713469995086e-15,0.253325332533253
-1.48765118040151e-14,8.4713469995086e-15,0.253425342534253
-1.48765118040151e-14,8.4713469995086e-15,0.253525352535254
-1.48765118040151e-14,8.4713469995086e-15,0.253625362536254
-1.48765118040151e-14,8.4713469995086e-15,0.253725372537254
-1.48765118040151e-14,8.4713469995086e-15,0.253825382538254
-1.48765118040151e-14,8.4713469995086e-15,0.253925392539254
-1.48765118040151e-14,8.4713469995086e-15,0.254025402540254
-1.48765118040151e-14,8.4713469995086e-15,0.254125412541254
-1.48765118040151e-14,8.4713469995086e-15,0.254225422542254
-1.48765118040151e-14,8.4713469995086e-15,0.254325432543254
-1.48765118040151e-14,8.4713469995086e-15,0.254425442544254
-1.48765118040151e-14,8.4713469995086e-15,0.254525452545255
-1.48765118040151e-14,8.4713469995086e-15,0.254625462546255
-1.48765118040151e-14,8.4713469995086e-15,0.254725472547255
-1.48765118040151e-14,8.4713469995086e-15,0.254825482548255
-1.48765118040151e-14,8.4713469995086e-15,0.254925492549255
-1.48765118040151e-14,8.4713469995086e-15,0.255025502550255
-1.48765118040151e-14,8.4713469995086e-15,0.255125512551255
-1.48765118040151e-14,8.4713469995086e-15,0.255225522552255
-1.48765118040151e-14,8.4713469995086e-15,0.255325532553255
-1.48765118040151e-14,8.4713469995086e-15,0.255425542554255
-1.48765118040151e-14,8.4713469995086e-15,0.255525552555256
-1.48765118040151e-14,8.4713469995086e-15,0.255625562556256
-1.48765118040151e-14,8.4713469995086e-15,0.255725572557256
-1.48765118040151e-14,8.4713469995086e-15,0.255825582558256
-1.48765118040151e-14,8.4713469995086e-15,0.255925592559256
-1.48765118040151e-14,8.4713469995086e-15,0.256025602560256
-1.48765118040151e-14,8.4713469995086e-15,0.256125612561256
-1.48765118040151e-14,8.4713469995086e-15,0.256225622562256
-1.48765118040151e-14,8.4713469995086e-15,0.256325632563256
-1.48765118040151e-14,8.4713469995086e-15,0.256425642564256
-1.48765118040151e-14,8.4713469995086e-15,0.256525652565257
-1.48765118040151e-14,8.4713469995086e-15,0.256625662566257
-1.48765118040151e-14,8.4713469995086e-15,0.256725672567257
-1.48765118040151e-14,8.4713469995086e-15,0.256825682568257
-1.48765118040151e-14,8.4713469995086e-15,0.256925692569257
-1.48765118040151e-14,8.4713469995086e-15,0.257025702570257
-1.48765118040151e-14,8.4713469995086e-15,0.257125712571257
-1.48765118040151e-14,8.4713469995086e-15,0.257225722572257
-1.48765118040151e-14,8.4713469995086e-15,0.257325732573257
-1.48765118040151e-14,8.4713469995086e-15,0.257425742574257
-1.48765118040151e-14,8.4713469995086e-15,0.257525752575258
-1.48765118040151e-14,8.4713469995086e-15,0.257625762576258
-1.48765118040151e-14,8.4713469995086e-15,0.257725772577258
-1.48765118040151e-14,8.4713469995086e-15,0.257825782578258
-1.48765118040151e-14,8.4713469995086e-15,0.257925792579258
-1.48765118040151e-14,8.4713469995086e-15,0.258025802580258
-1.48765118040151e-14,8.4713469995086e-15,0.258125812581258
-1.48765118040151e-14,8.4713469995086e-15,0.258225822582258
-1.48765118040151e-14,8.4713469995086e-15,0.258325832583258
-1.48765118040151e-14,8.4713469995086e-15,0.258425842584258
-1.48765118040151e-14,8.4713469995086e-15,0.258525852585259
-1.48765118040151e-14,8.4713469995086e-15,0.258625862586259
-1.48765118040151e-14,8.4713469995086e-15,0.258725872587259
-1.48765118040151e-14,8.4713469995086e-15,0.258825882588259
-1.48765118040151e-14,8.4713469995086e-15,0.258925892589259
-1.48765118040151e-14,8.4713469995086e-15,0.259025902590259
-1.48765118040151e-14,8.4713469995086e-15,0.259125912591259
-1.48765118040151e-14,8.4713469995086e-15,0.259225922592259
-1.48765118040151e-14,8.4713469995086e-15,0.259325932593259
-1.48765118040151e-14,8.4713469995086e-15,0.259425942594259
-1.48765118040151e-14,8.4713469995086e-15,0.25952595259526
-1.48765118040151e-14,8.4713469995086e-15,0.25962596259626
-1.48765118040151e-14,8.4713469995086e-15,0.25972597259726
-1.48765118040151e-14,8.4713469995086e-15,0.25982598259826
-1.48765118040151e-14,8.4713469995086e-15,0.25992599259926
-1.48765118040151e-14,8.4713469995086e-15,0.26002600260026
-1.48765118040151e-14,8.4713469995086e-15,0.26012601260126
-1.48765118040151e-14,8.4713469995086e-15,0.26022602260226
-1.48765118040151e-14,8.4713469995086e-15,0.26032603260326
-1.48765118040151e-14,8.4713469995086e-15,0.26042604260426
-1.48765118040151e-14,8.4713469995086e-15,0.260526052605261
-1.48765118040151e-14,8.4713469995086e-15,0.260626062606261
-1.48765118040151e-14,8.4713469995086e-15,0.260726072607261
-1.48765118040151e-14,8.4713469995086e-15,0.260826082608261
-1.48765118040151e-14,8.4713469995086e-15,0.260926092609261
-1.48765118040151e-14,8.4713469995086e-15,0.261026102610261
-1.48765118040151e-14,8.4713469995086e-15,0.261126112611261
-1.48765118040151e-14,8.4713469995086e-15,0.261226122612261
-1.48765118040151e-14,8.4713469995086e-15,0.261326132613261
-1.48765118040151e-14,8.4713469995086e-15,0.261426142614261
-1.48765118040151e-14,8.4713469995086e-15,0.261526152615262
-1.48765118040151e-14,8.4713469995086e-15,0.261626162616262
-1.48765118040151e-14,8.4713469995086e-15,0.261726172617262
-1.48765118040151e-14,8.4713469995086e-15,0.261826182618262
-1.48765118040151e-14,8.4713469995086e-15,0.261926192619262
-1.48765118040151e-14,8.4713469995086e-15,0.262026202620262
-1.48765118040151e-14,8.4713469995086e-15,0.262126212621262
-1.48765118040151e-14,8.4713469995086e-15,0.262226222622262
-1.48765118040151e-14,8.4713469995086e-15,0.262326232623262
-1.48765118040151e-14,8.4713469995086e-15,0.262426242624262
-1.48765118040151e-14,8.4713469995086e-15,0.262526252625263
-1.48765118040151e-14,8.4713469995086e-15,0.262626262626263
-1.48765118040151e-14,8.4713469995086e-15,0.262726272627263
-1.48765118040151e-14,8.4713469995086e-15,0.262826282628263
-1.48765118040151e-14,8.4713469995086e-15,0.262926292629263
-1.48765118040151e-14,8.4713469995086e-15,0.263026302630263
-1.48765118040151e-14,8.4713469995086e-15,0.263126312631263
-1.48765118040151e-14,8.4713469995086e-15,0.263226322632263
-1.48765118040151e-14,8.4713469995086e-15,0.263326332633263
-1.48765118040151e-14,8.4713469995086e-15,0.263426342634263
-1.48765118040151e-14,8.4713469995086e-15,0.263526352635264
-1.48765118040151e-14,8.4713469995086e-15,0.263626362636264
-1.48765118040151e-14,8.4713469995086e-15,0.263726372637264
-1.48765118040151e-14,8.4713469995086e-15,0.263826382638264
-1.48765118040151e-14,8.4713469995086e-15,0.263926392639264
-1.48765118040151e-14,8.4713469995086e-15,0.264026402640264
-1.48765118040151e-14,8.4713469995086e-15,0.264126412641264
-1.48765118040151e-14,8.4713469995086e-15,0.264226422642264
-1.48765118040151e-14,8.4713469995086e-15,0.264326432643264
-1.48765118040151e-14,8.4713469995086e-15,0.264426442644264
-1.48765118040151e-14,8.4713469995086e-15,0.264526452645265
-1.48765118040151e-14,8.4713469995086e-15,0.264626462646265
-1.48765118040151e-14,8.4713469995086e-15,0.264726472647265
-1.48765118040151e-14,8.4713469995086e-15,0.264826482648265
-1.48765118040151e-14,8.4713469995086e-15,0.264926492649265
-1.48765118040151e-14,8.4713469995086e-15,0.265026502650265
-1.48765118040151e-14,8.4713469995086e-15,0.265126512651265
-1.48765118040151e-14,8.4713469995086e-15,0.265226522652265
-1.48765118040151e-14,8.4713469995086e-15,0.265326532653265
-1.48765118040151e-14,8.4713469995086e-15,0.265426542654265
-1.48765118040151e-14,8.4713469995086e-15,0.265526552655266
-1.48765118040151e-14,8.4713469995086e-15,0.265626562656266
-1.48765118040151e-14,8.4713469995086e-15,0.265726572657266
-1.48765118040151e-14,8.4713469995086e-15,0.265826582658266
-1.48765118040151e-14,8.4713469995086e-15,0.265926592659266
-1.48765118040151e-14,8.4713469995086e-15,0.266026602660266
-1.48765118040151e-14,8.4713469995086e-15,0.266126612661266
-1.48765118040151e-14,8.4713469995086e-15,0.266226622662266
-1.48765118040151e-14,8.4713469995086e-15,0.266326632663266
-1.48765118040151e-14,8.4713469995086e-15,0.266426642664266
-1.48765118040151e-14,8.4713469995086e-15,0.266526652665267
-1.48765118040151e-14,8.4713469995086e-15,0.266626662666267
-1.48765118040151e-14,8.4713469995086e-15,0.266726672667267
-1.48765118040151e-14,8.4713469995086e-15,0.266826682668267
-1.48765118040151e-14,8.4713469995086e-15,0.266926692669267
-1.48765118040151e-14,8.4713469995086e-15,0.267026702670267
-1.48765118040151e-14,8.4713469995086e-15,0.267126712671267
-1.48765118040151e-14,8.4713469995086e-15,0.267226722672267
-1.48765118040151e-14,8.4713469995086e-15,0.267326732673267
-1.48765118040151e-14,8.4713469995086e-15,0.267426742674267
-1.48765118040151e-14,8.4713469995086e-15,0.267526752675268
-1.48765118040151e-14,8.4713469995086e-15,0.267626762676268
-1.48765118040151e-14,8.4713469995086e-15,0.267726772677268
-1.48765118040151e-14,8.4713469995086e-15,0.267826782678268
-1.48765118040151e-14,8.4713469995086e-15,0.267926792679268
-1.48765118040151e-14,8.4713469995086e-15,0.268026802680268
-1.48765118040151e-14,8.4713469995086e-15,0.268126812681268
-1.48765118040151e-14,8.4713469995086e-15,0.268226822682268
-1.48765118040151e-14,8.4713469995086e-15,0.268326832683268
-1.48765118040151e-14,8.4713469995086e-15,0.268426842684268
-1.48765118040151e-14,8.4713469995086e-15,0.268526852685269
-1.48765118040151e-14,8.4713469995086e-15,0.268626862686269
-1.48765118040151e-14,8.4713469995086e-15,0.268726872687269
-1.48765118040151e-14,8.4713469995086e-15,0.268826882688269
-1.48765118040151e-14,8.4713469995086e-15,0.268926892689269
-1.48765118040151e-14,8.4713469995086e-15,0.269026902690269
-1.48765118040151e-14,8.4713469995086e-15,0.269126912691269
-1.48765118040151e-14,8.4713469995086e-15,0.269226922692269
-1.48765118040151e-14,8.4713469995086e-15,0.269326932693269
-1.48765118040151e-14,8.4713469995086e-15,0.269426942694269
-1.48765118040151e-14,8.4713469995086e-15,0.26952695269527
-1.48765118040151e-14,8.4713469995086e-15,0.26962696269627
-1.48765118040151e-14,8.4713469995086e-15,0.26972697269727
-1.48765118040151e-14,8.4713469995086e-15,0.26982698269827
-1.48765118040151e-14,8.4713469995086e-15,0.26992699269927
-1.48765118040151e-14,8.4713469995086e-15,0.27002700270027
-1.48765118040151e-14,8.4713469995086e-15,0.27012701270127
-1.48765118040151e-14,8.4713469995086e-15,0.27022702270227
-1.48765118040151e-14,8.4713469995086e-15,0.27032703270327
-1.48765118040151e-14,8.4713469995086e-15,0.27042704270427
-1.48765118040151e-14,8.4713469995086e-15,0.270527052705271
-1.48765118040151e-14,8.4713469995086e-15,0.270627062706271
-1.48765118040151e-14,8.4713469995086e-15,0.270727072707271
-1.48765118040151e-14,8.4713469995086e-15,0.270827082708271
-1.48765118040151e-14,8.4713469995086e-15,0.270927092709271
-1.48765118040151e-14,8.4713469995086e-15,0.271027102710271
-1.48765118040151e-14,8.4713469995086e-15,0.271127112711271
-1.48765118040151e-14,8.4713469995086e-15,0.271227122712271
-1.48765118040151e-14,8.4713469995086e-15,0.271327132713271
-1.48765118040151e-14,8.4713469995086e-15,0.271427142714271
-1.48765118040151e-14,8.4713469995086e-15,0.271527152715272
-1.48765118040151e-14,8.4713469995086e-15,0.271627162716272
-1.48765118040151e-14,8.4713469995086e-15,0.271727172717272
-1.48765118040151e-14,8.4713469995086e-15,0.271827182718272
-1.48765118040151e-14,8.4713469995086e-15,0.271927192719272
-1.48765118040151e-14,8.4713469995086e-15,0.272027202720272
-1.48765118040151e-14,8.4713469995086e-15,0.272127212721272
-1.48765118040151e-14,8.4713469995086e-15,0.272227222722272
-1.48765118040151e-14,8.4713469995086e-15,0.272327232723272
-1.48765118040151e-14,8.4713469995086e-15,0.272427242724272
-1.48765118040151e-14,8.4713469995086e-15,0.272527252725273
-1.48765118040151e-14,8.4713469995086e-15,0.272627262726273
-1.48765118040151e-14,8.4713469995086e-15,0.272727272727273
-1.48765118040151e-14,8.4713469995086e-15,0.272827282728273
-1.48765118040151e-14,8.4713469995086e-15,0.272927292729273
-1.48765118040151e-14,8.4713469995086e-15,0.273027302730273
-1.48765118040151e-14,8.4713469995086e-15,0.273127312731273
-1.48765118040151e-14,8.4713469995086e-15,0.273227322732273
-1.48765118040151e-14,8.4713469995086e-15,0.273327332733273
-1.48765118040151e-14,8.4713469995086e-15,0.273427342734273
-1.48765118040151e-14,8.4713469995086e-15,0.273527352735274
-1.48765118040151e-14,8.4713469995086e-15,0.273627362736274
-1.48765118040151e-14,8.4713469995086e-15,0.273727372737274
-1.48765118040151e-14,8.4713469995086e-15,0.273827382738274
-1.48765118040151e-14,8.4713469995086e-15,0.273927392739274
-1.48765118040151e-14,8.4713469995086e-15,0.274027402740274
-1.48765118040151e-14,8.4713469995086e-15,0.274127412741274
-1.48765118040151e-14,8.4713469995086e-15,0.274227422742274
-1.48765118040151e-14,8.4713469995086e-15,0.274327432743274
-1.48765118040151e-14,8.4713469995086e-15,0.274427442744274
-1.48765118040151e-14,8.4713469995086e-15,0.274527452745275
-1.48765118040151e-14,8.4713469995086e-15,0.274627462746275
-1.48765118040151e-14,8.4713469995086e-15,0.274727472747275
-1.48765118040151e-14,8.4713469995086e-15,0.274827482748275
-1.48765118040151e-14,8.4713469995086e-15,0.274927492749275
-1.48765118040151e-14,8.4713469995086e-15,0.275027502750275
-1.48765118040151e-14,8.4713469995086e-15,0.275127512751275
-1.48765118040151e-14,8.4713469995086e-15,0.275227522752275
-1.48765118040151e-14,8.4713469995086e-15,0.275327532753275
-1.48765118040151e-14,8.4713469995086e-15,0.275427542754275
-1.48765118040151e-14,8.4713469995086e-15,0.275527552755276
-1.48765118040151e-14,8.4713469995086e-15,0.275627562756276
-1.48765118040151e-14,8.4713469995086e-15,0.275727572757276
-1.48765118040151e-14,8.4713469995086e-15,0.275827582758276
-1.48765118040151e-14,8.4713469995086e-15,0.275927592759276
-1.48765118040151e-14,8.4713469995086e-15,0.276027602760276
-1.48765118040151e-14,8.4713469995086e-15,0.276127612761276
-1.48765118040151e-14,8.4713469995086e-15,0.276227622762276
-1.48765118040151e-14,8.4713469995086e-15,0.276327632763276
-1.48765118040151e-14,8.4713469995086e-15,0.276427642764276
-1.48765118040151e-14,8.4713469995086e-15,0.276527652765277
-1.48765118040151e-14,8.4713469995086e-15,0.276627662766277
-1.48765118040151e-14,8.4713469995086e-15,0.276727672767277
-1.48765118040151e-14,8.4713469995086e-15,0.276827682768277
-1.48765118040151e-14,8.4713469995086e-15,0.276927692769277
-1.48765118040151e-14,8.4713469995086e-15,0.277027702770277
-1.48765118040151e-14,8.4713469995086e-15,0.277127712771277
-1.48765118040151e-14,8.4713469995086e-15,0.277227722772277
-1.48765118040151e-14,8.4713469995086e-15,0.277327732773277
-1.48765118040151e-14,8.4713469995086e-15,0.277427742774277
-1.48765118040151e-14,8.4713469995086e-15,0.277527752775278
-1.48765118040151e-14,8.4713469995086e-15,0.277627762776278
-1.48765118040151e-14,8.4713469995086e-15,0.277727772777278
-1.48765118040151e-14,8.4713469995086e-15,0.277827782778278
-1.48765118040151e-14,8.4713469995086e-15,0.277927792779278
-1.48765118040151e-14,8.4713469995086e-15,0.278027802780278
-1.48765118040151e-14,8.4713469995086e-15,0.278127812781278
-1.48765118040151e-14,8.4713469995086e-15,0.278227822782278
-1.48765118040151e-14,8.4713469995086e-15,0.278327832783278
-1.48765118040151e-14,8.4713469995086e-15,0.278427842784278
-1.48765118040151e-14,8.4713469995086e-15,0.278527852785279
-1.48765118040151e-14,8.4713469995086e-15,0.278627862786279
-1.48765118040151e-14,8.4713469995086e-15,0.278727872787279
-1.48765118040151e-14,8.4713469995086e-15,0.278827882788279
-1.48765118040151e-14,8.4713469995086e-15,0.278927892789279
-1.48765118040151e-14,8.4713469995086e-15,0.279027902790279
-1.48765118040151e-14,8.4713469995086e-15,0.279127912791279
-1.48765118040151e-14,8.4713469995086e-15,0.279227922792279
-1.48765118040151e-14,8.4713469995086e-15,0.279327932793279
-1.48765118040151e-14,8.4713469995086e-15,0.279427942794279
-1.48765118040151e-14,8.4713469995086e-15,0.27952795279528
-1.48765118040151e-14,8.4713469995086e-15,0.27962796279628
-1.48765118040151e-14,8.4713469995086e-15,0.27972797279728
-1.48765118040151e-14,8.4713469995086e-15,0.27982798279828
-1.48765118040151e-14,8.4713469995086e-15,0.27992799279928
-1.48765118040151e-14,8.4713469995086e-15,0.28002800280028
-1.48765118040151e-14,8.4713469995086e-15,0.28012801280128
-1.48765118040151e-14,8.4713469995086e-15,0.28022802280228
-1.48765118040151e-14,8.4713469995086e-15,0.28032803280328
-1.48765118040151e-14,8.4713469995086e-15,0.28042804280428
-1.48765118040151e-14,8.4713469995086e-15,0.280528052805281
-1.48765118040151e-14,8.4713469995086e-15,0.280628062806281
-1.48765118040151e-14,8.4713469995086e-15,0.280728072807281
-1.48765118040151e-14,8.4713469995086e-15,0.280828082808281
-1.48765118040151e-14,8.4713469995086e-15,0.280928092809281
-1.48765118040151e-14,8.4713469995086e-15,0.281028102810281
-1.48765118040151e-14,8.4713469995086e-15,0.281128112811281
-1.48765118040151e-14,8.4713469995086e-15,0.281228122812281
-1.48765118040151e-14,8.4713469995086e-15,0.281328132813281
-1.48765118040151e-14,8.4713469995086e-15,0.281428142814281
-1.48765118040151e-14,8.4713469995086e-15,0.281528152815282
-1.48765118040151e-14,8.4713469995086e-15,0.281628162816282
-1.48765118040151e-14,8.4713469995086e-15,0.281728172817282
-1.48765118040151e-14,8.4713469995086e-15,0.281828182818282
-1.48765118040151e-14,8.4713469995086e-15,0.281928192819282
-1.48765118040151e-14,8.4713469995086e-15,0.282028202820282
-1.48765118040151e-14,8.4713469995086e-15,0.282128212821282
-1.48765118040151e-14,8.4713469995086e-15,0.282228222822282
-1.48765118040151e-14,8.4713469995086e-15,0.282328232823282
-1.48765118040151e-14,8.4713469995086e-15,0.282428242824282
-1.48765118040151e-14,8.4713469995086e-15,0.282528252825283
-1.48765118040151e-14,8.4713469995086e-15,0.282628262826283
-1.48765118040151e-14,8.4713469995086e-15,0.282728272827283
-1.48765118040151e-14,8.4713469995086e-15,0.282828282828283
-1.48765118040151e-14,8.4713469995086e-15,0.282928292829283
-1.48765118040151e-14,8.4713469995086e-15,0.283028302830283
-1.48765118040151e-14,8.4713469995086e-15,0.283128312831283
-1.48765118040151e-14,8.4713469995086e-15,0.283228322832283
-1.48765118040151e-14,8.4713469995086e-15,0.283328332833283
-1.48765118040151e-14,8.4713469995086e-15,0.283428342834283
-1.48765118040151e-14,8.4713469995086e-15,0.283528352835284
-1.48765118040151e-14,8.4713469995086e-15,0.283628362836284
-1.48765118040151e-14,8.4713469995086e-15,0.283728372837284
-1.48765118040151e-14,8.4713469995086e-15,0.283828382838284
-1.48765118040151e-14,8.4713469995086e-15,0.283928392839284
-1.48765118040151e-14,8.4713469995086e-15,0.284028402840284
-1.48765118040151e-14,8.4713469995086e-15,0.284128412841284
-1.48765118040151e-14,8.4713469995086e-15,0.284228422842284
-1.48765118040151e-14,8.4713469995086e-15,0.284328432843284
-1.48765118040151e-14,8.4713469995086e-15,0.284428442844284
-1.48765118040151e-14,8.4713469995086e-15,0.284528452845285
-1.48765118040151e-14,8.4713469995086e-15,0.284628462846285
-1.48765118040151e-14,8.4713469995086e-15,0.284728472847285
-1.48765118040151e-14,8.4713469995086e-15,0.284828482848285
-1.48765118040151e-14,8.4713469995086e-15,0.284928492849285
-1.48765118040151e-14,8.4713469995086e-15,0.285028502850285
-1.48765118040151e-14,8.4713469995086e-15,0.285128512851285
-1.48765118040151e-14,8.4713469995086e-15,0.285228522852285
-1.48765118040151e-14,8.4713469995086e-15,0.285328532853285
-1.48765118040151e-14,8.4713469995086e-15,0.285428542854285
-1.48765118040151e-14,8.4713469995086e-15,0.285528552855286
-1.48765118040151e-14,8.4713469995086e-15,0.285628562856286
-1.48765118040151e-14,8.4713469995086e-15,0.285728572857286
-1.48765118040151e-14,8.4713469995086e-15,0.285828582858286
-1.48765118040151e-14,8.4713469995086e-15,0.285928592859286
-1.48765118040151e-14,8.4713469995086e-15,0.286028602860286
-1.48765118040151e-14,8.4713469995086e-15,0.286128612861286
-1.48765118040151e-14,8.4713469995086e-15,0.286228622862286
-1.48765118040151e-14,8.4713469995086e-15,0.286328632863286
-1.48765118040151e-14,8.4713469995086e-15,0.286428642864286
-1.48765118040151e-14,8.4713469995086e-15,0.286528652865287
-1.48765118040151e-14,8.4713469995086e-15,0.286628662866287
-1.48765118040151e-14,8.4713469995086e-15,0.286728672867287
-1.48765118040151e-14,8.4713469995086e-15,0.286828682868287
-1.48765118040151e-14,8.4713469995086e-15,0.286928692869287
-1.48765118040151e-14,8.4713469995086e-15,0.287028702870287
-1.48765118040151e-14,8.4713469995086e-15,0.287128712871287
-1.48765118040151e-14,8.4713469995086e-15,0.287228722872287
-1.48765118040151e-14,8.4713469995086e-15,0.287328732873287
-1.48765118040151e-14,8.4713469995086e-15,0.287428742874287
-1.48765118040151e-14,8.4713469995086e-15,0.287528752875288
-1.48765118040151e-14,8.4713469995086e-15,0.287628762876288
-1.48765118040151e-14,8.4713469995086e-15,0.287728772877288
-1.48765118040151e-14,8.4713469995086e-15,0.287828782878288
-1.48765118040151e-14,8.4713469995086e-15,0.287928792879288
-1.48765118040151e-14,8.4713469995086e-15,0.288028802880288
-1.48765118040151e-14,8.4713469995086e-15,0.288128812881288
-1.48765118040151e-14,8.4713469995086e-15,0.288228822882288
-1.48765118040151e-14,8.4713469995086e-15,0.288328832883288
-1.48765118040151e-14,8.4713469995086e-15,0.288428842884288
-1.48765118040151e-14,8.4713469995086e-15,0.288528852885289
-1.48765118040151e-14,8.4713469995086e-15,0.288628862886289
-1.48765118040151e-14,8.4713469995086e-15,0.288728872887289
-1.48765118040151e-14,8.4713469995086e-15,0.288828882888289
-1.48765118040151e-14,8.4713469995086e-15,0.288928892889289
-1.48765118040151e-14,8.4713469995086e-15,0.289028902890289
-1.48765118040151e-14,8.4713469995086e-15,0.289128912891289
-1.48765118040151e-14,8.4713469995086e-15,0.289228922892289
-1.48765118040151e-14,8.4713469995086e-15,0.289328932893289
-1.48765118040151e-14,8.4713469995086e-15,0.289428942894289
-1.48765118040151e-14,8.4713469995086e-15,0.28952895289529
-1.48765118040151e-14,8.4713469995086e-15,0.28962896289629
-1.48765118040151e-14,8.4713469995086e-15,0.28972897289729
-1.48765118040151e-14,8.4713469995086e-15,0.28982898289829
-1.48765118040151e-14,8.4713469995086e-15,0.28992899289929
-1.48765118040151e-14,8.4713469995086e-15,0.29002900290029
-1.48765118040151e-14,8.4713469995086e-15,0.29012901290129
-1.48765118040151e-14,8.4713469995086e-15,0.29022902290229
-1.48765118040151e-14,8.4713469995086e-15,0.29032903290329
-1.48765118040151e-14,8.4713469995086e-15,0.29042904290429
-1.48765118040151e-14,8.4713469995086e-15,0.290529052905291
-1.48765118040151e-14,8.4713469995086e-15,0.290629062906291
-1.48765118040151e-14,8.4713469995086e-15,0.290729072907291
-1.48765118040151e-14,8.4713469995086e-15,0.290829082908291
-1.48765118040151e-14,8.4713469995086e-15,0.290929092909291
-1.48765118040151e-14,8.4713469995086e-15,0.291029102910291
-1.48765118040151e-14,8.4713469995086e-15,0.291129112911291
-1.48765118040151e-14,8.4713469995086e-15,0.291229122912291
-1.48765118040151e-14,8.4713469995086e-15,0.291329132913291
-1.48765118040151e-14,8.4713469995086e-15,0.291429142914291
-1.48765118040151e-14,8.4713469995086e-15,0.291529152915292
-1.48765118040151e-14,8.4713469995086e-15,0.291629162916292
-1.48765118040151e-14,8.4713469995086e-15,0.291729172917292
-1.48765118040151e-14,8.4713469995086e-15,0.291829182918292
-1.48765118040151e-14,8.4713469995086e-15,0.291929192919292
-1.48765118040151e-14,8.4713469995086e-15,0.292029202920292
-1.48765118040151e-14,8.4713469995086e-15,0.292129212921292
-1.48765118040151e-14,8.4713469995086e-15,0.292229222922292
-1.48765118040151e-14,8.4713469995086e-15,0.292329232923292
-1.48765118040151e-14,8.4713469995086e-15,0.292429242924292
-1.48765118040151e-14,8.4713469995086e-15,0.292529252925293
-1.48765118040151e-14,8.4713469995086e-15,0.292629262926293
-1.48765118040151e-14,8.4713469995086e-15,0.292729272927293
-1.48765118040151e-14,8.4713469995086e-15,0.292829282928293
-1.48765118040151e-14,8.4713469995086e-15,0.292929292929293
-1.48765118040151e-14,8.4713469995086e-15,0.293029302930293
-1.48765118040151e-14,8.4713469995086e-15,0.293129312931293
-1.48765118040151e-14,8.4713469995086e-15,0.293229322932293
-1.48765118040151e-14,8.4713469995086e-15,0.293329332933293
-1.48765118040151e-14,8.4713469995086e-15,0.293429342934293
-1.48765118040151e-14,8.4713469995086e-15,0.293529352935294
-1.48765118040151e-14,8.4713469995086e-15,0.293629362936294
-1.48765118040151e-14,8.4713469995086e-15,0.293729372937294
-1.48765118040151e-14,8.4713469995086e-15,0.293829382938294
-1.48765118040151e-14,8.4713469995086e-15,0.293929392939294
-1.48765118040151e-14,8.4713469995086e-15,0.294029402940294
-1.48765118040151e-14,8.4713469995086e-15,0.294129412941294
-1.48765118040151e-14,8.4713469995086e-15,0.294229422942294
-1.48765118040151e-14,8.4713469995086e-15,0.294329432943294
-1.48765118040151e-14,8.4713469995086e-15,0.294429442944294
-1.48765118040151e-14,8.4713469995086e-15,0.294529452945295
-1.48765118040151e-14,8.4713469995086e-15,0.294629462946295
-1.48765118040151e-14,8.4713469995086e-15,0.294729472947295
-1.48765118040151e-14,8.4713469995086e-15,0.294829482948295
-1.48765118040151e-14,8.4713469995086e-15,0.294929492949295
-1.48765118040151e-14,8.4713469995086e-15,0.295029502950295
-1.48765118040151e-14,8.4713469995086e-15,0.295129512951295
-1.48765118040151e-14,8.4713469995086e-15,0.295229522952295
-1.48765118040151e-14,8.4713469995086e-15,0.295329532953295
-1.48765118040151e-14,8.4713469995086e-15,0.295429542954295
-1.48765118040151e-14,8.4713469995086e-15,0.295529552955296
-1.48765118040151e-14,8.4713469995086e-15,0.295629562956296
-1.48765118040151e-14,8.4713469995086e-15,0.295729572957296
-1.48765118040151e-14,8.4713469995086e-15,0.295829582958296
-1.48765118040151e-14,8.4713469995086e-15,0.295929592959296
-1.48765118040151e-14,8.4713469995086e-15,0.296029602960296
-1.48765118040151e-14,8.4713469995086e-15,0.296129612961296
-1.48765118040151e-14,8.4713469995086e-15,0.296229622962296
-1.48765118040151e-14,8.4713469995086e-15,0.296329632963296
-1.48765118040151e-14,8.4713469995086e-15,0.296429642964296
-1.48765118040151e-14,8.4713469995086e-15,0.296529652965297
-1.48765118040151e-14,8.4713469995086e-15,0.296629662966297
-1.48765118040151e-14,8.4713469995086e-15,0.296729672967297
-1.48765118040151e-14,8.4713469995086e-15,0.296829682968297
-1.48765118040151e-14,8.4713469995086e-15,0.296929692969297
-1.48765118040151e-14,8.4713469995086e-15,0.297029702970297
-1.48765118040151e-14,8.4713469995086e-15,0.297129712971297
-1.48765118040151e-14,8.4713469995086e-15,0.297229722972297
-1.48765118040151e-14,8.4713469995086e-15,0.297329732973297
-1.48765118040151e-14,8.4713469995086e-15,0.297429742974297
-1.48765118040151e-14,8.4713469995086e-15,0.297529752975298
-1.48765118040151e-14,8.4713469995086e-15,0.297629762976298
-1.48765118040151e-14,8.4713469995086e-15,0.297729772977298
-1.48765118040151e-14,8.4713469995086e-15,0.297829782978298
-1.48765118040151e-14,8.4713469995086e-15,0.297929792979298
-1.48765118040151e-14,8.4713469995086e-15,0.298029802980298
-1.48765118040151e-14,8.4713469995086e-15,0.298129812981298
-1.48765118040151e-14,8.4713469995086e-15,0.298229822982298
-1.48765118040151e-14,8.4713469995086e-15,0.298329832983298
-1.48765118040151e-14,8.4713469995086e-15,0.298429842984298
-1.48765118040151e-14,8.4713469995086e-15,0.298529852985299
-1.48765118040151e-14,8.4713469995086e-15,0.298629862986299
-1.48765118040151e-14,8.4713469995086e-15,0.298729872987299
-1.48765118040151e-14,8.4713469995086e-15,0.298829882988299
-1.48765118040151e-14,8.4713469995086e-15,0.298929892989299
-1.48765118040151e-14,8.4713469995086e-15,0.299029902990299
-1.48765118040151e-14,8.4713469995086e-15,0.299129912991299
-1.48765118040151e-14,8.4713469995086e-15,0.299229922992299
-1.48765118040151e-14,8.4713469995086e-15,0.299329932993299
-1.48765118040151e-14,8.4713469995086e-15,0.299429942994299
-1.48765118040151e-14,8.4713469995086e-15,0.2995299529953
-1.48765118040151e-14,8.4713469995086e-15,0.2996299629963
-1.48765118040151e-14,8.4713469995086e-15,0.2997299729973
-1.48765118040151e-14,8.4713469995086e-15,0.2998299829983
-1.48765118040151e-14,8.4713469995086e-15,0.2999299929993
-1.48765118040151e-14,8.4713469995086e-15,0.3000300030003
-1.48765118040151e-14,8.4713469995086e-15,0.3001300130013
-1.48765118040151e-14,8.4713469995086e-15,0.3002300230023
-1.48765118040151e-14,8.4713469995086e-15,0.3003300330033
-1.48765118040151e-14,8.4713469995086e-15,0.3004300430043
-1.48765118040151e-14,8.4713469995086e-15,0.300530053005301
-1.48765118040151e-14,8.4713469995086e-15,0.300630063006301
-1.48765118040151e-14,8.4713469995086e-15,0.300730073007301
-1.48765118040151e-14,8.4713469995086e-15,0.300830083008301
-1.48765118040151e-14,8.4713469995086e-15,0.300930093009301
-1.48765118040151e-14,8.4713469995086e-15,0.301030103010301
-1.48765118040151e-14,8.4713469995086e-15,0.301130113011301
-1.48765118040151e-14,8.4713469995086e-15,0.301230123012301
-1.48765118040151e-14,8.4713469995086e-15,0.301330133013301
-1.48765118040151e-14,8.4713469995086e-15,0.301430143014301
-1.48765118040151e-14,8.4713469995086e-15,0.301530153015302
-1.48765118040151e-14,8.4713469995086e-15,0.301630163016302
-1.48765118040151e-14,8.4713469995086e-15,0.301730173017302
-1.48765118040151e-14,8.4713469995086e-15,0.301830183018302
-1.48765118040151e-14,8.4713469995086e-15,0.301930193019302
-1.48765118040151e-14,8.4713469995086e-15,0.302030203020302
-1.48765118040151e-14,8.4713469995086e-15,0.302130213021302
-1.48765118040151e-14,8.4713469995086e-15,0.302230223022302
-1.48765118040151e-14,8.4713469995086e-15,0.302330233023302
-1.48765118040151e-14,8.4713469995086e-15,0.302430243024302
-1.48765118040151e-14,8.4713469995086e-15,0.302530253025303
-1.48765118040151e-14,8.4713469995086e-15,0.302630263026303
-1.48765118040151e-14,8.4713469995086e-15,0.302730273027303
-1.48765118040151e-14,8.4713469995086e-15,0.302830283028303
-1.48765118040151e-14,8.4713469995086e-15,0.302930293029303
-1.48765118040151e-14,8.4713469995086e-15,0.303030303030303
-1.48765118040151e-14,8.4713469995086e-15,0.303130313031303
-1.48765118040151e-14,8.4713469995086e-15,0.303230323032303
-1.48765118040151e-14,8.4713469995086e-15,0.303330333033303
-1.48765118040151e-14,8.4713469995086e-15,0.303430343034303
-1.48765118040151e-14,8.4713469995086e-15,0.303530353035304
-1.48765118040151e-14,8.4713469995086e-15,0.303630363036304
-1.48765118040151e-14,8.4713469995086e-15,0.303730373037304
-1.48765118040151e-14,8.4713469995086e-15,0.303830383038304
-1.48765118040151e-14,8.4713469995086e-15,0.303930393039304
-1.48765118040151e-14,8.4713469995086e-15,0.304030403040304
-1.48765118040151e-14,8.4713469995086e-15,0.304130413041304
-1.48765118040151e-14,8.4713469995086e-15,0.304230423042304
-1.48765118040151e-14,8.4713469995086e-15,0.304330433043304
-1.48765118040151e-14,8.4713469995086e-15,0.304430443044304
-1.48765118040151e-14,8.4713469995086e-15,0.304530453045305
-1.48765118040151e-14,8.4713469995086e-15,0.304630463046305
-1.48765118040151e-14,8.4713469995086e-15,0.304730473047305
-1.48765118040151e-14,8.4713469995086e-15,0.304830483048305
-1.48765118040151e-14,8.4713469995086e-15,0.304930493049305
-1.48765118040151e-14,8.4713469995086e-15,0.305030503050305
-1.48765118040151e-14,8.4713469995086e-15,0.305130513051305
-1.48765118040151e-14,8.4713469995086e-15,0.305230523052305
-1.48765118040151e-14,8.4713469995086e-15,0.305330533053305
-1.48765118040151e-14,8.4713469995086e-15,0.305430543054305
-1.48765118040151e-14,8.4713469995086e-15,0.305530553055306
-1.48765118040151e-14,8.4713469995086e-15,0.305630563056306
-1.48765118040151e-14,8.4713469995086e-15,0.305730573057306
-1.48765118040151e-14,8.4713469995086e-15,0.305830583058306
-1.48765118040151e-14,8.4713469995086e-15,0.305930593059306
-1.48765118040151e-14,8.4713469995086e-15,0.306030603060306
-1.48765118040151e-14,8.4713469995086e-15,0.306130613061306
-1.48765118040151e-14,8.4713469995086e-15,0.306230623062306
-1.48765118040151e-14,8.4713469995086e-15,0.306330633063306
-1.48765118040151e-14,8.4713469995086e-15,0.306430643064306
-1.48765118040151e-14,8.4713469995086e-15,0.306530653065307
-1.48765118040151e-14,8.4713469995086e-15,0.306630663066307
-1.48765118040151e-14,8.4713469995086e-15,0.306730673067307
-1.48765118040151e-14,8.4713469995086e-15,0.306830683068307
-1.48765118040151e-14,8.4713469995086e-15,0.306930693069307
-1.48765118040151e-14,8.4713469995086e-15,0.307030703070307
-1.48765118040151e-14,8.4713469995086e-15,0.307130713071307
-1.48765118040151e-14,8.4713469995086e-15,0.307230723072307
-1.48765118040151e-14,8.4713469995086e-15,0.307330733073307
-1.48765118040151e-14,8.4713469995086e-15,0.307430743074307
-1.48765118040151e-14,8.4713469995086e-15,0.307530753075308
-1.48765118040151e-14,8.4713469995086e-15,0.307630763076308
-1.48765118040151e-14,8.4713469995086e-15,0.307730773077308
-1.48765118040151e-14,8.4713469995086e-15,0.307830783078308
-1.48765118040151e-14,8.4713469995086e-15,0.307930793079308
-1.48765118040151e-14,8.4713469995086e-15,0.308030803080308
-1.48765118040151e-14,8.4713469995086e-15,0.308130813081308
-1.48765118040151e-14,8.4713469995086e-15,0.308230823082308
-1.48765118040151e-14,8.4713469995086e-15,0.308330833083308
-1.48765118040151e-14,8.4713469995086e-15,0.308430843084308
-1.48765118040151e-14,8.4713469995086e-15,0.308530853085309
-1.48765118040151e-14,8.4713469995086e-15,0.308630863086309
-1.48765118040151e-14,8.4713469995086e-15,0.308730873087309
-1.48765118040151e-14,8.4713469995086e-15,0.308830883088309
-1.48765118040151e-14,8.4713469995086e-15,0.308930893089309
-1.48765118040151e-14,8.4713469995086e-15,0.309030903090309
-1.48765118040151e-14,8.4713469995086e-15,0.309130913091309
-1.48765118040151e-14,8.4713469995086e-15,0.309230923092309
-1.48765118040151e-14,8.4713469995086e-15,0.309330933093309
-1.48765118040151e-14,8.4713469995086e-15,0.309430943094309
-1.48765118040151e-14,8.4713469995086e-15,0.30953095309531
-1.48765118040151e-14,8.4713469995086e-15,0.30963096309631
-1.48765118040151e-14,8.4713469995086e-15,0.30973097309731
-1.48765118040151e-14,8.4713469995086e-15,0.30983098309831
-1.48765118040151e-14,8.4713469995086e-15,0.30993099309931
-1.48765118040151e-14,8.4713469995086e-15,0.31003100310031
-1.48765118040151e-14,8.4713469995086e-15,0.31013101310131
-1.48765118040151e-14,8.4713469995086e-15,0.31023102310231
-1.48765118040151e-14,8.4713469995086e-15,0.31033103310331
-1.48765118040151e-14,8.4713469995086e-15,0.31043104310431
-1.48765118040151e-14,8.4713469995086e-15,0.310531053105311
-1.48765118040151e-14,8.4713469995086e-15,0.310631063106311
-1.48765118040151e-14,8.4713469995086e-15,0.310731073107311
-1.48765118040151e-14,8.4713469995086e-15,0.310831083108311
-1.48765118040151e-14,8.4713469995086e-15,0.310931093109311
-1.48765118040151e-14,8.4713469995086e-15,0.311031103110311
-1.48765118040151e-14,8.4713469995086e-15,0.311131113111311
-1.48765118040151e-14,8.4713469995086e-15,0.311231123112311
-1.48765118040151e-14,8.4713469995086e-15,0.311331133113311
-1.48765118040151e-14,8.4713469995086e-15,0.311431143114311
-1.48765118040151e-14,8.4713469995086e-15,0.311531153115312
-1.48765118040151e-14,8.4713469995086e-15,0.311631163116312
-1.48765118040151e-14,8.4713469995086e-15,0.311731173117312
-1.48765118040151e-14,8.4713469995086e-15,0.311831183118312
-1.48765118040151e-14,8.4713469995086e-15,0.311931193119312
-1.48765118040151e-14,8.4713469995086e-15,0.312031203120312
-1.48765118040151e-14,8.4713469995086e-15,0.312131213121312
-1.48765118040151e-14,8.4713469995086e-15,0.312231223122312
-1.48765118040151e-14,8.4713469995086e-15,0.312331233123312
-1.48765118040151e-14,8.4713469995086e-15,0.312431243124312
-1.48765118040151e-14,8.4713469995086e-15,0.312531253125313
-1.48765118040151e-14,8.4713469995086e-15,0.312631263126313
-1.48765118040151e-14,8.4713469995086e-15,0.312731273127313
-1.48765118040151e-14,8.4713469995086e-15,0.312831283128313
-1.48765118040151e-14,8.4713469995086e-15,0.312931293129313
-1.48765118040151e-14,8.4713469995086e-15,0.313031303130313
-1.48765118040151e-14,8.4713469995086e-15,0.313131313131313
-1.48765118040151e-14,8.4713469995086e-15,0.313231323132313
-1.48765118040151e-14,8.4713469995086e-15,0.313331333133313
-1.48765118040151e-14,8.4713469995086e-15,0.313431343134313
-1.48765118040151e-14,8.4713469995086e-15,0.313531353135314
-1.48765118040151e-14,8.4713469995086e-15,0.313631363136314
-1.48765118040151e-14,8.4713469995086e-15,0.313731373137314
-1.48765118040151e-14,8.4713469995086e-15,0.313831383138314
-1.48765118040151e-14,8.4713469995086e-15,0.313931393139314
-1.48765118040151e-14,8.4713469995086e-15,0.314031403140314
-1.48765118040151e-14,8.4713469995086e-15,0.314131413141314
-1.48765118040151e-14,8.4713469995086e-15,0.314231423142314
-1.48765118040151e-14,8.4713469995086e-15,0.314331433143314
-1.48765118040151e-14,8.4713469995086e-15,0.314431443144314
-1.48765118040151e-14,8.4713469995086e-15,0.314531453145315
-1.48765118040151e-14,8.4713469995086e-15,0.314631463146315
-1.48765118040151e-14,8.4713469995086e-15,0.314731473147315
-1.48765118040151e-14,8.4713469995086e-15,0.314831483148315
-1.48765118040151e-14,8.4713469995086e-15,0.314931493149315
-1.48765118040151e-14,8.4713469995086e-15,0.315031503150315
-1.48765118040151e-14,8.4713469995086e-15,0.315131513151315
-1.48765118040151e-14,8.4713469995086e-15,0.315231523152315
-1.48765118040151e-14,8.4713469995086e-15,0.315331533153315
-1.48765118040151e-14,8.4713469995086e-15,0.315431543154315
-1.48765118040151e-14,8.4713469995086e-15,0.315531553155316
-1.48765118040151e-14,8.4713469995086e-15,0.315631563156316
-1.48765118040151e-14,8.4713469995086e-15,0.315731573157316
-1.48765118040151e-14,8.4713469995086e-15,0.315831583158316
-1.48765118040151e-14,8.4713469995086e-15,0.315931593159316
-1.48765118040151e-14,8.4713469995086e-15,0.316031603160316
-1.48765118040151e-14,8.4713469995086e-15,0.316131613161316
-1.48765118040151e-14,8.4713469995086e-15,0.316231623162316
-1.48765118040151e-14,8.4713469995086e-15,0.316331633163316
-1.48765118040151e-14,8.4713469995086e-15,0.316431643164316
-1.48765118040151e-14,8.4713469995086e-15,0.316531653165317
-1.48765118040151e-14,8.4713469995086e-15,0.316631663166317
-1.48765118040151e-14,8.4713469995086e-15,0.316731673167317
-1.48765118040151e-14,8.4713469995086e-15,0.316831683168317
-1.48765118040151e-14,8.4713469995086e-15,0.316931693169317
-1.48765118040151e-14,8.4713469995086e-15,0.317031703170317
-1.48765118040151e-14,8.4713469995086e-15,0.317131713171317
-1.48765118040151e-14,8.4713469995086e-15,0.317231723172317
-1.48765118040151e-14,8.4713469995086e-15,0.317331733173317
-1.48765118040151e-14,8.4713469995086e-15,0.317431743174317
-1.48765118040151e-14,8.4713469995086e-15,0.317531753175318
-1.48765118040151e-14,8.4713469995086e-15,0.317631763176318
-1.48765118040151e-14,8.4713469995086e-15,0.317731773177318
-1.48765118040151e-14,8.4713469995086e-15,0.317831783178318
-1.48765118040151e-14,8.4713469995086e-15,0.317931793179318
-1.48765118040151e-14,8.4713469995086e-15,0.318031803180318
-1.48765118040151e-14,8.4713469995086e-15,0.318131813181318
-1.48765118040151e-14,8.4713469995086e-15,0.318231823182318
-1.48765118040151e-14,8.4713469995086e-15,0.318331833183318
-1.48765118040151e-14,8.4713469995086e-15,0.318431843184318
-1.48765118040151e-14,8.4713469995086e-15,0.318531853185319
-1.48765118040151e-14,8.4713469995086e-15,0.318631863186319
-1.48765118040151e-14,8.4713469995086e-15,0.318731873187319
-1.48765118040151e-14,8.4713469995086e-15,0.318831883188319
-1.48765118040151e-14,8.4713469995086e-15,0.318931893189319
-1.48765118040151e-14,8.4713469995086e-15,0.319031903190319
-1.48765118040151e-14,8.4713469995086e-15,0.319131913191319
-1.48765118040151e-14,8.4713469995086e-15,0.319231923192319
-1.48765118040151e-14,8.4713469995086e-15,0.319331933193319
-1.48765118040151e-14,8.4713469995086e-15,0.319431943194319
-1.48765118040151e-14,8.4713469995086e-15,0.31953195319532
-1.48765118040151e-14,8.4713469995086e-15,0.31963196319632
-1.48765118040151e-14,8.4713469995086e-15,0.31973197319732
-1.48765118040151e-14,8.4713469995086e-15,0.31983198319832
-1.48765118040151e-14,8.4713469995086e-15,0.31993199319932
-1.48765118040151e-14,8.4713469995086e-15,0.32003200320032
-1.48765118040151e-14,8.4713469995086e-15,0.32013201320132
-1.48765118040151e-14,8.4713469995086e-15,0.32023202320232
-1.48765118040151e-14,8.4713469995086e-15,0.32033203320332
-1.48765118040151e-14,8.4713469995086e-15,0.32043204320432
-1.48765118040151e-14,8.4713469995086e-15,0.320532053205321
-1.48765118040151e-14,8.4713469995086e-15,0.320632063206321
-1.48765118040151e-14,8.4713469995086e-15,0.320732073207321
-1.48765118040151e-14,8.4713469995086e-15,0.320832083208321
-1.48765118040151e-14,8.4713469995086e-15,0.320932093209321
-1.48765118040151e-14,8.4713469995086e-15,0.321032103210321
-1.48765118040151e-14,8.4713469995086e-15,0.321132113211321
-1.48765118040151e-14,8.4713469995086e-15,0.321232123212321
-1.48765118040151e-14,8.4713469995086e-15,0.321332133213321
-1.48765118040151e-14,8.4713469995086e-15,0.321432143214321
-1.48765118040151e-14,8.4713469995086e-15,0.321532153215322
-1.48765118040151e-14,8.4713469995086e-15,0.321632163216322
-1.48765118040151e-14,8.4713469995086e-15,0.321732173217322
-1.48765118040151e-14,8.4713469995086e-15,0.321832183218322
-1.48765118040151e-14,8.4713469995086e-15,0.321932193219322
-1.48765118040151e-14,8.4713469995086e-15,0.322032203220322
-1.48765118040151e-14,8.4713469995086e-15,0.322132213221322
-1.48765118040151e-14,8.4713469995086e-15,0.322232223222322
-1.48765118040151e-14,8.4713469995086e-15,0.322332233223322
-1.48765118040151e-14,8.4713469995086e-15,0.322432243224322
-1.48765118040151e-14,8.4713469995086e-15,0.322532253225323
-1.48765118040151e-14,8.4713469995086e-15,0.322632263226323
-1.48765118040151e-14,8.4713469995086e-15,0.322732273227323
-1.48765118040151e-14,8.4713469995086e-15,0.322832283228323
-1.48765118040151e-14,8.4713469995086e-15,0.322932293229323
-1.48765118040151e-14,8.4713469995086e-15,0.323032303230323
-1.48765118040151e-14,8.4713469995086e-15,0.323132313231323
-1.48765118040151e-14,8.4713469995086e-15,0.323232323232323
-1.48765118040151e-14,8.4713469995086e-15,0.323332333233323
-1.48765118040151e-14,8.4713469995086e-15,0.323432343234323
-1.48765118040151e-14,8.4713469995086e-15,0.323532353235324
-1.48765118040151e-14,8.4713469995086e-15,0.323632363236324
-1.48765118040151e-14,8.4713469995086e-15,0.323732373237324
-1.48765118040151e-14,8.4713469995086e-15,0.323832383238324
-1.48765118040151e-14,8.4713469995086e-15,0.323932393239324
-1.48765118040151e-14,8.4713469995086e-15,0.324032403240324
-1.48765118040151e-14,8.4713469995086e-15,0.324132413241324
-1.48765118040151e-14,8.4713469995086e-15,0.324232423242324
-1.48765118040151e-14,8.4713469995086e-15,0.324332433243324
-1.48765118040151e-14,8.4713469995086e-15,0.324432443244324
-1.48765118040151e-14,8.4713469995086e-15,0.324532453245325
-1.48765118040151e-14,8.4713469995086e-15,0.324632463246325
-1.48765118040151e-14,8.4713469995086e-15,0.324732473247325
-1.48765118040151e-14,8.4713469995086e-15,0.324832483248325
-1.48765118040151e-14,8.4713469995086e-15,0.324932493249325
-1.48765118040151e-14,8.4713469995086e-15,0.325032503250325
-1.48765118040151e-14,8.4713469995086e-15,0.325132513251325
-1.48765118040151e-14,8.4713469995086e-15,0.325232523252325
-1.48765118040151e-14,8.4713469995086e-15,0.325332533253325
-1.48765118040151e-14,8.4713469995086e-15,0.325432543254325
-1.48765118040151e-14,8.4713469995086e-15,0.325532553255326
-1.48765118040151e-14,8.4713469995086e-15,0.325632563256326
-1.48765118040151e-14,8.4713469995086e-15,0.325732573257326
-1.48765118040151e-14,8.4713469995086e-15,0.325832583258326
-1.48765118040151e-14,8.4713469995086e-15,0.325932593259326
-1.48765118040151e-14,8.4713469995086e-15,0.326032603260326
-1.48765118040151e-14,8.4713469995086e-15,0.326132613261326
-1.48765118040151e-14,8.4713469995086e-15,0.326232623262326
-1.48765118040151e-14,8.4713469995086e-15,0.326332633263326
-1.48765118040151e-14,8.4713469995086e-15,0.326432643264326
-1.48765118040151e-14,8.4713469995086e-15,0.326532653265327
-1.48765118040151e-14,8.4713469995086e-15,0.326632663266327
-1.48765118040151e-14,8.4713469995086e-15,0.326732673267327
-1.48765118040151e-14,8.4713469995086e-15,0.326832683268327
-1.48765118040151e-14,8.4713469995086e-15,0.326932693269327
-1.48765118040151e-14,8.4713469995086e-15,0.327032703270327
-1.48765118040151e-14,8.4713469995086e-15,0.327132713271327
-1.48765118040151e-14,8.4713469995086e-15,0.327232723272327
-1.48765118040151e-14,8.4713469995086e-15,0.327332733273327
-1.48765118040151e-14,8.4713469995086e-15,0.327432743274327
-1.48765118040151e-14,8.4713469995086e-15,0.327532753275328
-1.48765118040151e-14,8.4713469995086e-15,0.327632763276328
-1.48765118040151e-14,8.4713469995086e-15,0.327732773277328
-1.48765118040151e-14,8.4713469995086e-15,0.327832783278328
-1.48765118040151e-14,8.4713469995086e-15,0.327932793279328
-1.48765118040151e-14,8.4713469995086e-15,0.328032803280328
-1.48765118040151e-14,8.4713469995086e-15,0.328132813281328
-1.48765118040151e-14,8.4713469995086e-15,0.328232823282328
-1.48765118040151e-14,8.4713469995086e-15,0.328332833283328
-1.48765118040151e-14,8.4713469995086e-15,0.328432843284328
-1.48765118040151e-14,8.4713469995086e-15,0.328532853285329
-1.48765118040151e-14,8.4713469995086e-15,0.328632863286329
-1.48765118040151e-14,8.4713469995086e-15,0.328732873287329
-1.48765118040151e-14,8.4713469995086e-15,0.328832883288329
-1.48765118040151e-14,8.4713469995086e-15,0.328932893289329
-1.48765118040151e-14,8.4713469995086e-15,0.329032903290329
-1.48765118040151e-14,8.4713469995086e-15,0.329132913291329
-1.48765118040151e-14,8.4713469995086e-15,0.329232923292329
-1.48765118040151e-14,8.4713469995086e-15,0.329332933293329
-1.48765118040151e-14,8.4713469995086e-15,0.329432943294329
-1.48765118040151e-14,8.4713469995086e-15,0.32953295329533
-1.48765118040151e-14,8.4713469995086e-15,0.32963296329633
-1.48765118040151e-14,8.4713469995086e-15,0.32973297329733
-1.48765118040151e-14,8.4713469995086e-15,0.32983298329833
-1.48765118040151e-14,8.4713469995086e-15,0.32993299329933
-1.48765118040151e-14,8.4713469995086e-15,0.33003300330033
-1.48765118040151e-14,8.4713469995086e-15,0.33013301330133
-1.48765118040151e-14,8.4713469995086e-15,0.33023302330233
-1.48765118040151e-14,8.4713469995086e-15,0.33033303330333
-1.48765118040151e-14,8.4713469995086e-15,0.33043304330433
-1.48765118040151e-14,8.4713469995086e-15,0.330533053305331
-1.48765118040151e-14,8.4713469995086e-15,0.330633063306331
-1.48765118040151e-14,8.4713469995086e-15,0.330733073307331
-1.48765118040151e-14,8.4713469995086e-15,0.330833083308331
-1.48765118040151e-14,8.4713469995086e-15,0.330933093309331
-1.48765118040151e-14,8.4713469995086e-15,0.331033103310331
-1.48765118040151e-14,8.4713469995086e-15,0.331133113311331
-1.48765118040151e-14,8.4713469995086e-15,0.331233123312331
-1.48765118040151e-14,8.4713469995086e-15,0.331333133313331
-1.48765118040151e-14,8.4713469995086e-15,0.331433143314331
-1.48765118040151e-14,8.4713469995086e-15,0.331533153315332
-1.48765118040151e-14,8.4713469995086e-15,0.331633163316332
-1.48765118040151e-14,8.4713469995086e-15,0.331733173317332
-1.48765118040151e-14,8.4713469995086e-15,0.331833183318332
-1.48765118040151e-14,8.4713469995086e-15,0.331933193319332
-1.48765118040151e-14,8.4713469995086e-15,0.332033203320332
-1.48765118040151e-14,8.4713469995086e-15,0.332133213321332
-1.48765118040151e-14,8.4713469995086e-15,0.332233223322332
-1.48765118040151e-14,8.4713469995086e-15,0.332333233323332
-1.48765118040151e-14,8.4713469995086e-15,0.332433243324332
-1.48765118040151e-14,8.4713469995086e-15,0.332533253325333
-1.48765118040151e-14,8.4713469995086e-15,0.332633263326333
-1.48765118040151e-14,8.4713469995086e-15,0.332733273327333
-1.48765118040151e-14,8.4713469995086e-15,0.332833283328333
-1.48765118040151e-14,8.4713469995086e-15,0.332933293329333
-1.48765118040151e-14,8.4713469995086e-15,0.333033303330333
-1.48765118040151e-14,8.4713469995086e-15,0.333133313331333
-1.48765118040151e-14,8.4713469995086e-15,0.333233323332333
-1.48765118040151e-14,8.4713469995086e-15,0.333333333333333
-1.48765118040151e-14,8.4713469995086e-15,0.333433343334333
-1.48765118040151e-14,8.4713469995086e-15,0.333533353335334
-1.48765118040151e-14,8.4713469995086e-15,0.333633363336334
-1.48765118040151e-14,8.4713469995086e-15,0.333733373337334
-1.48765118040151e-14,8.4713469995086e-15,0.333833383338334
-1.48765118040151e-14,8.4713469995086e-15,0.333933393339334
-1.48765118040151e-14,8.4713469995086e-15,0.334033403340334
-1.48765118040151e-14,8.4713469995086e-15,0.334133413341334
-1.48765118040151e-14,8.4713469995086e-15,0.334233423342334
-1.48765118040151e-14,8.4713469995086e-15,0.334333433343334
-1.48765118040151e-14,8.4713469995086e-15,0.334433443344334
-1.48765118040151e-14,8.4713469995086e-15,0.334533453345335
-1.48765118040151e-14,8.4713469995086e-15,0.334633463346335
-1.48765118040151e-14,8.4713469995086e-15,0.334733473347335
-1.48765118040151e-14,8.4713469995086e-15,0.334833483348335
-1.48765118040151e-14,8.4713469995086e-15,0.334933493349335
-1.48765118040151e-14,8.4713469995086e-15,0.335033503350335
-1.48765118040151e-14,8.4713469995086e-15,0.335133513351335
-1.48765118040151e-14,8.4713469995086e-15,0.335233523352335
-1.48765118040151e-14,8.4713469995086e-15,0.335333533353335
-1.48765118040151e-14,8.4713469995086e-15,0.335433543354335
-1.48765118040151e-14,8.4713469995086e-15,0.335533553355336
-1.48765118040151e-14,8.4713469995086e-15,0.335633563356336
-1.48765118040151e-14,8.4713469995086e-15,0.335733573357336
-1.48765118040151e-14,8.4713469995086e-15,0.335833583358336
-1.48765118040151e-14,8.4713469995086e-15,0.335933593359336
-1.48765118040151e-14,8.4713469995086e-15,0.336033603360336
-1.48765118040151e-14,8.4713469995086e-15,0.336133613361336
-1.48765118040151e-14,8.4713469995086e-15,0.336233623362336
-1.48765118040151e-14,8.4713469995086e-15,0.336333633363336
-1.48765118040151e-14,8.4713469995086e-15,0.336433643364336
-1.48765118040151e-14,8.4713469995086e-15,0.336533653365337
-1.48765118040151e-14,8.4713469995086e-15,0.336633663366337
-1.48765118040151e-14,8.4713469995086e-15,0.336733673367337
-1.48765118040151e-14,8.4713469995086e-15,0.336833683368337
-1.48765118040151e-14,8.4713469995086e-15,0.336933693369337
-1.48765118040151e-14,8.4713469995086e-15,0.337033703370337
-1.48765118040151e-14,8.4713469995086e-15,0.337133713371337
-1.48765118040151e-14,8.4713469995086e-15,0.337233723372337
-1.48765118040151e-14,8.4713469995086e-15,0.337333733373337
-1.48765118040151e-14,8.4713469995086e-15,0.337433743374337
-1.48765118040151e-14,8.4713469995086e-15,0.337533753375338
-1.48765118040151e-14,8.4713469995086e-15,0.337633763376338
-1.48765118040151e-14,8.4713469995086e-15,0.337733773377338
-1.48765118040151e-14,8.4713469995086e-15,0.337833783378338
-1.48765118040151e-14,8.4713469995086e-15,0.337933793379338
-1.48765118040151e-14,8.4713469995086e-15,0.338033803380338
-1.48765118040151e-14,8.4713469995086e-15,0.338133813381338
-1.48765118040151e-14,8.4713469995086e-15,0.338233823382338
-1.48765118040151e-14,8.4713469995086e-15,0.338333833383338
-1.48765118040151e-14,8.4713469995086e-15,0.338433843384338
-1.48765118040151e-14,8.4713469995086e-15,0.338533853385339
-1.48765118040151e-14,8.4713469995086e-15,0.338633863386339
-1.48765118040151e-14,8.4713469995086e-15,0.338733873387339
-1.48765118040151e-14,8.4713469995086e-15,0.338833883388339
-1.48765118040151e-14,8.4713469995086e-15,0.338933893389339
-1.48765118040151e-14,8.4713469995086e-15,0.339033903390339
-1.48765118040151e-14,8.4713469995086e-15,0.339133913391339
-1.48765118040151e-14,8.4713469995086e-15,0.339233923392339
-1.48765118040151e-14,8.4713469995086e-15,0.339333933393339
-1.48765118040151e-14,8.4713469995086e-15,0.339433943394339
-1.48765118040151e-14,8.4713469995086e-15,0.33953395339534
-1.48765118040151e-14,8.4713469995086e-15,0.33963396339634
-1.48765118040151e-14,8.4713469995086e-15,0.33973397339734
-1.48765118040151e-14,8.4713469995086e-15,0.33983398339834
-1.48765118040151e-14,8.4713469995086e-15,0.33993399339934
-1.48765118040151e-14,8.4713469995086e-15,0.34003400340034
-1.48765118040151e-14,8.4713469995086e-15,0.34013401340134
-1.48765118040151e-14,8.4713469995086e-15,0.34023402340234
-1.48765118040151e-14,8.4713469995086e-15,0.34033403340334
-1.48765118040151e-14,8.4713469995086e-15,0.34043404340434
-1.48765118040151e-14,8.4713469995086e-15,0.340534053405341
-1.48765118040151e-14,8.4713469995086e-15,0.340634063406341
-1.48765118040151e-14,8.4713469995086e-15,0.340734073407341
-1.48765118040151e-14,8.4713469995086e-15,0.340834083408341
-1.48765118040151e-14,8.4713469995086e-15,0.340934093409341
-1.48765118040151e-14,8.4713469995086e-15,0.341034103410341
-1.48765118040151e-14,8.4713469995086e-15,0.341134113411341
-1.48765118040151e-14,8.4713469995086e-15,0.341234123412341
-1.48765118040151e-14,8.4713469995086e-15,0.341334133413341
-1.48765118040151e-14,8.4713469995086e-15,0.341434143414341
-1.48765118040151e-14,8.4713469995086e-15,0.341534153415342
-1.48765118040151e-14,8.4713469995086e-15,0.341634163416342
-1.48765118040151e-14,8.4713469995086e-15,0.341734173417342
-1.48765118040151e-14,8.4713469995086e-15,0.341834183418342
-1.48765118040151e-14,8.4713469995086e-15,0.341934193419342
-1.48765118040151e-14,8.4713469995086e-15,0.342034203420342
-1.48765118040151e-14,8.4713469995086e-15,0.342134213421342
-1.48765118040151e-14,8.4713469995086e-15,0.342234223422342
-1.48765118040151e-14,8.4713469995086e-15,0.342334233423342
-1.48765118040151e-14,8.4713469995086e-15,0.342434243424342
-1.48765118040151e-14,8.4713469995086e-15,0.342534253425343
-1.48765118040151e-14,8.4713469995086e-15,0.342634263426343
-1.48765118040151e-14,8.4713469995086e-15,0.342734273427343
-1.48765118040151e-14,8.4713469995086e-15,0.342834283428343
-1.48765118040151e-14,8.4713469995086e-15,0.342934293429343
-1.48765118040151e-14,8.4713469995086e-15,0.343034303430343
-1.48765118040151e-14,8.4713469995086e-15,0.343134313431343
-1.48765118040151e-14,8.4713469995086e-15,0.343234323432343
-1.48765118040151e-14,8.4713469995086e-15,0.343334333433343
-1.48765118040151e-14,8.4713469995086e-15,0.343434343434343
-1.48765118040151e-14,8.4713469995086e-15,0.343534353435344
-1.48765118040151e-14,8.4713469995086e-15,0.343634363436344
-1.48765118040151e-14,8.4713469995086e-15,0.343734373437344
-1.48765118040151e-14,8.4713469995086e-15,0.343834383438344
-1.48765118040151e-14,8.4713469995086e-15,0.343934393439344
-1.48765118040151e-14,8.4713469995086e-15,0.344034403440344
-1.48765118040151e-14,8.4713469995086e-15,0.344134413441344
-1.48765118040151e-14,8.4713469995086e-15,0.344234423442344
-1.48765118040151e-14,8.4713469995086e-15,0.344334433443344
-1.48765118040151e-14,8.4713469995086e-15,0.344434443444344
-1.48765118040151e-14,8.4713469995086e-15,0.344534453445345
-1.48765118040151e-14,8.4713469995086e-15,0.344634463446345
-1.48765118040151e-14,8.4713469995086e-15,0.344734473447345
-1.48765118040151e-14,8.4713469995086e-15,0.344834483448345
-1.48765118040151e-14,8.4713469995086e-15,0.344934493449345
-1.48765118040151e-14,8.4713469995086e-15,0.345034503450345
-1.48765118040151e-14,8.4713469995086e-15,0.345134513451345
-1.48765118040151e-14,8.4713469995086e-15,0.345234523452345
-1.48765118040151e-14,8.4713469995086e-15,0.345334533453345
-1.48765118040151e-14,8.4713469995086e-15,0.345434543454345
-1.48765118040151e-14,8.4713469995086e-15,0.345534553455346
-1.48765118040151e-14,8.4713469995086e-15,0.345634563456346
-1.48765118040151e-14,8.4713469995086e-15,0.345734573457346
-1.48765118040151e-14,8.4713469995086e-15,0.345834583458346
-1.48765118040151e-14,8.4713469995086e-15,0.345934593459346
-1.48765118040151e-14,8.4713469995086e-15,0.346034603460346
-1.48765118040151e-14,8.4713469995086e-15,0.346134613461346
-1.48765118040151e-14,8.4713469995086e-15,0.346234623462346
-1.48765118040151e-14,8.4713469995086e-15,0.346334633463346
-1.48765118040151e-14,8.4713469995086e-15,0.346434643464346
-1.48765118040151e-14,8.4713469995086e-15,0.346534653465347
-1.48765118040151e-14,8.4713469995086e-15,0.346634663466347
-1.48765118040151e-14,8.4713469995086e-15,0.346734673467347
-1.48765118040151e-14,8.4713469995086e-15,0.346834683468347
-1.48765118040151e-14,8.4713469995086e-15,0.346934693469347
-1.48765118040151e-14,8.4713469995086e-15,0.347034703470347
-1.48765118040151e-14,8.4713469995086e-15,0.347134713471347
-1.48765118040151e-14,8.4713469995086e-15,0.347234723472347
-1.48765118040151e-14,8.4713469995086e-15,0.347334733473347
-1.48765118040151e-14,8.4713469995086e-15,0.347434743474347
-1.48765118040151e-14,8.4713469995086e-15,0.347534753475348
-1.48765118040151e-14,8.4713469995086e-15,0.347634763476348
-1.48765118040151e-14,8.4713469995086e-15,0.347734773477348
-1.48765118040151e-14,8.4713469995086e-15,0.347834783478348
-1.48765118040151e-14,8.4713469995086e-15,0.347934793479348
-1.48765118040151e-14,8.4713469995086e-15,0.348034803480348
-1.48765118040151e-14,8.4713469995086e-15,0.348134813481348
-1.48765118040151e-14,8.4713469995086e-15,0.348234823482348
-1.48765118040151e-14,8.4713469995086e-15,0.348334833483348
-1.48765118040151e-14,8.4713469995086e-15,0.348434843484348
-1.48765118040151e-14,8.4713469995086e-15,0.348534853485349
-1.48765118040151e-14,8.4713469995086e-15,0.348634863486349
-1.48765118040151e-14,8.4713469995086e-15,0.348734873487349
-1.48765118040151e-14,8.4713469995086e-15,0.348834883488349
-1.48765118040151e-14,8.4713469995086e-15,0.348934893489349
-1.48765118040151e-14,8.4713469995086e-15,0.349034903490349
-1.48765118040151e-14,8.4713469995086e-15,0.349134913491349
-1.48765118040151e-14,8.4713469995086e-15,0.349234923492349
-1.48765118040151e-14,8.4713469995086e-15,0.349334933493349
-1.48765118040151e-14,8.4713469995086e-15,0.349434943494349
-1.48765118040151e-14,8.4713469995086e-15,0.34953495349535
-1.48765118040151e-14,8.4713469995086e-15,0.34963496349635
-1.48765118040151e-14,8.4713469995086e-15,0.34973497349735
-1.48765118040151e-14,8.4713469995086e-15,0.34983498349835
-1.48765118040151e-14,8.4713469995086e-15,0.34993499349935
-1.48765118040151e-14,8.4713469995086e-15,0.35003500350035
-1.48765118040151e-14,8.4713469995086e-15,0.35013501350135
-1.48765118040151e-14,8.4713469995086e-15,0.35023502350235
-1.48765118040151e-14,8.4713469995086e-15,0.35033503350335
-1.48765118040151e-14,8.4713469995086e-15,0.35043504350435
-1.48765118040151e-14,8.4713469995086e-15,0.350535053505351
-1.48765118040151e-14,8.4713469995086e-15,0.350635063506351
-1.48765118040151e-14,8.4713469995086e-15,0.350735073507351
-1.48765118040151e-14,8.4713469995086e-15,0.350835083508351
-1.48765118040151e-14,8.4713469995086e-15,0.350935093509351
-1.48765118040151e-14,8.4713469995086e-15,0.351035103510351
-1.48765118040151e-14,8.4713469995086e-15,0.351135113511351
-1.48765118040151e-14,8.4713469995086e-15,0.351235123512351
-1.48765118040151e-14,8.4713469995086e-15,0.351335133513351
-1.48765118040151e-14,8.4713469995086e-15,0.351435143514351
-1.48765118040151e-14,8.4713469995086e-15,0.351535153515352
-1.48765118040151e-14,8.4713469995086e-15,0.351635163516352
-1.48765118040151e-14,8.4713469995086e-15,0.351735173517352
-1.48765118040151e-14,8.4713469995086e-15,0.351835183518352
-1.48765118040151e-14,8.4713469995086e-15,0.351935193519352
-1.48765118040151e-14,8.4713469995086e-15,0.352035203520352
-1.48765118040151e-14,8.4713469995086e-15,0.352135213521352
-1.48765118040151e-14,8.4713469995086e-15,0.352235223522352
-1.48765118040151e-14,8.4713469995086e-15,0.352335233523352
-1.48765118040151e-14,8.4713469995086e-15,0.352435243524352
-1.48765118040151e-14,8.4713469995086e-15,0.352535253525353
-1.48765118040151e-14,8.4713469995086e-15,0.352635263526353
-1.48765118040151e-14,8.4713469995086e-15,0.352735273527353
-1.48765118040151e-14,8.4713469995086e-15,0.352835283528353
-1.48765118040151e-14,8.4713469995086e-15,0.352935293529353
-1.48765118040151e-14,8.4713469995086e-15,0.353035303530353
-1.48765118040151e-14,8.4713469995086e-15,0.353135313531353
-1.48765118040151e-14,8.4713469995086e-15,0.353235323532353
-1.48765118040151e-14,8.4713469995086e-15,0.353335333533353
-1.48765118040151e-14,8.4713469995086e-15,0.353435343534353
-1.48765118040151e-14,8.4713469995086e-15,0.353535353535354
-1.48765118040151e-14,8.4713469995086e-15,0.353635363536354
-1.48765118040151e-14,8.4713469995086e-15,0.353735373537354
-1.48765118040151e-14,8.4713469995086e-15,0.353835383538354
-1.48765118040151e-14,8.4713469995086e-15,0.353935393539354
-1.48765118040151e-14,8.4713469995086e-15,0.354035403540354
-1.48765118040151e-14,8.4713469995086e-15,0.354135413541354
-1.48765118040151e-14,8.4713469995086e-15,0.354235423542354
-1.48765118040151e-14,8.4713469995086e-15,0.354335433543354
-1.48765118040151e-14,8.4713469995086e-15,0.354435443544354
-1.48765118040151e-14,8.4713469995086e-15,0.354535453545355
-1.48765118040151e-14,8.4713469995086e-15,0.354635463546355
-1.48765118040151e-14,8.4713469995086e-15,0.354735473547355
-1.48765118040151e-14,8.4713469995086e-15,0.354835483548355
-1.48765118040151e-14,8.4713469995086e-15,0.354935493549355
-1.48765118040151e-14,8.4713469995086e-15,0.355035503550355
-1.48765118040151e-14,8.4713469995086e-15,0.355135513551355
-1.48765118040151e-14,8.4713469995086e-15,0.355235523552355
-1.48765118040151e-14,8.4713469995086e-15,0.355335533553355
-1.48765118040151e-14,8.4713469995086e-15,0.355435543554355
-1.48765118040151e-14,8.4713469995086e-15,0.355535553555356
-1.48765118040151e-14,8.4713469995086e-15,0.355635563556356
-1.48765118040151e-14,8.4713469995086e-15,0.355735573557356
-1.48765118040151e-14,8.4713469995086e-15,0.355835583558356
-1.48765118040151e-14,8.4713469995086e-15,0.355935593559356
-1.48765118040151e-14,8.4713469995086e-15,0.356035603560356
-1.48765118040151e-14,8.4713469995086e-15,0.356135613561356
-1.48765118040151e-14,8.4713469995086e-15,0.356235623562356
-1.48765118040151e-14,8.4713469995086e-15,0.356335633563356
-1.48765118040151e-14,8.4713469995086e-15,0.356435643564356
-1.48765118040151e-14,8.4713469995086e-15,0.356535653565357
-1.48765118040151e-14,8.4713469995086e-15,0.356635663566357
-1.48765118040151e-14,8.4713469995086e-15,0.356735673567357
-1.48765118040151e-14,8.4713469995086e-15,0.356835683568357
-1.48765118040151e-14,8.4713469995086e-15,0.356935693569357
-1.48765118040151e-14,8.4713469995086e-15,0.357035703570357
-1.48765118040151e-14,8.4713469995086e-15,0.357135713571357
-1.48765118040151e-14,8.4713469995086e-15,0.357235723572357
-1.48765118040151e-14,8.4713469995086e-15,0.357335733573357
-1.48765118040151e-14,8.4713469995086e-15,0.357435743574357
-1.48765118040151e-14,8.4713469995086e-15,0.357535753575358
-1.48765118040151e-14,8.4713469995086e-15,0.357635763576358
-1.48765118040151e-14,8.4713469995086e-15,0.357735773577358
-1.48765118040151e-14,8.4713469995086e-15,0.357835783578358
-1.48765118040151e-14,8.4713469995086e-15,0.357935793579358
-1.48765118040151e-14,8.4713469995086e-15,0.358035803580358
-1.48765118040151e-14,8.4713469995086e-15,0.358135813581358
-1.48765118040151e-14,8.4713469995086e-15,0.358235823582358
-1.48765118040151e-14,8.4713469995086e-15,0.358335833583358
-1.48765118040151e-14,8.4713469995086e-15,0.358435843584358
-1.48765118040151e-14,8.4713469995086e-15,0.358535853585359
-1.48765118040151e-14,8.4713469995086e-15,0.358635863586359
-1.48765118040151e-14,8.4713469995086e-15,0.358735873587359
-1.48765118040151e-14,8.4713469995086e-15,0.358835883588359
-1.48765118040151e-14,8.4713469995086e-15,0.358935893589359
-1.48765118040151e-14,8.4713469995086e-15,0.359035903590359
-1.48765118040151e-14,8.4713469995086e-15,0.359135913591359
-1.48765118040151e-14,8.4713469995086e-15,0.359235923592359
-1.48765118040151e-14,8.4713469995086e-15,0.359335933593359
-1.48765118040151e-14,8.4713469995086e-15,0.359435943594359
-1.48765118040151e-14,8.4713469995086e-15,0.35953595359536
-1.48765118040151e-14,8.4713469995086e-15,0.35963596359636
-1.48765118040151e-14,8.4713469995086e-15,0.35973597359736
-1.48765118040151e-14,8.4713469995086e-15,0.35983598359836
-1.48765118040151e-14,8.4713469995086e-15,0.35993599359936
-1.48765118040151e-14,8.4713469995086e-15,0.36003600360036
-1.48765118040151e-14,8.4713469995086e-15,0.36013601360136
-1.48765118040151e-14,8.4713469995086e-15,0.36023602360236
-1.48765118040151e-14,8.4713469995086e-15,0.36033603360336
-1.48765118040151e-14,8.4713469995086e-15,0.36043604360436
-1.48765118040151e-14,8.4713469995086e-15,0.360536053605361
-1.48765118040151e-14,8.4713469995086e-15,0.360636063606361
-1.48765118040151e-14,8.4713469995086e-15,0.360736073607361
-1.48765118040151e-14,8.4713469995086e-15,0.360836083608361
-1.48765118040151e-14,8.4713469995086e-15,0.360936093609361
-1.48765118040151e-14,8.4713469995086e-15,0.361036103610361
-1.48765118040151e-14,8.4713469995086e-15,0.361136113611361
-1.48765118040151e-14,8.4713469995086e-15,0.361236123612361
-1.48765118040151e-14,8.4713469995086e-15,0.361336133613361
-1.48765118040151e-14,8.4713469995086e-15,0.361436143614361
-1.48765118040151e-14,8.4713469995086e-15,0.361536153615362
-1.48765118040151e-14,8.4713469995086e-15,0.361636163616362
-1.48765118040151e-14,8.4713469995086e-15,0.361736173617362
-1.48765118040151e-14,8.4713469995086e-15,0.361836183618362
-1.48765118040151e-14,8.4713469995086e-15,0.361936193619362
-1.48765118040151e-14,8.4713469995086e-15,0.362036203620362
-1.48765118040151e-14,8.4713469995086e-15,0.362136213621362
-1.48765118040151e-14,8.4713469995086e-15,0.362236223622362
-1.48765118040151e-14,8.4713469995086e-15,0.362336233623362
-1.48765118040151e-14,8.4713469995086e-15,0.362436243624362
-1.48765118040151e-14,8.4713469995086e-15,0.362536253625363
-1.48765118040151e-14,8.4713469995086e-15,0.362636263626363
-1.48765118040151e-14,8.4713469995086e-15,0.362736273627363
-1.48765118040151e-14,8.4713469995086e-15,0.362836283628363
-1.48765118040151e-14,8.4713469995086e-15,0.362936293629363
-1.48765118040151e-14,8.4713469995086e-15,0.363036303630363
-1.48765118040151e-14,8.4713469995086e-15,0.363136313631363
-1.48765118040151e-14,8.4713469995086e-15,0.363236323632363
-1.48765118040151e-14,8.4713469995086e-15,0.363336333633363
-1.48765118040151e-14,8.4713469995086e-15,0.363436343634363
-1.48765118040151e-14,8.4713469995086e-15,0.363536353635364
-1.48765118040151e-14,8.4713469995086e-15,0.363636363636364
-1.48765118040151e-14,8.4713469995086e-15,0.363736373637364
-1.48765118040151e-14,8.4713469995086e-15,0.363836383638364
-1.48765118040151e-14,8.4713469995086e-15,0.363936393639364
-1.48765118040151e-14,8.4713469995086e-15,0.364036403640364
-1.48765118040151e-14,8.4713469995086e-15,0.364136413641364
-1.48765118040151e-14,8.4713469995086e-15,0.364236423642364
-1.48765118040151e-14,8.4713469995086e-15,0.364336433643364
-1.48765118040151e-14,8.4713469995086e-15,0.364436443644364
-1.48765118040151e-14,8.4713469995086e-15,0.364536453645365
-1.48765118040151e-14,8.4713469995086e-15,0.364636463646365
-1.48765118040151e-14,8.4713469995086e-15,0.364736473647365
-1.48765118040151e-14,8.4713469995086e-15,0.364836483648365
-1.48765118040151e-14,8.4713469995086e-15,0.364936493649365
-1.48765118040151e-14,8.4713469995086e-15,0.365036503650365
-1.48765118040151e-14,8.4713469995086e-15,0.365136513651365
-1.48765118040151e-14,8.4713469995086e-15,0.365236523652365
-1.48765118040151e-14,8.4713469995086e-15,0.365336533653365
-1.48765118040151e-14,8.4713469995086e-15,0.365436543654365
-1.48765118040151e-14,8.4713469995086e-15,0.365536553655366
-1.48765118040151e-14,8.4713469995086e-15,0.365636563656366
-1.48765118040151e-14,8.4713469995086e-15,0.365736573657366
-1.48765118040151e-14,8.4713469995086e-15,0.365836583658366
-1.48765118040151e-14,8.4713469995086e-15,0.365936593659366
-1.48765118040151e-14,8.4713469995086e-15,0.366036603660366
-1.48765118040151e-14,8.4713469995086e-15,0.366136613661366
-1.48765118040151e-14,8.4713469995086e-15,0.366236623662366
-1.48765118040151e-14,8.4713469995086e-15,0.366336633663366
-1.48765118040151e-14,8.4713469995086e-15,0.366436643664366
-1.48765118040151e-14,8.4713469995086e-15,0.366536653665367
-1.48765118040151e-14,8.4713469995086e-15,0.366636663666367
-1.48765118040151e-14,8.4713469995086e-15,0.366736673667367
-1.48765118040151e-14,8.4713469995086e-15,0.366836683668367
-1.48765118040151e-14,8.4713469995086e-15,0.366936693669367
-1.48765118040151e-14,8.4713469995086e-15,0.367036703670367
-1.48765118040151e-14,8.4713469995086e-15,0.367136713671367
-1.48765118040151e-14,8.4713469995086e-15,0.367236723672367
-1.48765118040151e-14,8.4713469995086e-15,0.367336733673367
-1.48765118040151e-14,8.4713469995086e-15,0.367436743674367
-1.48765118040151e-14,8.4713469995086e-15,0.367536753675368
-1.48765118040151e-14,8.4713469995086e-15,0.367636763676368
-1.48765118040151e-14,8.4713469995086e-15,0.367736773677368
-1.48765118040151e-14,8.4713469995086e-15,0.367836783678368
-1.48765118040151e-14,8.4713469995086e-15,0.367936793679368
-1.48765118040151e-14,8.4713469995086e-15,0.368036803680368
-1.48765118040151e-14,8.4713469995086e-15,0.368136813681368
-1.48765118040151e-14,8.4713469995086e-15,0.368236823682368
-1.48765118040151e-14,8.4713469995086e-15,0.368336833683368
-1.48765118040151e-14,8.4713469995086e-15,0.368436843684368
-1.48765118040151e-14,8.4713469995086e-15,0.368536853685369
-1.48765118040151e-14,8.4713469995086e-15,0.368636863686369
-1.48765118040151e-14,8.4713469995086e-15,0.368736873687369
-1.48765118040151e-14,8.4713469995086e-15,0.368836883688369
-1.48765118040151e-14,8.4713469995086e-15,0.368936893689369
-1.48765118040151e-14,8.4713469995086e-15,0.369036903690369
-1.48765118040151e-14,8.4713469995086e-15,0.369136913691369
-1.48765118040151e-14,8.4713469995086e-15,0.369236923692369
-1.48765118040151e-14,8.4713469995086e-15,0.369336933693369
-1.48765118040151e-14,8.4713469995086e-15,0.369436943694369
-1.48765118040151e-14,8.4713469995086e-15,0.36953695369537
-1.48765118040151e-14,8.4713469995086e-15,0.36963696369637
-1.48765118040151e-14,8.4713469995086e-15,0.36973697369737
-1.48765118040151e-14,8.4713469995086e-15,0.36983698369837
-1.48765118040151e-14,8.4713469995086e-15,0.36993699369937
-1.48765118040151e-14,8.4713469995086e-15,0.37003700370037
-1.48765118040151e-14,8.4713469995086e-15,0.37013701370137
-1.48765118040151e-14,8.4713469995086e-15,0.37023702370237
-1.48765118040151e-14,8.4713469995086e-15,0.37033703370337
-1.48765118040151e-14,8.4713469995086e-15,0.37043704370437
-1.48765118040151e-14,8.4713469995086e-15,0.370537053705371
-1.48765118040151e-14,8.4713469995086e-15,0.370637063706371
-1.48765118040151e-14,8.4713469995086e-15,0.370737073707371
-1.48765118040151e-14,8.4713469995086e-15,0.370837083708371
-1.48765118040151e-14,8.4713469995086e-15,0.370937093709371
-1.48765118040151e-14,8.4713469995086e-15,0.371037103710371
-1.48765118040151e-14,8.4713469995086e-15,0.371137113711371
-1.48765118040151e-14,8.4713469995086e-15,0.371237123712371
-1.48765118040151e-14,8.4713469995086e-15,0.371337133713371
-1.48765118040151e-14,8.4713469995086e-15,0.371437143714371
-1.48765118040151e-14,8.4713469995086e-15,0.371537153715372
-1.48765118040151e-14,8.4713469995086e-15,0.371637163716372
-1.48765118040151e-14,8.4713469995086e-15,0.371737173717372
-1.48765118040151e-14,8.4713469995086e-15,0.371837183718372
-1.48765118040151e-14,8.4713469995086e-15,0.371937193719372
-1.48765118040151e-14,8.4713469995086e-15,0.372037203720372
-1.48765118040151e-14,8.4713469995086e-15,0.372137213721372
-1.48765118040151e-14,8.4713469995086e-15,0.372237223722372
-1.48765118040151e-14,8.4713469995086e-15,0.372337233723372
-1.48765118040151e-14,8.4713469995086e-15,0.372437243724372
-1.48765118040151e-14,8.4713469995086e-15,0.372537253725373
-1.48765118040151e-14,8.4713469995086e-15,0.372637263726373
-1.48765118040151e-14,8.4713469995086e-15,0.372737273727373
-1.48765118040151e-14,8.4713469995086e-15,0.372837283728373
-1.48765118040151e-14,8.4713469995086e-15,0.372937293729373
-1.48765118040151e-14,8.4713469995086e-15,0.373037303730373
-1.48765118040151e-14,8.4713469995086e-15,0.373137313731373
-1.48765118040151e-14,8.4713469995086e-15,0.373237323732373
-1.48765118040151e-14,8.4713469995086e-15,0.373337333733373
-1.48765118040151e-14,8.4713469995086e-15,0.373437343734373
-1.48765118040151e-14,8.4713469995086e-15,0.373537353735374
-1.48765118040151e-14,8.4713469995086e-15,0.373637363736374
-1.48765118040151e-14,8.4713469995086e-15,0.373737373737374
-1.48765118040151e-14,8.4713469995086e-15,0.373837383738374
-1.48765118040151e-14,8.4713469995086e-15,0.373937393739374
-1.48765118040151e-14,8.4713469995086e-15,0.374037403740374
-1.48765118040151e-14,8.4713469995086e-15,0.374137413741374
-1.48765118040151e-14,8.4713469995086e-15,0.374237423742374
-1.48765118040151e-14,8.4713469995086e-15,0.374337433743374
-1.48765118040151e-14,8.4713469995086e-15,0.374437443744374
-1.48765118040151e-14,8.4713469995086e-15,0.374537453745375
-1.48765118040151e-14,8.4713469995086e-15,0.374637463746375
-1.48765118040151e-14,8.4713469995086e-15,0.374737473747375
-1.48765118040151e-14,8.4713469995086e-15,0.374837483748375
-1.48765118040151e-14,8.4713469995086e-15,0.374937493749375
-1.48765118040151e-14,8.4713469995086e-15,0.375037503750375
-1.48765118040151e-14,8.4713469995086e-15,0.375137513751375
-1.48765118040151e-14,8.4713469995086e-15,0.375237523752375
-1.48765118040151e-14,8.4713469995086e-15,0.375337533753375
-1.48765118040151e-14,8.4713469995086e-15,0.375437543754375
-1.48765118040151e-14,8.4713469995086e-15,0.375537553755376
-1.48765118040151e-14,8.4713469995086e-15,0.375637563756376
-1.48765118040151e-14,8.4713469995086e-15,0.375737573757376
-1.48765118040151e-14,8.4713469995086e-15,0.375837583758376
-1.48765118040151e-14,8.4713469995086e-15,0.375937593759376
-1.48765118040151e-14,8.4713469995086e-15,0.376037603760376
-1.48765118040151e-14,8.4713469995086e-15,0.376137613761376
-1.48765118040151e-14,8.4713469995086e-15,0.376237623762376
-1.48765118040151e-14,8.4713469995086e-15,0.376337633763376
-1.48765118040151e-14,8.4713469995086e-15,0.376437643764376
-1.48765118040151e-14,8.4713469995086e-15,0.376537653765377
-1.48765118040151e-14,8.4713469995086e-15,0.376637663766377
-1.48765118040151e-14,8.4713469995086e-15,0.376737673767377
-1.48765118040151e-14,8.4713469995086e-15,0.376837683768377
-1.48765118040151e-14,8.4713469995086e-15,0.376937693769377
-1.48765118040151e-14,8.4713469995086e-15,0.377037703770377
-1.48765118040151e-14,8.4713469995086e-15,0.377137713771377
-1.48765118040151e-14,8.4713469995086e-15,0.377237723772377
-1.48765118040151e-14,8.4713469995086e-15,0.377337733773377
-1.48765118040151e-14,8.4713469995086e-15,0.377437743774377
-1.48765118040151e-14,8.4713469995086e-15,0.377537753775378
-1.48765118040151e-14,8.4713469995086e-15,0.377637763776378
-1.48765118040151e-14,8.4713469995086e-15,0.377737773777378
-1.48765118040151e-14,8.4713469995086e-15,0.377837783778378
-1.48765118040151e-14,8.4713469995086e-15,0.377937793779378
-1.48765118040151e-14,8.4713469995086e-15,0.378037803780378
-1.48765118040151e-14,8.4713469995086e-15,0.378137813781378
-1.48765118040151e-14,8.4713469995086e-15,0.378237823782378
-1.48765118040151e-14,8.4713469995086e-15,0.378337833783378
-1.48765118040151e-14,8.4713469995086e-15,0.378437843784378
-1.48765118040151e-14,8.4713469995086e-15,0.378537853785379
-1.48765118040151e-14,8.4713469995086e-15,0.378637863786379
-1.48765118040151e-14,8.4713469995086e-15,0.378737873787379
-1.48765118040151e-14,8.4713469995086e-15,0.378837883788379
-1.48765118040151e-14,8.4713469995086e-15,0.378937893789379
-1.48765118040151e-14,8.4713469995086e-15,0.379037903790379
-1.48765118040151e-14,8.4713469995086e-15,0.379137913791379
-1.48765118040151e-14,8.4713469995086e-15,0.379237923792379
-1.48765118040151e-14,8.4713469995086e-15,0.379337933793379
-1.48765118040151e-14,8.4713469995086e-15,0.379437943794379
-1.48765118040151e-14,8.4713469995086e-15,0.37953795379538
-1.48765118040151e-14,8.4713469995086e-15,0.37963796379638
-1.48765118040151e-14,8.4713469995086e-15,0.37973797379738
-1.48765118040151e-14,8.4713469995086e-15,0.37983798379838
-1.48765118040151e-14,8.4713469995086e-15,0.37993799379938
-1.48765118040151e-14,8.4713469995086e-15,0.38003800380038
-1.48765118040151e-14,8.4713469995086e-15,0.38013801380138
-1.48765118040151e-14,8.4713469995086e-15,0.38023802380238
-1.48765118040151e-14,8.4713469995086e-15,0.38033803380338
-1.48765118040151e-14,8.4713469995086e-15,0.38043804380438
-1.48765118040151e-14,8.4713469995086e-15,0.380538053805381
-1.48765118040151e-14,8.4713469995086e-15,0.380638063806381
-1.48765118040151e-14,8.4713469995086e-15,0.380738073807381
-1.48765118040151e-14,8.4713469995086e-15,0.380838083808381
-1.48765118040151e-14,8.4713469995086e-15,0.380938093809381
-1.48765118040151e-14,8.4713469995086e-15,0.381038103810381
-1.48765118040151e-14,8.4713469995086e-15,0.381138113811381
-1.48765118040151e-14,8.4713469995086e-15,0.381238123812381
-1.48765118040151e-14,8.4713469995086e-15,0.381338133813381
-1.48765118040151e-14,8.4713469995086e-15,0.381438143814381
-1.48765118040151e-14,8.4713469995086e-15,0.381538153815382
-1.48765118040151e-14,8.4713469995086e-15,0.381638163816382
-1.48765118040151e-14,8.4713469995086e-15,0.381738173817382
-1.48765118040151e-14,8.4713469995086e-15,0.381838183818382
-1.48765118040151e-14,8.4713469995086e-15,0.381938193819382
-1.48765118040151e-14,8.4713469995086e-15,0.382038203820382
-1.48765118040151e-14,8.4713469995086e-15,0.382138213821382
-1.48765118040151e-14,8.4713469995086e-15,0.382238223822382
-1.48765118040151e-14,8.4713469995086e-15,0.382338233823382
-1.48765118040151e-14,8.4713469995086e-15,0.382438243824382
-1.48765118040151e-14,8.4713469995086e-15,0.382538253825383
-1.48765118040151e-14,8.4713469995086e-15,0.382638263826383
-1.48765118040151e-14,8.4713469995086e-15,0.382738273827383
-1.48765118040151e-14,8.4713469995086e-15,0.382838283828383
-1.48765118040151e-14,8.4713469995086e-15,0.382938293829383
-1.48765118040151e-14,8.4713469995086e-15,0.383038303830383
-1.48765118040151e-14,8.4713469995086e-15,0.383138313831383
-1.48765118040151e-14,8.4713469995086e-15,0.383238323832383
-1.48765118040151e-14,8.4713469995086e-15,0.383338333833383
-1.48765118040151e-14,8.4713469995086e-15,0.383438343834383
-1.48765118040151e-14,8.4713469995086e-15,0.383538353835384
-1.48765118040151e-14,8.4713469995086e-15,0.383638363836384
-1.48765118040151e-14,8.4713469995086e-15,0.383738373837384
-1.48765118040151e-14,8.4713469995086e-15,0.383838383838384
-1.48765118040151e-14,8.4713469995086e-15,0.383938393839384
-1.48765118040151e-14,8.4713469995086e-15,0.384038403840384
-1.48765118040151e-14,8.4713469995086e-15,0.384138413841384
-1.48765118040151e-14,8.4713469995086e-15,0.384238423842384
-1.48765118040151e-14,8.4713469995086e-15,0.384338433843384
-1.48765118040151e-14,8.4713469995086e-15,0.384438443844384
-1.48765118040151e-14,8.4713469995086e-15,0.384538453845385
-1.48765118040151e-14,8.4713469995086e-15,0.384638463846385
-1.48765118040151e-14,8.4713469995086e-15,0.384738473847385
-1.48765118040151e-14,8.4713469995086e-15,0.384838483848385
-1.48765118040151e-14,8.4713469995086e-15,0.384938493849385
-1.48765118040151e-14,8.4713469995086e-15,0.385038503850385
-1.48765118040151e-14,8.4713469995086e-15,0.385138513851385
-1.48765118040151e-14,8.4713469995086e-15,0.385238523852385
-1.48765118040151e-14,8.4713469995086e-15,0.385338533853385
-1.48765118040151e-14,8.4713469995086e-15,0.385438543854385
-1.48765118040151e-14,8.4713469995086e-15,0.385538553855386
-1.48765118040151e-14,8.4713469995086e-15,0.385638563856386
-1.48765118040151e-14,8.4713469995086e-15,0.385738573857386
-1.48765118040151e-14,8.4713469995086e-15,0.385838583858386
-1.48765118040151e-14,8.4713469995086e-15,0.385938593859386
-1.48765118040151e-14,8.4713469995086e-15,0.386038603860386
-1.48765118040151e-14,8.4713469995086e-15,0.386138613861386
-1.48765118040151e-14,8.4713469995086e-15,0.386238623862386
-1.48765118040151e-14,8.4713469995086e-15,0.386338633863386
-1.48765118040151e-14,8.4713469995086e-15,0.386438643864386
-1.48765118040151e-14,8.4713469995086e-15,0.386538653865387
-1.48765118040151e-14,8.4713469995086e-15,0.386638663866387
-1.48765118040151e-14,8.4713469995086e-15,0.386738673867387
-1.48765118040151e-14,8.4713469995086e-15,0.386838683868387
-1.48765118040151e-14,8.4713469995086e-15,0.386938693869387
-1.48765118040151e-14,8.4713469995086e-15,0.387038703870387
-1.48765118040151e-14,8.4713469995086e-15,0.387138713871387
-1.48765118040151e-14,8.4713469995086e-15,0.387238723872387
-1.48765118040151e-14,8.4713469995086e-15,0.387338733873387
-1.48765118040151e-14,8.4713469995086e-15,0.387438743874387
-1.48765118040151e-14,8.4713469995086e-15,0.387538753875388
-1.48765118040151e-14,8.4713469995086e-15,0.387638763876388
-1.48765118040151e-14,8.4713469995086e-15,0.387738773877388
-1.48765118040151e-14,8.4713469995086e-15,0.387838783878388
-1.48765118040151e-14,8.4713469995086e-15,0.387938793879388
-1.48765118040151e-14,8.4713469995086e-15,0.388038803880388
-1.48765118040151e-14,8.4713469995086e-15,0.388138813881388
-1.48765118040151e-14,8.4713469995086e-15,0.388238823882388
-1.48765118040151e-14,8.4713469995086e-15,0.388338833883388
-1.48765118040151e-14,8.4713469995086e-15,0.388438843884388
-1.48765118040151e-14,8.4713469995086e-15,0.388538853885389
-1.48765118040151e-14,8.4713469995086e-15,0.388638863886389
-1.48765118040151e-14,8.4713469995086e-15,0.388738873887389
-1.48765118040151e-14,8.4713469995086e-15,0.388838883888389
-1.48765118040151e-14,8.4713469995086e-15,0.388938893889389
-1.48765118040151e-14,8.4713469995086e-15,0.389038903890389
-1.48765118040151e-14,8.4713469995086e-15,0.389138913891389
-1.48765118040151e-14,8.4713469995086e-15,0.389238923892389
-1.48765118040151e-14,8.4713469995086e-15,0.389338933893389
-1.48765118040151e-14,8.4713469995086e-15,0.389438943894389
-1.48765118040151e-14,8.4713469995086e-15,0.38953895389539
-1.48765118040151e-14,8.4713469995086e-15,0.38963896389639
-1.48765118040151e-14,8.4713469995086e-15,0.38973897389739
-1.48765118040151e-14,8.4713469995086e-15,0.38983898389839
-1.48765118040151e-14,8.4713469995086e-15,0.38993899389939
-1.48765118040151e-14,8.4713469995086e-15,0.39003900390039
-1.48765118040151e-14,8.4713469995086e-15,0.39013901390139
-1.48765118040151e-14,8.4713469995086e-15,0.39023902390239
-1.48765118040151e-14,8.4713469995086e-15,0.39033903390339
-1.48765118040151e-14,8.4713469995086e-15,0.39043904390439
-1.48765118040151e-14,8.4713469995086e-15,0.390539053905391
-1.48765118040151e-14,8.4713469995086e-15,0.390639063906391
-1.48765118040151e-14,8.4713469995086e-15,0.390739073907391
-1.48765118040151e-14,8.4713469995086e-15,0.390839083908391
-1.48765118040151e-14,8.4713469995086e-15,0.390939093909391
-1.48765118040151e-14,8.4713469995086e-15,0.391039103910391
-1.48765118040151e-14,8.4713469995086e-15,0.391139113911391
-1.48765118040151e-14,8.4713469995086e-15,0.391239123912391
-1.48765118040151e-14,8.4713469995086e-15,0.391339133913391
-1.48765118040151e-14,8.4713469995086e-15,0.391439143914391
-1.48765118040151e-14,8.4713469995086e-15,0.391539153915392
-1.48765118040151e-14,8.4713469995086e-15,0.391639163916392
-1.48765118040151e-14,8.4713469995086e-15,0.391739173917392
-1.48765118040151e-14,8.4713469995086e-15,0.391839183918392
-1.48765118040151e-14,8.4713469995086e-15,0.391939193919392
-1.48765118040151e-14,8.4713469995086e-15,0.392039203920392
-1.48765118040151e-14,8.4713469995086e-15,0.392139213921392
-1.48765118040151e-14,8.4713469995086e-15,0.392239223922392
-1.48765118040151e-14,8.4713469995086e-15,0.392339233923392
-1.48765118040151e-14,8.4713469995086e-15,0.392439243924392
-1.48765118040151e-14,8.4713469995086e-15,0.392539253925393
-1.48765118040151e-14,8.4713469995086e-15,0.392639263926393
-1.48765118040151e-14,8.4713469995086e-15,0.392739273927393
-1.48765118040151e-14,8.4713469995086e-15,0.392839283928393
-1.48765118040151e-14,8.4713469995086e-15,0.392939293929393
-1.48765118040151e-14,8.4713469995086e-15,0.393039303930393
-1.48765118040151e-14,8.4713469995086e-15,0.393139313931393
-1.48765118040151e-14,8.4713469995086e-15,0.393239323932393
-1.48765118040151e-14,8.4713469995086e-15,0.393339333933393
-1.48765118040151e-14,8.4713469995086e-15,0.393439343934393
-1.48765118040151e-14,8.4713469995086e-15,0.393539353935394
-1.48765118040151e-14,8.4713469995086e-15,0.393639363936394
-1.48765118040151e-14,8.4713469995086e-15,0.393739373937394
-1.48765118040151e-14,8.4713469995086e-15,0.393839383938394
-1.48765118040151e-14,8.4713469995086e-15,0.393939393939394
-1.48765118040151e-14,8.4713469995086e-15,0.394039403940394
-1.48765118040151e-14,8.4713469995086e-15,0.394139413941394
-1.48765118040151e-14,8.4713469995086e-15,0.394239423942394
-1.48765118040151e-14,8.4713469995086e-15,0.394339433943394
-1.48765118040151e-14,8.4713469995086e-15,0.394439443944394
-1.48765118040151e-14,8.4713469995086e-15,0.394539453945395
-1.48765118040151e-14,8.4713469995086e-15,0.394639463946395
-1.48765118040151e-14,8.4713469995086e-15,0.394739473947395
-1.48765118040151e-14,8.4713469995086e-15,0.394839483948395
-1.48765118040151e-14,8.4713469995086e-15,0.394939493949395
-1.48765118040151e-14,8.4713469995086e-15,0.395039503950395
-1.48765118040151e-14,8.4713469995086e-15,0.395139513951395
-1.48765118040151e-14,8.4713469995086e-15,0.395239523952395
-1.48765118040151e-14,8.4713469995086e-15,0.395339533953395
-1.48765118040151e-14,8.4713469995086e-15,0.395439543954395
-1.48765118040151e-14,8.4713469995086e-15,0.395539553955396
-1.48765118040151e-14,8.4713469995086e-15,0.395639563956396
-1.48765118040151e-14,8.4713469995086e-15,0.395739573957396
-1.48765118040151e-14,8.4713469995086e-15,0.395839583958396
-1.48765118040151e-14,8.4713469995086e-15,0.395939593959396
-1.48765118040151e-14,8.4713469995086e-15,0.396039603960396
-1.48765118040151e-14,8.4713469995086e-15,0.396139613961396
-1.48765118040151e-14,8.4713469995086e-15,0.396239623962396
-1.48765118040151e-14,8.4713469995086e-15,0.396339633963396
-1.48765118040151e-14,8.4713469995086e-15,0.396439643964396
-1.48765118040151e-14,8.4713469995086e-15,0.396539653965397
-1.48765118040151e-14,8.4713469995086e-15,0.396639663966397
-1.48765118040151e-14,8.4713469995086e-15,0.396739673967397
-1.48765118040151e-14,8.4713469995086e-15,0.396839683968397
-1.48765118040151e-14,8.4713469995086e-15,0.396939693969397
-1.48765118040151e-14,8.4713469995086e-15,0.397039703970397
-1.48765118040151e-14,8.4713469995086e-15,0.397139713971397
-1.48765118040151e-14,8.4713469995086e-15,0.397239723972397
-1.48765118040151e-14,8.4713469995086e-15,0.397339733973397
-1.48765118040151e-14,8.4713469995086e-15,0.397439743974397
-1.48765118040151e-14,8.4713469995086e-15,0.397539753975398
-1.48765118040151e-14,8.4713469995086e-15,0.397639763976398
-1.48765118040151e-14,8.4713469995086e-15,0.397739773977398
-1.48765118040151e-14,8.4713469995086e-15,0.397839783978398
-1.48765118040151e-14,8.4713469995086e-15,0.397939793979398
-1.48765118040151e-14,8.4713469995086e-15,0.398039803980398
-1.48765118040151e-14,8.4713469995086e-15,0.398139813981398
-1.48765118040151e-14,8.4713469995086e-15,0.398239823982398
-1.48765118040151e-14,8.4713469995086e-15,0.398339833983398
-1.48765118040151e-14,8.4713469995086e-15,0.398439843984398
-1.48765118040151e-14,8.4713469995086e-15,0.398539853985399
-1.48765118040151e-14,8.4713469995086e-15,0.398639863986399
-1.48765118040151e-14,8.4713469995086e-15,0.398739873987399
-1.48765118040151e-14,8.4713469995086e-15,0.398839883988399
-1.48765118040151e-14,8.4713469995086e-15,0.398939893989399
-1.48765118040151e-14,8.4713469995086e-15,0.399039903990399
-1.48765118040151e-14,8.4713469995086e-15,0.399139913991399
-1.48765118040151e-14,8.4713469995086e-15,0.399239923992399
-1.48765118040151e-14,8.4713469995086e-15,0.399339933993399
-1.48765118040151e-14,8.4713469995086e-15,0.399439943994399
-1.48765118040151e-14,8.4713469995086e-15,0.3995399539954
-1.48765118040151e-14,8.4713469995086e-15,0.3996399639964
-1.48765118040151e-14,8.4713469995086e-15,0.3997399739974
-1.48765118040151e-14,8.4713469995086e-15,0.3998399839984
-1.48765118040151e-14,8.4713469995086e-15,0.3999399939994
-1.48765118040151e-14,8.4713469995086e-15,0.4000400040004
-1.48765118040151e-14,8.4713469995086e-15,0.4001400140014
-1.48765118040151e-14,8.4713469995086e-15,0.4002400240024
-1.48765118040151e-14,8.4713469995086e-15,0.4003400340034
-1.48765118040151e-14,8.4713469995086e-15,0.4004400440044
-1.48765118040151e-14,8.4713469995086e-15,0.400540054005401
-1.48765118040151e-14,8.4713469995086e-15,0.400640064006401
-1.48765118040151e-14,8.4713469995086e-15,0.400740074007401
-1.48765118040151e-14,8.4713469995086e-15,0.400840084008401
-1.48765118040151e-14,8.4713469995086e-15,0.400940094009401
-1.48765118040151e-14,8.4713469995086e-15,0.401040104010401
-1.48765118040151e-14,8.4713469995086e-15,0.401140114011401
-1.48765118040151e-14,8.4713469995086e-15,0.401240124012401
-1.48765118040151e-14,8.4713469995086e-15,0.401340134013401
-1.48765118040151e-14,8.4713469995086e-15,0.401440144014401
-1.48765118040151e-14,8.4713469995086e-15,0.401540154015402
-1.48765118040151e-14,8.4713469995086e-15,0.401640164016402
-1.48765118040151e-14,8.4713469995086e-15,0.401740174017402
-1.48765118040151e-14,8.4713469995086e-15,0.401840184018402
-1.48765118040151e-14,8.4713469995086e-15,0.401940194019402
-1.48765118040151e-14,8.4713469995086e-15,0.402040204020402
-1.48765118040151e-14,8.4713469995086e-15,0.402140214021402
-1.48765118040151e-14,8.4713469995086e-15,0.402240224022402
-1.48765118040151e-14,8.4713469995086e-15,0.402340234023402
-1.48765118040151e-14,8.4713469995086e-15,0.402440244024402
-1.48765118040151e-14,8.4713469995086e-15,0.402540254025403
-1.48765118040151e-14,8.4713469995086e-15,0.402640264026403
-1.48765118040151e-14,8.4713469995086e-15,0.402740274027403
-1.48765118040151e-14,8.4713469995086e-15,0.402840284028403
-1.48765118040151e-14,8.4713469995086e-15,0.402940294029403
-1.48765118040151e-14,8.4713469995086e-15,0.403040304030403
-1.48765118040151e-14,8.4713469995086e-15,0.403140314031403
-1.48765118040151e-14,8.4713469995086e-15,0.403240324032403
-1.48765118040151e-14,8.4713469995086e-15,0.403340334033403
-1.48765118040151e-14,8.4713469995086e-15,0.403440344034403
-1.48765118040151e-14,8.4713469995086e-15,0.403540354035404
-1.48765118040151e-14,8.4713469995086e-15,0.403640364036404
-1.48765118040151e-14,8.4713469995086e-15,0.403740374037404
-1.48765118040151e-14,8.4713469995086e-15,0.403840384038404
-1.48765118040151e-14,8.4713469995086e-15,0.403940394039404
-1.48765118040151e-14,8.4713469995086e-15,0.404040404040404
-1.48765118040151e-14,8.4713469995086e-15,0.404140414041404
-1.48765118040151e-14,8.4713469995086e-15,0.404240424042404
-1.48765118040151e-14,8.4713469995086e-15,0.404340434043404
-1.48765118040151e-14,8.4713469995086e-15,0.404440444044404
-1.48765118040151e-14,8.4713469995086e-15,0.404540454045405
-1.48765118040151e-14,8.4713469995086e-15,0.404640464046405
-1.48765118040151e-14,8.4713469995086e-15,0.404740474047405
-1.48765118040151e-14,8.4713469995086e-15,0.404840484048405
-1.48765118040151e-14,8.4713469995086e-15,0.404940494049405
-1.48765118040151e-14,8.4713469995086e-15,0.405040504050405
-1.48765118040151e-14,8.4713469995086e-15,0.405140514051405
-1.48765118040151e-14,8.4713469995086e-15,0.405240524052405
-1.48765118040151e-14,8.4713469995086e-15,0.405340534053405
-1.48765118040151e-14,8.4713469995086e-15,0.405440544054405
-1.48765118040151e-14,8.4713469995086e-15,0.405540554055406
-1.48765118040151e-14,8.4713469995086e-15,0.405640564056406
-1.48765118040151e-14,8.4713469995086e-15,0.405740574057406
-1.48765118040151e-14,8.4713469995086e-15,0.405840584058406
-1.48765118040151e-14,8.4713469995086e-15,0.405940594059406
-1.48765118040151e-14,8.4713469995086e-15,0.406040604060406
-1.48765118040151e-14,8.4713469995086e-15,0.406140614061406
-1.48765118040151e-14,8.4713469995086e-15,0.406240624062406
-1.48765118040151e-14,8.4713469995086e-15,0.406340634063406
-1.48765118040151e-14,8.4713469995086e-15,0.406440644064406
-1.48765118040151e-14,8.4713469995086e-15,0.406540654065407
-1.48765118040151e-14,8.4713469995086e-15,0.406640664066407
-1.48765118040151e-14,8.4713469995086e-15,0.406740674067407
-1.48765118040151e-14,8.4713469995086e-15,0.406840684068407
-1.48765118040151e-14,8.4713469995086e-15,0.406940694069407
-1.48765118040151e-14,8.4713469995086e-15,0.407040704070407
-1.48765118040151e-14,8.4713469995086e-15,0.407140714071407
-1.48765118040151e-14,8.4713469995086e-15,0.407240724072407
-1.48765118040151e-14,8.4713469995086e-15,0.407340734073407
-1.48765118040151e-14,8.4713469995086e-15,0.407440744074407
-1.48765118040151e-14,8.4713469995086e-15,0.407540754075408
-1.48765118040151e-14,8.4713469995086e-15,0.407640764076408
-1.48765118040151e-14,8.4713469995086e-15,0.407740774077408
-1.48765118040151e-14,8.4713469995086e-15,0.407840784078408
-1.48765118040151e-14,8.4713469995086e-15,0.407940794079408
-1.48765118040151e-14,8.4713469995086e-15,0.408040804080408
-1.48765118040151e-14,8.4713469995086e-15,0.408140814081408
-1.48765118040151e-14,8.4713469995086e-15,0.408240824082408
-1.48765118040151e-14,8.4713469995086e-15,0.408340834083408
-1.48765118040151e-14,8.4713469995086e-15,0.408440844084408
-1.48765118040151e-14,8.4713469995086e-15,0.408540854085409
-1.48765118040151e-14,8.4713469995086e-15,0.408640864086409
-1.48765118040151e-14,8.4713469995086e-15,0.408740874087409
-1.48765118040151e-14,8.4713469995086e-15,0.408840884088409
-1.48765118040151e-14,8.4713469995086e-15,0.408940894089409
-1.48765118040151e-14,8.4713469995086e-15,0.409040904090409
-1.48765118040151e-14,8.4713469995086e-15,0.409140914091409
-1.48765118040151e-14,8.4713469995086e-15,0.409240924092409
-1.48765118040151e-14,8.4713469995086e-15,0.409340934093409
-1.48765118040151e-14,8.4713469995086e-15,0.409440944094409
-1.48765118040151e-14,8.4713469995086e-15,0.40954095409541
-1.48765118040151e-14,8.4713469995086e-15,0.40964096409641
-1.48765118040151e-14,8.4713469995086e-15,0.40974097409741
-1.48765118040151e-14,8.4713469995086e-15,0.40984098409841
-1.48765118040151e-14,8.4713469995086e-15,0.40994099409941
-1.48765118040151e-14,8.4713469995086e-15,0.41004100410041
-1.48765118040151e-14,8.4713469995086e-15,0.41014101410141
-1.48765118040151e-14,8.4713469995086e-15,0.41024102410241
-1.48765118040151e-14,8.4713469995086e-15,0.41034103410341
-1.48765118040151e-14,8.4713469995086e-15,0.41044104410441
-1.48765118040151e-14,8.4713469995086e-15,0.410541054105411
-1.48765118040151e-14,8.4713469995086e-15,0.410641064106411
-1.48765118040151e-14,8.4713469995086e-15,0.410741074107411
-1.48765118040151e-14,8.4713469995086e-15,0.410841084108411
-1.48765118040151e-14,8.4713469995086e-15,0.410941094109411
-1.48765118040151e-14,8.4713469995086e-15,0.411041104110411
-1.48765118040151e-14,8.4713469995086e-15,0.411141114111411
-1.48765118040151e-14,8.4713469995086e-15,0.411241124112411
-1.48765118040151e-14,8.4713469995086e-15,0.411341134113411
-1.48765118040151e-14,8.4713469995086e-15,0.411441144114411
-1.48765118040151e-14,8.4713469995086e-15,0.411541154115412
-1.48765118040151e-14,8.4713469995086e-15,0.411641164116412
-1.48765118040151e-14,8.4713469995086e-15,0.411741174117412
-1.48765118040151e-14,8.4713469995086e-15,0.411841184118412
-1.48765118040151e-14,8.4713469995086e-15,0.411941194119412
-1.48765118040151e-14,8.4713469995086e-15,0.412041204120412
-1.48765118040151e-14,8.4713469995086e-15,0.412141214121412
-1.48765118040151e-14,8.4713469995086e-15,0.412241224122412
-1.48765118040151e-14,8.4713469995086e-15,0.412341234123412
-1.48765118040151e-14,8.4713469995086e-15,0.412441244124412
-1.48765118040151e-14,8.4713469995086e-15,0.412541254125413
-1.48765118040151e-14,8.4713469995086e-15,0.412641264126413
-1.48765118040151e-14,8.4713469995086e-15,0.412741274127413
-1.48765118040151e-14,8.4713469995086e-15,0.412841284128413
-1.48765118040151e-14,8.4713469995086e-15,0.412941294129413
-1.48765118040151e-14,8.4713469995086e-15,0.413041304130413
-1.48765118040151e-14,8.4713469995086e-15,0.413141314131413
-1.48765118040151e-14,8.4713469995086e-15,0.413241324132413
-1.48765118040151e-14,8.4713469995086e-15,0.413341334133413
-1.48765118040151e-14,8.4713469995086e-15,0.413441344134413
-1.48765118040151e-14,8.4713469995086e-15,0.413541354135414
-1.48765118040151e-14,8.4713469995086e-15,0.413641364136414
-1.48765118040151e-14,8.4713469995086e-15,0.413741374137414
-1.48765118040151e-14,8.4713469995086e-15,0.413841384138414
-1.48765118040151e-14,8.4713469995086e-15,0.413941394139414
-1.48765118040151e-14,8.4713469995086e-15,0.414041404140414
-1.48765118040151e-14,8.4713469995086e-15,0.414141414141414
-1.48765118040151e-14,8.4713469995086e-15,0.414241424142414
-1.48765118040151e-14,8.4713469995086e-15,0.414341434143414
-1.48765118040151e-14,8.4713469995086e-15,0.414441444144414
-1.48765118040151e-14,8.4713469995086e-15,0.414541454145415
-1.48765118040151e-14,8.4713469995086e-15,0.414641464146415
-1.48765118040151e-14,8.4713469995086e-15,0.414741474147415
-1.48765118040151e-14,8.4713469995086e-15,0.414841484148415
-1.48765118040151e-14,8.4713469995086e-15,0.414941494149415
-1.48765118040151e-14,8.4713469995086e-15,0.415041504150415
-1.48765118040151e-14,8.4713469995086e-15,0.415141514151415
-1.48765118040151e-14,8.4713469995086e-15,0.415241524152415
-1.48765118040151e-14,8.4713469995086e-15,0.415341534153415
-1.48765118040151e-14,8.4713469995086e-15,0.415441544154415
-1.48765118040151e-14,8.4713469995086e-15,0.415541554155416
-1.48765118040151e-14,8.4713469995086e-15,0.415641564156416
-1.48765118040151e-14,8.4713469995086e-15,0.415741574157416
-1.48765118040151e-14,8.4713469995086e-15,0.415841584158416
-1.48765118040151e-14,8.4713469995086e-15,0.415941594159416
-1.48765118040151e-14,8.4713469995086e-15,0.416041604160416
-1.48765118040151e-14,8.4713469995086e-15,0.416141614161416
-1.48765118040151e-14,8.4713469995086e-15,0.416241624162416
-1.48765118040151e-14,8.4713469995086e-15,0.416341634163416
-1.48765118040151e-14,8.4713469995086e-15,0.416441644164416
-1.48765118040151e-14,8.4713469995086e-15,0.416541654165417
-1.48765118040151e-14,8.4713469995086e-15,0.416641664166417
-1.48765118040151e-14,8.4713469995086e-15,0.416741674167417
-1.48765118040151e-14,8.4713469995086e-15,0.416841684168417
-1.48765118040151e-14,8.4713469995086e-15,0.416941694169417
-1.48765118040151e-14,8.4713469995086e-15,0.417041704170417
-1.48765118040151e-14,8.4713469995086e-15,0.417141714171417
-1.48765118040151e-14,8.4713469995086e-15,0.417241724172417
-1.48765118040151e-14,8.4713469995086e-15,0.417341734173417
-1.48765118040151e-14,8.4713469995086e-15,0.417441744174417
-1.48765118040151e-14,8.4713469995086e-15,0.417541754175418
-1.48765118040151e-14,8.4713469995086e-15,0.417641764176418
-1.48765118040151e-14,8.4713469995086e-15,0.417741774177418
-1.48765118040151e-14,8.4713469995086e-15,0.417841784178418
-1.48765118040151e-14,8.4713469995086e-15,0.417941794179418
-1.48765118040151e-14,8.4713469995086e-15,0.418041804180418
-1.48765118040151e-14,8.4713469995086e-15,0.418141814181418
-1.48765118040151e-14,8.4713469995086e-15,0.418241824182418
-1.48765118040151e-14,8.4713469995086e-15,0.418341834183418
-1.48765118040151e-14,8.4713469995086e-15,0.418441844184418
-1.48765118040151e-14,8.4713469995086e-15,0.418541854185419
-1.48765118040151e-14,8.4713469995086e-15,0.418641864186419
-1.48765118040151e-14,8.4713469995086e-15,0.418741874187419
-1.48765118040151e-14,8.4713469995086e-15,0.418841884188419
-1.48765118040151e-14,8.4713469995086e-15,0.418941894189419
-1.48765118040151e-14,8.4713469995086e-15,0.419041904190419
-1.48765118040151e-14,8.4713469995086e-15,0.419141914191419
-1.48765118040151e-14,8.4713469995086e-15,0.419241924192419
-1.48765118040151e-14,8.4713469995086e-15,0.419341934193419
-1.48765118040151e-14,8.4713469995086e-15,0.419441944194419
-1.48765118040151e-14,8.4713469995086e-15,0.41954195419542
-1.48765118040151e-14,8.4713469995086e-15,0.41964196419642
-1.48765118040151e-14,8.4713469995086e-15,0.41974197419742
-1.48765118040151e-14,8.4713469995086e-15,0.41984198419842
-1.48765118040151e-14,8.4713469995086e-15,0.41994199419942
-1.48765118040151e-14,8.4713469995086e-15,0.42004200420042
-1.48765118040151e-14,8.4713469995086e-15,0.42014201420142
-1.48765118040151e-14,8.4713469995086e-15,0.42024202420242
-1.48765118040151e-14,8.4713469995086e-15,0.42034203420342
-1.48765118040151e-14,8.4713469995086e-15,0.42044204420442
-1.48765118040151e-14,8.4713469995086e-15,0.420542054205421
-1.48765118040151e-14,8.4713469995086e-15,0.420642064206421
-1.48765118040151e-14,8.4713469995086e-15,0.420742074207421
-1.48765118040151e-14,8.4713469995086e-15,0.420842084208421
-1.48765118040151e-14,8.4713469995086e-15,0.420942094209421
-1.48765118040151e-14,8.4713469995086e-15,0.421042104210421
-1.48765118040151e-14,8.4713469995086e-15,0.421142114211421
-1.48765118040151e-14,8.4713469995086e-15,0.421242124212421
-1.48765118040151e-14,8.4713469995086e-15,0.421342134213421
-1.48765118040151e-14,8.4713469995086e-15,0.421442144214421
-1.48765118040151e-14,8.4713469995086e-15,0.421542154215422
-1.48765118040151e-14,8.4713469995086e-15,0.421642164216422
-1.48765118040151e-14,8.4713469995086e-15,0.421742174217422
-1.48765118040151e-14,8.4713469995086e-15,0.421842184218422
-1.48765118040151e-14,8.4713469995086e-15,0.421942194219422
-1.48765118040151e-14,8.4713469995086e-15,0.422042204220422
-1.48765118040151e-14,8.4713469995086e-15,0.422142214221422
-1.48765118040151e-14,8.4713469995086e-15,0.422242224222422
-1.48765118040151e-14,8.4713469995086e-15,0.422342234223422
-1.48765118040151e-14,8.4713469995086e-15,0.422442244224422
-1.48765118040151e-14,8.4713469995086e-15,0.422542254225423
-1.48765118040151e-14,8.4713469995086e-15,0.422642264226423
-1.48765118040151e-14,8.4713469995086e-15,0.422742274227423
-1.48765118040151e-14,8.4713469995086e-15,0.422842284228423
-1.48765118040151e-14,8.4713469995086e-15,0.422942294229423
-1.48765118040151e-14,8.4713469995086e-15,0.423042304230423
-1.48765118040151e-14,8.4713469995086e-15,0.423142314231423
-1.48765118040151e-14,8.4713469995086e-15,0.423242324232423
-1.48765118040151e-14,8.4713469995086e-15,0.423342334233423
-1.48765118040151e-14,8.4713469995086e-15,0.423442344234423
-1.48765118040151e-14,8.4713469995086e-15,0.423542354235424
-1.48765118040151e-14,8.4713469995086e-15,0.423642364236424
-1.48765118040151e-14,8.4713469995086e-15,0.423742374237424
-1.48765118040151e-14,8.4713469995086e-15,0.423842384238424
-1.48765118040151e-14,8.4713469995086e-15,0.423942394239424
-1.48765118040151e-14,8.4713469995086e-15,0.424042404240424
-1.48765118040151e-14,8.4713469995086e-15,0.424142414241424
-1.48765118040151e-14,8.4713469995086e-15,0.424242424242424
-1.48765118040151e-14,8.4713469995086e-15,0.424342434243424
-1.48765118040151e-14,8.4713469995086e-15,0.424442444244424
-1.48765118040151e-14,8.4713469995086e-15,0.424542454245425
-1.48765118040151e-14,8.4713469995086e-15,0.424642464246425
-1.48765118040151e-14,8.4713469995086e-15,0.424742474247425
-1.48765118040151e-14,8.4713469995086e-15,0.424842484248425
-1.48765118040151e-14,8.4713469995086e-15,0.424942494249425
-1.48765118040151e-14,8.4713469995086e-15,0.425042504250425
-1.48765118040151e-14,8.4713469995086e-15,0.425142514251425
-1.48765118040151e-14,8.4713469995086e-15,0.425242524252425
-1.48765118040151e-14,8.4713469995086e-15,0.425342534253425
-1.48765118040151e-14,8.4713469995086e-15,0.425442544254425
-1.48765118040151e-14,8.4713469995086e-15,0.425542554255426
-1.48765118040151e-14,8.4713469995086e-15,0.425642564256426
-1.48765118040151e-14,8.4713469995086e-15,0.425742574257426
-1.48765118040151e-14,8.4713469995086e-15,0.425842584258426
-1.48765118040151e-14,8.4713469995086e-15,0.425942594259426
-1.48765118040151e-14,8.4713469995086e-15,0.426042604260426
-1.48765118040151e-14,8.4713469995086e-15,0.426142614261426
-1.48765118040151e-14,8.4713469995086e-15,0.426242624262426
-1.48765118040151e-14,8.4713469995086e-15,0.426342634263426
-1.48765118040151e-14,8.4713469995086e-15,0.426442644264426
-1.48765118040151e-14,8.4713469995086e-15,0.426542654265427
-1.48765118040151e-14,8.4713469995086e-15,0.426642664266427
-1.48765118040151e-14,8.4713469995086e-15,0.426742674267427
-1.48765118040151e-14,8.4713469995086e-15,0.426842684268427
-1.48765118040151e-14,8.4713469995086e-15,0.426942694269427
-1.48765118040151e-14,8.4713469995086e-15,0.427042704270427
-1.48765118040151e-14,8.4713469995086e-15,0.427142714271427
-1.48765118040151e-14,8.4713469995086e-15,0.427242724272427
-1.48765118040151e-14,8.4713469995086e-15,0.427342734273427
-1.48765118040151e-14,8.4713469995086e-15,0.427442744274427
-1.48765118040151e-14,8.4713469995086e-15,0.427542754275428
-1.48765118040151e-14,8.4713469995086e-15,0.427642764276428
-1.48765118040151e-14,8.4713469995086e-15,0.427742774277428
-1.48765118040151e-14,8.4713469995086e-15,0.427842784278428
-1.48765118040151e-14,8.4713469995086e-15,0.427942794279428
-1.48765118040151e-14,8.4713469995086e-15,0.428042804280428
-1.48765118040151e-14,8.4713469995086e-15,0.428142814281428
-1.48765118040151e-14,8.4713469995086e-15,0.428242824282428
-1.48765118040151e-14,8.4713469995086e-15,0.428342834283428
-1.48765118040151e-14,8.4713469995086e-15,0.428442844284428
-1.48765118040151e-14,8.4713469995086e-15,0.428542854285429
-1.48765118040151e-14,8.4713469995086e-15,0.428642864286429
-1.48765118040151e-14,8.4713469995086e-15,0.428742874287429
-1.48765118040151e-14,8.4713469995086e-15,0.428842884288429
-1.48765118040151e-14,8.4713469995086e-15,0.428942894289429
-1.48765118040151e-14,8.4713469995086e-15,0.429042904290429
-1.48765118040151e-14,8.4713469995086e-15,0.429142914291429
-1.48765118040151e-14,8.4713469995086e-15,0.429242924292429
-1.48765118040151e-14,8.4713469995086e-15,0.429342934293429
-1.48765118040151e-14,8.4713469995086e-15,0.429442944294429
-1.48765118040151e-14,8.4713469995086e-15,0.42954295429543
-1.48765118040151e-14,8.4713469995086e-15,0.42964296429643
-1.48765118040151e-14,8.4713469995086e-15,0.42974297429743
-1.48765118040151e-14,8.4713469995086e-15,0.42984298429843
-1.48765118040151e-14,8.4713469995086e-15,0.42994299429943
-1.48765118040151e-14,8.4713469995086e-15,0.43004300430043
-1.48765118040151e-14,8.4713469995086e-15,0.43014301430143
-1.48765118040151e-14,8.4713469995086e-15,0.43024302430243
-1.48765118040151e-14,8.4713469995086e-15,0.43034303430343
-1.48765118040151e-14,8.4713469995086e-15,0.43044304430443
-1.48765118040151e-14,8.4713469995086e-15,0.430543054305431
-1.48765118040151e-14,8.4713469995086e-15,0.430643064306431
-1.48765118040151e-14,8.4713469995086e-15,0.430743074307431
-1.48765118040151e-14,8.4713469995086e-15,0.430843084308431
-1.48765118040151e-14,8.4713469995086e-15,0.430943094309431
-1.48765118040151e-14,8.4713469995086e-15,0.431043104310431
-1.48765118040151e-14,8.4713469995086e-15,0.431143114311431
-1.48765118040151e-14,8.4713469995086e-15,0.431243124312431
-1.48765118040151e-14,8.4713469995086e-15,0.431343134313431
-1.48765118040151e-14,8.4713469995086e-15,0.431443144314431
-1.48765118040151e-14,8.4713469995086e-15,0.431543154315432
-1.48765118040151e-14,8.4713469995086e-15,0.431643164316432
-1.48765118040151e-14,8.4713469995086e-15,0.431743174317432
-1.48765118040151e-14,8.4713469995086e-15,0.431843184318432
-1.48765118040151e-14,8.4713469995086e-15,0.431943194319432
-1.48765118040151e-14,8.4713469995086e-15,0.432043204320432
-1.48765118040151e-14,8.4713469995086e-15,0.432143214321432
-1.48765118040151e-14,8.4713469995086e-15,0.432243224322432
-1.48765118040151e-14,8.4713469995086e-15,0.432343234323432
-1.48765118040151e-14,8.4713469995086e-15,0.432443244324432
-1.48765118040151e-14,8.4713469995086e-15,0.432543254325433
-1.48765118040151e-14,8.4713469995086e-15,0.432643264326433
-1.48765118040151e-14,8.4713469995086e-15,0.432743274327433
-1.48765118040151e-14,8.4713469995086e-15,0.432843284328433
-1.48765118040151e-14,8.4713469995086e-15,0.432943294329433
-1.48765118040151e-14,8.4713469995086e-15,0.433043304330433
-1.48765118040151e-14,8.4713469995086e-15,0.433143314331433
-1.48765118040151e-14,8.4713469995086e-15,0.433243324332433
-1.48765118040151e-14,8.4713469995086e-15,0.433343334333433
-1.48765118040151e-14,8.4713469995086e-15,0.433443344334433
-1.48765118040151e-14,8.4713469995086e-15,0.433543354335434
-1.48765118040151e-14,8.4713469995086e-15,0.433643364336434
-1.48765118040151e-14,8.4713469995086e-15,0.433743374337434
-1.48765118040151e-14,8.4713469995086e-15,0.433843384338434
-1.48765118040151e-14,8.4713469995086e-15,0.433943394339434
-1.48765118040151e-14,8.4713469995086e-15,0.434043404340434
-1.48765118040151e-14,8.4713469995086e-15,0.434143414341434
-1.48765118040151e-14,8.4713469995086e-15,0.434243424342434
-1.48765118040151e-14,8.4713469995086e-15,0.434343434343434
-1.48765118040151e-14,8.4713469995086e-15,0.434443444344434
-1.48765118040151e-14,8.4713469995086e-15,0.434543454345435
-1.48765118040151e-14,8.4713469995086e-15,0.434643464346435
-1.48765118040151e-14,8.4713469995086e-15,0.434743474347435
-1.48765118040151e-14,8.4713469995086e-15,0.434843484348435
-1.48765118040151e-14,8.4713469995086e-15,0.434943494349435
-1.48765118040151e-14,8.4713469995086e-15,0.435043504350435
-1.48765118040151e-14,8.4713469995086e-15,0.435143514351435
-1.48765118040151e-14,8.4713469995086e-15,0.435243524352435
-1.48765118040151e-14,8.4713469995086e-15,0.435343534353435
-1.48765118040151e-14,8.4713469995086e-15,0.435443544354435
-1.48765118040151e-14,8.4713469995086e-15,0.435543554355436
-1.48765118040151e-14,8.4713469995086e-15,0.435643564356436
-1.48765118040151e-14,8.4713469995086e-15,0.435743574357436
-1.48765118040151e-14,8.4713469995086e-15,0.435843584358436
-1.48765118040151e-14,8.4713469995086e-15,0.435943594359436
-1.48765118040151e-14,8.4713469995086e-15,0.436043604360436
-1.48765118040151e-14,8.4713469995086e-15,0.436143614361436
-1.48765118040151e-14,8.4713469995086e-15,0.436243624362436
-1.48765118040151e-14,8.4713469995086e-15,0.436343634363436
-1.48765118040151e-14,8.4713469995086e-15,0.436443644364436
-1.48765118040151e-14,8.4713469995086e-15,0.436543654365437
-1.48765118040151e-14,8.4713469995086e-15,0.436643664366437
-1.48765118040151e-14,8.4713469995086e-15,0.436743674367437
-1.48765118040151e-14,8.4713469995086e-15,0.436843684368437
-1.48765118040151e-14,8.4713469995086e-15,0.436943694369437
-1.48765118040151e-14,8.4713469995086e-15,0.437043704370437
-1.48765118040151e-14,8.4713469995086e-15,0.437143714371437
-1.48765118040151e-14,8.4713469995086e-15,0.437243724372437
-1.48765118040151e-14,8.4713469995086e-15,0.437343734373437
-1.48765118040151e-14,8.4713469995086e-15,0.437443744374437
-1.48765118040151e-14,8.4713469995086e-15,0.437543754375438
-1.48765118040151e-14,8.4713469995086e-15,0.437643764376438
-1.48765118040151e-14,8.4713469995086e-15,0.437743774377438
-1.48765118040151e-14,8.4713469995086e-15,0.437843784378438
-1.48765118040151e-14,8.4713469995086e-15,0.437943794379438
-1.48765118040151e-14,8.4713469995086e-15,0.438043804380438
-1.48765118040151e-14,8.4713469995086e-15,0.438143814381438
-1.48765118040151e-14,8.4713469995086e-15,0.438243824382438
-1.48765118040151e-14,8.4713469995086e-15,0.438343834383438
-1.48765118040151e-14,8.4713469995086e-15,0.438443844384438
-1.48765118040151e-14,8.4713469995086e-15,0.438543854385439
-1.48765118040151e-14,8.4713469995086e-15,0.438643864386439
-1.48765118040151e-14,8.4713469995086e-15,0.438743874387439
-1.48765118040151e-14,8.4713469995086e-15,0.438843884388439
-1.48765118040151e-14,8.4713469995086e-15,0.438943894389439
-1.48765118040151e-14,8.4713469995086e-15,0.439043904390439
-1.48765118040151e-14,8.4713469995086e-15,0.439143914391439
-1.48765118040151e-14,8.4713469995086e-15,0.439243924392439
-1.48765118040151e-14,8.4713469995086e-15,0.439343934393439
-1.48765118040151e-14,8.4713469995086e-15,0.439443944394439
-1.48765118040151e-14,8.4713469995086e-15,0.43954395439544
-1.48765118040151e-14,8.4713469995086e-15,0.43964396439644
-1.48765118040151e-14,8.4713469995086e-15,0.43974397439744
-1.48765118040151e-14,8.4713469995086e-15,0.43984398439844
-1.48765118040151e-14,8.4713469995086e-15,0.43994399439944
-1.48765118040151e-14,8.4713469995086e-15,0.44004400440044
-1.48765118040151e-14,8.4713469995086e-15,0.44014401440144
-1.48765118040151e-14,8.4713469995086e-15,0.44024402440244
-1.48765118040151e-14,8.4713469995086e-15,0.44034403440344
-1.48765118040151e-14,8.4713469995086e-15,0.44044404440444
-1.48765118040151e-14,8.4713469995086e-15,0.440544054405441
-1.48765118040151e-14,8.4713469995086e-15,0.440644064406441
-1.48765118040151e-14,8.4713469995086e-15,0.440744074407441
-1.48765118040151e-14,8.4713469995086e-15,0.440844084408441
-1.48765118040151e-14,8.4713469995086e-15,0.440944094409441
-1.48765118040151e-14,8.4713469995086e-15,0.441044104410441
-1.48765118040151e-14,8.4713469995086e-15,0.441144114411441
-1.48765118040151e-14,8.4713469995086e-15,0.441244124412441
-1.48765118040151e-14,8.4713469995086e-15,0.441344134413441
-1.48765118040151e-14,8.4713469995086e-15,0.441444144414441
-1.48765118040151e-14,8.4713469995086e-15,0.441544154415442
-1.48765118040151e-14,8.4713469995086e-15,0.441644164416442
-1.48765118040151e-14,8.4713469995086e-15,0.441744174417442
-1.48765118040151e-14,8.4713469995086e-15,0.441844184418442
-1.48765118040151e-14,8.4713469995086e-15,0.441944194419442
-1.48765118040151e-14,8.4713469995086e-15,0.442044204420442
-1.48765118040151e-14,8.4713469995086e-15,0.442144214421442
-1.48765118040151e-14,8.4713469995086e-15,0.442244224422442
-1.48765118040151e-14,8.4713469995086e-15,0.442344234423442
-1.48765118040151e-14,8.4713469995086e-15,0.442444244424442
-1.48765118040151e-14,8.4713469995086e-15,0.442544254425443
-1.48765118040151e-14,8.4713469995086e-15,0.442644264426443
-1.48765118040151e-14,8.4713469995086e-15,0.442744274427443
-1.48765118040151e-14,8.4713469995086e-15,0.442844284428443
-1.48765118040151e-14,8.4713469995086e-15,0.442944294429443
-1.48765118040151e-14,8.4713469995086e-15,0.443044304430443
-1.48765118040151e-14,8.4713469995086e-15,0.443144314431443
-1.48765118040151e-14,8.4713469995086e-15,0.443244324432443
-1.48765118040151e-14,8.4713469995086e-15,0.443344334433443
-1.48765118040151e-14,8.4713469995086e-15,0.443444344434443
-1.48765118040151e-14,8.4713469995086e-15,0.443544354435444
-1.48765118040151e-14,8.4713469995086e-15,0.443644364436444
-1.48765118040151e-14,8.4713469995086e-15,0.443744374437444
-1.48765118040151e-14,8.4713469995086e-15,0.443844384438444
-1.48765118040151e-14,8.4713469995086e-15,0.443944394439444
-1.48765118040151e-14,8.4713469995086e-15,0.444044404440444
-1.48765118040151e-14,8.4713469995086e-15,0.444144414441444
-1.48765118040151e-14,8.4713469995086e-15,0.444244424442444
-1.48765118040151e-14,8.4713469995086e-15,0.444344434443444
-1.48765118040151e-14,8.4713469995086e-15,0.444444444444444
-1.48765118040151e-14,8.4713469995086e-15,0.444544454445445
-1.48765118040151e-14,8.4713469995086e-15,0.444644464446445
-1.48765118040151e-14,8.4713469995086e-15,0.444744474447445
-1.48765118040151e-14,8.4713469995086e-15,0.444844484448445
-1.48765118040151e-14,8.4713469995086e-15,0.444944494449445
-1.48765118040151e-14,8.4713469995086e-15,0.445044504450445
-1.48765118040151e-14,8.4713469995086e-15,0.445144514451445
-1.48765118040151e-14,8.4713469995086e-15,0.445244524452445
-1.48765118040151e-14,8.4713469995086e-15,0.445344534453445
-1.48765118040151e-14,8.4713469995086e-15,0.445444544454445
-1.48765118040151e-14,8.4713469995086e-15,0.445544554455446
-1.48765118040151e-14,8.4713469995086e-15,0.445644564456446
-1.48765118040151e-14,8.4713469995086e-15,0.445744574457446
-1.48765118040151e-14,8.4713469995086e-15,0.445844584458446
-1.48765118040151e-14,8.4713469995086e-15,0.445944594459446
-1.48765118040151e-14,8.4713469995086e-15,0.446044604460446
-1.48765118040151e-14,8.4713469995086e-15,0.446144614461446
-1.48765118040151e-14,8.4713469995086e-15,0.446244624462446
-1.48765118040151e-14,8.4713469995086e-15,0.446344634463446
-1.48765118040151e-14,8.4713469995086e-15,0.446444644464446
-1.48765118040151e-14,8.4713469995086e-15,0.446544654465447
-1.48765118040151e-14,8.4713469995086e-15,0.446644664466447
-1.48765118040151e-14,8.4713469995086e-15,0.446744674467447
-1.48765118040151e-14,8.4713469995086e-15,0.446844684468447
-1.48765118040151e-14,8.4713469995086e-15,0.446944694469447
-1.48765118040151e-14,8.4713469995086e-15,0.447044704470447
-1.48765118040151e-14,8.4713469995086e-15,0.447144714471447
-1.48765118040151e-14,8.4713469995086e-15,0.447244724472447
-1.48765118040151e-14,8.4713469995086e-15,0.447344734473447
-1.48765118040151e-14,8.4713469995086e-15,0.447444744474447
-1.48765118040151e-14,8.4713469995086e-15,0.447544754475448
-1.48765118040151e-14,8.4713469995086e-15,0.447644764476448
-1.48765118040151e-14,8.4713469995086e-15,0.447744774477448
-1.48765118040151e-14,8.4713469995086e-15,0.447844784478448
-1.48765118040151e-14,8.4713469995086e-15,0.447944794479448
-1.48765118040151e-14,8.4713469995086e-15,0.448044804480448
-1.48765118040151e-14,8.4713469995086e-15,0.448144814481448
-1.48765118040151e-14,8.4713469995086e-15,0.448244824482448
-1.48765118040151e-14,8.4713469995086e-15,0.448344834483448
-1.48765118040151e-14,8.4713469995086e-15,0.448444844484448
-1.48765118040151e-14,8.4713469995086e-15,0.448544854485449
-1.48765118040151e-14,8.4713469995086e-15,0.448644864486449
-1.48765118040151e-14,8.4713469995086e-15,0.448744874487449
-1.48765118040151e-14,8.4713469995086e-15,0.448844884488449
-1.48765118040151e-14,8.4713469995086e-15,0.448944894489449
-1.48765118040151e-14,8.4713469995086e-15,0.449044904490449
-1.48765118040151e-14,8.4713469995086e-15,0.449144914491449
-1.48765118040151e-14,8.4713469995086e-15,0.449244924492449
-1.48765118040151e-14,8.4713469995086e-15,0.449344934493449
-1.48765118040151e-14,8.4713469995086e-15,0.449444944494449
-1.48765118040151e-14,8.4713469995086e-15,0.44954495449545
-1.48765118040151e-14,8.4713469995086e-15,0.44964496449645
-1.48765118040151e-14,8.4713469995086e-15,0.44974497449745
-1.48765118040151e-14,8.4713469995086e-15,0.44984498449845
-1.48765118040151e-14,8.4713469995086e-15,0.44994499449945
-1.48765118040151e-14,8.4713469995086e-15,0.45004500450045
-1.48765118040151e-14,8.4713469995086e-15,0.45014501450145
-1.48765118040151e-14,8.4713469995086e-15,0.45024502450245
-1.48765118040151e-14,8.4713469995086e-15,0.45034503450345
-1.48765118040151e-14,8.4713469995086e-15,0.45044504450445
-1.48765118040151e-14,8.4713469995086e-15,0.450545054505451
-1.48765118040151e-14,8.4713469995086e-15,0.450645064506451
-1.48765118040151e-14,8.4713469995086e-15,0.450745074507451
-1.48765118040151e-14,8.4713469995086e-15,0.450845084508451
-1.48765118040151e-14,8.4713469995086e-15,0.450945094509451
-1.48765118040151e-14,8.4713469995086e-15,0.451045104510451
-1.48765118040151e-14,8.4713469995086e-15,0.451145114511451
-1.48765118040151e-14,8.4713469995086e-15,0.451245124512451
-1.48765118040151e-14,8.4713469995086e-15,0.451345134513451
-1.48765118040151e-14,8.4713469995086e-15,0.451445144514451
-1.48765118040151e-14,8.4713469995086e-15,0.451545154515452
-1.48765118040151e-14,8.4713469995086e-15,0.451645164516452
-1.48765118040151e-14,8.4713469995086e-15,0.451745174517452
-1.48765118040151e-14,8.4713469995086e-15,0.451845184518452
-1.48765118040151e-14,8.4713469995086e-15,0.451945194519452
-1.48765118040151e-14,8.4713469995086e-15,0.452045204520452
-1.48765118040151e-14,8.4713469995086e-15,0.452145214521452
-1.48765118040151e-14,8.4713469995086e-15,0.452245224522452
-1.48765118040151e-14,8.4713469995086e-15,0.452345234523452
-1.48765118040151e-14,8.4713469995086e-15,0.452445244524452
-1.48765118040151e-14,8.4713469995086e-15,0.452545254525453
-1.48765118040151e-14,8.4713469995086e-15,0.452645264526453
-1.48765118040151e-14,8.4713469995086e-15,0.452745274527453
-1.48765118040151e-14,8.4713469995086e-15,0.452845284528453
-1.48765118040151e-14,8.4713469995086e-15,0.452945294529453
-1.48765118040151e-14,8.4713469995086e-15,0.453045304530453
-1.48765118040151e-14,8.4713469995086e-15,0.453145314531453
-1.48765118040151e-14,8.4713469995086e-15,0.453245324532453
-1.48765118040151e-14,8.4713469995086e-15,0.453345334533453
-1.48765118040151e-14,8.4713469995086e-15,0.453445344534453
-1.48765118040151e-14,8.4713469995086e-15,0.453545354535454
-1.48765118040151e-14,8.4713469995086e-15,0.453645364536454
-1.48765118040151e-14,8.4713469995086e-15,0.453745374537454
-1.48765118040151e-14,8.4713469995086e-15,0.453845384538454
-1.48765118040151e-14,8.4713469995086e-15,0.453945394539454
-1.48765118040151e-14,8.4713469995086e-15,0.454045404540454
-1.48765118040151e-14,8.4713469995086e-15,0.454145414541454
-1.48765118040151e-14,8.4713469995086e-15,0.454245424542454
-1.48765118040151e-14,8.4713469995086e-15,0.454345434543454
-1.48765118040151e-14,8.4713469995086e-15,0.454445444544454
-1.48765118040151e-14,8.4713469995086e-15,0.454545454545455
-1.48765118040151e-14,8.4713469995086e-15,0.454645464546455
-1.48765118040151e-14,8.4713469995086e-15,0.454745474547455
-1.48765118040151e-14,8.4713469995086e-15,0.454845484548455
-1.48765118040151e-14,8.4713469995086e-15,0.454945494549455
-1.48765118040151e-14,8.4713469995086e-15,0.455045504550455
-1.48765118040151e-14,8.4713469995086e-15,0.455145514551455
-1.48765118040151e-14,8.4713469995086e-15,0.455245524552455
-1.48765118040151e-14,8.4713469995086e-15,0.455345534553455
-1.48765118040151e-14,8.4713469995086e-15,0.455445544554455
-1.48765118040151e-14,8.4713469995086e-15,0.455545554555456
-1.48765118040151e-14,8.4713469995086e-15,0.455645564556456
-1.48765118040151e-14,8.4713469995086e-15,0.455745574557456
-1.48765118040151e-14,8.4713469995086e-15,0.455845584558456
-1.48765118040151e-14,8.4713469995086e-15,0.455945594559456
-1.48765118040151e-14,8.4713469995086e-15,0.456045604560456
-1.48765118040151e-14,8.4713469995086e-15,0.456145614561456
-1.48765118040151e-14,8.4713469995086e-15,0.456245624562456
-1.48765118040151e-14,8.4713469995086e-15,0.456345634563456
-1.48765118040151e-14,8.4713469995086e-15,0.456445644564456
-1.48765118040151e-14,8.4713469995086e-15,0.456545654565457
-1.48765118040151e-14,8.4713469995086e-15,0.456645664566457
-1.48765118040151e-14,8.4713469995086e-15,0.456745674567457
-1.48765118040151e-14,8.4713469995086e-15,0.456845684568457
-1.48765118040151e-14,8.4713469995086e-15,0.456945694569457
-1.48765118040151e-14,8.4713469995086e-15,0.457045704570457
-1.48765118040151e-14,8.4713469995086e-15,0.457145714571457
-1.48765118040151e-14,8.4713469995086e-15,0.457245724572457
-1.48765118040151e-14,8.4713469995086e-15,0.457345734573457
-1.48765118040151e-14,8.4713469995086e-15,0.457445744574457
-1.48765118040151e-14,8.4713469995086e-15,0.457545754575458
-1.48765118040151e-14,8.4713469995086e-15,0.457645764576458
-1.48765118040151e-14,8.4713469995086e-15,0.457745774577458
-1.48765118040151e-14,8.4713469995086e-15,0.457845784578458
-1.48765118040151e-14,8.4713469995086e-15,0.457945794579458
-1.48765118040151e-14,8.4713469995086e-15,0.458045804580458
-1.48765118040151e-14,8.4713469995086e-15,0.458145814581458
-1.48765118040151e-14,8.4713469995086e-15,0.458245824582458
-1.48765118040151e-14,8.4713469995086e-15,0.458345834583458
-1.48765118040151e-14,8.4713469995086e-15,0.458445844584458
-1.48765118040151e-14,8.4713469995086e-15,0.458545854585459
-1.48765118040151e-14,8.4713469995086e-15,0.458645864586459
-1.48765118040151e-14,8.4713469995086e-15,0.458745874587459
-1.48765118040151e-14,8.4713469995086e-15,0.458845884588459
-1.48765118040151e-14,8.4713469995086e-15,0.458945894589459
-1.48765118040151e-14,8.4713469995086e-15,0.459045904590459
-1.48765118040151e-14,8.4713469995086e-15,0.459145914591459
-1.48765118040151e-14,8.4713469995086e-15,0.459245924592459
-1.48765118040151e-14,8.4713469995086e-15,0.459345934593459
-1.48765118040151e-14,8.4713469995086e-15,0.459445944594459
-1.48765118040151e-14,8.4713469995086e-15,0.45954595459546
-1.48765118040151e-14,8.4713469995086e-15,0.45964596459646
-1.48765118040151e-14,8.4713469995086e-15,0.45974597459746
-1.48765118040151e-14,8.4713469995086e-15,0.45984598459846
-1.48765118040151e-14,8.4713469995086e-15,0.45994599459946
-1.48765118040151e-14,8.4713469995086e-15,0.46004600460046
-1.48765118040151e-14,8.4713469995086e-15,0.46014601460146
-1.48765118040151e-14,8.4713469995086e-15,0.46024602460246
-1.48765118040151e-14,8.4713469995086e-15,0.46034603460346
-1.48765118040151e-14,8.4713469995086e-15,0.46044604460446
-1.48765118040151e-14,8.4713469995086e-15,0.460546054605461
-1.48765118040151e-14,8.4713469995086e-15,0.460646064606461
-1.48765118040151e-14,8.4713469995086e-15,0.460746074607461
-1.48765118040151e-14,8.4713469995086e-15,0.460846084608461
-1.48765118040151e-14,8.4713469995086e-15,0.460946094609461
-1.48765118040151e-14,8.4713469995086e-15,0.461046104610461
-1.48765118040151e-14,8.4713469995086e-15,0.461146114611461
-1.48765118040151e-14,8.4713469995086e-15,0.461246124612461
-1.48765118040151e-14,8.4713469995086e-15,0.461346134613461
-1.48765118040151e-14,8.4713469995086e-15,0.461446144614461
-1.48765118040151e-14,8.4713469995086e-15,0.461546154615462
-1.48765118040151e-14,8.4713469995086e-15,0.461646164616462
-1.48765118040151e-14,8.4713469995086e-15,0.461746174617462
-1.48765118040151e-14,8.4713469995086e-15,0.461846184618462
-1.48765118040151e-14,8.4713469995086e-15,0.461946194619462
-1.48765118040151e-14,8.4713469995086e-15,0.462046204620462
-1.48765118040151e-14,8.4713469995086e-15,0.462146214621462
-1.48765118040151e-14,8.4713469995086e-15,0.462246224622462
-1.48765118040151e-14,8.4713469995086e-15,0.462346234623462
-1.48765118040151e-14,8.4713469995086e-15,0.462446244624462
-1.48765118040151e-14,8.4713469995086e-15,0.462546254625463
-1.48765118040151e-14,8.4713469995086e-15,0.462646264626463
-1.48765118040151e-14,8.4713469995086e-15,0.462746274627463
-1.48765118040151e-14,8.4713469995086e-15,0.462846284628463
-1.48765118040151e-14,8.4713469995086e-15,0.462946294629463
-1.48765118040151e-14,8.4713469995086e-15,0.463046304630463
-1.48765118040151e-14,8.4713469995086e-15,0.463146314631463
-1.48765118040151e-14,8.4713469995086e-15,0.463246324632463
-1.48765118040151e-14,8.4713469995086e-15,0.463346334633463
-1.48765118040151e-14,8.4713469995086e-15,0.463446344634463
-1.48765118040151e-14,8.4713469995086e-15,0.463546354635464
-1.48765118040151e-14,8.4713469995086e-15,0.463646364636464
-1.48765118040151e-14,8.4713469995086e-15,0.463746374637464
-1.48765118040151e-14,8.4713469995086e-15,0.463846384638464
-1.48765118040151e-14,8.4713469995086e-15,0.463946394639464
-1.48765118040151e-14,8.4713469995086e-15,0.464046404640464
-1.48765118040151e-14,8.4713469995086e-15,0.464146414641464
-1.48765118040151e-14,8.4713469995086e-15,0.464246424642464
-1.48765118040151e-14,8.4713469995086e-15,0.464346434643464
-1.48765118040151e-14,8.4713469995086e-15,0.464446444644464
-1.48765118040151e-14,8.4713469995086e-15,0.464546454645465
-1.48765118040151e-14,8.4713469995086e-15,0.464646464646465
-1.48765118040151e-14,8.4713469995086e-15,0.464746474647465
-1.48765118040151e-14,8.4713469995086e-15,0.464846484648465
-1.48765118040151e-14,8.4713469995086e-15,0.464946494649465
-1.48765118040151e-14,8.4713469995086e-15,0.465046504650465
-1.48765118040151e-14,8.4713469995086e-15,0.465146514651465
-1.48765118040151e-14,8.4713469995086e-15,0.465246524652465
-1.48765118040151e-14,8.4713469995086e-15,0.465346534653465
-1.48765118040151e-14,8.4713469995086e-15,0.465446544654465
-1.48765118040151e-14,8.4713469995086e-15,0.465546554655466
-1.48765118040151e-14,8.4713469995086e-15,0.465646564656466
-1.48765118040151e-14,8.4713469995086e-15,0.465746574657466
-1.48765118040151e-14,8.4713469995086e-15,0.465846584658466
-1.48765118040151e-14,8.4713469995086e-15,0.465946594659466
-1.48765118040151e-14,8.4713469995086e-15,0.466046604660466
-1.48765118040151e-14,8.4713469995086e-15,0.466146614661466
-1.48765118040151e-14,8.4713469995086e-15,0.466246624662466
-1.48765118040151e-14,8.4713469995086e-15,0.466346634663466
-1.48765118040151e-14,8.4713469995086e-15,0.466446644664466
-1.48765118040151e-14,8.4713469995086e-15,0.466546654665467
-1.48765118040151e-14,8.4713469995086e-15,0.466646664666467
-1.48765118040151e-14,8.4713469995086e-15,0.466746674667467
-1.48765118040151e-14,8.4713469995086e-15,0.466846684668467
-1.48765118040151e-14,8.4713469995086e-15,0.466946694669467
-1.48765118040151e-14,8.4713469995086e-15,0.467046704670467
-1.48765118040151e-14,8.4713469995086e-15,0.467146714671467
-1.48765118040151e-14,8.4713469995086e-15,0.467246724672467
-1.48765118040151e-14,8.4713469995086e-15,0.467346734673467
-1.48765118040151e-14,8.4713469995086e-15,0.467446744674467
-1.48765118040151e-14,8.4713469995086e-15,0.467546754675468
-1.48765118040151e-14,8.4713469995086e-15,0.467646764676468
-1.48765118040151e-14,8.4713469995086e-15,0.467746774677468
-1.48765118040151e-14,8.4713469995086e-15,0.467846784678468
-1.48765118040151e-14,8.4713469995086e-15,0.467946794679468
-1.48765118040151e-14,8.4713469995086e-15,0.468046804680468
-1.48765118040151e-14,8.4713469995086e-15,0.468146814681468
-1.48765118040151e-14,8.4713469995086e-15,0.468246824682468
-1.48765118040151e-14,8.4713469995086e-15,0.468346834683468
-1.48765118040151e-14,8.4713469995086e-15,0.468446844684468
-1.48765118040151e-14,8.4713469995086e-15,0.468546854685469
-1.48765118040151e-14,8.4713469995086e-15,0.468646864686469
-1.48765118040151e-14,8.4713469995086e-15,0.468746874687469
-1.48765118040151e-14,8.4713469995086e-15,0.468846884688469
-1.48765118040151e-14,8.4713469995086e-15,0.468946894689469
-1.48765118040151e-14,8.4713469995086e-15,0.469046904690469
-1.48765118040151e-14,8.4713469995086e-15,0.469146914691469
-1.48765118040151e-14,8.4713469995086e-15,0.469246924692469
-1.48765118040151e-14,8.4713469995086e-15,0.469346934693469
-1.48765118040151e-14,8.4713469995086e-15,0.469446944694469
-1.48765118040151e-14,8.4713469995086e-15,0.46954695469547
-1.48765118040151e-14,8.4713469995086e-15,0.46964696469647
-1.48765118040151e-14,8.4713469995086e-15,0.46974697469747
-1.48765118040151e-14,8.4713469995086e-15,0.46984698469847
-1.48765118040151e-14,8.4713469995086e-15,0.46994699469947
-1.48765118040151e-14,8.4713469995086e-15,0.47004700470047
-1.48765118040151e-14,8.4713469995086e-15,0.47014701470147
-1.48765118040151e-14,8.4713469995086e-15,0.47024702470247
-1.48765118040151e-14,8.4713469995086e-15,0.47034703470347
-1.48765118040151e-14,8.4713469995086e-15,0.47044704470447
-1.48765118040151e-14,8.4713469995086e-15,0.470547054705471
-1.48765118040151e-14,8.4713469995086e-15,0.470647064706471
-1.48765118040151e-14,8.4713469995086e-15,0.470747074707471
-1.48765118040151e-14,8.4713469995086e-15,0.470847084708471
-1.48765118040151e-14,8.4713469995086e-15,0.470947094709471
-1.48765118040151e-14,8.4713469995086e-15,0.471047104710471
-1.48765118040151e-14,8.4713469995086e-15,0.471147114711471
-1.48765118040151e-14,8.4713469995086e-15,0.471247124712471
-1.48765118040151e-14,8.4713469995086e-15,0.471347134713471
-1.48765118040151e-14,8.4713469995086e-15,0.471447144714471
-1.48765118040151e-14,8.4713469995086e-15,0.471547154715472
-1.48765118040151e-14,8.4713469995086e-15,0.471647164716472
-1.48765118040151e-14,8.4713469995086e-15,0.471747174717472
-1.48765118040151e-14,8.4713469995086e-15,0.471847184718472
-1.48765118040151e-14,8.4713469995086e-15,0.471947194719472
-1.48765118040151e-14,8.4713469995086e-15,0.472047204720472
-1.48765118040151e-14,8.4713469995086e-15,0.472147214721472
-1.48765118040151e-14,8.4713469995086e-15,0.472247224722472
-1.48765118040151e-14,8.4713469995086e-15,0.472347234723472
-1.48765118040151e-14,8.4713469995086e-15,0.472447244724472
-1.48765118040151e-14,8.4713469995086e-15,0.472547254725473
-1.48765118040151e-14,8.4713469995086e-15,0.472647264726473
-1.48765118040151e-14,8.4713469995086e-15,0.472747274727473
-1.48765118040151e-14,8.4713469995086e-15,0.472847284728473
-1.48765118040151e-14,8.4713469995086e-15,0.472947294729473
-1.48765118040151e-14,8.4713469995086e-15,0.473047304730473
-1.48765118040151e-14,8.4713469995086e-15,0.473147314731473
-1.48765118040151e-14,8.4713469995086e-15,0.473247324732473
-1.48765118040151e-14,8.4713469995086e-15,0.473347334733473
-1.48765118040151e-14,8.4713469995086e-15,0.473447344734473
-1.48765118040151e-14,8.4713469995086e-15,0.473547354735474
-1.48765118040151e-14,8.4713469995086e-15,0.473647364736474
-1.48765118040151e-14,8.4713469995086e-15,0.473747374737474
-1.48765118040151e-14,8.4713469995086e-15,0.473847384738474
-1.48765118040151e-14,8.4713469995086e-15,0.473947394739474
-1.48765118040151e-14,8.4713469995086e-15,0.474047404740474
-1.48765118040151e-14,8.4713469995086e-15,0.474147414741474
-1.48765118040151e-14,8.4713469995086e-15,0.474247424742474
-1.48765118040151e-14,8.4713469995086e-15,0.474347434743474
-1.48765118040151e-14,8.4713469995086e-15,0.474447444744474
-1.48765118040151e-14,8.4713469995086e-15,0.474547454745475
-1.48765118040151e-14,8.4713469995086e-15,0.474647464746475
-1.48765118040151e-14,8.4713469995086e-15,0.474747474747475
-1.48765118040151e-14,8.4713469995086e-15,0.474847484748475
-1.48765118040151e-14,8.4713469995086e-15,0.474947494749475
-1.48765118040151e-14,8.4713469995086e-15,0.475047504750475
-1.48765118040151e-14,8.4713469995086e-15,0.475147514751475
-1.48765118040151e-14,8.4713469995086e-15,0.475247524752475
-1.48765118040151e-14,8.4713469995086e-15,0.475347534753475
-1.48765118040151e-14,8.4713469995086e-15,0.475447544754475
-1.48765118040151e-14,8.4713469995086e-15,0.475547554755476
-1.48765118040151e-14,8.4713469995086e-15,0.475647564756476
-1.48765118040151e-14,8.4713469995086e-15,0.475747574757476
-1.48765118040151e-14,8.4713469995086e-15,0.475847584758476
-1.48765118040151e-14,8.4713469995086e-15,0.475947594759476
-1.48765118040151e-14,8.4713469995086e-15,0.476047604760476
-1.48765118040151e-14,8.4713469995086e-15,0.476147614761476
-1.48765118040151e-14,8.4713469995086e-15,0.476247624762476
-1.48765118040151e-14,8.4713469995086e-15,0.476347634763476
-1.48765118040151e-14,8.4713469995086e-15,0.476447644764476
-1.48765118040151e-14,8.4713469995086e-15,0.476547654765477
-1.48765118040151e-14,8.4713469995086e-15,0.476647664766477
-1.48765118040151e-14,8.4713469995086e-15,0.476747674767477
-1.48765118040151e-14,8.4713469995086e-15,0.476847684768477
-1.48765118040151e-14,8.4713469995086e-15,0.476947694769477
-1.48765118040151e-14,8.4713469995086e-15,0.477047704770477
-1.48765118040151e-14,8.4713469995086e-15,0.477147714771477
-1.48765118040151e-14,8.4713469995086e-15,0.477247724772477
-1.48765118040151e-14,8.4713469995086e-15,0.477347734773477
-1.48765118040151e-14,8.4713469995086e-15,0.477447744774477
-1.48765118040151e-14,8.4713469995086e-15,0.477547754775478
-1.48765118040151e-14,8.4713469995086e-15,0.477647764776478
-1.48765118040151e-14,8.4713469995086e-15,0.477747774777478
-1.48765118040151e-14,8.4713469995086e-15,0.477847784778478
-1.48765118040151e-14,8.4713469995086e-15,0.477947794779478
-1.48765118040151e-14,8.4713469995086e-15,0.478047804780478
-1.48765118040151e-14,8.4713469995086e-15,0.478147814781478
-1.48765118040151e-14,8.4713469995086e-15,0.478247824782478
-1.48765118040151e-14,8.4713469995086e-15,0.478347834783478
-1.48765118040151e-14,8.4713469995086e-15,0.478447844784478
-1.48765118040151e-14,8.4713469995086e-15,0.478547854785479
-1.48765118040151e-14,8.4713469995086e-15,0.478647864786479
-1.48765118040151e-14,8.4713469995086e-15,0.478747874787479
-1.48765118040151e-14,8.4713469995086e-15,0.478847884788479
-1.48765118040151e-14,8.4713469995086e-15,0.478947894789479
-1.48765118040151e-14,8.4713469995086e-15,0.479047904790479
-1.48765118040151e-14,8.4713469995086e-15,0.479147914791479
-1.48765118040151e-14,8.4713469995086e-15,0.479247924792479
-1.48765118040151e-14,8.4713469995086e-15,0.479347934793479
-1.48765118040151e-14,8.4713469995086e-15,0.479447944794479
-1.48765118040151e-14,8.4713469995086e-15,0.47954795479548
-1.48765118040151e-14,8.4713469995086e-15,0.47964796479648
-1.48765118040151e-14,8.4713469995086e-15,0.47974797479748
-1.48765118040151e-14,8.4713469995086e-15,0.47984798479848
-1.48765118040151e-14,8.4713469995086e-15,0.47994799479948
-1.48765118040151e-14,8.4713469995086e-15,0.48004800480048
-1.48765118040151e-14,8.4713469995086e-15,0.48014801480148
-1.48765118040151e-14,8.4713469995086e-15,0.48024802480248
-1.48765118040151e-14,8.4713469995086e-15,0.48034803480348
-1.48765118040151e-14,8.4713469995086e-15,0.48044804480448
-1.48765118040151e-14,8.4713469995086e-15,0.480548054805481
-1.48765118040151e-14,8.4713469995086e-15,0.480648064806481
-1.48765118040151e-14,8.4713469995086e-15,0.480748074807481
-1.48765118040151e-14,8.4713469995086e-15,0.480848084808481
-1.48765118040151e-14,8.4713469995086e-15,0.480948094809481
-1.48765118040151e-14,8.4713469995086e-15,0.481048104810481
-1.48765118040151e-14,8.4713469995086e-15,0.481148114811481
-1.48765118040151e-14,8.4713469995086e-15,0.481248124812481
-1.48765118040151e-14,8.4713469995086e-15,0.481348134813481
-1.48765118040151e-14,8.4713469995086e-15,0.481448144814481
-1.48765118040151e-14,8.4713469995086e-15,0.481548154815482
-1.48765118040151e-14,8.4713469995086e-15,0.481648164816482
-1.48765118040151e-14,8.4713469995086e-15,0.481748174817482
-1.48765118040151e-14,8.4713469995086e-15,0.481848184818482
-1.48765118040151e-14,8.4713469995086e-15,0.481948194819482
-1.48765118040151e-14,8.4713469995086e-15,0.482048204820482
-1.48765118040151e-14,8.4713469995086e-15,0.482148214821482
-1.48765118040151e-14,8.4713469995086e-15,0.482248224822482
-1.48765118040151e-14,8.4713469995086e-15,0.482348234823482
-1.48765118040151e-14,8.4713469995086e-15,0.482448244824482
-1.48765118040151e-14,8.4713469995086e-15,0.482548254825483
-1.48765118040151e-14,8.4713469995086e-15,0.482648264826483
-1.48765118040151e-14,8.4713469995086e-15,0.482748274827483
-1.48765118040151e-14,8.4713469995086e-15,0.482848284828483
-1.48765118040151e-14,8.4713469995086e-15,0.482948294829483
-1.48765118040151e-14,8.4713469995086e-15,0.483048304830483
-1.48765118040151e-14,8.4713469995086e-15,0.483148314831483
-1.48765118040151e-14,8.4713469995086e-15,0.483248324832483
-1.48765118040151e-14,8.4713469995086e-15,0.483348334833483
-1.48765118040151e-14,8.4713469995086e-15,0.483448344834483
-1.48765118040151e-14,8.4713469995086e-15,0.483548354835484
-1.48765118040151e-14,8.4713469995086e-15,0.483648364836484
-1.48765118040151e-14,8.4713469995086e-15,0.483748374837484
-1.48765118040151e-14,8.4713469995086e-15,0.483848384838484
-1.48765118040151e-14,8.4713469995086e-15,0.483948394839484
-1.48765118040151e-14,8.4713469995086e-15,0.484048404840484
-1.48765118040151e-14,8.4713469995086e-15,0.484148414841484
-1.48765118040151e-14,8.4713469995086e-15,0.484248424842484
-1.48765118040151e-14,8.4713469995086e-15,0.484348434843484
-1.48765118040151e-14,8.4713469995086e-15,0.484448444844484
-1.48765118040151e-14,8.4713469995086e-15,0.484548454845485
-1.48765118040151e-14,8.4713469995086e-15,0.484648464846485
-1.48765118040151e-14,8.4713469995086e-15,0.484748474847485
-1.48765118040151e-14,8.4713469995086e-15,0.484848484848485
-1.48765118040151e-14,8.4713469995086e-15,0.484948494849485
-1.48765118040151e-14,8.4713469995086e-15,0.485048504850485
-1.48765118040151e-14,8.4713469995086e-15,0.485148514851485
-1.48765118040151e-14,8.4713469995086e-15,0.485248524852485
-1.48765118040151e-14,8.4713469995086e-15,0.485348534853485
-1.48765118040151e-14,8.4713469995086e-15,0.485448544854485
-1.48765118040151e-14,8.4713469995086e-15,0.485548554855486
-1.48765118040151e-14,8.4713469995086e-15,0.485648564856486
-1.48765118040151e-14,8.4713469995086e-15,0.485748574857486
-1.48765118040151e-14,8.4713469995086e-15,0.485848584858486
-1.48765118040151e-14,8.4713469995086e-15,0.485948594859486
-1.48765118040151e-14,8.4713469995086e-15,0.486048604860486
-1.48765118040151e-14,8.4713469995086e-15,0.486148614861486
-1.48765118040151e-14,8.4713469995086e-15,0.486248624862486
-1.48765118040151e-14,8.4713469995086e-15,0.486348634863486
-1.48765118040151e-14,8.4713469995086e-15,0.486448644864486
-1.48765118040151e-14,8.4713469995086e-15,0.486548654865487
-1.48765118040151e-14,8.4713469995086e-15,0.486648664866487
-1.48765118040151e-14,8.4713469995086e-15,0.486748674867487
-1.48765118040151e-14,8.4713469995086e-15,0.486848684868487
-1.48765118040151e-14,8.4713469995086e-15,0.486948694869487
-1.48765118040151e-14,8.4713469995086e-15,0.487048704870487
-1.48765118040151e-14,8.4713469995086e-15,0.487148714871487
-1.48765118040151e-14,8.4713469995086e-15,0.487248724872487
-1.48765118040151e-14,8.4713469995086e-15,0.487348734873487
-1.48765118040151e-14,8.4713469995086e-15,0.487448744874487
-1.48765118040151e-14,8.4713469995086e-15,0.487548754875488
-1.48765118040151e-14,8.4713469995086e-15,0.487648764876488
-1.48765118040151e-14,8.4713469995086e-15,0.487748774877488
-1.48765118040151e-14,8.4713469995086e-15,0.487848784878488
-1.48765118040151e-14,8.4713469995086e-15,0.487948794879488
-1.48765118040151e-14,8.4713469995086e-15,0.488048804880488
-1.48765118040151e-14,8.4713469995086e-15,0.488148814881488
-1.48765118040151e-14,8.4713469995086e-15,0.488248824882488
-1.48765118040151e-14,8.4713469995086e-15,0.488348834883488
-1.48765118040151e-14,8.4713469995086e-15,0.488448844884488
-1.48765118040151e-14,8.4713469995086e-15,0.488548854885489
-1.48765118040151e-14,8.4713469995086e-15,0.488648864886489
-1.48765118040151e-14,8.4713469995086e-15,0.488748874887489
-1.48765118040151e-14,8.4713469995086e-15,0.488848884888489
-1.48765118040151e-14,8.4713469995086e-15,0.488948894889489
-1.48765118040151e-14,8.4713469995086e-15,0.489048904890489
-1.48765118040151e-14,8.4713469995086e-15,0.489148914891489
-1.48765118040151e-14,8.4713469995086e-15,0.489248924892489
-1.48765118040151e-14,8.4713469995086e-15,0.489348934893489
-1.48765118040151e-14,8.4713469995086e-15,0.489448944894489
-1.48765118040151e-14,8.4713469995086e-15,0.48954895489549
-1.48765118040151e-14,8.4713469995086e-15,0.48964896489649
-1.48765118040151e-14,8.4713469995086e-15,0.48974897489749
-1.48765118040151e-14,8.4713469995086e-15,0.48984898489849
-1.48765118040151e-14,8.4713469995086e-15,0.48994899489949
-1.48765118040151e-14,8.4713469995086e-15,0.49004900490049
-1.48765118040151e-14,8.4713469995086e-15,0.49014901490149
-1.48765118040151e-14,8.4713469995086e-15,0.49024902490249
-1.48765118040151e-14,8.4713469995086e-15,0.49034903490349
-1.48765118040151e-14,8.4713469995086e-15,0.49044904490449
-1.48765118040151e-14,8.4713469995086e-15,0.490549054905491
-1.48765118040151e-14,8.4713469995086e-15,0.490649064906491
-1.48765118040151e-14,8.4713469995086e-15,0.490749074907491
-1.48765118040151e-14,8.4713469995086e-15,0.490849084908491
-1.48765118040151e-14,8.4713469995086e-15,0.490949094909491
-1.48765118040151e-14,8.4713469995086e-15,0.491049104910491
-1.48765118040151e-14,8.4713469995086e-15,0.491149114911491
-1.48765118040151e-14,8.4713469995086e-15,0.491249124912491
-1.48765118040151e-14,8.4713469995086e-15,0.491349134913491
-1.48765118040151e-14,8.4713469995086e-15,0.491449144914491
-1.48765118040151e-14,8.4713469995086e-15,0.491549154915492
-1.48765118040151e-14,8.4713469995086e-15,0.491649164916492
-1.48765118040151e-14,8.4713469995086e-15,0.491749174917492
-1.48765118040151e-14,8.4713469995086e-15,0.491849184918492
-1.48765118040151e-14,8.4713469995086e-15,0.491949194919492
-1.48765118040151e-14,8.4713469995086e-15,0.492049204920492
-1.48765118040151e-14,8.4713469995086e-15,0.492149214921492
-1.48765118040151e-14,8.4713469995086e-15,0.492249224922492
-1.48765118040151e-14,8.4713469995086e-15,0.492349234923492
-1.48765118040151e-14,8.4713469995086e-15,0.492449244924492
-1.48765118040151e-14,8.4713469995086e-15,0.492549254925493
-1.48765118040151e-14,8.4713469995086e-15,0.492649264926493
-1.48765118040151e-14,8.4713469995086e-15,0.492749274927493
-1.48765118040151e-14,8.4713469995086e-15,0.492849284928493
-1.48765118040151e-14,8.4713469995086e-15,0.492949294929493
-1.48765118040151e-14,8.4713469995086e-15,0.493049304930493
-1.48765118040151e-14,8.4713469995086e-15,0.493149314931493
-1.48765118040151e-14,8.4713469995086e-15,0.493249324932493
-1.48765118040151e-14,8.4713469995086e-15,0.493349334933493
-1.48765118040151e-14,8.4713469995086e-15,0.493449344934493
-1.48765118040151e-14,8.4713469995086e-15,0.493549354935494
-1.48765118040151e-14,8.4713469995086e-15,0.493649364936494
-1.48765118040151e-14,8.4713469995086e-15,0.493749374937494
-1.48765118040151e-14,8.4713469995086e-15,0.493849384938494
-1.48765118040151e-14,8.4713469995086e-15,0.493949394939494
-1.48765118040151e-14,8.4713469995086e-15,0.494049404940494
-1.48765118040151e-14,8.4713469995086e-15,0.494149414941494
-1.48765118040151e-14,8.4713469995086e-15,0.494249424942494
-1.48765118040151e-14,8.4713469995086e-15,0.494349434943494
-1.48765118040151e-14,8.4713469995086e-15,0.494449444944494
-1.48765118040151e-14,8.4713469995086e-15,0.494549454945495
-1.48765118040151e-14,8.4713469995086e-15,0.494649464946495
-1.48765118040151e-14,8.4713469995086e-15,0.494749474947495
-1.48765118040151e-14,8.4713469995086e-15,0.494849484948495
-1.48765118040151e-14,8.4713469995086e-15,0.494949494949495
-1.48765118040151e-14,8.4713469995086e-15,0.495049504950495
-1.48765118040151e-14,8.4713469995086e-15,0.495149514951495
-1.48765118040151e-14,8.4713469995086e-15,0.495249524952495
-1.48765118040151e-14,8.4713469995086e-15,0.495349534953495
-1.48765118040151e-14,8.4713469995086e-15,0.495449544954495
-1.48765118040151e-14,8.4713469995086e-15,0.495549554955496
-1.48765118040151e-14,8.4713469995086e-15,0.495649564956496
-1.48765118040151e-14,8.4713469995086e-15,0.495749574957496
-1.48765118040151e-14,8.4713469995086e-15,0.495849584958496
-1.48765118040151e-14,8.4713469995086e-15,0.495949594959496
-1.48765118040151e-14,8.4713469995086e-15,0.496049604960496
-1.48765118040151e-14,8.4713469995086e-15,0.496149614961496
-1.48765118040151e-14,8.4713469995086e-15,0.496249624962496
-1.48765118040151e-14,8.4713469995086e-15,0.496349634963496
-1.48765118040151e-14,8.4713469995086e-15,0.496449644964496
-1.48765118040151e-14,8.4713469995086e-15,0.496549654965497
-1.48765118040151e-14,8.4713469995086e-15,0.496649664966497
-1.48765118040151e-14,8.4713469995086e-15,0.496749674967497
-1.48765118040151e-14,8.4713469995086e-15,0.496849684968497
-1.48765118040151e-14,8.4713469995086e-15,0.496949694969497
-1.48765118040151e-14,8.4713469995086e-15,0.497049704970497
-1.48765118040151e-14,8.4713469995086e-15,0.497149714971497
-1.48765118040151e-14,8.4713469995086e-15,0.497249724972497
-1.48765118040151e-14,8.4713469995086e-15,0.497349734973497
-1.48765118040151e-14,8.4713469995086e-15,0.497449744974497
-1.48765118040151e-14,8.4713469995086e-15,0.497549754975498
-1.48765118040151e-14,8.4713469995086e-15,0.497649764976498
-1.48765118040151e-14,8.4713469995086e-15,0.497749774977498
-1.48765118040151e-14,8.4713469995086e-15,0.497849784978498
-1.48765118040151e-14,8.4713469995086e-15,0.497949794979498
-1.48765118040151e-14,8.4713469995086e-15,0.498049804980498
-1.48765118040151e-14,8.4713469995086e-15,0.498149814981498
-1.48765118040151e-14,8.4713469995086e-15,0.498249824982498
-1.48765118040151e-14,8.4713469995086e-15,0.498349834983498
-1.48765118040151e-14,8.4713469995086e-15,0.498449844984498
-1.48765118040151e-14,8.4713469995086e-15,0.498549854985499
-1.48765118040151e-14,8.4713469995086e-15,0.498649864986499
-1.48765118040151e-14,8.4713469995086e-15,0.498749874987499
-1.48765118040151e-14,8.4713469995086e-15,0.498849884988499
-1.48765118040151e-14,8.4713469995086e-15,0.498949894989499
-1.48765118040151e-14,8.4713469995086e-15,0.499049904990499
-1.48765118040151e-14,8.4713469995086e-15,0.499149914991499
-1.48765118040151e-14,8.4713469995086e-15,0.499249924992499
-1.48765118040151e-14,8.4713469995086e-15,0.499349934993499
-1.48765118040151e-14,8.4713469995086e-15,0.499449944994499
-1.48765118040151e-14,8.4713469995086e-15,0.4995499549955
-1.48765118040151e-14,8.4713469995086e-15,0.4996499649965
-1.48765118040151e-14,8.4713469995086e-15,0.4997499749975
-1.48765118040151e-14,8.4713469995086e-15,0.4998499849985
-1.48765118040151e-14,8.4713469995086e-15,0.4999499949995
-1.48765118040151e-14,8.4713469995086e-15,0.5000500050005
-1.48765118040151e-14,8.4713469995086e-15,0.5001500150015
-1.48765118040151e-14,8.4713469995086e-15,0.5002500250025
-1.48765118040151e-14,8.4713469995086e-15,0.5003500350035
-1.48765118040151e-14,8.4713469995086e-15,0.5004500450045
-1.48765118040151e-14,8.4713469995086e-15,0.500550055005501
-1.48765118040151e-14,8.4713469995086e-15,0.500650065006501
-1.48765118040151e-14,8.4713469995086e-15,0.500750075007501
-1.48765118040151e-14,8.4713469995086e-15,0.500850085008501
-1.48765118040151e-14,8.4713469995086e-15,0.500950095009501
-1.48765118040151e-14,8.4713469995086e-15,0.501050105010501
-1.48765118040151e-14,8.4713469995086e-15,0.501150115011501
-1.48765118040151e-14,8.4713469995086e-15,0.501250125012501
-1.48765118040151e-14,8.4713469995086e-15,0.501350135013501
-1.48765118040151e-14,8.4713469995086e-15,0.501450145014501
-1.48765118040151e-14,8.4713469995086e-15,0.501550155015502
-1.48765118040151e-14,8.4713469995086e-15,0.501650165016502
-1.48765118040151e-14,8.4713469995086e-15,0.501750175017502
-1.48765118040151e-14,8.4713469995086e-15,0.501850185018502
-1.48765118040151e-14,8.4713469995086e-15,0.501950195019502
-1.48765118040151e-14,8.4713469995086e-15,0.502050205020502
-1.48765118040151e-14,8.4713469995086e-15,0.502150215021502
-1.48765118040151e-14,8.4713469995086e-15,0.502250225022502
-1.48765118040151e-14,8.4713469995086e-15,0.502350235023502
-1.48765118040151e-14,8.4713469995086e-15,0.502450245024502
-1.48765118040151e-14,8.4713469995086e-15,0.502550255025503
-1.48765118040151e-14,8.4713469995086e-15,0.502650265026503
-1.48765118040151e-14,8.4713469995086e-15,0.502750275027503
-1.48765118040151e-14,8.4713469995086e-15,0.502850285028503
-1.48765118040151e-14,8.4713469995086e-15,0.502950295029503
-1.48765118040151e-14,8.4713469995086e-15,0.503050305030503
-1.48765118040151e-14,8.4713469995086e-15,0.503150315031503
-1.48765118040151e-14,8.4713469995086e-15,0.503250325032503
-1.48765118040151e-14,8.4713469995086e-15,0.503350335033503
-1.48765118040151e-14,8.4713469995086e-15,0.503450345034503
-1.48765118040151e-14,8.4713469995086e-15,0.503550355035504
-1.48765118040151e-14,8.4713469995086e-15,0.503650365036504
-1.48765118040151e-14,8.4713469995086e-15,0.503750375037504
-1.48765118040151e-14,8.4713469995086e-15,0.503850385038504
-1.48765118040151e-14,8.4713469995086e-15,0.503950395039504
-1.48765118040151e-14,8.4713469995086e-15,0.504050405040504
-1.48765118040151e-14,8.4713469995086e-15,0.504150415041504
-1.48765118040151e-14,8.4713469995086e-15,0.504250425042504
-1.48765118040151e-14,8.4713469995086e-15,0.504350435043504
-1.48765118040151e-14,8.4713469995086e-15,0.504450445044504
-1.48765118040151e-14,8.4713469995086e-15,0.504550455045505
-1.48765118040151e-14,8.4713469995086e-15,0.504650465046505
-1.48765118040151e-14,8.4713469995086e-15,0.504750475047505
-1.48765118040151e-14,8.4713469995086e-15,0.504850485048505
-1.48765118040151e-14,8.4713469995086e-15,0.504950495049505
-1.48765118040151e-14,8.4713469995086e-15,0.505050505050505
-1.48765118040151e-14,8.4713469995086e-15,0.505150515051505
-1.48765118040151e-14,8.4713469995086e-15,0.505250525052505
-1.48765118040151e-14,8.4713469995086e-15,0.505350535053505
-1.48765118040151e-14,8.4713469995086e-15,0.505450545054505
-1.48765118040151e-14,8.4713469995086e-15,0.505550555055506
-1.48765118040151e-14,8.4713469995086e-15,0.505650565056506
-1.48765118040151e-14,8.4713469995086e-15,0.505750575057506
-1.48765118040151e-14,8.4713469995086e-15,0.505850585058506
-1.48765118040151e-14,8.4713469995086e-15,0.505950595059506
-1.48765118040151e-14,8.4713469995086e-15,0.506050605060506
-1.48765118040151e-14,8.4713469995086e-15,0.506150615061506
-1.48765118040151e-14,8.4713469995086e-15,0.506250625062506
-1.48765118040151e-14,8.4713469995086e-15,0.506350635063506
-1.48765118040151e-14,8.4713469995086e-15,0.506450645064506
-1.48765118040151e-14,8.4713469995086e-15,0.506550655065507
-1.48765118040151e-14,8.4713469995086e-15,0.506650665066507
-1.48765118040151e-14,8.4713469995086e-15,0.506750675067507
-1.48765118040151e-14,8.4713469995086e-15,0.506850685068507
-1.48765118040151e-14,8.4713469995086e-15,0.506950695069507
-1.48765118040151e-14,8.4713469995086e-15,0.507050705070507
-1.48765118040151e-14,8.4713469995086e-15,0.507150715071507
-1.48765118040151e-14,8.4713469995086e-15,0.507250725072507
-1.48765118040151e-14,8.4713469995086e-15,0.507350735073507
-1.48765118040151e-14,8.4713469995086e-15,0.507450745074507
-1.48765118040151e-14,8.4713469995086e-15,0.507550755075508
-1.48765118040151e-14,8.4713469995086e-15,0.507650765076508
-1.48765118040151e-14,8.4713469995086e-15,0.507750775077508
-1.48765118040151e-14,8.4713469995086e-15,0.507850785078508
-1.48765118040151e-14,8.4713469995086e-15,0.507950795079508
-1.48765118040151e-14,8.4713469995086e-15,0.508050805080508
-1.48765118040151e-14,8.4713469995086e-15,0.508150815081508
-1.48765118040151e-14,8.4713469995086e-15,0.508250825082508
-1.48765118040151e-14,8.4713469995086e-15,0.508350835083508
-1.48765118040151e-14,8.4713469995086e-15,0.508450845084508
-1.48765118040151e-14,8.4713469995086e-15,0.508550855085509
-1.48765118040151e-14,8.4713469995086e-15,0.508650865086509
-1.48765118040151e-14,8.4713469995086e-15,0.508750875087509
-1.48765118040151e-14,8.4713469995086e-15,0.508850885088509
-1.48765118040151e-14,8.4713469995086e-15,0.508950895089509
-1.48765118040151e-14,8.4713469995086e-15,0.509050905090509
-1.48765118040151e-14,8.4713469995086e-15,0.509150915091509
-1.48765118040151e-14,8.4713469995086e-15,0.509250925092509
-1.48765118040151e-14,8.4713469995086e-15,0.509350935093509
-1.48765118040151e-14,8.4713469995086e-15,0.509450945094509
-1.48765118040151e-14,8.4713469995086e-15,0.50955095509551
-1.48765118040151e-14,8.4713469995086e-15,0.50965096509651
-1.48765118040151e-14,8.4713469995086e-15,0.50975097509751
-1.48765118040151e-14,8.4713469995086e-15,0.50985098509851
-1.48765118040151e-14,8.4713469995086e-15,0.50995099509951
-1.48765118040151e-14,8.4713469995086e-15,0.51005100510051
-1.48765118040151e-14,8.4713469995086e-15,0.51015101510151
-1.48765118040151e-14,8.4713469995086e-15,0.51025102510251
-1.48765118040151e-14,8.4713469995086e-15,0.51035103510351
-1.48765118040151e-14,8.4713469995086e-15,0.51045104510451
-1.48765118040151e-14,8.4713469995086e-15,0.510551055105511
-1.48765118040151e-14,8.4713469995086e-15,0.510651065106511
-1.48765118040151e-14,8.4713469995086e-15,0.510751075107511
-1.48765118040151e-14,8.4713469995086e-15,0.510851085108511
-1.48765118040151e-14,8.4713469995086e-15,0.510951095109511
-1.48765118040151e-14,8.4713469995086e-15,0.511051105110511
-1.48765118040151e-14,8.4713469995086e-15,0.511151115111511
-1.48765118040151e-14,8.4713469995086e-15,0.511251125112511
-1.48765118040151e-14,8.4713469995086e-15,0.511351135113511
-1.48765118040151e-14,8.4713469995086e-15,0.511451145114511
-1.48765118040151e-14,8.4713469995086e-15,0.511551155115512
-1.48765118040151e-14,8.4713469995086e-15,0.511651165116512
-1.48765118040151e-14,8.4713469995086e-15,0.511751175117512
-1.48765118040151e-14,8.4713469995086e-15,0.511851185118512
-1.48765118040151e-14,8.4713469995086e-15,0.511951195119512
-1.48765118040151e-14,8.4713469995086e-15,0.512051205120512
-1.48765118040151e-14,8.4713469995086e-15,0.512151215121512
-1.48765118040151e-14,8.4713469995086e-15,0.512251225122512
-1.48765118040151e-14,8.4713469995086e-15,0.512351235123512
-1.48765118040151e-14,8.4713469995086e-15,0.512451245124512
-1.48765118040151e-14,8.4713469995086e-15,0.512551255125513
-1.48765118040151e-14,8.4713469995086e-15,0.512651265126513
-1.48765118040151e-14,8.4713469995086e-15,0.512751275127513
-1.48765118040151e-14,8.4713469995086e-15,0.512851285128513
-1.48765118040151e-14,8.4713469995086e-15,0.512951295129513
-1.48765118040151e-14,8.4713469995086e-15,0.513051305130513
-1.48765118040151e-14,8.4713469995086e-15,0.513151315131513
-1.48765118040151e-14,8.4713469995086e-15,0.513251325132513
-1.48765118040151e-14,8.4713469995086e-15,0.513351335133513
-1.48765118040151e-14,8.4713469995086e-15,0.513451345134513
-1.48765118040151e-14,8.4713469995086e-15,0.513551355135514
-1.48765118040151e-14,8.4713469995086e-15,0.513651365136514
-1.48765118040151e-14,8.4713469995086e-15,0.513751375137514
-1.48765118040151e-14,8.4713469995086e-15,0.513851385138514
-1.48765118040151e-14,8.4713469995086e-15,0.513951395139514
-1.48765118040151e-14,8.4713469995086e-15,0.514051405140514
-1.48765118040151e-14,8.4713469995086e-15,0.514151415141514
-1.48765118040151e-14,8.4713469995086e-15,0.514251425142514
-1.48765118040151e-14,8.4713469995086e-15,0.514351435143514
-1.48765118040151e-14,8.4713469995086e-15,0.514451445144514
-1.48765118040151e-14,8.4713469995086e-15,0.514551455145515
-1.48765118040151e-14,8.4713469995086e-15,0.514651465146515
-1.48765118040151e-14,8.4713469995086e-15,0.514751475147515
-1.48765118040151e-14,8.4713469995086e-15,0.514851485148515
-1.48765118040151e-14,8.4713469995086e-15,0.514951495149515
-1.48765118040151e-14,8.4713469995086e-15,0.515051505150515
-1.48765118040151e-14,8.4713469995086e-15,0.515151515151515
-1.48765118040151e-14,8.4713469995086e-15,0.515251525152515
-1.48765118040151e-14,8.4713469995086e-15,0.515351535153515
-1.48765118040151e-14,8.4713469995086e-15,0.515451545154515
-1.48765118040151e-14,8.4713469995086e-15,0.515551555155516
-1.48765118040151e-14,8.4713469995086e-15,0.515651565156516
-1.48765118040151e-14,8.4713469995086e-15,0.515751575157516
-1.48765118040151e-14,8.4713469995086e-15,0.515851585158516
-1.48765118040151e-14,8.4713469995086e-15,0.515951595159516
-1.48765118040151e-14,8.4713469995086e-15,0.516051605160516
-1.48765118040151e-14,8.4713469995086e-15,0.516151615161516
-1.48765118040151e-14,8.4713469995086e-15,0.516251625162516
-1.48765118040151e-14,8.4713469995086e-15,0.516351635163516
-1.48765118040151e-14,8.4713469995086e-15,0.516451645164516
-1.48765118040151e-14,8.4713469995086e-15,0.516551655165517
-1.48765118040151e-14,8.4713469995086e-15,0.516651665166517
-1.48765118040151e-14,8.4713469995086e-15,0.516751675167517
-1.48765118040151e-14,8.4713469995086e-15,0.516851685168517
-1.48765118040151e-14,8.4713469995086e-15,0.516951695169517
-1.48765118040151e-14,8.4713469995086e-15,0.517051705170517
-1.48765118040151e-14,8.4713469995086e-15,0.517151715171517
-1.48765118040151e-14,8.4713469995086e-15,0.517251725172517
-1.48765118040151e-14,8.4713469995086e-15,0.517351735173517
-1.48765118040151e-14,8.4713469995086e-15,0.517451745174517
-1.48765118040151e-14,8.4713469995086e-15,0.517551755175518
-1.48765118040151e-14,8.4713469995086e-15,0.517651765176518
-1.48765118040151e-14,8.4713469995086e-15,0.517751775177518
-1.48765118040151e-14,8.4713469995086e-15,0.517851785178518
-1.48765118040151e-14,8.4713469995086e-15,0.517951795179518
-1.48765118040151e-14,8.4713469995086e-15,0.518051805180518
-1.48765118040151e-14,8.4713469995086e-15,0.518151815181518
-1.48765118040151e-14,8.4713469995086e-15,0.518251825182518
-1.48765118040151e-14,8.4713469995086e-15,0.518351835183518
-1.48765118040151e-14,8.4713469995086e-15,0.518451845184518
-1.48765118040151e-14,8.4713469995086e-15,0.518551855185519
-1.48765118040151e-14,8.4713469995086e-15,0.518651865186519
-1.48765118040151e-14,8.4713469995086e-15,0.518751875187519
-1.48765118040151e-14,8.4713469995086e-15,0.518851885188519
-1.48765118040151e-14,8.4713469995086e-15,0.518951895189519
-1.48765118040151e-14,8.4713469995086e-15,0.519051905190519
-1.48765118040151e-14,8.4713469995086e-15,0.519151915191519
-1.48765118040151e-14,8.4713469995086e-15,0.519251925192519
-1.48765118040151e-14,8.4713469995086e-15,0.519351935193519
-1.48765118040151e-14,8.4713469995086e-15,0.519451945194519
-1.48765118040151e-14,8.4713469995086e-15,0.51955195519552
-1.48765118040151e-14,8.4713469995086e-15,0.51965196519652
-1.48765118040151e-14,8.4713469995086e-15,0.51975197519752
-1.48765118040151e-14,8.4713469995086e-15,0.51985198519852
-1.48765118040151e-14,8.4713469995086e-15,0.51995199519952
-1.48765118040151e-14,8.4713469995086e-15,0.52005200520052
-1.48765118040151e-14,8.4713469995086e-15,0.52015201520152
-1.48765118040151e-14,8.4713469995086e-15,0.52025202520252
-1.48765118040151e-14,8.4713469995086e-15,0.52035203520352
-1.48765118040151e-14,8.4713469995086e-15,0.52045204520452
-1.48765118040151e-14,8.4713469995086e-15,0.520552055205521
-1.48765118040151e-14,8.4713469995086e-15,0.520652065206521
-1.48765118040151e-14,8.4713469995086e-15,0.520752075207521
-1.48765118040151e-14,8.4713469995086e-15,0.520852085208521
-1.48765118040151e-14,8.4713469995086e-15,0.520952095209521
-1.48765118040151e-14,8.4713469995086e-15,0.521052105210521
-1.48765118040151e-14,8.4713469995086e-15,0.521152115211521
-1.48765118040151e-14,8.4713469995086e-15,0.521252125212521
-1.48765118040151e-14,8.4713469995086e-15,0.521352135213521
-1.48765118040151e-14,8.4713469995086e-15,0.521452145214521
-1.48765118040151e-14,8.4713469995086e-15,0.521552155215522
-1.48765118040151e-14,8.4713469995086e-15,0.521652165216522
-1.48765118040151e-14,8.4713469995086e-15,0.521752175217522
-1.48765118040151e-14,8.4713469995086e-15,0.521852185218522
-1.48765118040151e-14,8.4713469995086e-15,0.521952195219522
-1.48765118040151e-14,8.4713469995086e-15,0.522052205220522
-1.48765118040151e-14,8.4713469995086e-15,0.522152215221522
-1.48765118040151e-14,8.4713469995086e-15,0.522252225222522
-1.48765118040151e-14,8.4713469995086e-15,0.522352235223522
-1.48765118040151e-14,8.4713469995086e-15,0.522452245224522
-1.48765118040151e-14,8.4713469995086e-15,0.522552255225523
-1.48765118040151e-14,8.4713469995086e-15,0.522652265226523
-1.48765118040151e-14,8.4713469995086e-15,0.522752275227523
-1.48765118040151e-14,8.4713469995086e-15,0.522852285228523
-1.48765118040151e-14,8.4713469995086e-15,0.522952295229523
-1.48765118040151e-14,8.4713469995086e-15,0.523052305230523
-1.48765118040151e-14,8.4713469995086e-15,0.523152315231523
-1.48765118040151e-14,8.4713469995086e-15,0.523252325232523
-1.48765118040151e-14,8.4713469995086e-15,0.523352335233523
-1.48765118040151e-14,8.4713469995086e-15,0.523452345234523
-1.48765118040151e-14,8.4713469995086e-15,0.523552355235524
-1.48765118040151e-14,8.4713469995086e-15,0.523652365236524
-1.48765118040151e-14,8.4713469995086e-15,0.523752375237524
-1.48765118040151e-14,8.4713469995086e-15,0.523852385238524
-1.48765118040151e-14,8.4713469995086e-15,0.523952395239524
-1.48765118040151e-14,8.4713469995086e-15,0.524052405240524
-1.48765118040151e-14,8.4713469995086e-15,0.524152415241524
-1.48765118040151e-14,8.4713469995086e-15,0.524252425242524
-1.48765118040151e-14,8.4713469995086e-15,0.524352435243524
-1.48765118040151e-14,8.4713469995086e-15,0.524452445244525
-1.48765118040151e-14,8.4713469995086e-15,0.524552455245525
-1.48765118040151e-14,8.4713469995086e-15,0.524652465246525
-1.48765118040151e-14,8.4713469995086e-15,0.524752475247525
-1.48765118040151e-14,8.4713469995086e-15,0.524852485248525
-1.48765118040151e-14,8.4713469995086e-15,0.524952495249525
-1.48765118040151e-14,8.4713469995086e-15,0.525052505250525
-1.48765118040151e-14,8.4713469995086e-15,0.525152515251525
-1.48765118040151e-14,8.4713469995086e-15,0.525252525252525
-1.48765118040151e-14,8.4713469995086e-15,0.525352535253525
-1.48765118040151e-14,8.4713469995086e-15,0.525452545254525
-1.48765118040151e-14,8.4713469995086e-15,0.525552555255526
-1.48765118040151e-14,8.4713469995086e-15,0.525652565256526
-1.48765118040151e-14,8.4713469995086e-15,0.525752575257526
-1.48765118040151e-14,8.4713469995086e-15,0.525852585258526
-1.48765118040151e-14,8.4713469995086e-15,0.525952595259526
-1.48765118040151e-14,8.4713469995086e-15,0.526052605260526
-1.48765118040151e-14,8.4713469995086e-15,0.526152615261526
-1.48765118040151e-14,8.4713469995086e-15,0.526252625262526
-1.48765118040151e-14,8.4713469995086e-15,0.526352635263526
-1.48765118040151e-14,8.4713469995086e-15,0.526452645264526
-1.48765118040151e-14,8.4713469995086e-15,0.526552655265527
-1.48765118040151e-14,8.4713469995086e-15,0.526652665266527
-1.48765118040151e-14,8.4713469995086e-15,0.526752675267527
-1.48765118040151e-14,8.4713469995086e-15,0.526852685268527
-1.48765118040151e-14,8.4713469995086e-15,0.526952695269527
-1.48765118040151e-14,8.4713469995086e-15,0.527052705270527
-1.48765118040151e-14,8.4713469995086e-15,0.527152715271527
-1.48765118040151e-14,8.4713469995086e-15,0.527252725272527
-1.48765118040151e-14,8.4713469995086e-15,0.527352735273527
-1.48765118040151e-14,8.4713469995086e-15,0.527452745274527
-1.48765118040151e-14,8.4713469995086e-15,0.527552755275528
-1.48765118040151e-14,8.4713469995086e-15,0.527652765276528
-1.48765118040151e-14,8.4713469995086e-15,0.527752775277528
-1.48765118040151e-14,8.4713469995086e-15,0.527852785278528
-1.48765118040151e-14,8.4713469995086e-15,0.527952795279528
-1.48765118040151e-14,8.4713469995086e-15,0.528052805280528
-1.48765118040151e-14,8.4713469995086e-15,0.528152815281528
-1.48765118040151e-14,8.4713469995086e-15,0.528252825282528
-1.48765118040151e-14,8.4713469995086e-15,0.528352835283528
-1.48765118040151e-14,8.4713469995086e-15,0.528452845284528
-1.48765118040151e-14,8.4713469995086e-15,0.528552855285529
-1.48765118040151e-14,8.4713469995086e-15,0.528652865286529
-1.48765118040151e-14,8.4713469995086e-15,0.528752875287529
-1.48765118040151e-14,8.4713469995086e-15,0.528852885288529
-1.48765118040151e-14,8.4713469995086e-15,0.528952895289529
-1.48765118040151e-14,8.4713469995086e-15,0.529052905290529
-1.48765118040151e-14,8.4713469995086e-15,0.529152915291529
-1.48765118040151e-14,8.4713469995086e-15,0.529252925292529
-1.48765118040151e-14,8.4713469995086e-15,0.529352935293529
-1.48765118040151e-14,8.4713469995086e-15,0.529452945294529
-1.48765118040151e-14,8.4713469995086e-15,0.52955295529553
-1.48765118040151e-14,8.4713469995086e-15,0.52965296529653
-1.48765118040151e-14,8.4713469995086e-15,0.52975297529753
-1.48765118040151e-14,8.4713469995086e-15,0.52985298529853
-1.48765118040151e-14,8.4713469995086e-15,0.52995299529953
-1.48765118040151e-14,8.4713469995086e-15,0.53005300530053
-1.48765118040151e-14,8.4713469995086e-15,0.53015301530153
-1.48765118040151e-14,8.4713469995086e-15,0.53025302530253
-1.48765118040151e-14,8.4713469995086e-15,0.53035303530353
-1.48765118040151e-14,8.4713469995086e-15,0.53045304530453
-1.48765118040151e-14,8.4713469995086e-15,0.530553055305531
-1.48765118040151e-14,8.4713469995086e-15,0.530653065306531
-1.48765118040151e-14,8.4713469995086e-15,0.530753075307531
-1.48765118040151e-14,8.4713469995086e-15,0.530853085308531
-1.48765118040151e-14,8.4713469995086e-15,0.530953095309531
-1.48765118040151e-14,8.4713469995086e-15,0.531053105310531
-1.48765118040151e-14,8.4713469995086e-15,0.531153115311531
-1.48765118040151e-14,8.4713469995086e-15,0.531253125312531
-1.48765118040151e-14,8.4713469995086e-15,0.531353135313531
-1.48765118040151e-14,8.4713469995086e-15,0.531453145314531
-1.48765118040151e-14,8.4713469995086e-15,0.531553155315532
-1.48765118040151e-14,8.4713469995086e-15,0.531653165316532
-1.48765118040151e-14,8.4713469995086e-15,0.531753175317532
-1.48765118040151e-14,8.4713469995086e-15,0.531853185318532
-1.48765118040151e-14,8.4713469995086e-15,0.531953195319532
-1.48765118040151e-14,8.4713469995086e-15,0.532053205320532
-1.48765118040151e-14,8.4713469995086e-15,0.532153215321532
-1.48765118040151e-14,8.4713469995086e-15,0.532253225322532
-1.48765118040151e-14,8.4713469995086e-15,0.532353235323532
-1.48765118040151e-14,8.4713469995086e-15,0.532453245324532
-1.48765118040151e-14,8.4713469995086e-15,0.532553255325533
-1.48765118040151e-14,8.4713469995086e-15,0.532653265326533
-1.48765118040151e-14,8.4713469995086e-15,0.532753275327533
-1.48765118040151e-14,8.4713469995086e-15,0.532853285328533
-1.48765118040151e-14,8.4713469995086e-15,0.532953295329533
-1.48765118040151e-14,8.4713469995086e-15,0.533053305330533
-1.48765118040151e-14,8.4713469995086e-15,0.533153315331533
-1.48765118040151e-14,8.4713469995086e-15,0.533253325332533
-1.48765118040151e-14,8.4713469995086e-15,0.533353335333533
-1.48765118040151e-14,8.4713469995086e-15,0.533453345334533
-1.48765118040151e-14,8.4713469995086e-15,0.533553355335534
-1.48765118040151e-14,8.4713469995086e-15,0.533653365336534
-1.48765118040151e-14,8.4713469995086e-15,0.533753375337534
-1.48765118040151e-14,8.4713469995086e-15,0.533853385338534
-1.48765118040151e-14,8.4713469995086e-15,0.533953395339534
-1.48765118040151e-14,8.4713469995086e-15,0.534053405340534
-1.48765118040151e-14,8.4713469995086e-15,0.534153415341534
-1.48765118040151e-14,8.4713469995086e-15,0.534253425342534
-1.48765118040151e-14,8.4713469995086e-15,0.534353435343534
-1.48765118040151e-14,8.4713469995086e-15,0.534453445344534
-1.48765118040151e-14,8.4713469995086e-15,0.534553455345535
-1.48765118040151e-14,8.4713469995086e-15,0.534653465346535
-1.48765118040151e-14,8.4713469995086e-15,0.534753475347535
-1.48765118040151e-14,8.4713469995086e-15,0.534853485348535
-1.48765118040151e-14,8.4713469995086e-15,0.534953495349535
-1.48765118040151e-14,8.4713469995086e-15,0.535053505350535
-1.48765118040151e-14,8.4713469995086e-15,0.535153515351535
-1.48765118040151e-14,8.4713469995086e-15,0.535253525352535
-1.48765118040151e-14,8.4713469995086e-15,0.535353535353535
-1.48765118040151e-14,8.4713469995086e-15,0.535453545354535
-1.48765118040151e-14,8.4713469995086e-15,0.535553555355536
-1.48765118040151e-14,8.4713469995086e-15,0.535653565356536
-1.48765118040151e-14,8.4713469995086e-15,0.535753575357536
-1.48765118040151e-14,8.4713469995086e-15,0.535853585358536
-1.48765118040151e-14,8.4713469995086e-15,0.535953595359536
-1.48765118040151e-14,8.4713469995086e-15,0.536053605360536
-1.48765118040151e-14,8.4713469995086e-15,0.536153615361536
-1.48765118040151e-14,8.4713469995086e-15,0.536253625362536
-1.48765118040151e-14,8.4713469995086e-15,0.536353635363536
-1.48765118040151e-14,8.4713469995086e-15,0.536453645364536
-1.48765118040151e-14,8.4713469995086e-15,0.536553655365537
-1.48765118040151e-14,8.4713469995086e-15,0.536653665366537
-1.48765118040151e-14,8.4713469995086e-15,0.536753675367537
-1.48765118040151e-14,8.4713469995086e-15,0.536853685368537
-1.48765118040151e-14,8.4713469995086e-15,0.536953695369537
-1.48765118040151e-14,8.4713469995086e-15,0.537053705370537
-1.48765118040151e-14,8.4713469995086e-15,0.537153715371537
-1.48765118040151e-14,8.4713469995086e-15,0.537253725372537
-1.48765118040151e-14,8.4713469995086e-15,0.537353735373537
-1.48765118040151e-14,8.4713469995086e-15,0.537453745374537
-1.48765118040151e-14,8.4713469995086e-15,0.537553755375538
-1.48765118040151e-14,8.4713469995086e-15,0.537653765376538
-1.48765118040151e-14,8.4713469995086e-15,0.537753775377538
-1.48765118040151e-14,8.4713469995086e-15,0.537853785378538
-1.48765118040151e-14,8.4713469995086e-15,0.537953795379538
-1.48765118040151e-14,8.4713469995086e-15,0.538053805380538
-1.48765118040151e-14,8.4713469995086e-15,0.538153815381538
-1.48765118040151e-14,8.4713469995086e-15,0.538253825382538
-1.48765118040151e-14,8.4713469995086e-15,0.538353835383538
-1.48765118040151e-14,8.4713469995086e-15,0.538453845384538
-1.48765118040151e-14,8.4713469995086e-15,0.538553855385539
-1.48765118040151e-14,8.4713469995086e-15,0.538653865386539
-1.48765118040151e-14,8.4713469995086e-15,0.538753875387539
-1.48765118040151e-14,8.4713469995086e-15,0.538853885388539
-1.48765118040151e-14,8.4713469995086e-15,0.538953895389539
-1.48765118040151e-14,8.4713469995086e-15,0.539053905390539
-1.48765118040151e-14,8.4713469995086e-15,0.539153915391539
-1.48765118040151e-14,8.4713469995086e-15,0.539253925392539
-1.48765118040151e-14,8.4713469995086e-15,0.539353935393539
-1.48765118040151e-14,8.4713469995086e-15,0.53945394539454
-1.48765118040151e-14,8.4713469995086e-15,0.53955395539554
-1.48765118040151e-14,8.4713469995086e-15,0.53965396539654
-1.48765118040151e-14,8.4713469995086e-15,0.53975397539754
-1.48765118040151e-14,8.4713469995086e-15,0.53985398539854
-1.48765118040151e-14,8.4713469995086e-15,0.53995399539954
-1.48765118040151e-14,8.4713469995086e-15,0.54005400540054
-1.48765118040151e-14,8.4713469995086e-15,0.54015401540154
-1.48765118040151e-14,8.4713469995086e-15,0.54025402540254
-1.48765118040151e-14,8.4713469995086e-15,0.54035403540354
-1.48765118040151e-14,8.4713469995086e-15,0.54045404540454
-1.48765118040151e-14,8.4713469995086e-15,0.540554055405541
-1.48765118040151e-14,8.4713469995086e-15,0.540654065406541
-1.48765118040151e-14,8.4713469995086e-15,0.540754075407541
-1.48765118040151e-14,8.4713469995086e-15,0.540854085408541
-1.48765118040151e-14,8.4713469995086e-15,0.540954095409541
-1.48765118040151e-14,8.4713469995086e-15,0.541054105410541
-1.48765118040151e-14,8.4713469995086e-15,0.541154115411541
-1.48765118040151e-14,8.4713469995086e-15,0.541254125412541
-1.48765118040151e-14,8.4713469995086e-15,0.541354135413541
-1.48765118040151e-14,8.4713469995086e-15,0.541454145414541
-1.48765118040151e-14,8.4713469995086e-15,0.541554155415542
-1.48765118040151e-14,8.4713469995086e-15,0.541654165416542
-1.48765118040151e-14,8.4713469995086e-15,0.541754175417542
-1.48765118040151e-14,8.4713469995086e-15,0.541854185418542
-1.48765118040151e-14,8.4713469995086e-15,0.541954195419542
-1.48765118040151e-14,8.4713469995086e-15,0.542054205420542
-1.48765118040151e-14,8.4713469995086e-15,0.542154215421542
-1.48765118040151e-14,8.4713469995086e-15,0.542254225422542
-1.48765118040151e-14,8.4713469995086e-15,0.542354235423542
-1.48765118040151e-14,8.4713469995086e-15,0.542454245424542
-1.48765118040151e-14,8.4713469995086e-15,0.542554255425543
-1.48765118040151e-14,8.4713469995086e-15,0.542654265426543
-1.48765118040151e-14,8.4713469995086e-15,0.542754275427543
-1.48765118040151e-14,8.4713469995086e-15,0.542854285428543
-1.48765118040151e-14,8.4713469995086e-15,0.542954295429543
-1.48765118040151e-14,8.4713469995086e-15,0.543054305430543
-1.48765118040151e-14,8.4713469995086e-15,0.543154315431543
-1.48765118040151e-14,8.4713469995086e-15,0.543254325432543
-1.48765118040151e-14,8.4713469995086e-15,0.543354335433543
-1.48765118040151e-14,8.4713469995086e-15,0.543454345434543
-1.48765118040151e-14,8.4713469995086e-15,0.543554355435544
-1.48765118040151e-14,8.4713469995086e-15,0.543654365436544
-1.48765118040151e-14,8.4713469995086e-15,0.543754375437544
-1.48765118040151e-14,8.4713469995086e-15,0.543854385438544
-1.48765118040151e-14,8.4713469995086e-15,0.543954395439544
-1.48765118040151e-14,8.4713469995086e-15,0.544054405440544
-1.48765118040151e-14,8.4713469995086e-15,0.544154415441544
-1.48765118040151e-14,8.4713469995086e-15,0.544254425442544
-1.48765118040151e-14,8.4713469995086e-15,0.544354435443544
-1.48765118040151e-14,8.4713469995086e-15,0.544454445444544
-1.48765118040151e-14,8.4713469995086e-15,0.544554455445545
-1.48765118040151e-14,8.4713469995086e-15,0.544654465446545
-1.48765118040151e-14,8.4713469995086e-15,0.544754475447545
-1.48765118040151e-14,8.4713469995086e-15,0.544854485448545
-1.48765118040151e-14,8.4713469995086e-15,0.544954495449545
-1.48765118040151e-14,8.4713469995086e-15,0.545054505450545
-1.48765118040151e-14,8.4713469995086e-15,0.545154515451545
-1.48765118040151e-14,8.4713469995086e-15,0.545254525452545
-1.48765118040151e-14,8.4713469995086e-15,0.545354535453545
-1.48765118040151e-14,8.4713469995086e-15,0.545454545454545
-1.48765118040151e-14,8.4713469995086e-15,0.545554555455546
-1.48765118040151e-14,8.4713469995086e-15,0.545654565456546
-1.48765118040151e-14,8.4713469995086e-15,0.545754575457546
-1.48765118040151e-14,8.4713469995086e-15,0.545854585458546
-1.48765118040151e-14,8.4713469995086e-15,0.545954595459546
-1.48765118040151e-14,8.4713469995086e-15,0.546054605460546
-1.48765118040151e-14,8.4713469995086e-15,0.546154615461546
-1.48765118040151e-14,8.4713469995086e-15,0.546254625462546
-1.48765118040151e-14,8.4713469995086e-15,0.546354635463546
-1.48765118040151e-14,8.4713469995086e-15,0.546454645464546
-1.48765118040151e-14,8.4713469995086e-15,0.546554655465547
-1.48765118040151e-14,8.4713469995086e-15,0.546654665466547
-1.48765118040151e-14,8.4713469995086e-15,0.546754675467547
-1.48765118040151e-14,8.4713469995086e-15,0.546854685468547
-1.48765118040151e-14,8.4713469995086e-15,0.546954695469547
-1.48765118040151e-14,8.4713469995086e-15,0.547054705470547
-1.48765118040151e-14,8.4713469995086e-15,0.547154715471547
-1.48765118040151e-14,8.4713469995086e-15,0.547254725472547
-1.48765118040151e-14,8.4713469995086e-15,0.547354735473547
-1.48765118040151e-14,8.4713469995086e-15,0.547454745474547
-1.48765118040151e-14,8.4713469995086e-15,0.547554755475548
-1.48765118040151e-14,8.4713469995086e-15,0.547654765476548
-1.48765118040151e-14,8.4713469995086e-15,0.547754775477548
-1.48765118040151e-14,8.4713469995086e-15,0.547854785478548
-1.48765118040151e-14,8.4713469995086e-15,0.547954795479548
-1.48765118040151e-14,8.4713469995086e-15,0.548054805480548
-1.48765118040151e-14,8.4713469995086e-15,0.548154815481548
-1.48765118040151e-14,8.4713469995086e-15,0.548254825482548
-1.48765118040151e-14,8.4713469995086e-15,0.548354835483548
-1.48765118040151e-14,8.4713469995086e-15,0.548454845484548
-1.48765118040151e-14,8.4713469995086e-15,0.548554855485549
-1.48765118040151e-14,8.4713469995086e-15,0.548654865486549
-1.48765118040151e-14,8.4713469995086e-15,0.548754875487549
-1.48765118040151e-14,8.4713469995086e-15,0.548854885488549
-1.48765118040151e-14,8.4713469995086e-15,0.548954895489549
-1.48765118040151e-14,8.4713469995086e-15,0.549054905490549
-1.48765118040151e-14,8.4713469995086e-15,0.549154915491549
-1.48765118040151e-14,8.4713469995086e-15,0.549254925492549
-1.48765118040151e-14,8.4713469995086e-15,0.549354935493549
-1.48765118040151e-14,8.4713469995086e-15,0.549454945494549
-1.48765118040151e-14,8.4713469995086e-15,0.54955495549555
-1.48765118040151e-14,8.4713469995086e-15,0.54965496549655
-1.48765118040151e-14,8.4713469995086e-15,0.54975497549755
-1.48765118040151e-14,8.4713469995086e-15,0.54985498549855
-1.48765118040151e-14,8.4713469995086e-15,0.54995499549955
-1.48765118040151e-14,8.4713469995086e-15,0.55005500550055
-1.48765118040151e-14,8.4713469995086e-15,0.55015501550155
-1.48765118040151e-14,8.4713469995086e-15,0.55025502550255
-1.48765118040151e-14,8.4713469995086e-15,0.55035503550355
-1.48765118040151e-14,8.4713469995086e-15,0.55045504550455
-1.48765118040151e-14,8.4713469995086e-15,0.550555055505551
-1.48765118040151e-14,8.4713469995086e-15,0.550655065506551
-1.48765118040151e-14,8.4713469995086e-15,0.550755075507551
-1.48765118040151e-14,8.4713469995086e-15,0.550855085508551
-1.48765118040151e-14,8.4713469995086e-15,0.550955095509551
-1.48765118040151e-14,8.4713469995086e-15,0.551055105510551
-1.48765118040151e-14,8.4713469995086e-15,0.551155115511551
-1.48765118040151e-14,8.4713469995086e-15,0.551255125512551
-1.48765118040151e-14,8.4713469995086e-15,0.551355135513551
-1.48765118040151e-14,8.4713469995086e-15,0.551455145514551
-1.48765118040151e-14,8.4713469995086e-15,0.551555155515552
-1.48765118040151e-14,8.4713469995086e-15,0.551655165516552
-1.48765118040151e-14,8.4713469995086e-15,0.551755175517552
-1.48765118040151e-14,8.4713469995086e-15,0.551855185518552
-1.48765118040151e-14,8.4713469995086e-15,0.551955195519552
-1.48765118040151e-14,8.4713469995086e-15,0.552055205520552
-1.48765118040151e-14,8.4713469995086e-15,0.552155215521552
-1.48765118040151e-14,8.4713469995086e-15,0.552255225522552
-1.48765118040151e-14,8.4713469995086e-15,0.552355235523552
-1.48765118040151e-14,8.4713469995086e-15,0.552455245524552
-1.48765118040151e-14,8.4713469995086e-15,0.552555255525553
-1.48765118040151e-14,8.4713469995086e-15,0.552655265526553
-1.48765118040151e-14,8.4713469995086e-15,0.552755275527553
-1.48765118040151e-14,8.4713469995086e-15,0.552855285528553
-1.48765118040151e-14,8.4713469995086e-15,0.552955295529553
-1.48765118040151e-14,8.4713469995086e-15,0.553055305530553
-1.48765118040151e-14,8.4713469995086e-15,0.553155315531553
-1.48765118040151e-14,8.4713469995086e-15,0.553255325532553
-1.48765118040151e-14,8.4713469995086e-15,0.553355335533553
-1.48765118040151e-14,8.4713469995086e-15,0.553455345534553
-1.48765118040151e-14,8.4713469995086e-15,0.553555355535554
-1.48765118040151e-14,8.4713469995086e-15,0.553655365536554
-1.48765118040151e-14,8.4713469995086e-15,0.553755375537554
-1.48765118040151e-14,8.4713469995086e-15,0.553855385538554
-1.48765118040151e-14,8.4713469995086e-15,0.553955395539554
-1.48765118040151e-14,8.4713469995086e-15,0.554055405540554
-1.48765118040151e-14,8.4713469995086e-15,0.554155415541554
-1.48765118040151e-14,8.4713469995086e-15,0.554255425542554
-1.48765118040151e-14,8.4713469995086e-15,0.554355435543554
-1.48765118040151e-14,8.4713469995086e-15,0.554455445544555
-1.48765118040151e-14,8.4713469995086e-15,0.554555455545555
-1.48765118040151e-14,8.4713469995086e-15,0.554655465546555
-1.48765118040151e-14,8.4713469995086e-15,0.554755475547555
-1.48765118040151e-14,8.4713469995086e-15,0.554855485548555
-1.48765118040151e-14,8.4713469995086e-15,0.554955495549555
-1.48765118040151e-14,8.4713469995086e-15,0.555055505550555
-1.48765118040151e-14,8.4713469995086e-15,0.555155515551555
-1.48765118040151e-14,8.4713469995086e-15,0.555255525552555
-1.48765118040151e-14,8.4713469995086e-15,0.555355535553555
-1.48765118040151e-14,8.4713469995086e-15,0.555455545554555
-1.48765118040151e-14,8.4713469995086e-15,0.555555555555556
-1.48765118040151e-14,8.4713469995086e-15,0.555655565556556
-1.48765118040151e-14,8.4713469995086e-15,0.555755575557556
-1.48765118040151e-14,8.4713469995086e-15,0.555855585558556
-1.48765118040151e-14,8.4713469995086e-15,0.555955595559556
-1.48765118040151e-14,8.4713469995086e-15,0.556055605560556
-1.48765118040151e-14,8.4713469995086e-15,0.556155615561556
-1.48765118040151e-14,8.4713469995086e-15,0.556255625562556
-1.48765118040151e-14,8.4713469995086e-15,0.556355635563556
-1.48765118040151e-14,8.4713469995086e-15,0.556455645564556
-1.48765118040151e-14,8.4713469995086e-15,0.556555655565557
-1.48765118040151e-14,8.4713469995086e-15,0.556655665566557
-1.48765118040151e-14,8.4713469995086e-15,0.556755675567557
-1.48765118040151e-14,8.4713469995086e-15,0.556855685568557
-1.48765118040151e-14,8.4713469995086e-15,0.556955695569557
-1.48765118040151e-14,8.4713469995086e-15,0.557055705570557
-1.48765118040151e-14,8.4713469995086e-15,0.557155715571557
-1.48765118040151e-14,8.4713469995086e-15,0.557255725572557
-1.48765118040151e-14,8.4713469995086e-15,0.557355735573557
-1.48765118040151e-14,8.4713469995086e-15,0.557455745574557
-1.48765118040151e-14,8.4713469995086e-15,0.557555755575558
-1.48765118040151e-14,8.4713469995086e-15,0.557655765576558
-1.48765118040151e-14,8.4713469995086e-15,0.557755775577558
-1.48765118040151e-14,8.4713469995086e-15,0.557855785578558
-1.48765118040151e-14,8.4713469995086e-15,0.557955795579558
-1.48765118040151e-14,8.4713469995086e-15,0.558055805580558
-1.48765118040151e-14,8.4713469995086e-15,0.558155815581558
-1.48765118040151e-14,8.4713469995086e-15,0.558255825582558
-1.48765118040151e-14,8.4713469995086e-15,0.558355835583558
-1.48765118040151e-14,8.4713469995086e-15,0.558455845584558
-1.48765118040151e-14,8.4713469995086e-15,0.558555855585559
-1.48765118040151e-14,8.4713469995086e-15,0.558655865586559
-1.48765118040151e-14,8.4713469995086e-15,0.558755875587559
-1.48765118040151e-14,8.4713469995086e-15,0.558855885588559
-1.48765118040151e-14,8.4713469995086e-15,0.558955895589559
-1.48765118040151e-14,8.4713469995086e-15,0.559055905590559
-1.48765118040151e-14,8.4713469995086e-15,0.559155915591559
-1.48765118040151e-14,8.4713469995086e-15,0.559255925592559
-1.48765118040151e-14,8.4713469995086e-15,0.559355935593559
-1.48765118040151e-14,8.4713469995086e-15,0.559455945594559
-1.48765118040151e-14,8.4713469995086e-15,0.55955595559556
-1.48765118040151e-14,8.4713469995086e-15,0.55965596559656
-1.48765118040151e-14,8.4713469995086e-15,0.55975597559756
-1.48765118040151e-14,8.4713469995086e-15,0.55985598559856
-1.48765118040151e-14,8.4713469995086e-15,0.55995599559956
-1.48765118040151e-14,8.4713469995086e-15,0.56005600560056
-1.48765118040151e-14,8.4713469995086e-15,0.56015601560156
-1.48765118040151e-14,8.4713469995086e-15,0.56025602560256
-1.48765118040151e-14,8.4713469995086e-15,0.56035603560356
-1.48765118040151e-14,8.4713469995086e-15,0.56045604560456
-1.48765118040151e-14,8.4713469995086e-15,0.560556055605561
-1.48765118040151e-14,8.4713469995086e-15,0.560656065606561
-1.48765118040151e-14,8.4713469995086e-15,0.560756075607561
-1.48765118040151e-14,8.4713469995086e-15,0.560856085608561
-1.48765118040151e-14,8.4713469995086e-15,0.560956095609561
-1.48765118040151e-14,8.4713469995086e-15,0.561056105610561
-1.48765118040151e-14,8.4713469995086e-15,0.561156115611561
-1.48765118040151e-14,8.4713469995086e-15,0.561256125612561
-1.48765118040151e-14,8.4713469995086e-15,0.561356135613561
-1.48765118040151e-14,8.4713469995086e-15,0.561456145614561
-1.48765118040151e-14,8.4713469995086e-15,0.561556155615562
-1.48765118040151e-14,8.4713469995086e-15,0.561656165616562
-1.48765118040151e-14,8.4713469995086e-15,0.561756175617562
-1.48765118040151e-14,8.4713469995086e-15,0.561856185618562
-1.48765118040151e-14,8.4713469995086e-15,0.561956195619562
-1.48765118040151e-14,8.4713469995086e-15,0.562056205620562
-1.48765118040151e-14,8.4713469995086e-15,0.562156215621562
-1.48765118040151e-14,8.4713469995086e-15,0.562256225622562
-1.48765118040151e-14,8.4713469995086e-15,0.562356235623562
-1.48765118040151e-14,8.4713469995086e-15,0.562456245624562
-1.48765118040151e-14,8.4713469995086e-15,0.562556255625563
-1.48765118040151e-14,8.4713469995086e-15,0.562656265626563
-1.48765118040151e-14,8.4713469995086e-15,0.562756275627563
-1.48765118040151e-14,8.4713469995086e-15,0.562856285628563
-1.48765118040151e-14,8.4713469995086e-15,0.562956295629563
-1.48765118040151e-14,8.4713469995086e-15,0.563056305630563
-1.48765118040151e-14,8.4713469995086e-15,0.563156315631563
-1.48765118040151e-14,8.4713469995086e-15,0.563256325632563
-1.48765118040151e-14,8.4713469995086e-15,0.563356335633563
-1.48765118040151e-14,8.4713469995086e-15,0.563456345634563
-1.48765118040151e-14,8.4713469995086e-15,0.563556355635564
-1.48765118040151e-14,8.4713469995086e-15,0.563656365636564
-1.48765118040151e-14,8.4713469995086e-15,0.563756375637564
-1.48765118040151e-14,8.4713469995086e-15,0.563856385638564
-1.48765118040151e-14,8.4713469995086e-15,0.563956395639564
-1.48765118040151e-14,8.4713469995086e-15,0.564056405640564
-1.48765118040151e-14,8.4713469995086e-15,0.564156415641564
-1.48765118040151e-14,8.4713469995086e-15,0.564256425642564
-1.48765118040151e-14,8.4713469995086e-15,0.564356435643564
-1.48765118040151e-14,8.4713469995086e-15,0.564456445644564
-1.48765118040151e-14,8.4713469995086e-15,0.564556455645565
-1.48765118040151e-14,8.4713469995086e-15,0.564656465646565
-1.48765118040151e-14,8.4713469995086e-15,0.564756475647565
-1.48765118040151e-14,8.4713469995086e-15,0.564856485648565
-1.48765118040151e-14,8.4713469995086e-15,0.564956495649565
-1.48765118040151e-14,8.4713469995086e-15,0.565056505650565
-1.48765118040151e-14,8.4713469995086e-15,0.565156515651565
-1.48765118040151e-14,8.4713469995086e-15,0.565256525652565
-1.48765118040151e-14,8.4713469995086e-15,0.565356535653565
-1.48765118040151e-14,8.4713469995086e-15,0.565456545654565
-1.48765118040151e-14,8.4713469995086e-15,0.565556555655566
-1.48765118040151e-14,8.4713469995086e-15,0.565656565656566
-1.48765118040151e-14,8.4713469995086e-15,0.565756575657566
-1.48765118040151e-14,8.4713469995086e-15,0.565856585658566
-1.48765118040151e-14,8.4713469995086e-15,0.565956595659566
-1.48765118040151e-14,8.4713469995086e-15,0.566056605660566
-1.48765118040151e-14,8.4713469995086e-15,0.566156615661566
-1.48765118040151e-14,8.4713469995086e-15,0.566256625662566
-1.48765118040151e-14,8.4713469995086e-15,0.566356635663566
-1.48765118040151e-14,8.4713469995086e-15,0.566456645664566
-1.48765118040151e-14,8.4713469995086e-15,0.566556655665567
-1.48765118040151e-14,8.4713469995086e-15,0.566656665666567
-1.48765118040151e-14,8.4713469995086e-15,0.566756675667567
-1.48765118040151e-14,8.4713469995086e-15,0.566856685668567
-1.48765118040151e-14,8.4713469995086e-15,0.566956695669567
-1.48765118040151e-14,8.4713469995086e-15,0.567056705670567
-1.48765118040151e-14,8.4713469995086e-15,0.567156715671567
-1.48765118040151e-14,8.4713469995086e-15,0.567256725672567
-1.48765118040151e-14,8.4713469995086e-15,0.567356735673567
-1.48765118040151e-14,8.4713469995086e-15,0.567456745674567
-1.48765118040151e-14,8.4713469995086e-15,0.567556755675568
-1.48765118040151e-14,8.4713469995086e-15,0.567656765676568
-1.48765118040151e-14,8.4713469995086e-15,0.567756775677568
-1.48765118040151e-14,8.4713469995086e-15,0.567856785678568
-1.48765118040151e-14,8.4713469995086e-15,0.567956795679568
-1.48765118040151e-14,8.4713469995086e-15,0.568056805680568
-1.48765118040151e-14,8.4713469995086e-15,0.568156815681568
-1.48765118040151e-14,8.4713469995086e-15,0.568256825682568
-1.48765118040151e-14,8.4713469995086e-15,0.568356835683568
-1.48765118040151e-14,8.4713469995086e-15,0.568456845684568
-1.48765118040151e-14,8.4713469995086e-15,0.568556855685569
-1.48765118040151e-14,8.4713469995086e-15,0.568656865686569
-1.48765118040151e-14,8.4713469995086e-15,0.568756875687569
-1.48765118040151e-14,8.4713469995086e-15,0.568856885688569
-1.48765118040151e-14,8.4713469995086e-15,0.568956895689569
-1.48765118040151e-14,8.4713469995086e-15,0.569056905690569
-1.48765118040151e-14,8.4713469995086e-15,0.569156915691569
-1.48765118040151e-14,8.4713469995086e-15,0.569256925692569
-1.48765118040151e-14,8.4713469995086e-15,0.569356935693569
-1.48765118040151e-14,8.4713469995086e-15,0.56945694569457
-1.48765118040151e-14,8.4713469995086e-15,0.56955695569557
-1.48765118040151e-14,8.4713469995086e-15,0.56965696569657
-1.48765118040151e-14,8.4713469995086e-15,0.56975697569757
-1.48765118040151e-14,8.4713469995086e-15,0.56985698569857
-1.48765118040151e-14,8.4713469995086e-15,0.56995699569957
-1.48765118040151e-14,8.4713469995086e-15,0.57005700570057
-1.48765118040151e-14,8.4713469995086e-15,0.57015701570157
-1.48765118040151e-14,8.4713469995086e-15,0.57025702570257
-1.48765118040151e-14,8.4713469995086e-15,0.57035703570357
-1.48765118040151e-14,8.4713469995086e-15,0.57045704570457
-1.48765118040151e-14,8.4713469995086e-15,0.570557055705571
-1.48765118040151e-14,8.4713469995086e-15,0.570657065706571
-1.48765118040151e-14,8.4713469995086e-15,0.570757075707571
-1.48765118040151e-14,8.4713469995086e-15,0.570857085708571
-1.48765118040151e-14,8.4713469995086e-15,0.570957095709571
-1.48765118040151e-14,8.4713469995086e-15,0.571057105710571
-1.48765118040151e-14,8.4713469995086e-15,0.571157115711571
-1.48765118040151e-14,8.4713469995086e-15,0.571257125712571
-1.48765118040151e-14,8.4713469995086e-15,0.571357135713571
-1.48765118040151e-14,8.4713469995086e-15,0.571457145714571
-1.48765118040151e-14,8.4713469995086e-15,0.571557155715572
-1.48765118040151e-14,8.4713469995086e-15,0.571657165716572
-1.48765118040151e-14,8.4713469995086e-15,0.571757175717572
-1.48765118040151e-14,8.4713469995086e-15,0.571857185718572
-1.48765118040151e-14,8.4713469995086e-15,0.571957195719572
-1.48765118040151e-14,8.4713469995086e-15,0.572057205720572
-1.48765118040151e-14,8.4713469995086e-15,0.572157215721572
-1.48765118040151e-14,8.4713469995086e-15,0.572257225722572
-1.48765118040151e-14,8.4713469995086e-15,0.572357235723572
-1.48765118040151e-14,8.4713469995086e-15,0.572457245724572
-1.48765118040151e-14,8.4713469995086e-15,0.572557255725573
-1.48765118040151e-14,8.4713469995086e-15,0.572657265726573
-1.48765118040151e-14,8.4713469995086e-15,0.572757275727573
-1.48765118040151e-14,8.4713469995086e-15,0.572857285728573
-1.48765118040151e-14,8.4713469995086e-15,0.572957295729573
-1.48765118040151e-14,8.4713469995086e-15,0.573057305730573
-1.48765118040151e-14,8.4713469995086e-15,0.573157315731573
-1.48765118040151e-14,8.4713469995086e-15,0.573257325732573
-1.48765118040151e-14,8.4713469995086e-15,0.573357335733573
-1.48765118040151e-14,8.4713469995086e-15,0.573457345734573
-1.48765118040151e-14,8.4713469995086e-15,0.573557355735574
-1.48765118040151e-14,8.4713469995086e-15,0.573657365736574
-1.48765118040151e-14,8.4713469995086e-15,0.573757375737574
-1.48765118040151e-14,8.4713469995086e-15,0.573857385738574
-1.48765118040151e-14,8.4713469995086e-15,0.573957395739574
-1.48765118040151e-14,8.4713469995086e-15,0.574057405740574
-1.48765118040151e-14,8.4713469995086e-15,0.574157415741574
-1.48765118040151e-14,8.4713469995086e-15,0.574257425742574
-1.48765118040151e-14,8.4713469995086e-15,0.574357435743574
-1.48765118040151e-14,8.4713469995086e-15,0.574457445744574
-1.48765118040151e-14,8.4713469995086e-15,0.574557455745575
-1.48765118040151e-14,8.4713469995086e-15,0.574657465746575
-1.48765118040151e-14,8.4713469995086e-15,0.574757475747575
-1.48765118040151e-14,8.4713469995086e-15,0.574857485748575
-1.48765118040151e-14,8.4713469995086e-15,0.574957495749575
-1.48765118040151e-14,8.4713469995086e-15,0.575057505750575
-1.48765118040151e-14,8.4713469995086e-15,0.575157515751575
-1.48765118040151e-14,8.4713469995086e-15,0.575257525752575
-1.48765118040151e-14,8.4713469995086e-15,0.575357535753575
-1.48765118040151e-14,8.4713469995086e-15,0.575457545754575
-1.48765118040151e-14,8.4713469995086e-15,0.575557555755576
-1.48765118040151e-14,8.4713469995086e-15,0.575657565756576
-1.48765118040151e-14,8.4713469995086e-15,0.575757575757576
-1.48765118040151e-14,8.4713469995086e-15,0.575857585758576
-1.48765118040151e-14,8.4713469995086e-15,0.575957595759576
-1.48765118040151e-14,8.4713469995086e-15,0.576057605760576
-1.48765118040151e-14,8.4713469995086e-15,0.576157615761576
-1.48765118040151e-14,8.4713469995086e-15,0.576257625762576
-1.48765118040151e-14,8.4713469995086e-15,0.576357635763576
-1.48765118040151e-14,8.4713469995086e-15,0.576457645764576
-1.48765118040151e-14,8.4713469995086e-15,0.576557655765577
-1.48765118040151e-14,8.4713469995086e-15,0.576657665766577
-1.48765118040151e-14,8.4713469995086e-15,0.576757675767577
-1.48765118040151e-14,8.4713469995086e-15,0.576857685768577
-1.48765118040151e-14,8.4713469995086e-15,0.576957695769577
-1.48765118040151e-14,8.4713469995086e-15,0.577057705770577
-1.48765118040151e-14,8.4713469995086e-15,0.577157715771577
-1.48765118040151e-14,8.4713469995086e-15,0.577257725772577
-1.48765118040151e-14,8.4713469995086e-15,0.577357735773577
-1.48765118040151e-14,8.4713469995086e-15,0.577457745774577
-1.48765118040151e-14,8.4713469995086e-15,0.577557755775578
-1.48765118040151e-14,8.4713469995086e-15,0.577657765776578
-1.48765118040151e-14,8.4713469995086e-15,0.577757775777578
-1.48765118040151e-14,8.4713469995086e-15,0.577857785778578
-1.48765118040151e-14,8.4713469995086e-15,0.577957795779578
-1.48765118040151e-14,8.4713469995086e-15,0.578057805780578
-1.48765118040151e-14,8.4713469995086e-15,0.578157815781578
-1.48765118040151e-14,8.4713469995086e-15,0.578257825782578
-1.48765118040151e-14,8.4713469995086e-15,0.578357835783578
-1.48765118040151e-14,8.4713469995086e-15,0.578457845784578
-1.48765118040151e-14,8.4713469995086e-15,0.578557855785579
-1.48765118040151e-14,8.4713469995086e-15,0.578657865786579
-1.48765118040151e-14,8.4713469995086e-15,0.578757875787579
-1.48765118040151e-14,8.4713469995086e-15,0.578857885788579
-1.48765118040151e-14,8.4713469995086e-15,0.578957895789579
-1.48765118040151e-14,8.4713469995086e-15,0.579057905790579
-1.48765118040151e-14,8.4713469995086e-15,0.579157915791579
-1.48765118040151e-14,8.4713469995086e-15,0.579257925792579
-1.48765118040151e-14,8.4713469995086e-15,0.579357935793579
-1.48765118040151e-14,8.4713469995086e-15,0.579457945794579
-1.48765118040151e-14,8.4713469995086e-15,0.57955795579558
-1.48765118040151e-14,8.4713469995086e-15,0.57965796579658
-1.48765118040151e-14,8.4713469995086e-15,0.57975797579758
-1.48765118040151e-14,8.4713469995086e-15,0.57985798579858
-1.48765118040151e-14,8.4713469995086e-15,0.57995799579958
-1.48765118040151e-14,8.4713469995086e-15,0.58005800580058
-1.48765118040151e-14,8.4713469995086e-15,0.58015801580158
-1.48765118040151e-14,8.4713469995086e-15,0.58025802580258
-1.48765118040151e-14,8.4713469995086e-15,0.58035803580358
-1.48765118040151e-14,8.4713469995086e-15,0.58045804580458
-1.48765118040151e-14,8.4713469995086e-15,0.580558055805581
-1.48765118040151e-14,8.4713469995086e-15,0.580658065806581
-1.48765118040151e-14,8.4713469995086e-15,0.580758075807581
-1.48765118040151e-14,8.4713469995086e-15,0.580858085808581
-1.48765118040151e-14,8.4713469995086e-15,0.580958095809581
-1.48765118040151e-14,8.4713469995086e-15,0.581058105810581
-1.48765118040151e-14,8.4713469995086e-15,0.581158115811581
-1.48765118040151e-14,8.4713469995086e-15,0.581258125812581
-1.48765118040151e-14,8.4713469995086e-15,0.581358135813581
-1.48765118040151e-14,8.4713469995086e-15,0.581458145814581
-1.48765118040151e-14,8.4713469995086e-15,0.581558155815582
-1.48765118040151e-14,8.4713469995086e-15,0.581658165816582
-1.48765118040151e-14,8.4713469995086e-15,0.581758175817582
-1.48765118040151e-14,8.4713469995086e-15,0.581858185818582
-1.48765118040151e-14,8.4713469995086e-15,0.581958195819582
-1.48765118040151e-14,8.4713469995086e-15,0.582058205820582
-1.48765118040151e-14,8.4713469995086e-15,0.582158215821582
-1.48765118040151e-14,8.4713469995086e-15,0.582258225822582
-1.48765118040151e-14,8.4713469995086e-15,0.582358235823582
-1.48765118040151e-14,8.4713469995086e-15,0.582458245824582
-1.48765118040151e-14,8.4713469995086e-15,0.582558255825583
-1.48765118040151e-14,8.4713469995086e-15,0.582658265826583
-1.48765118040151e-14,8.4713469995086e-15,0.582758275827583
-1.48765118040151e-14,8.4713469995086e-15,0.582858285828583
-1.48765118040151e-14,8.4713469995086e-15,0.582958295829583
-1.48765118040151e-14,8.4713469995086e-15,0.583058305830583
-1.48765118040151e-14,8.4713469995086e-15,0.583158315831583
-1.48765118040151e-14,8.4713469995086e-15,0.583258325832583
-1.48765118040151e-14,8.4713469995086e-15,0.583358335833583
-1.48765118040151e-14,8.4713469995086e-15,0.583458345834583
-1.48765118040151e-14,8.4713469995086e-15,0.583558355835584
-1.48765118040151e-14,8.4713469995086e-15,0.583658365836584
-1.48765118040151e-14,8.4713469995086e-15,0.583758375837584
-1.48765118040151e-14,8.4713469995086e-15,0.583858385838584
-1.48765118040151e-14,8.4713469995086e-15,0.583958395839584
-1.48765118040151e-14,8.4713469995086e-15,0.584058405840584
-1.48765118040151e-14,8.4713469995086e-15,0.584158415841584
-1.48765118040151e-14,8.4713469995086e-15,0.584258425842584
-1.48765118040151e-14,8.4713469995086e-15,0.584358435843584
-1.48765118040151e-14,8.4713469995086e-15,0.584458445844585
-1.48765118040151e-14,8.4713469995086e-15,0.584558455845585
-1.48765118040151e-14,8.4713469995086e-15,0.584658465846585
-1.48765118040151e-14,8.4713469995086e-15,0.584758475847585
-1.48765118040151e-14,8.4713469995086e-15,0.584858485848585
-1.48765118040151e-14,8.4713469995086e-15,0.584958495849585
-1.48765118040151e-14,8.4713469995086e-15,0.585058505850585
-1.48765118040151e-14,8.4713469995086e-15,0.585158515851585
-1.48765118040151e-14,8.4713469995086e-15,0.585258525852585
-1.48765118040151e-14,8.4713469995086e-15,0.585358535853585
-1.48765118040151e-14,8.4713469995086e-15,0.585458545854585
-1.48765118040151e-14,8.4713469995086e-15,0.585558555855586
-1.48765118040151e-14,8.4713469995086e-15,0.585658565856586
-1.48765118040151e-14,8.4713469995086e-15,0.585758575857586
-1.48765118040151e-14,8.4713469995086e-15,0.585858585858586
-1.48765118040151e-14,8.4713469995086e-15,0.585958595859586
-1.48765118040151e-14,8.4713469995086e-15,0.586058605860586
-1.48765118040151e-14,8.4713469995086e-15,0.586158615861586
-1.48765118040151e-14,8.4713469995086e-15,0.586258625862586
-1.48765118040151e-14,8.4713469995086e-15,0.586358635863586
-1.48765118040151e-14,8.4713469995086e-15,0.586458645864587
-1.48765118040151e-14,8.4713469995086e-15,0.586558655865587
-1.48765118040151e-14,8.4713469995086e-15,0.586658665866587
-1.48765118040151e-14,8.4713469995086e-15,0.586758675867587
-1.48765118040151e-14,8.4713469995086e-15,0.586858685868587
-1.48765118040151e-14,8.4713469995086e-15,0.586958695869587
-1.48765118040151e-14,8.4713469995086e-15,0.587058705870587
-1.48765118040151e-14,8.4713469995086e-15,0.587158715871587
-1.48765118040151e-14,8.4713469995086e-15,0.587258725872587
-1.48765118040151e-14,8.4713469995086e-15,0.587358735873587
-1.48765118040151e-14,8.4713469995086e-15,0.587458745874587
-1.48765118040151e-14,8.4713469995086e-15,0.587558755875588
-1.48765118040151e-14,8.4713469995086e-15,0.587658765876588
-1.48765118040151e-14,8.4713469995086e-15,0.587758775877588
-1.48765118040151e-14,8.4713469995086e-15,0.587858785878588
-1.48765118040151e-14,8.4713469995086e-15,0.587958795879588
-1.48765118040151e-14,8.4713469995086e-15,0.588058805880588
-1.48765118040151e-14,8.4713469995086e-15,0.588158815881588
-1.48765118040151e-14,8.4713469995086e-15,0.588258825882588
-1.48765118040151e-14,8.4713469995086e-15,0.588358835883588
-1.48765118040151e-14,8.4713469995086e-15,0.588458845884588
-1.48765118040151e-14,8.4713469995086e-15,0.588558855885589
-1.48765118040151e-14,8.4713469995086e-15,0.588658865886589
-1.48765118040151e-14,8.4713469995086e-15,0.588758875887589
-1.48765118040151e-14,8.4713469995086e-15,0.588858885888589
-1.48765118040151e-14,8.4713469995086e-15,0.588958895889589
-1.48765118040151e-14,8.4713469995086e-15,0.589058905890589
-1.48765118040151e-14,8.4713469995086e-15,0.589158915891589
-1.48765118040151e-14,8.4713469995086e-15,0.589258925892589
-1.48765118040151e-14,8.4713469995086e-15,0.589358935893589
-1.48765118040151e-14,8.4713469995086e-15,0.589458945894589
-1.48765118040151e-14,8.4713469995086e-15,0.58955895589559
-1.48765118040151e-14,8.4713469995086e-15,0.58965896589659
-1.48765118040151e-14,8.4713469995086e-15,0.58975897589759
-1.48765118040151e-14,8.4713469995086e-15,0.58985898589859
-1.48765118040151e-14,8.4713469995086e-15,0.58995899589959
-1.48765118040151e-14,8.4713469995086e-15,0.59005900590059
-1.48765118040151e-14,8.4713469995086e-15,0.59015901590159
-1.48765118040151e-14,8.4713469995086e-15,0.59025902590259
-1.48765118040151e-14,8.4713469995086e-15,0.59035903590359
-1.48765118040151e-14,8.4713469995086e-15,0.59045904590459
-1.48765118040151e-14,8.4713469995086e-15,0.590559055905591
-1.48765118040151e-14,8.4713469995086e-15,0.590659065906591
-1.48765118040151e-14,8.4713469995086e-15,0.590759075907591
-1.48765118040151e-14,8.4713469995086e-15,0.590859085908591
-1.48765118040151e-14,8.4713469995086e-15,0.590959095909591
-1.48765118040151e-14,8.4713469995086e-15,0.591059105910591
-1.48765118040151e-14,8.4713469995086e-15,0.591159115911591
-1.48765118040151e-14,8.4713469995086e-15,0.591259125912591
-1.48765118040151e-14,8.4713469995086e-15,0.591359135913591
-1.48765118040151e-14,8.4713469995086e-15,0.591459145914591
-1.48765118040151e-14,8.4713469995086e-15,0.591559155915592
-1.48765118040151e-14,8.4713469995086e-15,0.591659165916592
-1.48765118040151e-14,8.4713469995086e-15,0.591759175917592
-1.48765118040151e-14,8.4713469995086e-15,0.591859185918592
-1.48765118040151e-14,8.4713469995086e-15,0.591959195919592
-1.48765118040151e-14,8.4713469995086e-15,0.592059205920592
-1.48765118040151e-14,8.4713469995086e-15,0.592159215921592
-1.48765118040151e-14,8.4713469995086e-15,0.592259225922592
-1.48765118040151e-14,8.4713469995086e-15,0.592359235923592
-1.48765118040151e-14,8.4713469995086e-15,0.592459245924592
-1.48765118040151e-14,8.4713469995086e-15,0.592559255925593
-1.48765118040151e-14,8.4713469995086e-15,0.592659265926593
-1.48765118040151e-14,8.4713469995086e-15,0.592759275927593
-1.48765118040151e-14,8.4713469995086e-15,0.592859285928593
-1.48765118040151e-14,8.4713469995086e-15,0.592959295929593
-1.48765118040151e-14,8.4713469995086e-15,0.593059305930593
-1.48765118040151e-14,8.4713469995086e-15,0.593159315931593
-1.48765118040151e-14,8.4713469995086e-15,0.593259325932593
-1.48765118040151e-14,8.4713469995086e-15,0.593359335933593
-1.48765118040151e-14,8.4713469995086e-15,0.593459345934593
-1.48765118040151e-14,8.4713469995086e-15,0.593559355935594
-1.48765118040151e-14,8.4713469995086e-15,0.593659365936594
-1.48765118040151e-14,8.4713469995086e-15,0.593759375937594
-1.48765118040151e-14,8.4713469995086e-15,0.593859385938594
-1.48765118040151e-14,8.4713469995086e-15,0.593959395939594
-1.48765118040151e-14,8.4713469995086e-15,0.594059405940594
-1.48765118040151e-14,8.4713469995086e-15,0.594159415941594
-1.48765118040151e-14,8.4713469995086e-15,0.594259425942594
-1.48765118040151e-14,8.4713469995086e-15,0.594359435943594
-1.48765118040151e-14,8.4713469995086e-15,0.594459445944594
-1.48765118040151e-14,8.4713469995086e-15,0.594559455945595
-1.48765118040151e-14,8.4713469995086e-15,0.594659465946595
-1.48765118040151e-14,8.4713469995086e-15,0.594759475947595
-1.48765118040151e-14,8.4713469995086e-15,0.594859485948595
-1.48765118040151e-14,8.4713469995086e-15,0.594959495949595
-1.48765118040151e-14,8.4713469995086e-15,0.595059505950595
-1.48765118040151e-14,8.4713469995086e-15,0.595159515951595
-1.48765118040151e-14,8.4713469995086e-15,0.595259525952595
-1.48765118040151e-14,8.4713469995086e-15,0.595359535953595
-1.48765118040151e-14,8.4713469995086e-15,0.595459545954595
-1.48765118040151e-14,8.4713469995086e-15,0.595559555955596
-1.48765118040151e-14,8.4713469995086e-15,0.595659565956596
-1.48765118040151e-14,8.4713469995086e-15,0.595759575957596
-1.48765118040151e-14,8.4713469995086e-15,0.595859585958596
-1.48765118040151e-14,8.4713469995086e-15,0.595959595959596
-1.48765118040151e-14,8.4713469995086e-15,0.596059605960596
-1.48765118040151e-14,8.4713469995086e-15,0.596159615961596
-1.48765118040151e-14,8.4713469995086e-15,0.596259625962596
-1.48765118040151e-14,8.4713469995086e-15,0.596359635963596
-1.48765118040151e-14,8.4713469995086e-15,0.596459645964596
-1.48765118040151e-14,8.4713469995086e-15,0.596559655965597
-1.48765118040151e-14,8.4713469995086e-15,0.596659665966597
-1.48765118040151e-14,8.4713469995086e-15,0.596759675967597
-1.48765118040151e-14,8.4713469995086e-15,0.596859685968597
-1.48765118040151e-14,8.4713469995086e-15,0.596959695969597
-1.48765118040151e-14,8.4713469995086e-15,0.597059705970597
-1.48765118040151e-14,8.4713469995086e-15,0.597159715971597
-1.48765118040151e-14,8.4713469995086e-15,0.597259725972597
-1.48765118040151e-14,8.4713469995086e-15,0.597359735973597
-1.48765118040151e-14,8.4713469995086e-15,0.597459745974598
-1.48765118040151e-14,8.4713469995086e-15,0.597559755975598
-1.48765118040151e-14,8.4713469995086e-15,0.597659765976598
-1.48765118040151e-14,8.4713469995086e-15,0.597759775977598
-1.48765118040151e-14,8.4713469995086e-15,0.597859785978598
-1.48765118040151e-14,8.4713469995086e-15,0.597959795979598
-1.48765118040151e-14,8.4713469995086e-15,0.598059805980598
-1.48765118040151e-14,8.4713469995086e-15,0.598159815981598
-1.48765118040151e-14,8.4713469995086e-15,0.598259825982598
-1.48765118040151e-14,8.4713469995086e-15,0.598359835983598
-1.48765118040151e-14,8.4713469995086e-15,0.598459845984598
-1.48765118040151e-14,8.4713469995086e-15,0.598559855985599
-1.48765118040151e-14,8.4713469995086e-15,0.598659865986599
-1.48765118040151e-14,8.4713469995086e-15,0.598759875987599
-1.48765118040151e-14,8.4713469995086e-15,0.598859885988599
-1.48765118040151e-14,8.4713469995086e-15,0.598959895989599
-1.48765118040151e-14,8.4713469995086e-15,0.599059905990599
-1.48765118040151e-14,8.4713469995086e-15,0.599159915991599
-1.48765118040151e-14,8.4713469995086e-15,0.599259925992599
-1.48765118040151e-14,8.4713469995086e-15,0.599359935993599
-1.48765118040151e-14,8.4713469995086e-15,0.5994599459946
-1.48765118040151e-14,8.4713469995086e-15,0.5995599559956
-1.48765118040151e-14,8.4713469995086e-15,0.5996599659966
-1.48765118040151e-14,8.4713469995086e-15,0.5997599759976
-1.48765118040151e-14,8.4713469995086e-15,0.5998599859986
-1.48765118040151e-14,8.4713469995086e-15,0.5999599959996
-1.48765118040151e-14,8.4713469995086e-15,0.6000600060006
-1.48765118040151e-14,8.4713469995086e-15,0.6001600160016
-1.48765118040151e-14,8.4713469995086e-15,0.6002600260026
-1.48765118040151e-14,8.4713469995086e-15,0.6003600360036
-1.48765118040151e-14,8.4713469995086e-15,0.6004600460046
-1.48765118040151e-14,8.4713469995086e-15,0.600560056005601
-1.48765118040151e-14,8.4713469995086e-15,0.600660066006601
-1.48765118040151e-14,8.4713469995086e-15,0.600760076007601
-1.48765118040151e-14,8.4713469995086e-15,0.600860086008601
-1.48765118040151e-14,8.4713469995086e-15,0.600960096009601
-1.48765118040151e-14,8.4713469995086e-15,0.601060106010601
-1.48765118040151e-14,8.4713469995086e-15,0.601160116011601
-1.48765118040151e-14,8.4713469995086e-15,0.601260126012601
-1.48765118040151e-14,8.4713469995086e-15,0.601360136013601
-1.48765118040151e-14,8.4713469995086e-15,0.601460146014602
-1.48765118040151e-14,8.4713469995086e-15,0.601560156015602
-1.48765118040151e-14,8.4713469995086e-15,0.601660166016602
-1.48765118040151e-14,8.4713469995086e-15,0.601760176017602
-1.48765118040151e-14,8.4713469995086e-15,0.601860186018602
-1.48765118040151e-14,8.4713469995086e-15,0.601960196019602
-1.48765118040151e-14,8.4713469995086e-15,0.602060206020602
-1.48765118040151e-14,8.4713469995086e-15,0.602160216021602
-1.48765118040151e-14,8.4713469995086e-15,0.602260226022602
-1.48765118040151e-14,8.4713469995086e-15,0.602360236023602
-1.48765118040151e-14,8.4713469995086e-15,0.602460246024602
-1.48765118040151e-14,8.4713469995086e-15,0.602560256025603
-1.48765118040151e-14,8.4713469995086e-15,0.602660266026603
-1.48765118040151e-14,8.4713469995086e-15,0.602760276027603
-1.48765118040151e-14,8.4713469995086e-15,0.602860286028603
-1.48765118040151e-14,8.4713469995086e-15,0.602960296029603
-1.48765118040151e-14,8.4713469995086e-15,0.603060306030603
-1.48765118040151e-14,8.4713469995086e-15,0.603160316031603
-1.48765118040151e-14,8.4713469995086e-15,0.603260326032603
-1.48765118040151e-14,8.4713469995086e-15,0.603360336033603
-1.48765118040151e-14,8.4713469995086e-15,0.603460346034603
-1.48765118040151e-14,8.4713469995086e-15,0.603560356035604
-1.48765118040151e-14,8.4713469995086e-15,0.603660366036604
-1.48765118040151e-14,8.4713469995086e-15,0.603760376037604
-1.48765118040151e-14,8.4713469995086e-15,0.603860386038604
-1.48765118040151e-14,8.4713469995086e-15,0.603960396039604
-1.48765118040151e-14,8.4713469995086e-15,0.604060406040604
-1.48765118040151e-14,8.4713469995086e-15,0.604160416041604
-1.48765118040151e-14,8.4713469995086e-15,0.604260426042604
-1.48765118040151e-14,8.4713469995086e-15,0.604360436043604
-1.48765118040151e-14,8.4713469995086e-15,0.604460446044604
-1.48765118040151e-14,8.4713469995086e-15,0.604560456045605
-1.48765118040151e-14,8.4713469995086e-15,0.604660466046605
-1.48765118040151e-14,8.4713469995086e-15,0.604760476047605
-1.48765118040151e-14,8.4713469995086e-15,0.604860486048605
-1.48765118040151e-14,8.4713469995086e-15,0.604960496049605
-1.48765118040151e-14,8.4713469995086e-15,0.605060506050605
-1.48765118040151e-14,8.4713469995086e-15,0.605160516051605
-1.48765118040151e-14,8.4713469995086e-15,0.605260526052605
-1.48765118040151e-14,8.4713469995086e-15,0.605360536053605
-1.48765118040151e-14,8.4713469995086e-15,0.605460546054605
-1.48765118040151e-14,8.4713469995086e-15,0.605560556055606
-1.48765118040151e-14,8.4713469995086e-15,0.605660566056606
-1.48765118040151e-14,8.4713469995086e-15,0.605760576057606
-1.48765118040151e-14,8.4713469995086e-15,0.605860586058606
-1.48765118040151e-14,8.4713469995086e-15,0.605960596059606
-1.48765118040151e-14,8.4713469995086e-15,0.606060606060606
-1.48765118040151e-14,8.4713469995086e-15,0.606160616061606
-1.48765118040151e-14,8.4713469995086e-15,0.606260626062606
-1.48765118040151e-14,8.4713469995086e-15,0.606360636063606
-1.48765118040151e-14,8.4713469995086e-15,0.606460646064606
-1.48765118040151e-14,8.4713469995086e-15,0.606560656065607
-1.48765118040151e-14,8.4713469995086e-15,0.606660666066607
-1.48765118040151e-14,8.4713469995086e-15,0.606760676067607
-1.48765118040151e-14,8.4713469995086e-15,0.606860686068607
-1.48765118040151e-14,8.4713469995086e-15,0.606960696069607
-1.48765118040151e-14,8.4713469995086e-15,0.607060706070607
-1.48765118040151e-14,8.4713469995086e-15,0.607160716071607
-1.48765118040151e-14,8.4713469995086e-15,0.607260726072607
-1.48765118040151e-14,8.4713469995086e-15,0.607360736073607
-1.48765118040151e-14,8.4713469995086e-15,0.607460746074607
-1.48765118040151e-14,8.4713469995086e-15,0.607560756075608
-1.48765118040151e-14,8.4713469995086e-15,0.607660766076608
-1.48765118040151e-14,8.4713469995086e-15,0.607760776077608
-1.48765118040151e-14,8.4713469995086e-15,0.607860786078608
-1.48765118040151e-14,8.4713469995086e-15,0.607960796079608
-1.48765118040151e-14,8.4713469995086e-15,0.608060806080608
-1.48765118040151e-14,8.4713469995086e-15,0.608160816081608
-1.48765118040151e-14,8.4713469995086e-15,0.608260826082608
-1.48765118040151e-14,8.4713469995086e-15,0.608360836083608
-1.48765118040151e-14,8.4713469995086e-15,0.608460846084608
-1.48765118040151e-14,8.4713469995086e-15,0.608560856085609
-1.48765118040151e-14,8.4713469995086e-15,0.608660866086609
-1.48765118040151e-14,8.4713469995086e-15,0.608760876087609
-1.48765118040151e-14,8.4713469995086e-15,0.608860886088609
-1.48765118040151e-14,8.4713469995086e-15,0.608960896089609
-1.48765118040151e-14,8.4713469995086e-15,0.609060906090609
-1.48765118040151e-14,8.4713469995086e-15,0.609160916091609
-1.48765118040151e-14,8.4713469995086e-15,0.609260926092609
-1.48765118040151e-14,8.4713469995086e-15,0.609360936093609
-1.48765118040151e-14,8.4713469995086e-15,0.609460946094609
-1.48765118040151e-14,8.4713469995086e-15,0.60956095609561
-1.48765118040151e-14,8.4713469995086e-15,0.60966096609661
-1.48765118040151e-14,8.4713469995086e-15,0.60976097609761
-1.48765118040151e-14,8.4713469995086e-15,0.60986098609861
-1.48765118040151e-14,8.4713469995086e-15,0.60996099609961
-1.48765118040151e-14,8.4713469995086e-15,0.61006100610061
-1.48765118040151e-14,8.4713469995086e-15,0.61016101610161
-1.48765118040151e-14,8.4713469995086e-15,0.61026102610261
-1.48765118040151e-14,8.4713469995086e-15,0.61036103610361
-1.48765118040151e-14,8.4713469995086e-15,0.61046104610461
-1.48765118040151e-14,8.4713469995086e-15,0.610561056105611
-1.48765118040151e-14,8.4713469995086e-15,0.610661066106611
-1.48765118040151e-14,8.4713469995086e-15,0.610761076107611
-1.48765118040151e-14,8.4713469995086e-15,0.610861086108611
-1.48765118040151e-14,8.4713469995086e-15,0.610961096109611
-1.48765118040151e-14,8.4713469995086e-15,0.611061106110611
-1.48765118040151e-14,8.4713469995086e-15,0.611161116111611
-1.48765118040151e-14,8.4713469995086e-15,0.611261126112611
-1.48765118040151e-14,8.4713469995086e-15,0.611361136113611
-1.48765118040151e-14,8.4713469995086e-15,0.611461146114611
-1.48765118040151e-14,8.4713469995086e-15,0.611561156115612
-1.48765118040151e-14,8.4713469995086e-15,0.611661166116612
-1.48765118040151e-14,8.4713469995086e-15,0.611761176117612
-1.48765118040151e-14,8.4713469995086e-15,0.611861186118612
-1.48765118040151e-14,8.4713469995086e-15,0.611961196119612
-1.48765118040151e-14,8.4713469995086e-15,0.612061206120612
-1.48765118040151e-14,8.4713469995086e-15,0.612161216121612
-1.48765118040151e-14,8.4713469995086e-15,0.612261226122612
-1.48765118040151e-14,8.4713469995086e-15,0.612361236123612
-1.48765118040151e-14,8.4713469995086e-15,0.612461246124613
-1.48765118040151e-14,8.4713469995086e-15,0.612561256125613
-1.48765118040151e-14,8.4713469995086e-15,0.612661266126613
-1.48765118040151e-14,8.4713469995086e-15,0.612761276127613
-1.48765118040151e-14,8.4713469995086e-15,0.612861286128613
-1.48765118040151e-14,8.4713469995086e-15,0.612961296129613
-1.48765118040151e-14,8.4713469995086e-15,0.613061306130613
-1.48765118040151e-14,8.4713469995086e-15,0.613161316131613
-1.48765118040151e-14,8.4713469995086e-15,0.613261326132613
-1.48765118040151e-14,8.4713469995086e-15,0.613361336133613
-1.48765118040151e-14,8.4713469995086e-15,0.613461346134613
-1.48765118040151e-14,8.4713469995086e-15,0.613561356135614
-1.48765118040151e-14,8.4713469995086e-15,0.613661366136614
-1.48765118040151e-14,8.4713469995086e-15,0.613761376137614
-1.48765118040151e-14,8.4713469995086e-15,0.613861386138614
-1.48765118040151e-14,8.4713469995086e-15,0.613961396139614
-1.48765118040151e-14,8.4713469995086e-15,0.614061406140614
-1.48765118040151e-14,8.4713469995086e-15,0.614161416141614
-1.48765118040151e-14,8.4713469995086e-15,0.614261426142614
-1.48765118040151e-14,8.4713469995086e-15,0.614361436143614
-1.48765118040151e-14,8.4713469995086e-15,0.614461446144615
-1.48765118040151e-14,8.4713469995086e-15,0.614561456145615
-1.48765118040151e-14,8.4713469995086e-15,0.614661466146615
-1.48765118040151e-14,8.4713469995086e-15,0.614761476147615
-1.48765118040151e-14,8.4713469995086e-15,0.614861486148615
-1.48765118040151e-14,8.4713469995086e-15,0.614961496149615
-1.48765118040151e-14,8.4713469995086e-15,0.615061506150615
-1.48765118040151e-14,8.4713469995086e-15,0.615161516151615
-1.48765118040151e-14,8.4713469995086e-15,0.615261526152615
-1.48765118040151e-14,8.4713469995086e-15,0.615361536153615
-1.48765118040151e-14,8.4713469995086e-15,0.615461546154615
-1.48765118040151e-14,8.4713469995086e-15,0.615561556155616
-1.48765118040151e-14,8.4713469995086e-15,0.615661566156616
-1.48765118040151e-14,8.4713469995086e-15,0.615761576157616
-1.48765118040151e-14,8.4713469995086e-15,0.615861586158616
-1.48765118040151e-14,8.4713469995086e-15,0.615961596159616
-1.48765118040151e-14,8.4713469995086e-15,0.616061606160616
-1.48765118040151e-14,8.4713469995086e-15,0.616161616161616
-1.48765118040151e-14,8.4713469995086e-15,0.616261626162616
-1.48765118040151e-14,8.4713469995086e-15,0.616361636163616
-1.48765118040151e-14,8.4713469995086e-15,0.616461646164617
-1.48765118040151e-14,8.4713469995086e-15,0.616561656165617
-1.48765118040151e-14,8.4713469995086e-15,0.616661666166617
-1.48765118040151e-14,8.4713469995086e-15,0.616761676167617
-1.48765118040151e-14,8.4713469995086e-15,0.616861686168617
-1.48765118040151e-14,8.4713469995086e-15,0.616961696169617
-1.48765118040151e-14,8.4713469995086e-15,0.617061706170617
-1.48765118040151e-14,8.4713469995086e-15,0.617161716171617
-1.48765118040151e-14,8.4713469995086e-15,0.617261726172617
-1.48765118040151e-14,8.4713469995086e-15,0.617361736173617
-1.48765118040151e-14,8.4713469995086e-15,0.617461746174617
-1.48765118040151e-14,8.4713469995086e-15,0.617561756175618
-1.48765118040151e-14,8.4713469995086e-15,0.617661766176618
-1.48765118040151e-14,8.4713469995086e-15,0.617761776177618
-1.48765118040151e-14,8.4713469995086e-15,0.617861786178618
-1.48765118040151e-14,8.4713469995086e-15,0.617961796179618
-1.48765118040151e-14,8.4713469995086e-15,0.618061806180618
-1.48765118040151e-14,8.4713469995086e-15,0.618161816181618
-1.48765118040151e-14,8.4713469995086e-15,0.618261826182618
-1.48765118040151e-14,8.4713469995086e-15,0.618361836183618
-1.48765118040151e-14,8.4713469995086e-15,0.618461846184618
-1.48765118040151e-14,8.4713469995086e-15,0.618561856185619
-1.48765118040151e-14,8.4713469995086e-15,0.618661866186619
-1.48765118040151e-14,8.4713469995086e-15,0.618761876187619
-1.48765118040151e-14,8.4713469995086e-15,0.618861886188619
-1.48765118040151e-14,8.4713469995086e-15,0.618961896189619
-1.48765118040151e-14,8.4713469995086e-15,0.619061906190619
-1.48765118040151e-14,8.4713469995086e-15,0.619161916191619
-1.48765118040151e-14,8.4713469995086e-15,0.619261926192619
-1.48765118040151e-14,8.4713469995086e-15,0.619361936193619
-1.48765118040151e-14,8.4713469995086e-15,0.619461946194619
-1.48765118040151e-14,8.4713469995086e-15,0.61956195619562
-1.48765118040151e-14,8.4713469995086e-15,0.61966196619662
-1.48765118040151e-14,8.4713469995086e-15,0.61976197619762
-1.48765118040151e-14,8.4713469995086e-15,0.61986198619862
-1.48765118040151e-14,8.4713469995086e-15,0.61996199619962
-1.48765118040151e-14,8.4713469995086e-15,0.62006200620062
-1.48765118040151e-14,8.4713469995086e-15,0.62016201620162
-1.48765118040151e-14,8.4713469995086e-15,0.62026202620262
-1.48765118040151e-14,8.4713469995086e-15,0.62036203620362
-1.48765118040151e-14,8.4713469995086e-15,0.62046204620462
-1.48765118040151e-14,8.4713469995086e-15,0.620562056205621
-1.48765118040151e-14,8.4713469995086e-15,0.620662066206621
-1.48765118040151e-14,8.4713469995086e-15,0.620762076207621
-1.48765118040151e-14,8.4713469995086e-15,0.620862086208621
-1.48765118040151e-14,8.4713469995086e-15,0.620962096209621
-1.48765118040151e-14,8.4713469995086e-15,0.621062106210621
-1.48765118040151e-14,8.4713469995086e-15,0.621162116211621
-1.48765118040151e-14,8.4713469995086e-15,0.621262126212621
-1.48765118040151e-14,8.4713469995086e-15,0.621362136213621
-1.48765118040151e-14,8.4713469995086e-15,0.621462146214621
-1.48765118040151e-14,8.4713469995086e-15,0.621562156215622
-1.48765118040151e-14,8.4713469995086e-15,0.621662166216622
-1.48765118040151e-14,8.4713469995086e-15,0.621762176217622
-1.48765118040151e-14,8.4713469995086e-15,0.621862186218622
-1.48765118040151e-14,8.4713469995086e-15,0.621962196219622
-1.48765118040151e-14,8.4713469995086e-15,0.622062206220622
-1.48765118040151e-14,8.4713469995086e-15,0.622162216221622
-1.48765118040151e-14,8.4713469995086e-15,0.622262226222622
-1.48765118040151e-14,8.4713469995086e-15,0.622362236223622
-1.48765118040151e-14,8.4713469995086e-15,0.622462246224622
-1.48765118040151e-14,8.4713469995086e-15,0.622562256225623
-1.48765118040151e-14,8.4713469995086e-15,0.622662266226623
-1.48765118040151e-14,8.4713469995086e-15,0.622762276227623
-1.48765118040151e-14,8.4713469995086e-15,0.622862286228623
-1.48765118040151e-14,8.4713469995086e-15,0.622962296229623
-1.48765118040151e-14,8.4713469995086e-15,0.623062306230623
-1.48765118040151e-14,8.4713469995086e-15,0.623162316231623
-1.48765118040151e-14,8.4713469995086e-15,0.623262326232623
-1.48765118040151e-14,8.4713469995086e-15,0.623362336233623
-1.48765118040151e-14,8.4713469995086e-15,0.623462346234623
-1.48765118040151e-14,8.4713469995086e-15,0.623562356235624
-1.48765118040151e-14,8.4713469995086e-15,0.623662366236624
-1.48765118040151e-14,8.4713469995086e-15,0.623762376237624
-1.48765118040151e-14,8.4713469995086e-15,0.623862386238624
-1.48765118040151e-14,8.4713469995086e-15,0.623962396239624
-1.48765118040151e-14,8.4713469995086e-15,0.624062406240624
-1.48765118040151e-14,8.4713469995086e-15,0.624162416241624
-1.48765118040151e-14,8.4713469995086e-15,0.624262426242624
-1.48765118040151e-14,8.4713469995086e-15,0.624362436243624
-1.48765118040151e-14,8.4713469995086e-15,0.624462446244624
-1.48765118040151e-14,8.4713469995086e-15,0.624562456245625
-1.48765118040151e-14,8.4713469995086e-15,0.624662466246625
-1.48765118040151e-14,8.4713469995086e-15,0.624762476247625
-1.48765118040151e-14,8.4713469995086e-15,0.624862486248625
-1.48765118040151e-14,8.4713469995086e-15,0.624962496249625
-1.48765118040151e-14,8.4713469995086e-15,0.625062506250625
-1.48765118040151e-14,8.4713469995086e-15,0.625162516251625
-1.48765118040151e-14,8.4713469995086e-15,0.625262526252625
-1.48765118040151e-14,8.4713469995086e-15,0.625362536253625
-1.48765118040151e-14,8.4713469995086e-15,0.625462546254625
-1.48765118040151e-14,8.4713469995086e-15,0.625562556255626
-1.48765118040151e-14,8.4713469995086e-15,0.625662566256626
-1.48765118040151e-14,8.4713469995086e-15,0.625762576257626
-1.48765118040151e-14,8.4713469995086e-15,0.625862586258626
-1.48765118040151e-14,8.4713469995086e-15,0.625962596259626
-1.48765118040151e-14,8.4713469995086e-15,0.626062606260626
-1.48765118040151e-14,8.4713469995086e-15,0.626162616261626
-1.48765118040151e-14,8.4713469995086e-15,0.626262626262626
-1.48765118040151e-14,8.4713469995086e-15,0.626362636263626
-1.48765118040151e-14,8.4713469995086e-15,0.626462646264626
-1.48765118040151e-14,8.4713469995086e-15,0.626562656265627
-1.48765118040151e-14,8.4713469995086e-15,0.626662666266627
-1.48765118040151e-14,8.4713469995086e-15,0.626762676267627
-1.48765118040151e-14,8.4713469995086e-15,0.626862686268627
-1.48765118040151e-14,8.4713469995086e-15,0.626962696269627
-1.48765118040151e-14,8.4713469995086e-15,0.627062706270627
-1.48765118040151e-14,8.4713469995086e-15,0.627162716271627
-1.48765118040151e-14,8.4713469995086e-15,0.627262726272627
-1.48765118040151e-14,8.4713469995086e-15,0.627362736273627
-1.48765118040151e-14,8.4713469995086e-15,0.627462746274628
-1.48765118040151e-14,8.4713469995086e-15,0.627562756275628
-1.48765118040151e-14,8.4713469995086e-15,0.627662766276628
-1.48765118040151e-14,8.4713469995086e-15,0.627762776277628
-1.48765118040151e-14,8.4713469995086e-15,0.627862786278628
-1.48765118040151e-14,8.4713469995086e-15,0.627962796279628
-1.48765118040151e-14,8.4713469995086e-15,0.628062806280628
-1.48765118040151e-14,8.4713469995086e-15,0.628162816281628
-1.48765118040151e-14,8.4713469995086e-15,0.628262826282628
-1.48765118040151e-14,8.4713469995086e-15,0.628362836283628
-1.48765118040151e-14,8.4713469995086e-15,0.628462846284628
-1.48765118040151e-14,8.4713469995086e-15,0.628562856285629
-1.48765118040151e-14,8.4713469995086e-15,0.628662866286629
-1.48765118040151e-14,8.4713469995086e-15,0.628762876287629
-1.48765118040151e-14,8.4713469995086e-15,0.628862886288629
-1.48765118040151e-14,8.4713469995086e-15,0.628962896289629
-1.48765118040151e-14,8.4713469995086e-15,0.629062906290629
-1.48765118040151e-14,8.4713469995086e-15,0.629162916291629
-1.48765118040151e-14,8.4713469995086e-15,0.629262926292629
-1.48765118040151e-14,8.4713469995086e-15,0.629362936293629
-1.48765118040151e-14,8.4713469995086e-15,0.62946294629463
-1.48765118040151e-14,8.4713469995086e-15,0.62956295629563
-1.48765118040151e-14,8.4713469995086e-15,0.62966296629663
-1.48765118040151e-14,8.4713469995086e-15,0.62976297629763
-1.48765118040151e-14,8.4713469995086e-15,0.62986298629863
-1.48765118040151e-14,8.4713469995086e-15,0.62996299629963
-1.48765118040151e-14,8.4713469995086e-15,0.63006300630063
-1.48765118040151e-14,8.4713469995086e-15,0.63016301630163
-1.48765118040151e-14,8.4713469995086e-15,0.63026302630263
-1.48765118040151e-14,8.4713469995086e-15,0.63036303630363
-1.48765118040151e-14,8.4713469995086e-15,0.63046304630463
-1.48765118040151e-14,8.4713469995086e-15,0.630563056305631
-1.48765118040151e-14,8.4713469995086e-15,0.630663066306631
-1.48765118040151e-14,8.4713469995086e-15,0.630763076307631
-1.48765118040151e-14,8.4713469995086e-15,0.630863086308631
-1.48765118040151e-14,8.4713469995086e-15,0.630963096309631
-1.48765118040151e-14,8.4713469995086e-15,0.631063106310631
-1.48765118040151e-14,8.4713469995086e-15,0.631163116311631
-1.48765118040151e-14,8.4713469995086e-15,0.631263126312631
-1.48765118040151e-14,8.4713469995086e-15,0.631363136313631
-1.48765118040151e-14,8.4713469995086e-15,0.631463146314632
-1.48765118040151e-14,8.4713469995086e-15,0.631563156315632
-1.48765118040151e-14,8.4713469995086e-15,0.631663166316632
-1.48765118040151e-14,8.4713469995086e-15,0.631763176317632
-1.48765118040151e-14,8.4713469995086e-15,0.631863186318632
-1.48765118040151e-14,8.4713469995086e-15,0.631963196319632
-1.48765118040151e-14,8.4713469995086e-15,0.632063206320632
-1.48765118040151e-14,8.4713469995086e-15,0.632163216321632
-1.48765118040151e-14,8.4713469995086e-15,0.632263226322632
-1.48765118040151e-14,8.4713469995086e-15,0.632363236323632
-1.48765118040151e-14,8.4713469995086e-15,0.632463246324632
-1.48765118040151e-14,8.4713469995086e-15,0.632563256325633
-1.48765118040151e-14,8.4713469995086e-15,0.632663266326633
-1.48765118040151e-14,8.4713469995086e-15,0.632763276327633
-1.48765118040151e-14,8.4713469995086e-15,0.632863286328633
-1.48765118040151e-14,8.4713469995086e-15,0.632963296329633
-1.48765118040151e-14,8.4713469995086e-15,0.633063306330633
-1.48765118040151e-14,8.4713469995086e-15,0.633163316331633
-1.48765118040151e-14,8.4713469995086e-15,0.633263326332633
-1.48765118040151e-14,8.4713469995086e-15,0.633363336333633
-1.48765118040151e-14,8.4713469995086e-15,0.633463346334633
-1.48765118040151e-14,8.4713469995086e-15,0.633563356335634
-1.48765118040151e-14,8.4713469995086e-15,0.633663366336634
-1.48765118040151e-14,8.4713469995086e-15,0.633763376337634
-1.48765118040151e-14,8.4713469995086e-15,0.633863386338634
-1.48765118040151e-14,8.4713469995086e-15,0.633963396339634
-1.48765118040151e-14,8.4713469995086e-15,0.634063406340634
-1.48765118040151e-14,8.4713469995086e-15,0.634163416341634
-1.48765118040151e-14,8.4713469995086e-15,0.634263426342634
-1.48765118040151e-14,8.4713469995086e-15,0.634363436343634
-1.48765118040151e-14,8.4713469995086e-15,0.634463446344634
-1.48765118040151e-14,8.4713469995086e-15,0.634563456345635
-1.48765118040151e-14,8.4713469995086e-15,0.634663466346635
-1.48765118040151e-14,8.4713469995086e-15,0.634763476347635
-1.48765118040151e-14,8.4713469995086e-15,0.634863486348635
-1.48765118040151e-14,8.4713469995086e-15,0.634963496349635
-1.48765118040151e-14,8.4713469995086e-15,0.635063506350635
-1.48765118040151e-14,8.4713469995086e-15,0.635163516351635
-1.48765118040151e-14,8.4713469995086e-15,0.635263526352635
-1.48765118040151e-14,8.4713469995086e-15,0.635363536353635
-1.48765118040151e-14,8.4713469995086e-15,0.635463546354635
-1.48765118040151e-14,8.4713469995086e-15,0.635563556355636
-1.48765118040151e-14,8.4713469995086e-15,0.635663566356636
-1.48765118040151e-14,8.4713469995086e-15,0.635763576357636
-1.48765118040151e-14,8.4713469995086e-15,0.635863586358636
-1.48765118040151e-14,8.4713469995086e-15,0.635963596359636
-1.48765118040151e-14,8.4713469995086e-15,0.636063606360636
-1.48765118040151e-14,8.4713469995086e-15,0.636163616361636
-1.48765118040151e-14,8.4713469995086e-15,0.636263626362636
-1.48765118040151e-14,8.4713469995086e-15,0.636363636363636
-1.48765118040151e-14,8.4713469995086e-15,0.636463646364636
-1.48765118040151e-14,8.4713469995086e-15,0.636563656365637
-1.48765118040151e-14,8.4713469995086e-15,0.636663666366637
-1.48765118040151e-14,8.4713469995086e-15,0.636763676367637
-1.48765118040151e-14,8.4713469995086e-15,0.636863686368637
-1.48765118040151e-14,8.4713469995086e-15,0.636963696369637
-1.48765118040151e-14,8.4713469995086e-15,0.637063706370637
-1.48765118040151e-14,8.4713469995086e-15,0.637163716371637
-1.48765118040151e-14,8.4713469995086e-15,0.637263726372637
-1.48765118040151e-14,8.4713469995086e-15,0.637363736373637
-1.48765118040151e-14,8.4713469995086e-15,0.637463746374637
-1.48765118040151e-14,8.4713469995086e-15,0.637563756375638
-1.48765118040151e-14,8.4713469995086e-15,0.637663766376638
-1.48765118040151e-14,8.4713469995086e-15,0.637763776377638
-1.48765118040151e-14,8.4713469995086e-15,0.637863786378638
-1.48765118040151e-14,8.4713469995086e-15,0.637963796379638
-1.48765118040151e-14,8.4713469995086e-15,0.638063806380638
-1.48765118040151e-14,8.4713469995086e-15,0.638163816381638
-1.48765118040151e-14,8.4713469995086e-15,0.638263826382638
-1.48765118040151e-14,8.4713469995086e-15,0.638363836383638
-1.48765118040151e-14,8.4713469995086e-15,0.638463846384638
-1.48765118040151e-14,8.4713469995086e-15,0.638563856385639
-1.48765118040151e-14,8.4713469995086e-15,0.638663866386639
-1.48765118040151e-14,8.4713469995086e-15,0.638763876387639
-1.48765118040151e-14,8.4713469995086e-15,0.638863886388639
-1.48765118040151e-14,8.4713469995086e-15,0.638963896389639
-1.48765118040151e-14,8.4713469995086e-15,0.639063906390639
-1.48765118040151e-14,8.4713469995086e-15,0.639163916391639
-1.48765118040151e-14,8.4713469995086e-15,0.639263926392639
-1.48765118040151e-14,8.4713469995086e-15,0.639363936393639
-1.48765118040151e-14,8.4713469995086e-15,0.639463946394639
-1.48765118040151e-14,8.4713469995086e-15,0.63956395639564
-1.48765118040151e-14,8.4713469995086e-15,0.63966396639664
-1.48765118040151e-14,8.4713469995086e-15,0.63976397639764
-1.48765118040151e-14,8.4713469995086e-15,0.63986398639864
-1.48765118040151e-14,8.4713469995086e-15,0.63996399639964
-1.48765118040151e-14,8.4713469995086e-15,0.64006400640064
-1.48765118040151e-14,8.4713469995086e-15,0.64016401640164
-1.48765118040151e-14,8.4713469995086e-15,0.64026402640264
-1.48765118040151e-14,8.4713469995086e-15,0.64036403640364
-1.48765118040151e-14,8.4713469995086e-15,0.64046404640464
-1.48765118040151e-14,8.4713469995086e-15,0.640564056405641
-1.48765118040151e-14,8.4713469995086e-15,0.640664066406641
-1.48765118040151e-14,8.4713469995086e-15,0.640764076407641
-1.48765118040151e-14,8.4713469995086e-15,0.640864086408641
-1.48765118040151e-14,8.4713469995086e-15,0.640964096409641
-1.48765118040151e-14,8.4713469995086e-15,0.641064106410641
-1.48765118040151e-14,8.4713469995086e-15,0.641164116411641
-1.48765118040151e-14,8.4713469995086e-15,0.641264126412641
-1.48765118040151e-14,8.4713469995086e-15,0.641364136413641
-1.48765118040151e-14,8.4713469995086e-15,0.641464146414641
-1.48765118040151e-14,8.4713469995086e-15,0.641564156415642
-1.48765118040151e-14,8.4713469995086e-15,0.641664166416642
-1.48765118040151e-14,8.4713469995086e-15,0.641764176417642
-1.48765118040151e-14,8.4713469995086e-15,0.641864186418642
-1.48765118040151e-14,8.4713469995086e-15,0.641964196419642
-1.48765118040151e-14,8.4713469995086e-15,0.642064206420642
-1.48765118040151e-14,8.4713469995086e-15,0.642164216421642
-1.48765118040151e-14,8.4713469995086e-15,0.642264226422642
-1.48765118040151e-14,8.4713469995086e-15,0.642364236423642
-1.48765118040151e-14,8.4713469995086e-15,0.642464246424643
-1.48765118040151e-14,8.4713469995086e-15,0.642564256425643
-1.48765118040151e-14,8.4713469995086e-15,0.642664266426643
-1.48765118040151e-14,8.4713469995086e-15,0.642764276427643
-1.48765118040151e-14,8.4713469995086e-15,0.642864286428643
-1.48765118040151e-14,8.4713469995086e-15,0.642964296429643
-1.48765118040151e-14,8.4713469995086e-15,0.643064306430643
-1.48765118040151e-14,8.4713469995086e-15,0.643164316431643
-1.48765118040151e-14,8.4713469995086e-15,0.643264326432643
-1.48765118040151e-14,8.4713469995086e-15,0.643364336433643
-1.48765118040151e-14,8.4713469995086e-15,0.643464346434643
-1.48765118040151e-14,8.4713469995086e-15,0.643564356435644
-1.48765118040151e-14,8.4713469995086e-15,0.643664366436644
-1.48765118040151e-14,8.4713469995086e-15,0.643764376437644
-1.48765118040151e-14,8.4713469995086e-15,0.643864386438644
-1.48765118040151e-14,8.4713469995086e-15,0.643964396439644
-1.48765118040151e-14,8.4713469995086e-15,0.644064406440644
-1.48765118040151e-14,8.4713469995086e-15,0.644164416441644
-1.48765118040151e-14,8.4713469995086e-15,0.644264426442644
-1.48765118040151e-14,8.4713469995086e-15,0.644364436443644
-1.48765118040151e-14,8.4713469995086e-15,0.644464446444645
-1.48765118040151e-14,8.4713469995086e-15,0.644564456445645
-1.48765118040151e-14,8.4713469995086e-15,0.644664466446645
-1.48765118040151e-14,8.4713469995086e-15,0.644764476447645
-1.48765118040151e-14,8.4713469995086e-15,0.644864486448645
-1.48765118040151e-14,8.4713469995086e-15,0.644964496449645
-1.48765118040151e-14,8.4713469995086e-15,0.645064506450645
-1.48765118040151e-14,8.4713469995086e-15,0.645164516451645
-1.48765118040151e-14,8.4713469995086e-15,0.645264526452645
-1.48765118040151e-14,8.4713469995086e-15,0.645364536453645
-1.48765118040151e-14,8.4713469995086e-15,0.645464546454645
-1.48765118040151e-14,8.4713469995086e-15,0.645564556455646
-1.48765118040151e-14,8.4713469995086e-15,0.645664566456646
-1.48765118040151e-14,8.4713469995086e-15,0.645764576457646
-1.48765118040151e-14,8.4713469995086e-15,0.645864586458646
-1.48765118040151e-14,8.4713469995086e-15,0.645964596459646
-1.48765118040151e-14,8.4713469995086e-15,0.646064606460646
-1.48765118040151e-14,8.4713469995086e-15,0.646164616461646
-1.48765118040151e-14,8.4713469995086e-15,0.646264626462646
-1.48765118040151e-14,8.4713469995086e-15,0.646364636463646
-1.48765118040151e-14,8.4713469995086e-15,0.646464646464647
-1.48765118040151e-14,8.4713469995086e-15,0.646564656465647
-1.48765118040151e-14,8.4713469995086e-15,0.646664666466647
-1.48765118040151e-14,8.4713469995086e-15,0.646764676467647
-1.48765118040151e-14,8.4713469995086e-15,0.646864686468647
-1.48765118040151e-14,8.4713469995086e-15,0.646964696469647
-1.48765118040151e-14,8.4713469995086e-15,0.647064706470647
-1.48765118040151e-14,8.4713469995086e-15,0.647164716471647
-1.48765118040151e-14,8.4713469995086e-15,0.647264726472647
-1.48765118040151e-14,8.4713469995086e-15,0.647364736473647
-1.48765118040151e-14,8.4713469995086e-15,0.647464746474647
-1.48765118040151e-14,8.4713469995086e-15,0.647564756475648
-1.48765118040151e-14,8.4713469995086e-15,0.647664766476648
-1.48765118040151e-14,8.4713469995086e-15,0.647764776477648
-1.48765118040151e-14,8.4713469995086e-15,0.647864786478648
-1.48765118040151e-14,8.4713469995086e-15,0.647964796479648
-1.48765118040151e-14,8.4713469995086e-15,0.648064806480648
-1.48765118040151e-14,8.4713469995086e-15,0.648164816481648
-1.48765118040151e-14,8.4713469995086e-15,0.648264826482648
-1.48765118040151e-14,8.4713469995086e-15,0.648364836483648
-1.48765118040151e-14,8.4713469995086e-15,0.648464846484648
-1.48765118040151e-14,8.4713469995086e-15,0.648564856485649
-1.48765118040151e-14,8.4713469995086e-15,0.648664866486649
-1.48765118040151e-14,8.4713469995086e-15,0.648764876487649
-1.48765118040151e-14,8.4713469995086e-15,0.648864886488649
-1.48765118040151e-14,8.4713469995086e-15,0.648964896489649
-1.48765118040151e-14,8.4713469995086e-15,0.649064906490649
-1.48765118040151e-14,8.4713469995086e-15,0.649164916491649
-1.48765118040151e-14,8.4713469995086e-15,0.649264926492649
-1.48765118040151e-14,8.4713469995086e-15,0.649364936493649
-1.48765118040151e-14,8.4713469995086e-15,0.649464946494649
-1.48765118040151e-14,8.4713469995086e-15,0.64956495649565
-1.48765118040151e-14,8.4713469995086e-15,0.64966496649665
-1.48765118040151e-14,8.4713469995086e-15,0.64976497649765
-1.48765118040151e-14,8.4713469995086e-15,0.64986498649865
-1.48765118040151e-14,8.4713469995086e-15,0.64996499649965
-1.48765118040151e-14,8.4713469995086e-15,0.65006500650065
-1.48765118040151e-14,8.4713469995086e-15,0.65016501650165
-1.48765118040151e-14,8.4713469995086e-15,0.65026502650265
-1.48765118040151e-14,8.4713469995086e-15,0.65036503650365
-1.48765118040151e-14,8.4713469995086e-15,0.65046504650465
-1.48765118040151e-14,8.4713469995086e-15,0.650565056505651
-1.48765118040151e-14,8.4713469995086e-15,0.650665066506651
-1.48765118040151e-14,8.4713469995086e-15,0.650765076507651
-1.48765118040151e-14,8.4713469995086e-15,0.650865086508651
-1.48765118040151e-14,8.4713469995086e-15,0.650965096509651
-1.48765118040151e-14,8.4713469995086e-15,0.651065106510651
-1.48765118040151e-14,8.4713469995086e-15,0.651165116511651
-1.48765118040151e-14,8.4713469995086e-15,0.651265126512651
-1.48765118040151e-14,8.4713469995086e-15,0.651365136513651
-1.48765118040151e-14,8.4713469995086e-15,0.651465146514651
-1.48765118040151e-14,8.4713469995086e-15,0.651565156515652
-1.48765118040151e-14,8.4713469995086e-15,0.651665166516652
-1.48765118040151e-14,8.4713469995086e-15,0.651765176517652
-1.48765118040151e-14,8.4713469995086e-15,0.651865186518652
-1.48765118040151e-14,8.4713469995086e-15,0.651965196519652
-1.48765118040151e-14,8.4713469995086e-15,0.652065206520652
-1.48765118040151e-14,8.4713469995086e-15,0.652165216521652
-1.48765118040151e-14,8.4713469995086e-15,0.652265226522652
-1.48765118040151e-14,8.4713469995086e-15,0.652365236523652
-1.48765118040151e-14,8.4713469995086e-15,0.652465246524652
-1.48765118040151e-14,8.4713469995086e-15,0.652565256525653
-1.48765118040151e-14,8.4713469995086e-15,0.652665266526653
-1.48765118040151e-14,8.4713469995086e-15,0.652765276527653
-1.48765118040151e-14,8.4713469995086e-15,0.652865286528653
-1.48765118040151e-14,8.4713469995086e-15,0.652965296529653
-1.48765118040151e-14,8.4713469995086e-15,0.653065306530653
-1.48765118040151e-14,8.4713469995086e-15,0.653165316531653
-1.48765118040151e-14,8.4713469995086e-15,0.653265326532653
-1.48765118040151e-14,8.4713469995086e-15,0.653365336533653
-1.48765118040151e-14,8.4713469995086e-15,0.653465346534653
-1.48765118040151e-14,8.4713469995086e-15,0.653565356535654
-1.48765118040151e-14,8.4713469995086e-15,0.653665366536654
-1.48765118040151e-14,8.4713469995086e-15,0.653765376537654
-1.48765118040151e-14,8.4713469995086e-15,0.653865386538654
-1.48765118040151e-14,8.4713469995086e-15,0.653965396539654
-1.48765118040151e-14,8.4713469995086e-15,0.654065406540654
-1.48765118040151e-14,8.4713469995086e-15,0.654165416541654
-1.48765118040151e-14,8.4713469995086e-15,0.654265426542654
-1.48765118040151e-14,8.4713469995086e-15,0.654365436543654
-1.48765118040151e-14,8.4713469995086e-15,0.654465446544654
-1.48765118040151e-14,8.4713469995086e-15,0.654565456545655
-1.48765118040151e-14,8.4713469995086e-15,0.654665466546655
-1.48765118040151e-14,8.4713469995086e-15,0.654765476547655
-1.48765118040151e-14,8.4713469995086e-15,0.654865486548655
-1.48765118040151e-14,8.4713469995086e-15,0.654965496549655
-1.48765118040151e-14,8.4713469995086e-15,0.655065506550655
-1.48765118040151e-14,8.4713469995086e-15,0.655165516551655
-1.48765118040151e-14,8.4713469995086e-15,0.655265526552655
-1.48765118040151e-14,8.4713469995086e-15,0.655365536553655
-1.48765118040151e-14,8.4713469995086e-15,0.655465546554655
-1.48765118040151e-14,8.4713469995086e-15,0.655565556555656
-1.48765118040151e-14,8.4713469995086e-15,0.655665566556656
-1.48765118040151e-14,8.4713469995086e-15,0.655765576557656
-1.48765118040151e-14,8.4713469995086e-15,0.655865586558656
-1.48765118040151e-14,8.4713469995086e-15,0.655965596559656
-1.48765118040151e-14,8.4713469995086e-15,0.656065606560656
-1.48765118040151e-14,8.4713469995086e-15,0.656165616561656
-1.48765118040151e-14,8.4713469995086e-15,0.656265626562656
-1.48765118040151e-14,8.4713469995086e-15,0.656365636563656
-1.48765118040151e-14,8.4713469995086e-15,0.656465646564656
-1.48765118040151e-14,8.4713469995086e-15,0.656565656565657
-1.48765118040151e-14,8.4713469995086e-15,0.656665666566657
-1.48765118040151e-14,8.4713469995086e-15,0.656765676567657
-1.48765118040151e-14,8.4713469995086e-15,0.656865686568657
-1.48765118040151e-14,8.4713469995086e-15,0.656965696569657
-1.48765118040151e-14,8.4713469995086e-15,0.657065706570657
-1.48765118040151e-14,8.4713469995086e-15,0.657165716571657
-1.48765118040151e-14,8.4713469995086e-15,0.657265726572657
-1.48765118040151e-14,8.4713469995086e-15,0.657365736573657
-1.48765118040151e-14,8.4713469995086e-15,0.657465746574658
-1.48765118040151e-14,8.4713469995086e-15,0.657565756575658
-1.48765118040151e-14,8.4713469995086e-15,0.657665766576658
-1.48765118040151e-14,8.4713469995086e-15,0.657765776577658
-1.48765118040151e-14,8.4713469995086e-15,0.657865786578658
-1.48765118040151e-14,8.4713469995086e-15,0.657965796579658
-1.48765118040151e-14,8.4713469995086e-15,0.658065806580658
-1.48765118040151e-14,8.4713469995086e-15,0.658165816581658
-1.48765118040151e-14,8.4713469995086e-15,0.658265826582658
-1.48765118040151e-14,8.4713469995086e-15,0.658365836583658
-1.48765118040151e-14,8.4713469995086e-15,0.658465846584658
-1.48765118040151e-14,8.4713469995086e-15,0.658565856585659
-1.48765118040151e-14,8.4713469995086e-15,0.658665866586659
-1.48765118040151e-14,8.4713469995086e-15,0.658765876587659
-1.48765118040151e-14,8.4713469995086e-15,0.658865886588659
-1.48765118040151e-14,8.4713469995086e-15,0.658965896589659
-1.48765118040151e-14,8.4713469995086e-15,0.659065906590659
-1.48765118040151e-14,8.4713469995086e-15,0.659165916591659
-1.48765118040151e-14,8.4713469995086e-15,0.659265926592659
-1.48765118040151e-14,8.4713469995086e-15,0.659365936593659
-1.48765118040151e-14,8.4713469995086e-15,0.65946594659466
-1.48765118040151e-14,8.4713469995086e-15,0.65956595659566
-1.48765118040151e-14,8.4713469995086e-15,0.65966596659666
-1.48765118040151e-14,8.4713469995086e-15,0.65976597659766
-1.48765118040151e-14,8.4713469995086e-15,0.65986598659866
-1.48765118040151e-14,8.4713469995086e-15,0.65996599659966
-1.48765118040151e-14,8.4713469995086e-15,0.66006600660066
-1.48765118040151e-14,8.4713469995086e-15,0.66016601660166
-1.48765118040151e-14,8.4713469995086e-15,0.66026602660266
-1.48765118040151e-14,8.4713469995086e-15,0.66036603660366
-1.48765118040151e-14,8.4713469995086e-15,0.66046604660466
-1.48765118040151e-14,8.4713469995086e-15,0.660566056605661
-1.48765118040151e-14,8.4713469995086e-15,0.660666066606661
-1.48765118040151e-14,8.4713469995086e-15,0.660766076607661
-1.48765118040151e-14,8.4713469995086e-15,0.660866086608661
-1.48765118040151e-14,8.4713469995086e-15,0.660966096609661
-1.48765118040151e-14,8.4713469995086e-15,0.661066106610661
-1.48765118040151e-14,8.4713469995086e-15,0.661166116611661
-1.48765118040151e-14,8.4713469995086e-15,0.661266126612661
-1.48765118040151e-14,8.4713469995086e-15,0.661366136613661
-1.48765118040151e-14,8.4713469995086e-15,0.661466146614662
-1.48765118040151e-14,8.4713469995086e-15,0.661566156615662
-1.48765118040151e-14,8.4713469995086e-15,0.661666166616662
-1.48765118040151e-14,8.4713469995086e-15,0.661766176617662
-1.48765118040151e-14,8.4713469995086e-15,0.661866186618662
-1.48765118040151e-14,8.4713469995086e-15,0.661966196619662
-1.48765118040151e-14,8.4713469995086e-15,0.662066206620662
-1.48765118040151e-14,8.4713469995086e-15,0.662166216621662
-1.48765118040151e-14,8.4713469995086e-15,0.662266226622662
-1.48765118040151e-14,8.4713469995086e-15,0.662366236623662
-1.48765118040151e-14,8.4713469995086e-15,0.662466246624662
-1.48765118040151e-14,8.4713469995086e-15,0.662566256625663
-1.48765118040151e-14,8.4713469995086e-15,0.662666266626663
-1.48765118040151e-14,8.4713469995086e-15,0.662766276627663
-1.48765118040151e-14,8.4713469995086e-15,0.662866286628663
-1.48765118040151e-14,8.4713469995086e-15,0.662966296629663
-1.48765118040151e-14,8.4713469995086e-15,0.663066306630663
-1.48765118040151e-14,8.4713469995086e-15,0.663166316631663
-1.48765118040151e-14,8.4713469995086e-15,0.663266326632663
-1.48765118040151e-14,8.4713469995086e-15,0.663366336633663
-1.48765118040151e-14,8.4713469995086e-15,0.663466346634663
-1.48765118040151e-14,8.4713469995086e-15,0.663566356635664
-1.48765118040151e-14,8.4713469995086e-15,0.663666366636664
-1.48765118040151e-14,8.4713469995086e-15,0.663766376637664
-1.48765118040151e-14,8.4713469995086e-15,0.663866386638664
-1.48765118040151e-14,8.4713469995086e-15,0.663966396639664
-1.48765118040151e-14,8.4713469995086e-15,0.664066406640664
-1.48765118040151e-14,8.4713469995086e-15,0.664166416641664
-1.48765118040151e-14,8.4713469995086e-15,0.664266426642664
-1.48765118040151e-14,8.4713469995086e-15,0.664366436643664
-1.48765118040151e-14,8.4713469995086e-15,0.664466446644664
-1.48765118040151e-14,8.4713469995086e-15,0.664566456645665
-1.48765118040151e-14,8.4713469995086e-15,0.664666466646665
-1.48765118040151e-14,8.4713469995086e-15,0.664766476647665
-1.48765118040151e-14,8.4713469995086e-15,0.664866486648665
-1.48765118040151e-14,8.4713469995086e-15,0.664966496649665
-1.48765118040151e-14,8.4713469995086e-15,0.665066506650665
-1.48765118040151e-14,8.4713469995086e-15,0.665166516651665
-1.48765118040151e-14,8.4713469995086e-15,0.665266526652665
-1.48765118040151e-14,8.4713469995086e-15,0.665366536653665
-1.48765118040151e-14,8.4713469995086e-15,0.665466546654665
-1.48765118040151e-14,8.4713469995086e-15,0.665566556655666
-1.48765118040151e-14,8.4713469995086e-15,0.665666566656666
-1.48765118040151e-14,8.4713469995086e-15,0.665766576657666
-1.48765118040151e-14,8.4713469995086e-15,0.665866586658666
-1.48765118040151e-14,8.4713469995086e-15,0.665966596659666
-1.48765118040151e-14,8.4713469995086e-15,0.666066606660666
-1.48765118040151e-14,8.4713469995086e-15,0.666166616661666
-1.48765118040151e-14,8.4713469995086e-15,0.666266626662666
-1.48765118040151e-14,8.4713469995086e-15,0.666366636663666
-1.48765118040151e-14,8.4713469995086e-15,0.666466646664666
-1.48765118040151e-14,8.4713469995086e-15,0.666566656665667
-1.48765118040151e-14,8.4713469995086e-15,0.666666666666667
-1.48765118040151e-14,8.4713469995086e-15,0.666766676667667
-1.48765118040151e-14,8.4713469995086e-15,0.666866686668667
-1.48765118040151e-14,8.4713469995086e-15,0.666966696669667
-1.48765118040151e-14,8.4713469995086e-15,0.667066706670667
-1.48765118040151e-14,8.4713469995086e-15,0.667166716671667
-1.48765118040151e-14,8.4713469995086e-15,0.667266726672667
-1.48765118040151e-14,8.4713469995086e-15,0.667366736673667
-1.48765118040151e-14,8.4713469995086e-15,0.667466746674667
-1.48765118040151e-14,8.4713469995086e-15,0.667566756675668
-1.48765118040151e-14,8.4713469995086e-15,0.667666766676668
-1.48765118040151e-14,8.4713469995086e-15,0.667766776677668
-1.48765118040151e-14,8.4713469995086e-15,0.667866786678668
-1.48765118040151e-14,8.4713469995086e-15,0.667966796679668
-1.48765118040151e-14,8.4713469995086e-15,0.668066806680668
-1.48765118040151e-14,8.4713469995086e-15,0.668166816681668
-1.48765118040151e-14,8.4713469995086e-15,0.668266826682668
-1.48765118040151e-14,8.4713469995086e-15,0.668366836683668
-1.48765118040151e-14,8.4713469995086e-15,0.668466846684668
-1.48765118040151e-14,8.4713469995086e-15,0.668566856685669
-1.48765118040151e-14,8.4713469995086e-15,0.668666866686669
-1.48765118040151e-14,8.4713469995086e-15,0.668766876687669
-1.48765118040151e-14,8.4713469995086e-15,0.668866886688669
-1.48765118040151e-14,8.4713469995086e-15,0.668966896689669
-1.48765118040151e-14,8.4713469995086e-15,0.669066906690669
-1.48765118040151e-14,8.4713469995086e-15,0.669166916691669
-1.48765118040151e-14,8.4713469995086e-15,0.669266926692669
-1.48765118040151e-14,8.4713469995086e-15,0.669366936693669
-1.48765118040151e-14,8.4713469995086e-15,0.669466946694669
-1.48765118040151e-14,8.4713469995086e-15,0.66956695669567
-1.48765118040151e-14,8.4713469995086e-15,0.66966696669667
-1.48765118040151e-14,8.4713469995086e-15,0.66976697669767
-1.48765118040151e-14,8.4713469995086e-15,0.66986698669867
-1.48765118040151e-14,8.4713469995086e-15,0.66996699669967
-1.48765118040151e-14,8.4713469995086e-15,0.67006700670067
-1.48765118040151e-14,8.4713469995086e-15,0.67016701670167
-1.48765118040151e-14,8.4713469995086e-15,0.67026702670267
-1.48765118040151e-14,8.4713469995086e-15,0.67036703670367
-1.48765118040151e-14,8.4713469995086e-15,0.67046704670467
-1.48765118040151e-14,8.4713469995086e-15,0.670567056705671
-1.48765118040151e-14,8.4713469995086e-15,0.670667066706671
-1.48765118040151e-14,8.4713469995086e-15,0.670767076707671
-1.48765118040151e-14,8.4713469995086e-15,0.670867086708671
-1.48765118040151e-14,8.4713469995086e-15,0.670967096709671
-1.48765118040151e-14,8.4713469995086e-15,0.671067106710671
-1.48765118040151e-14,8.4713469995086e-15,0.671167116711671
-1.48765118040151e-14,8.4713469995086e-15,0.671267126712671
-1.48765118040151e-14,8.4713469995086e-15,0.671367136713671
-1.48765118040151e-14,8.4713469995086e-15,0.671467146714671
-1.48765118040151e-14,8.4713469995086e-15,0.671567156715672
-1.48765118040151e-14,8.4713469995086e-15,0.671667166716672
-1.48765118040151e-14,8.4713469995086e-15,0.671767176717672
-1.48765118040151e-14,8.4713469995086e-15,0.671867186718672
-1.48765118040151e-14,8.4713469995086e-15,0.671967196719672
-1.48765118040151e-14,8.4713469995086e-15,0.672067206720672
-1.48765118040151e-14,8.4713469995086e-15,0.672167216721672
-1.48765118040151e-14,8.4713469995086e-15,0.672267226722672
-1.48765118040151e-14,8.4713469995086e-15,0.672367236723672
-1.48765118040151e-14,8.4713469995086e-15,0.672467246724673
-1.48765118040151e-14,8.4713469995086e-15,0.672567256725673
-1.48765118040151e-14,8.4713469995086e-15,0.672667266726673
-1.48765118040151e-14,8.4713469995086e-15,0.672767276727673
-1.48765118040151e-14,8.4713469995086e-15,0.672867286728673
-1.48765118040151e-14,8.4713469995086e-15,0.672967296729673
-1.48765118040151e-14,8.4713469995086e-15,0.673067306730673
-1.48765118040151e-14,8.4713469995086e-15,0.673167316731673
-1.48765118040151e-14,8.4713469995086e-15,0.673267326732673
-1.48765118040151e-14,8.4713469995086e-15,0.673367336733673
-1.48765118040151e-14,8.4713469995086e-15,0.673467346734673
-1.48765118040151e-14,8.4713469995086e-15,0.673567356735674
-1.48765118040151e-14,8.4713469995086e-15,0.673667366736674
-1.48765118040151e-14,8.4713469995086e-15,0.673767376737674
-1.48765118040151e-14,8.4713469995086e-15,0.673867386738674
-1.48765118040151e-14,8.4713469995086e-15,0.673967396739674
-1.48765118040151e-14,8.4713469995086e-15,0.674067406740674
-1.48765118040151e-14,8.4713469995086e-15,0.674167416741674
-1.48765118040151e-14,8.4713469995086e-15,0.674267426742674
-1.48765118040151e-14,8.4713469995086e-15,0.674367436743674
-1.48765118040151e-14,8.4713469995086e-15,0.674467446744675
-1.48765118040151e-14,8.4713469995086e-15,0.674567456745675
-1.48765118040151e-14,8.4713469995086e-15,0.674667466746675
-1.48765118040151e-14,8.4713469995086e-15,0.674767476747675
-1.48765118040151e-14,8.4713469995086e-15,0.674867486748675
-1.48765118040151e-14,8.4713469995086e-15,0.674967496749675
-1.48765118040151e-14,8.4713469995086e-15,0.675067506750675
-1.48765118040151e-14,8.4713469995086e-15,0.675167516751675
-1.48765118040151e-14,8.4713469995086e-15,0.675267526752675
-1.48765118040151e-14,8.4713469995086e-15,0.675367536753675
-1.48765118040151e-14,8.4713469995086e-15,0.675467546754675
-1.48765118040151e-14,8.4713469995086e-15,0.675567556755676
-1.48765118040151e-14,8.4713469995086e-15,0.675667566756676
-1.48765118040151e-14,8.4713469995086e-15,0.675767576757676
-1.48765118040151e-14,8.4713469995086e-15,0.675867586758676
-1.48765118040151e-14,8.4713469995086e-15,0.675967596759676
-1.48765118040151e-14,8.4713469995086e-15,0.676067606760676
-1.48765118040151e-14,8.4713469995086e-15,0.676167616761676
-1.48765118040151e-14,8.4713469995086e-15,0.676267626762676
-1.48765118040151e-14,8.4713469995086e-15,0.676367636763676
-1.48765118040151e-14,8.4713469995086e-15,0.676467646764677
-1.48765118040151e-14,8.4713469995086e-15,0.676567656765677
-1.48765118040151e-14,8.4713469995086e-15,0.676667666766677
-1.48765118040151e-14,8.4713469995086e-15,0.676767676767677
-1.48765118040151e-14,8.4713469995086e-15,0.676867686768677
-1.48765118040151e-14,8.4713469995086e-15,0.676967696769677
-1.48765118040151e-14,8.4713469995086e-15,0.677067706770677
-1.48765118040151e-14,8.4713469995086e-15,0.677167716771677
-1.48765118040151e-14,8.4713469995086e-15,0.677267726772677
-1.48765118040151e-14,8.4713469995086e-15,0.677367736773677
-1.48765118040151e-14,8.4713469995086e-15,0.677467746774677
-1.48765118040151e-14,8.4713469995086e-15,0.677567756775678
-1.48765118040151e-14,8.4713469995086e-15,0.677667766776678
-1.48765118040151e-14,8.4713469995086e-15,0.677767776777678
-1.48765118040151e-14,8.4713469995086e-15,0.677867786778678
-1.48765118040151e-14,8.4713469995086e-15,0.677967796779678
-1.48765118040151e-14,8.4713469995086e-15,0.678067806780678
-1.48765118040151e-14,8.4713469995086e-15,0.678167816781678
-1.48765118040151e-14,8.4713469995086e-15,0.678267826782678
-1.48765118040151e-14,8.4713469995086e-15,0.678367836783678
-1.48765118040151e-14,8.4713469995086e-15,0.678467846784678
-1.48765118040151e-14,8.4713469995086e-15,0.678567856785679
-1.48765118040151e-14,8.4713469995086e-15,0.678667866786679
-1.48765118040151e-14,8.4713469995086e-15,0.678767876787679
-1.48765118040151e-14,8.4713469995086e-15,0.678867886788679
-1.48765118040151e-14,8.4713469995086e-15,0.678967896789679
-1.48765118040151e-14,8.4713469995086e-15,0.679067906790679
-1.48765118040151e-14,8.4713469995086e-15,0.679167916791679
-1.48765118040151e-14,8.4713469995086e-15,0.679267926792679
-1.48765118040151e-14,8.4713469995086e-15,0.679367936793679
-1.48765118040151e-14,8.4713469995086e-15,0.679467946794679
-1.48765118040151e-14,8.4713469995086e-15,0.67956795679568
-1.48765118040151e-14,8.4713469995086e-15,0.67966796679668
-1.48765118040151e-14,8.4713469995086e-15,0.67976797679768
-1.48765118040151e-14,8.4713469995086e-15,0.67986798679868
-1.48765118040151e-14,8.4713469995086e-15,0.67996799679968
-1.48765118040151e-14,8.4713469995086e-15,0.68006800680068
-1.48765118040151e-14,8.4713469995086e-15,0.68016801680168
-1.48765118040151e-14,8.4713469995086e-15,0.68026802680268
-1.48765118040151e-14,8.4713469995086e-15,0.68036803680368
-1.48765118040151e-14,8.4713469995086e-15,0.68046804680468
-1.48765118040151e-14,8.4713469995086e-15,0.680568056805681
-1.48765118040151e-14,8.4713469995086e-15,0.680668066806681
-1.48765118040151e-14,8.4713469995086e-15,0.680768076807681
-1.48765118040151e-14,8.4713469995086e-15,0.680868086808681
-1.48765118040151e-14,8.4713469995086e-15,0.680968096809681
-1.48765118040151e-14,8.4713469995086e-15,0.681068106810681
-1.48765118040151e-14,8.4713469995086e-15,0.681168116811681
-1.48765118040151e-14,8.4713469995086e-15,0.681268126812681
-1.48765118040151e-14,8.4713469995086e-15,0.681368136813681
-1.48765118040151e-14,8.4713469995086e-15,0.681468146814681
-1.48765118040151e-14,8.4713469995086e-15,0.681568156815682
-1.48765118040151e-14,8.4713469995086e-15,0.681668166816682
-1.48765118040151e-14,8.4713469995086e-15,0.681768176817682
-1.48765118040151e-14,8.4713469995086e-15,0.681868186818682
-1.48765118040151e-14,8.4713469995086e-15,0.681968196819682
-1.48765118040151e-14,8.4713469995086e-15,0.682068206820682
-1.48765118040151e-14,8.4713469995086e-15,0.682168216821682
-1.48765118040151e-14,8.4713469995086e-15,0.682268226822682
-1.48765118040151e-14,8.4713469995086e-15,0.682368236823682
-1.48765118040151e-14,8.4713469995086e-15,0.682468246824682
-1.48765118040151e-14,8.4713469995086e-15,0.682568256825683
-1.48765118040151e-14,8.4713469995086e-15,0.682668266826683
-1.48765118040151e-14,8.4713469995086e-15,0.682768276827683
-1.48765118040151e-14,8.4713469995086e-15,0.682868286828683
-1.48765118040151e-14,8.4713469995086e-15,0.682968296829683
-1.48765118040151e-14,8.4713469995086e-15,0.683068306830683
-1.48765118040151e-14,8.4713469995086e-15,0.683168316831683
-1.48765118040151e-14,8.4713469995086e-15,0.683268326832683
-1.48765118040151e-14,8.4713469995086e-15,0.683368336833683
-1.48765118040151e-14,8.4713469995086e-15,0.683468346834683
-1.48765118040151e-14,8.4713469995086e-15,0.683568356835684
-1.48765118040151e-14,8.4713469995086e-15,0.683668366836684
-1.48765118040151e-14,8.4713469995086e-15,0.683768376837684
-1.48765118040151e-14,8.4713469995086e-15,0.683868386838684
-1.48765118040151e-14,8.4713469995086e-15,0.683968396839684
-1.48765118040151e-14,8.4713469995086e-15,0.684068406840684
-1.48765118040151e-14,8.4713469995086e-15,0.684168416841684
-1.48765118040151e-14,8.4713469995086e-15,0.684268426842684
-1.48765118040151e-14,8.4713469995086e-15,0.684368436843684
-1.48765118040151e-14,8.4713469995086e-15,0.684468446844684
-1.48765118040151e-14,8.4713469995086e-15,0.684568456845685
-1.48765118040151e-14,8.4713469995086e-15,0.684668466846685
-1.48765118040151e-14,8.4713469995086e-15,0.684768476847685
-1.48765118040151e-14,8.4713469995086e-15,0.684868486848685
-1.48765118040151e-14,8.4713469995086e-15,0.684968496849685
-1.48765118040151e-14,8.4713469995086e-15,0.685068506850685
-1.48765118040151e-14,8.4713469995086e-15,0.685168516851685
-1.48765118040151e-14,8.4713469995086e-15,0.685268526852685
-1.48765118040151e-14,8.4713469995086e-15,0.685368536853685
-1.48765118040151e-14,8.4713469995086e-15,0.685468546854686
-1.48765118040151e-14,8.4713469995086e-15,0.685568556855686
-1.48765118040151e-14,8.4713469995086e-15,0.685668566856686
-1.48765118040151e-14,8.4713469995086e-15,0.685768576857686
-1.48765118040151e-14,8.4713469995086e-15,0.685868586858686
-1.48765118040151e-14,8.4713469995086e-15,0.685968596859686
-1.48765118040151e-14,8.4713469995086e-15,0.686068606860686
-1.48765118040151e-14,8.4713469995086e-15,0.686168616861686
-1.48765118040151e-14,8.4713469995086e-15,0.686268626862686
-1.48765118040151e-14,8.4713469995086e-15,0.686368636863686
-1.48765118040151e-14,8.4713469995086e-15,0.686468646864686
-1.48765118040151e-14,8.4713469995086e-15,0.686568656865687
-1.48765118040151e-14,8.4713469995086e-15,0.686668666866687
-1.48765118040151e-14,8.4713469995086e-15,0.686768676867687
-1.48765118040151e-14,8.4713469995086e-15,0.686868686868687
-1.48765118040151e-14,8.4713469995086e-15,0.686968696869687
-1.48765118040151e-14,8.4713469995086e-15,0.687068706870687
-1.48765118040151e-14,8.4713469995086e-15,0.687168716871687
-1.48765118040151e-14,8.4713469995086e-15,0.687268726872687
-1.48765118040151e-14,8.4713469995086e-15,0.687368736873687
-1.48765118040151e-14,8.4713469995086e-15,0.687468746874688
-1.48765118040151e-14,8.4713469995086e-15,0.687568756875688
-1.48765118040151e-14,8.4713469995086e-15,0.687668766876688
-1.48765118040151e-14,8.4713469995086e-15,0.687768776877688
-1.48765118040151e-14,8.4713469995086e-15,0.687868786878688
-1.48765118040151e-14,8.4713469995086e-15,0.687968796879688
-1.48765118040151e-14,8.4713469995086e-15,0.688068806880688
-1.48765118040151e-14,8.4713469995086e-15,0.688168816881688
-1.48765118040151e-14,8.4713469995086e-15,0.688268826882688
-1.48765118040151e-14,8.4713469995086e-15,0.688368836883688
-1.48765118040151e-14,8.4713469995086e-15,0.688468846884688
-1.48765118040151e-14,8.4713469995086e-15,0.688568856885689
-1.48765118040151e-14,8.4713469995086e-15,0.688668866886689
-1.48765118040151e-14,8.4713469995086e-15,0.688768876887689
-1.48765118040151e-14,8.4713469995086e-15,0.688868886888689
-1.48765118040151e-14,8.4713469995086e-15,0.688968896889689
-1.48765118040151e-14,8.4713469995086e-15,0.689068906890689
-1.48765118040151e-14,8.4713469995086e-15,0.689168916891689
-1.48765118040151e-14,8.4713469995086e-15,0.689268926892689
-1.48765118040151e-14,8.4713469995086e-15,0.689368936893689
-1.48765118040151e-14,8.4713469995086e-15,0.68946894689469
-1.48765118040151e-14,8.4713469995086e-15,0.68956895689569
-1.48765118040151e-14,8.4713469995086e-15,0.68966896689669
-1.48765118040151e-14,8.4713469995086e-15,0.68976897689769
-1.48765118040151e-14,8.4713469995086e-15,0.68986898689869
-1.48765118040151e-14,8.4713469995086e-15,0.68996899689969
-1.48765118040151e-14,8.4713469995086e-15,0.69006900690069
-1.48765118040151e-14,8.4713469995086e-15,0.69016901690169
-1.48765118040151e-14,8.4713469995086e-15,0.69026902690269
-1.48765118040151e-14,8.4713469995086e-15,0.69036903690369
-1.48765118040151e-14,8.4713469995086e-15,0.69046904690469
-1.48765118040151e-14,8.4713469995086e-15,0.690569056905691
-1.48765118040151e-14,8.4713469995086e-15,0.690669066906691
-1.48765118040151e-14,8.4713469995086e-15,0.690769076907691
-1.48765118040151e-14,8.4713469995086e-15,0.690869086908691
-1.48765118040151e-14,8.4713469995086e-15,0.690969096909691
-1.48765118040151e-14,8.4713469995086e-15,0.691069106910691
-1.48765118040151e-14,8.4713469995086e-15,0.691169116911691
-1.48765118040151e-14,8.4713469995086e-15,0.691269126912691
-1.48765118040151e-14,8.4713469995086e-15,0.691369136913691
-1.48765118040151e-14,8.4713469995086e-15,0.691469146914692
-1.48765118040151e-14,8.4713469995086e-15,0.691569156915692
-1.48765118040151e-14,8.4713469995086e-15,0.691669166916692
-1.48765118040151e-14,8.4713469995086e-15,0.691769176917692
-1.48765118040151e-14,8.4713469995086e-15,0.691869186918692
-1.48765118040151e-14,8.4713469995086e-15,0.691969196919692
-1.48765118040151e-14,8.4713469995086e-15,0.692069206920692
-1.48765118040151e-14,8.4713469995086e-15,0.692169216921692
-1.48765118040151e-14,8.4713469995086e-15,0.692269226922692
-1.48765118040151e-14,8.4713469995086e-15,0.692369236923692
-1.48765118040151e-14,8.4713469995086e-15,0.692469246924692
-1.48765118040151e-14,8.4713469995086e-15,0.692569256925693
-1.48765118040151e-14,8.4713469995086e-15,0.692669266926693
-1.48765118040151e-14,8.4713469995086e-15,0.692769276927693
-1.48765118040151e-14,8.4713469995086e-15,0.692869286928693
-1.48765118040151e-14,8.4713469995086e-15,0.692969296929693
-1.48765118040151e-14,8.4713469995086e-15,0.693069306930693
-1.48765118040151e-14,8.4713469995086e-15,0.693169316931693
-1.48765118040151e-14,8.4713469995086e-15,0.693269326932693
-1.48765118040151e-14,8.4713469995086e-15,0.693369336933693
-1.48765118040151e-14,8.4713469995086e-15,0.693469346934693
-1.48765118040151e-14,8.4713469995086e-15,0.693569356935694
-1.48765118040151e-14,8.4713469995086e-15,0.693669366936694
-1.48765118040151e-14,8.4713469995086e-15,0.693769376937694
-1.48765118040151e-14,8.4713469995086e-15,0.693869386938694
-1.48765118040151e-14,8.4713469995086e-15,0.693969396939694
-1.48765118040151e-14,8.4713469995086e-15,0.694069406940694
-1.48765118040151e-14,8.4713469995086e-15,0.694169416941694
-1.48765118040151e-14,8.4713469995086e-15,0.694269426942694
-1.48765118040151e-14,8.4713469995086e-15,0.694369436943694
-1.48765118040151e-14,8.4713469995086e-15,0.694469446944694
-1.48765118040151e-14,8.4713469995086e-15,0.694569456945695
-1.48765118040151e-14,8.4713469995086e-15,0.694669466946695
-1.48765118040151e-14,8.4713469995086e-15,0.694769476947695
-1.48765118040151e-14,8.4713469995086e-15,0.694869486948695
-1.48765118040151e-14,8.4713469995086e-15,0.694969496949695
-1.48765118040151e-14,8.4713469995086e-15,0.695069506950695
-1.48765118040151e-14,8.4713469995086e-15,0.695169516951695
-1.48765118040151e-14,8.4713469995086e-15,0.695269526952695
-1.48765118040151e-14,8.4713469995086e-15,0.695369536953695
-1.48765118040151e-14,8.4713469995086e-15,0.695469546954695
-1.48765118040151e-14,8.4713469995086e-15,0.695569556955696
-1.48765118040151e-14,8.4713469995086e-15,0.695669566956696
-1.48765118040151e-14,8.4713469995086e-15,0.695769576957696
-1.48765118040151e-14,8.4713469995086e-15,0.695869586958696
-1.48765118040151e-14,8.4713469995086e-15,0.695969596959696
-1.48765118040151e-14,8.4713469995086e-15,0.696069606960696
-1.48765118040151e-14,8.4713469995086e-15,0.696169616961696
-1.48765118040151e-14,8.4713469995086e-15,0.696269626962696
-1.48765118040151e-14,8.4713469995086e-15,0.696369636963696
-1.48765118040151e-14,8.4713469995086e-15,0.696469646964696
-1.48765118040151e-14,8.4713469995086e-15,0.696569656965697
-1.48765118040151e-14,8.4713469995086e-15,0.696669666966697
-1.48765118040151e-14,8.4713469995086e-15,0.696769676967697
-1.48765118040151e-14,8.4713469995086e-15,0.696869686968697
-1.48765118040151e-14,8.4713469995086e-15,0.696969696969697
-1.48765118040151e-14,8.4713469995086e-15,0.697069706970697
-1.48765118040151e-14,8.4713469995086e-15,0.697169716971697
-1.48765118040151e-14,8.4713469995086e-15,0.697269726972697
-1.48765118040151e-14,8.4713469995086e-15,0.697369736973697
-1.48765118040151e-14,8.4713469995086e-15,0.697469746974697
-1.48765118040151e-14,8.4713469995086e-15,0.697569756975698
-1.48765118040151e-14,8.4713469995086e-15,0.697669766976698
-1.48765118040151e-14,8.4713469995086e-15,0.697769776977698
-1.48765118040151e-14,8.4713469995086e-15,0.697869786978698
-1.48765118040151e-14,8.4713469995086e-15,0.697969796979698
-1.48765118040151e-14,8.4713469995086e-15,0.698069806980698
-1.48765118040151e-14,8.4713469995086e-15,0.698169816981698
-1.48765118040151e-14,8.4713469995086e-15,0.698269826982698
-1.48765118040151e-14,8.4713469995086e-15,0.698369836983698
-1.48765118040151e-14,8.4713469995086e-15,0.698469846984698
-1.48765118040151e-14,8.4713469995086e-15,0.698569856985699
-1.48765118040151e-14,8.4713469995086e-15,0.698669866986699
-1.48765118040151e-14,8.4713469995086e-15,0.698769876987699
-1.48765118040151e-14,8.4713469995086e-15,0.698869886988699
-1.48765118040151e-14,8.4713469995086e-15,0.698969896989699
-1.48765118040151e-14,8.4713469995086e-15,0.699069906990699
-1.48765118040151e-14,8.4713469995086e-15,0.699169916991699
-1.48765118040151e-14,8.4713469995086e-15,0.699269926992699
-1.48765118040151e-14,8.4713469995086e-15,0.699369936993699
-1.48765118040151e-14,8.4713469995086e-15,0.699469946994699
-1.48765118040151e-14,8.4713469995086e-15,0.6995699569957
-1.48765118040151e-14,8.4713469995086e-15,0.6996699669967
-1.48765118040151e-14,8.4713469995086e-15,0.6997699769977
-1.48765118040151e-14,8.4713469995086e-15,0.6998699869987
-1.48765118040151e-14,8.4713469995086e-15,0.6999699969997
-1.48765118040151e-14,8.4713469995086e-15,0.7000700070007
-1.48765118040151e-14,8.4713469995086e-15,0.7001700170017
-1.48765118040151e-14,8.4713469995086e-15,0.7002700270027
-1.48765118040151e-14,8.4713469995086e-15,0.7003700370037
-1.48765118040151e-14,8.4713469995086e-15,0.700470047004701
-1.48765118040151e-14,8.4713469995086e-15,0.700570057005701
-1.48765118040151e-14,8.4713469995086e-15,0.700670067006701
-1.48765118040151e-14,8.4713469995086e-15,0.700770077007701
-1.48765118040151e-14,8.4713469995086e-15,0.700870087008701
-1.48765118040151e-14,8.4713469995086e-15,0.700970097009701
-1.48765118040151e-14,8.4713469995086e-15,0.701070107010701
-1.48765118040151e-14,8.4713469995086e-15,0.701170117011701
-1.48765118040151e-14,8.4713469995086e-15,0.701270127012701
-1.48765118040151e-14,8.4713469995086e-15,0.701370137013701
-1.48765118040151e-14,8.4713469995086e-15,0.701470147014701
-1.48765118040151e-14,8.4713469995086e-15,0.701570157015702
-1.48765118040151e-14,8.4713469995086e-15,0.701670167016702
-1.48765118040151e-14,8.4713469995086e-15,0.701770177017702
-1.48765118040151e-14,8.4713469995086e-15,0.701870187018702
-1.48765118040151e-14,8.4713469995086e-15,0.701970197019702
-1.48765118040151e-14,8.4713469995086e-15,0.702070207020702
-1.48765118040151e-14,8.4713469995086e-15,0.702170217021702
-1.48765118040151e-14,8.4713469995086e-15,0.702270227022702
-1.48765118040151e-14,8.4713469995086e-15,0.702370237023702
-1.48765118040151e-14,8.4713469995086e-15,0.702470247024703
-1.48765118040151e-14,8.4713469995086e-15,0.702570257025703
-1.48765118040151e-14,8.4713469995086e-15,0.702670267026703
-1.48765118040151e-14,8.4713469995086e-15,0.702770277027703
-1.48765118040151e-14,8.4713469995086e-15,0.702870287028703
-1.48765118040151e-14,8.4713469995086e-15,0.702970297029703
-1.48765118040151e-14,8.4713469995086e-15,0.703070307030703
-1.48765118040151e-14,8.4713469995086e-15,0.703170317031703
-1.48765118040151e-14,8.4713469995086e-15,0.703270327032703
-1.48765118040151e-14,8.4713469995086e-15,0.703370337033703
-1.48765118040151e-14,8.4713469995086e-15,0.703470347034703
-1.48765118040151e-14,8.4713469995086e-15,0.703570357035704
-1.48765118040151e-14,8.4713469995086e-15,0.703670367036704
-1.48765118040151e-14,8.4713469995086e-15,0.703770377037704
-1.48765118040151e-14,8.4713469995086e-15,0.703870387038704
-1.48765118040151e-14,8.4713469995086e-15,0.703970397039704
-1.48765118040151e-14,8.4713469995086e-15,0.704070407040704
-1.48765118040151e-14,8.4713469995086e-15,0.704170417041704
-1.48765118040151e-14,8.4713469995086e-15,0.704270427042704
-1.48765118040151e-14,8.4713469995086e-15,0.704370437043704
-1.48765118040151e-14,8.4713469995086e-15,0.704470447044705
-1.48765118040151e-14,8.4713469995086e-15,0.704570457045705
-1.48765118040151e-14,8.4713469995086e-15,0.704670467046705
-1.48765118040151e-14,8.4713469995086e-15,0.704770477047705
-1.48765118040151e-14,8.4713469995086e-15,0.704870487048705
-1.48765118040151e-14,8.4713469995086e-15,0.704970497049705
-1.48765118040151e-14,8.4713469995086e-15,0.705070507050705
-1.48765118040151e-14,8.4713469995086e-15,0.705170517051705
-1.48765118040151e-14,8.4713469995086e-15,0.705270527052705
-1.48765118040151e-14,8.4713469995086e-15,0.705370537053705
-1.48765118040151e-14,8.4713469995086e-15,0.705470547054705
-1.48765118040151e-14,8.4713469995086e-15,0.705570557055706
-1.48765118040151e-14,8.4713469995086e-15,0.705670567056706
-1.48765118040151e-14,8.4713469995086e-15,0.705770577057706
-1.48765118040151e-14,8.4713469995086e-15,0.705870587058706
-1.48765118040151e-14,8.4713469995086e-15,0.705970597059706
-1.48765118040151e-14,8.4713469995086e-15,0.706070607060706
-1.48765118040151e-14,8.4713469995086e-15,0.706170617061706
-1.48765118040151e-14,8.4713469995086e-15,0.706270627062706
-1.48765118040151e-14,8.4713469995086e-15,0.706370637063706
-1.48765118040151e-14,8.4713469995086e-15,0.706470647064707
-1.48765118040151e-14,8.4713469995086e-15,0.706570657065707
-1.48765118040151e-14,8.4713469995086e-15,0.706670667066707
-1.48765118040151e-14,8.4713469995086e-15,0.706770677067707
-1.48765118040151e-14,8.4713469995086e-15,0.706870687068707
-1.48765118040151e-14,8.4713469995086e-15,0.706970697069707
-1.48765118040151e-14,8.4713469995086e-15,0.707070707070707
-1.48765118040151e-14,8.4713469995086e-15,0.707170717071707
-1.48765118040151e-14,8.4713469995086e-15,0.707270727072707
-1.48765118040151e-14,8.4713469995086e-15,0.707370737073707
-1.48765118040151e-14,8.4713469995086e-15,0.707470747074707
-1.48765118040151e-14,8.4713469995086e-15,0.707570757075708
-1.48765118040151e-14,8.4713469995086e-15,0.707670767076708
-1.48765118040151e-14,8.4713469995086e-15,0.707770777077708
-1.48765118040151e-14,8.4713469995086e-15,0.707870787078708
-1.48765118040151e-14,8.4713469995086e-15,0.707970797079708
-1.48765118040151e-14,8.4713469995086e-15,0.708070807080708
-1.48765118040151e-14,8.4713469995086e-15,0.708170817081708
-1.48765118040151e-14,8.4713469995086e-15,0.708270827082708
-1.48765118040151e-14,8.4713469995086e-15,0.708370837083708
-1.48765118040151e-14,8.4713469995086e-15,0.708470847084708
-1.48765118040151e-14,8.4713469995086e-15,0.708570857085709
-1.48765118040151e-14,8.4713469995086e-15,0.708670867086709
-1.48765118040151e-14,8.4713469995086e-15,0.708770877087709
-1.48765118040151e-14,8.4713469995086e-15,0.708870887088709
-1.48765118040151e-14,8.4713469995086e-15,0.708970897089709
-1.48765118040151e-14,8.4713469995086e-15,0.709070907090709
-1.48765118040151e-14,8.4713469995086e-15,0.709170917091709
-1.48765118040151e-14,8.4713469995086e-15,0.709270927092709
-1.48765118040151e-14,8.4713469995086e-15,0.709370937093709
-1.48765118040151e-14,8.4713469995086e-15,0.709470947094709
-1.48765118040151e-14,8.4713469995086e-15,0.70957095709571
-1.48765118040151e-14,8.4713469995086e-15,0.70967096709671
-1.48765118040151e-14,8.4713469995086e-15,0.70977097709771
-1.48765118040151e-14,8.4713469995086e-15,0.70987098709871
-1.48765118040151e-14,8.4713469995086e-15,0.70997099709971
-1.48765118040151e-14,8.4713469995086e-15,0.71007100710071
-1.48765118040151e-14,8.4713469995086e-15,0.71017101710171
-1.48765118040151e-14,8.4713469995086e-15,0.71027102710271
-1.48765118040151e-14,8.4713469995086e-15,0.71037103710371
-1.48765118040151e-14,8.4713469995086e-15,0.71047104710471
-1.48765118040151e-14,8.4713469995086e-15,0.710571057105711
-1.48765118040151e-14,8.4713469995086e-15,0.710671067106711
-1.48765118040151e-14,8.4713469995086e-15,0.710771077107711
-1.48765118040151e-14,8.4713469995086e-15,0.710871087108711
-1.48765118040151e-14,8.4713469995086e-15,0.710971097109711
-1.48765118040151e-14,8.4713469995086e-15,0.711071107110711
-1.48765118040151e-14,8.4713469995086e-15,0.711171117111711
-1.48765118040151e-14,8.4713469995086e-15,0.711271127112711
-1.48765118040151e-14,8.4713469995086e-15,0.711371137113711
-1.48765118040151e-14,8.4713469995086e-15,0.711471147114711
-1.48765118040151e-14,8.4713469995086e-15,0.711571157115712
-1.48765118040151e-14,8.4713469995086e-15,0.711671167116712
-1.48765118040151e-14,8.4713469995086e-15,0.711771177117712
-1.48765118040151e-14,8.4713469995086e-15,0.711871187118712
-1.48765118040151e-14,8.4713469995086e-15,0.711971197119712
-1.48765118040151e-14,8.4713469995086e-15,0.712071207120712
-1.48765118040151e-14,8.4713469995086e-15,0.712171217121712
-1.48765118040151e-14,8.4713469995086e-15,0.712271227122712
-1.48765118040151e-14,8.4713469995086e-15,0.712371237123712
-1.48765118040151e-14,8.4713469995086e-15,0.712471247124712
-1.48765118040151e-14,8.4713469995086e-15,0.712571257125713
-1.48765118040151e-14,8.4713469995086e-15,0.712671267126713
-1.48765118040151e-14,8.4713469995086e-15,0.712771277127713
-1.48765118040151e-14,8.4713469995086e-15,0.712871287128713
-1.48765118040151e-14,8.4713469995086e-15,0.712971297129713
-1.48765118040151e-14,8.4713469995086e-15,0.713071307130713
-1.48765118040151e-14,8.4713469995086e-15,0.713171317131713
-1.48765118040151e-14,8.4713469995086e-15,0.713271327132713
-1.48765118040151e-14,8.4713469995086e-15,0.713371337133713
-1.48765118040151e-14,8.4713469995086e-15,0.713471347134713
-1.48765118040151e-14,8.4713469995086e-15,0.713571357135714
-1.48765118040151e-14,8.4713469995086e-15,0.713671367136714
-1.48765118040151e-14,8.4713469995086e-15,0.713771377137714
-1.48765118040151e-14,8.4713469995086e-15,0.713871387138714
-1.48765118040151e-14,8.4713469995086e-15,0.713971397139714
-1.48765118040151e-14,8.4713469995086e-15,0.714071407140714
-1.48765118040151e-14,8.4713469995086e-15,0.714171417141714
-1.48765118040151e-14,8.4713469995086e-15,0.714271427142714
-1.48765118040151e-14,8.4713469995086e-15,0.714371437143714
-1.48765118040151e-14,8.4713469995086e-15,0.714471447144714
-1.48765118040151e-14,8.4713469995086e-15,0.714571457145715
-1.48765118040151e-14,8.4713469995086e-15,0.714671467146715
-1.48765118040151e-14,8.4713469995086e-15,0.714771477147715
-1.48765118040151e-14,8.4713469995086e-15,0.714871487148715
-1.48765118040151e-14,8.4713469995086e-15,0.714971497149715
-1.48765118040151e-14,8.4713469995086e-15,0.715071507150715
-1.48765118040151e-14,8.4713469995086e-15,0.715171517151715
-1.48765118040151e-14,8.4713469995086e-15,0.715271527152715
-1.48765118040151e-14,8.4713469995086e-15,0.715371537153715
-1.48765118040151e-14,8.4713469995086e-15,0.715471547154716
-1.48765118040151e-14,8.4713469995086e-15,0.715571557155716
-1.48765118040151e-14,8.4713469995086e-15,0.715671567156716
-1.48765118040151e-14,8.4713469995086e-15,0.715771577157716
-1.48765118040151e-14,8.4713469995086e-15,0.715871587158716
-1.48765118040151e-14,8.4713469995086e-15,0.715971597159716
-1.48765118040151e-14,8.4713469995086e-15,0.716071607160716
-1.48765118040151e-14,8.4713469995086e-15,0.716171617161716
-1.48765118040151e-14,8.4713469995086e-15,0.716271627162716
-1.48765118040151e-14,8.4713469995086e-15,0.716371637163716
-1.48765118040151e-14,8.4713469995086e-15,0.716471647164716
-1.48765118040151e-14,8.4713469995086e-15,0.716571657165717
-1.48765118040151e-14,8.4713469995086e-15,0.716671667166717
-1.48765118040151e-14,8.4713469995086e-15,0.716771677167717
-1.48765118040151e-14,8.4713469995086e-15,0.716871687168717
-1.48765118040151e-14,8.4713469995086e-15,0.716971697169717
-1.48765118040151e-14,8.4713469995086e-15,0.717071707170717
-1.48765118040151e-14,8.4713469995086e-15,0.717171717171717
-1.48765118040151e-14,8.4713469995086e-15,0.717271727172717
-1.48765118040151e-14,8.4713469995086e-15,0.717371737173717
-1.48765118040151e-14,8.4713469995086e-15,0.717471747174718
-1.48765118040151e-14,8.4713469995086e-15,0.717571757175718
-1.48765118040151e-14,8.4713469995086e-15,0.717671767176718
-1.48765118040151e-14,8.4713469995086e-15,0.717771777177718
-1.48765118040151e-14,8.4713469995086e-15,0.717871787178718
-1.48765118040151e-14,8.4713469995086e-15,0.717971797179718
-1.48765118040151e-14,8.4713469995086e-15,0.718071807180718
-1.48765118040151e-14,8.4713469995086e-15,0.718171817181718
-1.48765118040151e-14,8.4713469995086e-15,0.718271827182718
-1.48765118040151e-14,8.4713469995086e-15,0.718371837183718
-1.48765118040151e-14,8.4713469995086e-15,0.718471847184718
-1.48765118040151e-14,8.4713469995086e-15,0.718571857185719
-1.48765118040151e-14,8.4713469995086e-15,0.718671867186719
-1.48765118040151e-14,8.4713469995086e-15,0.718771877187719
-1.48765118040151e-14,8.4713469995086e-15,0.718871887188719
-1.48765118040151e-14,8.4713469995086e-15,0.718971897189719
-1.48765118040151e-14,8.4713469995086e-15,0.719071907190719
-1.48765118040151e-14,8.4713469995086e-15,0.719171917191719
-1.48765118040151e-14,8.4713469995086e-15,0.719271927192719
-1.48765118040151e-14,8.4713469995086e-15,0.719371937193719
-1.48765118040151e-14,8.4713469995086e-15,0.71947194719472
-1.48765118040151e-14,8.4713469995086e-15,0.71957195719572
-1.48765118040151e-14,8.4713469995086e-15,0.71967196719672
-1.48765118040151e-14,8.4713469995086e-15,0.71977197719772
-1.48765118040151e-14,8.4713469995086e-15,0.71987198719872
-1.48765118040151e-14,8.4713469995086e-15,0.71997199719972
-1.48765118040151e-14,8.4713469995086e-15,0.72007200720072
-1.48765118040151e-14,8.4713469995086e-15,0.72017201720172
-1.48765118040151e-14,8.4713469995086e-15,0.72027202720272
-1.48765118040151e-14,8.4713469995086e-15,0.72037203720372
-1.48765118040151e-14,8.4713469995086e-15,0.72047204720472
-1.48765118040151e-14,8.4713469995086e-15,0.720572057205721
-1.48765118040151e-14,8.4713469995086e-15,0.720672067206721
-1.48765118040151e-14,8.4713469995086e-15,0.720772077207721
-1.48765118040151e-14,8.4713469995086e-15,0.720872087208721
-1.48765118040151e-14,8.4713469995086e-15,0.720972097209721
-1.48765118040151e-14,8.4713469995086e-15,0.721072107210721
-1.48765118040151e-14,8.4713469995086e-15,0.721172117211721
-1.48765118040151e-14,8.4713469995086e-15,0.721272127212721
-1.48765118040151e-14,8.4713469995086e-15,0.721372137213721
-1.48765118040151e-14,8.4713469995086e-15,0.721472147214722
-1.48765118040151e-14,8.4713469995086e-15,0.721572157215722
-1.48765118040151e-14,8.4713469995086e-15,0.721672167216722
-1.48765118040151e-14,8.4713469995086e-15,0.721772177217722
-1.48765118040151e-14,8.4713469995086e-15,0.721872187218722
-1.48765118040151e-14,8.4713469995086e-15,0.721972197219722
-1.48765118040151e-14,8.4713469995086e-15,0.722072207220722
-1.48765118040151e-14,8.4713469995086e-15,0.722172217221722
-1.48765118040151e-14,8.4713469995086e-15,0.722272227222722
-1.48765118040151e-14,8.4713469995086e-15,0.722372237223722
-1.48765118040151e-14,8.4713469995086e-15,0.722472247224722
-1.48765118040151e-14,8.4713469995086e-15,0.722572257225723
-1.48765118040151e-14,8.4713469995086e-15,0.722672267226723
-1.48765118040151e-14,8.4713469995086e-15,0.722772277227723
-1.48765118040151e-14,8.4713469995086e-15,0.722872287228723
-1.48765118040151e-14,8.4713469995086e-15,0.722972297229723
-1.48765118040151e-14,8.4713469995086e-15,0.723072307230723
-1.48765118040151e-14,8.4713469995086e-15,0.723172317231723
-1.48765118040151e-14,8.4713469995086e-15,0.723272327232723
-1.48765118040151e-14,8.4713469995086e-15,0.723372337233723
-1.48765118040151e-14,8.4713469995086e-15,0.723472347234723
-1.48765118040151e-14,8.4713469995086e-15,0.723572357235724
-1.48765118040151e-14,8.4713469995086e-15,0.723672367236724
-1.48765118040151e-14,8.4713469995086e-15,0.723772377237724
-1.48765118040151e-14,8.4713469995086e-15,0.723872387238724
-1.48765118040151e-14,8.4713469995086e-15,0.723972397239724
-1.48765118040151e-14,8.4713469995086e-15,0.724072407240724
-1.48765118040151e-14,8.4713469995086e-15,0.724172417241724
-1.48765118040151e-14,8.4713469995086e-15,0.724272427242724
-1.48765118040151e-14,8.4713469995086e-15,0.724372437243724
-1.48765118040151e-14,8.4713469995086e-15,0.724472447244724
-1.48765118040151e-14,8.4713469995086e-15,0.724572457245725
-1.48765118040151e-14,8.4713469995086e-15,0.724672467246725
-1.48765118040151e-14,8.4713469995086e-15,0.724772477247725
-1.48765118040151e-14,8.4713469995086e-15,0.724872487248725
-1.48765118040151e-14,8.4713469995086e-15,0.724972497249725
-1.48765118040151e-14,8.4713469995086e-15,0.725072507250725
-1.48765118040151e-14,8.4713469995086e-15,0.725172517251725
-1.48765118040151e-14,8.4713469995086e-15,0.725272527252725
-1.48765118040151e-14,8.4713469995086e-15,0.725372537253725
-1.48765118040151e-14,8.4713469995086e-15,0.725472547254725
-1.48765118040151e-14,8.4713469995086e-15,0.725572557255726
-1.48765118040151e-14,8.4713469995086e-15,0.725672567256726
-1.48765118040151e-14,8.4713469995086e-15,0.725772577257726
-1.48765118040151e-14,8.4713469995086e-15,0.725872587258726
-1.48765118040151e-14,8.4713469995086e-15,0.725972597259726
-1.48765118040151e-14,8.4713469995086e-15,0.726072607260726
-1.48765118040151e-14,8.4713469995086e-15,0.726172617261726
-1.48765118040151e-14,8.4713469995086e-15,0.726272627262726
-1.48765118040151e-14,8.4713469995086e-15,0.726372637263726
-1.48765118040151e-14,8.4713469995086e-15,0.726472647264726
-1.48765118040151e-14,8.4713469995086e-15,0.726572657265727
-1.48765118040151e-14,8.4713469995086e-15,0.726672667266727
-1.48765118040151e-14,8.4713469995086e-15,0.726772677267727
-1.48765118040151e-14,8.4713469995086e-15,0.726872687268727
-1.48765118040151e-14,8.4713469995086e-15,0.726972697269727
-1.48765118040151e-14,8.4713469995086e-15,0.727072707270727
-1.48765118040151e-14,8.4713469995086e-15,0.727172717271727
-1.48765118040151e-14,8.4713469995086e-15,0.727272727272727
-1.48765118040151e-14,8.4713469995086e-15,0.727372737273727
-1.48765118040151e-14,8.4713469995086e-15,0.727472747274727
-1.48765118040151e-14,8.4713469995086e-15,0.727572757275728
-1.48765118040151e-14,8.4713469995086e-15,0.727672767276728
-1.48765118040151e-14,8.4713469995086e-15,0.727772777277728
-1.48765118040151e-14,8.4713469995086e-15,0.727872787278728
-1.48765118040151e-14,8.4713469995086e-15,0.727972797279728
-1.48765118040151e-14,8.4713469995086e-15,0.728072807280728
-1.48765118040151e-14,8.4713469995086e-15,0.728172817281728
-1.48765118040151e-14,8.4713469995086e-15,0.728272827282728
-1.48765118040151e-14,8.4713469995086e-15,0.728372837283728
-1.48765118040151e-14,8.4713469995086e-15,0.728472847284728
-1.48765118040151e-14,8.4713469995086e-15,0.728572857285729
-1.48765118040151e-14,8.4713469995086e-15,0.728672867286729
-1.48765118040151e-14,8.4713469995086e-15,0.728772877287729
-1.48765118040151e-14,8.4713469995086e-15,0.728872887288729
-1.48765118040151e-14,8.4713469995086e-15,0.728972897289729
-1.48765118040151e-14,8.4713469995086e-15,0.729072907290729
-1.48765118040151e-14,8.4713469995086e-15,0.729172917291729
-1.48765118040151e-14,8.4713469995086e-15,0.729272927292729
-1.48765118040151e-14,8.4713469995086e-15,0.729372937293729
-1.48765118040151e-14,8.4713469995086e-15,0.729472947294729
-1.48765118040151e-14,8.4713469995086e-15,0.72957295729573
-1.48765118040151e-14,8.4713469995086e-15,0.72967296729673
-1.48765118040151e-14,8.4713469995086e-15,0.72977297729773
-1.48765118040151e-14,8.4713469995086e-15,0.72987298729873
-1.48765118040151e-14,8.4713469995086e-15,0.72997299729973
-1.48765118040151e-14,8.4713469995086e-15,0.73007300730073
-1.48765118040151e-14,8.4713469995086e-15,0.73017301730173
-1.48765118040151e-14,8.4713469995086e-15,0.73027302730273
-1.48765118040151e-14,8.4713469995086e-15,0.73037303730373
-1.48765118040151e-14,8.4713469995086e-15,0.730473047304731
-1.48765118040151e-14,8.4713469995086e-15,0.730573057305731
-1.48765118040151e-14,8.4713469995086e-15,0.730673067306731
-1.48765118040151e-14,8.4713469995086e-15,0.730773077307731
-1.48765118040151e-14,8.4713469995086e-15,0.730873087308731
-1.48765118040151e-14,8.4713469995086e-15,0.730973097309731
-1.48765118040151e-14,8.4713469995086e-15,0.731073107310731
-1.48765118040151e-14,8.4713469995086e-15,0.731173117311731
-1.48765118040151e-14,8.4713469995086e-15,0.731273127312731
-1.48765118040151e-14,8.4713469995086e-15,0.731373137313731
-1.48765118040151e-14,8.4713469995086e-15,0.731473147314731
-1.48765118040151e-14,8.4713469995086e-15,0.731573157315732
-1.48765118040151e-14,8.4713469995086e-15,0.731673167316732
-1.48765118040151e-14,8.4713469995086e-15,0.731773177317732
-1.48765118040151e-14,8.4713469995086e-15,0.731873187318732
-1.48765118040151e-14,8.4713469995086e-15,0.731973197319732
-1.48765118040151e-14,8.4713469995086e-15,0.732073207320732
-1.48765118040151e-14,8.4713469995086e-15,0.732173217321732
-1.48765118040151e-14,8.4713469995086e-15,0.732273227322732
-1.48765118040151e-14,8.4713469995086e-15,0.732373237323732
-1.48765118040151e-14,8.4713469995086e-15,0.732473247324733
-1.48765118040151e-14,8.4713469995086e-15,0.732573257325733
-1.48765118040151e-14,8.4713469995086e-15,0.732673267326733
-1.48765118040151e-14,8.4713469995086e-15,0.732773277327733
-1.48765118040151e-14,8.4713469995086e-15,0.732873287328733
-1.48765118040151e-14,8.4713469995086e-15,0.732973297329733
-1.48765118040151e-14,8.4713469995086e-15,0.733073307330733
-1.48765118040151e-14,8.4713469995086e-15,0.733173317331733
-1.48765118040151e-14,8.4713469995086e-15,0.733273327332733
-1.48765118040151e-14,8.4713469995086e-15,0.733373337333733
-1.48765118040151e-14,8.4713469995086e-15,0.733473347334733
-1.48765118040151e-14,8.4713469995086e-15,0.733573357335734
-1.48765118040151e-14,8.4713469995086e-15,0.733673367336734
-1.48765118040151e-14,8.4713469995086e-15,0.733773377337734
-1.48765118040151e-14,8.4713469995086e-15,0.733873387338734
-1.48765118040151e-14,8.4713469995086e-15,0.733973397339734
-1.48765118040151e-14,8.4713469995086e-15,0.734073407340734
-1.48765118040151e-14,8.4713469995086e-15,0.734173417341734
-1.48765118040151e-14,8.4713469995086e-15,0.734273427342734
-1.48765118040151e-14,8.4713469995086e-15,0.734373437343734
-1.48765118040151e-14,8.4713469995086e-15,0.734473447344735
-1.48765118040151e-14,8.4713469995086e-15,0.734573457345735
-1.48765118040151e-14,8.4713469995086e-15,0.734673467346735
-1.48765118040151e-14,8.4713469995086e-15,0.734773477347735
-1.48765118040151e-14,8.4713469995086e-15,0.734873487348735
-1.48765118040151e-14,8.4713469995086e-15,0.734973497349735
-1.48765118040151e-14,8.4713469995086e-15,0.735073507350735
-1.48765118040151e-14,8.4713469995086e-15,0.735173517351735
-1.48765118040151e-14,8.4713469995086e-15,0.735273527352735
-1.48765118040151e-14,8.4713469995086e-15,0.735373537353735
-1.48765118040151e-14,8.4713469995086e-15,0.735473547354735
-1.48765118040151e-14,8.4713469995086e-15,0.735573557355736
-1.48765118040151e-14,8.4713469995086e-15,0.735673567356736
-1.48765118040151e-14,8.4713469995086e-15,0.735773577357736
-1.48765118040151e-14,8.4713469995086e-15,0.735873587358736
-1.48765118040151e-14,8.4713469995086e-15,0.735973597359736
-1.48765118040151e-14,8.4713469995086e-15,0.736073607360736
-1.48765118040151e-14,8.4713469995086e-15,0.736173617361736
-1.48765118040151e-14,8.4713469995086e-15,0.736273627362736
-1.48765118040151e-14,8.4713469995086e-15,0.736373637363736
-1.48765118040151e-14,8.4713469995086e-15,0.736473647364737
-1.48765118040151e-14,8.4713469995086e-15,0.736573657365737
-1.48765118040151e-14,8.4713469995086e-15,0.736673667366737
-1.48765118040151e-14,8.4713469995086e-15,0.736773677367737
-1.48765118040151e-14,8.4713469995086e-15,0.736873687368737
-1.48765118040151e-14,8.4713469995086e-15,0.736973697369737
-1.48765118040151e-14,8.4713469995086e-15,0.737073707370737
-1.48765118040151e-14,8.4713469995086e-15,0.737173717371737
-1.48765118040151e-14,8.4713469995086e-15,0.737273727372737
-1.48765118040151e-14,8.4713469995086e-15,0.737373737373737
-1.48765118040151e-14,8.4713469995086e-15,0.737473747374737
-1.48765118040151e-14,8.4713469995086e-15,0.737573757375738
-1.48765118040151e-14,8.4713469995086e-15,0.737673767376738
-1.48765118040151e-14,8.4713469995086e-15,0.737773777377738
-1.48765118040151e-14,8.4713469995086e-15,0.737873787378738
-1.48765118040151e-14,8.4713469995086e-15,0.737973797379738
-1.48765118040151e-14,8.4713469995086e-15,0.738073807380738
-1.48765118040151e-14,8.4713469995086e-15,0.738173817381738
-1.48765118040151e-14,8.4713469995086e-15,0.738273827382738
-1.48765118040151e-14,8.4713469995086e-15,0.738373837383738
-1.48765118040151e-14,8.4713469995086e-15,0.738473847384738
-1.48765118040151e-14,8.4713469995086e-15,0.738573857385739
-1.48765118040151e-14,8.4713469995086e-15,0.738673867386739
-1.48765118040151e-14,8.4713469995086e-15,0.738773877387739
-1.48765118040151e-14,8.4713469995086e-15,0.738873887388739
-1.48765118040151e-14,8.4713469995086e-15,0.738973897389739
-1.48765118040151e-14,8.4713469995086e-15,0.739073907390739
-1.48765118040151e-14,8.4713469995086e-15,0.739173917391739
-1.48765118040151e-14,8.4713469995086e-15,0.739273927392739
-1.48765118040151e-14,8.4713469995086e-15,0.739373937393739
-1.48765118040151e-14,8.4713469995086e-15,0.739473947394739
-1.48765118040151e-14,8.4713469995086e-15,0.73957395739574
-1.48765118040151e-14,8.4713469995086e-15,0.73967396739674
-1.48765118040151e-14,8.4713469995086e-15,0.73977397739774
-1.48765118040151e-14,8.4713469995086e-15,0.73987398739874
-1.48765118040151e-14,8.4713469995086e-15,0.73997399739974
-1.48765118040151e-14,8.4713469995086e-15,0.74007400740074
-1.48765118040151e-14,8.4713469995086e-15,0.74017401740174
-1.48765118040151e-14,8.4713469995086e-15,0.74027402740274
-1.48765118040151e-14,8.4713469995086e-15,0.74037403740374
-1.48765118040151e-14,8.4713469995086e-15,0.74047404740474
-1.48765118040151e-14,8.4713469995086e-15,0.740574057405741
-1.48765118040151e-14,8.4713469995086e-15,0.740674067406741
-1.48765118040151e-14,8.4713469995086e-15,0.740774077407741
-1.48765118040151e-14,8.4713469995086e-15,0.740874087408741
-1.48765118040151e-14,8.4713469995086e-15,0.740974097409741
-1.48765118040151e-14,8.4713469995086e-15,0.741074107410741
-1.48765118040151e-14,8.4713469995086e-15,0.741174117411741
-1.48765118040151e-14,8.4713469995086e-15,0.741274127412741
-1.48765118040151e-14,8.4713469995086e-15,0.741374137413741
-1.48765118040151e-14,8.4713469995086e-15,0.741474147414741
-1.48765118040151e-14,8.4713469995086e-15,0.741574157415742
-1.48765118040151e-14,8.4713469995086e-15,0.741674167416742
-1.48765118040151e-14,8.4713469995086e-15,0.741774177417742
-1.48765118040151e-14,8.4713469995086e-15,0.741874187418742
-1.48765118040151e-14,8.4713469995086e-15,0.741974197419742
-1.48765118040151e-14,8.4713469995086e-15,0.742074207420742
-1.48765118040151e-14,8.4713469995086e-15,0.742174217421742
-1.48765118040151e-14,8.4713469995086e-15,0.742274227422742
-1.48765118040151e-14,8.4713469995086e-15,0.742374237423742
-1.48765118040151e-14,8.4713469995086e-15,0.742474247424742
-1.48765118040151e-14,8.4713469995086e-15,0.742574257425743
-1.48765118040151e-14,8.4713469995086e-15,0.742674267426743
-1.48765118040151e-14,8.4713469995086e-15,0.742774277427743
-1.48765118040151e-14,8.4713469995086e-15,0.742874287428743
-1.48765118040151e-14,8.4713469995086e-15,0.742974297429743
-1.48765118040151e-14,8.4713469995086e-15,0.743074307430743
-1.48765118040151e-14,8.4713469995086e-15,0.743174317431743
-1.48765118040151e-14,8.4713469995086e-15,0.743274327432743
-1.48765118040151e-14,8.4713469995086e-15,0.743374337433743
-1.48765118040151e-14,8.4713469995086e-15,0.743474347434743
-1.48765118040151e-14,8.4713469995086e-15,0.743574357435744
-1.48765118040151e-14,8.4713469995086e-15,0.743674367436744
-1.48765118040151e-14,8.4713469995086e-15,0.743774377437744
-1.48765118040151e-14,8.4713469995086e-15,0.743874387438744
-1.48765118040151e-14,8.4713469995086e-15,0.743974397439744
-1.48765118040151e-14,8.4713469995086e-15,0.744074407440744
-1.48765118040151e-14,8.4713469995086e-15,0.744174417441744
-1.48765118040151e-14,8.4713469995086e-15,0.744274427442744
-1.48765118040151e-14,8.4713469995086e-15,0.744374437443744
-1.48765118040151e-14,8.4713469995086e-15,0.744474447444744
-1.48765118040151e-14,8.4713469995086e-15,0.744574457445745
-1.48765118040151e-14,8.4713469995086e-15,0.744674467446745
-1.48765118040151e-14,8.4713469995086e-15,0.744774477447745
-1.48765118040151e-14,8.4713469995086e-15,0.744874487448745
-1.48765118040151e-14,8.4713469995086e-15,0.744974497449745
-1.48765118040151e-14,8.4713469995086e-15,0.745074507450745
-1.48765118040151e-14,8.4713469995086e-15,0.745174517451745
-1.48765118040151e-14,8.4713469995086e-15,0.745274527452745
-1.48765118040151e-14,8.4713469995086e-15,0.745374537453745
-1.48765118040151e-14,8.4713469995086e-15,0.745474547454746
-1.48765118040151e-14,8.4713469995086e-15,0.745574557455746
-1.48765118040151e-14,8.4713469995086e-15,0.745674567456746
-1.48765118040151e-14,8.4713469995086e-15,0.745774577457746
-1.48765118040151e-14,8.4713469995086e-15,0.745874587458746
-1.48765118040151e-14,8.4713469995086e-15,0.745974597459746
-1.48765118040151e-14,8.4713469995086e-15,0.746074607460746
-1.48765118040151e-14,8.4713469995086e-15,0.746174617461746
-1.48765118040151e-14,8.4713469995086e-15,0.746274627462746
-1.48765118040151e-14,8.4713469995086e-15,0.746374637463746
-1.48765118040151e-14,8.4713469995086e-15,0.746474647464746
-1.48765118040151e-14,8.4713469995086e-15,0.746574657465747
-1.48765118040151e-14,8.4713469995086e-15,0.746674667466747
-1.48765118040151e-14,8.4713469995086e-15,0.746774677467747
-1.48765118040151e-14,8.4713469995086e-15,0.746874687468747
-1.48765118040151e-14,8.4713469995086e-15,0.746974697469747
-1.48765118040151e-14,8.4713469995086e-15,0.747074707470747
-1.48765118040151e-14,8.4713469995086e-15,0.747174717471747
-1.48765118040151e-14,8.4713469995086e-15,0.747274727472747
-1.48765118040151e-14,8.4713469995086e-15,0.747374737473747
-1.48765118040151e-14,8.4713469995086e-15,0.747474747474748
-1.48765118040151e-14,8.4713469995086e-15,0.747574757475748
-1.48765118040151e-14,8.4713469995086e-15,0.747674767476748
-1.48765118040151e-14,8.4713469995086e-15,0.747774777477748
-1.48765118040151e-14,8.4713469995086e-15,0.747874787478748
-1.48765118040151e-14,8.4713469995086e-15,0.747974797479748
-1.48765118040151e-14,8.4713469995086e-15,0.748074807480748
-1.48765118040151e-14,8.4713469995086e-15,0.748174817481748
-1.48765118040151e-14,8.4713469995086e-15,0.748274827482748
-1.48765118040151e-14,8.4713469995086e-15,0.748374837483748
-1.48765118040151e-14,8.4713469995086e-15,0.748474847484748
-1.48765118040151e-14,8.4713469995086e-15,0.748574857485749
-1.48765118040151e-14,8.4713469995086e-15,0.748674867486749
-1.48765118040151e-14,8.4713469995086e-15,0.748774877487749
-1.48765118040151e-14,8.4713469995086e-15,0.748874887488749
-1.48765118040151e-14,8.4713469995086e-15,0.748974897489749
-1.48765118040151e-14,8.4713469995086e-15,0.749074907490749
-1.48765118040151e-14,8.4713469995086e-15,0.749174917491749
-1.48765118040151e-14,8.4713469995086e-15,0.749274927492749
-1.48765118040151e-14,8.4713469995086e-15,0.749374937493749
-1.48765118040151e-14,8.4713469995086e-15,0.74947494749475
-1.48765118040151e-14,8.4713469995086e-15,0.74957495749575
-1.48765118040151e-14,8.4713469995086e-15,0.74967496749675
-1.48765118040151e-14,8.4713469995086e-15,0.74977497749775
-1.48765118040151e-14,8.4713469995086e-15,0.74987498749875
-1.48765118040151e-14,8.4713469995086e-15,0.74997499749975
-1.48765118040151e-14,8.4713469995086e-15,0.75007500750075
-1.48765118040151e-14,8.4713469995086e-15,0.75017501750175
-1.48765118040151e-14,8.4713469995086e-15,0.75027502750275
-1.48765118040151e-14,8.4713469995086e-15,0.75037503750375
-1.48765118040151e-14,8.4713469995086e-15,0.75047504750475
-1.48765118040151e-14,8.4713469995086e-15,0.750575057505751
-1.48765118040151e-14,8.4713469995086e-15,0.750675067506751
-1.48765118040151e-14,8.4713469995086e-15,0.750775077507751
-1.48765118040151e-14,8.4713469995086e-15,0.750875087508751
-1.48765118040151e-14,8.4713469995086e-15,0.750975097509751
-1.48765118040151e-14,8.4713469995086e-15,0.751075107510751
-1.48765118040151e-14,8.4713469995086e-15,0.751175117511751
-1.48765118040151e-14,8.4713469995086e-15,0.751275127512751
-1.48765118040151e-14,8.4713469995086e-15,0.751375137513751
-1.48765118040151e-14,8.4713469995086e-15,0.751475147514752
-1.48765118040151e-14,8.4713469995086e-15,0.751575157515752
-1.48765118040151e-14,8.4713469995086e-15,0.751675167516752
-1.48765118040151e-14,8.4713469995086e-15,0.751775177517752
-1.48765118040151e-14,8.4713469995086e-15,0.751875187518752
-1.48765118040151e-14,8.4713469995086e-15,0.751975197519752
-1.48765118040151e-14,8.4713469995086e-15,0.752075207520752
-1.48765118040151e-14,8.4713469995086e-15,0.752175217521752
-1.48765118040151e-14,8.4713469995086e-15,0.752275227522752
-1.48765118040151e-14,8.4713469995086e-15,0.752375237523752
-1.48765118040151e-14,8.4713469995086e-15,0.752475247524752
-1.48765118040151e-14,8.4713469995086e-15,0.752575257525753
-1.48765118040151e-14,8.4713469995086e-15,0.752675267526753
-1.48765118040151e-14,8.4713469995086e-15,0.752775277527753
-1.48765118040151e-14,8.4713469995086e-15,0.752875287528753
-1.48765118040151e-14,8.4713469995086e-15,0.752975297529753
-1.48765118040151e-14,8.4713469995086e-15,0.753075307530753
-1.48765118040151e-14,8.4713469995086e-15,0.753175317531753
-1.48765118040151e-14,8.4713469995086e-15,0.753275327532753
-1.48765118040151e-14,8.4713469995086e-15,0.753375337533753
-1.48765118040151e-14,8.4713469995086e-15,0.753475347534753
-1.48765118040151e-14,8.4713469995086e-15,0.753575357535754
-1.48765118040151e-14,8.4713469995086e-15,0.753675367536754
-1.48765118040151e-14,8.4713469995086e-15,0.753775377537754
-1.48765118040151e-14,8.4713469995086e-15,0.753875387538754
-1.48765118040151e-14,8.4713469995086e-15,0.753975397539754
-1.48765118040151e-14,8.4713469995086e-15,0.754075407540754
-1.48765118040151e-14,8.4713469995086e-15,0.754175417541754
-1.48765118040151e-14,8.4713469995086e-15,0.754275427542754
-1.48765118040151e-14,8.4713469995086e-15,0.754375437543754
-1.48765118040151e-14,8.4713469995086e-15,0.754475447544754
-1.48765118040151e-14,8.4713469995086e-15,0.754575457545755
-1.48765118040151e-14,8.4713469995086e-15,0.754675467546755
-1.48765118040151e-14,8.4713469995086e-15,0.754775477547755
-1.48765118040151e-14,8.4713469995086e-15,0.754875487548755
-1.48765118040151e-14,8.4713469995086e-15,0.754975497549755
-1.48765118040151e-14,8.4713469995086e-15,0.755075507550755
-1.48765118040151e-14,8.4713469995086e-15,0.755175517551755
-1.48765118040151e-14,8.4713469995086e-15,0.755275527552755
-1.48765118040151e-14,8.4713469995086e-15,0.755375537553755
-1.48765118040151e-14,8.4713469995086e-15,0.755475547554755
-1.48765118040151e-14,8.4713469995086e-15,0.755575557555756
-1.48765118040151e-14,8.4713469995086e-15,0.755675567556756
-1.48765118040151e-14,8.4713469995086e-15,0.755775577557756
-1.48765118040151e-14,8.4713469995086e-15,0.755875587558756
-1.48765118040151e-14,8.4713469995086e-15,0.755975597559756
-1.48765118040151e-14,8.4713469995086e-15,0.756075607560756
-1.48765118040151e-14,8.4713469995086e-15,0.756175617561756
-1.48765118040151e-14,8.4713469995086e-15,0.756275627562756
-1.48765118040151e-14,8.4713469995086e-15,0.756375637563756
-1.48765118040151e-14,8.4713469995086e-15,0.756475647564756
-1.48765118040151e-14,8.4713469995086e-15,0.756575657565757
-1.48765118040151e-14,8.4713469995086e-15,0.756675667566757
-1.48765118040151e-14,8.4713469995086e-15,0.756775677567757
-1.48765118040151e-14,8.4713469995086e-15,0.756875687568757
-1.48765118040151e-14,8.4713469995086e-15,0.756975697569757
-1.48765118040151e-14,8.4713469995086e-15,0.757075707570757
-1.48765118040151e-14,8.4713469995086e-15,0.757175717571757
-1.48765118040151e-14,8.4713469995086e-15,0.757275727572757
-1.48765118040151e-14,8.4713469995086e-15,0.757375737573757
-1.48765118040151e-14,8.4713469995086e-15,0.757475747574757
-1.48765118040151e-14,8.4713469995086e-15,0.757575757575758
-1.48765118040151e-14,8.4713469995086e-15,0.757675767576758
-1.48765118040151e-14,8.4713469995086e-15,0.757775777577758
-1.48765118040151e-14,8.4713469995086e-15,0.757875787578758
-1.48765118040151e-14,8.4713469995086e-15,0.757975797579758
-1.48765118040151e-14,8.4713469995086e-15,0.758075807580758
-1.48765118040151e-14,8.4713469995086e-15,0.758175817581758
-1.48765118040151e-14,8.4713469995086e-15,0.758275827582758
-1.48765118040151e-14,8.4713469995086e-15,0.758375837583758
-1.48765118040151e-14,8.4713469995086e-15,0.758475847584759
-1.48765118040151e-14,8.4713469995086e-15,0.758575857585759
-1.48765118040151e-14,8.4713469995086e-15,0.758675867586759
-1.48765118040151e-14,8.4713469995086e-15,0.758775877587759
-1.48765118040151e-14,8.4713469995086e-15,0.758875887588759
-1.48765118040151e-14,8.4713469995086e-15,0.758975897589759
-1.48765118040151e-14,8.4713469995086e-15,0.759075907590759
-1.48765118040151e-14,8.4713469995086e-15,0.759175917591759
-1.48765118040151e-14,8.4713469995086e-15,0.759275927592759
-1.48765118040151e-14,8.4713469995086e-15,0.759375937593759
-1.48765118040151e-14,8.4713469995086e-15,0.759475947594759
-1.48765118040151e-14,8.4713469995086e-15,0.75957595759576
-1.48765118040151e-14,8.4713469995086e-15,0.75967596759676
-1.48765118040151e-14,8.4713469995086e-15,0.75977597759776
-1.48765118040151e-14,8.4713469995086e-15,0.75987598759876
-1.48765118040151e-14,8.4713469995086e-15,0.75997599759976
-1.48765118040151e-14,8.4713469995086e-15,0.76007600760076
-1.48765118040151e-14,8.4713469995086e-15,0.76017601760176
-1.48765118040151e-14,8.4713469995086e-15,0.76027602760276
-1.48765118040151e-14,8.4713469995086e-15,0.76037603760376
-1.48765118040151e-14,8.4713469995086e-15,0.760476047604761
-1.48765118040151e-14,8.4713469995086e-15,0.760576057605761
-1.48765118040151e-14,8.4713469995086e-15,0.760676067606761
-1.48765118040151e-14,8.4713469995086e-15,0.760776077607761
-1.48765118040151e-14,8.4713469995086e-15,0.760876087608761
-1.48765118040151e-14,8.4713469995086e-15,0.760976097609761
-1.48765118040151e-14,8.4713469995086e-15,0.761076107610761
-1.48765118040151e-14,8.4713469995086e-15,0.761176117611761
-1.48765118040151e-14,8.4713469995086e-15,0.761276127612761
-1.48765118040151e-14,8.4713469995086e-15,0.761376137613761
-1.48765118040151e-14,8.4713469995086e-15,0.761476147614761
-1.48765118040151e-14,8.4713469995086e-15,0.761576157615762
-1.48765118040151e-14,8.4713469995086e-15,0.761676167616762
-1.48765118040151e-14,8.4713469995086e-15,0.761776177617762
-1.48765118040151e-14,8.4713469995086e-15,0.761876187618762
-1.48765118040151e-14,8.4713469995086e-15,0.761976197619762
-1.48765118040151e-14,8.4713469995086e-15,0.762076207620762
-1.48765118040151e-14,8.4713469995086e-15,0.762176217621762
-1.48765118040151e-14,8.4713469995086e-15,0.762276227622762
-1.48765118040151e-14,8.4713469995086e-15,0.762376237623762
-1.48765118040151e-14,8.4713469995086e-15,0.762476247624763
-1.48765118040151e-14,8.4713469995086e-15,0.762576257625763
-1.48765118040151e-14,8.4713469995086e-15,0.762676267626763
-1.48765118040151e-14,8.4713469995086e-15,0.762776277627763
-1.48765118040151e-14,8.4713469995086e-15,0.762876287628763
-1.48765118040151e-14,8.4713469995086e-15,0.762976297629763
-1.48765118040151e-14,8.4713469995086e-15,0.763076307630763
-1.48765118040151e-14,8.4713469995086e-15,0.763176317631763
-1.48765118040151e-14,8.4713469995086e-15,0.763276327632763
-1.48765118040151e-14,8.4713469995086e-15,0.763376337633763
-1.48765118040151e-14,8.4713469995086e-15,0.763476347634763
-1.48765118040151e-14,8.4713469995086e-15,0.763576357635764
-1.48765118040151e-14,8.4713469995086e-15,0.763676367636764
-1.48765118040151e-14,8.4713469995086e-15,0.763776377637764
-1.48765118040151e-14,8.4713469995086e-15,0.763876387638764
-1.48765118040151e-14,8.4713469995086e-15,0.763976397639764
-1.48765118040151e-14,8.4713469995086e-15,0.764076407640764
-1.48765118040151e-14,8.4713469995086e-15,0.764176417641764
-1.48765118040151e-14,8.4713469995086e-15,0.764276427642764
-1.48765118040151e-14,8.4713469995086e-15,0.764376437643764
-1.48765118040151e-14,8.4713469995086e-15,0.764476447644765
-1.48765118040151e-14,8.4713469995086e-15,0.764576457645765
-1.48765118040151e-14,8.4713469995086e-15,0.764676467646765
-1.48765118040151e-14,8.4713469995086e-15,0.764776477647765
-1.48765118040151e-14,8.4713469995086e-15,0.764876487648765
-1.48765118040151e-14,8.4713469995086e-15,0.764976497649765
-1.48765118040151e-14,8.4713469995086e-15,0.765076507650765
-1.48765118040151e-14,8.4713469995086e-15,0.765176517651765
-1.48765118040151e-14,8.4713469995086e-15,0.765276527652765
-1.48765118040151e-14,8.4713469995086e-15,0.765376537653765
-1.48765118040151e-14,8.4713469995086e-15,0.765476547654765
-1.48765118040151e-14,8.4713469995086e-15,0.765576557655766
-1.48765118040151e-14,8.4713469995086e-15,0.765676567656766
-1.48765118040151e-14,8.4713469995086e-15,0.765776577657766
-1.48765118040151e-14,8.4713469995086e-15,0.765876587658766
-1.48765118040151e-14,8.4713469995086e-15,0.765976597659766
-1.48765118040151e-14,8.4713469995086e-15,0.766076607660766
-1.48765118040151e-14,8.4713469995086e-15,0.766176617661766
-1.48765118040151e-14,8.4713469995086e-15,0.766276627662766
-1.48765118040151e-14,8.4713469995086e-15,0.766376637663766
-1.48765118040151e-14,8.4713469995086e-15,0.766476647664767
-1.48765118040151e-14,8.4713469995086e-15,0.766576657665767
-1.48765118040151e-14,8.4713469995086e-15,0.766676667666767
-1.48765118040151e-14,8.4713469995086e-15,0.766776677667767
-1.48765118040151e-14,8.4713469995086e-15,0.766876687668767
-1.48765118040151e-14,8.4713469995086e-15,0.766976697669767
-1.48765118040151e-14,8.4713469995086e-15,0.767076707670767
-1.48765118040151e-14,8.4713469995086e-15,0.767176717671767
-1.48765118040151e-14,8.4713469995086e-15,0.767276727672767
-1.48765118040151e-14,8.4713469995086e-15,0.767376737673767
-1.48765118040151e-14,8.4713469995086e-15,0.767476747674767
-1.48765118040151e-14,8.4713469995086e-15,0.767576757675768
-1.48765118040151e-14,8.4713469995086e-15,0.767676767676768
-1.48765118040151e-14,8.4713469995086e-15,0.767776777677768
-1.48765118040151e-14,8.4713469995086e-15,0.767876787678768
-1.48765118040151e-14,8.4713469995086e-15,0.767976797679768
-1.48765118040151e-14,8.4713469995086e-15,0.768076807680768
-1.48765118040151e-14,8.4713469995086e-15,0.768176817681768
-1.48765118040151e-14,8.4713469995086e-15,0.768276827682768
-1.48765118040151e-14,8.4713469995086e-15,0.768376837683768
-1.48765118040151e-14,8.4713469995086e-15,0.768476847684768
-1.48765118040151e-14,8.4713469995086e-15,0.768576857685769
-1.48765118040151e-14,8.4713469995086e-15,0.768676867686769
-1.48765118040151e-14,8.4713469995086e-15,0.768776877687769
-1.48765118040151e-14,8.4713469995086e-15,0.768876887688769
-1.48765118040151e-14,8.4713469995086e-15,0.768976897689769
-1.48765118040151e-14,8.4713469995086e-15,0.769076907690769
-1.48765118040151e-14,8.4713469995086e-15,0.769176917691769
-1.48765118040151e-14,8.4713469995086e-15,0.769276927692769
-1.48765118040151e-14,8.4713469995086e-15,0.769376937693769
-1.48765118040151e-14,8.4713469995086e-15,0.769476947694769
-1.48765118040151e-14,8.4713469995086e-15,0.76957695769577
-1.48765118040151e-14,8.4713469995086e-15,0.76967696769677
-1.48765118040151e-14,8.4713469995086e-15,0.76977697769777
-1.48765118040151e-14,8.4713469995086e-15,0.76987698769877
-1.48765118040151e-14,8.4713469995086e-15,0.76997699769977
-1.48765118040151e-14,8.4713469995086e-15,0.77007700770077
-1.48765118040151e-14,8.4713469995086e-15,0.77017701770177
-1.48765118040151e-14,8.4713469995086e-15,0.77027702770277
-1.48765118040151e-14,8.4713469995086e-15,0.77037703770377
-1.48765118040151e-14,8.4713469995086e-15,0.77047704770477
-1.48765118040151e-14,8.4713469995086e-15,0.770577057705771
-1.48765118040151e-14,8.4713469995086e-15,0.770677067706771
-1.48765118040151e-14,8.4713469995086e-15,0.770777077707771
-1.48765118040151e-14,8.4713469995086e-15,0.770877087708771
-1.48765118040151e-14,8.4713469995086e-15,0.770977097709771
-1.48765118040151e-14,8.4713469995086e-15,0.771077107710771
-1.48765118040151e-14,8.4713469995086e-15,0.771177117711771
-1.48765118040151e-14,8.4713469995086e-15,0.771277127712771
-1.48765118040151e-14,8.4713469995086e-15,0.771377137713771
-1.48765118040151e-14,8.4713469995086e-15,0.771477147714771
-1.48765118040151e-14,8.4713469995086e-15,0.771577157715772
-1.48765118040151e-14,8.4713469995086e-15,0.771677167716772
-1.48765118040151e-14,8.4713469995086e-15,0.771777177717772
-1.48765118040151e-14,8.4713469995086e-15,0.771877187718772
-1.48765118040151e-14,8.4713469995086e-15,0.771977197719772
-1.48765118040151e-14,8.4713469995086e-15,0.772077207720772
-1.48765118040151e-14,8.4713469995086e-15,0.772177217721772
-1.48765118040151e-14,8.4713469995086e-15,0.772277227722772
-1.48765118040151e-14,8.4713469995086e-15,0.772377237723772
-1.48765118040151e-14,8.4713469995086e-15,0.772477247724772
-1.48765118040151e-14,8.4713469995086e-15,0.772577257725773
-1.48765118040151e-14,8.4713469995086e-15,0.772677267726773
-1.48765118040151e-14,8.4713469995086e-15,0.772777277727773
-1.48765118040151e-14,8.4713469995086e-15,0.772877287728773
-1.48765118040151e-14,8.4713469995086e-15,0.772977297729773
-1.48765118040151e-14,8.4713469995086e-15,0.773077307730773
-1.48765118040151e-14,8.4713469995086e-15,0.773177317731773
-1.48765118040151e-14,8.4713469995086e-15,0.773277327732773
-1.48765118040151e-14,8.4713469995086e-15,0.773377337733773
-1.48765118040151e-14,8.4713469995086e-15,0.773477347734774
-1.48765118040151e-14,8.4713469995086e-15,0.773577357735774
-1.48765118040151e-14,8.4713469995086e-15,0.773677367736774
-1.48765118040151e-14,8.4713469995086e-15,0.773777377737774
-1.48765118040151e-14,8.4713469995086e-15,0.773877387738774
-1.48765118040151e-14,8.4713469995086e-15,0.773977397739774
-1.48765118040151e-14,8.4713469995086e-15,0.774077407740774
-1.48765118040151e-14,8.4713469995086e-15,0.774177417741774
-1.48765118040151e-14,8.4713469995086e-15,0.774277427742774
-1.48765118040151e-14,8.4713469995086e-15,0.774377437743774
-1.48765118040151e-14,8.4713469995086e-15,0.774477447744774
-1.48765118040151e-14,8.4713469995086e-15,0.774577457745775
-1.48765118040151e-14,8.4713469995086e-15,0.774677467746775
-1.48765118040151e-14,8.4713469995086e-15,0.774777477747775
-1.48765118040151e-14,8.4713469995086e-15,0.774877487748775
-1.48765118040151e-14,8.4713469995086e-15,0.774977497749775
-1.48765118040151e-14,8.4713469995086e-15,0.775077507750775
-1.48765118040151e-14,8.4713469995086e-15,0.775177517751775
-1.48765118040151e-14,8.4713469995086e-15,0.775277527752775
-1.48765118040151e-14,8.4713469995086e-15,0.775377537753775
-1.48765118040151e-14,8.4713469995086e-15,0.775477547754776
-1.48765118040151e-14,8.4713469995086e-15,0.775577557755776
-1.48765118040151e-14,8.4713469995086e-15,0.775677567756776
-1.48765118040151e-14,8.4713469995086e-15,0.775777577757776
-1.48765118040151e-14,8.4713469995086e-15,0.775877587758776
-1.48765118040151e-14,8.4713469995086e-15,0.775977597759776
-1.48765118040151e-14,8.4713469995086e-15,0.776077607760776
-1.48765118040151e-14,8.4713469995086e-15,0.776177617761776
-1.48765118040151e-14,8.4713469995086e-15,0.776277627762776
-1.48765118040151e-14,8.4713469995086e-15,0.776377637763776
-1.48765118040151e-14,8.4713469995086e-15,0.776477647764776
-1.48765118040151e-14,8.4713469995086e-15,0.776577657765777
-1.48765118040151e-14,8.4713469995086e-15,0.776677667766777
-1.48765118040151e-14,8.4713469995086e-15,0.776777677767777
-1.48765118040151e-14,8.4713469995086e-15,0.776877687768777
-1.48765118040151e-14,8.4713469995086e-15,0.776977697769777
-1.48765118040151e-14,8.4713469995086e-15,0.777077707770777
-1.48765118040151e-14,8.4713469995086e-15,0.777177717771777
-1.48765118040151e-14,8.4713469995086e-15,0.777277727772777
-1.48765118040151e-14,8.4713469995086e-15,0.777377737773777
-1.48765118040151e-14,8.4713469995086e-15,0.777477747774778
-1.48765118040151e-14,8.4713469995086e-15,0.777577757775778
-1.48765118040151e-14,8.4713469995086e-15,0.777677767776778
-1.48765118040151e-14,8.4713469995086e-15,0.777777777777778
-1.48765118040151e-14,8.4713469995086e-15,0.777877787778778
-1.48765118040151e-14,8.4713469995086e-15,0.777977797779778
-1.48765118040151e-14,8.4713469995086e-15,0.778077807780778
-1.48765118040151e-14,8.4713469995086e-15,0.778177817781778
-1.48765118040151e-14,8.4713469995086e-15,0.778277827782778
-1.48765118040151e-14,8.4713469995086e-15,0.778377837783778
-1.48765118040151e-14,8.4713469995086e-15,0.778477847784778
-1.48765118040151e-14,8.4713469995086e-15,0.778577857785779
-1.48765118040151e-14,8.4713469995086e-15,0.778677867786779
-1.48765118040151e-14,8.4713469995086e-15,0.778777877787779
-1.48765118040151e-14,8.4713469995086e-15,0.778877887788779
-1.48765118040151e-14,8.4713469995086e-15,0.778977897789779
-1.48765118040151e-14,8.4713469995086e-15,0.779077907790779
-1.48765118040151e-14,8.4713469995086e-15,0.779177917791779
-1.48765118040151e-14,8.4713469995086e-15,0.779277927792779
-1.48765118040151e-14,8.4713469995086e-15,0.779377937793779
-1.48765118040151e-14,8.4713469995086e-15,0.77947794779478
-1.48765118040151e-14,8.4713469995086e-15,0.77957795779578
-1.48765118040151e-14,8.4713469995086e-15,0.77967796779678
-1.48765118040151e-14,8.4713469995086e-15,0.77977797779778
-1.48765118040151e-14,8.4713469995086e-15,0.77987798779878
-1.48765118040151e-14,8.4713469995086e-15,0.77997799779978
-1.48765118040151e-14,8.4713469995086e-15,0.78007800780078
-1.48765118040151e-14,8.4713469995086e-15,0.78017801780178
-1.48765118040151e-14,8.4713469995086e-15,0.78027802780278
-1.48765118040151e-14,8.4713469995086e-15,0.78037803780378
-1.48765118040151e-14,8.4713469995086e-15,0.78047804780478
-1.48765118040151e-14,8.4713469995086e-15,0.780578057805781
-1.48765118040151e-14,8.4713469995086e-15,0.780678067806781
-1.48765118040151e-14,8.4713469995086e-15,0.780778077807781
-1.48765118040151e-14,8.4713469995086e-15,0.780878087808781
-1.48765118040151e-14,8.4713469995086e-15,0.780978097809781
-1.48765118040151e-14,8.4713469995086e-15,0.781078107810781
-1.48765118040151e-14,8.4713469995086e-15,0.781178117811781
-1.48765118040151e-14,8.4713469995086e-15,0.781278127812781
-1.48765118040151e-14,8.4713469995086e-15,0.781378137813781
-1.48765118040151e-14,8.4713469995086e-15,0.781478147814782
-1.48765118040151e-14,8.4713469995086e-15,0.781578157815782
-1.48765118040151e-14,8.4713469995086e-15,0.781678167816782
-1.48765118040151e-14,8.4713469995086e-15,0.781778177817782
-1.48765118040151e-14,8.4713469995086e-15,0.781878187818782
-1.48765118040151e-14,8.4713469995086e-15,0.781978197819782
-1.48765118040151e-14,8.4713469995086e-15,0.782078207820782
-1.48765118040151e-14,8.4713469995086e-15,0.782178217821782
-1.48765118040151e-14,8.4713469995086e-15,0.782278227822782
-1.48765118040151e-14,8.4713469995086e-15,0.782378237823782
-1.48765118040151e-14,8.4713469995086e-15,0.782478247824782
-1.48765118040151e-14,8.4713469995086e-15,0.782578257825783
-1.48765118040151e-14,8.4713469995086e-15,0.782678267826783
-1.48765118040151e-14,8.4713469995086e-15,0.782778277827783
-1.48765118040151e-14,8.4713469995086e-15,0.782878287828783
-1.48765118040151e-14,8.4713469995086e-15,0.782978297829783
-1.48765118040151e-14,8.4713469995086e-15,0.783078307830783
-1.48765118040151e-14,8.4713469995086e-15,0.783178317831783
-1.48765118040151e-14,8.4713469995086e-15,0.783278327832783
-1.48765118040151e-14,8.4713469995086e-15,0.783378337833783
-1.48765118040151e-14,8.4713469995086e-15,0.783478347834783
-1.48765118040151e-14,8.4713469995086e-15,0.783578357835784
-1.48765118040151e-14,8.4713469995086e-15,0.783678367836784
-1.48765118040151e-14,8.4713469995086e-15,0.783778377837784
-1.48765118040151e-14,8.4713469995086e-15,0.783878387838784
-1.48765118040151e-14,8.4713469995086e-15,0.783978397839784
-1.48765118040151e-14,8.4713469995086e-15,0.784078407840784
-1.48765118040151e-14,8.4713469995086e-15,0.784178417841784
-1.48765118040151e-14,8.4713469995086e-15,0.784278427842784
-1.48765118040151e-14,8.4713469995086e-15,0.784378437843784
-1.48765118040151e-14,8.4713469995086e-15,0.784478447844784
-1.48765118040151e-14,8.4713469995086e-15,0.784578457845785
-1.48765118040151e-14,8.4713469995086e-15,0.784678467846785
-1.48765118040151e-14,8.4713469995086e-15,0.784778477847785
-1.48765118040151e-14,8.4713469995086e-15,0.784878487848785
-1.48765118040151e-14,8.4713469995086e-15,0.784978497849785
-1.48765118040151e-14,8.4713469995086e-15,0.785078507850785
-1.48765118040151e-14,8.4713469995086e-15,0.785178517851785
-1.48765118040151e-14,8.4713469995086e-15,0.785278527852785
-1.48765118040151e-14,8.4713469995086e-15,0.785378537853785
-1.48765118040151e-14,8.4713469995086e-15,0.785478547854785
-1.48765118040151e-14,8.4713469995086e-15,0.785578557855786
-1.48765118040151e-14,8.4713469995086e-15,0.785678567856786
-1.48765118040151e-14,8.4713469995086e-15,0.785778577857786
-1.48765118040151e-14,8.4713469995086e-15,0.785878587858786
-1.48765118040151e-14,8.4713469995086e-15,0.785978597859786
-1.48765118040151e-14,8.4713469995086e-15,0.786078607860786
-1.48765118040151e-14,8.4713469995086e-15,0.786178617861786
-1.48765118040151e-14,8.4713469995086e-15,0.786278627862786
-1.48765118040151e-14,8.4713469995086e-15,0.786378637863786
-1.48765118040151e-14,8.4713469995086e-15,0.786478647864786
-1.48765118040151e-14,8.4713469995086e-15,0.786578657865787
-1.48765118040151e-14,8.4713469995086e-15,0.786678667866787
-1.48765118040151e-14,8.4713469995086e-15,0.786778677867787
-1.48765118040151e-14,8.4713469995086e-15,0.786878687868787
-1.48765118040151e-14,8.4713469995086e-15,0.786978697869787
-1.48765118040151e-14,8.4713469995086e-15,0.787078707870787
-1.48765118040151e-14,8.4713469995086e-15,0.787178717871787
-1.48765118040151e-14,8.4713469995086e-15,0.787278727872787
-1.48765118040151e-14,8.4713469995086e-15,0.787378737873787
-1.48765118040151e-14,8.4713469995086e-15,0.787478747874787
-1.48765118040151e-14,8.4713469995086e-15,0.787578757875788
-1.48765118040151e-14,8.4713469995086e-15,0.787678767876788
-1.48765118040151e-14,8.4713469995086e-15,0.787778777877788
-1.48765118040151e-14,8.4713469995086e-15,0.787878787878788
-1.48765118040151e-14,8.4713469995086e-15,0.787978797879788
-1.48765118040151e-14,8.4713469995086e-15,0.788078807880788
-1.48765118040151e-14,8.4713469995086e-15,0.788178817881788
-1.48765118040151e-14,8.4713469995086e-15,0.788278827882788
-1.48765118040151e-14,8.4713469995086e-15,0.788378837883788
-1.48765118040151e-14,8.4713469995086e-15,0.788478847884789
-1.48765118040151e-14,8.4713469995086e-15,0.788578857885789
-1.48765118040151e-14,8.4713469995086e-15,0.788678867886789
-1.48765118040151e-14,8.4713469995086e-15,0.788778877887789
-1.48765118040151e-14,8.4713469995086e-15,0.788878887888789
-1.48765118040151e-14,8.4713469995086e-15,0.788978897889789
-1.48765118040151e-14,8.4713469995086e-15,0.789078907890789
-1.48765118040151e-14,8.4713469995086e-15,0.789178917891789
-1.48765118040151e-14,8.4713469995086e-15,0.789278927892789
-1.48765118040151e-14,8.4713469995086e-15,0.789378937893789
-1.48765118040151e-14,8.4713469995086e-15,0.789478947894789
-1.48765118040151e-14,8.4713469995086e-15,0.78957895789579
-1.48765118040151e-14,8.4713469995086e-15,0.78967896789679
-1.48765118040151e-14,8.4713469995086e-15,0.78977897789779
-1.48765118040151e-14,8.4713469995086e-15,0.78987898789879
-1.48765118040151e-14,8.4713469995086e-15,0.78997899789979
-1.48765118040151e-14,8.4713469995086e-15,0.79007900790079
-1.48765118040151e-14,8.4713469995086e-15,0.79017901790179
-1.48765118040151e-14,8.4713469995086e-15,0.79027902790279
-1.48765118040151e-14,8.4713469995086e-15,0.79037903790379
-1.48765118040151e-14,8.4713469995086e-15,0.790479047904791
-1.48765118040151e-14,8.4713469995086e-15,0.790579057905791
-1.48765118040151e-14,8.4713469995086e-15,0.790679067906791
-1.48765118040151e-14,8.4713469995086e-15,0.790779077907791
-1.48765118040151e-14,8.4713469995086e-15,0.790879087908791
-1.48765118040151e-14,8.4713469995086e-15,0.790979097909791
-1.48765118040151e-14,8.4713469995086e-15,0.791079107910791
-1.48765118040151e-14,8.4713469995086e-15,0.791179117911791
-1.48765118040151e-14,8.4713469995086e-15,0.791279127912791
-1.48765118040151e-14,8.4713469995086e-15,0.791379137913791
-1.48765118040151e-14,8.4713469995086e-15,0.791479147914791
-1.48765118040151e-14,8.4713469995086e-15,0.791579157915792
-1.48765118040151e-14,8.4713469995086e-15,0.791679167916792
-1.48765118040151e-14,8.4713469995086e-15,0.791779177917792
-1.48765118040151e-14,8.4713469995086e-15,0.791879187918792
-1.48765118040151e-14,8.4713469995086e-15,0.791979197919792
-1.48765118040151e-14,8.4713469995086e-15,0.792079207920792
-1.48765118040151e-14,8.4713469995086e-15,0.792179217921792
-1.48765118040151e-14,8.4713469995086e-15,0.792279227922792
-1.48765118040151e-14,8.4713469995086e-15,0.792379237923792
-1.48765118040151e-14,8.4713469995086e-15,0.792479247924793
-1.48765118040151e-14,8.4713469995086e-15,0.792579257925793
-1.48765118040151e-14,8.4713469995086e-15,0.792679267926793
-1.48765118040151e-14,8.4713469995086e-15,0.792779277927793
-1.48765118040151e-14,8.4713469995086e-15,0.792879287928793
-1.48765118040151e-14,8.4713469995086e-15,0.792979297929793
-1.48765118040151e-14,8.4713469995086e-15,0.793079307930793
-1.48765118040151e-14,8.4713469995086e-15,0.793179317931793
-1.48765118040151e-14,8.4713469995086e-15,0.793279327932793
-1.48765118040151e-14,8.4713469995086e-15,0.793379337933793
-1.48765118040151e-14,8.4713469995086e-15,0.793479347934793
-1.48765118040151e-14,8.4713469995086e-15,0.793579357935794
-1.48765118040151e-14,8.4713469995086e-15,0.793679367936794
-1.48765118040151e-14,8.4713469995086e-15,0.793779377937794
-1.48765118040151e-14,8.4713469995086e-15,0.793879387938794
-1.48765118040151e-14,8.4713469995086e-15,0.793979397939794
-1.48765118040151e-14,8.4713469995086e-15,0.794079407940794
-1.48765118040151e-14,8.4713469995086e-15,0.794179417941794
-1.48765118040151e-14,8.4713469995086e-15,0.794279427942794
-1.48765118040151e-14,8.4713469995086e-15,0.794379437943794
-1.48765118040151e-14,8.4713469995086e-15,0.794479447944795
-1.48765118040151e-14,8.4713469995086e-15,0.794579457945795
-1.48765118040151e-14,8.4713469995086e-15,0.794679467946795
-1.48765118040151e-14,8.4713469995086e-15,0.794779477947795
-1.48765118040151e-14,8.4713469995086e-15,0.794879487948795
-1.48765118040151e-14,8.4713469995086e-15,0.794979497949795
-1.48765118040151e-14,8.4713469995086e-15,0.795079507950795
-1.48765118040151e-14,8.4713469995086e-15,0.795179517951795
-1.48765118040151e-14,8.4713469995086e-15,0.795279527952795
-1.48765118040151e-14,8.4713469995086e-15,0.795379537953795
-1.48765118040151e-14,8.4713469995086e-15,0.795479547954795
-1.48765118040151e-14,8.4713469995086e-15,0.795579557955796
-1.48765118040151e-14,8.4713469995086e-15,0.795679567956796
-1.48765118040151e-14,8.4713469995086e-15,0.795779577957796
-1.48765118040151e-14,8.4713469995086e-15,0.795879587958796
-1.48765118040151e-14,8.4713469995086e-15,0.795979597959796
-1.48765118040151e-14,8.4713469995086e-15,0.796079607960796
-1.48765118040151e-14,8.4713469995086e-15,0.796179617961796
-1.48765118040151e-14,8.4713469995086e-15,0.796279627962796
-1.48765118040151e-14,8.4713469995086e-15,0.796379637963796
-1.48765118040151e-14,8.4713469995086e-15,0.796479647964797
-1.48765118040151e-14,8.4713469995086e-15,0.796579657965797
-1.48765118040151e-14,8.4713469995086e-15,0.796679667966797
-1.48765118040151e-14,8.4713469995086e-15,0.796779677967797
-1.48765118040151e-14,8.4713469995086e-15,0.796879687968797
-1.48765118040151e-14,8.4713469995086e-15,0.796979697969797
-1.48765118040151e-14,8.4713469995086e-15,0.797079707970797
-1.48765118040151e-14,8.4713469995086e-15,0.797179717971797
-1.48765118040151e-14,8.4713469995086e-15,0.797279727972797
-1.48765118040151e-14,8.4713469995086e-15,0.797379737973797
-1.48765118040151e-14,8.4713469995086e-15,0.797479747974797
-1.48765118040151e-14,8.4713469995086e-15,0.797579757975798
-1.48765118040151e-14,8.4713469995086e-15,0.797679767976798
-1.48765118040151e-14,8.4713469995086e-15,0.797779777977798
-1.48765118040151e-14,8.4713469995086e-15,0.797879787978798
-1.48765118040151e-14,8.4713469995086e-15,0.797979797979798
-1.48765118040151e-14,8.4713469995086e-15,0.798079807980798
-1.48765118040151e-14,8.4713469995086e-15,0.798179817981798
-1.48765118040151e-14,8.4713469995086e-15,0.798279827982798
-1.48765118040151e-14,8.4713469995086e-15,0.798379837983798
-1.48765118040151e-14,8.4713469995086e-15,0.798479847984798
-1.48765118040151e-14,8.4713469995086e-15,0.798579857985799
-1.48765118040151e-14,8.4713469995086e-15,0.798679867986799
-1.48765118040151e-14,8.4713469995086e-15,0.798779877987799
-1.48765118040151e-14,8.4713469995086e-15,0.798879887988799
-1.48765118040151e-14,8.4713469995086e-15,0.798979897989799
-1.48765118040151e-14,8.4713469995086e-15,0.799079907990799
-1.48765118040151e-14,8.4713469995086e-15,0.799179917991799
-1.48765118040151e-14,8.4713469995086e-15,0.799279927992799
-1.48765118040151e-14,8.4713469995086e-15,0.799379937993799
-1.48765118040151e-14,8.4713469995086e-15,0.799479947994799
-1.48765118040151e-14,8.4713469995086e-15,0.7995799579958
-1.48765118040151e-14,8.4713469995086e-15,0.7996799679968
-1.48765118040151e-14,8.4713469995086e-15,0.7997799779978
-1.48765118040151e-14,8.4713469995086e-15,0.7998799879988
-1.48765118040151e-14,8.4713469995086e-15,0.7999799979998
-1.48765118040151e-14,8.4713469995086e-15,0.8000800080008
-1.48765118040151e-14,8.4713469995086e-15,0.8001800180018
-1.48765118040151e-14,8.4713469995086e-15,0.8002800280028
-1.48765118040151e-14,8.4713469995086e-15,0.8003800380038
-1.48765118040151e-14,8.4713469995086e-15,0.8004800480048
-1.48765118040151e-14,8.4713469995086e-15,0.800580058005801
-1.48765118040151e-14,8.4713469995086e-15,0.800680068006801
-1.48765118040151e-14,8.4713469995086e-15,0.800780078007801
-1.48765118040151e-14,8.4713469995086e-15,0.800880088008801
-1.48765118040151e-14,8.4713469995086e-15,0.800980098009801
-1.48765118040151e-14,8.4713469995086e-15,0.801080108010801
-1.48765118040151e-14,8.4713469995086e-15,0.801180118011801
-1.48765118040151e-14,8.4713469995086e-15,0.801280128012801
-1.48765118040151e-14,8.4713469995086e-15,0.801380138013801
-1.48765118040151e-14,8.4713469995086e-15,0.801480148014801
-1.48765118040151e-14,8.4713469995086e-15,0.801580158015802
-1.48765118040151e-14,8.4713469995086e-15,0.801680168016802
-1.48765118040151e-14,8.4713469995086e-15,0.801780178017802
-1.48765118040151e-14,8.4713469995086e-15,0.801880188018802
-1.48765118040151e-14,8.4713469995086e-15,0.801980198019802
-1.48765118040151e-14,8.4713469995086e-15,0.802080208020802
-1.48765118040151e-14,8.4713469995086e-15,0.802180218021802
-1.48765118040151e-14,8.4713469995086e-15,0.802280228022802
-1.48765118040151e-14,8.4713469995086e-15,0.802380238023802
-1.48765118040151e-14,8.4713469995086e-15,0.802480248024802
-1.48765118040151e-14,8.4713469995086e-15,0.802580258025803
-1.48765118040151e-14,8.4713469995086e-15,0.802680268026803
-1.48765118040151e-14,8.4713469995086e-15,0.802780278027803
-1.48765118040151e-14,8.4713469995086e-15,0.802880288028803
-1.48765118040151e-14,8.4713469995086e-15,0.802980298029803
-1.48765118040151e-14,8.4713469995086e-15,0.803080308030803
-1.48765118040151e-14,8.4713469995086e-15,0.803180318031803
-1.48765118040151e-14,8.4713469995086e-15,0.803280328032803
-1.48765118040151e-14,8.4713469995086e-15,0.803380338033803
-1.48765118040151e-14,8.4713469995086e-15,0.803480348034804
-1.48765118040151e-14,8.4713469995086e-15,0.803580358035804
-1.48765118040151e-14,8.4713469995086e-15,0.803680368036804
-1.48765118040151e-14,8.4713469995086e-15,0.803780378037804
-1.48765118040151e-14,8.4713469995086e-15,0.803880388038804
-1.48765118040151e-14,8.4713469995086e-15,0.803980398039804
-1.48765118040151e-14,8.4713469995086e-15,0.804080408040804
-1.48765118040151e-14,8.4713469995086e-15,0.804180418041804
-1.48765118040151e-14,8.4713469995086e-15,0.804280428042804
-1.48765118040151e-14,8.4713469995086e-15,0.804380438043804
-1.48765118040151e-14,8.4713469995086e-15,0.804480448044804
-1.48765118040151e-14,8.4713469995086e-15,0.804580458045805
-1.48765118040151e-14,8.4713469995086e-15,0.804680468046805
-1.48765118040151e-14,8.4713469995086e-15,0.804780478047805
-1.48765118040151e-14,8.4713469995086e-15,0.804880488048805
-1.48765118040151e-14,8.4713469995086e-15,0.804980498049805
-1.48765118040151e-14,8.4713469995086e-15,0.805080508050805
-1.48765118040151e-14,8.4713469995086e-15,0.805180518051805
-1.48765118040151e-14,8.4713469995086e-15,0.805280528052805
-1.48765118040151e-14,8.4713469995086e-15,0.805380538053805
-1.48765118040151e-14,8.4713469995086e-15,0.805480548054806
-1.48765118040151e-14,8.4713469995086e-15,0.805580558055806
-1.48765118040151e-14,8.4713469995086e-15,0.805680568056806
-1.48765118040151e-14,8.4713469995086e-15,0.805780578057806
-1.48765118040151e-14,8.4713469995086e-15,0.805880588058806
-1.48765118040151e-14,8.4713469995086e-15,0.805980598059806
-1.48765118040151e-14,8.4713469995086e-15,0.806080608060806
-1.48765118040151e-14,8.4713469995086e-15,0.806180618061806
-1.48765118040151e-14,8.4713469995086e-15,0.806280628062806
-1.48765118040151e-14,8.4713469995086e-15,0.806380638063806
-1.48765118040151e-14,8.4713469995086e-15,0.806480648064806
-1.48765118040151e-14,8.4713469995086e-15,0.806580658065807
-1.48765118040151e-14,8.4713469995086e-15,0.806680668066807
-1.48765118040151e-14,8.4713469995086e-15,0.806780678067807
-1.48765118040151e-14,8.4713469995086e-15,0.806880688068807
-1.48765118040151e-14,8.4713469995086e-15,0.806980698069807
-1.48765118040151e-14,8.4713469995086e-15,0.807080708070807
-1.48765118040151e-14,8.4713469995086e-15,0.807180718071807
-1.48765118040151e-14,8.4713469995086e-15,0.807280728072807
-1.48765118040151e-14,8.4713469995086e-15,0.807380738073807
-1.48765118040151e-14,8.4713469995086e-15,0.807480748074808
-1.48765118040151e-14,8.4713469995086e-15,0.807580758075808
-1.48765118040151e-14,8.4713469995086e-15,0.807680768076808
-1.48765118040151e-14,8.4713469995086e-15,0.807780778077808
-1.48765118040151e-14,8.4713469995086e-15,0.807880788078808
-1.48765118040151e-14,8.4713469995086e-15,0.807980798079808
-1.48765118040151e-14,8.4713469995086e-15,0.808080808080808
-1.48765118040151e-14,8.4713469995086e-15,0.808180818081808
-1.48765118040151e-14,8.4713469995086e-15,0.808280828082808
-1.48765118040151e-14,8.4713469995086e-15,0.808380838083808
-1.48765118040151e-14,8.4713469995086e-15,0.808480848084808
-1.48765118040151e-14,8.4713469995086e-15,0.808580858085809
-1.48765118040151e-14,8.4713469995086e-15,0.808680868086809
-1.48765118040151e-14,8.4713469995086e-15,0.808780878087809
-1.48765118040151e-14,8.4713469995086e-15,0.808880888088809
-1.48765118040151e-14,8.4713469995086e-15,0.808980898089809
-1.48765118040151e-14,8.4713469995086e-15,0.809080908090809
-1.48765118040151e-14,8.4713469995086e-15,0.809180918091809
-1.48765118040151e-14,8.4713469995086e-15,0.809280928092809
-1.48765118040151e-14,8.4713469995086e-15,0.809380938093809
-1.48765118040151e-14,8.4713469995086e-15,0.80948094809481
-1.48765118040151e-14,8.4713469995086e-15,0.80958095809581
-1.48765118040151e-14,8.4713469995086e-15,0.80968096809681
-1.48765118040151e-14,8.4713469995086e-15,0.80978097809781
-1.48765118040151e-14,8.4713469995086e-15,0.80988098809881
-1.48765118040151e-14,8.4713469995086e-15,0.80998099809981
-1.48765118040151e-14,8.4713469995086e-15,0.81008100810081
-1.48765118040151e-14,8.4713469995086e-15,0.81018101810181
-1.48765118040151e-14,8.4713469995086e-15,0.81028102810281
-1.48765118040151e-14,8.4713469995086e-15,0.81038103810381
-1.48765118040151e-14,8.4713469995086e-15,0.81048104810481
-1.48765118040151e-14,8.4713469995086e-15,0.810581058105811
-1.48765118040151e-14,8.4713469995086e-15,0.810681068106811
-1.48765118040151e-14,8.4713469995086e-15,0.810781078107811
-1.48765118040151e-14,8.4713469995086e-15,0.810881088108811
-1.48765118040151e-14,8.4713469995086e-15,0.810981098109811
-1.48765118040151e-14,8.4713469995086e-15,0.811081108110811
-1.48765118040151e-14,8.4713469995086e-15,0.811181118111811
-1.48765118040151e-14,8.4713469995086e-15,0.811281128112811
-1.48765118040151e-14,8.4713469995086e-15,0.811381138113811
-1.48765118040151e-14,8.4713469995086e-15,0.811481148114812
-1.48765118040151e-14,8.4713469995086e-15,0.811581158115812
-1.48765118040151e-14,8.4713469995086e-15,0.811681168116812
-1.48765118040151e-14,8.4713469995086e-15,0.811781178117812
-1.48765118040151e-14,8.4713469995086e-15,0.811881188118812
-1.48765118040151e-14,8.4713469995086e-15,0.811981198119812
-1.48765118040151e-14,8.4713469995086e-15,0.812081208120812
-1.48765118040151e-14,8.4713469995086e-15,0.812181218121812
-1.48765118040151e-14,8.4713469995086e-15,0.812281228122812
-1.48765118040151e-14,8.4713469995086e-15,0.812381238123812
-1.48765118040151e-14,8.4713469995086e-15,0.812481248124812
-1.48765118040151e-14,8.4713469995086e-15,0.812581258125813
-1.48765118040151e-14,8.4713469995086e-15,0.812681268126813
-1.48765118040151e-14,8.4713469995086e-15,0.812781278127813
-1.48765118040151e-14,8.4713469995086e-15,0.812881288128813
-1.48765118040151e-14,8.4713469995086e-15,0.812981298129813
-1.48765118040151e-14,8.4713469995086e-15,0.813081308130813
-1.48765118040151e-14,8.4713469995086e-15,0.813181318131813
-1.48765118040151e-14,8.4713469995086e-15,0.813281328132813
-1.48765118040151e-14,8.4713469995086e-15,0.813381338133813
-1.48765118040151e-14,8.4713469995086e-15,0.813481348134813
-1.48765118040151e-14,8.4713469995086e-15,0.813581358135814
-1.48765118040151e-14,8.4713469995086e-15,0.813681368136814
-1.48765118040151e-14,8.4713469995086e-15,0.813781378137814
-1.48765118040151e-14,8.4713469995086e-15,0.813881388138814
-1.48765118040151e-14,8.4713469995086e-15,0.813981398139814
-1.48765118040151e-14,8.4713469995086e-15,0.814081408140814
-1.48765118040151e-14,8.4713469995086e-15,0.814181418141814
-1.48765118040151e-14,8.4713469995086e-15,0.814281428142814
-1.48765118040151e-14,8.4713469995086e-15,0.814381438143814
-1.48765118040151e-14,8.4713469995086e-15,0.814481448144814
-1.48765118040151e-14,8.4713469995086e-15,0.814581458145815
-1.48765118040151e-14,8.4713469995086e-15,0.814681468146815
-1.48765118040151e-14,8.4713469995086e-15,0.814781478147815
-1.48765118040151e-14,8.4713469995086e-15,0.814881488148815
-1.48765118040151e-14,8.4713469995086e-15,0.814981498149815
-1.48765118040151e-14,8.4713469995086e-15,0.815081508150815
-1.48765118040151e-14,8.4713469995086e-15,0.815181518151815
-1.48765118040151e-14,8.4713469995086e-15,0.815281528152815
-1.48765118040151e-14,8.4713469995086e-15,0.815381538153815
-1.48765118040151e-14,8.4713469995086e-15,0.815481548154815
-1.48765118040151e-14,8.4713469995086e-15,0.815581558155816
-1.48765118040151e-14,8.4713469995086e-15,0.815681568156816
-1.48765118040151e-14,8.4713469995086e-15,0.815781578157816
-1.48765118040151e-14,8.4713469995086e-15,0.815881588158816
-1.48765118040151e-14,8.4713469995086e-15,0.815981598159816
-1.48765118040151e-14,8.4713469995086e-15,0.816081608160816
-1.48765118040151e-14,8.4713469995086e-15,0.816181618161816
-1.48765118040151e-14,8.4713469995086e-15,0.816281628162816
-1.48765118040151e-14,8.4713469995086e-15,0.816381638163816
-1.48765118040151e-14,8.4713469995086e-15,0.816481648164816
-1.48765118040151e-14,8.4713469995086e-15,0.816581658165817
-1.48765118040151e-14,8.4713469995086e-15,0.816681668166817
-1.48765118040151e-14,8.4713469995086e-15,0.816781678167817
-1.48765118040151e-14,8.4713469995086e-15,0.816881688168817
-1.48765118040151e-14,8.4713469995086e-15,0.816981698169817
-1.48765118040151e-14,8.4713469995086e-15,0.817081708170817
-1.48765118040151e-14,8.4713469995086e-15,0.817181718171817
-1.48765118040151e-14,8.4713469995086e-15,0.817281728172817
-1.48765118040151e-14,8.4713469995086e-15,0.817381738173817
-1.48765118040151e-14,8.4713469995086e-15,0.817481748174817
-1.48765118040151e-14,8.4713469995086e-15,0.817581758175818
-1.48765118040151e-14,8.4713469995086e-15,0.817681768176818
-1.48765118040151e-14,8.4713469995086e-15,0.817781778177818
-1.48765118040151e-14,8.4713469995086e-15,0.817881788178818
-1.48765118040151e-14,8.4713469995086e-15,0.817981798179818
-1.48765118040151e-14,8.4713469995086e-15,0.818081808180818
-1.48765118040151e-14,8.4713469995086e-15,0.818181818181818
-1.48765118040151e-14,8.4713469995086e-15,0.818281828182818
-1.48765118040151e-14,8.4713469995086e-15,0.818381838183818
-1.48765118040151e-14,8.4713469995086e-15,0.818481848184819
-1.48765118040151e-14,8.4713469995086e-15,0.818581858185819
-1.48765118040151e-14,8.4713469995086e-15,0.818681868186819
-1.48765118040151e-14,8.4713469995086e-15,0.818781878187819
-1.48765118040151e-14,8.4713469995086e-15,0.818881888188819
-1.48765118040151e-14,8.4713469995086e-15,0.818981898189819
-1.48765118040151e-14,8.4713469995086e-15,0.819081908190819
-1.48765118040151e-14,8.4713469995086e-15,0.819181918191819
-1.48765118040151e-14,8.4713469995086e-15,0.819281928192819
-1.48765118040151e-14,8.4713469995086e-15,0.819381938193819
-1.48765118040151e-14,8.4713469995086e-15,0.819481948194819
-1.48765118040151e-14,8.4713469995086e-15,0.81958195819582
-1.48765118040151e-14,8.4713469995086e-15,0.81968196819682
-1.48765118040151e-14,8.4713469995086e-15,0.81978197819782
-1.48765118040151e-14,8.4713469995086e-15,0.81988198819882
-1.48765118040151e-14,8.4713469995086e-15,0.81998199819982
-1.48765118040151e-14,8.4713469995086e-15,0.82008200820082
-1.48765118040151e-14,8.4713469995086e-15,0.82018201820182
-1.48765118040151e-14,8.4713469995086e-15,0.82028202820282
-1.48765118040151e-14,8.4713469995086e-15,0.82038203820382
-1.48765118040151e-14,8.4713469995086e-15,0.820482048204821
-1.48765118040151e-14,8.4713469995086e-15,0.820582058205821
-1.48765118040151e-14,8.4713469995086e-15,0.820682068206821
-1.48765118040151e-14,8.4713469995086e-15,0.820782078207821
-1.48765118040151e-14,8.4713469995086e-15,0.820882088208821
-1.48765118040151e-14,8.4713469995086e-15,0.820982098209821
-1.48765118040151e-14,8.4713469995086e-15,0.821082108210821
-1.48765118040151e-14,8.4713469995086e-15,0.821182118211821
-1.48765118040151e-14,8.4713469995086e-15,0.821282128212821
-1.48765118040151e-14,8.4713469995086e-15,0.821382138213821
-1.48765118040151e-14,8.4713469995086e-15,0.821482148214821
-1.48765118040151e-14,8.4713469995086e-15,0.821582158215822
-1.48765118040151e-14,8.4713469995086e-15,0.821682168216822
-1.48765118040151e-14,8.4713469995086e-15,0.821782178217822
-1.48765118040151e-14,8.4713469995086e-15,0.821882188218822
-1.48765118040151e-14,8.4713469995086e-15,0.821982198219822
-1.48765118040151e-14,8.4713469995086e-15,0.822082208220822
-1.48765118040151e-14,8.4713469995086e-15,0.822182218221822
-1.48765118040151e-14,8.4713469995086e-15,0.822282228222822
-1.48765118040151e-14,8.4713469995086e-15,0.822382238223822
-1.48765118040151e-14,8.4713469995086e-15,0.822482248224823
-1.48765118040151e-14,8.4713469995086e-15,0.822582258225823
-1.48765118040151e-14,8.4713469995086e-15,0.822682268226823
-1.48765118040151e-14,8.4713469995086e-15,0.822782278227823
-1.48765118040151e-14,8.4713469995086e-15,0.822882288228823
-1.48765118040151e-14,8.4713469995086e-15,0.822982298229823
-1.48765118040151e-14,8.4713469995086e-15,0.823082308230823
-1.48765118040151e-14,8.4713469995086e-15,0.823182318231823
-1.48765118040151e-14,8.4713469995086e-15,0.823282328232823
-1.48765118040151e-14,8.4713469995086e-15,0.823382338233823
-1.48765118040151e-14,8.4713469995086e-15,0.823482348234823
-1.48765118040151e-14,8.4713469995086e-15,0.823582358235824
-1.48765118040151e-14,8.4713469995086e-15,0.823682368236824
-1.48765118040151e-14,8.4713469995086e-15,0.823782378237824
-1.48765118040151e-14,8.4713469995086e-15,0.823882388238824
-1.48765118040151e-14,8.4713469995086e-15,0.823982398239824
-1.48765118040151e-14,8.4713469995086e-15,0.824082408240824
-1.48765118040151e-14,8.4713469995086e-15,0.824182418241824
-1.48765118040151e-14,8.4713469995086e-15,0.824282428242824
-1.48765118040151e-14,8.4713469995086e-15,0.824382438243824
-1.48765118040151e-14,8.4713469995086e-15,0.824482448244825
-1.48765118040151e-14,8.4713469995086e-15,0.824582458245825
-1.48765118040151e-14,8.4713469995086e-15,0.824682468246825
-1.48765118040151e-14,8.4713469995086e-15,0.824782478247825
-1.48765118040151e-14,8.4713469995086e-15,0.824882488248825
-1.48765118040151e-14,8.4713469995086e-15,0.824982498249825
-1.48765118040151e-14,8.4713469995086e-15,0.825082508250825
-1.48765118040151e-14,8.4713469995086e-15,0.825182518251825
-1.48765118040151e-14,8.4713469995086e-15,0.825282528252825
-1.48765118040151e-14,8.4713469995086e-15,0.825382538253825
-1.48765118040151e-14,8.4713469995086e-15,0.825482548254825
-1.48765118040151e-14,8.4713469995086e-15,0.825582558255826
-1.48765118040151e-14,8.4713469995086e-15,0.825682568256826
-1.48765118040151e-14,8.4713469995086e-15,0.825782578257826
-1.48765118040151e-14,8.4713469995086e-15,0.825882588258826
-1.48765118040151e-14,8.4713469995086e-15,0.825982598259826
-1.48765118040151e-14,8.4713469995086e-15,0.826082608260826
-1.48765118040151e-14,8.4713469995086e-15,0.826182618261826
-1.48765118040151e-14,8.4713469995086e-15,0.826282628262826
-1.48765118040151e-14,8.4713469995086e-15,0.826382638263826
-1.48765118040151e-14,8.4713469995086e-15,0.826482648264827
-1.48765118040151e-14,8.4713469995086e-15,0.826582658265827
-1.48765118040151e-14,8.4713469995086e-15,0.826682668266827
-1.48765118040151e-14,8.4713469995086e-15,0.826782678267827
-1.48765118040151e-14,8.4713469995086e-15,0.826882688268827
-1.48765118040151e-14,8.4713469995086e-15,0.826982698269827
-1.48765118040151e-14,8.4713469995086e-15,0.827082708270827
-1.48765118040151e-14,8.4713469995086e-15,0.827182718271827
-1.48765118040151e-14,8.4713469995086e-15,0.827282728272827
-1.48765118040151e-14,8.4713469995086e-15,0.827382738273827
-1.48765118040151e-14,8.4713469995086e-15,0.827482748274827
-1.48765118040151e-14,8.4713469995086e-15,0.827582758275828
-1.48765118040151e-14,8.4713469995086e-15,0.827682768276828
-1.48765118040151e-14,8.4713469995086e-15,0.827782778277828
-1.48765118040151e-14,8.4713469995086e-15,0.827882788278828
-1.48765118040151e-14,8.4713469995086e-15,0.827982798279828
-1.48765118040151e-14,8.4713469995086e-15,0.828082808280828
-1.48765118040151e-14,8.4713469995086e-15,0.828182818281828
-1.48765118040151e-14,8.4713469995086e-15,0.828282828282828
-1.48765118040151e-14,8.4713469995086e-15,0.828382838283828
-1.48765118040151e-14,8.4713469995086e-15,0.828482848284828
-1.48765118040151e-14,8.4713469995086e-15,0.828582858285829
-1.48765118040151e-14,8.4713469995086e-15,0.828682868286829
-1.48765118040151e-14,8.4713469995086e-15,0.828782878287829
-1.48765118040151e-14,8.4713469995086e-15,0.828882888288829
-1.48765118040151e-14,8.4713469995086e-15,0.828982898289829
-1.48765118040151e-14,8.4713469995086e-15,0.829082908290829
-1.48765118040151e-14,8.4713469995086e-15,0.829182918291829
-1.48765118040151e-14,8.4713469995086e-15,0.829282928292829
-1.48765118040151e-14,8.4713469995086e-15,0.829382938293829
-1.48765118040151e-14,8.4713469995086e-15,0.829482948294829
-1.48765118040151e-14,8.4713469995086e-15,0.82958295829583
-1.48765118040151e-14,8.4713469995086e-15,0.82968296829683
-1.48765118040151e-14,8.4713469995086e-15,0.82978297829783
-1.48765118040151e-14,8.4713469995086e-15,0.82988298829883
-1.48765118040151e-14,8.4713469995086e-15,0.82998299829983
-1.48765118040151e-14,8.4713469995086e-15,0.83008300830083
-1.48765118040151e-14,8.4713469995086e-15,0.83018301830183
-1.48765118040151e-14,8.4713469995086e-15,0.83028302830283
-1.48765118040151e-14,8.4713469995086e-15,0.83038303830383
-1.48765118040151e-14,8.4713469995086e-15,0.83048304830483
-1.48765118040151e-14,8.4713469995086e-15,0.830583058305831
-1.48765118040151e-14,8.4713469995086e-15,0.830683068306831
-1.48765118040151e-14,8.4713469995086e-15,0.830783078307831
-1.48765118040151e-14,8.4713469995086e-15,0.830883088308831
-1.48765118040151e-14,8.4713469995086e-15,0.830983098309831
-1.48765118040151e-14,8.4713469995086e-15,0.831083108310831
-1.48765118040151e-14,8.4713469995086e-15,0.831183118311831
-1.48765118040151e-14,8.4713469995086e-15,0.831283128312831
-1.48765118040151e-14,8.4713469995086e-15,0.831383138313831
-1.48765118040151e-14,8.4713469995086e-15,0.831483148314831
-1.48765118040151e-14,8.4713469995086e-15,0.831583158315832
-1.48765118040151e-14,8.4713469995086e-15,0.831683168316832
-1.48765118040151e-14,8.4713469995086e-15,0.831783178317832
-1.48765118040151e-14,8.4713469995086e-15,0.831883188318832
-1.48765118040151e-14,8.4713469995086e-15,0.831983198319832
-1.48765118040151e-14,8.4713469995086e-15,0.832083208320832
-1.48765118040151e-14,8.4713469995086e-15,0.832183218321832
-1.48765118040151e-14,8.4713469995086e-15,0.832283228322832
-1.48765118040151e-14,8.4713469995086e-15,0.832383238323832
-1.48765118040151e-14,8.4713469995086e-15,0.832483248324832
-1.48765118040151e-14,8.4713469995086e-15,0.832583258325833
-1.48765118040151e-14,8.4713469995086e-15,0.832683268326833
-1.48765118040151e-14,8.4713469995086e-15,0.832783278327833
-1.48765118040151e-14,8.4713469995086e-15,0.832883288328833
-1.48765118040151e-14,8.4713469995086e-15,0.832983298329833
-1.48765118040151e-14,8.4713469995086e-15,0.833083308330833
-1.48765118040151e-14,8.4713469995086e-15,0.833183318331833
-1.48765118040151e-14,8.4713469995086e-15,0.833283328332833
-1.48765118040151e-14,8.4713469995086e-15,0.833383338333833
-1.48765118040151e-14,8.4713469995086e-15,0.833483348334834
-1.48765118040151e-14,8.4713469995086e-15,0.833583358335834
-1.48765118040151e-14,8.4713469995086e-15,0.833683368336834
-1.48765118040151e-14,8.4713469995086e-15,0.833783378337834
-1.48765118040151e-14,8.4713469995086e-15,0.833883388338834
-1.48765118040151e-14,8.4713469995086e-15,0.833983398339834
-1.48765118040151e-14,8.4713469995086e-15,0.834083408340834
-1.48765118040151e-14,8.4713469995086e-15,0.834183418341834
-1.48765118040151e-14,8.4713469995086e-15,0.834283428342834
-1.48765118040151e-14,8.4713469995086e-15,0.834383438343834
-1.48765118040151e-14,8.4713469995086e-15,0.834483448344834
-1.48765118040151e-14,8.4713469995086e-15,0.834583458345835
-1.48765118040151e-14,8.4713469995086e-15,0.834683468346835
-1.48765118040151e-14,8.4713469995086e-15,0.834783478347835
-1.48765118040151e-14,8.4713469995086e-15,0.834883488348835
-1.48765118040151e-14,8.4713469995086e-15,0.834983498349835
-1.48765118040151e-14,8.4713469995086e-15,0.835083508350835
-1.48765118040151e-14,8.4713469995086e-15,0.835183518351835
-1.48765118040151e-14,8.4713469995086e-15,0.835283528352835
-1.48765118040151e-14,8.4713469995086e-15,0.835383538353835
-1.48765118040151e-14,8.4713469995086e-15,0.835483548354836
-1.48765118040151e-14,8.4713469995086e-15,0.835583558355836
-1.48765118040151e-14,8.4713469995086e-15,0.835683568356836
-1.48765118040151e-14,8.4713469995086e-15,0.835783578357836
-1.48765118040151e-14,8.4713469995086e-15,0.835883588358836
-1.48765118040151e-14,8.4713469995086e-15,0.835983598359836
-1.48765118040151e-14,8.4713469995086e-15,0.836083608360836
-1.48765118040151e-14,8.4713469995086e-15,0.836183618361836
-1.48765118040151e-14,8.4713469995086e-15,0.836283628362836
-1.48765118040151e-14,8.4713469995086e-15,0.836383638363836
-1.48765118040151e-14,8.4713469995086e-15,0.836483648364836
-1.48765118040151e-14,8.4713469995086e-15,0.836583658365837
-1.48765118040151e-14,8.4713469995086e-15,0.836683668366837
-1.48765118040151e-14,8.4713469995086e-15,0.836783678367837
-1.48765118040151e-14,8.4713469995086e-15,0.836883688368837
-1.48765118040151e-14,8.4713469995086e-15,0.836983698369837
-1.48765118040151e-14,8.4713469995086e-15,0.837083708370837
-1.48765118040151e-14,8.4713469995086e-15,0.837183718371837
-1.48765118040151e-14,8.4713469995086e-15,0.837283728372837
-1.48765118040151e-14,8.4713469995086e-15,0.837383738373837
-1.48765118040151e-14,8.4713469995086e-15,0.837483748374838
-1.48765118040151e-14,8.4713469995086e-15,0.837583758375838
-1.48765118040151e-14,8.4713469995086e-15,0.837683768376838
-1.48765118040151e-14,8.4713469995086e-15,0.837783778377838
-1.48765118040151e-14,8.4713469995086e-15,0.837883788378838
-1.48765118040151e-14,8.4713469995086e-15,0.837983798379838
-1.48765118040151e-14,8.4713469995086e-15,0.838083808380838
-1.48765118040151e-14,8.4713469995086e-15,0.838183818381838
-1.48765118040151e-14,8.4713469995086e-15,0.838283828382838
-1.48765118040151e-14,8.4713469995086e-15,0.838383838383838
-1.48765118040151e-14,8.4713469995086e-15,0.838483848384838
-1.48765118040151e-14,8.4713469995086e-15,0.838583858385839
-1.48765118040151e-14,8.4713469995086e-15,0.838683868386839
-1.48765118040151e-14,8.4713469995086e-15,0.838783878387839
-1.48765118040151e-14,8.4713469995086e-15,0.838883888388839
-1.48765118040151e-14,8.4713469995086e-15,0.838983898389839
-1.48765118040151e-14,8.4713469995086e-15,0.839083908390839
-1.48765118040151e-14,8.4713469995086e-15,0.839183918391839
-1.48765118040151e-14,8.4713469995086e-15,0.839283928392839
-1.48765118040151e-14,8.4713469995086e-15,0.839383938393839
-1.48765118040151e-14,8.4713469995086e-15,0.83948394839484
-1.48765118040151e-14,8.4713469995086e-15,0.83958395839584
-1.48765118040151e-14,8.4713469995086e-15,0.83968396839684
-1.48765118040151e-14,8.4713469995086e-15,0.83978397839784
-1.48765118040151e-14,8.4713469995086e-15,0.83988398839884
-1.48765118040151e-14,8.4713469995086e-15,0.83998399839984
-1.48765118040151e-14,8.4713469995086e-15,0.84008400840084
-1.48765118040151e-14,8.4713469995086e-15,0.84018401840184
-1.48765118040151e-14,8.4713469995086e-15,0.84028402840284
-1.48765118040151e-14,8.4713469995086e-15,0.84038403840384
-1.48765118040151e-14,8.4713469995086e-15,0.84048404840484
-1.48765118040151e-14,8.4713469995086e-15,0.840584058405841
-1.48765118040151e-14,8.4713469995086e-15,0.840684068406841
-1.48765118040151e-14,8.4713469995086e-15,0.840784078407841
-1.48765118040151e-14,8.4713469995086e-15,0.840884088408841
-1.48765118040151e-14,8.4713469995086e-15,0.840984098409841
-1.48765118040151e-14,8.4713469995086e-15,0.841084108410841
-1.48765118040151e-14,8.4713469995086e-15,0.841184118411841
-1.48765118040151e-14,8.4713469995086e-15,0.841284128412841
-1.48765118040151e-14,8.4713469995086e-15,0.841384138413841
-1.48765118040151e-14,8.4713469995086e-15,0.841484148414842
-1.48765118040151e-14,8.4713469995086e-15,0.841584158415842
-1.48765118040151e-14,8.4713469995086e-15,0.841684168416842
-1.48765118040151e-14,8.4713469995086e-15,0.841784178417842
-1.48765118040151e-14,8.4713469995086e-15,0.841884188418842
-1.48765118040151e-14,8.4713469995086e-15,0.841984198419842
-1.48765118040151e-14,8.4713469995086e-15,0.842084208420842
-1.48765118040151e-14,8.4713469995086e-15,0.842184218421842
-1.48765118040151e-14,8.4713469995086e-15,0.842284228422842
-1.48765118040151e-14,8.4713469995086e-15,0.842384238423842
-1.48765118040151e-14,8.4713469995086e-15,0.842484248424842
-1.48765118040151e-14,8.4713469995086e-15,0.842584258425843
-1.48765118040151e-14,8.4713469995086e-15,0.842684268426843
-1.48765118040151e-14,8.4713469995086e-15,0.842784278427843
-1.48765118040151e-14,8.4713469995086e-15,0.842884288428843
-1.48765118040151e-14,8.4713469995086e-15,0.842984298429843
-1.48765118040151e-14,8.4713469995086e-15,0.843084308430843
-1.48765118040151e-14,8.4713469995086e-15,0.843184318431843
-1.48765118040151e-14,8.4713469995086e-15,0.843284328432843
-1.48765118040151e-14,8.4713469995086e-15,0.843384338433843
-1.48765118040151e-14,8.4713469995086e-15,0.843484348434843
-1.48765118040151e-14,8.4713469995086e-15,0.843584358435844
-1.48765118040151e-14,8.4713469995086e-15,0.843684368436844
-1.48765118040151e-14,8.4713469995086e-15,0.843784378437844
-1.48765118040151e-14,8.4713469995086e-15,0.843884388438844
-1.48765118040151e-14,8.4713469995086e-15,0.843984398439844
-1.48765118040151e-14,8.4713469995086e-15,0.844084408440844
-1.48765118040151e-14,8.4713469995086e-15,0.844184418441844
-1.48765118040151e-14,8.4713469995086e-15,0.844284428442844
-1.48765118040151e-14,8.4713469995086e-15,0.844384438443844
-1.48765118040151e-14,8.4713469995086e-15,0.844484448444844
-1.48765118040151e-14,8.4713469995086e-15,0.844584458445845
-1.48765118040151e-14,8.4713469995086e-15,0.844684468446845
-1.48765118040151e-14,8.4713469995086e-15,0.844784478447845
-1.48765118040151e-14,8.4713469995086e-15,0.844884488448845
-1.48765118040151e-14,8.4713469995086e-15,0.844984498449845
-1.48765118040151e-14,8.4713469995086e-15,0.845084508450845
-1.48765118040151e-14,8.4713469995086e-15,0.845184518451845
-1.48765118040151e-14,8.4713469995086e-15,0.845284528452845
-1.48765118040151e-14,8.4713469995086e-15,0.845384538453845
-1.48765118040151e-14,8.4713469995086e-15,0.845484548454845
-1.48765118040151e-14,8.4713469995086e-15,0.845584558455846
-1.48765118040151e-14,8.4713469995086e-15,0.845684568456846
-1.48765118040151e-14,8.4713469995086e-15,0.845784578457846
-1.48765118040151e-14,8.4713469995086e-15,0.845884588458846
-1.48765118040151e-14,8.4713469995086e-15,0.845984598459846
-1.48765118040151e-14,8.4713469995086e-15,0.846084608460846
-1.48765118040151e-14,8.4713469995086e-15,0.846184618461846
-1.48765118040151e-14,8.4713469995086e-15,0.846284628462846
-1.48765118040151e-14,8.4713469995086e-15,0.846384638463846
-1.48765118040151e-14,8.4713469995086e-15,0.846484648464847
-1.48765118040151e-14,8.4713469995086e-15,0.846584658465847
-1.48765118040151e-14,8.4713469995086e-15,0.846684668466847
-1.48765118040151e-14,8.4713469995086e-15,0.846784678467847
-1.48765118040151e-14,8.4713469995086e-15,0.846884688468847
-1.48765118040151e-14,8.4713469995086e-15,0.846984698469847
-1.48765118040151e-14,8.4713469995086e-15,0.847084708470847
-1.48765118040151e-14,8.4713469995086e-15,0.847184718471847
-1.48765118040151e-14,8.4713469995086e-15,0.847284728472847
-1.48765118040151e-14,8.4713469995086e-15,0.847384738473847
-1.48765118040151e-14,8.4713469995086e-15,0.847484748474847
-1.48765118040151e-14,8.4713469995086e-15,0.847584758475848
-1.48765118040151e-14,8.4713469995086e-15,0.847684768476848
-1.48765118040151e-14,8.4713469995086e-15,0.847784778477848
-1.48765118040151e-14,8.4713469995086e-15,0.847884788478848
-1.48765118040151e-14,8.4713469995086e-15,0.847984798479848
-1.48765118040151e-14,8.4713469995086e-15,0.848084808480848
-1.48765118040151e-14,8.4713469995086e-15,0.848184818481848
-1.48765118040151e-14,8.4713469995086e-15,0.848284828482848
-1.48765118040151e-14,8.4713469995086e-15,0.848384838483848
-1.48765118040151e-14,8.4713469995086e-15,0.848484848484849
-1.48765118040151e-14,8.4713469995086e-15,0.848584858485849
-1.48765118040151e-14,8.4713469995086e-15,0.848684868486849
-1.48765118040151e-14,8.4713469995086e-15,0.848784878487849
-1.48765118040151e-14,8.4713469995086e-15,0.848884888488849
-1.48765118040151e-14,8.4713469995086e-15,0.848984898489849
-1.48765118040151e-14,8.4713469995086e-15,0.849084908490849
-1.48765118040151e-14,8.4713469995086e-15,0.849184918491849
-1.48765118040151e-14,8.4713469995086e-15,0.849284928492849
-1.48765118040151e-14,8.4713469995086e-15,0.849384938493849
-1.48765118040151e-14,8.4713469995086e-15,0.849484948494849
-1.48765118040151e-14,8.4713469995086e-15,0.84958495849585
-1.48765118040151e-14,8.4713469995086e-15,0.84968496849685
-1.48765118040151e-14,8.4713469995086e-15,0.84978497849785
-1.48765118040151e-14,8.4713469995086e-15,0.84988498849885
-1.48765118040151e-14,8.4713469995086e-15,0.84998499849985
-1.48765118040151e-14,8.4713469995086e-15,0.85008500850085
-1.48765118040151e-14,8.4713469995086e-15,0.85018501850185
-1.48765118040151e-14,8.4713469995086e-15,0.85028502850285
-1.48765118040151e-14,8.4713469995086e-15,0.85038503850385
-1.48765118040151e-14,8.4713469995086e-15,0.850485048504851
-1.48765118040151e-14,8.4713469995086e-15,0.850585058505851
-1.48765118040151e-14,8.4713469995086e-15,0.850685068506851
-1.48765118040151e-14,8.4713469995086e-15,0.850785078507851
-1.48765118040151e-14,8.4713469995086e-15,0.850885088508851
-1.48765118040151e-14,8.4713469995086e-15,0.850985098509851
-1.48765118040151e-14,8.4713469995086e-15,0.851085108510851
-1.48765118040151e-14,8.4713469995086e-15,0.851185118511851
-1.48765118040151e-14,8.4713469995086e-15,0.851285128512851
-1.48765118040151e-14,8.4713469995086e-15,0.851385138513851
-1.48765118040151e-14,8.4713469995086e-15,0.851485148514851
-1.48765118040151e-14,8.4713469995086e-15,0.851585158515852
-1.48765118040151e-14,8.4713469995086e-15,0.851685168516852
-1.48765118040151e-14,8.4713469995086e-15,0.851785178517852
-1.48765118040151e-14,8.4713469995086e-15,0.851885188518852
-1.48765118040151e-14,8.4713469995086e-15,0.851985198519852
-1.48765118040151e-14,8.4713469995086e-15,0.852085208520852
-1.48765118040151e-14,8.4713469995086e-15,0.852185218521852
-1.48765118040151e-14,8.4713469995086e-15,0.852285228522852
-1.48765118040151e-14,8.4713469995086e-15,0.852385238523852
-1.48765118040151e-14,8.4713469995086e-15,0.852485248524853
-1.48765118040151e-14,8.4713469995086e-15,0.852585258525853
-1.48765118040151e-14,8.4713469995086e-15,0.852685268526853
-1.48765118040151e-14,8.4713469995086e-15,0.852785278527853
-1.48765118040151e-14,8.4713469995086e-15,0.852885288528853
-1.48765118040151e-14,8.4713469995086e-15,0.852985298529853
-1.48765118040151e-14,8.4713469995086e-15,0.853085308530853
-1.48765118040151e-14,8.4713469995086e-15,0.853185318531853
-1.48765118040151e-14,8.4713469995086e-15,0.853285328532853
-1.48765118040151e-14,8.4713469995086e-15,0.853385338533853
-1.48765118040151e-14,8.4713469995086e-15,0.853485348534853
-1.48765118040151e-14,8.4713469995086e-15,0.853585358535854
-1.48765118040151e-14,8.4713469995086e-15,0.853685368536854
-1.48765118040151e-14,8.4713469995086e-15,0.853785378537854
-1.48765118040151e-14,8.4713469995086e-15,0.853885388538854
-1.48765118040151e-14,8.4713469995086e-15,0.853985398539854
-1.48765118040151e-14,8.4713469995086e-15,0.854085408540854
-1.48765118040151e-14,8.4713469995086e-15,0.854185418541854
-1.48765118040151e-14,8.4713469995086e-15,0.854285428542854
-1.48765118040151e-14,8.4713469995086e-15,0.854385438543854
-1.48765118040151e-14,8.4713469995086e-15,0.854485448544855
-1.48765118040151e-14,8.4713469995086e-15,0.854585458545855
-1.48765118040151e-14,8.4713469995086e-15,0.854685468546855
-1.48765118040151e-14,8.4713469995086e-15,0.854785478547855
-1.48765118040151e-14,8.4713469995086e-15,0.854885488548855
-1.48765118040151e-14,8.4713469995086e-15,0.854985498549855
-1.48765118040151e-14,8.4713469995086e-15,0.855085508550855
-1.48765118040151e-14,8.4713469995086e-15,0.855185518551855
-1.48765118040151e-14,8.4713469995086e-15,0.855285528552855
-1.48765118040151e-14,8.4713469995086e-15,0.855385538553855
-1.48765118040151e-14,8.4713469995086e-15,0.855485548554855
-1.48765118040151e-14,8.4713469995086e-15,0.855585558555856
-1.48765118040151e-14,8.4713469995086e-15,0.855685568556856
-1.48765118040151e-14,8.4713469995086e-15,0.855785578557856
-1.48765118040151e-14,8.4713469995086e-15,0.855885588558856
-1.48765118040151e-14,8.4713469995086e-15,0.855985598559856
-1.48765118040151e-14,8.4713469995086e-15,0.856085608560856
-1.48765118040151e-14,8.4713469995086e-15,0.856185618561856
-1.48765118040151e-14,8.4713469995086e-15,0.856285628562856
-1.48765118040151e-14,8.4713469995086e-15,0.856385638563856
-1.48765118040151e-14,8.4713469995086e-15,0.856485648564857
-1.48765118040151e-14,8.4713469995086e-15,0.856585658565857
-1.48765118040151e-14,8.4713469995086e-15,0.856685668566857
-1.48765118040151e-14,8.4713469995086e-15,0.856785678567857
-1.48765118040151e-14,8.4713469995086e-15,0.856885688568857
-1.48765118040151e-14,8.4713469995086e-15,0.856985698569857
-1.48765118040151e-14,8.4713469995086e-15,0.857085708570857
-1.48765118040151e-14,8.4713469995086e-15,0.857185718571857
-1.48765118040151e-14,8.4713469995086e-15,0.857285728572857
-1.48765118040151e-14,8.4713469995086e-15,0.857385738573857
-1.48765118040151e-14,8.4713469995086e-15,0.857485748574857
-1.48765118040151e-14,8.4713469995086e-15,0.857585758575858
-1.48765118040151e-14,8.4713469995086e-15,0.857685768576858
-1.48765118040151e-14,8.4713469995086e-15,0.857785778577858
-1.48765118040151e-14,8.4713469995086e-15,0.857885788578858
-1.48765118040151e-14,8.4713469995086e-15,0.857985798579858
-1.48765118040151e-14,8.4713469995086e-15,0.858085808580858
-1.48765118040151e-14,8.4713469995086e-15,0.858185818581858
-1.48765118040151e-14,8.4713469995086e-15,0.858285828582858
-1.48765118040151e-14,8.4713469995086e-15,0.858385838583858
-1.48765118040151e-14,8.4713469995086e-15,0.858485848584858
-1.48765118040151e-14,8.4713469995086e-15,0.858585858585859
-1.48765118040151e-14,8.4713469995086e-15,0.858685868586859
-1.48765118040151e-14,8.4713469995086e-15,0.858785878587859
-1.48765118040151e-14,8.4713469995086e-15,0.858885888588859
-1.48765118040151e-14,8.4713469995086e-15,0.858985898589859
-1.48765118040151e-14,8.4713469995086e-15,0.859085908590859
-1.48765118040151e-14,8.4713469995086e-15,0.859185918591859
-1.48765118040151e-14,8.4713469995086e-15,0.859285928592859
-1.48765118040151e-14,8.4713469995086e-15,0.859385938593859
-1.48765118040151e-14,8.4713469995086e-15,0.859485948594859
-1.48765118040151e-14,8.4713469995086e-15,0.85958595859586
-1.48765118040151e-14,8.4713469995086e-15,0.85968596859686
-1.48765118040151e-14,8.4713469995086e-15,0.85978597859786
-1.48765118040151e-14,8.4713469995086e-15,0.85988598859886
-1.48765118040151e-14,8.4713469995086e-15,0.85998599859986
-1.48765118040151e-14,8.4713469995086e-15,0.86008600860086
-1.48765118040151e-14,8.4713469995086e-15,0.86018601860186
-1.48765118040151e-14,8.4713469995086e-15,0.86028602860286
-1.48765118040151e-14,8.4713469995086e-15,0.86038603860386
-1.48765118040151e-14,8.4713469995086e-15,0.86048604860486
-1.48765118040151e-14,8.4713469995086e-15,0.860586058605861
-1.48765118040151e-14,8.4713469995086e-15,0.860686068606861
-1.48765118040151e-14,8.4713469995086e-15,0.860786078607861
-1.48765118040151e-14,8.4713469995086e-15,0.860886088608861
-1.48765118040151e-14,8.4713469995086e-15,0.860986098609861
-1.48765118040151e-14,8.4713469995086e-15,0.861086108610861
-1.48765118040151e-14,8.4713469995086e-15,0.861186118611861
-1.48765118040151e-14,8.4713469995086e-15,0.861286128612861
-1.48765118040151e-14,8.4713469995086e-15,0.861386138613861
-1.48765118040151e-14,8.4713469995086e-15,0.861486148614862
-1.48765118040151e-14,8.4713469995086e-15,0.861586158615862
-1.48765118040151e-14,8.4713469995086e-15,0.861686168616862
-1.48765118040151e-14,8.4713469995086e-15,0.861786178617862
-1.48765118040151e-14,8.4713469995086e-15,0.861886188618862
-1.48765118040151e-14,8.4713469995086e-15,0.861986198619862
-1.48765118040151e-14,8.4713469995086e-15,0.862086208620862
-1.48765118040151e-14,8.4713469995086e-15,0.862186218621862
-1.48765118040151e-14,8.4713469995086e-15,0.862286228622862
-1.48765118040151e-14,8.4713469995086e-15,0.862386238623862
-1.48765118040151e-14,8.4713469995086e-15,0.862486248624862
-1.48765118040151e-14,8.4713469995086e-15,0.862586258625863
-1.48765118040151e-14,8.4713469995086e-15,0.862686268626863
-1.48765118040151e-14,8.4713469995086e-15,0.862786278627863
-1.48765118040151e-14,8.4713469995086e-15,0.862886288628863
-1.48765118040151e-14,8.4713469995086e-15,0.862986298629863
-1.48765118040151e-14,8.4713469995086e-15,0.863086308630863
-1.48765118040151e-14,8.4713469995086e-15,0.863186318631863
-1.48765118040151e-14,8.4713469995086e-15,0.863286328632863
-1.48765118040151e-14,8.4713469995086e-15,0.863386338633863
-1.48765118040151e-14,8.4713469995086e-15,0.863486348634864
-1.48765118040151e-14,8.4713469995086e-15,0.863586358635864
-1.48765118040151e-14,8.4713469995086e-15,0.863686368636864
-1.48765118040151e-14,8.4713469995086e-15,0.863786378637864
-1.48765118040151e-14,8.4713469995086e-15,0.863886388638864
-1.48765118040151e-14,8.4713469995086e-15,0.863986398639864
-1.48765118040151e-14,8.4713469995086e-15,0.864086408640864
-1.48765118040151e-14,8.4713469995086e-15,0.864186418641864
-1.48765118040151e-14,8.4713469995086e-15,0.864286428642864
-1.48765118040151e-14,8.4713469995086e-15,0.864386438643864
-1.48765118040151e-14,8.4713469995086e-15,0.864486448644864
-1.48765118040151e-14,8.4713469995086e-15,0.864586458645865
-1.48765118040151e-14,8.4713469995086e-15,0.864686468646865
-1.48765118040151e-14,8.4713469995086e-15,0.864786478647865
-1.48765118040151e-14,8.4713469995086e-15,0.864886488648865
-1.48765118040151e-14,8.4713469995086e-15,0.864986498649865
-1.48765118040151e-14,8.4713469995086e-15,0.865086508650865
-1.48765118040151e-14,8.4713469995086e-15,0.865186518651865
-1.48765118040151e-14,8.4713469995086e-15,0.865286528652865
-1.48765118040151e-14,8.4713469995086e-15,0.865386538653865
-1.48765118040151e-14,8.4713469995086e-15,0.865486548654866
-1.48765118040151e-14,8.4713469995086e-15,0.865586558655866
-1.48765118040151e-14,8.4713469995086e-15,0.865686568656866
-1.48765118040151e-14,8.4713469995086e-15,0.865786578657866
-1.48765118040151e-14,8.4713469995086e-15,0.865886588658866
-1.48765118040151e-14,8.4713469995086e-15,0.865986598659866
-1.48765118040151e-14,8.4713469995086e-15,0.866086608660866
-1.48765118040151e-14,8.4713469995086e-15,0.866186618661866
-1.48765118040151e-14,8.4713469995086e-15,0.866286628662866
-1.48765118040151e-14,8.4713469995086e-15,0.866386638663866
-1.48765118040151e-14,8.4713469995086e-15,0.866486648664866
-1.48765118040151e-14,8.4713469995086e-15,0.866586658665867
-1.48765118040151e-14,8.4713469995086e-15,0.866686668666867
-1.48765118040151e-14,8.4713469995086e-15,0.866786678667867
-1.48765118040151e-14,8.4713469995086e-15,0.866886688668867
-1.48765118040151e-14,8.4713469995086e-15,0.866986698669867
-1.48765118040151e-14,8.4713469995086e-15,0.867086708670867
-1.48765118040151e-14,8.4713469995086e-15,0.867186718671867
-1.48765118040151e-14,8.4713469995086e-15,0.867286728672867
-1.48765118040151e-14,8.4713469995086e-15,0.867386738673867
-1.48765118040151e-14,8.4713469995086e-15,0.867486748674868
-1.48765118040151e-14,8.4713469995086e-15,0.867586758675868
-1.48765118040151e-14,8.4713469995086e-15,0.867686768676868
-1.48765118040151e-14,8.4713469995086e-15,0.867786778677868
-1.48765118040151e-14,8.4713469995086e-15,0.867886788678868
-1.48765118040151e-14,8.4713469995086e-15,0.867986798679868
-1.48765118040151e-14,8.4713469995086e-15,0.868086808680868
-1.48765118040151e-14,8.4713469995086e-15,0.868186818681868
-1.48765118040151e-14,8.4713469995086e-15,0.868286828682868
-1.48765118040151e-14,8.4713469995086e-15,0.868386838683868
-1.48765118040151e-14,8.4713469995086e-15,0.868486848684868
-1.48765118040151e-14,8.4713469995086e-15,0.868586858685869
-1.48765118040151e-14,8.4713469995086e-15,0.868686868686869
-1.48765118040151e-14,8.4713469995086e-15,0.868786878687869
-1.48765118040151e-14,8.4713469995086e-15,0.868886888688869
-1.48765118040151e-14,8.4713469995086e-15,0.868986898689869
-1.48765118040151e-14,8.4713469995086e-15,0.869086908690869
-1.48765118040151e-14,8.4713469995086e-15,0.869186918691869
-1.48765118040151e-14,8.4713469995086e-15,0.869286928692869
-1.48765118040151e-14,8.4713469995086e-15,0.869386938693869
-1.48765118040151e-14,8.4713469995086e-15,0.86948694869487
-1.48765118040151e-14,8.4713469995086e-15,0.86958695869587
-1.48765118040151e-14,8.4713469995086e-15,0.86968696869687
-1.48765118040151e-14,8.4713469995086e-15,0.86978697869787
-1.48765118040151e-14,8.4713469995086e-15,0.86988698869887
-1.48765118040151e-14,8.4713469995086e-15,0.86998699869987
-1.48765118040151e-14,8.4713469995086e-15,0.87008700870087
-1.48765118040151e-14,8.4713469995086e-15,0.87018701870187
-1.48765118040151e-14,8.4713469995086e-15,0.87028702870287
-1.48765118040151e-14,8.4713469995086e-15,0.87038703870387
-1.48765118040151e-14,8.4713469995086e-15,0.87048704870487
-1.48765118040151e-14,8.4713469995086e-15,0.870587058705871
-1.48765118040151e-14,8.4713469995086e-15,0.870687068706871
-1.48765118040151e-14,8.4713469995086e-15,0.870787078707871
-1.48765118040151e-14,8.4713469995086e-15,0.870887088708871
-1.48765118040151e-14,8.4713469995086e-15,0.870987098709871
-1.48765118040151e-14,8.4713469995086e-15,0.871087108710871
-1.48765118040151e-14,8.4713469995086e-15,0.871187118711871
-1.48765118040151e-14,8.4713469995086e-15,0.871287128712871
-1.48765118040151e-14,8.4713469995086e-15,0.871387138713871
-1.48765118040151e-14,8.4713469995086e-15,0.871487148714872
-1.48765118040151e-14,8.4713469995086e-15,0.871587158715872
-1.48765118040151e-14,8.4713469995086e-15,0.871687168716872
-1.48765118040151e-14,8.4713469995086e-15,0.871787178717872
-1.48765118040151e-14,8.4713469995086e-15,0.871887188718872
-1.48765118040151e-14,8.4713469995086e-15,0.871987198719872
-1.48765118040151e-14,8.4713469995086e-15,0.872087208720872
-1.48765118040151e-14,8.4713469995086e-15,0.872187218721872
-1.48765118040151e-14,8.4713469995086e-15,0.872287228722872
-1.48765118040151e-14,8.4713469995086e-15,0.872387238723872
-1.48765118040151e-14,8.4713469995086e-15,0.872487248724872
-1.48765118040151e-14,8.4713469995086e-15,0.872587258725873
-1.48765118040151e-14,8.4713469995086e-15,0.872687268726873
-1.48765118040151e-14,8.4713469995086e-15,0.872787278727873
-1.48765118040151e-14,8.4713469995086e-15,0.872887288728873
-1.48765118040151e-14,8.4713469995086e-15,0.872987298729873
-1.48765118040151e-14,8.4713469995086e-15,0.873087308730873
-1.48765118040151e-14,8.4713469995086e-15,0.873187318731873
-1.48765118040151e-14,8.4713469995086e-15,0.873287328732873
-1.48765118040151e-14,8.4713469995086e-15,0.873387338733873
-1.48765118040151e-14,8.4713469995086e-15,0.873487348734873
-1.48765118040151e-14,8.4713469995086e-15,0.873587358735874
-1.48765118040151e-14,8.4713469995086e-15,0.873687368736874
-1.48765118040151e-14,8.4713469995086e-15,0.873787378737874
-1.48765118040151e-14,8.4713469995086e-15,0.873887388738874
-1.48765118040151e-14,8.4713469995086e-15,0.873987398739874
-1.48765118040151e-14,8.4713469995086e-15,0.874087408740874
-1.48765118040151e-14,8.4713469995086e-15,0.874187418741874
-1.48765118040151e-14,8.4713469995086e-15,0.874287428742874
-1.48765118040151e-14,8.4713469995086e-15,0.874387438743874
-1.48765118040151e-14,8.4713469995086e-15,0.874487448744874
-1.48765118040151e-14,8.4713469995086e-15,0.874587458745875
-1.48765118040151e-14,8.4713469995086e-15,0.874687468746875
-1.48765118040151e-14,8.4713469995086e-15,0.874787478747875
-1.48765118040151e-14,8.4713469995086e-15,0.874887488748875
-1.48765118040151e-14,8.4713469995086e-15,0.874987498749875
-1.48765118040151e-14,8.4713469995086e-15,0.875087508750875
-1.48765118040151e-14,8.4713469995086e-15,0.875187518751875
-1.48765118040151e-14,8.4713469995086e-15,0.875287528752875
-1.48765118040151e-14,8.4713469995086e-15,0.875387538753875
-1.48765118040151e-14,8.4713469995086e-15,0.875487548754875
-1.48765118040151e-14,8.4713469995086e-15,0.875587558755876
-1.48765118040151e-14,8.4713469995086e-15,0.875687568756876
-1.48765118040151e-14,8.4713469995086e-15,0.875787578757876
-1.48765118040151e-14,8.4713469995086e-15,0.875887588758876
-1.48765118040151e-14,8.4713469995086e-15,0.875987598759876
-1.48765118040151e-14,8.4713469995086e-15,0.876087608760876
-1.48765118040151e-14,8.4713469995086e-15,0.876187618761876
-1.48765118040151e-14,8.4713469995086e-15,0.876287628762876
-1.48765118040151e-14,8.4713469995086e-15,0.876387638763876
-1.48765118040151e-14,8.4713469995086e-15,0.876487648764877
-1.48765118040151e-14,8.4713469995086e-15,0.876587658765877
-1.48765118040151e-14,8.4713469995086e-15,0.876687668766877
-1.48765118040151e-14,8.4713469995086e-15,0.876787678767877
-1.48765118040151e-14,8.4713469995086e-15,0.876887688768877
-1.48765118040151e-14,8.4713469995086e-15,0.876987698769877
-1.48765118040151e-14,8.4713469995086e-15,0.877087708770877
-1.48765118040151e-14,8.4713469995086e-15,0.877187718771877
-1.48765118040151e-14,8.4713469995086e-15,0.877287728772877
-1.48765118040151e-14,8.4713469995086e-15,0.877387738773877
-1.48765118040151e-14,8.4713469995086e-15,0.877487748774877
-1.48765118040151e-14,8.4713469995086e-15,0.877587758775878
-1.48765118040151e-14,8.4713469995086e-15,0.877687768776878
-1.48765118040151e-14,8.4713469995086e-15,0.877787778777878
-1.48765118040151e-14,8.4713469995086e-15,0.877887788778878
-1.48765118040151e-14,8.4713469995086e-15,0.877987798779878
-1.48765118040151e-14,8.4713469995086e-15,0.878087808780878
-1.48765118040151e-14,8.4713469995086e-15,0.878187818781878
-1.48765118040151e-14,8.4713469995086e-15,0.878287828782878
-1.48765118040151e-14,8.4713469995086e-15,0.878387838783878
-1.48765118040151e-14,8.4713469995086e-15,0.878487848784879
-1.48765118040151e-14,8.4713469995086e-15,0.878587858785879
-1.48765118040151e-14,8.4713469995086e-15,0.878687868786879
-1.48765118040151e-14,8.4713469995086e-15,0.878787878787879
-1.48765118040151e-14,8.4713469995086e-15,0.878887888788879
-1.48765118040151e-14,8.4713469995086e-15,0.878987898789879
-1.48765118040151e-14,8.4713469995086e-15,0.879087908790879
-1.48765118040151e-14,8.4713469995086e-15,0.879187918791879
-1.48765118040151e-14,8.4713469995086e-15,0.879287928792879
-1.48765118040151e-14,8.4713469995086e-15,0.879387938793879
-1.48765118040151e-14,8.4713469995086e-15,0.879487948794879
-1.48765118040151e-14,8.4713469995086e-15,0.87958795879588
-1.48765118040151e-14,8.4713469995086e-15,0.87968796879688
-1.48765118040151e-14,8.4713469995086e-15,0.87978797879788
-1.48765118040151e-14,8.4713469995086e-15,0.87988798879888
-1.48765118040151e-14,8.4713469995086e-15,0.87998799879988
-1.48765118040151e-14,8.4713469995086e-15,0.88008800880088
-1.48765118040151e-14,8.4713469995086e-15,0.88018801880188
-1.48765118040151e-14,8.4713469995086e-15,0.88028802880288
-1.48765118040151e-14,8.4713469995086e-15,0.88038803880388
-1.48765118040151e-14,8.4713469995086e-15,0.880488048804881
-1.48765118040151e-14,8.4713469995086e-15,0.880588058805881
-1.48765118040151e-14,8.4713469995086e-15,0.880688068806881
-1.48765118040151e-14,8.4713469995086e-15,0.880788078807881
-1.48765118040151e-14,8.4713469995086e-15,0.880888088808881
-1.48765118040151e-14,8.4713469995086e-15,0.880988098809881
-1.48765118040151e-14,8.4713469995086e-15,0.881088108810881
-1.48765118040151e-14,8.4713469995086e-15,0.881188118811881
-1.48765118040151e-14,8.4713469995086e-15,0.881288128812881
-1.48765118040151e-14,8.4713469995086e-15,0.881388138813881
-1.48765118040151e-14,8.4713469995086e-15,0.881488148814881
-1.48765118040151e-14,8.4713469995086e-15,0.881588158815882
-1.48765118040151e-14,8.4713469995086e-15,0.881688168816882
-1.48765118040151e-14,8.4713469995086e-15,0.881788178817882
-1.48765118040151e-14,8.4713469995086e-15,0.881888188818882
-1.48765118040151e-14,8.4713469995086e-15,0.881988198819882
-1.48765118040151e-14,8.4713469995086e-15,0.882088208820882
-1.48765118040151e-14,8.4713469995086e-15,0.882188218821882
-1.48765118040151e-14,8.4713469995086e-15,0.882288228822882
-1.48765118040151e-14,8.4713469995086e-15,0.882388238823882
-1.48765118040151e-14,8.4713469995086e-15,0.882488248824883
-1.48765118040151e-14,8.4713469995086e-15,0.882588258825883
-1.48765118040151e-14,8.4713469995086e-15,0.882688268826883
-1.48765118040151e-14,8.4713469995086e-15,0.882788278827883
-1.48765118040151e-14,8.4713469995086e-15,0.882888288828883
-1.48765118040151e-14,8.4713469995086e-15,0.882988298829883
-1.48765118040151e-14,8.4713469995086e-15,0.883088308830883
-1.48765118040151e-14,8.4713469995086e-15,0.883188318831883
-1.48765118040151e-14,8.4713469995086e-15,0.883288328832883
-1.48765118040151e-14,8.4713469995086e-15,0.883388338833883
-1.48765118040151e-14,8.4713469995086e-15,0.883488348834883
-1.48765118040151e-14,8.4713469995086e-15,0.883588358835884
-1.48765118040151e-14,8.4713469995086e-15,0.883688368836884
-1.48765118040151e-14,8.4713469995086e-15,0.883788378837884
-1.48765118040151e-14,8.4713469995086e-15,0.883888388838884
-1.48765118040151e-14,8.4713469995086e-15,0.883988398839884
-1.48765118040151e-14,8.4713469995086e-15,0.884088408840884
-1.48765118040151e-14,8.4713469995086e-15,0.884188418841884
-1.48765118040151e-14,8.4713469995086e-15,0.884288428842884
-1.48765118040151e-14,8.4713469995086e-15,0.884388438843884
-1.48765118040151e-14,8.4713469995086e-15,0.884488448844885
-1.48765118040151e-14,8.4713469995086e-15,0.884588458845885
-1.48765118040151e-14,8.4713469995086e-15,0.884688468846885
-1.48765118040151e-14,8.4713469995086e-15,0.884788478847885
-1.48765118040151e-14,8.4713469995086e-15,0.884888488848885
-1.48765118040151e-14,8.4713469995086e-15,0.884988498849885
-1.48765118040151e-14,8.4713469995086e-15,0.885088508850885
-1.48765118040151e-14,8.4713469995086e-15,0.885188518851885
-1.48765118040151e-14,8.4713469995086e-15,0.885288528852885
-1.48765118040151e-14,8.4713469995086e-15,0.885388538853885
-1.48765118040151e-14,8.4713469995086e-15,0.885488548854885
-1.48765118040151e-14,8.4713469995086e-15,0.885588558855886
-1.48765118040151e-14,8.4713469995086e-15,0.885688568856886
-1.48765118040151e-14,8.4713469995086e-15,0.885788578857886
-1.48765118040151e-14,8.4713469995086e-15,0.885888588858886
-1.48765118040151e-14,8.4713469995086e-15,0.885988598859886
-1.48765118040151e-14,8.4713469995086e-15,0.886088608860886
-1.48765118040151e-14,8.4713469995086e-15,0.886188618861886
-1.48765118040151e-14,8.4713469995086e-15,0.886288628862886
-1.48765118040151e-14,8.4713469995086e-15,0.886388638863886
-1.48765118040151e-14,8.4713469995086e-15,0.886488648864887
-1.48765118040151e-14,8.4713469995086e-15,0.886588658865887
-1.48765118040151e-14,8.4713469995086e-15,0.886688668866887
-1.48765118040151e-14,8.4713469995086e-15,0.886788678867887
-1.48765118040151e-14,8.4713469995086e-15,0.886888688868887
-1.48765118040151e-14,8.4713469995086e-15,0.886988698869887
-1.48765118040151e-14,8.4713469995086e-15,0.887088708870887
-1.48765118040151e-14,8.4713469995086e-15,0.887188718871887
-1.48765118040151e-14,8.4713469995086e-15,0.887288728872887
-1.48765118040151e-14,8.4713469995086e-15,0.887388738873887
-1.48765118040151e-14,8.4713469995086e-15,0.887488748874887
-1.48765118040151e-14,8.4713469995086e-15,0.887588758875888
-1.48765118040151e-14,8.4713469995086e-15,0.887688768876888
-1.48765118040151e-14,8.4713469995086e-15,0.887788778877888
-1.48765118040151e-14,8.4713469995086e-15,0.887888788878888
-1.48765118040151e-14,8.4713469995086e-15,0.887988798879888
-1.48765118040151e-14,8.4713469995086e-15,0.888088808880888
-1.48765118040151e-14,8.4713469995086e-15,0.888188818881888
-1.48765118040151e-14,8.4713469995086e-15,0.888288828882888
-1.48765118040151e-14,8.4713469995086e-15,0.888388838883888
-1.48765118040151e-14,8.4713469995086e-15,0.888488848884888
-1.48765118040151e-14,8.4713469995086e-15,0.888588858885889
-1.48765118040151e-14,8.4713469995086e-15,0.888688868886889
-1.48765118040151e-14,8.4713469995086e-15,0.888788878887889
-1.48765118040151e-14,8.4713469995086e-15,0.888888888888889
-1.48765118040151e-14,8.4713469995086e-15,0.888988898889889
-1.48765118040151e-14,8.4713469995086e-15,0.889088908890889
-1.48765118040151e-14,8.4713469995086e-15,0.889188918891889
-1.48765118040151e-14,8.4713469995086e-15,0.889288928892889
-1.48765118040151e-14,8.4713469995086e-15,0.889388938893889
-1.48765118040151e-14,8.4713469995086e-15,0.889488948894889
-1.48765118040151e-14,8.4713469995086e-15,0.88958895889589
-1.48765118040151e-14,8.4713469995086e-15,0.88968896889689
-1.48765118040151e-14,8.4713469995086e-15,0.88978897889789
-1.48765118040151e-14,8.4713469995086e-15,0.88988898889889
-1.48765118040151e-14,8.4713469995086e-15,0.88998899889989
-1.48765118040151e-14,8.4713469995086e-15,0.89008900890089
-1.48765118040151e-14,8.4713469995086e-15,0.89018901890189
-1.48765118040151e-14,8.4713469995086e-15,0.89028902890289
-1.48765118040151e-14,8.4713469995086e-15,0.89038903890389
-1.48765118040151e-14,8.4713469995086e-15,0.89048904890489
-1.48765118040151e-14,8.4713469995086e-15,0.890589058905891
-1.48765118040151e-14,8.4713469995086e-15,0.890689068906891
-1.48765118040151e-14,8.4713469995086e-15,0.890789078907891
-1.48765118040151e-14,8.4713469995086e-15,0.890889088908891
-1.48765118040151e-14,8.4713469995086e-15,0.890989098909891
-1.48765118040151e-14,8.4713469995086e-15,0.891089108910891
-1.48765118040151e-14,8.4713469995086e-15,0.891189118911891
-1.48765118040151e-14,8.4713469995086e-15,0.891289128912891
-1.48765118040151e-14,8.4713469995086e-15,0.891389138913891
-1.48765118040151e-14,8.4713469995086e-15,0.891489148914892
-1.48765118040151e-14,8.4713469995086e-15,0.891589158915892
-1.48765118040151e-14,8.4713469995086e-15,0.891689168916892
-1.48765118040151e-14,8.4713469995086e-15,0.891789178917892
-1.48765118040151e-14,8.4713469995086e-15,0.891889188918892
-1.48765118040151e-14,8.4713469995086e-15,0.891989198919892
-1.48765118040151e-14,8.4713469995086e-15,0.892089208920892
-1.48765118040151e-14,8.4713469995086e-15,0.892189218921892
-1.48765118040151e-14,8.4713469995086e-15,0.892289228922892
-1.48765118040151e-14,8.4713469995086e-15,0.892389238923892
-1.48765118040151e-14,8.4713469995086e-15,0.892489248924892
-1.48765118040151e-14,8.4713469995086e-15,0.892589258925893
-1.48765118040151e-14,8.4713469995086e-15,0.892689268926893
-1.48765118040151e-14,8.4713469995086e-15,0.892789278927893
-1.48765118040151e-14,8.4713469995086e-15,0.892889288928893
-1.48765118040151e-14,8.4713469995086e-15,0.892989298929893
-1.48765118040151e-14,8.4713469995086e-15,0.893089308930893
-1.48765118040151e-14,8.4713469995086e-15,0.893189318931893
-1.48765118040151e-14,8.4713469995086e-15,0.893289328932893
-1.48765118040151e-14,8.4713469995086e-15,0.893389338933893
-1.48765118040151e-14,8.4713469995086e-15,0.893489348934894
-1.48765118040151e-14,8.4713469995086e-15,0.893589358935894
-1.48765118040151e-14,8.4713469995086e-15,0.893689368936894
-1.48765118040151e-14,8.4713469995086e-15,0.893789378937894
-1.48765118040151e-14,8.4713469995086e-15,0.893889388938894
-1.48765118040151e-14,8.4713469995086e-15,0.893989398939894
-1.48765118040151e-14,8.4713469995086e-15,0.894089408940894
-1.48765118040151e-14,8.4713469995086e-15,0.894189418941894
-1.48765118040151e-14,8.4713469995086e-15,0.894289428942894
-1.48765118040151e-14,8.4713469995086e-15,0.894389438943894
-1.48765118040151e-14,8.4713469995086e-15,0.894489448944894
-1.48765118040151e-14,8.4713469995086e-15,0.894589458945895
-1.48765118040151e-14,8.4713469995086e-15,0.894689468946895
-1.48765118040151e-14,8.4713469995086e-15,0.894789478947895
-1.48765118040151e-14,8.4713469995086e-15,0.894889488948895
-1.48765118040151e-14,8.4713469995086e-15,0.894989498949895
-1.48765118040151e-14,8.4713469995086e-15,0.895089508950895
-1.48765118040151e-14,8.4713469995086e-15,0.895189518951895
-1.48765118040151e-14,8.4713469995086e-15,0.895289528952895
-1.48765118040151e-14,8.4713469995086e-15,0.895389538953895
-1.48765118040151e-14,8.4713469995086e-15,0.895489548954896
-1.48765118040151e-14,8.4713469995086e-15,0.895589558955896
-1.48765118040151e-14,8.4713469995086e-15,0.895689568956896
-1.48765118040151e-14,8.4713469995086e-15,0.895789578957896
-1.48765118040151e-14,8.4713469995086e-15,0.895889588958896
-1.48765118040151e-14,8.4713469995086e-15,0.895989598959896
-1.48765118040151e-14,8.4713469995086e-15,0.896089608960896
-1.48765118040151e-14,8.4713469995086e-15,0.896189618961896
-1.48765118040151e-14,8.4713469995086e-15,0.896289628962896
-1.48765118040151e-14,8.4713469995086e-15,0.896389638963896
-1.48765118040151e-14,8.4713469995086e-15,0.896489648964896
-1.48765118040151e-14,8.4713469995086e-15,0.896589658965897
-1.48765118040151e-14,8.4713469995086e-15,0.896689668966897
-1.48765118040151e-14,8.4713469995086e-15,0.896789678967897
-1.48765118040151e-14,8.4713469995086e-15,0.896889688968897
-1.48765118040151e-14,8.4713469995086e-15,0.896989698969897
-1.48765118040151e-14,8.4713469995086e-15,0.897089708970897
-1.48765118040151e-14,8.4713469995086e-15,0.897189718971897
-1.48765118040151e-14,8.4713469995086e-15,0.897289728972897
-1.48765118040151e-14,8.4713469995086e-15,0.897389738973897
-1.48765118040151e-14,8.4713469995086e-15,0.897489748974898
-1.48765118040151e-14,8.4713469995086e-15,0.897589758975898
-1.48765118040151e-14,8.4713469995086e-15,0.897689768976898
-1.48765118040151e-14,8.4713469995086e-15,0.897789778977898
-1.48765118040151e-14,8.4713469995086e-15,0.897889788978898
-1.48765118040151e-14,8.4713469995086e-15,0.897989798979898
-1.48765118040151e-14,8.4713469995086e-15,0.898089808980898
-1.48765118040151e-14,8.4713469995086e-15,0.898189818981898
-1.48765118040151e-14,8.4713469995086e-15,0.898289828982898
-1.48765118040151e-14,8.4713469995086e-15,0.898389838983898
-1.48765118040151e-14,8.4713469995086e-15,0.898489848984898
-1.48765118040151e-14,8.4713469995086e-15,0.898589858985899
-1.48765118040151e-14,8.4713469995086e-15,0.898689868986899
-1.48765118040151e-14,8.4713469995086e-15,0.898789878987899
-1.48765118040151e-14,8.4713469995086e-15,0.898889888988899
-1.48765118040151e-14,8.4713469995086e-15,0.898989898989899
-1.48765118040151e-14,8.4713469995086e-15,0.899089908990899
-1.48765118040151e-14,8.4713469995086e-15,0.899189918991899
-1.48765118040151e-14,8.4713469995086e-15,0.899289928992899
-1.48765118040151e-14,8.4713469995086e-15,0.899389938993899
-1.48765118040151e-14,8.4713469995086e-15,0.8994899489949
-1.48765118040151e-14,8.4713469995086e-15,0.8995899589959
-1.48765118040151e-14,8.4713469995086e-15,0.8996899689969
-1.48765118040151e-14,8.4713469995086e-15,0.8997899789979
-1.48765118040151e-14,8.4713469995086e-15,0.8998899889989
-1.48765118040151e-14,8.4713469995086e-15,0.8999899989999
-1.48765118040151e-14,8.4713469995086e-15,0.9000900090009
-1.48765118040151e-14,8.4713469995086e-15,0.9001900190019
-1.48765118040151e-14,8.4713469995086e-15,0.9002900290029
-1.48765118040151e-14,8.4713469995086e-15,0.9003900390039
-1.48765118040151e-14,8.4713469995086e-15,0.9004900490049
-1.48765118040151e-14,8.4713469995086e-15,0.900590059005901
-1.48765118040151e-14,8.4713469995086e-15,0.900690069006901
-1.48765118040151e-14,8.4713469995086e-15,0.900790079007901
-1.48765118040151e-14,8.4713469995086e-15,0.900890089008901
-1.48765118040151e-14,8.4713469995086e-15,0.900990099009901
-1.48765118040151e-14,8.4713469995086e-15,0.901090109010901
-1.48765118040151e-14,8.4713469995086e-15,0.901190119011901
-1.48765118040151e-14,8.4713469995086e-15,0.901290129012901
-1.48765118040151e-14,8.4713469995086e-15,0.901390139013901
-1.48765118040151e-14,8.4713469995086e-15,0.901490149014902
-1.48765118040151e-14,8.4713469995086e-15,0.901590159015902
-1.48765118040151e-14,8.4713469995086e-15,0.901690169016902
-1.48765118040151e-14,8.4713469995086e-15,0.901790179017902
-1.48765118040151e-14,8.4713469995086e-15,0.901890189018902
-1.48765118040151e-14,8.4713469995086e-15,0.901990199019902
-1.48765118040151e-14,8.4713469995086e-15,0.902090209020902
-1.48765118040151e-14,8.4713469995086e-15,0.902190219021902
-1.48765118040151e-14,8.4713469995086e-15,0.902290229022902
-1.48765118040151e-14,8.4713469995086e-15,0.902390239023902
-1.48765118040151e-14,8.4713469995086e-15,0.902490249024902
-1.48765118040151e-14,8.4713469995086e-15,0.902590259025903
-1.48765118040151e-14,8.4713469995086e-15,0.902690269026903
-1.48765118040151e-14,8.4713469995086e-15,0.902790279027903
-1.48765118040151e-14,8.4713469995086e-15,0.902890289028903
-1.48765118040151e-14,8.4713469995086e-15,0.902990299029903
-1.48765118040151e-14,8.4713469995086e-15,0.903090309030903
-1.48765118040151e-14,8.4713469995086e-15,0.903190319031903
-1.48765118040151e-14,8.4713469995086e-15,0.903290329032903
-1.48765118040151e-14,8.4713469995086e-15,0.903390339033903
-1.48765118040151e-14,8.4713469995086e-15,0.903490349034903
-1.48765118040151e-14,8.4713469995086e-15,0.903590359035904
-1.48765118040151e-14,8.4713469995086e-15,0.903690369036904
-1.48765118040151e-14,8.4713469995086e-15,0.903790379037904
-1.48765118040151e-14,8.4713469995086e-15,0.903890389038904
-1.48765118040151e-14,8.4713469995086e-15,0.903990399039904
-1.48765118040151e-14,8.4713469995086e-15,0.904090409040904
-1.48765118040151e-14,8.4713469995086e-15,0.904190419041904
-1.48765118040151e-14,8.4713469995086e-15,0.904290429042904
-1.48765118040151e-14,8.4713469995086e-15,0.904390439043904
-1.48765118040151e-14,8.4713469995086e-15,0.904490449044904
-1.48765118040151e-14,8.4713469995086e-15,0.904590459045905
-1.48765118040151e-14,8.4713469995086e-15,0.904690469046905
-1.48765118040151e-14,8.4713469995086e-15,0.904790479047905
-1.48765118040151e-14,8.4713469995086e-15,0.904890489048905
-1.48765118040151e-14,8.4713469995086e-15,0.904990499049905
-1.48765118040151e-14,8.4713469995086e-15,0.905090509050905
-1.48765118040151e-14,8.4713469995086e-15,0.905190519051905
-1.48765118040151e-14,8.4713469995086e-15,0.905290529052905
-1.48765118040151e-14,8.4713469995086e-15,0.905390539053905
-1.48765118040151e-14,8.4713469995086e-15,0.905490549054905
-1.48765118040151e-14,8.4713469995086e-15,0.905590559055906
-1.48765118040151e-14,8.4713469995086e-15,0.905690569056906
-1.48765118040151e-14,8.4713469995086e-15,0.905790579057906
-1.48765118040151e-14,8.4713469995086e-15,0.905890589058906
-1.48765118040151e-14,8.4713469995086e-15,0.905990599059906
-1.48765118040151e-14,8.4713469995086e-15,0.906090609060906
-1.48765118040151e-14,8.4713469995086e-15,0.906190619061906
-1.48765118040151e-14,8.4713469995086e-15,0.906290629062906
-1.48765118040151e-14,8.4713469995086e-15,0.906390639063906
-1.48765118040151e-14,8.4713469995086e-15,0.906490649064907
-1.48765118040151e-14,8.4713469995086e-15,0.906590659065907
-1.48765118040151e-14,8.4713469995086e-15,0.906690669066907
-1.48765118040151e-14,8.4713469995086e-15,0.906790679067907
-1.48765118040151e-14,8.4713469995086e-15,0.906890689068907
-1.48765118040151e-14,8.4713469995086e-15,0.906990699069907
-1.48765118040151e-14,8.4713469995086e-15,0.907090709070907
-1.48765118040151e-14,8.4713469995086e-15,0.907190719071907
-1.48765118040151e-14,8.4713469995086e-15,0.907290729072907
-1.48765118040151e-14,8.4713469995086e-15,0.907390739073907
-1.48765118040151e-14,8.4713469995086e-15,0.907490749074907
-1.48765118040151e-14,8.4713469995086e-15,0.907590759075908
-1.48765118040151e-14,8.4713469995086e-15,0.907690769076908
-1.48765118040151e-14,8.4713469995086e-15,0.907790779077908
-1.48765118040151e-14,8.4713469995086e-15,0.907890789078908
-1.48765118040151e-14,8.4713469995086e-15,0.907990799079908
-1.48765118040151e-14,8.4713469995086e-15,0.908090809080908
-1.48765118040151e-14,8.4713469995086e-15,0.908190819081908
-1.48765118040151e-14,8.4713469995086e-15,0.908290829082908
-1.48765118040151e-14,8.4713469995086e-15,0.908390839083908
-1.48765118040151e-14,8.4713469995086e-15,0.908490849084909
-1.48765118040151e-14,8.4713469995086e-15,0.908590859085909
-1.48765118040151e-14,8.4713469995086e-15,0.908690869086909
-1.48765118040151e-14,8.4713469995086e-15,0.908790879087909
-1.48765118040151e-14,8.4713469995086e-15,0.908890889088909
-1.48765118040151e-14,8.4713469995086e-15,0.908990899089909
-1.48765118040151e-14,8.4713469995086e-15,0.909090909090909
-1.48765118040151e-14,8.4713469995086e-15,0.909190919091909
-1.48765118040151e-14,8.4713469995086e-15,0.909290929092909
-1.48765118040151e-14,8.4713469995086e-15,0.909390939093909
-1.48765118040151e-14,8.4713469995086e-15,0.909490949094909
-1.48765118040151e-14,8.4713469995086e-15,0.90959095909591
-1.48765118040151e-14,8.4713469995086e-15,0.90969096909691
-1.48765118040151e-14,8.4713469995086e-15,0.90979097909791
-1.48765118040151e-14,8.4713469995086e-15,0.90989098909891
-1.48765118040151e-14,8.4713469995086e-15,0.90999099909991
-1.48765118040151e-14,8.4713469995086e-15,0.91009100910091
-1.48765118040151e-14,8.4713469995086e-15,0.91019101910191
-1.48765118040151e-14,8.4713469995086e-15,0.91029102910291
-1.48765118040151e-14,8.4713469995086e-15,0.91039103910391
-1.48765118040151e-14,8.4713469995086e-15,0.910491049104911
-1.48765118040151e-14,8.4713469995086e-15,0.910591059105911
-1.48765118040151e-14,8.4713469995086e-15,0.910691069106911
-1.48765118040151e-14,8.4713469995086e-15,0.910791079107911
-1.48765118040151e-14,8.4713469995086e-15,0.910891089108911
-1.48765118040151e-14,8.4713469995086e-15,0.910991099109911
-1.48765118040151e-14,8.4713469995086e-15,0.911091109110911
-1.48765118040151e-14,8.4713469995086e-15,0.911191119111911
-1.48765118040151e-14,8.4713469995086e-15,0.911291129112911
-1.48765118040151e-14,8.4713469995086e-15,0.911391139113911
-1.48765118040151e-14,8.4713469995086e-15,0.911491149114911
-1.48765118040151e-14,8.4713469995086e-15,0.911591159115912
-1.48765118040151e-14,8.4713469995086e-15,0.911691169116912
-1.48765118040151e-14,8.4713469995086e-15,0.911791179117912
-1.48765118040151e-14,8.4713469995086e-15,0.911891189118912
-1.48765118040151e-14,8.4713469995086e-15,0.911991199119912
-1.48765118040151e-14,8.4713469995086e-15,0.912091209120912
-1.48765118040151e-14,8.4713469995086e-15,0.912191219121912
-1.48765118040151e-14,8.4713469995086e-15,0.912291229122912
-1.48765118040151e-14,8.4713469995086e-15,0.912391239123912
-1.48765118040151e-14,8.4713469995086e-15,0.912491249124913
-1.48765118040151e-14,8.4713469995086e-15,0.912591259125913
-1.48765118040151e-14,8.4713469995086e-15,0.912691269126913
-1.48765118040151e-14,8.4713469995086e-15,0.912791279127913
-1.48765118040151e-14,8.4713469995086e-15,0.912891289128913
-1.48765118040151e-14,8.4713469995086e-15,0.912991299129913
-1.48765118040151e-14,8.4713469995086e-15,0.913091309130913
-1.48765118040151e-14,8.4713469995086e-15,0.913191319131913
-1.48765118040151e-14,8.4713469995086e-15,0.913291329132913
-1.48765118040151e-14,8.4713469995086e-15,0.913391339133913
-1.48765118040151e-14,8.4713469995086e-15,0.913491349134913
-1.48765118040151e-14,8.4713469995086e-15,0.913591359135914
-1.48765118040151e-14,8.4713469995086e-15,0.913691369136914
-1.48765118040151e-14,8.4713469995086e-15,0.913791379137914
-1.48765118040151e-14,8.4713469995086e-15,0.913891389138914
-1.48765118040151e-14,8.4713469995086e-15,0.913991399139914
-1.48765118040151e-14,8.4713469995086e-15,0.914091409140914
-1.48765118040151e-14,8.4713469995086e-15,0.914191419141914
-1.48765118040151e-14,8.4713469995086e-15,0.914291429142914
-1.48765118040151e-14,8.4713469995086e-15,0.914391439143914
-1.48765118040151e-14,8.4713469995086e-15,0.914491449144915
-1.48765118040151e-14,8.4713469995086e-15,0.914591459145915
-1.48765118040151e-14,8.4713469995086e-15,0.914691469146915
-1.48765118040151e-14,8.4713469995086e-15,0.914791479147915
-1.48765118040151e-14,8.4713469995086e-15,0.914891489148915
-1.48765118040151e-14,8.4713469995086e-15,0.914991499149915
-1.48765118040151e-14,8.4713469995086e-15,0.915091509150915
-1.48765118040151e-14,8.4713469995086e-15,0.915191519151915
-1.48765118040151e-14,8.4713469995086e-15,0.915291529152915
-1.48765118040151e-14,8.4713469995086e-15,0.915391539153915
-1.48765118040151e-14,8.4713469995086e-15,0.915491549154915
-1.48765118040151e-14,8.4713469995086e-15,0.915591559155916
-1.48765118040151e-14,8.4713469995086e-15,0.915691569156916
-1.48765118040151e-14,8.4713469995086e-15,0.915791579157916
-1.48765118040151e-14,8.4713469995086e-15,0.915891589158916
-1.48765118040151e-14,8.4713469995086e-15,0.915991599159916
-1.48765118040151e-14,8.4713469995086e-15,0.916091609160916
-1.48765118040151e-14,8.4713469995086e-15,0.916191619161916
-1.48765118040151e-14,8.4713469995086e-15,0.916291629162916
-1.48765118040151e-14,8.4713469995086e-15,0.916391639163916
-1.48765118040151e-14,8.4713469995086e-15,0.916491649164917
-1.48765118040151e-14,8.4713469995086e-15,0.916591659165917
-1.48765118040151e-14,8.4713469995086e-15,0.916691669166917
-1.48765118040151e-14,8.4713469995086e-15,0.916791679167917
-1.48765118040151e-14,8.4713469995086e-15,0.916891689168917
-1.48765118040151e-14,8.4713469995086e-15,0.916991699169917
-1.48765118040151e-14,8.4713469995086e-15,0.917091709170917
-1.48765118040151e-14,8.4713469995086e-15,0.917191719171917
-1.48765118040151e-14,8.4713469995086e-15,0.917291729172917
-1.48765118040151e-14,8.4713469995086e-15,0.917391739173917
-1.48765118040151e-14,8.4713469995086e-15,0.917491749174917
-1.48765118040151e-14,8.4713469995086e-15,0.917591759175918
-1.48765118040151e-14,8.4713469995086e-15,0.917691769176918
-1.48765118040151e-14,8.4713469995086e-15,0.917791779177918
-1.48765118040151e-14,8.4713469995086e-15,0.917891789178918
-1.48765118040151e-14,8.4713469995086e-15,0.917991799179918
-1.48765118040151e-14,8.4713469995086e-15,0.918091809180918
-1.48765118040151e-14,8.4713469995086e-15,0.918191819181918
-1.48765118040151e-14,8.4713469995086e-15,0.918291829182918
-1.48765118040151e-14,8.4713469995086e-15,0.918391839183918
-1.48765118040151e-14,8.4713469995086e-15,0.918491849184918
-1.48765118040151e-14,8.4713469995086e-15,0.918591859185919
-1.48765118040151e-14,8.4713469995086e-15,0.918691869186919
-1.48765118040151e-14,8.4713469995086e-15,0.918791879187919
-1.48765118040151e-14,8.4713469995086e-15,0.918891889188919
-1.48765118040151e-14,8.4713469995086e-15,0.918991899189919
-1.48765118040151e-14,8.4713469995086e-15,0.919091909190919
-1.48765118040151e-14,8.4713469995086e-15,0.919191919191919
-1.48765118040151e-14,8.4713469995086e-15,0.919291929192919
-1.48765118040151e-14,8.4713469995086e-15,0.919391939193919
-1.48765118040151e-14,8.4713469995086e-15,0.91949194919492
-1.48765118040151e-14,8.4713469995086e-15,0.91959195919592
-1.48765118040151e-14,8.4713469995086e-15,0.91969196919692
-1.48765118040151e-14,8.4713469995086e-15,0.91979197919792
-1.48765118040151e-14,8.4713469995086e-15,0.91989198919892
-1.48765118040151e-14,8.4713469995086e-15,0.91999199919992
-1.48765118040151e-14,8.4713469995086e-15,0.92009200920092
-1.48765118040151e-14,8.4713469995086e-15,0.92019201920192
-1.48765118040151e-14,8.4713469995086e-15,0.92029202920292
-1.48765118040151e-14,8.4713469995086e-15,0.92039203920392
-1.48765118040151e-14,8.4713469995086e-15,0.92049204920492
-1.48765118040151e-14,8.4713469995086e-15,0.920592059205921
-1.48765118040151e-14,8.4713469995086e-15,0.920692069206921
-1.48765118040151e-14,8.4713469995086e-15,0.920792079207921
-1.48765118040151e-14,8.4713469995086e-15,0.920892089208921
-1.48765118040151e-14,8.4713469995086e-15,0.920992099209921
-1.48765118040151e-14,8.4713469995086e-15,0.921092109210921
-1.48765118040151e-14,8.4713469995086e-15,0.921192119211921
-1.48765118040151e-14,8.4713469995086e-15,0.921292129212921
-1.48765118040151e-14,8.4713469995086e-15,0.921392139213921
-1.48765118040151e-14,8.4713469995086e-15,0.921492149214922
-1.48765118040151e-14,8.4713469995086e-15,0.921592159215922
-1.48765118040151e-14,8.4713469995086e-15,0.921692169216922
-1.48765118040151e-14,8.4713469995086e-15,0.921792179217922
-1.48765118040151e-14,8.4713469995086e-15,0.921892189218922
-1.48765118040151e-14,8.4713469995086e-15,0.921992199219922
-1.48765118040151e-14,8.4713469995086e-15,0.922092209220922
-1.48765118040151e-14,8.4713469995086e-15,0.922192219221922
-1.48765118040151e-14,8.4713469995086e-15,0.922292229222922
-1.48765118040151e-14,8.4713469995086e-15,0.922392239223922
-1.48765118040151e-14,8.4713469995086e-15,0.922492249224922
-1.48765118040151e-14,8.4713469995086e-15,0.922592259225923
-1.48765118040151e-14,8.4713469995086e-15,0.922692269226923
-1.48765118040151e-14,8.4713469995086e-15,0.922792279227923
-1.48765118040151e-14,8.4713469995086e-15,0.922892289228923
-1.48765118040151e-14,8.4713469995086e-15,0.922992299229923
-1.48765118040151e-14,8.4713469995086e-15,0.923092309230923
-1.48765118040151e-14,8.4713469995086e-15,0.923192319231923
-1.48765118040151e-14,8.4713469995086e-15,0.923292329232923
-1.48765118040151e-14,8.4713469995086e-15,0.923392339233923
-1.48765118040151e-14,8.4713469995086e-15,0.923492349234924
-1.48765118040151e-14,8.4713469995086e-15,0.923592359235924
-1.48765118040151e-14,8.4713469995086e-15,0.923692369236924
-1.48765118040151e-14,8.4713469995086e-15,0.923792379237924
-1.48765118040151e-14,8.4713469995086e-15,0.923892389238924
-1.48765118040151e-14,8.4713469995086e-15,0.923992399239924
-1.48765118040151e-14,8.4713469995086e-15,0.924092409240924
-1.48765118040151e-14,8.4713469995086e-15,0.924192419241924
-1.48765118040151e-14,8.4713469995086e-15,0.924292429242924
-1.48765118040151e-14,8.4713469995086e-15,0.924392439243924
-1.48765118040151e-14,8.4713469995086e-15,0.924492449244924
-1.48765118040151e-14,8.4713469995086e-15,0.924592459245925
-1.48765118040151e-14,8.4713469995086e-15,0.924692469246925
-1.48765118040151e-14,8.4713469995086e-15,0.924792479247925
-1.48765118040151e-14,8.4713469995086e-15,0.924892489248925
-1.48765118040151e-14,8.4713469995086e-15,0.924992499249925
-1.48765118040151e-14,8.4713469995086e-15,0.925092509250925
-1.48765118040151e-14,8.4713469995086e-15,0.925192519251925
-1.48765118040151e-14,8.4713469995086e-15,0.925292529252925
-1.48765118040151e-14,8.4713469995086e-15,0.925392539253925
-1.48765118040151e-14,8.4713469995086e-15,0.925492549254926
-1.48765118040151e-14,8.4713469995086e-15,0.925592559255926
-1.48765118040151e-14,8.4713469995086e-15,0.925692569256926
-1.48765118040151e-14,8.4713469995086e-15,0.925792579257926
-1.48765118040151e-14,8.4713469995086e-15,0.925892589258926
-1.48765118040151e-14,8.4713469995086e-15,0.925992599259926
-1.48765118040151e-14,8.4713469995086e-15,0.926092609260926
-1.48765118040151e-14,8.4713469995086e-15,0.926192619261926
-1.48765118040151e-14,8.4713469995086e-15,0.926292629262926
-1.48765118040151e-14,8.4713469995086e-15,0.926392639263926
-1.48765118040151e-14,8.4713469995086e-15,0.926492649264926
-1.48765118040151e-14,8.4713469995086e-15,0.926592659265927
-1.48765118040151e-14,8.4713469995086e-15,0.926692669266927
-1.48765118040151e-14,8.4713469995086e-15,0.926792679267927
-1.48765118040151e-14,8.4713469995086e-15,0.926892689268927
-1.48765118040151e-14,8.4713469995086e-15,0.926992699269927
-1.48765118040151e-14,8.4713469995086e-15,0.927092709270927
-1.48765118040151e-14,8.4713469995086e-15,0.927192719271927
-1.48765118040151e-14,8.4713469995086e-15,0.927292729272927
-1.48765118040151e-14,8.4713469995086e-15,0.927392739273927
-1.48765118040151e-14,8.4713469995086e-15,0.927492749274928
-1.48765118040151e-14,8.4713469995086e-15,0.927592759275928
-1.48765118040151e-14,8.4713469995086e-15,0.927692769276928
-1.48765118040151e-14,8.4713469995086e-15,0.927792779277928
-1.48765118040151e-14,8.4713469995086e-15,0.927892789278928
-1.48765118040151e-14,8.4713469995086e-15,0.927992799279928
-1.48765118040151e-14,8.4713469995086e-15,0.928092809280928
-1.48765118040151e-14,8.4713469995086e-15,0.928192819281928
-1.48765118040151e-14,8.4713469995086e-15,0.928292829282928
-1.48765118040151e-14,8.4713469995086e-15,0.928392839283928
-1.48765118040151e-14,8.4713469995086e-15,0.928492849284928
-1.48765118040151e-14,8.4713469995086e-15,0.928592859285929
-1.48765118040151e-14,8.4713469995086e-15,0.928692869286929
-1.48765118040151e-14,8.4713469995086e-15,0.928792879287929
-1.48765118040151e-14,8.4713469995086e-15,0.928892889288929
-1.48765118040151e-14,8.4713469995086e-15,0.928992899289929
-1.48765118040151e-14,8.4713469995086e-15,0.929092909290929
-1.48765118040151e-14,8.4713469995086e-15,0.929192919291929
-1.48765118040151e-14,8.4713469995086e-15,0.929292929292929
-1.48765118040151e-14,8.4713469995086e-15,0.929392939293929
-1.48765118040151e-14,8.4713469995086e-15,0.92949294929493
-1.48765118040151e-14,8.4713469995086e-15,0.92959295929593
-1.48765118040151e-14,8.4713469995086e-15,0.92969296929693
-1.48765118040151e-14,8.4713469995086e-15,0.92979297929793
-1.48765118040151e-14,8.4713469995086e-15,0.92989298929893
-1.48765118040151e-14,8.4713469995086e-15,0.92999299929993
-1.48765118040151e-14,8.4713469995086e-15,0.93009300930093
-1.48765118040151e-14,8.4713469995086e-15,0.93019301930193
-1.48765118040151e-14,8.4713469995086e-15,0.93029302930293
-1.48765118040151e-14,8.4713469995086e-15,0.93039303930393
-1.48765118040151e-14,8.4713469995086e-15,0.93049304930493
-1.48765118040151e-14,8.4713469995086e-15,0.930593059305931
-1.48765118040151e-14,8.4713469995086e-15,0.930693069306931
-1.48765118040151e-14,8.4713469995086e-15,0.930793079307931
-1.48765118040151e-14,8.4713469995086e-15,0.930893089308931
-1.48765118040151e-14,8.4713469995086e-15,0.930993099309931
-1.48765118040151e-14,8.4713469995086e-15,0.931093109310931
-1.48765118040151e-14,8.4713469995086e-15,0.931193119311931
-1.48765118040151e-14,8.4713469995086e-15,0.931293129312931
-1.48765118040151e-14,8.4713469995086e-15,0.931393139313931
-1.48765118040151e-14,8.4713469995086e-15,0.931493149314932
-1.48765118040151e-14,8.4713469995086e-15,0.931593159315932
-1.48765118040151e-14,8.4713469995086e-15,0.931693169316932
-1.48765118040151e-14,8.4713469995086e-15,0.931793179317932
-1.48765118040151e-14,8.4713469995086e-15,0.931893189318932
-1.48765118040151e-14,8.4713469995086e-15,0.931993199319932
-1.48765118040151e-14,8.4713469995086e-15,0.932093209320932
-1.48765118040151e-14,8.4713469995086e-15,0.932193219321932
-1.48765118040151e-14,8.4713469995086e-15,0.932293229322932
-1.48765118040151e-14,8.4713469995086e-15,0.932393239323932
-1.48765118040151e-14,8.4713469995086e-15,0.932493249324932
-1.48765118040151e-14,8.4713469995086e-15,0.932593259325933
-1.48765118040151e-14,8.4713469995086e-15,0.932693269326933
-1.48765118040151e-14,8.4713469995086e-15,0.932793279327933
-1.48765118040151e-14,8.4713469995086e-15,0.932893289328933
-1.48765118040151e-14,8.4713469995086e-15,0.932993299329933
-1.48765118040151e-14,8.4713469995086e-15,0.933093309330933
-1.48765118040151e-14,8.4713469995086e-15,0.933193319331933
-1.48765118040151e-14,8.4713469995086e-15,0.933293329332933
-1.48765118040151e-14,8.4713469995086e-15,0.933393339333933
-1.48765118040151e-14,8.4713469995086e-15,0.933493349334933
-1.48765118040151e-14,8.4713469995086e-15,0.933593359335934
-1.48765118040151e-14,8.4713469995086e-15,0.933693369336934
-1.48765118040151e-14,8.4713469995086e-15,0.933793379337934
-1.48765118040151e-14,8.4713469995086e-15,0.933893389338934
-1.48765118040151e-14,8.4713469995086e-15,0.933993399339934
-1.48765118040151e-14,8.4713469995086e-15,0.934093409340934
-1.48765118040151e-14,8.4713469995086e-15,0.934193419341934
-1.48765118040151e-14,8.4713469995086e-15,0.934293429342934
-1.48765118040151e-14,8.4713469995086e-15,0.934393439343934
-1.48765118040151e-14,8.4713469995086e-15,0.934493449344935
-1.48765118040151e-14,8.4713469995086e-15,0.934593459345935
-1.48765118040151e-14,8.4713469995086e-15,0.934693469346935
-1.48765118040151e-14,8.4713469995086e-15,0.934793479347935
-1.48765118040151e-14,8.4713469995086e-15,0.934893489348935
-1.48765118040151e-14,8.4713469995086e-15,0.934993499349935
-1.48765118040151e-14,8.4713469995086e-15,0.935093509350935
-1.48765118040151e-14,8.4713469995086e-15,0.935193519351935
-1.48765118040151e-14,8.4713469995086e-15,0.935293529352935
-1.48765118040151e-14,8.4713469995086e-15,0.935393539353935
-1.48765118040151e-14,8.4713469995086e-15,0.935493549354935
-1.48765118040151e-14,8.4713469995086e-15,0.935593559355936
-1.48765118040151e-14,8.4713469995086e-15,0.935693569356936
-1.48765118040151e-14,8.4713469995086e-15,0.935793579357936
-1.48765118040151e-14,8.4713469995086e-15,0.935893589358936
-1.48765118040151e-14,8.4713469995086e-15,0.935993599359936
-1.48765118040151e-14,8.4713469995086e-15,0.936093609360936
-1.48765118040151e-14,8.4713469995086e-15,0.936193619361936
-1.48765118040151e-14,8.4713469995086e-15,0.936293629362936
-1.48765118040151e-14,8.4713469995086e-15,0.936393639363936
-1.48765118040151e-14,8.4713469995086e-15,0.936493649364937
-1.48765118040151e-14,8.4713469995086e-15,0.936593659365937
-1.48765118040151e-14,8.4713469995086e-15,0.936693669366937
-1.48765118040151e-14,8.4713469995086e-15,0.936793679367937
-1.48765118040151e-14,8.4713469995086e-15,0.936893689368937
-1.48765118040151e-14,8.4713469995086e-15,0.936993699369937
-1.48765118040151e-14,8.4713469995086e-15,0.937093709370937
-1.48765118040151e-14,8.4713469995086e-15,0.937193719371937
-1.48765118040151e-14,8.4713469995086e-15,0.937293729372937
-1.48765118040151e-14,8.4713469995086e-15,0.937393739373937
-1.48765118040151e-14,8.4713469995086e-15,0.937493749374937
-1.48765118040151e-14,8.4713469995086e-15,0.937593759375938
-1.48765118040151e-14,8.4713469995086e-15,0.937693769376938
-1.48765118040151e-14,8.4713469995086e-15,0.937793779377938
-1.48765118040151e-14,8.4713469995086e-15,0.937893789378938
-1.48765118040151e-14,8.4713469995086e-15,0.937993799379938
-1.48765118040151e-14,8.4713469995086e-15,0.938093809380938
-1.48765118040151e-14,8.4713469995086e-15,0.938193819381938
-1.48765118040151e-14,8.4713469995086e-15,0.938293829382938
-1.48765118040151e-14,8.4713469995086e-15,0.938393839383938
-1.48765118040151e-14,8.4713469995086e-15,0.938493849384939
-1.48765118040151e-14,8.4713469995086e-15,0.938593859385939
-1.48765118040151e-14,8.4713469995086e-15,0.938693869386939
-1.48765118040151e-14,8.4713469995086e-15,0.938793879387939
-1.48765118040151e-14,8.4713469995086e-15,0.938893889388939
-1.48765118040151e-14,8.4713469995086e-15,0.938993899389939
-1.48765118040151e-14,8.4713469995086e-15,0.939093909390939
-1.48765118040151e-14,8.4713469995086e-15,0.939193919391939
-1.48765118040151e-14,8.4713469995086e-15,0.939293929392939
-1.48765118040151e-14,8.4713469995086e-15,0.939393939393939
-1.48765118040151e-14,8.4713469995086e-15,0.939493949394939
-1.48765118040151e-14,8.4713469995086e-15,0.93959395939594
-1.48765118040151e-14,8.4713469995086e-15,0.93969396939694
-1.48765118040151e-14,8.4713469995086e-15,0.93979397939794
-1.48765118040151e-14,8.4713469995086e-15,0.93989398939894
-1.48765118040151e-14,8.4713469995086e-15,0.93999399939994
-1.48765118040151e-14,8.4713469995086e-15,0.94009400940094
-1.48765118040151e-14,8.4713469995086e-15,0.94019401940194
-1.48765118040151e-14,8.4713469995086e-15,0.94029402940294
-1.48765118040151e-14,8.4713469995086e-15,0.94039403940394
-1.48765118040151e-14,8.4713469995086e-15,0.940494049404941
-1.48765118040151e-14,8.4713469995086e-15,0.940594059405941
-1.48765118040151e-14,8.4713469995086e-15,0.940694069406941
-1.48765118040151e-14,8.4713469995086e-15,0.940794079407941
-1.48765118040151e-14,8.4713469995086e-15,0.940894089408941
-1.48765118040151e-14,8.4713469995086e-15,0.940994099409941
-1.48765118040151e-14,8.4713469995086e-15,0.941094109410941
-1.48765118040151e-14,8.4713469995086e-15,0.941194119411941
-1.48765118040151e-14,8.4713469995086e-15,0.941294129412941
-1.48765118040151e-14,8.4713469995086e-15,0.941394139413941
-1.48765118040151e-14,8.4713469995086e-15,0.941494149414941
-1.48765118040151e-14,8.4713469995086e-15,0.941594159415942
-1.48765118040151e-14,8.4713469995086e-15,0.941694169416942
-1.48765118040151e-14,8.4713469995086e-15,0.941794179417942
-1.48765118040151e-14,8.4713469995086e-15,0.941894189418942
-1.48765118040151e-14,8.4713469995086e-15,0.941994199419942
-1.48765118040151e-14,8.4713469995086e-15,0.942094209420942
-1.48765118040151e-14,8.4713469995086e-15,0.942194219421942
-1.48765118040151e-14,8.4713469995086e-15,0.942294229422942
-1.48765118040151e-14,8.4713469995086e-15,0.942394239423942
-1.48765118040151e-14,8.4713469995086e-15,0.942494249424943
-1.48765118040151e-14,8.4713469995086e-15,0.942594259425943
-1.48765118040151e-14,8.4713469995086e-15,0.942694269426943
-1.48765118040151e-14,8.4713469995086e-15,0.942794279427943
-1.48765118040151e-14,8.4713469995086e-15,0.942894289428943
-1.48765118040151e-14,8.4713469995086e-15,0.942994299429943
-1.48765118040151e-14,8.4713469995086e-15,0.943094309430943
-1.48765118040151e-14,8.4713469995086e-15,0.943194319431943
-1.48765118040151e-14,8.4713469995086e-15,0.943294329432943
-1.48765118040151e-14,8.4713469995086e-15,0.943394339433943
-1.48765118040151e-14,8.4713469995086e-15,0.943494349434943
-1.48765118040151e-14,8.4713469995086e-15,0.943594359435944
-1.48765118040151e-14,8.4713469995086e-15,0.943694369436944
-1.48765118040151e-14,8.4713469995086e-15,0.943794379437944
-1.48765118040151e-14,8.4713469995086e-15,0.943894389438944
-1.48765118040151e-14,8.4713469995086e-15,0.943994399439944
-1.48765118040151e-14,8.4713469995086e-15,0.944094409440944
-1.48765118040151e-14,8.4713469995086e-15,0.944194419441944
-1.48765118040151e-14,8.4713469995086e-15,0.944294429442944
-1.48765118040151e-14,8.4713469995086e-15,0.944394439443944
-1.48765118040151e-14,8.4713469995086e-15,0.944494449444945
-1.48765118040151e-14,8.4713469995086e-15,0.944594459445945
-1.48765118040151e-14,8.4713469995086e-15,0.944694469446945
-1.48765118040151e-14,8.4713469995086e-15,0.944794479447945
-1.48765118040151e-14,8.4713469995086e-15,0.944894489448945
-1.48765118040151e-14,8.4713469995086e-15,0.944994499449945
-1.48765118040151e-14,8.4713469995086e-15,0.945094509450945
-1.48765118040151e-14,8.4713469995086e-15,0.945194519451945
-1.48765118040151e-14,8.4713469995086e-15,0.945294529452945
-1.48765118040151e-14,8.4713469995086e-15,0.945394539453945
-1.48765118040151e-14,8.4713469995086e-15,0.945494549454945
-1.48765118040151e-14,8.4713469995086e-15,0.945594559455946
-1.48765118040151e-14,8.4713469995086e-15,0.945694569456946
-1.48765118040151e-14,8.4713469995086e-15,0.945794579457946
-1.48765118040151e-14,8.4713469995086e-15,0.945894589458946
-1.48765118040151e-14,8.4713469995086e-15,0.945994599459946
-1.48765118040151e-14,8.4713469995086e-15,0.946094609460946
-1.48765118040151e-14,8.4713469995086e-15,0.946194619461946
-1.48765118040151e-14,8.4713469995086e-15,0.946294629462946
-1.48765118040151e-14,8.4713469995086e-15,0.946394639463946
-1.48765118040151e-14,8.4713469995086e-15,0.946494649464947
-1.48765118040151e-14,8.4713469995086e-15,0.946594659465947
-1.48765118040151e-14,8.4713469995086e-15,0.946694669466947
-1.48765118040151e-14,8.4713469995086e-15,0.946794679467947
-1.48765118040151e-14,8.4713469995086e-15,0.946894689468947
-1.48765118040151e-14,8.4713469995086e-15,0.946994699469947
-1.48765118040151e-14,8.4713469995086e-15,0.947094709470947
-1.48765118040151e-14,8.4713469995086e-15,0.947194719471947
-1.48765118040151e-14,8.4713469995086e-15,0.947294729472947
-1.48765118040151e-14,8.4713469995086e-15,0.947394739473947
-1.48765118040151e-14,8.4713469995086e-15,0.947494749474947
-1.48765118040151e-14,8.4713469995086e-15,0.947594759475948
-1.48765118040151e-14,8.4713469995086e-15,0.947694769476948
-1.48765118040151e-14,8.4713469995086e-15,0.947794779477948
-1.48765118040151e-14,8.4713469995086e-15,0.947894789478948
-1.48765118040151e-14,8.4713469995086e-15,0.947994799479948
-1.48765118040151e-14,8.4713469995086e-15,0.948094809480948
-1.48765118040151e-14,8.4713469995086e-15,0.948194819481948
-1.48765118040151e-14,8.4713469995086e-15,0.948294829482948
-1.48765118040151e-14,8.4713469995086e-15,0.948394839483948
-1.48765118040151e-14,8.4713469995086e-15,0.948494849484948
-1.48765118040151e-14,8.4713469995086e-15,0.948594859485949
-1.48765118040151e-14,8.4713469995086e-15,0.948694869486949
-1.48765118040151e-14,8.4713469995086e-15,0.948794879487949
-1.48765118040151e-14,8.4713469995086e-15,0.948894889488949
-1.48765118040151e-14,8.4713469995086e-15,0.948994899489949
-1.48765118040151e-14,8.4713469995086e-15,0.949094909490949
-1.48765118040151e-14,8.4713469995086e-15,0.949194919491949
-1.48765118040151e-14,8.4713469995086e-15,0.949294929492949
-1.48765118040151e-14,8.4713469995086e-15,0.949394939493949
-1.48765118040151e-14,8.4713469995086e-15,0.94949494949495
-1.48765118040151e-14,8.4713469995086e-15,0.94959495949595
-1.48765118040151e-14,8.4713469995086e-15,0.94969496949695
-1.48765118040151e-14,8.4713469995086e-15,0.94979497949795
-1.48765118040151e-14,8.4713469995086e-15,0.94989498949895
-1.48765118040151e-14,8.4713469995086e-15,0.94999499949995
-1.48765118040151e-14,8.4713469995086e-15,0.95009500950095
-1.48765118040151e-14,8.4713469995086e-15,0.95019501950195
-1.48765118040151e-14,8.4713469995086e-15,0.95029502950295
-1.48765118040151e-14,8.4713469995086e-15,0.95039503950395
-1.48765118040151e-14,8.4713469995086e-15,0.95049504950495
-1.48765118040151e-14,8.4713469995086e-15,0.950595059505951
-1.48765118040151e-14,8.4713469995086e-15,0.950695069506951
-1.48765118040151e-14,8.4713469995086e-15,0.950795079507951
-1.48765118040151e-14,8.4713469995086e-15,0.950895089508951
-1.48765118040151e-14,8.4713469995086e-15,0.950995099509951
-1.48765118040151e-14,8.4713469995086e-15,0.951095109510951
-1.48765118040151e-14,8.4713469995086e-15,0.951195119511951
-1.48765118040151e-14,8.4713469995086e-15,0.951295129512951
-1.48765118040151e-14,8.4713469995086e-15,0.951395139513951
-1.48765118040151e-14,8.4713469995086e-15,0.951495149514952
-1.48765118040151e-14,8.4713469995086e-15,0.951595159515952
-1.48765118040151e-14,8.4713469995086e-15,0.951695169516952
-1.48765118040151e-14,8.4713469995086e-15,0.951795179517952
-1.48765118040151e-14,8.4713469995086e-15,0.951895189518952
-1.48765118040151e-14,8.4713469995086e-15,0.951995199519952
-1.48765118040151e-14,8.4713469995086e-15,0.952095209520952
-1.48765118040151e-14,8.4713469995086e-15,0.952195219521952
-1.48765118040151e-14,8.4713469995086e-15,0.952295229522952
-1.48765118040151e-14,8.4713469995086e-15,0.952395239523952
-1.48765118040151e-14,8.4713469995086e-15,0.952495249524952
-1.48765118040151e-14,8.4713469995086e-15,0.952595259525953
-1.48765118040151e-14,8.4713469995086e-15,0.952695269526953
-1.48765118040151e-14,8.4713469995086e-15,0.952795279527953
-1.48765118040151e-14,8.4713469995086e-15,0.952895289528953
-1.48765118040151e-14,8.4713469995086e-15,0.952995299529953
-1.48765118040151e-14,8.4713469995086e-15,0.953095309530953
-1.48765118040151e-14,8.4713469995086e-15,0.953195319531953
-1.48765118040151e-14,8.4713469995086e-15,0.953295329532953
-1.48765118040151e-14,8.4713469995086e-15,0.953395339533953
-1.48765118040151e-14,8.4713469995086e-15,0.953495349534954
-1.48765118040151e-14,8.4713469995086e-15,0.953595359535954
-1.48765118040151e-14,8.4713469995086e-15,0.953695369536954
-1.48765118040151e-14,8.4713469995086e-15,0.953795379537954
-1.48765118040151e-14,8.4713469995086e-15,0.953895389538954
-1.48765118040151e-14,8.4713469995086e-15,0.953995399539954
-1.48765118040151e-14,8.4713469995086e-15,0.954095409540954
-1.48765118040151e-14,8.4713469995086e-15,0.954195419541954
-1.48765118040151e-14,8.4713469995086e-15,0.954295429542954
-1.48765118040151e-14,8.4713469995086e-15,0.954395439543954
-1.48765118040151e-14,8.4713469995086e-15,0.954495449544954
-1.48765118040151e-14,8.4713469995086e-15,0.954595459545955
-1.48765118040151e-14,8.4713469995086e-15,0.954695469546955
-1.48765118040151e-14,8.4713469995086e-15,0.954795479547955
-1.48765118040151e-14,8.4713469995086e-15,0.954895489548955
-1.48765118040151e-14,8.4713469995086e-15,0.954995499549955
-1.48765118040151e-14,8.4713469995086e-15,0.955095509550955
-1.48765118040151e-14,8.4713469995086e-15,0.955195519551955
-1.48765118040151e-14,8.4713469995086e-15,0.955295529552955
-1.48765118040151e-14,8.4713469995086e-15,0.955395539553955
-1.48765118040151e-14,8.4713469995086e-15,0.955495549554956
-1.48765118040151e-14,8.4713469995086e-15,0.955595559555956
-1.48765118040151e-14,8.4713469995086e-15,0.955695569556956
-1.48765118040151e-14,8.4713469995086e-15,0.955795579557956
-1.48765118040151e-14,8.4713469995086e-15,0.955895589558956
-1.48765118040151e-14,8.4713469995086e-15,0.955995599559956
-1.48765118040151e-14,8.4713469995086e-15,0.956095609560956
-1.48765118040151e-14,8.4713469995086e-15,0.956195619561956
-1.48765118040151e-14,8.4713469995086e-15,0.956295629562956
-1.48765118040151e-14,8.4713469995086e-15,0.956395639563956
-1.48765118040151e-14,8.4713469995086e-15,0.956495649564956
-1.48765118040151e-14,8.4713469995086e-15,0.956595659565957
-1.48765118040151e-14,8.4713469995086e-15,0.956695669566957
-1.48765118040151e-14,8.4713469995086e-15,0.956795679567957
-1.48765118040151e-14,8.4713469995086e-15,0.956895689568957
-1.48765118040151e-14,8.4713469995086e-15,0.956995699569957
-1.48765118040151e-14,8.4713469995086e-15,0.957095709570957
-1.48765118040151e-14,8.4713469995086e-15,0.957195719571957
-1.48765118040151e-14,8.4713469995086e-15,0.957295729572957
-1.48765118040151e-14,8.4713469995086e-15,0.957395739573957
-1.48765118040151e-14,8.4713469995086e-15,0.957495749574958
-1.48765118040151e-14,8.4713469995086e-15,0.957595759575958
-1.48765118040151e-14,8.4713469995086e-15,0.957695769576958
-1.48765118040151e-14,8.4713469995086e-15,0.957795779577958
-1.48765118040151e-14,8.4713469995086e-15,0.957895789578958
-1.48765118040151e-14,8.4713469995086e-15,0.957995799579958
-1.48765118040151e-14,8.4713469995086e-15,0.958095809580958
-1.48765118040151e-14,8.4713469995086e-15,0.958195819581958
-1.48765118040151e-14,8.4713469995086e-15,0.958295829582958
-1.48765118040151e-14,8.4713469995086e-15,0.958395839583958
-1.48765118040151e-14,8.4713469995086e-15,0.958495849584958
-1.48765118040151e-14,8.4713469995086e-15,0.958595859585959
-1.48765118040151e-14,8.4713469995086e-15,0.958695869586959
-1.48765118040151e-14,8.4713469995086e-15,0.958795879587959
-1.48765118040151e-14,8.4713469995086e-15,0.958895889588959
-1.48765118040151e-14,8.4713469995086e-15,0.958995899589959
-1.48765118040151e-14,8.4713469995086e-15,0.959095909590959
-1.48765118040151e-14,8.4713469995086e-15,0.959195919591959
-1.48765118040151e-14,8.4713469995086e-15,0.959295929592959
-1.48765118040151e-14,8.4713469995086e-15,0.959395939593959
-1.48765118040151e-14,8.4713469995086e-15,0.95949594959496
-1.48765118040151e-14,8.4713469995086e-15,0.95959595959596
-1.48765118040151e-14,8.4713469995086e-15,0.95969596959696
-1.48765118040151e-14,8.4713469995086e-15,0.95979597959796
-1.48765118040151e-14,8.4713469995086e-15,0.95989598959896
-1.48765118040151e-14,8.4713469995086e-15,0.95999599959996
-1.48765118040151e-14,8.4713469995086e-15,0.96009600960096
-1.48765118040151e-14,8.4713469995086e-15,0.96019601960196
-1.48765118040151e-14,8.4713469995086e-15,0.96029602960296
-1.48765118040151e-14,8.4713469995086e-15,0.96039603960396
-1.48765118040151e-14,8.4713469995086e-15,0.96049604960496
-1.48765118040151e-14,8.4713469995086e-15,0.960596059605961
-1.48765118040151e-14,8.4713469995086e-15,0.960696069606961
-1.48765118040151e-14,8.4713469995086e-15,0.960796079607961
-1.48765118040151e-14,8.4713469995086e-15,0.960896089608961
-1.48765118040151e-14,8.4713469995086e-15,0.960996099609961
-1.48765118040151e-14,8.4713469995086e-15,0.961096109610961
-1.48765118040151e-14,8.4713469995086e-15,0.961196119611961
-1.48765118040151e-14,8.4713469995086e-15,0.961296129612961
-1.48765118040151e-14,8.4713469995086e-15,0.961396139613961
-1.48765118040151e-14,8.4713469995086e-15,0.961496149614962
-1.48765118040151e-14,8.4713469995086e-15,0.961596159615962
-1.48765118040151e-14,8.4713469995086e-15,0.961696169616962
-1.48765118040151e-14,8.4713469995086e-15,0.961796179617962
-1.48765118040151e-14,8.4713469995086e-15,0.961896189618962
-1.48765118040151e-14,8.4713469995086e-15,0.961996199619962
-1.48765118040151e-14,8.4713469995086e-15,0.962096209620962
-1.48765118040151e-14,8.4713469995086e-15,0.962196219621962
-1.48765118040151e-14,8.4713469995086e-15,0.962296229622962
-1.48765118040151e-14,8.4713469995086e-15,0.962396239623962
-1.48765118040151e-14,8.4713469995086e-15,0.962496249624962
-1.48765118040151e-14,8.4713469995086e-15,0.962596259625963
-1.48765118040151e-14,8.4713469995086e-15,0.962696269626963
-1.48765118040151e-14,8.4713469995086e-15,0.962796279627963
-1.48765118040151e-14,8.4713469995086e-15,0.962896289628963
-1.48765118040151e-14,8.4713469995086e-15,0.962996299629963
-1.48765118040151e-14,8.4713469995086e-15,0.963096309630963
-1.48765118040151e-14,8.4713469995086e-15,0.963196319631963
-1.48765118040151e-14,8.4713469995086e-15,0.963296329632963
-1.48765118040151e-14,8.4713469995086e-15,0.963396339633963
-1.48765118040151e-14,8.4713469995086e-15,0.963496349634963
-1.48765118040151e-14,8.4713469995086e-15,0.963596359635964
-1.48765118040151e-14,8.4713469995086e-15,0.963696369636964
-1.48765118040151e-14,8.4713469995086e-15,0.963796379637964
-1.48765118040151e-14,8.4713469995086e-15,0.963896389638964
-1.48765118040151e-14,8.4713469995086e-15,0.963996399639964
-1.48765118040151e-14,8.4713469995086e-15,0.964096409640964
-1.48765118040151e-14,8.4713469995086e-15,0.964196419641964
-1.48765118040151e-14,8.4713469995086e-15,0.964296429642964
-1.48765118040151e-14,8.4713469995086e-15,0.964396439643964
-1.48765118040151e-14,8.4713469995086e-15,0.964496449644965
-1.48765118040151e-14,8.4713469995086e-15,0.964596459645965
-1.48765118040151e-14,8.4713469995086e-15,0.964696469646965
-1.48765118040151e-14,8.4713469995086e-15,0.964796479647965
-1.48765118040151e-14,8.4713469995086e-15,0.964896489648965
-1.48765118040151e-14,8.4713469995086e-15,0.964996499649965
-1.48765118040151e-14,8.4713469995086e-15,0.965096509650965
-1.48765118040151e-14,8.4713469995086e-15,0.965196519651965
-1.48765118040151e-14,8.4713469995086e-15,0.965296529652965
-1.48765118040151e-14,8.4713469995086e-15,0.965396539653965
-1.48765118040151e-14,8.4713469995086e-15,0.965496549654965
-1.48765118040151e-14,8.4713469995086e-15,0.965596559655966
-1.48765118040151e-14,8.4713469995086e-15,0.965696569656966
-1.48765118040151e-14,8.4713469995086e-15,0.965796579657966
-1.48765118040151e-14,8.4713469995086e-15,0.965896589658966
-1.48765118040151e-14,8.4713469995086e-15,0.965996599659966
-1.48765118040151e-14,8.4713469995086e-15,0.966096609660966
-1.48765118040151e-14,8.4713469995086e-15,0.966196619661966
-1.48765118040151e-14,8.4713469995086e-15,0.966296629662966
-1.48765118040151e-14,8.4713469995086e-15,0.966396639663966
-1.48765118040151e-14,8.4713469995086e-15,0.966496649664967
-1.48765118040151e-14,8.4713469995086e-15,0.966596659665967
-1.48765118040151e-14,8.4713469995086e-15,0.966696669666967
-1.48765118040151e-14,8.4713469995086e-15,0.966796679667967
-1.48765118040151e-14,8.4713469995086e-15,0.966896689668967
-1.48765118040151e-14,8.4713469995086e-15,0.966996699669967
-1.48765118040151e-14,8.4713469995086e-15,0.967096709670967
-1.48765118040151e-14,8.4713469995086e-15,0.967196719671967
-1.48765118040151e-14,8.4713469995086e-15,0.967296729672967
-1.48765118040151e-14,8.4713469995086e-15,0.967396739673967
-1.48765118040151e-14,8.4713469995086e-15,0.967496749674967
-1.48765118040151e-14,8.4713469995086e-15,0.967596759675968
-1.48765118040151e-14,8.4713469995086e-15,0.967696769676968
-1.48765118040151e-14,8.4713469995086e-15,0.967796779677968
-1.48765118040151e-14,8.4713469995086e-15,0.967896789678968
-1.48765118040151e-14,8.4713469995086e-15,0.967996799679968
-1.48765118040151e-14,8.4713469995086e-15,0.968096809680968
-1.48765118040151e-14,8.4713469995086e-15,0.968196819681968
-1.48765118040151e-14,8.4713469995086e-15,0.968296829682968
-1.48765118040151e-14,8.4713469995086e-15,0.968396839683968
-1.48765118040151e-14,8.4713469995086e-15,0.968496849684969
-1.48765118040151e-14,8.4713469995086e-15,0.968596859685969
-1.48765118040151e-14,8.4713469995086e-15,0.968696869686969
-1.48765118040151e-14,8.4713469995086e-15,0.968796879687969
-1.48765118040151e-14,8.4713469995086e-15,0.968896889688969
-1.48765118040151e-14,8.4713469995086e-15,0.968996899689969
-1.48765118040151e-14,8.4713469995086e-15,0.969096909690969
-1.48765118040151e-14,8.4713469995086e-15,0.969196919691969
-1.48765118040151e-14,8.4713469995086e-15,0.969296929692969
-1.48765118040151e-14,8.4713469995086e-15,0.969396939693969
-1.48765118040151e-14,8.4713469995086e-15,0.969496949694969
-1.48765118040151e-14,8.4713469995086e-15,0.96959695969597
-1.48765118040151e-14,8.4713469995086e-15,0.96969696969697
-1.48765118040151e-14,8.4713469995086e-15,0.96979697969797
-1.48765118040151e-14,8.4713469995086e-15,0.96989698969897
-1.48765118040151e-14,8.4713469995086e-15,0.96999699969997
-1.48765118040151e-14,8.4713469995086e-15,0.97009700970097
-1.48765118040151e-14,8.4713469995086e-15,0.97019701970197
-1.48765118040151e-14,8.4713469995086e-15,0.97029702970297
-1.48765118040151e-14,8.4713469995086e-15,0.97039703970397
-1.48765118040151e-14,8.4713469995086e-15,0.970497049704971
-1.48765118040151e-14,8.4713469995086e-15,0.970597059705971
-1.48765118040151e-14,8.4713469995086e-15,0.970697069706971
-1.48765118040151e-14,8.4713469995086e-15,0.970797079707971
-1.48765118040151e-14,8.4713469995086e-15,0.970897089708971
-1.48765118040151e-14,8.4713469995086e-15,0.970997099709971
-1.48765118040151e-14,8.4713469995086e-15,0.971097109710971
-1.48765118040151e-14,8.4713469995086e-15,0.971197119711971
-1.48765118040151e-14,8.4713469995086e-15,0.971297129712971
-1.48765118040151e-14,8.4713469995086e-15,0.971397139713971
-1.48765118040151e-14,8.4713469995086e-15,0.971497149714971
-1.48765118040151e-14,8.4713469995086e-15,0.971597159715972
-1.48765118040151e-14,8.4713469995086e-15,0.971697169716972
-1.48765118040151e-14,8.4713469995086e-15,0.971797179717972
-1.48765118040151e-14,8.4713469995086e-15,0.971897189718972
-1.48765118040151e-14,8.4713469995086e-15,0.971997199719972
-1.48765118040151e-14,8.4713469995086e-15,0.972097209720972
-1.48765118040151e-14,8.4713469995086e-15,0.972197219721972
-1.48765118040151e-14,8.4713469995086e-15,0.972297229722972
-1.48765118040151e-14,8.4713469995086e-15,0.972397239723972
-1.48765118040151e-14,8.4713469995086e-15,0.972497249724973
-1.48765118040151e-14,8.4713469995086e-15,0.972597259725973
-1.48765118040151e-14,8.4713469995086e-15,0.972697269726973
-1.48765118040151e-14,8.4713469995086e-15,0.972797279727973
-1.48765118040151e-14,8.4713469995086e-15,0.972897289728973
-1.48765118040151e-14,8.4713469995086e-15,0.972997299729973
-1.48765118040151e-14,8.4713469995086e-15,0.973097309730973
-1.48765118040151e-14,8.4713469995086e-15,0.973197319731973
-1.48765118040151e-14,8.4713469995086e-15,0.973297329732973
-1.48765118040151e-14,8.4713469995086e-15,0.973397339733973
-1.48765118040151e-14,8.4713469995086e-15,0.973497349734973
-1.48765118040151e-14,8.4713469995086e-15,0.973597359735974
-1.48765118040151e-14,8.4713469995086e-15,0.973697369736974
-1.48765118040151e-14,8.4713469995086e-15,0.973797379737974
-1.48765118040151e-14,8.4713469995086e-15,0.973897389738974
-1.48765118040151e-14,8.4713469995086e-15,0.973997399739974
-1.48765118040151e-14,8.4713469995086e-15,0.974097409740974
-1.48765118040151e-14,8.4713469995086e-15,0.974197419741974
-1.48765118040151e-14,8.4713469995086e-15,0.974297429742974
-1.48765118040151e-14,8.4713469995086e-15,0.974397439743974
-1.48765118040151e-14,8.4713469995086e-15,0.974497449744975
-1.48765118040151e-14,8.4713469995086e-15,0.974597459745975
-1.48765118040151e-14,8.4713469995086e-15,0.974697469746975
-1.48765118040151e-14,8.4713469995086e-15,0.974797479747975
-1.48765118040151e-14,8.4713469995086e-15,0.974897489748975
-1.48765118040151e-14,8.4713469995086e-15,0.974997499749975
-1.48765118040151e-14,8.4713469995086e-15,0.975097509750975
-1.48765118040151e-14,8.4713469995086e-15,0.975197519751975
-1.48765118040151e-14,8.4713469995086e-15,0.975297529752975
-1.48765118040151e-14,8.4713469995086e-15,0.975397539753975
-1.48765118040151e-14,8.4713469995086e-15,0.975497549754975
-1.48765118040151e-14,8.4713469995086e-15,0.975597559755976
-1.48765118040151e-14,8.4713469995086e-15,0.975697569756976
-1.48765118040151e-14,8.4713469995086e-15,0.975797579757976
-1.48765118040151e-14,8.4713469995086e-15,0.975897589758976
-1.48765118040151e-14,8.4713469995086e-15,0.975997599759976
-1.48765118040151e-14,8.4713469995086e-15,0.976097609760976
-1.48765118040151e-14,8.4713469995086e-15,0.976197619761976
-1.48765118040151e-14,8.4713469995086e-15,0.976297629762976
-1.48765118040151e-14,8.4713469995086e-15,0.976397639763976
-1.48765118040151e-14,8.4713469995086e-15,0.976497649764977
-1.48765118040151e-14,8.4713469995086e-15,0.976597659765977
-1.48765118040151e-14,8.4713469995086e-15,0.976697669766977
-1.48765118040151e-14,8.4713469995086e-15,0.976797679767977
-1.48765118040151e-14,8.4713469995086e-15,0.976897689768977
-1.48765118040151e-14,8.4713469995086e-15,0.976997699769977
-1.48765118040151e-14,8.4713469995086e-15,0.977097709770977
-1.48765118040151e-14,8.4713469995086e-15,0.977197719771977
-1.48765118040151e-14,8.4713469995086e-15,0.977297729772977
-1.48765118040151e-14,8.4713469995086e-15,0.977397739773977
-1.48765118040151e-14,8.4713469995086e-15,0.977497749774977
-1.48765118040151e-14,8.4713469995086e-15,0.977597759775978
-1.48765118040151e-14,8.4713469995086e-15,0.977697769776978
-1.48765118040151e-14,8.4713469995086e-15,0.977797779777978
-1.48765118040151e-14,8.4713469995086e-15,0.977897789778978
-1.48765118040151e-14,8.4713469995086e-15,0.977997799779978
-1.48765118040151e-14,8.4713469995086e-15,0.978097809780978
-1.48765118040151e-14,8.4713469995086e-15,0.978197819781978
-1.48765118040151e-14,8.4713469995086e-15,0.978297829782978
-1.48765118040151e-14,8.4713469995086e-15,0.978397839783978
-1.48765118040151e-14,8.4713469995086e-15,0.978497849784978
-1.48765118040151e-14,8.4713469995086e-15,0.978597859785979
-1.48765118040151e-14,8.4713469995086e-15,0.978697869786979
-1.48765118040151e-14,8.4713469995086e-15,0.978797879787979
-1.48765118040151e-14,8.4713469995086e-15,0.978897889788979
-1.48765118040151e-14,8.4713469995086e-15,0.978997899789979
-1.48765118040151e-14,8.4713469995086e-15,0.979097909790979
-1.48765118040151e-14,8.4713469995086e-15,0.979197919791979
-1.48765118040151e-14,8.4713469995086e-15,0.979297929792979
-1.48765118040151e-14,8.4713469995086e-15,0.979397939793979
-1.48765118040151e-14,8.4713469995086e-15,0.97949794979498
-1.48765118040151e-14,8.4713469995086e-15,0.97959795979598
-1.48765118040151e-14,8.4713469995086e-15,0.97969796979698
-1.48765118040151e-14,8.4713469995086e-15,0.97979797979798
-1.48765118040151e-14,8.4713469995086e-15,0.97989798979898
-1.48765118040151e-14,8.4713469995086e-15,0.97999799979998
-1.48765118040151e-14,8.4713469995086e-15,0.98009800980098
-1.48765118040151e-14,8.4713469995086e-15,0.98019801980198
-1.48765118040151e-14,8.4713469995086e-15,0.98029802980298
-1.48765118040151e-14,8.4713469995086e-15,0.98039803980398
-1.48765118040151e-14,8.4713469995086e-15,0.98049804980498
-1.48765118040151e-14,8.4713469995086e-15,0.980598059805981
-1.48765118040151e-14,8.4713469995086e-15,0.980698069806981
-1.48765118040151e-14,8.4713469995086e-15,0.980798079807981
-1.48765118040151e-14,8.4713469995086e-15,0.980898089808981
-1.48765118040151e-14,8.4713469995086e-15,0.980998099809981
-1.48765118040151e-14,8.4713469995086e-15,0.981098109810981
-1.48765118040151e-14,8.4713469995086e-15,0.981198119811981
-1.48765118040151e-14,8.4713469995086e-15,0.981298129812981
-1.48765118040151e-14,8.4713469995086e-15,0.981398139813981
-1.48765118040151e-14,8.4713469995086e-15,0.981498149814982
-1.48765118040151e-14,8.4713469995086e-15,0.981598159815982
-1.48765118040151e-14,8.4713469995086e-15,0.981698169816982
-1.48765118040151e-14,8.4713469995086e-15,0.981798179817982
-1.48765118040151e-14,8.4713469995086e-15,0.981898189818982
-1.48765118040151e-14,8.4713469995086e-15,0.981998199819982
-1.48765118040151e-14,8.4713469995086e-15,0.982098209820982
-1.48765118040151e-14,8.4713469995086e-15,0.982198219821982
-1.48765118040151e-14,8.4713469995086e-15,0.982298229822982
-1.48765118040151e-14,8.4713469995086e-15,0.982398239823982
-1.48765118040151e-14,8.4713469995086e-15,0.982498249824982
-1.48765118040151e-14,8.4713469995086e-15,0.982598259825983
-1.48765118040151e-14,8.4713469995086e-15,0.982698269826983
-1.48765118040151e-14,8.4713469995086e-15,0.982798279827983
-1.48765118040151e-14,8.4713469995086e-15,0.982898289828983
-1.48765118040151e-14,8.4713469995086e-15,0.982998299829983
-1.48765118040151e-14,8.4713469995086e-15,0.983098309830983
-1.48765118040151e-14,8.4713469995086e-15,0.983198319831983
-1.48765118040151e-14,8.4713469995086e-15,0.983298329832983
-1.48765118040151e-14,8.4713469995086e-15,0.983398339833983
-1.48765118040151e-14,8.4713469995086e-15,0.983498349834984
-1.48765118040151e-14,8.4713469995086e-15,0.983598359835984
-1.48765118040151e-14,8.4713469995086e-15,0.983698369836984
-1.48765118040151e-14,8.4713469995086e-15,0.983798379837984
-1.48765118040151e-14,8.4713469995086e-15,0.983898389838984
-1.48765118040151e-14,8.4713469995086e-15,0.983998399839984
-1.48765118040151e-14,8.4713469995086e-15,0.984098409840984
-1.48765118040151e-14,8.4713469995086e-15,0.984198419841984
-1.48765118040151e-14,8.4713469995086e-15,0.984298429842984
-1.48765118040151e-14,8.4713469995086e-15,0.984398439843984
-1.48765118040151e-14,8.4713469995086e-15,0.984498449844984
-1.48765118040151e-14,8.4713469995086e-15,0.984598459845985
-1.48765118040151e-14,8.4713469995086e-15,0.984698469846985
-1.48765118040151e-14,8.4713469995086e-15,0.984798479847985
-1.48765118040151e-14,8.4713469995086e-15,0.984898489848985
-1.48765118040151e-14,8.4713469995086e-15,0.984998499849985
-1.48765118040151e-14,8.4713469995086e-15,0.985098509850985
-1.48765118040151e-14,8.4713469995086e-15,0.985198519851985
-1.48765118040151e-14,8.4713469995086e-15,0.985298529852985
-1.48765118040151e-14,8.4713469995086e-15,0.985398539853985
-1.48765118040151e-14,8.4713469995086e-15,0.985498549854986
-1.48765118040151e-14,8.4713469995086e-15,0.985598559855986
-1.48765118040151e-14,8.4713469995086e-15,0.985698569856986
-1.48765118040151e-14,8.4713469995086e-15,0.985798579857986
-1.48765118040151e-14,8.4713469995086e-15,0.985898589858986
-1.48765118040151e-14,8.4713469995086e-15,0.985998599859986
-1.48765118040151e-14,8.4713469995086e-15,0.986098609860986
-1.48765118040151e-14,8.4713469995086e-15,0.986198619861986
-1.48765118040151e-14,8.4713469995086e-15,0.986298629862986
-1.48765118040151e-14,8.4713469995086e-15,0.986398639863986
-1.48765118040151e-14,8.4713469995086e-15,0.986498649864986
-1.48765118040151e-14,8.4713469995086e-15,0.986598659865987
-1.48765118040151e-14,8.4713469995086e-15,0.986698669866987
-1.48765118040151e-14,8.4713469995086e-15,0.986798679867987
-1.48765118040151e-14,8.4713469995086e-15,0.986898689868987
-1.48765118040151e-14,8.4713469995086e-15,0.986998699869987
-1.48765118040151e-14,8.4713469995086e-15,0.987098709870987
-1.48765118040151e-14,8.4713469995086e-15,0.987198719871987
-1.48765118040151e-14,8.4713469995086e-15,0.987298729872987
-1.48765118040151e-14,8.4713469995086e-15,0.987398739873987
-1.48765118040151e-14,8.4713469995086e-15,0.987498749874988
-1.48765118040151e-14,8.4713469995086e-15,0.987598759875988
-1.48765118040151e-14,8.4713469995086e-15,0.987698769876988
-1.48765118040151e-14,8.4713469995086e-15,0.987798779877988
-1.48765118040151e-14,8.4713469995086e-15,0.987898789878988
-1.48765118040151e-14,8.4713469995086e-15,0.987998799879988
-1.48765118040151e-14,8.4713469995086e-15,0.988098809880988
-1.48765118040151e-14,8.4713469995086e-15,0.988198819881988
-1.48765118040151e-14,8.4713469995086e-15,0.988298829882988
-1.48765118040151e-14,8.4713469995086e-15,0.988398839883988
-1.48765118040151e-14,8.4713469995086e-15,0.988498849884988
-1.48765118040151e-14,8.4713469995086e-15,0.988598859885989
-1.48765118040151e-14,8.4713469995086e-15,0.988698869886989
-1.48765118040151e-14,8.4713469995086e-15,0.988798879887989
-1.48765118040151e-14,8.4713469995086e-15,0.988898889888989
-1.48765118040151e-14,8.4713469995086e-15,0.988998899889989
-1.48765118040151e-14,8.4713469995086e-15,0.989098909890989
-1.48765118040151e-14,8.4713469995086e-15,0.989198919891989
-1.48765118040151e-14,8.4713469995086e-15,0.989298929892989
-1.48765118040151e-14,8.4713469995086e-15,0.989398939893989
-1.48765118040151e-14,8.4713469995086e-15,0.98949894989499
-1.48765118040151e-14,8.4713469995086e-15,0.98959895989599
-1.48765118040151e-14,8.4713469995086e-15,0.98969896989699
-1.48765118040151e-14,8.4713469995086e-15,0.98979897989799
-1.48765118040151e-14,8.4713469995086e-15,0.98989898989899
-1.48765118040151e-14,8.4713469995086e-15,0.98999899989999
-1.48765118040151e-14,8.4713469995086e-15,0.99009900990099
-1.48765118040151e-14,8.4713469995086e-15,0.99019901990199
-1.48765118040151e-14,8.4713469995086e-15,0.99029902990299
-1.48765118040151e-14,8.4713469995086e-15,0.99039903990399
-1.48765118040151e-14,8.4713469995086e-15,0.99049904990499
-1.48765118040151e-14,8.4713469995086e-15,0.990599059905991
-1.48765118040151e-14,8.4713469995086e-15,0.990699069906991
-1.48765118040151e-14,8.4713469995086e-15,0.990799079907991
-1.48765118040151e-14,8.4713469995086e-15,0.990899089908991
-1.48765118040151e-14,8.4713469995086e-15,0.990999099909991
-1.48765118040151e-14,8.4713469995086e-15,0.991099109910991
-1.48765118040151e-14,8.4713469995086e-15,0.991199119911991
-1.48765118040151e-14,8.4713469995086e-15,0.991299129912991
-1.48765118040151e-14,8.4713469995086e-15,0.991399139913991
-1.48765118040151e-14,8.4713469995086e-15,0.991499149914992
-1.48765118040151e-14,8.4713469995086e-15,0.991599159915992
-1.48765118040151e-14,8.4713469995086e-15,0.991699169916992
-1.48765118040151e-14,8.4713469995086e-15,0.991799179917992
-1.48765118040151e-14,8.4713469995086e-15,0.991899189918992
-1.48765118040151e-14,8.4713469995086e-15,0.991999199919992
-1.48765118040151e-14,8.4713469995086e-15,0.992099209920992
-1.48765118040151e-14,8.4713469995086e-15,0.992199219921992
-1.48765118040151e-14,8.4713469995086e-15,0.992299229922992
-1.48765118040151e-14,8.4713469995086e-15,0.992399239923992
-1.48765118040151e-14,8.4713469995086e-15,0.992499249924992
-1.48765118040151e-14,8.4713469995086e-15,0.992599259925993
-1.48765118040151e-14,8.4713469995086e-15,0.992699269926993
-1.48765118040151e-14,8.4713469995086e-15,0.992799279927993
-1.48765118040151e-14,8.4713469995086e-15,0.992899289928993
-1.48765118040151e-14,8.4713469995086e-15,0.992999299929993
-1.48765118040151e-14,8.4713469995086e-15,0.993099309930993
-1.48765118040151e-14,8.4713469995086e-15,0.993199319931993
-1.48765118040151e-14,8.4713469995086e-15,0.993299329932993
-1.48765118040151e-14,8.4713469995086e-15,0.993399339933993
-1.48765118040151e-14,8.4713469995086e-15,0.993499349934993
-1.48765118040151e-14,8.4713469995086e-15,0.993599359935994
-1.48765118040151e-14,8.4713469995086e-15,0.993699369936994
-1.48765118040151e-14,8.4713469995086e-15,0.993799379937994
-1.48765118040151e-14,8.4713469995086e-15,0.993899389938994
-1.48765118040151e-14,8.4713469995086e-15,0.993999399939994
-1.48765118040151e-14,8.4713469995086e-15,0.994099409940994
-1.48765118040151e-14,8.4713469995086e-15,0.994199419941994
-1.48765118040151e-14,8.4713469995086e-15,0.994299429942994
-1.48765118040151e-14,8.4713469995086e-15,0.994399439943994
-1.48765118040151e-14,8.4713469995086e-15,0.994499449944995
-1.48765118040151e-14,8.4713469995086e-15,0.994599459945995
-1.48765118040151e-14,8.4713469995086e-15,0.994699469946995
-1.48765118040151e-14,8.4713469995086e-15,0.994799479947995
-1.48765118040151e-14,8.4713469995086e-15,0.994899489948995
-1.48765118040151e-14,8.4713469995086e-15,0.994999499949995
-1.48765118040151e-14,8.4713469995086e-15,0.995099509950995
-1.48765118040151e-14,8.4713469995086e-15,0.995199519951995
-1.48765118040151e-14,8.4713469995086e-15,0.995299529952995
-1.48765118040151e-14,8.4713469995086e-15,0.995399539953995
-1.48765118040151e-14,8.4713469995086e-15,0.995499549954995
-1.48765118040151e-14,8.4713469995086e-15,0.995599559955996
-1.48765118040151e-14,8.4713469995086e-15,0.995699569956996
-1.48765118040151e-14,8.4713469995086e-15,0.995799579957996
-1.48765118040151e-14,8.4713469995086e-15,0.995899589958996
-1.48765118040151e-14,8.4713469995086e-15,0.995999599959996
-1.48765118040151e-14,8.4713469995086e-15,0.996099609960996
-1.48765118040151e-14,8.4713469995086e-15,0.996199619961996
-1.48765118040151e-14,8.4713469995086e-15,0.996299629962996
-1.48765118040151e-14,8.4713469995086e-15,0.996399639963996
-1.48765118040151e-14,8.4713469995086e-15,0.996499649964997
-1.48765118040151e-14,8.4713469995086e-15,0.996599659965997
-1.48765118040151e-14,8.4713469995086e-15,0.996699669966997
-1.48765118040151e-14,8.4713469995086e-15,0.996799679967997
-1.48765118040151e-14,8.4713469995086e-15,0.996899689968997
-1.48765118040151e-14,8.4713469995086e-15,0.996999699969997
-1.48765118040151e-14,8.4713469995086e-15,0.997099709970997
-1.48765118040151e-14,8.4713469995086e-15,0.997199719971997
-1.48765118040151e-14,8.4713469995086e-15,0.997299729972997
-1.48765118040151e-14,8.4713469995086e-15,0.997399739973997
-1.48765118040151e-14,8.4713469995086e-15,0.997499749974997
-1.48765118040151e-14,8.4713469995086e-15,0.997599759975998
-1.48765118040151e-14,8.4713469995086e-15,0.997699769976998
-1.48765118040151e-14,8.4713469995086e-15,0.997799779977998
-1.48765118040151e-14,8.4713469995086e-15,0.997899789978998
-1.48765118040151e-14,8.4713469995086e-15,0.997999799979998
-1.48765118040151e-14,8.4713469995086e-15,0.998099809980998
-1.48765118040151e-14,8.4713469995086e-15,0.998199819981998
-1.48765118040151e-14,8.4713469995086e-15,0.998299829982998
-1.48765118040151e-14,8.4713469995086e-15,0.998399839983998
-1.48765118040151e-14,8.4713469995086e-15,0.998499849984999
-1.48765118040151e-14,8.4713469995086e-15,0.998599859985999
-1.48765118040151e-14,8.4713469995086e-15,0.998699869986999
-1.48765118040151e-14,8.4713469995086e-15,0.998799879987999
-1.48765118040151e-14,8.4713469995086e-15,0.998899889988999
-1.48765118040151e-14,8.4713469995086e-15,0.998999899989999
-1.48765118040151e-14,8.4713469995086e-15,0.999099909990999
-1.48765118040151e-14,8.4713469995086e-15,0.999199919991999
-1.48765118040151e-14,8.4713469995086e-15,0.999299929992999
-1.48765118040151e-14,8.4713469995086e-15,0.999399939993999
-1.48765118040151e-14,8.4713469995086e-15,0.999499949994999
-1.48765118040151e-14,8.4713469995086e-15,0.999599959996
-1.48765118040151e-14,8.4713469995086e-15,0.999699969997
-1.48765118040151e-14,8.4713469995086e-15,0.999799979998
-1.48765118040151e-14,8.4713469995086e-15,0.999899989999
-1.48765118040151e-14,8.4713469995086e-15,1


==> plots/1e-9_p5_path.csv <==
-1.76314213973512e-14,-3.07172419656978e-14,0
-1.76314213973512e-14,-3.07172419656978e-14,0.0001000100010001
-1.76314213973512e-14,-3.07172419656978e-14,0.0002000200020002
-1.76314213973512e-14,-3.07172419656978e-14,0.0003000300030003
-1.76314213973512e-14,-3.07172419656978e-14,0.0004000400040004
-1.76314213973512e-14,-3.07172419656978e-14,0.0005000500050005
-1.76314213973512e-14,-3.07172419656978e-14,0.0006000600060006
-1.76314213973512e-14,-3.07172419656978e-14,0.0007000700070007
-1.76314213973512e-14,-3.07172419656978e-14,0.0008000800080008
-1.76314213973512e-14,-3.07172419656978e-14,0.0009000900090009
-1.76314213973512e-14,-3.07172419656978e-14,0.001000100010001
-1.76314213973512e-14,-3.07172419656978e-14,0.0011001100110011
-1.76314213973512e-14,-3.07172419656978e-14,0.0012001200120012
-1.76314213973512e-14,-3.07172419656978e-14,0.0013001300130013
-1.76314213973512e-14,-3.07172419656978e-14,0.0014001400140014
-1.76314213973512e-14,-3.07172419656978e-14,0.0015001500150015
-1.76314213973512e-14,-3.07172419656978e-14,0.0016001600160016
-1.76314213973512e-14,-3.07172419656978e-14,0.0017001700170017
-1.76314213973512e-14,-3.07172419656978e-14,0.0018001800180018
-1.76314213973512e-14,-3.07172419656978e-14,0.0019001900190019
-1.76314213973512e-14,-3.07172419656978e-14,0.002000200020002
-1.76314213973512e-14,-3.07172419656978e-14,0.0021002100210021
-1.76314213973512e-14,-3.07172419656978e-14,0.0022002200220022
-1.76314213973512e-14,-3.07172419656978e-14,0.0023002300230023
-1.76314213973512e-14,-3.07172419656978e-14,0.0024002400240024
-1.76314213973512e-14,-3.07172419656978e-14,0.0025002500250025
-1.76314213973512e-14,-3.07172419656978e-14,0.0026002600260026
-1.76314213973512e-14,-3.07172419656978e-14,0.0027002700270027
-1.76314213973512e-14,-3.07172419656978e-14,0.0028002800280028
-1.76314213973512e-14,-3.07172419656978e-14,0.0029002900290029
-1.76314213973512e-14,-3.07172419656978e-14,0.003000300030003
-1.76314213973512e-14,-3.07172419656978e-14,0.0031003100310031
-1.76314213973512e-14,-3.07172419656978e-14,0.0032003200320032
-1.76314213973512e-14,-3.07172419656978e-14,0.0033003300330033
-1.76314213973512e-14,-3.07172419656978e-14,0.0034003400340034
-1.76314213973512e-14,-3.07172419656978e-14,0.0035003500350035
-1.76314213973512e-14,-3.07172419656978e-14,0.0036003600360036
-1.76314213973512e-14,-3.07172419656978e-14,0.0037003700370037
-1.76314213973512e-14,-3.07172419656978e-14,0.0038003800380038
-1.76314213973512e-14,-3.07172419656978e-14,0.0039003900390039
-1.76314213973512e-14,-3.07172419656978e-14,0.004000400040004
-1.76314213973512e-14,-3.07172419656978e-14,0.0041004100410041
-1.76314213973512e-14,-3.07172419656978e-14,0.0042004200420042
-1.76314213973512e-14,-3.07172419656978e-14,0.0043004300430043
-1.76314213973512e-14,-3.07172419656978e-14,0.0044004400440044
-1.76314213973512e-14,-3.07172419656978e-14,0.0045004500450045
-1.76314213973512e-14,-3.07172419656978e-14,0.0046004600460046
-1.76314213973512e-14,-3.07172419656978e-14,0.0047004700470047
-1.76314213973512e-14,-3.07172419656978e-14,0.0048004800480048
-1.76314213973512e-14,-3.07172419656978e-14,0.0049004900490049
-1.76314213973512e-14,-3.07172419656978e-14,0.005000500050005
-1.76314213973512e-14,-3.07172419656978e-14,0.0051005100510051
-1.76314213973512e-14,-3.07172419656978e-14,0.0052005200520052
-1.76314213973512e-14,-3.07172419656978e-14,0.0053005300530053
-1.76314213973512e-14,-3.07172419656978e-14,0.0054005400540054
-1.76314213973512e-14,-3.07172419656978e-14,0.0055005500550055
-1.76314213973512e-14,-3.07172419656978e-14,0.0056005600560056
-1.76314213973512e-14,-3.07172419656978e-14,0.0057005700570057
-1.76314213973512e-14,-3.07172419656978e-14,0.0058005800580058
-1.76314213973512e-14,-3.07172419656978e-14,0.0059005900590059
-1.76314213973512e-14,-3.07172419656978e-14,0.006000600060006
-1.76314213973512e-14,-3.07172419656978e-14,0.0061006100610061
-1.76314213973512e-14,-3.07172419656978e-14,0.0062006200620062
-1.76314213973512e-14,-3.07172419656978e-14,0.0063006300630063
-1.76314213973512e-14,-3.07172419656978e-14,0.0064006400640064
-1.76314213973512e-14,-3.07172419656978e-14,0.0065006500650065
-1.76314213973512e-14,-3.07172419656978e-14,0.0066006600660066
-1.76314213973512e-14,-3.07172419656978e-14,0.0067006700670067
-1.76314213973512e-14,-3.07172419656978e-14,0.0068006800680068
-1.76314213973512e-14,-3.07172419656978e-14,0.0069006900690069
-1.76314213973512e-14,-3.07172419656978e-14,0.007000700070007
-1.76314213973512e-14,-3.07172419656978e-14,0.0071007100710071
-1.76314213973512e-14,-3.07172419656978e-14,0.0072007200720072
-1.76314213973512e-14,-3.07172419656978e-14,0.0073007300730073
-1.76314213973512e-14,-3.07172419656978e-14,0.0074007400740074
-1.76314213973512e-14,-3.07172419656978e-14,0.0075007500750075
-1.76314213973512e-14,-3.07172419656978e-14,0.0076007600760076
-1.76314213973512e-14,-3.07172419656978e-14,0.0077007700770077
-1.76314213973512e-14,-3.07172419656978e-14,0.0078007800780078
-1.76314213973512e-14,-3.07172419656978e-14,0.0079007900790079
-1.76314213973512e-14,-3.07172419656978e-14,0.008000800080008
-1.76314213973512e-14,-3.07172419656978e-14,0.0081008100810081
-1.76314213973512e-14,-3.07172419656978e-14,0.0082008200820082
-1.76314213973512e-14,-3.07172419656978e-14,0.0083008300830083
-1.76314213973512e-14,-3.07172419656978e-14,0.0084008400840084
-1.76314213973512e-14,-3.07172419656978e-14,0.0085008500850085
-1.76314213973512e-14,-3.07172419656978e-14,0.0086008600860086
-1.76314213973512e-14,-3.07172419656978e-14,0.0087008700870087
-1.76314213973512e-14,-3.07172419656978e-14,0.0088008800880088
-1.76314213973512e-14,-3.07172419656978e-14,0.0089008900890089
-1.76314213973512e-14,-3.07172419656978e-14,0.009000900090009
-1.76314213973512e-14,-3.07172419656978e-14,0.0091009100910091
-1.76314213973512e-14,-3.07172419656978e-14,0.0092009200920092
-1.76314213973512e-14,-3.07172419656978e-14,0.0093009300930093
-1.76314213973512e-14,-3.07172419656978e-14,0.0094009400940094
-1.76314213973512e-14,-3.07172419656978e-14,0.0095009500950095
-1.76314213973512e-14,-3.07172419656978e-14,0.0096009600960096
-1.76314213973512e-14,-3.07172419656978e-14,0.0097009700970097
-1.76314213973512e-14,-3.07172419656978e-14,0.0098009800980098
-1.76314213973512e-14,-3.07172419656978e-14,0.0099009900990099
-1.76314213973512e-14,-3.07172419656978e-14,0.01000100010001
-1.76314213973512e-14,-3.07172419656978e-14,0.0101010101010101
-1.76314213973512e-14,-3.07172419656978e-14,0.0102010201020102
-1.76314213973512e-14,-3.07172419656978e-14,0.0103010301030103
-1.76314213973512e-14,-3.07172419656978e-14,0.0104010401040104
-1.76314213973512e-14,-3.07172419656978e-14,0.0105010501050105
-1.76314213973512e-14,-3.07172419656978e-14,0.0106010601060106
-1.76314213973512e-14,-3.07172419656978e-14,0.0107010701070107
-1.76314213973512e-14,-3.07172419656978e-14,0.0108010801080108
-1.76314213973512e-14,-3.07172419656978e-14,0.0109010901090109
-1.76314213973512e-14,-3.07172419656978e-14,0.011001100110011
-1.76314213973512e-14,-3.07172419656978e-14,0.0111011101110111
-1.76314213973512e-14,-3.07172419656978e-14,0.0112011201120112
-1.76314213973512e-14,-3.07172419656978e-14,0.0113011301130113
-1.76314213973512e-14,-3.07172419656978e-14,0.0114011401140114
-1.76314213973512e-14,-3.07172419656978e-14,0.0115011501150115
-1.76314213973512e-14,-3.07172419656978e-14,0.0116011601160116
-1.76314213973512e-14,-3.07172419656978e-14,0.0117011701170117
-1.76314213973512e-14,-3.07172419656978e-14,0.0118011801180118
-1.76314213973512e-14,-3.07172419656978e-14,0.0119011901190119
-1.76314213973512e-14,-3.07172419656978e-14,0.012001200120012
-1.76314213973512e-14,-3.07172419656978e-14,0.0121012101210121
-1.76314213973512e-14,-3.07172419656978e-14,0.0122012201220122
-1.76314213973512e-14,-3.07172419656978e-14,0.0123012301230123
-1.76314213973512e-14,-3.07172419656978e-14,0.0124012401240124
-1.76314213973512e-14,-3.07172419656978e-14,0.0125012501250125
-1.76314213973512e-14,-3.07172419656978e-14,0.0126012601260126
-1.76314213973512e-14,-3.07172419656978e-14,0.0127012701270127
-1.76314213973512e-14,-3.07172419656978e-14,0.0128012801280128
-1.76314213973512e-14,-3.07172419656978e-14,0.0129012901290129
-1.76314213973512e-14,-3.07172419656978e-14,0.013001300130013
-1.76314213973512e-14,-3.07172419656978e-14,0.0131013101310131
-1.76314213973512e-14,-3.07172419656978e-14,0.0132013201320132
-1.76314213973512e-14,-3.07172419656978e-14,0.0133013301330133
-1.76314213973512e-14,-3.07172419656978e-14,0.0134013401340134
-1.76314213973512e-14,-3.07172419656978e-14,0.0135013501350135
-1.76314213973512e-14,-3.07172419656978e-14,0.0136013601360136
-1.76314213973512e-14,-3.07172419656978e-14,0.0137013701370137
-1.76314213973512e-14,-3.07172419656978e-14,0.0138013801380138
-1.76314213973512e-14,-3.07172419656978e-14,0.0139013901390139
-1.76314213973512e-14,-3.07172419656978e-14,0.014001400140014
-1.76314213973512e-14,-3.07172419656978e-14,0.0141014101410141
-1.76314213973512e-14,-3.07172419656978e-14,0.0142014201420142
-1.76314213973512e-14,-3.07172419656978e-14,0.0143014301430143
-1.76314213973512e-14,-3.07172419656978e-14,0.0144014401440144
-1.76314213973512e-14,-3.07172419656978e-14,0.0145014501450145
-1.76314213973512e-14,-3.07172419656978e-14,0.0146014601460146
-1.76314213973512e-14,-3.07172419656978e-14,0.0147014701470147
-1.76314213973512e-14,-3.07172419656978e-14,0.0148014801480148
-1.76314213973512e-14,-3.07172419656978e-14,0.0149014901490149
-1.76314213973512e-14,-3.07172419656978e-14,0.015001500150015
-1.76314213973512e-14,-3.07172419656978e-14,0.0151015101510151
-1.76314213973512e-14,-3.07172419656978e-14,0.0152015201520152
-1.76314213973512e-14,-3.07172419656978e-14,0.0153015301530153
-1.76314213973512e-14,-3.07172419656978e-14,0.0154015401540154
-1.76314213973512e-14,-3.07172419656978e-14,0.0155015501550155
-1.76314213973512e-14,-3.07172419656978e-14,0.0156015601560156
-1.76314213973512e-14,-3.07172419656978e-14,0.0157015701570157
-1.76314213973512e-14,-3.07172419656978e-14,0.0158015801580158
-1.76314213973512e-14,-3.07172419656978e-14,0.0159015901590159
-1.76314213973512e-14,-3.07172419656978e-14,0.016001600160016
-1.76314213973512e-14,-3.07172419656978e-14,0.0161016101610161
-1.76314213973512e-14,-3.07172419656978e-14,0.0162016201620162
-1.76314213973512e-14,-3.07172419656978e-14,0.0163016301630163
-1.76314213973512e-14,-3.07172419656978e-14,0.0164016401640164
-1.76314213973512e-14,-3.07172419656978e-14,0.0165016501650165
-1.76314213973512e-14,-3.07172419656978e-14,0.0166016601660166
-1.76314213973512e-14,-3.07172419656978e-14,0.0167016701670167
-1.76314213973512e-14,-3.07172419656978e-14,0.0168016801680168
-1.76314213973512e-14,-3.07172419656978e-14,0.0169016901690169
-1.76314213973512e-14,-3.07172419656978e-14,0.017001700170017
-1.76314213973512e-14,-3.07172419656978e-14,0.0171017101710171
-1.76314213973512e-14,-3.07172419656978e-14,0.0172017201720172
-1.76314213973512e-14,-3.07172419656978e-14,0.0173017301730173
-1.76314213973512e-14,-3.07172419656978e-14,0.0174017401740174
-1.76314213973512e-14,-3.07172419656978e-14,0.0175017501750175
-1.76314213973512e-14,-3.07172419656978e-14,0.0176017601760176
-1.76314213973512e-14,-3.07172419656978e-14,0.0177017701770177
-1.76314213973512e-14,-3.07172419656978e-14,0.0178017801780178
-1.76314213973512e-14,-3.07172419656978e-14,0.0179017901790179
-1.76314213973512e-14,-3.07172419656978e-14,0.018001800180018
-1.76314213973512e-14,-3.07172419656978e-14,0.0181018101810181
-1.76314213973512e-14,-3.07172419656978e-14,0.0182018201820182
-1.76314213973512e-14,-3.07172419656978e-14,0.0183018301830183
-1.76314213973512e-14,-3.07172419656978e-14,0.0184018401840184
-1.76314213973512e-14,-3.07172419656978e-14,0.0185018501850185
-1.76314213973512e-14,-3.07172419656978e-14,0.0186018601860186
-1.76314213973512e-14,-3.07172419656978e-14,0.0187018701870187
-1.76314213973512e-14,-3.07172419656978e-14,0.0188018801880188
-1.76314213973512e-14,-3.07172419656978e-14,0.0189018901890189
-1.76314213973512e-14,-3.07172419656978e-14,0.019001900190019
-1.76314213973512e-14,-3.07172419656978e-14,0.0191019101910191
-1.76314213973512e-14,-3.07172419656978e-14,0.0192019201920192
-1.76314213973512e-14,-3.07172419656978e-14,0.0193019301930193
-1.76314213973512e-14,-3.07172419656978e-14,0.0194019401940194
-1.76314213973512e-14,-3.07172419656978e-14,0.0195019501950195
-1.76314213973512e-14,-3.07172419656978e-14,0.0196019601960196
-1.76314213973512e-14,-3.07172419656978e-14,0.0197019701970197
-1.76314213973512e-14,-3.07172419656978e-14,0.0198019801980198
-1.76314213973512e-14,-3.07172419656978e-14,0.0199019901990199
-1.76314213973512e-14,-3.07172419656978e-14,0.02000200020002
-1.76314213973512e-14,-3.07172419656978e-14,0.0201020102010201
-1.76314213973512e-14,-3.07172419656978e-14,0.0202020202020202
-1.76314213973512e-14,-3.07172419656978e-14,0.0203020302030203
-1.76314213973512e-14,-3.07172419656978e-14,0.0204020402040204
-1.76314213973512e-14,-3.07172419656978e-14,0.0205020502050205
-1.76314213973512e-14,-3.07172419656978e-14,0.0206020602060206
-1.76314213973512e-14,-3.07172419656978e-14,0.0207020702070207
-1.76314213973512e-14,-3.07172419656978e-14,0.0208020802080208
-1.76314213973512e-14,-3.07172419656978e-14,0.0209020902090209
-1.76314213973512e-14,-3.07172419656978e-14,0.021002100210021
-1.76314213973512e-14,-3.07172419656978e-14,0.0211021102110211
-1.76314213973512e-14,-3.07172419656978e-14,0.0212021202120212
-1.76314213973512e-14,-3.07172419656978e-14,0.0213021302130213
-1.76314213973512e-14,-3.07172419656978e-14,0.0214021402140214
-1.76314213973512e-14,-3.07172419656978e-14,0.0215021502150215
-1.76314213973512e-14,-3.07172419656978e-14,0.0216021602160216
-1.76314213973512e-14,-3.07172419656978e-14,0.0217021702170217
-1.76314213973512e-14,-3.07172419656978e-14,0.0218021802180218
-1.76314213973512e-14,-3.07172419656978e-14,0.0219021902190219
-1.76314213973512e-14,-3.07172419656978e-14,0.022002200220022
-1.76314213973512e-14,-3.07172419656978e-14,0.0221022102210221
-1.76314213973512e-14,-3.07172419656978e-14,0.0222022202220222
-1.76314213973512e-14,-3.07172419656978e-14,0.0223022302230223
-1.76314213973512e-14,-3.07172419656978e-14,0.0224022402240224
-1.76314213973512e-14,-3.07172419656978e-14,0.0225022502250225
-1.76314213973512e-14,-3.07172419656978e-14,0.0226022602260226
-1.76314213973512e-14,-3.07172419656978e-14,0.0227022702270227
-1.76314213973512e-14,-3.07172419656978e-14,0.0228022802280228
-1.76314213973512e-14,-3.07172419656978e-14,0.0229022902290229
-1.76314213973512e-14,-3.07172419656978e-14,0.023002300230023
-1.76314213973512e-14,-3.07172419656978e-14,0.0231023102310231
-1.76314213973512e-14,-3.07172419656978e-14,0.0232023202320232
-1.76314213973512e-14,-3.07172419656978e-14,0.0233023302330233
-1.76314213973512e-14,-3.07172419656978e-14,0.0234023402340234
-1.76314213973512e-14,-3.07172419656978e-14,0.0235023502350235
-1.76314213973512e-14,-3.07172419656978e-14,0.0236023602360236
-1.76314213973512e-14,-3.07172419656978e-14,0.0237023702370237
-1.76314213973512e-14,-3.07172419656978e-14,0.0238023802380238
-1.76314213973512e-14,-3.07172419656978e-14,0.0239023902390239
-1.76314213973512e-14,-3.07172419656978e-14,0.024002400240024
-1.76314213973512e-14,-3.07172419656978e-14,0.0241024102410241
-1.76314213973512e-14,-3.07172419656978e-14,0.0242024202420242
-1.76314213973512e-14,-3.07172419656978e-14,0.0243024302430243
-1.76314213973512e-14,-3.07172419656978e-14,0.0244024402440244
-1.76314213973512e-14,-3.07172419656978e-14,0.0245024502450245
-1.76314213973512e-14,-3.07172419656978e-14,0.0246024602460246
-1.76314213973512e-14,-3.07172419656978e-14,0.0247024702470247
-1.76314213973512e-14,-3.07172419656978e-14,0.0248024802480248
-1.76314213973512e-14,-3.07172419656978e-14,0.0249024902490249
-1.76314213973512e-14,-3.07172419656978e-14,0.025002500250025
-1.76314213973512e-14,-3.07172419656978e-14,0.0251025102510251
-1.76314213973512e-14,-3.07172419656978e-14,0.0252025202520252
-1.76314213973512e-14,-3.07172419656978e-14,0.0253025302530253
-1.76314213973512e-14,-3.07172419656978e-14,0.0254025402540254
-1.76314213973512e-14,-3.07172419656978e-14,0.0255025502550255
-1.76314213973512e-14,-3.07172419656978e-14,0.0256025602560256
-1.76314213973512e-14,-3.07172419656978e-14,0.0257025702570257
-1.76314213973512e-14,-3.07172419656978e-14,0.0258025802580258
-1.76314213973512e-14,-3.07172419656978e-14,0.0259025902590259
-1.76314213973512e-14,-3.07172419656978e-14,0.026002600260026
-1.76314213973512e-14,-3.07172419656978e-14,0.0261026102610261
-1.76314213973512e-14,-3.07172419656978e-14,0.0262026202620262
-1.76314213973512e-14,-3.07172419656978e-14,0.0263026302630263
-1.76314213973512e-14,-3.07172419656978e-14,0.0264026402640264
-1.76314213973512e-14,-3.07172419656978e-14,0.0265026502650265
-1.76314213973512e-14,-3.07172419656978e-14,0.0266026602660266
-1.76314213973512e-14,-3.07172419656978e-14,0.0267026702670267
-1.76314213973512e-14,-3.07172419656978e-14,0.0268026802680268
-1.76314213973512e-14,-3.07172419656978e-14,0.0269026902690269
-1.76314213973512e-14,-3.07172419656978e-14,0.027002700270027
-1.76314213973512e-14,-3.07172419656978e-14,0.0271027102710271
-1.76314213973512e-14,-3.07172419656978e-14,0.0272027202720272
-1.76314213973512e-14,-3.07172419656978e-14,0.0273027302730273
-1.76314213973512e-14,-3.07172419656978e-14,0.0274027402740274
-1.76314213973512e-14,-3.07172419656978e-14,0.0275027502750275
-1.76314213973512e-14,-3.07172419656978e-14,0.0276027602760276
-1.76314213973512e-14,-3.07172419656978e-14,0.0277027702770277
-1.76314213973512e-14,-3.07172419656978e-14,0.0278027802780278
-1.76314213973512e-14,-3.07172419656978e-14,0.0279027902790279
-1.76314213973512e-14,-3.07172419656978e-14,0.028002800280028
-1.76314213973512e-14,-3.07172419656978e-14,0.0281028102810281
-1.76314213973512e-14,-3.07172419656978e-14,0.0282028202820282
-1.76314213973512e-14,-3.07172419656978e-14,0.0283028302830283
-1.76314213973512e-14,-3.07172419656978e-14,0.0284028402840284
-1.76314213973512e-14,-3.07172419656978e-14,0.0285028502850285
-1.76314213973512e-14,-3.07172419656978e-14,0.0286028602860286
-1.76314213973512e-14,-3.07172419656978e-14,0.0287028702870287
-1.76314213973512e-14,-3.07172419656978e-14,0.0288028802880288
-1.76314213973512e-14,-3.07172419656978e-14,0.0289028902890289
-1.76314213973512e-14,-3.07172419656978e-14,0.029002900290029
-1.76314213973512e-14,-3.07172419656978e-14,0.0291029102910291
-1.76314213973512e-14,-3.07172419656978e-14,0.0292029202920292
-1.76314213973512e-14,-3.07172419656978e-14,0.0293029302930293
-1.76314213973512e-14,-3.07172419656978e-14,0.0294029402940294
-1.76314213973512e-14,-3.07172419656978e-14,0.0295029502950295
-1.76314213973512e-14,-3.07172419656978e-14,0.0296029602960296
-1.76314213973512e-14,-3.07172419656978e-14,0.0297029702970297
-1.76314213973512e-14,-3.07172419656978e-14,0.0298029802980298
-1.76314213973512e-14,-3.07172419656978e-14,0.0299029902990299
-1.76314213973512e-14,-3.07172419656978e-14,0.03000300030003
-1.76314213973512e-14,-3.07172419656978e-14,0.0301030103010301
-1.76314213973512e-14,-3.07172419656978e-14,0.0302030203020302
-1.76314213973512e-14,-3.07172419656978e-14,0.0303030303030303
-1.76314213973512e-14,-3.07172419656978e-14,0.0304030403040304
-1.76314213973512e-14,-3.07172419656978e-14,0.0305030503050305
-1.76314213973512e-14,-3.07172419656978e-14,0.0306030603060306
-1.76314213973512e-14,-3.07172419656978e-14,0.0307030703070307
-1.76314213973512e-14,-3.07172419656978e-14,0.0308030803080308
-1.76314213973512e-14,-3.07172419656978e-14,0.0309030903090309
-1.76314213973512e-14,-3.07172419656978e-14,0.031003100310031
-1.76314213973512e-14,-3.07172419656978e-14,0.0311031103110311
-1.76314213973512e-14,-3.07172419656978e-14,0.0312031203120312
-1.76314213973512e-14,-3.07172419656978e-14,0.0313031303130313
-1.76314213973512e-14,-3.07172419656978e-14,0.0314031403140314
-1.76314213973512e-14,-3.07172419656978e-14,0.0315031503150315
-1.76314213973512e-14,-3.07172419656978e-14,0.0316031603160316
-1.76314213973512e-14,-3.07172419656978e-14,0.0317031703170317
-1.76314213973512e-14,-3.07172419656978e-14,0.0318031803180318
-1.76314213973512e-14,-3.07172419656978e-14,0.0319031903190319
-1.76314213973512e-14,-3.07172419656978e-14,0.032003200320032
-1.76314213973512e-14,-3.07172419656978e-14,0.0321032103210321
-1.76314213973512e-14,-3.07172419656978e-14,0.0322032203220322
-1.76314213973512e-14,-3.07172419656978e-14,0.0323032303230323
-1.76314213973512e-14,-3.07172419656978e-14,0.0324032403240324
-1.76314213973512e-14,-3.07172419656978e-14,0.0325032503250325
-1.76314213973512e-14,-3.07172419656978e-14,0.0326032603260326
-1.76314213973512e-14,-3.07172419656978e-14,0.0327032703270327
-1.76314213973512e-14,-3.07172419656978e-14,0.0328032803280328
-1.76314213973512e-14,-3.07172419656978e-14,0.0329032903290329
-1.76314213973512e-14,-3.07172419656978e-14,0.033003300330033
-1.76314213973512e-14,-3.07172419656978e-14,0.0331033103310331
-1.76314213973512e-14,-3.07172419656978e-14,0.0332033203320332
-1.76314213973512e-14,-3.07172419656978e-14,0.0333033303330333
-1.76314213973512e-14,-3.07172419656978e-14,0.0334033403340334
-1.76314213973512e-14,-3.07172419656978e-14,0.0335033503350335
-1.76314213973512e-14,-3.07172419656978e-14,0.0336033603360336
-1.76314213973512e-14,-3.07172419656978e-14,0.0337033703370337
-1.76314213973512e-14,-3.07172419656978e-14,0.0338033803380338
-1.76314213973512e-14,-3.07172419656978e-14,0.0339033903390339
-1.76314213973512e-14,-3.07172419656978e-14,0.034003400340034
-1.76314213973512e-14,-3.07172419656978e-14,0.0341034103410341
-1.76314213973512e-14,-3.07172419656978e-14,0.0342034203420342
-1.76314213973512e-14,-3.07172419656978e-14,0.0343034303430343
-1.76314213973512e-14,-3.07172419656978e-14,0.0344034403440344
-1.76314213973512e-14,-3.07172419656978e-14,0.0345034503450345
-1.76314213973512e-14,-3.07172419656978e-14,0.0346034603460346
-1.76314213973512e-14,-3.07172419656978e-14,0.0347034703470347
-1.76314213973512e-14,-3.07172419656978e-14,0.0348034803480348
-1.76314213973512e-14,-3.07172419656978e-14,0.0349034903490349
-1.76314213973512e-14,-3.07172419656978e-14,0.035003500350035
-1.76314213973512e-14,-3.07172419656978e-14,0.0351035103510351
-1.76314213973512e-14,-3.07172419656978e-14,0.0352035203520352
-1.76314213973512e-14,-3.07172419656978e-14,0.0353035303530353
-1.76314213973512e-14,-3.07172419656978e-14,0.0354035403540354
-1.76314213973512e-14,-3.07172419656978e-14,0.0355035503550355
-1.76314213973512e-14,-3.07172419656978e-14,0.0356035603560356
-1.76314213973512e-14,-3.07172419656978e-14,0.0357035703570357
-1.76314213973512e-14,-3.07172419656978e-14,0.0358035803580358
-1.76314213973512e-14,-3.07172419656978e-14,0.0359035903590359
-1.76314213973512e-14,-3.07172419656978e-14,0.036003600360036
-1.76314213973512e-14,-3.07172419656978e-14,0.0361036103610361
-1.76314213973512e-14,-3.07172419656978e-14,0.0362036203620362
-1.76314213973512e-14,-3.07172419656978e-14,0.0363036303630363
-1.76314213973512e-14,-3.07172419656978e-14,0.0364036403640364
-1.76314213973512e-14,-3.07172419656978e-14,0.0365036503650365
-1.76314213973512e-14,-3.07172419656978e-14,0.0366036603660366
-1.76314213973512e-14,-3.07172419656978e-14,0.0367036703670367
-1.76314213973512e-14,-3.07172419656978e-14,0.0368036803680368
-1.76314213973512e-14,-3.07172419656978e-14,0.0369036903690369
-1.76314213973512e-14,-3.07172419656978e-14,0.037003700370037
-1.76314213973512e-14,-3.07172419656978e-14,0.0371037103710371
-1.76314213973512e-14,-3.07172419656978e-14,0.0372037203720372
-1.76314213973512e-14,-3.07172419656978e-14,0.0373037303730373
-1.76314213973512e-14,-3.07172419656978e-14,0.0374037403740374
-1.76314213973512e-14,-3.07172419656978e-14,0.0375037503750375
-1.76314213973512e-14,-3.07172419656978e-14,0.0376037603760376
-1.76314213973512e-14,-3.07172419656978e-14,0.0377037703770377
-1.76314213973512e-14,-3.07172419656978e-14,0.0378037803780378
-1.76314213973512e-14,-3.07172419656978e-14,0.0379037903790379
-1.76314213973512e-14,-3.07172419656978e-14,0.038003800380038
-1.76314213973512e-14,-3.07172419656978e-14,0.0381038103810381
-1.76314213973512e-14,-3.07172419656978e-14,0.0382038203820382
-1.76314213973512e-14,-3.07172419656978e-14,0.0383038303830383
-1.76314213973512e-14,-3.07172419656978e-14,0.0384038403840384
-1.76314213973512e-14,-3.07172419656978e-14,0.0385038503850385
-1.76314213973512e-14,-3.07172419656978e-14,0.0386038603860386
-1.76314213973512e-14,-3.07172419656978e-14,0.0387038703870387
-1.76314213973512e-14,-3.07172419656978e-14,0.0388038803880388
-1.76314213973512e-14,-3.07172419656978e-14,0.0389038903890389
-1.76314213973512e-14,-3.07172419656978e-14,0.039003900390039
-1.76314213973512e-14,-3.07172419656978e-14,0.0391039103910391
-1.76314213973512e-14,-3.07172419656978e-14,0.0392039203920392
-1.76314213973512e-14,-3.07172419656978e-14,0.0393039303930393
-1.76314213973512e-14,-3.07172419656978e-14,0.0394039403940394
-1.76314213973512e-14,-3.07172419656978e-14,0.0395039503950395
-1.76314213973512e-14,-3.07172419656978e-14,0.0396039603960396
-1.76314213973512e-14,-3.07172419656978e-14,0.0397039703970397
-1.76314213973512e-14,-3.07172419656978e-14,0.0398039803980398
-1.76314213973512e-14,-3.07172419656978e-14,0.0399039903990399
-1.76314213973512e-14,-3.07172419656978e-14,0.04000400040004
-1.76314213973512e-14,-3.07172419656978e-14,0.0401040104010401
-1.76314213973512e-14,-3.07172419656978e-14,0.0402040204020402
-1.76314213973512e-14,-3.07172419656978e-14,0.0403040304030403
-1.76314213973512e-14,-3.07172419656978e-14,0.0404040404040404
-1.76314213973512e-14,-3.07172419656978e-14,0.0405040504050405
-1.76314213973512e-14,-3.07172419656978e-14,0.0406040604060406
-1.76314213973512e-14,-3.07172419656978e-14,0.0407040704070407
-1.76314213973512e-14,-3.07172419656978e-14,0.0408040804080408
-1.76314213973512e-14,-3.07172419656978e-14,0.0409040904090409
-1.76314213973512e-14,-3.07172419656978e-14,0.041004100410041
-1.76314213973512e-14,-3.07172419656978e-14,0.0411041104110411
-1.76314213973512e-14,-3.07172419656978e-14,0.0412041204120412
-1.76314213973512e-14,-3.07172419656978e-14,0.0413041304130413
-1.76314213973512e-14,-3.07172419656978e-14,0.0414041404140414
-1.76314213973512e-14,-3.07172419656978e-14,0.0415041504150415
-1.76314213973512e-14,-3.07172419656978e-14,0.0416041604160416
-1.76314213973512e-14,-3.07172419656978e-14,0.0417041704170417
-1.76314213973512e-14,-3.07172419656978e-14,0.0418041804180418
-1.76314213973512e-14,-3.07172419656978e-14,0.0419041904190419
-1.76314213973512e-14,-3.07172419656978e-14,0.042004200420042
-1.76314213973512e-14,-3.07172419656978e-14,0.0421042104210421
-1.76314213973512e-14,-3.07172419656978e-14,0.0422042204220422
-1.76314213973512e-14,-3.07172419656978e-14,0.0423042304230423
-1.76314213973512e-14,-3.07172419656978e-14,0.0424042404240424
-1.76314213973512e-14,-3.07172419656978e-14,0.0425042504250425
-1.76314213973512e-14,-3.07172419656978e-14,0.0426042604260426
-1.76314213973512e-14,-3.07172419656978e-14,0.0427042704270427
-1.76314213973512e-14,-3.07172419656978e-14,0.0428042804280428
-1.76314213973512e-14,-3.07172419656978e-14,0.0429042904290429
-1.76314213973512e-14,-3.07172419656978e-14,0.043004300430043
-1.76314213973512e-14,-3.07172419656978e-14,0.0431043104310431
-1.76314213973512e-14,-3.07172419656978e-14,0.0432043204320432
-1.76314213973512e-14,-3.07172419656978e-14,0.0433043304330433
-1.76314213973512e-14,-3.07172419656978e-14,0.0434043404340434
-1.76314213973512e-14,-3.07172419656978e-14,0.0435043504350435
-1.76314213973512e-14,-3.07172419656978e-14,0.0436043604360436
-1.76314213973512e-14,-3.07172419656978e-14,0.0437043704370437
-1.76314213973512e-14,-3.07172419656978e-14,0.0438043804380438
-1.76314213973512e-14,-3.07172419656978e-14,0.0439043904390439
-1.76314213973512e-14,-3.07172419656978e-14,0.044004400440044
-1.76314213973512e-14,-3.07172419656978e-14,0.0441044104410441
-1.76314213973512e-14,-3.07172419656978e-14,0.0442044204420442
-1.76314213973512e-14,-3.07172419656978e-14,0.0443044304430443
-1.76314213973512e-14,-3.07172419656978e-14,0.0444044404440444
-1.76314213973512e-14,-3.07172419656978e-14,0.0445044504450445
-1.76314213973512e-14,-3.07172419656978e-14,0.0446044604460446
-1.76314213973512e-14,-3.07172419656978e-14,0.0447044704470447
-1.76314213973512e-14,-3.07172419656978e-14,0.0448044804480448
-1.76314213973512e-14,-3.07172419656978e-14,0.0449044904490449
-1.76314213973512e-14,-3.07172419656978e-14,0.045004500450045
-1.76314213973512e-14,-3.07172419656978e-14,0.0451045104510451
-1.76314213973512e-14,-3.07172419656978e-14,0.0452045204520452
-1.76314213973512e-14,-3.07172419656978e-14,0.0453045304530453
-1.76314213973512e-14,-3.07172419656978e-14,0.0454045404540454
-1.76314213973512e-14,-3.07172419656978e-14,0.0455045504550455
-1.76314213973512e-14,-3.07172419656978e-14,0.0456045604560456
-1.76314213973512e-14,-3.07172419656978e-14,0.0457045704570457
-1.76314213973512e-14,-3.07172419656978e-14,0.0458045804580458
-1.76314213973512e-14,-3.07172419656978e-14,0.0459045904590459
-1.76314213973512e-14,-3.07172419656978e-14,0.046004600460046
-1.76314213973512e-14,-3.07172419656978e-14,0.0461046104610461
-1.76314213973512e-14,-3.07172419656978e-14,0.0462046204620462
-1.76314213973512e-14,-3.07172419656978e-14,0.0463046304630463
-1.76314213973512e-14,-3.07172419656978e-14,0.0464046404640464
-1.76314213973512e-14,-3.07172419656978e-14,0.0465046504650465
-1.76314213973512e-14,-3.07172419656978e-14,0.0466046604660466
-1.76314213973512e-14,-3.07172419656978e-14,0.0467046704670467
-1.76314213973512e-14,-3.07172419656978e-14,0.0468046804680468
-1.76314213973512e-14,-3.07172419656978e-14,0.0469046904690469
-1.76314213973512e-14,-3.07172419656978e-14,0.047004700470047
-1.76314213973512e-14,-3.07172419656978e-14,0.0471047104710471
-1.76314213973512e-14,-3.07172419656978e-14,0.0472047204720472
-1.76314213973512e-14,-3.07172419656978e-14,0.0473047304730473
-1.76314213973512e-14,-3.07172419656978e-14,0.0474047404740474
-1.76314213973512e-14,-3.07172419656978e-14,0.0475047504750475
-1.76314213973512e-14,-3.07172419656978e-14,0.0476047604760476
-1.76314213973512e-14,-3.07172419656978e-14,0.0477047704770477
-1.76314213973512e-14,-3.07172419656978e-14,0.0478047804780478
-1.76314213973512e-14,-3.07172419656978e-14,0.0479047904790479
-1.76314213973512e-14,-3.07172419656978e-14,0.048004800480048
-1.76314213973512e-14,-3.07172419656978e-14,0.0481048104810481
-1.76314213973512e-14,-3.07172419656978e-14,0.0482048204820482
-1.76314213973512e-14,-3.07172419656978e-14,0.0483048304830483
-1.76314213973512e-14,-3.07172419656978e-14,0.0484048404840484
-1.76314213973512e-14,-3.07172419656978e-14,0.0485048504850485
-1.76314213973512e-14,-3.07172419656978e-14,0.0486048604860486
-1.76314213973512e-14,-3.07172419656978e-14,0.0487048704870487
-1.76314213973512e-14,-3.07172419656978e-14,0.0488048804880488
-1.76314213973512e-14,-3.07172419656978e-14,0.0489048904890489
-1.76314213973512e-14,-3.07172419656978e-14,0.049004900490049
-1.76314213973512e-14,-3.07172419656978e-14,0.0491049104910491
-1.76314213973512e-14,-3.07172419656978e-14,0.0492049204920492
-1.76314213973512e-14,-3.07172419656978e-14,0.0493049304930493
-1.76314213973512e-14,-3.07172419656978e-14,0.0494049404940494
-1.76314213973512e-14,-3.07172419656978e-14,0.0495049504950495
-1.76314213973512e-14,-3.07172419656978e-14,0.0496049604960496
-1.76314213973512e-14,-3.07172419656978e-14,0.0497049704970497
-1.76314213973512e-14,-3.07172419656978e-14,0.0498049804980498
-1.76314213973512e-14,-3.07172419656978e-14,0.0499049904990499
-1.76314213973512e-14,-3.07172419656978e-14,0.05000500050005
-1.76314213973512e-14,-3.07172419656978e-14,0.0501050105010501
-1.76314213973512e-14,-3.07172419656978e-14,0.0502050205020502
-1.76314213973512e-14,-3.07172419656978e-14,0.0503050305030503
-1.76314213973512e-14,-3.07172419656978e-14,0.0504050405040504
-1.76314213973512e-14,-3.07172419656978e-14,0.0505050505050505
-1.76314213973512e-14,-3.07172419656978e-14,0.0506050605060506
-1.76314213973512e-14,-3.07172419656978e-14,0.0507050705070507
-1.76314213973512e-14,-3.07172419656978e-14,0.0508050805080508
-1.76314213973512e-14,-3.07172419656978e-14,0.0509050905090509
-1.76314213973512e-14,-3.07172419656978e-14,0.051005100510051
-1.76314213973512e-14,-3.07172419656978e-14,0.0511051105110511
-1.76314213973512e-14,-3.07172419656978e-14,0.0512051205120512
-1.76314213973512e-14,-3.07172419656978e-14,0.0513051305130513
-1.76314213973512e-14,-3.07172419656978e-14,0.0514051405140514
-1.76314213973512e-14,-3.07172419656978e-14,0.0515051505150515
-1.76314213973512e-14,-3.07172419656978e-14,0.0516051605160516
-1.76314213973512e-14,-3.07172419656978e-14,0.0517051705170517
-1.76314213973512e-14,-3.07172419656978e-14,0.0518051805180518
-1.76314213973512e-14,-3.07172419656978e-14,0.0519051905190519
-1.76314213973512e-14,-3.07172419656978e-14,0.052005200520052
-1.76314213973512e-14,-3.07172419656978e-14,0.0521052105210521
-1.76314213973512e-14,-3.07172419656978e-14,0.0522052205220522
-1.76314213973512e-14,-3.07172419656978e-14,0.0523052305230523
-1.76314213973512e-14,-3.07172419656978e-14,0.0524052405240524
-1.76314213973512e-14,-3.07172419656978e-14,0.0525052505250525
-1.76314213973512e-14,-3.07172419656978e-14,0.0526052605260526
-1.76314213973512e-14,-3.07172419656978e-14,0.0527052705270527
-1.76314213973512e-14,-3.07172419656978e-14,0.0528052805280528
-1.76314213973512e-14,-3.07172419656978e-14,0.0529052905290529
-1.76314213973512e-14,-3.07172419656978e-14,0.053005300530053
-1.76314213973512e-14,-3.07172419656978e-14,0.0531053105310531
-1.76314213973512e-14,-3.07172419656978e-14,0.0532053205320532
-1.76314213973512e-14,-3.07172419656978e-14,0.0533053305330533
-1.76314213973512e-14,-3.07172419656978e-14,0.0534053405340534
-1.76314213973512e-14,-3.07172419656978e-14,0.0535053505350535
-1.76314213973512e-14,-3.07172419656978e-14,0.0536053605360536
-1.76314213973512e-14,-3.07172419656978e-14,0.0537053705370537
-1.76314213973512e-14,-3.07172419656978e-14,0.0538053805380538
-1.76314213973512e-14,-3.07172419656978e-14,0.0539053905390539
-1.76314213973512e-14,-3.07172419656978e-14,0.054005400540054
-1.76314213973512e-14,-3.07172419656978e-14,0.0541054105410541
-1.76314213973512e-14,-3.07172419656978e-14,0.0542054205420542
-1.76314213973512e-14,-3.07172419656978e-14,0.0543054305430543
-1.76314213973512e-14,-3.07172419656978e-14,0.0544054405440544
-1.76314213973512e-14,-3.07172419656978e-14,0.0545054505450545
-1.76314213973512e-14,-3.07172419656978e-14,0.0546054605460546
-1.76314213973512e-14,-3.07172419656978e-14,0.0547054705470547
-1.76314213973512e-14,-3.07172419656978e-14,0.0548054805480548
-1.76314213973512e-14,-3.07172419656978e-14,0.0549054905490549
-1.76314213973512e-14,-3.07172419656978e-14,0.055005500550055
-1.76314213973512e-14,-3.07172419656978e-14,0.0551055105510551
-1.76314213973512e-14,-3.07172419656978e-14,0.0552055205520552
-1.76314213973512e-14,-3.07172419656978e-14,0.0553055305530553
-1.76314213973512e-14,-3.07172419656978e-14,0.0554055405540554
-1.76314213973512e-14,-3.07172419656978e-14,0.0555055505550555
-1.76314213973512e-14,-3.07172419656978e-14,0.0556055605560556
-1.76314213973512e-14,-3.07172419656978e-14,0.0557055705570557
-1.76314213973512e-14,-3.07172419656978e-14,0.0558055805580558
-1.76314213973512e-14,-3.07172419656978e-14,0.0559055905590559
-1.76314213973512e-14,-3.07172419656978e-14,0.056005600560056
-1.76314213973512e-14,-3.07172419656978e-14,0.0561056105610561
-1.76314213973512e-14,-3.07172419656978e-14,0.0562056205620562
-1.76314213973512e-14,-3.07172419656978e-14,0.0563056305630563
-1.76314213973512e-14,-3.07172419656978e-14,0.0564056405640564
-1.76314213973512e-14,-3.07172419656978e-14,0.0565056505650565
-1.76314213973512e-14,-3.07172419656978e-14,0.0566056605660566
-1.76314213973512e-14,-3.07172419656978e-14,0.0567056705670567
-1.76314213973512e-14,-3.07172419656978e-14,0.0568056805680568
-1.76314213973512e-14,-3.07172419656978e-14,0.0569056905690569
-1.76314213973512e-14,-3.07172419656978e-14,0.057005700570057
-1.76314213973512e-14,-3.07172419656978e-14,0.0571057105710571
-1.76314213973512e-14,-3.07172419656978e-14,0.0572057205720572
-1.76314213973512e-14,-3.07172419656978e-14,0.0573057305730573
-1.76314213973512e-14,-3.07172419656978e-14,0.0574057405740574
-1.76314213973512e-14,-3.07172419656978e-14,0.0575057505750575
-1.76314213973512e-14,-3.07172419656978e-14,0.0576057605760576
-1.76314213973512e-14,-3.07172419656978e-14,0.0577057705770577
-1.76314213973512e-14,-3.07172419656978e-14,0.0578057805780578
-1.76314213973512e-14,-3.07172419656978e-14,0.0579057905790579
-1.76314213973512e-14,-3.07172419656978e-14,0.058005800580058
-1.76314213973512e-14,-3.07172419656978e-14,0.0581058105810581
-1.76314213973512e-14,-3.07172419656978e-14,0.0582058205820582
-1.76314213973512e-14,-3.07172419656978e-14,0.0583058305830583
-1.76314213973512e-14,-3.07172419656978e-14,0.0584058405840584
-1.76314213973512e-14,-3.07172419656978e-14,0.0585058505850585
-1.76314213973512e-14,-3.07172419656978e-14,0.0586058605860586
-1.76314213973512e-14,-3.07172419656978e-14,0.0587058705870587
-1.76314213973512e-14,-3.07172419656978e-14,0.0588058805880588
-1.76314213973512e-14,-3.07172419656978e-14,0.0589058905890589
-1.76314213973512e-14,-3.07172419656978e-14,0.059005900590059
-1.76314213973512e-14,-3.07172419656978e-14,0.0591059105910591
-1.76314213973512e-14,-3.07172419656978e-14,0.0592059205920592
-1.76314213973512e-14,-3.07172419656978e-14,0.0593059305930593
-1.76314213973512e-14,-3.07172419656978e-14,0.0594059405940594
-1.76314213973512e-14,-3.07172419656978e-14,0.0595059505950595
-1.76314213973512e-14,-3.07172419656978e-14,0.0596059605960596
-1.76314213973512e-14,-3.07172419656978e-14,0.0597059705970597
-1.76314213973512e-14,-3.07172419656978e-14,0.0598059805980598
-1.76314213973512e-14,-3.07172419656978e-14,0.0599059905990599
-1.76314213973512e-14,-3.07172419656978e-14,0.06000600060006
-1.76314213973512e-14,-3.07172419656978e-14,0.0601060106010601
-1.76314213973512e-14,-3.07172419656978e-14,0.0602060206020602
-1.76314213973512e-14,-3.07172419656978e-14,0.0603060306030603
-1.76314213973512e-14,-3.07172419656978e-14,0.0604060406040604
-1.76314213973512e-14,-3.07172419656978e-14,0.0605060506050605
-1.76314213973512e-14,-3.07172419656978e-14,0.0606060606060606
-1.76314213973512e-14,-3.07172419656978e-14,0.0607060706070607
-1.76314213973512e-14,-3.07172419656978e-14,0.0608060806080608
-1.76314213973512e-14,-3.07172419656978e-14,0.0609060906090609
-1.76314213973512e-14,-3.07172419656978e-14,0.061006100610061
-1.76314213973512e-14,-3.07172419656978e-14,0.0611061106110611
-1.76314213973512e-14,-3.07172419656978e-14,0.0612061206120612
-1.76314213973512e-14,-3.07172419656978e-14,0.0613061306130613
-1.76314213973512e-14,-3.07172419656978e-14,0.0614061406140614
-1.76314213973512e-14,-3.07172419656978e-14,0.0615061506150615
-1.76314213973512e-14,-3.07172419656978e-14,0.0616061606160616
-1.76314213973512e-14,-3.07172419656978e-14,0.0617061706170617
-1.76314213973512e-14,-3.07172419656978e-14,0.0618061806180618
-1.76314213973512e-14,-3.07172419656978e-14,0.0619061906190619
-1.76314213973512e-14,-3.07172419656978e-14,0.062006200620062
-1.76314213973512e-14,-3.07172419656978e-14,0.0621062106210621
-1.76314213973512e-14,-3.07172419656978e-14,0.0622062206220622
-1.76314213973512e-14,-3.07172419656978e-14,0.0623062306230623
-1.76314213973512e-14,-3.07172419656978e-14,0.0624062406240624
-1.76314213973512e-14,-3.07172419656978e-14,0.0625062506250625
-1.76314213973512e-14,-3.07172419656978e-14,0.0626062606260626
-1.76314213973512e-14,-3.07172419656978e-14,0.0627062706270627
-1.76314213973512e-14,-3.07172419656978e-14,0.0628062806280628
-1.76314213973512e-14,-3.07172419656978e-14,0.0629062906290629
-1.76314213973512e-14,-3.07172419656978e-14,0.063006300630063
-1.76314213973512e-14,-3.07172419656978e-14,0.0631063106310631
-1.76314213973512e-14,-3.07172419656978e-14,0.0632063206320632
-1.76314213973512e-14,-3.07172419656978e-14,0.0633063306330633
-1.76314213973512e-14,-3.07172419656978e-14,0.0634063406340634
-1.76314213973512e-14,-3.07172419656978e-14,0.0635063506350635
-1.76314213973512e-14,-3.07172419656978e-14,0.0636063606360636
-1.76314213973512e-14,-3.07172419656978e-14,0.0637063706370637
-1.76314213973512e-14,-3.07172419656978e-14,0.0638063806380638
-1.76314213973512e-14,-3.07172419656978e-14,0.0639063906390639
-1.76314213973512e-14,-3.07172419656978e-14,0.064006400640064
-1.76314213973512e-14,-3.07172419656978e-14,0.0641064106410641
-1.76314213973512e-14,-3.07172419656978e-14,0.0642064206420642
-1.76314213973512e-14,-3.07172419656978e-14,0.0643064306430643
-1.76314213973512e-14,-3.07172419656978e-14,0.0644064406440644
-1.76314213973512e-14,-3.07172419656978e-14,0.0645064506450645
-1.76314213973512e-14,-3.07172419656978e-14,0.0646064606460646
-1.76314213973512e-14,-3.07172419656978e-14,0.0647064706470647
-1.76314213973512e-14,-3.07172419656978e-14,0.0648064806480648
-1.76314213973512e-14,-3.07172419656978e-14,0.0649064906490649
-1.76314213973512e-14,-3.07172419656978e-14,0.065006500650065
-1.76314213973512e-14,-3.07172419656978e-14,0.0651065106510651
-1.76314213973512e-14,-3.07172419656978e-14,0.0652065206520652
-1.76314213973512e-14,-3.07172419656978e-14,0.0653065306530653
-1.76314213973512e-14,-3.07172419656978e-14,0.0654065406540654
-1.76314213973512e-14,-3.07172419656978e-14,0.0655065506550655
-1.76314213973512e-14,-3.07172419656978e-14,0.0656065606560656
-1.76314213973512e-14,-3.07172419656978e-14,0.0657065706570657
-1.76314213973512e-14,-3.07172419656978e-14,0.0658065806580658
-1.76314213973512e-14,-3.07172419656978e-14,0.0659065906590659
-1.76314213973512e-14,-3.07172419656978e-14,0.066006600660066
-1.76314213973512e-14,-3.07172419656978e-14,0.0661066106610661
-1.76314213973512e-14,-3.07172419656978e-14,0.0662066206620662
-1.76314213973512e-14,-3.07172419656978e-14,0.0663066306630663
-1.76314213973512e-14,-3.07172419656978e-14,0.0664066406640664
-1.76314213973512e-14,-3.07172419656978e-14,0.0665066506650665
-1.76314213973512e-14,-3.07172419656978e-14,0.0666066606660666
-1.76314213973512e-14,-3.07172419656978e-14,0.0667066706670667
-1.76314213973512e-14,-3.07172419656978e-14,0.0668066806680668
-1.76314213973512e-14,-3.07172419656978e-14,0.0669066906690669
-1.76314213973512e-14,-3.07172419656978e-14,0.067006700670067
-1.76314213973512e-14,-3.07172419656978e-14,0.0671067106710671
-1.76314213973512e-14,-3.07172419656978e-14,0.0672067206720672
-1.76314213973512e-14,-3.07172419656978e-14,0.0673067306730673
-1.76314213973512e-14,-3.07172419656978e-14,0.0674067406740674
-1.76314213973512e-14,-3.07172419656978e-14,0.0675067506750675
-1.76314213973512e-14,-3.07172419656978e-14,0.0676067606760676
-1.76314213973512e-14,-3.07172419656978e-14,0.0677067706770677
-1.76314213973512e-14,-3.07172419656978e-14,0.0678067806780678
-1.76314213973512e-14,-3.07172419656978e-14,0.0679067906790679
-1.76314213973512e-14,-3.07172419656978e-14,0.068006800680068
-1.76314213973512e-14,-3.07172419656978e-14,0.0681068106810681
-1.76314213973512e-14,-3.07172419656978e-14,0.0682068206820682
-1.76314213973512e-14,-3.07172419656978e-14,0.0683068306830683
-1.76314213973512e-14,-3.07172419656978e-14,0.0684068406840684
-1.76314213973512e-14,-3.07172419656978e-14,0.0685068506850685
-1.76314213973512e-14,-3.07172419656978e-14,0.0686068606860686
-1.76314213973512e-14,-3.07172419656978e-14,0.0687068706870687
-1.76314213973512e-14,-3.07172419656978e-14,0.0688068806880688
-1.76314213973512e-14,-3.07172419656978e-14,0.0689068906890689
-1.76314213973512e-14,-3.07172419656978e-14,0.069006900690069
-1.76314213973512e-14,-3.07172419656978e-14,0.0691069106910691
-1.76314213973512e-14,-3.07172419656978e-14,0.0692069206920692
-1.76314213973512e-14,-3.07172419656978e-14,0.0693069306930693
-1.76314213973512e-14,-3.07172419656978e-14,0.0694069406940694
-1.76314213973512e-14,-3.07172419656978e-14,0.0695069506950695
-1.76314213973512e-14,-3.07172419656978e-14,0.0696069606960696
-1.76314213973512e-14,-3.07172419656978e-14,0.0697069706970697
-1.76314213973512e-14,-3.07172419656978e-14,0.0698069806980698
-1.76314213973512e-14,-3.07172419656978e-14,0.0699069906990699
-1.76314213973512e-14,-3.07172419656978e-14,0.07000700070007
-1.76314213973512e-14,-3.07172419656978e-14,0.0701070107010701
-1.76314213973512e-14,-3.07172419656978e-14,0.0702070207020702
-1.76314213973512e-14,-3.07172419656978e-14,0.0703070307030703
-1.76314213973512e-14,-3.07172419656978e-14,0.0704070407040704
-1.76314213973512e-14,-3.07172419656978e-14,0.0705070507050705
-1.76314213973512e-14,-3.07172419656978e-14,0.0706070607060706
-1.76314213973512e-14,-3.07172419656978e-14,0.0707070707070707
-1.76314213973512e-14,-3.07172419656978e-14,0.0708070807080708
-1.76314213973512e-14,-3.07172419656978e-14,0.0709070907090709
-1.76314213973512e-14,-3.07172419656978e-14,0.071007100710071
-1.76314213973512e-14,-3.07172419656978e-14,0.0711071107110711
-1.76314213973512e-14,-3.07172419656978e-14,0.0712071207120712
-1.76314213973512e-14,-3.07172419656978e-14,0.0713071307130713
-1.76314213973512e-14,-3.07172419656978e-14,0.0714071407140714
-1.76314213973512e-14,-3.07172419656978e-14,0.0715071507150715
-1.76314213973512e-14,-3.07172419656978e-14,0.0716071607160716
-1.76314213973512e-14,-3.07172419656978e-14,0.0717071707170717
-1.76314213973512e-14,-3.07172419656978e-14,0.0718071807180718
-1.76314213973512e-14,-3.07172419656978e-14,0.0719071907190719
-1.76314213973512e-14,-3.07172419656978e-14,0.072007200720072
-1.76314213973512e-14,-3.07172419656978e-14,0.0721072107210721
-1.76314213973512e-14,-3.07172419656978e-14,0.0722072207220722
-1.76314213973512e-14,-3.07172419656978e-14,0.0723072307230723
-1.76314213973512e-14,-3.07172419656978e-14,0.0724072407240724
-1.76314213973512e-14,-3.07172419656978e-14,0.0725072507250725
-1.76314213973512e-14,-3.07172419656978e-14,0.0726072607260726
-1.76314213973512e-14,-3.07172419656978e-14,0.0727072707270727
-1.76314213973512e-14,-3.07172419656978e-14,0.0728072807280728
-1.76314213973512e-14,-3.07172419656978e-14,0.0729072907290729
-1.76314213973512e-14,-3.07172419656978e-14,0.073007300730073
-1.76314213973512e-14,-3.07172419656978e-14,0.0731073107310731
-1.76314213973512e-14,-3.07172419656978e-14,0.0732073207320732
-1.76314213973512e-14,-3.07172419656978e-14,0.0733073307330733
-1.76314213973512e-14,-3.07172419656978e-14,0.0734073407340734
-1.76314213973512e-14,-3.07172419656978e-14,0.0735073507350735
-1.76314213973512e-14,-3.07172419656978e-14,0.0736073607360736
-1.76314213973512e-14,-3.07172419656978e-14,0.0737073707370737
-1.76314213973512e-14,-3.07172419656978e-14,0.0738073807380738
-1.76314213973512e-14,-3.07172419656978e-14,0.0739073907390739
-1.76314213973512e-14,-3.07172419656978e-14,0.074007400740074
-1.76314213973512e-14,-3.07172419656978e-14,0.0741074107410741
-1.76314213973512e-14,-3.07172419656978e-14,0.0742074207420742
-1.76314213973512e-14,-3.07172419656978e-14,0.0743074307430743
-1.76314213973512e-14,-3.07172419656978e-14,0.0744074407440744
-1.76314213973512e-14,-3.07172419656978e-14,0.0745074507450745
-1.76314213973512e-14,-3.07172419656978e-14,0.0746074607460746
-1.76314213973512e-14,-3.07172419656978e-14,0.0747074707470747
-1.76314213973512e-14,-3.07172419656978e-14,0.0748074807480748
-1.76314213973512e-14,-3.07172419656978e-14,0.0749074907490749
-1.76314213973512e-14,-3.07172419656978e-14,0.075007500750075
-1.76314213973512e-14,-3.07172419656978e-14,0.0751075107510751
-1.76314213973512e-14,-3.07172419656978e-14,0.0752075207520752
-1.76314213973512e-14,-3.07172419656978e-14,0.0753075307530753
-1.76314213973512e-14,-3.07172419656978e-14,0.0754075407540754
-1.76314213973512e-14,-3.07172419656978e-14,0.0755075507550755
-1.76314213973512e-14,-3.07172419656978e-14,0.0756075607560756
-1.76314213973512e-14,-3.07172419656978e-14,0.0757075707570757
-1.76314213973512e-14,-3.07172419656978e-14,0.0758075807580758
-1.76314213973512e-14,-3.07172419656978e-14,0.0759075907590759
-1.76314213973512e-14,-3.07172419656978e-14,0.076007600760076
-1.76314213973512e-14,-3.07172419656978e-14,0.0761076107610761
-1.76314213973512e-14,-3.07172419656978e-14,0.0762076207620762
-1.76314213973512e-14,-3.07172419656978e-14,0.0763076307630763
-1.76314213973512e-14,-3.07172419656978e-14,0.0764076407640764
-1.76314213973512e-14,-3.07172419656978e-14,0.0765076507650765
-1.76314213973512e-14,-3.07172419656978e-14,0.0766076607660766
-1.76314213973512e-14,-3.07172419656978e-14,0.0767076707670767
-1.76314213973512e-14,-3.07172419656978e-14,0.0768076807680768
-1.76314213973512e-14,-3.07172419656978e-14,0.0769076907690769
-1.76314213973512e-14,-3.07172419656978e-14,0.077007700770077
-1.76314213973512e-14,-3.07172419656978e-14,0.0771077107710771
-1.76314213973512e-14,-3.07172419656978e-14,0.0772077207720772
-1.76314213973512e-14,-3.07172419656978e-14,0.0773077307730773
-1.76314213973512e-14,-3.07172419656978e-14,0.0774077407740774
-1.76314213973512e-14,-3.07172419656978e-14,0.0775077507750775
-1.76314213973512e-14,-3.07172419656978e-14,0.0776077607760776
-1.76314213973512e-14,-3.07172419656978e-14,0.0777077707770777
-1.76314213973512e-14,-3.07172419656978e-14,0.0778077807780778
-1.76314213973512e-14,-3.07172419656978e-14,0.0779077907790779
-1.76314213973512e-14,-3.07172419656978e-14,0.078007800780078
-1.76314213973512e-14,-3.07172419656978e-14,0.0781078107810781
-1.76314213973512e-14,-3.07172419656978e-14,0.0782078207820782
-1.76314213973512e-14,-3.07172419656978e-14,0.0783078307830783
-1.76314213973512e-14,-3.07172419656978e-14,0.0784078407840784
-1.76314213973512e-14,-3.07172419656978e-14,0.0785078507850785
-1.76314213973512e-14,-3.07172419656978e-14,0.0786078607860786
-1.76314213973512e-14,-3.07172419656978e-14,0.0787078707870787
-1.76314213973512e-14,-3.07172419656978e-14,0.0788078807880788
-1.76314213973512e-14,-3.07172419656978e-14,0.0789078907890789
-1.76314213973512e-14,-3.07172419656978e-14,0.079007900790079
-1.76314213973512e-14,-3.07172419656978e-14,0.0791079107910791
-1.76314213973512e-14,-3.07172419656978e-14,0.0792079207920792
-1.76314213973512e-14,-3.07172419656978e-14,0.0793079307930793
-1.76314213973512e-14,-3.07172419656978e-14,0.0794079407940794
-1.76314213973512e-14,-3.07172419656978e-14,0.0795079507950795
-1.76314213973512e-14,-3.07172419656978e-14,0.0796079607960796
-1.76314213973512e-14,-3.07172419656978e-14,0.0797079707970797
-1.76314213973512e-14,-3.07172419656978e-14,0.0798079807980798
-1.76314213973512e-14,-3.07172419656978e-14,0.0799079907990799
-1.76314213973512e-14,-3.07172419656978e-14,0.08000800080008
-1.76314213973512e-14,-3.07172419656978e-14,0.0801080108010801
-1.76314213973512e-14,-3.07172419656978e-14,0.0802080208020802
-1.76314213973512e-14,-3.07172419656978e-14,0.0803080308030803
-1.76314213973512e-14,-3.07172419656978e-14,0.0804080408040804
-1.76314213973512e-14,-3.07172419656978e-14,0.0805080508050805
-1.76314213973512e-14,-3.07172419656978e-14,0.0806080608060806
-1.76314213973512e-14,-3.07172419656978e-14,0.0807080708070807
-1.76314213973512e-14,-3.07172419656978e-14,0.0808080808080808
-1.76314213973512e-14,-3.07172419656978e-14,0.0809080908090809
-1.76314213973512e-14,-3.07172419656978e-14,0.081008100810081
-1.76314213973512e-14,-3.07172419656978e-14,0.0811081108110811
-1.76314213973512e-14,-3.07172419656978e-14,0.0812081208120812
-1.76314213973512e-14,-3.07172419656978e-14,0.0813081308130813
-1.76314213973512e-14,-3.07172419656978e-14,0.0814081408140814
-1.76314213973512e-14,-3.07172419656978e-14,0.0815081508150815
-1.76314213973512e-14,-3.07172419656978e-14,0.0816081608160816
-1.76314213973512e-14,-3.07172419656978e-14,0.0817081708170817
-1.76314213973512e-14,-3.07172419656978e-14,0.0818081808180818
-1.76314213973512e-14,-3.07172419656978e-14,0.0819081908190819
-1.76314213973512e-14,-3.07172419656978e-14,0.082008200820082
-1.76314213973512e-14,-3.07172419656978e-14,0.0821082108210821
-1.76314213973512e-14,-3.07172419656978e-14,0.0822082208220822
-1.76314213973512e-14,-3.07172419656978e-14,0.0823082308230823
-1.76314213973512e-14,-3.07172419656978e-14,0.0824082408240824
-1.76314213973512e-14,-3.07172419656978e-14,0.0825082508250825
-1.76314213973512e-14,-3.07172419656978e-14,0.0826082608260826
-1.76314213973512e-14,-3.07172419656978e-14,0.0827082708270827
-1.76314213973512e-14,-3.07172419656978e-14,0.0828082808280828
-1.76314213973512e-14,-3.07172419656978e-14,0.0829082908290829
-1.76314213973512e-14,-3.07172419656978e-14,0.083008300830083
-1.76314213973512e-14,-3.07172419656978e-14,0.0831083108310831
-1.76314213973512e-14,-3.07172419656978e-14,0.0832083208320832
-1.76314213973512e-14,-3.07172419656978e-14,0.0833083308330833
-1.76314213973512e-14,-3.07172419656978e-14,0.0834083408340834
-1.76314213973512e-14,-3.07172419656978e-14,0.0835083508350835
-1.76314213973512e-14,-3.07172419656978e-14,0.0836083608360836
-1.76314213973512e-14,-3.07172419656978e-14,0.0837083708370837
-1.76314213973512e-14,-3.07172419656978e-14,0.0838083808380838
-1.76314213973512e-14,-3.07172419656978e-14,0.0839083908390839
-1.76314213973512e-14,-3.07172419656978e-14,0.084008400840084
-1.76314213973512e-14,-3.07172419656978e-14,0.0841084108410841
-1.76314213973512e-14,-3.07172419656978e-14,0.0842084208420842
-1.76314213973512e-14,-3.07172419656978e-14,0.0843084308430843
-1.76314213973512e-14,-3.07172419656978e-14,0.0844084408440844
-1.76314213973512e-14,-3.07172419656978e-14,0.0845084508450845
-1.76314213973512e-14,-3.07172419656978e-14,0.0846084608460846
-1.76314213973512e-14,-3.07172419656978e-14,0.0847084708470847
-1.76314213973512e-14,-3.07172419656978e-14,0.0848084808480848
-1.76314213973512e-14,-3.07172419656978e-14,0.0849084908490849
-1.76314213973512e-14,-3.07172419656978e-14,0.085008500850085
-1.76314213973512e-14,-3.07172419656978e-14,0.0851085108510851
-1.76314213973512e-14,-3.07172419656978e-14,0.0852085208520852
-1.76314213973512e-14,-3.07172419656978e-14,0.0853085308530853
-1.76314213973512e-14,-3.07172419656978e-14,0.0854085408540854
-1.76314213973512e-14,-3.07172419656978e-14,0.0855085508550855
-1.76314213973512e-14,-3.07172419656978e-14,0.0856085608560856
-1.76314213973512e-14,-3.07172419656978e-14,0.0857085708570857
-1.76314213973512e-14,-3.07172419656978e-14,0.0858085808580858
-1.76314213973512e-14,-3.07172419656978e-14,0.0859085908590859
-1.76314213973512e-14,-3.07172419656978e-14,0.086008600860086
-1.76314213973512e-14,-3.07172419656978e-14,0.0861086108610861
-1.76314213973512e-14,-3.07172419656978e-14,0.0862086208620862
-1.76314213973512e-14,-3.07172419656978e-14,0.0863086308630863
-1.76314213973512e-14,-3.07172419656978e-14,0.0864086408640864
-1.76314213973512e-14,-3.07172419656978e-14,0.0865086508650865
-1.76314213973512e-14,-3.07172419656978e-14,0.0866086608660866
-1.76314213973512e-14,-3.07172419656978e-14,0.0867086708670867
-1.76314213973512e-14,-3.07172419656978e-14,0.0868086808680868
-1.76314213973512e-14,-3.07172419656978e-14,0.0869086908690869
-1.76314213973512e-14,-3.07172419656978e-14,0.087008700870087
-1.76314213973512e-14,-3.07172419656978e-14,0.0871087108710871
-1.76314213973512e-14,-3.07172419656978e-14,0.0872087208720872
-1.76314213973512e-14,-3.07172419656978e-14,0.0873087308730873
-1.76314213973512e-14,-3.07172419656978e-14,0.0874087408740874
-1.76314213973512e-14,-3.07172419656978e-14,0.0875087508750875
-1.76314213973512e-14,-3.07172419656978e-14,0.0876087608760876
-1.76314213973512e-14,-3.07172419656978e-14,0.0877087708770877
-1.76314213973512e-14,-3.07172419656978e-14,0.0878087808780878
-1.76314213973512e-14,-3.07172419656978e-14,0.0879087908790879
-1.76314213973512e-14,-3.07172419656978e-14,0.088008800880088
-1.76314213973512e-14,-3.07172419656978e-14,0.0881088108810881
-1.76314213973512e-14,-3.07172419656978e-14,0.0882088208820882
-1.76314213973512e-14,-3.07172419656978e-14,0.0883088308830883
-1.76314213973512e-14,-3.07172419656978e-14,0.0884088408840884
-1.76314213973512e-14,-3.07172419656978e-14,0.0885088508850885
-1.76314213973512e-14,-3.07172419656978e-14,0.0886088608860886
-1.76314213973512e-14,-3.07172419656978e-14,0.0887088708870887
-1.76314213973512e-14,-3.07172419656978e-14,0.0888088808880888
-1.76314213973512e-14,-3.07172419656978e-14,0.0889088908890889
-1.76314213973512e-14,-3.07172419656978e-14,0.089008900890089
-1.76314213973512e-14,-3.07172419656978e-14,0.0891089108910891
-1.76314213973512e-14,-3.07172419656978e-14,0.0892089208920892
-1.76314213973512e-14,-3.07172419656978e-14,0.0893089308930893
-1.76314213973512e-14,-3.07172419656978e-14,0.0894089408940894
-1.76314213973512e-14,-3.07172419656978e-14,0.0895089508950895
-1.76314213973512e-14,-3.07172419656978e-14,0.0896089608960896
-1.76314213973512e-14,-3.07172419656978e-14,0.0897089708970897
-1.76314213973512e-14,-3.07172419656978e-14,0.0898089808980898
-1.76314213973512e-14,-3.07172419656978e-14,0.0899089908990899
-1.76314213973512e-14,-3.07172419656978e-14,0.09000900090009
-1.76314213973512e-14,-3.07172419656978e-14,0.0901090109010901
-1.76314213973512e-14,-3.07172419656978e-14,0.0902090209020902
-1.76314213973512e-14,-3.07172419656978e-14,0.0903090309030903
-1.76314213973512e-14,-3.07172419656978e-14,0.0904090409040904
-1.76314213973512e-14,-3.07172419656978e-14,0.0905090509050905
-1.76314213973512e-14,-3.07172419656978e-14,0.0906090609060906
-1.76314213973512e-14,-3.07172419656978e-14,0.0907090709070907
-1.76314213973512e-14,-3.07172419656978e-14,0.0908090809080908
-1.76314213973512e-14,-3.07172419656978e-14,0.0909090909090909
-1.76314213973512e-14,-3.07172419656978e-14,0.091009100910091
-1.76314213973512e-14,-3.07172419656978e-14,0.0911091109110911
-1.76314213973512e-14,-3.07172419656978e-14,0.0912091209120912
-1.76314213973512e-14,-3.07172419656978e-14,0.0913091309130913
-1.76314213973512e-14,-3.07172419656978e-14,0.0914091409140914
-1.76314213973512e-14,-3.07172419656978e-14,0.0915091509150915
-1.76314213973512e-14,-3.07172419656978e-14,0.0916091609160916
-1.76314213973512e-14,-3.07172419656978e-14,0.0917091709170917
-1.76314213973512e-14,-3.07172419656978e-14,0.0918091809180918
-1.76314213973512e-14,-3.07172419656978e-14,0.0919091909190919
-1.76314213973512e-14,-3.07172419656978e-14,0.092009200920092
-1.76314213973512e-14,-3.07172419656978e-14,0.0921092109210921
-1.76314213973512e-14,-3.07172419656978e-14,0.0922092209220922
-1.76314213973512e-14,-3.07172419656978e-14,0.0923092309230923
-1.76314213973512e-14,-3.07172419656978e-14,0.0924092409240924
-1.76314213973512e-14,-3.07172419656978e-14,0.0925092509250925
-1.76314213973512e-14,-3.07172419656978e-14,0.0926092609260926
-1.76314213973512e-14,-3.07172419656978e-14,0.0927092709270927
-1.76314213973512e-14,-3.07172419656978e-14,0.0928092809280928
-1.76314213973512e-14,-3.07172419656978e-14,0.0929092909290929
-1.76314213973512e-14,-3.07172419656978e-14,0.093009300930093
-1.76314213973512e-14,-3.07172419656978e-14,0.0931093109310931
-1.76314213973512e-14,-3.07172419656978e-14,0.0932093209320932
-1.76314213973512e-14,-3.07172419656978e-14,0.0933093309330933
-1.76314213973512e-14,-3.07172419656978e-14,0.0934093409340934
-1.76314213973512e-14,-3.07172419656978e-14,0.0935093509350935
-1.76314213973512e-14,-3.07172419656978e-14,0.0936093609360936
-1.76314213973512e-14,-3.07172419656978e-14,0.0937093709370937
-1.76314213973512e-14,-3.07172419656978e-14,0.0938093809380938
-1.76314213973512e-14,-3.07172419656978e-14,0.0939093909390939
-1.76314213973512e-14,-3.07172419656978e-14,0.094009400940094
-1.76314213973512e-14,-3.07172419656978e-14,0.0941094109410941
-1.76314213973512e-14,-3.07172419656978e-14,0.0942094209420942
-1.76314213973512e-14,-3.07172419656978e-14,0.0943094309430943
-1.76314213973512e-14,-3.07172419656978e-14,0.0944094409440944
-1.76314213973512e-14,-3.07172419656978e-14,0.0945094509450945
-1.76314213973512e-14,-3.07172419656978e-14,0.0946094609460946
-1.76314213973512e-14,-3.07172419656978e-14,0.0947094709470947
-1.76314213973512e-14,-3.07172419656978e-14,0.0948094809480948
-1.76314213973512e-14,-3.07172419656978e-14,0.0949094909490949
-1.76314213973512e-14,-3.07172419656978e-14,0.095009500950095
-1.76314213973512e-14,-3.07172419656978e-14,0.0951095109510951
-1.76314213973512e-14,-3.07172419656978e-14,0.0952095209520952
-1.76314213973512e-14,-3.07172419656978e-14,0.0953095309530953
-1.76314213973512e-14,-3.07172419656978e-14,0.0954095409540954
-1.76314213973512e-14,-3.07172419656978e-14,0.0955095509550955
-1.76314213973512e-14,-3.07172419656978e-14,0.0956095609560956
-1.76314213973512e-14,-3.07172419656978e-14,0.0957095709570957
-1.76314213973512e-14,-3.07172419656978e-14,0.0958095809580958
-1.76314213973512e-14,-3.07172419656978e-14,0.0959095909590959
-1.76314213973512e-14,-3.07172419656978e-14,0.096009600960096
-1.76314213973512e-14,-3.07172419656978e-14,0.0961096109610961
-1.76314213973512e-14,-3.07172419656978e-14,0.0962096209620962
-1.76314213973512e-14,-3.07172419656978e-14,0.0963096309630963
-1.76314213973512e-14,-3.07172419656978e-14,0.0964096409640964
-1.76314213973512e-14,-3.07172419656978e-14,0.0965096509650965
-1.76314213973512e-14,-3.07172419656978e-14,0.0966096609660966
-1.76314213973512e-14,-3.07172419656978e-14,0.0967096709670967
-1.76314213973512e-14,-3.07172419656978e-14,0.0968096809680968
-1.76314213973512e-14,-3.07172419656978e-14,0.0969096909690969
-1.76314213973512e-14,-3.07172419656978e-14,0.097009700970097
-1.76314213973512e-14,-3.07172419656978e-14,0.0971097109710971
-1.76314213973512e-14,-3.07172419656978e-14,0.0972097209720972
-1.76314213973512e-14,-3.07172419656978e-14,0.0973097309730973
-1.76314213973512e-14,-3.07172419656978e-14,0.0974097409740974
-1.76314213973512e-14,-3.07172419656978e-14,0.0975097509750975
-1.76314213973512e-14,-3.07172419656978e-14,0.0976097609760976
-1.76314213973512e-14,-3.07172419656978e-14,0.0977097709770977
-1.76314213973512e-14,-3.07172419656978e-14,0.0978097809780978
-1.76314213973512e-14,-3.07172419656978e-14,0.0979097909790979
-1.76314213973512e-14,-3.07172419656978e-14,0.098009800980098
-1.76314213973512e-14,-3.07172419656978e-14,0.0981098109810981
-1.76314213973512e-14,-3.07172419656978e-14,0.0982098209820982
-1.76314213973512e-14,-3.07172419656978e-14,0.0983098309830983
-1.76314213973512e-14,-3.07172419656978e-14,0.0984098409840984
-1.76314213973512e-14,-3.07172419656978e-14,0.0985098509850985
-1.76314213973512e-14,-3.07172419656978e-14,0.0986098609860986
-1.76314213973512e-14,-3.07172419656978e-14,0.0987098709870987
-1.76314213973512e-14,-3.07172419656978e-14,0.0988098809880988
-1.76314213973512e-14,-3.07172419656978e-14,0.0989098909890989
-1.76314213973512e-14,-3.07172419656978e-14,0.099009900990099
-1.76314213973512e-14,-3.07172419656978e-14,0.0991099109910991
-1.76314213973512e-14,-3.07172419656978e-14,0.0992099209920992
-1.76314213973512e-14,-3.07172419656978e-14,0.0993099309930993
-1.76314213973512e-14,-3.07172419656978e-14,0.0994099409940994
-1.76314213973512e-14,-3.07172419656978e-14,0.0995099509950995
-1.76314213973512e-14,-3.07172419656978e-14,0.0996099609960996
-1.76314213973512e-14,-3.07172419656978e-14,0.0997099709970997
-1.76314213973512e-14,-3.07172419656978e-14,0.0998099809980998
-1.76314213973512e-14,-3.07172419656978e-14,0.0999099909990999
-1.76314213973512e-14,-3.07172419656978e-14,0.1000100010001
-1.76314213973512e-14,-3.07172419656978e-14,0.1001100110011
-1.76314213973512e-14,-3.07172419656978e-14,0.1002100210021
-1.76314213973512e-14,-3.07172419656978e-14,0.1003100310031
-1.76314213973512e-14,-3.07172419656978e-14,0.1004100410041
-1.76314213973512e-14,-3.07172419656978e-14,0.100510051005101
-1.76314213973512e-14,-3.07172419656978e-14,0.100610061006101
-1.76314213973512e-14,-3.07172419656978e-14,0.100710071007101
-1.76314213973512e-14,-3.07172419656978e-14,0.100810081008101
-1.76314213973512e-14,-3.07172419656978e-14,0.100910091009101
-1.76314213973512e-14,-3.07172419656978e-14,0.101010101010101
-1.76314213973512e-14,-3.07172419656978e-14,0.101110111011101
-1.76314213973512e-14,-3.07172419656978e-14,0.101210121012101
-1.76314213973512e-14,-3.07172419656978e-14,0.101310131013101
-1.76314213973512e-14,-3.07172419656978e-14,0.101410141014101
-1.76314213973512e-14,-3.07172419656978e-14,0.101510151015102
-1.76314213973512e-14,-3.07172419656978e-14,0.101610161016102
-1.76314213973512e-14,-3.07172419656978e-14,0.101710171017102
-1.76314213973512e-14,-3.07172419656978e-14,0.101810181018102
-1.76314213973512e-14,-3.07172419656978e-14,0.101910191019102
-1.76314213973512e-14,-3.07172419656978e-14,0.102010201020102
-1.76314213973512e-14,-3.07172419656978e-14,0.102110211021102
-1.76314213973512e-14,-3.07172419656978e-14,0.102210221022102
-1.76314213973512e-14,-3.07172419656978e-14,0.102310231023102
-1.76314213973512e-14,-3.07172419656978e-14,0.102410241024102
-1.76314213973512e-14,-3.07172419656978e-14,0.102510251025103
-1.76314213973512e-14,-3.07172419656978e-14,0.102610261026103
-1.76314213973512e-14,-3.07172419656978e-14,0.102710271027103
-1.76314213973512e-14,-3.07172419656978e-14,0.102810281028103
-1.76314213973512e-14,-3.07172419656978e-14,0.102910291029103
-1.76314213973512e-14,-3.07172419656978e-14,0.103010301030103
-1.76314213973512e-14,-3.07172419656978e-14,0.103110311031103
-1.76314213973512e-14,-3.07172419656978e-14,0.103210321032103
-1.76314213973512e-14,-3.07172419656978e-14,0.103310331033103
-1.76314213973512e-14,-3.07172419656978e-14,0.103410341034103
-1.76314213973512e-14,-3.07172419656978e-14,0.103510351035104
-1.76314213973512e-14,-3.07172419656978e-14,0.103610361036104
-1.76314213973512e-14,-3.07172419656978e-14,0.103710371037104
-1.76314213973512e-14,-3.07172419656978e-14,0.103810381038104
-1.76314213973512e-14,-3.07172419656978e-14,0.103910391039104
-1.76314213973512e-14,-3.07172419656978e-14,0.104010401040104
-1.76314213973512e-14,-3.07172419656978e-14,0.104110411041104
-1.76314213973512e-14,-3.07172419656978e-14,0.104210421042104
-1.76314213973512e-14,-3.07172419656978e-14,0.104310431043104
-1.76314213973512e-14,-3.07172419656978e-14,0.104410441044104
-1.76314213973512e-14,-3.07172419656978e-14,0.104510451045105
-1.76314213973512e-14,-3.07172419656978e-14,0.104610461046105
-1.76314213973512e-14,-3.07172419656978e-14,0.104710471047105
-1.76314213973512e-14,-3.07172419656978e-14,0.104810481048105
-1.76314213973512e-14,-3.07172419656978e-14,0.104910491049105
-1.76314213973512e-14,-3.07172419656978e-14,0.105010501050105
-1.76314213973512e-14,-3.07172419656978e-14,0.105110511051105
-1.76314213973512e-14,-3.07172419656978e-14,0.105210521052105
-1.76314213973512e-14,-3.07172419656978e-14,0.105310531053105
-1.76314213973512e-14,-3.07172419656978e-14,0.105410541054105
-1.76314213973512e-14,-3.07172419656978e-14,0.105510551055106
-1.76314213973512e-14,-3.07172419656978e-14,0.105610561056106
-1.76314213973512e-14,-3.07172419656978e-14,0.105710571057106
-1.76314213973512e-14,-3.07172419656978e-14,0.105810581058106
-1.76314213973512e-14,-3.07172419656978e-14,0.105910591059106
-1.76314213973512e-14,-3.07172419656978e-14,0.106010601060106
-1.76314213973512e-14,-3.07172419656978e-14,0.106110611061106
-1.76314213973512e-14,-3.07172419656978e-14,0.106210621062106
-1.76314213973512e-14,-3.07172419656978e-14,0.106310631063106
-1.76314213973512e-14,-3.07172419656978e-14,0.106410641064106
-1.76314213973512e-14,-3.07172419656978e-14,0.106510651065107
-1.76314213973512e-14,-3.07172419656978e-14,0.106610661066107
-1.76314213973512e-14,-3.07172419656978e-14,0.106710671067107
-1.76314213973512e-14,-3.07172419656978e-14,0.106810681068107
-1.76314213973512e-14,-3.07172419656978e-14,0.106910691069107
-1.76314213973512e-14,-3.07172419656978e-14,0.107010701070107
-1.76314213973512e-14,-3.07172419656978e-14,0.107110711071107
-1.76314213973512e-14,-3.07172419656978e-14,0.107210721072107
-1.76314213973512e-14,-3.07172419656978e-14,0.107310731073107
-1.76314213973512e-14,-3.07172419656978e-14,0.107410741074107
-1.76314213973512e-14,-3.07172419656978e-14,0.107510751075108
-1.76314213973512e-14,-3.07172419656978e-14,0.107610761076108
-1.76314213973512e-14,-3.07172419656978e-14,0.107710771077108
-1.76314213973512e-14,-3.07172419656978e-14,0.107810781078108
-1.76314213973512e-14,-3.07172419656978e-14,0.107910791079108
-1.76314213973512e-14,-3.07172419656978e-14,0.108010801080108
-1.76314213973512e-14,-3.07172419656978e-14,0.108110811081108
-1.76314213973512e-14,-3.07172419656978e-14,0.108210821082108
-1.76314213973512e-14,-3.07172419656978e-14,0.108310831083108
-1.76314213973512e-14,-3.07172419656978e-14,0.108410841084108
-1.76314213973512e-14,-3.07172419656978e-14,0.108510851085109
-1.76314213973512e-14,-3.07172419656978e-14,0.108610861086109
-1.76314213973512e-14,-3.07172419656978e-14,0.108710871087109
-1.76314213973512e-14,-3.07172419656978e-14,0.108810881088109
-1.76314213973512e-14,-3.07172419656978e-14,0.108910891089109
-1.76314213973512e-14,-3.07172419656978e-14,0.109010901090109
-1.76314213973512e-14,-3.07172419656978e-14,0.109110911091109
-1.76314213973512e-14,-3.07172419656978e-14,0.109210921092109
-1.76314213973512e-14,-3.07172419656978e-14,0.109310931093109
-1.76314213973512e-14,-3.07172419656978e-14,0.109410941094109
-1.76314213973512e-14,-3.07172419656978e-14,0.10951095109511
-1.76314213973512e-14,-3.07172419656978e-14,0.10961096109611
-1.76314213973512e-14,-3.07172419656978e-14,0.10971097109711
-1.76314213973512e-14,-3.07172419656978e-14,0.10981098109811
-1.76314213973512e-14,-3.07172419656978e-14,0.10991099109911
-1.76314213973512e-14,-3.07172419656978e-14,0.11001100110011
-1.76314213973512e-14,-3.07172419656978e-14,0.11011101110111
-1.76314213973512e-14,-3.07172419656978e-14,0.11021102110211
-1.76314213973512e-14,-3.07172419656978e-14,0.11031103110311
-1.76314213973512e-14,-3.07172419656978e-14,0.11041104110411
-1.76314213973512e-14,-3.07172419656978e-14,0.110511051105111
-1.76314213973512e-14,-3.07172419656978e-14,0.110611061106111
-1.76314213973512e-14,-3.07172419656978e-14,0.110711071107111
-1.76314213973512e-14,-3.07172419656978e-14,0.110811081108111
-1.76314213973512e-14,-3.07172419656978e-14,0.110911091109111
-1.76314213973512e-14,-3.07172419656978e-14,0.111011101110111
-1.76314213973512e-14,-3.07172419656978e-14,0.111111111111111
-1.76314213973512e-14,-3.07172419656978e-14,0.111211121112111
-1.76314213973512e-14,-3.07172419656978e-14,0.111311131113111
-1.76314213973512e-14,-3.07172419656978e-14,0.111411141114111
-1.76314213973512e-14,-3.07172419656978e-14,0.111511151115112
-1.76314213973512e-14,-3.07172419656978e-14,0.111611161116112
-1.76314213973512e-14,-3.07172419656978e-14,0.111711171117112
-1.76314213973512e-14,-3.07172419656978e-14,0.111811181118112
-1.76314213973512e-14,-3.07172419656978e-14,0.111911191119112
-1.76314213973512e-14,-3.07172419656978e-14,0.112011201120112
-1.76314213973512e-14,-3.07172419656978e-14,0.112111211121112
-1.76314213973512e-14,-3.07172419656978e-14,0.112211221122112
-1.76314213973512e-14,-3.07172419656978e-14,0.112311231123112
-1.76314213973512e-14,-3.07172419656978e-14,0.112411241124112
-1.76314213973512e-14,-3.07172419656978e-14,0.112511251125113
-1.76314213973512e-14,-3.07172419656978e-14,0.112611261126113
-1.76314213973512e-14,-3.07172419656978e-14,0.112711271127113
-1.76314213973512e-14,-3.07172419656978e-14,0.112811281128113
-1.76314213973512e-14,-3.07172419656978e-14,0.112911291129113
-1.76314213973512e-14,-3.07172419656978e-14,0.113011301130113
-1.76314213973512e-14,-3.07172419656978e-14,0.113111311131113
-1.76314213973512e-14,-3.07172419656978e-14,0.113211321132113
-1.76314213973512e-14,-3.07172419656978e-14,0.113311331133113
-1.76314213973512e-14,-3.07172419656978e-14,0.113411341134113
-1.76314213973512e-14,-3.07172419656978e-14,0.113511351135114
-1.76314213973512e-14,-3.07172419656978e-14,0.113611361136114
-1.76314213973512e-14,-3.07172419656978e-14,0.113711371137114
-1.76314213973512e-14,-3.07172419656978e-14,0.113811381138114
-1.76314213973512e-14,-3.07172419656978e-14,0.113911391139114
-1.76314213973512e-14,-3.07172419656978e-14,0.114011401140114
-1.76314213973512e-14,-3.07172419656978e-14,0.114111411141114
-1.76314213973512e-14,-3.07172419656978e-14,0.114211421142114
-1.76314213973512e-14,-3.07172419656978e-14,0.114311431143114
-1.76314213973512e-14,-3.07172419656978e-14,0.114411441144114
-1.76314213973512e-14,-3.07172419656978e-14,0.114511451145115
-1.76314213973512e-14,-3.07172419656978e-14,0.114611461146115
-1.76314213973512e-14,-3.07172419656978e-14,0.114711471147115
-1.76314213973512e-14,-3.07172419656978e-14,0.114811481148115
-1.76314213973512e-14,-3.07172419656978e-14,0.114911491149115
-1.76314213973512e-14,-3.07172419656978e-14,0.115011501150115
-1.76314213973512e-14,-3.07172419656978e-14,0.115111511151115
-1.76314213973512e-14,-3.07172419656978e-14,0.115211521152115
-1.76314213973512e-14,-3.07172419656978e-14,0.115311531153115
-1.76314213973512e-14,-3.07172419656978e-14,0.115411541154115
-1.76314213973512e-14,-3.07172419656978e-14,0.115511551155116
-1.76314213973512e-14,-3.07172419656978e-14,0.115611561156116
-1.76314213973512e-14,-3.07172419656978e-14,0.115711571157116
-1.76314213973512e-14,-3.07172419656978e-14,0.115811581158116
-1.76314213973512e-14,-3.07172419656978e-14,0.115911591159116
-1.76314213973512e-14,-3.07172419656978e-14,0.116011601160116
-1.76314213973512e-14,-3.07172419656978e-14,0.116111611161116
-1.76314213973512e-14,-3.07172419656978e-14,0.116211621162116
-1.76314213973512e-14,-3.07172419656978e-14,0.116311631163116
-1.76314213973512e-14,-3.07172419656978e-14,0.116411641164116
-1.76314213973512e-14,-3.07172419656978e-14,0.116511651165117
-1.76314213973512e-14,-3.07172419656978e-14,0.116611661166117
-1.76314213973512e-14,-3.07172419656978e-14,0.116711671167117
-1.76314213973512e-14,-3.07172419656978e-14,0.116811681168117
-1.76314213973512e-14,-3.07172419656978e-14,0.116911691169117
-1.76314213973512e-14,-3.07172419656978e-14,0.117011701170117
-1.76314213973512e-14,-3.07172419656978e-14,0.117111711171117
-1.76314213973512e-14,-3.07172419656978e-14,0.117211721172117
-1.76314213973512e-14,-3.07172419656978e-14,0.117311731173117
-1.76314213973512e-14,-3.07172419656978e-14,0.117411741174117
-1.76314213973512e-14,-3.07172419656978e-14,0.117511751175118
-1.76314213973512e-14,-3.07172419656978e-14,0.117611761176118
-1.76314213973512e-14,-3.07172419656978e-14,0.117711771177118
-1.76314213973512e-14,-3.07172419656978e-14,0.117811781178118
-1.76314213973512e-14,-3.07172419656978e-14,0.117911791179118
-1.76314213973512e-14,-3.07172419656978e-14,0.118011801180118
-1.76314213973512e-14,-3.07172419656978e-14,0.118111811181118
-1.76314213973512e-14,-3.07172419656978e-14,0.118211821182118
-1.76314213973512e-14,-3.07172419656978e-14,0.118311831183118
-1.76314213973512e-14,-3.07172419656978e-14,0.118411841184118
-1.76314213973512e-14,-3.07172419656978e-14,0.118511851185119
-1.76314213973512e-14,-3.07172419656978e-14,0.118611861186119
-1.76314213973512e-14,-3.07172419656978e-14,0.118711871187119
-1.76314213973512e-14,-3.07172419656978e-14,0.118811881188119
-1.76314213973512e-14,-3.07172419656978e-14,0.118911891189119
-1.76314213973512e-14,-3.07172419656978e-14,0.119011901190119
-1.76314213973512e-14,-3.07172419656978e-14,0.119111911191119
-1.76314213973512e-14,-3.07172419656978e-14,0.119211921192119
-1.76314213973512e-14,-3.07172419656978e-14,0.119311931193119
-1.76314213973512e-14,-3.07172419656978e-14,0.119411941194119
-1.76314213973512e-14,-3.07172419656978e-14,0.11951195119512
-1.76314213973512e-14,-3.07172419656978e-14,0.11961196119612
-1.76314213973512e-14,-3.07172419656978e-14,0.11971197119712
-1.76314213973512e-14,-3.07172419656978e-14,0.11981198119812
-1.76314213973512e-14,-3.07172419656978e-14,0.11991199119912
-1.76314213973512e-14,-3.07172419656978e-14,0.12001200120012
-1.76314213973512e-14,-3.07172419656978e-14,0.12011201120112
-1.76314213973512e-14,-3.07172419656978e-14,0.12021202120212
-1.76314213973512e-14,-3.07172419656978e-14,0.12031203120312
-1.76314213973512e-14,-3.07172419656978e-14,0.12041204120412
-1.76314213973512e-14,-3.07172419656978e-14,0.120512051205121
-1.76314213973512e-14,-3.07172419656978e-14,0.120612061206121
-1.76314213973512e-14,-3.07172419656978e-14,0.120712071207121
-1.76314213973512e-14,-3.07172419656978e-14,0.120812081208121
-1.76314213973512e-14,-3.07172419656978e-14,0.120912091209121
-1.76314213973512e-14,-3.07172419656978e-14,0.121012101210121
-1.76314213973512e-14,-3.07172419656978e-14,0.121112111211121
-1.76314213973512e-14,-3.07172419656978e-14,0.121212121212121
-1.76314213973512e-14,-3.07172419656978e-14,0.121312131213121
-1.76314213973512e-14,-3.07172419656978e-14,0.121412141214121
-1.76314213973512e-14,-3.07172419656978e-14,0.121512151215122
-1.76314213973512e-14,-3.07172419656978e-14,0.121612161216122
-1.76314213973512e-14,-3.07172419656978e-14,0.121712171217122
-1.76314213973512e-14,-3.07172419656978e-14,0.121812181218122
-1.76314213973512e-14,-3.07172419656978e-14,0.121912191219122
-1.76314213973512e-14,-3.07172419656978e-14,0.122012201220122
-1.76314213973512e-14,-3.07172419656978e-14,0.122112211221122
-1.76314213973512e-14,-3.07172419656978e-14,0.122212221222122
-1.76314213973512e-14,-3.07172419656978e-14,0.122312231223122
-1.76314213973512e-14,-3.07172419656978e-14,0.122412241224122
-1.76314213973512e-14,-3.07172419656978e-14,0.122512251225123
-1.76314213973512e-14,-3.07172419656978e-14,0.122612261226123
-1.76314213973512e-14,-3.07172419656978e-14,0.122712271227123
-1.76314213973512e-14,-3.07172419656978e-14,0.122812281228123
-1.76314213973512e-14,-3.07172419656978e-14,0.122912291229123
-1.76314213973512e-14,-3.07172419656978e-14,0.123012301230123
-1.76314213973512e-14,-3.07172419656978e-14,0.123112311231123
-1.76314213973512e-14,-3.07172419656978e-14,0.123212321232123
-1.76314213973512e-14,-3.07172419656978e-14,0.123312331233123
-1.76314213973512e-14,-3.07172419656978e-14,0.123412341234123
-1.76314213973512e-14,-3.07172419656978e-14,0.123512351235124
-1.76314213973512e-14,-3.07172419656978e-14,0.123612361236124
-1.76314213973512e-14,-3.07172419656978e-14,0.123712371237124
-1.76314213973512e-14,-3.07172419656978e-14,0.123812381238124
-1.76314213973512e-14,-3.07172419656978e-14,0.123912391239124
-1.76314213973512e-14,-3.07172419656978e-14,0.124012401240124
-1.76314213973512e-14,-3.07172419656978e-14,0.124112411241124
-1.76314213973512e-14,-3.07172419656978e-14,0.124212421242124
-1.76314213973512e-14,-3.07172419656978e-14,0.124312431243124
-1.76314213973512e-14,-3.07172419656978e-14,0.124412441244124
-1.76314213973512e-14,-3.07172419656978e-14,0.124512451245125
-1.76314213973512e-14,-3.07172419656978e-14,0.124612461246125
-1.76314213973512e-14,-3.07172419656978e-14,0.124712471247125
-1.76314213973512e-14,-3.07172419656978e-14,0.124812481248125
-1.76314213973512e-14,-3.07172419656978e-14,0.124912491249125
-1.76314213973512e-14,-3.07172419656978e-14,0.125012501250125
-1.76314213973512e-14,-3.07172419656978e-14,0.125112511251125
-1.76314213973512e-14,-3.07172419656978e-14,0.125212521252125
-1.76314213973512e-14,-3.07172419656978e-14,0.125312531253125
-1.76314213973512e-14,-3.07172419656978e-14,0.125412541254125
-1.76314213973512e-14,-3.07172419656978e-14,0.125512551255126
-1.76314213973512e-14,-3.07172419656978e-14,0.125612561256126
-1.76314213973512e-14,-3.07172419656978e-14,0.125712571257126
-1.76314213973512e-14,-3.07172419656978e-14,0.125812581258126
-1.76314213973512e-14,-3.07172419656978e-14,0.125912591259126
-1.76314213973512e-14,-3.07172419656978e-14,0.126012601260126
-1.76314213973512e-14,-3.07172419656978e-14,0.126112611261126
-1.76314213973512e-14,-3.07172419656978e-14,0.126212621262126
-1.76314213973512e-14,-3.07172419656978e-14,0.126312631263126
-1.76314213973512e-14,-3.07172419656978e-14,0.126412641264126
-1.76314213973512e-14,-3.07172419656978e-14,0.126512651265127
-1.76314213973512e-14,-3.07172419656978e-14,0.126612661266127
-1.76314213973512e-14,-3.07172419656978e-14,0.126712671267127
-1.76314213973512e-14,-3.07172419656978e-14,0.126812681268127
-1.76314213973512e-14,-3.07172419656978e-14,0.126912691269127
-1.76314213973512e-14,-3.07172419656978e-14,0.127012701270127
-1.76314213973512e-14,-3.07172419656978e-14,0.127112711271127
-1.76314213973512e-14,-3.07172419656978e-14,0.127212721272127
-1.76314213973512e-14,-3.07172419656978e-14,0.127312731273127
-1.76314213973512e-14,-3.07172419656978e-14,0.127412741274127
-1.76314213973512e-14,-3.07172419656978e-14,0.127512751275128
-1.76314213973512e-14,-3.07172419656978e-14,0.127612761276128
-1.76314213973512e-14,-3.07172419656978e-14,0.127712771277128
-1.76314213973512e-14,-3.07172419656978e-14,0.127812781278128
-1.76314213973512e-14,-3.07172419656978e-14,0.127912791279128
-1.76314213973512e-14,-3.07172419656978e-14,0.128012801280128
-1.76314213973512e-14,-3.07172419656978e-14,0.128112811281128
-1.76314213973512e-14,-3.07172419656978e-14,0.128212821282128
-1.76314213973512e-14,-3.07172419656978e-14,0.128312831283128
-1.76314213973512e-14,-3.07172419656978e-14,0.128412841284128
-1.76314213973512e-14,-3.07172419656978e-14,0.128512851285129
-1.76314213973512e-14,-3.07172419656978e-14,0.128612861286129
-1.76314213973512e-14,-3.07172419656978e-14,0.128712871287129
-1.76314213973512e-14,-3.07172419656978e-14,0.128812881288129
-1.76314213973512e-14,-3.07172419656978e-14,0.128912891289129
-1.76314213973512e-14,-3.07172419656978e-14,0.129012901290129
-1.76314213973512e-14,-3.07172419656978e-14,0.129112911291129
-1.76314213973512e-14,-3.07172419656978e-14,0.129212921292129
-1.76314213973512e-14,-3.07172419656978e-14,0.129312931293129
-1.76314213973512e-14,-3.07172419656978e-14,0.129412941294129
-1.76314213973512e-14,-3.07172419656978e-14,0.12951295129513
-1.76314213973512e-14,-3.07172419656978e-14,0.12961296129613
-1.76314213973512e-14,-3.07172419656978e-14,0.12971297129713
-1.76314213973512e-14,-3.07172419656978e-14,0.12981298129813
-1.76314213973512e-14,-3.07172419656978e-14,0.12991299129913
-1.76314213973512e-14,-3.07172419656978e-14,0.13001300130013
-1.76314213973512e-14,-3.07172419656978e-14,0.13011301130113
-1.76314213973512e-14,-3.07172419656978e-14,0.13021302130213
-1.76314213973512e-14,-3.07172419656978e-14,0.13031303130313
-1.76314213973512e-14,-3.07172419656978e-14,0.13041304130413
-1.76314213973512e-14,-3.07172419656978e-14,0.130513051305131
-1.76314213973512e-14,-3.07172419656978e-14,0.130613061306131
-1.76314213973512e-14,-3.07172419656978e-14,0.130713071307131
-1.76314213973512e-14,-3.07172419656978e-14,0.130813081308131
-1.76314213973512e-14,-3.07172419656978e-14,0.130913091309131
-1.76314213973512e-14,-3.07172419656978e-14,0.131013101310131
-1.76314213973512e-14,-3.07172419656978e-14,0.131113111311131
-1.76314213973512e-14,-3.07172419656978e-14,0.131213121312131
-1.76314213973512e-14,-3.07172419656978e-14,0.131313131313131
-1.76314213973512e-14,-3.07172419656978e-14,0.131413141314131
-1.76314213973512e-14,-3.07172419656978e-14,0.131513151315132
-1.76314213973512e-14,-3.07172419656978e-14,0.131613161316132
-1.76314213973512e-14,-3.07172419656978e-14,0.131713171317132
-1.76314213973512e-14,-3.07172419656978e-14,0.131813181318132
-1.76314213973512e-14,-3.07172419656978e-14,0.131913191319132
-1.76314213973512e-14,-3.07172419656978e-14,0.132013201320132
-1.76314213973512e-14,-3.07172419656978e-14,0.132113211321132
-1.76314213973512e-14,-3.07172419656978e-14,0.132213221322132
-1.76314213973512e-14,-3.07172419656978e-14,0.132313231323132
-1.76314213973512e-14,-3.07172419656978e-14,0.132413241324132
-1.76314213973512e-14,-3.07172419656978e-14,0.132513251325133
-1.76314213973512e-14,-3.07172419656978e-14,0.132613261326133
-1.76314213973512e-14,-3.07172419656978e-14,0.132713271327133
-1.76314213973512e-14,-3.07172419656978e-14,0.132813281328133
-1.76314213973512e-14,-3.07172419656978e-14,0.132913291329133
-1.76314213973512e-14,-3.07172419656978e-14,0.133013301330133
-1.76314213973512e-14,-3.07172419656978e-14,0.133113311331133
-1.76314213973512e-14,-3.07172419656978e-14,0.133213321332133
-1.76314213973512e-14,-3.07172419656978e-14,0.133313331333133
-1.76314213973512e-14,-3.07172419656978e-14,0.133413341334133
-1.76314213973512e-14,-3.07172419656978e-14,0.133513351335134
-1.76314213973512e-14,-3.07172419656978e-14,0.133613361336134
-1.76314213973512e-14,-3.07172419656978e-14,0.133713371337134
-1.76314213973512e-14,-3.07172419656978e-14,0.133813381338134
-1.76314213973512e-14,-3.07172419656978e-14,0.133913391339134
-1.76314213973512e-14,-3.07172419656978e-14,0.134013401340134
-1.76314213973512e-14,-3.07172419656978e-14,0.134113411341134
-1.76314213973512e-14,-3.07172419656978e-14,0.134213421342134
-1.76314213973512e-14,-3.07172419656978e-14,0.134313431343134
-1.76314213973512e-14,-3.07172419656978e-14,0.134413441344134
-1.76314213973512e-14,-3.07172419656978e-14,0.134513451345135
-1.76314213973512e-14,-3.07172419656978e-14,0.134613461346135
-1.76314213973512e-14,-3.07172419656978e-14,0.134713471347135
-1.76314213973512e-14,-3.07172419656978e-14,0.134813481348135
-1.76314213973512e-14,-3.07172419656978e-14,0.134913491349135
-1.76314213973512e-14,-3.07172419656978e-14,0.135013501350135
-1.76314213973512e-14,-3.07172419656978e-14,0.135113511351135
-1.76314213973512e-14,-3.07172419656978e-14,0.135213521352135
-1.76314213973512e-14,-3.07172419656978e-14,0.135313531353135
-1.76314213973512e-14,-3.07172419656978e-14,0.135413541354135
-1.76314213973512e-14,-3.07172419656978e-14,0.135513551355136
-1.76314213973512e-14,-3.07172419656978e-14,0.135613561356136
-1.76314213973512e-14,-3.07172419656978e-14,0.135713571357136
-1.76314213973512e-14,-3.07172419656978e-14,0.135813581358136
-1.76314213973512e-14,-3.07172419656978e-14,0.135913591359136
-1.76314213973512e-14,-3.07172419656978e-14,0.136013601360136
-1.76314213973512e-14,-3.07172419656978e-14,0.136113611361136
-1.76314213973512e-14,-3.07172419656978e-14,0.136213621362136
-1.76314213973512e-14,-3.07172419656978e-14,0.136313631363136
-1.76314213973512e-14,-3.07172419656978e-14,0.136413641364136
-1.76314213973512e-14,-3.07172419656978e-14,0.136513651365137
-1.76314213973512e-14,-3.07172419656978e-14,0.136613661366137
-1.76314213973512e-14,-3.07172419656978e-14,0.136713671367137
-1.76314213973512e-14,-3.07172419656978e-14,0.136813681368137
-1.76314213973512e-14,-3.07172419656978e-14,0.136913691369137
-1.76314213973512e-14,-3.07172419656978e-14,0.137013701370137
-1.76314213973512e-14,-3.07172419656978e-14,0.137113711371137
-1.76314213973512e-14,-3.07172419656978e-14,0.137213721372137
-1.76314213973512e-14,-3.07172419656978e-14,0.137313731373137
-1.76314213973512e-14,-3.07172419656978e-14,0.137413741374137
-1.76314213973512e-14,-3.07172419656978e-14,0.137513751375138
-1.76314213973512e-14,-3.07172419656978e-14,0.137613761376138
-1.76314213973512e-14,-3.07172419656978e-14,0.137713771377138
-1.76314213973512e-14,-3.07172419656978e-14,0.137813781378138
-1.76314213973512e-14,-3.07172419656978e-14,0.137913791379138
-1.76314213973512e-14,-3.07172419656978e-14,0.138013801380138
-1.76314213973512e-14,-3.07172419656978e-14,0.138113811381138
-1.76314213973512e-14,-3.07172419656978e-14,0.138213821382138
-1.76314213973512e-14,-3.07172419656978e-14,0.138313831383138
-1.76314213973512e-14,-3.07172419656978e-14,0.138413841384138
-1.76314213973512e-14,-3.07172419656978e-14,0.138513851385139
-1.76314213973512e-14,-3.07172419656978e-14,0.138613861386139
-1.76314213973512e-14,-3.07172419656978e-14,0.138713871387139
-1.76314213973512e-14,-3.07172419656978e-14,0.138813881388139
-1.76314213973512e-14,-3.07172419656978e-14,0.138913891389139
-1.76314213973512e-14,-3.07172419656978e-14,0.139013901390139
-1.76314213973512e-14,-3.07172419656978e-14,0.139113911391139
-1.76314213973512e-14,-3.07172419656978e-14,0.139213921392139
-1.76314213973512e-14,-3.07172419656978e-14,0.139313931393139
-1.76314213973512e-14,-3.07172419656978e-14,0.139413941394139
-1.76314213973512e-14,-3.07172419656978e-14,0.13951395139514
-1.76314213973512e-14,-3.07172419656978e-14,0.13961396139614
-1.76314213973512e-14,-3.07172419656978e-14,0.13971397139714
-1.76314213973512e-14,-3.07172419656978e-14,0.13981398139814
-1.76314213973512e-14,-3.07172419656978e-14,0.13991399139914
-1.76314213973512e-14,-3.07172419656978e-14,0.14001400140014
-1.76314213973512e-14,-3.07172419656978e-14,0.14011401140114
-1.76314213973512e-14,-3.07172419656978e-14,0.14021402140214
-1.76314213973512e-14,-3.07172419656978e-14,0.14031403140314
-1.76314213973512e-14,-3.07172419656978e-14,0.14041404140414
-1.76314213973512e-14,-3.07172419656978e-14,0.140514051405141
-1.76314213973512e-14,-3.07172419656978e-14,0.140614061406141
-1.76314213973512e-14,-3.07172419656978e-14,0.140714071407141
-1.76314213973512e-14,-3.07172419656978e-14,0.140814081408141
-1.76314213973512e-14,-3.07172419656978e-14,0.140914091409141
-1.76314213973512e-14,-3.07172419656978e-14,0.141014101410141
-1.76314213973512e-14,-3.07172419656978e-14,0.141114111411141
-1.76314213973512e-14,-3.07172419656978e-14,0.141214121412141
-1.76314213973512e-14,-3.07172419656978e-14,0.141314131413141
-1.76314213973512e-14,-3.07172419656978e-14,0.141414141414141
-1.76314213973512e-14,-3.07172419656978e-14,0.141514151415142
-1.76314213973512e-14,-3.07172419656978e-14,0.141614161416142
-1.76314213973512e-14,-3.07172419656978e-14,0.141714171417142
-1.76314213973512e-14,-3.07172419656978e-14,0.141814181418142
-1.76314213973512e-14,-3.07172419656978e-14,0.141914191419142
-1.76314213973512e-14,-3.07172419656978e-14,0.142014201420142
-1.76314213973512e-14,-3.07172419656978e-14,0.142114211421142
-1.76314213973512e-14,-3.07172419656978e-14,0.142214221422142
-1.76314213973512e-14,-3.07172419656978e-14,0.142314231423142
-1.76314213973512e-14,-3.07172419656978e-14,0.142414241424142
-1.76314213973512e-14,-3.07172419656978e-14,0.142514251425143
-1.76314213973512e-14,-3.07172419656978e-14,0.142614261426143
-1.76314213973512e-14,-3.07172419656978e-14,0.142714271427143
-1.76314213973512e-14,-3.07172419656978e-14,0.142814281428143
-1.76314213973512e-14,-3.07172419656978e-14,0.142914291429143
-1.76314213973512e-14,-3.07172419656978e-14,0.143014301430143
-1.76314213973512e-14,-3.07172419656978e-14,0.143114311431143
-1.76314213973512e-14,-3.07172419656978e-14,0.143214321432143
-1.76314213973512e-14,-3.07172419656978e-14,0.143314331433143
-1.76314213973512e-14,-3.07172419656978e-14,0.143414341434143
-1.76314213973512e-14,-3.07172419656978e-14,0.143514351435144
-1.76314213973512e-14,-3.07172419656978e-14,0.143614361436144
-1.76314213973512e-14,-3.07172419656978e-14,0.143714371437144
-1.76314213973512e-14,-3.07172419656978e-14,0.143814381438144
-1.76314213973512e-14,-3.07172419656978e-14,0.143914391439144
-1.76314213973512e-14,-3.07172419656978e-14,0.144014401440144
-1.76314213973512e-14,-3.07172419656978e-14,0.144114411441144
-1.76314213973512e-14,-3.07172419656978e-14,0.144214421442144
-1.76314213973512e-14,-3.07172419656978e-14,0.144314431443144
-1.76314213973512e-14,-3.07172419656978e-14,0.144414441444144
-1.76314213973512e-14,-3.07172419656978e-14,0.144514451445145
-1.76314213973512e-14,-3.07172419656978e-14,0.144614461446145
-1.76314213973512e-14,-3.07172419656978e-14,0.144714471447145
-1.76314213973512e-14,-3.07172419656978e-14,0.144814481448145
-1.76314213973512e-14,-3.07172419656978e-14,0.144914491449145
-1.76314213973512e-14,-3.07172419656978e-14,0.145014501450145
-1.76314213973512e-14,-3.07172419656978e-14,0.145114511451145
-1.76314213973512e-14,-3.07172419656978e-14,0.145214521452145
-1.76314213973512e-14,-3.07172419656978e-14,0.145314531453145
-1.76314213973512e-14,-3.07172419656978e-14,0.145414541454145
-1.76314213973512e-14,-3.07172419656978e-14,0.145514551455146
-1.76314213973512e-14,-3.07172419656978e-14,0.145614561456146
-1.76314213973512e-14,-3.07172419656978e-14,0.145714571457146
-1.76314213973512e-14,-3.07172419656978e-14,0.145814581458146
-1.76314213973512e-14,-3.07172419656978e-14,0.145914591459146
-1.76314213973512e-14,-3.07172419656978e-14,0.146014601460146
-1.76314213973512e-14,-3.07172419656978e-14,0.146114611461146
-1.76314213973512e-14,-3.07172419656978e-14,0.146214621462146
-1.76314213973512e-14,-3.07172419656978e-14,0.146314631463146
-1.76314213973512e-14,-3.07172419656978e-14,0.146414641464146
-1.76314213973512e-14,-3.07172419656978e-14,0.146514651465147
-1.76314213973512e-14,-3.07172419656978e-14,0.146614661466147
-1.76314213973512e-14,-3.07172419656978e-14,0.146714671467147
-1.76314213973512e-14,-3.07172419656978e-14,0.146814681468147
-1.76314213973512e-14,-3.07172419656978e-14,0.146914691469147
-1.76314213973512e-14,-3.07172419656978e-14,0.147014701470147
-1.76314213973512e-14,-3.07172419656978e-14,0.147114711471147
-1.76314213973512e-14,-3.07172419656978e-14,0.147214721472147
-1.76314213973512e-14,-3.07172419656978e-14,0.147314731473147
-1.76314213973512e-14,-3.07172419656978e-14,0.147414741474147
-1.76314213973512e-14,-3.07172419656978e-14,0.147514751475148
-1.76314213973512e-14,-3.07172419656978e-14,0.147614761476148
-1.76314213973512e-14,-3.07172419656978e-14,0.147714771477148
-1.76314213973512e-14,-3.07172419656978e-14,0.147814781478148
-1.76314213973512e-14,-3.07172419656978e-14,0.147914791479148
-1.76314213973512e-14,-3.07172419656978e-14,0.148014801480148
-1.76314213973512e-14,-3.07172419656978e-14,0.148114811481148
-1.76314213973512e-14,-3.07172419656978e-14,0.148214821482148
-1.76314213973512e-14,-3.07172419656978e-14,0.148314831483148
-1.76314213973512e-14,-3.07172419656978e-14,0.148414841484148
-1.76314213973512e-14,-3.07172419656978e-14,0.148514851485149
-1.76314213973512e-14,-3.07172419656978e-14,0.148614861486149
-1.76314213973512e-14,-3.07172419656978e-14,0.148714871487149
-1.76314213973512e-14,-3.07172419656978e-14,0.148814881488149
-1.76314213973512e-14,-3.07172419656978e-14,0.148914891489149
-1.76314213973512e-14,-3.07172419656978e-14,0.149014901490149
-1.76314213973512e-14,-3.07172419656978e-14,0.149114911491149
-1.76314213973512e-14,-3.07172419656978e-14,0.149214921492149
-1.76314213973512e-14,-3.07172419656978e-14,0.149314931493149
-1.76314213973512e-14,-3.07172419656978e-14,0.149414941494149
-1.76314213973512e-14,-3.07172419656978e-14,0.14951495149515
-1.76314213973512e-14,-3.07172419656978e-14,0.14961496149615
-1.76314213973512e-14,-3.07172419656978e-14,0.14971497149715
-1.76314213973512e-14,-3.07172419656978e-14,0.14981498149815
-1.76314213973512e-14,-3.07172419656978e-14,0.14991499149915
-1.76314213973512e-14,-3.07172419656978e-14,0.15001500150015
-1.76314213973512e-14,-3.07172419656978e-14,0.15011501150115
-1.76314213973512e-14,-3.07172419656978e-14,0.15021502150215
-1.76314213973512e-14,-3.07172419656978e-14,0.15031503150315
-1.76314213973512e-14,-3.07172419656978e-14,0.15041504150415
-1.76314213973512e-14,-3.07172419656978e-14,0.150515051505151
-1.76314213973512e-14,-3.07172419656978e-14,0.150615061506151
-1.76314213973512e-14,-3.07172419656978e-14,0.150715071507151
-1.76314213973512e-14,-3.07172419656978e-14,0.150815081508151
-1.76314213973512e-14,-3.07172419656978e-14,0.150915091509151
-1.76314213973512e-14,-3.07172419656978e-14,0.151015101510151
-1.76314213973512e-14,-3.07172419656978e-14,0.151115111511151
-1.76314213973512e-14,-3.07172419656978e-14,0.151215121512151
-1.76314213973512e-14,-3.07172419656978e-14,0.151315131513151
-1.76314213973512e-14,-3.07172419656978e-14,0.151415141514151
-1.76314213973512e-14,-3.07172419656978e-14,0.151515151515152
-1.76314213973512e-14,-3.07172419656978e-14,0.151615161516152
-1.76314213973512e-14,-3.07172419656978e-14,0.151715171517152
-1.76314213973512e-14,-3.07172419656978e-14,0.151815181518152
-1.76314213973512e-14,-3.07172419656978e-14,0.151915191519152
-1.76314213973512e-14,-3.07172419656978e-14,0.152015201520152
-1.76314213973512e-14,-3.07172419656978e-14,0.152115211521152
-1.76314213973512e-14,-3.07172419656978e-14,0.152215221522152
-1.76314213973512e-14,-3.07172419656978e-14,0.152315231523152
-1.76314213973512e-14,-3.07172419656978e-14,0.152415241524152
-1.76314213973512e-14,-3.07172419656978e-14,0.152515251525153
-1.76314213973512e-14,-3.07172419656978e-14,0.152615261526153
-1.76314213973512e-14,-3.07172419656978e-14,0.152715271527153
-1.76314213973512e-14,-3.07172419656978e-14,0.152815281528153
-1.76314213973512e-14,-3.07172419656978e-14,0.152915291529153
-1.76314213973512e-14,-3.07172419656978e-14,0.153015301530153
-1.76314213973512e-14,-3.07172419656978e-14,0.153115311531153
-1.76314213973512e-14,-3.07172419656978e-14,0.153215321532153
-1.76314213973512e-14,-3.07172419656978e-14,0.153315331533153
-1.76314213973512e-14,-3.07172419656978e-14,0.153415341534153
-1.76314213973512e-14,-3.07172419656978e-14,0.153515351535154
-1.76314213973512e-14,-3.07172419656978e-14,0.153615361536154
-1.76314213973512e-14,-3.07172419656978e-14,0.153715371537154
-1.76314213973512e-14,-3.07172419656978e-14,0.153815381538154
-1.76314213973512e-14,-3.07172419656978e-14,0.153915391539154
-1.76314213973512e-14,-3.07172419656978e-14,0.154015401540154
-1.76314213973512e-14,-3.07172419656978e-14,0.154115411541154
-1.76314213973512e-14,-3.07172419656978e-14,0.154215421542154
-1.76314213973512e-14,-3.07172419656978e-14,0.154315431543154
-1.76314213973512e-14,-3.07172419656978e-14,0.154415441544154
-1.76314213973512e-14,-3.07172419656978e-14,0.154515451545155
-1.76314213973512e-14,-3.07172419656978e-14,0.154615461546155
-1.76314213973512e-14,-3.07172419656978e-14,0.154715471547155
-1.76314213973512e-14,-3.07172419656978e-14,0.154815481548155
-1.76314213973512e-14,-3.07172419656978e-14,0.154915491549155
-1.76314213973512e-14,-3.07172419656978e-14,0.155015501550155
-1.76314213973512e-14,-3.07172419656978e-14,0.155115511551155
-1.76314213973512e-14,-3.07172419656978e-14,0.155215521552155
-1.76314213973512e-14,-3.07172419656978e-14,0.155315531553155
-1.76314213973512e-14,-3.07172419656978e-14,0.155415541554155
-1.76314213973512e-14,-3.07172419656978e-14,0.155515551555156
-1.76314213973512e-14,-3.07172419656978e-14,0.155615561556156
-1.76314213973512e-14,-3.07172419656978e-14,0.155715571557156
-1.76314213973512e-14,-3.07172419656978e-14,0.155815581558156
-1.76314213973512e-14,-3.07172419656978e-14,0.155915591559156
-1.76314213973512e-14,-3.07172419656978e-14,0.156015601560156
-1.76314213973512e-14,-3.07172419656978e-14,0.156115611561156
-1.76314213973512e-14,-3.07172419656978e-14,0.156215621562156
-1.76314213973512e-14,-3.07172419656978e-14,0.156315631563156
-1.76314213973512e-14,-3.07172419656978e-14,0.156415641564156
-1.76314213973512e-14,-3.07172419656978e-14,0.156515651565157
-1.76314213973512e-14,-3.07172419656978e-14,0.156615661566157
-1.76314213973512e-14,-3.07172419656978e-14,0.156715671567157
-1.76314213973512e-14,-3.07172419656978e-14,0.156815681568157
-1.76314213973512e-14,-3.07172419656978e-14,0.156915691569157
-1.76314213973512e-14,-3.07172419656978e-14,0.157015701570157
-1.76314213973512e-14,-3.07172419656978e-14,0.157115711571157
-1.76314213973512e-14,-3.07172419656978e-14,0.157215721572157
-1.76314213973512e-14,-3.07172419656978e-14,0.157315731573157
-1.76314213973512e-14,-3.07172419656978e-14,0.157415741574157
-1.76314213973512e-14,-3.07172419656978e-14,0.157515751575158
-1.76314213973512e-14,-3.07172419656978e-14,0.157615761576158
-1.76314213973512e-14,-3.07172419656978e-14,0.157715771577158
-1.76314213973512e-14,-3.07172419656978e-14,0.157815781578158
-1.76314213973512e-14,-3.07172419656978e-14,0.157915791579158
-1.76314213973512e-14,-3.07172419656978e-14,0.158015801580158
-1.76314213973512e-14,-3.07172419656978e-14,0.158115811581158
-1.76314213973512e-14,-3.07172419656978e-14,0.158215821582158
-1.76314213973512e-14,-3.07172419656978e-14,0.158315831583158
-1.76314213973512e-14,-3.07172419656978e-14,0.158415841584158
-1.76314213973512e-14,-3.07172419656978e-14,0.158515851585159
-1.76314213973512e-14,-3.07172419656978e-14,0.158615861586159
-1.76314213973512e-14,-3.07172419656978e-14,0.158715871587159
-1.76314213973512e-14,-3.07172419656978e-14,0.158815881588159
-1.76314213973512e-14,-3.07172419656978e-14,0.158915891589159
-1.76314213973512e-14,-3.07172419656978e-14,0.159015901590159
-1.76314213973512e-14,-3.07172419656978e-14,0.159115911591159
-1.76314213973512e-14,-3.07172419656978e-14,0.159215921592159
-1.76314213973512e-14,-3.07172419656978e-14,0.159315931593159
-1.76314213973512e-14,-3.07172419656978e-14,0.159415941594159
-1.76314213973512e-14,-3.07172419656978e-14,0.15951595159516
-1.76314213973512e-14,-3.07172419656978e-14,0.15961596159616
-1.76314213973512e-14,-3.07172419656978e-14,0.15971597159716
-1.76314213973512e-14,-3.07172419656978e-14,0.15981598159816
-1.76314213973512e-14,-3.07172419656978e-14,0.15991599159916
-1.76314213973512e-14,-3.07172419656978e-14,0.16001600160016
-1.76314213973512e-14,-3.07172419656978e-14,0.16011601160116
-1.76314213973512e-14,-3.07172419656978e-14,0.16021602160216
-1.76314213973512e-14,-3.07172419656978e-14,0.16031603160316
-1.76314213973512e-14,-3.07172419656978e-14,0.16041604160416
-1.76314213973512e-14,-3.07172419656978e-14,0.160516051605161
-1.76314213973512e-14,-3.07172419656978e-14,0.160616061606161
-1.76314213973512e-14,-3.07172419656978e-14,0.160716071607161
-1.76314213973512e-14,-3.07172419656978e-14,0.160816081608161
-1.76314213973512e-14,-3.07172419656978e-14,0.160916091609161
-1.76314213973512e-14,-3.07172419656978e-14,0.161016101610161
-1.76314213973512e-14,-3.07172419656978e-14,0.161116111611161
-1.76314213973512e-14,-3.07172419656978e-14,0.161216121612161
-1.76314213973512e-14,-3.07172419656978e-14,0.161316131613161
-1.76314213973512e-14,-3.07172419656978e-14,0.161416141614161
-1.76314213973512e-14,-3.07172419656978e-14,0.161516151615162
-1.76314213973512e-14,-3.07172419656978e-14,0.161616161616162
-1.76314213973512e-14,-3.07172419656978e-14,0.161716171617162
-1.76314213973512e-14,-3.07172419656978e-14,0.161816181618162
-1.76314213973512e-14,-3.07172419656978e-14,0.161916191619162
-1.76314213973512e-14,-3.07172419656978e-14,0.162016201620162
-1.76314213973512e-14,-3.07172419656978e-14,0.162116211621162
-1.76314213973512e-14,-3.07172419656978e-14,0.162216221622162
-1.76314213973512e-14,-3.07172419656978e-14,0.162316231623162
-1.76314213973512e-14,-3.07172419656978e-14,0.162416241624162
-1.76314213973512e-14,-3.07172419656978e-14,0.162516251625163
-1.76314213973512e-14,-3.07172419656978e-14,0.162616261626163
-1.76314213973512e-14,-3.07172419656978e-14,0.162716271627163
-1.76314213973512e-14,-3.07172419656978e-14,0.162816281628163
-1.76314213973512e-14,-3.07172419656978e-14,0.162916291629163
-1.76314213973512e-14,-3.07172419656978e-14,0.163016301630163
-1.76314213973512e-14,-3.07172419656978e-14,0.163116311631163
-1.76314213973512e-14,-3.07172419656978e-14,0.163216321632163
-1.76314213973512e-14,-3.07172419656978e-14,0.163316331633163
-1.76314213973512e-14,-3.07172419656978e-14,0.163416341634163
-1.76314213973512e-14,-3.07172419656978e-14,0.163516351635164
-1.76314213973512e-14,-3.07172419656978e-14,0.163616361636164
-1.76314213973512e-14,-3.07172419656978e-14,0.163716371637164
-1.76314213973512e-14,-3.07172419656978e-14,0.163816381638164
-1.76314213973512e-14,-3.07172419656978e-14,0.163916391639164
-1.76314213973512e-14,-3.07172419656978e-14,0.164016401640164
-1.76314213973512e-14,-3.07172419656978e-14,0.164116411641164
-1.76314213973512e-14,-3.07172419656978e-14,0.164216421642164
-1.76314213973512e-14,-3.07172419656978e-14,0.164316431643164
-1.76314213973512e-14,-3.07172419656978e-14,0.164416441644164
-1.76314213973512e-14,-3.07172419656978e-14,0.164516451645165
-1.76314213973512e-14,-3.07172419656978e-14,0.164616461646165
-1.76314213973512e-14,-3.07172419656978e-14,0.164716471647165
-1.76314213973512e-14,-3.07172419656978e-14,0.164816481648165
-1.76314213973512e-14,-3.07172419656978e-14,0.164916491649165
-1.76314213973512e-14,-3.07172419656978e-14,0.165016501650165
-1.76314213973512e-14,-3.07172419656978e-14,0.165116511651165
-1.76314213973512e-14,-3.07172419656978e-14,0.165216521652165
-1.76314213973512e-14,-3.07172419656978e-14,0.165316531653165
-1.76314213973512e-14,-3.07172419656978e-14,0.165416541654165
-1.76314213973512e-14,-3.07172419656978e-14,0.165516551655166
-1.76314213973512e-14,-3.07172419656978e-14,0.165616561656166
-1.76314213973512e-14,-3.07172419656978e-14,0.165716571657166
-1.76314213973512e-14,-3.07172419656978e-14,0.165816581658166
-1.76314213973512e-14,-3.07172419656978e-14,0.165916591659166
-1.76314213973512e-14,-3.07172419656978e-14,0.166016601660166
-1.76314213973512e-14,-3.07172419656978e-14,0.166116611661166
-1.76314213973512e-14,-3.07172419656978e-14,0.166216621662166
-1.76314213973512e-14,-3.07172419656978e-14,0.166316631663166
-1.76314213973512e-14,-3.07172419656978e-14,0.166416641664166
-1.76314213973512e-14,-3.07172419656978e-14,0.166516651665167
-1.76314213973512e-14,-3.07172419656978e-14,0.166616661666167
-1.76314213973512e-14,-3.07172419656978e-14,0.166716671667167
-1.76314213973512e-14,-3.07172419656978e-14,0.166816681668167
-1.76314213973512e-14,-3.07172419656978e-14,0.166916691669167
-1.76314213973512e-14,-3.07172419656978e-14,0.167016701670167
-1.76314213973512e-14,-3.07172419656978e-14,0.167116711671167
-1.76314213973512e-14,-3.07172419656978e-14,0.167216721672167
-1.76314213973512e-14,-3.07172419656978e-14,0.167316731673167
-1.76314213973512e-14,-3.07172419656978e-14,0.167416741674167
-1.76314213973512e-14,-3.07172419656978e-14,0.167516751675168
-1.76314213973512e-14,-3.07172419656978e-14,0.167616761676168
-1.76314213973512e-14,-3.07172419656978e-14,0.167716771677168
-1.76314213973512e-14,-3.07172419656978e-14,0.167816781678168
-1.76314213973512e-14,-3.07172419656978e-14,0.167916791679168
-1.76314213973512e-14,-3.07172419656978e-14,0.168016801680168
-1.76314213973512e-14,-3.07172419656978e-14,0.168116811681168
-1.76314213973512e-14,-3.07172419656978e-14,0.168216821682168
-1.76314213973512e-14,-3.07172419656978e-14,0.168316831683168
-1.76314213973512e-14,-3.07172419656978e-14,0.168416841684168
-1.76314213973512e-14,-3.07172419656978e-14,0.168516851685169
-1.76314213973512e-14,-3.07172419656978e-14,0.168616861686169
-1.76314213973512e-14,-3.07172419656978e-14,0.168716871687169
-1.76314213973512e-14,-3.07172419656978e-14,0.168816881688169
-1.76314213973512e-14,-3.07172419656978e-14,0.168916891689169
-1.76314213973512e-14,-3.07172419656978e-14,0.169016901690169
-1.76314213973512e-14,-3.07172419656978e-14,0.169116911691169
-1.76314213973512e-14,-3.07172419656978e-14,0.169216921692169
-1.76314213973512e-14,-3.07172419656978e-14,0.169316931693169
-1.76314213973512e-14,-3.07172419656978e-14,0.169416941694169
-1.76314213973512e-14,-3.07172419656978e-14,0.16951695169517
-1.76314213973512e-14,-3.07172419656978e-14,0.16961696169617
-1.76314213973512e-14,-3.07172419656978e-14,0.16971697169717
-1.76314213973512e-14,-3.07172419656978e-14,0.16981698169817
-1.76314213973512e-14,-3.07172419656978e-14,0.16991699169917
-1.76314213973512e-14,-3.07172419656978e-14,0.17001700170017
-1.76314213973512e-14,-3.07172419656978e-14,0.17011701170117
-1.76314213973512e-14,-3.07172419656978e-14,0.17021702170217
-1.76314213973512e-14,-3.07172419656978e-14,0.17031703170317
-1.76314213973512e-14,-3.07172419656978e-14,0.17041704170417
-1.76314213973512e-14,-3.07172419656978e-14,0.170517051705171
-1.76314213973512e-14,-3.07172419656978e-14,0.170617061706171
-1.76314213973512e-14,-3.07172419656978e-14,0.170717071707171
-1.76314213973512e-14,-3.07172419656978e-14,0.170817081708171
-1.76314213973512e-14,-3.07172419656978e-14,0.170917091709171
-1.76314213973512e-14,-3.07172419656978e-14,0.171017101710171
-1.76314213973512e-14,-3.07172419656978e-14,0.171117111711171
-1.76314213973512e-14,-3.07172419656978e-14,0.171217121712171
-1.76314213973512e-14,-3.07172419656978e-14,0.171317131713171
-1.76314213973512e-14,-3.07172419656978e-14,0.171417141714171
-1.76314213973512e-14,-3.07172419656978e-14,0.171517151715172
-1.76314213973512e-14,-3.07172419656978e-14,0.171617161716172
-1.76314213973512e-14,-3.07172419656978e-14,0.171717171717172
-1.76314213973512e-14,-3.07172419656978e-14,0.171817181718172
-1.76314213973512e-14,-3.07172419656978e-14,0.171917191719172
-1.76314213973512e-14,-3.07172419656978e-14,0.172017201720172
-1.76314213973512e-14,-3.07172419656978e-14,0.172117211721172
-1.76314213973512e-14,-3.07172419656978e-14,0.172217221722172
-1.76314213973512e-14,-3.07172419656978e-14,0.172317231723172
-1.76314213973512e-14,-3.07172419656978e-14,0.172417241724172
-1.76314213973512e-14,-3.07172419656978e-14,0.172517251725173
-1.76314213973512e-14,-3.07172419656978e-14,0.172617261726173
-1.76314213973512e-14,-3.07172419656978e-14,0.172717271727173
-1.76314213973512e-14,-3.07172419656978e-14,0.172817281728173
-1.76314213973512e-14,-3.07172419656978e-14,0.172917291729173
-1.76314213973512e-14,-3.07172419656978e-14,0.173017301730173
-1.76314213973512e-14,-3.07172419656978e-14,0.173117311731173
-1.76314213973512e-14,-3.07172419656978e-14,0.173217321732173
-1.76314213973512e-14,-3.07172419656978e-14,0.173317331733173
-1.76314213973512e-14,-3.07172419656978e-14,0.173417341734173
-1.76314213973512e-14,-3.07172419656978e-14,0.173517351735174
-1.76314213973512e-14,-3.07172419656978e-14,0.173617361736174
-1.76314213973512e-14,-3.07172419656978e-14,0.173717371737174
-1.76314213973512e-14,-3.07172419656978e-14,0.173817381738174
-1.76314213973512e-14,-3.07172419656978e-14,0.173917391739174
-1.76314213973512e-14,-3.07172419656978e-14,0.174017401740174
-1.76314213973512e-14,-3.07172419656978e-14,0.174117411741174
-1.76314213973512e-14,-3.07172419656978e-14,0.174217421742174
-1.76314213973512e-14,-3.07172419656978e-14,0.174317431743174
-1.76314213973512e-14,-3.07172419656978e-14,0.174417441744174
-1.76314213973512e-14,-3.07172419656978e-14,0.174517451745175
-1.76314213973512e-14,-3.07172419656978e-14,0.174617461746175
-1.76314213973512e-14,-3.07172419656978e-14,0.174717471747175
-1.76314213973512e-14,-3.07172419656978e-14,0.174817481748175
-1.76314213973512e-14,-3.07172419656978e-14,0.174917491749175
-1.76314213973512e-14,-3.07172419656978e-14,0.175017501750175
-1.76314213973512e-14,-3.07172419656978e-14,0.175117511751175
-1.76314213973512e-14,-3.07172419656978e-14,0.175217521752175
-1.76314213973512e-14,-3.07172419656978e-14,0.175317531753175
-1.76314213973512e-14,-3.07172419656978e-14,0.175417541754175
-1.76314213973512e-14,-3.07172419656978e-14,0.175517551755176
-1.76314213973512e-14,-3.07172419656978e-14,0.175617561756176
-1.76314213973512e-14,-3.07172419656978e-14,0.175717571757176
-1.76314213973512e-14,-3.07172419656978e-14,0.175817581758176
-1.76314213973512e-14,-3.07172419656978e-14,0.175917591759176
-1.76314213973512e-14,-3.07172419656978e-14,0.176017601760176
-1.76314213973512e-14,-3.07172419656978e-14,0.176117611761176
-1.76314213973512e-14,-3.07172419656978e-14,0.176217621762176
-1.76314213973512e-14,-3.07172419656978e-14,0.176317631763176
-1.76314213973512e-14,-3.07172419656978e-14,0.176417641764176
-1.76314213973512e-14,-3.07172419656978e-14,0.176517651765177
-1.76314213973512e-14,-3.07172419656978e-14,0.176617661766177
-1.76314213973512e-14,-3.07172419656978e-14,0.176717671767177
-1.76314213973512e-14,-3.07172419656978e-14,0.176817681768177
-1.76314213973512e-14,-3.07172419656978e-14,0.176917691769177
-1.76314213973512e-14,-3.07172419656978e-14,0.177017701770177
-1.76314213973512e-14,-3.07172419656978e-14,0.177117711771177
-1.76314213973512e-14,-3.07172419656978e-14,0.177217721772177
-1.76314213973512e-14,-3.07172419656978e-14,0.177317731773177
-1.76314213973512e-14,-3.07172419656978e-14,0.177417741774177
-1.76314213973512e-14,-3.07172419656978e-14,0.177517751775178
-1.76314213973512e-14,-3.07172419656978e-14,0.177617761776178
-1.76314213973512e-14,-3.07172419656978e-14,0.177717771777178
-1.76314213973512e-14,-3.07172419656978e-14,0.177817781778178
-1.76314213973512e-14,-3.07172419656978e-14,0.177917791779178
-1.76314213973512e-14,-3.07172419656978e-14,0.178017801780178
-1.76314213973512e-14,-3.07172419656978e-14,0.178117811781178
-1.76314213973512e-14,-3.07172419656978e-14,0.178217821782178
-1.76314213973512e-14,-3.07172419656978e-14,0.178317831783178
-1.76314213973512e-14,-3.07172419656978e-14,0.178417841784178
-1.76314213973512e-14,-3.07172419656978e-14,0.178517851785179
-1.76314213973512e-14,-3.07172419656978e-14,0.178617861786179
-1.76314213973512e-14,-3.07172419656978e-14,0.178717871787179
-1.76314213973512e-14,-3.07172419656978e-14,0.178817881788179
-1.76314213973512e-14,-3.07172419656978e-14,0.178917891789179
-1.76314213973512e-14,-3.07172419656978e-14,0.179017901790179
-1.76314213973512e-14,-3.07172419656978e-14,0.179117911791179
-1.76314213973512e-14,-3.07172419656978e-14,0.179217921792179
-1.76314213973512e-14,-3.07172419656978e-14,0.179317931793179
-1.76314213973512e-14,-3.07172419656978e-14,0.179417941794179
-1.76314213973512e-14,-3.07172419656978e-14,0.17951795179518
-1.76314213973512e-14,-3.07172419656978e-14,0.17961796179618
-1.76314213973512e-14,-3.07172419656978e-14,0.17971797179718
-1.76314213973512e-14,-3.07172419656978e-14,0.17981798179818
-1.76314213973512e-14,-3.07172419656978e-14,0.17991799179918
-1.76314213973512e-14,-3.07172419656978e-14,0.18001800180018
-1.76314213973512e-14,-3.07172419656978e-14,0.18011801180118
-1.76314213973512e-14,-3.07172419656978e-14,0.18021802180218
-1.76314213973512e-14,-3.07172419656978e-14,0.18031803180318
-1.76314213973512e-14,-3.07172419656978e-14,0.18041804180418
-1.76314213973512e-14,-3.07172419656978e-14,0.180518051805181
-1.76314213973512e-14,-3.07172419656978e-14,0.180618061806181
-1.76314213973512e-14,-3.07172419656978e-14,0.180718071807181
-1.76314213973512e-14,-3.07172419656978e-14,0.180818081808181
-1.76314213973512e-14,-3.07172419656978e-14,0.180918091809181
-1.76314213973512e-14,-3.07172419656978e-14,0.181018101810181
-1.76314213973512e-14,-3.07172419656978e-14,0.181118111811181
-1.76314213973512e-14,-3.07172419656978e-14,0.181218121812181
-1.76314213973512e-14,-3.07172419656978e-14,0.181318131813181
-1.76314213973512e-14,-3.07172419656978e-14,0.181418141814181
-1.76314213973512e-14,-3.07172419656978e-14,0.181518151815182
-1.76314213973512e-14,-3.07172419656978e-14,0.181618161816182
-1.76314213973512e-14,-3.07172419656978e-14,0.181718171817182
-1.76314213973512e-14,-3.07172419656978e-14,0.181818181818182
-1.76314213973512e-14,-3.07172419656978e-14,0.181918191819182
-1.76314213973512e-14,-3.07172419656978e-14,0.182018201820182
-1.76314213973512e-14,-3.07172419656978e-14,0.182118211821182
-1.76314213973512e-14,-3.07172419656978e-14,0.182218221822182
-1.76314213973512e-14,-3.07172419656978e-14,0.182318231823182
-1.76314213973512e-14,-3.07172419656978e-14,0.182418241824182
-1.76314213973512e-14,-3.07172419656978e-14,0.182518251825183
-1.76314213973512e-14,-3.07172419656978e-14,0.182618261826183
-1.76314213973512e-14,-3.07172419656978e-14,0.182718271827183
-1.76314213973512e-14,-3.07172419656978e-14,0.182818281828183
-1.76314213973512e-14,-3.07172419656978e-14,0.182918291829183
-1.76314213973512e-14,-3.07172419656978e-14,0.183018301830183
-1.76314213973512e-14,-3.07172419656978e-14,0.183118311831183
-1.76314213973512e-14,-3.07172419656978e-14,0.183218321832183
-1.76314213973512e-14,-3.07172419656978e-14,0.183318331833183
-1.76314213973512e-14,-3.07172419656978e-14,0.183418341834183
-1.76314213973512e-14,-3.07172419656978e-14,0.183518351835184
-1.76314213973512e-14,-3.07172419656978e-14,0.183618361836184
-1.76314213973512e-14,-3.07172419656978e-14,0.183718371837184
-1.76314213973512e-14,-3.07172419656978e-14,0.183818381838184
-1.76314213973512e-14,-3.07172419656978e-14,0.183918391839184
-1.76314213973512e-14,-3.07172419656978e-14,0.184018401840184
-1.76314213973512e-14,-3.07172419656978e-14,0.184118411841184
-1.76314213973512e-14,-3.07172419656978e-14,0.184218421842184
-1.76314213973512e-14,-3.07172419656978e-14,0.184318431843184
-1.76314213973512e-14,-3.07172419656978e-14,0.184418441844184
-1.76314213973512e-14,-3.07172419656978e-14,0.184518451845185
-1.76314213973512e-14,-3.07172419656978e-14,0.184618461846185
-1.76314213973512e-14,-3.07172419656978e-14,0.184718471847185
-1.76314213973512e-14,-3.07172419656978e-14,0.184818481848185
-1.76314213973512e-14,-3.07172419656978e-14,0.184918491849185
-1.76314213973512e-14,-3.07172419656978e-14,0.185018501850185
-1.76314213973512e-14,-3.07172419656978e-14,0.185118511851185
-1.76314213973512e-14,-3.07172419656978e-14,0.185218521852185
-1.76314213973512e-14,-3.07172419656978e-14,0.185318531853185
-1.76314213973512e-14,-3.07172419656978e-14,0.185418541854185
-1.76314213973512e-14,-3.07172419656978e-14,0.185518551855186
-1.76314213973512e-14,-3.07172419656978e-14,0.185618561856186
-1.76314213973512e-14,-3.07172419656978e-14,0.185718571857186
-1.76314213973512e-14,-3.07172419656978e-14,0.185818581858186
-1.76314213973512e-14,-3.07172419656978e-14,0.185918591859186
-1.76314213973512e-14,-3.07172419656978e-14,0.186018601860186
-1.76314213973512e-14,-3.07172419656978e-14,0.186118611861186
-1.76314213973512e-14,-3.07172419656978e-14,0.186218621862186
-1.76314213973512e-14,-3.07172419656978e-14,0.186318631863186
-1.76314213973512e-14,-3.07172419656978e-14,0.186418641864186
-1.76314213973512e-14,-3.07172419656978e-14,0.186518651865187
-1.76314213973512e-14,-3.07172419656978e-14,0.186618661866187
-1.76314213973512e-14,-3.07172419656978e-14,0.186718671867187
-1.76314213973512e-14,-3.07172419656978e-14,0.186818681868187
-1.76314213973512e-14,-3.07172419656978e-14,0.186918691869187
-1.76314213973512e-14,-3.07172419656978e-14,0.187018701870187
-1.76314213973512e-14,-3.07172419656978e-14,0.187118711871187
-1.76314213973512e-14,-3.07172419656978e-14,0.187218721872187
-1.76314213973512e-14,-3.07172419656978e-14,0.187318731873187
-1.76314213973512e-14,-3.07172419656978e-14,0.187418741874187
-1.76314213973512e-14,-3.07172419656978e-14,0.187518751875188
-1.76314213973512e-14,-3.07172419656978e-14,0.187618761876188
-1.76314213973512e-14,-3.07172419656978e-14,0.187718771877188
-1.76314213973512e-14,-3.07172419656978e-14,0.187818781878188
-1.76314213973512e-14,-3.07172419656978e-14,0.187918791879188
-1.76314213973512e-14,-3.07172419656978e-14,0.188018801880188
-1.76314213973512e-14,-3.07172419656978e-14,0.188118811881188
-1.76314213973512e-14,-3.07172419656978e-14,0.188218821882188
-1.76314213973512e-14,-3.07172419656978e-14,0.188318831883188
-1.76314213973512e-14,-3.07172419656978e-14,0.188418841884188
-1.76314213973512e-14,-3.07172419656978e-14,0.188518851885189
-1.76314213973512e-14,-3.07172419656978e-14,0.188618861886189
-1.76314213973512e-14,-3.07172419656978e-14,0.188718871887189
-1.76314213973512e-14,-3.07172419656978e-14,0.188818881888189
-1.76314213973512e-14,-3.07172419656978e-14,0.188918891889189
-1.76314213973512e-14,-3.07172419656978e-14,0.189018901890189
-1.76314213973512e-14,-3.07172419656978e-14,0.189118911891189
-1.76314213973512e-14,-3.07172419656978e-14,0.189218921892189
-1.76314213973512e-14,-3.07172419656978e-14,0.189318931893189
-1.76314213973512e-14,-3.07172419656978e-14,0.189418941894189
-1.76314213973512e-14,-3.07172419656978e-14,0.18951895189519
-1.76314213973512e-14,-3.07172419656978e-14,0.18961896189619
-1.76314213973512e-14,-3.07172419656978e-14,0.18971897189719
-1.76314213973512e-14,-3.07172419656978e-14,0.18981898189819
-1.76314213973512e-14,-3.07172419656978e-14,0.18991899189919
-1.76314213973512e-14,-3.07172419656978e-14,0.19001900190019
-1.76314213973512e-14,-3.07172419656978e-14,0.19011901190119
-1.76314213973512e-14,-3.07172419656978e-14,0.19021902190219
-1.76314213973512e-14,-3.07172419656978e-14,0.19031903190319
-1.76314213973512e-14,-3.07172419656978e-14,0.19041904190419
-1.76314213973512e-14,-3.07172419656978e-14,0.190519051905191
-1.76314213973512e-14,-3.07172419656978e-14,0.190619061906191
-1.76314213973512e-14,-3.07172419656978e-14,0.190719071907191
-1.76314213973512e-14,-3.07172419656978e-14,0.190819081908191
-1.76314213973512e-14,-3.07172419656978e-14,0.190919091909191
-1.76314213973512e-14,-3.07172419656978e-14,0.191019101910191
-1.76314213973512e-14,-3.07172419656978e-14,0.191119111911191
-1.76314213973512e-14,-3.07172419656978e-14,0.191219121912191
-1.76314213973512e-14,-3.07172419656978e-14,0.191319131913191
-1.76314213973512e-14,-3.07172419656978e-14,0.191419141914191
-1.76314213973512e-14,-3.07172419656978e-14,0.191519151915192
-1.76314213973512e-14,-3.07172419656978e-14,0.191619161916192
-1.76314213973512e-14,-3.07172419656978e-14,0.191719171917192
-1.76314213973512e-14,-3.07172419656978e-14,0.191819181918192
-1.76314213973512e-14,-3.07172419656978e-14,0.191919191919192
-1.76314213973512e-14,-3.07172419656978e-14,0.192019201920192
-1.76314213973512e-14,-3.07172419656978e-14,0.192119211921192
-1.76314213973512e-14,-3.07172419656978e-14,0.192219221922192
-1.76314213973512e-14,-3.07172419656978e-14,0.192319231923192
-1.76314213973512e-14,-3.07172419656978e-14,0.192419241924192
-1.76314213973512e-14,-3.07172419656978e-14,0.192519251925193
-1.76314213973512e-14,-3.07172419656978e-14,0.192619261926193
-1.76314213973512e-14,-3.07172419656978e-14,0.192719271927193
-1.76314213973512e-14,-3.07172419656978e-14,0.192819281928193
-1.76314213973512e-14,-3.07172419656978e-14,0.192919291929193
-1.76314213973512e-14,-3.07172419656978e-14,0.193019301930193
-1.76314213973512e-14,-3.07172419656978e-14,0.193119311931193
-1.76314213973512e-14,-3.07172419656978e-14,0.193219321932193
-1.76314213973512e-14,-3.07172419656978e-14,0.193319331933193
-1.76314213973512e-14,-3.07172419656978e-14,0.193419341934193
-1.76314213973512e-14,-3.07172419656978e-14,0.193519351935194
-1.76314213973512e-14,-3.07172419656978e-14,0.193619361936194
-1.76314213973512e-14,-3.07172419656978e-14,0.193719371937194
-1.76314213973512e-14,-3.07172419656978e-14,0.193819381938194
-1.76314213973512e-14,-3.07172419656978e-14,0.193919391939194
-1.76314213973512e-14,-3.07172419656978e-14,0.194019401940194
-1.76314213973512e-14,-3.07172419656978e-14,0.194119411941194
-1.76314213973512e-14,-3.07172419656978e-14,0.194219421942194
-1.76314213973512e-14,-3.07172419656978e-14,0.194319431943194
-1.76314213973512e-14,-3.07172419656978e-14,0.194419441944194
-1.76314213973512e-14,-3.07172419656978e-14,0.194519451945195
-1.76314213973512e-14,-3.07172419656978e-14,0.194619461946195
-1.76314213973512e-14,-3.07172419656978e-14,0.194719471947195
-1.76314213973512e-14,-3.07172419656978e-14,0.194819481948195
-1.76314213973512e-14,-3.07172419656978e-14,0.194919491949195
-1.76314213973512e-14,-3.07172419656978e-14,0.195019501950195
-1.76314213973512e-14,-3.07172419656978e-14,0.195119511951195
-1.76314213973512e-14,-3.07172419656978e-14,0.195219521952195
-1.76314213973512e-14,-3.07172419656978e-14,0.195319531953195
-1.76314213973512e-14,-3.07172419656978e-14,0.195419541954195
-1.76314213973512e-14,-3.07172419656978e-14,0.195519551955196
-1.76314213973512e-14,-3.07172419656978e-14,0.195619561956196
-1.76314213973512e-14,-3.07172419656978e-14,0.195719571957196
-1.76314213973512e-14,-3.07172419656978e-14,0.195819581958196
-1.76314213973512e-14,-3.07172419656978e-14,0.195919591959196
-1.76314213973512e-14,-3.07172419656978e-14,0.196019601960196
-1.76314213973512e-14,-3.07172419656978e-14,0.196119611961196
-1.76314213973512e-14,-3.07172419656978e-14,0.196219621962196
-1.76314213973512e-14,-3.07172419656978e-14,0.196319631963196
-1.76314213973512e-14,-3.07172419656978e-14,0.196419641964196
-1.76314213973512e-14,-3.07172419656978e-14,0.196519651965197
-1.76314213973512e-14,-3.07172419656978e-14,0.196619661966197
-1.76314213973512e-14,-3.07172419656978e-14,0.196719671967197
-1.76314213973512e-14,-3.07172419656978e-14,0.196819681968197
-1.76314213973512e-14,-3.07172419656978e-14,0.196919691969197
-1.76314213973512e-14,-3.07172419656978e-14,0.197019701970197
-1.76314213973512e-14,-3.07172419656978e-14,0.197119711971197
-1.76314213973512e-14,-3.07172419656978e-14,0.197219721972197
-1.76314213973512e-14,-3.07172419656978e-14,0.197319731973197
-1.76314213973512e-14,-3.07172419656978e-14,0.197419741974197
-1.76314213973512e-14,-3.07172419656978e-14,0.197519751975198
-1.76314213973512e-14,-3.07172419656978e-14,0.197619761976198
-1.76314213973512e-14,-3.07172419656978e-14,0.197719771977198
-1.76314213973512e-14,-3.07172419656978e-14,0.197819781978198
-1.76314213973512e-14,-3.07172419656978e-14,0.197919791979198
-1.76314213973512e-14,-3.07172419656978e-14,0.198019801980198
-1.76314213973512e-14,-3.07172419656978e-14,0.198119811981198
-1.76314213973512e-14,-3.07172419656978e-14,0.198219821982198
-1.76314213973512e-14,-3.07172419656978e-14,0.198319831983198
-1.76314213973512e-14,-3.07172419656978e-14,0.198419841984198
-1.76314213973512e-14,-3.07172419656978e-14,0.198519851985199
-1.76314213973512e-14,-3.07172419656978e-14,0.198619861986199
-1.76314213973512e-14,-3.07172419656978e-14,0.198719871987199
-1.76314213973512e-14,-3.07172419656978e-14,0.198819881988199
-1.76314213973512e-14,-3.07172419656978e-14,0.198919891989199
-1.76314213973512e-14,-3.07172419656978e-14,0.199019901990199
-1.76314213973512e-14,-3.07172419656978e-14,0.199119911991199
-1.76314213973512e-14,-3.07172419656978e-14,0.199219921992199
-1.76314213973512e-14,-3.07172419656978e-14,0.199319931993199
-1.76314213973512e-14,-3.07172419656978e-14,0.199419941994199
-1.76314213973512e-14,-3.07172419656978e-14,0.1995199519952
-1.76314213973512e-14,-3.07172419656978e-14,0.1996199619962
-1.76314213973512e-14,-3.07172419656978e-14,0.1997199719972
-1.76314213973512e-14,-3.07172419656978e-14,0.1998199819982
-1.76314213973512e-14,-3.07172419656978e-14,0.1999199919992
-1.76314213973512e-14,-3.07172419656978e-14,0.2000200020002
-1.76314213973512e-14,-3.07172419656978e-14,0.2001200120012
-1.76314213973512e-14,-3.07172419656978e-14,0.2002200220022
-1.76314213973512e-14,-3.07172419656978e-14,0.2003200320032
-1.76314213973512e-14,-3.07172419656978e-14,0.2004200420042
-1.76314213973512e-14,-3.07172419656978e-14,0.200520052005201
-1.76314213973512e-14,-3.07172419656978e-14,0.200620062006201
-1.76314213973512e-14,-3.07172419656978e-14,0.200720072007201
-1.76314213973512e-14,-3.07172419656978e-14,0.200820082008201
-1.76314213973512e-14,-3.07172419656978e-14,0.200920092009201
-1.76314213973512e-14,-3.07172419656978e-14,0.201020102010201
-1.76314213973512e-14,-3.07172419656978e-14,0.201120112011201
-1.76314213973512e-14,-3.07172419656978e-14,0.201220122012201
-1.76314213973512e-14,-3.07172419656978e-14,0.201320132013201
-1.76314213973512e-14,-3.07172419656978e-14,0.201420142014201
-1.76314213973512e-14,-3.07172419656978e-14,0.201520152015202
-1.76314213973512e-14,-3.07172419656978e-14,0.201620162016202
-1.76314213973512e-14,-3.07172419656978e-14,0.201720172017202
-1.76314213973512e-14,-3.07172419656978e-14,0.201820182018202
-1.76314213973512e-14,-3.07172419656978e-14,0.201920192019202
-1.76314213973512e-14,-3.07172419656978e-14,0.202020202020202
-1.76314213973512e-14,-3.07172419656978e-14,0.202120212021202
-1.76314213973512e-14,-3.07172419656978e-14,0.202220222022202
-1.76314213973512e-14,-3.07172419656978e-14,0.202320232023202
-1.76314213973512e-14,-3.07172419656978e-14,0.202420242024202
-1.76314213973512e-14,-3.07172419656978e-14,0.202520252025203
-1.76314213973512e-14,-3.07172419656978e-14,0.202620262026203
-1.76314213973512e-14,-3.07172419656978e-14,0.202720272027203
-1.76314213973512e-14,-3.07172419656978e-14,0.202820282028203
-1.76314213973512e-14,-3.07172419656978e-14,0.202920292029203
-1.76314213973512e-14,-3.07172419656978e-14,0.203020302030203
-1.76314213973512e-14,-3.07172419656978e-14,0.203120312031203
-1.76314213973512e-14,-3.07172419656978e-14,0.203220322032203
-1.76314213973512e-14,-3.07172419656978e-14,0.203320332033203
-1.76314213973512e-14,-3.07172419656978e-14,0.203420342034203
-1.76314213973512e-14,-3.07172419656978e-14,0.203520352035204
-1.76314213973512e-14,-3.07172419656978e-14,0.203620362036204
-1.76314213973512e-14,-3.07172419656978e-14,0.203720372037204
-1.76314213973512e-14,-3.07172419656978e-14,0.203820382038204
-1.76314213973512e-14,-3.07172419656978e-14,0.203920392039204
-1.76314213973512e-14,-3.07172419656978e-14,0.204020402040204
-1.76314213973512e-14,-3.07172419656978e-14,0.204120412041204
-1.76314213973512e-14,-3.07172419656978e-14,0.204220422042204
-1.76314213973512e-14,-3.07172419656978e-14,0.204320432043204
-1.76314213973512e-14,-3.07172419656978e-14,0.204420442044204
-1.76314213973512e-14,-3.07172419656978e-14,0.204520452045205
-1.76314213973512e-14,-3.07172419656978e-14,0.204620462046205
-1.76314213973512e-14,-3.07172419656978e-14,0.204720472047205
-1.76314213973512e-14,-3.07172419656978e-14,0.204820482048205
-1.76314213973512e-14,-3.07172419656978e-14,0.204920492049205
-1.76314213973512e-14,-3.07172419656978e-14,0.205020502050205
-1.76314213973512e-14,-3.07172419656978e-14,0.205120512051205
-1.76314213973512e-14,-3.07172419656978e-14,0.205220522052205
-1.76314213973512e-14,-3.07172419656978e-14,0.205320532053205
-1.76314213973512e-14,-3.07172419656978e-14,0.205420542054205
-1.76314213973512e-14,-3.07172419656978e-14,0.205520552055206
-1.76314213973512e-14,-3.07172419656978e-14,0.205620562056206
-1.76314213973512e-14,-3.07172419656978e-14,0.205720572057206
-1.76314213973512e-14,-3.07172419656978e-14,0.205820582058206
-1.76314213973512e-14,-3.07172419656978e-14,0.205920592059206
-1.76314213973512e-14,-3.07172419656978e-14,0.206020602060206
-1.76314213973512e-14,-3.07172419656978e-14,0.206120612061206
-1.76314213973512e-14,-3.07172419656978e-14,0.206220622062206
-1.76314213973512e-14,-3.07172419656978e-14,0.206320632063206
-1.76314213973512e-14,-3.07172419656978e-14,0.206420642064206
-1.76314213973512e-14,-3.07172419656978e-14,0.206520652065207
-1.76314213973512e-14,-3.07172419656978e-14,0.206620662066207
-1.76314213973512e-14,-3.07172419656978e-14,0.206720672067207
-1.76314213973512e-14,-3.07172419656978e-14,0.206820682068207
-1.76314213973512e-14,-3.07172419656978e-14,0.206920692069207
-1.76314213973512e-14,-3.07172419656978e-14,0.207020702070207
-1.76314213973512e-14,-3.07172419656978e-14,0.207120712071207
-1.76314213973512e-14,-3.07172419656978e-14,0.207220722072207
-1.76314213973512e-14,-3.07172419656978e-14,0.207320732073207
-1.76314213973512e-14,-3.07172419656978e-14,0.207420742074207
-1.76314213973512e-14,-3.07172419656978e-14,0.207520752075208
-1.76314213973512e-14,-3.07172419656978e-14,0.207620762076208
-1.76314213973512e-14,-3.07172419656978e-14,0.207720772077208
-1.76314213973512e-14,-3.07172419656978e-14,0.207820782078208
-1.76314213973512e-14,-3.07172419656978e-14,0.207920792079208
-1.76314213973512e-14,-3.07172419656978e-14,0.208020802080208
-1.76314213973512e-14,-3.07172419656978e-14,0.208120812081208
-1.76314213973512e-14,-3.07172419656978e-14,0.208220822082208
-1.76314213973512e-14,-3.07172419656978e-14,0.208320832083208
-1.76314213973512e-14,-3.07172419656978e-14,0.208420842084208
-1.76314213973512e-14,-3.07172419656978e-14,0.208520852085209
-1.76314213973512e-14,-3.07172419656978e-14,0.208620862086209
-1.76314213973512e-14,-3.07172419656978e-14,0.208720872087209
-1.76314213973512e-14,-3.07172419656978e-14,0.208820882088209
-1.76314213973512e-14,-3.07172419656978e-14,0.208920892089209
-1.76314213973512e-14,-3.07172419656978e-14,0.209020902090209
-1.76314213973512e-14,-3.07172419656978e-14,0.209120912091209
-1.76314213973512e-14,-3.07172419656978e-14,0.209220922092209
-1.76314213973512e-14,-3.07172419656978e-14,0.209320932093209
-1.76314213973512e-14,-3.07172419656978e-14,0.209420942094209
-1.76314213973512e-14,-3.07172419656978e-14,0.20952095209521
-1.76314213973512e-14,-3.07172419656978e-14,0.20962096209621
-1.76314213973512e-14,-3.07172419656978e-14,0.20972097209721
-1.76314213973512e-14,-3.07172419656978e-14,0.20982098209821
-1.76314213973512e-14,-3.07172419656978e-14,0.20992099209921
-1.76314213973512e-14,-3.07172419656978e-14,0.21002100210021
-1.76314213973512e-14,-3.07172419656978e-14,0.21012101210121
-1.76314213973512e-14,-3.07172419656978e-14,0.21022102210221
-1.76314213973512e-14,-3.07172419656978e-14,0.21032103210321
-1.76314213973512e-14,-3.07172419656978e-14,0.21042104210421
-1.76314213973512e-14,-3.07172419656978e-14,0.210521052105211
-1.76314213973512e-14,-3.07172419656978e-14,0.210621062106211
-1.76314213973512e-14,-3.07172419656978e-14,0.210721072107211
-1.76314213973512e-14,-3.07172419656978e-14,0.210821082108211
-1.76314213973512e-14,-3.07172419656978e-14,0.210921092109211
-1.76314213973512e-14,-3.07172419656978e-14,0.211021102110211
-1.76314213973512e-14,-3.07172419656978e-14,0.211121112111211
-1.76314213973512e-14,-3.07172419656978e-14,0.211221122112211
-1.76314213973512e-14,-3.07172419656978e-14,0.211321132113211
-1.76314213973512e-14,-3.07172419656978e-14,0.211421142114211
-1.76314213973512e-14,-3.07172419656978e-14,0.211521152115212
-1.76314213973512e-14,-3.07172419656978e-14,0.211621162116212
-1.76314213973512e-14,-3.07172419656978e-14,0.211721172117212
-1.76314213973512e-14,-3.07172419656978e-14,0.211821182118212
-1.76314213973512e-14,-3.07172419656978e-14,0.211921192119212
-1.76314213973512e-14,-3.07172419656978e-14,0.212021202120212
-1.76314213973512e-14,-3.07172419656978e-14,0.212121212121212
-1.76314213973512e-14,-3.07172419656978e-14,0.212221222122212
-1.76314213973512e-14,-3.07172419656978e-14,0.212321232123212
-1.76314213973512e-14,-3.07172419656978e-14,0.212421242124212
-1.76314213973512e-14,-3.07172419656978e-14,0.212521252125213
-1.76314213973512e-14,-3.07172419656978e-14,0.212621262126213
-1.76314213973512e-14,-3.07172419656978e-14,0.212721272127213
-1.76314213973512e-14,-3.07172419656978e-14,0.212821282128213
-1.76314213973512e-14,-3.07172419656978e-14,0.212921292129213
-1.76314213973512e-14,-3.07172419656978e-14,0.213021302130213
-1.76314213973512e-14,-3.07172419656978e-14,0.213121312131213
-1.76314213973512e-14,-3.07172419656978e-14,0.213221322132213
-1.76314213973512e-14,-3.07172419656978e-14,0.213321332133213
-1.76314213973512e-14,-3.07172419656978e-14,0.213421342134213
-1.76314213973512e-14,-3.07172419656978e-14,0.213521352135214
-1.76314213973512e-14,-3.07172419656978e-14,0.213621362136214
-1.76314213973512e-14,-3.07172419656978e-14,0.213721372137214
-1.76314213973512e-14,-3.07172419656978e-14,0.213821382138214
-1.76314213973512e-14,-3.07172419656978e-14,0.213921392139214
-1.76314213973512e-14,-3.07172419656978e-14,0.214021402140214
-1.76314213973512e-14,-3.07172419656978e-14,0.214121412141214
-1.76314213973512e-14,-3.07172419656978e-14,0.214221422142214
-1.76314213973512e-14,-3.07172419656978e-14,0.214321432143214
-1.76314213973512e-14,-3.07172419656978e-14,0.214421442144214
-1.76314213973512e-14,-3.07172419656978e-14,0.214521452145215
-1.76314213973512e-14,-3.07172419656978e-14,0.214621462146215
-1.76314213973512e-14,-3.07172419656978e-14,0.214721472147215
-1.76314213973512e-14,-3.07172419656978e-14,0.214821482148215
-1.76314213973512e-14,-3.07172419656978e-14,0.214921492149215
-1.76314213973512e-14,-3.07172419656978e-14,0.215021502150215
-1.76314213973512e-14,-3.07172419656978e-14,0.215121512151215
-1.76314213973512e-14,-3.07172419656978e-14,0.215221522152215
-1.76314213973512e-14,-3.07172419656978e-14,0.215321532153215
-1.76314213973512e-14,-3.07172419656978e-14,0.215421542154215
-1.76314213973512e-14,-3.07172419656978e-14,0.215521552155216
-1.76314213973512e-14,-3.07172419656978e-14,0.215621562156216
-1.76314213973512e-14,-3.07172419656978e-14,0.215721572157216
-1.76314213973512e-14,-3.07172419656978e-14,0.215821582158216
-1.76314213973512e-14,-3.07172419656978e-14,0.215921592159216
-1.76314213973512e-14,-3.07172419656978e-14,0.216021602160216
-1.76314213973512e-14,-3.07172419656978e-14,0.216121612161216
-1.76314213973512e-14,-3.07172419656978e-14,0.216221622162216
-1.76314213973512e-14,-3.07172419656978e-14,0.216321632163216
-1.76314213973512e-14,-3.07172419656978e-14,0.216421642164216
-1.76314213973512e-14,-3.07172419656978e-14,0.216521652165217
-1.76314213973512e-14,-3.07172419656978e-14,0.216621662166217
-1.76314213973512e-14,-3.07172419656978e-14,0.216721672167217
-1.76314213973512e-14,-3.07172419656978e-14,0.216821682168217
-1.76314213973512e-14,-3.07172419656978e-14,0.216921692169217
-1.76314213973512e-14,-3.07172419656978e-14,0.217021702170217
-1.76314213973512e-14,-3.07172419656978e-14,0.217121712171217
-1.76314213973512e-14,-3.07172419656978e-14,0.217221722172217
-1.76314213973512e-14,-3.07172419656978e-14,0.217321732173217
-1.76314213973512e-14,-3.07172419656978e-14,0.217421742174217
-1.76314213973512e-14,-3.07172419656978e-14,0.217521752175218
-1.76314213973512e-14,-3.07172419656978e-14,0.217621762176218
-1.76314213973512e-14,-3.07172419656978e-14,0.217721772177218
-1.76314213973512e-14,-3.07172419656978e-14,0.217821782178218
-1.76314213973512e-14,-3.07172419656978e-14,0.217921792179218
-1.76314213973512e-14,-3.07172419656978e-14,0.218021802180218
-1.76314213973512e-14,-3.07172419656978e-14,0.218121812181218
-1.76314213973512e-14,-3.07172419656978e-14,0.218221822182218
-1.76314213973512e-14,-3.07172419656978e-14,0.218321832183218
-1.76314213973512e-14,-3.07172419656978e-14,0.218421842184218
-1.76314213973512e-14,-3.07172419656978e-14,0.218521852185219
-1.76314213973512e-14,-3.07172419656978e-14,0.218621862186219
-1.76314213973512e-14,-3.07172419656978e-14,0.218721872187219
-1.76314213973512e-14,-3.07172419656978e-14,0.218821882188219
-1.76314213973512e-14,-3.07172419656978e-14,0.218921892189219
-1.76314213973512e-14,-3.07172419656978e-14,0.219021902190219
-1.76314213973512e-14,-3.07172419656978e-14,0.219121912191219
-1.76314213973512e-14,-3.07172419656978e-14,0.219221922192219
-1.76314213973512e-14,-3.07172419656978e-14,0.219321932193219
-1.76314213973512e-14,-3.07172419656978e-14,0.219421942194219
-1.76314213973512e-14,-3.07172419656978e-14,0.21952195219522
-1.76314213973512e-14,-3.07172419656978e-14,0.21962196219622
-1.76314213973512e-14,-3.07172419656978e-14,0.21972197219722
-1.76314213973512e-14,-3.07172419656978e-14,0.21982198219822
-1.76314213973512e-14,-3.07172419656978e-14,0.21992199219922
-1.76314213973512e-14,-3.07172419656978e-14,0.22002200220022
-1.76314213973512e-14,-3.07172419656978e-14,0.22012201220122
-1.76314213973512e-14,-3.07172419656978e-14,0.22022202220222
-1.76314213973512e-14,-3.07172419656978e-14,0.22032203220322
-1.76314213973512e-14,-3.07172419656978e-14,0.22042204220422
-1.76314213973512e-14,-3.07172419656978e-14,0.220522052205221
-1.76314213973512e-14,-3.07172419656978e-14,0.220622062206221
-1.76314213973512e-14,-3.07172419656978e-14,0.220722072207221
-1.76314213973512e-14,-3.07172419656978e-14,0.220822082208221
-1.76314213973512e-14,-3.07172419656978e-14,0.220922092209221
-1.76314213973512e-14,-3.07172419656978e-14,0.221022102210221
-1.76314213973512e-14,-3.07172419656978e-14,0.221122112211221
-1.76314213973512e-14,-3.07172419656978e-14,0.221222122212221
-1.76314213973512e-14,-3.07172419656978e-14,0.221322132213221
-1.76314213973512e-14,-3.07172419656978e-14,0.221422142214221
-1.76314213973512e-14,-3.07172419656978e-14,0.221522152215222
-1.76314213973512e-14,-3.07172419656978e-14,0.221622162216222
-1.76314213973512e-14,-3.07172419656978e-14,0.221722172217222
-1.76314213973512e-14,-3.07172419656978e-14,0.221822182218222
-1.76314213973512e-14,-3.07172419656978e-14,0.221922192219222
-1.76314213973512e-14,-3.07172419656978e-14,0.222022202220222
-1.76314213973512e-14,-3.07172419656978e-14,0.222122212221222
-1.76314213973512e-14,-3.07172419656978e-14,0.222222222222222
-1.76314213973512e-14,-3.07172419656978e-14,0.222322232223222
-1.76314213973512e-14,-3.07172419656978e-14,0.222422242224222
-1.76314213973512e-14,-3.07172419656978e-14,0.222522252225223
-1.76314213973512e-14,-3.07172419656978e-14,0.222622262226223
-1.76314213973512e-14,-3.07172419656978e-14,0.222722272227223
-1.76314213973512e-14,-3.07172419656978e-14,0.222822282228223
-1.76314213973512e-14,-3.07172419656978e-14,0.222922292229223
-1.76314213973512e-14,-3.07172419656978e-14,0.223022302230223
-1.76314213973512e-14,-3.07172419656978e-14,0.223122312231223
-1.76314213973512e-14,-3.07172419656978e-14,0.223222322232223
-1.76314213973512e-14,-3.07172419656978e-14,0.223322332233223
-1.76314213973512e-14,-3.07172419656978e-14,0.223422342234223
-1.76314213973512e-14,-3.07172419656978e-14,0.223522352235224
-1.76314213973512e-14,-3.07172419656978e-14,0.223622362236224
-1.76314213973512e-14,-3.07172419656978e-14,0.223722372237224
-1.76314213973512e-14,-3.07172419656978e-14,0.223822382238224
-1.76314213973512e-14,-3.07172419656978e-14,0.223922392239224
-1.76314213973512e-14,-3.07172419656978e-14,0.224022402240224
-1.76314213973512e-14,-3.07172419656978e-14,0.224122412241224
-1.76314213973512e-14,-3.07172419656978e-14,0.224222422242224
-1.76314213973512e-14,-3.07172419656978e-14,0.224322432243224
-1.76314213973512e-14,-3.07172419656978e-14,0.224422442244224
-1.76314213973512e-14,-3.07172419656978e-14,0.224522452245225
-1.76314213973512e-14,-3.07172419656978e-14,0.224622462246225
-1.76314213973512e-14,-3.07172419656978e-14,0.224722472247225
-1.76314213973512e-14,-3.07172419656978e-14,0.224822482248225
-1.76314213973512e-14,-3.07172419656978e-14,0.224922492249225
-1.76314213973512e-14,-3.07172419656978e-14,0.225022502250225
-1.76314213973512e-14,-3.07172419656978e-14,0.225122512251225
-1.76314213973512e-14,-3.07172419656978e-14,0.225222522252225
-1.76314213973512e-14,-3.07172419656978e-14,0.225322532253225
-1.76314213973512e-14,-3.07172419656978e-14,0.225422542254225
-1.76314213973512e-14,-3.07172419656978e-14,0.225522552255226
-1.76314213973512e-14,-3.07172419656978e-14,0.225622562256226
-1.76314213973512e-14,-3.07172419656978e-14,0.225722572257226
-1.76314213973512e-14,-3.07172419656978e-14,0.225822582258226
-1.76314213973512e-14,-3.07172419656978e-14,0.225922592259226
-1.76314213973512e-14,-3.07172419656978e-14,0.226022602260226
-1.76314213973512e-14,-3.07172419656978e-14,0.226122612261226
-1.76314213973512e-14,-3.07172419656978e-14,0.226222622262226
-1.76314213973512e-14,-3.07172419656978e-14,0.226322632263226
-1.76314213973512e-14,-3.07172419656978e-14,0.226422642264226
-1.76314213973512e-14,-3.07172419656978e-14,0.226522652265227
-1.76314213973512e-14,-3.07172419656978e-14,0.226622662266227
-1.76314213973512e-14,-3.07172419656978e-14,0.226722672267227
-1.76314213973512e-14,-3.07172419656978e-14,0.226822682268227
-1.76314213973512e-14,-3.07172419656978e-14,0.226922692269227
-1.76314213973512e-14,-3.07172419656978e-14,0.227022702270227
-1.76314213973512e-14,-3.07172419656978e-14,0.227122712271227
-1.76314213973512e-14,-3.07172419656978e-14,0.227222722272227
-1.76314213973512e-14,-3.07172419656978e-14,0.227322732273227
-1.76314213973512e-14,-3.07172419656978e-14,0.227422742274227
-1.76314213973512e-14,-3.07172419656978e-14,0.227522752275228
-1.76314213973512e-14,-3.07172419656978e-14,0.227622762276228
-1.76314213973512e-14,-3.07172419656978e-14,0.227722772277228
-1.76314213973512e-14,-3.07172419656978e-14,0.227822782278228
-1.76314213973512e-14,-3.07172419656978e-14,0.227922792279228
-1.76314213973512e-14,-3.07172419656978e-14,0.228022802280228
-1.76314213973512e-14,-3.07172419656978e-14,0.228122812281228
-1.76314213973512e-14,-3.07172419656978e-14,0.228222822282228
-1.76314213973512e-14,-3.07172419656978e-14,0.228322832283228
-1.76314213973512e-14,-3.07172419656978e-14,0.228422842284228
-1.76314213973512e-14,-3.07172419656978e-14,0.228522852285229
-1.76314213973512e-14,-3.07172419656978e-14,0.228622862286229
-1.76314213973512e-14,-3.07172419656978e-14,0.228722872287229
-1.76314213973512e-14,-3.07172419656978e-14,0.228822882288229
-1.76314213973512e-14,-3.07172419656978e-14,0.228922892289229
-1.76314213973512e-14,-3.07172419656978e-14,0.229022902290229
-1.76314213973512e-14,-3.07172419656978e-14,0.229122912291229
-1.76314213973512e-14,-3.07172419656978e-14,0.229222922292229
-1.76314213973512e-14,-3.07172419656978e-14,0.229322932293229
-1.76314213973512e-14,-3.07172419656978e-14,0.229422942294229
-1.76314213973512e-14,-3.07172419656978e-14,0.22952295229523
-1.76314213973512e-14,-3.07172419656978e-14,0.22962296229623
-1.76314213973512e-14,-3.07172419656978e-14,0.22972297229723
-1.76314213973512e-14,-3.07172419656978e-14,0.22982298229823
-1.76314213973512e-14,-3.07172419656978e-14,0.22992299229923
-1.76314213973512e-14,-3.07172419656978e-14,0.23002300230023
-1.76314213973512e-14,-3.07172419656978e-14,0.23012301230123
-1.76314213973512e-14,-3.07172419656978e-14,0.23022302230223
-1.76314213973512e-14,-3.07172419656978e-14,0.23032303230323
-1.76314213973512e-14,-3.07172419656978e-14,0.23042304230423
-1.76314213973512e-14,-3.07172419656978e-14,0.230523052305231
-1.76314213973512e-14,-3.07172419656978e-14,0.230623062306231
-1.76314213973512e-14,-3.07172419656978e-14,0.230723072307231
-1.76314213973512e-14,-3.07172419656978e-14,0.230823082308231
-1.76314213973512e-14,-3.07172419656978e-14,0.230923092309231
-1.76314213973512e-14,-3.07172419656978e-14,0.231023102310231
-1.76314213973512e-14,-3.07172419656978e-14,0.231123112311231
-1.76314213973512e-14,-3.07172419656978e-14,0.231223122312231
-1.76314213973512e-14,-3.07172419656978e-14,0.231323132313231
-1.76314213973512e-14,-3.07172419656978e-14,0.231423142314231
-1.76314213973512e-14,-3.07172419656978e-14,0.231523152315232
-1.76314213973512e-14,-3.07172419656978e-14,0.231623162316232
-1.76314213973512e-14,-3.07172419656978e-14,0.231723172317232
-1.76314213973512e-14,-3.07172419656978e-14,0.231823182318232
-1.76314213973512e-14,-3.07172419656978e-14,0.231923192319232
-1.76314213973512e-14,-3.07172419656978e-14,0.232023202320232
-1.76314213973512e-14,-3.07172419656978e-14,0.232123212321232
-1.76314213973512e-14,-3.07172419656978e-14,0.232223222322232
-1.76314213973512e-14,-3.07172419656978e-14,0.232323232323232
-1.76314213973512e-14,-3.07172419656978e-14,0.232423242324232
-1.76314213973512e-14,-3.07172419656978e-14,0.232523252325233
-1.76314213973512e-14,-3.07172419656978e-14,0.232623262326233
-1.76314213973512e-14,-3.07172419656978e-14,0.232723272327233
-1.76314213973512e-14,-3.07172419656978e-14,0.232823282328233
-1.76314213973512e-14,-3.07172419656978e-14,0.232923292329233
-1.76314213973512e-14,-3.07172419656978e-14,0.233023302330233
-1.76314213973512e-14,-3.07172419656978e-14,0.233123312331233
-1.76314213973512e-14,-3.07172419656978e-14,0.233223322332233
-1.76314213973512e-14,-3.07172419656978e-14,0.233323332333233
-1.76314213973512e-14,-3.07172419656978e-14,0.233423342334233
-1.76314213973512e-14,-3.07172419656978e-14,0.233523352335234
-1.76314213973512e-14,-3.07172419656978e-14,0.233623362336234
-1.76314213973512e-14,-3.07172419656978e-14,0.233723372337234
-1.76314213973512e-14,-3.07172419656978e-14,0.233823382338234
-1.76314213973512e-14,-3.07172419656978e-14,0.233923392339234
-1.76314213973512e-14,-3.07172419656978e-14,0.234023402340234
-1.76314213973512e-14,-3.07172419656978e-14,0.234123412341234
-1.76314213973512e-14,-3.07172419656978e-14,0.234223422342234
-1.76314213973512e-14,-3.07172419656978e-14,0.234323432343234
-1.76314213973512e-14,-3.07172419656978e-14,0.234423442344234
-1.76314213973512e-14,-3.07172419656978e-14,0.234523452345235
-1.76314213973512e-14,-3.07172419656978e-14,0.234623462346235
-1.76314213973512e-14,-3.07172419656978e-14,0.234723472347235
-1.76314213973512e-14,-3.07172419656978e-14,0.234823482348235
-1.76314213973512e-14,-3.07172419656978e-14,0.234923492349235
-1.76314213973512e-14,-3.07172419656978e-14,0.235023502350235
-1.76314213973512e-14,-3.07172419656978e-14,0.235123512351235
-1.76314213973512e-14,-3.07172419656978e-14,0.235223522352235
-1.76314213973512e-14,-3.07172419656978e-14,0.235323532353235
-1.76314213973512e-14,-3.07172419656978e-14,0.235423542354235
-1.76314213973512e-14,-3.07172419656978e-14,0.235523552355236
-1.76314213973512e-14,-3.07172419656978e-14,0.235623562356236
-1.76314213973512e-14,-3.07172419656978e-14,0.235723572357236
-1.76314213973512e-14,-3.07172419656978e-14,0.235823582358236
-1.76314213973512e-14,-3.07172419656978e-14,0.235923592359236
-1.76314213973512e-14,-3.07172419656978e-14,0.236023602360236
-1.76314213973512e-14,-3.07172419656978e-14,0.236123612361236
-1.76314213973512e-14,-3.07172419656978e-14,0.236223622362236
-1.76314213973512e-14,-3.07172419656978e-14,0.236323632363236
-1.76314213973512e-14,-3.07172419656978e-14,0.236423642364236
-1.76314213973512e-14,-3.07172419656978e-14,0.236523652365237
-1.76314213973512e-14,-3.07172419656978e-14,0.236623662366237
-1.76314213973512e-14,-3.07172419656978e-14,0.236723672367237
-1.76314213973512e-14,-3.07172419656978e-14,0.236823682368237
-1.76314213973512e-14,-3.07172419656978e-14,0.236923692369237
-1.76314213973512e-14,-3.07172419656978e-14,0.237023702370237
-1.76314213973512e-14,-3.07172419656978e-14,0.237123712371237
-1.76314213973512e-14,-3.07172419656978e-14,0.237223722372237
-1.76314213973512e-14,-3.07172419656978e-14,0.237323732373237
-1.76314213973512e-14,-3.07172419656978e-14,0.237423742374237
-1.76314213973512e-14,-3.07172419656978e-14,0.237523752375238
-1.76314213973512e-14,-3.07172419656978e-14,0.237623762376238
-1.76314213973512e-14,-3.07172419656978e-14,0.237723772377238
-1.76314213973512e-14,-3.07172419656978e-14,0.237823782378238
-1.76314213973512e-14,-3.07172419656978e-14,0.237923792379238
-1.76314213973512e-14,-3.07172419656978e-14,0.238023802380238
-1.76314213973512e-14,-3.07172419656978e-14,0.238123812381238
-1.76314213973512e-14,-3.07172419656978e-14,0.238223822382238
-1.76314213973512e-14,-3.07172419656978e-14,0.238323832383238
-1.76314213973512e-14,-3.07172419656978e-14,0.238423842384238
-1.76314213973512e-14,-3.07172419656978e-14,0.238523852385239
-1.76314213973512e-14,-3.07172419656978e-14,0.238623862386239
-1.76314213973512e-14,-3.07172419656978e-14,0.238723872387239
-1.76314213973512e-14,-3.07172419656978e-14,0.238823882388239
-1.76314213973512e-14,-3.07172419656978e-14,0.238923892389239
-1.76314213973512e-14,-3.07172419656978e-14,0.239023902390239
-1.76314213973512e-14,-3.07172419656978e-14,0.239123912391239
-1.76314213973512e-14,-3.07172419656978e-14,0.239223922392239
-1.76314213973512e-14,-3.07172419656978e-14,0.239323932393239
-1.76314213973512e-14,-3.07172419656978e-14,0.239423942394239
-1.76314213973512e-14,-3.07172419656978e-14,0.23952395239524
-1.76314213973512e-14,-3.07172419656978e-14,0.23962396239624
-1.76314213973512e-14,-3.07172419656978e-14,0.23972397239724
-1.76314213973512e-14,-3.07172419656978e-14,0.23982398239824
-1.76314213973512e-14,-3.07172419656978e-14,0.23992399239924
-1.76314213973512e-14,-3.07172419656978e-14,0.24002400240024
-1.76314213973512e-14,-3.07172419656978e-14,0.24012401240124
-1.76314213973512e-14,-3.07172419656978e-14,0.24022402240224
-1.76314213973512e-14,-3.07172419656978e-14,0.24032403240324
-1.76314213973512e-14,-3.07172419656978e-14,0.24042404240424
-1.76314213973512e-14,-3.07172419656978e-14,0.240524052405241
-1.76314213973512e-14,-3.07172419656978e-14,0.240624062406241
-1.76314213973512e-14,-3.07172419656978e-14,0.240724072407241
-1.76314213973512e-14,-3.07172419656978e-14,0.240824082408241
-1.76314213973512e-14,-3.07172419656978e-14,0.240924092409241
-1.76314213973512e-14,-3.07172419656978e-14,0.241024102410241
-1.76314213973512e-14,-3.07172419656978e-14,0.241124112411241
-1.76314213973512e-14,-3.07172419656978e-14,0.241224122412241
-1.76314213973512e-14,-3.07172419656978e-14,0.241324132413241
-1.76314213973512e-14,-3.07172419656978e-14,0.241424142414241
-1.76314213973512e-14,-3.07172419656978e-14,0.241524152415242
-1.76314213973512e-14,-3.07172419656978e-14,0.241624162416242
-1.76314213973512e-14,-3.07172419656978e-14,0.241724172417242
-1.76314213973512e-14,-3.07172419656978e-14,0.241824182418242
-1.76314213973512e-14,-3.07172419656978e-14,0.241924192419242
-1.76314213973512e-14,-3.07172419656978e-14,0.242024202420242
-1.76314213973512e-14,-3.07172419656978e-14,0.242124212421242
-1.76314213973512e-14,-3.07172419656978e-14,0.242224222422242
-1.76314213973512e-14,-3.07172419656978e-14,0.242324232423242
-1.76314213973512e-14,-3.07172419656978e-14,0.242424242424242
-1.76314213973512e-14,-3.07172419656978e-14,0.242524252425243
-1.76314213973512e-14,-3.07172419656978e-14,0.242624262426243
-1.76314213973512e-14,-3.07172419656978e-14,0.242724272427243
-1.76314213973512e-14,-3.07172419656978e-14,0.242824282428243
-1.76314213973512e-14,-3.07172419656978e-14,0.242924292429243
-1.76314213973512e-14,-3.07172419656978e-14,0.243024302430243
-1.76314213973512e-14,-3.07172419656978e-14,0.243124312431243
-1.76314213973512e-14,-3.07172419656978e-14,0.243224322432243
-1.76314213973512e-14,-3.07172419656978e-14,0.243324332433243
-1.76314213973512e-14,-3.07172419656978e-14,0.243424342434243
-1.76314213973512e-14,-3.07172419656978e-14,0.243524352435244
-1.76314213973512e-14,-3.07172419656978e-14,0.243624362436244
-1.76314213973512e-14,-3.07172419656978e-14,0.243724372437244
-1.76314213973512e-14,-3.07172419656978e-14,0.243824382438244
-1.76314213973512e-14,-3.07172419656978e-14,0.243924392439244
-1.76314213973512e-14,-3.07172419656978e-14,0.244024402440244
-1.76314213973512e-14,-3.07172419656978e-14,0.244124412441244
-1.76314213973512e-14,-3.07172419656978e-14,0.244224422442244
-1.76314213973512e-14,-3.07172419656978e-14,0.244324432443244
-1.76314213973512e-14,-3.07172419656978e-14,0.244424442444244
-1.76314213973512e-14,-3.07172419656978e-14,0.244524452445245
-1.76314213973512e-14,-3.07172419656978e-14,0.244624462446245
-1.76314213973512e-14,-3.07172419656978e-14,0.244724472447245
-1.76314213973512e-14,-3.07172419656978e-14,0.244824482448245
-1.76314213973512e-14,-3.07172419656978e-14,0.244924492449245
-1.76314213973512e-14,-3.07172419656978e-14,0.245024502450245
-1.76314213973512e-14,-3.07172419656978e-14,0.245124512451245
-1.76314213973512e-14,-3.07172419656978e-14,0.245224522452245
-1.76314213973512e-14,-3.07172419656978e-14,0.245324532453245
-1.76314213973512e-14,-3.07172419656978e-14,0.245424542454245
-1.76314213973512e-14,-3.07172419656978e-14,0.245524552455246
-1.76314213973512e-14,-3.07172419656978e-14,0.245624562456246
-1.76314213973512e-14,-3.07172419656978e-14,0.245724572457246
-1.76314213973512e-14,-3.07172419656978e-14,0.245824582458246
-1.76314213973512e-14,-3.07172419656978e-14,0.245924592459246
-1.76314213973512e-14,-3.07172419656978e-14,0.246024602460246
-1.76314213973512e-14,-3.07172419656978e-14,0.246124612461246
-1.76314213973512e-14,-3.07172419656978e-14,0.246224622462246
-1.76314213973512e-14,-3.07172419656978e-14,0.246324632463246
-1.76314213973512e-14,-3.07172419656978e-14,0.246424642464246
-1.76314213973512e-14,-3.07172419656978e-14,0.246524652465247
-1.76314213973512e-14,-3.07172419656978e-14,0.246624662466247
-1.76314213973512e-14,-3.07172419656978e-14,0.246724672467247
-1.76314213973512e-14,-3.07172419656978e-14,0.246824682468247
-1.76314213973512e-14,-3.07172419656978e-14,0.246924692469247
-1.76314213973512e-14,-3.07172419656978e-14,0.247024702470247
-1.76314213973512e-14,-3.07172419656978e-14,0.247124712471247
-1.76314213973512e-14,-3.07172419656978e-14,0.247224722472247
-1.76314213973512e-14,-3.07172419656978e-14,0.247324732473247
-1.76314213973512e-14,-3.07172419656978e-14,0.247424742474247
-1.76314213973512e-14,-3.07172419656978e-14,0.247524752475248
-1.76314213973512e-14,-3.07172419656978e-14,0.247624762476248
-1.76314213973512e-14,-3.07172419656978e-14,0.247724772477248
-1.76314213973512e-14,-3.07172419656978e-14,0.247824782478248
-1.76314213973512e-14,-3.07172419656978e-14,0.247924792479248
-1.76314213973512e-14,-3.07172419656978e-14,0.248024802480248
-1.76314213973512e-14,-3.07172419656978e-14,0.248124812481248
-1.76314213973512e-14,-3.07172419656978e-14,0.248224822482248
-1.76314213973512e-14,-3.07172419656978e-14,0.248324832483248
-1.76314213973512e-14,-3.07172419656978e-14,0.248424842484248
-1.76314213973512e-14,-3.07172419656978e-14,0.248524852485249
-1.76314213973512e-14,-3.07172419656978e-14,0.248624862486249
-1.76314213973512e-14,-3.07172419656978e-14,0.248724872487249
-1.76314213973512e-14,-3.07172419656978e-14,0.248824882488249
-1.76314213973512e-14,-3.07172419656978e-14,0.248924892489249
-1.76314213973512e-14,-3.07172419656978e-14,0.249024902490249
-1.76314213973512e-14,-3.07172419656978e-14,0.249124912491249
-1.76314213973512e-14,-3.07172419656978e-14,0.249224922492249
-1.76314213973512e-14,-3.07172419656978e-14,0.249324932493249
-1.76314213973512e-14,-3.07172419656978e-14,0.249424942494249
-1.76314213973512e-14,-3.07172419656978e-14,0.24952495249525
-1.76314213973512e-14,-3.07172419656978e-14,0.24962496249625
-1.76314213973512e-14,-3.07172419656978e-14,0.24972497249725
-1.76314213973512e-14,-3.07172419656978e-14,0.24982498249825
-1.76314213973512e-14,-3.07172419656978e-14,0.24992499249925
-1.76314213973512e-14,-3.07172419656978e-14,0.25002500250025
-1.76314213973512e-14,-3.07172419656978e-14,0.25012501250125
-1.76314213973512e-14,-3.07172419656978e-14,0.25022502250225
-1.76314213973512e-14,-3.07172419656978e-14,0.25032503250325
-1.76314213973512e-14,-3.07172419656978e-14,0.25042504250425
-1.76314213973512e-14,-3.07172419656978e-14,0.250525052505251
-1.76314213973512e-14,-3.07172419656978e-14,0.250625062506251
-1.76314213973512e-14,-3.07172419656978e-14,0.250725072507251
-1.76314213973512e-14,-3.07172419656978e-14,0.250825082508251
-1.76314213973512e-14,-3.07172419656978e-14,0.250925092509251
-1.76314213973512e-14,-3.07172419656978e-14,0.251025102510251
-1.76314213973512e-14,-3.07172419656978e-14,0.251125112511251
-1.76314213973512e-14,-3.07172419656978e-14,0.251225122512251
-1.76314213973512e-14,-3.07172419656978e-14,0.251325132513251
-1.76314213973512e-14,-3.07172419656978e-14,0.251425142514251
-1.76314213973512e-14,-3.07172419656978e-14,0.251525152515252
-1.76314213973512e-14,-3.07172419656978e-14,0.251625162516252
-1.76314213973512e-14,-3.07172419656978e-14,0.251725172517252
-1.76314213973512e-14,-3.07172419656978e-14,0.251825182518252
-1.76314213973512e-14,-3.07172419656978e-14,0.251925192519252
-1.76314213973512e-14,-3.07172419656978e-14,0.252025202520252
-1.76314213973512e-14,-3.07172419656978e-14,0.252125212521252
-1.76314213973512e-14,-3.07172419656978e-14,0.252225222522252
-1.76314213973512e-14,-3.07172419656978e-14,0.252325232523252
-1.76314213973512e-14,-3.07172419656978e-14,0.252425242524252
-1.76314213973512e-14,-3.07172419656978e-14,0.252525252525253
-1.76314213973512e-14,-3.07172419656978e-14,0.252625262526253
-1.76314213973512e-14,-3.07172419656978e-14,0.252725272527253
-1.76314213973512e-14,-3.07172419656978e-14,0.252825282528253
-1.76314213973512e-14,-3.07172419656978e-14,0.252925292529253
-1.76314213973512e-14,-3.07172419656978e-14,0.253025302530253
-1.76314213973512e-14,-3.07172419656978e-14,0.253125312531253
-1.76314213973512e-14,-3.07172419656978e-14,0.253225322532253
-1.76314213973512e-14,-3.07172419656978e-14,0.253325332533253
-1.76314213973512e-14,-3.07172419656978e-14,0.253425342534253
-1.76314213973512e-14,-3.07172419656978e-14,0.253525352535254
-1.76314213973512e-14,-3.07172419656978e-14,0.253625362536254
-1.76314213973512e-14,-3.07172419656978e-14,0.253725372537254
-1.76314213973512e-14,-3.07172419656978e-14,0.253825382538254
-1.76314213973512e-14,-3.07172419656978e-14,0.253925392539254
-1.76314213973512e-14,-3.07172419656978e-14,0.254025402540254
-1.76314213973512e-14,-3.07172419656978e-14,0.254125412541254
-1.76314213973512e-14,-3.07172419656978e-14,0.254225422542254
-1.76314213973512e-14,-3.07172419656978e-14,0.254325432543254
-1.76314213973512e-14,-3.07172419656978e-14,0.254425442544254
-1.76314213973512e-14,-3.07172419656978e-14,0.254525452545255
-1.76314213973512e-14,-3.07172419656978e-14,0.254625462546255
-1.76314213973512e-14,-3.07172419656978e-14,0.254725472547255
-1.76314213973512e-14,-3.07172419656978e-14,0.254825482548255
-1.76314213973512e-14,-3.07172419656978e-14,0.254925492549255
-1.76314213973512e-14,-3.07172419656978e-14,0.255025502550255
-1.76314213973512e-14,-3.07172419656978e-14,0.255125512551255
-1.76314213973512e-14,-3.07172419656978e-14,0.255225522552255
-1.76314213973512e-14,-3.07172419656978e-14,0.255325532553255
-1.76314213973512e-14,-3.07172419656978e-14,0.255425542554255
-1.76314213973512e-14,-3.07172419656978e-14,0.255525552555256
-1.76314213973512e-14,-3.07172419656978e-14,0.255625562556256
-1.76314213973512e-14,-3.07172419656978e-14,0.255725572557256
-1.76314213973512e-14,-3.07172419656978e-14,0.255825582558256
-1.76314213973512e-14,-3.07172419656978e-14,0.255925592559256
-1.76314213973512e-14,-3.07172419656978e-14,0.256025602560256
-1.76314213973512e-14,-3.07172419656978e-14,0.256125612561256
-1.76314213973512e-14,-3.07172419656978e-14,0.256225622562256
-1.76314213973512e-14,-3.07172419656978e-14,0.256325632563256
-1.76314213973512e-14,-3.07172419656978e-14,0.256425642564256
-1.76314213973512e-14,-3.07172419656978e-14,0.256525652565257
-1.76314213973512e-14,-3.07172419656978e-14,0.256625662566257
-1.76314213973512e-14,-3.07172419656978e-14,0.256725672567257
-1.76314213973512e-14,-3.07172419656978e-14,0.256825682568257
-1.76314213973512e-14,-3.07172419656978e-14,0.256925692569257
-1.76314213973512e-14,-3.07172419656978e-14,0.257025702570257
-1.76314213973512e-14,-3.07172419656978e-14,0.257125712571257
-1.76314213973512e-14,-3.07172419656978e-14,0.257225722572257
-1.76314213973512e-14,-3.07172419656978e-14,0.257325732573257
-1.76314213973512e-14,-3.07172419656978e-14,0.257425742574257
-1.76314213973512e-14,-3.07172419656978e-14,0.257525752575258
-1.76314213973512e-14,-3.07172419656978e-14,0.257625762576258
-1.76314213973512e-14,-3.07172419656978e-14,0.257725772577258
-1.76314213973512e-14,-3.07172419656978e-14,0.257825782578258
-1.76314213973512e-14,-3.07172419656978e-14,0.257925792579258
-1.76314213973512e-14,-3.07172419656978e-14,0.258025802580258
-1.76314213973512e-14,-3.07172419656978e-14,0.258125812581258
-1.76314213973512e-14,-3.07172419656978e-14,0.258225822582258
-1.76314213973512e-14,-3.07172419656978e-14,0.258325832583258
-1.76314213973512e-14,-3.07172419656978e-14,0.258425842584258
-1.76314213973512e-14,-3.07172419656978e-14,0.258525852585259
-1.76314213973512e-14,-3.07172419656978e-14,0.258625862586259
-1.76314213973512e-14,-3.07172419656978e-14,0.258725872587259
-1.76314213973512e-14,-3.07172419656978e-14,0.258825882588259
-1.76314213973512e-14,-3.07172419656978e-14,0.258925892589259
-1.76314213973512e-14,-3.07172419656978e-14,0.259025902590259
-1.76314213973512e-14,-3.07172419656978e-14,0.259125912591259
-1.76314213973512e-14,-3.07172419656978e-14,0.259225922592259
-1.76314213973512e-14,-3.07172419656978e-14,0.259325932593259
-1.76314213973512e-14,-3.07172419656978e-14,0.259425942594259
-1.76314213973512e-14,-3.07172419656978e-14,0.25952595259526
-1.76314213973512e-14,-3.07172419656978e-14,0.25962596259626
-1.76314213973512e-14,-3.07172419656978e-14,0.25972597259726
-1.76314213973512e-14,-3.07172419656978e-14,0.25982598259826
-1.76314213973512e-14,-3.07172419656978e-14,0.25992599259926
-1.76314213973512e-14,-3.07172419656978e-14,0.26002600260026
-1.76314213973512e-14,-3.07172419656978e-14,0.26012601260126
-1.76314213973512e-14,-3.07172419656978e-14,0.26022602260226
-1.76314213973512e-14,-3.07172419656978e-14,0.26032603260326
-1.76314213973512e-14,-3.07172419656978e-14,0.26042604260426
-1.76314213973512e-14,-3.07172419656978e-14,0.260526052605261
-1.76314213973512e-14,-3.07172419656978e-14,0.260626062606261
-1.76314213973512e-14,-3.07172419656978e-14,0.260726072607261
-1.76314213973512e-14,-3.07172419656978e-14,0.260826082608261
-1.76314213973512e-14,-3.07172419656978e-14,0.260926092609261
-1.76314213973512e-14,-3.07172419656978e-14,0.261026102610261
-1.76314213973512e-14,-3.07172419656978e-14,0.261126112611261
-1.76314213973512e-14,-3.07172419656978e-14,0.261226122612261
-1.76314213973512e-14,-3.07172419656978e-14,0.261326132613261
-1.76314213973512e-14,-3.07172419656978e-14,0.261426142614261
-1.76314213973512e-14,-3.07172419656978e-14,0.261526152615262
-1.76314213973512e-14,-3.07172419656978e-14,0.261626162616262
-1.76314213973512e-14,-3.07172419656978e-14,0.261726172617262
-1.76314213973512e-14,-3.07172419656978e-14,0.261826182618262
-1.76314213973512e-14,-3.07172419656978e-14,0.261926192619262
-1.76314213973512e-14,-3.07172419656978e-14,0.262026202620262
-1.76314213973512e-14,-3.07172419656978e-14,0.262126212621262
-1.76314213973512e-14,-3.07172419656978e-14,0.262226222622262
-1.76314213973512e-14,-3.07172419656978e-14,0.262326232623262
-1.76314213973512e-14,-3.07172419656978e-14,0.262426242624262
-1.76314213973512e-14,-3.07172419656978e-14,0.262526252625263
-1.76314213973512e-14,-3.07172419656978e-14,0.262626262626263
-1.76314213973512e-14,-3.07172419656978e-14,0.262726272627263
-1.76314213973512e-14,-3.07172419656978e-14,0.262826282628263
-1.76314213973512e-14,-3.07172419656978e-14,0.262926292629263
-1.76314213973512e-14,-3.07172419656978e-14,0.263026302630263
-1.76314213973512e-14,-3.07172419656978e-14,0.263126312631263
-1.76314213973512e-14,-3.07172419656978e-14,0.263226322632263
-1.76314213973512e-14,-3.07172419656978e-14,0.263326332633263
-1.76314213973512e-14,-3.07172419656978e-14,0.263426342634263
-1.76314213973512e-14,-3.07172419656978e-14,0.263526352635264
-1.76314213973512e-14,-3.07172419656978e-14,0.263626362636264
-1.76314213973512e-14,-3.07172419656978e-14,0.263726372637264
-1.76314213973512e-14,-3.07172419656978e-14,0.263826382638264
-1.76314213973512e-14,-3.07172419656978e-14,0.263926392639264
-1.76314213973512e-14,-3.07172419656978e-14,0.264026402640264
-1.76314213973512e-14,-3.07172419656978e-14,0.264126412641264
-1.76314213973512e-14,-3.07172419656978e-14,0.264226422642264
-1.76314213973512e-14,-3.07172419656978e-14,0.264326432643264
-1.76314213973512e-14,-3.07172419656978e-14,0.264426442644264
-1.76314213973512e-14,-3.07172419656978e-14,0.264526452645265
-1.76314213973512e-14,-3.07172419656978e-14,0.264626462646265
-1.76314213973512e-14,-3.07172419656978e-14,0.264726472647265
-1.76314213973512e-14,-3.07172419656978e-14,0.264826482648265
-1.76314213973512e-14,-3.07172419656978e-14,0.264926492649265
-1.76314213973512e-14,-3.07172419656978e-14,0.265026502650265
-1.76314213973512e-14,-3.07172419656978e-14,0.265126512651265
-1.76314213973512e-14,-3.07172419656978e-14,0.265226522652265
-1.76314213973512e-14,-3.07172419656978e-14,0.265326532653265
-1.76314213973512e-14,-3.07172419656978e-14,0.265426542654265
-1.76314213973512e-14,-3.07172419656978e-14,0.265526552655266
-1.76314213973512e-14,-3.07172419656978e-14,0.265626562656266
-1.76314213973512e-14,-3.07172419656978e-14,0.265726572657266
-1.76314213973512e-14,-3.07172419656978e-14,0.265826582658266
-1.76314213973512e-14,-3.07172419656978e-14,0.265926592659266
-1.76314213973512e-14,-3.07172419656978e-14,0.266026602660266
-1.76314213973512e-14,-3.07172419656978e-14,0.266126612661266
-1.76314213973512e-14,-3.07172419656978e-14,0.266226622662266
-1.76314213973512e-14,-3.07172419656978e-14,0.266326632663266
-1.76314213973512e-14,-3.07172419656978e-14,0.266426642664266
-1.76314213973512e-14,-3.07172419656978e-14,0.266526652665267
-1.76314213973512e-14,-3.07172419656978e-14,0.266626662666267
-1.76314213973512e-14,-3.07172419656978e-14,0.266726672667267
-1.76314213973512e-14,-3.07172419656978e-14,0.266826682668267
-1.76314213973512e-14,-3.07172419656978e-14,0.266926692669267
-1.76314213973512e-14,-3.07172419656978e-14,0.267026702670267
-1.76314213973512e-14,-3.07172419656978e-14,0.267126712671267
-1.76314213973512e-14,-3.07172419656978e-14,0.267226722672267
-1.76314213973512e-14,-3.07172419656978e-14,0.267326732673267
-1.76314213973512e-14,-3.07172419656978e-14,0.267426742674267
-1.76314213973512e-14,-3.07172419656978e-14,0.267526752675268
-1.76314213973512e-14,-3.07172419656978e-14,0.267626762676268
-1.76314213973512e-14,-3.07172419656978e-14,0.267726772677268
-1.76314213973512e-14,-3.07172419656978e-14,0.267826782678268
-1.76314213973512e-14,-3.07172419656978e-14,0.267926792679268
-1.76314213973512e-14,-3.07172419656978e-14,0.268026802680268
-1.76314213973512e-14,-3.07172419656978e-14,0.268126812681268
-1.76314213973512e-14,-3.07172419656978e-14,0.268226822682268
-1.76314213973512e-14,-3.07172419656978e-14,0.268326832683268
-1.76314213973512e-14,-3.07172419656978e-14,0.268426842684268
-1.76314213973512e-14,-3.07172419656978e-14,0.268526852685269
-1.76314213973512e-14,-3.07172419656978e-14,0.268626862686269
-1.76314213973512e-14,-3.07172419656978e-14,0.268726872687269
-1.76314213973512e-14,-3.07172419656978e-14,0.268826882688269
-1.76314213973512e-14,-3.07172419656978e-14,0.268926892689269
-1.76314213973512e-14,-3.07172419656978e-14,0.269026902690269
-1.76314213973512e-14,-3.07172419656978e-14,0.269126912691269
-1.76314213973512e-14,-3.07172419656978e-14,0.269226922692269
-1.76314213973512e-14,-3.07172419656978e-14,0.269326932693269
-1.76314213973512e-14,-3.07172419656978e-14,0.269426942694269
-1.76314213973512e-14,-3.07172419656978e-14,0.26952695269527
-1.76314213973512e-14,-3.07172419656978e-14,0.26962696269627
-1.76314213973512e-14,-3.07172419656978e-14,0.26972697269727
-1.76314213973512e-14,-3.07172419656978e-14,0.26982698269827
-1.76314213973512e-14,-3.07172419656978e-14,0.26992699269927
-1.76314213973512e-14,-3.07172419656978e-14,0.27002700270027
-1.76314213973512e-14,-3.07172419656978e-14,0.27012701270127
-1.76314213973512e-14,-3.07172419656978e-14,0.27022702270227
-1.76314213973512e-14,-3.07172419656978e-14,0.27032703270327
-1.76314213973512e-14,-3.07172419656978e-14,0.27042704270427
-1.76314213973512e-14,-3.07172419656978e-14,0.270527052705271
-1.76314213973512e-14,-3.07172419656978e-14,0.270627062706271
-1.76314213973512e-14,-3.07172419656978e-14,0.270727072707271
-1.76314213973512e-14,-3.07172419656978e-14,0.270827082708271
-1.76314213973512e-14,-3.07172419656978e-14,0.270927092709271
-1.76314213973512e-14,-3.07172419656978e-14,0.271027102710271
-1.76314213973512e-14,-3.07172419656978e-14,0.271127112711271
-1.76314213973512e-14,-3.07172419656978e-14,0.271227122712271
-1.76314213973512e-14,-3.07172419656978e-14,0.271327132713271
-1.76314213973512e-14,-3.07172419656978e-14,0.271427142714271
-1.76314213973512e-14,-3.07172419656978e-14,0.271527152715272
-1.76314213973512e-14,-3.07172419656978e-14,0.271627162716272
-1.76314213973512e-14,-3.07172419656978e-14,0.271727172717272
-1.76314213973512e-14,-3.07172419656978e-14,0.271827182718272
-1.76314213973512e-14,-3.07172419656978e-14,0.271927192719272
-1.76314213973512e-14,-3.07172419656978e-14,0.272027202720272
-1.76314213973512e-14,-3.07172419656978e-14,0.272127212721272
-1.76314213973512e-14,-3.07172419656978e-14,0.272227222722272
-1.76314213973512e-14,-3.07172419656978e-14,0.272327232723272
-1.76314213973512e-14,-3.07172419656978e-14,0.272427242724272
-1.76314213973512e-14,-3.07172419656978e-14,0.272527252725273
-1.76314213973512e-14,-3.07172419656978e-14,0.272627262726273
-1.76314213973512e-14,-3.07172419656978e-14,0.272727272727273
-1.76314213973512e-14,-3.07172419656978e-14,0.272827282728273
-1.76314213973512e-14,-3.07172419656978e-14,0.272927292729273
-1.76314213973512e-14,-3.07172419656978e-14,0.273027302730273
-1.76314213973512e-14,-3.07172419656978e-14,0.273127312731273
-1.76314213973512e-14,-3.07172419656978e-14,0.273227322732273
-1.76314213973512e-14,-3.07172419656978e-14,0.273327332733273
-1.76314213973512e-14,-3.07172419656978e-14,0.273427342734273
-1.76314213973512e-14,-3.07172419656978e-14,0.273527352735274
-1.76314213973512e-14,-3.07172419656978e-14,0.273627362736274
-1.76314213973512e-14,-3.07172419656978e-14,0.273727372737274
-1.76314213973512e-14,-3.07172419656978e-14,0.273827382738274
-1.76314213973512e-14,-3.07172419656978e-14,0.273927392739274
-1.76314213973512e-14,-3.07172419656978e-14,0.274027402740274
-1.76314213973512e-14,-3.07172419656978e-14,0.274127412741274
-1.76314213973512e-14,-3.07172419656978e-14,0.274227422742274
-1.76314213973512e-14,-3.07172419656978e-14,0.274327432743274
-1.76314213973512e-14,-3.07172419656978e-14,0.274427442744274
-1.76314213973512e-14,-3.07172419656978e-14,0.274527452745275
-1.76314213973512e-14,-3.07172419656978e-14,0.274627462746275
-1.76314213973512e-14,-3.07172419656978e-14,0.274727472747275
-1.76314213973512e-14,-3.07172419656978e-14,0.274827482748275
-1.76314213973512e-14,-3.07172419656978e-14,0.274927492749275
-1.76314213973512e-14,-3.07172419656978e-14,0.275027502750275
-1.76314213973512e-14,-3.07172419656978e-14,0.275127512751275
-1.76314213973512e-14,-3.07172419656978e-14,0.275227522752275
-1.76314213973512e-14,-3.07172419656978e-14,0.275327532753275
-1.76314213973512e-14,-3.07172419656978e-14,0.275427542754275
-1.76314213973512e-14,-3.07172419656978e-14,0.275527552755276
-1.76314213973512e-14,-3.07172419656978e-14,0.275627562756276
-1.76314213973512e-14,-3.07172419656978e-14,0.275727572757276
-1.76314213973512e-14,-3.07172419656978e-14,0.275827582758276
-1.76314213973512e-14,-3.07172419656978e-14,0.275927592759276
-1.76314213973512e-14,-3.07172419656978e-14,0.276027602760276
-1.76314213973512e-14,-3.07172419656978e-14,0.276127612761276
-1.76314213973512e-14,-3.07172419656978e-14,0.276227622762276
-1.76314213973512e-14,-3.07172419656978e-14,0.276327632763276
-1.76314213973512e-14,-3.07172419656978e-14,0.276427642764276
-1.76314213973512e-14,-3.07172419656978e-14,0.276527652765277
-1.76314213973512e-14,-3.07172419656978e-14,0.276627662766277
-1.76314213973512e-14,-3.07172419656978e-14,0.276727672767277
-1.76314213973512e-14,-3.07172419656978e-14,0.276827682768277
-1.76314213973512e-14,-3.07172419656978e-14,0.276927692769277
-1.76314213973512e-14,-3.07172419656978e-14,0.277027702770277
-1.76314213973512e-14,-3.07172419656978e-14,0.277127712771277
-1.76314213973512e-14,-3.07172419656978e-14,0.277227722772277
-1.76314213973512e-14,-3.07172419656978e-14,0.277327732773277
-1.76314213973512e-14,-3.07172419656978e-14,0.277427742774277
-1.76314213973512e-14,-3.07172419656978e-14,0.277527752775278
-1.76314213973512e-14,-3.07172419656978e-14,0.277627762776278
-1.76314213973512e-14,-3.07172419656978e-14,0.277727772777278
-1.76314213973512e-14,-3.07172419656978e-14,0.277827782778278
-1.76314213973512e-14,-3.07172419656978e-14,0.277927792779278
-1.76314213973512e-14,-3.07172419656978e-14,0.278027802780278
-1.76314213973512e-14,-3.07172419656978e-14,0.278127812781278
-1.76314213973512e-14,-3.07172419656978e-14,0.278227822782278
-1.76314213973512e-14,-3.07172419656978e-14,0.278327832783278
-1.76314213973512e-14,-3.07172419656978e-14,0.278427842784278
-1.76314213973512e-14,-3.07172419656978e-14,0.278527852785279
-1.76314213973512e-14,-3.07172419656978e-14,0.278627862786279
-1.76314213973512e-14,-3.07172419656978e-14,0.278727872787279
-1.76314213973512e-14,-3.07172419656978e-14,0.278827882788279
-1.76314213973512e-14,-3.07172419656978e-14,0.278927892789279
-1.76314213973512e-14,-3.07172419656978e-14,0.279027902790279
-1.76314213973512e-14,-3.07172419656978e-14,0.279127912791279
-1.76314213973512e-14,-3.07172419656978e-14,0.279227922792279
-1.76314213973512e-14,-3.07172419656978e-14,0.279327932793279
-1.76314213973512e-14,-3.07172419656978e-14,0.279427942794279
-1.76314213973512e-14,-3.07172419656978e-14,0.27952795279528
-1.76314213973512e-14,-3.07172419656978e-14,0.27962796279628
-1.76314213973512e-14,-3.07172419656978e-14,0.27972797279728
-1.76314213973512e-14,-3.07172419656978e-14,0.27982798279828
-1.76314213973512e-14,-3.07172419656978e-14,0.27992799279928
-1.76314213973512e-14,-3.07172419656978e-14,0.28002800280028
-1.76314213973512e-14,-3.07172419656978e-14,0.28012801280128
-1.76314213973512e-14,-3.07172419656978e-14,0.28022802280228
-1.76314213973512e-14,-3.07172419656978e-14,0.28032803280328
-1.76314213973512e-14,-3.07172419656978e-14,0.28042804280428
-1.76314213973512e-14,-3.07172419656978e-14,0.280528052805281
-1.76314213973512e-14,-3.07172419656978e-14,0.280628062806281
-1.76314213973512e-14,-3.07172419656978e-14,0.280728072807281
-1.76314213973512e-14,-3.07172419656978e-14,0.280828082808281
-1.76314213973512e-14,-3.07172419656978e-14,0.280928092809281
-1.76314213973512e-14,-3.07172419656978e-14,0.281028102810281
-1.76314213973512e-14,-3.07172419656978e-14,0.281128112811281
-1.76314213973512e-14,-3.07172419656978e-14,0.281228122812281
-1.76314213973512e-14,-3.07172419656978e-14,0.281328132813281
-1.76314213973512e-14,-3.07172419656978e-14,0.281428142814281
-1.76314213973512e-14,-3.07172419656978e-14,0.281528152815282
-1.76314213973512e-14,-3.07172419656978e-14,0.281628162816282
-1.76314213973512e-14,-3.07172419656978e-14,0.281728172817282
-1.76314213973512e-14,-3.07172419656978e-14,0.281828182818282
-1.76314213973512e-14,-3.07172419656978e-14,0.281928192819282
-1.76314213973512e-14,-3.07172419656978e-14,0.282028202820282
-1.76314213973512e-14,-3.07172419656978e-14,0.282128212821282
-1.76314213973512e-14,-3.07172419656978e-14,0.282228222822282
-1.76314213973512e-14,-3.07172419656978e-14,0.282328232823282
-1.76314213973512e-14,-3.07172419656978e-14,0.282428242824282
-1.76314213973512e-14,-3.07172419656978e-14,0.282528252825283
-1.76314213973512e-14,-3.07172419656978e-14,0.282628262826283
-1.76314213973512e-14,-3.07172419656978e-14,0.282728272827283
-1.76314213973512e-14,-3.07172419656978e-14,0.282828282828283
-1.76314213973512e-14,-3.07172419656978e-14,0.282928292829283
-1.76314213973512e-14,-3.07172419656978e-14,0.283028302830283
-1.76314213973512e-14,-3.07172419656978e-14,0.283128312831283
-1.76314213973512e-14,-3.07172419656978e-14,0.283228322832283
-1.76314213973512e-14,-3.07172419656978e-14,0.283328332833283
-1.76314213973512e-14,-3.07172419656978e-14,0.283428342834283
-1.76314213973512e-14,-3.07172419656978e-14,0.283528352835284
-1.76314213973512e-14,-3.07172419656978e-14,0.283628362836284
-1.76314213973512e-14,-3.07172419656978e-14,0.283728372837284
-1.76314213973512e-14,-3.07172419656978e-14,0.283828382838284
-1.76314213973512e-14,-3.07172419656978e-14,0.283928392839284
-1.76314213973512e-14,-3.07172419656978e-14,0.284028402840284
-1.76314213973512e-14,-3.07172419656978e-14,0.284128412841284
-1.76314213973512e-14,-3.07172419656978e-14,0.284228422842284
-1.76314213973512e-14,-3.07172419656978e-14,0.284328432843284
-1.76314213973512e-14,-3.07172419656978e-14,0.284428442844284
-1.76314213973512e-14,-3.07172419656978e-14,0.284528452845285
-1.76314213973512e-14,-3.07172419656978e-14,0.284628462846285
-1.76314213973512e-14,-3.07172419656978e-14,0.284728472847285
-1.76314213973512e-14,-3.07172419656978e-14,0.284828482848285
-1.76314213973512e-14,-3.07172419656978e-14,0.284928492849285
-1.76314213973512e-14,-3.07172419656978e-14,0.285028502850285
-1.76314213973512e-14,-3.07172419656978e-14,0.285128512851285
-1.76314213973512e-14,-3.07172419656978e-14,0.285228522852285
-1.76314213973512e-14,-3.07172419656978e-14,0.285328532853285
-1.76314213973512e-14,-3.07172419656978e-14,0.285428542854285
-1.76314213973512e-14,-3.07172419656978e-14,0.285528552855286
-1.76314213973512e-14,-3.07172419656978e-14,0.285628562856286
-1.76314213973512e-14,-3.07172419656978e-14,0.285728572857286
-1.76314213973512e-14,-3.07172419656978e-14,0.285828582858286
-1.76314213973512e-14,-3.07172419656978e-14,0.285928592859286
-1.76314213973512e-14,-3.07172419656978e-14,0.286028602860286
-1.76314213973512e-14,-3.07172419656978e-14,0.286128612861286
-1.76314213973512e-14,-3.07172419656978e-14,0.286228622862286
-1.76314213973512e-14,-3.07172419656978e-14,0.286328632863286
-1.76314213973512e-14,-3.07172419656978e-14,0.286428642864286
-1.76314213973512e-14,-3.07172419656978e-14,0.286528652865287
-1.76314213973512e-14,-3.07172419656978e-14,0.286628662866287
-1.76314213973512e-14,-3.07172419656978e-14,0.286728672867287
-1.76314213973512e-14,-3.07172419656978e-14,0.286828682868287
-1.76314213973512e-14,-3.07172419656978e-14,0.286928692869287
-1.76314213973512e-14,-3.07172419656978e-14,0.287028702870287
-1.76314213973512e-14,-3.07172419656978e-14,0.287128712871287
-1.76314213973512e-14,-3.07172419656978e-14,0.287228722872287
-1.76314213973512e-14,-3.07172419656978e-14,0.287328732873287
-1.76314213973512e-14,-3.07172419656978e-14,0.287428742874287
-1.76314213973512e-14,-3.07172419656978e-14,0.287528752875288
-1.76314213973512e-14,-3.07172419656978e-14,0.287628762876288
-1.76314213973512e-14,-3.07172419656978e-14,0.287728772877288
-1.76314213973512e-14,-3.07172419656978e-14,0.287828782878288
-1.76314213973512e-14,-3.07172419656978e-14,0.287928792879288
-1.76314213973512e-14,-3.07172419656978e-14,0.288028802880288
-1.76314213973512e-14,-3.07172419656978e-14,0.288128812881288
-1.76314213973512e-14,-3.07172419656978e-14,0.288228822882288
-1.76314213973512e-14,-3.07172419656978e-14,0.288328832883288
-1.76314213973512e-14,-3.07172419656978e-14,0.288428842884288
-1.76314213973512e-14,-3.07172419656978e-14,0.288528852885289
-1.76314213973512e-14,-3.07172419656978e-14,0.288628862886289
-1.76314213973512e-14,-3.07172419656978e-14,0.288728872887289
-1.76314213973512e-14,-3.07172419656978e-14,0.288828882888289
-1.76314213973512e-14,-3.07172419656978e-14,0.288928892889289
-1.76314213973512e-14,-3.07172419656978e-14,0.289028902890289
-1.76314213973512e-14,-3.07172419656978e-14,0.289128912891289
-1.76314213973512e-14,-3.07172419656978e-14,0.289228922892289
-1.76314213973512e-14,-3.07172419656978e-14,0.289328932893289
-1.76314213973512e-14,-3.07172419656978e-14,0.289428942894289
-1.76314213973512e-14,-3.07172419656978e-14,0.28952895289529
-1.76314213973512e-14,-3.07172419656978e-14,0.28962896289629
-1.76314213973512e-14,-3.07172419656978e-14,0.28972897289729
-1.76314213973512e-14,-3.07172419656978e-14,0.28982898289829
-1.76314213973512e-14,-3.07172419656978e-14,0.28992899289929
-1.76314213973512e-14,-3.07172419656978e-14,0.29002900290029
-1.76314213973512e-14,-3.07172419656978e-14,0.29012901290129
-1.76314213973512e-14,-3.07172419656978e-14,0.29022902290229
-1.76314213973512e-14,-3.07172419656978e-14,0.29032903290329
-1.76314213973512e-14,-3.07172419656978e-14,0.29042904290429
-1.76314213973512e-14,-3.07172419656978e-14,0.290529052905291
-1.76314213973512e-14,-3.07172419656978e-14,0.290629062906291
-1.76314213973512e-14,-3.07172419656978e-14,0.290729072907291
-1.76314213973512e-14,-3.07172419656978e-14,0.290829082908291
-1.76314213973512e-14,-3.07172419656978e-14,0.290929092909291
-1.76314213973512e-14,-3.07172419656978e-14,0.291029102910291
-1.76314213973512e-14,-3.07172419656978e-14,0.291129112911291
-1.76314213973512e-14,-3.07172419656978e-14,0.291229122912291
-1.76314213973512e-14,-3.07172419656978e-14,0.291329132913291
-1.76314213973512e-14,-3.07172419656978e-14,0.291429142914291
-1.76314213973512e-14,-3.07172419656978e-14,0.291529152915292
-1.76314213973512e-14,-3.07172419656978e-14,0.291629162916292
-1.76314213973512e-14,-3.07172419656978e-14,0.291729172917292
-1.76314213973512e-14,-3.07172419656978e-14,0.291829182918292
-1.76314213973512e-14,-3.07172419656978e-14,0.291929192919292
-1.76314213973512e-14,-3.07172419656978e-14,0.292029202920292
-1.76314213973512e-14,-3.07172419656978e-14,0.292129212921292
-1.76314213973512e-14,-3.07172419656978e-14,0.292229222922292
-1.76314213973512e-14,-3.07172419656978e-14,0.292329232923292
-1.76314213973512e-14,-3.07172419656978e-14,0.292429242924292
-1.76314213973512e-14,-3.07172419656978e-14,0.292529252925293
-1.76314213973512e-14,-3.07172419656978e-14,0.292629262926293
-1.76314213973512e-14,-3.07172419656978e-14,0.292729272927293
-1.76314213973512e-14,-3.07172419656978e-14,0.292829282928293
-1.76314213973512e-14,-3.07172419656978e-14,0.292929292929293
-1.76314213973512e-14,-3.07172419656978e-14,0.293029302930293
-1.76314213973512e-14,-3.07172419656978e-14,0.293129312931293
-1.76314213973512e-14,-3.07172419656978e-14,0.293229322932293
-1.76314213973512e-14,-3.07172419656978e-14,0.293329332933293
-1.76314213973512e-14,-3.07172419656978e-14,0.293429342934293
-1.76314213973512e-14,-3.07172419656978e-14,0.293529352935294
-1.76314213973512e-14,-3.07172419656978e-14,0.293629362936294
-1.76314213973512e-14,-3.07172419656978e-14,0.293729372937294
-1.76314213973512e-14,-3.07172419656978e-14,0.293829382938294
-1.76314213973512e-14,-3.07172419656978e-14,0.293929392939294
-1.76314213973512e-14,-3.07172419656978e-14,0.294029402940294
-1.76314213973512e-14,-3.07172419656978e-14,0.294129412941294
-1.76314213973512e-14,-3.07172419656978e-14,0.294229422942294
-1.76314213973512e-14,-3.07172419656978e-14,0.294329432943294
-1.76314213973512e-14,-3.07172419656978e-14,0.294429442944294
-1.76314213973512e-14,-3.07172419656978e-14,0.294529452945295
-1.76314213973512e-14,-3.07172419656978e-14,0.294629462946295
-1.76314213973512e-14,-3.07172419656978e-14,0.294729472947295
-1.76314213973512e-14,-3.07172419656978e-14,0.294829482948295
-1.76314213973512e-14,-3.07172419656978e-14,0.294929492949295
-1.76314213973512e-14,-3.07172419656978e-14,0.295029502950295
-1.76314213973512e-14,-3.07172419656978e-14,0.295129512951295
-1.76314213973512e-14,-3.07172419656978e-14,0.295229522952295
-1.76314213973512e-14,-3.07172419656978e-14,0.295329532953295
-1.76314213973512e-14,-3.07172419656978e-14,0.295429542954295
-1.76314213973512e-14,-3.07172419656978e-14,0.295529552955296
-1.76314213973512e-14,-3.07172419656978e-14,0.295629562956296
-1.76314213973512e-14,-3.07172419656978e-14,0.295729572957296
-1.76314213973512e-14,-3.07172419656978e-14,0.295829582958296
-1.76314213973512e-14,-3.07172419656978e-14,0.295929592959296
-1.76314213973512e-14,-3.07172419656978e-14,0.296029602960296
-1.76314213973512e-14,-3.07172419656978e-14,0.296129612961296
-1.76314213973512e-14,-3.07172419656978e-14,0.296229622962296
-1.76314213973512e-14,-3.07172419656978e-14,0.296329632963296
-1.76314213973512e-14,-3.07172419656978e-14,0.296429642964296
-1.76314213973512e-14,-3.07172419656978e-14,0.296529652965297
-1.76314213973512e-14,-3.07172419656978e-14,0.296629662966297
-1.76314213973512e-14,-3.07172419656978e-14,0.296729672967297
-1.76314213973512e-14,-3.07172419656978e-14,0.296829682968297
-1.76314213973512e-14,-3.07172419656978e-14,0.296929692969297
-1.76314213973512e-14,-3.07172419656978e-14,0.297029702970297
-1.76314213973512e-14,-3.07172419656978e-14,0.297129712971297
-1.76314213973512e-14,-3.07172419656978e-14,0.297229722972297
-1.76314213973512e-14,-3.07172419656978e-14,0.297329732973297
-1.76314213973512e-14,-3.07172419656978e-14,0.297429742974297
-1.76314213973512e-14,-3.07172419656978e-14,0.297529752975298
-1.76314213973512e-14,-3.07172419656978e-14,0.297629762976298
-1.76314213973512e-14,-3.07172419656978e-14,0.297729772977298
-1.76314213973512e-14,-3.07172419656978e-14,0.297829782978298
-1.76314213973512e-14,-3.07172419656978e-14,0.297929792979298
-1.76314213973512e-14,-3.07172419656978e-14,0.298029802980298
-1.76314213973512e-14,-3.07172419656978e-14,0.298129812981298
-1.76314213973512e-14,-3.07172419656978e-14,0.298229822982298
-1.76314213973512e-14,-3.07172419656978e-14,0.298329832983298
-1.76314213973512e-14,-3.07172419656978e-14,0.298429842984298
-1.76314213973512e-14,-3.07172419656978e-14,0.298529852985299
-1.76314213973512e-14,-3.07172419656978e-14,0.298629862986299
-1.76314213973512e-14,-3.07172419656978e-14,0.298729872987299
-1.76314213973512e-14,-3.07172419656978e-14,0.298829882988299
-1.76314213973512e-14,-3.07172419656978e-14,0.298929892989299
-1.76314213973512e-14,-3.07172419656978e-14,0.299029902990299
-1.76314213973512e-14,-3.07172419656978e-14,0.299129912991299
-1.76314213973512e-14,-3.07172419656978e-14,0.299229922992299
-1.76314213973512e-14,-3.07172419656978e-14,0.299329932993299
-1.76314213973512e-14,-3.07172419656978e-14,0.299429942994299
-1.76314213973512e-14,-3.07172419656978e-14,0.2995299529953
-1.76314213973512e-14,-3.07172419656978e-14,0.2996299629963
-1.76314213973512e-14,-3.07172419656978e-14,0.2997299729973
-1.76314213973512e-14,-3.07172419656978e-14,0.2998299829983
-1.76314213973512e-14,-3.07172419656978e-14,0.2999299929993
-1.76314213973512e-14,-3.07172419656978e-14,0.3000300030003
-1.76314213973512e-14,-3.07172419656978e-14,0.3001300130013
-1.76314213973512e-14,-3.07172419656978e-14,0.3002300230023
-1.76314213973512e-14,-3.07172419656978e-14,0.3003300330033
-1.76314213973512e-14,-3.07172419656978e-14,0.3004300430043
-1.76314213973512e-14,-3.07172419656978e-14,0.300530053005301
-1.76314213973512e-14,-3.07172419656978e-14,0.300630063006301
-1.76314213973512e-14,-3.07172419656978e-14,0.300730073007301
-1.76314213973512e-14,-3.07172419656978e-14,0.300830083008301
-1.76314213973512e-14,-3.07172419656978e-14,0.300930093009301
-1.76314213973512e-14,-3.07172419656978e-14,0.301030103010301
-1.76314213973512e-14,-3.07172419656978e-14,0.301130113011301
-1.76314213973512e-14,-3.07172419656978e-14,0.301230123012301
-1.76314213973512e-14,-3.07172419656978e-14,0.301330133013301
-1.76314213973512e-14,-3.07172419656978e-14,0.301430143014301
-1.76314213973512e-14,-3.07172419656978e-14,0.301530153015302
-1.76314213973512e-14,-3.07172419656978e-14,0.301630163016302
-1.76314213973512e-14,-3.07172419656978e-14,0.301730173017302
-1.76314213973512e-14,-3.07172419656978e-14,0.301830183018302
-1.76314213973512e-14,-3.07172419656978e-14,0.301930193019302
-1.76314213973512e-14,-3.07172419656978e-14,0.302030203020302
-1.76314213973512e-14,-3.07172419656978e-14,0.302130213021302
-1.76314213973512e-14,-3.07172419656978e-14,0.302230223022302
-1.76314213973512e-14,-3.07172419656978e-14,0.302330233023302
-1.76314213973512e-14,-3.07172419656978e-14,0.302430243024302
-1.76314213973512e-14,-3.07172419656978e-14,0.302530253025303
-1.76314213973512e-14,-3.07172419656978e-14,0.302630263026303
-1.76314213973512e-14,-3.07172419656978e-14,0.302730273027303
-1.76314213973512e-14,-3.07172419656978e-14,0.302830283028303
-1.76314213973512e-14,-3.07172419656978e-14,0.302930293029303
-1.76314213973512e-14,-3.07172419656978e-14,0.303030303030303
-1.76314213973512e-14,-3.07172419656978e-14,0.303130313031303
-1.76314213973512e-14,-3.07172419656978e-14,0.303230323032303
-1.76314213973512e-14,-3.07172419656978e-14,0.303330333033303
-1.76314213973512e-14,-3.07172419656978e-14,0.303430343034303
-1.76314213973512e-14,-3.07172419656978e-14,0.303530353035304
-1.76314213973512e-14,-3.07172419656978e-14,0.303630363036304
-1.76314213973512e-14,-3.07172419656978e-14,0.303730373037304
-1.76314213973512e-14,-3.07172419656978e-14,0.303830383038304
-1.76314213973512e-14,-3.07172419656978e-14,0.303930393039304
-1.76314213973512e-14,-3.07172419656978e-14,0.304030403040304
-1.76314213973512e-14,-3.07172419656978e-14,0.304130413041304
-1.76314213973512e-14,-3.07172419656978e-14,0.304230423042304
-1.76314213973512e-14,-3.07172419656978e-14,0.304330433043304
-1.76314213973512e-14,-3.07172419656978e-14,0.304430443044304
-1.76314213973512e-14,-3.07172419656978e-14,0.304530453045305
-1.76314213973512e-14,-3.07172419656978e-14,0.304630463046305
-1.76314213973512e-14,-3.07172419656978e-14,0.304730473047305
-1.76314213973512e-14,-3.07172419656978e-14,0.304830483048305
-1.76314213973512e-14,-3.07172419656978e-14,0.304930493049305
-1.76314213973512e-14,-3.07172419656978e-14,0.305030503050305
-1.76314213973512e-14,-3.07172419656978e-14,0.305130513051305
-1.76314213973512e-14,-3.07172419656978e-14,0.305230523052305
-1.76314213973512e-14,-3.07172419656978e-14,0.305330533053305
-1.76314213973512e-14,-3.07172419656978e-14,0.305430543054305
-1.76314213973512e-14,-3.07172419656978e-14,0.305530553055306
-1.76314213973512e-14,-3.07172419656978e-14,0.305630563056306
-1.76314213973512e-14,-3.07172419656978e-14,0.305730573057306
-1.76314213973512e-14,-3.07172419656978e-14,0.305830583058306
-1.76314213973512e-14,-3.07172419656978e-14,0.305930593059306
-1.76314213973512e-14,-3.07172419656978e-14,0.306030603060306
-1.76314213973512e-14,-3.07172419656978e-14,0.306130613061306
-1.76314213973512e-14,-3.07172419656978e-14,0.306230623062306
-1.76314213973512e-14,-3.07172419656978e-14,0.306330633063306
-1.76314213973512e-14,-3.07172419656978e-14,0.306430643064306
-1.76314213973512e-14,-3.07172419656978e-14,0.306530653065307
-1.76314213973512e-14,-3.07172419656978e-14,0.306630663066307
-1.76314213973512e-14,-3.07172419656978e-14,0.306730673067307
-1.76314213973512e-14,-3.07172419656978e-14,0.306830683068307
-1.76314213973512e-14,-3.07172419656978e-14,0.306930693069307
-1.76314213973512e-14,-3.07172419656978e-14,0.307030703070307
-1.76314213973512e-14,-3.07172419656978e-14,0.307130713071307
-1.76314213973512e-14,-3.07172419656978e-14,0.307230723072307
-1.76314213973512e-14,-3.07172419656978e-14,0.307330733073307
-1.76314213973512e-14,-3.07172419656978e-14,0.307430743074307
-1.76314213973512e-14,-3.07172419656978e-14,0.307530753075308
-1.76314213973512e-14,-3.07172419656978e-14,0.307630763076308
-1.76314213973512e-14,-3.07172419656978e-14,0.307730773077308
-1.76314213973512e-14,-3.07172419656978e-14,0.307830783078308
-1.76314213973512e-14,-3.07172419656978e-14,0.307930793079308
-1.76314213973512e-14,-3.07172419656978e-14,0.308030803080308
-1.76314213973512e-14,-3.07172419656978e-14,0.308130813081308
-1.76314213973512e-14,-3.07172419656978e-14,0.308230823082308
-1.76314213973512e-14,-3.07172419656978e-14,0.308330833083308
-1.76314213973512e-14,-3.07172419656978e-14,0.308430843084308
-1.76314213973512e-14,-3.07172419656978e-14,0.308530853085309
-1.76314213973512e-14,-3.07172419656978e-14,0.308630863086309
-1.76314213973512e-14,-3.07172419656978e-14,0.308730873087309
-1.76314213973512e-14,-3.07172419656978e-14,0.308830883088309
-1.76314213973512e-14,-3.07172419656978e-14,0.308930893089309
-1.76314213973512e-14,-3.07172419656978e-14,0.309030903090309
-1.76314213973512e-14,-3.07172419656978e-14,0.309130913091309
-1.76314213973512e-14,-3.07172419656978e-14,0.309230923092309
-1.76314213973512e-14,-3.07172419656978e-14,0.309330933093309
-1.76314213973512e-14,-3.07172419656978e-14,0.309430943094309
-1.76314213973512e-14,-3.07172419656978e-14,0.30953095309531
-1.76314213973512e-14,-3.07172419656978e-14,0.30963096309631
-1.76314213973512e-14,-3.07172419656978e-14,0.30973097309731
-1.76314213973512e-14,-3.07172419656978e-14,0.30983098309831
-1.76314213973512e-14,-3.07172419656978e-14,0.30993099309931
-1.76314213973512e-14,-3.07172419656978e-14,0.31003100310031
-1.76314213973512e-14,-3.07172419656978e-14,0.31013101310131
-1.76314213973512e-14,-3.07172419656978e-14,0.31023102310231
-1.76314213973512e-14,-3.07172419656978e-14,0.31033103310331
-1.76314213973512e-14,-3.07172419656978e-14,0.31043104310431
-1.76314213973512e-14,-3.07172419656978e-14,0.310531053105311
-1.76314213973512e-14,-3.07172419656978e-14,0.310631063106311
-1.76314213973512e-14,-3.07172419656978e-14,0.310731073107311
-1.76314213973512e-14,-3.07172419656978e-14,0.310831083108311
-1.76314213973512e-14,-3.07172419656978e-14,0.310931093109311
-1.76314213973512e-14,-3.07172419656978e-14,0.311031103110311
-1.76314213973512e-14,-3.07172419656978e-14,0.311131113111311
-1.76314213973512e-14,-3.07172419656978e-14,0.311231123112311
-1.76314213973512e-14,-3.07172419656978e-14,0.311331133113311
-1.76314213973512e-14,-3.07172419656978e-14,0.311431143114311
-1.76314213973512e-14,-3.07172419656978e-14,0.311531153115312
-1.76314213973512e-14,-3.07172419656978e-14,0.311631163116312
-1.76314213973512e-14,-3.07172419656978e-14,0.311731173117312
-1.76314213973512e-14,-3.07172419656978e-14,0.311831183118312
-1.76314213973512e-14,-3.07172419656978e-14,0.311931193119312
-1.76314213973512e-14,-3.07172419656978e-14,0.312031203120312
-1.76314213973512e-14,-3.07172419656978e-14,0.312131213121312
-1.76314213973512e-14,-3.07172419656978e-14,0.312231223122312
-1.76314213973512e-14,-3.07172419656978e-14,0.312331233123312
-1.76314213973512e-14,-3.07172419656978e-14,0.312431243124312
-1.76314213973512e-14,-3.07172419656978e-14,0.312531253125313
-1.76314213973512e-14,-3.07172419656978e-14,0.312631263126313
-1.76314213973512e-14,-3.07172419656978e-14,0.312731273127313
-1.76314213973512e-14,-3.07172419656978e-14,0.312831283128313
-1.76314213973512e-14,-3.07172419656978e-14,0.312931293129313
-1.76314213973512e-14,-3.07172419656978e-14,0.313031303130313
-1.76314213973512e-14,-3.07172419656978e-14,0.313131313131313
-1.76314213973512e-14,-3.07172419656978e-14,0.313231323132313
-1.76314213973512e-14,-3.07172419656978e-14,0.313331333133313
-1.76314213973512e-14,-3.07172419656978e-14,0.313431343134313
-1.76314213973512e-14,-3.07172419656978e-14,0.313531353135314
-1.76314213973512e-14,-3.07172419656978e-14,0.313631363136314
-1.76314213973512e-14,-3.07172419656978e-14,0.313731373137314
-1.76314213973512e-14,-3.07172419656978e-14,0.313831383138314
-1.76314213973512e-14,-3.07172419656978e-14,0.313931393139314
-1.76314213973512e-14,-3.07172419656978e-14,0.314031403140314
-1.76314213973512e-14,-3.07172419656978e-14,0.314131413141314
-1.76314213973512e-14,-3.07172419656978e-14,0.314231423142314
-1.76314213973512e-14,-3.07172419656978e-14,0.314331433143314
-1.76314213973512e-14,-3.07172419656978e-14,0.314431443144314
-1.76314213973512e-14,-3.07172419656978e-14,0.314531453145315
-1.76314213973512e-14,-3.07172419656978e-14,0.314631463146315
-1.76314213973512e-14,-3.07172419656978e-14,0.314731473147315
-1.76314213973512e-14,-3.07172419656978e-14,0.314831483148315
-1.76314213973512e-14,-3.07172419656978e-14,0.314931493149315
-1.76314213973512e-14,-3.07172419656978e-14,0.315031503150315
-1.76314213973512e-14,-3.07172419656978e-14,0.315131513151315
-1.76314213973512e-14,-3.07172419656978e-14,0.315231523152315
-1.76314213973512e-14,-3.07172419656978e-14,0.315331533153315
-1.76314213973512e-14,-3.07172419656978e-14,0.315431543154315
-1.76314213973512e-14,-3.07172419656978e-14,0.315531553155316
-1.76314213973512e-14,-3.07172419656978e-14,0.315631563156316
-1.76314213973512e-14,-3.07172419656978e-14,0.315731573157316
-1.76314213973512e-14,-3.07172419656978e-14,0.315831583158316
-1.76314213973512e-14,-3.07172419656978e-14,0.315931593159316
-1.76314213973512e-14,-3.07172419656978e-14,0.316031603160316
-1.76314213973512e-14,-3.07172419656978e-14,0.316131613161316
-1.76314213973512e-14,-3.07172419656978e-14,0.316231623162316
-1.76314213973512e-14,-3.07172419656978e-14,0.316331633163316
-1.76314213973512e-14,-3.07172419656978e-14,0.316431643164316
-1.76314213973512e-14,-3.07172419656978e-14,0.316531653165317
-1.76314213973512e-14,-3.07172419656978e-14,0.316631663166317
-1.76314213973512e-14,-3.07172419656978e-14,0.316731673167317
-1.76314213973512e-14,-3.07172419656978e-14,0.316831683168317
-1.76314213973512e-14,-3.07172419656978e-14,0.316931693169317
-1.76314213973512e-14,-3.07172419656978e-14,0.317031703170317
-1.76314213973512e-14,-3.07172419656978e-14,0.317131713171317
-1.76314213973512e-14,-3.07172419656978e-14,0.317231723172317
-1.76314213973512e-14,-3.07172419656978e-14,0.317331733173317
-1.76314213973512e-14,-3.07172419656978e-14,0.317431743174317
-1.76314213973512e-14,-3.07172419656978e-14,0.317531753175318
-1.76314213973512e-14,-3.07172419656978e-14,0.317631763176318
-1.76314213973512e-14,-3.07172419656978e-14,0.317731773177318
-1.76314213973512e-14,-3.07172419656978e-14,0.317831783178318
-1.76314213973512e-14,-3.07172419656978e-14,0.317931793179318
-1.76314213973512e-14,-3.07172419656978e-14,0.318031803180318
-1.76314213973512e-14,-3.07172419656978e-14,0.318131813181318
-1.76314213973512e-14,-3.07172419656978e-14,0.318231823182318
-1.76314213973512e-14,-3.07172419656978e-14,0.318331833183318
-1.76314213973512e-14,-3.07172419656978e-14,0.318431843184318
-1.76314213973512e-14,-3.07172419656978e-14,0.318531853185319
-1.76314213973512e-14,-3.07172419656978e-14,0.318631863186319
-1.76314213973512e-14,-3.07172419656978e-14,0.318731873187319
-1.76314213973512e-14,-3.07172419656978e-14,0.318831883188319
-1.76314213973512e-14,-3.07172419656978e-14,0.318931893189319
-1.76314213973512e-14,-3.07172419656978e-14,0.319031903190319
-1.76314213973512e-14,-3.07172419656978e-14,0.319131913191319
-1.76314213973512e-14,-3.07172419656978e-14,0.319231923192319
-1.76314213973512e-14,-3.07172419656978e-14,0.319331933193319
-1.76314213973512e-14,-3.07172419656978e-14,0.319431943194319
-1.76314213973512e-14,-3.07172419656978e-14,0.31953195319532
-1.76314213973512e-14,-3.07172419656978e-14,0.31963196319632
-1.76314213973512e-14,-3.07172419656978e-14,0.31973197319732
-1.76314213973512e-14,-3.07172419656978e-14,0.31983198319832
-1.76314213973512e-14,-3.07172419656978e-14,0.31993199319932
-1.76314213973512e-14,-3.07172419656978e-14,0.32003200320032
-1.76314213973512e-14,-3.07172419656978e-14,0.32013201320132
-1.76314213973512e-14,-3.07172419656978e-14,0.32023202320232
-1.76314213973512e-14,-3.07172419656978e-14,0.32033203320332
-1.76314213973512e-14,-3.07172419656978e-14,0.32043204320432
-1.76314213973512e-14,-3.07172419656978e-14,0.320532053205321
-1.76314213973512e-14,-3.07172419656978e-14,0.320632063206321
-1.76314213973512e-14,-3.07172419656978e-14,0.320732073207321
-1.76314213973512e-14,-3.07172419656978e-14,0.320832083208321
-1.76314213973512e-14,-3.07172419656978e-14,0.320932093209321
-1.76314213973512e-14,-3.07172419656978e-14,0.321032103210321
-1.76314213973512e-14,-3.07172419656978e-14,0.321132113211321
-1.76314213973512e-14,-3.07172419656978e-14,0.321232123212321
-1.76314213973512e-14,-3.07172419656978e-14,0.321332133213321
-1.76314213973512e-14,-3.07172419656978e-14,0.321432143214321
-1.76314213973512e-14,-3.07172419656978e-14,0.321532153215322
-1.76314213973512e-14,-3.07172419656978e-14,0.321632163216322
-1.76314213973512e-14,-3.07172419656978e-14,0.321732173217322
-1.76314213973512e-14,-3.07172419656978e-14,0.321832183218322
-1.76314213973512e-14,-3.07172419656978e-14,0.321932193219322
-1.76314213973512e-14,-3.07172419656978e-14,0.322032203220322
-1.76314213973512e-14,-3.07172419656978e-14,0.322132213221322
-1.76314213973512e-14,-3.07172419656978e-14,0.322232223222322
-1.76314213973512e-14,-3.07172419656978e-14,0.322332233223322
-1.76314213973512e-14,-3.07172419656978e-14,0.322432243224322
-1.76314213973512e-14,-3.07172419656978e-14,0.322532253225323
-1.76314213973512e-14,-3.07172419656978e-14,0.322632263226323
-1.76314213973512e-14,-3.07172419656978e-14,0.322732273227323
-1.76314213973512e-14,-3.07172419656978e-14,0.322832283228323
-1.76314213973512e-14,-3.07172419656978e-14,0.322932293229323
-1.76314213973512e-14,-3.07172419656978e-14,0.323032303230323
-1.76314213973512e-14,-3.07172419656978e-14,0.323132313231323
-1.76314213973512e-14,-3.07172419656978e-14,0.323232323232323
-1.76314213973512e-14,-3.07172419656978e-14,0.323332333233323
-1.76314213973512e-14,-3.07172419656978e-14,0.323432343234323
-1.76314213973512e-14,-3.07172419656978e-14,0.323532353235324
-1.76314213973512e-14,-3.07172419656978e-14,0.323632363236324
-1.76314213973512e-14,-3.07172419656978e-14,0.323732373237324
-1.76314213973512e-14,-3.07172419656978e-14,0.323832383238324
-1.76314213973512e-14,-3.07172419656978e-14,0.323932393239324
-1.76314213973512e-14,-3.07172419656978e-14,0.324032403240324
-1.76314213973512e-14,-3.07172419656978e-14,0.324132413241324
-1.76314213973512e-14,-3.07172419656978e-14,0.324232423242324
-1.76314213973512e-14,-3.07172419656978e-14,0.324332433243324
-1.76314213973512e-14,-3.07172419656978e-14,0.324432443244324
-1.76314213973512e-14,-3.07172419656978e-14,0.324532453245325
-1.76314213973512e-14,-3.07172419656978e-14,0.324632463246325
-1.76314213973512e-14,-3.07172419656978e-14,0.324732473247325
-1.76314213973512e-14,-3.07172419656978e-14,0.324832483248325
-1.76314213973512e-14,-3.07172419656978e-14,0.324932493249325
-1.76314213973512e-14,-3.07172419656978e-14,0.325032503250325
-1.76314213973512e-14,-3.07172419656978e-14,0.325132513251325
-1.76314213973512e-14,-3.07172419656978e-14,0.325232523252325
-1.76314213973512e-14,-3.07172419656978e-14,0.325332533253325
-1.76314213973512e-14,-3.07172419656978e-14,0.325432543254325
-1.76314213973512e-14,-3.07172419656978e-14,0.325532553255326
-1.76314213973512e-14,-3.07172419656978e-14,0.325632563256326
-1.76314213973512e-14,-3.07172419656978e-14,0.325732573257326
-1.76314213973512e-14,-3.07172419656978e-14,0.325832583258326
-1.76314213973512e-14,-3.07172419656978e-14,0.325932593259326
-1.76314213973512e-14,-3.07172419656978e-14,0.326032603260326
-1.76314213973512e-14,-3.07172419656978e-14,0.326132613261326
-1.76314213973512e-14,-3.07172419656978e-14,0.326232623262326
-1.76314213973512e-14,-3.07172419656978e-14,0.326332633263326
-1.76314213973512e-14,-3.07172419656978e-14,0.326432643264326
-1.76314213973512e-14,-3.07172419656978e-14,0.326532653265327
-1.76314213973512e-14,-3.07172419656978e-14,0.326632663266327
-1.76314213973512e-14,-3.07172419656978e-14,0.326732673267327
-1.76314213973512e-14,-3.07172419656978e-14,0.326832683268327
-1.76314213973512e-14,-3.07172419656978e-14,0.326932693269327
-1.76314213973512e-14,-3.07172419656978e-14,0.327032703270327
-1.76314213973512e-14,-3.07172419656978e-14,0.327132713271327
-1.76314213973512e-14,-3.07172419656978e-14,0.327232723272327
-1.76314213973512e-14,-3.07172419656978e-14,0.327332733273327
-1.76314213973512e-14,-3.07172419656978e-14,0.327432743274327
-1.76314213973512e-14,-3.07172419656978e-14,0.327532753275328
-1.76314213973512e-14,-3.07172419656978e-14,0.327632763276328
-1.76314213973512e-14,-3.07172419656978e-14,0.327732773277328
-1.76314213973512e-14,-3.07172419656978e-14,0.327832783278328
-1.76314213973512e-14,-3.07172419656978e-14,0.327932793279328
-1.76314213973512e-14,-3.07172419656978e-14,0.328032803280328
-1.76314213973512e-14,-3.07172419656978e-14,0.328132813281328
-1.76314213973512e-14,-3.07172419656978e-14,0.328232823282328
-1.76314213973512e-14,-3.07172419656978e-14,0.328332833283328
-1.76314213973512e-14,-3.07172419656978e-14,0.328432843284328
-1.76314213973512e-14,-3.07172419656978e-14,0.328532853285329
-1.76314213973512e-14,-3.07172419656978e-14,0.328632863286329
-1.76314213973512e-14,-3.07172419656978e-14,0.328732873287329
-1.76314213973512e-14,-3.07172419656978e-14,0.328832883288329
-1.76314213973512e-14,-3.07172419656978e-14,0.328932893289329
-1.76314213973512e-14,-3.07172419656978e-14,0.329032903290329
-1.76314213973512e-14,-3.07172419656978e-14,0.329132913291329
-1.76314213973512e-14,-3.07172419656978e-14,0.329232923292329
-1.76314213973512e-14,-3.07172419656978e-14,0.329332933293329
-1.76314213973512e-14,-3.07172419656978e-14,0.329432943294329
-1.76314213973512e-14,-3.07172419656978e-14,0.32953295329533
-1.76314213973512e-14,-3.07172419656978e-14,0.32963296329633
-1.76314213973512e-14,-3.07172419656978e-14,0.32973297329733
-1.76314213973512e-14,-3.07172419656978e-14,0.32983298329833
-1.76314213973512e-14,-3.07172419656978e-14,0.32993299329933
-1.76314213973512e-14,-3.07172419656978e-14,0.33003300330033
-1.76314213973512e-14,-3.07172419656978e-14,0.33013301330133
-1.76314213973512e-14,-3.07172419656978e-14,0.33023302330233
-1.76314213973512e-14,-3.07172419656978e-14,0.33033303330333
-1.76314213973512e-14,-3.07172419656978e-14,0.33043304330433
-1.76314213973512e-14,-3.07172419656978e-14,0.330533053305331
-1.76314213973512e-14,-3.07172419656978e-14,0.330633063306331
-1.76314213973512e-14,-3.07172419656978e-14,0.330733073307331
-1.76314213973512e-14,-3.07172419656978e-14,0.330833083308331
-1.76314213973512e-14,-3.07172419656978e-14,0.330933093309331
-1.76314213973512e-14,-3.07172419656978e-14,0.331033103310331
-1.76314213973512e-14,-3.07172419656978e-14,0.331133113311331
-1.76314213973512e-14,-3.07172419656978e-14,0.331233123312331
-1.76314213973512e-14,-3.07172419656978e-14,0.331333133313331
-1.76314213973512e-14,-3.07172419656978e-14,0.331433143314331
-1.76314213973512e-14,-3.07172419656978e-14,0.331533153315332
-1.76314213973512e-14,-3.07172419656978e-14,0.331633163316332
-1.76314213973512e-14,-3.07172419656978e-14,0.331733173317332
-1.76314213973512e-14,-3.07172419656978e-14,0.331833183318332
-1.76314213973512e-14,-3.07172419656978e-14,0.331933193319332
-1.76314213973512e-14,-3.07172419656978e-14,0.332033203320332
-1.76314213973512e-14,-3.07172419656978e-14,0.332133213321332
-1.76314213973512e-14,-3.07172419656978e-14,0.332233223322332
-1.76314213973512e-14,-3.07172419656978e-14,0.332333233323332
-1.76314213973512e-14,-3.07172419656978e-14,0.332433243324332
-1.76314213973512e-14,-3.07172419656978e-14,0.332533253325333
-1.76314213973512e-14,-3.07172419656978e-14,0.332633263326333
-1.76314213973512e-14,-3.07172419656978e-14,0.332733273327333
-1.76314213973512e-14,-3.07172419656978e-14,0.332833283328333
-1.76314213973512e-14,-3.07172419656978e-14,0.332933293329333
-1.76314213973512e-14,-3.07172419656978e-14,0.333033303330333
-1.76314213973512e-14,-3.07172419656978e-14,0.333133313331333
-1.76314213973512e-14,-3.07172419656978e-14,0.333233323332333
-1.76314213973512e-14,-3.07172419656978e-14,0.333333333333333
-1.76314213973512e-14,-3.07172419656978e-14,0.333433343334333
-1.76314213973512e-14,-3.07172419656978e-14,0.333533353335334
-1.76314213973512e-14,-3.07172419656978e-14,0.333633363336334
-1.76314213973512e-14,-3.07172419656978e-14,0.333733373337334
-1.76314213973512e-14,-3.07172419656978e-14,0.333833383338334
-1.76314213973512e-14,-3.07172419656978e-14,0.333933393339334
-1.76314213973512e-14,-3.07172419656978e-14,0.334033403340334
-1.76314213973512e-14,-3.07172419656978e-14,0.334133413341334
-1.76314213973512e-14,-3.07172419656978e-14,0.334233423342334
-1.76314213973512e-14,-3.07172419656978e-14,0.334333433343334
-1.76314213973512e-14,-3.07172419656978e-14,0.334433443344334
-1.76314213973512e-14,-3.07172419656978e-14,0.334533453345335
-1.76314213973512e-14,-3.07172419656978e-14,0.334633463346335
-1.76314213973512e-14,-3.07172419656978e-14,0.334733473347335
-1.76314213973512e-14,-3.07172419656978e-14,0.334833483348335
-1.76314213973512e-14,-3.07172419656978e-14,0.334933493349335
-1.76314213973512e-14,-3.07172419656978e-14,0.335033503350335
-1.76314213973512e-14,-3.07172419656978e-14,0.335133513351335
-1.76314213973512e-14,-3.07172419656978e-14,0.335233523352335
-1.76314213973512e-14,-3.07172419656978e-14,0.335333533353335
-1.76314213973512e-14,-3.07172419656978e-14,0.335433543354335
-1.76314213973512e-14,-3.07172419656978e-14,0.335533553355336
-1.76314213973512e-14,-3.07172419656978e-14,0.335633563356336
-1.76314213973512e-14,-3.07172419656978e-14,0.335733573357336
-1.76314213973512e-14,-3.07172419656978e-14,0.335833583358336
-1.76314213973512e-14,-3.07172419656978e-14,0.335933593359336
-1.76314213973512e-14,-3.07172419656978e-14,0.336033603360336
-1.76314213973512e-14,-3.07172419656978e-14,0.336133613361336
-1.76314213973512e-14,-3.07172419656978e-14,0.336233623362336
-1.76314213973512e-14,-3.07172419656978e-14,0.336333633363336
-1.76314213973512e-14,-3.07172419656978e-14,0.336433643364336
-1.76314213973512e-14,-3.07172419656978e-14,0.336533653365337
-1.76314213973512e-14,-3.07172419656978e-14,0.336633663366337
-1.76314213973512e-14,-3.07172419656978e-14,0.336733673367337
-1.76314213973512e-14,-3.07172419656978e-14,0.336833683368337
-1.76314213973512e-14,-3.07172419656978e-14,0.336933693369337
-1.76314213973512e-14,-3.07172419656978e-14,0.337033703370337
-1.76314213973512e-14,-3.07172419656978e-14,0.337133713371337
-1.76314213973512e-14,-3.07172419656978e-14,0.337233723372337
-1.76314213973512e-14,-3.07172419656978e-14,0.337333733373337
-1.76314213973512e-14,-3.07172419656978e-14,0.337433743374337
-1.76314213973512e-14,-3.07172419656978e-14,0.337533753375338
-1.76314213973512e-14,-3.07172419656978e-14,0.337633763376338
-1.76314213973512e-14,-3.07172419656978e-14,0.337733773377338
-1.76314213973512e-14,-3.07172419656978e-14,0.337833783378338
-1.76314213973512e-14,-3.07172419656978e-14,0.337933793379338
-1.76314213973512e-14,-3.07172419656978e-14,0.338033803380338
-1.76314213973512e-14,-3.07172419656978e-14,0.338133813381338
-1.76314213973512e-14,-3.07172419656978e-14,0.338233823382338
-1.76314213973512e-14,-3.07172419656978e-14,0.338333833383338
-1.76314213973512e-14,-3.07172419656978e-14,0.338433843384338
-1.76314213973512e-14,-3.07172419656978e-14,0.338533853385339
-1.76314213973512e-14,-3.07172419656978e-14,0.338633863386339
-1.76314213973512e-14,-3.07172419656978e-14,0.338733873387339
-1.76314213973512e-14,-3.07172419656978e-14,0.338833883388339
-1.76314213973512e-14,-3.07172419656978e-14,0.338933893389339
-1.76314213973512e-14,-3.07172419656978e-14,0.339033903390339
-1.76314213973512e-14,-3.07172419656978e-14,0.339133913391339
-1.76314213973512e-14,-3.07172419656978e-14,0.339233923392339
-1.76314213973512e-14,-3.07172419656978e-14,0.339333933393339
-1.76314213973512e-14,-3.07172419656978e-14,0.339433943394339
-1.76314213973512e-14,-3.07172419656978e-14,0.33953395339534
-1.76314213973512e-14,-3.07172419656978e-14,0.33963396339634
-1.76314213973512e-14,-3.07172419656978e-14,0.33973397339734
-1.76314213973512e-14,-3.07172419656978e-14,0.33983398339834
-1.76314213973512e-14,-3.07172419656978e-14,0.33993399339934
-1.76314213973512e-14,-3.07172419656978e-14,0.34003400340034
-1.76314213973512e-14,-3.07172419656978e-14,0.34013401340134
-1.76314213973512e-14,-3.07172419656978e-14,0.34023402340234
-1.76314213973512e-14,-3.07172419656978e-14,0.34033403340334
-1.76314213973512e-14,-3.07172419656978e-14,0.34043404340434
-1.76314213973512e-14,-3.07172419656978e-14,0.340534053405341
-1.76314213973512e-14,-3.07172419656978e-14,0.340634063406341
-1.76314213973512e-14,-3.07172419656978e-14,0.340734073407341
-1.76314213973512e-14,-3.07172419656978e-14,0.340834083408341
-1.76314213973512e-14,-3.07172419656978e-14,0.340934093409341
-1.76314213973512e-14,-3.07172419656978e-14,0.341034103410341
-1.76314213973512e-14,-3.07172419656978e-14,0.341134113411341
-1.76314213973512e-14,-3.07172419656978e-14,0.341234123412341
-1.76314213973512e-14,-3.07172419656978e-14,0.341334133413341
-1.76314213973512e-14,-3.07172419656978e-14,0.341434143414341
-1.76314213973512e-14,-3.07172419656978e-14,0.341534153415342
-1.76314213973512e-14,-3.07172419656978e-14,0.341634163416342
-1.76314213973512e-14,-3.07172419656978e-14,0.341734173417342
-1.76314213973512e-14,-3.07172419656978e-14,0.341834183418342
-1.76314213973512e-14,-3.07172419656978e-14,0.341934193419342
-1.76314213973512e-14,-3.07172419656978e-14,0.342034203420342
-1.76314213973512e-14,-3.07172419656978e-14,0.342134213421342
-1.76314213973512e-14,-3.07172419656978e-14,0.342234223422342
-1.76314213973512e-14,-3.07172419656978e-14,0.342334233423342
-1.76314213973512e-14,-3.07172419656978e-14,0.342434243424342
-1.76314213973512e-14,-3.07172419656978e-14,0.342534253425343
-1.76314213973512e-14,-3.07172419656978e-14,0.342634263426343
-1.76314213973512e-14,-3.07172419656978e-14,0.342734273427343
-1.76314213973512e-14,-3.07172419656978e-14,0.342834283428343
-1.76314213973512e-14,-3.07172419656978e-14,0.342934293429343
-1.76314213973512e-14,-3.07172419656978e-14,0.343034303430343
-1.76314213973512e-14,-3.07172419656978e-14,0.343134313431343
-1.76314213973512e-14,-3.07172419656978e-14,0.343234323432343
-1.76314213973512e-14,-3.07172419656978e-14,0.343334333433343
-1.76314213973512e-14,-3.07172419656978e-14,0.343434343434343
-1.76314213973512e-14,-3.07172419656978e-14,0.343534353435344
-1.76314213973512e-14,-3.07172419656978e-14,0.343634363436344
-1.76314213973512e-14,-3.07172419656978e-14,0.343734373437344
-1.76314213973512e-14,-3.07172419656978e-14,0.343834383438344
-1.76314213973512e-14,-3.07172419656978e-14,0.343934393439344
-1.76314213973512e-14,-3.07172419656978e-14,0.344034403440344
-1.76314213973512e-14,-3.07172419656978e-14,0.344134413441344
-1.76314213973512e-14,-3.07172419656978e-14,0.344234423442344
-1.76314213973512e-14,-3.07172419656978e-14,0.344334433443344
-1.76314213973512e-14,-3.07172419656978e-14,0.344434443444344
-1.76314213973512e-14,-3.07172419656978e-14,0.344534453445345
-1.76314213973512e-14,-3.07172419656978e-14,0.344634463446345
-1.76314213973512e-14,-3.07172419656978e-14,0.344734473447345
-1.76314213973512e-14,-3.07172419656978e-14,0.344834483448345
-1.76314213973512e-14,-3.07172419656978e-14,0.344934493449345
-1.76314213973512e-14,-3.07172419656978e-14,0.345034503450345
-1.76314213973512e-14,-3.07172419656978e-14,0.345134513451345
-1.76314213973512e-14,-3.07172419656978e-14,0.345234523452345
-1.76314213973512e-14,-3.07172419656978e-14,0.345334533453345
-1.76314213973512e-14,-3.07172419656978e-14,0.345434543454345
-1.76314213973512e-14,-3.07172419656978e-14,0.345534553455346
-1.76314213973512e-14,-3.07172419656978e-14,0.345634563456346
-1.76314213973512e-14,-3.07172419656978e-14,0.345734573457346
-1.76314213973512e-14,-3.07172419656978e-14,0.345834583458346
-1.76314213973512e-14,-3.07172419656978e-14,0.345934593459346
-1.76314213973512e-14,-3.07172419656978e-14,0.346034603460346
-1.76314213973512e-14,-3.07172419656978e-14,0.346134613461346
-1.76314213973512e-14,-3.07172419656978e-14,0.346234623462346
-1.76314213973512e-14,-3.07172419656978e-14,0.346334633463346
-1.76314213973512e-14,-3.07172419656978e-14,0.346434643464346
-1.76314213973512e-14,-3.07172419656978e-14,0.346534653465347
-1.76314213973512e-14,-3.07172419656978e-14,0.346634663466347
-1.76314213973512e-14,-3.07172419656978e-14,0.346734673467347
-1.76314213973512e-14,-3.07172419656978e-14,0.346834683468347
-1.76314213973512e-14,-3.07172419656978e-14,0.346934693469347
-1.76314213973512e-14,-3.07172419656978e-14,0.347034703470347
-1.76314213973512e-14,-3.07172419656978e-14,0.347134713471347
-1.76314213973512e-14,-3.07172419656978e-14,0.347234723472347
-1.76314213973512e-14,-3.07172419656978e-14,0.347334733473347
-1.76314213973512e-14,-3.07172419656978e-14,0.347434743474347
-1.76314213973512e-14,-3.07172419656978e-14,0.347534753475348
-1.76314213973512e-14,-3.07172419656978e-14,0.347634763476348
-1.76314213973512e-14,-3.07172419656978e-14,0.347734773477348
-1.76314213973512e-14,-3.07172419656978e-14,0.347834783478348
-1.76314213973512e-14,-3.07172419656978e-14,0.347934793479348
-1.76314213973512e-14,-3.07172419656978e-14,0.348034803480348
-1.76314213973512e-14,-3.07172419656978e-14,0.348134813481348
-1.76314213973512e-14,-3.07172419656978e-14,0.348234823482348
-1.76314213973512e-14,-3.07172419656978e-14,0.348334833483348
-1.76314213973512e-14,-3.07172419656978e-14,0.348434843484348
-1.76314213973512e-14,-3.07172419656978e-14,0.348534853485349
-1.76314213973512e-14,-3.07172419656978e-14,0.348634863486349
-1.76314213973512e-14,-3.07172419656978e-14,0.348734873487349
-1.76314213973512e-14,-3.07172419656978e-14,0.348834883488349
-1.76314213973512e-14,-3.07172419656978e-14,0.348934893489349
-1.76314213973512e-14,-3.07172419656978e-14,0.349034903490349
-1.76314213973512e-14,-3.07172419656978e-14,0.349134913491349
-1.76314213973512e-14,-3.07172419656978e-14,0.349234923492349
-1.76314213973512e-14,-3.07172419656978e-14,0.349334933493349
-1.76314213973512e-14,-3.07172419656978e-14,0.349434943494349
-1.76314213973512e-14,-3.07172419656978e-14,0.34953495349535
-1.76314213973512e-14,-3.07172419656978e-14,0.34963496349635
-1.76314213973512e-14,-3.07172419656978e-14,0.34973497349735
-1.76314213973512e-14,-3.07172419656978e-14,0.34983498349835
-1.76314213973512e-14,-3.07172419656978e-14,0.34993499349935
-1.76314213973512e-14,-3.07172419656978e-14,0.35003500350035
-1.76314213973512e-14,-3.07172419656978e-14,0.35013501350135
-1.76314213973512e-14,-3.07172419656978e-14,0.35023502350235
-1.76314213973512e-14,-3.07172419656978e-14,0.35033503350335
-1.76314213973512e-14,-3.07172419656978e-14,0.35043504350435
-1.76314213973512e-14,-3.07172419656978e-14,0.350535053505351
-1.76314213973512e-14,-3.07172419656978e-14,0.350635063506351
-1.76314213973512e-14,-3.07172419656978e-14,0.350735073507351
-1.76314213973512e-14,-3.07172419656978e-14,0.350835083508351
-1.76314213973512e-14,-3.07172419656978e-14,0.350935093509351
-1.76314213973512e-14,-3.07172419656978e-14,0.351035103510351
-1.76314213973512e-14,-3.07172419656978e-14,0.351135113511351
-1.76314213973512e-14,-3.07172419656978e-14,0.351235123512351
-1.76314213973512e-14,-3.07172419656978e-14,0.351335133513351
-1.76314213973512e-14,-3.07172419656978e-14,0.351435143514351
-1.76314213973512e-14,-3.07172419656978e-14,0.351535153515352
-1.76314213973512e-14,-3.07172419656978e-14,0.351635163516352
-1.76314213973512e-14,-3.07172419656978e-14,0.351735173517352
-1.76314213973512e-14,-3.07172419656978e-14,0.351835183518352
-1.76314213973512e-14,-3.07172419656978e-14,0.351935193519352
-1.76314213973512e-14,-3.07172419656978e-14,0.352035203520352
-1.76314213973512e-14,-3.07172419656978e-14,0.352135213521352
-1.76314213973512e-14,-3.07172419656978e-14,0.352235223522352
-1.76314213973512e-14,-3.07172419656978e-14,0.352335233523352
-1.76314213973512e-14,-3.07172419656978e-14,0.352435243524352
-1.76314213973512e-14,-3.07172419656978e-14,0.352535253525353
-1.76314213973512e-14,-3.07172419656978e-14,0.352635263526353
-1.76314213973512e-14,-3.07172419656978e-14,0.352735273527353
-1.76314213973512e-14,-3.07172419656978e-14,0.352835283528353
-1.76314213973512e-14,-3.07172419656978e-14,0.352935293529353
-1.76314213973512e-14,-3.07172419656978e-14,0.353035303530353
-1.76314213973512e-14,-3.07172419656978e-14,0.353135313531353
-1.76314213973512e-14,-3.07172419656978e-14,0.353235323532353
-1.76314213973512e-14,-3.07172419656978e-14,0.353335333533353
-1.76314213973512e-14,-3.07172419656978e-14,0.353435343534353
-1.76314213973512e-14,-3.07172419656978e-14,0.353535353535354
-1.76314213973512e-14,-3.07172419656978e-14,0.353635363536354
-1.76314213973512e-14,-3.07172419656978e-14,0.353735373537354
-1.76314213973512e-14,-3.07172419656978e-14,0.353835383538354
-1.76314213973512e-14,-3.07172419656978e-14,0.353935393539354
-1.76314213973512e-14,-3.07172419656978e-14,0.354035403540354
-1.76314213973512e-14,-3.07172419656978e-14,0.354135413541354
-1.76314213973512e-14,-3.07172419656978e-14,0.354235423542354
-1.76314213973512e-14,-3.07172419656978e-14,0.354335433543354
-1.76314213973512e-14,-3.07172419656978e-14,0.354435443544354
-1.76314213973512e-14,-3.07172419656978e-14,0.354535453545355
-1.76314213973512e-14,-3.07172419656978e-14,0.354635463546355
-1.76314213973512e-14,-3.07172419656978e-14,0.354735473547355
-1.76314213973512e-14,-3.07172419656978e-14,0.354835483548355
-1.76314213973512e-14,-3.07172419656978e-14,0.354935493549355
-1.76314213973512e-14,-3.07172419656978e-14,0.355035503550355
-1.76314213973512e-14,-3.07172419656978e-14,0.355135513551355
-1.76314213973512e-14,-3.07172419656978e-14,0.355235523552355
-1.76314213973512e-14,-3.07172419656978e-14,0.355335533553355
-1.76314213973512e-14,-3.07172419656978e-14,0.355435543554355
-1.76314213973512e-14,-3.07172419656978e-14,0.355535553555356
-1.76314213973512e-14,-3.07172419656978e-14,0.355635563556356
-1.76314213973512e-14,-3.07172419656978e-14,0.355735573557356
-1.76314213973512e-14,-3.07172419656978e-14,0.355835583558356
-1.76314213973512e-14,-3.07172419656978e-14,0.355935593559356
-1.76314213973512e-14,-3.07172419656978e-14,0.356035603560356
-1.76314213973512e-14,-3.07172419656978e-14,0.356135613561356
-1.76314213973512e-14,-3.07172419656978e-14,0.356235623562356
-1.76314213973512e-14,-3.07172419656978e-14,0.356335633563356
-1.76314213973512e-14,-3.07172419656978e-14,0.356435643564356
-1.76314213973512e-14,-3.07172419656978e-14,0.356535653565357
-1.76314213973512e-14,-3.07172419656978e-14,0.356635663566357
-1.76314213973512e-14,-3.07172419656978e-14,0.356735673567357
-1.76314213973512e-14,-3.07172419656978e-14,0.356835683568357
-1.76314213973512e-14,-3.07172419656978e-14,0.356935693569357
-1.76314213973512e-14,-3.07172419656978e-14,0.357035703570357
-1.76314213973512e-14,-3.07172419656978e-14,0.357135713571357
-1.76314213973512e-14,-3.07172419656978e-14,0.357235723572357
-1.76314213973512e-14,-3.07172419656978e-14,0.357335733573357
-1.76314213973512e-14,-3.07172419656978e-14,0.357435743574357
-1.76314213973512e-14,-3.07172419656978e-14,0.357535753575358
-1.76314213973512e-14,-3.07172419656978e-14,0.357635763576358
-1.76314213973512e-14,-3.07172419656978e-14,0.357735773577358
-1.76314213973512e-14,-3.07172419656978e-14,0.357835783578358
-1.76314213973512e-14,-3.07172419656978e-14,0.357935793579358
-1.76314213973512e-14,-3.07172419656978e-14,0.358035803580358
-1.76314213973512e-14,-3.07172419656978e-14,0.358135813581358
-1.76314213973512e-14,-3.07172419656978e-14,0.358235823582358
-1.76314213973512e-14,-3.07172419656978e-14,0.358335833583358
-1.76314213973512e-14,-3.07172419656978e-14,0.358435843584358
-1.76314213973512e-14,-3.07172419656978e-14,0.358535853585359
-1.76314213973512e-14,-3.07172419656978e-14,0.358635863586359
-1.76314213973512e-14,-3.07172419656978e-14,0.358735873587359
-1.76314213973512e-14,-3.07172419656978e-14,0.358835883588359
-1.76314213973512e-14,-3.07172419656978e-14,0.358935893589359
-1.76314213973512e-14,-3.07172419656978e-14,0.359035903590359
-1.76314213973512e-14,-3.07172419656978e-14,0.359135913591359
-1.76314213973512e-14,-3.07172419656978e-14,0.359235923592359
-1.76314213973512e-14,-3.07172419656978e-14,0.359335933593359
-1.76314213973512e-14,-3.07172419656978e-14,0.359435943594359
-1.76314213973512e-14,-3.07172419656978e-14,0.35953595359536
-1.76314213973512e-14,-3.07172419656978e-14,0.35963596359636
-1.76314213973512e-14,-3.07172419656978e-14,0.35973597359736
-1.76314213973512e-14,-3.07172419656978e-14,0.35983598359836
-1.76314213973512e-14,-3.07172419656978e-14,0.35993599359936
-1.76314213973512e-14,-3.07172419656978e-14,0.36003600360036
-1.76314213973512e-14,-3.07172419656978e-14,0.36013601360136
-1.76314213973512e-14,-3.07172419656978e-14,0.36023602360236
-1.76314213973512e-14,-3.07172419656978e-14,0.36033603360336
-1.76314213973512e-14,-3.07172419656978e-14,0.36043604360436
-1.76314213973512e-14,-3.07172419656978e-14,0.360536053605361
-1.76314213973512e-14,-3.07172419656978e-14,0.360636063606361
-1.76314213973512e-14,-3.07172419656978e-14,0.360736073607361
-1.76314213973512e-14,-3.07172419656978e-14,0.360836083608361
-1.76314213973512e-14,-3.07172419656978e-14,0.360936093609361
-1.76314213973512e-14,-3.07172419656978e-14,0.361036103610361
-1.76314213973512e-14,-3.07172419656978e-14,0.361136113611361
-1.76314213973512e-14,-3.07172419656978e-14,0.361236123612361
-1.76314213973512e-14,-3.07172419656978e-14,0.361336133613361
-1.76314213973512e-14,-3.07172419656978e-14,0.361436143614361
-1.76314213973512e-14,-3.07172419656978e-14,0.361536153615362
-1.76314213973512e-14,-3.07172419656978e-14,0.361636163616362
-1.76314213973512e-14,-3.07172419656978e-14,0.361736173617362
-1.76314213973512e-14,-3.07172419656978e-14,0.361836183618362
-1.76314213973512e-14,-3.07172419656978e-14,0.361936193619362
-1.76314213973512e-14,-3.07172419656978e-14,0.362036203620362
-1.76314213973512e-14,-3.07172419656978e-14,0.362136213621362
-1.76314213973512e-14,-3.07172419656978e-14,0.362236223622362
-1.76314213973512e-14,-3.07172419656978e-14,0.362336233623362
-1.76314213973512e-14,-3.07172419656978e-14,0.362436243624362
-1.76314213973512e-14,-3.07172419656978e-14,0.362536253625363
-1.76314213973512e-14,-3.07172419656978e-14,0.362636263626363
-1.76314213973512e-14,-3.07172419656978e-14,0.362736273627363
-1.76314213973512e-14,-3.07172419656978e-14,0.362836283628363
-1.76314213973512e-14,-3.07172419656978e-14,0.362936293629363
-1.76314213973512e-14,-3.07172419656978e-14,0.363036303630363
-1.76314213973512e-14,-3.07172419656978e-14,0.363136313631363
-1.76314213973512e-14,-3.07172419656978e-14,0.363236323632363
-1.76314213973512e-14,-3.07172419656978e-14,0.363336333633363
-1.76314213973512e-14,-3.07172419656978e-14,0.363436343634363
-1.76314213973512e-14,-3.07172419656978e-14,0.363536353635364
-1.76314213973512e-14,-3.07172419656978e-14,0.363636363636364
-1.76314213973512e-14,-3.07172419656978e-14,0.363736373637364
-1.76314213973512e-14,-3.07172419656978e-14,0.363836383638364
-1.76314213973512e-14,-3.07172419656978e-14,0.363936393639364
-1.76314213973512e-14,-3.07172419656978e-14,0.364036403640364
-1.76314213973512e-14,-3.07172419656978e-14,0.364136413641364
-1.76314213973512e-14,-3.07172419656978e-14,0.364236423642364
-1.76314213973512e-14,-3.07172419656978e-14,0.364336433643364
-1.76314213973512e-14,-3.07172419656978e-14,0.364436443644364
-1.76314213973512e-14,-3.07172419656978e-14,0.364536453645365
-1.76314213973512e-14,-3.07172419656978e-14,0.364636463646365
-1.76314213973512e-14,-3.07172419656978e-14,0.364736473647365
-1.76314213973512e-14,-3.07172419656978e-14,0.364836483648365
-1.76314213973512e-14,-3.07172419656978e-14,0.364936493649365
-1.76314213973512e-14,-3.07172419656978e-14,0.365036503650365
-1.76314213973512e-14,-3.07172419656978e-14,0.365136513651365
-1.76314213973512e-14,-3.07172419656978e-14,0.365236523652365
-1.76314213973512e-14,-3.07172419656978e-14,0.365336533653365
-1.76314213973512e-14,-3.07172419656978e-14,0.365436543654365
-1.76314213973512e-14,-3.07172419656978e-14,0.365536553655366
-1.76314213973512e-14,-3.07172419656978e-14,0.365636563656366
-1.76314213973512e-14,-3.07172419656978e-14,0.365736573657366
-1.76314213973512e-14,-3.07172419656978e-14,0.365836583658366
-1.76314213973512e-14,-3.07172419656978e-14,0.365936593659366
-1.76314213973512e-14,-3.07172419656978e-14,0.366036603660366
-1.76314213973512e-14,-3.07172419656978e-14,0.366136613661366
-1.76314213973512e-14,-3.07172419656978e-14,0.366236623662366
-1.76314213973512e-14,-3.07172419656978e-14,0.366336633663366
-1.76314213973512e-14,-3.07172419656978e-14,0.366436643664366
-1.76314213973512e-14,-3.07172419656978e-14,0.366536653665367
-1.76314213973512e-14,-3.07172419656978e-14,0.366636663666367
-1.76314213973512e-14,-3.07172419656978e-14,0.366736673667367
-1.76314213973512e-14,-3.07172419656978e-14,0.366836683668367
-1.76314213973512e-14,-3.07172419656978e-14,0.366936693669367
-1.76314213973512e-14,-3.07172419656978e-14,0.367036703670367
-1.76314213973512e-14,-3.07172419656978e-14,0.367136713671367
-1.76314213973512e-14,-3.07172419656978e-14,0.367236723672367
-1.76314213973512e-14,-3.07172419656978e-14,0.367336733673367
-1.76314213973512e-14,-3.07172419656978e-14,0.367436743674367
-1.76314213973512e-14,-3.07172419656978e-14,0.367536753675368
-1.76314213973512e-14,-3.07172419656978e-14,0.367636763676368
-1.76314213973512e-14,-3.07172419656978e-14,0.367736773677368
-1.76314213973512e-14,-3.07172419656978e-14,0.367836783678368
-1.76314213973512e-14,-3.07172419656978e-14,0.367936793679368
-1.76314213973512e-14,-3.07172419656978e-14,0.368036803680368
-1.76314213973512e-14,-3.07172419656978e-14,0.368136813681368
-1.76314213973512e-14,-3.07172419656978e-14,0.368236823682368
-1.76314213973512e-14,-3.07172419656978e-14,0.368336833683368
-1.76314213973512e-14,-3.07172419656978e-14,0.368436843684368
-1.76314213973512e-14,-3.07172419656978e-14,0.368536853685369
-1.76314213973512e-14,-3.07172419656978e-14,0.368636863686369
-1.76314213973512e-14,-3.07172419656978e-14,0.368736873687369
-1.76314213973512e-14,-3.07172419656978e-14,0.368836883688369
-1.76314213973512e-14,-3.07172419656978e-14,0.368936893689369
-1.76314213973512e-14,-3.07172419656978e-14,0.369036903690369
-1.76314213973512e-14,-3.07172419656978e-14,0.369136913691369
-1.76314213973512e-14,-3.07172419656978e-14,0.369236923692369
-1.76314213973512e-14,-3.07172419656978e-14,0.369336933693369
-1.76314213973512e-14,-3.07172419656978e-14,0.369436943694369
-1.76314213973512e-14,-3.07172419656978e-14,0.36953695369537
-1.76314213973512e-14,-3.07172419656978e-14,0.36963696369637
-1.76314213973512e-14,-3.07172419656978e-14,0.36973697369737
-1.76314213973512e-14,-3.07172419656978e-14,0.36983698369837
-1.76314213973512e-14,-3.07172419656978e-14,0.36993699369937
-1.76314213973512e-14,-3.07172419656978e-14,0.37003700370037
-1.76314213973512e-14,-3.07172419656978e-14,0.37013701370137
-1.76314213973512e-14,-3.07172419656978e-14,0.37023702370237
-1.76314213973512e-14,-3.07172419656978e-14,0.37033703370337
-1.76314213973512e-14,-3.07172419656978e-14,0.37043704370437
-1.76314213973512e-14,-3.07172419656978e-14,0.370537053705371
-1.76314213973512e-14,-3.07172419656978e-14,0.370637063706371
-1.76314213973512e-14,-3.07172419656978e-14,0.370737073707371
-1.76314213973512e-14,-3.07172419656978e-14,0.370837083708371
-1.76314213973512e-14,-3.07172419656978e-14,0.370937093709371
-1.76314213973512e-14,-3.07172419656978e-14,0.371037103710371
-1.76314213973512e-14,-3.07172419656978e-14,0.371137113711371
-1.76314213973512e-14,-3.07172419656978e-14,0.371237123712371
-1.76314213973512e-14,-3.07172419656978e-14,0.371337133713371
-1.76314213973512e-14,-3.07172419656978e-14,0.371437143714371
-1.76314213973512e-14,-3.07172419656978e-14,0.371537153715372
-1.76314213973512e-14,-3.07172419656978e-14,0.371637163716372
-1.76314213973512e-14,-3.07172419656978e-14,0.371737173717372
-1.76314213973512e-14,-3.07172419656978e-14,0.371837183718372
-1.76314213973512e-14,-3.07172419656978e-14,0.371937193719372
-1.76314213973512e-14,-3.07172419656978e-14,0.372037203720372
-1.76314213973512e-14,-3.07172419656978e-14,0.372137213721372
-1.76314213973512e-14,-3.07172419656978e-14,0.372237223722372
-1.76314213973512e-14,-3.07172419656978e-14,0.372337233723372
-1.76314213973512e-14,-3.07172419656978e-14,0.372437243724372
-1.76314213973512e-14,-3.07172419656978e-14,0.372537253725373
-1.76314213973512e-14,-3.07172419656978e-14,0.372637263726373
-1.76314213973512e-14,-3.07172419656978e-14,0.372737273727373
-1.76314213973512e-14,-3.07172419656978e-14,0.372837283728373
-1.76314213973512e-14,-3.07172419656978e-14,0.372937293729373
-1.76314213973512e-14,-3.07172419656978e-14,0.373037303730373
-1.76314213973512e-14,-3.07172419656978e-14,0.373137313731373
-1.76314213973512e-14,-3.07172419656978e-14,0.373237323732373
-1.76314213973512e-14,-3.07172419656978e-14,0.373337333733373
-1.76314213973512e-14,-3.07172419656978e-14,0.373437343734373
-1.76314213973512e-14,-3.07172419656978e-14,0.373537353735374
-1.76314213973512e-14,-3.07172419656978e-14,0.373637363736374
-1.76314213973512e-14,-3.07172419656978e-14,0.373737373737374
-1.76314213973512e-14,-3.07172419656978e-14,0.373837383738374
-1.76314213973512e-14,-3.07172419656978e-14,0.373937393739374
-1.76314213973512e-14,-3.07172419656978e-14,0.374037403740374
-1.76314213973512e-14,-3.07172419656978e-14,0.374137413741374
-1.76314213973512e-14,-3.07172419656978e-14,0.374237423742374
-1.76314213973512e-14,-3.07172419656978e-14,0.374337433743374
-1.76314213973512e-14,-3.07172419656978e-14,0.374437443744374
-1.76314213973512e-14,-3.07172419656978e-14,0.374537453745375
-1.76314213973512e-14,-3.07172419656978e-14,0.374637463746375
-1.76314213973512e-14,-3.07172419656978e-14,0.374737473747375
-1.76314213973512e-14,-3.07172419656978e-14,0.374837483748375
-1.76314213973512e-14,-3.07172419656978e-14,0.374937493749375
-1.76314213973512e-14,-3.07172419656978e-14,0.375037503750375
-1.76314213973512e-14,-3.07172419656978e-14,0.375137513751375
-1.76314213973512e-14,-3.07172419656978e-14,0.375237523752375
-1.76314213973512e-14,-3.07172419656978e-14,0.375337533753375
-1.76314213973512e-14,-3.07172419656978e-14,0.375437543754375
-1.76314213973512e-14,-3.07172419656978e-14,0.375537553755376
-1.76314213973512e-14,-3.07172419656978e-14,0.375637563756376
-1.76314213973512e-14,-3.07172419656978e-14,0.375737573757376
-1.76314213973512e-14,-3.07172419656978e-14,0.375837583758376
-1.76314213973512e-14,-3.07172419656978e-14,0.375937593759376
-1.76314213973512e-14,-3.07172419656978e-14,0.376037603760376
-1.76314213973512e-14,-3.07172419656978e-14,0.376137613761376
-1.76314213973512e-14,-3.07172419656978e-14,0.376237623762376
-1.76314213973512e-14,-3.07172419656978e-14,0.376337633763376
-1.76314213973512e-14,-3.07172419656978e-14,0.376437643764376
-1.76314213973512e-14,-3.07172419656978e-14,0.376537653765377
-1.76314213973512e-14,-3.07172419656978e-14,0.376637663766377
-1.76314213973512e-14,-3.07172419656978e-14,0.376737673767377
-1.76314213973512e-14,-3.07172419656978e-14,0.376837683768377
-1.76314213973512e-14,-3.07172419656978e-14,0.376937693769377
-1.76314213973512e-14,-3.07172419656978e-14,0.377037703770377
-1.76314213973512e-14,-3.07172419656978e-14,0.377137713771377
-1.76314213973512e-14,-3.07172419656978e-14,0.377237723772377
-1.76314213973512e-14,-3.07172419656978e-14,0.377337733773377
-1.76314213973512e-14,-3.07172419656978e-14,0.377437743774377
-1.76314213973512e-14,-3.07172419656978e-14,0.377537753775378
-1.76314213973512e-14,-3.07172419656978e-14,0.377637763776378
-1.76314213973512e-14,-3.07172419656978e-14,0.377737773777378
-1.76314213973512e-14,-3.07172419656978e-14,0.377837783778378
-1.76314213973512e-14,-3.07172419656978e-14,0.377937793779378
-1.76314213973512e-14,-3.07172419656978e-14,0.378037803780378
-1.76314213973512e-14,-3.07172419656978e-14,0.378137813781378
-1.76314213973512e-14,-3.07172419656978e-14,0.378237823782378
-1.76314213973512e-14,-3.07172419656978e-14,0.378337833783378
-1.76314213973512e-14,-3.07172419656978e-14,0.378437843784378
-1.76314213973512e-14,-3.07172419656978e-14,0.378537853785379
-1.76314213973512e-14,-3.07172419656978e-14,0.378637863786379
-1.76314213973512e-14,-3.07172419656978e-14,0.378737873787379
-1.76314213973512e-14,-3.07172419656978e-14,0.378837883788379
-1.76314213973512e-14,-3.07172419656978e-14,0.378937893789379
-1.76314213973512e-14,-3.07172419656978e-14,0.379037903790379
-1.76314213973512e-14,-3.07172419656978e-14,0.379137913791379
-1.76314213973512e-14,-3.07172419656978e-14,0.379237923792379
-1.76314213973512e-14,-3.07172419656978e-14,0.379337933793379
-1.76314213973512e-14,-3.07172419656978e-14,0.379437943794379
-1.76314213973512e-14,-3.07172419656978e-14,0.37953795379538
-1.76314213973512e-14,-3.07172419656978e-14,0.37963796379638
-1.76314213973512e-14,-3.07172419656978e-14,0.37973797379738
-1.76314213973512e-14,-3.07172419656978e-14,0.37983798379838
-1.76314213973512e-14,-3.07172419656978e-14,0.37993799379938
-1.76314213973512e-14,-3.07172419656978e-14,0.38003800380038
-1.76314213973512e-14,-3.07172419656978e-14,0.38013801380138
-1.76314213973512e-14,-3.07172419656978e-14,0.38023802380238
-1.76314213973512e-14,-3.07172419656978e-14,0.38033803380338
-1.76314213973512e-14,-3.07172419656978e-14,0.38043804380438
-1.76314213973512e-14,-3.07172419656978e-14,0.380538053805381
-1.76314213973512e-14,-3.07172419656978e-14,0.380638063806381
-1.76314213973512e-14,-3.07172419656978e-14,0.380738073807381
-1.76314213973512e-14,-3.07172419656978e-14,0.380838083808381
-1.76314213973512e-14,-3.07172419656978e-14,0.380938093809381
-1.76314213973512e-14,-3.07172419656978e-14,0.381038103810381
-1.76314213973512e-14,-3.07172419656978e-14,0.381138113811381
-1.76314213973512e-14,-3.07172419656978e-14,0.381238123812381
-1.76314213973512e-14,-3.07172419656978e-14,0.381338133813381
-1.76314213973512e-14,-3.07172419656978e-14,0.381438143814381
-1.76314213973512e-14,-3.07172419656978e-14,0.381538153815382
-1.76314213973512e-14,-3.07172419656978e-14,0.381638163816382
-1.76314213973512e-14,-3.07172419656978e-14,0.381738173817382
-1.76314213973512e-14,-3.07172419656978e-14,0.381838183818382
-1.76314213973512e-14,-3.07172419656978e-14,0.381938193819382
-1.76314213973512e-14,-3.07172419656978e-14,0.382038203820382
-1.76314213973512e-14,-3.07172419656978e-14,0.382138213821382
-1.76314213973512e-14,-3.07172419656978e-14,0.382238223822382
-1.76314213973512e-14,-3.07172419656978e-14,0.382338233823382
-1.76314213973512e-14,-3.07172419656978e-14,0.382438243824382
-1.76314213973512e-14,-3.07172419656978e-14,0.382538253825383
-1.76314213973512e-14,-3.07172419656978e-14,0.382638263826383
-1.76314213973512e-14,-3.07172419656978e-14,0.382738273827383
-1.76314213973512e-14,-3.07172419656978e-14,0.382838283828383
-1.76314213973512e-14,-3.07172419656978e-14,0.382938293829383
-1.76314213973512e-14,-3.07172419656978e-14,0.383038303830383
-1.76314213973512e-14,-3.07172419656978e-14,0.383138313831383
-1.76314213973512e-14,-3.07172419656978e-14,0.383238323832383
-1.76314213973512e-14,-3.07172419656978e-14,0.383338333833383
-1.76314213973512e-14,-3.07172419656978e-14,0.383438343834383
-1.76314213973512e-14,-3.07172419656978e-14,0.383538353835384
-1.76314213973512e-14,-3.07172419656978e-14,0.383638363836384
-1.76314213973512e-14,-3.07172419656978e-14,0.383738373837384
-1.76314213973512e-14,-3.07172419656978e-14,0.383838383838384
-1.76314213973512e-14,-3.07172419656978e-14,0.383938393839384
-1.76314213973512e-14,-3.07172419656978e-14,0.384038403840384
-1.76314213973512e-14,-3.07172419656978e-14,0.384138413841384
-1.76314213973512e-14,-3.07172419656978e-14,0.384238423842384
-1.76314213973512e-14,-3.07172419656978e-14,0.384338433843384
-1.76314213973512e-14,-3.07172419656978e-14,0.384438443844384
-1.76314213973512e-14,-3.07172419656978e-14,0.384538453845385
-1.76314213973512e-14,-3.07172419656978e-14,0.384638463846385
-1.76314213973512e-14,-3.07172419656978e-14,0.384738473847385
-1.76314213973512e-14,-3.07172419656978e-14,0.384838483848385
-1.76314213973512e-14,-3.07172419656978e-14,0.384938493849385
-1.76314213973512e-14,-3.07172419656978e-14,0.385038503850385
-1.76314213973512e-14,-3.07172419656978e-14,0.385138513851385
-1.76314213973512e-14,-3.07172419656978e-14,0.385238523852385
-1.76314213973512e-14,-3.07172419656978e-14,0.385338533853385
-1.76314213973512e-14,-3.07172419656978e-14,0.385438543854385
-1.76314213973512e-14,-3.07172419656978e-14,0.385538553855386
-1.76314213973512e-14,-3.07172419656978e-14,0.385638563856386
-1.76314213973512e-14,-3.07172419656978e-14,0.385738573857386
-1.76314213973512e-14,-3.07172419656978e-14,0.385838583858386
-1.76314213973512e-14,-3.07172419656978e-14,0.385938593859386
-1.76314213973512e-14,-3.07172419656978e-14,0.386038603860386
-1.76314213973512e-14,-3.07172419656978e-14,0.386138613861386
-1.76314213973512e-14,-3.07172419656978e-14,0.386238623862386
-1.76314213973512e-14,-3.07172419656978e-14,0.386338633863386
-1.76314213973512e-14,-3.07172419656978e-14,0.386438643864386
-1.76314213973512e-14,-3.07172419656978e-14,0.386538653865387
-1.76314213973512e-14,-3.07172419656978e-14,0.386638663866387
-1.76314213973512e-14,-3.07172419656978e-14,0.386738673867387
-1.76314213973512e-14,-3.07172419656978e-14,0.386838683868387
-1.76314213973512e-14,-3.07172419656978e-14,0.386938693869387
-1.76314213973512e-14,-3.07172419656978e-14,0.387038703870387
-1.76314213973512e-14,-3.07172419656978e-14,0.387138713871387
-1.76314213973512e-14,-3.07172419656978e-14,0.387238723872387
-1.76314213973512e-14,-3.07172419656978e-14,0.387338733873387
-1.76314213973512e-14,-3.07172419656978e-14,0.387438743874387
-1.76314213973512e-14,-3.07172419656978e-14,0.387538753875388
-1.76314213973512e-14,-3.07172419656978e-14,0.387638763876388
-1.76314213973512e-14,-3.07172419656978e-14,0.387738773877388
-1.76314213973512e-14,-3.07172419656978e-14,0.387838783878388
-1.76314213973512e-14,-3.07172419656978e-14,0.387938793879388
-1.76314213973512e-14,-3.07172419656978e-14,0.388038803880388
-1.76314213973512e-14,-3.07172419656978e-14,0.388138813881388
-1.76314213973512e-14,-3.07172419656978e-14,0.388238823882388
-1.76314213973512e-14,-3.07172419656978e-14,0.388338833883388
-1.76314213973512e-14,-3.07172419656978e-14,0.388438843884388
-1.76314213973512e-14,-3.07172419656978e-14,0.388538853885389
-1.76314213973512e-14,-3.07172419656978e-14,0.388638863886389
-1.76314213973512e-14,-3.07172419656978e-14,0.388738873887389
-1.76314213973512e-14,-3.07172419656978e-14,0.388838883888389
-1.76314213973512e-14,-3.07172419656978e-14,0.388938893889389
-1.76314213973512e-14,-3.07172419656978e-14,0.389038903890389
-1.76314213973512e-14,-3.07172419656978e-14,0.389138913891389
-1.76314213973512e-14,-3.07172419656978e-14,0.389238923892389
-1.76314213973512e-14,-3.07172419656978e-14,0.389338933893389
-1.76314213973512e-14,-3.07172419656978e-14,0.389438943894389
-1.76314213973512e-14,-3.07172419656978e-14,0.38953895389539
-1.76314213973512e-14,-3.07172419656978e-14,0.38963896389639
-1.76314213973512e-14,-3.07172419656978e-14,0.38973897389739
-1.76314213973512e-14,-3.07172419656978e-14,0.38983898389839
-1.76314213973512e-14,-3.07172419656978e-14,0.38993899389939
-1.76314213973512e-14,-3.07172419656978e-14,0.39003900390039
-1.76314213973512e-14,-3.07172419656978e-14,0.39013901390139
-1.76314213973512e-14,-3.07172419656978e-14,0.39023902390239
-1.76314213973512e-14,-3.07172419656978e-14,0.39033903390339
-1.76314213973512e-14,-3.07172419656978e-14,0.39043904390439
-1.76314213973512e-14,-3.07172419656978e-14,0.390539053905391
-1.76314213973512e-14,-3.07172419656978e-14,0.390639063906391
-1.76314213973512e-14,-3.07172419656978e-14,0.390739073907391
-1.76314213973512e-14,-3.07172419656978e-14,0.390839083908391
-1.76314213973512e-14,-3.07172419656978e-14,0.390939093909391
-1.76314213973512e-14,-3.07172419656978e-14,0.391039103910391
-1.76314213973512e-14,-3.07172419656978e-14,0.391139113911391
-1.76314213973512e-14,-3.07172419656978e-14,0.391239123912391
-1.76314213973512e-14,-3.07172419656978e-14,0.391339133913391
-1.76314213973512e-14,-3.07172419656978e-14,0.391439143914391
-1.76314213973512e-14,-3.07172419656978e-14,0.391539153915392
-1.76314213973512e-14,-3.07172419656978e-14,0.391639163916392
-1.76314213973512e-14,-3.07172419656978e-14,0.391739173917392
-1.76314213973512e-14,-3.07172419656978e-14,0.391839183918392
-1.76314213973512e-14,-3.07172419656978e-14,0.391939193919392
-1.76314213973512e-14,-3.07172419656978e-14,0.392039203920392
-1.76314213973512e-14,-3.07172419656978e-14,0.392139213921392
-1.76314213973512e-14,-3.07172419656978e-14,0.392239223922392
-1.76314213973512e-14,-3.07172419656978e-14,0.392339233923392
-1.76314213973512e-14,-3.07172419656978e-14,0.392439243924392
-1.76314213973512e-14,-3.07172419656978e-14,0.392539253925393
-1.76314213973512e-14,-3.07172419656978e-14,0.392639263926393
-1.76314213973512e-14,-3.07172419656978e-14,0.392739273927393
-1.76314213973512e-14,-3.07172419656978e-14,0.392839283928393
-1.76314213973512e-14,-3.07172419656978e-14,0.392939293929393
-1.76314213973512e-14,-3.07172419656978e-14,0.393039303930393
-1.76314213973512e-14,-3.07172419656978e-14,0.393139313931393
-1.76314213973512e-14,-3.07172419656978e-14,0.393239323932393
-1.76314213973512e-14,-3.07172419656978e-14,0.393339333933393
-1.76314213973512e-14,-3.07172419656978e-14,0.393439343934393
-1.76314213973512e-14,-3.07172419656978e-14,0.393539353935394
-1.76314213973512e-14,-3.07172419656978e-14,0.393639363936394
-1.76314213973512e-14,-3.07172419656978e-14,0.393739373937394
-1.76314213973512e-14,-3.07172419656978e-14,0.393839383938394
-1.76314213973512e-14,-3.07172419656978e-14,0.393939393939394
-1.76314213973512e-14,-3.07172419656978e-14,0.394039403940394
-1.76314213973512e-14,-3.07172419656978e-14,0.394139413941394
-1.76314213973512e-14,-3.07172419656978e-14,0.394239423942394
-1.76314213973512e-14,-3.07172419656978e-14,0.394339433943394
-1.76314213973512e-14,-3.07172419656978e-14,0.394439443944394
-1.76314213973512e-14,-3.07172419656978e-14,0.394539453945395
-1.76314213973512e-14,-3.07172419656978e-14,0.394639463946395
-1.76314213973512e-14,-3.07172419656978e-14,0.394739473947395
-1.76314213973512e-14,-3.07172419656978e-14,0.394839483948395
-1.76314213973512e-14,-3.07172419656978e-14,0.394939493949395
-1.76314213973512e-14,-3.07172419656978e-14,0.395039503950395
-1.76314213973512e-14,-3.07172419656978e-14,0.395139513951395
-1.76314213973512e-14,-3.07172419656978e-14,0.395239523952395
-1.76314213973512e-14,-3.07172419656978e-14,0.395339533953395
-1.76314213973512e-14,-3.07172419656978e-14,0.395439543954395
-1.76314213973512e-14,-3.07172419656978e-14,0.395539553955396
-1.76314213973512e-14,-3.07172419656978e-14,0.395639563956396
-1.76314213973512e-14,-3.07172419656978e-14,0.395739573957396
-1.76314213973512e-14,-3.07172419656978e-14,0.395839583958396
-1.76314213973512e-14,-3.07172419656978e-14,0.395939593959396
-1.76314213973512e-14,-3.07172419656978e-14,0.396039603960396
-1.76314213973512e-14,-3.07172419656978e-14,0.396139613961396
-1.76314213973512e-14,-3.07172419656978e-14,0.396239623962396
-1.76314213973512e-14,-3.07172419656978e-14,0.396339633963396
-1.76314213973512e-14,-3.07172419656978e-14,0.396439643964396
-1.76314213973512e-14,-3.07172419656978e-14,0.396539653965397
-1.76314213973512e-14,-3.07172419656978e-14,0.396639663966397
-1.76314213973512e-14,-3.07172419656978e-14,0.396739673967397
-1.76314213973512e-14,-3.07172419656978e-14,0.396839683968397
-1.76314213973512e-14,-3.07172419656978e-14,0.396939693969397
-1.76314213973512e-14,-3.07172419656978e-14,0.397039703970397
-1.76314213973512e-14,-3.07172419656978e-14,0.397139713971397
-1.76314213973512e-14,-3.07172419656978e-14,0.397239723972397
-1.76314213973512e-14,-3.07172419656978e-14,0.397339733973397
-1.76314213973512e-14,-3.07172419656978e-14,0.397439743974397
-1.76314213973512e-14,-3.07172419656978e-14,0.397539753975398
-1.76314213973512e-14,-3.07172419656978e-14,0.397639763976398
-1.76314213973512e-14,-3.07172419656978e-14,0.397739773977398
-1.76314213973512e-14,-3.07172419656978e-14,0.397839783978398
-1.76314213973512e-14,-3.07172419656978e-14,0.397939793979398
-1.76314213973512e-14,-3.07172419656978e-14,0.398039803980398
-1.76314213973512e-14,-3.07172419656978e-14,0.398139813981398
-1.76314213973512e-14,-3.07172419656978e-14,0.398239823982398
-1.76314213973512e-14,-3.07172419656978e-14,0.398339833983398
-1.76314213973512e-14,-3.07172419656978e-14,0.398439843984398
-1.76314213973512e-14,-3.07172419656978e-14,0.398539853985399
-1.76314213973512e-14,-3.07172419656978e-14,0.398639863986399
-1.76314213973512e-14,-3.07172419656978e-14,0.398739873987399
-1.76314213973512e-14,-3.07172419656978e-14,0.398839883988399
-1.76314213973512e-14,-3.07172419656978e-14,0.398939893989399
-1.76314213973512e-14,-3.07172419656978e-14,0.399039903990399
-1.76314213973512e-14,-3.07172419656978e-14,0.399139913991399
-1.76314213973512e-14,-3.07172419656978e-14,0.399239923992399
-1.76314213973512e-14,-3.07172419656978e-14,0.399339933993399
-1.76314213973512e-14,-3.07172419656978e-14,0.399439943994399
-1.76314213973512e-14,-3.07172419656978e-14,0.3995399539954
-1.76314213973512e-14,-3.07172419656978e-14,0.3996399639964
-1.76314213973512e-14,-3.07172419656978e-14,0.3997399739974
-1.76314213973512e-14,-3.07172419656978e-14,0.3998399839984
-1.76314213973512e-14,-3.07172419656978e-14,0.3999399939994
-1.76314213973512e-14,-3.07172419656978e-14,0.4000400040004
-1.76314213973512e-14,-3.07172419656978e-14,0.4001400140014
-1.76314213973512e-14,-3.07172419656978e-14,0.4002400240024
-1.76314213973512e-14,-3.07172419656978e-14,0.4003400340034
-1.76314213973512e-14,-3.07172419656978e-14,0.4004400440044
-1.76314213973512e-14,-3.07172419656978e-14,0.400540054005401
-1.76314213973512e-14,-3.07172419656978e-14,0.400640064006401
-1.76314213973512e-14,-3.07172419656978e-14,0.400740074007401
-1.76314213973512e-14,-3.07172419656978e-14,0.400840084008401
-1.76314213973512e-14,-3.07172419656978e-14,0.400940094009401
-1.76314213973512e-14,-3.07172419656978e-14,0.401040104010401
-1.76314213973512e-14,-3.07172419656978e-14,0.401140114011401
-1.76314213973512e-14,-3.07172419656978e-14,0.401240124012401
-1.76314213973512e-14,-3.07172419656978e-14,0.401340134013401
-1.76314213973512e-14,-3.07172419656978e-14,0.401440144014401
-1.76314213973512e-14,-3.07172419656978e-14,0.401540154015402
-1.76314213973512e-14,-3.07172419656978e-14,0.401640164016402
-1.76314213973512e-14,-3.07172419656978e-14,0.401740174017402
-1.76314213973512e-14,-3.07172419656978e-14,0.401840184018402
-1.76314213973512e-14,-3.07172419656978e-14,0.401940194019402
-1.76314213973512e-14,-3.07172419656978e-14,0.402040204020402
-1.76314213973512e-14,-3.07172419656978e-14,0.402140214021402
-1.76314213973512e-14,-3.07172419656978e-14,0.402240224022402
-1.76314213973512e-14,-3.07172419656978e-14,0.402340234023402
-1.76314213973512e-14,-3.07172419656978e-14,0.402440244024402
-1.76314213973512e-14,-3.07172419656978e-14,0.402540254025403
-1.76314213973512e-14,-3.07172419656978e-14,0.402640264026403
-1.76314213973512e-14,-3.07172419656978e-14,0.402740274027403
-1.76314213973512e-14,-3.07172419656978e-14,0.402840284028403
-1.76314213973512e-14,-3.07172419656978e-14,0.402940294029403
-1.76314213973512e-14,-3.07172419656978e-14,0.403040304030403
-1.76314213973512e-14,-3.07172419656978e-14,0.403140314031403
-1.76314213973512e-14,-3.07172419656978e-14,0.403240324032403
-1.76314213973512e-14,-3.07172419656978e-14,0.403340334033403
-1.76314213973512e-14,-3.07172419656978e-14,0.403440344034403
-1.76314213973512e-14,-3.07172419656978e-14,0.403540354035404
-1.76314213973512e-14,-3.07172419656978e-14,0.403640364036404
-1.76314213973512e-14,-3.07172419656978e-14,0.403740374037404
-1.76314213973512e-14,-3.07172419656978e-14,0.403840384038404
-1.76314213973512e-14,-3.07172419656978e-14,0.403940394039404
-1.76314213973512e-14,-3.07172419656978e-14,0.404040404040404
-1.76314213973512e-14,-3.07172419656978e-14,0.404140414041404
-1.76314213973512e-14,-3.07172419656978e-14,0.404240424042404
-1.76314213973512e-14,-3.07172419656978e-14,0.404340434043404
-1.76314213973512e-14,-3.07172419656978e-14,0.404440444044404
-1.76314213973512e-14,-3.07172419656978e-14,0.404540454045405
-1.76314213973512e-14,-3.07172419656978e-14,0.404640464046405
-1.76314213973512e-14,-3.07172419656978e-14,0.404740474047405
-1.76314213973512e-14,-3.07172419656978e-14,0.404840484048405
-1.76314213973512e-14,-3.07172419656978e-14,0.404940494049405
-1.76314213973512e-14,-3.07172419656978e-14,0.405040504050405
-1.76314213973512e-14,-3.07172419656978e-14,0.405140514051405
-1.76314213973512e-14,-3.07172419656978e-14,0.405240524052405
-1.76314213973512e-14,-3.07172419656978e-14,0.405340534053405
-1.76314213973512e-14,-3.07172419656978e-14,0.405440544054405
-1.76314213973512e-14,-3.07172419656978e-14,0.405540554055406
-1.76314213973512e-14,-3.07172419656978e-14,0.405640564056406
-1.76314213973512e-14,-3.07172419656978e-14,0.405740574057406
-1.76314213973512e-14,-3.07172419656978e-14,0.405840584058406
-1.76314213973512e-14,-3.07172419656978e-14,0.405940594059406
-1.76314213973512e-14,-3.07172419656978e-14,0.406040604060406
-1.76314213973512e-14,-3.07172419656978e-14,0.406140614061406
-1.76314213973512e-14,-3.07172419656978e-14,0.406240624062406
-1.76314213973512e-14,-3.07172419656978e-14,0.406340634063406
-1.76314213973512e-14,-3.07172419656978e-14,0.406440644064406
-1.76314213973512e-14,-3.07172419656978e-14,0.406540654065407
-1.76314213973512e-14,-3.07172419656978e-14,0.406640664066407
-1.76314213973512e-14,-3.07172419656978e-14,0.406740674067407
-1.76314213973512e-14,-3.07172419656978e-14,0.406840684068407
-1.76314213973512e-14,-3.07172419656978e-14,0.406940694069407
-1.76314213973512e-14,-3.07172419656978e-14,0.407040704070407
-1.76314213973512e-14,-3.07172419656978e-14,0.407140714071407
-1.76314213973512e-14,-3.07172419656978e-14,0.407240724072407
-1.76314213973512e-14,-3.07172419656978e-14,0.407340734073407
-1.76314213973512e-14,-3.07172419656978e-14,0.407440744074407
-1.76314213973512e-14,-3.07172419656978e-14,0.407540754075408
-1.76314213973512e-14,-3.07172419656978e-14,0.407640764076408
-1.76314213973512e-14,-3.07172419656978e-14,0.407740774077408
-1.76314213973512e-14,-3.07172419656978e-14,0.407840784078408
-1.76314213973512e-14,-3.07172419656978e-14,0.407940794079408
-1.76314213973512e-14,-3.07172419656978e-14,0.408040804080408
-1.76314213973512e-14,-3.07172419656978e-14,0.408140814081408
-1.76314213973512e-14,-3.07172419656978e-14,0.408240824082408
-1.76314213973512e-14,-3.07172419656978e-14,0.408340834083408
-1.76314213973512e-14,-3.07172419656978e-14,0.408440844084408
-1.76314213973512e-14,-3.07172419656978e-14,0.408540854085409
-1.76314213973512e-14,-3.07172419656978e-14,0.408640864086409
-1.76314213973512e-14,-3.07172419656978e-14,0.408740874087409
-1.76314213973512e-14,-3.07172419656978e-14,0.408840884088409
-1.76314213973512e-14,-3.07172419656978e-14,0.408940894089409
-1.76314213973512e-14,-3.07172419656978e-14,0.409040904090409
-1.76314213973512e-14,-3.07172419656978e-14,0.409140914091409
-1.76314213973512e-14,-3.07172419656978e-14,0.409240924092409
-1.76314213973512e-14,-3.07172419656978e-14,0.409340934093409
-1.76314213973512e-14,-3.07172419656978e-14,0.409440944094409
-1.76314213973512e-14,-3.07172419656978e-14,0.40954095409541
-1.76314213973512e-14,-3.07172419656978e-14,0.40964096409641
-1.76314213973512e-14,-3.07172419656978e-14,0.40974097409741
-1.76314213973512e-14,-3.07172419656978e-14,0.40984098409841
-1.76314213973512e-14,-3.07172419656978e-14,0.40994099409941
-1.76314213973512e-14,-3.07172419656978e-14,0.41004100410041
-1.76314213973512e-14,-3.07172419656978e-14,0.41014101410141
-1.76314213973512e-14,-3.07172419656978e-14,0.41024102410241
-1.76314213973512e-14,-3.07172419656978e-14,0.41034103410341
-1.76314213973512e-14,-3.07172419656978e-14,0.41044104410441
-1.76314213973512e-14,-3.07172419656978e-14,0.410541054105411
-1.76314213973512e-14,-3.07172419656978e-14,0.410641064106411
-1.76314213973512e-14,-3.07172419656978e-14,0.410741074107411
-1.76314213973512e-14,-3.07172419656978e-14,0.410841084108411
-1.76314213973512e-14,-3.07172419656978e-14,0.410941094109411
-1.76314213973512e-14,-3.07172419656978e-14,0.411041104110411
-1.76314213973512e-14,-3.07172419656978e-14,0.411141114111411
-1.76314213973512e-14,-3.07172419656978e-14,0.411241124112411
-1.76314213973512e-14,-3.07172419656978e-14,0.411341134113411
-1.76314213973512e-14,-3.07172419656978e-14,0.411441144114411
-1.76314213973512e-14,-3.07172419656978e-14,0.411541154115412
-1.76314213973512e-14,-3.07172419656978e-14,0.411641164116412
-1.76314213973512e-14,-3.07172419656978e-14,0.411741174117412
-1.76314213973512e-14,-3.07172419656978e-14,0.411841184118412
-1.76314213973512e-14,-3.07172419656978e-14,0.411941194119412
-1.76314213973512e-14,-3.07172419656978e-14,0.412041204120412
-1.76314213973512e-14,-3.07172419656978e-14,0.412141214121412
-1.76314213973512e-14,-3.07172419656978e-14,0.412241224122412
-1.76314213973512e-14,-3.07172419656978e-14,0.412341234123412
-1.76314213973512e-14,-3.07172419656978e-14,0.412441244124412
-1.76314213973512e-14,-3.07172419656978e-14,0.412541254125413
-1.76314213973512e-14,-3.07172419656978e-14,0.412641264126413
-1.76314213973512e-14,-3.07172419656978e-14,0.412741274127413
-1.76314213973512e-14,-3.07172419656978e-14,0.412841284128413
-1.76314213973512e-14,-3.07172419656978e-14,0.412941294129413
-1.76314213973512e-14,-3.07172419656978e-14,0.413041304130413
-1.76314213973512e-14,-3.07172419656978e-14,0.413141314131413
-1.76314213973512e-14,-3.07172419656978e-14,0.413241324132413
-1.76314213973512e-14,-3.07172419656978e-14,0.413341334133413
-1.76314213973512e-14,-3.07172419656978e-14,0.413441344134413
-1.76314213973512e-14,-3.07172419656978e-14,0.413541354135414
-1.76314213973512e-14,-3.07172419656978e-14,0.413641364136414
-1.76314213973512e-14,-3.07172419656978e-14,0.413741374137414
-1.76314213973512e-14,-3.07172419656978e-14,0.413841384138414
-1.76314213973512e-14,-3.07172419656978e-14,0.413941394139414
-1.76314213973512e-14,-3.07172419656978e-14,0.414041404140414
-1.76314213973512e-14,-3.07172419656978e-14,0.414141414141414
-1.76314213973512e-14,-3.07172419656978e-14,0.414241424142414
-1.76314213973512e-14,-3.07172419656978e-14,0.414341434143414
-1.76314213973512e-14,-3.07172419656978e-14,0.414441444144414
-1.76314213973512e-14,-3.07172419656978e-14,0.414541454145415
-1.76314213973512e-14,-3.07172419656978e-14,0.414641464146415
-1.76314213973512e-14,-3.07172419656978e-14,0.414741474147415
-1.76314213973512e-14,-3.07172419656978e-14,0.414841484148415
-1.76314213973512e-14,-3.07172419656978e-14,0.414941494149415
-1.76314213973512e-14,-3.07172419656978e-14,0.415041504150415
-1.76314213973512e-14,-3.07172419656978e-14,0.415141514151415
-1.76314213973512e-14,-3.07172419656978e-14,0.415241524152415
-1.76314213973512e-14,-3.07172419656978e-14,0.415341534153415
-1.76314213973512e-14,-3.07172419656978e-14,0.415441544154415
-1.76314213973512e-14,-3.07172419656978e-14,0.415541554155416
-1.76314213973512e-14,-3.07172419656978e-14,0.415641564156416
-1.76314213973512e-14,-3.07172419656978e-14,0.415741574157416
-1.76314213973512e-14,-3.07172419656978e-14,0.415841584158416
-1.76314213973512e-14,-3.07172419656978e-14,0.415941594159416
-1.76314213973512e-14,-3.07172419656978e-14,0.416041604160416
-1.76314213973512e-14,-3.07172419656978e-14,0.416141614161416
-1.76314213973512e-14,-3.07172419656978e-14,0.416241624162416
-1.76314213973512e-14,-3.07172419656978e-14,0.416341634163416
-1.76314213973512e-14,-3.07172419656978e-14,0.416441644164416
-1.76314213973512e-14,-3.07172419656978e-14,0.416541654165417
-1.76314213973512e-14,-3.07172419656978e-14,0.416641664166417
-1.76314213973512e-14,-3.07172419656978e-14,0.416741674167417
-1.76314213973512e-14,-3.07172419656978e-14,0.416841684168417
-1.76314213973512e-14,-3.07172419656978e-14,0.416941694169417
-1.76314213973512e-14,-3.07172419656978e-14,0.417041704170417
-1.76314213973512e-14,-3.07172419656978e-14,0.417141714171417
-1.76314213973512e-14,-3.07172419656978e-14,0.417241724172417
-1.76314213973512e-14,-3.07172419656978e-14,0.417341734173417
-1.76314213973512e-14,-3.07172419656978e-14,0.417441744174417
-1.76314213973512e-14,-3.07172419656978e-14,0.417541754175418
-1.76314213973512e-14,-3.07172419656978e-14,0.417641764176418
-1.76314213973512e-14,-3.07172419656978e-14,0.417741774177418
-1.76314213973512e-14,-3.07172419656978e-14,0.417841784178418
-1.76314213973512e-14,-3.07172419656978e-14,0.417941794179418
-1.76314213973512e-14,-3.07172419656978e-14,0.418041804180418
-1.76314213973512e-14,-3.07172419656978e-14,0.418141814181418
-1.76314213973512e-14,-3.07172419656978e-14,0.418241824182418
-1.76314213973512e-14,-3.07172419656978e-14,0.418341834183418
-1.76314213973512e-14,-3.07172419656978e-14,0.418441844184418
-1.76314213973512e-14,-3.07172419656978e-14,0.418541854185419
-1.76314213973512e-14,-3.07172419656978e-14,0.418641864186419
-1.76314213973512e-14,-3.07172419656978e-14,0.418741874187419
-1.76314213973512e-14,-3.07172419656978e-14,0.418841884188419
-1.76314213973512e-14,-3.07172419656978e-14,0.418941894189419
-1.76314213973512e-14,-3.07172419656978e-14,0.419041904190419
-1.76314213973512e-14,-3.07172419656978e-14,0.419141914191419
-1.76314213973512e-14,-3.07172419656978e-14,0.419241924192419
-1.76314213973512e-14,-3.07172419656978e-14,0.419341934193419
-1.76314213973512e-14,-3.07172419656978e-14,0.419441944194419
-1.76314213973512e-14,-3.07172419656978e-14,0.41954195419542
-1.76314213973512e-14,-3.07172419656978e-14,0.41964196419642
-1.76314213973512e-14,-3.07172419656978e-14,0.41974197419742
-1.76314213973512e-14,-3.07172419656978e-14,0.41984198419842
-1.76314213973512e-14,-3.07172419656978e-14,0.41994199419942
-1.76314213973512e-14,-3.07172419656978e-14,0.42004200420042
-1.76314213973512e-14,-3.07172419656978e-14,0.42014201420142
-1.76314213973512e-14,-3.07172419656978e-14,0.42024202420242
-1.76314213973512e-14,-3.07172419656978e-14,0.42034203420342
-1.76314213973512e-14,-3.07172419656978e-14,0.42044204420442
-1.76314213973512e-14,-3.07172419656978e-14,0.420542054205421
-1.76314213973512e-14,-3.07172419656978e-14,0.420642064206421
-1.76314213973512e-14,-3.07172419656978e-14,0.420742074207421
-1.76314213973512e-14,-3.07172419656978e-14,0.420842084208421
-1.76314213973512e-14,-3.07172419656978e-14,0.420942094209421
-1.76314213973512e-14,-3.07172419656978e-14,0.421042104210421
-1.76314213973512e-14,-3.07172419656978e-14,0.421142114211421
-1.76314213973512e-14,-3.07172419656978e-14,0.421242124212421
-1.76314213973512e-14,-3.07172419656978e-14,0.421342134213421
-1.76314213973512e-14,-3.07172419656978e-14,0.421442144214421
-1.76314213973512e-14,-3.07172419656978e-14,0.421542154215422
-1.76314213973512e-14,-3.07172419656978e-14,0.421642164216422
-1.76314213973512e-14,-3.07172419656978e-14,0.421742174217422
-1.76314213973512e-14,-3.07172419656978e-14,0.421842184218422
-1.76314213973512e-14,-3.07172419656978e-14,0.421942194219422
-1.76314213973512e-14,-3.07172419656978e-14,0.422042204220422
-1.76314213973512e-14,-3.07172419656978e-14,0.422142214221422
-1.76314213973512e-14,-3.07172419656978e-14,0.422242224222422
-1.76314213973512e-14,-3.07172419656978e-14,0.422342234223422
-1.76314213973512e-14,-3.07172419656978e-14,0.422442244224422
-1.76314213973512e-14,-3.07172419656978e-14,0.422542254225423
-1.76314213973512e-14,-3.07172419656978e-14,0.422642264226423
-1.76314213973512e-14,-3.07172419656978e-14,0.422742274227423
-1.76314213973512e-14,-3.07172419656978e-14,0.422842284228423
-1.76314213973512e-14,-3.07172419656978e-14,0.422942294229423
-1.76314213973512e-14,-3.07172419656978e-14,0.423042304230423
-1.76314213973512e-14,-3.07172419656978e-14,0.423142314231423
-1.76314213973512e-14,-3.07172419656978e-14,0.423242324232423
-1.76314213973512e-14,-3.07172419656978e-14,0.423342334233423
-1.76314213973512e-14,-3.07172419656978e-14,0.423442344234423
-1.76314213973512e-14,-3.07172419656978e-14,0.423542354235424
-1.76314213973512e-14,-3.07172419656978e-14,0.423642364236424
-1.76314213973512e-14,-3.07172419656978e-14,0.423742374237424
-1.76314213973512e-14,-3.07172419656978e-14,0.423842384238424
-1.76314213973512e-14,-3.07172419656978e-14,0.423942394239424
-1.76314213973512e-14,-3.07172419656978e-14,0.424042404240424
-1.76314213973512e-14,-3.07172419656978e-14,0.424142414241424
-1.76314213973512e-14,-3.07172419656978e-14,0.424242424242424
-1.76314213973512e-14,-3.07172419656978e-14,0.424342434243424
-1.76314213973512e-14,-3.07172419656978e-14,0.424442444244424
-1.76314213973512e-14,-3.07172419656978e-14,0.424542454245425
-1.76314213973512e-14,-3.07172419656978e-14,0.424642464246425
-1.76314213973512e-14,-3.07172419656978e-14,0.424742474247425
-1.76314213973512e-14,-3.07172419656978e-14,0.424842484248425
-1.76314213973512e-14,-3.07172419656978e-14,0.424942494249425
-1.76314213973512e-14,-3.07172419656978e-14,0.425042504250425
-1.76314213973512e-14,-3.07172419656978e-14,0.425142514251425
-1.76314213973512e-14,-3.07172419656978e-14,0.425242524252425
-1.76314213973512e-14,-3.07172419656978e-14,0.425342534253425
-1.76314213973512e-14,-3.07172419656978e-14,0.425442544254425
-1.76314213973512e-14,-3.07172419656978e-14,0.425542554255426
-1.76314213973512e-14,-3.07172419656978e-14,0.425642564256426
-1.76314213973512e-14,-3.07172419656978e-14,0.425742574257426
-1.76314213973512e-14,-3.07172419656978e-14,0.425842584258426
-1.76314213973512e-14,-3.07172419656978e-14,0.425942594259426
-1.76314213973512e-14,-3.07172419656978e-14,0.426042604260426
-1.76314213973512e-14,-3.07172419656978e-14,0.426142614261426
-1.76314213973512e-14,-3.07172419656978e-14,0.426242624262426
-1.76314213973512e-14,-3.07172419656978e-14,0.426342634263426
-1.76314213973512e-14,-3.07172419656978e-14,0.426442644264426
-1.76314213973512e-14,-3.07172419656978e-14,0.426542654265427
-1.76314213973512e-14,-3.07172419656978e-14,0.426642664266427
-1.76314213973512e-14,-3.07172419656978e-14,0.426742674267427
-1.76314213973512e-14,-3.07172419656978e-14,0.426842684268427
-1.76314213973512e-14,-3.07172419656978e-14,0.426942694269427
-1.76314213973512e-14,-3.07172419656978e-14,0.427042704270427
-1.76314213973512e-14,-3.07172419656978e-14,0.427142714271427
-1.76314213973512e-14,-3.07172419656978e-14,0.427242724272427
-1.76314213973512e-14,-3.07172419656978e-14,0.427342734273427
-1.76314213973512e-14,-3.07172419656978e-14,0.427442744274427
-1.76314213973512e-14,-3.07172419656978e-14,0.427542754275428
-1.76314213973512e-14,-3.07172419656978e-14,0.427642764276428
-1.76314213973512e-14,-3.07172419656978e-14,0.427742774277428
-1.76314213973512e-14,-3.07172419656978e-14,0.427842784278428
-1.76314213973512e-14,-3.07172419656978e-14,0.427942794279428
-1.76314213973512e-14,-3.07172419656978e-14,0.428042804280428
-1.76314213973512e-14,-3.07172419656978e-14,0.428142814281428
-1.76314213973512e-14,-3.07172419656978e-14,0.428242824282428
-1.76314213973512e-14,-3.07172419656978e-14,0.428342834283428
-1.76314213973512e-14,-3.07172419656978e-14,0.428442844284428
-1.76314213973512e-14,-3.07172419656978e-14,0.428542854285429
-1.76314213973512e-14,-3.07172419656978e-14,0.428642864286429
-1.76314213973512e-14,-3.07172419656978e-14,0.428742874287429
-1.76314213973512e-14,-3.07172419656978e-14,0.428842884288429
-1.76314213973512e-14,-3.07172419656978e-14,0.428942894289429
-1.76314213973512e-14,-3.07172419656978e-14,0.429042904290429
-1.76314213973512e-14,-3.07172419656978e-14,0.429142914291429
-1.76314213973512e-14,-3.07172419656978e-14,0.429242924292429
-1.76314213973512e-14,-3.07172419656978e-14,0.429342934293429
-1.76314213973512e-14,-3.07172419656978e-14,0.429442944294429
-1.76314213973512e-14,-3.07172419656978e-14,0.42954295429543
-1.76314213973512e-14,-3.07172419656978e-14,0.42964296429643
-1.76314213973512e-14,-3.07172419656978e-14,0.42974297429743
-1.76314213973512e-14,-3.07172419656978e-14,0.42984298429843
-1.76314213973512e-14,-3.07172419656978e-14,0.42994299429943
-1.76314213973512e-14,-3.07172419656978e-14,0.43004300430043
-1.76314213973512e-14,-3.07172419656978e-14,0.43014301430143
-1.76314213973512e-14,-3.07172419656978e-14,0.43024302430243
-1.76314213973512e-14,-3.07172419656978e-14,0.43034303430343
-1.76314213973512e-14,-3.07172419656978e-14,0.43044304430443
-1.76314213973512e-14,-3.07172419656978e-14,0.430543054305431
-1.76314213973512e-14,-3.07172419656978e-14,0.430643064306431
-1.76314213973512e-14,-3.07172419656978e-14,0.430743074307431
-1.76314213973512e-14,-3.07172419656978e-14,0.430843084308431
-1.76314213973512e-14,-3.07172419656978e-14,0.430943094309431
-1.76314213973512e-14,-3.07172419656978e-14,0.431043104310431
-1.76314213973512e-14,-3.07172419656978e-14,0.431143114311431
-1.76314213973512e-14,-3.07172419656978e-14,0.431243124312431
-1.76314213973512e-14,-3.07172419656978e-14,0.431343134313431
-1.76314213973512e-14,-3.07172419656978e-14,0.431443144314431
-1.76314213973512e-14,-3.07172419656978e-14,0.431543154315432
-1.76314213973512e-14,-3.07172419656978e-14,0.431643164316432
-1.76314213973512e-14,-3.07172419656978e-14,0.431743174317432
-1.76314213973512e-14,-3.07172419656978e-14,0.431843184318432
-1.76314213973512e-14,-3.07172419656978e-14,0.431943194319432
-1.76314213973512e-14,-3.07172419656978e-14,0.432043204320432
-1.76314213973512e-14,-3.07172419656978e-14,0.432143214321432
-1.76314213973512e-14,-3.07172419656978e-14,0.432243224322432
-1.76314213973512e-14,-3.07172419656978e-14,0.432343234323432
-1.76314213973512e-14,-3.07172419656978e-14,0.432443244324432
-1.76314213973512e-14,-3.07172419656978e-14,0.432543254325433
-1.76314213973512e-14,-3.07172419656978e-14,0.432643264326433
-1.76314213973512e-14,-3.07172419656978e-14,0.432743274327433
-1.76314213973512e-14,-3.07172419656978e-14,0.432843284328433
-1.76314213973512e-14,-3.07172419656978e-14,0.432943294329433
-1.76314213973512e-14,-3.07172419656978e-14,0.433043304330433
-1.76314213973512e-14,-3.07172419656978e-14,0.433143314331433
-1.76314213973512e-14,-3.07172419656978e-14,0.433243324332433
-1.76314213973512e-14,-3.07172419656978e-14,0.433343334333433
-1.76314213973512e-14,-3.07172419656978e-14,0.433443344334433
-1.76314213973512e-14,-3.07172419656978e-14,0.433543354335434
-1.76314213973512e-14,-3.07172419656978e-14,0.433643364336434
-1.76314213973512e-14,-3.07172419656978e-14,0.433743374337434
-1.76314213973512e-14,-3.07172419656978e-14,0.433843384338434
-1.76314213973512e-14,-3.07172419656978e-14,0.433943394339434
-1.76314213973512e-14,-3.07172419656978e-14,0.434043404340434
-1.76314213973512e-14,-3.07172419656978e-14,0.434143414341434
-1.76314213973512e-14,-3.07172419656978e-14,0.434243424342434
-1.76314213973512e-14,-3.07172419656978e-14,0.434343434343434
-1.76314213973512e-14,-3.07172419656978e-14,0.434443444344434
-1.76314213973512e-14,-3.07172419656978e-14,0.434543454345435
-1.76314213973512e-14,-3.07172419656978e-14,0.434643464346435
-1.76314213973512e-14,-3.07172419656978e-14,0.434743474347435
-1.76314213973512e-14,-3.07172419656978e-14,0.434843484348435
-1.76314213973512e-14,-3.07172419656978e-14,0.434943494349435
-1.76314213973512e-14,-3.07172419656978e-14,0.435043504350435
-1.76314213973512e-14,-3.07172419656978e-14,0.435143514351435
-1.76314213973512e-14,-3.07172419656978e-14,0.435243524352435
-1.76314213973512e-14,-3.07172419656978e-14,0.435343534353435
-1.76314213973512e-14,-3.07172419656978e-14,0.435443544354435
-1.76314213973512e-14,-3.07172419656978e-14,0.435543554355436
-1.76314213973512e-14,-3.07172419656978e-14,0.435643564356436
-1.76314213973512e-14,-3.07172419656978e-14,0.435743574357436
-1.76314213973512e-14,-3.07172419656978e-14,0.435843584358436
-1.76314213973512e-14,-3.07172419656978e-14,0.435943594359436
-1.76314213973512e-14,-3.07172419656978e-14,0.436043604360436
-1.76314213973512e-14,-3.07172419656978e-14,0.436143614361436
-1.76314213973512e-14,-3.07172419656978e-14,0.436243624362436
-1.76314213973512e-14,-3.07172419656978e-14,0.436343634363436
-1.76314213973512e-14,-3.07172419656978e-14,0.436443644364436
-1.76314213973512e-14,-3.07172419656978e-14,0.436543654365437
-1.76314213973512e-14,-3.07172419656978e-14,0.436643664366437
-1.76314213973512e-14,-3.07172419656978e-14,0.436743674367437
-1.76314213973512e-14,-3.07172419656978e-14,0.436843684368437
-1.76314213973512e-14,-3.07172419656978e-14,0.436943694369437
-1.76314213973512e-14,-3.07172419656978e-14,0.437043704370437
-1.76314213973512e-14,-3.07172419656978e-14,0.437143714371437
-1.76314213973512e-14,-3.07172419656978e-14,0.437243724372437
-1.76314213973512e-14,-3.07172419656978e-14,0.437343734373437
-1.76314213973512e-14,-3.07172419656978e-14,0.437443744374437
-1.76314213973512e-14,-3.07172419656978e-14,0.437543754375438
-1.76314213973512e-14,-3.07172419656978e-14,0.437643764376438
-1.76314213973512e-14,-3.07172419656978e-14,0.437743774377438
-1.76314213973512e-14,-3.07172419656978e-14,0.437843784378438
-1.76314213973512e-14,-3.07172419656978e-14,0.437943794379438
-1.76314213973512e-14,-3.07172419656978e-14,0.438043804380438
-1.76314213973512e-14,-3.07172419656978e-14,0.438143814381438
-1.76314213973512e-14,-3.07172419656978e-14,0.438243824382438
-1.76314213973512e-14,-3.07172419656978e-14,0.438343834383438
-1.76314213973512e-14,-3.07172419656978e-14,0.438443844384438
-1.76314213973512e-14,-3.07172419656978e-14,0.438543854385439
-1.76314213973512e-14,-3.07172419656978e-14,0.438643864386439
-1.76314213973512e-14,-3.07172419656978e-14,0.438743874387439
-1.76314213973512e-14,-3.07172419656978e-14,0.438843884388439
-1.76314213973512e-14,-3.07172419656978e-14,0.438943894389439
-1.76314213973512e-14,-3.07172419656978e-14,0.439043904390439
-1.76314213973512e-14,-3.07172419656978e-14,0.439143914391439
-1.76314213973512e-14,-3.07172419656978e-14,0.439243924392439
-1.76314213973512e-14,-3.07172419656978e-14,0.439343934393439
-1.76314213973512e-14,-3.07172419656978e-14,0.439443944394439
-1.76314213973512e-14,-3.07172419656978e-14,0.43954395439544
-1.76314213973512e-14,-3.07172419656978e-14,0.43964396439644
-1.76314213973512e-14,-3.07172419656978e-14,0.43974397439744
-1.76314213973512e-14,-3.07172419656978e-14,0.43984398439844
-1.76314213973512e-14,-3.07172419656978e-14,0.43994399439944
-1.76314213973512e-14,-3.07172419656978e-14,0.44004400440044
-1.76314213973512e-14,-3.07172419656978e-14,0.44014401440144
-1.76314213973512e-14,-3.07172419656978e-14,0.44024402440244
-1.76314213973512e-14,-3.07172419656978e-14,0.44034403440344
-1.76314213973512e-14,-3.07172419656978e-14,0.44044404440444
-1.76314213973512e-14,-3.07172419656978e-14,0.440544054405441
-1.76314213973512e-14,-3.07172419656978e-14,0.440644064406441
-1.76314213973512e-14,-3.07172419656978e-14,0.440744074407441
-1.76314213973512e-14,-3.07172419656978e-14,0.440844084408441
-1.76314213973512e-14,-3.07172419656978e-14,0.440944094409441
-1.76314213973512e-14,-3.07172419656978e-14,0.441044104410441
-1.76314213973512e-14,-3.07172419656978e-14,0.441144114411441
-1.76314213973512e-14,-3.07172419656978e-14,0.441244124412441
-1.76314213973512e-14,-3.07172419656978e-14,0.441344134413441
-1.76314213973512e-14,-3.07172419656978e-14,0.441444144414441
-1.76314213973512e-14,-3.07172419656978e-14,0.441544154415442
-1.76314213973512e-14,-3.07172419656978e-14,0.441644164416442
-1.76314213973512e-14,-3.07172419656978e-14,0.441744174417442
-1.76314213973512e-14,-3.07172419656978e-14,0.441844184418442
-1.76314213973512e-14,-3.07172419656978e-14,0.441944194419442
-1.76314213973512e-14,-3.07172419656978e-14,0.442044204420442
-1.76314213973512e-14,-3.07172419656978e-14,0.442144214421442
-1.76314213973512e-14,-3.07172419656978e-14,0.442244224422442
-1.76314213973512e-14,-3.07172419656978e-14,0.442344234423442
-1.76314213973512e-14,-3.07172419656978e-14,0.442444244424442
-1.76314213973512e-14,-3.07172419656978e-14,0.442544254425443
-1.76314213973512e-14,-3.07172419656978e-14,0.442644264426443
-1.76314213973512e-14,-3.07172419656978e-14,0.442744274427443
-1.76314213973512e-14,-3.07172419656978e-14,0.442844284428443
-1.76314213973512e-14,-3.07172419656978e-14,0.442944294429443
-1.76314213973512e-14,-3.07172419656978e-14,0.443044304430443
-1.76314213973512e-14,-3.07172419656978e-14,0.443144314431443
-1.76314213973512e-14,-3.07172419656978e-14,0.443244324432443
-1.76314213973512e-14,-3.07172419656978e-14,0.443344334433443
-1.76314213973512e-14,-3.07172419656978e-14,0.443444344434443
-1.76314213973512e-14,-3.07172419656978e-14,0.443544354435444
-1.76314213973512e-14,-3.07172419656978e-14,0.443644364436444
-1.76314213973512e-14,-3.07172419656978e-14,0.443744374437444
-1.76314213973512e-14,-3.07172419656978e-14,0.443844384438444
-1.76314213973512e-14,-3.07172419656978e-14,0.443944394439444
-1.76314213973512e-14,-3.07172419656978e-14,0.444044404440444
-1.76314213973512e-14,-3.07172419656978e-14,0.444144414441444
-1.76314213973512e-14,-3.07172419656978e-14,0.444244424442444
-1.76314213973512e-14,-3.07172419656978e-14,0.444344434443444
-1.76314213973512e-14,-3.07172419656978e-14,0.444444444444444
-1.76314213973512e-14,-3.07172419656978e-14,0.444544454445445
-1.76314213973512e-14,-3.07172419656978e-14,0.444644464446445
-1.76314213973512e-14,-3.07172419656978e-14,0.444744474447445
-1.76314213973512e-14,-3.07172419656978e-14,0.444844484448445
-1.76314213973512e-14,-3.07172419656978e-14,0.444944494449445
-1.76314213973512e-14,-3.07172419656978e-14,0.445044504450445
-1.76314213973512e-14,-3.07172419656978e-14,0.445144514451445
-1.76314213973512e-14,-3.07172419656978e-14,0.445244524452445
-1.76314213973512e-14,-3.07172419656978e-14,0.445344534453445
-1.76314213973512e-14,-3.07172419656978e-14,0.445444544454445
-1.76314213973512e-14,-3.07172419656978e-14,0.445544554455446
-1.76314213973512e-14,-3.07172419656978e-14,0.445644564456446
-1.76314213973512e-14,-3.07172419656978e-14,0.445744574457446
-1.76314213973512e-14,-3.07172419656978e-14,0.445844584458446
-1.76314213973512e-14,-3.07172419656978e-14,0.445944594459446
-1.76314213973512e-14,-3.07172419656978e-14,0.446044604460446
-1.76314213973512e-14,-3.07172419656978e-14,0.446144614461446
-1.76314213973512e-14,-3.07172419656978e-14,0.446244624462446
-1.76314213973512e-14,-3.07172419656978e-14,0.446344634463446
-1.76314213973512e-14,-3.07172419656978e-14,0.446444644464446
-1.76314213973512e-14,-3.07172419656978e-14,0.446544654465447
-1.76314213973512e-14,-3.07172419656978e-14,0.446644664466447
-1.76314213973512e-14,-3.07172419656978e-14,0.446744674467447
-1.76314213973512e-14,-3.07172419656978e-14,0.446844684468447
-1.76314213973512e-14,-3.07172419656978e-14,0.446944694469447
-1.76314213973512e-14,-3.07172419656978e-14,0.447044704470447
-1.76314213973512e-14,-3.07172419656978e-14,0.447144714471447
-1.76314213973512e-14,-3.07172419656978e-14,0.447244724472447
-1.76314213973512e-14,-3.07172419656978e-14,0.447344734473447
-1.76314213973512e-14,-3.07172419656978e-14,0.447444744474447
-1.76314213973512e-14,-3.07172419656978e-14,0.447544754475448
-1.76314213973512e-14,-3.07172419656978e-14,0.447644764476448
-1.76314213973512e-14,-3.07172419656978e-14,0.447744774477448
-1.76314213973512e-14,-3.07172419656978e-14,0.447844784478448
-1.76314213973512e-14,-3.07172419656978e-14,0.447944794479448
-1.76314213973512e-14,-3.07172419656978e-14,0.448044804480448
-1.76314213973512e-14,-3.07172419656978e-14,0.448144814481448
-1.76314213973512e-14,-3.07172419656978e-14,0.448244824482448
-1.76314213973512e-14,-3.07172419656978e-14,0.448344834483448
-1.76314213973512e-14,-3.07172419656978e-14,0.448444844484448
-1.76314213973512e-14,-3.07172419656978e-14,0.448544854485449
-1.76314213973512e-14,-3.07172419656978e-14,0.448644864486449
-1.76314213973512e-14,-3.07172419656978e-14,0.448744874487449
-1.76314213973512e-14,-3.07172419656978e-14,0.448844884488449
-1.76314213973512e-14,-3.07172419656978e-14,0.448944894489449
-1.76314213973512e-14,-3.07172419656978e-14,0.449044904490449
-1.76314213973512e-14,-3.07172419656978e-14,0.449144914491449
-1.76314213973512e-14,-3.07172419656978e-14,0.449244924492449
-1.76314213973512e-14,-3.07172419656978e-14,0.449344934493449
-1.76314213973512e-14,-3.07172419656978e-14,0.449444944494449
-1.76314213973512e-14,-3.07172419656978e-14,0.44954495449545
-1.76314213973512e-14,-3.07172419656978e-14,0.44964496449645
-1.76314213973512e-14,-3.07172419656978e-14,0.44974497449745
-1.76314213973512e-14,-3.07172419656978e-14,0.44984498449845
-1.76314213973512e-14,-3.07172419656978e-14,0.44994499449945
-1.76314213973512e-14,-3.07172419656978e-14,0.45004500450045
-1.76314213973512e-14,-3.07172419656978e-14,0.45014501450145
-1.76314213973512e-14,-3.07172419656978e-14,0.45024502450245
-1.76314213973512e-14,-3.07172419656978e-14,0.45034503450345
-1.76314213973512e-14,-3.07172419656978e-14,0.45044504450445
-1.76314213973512e-14,-3.07172419656978e-14,0.450545054505451
-1.76314213973512e-14,-3.07172419656978e-14,0.450645064506451
-1.76314213973512e-14,-3.07172419656978e-14,0.450745074507451
-1.76314213973512e-14,-3.07172419656978e-14,0.450845084508451
-1.76314213973512e-14,-3.07172419656978e-14,0.450945094509451
-1.76314213973512e-14,-3.07172419656978e-14,0.451045104510451
-1.76314213973512e-14,-3.07172419656978e-14,0.451145114511451
-1.76314213973512e-14,-3.07172419656978e-14,0.451245124512451
-1.76314213973512e-14,-3.07172419656978e-14,0.451345134513451
-1.76314213973512e-14,-3.07172419656978e-14,0.451445144514451
-1.76314213973512e-14,-3.07172419656978e-14,0.451545154515452
-1.76314213973512e-14,-3.07172419656978e-14,0.451645164516452
-1.76314213973512e-14,-3.07172419656978e-14,0.451745174517452
-1.76314213973512e-14,-3.07172419656978e-14,0.451845184518452
-1.76314213973512e-14,-3.07172419656978e-14,0.451945194519452
-1.76314213973512e-14,-3.07172419656978e-14,0.452045204520452
-1.76314213973512e-14,-3.07172419656978e-14,0.452145214521452
-1.76314213973512e-14,-3.07172419656978e-14,0.452245224522452
-1.76314213973512e-14,-3.07172419656978e-14,0.452345234523452
-1.76314213973512e-14,-3.07172419656978e-14,0.452445244524452
-1.76314213973512e-14,-3.07172419656978e-14,0.452545254525453
-1.76314213973512e-14,-3.07172419656978e-14,0.452645264526453
-1.76314213973512e-14,-3.07172419656978e-14,0.452745274527453
-1.76314213973512e-14,-3.07172419656978e-14,0.452845284528453
-1.76314213973512e-14,-3.07172419656978e-14,0.452945294529453
-1.76314213973512e-14,-3.07172419656978e-14,0.453045304530453
-1.76314213973512e-14,-3.07172419656978e-14,0.453145314531453
-1.76314213973512e-14,-3.07172419656978e-14,0.453245324532453
-1.76314213973512e-14,-3.07172419656978e-14,0.453345334533453
-1.76314213973512e-14,-3.07172419656978e-14,0.453445344534453
-1.76314213973512e-14,-3.07172419656978e-14,0.453545354535454
-1.76314213973512e-14,-3.07172419656978e-14,0.453645364536454
-1.76314213973512e-14,-3.07172419656978e-14,0.453745374537454
-1.76314213973512e-14,-3.07172419656978e-14,0.453845384538454
-1.76314213973512e-14,-3.07172419656978e-14,0.453945394539454
-1.76314213973512e-14,-3.07172419656978e-14,0.454045404540454
-1.76314213973512e-14,-3.07172419656978e-14,0.454145414541454
-1.76314213973512e-14,-3.07172419656978e-14,0.454245424542454
-1.76314213973512e-14,-3.07172419656978e-14,0.454345434543454
-1.76314213973512e-14,-3.07172419656978e-14,0.454445444544454
-1.76314213973512e-14,-3.07172419656978e-14,0.454545454545455
-1.76314213973512e-14,-3.07172419656978e-14,0.454645464546455
-1.76314213973512e-14,-3.07172419656978e-14,0.454745474547455
-1.76314213973512e-14,-3.07172419656978e-14,0.454845484548455
-1.76314213973512e-14,-3.07172419656978e-14,0.454945494549455
-1.76314213973512e-14,-3.07172419656978e-14,0.455045504550455
-1.76314213973512e-14,-3.07172419656978e-14,0.455145514551455
-1.76314213973512e-14,-3.07172419656978e-14,0.455245524552455
-1.76314213973512e-14,-3.07172419656978e-14,0.455345534553455
-1.76314213973512e-14,-3.07172419656978e-14,0.455445544554455
-1.76314213973512e-14,-3.07172419656978e-14,0.455545554555456
-1.76314213973512e-14,-3.07172419656978e-14,0.455645564556456
-1.76314213973512e-14,-3.07172419656978e-14,0.455745574557456
-1.76314213973512e-14,-3.07172419656978e-14,0.455845584558456
-1.76314213973512e-14,-3.07172419656978e-14,0.455945594559456
-1.76314213973512e-14,-3.07172419656978e-14,0.456045604560456
-1.76314213973512e-14,-3.07172419656978e-14,0.456145614561456
-1.76314213973512e-14,-3.07172419656978e-14,0.456245624562456
-1.76314213973512e-14,-3.07172419656978e-14,0.456345634563456
-1.76314213973512e-14,-3.07172419656978e-14,0.456445644564456
-1.76314213973512e-14,-3.07172419656978e-14,0.456545654565457
-1.76314213973512e-14,-3.07172419656978e-14,0.456645664566457
-1.76314213973512e-14,-3.07172419656978e-14,0.456745674567457
-1.76314213973512e-14,-3.07172419656978e-14,0.456845684568457
-1.76314213973512e-14,-3.07172419656978e-14,0.456945694569457
-1.76314213973512e-14,-3.07172419656978e-14,0.457045704570457
-1.76314213973512e-14,-3.07172419656978e-14,0.457145714571457
-1.76314213973512e-14,-3.07172419656978e-14,0.457245724572457
-1.76314213973512e-14,-3.07172419656978e-14,0.457345734573457
-1.76314213973512e-14,-3.07172419656978e-14,0.457445744574457
-1.76314213973512e-14,-3.07172419656978e-14,0.457545754575458
-1.76314213973512e-14,-3.07172419656978e-14,0.457645764576458
-1.76314213973512e-14,-3.07172419656978e-14,0.457745774577458
-1.76314213973512e-14,-3.07172419656978e-14,0.457845784578458
-1.76314213973512e-14,-3.07172419656978e-14,0.457945794579458
-1.76314213973512e-14,-3.07172419656978e-14,0.458045804580458
-1.76314213973512e-14,-3.07172419656978e-14,0.458145814581458
-1.76314213973512e-14,-3.07172419656978e-14,0.458245824582458
-1.76314213973512e-14,-3.07172419656978e-14,0.458345834583458
-1.76314213973512e-14,-3.07172419656978e-14,0.458445844584458
-1.76314213973512e-14,-3.07172419656978e-14,0.458545854585459
-1.76314213973512e-14,-3.07172419656978e-14,0.458645864586459
-1.76314213973512e-14,-3.07172419656978e-14,0.458745874587459
-1.76314213973512e-14,-3.07172419656978e-14,0.458845884588459
-1.76314213973512e-14,-3.07172419656978e-14,0.458945894589459
-1.76314213973512e-14,-3.07172419656978e-14,0.459045904590459
-1.76314213973512e-14,-3.07172419656978e-14,0.459145914591459
-1.76314213973512e-14,-3.07172419656978e-14,0.459245924592459
-1.76314213973512e-14,-3.07172419656978e-14,0.459345934593459
-1.76314213973512e-14,-3.07172419656978e-14,0.459445944594459
-1.76314213973512e-14,-3.07172419656978e-14,0.45954595459546
-1.76314213973512e-14,-3.07172419656978e-14,0.45964596459646
-1.76314213973512e-14,-3.07172419656978e-14,0.45974597459746
-1.76314213973512e-14,-3.07172419656978e-14,0.45984598459846
-1.76314213973512e-14,-3.07172419656978e-14,0.45994599459946
-1.76314213973512e-14,-3.07172419656978e-14,0.46004600460046
-1.76314213973512e-14,-3.07172419656978e-14,0.46014601460146
-1.76314213973512e-14,-3.07172419656978e-14,0.46024602460246
-1.76314213973512e-14,-3.07172419656978e-14,0.46034603460346
-1.76314213973512e-14,-3.07172419656978e-14,0.46044604460446
-1.76314213973512e-14,-3.07172419656978e-14,0.460546054605461
-1.76314213973512e-14,-3.07172419656978e-14,0.460646064606461
-1.76314213973512e-14,-3.07172419656978e-14,0.460746074607461
-1.76314213973512e-14,-3.07172419656978e-14,0.460846084608461
-1.76314213973512e-14,-3.07172419656978e-14,0.460946094609461
-1.76314213973512e-14,-3.07172419656978e-14,0.461046104610461
-1.76314213973512e-14,-3.07172419656978e-14,0.461146114611461
-1.76314213973512e-14,-3.07172419656978e-14,0.461246124612461
-1.76314213973512e-14,-3.07172419656978e-14,0.461346134613461
-1.76314213973512e-14,-3.07172419656978e-14,0.461446144614461
-1.76314213973512e-14,-3.07172419656978e-14,0.461546154615462
-1.76314213973512e-14,-3.07172419656978e-14,0.461646164616462
-1.76314213973512e-14,-3.07172419656978e-14,0.461746174617462
-1.76314213973512e-14,-3.07172419656978e-14,0.461846184618462
-1.76314213973512e-14,-3.07172419656978e-14,0.461946194619462
-1.76314213973512e-14,-3.07172419656978e-14,0.462046204620462
-1.76314213973512e-14,-3.07172419656978e-14,0.462146214621462
-1.76314213973512e-14,-3.07172419656978e-14,0.462246224622462
-1.76314213973512e-14,-3.07172419656978e-14,0.462346234623462
-1.76314213973512e-14,-3.07172419656978e-14,0.462446244624462
-1.76314213973512e-14,-3.07172419656978e-14,0.462546254625463
-1.76314213973512e-14,-3.07172419656978e-14,0.462646264626463
-1.76314213973512e-14,-3.07172419656978e-14,0.462746274627463
-1.76314213973512e-14,-3.07172419656978e-14,0.462846284628463
-1.76314213973512e-14,-3.07172419656978e-14,0.462946294629463
-1.76314213973512e-14,-3.07172419656978e-14,0.463046304630463
-1.76314213973512e-14,-3.07172419656978e-14,0.463146314631463
-1.76314213973512e-14,-3.07172419656978e-14,0.463246324632463
-1.76314213973512e-14,-3.07172419656978e-14,0.463346334633463
-1.76314213973512e-14,-3.07172419656978e-14,0.463446344634463
-1.76314213973512e-14,-3.07172419656978e-14,0.463546354635464
-1.76314213973512e-14,-3.07172419656978e-14,0.463646364636464
-1.76314213973512e-14,-3.07172419656978e-14,0.463746374637464
-1.76314213973512e-14,-3.07172419656978e-14,0.463846384638464
-1.76314213973512e-14,-3.07172419656978e-14,0.463946394639464
-1.76314213973512e-14,-3.07172419656978e-14,0.464046404640464
-1.76314213973512e-14,-3.07172419656978e-14,0.464146414641464
-1.76314213973512e-14,-3.07172419656978e-14,0.464246424642464
-1.76314213973512e-14,-3.07172419656978e-14,0.464346434643464
-1.76314213973512e-14,-3.07172419656978e-14,0.464446444644464
-1.76314213973512e-14,-3.07172419656978e-14,0.464546454645465
-1.76314213973512e-14,-3.07172419656978e-14,0.464646464646465
-1.76314213973512e-14,-3.07172419656978e-14,0.464746474647465
-1.76314213973512e-14,-3.07172419656978e-14,0.464846484648465
-1.76314213973512e-14,-3.07172419656978e-14,0.464946494649465
-1.76314213973512e-14,-3.07172419656978e-14,0.465046504650465
-1.76314213973512e-14,-3.07172419656978e-14,0.465146514651465
-1.76314213973512e-14,-3.07172419656978e-14,0.465246524652465
-1.76314213973512e-14,-3.07172419656978e-14,0.465346534653465
-1.76314213973512e-14,-3.07172419656978e-14,0.465446544654465
-1.76314213973512e-14,-3.07172419656978e-14,0.465546554655466
-1.76314213973512e-14,-3.07172419656978e-14,0.465646564656466
-1.76314213973512e-14,-3.07172419656978e-14,0.465746574657466
-1.76314213973512e-14,-3.07172419656978e-14,0.465846584658466
-1.76314213973512e-14,-3.07172419656978e-14,0.465946594659466
-1.76314213973512e-14,-3.07172419656978e-14,0.466046604660466
-1.76314213973512e-14,-3.07172419656978e-14,0.466146614661466
-1.76314213973512e-14,-3.07172419656978e-14,0.466246624662466
-1.76314213973512e-14,-3.07172419656978e-14,0.466346634663466
-1.76314213973512e-14,-3.07172419656978e-14,0.466446644664466
-1.76314213973512e-14,-3.07172419656978e-14,0.466546654665467
-1.76314213973512e-14,-3.07172419656978e-14,0.466646664666467
-1.76314213973512e-14,-3.07172419656978e-14,0.466746674667467
-1.76314213973512e-14,-3.07172419656978e-14,0.466846684668467
-1.76314213973512e-14,-3.07172419656978e-14,0.466946694669467
-1.76314213973512e-14,-3.07172419656978e-14,0.467046704670467
-1.76314213973512e-14,-3.07172419656978e-14,0.467146714671467
-1.76314213973512e-14,-3.07172419656978e-14,0.467246724672467
-1.76314213973512e-14,-3.07172419656978e-14,0.467346734673467
-1.76314213973512e-14,-3.07172419656978e-14,0.467446744674467
-1.76314213973512e-14,-3.07172419656978e-14,0.467546754675468
-1.76314213973512e-14,-3.07172419656978e-14,0.467646764676468
-1.76314213973512e-14,-3.07172419656978e-14,0.467746774677468
-1.76314213973512e-14,-3.07172419656978e-14,0.467846784678468
-1.76314213973512e-14,-3.07172419656978e-14,0.467946794679468
-1.76314213973512e-14,-3.07172419656978e-14,0.468046804680468
-1.76314213973512e-14,-3.07172419656978e-14,0.468146814681468
-1.76314213973512e-14,-3.07172419656978e-14,0.468246824682468
-1.76314213973512e-14,-3.07172419656978e-14,0.468346834683468
-1.76314213973512e-14,-3.07172419656978e-14,0.468446844684468
-1.76314213973512e-14,-3.07172419656978e-14,0.468546854685469
-1.76314213973512e-14,-3.07172419656978e-14,0.468646864686469
-1.76314213973512e-14,-3.07172419656978e-14,0.468746874687469
-1.76314213973512e-14,-3.07172419656978e-14,0.468846884688469
-1.76314213973512e-14,-3.07172419656978e-14,0.468946894689469
-1.76314213973512e-14,-3.07172419656978e-14,0.469046904690469
-1.76314213973512e-14,-3.07172419656978e-14,0.469146914691469
-1.76314213973512e-14,-3.07172419656978e-14,0.469246924692469
-1.76314213973512e-14,-3.07172419656978e-14,0.469346934693469
-1.76314213973512e-14,-3.07172419656978e-14,0.469446944694469
-1.76314213973512e-14,-3.07172419656978e-14,0.46954695469547
-1.76314213973512e-14,-3.07172419656978e-14,0.46964696469647
-1.76314213973512e-14,-3.07172419656978e-14,0.46974697469747
-1.76314213973512e-14,-3.07172419656978e-14,0.46984698469847
-1.76314213973512e-14,-3.07172419656978e-14,0.46994699469947
-1.76314213973512e-14,-3.07172419656978e-14,0.47004700470047
-1.76314213973512e-14,-3.07172419656978e-14,0.47014701470147
-1.76314213973512e-14,-3.07172419656978e-14,0.47024702470247
-1.76314213973512e-14,-3.07172419656978e-14,0.47034703470347
-1.76314213973512e-14,-3.07172419656978e-14,0.47044704470447
-1.76314213973512e-14,-3.07172419656978e-14,0.470547054705471
-1.76314213973512e-14,-3.07172419656978e-14,0.470647064706471
-1.76314213973512e-14,-3.07172419656978e-14,0.470747074707471
-1.76314213973512e-14,-3.07172419656978e-14,0.470847084708471
-1.76314213973512e-14,-3.07172419656978e-14,0.470947094709471
-1.76314213973512e-14,-3.07172419656978e-14,0.471047104710471
-1.76314213973512e-14,-3.07172419656978e-14,0.471147114711471
-1.76314213973512e-14,-3.07172419656978e-14,0.471247124712471
-1.76314213973512e-14,-3.07172419656978e-14,0.471347134713471
-1.76314213973512e-14,-3.07172419656978e-14,0.471447144714471
-1.76314213973512e-14,-3.07172419656978e-14,0.471547154715472
-1.76314213973512e-14,-3.07172419656978e-14,0.471647164716472
-1.76314213973512e-14,-3.07172419656978e-14,0.471747174717472
-1.76314213973512e-14,-3.07172419656978e-14,0.471847184718472
-1.76314213973512e-14,-3.07172419656978e-14,0.471947194719472
-1.76314213973512e-14,-3.07172419656978e-14,0.472047204720472
-1.76314213973512e-14,-3.07172419656978e-14,0.472147214721472
-1.76314213973512e-14,-3.07172419656978e-14,0.472247224722472
-1.76314213973512e-14,-3.07172419656978e-14,0.472347234723472
-1.76314213973512e-14,-3.07172419656978e-14,0.472447244724472
-1.76314213973512e-14,-3.07172419656978e-14,0.472547254725473
-1.76314213973512e-14,-3.07172419656978e-14,0.472647264726473
-1.76314213973512e-14,-3.07172419656978e-14,0.472747274727473
-1.76314213973512e-14,-3.07172419656978e-14,0.472847284728473
-1.76314213973512e-14,-3.07172419656978e-14,0.472947294729473
-1.76314213973512e-14,-3.07172419656978e-14,0.473047304730473
-1.76314213973512e-14,-3.07172419656978e-14,0.473147314731473
-1.76314213973512e-14,-3.07172419656978e-14,0.473247324732473
-1.76314213973512e-14,-3.07172419656978e-14,0.473347334733473
-1.76314213973512e-14,-3.07172419656978e-14,0.473447344734473
-1.76314213973512e-14,-3.07172419656978e-14,0.473547354735474
-1.76314213973512e-14,-3.07172419656978e-14,0.473647364736474
-1.76314213973512e-14,-3.07172419656978e-14,0.473747374737474
-1.76314213973512e-14,-3.07172419656978e-14,0.473847384738474
-1.76314213973512e-14,-3.07172419656978e-14,0.473947394739474
-1.76314213973512e-14,-3.07172419656978e-14,0.474047404740474
-1.76314213973512e-14,-3.07172419656978e-14,0.474147414741474
-1.76314213973512e-14,-3.07172419656978e-14,0.474247424742474
-1.76314213973512e-14,-3.07172419656978e-14,0.474347434743474
-1.76314213973512e-14,-3.07172419656978e-14,0.474447444744474
-1.76314213973512e-14,-3.07172419656978e-14,0.474547454745475
-1.76314213973512e-14,-3.07172419656978e-14,0.474647464746475
-1.76314213973512e-14,-3.07172419656978e-14,0.474747474747475
-1.76314213973512e-14,-3.07172419656978e-14,0.474847484748475
-1.76314213973512e-14,-3.07172419656978e-14,0.474947494749475
-1.76314213973512e-14,-3.07172419656978e-14,0.475047504750475
-1.76314213973512e-14,-3.07172419656978e-14,0.475147514751475
-1.76314213973512e-14,-3.07172419656978e-14,0.475247524752475
-1.76314213973512e-14,-3.07172419656978e-14,0.475347534753475
-1.76314213973512e-14,-3.07172419656978e-14,0.475447544754475
-1.76314213973512e-14,-3.07172419656978e-14,0.475547554755476
-1.76314213973512e-14,-3.07172419656978e-14,0.475647564756476
-1.76314213973512e-14,-3.07172419656978e-14,0.475747574757476
-1.76314213973512e-14,-3.07172419656978e-14,0.475847584758476
-1.76314213973512e-14,-3.07172419656978e-14,0.475947594759476
-1.76314213973512e-14,-3.07172419656978e-14,0.476047604760476
-1.76314213973512e-14,-3.07172419656978e-14,0.476147614761476
-1.76314213973512e-14,-3.07172419656978e-14,0.476247624762476
-1.76314213973512e-14,-3.07172419656978e-14,0.476347634763476
-1.76314213973512e-14,-3.07172419656978e-14,0.476447644764476
-1.76314213973512e-14,-3.07172419656978e-14,0.476547654765477
-1.76314213973512e-14,-3.07172419656978e-14,0.476647664766477
-1.76314213973512e-14,-3.07172419656978e-14,0.476747674767477
-1.76314213973512e-14,-3.07172419656978e-14,0.476847684768477
-1.76314213973512e-14,-3.07172419656978e-14,0.476947694769477
-1.76314213973512e-14,-3.07172419656978e-14,0.477047704770477
-1.76314213973512e-14,-3.07172419656978e-14,0.477147714771477
-1.76314213973512e-14,-3.07172419656978e-14,0.477247724772477
-1.76314213973512e-14,-3.07172419656978e-14,0.477347734773477
-1.76314213973512e-14,-3.07172419656978e-14,0.477447744774477
-1.76314213973512e-14,-3.07172419656978e-14,0.477547754775478
-1.76314213973512e-14,-3.07172419656978e-14,0.477647764776478
-1.76314213973512e-14,-3.07172419656978e-14,0.477747774777478
-1.76314213973512e-14,-3.07172419656978e-14,0.477847784778478
-1.76314213973512e-14,-3.07172419656978e-14,0.477947794779478
-1.76314213973512e-14,-3.07172419656978e-14,0.478047804780478
-1.76314213973512e-14,-3.07172419656978e-14,0.478147814781478
-1.76314213973512e-14,-3.07172419656978e-14,0.478247824782478
-1.76314213973512e-14,-3.07172419656978e-14,0.478347834783478
-1.76314213973512e-14,-3.07172419656978e-14,0.478447844784478
-1.76314213973512e-14,-3.07172419656978e-14,0.478547854785479
-1.76314213973512e-14,-3.07172419656978e-14,0.478647864786479
-1.76314213973512e-14,-3.07172419656978e-14,0.478747874787479
-1.76314213973512e-14,-3.07172419656978e-14,0.478847884788479
-1.76314213973512e-14,-3.07172419656978e-14,0.478947894789479
-1.76314213973512e-14,-3.07172419656978e-14,0.479047904790479
-1.76314213973512e-14,-3.07172419656978e-14,0.479147914791479
-1.76314213973512e-14,-3.07172419656978e-14,0.479247924792479
-1.76314213973512e-14,-3.07172419656978e-14,0.479347934793479
-1.76314213973512e-14,-3.07172419656978e-14,0.479447944794479
-1.76314213973512e-14,-3.07172419656978e-14,0.47954795479548
-1.76314213973512e-14,-3.07172419656978e-14,0.47964796479648
-1.76314213973512e-14,-3.07172419656978e-14,0.47974797479748
-1.76314213973512e-14,-3.07172419656978e-14,0.47984798479848
-1.76314213973512e-14,-3.07172419656978e-14,0.47994799479948
-1.76314213973512e-14,-3.07172419656978e-14,0.48004800480048
-1.76314213973512e-14,-3.07172419656978e-14,0.48014801480148
-1.76314213973512e-14,-3.07172419656978e-14,0.48024802480248
-1.76314213973512e-14,-3.07172419656978e-14,0.48034803480348
-1.76314213973512e-14,-3.07172419656978e-14,0.48044804480448
-1.76314213973512e-14,-3.07172419656978e-14,0.480548054805481
-1.76314213973512e-14,-3.07172419656978e-14,0.480648064806481
-1.76314213973512e-14,-3.07172419656978e-14,0.480748074807481
-1.76314213973512e-14,-3.07172419656978e-14,0.480848084808481
-1.76314213973512e-14,-3.07172419656978e-14,0.480948094809481
-1.76314213973512e-14,-3.07172419656978e-14,0.481048104810481
-1.76314213973512e-14,-3.07172419656978e-14,0.481148114811481
-1.76314213973512e-14,-3.07172419656978e-14,0.481248124812481
-1.76314213973512e-14,-3.07172419656978e-14,0.481348134813481
-1.76314213973512e-14,-3.07172419656978e-14,0.481448144814481
-1.76314213973512e-14,-3.07172419656978e-14,0.481548154815482
-1.76314213973512e-14,-3.07172419656978e-14,0.481648164816482
-1.76314213973512e-14,-3.07172419656978e-14,0.481748174817482
-1.76314213973512e-14,-3.07172419656978e-14,0.481848184818482
-1.76314213973512e-14,-3.07172419656978e-14,0.481948194819482
-1.76314213973512e-14,-3.07172419656978e-14,0.482048204820482
-1.76314213973512e-14,-3.07172419656978e-14,0.482148214821482
-1.76314213973512e-14,-3.07172419656978e-14,0.482248224822482
-1.76314213973512e-14,-3.07172419656978e-14,0.482348234823482
-1.76314213973512e-14,-3.07172419656978e-14,0.482448244824482
-1.76314213973512e-14,-3.07172419656978e-14,0.482548254825483
-1.76314213973512e-14,-3.07172419656978e-14,0.482648264826483
-1.76314213973512e-14,-3.07172419656978e-14,0.482748274827483
-1.76314213973512e-14,-3.07172419656978e-14,0.482848284828483
-1.76314213973512e-14,-3.07172419656978e-14,0.482948294829483
-1.76314213973512e-14,-3.07172419656978e-14,0.483048304830483
-1.76314213973512e-14,-3.07172419656978e-14,0.483148314831483
-1.76314213973512e-14,-3.07172419656978e-14,0.483248324832483
-1.76314213973512e-14,-3.07172419656978e-14,0.483348334833483
-1.76314213973512e-14,-3.07172419656978e-14,0.483448344834483
-1.76314213973512e-14,-3.07172419656978e-14,0.483548354835484
-1.76314213973512e-14,-3.07172419656978e-14,0.483648364836484
-1.76314213973512e-14,-3.07172419656978e-14,0.483748374837484
-1.76314213973512e-14,-3.07172419656978e-14,0.483848384838484
-1.76314213973512e-14,-3.07172419656978e-14,0.483948394839484
-1.76314213973512e-14,-3.07172419656978e-14,0.484048404840484
-1.76314213973512e-14,-3.07172419656978e-14,0.484148414841484
-1.76314213973512e-14,-3.07172419656978e-14,0.484248424842484
-1.76314213973512e-14,-3.07172419656978e-14,0.484348434843484
-1.76314213973512e-14,-3.07172419656978e-14,0.484448444844484
-1.76314213973512e-14,-3.07172419656978e-14,0.484548454845485
-1.76314213973512e-14,-3.07172419656978e-14,0.484648464846485
-1.76314213973512e-14,-3.07172419656978e-14,0.484748474847485
-1.76314213973512e-14,-3.07172419656978e-14,0.484848484848485
-1.76314213973512e-14,-3.07172419656978e-14,0.484948494849485
-1.76314213973512e-14,-3.07172419656978e-14,0.485048504850485
-1.76314213973512e-14,-3.07172419656978e-14,0.485148514851485
-1.76314213973512e-14,-3.07172419656978e-14,0.485248524852485
-1.76314213973512e-14,-3.07172419656978e-14,0.485348534853485
-1.76314213973512e-14,-3.07172419656978e-14,0.485448544854485
-1.76314213973512e-14,-3.07172419656978e-14,0.485548554855486
-1.76314213973512e-14,-3.07172419656978e-14,0.485648564856486
-1.76314213973512e-14,-3.07172419656978e-14,0.485748574857486
-1.76314213973512e-14,-3.07172419656978e-14,0.485848584858486
-1.76314213973512e-14,-3.07172419656978e-14,0.485948594859486
-1.76314213973512e-14,-3.07172419656978e-14,0.486048604860486
-1.76314213973512e-14,-3.07172419656978e-14,0.486148614861486
-1.76314213973512e-14,-3.07172419656978e-14,0.486248624862486
-1.76314213973512e-14,-3.07172419656978e-14,0.486348634863486
-1.76314213973512e-14,-3.07172419656978e-14,0.486448644864486
-1.76314213973512e-14,-3.07172419656978e-14,0.486548654865487
-1.76314213973512e-14,-3.07172419656978e-14,0.486648664866487
-1.76314213973512e-14,-3.07172419656978e-14,0.486748674867487
-1.76314213973512e-14,-3.07172419656978e-14,0.486848684868487
-1.76314213973512e-14,-3.07172419656978e-14,0.486948694869487
-1.76314213973512e-14,-3.07172419656978e-14,0.487048704870487
-1.76314213973512e-14,-3.07172419656978e-14,0.487148714871487
-1.76314213973512e-14,-3.07172419656978e-14,0.487248724872487
-1.76314213973512e-14,-3.07172419656978e-14,0.487348734873487
-1.76314213973512e-14,-3.07172419656978e-14,0.487448744874487
-1.76314213973512e-14,-3.07172419656978e-14,0.487548754875488
-1.76314213973512e-14,-3.07172419656978e-14,0.487648764876488
-1.76314213973512e-14,-3.07172419656978e-14,0.487748774877488
-1.76314213973512e-14,-3.07172419656978e-14,0.487848784878488
-1.76314213973512e-14,-3.07172419656978e-14,0.487948794879488
-1.76314213973512e-14,-3.07172419656978e-14,0.488048804880488
-1.76314213973512e-14,-3.07172419656978e-14,0.488148814881488
-1.76314213973512e-14,-3.07172419656978e-14,0.488248824882488
-1.76314213973512e-14,-3.07172419656978e-14,0.488348834883488
-1.76314213973512e-14,-3.07172419656978e-14,0.488448844884488
-1.76314213973512e-14,-3.07172419656978e-14,0.488548854885489
-1.76314213973512e-14,-3.07172419656978e-14,0.488648864886489
-1.76314213973512e-14,-3.07172419656978e-14,0.488748874887489
-1.76314213973512e-14,-3.07172419656978e-14,0.488848884888489
-1.76314213973512e-14,-3.07172419656978e-14,0.488948894889489
-1.76314213973512e-14,-3.07172419656978e-14,0.489048904890489
-1.76314213973512e-14,-3.07172419656978e-14,0.489148914891489
-1.76314213973512e-14,-3.07172419656978e-14,0.489248924892489
-1.76314213973512e-14,-3.07172419656978e-14,0.489348934893489
-1.76314213973512e-14,-3.07172419656978e-14,0.489448944894489
-1.76314213973512e-14,-3.07172419656978e-14,0.48954895489549
-1.76314213973512e-14,-3.07172419656978e-14,0.48964896489649
-1.76314213973512e-14,-3.07172419656978e-14,0.48974897489749
-1.76314213973512e-14,-3.07172419656978e-14,0.48984898489849
-1.76314213973512e-14,-3.07172419656978e-14,0.48994899489949
-1.76314213973512e-14,-3.07172419656978e-14,0.49004900490049
-1.76314213973512e-14,-3.07172419656978e-14,0.49014901490149
-1.76314213973512e-14,-3.07172419656978e-14,0.49024902490249
-1.76314213973512e-14,-3.07172419656978e-14,0.49034903490349
-1.76314213973512e-14,-3.07172419656978e-14,0.49044904490449
-1.76314213973512e-14,-3.07172419656978e-14,0.490549054905491
-1.76314213973512e-14,-3.07172419656978e-14,0.490649064906491
-1.76314213973512e-14,-3.07172419656978e-14,0.490749074907491
-1.76314213973512e-14,-3.07172419656978e-14,0.490849084908491
-1.76314213973512e-14,-3.07172419656978e-14,0.490949094909491
-1.76314213973512e-14,-3.07172419656978e-14,0.491049104910491
-1.76314213973512e-14,-3.07172419656978e-14,0.491149114911491
-1.76314213973512e-14,-3.07172419656978e-14,0.491249124912491
-1.76314213973512e-14,-3.07172419656978e-14,0.491349134913491
-1.76314213973512e-14,-3.07172419656978e-14,0.491449144914491
-1.76314213973512e-14,-3.07172419656978e-14,0.491549154915492
-1.76314213973512e-14,-3.07172419656978e-14,0.491649164916492
-1.76314213973512e-14,-3.07172419656978e-14,0.491749174917492
-1.76314213973512e-14,-3.07172419656978e-14,0.491849184918492
-1.76314213973512e-14,-3.07172419656978e-14,0.491949194919492
-1.76314213973512e-14,-3.07172419656978e-14,0.492049204920492
-1.76314213973512e-14,-3.07172419656978e-14,0.492149214921492
-1.76314213973512e-14,-3.07172419656978e-14,0.492249224922492
-1.76314213973512e-14,-3.07172419656978e-14,0.492349234923492
-1.76314213973512e-14,-3.07172419656978e-14,0.492449244924492
-1.76314213973512e-14,-3.07172419656978e-14,0.492549254925493
-1.76314213973512e-14,-3.07172419656978e-14,0.492649264926493
-1.76314213973512e-14,-3.07172419656978e-14,0.492749274927493
-1.76314213973512e-14,-3.07172419656978e-14,0.492849284928493
-1.76314213973512e-14,-3.07172419656978e-14,0.492949294929493
-1.76314213973512e-14,-3.07172419656978e-14,0.493049304930493
-1.76314213973512e-14,-3.07172419656978e-14,0.493149314931493
-1.76314213973512e-14,-3.07172419656978e-14,0.493249324932493
-1.76314213973512e-14,-3.07172419656978e-14,0.493349334933493
-1.76314213973512e-14,-3.07172419656978e-14,0.493449344934493
-1.76314213973512e-14,-3.07172419656978e-14,0.493549354935494
-1.76314213973512e-14,-3.07172419656978e-14,0.493649364936494
-1.76314213973512e-14,-3.07172419656978e-14,0.493749374937494
-1.76314213973512e-14,-3.07172419656978e-14,0.493849384938494
-1.76314213973512e-14,-3.07172419656978e-14,0.493949394939494
-1.76314213973512e-14,-3.07172419656978e-14,0.494049404940494
-1.76314213973512e-14,-3.07172419656978e-14,0.494149414941494
-1.76314213973512e-14,-3.07172419656978e-14,0.494249424942494
-1.76314213973512e-14,-3.07172419656978e-14,0.494349434943494
-1.76314213973512e-14,-3.07172419656978e-14,0.494449444944494
-1.76314213973512e-14,-3.07172419656978e-14,0.494549454945495
-1.76314213973512e-14,-3.07172419656978e-14,0.494649464946495
-1.76314213973512e-14,-3.07172419656978e-14,0.494749474947495
-1.76314213973512e-14,-3.07172419656978e-14,0.494849484948495
-1.76314213973512e-14,-3.07172419656978e-14,0.494949494949495
-1.76314213973512e-14,-3.07172419656978e-14,0.495049504950495
-1.76314213973512e-14,-3.07172419656978e-14,0.495149514951495
-1.76314213973512e-14,-3.07172419656978e-14,0.495249524952495
-1.76314213973512e-14,-3.07172419656978e-14,0.495349534953495
-1.76314213973512e-14,-3.07172419656978e-14,0.495449544954495
-1.76314213973512e-14,-3.07172419656978e-14,0.495549554955496
-1.76314213973512e-14,-3.07172419656978e-14,0.495649564956496
-1.76314213973512e-14,-3.07172419656978e-14,0.495749574957496
-1.76314213973512e-14,-3.07172419656978e-14,0.495849584958496
-1.76314213973512e-14,-3.07172419656978e-14,0.495949594959496
-1.76314213973512e-14,-3.07172419656978e-14,0.496049604960496
-1.76314213973512e-14,-3.07172419656978e-14,0.496149614961496
-1.76314213973512e-14,-3.07172419656978e-14,0.496249624962496
-1.76314213973512e-14,-3.07172419656978e-14,0.496349634963496
-1.76314213973512e-14,-3.07172419656978e-14,0.496449644964496
-1.76314213973512e-14,-3.07172419656978e-14,0.496549654965497
-1.76314213973512e-14,-3.07172419656978e-14,0.496649664966497
-1.76314213973512e-14,-3.07172419656978e-14,0.496749674967497
-1.76314213973512e-14,-3.07172419656978e-14,0.496849684968497
-1.76314213973512e-14,-3.07172419656978e-14,0.496949694969497
-1.76314213973512e-14,-3.07172419656978e-14,0.497049704970497
-1.76314213973512e-14,-3.07172419656978e-14,0.497149714971497
-1.76314213973512e-14,-3.07172419656978e-14,0.497249724972497
-1.76314213973512e-14,-3.07172419656978e-14,0.497349734973497
-1.76314213973512e-14,-3.07172419656978e-14,0.497449744974497
-1.76314213973512e-14,-3.07172419656978e-14,0.497549754975498
-1.76314213973512e-14,-3.07172419656978e-14,0.497649764976498
-1.76314213973512e-14,-3.07172419656978e-14,0.497749774977498
-1.76314213973512e-14,-3.07172419656978e-14,0.497849784978498
-1.76314213973512e-14,-3.07172419656978e-14,0.497949794979498
-1.76314213973512e-14,-3.07172419656978e-14,0.498049804980498
-1.76314213973512e-14,-3.07172419656978e-14,0.498149814981498
-1.76314213973512e-14,-3.07172419656978e-14,0.498249824982498
-1.76314213973512e-14,-3.07172419656978e-14,0.498349834983498
-1.76314213973512e-14,-3.07172419656978e-14,0.498449844984498
-1.76314213973512e-14,-3.07172419656978e-14,0.498549854985499
-1.76314213973512e-14,-3.07172419656978e-14,0.498649864986499
-1.76314213973512e-14,-3.07172419656978e-14,0.498749874987499
-1.76314213973512e-14,-3.07172419656978e-14,0.498849884988499
-1.76314213973512e-14,-3.07172419656978e-14,0.498949894989499
-1.76314213973512e-14,-3.07172419656978e-14,0.499049904990499
-1.76314213973512e-14,-3.07172419656978e-14,0.499149914991499
-1.76314213973512e-14,-3.07172419656978e-14,0.499249924992499
-1.76314213973512e-14,-3.07172419656978e-14,0.499349934993499
-1.76314213973512e-14,-3.07172419656978e-14,0.499449944994499
-1.76314213973512e-14,-3.07172419656978e-14,0.4995499549955
-1.76314213973512e-14,-3.07172419656978e-14,0.4996499649965
-1.76314213973512e-14,-3.07172419656978e-14,0.4997499749975
-1.76314213973512e-14,-3.07172419656978e-14,0.4998499849985
-1.76314213973512e-14,-3.07172419656978e-14,0.4999499949995
-1.76314213973512e-14,-3.07172419656978e-14,0.5000500050005
-1.76314213973512e-14,-3.07172419656978e-14,0.5001500150015
-1.76314213973512e-14,-3.07172419656978e-14,0.5002500250025
-1.76314213973512e-14,-3.07172419656978e-14,0.5003500350035
-1.76314213973512e-14,-3.07172419656978e-14,0.5004500450045
-1.76314213973512e-14,-3.07172419656978e-14,0.500550055005501
-1.76314213973512e-14,-3.07172419656978e-14,0.500650065006501
-1.76314213973512e-14,-3.07172419656978e-14,0.500750075007501
-1.76314213973512e-14,-3.07172419656978e-14,0.500850085008501
-1.76314213973512e-14,-3.07172419656978e-14,0.500950095009501
-1.76314213973512e-14,-3.07172419656978e-14,0.501050105010501
-1.76314213973512e-14,-3.07172419656978e-14,0.501150115011501
-1.76314213973512e-14,-3.07172419656978e-14,0.501250125012501
-1.76314213973512e-14,-3.07172419656978e-14,0.501350135013501
-1.76314213973512e-14,-3.07172419656978e-14,0.501450145014501
-1.76314213973512e-14,-3.07172419656978e-14,0.501550155015502
-1.76314213973512e-14,-3.07172419656978e-14,0.501650165016502
-1.76314213973512e-14,-3.07172419656978e-14,0.501750175017502
-1.76314213973512e-14,-3.07172419656978e-14,0.501850185018502
-1.76314213973512e-14,-3.07172419656978e-14,0.501950195019502
-1.76314213973512e-14,-3.07172419656978e-14,0.502050205020502
-1.76314213973512e-14,-3.07172419656978e-14,0.502150215021502
-1.76314213973512e-14,-3.07172419656978e-14,0.502250225022502
-1.76314213973512e-14,-3.07172419656978e-14,0.502350235023502
-1.76314213973512e-14,-3.07172419656978e-14,0.502450245024502
-1.76314213973512e-14,-3.07172419656978e-14,0.502550255025503
-1.76314213973512e-14,-3.07172419656978e-14,0.502650265026503
-1.76314213973512e-14,-3.07172419656978e-14,0.502750275027503
-1.76314213973512e-14,-3.07172419656978e-14,0.502850285028503
-1.76314213973512e-14,-3.07172419656978e-14,0.502950295029503
-1.76314213973512e-14,-3.07172419656978e-14,0.503050305030503
-1.76314213973512e-14,-3.07172419656978e-14,0.503150315031503
-1.76314213973512e-14,-3.07172419656978e-14,0.503250325032503
-1.76314213973512e-14,-3.07172419656978e-14,0.503350335033503
-1.76314213973512e-14,-3.07172419656978e-14,0.503450345034503
-1.76314213973512e-14,-3.07172419656978e-14,0.503550355035504
-1.76314213973512e-14,-3.07172419656978e-14,0.503650365036504
-1.76314213973512e-14,-3.07172419656978e-14,0.503750375037504
-1.76314213973512e-14,-3.07172419656978e-14,0.503850385038504
-1.76314213973512e-14,-3.07172419656978e-14,0.503950395039504
-1.76314213973512e-14,-3.07172419656978e-14,0.504050405040504
-1.76314213973512e-14,-3.07172419656978e-14,0.504150415041504
-1.76314213973512e-14,-3.07172419656978e-14,0.504250425042504
-1.76314213973512e-14,-3.07172419656978e-14,0.504350435043504
-1.76314213973512e-14,-3.07172419656978e-14,0.504450445044504
-1.76314213973512e-14,-3.07172419656978e-14,0.504550455045505
-1.76314213973512e-14,-3.07172419656978e-14,0.504650465046505
-1.76314213973512e-14,-3.07172419656978e-14,0.504750475047505
-1.76314213973512e-14,-3.07172419656978e-14,0.504850485048505
-1.76314213973512e-14,-3.07172419656978e-14,0.504950495049505
-1.76314213973512e-14,-3.07172419656978e-14,0.505050505050505
-1.76314213973512e-14,-3.07172419656978e-14,0.505150515051505
-1.76314213973512e-14,-3.07172419656978e-14,0.505250525052505
-1.76314213973512e-14,-3.07172419656978e-14,0.505350535053505
-1.76314213973512e-14,-3.07172419656978e-14,0.505450545054505
-1.76314213973512e-14,-3.07172419656978e-14,0.505550555055506
-1.76314213973512e-14,-3.07172419656978e-14,0.505650565056506
-1.76314213973512e-14,-3.07172419656978e-14,0.505750575057506
-1.76314213973512e-14,-3.07172419656978e-14,0.505850585058506
-1.76314213973512e-14,-3.07172419656978e-14,0.505950595059506
-1.76314213973512e-14,-3.07172419656978e-14,0.506050605060506
-1.76314213973512e-14,-3.07172419656978e-14,0.506150615061506
-1.76314213973512e-14,-3.07172419656978e-14,0.506250625062506
-1.76314213973512e-14,-3.07172419656978e-14,0.506350635063506
-1.76314213973512e-14,-3.07172419656978e-14,0.506450645064506
-1.76314213973512e-14,-3.07172419656978e-14,0.506550655065507
-1.76314213973512e-14,-3.07172419656978e-14,0.506650665066507
-1.76314213973512e-14,-3.07172419656978e-14,0.506750675067507
-1.76314213973512e-14,-3.07172419656978e-14,0.506850685068507
-1.76314213973512e-14,-3.07172419656978e-14,0.506950695069507
-1.76314213973512e-14,-3.07172419656978e-14,0.507050705070507
-1.76314213973512e-14,-3.07172419656978e-14,0.507150715071507
-1.76314213973512e-14,-3.07172419656978e-14,0.507250725072507
-1.76314213973512e-14,-3.07172419656978e-14,0.507350735073507
-1.76314213973512e-14,-3.07172419656978e-14,0.507450745074507
-1.76314213973512e-14,-3.07172419656978e-14,0.507550755075508
-1.76314213973512e-14,-3.07172419656978e-14,0.507650765076508
-1.76314213973512e-14,-3.07172419656978e-14,0.507750775077508
-1.76314213973512e-14,-3.07172419656978e-14,0.507850785078508
-1.76314213973512e-14,-3.07172419656978e-14,0.507950795079508
-1.76314213973512e-14,-3.07172419656978e-14,0.508050805080508
-1.76314213973512e-14,-3.07172419656978e-14,0.508150815081508
-1.76314213973512e-14,-3.07172419656978e-14,0.508250825082508
-1.76314213973512e-14,-3.07172419656978e-14,0.508350835083508
-1.76314213973512e-14,-3.07172419656978e-14,0.508450845084508
-1.76314213973512e-14,-3.07172419656978e-14,0.508550855085509
-1.76314213973512e-14,-3.07172419656978e-14,0.508650865086509
-1.76314213973512e-14,-3.07172419656978e-14,0.508750875087509
-1.76314213973512e-14,-3.07172419656978e-14,0.508850885088509
-1.76314213973512e-14,-3.07172419656978e-14,0.508950895089509
-1.76314213973512e-14,-3.07172419656978e-14,0.509050905090509
-1.76314213973512e-14,-3.07172419656978e-14,0.509150915091509
-1.76314213973512e-14,-3.07172419656978e-14,0.509250925092509
-1.76314213973512e-14,-3.07172419656978e-14,0.509350935093509
-1.76314213973512e-14,-3.07172419656978e-14,0.509450945094509
-1.76314213973512e-14,-3.07172419656978e-14,0.50955095509551
-1.76314213973512e-14,-3.07172419656978e-14,0.50965096509651
-1.76314213973512e-14,-3.07172419656978e-14,0.50975097509751
-1.76314213973512e-14,-3.07172419656978e-14,0.50985098509851
-1.76314213973512e-14,-3.07172419656978e-14,0.50995099509951
-1.76314213973512e-14,-3.07172419656978e-14,0.51005100510051
-1.76314213973512e-14,-3.07172419656978e-14,0.51015101510151
-1.76314213973512e-14,-3.07172419656978e-14,0.51025102510251
-1.76314213973512e-14,-3.07172419656978e-14,0.51035103510351
-1.76314213973512e-14,-3.07172419656978e-14,0.51045104510451
-1.76314213973512e-14,-3.07172419656978e-14,0.510551055105511
-1.76314213973512e-14,-3.07172419656978e-14,0.510651065106511
-1.76314213973512e-14,-3.07172419656978e-14,0.510751075107511
-1.76314213973512e-14,-3.07172419656978e-14,0.510851085108511
-1.76314213973512e-14,-3.07172419656978e-14,0.510951095109511
-1.76314213973512e-14,-3.07172419656978e-14,0.511051105110511
-1.76314213973512e-14,-3.07172419656978e-14,0.511151115111511
-1.76314213973512e-14,-3.07172419656978e-14,0.511251125112511
-1.76314213973512e-14,-3.07172419656978e-14,0.511351135113511
-1.76314213973512e-14,-3.07172419656978e-14,0.511451145114511
-1.76314213973512e-14,-3.07172419656978e-14,0.511551155115512
-1.76314213973512e-14,-3.07172419656978e-14,0.511651165116512
-1.76314213973512e-14,-3.07172419656978e-14,0.511751175117512
-1.76314213973512e-14,-3.07172419656978e-14,0.511851185118512
-1.76314213973512e-14,-3.07172419656978e-14,0.511951195119512
-1.76314213973512e-14,-3.07172419656978e-14,0.512051205120512
-1.76314213973512e-14,-3.07172419656978e-14,0.512151215121512
-1.76314213973512e-14,-3.07172419656978e-14,0.512251225122512
-1.76314213973512e-14,-3.07172419656978e-14,0.512351235123512
-1.76314213973512e-14,-3.07172419656978e-14,0.512451245124512
-1.76314213973512e-14,-3.07172419656978e-14,0.512551255125513
-1.76314213973512e-14,-3.07172419656978e-14,0.512651265126513
-1.76314213973512e-14,-3.07172419656978e-14,0.512751275127513
-1.76314213973512e-14,-3.07172419656978e-14,0.512851285128513
-1.76314213973512e-14,-3.07172419656978e-14,0.512951295129513
-1.76314213973512e-14,-3.07172419656978e-14,0.513051305130513
-1.76314213973512e-14,-3.07172419656978e-14,0.513151315131513
-1.76314213973512e-14,-3.07172419656978e-14,0.513251325132513
-1.76314213973512e-14,-3.07172419656978e-14,0.513351335133513
-1.76314213973512e-14,-3.07172419656978e-14,0.513451345134513
-1.76314213973512e-14,-3.07172419656978e-14,0.513551355135514
-1.76314213973512e-14,-3.07172419656978e-14,0.513651365136514
-1.76314213973512e-14,-3.07172419656978e-14,0.513751375137514
-1.76314213973512e-14,-3.07172419656978e-14,0.513851385138514
-1.76314213973512e-14,-3.07172419656978e-14,0.513951395139514
-1.76314213973512e-14,-3.07172419656978e-14,0.514051405140514
-1.76314213973512e-14,-3.07172419656978e-14,0.514151415141514
-1.76314213973512e-14,-3.07172419656978e-14,0.514251425142514
-1.76314213973512e-14,-3.07172419656978e-14,0.514351435143514
-1.76314213973512e-14,-3.07172419656978e-14,0.514451445144514
-1.76314213973512e-14,-3.07172419656978e-14,0.514551455145515
-1.76314213973512e-14,-3.07172419656978e-14,0.514651465146515
-1.76314213973512e-14,-3.07172419656978e-14,0.514751475147515
-1.76314213973512e-14,-3.07172419656978e-14,0.514851485148515
-1.76314213973512e-14,-3.07172419656978e-14,0.514951495149515
-1.76314213973512e-14,-3.07172419656978e-14,0.515051505150515
-1.76314213973512e-14,-3.07172419656978e-14,0.515151515151515
-1.76314213973512e-14,-3.07172419656978e-14,0.515251525152515
-1.76314213973512e-14,-3.07172419656978e-14,0.515351535153515
-1.76314213973512e-14,-3.07172419656978e-14,0.515451545154515
-1.76314213973512e-14,-3.07172419656978e-14,0.515551555155516
-1.76314213973512e-14,-3.07172419656978e-14,0.515651565156516
-1.76314213973512e-14,-3.07172419656978e-14,0.515751575157516
-1.76314213973512e-14,-3.07172419656978e-14,0.515851585158516
-1.76314213973512e-14,-3.07172419656978e-14,0.515951595159516
-1.76314213973512e-14,-3.07172419656978e-14,0.516051605160516
-1.76314213973512e-14,-3.07172419656978e-14,0.516151615161516
-1.76314213973512e-14,-3.07172419656978e-14,0.516251625162516
-1.76314213973512e-14,-3.07172419656978e-14,0.516351635163516
-1.76314213973512e-14,-3.07172419656978e-14,0.516451645164516
-1.76314213973512e-14,-3.07172419656978e-14,0.516551655165517
-1.76314213973512e-14,-3.07172419656978e-14,0.516651665166517
-1.76314213973512e-14,-3.07172419656978e-14,0.516751675167517
-1.76314213973512e-14,-3.07172419656978e-14,0.516851685168517
-1.76314213973512e-14,-3.07172419656978e-14,0.516951695169517
-1.76314213973512e-14,-3.07172419656978e-14,0.517051705170517
-1.76314213973512e-14,-3.07172419656978e-14,0.517151715171517
-1.76314213973512e-14,-3.07172419656978e-14,0.517251725172517
-1.76314213973512e-14,-3.07172419656978e-14,0.517351735173517
-1.76314213973512e-14,-3.07172419656978e-14,0.517451745174517
-1.76314213973512e-14,-3.07172419656978e-14,0.517551755175518
-1.76314213973512e-14,-3.07172419656978e-14,0.517651765176518
-1.76314213973512e-14,-3.07172419656978e-14,0.517751775177518
-1.76314213973512e-14,-3.07172419656978e-14,0.517851785178518
-1.76314213973512e-14,-3.07172419656978e-14,0.517951795179518
-1.76314213973512e-14,-3.07172419656978e-14,0.518051805180518
-1.76314213973512e-14,-3.07172419656978e-14,0.518151815181518
-1.76314213973512e-14,-3.07172419656978e-14,0.518251825182518
-1.76314213973512e-14,-3.07172419656978e-14,0.518351835183518
-1.76314213973512e-14,-3.07172419656978e-14,0.518451845184518
-1.76314213973512e-14,-3.07172419656978e-14,0.518551855185519
-1.76314213973512e-14,-3.07172419656978e-14,0.518651865186519
-1.76314213973512e-14,-3.07172419656978e-14,0.518751875187519
-1.76314213973512e-14,-3.07172419656978e-14,0.518851885188519
-1.76314213973512e-14,-3.07172419656978e-14,0.518951895189519
-1.76314213973512e-14,-3.07172419656978e-14,0.519051905190519
-1.76314213973512e-14,-3.07172419656978e-14,0.519151915191519
-1.76314213973512e-14,-3.07172419656978e-14,0.519251925192519
-1.76314213973512e-14,-3.07172419656978e-14,0.519351935193519
-1.76314213973512e-14,-3.07172419656978e-14,0.519451945194519
-1.76314213973512e-14,-3.07172419656978e-14,0.51955195519552
-1.76314213973512e-14,-3.07172419656978e-14,0.51965196519652
-1.76314213973512e-14,-3.07172419656978e-14,0.51975197519752
-1.76314213973512e-14,-3.07172419656978e-14,0.51985198519852
-1.76314213973512e-14,-3.07172419656978e-14,0.51995199519952
-1.76314213973512e-14,-3.07172419656978e-14,0.52005200520052
-1.76314213973512e-14,-3.07172419656978e-14,0.52015201520152
-1.76314213973512e-14,-3.07172419656978e-14,0.52025202520252
-1.76314213973512e-14,-3.07172419656978e-14,0.52035203520352
-1.76314213973512e-14,-3.07172419656978e-14,0.52045204520452
-1.76314213973512e-14,-3.07172419656978e-14,0.520552055205521
-1.76314213973512e-14,-3.07172419656978e-14,0.520652065206521
-1.76314213973512e-14,-3.07172419656978e-14,0.520752075207521
-1.76314213973512e-14,-3.07172419656978e-14,0.520852085208521
-1.76314213973512e-14,-3.07172419656978e-14,0.520952095209521
-1.76314213973512e-14,-3.07172419656978e-14,0.521052105210521
-1.76314213973512e-14,-3.07172419656978e-14,0.521152115211521
-1.76314213973512e-14,-3.07172419656978e-14,0.521252125212521
-1.76314213973512e-14,-3.07172419656978e-14,0.521352135213521
-1.76314213973512e-14,-3.07172419656978e-14,0.521452145214521
-1.76314213973512e-14,-3.07172419656978e-14,0.521552155215522
-1.76314213973512e-14,-3.07172419656978e-14,0.521652165216522
-1.76314213973512e-14,-3.07172419656978e-14,0.521752175217522
-1.76314213973512e-14,-3.07172419656978e-14,0.521852185218522
-1.76314213973512e-14,-3.07172419656978e-14,0.521952195219522
-1.76314213973512e-14,-3.07172419656978e-14,0.522052205220522
-1.76314213973512e-14,-3.07172419656978e-14,0.522152215221522
-1.76314213973512e-14,-3.07172419656978e-14,0.522252225222522
-1.76314213973512e-14,-3.07172419656978e-14,0.522352235223522
-1.76314213973512e-14,-3.07172419656978e-14,0.522452245224522
-1.76314213973512e-14,-3.07172419656978e-14,0.522552255225523
-1.76314213973512e-14,-3.07172419656978e-14,0.522652265226523
-1.76314213973512e-14,-3.07172419656978e-14,0.522752275227523
-1.76314213973512e-14,-3.07172419656978e-14,0.522852285228523
-1.76314213973512e-14,-3.07172419656978e-14,0.522952295229523
-1.76314213973512e-14,-3.07172419656978e-14,0.523052305230523
-1.76314213973512e-14,-3.07172419656978e-14,0.523152315231523
-1.76314213973512e-14,-3.07172419656978e-14,0.523252325232523
-1.76314213973512e-14,-3.07172419656978e-14,0.523352335233523
-1.76314213973512e-14,-3.07172419656978e-14,0.523452345234523
-1.76314213973512e-14,-3.07172419656978e-14,0.523552355235524
-1.76314213973512e-14,-3.07172419656978e-14,0.523652365236524
-1.76314213973512e-14,-3.07172419656978e-14,0.523752375237524
-1.76314213973512e-14,-3.07172419656978e-14,0.523852385238524
-1.76314213973512e-14,-3.07172419656978e-14,0.523952395239524
-1.76314213973512e-14,-3.07172419656978e-14,0.524052405240524
-1.76314213973512e-14,-3.07172419656978e-14,0.524152415241524
-1.76314213973512e-14,-3.07172419656978e-14,0.524252425242524
-1.76314213973512e-14,-3.07172419656978e-14,0.524352435243524
-1.76314213973512e-14,-3.07172419656978e-14,0.524452445244525
-1.76314213973512e-14,-3.07172419656978e-14,0.524552455245525
-1.76314213973512e-14,-3.07172419656978e-14,0.524652465246525
-1.76314213973512e-14,-3.07172419656978e-14,0.524752475247525
-1.76314213973512e-14,-3.07172419656978e-14,0.524852485248525
-1.76314213973512e-14,-3.07172419656978e-14,0.524952495249525
-1.76314213973512e-14,-3.07172419656978e-14,0.525052505250525
-1.76314213973512e-14,-3.07172419656978e-14,0.525152515251525
-1.76314213973512e-14,-3.07172419656978e-14,0.525252525252525
-1.76314213973512e-14,-3.07172419656978e-14,0.525352535253525
-1.76314213973512e-14,-3.07172419656978e-14,0.525452545254525
-1.76314213973512e-14,-3.07172419656978e-14,0.525552555255526
-1.76314213973512e-14,-3.07172419656978e-14,0.525652565256526
-1.76314213973512e-14,-3.07172419656978e-14,0.525752575257526
-1.76314213973512e-14,-3.07172419656978e-14,0.525852585258526
-1.76314213973512e-14,-3.07172419656978e-14,0.525952595259526
-1.76314213973512e-14,-3.07172419656978e-14,0.526052605260526
-1.76314213973512e-14,-3.07172419656978e-14,0.526152615261526
-1.76314213973512e-14,-3.07172419656978e-14,0.526252625262526
-1.76314213973512e-14,-3.07172419656978e-14,0.526352635263526
-1.76314213973512e-14,-3.07172419656978e-14,0.526452645264526
-1.76314213973512e-14,-3.07172419656978e-14,0.526552655265527
-1.76314213973512e-14,-3.07172419656978e-14,0.526652665266527
-1.76314213973512e-14,-3.07172419656978e-14,0.526752675267527
-1.76314213973512e-14,-3.07172419656978e-14,0.526852685268527
-1.76314213973512e-14,-3.07172419656978e-14,0.526952695269527
-1.76314213973512e-14,-3.07172419656978e-14,0.527052705270527
-1.76314213973512e-14,-3.07172419656978e-14,0.527152715271527
-1.76314213973512e-14,-3.07172419656978e-14,0.527252725272527
-1.76314213973512e-14,-3.07172419656978e-14,0.527352735273527
-1.76314213973512e-14,-3.07172419656978e-14,0.527452745274527
-1.76314213973512e-14,-3.07172419656978e-14,0.527552755275528
-1.76314213973512e-14,-3.07172419656978e-14,0.527652765276528
-1.76314213973512e-14,-3.07172419656978e-14,0.527752775277528
-1.76314213973512e-14,-3.07172419656978e-14,0.527852785278528
-1.76314213973512e-14,-3.07172419656978e-14,0.527952795279528
-1.76314213973512e-14,-3.07172419656978e-14,0.528052805280528
-1.76314213973512e-14,-3.07172419656978e-14,0.528152815281528
-1.76314213973512e-14,-3.07172419656978e-14,0.528252825282528
-1.76314213973512e-14,-3.07172419656978e-14,0.528352835283528
-1.76314213973512e-14,-3.07172419656978e-14,0.528452845284528
-1.76314213973512e-14,-3.07172419656978e-14,0.528552855285529
-1.76314213973512e-14,-3.07172419656978e-14,0.528652865286529
-1.76314213973512e-14,-3.07172419656978e-14,0.528752875287529
-1.76314213973512e-14,-3.07172419656978e-14,0.528852885288529
-1.76314213973512e-14,-3.07172419656978e-14,0.528952895289529
-1.76314213973512e-14,-3.07172419656978e-14,0.529052905290529
-1.76314213973512e-14,-3.07172419656978e-14,0.529152915291529
-1.76314213973512e-14,-3.07172419656978e-14,0.529252925292529
-1.76314213973512e-14,-3.07172419656978e-14,0.529352935293529
-1.76314213973512e-14,-3.07172419656978e-14,0.529452945294529
-1.76314213973512e-14,-3.07172419656978e-14,0.52955295529553
-1.76314213973512e-14,-3.07172419656978e-14,0.52965296529653
-1.76314213973512e-14,-3.07172419656978e-14,0.52975297529753
-1.76314213973512e-14,-3.07172419656978e-14,0.52985298529853
-1.76314213973512e-14,-3.07172419656978e-14,0.52995299529953
-1.76314213973512e-14,-3.07172419656978e-14,0.53005300530053
-1.76314213973512e-14,-3.07172419656978e-14,0.53015301530153
-1.76314213973512e-14,-3.07172419656978e-14,0.53025302530253
-1.76314213973512e-14,-3.07172419656978e-14,0.53035303530353
-1.76314213973512e-14,-3.07172419656978e-14,0.53045304530453
-1.76314213973512e-14,-3.07172419656978e-14,0.530553055305531
-1.76314213973512e-14,-3.07172419656978e-14,0.530653065306531
-1.76314213973512e-14,-3.07172419656978e-14,0.530753075307531
-1.76314213973512e-14,-3.07172419656978e-14,0.530853085308531
-1.76314213973512e-14,-3.07172419656978e-14,0.530953095309531
-1.76314213973512e-14,-3.07172419656978e-14,0.531053105310531
-1.76314213973512e-14,-3.07172419656978e-14,0.531153115311531
-1.76314213973512e-14,-3.07172419656978e-14,0.531253125312531
-1.76314213973512e-14,-3.07172419656978e-14,0.531353135313531
-1.76314213973512e-14,-3.07172419656978e-14,0.531453145314531
-1.76314213973512e-14,-3.07172419656978e-14,0.531553155315532
-1.76314213973512e-14,-3.07172419656978e-14,0.531653165316532
-1.76314213973512e-14,-3.07172419656978e-14,0.531753175317532
-1.76314213973512e-14,-3.07172419656978e-14,0.531853185318532
-1.76314213973512e-14,-3.07172419656978e-14,0.531953195319532
-1.76314213973512e-14,-3.07172419656978e-14,0.532053205320532
-1.76314213973512e-14,-3.07172419656978e-14,0.532153215321532
-1.76314213973512e-14,-3.07172419656978e-14,0.532253225322532
-1.76314213973512e-14,-3.07172419656978e-14,0.532353235323532
-1.76314213973512e-14,-3.07172419656978e-14,0.532453245324532
-1.76314213973512e-14,-3.07172419656978e-14,0.532553255325533
-1.76314213973512e-14,-3.07172419656978e-14,0.532653265326533
-1.76314213973512e-14,-3.07172419656978e-14,0.532753275327533
-1.76314213973512e-14,-3.07172419656978e-14,0.532853285328533
-1.76314213973512e-14,-3.07172419656978e-14,0.532953295329533
-1.76314213973512e-14,-3.07172419656978e-14,0.533053305330533
-1.76314213973512e-14,-3.07172419656978e-14,0.533153315331533
-1.76314213973512e-14,-3.07172419656978e-14,0.533253325332533
-1.76314213973512e-14,-3.07172419656978e-14,0.533353335333533
-1.76314213973512e-14,-3.07172419656978e-14,0.533453345334533
-1.76314213973512e-14,-3.07172419656978e-14,0.533553355335534
-1.76314213973512e-14,-3.07172419656978e-14,0.533653365336534
-1.76314213973512e-14,-3.07172419656978e-14,0.533753375337534
-1.76314213973512e-14,-3.07172419656978e-14,0.533853385338534
-1.76314213973512e-14,-3.07172419656978e-14,0.533953395339534
-1.76314213973512e-14,-3.07172419656978e-14,0.534053405340534
-1.76314213973512e-14,-3.07172419656978e-14,0.534153415341534
-1.76314213973512e-14,-3.07172419656978e-14,0.534253425342534
-1.76314213973512e-14,-3.07172419656978e-14,0.534353435343534
-1.76314213973512e-14,-3.07172419656978e-14,0.534453445344534
-1.76314213973512e-14,-3.07172419656978e-14,0.534553455345535
-1.76314213973512e-14,-3.07172419656978e-14,0.534653465346535
-1.76314213973512e-14,-3.07172419656978e-14,0.534753475347535
-1.76314213973512e-14,-3.07172419656978e-14,0.534853485348535
-1.76314213973512e-14,-3.07172419656978e-14,0.534953495349535
-1.76314213973512e-14,-3.07172419656978e-14,0.535053505350535
-1.76314213973512e-14,-3.07172419656978e-14,0.535153515351535
-1.76314213973512e-14,-3.07172419656978e-14,0.535253525352535
-1.76314213973512e-14,-3.07172419656978e-14,0.535353535353535
-1.76314213973512e-14,-3.07172419656978e-14,0.535453545354535
-1.76314213973512e-14,-3.07172419656978e-14,0.535553555355536
-1.76314213973512e-14,-3.07172419656978e-14,0.535653565356536
-1.76314213973512e-14,-3.07172419656978e-14,0.535753575357536
-1.76314213973512e-14,-3.07172419656978e-14,0.535853585358536
-1.76314213973512e-14,-3.07172419656978e-14,0.535953595359536
-1.76314213973512e-14,-3.07172419656978e-14,0.536053605360536
-1.76314213973512e-14,-3.07172419656978e-14,0.536153615361536
-1.76314213973512e-14,-3.07172419656978e-14,0.536253625362536
-1.76314213973512e-14,-3.07172419656978e-14,0.536353635363536
-1.76314213973512e-14,-3.07172419656978e-14,0.536453645364536
-1.76314213973512e-14,-3.07172419656978e-14,0.536553655365537
-1.76314213973512e-14,-3.07172419656978e-14,0.536653665366537
-1.76314213973512e-14,-3.07172419656978e-14,0.536753675367537
-1.76314213973512e-14,-3.07172419656978e-14,0.536853685368537
-1.76314213973512e-14,-3.07172419656978e-14,0.536953695369537
-1.76314213973512e-14,-3.07172419656978e-14,0.537053705370537
-1.76314213973512e-14,-3.07172419656978e-14,0.537153715371537
-1.76314213973512e-14,-3.07172419656978e-14,0.537253725372537
-1.76314213973512e-14,-3.07172419656978e-14,0.537353735373537
-1.76314213973512e-14,-3.07172419656978e-14,0.537453745374537
-1.76314213973512e-14,-3.07172419656978e-14,0.537553755375538
-1.76314213973512e-14,-3.07172419656978e-14,0.537653765376538
-1.76314213973512e-14,-3.07172419656978e-14,0.537753775377538
-1.76314213973512e-14,-3.07172419656978e-14,0.537853785378538
-1.76314213973512e-14,-3.07172419656978e-14,0.537953795379538
-1.76314213973512e-14,-3.07172419656978e-14,0.538053805380538
-1.76314213973512e-14,-3.07172419656978e-14,0.538153815381538
-1.76314213973512e-14,-3.07172419656978e-14,0.538253825382538
-1.76314213973512e-14,-3.07172419656978e-14,0.538353835383538
-1.76314213973512e-14,-3.07172419656978e-14,0.538453845384538
-1.76314213973512e-14,-3.07172419656978e-14,0.538553855385539
-1.76314213973512e-14,-3.07172419656978e-14,0.538653865386539
-1.76314213973512e-14,-3.07172419656978e-14,0.538753875387539
-1.76314213973512e-14,-3.07172419656978e-14,0.538853885388539
-1.76314213973512e-14,-3.07172419656978e-14,0.538953895389539
-1.76314213973512e-14,-3.07172419656978e-14,0.539053905390539
-1.76314213973512e-14,-3.07172419656978e-14,0.539153915391539
-1.76314213973512e-14,-3.07172419656978e-14,0.539253925392539
-1.76314213973512e-14,-3.07172419656978e-14,0.539353935393539
-1.76314213973512e-14,-3.07172419656978e-14,0.53945394539454
-1.76314213973512e-14,-3.07172419656978e-14,0.53955395539554
-1.76314213973512e-14,-3.07172419656978e-14,0.53965396539654
-1.76314213973512e-14,-3.07172419656978e-14,0.53975397539754
-1.76314213973512e-14,-3.07172419656978e-14,0.53985398539854
-1.76314213973512e-14,-3.07172419656978e-14,0.53995399539954
-1.76314213973512e-14,-3.07172419656978e-14,0.54005400540054
-1.76314213973512e-14,-3.07172419656978e-14,0.54015401540154
-1.76314213973512e-14,-3.07172419656978e-14,0.54025402540254
-1.76314213973512e-14,-3.07172419656978e-14,0.54035403540354
-1.76314213973512e-14,-3.07172419656978e-14,0.54045404540454
-1.76314213973512e-14,-3.07172419656978e-14,0.540554055405541
-1.76314213973512e-14,-3.07172419656978e-14,0.540654065406541
-1.76314213973512e-14,-3.07172419656978e-14,0.540754075407541
-1.76314213973512e-14,-3.07172419656978e-14,0.540854085408541
-1.76314213973512e-14,-3.07172419656978e-14,0.540954095409541
-1.76314213973512e-14,-3.07172419656978e-14,0.541054105410541
-1.76314213973512e-14,-3.07172419656978e-14,0.541154115411541
-1.76314213973512e-14,-3.07172419656978e-14,0.541254125412541
-1.76314213973512e-14,-3.07172419656978e-14,0.541354135413541
-1.76314213973512e-14,-3.07172419656978e-14,0.541454145414541
-1.76314213973512e-14,-3.07172419656978e-14,0.541554155415542
-1.76314213973512e-14,-3.07172419656978e-14,0.541654165416542
-1.76314213973512e-14,-3.07172419656978e-14,0.541754175417542
-1.76314213973512e-14,-3.07172419656978e-14,0.541854185418542
-1.76314213973512e-14,-3.07172419656978e-14,0.541954195419542
-1.76314213973512e-14,-3.07172419656978e-14,0.542054205420542
-1.76314213973512e-14,-3.07172419656978e-14,0.542154215421542
-1.76314213973512e-14,-3.07172419656978e-14,0.542254225422542
-1.76314213973512e-14,-3.07172419656978e-14,0.542354235423542
-1.76314213973512e-14,-3.07172419656978e-14,0.542454245424542
-1.76314213973512e-14,-3.07172419656978e-14,0.542554255425543
-1.76314213973512e-14,-3.07172419656978e-14,0.542654265426543
-1.76314213973512e-14,-3.07172419656978e-14,0.542754275427543
-1.76314213973512e-14,-3.07172419656978e-14,0.542854285428543
-1.76314213973512e-14,-3.07172419656978e-14,0.542954295429543
-1.76314213973512e-14,-3.07172419656978e-14,0.543054305430543
-1.76314213973512e-14,-3.07172419656978e-14,0.543154315431543
-1.76314213973512e-14,-3.07172419656978e-14,0.543254325432543
-1.76314213973512e-14,-3.07172419656978e-14,0.543354335433543
-1.76314213973512e-14,-3.07172419656978e-14,0.543454345434543
-1.76314213973512e-14,-3.07172419656978e-14,0.543554355435544
-1.76314213973512e-14,-3.07172419656978e-14,0.543654365436544
-1.76314213973512e-14,-3.07172419656978e-14,0.543754375437544
-1.76314213973512e-14,-3.07172419656978e-14,0.543854385438544
-1.76314213973512e-14,-3.07172419656978e-14,0.543954395439544
-1.76314213973512e-14,-3.07172419656978e-14,0.544054405440544
-1.76314213973512e-14,-3.07172419656978e-14,0.544154415441544
-1.76314213973512e-14,-3.07172419656978e-14,0.544254425442544
-1.76314213973512e-14,-3.07172419656978e-14,0.544354435443544
-1.76314213973512e-14,-3.07172419656978e-14,0.544454445444544
-1.76314213973512e-14,-3.07172419656978e-14,0.544554455445545
-1.76314213973512e-14,-3.07172419656978e-14,0.544654465446545
-1.76314213973512e-14,-3.07172419656978e-14,0.544754475447545
-1.76314213973512e-14,-3.07172419656978e-14,0.544854485448545
-1.76314213973512e-14,-3.07172419656978e-14,0.544954495449545
-1.76314213973512e-14,-3.07172419656978e-14,0.545054505450545
-1.76314213973512e-14,-3.07172419656978e-14,0.545154515451545
-1.76314213973512e-14,-3.07172419656978e-14,0.545254525452545
-1.76314213973512e-14,-3.07172419656978e-14,0.545354535453545
-1.76314213973512e-14,-3.07172419656978e-14,0.545454545454545
-1.76314213973512e-14,-3.07172419656978e-14,0.545554555455546
-1.76314213973512e-14,-3.07172419656978e-14,0.545654565456546
-1.76314213973512e-14,-3.07172419656978e-14,0.545754575457546
-1.76314213973512e-14,-3.07172419656978e-14,0.545854585458546
-1.76314213973512e-14,-3.07172419656978e-14,0.545954595459546
-1.76314213973512e-14,-3.07172419656978e-14,0.546054605460546
-1.76314213973512e-14,-3.07172419656978e-14,0.546154615461546
-1.76314213973512e-14,-3.07172419656978e-14,0.546254625462546
-1.76314213973512e-14,-3.07172419656978e-14,0.546354635463546
-1.76314213973512e-14,-3.07172419656978e-14,0.546454645464546
-1.76314213973512e-14,-3.07172419656978e-14,0.546554655465547
-1.76314213973512e-14,-3.07172419656978e-14,0.546654665466547
-1.76314213973512e-14,-3.07172419656978e-14,0.546754675467547
-1.76314213973512e-14,-3.07172419656978e-14,0.546854685468547
-1.76314213973512e-14,-3.07172419656978e-14,0.546954695469547
-1.76314213973512e-14,-3.07172419656978e-14,0.547054705470547
-1.76314213973512e-14,-3.07172419656978e-14,0.547154715471547
-1.76314213973512e-14,-3.07172419656978e-14,0.547254725472547
-1.76314213973512e-14,-3.07172419656978e-14,0.547354735473547
-1.76314213973512e-14,-3.07172419656978e-14,0.547454745474547
-1.76314213973512e-14,-3.07172419656978e-14,0.547554755475548
-1.76314213973512e-14,-3.07172419656978e-14,0.547654765476548
-1.76314213973512e-14,-3.07172419656978e-14,0.547754775477548
-1.76314213973512e-14,-3.07172419656978e-14,0.547854785478548
-1.76314213973512e-14,-3.07172419656978e-14,0.547954795479548
-1.76314213973512e-14,-3.07172419656978e-14,0.548054805480548
-1.76314213973512e-14,-3.07172419656978e-14,0.548154815481548
-1.76314213973512e-14,-3.07172419656978e-14,0.548254825482548
-1.76314213973512e-14,-3.07172419656978e-14,0.548354835483548
-1.76314213973512e-14,-3.07172419656978e-14,0.548454845484548
-1.76314213973512e-14,-3.07172419656978e-14,0.548554855485549
-1.76314213973512e-14,-3.07172419656978e-14,0.548654865486549
-1.76314213973512e-14,-3.07172419656978e-14,0.548754875487549
-1.76314213973512e-14,-3.07172419656978e-14,0.548854885488549
-1.76314213973512e-14,-3.07172419656978e-14,0.548954895489549
-1.76314213973512e-14,-3.07172419656978e-14,0.549054905490549
-1.76314213973512e-14,-3.07172419656978e-14,0.549154915491549
-1.76314213973512e-14,-3.07172419656978e-14,0.549254925492549
-1.76314213973512e-14,-3.07172419656978e-14,0.549354935493549
-1.76314213973512e-14,-3.07172419656978e-14,0.549454945494549
-1.76314213973512e-14,-3.07172419656978e-14,0.54955495549555
-1.76314213973512e-14,-3.07172419656978e-14,0.54965496549655
-1.76314213973512e-14,-3.07172419656978e-14,0.54975497549755
-1.76314213973512e-14,-3.07172419656978e-14,0.54985498549855
-1.76314213973512e-14,-3.07172419656978e-14,0.54995499549955
-1.76314213973512e-14,-3.07172419656978e-14,0.55005500550055
-1.76314213973512e-14,-3.07172419656978e-14,0.55015501550155
-1.76314213973512e-14,-3.07172419656978e-14,0.55025502550255
-1.76314213973512e-14,-3.07172419656978e-14,0.55035503550355
-1.76314213973512e-14,-3.07172419656978e-14,0.55045504550455
-1.76314213973512e-14,-3.07172419656978e-14,0.550555055505551
-1.76314213973512e-14,-3.07172419656978e-14,0.550655065506551
-1.76314213973512e-14,-3.07172419656978e-14,0.550755075507551
-1.76314213973512e-14,-3.07172419656978e-14,0.550855085508551
-1.76314213973512e-14,-3.07172419656978e-14,0.550955095509551
-1.76314213973512e-14,-3.07172419656978e-14,0.551055105510551
-1.76314213973512e-14,-3.07172419656978e-14,0.551155115511551
-1.76314213973512e-14,-3.07172419656978e-14,0.551255125512551
-1.76314213973512e-14,-3.07172419656978e-14,0.551355135513551
-1.76314213973512e-14,-3.07172419656978e-14,0.551455145514551
-1.76314213973512e-14,-3.07172419656978e-14,0.551555155515552
-1.76314213973512e-14,-3.07172419656978e-14,0.551655165516552
-1.76314213973512e-14,-3.07172419656978e-14,0.551755175517552
-1.76314213973512e-14,-3.07172419656978e-14,0.551855185518552
-1.76314213973512e-14,-3.07172419656978e-14,0.551955195519552
-1.76314213973512e-14,-3.07172419656978e-14,0.552055205520552
-1.76314213973512e-14,-3.07172419656978e-14,0.552155215521552
-1.76314213973512e-14,-3.07172419656978e-14,0.552255225522552
-1.76314213973512e-14,-3.07172419656978e-14,0.552355235523552
-1.76314213973512e-14,-3.07172419656978e-14,0.552455245524552
-1.76314213973512e-14,-3.07172419656978e-14,0.552555255525553
-1.76314213973512e-14,-3.07172419656978e-14,0.552655265526553
-1.76314213973512e-14,-3.07172419656978e-14,0.552755275527553
-1.76314213973512e-14,-3.07172419656978e-14,0.552855285528553
-1.76314213973512e-14,-3.07172419656978e-14,0.552955295529553
-1.76314213973512e-14,-3.07172419656978e-14,0.553055305530553
-1.76314213973512e-14,-3.07172419656978e-14,0.553155315531553
-1.76314213973512e-14,-3.07172419656978e-14,0.553255325532553
-1.76314213973512e-14,-3.07172419656978e-14,0.553355335533553
-1.76314213973512e-14,-3.07172419656978e-14,0.553455345534553
-1.76314213973512e-14,-3.07172419656978e-14,0.553555355535554
-1.76314213973512e-14,-3.07172419656978e-14,0.553655365536554
-1.76314213973512e-14,-3.07172419656978e-14,0.553755375537554
-1.76314213973512e-14,-3.07172419656978e-14,0.553855385538554
-1.76314213973512e-14,-3.07172419656978e-14,0.553955395539554
-1.76314213973512e-14,-3.07172419656978e-14,0.554055405540554
-1.76314213973512e-14,-3.07172419656978e-14,0.554155415541554
-1.76314213973512e-14,-3.07172419656978e-14,0.554255425542554
-1.76314213973512e-14,-3.07172419656978e-14,0.554355435543554
-1.76314213973512e-14,-3.07172419656978e-14,0.554455445544555
-1.76314213973512e-14,-3.07172419656978e-14,0.554555455545555
-1.76314213973512e-14,-3.07172419656978e-14,0.554655465546555
-1.76314213973512e-14,-3.07172419656978e-14,0.554755475547555
-1.76314213973512e-14,-3.07172419656978e-14,0.554855485548555
-1.76314213973512e-14,-3.07172419656978e-14,0.554955495549555
-1.76314213973512e-14,-3.07172419656978e-14,0.555055505550555
-1.76314213973512e-14,-3.07172419656978e-14,0.555155515551555
-1.76314213973512e-14,-3.07172419656978e-14,0.555255525552555
-1.76314213973512e-14,-3.07172419656978e-14,0.555355535553555
-1.76314213973512e-14,-3.07172419656978e-14,0.555455545554555
-1.76314213973512e-14,-3.07172419656978e-14,0.555555555555556
-1.76314213973512e-14,-3.07172419656978e-14,0.555655565556556
-1.76314213973512e-14,-3.07172419656978e-14,0.555755575557556
-1.76314213973512e-14,-3.07172419656978e-14,0.555855585558556
-1.76314213973512e-14,-3.07172419656978e-14,0.555955595559556
-1.76314213973512e-14,-3.07172419656978e-14,0.556055605560556
-1.76314213973512e-14,-3.07172419656978e-14,0.556155615561556
-1.76314213973512e-14,-3.07172419656978e-14,0.556255625562556
-1.76314213973512e-14,-3.07172419656978e-14,0.556355635563556
-1.76314213973512e-14,-3.07172419656978e-14,0.556455645564556
-1.76314213973512e-14,-3.07172419656978e-14,0.556555655565557
-1.76314213973512e-14,-3.07172419656978e-14,0.556655665566557
-1.76314213973512e-14,-3.07172419656978e-14,0.556755675567557
-1.76314213973512e-14,-3.07172419656978e-14,0.556855685568557
-1.76314213973512e-14,-3.07172419656978e-14,0.556955695569557
-1.76314213973512e-14,-3.07172419656978e-14,0.557055705570557
-1.76314213973512e-14,-3.07172419656978e-14,0.557155715571557
-1.76314213973512e-14,-3.07172419656978e-14,0.557255725572557
-1.76314213973512e-14,-3.07172419656978e-14,0.557355735573557
-1.76314213973512e-14,-3.07172419656978e-14,0.557455745574557
-1.76314213973512e-14,-3.07172419656978e-14,0.557555755575558
-1.76314213973512e-14,-3.07172419656978e-14,0.557655765576558
-1.76314213973512e-14,-3.07172419656978e-14,0.557755775577558
-1.76314213973512e-14,-3.07172419656978e-14,0.557855785578558
-1.76314213973512e-14,-3.07172419656978e-14,0.557955795579558
-1.76314213973512e-14,-3.07172419656978e-14,0.558055805580558
-1.76314213973512e-14,-3.07172419656978e-14,0.558155815581558
-1.76314213973512e-14,-3.07172419656978e-14,0.558255825582558
-1.76314213973512e-14,-3.07172419656978e-14,0.558355835583558
-1.76314213973512e-14,-3.07172419656978e-14,0.558455845584558
-1.76314213973512e-14,-3.07172419656978e-14,0.558555855585559
-1.76314213973512e-14,-3.07172419656978e-14,0.558655865586559
-1.76314213973512e-14,-3.07172419656978e-14,0.558755875587559
-1.76314213973512e-14,-3.07172419656978e-14,0.558855885588559
-1.76314213973512e-14,-3.07172419656978e-14,0.558955895589559
-1.76314213973512e-14,-3.07172419656978e-14,0.559055905590559
-1.76314213973512e-14,-3.07172419656978e-14,0.559155915591559
-1.76314213973512e-14,-3.07172419656978e-14,0.559255925592559
-1.76314213973512e-14,-3.07172419656978e-14,0.559355935593559
-1.76314213973512e-14,-3.07172419656978e-14,0.559455945594559
-1.76314213973512e-14,-3.07172419656978e-14,0.55955595559556
-1.76314213973512e-14,-3.07172419656978e-14,0.55965596559656
-1.76314213973512e-14,-3.07172419656978e-14,0.55975597559756
-1.76314213973512e-14,-3.07172419656978e-14,0.55985598559856
-1.76314213973512e-14,-3.07172419656978e-14,0.55995599559956
-1.76314213973512e-14,-3.07172419656978e-14,0.56005600560056
-1.76314213973512e-14,-3.07172419656978e-14,0.56015601560156
-1.76314213973512e-14,-3.07172419656978e-14,0.56025602560256
-1.76314213973512e-14,-3.07172419656978e-14,0.56035603560356
-1.76314213973512e-14,-3.07172419656978e-14,0.56045604560456
-1.76314213973512e-14,-3.07172419656978e-14,0.560556055605561
-1.76314213973512e-14,-3.07172419656978e-14,0.560656065606561
-1.76314213973512e-14,-3.07172419656978e-14,0.560756075607561
-1.76314213973512e-14,-3.07172419656978e-14,0.560856085608561
-1.76314213973512e-14,-3.07172419656978e-14,0.560956095609561
-1.76314213973512e-14,-3.07172419656978e-14,0.561056105610561
-1.76314213973512e-14,-3.07172419656978e-14,0.561156115611561
-1.76314213973512e-14,-3.07172419656978e-14,0.561256125612561
-1.76314213973512e-14,-3.07172419656978e-14,0.561356135613561
-1.76314213973512e-14,-3.07172419656978e-14,0.561456145614561
-1.76314213973512e-14,-3.07172419656978e-14,0.561556155615562
-1.76314213973512e-14,-3.07172419656978e-14,0.561656165616562
-1.76314213973512e-14,-3.07172419656978e-14,0.561756175617562
-1.76314213973512e-14,-3.07172419656978e-14,0.561856185618562
-1.76314213973512e-14,-3.07172419656978e-14,0.561956195619562
-1.76314213973512e-14,-3.07172419656978e-14,0.562056205620562
-1.76314213973512e-14,-3.07172419656978e-14,0.562156215621562
-1.76314213973512e-14,-3.07172419656978e-14,0.562256225622562
-1.76314213973512e-14,-3.07172419656978e-14,0.562356235623562
-1.76314213973512e-14,-3.07172419656978e-14,0.562456245624562
-1.76314213973512e-14,-3.07172419656978e-14,0.562556255625563
-1.76314213973512e-14,-3.07172419656978e-14,0.562656265626563
-1.76314213973512e-14,-3.07172419656978e-14,0.562756275627563
-1.76314213973512e-14,-3.07172419656978e-14,0.562856285628563
-1.76314213973512e-14,-3.07172419656978e-14,0.562956295629563
-1.76314213973512e-14,-3.07172419656978e-14,0.563056305630563
-1.76314213973512e-14,-3.07172419656978e-14,0.563156315631563
-1.76314213973512e-14,-3.07172419656978e-14,0.563256325632563
-1.76314213973512e-14,-3.07172419656978e-14,0.563356335633563
-1.76314213973512e-14,-3.07172419656978e-14,0.563456345634563
-1.76314213973512e-14,-3.07172419656978e-14,0.563556355635564
-1.76314213973512e-14,-3.07172419656978e-14,0.563656365636564
-1.76314213973512e-14,-3.07172419656978e-14,0.563756375637564
-1.76314213973512e-14,-3.07172419656978e-14,0.563856385638564
-1.76314213973512e-14,-3.07172419656978e-14,0.563956395639564
-1.76314213973512e-14,-3.07172419656978e-14,0.564056405640564
-1.76314213973512e-14,-3.07172419656978e-14,0.564156415641564
-1.76314213973512e-14,-3.07172419656978e-14,0.564256425642564
-1.76314213973512e-14,-3.07172419656978e-14,0.564356435643564
-1.76314213973512e-14,-3.07172419656978e-14,0.564456445644564
-1.76314213973512e-14,-3.07172419656978e-14,0.564556455645565
-1.76314213973512e-14,-3.07172419656978e-14,0.564656465646565
-1.76314213973512e-14,-3.07172419656978e-14,0.564756475647565
-1.76314213973512e-14,-3.07172419656978e-14,0.564856485648565
-1.76314213973512e-14,-3.07172419656978e-14,0.564956495649565
-1.76314213973512e-14,-3.07172419656978e-14,0.565056505650565
-1.76314213973512e-14,-3.07172419656978e-14,0.565156515651565
-1.76314213973512e-14,-3.07172419656978e-14,0.565256525652565
-1.76314213973512e-14,-3.07172419656978e-14,0.565356535653565
-1.76314213973512e-14,-3.07172419656978e-14,0.565456545654565
-1.76314213973512e-14,-3.07172419656978e-14,0.565556555655566
-1.76314213973512e-14,-3.07172419656978e-14,0.565656565656566
-1.76314213973512e-14,-3.07172419656978e-14,0.565756575657566
-1.76314213973512e-14,-3.07172419656978e-14,0.565856585658566
-1.76314213973512e-14,-3.07172419656978e-14,0.565956595659566
-1.76314213973512e-14,-3.07172419656978e-14,0.566056605660566
-1.76314213973512e-14,-3.07172419656978e-14,0.566156615661566
-1.76314213973512e-14,-3.07172419656978e-14,0.566256625662566
-1.76314213973512e-14,-3.07172419656978e-14,0.566356635663566
-1.76314213973512e-14,-3.07172419656978e-14,0.566456645664566
-1.76314213973512e-14,-3.07172419656978e-14,0.566556655665567
-1.76314213973512e-14,-3.07172419656978e-14,0.566656665666567
-1.76314213973512e-14,-3.07172419656978e-14,0.566756675667567
-1.76314213973512e-14,-3.07172419656978e-14,0.566856685668567
-1.76314213973512e-14,-3.07172419656978e-14,0.566956695669567
-1.76314213973512e-14,-3.07172419656978e-14,0.567056705670567
-1.76314213973512e-14,-3.07172419656978e-14,0.567156715671567
-1.76314213973512e-14,-3.07172419656978e-14,0.567256725672567
-1.76314213973512e-14,-3.07172419656978e-14,0.567356735673567
-1.76314213973512e-14,-3.07172419656978e-14,0.567456745674567
-1.76314213973512e-14,-3.07172419656978e-14,0.567556755675568
-1.76314213973512e-14,-3.07172419656978e-14,0.567656765676568
-1.76314213973512e-14,-3.07172419656978e-14,0.567756775677568
-1.76314213973512e-14,-3.07172419656978e-14,0.567856785678568
-1.76314213973512e-14,-3.07172419656978e-14,0.567956795679568
-1.76314213973512e-14,-3.07172419656978e-14,0.568056805680568
-1.76314213973512e-14,-3.07172419656978e-14,0.568156815681568
-1.76314213973512e-14,-3.07172419656978e-14,0.568256825682568
-1.76314213973512e-14,-3.07172419656978e-14,0.568356835683568
-1.76314213973512e-14,-3.07172419656978e-14,0.568456845684568
-1.76314213973512e-14,-3.07172419656978e-14,0.568556855685569
-1.76314213973512e-14,-3.07172419656978e-14,0.568656865686569
-1.76314213973512e-14,-3.07172419656978e-14,0.568756875687569
-1.76314213973512e-14,-3.07172419656978e-14,0.568856885688569
-1.76314213973512e-14,-3.07172419656978e-14,0.568956895689569
-1.76314213973512e-14,-3.07172419656978e-14,0.569056905690569
-1.76314213973512e-14,-3.07172419656978e-14,0.569156915691569
-1.76314213973512e-14,-3.07172419656978e-14,0.569256925692569
-1.76314213973512e-14,-3.07172419656978e-14,0.569356935693569
-1.76314213973512e-14,-3.07172419656978e-14,0.56945694569457
-1.76314213973512e-14,-3.07172419656978e-14,0.56955695569557
-1.76314213973512e-14,-3.07172419656978e-14,0.56965696569657
-1.76314213973512e-14,-3.07172419656978e-14,0.56975697569757
-1.76314213973512e-14,-3.07172419656978e-14,0.56985698569857
-1.76314213973512e-14,-3.07172419656978e-14,0.56995699569957
-1.76314213973512e-14,-3.07172419656978e-14,0.57005700570057
-1.76314213973512e-14,-3.07172419656978e-14,0.57015701570157
-1.76314213973512e-14,-3.07172419656978e-14,0.57025702570257
-1.76314213973512e-14,-3.07172419656978e-14,0.57035703570357
-1.76314213973512e-14,-3.07172419656978e-14,0.57045704570457
-1.76314213973512e-14,-3.07172419656978e-14,0.570557055705571
-1.76314213973512e-14,-3.07172419656978e-14,0.570657065706571
-1.76314213973512e-14,-3.07172419656978e-14,0.570757075707571
-1.76314213973512e-14,-3.07172419656978e-14,0.570857085708571
-1.76314213973512e-14,-3.07172419656978e-14,0.570957095709571
-1.76314213973512e-14,-3.07172419656978e-14,0.571057105710571
-1.76314213973512e-14,-3.07172419656978e-14,0.571157115711571
-1.76314213973512e-14,-3.07172419656978e-14,0.571257125712571
-1.76314213973512e-14,-3.07172419656978e-14,0.571357135713571
-1.76314213973512e-14,-3.07172419656978e-14,0.571457145714571
-1.76314213973512e-14,-3.07172419656978e-14,0.571557155715572
-1.76314213973512e-14,-3.07172419656978e-14,0.571657165716572
-1.76314213973512e-14,-3.07172419656978e-14,0.571757175717572
-1.76314213973512e-14,-3.07172419656978e-14,0.571857185718572
-1.76314213973512e-14,-3.07172419656978e-14,0.571957195719572
-1.76314213973512e-14,-3.07172419656978e-14,0.572057205720572
-1.76314213973512e-14,-3.07172419656978e-14,0.572157215721572
-1.76314213973512e-14,-3.07172419656978e-14,0.572257225722572
-1.76314213973512e-14,-3.07172419656978e-14,0.572357235723572
-1.76314213973512e-14,-3.07172419656978e-14,0.572457245724572
-1.76314213973512e-14,-3.07172419656978e-14,0.572557255725573
-1.76314213973512e-14,-3.07172419656978e-14,0.572657265726573
-1.76314213973512e-14,-3.07172419656978e-14,0.572757275727573
-1.76314213973512e-14,-3.07172419656978e-14,0.572857285728573
-1.76314213973512e-14,-3.07172419656978e-14,0.572957295729573
-1.76314213973512e-14,-3.07172419656978e-14,0.573057305730573
-1.76314213973512e-14,-3.07172419656978e-14,0.573157315731573
-1.76314213973512e-14,-3.07172419656978e-14,0.573257325732573
-1.76314213973512e-14,-3.07172419656978e-14,0.573357335733573
-1.76314213973512e-14,-3.07172419656978e-14,0.573457345734573
-1.76314213973512e-14,-3.07172419656978e-14,0.573557355735574
-1.76314213973512e-14,-3.07172419656978e-14,0.573657365736574
-1.76314213973512e-14,-3.07172419656978e-14,0.573757375737574
-1.76314213973512e-14,-3.07172419656978e-14,0.573857385738574
-1.76314213973512e-14,-3.07172419656978e-14,0.573957395739574
-1.76314213973512e-14,-3.07172419656978e-14,0.574057405740574
-1.76314213973512e-14,-3.07172419656978e-14,0.574157415741574
-1.76314213973512e-14,-3.07172419656978e-14,0.574257425742574
-1.76314213973512e-14,-3.07172419656978e-14,0.574357435743574
-1.76314213973512e-14,-3.07172419656978e-14,0.574457445744574
-1.76314213973512e-14,-3.07172419656978e-14,0.574557455745575
-1.76314213973512e-14,-3.07172419656978e-14,0.574657465746575
-1.76314213973512e-14,-3.07172419656978e-14,0.574757475747575
-1.76314213973512e-14,-3.07172419656978e-14,0.574857485748575
-1.76314213973512e-14,-3.07172419656978e-14,0.574957495749575
-1.76314213973512e-14,-3.07172419656978e-14,0.575057505750575
-1.76314213973512e-14,-3.07172419656978e-14,0.575157515751575
-1.76314213973512e-14,-3.07172419656978e-14,0.575257525752575
-1.76314213973512e-14,-3.07172419656978e-14,0.575357535753575
-1.76314213973512e-14,-3.07172419656978e-14,0.575457545754575
-1.76314213973512e-14,-3.07172419656978e-14,0.575557555755576
-1.76314213973512e-14,-3.07172419656978e-14,0.575657565756576
-1.76314213973512e-14,-3.07172419656978e-14,0.575757575757576
-1.76314213973512e-14,-3.07172419656978e-14,0.575857585758576
-1.76314213973512e-14,-3.07172419656978e-14,0.575957595759576
-1.76314213973512e-14,-3.07172419656978e-14,0.576057605760576
-1.76314213973512e-14,-3.07172419656978e-14,0.576157615761576
-1.76314213973512e-14,-3.07172419656978e-14,0.576257625762576
-1.76314213973512e-14,-3.07172419656978e-14,0.576357635763576
-1.76314213973512e-14,-3.07172419656978e-14,0.576457645764576
-1.76314213973512e-14,-3.07172419656978e-14,0.576557655765577
-1.76314213973512e-14,-3.07172419656978e-14,0.576657665766577
-1.76314213973512e-14,-3.07172419656978e-14,0.576757675767577
-1.76314213973512e-14,-3.07172419656978e-14,0.576857685768577
-1.76314213973512e-14,-3.07172419656978e-14,0.576957695769577
-1.76314213973512e-14,-3.07172419656978e-14,0.577057705770577
-1.76314213973512e-14,-3.07172419656978e-14,0.577157715771577
-1.76314213973512e-14,-3.07172419656978e-14,0.577257725772577
-1.76314213973512e-14,-3.07172419656978e-14,0.577357735773577
-1.76314213973512e-14,-3.07172419656978e-14,0.577457745774577
-1.76314213973512e-14,-3.07172419656978e-14,0.577557755775578
-1.76314213973512e-14,-3.07172419656978e-14,0.577657765776578
-1.76314213973512e-14,-3.07172419656978e-14,0.577757775777578
-1.76314213973512e-14,-3.07172419656978e-14,0.577857785778578
-1.76314213973512e-14,-3.07172419656978e-14,0.577957795779578
-1.76314213973512e-14,-3.07172419656978e-14,0.578057805780578
-1.76314213973512e-14,-3.07172419656978e-14,0.578157815781578
-1.76314213973512e-14,-3.07172419656978e-14,0.578257825782578
-1.76314213973512e-14,-3.07172419656978e-14,0.578357835783578
-1.76314213973512e-14,-3.07172419656978e-14,0.578457845784578
-1.76314213973512e-14,-3.07172419656978e-14,0.578557855785579
-1.76314213973512e-14,-3.07172419656978e-14,0.578657865786579
-1.76314213973512e-14,-3.07172419656978e-14,0.578757875787579
-1.76314213973512e-14,-3.07172419656978e-14,0.578857885788579
-1.76314213973512e-14,-3.07172419656978e-14,0.578957895789579
-1.76314213973512e-14,-3.07172419656978e-14,0.579057905790579
-1.76314213973512e-14,-3.07172419656978e-14,0.579157915791579
-1.76314213973512e-14,-3.07172419656978e-14,0.579257925792579
-1.76314213973512e-14,-3.07172419656978e-14,0.579357935793579
-1.76314213973512e-14,-3.07172419656978e-14,0.579457945794579
-1.76314213973512e-14,-3.07172419656978e-14,0.57955795579558
-1.76314213973512e-14,-3.07172419656978e-14,0.57965796579658
-1.76314213973512e-14,-3.07172419656978e-14,0.57975797579758
-1.76314213973512e-14,-3.07172419656978e-14,0.57985798579858
-1.76314213973512e-14,-3.07172419656978e-14,0.57995799579958
-1.76314213973512e-14,-3.07172419656978e-14,0.58005800580058
-1.76314213973512e-14,-3.07172419656978e-14,0.58015801580158
-1.76314213973512e-14,-3.07172419656978e-14,0.58025802580258
-1.76314213973512e-14,-3.07172419656978e-14,0.58035803580358
-1.76314213973512e-14,-3.07172419656978e-14,0.58045804580458
-1.76314213973512e-14,-3.07172419656978e-14,0.580558055805581
-1.76314213973512e-14,-3.07172419656978e-14,0.580658065806581
-1.76314213973512e-14,-3.07172419656978e-14,0.580758075807581
-1.76314213973512e-14,-3.07172419656978e-14,0.580858085808581
-1.76314213973512e-14,-3.07172419656978e-14,0.580958095809581
-1.76314213973512e-14,-3.07172419656978e-14,0.581058105810581
-1.76314213973512e-14,-3.07172419656978e-14,0.581158115811581
-1.76314213973512e-14,-3.07172419656978e-14,0.581258125812581
-1.76314213973512e-14,-3.07172419656978e-14,0.581358135813581
-1.76314213973512e-14,-3.07172419656978e-14,0.581458145814581
-1.76314213973512e-14,-3.07172419656978e-14,0.581558155815582
-1.76314213973512e-14,-3.07172419656978e-14,0.581658165816582
-1.76314213973512e-14,-3.07172419656978e-14,0.581758175817582
-1.76314213973512e-14,-3.07172419656978e-14,0.581858185818582
-1.76314213973512e-14,-3.07172419656978e-14,0.581958195819582
-1.76314213973512e-14,-3.07172419656978e-14,0.582058205820582
-1.76314213973512e-14,-3.07172419656978e-14,0.582158215821582
-1.76314213973512e-14,-3.07172419656978e-14,0.582258225822582
-1.76314213973512e-14,-3.07172419656978e-14,0.582358235823582
-1.76314213973512e-14,-3.07172419656978e-14,0.582458245824582
-1.76314213973512e-14,-3.07172419656978e-14,0.582558255825583
-1.76314213973512e-14,-3.07172419656978e-14,0.582658265826583
-1.76314213973512e-14,-3.07172419656978e-14,0.582758275827583
-1.76314213973512e-14,-3.07172419656978e-14,0.582858285828583
-1.76314213973512e-14,-3.07172419656978e-14,0.582958295829583
-1.76314213973512e-14,-3.07172419656978e-14,0.583058305830583
-1.76314213973512e-14,-3.07172419656978e-14,0.583158315831583
-1.76314213973512e-14,-3.07172419656978e-14,0.583258325832583
-1.76314213973512e-14,-3.07172419656978e-14,0.583358335833583
-1.76314213973512e-14,-3.07172419656978e-14,0.583458345834583
-1.76314213973512e-14,-3.07172419656978e-14,0.583558355835584
-1.76314213973512e-14,-3.07172419656978e-14,0.583658365836584
-1.76314213973512e-14,-3.07172419656978e-14,0.583758375837584
-1.76314213973512e-14,-3.07172419656978e-14,0.583858385838584
-1.76314213973512e-14,-3.07172419656978e-14,0.583958395839584
-1.76314213973512e-14,-3.07172419656978e-14,0.584058405840584
-1.76314213973512e-14,-3.07172419656978e-14,0.584158415841584
-1.76314213973512e-14,-3.07172419656978e-14,0.584258425842584
-1.76314213973512e-14,-3.07172419656978e-14,0.584358435843584
-1.76314213973512e-14,-3.07172419656978e-14,0.584458445844585
-1.76314213973512e-14,-3.07172419656978e-14,0.584558455845585
-1.76314213973512e-14,-3.07172419656978e-14,0.584658465846585
-1.76314213973512e-14,-3.07172419656978e-14,0.584758475847585
-1.76314213973512e-14,-3.07172419656978e-14,0.584858485848585
-1.76314213973512e-14,-3.07172419656978e-14,0.584958495849585
-1.76314213973512e-14,-3.07172419656978e-14,0.585058505850585
-1.76314213973512e-14,-3.07172419656978e-14,0.585158515851585
-1.76314213973512e-14,-3.07172419656978e-14,0.585258525852585
-1.76314213973512e-14,-3.07172419656978e-14,0.585358535853585
-1.76314213973512e-14,-3.07172419656978e-14,0.585458545854585
-1.76314213973512e-14,-3.07172419656978e-14,0.585558555855586
-1.76314213973512e-14,-3.07172419656978e-14,0.585658565856586
-1.76314213973512e-14,-3.07172419656978e-14,0.585758575857586
-1.76314213973512e-14,-3.07172419656978e-14,0.585858585858586
-1.76314213973512e-14,-3.07172419656978e-14,0.585958595859586
-1.76314213973512e-14,-3.07172419656978e-14,0.586058605860586
-1.76314213973512e-14,-3.07172419656978e-14,0.586158615861586
-1.76314213973512e-14,-3.07172419656978e-14,0.586258625862586
-1.76314213973512e-14,-3.07172419656978e-14,0.586358635863586
-1.76314213973512e-14,-3.07172419656978e-14,0.586458645864587
-1.76314213973512e-14,-3.07172419656978e-14,0.586558655865587
-1.76314213973512e-14,-3.07172419656978e-14,0.586658665866587
-1.76314213973512e-14,-3.07172419656978e-14,0.586758675867587
-1.76314213973512e-14,-3.07172419656978e-14,0.586858685868587
-1.76314213973512e-14,-3.07172419656978e-14,0.586958695869587
-1.76314213973512e-14,-3.07172419656978e-14,0.587058705870587
-1.76314213973512e-14,-3.07172419656978e-14,0.587158715871587
-1.76314213973512e-14,-3.07172419656978e-14,0.587258725872587
-1.76314213973512e-14,-3.07172419656978e-14,0.587358735873587
-1.76314213973512e-14,-3.07172419656978e-14,0.587458745874587
-1.76314213973512e-14,-3.07172419656978e-14,0.587558755875588
-1.76314213973512e-14,-3.07172419656978e-14,0.587658765876588
-1.76314213973512e-14,-3.07172419656978e-14,0.587758775877588
-1.76314213973512e-14,-3.07172419656978e-14,0.587858785878588
-1.76314213973512e-14,-3.07172419656978e-14,0.587958795879588
-1.76314213973512e-14,-3.07172419656978e-14,0.588058805880588
-1.76314213973512e-14,-3.07172419656978e-14,0.588158815881588
-1.76314213973512e-14,-3.07172419656978e-14,0.588258825882588
-1.76314213973512e-14,-3.07172419656978e-14,0.588358835883588
-1.76314213973512e-14,-3.07172419656978e-14,0.588458845884588
-1.76314213973512e-14,-3.07172419656978e-14,0.588558855885589
-1.76314213973512e-14,-3.07172419656978e-14,0.588658865886589
-1.76314213973512e-14,-3.07172419656978e-14,0.588758875887589
-1.76314213973512e-14,-3.07172419656978e-14,0.588858885888589
-1.76314213973512e-14,-3.07172419656978e-14,0.588958895889589
-1.76314213973512e-14,-3.07172419656978e-14,0.589058905890589
-1.76314213973512e-14,-3.07172419656978e-14,0.589158915891589
-1.76314213973512e-14,-3.07172419656978e-14,0.589258925892589
-1.76314213973512e-14,-3.07172419656978e-14,0.589358935893589
-1.76314213973512e-14,-3.07172419656978e-14,0.589458945894589
-1.76314213973512e-14,-3.07172419656978e-14,0.58955895589559
-1.76314213973512e-14,-3.07172419656978e-14,0.58965896589659
-1.76314213973512e-14,-3.07172419656978e-14,0.58975897589759
-1.76314213973512e-14,-3.07172419656978e-14,0.58985898589859
-1.76314213973512e-14,-3.07172419656978e-14,0.58995899589959
-1.76314213973512e-14,-3.07172419656978e-14,0.59005900590059
-1.76314213973512e-14,-3.07172419656978e-14,0.59015901590159
-1.76314213973512e-14,-3.07172419656978e-14,0.59025902590259
-1.76314213973512e-14,-3.07172419656978e-14,0.59035903590359
-1.76314213973512e-14,-3.07172419656978e-14,0.59045904590459
-1.76314213973512e-14,-3.07172419656978e-14,0.590559055905591
-1.76314213973512e-14,-3.07172419656978e-14,0.590659065906591
-1.76314213973512e-14,-3.07172419656978e-14,0.590759075907591
-1.76314213973512e-14,-3.07172419656978e-14,0.590859085908591
-1.76314213973512e-14,-3.07172419656978e-14,0.590959095909591
-1.76314213973512e-14,-3.07172419656978e-14,0.591059105910591
-1.76314213973512e-14,-3.07172419656978e-14,0.591159115911591
-1.76314213973512e-14,-3.07172419656978e-14,0.591259125912591
-1.76314213973512e-14,-3.07172419656978e-14,0.591359135913591
-1.76314213973512e-14,-3.07172419656978e-14,0.591459145914591
-1.76314213973512e-14,-3.07172419656978e-14,0.591559155915592
-1.76314213973512e-14,-3.07172419656978e-14,0.591659165916592
-1.76314213973512e-14,-3.07172419656978e-14,0.591759175917592
-1.76314213973512e-14,-3.07172419656978e-14,0.591859185918592
-1.76314213973512e-14,-3.07172419656978e-14,0.591959195919592
-1.76314213973512e-14,-3.07172419656978e-14,0.592059205920592
-1.76314213973512e-14,-3.07172419656978e-14,0.592159215921592
-1.76314213973512e-14,-3.07172419656978e-14,0.592259225922592
-1.76314213973512e-14,-3.07172419656978e-14,0.592359235923592
-1.76314213973512e-14,-3.07172419656978e-14,0.592459245924592
-1.76314213973512e-14,-3.07172419656978e-14,0.592559255925593
-1.76314213973512e-14,-3.07172419656978e-14,0.592659265926593
-1.76314213973512e-14,-3.07172419656978e-14,0.592759275927593
-1.76314213973512e-14,-3.07172419656978e-14,0.592859285928593
-1.76314213973512e-14,-3.07172419656978e-14,0.592959295929593
-1.76314213973512e-14,-3.07172419656978e-14,0.593059305930593
-1.76314213973512e-14,-3.07172419656978e-14,0.593159315931593
-1.76314213973512e-14,-3.07172419656978e-14,0.593259325932593
-1.76314213973512e-14,-3.07172419656978e-14,0.593359335933593
-1.76314213973512e-14,-3.07172419656978e-14,0.593459345934593
-1.76314213973512e-14,-3.07172419656978e-14,0.593559355935594
-1.76314213973512e-14,-3.07172419656978e-14,0.593659365936594
-1.76314213973512e-14,-3.07172419656978e-14,0.593759375937594
-1.76314213973512e-14,-3.07172419656978e-14,0.593859385938594
-1.76314213973512e-14,-3.07172419656978e-14,0.593959395939594
-1.76314213973512e-14,-3.07172419656978e-14,0.594059405940594
-1.76314213973512e-14,-3.07172419656978e-14,0.594159415941594
-1.76314213973512e-14,-3.07172419656978e-14,0.594259425942594
-1.76314213973512e-14,-3.07172419656978e-14,0.594359435943594
-1.76314213973512e-14,-3.07172419656978e-14,0.594459445944594
-1.76314213973512e-14,-3.07172419656978e-14,0.594559455945595
-1.76314213973512e-14,-3.07172419656978e-14,0.594659465946595
-1.76314213973512e-14,-3.07172419656978e-14,0.594759475947595
-1.76314213973512e-14,-3.07172419656978e-14,0.594859485948595
-1.76314213973512e-14,-3.07172419656978e-14,0.594959495949595
-1.76314213973512e-14,-3.07172419656978e-14,0.595059505950595
-1.76314213973512e-14,-3.07172419656978e-14,0.595159515951595
-1.76314213973512e-14,-3.07172419656978e-14,0.595259525952595
-1.76314213973512e-14,-3.07172419656978e-14,0.595359535953595
-1.76314213973512e-14,-3.07172419656978e-14,0.595459545954595
-1.76314213973512e-14,-3.07172419656978e-14,0.595559555955596
-1.76314213973512e-14,-3.07172419656978e-14,0.595659565956596
-1.76314213973512e-14,-3.07172419656978e-14,0.595759575957596
-1.76314213973512e-14,-3.07172419656978e-14,0.595859585958596
-1.76314213973512e-14,-3.07172419656978e-14,0.595959595959596
-1.76314213973512e-14,-3.07172419656978e-14,0.596059605960596
-1.76314213973512e-14,-3.07172419656978e-14,0.596159615961596
-1.76314213973512e-14,-3.07172419656978e-14,0.596259625962596
-1.76314213973512e-14,-3.07172419656978e-14,0.596359635963596
-1.76314213973512e-14,-3.07172419656978e-14,0.596459645964596
-1.76314213973512e-14,-3.07172419656978e-14,0.596559655965597
-1.76314213973512e-14,-3.07172419656978e-14,0.596659665966597
-1.76314213973512e-14,-3.07172419656978e-14,0.596759675967597
-1.76314213973512e-14,-3.07172419656978e-14,0.596859685968597
-1.76314213973512e-14,-3.07172419656978e-14,0.596959695969597
-1.76314213973512e-14,-3.07172419656978e-14,0.597059705970597
-1.76314213973512e-14,-3.07172419656978e-14,0.597159715971597
-1.76314213973512e-14,-3.07172419656978e-14,0.597259725972597
-1.76314213973512e-14,-3.07172419656978e-14,0.597359735973597
-1.76314213973512e-14,-3.07172419656978e-14,0.597459745974598
-1.76314213973512e-14,-3.07172419656978e-14,0.597559755975598
-1.76314213973512e-14,-3.07172419656978e-14,0.597659765976598
-1.76314213973512e-14,-3.07172419656978e-14,0.597759775977598
-1.76314213973512e-14,-3.07172419656978e-14,0.597859785978598
-1.76314213973512e-14,-3.07172419656978e-14,0.597959795979598
-1.76314213973512e-14,-3.07172419656978e-14,0.598059805980598
-1.76314213973512e-14,-3.07172419656978e-14,0.598159815981598
-1.76314213973512e-14,-3.07172419656978e-14,0.598259825982598
-1.76314213973512e-14,-3.07172419656978e-14,0.598359835983598
-1.76314213973512e-14,-3.07172419656978e-14,0.598459845984598
-1.76314213973512e-14,-3.07172419656978e-14,0.598559855985599
-1.76314213973512e-14,-3.07172419656978e-14,0.598659865986599
-1.76314213973512e-14,-3.07172419656978e-14,0.598759875987599
-1.76314213973512e-14,-3.07172419656978e-14,0.598859885988599
-1.76314213973512e-14,-3.07172419656978e-14,0.598959895989599
-1.76314213973512e-14,-3.07172419656978e-14,0.599059905990599
-1.76314213973512e-14,-3.07172419656978e-14,0.599159915991599
-1.76314213973512e-14,-3.07172419656978e-14,0.599259925992599
-1.76314213973512e-14,-3.07172419656978e-14,0.599359935993599
-1.76314213973512e-14,-3.07172419656978e-14,0.5994599459946
-1.76314213973512e-14,-3.07172419656978e-14,0.5995599559956
-1.76314213973512e-14,-3.07172419656978e-14,0.5996599659966
-1.76314213973512e-14,-3.07172419656978e-14,0.5997599759976
-1.76314213973512e-14,-3.07172419656978e-14,0.5998599859986
-1.76314213973512e-14,-3.07172419656978e-14,0.5999599959996
-1.76314213973512e-14,-3.07172419656978e-14,0.6000600060006
-1.76314213973512e-14,-3.07172419656978e-14,0.6001600160016
-1.76314213973512e-14,-3.07172419656978e-14,0.6002600260026
-1.76314213973512e-14,-3.07172419656978e-14,0.6003600360036
-1.76314213973512e-14,-3.07172419656978e-14,0.6004600460046
-1.76314213973512e-14,-3.07172419656978e-14,0.600560056005601
-1.76314213973512e-14,-3.07172419656978e-14,0.600660066006601
-1.76314213973512e-14,-3.07172419656978e-14,0.600760076007601
-1.76314213973512e-14,-3.07172419656978e-14,0.600860086008601
-1.76314213973512e-14,-3.07172419656978e-14,0.600960096009601
-1.76314213973512e-14,-3.07172419656978e-14,0.601060106010601
-1.76314213973512e-14,-3.07172419656978e-14,0.601160116011601
-1.76314213973512e-14,-3.07172419656978e-14,0.601260126012601
-1.76314213973512e-14,-3.07172419656978e-14,0.601360136013601
-1.76314213973512e-14,-3.07172419656978e-14,0.601460146014602
-1.76314213973512e-14,-3.07172419656978e-14,0.601560156015602
-1.76314213973512e-14,-3.07172419656978e-14,0.601660166016602
-1.76314213973512e-14,-3.07172419656978e-14,0.601760176017602
-1.76314213973512e-14,-3.07172419656978e-14,0.601860186018602
-1.76314213973512e-14,-3.07172419656978e-14,0.601960196019602
-1.76314213973512e-14,-3.07172419656978e-14,0.602060206020602
-1.76314213973512e-14,-3.07172419656978e-14,0.602160216021602
-1.76314213973512e-14,-3.07172419656978e-14,0.602260226022602
-1.76314213973512e-14,-3.07172419656978e-14,0.602360236023602
-1.76314213973512e-14,-3.07172419656978e-14,0.602460246024602
-1.76314213973512e-14,-3.07172419656978e-14,0.602560256025603
-1.76314213973512e-14,-3.07172419656978e-14,0.602660266026603
-1.76314213973512e-14,-3.07172419656978e-14,0.602760276027603
-1.76314213973512e-14,-3.07172419656978e-14,0.602860286028603
-1.76314213973512e-14,-3.07172419656978e-14,0.602960296029603
-1.76314213973512e-14,-3.07172419656978e-14,0.603060306030603
-1.76314213973512e-14,-3.07172419656978e-14,0.603160316031603
-1.76314213973512e-14,-3.07172419656978e-14,0.603260326032603
-1.76314213973512e-14,-3.07172419656978e-14,0.603360336033603
-1.76314213973512e-14,-3.07172419656978e-14,0.603460346034603
-1.76314213973512e-14,-3.07172419656978e-14,0.603560356035604
-1.76314213973512e-14,-3.07172419656978e-14,0.603660366036604
-1.76314213973512e-14,-3.07172419656978e-14,0.603760376037604
-1.76314213973512e-14,-3.07172419656978e-14,0.603860386038604
-1.76314213973512e-14,-3.07172419656978e-14,0.603960396039604
-1.76314213973512e-14,-3.07172419656978e-14,0.604060406040604
-1.76314213973512e-14,-3.07172419656978e-14,0.604160416041604
-1.76314213973512e-14,-3.07172419656978e-14,0.604260426042604
-1.76314213973512e-14,-3.07172419656978e-14,0.604360436043604
-1.76314213973512e-14,-3.07172419656978e-14,0.604460446044604
-1.76314213973512e-14,-3.07172419656978e-14,0.604560456045605
-1.76314213973512e-14,-3.07172419656978e-14,0.604660466046605
-1.76314213973512e-14,-3.07172419656978e-14,0.604760476047605
-1.76314213973512e-14,-3.07172419656978e-14,0.604860486048605
-1.76314213973512e-14,-3.07172419656978e-14,0.604960496049605
-1.76314213973512e-14,-3.07172419656978e-14,0.605060506050605
-1.76314213973512e-14,-3.07172419656978e-14,0.605160516051605
-1.76314213973512e-14,-3.07172419656978e-14,0.605260526052605
-1.76314213973512e-14,-3.07172419656978e-14,0.605360536053605
-1.76314213973512e-14,-3.07172419656978e-14,0.605460546054605
-1.76314213973512e-14,-3.07172419656978e-14,0.605560556055606
-1.76314213973512e-14,-3.07172419656978e-14,0.605660566056606
-1.76314213973512e-14,-3.07172419656978e-14,0.605760576057606
-1.76314213973512e-14,-3.07172419656978e-14,0.605860586058606
-1.76314213973512e-14,-3.07172419656978e-14,0.605960596059606
-1.76314213973512e-14,-3.07172419656978e-14,0.606060606060606
-1.76314213973512e-14,-3.07172419656978e-14,0.606160616061606
-1.76314213973512e-14,-3.07172419656978e-14,0.606260626062606
-1.76314213973512e-14,-3.07172419656978e-14,0.606360636063606
-1.76314213973512e-14,-3.07172419656978e-14,0.606460646064606
-1.76314213973512e-14,-3.07172419656978e-14,0.606560656065607
-1.76314213973512e-14,-3.07172419656978e-14,0.606660666066607
-1.76314213973512e-14,-3.07172419656978e-14,0.606760676067607
-1.76314213973512e-14,-3.07172419656978e-14,0.606860686068607
-1.76314213973512e-14,-3.07172419656978e-14,0.606960696069607
-1.76314213973512e-14,-3.07172419656978e-14,0.607060706070607
-1.76314213973512e-14,-3.07172419656978e-14,0.607160716071607
-1.76314213973512e-14,-3.07172419656978e-14,0.607260726072607
-1.76314213973512e-14,-3.07172419656978e-14,0.607360736073607
-1.76314213973512e-14,-3.07172419656978e-14,0.607460746074607
-1.76314213973512e-14,-3.07172419656978e-14,0.607560756075608
-1.76314213973512e-14,-3.07172419656978e-14,0.607660766076608
-1.76314213973512e-14,-3.07172419656978e-14,0.607760776077608
-1.76314213973512e-14,-3.07172419656978e-14,0.607860786078608
-1.76314213973512e-14,-3.07172419656978e-14,0.607960796079608
-1.76314213973512e-14,-3.07172419656978e-14,0.608060806080608
-1.76314213973512e-14,-3.07172419656978e-14,0.608160816081608
-1.76314213973512e-14,-3.07172419656978e-14,0.608260826082608
-1.76314213973512e-14,-3.07172419656978e-14,0.608360836083608
-1.76314213973512e-14,-3.07172419656978e-14,0.608460846084608
-1.76314213973512e-14,-3.07172419656978e-14,0.608560856085609
-1.76314213973512e-14,-3.07172419656978e-14,0.608660866086609
-1.76314213973512e-14,-3.07172419656978e-14,0.608760876087609
-1.76314213973512e-14,-3.07172419656978e-14,0.608860886088609
-1.76314213973512e-14,-3.07172419656978e-14,0.608960896089609
-1.76314213973512e-14,-3.07172419656978e-14,0.609060906090609
-1.76314213973512e-14,-3.07172419656978e-14,0.609160916091609
-1.76314213973512e-14,-3.07172419656978e-14,0.609260926092609
-1.76314213973512e-14,-3.07172419656978e-14,0.609360936093609
-1.76314213973512e-14,-3.07172419656978e-14,0.609460946094609
-1.76314213973512e-14,-3.07172419656978e-14,0.60956095609561
-1.76314213973512e-14,-3.07172419656978e-14,0.60966096609661
-1.76314213973512e-14,-3.07172419656978e-14,0.60976097609761
-1.76314213973512e-14,-3.07172419656978e-14,0.60986098609861
-1.76314213973512e-14,-3.07172419656978e-14,0.60996099609961
-1.76314213973512e-14,-3.07172419656978e-14,0.61006100610061
-1.76314213973512e-14,-3.07172419656978e-14,0.61016101610161
-1.76314213973512e-14,-3.07172419656978e-14,0.61026102610261
-1.76314213973512e-14,-3.07172419656978e-14,0.61036103610361
-1.76314213973512e-14,-3.07172419656978e-14,0.61046104610461
-1.76314213973512e-14,-3.07172419656978e-14,0.610561056105611
-1.76314213973512e-14,-3.07172419656978e-14,0.610661066106611
-1.76314213973512e-14,-3.07172419656978e-14,0.610761076107611
-1.76314213973512e-14,-3.07172419656978e-14,0.610861086108611
-1.76314213973512e-14,-3.07172419656978e-14,0.610961096109611
-1.76314213973512e-14,-3.07172419656978e-14,0.611061106110611
-1.76314213973512e-14,-3.07172419656978e-14,0.611161116111611
-1.76314213973512e-14,-3.07172419656978e-14,0.611261126112611
-1.76314213973512e-14,-3.07172419656978e-14,0.611361136113611
-1.76314213973512e-14,-3.07172419656978e-14,0.611461146114611
-1.76314213973512e-14,-3.07172419656978e-14,0.611561156115612
-1.76314213973512e-14,-3.07172419656978e-14,0.611661166116612
-1.76314213973512e-14,-3.07172419656978e-14,0.611761176117612
-1.76314213973512e-14,-3.07172419656978e-14,0.611861186118612
-1.76314213973512e-14,-3.07172419656978e-14,0.611961196119612
-1.76314213973512e-14,-3.07172419656978e-14,0.612061206120612
-1.76314213973512e-14,-3.07172419656978e-14,0.612161216121612
-1.76314213973512e-14,-3.07172419656978e-14,0.612261226122612
-1.76314213973512e-14,-3.07172419656978e-14,0.612361236123612
-1.76314213973512e-14,-3.07172419656978e-14,0.612461246124613
-1.76314213973512e-14,-3.07172419656978e-14,0.612561256125613
-1.76314213973512e-14,-3.07172419656978e-14,0.612661266126613
-1.76314213973512e-14,-3.07172419656978e-14,0.612761276127613
-1.76314213973512e-14,-3.07172419656978e-14,0.612861286128613
-1.76314213973512e-14,-3.07172419656978e-14,0.612961296129613
-1.76314213973512e-14,-3.07172419656978e-14,0.613061306130613
-1.76314213973512e-14,-3.07172419656978e-14,0.613161316131613
-1.76314213973512e-14,-3.07172419656978e-14,0.613261326132613
-1.76314213973512e-14,-3.07172419656978e-14,0.613361336133613
-1.76314213973512e-14,-3.07172419656978e-14,0.613461346134613
-1.76314213973512e-14,-3.07172419656978e-14,0.613561356135614
-1.76314213973512e-14,-3.07172419656978e-14,0.613661366136614
-1.76314213973512e-14,-3.07172419656978e-14,0.613761376137614
-1.76314213973512e-14,-3.07172419656978e-14,0.613861386138614
-1.76314213973512e-14,-3.07172419656978e-14,0.613961396139614
-1.76314213973512e-14,-3.07172419656978e-14,0.614061406140614
-1.76314213973512e-14,-3.07172419656978e-14,0.614161416141614
-1.76314213973512e-14,-3.07172419656978e-14,0.614261426142614
-1.76314213973512e-14,-3.07172419656978e-14,0.614361436143614
-1.76314213973512e-14,-3.07172419656978e-14,0.614461446144615
-1.76314213973512e-14,-3.07172419656978e-14,0.614561456145615
-1.76314213973512e-14,-3.07172419656978e-14,0.614661466146615
-1.76314213973512e-14,-3.07172419656978e-14,0.614761476147615
-1.76314213973512e-14,-3.07172419656978e-14,0.614861486148615
-1.76314213973512e-14,-3.07172419656978e-14,0.614961496149615
-1.76314213973512e-14,-3.07172419656978e-14,0.615061506150615
-1.76314213973512e-14,-3.07172419656978e-14,0.615161516151615
-1.76314213973512e-14,-3.07172419656978e-14,0.615261526152615
-1.76314213973512e-14,-3.07172419656978e-14,0.615361536153615
-1.76314213973512e-14,-3.07172419656978e-14,0.615461546154615
-1.76314213973512e-14,-3.07172419656978e-14,0.615561556155616
-1.76314213973512e-14,-3.07172419656978e-14,0.615661566156616
-1.76314213973512e-14,-3.07172419656978e-14,0.615761576157616
-1.76314213973512e-14,-3.07172419656978e-14,0.615861586158616
-1.76314213973512e-14,-3.07172419656978e-14,0.615961596159616
-1.76314213973512e-14,-3.07172419656978e-14,0.616061606160616
-1.76314213973512e-14,-3.07172419656978e-14,0.616161616161616
-1.76314213973512e-14,-3.07172419656978e-14,0.616261626162616
-1.76314213973512e-14,-3.07172419656978e-14,0.616361636163616
-1.76314213973512e-14,-3.07172419656978e-14,0.616461646164617
-1.76314213973512e-14,-3.07172419656978e-14,0.616561656165617
-1.76314213973512e-14,-3.07172419656978e-14,0.616661666166617
-1.76314213973512e-14,-3.07172419656978e-14,0.616761676167617
-1.76314213973512e-14,-3.07172419656978e-14,0.616861686168617
-1.76314213973512e-14,-3.07172419656978e-14,0.616961696169617
-1.76314213973512e-14,-3.07172419656978e-14,0.617061706170617
-1.76314213973512e-14,-3.07172419656978e-14,0.617161716171617
-1.76314213973512e-14,-3.07172419656978e-14,0.617261726172617
-1.76314213973512e-14,-3.07172419656978e-14,0.617361736173617
-1.76314213973512e-14,-3.07172419656978e-14,0.617461746174617
-1.76314213973512e-14,-3.07172419656978e-14,0.617561756175618
-1.76314213973512e-14,-3.07172419656978e-14,0.617661766176618
-1.76314213973512e-14,-3.07172419656978e-14,0.617761776177618
-1.76314213973512e-14,-3.07172419656978e-14,0.617861786178618
-1.76314213973512e-14,-3.07172419656978e-14,0.617961796179618
-1.76314213973512e-14,-3.07172419656978e-14,0.618061806180618
-1.76314213973512e-14,-3.07172419656978e-14,0.618161816181618
-1.76314213973512e-14,-3.07172419656978e-14,0.618261826182618
-1.76314213973512e-14,-3.07172419656978e-14,0.618361836183618
-1.76314213973512e-14,-3.07172419656978e-14,0.618461846184618
-1.76314213973512e-14,-3.07172419656978e-14,0.618561856185619
-1.76314213973512e-14,-3.07172419656978e-14,0.618661866186619
-1.76314213973512e-14,-3.07172419656978e-14,0.618761876187619
-1.76314213973512e-14,-3.07172419656978e-14,0.618861886188619
-1.76314213973512e-14,-3.07172419656978e-14,0.618961896189619
-1.76314213973512e-14,-3.07172419656978e-14,0.619061906190619
-1.76314213973512e-14,-3.07172419656978e-14,0.619161916191619
-1.76314213973512e-14,-3.07172419656978e-14,0.619261926192619
-1.76314213973512e-14,-3.07172419656978e-14,0.619361936193619
-1.76314213973512e-14,-3.07172419656978e-14,0.619461946194619
-1.76314213973512e-14,-3.07172419656978e-14,0.61956195619562
-1.76314213973512e-14,-3.07172419656978e-14,0.61966196619662
-1.76314213973512e-14,-3.07172419656978e-14,0.61976197619762
-1.76314213973512e-14,-3.07172419656978e-14,0.61986198619862
-1.76314213973512e-14,-3.07172419656978e-14,0.61996199619962
-1.76314213973512e-14,-3.07172419656978e-14,0.62006200620062
-1.76314213973512e-14,-3.07172419656978e-14,0.62016201620162
-1.76314213973512e-14,-3.07172419656978e-14,0.62026202620262
-1.76314213973512e-14,-3.07172419656978e-14,0.62036203620362
-1.76314213973512e-14,-3.07172419656978e-14,0.62046204620462
-1.76314213973512e-14,-3.07172419656978e-14,0.620562056205621
-1.76314213973512e-14,-3.07172419656978e-14,0.620662066206621
-1.76314213973512e-14,-3.07172419656978e-14,0.620762076207621
-1.76314213973512e-14,-3.07172419656978e-14,0.620862086208621
-1.76314213973512e-14,-3.07172419656978e-14,0.620962096209621
-1.76314213973512e-14,-3.07172419656978e-14,0.621062106210621
-1.76314213973512e-14,-3.07172419656978e-14,0.621162116211621
-1.76314213973512e-14,-3.07172419656978e-14,0.621262126212621
-1.76314213973512e-14,-3.07172419656978e-14,0.621362136213621
-1.76314213973512e-14,-3.07172419656978e-14,0.621462146214621
-1.76314213973512e-14,-3.07172419656978e-14,0.621562156215622
-1.76314213973512e-14,-3.07172419656978e-14,0.621662166216622
-1.76314213973512e-14,-3.07172419656978e-14,0.621762176217622
-1.76314213973512e-14,-3.07172419656978e-14,0.621862186218622
-1.76314213973512e-14,-3.07172419656978e-14,0.621962196219622
-1.76314213973512e-14,-3.07172419656978e-14,0.622062206220622
-1.76314213973512e-14,-3.07172419656978e-14,0.622162216221622
-1.76314213973512e-14,-3.07172419656978e-14,0.622262226222622
-1.76314213973512e-14,-3.07172419656978e-14,0.622362236223622
-1.76314213973512e-14,-3.07172419656978e-14,0.622462246224622
-1.76314213973512e-14,-3.07172419656978e-14,0.622562256225623
-1.76314213973512e-14,-3.07172419656978e-14,0.622662266226623
-1.76314213973512e-14,-3.07172419656978e-14,0.622762276227623
-1.76314213973512e-14,-3.07172419656978e-14,0.622862286228623
-1.76314213973512e-14,-3.07172419656978e-14,0.622962296229623
-1.76314213973512e-14,-3.07172419656978e-14,0.623062306230623
-1.76314213973512e-14,-3.07172419656978e-14,0.623162316231623
-1.76314213973512e-14,-3.07172419656978e-14,0.623262326232623
-1.76314213973512e-14,-3.07172419656978e-14,0.623362336233623
-1.76314213973512e-14,-3.07172419656978e-14,0.623462346234623
-1.76314213973512e-14,-3.07172419656978e-14,0.623562356235624
-1.76314213973512e-14,-3.07172419656978e-14,0.623662366236624
-1.76314213973512e-14,-3.07172419656978e-14,0.623762376237624
-1.76314213973512e-14,-3.07172419656978e-14,0.623862386238624
-1.76314213973512e-14,-3.07172419656978e-14,0.623962396239624
-1.76314213973512e-14,-3.07172419656978e-14,0.624062406240624
-1.76314213973512e-14,-3.07172419656978e-14,0.624162416241624
-1.76314213973512e-14,-3.07172419656978e-14,0.624262426242624
-1.76314213973512e-14,-3.07172419656978e-14,0.624362436243624
-1.76314213973512e-14,-3.07172419656978e-14,0.624462446244624
-1.76314213973512e-14,-3.07172419656978e-14,0.624562456245625
-1.76314213973512e-14,-3.07172419656978e-14,0.624662466246625
-1.76314213973512e-14,-3.07172419656978e-14,0.624762476247625
-1.76314213973512e-14,-3.07172419656978e-14,0.624862486248625
-1.76314213973512e-14,-3.07172419656978e-14,0.624962496249625
-1.76314213973512e-14,-3.07172419656978e-14,0.625062506250625
-1.76314213973512e-14,-3.07172419656978e-14,0.625162516251625
-1.76314213973512e-14,-3.07172419656978e-14,0.625262526252625
-1.76314213973512e-14,-3.07172419656978e-14,0.625362536253625
-1.76314213973512e-14,-3.07172419656978e-14,0.625462546254625
-1.76314213973512e-14,-3.07172419656978e-14,0.625562556255626
-1.76314213973512e-14,-3.07172419656978e-14,0.625662566256626
-1.76314213973512e-14,-3.07172419656978e-14,0.625762576257626
-1.76314213973512e-14,-3.07172419656978e-14,0.625862586258626
-1.76314213973512e-14,-3.07172419656978e-14,0.625962596259626
-1.76314213973512e-14,-3.07172419656978e-14,0.626062606260626
-1.76314213973512e-14,-3.07172419656978e-14,0.626162616261626
-1.76314213973512e-14,-3.07172419656978e-14,0.626262626262626
-1.76314213973512e-14,-3.07172419656978e-14,0.626362636263626
-1.76314213973512e-14,-3.07172419656978e-14,0.626462646264626
-1.76314213973512e-14,-3.07172419656978e-14,0.626562656265627
-1.76314213973512e-14,-3.07172419656978e-14,0.626662666266627
-1.76314213973512e-14,-3.07172419656978e-14,0.626762676267627
-1.76314213973512e-14,-3.07172419656978e-14,0.626862686268627
-1.76314213973512e-14,-3.07172419656978e-14,0.626962696269627
-1.76314213973512e-14,-3.07172419656978e-14,0.627062706270627
-1.76314213973512e-14,-3.07172419656978e-14,0.627162716271627
-1.76314213973512e-14,-3.07172419656978e-14,0.627262726272627
-1.76314213973512e-14,-3.07172419656978e-14,0.627362736273627
-1.76314213973512e-14,-3.07172419656978e-14,0.627462746274628
-1.76314213973512e-14,-3.07172419656978e-14,0.627562756275628
-1.76314213973512e-14,-3.07172419656978e-14,0.627662766276628
-1.76314213973512e-14,-3.07172419656978e-14,0.627762776277628
-1.76314213973512e-14,-3.07172419656978e-14,0.627862786278628
-1.76314213973512e-14,-3.07172419656978e-14,0.627962796279628
-1.76314213973512e-14,-3.07172419656978e-14,0.628062806280628
-1.76314213973512e-14,-3.07172419656978e-14,0.628162816281628
-1.76314213973512e-14,-3.07172419656978e-14,0.628262826282628
-1.76314213973512e-14,-3.07172419656978e-14,0.628362836283628
-1.76314213973512e-14,-3.07172419656978e-14,0.628462846284628
-1.76314213973512e-14,-3.07172419656978e-14,0.628562856285629
-1.76314213973512e-14,-3.07172419656978e-14,0.628662866286629
-1.76314213973512e-14,-3.07172419656978e-14,0.628762876287629
-1.76314213973512e-14,-3.07172419656978e-14,0.628862886288629
-1.76314213973512e-14,-3.07172419656978e-14,0.628962896289629
-1.76314213973512e-14,-3.07172419656978e-14,0.629062906290629
-1.76314213973512e-14,-3.07172419656978e-14,0.629162916291629
-1.76314213973512e-14,-3.07172419656978e-14,0.629262926292629
-1.76314213973512e-14,-3.07172419656978e-14,0.629362936293629
-1.76314213973512e-14,-3.07172419656978e-14,0.62946294629463
-1.76314213973512e-14,-3.07172419656978e-14,0.62956295629563
-1.76314213973512e-14,-3.07172419656978e-14,0.62966296629663
-1.76314213973512e-14,-3.07172419656978e-14,0.62976297629763
-1.76314213973512e-14,-3.07172419656978e-14,0.62986298629863
-1.76314213973512e-14,-3.07172419656978e-14,0.62996299629963
-1.76314213973512e-14,-3.07172419656978e-14,0.63006300630063
-1.76314213973512e-14,-3.07172419656978e-14,0.63016301630163
-1.76314213973512e-14,-3.07172419656978e-14,0.63026302630263
-1.76314213973512e-14,-3.07172419656978e-14,0.63036303630363
-1.76314213973512e-14,-3.07172419656978e-14,0.63046304630463
-1.76314213973512e-14,-3.07172419656978e-14,0.630563056305631
-1.76314213973512e-14,-3.07172419656978e-14,0.630663066306631
-1.76314213973512e-14,-3.07172419656978e-14,0.630763076307631
-1.76314213973512e-14,-3.07172419656978e-14,0.630863086308631
-1.76314213973512e-14,-3.07172419656978e-14,0.630963096309631
-1.76314213973512e-14,-3.07172419656978e-14,0.631063106310631
-1.76314213973512e-14,-3.07172419656978e-14,0.631163116311631
-1.76314213973512e-14,-3.07172419656978e-14,0.631263126312631
-1.76314213973512e-14,-3.07172419656978e-14,0.631363136313631
-1.76314213973512e-14,-3.07172419656978e-14,0.631463146314632
-1.76314213973512e-14,-3.07172419656978e-14,0.631563156315632
-1.76314213973512e-14,-3.07172419656978e-14,0.631663166316632
-1.76314213973512e-14,-3.07172419656978e-14,0.631763176317632
-1.76314213973512e-14,-3.07172419656978e-14,0.631863186318632
-1.76314213973512e-14,-3.07172419656978e-14,0.631963196319632
-1.76314213973512e-14,-3.07172419656978e-14,0.632063206320632
-1.76314213973512e-14,-3.07172419656978e-14,0.632163216321632
-1.76314213973512e-14,-3.07172419656978e-14,0.632263226322632
-1.76314213973512e-14,-3.07172419656978e-14,0.632363236323632
-1.76314213973512e-14,-3.07172419656978e-14,0.632463246324632
-1.76314213973512e-14,-3.07172419656978e-14,0.632563256325633
-1.76314213973512e-14,-3.07172419656978e-14,0.632663266326633
-1.76314213973512e-14,-3.07172419656978e-14,0.632763276327633
-1.76314213973512e-14,-3.07172419656978e-14,0.632863286328633
-1.76314213973512e-14,-3.07172419656978e-14,0.632963296329633
-1.76314213973512e-14,-3.07172419656978e-14,0.633063306330633
-1.76314213973512e-14,-3.07172419656978e-14,0.633163316331633
-1.76314213973512e-14,-3.07172419656978e-14,0.633263326332633
-1.76314213973512e-14,-3.07172419656978e-14,0.633363336333633
-1.76314213973512e-14,-3.07172419656978e-14,0.633463346334633
-1.76314213973512e-14,-3.07172419656978e-14,0.633563356335634
-1.76314213973512e-14,-3.07172419656978e-14,0.633663366336634
-1.76314213973512e-14,-3.07172419656978e-14,0.633763376337634
-1.76314213973512e-14,-3.07172419656978e-14,0.633863386338634
-1.76314213973512e-14,-3.07172419656978e-14,0.633963396339634
-1.76314213973512e-14,-3.07172419656978e-14,0.634063406340634
-1.76314213973512e-14,-3.07172419656978e-14,0.634163416341634
-1.76314213973512e-14,-3.07172419656978e-14,0.634263426342634
-1.76314213973512e-14,-3.07172419656978e-14,0.634363436343634
-1.76314213973512e-14,-3.07172419656978e-14,0.634463446344634
-1.76314213973512e-14,-3.07172419656978e-14,0.634563456345635
-1.76314213973512e-14,-3.07172419656978e-14,0.634663466346635
-1.76314213973512e-14,-3.07172419656978e-14,0.634763476347635
-1.76314213973512e-14,-3.07172419656978e-14,0.634863486348635
-1.76314213973512e-14,-3.07172419656978e-14,0.634963496349635
-1.76314213973512e-14,-3.07172419656978e-14,0.635063506350635
-1.76314213973512e-14,-3.07172419656978e-14,0.635163516351635
-1.76314213973512e-14,-3.07172419656978e-14,0.635263526352635
-1.76314213973512e-14,-3.07172419656978e-14,0.635363536353635
-1.76314213973512e-14,-3.07172419656978e-14,0.635463546354635
-1.76314213973512e-14,-3.07172419656978e-14,0.635563556355636
-1.76314213973512e-14,-3.07172419656978e-14,0.635663566356636
-1.76314213973512e-14,-3.07172419656978e-14,0.635763576357636
-1.76314213973512e-14,-3.07172419656978e-14,0.635863586358636
-1.76314213973512e-14,-3.07172419656978e-14,0.635963596359636
-1.76314213973512e-14,-3.07172419656978e-14,0.636063606360636
-1.76314213973512e-14,-3.07172419656978e-14,0.636163616361636
-1.76314213973512e-14,-3.07172419656978e-14,0.636263626362636
-1.76314213973512e-14,-3.07172419656978e-14,0.636363636363636
-1.76314213973512e-14,-3.07172419656978e-14,0.636463646364636
-1.76314213973512e-14,-3.07172419656978e-14,0.636563656365637
-1.76314213973512e-14,-3.07172419656978e-14,0.636663666366637
-1.76314213973512e-14,-3.07172419656978e-14,0.636763676367637
-1.76314213973512e-14,-3.07172419656978e-14,0.636863686368637
-1.76314213973512e-14,-3.07172419656978e-14,0.636963696369637
-1.76314213973512e-14,-3.07172419656978e-14,0.637063706370637
-1.76314213973512e-14,-3.07172419656978e-14,0.637163716371637
-1.76314213973512e-14,-3.07172419656978e-14,0.637263726372637
-1.76314213973512e-14,-3.07172419656978e-14,0.637363736373637
-1.76314213973512e-14,-3.07172419656978e-14,0.637463746374637
-1.76314213973512e-14,-3.07172419656978e-14,0.637563756375638
-1.76314213973512e-14,-3.07172419656978e-14,0.637663766376638
-1.76314213973512e-14,-3.07172419656978e-14,0.637763776377638
-1.76314213973512e-14,-3.07172419656978e-14,0.637863786378638
-1.76314213973512e-14,-3.07172419656978e-14,0.637963796379638
-1.76314213973512e-14,-3.07172419656978e-14,0.638063806380638
-1.76314213973512e-14,-3.07172419656978e-14,0.638163816381638
-1.76314213973512e-14,-3.07172419656978e-14,0.638263826382638
-1.76314213973512e-14,-3.07172419656978e-14,0.638363836383638
-1.76314213973512e-14,-3.07172419656978e-14,0.638463846384638
-1.76314213973512e-14,-3.07172419656978e-14,0.638563856385639
-1.76314213973512e-14,-3.07172419656978e-14,0.638663866386639
-1.76314213973512e-14,-3.07172419656978e-14,0.638763876387639
-1.76314213973512e-14,-3.07172419656978e-14,0.638863886388639
-1.76314213973512e-14,-3.07172419656978e-14,0.638963896389639
-1.76314213973512e-14,-3.07172419656978e-14,0.639063906390639
-1.76314213973512e-14,-3.07172419656978e-14,0.639163916391639
-1.76314213973512e-14,-3.07172419656978e-14,0.639263926392639
-1.76314213973512e-14,-3.07172419656978e-14,0.639363936393639
-1.76314213973512e-14,-3.07172419656978e-14,0.639463946394639
-1.76314213973512e-14,-3.07172419656978e-14,0.63956395639564
-1.76314213973512e-14,-3.07172419656978e-14,0.63966396639664
-1.76314213973512e-14,-3.07172419656978e-14,0.63976397639764
-1.76314213973512e-14,-3.07172419656978e-14,0.63986398639864
-1.76314213973512e-14,-3.07172419656978e-14,0.63996399639964
-1.76314213973512e-14,-3.07172419656978e-14,0.64006400640064
-1.76314213973512e-14,-3.07172419656978e-14,0.64016401640164
-1.76314213973512e-14,-3.07172419656978e-14,0.64026402640264
-1.76314213973512e-14,-3.07172419656978e-14,0.64036403640364
-1.76314213973512e-14,-3.07172419656978e-14,0.64046404640464
-1.76314213973512e-14,-3.07172419656978e-14,0.640564056405641
-1.76314213973512e-14,-3.07172419656978e-14,0.640664066406641
-1.76314213973512e-14,-3.07172419656978e-14,0.640764076407641
-1.76314213973512e-14,-3.07172419656978e-14,0.640864086408641
-1.76314213973512e-14,-3.07172419656978e-14,0.640964096409641
-1.76314213973512e-14,-3.07172419656978e-14,0.641064106410641
-1.76314213973512e-14,-3.07172419656978e-14,0.641164116411641
-1.76314213973512e-14,-3.07172419656978e-14,0.641264126412641
-1.76314213973512e-14,-3.07172419656978e-14,0.641364136413641
-1.76314213973512e-14,-3.07172419656978e-14,0.641464146414641
-1.76314213973512e-14,-3.07172419656978e-14,0.641564156415642
-1.76314213973512e-14,-3.07172419656978e-14,0.641664166416642
-1.76314213973512e-14,-3.07172419656978e-14,0.641764176417642
-1.76314213973512e-14,-3.07172419656978e-14,0.641864186418642
-1.76314213973512e-14,-3.07172419656978e-14,0.641964196419642
-1.76314213973512e-14,-3.07172419656978e-14,0.642064206420642
-1.76314213973512e-14,-3.07172419656978e-14,0.642164216421642
-1.76314213973512e-14,-3.07172419656978e-14,0.642264226422642
-1.76314213973512e-14,-3.07172419656978e-14,0.642364236423642
-1.76314213973512e-14,-3.07172419656978e-14,0.642464246424643
-1.76314213973512e-14,-3.07172419656978e-14,0.642564256425643
-1.76314213973512e-14,-3.07172419656978e-14,0.642664266426643
-1.76314213973512e-14,-3.07172419656978e-14,0.642764276427643
-1.76314213973512e-14,-3.07172419656978e-14,0.642864286428643
-1.76314213973512e-14,-3.07172419656978e-14,0.642964296429643
-1.76314213973512e-14,-3.07172419656978e-14,0.643064306430643
-1.76314213973512e-14,-3.07172419656978e-14,0.643164316431643
-1.76314213973512e-14,-3.07172419656978e-14,0.643264326432643
-1.76314213973512e-14,-3.07172419656978e-14,0.643364336433643
-1.76314213973512e-14,-3.07172419656978e-14,0.643464346434643
-1.76314213973512e-14,-3.07172419656978e-14,0.643564356435644
-1.76314213973512e-14,-3.07172419656978e-14,0.643664366436644
-1.76314213973512e-14,-3.07172419656978e-14,0.643764376437644
-1.76314213973512e-14,-3.07172419656978e-14,0.643864386438644
-1.76314213973512e-14,-3.07172419656978e-14,0.643964396439644
-1.76314213973512e-14,-3.07172419656978e-14,0.644064406440644
-1.76314213973512e-14,-3.07172419656978e-14,0.644164416441644
-1.76314213973512e-14,-3.07172419656978e-14,0.644264426442644
-1.76314213973512e-14,-3.07172419656978e-14,0.644364436443644
-1.76314213973512e-14,-3.07172419656978e-14,0.644464446444645
-1.76314213973512e-14,-3.07172419656978e-14,0.644564456445645
-1.76314213973512e-14,-3.07172419656978e-14,0.644664466446645
-1.76314213973512e-14,-3.07172419656978e-14,0.644764476447645
-1.76314213973512e-14,-3.07172419656978e-14,0.644864486448645
-1.76314213973512e-14,-3.07172419656978e-14,0.644964496449645
-1.76314213973512e-14,-3.07172419656978e-14,0.645064506450645
-1.76314213973512e-14,-3.07172419656978e-14,0.645164516451645
-1.76314213973512e-14,-3.07172419656978e-14,0.645264526452645
-1.76314213973512e-14,-3.07172419656978e-14,0.645364536453645
-1.76314213973512e-14,-3.07172419656978e-14,0.645464546454645
-1.76314213973512e-14,-3.07172419656978e-14,0.645564556455646
-1.76314213973512e-14,-3.07172419656978e-14,0.645664566456646
-1.76314213973512e-14,-3.07172419656978e-14,0.645764576457646
-1.76314213973512e-14,-3.07172419656978e-14,0.645864586458646
-1.76314213973512e-14,-3.07172419656978e-14,0.645964596459646
-1.76314213973512e-14,-3.07172419656978e-14,0.646064606460646
-1.76314213973512e-14,-3.07172419656978e-14,0.646164616461646
-1.76314213973512e-14,-3.07172419656978e-14,0.646264626462646
-1.76314213973512e-14,-3.07172419656978e-14,0.646364636463646
-1.76314213973512e-14,-3.07172419656978e-14,0.646464646464647
-1.76314213973512e-14,-3.07172419656978e-14,0.646564656465647
-1.76314213973512e-14,-3.07172419656978e-14,0.646664666466647
-1.76314213973512e-14,-3.07172419656978e-14,0.646764676467647
-1.76314213973512e-14,-3.07172419656978e-14,0.646864686468647
-1.76314213973512e-14,-3.07172419656978e-14,0.646964696469647
-1.76314213973512e-14,-3.07172419656978e-14,0.647064706470647
-1.76314213973512e-14,-3.07172419656978e-14,0.647164716471647
-1.76314213973512e-14,-3.07172419656978e-14,0.647264726472647
-1.76314213973512e-14,-3.07172419656978e-14,0.647364736473647
-1.76314213973512e-14,-3.07172419656978e-14,0.647464746474647
-1.76314213973512e-14,-3.07172419656978e-14,0.647564756475648
-1.76314213973512e-14,-3.07172419656978e-14,0.647664766476648
-1.76314213973512e-14,-3.07172419656978e-14,0.647764776477648
-1.76314213973512e-14,-3.07172419656978e-14,0.647864786478648
-1.76314213973512e-14,-3.07172419656978e-14,0.647964796479648
-1.76314213973512e-14,-3.07172419656978e-14,0.648064806480648
-1.76314213973512e-14,-3.07172419656978e-14,0.648164816481648
-1.76314213973512e-14,-3.07172419656978e-14,0.648264826482648
-1.76314213973512e-14,-3.07172419656978e-14,0.648364836483648
-1.76314213973512e-14,-3.07172419656978e-14,0.648464846484648
-1.76314213973512e-14,-3.07172419656978e-14,0.648564856485649
-1.76314213973512e-14,-3.07172419656978e-14,0.648664866486649
-1.76314213973512e-14,-3.07172419656978e-14,0.648764876487649
-1.76314213973512e-14,-3.07172419656978e-14,0.648864886488649
-1.76314213973512e-14,-3.07172419656978e-14,0.648964896489649
-1.76314213973512e-14,-3.07172419656978e-14,0.649064906490649
-1.76314213973512e-14,-3.07172419656978e-14,0.649164916491649
-1.76314213973512e-14,-3.07172419656978e-14,0.649264926492649
-1.76314213973512e-14,-3.07172419656978e-14,0.649364936493649
-1.76314213973512e-14,-3.07172419656978e-14,0.649464946494649
-1.76314213973512e-14,-3.07172419656978e-14,0.64956495649565
-1.76314213973512e-14,-3.07172419656978e-14,0.64966496649665
-1.76314213973512e-14,-3.07172419656978e-14,0.64976497649765
-1.76314213973512e-14,-3.07172419656978e-14,0.64986498649865
-1.76314213973512e-14,-3.07172419656978e-14,0.64996499649965
-1.76314213973512e-14,-3.07172419656978e-14,0.65006500650065
-1.76314213973512e-14,-3.07172419656978e-14,0.65016501650165
-1.76314213973512e-14,-3.07172419656978e-14,0.65026502650265
-1.76314213973512e-14,-3.07172419656978e-14,0.65036503650365
-1.76314213973512e-14,-3.07172419656978e-14,0.65046504650465
-1.76314213973512e-14,-3.07172419656978e-14,0.650565056505651
-1.76314213973512e-14,-3.07172419656978e-14,0.650665066506651
-1.76314213973512e-14,-3.07172419656978e-14,0.650765076507651
-1.76314213973512e-14,-3.07172419656978e-14,0.650865086508651
-1.76314213973512e-14,-3.07172419656978e-14,0.650965096509651
-1.76314213973512e-14,-3.07172419656978e-14,0.651065106510651
-1.76314213973512e-14,-3.07172419656978e-14,0.651165116511651
-1.76314213973512e-14,-3.07172419656978e-14,0.651265126512651
-1.76314213973512e-14,-3.07172419656978e-14,0.651365136513651
-1.76314213973512e-14,-3.07172419656978e-14,0.651465146514651
-1.76314213973512e-14,-3.07172419656978e-14,0.651565156515652
-1.76314213973512e-14,-3.07172419656978e-14,0.651665166516652
-1.76314213973512e-14,-3.07172419656978e-14,0.651765176517652
-1.76314213973512e-14,-3.07172419656978e-14,0.651865186518652
-1.76314213973512e-14,-3.07172419656978e-14,0.651965196519652
-1.76314213973512e-14,-3.07172419656978e-14,0.652065206520652
-1.76314213973512e-14,-3.07172419656978e-14,0.652165216521652
-1.76314213973512e-14,-3.07172419656978e-14,0.652265226522652
-1.76314213973512e-14,-3.07172419656978e-14,0.652365236523652
-1.76314213973512e-14,-3.07172419656978e-14,0.652465246524652
-1.76314213973512e-14,-3.07172419656978e-14,0.652565256525653
-1.76314213973512e-14,-3.07172419656978e-14,0.652665266526653
-1.76314213973512e-14,-3.07172419656978e-14,0.652765276527653
-1.76314213973512e-14,-3.07172419656978e-14,0.652865286528653
-1.76314213973512e-14,-3.07172419656978e-14,0.652965296529653
-1.76314213973512e-14,-3.07172419656978e-14,0.653065306530653
-1.76314213973512e-14,-3.07172419656978e-14,0.653165316531653
-1.76314213973512e-14,-3.07172419656978e-14,0.653265326532653
-1.76314213973512e-14,-3.07172419656978e-14,0.653365336533653
-1.76314213973512e-14,-3.07172419656978e-14,0.653465346534653
-1.76314213973512e-14,-3.07172419656978e-14,0.653565356535654
-1.76314213973512e-14,-3.07172419656978e-14,0.653665366536654
-1.76314213973512e-14,-3.07172419656978e-14,0.653765376537654
-1.76314213973512e-14,-3.07172419656978e-14,0.653865386538654
-1.76314213973512e-14,-3.07172419656978e-14,0.653965396539654
-1.76314213973512e-14,-3.07172419656978e-14,0.654065406540654
-1.76314213973512e-14,-3.07172419656978e-14,0.654165416541654
-1.76314213973512e-14,-3.07172419656978e-14,0.654265426542654
-1.76314213973512e-14,-3.07172419656978e-14,0.654365436543654
-1.76314213973512e-14,-3.07172419656978e-14,0.654465446544654
-1.76314213973512e-14,-3.07172419656978e-14,0.654565456545655
-1.76314213973512e-14,-3.07172419656978e-14,0.654665466546655
-1.76314213973512e-14,-3.07172419656978e-14,0.654765476547655
-1.76314213973512e-14,-3.07172419656978e-14,0.654865486548655
-1.76314213973512e-14,-3.07172419656978e-14,0.654965496549655
-1.76314213973512e-14,-3.07172419656978e-14,0.655065506550655
-1.76314213973512e-14,-3.07172419656978e-14,0.655165516551655
-1.76314213973512e-14,-3.07172419656978e-14,0.655265526552655
-1.76314213973512e-14,-3.07172419656978e-14,0.655365536553655
-1.76314213973512e-14,-3.07172419656978e-14,0.655465546554655
-1.76314213973512e-14,-3.07172419656978e-14,0.655565556555656
-1.76314213973512e-14,-3.07172419656978e-14,0.655665566556656
-1.76314213973512e-14,-3.07172419656978e-14,0.655765576557656
-1.76314213973512e-14,-3.07172419656978e-14,0.655865586558656
-1.76314213973512e-14,-3.07172419656978e-14,0.655965596559656
-1.76314213973512e-14,-3.07172419656978e-14,0.656065606560656
-1.76314213973512e-14,-3.07172419656978e-14,0.656165616561656
-1.76314213973512e-14,-3.07172419656978e-14,0.656265626562656
-1.76314213973512e-14,-3.07172419656978e-14,0.656365636563656
-1.76314213973512e-14,-3.07172419656978e-14,0.656465646564656
-1.76314213973512e-14,-3.07172419656978e-14,0.656565656565657
-1.76314213973512e-14,-3.07172419656978e-14,0.656665666566657
-1.76314213973512e-14,-3.07172419656978e-14,0.656765676567657
-1.76314213973512e-14,-3.07172419656978e-14,0.656865686568657
-1.76314213973512e-14,-3.07172419656978e-14,0.656965696569657
-1.76314213973512e-14,-3.07172419656978e-14,0.657065706570657
-1.76314213973512e-14,-3.07172419656978e-14,0.657165716571657
-1.76314213973512e-14,-3.07172419656978e-14,0.657265726572657
-1.76314213973512e-14,-3.07172419656978e-14,0.657365736573657
-1.76314213973512e-14,-3.07172419656978e-14,0.657465746574658
-1.76314213973512e-14,-3.07172419656978e-14,0.657565756575658
-1.76314213973512e-14,-3.07172419656978e-14,0.657665766576658
-1.76314213973512e-14,-3.07172419656978e-14,0.657765776577658
-1.76314213973512e-14,-3.07172419656978e-14,0.657865786578658
-1.76314213973512e-14,-3.07172419656978e-14,0.657965796579658
-1.76314213973512e-14,-3.07172419656978e-14,0.658065806580658
-1.76314213973512e-14,-3.07172419656978e-14,0.658165816581658
-1.76314213973512e-14,-3.07172419656978e-14,0.658265826582658
-1.76314213973512e-14,-3.07172419656978e-14,0.658365836583658
-1.76314213973512e-14,-3.07172419656978e-14,0.658465846584658
-1.76314213973512e-14,-3.07172419656978e-14,0.658565856585659
-1.76314213973512e-14,-3.07172419656978e-14,0.658665866586659
-1.76314213973512e-14,-3.07172419656978e-14,0.658765876587659
-1.76314213973512e-14,-3.07172419656978e-14,0.658865886588659
-1.76314213973512e-14,-3.07172419656978e-14,0.658965896589659
-1.76314213973512e-14,-3.07172419656978e-14,0.659065906590659
-1.76314213973512e-14,-3.07172419656978e-14,0.659165916591659
-1.76314213973512e-14,-3.07172419656978e-14,0.659265926592659
-1.76314213973512e-14,-3.07172419656978e-14,0.659365936593659
-1.76314213973512e-14,-3.07172419656978e-14,0.65946594659466
-1.76314213973512e-14,-3.07172419656978e-14,0.65956595659566
-1.76314213973512e-14,-3.07172419656978e-14,0.65966596659666
-1.76314213973512e-14,-3.07172419656978e-14,0.65976597659766
-1.76314213973512e-14,-3.07172419656978e-14,0.65986598659866
-1.76314213973512e-14,-3.07172419656978e-14,0.65996599659966
-1.76314213973512e-14,-3.07172419656978e-14,0.66006600660066
-1.76314213973512e-14,-3.07172419656978e-14,0.66016601660166
-1.76314213973512e-14,-3.07172419656978e-14,0.66026602660266
-1.76314213973512e-14,-3.07172419656978e-14,0.66036603660366
-1.76314213973512e-14,-3.07172419656978e-14,0.66046604660466
-1.76314213973512e-14,-3.07172419656978e-14,0.660566056605661
-1.76314213973512e-14,-3.07172419656978e-14,0.660666066606661
-1.76314213973512e-14,-3.07172419656978e-14,0.660766076607661
-1.76314213973512e-14,-3.07172419656978e-14,0.660866086608661
-1.76314213973512e-14,-3.07172419656978e-14,0.660966096609661
-1.76314213973512e-14,-3.07172419656978e-14,0.661066106610661
-1.76314213973512e-14,-3.07172419656978e-14,0.661166116611661
-1.76314213973512e-14,-3.07172419656978e-14,0.661266126612661
-1.76314213973512e-14,-3.07172419656978e-14,0.661366136613661
-1.76314213973512e-14,-3.07172419656978e-14,0.661466146614662
-1.76314213973512e-14,-3.07172419656978e-14,0.661566156615662
-1.76314213973512e-14,-3.07172419656978e-14,0.661666166616662
-1.76314213973512e-14,-3.07172419656978e-14,0.661766176617662
-1.76314213973512e-14,-3.07172419656978e-14,0.661866186618662
-1.76314213973512e-14,-3.07172419656978e-14,0.661966196619662
-1.76314213973512e-14,-3.07172419656978e-14,0.662066206620662
-1.76314213973512e-14,-3.07172419656978e-14,0.662166216621662
-1.76314213973512e-14,-3.07172419656978e-14,0.662266226622662
-1.76314213973512e-14,-3.07172419656978e-14,0.662366236623662
-1.76314213973512e-14,-3.07172419656978e-14,0.662466246624662
-1.76314213973512e-14,-3.07172419656978e-14,0.662566256625663
-1.76314213973512e-14,-3.07172419656978e-14,0.662666266626663
-1.76314213973512e-14,-3.07172419656978e-14,0.662766276627663
-1.76314213973512e-14,-3.07172419656978e-14,0.662866286628663
-1.76314213973512e-14,-3.07172419656978e-14,0.662966296629663
-1.76314213973512e-14,-3.07172419656978e-14,0.663066306630663
-1.76314213973512e-14,-3.07172419656978e-14,0.663166316631663
-1.76314213973512e-14,-3.07172419656978e-14,0.663266326632663
-1.76314213973512e-14,-3.07172419656978e-14,0.663366336633663
-1.76314213973512e-14,-3.07172419656978e-14,0.663466346634663
-1.76314213973512e-14,-3.07172419656978e-14,0.663566356635664
-1.76314213973512e-14,-3.07172419656978e-14,0.663666366636664
-1.76314213973512e-14,-3.07172419656978e-14,0.663766376637664
-1.76314213973512e-14,-3.07172419656978e-14,0.663866386638664
-1.76314213973512e-14,-3.07172419656978e-14,0.663966396639664
-1.76314213973512e-14,-3.07172419656978e-14,0.664066406640664
-1.76314213973512e-14,-3.07172419656978e-14,0.664166416641664
-1.76314213973512e-14,-3.07172419656978e-14,0.664266426642664
-1.76314213973512e-14,-3.07172419656978e-14,0.664366436643664
-1.76314213973512e-14,-3.07172419656978e-14,0.664466446644664
-1.76314213973512e-14,-3.07172419656978e-14,0.664566456645665
-1.76314213973512e-14,-3.07172419656978e-14,0.664666466646665
-1.76314213973512e-14,-3.07172419656978e-14,0.664766476647665
-1.76314213973512e-14,-3.07172419656978e-14,0.664866486648665
-1.76314213973512e-14,-3.07172419656978e-14,0.664966496649665
-1.76314213973512e-14,-3.07172419656978e-14,0.665066506650665
-1.76314213973512e-14,-3.07172419656978e-14,0.665166516651665
-1.76314213973512e-14,-3.07172419656978e-14,0.665266526652665
-1.76314213973512e-14,-3.07172419656978e-14,0.665366536653665
-1.76314213973512e-14,-3.07172419656978e-14,0.665466546654665
-1.76314213973512e-14,-3.07172419656978e-14,0.665566556655666
-1.76314213973512e-14,-3.07172419656978e-14,0.665666566656666
-1.76314213973512e-14,-3.07172419656978e-14,0.665766576657666
-1.76314213973512e-14,-3.07172419656978e-14,0.665866586658666
-1.76314213973512e-14,-3.07172419656978e-14,0.665966596659666
-1.76314213973512e-14,-3.07172419656978e-14,0.666066606660666
-1.76314213973512e-14,-3.07172419656978e-14,0.666166616661666
-1.76314213973512e-14,-3.07172419656978e-14,0.666266626662666
-1.76314213973512e-14,-3.07172419656978e-14,0.666366636663666
-1.76314213973512e-14,-3.07172419656978e-14,0.666466646664666
-1.76314213973512e-14,-3.07172419656978e-14,0.666566656665667
-1.76314213973512e-14,-3.07172419656978e-14,0.666666666666667
-1.76314213973512e-14,-3.07172419656978e-14,0.666766676667667
-1.76314213973512e-14,-3.07172419656978e-14,0.666866686668667
-1.76314213973512e-14,-3.07172419656978e-14,0.666966696669667
-1.76314213973512e-14,-3.07172419656978e-14,0.667066706670667
-1.76314213973512e-14,-3.07172419656978e-14,0.667166716671667
-1.76314213973512e-14,-3.07172419656978e-14,0.667266726672667
-1.76314213973512e-14,-3.07172419656978e-14,0.667366736673667
-1.76314213973512e-14,-3.07172419656978e-14,0.667466746674667
-1.76314213973512e-14,-3.07172419656978e-14,0.667566756675668
-1.76314213973512e-14,-3.07172419656978e-14,0.667666766676668
-1.76314213973512e-14,-3.07172419656978e-14,0.667766776677668
-1.76314213973512e-14,-3.07172419656978e-14,0.667866786678668
-1.76314213973512e-14,-3.07172419656978e-14,0.667966796679668
-1.76314213973512e-14,-3.07172419656978e-14,0.668066806680668
-1.76314213973512e-14,-3.07172419656978e-14,0.668166816681668
-1.76314213973512e-14,-3.07172419656978e-14,0.668266826682668
-1.76314213973512e-14,-3.07172419656978e-14,0.668366836683668
-1.76314213973512e-14,-3.07172419656978e-14,0.668466846684668
-1.76314213973512e-14,-3.07172419656978e-14,0.668566856685669
-1.76314213973512e-14,-3.07172419656978e-14,0.668666866686669
-1.76314213973512e-14,-3.07172419656978e-14,0.668766876687669
-1.76314213973512e-14,-3.07172419656978e-14,0.668866886688669
-1.76314213973512e-14,-3.07172419656978e-14,0.668966896689669
-1.76314213973512e-14,-3.07172419656978e-14,0.669066906690669
-1.76314213973512e-14,-3.07172419656978e-14,0.669166916691669
-1.76314213973512e-14,-3.07172419656978e-14,0.669266926692669
-1.76314213973512e-14,-3.07172419656978e-14,0.669366936693669
-1.76314213973512e-14,-3.07172419656978e-14,0.669466946694669
-1.76314213973512e-14,-3.07172419656978e-14,0.66956695669567
-1.76314213973512e-14,-3.07172419656978e-14,0.66966696669667
-1.76314213973512e-14,-3.07172419656978e-14,0.66976697669767
-1.76314213973512e-14,-3.07172419656978e-14,0.66986698669867
-1.76314213973512e-14,-3.07172419656978e-14,0.66996699669967
-1.76314213973512e-14,-3.07172419656978e-14,0.67006700670067
-1.76314213973512e-14,-3.07172419656978e-14,0.67016701670167
-1.76314213973512e-14,-3.07172419656978e-14,0.67026702670267
-1.76314213973512e-14,-3.07172419656978e-14,0.67036703670367
-1.76314213973512e-14,-3.07172419656978e-14,0.67046704670467
-1.76314213973512e-14,-3.07172419656978e-14,0.670567056705671
-1.76314213973512e-14,-3.07172419656978e-14,0.670667066706671
-1.76314213973512e-14,-3.07172419656978e-14,0.670767076707671
-1.76314213973512e-14,-3.07172419656978e-14,0.670867086708671
-1.76314213973512e-14,-3.07172419656978e-14,0.670967096709671
-1.76314213973512e-14,-3.07172419656978e-14,0.671067106710671
-1.76314213973512e-14,-3.07172419656978e-14,0.671167116711671
-1.76314213973512e-14,-3.07172419656978e-14,0.671267126712671
-1.76314213973512e-14,-3.07172419656978e-14,0.671367136713671
-1.76314213973512e-14,-3.07172419656978e-14,0.671467146714671
-1.76314213973512e-14,-3.07172419656978e-14,0.671567156715672
-1.76314213973512e-14,-3.07172419656978e-14,0.671667166716672
-1.76314213973512e-14,-3.07172419656978e-14,0.671767176717672
-1.76314213973512e-14,-3.07172419656978e-14,0.671867186718672
-1.76314213973512e-14,-3.07172419656978e-14,0.671967196719672
-1.76314213973512e-14,-3.07172419656978e-14,0.672067206720672
-1.76314213973512e-14,-3.07172419656978e-14,0.672167216721672
-1.76314213973512e-14,-3.07172419656978e-14,0.672267226722672
-1.76314213973512e-14,-3.07172419656978e-14,0.672367236723672
-1.76314213973512e-14,-3.07172419656978e-14,0.672467246724673
-1.76314213973512e-14,-3.07172419656978e-14,0.672567256725673
-1.76314213973512e-14,-3.07172419656978e-14,0.672667266726673
-1.76314213973512e-14,-3.07172419656978e-14,0.672767276727673
-1.76314213973512e-14,-3.07172419656978e-14,0.672867286728673
-1.76314213973512e-14,-3.07172419656978e-14,0.672967296729673
-1.76314213973512e-14,-3.07172419656978e-14,0.673067306730673
-1.76314213973512e-14,-3.07172419656978e-14,0.673167316731673
-1.76314213973512e-14,-3.07172419656978e-14,0.673267326732673
-1.76314213973512e-14,-3.07172419656978e-14,0.673367336733673
-1.76314213973512e-14,-3.07172419656978e-14,0.673467346734673
-1.76314213973512e-14,-3.07172419656978e-14,0.673567356735674
-1.76314213973512e-14,-3.07172419656978e-14,0.673667366736674
-1.76314213973512e-14,-3.07172419656978e-14,0.673767376737674
-1.76314213973512e-14,-3.07172419656978e-14,0.673867386738674
-1.76314213973512e-14,-3.07172419656978e-14,0.673967396739674
-1.76314213973512e-14,-3.07172419656978e-14,0.674067406740674
-1.76314213973512e-14,-3.07172419656978e-14,0.674167416741674
-1.76314213973512e-14,-3.07172419656978e-14,0.674267426742674
-1.76314213973512e-14,-3.07172419656978e-14,0.674367436743674
-1.76314213973512e-14,-3.07172419656978e-14,0.674467446744675
-1.76314213973512e-14,-3.07172419656978e-14,0.674567456745675
-1.76314213973512e-14,-3.07172419656978e-14,0.674667466746675
-1.76314213973512e-14,-3.07172419656978e-14,0.674767476747675
-1.76314213973512e-14,-3.07172419656978e-14,0.674867486748675
-1.76314213973512e-14,-3.07172419656978e-14,0.674967496749675
-1.76314213973512e-14,-3.07172419656978e-14,0.675067506750675
-1.76314213973512e-14,-3.07172419656978e-14,0.675167516751675
-1.76314213973512e-14,-3.07172419656978e-14,0.675267526752675
-1.76314213973512e-14,-3.07172419656978e-14,0.675367536753675
-1.76314213973512e-14,-3.07172419656978e-14,0.675467546754675
-1.76314213973512e-14,-3.07172419656978e-14,0.675567556755676
-1.76314213973512e-14,-3.07172419656978e-14,0.675667566756676
-1.76314213973512e-14,-3.07172419656978e-14,0.675767576757676
-1.76314213973512e-14,-3.07172419656978e-14,0.675867586758676
-1.76314213973512e-14,-3.07172419656978e-14,0.675967596759676
-1.76314213973512e-14,-3.07172419656978e-14,0.676067606760676
-1.76314213973512e-14,-3.07172419656978e-14,0.676167616761676
-1.76314213973512e-14,-3.07172419656978e-14,0.676267626762676
-1.76314213973512e-14,-3.07172419656978e-14,0.676367636763676
-1.76314213973512e-14,-3.07172419656978e-14,0.676467646764677
-1.76314213973512e-14,-3.07172419656978e-14,0.676567656765677
-1.76314213973512e-14,-3.07172419656978e-14,0.676667666766677
-1.76314213973512e-14,-3.07172419656978e-14,0.676767676767677
-1.76314213973512e-14,-3.07172419656978e-14,0.676867686768677
-1.76314213973512e-14,-3.07172419656978e-14,0.676967696769677
-1.76314213973512e-14,-3.07172419656978e-14,0.677067706770677
-1.76314213973512e-14,-3.07172419656978e-14,0.677167716771677
-1.76314213973512e-14,-3.07172419656978e-14,0.677267726772677
-1.76314213973512e-14,-3.07172419656978e-14,0.677367736773677
-1.76314213973512e-14,-3.07172419656978e-14,0.677467746774677
-1.76314213973512e-14,-3.07172419656978e-14,0.677567756775678
-1.76314213973512e-14,-3.07172419656978e-14,0.677667766776678
-1.76314213973512e-14,-3.07172419656978e-14,0.677767776777678
-1.76314213973512e-14,-3.07172419656978e-14,0.677867786778678
-1.76314213973512e-14,-3.07172419656978e-14,0.677967796779678
-1.76314213973512e-14,-3.07172419656978e-14,0.678067806780678
-1.76314213973512e-14,-3.07172419656978e-14,0.678167816781678
-1.76314213973512e-14,-3.07172419656978e-14,0.678267826782678
-1.76314213973512e-14,-3.07172419656978e-14,0.678367836783678
-1.76314213973512e-14,-3.07172419656978e-14,0.678467846784678
-1.76314213973512e-14,-3.07172419656978e-14,0.678567856785679
-1.76314213973512e-14,-3.07172419656978e-14,0.678667866786679
-1.76314213973512e-14,-3.07172419656978e-14,0.678767876787679
-1.76314213973512e-14,-3.07172419656978e-14,0.678867886788679
-1.76314213973512e-14,-3.07172419656978e-14,0.678967896789679
-1.76314213973512e-14,-3.07172419656978e-14,0.679067906790679
-1.76314213973512e-14,-3.07172419656978e-14,0.679167916791679
-1.76314213973512e-14,-3.07172419656978e-14,0.679267926792679
-1.76314213973512e-14,-3.07172419656978e-14,0.679367936793679
-1.76314213973512e-14,-3.07172419656978e-14,0.679467946794679
-1.76314213973512e-14,-3.07172419656978e-14,0.67956795679568
-1.76314213973512e-14,-3.07172419656978e-14,0.67966796679668
-1.76314213973512e-14,-3.07172419656978e-14,0.67976797679768
-1.76314213973512e-14,-3.07172419656978e-14,0.67986798679868
-1.76314213973512e-14,-3.07172419656978e-14,0.67996799679968
-1.76314213973512e-14,-3.07172419656978e-14,0.68006800680068
-1.76314213973512e-14,-3.07172419656978e-14,0.68016801680168
-1.76314213973512e-14,-3.07172419656978e-14,0.68026802680268
-1.76314213973512e-14,-3.07172419656978e-14,0.68036803680368
-1.76314213973512e-14,-3.07172419656978e-14,0.68046804680468
-1.76314213973512e-14,-3.07172419656978e-14,0.680568056805681
-1.76314213973512e-14,-3.07172419656978e-14,0.680668066806681
-1.76314213973512e-14,-3.07172419656978e-14,0.680768076807681
-1.76314213973512e-14,-3.07172419656978e-14,0.680868086808681
-1.76314213973512e-14,-3.07172419656978e-14,0.680968096809681
-1.76314213973512e-14,-3.07172419656978e-14,0.681068106810681
-1.76314213973512e-14,-3.07172419656978e-14,0.681168116811681
-1.76314213973512e-14,-3.07172419656978e-14,0.681268126812681
-1.76314213973512e-14,-3.07172419656978e-14,0.681368136813681
-1.76314213973512e-14,-3.07172419656978e-14,0.681468146814681
-1.76314213973512e-14,-3.07172419656978e-14,0.681568156815682
-1.76314213973512e-14,-3.07172419656978e-14,0.681668166816682
-1.76314213973512e-14,-3.07172419656978e-14,0.681768176817682
-1.76314213973512e-14,-3.07172419656978e-14,0.681868186818682
-1.76314213973512e-14,-3.07172419656978e-14,0.681968196819682
-1.76314213973512e-14,-3.07172419656978e-14,0.682068206820682
-1.76314213973512e-14,-3.07172419656978e-14,0.682168216821682
-1.76314213973512e-14,-3.07172419656978e-14,0.682268226822682
-1.76314213973512e-14,-3.07172419656978e-14,0.682368236823682
-1.76314213973512e-14,-3.07172419656978e-14,0.682468246824682
-1.76314213973512e-14,-3.07172419656978e-14,0.682568256825683
-1.76314213973512e-14,-3.07172419656978e-14,0.682668266826683
-1.76314213973512e-14,-3.07172419656978e-14,0.682768276827683
-1.76314213973512e-14,-3.07172419656978e-14,0.682868286828683
-1.76314213973512e-14,-3.07172419656978e-14,0.682968296829683
-1.76314213973512e-14,-3.07172419656978e-14,0.683068306830683
-1.76314213973512e-14,-3.07172419656978e-14,0.683168316831683
-1.76314213973512e-14,-3.07172419656978e-14,0.683268326832683
-1.76314213973512e-14,-3.07172419656978e-14,0.683368336833683
-1.76314213973512e-14,-3.07172419656978e-14,0.683468346834683
-1.76314213973512e-14,-3.07172419656978e-14,0.683568356835684
-1.76314213973512e-14,-3.07172419656978e-14,0.683668366836684
-1.76314213973512e-14,-3.07172419656978e-14,0.683768376837684
-1.76314213973512e-14,-3.07172419656978e-14,0.683868386838684
-1.76314213973512e-14,-3.07172419656978e-14,0.683968396839684
-1.76314213973512e-14,-3.07172419656978e-14,0.684068406840684
-1.76314213973512e-14,-3.07172419656978e-14,0.684168416841684
-1.76314213973512e-14,-3.07172419656978e-14,0.684268426842684
-1.76314213973512e-14,-3.07172419656978e-14,0.684368436843684
-1.76314213973512e-14,-3.07172419656978e-14,0.684468446844684
-1.76314213973512e-14,-3.07172419656978e-14,0.684568456845685
-1.76314213973512e-14,-3.07172419656978e-14,0.684668466846685
-1.76314213973512e-14,-3.07172419656978e-14,0.684768476847685
-1.76314213973512e-14,-3.07172419656978e-14,0.684868486848685
-1.76314213973512e-14,-3.07172419656978e-14,0.684968496849685
-1.76314213973512e-14,-3.07172419656978e-14,0.685068506850685
-1.76314213973512e-14,-3.07172419656978e-14,0.685168516851685
-1.76314213973512e-14,-3.07172419656978e-14,0.685268526852685
-1.76314213973512e-14,-3.07172419656978e-14,0.685368536853685
-1.76314213973512e-14,-3.07172419656978e-14,0.685468546854686
-1.76314213973512e-14,-3.07172419656978e-14,0.685568556855686
-1.76314213973512e-14,-3.07172419656978e-14,0.685668566856686
-1.76314213973512e-14,-3.07172419656978e-14,0.685768576857686
-1.76314213973512e-14,-3.07172419656978e-14,0.685868586858686
-1.76314213973512e-14,-3.07172419656978e-14,0.685968596859686
-1.76314213973512e-14,-3.07172419656978e-14,0.686068606860686
-1.76314213973512e-14,-3.07172419656978e-14,0.686168616861686
-1.76314213973512e-14,-3.07172419656978e-14,0.686268626862686
-1.76314213973512e-14,-3.07172419656978e-14,0.686368636863686
-1.76314213973512e-14,-3.07172419656978e-14,0.686468646864686
-1.76314213973512e-14,-3.07172419656978e-14,0.686568656865687
-1.76314213973512e-14,-3.07172419656978e-14,0.686668666866687
-1.76314213973512e-14,-3.07172419656978e-14,0.686768676867687
-1.76314213973512e-14,-3.07172419656978e-14,0.686868686868687
-1.76314213973512e-14,-3.07172419656978e-14,0.686968696869687
-1.76314213973512e-14,-3.07172419656978e-14,0.687068706870687
-1.76314213973512e-14,-3.07172419656978e-14,0.687168716871687
-1.76314213973512e-14,-3.07172419656978e-14,0.687268726872687
-1.76314213973512e-14,-3.07172419656978e-14,0.687368736873687
-1.76314213973512e-14,-3.07172419656978e-14,0.687468746874688
-1.76314213973512e-14,-3.07172419656978e-14,0.687568756875688
-1.76314213973512e-14,-3.07172419656978e-14,0.687668766876688
-1.76314213973512e-14,-3.07172419656978e-14,0.687768776877688
-1.76314213973512e-14,-3.07172419656978e-14,0.687868786878688
-1.76314213973512e-14,-3.07172419656978e-14,0.687968796879688
-1.76314213973512e-14,-3.07172419656978e-14,0.688068806880688
-1.76314213973512e-14,-3.07172419656978e-14,0.688168816881688
-1.76314213973512e-14,-3.07172419656978e-14,0.688268826882688
-1.76314213973512e-14,-3.07172419656978e-14,0.688368836883688
-1.76314213973512e-14,-3.07172419656978e-14,0.688468846884688
-1.76314213973512e-14,-3.07172419656978e-14,0.688568856885689
-1.76314213973512e-14,-3.07172419656978e-14,0.688668866886689
-1.76314213973512e-14,-3.07172419656978e-14,0.688768876887689
-1.76314213973512e-14,-3.07172419656978e-14,0.688868886888689
-1.76314213973512e-14,-3.07172419656978e-14,0.688968896889689
-1.76314213973512e-14,-3.07172419656978e-14,0.689068906890689
-1.76314213973512e-14,-3.07172419656978e-14,0.689168916891689
-1.76314213973512e-14,-3.07172419656978e-14,0.689268926892689
-1.76314213973512e-14,-3.07172419656978e-14,0.689368936893689
-1.76314213973512e-14,-3.07172419656978e-14,0.68946894689469
-1.76314213973512e-14,-3.07172419656978e-14,0.68956895689569
-1.76314213973512e-14,-3.07172419656978e-14,0.68966896689669
-1.76314213973512e-14,-3.07172419656978e-14,0.68976897689769
-1.76314213973512e-14,-3.07172419656978e-14,0.68986898689869
-1.76314213973512e-14,-3.07172419656978e-14,0.68996899689969
-1.76314213973512e-14,-3.07172419656978e-14,0.69006900690069
-1.76314213973512e-14,-3.07172419656978e-14,0.69016901690169
-1.76314213973512e-14,-3.07172419656978e-14,0.69026902690269
-1.76314213973512e-14,-3.07172419656978e-14,0.69036903690369
-1.76314213973512e-14,-3.07172419656978e-14,0.69046904690469
-1.76314213973512e-14,-3.07172419656978e-14,0.690569056905691
-1.76314213973512e-14,-3.07172419656978e-14,0.690669066906691
-1.76314213973512e-14,-3.07172419656978e-14,0.690769076907691
-1.76314213973512e-14,-3.07172419656978e-14,0.690869086908691
-1.76314213973512e-14,-3.07172419656978e-14,0.690969096909691
-1.76314213973512e-14,-3.07172419656978e-14,0.691069106910691
-1.76314213973512e-14,-3.07172419656978e-14,0.691169116911691
-1.76314213973512e-14,-3.07172419656978e-14,0.691269126912691
-1.76314213973512e-14,-3.07172419656978e-14,0.691369136913691
-1.76314213973512e-14,-3.07172419656978e-14,0.691469146914692
-1.76314213973512e-14,-3.07172419656978e-14,0.691569156915692
-1.76314213973512e-14,-3.07172419656978e-14,0.691669166916692
-1.76314213973512e-14,-3.07172419656978e-14,0.691769176917692
-1.76314213973512e-14,-3.07172419656978e-14,0.691869186918692
-1.76314213973512e-14,-3.07172419656978e-14,0.691969196919692
-1.76314213973512e-14,-3.07172419656978e-14,0.692069206920692
-1.76314213973512e-14,-3.07172419656978e-14,0.692169216921692
-1.76314213973512e-14,-3.07172419656978e-14,0.692269226922692
-1.76314213973512e-14,-3.07172419656978e-14,0.692369236923692
-1.76314213973512e-14,-3.07172419656978e-14,0.692469246924692
-1.76314213973512e-14,-3.07172419656978e-14,0.692569256925693
-1.76314213973512e-14,-3.07172419656978e-14,0.692669266926693
-1.76314213973512e-14,-3.07172419656978e-14,0.692769276927693
-1.76314213973512e-14,-3.07172419656978e-14,0.692869286928693
-1.76314213973512e-14,-3.07172419656978e-14,0.692969296929693
-1.76314213973512e-14,-3.07172419656978e-14,0.693069306930693
-1.76314213973512e-14,-3.07172419656978e-14,0.693169316931693
-1.76314213973512e-14,-3.07172419656978e-14,0.693269326932693
-1.76314213973512e-14,-3.07172419656978e-14,0.693369336933693
-1.76314213973512e-14,-3.07172419656978e-14,0.693469346934693
-1.76314213973512e-14,-3.07172419656978e-14,0.693569356935694
-1.76314213973512e-14,-3.07172419656978e-14,0.693669366936694
-1.76314213973512e-14,-3.07172419656978e-14,0.693769376937694
-1.76314213973512e-14,-3.07172419656978e-14,0.693869386938694
-1.76314213973512e-14,-3.07172419656978e-14,0.693969396939694
-1.76314213973512e-14,-3.07172419656978e-14,0.694069406940694
-1.76314213973512e-14,-3.07172419656978e-14,0.694169416941694
-1.76314213973512e-14,-3.07172419656978e-14,0.694269426942694
-1.76314213973512e-14,-3.07172419656978e-14,0.694369436943694
-1.76314213973512e-14,-3.07172419656978e-14,0.694469446944694
-1.76314213973512e-14,-3.07172419656978e-14,0.694569456945695
-1.76314213973512e-14,-3.07172419656978e-14,0.694669466946695
-1.76314213973512e-14,-3.07172419656978e-14,0.694769476947695
-1.76314213973512e-14,-3.07172419656978e-14,0.694869486948695
-1.76314213973512e-14,-3.07172419656978e-14,0.694969496949695
-1.76314213973512e-14,-3.07172419656978e-14,0.695069506950695
-1.76314213973512e-14,-3.07172419656978e-14,0.695169516951695
-1.76314213973512e-14,-3.07172419656978e-14,0.695269526952695
-1.76314213973512e-14,-3.07172419656978e-14,0.695369536953695
-1.76314213973512e-14,-3.07172419656978e-14,0.695469546954695
-1.76314213973512e-14,-3.07172419656978e-14,0.695569556955696
-1.76314213973512e-14,-3.07172419656978e-14,0.695669566956696
-1.76314213973512e-14,-3.07172419656978e-14,0.695769576957696
-1.76314213973512e-14,-3.07172419656978e-14,0.695869586958696
-1.76314213973512e-14,-3.07172419656978e-14,0.695969596959696
-1.76314213973512e-14,-3.07172419656978e-14,0.696069606960696
-1.76314213973512e-14,-3.07172419656978e-14,0.696169616961696
-1.76314213973512e-14,-3.07172419656978e-14,0.696269626962696
-1.76314213973512e-14,-3.07172419656978e-14,0.696369636963696
-1.76314213973512e-14,-3.07172419656978e-14,0.696469646964696
-1.76314213973512e-14,-3.07172419656978e-14,0.696569656965697
-1.76314213973512e-14,-3.07172419656978e-14,0.696669666966697
-1.76314213973512e-14,-3.07172419656978e-14,0.696769676967697
-1.76314213973512e-14,-3.07172419656978e-14,0.696869686968697
-1.76314213973512e-14,-3.07172419656978e-14,0.696969696969697
-1.76314213973512e-14,-3.07172419656978e-14,0.697069706970697
-1.76314213973512e-14,-3.07172419656978e-14,0.697169716971697
-1.76314213973512e-14,-3.07172419656978e-14,0.697269726972697
-1.76314213973512e-14,-3.07172419656978e-14,0.697369736973697
-1.76314213973512e-14,-3.07172419656978e-14,0.697469746974697
-1.76314213973512e-14,-3.07172419656978e-14,0.697569756975698
-1.76314213973512e-14,-3.07172419656978e-14,0.697669766976698
-1.76314213973512e-14,-3.07172419656978e-14,0.697769776977698
-1.76314213973512e-14,-3.07172419656978e-14,0.697869786978698
-1.76314213973512e-14,-3.07172419656978e-14,0.697969796979698
-1.76314213973512e-14,-3.07172419656978e-14,0.698069806980698
-1.76314213973512e-14,-3.07172419656978e-14,0.698169816981698
-1.76314213973512e-14,-3.07172419656978e-14,0.698269826982698
-1.76314213973512e-14,-3.07172419656978e-14,0.698369836983698
-1.76314213973512e-14,-3.07172419656978e-14,0.698469846984698
-1.76314213973512e-14,-3.07172419656978e-14,0.698569856985699
-1.76314213973512e-14,-3.07172419656978e-14,0.698669866986699
-1.76314213973512e-14,-3.07172419656978e-14,0.698769876987699
-1.76314213973512e-14,-3.07172419656978e-14,0.698869886988699
-1.76314213973512e-14,-3.07172419656978e-14,0.698969896989699
-1.76314213973512e-14,-3.07172419656978e-14,0.699069906990699
-1.76314213973512e-14,-3.07172419656978e-14,0.699169916991699
-1.76314213973512e-14,-3.07172419656978e-14,0.699269926992699
-1.76314213973512e-14,-3.07172419656978e-14,0.699369936993699
-1.76314213973512e-14,-3.07172419656978e-14,0.699469946994699
-1.76314213973512e-14,-3.07172419656978e-14,0.6995699569957
-1.76314213973512e-14,-3.07172419656978e-14,0.6996699669967
-1.76314213973512e-14,-3.07172419656978e-14,0.6997699769977
-1.76314213973512e-14,-3.07172419656978e-14,0.6998699869987
-1.76314213973512e-14,-3.07172419656978e-14,0.6999699969997
-1.76314213973512e-14,-3.07172419656978e-14,0.7000700070007
-1.76314213973512e-14,-3.07172419656978e-14,0.7001700170017
-1.76314213973512e-14,-3.07172419656978e-14,0.7002700270027
-1.76314213973512e-14,-3.07172419656978e-14,0.7003700370037
-1.76314213973512e-14,-3.07172419656978e-14,0.700470047004701
-1.76314213973512e-14,-3.07172419656978e-14,0.700570057005701
-1.76314213973512e-14,-3.07172419656978e-14,0.700670067006701
-1.76314213973512e-14,-3.07172419656978e-14,0.700770077007701
-1.76314213973512e-14,-3.07172419656978e-14,0.700870087008701
-1.76314213973512e-14,-3.07172419656978e-14,0.700970097009701
-1.76314213973512e-14,-3.07172419656978e-14,0.701070107010701
-1.76314213973512e-14,-3.07172419656978e-14,0.701170117011701
-1.76314213973512e-14,-3.07172419656978e-14,0.701270127012701
-1.76314213973512e-14,-3.07172419656978e-14,0.701370137013701
-1.76314213973512e-14,-3.07172419656978e-14,0.701470147014701
-1.76314213973512e-14,-3.07172419656978e-14,0.701570157015702
-1.76314213973512e-14,-3.07172419656978e-14,0.701670167016702
-1.76314213973512e-14,-3.07172419656978e-14,0.701770177017702
-1.76314213973512e-14,-3.07172419656978e-14,0.701870187018702
-1.76314213973512e-14,-3.07172419656978e-14,0.701970197019702
-1.76314213973512e-14,-3.07172419656978e-14,0.702070207020702
-1.76314213973512e-14,-3.07172419656978e-14,0.702170217021702
-1.76314213973512e-14,-3.07172419656978e-14,0.702270227022702
-1.76314213973512e-14,-3.07172419656978e-14,0.702370237023702
-1.76314213973512e-14,-3.07172419656978e-14,0.702470247024703
-1.76314213973512e-14,-3.07172419656978e-14,0.702570257025703
-1.76314213973512e-14,-3.07172419656978e-14,0.702670267026703
-1.76314213973512e-14,-3.07172419656978e-14,0.702770277027703
-1.76314213973512e-14,-3.07172419656978e-14,0.702870287028703
-1.76314213973512e-14,-3.07172419656978e-14,0.702970297029703
-1.76314213973512e-14,-3.07172419656978e-14,0.703070307030703
-1.76314213973512e-14,-3.07172419656978e-14,0.703170317031703
-1.76314213973512e-14,-3.07172419656978e-14,0.703270327032703
-1.76314213973512e-14,-3.07172419656978e-14,0.703370337033703
-1.76314213973512e-14,-3.07172419656978e-14,0.703470347034703
-1.76314213973512e-14,-3.07172419656978e-14,0.703570357035704
-1.76314213973512e-14,-3.07172419656978e-14,0.703670367036704
-1.76314213973512e-14,-3.07172419656978e-14,0.703770377037704
-1.76314213973512e-14,-3.07172419656978e-14,0.703870387038704
-1.76314213973512e-14,-3.07172419656978e-14,0.703970397039704
-1.76314213973512e-14,-3.07172419656978e-14,0.704070407040704
-1.76314213973512e-14,-3.07172419656978e-14,0.704170417041704
-1.76314213973512e-14,-3.07172419656978e-14,0.704270427042704
-1.76314213973512e-14,-3.07172419656978e-14,0.704370437043704
-1.76314213973512e-14,-3.07172419656978e-14,0.704470447044705
-1.76314213973512e-14,-3.07172419656978e-14,0.704570457045705
-1.76314213973512e-14,-3.07172419656978e-14,0.704670467046705
-1.76314213973512e-14,-3.07172419656978e-14,0.704770477047705
-1.76314213973512e-14,-3.07172419656978e-14,0.704870487048705
-1.76314213973512e-14,-3.07172419656978e-14,0.704970497049705
-1.76314213973512e-14,-3.07172419656978e-14,0.705070507050705
-1.76314213973512e-14,-3.07172419656978e-14,0.705170517051705
-1.76314213973512e-14,-3.07172419656978e-14,0.705270527052705
-1.76314213973512e-14,-3.07172419656978e-14,0.705370537053705
-1.76314213973512e-14,-3.07172419656978e-14,0.705470547054705
-1.76314213973512e-14,-3.07172419656978e-14,0.705570557055706
-1.76314213973512e-14,-3.07172419656978e-14,0.705670567056706
-1.76314213973512e-14,-3.07172419656978e-14,0.705770577057706
-1.76314213973512e-14,-3.07172419656978e-14,0.705870587058706
-1.76314213973512e-14,-3.07172419656978e-14,0.705970597059706
-1.76314213973512e-14,-3.07172419656978e-14,0.706070607060706
-1.76314213973512e-14,-3.07172419656978e-14,0.706170617061706
-1.76314213973512e-14,-3.07172419656978e-14,0.706270627062706
-1.76314213973512e-14,-3.07172419656978e-14,0.706370637063706
-1.76314213973512e-14,-3.07172419656978e-14,0.706470647064707
-1.76314213973512e-14,-3.07172419656978e-14,0.706570657065707
-1.76314213973512e-14,-3.07172419656978e-14,0.706670667066707
-1.76314213973512e-14,-3.07172419656978e-14,0.706770677067707
-1.76314213973512e-14,-3.07172419656978e-14,0.706870687068707
-1.76314213973512e-14,-3.07172419656978e-14,0.706970697069707
-1.76314213973512e-14,-3.07172419656978e-14,0.707070707070707
-1.76314213973512e-14,-3.07172419656978e-14,0.707170717071707
-1.76314213973512e-14,-3.07172419656978e-14,0.707270727072707
-1.76314213973512e-14,-3.07172419656978e-14,0.707370737073707
-1.76314213973512e-14,-3.07172419656978e-14,0.707470747074707
-1.76314213973512e-14,-3.07172419656978e-14,0.707570757075708
-1.76314213973512e-14,-3.07172419656978e-14,0.707670767076708
-1.76314213973512e-14,-3.07172419656978e-14,0.707770777077708
-1.76314213973512e-14,-3.07172419656978e-14,0.707870787078708
-1.76314213973512e-14,-3.07172419656978e-14,0.707970797079708
-1.76314213973512e-14,-3.07172419656978e-14,0.708070807080708
-1.76314213973512e-14,-3.07172419656978e-14,0.708170817081708
-1.76314213973512e-14,-3.07172419656978e-14,0.708270827082708
-1.76314213973512e-14,-3.07172419656978e-14,0.708370837083708
-1.76314213973512e-14,-3.07172419656978e-14,0.708470847084708
-1.76314213973512e-14,-3.07172419656978e-14,0.708570857085709
-1.76314213973512e-14,-3.07172419656978e-14,0.708670867086709
-1.76314213973512e-14,-3.07172419656978e-14,0.708770877087709
-1.76314213973512e-14,-3.07172419656978e-14,0.708870887088709
-1.76314213973512e-14,-3.07172419656978e-14,0.708970897089709
-1.76314213973512e-14,-3.07172419656978e-14,0.709070907090709
-1.76314213973512e-14,-3.07172419656978e-14,0.709170917091709
-1.76314213973512e-14,-3.07172419656978e-14,0.709270927092709
-1.76314213973512e-14,-3.07172419656978e-14,0.709370937093709
-1.76314213973512e-14,-3.07172419656978e-14,0.709470947094709
-1.76314213973512e-14,-3.07172419656978e-14,0.70957095709571
-1.76314213973512e-14,-3.07172419656978e-14,0.70967096709671
-1.76314213973512e-14,-3.07172419656978e-14,0.70977097709771
-1.76314213973512e-14,-3.07172419656978e-14,0.70987098709871
-1.76314213973512e-14,-3.07172419656978e-14,0.70997099709971
-1.76314213973512e-14,-3.07172419656978e-14,0.71007100710071
-1.76314213973512e-14,-3.07172419656978e-14,0.71017101710171
-1.76314213973512e-14,-3.07172419656978e-14,0.71027102710271
-1.76314213973512e-14,-3.07172419656978e-14,0.71037103710371
-1.76314213973512e-14,-3.07172419656978e-14,0.71047104710471
-1.76314213973512e-14,-3.07172419656978e-14,0.710571057105711
-1.76314213973512e-14,-3.07172419656978e-14,0.710671067106711
-1.76314213973512e-14,-3.07172419656978e-14,0.710771077107711
-1.76314213973512e-14,-3.07172419656978e-14,0.710871087108711
-1.76314213973512e-14,-3.07172419656978e-14,0.710971097109711
-1.76314213973512e-14,-3.07172419656978e-14,0.711071107110711
-1.76314213973512e-14,-3.07172419656978e-14,0.711171117111711
-1.76314213973512e-14,-3.07172419656978e-14,0.711271127112711
-1.76314213973512e-14,-3.07172419656978e-14,0.711371137113711
-1.76314213973512e-14,-3.07172419656978e-14,0.711471147114711
-1.76314213973512e-14,-3.07172419656978e-14,0.711571157115712
-1.76314213973512e-14,-3.07172419656978e-14,0.711671167116712
-1.76314213973512e-14,-3.07172419656978e-14,0.711771177117712
-1.76314213973512e-14,-3.07172419656978e-14,0.711871187118712
-1.76314213973512e-14,-3.07172419656978e-14,0.711971197119712
-1.76314213973512e-14,-3.07172419656978e-14,0.712071207120712
-1.76314213973512e-14,-3.07172419656978e-14,0.712171217121712
-1.76314213973512e-14,-3.07172419656978e-14,0.712271227122712
-1.76314213973512e-14,-3.07172419656978e-14,0.712371237123712
-1.76314213973512e-14,-3.07172419656978e-14,0.712471247124712
-1.76314213973512e-14,-3.07172419656978e-14,0.712571257125713
-1.76314213973512e-14,-3.07172419656978e-14,0.712671267126713
-1.76314213973512e-14,-3.07172419656978e-14,0.712771277127713
-1.76314213973512e-14,-3.07172419656978e-14,0.712871287128713
-1.76314213973512e-14,-3.07172419656978e-14,0.712971297129713
-1.76314213973512e-14,-3.07172419656978e-14,0.713071307130713
-1.76314213973512e-14,-3.07172419656978e-14,0.713171317131713
-1.76314213973512e-14,-3.07172419656978e-14,0.713271327132713
-1.76314213973512e-14,-3.07172419656978e-14,0.713371337133713
-1.76314213973512e-14,-3.07172419656978e-14,0.713471347134713
-1.76314213973512e-14,-3.07172419656978e-14,0.713571357135714
-1.76314213973512e-14,-3.07172419656978e-14,0.713671367136714
-1.76314213973512e-14,-3.07172419656978e-14,0.713771377137714
-1.76314213973512e-14,-3.07172419656978e-14,0.713871387138714
-1.76314213973512e-14,-3.07172419656978e-14,0.713971397139714
-1.76314213973512e-14,-3.07172419656978e-14,0.714071407140714
-1.76314213973512e-14,-3.07172419656978e-14,0.714171417141714
-1.76314213973512e-14,-3.07172419656978e-14,0.714271427142714
-1.76314213973512e-14,-3.07172419656978e-14,0.714371437143714
-1.76314213973512e-14,-3.07172419656978e-14,0.714471447144714
-1.76314213973512e-14,-3.07172419656978e-14,0.714571457145715
-1.76314213973512e-14,-3.07172419656978e-14,0.714671467146715
-1.76314213973512e-14,-3.07172419656978e-14,0.714771477147715
-1.76314213973512e-14,-3.07172419656978e-14,0.714871487148715
-1.76314213973512e-14,-3.07172419656978e-14,0.714971497149715
-1.76314213973512e-14,-3.07172419656978e-14,0.715071507150715
-1.76314213973512e-14,-3.07172419656978e-14,0.715171517151715
-1.76314213973512e-14,-3.07172419656978e-14,0.715271527152715
-1.76314213973512e-14,-3.07172419656978e-14,0.715371537153715
-1.76314213973512e-14,-3.07172419656978e-14,0.715471547154716
-1.76314213973512e-14,-3.07172419656978e-14,0.715571557155716
-1.76314213973512e-14,-3.07172419656978e-14,0.715671567156716
-1.76314213973512e-14,-3.07172419656978e-14,0.715771577157716
-1.76314213973512e-14,-3.07172419656978e-14,0.715871587158716
-1.76314213973512e-14,-3.07172419656978e-14,0.715971597159716
-1.76314213973512e-14,-3.07172419656978e-14,0.716071607160716
-1.76314213973512e-14,-3.07172419656978e-14,0.716171617161716
-1.76314213973512e-14,-3.07172419656978e-14,0.716271627162716
-1.76314213973512e-14,-3.07172419656978e-14,0.716371637163716
-1.76314213973512e-14,-3.07172419656978e-14,0.716471647164716
-1.76314213973512e-14,-3.07172419656978e-14,0.716571657165717
-1.76314213973512e-14,-3.07172419656978e-14,0.716671667166717
-1.76314213973512e-14,-3.07172419656978e-14,0.716771677167717
-1.76314213973512e-14,-3.07172419656978e-14,0.716871687168717
-1.76314213973512e-14,-3.07172419656978e-14,0.716971697169717
-1.76314213973512e-14,-3.07172419656978e-14,0.717071707170717
-1.76314213973512e-14,-3.07172419656978e-14,0.717171717171717
-1.76314213973512e-14,-3.07172419656978e-14,0.717271727172717
-1.76314213973512e-14,-3.07172419656978e-14,0.717371737173717
-1.76314213973512e-14,-3.07172419656978e-14,0.717471747174718
-1.76314213973512e-14,-3.07172419656978e-14,0.717571757175718
-1.76314213973512e-14,-3.07172419656978e-14,0.717671767176718
-1.76314213973512e-14,-3.07172419656978e-14,0.717771777177718
-1.76314213973512e-14,-3.07172419656978e-14,0.717871787178718
-1.76314213973512e-14,-3.07172419656978e-14,0.717971797179718
-1.76314213973512e-14,-3.07172419656978e-14,0.718071807180718
-1.76314213973512e-14,-3.07172419656978e-14,0.718171817181718
-1.76314213973512e-14,-3.07172419656978e-14,0.718271827182718
-1.76314213973512e-14,-3.07172419656978e-14,0.718371837183718
-1.76314213973512e-14,-3.07172419656978e-14,0.718471847184718
-1.76314213973512e-14,-3.07172419656978e-14,0.718571857185719
-1.76314213973512e-14,-3.07172419656978e-14,0.718671867186719
-1.76314213973512e-14,-3.07172419656978e-14,0.718771877187719
-1.76314213973512e-14,-3.07172419656978e-14,0.718871887188719
-1.76314213973512e-14,-3.07172419656978e-14,0.718971897189719
-1.76314213973512e-14,-3.07172419656978e-14,0.719071907190719
-1.76314213973512e-14,-3.07172419656978e-14,0.719171917191719
-1.76314213973512e-14,-3.07172419656978e-14,0.719271927192719
-1.76314213973512e-14,-3.07172419656978e-14,0.719371937193719
-1.76314213973512e-14,-3.07172419656978e-14,0.71947194719472
-1.76314213973512e-14,-3.07172419656978e-14,0.71957195719572
-1.76314213973512e-14,-3.07172419656978e-14,0.71967196719672
-1.76314213973512e-14,-3.07172419656978e-14,0.71977197719772
-1.76314213973512e-14,-3.07172419656978e-14,0.71987198719872
-1.76314213973512e-14,-3.07172419656978e-14,0.71997199719972
-1.76314213973512e-14,-3.07172419656978e-14,0.72007200720072
-1.76314213973512e-14,-3.07172419656978e-14,0.72017201720172
-1.76314213973512e-14,-3.07172419656978e-14,0.72027202720272
-1.76314213973512e-14,-3.07172419656978e-14,0.72037203720372
-1.76314213973512e-14,-3.07172419656978e-14,0.72047204720472
-1.76314213973512e-14,-3.07172419656978e-14,0.720572057205721
-1.76314213973512e-14,-3.07172419656978e-14,0.720672067206721
-1.76314213973512e-14,-3.07172419656978e-14,0.720772077207721
-1.76314213973512e-14,-3.07172419656978e-14,0.720872087208721
-1.76314213973512e-14,-3.07172419656978e-14,0.720972097209721
-1.76314213973512e-14,-3.07172419656978e-14,0.721072107210721
-1.76314213973512e-14,-3.07172419656978e-14,0.721172117211721
-1.76314213973512e-14,-3.07172419656978e-14,0.721272127212721
-1.76314213973512e-14,-3.07172419656978e-14,0.721372137213721
-1.76314213973512e-14,-3.07172419656978e-14,0.721472147214722
-1.76314213973512e-14,-3.07172419656978e-14,0.721572157215722
-1.76314213973512e-14,-3.07172419656978e-14,0.721672167216722
-1.76314213973512e-14,-3.07172419656978e-14,0.721772177217722
-1.76314213973512e-14,-3.07172419656978e-14,0.721872187218722
-1.76314213973512e-14,-3.07172419656978e-14,0.721972197219722
-1.76314213973512e-14,-3.07172419656978e-14,0.722072207220722
-1.76314213973512e-14,-3.07172419656978e-14,0.722172217221722
-1.76314213973512e-14,-3.07172419656978e-14,0.722272227222722
-1.76314213973512e-14,-3.07172419656978e-14,0.722372237223722
-1.76314213973512e-14,-3.07172419656978e-14,0.722472247224722
-1.76314213973512e-14,-3.07172419656978e-14,0.722572257225723
-1.76314213973512e-14,-3.07172419656978e-14,0.722672267226723
-1.76314213973512e-14,-3.07172419656978e-14,0.722772277227723
-1.76314213973512e-14,-3.07172419656978e-14,0.722872287228723
-1.76314213973512e-14,-3.07172419656978e-14,0.722972297229723
-1.76314213973512e-14,-3.07172419656978e-14,0.723072307230723
-1.76314213973512e-14,-3.07172419656978e-14,0.723172317231723
-1.76314213973512e-14,-3.07172419656978e-14,0.723272327232723
-1.76314213973512e-14,-3.07172419656978e-14,0.723372337233723
-1.76314213973512e-14,-3.07172419656978e-14,0.723472347234723
-1.76314213973512e-14,-3.07172419656978e-14,0.723572357235724
-1.76314213973512e-14,-3.07172419656978e-14,0.723672367236724
-1.76314213973512e-14,-3.07172419656978e-14,0.723772377237724
-1.76314213973512e-14,-3.07172419656978e-14,0.723872387238724
-1.76314213973512e-14,-3.07172419656978e-14,0.723972397239724
-1.76314213973512e-14,-3.07172419656978e-14,0.724072407240724
-1.76314213973512e-14,-3.07172419656978e-14,0.724172417241724
-1.76314213973512e-14,-3.07172419656978e-14,0.724272427242724
-1.76314213973512e-14,-3.07172419656978e-14,0.724372437243724
-1.76314213973512e-14,-3.07172419656978e-14,0.724472447244724
-1.76314213973512e-14,-3.07172419656978e-14,0.724572457245725
-1.76314213973512e-14,-3.07172419656978e-14,0.724672467246725
-1.76314213973512e-14,-3.07172419656978e-14,0.724772477247725
-1.76314213973512e-14,-3.07172419656978e-14,0.724872487248725
-1.76314213973512e-14,-3.07172419656978e-14,0.724972497249725
-1.76314213973512e-14,-3.07172419656978e-14,0.725072507250725
-1.76314213973512e-14,-3.07172419656978e-14,0.725172517251725
-1.76314213973512e-14,-3.07172419656978e-14,0.725272527252725
-1.76314213973512e-14,-3.07172419656978e-14,0.725372537253725
-1.76314213973512e-14,-3.07172419656978e-14,0.725472547254725
-1.76314213973512e-14,-3.07172419656978e-14,0.725572557255726
-1.76314213973512e-14,-3.07172419656978e-14,0.725672567256726
-1.76314213973512e-14,-3.07172419656978e-14,0.725772577257726
-1.76314213973512e-14,-3.07172419656978e-14,0.725872587258726
-1.76314213973512e-14,-3.07172419656978e-14,0.725972597259726
-1.76314213973512e-14,-3.07172419656978e-14,0.726072607260726
-1.76314213973512e-14,-3.07172419656978e-14,0.726172617261726
-1.76314213973512e-14,-3.07172419656978e-14,0.726272627262726
-1.76314213973512e-14,-3.07172419656978e-14,0.726372637263726
-1.76314213973512e-14,-3.07172419656978e-14,0.726472647264726
-1.76314213973512e-14,-3.07172419656978e-14,0.726572657265727
-1.76314213973512e-14,-3.07172419656978e-14,0.726672667266727
-1.76314213973512e-14,-3.07172419656978e-14,0.726772677267727
-1.76314213973512e-14,-3.07172419656978e-14,0.726872687268727
-1.76314213973512e-14,-3.07172419656978e-14,0.726972697269727
-1.76314213973512e-14,-3.07172419656978e-14,0.727072707270727
-1.76314213973512e-14,-3.07172419656978e-14,0.727172717271727
-1.76314213973512e-14,-3.07172419656978e-14,0.727272727272727
-1.76314213973512e-14,-3.07172419656978e-14,0.727372737273727
-1.76314213973512e-14,-3.07172419656978e-14,0.727472747274727
-1.76314213973512e-14,-3.07172419656978e-14,0.727572757275728
-1.76314213973512e-14,-3.07172419656978e-14,0.727672767276728
-1.76314213973512e-14,-3.07172419656978e-14,0.727772777277728
-1.76314213973512e-14,-3.07172419656978e-14,0.727872787278728
-1.76314213973512e-14,-3.07172419656978e-14,0.727972797279728
-1.76314213973512e-14,-3.07172419656978e-14,0.728072807280728
-1.76314213973512e-14,-3.07172419656978e-14,0.728172817281728
-1.76314213973512e-14,-3.07172419656978e-14,0.728272827282728
-1.76314213973512e-14,-3.07172419656978e-14,0.728372837283728
-1.76314213973512e-14,-3.07172419656978e-14,0.728472847284728
-1.76314213973512e-14,-3.07172419656978e-14,0.728572857285729
-1.76314213973512e-14,-3.07172419656978e-14,0.728672867286729
-1.76314213973512e-14,-3.07172419656978e-14,0.728772877287729
-1.76314213973512e-14,-3.07172419656978e-14,0.728872887288729
-1.76314213973512e-14,-3.07172419656978e-14,0.728972897289729
-1.76314213973512e-14,-3.07172419656978e-14,0.729072907290729
-1.76314213973512e-14,-3.07172419656978e-14,0.729172917291729
-1.76314213973512e-14,-3.07172419656978e-14,0.729272927292729
-1.76314213973512e-14,-3.07172419656978e-14,0.729372937293729
-1.76314213973512e-14,-3.07172419656978e-14,0.729472947294729
-1.76314213973512e-14,-3.07172419656978e-14,0.72957295729573
-1.76314213973512e-14,-3.07172419656978e-14,0.72967296729673
-1.76314213973512e-14,-3.07172419656978e-14,0.72977297729773
-1.76314213973512e-14,-3.07172419656978e-14,0.72987298729873
-1.76314213973512e-14,-3.07172419656978e-14,0.72997299729973
-1.76314213973512e-14,-3.07172419656978e-14,0.73007300730073
-1.76314213973512e-14,-3.07172419656978e-14,0.73017301730173
-1.76314213973512e-14,-3.07172419656978e-14,0.73027302730273
-1.76314213973512e-14,-3.07172419656978e-14,0.73037303730373
-1.76314213973512e-14,-3.07172419656978e-14,0.730473047304731
-1.76314213973512e-14,-3.07172419656978e-14,0.730573057305731
-1.76314213973512e-14,-3.07172419656978e-14,0.730673067306731
-1.76314213973512e-14,-3.07172419656978e-14,0.730773077307731
-1.76314213973512e-14,-3.07172419656978e-14,0.730873087308731
-1.76314213973512e-14,-3.07172419656978e-14,0.730973097309731
-1.76314213973512e-14,-3.07172419656978e-14,0.731073107310731
-1.76314213973512e-14,-3.07172419656978e-14,0.731173117311731
-1.76314213973512e-14,-3.07172419656978e-14,0.731273127312731
-1.76314213973512e-14,-3.07172419656978e-14,0.731373137313731
-1.76314213973512e-14,-3.07172419656978e-14,0.731473147314731
-1.76314213973512e-14,-3.07172419656978e-14,0.731573157315732
-1.76314213973512e-14,-3.07172419656978e-14,0.731673167316732
-1.76314213973512e-14,-3.07172419656978e-14,0.731773177317732
-1.76314213973512e-14,-3.07172419656978e-14,0.731873187318732
-1.76314213973512e-14,-3.07172419656978e-14,0.731973197319732
-1.76314213973512e-14,-3.07172419656978e-14,0.732073207320732
-1.76314213973512e-14,-3.07172419656978e-14,0.732173217321732
-1.76314213973512e-14,-3.07172419656978e-14,0.732273227322732
-1.76314213973512e-14,-3.07172419656978e-14,0.732373237323732
-1.76314213973512e-14,-3.07172419656978e-14,0.732473247324733
-1.76314213973512e-14,-3.07172419656978e-14,0.732573257325733
-1.76314213973512e-14,-3.07172419656978e-14,0.732673267326733
-1.76314213973512e-14,-3.07172419656978e-14,0.732773277327733
-1.76314213973512e-14,-3.07172419656978e-14,0.732873287328733
-1.76314213973512e-14,-3.07172419656978e-14,0.732973297329733
-1.76314213973512e-14,-3.07172419656978e-14,0.733073307330733
-1.76314213973512e-14,-3.07172419656978e-14,0.733173317331733
-1.76314213973512e-14,-3.07172419656978e-14,0.733273327332733
-1.76314213973512e-14,-3.07172419656978e-14,0.733373337333733
-1.76314213973512e-14,-3.07172419656978e-14,0.733473347334733
-1.76314213973512e-14,-3.07172419656978e-14,0.733573357335734
-1.76314213973512e-14,-3.07172419656978e-14,0.733673367336734
-1.76314213973512e-14,-3.07172419656978e-14,0.733773377337734
-1.76314213973512e-14,-3.07172419656978e-14,0.733873387338734
-1.76314213973512e-14,-3.07172419656978e-14,0.733973397339734
-1.76314213973512e-14,-3.07172419656978e-14,0.734073407340734
-1.76314213973512e-14,-3.07172419656978e-14,0.734173417341734
-1.76314213973512e-14,-3.07172419656978e-14,0.734273427342734
-1.76314213973512e-14,-3.07172419656978e-14,0.734373437343734
-1.76314213973512e-14,-3.07172419656978e-14,0.734473447344735
-1.76314213973512e-14,-3.07172419656978e-14,0.734573457345735
-1.76314213973512e-14,-3.07172419656978e-14,0.734673467346735
-1.76314213973512e-14,-3.07172419656978e-14,0.734773477347735
-1.76314213973512e-14,-3.07172419656978e-14,0.734873487348735
-1.76314213973512e-14,-3.07172419656978e-14,0.734973497349735
-1.76314213973512e-14,-3.07172419656978e-14,0.735073507350735
-1.76314213973512e-14,-3.07172419656978e-14,0.735173517351735
-1.76314213973512e-14,-3.07172419656978e-14,0.735273527352735
-1.76314213973512e-14,-3.07172419656978e-14,0.735373537353735
-1.76314213973512e-14,-3.07172419656978e-14,0.735473547354735
-1.76314213973512e-14,-3.07172419656978e-14,0.735573557355736
-1.76314213973512e-14,-3.07172419656978e-14,0.735673567356736
-1.76314213973512e-14,-3.07172419656978e-14,0.735773577357736
-1.76314213973512e-14,-3.07172419656978e-14,0.735873587358736
-1.76314213973512e-14,-3.07172419656978e-14,0.735973597359736
-1.76314213973512e-14,-3.07172419656978e-14,0.736073607360736
-1.76314213973512e-14,-3.07172419656978e-14,0.736173617361736
-1.76314213973512e-14,-3.07172419656978e-14,0.736273627362736
-1.76314213973512e-14,-3.07172419656978e-14,0.736373637363736
-1.76314213973512e-14,-3.07172419656978e-14,0.736473647364737
-1.76314213973512e-14,-3.07172419656978e-14,0.736573657365737
-1.76314213973512e-14,-3.07172419656978e-14,0.736673667366737
-1.76314213973512e-14,-3.07172419656978e-14,0.736773677367737
-1.76314213973512e-14,-3.07172419656978e-14,0.736873687368737
-1.76314213973512e-14,-3.07172419656978e-14,0.736973697369737
-1.76314213973512e-14,-3.07172419656978e-14,0.737073707370737
-1.76314213973512e-14,-3.07172419656978e-14,0.737173717371737
-1.76314213973512e-14,-3.07172419656978e-14,0.737273727372737
-1.76314213973512e-14,-3.07172419656978e-14,0.737373737373737
-1.76314213973512e-14,-3.07172419656978e-14,0.737473747374737
-1.76314213973512e-14,-3.07172419656978e-14,0.737573757375738
-1.76314213973512e-14,-3.07172419656978e-14,0.737673767376738
-1.76314213973512e-14,-3.07172419656978e-14,0.737773777377738
-1.76314213973512e-14,-3.07172419656978e-14,0.737873787378738
-1.76314213973512e-14,-3.07172419656978e-14,0.737973797379738
-1.76314213973512e-14,-3.07172419656978e-14,0.738073807380738
-1.76314213973512e-14,-3.07172419656978e-14,0.738173817381738
-1.76314213973512e-14,-3.07172419656978e-14,0.738273827382738
-1.76314213973512e-14,-3.07172419656978e-14,0.738373837383738
-1.76314213973512e-14,-3.07172419656978e-14,0.738473847384738
-1.76314213973512e-14,-3.07172419656978e-14,0.738573857385739
-1.76314213973512e-14,-3.07172419656978e-14,0.738673867386739
-1.76314213973512e-14,-3.07172419656978e-14,0.738773877387739
-1.76314213973512e-14,-3.07172419656978e-14,0.738873887388739
-1.76314213973512e-14,-3.07172419656978e-14,0.738973897389739
-1.76314213973512e-14,-3.07172419656978e-14,0.739073907390739
-1.76314213973512e-14,-3.07172419656978e-14,0.739173917391739
-1.76314213973512e-14,-3.07172419656978e-14,0.739273927392739
-1.76314213973512e-14,-3.07172419656978e-14,0.739373937393739
-1.76314213973512e-14,-3.07172419656978e-14,0.739473947394739
-1.76314213973512e-14,-3.07172419656978e-14,0.73957395739574
-1.76314213973512e-14,-3.07172419656978e-14,0.73967396739674
-1.76314213973512e-14,-3.07172419656978e-14,0.73977397739774
-1.76314213973512e-14,-3.07172419656978e-14,0.73987398739874
-1.76314213973512e-14,-3.07172419656978e-14,0.73997399739974
-1.76314213973512e-14,-3.07172419656978e-14,0.74007400740074
-1.76314213973512e-14,-3.07172419656978e-14,0.74017401740174
-1.76314213973512e-14,-3.07172419656978e-14,0.74027402740274
-1.76314213973512e-14,-3.07172419656978e-14,0.74037403740374
-1.76314213973512e-14,-3.07172419656978e-14,0.74047404740474
-1.76314213973512e-14,-3.07172419656978e-14,0.740574057405741
-1.76314213973512e-14,-3.07172419656978e-14,0.740674067406741
-1.76314213973512e-14,-3.07172419656978e-14,0.740774077407741
-1.76314213973512e-14,-3.07172419656978e-14,0.740874087408741
-1.76314213973512e-14,-3.07172419656978e-14,0.740974097409741
-1.76314213973512e-14,-3.07172419656978e-14,0.741074107410741
-1.76314213973512e-14,-3.07172419656978e-14,0.741174117411741
-1.76314213973512e-14,-3.07172419656978e-14,0.741274127412741
-1.76314213973512e-14,-3.07172419656978e-14,0.741374137413741
-1.76314213973512e-14,-3.07172419656978e-14,0.741474147414741
-1.76314213973512e-14,-3.07172419656978e-14,0.741574157415742
-1.76314213973512e-14,-3.07172419656978e-14,0.741674167416742
-1.76314213973512e-14,-3.07172419656978e-14,0.741774177417742
-1.76314213973512e-14,-3.07172419656978e-14,0.741874187418742
-1.76314213973512e-14,-3.07172419656978e-14,0.741974197419742
-1.76314213973512e-14,-3.07172419656978e-14,0.742074207420742
-1.76314213973512e-14,-3.07172419656978e-14,0.742174217421742
-1.76314213973512e-14,-3.07172419656978e-14,0.742274227422742
-1.76314213973512e-14,-3.07172419656978e-14,0.742374237423742
-1.76314213973512e-14,-3.07172419656978e-14,0.742474247424742
-1.76314213973512e-14,-3.07172419656978e-14,0.742574257425743
-1.76314213973512e-14,-3.07172419656978e-14,0.742674267426743
-1.76314213973512e-14,-3.07172419656978e-14,0.742774277427743
-1.76314213973512e-14,-3.07172419656978e-14,0.742874287428743
-1.76314213973512e-14,-3.07172419656978e-14,0.742974297429743
-1.76314213973512e-14,-3.07172419656978e-14,0.743074307430743
-1.76314213973512e-14,-3.07172419656978e-14,0.743174317431743
-1.76314213973512e-14,-3.07172419656978e-14,0.743274327432743
-1.76314213973512e-14,-3.07172419656978e-14,0.743374337433743
-1.76314213973512e-14,-3.07172419656978e-14,0.743474347434743
-1.76314213973512e-14,-3.07172419656978e-14,0.743574357435744
-1.76314213973512e-14,-3.07172419656978e-14,0.743674367436744
-1.76314213973512e-14,-3.07172419656978e-14,0.743774377437744
-1.76314213973512e-14,-3.07172419656978e-14,0.743874387438744
-1.76314213973512e-14,-3.07172419656978e-14,0.743974397439744
-1.76314213973512e-14,-3.07172419656978e-14,0.744074407440744
-1.76314213973512e-14,-3.07172419656978e-14,0.744174417441744
-1.76314213973512e-14,-3.07172419656978e-14,0.744274427442744
-1.76314213973512e-14,-3.07172419656978e-14,0.744374437443744
-1.76314213973512e-14,-3.07172419656978e-14,0.744474447444744
-1.76314213973512e-14,-3.07172419656978e-14,0.744574457445745
-1.76314213973512e-14,-3.07172419656978e-14,0.744674467446745
-1.76314213973512e-14,-3.07172419656978e-14,0.744774477447745
-1.76314213973512e-14,-3.07172419656978e-14,0.744874487448745
-1.76314213973512e-14,-3.07172419656978e-14,0.744974497449745
-1.76314213973512e-14,-3.07172419656978e-14,0.745074507450745
-1.76314213973512e-14,-3.07172419656978e-14,0.745174517451745
-1.76314213973512e-14,-3.07172419656978e-14,0.745274527452745
-1.76314213973512e-14,-3.07172419656978e-14,0.745374537453745
-1.76314213973512e-14,-3.07172419656978e-14,0.745474547454746
-1.76314213973512e-14,-3.07172419656978e-14,0.745574557455746
-1.76314213973512e-14,-3.07172419656978e-14,0.745674567456746
-1.76314213973512e-14,-3.07172419656978e-14,0.745774577457746
-1.76314213973512e-14,-3.07172419656978e-14,0.745874587458746
-1.76314213973512e-14,-3.07172419656978e-14,0.745974597459746
-1.76314213973512e-14,-3.07172419656978e-14,0.746074607460746
-1.76314213973512e-14,-3.07172419656978e-14,0.746174617461746
-1.76314213973512e-14,-3.07172419656978e-14,0.746274627462746
-1.76314213973512e-14,-3.07172419656978e-14,0.746374637463746
-1.76314213973512e-14,-3.07172419656978e-14,0.746474647464746
-1.76314213973512e-14,-3.07172419656978e-14,0.746574657465747
-1.76314213973512e-14,-3.07172419656978e-14,0.746674667466747
-1.76314213973512e-14,-3.07172419656978e-14,0.746774677467747
-1.76314213973512e-14,-3.07172419656978e-14,0.746874687468747
-1.76314213973512e-14,-3.07172419656978e-14,0.746974697469747
-1.76314213973512e-14,-3.07172419656978e-14,0.747074707470747
-1.76314213973512e-14,-3.07172419656978e-14,0.747174717471747
-1.76314213973512e-14,-3.07172419656978e-14,0.747274727472747
-1.76314213973512e-14,-3.07172419656978e-14,0.747374737473747
-1.76314213973512e-14,-3.07172419656978e-14,0.747474747474748
-1.76314213973512e-14,-3.07172419656978e-14,0.747574757475748
-1.76314213973512e-14,-3.07172419656978e-14,0.747674767476748
-1.76314213973512e-14,-3.07172419656978e-14,0.747774777477748
-1.76314213973512e-14,-3.07172419656978e-14,0.747874787478748
-1.76314213973512e-14,-3.07172419656978e-14,0.747974797479748
-1.76314213973512e-14,-3.07172419656978e-14,0.748074807480748
-1.76314213973512e-14,-3.07172419656978e-14,0.748174817481748
-1.76314213973512e-14,-3.07172419656978e-14,0.748274827482748
-1.76314213973512e-14,-3.07172419656978e-14,0.748374837483748
-1.76314213973512e-14,-3.07172419656978e-14,0.748474847484748
-1.76314213973512e-14,-3.07172419656978e-14,0.748574857485749
-1.76314213973512e-14,-3.07172419656978e-14,0.748674867486749
-1.76314213973512e-14,-3.07172419656978e-14,0.748774877487749
-1.76314213973512e-14,-3.07172419656978e-14,0.748874887488749
-1.76314213973512e-14,-3.07172419656978e-14,0.748974897489749
-1.76314213973512e-14,-3.07172419656978e-14,0.749074907490749
-1.76314213973512e-14,-3.07172419656978e-14,0.749174917491749
-1.76314213973512e-14,-3.07172419656978e-14,0.749274927492749
-1.76314213973512e-14,-3.07172419656978e-14,0.749374937493749
-1.76314213973512e-14,-3.07172419656978e-14,0.74947494749475
-1.76314213973512e-14,-3.07172419656978e-14,0.74957495749575
-1.76314213973512e-14,-3.07172419656978e-14,0.74967496749675
-1.76314213973512e-14,-3.07172419656978e-14,0.74977497749775
-1.76314213973512e-14,-3.07172419656978e-14,0.74987498749875
-1.76314213973512e-14,-3.07172419656978e-14,0.74997499749975
-1.76314213973512e-14,-3.07172419656978e-14,0.75007500750075
-1.76314213973512e-14,-3.07172419656978e-14,0.75017501750175
-1.76314213973512e-14,-3.07172419656978e-14,0.75027502750275
-1.76314213973512e-14,-3.07172419656978e-14,0.75037503750375
-1.76314213973512e-14,-3.07172419656978e-14,0.75047504750475
-1.76314213973512e-14,-3.07172419656978e-14,0.750575057505751
-1.76314213973512e-14,-3.07172419656978e-14,0.750675067506751
-1.76314213973512e-14,-3.07172419656978e-14,0.750775077507751
-1.76314213973512e-14,-3.07172419656978e-14,0.750875087508751
-1.76314213973512e-14,-3.07172419656978e-14,0.750975097509751
-1.76314213973512e-14,-3.07172419656978e-14,0.751075107510751
-1.76314213973512e-14,-3.07172419656978e-14,0.751175117511751
-1.76314213973512e-14,-3.07172419656978e-14,0.751275127512751
-1.76314213973512e-14,-3.07172419656978e-14,0.751375137513751
-1.76314213973512e-14,-3.07172419656978e-14,0.751475147514752
-1.76314213973512e-14,-3.07172419656978e-14,0.751575157515752
-1.76314213973512e-14,-3.07172419656978e-14,0.751675167516752
-1.76314213973512e-14,-3.07172419656978e-14,0.751775177517752
-1.76314213973512e-14,-3.07172419656978e-14,0.751875187518752
-1.76314213973512e-14,-3.07172419656978e-14,0.751975197519752
-1.76314213973512e-14,-3.07172419656978e-14,0.752075207520752
-1.76314213973512e-14,-3.07172419656978e-14,0.752175217521752
-1.76314213973512e-14,-3.07172419656978e-14,0.752275227522752
-1.76314213973512e-14,-3.07172419656978e-14,0.752375237523752
-1.76314213973512e-14,-3.07172419656978e-14,0.752475247524752
-1.76314213973512e-14,-3.07172419656978e-14,0.752575257525753
-1.76314213973512e-14,-3.07172419656978e-14,0.752675267526753
-1.76314213973512e-14,-3.07172419656978e-14,0.752775277527753
-1.76314213973512e-14,-3.07172419656978e-14,0.752875287528753
-1.76314213973512e-14,-3.07172419656978e-14,0.752975297529753
-1.76314213973512e-14,-3.07172419656978e-14,0.753075307530753
-1.76314213973512e-14,-3.07172419656978e-14,0.753175317531753
-1.76314213973512e-14,-3.07172419656978e-14,0.753275327532753
-1.76314213973512e-14,-3.07172419656978e-14,0.753375337533753
-1.76314213973512e-14,-3.07172419656978e-14,0.753475347534753
-1.76314213973512e-14,-3.07172419656978e-14,0.753575357535754
-1.76314213973512e-14,-3.07172419656978e-14,0.753675367536754
-1.76314213973512e-14,-3.07172419656978e-14,0.753775377537754
-1.76314213973512e-14,-3.07172419656978e-14,0.753875387538754
-1.76314213973512e-14,-3.07172419656978e-14,0.753975397539754
-1.76314213973512e-14,-3.07172419656978e-14,0.754075407540754
-1.76314213973512e-14,-3.07172419656978e-14,0.754175417541754
-1.76314213973512e-14,-3.07172419656978e-14,0.754275427542754
-1.76314213973512e-14,-3.07172419656978e-14,0.754375437543754
-1.76314213973512e-14,-3.07172419656978e-14,0.754475447544754
-1.76314213973512e-14,-3.07172419656978e-14,0.754575457545755
-1.76314213973512e-14,-3.07172419656978e-14,0.754675467546755
-1.76314213973512e-14,-3.07172419656978e-14,0.754775477547755
-1.76314213973512e-14,-3.07172419656978e-14,0.754875487548755
-1.76314213973512e-14,-3.07172419656978e-14,0.754975497549755
-1.76314213973512e-14,-3.07172419656978e-14,0.755075507550755
-1.76314213973512e-14,-3.07172419656978e-14,0.755175517551755
-1.76314213973512e-14,-3.07172419656978e-14,0.755275527552755
-1.76314213973512e-14,-3.07172419656978e-14,0.755375537553755
-1.76314213973512e-14,-3.07172419656978e-14,0.755475547554755
-1.76314213973512e-14,-3.07172419656978e-14,0.755575557555756
-1.76314213973512e-14,-3.07172419656978e-14,0.755675567556756
-1.76314213973512e-14,-3.07172419656978e-14,0.755775577557756
-1.76314213973512e-14,-3.07172419656978e-14,0.755875587558756
-1.76314213973512e-14,-3.07172419656978e-14,0.755975597559756
-1.76314213973512e-14,-3.07172419656978e-14,0.756075607560756
-1.76314213973512e-14,-3.07172419656978e-14,0.756175617561756
-1.76314213973512e-14,-3.07172419656978e-14,0.756275627562756
-1.76314213973512e-14,-3.07172419656978e-14,0.756375637563756
-1.76314213973512e-14,-3.07172419656978e-14,0.756475647564756
-1.76314213973512e-14,-3.07172419656978e-14,0.756575657565757
-1.76314213973512e-14,-3.07172419656978e-14,0.756675667566757
-1.76314213973512e-14,-3.07172419656978e-14,0.756775677567757
-1.76314213973512e-14,-3.07172419656978e-14,0.756875687568757
-1.76314213973512e-14,-3.07172419656978e-14,0.756975697569757
-1.76314213973512e-14,-3.07172419656978e-14,0.757075707570757
-1.76314213973512e-14,-3.07172419656978e-14,0.757175717571757
-1.76314213973512e-14,-3.07172419656978e-14,0.757275727572757
-1.76314213973512e-14,-3.07172419656978e-14,0.757375737573757
-1.76314213973512e-14,-3.07172419656978e-14,0.757475747574757
-1.76314213973512e-14,-3.07172419656978e-14,0.757575757575758
-1.76314213973512e-14,-3.07172419656978e-14,0.757675767576758
-1.76314213973512e-14,-3.07172419656978e-14,0.757775777577758
-1.76314213973512e-14,-3.07172419656978e-14,0.757875787578758
-1.76314213973512e-14,-3.07172419656978e-14,0.757975797579758
-1.76314213973512e-14,-3.07172419656978e-14,0.758075807580758
-1.76314213973512e-14,-3.07172419656978e-14,0.758175817581758
-1.76314213973512e-14,-3.07172419656978e-14,0.758275827582758
-1.76314213973512e-14,-3.07172419656978e-14,0.758375837583758
-1.76314213973512e-14,-3.07172419656978e-14,0.758475847584759
-1.76314213973512e-14,-3.07172419656978e-14,0.758575857585759
-1.76314213973512e-14,-3.07172419656978e-14,0.758675867586759
-1.76314213973512e-14,-3.07172419656978e-14,0.758775877587759
-1.76314213973512e-14,-3.07172419656978e-14,0.758875887588759
-1.76314213973512e-14,-3.07172419656978e-14,0.758975897589759
-1.76314213973512e-14,-3.07172419656978e-14,0.759075907590759
-1.76314213973512e-14,-3.07172419656978e-14,0.759175917591759
-1.76314213973512e-14,-3.07172419656978e-14,0.759275927592759
-1.76314213973512e-14,-3.07172419656978e-14,0.759375937593759
-1.76314213973512e-14,-3.07172419656978e-14,0.759475947594759
-1.76314213973512e-14,-3.07172419656978e-14,0.75957595759576
-1.76314213973512e-14,-3.07172419656978e-14,0.75967596759676
-1.76314213973512e-14,-3.07172419656978e-14,0.75977597759776
-1.76314213973512e-14,-3.07172419656978e-14,0.75987598759876
-1.76314213973512e-14,-3.07172419656978e-14,0.75997599759976
-1.76314213973512e-14,-3.07172419656978e-14,0.76007600760076
-1.76314213973512e-14,-3.07172419656978e-14,0.76017601760176
-1.76314213973512e-14,-3.07172419656978e-14,0.76027602760276
-1.76314213973512e-14,-3.07172419656978e-14,0.76037603760376
-1.76314213973512e-14,-3.07172419656978e-14,0.760476047604761
-1.76314213973512e-14,-3.07172419656978e-14,0.760576057605761
-1.76314213973512e-14,-3.07172419656978e-14,0.760676067606761
-1.76314213973512e-14,-3.07172419656978e-14,0.760776077607761
-1.76314213973512e-14,-3.07172419656978e-14,0.760876087608761
-1.76314213973512e-14,-3.07172419656978e-14,0.760976097609761
-1.76314213973512e-14,-3.07172419656978e-14,0.761076107610761
-1.76314213973512e-14,-3.07172419656978e-14,0.761176117611761
-1.76314213973512e-14,-3.07172419656978e-14,0.761276127612761
-1.76314213973512e-14,-3.07172419656978e-14,0.761376137613761
-1.76314213973512e-14,-3.07172419656978e-14,0.761476147614761
-1.76314213973512e-14,-3.07172419656978e-14,0.761576157615762
-1.76314213973512e-14,-3.07172419656978e-14,0.761676167616762
-1.76314213973512e-14,-3.07172419656978e-14,0.761776177617762
-1.76314213973512e-14,-3.07172419656978e-14,0.761876187618762
-1.76314213973512e-14,-3.07172419656978e-14,0.761976197619762
-1.76314213973512e-14,-3.07172419656978e-14,0.762076207620762
-1.76314213973512e-14,-3.07172419656978e-14,0.762176217621762
-1.76314213973512e-14,-3.07172419656978e-14,0.762276227622762
-1.76314213973512e-14,-3.07172419656978e-14,0.762376237623762
-1.76314213973512e-14,-3.07172419656978e-14,0.762476247624763
-1.76314213973512e-14,-3.07172419656978e-14,0.762576257625763
-1.76314213973512e-14,-3.07172419656978e-14,0.762676267626763
-1.76314213973512e-14,-3.07172419656978e-14,0.762776277627763
-1.76314213973512e-14,-3.07172419656978e-14,0.762876287628763
-1.76314213973512e-14,-3.07172419656978e-14,0.762976297629763
-1.76314213973512e-14,-3.07172419656978e-14,0.763076307630763
-1.76314213973512e-14,-3.07172419656978e-14,0.763176317631763
-1.76314213973512e-14,-3.07172419656978e-14,0.763276327632763
-1.76314213973512e-14,-3.07172419656978e-14,0.763376337633763
-1.76314213973512e-14,-3.07172419656978e-14,0.763476347634763
-1.76314213973512e-14,-3.07172419656978e-14,0.763576357635764
-1.76314213973512e-14,-3.07172419656978e-14,0.763676367636764
-1.76314213973512e-14,-3.07172419656978e-14,0.763776377637764
-1.76314213973512e-14,-3.07172419656978e-14,0.763876387638764
-1.76314213973512e-14,-3.07172419656978e-14,0.763976397639764
-1.76314213973512e-14,-3.07172419656978e-14,0.764076407640764
-1.76314213973512e-14,-3.07172419656978e-14,0.764176417641764
-1.76314213973512e-14,-3.07172419656978e-14,0.764276427642764
-1.76314213973512e-14,-3.07172419656978e-14,0.764376437643764
-1.76314213973512e-14,-3.07172419656978e-14,0.764476447644765
-1.76314213973512e-14,-3.07172419656978e-14,0.764576457645765
-1.76314213973512e-14,-3.07172419656978e-14,0.764676467646765
-1.76314213973512e-14,-3.07172419656978e-14,0.764776477647765
-1.76314213973512e-14,-3.07172419656978e-14,0.764876487648765
-1.76314213973512e-14,-3.07172419656978e-14,0.764976497649765
-1.76314213973512e-14,-3.07172419656978e-14,0.765076507650765
-1.76314213973512e-14,-3.07172419656978e-14,0.765176517651765
-1.76314213973512e-14,-3.07172419656978e-14,0.765276527652765
-1.76314213973512e-14,-3.07172419656978e-14,0.765376537653765
-1.76314213973512e-14,-3.07172419656978e-14,0.765476547654765
-1.76314213973512e-14,-3.07172419656978e-14,0.765576557655766
-1.76314213973512e-14,-3.07172419656978e-14,0.765676567656766
-1.76314213973512e-14,-3.07172419656978e-14,0.765776577657766
-1.76314213973512e-14,-3.07172419656978e-14,0.765876587658766
-1.76314213973512e-14,-3.07172419656978e-14,0.765976597659766
-1.76314213973512e-14,-3.07172419656978e-14,0.766076607660766
-1.76314213973512e-14,-3.07172419656978e-14,0.766176617661766
-1.76314213973512e-14,-3.07172419656978e-14,0.766276627662766
-1.76314213973512e-14,-3.07172419656978e-14,0.766376637663766
-1.76314213973512e-14,-3.07172419656978e-14,0.766476647664767
-1.76314213973512e-14,-3.07172419656978e-14,0.766576657665767
-1.76314213973512e-14,-3.07172419656978e-14,0.766676667666767
-1.76314213973512e-14,-3.07172419656978e-14,0.766776677667767
-1.76314213973512e-14,-3.07172419656978e-14,0.766876687668767
-1.76314213973512e-14,-3.07172419656978e-14,0.766976697669767
-1.76314213973512e-14,-3.07172419656978e-14,0.767076707670767
-1.76314213973512e-14,-3.07172419656978e-14,0.767176717671767
-1.76314213973512e-14,-3.07172419656978e-14,0.767276727672767
-1.76314213973512e-14,-3.07172419656978e-14,0.767376737673767
-1.76314213973512e-14,-3.07172419656978e-14,0.767476747674767
-1.76314213973512e-14,-3.07172419656978e-14,0.767576757675768
-1.76314213973512e-14,-3.07172419656978e-14,0.767676767676768
-1.76314213973512e-14,-3.07172419656978e-14,0.767776777677768
-1.76314213973512e-14,-3.07172419656978e-14,0.767876787678768
-1.76314213973512e-14,-3.07172419656978e-14,0.767976797679768
-1.76314213973512e-14,-3.07172419656978e-14,0.768076807680768
-1.76314213973512e-14,-3.07172419656978e-14,0.768176817681768
-1.76314213973512e-14,-3.07172419656978e-14,0.768276827682768
-1.76314213973512e-14,-3.07172419656978e-14,0.768376837683768
-1.76314213973512e-14,-3.07172419656978e-14,0.768476847684768
-1.76314213973512e-14,-3.07172419656978e-14,0.768576857685769
-1.76314213973512e-14,-3.07172419656978e-14,0.768676867686769
-1.76314213973512e-14,-3.07172419656978e-14,0.768776877687769
-1.76314213973512e-14,-3.07172419656978e-14,0.768876887688769
-1.76314213973512e-14,-3.07172419656978e-14,0.768976897689769
-1.76314213973512e-14,-3.07172419656978e-14,0.769076907690769
-1.76314213973512e-14,-3.07172419656978e-14,0.769176917691769
-1.76314213973512e-14,-3.07172419656978e-14,0.769276927692769
-1.76314213973512e-14,-3.07172419656978e-14,0.769376937693769
-1.76314213973512e-14,-3.07172419656978e-14,0.769476947694769
-1.76314213973512e-14,-3.07172419656978e-14,0.76957695769577
-1.76314213973512e-14,-3.07172419656978e-14,0.76967696769677
-1.76314213973512e-14,-3.07172419656978e-14,0.76977697769777
-1.76314213973512e-14,-3.07172419656978e-14,0.76987698769877
-1.76314213973512e-14,-3.07172419656978e-14,0.76997699769977
-1.76314213973512e-14,-3.07172419656978e-14,0.77007700770077
-1.76314213973512e-14,-3.07172419656978e-14,0.77017701770177
-1.76314213973512e-14,-3.07172419656978e-14,0.77027702770277
-1.76314213973512e-14,-3.07172419656978e-14,0.77037703770377
-1.76314213973512e-14,-3.07172419656978e-14,0.77047704770477
-1.76314213973512e-14,-3.07172419656978e-14,0.770577057705771
-1.76314213973512e-14,-3.07172419656978e-14,0.770677067706771
-1.76314213973512e-14,-3.07172419656978e-14,0.770777077707771
-1.76314213973512e-14,-3.07172419656978e-14,0.770877087708771
-1.76314213973512e-14,-3.07172419656978e-14,0.770977097709771
-1.76314213973512e-14,-3.07172419656978e-14,0.771077107710771
-1.76314213973512e-14,-3.07172419656978e-14,0.771177117711771
-1.76314213973512e-14,-3.07172419656978e-14,0.771277127712771
-1.76314213973512e-14,-3.07172419656978e-14,0.771377137713771
-1.76314213973512e-14,-3.07172419656978e-14,0.771477147714771
-1.76314213973512e-14,-3.07172419656978e-14,0.771577157715772
-1.76314213973512e-14,-3.07172419656978e-14,0.771677167716772
-1.76314213973512e-14,-3.07172419656978e-14,0.771777177717772
-1.76314213973512e-14,-3.07172419656978e-14,0.771877187718772
-1.76314213973512e-14,-3.07172419656978e-14,0.771977197719772
-1.76314213973512e-14,-3.07172419656978e-14,0.772077207720772
-1.76314213973512e-14,-3.07172419656978e-14,0.772177217721772
-1.76314213973512e-14,-3.07172419656978e-14,0.772277227722772
-1.76314213973512e-14,-3.07172419656978e-14,0.772377237723772
-1.76314213973512e-14,-3.07172419656978e-14,0.772477247724772
-1.76314213973512e-14,-3.07172419656978e-14,0.772577257725773
-1.76314213973512e-14,-3.07172419656978e-14,0.772677267726773
-1.76314213973512e-14,-3.07172419656978e-14,0.772777277727773
-1.76314213973512e-14,-3.07172419656978e-14,0.772877287728773
-1.76314213973512e-14,-3.07172419656978e-14,0.772977297729773
-1.76314213973512e-14,-3.07172419656978e-14,0.773077307730773
-1.76314213973512e-14,-3.07172419656978e-14,0.773177317731773
-1.76314213973512e-14,-3.07172419656978e-14,0.773277327732773
-1.76314213973512e-14,-3.07172419656978e-14,0.773377337733773
-1.76314213973512e-14,-3.07172419656978e-14,0.773477347734774
-1.76314213973512e-14,-3.07172419656978e-14,0.773577357735774
-1.76314213973512e-14,-3.07172419656978e-14,0.773677367736774
-1.76314213973512e-14,-3.07172419656978e-14,0.773777377737774
-1.76314213973512e-14,-3.07172419656978e-14,0.773877387738774
-1.76314213973512e-14,-3.07172419656978e-14,0.773977397739774
-1.76314213973512e-14,-3.07172419656978e-14,0.774077407740774
-1.76314213973512e-14,-3.07172419656978e-14,0.774177417741774
-1.76314213973512e-14,-3.07172419656978e-14,0.774277427742774
-1.76314213973512e-14,-3.07172419656978e-14,0.774377437743774
-1.76314213973512e-14,-3.07172419656978e-14,0.774477447744774
-1.76314213973512e-14,-3.07172419656978e-14,0.774577457745775
-1.76314213973512e-14,-3.07172419656978e-14,0.774677467746775
-1.76314213973512e-14,-3.07172419656978e-14,0.774777477747775
-1.76314213973512e-14,-3.07172419656978e-14,0.774877487748775
-1.76314213973512e-14,-3.07172419656978e-14,0.774977497749775
-1.76314213973512e-14,-3.07172419656978e-14,0.775077507750775
-1.76314213973512e-14,-3.07172419656978e-14,0.775177517751775
-1.76314213973512e-14,-3.07172419656978e-14,0.775277527752775
-1.76314213973512e-14,-3.07172419656978e-14,0.775377537753775
-1.76314213973512e-14,-3.07172419656978e-14,0.775477547754776
-1.76314213973512e-14,-3.07172419656978e-14,0.775577557755776
-1.76314213973512e-14,-3.07172419656978e-14,0.775677567756776
-1.76314213973512e-14,-3.07172419656978e-14,0.775777577757776
-1.76314213973512e-14,-3.07172419656978e-14,0.775877587758776
-1.76314213973512e-14,-3.07172419656978e-14,0.775977597759776
-1.76314213973512e-14,-3.07172419656978e-14,0.776077607760776
-1.76314213973512e-14,-3.07172419656978e-14,0.776177617761776
-1.76314213973512e-14,-3.07172419656978e-14,0.776277627762776
-1.76314213973512e-14,-3.07172419656978e-14,0.776377637763776
-1.76314213973512e-14,-3.07172419656978e-14,0.776477647764776
-1.76314213973512e-14,-3.07172419656978e-14,0.776577657765777
-1.76314213973512e-14,-3.07172419656978e-14,0.776677667766777
-1.76314213973512e-14,-3.07172419656978e-14,0.776777677767777
-1.76314213973512e-14,-3.07172419656978e-14,0.776877687768777
-1.76314213973512e-14,-3.07172419656978e-14,0.776977697769777
-1.76314213973512e-14,-3.07172419656978e-14,0.777077707770777
-1.76314213973512e-14,-3.07172419656978e-14,0.777177717771777
-1.76314213973512e-14,-3.07172419656978e-14,0.777277727772777
-1.76314213973512e-14,-3.07172419656978e-14,0.777377737773777
-1.76314213973512e-14,-3.07172419656978e-14,0.777477747774778
-1.76314213973512e-14,-3.07172419656978e-14,0.777577757775778
-1.76314213973512e-14,-3.07172419656978e-14,0.777677767776778
-1.76314213973512e-14,-3.07172419656978e-14,0.777777777777778
-1.76314213973512e-14,-3.07172419656978e-14,0.777877787778778
-1.76314213973512e-14,-3.07172419656978e-14,0.777977797779778
-1.76314213973512e-14,-3.07172419656978e-14,0.778077807780778
-1.76314213973512e-14,-3.07172419656978e-14,0.778177817781778
-1.76314213973512e-14,-3.07172419656978e-14,0.778277827782778
-1.76314213973512e-14,-3.07172419656978e-14,0.778377837783778
-1.76314213973512e-14,-3.07172419656978e-14,0.778477847784778
-1.76314213973512e-14,-3.07172419656978e-14,0.778577857785779
-1.76314213973512e-14,-3.07172419656978e-14,0.778677867786779
-1.76314213973512e-14,-3.07172419656978e-14,0.778777877787779
-1.76314213973512e-14,-3.07172419656978e-14,0.778877887788779
-1.76314213973512e-14,-3.07172419656978e-14,0.778977897789779
-1.76314213973512e-14,-3.07172419656978e-14,0.779077907790779
-1.76314213973512e-14,-3.07172419656978e-14,0.779177917791779
-1.76314213973512e-14,-3.07172419656978e-14,0.779277927792779
-1.76314213973512e-14,-3.07172419656978e-14,0.779377937793779
-1.76314213973512e-14,-3.07172419656978e-14,0.77947794779478
-1.76314213973512e-14,-3.07172419656978e-14,0.77957795779578
-1.76314213973512e-14,-3.07172419656978e-14,0.77967796779678
-1.76314213973512e-14,-3.07172419656978e-14,0.77977797779778
-1.76314213973512e-14,-3.07172419656978e-14,0.77987798779878
-1.76314213973512e-14,-3.07172419656978e-14,0.77997799779978
-1.76314213973512e-14,-3.07172419656978e-14,0.78007800780078
-1.76314213973512e-14,-3.07172419656978e-14,0.78017801780178
-1.76314213973512e-14,-3.07172419656978e-14,0.78027802780278
-1.76314213973512e-14,-3.07172419656978e-14,0.78037803780378
-1.76314213973512e-14,-3.07172419656978e-14,0.78047804780478
-1.76314213973512e-14,-3.07172419656978e-14,0.780578057805781
-1.76314213973512e-14,-3.07172419656978e-14,0.780678067806781
-1.76314213973512e-14,-3.07172419656978e-14,0.780778077807781
-1.76314213973512e-14,-3.07172419656978e-14,0.780878087808781
-1.76314213973512e-14,-3.07172419656978e-14,0.780978097809781
-1.76314213973512e-14,-3.07172419656978e-14,0.781078107810781
-1.76314213973512e-14,-3.07172419656978e-14,0.781178117811781
-1.76314213973512e-14,-3.07172419656978e-14,0.781278127812781
-1.76314213973512e-14,-3.07172419656978e-14,0.781378137813781
-1.76314213973512e-14,-3.07172419656978e-14,0.781478147814782
-1.76314213973512e-14,-3.07172419656978e-14,0.781578157815782
-1.76314213973512e-14,-3.07172419656978e-14,0.781678167816782
-1.76314213973512e-14,-3.07172419656978e-14,0.781778177817782
-1.76314213973512e-14,-3.07172419656978e-14,0.781878187818782
-1.76314213973512e-14,-3.07172419656978e-14,0.781978197819782
-1.76314213973512e-14,-3.07172419656978e-14,0.782078207820782
-1.76314213973512e-14,-3.07172419656978e-14,0.782178217821782
-1.76314213973512e-14,-3.07172419656978e-14,0.782278227822782
-1.76314213973512e-14,-3.07172419656978e-14,0.782378237823782
-1.76314213973512e-14,-3.07172419656978e-14,0.782478247824782
-1.76314213973512e-14,-3.07172419656978e-14,0.782578257825783
-1.76314213973512e-14,-3.07172419656978e-14,0.782678267826783
-1.76314213973512e-14,-3.07172419656978e-14,0.782778277827783
-1.76314213973512e-14,-3.07172419656978e-14,0.782878287828783
-1.76314213973512e-14,-3.07172419656978e-14,0.782978297829783
-1.76314213973512e-14,-3.07172419656978e-14,0.783078307830783
-1.76314213973512e-14,-3.07172419656978e-14,0.783178317831783
-1.76314213973512e-14,-3.07172419656978e-14,0.783278327832783
-1.76314213973512e-14,-3.07172419656978e-14,0.783378337833783
-1.76314213973512e-14,-3.07172419656978e-14,0.783478347834783
-1.76314213973512e-14,-3.07172419656978e-14,0.783578357835784
-1.76314213973512e-14,-3.07172419656978e-14,0.783678367836784
-1.76314213973512e-14,-3.07172419656978e-14,0.783778377837784
-1.76314213973512e-14,-3.07172419656978e-14,0.783878387838784
-1.76314213973512e-14,-3.07172419656978e-14,0.783978397839784
-1.76314213973512e-14,-3.07172419656978e-14,0.784078407840784
-1.76314213973512e-14,-3.07172419656978e-14,0.784178417841784
-1.76314213973512e-14,-3.07172419656978e-14,0.784278427842784
-1.76314213973512e-14,-3.07172419656978e-14,0.784378437843784
-1.76314213973512e-14,-3.07172419656978e-14,0.784478447844784
-1.76314213973512e-14,-3.07172419656978e-14,0.784578457845785
-1.76314213973512e-14,-3.07172419656978e-14,0.784678467846785
-1.76314213973512e-14,-3.07172419656978e-14,0.784778477847785
-1.76314213973512e-14,-3.07172419656978e-14,0.784878487848785
-1.76314213973512e-14,-3.07172419656978e-14,0.784978497849785
-1.76314213973512e-14,-3.07172419656978e-14,0.785078507850785
-1.76314213973512e-14,-3.07172419656978e-14,0.785178517851785
-1.76314213973512e-14,-3.07172419656978e-14,0.785278527852785
-1.76314213973512e-14,-3.07172419656978e-14,0.785378537853785
-1.76314213973512e-14,-3.07172419656978e-14,0.785478547854785
-1.76314213973512e-14,-3.07172419656978e-14,0.785578557855786
-1.76314213973512e-14,-3.07172419656978e-14,0.785678567856786
-1.76314213973512e-14,-3.07172419656978e-14,0.785778577857786
-1.76314213973512e-14,-3.07172419656978e-14,0.785878587858786
-1.76314213973512e-14,-3.07172419656978e-14,0.785978597859786
-1.76314213973512e-14,-3.07172419656978e-14,0.786078607860786
-1.76314213973512e-14,-3.07172419656978e-14,0.786178617861786
-1.76314213973512e-14,-3.07172419656978e-14,0.786278627862786
-1.76314213973512e-14,-3.07172419656978e-14,0.786378637863786
-1.76314213973512e-14,-3.07172419656978e-14,0.786478647864786
-1.76314213973512e-14,-3.07172419656978e-14,0.786578657865787
-1.76314213973512e-14,-3.07172419656978e-14,0.786678667866787
-1.76314213973512e-14,-3.07172419656978e-14,0.786778677867787
-1.76314213973512e-14,-3.07172419656978e-14,0.786878687868787
-1.76314213973512e-14,-3.07172419656978e-14,0.786978697869787
-1.76314213973512e-14,-3.07172419656978e-14,0.787078707870787
-1.76314213973512e-14,-3.07172419656978e-14,0.787178717871787
-1.76314213973512e-14,-3.07172419656978e-14,0.787278727872787
-1.76314213973512e-14,-3.07172419656978e-14,0.787378737873787
-1.76314213973512e-14,-3.07172419656978e-14,0.787478747874787
-1.76314213973512e-14,-3.07172419656978e-14,0.787578757875788
-1.76314213973512e-14,-3.07172419656978e-14,0.787678767876788
-1.76314213973512e-14,-3.07172419656978e-14,0.787778777877788
-1.76314213973512e-14,-3.07172419656978e-14,0.787878787878788
-1.76314213973512e-14,-3.07172419656978e-14,0.787978797879788
-1.76314213973512e-14,-3.07172419656978e-14,0.788078807880788
-1.76314213973512e-14,-3.07172419656978e-14,0.788178817881788
-1.76314213973512e-14,-3.07172419656978e-14,0.788278827882788
-1.76314213973512e-14,-3.07172419656978e-14,0.788378837883788
-1.76314213973512e-14,-3.07172419656978e-14,0.788478847884789
-1.76314213973512e-14,-3.07172419656978e-14,0.788578857885789
-1.76314213973512e-14,-3.07172419656978e-14,0.788678867886789
-1.76314213973512e-14,-3.07172419656978e-14,0.788778877887789
-1.76314213973512e-14,-3.07172419656978e-14,0.788878887888789
-1.76314213973512e-14,-3.07172419656978e-14,0.788978897889789
-1.76314213973512e-14,-3.07172419656978e-14,0.789078907890789
-1.76314213973512e-14,-3.07172419656978e-14,0.789178917891789
-1.76314213973512e-14,-3.07172419656978e-14,0.789278927892789
-1.76314213973512e-14,-3.07172419656978e-14,0.789378937893789
-1.76314213973512e-14,-3.07172419656978e-14,0.789478947894789
-1.76314213973512e-14,-3.07172419656978e-14,0.78957895789579
-1.76314213973512e-14,-3.07172419656978e-14,0.78967896789679
-1.76314213973512e-14,-3.07172419656978e-14,0.78977897789779
-1.76314213973512e-14,-3.07172419656978e-14,0.78987898789879
-1.76314213973512e-14,-3.07172419656978e-14,0.78997899789979
-1.76314213973512e-14,-3.07172419656978e-14,0.79007900790079
-1.76314213973512e-14,-3.07172419656978e-14,0.79017901790179
-1.76314213973512e-14,-3.07172419656978e-14,0.79027902790279
-1.76314213973512e-14,-3.07172419656978e-14,0.79037903790379
-1.76314213973512e-14,-3.07172419656978e-14,0.790479047904791
-1.76314213973512e-14,-3.07172419656978e-14,0.790579057905791
-1.76314213973512e-14,-3.07172419656978e-14,0.790679067906791
-1.76314213973512e-14,-3.07172419656978e-14,0.790779077907791
-1.76314213973512e-14,-3.07172419656978e-14,0.790879087908791
-1.76314213973512e-14,-3.07172419656978e-14,0.790979097909791
-1.76314213973512e-14,-3.07172419656978e-14,0.791079107910791
-1.76314213973512e-14,-3.07172419656978e-14,0.791179117911791
-1.76314213973512e-14,-3.07172419656978e-14,0.791279127912791
-1.76314213973512e-14,-3.07172419656978e-14,0.791379137913791
-1.76314213973512e-14,-3.07172419656978e-14,0.791479147914791
-1.76314213973512e-14,-3.07172419656978e-14,0.791579157915792
-1.76314213973512e-14,-3.07172419656978e-14,0.791679167916792
-1.76314213973512e-14,-3.07172419656978e-14,0.791779177917792
-1.76314213973512e-14,-3.07172419656978e-14,0.791879187918792
-1.76314213973512e-14,-3.07172419656978e-14,0.791979197919792
-1.76314213973512e-14,-3.07172419656978e-14,0.792079207920792
-1.76314213973512e-14,-3.07172419656978e-14,0.792179217921792
-1.76314213973512e-14,-3.07172419656978e-14,0.792279227922792
-1.76314213973512e-14,-3.07172419656978e-14,0.792379237923792
-1.76314213973512e-14,-3.07172419656978e-14,0.792479247924793
-1.76314213973512e-14,-3.07172419656978e-14,0.792579257925793
-1.76314213973512e-14,-3.07172419656978e-14,0.792679267926793
-1.76314213973512e-14,-3.07172419656978e-14,0.792779277927793
-1.76314213973512e-14,-3.07172419656978e-14,0.792879287928793
-1.76314213973512e-14,-3.07172419656978e-14,0.792979297929793
-1.76314213973512e-14,-3.07172419656978e-14,0.793079307930793
-1.76314213973512e-14,-3.07172419656978e-14,0.793179317931793
-1.76314213973512e-14,-3.07172419656978e-14,0.793279327932793
-1.76314213973512e-14,-3.07172419656978e-14,0.793379337933793
-1.76314213973512e-14,-3.07172419656978e-14,0.793479347934793
-1.76314213973512e-14,-3.07172419656978e-14,0.793579357935794
-1.76314213973512e-14,-3.07172419656978e-14,0.793679367936794
-1.76314213973512e-14,-3.07172419656978e-14,0.793779377937794
-1.76314213973512e-14,-3.07172419656978e-14,0.793879387938794
-1.76314213973512e-14,-3.07172419656978e-14,0.793979397939794
-1.76314213973512e-14,-3.07172419656978e-14,0.794079407940794
-1.76314213973512e-14,-3.07172419656978e-14,0.794179417941794
-1.76314213973512e-14,-3.07172419656978e-14,0.794279427942794
-1.76314213973512e-14,-3.07172419656978e-14,0.794379437943794
-1.76314213973512e-14,-3.07172419656978e-14,0.794479447944795
-1.76314213973512e-14,-3.07172419656978e-14,0.794579457945795
-1.76314213973512e-14,-3.07172419656978e-14,0.794679467946795
-1.76314213973512e-14,-3.07172419656978e-14,0.794779477947795
-1.76314213973512e-14,-3.07172419656978e-14,0.794879487948795
-1.76314213973512e-14,-3.07172419656978e-14,0.794979497949795
-1.76314213973512e-14,-3.07172419656978e-14,0.795079507950795
-1.76314213973512e-14,-3.07172419656978e-14,0.795179517951795
-1.76314213973512e-14,-3.07172419656978e-14,0.795279527952795
-1.76314213973512e-14,-3.07172419656978e-14,0.795379537953795
-1.76314213973512e-14,-3.07172419656978e-14,0.795479547954795
-1.76314213973512e-14,-3.07172419656978e-14,0.795579557955796
-1.76314213973512e-14,-3.07172419656978e-14,0.795679567956796
-1.76314213973512e-14,-3.07172419656978e-14,0.795779577957796
-1.76314213973512e-14,-3.07172419656978e-14,0.795879587958796
-1.76314213973512e-14,-3.07172419656978e-14,0.795979597959796
-1.76314213973512e-14,-3.07172419656978e-14,0.796079607960796
-1.76314213973512e-14,-3.07172419656978e-14,0.796179617961796
-1.76314213973512e-14,-3.07172419656978e-14,0.796279627962796
-1.76314213973512e-14,-3.07172419656978e-14,0.796379637963796
-1.76314213973512e-14,-3.07172419656978e-14,0.796479647964797
-1.76314213973512e-14,-3.07172419656978e-14,0.796579657965797
-1.76314213973512e-14,-3.07172419656978e-14,0.796679667966797
-1.76314213973512e-14,-3.07172419656978e-14,0.796779677967797
-1.76314213973512e-14,-3.07172419656978e-14,0.796879687968797
-1.76314213973512e-14,-3.07172419656978e-14,0.796979697969797
-1.76314213973512e-14,-3.07172419656978e-14,0.797079707970797
-1.76314213973512e-14,-3.07172419656978e-14,0.797179717971797
-1.76314213973512e-14,-3.07172419656978e-14,0.797279727972797
-1.76314213973512e-14,-3.07172419656978e-14,0.797379737973797
-1.76314213973512e-14,-3.07172419656978e-14,0.797479747974797
-1.76314213973512e-14,-3.07172419656978e-14,0.797579757975798
-1.76314213973512e-14,-3.07172419656978e-14,0.797679767976798
-1.76314213973512e-14,-3.07172419656978e-14,0.797779777977798
-1.76314213973512e-14,-3.07172419656978e-14,0.797879787978798
-1.76314213973512e-14,-3.07172419656978e-14,0.797979797979798
-1.76314213973512e-14,-3.07172419656978e-14,0.798079807980798
-1.76314213973512e-14,-3.07172419656978e-14,0.798179817981798
-1.76314213973512e-14,-3.07172419656978e-14,0.798279827982798
-1.76314213973512e-14,-3.07172419656978e-14,0.798379837983798
-1.76314213973512e-14,-3.07172419656978e-14,0.798479847984798
-1.76314213973512e-14,-3.07172419656978e-14,0.798579857985799
-1.76314213973512e-14,-3.07172419656978e-14,0.798679867986799
-1.76314213973512e-14,-3.07172419656978e-14,0.798779877987799
-1.76314213973512e-14,-3.07172419656978e-14,0.798879887988799
-1.76314213973512e-14,-3.07172419656978e-14,0.798979897989799
-1.76314213973512e-14,-3.07172419656978e-14,0.799079907990799
-1.76314213973512e-14,-3.07172419656978e-14,0.799179917991799
-1.76314213973512e-14,-3.07172419656978e-14,0.799279927992799
-1.76314213973512e-14,-3.07172419656978e-14,0.799379937993799
-1.76314213973512e-14,-3.07172419656978e-14,0.799479947994799
-1.76314213973512e-14,-3.07172419656978e-14,0.7995799579958
-1.76314213973512e-14,-3.07172419656978e-14,0.7996799679968
-1.76314213973512e-14,-3.07172419656978e-14,0.7997799779978
-1.76314213973512e-14,-3.07172419656978e-14,0.7998799879988
-1.76314213973512e-14,-3.07172419656978e-14,0.7999799979998
-1.76314213973512e-14,-3.07172419656978e-14,0.8000800080008
-1.76314213973512e-14,-3.07172419656978e-14,0.8001800180018
-1.76314213973512e-14,-3.07172419656978e-14,0.8002800280028
-1.76314213973512e-14,-3.07172419656978e-14,0.8003800380038
-1.76314213973512e-14,-3.07172419656978e-14,0.8004800480048
-1.76314213973512e-14,-3.07172419656978e-14,0.800580058005801
-1.76314213973512e-14,-3.07172419656978e-14,0.800680068006801
-1.76314213973512e-14,-3.07172419656978e-14,0.800780078007801
-1.76314213973512e-14,-3.07172419656978e-14,0.800880088008801
-1.76314213973512e-14,-3.07172419656978e-14,0.800980098009801
-1.76314213973512e-14,-3.07172419656978e-14,0.801080108010801
-1.76314213973512e-14,-3.07172419656978e-14,0.801180118011801
-1.76314213973512e-14,-3.07172419656978e-14,0.801280128012801
-1.76314213973512e-14,-3.07172419656978e-14,0.801380138013801
-1.76314213973512e-14,-3.07172419656978e-14,0.801480148014801
-1.76314213973512e-14,-3.07172419656978e-14,0.801580158015802
-1.76314213973512e-14,-3.07172419656978e-14,0.801680168016802
-1.76314213973512e-14,-3.07172419656978e-14,0.801780178017802
-1.76314213973512e-14,-3.07172419656978e-14,0.801880188018802
-1.76314213973512e-14,-3.07172419656978e-14,0.801980198019802
-1.76314213973512e-14,-3.07172419656978e-14,0.802080208020802
-1.76314213973512e-14,-3.07172419656978e-14,0.802180218021802
-1.76314213973512e-14,-3.07172419656978e-14,0.802280228022802
-1.76314213973512e-14,-3.07172419656978e-14,0.802380238023802
-1.76314213973512e-14,-3.07172419656978e-14,0.802480248024802
-1.76314213973512e-14,-3.07172419656978e-14,0.802580258025803
-1.76314213973512e-14,-3.07172419656978e-14,0.802680268026803
-1.76314213973512e-14,-3.07172419656978e-14,0.802780278027803
-1.76314213973512e-14,-3.07172419656978e-14,0.802880288028803
-1.76314213973512e-14,-3.07172419656978e-14,0.802980298029803
-1.76314213973512e-14,-3.07172419656978e-14,0.803080308030803
-1.76314213973512e-14,-3.07172419656978e-14,0.803180318031803
-1.76314213973512e-14,-3.07172419656978e-14,0.803280328032803
-1.76314213973512e-14,-3.07172419656978e-14,0.803380338033803
-1.76314213973512e-14,-3.07172419656978e-14,0.803480348034804
-1.76314213973512e-14,-3.07172419656978e-14,0.803580358035804
-1.76314213973512e-14,-3.07172419656978e-14,0.803680368036804
-1.76314213973512e-14,-3.07172419656978e-14,0.803780378037804
-1.76314213973512e-14,-3.07172419656978e-14,0.803880388038804
-1.76314213973512e-14,-3.07172419656978e-14,0.803980398039804
-1.76314213973512e-14,-3.07172419656978e-14,0.804080408040804
-1.76314213973512e-14,-3.07172419656978e-14,0.804180418041804
-1.76314213973512e-14,-3.07172419656978e-14,0.804280428042804
-1.76314213973512e-14,-3.07172419656978e-14,0.804380438043804
-1.76314213973512e-14,-3.07172419656978e-14,0.804480448044804
-1.76314213973512e-14,-3.07172419656978e-14,0.804580458045805
-1.76314213973512e-14,-3.07172419656978e-14,0.804680468046805
-1.76314213973512e-14,-3.07172419656978e-14,0.804780478047805
-1.76314213973512e-14,-3.07172419656978e-14,0.804880488048805
-1.76314213973512e-14,-3.07172419656978e-14,0.804980498049805
-1.76314213973512e-14,-3.07172419656978e-14,0.805080508050805
-1.76314213973512e-14,-3.07172419656978e-14,0.805180518051805
-1.76314213973512e-14,-3.07172419656978e-14,0.805280528052805
-1.76314213973512e-14,-3.07172419656978e-14,0.805380538053805
-1.76314213973512e-14,-3.07172419656978e-14,0.805480548054806
-1.76314213973512e-14,-3.07172419656978e-14,0.805580558055806
-1.76314213973512e-14,-3.07172419656978e-14,0.805680568056806
-1.76314213973512e-14,-3.07172419656978e-14,0.805780578057806
-1.76314213973512e-14,-3.07172419656978e-14,0.805880588058806
-1.76314213973512e-14,-3.07172419656978e-14,0.805980598059806
-1.76314213973512e-14,-3.07172419656978e-14,0.806080608060806
-1.76314213973512e-14,-3.07172419656978e-14,0.806180618061806
-1.76314213973512e-14,-3.07172419656978e-14,0.806280628062806
-1.76314213973512e-14,-3.07172419656978e-14,0.806380638063806
-1.76314213973512e-14,-3.07172419656978e-14,0.806480648064806
-1.76314213973512e-14,-3.07172419656978e-14,0.806580658065807
-1.76314213973512e-14,-3.07172419656978e-14,0.806680668066807
-1.76314213973512e-14,-3.07172419656978e-14,0.806780678067807
-1.76314213973512e-14,-3.07172419656978e-14,0.806880688068807
-1.76314213973512e-14,-3.07172419656978e-14,0.806980698069807
-1.76314213973512e-14,-3.07172419656978e-14,0.807080708070807
-1.76314213973512e-14,-3.07172419656978e-14,0.807180718071807
-1.76314213973512e-14,-3.07172419656978e-14,0.807280728072807
-1.76314213973512e-14,-3.07172419656978e-14,0.807380738073807
-1.76314213973512e-14,-3.07172419656978e-14,0.807480748074808
-1.76314213973512e-14,-3.07172419656978e-14,0.807580758075808
-1.76314213973512e-14,-3.07172419656978e-14,0.807680768076808
-1.76314213973512e-14,-3.07172419656978e-14,0.807780778077808
-1.76314213973512e-14,-3.07172419656978e-14,0.807880788078808
-1.76314213973512e-14,-3.07172419656978e-14,0.807980798079808
-1.76314213973512e-14,-3.07172419656978e-14,0.808080808080808
-1.76314213973512e-14,-3.07172419656978e-14,0.808180818081808
-1.76314213973512e-14,-3.07172419656978e-14,0.808280828082808
-1.76314213973512e-14,-3.07172419656978e-14,0.808380838083808
-1.76314213973512e-14,-3.07172419656978e-14,0.808480848084808
-1.76314213973512e-14,-3.07172419656978e-14,0.808580858085809
-1.76314213973512e-14,-3.07172419656978e-14,0.808680868086809
-1.76314213973512e-14,-3.07172419656978e-14,0.808780878087809
-1.76314213973512e-14,-3.07172419656978e-14,0.808880888088809
-1.76314213973512e-14,-3.07172419656978e-14,0.808980898089809
-1.76314213973512e-14,-3.07172419656978e-14,0.809080908090809
-1.76314213973512e-14,-3.07172419656978e-14,0.809180918091809
-1.76314213973512e-14,-3.07172419656978e-14,0.809280928092809
-1.76314213973512e-14,-3.07172419656978e-14,0.809380938093809
-1.76314213973512e-14,-3.07172419656978e-14,0.80948094809481
-1.76314213973512e-14,-3.07172419656978e-14,0.80958095809581
-1.76314213973512e-14,-3.07172419656978e-14,0.80968096809681
-1.76314213973512e-14,-3.07172419656978e-14,0.80978097809781
-1.76314213973512e-14,-3.07172419656978e-14,0.80988098809881
-1.76314213973512e-14,-3.07172419656978e-14,0.80998099809981
-1.76314213973512e-14,-3.07172419656978e-14,0.81008100810081
-1.76314213973512e-14,-3.07172419656978e-14,0.81018101810181
-1.76314213973512e-14,-3.07172419656978e-14,0.81028102810281
-1.76314213973512e-14,-3.07172419656978e-14,0.81038103810381
-1.76314213973512e-14,-3.07172419656978e-14,0.81048104810481
-1.76314213973512e-14,-3.07172419656978e-14,0.810581058105811
-1.76314213973512e-14,-3.07172419656978e-14,0.810681068106811
-1.76314213973512e-14,-3.07172419656978e-14,0.810781078107811
-1.76314213973512e-14,-3.07172419656978e-14,0.810881088108811
-1.76314213973512e-14,-3.07172419656978e-14,0.810981098109811
-1.76314213973512e-14,-3.07172419656978e-14,0.811081108110811
-1.76314213973512e-14,-3.07172419656978e-14,0.811181118111811
-1.76314213973512e-14,-3.07172419656978e-14,0.811281128112811
-1.76314213973512e-14,-3.07172419656978e-14,0.811381138113811
-1.76314213973512e-14,-3.07172419656978e-14,0.811481148114812
-1.76314213973512e-14,-3.07172419656978e-14,0.811581158115812
-1.76314213973512e-14,-3.07172419656978e-14,0.811681168116812
-1.76314213973512e-14,-3.07172419656978e-14,0.811781178117812
-1.76314213973512e-14,-3.07172419656978e-14,0.811881188118812
-1.76314213973512e-14,-3.07172419656978e-14,0.811981198119812
-1.76314213973512e-14,-3.07172419656978e-14,0.812081208120812
-1.76314213973512e-14,-3.07172419656978e-14,0.812181218121812
-1.76314213973512e-14,-3.07172419656978e-14,0.812281228122812
-1.76314213973512e-14,-3.07172419656978e-14,0.812381238123812
-1.76314213973512e-14,-3.07172419656978e-14,0.812481248124812
-1.76314213973512e-14,-3.07172419656978e-14,0.812581258125813
-1.76314213973512e-14,-3.07172419656978e-14,0.812681268126813
-1.76314213973512e-14,-3.07172419656978e-14,0.812781278127813
-1.76314213973512e-14,-3.07172419656978e-14,0.812881288128813
-1.76314213973512e-14,-3.07172419656978e-14,0.812981298129813
-1.76314213973512e-14,-3.07172419656978e-14,0.813081308130813
-1.76314213973512e-14,-3.07172419656978e-14,0.813181318131813
-1.76314213973512e-14,-3.07172419656978e-14,0.813281328132813
-1.76314213973512e-14,-3.07172419656978e-14,0.813381338133813
-1.76314213973512e-14,-3.07172419656978e-14,0.813481348134813
-1.76314213973512e-14,-3.07172419656978e-14,0.813581358135814
-1.76314213973512e-14,-3.07172419656978e-14,0.813681368136814
-1.76314213973512e-14,-3.07172419656978e-14,0.813781378137814
-1.76314213973512e-14,-3.07172419656978e-14,0.813881388138814
-1.76314213973512e-14,-3.07172419656978e-14,0.813981398139814
-1.76314213973512e-14,-3.07172419656978e-14,0.814081408140814
-1.76314213973512e-14,-3.07172419656978e-14,0.814181418141814
-1.76314213973512e-14,-3.07172419656978e-14,0.814281428142814
-1.76314213973512e-14,-3.07172419656978e-14,0.814381438143814
-1.76314213973512e-14,-3.07172419656978e-14,0.814481448144814
-1.76314213973512e-14,-3.07172419656978e-14,0.814581458145815
-1.76314213973512e-14,-3.07172419656978e-14,0.814681468146815
-1.76314213973512e-14,-3.07172419656978e-14,0.814781478147815
-1.76314213973512e-14,-3.07172419656978e-14,0.814881488148815
-1.76314213973512e-14,-3.07172419656978e-14,0.814981498149815
-1.76314213973512e-14,-3.07172419656978e-14,0.815081508150815
-1.76314213973512e-14,-3.07172419656978e-14,0.815181518151815
-1.76314213973512e-14,-3.07172419656978e-14,0.815281528152815
-1.76314213973512e-14,-3.07172419656978e-14,0.815381538153815
-1.76314213973512e-14,-3.07172419656978e-14,0.815481548154815
-1.76314213973512e-14,-3.07172419656978e-14,0.815581558155816
-1.76314213973512e-14,-3.07172419656978e-14,0.815681568156816
-1.76314213973512e-14,-3.07172419656978e-14,0.815781578157816
-1.76314213973512e-14,-3.07172419656978e-14,0.815881588158816
-1.76314213973512e-14,-3.07172419656978e-14,0.815981598159816
-1.76314213973512e-14,-3.07172419656978e-14,0.816081608160816
-1.76314213973512e-14,-3.07172419656978e-14,0.816181618161816
-1.76314213973512e-14,-3.07172419656978e-14,0.816281628162816
-1.76314213973512e-14,-3.07172419656978e-14,0.816381638163816
-1.76314213973512e-14,-3.07172419656978e-14,0.816481648164816
-1.76314213973512e-14,-3.07172419656978e-14,0.816581658165817
-1.76314213973512e-14,-3.07172419656978e-14,0.816681668166817
-1.76314213973512e-14,-3.07172419656978e-14,0.816781678167817
-1.76314213973512e-14,-3.07172419656978e-14,0.816881688168817
-1.76314213973512e-14,-3.07172419656978e-14,0.816981698169817
-1.76314213973512e-14,-3.07172419656978e-14,0.817081708170817
-1.76314213973512e-14,-3.07172419656978e-14,0.817181718171817
-1.76314213973512e-14,-3.07172419656978e-14,0.817281728172817
-1.76314213973512e-14,-3.07172419656978e-14,0.817381738173817
-1.76314213973512e-14,-3.07172419656978e-14,0.817481748174817
-1.76314213973512e-14,-3.07172419656978e-14,0.817581758175818
-1.76314213973512e-14,-3.07172419656978e-14,0.817681768176818
-1.76314213973512e-14,-3.07172419656978e-14,0.817781778177818
-1.76314213973512e-14,-3.07172419656978e-14,0.817881788178818
-1.76314213973512e-14,-3.07172419656978e-14,0.817981798179818
-1.76314213973512e-14,-3.07172419656978e-14,0.818081808180818
-1.76314213973512e-14,-3.07172419656978e-14,0.818181818181818
-1.76314213973512e-14,-3.07172419656978e-14,0.818281828182818
-1.76314213973512e-14,-3.07172419656978e-14,0.818381838183818
-1.76314213973512e-14,-3.07172419656978e-14,0.818481848184819
-1.76314213973512e-14,-3.07172419656978e-14,0.818581858185819
-1.76314213973512e-14,-3.07172419656978e-14,0.818681868186819
-1.76314213973512e-14,-3.07172419656978e-14,0.818781878187819
-1.76314213973512e-14,-3.07172419656978e-14,0.818881888188819
-1.76314213973512e-14,-3.07172419656978e-14,0.818981898189819
-1.76314213973512e-14,-3.07172419656978e-14,0.819081908190819
-1.76314213973512e-14,-3.07172419656978e-14,0.819181918191819
-1.76314213973512e-14,-3.07172419656978e-14,0.819281928192819
-1.76314213973512e-14,-3.07172419656978e-14,0.819381938193819
-1.76314213973512e-14,-3.07172419656978e-14,0.819481948194819
-1.76314213973512e-14,-3.07172419656978e-14,0.81958195819582
-1.76314213973512e-14,-3.07172419656978e-14,0.81968196819682
-1.76314213973512e-14,-3.07172419656978e-14,0.81978197819782
-1.76314213973512e-14,-3.07172419656978e-14,0.81988198819882
-1.76314213973512e-14,-3.07172419656978e-14,0.81998199819982
-1.76314213973512e-14,-3.07172419656978e-14,0.82008200820082
-1.76314213973512e-14,-3.07172419656978e-14,0.82018201820182
-1.76314213973512e-14,-3.07172419656978e-14,0.82028202820282
-1.76314213973512e-14,-3.07172419656978e-14,0.82038203820382
-1.76314213973512e-14,-3.07172419656978e-14,0.820482048204821
-1.76314213973512e-14,-3.07172419656978e-14,0.820582058205821
-1.76314213973512e-14,-3.07172419656978e-14,0.820682068206821
-1.76314213973512e-14,-3.07172419656978e-14,0.820782078207821
-1.76314213973512e-14,-3.07172419656978e-14,0.820882088208821
-1.76314213973512e-14,-3.07172419656978e-14,0.820982098209821
-1.76314213973512e-14,-3.07172419656978e-14,0.821082108210821
-1.76314213973512e-14,-3.07172419656978e-14,0.821182118211821
-1.76314213973512e-14,-3.07172419656978e-14,0.821282128212821
-1.76314213973512e-14,-3.07172419656978e-14,0.821382138213821
-1.76314213973512e-14,-3.07172419656978e-14,0.821482148214821
-1.76314213973512e-14,-3.07172419656978e-14,0.821582158215822
-1.76314213973512e-14,-3.07172419656978e-14,0.821682168216822
-1.76314213973512e-14,-3.07172419656978e-14,0.821782178217822
-1.76314213973512e-14,-3.07172419656978e-14,0.821882188218822
-1.76314213973512e-14,-3.07172419656978e-14,0.821982198219822
-1.76314213973512e-14,-3.07172419656978e-14,0.822082208220822
-1.76314213973512e-14,-3.07172419656978e-14,0.822182218221822
-1.76314213973512e-14,-3.07172419656978e-14,0.822282228222822
-1.76314213973512e-14,-3.07172419656978e-14,0.822382238223822
-1.76314213973512e-14,-3.07172419656978e-14,0.822482248224823
-1.76314213973512e-14,-3.07172419656978e-14,0.822582258225823
-1.76314213973512e-14,-3.07172419656978e-14,0.822682268226823
-1.76314213973512e-14,-3.07172419656978e-14,0.822782278227823
-1.76314213973512e-14,-3.07172419656978e-14,0.822882288228823
-1.76314213973512e-14,-3.07172419656978e-14,0.822982298229823
-1.76314213973512e-14,-3.07172419656978e-14,0.823082308230823
-1.76314213973512e-14,-3.07172419656978e-14,0.823182318231823
-1.76314213973512e-14,-3.07172419656978e-14,0.823282328232823
-1.76314213973512e-14,-3.07172419656978e-14,0.823382338233823
-1.76314213973512e-14,-3.07172419656978e-14,0.823482348234823
-1.76314213973512e-14,-3.07172419656978e-14,0.823582358235824
-1.76314213973512e-14,-3.07172419656978e-14,0.823682368236824
-1.76314213973512e-14,-3.07172419656978e-14,0.823782378237824
-1.76314213973512e-14,-3.07172419656978e-14,0.823882388238824
-1.76314213973512e-14,-3.07172419656978e-14,0.823982398239824
-1.76314213973512e-14,-3.07172419656978e-14,0.824082408240824
-1.76314213973512e-14,-3.07172419656978e-14,0.824182418241824
-1.76314213973512e-14,-3.07172419656978e-14,0.824282428242824
-1.76314213973512e-14,-3.07172419656978e-14,0.824382438243824
-1.76314213973512e-14,-3.07172419656978e-14,0.824482448244825
-1.76314213973512e-14,-3.07172419656978e-14,0.824582458245825
-1.76314213973512e-14,-3.07172419656978e-14,0.824682468246825
-1.76314213973512e-14,-3.07172419656978e-14,0.824782478247825
-1.76314213973512e-14,-3.07172419656978e-14,0.824882488248825
-1.76314213973512e-14,-3.07172419656978e-14,0.824982498249825
-1.76314213973512e-14,-3.07172419656978e-14,0.825082508250825
-1.76314213973512e-14,-3.07172419656978e-14,0.825182518251825
-1.76314213973512e-14,-3.07172419656978e-14,0.825282528252825
-1.76314213973512e-14,-3.07172419656978e-14,0.825382538253825
-1.76314213973512e-14,-3.07172419656978e-14,0.825482548254825
-1.76314213973512e-14,-3.07172419656978e-14,0.825582558255826
-1.76314213973512e-14,-3.07172419656978e-14,0.825682568256826
-1.76314213973512e-14,-3.07172419656978e-14,0.825782578257826
-1.76314213973512e-14,-3.07172419656978e-14,0.825882588258826
-1.76314213973512e-14,-3.07172419656978e-14,0.825982598259826
-1.76314213973512e-14,-3.07172419656978e-14,0.826082608260826
-1.76314213973512e-14,-3.07172419656978e-14,0.826182618261826
-1.76314213973512e-14,-3.07172419656978e-14,0.826282628262826
-1.76314213973512e-14,-3.07172419656978e-14,0.826382638263826
-1.76314213973512e-14,-3.07172419656978e-14,0.826482648264827
-1.76314213973512e-14,-3.07172419656978e-14,0.826582658265827
-1.76314213973512e-14,-3.07172419656978e-14,0.826682668266827
-1.76314213973512e-14,-3.07172419656978e-14,0.826782678267827
-1.76314213973512e-14,-3.07172419656978e-14,0.826882688268827
-1.76314213973512e-14,-3.07172419656978e-14,0.826982698269827
-1.76314213973512e-14,-3.07172419656978e-14,0.827082708270827
-1.76314213973512e-14,-3.07172419656978e-14,0.827182718271827
-1.76314213973512e-14,-3.07172419656978e-14,0.827282728272827
-1.76314213973512e-14,-3.07172419656978e-14,0.827382738273827
-1.76314213973512e-14,-3.07172419656978e-14,0.827482748274827
-1.76314213973512e-14,-3.07172419656978e-14,0.827582758275828
-1.76314213973512e-14,-3.07172419656978e-14,0.827682768276828
-1.76314213973512e-14,-3.07172419656978e-14,0.827782778277828
-1.76314213973512e-14,-3.07172419656978e-14,0.827882788278828
-1.76314213973512e-14,-3.07172419656978e-14,0.827982798279828
-1.76314213973512e-14,-3.07172419656978e-14,0.828082808280828
-1.76314213973512e-14,-3.07172419656978e-14,0.828182818281828
-1.76314213973512e-14,-3.07172419656978e-14,0.828282828282828
-1.76314213973512e-14,-3.07172419656978e-14,0.828382838283828
-1.76314213973512e-14,-3.07172419656978e-14,0.828482848284828
-1.76314213973512e-14,-3.07172419656978e-14,0.828582858285829
-1.76314213973512e-14,-3.07172419656978e-14,0.828682868286829
-1.76314213973512e-14,-3.07172419656978e-14,0.828782878287829
-1.76314213973512e-14,-3.07172419656978e-14,0.828882888288829
-1.76314213973512e-14,-3.07172419656978e-14,0.828982898289829
-1.76314213973512e-14,-3.07172419656978e-14,0.829082908290829
-1.76314213973512e-14,-3.07172419656978e-14,0.829182918291829
-1.76314213973512e-14,-3.07172419656978e-14,0.829282928292829
-1.76314213973512e-14,-3.07172419656978e-14,0.829382938293829
-1.76314213973512e-14,-3.07172419656978e-14,0.829482948294829
-1.76314213973512e-14,-3.07172419656978e-14,0.82958295829583
-1.76314213973512e-14,-3.07172419656978e-14,0.82968296829683
-1.76314213973512e-14,-3.07172419656978e-14,0.82978297829783
-1.76314213973512e-14,-3.07172419656978e-14,0.82988298829883
-1.76314213973512e-14,-3.07172419656978e-14,0.82998299829983
-1.76314213973512e-14,-3.07172419656978e-14,0.83008300830083
-1.76314213973512e-14,-3.07172419656978e-14,0.83018301830183
-1.76314213973512e-14,-3.07172419656978e-14,0.83028302830283
-1.76314213973512e-14,-3.07172419656978e-14,0.83038303830383
-1.76314213973512e-14,-3.07172419656978e-14,0.83048304830483
-1.76314213973512e-14,-3.07172419656978e-14,0.830583058305831
-1.76314213973512e-14,-3.07172419656978e-14,0.830683068306831
-1.76314213973512e-14,-3.07172419656978e-14,0.830783078307831
-1.76314213973512e-14,-3.07172419656978e-14,0.830883088308831
-1.76314213973512e-14,-3.07172419656978e-14,0.830983098309831
-1.76314213973512e-14,-3.07172419656978e-14,0.831083108310831
-1.76314213973512e-14,-3.07172419656978e-14,0.831183118311831
-1.76314213973512e-14,-3.07172419656978e-14,0.831283128312831
-1.76314213973512e-14,-3.07172419656978e-14,0.831383138313831
-1.76314213973512e-14,-3.07172419656978e-14,0.831483148314831
-1.76314213973512e-14,-3.07172419656978e-14,0.831583158315832
-1.76314213973512e-14,-3.07172419656978e-14,0.831683168316832
-1.76314213973512e-14,-3.07172419656978e-14,0.831783178317832
-1.76314213973512e-14,-3.07172419656978e-14,0.831883188318832
-1.76314213973512e-14,-3.07172419656978e-14,0.831983198319832
-1.76314213973512e-14,-3.07172419656978e-14,0.832083208320832
-1.76314213973512e-14,-3.07172419656978e-14,0.832183218321832
-1.76314213973512e-14,-3.07172419656978e-14,0.832283228322832
-1.76314213973512e-14,-3.07172419656978e-14,0.832383238323832
-1.76314213973512e-14,-3.07172419656978e-14,0.832483248324832
-1.76314213973512e-14,-3.07172419656978e-14,0.832583258325833
-1.76314213973512e-14,-3.07172419656978e-14,0.832683268326833
-1.76314213973512e-14,-3.07172419656978e-14,0.832783278327833
-1.76314213973512e-14,-3.07172419656978e-14,0.832883288328833
-1.76314213973512e-14,-3.07172419656978e-14,0.832983298329833
-1.76314213973512e-14,-3.07172419656978e-14,0.833083308330833
-1.76314213973512e-14,-3.07172419656978e-14,0.833183318331833
-1.76314213973512e-14,-3.07172419656978e-14,0.833283328332833
-1.76314213973512e-14,-3.07172419656978e-14,0.833383338333833
-1.76314213973512e-14,-3.07172419656978e-14,0.833483348334834
-1.76314213973512e-14,-3.07172419656978e-14,0.833583358335834
-1.76314213973512e-14,-3.07172419656978e-14,0.833683368336834
-1.76314213973512e-14,-3.07172419656978e-14,0.833783378337834
-1.76314213973512e-14,-3.07172419656978e-14,0.833883388338834
-1.76314213973512e-14,-3.07172419656978e-14,0.833983398339834
-1.76314213973512e-14,-3.07172419656978e-14,0.834083408340834
-1.76314213973512e-14,-3.07172419656978e-14,0.834183418341834
-1.76314213973512e-14,-3.07172419656978e-14,0.834283428342834
-1.76314213973512e-14,-3.07172419656978e-14,0.834383438343834
-1.76314213973512e-14,-3.07172419656978e-14,0.834483448344834
-1.76314213973512e-14,-3.07172419656978e-14,0.834583458345835
-1.76314213973512e-14,-3.07172419656978e-14,0.834683468346835
-1.76314213973512e-14,-3.07172419656978e-14,0.834783478347835
-1.76314213973512e-14,-3.07172419656978e-14,0.834883488348835
-1.76314213973512e-14,-3.07172419656978e-14,0.834983498349835
-1.76314213973512e-14,-3.07172419656978e-14,0.835083508350835
-1.76314213973512e-14,-3.07172419656978e-14,0.835183518351835
-1.76314213973512e-14,-3.07172419656978e-14,0.835283528352835
-1.76314213973512e-14,-3.07172419656978e-14,0.835383538353835
-1.76314213973512e-14,-3.07172419656978e-14,0.835483548354836
-1.76314213973512e-14,-3.07172419656978e-14,0.835583558355836
-1.76314213973512e-14,-3.07172419656978e-14,0.835683568356836
-1.76314213973512e-14,-3.07172419656978e-14,0.835783578357836
-1.76314213973512e-14,-3.07172419656978e-14,0.835883588358836
-1.76314213973512e-14,-3.07172419656978e-14,0.835983598359836
-1.76314213973512e-14,-3.07172419656978e-14,0.836083608360836
-1.76314213973512e-14,-3.07172419656978e-14,0.836183618361836
-1.76314213973512e-14,-3.07172419656978e-14,0.836283628362836
-1.76314213973512e-14,-3.07172419656978e-14,0.836383638363836
-1.76314213973512e-14,-3.07172419656978e-14,0.836483648364836
-1.76314213973512e-14,-3.07172419656978e-14,0.836583658365837
-1.76314213973512e-14,-3.07172419656978e-14,0.836683668366837
-1.76314213973512e-14,-3.07172419656978e-14,0.836783678367837
-1.76314213973512e-14,-3.07172419656978e-14,0.836883688368837
-1.76314213973512e-14,-3.07172419656978e-14,0.836983698369837
-1.76314213973512e-14,-3.07172419656978e-14,0.837083708370837
-1.76314213973512e-14,-3.07172419656978e-14,0.837183718371837
-1.76314213973512e-14,-3.07172419656978e-14,0.837283728372837
-1.76314213973512e-14,-3.07172419656978e-14,0.837383738373837
-1.76314213973512e-14,-3.07172419656978e-14,0.837483748374838
-1.76314213973512e-14,-3.07172419656978e-14,0.837583758375838
-1.76314213973512e-14,-3.07172419656978e-14,0.837683768376838
-1.76314213973512e-14,-3.07172419656978e-14,0.837783778377838
-1.76314213973512e-14,-3.07172419656978e-14,0.837883788378838
-1.76314213973512e-14,-3.07172419656978e-14,0.837983798379838
-1.76314213973512e-14,-3.07172419656978e-14,0.838083808380838
-1.76314213973512e-14,-3.07172419656978e-14,0.838183818381838
-1.76314213973512e-14,-3.07172419656978e-14,0.838283828382838
-1.76314213973512e-14,-3.07172419656978e-14,0.838383838383838
-1.76314213973512e-14,-3.07172419656978e-14,0.838483848384838
-1.76314213973512e-14,-3.07172419656978e-14,0.838583858385839
-1.76314213973512e-14,-3.07172419656978e-14,0.838683868386839
-1.76314213973512e-14,-3.07172419656978e-14,0.838783878387839
-1.76314213973512e-14,-3.07172419656978e-14,0.838883888388839
-1.76314213973512e-14,-3.07172419656978e-14,0.838983898389839
-1.76314213973512e-14,-3.07172419656978e-14,0.839083908390839
-1.76314213973512e-14,-3.07172419656978e-14,0.839183918391839
-1.76314213973512e-14,-3.07172419656978e-14,0.839283928392839
-1.76314213973512e-14,-3.07172419656978e-14,0.839383938393839
-1.76314213973512e-14,-3.07172419656978e-14,0.83948394839484
-1.76314213973512e-14,-3.07172419656978e-14,0.83958395839584
-1.76314213973512e-14,-3.07172419656978e-14,0.83968396839684
-1.76314213973512e-14,-3.07172419656978e-14,0.83978397839784
-1.76314213973512e-14,-3.07172419656978e-14,0.83988398839884
-1.76314213973512e-14,-3.07172419656978e-14,0.83998399839984
-1.76314213973512e-14,-3.07172419656978e-14,0.84008400840084
-1.76314213973512e-14,-3.07172419656978e-14,0.84018401840184
-1.76314213973512e-14,-3.07172419656978e-14,0.84028402840284
-1.76314213973512e-14,-3.07172419656978e-14,0.84038403840384
-1.76314213973512e-14,-3.07172419656978e-14,0.84048404840484
-1.76314213973512e-14,-3.07172419656978e-14,0.840584058405841
-1.76314213973512e-14,-3.07172419656978e-14,0.840684068406841
-1.76314213973512e-14,-3.07172419656978e-14,0.840784078407841
-1.76314213973512e-14,-3.07172419656978e-14,0.840884088408841
-1.76314213973512e-14,-3.07172419656978e-14,0.840984098409841
-1.76314213973512e-14,-3.07172419656978e-14,0.841084108410841
-1.76314213973512e-14,-3.07172419656978e-14,0.841184118411841
-1.76314213973512e-14,-3.07172419656978e-14,0.841284128412841
-1.76314213973512e-14,-3.07172419656978e-14,0.841384138413841
-1.76314213973512e-14,-3.07172419656978e-14,0.841484148414842
-1.76314213973512e-14,-3.07172419656978e-14,0.841584158415842
-1.76314213973512e-14,-3.07172419656978e-14,0.841684168416842
-1.76314213973512e-14,-3.07172419656978e-14,0.841784178417842
-1.76314213973512e-14,-3.07172419656978e-14,0.841884188418842
-1.76314213973512e-14,-3.07172419656978e-14,0.841984198419842
-1.76314213973512e-14,-3.07172419656978e-14,0.842084208420842
-1.76314213973512e-14,-3.07172419656978e-14,0.842184218421842
-1.76314213973512e-14,-3.07172419656978e-14,0.842284228422842
-1.76314213973512e-14,-3.07172419656978e-14,0.842384238423842
-1.76314213973512e-14,-3.07172419656978e-14,0.842484248424842
-1.76314213973512e-14,-3.07172419656978e-14,0.842584258425843
-1.76314213973512e-14,-3.07172419656978e-14,0.842684268426843
-1.76314213973512e-14,-3.07172419656978e-14,0.842784278427843
-1.76314213973512e-14,-3.07172419656978e-14,0.842884288428843
-1.76314213973512e-14,-3.07172419656978e-14,0.842984298429843
-1.76314213973512e-14,-3.07172419656978e-14,0.843084308430843
-1.76314213973512e-14,-3.07172419656978e-14,0.843184318431843
-1.76314213973512e-14,-3.07172419656978e-14,0.843284328432843
-1.76314213973512e-14,-3.07172419656978e-14,0.843384338433843
-1.76314213973512e-14,-3.07172419656978e-14,0.843484348434843
-1.76314213973512e-14,-3.07172419656978e-14,0.843584358435844
-1.76314213973512e-14,-3.07172419656978e-14,0.843684368436844
-1.76314213973512e-14,-3.07172419656978e-14,0.843784378437844
-1.76314213973512e-14,-3.07172419656978e-14,0.843884388438844
-1.76314213973512e-14,-3.07172419656978e-14,0.843984398439844
-1.76314213973512e-14,-3.07172419656978e-14,0.844084408440844
-1.76314213973512e-14,-3.07172419656978e-14,0.844184418441844
-1.76314213973512e-14,-3.07172419656978e-14,0.844284428442844
-1.76314213973512e-14,-3.07172419656978e-14,0.844384438443844
-1.76314213973512e-14,-3.07172419656978e-14,0.844484448444844
-1.76314213973512e-14,-3.07172419656978e-14,0.844584458445845
-1.76314213973512e-14,-3.07172419656978e-14,0.844684468446845
-1.76314213973512e-14,-3.07172419656978e-14,0.844784478447845
-1.76314213973512e-14,-3.07172419656978e-14,0.844884488448845
-1.76314213973512e-14,-3.07172419656978e-14,0.844984498449845
-1.76314213973512e-14,-3.07172419656978e-14,0.845084508450845
-1.76314213973512e-14,-3.07172419656978e-14,0.845184518451845
-1.76314213973512e-14,-3.07172419656978e-14,0.845284528452845
-1.76314213973512e-14,-3.07172419656978e-14,0.845384538453845
-1.76314213973512e-14,-3.07172419656978e-14,0.845484548454845
-1.76314213973512e-14,-3.07172419656978e-14,0.845584558455846
-1.76314213973512e-14,-3.07172419656978e-14,0.845684568456846
-1.76314213973512e-14,-3.07172419656978e-14,0.845784578457846
-1.76314213973512e-14,-3.07172419656978e-14,0.845884588458846
-1.76314213973512e-14,-3.07172419656978e-14,0.845984598459846
-1.76314213973512e-14,-3.07172419656978e-14,0.846084608460846
-1.76314213973512e-14,-3.07172419656978e-14,0.846184618461846
-1.76314213973512e-14,-3.07172419656978e-14,0.846284628462846
-1.76314213973512e-14,-3.07172419656978e-14,0.846384638463846
-1.76314213973512e-14,-3.07172419656978e-14,0.846484648464847
-1.76314213973512e-14,-3.07172419656978e-14,0.846584658465847
-1.76314213973512e-14,-3.07172419656978e-14,0.846684668466847
-1.76314213973512e-14,-3.07172419656978e-14,0.846784678467847
-1.76314213973512e-14,-3.07172419656978e-14,0.846884688468847
-1.76314213973512e-14,-3.07172419656978e-14,0.846984698469847
-1.76314213973512e-14,-3.07172419656978e-14,0.847084708470847
-1.76314213973512e-14,-3.07172419656978e-14,0.847184718471847
-1.76314213973512e-14,-3.07172419656978e-14,0.847284728472847
-1.76314213973512e-14,-3.07172419656978e-14,0.847384738473847
-1.76314213973512e-14,-3.07172419656978e-14,0.847484748474847
-1.76314213973512e-14,-3.07172419656978e-14,0.847584758475848
-1.76314213973512e-14,-3.07172419656978e-14,0.847684768476848
-1.76314213973512e-14,-3.07172419656978e-14,0.847784778477848
-1.76314213973512e-14,-3.07172419656978e-14,0.847884788478848
-1.76314213973512e-14,-3.07172419656978e-14,0.847984798479848
-1.76314213973512e-14,-3.07172419656978e-14,0.848084808480848
-1.76314213973512e-14,-3.07172419656978e-14,0.848184818481848
-1.76314213973512e-14,-3.07172419656978e-14,0.848284828482848
-1.76314213973512e-14,-3.07172419656978e-14,0.848384838483848
-1.76314213973512e-14,-3.07172419656978e-14,0.848484848484849
-1.76314213973512e-14,-3.07172419656978e-14,0.848584858485849
-1.76314213973512e-14,-3.07172419656978e-14,0.848684868486849
-1.76314213973512e-14,-3.07172419656978e-14,0.848784878487849
-1.76314213973512e-14,-3.07172419656978e-14,0.848884888488849
-1.76314213973512e-14,-3.07172419656978e-14,0.848984898489849
-1.76314213973512e-14,-3.07172419656978e-14,0.849084908490849
-1.76314213973512e-14,-3.07172419656978e-14,0.849184918491849
-1.76314213973512e-14,-3.07172419656978e-14,0.849284928492849
-1.76314213973512e-14,-3.07172419656978e-14,0.849384938493849
-1.76314213973512e-14,-3.07172419656978e-14,0.849484948494849
-1.76314213973512e-14,-3.07172419656978e-14,0.84958495849585
-1.76314213973512e-14,-3.07172419656978e-14,0.84968496849685
-1.76314213973512e-14,-3.07172419656978e-14,0.84978497849785
-1.76314213973512e-14,-3.07172419656978e-14,0.84988498849885
-1.76314213973512e-14,-3.07172419656978e-14,0.84998499849985
-1.76314213973512e-14,-3.07172419656978e-14,0.85008500850085
-1.76314213973512e-14,-3.07172419656978e-14,0.85018501850185
-1.76314213973512e-14,-3.07172419656978e-14,0.85028502850285
-1.76314213973512e-14,-3.07172419656978e-14,0.85038503850385
-1.76314213973512e-14,-3.07172419656978e-14,0.850485048504851
-1.76314213973512e-14,-3.07172419656978e-14,0.850585058505851
-1.76314213973512e-14,-3.07172419656978e-14,0.850685068506851
-1.76314213973512e-14,-3.07172419656978e-14,0.850785078507851
-1.76314213973512e-14,-3.07172419656978e-14,0.850885088508851
-1.76314213973512e-14,-3.07172419656978e-14,0.850985098509851
-1.76314213973512e-14,-3.07172419656978e-14,0.851085108510851
-1.76314213973512e-14,-3.07172419656978e-14,0.851185118511851
-1.76314213973512e-14,-3.07172419656978e-14,0.851285128512851
-1.76314213973512e-14,-3.07172419656978e-14,0.851385138513851
-1.76314213973512e-14,-3.07172419656978e-14,0.851485148514851
-1.76314213973512e-14,-3.07172419656978e-14,0.851585158515852
-1.76314213973512e-14,-3.07172419656978e-14,0.851685168516852
-1.76314213973512e-14,-3.07172419656978e-14,0.851785178517852
-1.76314213973512e-14,-3.07172419656978e-14,0.851885188518852
-1.76314213973512e-14,-3.07172419656978e-14,0.851985198519852
-1.76314213973512e-14,-3.07172419656978e-14,0.852085208520852
-1.76314213973512e-14,-3.07172419656978e-14,0.852185218521852
-1.76314213973512e-14,-3.07172419656978e-14,0.852285228522852
-1.76314213973512e-14,-3.07172419656978e-14,0.852385238523852
-1.76314213973512e-14,-3.07172419656978e-14,0.852485248524853
-1.76314213973512e-14,-3.07172419656978e-14,0.852585258525853
-1.76314213973512e-14,-3.07172419656978e-14,0.852685268526853
-1.76314213973512e-14,-3.07172419656978e-14,0.852785278527853
-1.76314213973512e-14,-3.07172419656978e-14,0.852885288528853
-1.76314213973512e-14,-3.07172419656978e-14,0.852985298529853
-1.76314213973512e-14,-3.07172419656978e-14,0.853085308530853
-1.76314213973512e-14,-3.07172419656978e-14,0.853185318531853
-1.76314213973512e-14,-3.07172419656978e-14,0.853285328532853
-1.76314213973512e-14,-3.07172419656978e-14,0.853385338533853
-1.76314213973512e-14,-3.07172419656978e-14,0.853485348534853
-1.76314213973512e-14,-3.07172419656978e-14,0.853585358535854
-1.76314213973512e-14,-3.07172419656978e-14,0.853685368536854
-1.76314213973512e-14,-3.07172419656978e-14,0.853785378537854
-1.76314213973512e-14,-3.07172419656978e-14,0.853885388538854
-1.76314213973512e-14,-3.07172419656978e-14,0.853985398539854
-1.76314213973512e-14,-3.07172419656978e-14,0.854085408540854
-1.76314213973512e-14,-3.07172419656978e-14,0.854185418541854
-1.76314213973512e-14,-3.07172419656978e-14,0.854285428542854
-1.76314213973512e-14,-3.07172419656978e-14,0.854385438543854
-1.76314213973512e-14,-3.07172419656978e-14,0.854485448544855
-1.76314213973512e-14,-3.07172419656978e-14,0.854585458545855
-1.76314213973512e-14,-3.07172419656978e-14,0.854685468546855
-1.76314213973512e-14,-3.07172419656978e-14,0.854785478547855
-1.76314213973512e-14,-3.07172419656978e-14,0.854885488548855
-1.76314213973512e-14,-3.07172419656978e-14,0.854985498549855
-1.76314213973512e-14,-3.07172419656978e-14,0.855085508550855
-1.76314213973512e-14,-3.07172419656978e-14,0.855185518551855
-1.76314213973512e-14,-3.07172419656978e-14,0.855285528552855
-1.76314213973512e-14,-3.07172419656978e-14,0.855385538553855
-1.76314213973512e-14,-3.07172419656978e-14,0.855485548554855
-1.76314213973512e-14,-3.07172419656978e-14,0.855585558555856
-1.76314213973512e-14,-3.07172419656978e-14,0.855685568556856
-1.76314213973512e-14,-3.07172419656978e-14,0.855785578557856
-1.76314213973512e-14,-3.07172419656978e-14,0.855885588558856
-1.76314213973512e-14,-3.07172419656978e-14,0.855985598559856
-1.76314213973512e-14,-3.07172419656978e-14,0.856085608560856
-1.76314213973512e-14,-3.07172419656978e-14,0.856185618561856
-1.76314213973512e-14,-3.07172419656978e-14,0.856285628562856
-1.76314213973512e-14,-3.07172419656978e-14,0.856385638563856
-1.76314213973512e-14,-3.07172419656978e-14,0.856485648564857
-1.76314213973512e-14,-3.07172419656978e-14,0.856585658565857
-1.76314213973512e-14,-3.07172419656978e-14,0.856685668566857
-1.76314213973512e-14,-3.07172419656978e-14,0.856785678567857
-1.76314213973512e-14,-3.07172419656978e-14,0.856885688568857
-1.76314213973512e-14,-3.07172419656978e-14,0.856985698569857
-1.76314213973512e-14,-3.07172419656978e-14,0.857085708570857
-1.76314213973512e-14,-3.07172419656978e-14,0.857185718571857
-1.76314213973512e-14,-3.07172419656978e-14,0.857285728572857
-1.76314213973512e-14,-3.07172419656978e-14,0.857385738573857
-1.76314213973512e-14,-3.07172419656978e-14,0.857485748574857
-1.76314213973512e-14,-3.07172419656978e-14,0.857585758575858
-1.76314213973512e-14,-3.07172419656978e-14,0.857685768576858
-1.76314213973512e-14,-3.07172419656978e-14,0.857785778577858
-1.76314213973512e-14,-3.07172419656978e-14,0.857885788578858
-1.76314213973512e-14,-3.07172419656978e-14,0.857985798579858
-1.76314213973512e-14,-3.07172419656978e-14,0.858085808580858
-1.76314213973512e-14,-3.07172419656978e-14,0.858185818581858
-1.76314213973512e-14,-3.07172419656978e-14,0.858285828582858
-1.76314213973512e-14,-3.07172419656978e-14,0.858385838583858
-1.76314213973512e-14,-3.07172419656978e-14,0.858485848584858
-1.76314213973512e-14,-3.07172419656978e-14,0.858585858585859
-1.76314213973512e-14,-3.07172419656978e-14,0.858685868586859
-1.76314213973512e-14,-3.07172419656978e-14,0.858785878587859
-1.76314213973512e-14,-3.07172419656978e-14,0.858885888588859
-1.76314213973512e-14,-3.07172419656978e-14,0.858985898589859
-1.76314213973512e-14,-3.07172419656978e-14,0.859085908590859
-1.76314213973512e-14,-3.07172419656978e-14,0.859185918591859
-1.76314213973512e-14,-3.07172419656978e-14,0.859285928592859
-1.76314213973512e-14,-3.07172419656978e-14,0.859385938593859
-1.76314213973512e-14,-3.07172419656978e-14,0.859485948594859
-1.76314213973512e-14,-3.07172419656978e-14,0.85958595859586
-1.76314213973512e-14,-3.07172419656978e-14,0.85968596859686
-1.76314213973512e-14,-3.07172419656978e-14,0.85978597859786
-1.76314213973512e-14,-3.07172419656978e-14,0.85988598859886
-1.76314213973512e-14,-3.07172419656978e-14,0.85998599859986
-1.76314213973512e-14,-3.07172419656978e-14,0.86008600860086
-1.76314213973512e-14,-3.07172419656978e-14,0.86018601860186
-1.76314213973512e-14,-3.07172419656978e-14,0.86028602860286
-1.76314213973512e-14,-3.07172419656978e-14,0.86038603860386
-1.76314213973512e-14,-3.07172419656978e-14,0.86048604860486
-1.76314213973512e-14,-3.07172419656978e-14,0.860586058605861
-1.76314213973512e-14,-3.07172419656978e-14,0.860686068606861
-1.76314213973512e-14,-3.07172419656978e-14,0.860786078607861
-1.76314213973512e-14,-3.07172419656978e-14,0.860886088608861
-1.76314213973512e-14,-3.07172419656978e-14,0.860986098609861
-1.76314213973512e-14,-3.07172419656978e-14,0.861086108610861
-1.76314213973512e-14,-3.07172419656978e-14,0.861186118611861
-1.76314213973512e-14,-3.07172419656978e-14,0.861286128612861
-1.76314213973512e-14,-3.07172419656978e-14,0.861386138613861
-1.76314213973512e-14,-3.07172419656978e-14,0.861486148614862
-1.76314213973512e-14,-3.07172419656978e-14,0.861586158615862
-1.76314213973512e-14,-3.07172419656978e-14,0.861686168616862
-1.76314213973512e-14,-3.07172419656978e-14,0.861786178617862
-1.76314213973512e-14,-3.07172419656978e-14,0.861886188618862
-1.76314213973512e-14,-3.07172419656978e-14,0.861986198619862
-1.76314213973512e-14,-3.07172419656978e-14,0.862086208620862
-1.76314213973512e-14,-3.07172419656978e-14,0.862186218621862
-1.76314213973512e-14,-3.07172419656978e-14,0.862286228622862
-1.76314213973512e-14,-3.07172419656978e-14,0.862386238623862
-1.76314213973512e-14,-3.07172419656978e-14,0.862486248624862
-1.76314213973512e-14,-3.07172419656978e-14,0.862586258625863
-1.76314213973512e-14,-3.07172419656978e-14,0.862686268626863
-1.76314213973512e-14,-3.07172419656978e-14,0.862786278627863
-1.76314213973512e-14,-3.07172419656978e-14,0.862886288628863
-1.76314213973512e-14,-3.07172419656978e-14,0.862986298629863
-1.76314213973512e-14,-3.07172419656978e-14,0.863086308630863
-1.76314213973512e-14,-3.07172419656978e-14,0.863186318631863
-1.76314213973512e-14,-3.07172419656978e-14,0.863286328632863
-1.76314213973512e-14,-3.07172419656978e-14,0.863386338633863
-1.76314213973512e-14,-3.07172419656978e-14,0.863486348634864
-1.76314213973512e-14,-3.07172419656978e-14,0.863586358635864
-1.76314213973512e-14,-3.07172419656978e-14,0.863686368636864
-1.76314213973512e-14,-3.07172419656978e-14,0.863786378637864
-1.76314213973512e-14,-3.07172419656978e-14,0.863886388638864
-1.76314213973512e-14,-3.07172419656978e-14,0.863986398639864
-1.76314213973512e-14,-3.07172419656978e-14,0.864086408640864
-1.76314213973512e-14,-3.07172419656978e-14,0.864186418641864
-1.76314213973512e-14,-3.07172419656978e-14,0.864286428642864
-1.76314213973512e-14,-3.07172419656978e-14,0.864386438643864
-1.76314213973512e-14,-3.07172419656978e-14,0.864486448644864
-1.76314213973512e-14,-3.07172419656978e-14,0.864586458645865
-1.76314213973512e-14,-3.07172419656978e-14,0.864686468646865
-1.76314213973512e-14,-3.07172419656978e-14,0.864786478647865
-1.76314213973512e-14,-3.07172419656978e-14,0.864886488648865
-1.76314213973512e-14,-3.07172419656978e-14,0.864986498649865
-1.76314213973512e-14,-3.07172419656978e-14,0.865086508650865
-1.76314213973512e-14,-3.07172419656978e-14,0.865186518651865
-1.76314213973512e-14,-3.07172419656978e-14,0.865286528652865
-1.76314213973512e-14,-3.07172419656978e-14,0.865386538653865
-1.76314213973512e-14,-3.07172419656978e-14,0.865486548654866
-1.76314213973512e-14,-3.07172419656978e-14,0.865586558655866
-1.76314213973512e-14,-3.07172419656978e-14,0.865686568656866
-1.76314213973512e-14,-3.07172419656978e-14,0.865786578657866
-1.76314213973512e-14,-3.07172419656978e-14,0.865886588658866
-1.76314213973512e-14,-3.07172419656978e-14,0.865986598659866
-1.76314213973512e-14,-3.07172419656978e-14,0.866086608660866
-1.76314213973512e-14,-3.07172419656978e-14,0.866186618661866
-1.76314213973512e-14,-3.07172419656978e-14,0.866286628662866
-1.76314213973512e-14,-3.07172419656978e-14,0.866386638663866
-1.76314213973512e-14,-3.07172419656978e-14,0.866486648664866
-1.76314213973512e-14,-3.07172419656978e-14,0.866586658665867
-1.76314213973512e-14,-3.07172419656978e-14,0.866686668666867
-1.76314213973512e-14,-3.07172419656978e-14,0.866786678667867
-1.76314213973512e-14,-3.07172419656978e-14,0.866886688668867
-1.76314213973512e-14,-3.07172419656978e-14,0.866986698669867
-1.76314213973512e-14,-3.07172419656978e-14,0.867086708670867
-1.76314213973512e-14,-3.07172419656978e-14,0.867186718671867
-1.76314213973512e-14,-3.07172419656978e-14,0.867286728672867
-1.76314213973512e-14,-3.07172419656978e-14,0.867386738673867
-1.76314213973512e-14,-3.07172419656978e-14,0.867486748674868
-1.76314213973512e-14,-3.07172419656978e-14,0.867586758675868
-1.76314213973512e-14,-3.07172419656978e-14,0.867686768676868
-1.76314213973512e-14,-3.07172419656978e-14,0.867786778677868
-1.76314213973512e-14,-3.07172419656978e-14,0.867886788678868
-1.76314213973512e-14,-3.07172419656978e-14,0.867986798679868
-1.76314213973512e-14,-3.07172419656978e-14,0.868086808680868
-1.76314213973512e-14,-3.07172419656978e-14,0.868186818681868
-1.76314213973512e-14,-3.07172419656978e-14,0.868286828682868
-1.76314213973512e-14,-3.07172419656978e-14,0.868386838683868
-1.76314213973512e-14,-3.07172419656978e-14,0.868486848684868
-1.76314213973512e-14,-3.07172419656978e-14,0.868586858685869
-1.76314213973512e-14,-3.07172419656978e-14,0.868686868686869
-1.76314213973512e-14,-3.07172419656978e-14,0.868786878687869
-1.76314213973512e-14,-3.07172419656978e-14,0.868886888688869
-1.76314213973512e-14,-3.07172419656978e-14,0.868986898689869
-1.76314213973512e-14,-3.07172419656978e-14,0.869086908690869
-1.76314213973512e-14,-3.07172419656978e-14,0.869186918691869
-1.76314213973512e-14,-3.07172419656978e-14,0.869286928692869
-1.76314213973512e-14,-3.07172419656978e-14,0.869386938693869
-1.76314213973512e-14,-3.07172419656978e-14,0.86948694869487
-1.76314213973512e-14,-3.07172419656978e-14,0.86958695869587
-1.76314213973512e-14,-3.07172419656978e-14,0.86968696869687
-1.76314213973512e-14,-3.07172419656978e-14,0.86978697869787
-1.76314213973512e-14,-3.07172419656978e-14,0.86988698869887
-1.76314213973512e-14,-3.07172419656978e-14,0.86998699869987
-1.76314213973512e-14,-3.07172419656978e-14,0.87008700870087
-1.76314213973512e-14,-3.07172419656978e-14,0.87018701870187
-1.76314213973512e-14,-3.07172419656978e-14,0.87028702870287
-1.76314213973512e-14,-3.07172419656978e-14,0.87038703870387
-1.76314213973512e-14,-3.07172419656978e-14,0.87048704870487
-1.76314213973512e-14,-3.07172419656978e-14,0.870587058705871
-1.76314213973512e-14,-3.07172419656978e-14,0.870687068706871
-1.76314213973512e-14,-3.07172419656978e-14,0.870787078707871
-1.76314213973512e-14,-3.07172419656978e-14,0.870887088708871
-1.76314213973512e-14,-3.07172419656978e-14,0.870987098709871
-1.76314213973512e-14,-3.07172419656978e-14,0.871087108710871
-1.76314213973512e-14,-3.07172419656978e-14,0.871187118711871
-1.76314213973512e-14,-3.07172419656978e-14,0.871287128712871
-1.76314213973512e-14,-3.07172419656978e-14,0.871387138713871
-1.76314213973512e-14,-3.07172419656978e-14,0.871487148714872
-1.76314213973512e-14,-3.07172419656978e-14,0.871587158715872
-1.76314213973512e-14,-3.07172419656978e-14,0.871687168716872
-1.76314213973512e-14,-3.07172419656978e-14,0.871787178717872
-1.76314213973512e-14,-3.07172419656978e-14,0.871887188718872
-1.76314213973512e-14,-3.07172419656978e-14,0.871987198719872
-1.76314213973512e-14,-3.07172419656978e-14,0.872087208720872
-1.76314213973512e-14,-3.07172419656978e-14,0.872187218721872
-1.76314213973512e-14,-3.07172419656978e-14,0.872287228722872
-1.76314213973512e-14,-3.07172419656978e-14,0.872387238723872
-1.76314213973512e-14,-3.07172419656978e-14,0.872487248724872
-1.76314213973512e-14,-3.07172419656978e-14,0.872587258725873
-1.76314213973512e-14,-3.07172419656978e-14,0.872687268726873
-1.76314213973512e-14,-3.07172419656978e-14,0.872787278727873
-1.76314213973512e-14,-3.07172419656978e-14,0.872887288728873
-1.76314213973512e-14,-3.07172419656978e-14,0.872987298729873
-1.76314213973512e-14,-3.07172419656978e-14,0.873087308730873
-1.76314213973512e-14,-3.07172419656978e-14,0.873187318731873
-1.76314213973512e-14,-3.07172419656978e-14,0.873287328732873
-1.76314213973512e-14,-3.07172419656978e-14,0.873387338733873
-1.76314213973512e-14,-3.07172419656978e-14,0.873487348734873
-1.76314213973512e-14,-3.07172419656978e-14,0.873587358735874
-1.76314213973512e-14,-3.07172419656978e-14,0.873687368736874
-1.76314213973512e-14,-3.07172419656978e-14,0.873787378737874
-1.76314213973512e-14,-3.07172419656978e-14,0.873887388738874
-1.76314213973512e-14,-3.07172419656978e-14,0.873987398739874
-1.76314213973512e-14,-3.07172419656978e-14,0.874087408740874
-1.76314213973512e-14,-3.07172419656978e-14,0.874187418741874
-1.76314213973512e-14,-3.07172419656978e-14,0.874287428742874
-1.76314213973512e-14,-3.07172419656978e-14,0.874387438743874
-1.76314213973512e-14,-3.07172419656978e-14,0.874487448744874
-1.76314213973512e-14,-3.07172419656978e-14,0.874587458745875
-1.76314213973512e-14,-3.07172419656978e-14,0.874687468746875
-1.76314213973512e-14,-3.07172419656978e-14,0.874787478747875
-1.76314213973512e-14,-3.07172419656978e-14,0.874887488748875
-1.76314213973512e-14,-3.07172419656978e-14,0.874987498749875
-1.76314213973512e-14,-3.07172419656978e-14,0.875087508750875
-1.76314213973512e-14,-3.07172419656978e-14,0.875187518751875
-1.76314213973512e-14,-3.07172419656978e-14,0.875287528752875
-1.76314213973512e-14,-3.07172419656978e-14,0.875387538753875
-1.76314213973512e-14,-3.07172419656978e-14,0.875487548754875
-1.76314213973512e-14,-3.07172419656978e-14,0.875587558755876
-1.76314213973512e-14,-3.07172419656978e-14,0.875687568756876
-1.76314213973512e-14,-3.07172419656978e-14,0.875787578757876
-1.76314213973512e-14,-3.07172419656978e-14,0.875887588758876
-1.76314213973512e-14,-3.07172419656978e-14,0.875987598759876
-1.76314213973512e-14,-3.07172419656978e-14,0.876087608760876
-1.76314213973512e-14,-3.07172419656978e-14,0.876187618761876
-1.76314213973512e-14,-3.07172419656978e-14,0.876287628762876
-1.76314213973512e-14,-3.07172419656978e-14,0.876387638763876
-1.76314213973512e-14,-3.07172419656978e-14,0.876487648764877
-1.76314213973512e-14,-3.07172419656978e-14,0.876587658765877
-1.76314213973512e-14,-3.07172419656978e-14,0.876687668766877
-1.76314213973512e-14,-3.07172419656978e-14,0.876787678767877
-1.76314213973512e-14,-3.07172419656978e-14,0.876887688768877
-1.76314213973512e-14,-3.07172419656978e-14,0.876987698769877
-1.76314213973512e-14,-3.07172419656978e-14,0.877087708770877
-1.76314213973512e-14,-3.07172419656978e-14,0.877187718771877
-1.76314213973512e-14,-3.07172419656978e-14,0.877287728772877
-1.76314213973512e-14,-3.07172419656978e-14,0.877387738773877
-1.76314213973512e-14,-3.07172419656978e-14,0.877487748774877
-1.76314213973512e-14,-3.07172419656978e-14,0.877587758775878
-1.76314213973512e-14,-3.07172419656978e-14,0.877687768776878
-1.76314213973512e-14,-3.07172419656978e-14,0.877787778777878
-1.76314213973512e-14,-3.07172419656978e-14,0.877887788778878
-1.76314213973512e-14,-3.07172419656978e-14,0.877987798779878
-1.76314213973512e-14,-3.07172419656978e-14,0.878087808780878
-1.76314213973512e-14,-3.07172419656978e-14,0.878187818781878
-1.76314213973512e-14,-3.07172419656978e-14,0.878287828782878
-1.76314213973512e-14,-3.07172419656978e-14,0.878387838783878
-1.76314213973512e-14,-3.07172419656978e-14,0.878487848784879
-1.76314213973512e-14,-3.07172419656978e-14,0.878587858785879
-1.76314213973512e-14,-3.07172419656978e-14,0.878687868786879
-1.76314213973512e-14,-3.07172419656978e-14,0.878787878787879
-1.76314213973512e-14,-3.07172419656978e-14,0.878887888788879
-1.76314213973512e-14,-3.07172419656978e-14,0.878987898789879
-1.76314213973512e-14,-3.07172419656978e-14,0.879087908790879
-1.76314213973512e-14,-3.07172419656978e-14,0.879187918791879
-1.76314213973512e-14,-3.07172419656978e-14,0.879287928792879
-1.76314213973512e-14,-3.07172419656978e-14,0.879387938793879
-1.76314213973512e-14,-3.07172419656978e-14,0.879487948794879
-1.76314213973512e-14,-3.07172419656978e-14,0.87958795879588
-1.76314213973512e-14,-3.07172419656978e-14,0.87968796879688
-1.76314213973512e-14,-3.07172419656978e-14,0.87978797879788
-1.76314213973512e-14,-3.07172419656978e-14,0.87988798879888
-1.76314213973512e-14,-3.07172419656978e-14,0.87998799879988
-1.76314213973512e-14,-3.07172419656978e-14,0.88008800880088
-1.76314213973512e-14,-3.07172419656978e-14,0.88018801880188
-1.76314213973512e-14,-3.07172419656978e-14,0.88028802880288
-1.76314213973512e-14,-3.07172419656978e-14,0.88038803880388
-1.76314213973512e-14,-3.07172419656978e-14,0.880488048804881
-1.76314213973512e-14,-3.07172419656978e-14,0.880588058805881
-1.76314213973512e-14,-3.07172419656978e-14,0.880688068806881
-1.76314213973512e-14,-3.07172419656978e-14,0.880788078807881
-1.76314213973512e-14,-3.07172419656978e-14,0.880888088808881
-1.76314213973512e-14,-3.07172419656978e-14,0.880988098809881
-1.76314213973512e-14,-3.07172419656978e-14,0.881088108810881
-1.76314213973512e-14,-3.07172419656978e-14,0.881188118811881
-1.76314213973512e-14,-3.07172419656978e-14,0.881288128812881
-1.76314213973512e-14,-3.07172419656978e-14,0.881388138813881
-1.76314213973512e-14,-3.07172419656978e-14,0.881488148814881
-1.76314213973512e-14,-3.07172419656978e-14,0.881588158815882
-1.76314213973512e-14,-3.07172419656978e-14,0.881688168816882
-1.76314213973512e-14,-3.07172419656978e-14,0.881788178817882
-1.76314213973512e-14,-3.07172419656978e-14,0.881888188818882
-1.76314213973512e-14,-3.07172419656978e-14,0.881988198819882
-1.76314213973512e-14,-3.07172419656978e-14,0.882088208820882
-1.76314213973512e-14,-3.07172419656978e-14,0.882188218821882
-1.76314213973512e-14,-3.07172419656978e-14,0.882288228822882
-1.76314213973512e-14,-3.07172419656978e-14,0.882388238823882
-1.76314213973512e-14,-3.07172419656978e-14,0.882488248824883
-1.76314213973512e-14,-3.07172419656978e-14,0.882588258825883
-1.76314213973512e-14,-3.07172419656978e-14,0.882688268826883
-1.76314213973512e-14,-3.07172419656978e-14,0.882788278827883
-1.76314213973512e-14,-3.07172419656978e-14,0.882888288828883
-1.76314213973512e-14,-3.07172419656978e-14,0.882988298829883
-1.76314213973512e-14,-3.07172419656978e-14,0.883088308830883
-1.76314213973512e-14,-3.07172419656978e-14,0.883188318831883
-1.76314213973512e-14,-3.07172419656978e-14,0.883288328832883
-1.76314213973512e-14,-3.07172419656978e-14,0.883388338833883
-1.76314213973512e-14,-3.07172419656978e-14,0.883488348834883
-1.76314213973512e-14,-3.07172419656978e-14,0.883588358835884
-1.76314213973512e-14,-3.07172419656978e-14,0.883688368836884
-1.76314213973512e-14,-3.07172419656978e-14,0.883788378837884
-1.76314213973512e-14,-3.07172419656978e-14,0.883888388838884
-1.76314213973512e-14,-3.07172419656978e-14,0.883988398839884
-1.76314213973512e-14,-3.07172419656978e-14,0.884088408840884
-1.76314213973512e-14,-3.07172419656978e-14,0.884188418841884
-1.76314213973512e-14,-3.07172419656978e-14,0.884288428842884
-1.76314213973512e-14,-3.07172419656978e-14,0.884388438843884
-1.76314213973512e-14,-3.07172419656978e-14,0.884488448844885
-1.76314213973512e-14,-3.07172419656978e-14,0.884588458845885
-1.76314213973512e-14,-3.07172419656978e-14,0.884688468846885
-1.76314213973512e-14,-3.07172419656978e-14,0.884788478847885
-1.76314213973512e-14,-3.07172419656978e-14,0.884888488848885
-1.76314213973512e-14,-3.07172419656978e-14,0.884988498849885
-1.76314213973512e-14,-3.07172419656978e-14,0.885088508850885
-1.76314213973512e-14,-3.07172419656978e-14,0.885188518851885
-1.76314213973512e-14,-3.07172419656978e-14,0.885288528852885
-1.76314213973512e-14,-3.07172419656978e-14,0.885388538853885
-1.76314213973512e-14,-3.07172419656978e-14,0.885488548854885
-1.76314213973512e-14,-3.07172419656978e-14,0.885588558855886
-1.76314213973512e-14,-3.07172419656978e-14,0.885688568856886
-1.76314213973512e-14,-3.07172419656978e-14,0.885788578857886
-1.76314213973512e-14,-3.07172419656978e-14,0.885888588858886
-1.76314213973512e-14,-3.07172419656978e-14,0.885988598859886
-1.76314213973512e-14,-3.07172419656978e-14,0.886088608860886
-1.76314213973512e-14,-3.07172419656978e-14,0.886188618861886
-1.76314213973512e-14,-3.07172419656978e-14,0.886288628862886
-1.76314213973512e-14,-3.07172419656978e-14,0.886388638863886
-1.76314213973512e-14,-3.07172419656978e-14,0.886488648864887
-1.76314213973512e-14,-3.07172419656978e-14,0.886588658865887
-1.76314213973512e-14,-3.07172419656978e-14,0.886688668866887
-1.76314213973512e-14,-3.07172419656978e-14,0.886788678867887
-1.76314213973512e-14,-3.07172419656978e-14,0.886888688868887
-1.76314213973512e-14,-3.07172419656978e-14,0.886988698869887
-1.76314213973512e-14,-3.07172419656978e-14,0.887088708870887
-1.76314213973512e-14,-3.07172419656978e-14,0.887188718871887
-1.76314213973512e-14,-3.07172419656978e-14,0.887288728872887
-1.76314213973512e-14,-3.07172419656978e-14,0.887388738873887
-1.76314213973512e-14,-3.07172419656978e-14,0.887488748874887
-1.76314213973512e-14,-3.07172419656978e-14,0.887588758875888
-1.76314213973512e-14,-3.07172419656978e-14,0.887688768876888
-1.76314213973512e-14,-3.07172419656978e-14,0.887788778877888
-1.76314213973512e-14,-3.07172419656978e-14,0.887888788878888
-1.76314213973512e-14,-3.07172419656978e-14,0.887988798879888
-1.76314213973512e-14,-3.07172419656978e-14,0.888088808880888
-1.76314213973512e-14,-3.07172419656978e-14,0.888188818881888
-1.76314213973512e-14,-3.07172419656978e-14,0.888288828882888
-1.76314213973512e-14,-3.07172419656978e-14,0.888388838883888
-1.76314213973512e-14,-3.07172419656978e-14,0.888488848884888
-1.76314213973512e-14,-3.07172419656978e-14,0.888588858885889
-1.76314213973512e-14,-3.07172419656978e-14,0.888688868886889
-1.76314213973512e-14,-3.07172419656978e-14,0.888788878887889
-1.76314213973512e-14,-3.07172419656978e-14,0.888888888888889
-1.76314213973512e-14,-3.07172419656978e-14,0.888988898889889
-1.76314213973512e-14,-3.07172419656978e-14,0.889088908890889
-1.76314213973512e-14,-3.07172419656978e-14,0.889188918891889
-1.76314213973512e-14,-3.07172419656978e-14,0.889288928892889
-1.76314213973512e-14,-3.07172419656978e-14,0.889388938893889
-1.76314213973512e-14,-3.07172419656978e-14,0.889488948894889
-1.76314213973512e-14,-3.07172419656978e-14,0.88958895889589
-1.76314213973512e-14,-3.07172419656978e-14,0.88968896889689
-1.76314213973512e-14,-3.07172419656978e-14,0.88978897889789
-1.76314213973512e-14,-3.07172419656978e-14,0.88988898889889
-1.76314213973512e-14,-3.07172419656978e-14,0.88998899889989
-1.76314213973512e-14,-3.07172419656978e-14,0.89008900890089
-1.76314213973512e-14,-3.07172419656978e-14,0.89018901890189
-1.76314213973512e-14,-3.07172419656978e-14,0.89028902890289
-1.76314213973512e-14,-3.07172419656978e-14,0.89038903890389
-1.76314213973512e-14,-3.07172419656978e-14,0.89048904890489
-1.76314213973512e-14,-3.07172419656978e-14,0.890589058905891
-1.76314213973512e-14,-3.07172419656978e-14,0.890689068906891
-1.76314213973512e-14,-3.07172419656978e-14,0.890789078907891
-1.76314213973512e-14,-3.07172419656978e-14,0.890889088908891
-1.76314213973512e-14,-3.07172419656978e-14,0.890989098909891
-1.76314213973512e-14,-3.07172419656978e-14,0.891089108910891
-1.76314213973512e-14,-3.07172419656978e-14,0.891189118911891
-1.76314213973512e-14,-3.07172419656978e-14,0.891289128912891
-1.76314213973512e-14,-3.07172419656978e-14,0.891389138913891
-1.76314213973512e-14,-3.07172419656978e-14,0.891489148914892
-1.76314213973512e-14,-3.07172419656978e-14,0.891589158915892
-1.76314213973512e-14,-3.07172419656978e-14,0.891689168916892
-1.76314213973512e-14,-3.07172419656978e-14,0.891789178917892
-1.76314213973512e-14,-3.07172419656978e-14,0.891889188918892
-1.76314213973512e-14,-3.07172419656978e-14,0.891989198919892
-1.76314213973512e-14,-3.07172419656978e-14,0.892089208920892
-1.76314213973512e-14,-3.07172419656978e-14,0.892189218921892
-1.76314213973512e-14,-3.07172419656978e-14,0.892289228922892
-1.76314213973512e-14,-3.07172419656978e-14,0.892389238923892
-1.76314213973512e-14,-3.07172419656978e-14,0.892489248924892
-1.76314213973512e-14,-3.07172419656978e-14,0.892589258925893
-1.76314213973512e-14,-3.07172419656978e-14,0.892689268926893
-1.76314213973512e-14,-3.07172419656978e-14,0.892789278927893
-1.76314213973512e-14,-3.07172419656978e-14,0.892889288928893
-1.76314213973512e-14,-3.07172419656978e-14,0.892989298929893
-1.76314213973512e-14,-3.07172419656978e-14,0.893089308930893
-1.76314213973512e-14,-3.07172419656978e-14,0.893189318931893
-1.76314213973512e-14,-3.07172419656978e-14,0.893289328932893
-1.76314213973512e-14,-3.07172419656978e-14,0.893389338933893
-1.76314213973512e-14,-3.07172419656978e-14,0.893489348934894
-1.76314213973512e-14,-3.07172419656978e-14,0.893589358935894
-1.76314213973512e-14,-3.07172419656978e-14,0.893689368936894
-1.76314213973512e-14,-3.07172419656978e-14,0.893789378937894
-1.76314213973512e-14,-3.07172419656978e-14,0.893889388938894
-1.76314213973512e-14,-3.07172419656978e-14,0.893989398939894
-1.76314213973512e-14,-3.07172419656978e-14,0.894089408940894
-1.76314213973512e-14,-3.07172419656978e-14,0.894189418941894
-1.76314213973512e-14,-3.07172419656978e-14,0.894289428942894
-1.76314213973512e-14,-3.07172419656978e-14,0.894389438943894
-1.76314213973512e-14,-3.07172419656978e-14,0.894489448944894
-1.76314213973512e-14,-3.07172419656978e-14,0.894589458945895
-1.76314213973512e-14,-3.07172419656978e-14,0.894689468946895
-1.76314213973512e-14,-3.07172419656978e-14,0.894789478947895
-1.76314213973512e-14,-3.07172419656978e-14,0.894889488948895
-1.76314213973512e-14,-3.07172419656978e-14,0.894989498949895
-1.76314213973512e-14,-3.07172419656978e-14,0.895089508950895
-1.76314213973512e-14,-3.07172419656978e-14,0.895189518951895
-1.76314213973512e-14,-3.07172419656978e-14,0.895289528952895
-1.76314213973512e-14,-3.07172419656978e-14,0.895389538953895
-1.76314213973512e-14,-3.07172419656978e-14,0.895489548954896
-1.76314213973512e-14,-3.07172419656978e-14,0.895589558955896
-1.76314213973512e-14,-3.07172419656978e-14,0.895689568956896
-1.76314213973512e-14,-3.07172419656978e-14,0.895789578957896
-1.76314213973512e-14,-3.07172419656978e-14,0.895889588958896
-1.76314213973512e-14,-3.07172419656978e-14,0.895989598959896
-1.76314213973512e-14,-3.07172419656978e-14,0.896089608960896
-1.76314213973512e-14,-3.07172419656978e-14,0.896189618961896
-1.76314213973512e-14,-3.07172419656978e-14,0.896289628962896
-1.76314213973512e-14,-3.07172419656978e-14,0.896389638963896
-1.76314213973512e-14,-3.07172419656978e-14,0.896489648964896
-1.76314213973512e-14,-3.07172419656978e-14,0.896589658965897
-1.76314213973512e-14,-3.07172419656978e-14,0.896689668966897
-1.76314213973512e-14,-3.07172419656978e-14,0.896789678967897
-1.76314213973512e-14,-3.07172419656978e-14,0.896889688968897
-1.76314213973512e-14,-3.07172419656978e-14,0.896989698969897
-1.76314213973512e-14,-3.07172419656978e-14,0.897089708970897
-1.76314213973512e-14,-3.07172419656978e-14,0.897189718971897
-1.76314213973512e-14,-3.07172419656978e-14,0.897289728972897
-1.76314213973512e-14,-3.07172419656978e-14,0.897389738973897
-1.76314213973512e-14,-3.07172419656978e-14,0.897489748974898
-1.76314213973512e-14,-3.07172419656978e-14,0.897589758975898
-1.76314213973512e-14,-3.07172419656978e-14,0.897689768976898
-1.76314213973512e-14,-3.07172419656978e-14,0.897789778977898
-1.76314213973512e-14,-3.07172419656978e-14,0.897889788978898
-1.76314213973512e-14,-3.07172419656978e-14,0.897989798979898
-1.76314213973512e-14,-3.07172419656978e-14,0.898089808980898
-1.76314213973512e-14,-3.07172419656978e-14,0.898189818981898
-1.76314213973512e-14,-3.07172419656978e-14,0.898289828982898
-1.76314213973512e-14,-3.07172419656978e-14,0.898389838983898
-1.76314213973512e-14,-3.07172419656978e-14,0.898489848984898
-1.76314213973512e-14,-3.07172419656978e-14,0.898589858985899
-1.76314213973512e-14,-3.07172419656978e-14,0.898689868986899
-1.76314213973512e-14,-3.07172419656978e-14,0.898789878987899
-1.76314213973512e-14,-3.07172419656978e-14,0.898889888988899
-1.76314213973512e-14,-3.07172419656978e-14,0.898989898989899
-1.76314213973512e-14,-3.07172419656978e-14,0.899089908990899
-1.76314213973512e-14,-3.07172419656978e-14,0.899189918991899
-1.76314213973512e-14,-3.07172419656978e-14,0.899289928992899
-1.76314213973512e-14,-3.07172419656978e-14,0.899389938993899
-1.76314213973512e-14,-3.07172419656978e-14,0.8994899489949
-1.76314213973512e-14,-3.07172419656978e-14,0.8995899589959
-1.76314213973512e-14,-3.07172419656978e-14,0.8996899689969
-1.76314213973512e-14,-3.07172419656978e-14,0.8997899789979
-1.76314213973512e-14,-3.07172419656978e-14,0.8998899889989
-1.76314213973512e-14,-3.07172419656978e-14,0.8999899989999
-1.76314213973512e-14,-3.07172419656978e-14,0.9000900090009
-1.76314213973512e-14,-3.07172419656978e-14,0.9001900190019
-1.76314213973512e-14,-3.07172419656978e-14,0.9002900290029
-1.76314213973512e-14,-3.07172419656978e-14,0.9003900390039
-1.76314213973512e-14,-3.07172419656978e-14,0.9004900490049
-1.76314213973512e-14,-3.07172419656978e-14,0.900590059005901
-1.76314213973512e-14,-3.07172419656978e-14,0.900690069006901
-1.76314213973512e-14,-3.07172419656978e-14,0.900790079007901
-1.76314213973512e-14,-3.07172419656978e-14,0.900890089008901
-1.76314213973512e-14,-3.07172419656978e-14,0.900990099009901
-1.76314213973512e-14,-3.07172419656978e-14,0.901090109010901
-1.76314213973512e-14,-3.07172419656978e-14,0.901190119011901
-1.76314213973512e-14,-3.07172419656978e-14,0.901290129012901
-1.76314213973512e-14,-3.07172419656978e-14,0.901390139013901
-1.76314213973512e-14,-3.07172419656978e-14,0.901490149014902
-1.76314213973512e-14,-3.07172419656978e-14,0.901590159015902
-1.76314213973512e-14,-3.07172419656978e-14,0.901690169016902
-1.76314213973512e-14,-3.07172419656978e-14,0.901790179017902
-1.76314213973512e-14,-3.07172419656978e-14,0.901890189018902
-1.76314213973512e-14,-3.07172419656978e-14,0.901990199019902
-1.76314213973512e-14,-3.07172419656978e-14,0.902090209020902
-1.76314213973512e-14,-3.07172419656978e-14,0.902190219021902
-1.76314213973512e-14,-3.07172419656978e-14,0.902290229022902
-1.76314213973512e-14,-3.07172419656978e-14,0.902390239023902
-1.76314213973512e-14,-3.07172419656978e-14,0.902490249024902
-1.76314213973512e-14,-3.07172419656978e-14,0.902590259025903
-1.76314213973512e-14,-3.07172419656978e-14,0.902690269026903
-1.76314213973512e-14,-3.07172419656978e-14,0.902790279027903
-1.76314213973512e-14,-3.07172419656978e-14,0.902890289028903
-1.76314213973512e-14,-3.07172419656978e-14,0.902990299029903
-1.76314213973512e-14,-3.07172419656978e-14,0.903090309030903
-1.76314213973512e-14,-3.07172419656978e-14,0.903190319031903
-1.76314213973512e-14,-3.07172419656978e-14,0.903290329032903
-1.76314213973512e-14,-3.07172419656978e-14,0.903390339033903
-1.76314213973512e-14,-3.07172419656978e-14,0.903490349034903
-1.76314213973512e-14,-3.07172419656978e-14,0.903590359035904
-1.76314213973512e-14,-3.07172419656978e-14,0.903690369036904
-1.76314213973512e-14,-3.07172419656978e-14,0.903790379037904
-1.76314213973512e-14,-3.07172419656978e-14,0.903890389038904
-1.76314213973512e-14,-3.07172419656978e-14,0.903990399039904
-1.76314213973512e-14,-3.07172419656978e-14,0.904090409040904
-1.76314213973512e-14,-3.07172419656978e-14,0.904190419041904
-1.76314213973512e-14,-3.07172419656978e-14,0.904290429042904
-1.76314213973512e-14,-3.07172419656978e-14,0.904390439043904
-1.76314213973512e-14,-3.07172419656978e-14,0.904490449044904
-1.76314213973512e-14,-3.07172419656978e-14,0.904590459045905
-1.76314213973512e-14,-3.07172419656978e-14,0.904690469046905
-1.76314213973512e-14,-3.07172419656978e-14,0.904790479047905
-1.76314213973512e-14,-3.07172419656978e-14,0.904890489048905
-1.76314213973512e-14,-3.07172419656978e-14,0.904990499049905
-1.76314213973512e-14,-3.07172419656978e-14,0.905090509050905
-1.76314213973512e-14,-3.07172419656978e-14,0.905190519051905
-1.76314213973512e-14,-3.07172419656978e-14,0.905290529052905
-1.76314213973512e-14,-3.07172419656978e-14,0.905390539053905
-1.76314213973512e-14,-3.07172419656978e-14,0.905490549054905
-1.76314213973512e-14,-3.07172419656978e-14,0.905590559055906
-1.76314213973512e-14,-3.07172419656978e-14,0.905690569056906
-1.76314213973512e-14,-3.07172419656978e-14,0.905790579057906
-1.76314213973512e-14,-3.07172419656978e-14,0.905890589058906
-1.76314213973512e-14,-3.07172419656978e-14,0.905990599059906
-1.76314213973512e-14,-3.07172419656978e-14,0.906090609060906
-1.76314213973512e-14,-3.07172419656978e-14,0.906190619061906
-1.76314213973512e-14,-3.07172419656978e-14,0.906290629062906
-1.76314213973512e-14,-3.07172419656978e-14,0.906390639063906
-1.76314213973512e-14,-3.07172419656978e-14,0.906490649064907
-1.76314213973512e-14,-3.07172419656978e-14,0.906590659065907
-1.76314213973512e-14,-3.07172419656978e-14,0.906690669066907
-1.76314213973512e-14,-3.07172419656978e-14,0.906790679067907
-1.76314213973512e-14,-3.07172419656978e-14,0.906890689068907
-1.76314213973512e-14,-3.07172419656978e-14,0.906990699069907
-1.76314213973512e-14,-3.07172419656978e-14,0.907090709070907
-1.76314213973512e-14,-3.07172419656978e-14,0.907190719071907
-1.76314213973512e-14,-3.07172419656978e-14,0.907290729072907
-1.76314213973512e-14,-3.07172419656978e-14,0.907390739073907
-1.76314213973512e-14,-3.07172419656978e-14,0.907490749074907
-1.76314213973512e-14,-3.07172419656978e-14,0.907590759075908
-1.76314213973512e-14,-3.07172419656978e-14,0.907690769076908
-1.76314213973512e-14,-3.07172419656978e-14,0.907790779077908
-1.76314213973512e-14,-3.07172419656978e-14,0.907890789078908
-1.76314213973512e-14,-3.07172419656978e-14,0.907990799079908
-1.76314213973512e-14,-3.07172419656978e-14,0.908090809080908
-1.76314213973512e-14,-3.07172419656978e-14,0.908190819081908
-1.76314213973512e-14,-3.07172419656978e-14,0.908290829082908
-1.76314213973512e-14,-3.07172419656978e-14,0.908390839083908
-1.76314213973512e-14,-3.07172419656978e-14,0.908490849084909
-1.76314213973512e-14,-3.07172419656978e-14,0.908590859085909
-1.76314213973512e-14,-3.07172419656978e-14,0.908690869086909
-1.76314213973512e-14,-3.07172419656978e-14,0.908790879087909
-1.76314213973512e-14,-3.07172419656978e-14,0.908890889088909
-1.76314213973512e-14,-3.07172419656978e-14,0.908990899089909
-1.76314213973512e-14,-3.07172419656978e-14,0.909090909090909
-1.76314213973512e-14,-3.07172419656978e-14,0.909190919091909
-1.76314213973512e-14,-3.07172419656978e-14,0.909290929092909
-1.76314213973512e-14,-3.07172419656978e-14,0.909390939093909
-1.76314213973512e-14,-3.07172419656978e-14,0.909490949094909
-1.76314213973512e-14,-3.07172419656978e-14,0.90959095909591
-1.76314213973512e-14,-3.07172419656978e-14,0.90969096909691
-1.76314213973512e-14,-3.07172419656978e-14,0.90979097909791
-1.76314213973512e-14,-3.07172419656978e-14,0.90989098909891
-1.76314213973512e-14,-3.07172419656978e-14,0.90999099909991
-1.76314213973512e-14,-3.07172419656978e-14,0.91009100910091
-1.76314213973512e-14,-3.07172419656978e-14,0.91019101910191
-1.76314213973512e-14,-3.07172419656978e-14,0.91029102910291
-1.76314213973512e-14,-3.07172419656978e-14,0.91039103910391
-1.76314213973512e-14,-3.07172419656978e-14,0.910491049104911
-1.76314213973512e-14,-3.07172419656978e-14,0.910591059105911
-1.76314213973512e-14,-3.07172419656978e-14,0.910691069106911
-1.76314213973512e-14,-3.07172419656978e-14,0.910791079107911
-1.76314213973512e-14,-3.07172419656978e-14,0.910891089108911
-1.76314213973512e-14,-3.07172419656978e-14,0.910991099109911
-1.76314213973512e-14,-3.07172419656978e-14,0.911091109110911
-1.76314213973512e-14,-3.07172419656978e-14,0.911191119111911
-1.76314213973512e-14,-3.07172419656978e-14,0.911291129112911
-1.76314213973512e-14,-3.07172419656978e-14,0.911391139113911
-1.76314213973512e-14,-3.07172419656978e-14,0.911491149114911
-1.76314213973512e-14,-3.07172419656978e-14,0.911591159115912
-1.76314213973512e-14,-3.07172419656978e-14,0.911691169116912
-1.76314213973512e-14,-3.07172419656978e-14,0.911791179117912
-1.76314213973512e-14,-3.07172419656978e-14,0.911891189118912
-1.76314213973512e-14,-3.07172419656978e-14,0.911991199119912
-1.76314213973512e-14,-3.07172419656978e-14,0.912091209120912
-1.76314213973512e-14,-3.07172419656978e-14,0.912191219121912
-1.76314213973512e-14,-3.07172419656978e-14,0.912291229122912
-1.76314213973512e-14,-3.07172419656978e-14,0.912391239123912
-1.76314213973512e-14,-3.07172419656978e-14,0.912491249124913
-1.76314213973512e-14,-3.07172419656978e-14,0.912591259125913
-1.76314213973512e-14,-3.07172419656978e-14,0.912691269126913
-1.76314213973512e-14,-3.07172419656978e-14,0.912791279127913
-1.76314213973512e-14,-3.07172419656978e-14,0.912891289128913
-1.76314213973512e-14,-3.07172419656978e-14,0.912991299129913
-1.76314213973512e-14,-3.07172419656978e-14,0.913091309130913
-1.76314213973512e-14,-3.07172419656978e-14,0.913191319131913
-1.76314213973512e-14,-3.07172419656978e-14,0.913291329132913
-1.76314213973512e-14,-3.07172419656978e-14,0.913391339133913
-1.76314213973512e-14,-3.07172419656978e-14,0.913491349134913
-1.76314213973512e-14,-3.07172419656978e-14,0.913591359135914
-1.76314213973512e-14,-3.07172419656978e-14,0.913691369136914
-1.76314213973512e-14,-3.07172419656978e-14,0.913791379137914
-1.76314213973512e-14,-3.07172419656978e-14,0.913891389138914
-1.76314213973512e-14,-3.07172419656978e-14,0.913991399139914
-1.76314213973512e-14,-3.07172419656978e-14,0.914091409140914
-1.76314213973512e-14,-3.07172419656978e-14,0.914191419141914
-1.76314213973512e-14,-3.07172419656978e-14,0.914291429142914
-1.76314213973512e-14,-3.07172419656978e-14,0.914391439143914
-1.76314213973512e-14,-3.07172419656978e-14,0.914491449144915
-1.76314213973512e-14,-3.07172419656978e-14,0.914591459145915
-1.76314213973512e-14,-3.07172419656978e-14,0.914691469146915
-1.76314213973512e-14,-3.07172419656978e-14,0.914791479147915
-1.76314213973512e-14,-3.07172419656978e-14,0.914891489148915
-1.76314213973512e-14,-3.07172419656978e-14,0.914991499149915
-1.76314213973512e-14,-3.07172419656978e-14,0.915091509150915
-1.76314213973512e-14,-3.07172419656978e-14,0.915191519151915
-1.76314213973512e-14,-3.07172419656978e-14,0.915291529152915
-1.76314213973512e-14,-3.07172419656978e-14,0.915391539153915
-1.76314213973512e-14,-3.07172419656978e-14,0.915491549154915
-1.76314213973512e-14,-3.07172419656978e-14,0.915591559155916
-1.76314213973512e-14,-3.07172419656978e-14,0.915691569156916
-1.76314213973512e-14,-3.07172419656978e-14,0.915791579157916
-1.76314213973512e-14,-3.07172419656978e-14,0.915891589158916
-1.76314213973512e-14,-3.07172419656978e-14,0.915991599159916
-1.76314213973512e-14,-3.07172419656978e-14,0.916091609160916
-1.76314213973512e-14,-3.07172419656978e-14,0.916191619161916
-1.76314213973512e-14,-3.07172419656978e-14,0.916291629162916
-1.76314213973512e-14,-3.07172419656978e-14,0.916391639163916
-1.76314213973512e-14,-3.07172419656978e-14,0.916491649164917
-1.76314213973512e-14,-3.07172419656978e-14,0.916591659165917
-1.76314213973512e-14,-3.07172419656978e-14,0.916691669166917
-1.76314213973512e-14,-3.07172419656978e-14,0.916791679167917
-1.76314213973512e-14,-3.07172419656978e-14,0.916891689168917
-1.76314213973512e-14,-3.07172419656978e-14,0.916991699169917
-1.76314213973512e-14,-3.07172419656978e-14,0.917091709170917
-1.76314213973512e-14,-3.07172419656978e-14,0.917191719171917
-1.76314213973512e-14,-3.07172419656978e-14,0.917291729172917
-1.76314213973512e-14,-3.07172419656978e-14,0.917391739173917
-1.76314213973512e-14,-3.07172419656978e-14,0.917491749174917
-1.76314213973512e-14,-3.07172419656978e-14,0.917591759175918
-1.76314213973512e-14,-3.07172419656978e-14,0.917691769176918
-1.76314213973512e-14,-3.07172419656978e-14,0.917791779177918
-1.76314213973512e-14,-3.07172419656978e-14,0.917891789178918
-1.76314213973512e-14,-3.07172419656978e-14,0.917991799179918
-1.76314213973512e-14,-3.07172419656978e-14,0.918091809180918
-1.76314213973512e-14,-3.07172419656978e-14,0.918191819181918
-1.76314213973512e-14,-3.07172419656978e-14,0.918291829182918
-1.76314213973512e-14,-3.07172419656978e-14,0.918391839183918
-1.76314213973512e-14,-3.07172419656978e-14,0.918491849184918
-1.76314213973512e-14,-3.07172419656978e-14,0.918591859185919
-1.76314213973512e-14,-3.07172419656978e-14,0.918691869186919
-1.76314213973512e-14,-3.07172419656978e-14,0.918791879187919
-1.76314213973512e-14,-3.07172419656978e-14,0.918891889188919
-1.76314213973512e-14,-3.07172419656978e-14,0.918991899189919
-1.76314213973512e-14,-3.07172419656978e-14,0.919091909190919
-1.76314213973512e-14,-3.07172419656978e-14,0.919191919191919
-1.76314213973512e-14,-3.07172419656978e-14,0.919291929192919
-1.76314213973512e-14,-3.07172419656978e-14,0.919391939193919
-1.76314213973512e-14,-3.07172419656978e-14,0.91949194919492
-1.76314213973512e-14,-3.07172419656978e-14,0.91959195919592
-1.76314213973512e-14,-3.07172419656978e-14,0.91969196919692
-1.76314213973512e-14,-3.07172419656978e-14,0.91979197919792
-1.76314213973512e-14,-3.07172419656978e-14,0.91989198919892
-1.76314213973512e-14,-3.07172419656978e-14,0.91999199919992
-1.76314213973512e-14,-3.07172419656978e-14,0.92009200920092
-1.76314213973512e-14,-3.07172419656978e-14,0.92019201920192
-1.76314213973512e-14,-3.07172419656978e-14,0.92029202920292
-1.76314213973512e-14,-3.07172419656978e-14,0.92039203920392
-1.76314213973512e-14,-3.07172419656978e-14,0.92049204920492
-1.76314213973512e-14,-3.07172419656978e-14,0.920592059205921
-1.76314213973512e-14,-3.07172419656978e-14,0.920692069206921
-1.76314213973512e-14,-3.07172419656978e-14,0.920792079207921
-1.76314213973512e-14,-3.07172419656978e-14,0.920892089208921
-1.76314213973512e-14,-3.07172419656978e-14,0.920992099209921
-1.76314213973512e-14,-3.07172419656978e-14,0.921092109210921
-1.76314213973512e-14,-3.07172419656978e-14,0.921192119211921
-1.76314213973512e-14,-3.07172419656978e-14,0.921292129212921
-1.76314213973512e-14,-3.07172419656978e-14,0.921392139213921
-1.76314213973512e-14,-3.07172419656978e-14,0.921492149214922
-1.76314213973512e-14,-3.07172419656978e-14,0.921592159215922
-1.76314213973512e-14,-3.07172419656978e-14,0.921692169216922
-1.76314213973512e-14,-3.07172419656978e-14,0.921792179217922
-1.76314213973512e-14,-3.07172419656978e-14,0.921892189218922
-1.76314213973512e-14,-3.07172419656978e-14,0.921992199219922
-1.76314213973512e-14,-3.07172419656978e-14,0.922092209220922
-1.76314213973512e-14,-3.07172419656978e-14,0.922192219221922
-1.76314213973512e-14,-3.07172419656978e-14,0.922292229222922
-1.76314213973512e-14,-3.07172419656978e-14,0.922392239223922
-1.76314213973512e-14,-3.07172419656978e-14,0.922492249224922
-1.76314213973512e-14,-3.07172419656978e-14,0.922592259225923
-1.76314213973512e-14,-3.07172419656978e-14,0.922692269226923
-1.76314213973512e-14,-3.07172419656978e-14,0.922792279227923
-1.76314213973512e-14,-3.07172419656978e-14,0.922892289228923
-1.76314213973512e-14,-3.07172419656978e-14,0.922992299229923
-1.76314213973512e-14,-3.07172419656978e-14,0.923092309230923
-1.76314213973512e-14,-3.07172419656978e-14,0.923192319231923
-1.76314213973512e-14,-3.07172419656978e-14,0.923292329232923
-1.76314213973512e-14,-3.07172419656978e-14,0.923392339233923
-1.76314213973512e-14,-3.07172419656978e-14,0.923492349234924
-1.76314213973512e-14,-3.07172419656978e-14,0.923592359235924
-1.76314213973512e-14,-3.07172419656978e-14,0.923692369236924
-1.76314213973512e-14,-3.07172419656978e-14,0.923792379237924
-1.76314213973512e-14,-3.07172419656978e-14,0.923892389238924
-1.76314213973512e-14,-3.07172419656978e-14,0.923992399239924
-1.76314213973512e-14,-3.07172419656978e-14,0.924092409240924
-1.76314213973512e-14,-3.07172419656978e-14,0.924192419241924
-1.76314213973512e-14,-3.07172419656978e-14,0.924292429242924
-1.76314213973512e-14,-3.07172419656978e-14,0.924392439243924
-1.76314213973512e-14,-3.07172419656978e-14,0.924492449244924
-1.76314213973512e-14,-3.07172419656978e-14,0.924592459245925
-1.76314213973512e-14,-3.07172419656978e-14,0.924692469246925
-1.76314213973512e-14,-3.07172419656978e-14,0.924792479247925
-1.76314213973512e-14,-3.07172419656978e-14,0.924892489248925
-1.76314213973512e-14,-3.07172419656978e-14,0.924992499249925
-1.76314213973512e-14,-3.07172419656978e-14,0.925092509250925
-1.76314213973512e-14,-3.07172419656978e-14,0.925192519251925
-1.76314213973512e-14,-3.07172419656978e-14,0.925292529252925
-1.76314213973512e-14,-3.07172419656978e-14,0.925392539253925
-1.76314213973512e-14,-3.07172419656978e-14,0.925492549254926
-1.76314213973512e-14,-3.07172419656978e-14,0.925592559255926
-1.76314213973512e-14,-3.07172419656978e-14,0.925692569256926
-1.76314213973512e-14,-3.07172419656978e-14,0.925792579257926
-1.76314213973512e-14,-3.07172419656978e-14,0.925892589258926
-1.76314213973512e-14,-3.07172419656978e-14,0.925992599259926
-1.76314213973512e-14,-3.07172419656978e-14,0.926092609260926
-1.76314213973512e-14,-3.07172419656978e-14,0.926192619261926
-1.76314213973512e-14,-3.07172419656978e-14,0.926292629262926
-1.76314213973512e-14,-3.07172419656978e-14,0.926392639263926
-1.76314213973512e-14,-3.07172419656978e-14,0.926492649264926
-1.76314213973512e-14,-3.07172419656978e-14,0.926592659265927
-1.76314213973512e-14,-3.07172419656978e-14,0.926692669266927
-1.76314213973512e-14,-3.07172419656978e-14,0.926792679267927
-1.76314213973512e-14,-3.07172419656978e-14,0.926892689268927
-1.76314213973512e-14,-3.07172419656978e-14,0.926992699269927
-1.76314213973512e-14,-3.07172419656978e-14,0.927092709270927
-1.76314213973512e-14,-3.07172419656978e-14,0.927192719271927
-1.76314213973512e-14,-3.07172419656978e-14,0.927292729272927
-1.76314213973512e-14,-3.07172419656978e-14,0.927392739273927
-1.76314213973512e-14,-3.07172419656978e-14,0.927492749274928
-1.76314213973512e-14,-3.07172419656978e-14,0.927592759275928
-1.76314213973512e-14,-3.07172419656978e-14,0.927692769276928
-1.76314213973512e-14,-3.07172419656978e-14,0.927792779277928
-1.76314213973512e-14,-3.07172419656978e-14,0.927892789278928
-1.76314213973512e-14,-3.07172419656978e-14,0.927992799279928
-1.76314213973512e-14,-3.07172419656978e-14,0.928092809280928
-1.76314213973512e-14,-3.07172419656978e-14,0.928192819281928
-1.76314213973512e-14,-3.07172419656978e-14,0.928292829282928
-1.76314213973512e-14,-3.07172419656978e-14,0.928392839283928
-1.76314213973512e-14,-3.07172419656978e-14,0.928492849284928
-1.76314213973512e-14,-3.07172419656978e-14,0.928592859285929
-1.76314213973512e-14,-3.07172419656978e-14,0.928692869286929
-1.76314213973512e-14,-3.07172419656978e-14,0.928792879287929
-1.76314213973512e-14,-3.07172419656978e-14,0.928892889288929
-1.76314213973512e-14,-3.07172419656978e-14,0.928992899289929
-1.76314213973512e-14,-3.07172419656978e-14,0.929092909290929
-1.76314213973512e-14,-3.07172419656978e-14,0.929192919291929
-1.76314213973512e-14,-3.07172419656978e-14,0.929292929292929
-1.76314213973512e-14,-3.07172419656978e-14,0.929392939293929
-1.76314213973512e-14,-3.07172419656978e-14,0.92949294929493
-1.76314213973512e-14,-3.07172419656978e-14,0.92959295929593
-1.76314213973512e-14,-3.07172419656978e-14,0.92969296929693
-1.76314213973512e-14,-3.07172419656978e-14,0.92979297929793
-1.76314213973512e-14,-3.07172419656978e-14,0.92989298929893
-1.76314213973512e-14,-3.07172419656978e-14,0.92999299929993
-1.76314213973512e-14,-3.07172419656978e-14,0.93009300930093
-1.76314213973512e-14,-3.07172419656978e-14,0.93019301930193
-1.76314213973512e-14,-3.07172419656978e-14,0.93029302930293
-1.76314213973512e-14,-3.07172419656978e-14,0.93039303930393
-1.76314213973512e-14,-3.07172419656978e-14,0.93049304930493
-1.76314213973512e-14,-3.07172419656978e-14,0.930593059305931
-1.76314213973512e-14,-3.07172419656978e-14,0.930693069306931
-1.76314213973512e-14,-3.07172419656978e-14,0.930793079307931
-1.76314213973512e-14,-3.07172419656978e-14,0.930893089308931
-1.76314213973512e-14,-3.07172419656978e-14,0.930993099309931
-1.76314213973512e-14,-3.07172419656978e-14,0.931093109310931
-1.76314213973512e-14,-3.07172419656978e-14,0.931193119311931
-1.76314213973512e-14,-3.07172419656978e-14,0.931293129312931
-1.76314213973512e-14,-3.07172419656978e-14,0.931393139313931
-1.76314213973512e-14,-3.07172419656978e-14,0.931493149314932
-1.76314213973512e-14,-3.07172419656978e-14,0.931593159315932
-1.76314213973512e-14,-3.07172419656978e-14,0.931693169316932
-1.76314213973512e-14,-3.07172419656978e-14,0.931793179317932
-1.76314213973512e-14,-3.07172419656978e-14,0.931893189318932
-1.76314213973512e-14,-3.07172419656978e-14,0.931993199319932
-1.76314213973512e-14,-3.07172419656978e-14,0.932093209320932
-1.76314213973512e-14,-3.07172419656978e-14,0.932193219321932
-1.76314213973512e-14,-3.07172419656978e-14,0.932293229322932
-1.76314213973512e-14,-3.07172419656978e-14,0.932393239323932
-1.76314213973512e-14,-3.07172419656978e-14,0.932493249324932
-1.76314213973512e-14,-3.07172419656978e-14,0.932593259325933
-1.76314213973512e-14,-3.07172419656978e-14,0.932693269326933
-1.76314213973512e-14,-3.07172419656978e-14,0.932793279327933
-1.76314213973512e-14,-3.07172419656978e-14,0.932893289328933
-1.76314213973512e-14,-3.07172419656978e-14,0.932993299329933
-1.76314213973512e-14,-3.07172419656978e-14,0.933093309330933
-1.76314213973512e-14,-3.07172419656978e-14,0.933193319331933
-1.76314213973512e-14,-3.07172419656978e-14,0.933293329332933
-1.76314213973512e-14,-3.07172419656978e-14,0.933393339333933
-1.76314213973512e-14,-3.07172419656978e-14,0.933493349334933
-1.76314213973512e-14,-3.07172419656978e-14,0.933593359335934
-1.76314213973512e-14,-3.07172419656978e-14,0.933693369336934
-1.76314213973512e-14,-3.07172419656978e-14,0.933793379337934
-1.76314213973512e-14,-3.07172419656978e-14,0.933893389338934
-1.76314213973512e-14,-3.07172419656978e-14,0.933993399339934
-1.76314213973512e-14,-3.07172419656978e-14,0.934093409340934
-1.76314213973512e-14,-3.07172419656978e-14,0.934193419341934
-1.76314213973512e-14,-3.07172419656978e-14,0.934293429342934
-1.76314213973512e-14,-3.07172419656978e-14,0.934393439343934
-1.76314213973512e-14,-3.07172419656978e-14,0.934493449344935
-1.76314213973512e-14,-3.07172419656978e-14,0.934593459345935
-1.76314213973512e-14,-3.07172419656978e-14,0.934693469346935
-1.76314213973512e-14,-3.07172419656978e-14,0.934793479347935
-1.76314213973512e-14,-3.07172419656978e-14,0.934893489348935
-1.76314213973512e-14,-3.07172419656978e-14,0.934993499349935
-1.76314213973512e-14,-3.07172419656978e-14,0.935093509350935
-1.76314213973512e-14,-3.07172419656978e-14,0.935193519351935
-1.76314213973512e-14,-3.07172419656978e-14,0.935293529352935
-1.76314213973512e-14,-3.07172419656978e-14,0.935393539353935
-1.76314213973512e-14,-3.07172419656978e-14,0.935493549354935
-1.76314213973512e-14,-3.07172419656978e-14,0.935593559355936
-1.76314213973512e-14,-3.07172419656978e-14,0.935693569356936
-1.76314213973512e-14,-3.07172419656978e-14,0.935793579357936
-1.76314213973512e-14,-3.07172419656978e-14,0.935893589358936
-1.76314213973512e-14,-3.07172419656978e-14,0.935993599359936
-1.76314213973512e-14,-3.07172419656978e-14,0.936093609360936
-1.76314213973512e-14,-3.07172419656978e-14,0.936193619361936
-1.76314213973512e-14,-3.07172419656978e-14,0.936293629362936
-1.76314213973512e-14,-3.07172419656978e-14,0.936393639363936
-1.76314213973512e-14,-3.07172419656978e-14,0.936493649364937
-1.76314213973512e-14,-3.07172419656978e-14,0.936593659365937
-1.76314213973512e-14,-3.07172419656978e-14,0.936693669366937
-1.76314213973512e-14,-3.07172419656978e-14,0.936793679367937
-1.76314213973512e-14,-3.07172419656978e-14,0.936893689368937
-1.76314213973512e-14,-3.07172419656978e-14,0.936993699369937
-1.76314213973512e-14,-3.07172419656978e-14,0.937093709370937
-1.76314213973512e-14,-3.07172419656978e-14,0.937193719371937
-1.76314213973512e-14,-3.07172419656978e-14,0.937293729372937
-1.76314213973512e-14,-3.07172419656978e-14,0.937393739373937
-1.76314213973512e-14,-3.07172419656978e-14,0.937493749374937
-1.76314213973512e-14,-3.07172419656978e-14,0.937593759375938
-1.76314213973512e-14,-3.07172419656978e-14,0.937693769376938
-1.76314213973512e-14,-3.07172419656978e-14,0.937793779377938
-1.76314213973512e-14,-3.07172419656978e-14,0.937893789378938
-1.76314213973512e-14,-3.07172419656978e-14,0.937993799379938
-1.76314213973512e-14,-3.07172419656978e-14,0.938093809380938
-1.76314213973512e-14,-3.07172419656978e-14,0.938193819381938
-1.76314213973512e-14,-3.07172419656978e-14,0.938293829382938
-1.76314213973512e-14,-3.07172419656978e-14,0.938393839383938
-1.76314213973512e-14,-3.07172419656978e-14,0.938493849384939
-1.76314213973512e-14,-3.07172419656978e-14,0.938593859385939
-1.76314213973512e-14,-3.07172419656978e-14,0.938693869386939
-1.76314213973512e-14,-3.07172419656978e-14,0.938793879387939
-1.76314213973512e-14,-3.07172419656978e-14,0.938893889388939
-1.76314213973512e-14,-3.07172419656978e-14,0.938993899389939
-1.76314213973512e-14,-3.07172419656978e-14,0.939093909390939
-1.76314213973512e-14,-3.07172419656978e-14,0.939193919391939
-1.76314213973512e-14,-3.07172419656978e-14,0.939293929392939
-1.76314213973512e-14,-3.07172419656978e-14,0.939393939393939
-1.76314213973512e-14,-3.07172419656978e-14,0.939493949394939
-1.76314213973512e-14,-3.07172419656978e-14,0.93959395939594
-1.76314213973512e-14,-3.07172419656978e-14,0.93969396939694
-1.76314213973512e-14,-3.07172419656978e-14,0.93979397939794
-1.76314213973512e-14,-3.07172419656978e-14,0.93989398939894
-1.76314213973512e-14,-3.07172419656978e-14,0.93999399939994
-1.76314213973512e-14,-3.07172419656978e-14,0.94009400940094
-1.76314213973512e-14,-3.07172419656978e-14,0.94019401940194
-1.76314213973512e-14,-3.07172419656978e-14,0.94029402940294
-1.76314213973512e-14,-3.07172419656978e-14,0.94039403940394
-1.76314213973512e-14,-3.07172419656978e-14,0.940494049404941
-1.76314213973512e-14,-3.07172419656978e-14,0.940594059405941
-1.76314213973512e-14,-3.07172419656978e-14,0.940694069406941
-1.76314213973512e-14,-3.07172419656978e-14,0.940794079407941
-1.76314213973512e-14,-3.07172419656978e-14,0.940894089408941
-1.76314213973512e-14,-3.07172419656978e-14,0.940994099409941
-1.76314213973512e-14,-3.07172419656978e-14,0.941094109410941
-1.76314213973512e-14,-3.07172419656978e-14,0.941194119411941
-1.76314213973512e-14,-3.07172419656978e-14,0.941294129412941
-1.76314213973512e-14,-3.07172419656978e-14,0.941394139413941
-1.76314213973512e-14,-3.07172419656978e-14,0.941494149414941
-1.76314213973512e-14,-3.07172419656978e-14,0.941594159415942
-1.76314213973512e-14,-3.07172419656978e-14,0.941694169416942
-1.76314213973512e-14,-3.07172419656978e-14,0.941794179417942
-1.76314213973512e-14,-3.07172419656978e-14,0.941894189418942
-1.76314213973512e-14,-3.07172419656978e-14,0.941994199419942
-1.76314213973512e-14,-3.07172419656978e-14,0.942094209420942
-1.76314213973512e-14,-3.07172419656978e-14,0.942194219421942
-1.76314213973512e-14,-3.07172419656978e-14,0.942294229422942
-1.76314213973512e-14,-3.07172419656978e-14,0.942394239423942
-1.76314213973512e-14,-3.07172419656978e-14,0.942494249424943
-1.76314213973512e-14,-3.07172419656978e-14,0.942594259425943
-1.76314213973512e-14,-3.07172419656978e-14,0.942694269426943
-1.76314213973512e-14,-3.07172419656978e-14,0.942794279427943
-1.76314213973512e-14,-3.07172419656978e-14,0.942894289428943
-1.76314213973512e-14,-3.07172419656978e-14,0.942994299429943
-1.76314213973512e-14,-3.07172419656978e-14,0.943094309430943
-1.76314213973512e-14,-3.07172419656978e-14,0.943194319431943
-1.76314213973512e-14,-3.07172419656978e-14,0.943294329432943
-1.76314213973512e-14,-3.07172419656978e-14,0.943394339433943
-1.76314213973512e-14,-3.07172419656978e-14,0.943494349434943
-1.76314213973512e-14,-3.07172419656978e-14,0.943594359435944
-1.76314213973512e-14,-3.07172419656978e-14,0.943694369436944
-1.76314213973512e-14,-3.07172419656978e-14,0.943794379437944
-1.76314213973512e-14,-3.07172419656978e-14,0.943894389438944
-1.76314213973512e-14,-3.07172419656978e-14,0.943994399439944
-1.76314213973512e-14,-3.07172419656978e-14,0.944094409440944
-1.76314213973512e-14,-3.07172419656978e-14,0.944194419441944
-1.76314213973512e-14,-3.07172419656978e-14,0.944294429442944
-1.76314213973512e-14,-3.07172419656978e-14,0.944394439443944
-1.76314213973512e-14,-3.07172419656978e-14,0.944494449444945
-1.76314213973512e-14,-3.07172419656978e-14,0.944594459445945
-1.76314213973512e-14,-3.07172419656978e-14,0.944694469446945
-1.76314213973512e-14,-3.07172419656978e-14,0.944794479447945
-1.76314213973512e-14,-3.07172419656978e-14,0.944894489448945
-1.76314213973512e-14,-3.07172419656978e-14,0.944994499449945
-1.76314213973512e-14,-3.07172419656978e-14,0.945094509450945
-1.76314213973512e-14,-3.07172419656978e-14,0.945194519451945
-1.76314213973512e-14,-3.07172419656978e-14,0.945294529452945
-1.76314213973512e-14,-3.07172419656978e-14,0.945394539453945
-1.76314213973512e-14,-3.07172419656978e-14,0.945494549454945
-1.76314213973512e-14,-3.07172419656978e-14,0.945594559455946
-1.76314213973512e-14,-3.07172419656978e-14,0.945694569456946
-1.76314213973512e-14,-3.07172419656978e-14,0.945794579457946
-1.76314213973512e-14,-3.07172419656978e-14,0.945894589458946
-1.76314213973512e-14,-3.07172419656978e-14,0.945994599459946
-1.76314213973512e-14,-3.07172419656978e-14,0.946094609460946
-1.76314213973512e-14,-3.07172419656978e-14,0.946194619461946
-1.76314213973512e-14,-3.07172419656978e-14,0.946294629462946
-1.76314213973512e-14,-3.07172419656978e-14,0.946394639463946
-1.76314213973512e-14,-3.07172419656978e-14,0.946494649464947
-1.76314213973512e-14,-3.07172419656978e-14,0.946594659465947
-1.76314213973512e-14,-3.07172419656978e-14,0.946694669466947
-1.76314213973512e-14,-3.07172419656978e-14,0.946794679467947
-1.76314213973512e-14,-3.07172419656978e-14,0.946894689468947
-1.76314213973512e-14,-3.07172419656978e-14,0.946994699469947
-1.76314213973512e-14,-3.07172419656978e-14,0.947094709470947
-1.76314213973512e-14,-3.07172419656978e-14,0.947194719471947
-1.76314213973512e-14,-3.07172419656978e-14,0.947294729472947
-1.76314213973512e-14,-3.07172419656978e-14,0.947394739473947
-1.76314213973512e-14,-3.07172419656978e-14,0.947494749474947
-1.76314213973512e-14,-3.07172419656978e-14,0.947594759475948
-1.76314213973512e-14,-3.07172419656978e-14,0.947694769476948
-1.76314213973512e-14,-3.07172419656978e-14,0.947794779477948
-1.76314213973512e-14,-3.07172419656978e-14,0.947894789478948
-1.76314213973512e-14,-3.07172419656978e-14,0.947994799479948
-1.76314213973512e-14,-3.07172419656978e-14,0.948094809480948
-1.76314213973512e-14,-3.07172419656978e-14,0.948194819481948
-1.76314213973512e-14,-3.07172419656978e-14,0.948294829482948
-1.76314213973512e-14,-3.07172419656978e-14,0.948394839483948
-1.76314213973512e-14,-3.07172419656978e-14,0.948494849484948
-1.76314213973512e-14,-3.07172419656978e-14,0.948594859485949
-1.76314213973512e-14,-3.07172419656978e-14,0.948694869486949
-1.76314213973512e-14,-3.07172419656978e-14,0.948794879487949
-1.76314213973512e-14,-3.07172419656978e-14,0.948894889488949
-1.76314213973512e-14,-3.07172419656978e-14,0.948994899489949
-1.76314213973512e-14,-3.07172419656978e-14,0.949094909490949
-1.76314213973512e-14,-3.07172419656978e-14,0.949194919491949
-1.76314213973512e-14,-3.07172419656978e-14,0.949294929492949
-1.76314213973512e-14,-3.07172419656978e-14,0.949394939493949
-1.76314213973512e-14,-3.07172419656978e-14,0.94949494949495
-1.76314213973512e-14,-3.07172419656978e-14,0.94959495949595
-1.76314213973512e-14,-3.07172419656978e-14,0.94969496949695
-1.76314213973512e-14,-3.07172419656978e-14,0.94979497949795
-1.76314213973512e-14,-3.07172419656978e-14,0.94989498949895
-1.76314213973512e-14,-3.07172419656978e-14,0.94999499949995
-1.76314213973512e-14,-3.07172419656978e-14,0.95009500950095
-1.76314213973512e-14,-3.07172419656978e-14,0.95019501950195
-1.76314213973512e-14,-3.07172419656978e-14,0.95029502950295
-1.76314213973512e-14,-3.07172419656978e-14,0.95039503950395
-1.76314213973512e-14,-3.07172419656978e-14,0.95049504950495
-1.76314213973512e-14,-3.07172419656978e-14,0.950595059505951
-1.76314213973512e-14,-3.07172419656978e-14,0.950695069506951
-1.76314213973512e-14,-3.07172419656978e-14,0.950795079507951
-1.76314213973512e-14,-3.07172419656978e-14,0.950895089508951
-1.76314213973512e-14,-3.07172419656978e-14,0.950995099509951
-1.76314213973512e-14,-3.07172419656978e-14,0.951095109510951
-1.76314213973512e-14,-3.07172419656978e-14,0.951195119511951
-1.76314213973512e-14,-3.07172419656978e-14,0.951295129512951
-1.76314213973512e-14,-3.07172419656978e-14,0.951395139513951
-1.76314213973512e-14,-3.07172419656978e-14,0.951495149514952
-1.76314213973512e-14,-3.07172419656978e-14,0.951595159515952
-1.76314213973512e-14,-3.07172419656978e-14,0.951695169516952
-1.76314213973512e-14,-3.07172419656978e-14,0.951795179517952
-1.76314213973512e-14,-3.07172419656978e-14,0.951895189518952
-1.76314213973512e-14,-3.07172419656978e-14,0.951995199519952
-1.76314213973512e-14,-3.07172419656978e-14,0.952095209520952
-1.76314213973512e-14,-3.07172419656978e-14,0.952195219521952
-1.76314213973512e-14,-3.07172419656978e-14,0.952295229522952
-1.76314213973512e-14,-3.07172419656978e-14,0.952395239523952
-1.76314213973512e-14,-3.07172419656978e-14,0.952495249524952
-1.76314213973512e-14,-3.07172419656978e-14,0.952595259525953
-1.76314213973512e-14,-3.07172419656978e-14,0.952695269526953
-1.76314213973512e-14,-3.07172419656978e-14,0.952795279527953
-1.76314213973512e-14,-3.07172419656978e-14,0.952895289528953
-1.76314213973512e-14,-3.07172419656978e-14,0.952995299529953
-1.76314213973512e-14,-3.07172419656978e-14,0.953095309530953
-1.76314213973512e-14,-3.07172419656978e-14,0.953195319531953
-1.76314213973512e-14,-3.07172419656978e-14,0.953295329532953
-1.76314213973512e-14,-3.07172419656978e-14,0.953395339533953
-1.76314213973512e-14,-3.07172419656978e-14,0.953495349534954
-1.76314213973512e-14,-3.07172419656978e-14,0.953595359535954
-1.76314213973512e-14,-3.07172419656978e-14,0.953695369536954
-1.76314213973512e-14,-3.07172419656978e-14,0.953795379537954
-1.76314213973512e-14,-3.07172419656978e-14,0.953895389538954
-1.76314213973512e-14,-3.07172419656978e-14,0.953995399539954
-1.76314213973512e-14,-3.07172419656978e-14,0.954095409540954
-1.76314213973512e-14,-3.07172419656978e-14,0.954195419541954
-1.76314213973512e-14,-3.07172419656978e-14,0.954295429542954
-1.76314213973512e-14,-3.07172419656978e-14,0.954395439543954
-1.76314213973512e-14,-3.07172419656978e-14,0.954495449544954
-1.76314213973512e-14,-3.07172419656978e-14,0.954595459545955
-1.76314213973512e-14,-3.07172419656978e-14,0.954695469546955
-1.76314213973512e-14,-3.07172419656978e-14,0.954795479547955
-1.76314213973512e-14,-3.07172419656978e-14,0.954895489548955
-1.76314213973512e-14,-3.07172419656978e-14,0.954995499549955
-1.76314213973512e-14,-3.07172419656978e-14,0.955095509550955
-1.76314213973512e-14,-3.07172419656978e-14,0.955195519551955
-1.76314213973512e-14,-3.07172419656978e-14,0.955295529552955
-1.76314213973512e-14,-3.07172419656978e-14,0.955395539553955
-1.76314213973512e-14,-3.07172419656978e-14,0.955495549554956
-1.76314213973512e-14,-3.07172419656978e-14,0.955595559555956
-1.76314213973512e-14,-3.07172419656978e-14,0.955695569556956
-1.76314213973512e-14,-3.07172419656978e-14,0.955795579557956
-1.76314213973512e-14,-3.07172419656978e-14,0.955895589558956
-1.76314213973512e-14,-3.07172419656978e-14,0.955995599559956
-1.76314213973512e-14,-3.07172419656978e-14,0.956095609560956
-1.76314213973512e-14,-3.07172419656978e-14,0.956195619561956
-1.76314213973512e-14,-3.07172419656978e-14,0.956295629562956
-1.76314213973512e-14,-3.07172419656978e-14,0.956395639563956
-1.76314213973512e-14,-3.07172419656978e-14,0.956495649564956
-1.76314213973512e-14,-3.07172419656978e-14,0.956595659565957
-1.76314213973512e-14,-3.07172419656978e-14,0.956695669566957
-1.76314213973512e-14,-3.07172419656978e-14,0.956795679567957
-1.76314213973512e-14,-3.07172419656978e-14,0.956895689568957
-1.76314213973512e-14,-3.07172419656978e-14,0.956995699569957
-1.76314213973512e-14,-3.07172419656978e-14,0.957095709570957
-1.76314213973512e-14,-3.07172419656978e-14,0.957195719571957
-1.76314213973512e-14,-3.07172419656978e-14,0.957295729572957
-1.76314213973512e-14,-3.07172419656978e-14,0.957395739573957
-1.76314213973512e-14,-3.07172419656978e-14,0.957495749574958
-1.76314213973512e-14,-3.07172419656978e-14,0.957595759575958
-1.76314213973512e-14,-3.07172419656978e-14,0.957695769576958
-1.76314213973512e-14,-3.07172419656978e-14,0.957795779577958
-1.76314213973512e-14,-3.07172419656978e-14,0.957895789578958
-1.76314213973512e-14,-3.07172419656978e-14,0.957995799579958
-1.76314213973512e-14,-3.07172419656978e-14,0.958095809580958
-1.76314213973512e-14,-3.07172419656978e-14,0.958195819581958
-1.76314213973512e-14,-3.07172419656978e-14,0.958295829582958
-1.76314213973512e-14,-3.07172419656978e-14,0.958395839583958
-1.76314213973512e-14,-3.07172419656978e-14,0.958495849584958
-1.76314213973512e-14,-3.07172419656978e-14,0.958595859585959
-1.76314213973512e-14,-3.07172419656978e-14,0.958695869586959
-1.76314213973512e-14,-3.07172419656978e-14,0.958795879587959
-1.76314213973512e-14,-3.07172419656978e-14,0.958895889588959
-1.76314213973512e-14,-3.07172419656978e-14,0.958995899589959
-1.76314213973512e-14,-3.07172419656978e-14,0.959095909590959
-1.76314213973512e-14,-3.07172419656978e-14,0.959195919591959
-1.76314213973512e-14,-3.07172419656978e-14,0.959295929592959
-1.76314213973512e-14,-3.07172419656978e-14,0.959395939593959
-1.76314213973512e-14,-3.07172419656978e-14,0.95949594959496
-1.76314213973512e-14,-3.07172419656978e-14,0.95959595959596
-1.76314213973512e-14,-3.07172419656978e-14,0.95969596959696
-1.76314213973512e-14,-3.07172419656978e-14,0.95979597959796
-1.76314213973512e-14,-3.07172419656978e-14,0.95989598959896
-1.76314213973512e-14,-3.07172419656978e-14,0.95999599959996
-1.76314213973512e-14,-3.07172419656978e-14,0.96009600960096
-1.76314213973512e-14,-3.07172419656978e-14,0.96019601960196
-1.76314213973512e-14,-3.07172419656978e-14,0.96029602960296
-1.76314213973512e-14,-3.07172419656978e-14,0.96039603960396
-1.76314213973512e-14,-3.07172419656978e-14,0.96049604960496
-1.76314213973512e-14,-3.07172419656978e-14,0.960596059605961
-1.76314213973512e-14,-3.07172419656978e-14,0.960696069606961
-1.76314213973512e-14,-3.07172419656978e-14,0.960796079607961
-1.76314213973512e-14,-3.07172419656978e-14,0.960896089608961
-1.76314213973512e-14,-3.07172419656978e-14,0.960996099609961
-1.76314213973512e-14,-3.07172419656978e-14,0.961096109610961
-1.76314213973512e-14,-3.07172419656978e-14,0.961196119611961
-1.76314213973512e-14,-3.07172419656978e-14,0.961296129612961
-1.76314213973512e-14,-3.07172419656978e-14,0.961396139613961
-1.76314213973512e-14,-3.07172419656978e-14,0.961496149614962
-1.76314213973512e-14,-3.07172419656978e-14,0.961596159615962
-1.76314213973512e-14,-3.07172419656978e-14,0.961696169616962
-1.76314213973512e-14,-3.07172419656978e-14,0.961796179617962
-1.76314213973512e-14,-3.07172419656978e-14,0.961896189618962
-1.76314213973512e-14,-3.07172419656978e-14,0.961996199619962
-1.76314213973512e-14,-3.07172419656978e-14,0.962096209620962
-1.76314213973512e-14,-3.07172419656978e-14,0.962196219621962
-1.76314213973512e-14,-3.07172419656978e-14,0.962296229622962
-1.76314213973512e-14,-3.07172419656978e-14,0.962396239623962
-1.76314213973512e-14,-3.07172419656978e-14,0.962496249624962
-1.76314213973512e-14,-3.07172419656978e-14,0.962596259625963
-1.76314213973512e-14,-3.07172419656978e-14,0.962696269626963
-1.76314213973512e-14,-3.07172419656978e-14,0.962796279627963
-1.76314213973512e-14,-3.07172419656978e-14,0.962896289628963
-1.76314213973512e-14,-3.07172419656978e-14,0.962996299629963
-1.76314213973512e-14,-3.07172419656978e-14,0.963096309630963
-1.76314213973512e-14,-3.07172419656978e-14,0.963196319631963
-1.76314213973512e-14,-3.07172419656978e-14,0.963296329632963
-1.76314213973512e-14,-3.07172419656978e-14,0.963396339633963
-1.76314213973512e-14,-3.07172419656978e-14,0.963496349634963
-1.76314213973512e-14,-3.07172419656978e-14,0.963596359635964
-1.76314213973512e-14,-3.07172419656978e-14,0.963696369636964
-1.76314213973512e-14,-3.07172419656978e-14,0.963796379637964
-1.76314213973512e-14,-3.07172419656978e-14,0.963896389638964
-1.76314213973512e-14,-3.07172419656978e-14,0.963996399639964
-1.76314213973512e-14,-3.07172419656978e-14,0.964096409640964
-1.76314213973512e-14,-3.07172419656978e-14,0.964196419641964
-1.76314213973512e-14,-3.07172419656978e-14,0.964296429642964
-1.76314213973512e-14,-3.07172419656978e-14,0.964396439643964
-1.76314213973512e-14,-3.07172419656978e-14,0.964496449644965
-1.76314213973512e-14,-3.07172419656978e-14,0.964596459645965
-1.76314213973512e-14,-3.07172419656978e-14,0.964696469646965
-1.76314213973512e-14,-3.07172419656978e-14,0.964796479647965
-1.76314213973512e-14,-3.07172419656978e-14,0.964896489648965
-1.76314213973512e-14,-3.07172419656978e-14,0.964996499649965
-1.76314213973512e-14,-3.07172419656978e-14,0.965096509650965
-1.76314213973512e-14,-3.07172419656978e-14,0.965196519651965
-1.76314213973512e-14,-3.07172419656978e-14,0.965296529652965
-1.76314213973512e-14,-3.07172419656978e-14,0.965396539653965
-1.76314213973512e-14,-3.07172419656978e-14,0.965496549654965
-1.76314213973512e-14,-3.07172419656978e-14,0.965596559655966
-1.76314213973512e-14,-3.07172419656978e-14,0.965696569656966
-1.76314213973512e-14,-3.07172419656978e-14,0.965796579657966
-1.76314213973512e-14,-3.07172419656978e-14,0.965896589658966
-1.76314213973512e-14,-3.07172419656978e-14,0.965996599659966
-1.76314213973512e-14,-3.07172419656978e-14,0.966096609660966
-1.76314213973512e-14,-3.07172419656978e-14,0.966196619661966
-1.76314213973512e-14,-3.07172419656978e-14,0.966296629662966
-1.76314213973512e-14,-3.07172419656978e-14,0.966396639663966
-1.76314213973512e-14,-3.07172419656978e-14,0.966496649664967
-1.76314213973512e-14,-3.07172419656978e-14,0.966596659665967
-1.76314213973512e-14,-3.07172419656978e-14,0.966696669666967
-1.76314213973512e-14,-3.07172419656978e-14,0.966796679667967
-1.76314213973512e-14,-3.07172419656978e-14,0.966896689668967
-1.76314213973512e-14,-3.07172419656978e-14,0.966996699669967
-1.76314213973512e-14,-3.07172419656978e-14,0.967096709670967
-1.76314213973512e-14,-3.07172419656978e-14,0.967196719671967
-1.76314213973512e-14,-3.07172419656978e-14,0.967296729672967
-1.76314213973512e-14,-3.07172419656978e-14,0.967396739673967
-1.76314213973512e-14,-3.07172419656978e-14,0.967496749674967
-1.76314213973512e-14,-3.07172419656978e-14,0.967596759675968
-1.76314213973512e-14,-3.07172419656978e-14,0.967696769676968
-1.76314213973512e-14,-3.07172419656978e-14,0.967796779677968
-1.76314213973512e-14,-3.07172419656978e-14,0.967896789678968
-1.76314213973512e-14,-3.07172419656978e-14,0.967996799679968
-1.76314213973512e-14,-3.07172419656978e-14,0.968096809680968
-1.76314213973512e-14,-3.07172419656978e-14,0.968196819681968
-1.76314213973512e-14,-3.07172419656978e-14,0.968296829682968
-1.76314213973512e-14,-3.07172419656978e-14,0.968396839683968
-1.76314213973512e-14,-3.07172419656978e-14,0.968496849684969
-1.76314213973512e-14,-3.07172419656978e-14,0.968596859685969
-1.76314213973512e-14,-3.07172419656978e-14,0.968696869686969
-1.76314213973512e-14,-3.07172419656978e-14,0.968796879687969
-1.76314213973512e-14,-3.07172419656978e-14,0.968896889688969
-1.76314213973512e-14,-3.07172419656978e-14,0.968996899689969
-1.76314213973512e-14,-3.07172419656978e-14,0.969096909690969
-1.76314213973512e-14,-3.07172419656978e-14,0.969196919691969
-1.76314213973512e-14,-3.07172419656978e-14,0.969296929692969
-1.76314213973512e-14,-3.07172419656978e-14,0.969396939693969
-1.76314213973512e-14,-3.07172419656978e-14,0.969496949694969
-1.76314213973512e-14,-3.07172419656978e-14,0.96959695969597
-1.76314213973512e-14,-3.07172419656978e-14,0.96969696969697
-1.76314213973512e-14,-3.07172419656978e-14,0.96979697969797
-1.76314213973512e-14,-3.07172419656978e-14,0.96989698969897
-1.76314213973512e-14,-3.07172419656978e-14,0.96999699969997
-1.76314213973512e-14,-3.07172419656978e-14,0.97009700970097
-1.76314213973512e-14,-3.07172419656978e-14,0.97019701970197
-1.76314213973512e-14,-3.07172419656978e-14,0.97029702970297
-1.76314213973512e-14,-3.07172419656978e-14,0.97039703970397
-1.76314213973512e-14,-3.07172419656978e-14,0.970497049704971
-1.76314213973512e-14,-3.07172419656978e-14,0.970597059705971
-1.76314213973512e-14,-3.07172419656978e-14,0.970697069706971
-1.76314213973512e-14,-3.07172419656978e-14,0.970797079707971
-1.76314213973512e-14,-3.07172419656978e-14,0.970897089708971
-1.76314213973512e-14,-3.07172419656978e-14,0.970997099709971
-1.76314213973512e-14,-3.07172419656978e-14,0.971097109710971
-1.76314213973512e-14,-3.07172419656978e-14,0.971197119711971
-1.76314213973512e-14,-3.07172419656978e-14,0.971297129712971
-1.76314213973512e-14,-3.07172419656978e-14,0.971397139713971
-1.76314213973512e-14,-3.07172419656978e-14,0.971497149714971
-1.76314213973512e-14,-3.07172419656978e-14,0.971597159715972
-1.76314213973512e-14,-3.07172419656978e-14,0.971697169716972
-1.76314213973512e-14,-3.07172419656978e-14,0.971797179717972
-1.76314213973512e-14,-3.07172419656978e-14,0.971897189718972
-1.76314213973512e-14,-3.07172419656978e-14,0.971997199719972
-1.76314213973512e-14,-3.07172419656978e-14,0.972097209720972
-1.76314213973512e-14,-3.07172419656978e-14,0.972197219721972
-1.76314213973512e-14,-3.07172419656978e-14,0.972297229722972
-1.76314213973512e-14,-3.07172419656978e-14,0.972397239723972
-1.76314213973512e-14,-3.07172419656978e-14,0.972497249724973
-1.76314213973512e-14,-3.07172419656978e-14,0.972597259725973
-1.76314213973512e-14,-3.07172419656978e-14,0.972697269726973
-1.76314213973512e-14,-3.07172419656978e-14,0.972797279727973
-1.76314213973512e-14,-3.07172419656978e-14,0.972897289728973
-1.76314213973512e-14,-3.07172419656978e-14,0.972997299729973
-1.76314213973512e-14,-3.07172419656978e-14,0.973097309730973
-1.76314213973512e-14,-3.07172419656978e-14,0.973197319731973
-1.76314213973512e-14,-3.07172419656978e-14,0.973297329732973
-1.76314213973512e-14,-3.07172419656978e-14,0.973397339733973
-1.76314213973512e-14,-3.07172419656978e-14,0.973497349734973
-1.76314213973512e-14,-3.07172419656978e-14,0.973597359735974
-1.76314213973512e-14,-3.07172419656978e-14,0.973697369736974
-1.76314213973512e-14,-3.07172419656978e-14,0.973797379737974
-1.76314213973512e-14,-3.07172419656978e-14,0.973897389738974
-1.76314213973512e-14,-3.07172419656978e-14,0.973997399739974
-1.76314213973512e-14,-3.07172419656978e-14,0.974097409740974
-1.76314213973512e-14,-3.07172419656978e-14,0.974197419741974
-1.76314213973512e-14,-3.07172419656978e-14,0.974297429742974
-1.76314213973512e-14,-3.07172419656978e-14,0.974397439743974
-1.76314213973512e-14,-3.07172419656978e-14,0.974497449744975
-1.76314213973512e-14,-3.07172419656978e-14,0.974597459745975
-1.76314213973512e-14,-3.07172419656978e-14,0.974697469746975
-1.76314213973512e-14,-3.07172419656978e-14,0.974797479747975
-1.76314213973512e-14,-3.07172419656978e-14,0.974897489748975
-1.76314213973512e-14,-3.07172419656978e-14,0.974997499749975
-1.76314213973512e-14,-3.07172419656978e-14,0.975097509750975
-1.76314213973512e-14,-3.07172419656978e-14,0.975197519751975
-1.76314213973512e-14,-3.07172419656978e-14,0.975297529752975
-1.76314213973512e-14,-3.07172419656978e-14,0.975397539753975
-1.76314213973512e-14,-3.07172419656978e-14,0.975497549754975
-1.76314213973512e-14,-3.07172419656978e-14,0.975597559755976
-1.76314213973512e-14,-3.07172419656978e-14,0.975697569756976
-1.76314213973512e-14,-3.07172419656978e-14,0.975797579757976
-1.76314213973512e-14,-3.07172419656978e-14,0.975897589758976
-1.76314213973512e-14,-3.07172419656978e-14,0.975997599759976
-1.76314213973512e-14,-3.07172419656978e-14,0.976097609760976
-1.76314213973512e-14,-3.07172419656978e-14,0.976197619761976
-1.76314213973512e-14,-3.07172419656978e-14,0.976297629762976
-1.76314213973512e-14,-3.07172419656978e-14,0.976397639763976
-1.76314213973512e-14,-3.07172419656978e-14,0.976497649764977
-1.76314213973512e-14,-3.07172419656978e-14,0.976597659765977
-1.76314213973512e-14,-3.07172419656978e-14,0.976697669766977
-1.76314213973512e-14,-3.07172419656978e-14,0.976797679767977
-1.76314213973512e-14,-3.07172419656978e-14,0.976897689768977
-1.76314213973512e-14,-3.07172419656978e-14,0.976997699769977
-1.76314213973512e-14,-3.07172419656978e-14,0.977097709770977
-1.76314213973512e-14,-3.07172419656978e-14,0.977197719771977
-1.76314213973512e-14,-3.07172419656978e-14,0.977297729772977
-1.76314213973512e-14,-3.07172419656978e-14,0.977397739773977
-1.76314213973512e-14,-3.07172419656978e-14,0.977497749774977
-1.76314213973512e-14,-3.07172419656978e-14,0.977597759775978
-1.76314213973512e-14,-3.07172419656978e-14,0.977697769776978
-1.76314213973512e-14,-3.07172419656978e-14,0.977797779777978
-1.76314213973512e-14,-3.07172419656978e-14,0.977897789778978
-1.76314213973512e-14,-3.07172419656978e-14,0.977997799779978
-1.76314213973512e-14,-3.07172419656978e-14,0.978097809780978
-1.76314213973512e-14,-3.07172419656978e-14,0.978197819781978
-1.76314213973512e-14,-3.07172419656978e-14,0.978297829782978
-1.76314213973512e-14,-3.07172419656978e-14,0.978397839783978
-1.76314213973512e-14,-3.07172419656978e-14,0.978497849784978
-1.76314213973512e-14,-3.07172419656978e-14,0.978597859785979
-1.76314213973512e-14,-3.07172419656978e-14,0.978697869786979
-1.76314213973512e-14,-3.07172419656978e-14,0.978797879787979
-1.76314213973512e-14,-3.07172419656978e-14,0.978897889788979
-1.76314213973512e-14,-3.07172419656978e-14,0.978997899789979
-1.76314213973512e-14,-3.07172419656978e-14,0.979097909790979
-1.76314213973512e-14,-3.07172419656978e-14,0.979197919791979
-1.76314213973512e-14,-3.07172419656978e-14,0.979297929792979
-1.76314213973512e-14,-3.07172419656978e-14,0.979397939793979
-1.76314213973512e-14,-3.07172419656978e-14,0.97949794979498
-1.76314213973512e-14,-3.07172419656978e-14,0.97959795979598
-1.76314213973512e-14,-3.07172419656978e-14,0.97969796979698
-1.76314213973512e-14,-3.07172419656978e-14,0.97979797979798
-1.76314213973512e-14,-3.07172419656978e-14,0.97989798979898
-1.76314213973512e-14,-3.07172419656978e-14,0.97999799979998
-1.76314213973512e-14,-3.07172419656978e-14,0.98009800980098
-1.76314213973512e-14,-3.07172419656978e-14,0.98019801980198
-1.76314213973512e-14,-3.07172419656978e-14,0.98029802980298
-1.76314213973512e-14,-3.07172419656978e-14,0.98039803980398
-1.76314213973512e-14,-3.07172419656978e-14,0.98049804980498
-1.76314213973512e-14,-3.07172419656978e-14,0.980598059805981
-1.76314213973512e-14,-3.07172419656978e-14,0.980698069806981
-1.76314213973512e-14,-3.07172419656978e-14,0.980798079807981
-1.76314213973512e-14,-3.07172419656978e-14,0.980898089808981
-1.76314213973512e-14,-3.07172419656978e-14,0.980998099809981
-1.76314213973512e-14,-3.07172419656978e-14,0.981098109810981
-1.76314213973512e-14,-3.07172419656978e-14,0.981198119811981
-1.76314213973512e-14,-3.07172419656978e-14,0.981298129812981
-1.76314213973512e-14,-3.07172419656978e-14,0.981398139813981
-1.76314213973512e-14,-3.07172419656978e-14,0.981498149814982
-1.76314213973512e-14,-3.07172419656978e-14,0.981598159815982
-1.76314213973512e-14,-3.07172419656978e-14,0.981698169816982
-1.76314213973512e-14,-3.07172419656978e-14,0.981798179817982
-1.76314213973512e-14,-3.07172419656978e-14,0.981898189818982
-1.76314213973512e-14,-3.07172419656978e-14,0.981998199819982
-1.76314213973512e-14,-3.07172419656978e-14,0.982098209820982
-1.76314213973512e-14,-3.07172419656978e-14,0.982198219821982
-1.76314213973512e-14,-3.07172419656978e-14,0.982298229822982
-1.76314213973512e-14,-3.07172419656978e-14,0.982398239823982
-1.76314213973512e-14,-3.07172419656978e-14,0.982498249824982
-1.76314213973512e-14,-3.07172419656978e-14,0.982598259825983
-1.76314213973512e-14,-3.07172419656978e-14,0.982698269826983
-1.76314213973512e-14,-3.07172419656978e-14,0.982798279827983
-1.76314213973512e-14,-3.07172419656978e-14,0.982898289828983
-1.76314213973512e-14,-3.07172419656978e-14,0.982998299829983
-1.76314213973512e-14,-3.07172419656978e-14,0.983098309830983
-1.76314213973512e-14,-3.07172419656978e-14,0.983198319831983
-1.76314213973512e-14,-3.07172419656978e-14,0.983298329832983
-1.76314213973512e-14,-3.07172419656978e-14,0.983398339833983
-1.76314213973512e-14,-3.07172419656978e-14,0.983498349834984
-1.76314213973512e-14,-3.07172419656978e-14,0.983598359835984
-1.76314213973512e-14,-3.07172419656978e-14,0.983698369836984
-1.76314213973512e-14,-3.07172419656978e-14,0.983798379837984
-1.76314213973512e-14,-3.07172419656978e-14,0.983898389838984
-1.76314213973512e-14,-3.07172419656978e-14,0.983998399839984
-1.76314213973512e-14,-3.07172419656978e-14,0.984098409840984
-1.76314213973512e-14,-3.07172419656978e-14,0.984198419841984
-1.76314213973512e-14,-3.07172419656978e-14,0.984298429842984
-1.76314213973512e-14,-3.07172419656978e-14,0.984398439843984
-1.76314213973512e-14,-3.07172419656978e-14,0.984498449844984
-1.76314213973512e-14,-3.07172419656978e-14,0.984598459845985
-1.76314213973512e-14,-3.07172419656978e-14,0.984698469846985
-1.76314213973512e-14,-3.07172419656978e-14,0.984798479847985
-1.76314213973512e-14,-3.07172419656978e-14,0.984898489848985
-1.76314213973512e-14,-3.07172419656978e-14,0.984998499849985
-1.76314213973512e-14,-3.07172419656978e-14,0.985098509850985
-1.76314213973512e-14,-3.07172419656978e-14,0.985198519851985
-1.76314213973512e-14,-3.07172419656978e-14,0.985298529852985
-1.76314213973512e-14,-3.07172419656978e-14,0.985398539853985
-1.76314213973512e-14,-3.07172419656978e-14,0.985498549854986
-1.76314213973512e-14,-3.07172419656978e-14,0.985598559855986
-1.76314213973512e-14,-3.07172419656978e-14,0.985698569856986
-1.76314213973512e-14,-3.07172419656978e-14,0.985798579857986
-1.76314213973512e-14,-3.07172419656978e-14,0.985898589858986
-1.76314213973512e-14,-3.07172419656978e-14,0.985998599859986
-1.76314213973512e-14,-3.07172419656978e-14,0.986098609860986
-1.76314213973512e-14,-3.07172419656978e-14,0.986198619861986
-1.76314213973512e-14,-3.07172419656978e-14,0.986298629862986
-1.76314213973512e-14,-3.07172419656978e-14,0.986398639863986
-1.76314213973512e-14,-3.07172419656978e-14,0.986498649864986
-1.76314213973512e-14,-3.07172419656978e-14,0.986598659865987
-1.76314213973512e-14,-3.07172419656978e-14,0.986698669866987
-1.76314213973512e-14,-3.07172419656978e-14,0.986798679867987
-1.76314213973512e-14,-3.07172419656978e-14,0.986898689868987
-1.76314213973512e-14,-3.07172419656978e-14,0.986998699869987
-1.76314213973512e-14,-3.07172419656978e-14,0.987098709870987
-1.76314213973512e-14,-3.07172419656978e-14,0.987198719871987
-1.76314213973512e-14,-3.07172419656978e-14,0.987298729872987
-1.76314213973512e-14,-3.07172419656978e-14,0.987398739873987
-1.76314213973512e-14,-3.07172419656978e-14,0.987498749874988
-1.76314213973512e-14,-3.07172419656978e-14,0.987598759875988
-1.76314213973512e-14,-3.07172419656978e-14,0.987698769876988
-1.76314213973512e-14,-3.07172419656978e-14,0.987798779877988
-1.76314213973512e-14,-3.07172419656978e-14,0.987898789878988
-1.76314213973512e-14,-3.07172419656978e-14,0.987998799879988
-1.76314213973512e-14,-3.07172419656978e-14,0.988098809880988
-1.76314213973512e-14,-3.07172419656978e-14,0.988198819881988
-1.76314213973512e-14,-3.07172419656978e-14,0.988298829882988
-1.76314213973512e-14,-3.07172419656978e-14,0.988398839883988
-1.76314213973512e-14,-3.07172419656978e-14,0.988498849884988
-1.76314213973512e-14,-3.07172419656978e-14,0.988598859885989
-1.76314213973512e-14,-3.07172419656978e-14,0.988698869886989
-1.76314213973512e-14,-3.07172419656978e-14,0.988798879887989
-1.76314213973512e-14,-3.07172419656978e-14,0.988898889888989
-1.76314213973512e-14,-3.07172419656978e-14,0.988998899889989
-1.76314213973512e-14,-3.07172419656978e-14,0.989098909890989
-1.76314213973512e-14,-3.07172419656978e-14,0.989198919891989
-1.76314213973512e-14,-3.07172419656978e-14,0.989298929892989
-1.76314213973512e-14,-3.07172419656978e-14,0.989398939893989
-1.76314213973512e-14,-3.07172419656978e-14,0.98949894989499
-1.76314213973512e-14,-3.07172419656978e-14,0.98959895989599
-1.76314213973512e-14,-3.07172419656978e-14,0.98969896989699
-1.76314213973512e-14,-3.07172419656978e-14,0.98979897989799
-1.76314213973512e-14,-3.07172419656978e-14,0.98989898989899
-1.76314213973512e-14,-3.07172419656978e-14,0.98999899989999
-1.76314213973512e-14,-3.07172419656978e-14,0.99009900990099
-1.76314213973512e-14,-3.07172419656978e-14,0.99019901990199
-1.76314213973512e-14,-3.07172419656978e-14,0.99029902990299
-1.76314213973512e-14,-3.07172419656978e-14,0.99039903990399
-1.76314213973512e-14,-3.07172419656978e-14,0.99049904990499
-1.76314213973512e-14,-3.07172419656978e-14,0.990599059905991
-1.76314213973512e-14,-3.07172419656978e-14,0.990699069906991
-1.76314213973512e-14,-3.07172419656978e-14,0.990799079907991
-1.76314213973512e-14,-3.07172419656978e-14,0.990899089908991
-1.76314213973512e-14,-3.07172419656978e-14,0.990999099909991
-1.76314213973512e-14,-3.07172419656978e-14,0.991099109910991
-1.76314213973512e-14,-3.07172419656978e-14,0.991199119911991
-1.76314213973512e-14,-3.07172419656978e-14,0.991299129912991
-1.76314213973512e-14,-3.07172419656978e-14,0.991399139913991
-1.76314213973512e-14,-3.07172419656978e-14,0.991499149914992
-1.76314213973512e-14,-3.07172419656978e-14,0.991599159915992
-1.76314213973512e-14,-3.07172419656978e-14,0.991699169916992
-1.76314213973512e-14,-3.07172419656978e-14,0.991799179917992
-1.76314213973512e-14,-3.07172419656978e-14,0.991899189918992
-1.76314213973512e-14,-3.07172419656978e-14,0.991999199919992
-1.76314213973512e-14,-3.07172419656978e-14,0.992099209920992
-1.76314213973512e-14,-3.07172419656978e-14,0.992199219921992
-1.76314213973512e-14,-3.07172419656978e-14,0.992299229922992
-1.76314213973512e-14,-3.07172419656978e-14,0.992399239923992
-1.76314213973512e-14,-3.07172419656978e-14,0.992499249924992
-1.76314213973512e-14,-3.07172419656978e-14,0.992599259925993
-1.76314213973512e-14,-3.07172419656978e-14,0.992699269926993
-1.76314213973512e-14,-3.07172419656978e-14,0.992799279927993
-1.76314213973512e-14,-3.07172419656978e-14,0.992899289928993
-1.76314213973512e-14,-3.07172419656978e-14,0.992999299929993
-1.76314213973512e-14,-3.07172419656978e-14,0.993099309930993
-1.76314213973512e-14,-3.07172419656978e-14,0.993199319931993
-1.76314213973512e-14,-3.07172419656978e-14,0.993299329932993
-1.76314213973512e-14,-3.07172419656978e-14,0.993399339933993
-1.76314213973512e-14,-3.07172419656978e-14,0.993499349934993
-1.76314213973512e-14,-3.07172419656978e-14,0.993599359935994
-1.76314213973512e-14,-3.07172419656978e-14,0.993699369936994
-1.76314213973512e-14,-3.07172419656978e-14,0.993799379937994
-1.76314213973512e-14,-3.07172419656978e-14,0.993899389938994
-1.76314213973512e-14,-3.07172419656978e-14,0.993999399939994
-1.76314213973512e-14,-3.07172419656978e-14,0.994099409940994
-1.76314213973512e-14,-3.07172419656978e-14,0.994199419941994
-1.76314213973512e-14,-3.07172419656978e-14,0.994299429942994
-1.76314213973512e-14,-3.07172419656978e-14,0.994399439943994
-1.76314213973512e-14,-3.07172419656978e-14,0.994499449944995
-1.76314213973512e-14,-3.07172419656978e-14,0.994599459945995
-1.76314213973512e-14,-3.07172419656978e-14,0.994699469946995
-1.76314213973512e-14,-3.07172419656978e-14,0.994799479947995
-1.76314213973512e-14,-3.07172419656978e-14,0.994899489948995
-1.76314213973512e-14,-3.07172419656978e-14,0.994999499949995
-1.76314213973512e-14,-3.07172419656978e-14,0.995099509950995
-1.76314213973512e-14,-3.07172419656978e-14,0.995199519951995
-1.76314213973512e-14,-3.07172419656978e-14,0.995299529952995
-1.76314213973512e-14,-3.07172419656978e-14,0.995399539953995
-1.76314213973512e-14,-3.07172419656978e-14,0.995499549954995
-1.76314213973512e-14,-3.07172419656978e-14,0.995599559955996
-1.76314213973512e-14,-3.07172419656978e-14,0.995699569956996
-1.76314213973512e-14,-3.07172419656978e-14,0.995799579957996
-1.76314213973512e-14,-3.07172419656978e-14,0.995899589958996
-1.76314213973512e-14,-3.07172419656978e-14,0.995999599959996
-1.76314213973512e-14,-3.07172419656978e-14,0.996099609960996
-1.76314213973512e-14,-3.07172419656978e-14,0.996199619961996
-1.76314213973512e-14,-3.07172419656978e-14,0.996299629962996
-1.76314213973512e-14,-3.07172419656978e-14,0.996399639963996
-1.76314213973512e-14,-3.07172419656978e-14,0.996499649964997
-1.76314213973512e-14,-3.07172419656978e-14,0.996599659965997
-1.76314213973512e-14,-3.07172419656978e-14,0.996699669966997
-1.76314213973512e-14,-3.07172419656978e-14,0.996799679967997
-1.76314213973512e-14,-3.07172419656978e-14,0.996899689968997
-1.76314213973512e-14,-3.07172419656978e-14,0.996999699969997
-1.76314213973512e-14,-3.07172419656978e-14,0.997099709970997
-1.76314213973512e-14,-3.07172419656978e-14,0.997199719971997
-1.76314213973512e-14,-3.07172419656978e-14,0.997299729972997
-1.76314213973512e-14,-3.07172419656978e-14,0.997399739973997
-1.76314213973512e-14,-3.07172419656978e-14,0.997499749974997
-1.76314213973512e-14,-3.07172419656978e-14,0.997599759975998
-1.76314213973512e-14,-3.07172419656978e-14,0.997699769976998
-1.76314213973512e-14,-3.07172419656978e-14,0.997799779977998
-1.76314213973512e-14,-3.07172419656978e-14,0.997899789978998
-1.76314213973512e-14,-3.07172419656978e-14,0.997999799979998
-1.76314213973512e-14,-3.07172419656978e-14,0.998099809980998
-1.76314213973512e-14,-3.07172419656978e-14,0.998199819981998
-1.76314213973512e-14,-3.07172419656978e-14,0.998299829982998
-1.76314213973512e-14,-3.07172419656978e-14,0.998399839983998
-1.76314213973512e-14,-3.07172419656978e-14,0.998499849984999
-1.76314213973512e-14,-3.07172419656978e-14,0.998599859985999
-1.76314213973512e-14,-3.07172419656978e-14,0.998699869986999
-1.76314213973512e-14,-3.07172419656978e-14,0.998799879987999
-1.76314213973512e-14,-3.07172419656978e-14,0.998899889988999
-1.76314213973512e-14,-3.07172419656978e-14,0.998999899989999
-1.76314213973512e-14,-3.07172419656978e-14,0.999099909990999
-1.76314213973512e-14,-3.07172419656978e-14,0.999199919991999
-1.76314213973512e-14,-3.07172419656978e-14,0.999299929992999
-1.76314213973512e-14,-3.07172419656978e-14,0.999399939993999
-1.76314213973512e-14,-3.07172419656978e-14,0.999499949994999
-1.76314213973512e-14,-3.07172419656978e-14,0.999599959996
-1.76314213973512e-14,-3.07172419656978e-14,0.999699969997
-1.76314213973512e-14,-3.07172419656978e-14,0.999799979998
-1.76314213973512e-14,-3.07172419656978e-14,0.999899989999
-1.76314213973512e-14,-3.07172419656978e-14,1


==> plots/33k_fortran_velocity.csv <==
1.042121739227439e-10, 0.999842272285856
9.984943178858638e-10, 1.0034968569816531
1.025922017750482e-8, 1.0091314278762757
9.602530021519704e-8, 1.0187595302566639
0.000001009681499709575, 1.0383211227192926
0.000009667115879880013, 1.0917270555465828
0.00010150302877077737, 1.2088012903469378
0.001038810284640603, 1.4850831950768815


==> plots/33k_openFoam_velocity.csv <==
1.000000e-10,	1
1.013152e-09,	1.0009
1.017705e-08,	1.00889
1.015519e-07,	1.0173
1.016301e-06,	1.042
1.014399e-05,	1.090
1.033649e-04,	1.20305
0.00107764,	1.477


==> plots/PDF_1e-3.csv <==
5.985,0.00118278806803397,0.00275
6.755,0,0.00275
7.525,0.00236557613606794,0.00275
8.295,0.00118278806803397,0.00275
9.065,0.00591394034016984,0.00275
9.835,0.0260213374967473,0.00275
10.605,0.0272041255647813,0.00275
11.375,0.0615049795377665,0.00275
12.145,0.081612376694344,0.00275
12.915,0.0934402573746837,0.00275
13.685,0.150214084640314,0.00275
14.455,0.177418210205096,0.00275
15.225,0.162041965320654,0.00275
15.995,0.163224753388687,0.00275
16.765,0.159676389184586,0.00275
17.535,0.114730442599295,0.00275
18.305,0.0603221914697325,0.00275
19.075,0.0106450926123057,0.00275


==> plots/PDF_1e-4.csv <==
9.45,0.000974184120798831,0.000275
9.95,0.00292255236239649,0.000275
10.45,0.000974184120798831,0.000275
10.95,0.0107160253287871,0.000275
11.45,0.0107160253287871,0.000275
11.95,0.00974184120798831,0.000275
12.45,0.0194836824159766,0.000275
12.95,0.0340964442279591,0.000275
13.45,0.0438382854359474,0.000275
13.95,0.069167072576717,0.000275
14.45,0.07501217730151,0.000275
14.95,0.109108621529469,0.000275
15.45,0.112031173891866,0.000275
15.95,0.118850462737457,0.000275
16.45,0.136385776911836,0.000275
16.95,0.145153433999026,0.000275
17.45,0.167559668777399,0.000275
17.95,0.172430589381393,0.000275
18.45,0.151972722844618,0.000275
18.95,0.163662932294204,0.000275
19.45,0.163662932294204,0.000275
19.95,0.140282513395032,0.000275
20.45,0.0964442279590843,0.000275
20.95,0.0379931807111544,0.000275
21.45,0.00681928884559182,0.000275


==> plots/PDF_1e-5.csv <==
10.26,0.00193663335657294,2.75e-05
10.78,0,2.75e-05
11.3,0.000968316678286464,2.75e-05
11.82,0.00387326671314587,2.75e-05
12.34,0.00484158339143234,2.75e-05
12.86,0.00580990006971879,2.75e-05
13.38,0.00677821674800527,2.75e-05
13.9,0.00968316678286468,2.75e-05
14.42,0.0125881168177241,2.75e-05
14.94,0.0183980168874429,2.75e-05
15.46,0.0280811836703075,2.75e-05
15.98,0.0426059338446044,2.75e-05
16.5,0.0542257339840426,2.75e-05
17.02,0.0697188008366252,2.75e-05
17.54,0.0842435510109227,2.75e-05
18.06,0.0823069176543497,2.75e-05
18.58,0.0987683011852197,2.75e-05
19.1,0.121039584785808,2.75e-05
19.62,0.161708885273839,2.75e-05
20.14,0.199473235727014,2.75e-05
20.66,0.263382136493917,2.75e-05
21.18,0.275970253311643,2.75e-05
21.7,0.22464946936246,2.75e-05
22.22,0.129754434890387,2.75e-05
22.74,0.0222712836005888,2.75e-05


==> plots/PDF_1e-6.csv <==
13.1485,0.00327211211564952,2.75e-06
13.4455,0,2.75e-06
13.7425,0.00490816817347429,2.75e-06
14.0395,0,2.75e-06
14.3365,0,2.75e-06
14.6335,0.00654422423129905,2.75e-06
14.9305,0.00818028028912381,2.75e-06
15.2275,0.00654422423129909,2.75e-06
15.5245,0.0130884484625981,2.75e-06
15.8215,0.00981633634694863,2.75e-06
16.1185,0.0196326726938971,2.75e-06
16.4155,0.0196326726938971,2.75e-06
16.7125,0.0310850650986705,2.75e-06
17.0095,0.0212687287517219,2.75e-06
17.3065,0.0261768969251965,2.75e-06
17.6035,0.0261768969251962,2.75e-06
17.9005,0.0294490090408457,2.75e-06
18.1975,0.0261768969251962,2.75e-06
18.4945,0.0507177377925676,2.75e-06
18.7915,0.0425374575034443,2.75e-06
19.0885,0.0409014014456186,2.75e-06
19.3855,0.0490816817347434,2.75e-06
19.6825,0.0670782983708152,2.75e-06
19.9795,0.0556259059660419,2.75e-06
20.2765,0.0736225226021143,2.75e-06
20.5735,0.127612372510331,2.75e-06
20.8705,0.148881101262055,2.75e-06
21.1675,0.135792652799455,2.75e-06
21.4645,0.24050024050024,2.75e-06
21.7615,0.291217978292808,2.75e-06
22.0585,0.356660220605798,2.75e-06
22.3555,0.431918799265742,2.75e-06
22.6525,0.494088929463072,2.75e-06
22.9495,0.391017397820123,2.75e-06
23.2465,0.117796036163383,2.75e-06


==> plots/PDF_1e-7.csv <==
13.89,0.00282151120139947,2.75e-07
14.07,0,2.75e-07
14.25,0,2.75e-07
14.43,0,2.75e-07
14.61,0.00564302240279895,2.75e-07
14.79,0,2.75e-07
14.97,0,2.75e-07
15.15,0,2.75e-07
15.33,0.00282151120139947,2.75e-07
15.51,0.00282151120139945,2.75e-07
15.69,0.00564302240279895,2.75e-07
15.87,0.00282151120139947,2.75e-07
16.05,0.00282151120139947,2.75e-07
16.23,0.00846453360419842,2.75e-07
16.41,0.0141075560069974,2.75e-07
16.59,0.00282151120139947,2.75e-07
16.77,0.00282151120139947,2.75e-07
16.95,0.00564302240279895,2.75e-07
17.13,0.00564302240279895,2.75e-07
17.31,0.00282151120139947,2.75e-07
17.49,0,2.75e-07
17.67,0.0141075560069974,2.75e-07
17.85,0.00564302240279895,2.75e-07
18.03,0.0141075560069974,2.75e-07
18.21,0.0141075560069974,2.75e-07
18.39,0.0141075560069974,2.75e-07
18.57,0.00846453360419842,2.75e-07
18.75,0.0197505784097963,2.75e-07
18.93,0.0141075560069974,2.75e-07
19.11,0.0282151120139947,2.75e-07
19.29,0.0112860448055977,2.75e-07
19.47,0.0282151120139947,2.75e-07
19.65,0.0169290672083968,2.75e-07
19.83,0.0197505784097963,2.75e-07
20.01,0.0253936008125953,2.75e-07
20.19,0.0395011568195926,2.75e-07
20.37,0.0338581344167937,2.75e-07
20.55,0.0366796456181932,2.75e-07
20.73,0.0423226680209921,2.75e-07
20.91,0.059251735229389,2.75e-07
21.09,0.0507872016251905,2.75e-07
21.27,0.0733592912363863,2.75e-07
21.45,0.0846453360419842,2.75e-07
21.63,0.0987528920489816,2.75e-07
21.81,0.115681959257378,2.75e-07
21.99,0.152361604875572,2.75e-07
22.17,0.169290672083968,2.75e-07
22.35,0.208791828903557,2.75e-07
22.53,0.296258676146945,2.75e-07
22.71,0.380904012188929,2.75e-07
22.89,0.567123751481294,2.75e-07
23.07,0.773094069183456,2.75e-07
23.25,0.96777834208002,2.75e-07
23.43,0.832345804412845,2.75e-07
23.61,0.270865075334344,2.75e-07


==> plots/PDF_1e-8.csv <==
15.961,0.00403580566788542,2.75e-08
16.083,0,2.75e-08
16.205,0,2.75e-08
16.327,0,2.75e-08
16.449,0,2.75e-08
16.571,0.00403580566788548,2.75e-08
16.693,0.00403580566788548,2.75e-08
16.815,0.00403580566788548,2.75e-08
16.937,0.00403580566788548,2.75e-08
17.059,0,2.75e-08
17.181,0.00403580566788548,2.75e-08
17.303,0.00403580566788548,2.75e-08
17.425,0.0161432226715419,2.75e-08
17.547,0.00403580566788548,2.75e-08
17.669,0.0121074170036565,2.75e-08
17.791,0,2.75e-08
17.913,0.00403580566788548,2.75e-08
18.035,0.00403580566788548,2.75e-08
18.157,0.00403580566788548,2.75e-08
18.279,0.0121074170036565,2.75e-08
18.401,0.0161432226715419,2.75e-08
18.523,0.00807161133577097,2.75e-08
18.645,0.00807161133577097,2.75e-08
18.767,0.00807161133577097,2.75e-08
18.889,0.00403580566788548,2.75e-08
19.011,0,2.75e-08
19.133,0.00807161133577097,2.75e-08
19.255,0.00403580566788548,2.75e-08
19.377,0.00403580566788548,2.75e-08
19.499,0.00403580566788537,2.75e-08
19.621,0.00403580566788548,2.75e-08
19.743,0.00403580566788548,2.75e-08
19.865,0.00807161133577097,2.75e-08
19.987,0.00807161133577097,2.75e-08
20.109,0.0121074170036565,2.75e-08
20.231,0.0121074170036565,2.75e-08
20.353,0.00807161133577097,2.75e-08
20.475,0.00807161133577097,2.75e-08
20.597,0.0282506396751984,2.75e-08
20.719,0.0242148340073129,2.75e-08
20.841,0.00807161133577097,2.75e-08
20.963,0.0161432226715419,2.75e-08
21.085,0.0242148340073129,2.75e-08
21.207,0.0242148340073129,2.75e-08
21.329,0.0524654736825113,2.75e-08
21.451,0.0242148340073129,2.75e-08
21.573,0.0363222510109694,2.75e-08
21.695,0.0363222510109694,2.75e-08
21.817,0.0443938623467403,2.75e-08
21.939,0.0565012793503968,2.75e-08
22.061,0.0565012793503968,2.75e-08
22.183,0.0726445020219387,2.75e-08
22.305,0.100895141697137,2.75e-08
22.427,0.0766803076898242,2.75e-08
22.549,0.104930947365023,2.75e-08
22.671,0.133181587040221,2.75e-08
22.793,0.177575449386961,2.75e-08
22.915,0.189682866390618,2.75e-08
23.037,0.302685425091411,2.75e-08
23.159,0.387437344117006,2.75e-08
23.281,0.718373408883616,2.75e-08
23.403,0.992808194299829,2.75e-08
23.525,1.7232890201871,2.75e-08
23.647,1.99772380560331,2.75e-08
23.769,0.573084404839739,2.75e-08


==> plots/PDF_1e-9.csv <==
16.1555,0.00466546297721852,2.75e-09
16.2665,0,2.75e-09
16.3775,0,2.75e-09
16.4885,0,2.75e-09
16.5995,0,2.75e-09
16.7105,0,2.75e-09
16.8215,0.00466546297721852,2.75e-09
16.9325,0,2.75e-09
17.0435,0,2.75e-09
17.1545,0,2.75e-09
17.2655,0,2.75e-09
17.3765,0.00466546297721852,2.75e-09
17.4875,0,2.75e-09
17.5985,0.00466546297721867,2.75e-09
17.7095,0,2.75e-09
17.8205,0.00466546297721852,2.75e-09
17.9315,0,2.75e-09
18.0425,0,2.75e-09
18.1535,0,2.75e-09
18.2645,0,2.75e-09
18.3755,0.00466546297721852,2.75e-09
18.4865,0,2.75e-09
18.5975,0,2.75e-09
18.7085,0.00933092595443703,2.75e-09
18.8195,0.013996388931656,2.75e-09
18.9305,0,2.75e-09
19.0415,0,2.75e-09
19.1525,0.00466546297721852,2.75e-09
19.2635,0.00933092595443703,2.75e-09
19.3745,0.013996388931656,2.75e-09
19.4855,0.00466546297721852,2.75e-09
19.5965,0.00466546297721852,2.75e-09
19.7075,0,2.75e-09
19.8185,0,2.75e-09
19.9295,0.00466546297721852,2.75e-09
20.0405,0.013996388931656,2.75e-09
20.1515,0,2.75e-09
20.2625,0.00466546297721852,2.75e-09
20.3735,0.00466546297721852,2.75e-09
20.4845,0.00466546297721852,2.75e-09
20.5955,0.0186618519088741,2.75e-09
20.7065,0.00933092595443733,2.75e-09
20.8175,0,2.75e-09
20.9285,0.0139963889316555,2.75e-09
21.0395,0.0139963889316555,2.75e-09
21.1505,0.00933092595443703,2.75e-09
21.2615,0.00933092595443733,2.75e-09
21.3725,0.0139963889316555,2.75e-09
21.4835,0.0139963889316555,2.75e-09
21.5945,0.00466546297721852,2.75e-09
21.7055,0.0186618519088741,2.75e-09
21.8165,0.0233273148860933,2.75e-09
21.9275,0.0139963889316555,2.75e-09
22.0385,0.0139963889316555,2.75e-09
22.1495,0.0326582408405296,2.75e-09
22.2605,0.0326582408405296,2.75e-09
22.3715,0.0466546297721867,2.75e-09
22.4825,0.0466546297721852,2.75e-09
22.5935,0.0513200927494037,2.75e-09
22.7045,0.0466546297721852,2.75e-09
22.8155,0.0839783335899333,2.75e-09
22.9265,0.125967500384904,2.75e-09
23.0375,0.107305648476022,2.75e-09
23.1485,0.205280370997621,2.75e-09
23.2595,0.21927675992927,2.75e-09
23.3705,0.359240649245826,2.75e-09
23.4815,0.685823057651122,2.75e-09
23.5925,1.24567861491734,2.75e-09
23.7035,2.61732473021967,2.75e-09
23.8145,2.80394324930833,2.75e-09


==> plots/S2W-nonDimensional.csv <==
4.87E-07,1.84328891874433
4.87E-07,1.76342262084304
6.57E-07,1.83422286638081
6.86E-07,1.85194350125776
5.78E-07,1.83430516035083
5.31E-07,1.79442687404686
5.54E-07,1.78996242617345
5.91E-07,1.79879531228859
5.91E-07,1.83429144468916
6.30E-07,1.88749449630501
5.66E-07,1.93637025666415
5.42E-07,1.84322034043598
4.38E-07,1.80342434810203
5.31E-07,1.76336775819636
6.03E-07,1.76328546422634
6.57E-07,1.71886043607895
4.87E-07,1.68799333949182
6.03E-07,1.74997441457613
7.16E-07,1.75873872238291
8.13E-07,1.7275973125624
5.42E-07,1.70123581083369
4.87E-07,1.69686737259196
5.31E-07,1.70568654304543
6.30E-07,1.66120665225135
7.01E-07,1.62564194154243
5.91E-07,1.62131465028572
4.77E-07,1.63032584000255
4.57E-07,1.65253835407625
5.66E-07,1.65683821400963
5.91E-07,1.65681078268629
6.86E-07,1.63009267375417
7.96E-07,1.6122485979222
7.01E-07,1.59458282569193
5.31E-07,1.58588709619349
5.42E-07,1.56812531433153
7.01E-07,1.59458282569193
7.96E-07,1.66105577997299
6.86E-07,1.66115178960468
6.86E-07,1.53691532620267
5.42E-07,1.52819216538089
4.77E-07,1.53714849245105
3.46E-07,1.4574879294748
4.57E-07,1.47062067552331
5.42E-07,1.49269603298031
4.87E-07,1.50607566093888
5.09E-07,1.43061894826432
6.71E-07,1.52361799221412
7.01E-07,1.49696846159035
7.96E-07,1.56787843242148
8.13E-07,1.49243543540859
6.57E-07,1.43045436032428
5.91E-07,1.44383398828285
6.30E-07,1.44379284129784
7.16E-07,1.46589563007818
7.96E-07,1.39039777041861
6.43E-07,1.35503879463473
5.09E-07,1.33300458416274
5.54E-07,1.35513480426642
6.71E-07,1.37719644606175
6.86E-07,1.3904937800503
5.42E-07,1.38177061922852
6.71E-07,1.44375169431283
7.79E-07,1.47027778398157
7.96E-07,1.38596075386854
7.79E-07,1.35935237022978
5.66E-07,1.31518793965411
6.03E-07,1.25746557751817
7.79E-07,1.27948607232849
7.79E-07,1.31054518817899
5.91E-07,1.30184945868055
6.43E-07,1.27960951328352
7.31E-07,1.29727528551378
7.16E-07,1.21298568672409
6.57E-07,1.20416651627063
6.43E-07,1.2041802319323
6.03E-07,1.19091032926709
5.78E-07,1.15100461163978
5.20E-07,1.11557705754756
5.31E-07,1.09337825913553
5.78E-07,1.06670129718842
6.43E-07,1.04001061957964
8.31E-07,1.06203111438997
7.63E-07,1.09314509288715
6.86E-07,1.16420593599664
7.31E-07,1.21740898761249
8.49E-07,1.24837209383131
8.49E-07,1.28386822623188
7.79E-07,1.31941922127914
5.31E-07,1.25311085493811
5.66E-07,1.18651445970203
8.13E-07,1.19959234310386
7.96E-07,1.31053147251732
7.96E-07,1.36377567111818
8.13E-07,1.39925808785709
8.13E-07,1.45250228645795
8.49E-07,1.54121518613604
8.31E-07,1.58116205074836
4.67E-07,1.57265834051329
3.39E-07,1.46637567823661
3.77E-07,1.51067726542898
4.29E-07,1.41741762390746
4.67E-07,1.39961469506049
5.40E-08,1.21020826523603
6.14E-08,1.07257845821378
3.13426716055031E-05,2.45735966517875
4.04966274020284E-05,2.49712822618936
5.94761875265546E-05,2.41257802982795
5.34533921192789E-05,2.4126466081363
6.07598499150394E-05,2.34157204936513
5.01365631096892E-05,2.35500653997037
5.94761875265546E-05,2.23509736782508
6.34108877120517E-05,2.26611533669058
6.20712173262591E-05,2.17738872135081
5.23240919466091E-05,2.46146750584876
4.80404889399087E-05,2.44821131884522
4.60320459648635E-05,2.47486084946899
4.7025546196258E-05,2.48815818345754
4.80404889399087E-05,2.53251463329658
5.12186502949691E-05,2.61677680076294
5.34533921192789E-05,2.65668251839024
5.01365631096892E-05,2.73215294672647
4.80404889399087E-05,2.83866877525153
5.01365631096892E-05,2.89188554252905
4.90773369851712E-05,2.94958047334166
4.90773369851712E-05,2.99395063884237
5.12186502949691E-05,3.08266353852047
6.61775940206061E-05,3.02038071887943
5.23240919466091E-05,2.909606177406
5.12186502949691E-05,2.81644254551617
4.90773369851712E-05,2.7543517451385
4.90773369851712E-05,2.73660367893821
5.23240919466091E-05,2.63007413475148
4.80404889399087E-05,2.49701850089601
5.01365631096892E-05,2.48368001992246
5.94761875265546E-05,2.50131836082939
6.47794719297278E-05,2.55894471333364
5.82196448417874E-05,2.56788732474213
5.57856388757287E-05,2.5945368553659
5.69896489076494E-05,2.5989601562543
7.05556317243907E-05,2.57220090033718
7.36340732734562E-05,2.58548451866405
5.94761875265546E-05,2.66992498973211
5.94761875265546E-05,2.67436200628218
5.94761875265546E-05,2.75422830418348
6.20712173262591E-05,2.79857103836085
5.82196448417874E-05,2.86960445014701
5.34533921192789E-05,2.73654881629154
5.34533921192789E-05,2.7099267169911
5.34533921192789E-05,2.69661566734089
5.01365631096892E-05,2.57242035092389
5.12186502949691E-05,2.56796961871215
5.69896489076494E-05,2.54571595765344
6.20712173262591E-05,2.43473568125497
6.07598499150394E-05,2.43474939691664
7.20784194905021E-05,2.59880928397594
7.20784194905021E-05,2.63874243292658
7.20784194905021E-05,2.6831125984273
7.20784194905021E-05,2.72748276392802
7.05556317243907E-05,2.74524454578998
6.47794719297278E-05,2.79410659048744
5.82196448417874E-05,2.86516743359694
5.69896489076494E-05,2.87405518235875
0.000148972685254576,3.65878990694632
0.000158828105998272,3.56557141240981
0.000145825366206878,3.44582682820455
0.000192481719611131,3.38796730945191
0.000176723868071109,3.37471112244837
0.000169335520883506,3.36586452067157
0.000131058509379295,3.33940700931117
0.000131058509379295,3.31722192656081
0.000142744540000945,3.29054496461371
0.000148972685254576,3.28164350019022
0.000172990254790174,3.29485854020875
0.000192481719611131,3.32141206120084
0.00018053806316371,3.33920127438613
0.000169335520883506,3.36586452067157
0.000165757999880795,3.37031525288331
0.000158828105998272,3.30378743595557
0.000148972685254576,3.24171035123958
0.000142744540000945,3.20624165016234
0.000145825366206878,3.20622793450067
0.000176723868071109,3.22828957629601
0.000176723868071109,3.17948239424522
0.000172990254790174,3.16618506025667
0.000169335520883506,3.16619877591834
0.000162256060518948,3.14847814104139
0.000158828105998272,3.11299572430249
0.000162256060518948,3.10410797554068
0.000158828105998272,3.01538136020091
9.3129677475275E-05,1.88428503147436
7.85054010067379E-05,2.65643563648019



==> plots/S2W.csv <==
4.872925807174366e-7, 3.3547858321146764
4.872925807174366e-7, 3.209429169934327
6.570823226556831e-7, 3.338285616813078
6.857517495147777e-7, 3.370537172289123
5.780672450092226e-7, 3.338435391838508
5.307427622198568e-7, 3.2658569107652866
5.538998161807044e-7, 3.25773161563568
5.905435521044284e-7, 3.2738074683652254
5.905435521044284e-7, 3.33841042933427
6.296114870316948e-7, 3.435239983275121
5.65854522603376e-7, 3.5241938671287496
5.421976746840744e-7, 3.3546610195934843
4.3794739503561747e-7, 3.282232313545694
5.307427622198568e-7, 3.209329319917373
6.032891327834218e-7, 3.209179544891943
6.570823226556831e-7, 3.128325993663683
4.872925807174366e-7, 3.072147877875108
6.032891327834218e-7, 3.184953434528551
7.156720638320965e-7, 3.2009044747369044
8.134961218137794e-7, 3.14422710886356
5.421976746840744e-7, 3.0962491757173076
4.872925807174366e-7, 3.088298618117369
5.307427622198568e-7, 3.1043495083426755
6.296114870316948e-7, 3.0233961070974624
7.005521892419664e-7, 2.9586683336072266
5.905435521044284e-7, 2.9507926635200032
4.769976382689406e-7, 2.9671930288046484
4.570556564774398e-7, 3.007619804418778
5.65854522603376e-7, 3.0154455494975245
5.905435521044284e-7, 3.015395624489048
6.857517495147777e-7, 2.9667686662325954
7.963095359974772e-7, 2.934292448218404
7.005521892419664e-7, 2.902140742759312
5.307427622198568e-7, 2.8863145150721508
5.421976746840744e-7, 2.853988072083391
7.005521892419664e-7, 2.902140742759312
7.963095359974772e-7, 3.0231215195508403
6.857517495147777e-7, 3.023296257080509
6.857517495147777e-7, 2.7971858936888543
5.421976746840744e-7, 2.7813097409932164
4.769976382689406e-7, 2.7976102562609073
3.4626825143395716e-7, 2.6526280316441326
4.570556564774398e-7, 2.676529629452425
5.421976746840744e-7, 2.7167067800241718
4.872925807174366e-7, 2.741057702908755
5.085538420848031e-7, 2.603726485841058
6.71263996007805e-7, 2.7729847458297012
7.005521892419664e-7, 2.72448260009444
7.963095359974772e-7, 2.853538747007099
8.134961218137794e-7, 2.716232492443641
6.570823226556831e-7, 2.603426935790197
5.905435521044284e-7, 2.627777858674781
6.296114870316948e-7, 2.6277029711620656
7.156720638320965e-7, 2.6679300467422884
7.963095359974772e-7, 2.530523942161877
6.432002629581898e-7, 2.4661706062352167
5.085538420848031e-7, 2.426068343176186
5.538998161807044e-7, 2.4663453437648855
6.71263996007805e-7, 2.5064975318323928
6.857517495147777e-7, 2.530698679691546
5.421976746840744e-7, 2.514822526995907
6.71263996007805e-7, 2.627628083649351
7.794860480793693e-7, 2.675905566846464
7.963095359974772e-7, 2.522448572040746
7.794860480793693e-7, 2.4740213138182012
5.65854522603376e-7, 2.393642050170472
6.032891327834218e-7, 2.28858735108306
7.794860480793693e-7, 2.328664651637851
7.794860480793693e-7, 2.385192242485765
5.905435521044284e-7, 2.3693660147986035
6.432002629581898e-7, 2.3288893141759974
7.311182675824676e-7, 2.3610410196350884
7.156720638320965e-7, 2.207633949837847
6.570823226556831e-7, 2.1915830596125394
6.432002629581898e-7, 2.191608022116778
6.032891327834218e-7, 2.167456799266102
5.780672450092226e-7, 2.094828393184404
5.1952985562488e-7, 2.0303502447365513
5.307427622198568e-7, 1.9899484316266598
5.780672450092226e-7, 1.9413963608829228
6.432002629581898e-7, 1.8928193276349479
8.310536421959379e-7, 1.9328966281897397
7.630179869556641e-7, 1.9895240690546068
6.857517495147777e-7, 2.118854803513888
7.311182675824676e-7, 2.2156843574547382
8.489901029488031e-7, 2.272037210772984
8.489901029488031e-7, 2.3366401717420286
7.794860480793693e-7, 2.4013429827280266
5.307427622198568e-7, 2.280661755987359
5.65854522603376e-7, 2.1594563166576854
8.134961218137794e-7, 2.1832580644490243
7.963095359974772e-7, 2.385167279981527
7.963095359974772e-7, 2.4820717214350942
8.134961218137794e-7, 2.546649719899899
8.134961218137794e-7, 2.6435541613534665
8.489901029488031e-7, 2.8050116387676
8.310536421959379e-7, 2.8777149323620135
4.6692019521241423e-7, 2.8622381797341907
3.3895270455038773e-7, 2.6688037343906332
3.771437848787304e-7, 2.7494326230807467
4.28694959423479e-7, 2.5797000755115738
4.6692019521241423e-7, 2.5472987450100986
5.402714963640017e-8, 2.2025790427295657
6.141203342006595e-8, 1.9520927939490882
0.00003134267160550308, 4.4723945906253295
0.00004049662740202838, 4.544773371664644
0.00005947618752655464, 4.390892014286871
0.000053453392119278865, 4.391016826808064
0.0000607598499150394, 4.261661129844545
0.00005013656310968915, 4.286111902746082
0.00005947618752655464, 4.06787720944165
0.00006341088771205174, 4.124329912776849
0.0000620712173262591, 3.962847472858476
0.000052324091946609054, 4.4798708606447395
0.0000480404889399087, 4.455744600298301
0.00004603204596486349, 4.5042467460335605
0.00004702554619625803, 4.528447893892714
0.0000480404889399087, 4.609176632599781
0.00005121865029496914, 4.762533777388546
0.000053453392119278865, 4.835162183470245
0.00005013656310968915, 4.972518363042179
0.0000480404889399087, 5.166377170957789
0.00005013656310968915, 5.263231687402879
0.000049077336985171184, 5.368236461481814
0.000049077336985171184, 5.44899016269312
0.00005121865029496914, 5.610447640107255
0.00006617759402060607, 5.497092908360566
0.000052324091946609054, 5.295483242878925
0.00005121865029496914, 5.125925432839422
0.000049077336985171184, 5.01292017615207
0.000049077336985171184, 4.980618695667548
0.000052324091946609054, 4.7867349252477
0.0000480404889399087, 4.5445736716307366
0.00005013656310968915, 4.520297636258869
0.00005947618752655464, 4.552399416709482
0.00006477947192972778, 4.657279378267226
0.00005821964484178741, 4.673554931030679
0.0000557856388757287, 4.722057076765941
0.00005698964890764937, 4.730107484382832
0.00007055563172439071, 4.681405638613665
0.00007363407327345624, 4.705581823968579
0.00005947618752655464, 4.8592634813124445
0.00005947618752655464, 4.8673388514335745
0.00005947618752655464, 5.012695513613925
0.0000620712173262591, 5.0933992898167535
0.00005821964484178741, 5.222680099267557
0.000053453392119278865, 4.980518845650595
0.000053453392119278865, 4.932066624923811
0.000053453392119278865, 4.907840514560419
0.00005013656310968915, 4.68180503868148
0.00005121865029496914, 4.67370470605611
0.00005698964890764937, 4.633203042929265
0.0000620712173262591, 4.431218939884047
0.0000607598499150394, 4.431243902388286
0.00007207841949050208, 4.729832896836209
0.00007207841949050208, 4.802511227926384
0.00007207841949050208, 4.88326492913769
0.00007207841949050208, 4.9640186303489955
0.00007055563172439071, 4.996345073337756
0.00006477947192972778, 5.085273994687146
0.00005821964484178741, 5.214604729146426
0.00005698964890764937, 5.230780431892926
0.00014897268525457553, 6.658997630642305
0.00015882810599827186, 6.489339970585847
0.0001458253662068775, 6.271404827332277
0.00019248171961113112, 6.16610050320248
0.000176723868071109, 6.141974242856042
0.00016933552088350625, 6.125873427622258
0.00013105850937929485, 6.077720756946336
0.00013105850937929485, 6.037343906340682
0.00014274454000094518, 5.988791835596945
0.00014897268525457553, 5.972591170346208
0.00017299025479017408, 5.996642543179931
0.00019248171961113112, 6.0449699513855215
0.0001805380631637104, 6.077346319382759
0.00016933552088350625, 6.125873427622258
0.0001657579998807954, 6.133973760247627
0.00015882810599827186, 6.012893133439145
0.00014897268525457553, 5.899912839256032
0.00014274454000094518, 5.835359803295465
0.0001458253662068775, 5.835334840791227
0.000176723868071109, 5.875487028858734
0.000176723868071109, 5.786657957526298
0.00017299025479017408, 5.762456809667144
0.00016933552088350625, 5.762481772171383
0.00016225606051894798, 5.730230216695338
0.00015882810599827186, 5.665652218230532
0.00016225606051894798, 5.649476515484032
0.00015882810599827186, 5.487994075565659
0.00009312967747527504, 3.4293987572833293
0.00007850540100673787, 4.834712858393953


==> plots/S4W-nonDimensional.csv <==
8.86E-07,1.77191261541644
8.49E-07,1.71425883158884
8.49E-07,1.71425883158884
7.63E-07,1.6655202278464
7.79E-07,1.65663247908459
8.13E-07,1.64329399811103
9.65E-07,1.65649532246789
9.65E-07,1.66093233901796
9.45E-07,1.62101290572899
8.86E-07,1.58555792031342
8.13E-07,1.56786471675981
8.31E-07,1.55453995144793
8.86E-07,1.55006178791285
9.05E-07,1.5145519398506
8.67E-07,1.47020920567323
7.79E-07,1.44809270123122
7.01E-07,1.43928724643942
9.45E-07,1.43909522717605
9.45E-07,1.39028804512526
7.79E-07,1.35935237022978
7.16E-07,1.34609618322624
6.57E-07,1.29290684727206
6.30E-07,1.27518621239511
5.31E-07,1.26198488803825
4.77E-07,1.2620534663466
5.66E-07,1.33737302240446
7.16E-07,1.35940723287646
7.01E-07,1.28399166718691
7.16E-07,1.25735585222481
7.63E-07,1.16413735768829
7.96E-07,1.14636186016467
8.67E-07,1.16405506371828
7.01E-07,1.19968835273555
6.86E-07,1.23076118424772
8.31E-07,1.22620072674262
8.67E-07,1.18624014646864
8.86E-07,1.18622643080697
8.67E-07,1.25279539471971
8.49E-07,1.29274225933203
8.13E-07,1.33713985615608
6.86E-07,1.3904937800503
7.31E-07,1.40376368271551
7.79E-07,1.41259656883064
8.49E-07,1.6743256826382
7.31E-07,1.59011837781852
7.31E-07,1.55018522886787
7.16E-07,1.48364369627847
7.31E-07,1.43038578201594
7.31E-07,1.43925981511608
7.31E-07,1.51025207991723
7.63E-07,1.61671304579561
7.63E-07,1.64333514509604
9.45E-07,0.871157108766865
8.67E-07,1.07975174926691
7.68468315615176E-05,1.5826913470245
6.47794719297278E-05,1.49406074131643
6.61775940206061E-05,1.68040172075777
8.92361774168681E-05,1.70239478424475
0.000117787003232039,1.67115736479255
6.20712173262591E-05,1.73368706634364
6.07598499150394E-05,1.75588586475567
0.000117787003232039,1.83976399369528
8.73509007941911E-05,1.9109482777598
7.20784194905021E-05,1.81789437116331
7.05556317243907E-05,1.82678211992513
7.85054010067379E-05,1.86220967401735
7.05556317243907E-05,1.87558930197592
6.47794719297278E-05,1.89339223082288
7.05556317243907E-05,1.93770753367692
6.47794719297278E-05,1.96438449562403
6.07598499150394E-05,1.98217370880932
6.20712173262591E-05,1.98215999314765
6.61775940206061E-05,2.01317796201315
6.90650156207134E-05,2.04864666309038
6.20712173262591E-05,2.06202629104895
6.07598499150394E-05,1.99104774190947
6.20712173262591E-05,1.95553789384722
7.85054010067379E-05,2.01750525326986
7.52233024137717E-05,2.06633986664399
6.90650156207134E-05,2.0930168285911
6.34108877120517E-05,2.15075290638871
7.05556317243907E-05,2.18174344393087
6.61775940206061E-05,2.13741442541516
5.82196448417874E-05,2.08868953733438
5.94761875265546E-05,2.08867582167271
7.05556317243907E-05,2.13293626188008
7.68468315615176E-05,2.18612559783426
7.20784194905021E-05,2.20391481101956
6.47794719297278E-05,2.19067233967769
6.07598499150394E-05,2.23064663561334
6.07598499150394E-05,2.24839470181363
6.07598499150394E-05,2.28832785076427
6.20712173262591E-05,2.31493623440303
6.61775940206061E-05,2.27939895501745
6.61775940206061E-05,2.20396967366623
6.61775940206061E-05,2.22615475641659
6.34108877120517E-05,2.35041865114194
6.34108877120517E-05,2.3726037338923
6.34108877120517E-05,2.41697389939302
5.94761875265546E-05,2.47913327807903
5.82196448417874E-05,2.53239119234156
6.34108877120517E-05,2.48352914764409
6.90650156207134E-05,2.48791130154748
7.36340732734562E-05,2.50118120421269
5.57856388757287E-05,2.43924127611339
5.57856388757287E-05,2.37268602786231
5.69896489076494E-05,2.31942811359978
6.20712173262591E-05,2.43917269780504
6.47794719297278E-05,2.30603476997955
0.000200879968037296,2.07901999585741
0.000314544146364532,2.09204301661257
0.000176723868071109,2.17227963737894
0.000176723868071109,2.20777576977951
0.000196636013189975,2.24320332387174
0.000176723868071109,2.24770891873015
0.000172990254790174,2.25659666749197
0.000176723868071109,2.29651610078094
0.000176723868071109,2.31426416698123
0.000209644643866387,2.34965057408845
0.000192481719611131,2.34526842018505
0.000192481719611131,2.34083140363498
0.000192481719611131,2.39407560223584
0.00018053806316371,2.39855376577092
0.00018053806316371,2.402990782321
0.00018053806316371,2.44292393127164
0.000184434579248735,2.46065828181026
0.000172990254790174,2.47401047844548
0.000172990254790174,2.49619556119584
0.000172990254790174,2.50506959429598
0.000200879968037296,2.54046971706487
0.000200879968037296,2.54046971706487
0.00018053806316371,2.54941232847336
0.000169335520883506,2.5760755747588
0.000165757999880795,2.61158542282104
0.00018053806316371,2.63371564292473
0.000200879968037296,2.63808408116645
0.000192481719611131,2.66029659524015
0.000192481719611131,2.68691869454058
0.000184434579248735,2.70025717551413
0.000176723868071109,2.73578073923805
0.000176723868071109,2.74021775578812
0.00018053806316371,2.77570017252702
0.00018053806316371,2.79344823872731
0.000169335520883506,2.8112374519126
0.000165757999880795,2.82012520067442
0.000176723868071109,2.85558018608998
0.00018053806316371,2.88218856972874



==> plots/S4W.csv <==
8.860327364535573e-7, 3.224880960057912
8.489901029488031e-7, 3.1199510734916913
8.489901029488031e-7, 3.1199510734916913
7.630179869556641e-7, 3.031246814680448
7.794860480793693e-7, 3.015071111933948
8.134961218137794e-7, 2.9907950765620797
9.650371882744987e-7, 3.014821486891564
9.650371882744987e-7, 3.022896857012694
9.446490216840734e-7, 2.950243488426758
8.860327364535573e-7, 2.885715414970429
8.134961218137794e-7, 2.8535137845028604
8.310536421959379e-7, 2.8292627116352307
8.860327364535573e-7, 2.8211124540013843
9.051557997508431e-7, 2.756484530528101
8.673136826648786e-7, 2.675780754325272
7.794860480793693e-7, 2.6355287162408123
7.005521892419664e-7, 2.6195027885197435
9.446490216840734e-7, 2.619153313460406
9.446490216840734e-7, 2.5303242421279695
7.794860480793693e-7, 2.4740213138182012
7.156720638320965e-7, 2.4498950534717636
6.570823226556831e-7, 2.3530904620351496
6.296114870316948e-7, 2.3208389065591044
5.307427622198568e-7, 2.29681249622962
4.769976382689406e-7, 2.2969373087508123
5.65854522603376e-7, 2.434018900776124
7.156720638320965e-7, 2.4741211638351555
7.005521892419664e-7, 2.336864834280174
7.156720638320965e-7, 2.2883876510491525
7.630179869556641e-7, 2.118729990992696
7.963095359974772e-7, 2.0863785854996966
8.673136826648786e-7, 2.118580215967265
7.005521892419664e-7, 2.183432801978693
6.857517495147777e-7, 2.2399853553308455
8.310536421959379e-7, 2.23168532267157
8.673136826648786e-7, 2.158957066572917
8.860327364535573e-7, 2.158932104068679
8.673136826648786e-7, 2.2800876183898753
8.489901029488031e-7, 2.3527909119842887
8.134961218137794e-7, 2.433594538204071
6.857517495147777e-7, 2.530698679691546
7.311182675824676e-7, 2.554849902542222
7.794860480793693e-7, 2.5709257552717677
8.489901029488031e-7, 3.0472727424015167
7.311182675824676e-7, 2.8940154476297044
7.311182675824676e-7, 2.82133711653953
7.156720638320965e-7, 2.700231527226811
7.311182675824676e-7, 2.603302123269005
7.311182675824676e-7, 2.619452863511267
7.311182675824676e-7, 2.748658785449355
7.630179869556641e-7, 2.9424177433480114
7.630179869556641e-7, 2.990869964074795
9.446490216840734e-7, 1.5855059379556948
8.673136826648786e-7, 1.965148183665784
0.00007684683156151762, 2.880498251584598
0.00006477947192972778, 2.7191905491958943
0.00006617759402060607, 3.0583311317791386
0.00008923617741686807, 3.098358507325454
0.00011778700323203851, 3.0415064039224404
0.0000620712173262591, 3.1553104607454205
0.0000607598499150394, 3.195712273855312
0.00011778700323203851, 3.348370468525401
0.00008735090079419108, 3.4779258655228285
0.00007207841949050208, 3.308567755517233
0.00007055563172439071, 3.3247434582637316
0.00007850540100673787, 3.389221606711584
0.00007055563172439071, 3.4135725295961676
0.00006477947192972778, 3.445973860097644
0.00007055563172439071, 3.5266277112919955
0.00006477947192972778, 3.575179782035733
0.0000607598499150394, 3.60755615003297
0.0000620712173262591, 3.6075311875287315
0.00006617759402060607, 3.66398389086393
0.0000690650156207134, 3.7285369268244977
0.0000620712173262591, 3.7528878497090816
0.0000607598499150394, 3.623706890275231
0.0000620712173262591, 3.5590789668019487
0.00007850540100673787, 3.671859560951154
0.00007522330241377169, 3.760738557292066
0.0000690650156207134, 3.8092906280358036
0.00006341088771205174, 3.9143702896274544
0.00007055563172439071, 3.9707730679541764
0.00006617759402060607, 3.890094254255586
0.00005821964484178741, 3.8014149579485803
0.00005947618752655464, 3.8013899954443415
0.00007055563172439071, 3.88194399662174
0.00007684683156151762, 3.9787485880583526
0.00007207841949050208, 4.011124956055591
0.00006477947192972778, 3.987023658213391
0.0000607598499150394, 4.059776876816281
0.0000607598499150394, 4.092078357300803
0.0000607598499150394, 4.164756688390979
0.0000620712173262591, 4.213183946613523
0.00006617759402060607, 4.148506098131763
0.00006617759402060607, 4.011224806072544
0.00006617759402060607, 4.051601656678196
0.00006341088771205174, 4.277761945078328
0.00006341088771205174, 4.318138795683982
0.00006341088771205174, 4.398892496895288
0.00005947618752655464, 4.5120225661038305
0.00005821964484178741, 4.608951970061636
0.00006341088771205174, 4.520023048712246
0.0000690650156207134, 4.527998568816423
0.00007363407327345624, 4.552149791667098
0.0000557856388757287, 4.43941912252637
0.0000557856388757287, 4.318288570709412
0.00005698964890764937, 4.221359166751608
0.0000620712173262591, 4.439294310005178
0.00006477947192972778, 4.196983281362785
0.00020087996803729634, 3.7838163924604906
0.0003145441463645322, 3.807518290234875
0.000176723868071109, 3.9535489400296626
0.000176723868071109, 4.018151900998706
0.0001966360131899746, 4.08263004944656
0.000176723868071109, 4.090830232088882
0.00017299025479017408, 4.107005934835382
0.000176723868071109, 4.179659303421317
0.000176723868071109, 4.21196078390584
0.00020964464386638668, 4.276364044840976
0.00019248171961113112, 4.2683885247368005
0.00019248171961113112, 4.26031315461567
0.00019248171961113112, 4.357217596069236
0.0001805380631637104, 4.3653678537030824
0.0001805380631637104, 4.3734432238242125
0.0001805380631637104, 4.446121554914388
0.0001844345792487347, 4.478398072894672
0.00017299025479017408, 4.502699070770778
0.00017299025479017408, 4.543075921376431
0.00017299025479017408, 4.559226661618693
0.00020087996803729634, 4.623654885058068
0.00020087996803729634, 4.623654885058068
0.0001805380631637104, 4.639930437821521
0.00016933552088350625, 4.688457546061019
0.0001657579998807954, 4.7530854695343026
0.0001805380631637104, 4.793362470123002
0.00020087996803729634, 4.80131302772294
0.00019248171961113112, 4.841739803337069
0.00019248171961113112, 4.890192024063852
0.0001844345792487347, 4.9144680594357215
0.000176723868071109, 4.979120945413243
0.000176723868071109, 4.987196315534373
0.0001805380631637104, 5.0517743139991795
0.0001805380631637104, 5.084075794483701
0.00016933552088350625, 5.116452162480939
0.0001657579998807954, 5.132627865227438
0.000176723868071109, 5.197155938683768
0.0001805380631637104, 5.2455831969063125


==> plots/delBello-nonDimensional-withError.dat <==
x,y,Yerror
3.56268507419923E-05,0.91388119632321,0.273034560714695
5.82196448417875E-05,1.24340566615129,0.234809722214638
0.00173607000409003,1.67837796632436,0.709889857858208
0.00048211763102815,1.88048630781891,0.753575387572559
9.92907542772078E-05,1.99032779776161,0.502383591715039
0.00343,2.53376072343237,0.57337257750086
2.03760037000815E-06,0.826008004369055,0.327641472857634
8.31E-07,0.724953833621777,0.060067603357233
1.17E-07,1.46308864603668,0.060067603357233
3.2593992250904E-06,1.52459988040459,0.060067603357233
4.90773369851713E-05,1.84533703103725,0.851867829429849
0.000155472573254374,2.39454448075072,0.857328520644143
0.000115298538462743,1.247799325749,0.378971970271997
1.64E-07,0.60193136488596,0.0546069121429391
4.03527615586655E-06,1.247799325749,0.174742118857405
4.48994594827953E-06,1.17750077218567,0.174742118857405
6.18507069133658E-06,0.795252387185101,0.398630458643455
2.27526746914147E-05,1.0764466014384,0.273034560714695
1.83779368235099E-05,1.3049169005192,0.0546069121429391
6.61775940206062E-05,1.06326562264527,0.546069121429391
0.000162256060518948,1.20386272977192,1.02114925707296
0.000723353937893541,1.42354570965731,0.611597416000917
0.000693112465188073,1.88927362701433,0.546069121429391
1.27379770968136E-06,0.962211451897996,0.207506266143168
4.89029878373944E-06,0.77767774879427,0.321088643400482
2.27526746914147E-05,0.742528472012608,0.180202810071699
1.45307315923708E-05,1.29612958132378,0.79726091728691
3.06805006365019E-05,1.15992613379484,0.901014050358494
7.05556317243909E-05,1.0764466014384,0.398084389522026
0.000101433726315102,0.918274855920918,0.427572122079213
4.7025546196258E-05,1.54656817839312,0.400268666007743
7.68468315615178E-05,1.49823792281834,0.267573869500401
0.000328268150324506,1.38839643287565,0.742654005143971
4.29E-07,0.610718684081376,0.120135206714466
9.86E-07,1.33567251770315,0.0546069121429391
5.80128172898952E-06,1.44551400764585,0.0546069121429391
5.44130720223586E-06,0.650261620460745,0.163820736428817



==> plots/delBello-nonDimensional.dat <==
3.56268507419923E-05,0.917423099655084
5.82196448417875E-05,1.24822469808841
0.00173607000409003,1.6848828080204
0.00048211763102815,1.8877744550595
9.92907542772078E-05,1.99804165453728
2.03760037000815E-06,0.829209340072865
8.31E-07,0.727763516553312
1.17E-07,1.46875909704396
3.2593992250904E-06,1.53050872875151
4.90773369851713E-05,1.85248895122661
0.000155472573254374,2.40382494861548
0.000115298538462743,1.25263538606752
1.64E-07,0.604264253138204
4.03527615586655E-06,1.25263538606752
4.48994594827953E-06,1.18206437840174
6.18507069133658E-06,0.798334524219088
2.27526746914147E-05,1.08061855488219
1.83779368235099E-05,1.30997432979596
6.61775940206062E-05,1.06738649094486
0.000162256060518948,1.20852850627641
0.000723353937893541,1.42906290523196
0.000693112465188073,1.89659583101772
1.27379770968136E-06,0.965940667425305
4.89029878373944E-06,0.780691772302644
2.27526746914147E-05,0.745406268469756
1.45307315923708E-05,1.30115295383774
3.06805006365019E-05,1.1644216264853
7.05556317243909E-05,1.08061855488219
0.000101433726315102,0.921833787634196
4.7025546196258E-05,1.55256216864707
7.68468315615178E-05,1.50404460087684
0.000328268150324506,1.39377740139907
4.29E-07,0.613085629096426
9.86E-07,1.34084914564974
5.80128172898952E-06,1.45111634512751
5.44130720223586E-06,0.652781820908425



==> plots/errorTestSequenceRandom.csv <==
1, 0.1149
2, 0.0702
3, 0.026
4, 0.084
5, 0.107
6, 0.107
7, 0.04255
8, 0.07
9 ,0.1097
10, 0.0691
11, 0.03949

==> plots/errorTestSequenceSorted.csv <==
1, 0.06
2, 0.024
3, 0.0144
4, 0.016
5, 0.0173
6, 0.0184
7, 0.0177
8, 0.0229
9, 0.047
10, 0.022
11, 0.014

==> plots/force_xz_validation.csv <==
Target,Predicted
0.043247804,0.0341131
0.083337404,0.08166735
0.19555257,0.17612255
-0.043892268,-0.021286905
0.032928903,0.039543964
-0.0037475566,0.020139366
0.044825643,0.0071936175
0.011406336,0.014744744
0.059963793,0.035027333
-0.025066875,-0.02264297
-0.016106214,0.021673724
-0.0037469908,-0.018281773
0.62083995,0.57987976
-0.11295843,-0.09833497
-0.2689062,-0.2891652
0.004347782,0.025136068
0.01487614,-0.013360843
-0.007251935,0.0139198005
-0.023111854,0.03509018
-0.35229942,-0.3489838
-0.037420142,-0.0362776
-0.043659627,-0.01224494
0.2263417,0.2143135
-0.23668435,-0.21616447
0.0682839,0.0564321
0.036719702,0.051725835
-0.08471522,-0.081532486
-0.20183565,-0.19988836
0.043590073,0.028617345
0.041747212,0.039178073
0.177019,0.14428186
-1.1656041,-1.0268176
-0.0045292424,-0.008196741
0.14357711,0.1609607
0.20295963,0.16639858
-0.38552418,-0.32807577
0.008131476,-0.005923532
-0.030731706,-0.026040822
0.22669226,0.45431986
0.034772098,-0.10015628
-0.14598969,-0.142425
0.05039621,0.06200046
0.16592047,0.18831518
-0.34863147,-0.36593187
-0.04369168,-0.071919024
-0.2605575,-0.24753544
0.21902896,0.2070484
-0.8725425,-0.72538686
0.20945662,0.19214436
0.19843924,0.21018216
-0.14860508,-0.14744236
-0.45360455,-0.45188302
-0.4386344,-0.4039641
0.035676204,-0.15124072
-0.08995157,-0.051604778
-0.52407557,-0.46442372
-0.08363051,-0.06851667
0.043889422,0.023845255
-0.18636404,-0.17829533
0.27810252,0.3075019
-0.8070297,-0.6543572
0.7574161,0.85404587
-0.2586941,-0.28265703
0.48247442,0.39175582
0.040532153,0.019169949
-0.0017143083,0.008093223
-0.0023542892,0.007507406
-0.016520876,0.010369554
-0.008046416,-0.010853589
0.003275096,0.0129467845
-0.0136879245,-0.044449218
0.008767941,0.010215417
-0.010546622,-0.0028503835
0.007020695,0.00998117
-0.4539286,-0.36907607
0.08544229,0.059100285
1.0801804,1.0878644
-0.14173025,-0.11457187
-0.06764804,-0.043661058
0.015843024,0.015982077
-0.16755469,-0.16087233
-0.08457145,-0.06593157
0.7031624,0.74353015
1.0518757,1.053556
0.038937937,0.0304209
0.031723596,0.025323048
0.80319977,0.8142542
0.9796223,0.8419065
0.23857209,0.2326613
0.23450226,0.23392151
-0.22892231,-0.22129895
0.023323178,0.043729097
0.013861505,-0.020975463
-0.24329469,-0.22104542
0.5133621,0.39229524
-0.13361333,0.08479318
0.017161574,0.033579886
0.13269013,0.09785268
-0.22907893,-0.25658134
-0.40772194,-0.44683117
0.019031633,0.030532263
-0.05141492,-0.027824089
0.0876454,0.07347936
-0.12369407,-0.12317845
0.32946122,0.31070513
0.63885653,0.62221444
0.6041493,0.6223998
-0.6163744,-0.61519134
-0.0067188935,-0.0016496629
-0.0071959924,0.011165038
-0.080404945,-0.06615244
-0.032565773,-0.004983887
-0.1517975,-0.30492496
-0.35534206,-0.27419072
-0.24761456,-0.23336507
0.16568963,0.16379341
0.012841495,0.017215438
0.0067202384,-0.00034697354
-0.031151673,-0.014379166
-0.012015134,-0.013380304
0.019804657,0.0035765767
-0.0029929727,0.010613084
-0.12318557,-0.14624843
-0.0040853834,-0.035233945
0.5192675,0.35908797
0.3427261,0.25030485
-0.12457085,-0.116546065
0.09339695,0.10609921
1.5437992,1.3274429
0.6390593,0.49234748
0.012131952,0.004308097
0.0048690503,0.008736014
0.3037225,0.36860347
0.5781074,0.573914
0.11022882,0.12788792
-0.07402301,-0.04180722
0.18261236,0.2167722
-0.049158446,-0.0037490427
-0.15162703,-0.15139948
0.7692677,0.76354325
0.0045629693,0.036372006
0.08249465,0.103613555
-0.3345456,-0.2679401
0.3678625,0.5068302
-0.015051438,-0.091481015
-1.1145769,-1.191206
0.024163969,0.018188268
-0.042520016,-0.08162375
-0.006098188,-0.011330739
0.010584671,0.0052452236
-0.036734324,-0.041641638
-0.11907227,-0.10166395
-0.17046273,-0.15294611
-0.37405545,-0.3510905
-0.66169494,-0.6233587
1.1792469,0.686972
0.036934182,0.051802896
-0.018286552,-0.026380166
0.08480589,-0.000642024
-0.39022946,-0.36165643
0.35678422,0.4333024
-0.008526379,-0.052085564
0.17877775,0.33929205
-0.12348844,-0.091682196
0.02293475,0.015168205
0.0363677,0.040207624
0.013729258,0.024658754
-0.004468472,-0.008574009
0.054463428,0.04310058
0.27361673,0.32994395
0.09978637,0.08953926
-0.022061707,-0.014075413
0.1812026,0.17333661
-0.08072503,-0.056976333
0.3970933,0.39387536
0.17020974,0.12174924
-0.16382293,-0.12955293
0.5041457,0.6406649
0.016602147,0.031418823
0.026586723,0.0280281
0.8039613,0.9704384
-0.73592895,-0.78212416
0.036517642,0.012025788
0.045419145,0.075224176
0.23389181,0.26388103
0.01556988,-0.08741872
0.4626854,0.5014725
0.04673752,-0.0795469
-0.017910086,-0.0060802624
-0.022586755,-0.008718103
-0.045610692,0.0125679
0.0075306916,0.0479618
0.045474805,0.05296228
-0.0798095,-0.055744782
0.027299684,0.033480212
-0.46897557,-0.39833468
0.7983916,0.7843614
0.2662746,0.32067502
0.030572623,0.05571519
0.01529597,0.039015308
-0.3204599,-0.28878397
1.2505157,1.0258117
-0.065156296,-0.062288098
-0.10760409,-0.085408896
0.08593415,0.08073484
-0.15997116,-0.15892503
-0.12704438,-0.13991189
0.19164853,0.22167815
0.15220943,0.12941265
0.095722616,0.086330324
0.18392387,0.15940464
-0.2690689,-0.24051648
0.39547825,0.33917361
0.7077329,0.6691462
-0.11251071,-0.094852805
0.08575281,0.11391674
0.0036290784,0.023126096
0.0070348457,0.032793254
0.07783142,0.1155493
-0.04062651,-0.05397825
-0.11810488,-0.034331344
0.04788869,0.08981684
-0.056253366,-0.026188985
0.017946364,0.014149711
0.037089918,0.020923957
0.28382862,0.3188458
-1.4993198,-1.3984802
-0.31376937,-0.23837334
-0.025651406,-0.054569222
-0.019697094,-0.019779533
-0.033183657,-0.047260046
-0.0028826357,0.0028574169
-0.097117536,-0.10944551
-0.19442928,-0.15608874
-0.0022654291,-0.0111620985
-0.91907287,-0.871352
-0.01739108,-0.025046244
0.049733732,0.04428029
0.9970056,0.7531408
-0.044972375,-0.017996162
0.06456396,0.067343
-0.13553536,-0.1194967
-0.18555811,-0.14898081
0.20077333,0.18013532
-0.6382376,-0.57239234
-0.43001246,-0.43607682
-0.3930769,-0.40426737
-0.2573395,-0.27181834
0.043200027,0.015316337
0.22918099,0.2758155
-0.12540331,-0.113910496
0.044650067,0.025635168
-0.02792311,-0.035090826
0.0009071871,0.007962197
-0.048222736,-0.025100954
-0.003377497,0.015816793
0.02494875,0.030200146
-0.008554913,0.006633058
-0.45587194,-0.30759922
-0.5506748,-0.4789718
0.02248276,0.026124641
-0.3989454,-0.3645459
0.11072439,0.10586541
-0.40000284,-0.3930897
-0.22696948,-0.22051021
0.109730184,0.12155895
0.47430807,0.52879506
-0.6715076,-0.569379
0.06877936,0.0620078
-0.09108503,-0.08142698
-0.03426156,-0.07014386
1.1250055,1.0381687
0.015182912,0.010088272
-0.061568223,-0.030715004
-0.033696696,-0.045787297
0.08813328,0.08547133
0.67341727,0.6984329
0.72126013,0.85095286
-0.1977714,-0.23454025
0.32145765,0.34242424
0.044826828,0.03526762
0.0051614773,0.042039216
-0.012793811,-0.006912969
-0.0040613557,0.007258475
0.03675568,0.027605943
0.014111401,0.03500679
0.38414764,0.34689897
-0.06397062,-0.01968953
0.22820684,0.22108814
-0.514105,-0.49329394
0.017712597,0.014767341
0.10407434,0.07185303
-0.0032938735,0.016518392
-0.004678528,0.00494124
0.00035844828,0.020981394
0.025159601,0.023005009
-0.0031905188,0.0012914091
0.0048358073,-0.00074732304
0.03359422,0.048224665
-0.008739318,-0.021043062
0.04581477,0.058731273
-0.03706856,0.0026664883
0.004387021,0.011835948
0.0050731385,0.0031883717
-0.7569878,-0.78078866
-0.5147997,-0.5048852
0.5292062,0.5196638
0.59184813,0.5664952
0.032293446,0.028866038
0.02594194,0.028589398
-0.012785146,-0.011163831
0.050134383,0.03626287
0.009383728,0.0020284504
-0.006690559,-0.0048873276
-0.05416843,-0.07346161
-0.05780186,-0.08520843
-0.018662529,-0.006843008
-0.019688161,-0.0036674738
0.09604347,0.05814109
0.28047636,0.2461054
-0.3146897,-0.34062117
-0.66880345,-0.63842446
0.41111726,0.3954417
-0.17850816,-0.15204774
0.06965599,0.056273594
-0.021032186,0.011365369
-0.015728213,-0.030971311
0.021461958,0.019698218
0.29821184,0.33700016
0.45779634,0.44969696
0.022463584,0.036516495
-0.03817184,-0.026104331
0.24469921,0.3415605
0.39547536,0.83151615
0.39534304,0.407093
0.0008412771,-0.003635645
0.35348308,0.32252097
-0.06435161,-0.07314037
-0.0042250864,0.01516857
-0.03233802,-0.04150808
0.11297761,0.16045746
0.21415396,0.24790418
-0.028038587,-0.0067460574
0.010691937,-0.008810535
0.9542619,0.96027476
0.14766103,0.18318349
0.20829353,0.2684244
0.0021723378,0.042735443
0.1351762,0.109040506
0.09972778,0.07734315
-0.001549233,-0.02684629
-0.0063221664,0.029832527
-0.025872044,-0.090146154
-0.50743204,-0.5335573
0.20371534,0.04772844
-0.26613277,-0.22096892
0.010780346,0.020572044
0.00030649756,0.0081849545
0.08278638,0.123196416
-0.29615694,-0.23338756
-0.4430248,-0.08458311
-0.51648486,-1.1760197
0.074309416,0.053227097
0.20428576,0.23617122
0.115232006,0.08981757
0.7117673,0.72153914
-0.076832786,-0.059585698
0.07883615,0.09365733
0.037046082,0.025213897
-0.10644809,-0.07768658
0.5089735,0.44447044
-0.6105407,-0.61684716
-0.47730428,-0.46474782
0.14635035,0.167584
-0.08962783,-0.089340955
0.18621443,0.21068478
-0.023561012,-0.0020774826
-0.0014631521,-0.02041468
0.4896503,0.6049828
0.80614954,0.87136364
0.08718265,0.11865804
0.020757113,0.024552688
-0.0067638396,-0.012524359
0.008283979,0.005766496
0.09327089,0.083421946
0.10376237,0.094394624
-0.21099356,-0.198785
0.13948302,0.13617069
0.0033455575,0.010246567
0.0019688657,0.005384028
0.20137617,0.25513855
0.71831954,0.79930484
-0.005184951,0.0025370792
0.009892544,0.020561188
-0.0067098094,-0.0016670078
0.020371549,0.033184394
0.118917614,0.104663044
0.85261834,1.1004933
-0.65304095,-0.6681323
-0.8291636,-0.7789745
0.027585093,0.067157894
-0.04055036,-0.022768885
-0.59714603,-0.5782652
0.042211182,0.04461059
-0.13741757,-0.15963319
-0.17241468,-0.16628115
-0.058095492,-0.048605517
0.036289196,0.02912113
0.03867306,0.07284707
0.11857271,0.15617752
0.011925105,0.055740982
-0.12477249,-0.110071406
0.20261455,0.24263863
0.48973033,0.44324377
-0.53846645,-0.52856916
-0.41236192,-0.35697705
0.38809294,0.3057074
-1.1223159,-1.1060338
0.3095005,0.25935516
0.010127413,0.014102571
-0.5940114,-0.54097456
-0.25281158,-0.25115633
0.067401186,0.04634364
-0.008681082,-0.017789483
-0.030982818,0.026263695
0.26610428,0.2309008
-0.04494738,-0.04991573
-0.4217944,-0.3800355
0.0692489,0.082636535
-0.58480644,-0.5102637
0.053785257,0.052114934
-0.081916265,-0.03691782
-0.3559864,-0.34790456
-0.07789714,-0.042005554
0.003379406,0.008999124
-0.013559561,-0.023907974
-0.2965836,-0.26942754
-0.17427972,-0.18310796
0.12264535,0.03855151
-0.55063605,-0.52740455
0.086547926,0.04020176
0.32342112,0.2704198
0.014957549,0.057556212
-0.0089010205,-0.014602825
-0.4272456,-0.44115496
-0.037778392,-0.12866552
-0.0002048045,-0.0029203072
0.00737446,-0.014223635
0.48916206,0.48410732
-0.15921775,-0.13874437
0.0028314278,-0.033884145
0.03585504,0.08973393
0.1580091,0.1749073
-0.012291856,-0.048932493
-0.01381339,-0.026507594
-0.04709824,-0.038098976
-0.03761529,-0.04609879
0.13515566,0.11527382
0.26935303,0.17768478
-0.03512382,-0.057567053
0.024892833,0.020963207
0.024573717,0.013568208
0.10822501,0.09208054
0.23542413,0.23288615
0.12296353,0.10367211
-0.32700342,-0.2783951
-0.39338148,-0.378214
0.029414926,0.038797155
0.039202284,0.043138698
-0.06887261,-0.087599695
-0.6355397,-0.62271416
0.14612967,0.16998361
0.016821742,0.018415265
-0.039671835,-0.032493114
-0.49146366,-0.4972409
-0.84979874,-0.79211384
0.008397668,-0.04458575
0.22635728,0.22341126
-0.35391748,-0.36731672
-0.25621164,-0.22446653
-0.0006580271,0.012435064
0.010618975,0.0026305765
0.043697506,0.081446074
-0.0033563008,0.02574715
0.023918029,0.034188613
-0.08422255,-0.090765715
0.042335544,0.028244063
-0.023690382,-0.019199878
-0.102047846,-0.09372784
0.11852278,0.08845039
-0.05524717,-0.04484421
0.050026182,0.045597956
0.09114958,0.080778725
-0.039014075,-0.08257064
-0.20341645,-0.1266698
0.21407947,0.2992695
0.04453871,0.023453064
0.041122876,0.04000543
0.24401352,0.25345486
-0.5703793,-0.6152408
-0.03534495,-0.029709376
0.08586662,0.11704205
-0.43203014,-0.3989045
-0.28678504,-0.31857294
0.05143308,0.024569362
-0.37303054,-0.38431662
-0.004208819,0.009150699
0.0012702377,-0.008231342
0.15141968,0.07415725
-0.043361038,0.10106616
-0.107073046,-0.10252068
-0.020653069,-0.022102013
0.11834341,0.17789666
-0.011813095,0.011818334
-0.51490563,-0.49494052
0.2571427,0.33305377
0.08657417,0.07758862
-0.034137353,-0.05825144
0.059336483,0.04133419
-0.54064167,-0.52314925
0.10525815,0.09959632
0.77299225,0.81306124
-0.19516823,-0.18084091
-0.25997043,-0.27479452
0.32366323,0.4167999
-0.6409542,-0.5148914
0.007258716,0.026565097
-0.03631364,-0.02709882
0.07222047,0.06545624
0.00536499,0.0019554049
-0.15859161,-0.1487305
-0.011700654,-0.012734026
0.17706935,0.15672246
0.30261493,0.31027323
0.73391896,0.9165676
0.057613723,0.11401202
1.0089216,1.1388555
-0.8245889,-0.77820593
-0.572184,-0.5281468
-0.20107341,-0.18356273
0.16755006,0.15203735
0.007856198,-0.004657328
0.0020802163,0.008885853
0.0056657745,0.012036577
0.044376846,0.026242204
-0.13326006,-0.12502652
0.003886942,-0.006193958
-0.0023826095,0.016005456
0.37228897,0.37303632
-0.5915861,-0.52509356
0.12240411,0.13013554
-0.025699625,-0.039004475
-0.0064641843,0.0032024533
-0.018484427,-0.008689478
-0.0053040395,-0.0020215586
-0.007010315,0.015593797
-0.12111257,-0.35543782
0.9892423,1.0925208
-0.164112,-0.15492474
-0.015629848,-0.015786394
-0.123366416,-0.79425126
-0.1986318,-0.57929176
0.53374934,0.53348684
0.25731805,0.23600754
-0.25514895,-0.33204517
-0.91094023,-0.9055854
-0.2864805,-0.29809725
0.101264104,0.10253973
-0.16673909,-0.11717814
-0.2557051,-0.24345729
-0.7812809,-0.7533772
0.5809952,0.56054556
-0.26037228,-0.18699148
0.005872634,-0.032160968
-0.27713042,-0.12510139
-0.49577057,-0.41524684
-0.037002854,-0.042914398
-0.022238554,-0.028455168
0.086106785,0.09284661
-0.0314857,0.004735753
0.7830225,0.805132
-0.18289316,-0.1459323
0.29048052,0.28184426
0.06318488,0.052056983
0.0049134265,-0.0005310476
-0.1278058,-0.11477725
-0.16423781,-0.16960053
-1.2616072,-1.1980164
-0.19520128,-0.17454383
-0.06409032,-0.07385945
-0.8529414,-0.6992158
0.5667566,0.49133542
0.09894131,0.085675105
-0.043616686,-0.020493641
-0.052472904,-0.044577546
-0.03847251,-0.01703526
-0.8052838,-0.73745507
0.61229265,0.4898142
-0.07200478,-0.08368983
0.050172318,0.05808367
0.5485591,0.54091936
0.19611856,0.16658463
0.029392805,0.019392207
-0.11059564,-0.10389063
0.086991265,0.10301337
0.3453319,0.15826626
-0.4782381,-0.47015655
-1.0281295,-0.92840946
0.011648043,-0.0039540604
0.0028627524,0.009107798
0.18365124,0.19322732
0.02180203,0.030150607
-0.10825845,-0.065486446
0.3704511,0.42039773
-0.011012906,-0.012426175
0.39999437,0.40182734
0.058706526,0.036693513
-0.52232885,-0.47702307
-0.024735108,-0.01859381
0.027286284,0.020269036
-0.0137310345,0.0031419247
0.007887375,0.003763944
0.021077016,-0.0045985505
-0.06013024,-0.06804611
0.0053835907,0.028603569
-0.030288817,-0.020276785
-0.4055285,-0.38623914
-0.09461821,-0.12427403
0.031207575,0.0148874745
-0.06815097,-0.05301027
0.27546456,0.31793797
-0.8220124,-1.0764604
-0.04383397,-0.04660335
0.01353161,-0.0038844794
-0.026161725,-0.02078493
0.03561642,0.045292534
-0.055520587,-0.121162996
-0.50057983,-0.5623894
-0.0026454967,0.015610009
0.060280133,0.0729896
1.0064182,0.9729253
-0.91933584,-0.9018566
-0.009357259,0.01336129
0.0044386126,0.009382993
0.30440468,0.31757832
-1.1911002,-1.2352294
-0.27559543,-0.2948827
-0.028884502,-0.059296906
0.25933254,0.1612132
-0.45275742,-0.5628357
0.028278217,0.046643063
-0.046342865,-0.040996775
-0.21523687,-0.242242
-0.963369,-0.86874664
-0.62294924,-0.70339143
-0.69730014,-0.49371314
0.06258782,0.050161533
0.026955402,0.021671131
-0.047765214,-0.018559381
0.038796134,0.0441512
-0.010215223,0.018850364
0.0021165065,0.016185075
0.028438691,0.0080862045
-0.027172264,-0.026842415
-0.0075498065,0.013243079
-0.0075598424,-0.0011674911
0.19951841,0.16001892
0.5311605,0.571566
0.016459523,0.090988725
-0.13230088,-0.06527054
0.01030345,0.025011994
0.0038263705,0.024951115
-0.047612667,0.0018432103
0.28457135,0.28788057
0.8021101,0.5473609
0.5041589,0.44719464
0.04438597,0.054751836
-0.12430267,-0.10789919
0.04274544,0.053635463
0.06170416,0.08039236
-0.46702754,-0.35340828
-1.1647121,-1.0797927
1.0755199,1.0002949
0.2866261,0.3388379
0.34605965,0.30839884
0.35072777,0.4247738
-0.38572407,-0.36166808
0.44635847,0.470628
-0.0059580924,-0.02146466
0.0135496855,0.030952856
0.05722817,0.09079809
-0.1849187,-0.11847828
-0.016738277,-0.011106938
-0.002118618,0.018885791
-0.07909658,-0.12834074
0.13844016,0.15430537
-0.9951619,-0.9110096
0.6278958,0.65394086
-0.013660142,-0.02299875
-0.13752899,-0.1439247
0.16255596,0.16291697
-0.15732878,-0.14593749
-0.49397314,-0.3618847
-0.42099908,-0.3683015
-0.020013815,-0.005568549
0.24466461,0.22671717
0.548807,0.49689195
0.62684435,0.65114224
0.0051429593,0.016442455
-0.042550236,-0.04753883
-0.0009750013,-0.007728666
0.006563642,-0.010323659
0.26927403,0.21200933
0.2648703,0.29415828
0.82300055,0.796914
0.059986062,0.09584652
0.011595685,0.04263261
-0.008305969,-0.029994681
0.019000778,0.0034733936
0.017544191,0.0015115291
0.20797434,0.18712543
0.27962565,0.30001605
0.06440827,0.038762793
-0.36404037,-0.29217654
0.0050351243,0.009525932
-0.030265663,-0.014171004
0.026800927,0.01999116
0.06609103,0.066883385
0.04687429,0.06519046
-0.023212709,0.0026174188
-0.2597712,-0.24194035
-0.2992457,-0.17653546
0.16162221,0.15728244
0.07643596,0.05043851
-0.2373955,-0.21550097
0.09474753,0.13110518
-0.637178,-0.61912155
-0.354939,-0.41345757
0.35550988,0.37057424
0.11667916,0.12472318
-0.009131359,-0.010363378
0.0053039133,0.012343451
-0.30182824,-0.24192743
-0.5449875,-0.49247435
-0.45832884,-0.47663245
0.20910326,0.21144086
-0.009171962,0.0263718
-0.020300578,0.0123529285
0.83874416,0.86858034
0.45962244,0.51086116
-0.011402851,0.006283596
0.008117192,0.014447048
-0.2360405,-0.22013618
-0.06349811,-0.086783506
-0.044339962,-0.05441837
0.14704743,0.16739395
0.048858605,0.1324156
-1.0954065,-1.3448359
0.5146574,0.4802294
0.28291303,0.2697311
-0.33856958,-0.37257528
-0.40378082,-0.40954024
0.46991116,0.4153322
0.08226687,0.08181892
-0.006006462,-0.029760726
-0.057841487,-0.03465818
0.03378518,0.008436598
0.023529282,0.013859868
-0.0036339331,0.001090385
0.0132757025,0.021774903
0.21014783,0.16751522
0.15489316,0.11387287
0.16761577,0.16759437
-0.073422685,-0.078248635
-0.0613273,-0.060095213
-0.054069433,-0.03375879
-0.110991105,-0.1814151
0.07573131,-0.116597995
-0.2586929,0.055178016
0.2447516,0.0059675127
-0.095489934,-0.06987503
0.058661215,0.05902943
-0.036770087,-0.028461948
-0.010507854,0.022206098
-0.7315216,-0.7036662
-0.66444737,-0.57556385
-0.54637116,-0.5542258
0.7163937,0.81406796
0.05710631,0.067171976
0.006845059,0.029352263
-0.7700558,-0.78707266
0.50679624,0.5094245
-0.38471407,-0.40087652
-0.1058089,-0.10624477
0.069747545,0.05264298
0.05090283,0.048751235
-0.0015833303,0.0190503
0.0065816646,0.0046382993
-0.38254845,-0.35364583
-0.80477875,-0.6974348
0.03493737,0.009031929
0.1671568,0.24261776
0.05121749,0.08510443
-0.043127812,-0.030485585
0.12098931,0.16323769
-0.06594656,-0.061110914
-0.0030546205,-0.014228769
0.019538078,0.029964983
-0.011850562,0.0052938685
-0.0037951972,0.012194052
-0.2404491,-0.2576733
-0.087510854,0.07820368
-0.6899898,-0.5368165
-0.3760848,-0.2514521
-0.01808957,-0.011366658
0.0033503515,0.002015844
-0.27228522,-0.07890259
0.43823284,0.5220692
-0.011284507,-0.032895446
-0.020761553,-0.008900955
0.07401755,0.07533348
-0.013790848,-0.0239885
0.09770593,0.13003024
-0.5163147,-0.48591116
0.374978,0.3457946
-0.3021355,-0.31180465
-0.0041062455,0.0024947077
-0.045746177,-0.053816825
-0.40992343,-0.3571319
0.33471897,0.3653112
0.06897386,0.10891926
0.27791587,0.29004723
0.48651248,0.4379973
-0.6130899,-0.56155074
1.0532793,1.1111006
-0.38515764,-0.38709253
0.6707766,0.6758516
0.5832849,0.57453775
0.0042366837,0.03375993
0.008389303,0.047584236
-0.030606458,-0.02499573
0.00975223,0.0052634776
-0.07274711,-0.055361323
0.42437214,0.3771404
-0.46766222,-0.42686564
-0.37106025,-0.36188015
0.004877422,0.0041720346
0.038028136,0.03823155
-0.09039763,-0.070535555
-0.06395997,-0.072480455
0.030863917,0.047178105
0.06357212,0.08720237
-0.04515341,0.0067526624
-0.18991071,-0.15873554
0.27142245,0.2052118
-0.050889272,-0.09438716
0.018577602,0.025492266
-0.067548044,-0.04897411
-0.309657,-0.0003873706
0.9939625,0.78908134
0.0056934943,0.015749753
-0.10974676,-0.12067631
-0.1781308,-0.15033403
-0.8656008,-0.8453709
0.0155285895,0.022244401
0.006735742,0.0084338635
0.072210334,0.14385173
-0.00075096777,0.040666133
0.0025119674,-0.010107033
0.022622354,0.021533817
0.56336606,0.5929582
-0.40272018,-0.39171562
0.03394324,0.033119194
-0.09896902,-0.11555523
-0.26085508,-0.28039253
-0.08281745,-0.08890185
-0.83953536,-0.98833406
-0.3680663,-0.40315008
-0.6362417,-0.73645824
1.0605838,1.052688
-0.24368437,-0.104513586
0.38661903,0.3051834
0.047598045,0.09064684
0.010967018,0.033976898
0.01972524,0.03135039
-0.004780208,-0.03048852
0.033226587,0.053044237
-0.040562067,-0.037811518
0.01820606,0.007365398
-0.0013877298,0.011037469
-0.2660854,-0.24825354
0.6253129,0.59576154
-0.13159367,-0.15146232
0.09964033,0.11027929
-0.012999926,-0.005938053
0.026646517,0.00734742
0.012014187,0.017103001
-0.013329469,0.010081604
0.3924618,0.41369528
0.41582453,0.36607245
-0.075520955,0.06951601
-0.20514116,-0.18651539
-0.0013778041,0.008483447
0.003811655,-0.007760301
-0.005260195,-0.025905415
-0.28104267,-0.27934784
-0.5161832,-0.44384593
0.24655563,0.27615905
0.5040494,0.5624703
0.6111492,0.6567904
-0.8908874,-0.90907425
0.27761856,0.28941113
-0.37494084,-0.42118883
0.21060577,0.27569377
-0.009062046,0.025869332
-0.0029885424,0.011229262
0.09463851,0.08867436
-0.0158323,0.02934318
0.0064872648,0.01624266
-0.039047163,-0.025627255
0.0395473,0.008837961
0.056748312,0.042033747
0.028112452,0.031894818
-0.044964213,-0.03683524
-0.018056165,-0.011152677
0.015563192,0.007938206
-0.12471398,-0.10411276
0.28117588,0.2963093
0.8973144,0.92155635
-0.65787804,-0.5521186
0.077714756,0.16425604
-0.07267048,-0.057094365
0.10340126,0.09792144
0.020084899,0.020664632
-0.02735661,-0.027681172
-0.011203306,0.0029636323
1.1978235,1.062289
-0.6654466,-0.20503658
0.016693357,0.012136161
0.022693478,0.01824753
-0.02754369,-0.02869571
0.00037833897,0.0071447194
-0.018504601,-0.03698674
0.20693818,0.21361145
0.026503349,0.028675407
-0.01840887,-0.015648082
-5.0282262e-05,0.0011649355
-0.024315918,-0.047242194
0.54262507,0.5349612
0.3318614,0.31435508
0.14120688,0.12989889
0.14669327,0.15170395
-0.34606528,-0.33444273
-0.09768936,-0.10006346
-0.011311691,-0.011854805
-0.004289146,-0.0044188946
0.025324607,0.023901626
-0.040322006,-0.031141177
-0.16838473,-0.14514925
0.04055534,0.18511945
-0.73096836,-0.75491095
-0.7279752,-0.51341224
-0.06710058,-0.08621837
0.1638347,0.19599906
-0.4863035,-0.44547912
0.4566121,0.447491
0.040482115,0.021603927
-0.01829739,-0.007147774
0.4138623,0.3271854
-0.21810406,-0.24431762
0.10823404,0.1189965
0.11006228,0.11536279
0.116523534,0.11534489
-0.00010024058,-0.004263371
0.2126032,0.20852104
0.2755912,0.26413432
0.1513705,0.26507604
0.27147686,0.24094914
-0.4439512,-0.32677785
0.4003967,0.50938785
0.37653914,0.3249391
0.5386661,0.52983874
-0.2666174,-0.3036229
0.061093867,0.041219294
0.0039954716,0.020902783
0.011894136,0.032190874
-0.021648418,-0.005617112
-0.025119126,0.0018565059
-0.031163402,-0.023951426
-0.0062135616,-0.007472649
0.26249713,0.2789134
0.0654131,0.058034487
-0.037163112,-0.058408916
0.036081143,0.041476056
0.7775959,0.7954101
-0.39333695,-0.40589505
-0.04792673,-0.06376514
-0.16787522,-0.20365986
0.085588545,0.05677783
0.27489728,0.31449246
0.17777559,0.17440204
0.009037752,0.0070854425
-0.24075964,-0.24483365
0.036862835,0.023708463
-0.07291409,-0.073878825
-0.14713693,-0.1255403
0.37173802,0.3872484
0.48894477,0.5498076
-0.05476422,-0.042797267
-0.026195299,-0.018694937
0.05700565,0.030818373
0.13194518,0.17607783
-0.7706771,-0.7054173
0.65620905,0.7124797
-0.1671328,-0.5685444
0.52207524,0.6813538
0.19382174,0.19202802
-0.040494032,-0.007744178
1.3376807,1.3389707
-0.8536153,-1.1873065
-0.07269359,-0.09602575
-0.22676447,-0.20539497
0.3054911,0.24884382
0.054087207,0.090196386
0.13099708,0.0022687688
0.8652057,0.73780596
0.25604996,0.2180447
0.6463322,0.7562355
0.15787525,0.13834287
0.13765398,0.13858005
0.0036990792,0.007402517
0.002991333,0.007209033
0.025826056,0.044119425
0.08637453,0.08353406
-0.016839586,-0.019084454
0.033596672,0.026853636
-0.031252857,-0.024222404
-0.12965058,-0.136412
-0.085135564,-0.04626268
0.055060253,0.07639851
0.010722179,-0.005924776
0.09993533,0.109026015
0.004800962,0.022173226
0.005637277,0.009233072
1.086885,1.1578348
-0.013807995,-0.2639925
0.006025763,0.029636122
-0.014847564,-0.024391383
-0.40919763,-0.4218281
0.021417081,0.06926508
0.2728691,0.22601438
0.6105701,0.6307789
0.1191294,0.12235383
-0.123199865,-0.08183208
-0.042202637,-0.0630058
-0.030172087,-0.035156474
-0.078346625,-0.056449257
0.0099032335,0.02931656
-0.013296153,0.03194435
0.008116989,0.011248246
0.46183,0.58142495
-0.22809823,-0.2922287
-0.75066435,-0.58557916
0.3421849,0.3705945
0.2748266,0.26010472
-0.04282136,-0.0664348
-0.092058875,-0.086182535
0.3711752,0.36212838
-0.41185004,-0.43939102
-0.17961672,-0.23267671
-0.108543165,-0.09401727
-0.15313016,-0.1078354
0.014459321,0.017788604
0.046234325,0.04352729
-0.1609161,-0.15796068
0.07778831,0.07480222
0.011904659,0.0323077
-0.006117576,0.0012003034
0.4985857,0.39010316
0.9579258,0.71022934
-0.013002883,-0.0051670596
0.011043582,-0.0017784685
0.3851487,0.36425745
-0.10879083,-0.11157471
0.05558715,0.0895802
0.2863076,0.35638976
0.14063486,0.17548516
-0.029791005,-0.02461943
0.55438626,0.50583154
-0.6634034,-0.74239284
-0.026116572,-0.023866579
0.053763986,0.033259675
0.09309364,0.07207059
0.10335663,0.089423314
-0.30337617,-0.44316137
-0.07186756,-0.018437475
0.6542243,0.5056055
0.4304393,0.37655437
0.54920053,0.6025894
-0.40856534,-0.13004774
0.17030564,0.18642768
-0.05775632,-0.09825909
-0.59847903,-0.3966233
0.023894794,0.05936794
-0.32189155,-0.10235176
-0.033671193,-0.17327589
0.07683627,0.071316056
-0.04663675,-0.016995862
-0.08800151,-0.08618005
0.09139544,0.10395698
-0.6000026,-0.5726226
-0.7935355,-0.67818725
0.002495622,0.0033975393
-0.009003177,0.0045363754
0.0126314415,-0.0136425495
-0.02068902,-0.032119796
0.04424893,0.063205674
0.10597442,0.07774484
0.118188724,0.15606043
-0.092112355,-0.10109234
0.05007089,0.056083463
-0.15761808,-0.107893035
0.20893726,0.19462967
0.05934366,0.04717259
0.019595232,-0.033921823
0.32977447,0.35925037
0.11602,0.11462557
0.23123758,0.26421547
-0.68016493,-0.6522786
0.12111356,0.10566972
-0.41708913,-0.4036322
-0.20651263,-0.24114323
-0.5832004,-0.66162366
1.6563299,1.7851824
-0.014406947,-0.01677148
-0.00094461173,-0.0048139095
-0.10781571,-0.13956624
-0.045849703,-0.06810577
1.0401666,1.0580988
-0.46461242,-0.49332836
0.21447355,0.22388276
0.0075573935,0.03651339
0.9312234,0.84210867
-0.12869126,-0.04963793
-0.14951146,-0.16985172
-0.55843705,-0.5072041
-0.004896242,-0.00972864
0.004369856,0.023148686
0.16318555,0.12346574
0.24021439,0.30056733
-0.088719755,-0.08581601
-0.102270946,-0.08139826
-0.016569654,-0.01737158
0.05186008,0.039089143
-0.90764546,-0.86242044
-0.070392214,-0.057070494
-0.049051914,-0.06813953
0.03756359,0.05157122
-0.0069298856,-0.010768048
0.057936326,0.065950856
0.18209079,0.16442648
0.06808298,0.08667606
-0.031193994,-0.025593981
0.038225934,0.033411235
0.5285066,0.5143616
0.7582973,0.6873819
-0.18922524,-0.08557987
-1.2290993,-1.3261304
0.0035244904,0.027134895
-0.00014410196,-0.03545375
0.08283125,0.08518805
0.09681368,0.1149144
0.77994937,0.73665327
-0.23682985,-0.20238854
0.29756698,0.6118323
1.069962,1.2170007
-0.04018109,-0.049826577
-0.09599673,-0.08719765
0.113856226,0.106255725
0.03523308,0.06790723
1.1944301,1.1122016
-0.90961254,-0.9316984
0.19506359,0.22014698
-0.1985353,-0.16964915
-0.1944273,-0.23541534
0.44459116,0.4171757
0.036205165,0.013696499
0.09422077,0.101775244
-0.18648931,-0.19539815
-0.50956595,-0.47855467
-0.0037001008,-0.04026582
0.1373457,0.22288756
-0.017043732,-0.0060702935
-0.022211768,-0.004102111
0.009748041,0.008071303
0.013717465,0.0016985685
-0.0051974347,-0.008959517
0.30581748,0.3317697
-0.4142416,-0.4362641
0.19762433,0.19952291
0.008034578,0.024122477
0.033688873,0.06478909
-0.55482054,-0.4529606
-0.8082408,-0.9219912
-0.089703105,-0.09040593
0.17593871,0.14694682
-0.14436375,-0.080405414
0.5277401,0.5538366
-0.09868457,-0.09145117
0.06983308,0.05239503
-0.16065252,-0.1474586
-0.065389924,-0.06646925
0.005865399,-0.020521939
0.015589241,-0.0035252124
-0.7823919,-0.7272066
-0.26717302,-0.29136965
-0.021592986,0.12530904
-0.42731154,-0.50618315
0.008275135,0.010341078
-0.017679421,0.057607383
0.0814724,0.071349256
-0.06495728,-0.0493491
-0.12498312,-0.105739966
0.034138173,0.054059997
0.11320498,0.11934694
-0.061945252,-0.04998377
0.04680893,0.07427906
-0.028583838,-0.024143383
0.011946052,0.018397972
0.0025257932,0.039683595
-0.38376164,-0.37058657
-0.13466029,-0.1523075
-0.08716762,-0.07971276
0.7795702,0.73553425
0.018634366,0.018709943
-0.0017271076,-0.014519095
-0.61724716,-0.57591426
-0.8114965,-0.88506097
-0.11823175,-0.11666404
0.034969717,0.055557564
0.23852693,0.26962823
-0.13633628,-0.15414944
-0.00016776723,0.019580245
-0.0183401,-0.0074503124
0.062134594,0.13114747
-0.13418235,-0.12565899
-0.043912984,-0.03791692
-0.007923862,0.031327665
-0.06445246,-0.084957905
0.2103799,0.2205008
-0.039082795,-0.037901133
0.021043535,0.01639527
-0.32811975,-0.3398751
0.6406979,0.5302203
-0.87860215,-0.88382846
0.38328296,0.23852506
0.66601527,0.60107523
-0.20825455,-0.23054722
0.07281664,0.068106465
0.1576169,0.18456157
-0.2323949,-0.2690186
-0.13042143,-0.1595506
-0.10991557,-0.13266873
0.08573556,0.048995674
0.1376511,0.23481473
0.3305522,0.3082605
0.069700725,0.0630501
-0.05499205,-0.041166708
0.90167594,0.88807595
-0.34921217,-0.24405149
-0.047305305,0.011006743
-0.61382616,-0.65135556
1.4832884,1.1381687
0.23615915,0.48800182
-0.0054946267,-0.012137704
-0.015002229,0.0046040714
0.278781,0.22106521
0.13613868,0.14629403
-0.07361743,-0.102603815
0.0075433315,-0.001080811
-0.23777702,-0.19561511
-0.9119178,-0.88216746
-0.17692176,-0.13067666
0.043141093,0.029468521
0.026037203,0.046158217
0.05642996,0.06303772
-0.009447204,-0.014288917
0.045185875,0.06185615
-0.49407908,-0.45930877
-0.38457954,-0.37052003
-0.0033133822,-0.023234967
-0.11909033,-0.06901772
-0.08428652,-0.116114765
0.07975201,0.097341515
0.022357725,0.037167773
0.013814848,0.037888765
-0.17529544,-0.15973607
-0.03566311,-0.016627014
0.09822949,0.05599069
0.13424489,0.2110088
0.032524906,0.02260901
0.019931685,0.02097866
-0.6685595,-0.62008494
-0.40236235,-0.4489277
-0.015784372,-0.006627284
-0.027062736,-0.007230729
-0.0114144515,-0.008015521
-0.00042838763,0.0069357455
0.8520436,0.8130708
-1.3731793,-1.4509859
-0.1402285,-0.19616997
-1.1355544,-1.0871154
-0.0926244,-0.08885307
-0.008679482,0.020149097
-0.008456274,-0.006947659
-0.003571616,0.023208514
-0.193663,-0.1810327
0.16227193,0.1727536
0.021666816,0.027440116
-0.022856306,-0.03322205
0.65200156,0.8142786
-0.55870056,-0.92438376
1.1583186,1.0325887
0.4093642,0.38755757
0.15927853,0.14624253
-0.24755311,-0.2412361
-0.24621943,-0.17200011
-1.0508039,-1.0347428
0.00083281595,0.018683724
-0.0029862542,-0.023051769
0.12635158,0.12398475
0.119973764,0.14482924
0.023761168,0.022526756
-0.043854985,-0.033539683
0.18718535,0.20455053
0.5457393,0.52425385
0.0150013305,0.035399117
0.07509367,0.06666762
-0.12397823,-0.0062764585
0.9081779,0.93060714
-0.5534374,-0.47085172
-0.48824227,-0.46619478
0.08136954,0.027776606
0.90446895,0.81698686
-0.2627021,-0.24910422
0.26625177,0.28262433
-0.08470532,-0.082415715
-0.2372696,-0.2300676
-0.3187288,-0.2811003
0.15817204,0.14800833
1.4666681,1.3181853
0.57567775,0.4356377
-0.008510293,-0.0067484155
-0.011082467,-0.007991239
0.045319714,0.037641503
0.020272184,0.021110848
0.14719467,0.10687176
-0.00024552457,0.018200696
-0.4112532,-0.3344487
0.09989512,0.14931336
0.013690417,0.043362886
0.06123308,0.06726344
0.13436121,0.1930184
-0.08067263,-0.06918959
0.16134904,0.23856819
0.33226633,0.38794985
0.069561064,0.06882634
0.029533308,0.023587734
-0.40396687,-0.3749054
0.08560262,0.14189708
-0.036023717,-0.09971069
0.11851298,0.15283976
-0.24816482,-0.21776204
0.6985694,0.7044409
-0.03295939,-0.017109806
1.0632516,1.0390735
-0.15844467,-0.12600341
0.4869156,0.48776937
-0.0014940931,-0.010884993
0.01764084,0.004579723
0.22398436,0.14188331
0.21260132,0.28092235
-0.13224378,-0.11597557
0.1494215,0.15041736
-0.007235324,0.0007672012
0.022542732,0.02057743
1.0388377,0.9711298
0.1149899,0.14497177
0.09550941,0.120142594
0.34585488,0.32289746
-0.047161892,-0.037825808
-0.047679372,-0.027061045
-0.6509111,-0.63695693
0.9302944,0.8811476
-0.058929354,-0.07204243
0.045838222,0.057442322
-0.034626216,-0.008755023
-1.2203181,-1.1171093
-0.295972,-0.36129537
0.6864025,0.6344186
0.004069948,0.020613223
0.9637919,0.94213223
-0.4185084,-0.35115707
-1.4549062,-1.5596906
0.16690363,-0.024195354
0.18903023,0.1737255
0.6593936,0.65590787
0.091063835,0.08653444
-0.038316734,-0.047430158
0.35218593,0.35663265
-0.13210717,-0.13218585
0.14540966,0.1635586
-0.06222462,-0.078867294
-0.5880065,-0.74047047
0.04135665,0.048279777
0.044542406,0.05283211
0.68999064,0.83831614
0.36130488,0.16038258
0.024069954,0.015803032
-0.024065502,-0.04672259
-0.010154064,0.0032804757
-0.007849421,0.0077145398
-0.58021545,-0.5658269
1.2376375,1.1603667
-0.3969429,-0.346059
-0.9153899,-0.80805683
-0.024017092,-0.019110471
0.004754004,0.021886379
-0.34504396,-0.45931002
-1.3315251,-1.2202014
0.14964013,0.16220787
0.18137719,0.14971876
0.018256303,0.0055961907
0.018340657,0.0074277967
-0.006109394,0.01607757
0.05650194,0.05001992
0.025910497,0.028832018
0.007419788,0.019851223
0.0005847048,0.0020531788
0.003318245,0.008109957
-0.63331926,-0.59834284
0.025035318,0.028064936
0.018059425,0.028491206
0.014320206,0.01440157
0.32670498,0.33352333
-0.61419153,-0.6176068
-0.5813046,-0.53837764
0.35987082,0.36665916
0.07122361,0.043224134
0.027369708,0.05257383
0.02033607,-0.22617005
-0.21265817,-0.39538792
-0.18068507,-0.11691412
-0.10846098,-0.07147197
0.042893723,0.039481394
-0.14421901,-0.11915071
0.31084168,0.24911132
-1.2621291,-1.2522837
-0.009750168,-0.0057047084
-0.057047896,-0.044991404
0.48574296,0.47390553
-0.16641992,-0.1925807
0.024943456,0.025123969
0.009194743,0.007823557
-0.08386344,-0.095362306
-0.059687432,-0.10803409
-0.9987773,-0.8501121
0.055807583,0.08170055
-0.03093576,0.10478257
-0.17682557,-0.10146638
0.11570498,0.15203524
-0.14978418,-0.10126379
0.15105385,0.17904462
-0.774743,-0.6804812
-0.094632566,-0.051908616
-0.4275083,-0.45905048
0.03225477,0.044834875
0.1364592,0.15202345
0.061346114,0.06331898
-0.143584,-0.11723374
-0.07111375,-0.036988564
0.020157635,0.009202987
0.7875257,0.7800104
-0.03833375,0.019646183
0.063231274,0.06656395
-0.019857457,-0.03209527
-0.02562829,-0.017187923
-0.07392237,-0.056509137
0.09184324,0.109565765
-0.4270286,-0.4043497
0.0069272434,0.062878385
0.17486477,0.20688012
-0.34521493,-0.3290851
0.021433784,0.030255668
0.08140423,0.06525256
-1.5805767,-1.5878285
0.033309,0.02143021
0.038484316,0.016117662
0.20150113,0.0732144
-0.0629634,-0.071923494
0.0070347674,0.013223231
-0.018470066,-0.0073512495
0.015264099,-0.009260431
0.059527494,0.047653317
0.11002545,0.027074464
1.4698756,1.5746995
-0.033959284,-0.008155972
-0.01755217,-0.0037811995
0.4224069,0.46265042
-0.91389066,-0.88754
0.20797549,0.16871524
0.32412785,0.29690045
0.085867554,0.09270624
0.41452298,0.40523854
-0.06884815,-0.08403183
0.3151809,0.35487187
0.0018422238,-0.004421532
0.009226207,0.0042867362
-0.014959879,-0.0092347115
0.066635676,0.08898182
0.32570398,0.29493093
0.49124128,0.48718086
-0.08176794,-0.07605927
-0.031690154,-0.025767162
-0.027244631,-0.010873586
0.084115535,0.09867486
-0.0021123574,0.007130578
0.0078108404,0.030646905
0.030083805,0.030482396
-0.05860219,-0.055695474
0.6760989,0.6418751
0.74937034,0.7565518
-0.0694827,-0.07105331
0.043748982,0.05755189
1.1155941,1.0714476
-0.1559324,-0.04938227
-0.18511352,-0.16869523
-0.069387436,-0.004725367
0.0024570911,-0.0058807135
-0.017511612,0.00082850456
0.007675941,0.015306145
-0.0387876,-0.024371296
-0.8871393,-0.8022726
-0.26114607,-0.25068945
0.17516047,0.1431644
-0.07397976,-0.044129774
0.78796417,0.9225852
0.039413184,-0.1252514
0.019734062,0.038099058
-0.25793794,-0.24915619
-0.054830633,-0.035909176
0.0912956,0.09509231
0.63571167,0.50115865
-0.47940838,-0.40301472
0.28900206,0.36290005
0.18195333,0.1560607
-0.8965392,-0.84571326
-0.05356084,0.005487554
0.22675046,0.26978907
-0.21334285,-0.18156642
0.6278379,0.5291077
0.884387,0.8110132
0.10337858,0.08798991
0.028674569,0.024765775
0.037142947,0.0066903234
0.4280148,0.4737541
-0.003718969,-0.0025595054
0.016318299,0.0007953644
-0.2455511,-0.2373731
0.036213838,0.057275534
-0.21647844,-0.1707485
0.15952708,0.16799036
-0.020395812,-0.048526056
0.06415262,0.07797372
-0.027030855,0.029632732
-0.20618603,-0.19344367
0.42832518,0.4759908
-0.56988156,-0.5829433
-0.052014105,-0.03877306
-0.18526709,-0.18146579
-0.013834912,-0.0060678944
0.020616155,0.018974781
-0.32593614,-0.41638368
0.117848866,0.17605698
-0.08520945,-0.09419489
-0.7501375,-0.69668823
0.012332553,0.025462486
-0.0076908516,-0.013322055
-0.057937592,-0.038832583
-0.043706924,-0.018950582
-0.11379543,-0.092954084
-0.07331395,-0.09136382
-0.49141797,-0.47218448
-0.44651777,-0.43763176
0.09635028,0.08161589
-0.08670859,-0.06769547
-0.098173566,-0.090010166
-0.097477034,-0.07520881
-0.25337842,-0.18916877
-0.023319615,0.013149306
0.30663398,0.32723594
0.0018485549,0.016340569
0.011190371,0.022191137
-0.02449764,-0.029928938
-0.025277149,0.014651313
-0.07194152,-0.04651797
-0.12145174,-0.1245977
0.23971468,0.2567194
-0.23014078,-0.26192713
-0.1609352,-0.13981456
0.12448353,0.114849
0.01338602,0.016454741
-0.09304857,-0.06976801
-0.051700555,-0.029309854
-0.08068125,-0.05410696
0.16375853,0.14635453
0.014932806,0.034071393
-0.005029348,-0.021906808
0.12834771,0.1351502
-0.28332695,-0.28532293
-0.0064634904,0.03798686
0.034581337,0.018455565
0.325072,0.2762248
-0.22175336,-0.2765454
0.04711443,0.04009705
0.030654382,0.020368889
-0.82836616,-0.8586227
-0.06430928,-0.12049286
0.13872533,0.15983136
0.35892332,0.38580653
0.03250854,-0.013409637
-0.047000214,-0.00979358
-1.3083518,-1.352814
-0.50235426,-0.4669975
-0.049761854,-0.010338321
0.053412136,0.0434203
-0.08236283,-0.10092215
-0.31392956,-0.29621598
0.08693393,0.0658108
-0.11800152,-0.12967773
-0.32956272,-0.2516211
0.53017294,0.5310475
0.9066941,1.0526481
0.14280298,0.30058557
-0.020377886,0.011234239
-0.37968796,-0.27013463
-0.26919532,-0.24644104
0.26306883,0.28204733
-0.090728976,-0.07441143
-0.09261097,-0.065565825
0.082909346,0.09270848
-0.039781753,-0.05304131
-0.018824,-0.011726014
-0.013519935,-0.008739457
0.19021961,0.18994734
-0.354821,-0.2866295
0.63355446,0.69968724
-0.40357786,-0.38625196
0.1337544,0.13596344
-0.32369605,-0.3333689
0.5183749,0.4833965
0.62511253,0.57996374
-0.06150682,-0.08204497
-0.03814844,-0.01989153
-0.57929003,-0.65935117
-0.7609534,-0.87197995
-0.49994212,-0.6729307
0.3498987,0.64594615
0.00207396,-0.002256304
-0.042887732,-0.014205828
-0.25774276,-0.2615927
0.082235046,0.01861094
-0.4943768,-0.44617853
-0.15951255,-0.2120341
0.002743618,0.011824578
0.033048026,0.044579208
-0.3093453,-0.35997593
0.20514446,0.22499867
-0.16593972,-0.026570678
-0.4016357,-0.33930445
-0.6164409,-0.5545591
0.48244423,0.48073834
-0.35393298,-0.35192814
0.2062046,0.21100692
-0.20687507,-0.16071817
-0.33173755,-0.34548396
0.0104481755,0.014760099
0.008016155,0.024472997
1.0842216,1.0474125
1.1405945,1.1032119
0.00048888143,0.0089576095
-0.008592539,0.0024425834
-0.24989024,-0.34879145
0.09508605,0.06916703
-0.0044099716,0.018917844
-0.040028982,-0.016758412
-0.6254233,-0.5827591
-0.86566794,-0.73939383
0.0030924184,0.013291702
-0.011252393,-0.009949088
-0.08544916,0.101842284
1.0859497,0.9614658
-0.06881903,-0.10158165
0.27996892,0.30422008
-0.41275507,-0.44893172
0.551802,0.55000615
-0.35234937,-0.36609066
-0.012997394,-0.004855633
-0.07242534,-0.04136035
0.015359124,0.026632324
0.058997877,0.046799205
-0.026770763,-0.018691972
-0.0031510228,7.724017e-05
0.0005798368,-0.00065243244
0.040878907,0.034401543
-0.009353119,0.012802511
0.0023915546,-0.0013078302
-0.07910604,-0.08974698
0.004334313,0.024264596
-0.027610485,-0.023026586
-0.029197946,-0.030740246
-0.0020352087,0.005548045
0.012230406,0.01410941
-0.009582484,0.00033958256
0.032026086,0.052366942
-0.021007996,0.013430938
-0.1643396,-0.18579246
0.14446393,0.16241448
0.2248159,0.31450403
0.22953144,0.36986452
0.36548057,0.41522515
0.028642632,-0.010371238
0.78251565,0.8049337
-0.55471516,-0.54833716
-0.032439817,-0.036019154
0.078779444,0.12552959
-0.018261801,-0.009519622
0.0058500404,-0.0017955303
0.09024122,0.08862387
-0.031930305,-0.011471733
-0.017757975,-0.020670466
0.251334,0.2873861
-0.06378763,-0.027358279
0.11970084,0.119334884
-0.0102018835,0.014248885
-0.012332816,-0.03901626
-0.060969457,-0.017013393
-0.14296004,-0.10028003
-0.035540845,-0.021388702
-0.06940796,-0.063014016
-0.017545689,-0.044620566
0.008239308,0.012219861
-0.12453436,-0.12376004
-0.08896556,-0.07370484
-0.21104786,-0.22272444
-0.07978912,-0.09009023
0.011319885,0.007946119
0.020623777,0.012072951
-0.060672026,-0.027401946
-0.043196745,-0.034227848
-0.44200522,-0.43165052
0.58369696,0.52533007
-0.016375178,-0.018260464
0.011198498,0.015440986
-0.04446987,-0.04246193
0.008441536,0.01138185
0.6380405,0.7370119
1.6183066,1.5222139
-0.012270592,-0.01195427
-0.004602102,0.013171509
-0.06342758,-0.08728656
-0.7641648,-0.6685751
-0.06912267,-0.07736142
-0.09595814,-0.09143402
-0.058062606,-0.03938821
0.29023555,0.3021046
0.08201778,0.071640134
0.06653727,0.05738984
0.20051305,0.09407425
0.20606703,0.15342483
-0.74876785,-0.66459846
1.213234,1.37752
-0.06725305,-0.05587939
-0.15139225,-0.14499511
-0.033920098,-0.018118009
0.03400916,0.030700654
-0.086366445,-0.1027132
-0.13046956,-0.11483334
-0.010830118,-0.0046689734
-0.0016944942,0.0076209307
-0.041515194,-0.009959452
0.036819927,-0.0009005666
0.03665506,0.058552094
0.016999446,0.019627184
0.32596242,0.5307333
0.08618091,0.20437913
-0.07700871,-0.058955535
0.056230605,0.027877077
0.05157356,0.052788638
0.27366167,0.28995997
-0.025926255,-0.026606418
0.02128417,0.023550972
-0.001079281,-0.02838599
0.017492201,0.021707565
0.6041725,0.6263171
-0.6090371,-0.694167
0.009151619,0.022555456
0.0047725947,0.0149322
-0.017038804,-0.020782001
-0.00032682042,0.012145817
-0.29295868,-0.16424097
0.41350836,0.31534648
0.16438559,0.17846303
-0.1337944,-0.10806969
-0.035269752,-0.04367069
0.09908742,0.084757954
0.06387282,0.13074327
-0.6755818,-0.5919542
0.037877638,-0.008952431
-0.0021042014,0.015663788
-0.20355138,-0.20393917
-0.11510424,-0.1424877
-0.28774223,-0.27930146
0.10523102,-0.14971907
-0.0060817488,-0.014378808
0.029289044,0.032214552
0.028779369,0.006535396
-0.38115466,-0.3872962
-0.633527,-0.5544753
0.79648286,0.89804924
-0.47284395,-0.40787426
0.30543363,0.27611253
0.04278224,0.06524445
-0.18324542,-0.16171208
0.060850438,0.24657705
0.015103122,-0.06905314
-0.64489496,-0.57438266
0.03937372,0.09644613
0.081390366,0.09308376
-0.0003392897,0.012189284
-0.29442507,-0.22839378
0.3949466,0.39962506
-0.01836063,-0.005076535
-0.0020455634,-0.012791052
0.2371606,0.25402445
-0.26264125,-0.27366245
-0.24716431,-0.18939105
-0.10678954,-0.060912594
-0.123418786,-0.10697265
-0.10763,-0.076590225
0.0496049,0.072594546
0.038537942,0.0515628
-0.9859924,-0.8227616
-1.6080592,-1.4768178
0.15670794,0.18884578
0.47008407,0.4088566
-0.024928417,-0.049482048
-0.130945,-0.18539964
0.7394906,0.8117968
0.7244724,0.5362032
-0.029064357,-0.011905491
-0.073965594,-0.051326856
0.053879984,0.057826847
0.020448273,0.02940619
-0.09100835,-0.06767416
0.06770912,0.03964314
-0.31337172,-0.3520368
-0.28988072,-0.30853721
-0.035737492,-0.018088013
-0.00740584,-0.002274543
0.026505,0.016738012
0.053085558,0.10763198
0.0071306173,0.008369781
-0.29619998,-0.28052145
-0.028203607,-0.022713892
0.117289715,0.13525322
0.02009096,0.04725697
0.06658407,0.07298568
0.37175485,0.42467752
0.78127116,0.7867251
-1.1072593,-0.99052966
-0.6510132,-0.61477613
0.01595556,0.02155041
0.079742506,0.067435786
0.51705396,0.38534582
-0.48703122,-0.5240216
-0.043828003,-0.03937228
-0.09516616,-0.020129025
0.46539518,0.46898362
-0.33913124,-0.39462966
-0.05128052,-0.020710036
0.037953075,0.040428624
-0.15775594,-0.06308143
-0.17582817,-0.18788806
0.010605568,0.021884248
0.013479011,0.014941692
-0.005535117,-0.02544567
0.029322937,0.020787016
-0.075395,-0.07854644
-0.016398326,-0.026327059
0.1768395,0.17254585
-0.2534693,-0.24311836
0.4360308,0.4730176
-0.94330025,-0.87932277
-0.67491484,-0.5654983
-0.66372216,-0.6715089
0.21417435,0.1192833
-0.8981805,-0.8012803
1.1166978,1.0838861
0.6895,0.6626529
0.4227389,0.4345622
-0.51483154,-0.501506
0.2510183,0.26419654
-0.7236695,-0.54327327
0.19365215,0.29182065
0.7660291,0.8617209
0.7123171,0.74201035
0.30062652,0.3084347
-0.4893049,-0.42771566
-0.368526,-0.31351852
0.2132349,0.21016276
0.11413446,0.09944756
0.012629706,-0.07108465
-1.0500597,-1.0164688
-0.5578151,-0.5183822
0.45606,0.46192098
-0.077978685,-0.112520635
-0.013161703,0.020021737
-0.037257183,-0.028590702
0.018016808,-0.0047055483
0.024080664,0.032232486
-0.045454886,-0.04405877
-0.089135304,-0.079426385
0.10780978,0.12669732
0.3761009,0.38274544
0.405901,0.38580996
-0.034876056,-0.009675123
0.012271897,0.015764311
0.46711737,0.43444902
0.4611299,0.800858
-0.54501295,-0.3480441
0.7073577,0.61177254
-0.01207836,0.0014675409
-0.09205676,-0.10354975
-0.029175173,0.011778168
0.020202547,0.034143806
-0.016784132,-0.018295169
-0.10904305,-0.1053447
0.3687402,0.31790602
-0.26058513,-0.32077858
0.006050055,-0.013170488
-0.0025489256,0.0131249875
0.0010897093,0.037350327
0.0001231632,-0.011096552
0.007806913,0.042221345
-0.0038300427,0.013557836
-0.56808794,-0.42486438
-0.52040625,-0.4795223
0.4066519,0.39850366
0.28049552,0.268368
-0.0234356,-0.0043076053
-0.04600267,-0.050165266
0.19592571,0.21974903
0.5386987,0.5276178
-0.28836074,-0.39950353
-0.022260778,0.09092434
-0.041234005,-0.038581304
-0.09191377,-0.08258937
0.016048469,0.017176539
-0.0034785827,-0.0043417215
0.27932057,0.5282886
-0.21423554,0.056555957
-0.0057498375,0.006870225
0.009302133,0.028635353
-0.08691179,-0.14130428
-0.077882975,-0.028193653
0.1072492,0.12752946
0.87065077,0.9411477
-0.45089334,-0.49976075
-0.12209147,0.0053379536
0.0060015,0.01185827
-0.014317986,-0.0011408329
0.09636719,0.12316428
-0.17503251,-0.18334734
-0.15930544,-0.16742596
-0.07445747,0.044246286
0.7147212,0.49325752
-0.72637486,-0.5807985
-0.9451194,-1.0140905
-0.4316277,-0.3825301
-0.06639732,-0.056385264
0.005907423,0.036013022
0.36567393,0.36547908
-0.35451698,-0.32289553
-0.36195332,-0.3651468
-0.14057049,-0.065955594
-0.0377443,-0.03304498
-0.15788229,-0.14913578
0.1267496,0.06486216
0.027467508,0.06996967
0.016571024,0.022688337
0.029469503,0.03570898
-0.060478147,-0.09020835
-0.08071614,-0.07657288
0.07768066,0.083492436
0.024839517,0.004983321
-0.4743262,-0.37726474
0.50591505,0.5231134
-0.03746812,-0.0414527
-0.04588421,-0.049112722
0.25955474,0.2595566
-0.12836213,-0.16486229
1.0762976,0.9655599
-0.67426157,-0.6378626
-0.27968007,-0.27402824
-0.18512544,-0.16716267
0.8051387,0.80932647
-0.85167015,-0.7585779
0.37129644,0.35602176
0.5025978,0.40936643
0.0662836,0.070010886
0.12182331,0.120343015
0.05869441,0.07188445
0.11889461,0.1076501
0.018647833,0.01163378
1.0897293,1.0010387
-0.065352365,-0.053932503
0.12910935,0.13968192
0.018735012,0.019385979
0.05423915,0.037130117
0.07702546,0.05758494
0.053109895,0.029721797
-0.3213192,-0.35484675
-0.60070956,-0.58681923
-0.28289568,-0.25371215
-0.004354537,-0.0008203387
0.017775506,0.007227242
-0.059341088,-0.08308694
-0.0032278378,0.008623406
-0.009511076,0.003520131
-0.027631562,-0.032562815
-0.022114001,-0.043527544
-0.048081025,-0.018628672
-0.054330055,-0.025144666
-0.011628084,-0.0065326095
-0.13963729,-0.13526064
-0.09741969,-0.09039595
0.19325598,0.190532
0.0033034973,0.033515967
0.016742669,-0.0024864972
0.4304764,0.29363692
0.07778934,0.12641591
-0.09743284,0.0346526
0.7978653,0.4242003
-0.17508408,-0.20390433
-0.092405334,-0.062681556
-0.0047581904,0.02868101
-0.008162554,-0.0071932375
-0.98334396,-0.87465525
0.3267513,0.37814134
-0.007830682,-0.0105775595
-0.0044507654,0.033198133
-0.36685294,-0.35404316
0.28291142,0.2540859
1.2661076,1.1169865
-0.1243567,-0.22781456
-0.54839486,-0.4508056
1.2819366,1.2676212
0.13941449,0.11623174
0.24181056,0.2891324
-0.23168336,-0.23652497
0.6635271,0.65729463
0.08828123,0.06792037
0.06645118,0.027859017
0.08041991,0.099393606
0.008869084,-0.000805974
-0.48505846,-0.4605431
0.22264192,0.25453922
0.0072823027,-0.007400833
-0.037192598,-0.023739114
0.008884193,0.004488997
0.03352133,0.054555565
0.029494122,0.033564515
-0.028260699,-0.035351247
-0.26426467,-0.329902
-0.25302866,-0.20128717
0.016070588,0.032698594
-0.008267314,-0.012441263
-0.2552529,-0.26939088
-0.06396675,-0.085818514
0.008628926,0.004917003
-0.004624121,0.0073304623
-0.013302155,-0.0020683706
0.00961017,0.002566427
-0.048286814,-0.040608704
-0.013991155,-0.0053281486
0.04178746,0.029742785
0.06354271,0.054202497
-0.0034735226,-0.0025353655
-0.022416268,-0.028711334
-0.034484252,-0.023997232
0.09273195,0.06871961
-0.9912199,-0.7668842
-0.20844138,-0.025213256
0.14388376,0.08985656
-0.078349635,-0.074103534
-0.057453938,-0.032371
0.009045332,0.011884242
-0.37250406,-0.33754387
-0.45475352,-0.42295772
0.0036901706,-0.017540038
-0.09192666,-0.08523874
-0.15009916,-0.06800584
-0.7204145,-0.7987614
-0.34231845,-0.3515553
0.058451533,0.088397145
-0.030429102,-0.017567493
-0.051783375,-0.052165315
-0.010615966,0.031711563
0.0020066472,0.017597377
-0.0016540659,0.0043254644
0.13024361,0.12027279
-0.18068762,-0.19487418
-0.0359882,-0.008842066
-0.0046280753,-0.001571022
0.012716005,0.0057937056
0.45350462,0.42956376
0.18403858,0.18904762
-0.90369153,-0.8290086
0.25880277,0.36597687
-1.5427898,-1.4074838
0.6694671,0.5809711
0.007036415,-0.13721311
0.3080123,0.1671655
-0.121204406,-0.05462467
0.116383374,0.08457886
0.030902294,0.00818339
0.03608016,0.03029105
-0.33752128,-0.30548897
-0.01555147,-0.019959867
-0.11005276,-0.108838886
-0.045249555,-0.03499557
-0.10285637,-0.07074787
0.4464259,0.5436408
0.11190407,0.12337157
-0.15167588,-0.16697559
0.015614873,0.015661731
0.0037365071,0.01675342
-0.05942668,-0.05396533
-0.29615688,-0.24064708
0.062201276,0.0072250664
-0.55041385,-0.48075306
-1.1930125,-1.3140812
-0.04723275,-0.1374195
0.15542929,0.16960913
-0.16734207,-0.15877314
0.008699739,0.016292557
-0.002585584,-0.010023698
0.10245618,0.11916886
0.020044968,0.031438172
0.023869488,0.041487865
0.02631839,0.037732914
0.019061191,0.022254389
-0.012220923,-0.00017759204
-0.008188685,0.02436889
0.028736487,0.0129764825
0.08611345,0.08953699
0.49574447,0.48065352
0.26179922,0.28357702
-0.45345777,-0.45076883
-0.6923291,-0.6153483
0.503307,0.45474088
-0.5596975,-0.56010675
-0.4214934,-0.44107917
0.1474673,0.15345587
0.12194118,0.09007104
0.0045825597,-0.026292361
-0.061695077,-0.052927613
0.42154002,0.3571026
-0.21663044,-0.19263287
-0.024658615,-0.027803011
-0.009870126,-0.032623798
0.20892203,0.19957067
-0.00584389,-0.011473656
0.109296545,0.13438776
0.19120356,0.1869435
0.01569267,0.021801762
0.11011829,0.12892404
0.58023345,0.5742753
0.28301892,0.27050754
0.18160418,0.14610302
-0.107495695,-0.10225792
-0.03989311,-0.044608243
0.012118243,-0.006947905
0.020086981,0.048167087
0.017009553,0.09130208
0.21653128,0.23939243
-0.66899806,-0.6143002
0.0046791043,-0.0035089627
0.009894328,0.014758244
0.0049731056,0.0034436435
0.021687094,0.027385667
-0.0039013363,0.008824468
-0.00031933055,0.011832446
-0.40761754,-0.37555754
-0.19869399,-0.30444816
0.024371129,0.007523574
0.021051738,0.036317006
0.03257488,0.052520625
0.018757608,0.002963677
0.46264178,0.39198065
-0.13675512,-0.1389706
0.16118737,0.1613108
-0.22732902,-0.18673527
-0.44459248,-0.4460231
0.24060912,0.30289778
1.4307408,1.5560691
0.13837248,-0.04025723
1.0999767,0.89265203
0.0018718252,-0.1661644
0.00851029,0.029932693
-0.037833516,-0.020823866
0.006445341,0.019224994
-0.01958012,-0.014509916
0.7061397,0.7626636
0.56381154,0.69527113
-0.044846453,-0.043803312
-0.057641864,-0.04228568
0.49969816,0.42375225
1.0195072,0.99722517
-0.7112125,-0.64756435
0.5064521,0.59199965
-0.12115073,-0.647856
-0.00084372394,-0.23312849
-0.05917436,-0.03248802
-0.03252327,0.0016056299
0.043488305,0.0061614597
0.2987383,0.32907766
-0.003969385,0.01789242
0.10172327,0.11114674
-0.043791324,-0.02322945
0.22851312,0.20062384
-0.007741845,-0.0047965944
-0.0063770395,0.010345265
0.012050631,0.0654586
0.2220603,0.25300986
-0.21258587,-0.26975545
-0.55837965,-0.4396648
-0.0584217,-0.04992132
0.039410684,0.072302595
-0.026966363,-0.037652902
0.024240017,0.056770697
-0.06571908,-0.0601153
-0.029849753,-0.0084070265
-0.009138882,-0.0044188574
-0.027997505,-0.012514725
0.009344605,0.0025582388
-0.02403393,-0.014076054
-0.027269956,-0.016602732
-0.22584826,-0.18108669
-0.018070024,-0.013659626
-0.0007767639,0.0016612858
0.038339302,0.028892323
-0.047780298,-0.0360523
0.00076393003,-0.0033345968
-0.0032052947,0.003253758
0.48506337,0.4152611
0.21242124,0.19883701
0.039346367,0.026802257
-0.09450482,-0.070350155
-0.077739775,-0.10422597
0.53684294,0.5703487
0.5994347,0.44647944
-0.5370585,-0.48886746
-0.8844912,-0.91176397
0.0787026,0.09060866
-0.4938047,-0.4613561
0.037516758,-0.009042159
0.015713919,0.0060372055
-0.1908927,-0.23311782
0.07225933,0.071108796
-0.081871584,-0.06322907
0.04951159,0.024456888
0.0057600625,-0.004648447
0.11903325,0.13504308
0.15105712,0.14551543
-0.10051527,-0.107158504
-0.14976352,-0.17950413
-0.023634896,-0.0026619658
0.025973905,0.0035188943
0.09464085,0.117035806
0.43119794,0.45296285
-0.12605147,-0.16820857
-0.013959799,0.010825738
0.07463926,0.09532898
-0.045052588,-0.030941412
0.17285931,0.12996568
0.08420304,0.1735411
0.1583408,0.25219762
-0.24680263,-0.25829446
-0.2946497,-0.29171252
0.2360191,0.19930927
0.010029241,-0.00027062744
-0.013853294,0.013319194
-0.030482095,-0.021116756
0.007509242,0.01714851
-0.29904023,-0.276139
-0.11855066,-0.097048774
0.1408494,0.33338088
-0.58149165,-0.6296501
0.10469575,0.1142959
-0.066189215,-0.06802878
-0.13446304,-0.056765474
0.4874503,0.46764922
-0.1772323,-0.17922756
-0.026843207,-0.025361031
-0.5389859,-0.5314655
0.031578094,0.06722687
0.52947783,0.54205483
0.36575982,0.3338113
0.23560572,0.0682656
0.44405013,0.41917878
-0.008361756,-0.016255535
-0.03096481,-0.008319467
-0.5948667,-0.5699305
0.08621462,0.10748766
-0.6555833,-0.6908304
-0.60202444,-0.5320395
0.91358596,0.89060694
-0.15853392,-0.09271221
-0.15005684,-0.1331707
-0.19487652,-0.21371843
-0.0026184637,-0.006475508
0.09616928,0.089782
-0.11611536,-0.13075255
-0.37806314,-0.36398575
0.053250127,0.042855695
-0.03363781,-0.015112579
0.14785887,0.13431376
0.34268922,0.31769806
-0.8850723,-0.8439958
-0.5526036,-0.5773046
0.47523487,0.33431584
0.3284418,0.24386516
0.35563052,0.33994547
-0.17191225,-0.17749198
0.036135785,0.03637623
0.022045672,0.013720587
-0.04839617,-0.033203803
-0.023267105,-0.028067008
0.33781436,0.3390788
-0.29398915,-0.28638935
-0.2782644,-0.26200745
0.3864508,0.35296607
-0.37416127,-0.3462419
0.1707189,0.17079332
0.21650064,0.1208636
-0.14787471,-0.09417547
-0.092066705,-0.061166592
-0.084421694,-0.04409823
-0.004272388,9.68799e-05
0.0019530556,-0.011391997
-0.5296267,-0.502663
0.10485618,0.1472644
0.051362395,0.040234737
0.0121564865,0.025056705
0.014637556,0.021841481
-0.031655867,-0.006017998
-0.00072870636,0.015713632
-0.036744047,-0.02798982
0.015327552,0.019321635
-0.007552034,-0.0025992393
-0.027140139,0.055719063
-1.8244758,-1.8161365
-0.0065835295,-0.018465877
0.11335276,0.08688383
-0.074075945,-0.048468113
-0.12983239,-0.09040074
-0.029867668,-0.08410473
0.0113618905,0.043618247
-0.04920418,-0.055768125
-0.025063306,-0.043458343
0.07621383,0.051327214
0.050364725,0.03807363
0.25782624,0.28162563
1.2064925,1.5319495
-0.42184895,-0.42196673
0.15576634,0.16526811
-0.048639968,-0.057296284
0.14639847,0.1386725
-0.043197017,-0.030743375
-0.01976414,-0.019049346
0.4088062,0.43154645
-0.65871733,-0.5980484
-0.060011465,-0.07545306
-0.21418285,-0.21434152
-0.0047399956,-0.0017896369
-0.0111166425,-0.00077041984
-0.01646119,-0.013277382
0.03635063,0.03409429
0.027224809,0.044254348
0.09934406,0.08236253
0.012834679,0.016849346
0.024164569,0.019482702
-0.043421917,-0.032130115
-0.15629698,-0.16400476
0.073322676,0.06432554
0.087715745,0.07847762
-0.14815468,-0.08925885
0.6962632,0.7039744
-0.58565617,-0.5494891
-0.49720317,-0.59052646
-0.16355178,-0.11837078
0.05796417,0.04806911
0.014887394,0.01045993
-0.030650489,-0.024479792
-0.018544264,-0.009704851
0.14889985,0.21639107
0.3137998,0.2873518
-0.20792443,-0.19371782
0.76850027,0.75902295
-0.14778677,-0.14666753
-0.07117847,-0.084173515
0.5291263,0.6113992
0.015787661,-0.13614675
1.1140352,1.022654
0.005619071,0.055452988
-0.12698725,-0.11651662
0.011651009,0.016063832
0.052594982,0.03872627
-0.9469995,-0.8973732
-0.60937166,-0.54720366
-0.20578533,-0.18894704
0.12389912,0.11053674
-0.41366422,-0.3656592
-0.11989489,-0.05895835
0.017828252,0.0031568557
0.033123255,0.03158085
0.019404445,0.03625714
0.008806314,0.0032378137
-0.40535358,-0.38943136
-0.2276511,-0.26549804
0.030031137,0.04985261
-0.02675093,-0.007257983
-0.015939869,-0.014377072
0.012047004,0.02920486
0.3663374,0.35625198
-0.34071934,-0.3935582
0.42573446,0.25900853
0.92010736,0.9916128
-0.022133872,-0.011135906
0.015247984,0.016746908
-0.024829537,-0.017627291
0.0070676724,0.010414422
-0.062441558,-0.13701318
0.809527,0.7448619
-0.1216496,-0.10713079
-0.07673325,-0.058088332
-0.85625386,-0.674502
0.7165619,0.42186537
0.3042089,0.3210833
-0.612965,-0.7250548
-0.088850126,-0.090851516
-0.067694426,-0.06291817
-0.24796186,-0.22941405
0.17069349,0.18047076
0.11790241,0.118516006
0.6104012,0.6122669
0.014121389,0.02234687
-0.0012145392,-0.0054302067
-0.0042386455,-0.026357096
-0.1179855,-0.23784888
0.010135095,0.015532233
0.011095585,0.021538869
-0.39547008,-0.38597137
-0.15891519,-0.094502404
-0.0042949347,0.01987268
-0.04020982,-0.052194834
0.035495963,0.007973671
0.03155251,0.016052797
-0.5611483,-0.52749926
0.42611325,0.3706065
0.19108795,0.10601665
0.48520595,0.44206116
-0.36481696,-0.3241802
0.8878808,1.1437616
-0.561655,-0.5413248
0.019103853,-0.024656326
0.27832234,0.25843883
-0.31930834,-0.29862773
-0.2729929,-0.27203193
0.12724555,0.16017641
0.11791544,0.10799101
0.31907332,0.31633136
0.094794564,0.072864644
0.029489204,0.022584125
0.2831418,0.26684585
0.099175945,0.13834998
-0.33782354,-0.27710947
-0.4247116,-0.45321953
0.031607367,0.057780206
-0.7731106,-0.79530305
0.004975155,-0.0008420646
0.0021223242,-0.0053759515
0.028540585,0.040251672
0.022515895,0.034255996
-0.41565576,-0.38139415
-0.037140425,0.017271787
-0.016073277,-0.0026192144
0.008436139,0.004527718
0.017299648,0.014597654
-0.04481506,-0.04263039
1.00218,0.82628644
0.49225038,0.45234805
-0.44334581,-0.359278
0.19642493,0.1881688
0.03940136,0.012752481
-0.03303881,-0.0456198
-0.48883843,-0.46350247
-0.020157678,-0.022589803
0.03224157,0.036388017
0.027348446,0.011999607
-0.0317187,-0.026594765
-0.046449818,-0.044037804
0.49638528,0.36360314
0.34955516,0.35457575
-0.05531519,-0.03441952
-0.009164897,0.021601513
-0.3974002,-0.43417782
-0.3691677,-0.39041448
0.0035357913,-0.0015272051
0.8870412,0.90436596
0.017379515,0.0071729273
0.036584977,0.027671456
-0.094459325,-0.08479683
-0.030817114,-0.025754496
0.14285725,0.17391956
0.17474616,0.18331508
-0.012445759,-0.022020012
0.039252277,0.04998684
0.007598646,-0.013855934
-0.0845387,-0.10438439
0.08463938,0.04983242
1.0570948,1.0287462
0.036486328,0.0036693774
-0.60457176,-0.6002227
0.0063525373,0.015032791
0.67934895,0.66014695
-0.14683919,-0.20871893
-0.13114747,0.09207645
-0.030282836,-0.049310677
0.015750904,0.0047876835
-0.1452114,-0.12079507
-0.003035222,0.017450899
-0.02823572,-0.05724357
0.048610106,0.063627526
0.2060261,0.20597166
-0.03786447,-0.01349929
0.37612337,0.3966049
-0.29416543,-0.26221886
0.7272655,0.7325084
0.8789057,0.89054585
-0.575676,-0.60864234
1.3388028,1.2198899
0.030029599,0.021921106
-0.16921656,-0.15137364
0.08185606,0.072809055
-0.06695641,-0.046972796
-0.054321803,-0.15848354
-0.89658076,-0.9720495
-0.08140213,-0.102773026
-0.039138734,-0.004704371
-0.16080983,-0.16311659
0.07512867,0.12646334
0.027137322,0.03211534
0.0045341533,0.0087081045
-0.053388953,-0.0553196
-0.00901007,-0.013579011
0.06751193,0.04702416
0.052272767,0.030935585
-0.04153306,-0.023173586
-0.03397758,-0.039483666
0.5019702,0.43632624
0.4933703,0.4805991
0.0013079029,-0.009124562
0.012405228,0.008558452
0.004173804,0.023291238
0.13217501,0.16405518
0.050764948,0.01593221
-0.119420946,-0.05805716
0.015689755,0.040439293
-0.060756356,-0.060469434
-0.14696565,-0.16358028
-0.25322428,-0.26255822
0.23617221,0.24093711
0.32711798,0.32022136
0.009554144,0.061889887
-0.09987883,-0.20739587
0.078906305,0.108646
0.082504675,0.099775285
-0.04908922,-0.014663249
0.038564708,0.023418397
0.04948022,0.05369661
0.04934448,0.03331092
0.07422353,0.04761394
-0.44054237,-0.44466755
0.015496358,0.003983468
0.017668149,0.017112955
-0.35144013,-0.33109945
0.39866477,0.42364693
0.14858092,0.17808221
0.10867043,-0.047812045
0.033891976,0.048748344
-0.12644555,-0.12059699
0.18979508,0.16064319
-0.3713014,-0.33659434
-0.0027863977,-0.0070697144
-0.013295421,0.0059039295
-0.22004572,-0.18982203
0.11686311,0.11140418
0.17132537,0.17268807
-0.10658169,-0.10575087
-0.024514835,-0.073253855
-1.048203,-1.195474
0.25800824,0.22421393
0.07729214,0.06201169
-0.081972316,-0.026688792
-0.4513406,-0.4542433
-0.12984562,-0.09144115
0.064493634,0.1555854
-0.019353721,-0.027473062
0.017220952,0.005076185
-0.027602945,-0.033902466
-0.0046627643,0.026985034
-0.32587042,-0.32900742
-0.30225217,-0.29940122
0.0014675381,0.011504613
-0.047435213,-0.028038368
-0.1947411,-0.21360946
0.07889013,0.08964399
0.3043714,0.16996995
1.5653312,1.7651544
-0.10428822,-0.07648702
0.028828792,0.026554644
-0.013631891,-0.0018923208
-0.033101693,-0.019723445
0.031605054,0.031377442
0.055644773,0.034926355
0.24651337,0.23217131
0.07326864,0.07063943
0.0027686437,0.008562706
0.004811706,0.0014449507
0.23239973,0.24667278
0.06336356,0.08805415
-0.13919385,-0.144269
0.03471434,0.047193907
0.00066192704,0.019126028
-0.0012237753,0.018609226
-0.39014775,-0.3296886
-0.23450688,-0.33758718
-0.030929787,-0.0763392
1.0284405,1.0841836
-0.15587312,-0.13907573
0.23084292,0.2594911
-0.14825943,-0.14362834
0.099263616,0.11311686
-0.17646436,-0.19141313
-0.05601551,-0.087034434
-0.2513198,-0.34460118
-0.20858973,-0.17466897
0.033303164,0.048359066
-0.03038672,-0.01899454
0.026570339,0.05586718
0.429077,0.44987482
0.00038126542,0.0007406771
0.03380454,0.049199685
0.012785355,0.01645697
0.0016747339,0.026212811
0.3127272,0.23482595
-0.35718238,-0.36506763
0.65067625,0.6644069
0.1172066,0.13284703
0.113604985,0.07548781
0.023434274,0.011807919
-0.06330744,-0.04371211
0.0434286,0.036571696
-0.008871941,0.00039550662
0.08921956,0.07020889
0.08850452,0.07467751
-0.054584473,-0.05223258
0.7360922,0.66225725
-0.10436165,-0.1155681
0.09502494,0.098591134
0.28038728,0.24462277
-0.17594615,-0.43328
0.82184553,0.63594097
-0.049106542,-0.05466269
0.064808175,0.06399201
0.5875461,0.76781315
0.88791794,0.5972511
-0.13317713,-0.13005763
-0.043964073,-0.038640246
-0.009059224,-0.0013752729
-0.020649415,0.000915125
0.25908524,0.21956056
-0.15236957,-0.1274609
0.007827763,0.022059135
0.0044113076,0.032076314
-0.040947568,-0.02977559
0.015183892,-0.0006455779
0.17041717,0.23048298
-0.9270321,-0.65197945
-0.041949727,-0.03165943
-0.0896436,-0.07796167
-0.05911234,-0.075626105
-0.16222876,-0.16810392
-0.054952264,-0.04433424
0.021940997,0.015063524
0.00010755993,0.0068220943
0.002336562,-0.0071779788
-0.14097936,-0.12453977
0.012682086,0.0012486577
-0.1682122,-0.12993449
0.16665024,0.18697527
-0.1504095,-0.18090156
-0.028045237,-0.014969692
-0.005942469,0.034103274
0.42662904,0.40181473
0.6206177,0.814043
0.31332803,0.08822487
-0.67093074,-0.6894672
-0.20631856,-0.14648561
0.04665713,0.00049941987
-0.14867006,-0.16986783
-0.37099123,-0.40478572
-0.049718045,-0.042900622
-0.37966034,-0.3529354
-0.9321109,-0.8155774
0.04564107,0.04241927
0.0043561133,0.019842848
-0.36815047,-0.26423475
-0.50361043,-0.54396504
0.02037292,0.03267595
0.088815875,0.07204032
-0.007841144,0.0013054013
0.014189788,0.014883861
0.0018078866,-0.01607874
-0.00973723,-0.0022109747
0.054088075,0.015720308
0.045355137,0.06063834
0.0036572958,-0.00796207
0.03080057,0.031076714
-0.046539385,-0.043325707
0.13837579,0.17578466
0.1268662,0.16505073
-0.34508094,-0.36940604
-0.035029843,0.12336789
0.10972297,0.22005501
-0.2687484,-0.29822746
-0.30523944,-0.22789729
-0.12841031,-0.012995034
0.07908216,0.07589127
0.016340356,0.010950759
0.04390074,0.045394033
0.41039282,0.32548738
-0.21835357,-0.205024
-0.0061662905,0.19961308
0.5637584,0.49953312
0.560313,0.04202412
0.11046974,0.16740316
-0.05623183,-0.056032605
0.022464134,0.021205023
-0.3610888,-0.31651592
-0.31242776,-0.30132544
-0.020688634,-0.010190494
-0.049088992,-0.051967144
-0.5565622,-0.63188833
0.13899283,0.13837692
-0.67125887,-0.6530497
0.58967215,0.65249306
0.39316294,0.36356333
0.122073434,0.20044845
0.008657307,-0.026676878
0.015615165,-0.019401148
0.15222731,0.17076552
-0.10149012,-0.060211867
-0.15343106,-0.072167456
-0.52490985,-0.34859484
0.016263768,0.014663644
0.051843345,0.0316215
0.094348416,0.11865137
0.09687561,0.07887812
0.23806584,0.32123828
0.37393528,0.42210802
0.02809605,0.071911424
-0.004150784,-0.03090258
0.04161853,0.05204861
-0.07668066,-0.07571314
0.11862625,0.11480615
0.03078911,0.03075403


==> plots/force_xz_validation.dat <==
Target,Predicted
0.043247804,0.0341131
0.083337404,0.08166735
0.19555257,0.17612255
-0.043892268,-0.021286905
0.032928903,0.039543964
-0.0037475566,0.020139366
0.044825643,0.0071936175
0.011406336,0.014744744
0.059963793,0.035027333
-0.025066875,-0.02264297
-0.016106214,0.021673724
-0.0037469908,-0.018281773
0.62083995,0.57987976
-0.11295843,-0.09833497
-0.2689062,-0.2891652
0.004347782,0.025136068
0.01487614,-0.013360843
-0.007251935,0.0139198005
-0.023111854,0.03509018
-0.35229942,-0.3489838
-0.037420142,-0.0362776
-0.043659627,-0.01224494
0.2263417,0.2143135
-0.23668435,-0.21616447
0.0682839,0.0564321
0.036719702,0.051725835
-0.08471522,-0.081532486
-0.20183565,-0.19988836
0.043590073,0.028617345
0.041747212,0.039178073
0.177019,0.14428186
-1.1656041,-1.0268176
-0.0045292424,-0.008196741
0.14357711,0.1609607
0.20295963,0.16639858
-0.38552418,-0.32807577
0.008131476,-0.005923532
-0.030731706,-0.026040822
0.22669226,0.45431986
0.034772098,-0.10015628
-0.14598969,-0.142425
0.05039621,0.06200046
0.16592047,0.18831518
-0.34863147,-0.36593187
-0.04369168,-0.071919024
-0.2605575,-0.24753544
0.21902896,0.2070484
-0.8725425,-0.72538686
0.20945662,0.19214436
0.19843924,0.21018216
-0.14860508,-0.14744236
-0.45360455,-0.45188302
-0.4386344,-0.4039641
0.035676204,-0.15124072
-0.08995157,-0.051604778
-0.52407557,-0.46442372
-0.08363051,-0.06851667
0.043889422,0.023845255
-0.18636404,-0.17829533
0.27810252,0.3075019
-0.8070297,-0.6543572
0.7574161,0.85404587
-0.2586941,-0.28265703
0.48247442,0.39175582
0.040532153,0.019169949
-0.0017143083,0.008093223
-0.0023542892,0.007507406
-0.016520876,0.010369554
-0.008046416,-0.010853589
0.003275096,0.0129467845
-0.0136879245,-0.044449218
0.008767941,0.010215417
-0.010546622,-0.0028503835
0.007020695,0.00998117
-0.4539286,-0.36907607
0.08544229,0.059100285
1.0801804,1.0878644
-0.14173025,-0.11457187
-0.06764804,-0.043661058
0.015843024,0.015982077
-0.16755469,-0.16087233
-0.08457145,-0.06593157
0.7031624,0.74353015
1.0518757,1.053556
0.038937937,0.0304209
0.031723596,0.025323048
0.80319977,0.8142542
0.9796223,0.8419065
0.23857209,0.2326613
0.23450226,0.23392151
-0.22892231,-0.22129895
0.023323178,0.043729097
0.013861505,-0.020975463
-0.24329469,-0.22104542
0.5133621,0.39229524
-0.13361333,0.08479318
0.017161574,0.033579886
0.13269013,0.09785268
-0.22907893,-0.25658134
-0.40772194,-0.44683117
0.019031633,0.030532263
-0.05141492,-0.027824089
0.0876454,0.07347936
-0.12369407,-0.12317845
0.32946122,0.31070513
0.63885653,0.62221444
0.6041493,0.6223998
-0.6163744,-0.61519134
-0.0067188935,-0.0016496629
-0.0071959924,0.011165038
-0.080404945,-0.06615244
-0.032565773,-0.004983887
-0.1517975,-0.30492496
-0.35534206,-0.27419072
-0.24761456,-0.23336507
0.16568963,0.16379341
0.012841495,0.017215438
0.0067202384,-0.00034697354
-0.031151673,-0.014379166
-0.012015134,-0.013380304
0.019804657,0.0035765767
-0.0029929727,0.010613084
-0.12318557,-0.14624843
-0.0040853834,-0.035233945
0.5192675,0.35908797
0.3427261,0.25030485
-0.12457085,-0.116546065
0.09339695,0.10609921
1.5437992,1.3274429
0.6390593,0.49234748
0.012131952,0.004308097
0.0048690503,0.008736014
0.3037225,0.36860347
0.5781074,0.573914
0.11022882,0.12788792
-0.07402301,-0.04180722
0.18261236,0.2167722
-0.049158446,-0.0037490427
-0.15162703,-0.15139948
0.7692677,0.76354325
0.0045629693,0.036372006
0.08249465,0.103613555
-0.3345456,-0.2679401
0.3678625,0.5068302
-0.015051438,-0.091481015
-1.1145769,-1.191206
0.024163969,0.018188268
-0.042520016,-0.08162375
-0.006098188,-0.011330739
0.010584671,0.0052452236
-0.036734324,-0.041641638
-0.11907227,-0.10166395
-0.17046273,-0.15294611
-0.37405545,-0.3510905
-0.66169494,-0.6233587
1.1792469,0.686972
0.036934182,0.051802896
-0.018286552,-0.026380166
0.08480589,-0.000642024
-0.39022946,-0.36165643
0.35678422,0.4333024
-0.008526379,-0.052085564
0.17877775,0.33929205
-0.12348844,-0.091682196
0.02293475,0.015168205
0.0363677,0.040207624
0.013729258,0.024658754
-0.004468472,-0.008574009
0.054463428,0.04310058
0.27361673,0.32994395
0.09978637,0.08953926
-0.022061707,-0.014075413
0.1812026,0.17333661
-0.08072503,-0.056976333
0.3970933,0.39387536
0.17020974,0.12174924
-0.16382293,-0.12955293
0.5041457,0.6406649
0.016602147,0.031418823
0.026586723,0.0280281
0.8039613,0.9704384
-0.73592895,-0.78212416
0.036517642,0.012025788
0.045419145,0.075224176
0.23389181,0.26388103
0.01556988,-0.08741872
0.4626854,0.5014725
0.04673752,-0.0795469
-0.017910086,-0.0060802624
-0.022586755,-0.008718103
-0.045610692,0.0125679
0.0075306916,0.0479618
0.045474805,0.05296228
-0.0798095,-0.055744782
0.027299684,0.033480212
-0.46897557,-0.39833468
0.7983916,0.7843614
0.2662746,0.32067502
0.030572623,0.05571519
0.01529597,0.039015308
-0.3204599,-0.28878397
1.2505157,1.0258117
-0.065156296,-0.062288098
-0.10760409,-0.085408896
0.08593415,0.08073484
-0.15997116,-0.15892503
-0.12704438,-0.13991189
0.19164853,0.22167815
0.15220943,0.12941265
0.095722616,0.086330324
0.18392387,0.15940464
-0.2690689,-0.24051648
0.39547825,0.33917361
0.7077329,0.6691462
-0.11251071,-0.094852805
0.08575281,0.11391674
0.0036290784,0.023126096
0.0070348457,0.032793254
0.07783142,0.1155493
-0.04062651,-0.05397825
-0.11810488,-0.034331344
0.04788869,0.08981684
-0.056253366,-0.026188985
0.017946364,0.014149711
0.037089918,0.020923957
0.28382862,0.3188458
-1.4993198,-1.3984802
-0.31376937,-0.23837334
-0.025651406,-0.054569222
-0.019697094,-0.019779533
-0.033183657,-0.047260046
-0.0028826357,0.0028574169
-0.097117536,-0.10944551
-0.19442928,-0.15608874
-0.0022654291,-0.0111620985
-0.91907287,-0.871352
-0.01739108,-0.025046244
0.049733732,0.04428029
0.9970056,0.7531408
-0.044972375,-0.017996162
0.06456396,0.067343
-0.13553536,-0.1194967
-0.18555811,-0.14898081
0.20077333,0.18013532
-0.6382376,-0.57239234
-0.43001246,-0.43607682
-0.3930769,-0.40426737
-0.2573395,-0.27181834
0.043200027,0.015316337
0.22918099,0.2758155
-0.12540331,-0.113910496
0.044650067,0.025635168
-0.02792311,-0.035090826
0.0009071871,0.007962197
-0.048222736,-0.025100954
-0.003377497,0.015816793
0.02494875,0.030200146
-0.008554913,0.006633058
-0.45587194,-0.30759922
-0.5506748,-0.4789718
0.02248276,0.026124641
-0.3989454,-0.3645459
0.11072439,0.10586541
-0.40000284,-0.3930897
-0.22696948,-0.22051021
0.109730184,0.12155895
0.47430807,0.52879506
-0.6715076,-0.569379
0.06877936,0.0620078
-0.09108503,-0.08142698
-0.03426156,-0.07014386
1.1250055,1.0381687
0.015182912,0.010088272
-0.061568223,-0.030715004
-0.033696696,-0.045787297
0.08813328,0.08547133
0.67341727,0.6984329
0.72126013,0.85095286
-0.1977714,-0.23454025
0.32145765,0.34242424
0.044826828,0.03526762
0.0051614773,0.042039216
-0.012793811,-0.006912969
-0.0040613557,0.007258475
0.03675568,0.027605943
0.014111401,0.03500679
0.38414764,0.34689897
-0.06397062,-0.01968953
0.22820684,0.22108814
-0.514105,-0.49329394
0.017712597,0.014767341
0.10407434,0.07185303
-0.0032938735,0.016518392
-0.004678528,0.00494124
0.00035844828,0.020981394
0.025159601,0.023005009
-0.0031905188,0.0012914091
0.0048358073,-0.00074732304
0.03359422,0.048224665
-0.008739318,-0.021043062
0.04581477,0.058731273
-0.03706856,0.0026664883
0.004387021,0.011835948
0.0050731385,0.0031883717
-0.7569878,-0.78078866
-0.5147997,-0.5048852
0.5292062,0.5196638
0.59184813,0.5664952
0.032293446,0.028866038
0.02594194,0.028589398
-0.012785146,-0.011163831
0.050134383,0.03626287
0.009383728,0.0020284504
-0.006690559,-0.0048873276
-0.05416843,-0.07346161
-0.05780186,-0.08520843
-0.018662529,-0.006843008
-0.019688161,-0.0036674738
0.09604347,0.05814109
0.28047636,0.2461054
-0.3146897,-0.34062117
-0.66880345,-0.63842446
0.41111726,0.3954417
-0.17850816,-0.15204774
0.06965599,0.056273594
-0.021032186,0.011365369
-0.015728213,-0.030971311
0.021461958,0.019698218
0.29821184,0.33700016
0.45779634,0.44969696
0.022463584,0.036516495
-0.03817184,-0.026104331
0.24469921,0.3415605
0.39547536,0.83151615
0.39534304,0.407093
0.0008412771,-0.003635645
0.35348308,0.32252097
-0.06435161,-0.07314037
-0.0042250864,0.01516857
-0.03233802,-0.04150808
0.11297761,0.16045746
0.21415396,0.24790418
-0.028038587,-0.0067460574
0.010691937,-0.008810535
0.9542619,0.96027476
0.14766103,0.18318349
0.20829353,0.2684244
0.0021723378,0.042735443
0.1351762,0.109040506
0.09972778,0.07734315
-0.001549233,-0.02684629
-0.0063221664,0.029832527
-0.025872044,-0.090146154
-0.50743204,-0.5335573
0.20371534,0.04772844
-0.26613277,-0.22096892
0.010780346,0.020572044
0.00030649756,0.0081849545
0.08278638,0.123196416
-0.29615694,-0.23338756
-0.4430248,-0.08458311
-0.51648486,-1.1760197
0.074309416,0.053227097
0.20428576,0.23617122
0.115232006,0.08981757
0.7117673,0.72153914
-0.076832786,-0.059585698
0.07883615,0.09365733
0.037046082,0.025213897
-0.10644809,-0.07768658
0.5089735,0.44447044
-0.6105407,-0.61684716
-0.47730428,-0.46474782
0.14635035,0.167584
-0.08962783,-0.089340955
0.18621443,0.21068478
-0.023561012,-0.0020774826
-0.0014631521,-0.02041468
0.4896503,0.6049828
0.80614954,0.87136364
0.08718265,0.11865804
0.020757113,0.024552688
-0.0067638396,-0.012524359
0.008283979,0.005766496
0.09327089,0.083421946
0.10376237,0.094394624
-0.21099356,-0.198785
0.13948302,0.13617069
0.0033455575,0.010246567
0.0019688657,0.005384028
0.20137617,0.25513855
0.71831954,0.79930484
-0.005184951,0.0025370792
0.009892544,0.020561188
-0.0067098094,-0.0016670078
0.020371549,0.033184394
0.118917614,0.104663044
0.85261834,1.1004933
-0.65304095,-0.6681323
-0.8291636,-0.7789745
0.027585093,0.067157894
-0.04055036,-0.022768885
-0.59714603,-0.5782652
0.042211182,0.04461059
-0.13741757,-0.15963319
-0.17241468,-0.16628115
-0.058095492,-0.048605517
0.036289196,0.02912113
0.03867306,0.07284707
0.11857271,0.15617752
0.011925105,0.055740982
-0.12477249,-0.110071406
0.20261455,0.24263863
0.48973033,0.44324377
-0.53846645,-0.52856916
-0.41236192,-0.35697705
0.38809294,0.3057074
-1.1223159,-1.1060338
0.3095005,0.25935516
0.010127413,0.014102571
-0.5940114,-0.54097456
-0.25281158,-0.25115633
0.067401186,0.04634364
-0.008681082,-0.017789483
-0.030982818,0.026263695
0.26610428,0.2309008
-0.04494738,-0.04991573
-0.4217944,-0.3800355
0.0692489,0.082636535
-0.58480644,-0.5102637
0.053785257,0.052114934
-0.081916265,-0.03691782
-0.3559864,-0.34790456
-0.07789714,-0.042005554
0.003379406,0.008999124
-0.013559561,-0.023907974
-0.2965836,-0.26942754
-0.17427972,-0.18310796
0.12264535,0.03855151
-0.55063605,-0.52740455
0.086547926,0.04020176
0.32342112,0.2704198
0.014957549,0.057556212
-0.0089010205,-0.014602825
-0.4272456,-0.44115496
-0.037778392,-0.12866552
-0.0002048045,-0.0029203072
0.00737446,-0.014223635
0.48916206,0.48410732
-0.15921775,-0.13874437
0.0028314278,-0.033884145
0.03585504,0.08973393
0.1580091,0.1749073
-0.012291856,-0.048932493
-0.01381339,-0.026507594
-0.04709824,-0.038098976
-0.03761529,-0.04609879
0.13515566,0.11527382
0.26935303,0.17768478
-0.03512382,-0.057567053
0.024892833,0.020963207
0.024573717,0.013568208
0.10822501,0.09208054
0.23542413,0.23288615
0.12296353,0.10367211
-0.32700342,-0.2783951
-0.39338148,-0.378214
0.029414926,0.038797155
0.039202284,0.043138698
-0.06887261,-0.087599695
-0.6355397,-0.62271416
0.14612967,0.16998361
0.016821742,0.018415265
-0.039671835,-0.032493114
-0.49146366,-0.4972409
-0.84979874,-0.79211384
0.008397668,-0.04458575
0.22635728,0.22341126
-0.35391748,-0.36731672
-0.25621164,-0.22446653
-0.0006580271,0.012435064
0.010618975,0.0026305765
0.043697506,0.081446074
-0.0033563008,0.02574715
0.023918029,0.034188613
-0.08422255,-0.090765715
0.042335544,0.028244063
-0.023690382,-0.019199878
-0.102047846,-0.09372784
0.11852278,0.08845039
-0.05524717,-0.04484421
0.050026182,0.045597956
0.09114958,0.080778725
-0.039014075,-0.08257064
-0.20341645,-0.1266698
0.21407947,0.2992695
0.04453871,0.023453064
0.041122876,0.04000543
0.24401352,0.25345486
-0.5703793,-0.6152408
-0.03534495,-0.029709376
0.08586662,0.11704205
-0.43203014,-0.3989045
-0.28678504,-0.31857294
0.05143308,0.024569362
-0.37303054,-0.38431662
-0.004208819,0.009150699
0.0012702377,-0.008231342
0.15141968,0.07415725
-0.043361038,0.10106616
-0.107073046,-0.10252068
-0.020653069,-0.022102013
0.11834341,0.17789666
-0.011813095,0.011818334
-0.51490563,-0.49494052
0.2571427,0.33305377
0.08657417,0.07758862
-0.034137353,-0.05825144
0.059336483,0.04133419
-0.54064167,-0.52314925
0.10525815,0.09959632
0.77299225,0.81306124
-0.19516823,-0.18084091
-0.25997043,-0.27479452
0.32366323,0.4167999
-0.6409542,-0.5148914
0.007258716,0.026565097
-0.03631364,-0.02709882
0.07222047,0.06545624
0.00536499,0.0019554049
-0.15859161,-0.1487305
-0.011700654,-0.012734026
0.17706935,0.15672246
0.30261493,0.31027323
0.73391896,0.9165676
0.057613723,0.11401202
1.0089216,1.1388555
-0.8245889,-0.77820593
-0.572184,-0.5281468
-0.20107341,-0.18356273
0.16755006,0.15203735
0.007856198,-0.004657328
0.0020802163,0.008885853
0.0056657745,0.012036577
0.044376846,0.026242204
-0.13326006,-0.12502652
0.003886942,-0.006193958
-0.0023826095,0.016005456
0.37228897,0.37303632
-0.5915861,-0.52509356
0.12240411,0.13013554
-0.025699625,-0.039004475
-0.0064641843,0.0032024533
-0.018484427,-0.008689478
-0.0053040395,-0.0020215586
-0.007010315,0.015593797
-0.12111257,-0.35543782
0.9892423,1.0925208
-0.164112,-0.15492474
-0.015629848,-0.015786394
-0.123366416,-0.79425126
-0.1986318,-0.57929176
0.53374934,0.53348684
0.25731805,0.23600754
-0.25514895,-0.33204517
-0.91094023,-0.9055854
-0.2864805,-0.29809725
0.101264104,0.10253973
-0.16673909,-0.11717814
-0.2557051,-0.24345729
-0.7812809,-0.7533772
0.5809952,0.56054556
-0.26037228,-0.18699148
0.005872634,-0.032160968
-0.27713042,-0.12510139
-0.49577057,-0.41524684
-0.037002854,-0.042914398
-0.022238554,-0.028455168
0.086106785,0.09284661
-0.0314857,0.004735753
0.7830225,0.805132
-0.18289316,-0.1459323
0.29048052,0.28184426
0.06318488,0.052056983
0.0049134265,-0.0005310476
-0.1278058,-0.11477725
-0.16423781,-0.16960053
-1.2616072,-1.1980164
-0.19520128,-0.17454383
-0.06409032,-0.07385945
-0.8529414,-0.6992158
0.5667566,0.49133542
0.09894131,0.085675105
-0.043616686,-0.020493641
-0.052472904,-0.044577546
-0.03847251,-0.01703526
-0.8052838,-0.73745507
0.61229265,0.4898142
-0.07200478,-0.08368983
0.050172318,0.05808367
0.5485591,0.54091936
0.19611856,0.16658463
0.029392805,0.019392207
-0.11059564,-0.10389063
0.086991265,0.10301337
0.3453319,0.15826626
-0.4782381,-0.47015655
-1.0281295,-0.92840946
0.011648043,-0.0039540604
0.0028627524,0.009107798
0.18365124,0.19322732
0.02180203,0.030150607
-0.10825845,-0.065486446
0.3704511,0.42039773
-0.011012906,-0.012426175
0.39999437,0.40182734
0.058706526,0.036693513
-0.52232885,-0.47702307
-0.024735108,-0.01859381
0.027286284,0.020269036
-0.0137310345,0.0031419247
0.007887375,0.003763944
0.021077016,-0.0045985505
-0.06013024,-0.06804611
0.0053835907,0.028603569
-0.030288817,-0.020276785
-0.4055285,-0.38623914
-0.09461821,-0.12427403
0.031207575,0.0148874745
-0.06815097,-0.05301027
0.27546456,0.31793797
-0.8220124,-1.0764604
-0.04383397,-0.04660335
0.01353161,-0.0038844794
-0.026161725,-0.02078493
0.03561642,0.045292534
-0.055520587,-0.121162996
-0.50057983,-0.5623894
-0.0026454967,0.015610009
0.060280133,0.0729896
1.0064182,0.9729253
-0.91933584,-0.9018566
-0.009357259,0.01336129
0.0044386126,0.009382993
0.30440468,0.31757832
-1.1911002,-1.2352294
-0.27559543,-0.2948827
-0.028884502,-0.059296906
0.25933254,0.1612132
-0.45275742,-0.5628357
0.028278217,0.046643063
-0.046342865,-0.040996775
-0.21523687,-0.242242
-0.963369,-0.86874664
-0.62294924,-0.70339143
-0.69730014,-0.49371314
0.06258782,0.050161533
0.026955402,0.021671131
-0.047765214,-0.018559381
0.038796134,0.0441512
-0.010215223,0.018850364
0.0021165065,0.016185075
0.028438691,0.0080862045
-0.027172264,-0.026842415
-0.0075498065,0.013243079
-0.0075598424,-0.0011674911
0.19951841,0.16001892
0.5311605,0.571566
0.016459523,0.090988725
-0.13230088,-0.06527054
0.01030345,0.025011994
0.0038263705,0.024951115
-0.047612667,0.0018432103
0.28457135,0.28788057
0.8021101,0.5473609
0.5041589,0.44719464
0.04438597,0.054751836
-0.12430267,-0.10789919
0.04274544,0.053635463
0.06170416,0.08039236
-0.46702754,-0.35340828
-1.1647121,-1.0797927
1.0755199,1.0002949
0.2866261,0.3388379
0.34605965,0.30839884
0.35072777,0.4247738
-0.38572407,-0.36166808
0.44635847,0.470628
-0.0059580924,-0.02146466
0.0135496855,0.030952856
0.05722817,0.09079809
-0.1849187,-0.11847828
-0.016738277,-0.011106938
-0.002118618,0.018885791
-0.07909658,-0.12834074
0.13844016,0.15430537
-0.9951619,-0.9110096
0.6278958,0.65394086
-0.013660142,-0.02299875
-0.13752899,-0.1439247
0.16255596,0.16291697
-0.15732878,-0.14593749
-0.49397314,-0.3618847
-0.42099908,-0.3683015
-0.020013815,-0.005568549
0.24466461,0.22671717
0.548807,0.49689195
0.62684435,0.65114224
0.0051429593,0.016442455
-0.042550236,-0.04753883
-0.0009750013,-0.007728666
0.006563642,-0.010323659
0.26927403,0.21200933
0.2648703,0.29415828
0.82300055,0.796914
0.059986062,0.09584652
0.011595685,0.04263261
-0.008305969,-0.029994681
0.019000778,0.0034733936
0.017544191,0.0015115291
0.20797434,0.18712543
0.27962565,0.30001605
0.06440827,0.038762793
-0.36404037,-0.29217654
0.0050351243,0.009525932
-0.030265663,-0.014171004
0.026800927,0.01999116
0.06609103,0.066883385
0.04687429,0.06519046
-0.023212709,0.0026174188
-0.2597712,-0.24194035
-0.2992457,-0.17653546
0.16162221,0.15728244
0.07643596,0.05043851
-0.2373955,-0.21550097
0.09474753,0.13110518
-0.637178,-0.61912155
-0.354939,-0.41345757
0.35550988,0.37057424
0.11667916,0.12472318
-0.009131359,-0.010363378
0.0053039133,0.012343451
-0.30182824,-0.24192743
-0.5449875,-0.49247435
-0.45832884,-0.47663245
0.20910326,0.21144086
-0.009171962,0.0263718
-0.020300578,0.0123529285
0.83874416,0.86858034
0.45962244,0.51086116
-0.011402851,0.006283596
0.008117192,0.014447048
-0.2360405,-0.22013618
-0.06349811,-0.086783506
-0.044339962,-0.05441837
0.14704743,0.16739395
0.048858605,0.1324156
-1.0954065,-1.3448359
0.5146574,0.4802294
0.28291303,0.2697311
-0.33856958,-0.37257528
-0.40378082,-0.40954024
0.46991116,0.4153322
0.08226687,0.08181892
-0.006006462,-0.029760726
-0.057841487,-0.03465818
0.03378518,0.008436598
0.023529282,0.013859868
-0.0036339331,0.001090385
0.0132757025,0.021774903
0.21014783,0.16751522
0.15489316,0.11387287
0.16761577,0.16759437
-0.073422685,-0.078248635
-0.0613273,-0.060095213
-0.054069433,-0.03375879
-0.110991105,-0.1814151
0.07573131,-0.116597995
-0.2586929,0.055178016
0.2447516,0.0059675127
-0.095489934,-0.06987503
0.058661215,0.05902943
-0.036770087,-0.028461948
-0.010507854,0.022206098
-0.7315216,-0.7036662
-0.66444737,-0.57556385
-0.54637116,-0.5542258
0.7163937,0.81406796
0.05710631,0.067171976
0.006845059,0.029352263
-0.7700558,-0.78707266
0.50679624,0.5094245
-0.38471407,-0.40087652
-0.1058089,-0.10624477
0.069747545,0.05264298
0.05090283,0.048751235
-0.0015833303,0.0190503
0.0065816646,0.0046382993
-0.38254845,-0.35364583
-0.80477875,-0.6974348
0.03493737,0.009031929
0.1671568,0.24261776
0.05121749,0.08510443
-0.043127812,-0.030485585
0.12098931,0.16323769
-0.06594656,-0.061110914
-0.0030546205,-0.014228769
0.019538078,0.029964983
-0.011850562,0.0052938685
-0.0037951972,0.012194052
-0.2404491,-0.2576733
-0.087510854,0.07820368
-0.6899898,-0.5368165
-0.3760848,-0.2514521
-0.01808957,-0.011366658
0.0033503515,0.002015844
-0.27228522,-0.07890259
0.43823284,0.5220692
-0.011284507,-0.032895446
-0.020761553,-0.008900955
0.07401755,0.07533348
-0.013790848,-0.0239885
0.09770593,0.13003024
-0.5163147,-0.48591116
0.374978,0.3457946
-0.3021355,-0.31180465
-0.0041062455,0.0024947077
-0.045746177,-0.053816825
-0.40992343,-0.3571319
0.33471897,0.3653112
0.06897386,0.10891926
0.27791587,0.29004723
0.48651248,0.4379973
-0.6130899,-0.56155074
1.0532793,1.1111006
-0.38515764,-0.38709253
0.6707766,0.6758516
0.5832849,0.57453775
0.0042366837,0.03375993
0.008389303,0.047584236
-0.030606458,-0.02499573
0.00975223,0.0052634776
-0.07274711,-0.055361323
0.42437214,0.3771404
-0.46766222,-0.42686564
-0.37106025,-0.36188015
0.004877422,0.0041720346
0.038028136,0.03823155
-0.09039763,-0.070535555
-0.06395997,-0.072480455
0.030863917,0.047178105
0.06357212,0.08720237
-0.04515341,0.0067526624
-0.18991071,-0.15873554
0.27142245,0.2052118
-0.050889272,-0.09438716
0.018577602,0.025492266
-0.067548044,-0.04897411
-0.309657,-0.0003873706
0.9939625,0.78908134
0.0056934943,0.015749753
-0.10974676,-0.12067631
-0.1781308,-0.15033403
-0.8656008,-0.8453709
0.0155285895,0.022244401
0.006735742,0.0084338635
0.072210334,0.14385173
-0.00075096777,0.040666133
0.0025119674,-0.010107033
0.022622354,0.021533817
0.56336606,0.5929582
-0.40272018,-0.39171562
0.03394324,0.033119194
-0.09896902,-0.11555523
-0.26085508,-0.28039253
-0.08281745,-0.08890185
-0.83953536,-0.98833406
-0.3680663,-0.40315008
-0.6362417,-0.73645824
1.0605838,1.052688
-0.24368437,-0.104513586
0.38661903,0.3051834
0.047598045,0.09064684
0.010967018,0.033976898
0.01972524,0.03135039
-0.004780208,-0.03048852
0.033226587,0.053044237
-0.040562067,-0.037811518
0.01820606,0.007365398
-0.0013877298,0.011037469
-0.2660854,-0.24825354
0.6253129,0.59576154
-0.13159367,-0.15146232
0.09964033,0.11027929
-0.012999926,-0.005938053
0.026646517,0.00734742
0.012014187,0.017103001
-0.013329469,0.010081604
0.3924618,0.41369528
0.41582453,0.36607245
-0.075520955,0.06951601
-0.20514116,-0.18651539
-0.0013778041,0.008483447
0.003811655,-0.007760301
-0.005260195,-0.025905415
-0.28104267,-0.27934784
-0.5161832,-0.44384593
0.24655563,0.27615905
0.5040494,0.5624703
0.6111492,0.6567904
-0.8908874,-0.90907425
0.27761856,0.28941113
-0.37494084,-0.42118883
0.21060577,0.27569377
-0.009062046,0.025869332
-0.0029885424,0.011229262
0.09463851,0.08867436
-0.0158323,0.02934318
0.0064872648,0.01624266
-0.039047163,-0.025627255
0.0395473,0.008837961
0.056748312,0.042033747
0.028112452,0.031894818
-0.044964213,-0.03683524
-0.018056165,-0.011152677
0.015563192,0.007938206
-0.12471398,-0.10411276
0.28117588,0.2963093
0.8973144,0.92155635
-0.65787804,-0.5521186
0.077714756,0.16425604
-0.07267048,-0.057094365
0.10340126,0.09792144
0.020084899,0.020664632
-0.02735661,-0.027681172
-0.011203306,0.0029636323
1.1978235,1.062289
-0.6654466,-0.20503658
0.016693357,0.012136161
0.022693478,0.01824753
-0.02754369,-0.02869571
0.00037833897,0.0071447194
-0.018504601,-0.03698674
0.20693818,0.21361145
0.026503349,0.028675407
-0.01840887,-0.015648082
-5.0282262e-05,0.0011649355
-0.024315918,-0.047242194
0.54262507,0.5349612
0.3318614,0.31435508
0.14120688,0.12989889
0.14669327,0.15170395
-0.34606528,-0.33444273
-0.09768936,-0.10006346
-0.011311691,-0.011854805
-0.004289146,-0.0044188946
0.025324607,0.023901626
-0.040322006,-0.031141177
-0.16838473,-0.14514925
0.04055534,0.18511945
-0.73096836,-0.75491095
-0.7279752,-0.51341224
-0.06710058,-0.08621837
0.1638347,0.19599906
-0.4863035,-0.44547912
0.4566121,0.447491
0.040482115,0.021603927
-0.01829739,-0.007147774
0.4138623,0.3271854
-0.21810406,-0.24431762
0.10823404,0.1189965
0.11006228,0.11536279
0.116523534,0.11534489
-0.00010024058,-0.004263371
0.2126032,0.20852104
0.2755912,0.26413432
0.1513705,0.26507604
0.27147686,0.24094914
-0.4439512,-0.32677785
0.4003967,0.50938785
0.37653914,0.3249391
0.5386661,0.52983874
-0.2666174,-0.3036229
0.061093867,0.041219294
0.0039954716,0.020902783
0.011894136,0.032190874
-0.021648418,-0.005617112
-0.025119126,0.0018565059
-0.031163402,-0.023951426
-0.0062135616,-0.007472649
0.26249713,0.2789134
0.0654131,0.058034487
-0.037163112,-0.058408916
0.036081143,0.041476056
0.7775959,0.7954101
-0.39333695,-0.40589505
-0.04792673,-0.06376514
-0.16787522,-0.20365986
0.085588545,0.05677783
0.27489728,0.31449246
0.17777559,0.17440204
0.009037752,0.0070854425
-0.24075964,-0.24483365
0.036862835,0.023708463
-0.07291409,-0.073878825
-0.14713693,-0.1255403
0.37173802,0.3872484
0.48894477,0.5498076
-0.05476422,-0.042797267
-0.026195299,-0.018694937
0.05700565,0.030818373
0.13194518,0.17607783
-0.7706771,-0.7054173
0.65620905,0.7124797
-0.1671328,-0.5685444
0.52207524,0.6813538
0.19382174,0.19202802
-0.040494032,-0.007744178
1.3376807,1.3389707
-0.8536153,-1.1873065
-0.07269359,-0.09602575
-0.22676447,-0.20539497
0.3054911,0.24884382
0.054087207,0.090196386
0.13099708,0.0022687688
0.8652057,0.73780596
0.25604996,0.2180447
0.6463322,0.7562355
0.15787525,0.13834287
0.13765398,0.13858005
0.0036990792,0.007402517
0.002991333,0.007209033
0.025826056,0.044119425
0.08637453,0.08353406
-0.016839586,-0.019084454
0.033596672,0.026853636
-0.031252857,-0.024222404
-0.12965058,-0.136412
-0.085135564,-0.04626268
0.055060253,0.07639851
0.010722179,-0.005924776
0.09993533,0.109026015
0.004800962,0.022173226
0.005637277,0.009233072
1.086885,1.1578348
-0.013807995,-0.2639925
0.006025763,0.029636122
-0.014847564,-0.024391383
-0.40919763,-0.4218281
0.021417081,0.06926508
0.2728691,0.22601438
0.6105701,0.6307789
0.1191294,0.12235383
-0.123199865,-0.08183208
-0.042202637,-0.0630058
-0.030172087,-0.035156474
-0.078346625,-0.056449257
0.0099032335,0.02931656
-0.013296153,0.03194435
0.008116989,0.011248246
0.46183,0.58142495
-0.22809823,-0.2922287
-0.75066435,-0.58557916
0.3421849,0.3705945
0.2748266,0.26010472
-0.04282136,-0.0664348
-0.092058875,-0.086182535
0.3711752,0.36212838
-0.41185004,-0.43939102
-0.17961672,-0.23267671
-0.108543165,-0.09401727
-0.15313016,-0.1078354
0.014459321,0.017788604
0.046234325,0.04352729
-0.1609161,-0.15796068
0.07778831,0.07480222
0.011904659,0.0323077
-0.006117576,0.0012003034
0.4985857,0.39010316
0.9579258,0.71022934
-0.013002883,-0.0051670596
0.011043582,-0.0017784685
0.3851487,0.36425745
-0.10879083,-0.11157471
0.05558715,0.0895802
0.2863076,0.35638976
0.14063486,0.17548516
-0.029791005,-0.02461943
0.55438626,0.50583154
-0.6634034,-0.74239284
-0.026116572,-0.023866579
0.053763986,0.033259675
0.09309364,0.07207059
0.10335663,0.089423314
-0.30337617,-0.44316137
-0.07186756,-0.018437475
0.6542243,0.5056055
0.4304393,0.37655437
0.54920053,0.6025894
-0.40856534,-0.13004774
0.17030564,0.18642768
-0.05775632,-0.09825909
-0.59847903,-0.3966233
0.023894794,0.05936794
-0.32189155,-0.10235176
-0.033671193,-0.17327589
0.07683627,0.071316056
-0.04663675,-0.016995862
-0.08800151,-0.08618005
0.09139544,0.10395698
-0.6000026,-0.5726226
-0.7935355,-0.67818725
0.002495622,0.0033975393
-0.009003177,0.0045363754
0.0126314415,-0.0136425495
-0.02068902,-0.032119796
0.04424893,0.063205674
0.10597442,0.07774484
0.118188724,0.15606043
-0.092112355,-0.10109234
0.05007089,0.056083463
-0.15761808,-0.107893035
0.20893726,0.19462967
0.05934366,0.04717259
0.019595232,-0.033921823
0.32977447,0.35925037
0.11602,0.11462557
0.23123758,0.26421547
-0.68016493,-0.6522786
0.12111356,0.10566972
-0.41708913,-0.4036322
-0.20651263,-0.24114323
-0.5832004,-0.66162366
1.6563299,1.7851824
-0.014406947,-0.01677148
-0.00094461173,-0.0048139095
-0.10781571,-0.13956624
-0.045849703,-0.06810577
1.0401666,1.0580988
-0.46461242,-0.49332836
0.21447355,0.22388276
0.0075573935,0.03651339
0.9312234,0.84210867
-0.12869126,-0.04963793
-0.14951146,-0.16985172
-0.55843705,-0.5072041
-0.004896242,-0.00972864
0.004369856,0.023148686
0.16318555,0.12346574
0.24021439,0.30056733
-0.088719755,-0.08581601
-0.102270946,-0.08139826
-0.016569654,-0.01737158
0.05186008,0.039089143
-0.90764546,-0.86242044
-0.070392214,-0.057070494
-0.049051914,-0.06813953
0.03756359,0.05157122
-0.0069298856,-0.010768048
0.057936326,0.065950856
0.18209079,0.16442648
0.06808298,0.08667606
-0.031193994,-0.025593981
0.038225934,0.033411235
0.5285066,0.5143616
0.7582973,0.6873819
-0.18922524,-0.08557987
-1.2290993,-1.3261304
0.0035244904,0.027134895
-0.00014410196,-0.03545375
0.08283125,0.08518805
0.09681368,0.1149144
0.77994937,0.73665327
-0.23682985,-0.20238854
0.29756698,0.6118323
1.069962,1.2170007
-0.04018109,-0.049826577
-0.09599673,-0.08719765
0.113856226,0.106255725
0.03523308,0.06790723
1.1944301,1.1122016
-0.90961254,-0.9316984
0.19506359,0.22014698
-0.1985353,-0.16964915
-0.1944273,-0.23541534
0.44459116,0.4171757
0.036205165,0.013696499
0.09422077,0.101775244
-0.18648931,-0.19539815
-0.50956595,-0.47855467
-0.0037001008,-0.04026582
0.1373457,0.22288756
-0.017043732,-0.0060702935
-0.022211768,-0.004102111
0.009748041,0.008071303
0.013717465,0.0016985685
-0.0051974347,-0.008959517
0.30581748,0.3317697
-0.4142416,-0.4362641
0.19762433,0.19952291
0.008034578,0.024122477
0.033688873,0.06478909
-0.55482054,-0.4529606
-0.8082408,-0.9219912
-0.089703105,-0.09040593
0.17593871,0.14694682
-0.14436375,-0.080405414
0.5277401,0.5538366
-0.09868457,-0.09145117
0.06983308,0.05239503
-0.16065252,-0.1474586
-0.065389924,-0.06646925
0.005865399,-0.020521939
0.015589241,-0.0035252124
-0.7823919,-0.7272066
-0.26717302,-0.29136965
-0.021592986,0.12530904
-0.42731154,-0.50618315
0.008275135,0.010341078
-0.017679421,0.057607383
0.0814724,0.071349256
-0.06495728,-0.0493491
-0.12498312,-0.105739966
0.034138173,0.054059997
0.11320498,0.11934694
-0.061945252,-0.04998377
0.04680893,0.07427906
-0.028583838,-0.024143383
0.011946052,0.018397972
0.0025257932,0.039683595
-0.38376164,-0.37058657
-0.13466029,-0.1523075
-0.08716762,-0.07971276
0.7795702,0.73553425
0.018634366,0.018709943
-0.0017271076,-0.014519095
-0.61724716,-0.57591426
-0.8114965,-0.88506097
-0.11823175,-0.11666404
0.034969717,0.055557564
0.23852693,0.26962823
-0.13633628,-0.15414944
-0.00016776723,0.019580245
-0.0183401,-0.0074503124
0.062134594,0.13114747
-0.13418235,-0.12565899
-0.043912984,-0.03791692
-0.007923862,0.031327665
-0.06445246,-0.084957905
0.2103799,0.2205008
-0.039082795,-0.037901133
0.021043535,0.01639527
-0.32811975,-0.3398751
0.6406979,0.5302203
-0.87860215,-0.88382846
0.38328296,0.23852506
0.66601527,0.60107523
-0.20825455,-0.23054722
0.07281664,0.068106465
0.1576169,0.18456157
-0.2323949,-0.2690186
-0.13042143,-0.1595506
-0.10991557,-0.13266873
0.08573556,0.048995674
0.1376511,0.23481473
0.3305522,0.3082605
0.069700725,0.0630501
-0.05499205,-0.041166708
0.90167594,0.88807595
-0.34921217,-0.24405149
-0.047305305,0.011006743
-0.61382616,-0.65135556
1.4832884,1.1381687
0.23615915,0.48800182
-0.0054946267,-0.012137704
-0.015002229,0.0046040714
0.278781,0.22106521
0.13613868,0.14629403
-0.07361743,-0.102603815
0.0075433315,-0.001080811
-0.23777702,-0.19561511
-0.9119178,-0.88216746
-0.17692176,-0.13067666
0.043141093,0.029468521
0.026037203,0.046158217
0.05642996,0.06303772
-0.009447204,-0.014288917
0.045185875,0.06185615
-0.49407908,-0.45930877
-0.38457954,-0.37052003
-0.0033133822,-0.023234967
-0.11909033,-0.06901772
-0.08428652,-0.116114765
0.07975201,0.097341515
0.022357725,0.037167773
0.013814848,0.037888765
-0.17529544,-0.15973607
-0.03566311,-0.016627014
0.09822949,0.05599069
0.13424489,0.2110088
0.032524906,0.02260901
0.019931685,0.02097866
-0.6685595,-0.62008494
-0.40236235,-0.4489277
-0.015784372,-0.006627284
-0.027062736,-0.007230729
-0.0114144515,-0.008015521
-0.00042838763,0.0069357455
0.8520436,0.8130708
-1.3731793,-1.4509859
-0.1402285,-0.19616997
-1.1355544,-1.0871154
-0.0926244,-0.08885307
-0.008679482,0.020149097
-0.008456274,-0.006947659
-0.003571616,0.023208514
-0.193663,-0.1810327
0.16227193,0.1727536
0.021666816,0.027440116
-0.022856306,-0.03322205
0.65200156,0.8142786
-0.55870056,-0.92438376
1.1583186,1.0325887
0.4093642,0.38755757
0.15927853,0.14624253
-0.24755311,-0.2412361
-0.24621943,-0.17200011
-1.0508039,-1.0347428
0.00083281595,0.018683724
-0.0029862542,-0.023051769
0.12635158,0.12398475
0.119973764,0.14482924
0.023761168,0.022526756
-0.043854985,-0.033539683
0.18718535,0.20455053
0.5457393,0.52425385
0.0150013305,0.035399117
0.07509367,0.06666762
-0.12397823,-0.0062764585
0.9081779,0.93060714
-0.5534374,-0.47085172
-0.48824227,-0.46619478
0.08136954,0.027776606
0.90446895,0.81698686
-0.2627021,-0.24910422
0.26625177,0.28262433
-0.08470532,-0.082415715
-0.2372696,-0.2300676
-0.3187288,-0.2811003
0.15817204,0.14800833
1.4666681,1.3181853
0.57567775,0.4356377
-0.008510293,-0.0067484155
-0.011082467,-0.007991239
0.045319714,0.037641503
0.020272184,0.021110848
0.14719467,0.10687176
-0.00024552457,0.018200696
-0.4112532,-0.3344487
0.09989512,0.14931336
0.013690417,0.043362886
0.06123308,0.06726344
0.13436121,0.1930184
-0.08067263,-0.06918959
0.16134904,0.23856819
0.33226633,0.38794985
0.069561064,0.06882634
0.029533308,0.023587734
-0.40396687,-0.3749054
0.08560262,0.14189708
-0.036023717,-0.09971069
0.11851298,0.15283976
-0.24816482,-0.21776204
0.6985694,0.7044409
-0.03295939,-0.017109806
1.0632516,1.0390735
-0.15844467,-0.12600341
0.4869156,0.48776937
-0.0014940931,-0.010884993
0.01764084,0.004579723
0.22398436,0.14188331
0.21260132,0.28092235
-0.13224378,-0.11597557
0.1494215,0.15041736
-0.007235324,0.0007672012
0.022542732,0.02057743
1.0388377,0.9711298
0.1149899,0.14497177
0.09550941,0.120142594
0.34585488,0.32289746
-0.047161892,-0.037825808
-0.047679372,-0.027061045
-0.6509111,-0.63695693
0.9302944,0.8811476
-0.058929354,-0.07204243
0.045838222,0.057442322
-0.034626216,-0.008755023
-1.2203181,-1.1171093
-0.295972,-0.36129537
0.6864025,0.6344186
0.004069948,0.020613223
0.9637919,0.94213223
-0.4185084,-0.35115707
-1.4549062,-1.5596906
0.16690363,-0.024195354
0.18903023,0.1737255
0.6593936,0.65590787
0.091063835,0.08653444
-0.038316734,-0.047430158
0.35218593,0.35663265
-0.13210717,-0.13218585
0.14540966,0.1635586
-0.06222462,-0.078867294
-0.5880065,-0.74047047
0.04135665,0.048279777
0.044542406,0.05283211
0.68999064,0.83831614
0.36130488,0.16038258
0.024069954,0.015803032
-0.024065502,-0.04672259
-0.010154064,0.0032804757
-0.007849421,0.0077145398
-0.58021545,-0.5658269
1.2376375,1.1603667
-0.3969429,-0.346059
-0.9153899,-0.80805683
-0.024017092,-0.019110471
0.004754004,0.021886379
-0.34504396,-0.45931002
-1.3315251,-1.2202014
0.14964013,0.16220787
0.18137719,0.14971876
0.018256303,0.0055961907
0.018340657,0.0074277967
-0.006109394,0.01607757
0.05650194,0.05001992
0.025910497,0.028832018
0.007419788,0.019851223
0.0005847048,0.0020531788
0.003318245,0.008109957
-0.63331926,-0.59834284
0.025035318,0.028064936
0.018059425,0.028491206
0.014320206,0.01440157
0.32670498,0.33352333
-0.61419153,-0.6176068
-0.5813046,-0.53837764
0.35987082,0.36665916
0.07122361,0.043224134
0.027369708,0.05257383
0.02033607,-0.22617005
-0.21265817,-0.39538792
-0.18068507,-0.11691412
-0.10846098,-0.07147197
0.042893723,0.039481394
-0.14421901,-0.11915071
0.31084168,0.24911132
-1.2621291,-1.2522837
-0.009750168,-0.0057047084
-0.057047896,-0.044991404
0.48574296,0.47390553
-0.16641992,-0.1925807
0.024943456,0.025123969
0.009194743,0.007823557
-0.08386344,-0.095362306
-0.059687432,-0.10803409
-0.9987773,-0.8501121
0.055807583,0.08170055
-0.03093576,0.10478257
-0.17682557,-0.10146638
0.11570498,0.15203524
-0.14978418,-0.10126379
0.15105385,0.17904462
-0.774743,-0.6804812
-0.094632566,-0.051908616
-0.4275083,-0.45905048
0.03225477,0.044834875
0.1364592,0.15202345
0.061346114,0.06331898
-0.143584,-0.11723374
-0.07111375,-0.036988564
0.020157635,0.009202987
0.7875257,0.7800104
-0.03833375,0.019646183
0.063231274,0.06656395
-0.019857457,-0.03209527
-0.02562829,-0.017187923
-0.07392237,-0.056509137
0.09184324,0.109565765
-0.4270286,-0.4043497
0.0069272434,0.062878385
0.17486477,0.20688012
-0.34521493,-0.3290851
0.021433784,0.030255668
0.08140423,0.06525256
-1.5805767,-1.5878285
0.033309,0.02143021
0.038484316,0.016117662
0.20150113,0.0732144
-0.0629634,-0.071923494
0.0070347674,0.013223231
-0.018470066,-0.0073512495
0.015264099,-0.009260431
0.059527494,0.047653317
0.11002545,0.027074464
1.4698756,1.5746995
-0.033959284,-0.008155972
-0.01755217,-0.0037811995
0.4224069,0.46265042
-0.91389066,-0.88754
0.20797549,0.16871524
0.32412785,0.29690045
0.085867554,0.09270624
0.41452298,0.40523854
-0.06884815,-0.08403183
0.3151809,0.35487187
0.0018422238,-0.004421532
0.009226207,0.0042867362
-0.014959879,-0.0092347115
0.066635676,0.08898182
0.32570398,0.29493093
0.49124128,0.48718086
-0.08176794,-0.07605927
-0.031690154,-0.025767162
-0.027244631,-0.010873586
0.084115535,0.09867486
-0.0021123574,0.007130578
0.0078108404,0.030646905
0.030083805,0.030482396
-0.05860219,-0.055695474
0.6760989,0.6418751
0.74937034,0.7565518
-0.0694827,-0.07105331
0.043748982,0.05755189
1.1155941,1.0714476
-0.1559324,-0.04938227
-0.18511352,-0.16869523
-0.069387436,-0.004725367
0.0024570911,-0.0058807135
-0.017511612,0.00082850456
0.007675941,0.015306145
-0.0387876,-0.024371296
-0.8871393,-0.8022726
-0.26114607,-0.25068945
0.17516047,0.1431644
-0.07397976,-0.044129774
0.78796417,0.9225852
0.039413184,-0.1252514
0.019734062,0.038099058
-0.25793794,-0.24915619
-0.054830633,-0.035909176
0.0912956,0.09509231
0.63571167,0.50115865
-0.47940838,-0.40301472
0.28900206,0.36290005
0.18195333,0.1560607
-0.8965392,-0.84571326
-0.05356084,0.005487554
0.22675046,0.26978907
-0.21334285,-0.18156642
0.6278379,0.5291077
0.884387,0.8110132
0.10337858,0.08798991
0.028674569,0.024765775
0.037142947,0.0066903234
0.4280148,0.4737541
-0.003718969,-0.0025595054
0.016318299,0.0007953644
-0.2455511,-0.2373731
0.036213838,0.057275534
-0.21647844,-0.1707485
0.15952708,0.16799036
-0.020395812,-0.048526056
0.06415262,0.07797372
-0.027030855,0.029632732
-0.20618603,-0.19344367
0.42832518,0.4759908
-0.56988156,-0.5829433
-0.052014105,-0.03877306
-0.18526709,-0.18146579
-0.013834912,-0.0060678944
0.020616155,0.018974781
-0.32593614,-0.41638368
0.117848866,0.17605698
-0.08520945,-0.09419489
-0.7501375,-0.69668823
0.012332553,0.025462486
-0.0076908516,-0.013322055
-0.057937592,-0.038832583
-0.043706924,-0.018950582
-0.11379543,-0.092954084
-0.07331395,-0.09136382
-0.49141797,-0.47218448
-0.44651777,-0.43763176
0.09635028,0.08161589
-0.08670859,-0.06769547
-0.098173566,-0.090010166
-0.097477034,-0.07520881
-0.25337842,-0.18916877
-0.023319615,0.013149306
0.30663398,0.32723594
0.0018485549,0.016340569
0.011190371,0.022191137
-0.02449764,-0.029928938
-0.025277149,0.014651313
-0.07194152,-0.04651797
-0.12145174,-0.1245977
0.23971468,0.2567194
-0.23014078,-0.26192713
-0.1609352,-0.13981456
0.12448353,0.114849
0.01338602,0.016454741
-0.09304857,-0.06976801
-0.051700555,-0.029309854
-0.08068125,-0.05410696
0.16375853,0.14635453
0.014932806,0.034071393
-0.005029348,-0.021906808
0.12834771,0.1351502
-0.28332695,-0.28532293
-0.0064634904,0.03798686
0.034581337,0.018455565
0.325072,0.2762248
-0.22175336,-0.2765454
0.04711443,0.04009705
0.030654382,0.020368889
-0.82836616,-0.8586227
-0.06430928,-0.12049286
0.13872533,0.15983136
0.35892332,0.38580653
0.03250854,-0.013409637
-0.047000214,-0.00979358
-1.3083518,-1.352814
-0.50235426,-0.4669975
-0.049761854,-0.010338321
0.053412136,0.0434203
-0.08236283,-0.10092215
-0.31392956,-0.29621598
0.08693393,0.0658108
-0.11800152,-0.12967773
-0.32956272,-0.2516211
0.53017294,0.5310475
0.9066941,1.0526481
0.14280298,0.30058557
-0.020377886,0.011234239
-0.37968796,-0.27013463
-0.26919532,-0.24644104
0.26306883,0.28204733
-0.090728976,-0.07441143
-0.09261097,-0.065565825
0.082909346,0.09270848
-0.039781753,-0.05304131
-0.018824,-0.011726014
-0.013519935,-0.008739457
0.19021961,0.18994734
-0.354821,-0.2866295
0.63355446,0.69968724
-0.40357786,-0.38625196
0.1337544,0.13596344
-0.32369605,-0.3333689
0.5183749,0.4833965
0.62511253,0.57996374
-0.06150682,-0.08204497
-0.03814844,-0.01989153
-0.57929003,-0.65935117
-0.7609534,-0.87197995
-0.49994212,-0.6729307
0.3498987,0.64594615
0.00207396,-0.002256304
-0.042887732,-0.014205828
-0.25774276,-0.2615927
0.082235046,0.01861094
-0.4943768,-0.44617853
-0.15951255,-0.2120341
0.002743618,0.011824578
0.033048026,0.044579208
-0.3093453,-0.35997593
0.20514446,0.22499867
-0.16593972,-0.026570678
-0.4016357,-0.33930445
-0.6164409,-0.5545591
0.48244423,0.48073834
-0.35393298,-0.35192814
0.2062046,0.21100692
-0.20687507,-0.16071817
-0.33173755,-0.34548396
0.0104481755,0.014760099
0.008016155,0.024472997
1.0842216,1.0474125
1.1405945,1.1032119
0.00048888143,0.0089576095
-0.008592539,0.0024425834
-0.24989024,-0.34879145
0.09508605,0.06916703
-0.0044099716,0.018917844
-0.040028982,-0.016758412
-0.6254233,-0.5827591
-0.86566794,-0.73939383
0.0030924184,0.013291702
-0.011252393,-0.009949088
-0.08544916,0.101842284
1.0859497,0.9614658
-0.06881903,-0.10158165
0.27996892,0.30422008
-0.41275507,-0.44893172
0.551802,0.55000615
-0.35234937,-0.36609066
-0.012997394,-0.004855633
-0.07242534,-0.04136035
0.015359124,0.026632324
0.058997877,0.046799205
-0.026770763,-0.018691972
-0.0031510228,7.724017e-05
0.0005798368,-0.00065243244
0.040878907,0.034401543
-0.009353119,0.012802511
0.0023915546,-0.0013078302
-0.07910604,-0.08974698
0.004334313,0.024264596
-0.027610485,-0.023026586
-0.029197946,-0.030740246
-0.0020352087,0.005548045
0.012230406,0.01410941
-0.009582484,0.00033958256
0.032026086,0.052366942
-0.021007996,0.013430938
-0.1643396,-0.18579246
0.14446393,0.16241448
0.2248159,0.31450403
0.22953144,0.36986452
0.36548057,0.41522515
0.028642632,-0.010371238
0.78251565,0.8049337
-0.55471516,-0.54833716
-0.032439817,-0.036019154
0.078779444,0.12552959
-0.018261801,-0.009519622
0.0058500404,-0.0017955303
0.09024122,0.08862387
-0.031930305,-0.011471733
-0.017757975,-0.020670466
0.251334,0.2873861
-0.06378763,-0.027358279
0.11970084,0.119334884
-0.0102018835,0.014248885
-0.012332816,-0.03901626
-0.060969457,-0.017013393
-0.14296004,-0.10028003
-0.035540845,-0.021388702
-0.06940796,-0.063014016
-0.017545689,-0.044620566
0.008239308,0.012219861
-0.12453436,-0.12376004
-0.08896556,-0.07370484
-0.21104786,-0.22272444
-0.07978912,-0.09009023
0.011319885,0.007946119
0.020623777,0.012072951
-0.060672026,-0.027401946
-0.043196745,-0.034227848
-0.44200522,-0.43165052
0.58369696,0.52533007
-0.016375178,-0.018260464
0.011198498,0.015440986
-0.04446987,-0.04246193
0.008441536,0.01138185
0.6380405,0.7370119
1.6183066,1.5222139
-0.012270592,-0.01195427
-0.004602102,0.013171509
-0.06342758,-0.08728656
-0.7641648,-0.6685751
-0.06912267,-0.07736142
-0.09595814,-0.09143402
-0.058062606,-0.03938821
0.29023555,0.3021046
0.08201778,0.071640134
0.06653727,0.05738984
0.20051305,0.09407425
0.20606703,0.15342483
-0.74876785,-0.66459846
1.213234,1.37752
-0.06725305,-0.05587939
-0.15139225,-0.14499511
-0.033920098,-0.018118009
0.03400916,0.030700654
-0.086366445,-0.1027132
-0.13046956,-0.11483334
-0.010830118,-0.0046689734
-0.0016944942,0.0076209307
-0.041515194,-0.009959452
0.036819927,-0.0009005666
0.03665506,0.058552094
0.016999446,0.019627184
0.32596242,0.5307333
0.08618091,0.20437913
-0.07700871,-0.058955535
0.056230605,0.027877077
0.05157356,0.052788638
0.27366167,0.28995997
-0.025926255,-0.026606418
0.02128417,0.023550972
-0.001079281,-0.02838599
0.017492201,0.021707565
0.6041725,0.6263171
-0.6090371,-0.694167
0.009151619,0.022555456
0.0047725947,0.0149322
-0.017038804,-0.020782001
-0.00032682042,0.012145817
-0.29295868,-0.16424097
0.41350836,0.31534648
0.16438559,0.17846303
-0.1337944,-0.10806969
-0.035269752,-0.04367069
0.09908742,0.084757954
0.06387282,0.13074327
-0.6755818,-0.5919542
0.037877638,-0.008952431
-0.0021042014,0.015663788
-0.20355138,-0.20393917
-0.11510424,-0.1424877
-0.28774223,-0.27930146
0.10523102,-0.14971907
-0.0060817488,-0.014378808
0.029289044,0.032214552
0.028779369,0.006535396
-0.38115466,-0.3872962
-0.633527,-0.5544753
0.79648286,0.89804924
-0.47284395,-0.40787426
0.30543363,0.27611253
0.04278224,0.06524445
-0.18324542,-0.16171208
0.060850438,0.24657705
0.015103122,-0.06905314
-0.64489496,-0.57438266
0.03937372,0.09644613
0.081390366,0.09308376
-0.0003392897,0.012189284
-0.29442507,-0.22839378
0.3949466,0.39962506
-0.01836063,-0.005076535
-0.0020455634,-0.012791052
0.2371606,0.25402445
-0.26264125,-0.27366245
-0.24716431,-0.18939105
-0.10678954,-0.060912594
-0.123418786,-0.10697265
-0.10763,-0.076590225
0.0496049,0.072594546
0.038537942,0.0515628
-0.9859924,-0.8227616
-1.6080592,-1.4768178
0.15670794,0.18884578
0.47008407,0.4088566
-0.024928417,-0.049482048
-0.130945,-0.18539964
0.7394906,0.8117968
0.7244724,0.5362032
-0.029064357,-0.011905491
-0.073965594,-0.051326856
0.053879984,0.057826847
0.020448273,0.02940619
-0.09100835,-0.06767416
0.06770912,0.03964314
-0.31337172,-0.3520368
-0.28988072,-0.30853721
-0.035737492,-0.018088013
-0.00740584,-0.002274543
0.026505,0.016738012
0.053085558,0.10763198
0.0071306173,0.008369781
-0.29619998,-0.28052145
-0.028203607,-0.022713892
0.117289715,0.13525322
0.02009096,0.04725697
0.06658407,0.07298568
0.37175485,0.42467752
0.78127116,0.7867251
-1.1072593,-0.99052966
-0.6510132,-0.61477613
0.01595556,0.02155041
0.079742506,0.067435786
0.51705396,0.38534582
-0.48703122,-0.5240216
-0.043828003,-0.03937228
-0.09516616,-0.020129025
0.46539518,0.46898362
-0.33913124,-0.39462966
-0.05128052,-0.020710036
0.037953075,0.040428624
-0.15775594,-0.06308143
-0.17582817,-0.18788806
0.010605568,0.021884248
0.013479011,0.014941692
-0.005535117,-0.02544567
0.029322937,0.020787016
-0.075395,-0.07854644
-0.016398326,-0.026327059
0.1768395,0.17254585
-0.2534693,-0.24311836
0.4360308,0.4730176
-0.94330025,-0.87932277
-0.67491484,-0.5654983
-0.66372216,-0.6715089
0.21417435,0.1192833
-0.8981805,-0.8012803
1.1166978,1.0838861
0.6895,0.6626529
0.4227389,0.4345622
-0.51483154,-0.501506
0.2510183,0.26419654
-0.7236695,-0.54327327
0.19365215,0.29182065
0.7660291,0.8617209
0.7123171,0.74201035
0.30062652,0.3084347
-0.4893049,-0.42771566
-0.368526,-0.31351852
0.2132349,0.21016276
0.11413446,0.09944756
0.012629706,-0.07108465
-1.0500597,-1.0164688
-0.5578151,-0.5183822
0.45606,0.46192098
-0.077978685,-0.112520635
-0.013161703,0.020021737
-0.037257183,-0.028590702
0.018016808,-0.0047055483
0.024080664,0.032232486
-0.045454886,-0.04405877
-0.089135304,-0.079426385
0.10780978,0.12669732
0.3761009,0.38274544
0.405901,0.38580996
-0.034876056,-0.009675123
0.012271897,0.015764311
0.46711737,0.43444902
0.4611299,0.800858
-0.54501295,-0.3480441
0.7073577,0.61177254
-0.01207836,0.0014675409
-0.09205676,-0.10354975
-0.029175173,0.011778168
0.020202547,0.034143806
-0.016784132,-0.018295169
-0.10904305,-0.1053447
0.3687402,0.31790602
-0.26058513,-0.32077858
0.006050055,-0.013170488
-0.0025489256,0.0131249875
0.0010897093,0.037350327
0.0001231632,-0.011096552
0.007806913,0.042221345
-0.0038300427,0.013557836
-0.56808794,-0.42486438
-0.52040625,-0.4795223
0.4066519,0.39850366
0.28049552,0.268368
-0.0234356,-0.0043076053
-0.04600267,-0.050165266
0.19592571,0.21974903
0.5386987,0.5276178
-0.28836074,-0.39950353
-0.022260778,0.09092434
-0.041234005,-0.038581304
-0.09191377,-0.08258937
0.016048469,0.017176539
-0.0034785827,-0.0043417215
0.27932057,0.5282886
-0.21423554,0.056555957
-0.0057498375,0.006870225
0.009302133,0.028635353
-0.08691179,-0.14130428
-0.077882975,-0.028193653
0.1072492,0.12752946
0.87065077,0.9411477
-0.45089334,-0.49976075
-0.12209147,0.0053379536
0.0060015,0.01185827
-0.014317986,-0.0011408329
0.09636719,0.12316428
-0.17503251,-0.18334734
-0.15930544,-0.16742596
-0.07445747,0.044246286
0.7147212,0.49325752
-0.72637486,-0.5807985
-0.9451194,-1.0140905
-0.4316277,-0.3825301
-0.06639732,-0.056385264
0.005907423,0.036013022
0.36567393,0.36547908
-0.35451698,-0.32289553
-0.36195332,-0.3651468
-0.14057049,-0.065955594
-0.0377443,-0.03304498
-0.15788229,-0.14913578
0.1267496,0.06486216
0.027467508,0.06996967
0.016571024,0.022688337
0.029469503,0.03570898
-0.060478147,-0.09020835
-0.08071614,-0.07657288
0.07768066,0.083492436
0.024839517,0.004983321
-0.4743262,-0.37726474
0.50591505,0.5231134
-0.03746812,-0.0414527
-0.04588421,-0.049112722
0.25955474,0.2595566
-0.12836213,-0.16486229
1.0762976,0.9655599
-0.67426157,-0.6378626
-0.27968007,-0.27402824
-0.18512544,-0.16716267
0.8051387,0.80932647
-0.85167015,-0.7585779
0.37129644,0.35602176
0.5025978,0.40936643
0.0662836,0.070010886
0.12182331,0.120343015
0.05869441,0.07188445
0.11889461,0.1076501
0.018647833,0.01163378
1.0897293,1.0010387
-0.065352365,-0.053932503
0.12910935,0.13968192
0.018735012,0.019385979
0.05423915,0.037130117
0.07702546,0.05758494
0.053109895,0.029721797
-0.3213192,-0.35484675
-0.60070956,-0.58681923
-0.28289568,-0.25371215
-0.004354537,-0.0008203387
0.017775506,0.007227242
-0.059341088,-0.08308694
-0.0032278378,0.008623406
-0.009511076,0.003520131
-0.027631562,-0.032562815
-0.022114001,-0.043527544
-0.048081025,-0.018628672
-0.054330055,-0.025144666
-0.011628084,-0.0065326095
-0.13963729,-0.13526064
-0.09741969,-0.09039595
0.19325598,0.190532
0.0033034973,0.033515967
0.016742669,-0.0024864972
0.4304764,0.29363692
0.07778934,0.12641591
-0.09743284,0.0346526
0.7978653,0.4242003
-0.17508408,-0.20390433
-0.092405334,-0.062681556
-0.0047581904,0.02868101
-0.008162554,-0.0071932375
-0.98334396,-0.87465525
0.3267513,0.37814134
-0.007830682,-0.0105775595
-0.0044507654,0.033198133
-0.36685294,-0.35404316
0.28291142,0.2540859
1.2661076,1.1169865
-0.1243567,-0.22781456
-0.54839486,-0.4508056
1.2819366,1.2676212
0.13941449,0.11623174
0.24181056,0.2891324
-0.23168336,-0.23652497
0.6635271,0.65729463
0.08828123,0.06792037
0.06645118,0.027859017
0.08041991,0.099393606
0.008869084,-0.000805974
-0.48505846,-0.4605431
0.22264192,0.25453922
0.0072823027,-0.007400833
-0.037192598,-0.023739114
0.008884193,0.004488997
0.03352133,0.054555565
0.029494122,0.033564515
-0.028260699,-0.035351247
-0.26426467,-0.329902
-0.25302866,-0.20128717
0.016070588,0.032698594
-0.008267314,-0.012441263
-0.2552529,-0.26939088
-0.06396675,-0.085818514
0.008628926,0.004917003
-0.004624121,0.0073304623
-0.013302155,-0.0020683706
0.00961017,0.002566427
-0.048286814,-0.040608704
-0.013991155,-0.0053281486
0.04178746,0.029742785
0.06354271,0.054202497
-0.0034735226,-0.0025353655
-0.022416268,-0.028711334
-0.034484252,-0.023997232
0.09273195,0.06871961
-0.9912199,-0.7668842
-0.20844138,-0.025213256
0.14388376,0.08985656
-0.078349635,-0.074103534
-0.057453938,-0.032371
0.009045332,0.011884242
-0.37250406,-0.33754387
-0.45475352,-0.42295772
0.0036901706,-0.017540038
-0.09192666,-0.08523874
-0.15009916,-0.06800584
-0.7204145,-0.7987614
-0.34231845,-0.3515553
0.058451533,0.088397145
-0.030429102,-0.017567493
-0.051783375,-0.052165315
-0.010615966,0.031711563
0.0020066472,0.017597377
-0.0016540659,0.0043254644
0.13024361,0.12027279
-0.18068762,-0.19487418
-0.0359882,-0.008842066
-0.0046280753,-0.001571022
0.012716005,0.0057937056
0.45350462,0.42956376
0.18403858,0.18904762
-0.90369153,-0.8290086
0.25880277,0.36597687
-1.5427898,-1.4074838
0.6694671,0.5809711
0.007036415,-0.13721311
0.3080123,0.1671655
-0.121204406,-0.05462467
0.116383374,0.08457886
0.030902294,0.00818339
0.03608016,0.03029105
-0.33752128,-0.30548897
-0.01555147,-0.019959867
-0.11005276,-0.108838886
-0.045249555,-0.03499557
-0.10285637,-0.07074787
0.4464259,0.5436408
0.11190407,0.12337157
-0.15167588,-0.16697559
0.015614873,0.015661731
0.0037365071,0.01675342
-0.05942668,-0.05396533
-0.29615688,-0.24064708
0.062201276,0.0072250664
-0.55041385,-0.48075306
-1.1930125,-1.3140812
-0.04723275,-0.1374195
0.15542929,0.16960913
-0.16734207,-0.15877314
0.008699739,0.016292557
-0.002585584,-0.010023698
0.10245618,0.11916886
0.020044968,0.031438172
0.023869488,0.041487865
0.02631839,0.037732914
0.019061191,0.022254389
-0.012220923,-0.00017759204
-0.008188685,0.02436889
0.028736487,0.0129764825
0.08611345,0.08953699
0.49574447,0.48065352
0.26179922,0.28357702
-0.45345777,-0.45076883
-0.6923291,-0.6153483
0.503307,0.45474088
-0.5596975,-0.56010675
-0.4214934,-0.44107917
0.1474673,0.15345587
0.12194118,0.09007104
0.0045825597,-0.026292361
-0.061695077,-0.052927613
0.42154002,0.3571026
-0.21663044,-0.19263287
-0.024658615,-0.027803011
-0.009870126,-0.032623798
0.20892203,0.19957067
-0.00584389,-0.011473656
0.109296545,0.13438776
0.19120356,0.1869435
0.01569267,0.021801762
0.11011829,0.12892404
0.58023345,0.5742753
0.28301892,0.27050754
0.18160418,0.14610302
-0.107495695,-0.10225792
-0.03989311,-0.044608243
0.012118243,-0.006947905
0.020086981,0.048167087
0.017009553,0.09130208
0.21653128,0.23939243
-0.66899806,-0.6143002
0.0046791043,-0.0035089627
0.009894328,0.014758244
0.0049731056,0.0034436435
0.021687094,0.027385667
-0.0039013363,0.008824468
-0.00031933055,0.011832446
-0.40761754,-0.37555754
-0.19869399,-0.30444816
0.024371129,0.007523574
0.021051738,0.036317006
0.03257488,0.052520625
0.018757608,0.002963677
0.46264178,0.39198065
-0.13675512,-0.1389706
0.16118737,0.1613108
-0.22732902,-0.18673527
-0.44459248,-0.4460231
0.24060912,0.30289778
1.4307408,1.5560691
0.13837248,-0.04025723
1.0999767,0.89265203
0.0018718252,-0.1661644
0.00851029,0.029932693
-0.037833516,-0.020823866
0.006445341,0.019224994
-0.01958012,-0.014509916
0.7061397,0.7626636
0.56381154,0.69527113
-0.044846453,-0.043803312
-0.057641864,-0.04228568
0.49969816,0.42375225
1.0195072,0.99722517
-0.7112125,-0.64756435
0.5064521,0.59199965
-0.12115073,-0.647856
-0.00084372394,-0.23312849
-0.05917436,-0.03248802
-0.03252327,0.0016056299
0.043488305,0.0061614597
0.2987383,0.32907766
-0.003969385,0.01789242
0.10172327,0.11114674
-0.043791324,-0.02322945
0.22851312,0.20062384
-0.007741845,-0.0047965944
-0.0063770395,0.010345265
0.012050631,0.0654586
0.2220603,0.25300986
-0.21258587,-0.26975545
-0.55837965,-0.4396648
-0.0584217,-0.04992132
0.039410684,0.072302595
-0.026966363,-0.037652902
0.024240017,0.056770697
-0.06571908,-0.0601153
-0.029849753,-0.0084070265
-0.009138882,-0.0044188574
-0.027997505,-0.012514725
0.009344605,0.0025582388
-0.02403393,-0.014076054
-0.027269956,-0.016602732
-0.22584826,-0.18108669
-0.018070024,-0.013659626
-0.0007767639,0.0016612858
0.038339302,0.028892323
-0.047780298,-0.0360523
0.00076393003,-0.0033345968
-0.0032052947,0.003253758
0.48506337,0.4152611
0.21242124,0.19883701
0.039346367,0.026802257
-0.09450482,-0.070350155
-0.077739775,-0.10422597
0.53684294,0.5703487
0.5994347,0.44647944
-0.5370585,-0.48886746
-0.8844912,-0.91176397
0.0787026,0.09060866
-0.4938047,-0.4613561
0.037516758,-0.009042159
0.015713919,0.0060372055
-0.1908927,-0.23311782
0.07225933,0.071108796
-0.081871584,-0.06322907
0.04951159,0.024456888
0.0057600625,-0.004648447
0.11903325,0.13504308
0.15105712,0.14551543
-0.10051527,-0.107158504
-0.14976352,-0.17950413
-0.023634896,-0.0026619658
0.025973905,0.0035188943
0.09464085,0.117035806
0.43119794,0.45296285
-0.12605147,-0.16820857
-0.013959799,0.010825738
0.07463926,0.09532898
-0.045052588,-0.030941412
0.17285931,0.12996568
0.08420304,0.1735411
0.1583408,0.25219762
-0.24680263,-0.25829446
-0.2946497,-0.29171252
0.2360191,0.19930927
0.010029241,-0.00027062744
-0.013853294,0.013319194
-0.030482095,-0.021116756
0.007509242,0.01714851
-0.29904023,-0.276139
-0.11855066,-0.097048774
0.1408494,0.33338088
-0.58149165,-0.6296501
0.10469575,0.1142959
-0.066189215,-0.06802878
-0.13446304,-0.056765474
0.4874503,0.46764922
-0.1772323,-0.17922756
-0.026843207,-0.025361031
-0.5389859,-0.5314655
0.031578094,0.06722687
0.52947783,0.54205483
0.36575982,0.3338113
0.23560572,0.0682656
0.44405013,0.41917878
-0.008361756,-0.016255535
-0.03096481,-0.008319467
-0.5948667,-0.5699305
0.08621462,0.10748766
-0.6555833,-0.6908304
-0.60202444,-0.5320395
0.91358596,0.89060694
-0.15853392,-0.09271221
-0.15005684,-0.1331707
-0.19487652,-0.21371843
-0.0026184637,-0.006475508
0.09616928,0.089782
-0.11611536,-0.13075255
-0.37806314,-0.36398575
0.053250127,0.042855695
-0.03363781,-0.015112579
0.14785887,0.13431376
0.34268922,0.31769806
-0.8850723,-0.8439958
-0.5526036,-0.5773046
0.47523487,0.33431584
0.3284418,0.24386516
0.35563052,0.33994547
-0.17191225,-0.17749198
0.036135785,0.03637623
0.022045672,0.013720587
-0.04839617,-0.033203803
-0.023267105,-0.028067008
0.33781436,0.3390788
-0.29398915,-0.28638935
-0.2782644,-0.26200745
0.3864508,0.35296607
-0.37416127,-0.3462419
0.1707189,0.17079332
0.21650064,0.1208636
-0.14787471,-0.09417547
-0.092066705,-0.061166592
-0.084421694,-0.04409823
-0.004272388,9.68799e-05
0.0019530556,-0.011391997
-0.5296267,-0.502663
0.10485618,0.1472644
0.051362395,0.040234737
0.0121564865,0.025056705
0.014637556,0.021841481
-0.031655867,-0.006017998
-0.00072870636,0.015713632
-0.036744047,-0.02798982
0.015327552,0.019321635
-0.007552034,-0.0025992393
-0.027140139,0.055719063
-1.8244758,-1.8161365
-0.0065835295,-0.018465877
0.11335276,0.08688383
-0.074075945,-0.048468113
-0.12983239,-0.09040074
-0.029867668,-0.08410473
0.0113618905,0.043618247
-0.04920418,-0.055768125
-0.025063306,-0.043458343
0.07621383,0.051327214
0.050364725,0.03807363
0.25782624,0.28162563
1.2064925,1.5319495
-0.42184895,-0.42196673
0.15576634,0.16526811
-0.048639968,-0.057296284
0.14639847,0.1386725
-0.043197017,-0.030743375
-0.01976414,-0.019049346
0.4088062,0.43154645
-0.65871733,-0.5980484
-0.060011465,-0.07545306
-0.21418285,-0.21434152
-0.0047399956,-0.0017896369
-0.0111166425,-0.00077041984
-0.01646119,-0.013277382
0.03635063,0.03409429
0.027224809,0.044254348
0.09934406,0.08236253
0.012834679,0.016849346
0.024164569,0.019482702
-0.043421917,-0.032130115
-0.15629698,-0.16400476
0.073322676,0.06432554
0.087715745,0.07847762
-0.14815468,-0.08925885
0.6962632,0.7039744
-0.58565617,-0.5494891
-0.49720317,-0.59052646
-0.16355178,-0.11837078
0.05796417,0.04806911
0.014887394,0.01045993
-0.030650489,-0.024479792
-0.018544264,-0.009704851
0.14889985,0.21639107
0.3137998,0.2873518
-0.20792443,-0.19371782
0.76850027,0.75902295
-0.14778677,-0.14666753
-0.07117847,-0.084173515
0.5291263,0.6113992
0.015787661,-0.13614675
1.1140352,1.022654
0.005619071,0.055452988
-0.12698725,-0.11651662
0.011651009,0.016063832
0.052594982,0.03872627
-0.9469995,-0.8973732
-0.60937166,-0.54720366
-0.20578533,-0.18894704
0.12389912,0.11053674
-0.41366422,-0.3656592
-0.11989489,-0.05895835
0.017828252,0.0031568557
0.033123255,0.03158085
0.019404445,0.03625714
0.008806314,0.0032378137
-0.40535358,-0.38943136
-0.2276511,-0.26549804
0.030031137,0.04985261
-0.02675093,-0.007257983
-0.015939869,-0.014377072
0.012047004,0.02920486
0.3663374,0.35625198
-0.34071934,-0.3935582
0.42573446,0.25900853
0.92010736,0.9916128
-0.022133872,-0.011135906
0.015247984,0.016746908
-0.024829537,-0.017627291
0.0070676724,0.010414422
-0.062441558,-0.13701318
0.809527,0.7448619
-0.1216496,-0.10713079
-0.07673325,-0.058088332
-0.85625386,-0.674502
0.7165619,0.42186537
0.3042089,0.3210833
-0.612965,-0.7250548
-0.088850126,-0.090851516
-0.067694426,-0.06291817
-0.24796186,-0.22941405
0.17069349,0.18047076
0.11790241,0.118516006
0.6104012,0.6122669
0.014121389,0.02234687
-0.0012145392,-0.0054302067
-0.0042386455,-0.026357096
-0.1179855,-0.23784888
0.010135095,0.015532233
0.011095585,0.021538869
-0.39547008,-0.38597137
-0.15891519,-0.094502404
-0.0042949347,0.01987268
-0.04020982,-0.052194834
0.035495963,0.007973671
0.03155251,0.016052797
-0.5611483,-0.52749926
0.42611325,0.3706065
0.19108795,0.10601665
0.48520595,0.44206116
-0.36481696,-0.3241802
0.8878808,1.1437616
-0.561655,-0.5413248
0.019103853,-0.024656326
0.27832234,0.25843883
-0.31930834,-0.29862773
-0.2729929,-0.27203193
0.12724555,0.16017641
0.11791544,0.10799101
0.31907332,0.31633136
0.094794564,0.072864644
0.029489204,0.022584125
0.2831418,0.26684585
0.099175945,0.13834998
-0.33782354,-0.27710947
-0.4247116,-0.45321953
0.031607367,0.057780206
-0.7731106,-0.79530305
0.004975155,-0.0008420646
0.0021223242,-0.0053759515
0.028540585,0.040251672
0.022515895,0.034255996
-0.41565576,-0.38139415
-0.037140425,0.017271787
-0.016073277,-0.0026192144
0.008436139,0.004527718
0.017299648,0.014597654
-0.04481506,-0.04263039
1.00218,0.82628644
0.49225038,0.45234805
-0.44334581,-0.359278
0.19642493,0.1881688
0.03940136,0.012752481
-0.03303881,-0.0456198
-0.48883843,-0.46350247
-0.020157678,-0.022589803
0.03224157,0.036388017
0.027348446,0.011999607
-0.0317187,-0.026594765
-0.046449818,-0.044037804
0.49638528,0.36360314
0.34955516,0.35457575
-0.05531519,-0.03441952
-0.009164897,0.021601513
-0.3974002,-0.43417782
-0.3691677,-0.39041448
0.0035357913,-0.0015272051
0.8870412,0.90436596
0.017379515,0.0071729273
0.036584977,0.027671456
-0.094459325,-0.08479683
-0.030817114,-0.025754496
0.14285725,0.17391956
0.17474616,0.18331508
-0.012445759,-0.022020012
0.039252277,0.04998684
0.007598646,-0.013855934
-0.0845387,-0.10438439
0.08463938,0.04983242
1.0570948,1.0287462
0.036486328,0.0036693774
-0.60457176,-0.6002227
0.0063525373,0.015032791
0.67934895,0.66014695
-0.14683919,-0.20871893
-0.13114747,0.09207645
-0.030282836,-0.049310677
0.015750904,0.0047876835
-0.1452114,-0.12079507
-0.003035222,0.017450899
-0.02823572,-0.05724357
0.048610106,0.063627526
0.2060261,0.20597166
-0.03786447,-0.01349929
0.37612337,0.3966049
-0.29416543,-0.26221886
0.7272655,0.7325084
0.8789057,0.89054585
-0.575676,-0.60864234
1.3388028,1.2198899
0.030029599,0.021921106
-0.16921656,-0.15137364
0.08185606,0.072809055
-0.06695641,-0.046972796
-0.054321803,-0.15848354
-0.89658076,-0.9720495
-0.08140213,-0.102773026
-0.039138734,-0.004704371
-0.16080983,-0.16311659
0.07512867,0.12646334
0.027137322,0.03211534
0.0045341533,0.0087081045
-0.053388953,-0.0553196
-0.00901007,-0.013579011
0.06751193,0.04702416
0.052272767,0.030935585
-0.04153306,-0.023173586
-0.03397758,-0.039483666
0.5019702,0.43632624
0.4933703,0.4805991
0.0013079029,-0.009124562
0.012405228,0.008558452
0.004173804,0.023291238
0.13217501,0.16405518
0.050764948,0.01593221
-0.119420946,-0.05805716
0.015689755,0.040439293
-0.060756356,-0.060469434
-0.14696565,-0.16358028
-0.25322428,-0.26255822
0.23617221,0.24093711
0.32711798,0.32022136
0.009554144,0.061889887
-0.09987883,-0.20739587
0.078906305,0.108646
0.082504675,0.099775285
-0.04908922,-0.014663249
0.038564708,0.023418397
0.04948022,0.05369661
0.04934448,0.03331092
0.07422353,0.04761394
-0.44054237,-0.44466755
0.015496358,0.003983468
0.017668149,0.017112955
-0.35144013,-0.33109945
0.39866477,0.42364693
0.14858092,0.17808221
0.10867043,-0.047812045
0.033891976,0.048748344
-0.12644555,-0.12059699
0.18979508,0.16064319
-0.3713014,-0.33659434
-0.0027863977,-0.0070697144
-0.013295421,0.0059039295
-0.22004572,-0.18982203
0.11686311,0.11140418
0.17132537,0.17268807
-0.10658169,-0.10575087
-0.024514835,-0.073253855
-1.048203,-1.195474
0.25800824,0.22421393
0.07729214,0.06201169
-0.081972316,-0.026688792
-0.4513406,-0.4542433
-0.12984562,-0.09144115
0.064493634,0.1555854
-0.019353721,-0.027473062
0.017220952,0.005076185
-0.027602945,-0.033902466
-0.0046627643,0.026985034
-0.32587042,-0.32900742
-0.30225217,-0.29940122
0.0014675381,0.011504613
-0.047435213,-0.028038368
-0.1947411,-0.21360946
0.07889013,0.08964399
0.3043714,0.16996995
1.5653312,1.7651544
-0.10428822,-0.07648702
0.028828792,0.026554644
-0.013631891,-0.0018923208
-0.033101693,-0.019723445
0.031605054,0.031377442
0.055644773,0.034926355
0.24651337,0.23217131
0.07326864,0.07063943
0.0027686437,0.008562706
0.004811706,0.0014449507
0.23239973,0.24667278
0.06336356,0.08805415
-0.13919385,-0.144269
0.03471434,0.047193907
0.00066192704,0.019126028
-0.0012237753,0.018609226
-0.39014775,-0.3296886
-0.23450688,-0.33758718
-0.030929787,-0.0763392
1.0284405,1.0841836
-0.15587312,-0.13907573
0.23084292,0.2594911
-0.14825943,-0.14362834
0.099263616,0.11311686
-0.17646436,-0.19141313
-0.05601551,-0.087034434
-0.2513198,-0.34460118
-0.20858973,-0.17466897
0.033303164,0.048359066
-0.03038672,-0.01899454
0.026570339,0.05586718
0.429077,0.44987482
0.00038126542,0.0007406771
0.03380454,0.049199685
0.012785355,0.01645697
0.0016747339,0.026212811
0.3127272,0.23482595
-0.35718238,-0.36506763
0.65067625,0.6644069
0.1172066,0.13284703
0.113604985,0.07548781
0.023434274,0.011807919
-0.06330744,-0.04371211
0.0434286,0.036571696
-0.008871941,0.00039550662
0.08921956,0.07020889
0.08850452,0.07467751
-0.054584473,-0.05223258
0.7360922,0.66225725
-0.10436165,-0.1155681
0.09502494,0.098591134
0.28038728,0.24462277
-0.17594615,-0.43328
0.82184553,0.63594097
-0.049106542,-0.05466269
0.064808175,0.06399201
0.5875461,0.76781315
0.88791794,0.5972511
-0.13317713,-0.13005763
-0.043964073,-0.038640246
-0.009059224,-0.0013752729
-0.020649415,0.000915125
0.25908524,0.21956056
-0.15236957,-0.1274609
0.007827763,0.022059135
0.0044113076,0.032076314
-0.040947568,-0.02977559
0.015183892,-0.0006455779
0.17041717,0.23048298
-0.9270321,-0.65197945
-0.041949727,-0.03165943
-0.0896436,-0.07796167
-0.05911234,-0.075626105
-0.16222876,-0.16810392
-0.054952264,-0.04433424
0.021940997,0.015063524
0.00010755993,0.0068220943
0.002336562,-0.0071779788
-0.14097936,-0.12453977
0.012682086,0.0012486577
-0.1682122,-0.12993449
0.16665024,0.18697527
-0.1504095,-0.18090156
-0.028045237,-0.014969692
-0.005942469,0.034103274
0.42662904,0.40181473
0.6206177,0.814043
0.31332803,0.08822487
-0.67093074,-0.6894672
-0.20631856,-0.14648561
0.04665713,0.00049941987
-0.14867006,-0.16986783
-0.37099123,-0.40478572
-0.049718045,-0.042900622
-0.37966034,-0.3529354
-0.9321109,-0.8155774
0.04564107,0.04241927
0.0043561133,0.019842848
-0.36815047,-0.26423475
-0.50361043,-0.54396504
0.02037292,0.03267595
0.088815875,0.07204032
-0.007841144,0.0013054013
0.014189788,0.014883861
0.0018078866,-0.01607874
-0.00973723,-0.0022109747
0.054088075,0.015720308
0.045355137,0.06063834
0.0036572958,-0.00796207
0.03080057,0.031076714
-0.046539385,-0.043325707
0.13837579,0.17578466
0.1268662,0.16505073
-0.34508094,-0.36940604
-0.035029843,0.12336789
0.10972297,0.22005501
-0.2687484,-0.29822746
-0.30523944,-0.22789729
-0.12841031,-0.012995034
0.07908216,0.07589127
0.016340356,0.010950759
0.04390074,0.045394033
0.41039282,0.32548738
-0.21835357,-0.205024
-0.0061662905,0.19961308
0.5637584,0.49953312
0.560313,0.04202412
0.11046974,0.16740316
-0.05623183,-0.056032605
0.022464134,0.021205023
-0.3610888,-0.31651592
-0.31242776,-0.30132544
-0.020688634,-0.010190494
-0.049088992,-0.051967144
-0.5565622,-0.63188833
0.13899283,0.13837692
-0.67125887,-0.6530497
0.58967215,0.65249306
0.39316294,0.36356333
0.122073434,0.20044845
0.008657307,-0.026676878
0.015615165,-0.019401148
0.15222731,0.17076552
-0.10149012,-0.060211867
-0.15343106,-0.072167456
-0.52490985,-0.34859484
0.016263768,0.014663644
0.051843345,0.0316215
0.094348416,0.11865137
0.09687561,0.07887812
0.23806584,0.32123828
0.37393528,0.42210802
0.02809605,0.071911424
-0.004150784,-0.03090258
0.04161853,0.05204861
-0.07668066,-0.07571314
0.11862625,0.11480615
0.03078911,0.03075403
0.19424097,0.14275686
-0.1318,-0.112610415
-0.02909577,-0.024348095
-0.019526418,-0.028777134
-1.4260157,-1.0849494
0.24308982,0.4070423
0.080587395,0.015804663
-0.7583947,-0.75469637
-0.01221578,-0.0070549846
-0.0062289485,0.0122566745
-0.18090163,-0.12776002
-0.3613131,-0.3608854
0.1350165,0.009506069
-1.3615854,-1.4839991
-0.074075945,-0.095967814
-0.12983239,-0.10698117
0.0036290784,0.0115824565
0.0070348457,0.0077605005
-0.009478001,0.008365728
0.004883614,0.038421806
-0.773266,-0.7313008
0.60490906,0.5869547
0.28541875,0.31901488
-0.57396793,-0.6354097
0.031418048,-0.015098996
-0.040976938,-0.041010268
-0.08214961,-0.06292744
0.009849128,0.013386544
0.5811843,0.52235883
-0.06923279,-0.059727747
-0.12625545,-0.17420505
-0.01746018,-0.048047915
-0.22861008,-0.3022228
0.40957183,0.3310855
-0.57701105,-0.40090162
-0.45203,-0.51248366
0.048715185,0.028887961
-0.025942393,-0.043782704
0.1642252,0.33264497
0.46017492,0.3091187
-0.47279876,-0.4616349
0.6757779,0.6606289
0.20359544,0.36972874
-0.48887756,-0.53559446
0.025548225,0.034625523
-0.13899647,-0.09833072
-0.01274853,-0.033518262
-0.0001558826,-0.011178252
-0.16707265,-0.27864277
0.32625312,0.10002575
0.09772661,0.08265665
0.058779437,0.058658287
0.014887394,0.020182591
-0.030650489,-0.021750055
-0.06432751,-0.071607344
-0.0050546527,0.023167204
0.048654407,0.015866838
-0.027284995,0.006445024
-0.027980497,-0.03812027
-0.059150614,-0.044245943
-0.91349936,-0.9841596
-0.041304,-0.098820224
0.06507345,0.19259547
0.021855492,0.07138522
-0.004953139,-0.015838772
-0.012961395,-0.009175263
-0.12520166,-0.12089119
-0.050036352,-0.018415105
0.7682099,0.7453494
-0.003436565,-0.0151327485
0.0015893349,0.01204174
-0.0340657,0.002663481
0.5140108,0.52882457
0.0097649535,0.020308055
-0.11114696,-0.10657372
0.060133103,0.038822852
0.0068808817,-0.030785643
-0.004927937,0.0018854262
0.17839348,0.15455432
-0.06614298,-0.10313223
-0.06678024,-0.09790949
-0.11452621,-0.12888831
0.20019302,0.12678155
0.300011,0.2305201
-0.053359475,-0.042087004
-0.053846307,-0.020627847
-1.7986083,-1.7395805
-0.526578,-0.37525624
-0.015927332,-0.03790257
-0.26140296,-0.25520515
0.32581797,0.29302967
-0.24416569,-0.2538644
-0.062257413,-0.09561462
0.05245115,0.042511337
-0.02330074,0.006879218
0.019393172,0.048744
-0.042039126,-0.041124687
-0.04633559,-0.035851225
-0.2821683,-0.26007807
0.053380005,0.076029986
-0.33279556,-0.23890159
0.6885507,0.5779935
-0.52578396,-0.6184991
-0.7210233,-0.76508284
0.10334021,0.12207855
0.095173806,0.05250234
0.07521136,0.037733443
-0.012147846,-0.010258039
0.40286216,0.3298484
-0.45763332,-0.35205454
-0.12841031,-0.06401814
0.07908216,0.080612764
0.28372934,0.22746217
-0.12572557,-0.092829406
0.51584756,0.031249449
0.40978146,0.6314894
-0.9151318,-0.7594923
-0.37696755,-0.16018102
0.008026481,-0.0008446798
-0.03622627,-0.047718007
-0.0024187444,-0.003391683
0.038949806,0.029516019
-0.14701173,-0.12130599
0.0917878,0.09650164
0.0046393843,0.003991183
-0.53128207,-0.47217387
-0.00057141157,-0.03496979
0.0018820177,0.06780711
-0.18251184,-0.16156791
-0.4665107,-0.44378647
0.13101864,0.15226366
-0.044547345,-0.06986489
0.6104723,0.62808913
-0.04360352,-0.14155832
-0.0041036354,-0.007299885
-0.019111477,-0.010015473
0.000643368,-0.00042156875
-0.017282601,-0.010250915
0.0021564246,-0.008543476
0.1378407,0.11328775
-0.15816131,-0.1705705
0.21585742,0.26462466
0.2888205,0.34159857
-0.30707914,-0.2769869
-0.003577189,-0.0049766675
-0.054267615,-0.049745217
-1.2652738,-0.89952606
0.38002315,0.46994367
-0.100774616,-0.10108246
0.5399619,0.61773646
-0.011666055,-0.012307763
0.002520079,-0.005838149
-0.7895889,-0.75459385
0.36362237,0.3732518
0.37377456,0.47577798
-0.49328542,-0.50929433
-0.014269151,-0.009151556
-0.0046787485,0.084687196
0.74975985,0.89630216
0.3104933,0.24747525
-0.091490716,-0.18409386
-0.33645734,-0.3358645
-0.10390529,-0.03373681
0.010165685,0.055496745
-0.5662722,-0.6131418
-0.5660106,-0.5777596
-0.10610449,-0.09615143
0.0405684,0.028996028
-0.10693613,-0.10874702
-0.25268227,-0.21716246
0.6118006,0.74170476
-0.06291407,-0.28417835
0.21709344,0.32873985
0.014854708,0.10813965
0.0042567393,-0.0052558705
-0.021786321,-0.014009999
0.06516841,0.049106546
0.03211455,-0.002210617
-0.047585037,-0.014852401
-0.3735905,-0.36458609
-0.23960222,-0.14079711
0.59230494,0.57372624
-0.8868228,-0.79087234
0.70804447,0.7044712
-0.03868571,-0.114308774
-0.32156193,-0.4326961
-0.75897396,-0.8650389
-0.708625,-0.71350724
0.013729258,0.0066130087
-0.004468472,-0.012612984
0.0016879227,0.03662648
0.055876106,0.05570572
-0.113931775,-0.08443901
0.022731068,0.030788917
0.8308321,0.6749413
0.6137141,0.51916254
0.053940803,0.06603711
0.26890555,0.31042436
-0.026100893,-0.032159895
0.029106863,0.015033321
0.6542243,0.50588
0.4304393,0.34953886
-0.57292944,-0.5703941
0.361693,0.47874603
-0.05311886,-0.0445685
0.026052032,0.010235651
-0.047091432,-0.050355464
-0.08222762,-0.070986174
0.061710086,0.079241864
-0.045634963,-0.037597492
0.03407517,-0.02523904
-0.23884124,-0.25705642
-0.0021097339,8.1054866e-05
-0.012027408,0.0027387273
0.62122846,0.5572298
0.12675314,0.16346295
-0.007519376,-0.015906315
0.0088520255,0.002441484
0.19350658,0.15761831
-0.03630915,-0.05394245
-0.24271913,-0.1627652
0.44265032,0.44238675
-0.7577529,-0.8477537
0.6329514,0.59865266
0.023539318,0.021205567
-0.008180135,-0.0012816433
-0.0019407382,-0.008947611
0.003422931,0.010766054
-0.017672297,0.0135241
-0.4678685,-0.49949223
0.5523706,0.49075904
-1.0135684,-1.0520293
-0.002949239,-0.009245791
0.012713624,0.02784409
-0.080883116,-0.16679467
-1.1564535,-0.98389566
0.120453104,0.117321506
0.2260382,0.21593171
-0.2163367,-0.20949718
-0.14589274,-0.11193168
-0.09862076,-0.071397066
0.037834756,0.051926713
-0.019728549,-0.0008533299
-0.012703547,-0.005189403
0.14843568,0.12011878
0.10771255,0.09457402
0.20695066,0.16062024
-0.10485865,-0.21216497
-0.025901478,-0.025392566
-0.0065829335,0.027055435
-0.052472904,-0.020763867
-0.03847251,-0.013486579
1.2020342,1.2723806
0.4164124,0.38375905
-0.09154174,-0.11419545
0.072674304,0.06350229
0.14785887,0.11918237
0.34268922,0.28375164
-0.13648088,-0.15634003
0.05058343,0.051587697
-0.009447518,-0.0024453998
-0.009341236,0.0123782875
0.26544783,0.35352215
-0.12367445,-0.12418379
0.024123682,0.017985784
-0.03661661,-0.05303734
0.14496836,0.20912145
-0.48648322,-0.3707234
-0.0018813612,-0.032782316
0.0085506905,-0.007563661
-0.17451477,-0.17824997
-0.6408714,-0.6337295
-0.008188685,0.025614627
0.028736487,0.008290466
0.040522598,0.016687319
-0.035672765,-0.0147206215
-0.0053286003,0.0017387047
-0.006602955,-0.0061454237
0.78002703,0.95918435
0.025489172,0.24823695
-0.96540594,-0.8098648
0.47257993,0.3090125
-0.0016541857,0.09306026
0.10469979,0.055035964
0.07973946,0.05797652
-0.04386816,-0.020546826
-0.03635502,-0.04197836
0.11424169,0.123538956
-0.7656138,-0.7421951
-0.109028466,-0.08121317
0.1152399,0.18273294
-0.013806144,-0.022634136
-0.6282443,-0.70805854
-0.24045137,-0.2179138
0.10999531,0.07622517
-0.07367377,-0.11003323
0.0023582333,-0.020225026
0.001733087,-0.026927657
-0.666831,-0.5800755
0.16080046,0.1999919
0.019939473,-0.12026137
-0.8520669,-0.8323536
-0.03310614,-0.0827526
0.03138253,0.022274503
0.086991265,0.14721829
0.3453319,0.15209731
0.18313271,0.2468564
-0.3609843,-0.37638175
-0.103624,-0.119597614
0.21533594,0.22327827
-0.67642546,-0.8516227
-0.6895442,-0.5448575
-0.18017304,-0.12067254
-0.5110702,-0.2784947
-0.0009142001,-0.0010122806
-0.059805267,-0.039749093
-0.061415352,-0.09945438
-0.37429327,-0.41006047
-0.042202637,-0.071027145
-0.030172087,-0.060634788
0.037361503,-0.001868248
0.08855438,0.03334622
0.005340264,0.004752092
0.009621382,-0.0073299194
-0.18489859,-0.23124126
-0.046568114,-0.064853474
-0.23575184,-0.22277725
0.02985933,0.035652988
-0.19905598,-0.1978965
-0.102700874,-0.07695366
0.05862423,0.06682426
0.012272654,-0.0052768993
0.008483904,0.022297543
0.025946433,0.02700335
0.012469303,-0.0303455
-0.150709,-0.19820732
0.012770582,-0.00726825
0.013903351,0.0045583593
0.07465573,0.06370717
0.18729046,0.17726114
-0.009062046,-0.028219484
-0.0029885424,-0.023827858
0.8351535,0.75959736
-0.39594126,-0.3246849
0.009777398,0.004716769
0.05157175,0.050709866
-0.009089799,-0.011983059
0.03784667,0.03318703
0.32740527,0.39356166
0.59135103,0.65543115
-0.4571694,-0.5158756
0.6833749,0.53188604
-0.04491791,-0.057444282
-0.00991448,-0.007476682
0.5786086,0.5682686
0.6975608,0.7118763
-0.0033060727,-0.0014434904
0.009228446,0.0062165745
0.4482383,0.4623274
0.12801906,0.10298277
0.06071511,-0.0040681846
-0.016095929,-0.015317464
-0.0663235,-0.07066798
-0.005180721,-0.010770647
-0.152716,-0.13181043
0.11342758,0.13899042
0.02518591,0.0041272864
0.07273655,0.058357526
0.009383728,0.0027097985
-0.006690559,-0.0057439506
0.36773518,0.35490093
0.5004525,0.33504343
0.004604641,0.06303659
0.52851266,0.5444976
-0.0020238291,-0.039287996
0.15246746,0.15789972
0.32229725,0.26075205
0.016741056,0.027951563
0.46647376,0.42255226
0.15192915,0.03168577
-0.020392315,-0.020523615
0.004189699,-0.0055584265
-0.010184636,-0.0041454956
-0.004836698,-0.00070794905
-0.54501295,-0.58780617
0.7073577,0.6854253
-0.062337972,-0.030442424
0.009493804,-0.004158249
0.018487222,-0.006957084
-0.04965368,-0.047596708
0.02772794,0.0046320707
0.016244246,0.029886622
0.097538956,0.038518235
0.13226928,0.087667644
-0.0018903529,0.029216692
0.018861542,0.022502014
0.14873937,-0.010835037
-0.027973164,-0.07183572
0.0025322943,0.026123732
-0.00093083153,0.009125649
-0.6158004,-0.63790196
0.14636596,0.2825335
-0.22314301,-0.27878916
0.52298427,0.62117535
-0.41928113,-0.4295904
0.36390194,0.25089967
0.005788536,0.00079616904
0.021389334,0.027637202
-0.5592981,-0.6031748
-0.0069686966,-0.120001644
0.06939157,0.003927484
-0.10419279,-0.03191036
0.5350611,0.5400946
0.7986916,0.6967732
-0.26998228,-0.30391172
-0.08750987,-0.06236919
-0.010584489,-0.01287131
0.056534696,0.05531411
-0.04079538,-0.021773156
-0.07441072,-0.074910186
0.07590985,0.0027580708
0.44492653,0.5369313
-0.53911865,-0.48078856
0.5573603,0.46314523
0.11867276,0.041102886
-0.26176202,-0.17502835
0.4118343,0.42090574
-0.93461704,-0.83242154
-0.025471102,0.011341609
0.1287593,0.0962719
0.05296309,0.054524653
0.07233279,0.06394488
1.007506,0.8779559
-0.8470196,-0.8525046
0.06922342,0.035904683
-0.00925493,-0.027166292
0.23389181,0.21023074
0.01556988,-0.17238075
0.28356662,0.34063756
0.22150227,0.2490314
-0.01056633,-0.012020834
0.0669085,0.068407126
-0.028219793,-0.017396003
-0.0067365523,0.0020504277
0.09535363,0.05128681
0.36967337,0.39679086
-0.035737492,-0.06099394
-0.00740584,0.007947139
0.0948428,-0.095546946
-0.4576825,-0.13729069
0.23690253,0.10109611
0.18514393,0.047439586
-0.47569415,-0.10739325
-0.12662119,0.02067525
-0.2071212,-0.20649333
-0.39043355,-0.37261143
0.08423412,0.060986057
0.02568109,0.026679419
-0.4373265,-0.42392457
0.32126492,0.3144052
0.43077463,0.42233294
-0.59142226,-0.5358485
0.8719739,0.6265788
-0.9324907,-0.8177711
0.097636044,0.07667921
0.06564153,0.08858634
-0.17888553,-0.18472072
-0.16106945,-0.11841243
0.007598646,-0.029065728
-0.0845387,-0.10157579
-0.54716206,-0.66075844
-0.606061,-0.6335325
0.15459183,0.1437226
-0.096562415,-0.10205267
0.06888781,0.0037704702
0.16321494,0.16446547
0.14879312,0.13686073
0.053148255,0.077596284
-0.31190974,-0.26851344
-0.0028352563,0.023617558
0.150624,0.16828649
0.33520058,0.3868205
1.1865013,0.87562686
-0.36538583,-0.6792977
-0.051889613,-0.067712665
-0.6003988,-0.54631656
0.07517491,0.10235584
-0.1994929,-0.18723878
-0.061192222,-0.07833745
-0.039460674,0.0066993353
0.5146574,0.3772457
0.28291303,0.32823655
0.44609332,0.5537484
0.09518579,-0.04820236
0.10767262,0.082029246
-0.06660607,-0.0468338
-0.0047924016,-0.024618916
-0.013297794,-0.020167464
-0.007866157,-0.0047599673
0.0025154478,0.00846095
-0.008027638,-0.03140107
-0.07027243,-0.08838046
-0.7951921,-0.71194905
1.0146803,0.9104206
0.018735012,0.013740033
0.05423915,0.037462346
0.021994762,0.03391859
0.0017642898,-0.03160821
-0.33856958,-0.3948465
-0.40378082,-0.38262933
0.17433767,0.18389164
0.38139784,0.32629967
0.084978014,0.034987412
-0.006931209,0.0028942954
-0.40344864,-0.4510282
0.4506048,0.41457808
-0.13591786,-0.14473563
0.19308999,0.20370188
-0.26152077,-0.29026565
-0.61370075,-0.5909288
-0.05552784,-0.04526245
0.033853676,0.04940454
-0.004451861,-0.015595131
-0.0056302007,0.0091699045
1.7386107,1.8888601
0.34577137,0.49634233
0.009361503,0.008824445
-0.010567605,0.007796698
0.22755876,0.22423641
0.03263662,0.0710222
0.010201471,-0.007842362
0.010030127,0.0033391109
-0.10109968,-0.074900016
-0.0872912,-0.06690647
0.028136224,0.03609653
0.091394246,0.099493146
1.1944301,1.032882
-0.90961254,-0.9040803
1.0987356,0.97111726
0.02100557,-0.022323314
0.023291469,-0.008315094
0.1775948,0.12414193
0.19883928,0.24018322
0.33312505,0.32047877
-0.7397888,-0.7811873
0.2786786,0.28354242
0.027133154,0.0069195256
0.019782918,0.051467773
-0.058761723,-0.117349066
-0.12856036,-0.059920676
-0.027602945,-0.038775586
-0.0046627643,-0.0068519935
-0.025707465,-0.15249139
0.80825996,0.750215
-0.45455557,-0.4851313
-0.64927113,-0.60396886
-0.4222,-0.43418977
0.002082842,-0.018600661
-0.2966873,-0.2585765
-0.3317602,-0.35976568
0.17083313,0.1495453
-0.16105278,-0.13549796
0.021396514,0.03036134
-0.021692801,-0.03098429
0.17835647,0.22315955
0.21490419,0.2619389
0.22859952,0.1988256
0.06106088,0.04163675
0.018198792,-0.038974423
0.2773085,0.2468106
-0.047723394,-0.07703428
0.09908816,0.052345265
-0.0002154455,0.014954962
-0.0024357701,-0.015183645
-0.04966244,-0.0018819682
0.0013396618,-0.038296096
-0.2770146,-0.3121306
0.4288147,0.37289736
0.02069655,0.008320555
-0.09167715,-0.1539351
-0.33410025,-0.2672536
0.6214342,0.643989
0.08201778,0.10715404
0.06653727,0.052258536
0.32656482,0.7573436
-0.37770456,-0.48492622
0.104745746,0.0786982
0.11726883,0.05623741
-0.0119244,-0.0059503317
-0.018963646,-0.04950318
0.19217277,0.089154415
-0.08037175,-0.082483366
-0.02283811,-0.050175063
-0.10655004,-0.09083593
-0.0058969427,0.0052205697
0.012322507,0.029024325
-0.055442818,-0.063142784
-0.016046792,0.006651149
-0.0056212693,0.010880396
-0.021078348,-0.011785576
-0.0989255,-0.078789264
-0.03714737,-0.021549337
0.04452692,0.031347156
0.02099558,0.017809086
0.34361118,0.29704434
-0.037659284,-0.06559434
0.19499004,0.20039704
0.11956078,0.15079778
0.02231323,0.03870549
-0.16435921,-0.1572113
-0.11294642,-0.09444111
0.08192614,0.09099174
-0.035676688,-0.041530915
0.023711674,0.030207552
0.13356939,0.09703504
0.102385655,0.07995963
-0.08176794,-0.11220513
-0.031690154,-0.03071696
0.014585822,-0.00019612163
0.013368742,0.010283888
-0.1365524,-0.16713358
-0.04080335,0.010550309
0.37017673,0.45126498
-0.15921901,-0.26250118
-1.2310139,-1.1404326
-0.035998724,0.04941981
-0.9333371,-0.32258838
-0.55442965,-0.23657843
0.13457978,0.12353504
0.03591168,-0.027344279
-0.022211099,-0.03751421
-0.007552741,-0.0027514957
-0.021236194,0.0020926222
0.04395915,0.02645497
-0.28197724,-0.43476737
-0.16130772,-0.21788767
-0.057966597,-0.050781917
-0.14518571,-0.16057527
0.14888693,0.109617144
0.075456284,0.08018158
0.018896332,0.04210306
-0.04523591,-0.030283127
0.31188336,0.44652957
-0.2608316,-0.44800562
-0.27004164,-0.24760094
-0.15558352,-0.19671461
0.39137828,0.35721123
-0.008925109,0.005130513
0.08185606,0.057980645
-0.06695641,-0.060659487
-1.3484706,-1.0183547
-0.14857331,-0.20996563
0.39933765,0.19148478
-0.8807752,-0.8434424
-0.021177817,-0.027438931
-0.012918709,-0.0073500522
-0.46059912,-0.41896486
-0.15248099,-0.20113042
0.0063940077,0.012395576
0.008080653,0.013740321
-0.079244465,-0.08209637
0.853915,0.80314624
0.30026165,0.07547963
-0.18797788,-0.2346017
-0.29759976,-0.2804554
0.19504483,0.17166919
0.016527625,-0.0046927407
-0.029920526,-0.0152050685
-0.21429119,-0.24449396
-0.23680824,-0.22329226
-0.034001224,-0.017381787
0.02538366,0.018383486
0.5904177,0.5959354
0.78693676,0.75532615
0.121074736,0.07797657
-0.06372104,-0.09442447
-0.02911786,-0.0314586
-0.12188496,-0.14201482
-0.008562492,-0.042426057
0.046676345,0.045137122
1.2474695,1.0066385
-0.10049774,-0.1672487
-0.01726067,0.011361212
0.06438534,0.07151495
0.4626854,0.44224766
0.04673752,-0.064876154
0.5485591,0.5126187
0.19611856,0.1412122
-0.53262186,-0.5281054
0.82272553,0.7302556
-0.09016651,-0.050933775
0.07598711,0.060773723
-0.113313675,-0.092847735
-0.2320557,-0.22601643
-0.07885577,-0.10884636
0.19029236,0.21964546
-0.14886534,-0.26020598
0.24743214,0.38829947
0.08999985,0.079897255
-0.0129702315,-0.0034814328
0.08828123,0.051882014
0.06645118,0.029489636
0.06516161,0.06228794
0.018946994,0.017921073
-0.60490406,-0.50452757
0.2735938,0.22246228
-0.02057953,-0.0023549497
-0.043587446,-0.039231922
0.19429278,0.19168822
0.041521907,-0.00043399725
-0.0948651,-0.10058845
0.087952904,0.08912636
-0.009829454,0.0056063086
0.014452461,-0.00041962694
0.030218065,0.032512918
0.046398085,0.03578727
0.116413,0.11107389
0.09318965,0.07195668
0.22540504,0.21943119
-0.18751207,-0.22607817
-0.35741457,-0.4302625
-0.7699498,-0.6638714
0.0496049,0.011158593
0.038537942,0.008440666
0.09546384,0.05784928
0.052849934,0.064219914
0.015046602,0.017752223
-0.28054366,-0.32269558
0.059249178,0.06990567
-0.10466929,-0.122825615
0.00646869,0.005800426
0.008221899,0.035697415
0.0053809285,-0.0076600686
-0.24188039,-0.20638458
0.4784888,0.43650413
-0.29373616,-0.2790016
-0.024514835,-0.06783699
-1.048203,-1.1863366
0.45994994,0.58756936
0.6281024,0.6813815
1.35249975e-05,0.011603579
-0.0395252,-0.0081758
0.15659836,0.17446959
-0.086658776,-0.091388926
-0.29374042,-0.24440236
0.25636584,0.23431402
0.10155529,0.085764974
0.079930246,0.06737356
0.008034578,-0.0150505975
0.033688873,0.026141008
-0.07836484,0.06546167
-0.047416348,-0.060227487
-0.008330369,-0.0060489923
0.008359267,0.024877597
0.013904342,0.04752937
0.30751893,0.27868468
-0.0066410415,0.0056247488
-0.039864127,-0.01855276
0.15401646,0.10259668
-0.5237531,-0.44592547
0.015780414,-0.014632337
0.008365555,-0.013818815
0.52947783,0.50414896
0.36575982,0.34613338
-0.10347009,-0.109053895
-0.0042392737,0.038690083
-0.0061214142,-0.02985192
0.0009966345,-0.0031572338
0.0042990968,-0.0045327097
-0.0042953556,-0.001322838
-0.0008716397,-0.0059265867
0.006580661,0.024650007
0.38442126,0.2855243
-0.7270098,-0.63854843
-0.030662639,-0.015372865
-0.0693965,-0.07011454
0.32022077,0.2647338
0.37918407,0.39159328
0.024097774,0.019945338
0.13505837,0.15597093
0.652395,0.51593035
-0.5607115,-0.41805294
0.05992452,-0.054764807
0.71867305,0.609713
0.25660342,0.1585455
0.6039719,0.5588183
0.2612838,0.27848476
-0.0677782,-0.03012111
0.0004896895,-0.010107793
-0.03144022,-0.018213497
0.07222047,0.07763013
0.00536499,-0.01825971
-0.15611316,-0.17225221
0.05170107,0.015093035
0.0021683779,-0.018967286
0.0047258646,0.003863196
0.6271743,0.7492796
0.5614915,0.5009528
0.72663844,0.5282178
-1.6426563,-1.0485649
-0.013002883,-0.017038189
0.011043582,0.010069082
-0.0039121783,-0.0013235286
0.016579757,0.009130268
-0.41053975,-0.43109915
-0.30171797,-0.46833333
-0.4344526,-0.3874942
0.44136655,0.49603936
0.5940602,0.4822957
-0.38599592,-0.39491177
0.16440083,0.15928188
0.04502471,0.07076079
0.7621602,0.8147055
-1.1441668,-1.1004918
-0.019095998,-0.03010571
-0.677189,-0.585345
0.11817998,0.12460493
-0.07166374,-0.07313728
0.101289555,0.08575721
-0.092576295,-0.0033355802
-0.107253596,-0.10912154
-0.069169104,-0.07036351
0.6288634,0.75429505
-0.4111004,-0.1453121
0.041255835,0.015662499
0.030347366,0.01942351
-0.0154173905,-0.0003593564
0.014182199,0.022194669
0.0038516228,0.026564024
-0.18930757,-0.16833755
-0.00040903053,-0.023846187
0.0081203915,-0.019281399
0.13505721,0.12575147
0.22014391,0.306382
-0.11251071,-0.084905334
0.08575281,0.115375966
-0.21212628,-0.19230932
-0.31308517,-0.27688193
-0.19563699,-0.23703545
0.27875298,0.26150945
0.018026205,0.029489502
0.002522185,-0.013411525
-0.3015632,-0.28207248
0.004650362,0.048767824
0.2509236,0.1972028
0.22118905,0.20689133
0.009791563,-0.01001399
0.030910265,0.017063722
0.17516047,0.13872838
-0.07397976,-0.07057668
-0.0169932,-0.0038208812
-0.030722309,-0.0067489166
-0.021522533,-0.025083888
-0.005553875,0.0066332067
0.058309413,0.014100544
-0.16367048,-0.14407668
-0.025376797,-0.016341798
0.010514261,0.0032184133
-0.51277256,-0.37631357
0.024739673,-0.0065701418
-0.042209398,-0.04975628
-0.12023011,-0.1213322
-0.6251272,-0.5260734
-0.13511488,-0.17482975
-0.018449163,0.005492054
-0.21308199,-0.23080859
-0.021752985,-0.009823196
0.2934649,0.328622
0.19842428,0.15073578
0.09445335,0.06426677
-0.106408104,-0.097181976
0.25431556,0.19099182
0.010029241,-0.020895593
-0.013853294,0.0011264579
-0.37805504,-0.2863005
0.8360467,0.7868798
-0.0030314084,-0.026212052
-0.0019328372,-0.012072038
0.012113909,0.026491359
0.008656747,0.023216743
0.08969559,0.14346747
-0.24499731,-0.293714
0.51698077,0.5848618
-0.1421876,-0.21107814
-0.019242015,-0.055238705
0.089668244,0.056395277
-0.027001884,-0.018734314
-0.013764545,-0.0064180163
-0.16255283,-0.197591
-0.11296537,-0.13634495
-0.38819566,-0.3393736
-0.36962888,-0.36093366
-0.068354085,-0.028083734
0.5045096,0.45389783
0.09174937,0.06891322
0.66098243,0.5898177
0.03969527,0.008236006
0.04582395,0.025939493
0.62158704,0.5385621
-0.37142813,-0.33364466
0.04115185,0.048630748
-0.08438137,-0.08649358
0.02156856,-0.0064568296
-0.29981488,-0.3009279
-0.003619018,-0.01034639
0.03718424,0.054971218
-0.0023067533,-0.030913606
-0.016825177,-0.015000647
0.0027686437,0.01248686
0.004811706,0.0051844986
-0.0002048045,-0.0043787137
0.00737446,4.024245e-06
-0.03215559,-0.032962903
-0.02849348,-0.0060400404
-0.005887864,0.0007141903
0.034034044,0.022192223
-0.75011516,-0.7673601
-0.010271421,0.01628742
-0.06912267,-0.052967884
-0.09595814,-0.077516764
-0.18118934,-0.17307302
-0.07014018,-0.061415516
-0.17594615,-0.39078608
0.82184553,0.65214545
0.05128508,0.03172505
-0.11954478,-0.11407733
0.050248012,0.027347237
-0.13172407,-0.1637317
-0.07344457,-0.07349909
0.043348916,0.026544048
0.8062564,0.9060305
0.4064654,0.35704446
0.22820908,0.21066245
0.1394559,0.1065906
-0.03417127,-0.034214802
0.083522275,0.06765915
-0.0863334,-0.050492518
-0.007921265,0.026793368
0.025988154,0.045709185
-0.10763605,-0.08618289
-0.04077614,-0.053793527
-0.070660144,-0.07218488
-0.014918463,-0.009059176
0.005160008,0.0030866326
0.28656068,0.1999963
-0.28276083,-0.24633415
-0.17367804,-0.1551134
-0.076219186,-0.04816187
0.0039839307,9.280443e-05
-0.0071194335,-0.0028977203
-0.032669447,0.007541511
0.0051484345,-0.00036772992
0.29335174,0.24204001
0.15145044,0.13600141
-0.28308254,-0.18293515
-0.08023924,-0.118401706
-0.008487094,0.0022992864
-0.0006719791,-0.010528019
-0.0060863886,-0.018686414
-0.008587349,-0.012520669
-0.0060606897,-0.0040698797
0.13051538,0.13948217
-0.015027808,-0.029763222
0.031061757,0.030292742
0.891967,0.8379061
-0.48493418,-0.69844365
-0.0061736754,-0.024322156
0.049637973,0.058459572
0.13225286,0.14801273
-0.07662466,-0.095853075
0.53760064,0.39698672
0.122880235,0.15154581
0.21130121,0.19857895
-0.15219626,-0.16628166
0.1964603,0.23914382
0.0596569,0.078698345
0.10368953,0.08396435
-0.1254029,-0.094094716
-0.123273626,-0.20302655
-0.16744298,-0.13810953
0.1326977,0.18841615
-0.07377125,-0.10086697
0.21083382,0.16186963
-0.09410323,-0.052712567
0.048983775,0.066064745
-0.033910856,-0.0047952677
0.13099708,-0.050417416
0.8652057,0.6744081
0.55524236,0.55741054
-0.65128946,-0.5912419
0.040855847,0.03452584
-0.060516916,-0.08252618
0.05342772,0.005626917
-0.026201993,-0.020308312
-0.041234005,-0.026529364
-0.09191377,-0.066356026
0.065625496,0.04022815
-0.12018834,-0.08641192
-0.561655,-0.591255
0.019103853,0.00024230778
0.13493536,0.12217012
-0.013167297,0.013087826
0.045040324,0.025453538
0.009497017,-0.0046021417
-0.5923951,-0.58540756
-0.5716998,-0.5173381
0.09184324,0.12988713
-0.4270286,-0.39644405
-0.007963376,0.0042257085
0.15925081,0.14846985
-0.341143,-0.37474588
-0.3586375,-0.31571704
-0.8965392,-0.86049783
-0.05356084,-0.037045226
-0.38891038,-0.42402405
-0.13969694,-0.26900938
-0.24566182,-0.23286995
0.1276731,0.09739219
0.092808485,0.020793065
-0.47243732,-0.49356627
-0.08474818,-0.06842818
-0.10995002,-0.12472917
0.06440827,0.04239645
-0.36404037,-0.29899627
-0.15880445,-0.20183554
-0.09862508,-0.113248035
0.13741761,0.043524086
0.46079057,0.3723082
-0.019266205,-0.006006807
-0.32516572,-0.38686278
-0.04570487,-0.012290716
-0.0040542334,-0.012298603
1.2661076,1.0727466
-0.1243567,-0.30120197
-0.017295232,-0.026056483
-0.0018316004,-0.015882425
0.09665777,0.043348014
-0.07619824,-0.059293382
0.4257658,0.4054597
0.10210006,0.10639408
-0.44200522,-0.35906342
0.58369696,0.56894445
-0.065352365,-0.036675338
0.12910935,0.116294555
-0.08771509,-0.11088523
-0.039195858,-0.048015483
-0.057613324,-0.04061605
-0.26184535,-0.18906786
-0.22523394,-0.058908045
0.76369655,0.71659285
0.17132537,0.14840376
-0.10658169,-0.16982956
0.5542498,0.6051061
0.25988787,0.343642
-0.015582475,-0.010219857
-0.00247565,0.009721217
-0.014474558,-0.03854125
-0.07980518,-0.071593374
-0.07054448,-0.08546099
-0.19735572,-0.21749482
-0.14590505,-0.13050976
0.06954945,0.09160983
0.23184483,0.05759433
-0.7134674,-0.7767148
0.08351381,0.09266933
0.44261652,0.46455884
0.018076204,-0.02316812
-0.098236375,-0.06522218
0.15208812,0.066355444
0.18824883,0.16003536
0.51078004,0.61780113
-0.024601884,-0.037386686
-0.0010323996,-0.0062011853
0.0098749595,0.031052455
0.5064918,0.45625147
-0.063178495,-0.054798253
0.21830899,0.21127875
-0.22974709,-0.10191682
-0.057184428,-0.040660337
-0.120457895,-0.10449412
0.030295745,0.0036383793
0.0011097144,0.0011601504
-0.7180823,-0.5682696
-0.054026917,-0.02561071
0.5047071,0.46056876
-0.33110648,-0.3422393
0.0048726536,-0.014620818
-0.002620185,-0.0023445943
-0.013249282,-0.05760596
-0.07555889,-0.35737628
-0.06266876,-0.014897972
-0.10594679,-0.09604431
0.5078036,0.42904195
0.0019684252,0.1348421
0.15926564,0.09063108
-0.09378252,-0.089845486
-0.07751647,-0.053921722
-0.015015484,-0.015856393
0.024067663,-0.010082036
0.040802173,0.027208893
-0.54448605,-0.5028391
-0.18329981,-0.0097068995
0.09902503,0.37920216
-0.016841015,-0.12756428
0.13997558,0.0976943
0.14107263,0.12488298
-0.009673966,-0.023326568
0.009116279,-0.0022357525
0.37399992,0.2814663
-0.17172614,-0.09088717
0.01751779,0.027990527
-0.015697703,-0.009090061
0.014786143,-0.004127033
0.0072665345,0.0017342237
0.023347296,0.032488834
-0.32601503,-0.35212627
0.2829164,0.19102831
0.23767713,0.20928434
0.26496124,0.16969606
0.5443214,0.5268145
-0.0044588353,-0.03002344
0.02264661,0.041494325
-0.17574087,-0.22879776
-0.2489837,-0.250498
0.16255596,0.15041766
-0.15732878,-0.20070538
0.013931072,0.009192333
0.03780179,0.04998021
-0.020971341,-0.013596699
-0.013078911,-0.0050043743
-0.029175173,-0.011116125
0.020202547,0.014151646
-0.049471393,-0.063686006
-0.03242836,-0.011107191
-0.021059327,-0.012811039
0.017902855,0.0044075116
-0.20222759,-0.30600363
0.16147876,0.23213664
0.029819805,0.032446645
0.014177127,0.054904785
0.13912365,0.09035012
0.43035695,0.46291697
0.713386,0.7027924
0.04145566,-0.040094964
-0.03958791,-0.050214894
-0.14652543,-0.1927461
-0.0042663864,0.008637726
-0.017131388,0.013909764
-0.017640099,-0.0009656027
-0.047451038,-0.07719864
-0.06143194,-0.053969495
0.016789256,0.007734639
-0.3559864,-0.38045925
-0.07789714,-0.047847882
0.07318855,0.046889115
0.19369048,0.14412381
-0.5027448,-0.33461273
-0.08964636,0.16654015
-0.14656976,-0.1449256
0.13641462,0.102870345
-0.8509546,-0.7344318
0.52403337,0.5361582
-0.49422097,-0.53368014
-0.032805007,-0.048281226
0.07145779,0.043613903
-0.26631296,-0.30283743
0.30440468,0.36093694
-1.1911002,-1.2717596
0.6976391,0.5694381
-1.2547474,-1.2589512
-0.06807038,-0.020081878
0.12233718,0.15355724
-0.44441634,-0.52853763
-0.086229794,-0.17382517
0.36526197,0.32341427
1.0205737,1.0499235
-0.02323981,-0.036626615
0.010275488,0.0012793364
-0.00021947459,-0.019373909
0.018645754,0.030892795
0.03147369,0.03962332
0.2745407,0.28017744
0.0019018226,-0.0101637915
-0.02819508,-0.08880858
0.15029147,0.23159885
0.0109778065,-0.007460259
0.3074683,0.2790162
-0.26686984,-0.26536292
-0.84690267,-0.87324995
0.15731212,0.17755069
-0.06302656,-0.0528391
0.011065467,-0.0013361052
-0.5444081,-0.40617806
-0.7675841,-0.7121321
0.20371534,0.0536808
-0.26613277,-0.2106031
-0.21636035,-0.26915544
0.2352625,0.1940683
-0.014167262,-0.050921932
-0.020554285,-0.029121447
0.31324658,0.21146098
-0.41738856,-0.65995216
0.3530957,0.42651796
0.5091281,0.43852437
-0.14356957,-0.14063884
0.022802755,0.06358318
0.004925394,-0.01286602
0.015979603,0.005108426
0.01037433,0.028105214
-0.04061815,-0.0032779071
0.14199154,0.0896462
0.2501939,0.21992727
0.016693357,0.003669247
0.022693478,0.012865607
0.49064267,0.34605676
-0.58126056,-0.5513664
-0.061150342,-0.017045207
-0.5448706,-0.5089386
1.0499023,0.92597026
-0.27811897,-0.29004788
-0.6899898,-0.5588325
-0.3760848,-0.2528657
0.09463851,0.066112354
-0.0158323,-0.041548222
-0.00023973138,-0.00023264438
0.0036944328,0.015294906
0.03358178,0.012180209
0.028513126,0.02647696
-0.6132104,-0.5414089
0.059341118,0.0138045885
-0.01207836,-0.032826386
-0.09205676,-0.13157745
-0.034112263,-0.010940261
-0.13334614,-0.12728232
0.0036359248,-0.04413854
0.22203839,0.21893232
0.44945806,0.42063442
-0.2810005,-0.23003769
-0.6254233,-0.65635914
-0.86566794,-0.6908494
-0.12898618,-0.08120301
-0.07626723,0.03994841
0.020065004,0.0024602748
-0.018745948,-0.00041422993
-0.007697192,-0.0038810372
-0.0045887227,-0.005546974
-0.83604443,-0.8751576
-0.39113623,-0.34150457
0.05695281,0.08436139
0.68121594,0.64966476
0.016561262,0.011746146
-0.023793835,-0.0060029654
-0.18673082,-0.13699283
-0.8847836,-0.829247
-0.012099875,-0.005763799
0.023665907,0.02821412
0.12803009,0.10384115
0.035254948,0.0054833554
0.2638755,0.4291856
-0.22296444,-0.42839074
0.7276223,0.7977919
-0.016807416,-0.100791484
0.026765492,0.04211343
-0.06915417,-0.055698514
-0.6369831,-0.66857094
-0.6476377,-0.6238083
-1.0368214,-0.99956465
0.09942035,0.105193585
-0.23124534,-0.24579604
-0.2511116,-0.24729477
-0.22596529,-0.23632476
-0.099773586,-0.08457076
0.043761,0.017322816
0.025819913,0.027747342
0.023443889,0.007463135
-0.004145383,0.0063728797
0.27082008,0.23919976
0.68301946,0.6194739
0.99242914,0.9758098
-0.30022055,-0.34329623
0.007106281,0.00051793456
0.005706659,0.0013409108
0.014711416,-0.012079529
-0.016580267,-0.0014044112
-0.17893955,-0.17524217
-0.14491148,-0.16394418
-0.22413218,-0.28789526
-0.8435899,-0.8210741
0.025602328,0.030842789
0.058788672,0.050589163
-0.001641529,0.0018906742
-0.042214576,-0.007792916
-0.06359396,-0.042473234
-0.0059119477,0.01648614
0.12544309,0.1356947
0.14696667,0.17234707
-0.7627901,-0.68767345
-0.33073902,-0.2620767
-0.05834412,-0.09970622
0.008334387,0.016765729
-0.047902048,-0.039278932
-0.020845316,-0.005508928
-0.07737295,-0.048988447
-0.006289769,0.05051843
-0.0102018835,0.00945811
-0.012332816,-0.008678889
0.00802619,0.011451378
-0.0013782454,-0.011122907
0.08194609,0.044115953
-0.023707915,-0.018644927
0.002661541,-0.0017813891
0.0127684735,-0.0077224453
0.07733343,0.08679167
-0.08653426,-0.059418216
0.7190513,0.7653374
-0.64670897,-0.54402333
-0.9669379,-1.0823634
-0.35165036,-0.59547377
-0.16932236,-0.15145826
-0.18084507,-0.15466689
-0.66238797,-0.6317455
0.32910696,0.29854128
0.51488745,0.63791627
0.676843,0.789675
0.053047687,-0.07853491
0.24819362,0.39270663
-0.025959618,-0.013365537
0.012015279,-0.011772778
-0.018872382,-0.00437098
-0.0011620362,0.012932097
0.0009330171,0.0008633882
0.038040653,0.015970325
0.33588406,0.24042177
0.58043814,0.5410306
0.04127748,0.043928415
0.18538234,0.1802876
-0.01030067,-0.0076189637
0.0116245225,-0.0032815402
0.72246313,0.73429215
-0.26229954,-0.27095523
0.056684587,0.028792277
0.059251778,0.049924
0.07422353,-0.017809972
-0.44054237,-0.506074
-0.12145174,-0.16655543
0.23971468,0.19708794
-0.5904677,-0.59487087
0.07724955,0.07757739
0.51874334,0.49771476
-0.047329567,-0.05016175
-0.13231681,-0.14643246
0.08909745,0.11717681
-0.41205263,-0.38479644
-0.31715715,-0.38175368
0.06876981,0.14467247
-0.6266275,-0.635455
-0.002706919,-0.004888259
0.019606622,0.014339554
0.43171293,0.38429502
0.050492976,0.0036932202
-0.1411058,-0.16527861
-0.064514175,-0.13437797
0.24822722,0.28914046
0.07387095,0.12600434
-0.049252655,-0.14731291
-0.110236436,-0.10015552
0.23967531,0.19511172
-0.19722629,-0.1367201
-0.00394233,0.00394544
-0.0051138066,-0.0033958782
0.008280406,0.0042156056
0.0033486253,-0.0003504865
0.8588636,0.83141553
0.09686352,0.12677258
0.0027305866,0.0045238137
0.008604201,-0.0017272187
0.0030276028,-0.0032352358
-0.002083078,0.0028323336
-0.0011772315,0.009974711
0.0043491335,0.01967946
-0.015163429,-0.018599004
-0.04655229,-0.040198453
0.11399784,0.20103402
-0.04025054,-0.06347905
-0.12471398,-0.056305647
0.28117588,0.31380454
0.6491422,0.60782415
0.21622974,0.19066378
-0.20042697,-0.22370675
0.053556055,0.07128906
-0.017745703,-0.021381177
-0.012548187,0.015694622
0.35336113,0.3105602
-0.5966673,-0.5522883
-0.15017913,-0.15151961
-0.16639899,-0.14279252
-0.017696822,-0.037502393
0.04677277,0.042753328
0.40426892,0.35856342
0.3748372,0.41490376
0.62292635,0.5219119
-0.57006717,-0.7642348
0.26119322,0.24412055
-0.86627895,-0.81180835
0.098961756,0.087530114
-0.0888388,-0.12318149
-0.26758158,-0.31528842
0.26642722,0.22180459
0.25510135,0.1734297
0.7973485,0.82209516
-0.89379776,-0.9866966
-0.33573687,-0.34562355
0.043027084,0.07024042
-0.2574836,-0.28690135
-0.063968435,-0.019992776
0.36349487,0.35567653
-0.28119034,-0.37552395
0.41783476,0.4097739
0.3373808,0.37782514
-0.78702915,-0.73097485
0.15783712,0.15955836
0.11847411,0.13367933
0.0265286,0.024505109
-0.064253375,-0.10540715
0.16511667,0.104096174
0.008488056,0.0026256002
0.45807868,0.2441781
0.42574406,0.42196742
-0.013492215,-0.036174975
0.36580497,0.37841102
0.044479392,0.052164286
0.20439716,0.16325575
0.012686332,-0.0070256963
-0.00031841075,-0.019833434
-0.026084885,-0.03633418
0.13371113,0.1437962
0.16410461,0.14732213
-0.32303497,-0.30204034
-0.077739775,-0.1079921
0.53684294,0.55445313
-0.12560177,-0.122339614
0.2522674,0.31185696
-0.1037472,-0.12577657
0.06739298,0.06873428
0.00058953423,-0.019117877
-0.006636232,0.004599302
0.008554517,0.01726459
3.0040905e-05,0.006260464
-0.024589263,-0.009807467
0.029932935,0.012649225
0.04955872,0.2538208
0.03723942,0.15583989
0.0008510961,-0.019270074
-0.06974713,-0.11614142
-0.0013031111,0.031303912
-0.030726671,0.011053676
0.033493027,0.0025159195
0.0012461639,0.0016085217
-0.049986407,-0.069485635
-0.013132909,-0.05085555
0.05722817,0.09082978
-0.1849187,-0.16610277
-0.39813524,-0.31149122
-0.27911893,-0.26322496
-0.7787626,-0.784197
0.030224811,0.11401587
-0.20209438,-0.2180247
0.03618232,0.027723722
-0.045895323,-0.031586386
0.4013998,0.3864998
-0.010402899,-0.005808398
0.021820638,0.017509542
0.024101287,0.042007275
-0.08223676,-0.08157009
0.04485015,0.053828448
-0.0058207973,-0.016438922
-0.59998256,-0.48681617
0.69499487,0.5789592
-0.4454003,-0.41286623
0.58550715,0.5381448
0.07798826,0.018250398
-0.069603205,-0.11490087
0.08347272,0.06843477
0.24176306,0.47742558
0.20011115,0.16544014
-0.25189525,-0.23801689
-0.05214716,-0.03908893
0.035333447,0.038276505
0.1268662,0.15698385
-0.34508094,-0.4764636
0.86152107,0.6948954
-0.50936854,-0.6266187
0.051778995,0.02769123
0.14017081,0.19818741
-0.032584853,-0.012260258
-0.0149469655,-6.0812104e-05
-0.004069311,-0.0059680715
-0.007545963,0.0058439597
0.07522512,-0.0058710203
0.07235828,0.035224546
-0.14674051,-0.1773969
0.13176197,0.13752103
0.31473476,0.34480006
0.39541245,0.3007577
0.0024684067,0.012172721
-0.037170462,-0.033045612
-0.042095825,0.006000668
-0.6748565,-0.69855976
-0.13911247,-0.19225971
-0.54511905,-0.56482226
0.6585176,0.5704757
0.93164957,0.6353556
-0.023111854,-0.055373535
-0.35229942,-0.47939205
-0.37155598,-0.3641462
-0.47023517,-0.47374576
0.17334422,0.24791324
0.37912667,0.3700981
-0.0036339331,0.0034784824
0.0132757025,0.0034336876
0.21578681,0.21151999
-0.30960643,-0.31029356
-0.024991903,-0.01751256
0.005502293,-0.00021329615
-0.00025095648,-0.007080406
0.0039843516,0.00656831
-0.008678936,-0.005495604
-0.03649758,-0.0062846914
0.6981188,0.71443546
0.49832296,0.43002638
-0.018056165,-0.00856889
0.015563192,-0.0047818664
-0.1443846,-0.182351
0.27097318,0.24159625
-0.21432108,-0.27769685
-0.38759726,-0.41506273
-0.05623183,-0.05102068
0.022464134,0.02084095
0.23857209,0.24771343
0.23450226,0.22314304
0.042822804,0.034254387
0.030452646,0.019161407
-0.027269956,0.043495886
-0.22584826,-0.19379464
0.27958316,0.17285158
0.1290285,-0.06117177
-0.121278524,-0.113120735
0.21199577,0.21109878
0.064671196,0.03437072
-0.14791963,-0.12721397
-0.22957818,-0.2697922
0.13950457,0.10619188
0.085330874,0.07170067
-0.019835364,-0.019602576
0.17343102,0.2559304
-0.072111286,-0.05905801
-0.037420142,-0.07126688
-0.043659627,-0.035532713
-0.0661836,-0.07677397
0.035143726,0.026298868
-0.68823814,-0.60238796
-0.12897383,0.048112597
-0.05986225,-0.12010132
-0.11159092,-0.1109685
-0.99280024,-1.1077995
-0.54403234,-0.5207879
0.007089695,-0.057253476
-0.1601559,-0.16736467
0.26756603,0.42465648
-0.345236,-0.37639022
0.029886544,0.0043203533
-0.51068234,-0.49270028
-0.08358594,-0.090574026
0.03950355,0.01948217
-0.15562654,-0.23242685
-0.005357535,-0.07777326
-0.18214019,-0.22631532
0.07486056,0.049733065
-0.1381166,-0.06759844
0.29631564,0.41758087
-0.0022069318,-0.005261451
-0.028296348,-0.017349057
0.6424042,0.6662429
-0.19166905,-0.13394137
0.028175179,-0.0074972957
0.1506122,0.10612966
-0.35010397,-0.35652193
0.015490709,0.044663634
-0.14640689,-0.18610056
0.12708738,0.11496584
-0.13257504,-0.098107465
-0.0126103945,-0.015614729
0.04289185,0.17172396
-0.85663694,-1.0026636
-0.40241978,-0.4957413
0.09206523,0.014303517
0.08105514,-0.09010542
-0.40564638,-0.17420062
-0.025061827,-0.038079888
-0.0560951,-0.010618925
-0.5505506,-0.58593994
-0.18844026,-0.06893556
0.17915589,0.1636971
-0.16516969,-0.17680007
-0.053145997,-0.051589414
-0.041090675,-0.021186896
0.21315369,0.19653574
0.39858884,0.3911664
-0.6324675,-0.5958852
-1.1652192,-1.2469771
0.24157855,0.25541598
-0.3453787,-0.29148746
0.033332866,0.008735083
0.017005462,0.012427084
-0.3848335,-0.44625637
-0.2577147,-0.27468872
0.5065056,0.344302
-0.041413516,-0.079523504
-0.331365,-0.40084726
0.073206484,0.31599498
0.07644029,0.04534617
0.10629171,0.11344062
0.06697652,0.088469215
-0.0055965963,0.003349192
0.04022767,0.034741037
-0.01974728,-0.023421694
0.63198096,0.53276956
0.2672749,0.21102804
-0.017307222,0.009742521
0.08377488,0.1147061
-0.0069300975,-0.031066313
0.007397551,0.021841604
-0.03820599,-0.030930813
-0.021509133,-0.08597932
-0.6133146,-0.5235594
-0.5261645,-0.44586754
-0.08174404,-0.076071575
-0.022226464,-0.023828277
0.1964056,0.14228973
-0.41622776,-0.4047026
0.13660024,0.13443574
0.15311554,0.15401085
0.060850438,0.23255941
0.015103122,-0.050870154
0.00670076,-0.003591895
0.026040478,0.028154954
-0.11969047,-0.10178451
0.046945803,0.036086902
0.00083281595,-0.004735753
-0.0029862542,-0.049513042
0.08214207,0.000499662
-0.1115189,-0.09170836
0.004069948,-0.017591355
0.9637919,0.9287183
0.017029583,0.033260826
-0.4267676,-0.40782034
-0.03359382,-0.08500933
-0.04028599,-0.05042649
-0.002091316,-0.0046472326
-0.0011459467,-0.0021473798
-0.047765214,-0.044142753
0.038796134,0.046737336
0.73674107,0.63886774
0.66890085,0.6722147
0.112356305,0.06847388
-0.5573086,-0.5397525
0.11051364,0.15507933
0.034856696,0.028868973
6.088239e-05,-0.004424453
-0.004150792,0.005585715
0.14756036,0.07745081
-0.7618102,-0.81295973
0.12830089,0.16542967
0.3445359,0.36079141
0.36118865,0.28704903
0.30206642,0.24798597
0.004193214,-0.010553561
0.019551298,0.037321422
-0.58668935,-0.5992058
0.62214357,0.5412133
-0.85438025,-0.8219342
0.35039598,0.3491953
0.5280273,0.63549024
0.084946424,-0.19006875
-0.0007206614,0.004148528
-0.007210292,-0.0062308954
-0.72123194,-0.5485723
0.22348438,0.16154109
0.043880634,0.026714526
-0.039875675,-0.084272675
0.64790916,0.62549424
-0.26312378,-0.2223643
-0.24993455,-0.3396655
0.72521985,0.6650361
-0.4617624,-0.2761649
-0.13773158,-0.19391803
-0.70518875,-0.65446055
-0.55790055,-0.576068
-0.11611536,-0.1043241
-0.37806314,-0.36720425
0.011603075,0.014841393
0.1504741,0.15677938
-0.02659652,-0.026825167
0.0025972843,-0.009496907
0.7263168,0.7807743
-0.38434076,-0.16409773
-0.12045405,-0.0891003
0.16314258,0.16508527
0.028653517,0.058307223
-0.040254313,-0.048624475
0.0005847048,-0.021055989
0.003318245,0.0013244459
-0.008910971,0.0027729273
-0.0056653377,-0.0070823105
0.010083143,0.0026698858
-0.020227259,-0.00014161319
-0.010198392,0.0102453455
0.047243614,0.089648835
-1.0596691,-1.2401781
-0.21475583,-0.17012304
0.049215082,0.05849728
0.101573855,0.09487014
-1.031668,-0.99355483
-0.22959419,-0.25345856
-0.031340297,-0.050498232
-0.028797261,0.012612244
0.7285111,0.62487525
0.5957433,0.5531921
-0.06995469,-0.050182275
-0.23578069,-0.24892554
0.004173804,0.059692726
0.13217501,0.1253003
-0.19944294,-0.19207874
0.67945284,0.69392705
0.47960567,0.3504024
0.09371385,0.102977216
0.013084858,-0.004779849
-0.050609842,-0.062115
-0.62257874,-0.6947629
0.35226214,0.33354768
-0.045654856,-0.12869507
0.50569654,0.47031453
-0.20105734,-0.2247134
0.098318025,0.090960264
0.012056317,0.0056181177
0.39761943,0.40257928
0.11046028,0.10415395
0.16194779,0.18760642
0.0028242394,-0.0078458935
-0.016231257,-0.0042070784
0.30912644,0.2406482
-0.5630863,-0.42487693
0.24335027,0.25538242
0.2294785,0.27021107
0.46341962,0.34380937
-0.8788106,-1.1072191
0.6760989,0.5517438
0.74937034,0.6337477
-0.006626248,0.03033746
-0.08671668,-0.06139512
0.75603586,0.7433682
0.60197026,0.5410441
-0.007444567,-0.01735767
0.012942348,0.009766837
0.005244243,-0.0037263185
0.00164787,-0.0066286484
0.051040486,0.074809335
-0.05888009,-0.043734927
0.006102837,-9.1679394e-05
-0.012868365,-0.023642907
0.14925605,0.20131183
0.1860549,0.20059802
0.17202485,0.12132928
0.44628954,0.36905813
0.45188165,0.4911909
-0.710121,-0.6438197
0.059755202,0.025074996
-0.03375233,-0.0090620285
0.038339302,0.028085455
-0.047780298,-0.04713076
-0.0014383154,-0.0030161217
0.021929743,0.014422208
0.009732808,-0.017238252
0.026557725,0.014021679
-0.4226414,-0.3916918
-1.0175465,-0.94450283
-0.039299153,-0.03325613
0.85030514,0.84744716
-0.2050538,-0.18687539
-0.0058495244,0.021183131
0.021925835,-0.028798401
-0.036278725,-0.07109652
0.18056087,0.15716507
-1.0156708,-0.9577532
-0.110033914,-0.19195919
1.0538687,0.9891956
0.2461271,0.25701913
0.4797598,0.50932395
-0.023193583,-0.03979478
-0.043263093,-0.022467218
0.014886368,-0.0064818785
-0.031826567,-0.021518938
0.019349191,-0.0019465089
0.0053277044,-0.030263249
0.25651866,0.29172328
-0.42211944,-0.4241887
-0.25016326,-0.35063362
-0.41905957,-0.6280608
0.16109547,0.10105433
-0.06981069,-0.0677065
0.01097831,-0.1405722
0.51543856,0.6126385
0.03722738,0.014662847
-0.037548807,-0.029446451
-0.13265814,-0.090617955
0.32677385,0.29627457
0.025373463,0.050285496
-0.1207955,-0.12688236
-0.1791694,-0.1356067
0.34431732,0.33637312
0.07460321,0.059214868
-0.18979119,-0.19639634
0.055615146,0.032247275
0.009034423,-0.012852499
-0.37543142,-0.32865605
0.47769874,0.51934934
0.13326193,0.115771115
0.0050521726,-0.0093312245
0.1715831,0.3916246
-0.1922332,-0.3002986
0.050684877,-0.124233216
-0.06834609,-0.037983105
-0.018504601,0.003587231
0.20693818,0.15468955
0.23737222,0.18754478
-0.6802847,-0.6061147
0.17041717,0.22311336
-0.9270321,-0.6326181
-0.14526819,-0.26064396
-0.1810137,-0.29005677
-1.0006056,-0.83851767
-0.2511571,-0.7372292
-0.798897,-0.7504003
-0.9551438,-0.85183036
-0.0012042294,-0.00014512241
-0.019357314,0.0017379466
-0.0044099716,-0.0012001768
-0.040028982,-0.004461124
0.114644215,0.072355725
0.8392782,0.85903466
0.55493176,0.5713982
1.2677488,0.97726107
0.7882346,0.8053917
0.8635948,0.88010454
0.14382306,0.16469039
-0.08173197,-0.09404349
-0.03461222,-0.038312517
0.011105545,0.010161169
-0.32247528,-0.23067722
-0.6206145,-0.65843856
-0.19155581,-0.2132617
-0.042238366,-0.042018965
0.032664537,0.00333298
0.0038886322,0.000305939
-0.0070314733,-0.017692685
0.008912496,0.023067549
-0.90764546,-0.8640059
-0.070392214,-0.042938717
0.011568667,0.010585718
-0.005385895,-0.017987765
-0.6384651,-0.62892026
0.07210599,-0.03364144
-0.09977636,-0.141421
0.40906736,0.3840889
-0.01705819,-0.030520264
-0.30707622,-0.24338877
0.09770593,0.084629245
-0.5163147,-0.48501673
0.28234994,0.2544536
-0.36129028,-0.3465128
0.11862625,0.13906382
0.03078911,0.011113297
1.0113292,0.99052954
-0.48146868,-0.49629387
0.15326117,0.10795963
0.35296535,0.3150733
-0.02562829,-0.009538528
-0.07392237,-0.12179979
0.09085969,0.075281866
0.019508852,0.012153916
-0.67093074,-0.64496607
-0.20631856,-0.17497157
0.25225365,0.18808477
0.18264747,0.1578762
0.26505965,0.22105166
0.044555977,-0.003136523
-0.010980923,-0.013127692
0.034854755,0.030804574
0.43875855,0.39569303
0.25514755,0.17763564
-0.8457092,-0.9577578
-0.29601902,-0.29078004
0.04465072,0.04875131
0.5493407,0.61232734
-0.04369168,-0.026344832
-0.2605575,-0.25855508
0.011904659,-0.0035262853
-0.006117576,0.012966693
-0.57929003,-0.69973636
-0.7609534,-0.86344516
0.010789179,0.0075157657
0.0035361345,0.0064523863
0.060608976,0.031759642
-0.055089988,-0.024179718
-0.047305305,-0.14312936
-0.61382616,-0.7372728
-0.7112125,-0.6431928
0.5064521,0.44188112
0.069561064,0.07410303
0.029533308,0.04352532
-0.0046758675,-0.019520886
-0.008919969,-0.010138293
-0.011336427,-0.029123485
0.23975107,0.2372933
-0.38009197,-0.43586352
-0.1534512,-0.14687681
-0.5534374,-0.6111185
-0.48824227,-0.45584485
0.026221268,0.012644194
-0.019899061,-0.012787966
0.24858734,0.23690462
0.21663547,0.26136115
-0.16755228,-0.13568328
0.07410953,0.09031841
0.507825,0.53640586
0.48063153,0.4825227
-0.00089537015,-0.013176754
0.036988854,0.024661796
-0.012440317,-0.006799709
-0.24970342,-0.2974581
0.238452,0.22488336
0.8231964,0.877674
0.90089464,0.91294914
0.1075064,0.094245605
-0.076584324,-0.08470328
0.049700316,0.042160485
0.06505365,0.048630677
-0.04127938,-0.029365886
-0.019386059,-0.035665214
0.031278957,0.03059036
-0.62294924,-0.53928274
-0.69730014,-0.6177872
-0.2744264,-0.2605204
-0.2365441,-0.25856847
0.026268924,0.06383335
0.34911197,0.28696594
0.009509292,0.005764663
0.02604517,0.0020318604
0.006006772,-0.0028104335
-0.0020350341,0.007254257
0.032524906,0.012885153
0.019931685,0.008967173
0.033226587,0.07364599
-0.040562067,-0.035555016
-0.009750168,-0.02654928
-0.057047896,-0.10189318
-0.18252975,-0.15031525
1.2339239,1.3777477
0.034297936,-0.050623674
0.047147736,0.09137795
0.017347693,-0.005571611
0.087277435,0.087843716
0.013141496,0.010235213
-0.04448907,-0.015073672
-0.51445925,-0.38010553
1.1585217,0.8671967
0.016121311,-0.0121111795
0.001582661,0.02940303
0.061682343,0.03977033
-0.041700136,-0.11553276
0.027200311,0.018604845
0.047107294,0.038297214
-0.05975049,-0.05656165
0.0240823,0.010958134
1.0827402,1.1424245
0.5710797,0.5752098
-0.09572489,-0.119431525
0.106195405,0.09705941
-0.0088770185,0.0020637736
0.007339872,-0.016081655
0.02637771,0.029510282
0.054227866,0.04532357
0.31948486,0.31519946
0.07921974,0.23914042
0.32251185,0.28115553
-0.22005105,-0.17494392
0.60157794,0.68542725
0.078607604,-0.11072627
0.40094894,0.4017516
-0.11928014,-0.082090005
-0.09439984,-0.21952543
0.103513665,0.18370439
0.006552596,-0.004078768
-0.010566815,0.0024135122
-0.18512297,-0.19456081
-0.052873842,-0.025160871
0.0581607,0.21610573
-0.18250446,-0.08602982
-0.044339962,-0.07755937
0.14704743,0.12383092
-0.61787677,-0.58373857
0.11948251,0.100765795
0.01415843,0.029410899
0.009086979,-0.01598678
-0.011936548,-0.007860757
0.009061178,0.0117341075
-0.17662655,-0.23654741
0.2246477,0.2112184
0.14278935,0.18752183
-0.76911604,-0.81946456
-0.03432335,-0.04388549
0.03199165,0.02448919
0.0060185306,0.004818693
0.00033113314,0.018249575
0.083724126,0.04157146
0.0025737993,0.0020305724
0.045126975,0.05048965
-0.06620888,-0.023215797
0.90343285,0.8582199
0.5450938,0.50499576
-0.087326944,-0.14102921
0.27807397,0.31089646
-0.052043494,-0.05191204
0.037525002,0.023945797
-0.15705153,-0.25755113
-0.13391937,-0.09554675
0.2725017,0.2560578
-0.82488275,-0.7917918
-0.7635353,-0.8343257
-0.46296746,-0.47102243
0.16919881,0.14303845
0.23240042,0.239327
0.8250048,0.88864857
-0.6967957,-0.6038883
-0.18564889,-0.16154176
-0.02463771,0.023270357
0.06018111,0.047993034
0.07174812,0.08108138
-1.18325,-1.5941666
-1.1376622,-0.8321365
-0.0075993114,-0.00040800124
0.022430222,-0.024748098
0.48001117,0.6325926
0.7046655,0.68548506
0.011650904,0.013359822
0.005909552,0.024720797
0.5691716,0.5401173
-0.1311627,-0.030024096
0.009100946,-0.018594168
0.00671523,-0.0054768147
0.0028314278,0.0025261492
0.03585504,0.03846101
-0.15773793,-0.1691341
-0.12790763,-0.10624963
0.091310516,0.10481573
0.646328,0.6360759
-0.05820869,-0.03863412
-0.009375092,0.0007737838
1.4407158,0.81690073
0.018164407,-0.40488145
0.1191294,0.11500247
-0.123199865,-0.08842192
-0.15260461,-0.12115857
-0.1516539,-0.21625382
-0.14908046,-0.1477947
0.07877097,0.08857243
0.5078259,0.62672675
-0.02427678,0.024127454
0.04002597,0.0012623668
-0.019087706,0.009323413
-0.24908826,-0.15534656
-0.014648344,-0.14939538
0.068048276,0.051064663
-0.023686241,-0.041054327
-0.03488068,-0.0366814
0.013313254,0.012632294
0.37268525,0.2927339
-0.9286654,-1.0702645
-0.07791067,-0.05485345
0.047778405,0.044994168
-0.43589246,-0.50119686
0.33322096,0.3450743
-0.09779207,-0.08638106
-0.113906994,-0.03663029
0.011823814,-0.017871976
-0.022729129,-0.0160671
0.025660716,0.05847209
0.014464255,0.05457099
0.38687384,0.6249423
0.072252706,0.10253128
-0.4743262,-0.4111425
0.50591505,0.48619547
0.034771815,0.019453272
-0.00028971498,-0.004868874
0.36718088,0.25820524
0.16564016,0.03475821
0.00044761447,0.026127182
0.013614995,0.0063951714
-0.02481407,-0.02913291
-0.006077802,-0.00025996054
0.009982408,-0.007278785
-0.029384807,-0.017115094
0.28499696,0.5719991
0.8469938,0.82594156
0.80319977,0.85890037
0.9796223,0.77993983
-0.102987334,-0.08020058
-0.06709717,-0.060294084
-0.006139561,-0.0045868605
-0.007445101,-0.0047593405
0.015519915,-0.0054148883
0.010564461,0.04265268
-0.021158203,-0.06680185
-0.32606804,-0.33348998
-0.15873286,-0.12287737
-0.010341396,-0.035477526
-0.022786561,-0.036343366
-0.034513354,-0.026505027
-0.38957232,-0.5166311
-0.12264541,-0.052916862
-0.008414158,-0.0058140457
0.17879161,0.18011998
-0.91994214,-0.6662805
-0.8807205,-0.8116627
-0.7620002,-0.75244075
-0.6382617,-0.6383048
-0.0016540659,-0.0149382055
0.13024361,0.106394835
0.056423217,0.07438436
-0.31998247,-0.27804413
-0.9331539,-0.9229279
-0.02442386,-0.03363941
0.013344197,0.0008804947
-0.0064386614,0.0053749178
7.231141e-05,-0.032179505
0.01158993,0.049172573
0.033113014,0.0054880828
0.039058898,0.043435983
0.010792869,0.0021795183
-0.01406344,-0.0059302635
-0.19898178,-0.18272868
0.13167925,0.10753182
0.1088119,0.114172295
-0.47704744,-0.44165373
-0.071660295,-0.09088083
-0.0018227298,2.6592985e-05
-0.22644222,-0.20333108
0.2644895,0.33674705
0.38597712,0.59411275
0.2670324,0.24495694
-0.30627245,-0.2841435
-0.24827826,-0.18957101
-0.016665773,0.0058728233
0.05228647,0.05586448
-0.036953203,-0.042021193
0.010737934,0.018131902
0.53749627,0.660339
0.48234826,0.5025112
-0.2358626,0.15853477
-0.24243075,-0.31625992
-0.3345456,-0.21073449
0.3678625,0.52297056
-0.042946104,-0.04982596
0.058038343,0.053573694
0.048447922,0.006226003
-0.07508881,-0.055125013
-0.69382143,-0.69858015
-0.7661183,-0.8279957
-0.002522319,0.021117792
0.12340468,0.12265503
0.2943659,0.3213516
-0.098107584,-0.17126778
0.028855737,0.015245795
-0.052752264,-0.048440546
0.009748041,-0.01751995
0.013717465,-0.006728773
-0.02754369,-0.05857054
0.00037833897,0.013899968
0.41741332,0.38533184
-0.12492408,-0.04993346
-0.1999355,-0.19776574
0.04222792,0.046402827
0.08922097,0.053628296
-0.041179914,-0.048068944
-1.3336439,-1.3648494
-0.41124177,-0.34486634
0.5058497,0.47807878
-0.25676778,-0.29064035
0.06988058,0.064175196
-0.13481307,-0.115110636
0.5091798,0.36555964
-0.9309828,-0.92107546
0.6695107,0.54307336
-0.59626764,-0.5425216
-0.8841156,-0.7885053
-0.33679125,-0.32737654
-0.037284654,-0.019707497
0.061804287,0.08598137
0.8520436,0.7874624
-1.3731793,-1.4356289
-0.09020868,-0.10503961
0.5808121,0.5521728
1.4938905,1.0838674
0.095355764,-0.051380284
-0.158387,-0.10552899
-0.28767958,-0.352336
-0.007289675,-0.017259896
-0.04567318,-0.019603034
0.69996417,0.66032034
0.7251408,0.61802053
0.38590044,0.39314786
-0.60283417,-0.59093875
-0.22677626,-0.2236433
-0.31465188,-0.2688317
0.38683182,0.4436704
-0.42099446,-0.4072205
-0.13609362,-0.15049155
0.30290037,0.26848304
-0.004347802,0.015866525
-0.018561482,-0.009979934
-0.62015915,-0.5716789
-0.37807268,-0.45525694
-0.9014653,-0.7357072
-0.41833812,-0.41087532
-0.009210972,-0.0062638894
-0.009647848,-0.009938945
0.27638957,0.16543216
0.07662807,0.10457301
-0.005122105,0.004464239
-0.008740059,-0.005560999
0.01770571,-0.003710784
0.03396237,0.033094253
0.04503665,0.0047010817
0.057647295,0.06583956
-0.39655787,-0.3921416
0.17246546,0.12785845
0.1289281,0.15436204
0.25833315,0.24759173
0.41667253,0.39781874
-0.13664778,-0.17155558
-0.0767886,-0.08380679
0.08067241,0.06057455
-0.21523687,-0.17013484
-0.963369,-0.9016803
0.0343045,0.034899514
-0.04830621,-0.028543852
0.033761673,0.013890699
-0.016384477,-0.0071096052
0.009574002,0.012949541
0.01660988,0.011917756
0.29701218,0.17650107
-0.23083529,-0.1681931
-0.36195332,-0.32470417
-0.14057049,-0.09737639
-0.02792311,-0.022047468
0.0009071871,0.007235404
-0.0234356,-0.046202317
-0.04600267,-0.053580604
-0.013290871,-0.013311222
0.012809673,0.018443847
-0.35116416,-0.26507628
0.43151778,0.41872776
0.0104481755,0.007013418
0.008016155,0.008298989
-0.00938578,-0.0131251775
-0.07933251,-0.09616044
0.24659032,0.19273284
-0.7055216,-0.6934227
0.21763855,0.2407039
-0.34248343,-0.3513797
0.2597844,0.24429655
-0.027412683,0.027408727
0.02030275,0.01963427
-0.008008781,-0.011495188
0.028137574,0.037298977
-0.07274759,-0.031194575
-0.5693261,-0.43854964
-0.19206426,-0.2830383
0.51614404,0.42987052
-0.099223204,-0.11144093
0.03023817,0.0037596896
-0.023659078,-0.013870366
0.24350917,0.25891492
-0.32591528,-0.29598814
-0.19253947,-0.14739804
0.0016060642,0.02491578
0.44091988,0.25649288
0.44153184,0.21953477
-0.580383,-0.5288139
-0.110417224,-0.061227992
0.010406258,-0.03060808
-0.007639028,0.0076885703
-0.28483683,-0.33546203
-0.19375594,-0.14925346
-0.10266712,-0.15550163
0.052471284,0.04037217
-0.00736201,-0.0017496347
-0.035258546,-0.025464153
-0.011558866,-0.0397422
-0.0057772137,-0.04488223
-0.1620476,-0.16409118
-0.009471601,-0.016040478
0.08618889,0.059050977
0.12601812,0.14411753
0.085922316,0.107360914
0.12153894,0.1604355
0.08184011,0.04714717
-0.17166604,-0.15379576
0.07499321,0.040066257
0.12957315,0.19247672
-0.057937592,-0.07694894
-0.043706924,-0.06952663
0.028870013,0.019697398
0.013362869,-0.009423615
0.24613827,0.24719259
-0.21095088,-0.16852972
-0.0035748684,-0.008973122
0.0012300957,-0.010798356
0.018112771,0.002613306
-0.04626891,-0.0383685
0.10035282,0.045073546
-0.11369712,-0.32651907
0.0034352317,0.041280687
-0.029793624,0.034915347
0.11646773,0.08099481
0.6432185,0.6548928
0.041964397,0.059632387
-0.15627444,-0.14655966
0.7099576,0.68322474
0.17455786,0.15855362
0.18718535,0.2129059
0.5457393,0.5287199
0.07325199,0.06076649
0.04908306,0.051248148
-0.67152196,-0.6280679
-0.04080037,-0.05114694
-0.485326,-0.47516993
-0.14036536,-0.15411761
-0.12540331,-0.07980047
0.044650067,0.050788466
0.028112452,0.009899139
-0.044964213,-0.079314075
-0.8093661,-0.7332244
-1.0871875,-1.0081918
0.39279312,0.2838964
-0.22451945,-0.18689102
-0.0070709996,-0.005714372
0.011387451,0.01507137
-0.004648916,-0.012302272
-0.015049251,-0.03179968
-0.39502633,-0.6417642
0.36001092,0.34210277
-0.0042709447,-0.007931724
0.007884559,0.014862603
-0.00016776723,-0.016400218
-0.0183401,-0.0045822635
1.592876,1.8343906
-0.62036324,-0.6776435
0.053188127,0.11033729
0.010376014,0.043678187
0.025678635,0.006884925
0.036291342,0.022800453
-0.56565404,-0.48462006
-0.31743562,-0.30518514
0.32690787,0.34754193
-0.040027108,-0.13692759
0.0150013305,0.022536084
0.07509367,0.060332853
-0.6250199,-0.61910623
-0.86357105,-0.78337944
0.63210315,0.5914488
0.2513631,0.2577682
1.8612514,1.671249
0.16025844,0.08497615
0.6119723,0.31552464
0.07439625,0.088181615
-1.0618148,-0.9414567
0.22414261,0.13874097
0.3784884,0.3163994
0.9262533,0.64889985
-0.043421917,-0.047539264
-0.15629698,-0.19320463
-0.21638082,-0.24499029
0.15506448,0.17157982
0.010605568,-0.0069220886
0.013479011,0.026603239
-0.094129734,-0.11406706
0.07291729,0.09080587
-0.002957477,0.0008602068
0.007277229,0.005954123
0.07138336,0.06143224
0.03746142,-0.045873445
-0.0010038931,-0.024793409
0.019189034,0.0022066897
-0.0010051164,0.0072298124
-0.031185055,-0.013196543
1.3784313,1.1564386
-0.09291338,-0.09969218
-0.000512225,-0.015044525
-0.007339689,0.005781932
0.7151943,0.7218263
0.23275176,0.27446017
-0.008860116,-0.017230086
-0.010804643,-0.020510312
-0.0005931295,-0.05349669
-0.075223476,-0.085694164
0.07344082,0.055154074
-0.05982758,-0.02972787
1.4256629,1.2367604
-0.111869186,-0.08022034
-0.7316357,-0.63643044
0.18145905,0.17231049
0.022526626,-0.009376645
0.024170106,0.018945655
-0.1660859,-0.13360378
0.090825446,0.07571471
-0.41003716,-0.42808554
0.2905024,0.21163881
-0.30854392,-0.21796644
-0.7572239,-0.68909174
0.021748714,0.013859853
-0.0057060355,-0.007684229
0.00014845823,-0.013283454
0.004081505,0.0027877707
0.0007811552,0.0361811
0.08178657,0.104109436
-0.3971488,-0.41901755
0.33553162,0.25068814
0.44962218,0.39966887
0.39295766,0.3469198
0.57730836,0.57747823
0.205508,0.23723249
0.20756954,0.19679609
0.3250039,0.3071448
0.14550123,0.19230062
0.5439617,0.54146785
0.6802415,0.6928263
-0.3550236,-0.40129286
0.16786656,0.06271878
0.23483486,0.17035027
-0.48487228,-0.9944718
-1.0392421,-1.2500024
0.000650754,-0.06307229
-0.008960714,-0.034842234
-0.032925587,-0.031505927
0.048284065,0.034844916
0.51476103,0.45868146
-0.44331533,-0.35576513
-0.13224378,-0.15890464
0.1494215,0.0983387
-0.038370356,-0.02136954
-0.026096862,-0.017245002
-0.12770835,-0.14842573
-0.22183314,-0.20158708
-0.5161832,-0.49825424
0.24655563,0.24962063
-0.27733406,-0.29674375
-0.15798025,-0.1626262
-0.0038221863,0.009571381
-0.023893658,-0.014874606
-0.011012906,0.02590248
0.39999437,0.38082162
0.27185377,0.29268113
0.26679587,0.3355267
-0.6778265,-0.8533664
0.7398102,0.7232696
0.013536086,0.059443045
-0.04648484,-0.0050990507
-0.07164621,-0.07628134
-0.033338375,-0.003480881
0.0037621371,0.01089824
-0.020870876,-0.00038653146
-0.05569891,-0.0032940656
-0.043853983,-0.10371114
-0.11810488,-0.06760691
0.04788869,0.06604168
-0.018510588,-0.01406537
-0.019700456,-0.008104297
-0.011378851,-0.023346893
0.029977966,0.03777204
0.07554862,0.07705136
-0.8614242,-0.886496
-0.0039013363,-0.0024057254
-0.00031933055,0.0052859494
-0.31796205,-0.28500146
-0.42475954,-0.3279178
0.01662426,0.018103506
-0.21781965,-0.20710376
0.73789626,0.6655814
0.67183894,0.56092656
-0.007408685,-0.008099746
-0.2772225,-0.27836913
0.16940957,0.14953016
-0.05191212,-0.057590708
-0.001151571,-0.015260659
0.014437126,0.01562644
0.017287316,-0.0026450083
0.0047318446,0.023045586
-0.39253604,-0.45639485
-0.14296746,-0.35825068
0.0410168,0.037760876
0.030104958,0.02593043
0.50387007,0.46146265
0.92740524,0.84365773
0.088534415,0.1115039
0.05570491,0.08857661
-0.37008154,-0.28651392
-0.25202265,-0.29258215
-0.053597186,-0.054418422
0.06266233,0.05120621
-0.011729599,-0.012157492
-0.027622342,-0.029017888
-0.10285637,-0.08594261
0.4464259,0.5153289
0.003206062,0.008378349
0.014857435,-2.5108457e-05
0.1401245,0.19590141
0.010714812,0.04808817
0.020538498,0.0057282
0.033644386,0.026804272
-1.0283378,-0.8953548
-0.26814288,-0.2803499
-0.18250757,-0.19078541
-0.2825012,-0.27614418
-0.1852459,-0.19128293
0.6741175,0.54380095
-0.0063291765,-0.058290705
0.27182728,0.24532394
0.018692123,-0.018501453
-0.049179956,-0.07546447
-0.011628084,-0.012735575
-0.13963729,-0.14499034
0.012785355,0.0060313866
0.0016747339,-0.02435598
-0.02265029,-0.010896936
-0.028490007,-0.0107554495
-0.2396307,-0.16184166
0.08941786,0.13568519
-0.5834603,-0.5133625
-0.33522147,-0.29165903
0.23806584,0.21113923
0.37393528,0.41317403
0.35421103,0.40068957
0.19478893,0.21771634
-0.0153868385,-0.018694729
0.03935492,0.023926947
0.10285184,0.1510592
-0.087419294,-0.08586497
0.14759393,0.19105634
-0.39206234,-0.40943694
-0.10205656,-0.10944063
-0.016031269,-0.002799049
0.00056301604,0.0050930083
0.004470085,0.01641582
0.72596663,0.71438885
-0.30385968,-0.13765936
-0.05416843,-0.045537733
-0.05780186,-0.06343724
-0.122728616,0.02296399
-0.3404153,-0.36195922
0.037587654,0.03616458
0.044912145,0.04013237
0.14123157,0.08238237
-0.00052666245,-0.015381332
0.14447148,0.09750259
0.2049101,0.18875228
0.10525815,0.068788946
0.77299225,0.778583
0.0684074,0.07392803
0.03517222,0.0442259
-0.053694017,-0.06257928
0.13978383,0.18817982
0.15013897,0.14172179
0.2901017,0.31328225
-0.3294487,-0.32145166
0.03340494,0.036654755
0.035414092,0.062443655
0.09929942,0.088970825
0.05444222,0.06354389
0.24774157,0.23347363
0.4178067,0.5007598
-0.9290743,-0.8470459
0.1983629,0.19254325
0.06713544,0.03453991
-0.058929354,-0.06645976
0.045838222,0.0561014
0.46865728,0.5046543
0.21574965,0.3207946
-0.025993928,-0.027997345
-0.04359002,-0.015067927
0.08073811,0.11054878
-0.013436599,-0.006451533
0.0033486048,0.016308725
0.24113902,0.17724785
-0.008107375,-0.012276437
-0.032538265,0.013569215
-0.051588006,-0.07031798
-0.04684135,-0.025473587
0.3848812,0.2548886
0.4756382,0.4011702
0.23591399,0.0664106
0.59690255,0.5259454
-0.2448391,-0.2212888
-0.43567568,-0.45027795
0.025105337,-0.027450189
0.42993647,0.4000706
0.18821877,0.11640134
-0.121970475,-0.1974352
0.3418439,0.3566519
0.37827122,0.4068156
-0.02128032,-0.015750878
-0.058491748,-0.04244007
0.33550104,0.34424642
0.8387495,0.8771554
-0.5142711,-0.65766436
-0.7329135,-0.43263257
0.022320451,-0.010557659
0.03249757,0.025674138
-0.026676293,-0.02685967
-0.014891591,-0.014540069
-0.30430973,-0.340765
0.8220486,0.7859209
0.105292335,0.105535716
-0.2577603,0.033065334
0.12960567,0.08338315
0.23665805,0.22778074
0.033519927,0.043892756
0.050670385,0.040369093
0.22317119,0.25194117
-0.13582721,-0.107274175
-0.0017033922,-0.009980336
-0.00083844503,0.016418735
0.06831508,0.046086587
0.015288465,0.018342296
0.06422075,0.05628316
0.066946566,0.034635648
-0.092058875,-0.117027506
0.3711752,0.31340668
-0.10849923,-0.10205199
0.050715655,0.03266973
0.61403865,0.5426444
0.18821207,0.18252656
0.40736312,0.46549255
-0.6979305,-0.9130016
0.2165051,0.19949141
0.07130992,0.051809095
0.11602,0.10588991
0.23123758,0.18251623
0.0045654643,-0.0028420165
-0.017867997,0.008162963
-0.0001995404,-0.016978778
-0.003689766,-0.031442385
0.00097132375,0.008255616
-0.0028911238,0.0053088786
-0.101406254,-0.15273826
0.036576115,-0.009120982
-0.16249916,-0.17199977
-0.14208856,-0.18163294
0.06746514,0.026189439
1.0288267,0.9425346
-0.010413935,-0.010428436
0.017049883,0.009785722
-0.16938758,-0.14575051
0.020291494,0.018100588
-0.041782163,0.037588745
-0.12138882,-0.11865867
0.05070149,0.025400206
-0.004582834,-0.02417915
-0.006182134,-0.030851662
0.03146467,0.03865743
1.4986427,1.6131941
-0.9011531,-1.1814805
0.008382439,-0.027209952
0.055676177,0.05194268
-0.14113846,-0.19238701
-1.1768907,-1.1307731
0.48941094,0.31328103
0.74638414,0.66866785
-0.03279972,-0.038398273
-0.14988732,-0.21138662
0.18392387,0.15801738
-0.2690689,-0.26614302
0.039427094,-0.002239056
-0.006501765,-0.0015333672
-0.2991401,-0.3330685
0.55354947,0.4751747
-0.42303675,-0.45852405
0.4030807,0.41162845
0.024113413,-0.014275536
0.008415924,0.01356317
-0.08864099,-0.13971132
0.084531546,0.06374788
0.5180185,0.58531046
-0.35702997,-0.48280054
0.10090249,-0.14481626
-0.7514546,-0.40981442
0.07768066,0.06674716
0.024839517,0.037262954
-0.012270592,-0.035288915
-0.004602102,0.039609034
0.007636753,-0.006269254
0.0073476424,-0.011401517
0.006631338,0.0037798956
0.0045654373,0.04292076
0.057504743,0.045865763
0.017295673,0.026166234
-0.6421206,-0.6569369
0.65532655,0.62694454
0.635785,0.59951943
-0.75356925,-0.8425225
0.26249593,0.2214149
-0.22813019,-0.30086753
0.0159689,0.027423695
-0.2813573,-0.23998457
0.035997316,0.04809638
-0.007431889,0.029827433
-0.5007126,-0.4788059
0.5165389,0.49367657
0.023935162,0.027460426
0.013552958,0.01952417
-0.15362862,-0.17131558
0.1300219,0.125443
-0.030053593,-0.049801342
0.036666963,0.027436975
-0.69418573,-0.6721084
-0.48151934,-0.48835886
0.0063525373,0.03718985
0.67934895,0.6374079
-0.62351817,-0.7109084
-0.2991167,-0.3449586
-0.034313876,-0.021362588
0.03523027,0.027609829
-0.10953908,-0.107115924
0.016076487,0.02651411
-0.013878613,-0.025370538
-0.015361562,-0.037765376
0.25031623,0.2119337
0.91182804,0.92246634
-0.12734562,-0.15741417
0.37907445,0.2916666
0.30647457,0.29179287
0.42880127,0.385952
-0.15735286,-0.19558248
-0.0008047605,-0.037828926
0.014634436,0.003543593
0.00948624,0.011145604
0.016340356,0.01383435
0.04390074,0.036565617
0.21417435,0.13999511
-0.8981805,-0.81006724
-0.2832141,-0.29848474
0.39271122,0.39598745
0.27115884,0.21936089
-0.6106935,-0.47138634
0.19108795,0.09240912
0.48520595,0.4797744
0.011284367,0.0024868175
-0.010898026,-0.0044344403
0.6288826,0.9970819
-0.5800482,-0.735319
0.8461688,0.6571826
-0.8033018,-0.84345573
0.3799134,0.3586834
-0.0403601,-0.054409385
-0.019841759,-0.012816638
0.17429644,0.12293692
0.01030345,0.006755024
0.0038263705,0.0114637995
0.06882908,0.052021243
0.20872428,0.20278007
0.4986501,0.43786505
0.862108,0.68349916
0.26146987,0.2678763
0.05959206,0.113602445
-0.0072732735,0.00942032
0.009790928,0.008261851
0.316706,0.2674081
-0.33055514,-0.35678852
-0.0040778876,0.018654846
-0.0073061744,-0.00055803265
0.048933472,0.02625037
0.14625505,0.112105824
-0.4905289,-0.4880428
0.20583893,0.2392531
-0.012347696,0.004767187
0.013669835,-0.009345169
-0.108897835,-0.111648336
-0.11568187,-0.0869138
0.08638876,0.05326582
0.054949846,0.11026427
-0.10698734,-0.118170366
0.061832517,0.09192447
-0.3519463,-0.36420083
-0.20083447,-0.21667188
0.39458683,0.39401087
-0.08426635,-0.10447416
0.0024793826,0.013306706
0.028579837,0.024969384
0.4986501,0.48118746
0.862108,0.65773714
0.013769574,-0.011174649
-0.33061114,-0.34495288
-0.19085021,-0.2592988
0.2868449,0.3030076
0.1432705,0.12266134
0.19596124,0.13803713
0.020643773,0.0035628043
0.009033458,0.0005272478
-0.32565913,-0.28293103
-0.6474401,-0.5833123
0.025045265,0.01748686
-0.0141246775,-0.0005930066
0.04413542,0.028810842
0.025577366,0.03365892
-0.40919763,-0.43667945
0.021417081,0.032007232
-0.18648931,-0.19475633
-0.50956595,-0.48129737
0.8719739,0.8440589
-0.9324907,-0.75376093
-0.02202119,-0.032901444
0.022833027,0.020023927
0.8363794,0.8129613
-0.3753789,-0.42301282
0.058997877,0.060548954
-0.026770763,-0.018193915
0.12072142,0.1007599
0.14885895,0.13543056
0.006025763,0.022109173
-0.014847564,-0.031978637
0.06387282,0.057408027
-0.6755818,-0.6140219
0.19506359,0.16723906
-0.1985353,-0.20536982
-0.0714959,-0.09294486
0.026671492,0.047608018
-0.15863942,-0.13996659
-0.09372633,-0.08441068
-0.2863767,-0.14194635
0.48871058,0.5128709
0.090259,0.09060936
0.09865681,0.13368203
-0.79480183,-0.74640435
-0.91082025,-0.8850062
-0.27237365,-0.30121192
0.6967088,0.69515336
0.87576425,0.8403079
-0.49296957,-0.47952124
0.011906719,0.025038226
-0.028708505,-0.018103391
0.04503665,0.061961453
0.057647295,0.042859405
0.28521055,0.29739615
-0.2945929,-0.29097015
-0.08470532,-0.0865372
-0.2372696,-0.21915103
0.010450114,0.021821525
-0.041348025,-0.023820832
-0.3971488,-0.4183636
0.33553162,0.2798657
-0.055643573,-0.05165173
-0.027348205,-0.032050774
-0.08971732,-0.06426494
-0.05798582,-0.050225988
-0.41072425,-0.39445132
-1.0550117,-1.0439502
-0.054723963,-0.071037576
-0.20645648,-0.20676336
0.0046231253,0.004358028
-0.010301983,0.011829808
0.015614873,0.016017776
0.0037365071,0.010148406
-0.17367804,-0.1507498
-0.076219186,-0.0744268
0.13856713,-0.26659924
0.66265,0.64472574
-0.016569654,-0.013259768
0.05186008,0.033366904
-0.00853497,0.002750526
0.020023994,0.010167196
0.051755182,0.06907889
0.1124284,0.09848827
0.030568473,0.033679787
-0.032078803,-0.042215005
-0.32956272,-0.35390773
0.53017294,0.5051612
-0.104847446,-0.08816019
-0.06255613,-0.05074635
0.28656068,0.20420791
-0.28276083,-0.1760782
-0.06920679,-0.09035088
-0.08513845,-0.06663465
0.5756857,0.58982885
-0.12079494,-0.09714745
-0.23944485,-0.24563685
-0.2814055,-0.280384
0.16203043,0.15307593
0.27280244,0.20691903
0.037453834,0.0493256
-0.3105988,-0.2990674
0.0033686892,0.0005057249
-0.10346089,-0.091887414
-0.02435648,-0.020665254
0.13939755,0.12742364
-0.4125219,-0.40253723
-0.14508986,-0.14151928
-0.2323949,-0.160038
-0.13042143,-0.15868527
0.55107266,0.51266086
-0.65759206,-0.5995491
0.0032125143,0.0018291172
0.025821721,0.024396166
0.17496277,0.14822432
-0.0562766,-0.027059793
-0.118845575,-0.12300379
0.06745219,0.04498695
0.00380449,0.01585574
0.05126058,0.081949234
0.15696849,0.1614045
-0.054549683,-0.053336777
0.23744535,0.2380867
-0.14992566,-0.10813147
-0.09385626,-0.07243909
0.18202725,0.15379104
-0.057966597,-0.05262635
-0.14518571,-0.13840537
1.0334094,1.1240112
0.049008463,0.051921546
0.0053466293,0.024817273
-0.011904394,-0.019986376
0.05296309,0.07139534
0.07233279,0.07133922
0.4860921,0.7536875
-0.49891245,-0.6388548
-0.64336884,-0.6498315
0.08201687,0.102219895
0.019846262,0.008325962
-0.01346215,-0.015663594
0.23118252,0.47426242
0.6551355,0.68355733
-0.22662595,-0.15830481
0.21607324,0.20731775
0.64194846,0.5933927
2.0675364,2.175003
0.18979508,0.19412057
-0.3713014,-0.37238285
-0.13909456,-0.1363385
-0.37387642,-0.39143276
0.074237175,0.083710596
-0.020664673,-0.0030807853
-0.042202637,-0.04575259
-0.030172087,-0.024749815
0.0040910984,-0.0021347676
-0.012406059,-0.018763855
-0.010635929,-0.009416064
-0.007132554,0.005171433
-0.02444755,-0.0041285465
0.021102363,0.025149927
-0.053303204,-0.016040668
-0.009155781,-0.0047276765
-0.57713944,-0.43572438
-0.0386714,-0.11262576
-0.040727697,-0.05464664
-0.021707034,-0.028559819
0.19470736,0.02193918
-0.44341022,-0.39001173
0.07222047,0.09972955
0.00536499,0.001305595
-0.07838774,-0.0523781
0.046321265,0.038305506
0.018904163,0.03477726
0.032183826,0.043807715
-0.047798585,-0.033975285
0.07671798,0.056128755
0.040094774,0.041276053
-0.061878935,-0.06516275
-0.1402709,-0.12867393
0.012043266,0.023612231
0.025988154,0.03215622
-0.10763605,-0.112568036
0.47523487,0.34697944
0.3284418,0.23944569
0.12695797,0.109973505
0.106535286,0.08942777
-0.37416127,-0.32944146
0.1707189,0.17984836
0.13047804,0.11688566
-0.50623536,-0.5259125
-0.03517462,-0.03688532
-0.0026449007,-0.022310406
-0.019422743,0.0006582285
-0.020589253,-0.03473553
-0.8972156,-0.85871285
0.017144023,-0.047996804
-0.015582475,-0.011910675
-0.00247565,0.0052315146
-0.38918424,-0.37027472
-0.20254286,-0.20413701
-0.0032278378,0.005000167
-0.009511076,0.0027166605
-0.028848667,-0.07171223
-0.39813757,-0.36487946
-0.22639029,-0.30015457
1.125902,0.8931742
-0.3974002,-0.35618103
-0.3691677,-0.4135
-0.32048988,-0.357743
-0.28861815,-0.23590228
-0.43577272,-0.22928284
0.2722105,1.1467543
-0.21360867,-0.20628455
-0.29591215,-0.25327772
-0.08614902,-0.07311729
0.021520045,-0.045316547
-0.09977636,-0.101784125
0.40906736,0.33985758
-0.007691052,-0.013458935
0.01110108,0.033759892
0.029126406,0.019760687
-0.014426958,-0.020841733
0.42792043,0.35726935
-0.16900235,-0.1823157
0.65682983,0.63690835
0.6169486,0.6179555
0.0581607,0.24666262
-0.18250446,-0.17069955
0.002758604,0.0068877866
0.006734239,0.030589536
0.029632196,0.04067336
-0.012998083,-0.004652798
0.4712526,0.46614027
-0.13077493,-0.15565489
0.04313048,-0.015222311
1.7724588,1.6991578
0.116638795,0.10252023
0.06009314,0.018789843
0.584972,0.5788312
0.5086668,0.5036528
0.78796417,0.9160915
0.039413184,0.0935078
-0.024236564,-0.02125796
-0.009677775,0.0011702627
0.049868558,0.037830275
0.055818312,0.059723303
0.108929604,0.13604657
0.0007785419,-0.01104328
0.19350658,0.18821001
-0.03630915,-0.04894948
0.06479714,0.07516263
0.018623821,0.02103421
-0.49789757,-0.7292938
-0.58871174,-0.76191014
-0.0077583888,-0.011204422
0.08877888,0.10597707
0.29476058,0.31788957
-0.21378267,-0.16365582
0.014585822,0.013447978
0.013368742,0.0035344064
0.0046393843,0.053502746
-0.53128207,-0.54961884
-0.39154804,-0.45572418
0.31886345,0.38490117
0.72509027,0.72982347
-0.6781151,-0.6458801
0.014598807,0.033442684
-0.03457083,-0.027563706
-0.10284257,-0.08188625
0.024312612,0.037249744
-0.14701173,-0.13157757
0.0917878,0.096150056
-0.0039050984,-0.002198791
-0.011080707,-0.011553332
-0.74876785,-0.6344476
1.213234,1.376399
-0.31137374,-0.30540246
-0.76057863,-0.7063338
1.0574242,1.1476789
-0.11674297,-0.15889516
0.4178067,0.47342712
-0.9290743,-0.88300264
-0.056150474,-0.03708278
-0.0060786637,0.013380662
0.0040492406,0.016496781
-0.0058547817,-0.005448118
0.1217344,0.15970448
-0.009912055,-0.018890448
-0.62336314,-0.5414477
1.0497527,1.0574892
0.16241038,0.13110748
0.31203356,0.36894596
0.06391385,0.024289977
0.028206602,0.03943163
0.03493737,0.07604918
0.1671568,0.1596399
0.48896277,0.5108607
-0.40029275,-0.42580658
0.021853872,0.025928145
0.013808405,-0.005981654
-0.0018834719,-0.0040263264
0.003432638,0.018828988
-0.14325966,-0.16534449
-0.28022376,-0.25574654
0.007827763,0.012192182
0.0044113076,0.007524416
0.37017673,0.59653205
-0.15921901,-0.18440855
-0.09295244,-0.088974334
-0.07673352,-0.10391751
0.21315369,0.21664159
0.39858884,0.36244047
0.36085427,0.36754388
0.003988857,0.011228792
-0.00038925567,0.0034767357
-0.004204211,0.003890574
-0.2585923,-0.17295785
-0.5633836,-0.62995857
0.074309416,0.01591147
0.20428576,0.21678317
-0.032533236,-0.007025076
0.16955926,0.20295948
-0.14860508,-0.115630604
-0.45360455,-0.39511466
0.03224157,0.051310435
0.027348446,0.02396372
0.06317287,0.054367337
-0.034784324,-0.035604432
0.05695281,0.067287326
0.68121594,0.6633254
-0.26356503,-0.2633927
-0.2979433,-0.33139646
-0.58996624,-0.7982512
-0.2422146,-0.25030816
0.015573582,0.010482321
-0.007721572,0.0021900833
-0.01780517,0.0006026785
0.0022719325,-0.002760455
0.20631817,0.20800856
0.25105157,0.2504297
0.6163904,0.58699447
-0.53004694,-0.5098345
-0.21453372,-0.21257511
0.034356114,0.0046699494
1.592876,1.8941176
-0.62036324,-0.6382001
0.18028514,0.3296814
0.3346632,0.067069076
0.1834839,0.2121457
-0.46360773,-0.43556154
-0.046059795,-0.077781186
-0.006194058,-0.033638284
0.37229925,0.34277767
-0.15361889,-0.13919927
-0.2405724,-0.26736704
-0.24094592,-0.2276094
0.31704167,0.3512375
0.07982647,0.05890535
-0.023928663,-0.017365761
-0.040741503,-0.024010971
0.5090483,0.46480024
0.17701823,0.17870969
-0.18841723,-0.14787386
0.818334,0.814588
1.0412393,1.0537806
0.9636769,0.96041703
0.14866613,0.16650994
-0.08342946,-0.091143616
-0.08962783,-0.064516
0.18621443,0.20801952
0.09926224,0.11963851
0.067038454,0.0627439
-0.07607812,-0.07391621
-0.07684557,-0.08590862
-0.7254503,-0.67766255
0.6018296,0.575703
0.039184902,0.030064492
-0.037112646,-0.035397887
-0.0052643474,-0.0006000827
0.02668735,0.0072031915
0.19673195,0.21354374
0.21500105,0.21015212
-0.48883843,-0.5052057
-0.020157678,-0.08208865
0.27751076,0.30862686
-0.15707768,-0.12874642
-0.69468635,-0.7181153
0.53380215,0.54278034
0.087483495,0.060909975
-0.22109616,-0.22040312
0.011544818,0.009840266
0.0030749466,0.0073774457
-0.06170795,-0.04210704
-0.037977308,-0.019436613
0.2922668,0.21422374
-0.2669362,-0.24461125
-0.25834852,-0.30320483
-0.15301707,-0.15925145
-0.009870872,-0.0069647403
0.0022764748,0.016724586
-0.12397823,-0.044258907
0.9081779,0.81664765
0.21633503,0.25027636
-0.014959069,-0.0125449
-0.18220767,-0.21740322
1.0800077,0.9677745
-0.14015679,-0.14538613
-0.19776127,-0.1942773
0.7515564,0.77215886
-0.5233396,-0.6137238
0.7741673,0.7082194
-0.59909844,-0.79948
0.019692965,0.01684396
0.0102861775,0.0039634705
0.53387713,0.5281067
0.60341024,0.62348264
-0.017696822,-0.011868503
0.04677277,0.026798144
0.0020871924,-0.00772997
0.026828125,0.035326272
0.37612337,0.43555534
-0.29416543,-0.3514933
0.66887236,0.5154036
-0.5763382,-0.6750209
-1.4490561,-1.4310817
-0.2791549,-0.38905063
-0.15609981,-0.19286415
0.54367906,0.5285707
-0.014165673,0.01726856
0.008170895,0.014293373
-0.023848608,0.008979744
-0.12911901,-0.1528099
0.32366323,0.42475963
-0.6409542,-0.5306048
0.19029781,0.16154093
0.036842033,0.0745292
0.51953125,0.6077898
-0.72980654,-0.7943523
0.089176714,0.082516
0.38575697,0.39939716
0.53139734,0.7383215
-0.8045629,-0.9349259
-0.23518792,-0.21659464
-0.3436343,-0.3285135
0.0046695643,-0.0049132984
0.0045876456,-0.004079208
-0.0050849365,0.0027966574
0.009980065,0.019861877
-0.058525566,-0.059573065
-0.050477378,-0.06563438
0.258009,0.2532142
0.18860695,0.19068356
0.19883928,0.1901718
0.33312505,0.33827293
0.095753685,0.08276791
0.1198961,0.14925012
0.056109086,0.0673418
-0.016772699,-0.021524027
-0.040115755,-0.0029324691
-0.007082588,-0.027108327
-0.026426828,-0.008567577
0.007537798,0.006285265
-0.13424455,-0.18127212
-0.45663553,-0.3694831
-0.03054751,-0.0672171
0.43424758,0.44133556
-0.10260949,-0.11523068
0.7341187,0.6502571
0.020121494,-0.00050906837
0.029837705,0.023981273
-0.05350332,-0.059592962
-0.09343468,-0.11622965
-0.094632566,-0.06586659
-0.4275083,-0.45142114
-0.2111808,-0.18848573
-0.42639112,-0.49396008
0.017347693,0.017611966
0.087277435,0.08180694
0.33534187,0.33853984
-0.022634435,-0.056741536
0.046813738,0.03723392
-0.0031061396,-0.0050616562
0.024163969,0.031748764
-0.042520016,-0.04849662
0.0009908997,-0.0074563357
-0.0009355941,-0.017626226
-0.063414544,-0.06894231
-0.051208768,-0.047364056
-0.004844603,-0.014756989
-0.012806701,-0.030630007
0.0057212124,0.00647123
0.028412696,0.05144815
-0.3646075,-0.1528373
-0.72027516,-0.8968363
0.022842474,-0.0525468
0.32867932,0.29212478
-0.0065019317,0.0032740384
0.0058498853,0.015149534
0.14446281,0.15758452
0.025929892,0.066792995
-0.09438193,-0.10875777
-0.29653543,-0.29389477
0.0064836014,0.020471174
0.010932161,0.01354266
0.071848,0.0805048
-0.14718696,-0.18011317
0.018401358,0.026770446
0.7476491,0.70571756
-0.35165522,-0.3740834
0.36419111,0.32582194
-0.8685857,-0.86210406
1.0674882,1.0358789
0.263619,0.24112192
0.077681564,0.064806074
0.29965803,0.2916449
-0.22878462,-0.21356024
-0.024448074,-0.004299598
-0.0007910605,0.0063319206
-0.014496465,-0.013464288
-0.01290014,-0.007640302
-0.014780832,-0.06306963
0.040426835,0.04162012
0.4435531,0.48365238
0.8701775,0.8535551
-0.29738063,-0.28618607
-0.22021651,-0.23451947
0.031925198,0.1735386
0.60192436,0.7014941
0.014556447,-0.032982588
0.04473745,0.03839837
0.108447805,0.13506342
0.11114149,0.07852827
-0.043536756,-0.05649993
0.060932845,0.081006184
-0.05709863,-0.05478131
0.0083280075,0.015120864
-0.814456,-0.5120247
-0.5399929,-0.5548384
-0.013458589,-0.0069195037
-0.028359793,-0.009485498
0.0762598,0.102063134
0.11834912,0.082208395
-0.15260461,-0.0883607
-0.1516539,-0.2274206
-0.046327613,-0.014447564
-0.019255899,-0.025495753
0.2310299,0.23810951
0.09360611,0.050685503
0.006006772,0.0056214686
-0.0020350341,0.0019572973
-0.06592081,-0.07003744
-0.4236727,-0.43887448
-0.23604009,-0.22233118
-0.2955545,-0.29907328
0.69945973,0.6205758
-0.2845458,-0.323964
0.03407517,0.040530905
-0.23884124,-0.28800082
-0.11379543,-0.06924556
-0.07331395,-0.08392577
-0.3409669,-0.30528724
0.31091553,0.32291156
0.4201324,0.4045917
0.37324554,0.40638483
-0.0054344162,-0.00039353594
0.046832442,0.037775367
0.7950715,1.1595823
-0.6508305,-0.74003017
-0.014304532,0.0015281748
0.0026089854,-0.012909278
-1.0760728,-0.950276
0.056905508,0.13761833
0.11334559,0.12745982
-0.34657335,-0.37541977
0.17655513,0.16074795
-0.17952064,-0.14490882
-0.09801221,-0.113854
-0.928182,-1.0070075
-0.07117847,-0.09204786
0.5291263,0.6233509
-0.019481458,-0.022670105
-0.06637106,-0.03720957
-0.008860116,-0.016899977
-0.010804643,-0.01620783
-0.26681626,-0.25010222
0.25497985,0.23157886
0.030913493,0.018194664
-0.018140363,-0.052269563
0.12603515,0.12180414
0.16926101,0.17848879
0.07727651,0.09935877
0.11679128,0.12046188
0.011660371,0.035510056
-0.003916262,-0.014221057
0.24926615,0.24451298
-0.32356298,-0.3479273
-0.1926819,0.052922003
-0.3486852,-0.2214545
0.068783,0.038199164
-0.11412184,-0.12244047
-1.117427,-0.9069986
-0.13679998,-0.17916492
-0.010184636,-0.015796253
-0.004836698,-0.023994789
-0.32887274,-0.06662702
-1.2609446,-1.0566329
-0.0053080465,-0.021805456
-0.04590113,-0.041684046
-0.15773793,-0.1637166
-0.12790763,-0.114698306
0.10028433,0.3166092
0.4681604,0.48912895
-0.032242008,-0.006907561
0.015055187,0.0035409182
-0.8052838,-0.693452
0.61229265,0.5016625
-0.5051884,-0.4487425
0.45849,0.51540184
0.02009096,0.0334333
0.06658407,0.07775599
0.17307657,0.08974965
-0.31533653,-0.26619583
-0.26109704,-0.2637738
-0.09077121,-0.05588252
-0.0020247756,0.028315032
0.078873105,0.056036904
0.54987925,0.52733994
-0.52928925,-0.515164
-0.1493265,-0.007096216
-0.57527983,-0.54177064
0.047600165,0.24779329
-0.0013756541,0.24382979
-0.2760529,-0.31516546
-0.5917373,-0.56265926
-0.06183088,-0.04885014
-0.012654796,-0.014482364
-0.25530803,-0.16625474
0.40929538,0.42189148
-0.010830118,0.0055662026
-0.0016944942,-0.0074020773
-0.21865135,-0.24431287
0.30190223,0.29607028
0.015487684,0.026614623
0.009597367,0.01054433
-0.16567507,-0.18186893
0.07183045,0.05477713
0.7690674,0.83879375
-0.57008934,-0.56317663
0.3958471,0.49065897
-0.17349795,-0.11198549
-0.84327674,-0.8013406
0.10340527,0.12007767
0.054633074,0.038315564
-0.028557073,-0.016055003
0.17170295,0.15209581
0.20279917,0.21344325
-0.0075122137,-0.0056479974
0.09743962,0.08366473
-0.16664904,-0.17208247
-0.07291736,-0.05224511
-0.0055577797,-0.010746163
0.0033395765,-0.0025892854
-0.028415255,0.03073325
-0.080218375,-0.08356826
-0.5556634,-0.54955125
0.26634896,0.22426745
-0.017787267,0.005397356
0.33218437,0.3107348
-0.46419674,-0.46798474
0.38861603,0.31605458
0.49569076,0.5128896
-0.7105472,-0.68377745
-0.36463442,-0.6537007
0.43014827,0.7156145
0.20390368,0.24688725
0.12961563,0.12720282
0.2785493,0.2910521
0.0069822045,0.010582268
0.0008509032,-0.01512102
-0.108463794,-0.108610414
-0.06475001,-0.08061221
-0.040637102,-0.08273588
-0.14613451,-0.15161003
-0.084406435,-0.05547145
3.5600977e-05,0.011679102
0.028151732,0.035422355
0.010581129,-0.010804782
0.1275836,0.17602944
-0.3030826,-0.35558158
0.3333016,0.22353283
0.057207033,0.040318903
-0.16136009,-0.1682609
-0.018840427,0.04221192
0.75433856,0.687078
-0.04142657,-0.023213014
0.038856525,0.04125023
-0.50469506,-0.4525389
0.007941324,0.00507161
0.030694585,0.057004515
-0.013284534,-0.022234842
0.033431042,0.05701729
-0.12371459,-0.10863036
0.014270533,0.015429617
-0.004717367,-0.00085534155
-0.1542353,-0.09446487
-0.14246476,-0.10232532
-0.07909658,-0.09727711
0.13844016,0.14819953
0.0064872648,0.0183189
-0.039047163,-0.04014729
-0.022344157,-0.0284199
-0.045243528,-0.01871574
-0.17559232,-0.13414356
0.15556149,0.1340423
0.011568667,0.0041226996
-0.005385895,-0.0003042221
0.052523345,0.07569123
-0.064777434,-0.08549215
-0.06864577,-0.05729531
-0.096045814,-0.10335148
0.6707766,0.7150032
0.5832849,0.6129739
0.0856893,0.09849855
0.10267782,0.09162298
-0.5948667,-0.5679483
0.08621462,0.058866948
-0.022146136,-0.010114804
-0.081208065,-0.09218278
-0.12079295,-0.1059106
0.11715154,0.08990085
-0.17402294,-0.49780214
-0.15362093,-0.3506319
0.07245591,0.083088264
0.4586194,0.43048745
0.5180185,0.68583095
-0.35702997,-0.41851997
0.58438855,0.66691464
-1.0478294,-1.046111
0.05156699,0.036373015
0.067483515,0.0466502
0.117326155,0.10534482
0.09690291,0.06929608
0.014677979,0.032973897
0.058150996,0.044965744
-0.041158948,-0.02475521
-0.08409468,-0.038943008
-0.8675482,-0.7968096
-0.5394128,-0.58670926
0.0028419292,-0.017058238
-0.023443837,-0.015375644
-0.041232713,-0.06778327
-0.029963594,-0.07514043
0.078124024,0.120443314
0.09576371,0.083515316
-0.023726659,-0.041813903
-0.012192257,-0.001362145
0.014518764,0.015889855
-0.15240005,-0.1645852
0.06592518,0.041628327
-0.056157157,-0.061957076
-0.14655349,-0.12266702
-0.10926839,-0.11816247
0.0045654643,0.0013985587
-0.017867997,-0.01269798
-0.68421406,-0.66898483
-0.01800063,-0.0345698
-0.03474263,-0.049834672
-0.016926492,-0.018709451
0.8528707,0.7893201
0.6799862,0.61792636
-0.009755995,0.032918446
0.4920694,0.50644946
-0.053145997,-0.042268842
-0.041090675,-0.037094682
-0.071605295,-0.072468564
-0.61436296,-0.5983429
-0.7620002,-0.71059746
-0.6382617,-0.6217214
0.026505,-0.0009502061
0.053085558,0.09221609
0.029994909,0.06989307
0.007543773,0.017785937
-0.008368486,-0.013294905
0.034889147,0.035004437
-0.023512404,-0.012469373
0.011473467,0.015198261
-0.20386295,-0.20950925
-0.7244095,-0.76023686
-0.45089334,-0.54201084
-0.12209147,0.011533625
-0.09902112,-0.1171795
0.3831709,0.3609488
-0.009775609,0.016858546
-0.019859321,-0.020981476
0.026219314,0.0542104
0.032323834,0.0372473
0.7306812,0.6317309
-0.61364824,-0.6271371
-0.12560177,-0.09985177
0.2522674,0.26659274
0.51722264,0.54429394
0.024299446,0.033833973
0.08766578,0.096030466
-0.24101877,-0.24839489
-0.09077059,-0.09007058
-0.026388148,-0.017763078
-0.0035565956,-0.010383853
-0.004681917,0.01617676
0.29383266,0.3329274
-0.62785655,-0.6148795
-0.68888277,-0.6236914
-1.2163246,-1.1534784
-0.6498797,-0.5970049
-0.8668306,-0.80571884
0.22636026,0.23067865
0.13089485,0.102671936
0.08293329,0.07545742
0.24182484,0.2531316
-0.51490563,-0.51809
0.2571427,0.26833546
0.22675046,0.2435989
-0.21334285,-0.20652674
-0.0074222246,0.019531269
-0.024461687,-0.025121659
-0.053919367,-0.049152464
-0.037551288,-0.040049776
0.034059778,0.03286547
0.041586038,0.03309296
0.006552596,0.012125468
-0.010566815,-0.0056650043
0.27085233,0.2622297
0.7770669,0.8363972
-0.032416157,-0.061131764
-0.030206062,0.074524924
-0.5195464,-0.61121297
-0.38536683,-0.4569605
0.13022707,0.14934804
-0.052236438,-0.03648688
0.05966515,0.0622902
-0.0845003,-0.09064631
0.15192816,0.17020552
-0.7239704,-0.74610233
0.0272158,0.041857798
-0.021090057,-0.025555685
0.010844764,0.009061098
-0.0037600135,0.0056565553
0.4281375,0.39796832
0.12205953,0.15082338
0.44445482,0.41927287
-0.36066085,-0.36021423
0.092364475,0.09520582
-0.005338632,-0.018703312
-0.078241825,-0.035019986
-0.025634632,-0.01959619
-0.005490874,0.017779797
0.04928379,0.03326474
-0.20341645,-0.1295535
0.21407947,0.24427857
-0.09439984,-0.12185946
0.103513665,0.11330058
-0.023816306,-0.020479402
-0.0006133558,-0.0024344772
-0.2157631,-0.24242115
-0.18865806,-0.20088163
-0.3928023,-0.34926996
0.08455144,0.078390926
-0.3698302,-0.40207994
-0.57477236,-0.5524161
0.16255596,0.15819782
-0.15732878,-0.15907538
-0.63047206,-0.64580536
-0.49794182,-0.5509812
0.10612188,0.095109776
-0.03790997,-0.0560818
0.015327552,0.028877227
-0.007552034,0.0075336844
-0.1019625,-0.09057524
0.66796744,0.7143214
-0.0028272923,0.026564982
0.15775187,0.15237765
-0.6945826,-0.64272684
1.0397738,0.98731214
0.01584034,0.014234298
-0.043749377,-0.04334706
-0.05647354,-0.06404932
-0.06558541,-0.07813288
-0.4192617,-0.40245277
0.6900897,0.5547279
0.164116,0.23284042
0.053608783,-0.051389318
-0.037540704,-0.024037717
-0.051634982,-0.04786448
0.20695066,0.19115429
-0.10485865,-0.12656486
-0.32811975,-0.26141042
0.6406979,0.55462086
-0.025669593,-0.014565003
-0.011998046,-0.015443593
-0.011848798,-0.1479475
0.2453014,0.68003225
-0.0061214142,-0.0068069506
0.0009966345,-0.012480795
0.77994937,0.7171509
-0.23682985,-0.2201679
-0.029166017,-0.039743893
0.13156472,0.09791779
-0.38546407,-0.3693114
-0.20598236,-0.21199255
0.24550393,0.22345161
0.019353265,0.04151213
-0.06270147,-0.028265262
0.072150655,0.07178945
-0.76469743,-0.7062355
-0.43786198,-0.31900632
-0.035993025,-0.057446904
0.6798006,0.71532047
-0.047624175,-0.032154746
0.033862032,0.03806132
-0.058062606,-0.06295915
0.29023555,0.2813114
-0.0017891515,-0.02088936
0.02004163,0.0210547
-0.077469,-0.086542994
-0.00085713353,0.0047847778
-0.21988982,-0.21879686
0.16181627,0.14958638
0.42442197,0.4306777
0.15660182,0.16364974
0.068495736,0.051703196
0.23498292,0.19842274
0.017287316,0.0074253357
0.0047318446,0.01894164
-0.024049206,0.018012883
-0.0039632753,0.002075553
-0.021251436,0.0015881327
0.06821349,0.044744223
-0.015050179,-0.0028830324
0.009944465,0.0049951077
-0.040947568,-0.024031917
0.015183892,0.011277974
0.4223064,0.31500652
0.21842565,0.1608096
-0.3636058,-0.28345242
-0.033108085,-0.079000264
-0.09924502,-0.09530771
-0.03292437,0.0027704984
0.17083313,0.17185593
-0.16105278,-0.1798994
0.049263373,0.029417312
0.013603838,-0.021080732
0.043027084,0.091094755
-0.2574836,-0.24501382
-0.88145137,-0.6108086
1.2676039,1.0604961
-0.39070237,-0.3662995
-0.042551532,-0.10288703
-0.003759727,0.0100387065
-0.0026970815,-0.010560036
-0.29295868,-0.24327305
0.41350836,0.3213653
-0.10109078,-0.07580824
0.024296874,0.042447403
-0.4398126,-0.4688213
-0.36195934,-0.3694965
-0.007269931,0.0001433302
-0.016273145,0.011379853
-0.086398855,-0.09492057
-0.08106734,-0.074648246
-0.61787677,-0.61240554
0.11948251,0.13459466
0.020065004,0.019361474
-0.018745948,-0.014532983
0.004596808,-0.007136915
-0.007517172,-0.01032947
-0.43192565,-0.46168983
-0.12073173,-0.22475295
0.08643916,0.09936318
0.30475187,0.26316762
1.5500946,1.180434
0.41446972,0.24759121
-0.77398956,-0.70929646
-0.58474994,-0.58469576
-0.45415086,-0.51825047
-0.25244257,-0.2973923
-0.36299074,-0.3881458
-0.18408911,-0.15169254
0.042357728,0.06028371
0.03017477,0.055772573
-0.47110963,-0.4624065
-0.62816405,-0.6082028
-0.10762499,-0.10465566
0.11766188,0.12538593
0.004334313,0.0066080694
-0.027610485,-0.023762062
-0.14939535,-0.18633097
0.017060533,0.016285487
0.8891057,0.89087194
-0.4680445,-0.48226118
0.7015182,0.75191873
-0.11745164,-0.14696741
-0.15735286,-0.1318252
-0.0008047605,-0.02281724
0.58872396,0.58141905
0.15309715,0.1324177
-1.3113167,-1.3133823
-0.9253943,-0.92406255
0.63571167,0.49924076
-0.47940838,-0.4398922
-0.011741748,0.0027876697
-0.0036074473,-0.006661251
0.0039839307,0.019363288
-0.0071194335,-0.0057620406
-0.44441634,-0.420945
-0.086229794,-0.18707922
0.026539937,0.08631471
-0.0024422326,-0.007853448
1.1854901,0.95587134
-0.922521,-0.68306476
-0.15378359,-0.17256594
0.3674228,0.38364238
0.24831021,0.16774237
-0.6817653,-0.5503618
-0.25174654,-0.22389348
0.17642136,0.18553495
-0.046913143,-0.02831994
1.0096323,0.8854704
0.14767897,0.123239286
-0.18333474,-0.19584323
0.042147055,0.055664204
0.014730174,0.04552631
0.6689147,0.6467437
0.084885,0.030244496
0.018063957,0.030582074
-0.3683005,-0.33545375
0.67017627,0.5717452
0.22535522,0.139875
0.20166683,0.22973704
0.33518675,0.36128092
-0.47100854,-0.40155214
0.3857512,0.35128075
0.0069915066,0.019238204
-0.0048898985,-0.0013747811
0.24963519,0.25608194
-0.14284495,-0.15338285
0.0015893349,0.0050724037
-0.0340657,-0.032753706
0.047159262,0.015746314
-0.05340507,-0.028106004
-0.05820869,-0.032440845
-0.009375092,-0.013228625
0.025971036,0.044501565
-0.011996876,0.0012020916
-0.12605147,-0.12487598
-0.013959799,-0.0018294752
0.07225933,0.07632985
-0.081871584,-0.07150127
-0.0064971726,0.0057744794
0.08416694,0.068513826
-0.62940156,-0.5006032
-0.047591798,-0.052991003
-0.5927148,-0.6128176
0.5958468,0.5353019
-0.7700558,-0.7546487
0.50679624,0.5072724
1.0267414,0.97493815
-0.6263383,-0.4894601
-0.89294547,-0.8559065
0.8892714,0.78371316
0.05121749,0.07104052
-0.043127812,-0.03318456
-0.12669969,-0.06472524
0.041665047,0.026430294
0.04002475,0.04051709
0.0041618985,-0.0047290325
0.031603836,0.04478596
-0.015667632,-0.016748711
0.50388753,0.50844616
0.22061455,0.12356108
-1.5246911,-1.4820788
0.21770683,0.20358291
-1.7209249,-1.7140352
-0.7229946,-0.7846899
-0.3381354,-0.27273938
-0.35861492,-0.17217399
0.06071511,0.045990005
-0.016095929,-0.026953071
0.07815505,0.076606326
-0.19276433,-0.19176912
0.19986778,0.21683128
0.097529165,0.089252934
-0.22635472,-0.31965232
-0.9027577,-0.7107905
0.11801521,0.105835706
-0.23110193,-0.27855784
-0.4095949,-0.30783734
0.30591893,0.3052124
0.009574002,0.0054654353
0.01660988,0.00181216
-0.49055684,-0.4747814
0.4976872,0.55200064
-0.010474379,-0.00083496165
-0.032949872,-0.021804944
-0.20105734,-0.20061731
0.098318025,0.10807666
0.006590943,0.018044913
-0.00020413016,-0.006207451
-0.005896335,-0.00067893206
0.017856074,0.013617009
-0.13991569,-0.118212484
-0.11144326,-0.1188461
0.4047047,0.37201414
0.33210015,0.30445963
-0.007866157,-0.018795982
0.0025154478,0.0045095235
0.12864749,0.08383955
0.15400481,0.16366252
0.1559693,0.13495484
-0.6887926,-0.68401885
0.11834341,0.11976977
-0.011813095,0.020840153
0.36588833,0.32457379
-1.0400966,-0.77418053
-0.0065835295,0.0023402674
0.11335276,0.089550376
-0.7981858,-0.93459284
0.8231491,1.108777
-0.012108566,-0.009379432
-0.017970948,-0.018645942
0.676303,0.90187466
0.046465013,-0.06409022
-0.3338259,-0.32781735
0.23178238,0.15954305
0.21454811,0.20311852
-0.02028669,-0.053334966
0.2512016,0.2814466
-0.025678623,-0.011518702
-0.031713653,-0.046646997
-0.01240799,0.0011308342
-0.17999735,-0.16508214
-0.03555754,-0.036022723
0.02698095,0.029584944
-0.03694143,-0.019707263
-0.42395058,-0.32632065
-0.042348877,-0.045990184
0.20137617,0.26964903
0.71831954,0.80250245
-0.017043732,0.009874019
-0.022211768,-0.024927065
0.045335118,0.07747629
0.10691872,0.12401856
0.3799134,0.3956927
-0.0403601,-0.04064019
0.26135957,0.30397463
0.43945903,0.39817867
0.16436508,0.20047802
-0.22088039,-0.45679042
0.35223997,0.27656466
0.19432484,0.1926761
-0.1412662,-0.13685903
0.034801587,0.024250567
0.38921297,0.38398668
-0.44231164,-0.3834046
0.3295797,0.38124192
0.009613293,0.023877442
-0.14778039,-0.15091196
-0.07653296,-0.07312401
-0.0068117417,-0.028429149
0.02820544,0.028721094
0.065479115,0.053419247
0.09978306,0.12261213
-1.0516913,-0.9965329
-0.12894213,-0.1414288
-0.08457384,-0.033744268
0.009360251,0.0023370832
-0.047308568,-0.058553703
-0.022844307,-0.026809454
-0.016821684,-0.011266355
-0.08312553,-0.09386259
-0.1734341,-0.14709055
-0.13917935,-0.14003736
0.04002597,0.042814456
-0.019087706,-0.010169238
0.045051392,0.030189002
0.22158667,0.21885721
-0.7311835,-0.724523
-0.2762355,-0.3231996
-0.55645114,-0.519291
0.057768982,0.019962132
0.030092377,0.08806239
0.59391576,0.625353
0.032526344,0.028994907
0.08765619,0.1388817
0.099437326,0.13683
0.6850971,0.68409884
0.032978058,0.034240153
0.09537007,0.089613125
-0.03925565,-0.05516211
0.03168372,0.059167534
0.8973144,0.97833675
-0.65787804,-0.63464254
-0.51324654,-0.55089164
-0.8534428,-0.82725626
-0.003284193,-0.02080004
0.014224816,0.029596746
0.052204087,0.07401825
0.05691439,0.03912279
-0.04722745,-0.15099022
-0.22207487,-0.17634256
0.26702452,-0.06652254
0.6479517,0.74660593
0.0164609,-0.00665839
0.07514806,0.061753288
-0.83802426,-0.8884295
-0.1381161,-0.16105041
0.03685622,0.0697606
0.153177,0.1284303
0.4138623,0.38169834
-0.21810406,-0.23597428
-0.33449286,-0.35821906
-0.23994485,-0.20693661
-0.2864805,-0.2834388
0.101264104,0.09026864
-0.5505506,-0.49990296
-0.18844026,-0.14393367
-0.019235982,-0.0121622225
0.07481967,0.06827812
-0.04950425,-0.025467725
0.1725065,0.1400241
0.07570987,0.0865769
-0.07137543,-0.07156196
-0.07775888,-0.06921756
-0.0030263371,0.020122498
-0.0008716397,0.011043179
0.006580661,0.015670225
1.3784313,1.1593512
-0.09291338,-0.085550725
-0.021196669,-0.016553903
0.2622109,0.2576474
0.0075676832,0.006056363
-0.010663917,-0.0018653274
-0.029351642,-0.027362954
-0.09169654,-0.08082159
-0.011085624,0.0025163963
0.0099776285,-0.012740955
0.26633608,0.27055782
0.17248993,0.16838445
0.7126302,0.70882547
0.1170665,-0.04846958
-0.62962437,-0.8736749
-0.53453016,-0.50679183
-0.0073563782,-0.01063857
-0.011561954,-0.02182372
0.002495622,0.0016056774
-0.009003177,0.0063343495
-0.31395975,-0.29281443
0.463918,0.5069838
-0.0034735226,0.007837539
-0.022416268,-0.032347575
0.3663374,0.3508127
-0.34071934,-0.42978102
-0.20504366,-0.16557288
-0.02577319,-0.017286375
0.06665504,0.07790528
0.09671238,0.071671784
-0.004736053,-0.0020399839
0.03877113,0.051841646
-0.4828664,-0.45625407
-0.75991404,-0.87782127
0.103907995,0.10214539
0.11438532,0.087945
-0.24127045,-0.23897803
0.0044106,0.024464816
0.010792869,0.02404406
-0.01406344,-0.024518222
-0.10263319,-0.10191841
0.17368054,0.15030412
0.21948932,0.21137705
-0.13515359,-0.091332
0.013214242,-0.0023147801
0.06953216,0.04568702
0.8469826,0.8527116
-0.25077027,-0.1508382
0.005579029,-0.009302833
0.033345412,0.011383474
-0.99315023,-0.99043167
0.76671576,0.7453138
-0.00736201,-0.0027259
-0.035258546,-0.032620683
-0.32495266,-0.32434106
-0.065947555,-0.058036007
0.06561555,0.041567013
-0.08120735,-0.053200454
-0.3033881,-0.2563014
-0.038813185,-0.03354734
-0.07100004,-0.068902604
0.004577238,-0.0048540384
0.31138298,0.37353447
-0.23047575,-0.13908938
0.0048264735,0.0037982205
-0.0012797809,-0.0024093837
0.059963793,0.046995968
-0.025066875,-0.038835242
-0.05762202,-0.03918938
-0.015565321,-0.015262559
-0.044548266,-0.06487784
-0.012529954,-0.003911972
-0.103624,-0.09490144
0.21533594,0.19074811
0.015717706,0.005968143
0.0002718795,-0.015782312
0.036603644,0.06196882
0.09954846,0.08580837
-0.04577147,-0.033797435
-0.02444148,-0.048886716
-0.035654284,-0.0030023921
0.12709755,0.13317402
-0.7076371,-0.6355364
-0.6891999,-0.71488863
-0.114225954,-0.25473773
-1.1240492,-1.1356001
0.03246192,0.03979601
-0.008400648,-0.0110286325
-0.74624,-0.78475666
-0.33262542,-0.263476
0.72886944,0.79773873
-0.54347765,-0.37709963
0.6198432,0.5585139
0.4417671,0.35337132
-0.008247561,0.008507411
0.5036676,0.47525182
-0.028967917,-0.0018594454
0.032879453,0.035336524
0.0063525373,-0.025812127
0.67934895,0.636598
0.004069948,0.0118629
0.9637919,0.9393932
0.047377948,0.05538166
0.018510576,0.03498079
-0.0635808,-0.023836497
0.057589788,0.05249448
0.10528974,0.115033194
0.302363,0.34545887
-0.059382983,-0.04499167
0.010716735,0.012006871
0.14035353,0.15027139
0.015211543,0.028491318
-0.08168978,-0.075704105
-0.15483254,-0.13792917
-0.22943638,-0.24511859
0.039359648,0.029292554
-0.1500987,-0.19683823
0.1275601,0.027867526
-0.0009584338,0.023287022
0.0027262706,-0.012296513
-0.42235255,-0.41197354
-0.5710163,-0.52998006
0.008255056,0.024256805
0.005413389,-6.377697e-06
-0.33782354,-0.32697043
-0.4247116,-0.44671965
0.42535514,0.44547707
0.69238216,0.6584675
-0.48487228,-0.9477443
-1.0392421,-1.2079285
0.2353161,0.28058887
0.31078044,0.3369859
-0.012943501,-0.006572046
-0.004056709,-0.02327697
-0.08803391,-0.09556162
0.7690943,0.78619146
-0.29905492,-0.3525378
-0.5497564,-0.65012145
-0.012079303,-0.0021940782
0.0300977,0.02714549
-0.0064833416,0.005297816
-0.0026791028,0.005135581
-0.14340276,-0.1546869
0.87331367,0.87332153
-0.40451834,-0.29967016
-0.078886725,-0.1231029
1.0089216,1.149331
-0.8245889,-0.86100703
0.25542834,0.11134272
-0.67488366,-0.84305954
-0.14686304,-0.120841034
0.09710614,0.08546975
0.05666179,0.06913948
0.0033016922,0.013797268
-0.009895291,-0.010910377
0.047677286,0.053360477
0.13791168,0.1562244
0.048888236,0.028045133
0.005140192,0.009877594
-0.0076107807,0.004868686
-0.50635856,-0.37877166
-0.3184678,-0.27040416
0.013185836,0.020872548
0.12151688,0.12171829
0.20534728,0.09765985
-1.157159,-0.9216577
0.2773301,0.2626118
-0.3634719,-0.33235615
0.62421286,0.65602875
0.08601419,0.12129703
-0.9859924,-0.80225086
-1.6080592,-1.4512804
-0.53260255,-0.55734164
1.1134033,1.120501
0.197705,0.37048766
0.9114934,0.87728393
0.024239246,0.018768776
-0.0424431,-0.0570997
-0.008432999,-0.013051076
0.12918876,0.14925481
-0.07200478,-0.016133247
0.050172318,0.025578469
-0.86057186,-0.8219532
0.85473,0.9442793
0.0050301244,0.012306916
-0.0026773582,-0.0034709424
0.051584475,0.087108344
-0.21197978,-0.3474555
-0.22723019,-0.2563257
0.09563324,0.08756304
-0.6978451,-0.865304
1.1601186,1.1390057
-0.043291982,-0.043556187
-0.03430034,-0.027317598
-0.7577529,-0.7730719
0.6329514,0.5881674
-0.17594615,-0.46157837
0.82184553,0.7226422
0.26218802,0.26534036
0.0043047452,0.08035518
-0.59714603,-0.61401206
0.042211182,0.019217953
-0.34924313,-0.3567552
-0.34764954,-0.36903265
-0.0011956773,-2.7427188e-05
0.023847425,0.023286968
0.008537121,0.0022665318
-0.07914158,-0.050242588
-0.6361154,-0.6759727
-0.061654933,-0.04600872
-0.0020257398,0.013451934
0.055448018,0.0590861
0.03533404,0.069725595
-0.002272474,-0.005145937
0.042441454,0.11464186
0.16445078,0.11036213
-0.120830104,-0.17836139
-0.10961872,-0.114553496
0.0101062395,0.012335213
-0.045731466,-0.05612625
-0.011224209,-0.0014574835
0.08756033,0.089832395
-0.0063540014,-0.02040086
-0.0057238974,-0.0040863752
-0.053303823,-0.04765827
0.0073084007,0.018761158
0.006158309,0.020202544
0.04046882,0.028476492
-0.22821087,-0.23707232
-0.33771116,-0.31632632
-0.20170873,-0.19209783
0.17679313,0.15784097
-0.7288344,-0.7786306
-0.3128191,-0.58709526
-0.047107138,-0.045201153
-0.06226577,-0.05028759
0.061934844,0.0728751
-0.12063255,-0.11070313
0.6396409,0.95296216
-0.54651064,-0.5038474
-0.029734977,0.038200095
-0.058122233,-0.04333736
0.013635887,0.01738231
-0.012883147,-0.016390994
0.0051769265,-0.009258086
0.015456674,0.027736649
0.026658073,0.027708992
0.13484678,0.16176282
0.41377407,0.3914909
0.22124648,0.2174457
0.41039282,0.30003077
-0.21835357,-0.22034785
0.13524355,0.13131535
-0.045115665,-0.046598896
-0.08716762,-0.05657395
0.7795702,0.73669726
0.09438526,0.09365471
0.18308324,0.17956547
-0.06746135,-0.13227457
0.018194683,0.06650892
-0.042322256,-0.046751913
-0.047818635,-0.04515356
0.0015202612,-0.02018766
-0.00022019024,0.017662376
0.8054439,0.6924898
-0.13747445,-0.1341694
0.19781294,0.20976701
-0.06513012,-0.055604324
-0.24285215,-0.04578962
1.155539,1.1864426
-0.031163402,-0.040232375
-0.0062135616,-0.010909706
0.008813221,0.011725227
-0.012480578,-0.007077232
0.11686234,0.06805498
-0.2766161,-0.3081367
0.33643585,0.31509292
-0.008802585,0.01799012
-0.11365767,-0.05609773
-0.13889255,-0.17744619
0.028976792,0.04751398
0.050705317,0.07895516
-0.05311886,-0.028083367
0.026052032,0.017452106
0.039766416,0.026414458
0.41303152,0.36038905
-0.21932176,-0.17752323
-0.20977445,-0.14805263
0.37399992,0.39696252
-0.17172614,-0.16895692
-0.0907914,-0.08786596
-0.41072175,-0.34641063
-0.112342134,-0.12391822
0.019519964,0.041130975
-0.089498445,-0.08971359
0.047348157,0.074682236
-1.4260157,-1.0701312
0.24308982,0.49560046
0.3880419,0.3826915
-0.022000877,-0.011447385
0.086881824,0.089883134
0.12300527,0.1515515
0.292912,0.26373684
-0.41973454,-0.38332942
0.14253117,0.16932406
-0.043958932,-0.023215756
-0.0918376,-0.063584805
-0.1946485,-0.19491863
0.3707959,0.32845125
-0.29203504,-0.28062397
1.133746,0.8700965
0.21455139,0.30886406
-0.27174187,-0.16058838
0.05673647,0.17175446
0.06502549,0.056324907
0.024159372,0.012655944
0.13362062,0.20095241
-0.48529083,-0.43938255
0.15287626,0.1742178
0.19255573,0.17962006
-0.70844805,-0.82470995
-0.054200463,-0.10305163
-0.02293769,0.0023782603
0.0006277157,0.013092324
0.0026717759,0.009242455
0.08065322,0.0774831
0.0069272434,0.038349736
0.17486477,0.15423535
-0.21177028,-0.2289596
-1.1024767,-1.0560762
-0.010215353,-0.0066353623
-0.0058825687,-0.009230331
0.0021035804,0.009682798
-0.009167083,-0.001888901
0.08775318,0.10274274
-0.039718706,-0.03919804
0.07918312,0.07949504
-0.0030781333,0.00605011
0.56209385,0.6142589
0.10358801,0.118175566
-0.021446222,0.006460022
-0.07907877,-0.072569
-0.057437874,-0.051688567
-0.08039123,-0.11063734
-0.7807354,-0.76775974
-0.18208696,-0.16070476
-0.014182003,-0.042621646
-0.07677664,-0.13774964
0.29326418,0.320145
-0.2559381,-0.23924951
-0.35203716,-0.5793039
-0.2471484,-0.40565243
-0.99197686,-1.0234357
-1.2483137,-1.190614
0.67341727,0.728335
0.72126013,0.8895154
-0.36792654,-0.44570044
0.121337,0.19392328
0.018577602,0.02268367
-0.067548044,-0.05783224
-0.009618534,-0.029490946
0.29748565,0.30510196
0.24965975,0.25819448
-0.009352002,-0.017637402
0.0493925,0.06832778
-0.03232553,-0.03757499
0.40187567,0.3504684
-0.30757225,-0.32873726
0.45151204,0.4607945
-0.19593966,-0.17770328
-0.83265984,-0.8454265
0.7819785,0.7135825
0.18879214,0.0817989
-0.62189525,-0.5873202
0.31058502,0.3095348
-0.27539304,-0.21848118
0.4682685,0.48151544
-0.20085067,-0.18208098
0.60157794,0.70130163
0.078607604,-0.1449202
-0.34231845,-0.31074312
0.058451533,0.08549717
-0.0016194589,0.029745638
0.0005652271,-0.017265573
-0.0377443,-0.015800256
-0.15788229,-0.14670125
-0.08808411,-0.0739421
0.15381695,0.11089234
0.00075590797,0.0030147422
0.014237417,0.012176797
-0.06412241,-0.059278443
-0.01726036,-0.013722524
0.010269197,0.0345722
-0.13669823,-0.13678128
0.8051387,0.8073435
-0.85167015,-0.6349185
1.1192367,1.2850105
1.0577613,1.1131122
-0.027631562,-0.031636264
-0.022114001,-0.04797186
-0.014933537,-0.016809555
-0.0017820809,0.0051777363
0.19007382,0.19242832
-0.02511618,-0.0345923
0.122385114,0.10929252
-0.037748467,-0.049793288
0.0008788986,-0.0056101326
0.006705609,-0.0045875907
0.011511457,0.013457191
0.008190627,0.016630754
0.03953323,0.023171099
0.031086106,0.060684443
-0.00012253085,-0.009080303
0.06537959,0.061628595
0.05138986,0.0671262
0.17665128,0.20890924
-0.2580043,-0.20447078
0.27420262,0.33675572
0.036901087,0.046055946
-0.028245889,-0.020439431
-0.0014396165,-0.0076831123
0.015411903,0.01693742
-0.0120368805,0.006688227
-0.020384831,-0.017091483
-0.17513952,-0.18482788
0.15356368,0.16681527
-0.5137672,-0.4892061
-0.1537677,-0.086743325
0.04488259,0.06524446
-0.0344511,-0.03666073
-0.028416004,0.05874527
-0.25901243,-0.24364275
0.0009714697,0.0014558084
-0.00425525,0.012982547
0.0016879227,0.0234843
0.055876106,0.05179058
0.41160798,0.38148612
-0.09284438,-0.090444595
0.23426214,0.2474962
-0.6916675,-0.60148793
0.3227504,0.35753968
-0.50523925,-0.53530544
0.23690253,0.13144381
0.18514393,0.062460437
-0.48891908,-0.55714375
-0.5557849,-0.5628578
-0.029753057,-0.025693994
-0.095520556,-0.074812725
-0.044458825,-0.019736571
-0.21518525,-0.21471804
0.13912365,0.21784389
0.43035695,0.44792038
0.12508404,0.14669833
-0.56446385,-0.59069514
1.4832884,0.9330942
0.23615915,0.6187046
-0.6251272,-0.5322894
-0.13511488,-0.1649045
-0.5970473,-0.11854375
-0.38584512,-0.31791216
-0.046658557,-0.0828002
-0.096150875,-0.10358396
-0.37155598,-0.37463835
-0.47023517,-0.49971092
0.06831615,0.07152696
-0.019495204,-0.027697623
0.0071288776,-0.0042891577
-0.4324226,-0.41963002
0.59506834,0.57531756
-0.1217114,-0.18682688
-0.15359809,-0.13053672
0.14926016,0.1369297
-0.75066435,-0.6258786
0.3421849,0.33096182
-0.015927332,-0.011958774
-0.26140296,-0.25900343
-0.121278524,-0.13106555
0.21199577,0.20030767
0.75865084,0.74512607
0.6764695,0.64112526
0.37962306,0.3821262
0.03458688,-0.0005361289
-0.43059993,-0.38118792
-0.053723894,-0.103997245
-0.122728616,0.0737295
-0.3404153,-0.42257825
-0.053701334,-0.049289484
0.08523467,0.09599951
0.022609005,0.012043303
-0.06452995,-0.075460985
0.01297282,-0.005323166
0.48671728,0.48867294
0.024420926,0.04462643
-0.1265744,-0.10464698
0.089507684,0.10916957
-0.23119414,-0.21789868
0.0029592528,0.01096463
0.0076282457,0.013219699
-0.024945173,-0.015881203
-0.05879627,-0.054250255
0.005528733,0.019825378
-0.009822479,-0.026171356
-0.5608057,-0.78329796
0.25884485,0.1646164
0.14388376,0.15263546
-0.078349635,-0.09689078
0.18827038,0.19247451
-0.010178674,-0.012766421
-0.005424251,-0.0054217884
0.008898627,-0.005754411
-0.094086155,-0.08564812
0.06571758,0.065481484
0.022259476,0.025674133
-0.016448721,-0.0057985187
-0.49812257,-0.5158205
-0.005199495,-0.0009253472
0.27122402,0.48967567
0.030018989,0.15721595
-0.84690267,-0.9417813
0.15731212,0.20352459
0.75042254,0.6564332
-0.46265525,-0.36519554
-0.024286602,-0.024479551
-0.021868441,-0.015100807
-0.06270306,-0.07193836
0.017226437,0.00956668
0.6782216,0.7350218
0.49985468,0.5802863
-0.0005931295,-0.048030935
-0.075223476,-0.07208459
-0.89650667,-1.0776176
0.002478986,0.069426656
-0.22604015,-0.23906529
-0.49695808,-0.42227623
0.2165051,0.23107234
0.07130992,0.06858842
-0.002207006,0.009756803
0.0074978573,0.017620072
-0.15192592,-0.14041209
-0.007416927,0.017970592
0.06018111,0.05320273
0.07174812,0.06342512
0.034130033,0.041510135
0.0068867914,-0.0032963753
-0.008414158,-0.009744462
0.17879161,0.21678713
-0.40761754,-0.35599357
-0.19869399,-0.23456761
-0.08170001,-0.06297687
-0.498254,-0.57311475
-0.07543768,-0.0800268
0.0353859,0.03275098
0.07369818,0.0910047
-0.02642143,-0.019436598
0.034771815,0.022654843
-0.00028971498,-0.00361605
0.06983703,0.1586211
0.39951718,0.25459182
0.017554555,0.022198547
0.035572674,0.051862806
0.28623164,0.30014148
-0.11425072,-0.12339266
0.011874058,0.015981372
0.047462426,0.03810616
0.0014675381,0.0017468261
-0.047435213,-0.047760308
-0.13344774,-0.14302363
-0.26358366,-0.27184048
0.43828875,0.5059961
-0.6752588,-0.664048
0.029708488,-0.008047339
0.24287881,0.23230802
0.81970394,0.8192706
-0.29608244,-0.25513944
-0.07373067,-0.034913417
-0.26020458,-0.29703796
-0.1275036,-0.162391
-0.2718443,-0.2885024
-0.04713756,-0.034244835
-0.039645962,-0.056033716
-0.21638082,-0.1960431
0.15506448,0.15316586
0.054094754,0.048768748
0.027900115,0.013991863
0.11438395,0.13050136
-0.03182405,-0.05339074
0.14964013,0.14836979
0.18137719,0.17148891
0.24287246,0.23778471
-0.19267876,-0.16626005
0.006408346,0.01539029
-0.028165445,-0.022984415
0.44901264,0.42587763
0.27076608,0.27009037
-0.9363833,-0.980871
0.44782448,-0.23985878
-0.0154173905,-0.014332649
0.014182199,0.02454713
0.081390366,0.0849531
-0.0003392897,-0.013967425
-0.35932583,-0.18420577
-0.12564284,-0.10247638
0.28644943,0.21852121
0.048444264,0.06669697
-0.04380691,-0.080276825
-0.0013131833,0.017046288
-1.0023586,-1.0351976
1.2314476,1.1567104
-0.35066596,-0.20293157
0.68284917,0.75908405
0.0033455575,0.022332255
0.0019688657,0.010500044
-0.16663936,-0.15381439
-0.26356104,-0.26663512
0.073621154,0.09677465
-0.027104333,-0.05497317
0.01820606,0.003847883
-0.0013877298,0.004700765
-0.05803278,-0.055687845
0.14462306,0.15551728
-0.034001224,-0.023780657
0.02538366,0.025887325
0.038356293,0.059645135
-0.005738655,-0.009270519
0.00052270887,-0.08289498
-0.53753203,-0.44653744
-0.018056165,-0.02116156
0.015563192,0.015434682
-0.038010336,-0.034313805
0.01771842,0.02614966
0.16379575,0.14466885
-1.0663625,-0.9969144
-0.05986225,-0.08695178
-0.11159092,-0.13082857
0.4737082,0.48766655
0.6729134,0.67985916
0.5884852,0.51432276
0.88379127,0.7211963
-0.06995469,-0.07903427
-0.23578069,-0.22964998
-0.120405555,-0.10453901
0.015650721,0.039945245
-0.9731282,-0.97030747
0.8095139,0.9101139
-0.51986533,-0.4820711
0.9162755,0.85306734
-0.031726517,-0.030801386
-0.032696947,-0.030684099
0.17411214,0.17076081
-0.07090927,-0.0766829
-0.025683653,-0.005317523
0.025819452,0.024740905
-0.0077342764,-0.018830873
0.0051882495,-0.022483349
-0.16775997,-0.16390324
0.08228728,0.14332005
-0.023932837,-0.005037958
-0.06611906,-0.08390793
0.011495137,-0.03535917
-0.17847717,-0.13275093
0.009263103,0.01777375
-0.003206857,-0.0014664829
-0.022707859,-0.033492498
0.039490752,0.020906746
-0.49114013,-0.4386956
0.558237,0.55994284
-0.5893946,-0.5682966
-0.757897,-0.64900887
-0.2845113,-0.24216224
0.27723756,0.22160469
-0.0076855654,-0.0065165837
-0.021299617,-0.012983382
-0.3935204,-0.36115274
-0.112056635,-0.10628532
0.6915746,0.7081034
-0.89309907,-0.8797943
0.00073158566,0.021123393
0.0059278104,0.0022037178
-0.06648189,-0.046096273
0.05773916,0.038914427
0.004947096,-0.0010982119
-0.018247092,-0.02404648
-0.16867988,-0.09176865
-0.99322355,-0.80077064
-0.3731102,-0.39667943
0.76771426,0.62880784
-0.0145102125,-0.0035941787
-0.012367219,-0.021481864
-0.25604254,-0.30311114
-0.24189752,-0.282628
0.07833813,0.05224106
-0.27755547,-0.24789764
0.075326264,0.059508476
-0.0030815445,-0.0029187799
0.7864732,0.71157944
-0.37611535,-0.52011687
0.6760989,0.59183544
0.74937034,0.69070786
-0.011765384,-0.00383449
-0.022721604,-0.011879846
0.03023817,0.014240233
-0.023659078,-0.006999582
0.7644787,0.7130662
-0.7697141,-0.6966687
-0.23103285,-0.17996217
-0.0328465,-0.041163027
-0.3844931,-0.3571999
-0.002246013,-0.045425028
0.1582555,0.15413027
0.10097854,0.13162039
0.0871093,0.110129766
0.07252988,0.06121944
-0.8172488,-0.75395757
-0.8423487,-0.7253955
0.7232715,0.6995245
0.041678794,0.023438826
-0.086656794,-0.07122615
-0.3613825,-0.34223145
-0.42581436,-0.41875455
0.33845317,0.3053502
-0.0018439072,-0.14738375
0.39654538,0.01219812
0.32670498,0.29310653
-0.61419153,-0.5736947
0.0017945538,-0.0019479756
-0.020768002,-0.010081828
0.05831298,0.024662942
0.22211516,0.18877268
0.23412097,0.29218385
-0.52566445,-0.56253123
0.01905209,0.07538515
-0.060450442,-0.06745748
0.029886544,0.056662258
-0.51068234,-0.45583755
0.7417171,0.62090683
0.8648163,0.72908837
0.09779325,0.115268685
0.050931387,0.045064747
-1.4258165,-1.371966
-0.6481854,-0.5936527
0.952635,0.85068184
-0.020979535,0.028399557
-0.65304095,-0.6848047
-0.8291636,-0.8018773
0.29150957,0.46842974
0.24095629,0.2746111
0.05131925,0.3025854
-0.23355876,-0.16230074
0.17816387,0.18601744
0.11994671,0.08189835
0.022352416,0.022904687
-0.1111606,-0.13170822
0.010405483,0.02171811
-0.0026580729,-0.004482299
-0.012363918,0.0014538337
0.04131005,0.063123435
0.35550988,0.36318788
0.11667916,0.11855033
0.031495444,0.050421435
-0.022562679,-0.019730985
0.094973594,0.10881411
-0.037593655,-0.015910417
0.003114635,-0.006224297
-0.0060679065,-0.007952169
0.019113988,0.014066035
-0.004154842,0.0012408048
0.006596861,0.02122071
-0.011286395,-0.02074042
0.33362097,0.18459994
0.25063458,0.16016568
0.2638755,0.42419317
-0.22296444,-0.41813543
-0.41455713,-0.23185566
-0.17383309,-0.38581178
-0.006360701,-0.009778085
0.012884695,-0.00547792
-1.1445603,-1.0313314
-0.735982,-0.54097104
-0.4684931,-0.45455533
0.35205126,0.29434353
-0.24191397,-0.29233786
0.73254335,0.71221375
0.085867554,0.11142856
0.41452298,0.38813525
-0.157614,-0.13248892
0.57564455,0.48477757
-0.18555811,-0.19984664
0.20077333,0.20585762
0.7860975,0.8153947
0.7640435,0.7734163
-0.045526367,-0.06136031
0.054569665,0.02495113
-0.028478192,-0.019908847
0.0041048476,0.0044264644
0.09429455,0.1139619
0.77437687,0.7756534
0.26676723,0.25337097
-0.37330896,-0.34043443
-0.034626216,-0.06522878
-1.2203181,-1.1261322
-0.20397869,-0.20778872
-0.00764642,-0.0032518208
-0.25487107,-0.25865048
-0.15167877,-0.14724374
-0.35448852,-0.35475254
0.20541692,0.20082751
0.34659624,0.5372686
-0.37889427,-0.44272742
-0.7529144,-0.69763607
0.06613828,0.08297557
0.08396872,0.097078025
-0.4072122,-0.40831006
0.04430423,0.04098984
0.1362793,0.1569542
0.11551456,0.12442484
0.046360202,0.053997755
0.01368627,0.0048928736
-0.028455414,-0.029983386
0.049656607,0.052218083
0.018400107,0.007082641
0.01311434,0.02228634
-0.37278113,-0.39733878
0.005112063,0.0035560583
-0.0069306865,0.013371542
0.13899246,-0.008889686
0.048999898,0.18561578
0.043244254,0.055805013
0.08135858,0.06895617
-0.22050789,-0.2179176
-0.084007256,-0.006013386
0.013653397,0.047245
-0.32834578,-0.33683732
-0.23863351,-0.22139192
-0.46222162,-0.46312046
-0.19730371,-0.17442062
-0.40363228,-0.33724678
0.032048434,0.04776413
0.15000506,0.15498596
0.43974316,0.37958297
-0.58364093,-0.49025422
-0.753442,-0.55831015
0.26236606,0.19038585
0.3851729,0.35024953
0.6510586,0.6266062
-0.171322,-0.18366362
-0.2829311,-0.27695262
0.5244143,0.34917444
0.15832719,0.12531205
-0.058929354,-0.035893966
0.045838222,0.032063752
-0.110991105,-0.10641492
0.07573131,-0.050203167
-0.26426467,-0.41052562
-0.25302866,-0.38656527
-0.040917367,-0.022702865
0.02314677,0.011876851
-0.058401868,-0.035025366
0.01421809,0.009075552
0.9517554,0.8158239
0.7851323,0.7429787
0.031706832,0.025799118
0.10575895,0.11881319
-1.1827319,-1.063655
0.49577045,0.4577257
0.013125353,-0.010897143
0.010191224,-0.027414277
0.009777398,-0.0006926231
0.05157175,0.02987501
0.95255077,0.77947694
0.39540043,0.3786626
-0.05917436,-0.05454621
-0.03252327,-0.028041214
0.71707696,0.7186008
0.47579062,0.4894227
0.020474996,0.00862289
0.03562628,0.022267729
0.012876749,0.010048431
-0.0030182968,-0.001515165
-0.0036821887,0.030516911
0.011092844,-0.0006123334
-0.048848223,-0.01489842
0.054006018,0.04433547
0.26313218,0.29902464
-0.545225,-0.5781893
-0.9798064,-1.0198628
-0.3398261,-0.44220626
0.031214625,0.015097481
0.04498712,0.02650766
0.06706476,0.045876272
-0.096604556,-0.08297597
0.006811765,0.006140588
-0.043278173,-0.064802945
-0.2075796,-0.34540376
-0.19744286,-0.16644643
0.15309434,0.15577115
0.082114406,0.15441047
0.9583667,0.9008932
0.024507284,-0.018605977
0.1072492,0.14191207
0.87065077,0.89022034
-0.06705641,-0.050165944
0.1239487,0.113018945
-0.09039763,-0.0901289
-0.06395997,-0.055970296
-0.19714516,-0.15652256
-0.34696904,-0.3424642
0.06730339,0.096820384
0.07938988,0.06382069
0.29022068,0.30543137
-1.1716331,-1.1482682
0.43049937,0.24971157
-0.5941679,-0.56349397
0.76309294,0.8103002
-0.1644899,-0.21368162
-0.11919211,-0.14961118
0.5609391,0.5212033
-0.5116106,-0.5690369
-0.8452016,-0.8605186
0.90054464,0.9611584
-0.53204846,-0.52572596
0.30535305,0.32389694
0.044893473,0.07713935
-0.06673827,-0.04762698
-0.067053184,-0.07707605
-0.006830016,-0.0028899554
0.007773616,0.005747393
0.03479679,0.011516469
0.13358325,0.15956506
0.6654439,0.56611013
0.31430548,0.2994613
-0.042080652,-0.026934648
-0.17970885,-0.15123506
0.48440403,0.49562585
-0.87525475,-0.8493672
0.028632611,0.03375461
-0.18610953,-0.17411146
1.103147,1.259022
-0.4054376,-0.41552097
-0.99776995,-0.9219266
-0.70939183,-0.6741633
-1.1235873,-1.127008
-0.9146467,-0.8429381
-0.030482095,-0.0154222
0.007509242,0.009695739
-1.0480187,-0.9767033
-0.3931865,-0.42044804
0.029573496,-0.018972669
0.013297032,0.017214328
0.51680315,0.50475615
0.40207732,0.40666243
-0.13075665,-0.1019749
0.5709595,0.5113932
-0.002097442,0.021136563
-0.054385863,-0.056629956
-0.008367453,-0.008019667
-0.12595214,-0.09565693
-0.021488998,0.0017057215
0.0020151527,0.009466544
-0.15503319,-0.08467667
-0.17089644,-0.20374252
0.20629913,0.20403747
-0.07385542,0.014179982
-0.26263177,-0.27386066
-0.5152099,-0.49805045
0.0005832216,0.007924993
0.0021830725,0.0120084435
0.02161133,0.021558007
0.0023861884,0.041332483
0.024067663,0.022135673
0.040802173,0.03290768
-0.015784372,0.0024291163
-0.027062736,-0.025128245
-0.074576914,-0.047973048
-0.0093641095,0.0075525492
-0.0069300975,0.015174738
0.007397551,0.004265487
0.2830311,0.28607833
0.13030997,-0.106099084
-0.009928212,-0.0023083785
0.0005495674,-0.007798657
-0.101852536,-0.089700714
-0.019188533,-0.026316106
-0.0983731,-0.09338094
-0.26706728,-0.2709171
-0.11189863,-0.16122815
-0.015996367,0.005808145
-0.004885545,-0.008297032
0.008736589,-0.024738774
-0.16046457,-0.15184458
-0.21424963,-0.2439765
0.021358088,0.006013658
0.007300862,0.0014300197
0.09715469,0.06914064
0.5164366,0.42084923
0.7775959,0.79778725
-0.39333695,-0.43192092
0.07544739,0.08181309
0.09083839,0.07971683
0.27207306,0.15918724
-0.13945726,-0.14548479
-0.19682305,-0.17936103
-0.18245222,-0.1639005
0.5324612,0.5180062
0.42874777,0.39066488
-0.059208445,-0.036071766
0.059568234,0.04197535
0.0071581043,0.006503398
0.03884227,0.026256844
-0.018269472,0.00015456975
-0.12866917,-0.12264737
0.0048346855,-0.028995465
-0.004600889,0.01504603
1.1630027,1.1779764
0.4447288,0.4558202
-0.5395284,-0.47904676
-0.49819273,-0.6481408
-0.0013239983,0.002514791
0.015997145,0.0106832385
0.43171293,0.39227217
0.050492976,0.013916507
0.006631338,0.02036269
0.0045654373,0.017065927
-0.22171241,-0.3266909
1.0690289,1.1170392
0.0019829038,-0.19464056
0.023369703,0.039512247
0.060655776,0.07570047
-0.050239213,-0.06348719
-0.67273784,-0.7647743
1.2597439,1.1262554
-0.30441743,-0.2990816
-0.18295136,-0.17605601
-0.19183548,-0.22380543
-0.69028866,-0.69946796
-0.0018569271,-0.019152228
0.0061941836,0.018615782
-0.015103193,0.010601679
0.016999679,0.0007303953
0.103712864,0.17234135
0.022424307,0.011550695
-0.49613434,-0.46324736
0.059900377,0.056213528
-0.2858395,-0.2697405
-0.0410455,-0.04966195
0.025548225,0.018156521
-0.13899647,-0.15088072
-0.019067043,0.010816846
0.013717619,0.0041924417
-0.23030311,-0.2131853
-0.042594433,-0.05719953
-0.6000026,-0.5744685
-0.7935355,-0.67617613
-0.30936894,-0.26594874
0.29049504,0.25149694
-0.009193562,-0.01420169
-0.009246044,-0.017392024
-0.042095825,-0.058477014
-0.6748565,-0.6752961
-0.2188335,-0.17016192
-0.06356993,-0.10633932
-0.053903468,-0.03543007
-0.03076705,-0.04148242
-0.019972458,-0.0077556935
0.0045715966,0.010188282
0.38985753,0.4330129
0.36801955,0.33662057
0.63198096,0.58956814
0.2672749,0.23990013
-0.3589061,-0.21339023
-0.22583109,-0.0917187
0.012337703,-0.0020423455
0.048278138,0.02499856
-0.3444419,-0.31353286
0.09553512,0.10193735
-0.0002702451,-0.007138141
0.0064756433,0.022591487
-0.04763872,-0.05102356
-0.002224786,-0.017016828
-0.31759235,-0.3393743
-0.70397437,-0.6939588
0.30873647,0.33233216
0.2948485,0.29345214
0.009622515,0.017227737
0.024038175,0.035704523
0.58887446,0.51488143
-0.58074427,-0.59227073
-0.63741434,-0.6080663
-0.05621984,-0.06760052
-0.011592193,0.017780624
-0.017248947,-0.012437984
-0.12845002,-0.06390005
-1.1945453,-1.1444231
-0.15705153,-0.2559114
-0.13391937,-0.10519283
-0.016120583,-0.019999515
0.0021202383,-0.013645813
0.042893723,0.0577154
-0.14421901,-0.1558661
0.022526626,0.012101492
0.024170106,0.024447441
0.011336367,-0.0058002714
0.03592538,0.024347678
-0.035158746,-0.017273564
0.17444763,0.20070365
0.016883027,0.030669391
-0.070287496,-0.07593292
0.083504826,0.08832285
-0.028520258,-0.036418498
0.16066611,0.1831335
0.04327092,0.07193184
-0.38254845,-0.3666093
-0.80477875,-0.77608925
0.25604996,0.29104716
0.6463322,0.7376414
0.25908524,0.2882675
-0.15236957,-0.16915174
-0.00017754949,0.0018979537
0.010210801,-0.037013948
0.043922376,0.027381089
-0.06542756,-0.07441598
-0.07633954,-0.08467196
-0.056149468,-0.038206547
-0.05561707,-0.078906745
0.18037298,0.17112716
-0.019046146,-0.010349235
0.018404257,0.03146696
0.23184483,0.0381034
-0.7134674,-0.8449527
0.4131474,0.43692815
0.45793813,0.59821093
0.041592017,0.038034618
-0.023625406,-0.018675998
0.0001916493,-0.00030092092
0.0045635356,0.006414637
0.35678422,0.4159191
-0.008526379,-0.11336608
-0.013434162,-0.015267231
-0.010757957,-0.007926658
0.47358924,0.53422976
-1.0317247,-1.0635643
0.018314123,0.06126728
-0.69758713,-0.6931149
-0.53530943,-0.3887178
-0.094250515,-0.03298036
-0.017562537,-0.021382144
0.004062188,0.022767961
-0.17427328,-0.188097
0.06617761,0.06722458
0.26113355,0.26465568
0.093981594,0.0714982
-0.2704578,-0.2220775
0.11368344,0.061828807
0.05462507,0.1309059
-0.016797565,-0.03809862
-0.04687186,-0.010326236
-0.14563915,-0.23373728
-0.058078937,-0.04243575
0.19472127,0.22296417
0.023635006,0.012861194
-0.005109508,0.0036447942
-0.14094645,-0.09773494
-0.25790465,-0.26886272
-0.47863242,-0.50082994
-0.507493,-0.56020415
0.15105385,0.1692049
-0.774743,-0.6832727
0.22990811,0.22244495
0.21130116,0.24083412
0.09279846,0.044329185
-0.035341766,-0.059813768
-0.82025695,-0.7528002
0.2830339,0.24199602
0.030047331,0.0834202
0.19337106,0.1493011
-0.01912171,-0.005330215
-0.0348972,-0.0152814835
0.01037708,0.0249523
-0.00077389326,0.0051273257
-0.14387226,-0.13813794
0.102364644,0.068424724
0.04162056,0.050059088
-0.008251864,-0.011618763
-0.028203607,0.00413685
0.117289715,0.12431741
-0.09192938,-0.065031365
-0.01922903,-0.0269804
-0.016139893,-0.0035718873
0.013110685,0.021306828
-1.2412858,-1.2081515
-0.5541309,-0.47850618
0.14906892,0.23774646
-0.10043292,-0.12176521
-0.01030067,0.011868466
0.0116245225,0.0053859204
-0.73096836,-0.76623684
-0.7279752,-0.49156147
0.11564852,0.048027996
-0.34899375,-0.29624587
-0.0064641843,-0.00028153858
-0.018484427,-0.008047938
0.01985532,0.05915747
0.02098666,0.017597124
-0.696508,-0.68871903
0.15057771,0.11550377
0.008183449,-0.0013969588
0.16281924,0.2425008
0.05070149,0.05375568
-0.004582834,-0.0140248835
0.03525753,0.035339236
-0.020277258,-0.01331991
0.02784223,0.13729036
0.35148877,0.5458211
-0.4212632,-0.4292522
0.3278595,0.34153613
0.048639603,0.04517
-0.0026046669,-0.001249358
1.0344841,0.98384386
0.038979404,0.026405908
-0.4185084,-0.40816486
-1.4549062,-1.6255685
0.06897386,0.0973613
0.27791587,0.31210387
-0.22686915,-0.23112907
-0.04264193,-0.11054891
0.015936706,-0.01966681
0.03757019,0.05777237
0.053791635,0.09162668
-0.059905604,-0.029015437
-0.39731997,-0.39978862
0.5547683,0.55375314
-0.86789757,-0.86061853
-0.593411,-0.5820395
-0.051527575,-0.049134344
-0.012252658,-0.027533725
0.19882804,0.29714382
-0.40380937,-0.46924722
-0.16673909,-0.13926688
-0.2557051,-0.2515573
0.002824315,0.009597646
-0.0041461177,-0.009722143
-0.036378384,-0.037944928
0.0032573193,-0.0107752085
-0.0066012545,0.0057375943
0.112781495,0.09294726
-0.07681695,-0.017545488
-0.31058705,-0.35096058
-0.25778848,-0.23633856
0.24174613,0.25400084
0.35588673,0.36727294
0.18169554,0.18554066
0.029352363,0.029788828
-0.009434549,-0.0026961118
-0.15859161,-0.15690847
-0.011700654,-0.0024375618
-0.0169932,-0.01897246
-0.030722309,-0.008720383
-0.35396805,-0.3345294
0.8034586,0.80058455
0.08584671,0.076529704
0.10864469,0.12325379
0.0024570911,0.000901069
-0.017511612,-0.021775782
-0.5909376,-0.5744326
0.3035696,0.23171435
-0.86012596,-0.9684153
-0.058295727,-0.022895753
-0.03057015,-0.06937554
0.58975446,0.6156733
-1.4766352,-1.2524141
-0.23918837,-0.10744417
-0.01872352,-0.010910792
0.005792224,-0.018241271
-0.0234356,-0.023387654
-0.04600267,-0.041528493
0.19818911,0.14859465
0.46764225,0.5417258
-0.023077697,-0.02443249
-0.004641163,-0.01026395
0.6380405,0.8120183
1.6183066,1.5577598
-0.52910024,-0.5484051
0.82871974,0.83859456
-0.26165032,-0.36567295
-1.2085474,-0.9868049
0.09819256,0.1334296
-0.07278771,-0.10624933
-0.44770247,-0.41043514
-0.34559724,-0.45821255
0.4536723,0.4043637
0.6861177,0.7014727
0.04485015,0.032803778
-0.0058207973,-0.0060009956
0.03147369,0.0040490367
0.2745407,0.27903464
-0.025414519,-0.008212123
0.16712214,0.18110454
-0.181838,-0.15285264
0.12297505,0.10350166
0.034947917,0.033644322
0.0469234,0.008295283
0.016097628,0.011103407
-0.080105275,-0.08436084
-0.16711144,-0.15980153
-0.25564536,-0.25092494
-0.014601295,0.0021776468
0.030826721,0.028426155
0.1862523,0.1943145
0.06258167,0.061273053
0.03090968,0.028656362
0.021988928,0.0031681508
0.17810602,0.20393115
0.3819703,0.351401
0.34011453,0.28791517
0.111308746,0.121865645
0.007401173,0.014320342
-0.012743734,-0.018419653
0.06550573,0.07012163
0.044408925,0.036676764
-0.06678024,-0.084834285
-0.11452621,-0.10914262
-0.0071597975,-0.016861536
0.012244899,0.011739105
-0.46718234,-0.4660338
0.7032145,0.6720077
0.20385388,0.19059417
0.31259435,0.30619648
0.18039352,0.17334911
0.53300583,0.48512304
0.3050335,0.53171456
1.0561485,1.098061
-0.012725442,0.005421782
0.004176069,-0.002760157
-0.46595433,-0.42221883
0.72094524,0.6278262
0.02597949,0.026825417
-0.01971846,-0.008222759
0.0048109423,-0.0064504016
-0.01199764,-0.005322203
-0.045686632,-0.035384517
0.010653017,-0.0042968392
0.06435953,0.037813332
0.01650878,0.0036318898
0.008500926,0.018527448
0.15731715,0.12109436
-0.16382293,-0.13131991
0.5041457,0.57260644
-0.015422748,-0.03928162
-0.05165605,-0.07961269
-0.059839457,-0.032119896
0.67664564,0.65611446
0.030031137,0.025373928
-0.02675093,-0.03049533
0.1536333,0.14082782
0.19013351,0.18069308
0.2508521,0.15067953
-0.055614486,0.09137422
0.14736818,0.15026048
-0.2670473,-0.2623443
-0.045727625,-0.041416157
0.029614143,0.018441826
0.0065361285,0.029041203
0.0030741766,0.0039410293
0.1537676,0.16901663
-0.17551354,-0.20941636
0.02156856,0.0025218711
-0.29981488,-0.29186767
-0.028387621,-0.014188177
-0.007154446,-0.01456216
-0.039565828,-0.03167431
-0.14156738,-0.1465296
0.005880787,0.009694608
-0.005866221,-0.0014766902
-0.07836484,0.007066071
-0.047416348,-0.08346741
-0.0029115092,0.02613671
-0.005164056,0.010600075
0.023740908,0.027970713
-0.005993157,-0.0093382895
1.4563177,1.5481095
0.69950026,0.49135953
-0.6206745,-0.6217941
0.79420817,0.7458023
0.15505974,0.17596671
-0.08130358,-0.07974493
-0.12955055,-0.107025325
-0.040669337,-0.03290175
0.033916768,0.03908959
-0.016704915,-0.004026264
-0.33359995,-0.3937432
0.062281817,-0.06589262
0.072872765,0.050842237
-0.06401999,-0.06974821
0.0035357913,0.056172036
0.8870412,0.82065314
0.057487376,0.07319407
-0.15390101,-0.12868164
-0.21379937,-0.28902894
-0.26000834,-0.25230545
-0.7600617,-0.8121562
0.7422404,0.88626677
-0.15562654,-0.1454193
-0.005357535,0.005189821
0.091900095,0.09726669
-0.12032995,-0.10999563
-0.113631815,-0.122046344
-0.121292576,-0.13530062
-0.03486551,-0.022750327
-0.058313027,-0.07470958
-0.12743145,-0.13566837
-0.08910604,-0.07248902
-0.1102207,-0.10831994
-0.057585374,-0.046351418
0.0077207778,0.004947475
0.0029757887,0.010803074
-1.1257876,-1.2145538
0.7928754,0.8022006
0.1267496,0.091443986
0.027467508,0.07556224
0.29023388,0.18389437
0.32595745,0.3022912
-0.025481505,-0.008948378
-0.0011072956,0.0077305585
-0.2340319,-0.23486687
0.37201643,0.35839272
0.02545968,0.009406348
-0.014444504,-0.034997627
-0.012621164,-0.005447257
-0.041408733,-0.04133159
-0.05569891,-0.022760734
-0.043853983,-0.074646965
-0.047787197,-0.1264421
-0.69699836,-0.712865
-0.049584467,-0.0372605
-0.055105172,-0.041229203
0.13697743,0.07911855
-0.18427408,-0.26193595
-0.020924896,0.0002674982
0.5229909,0.5469784
0.05722817,0.06293745
-0.1849187,-0.16793354
0.011648043,0.036486503
0.0028627524,-0.006328076
0.033116966,0.025489757
0.23595041,0.36429432
-0.20567274,-0.19901824
0.1991622,0.17375022
0.09828785,0.06882783
-0.24360284,-0.23825592
-0.45777303,-0.40903044
-0.41098818,-0.40953407
-0.410443,-0.38968468
0.16196853,0.22354923
0.0052849287,0.016873183
0.0038997314,-0.012733251
0.16410461,0.17338301
-0.32303497,-0.25976035
0.016754635,0.024477214
0.033433553,0.027647868
-0.44846097,-0.40538973
0.9178582,0.94477797
0.13175434,0.14018115
-0.11242973,-0.0965471
0.7566607,0.7160055
-0.20610796,-0.20936577
0.018692123,0.026785603
-0.049179956,-0.054584786
0.062201276,0.030592065
-0.55041385,-0.49931294
-0.4269534,-0.50250936
0.15595199,0.19149897
0.011270661,-2.507423e-05
-0.009407874,-0.020630494
-0.31277782,-0.45715466
-0.014164086,-0.03707242
-0.25016326,-0.38624984
-0.41905957,-0.6813845
-0.01674831,-0.008394951
0.0014604477,0.002945885
-0.90764546,-0.94343156
-0.070392214,-0.05627823
-0.6156386,-0.56786823
-0.590606,-0.51850736
-0.020377886,0.08107364
-0.37968796,-0.36064216
-0.02221136,-0.0020597684
0.027556773,0.04290977
-0.017133584,-0.024919575
-0.005303204,0.020960435
0.036969636,0.04036197
-0.032651305,-0.04342465
0.055597402,0.06283957
0.0072409883,-0.0013200045
0.076888844,0.05847986
0.041570805,0.037145615
-0.0026078408,-0.0077274446
0.04516176,0.05343561
0.6161711,0.62938446
0.38294622,0.33117843
0.059755202,0.08380004
-0.03375233,-0.020058513
0.09121463,0.021172993
-0.08227742,-0.109476306
-0.13219522,-0.10423065
0.2337429,0.25814283
0.25031623,0.27332404
0.91182804,0.9764749
0.0789671,0.11390999
0.1634961,0.10773067
0.11115834,0.1112688
0.14766613,0.1143139
-0.070168614,-0.0649894
-0.19240242,-0.19533539
0.42187345,0.46436298
0.201906,0.17585832
0.093596034,0.11935768
-0.4351495,-0.4436017
0.041753765,0.03857457
-0.13291226,-0.16162589
0.043451436,0.08403635
0.096146226,0.08553508
-0.57413745,-0.63158816
-0.3731227,-0.4148999
-0.32339448,-0.30663276
0.26676297,0.22614008
-0.030132476,-0.026276901
-0.0010807108,-0.005559668
0.15030622,0.22093913
-0.22766076,-0.20270772
-0.503588,-0.47941333
-0.0067208,-0.0004929006
-0.009059224,-0.010731021
-0.020649415,-0.0032824874
-0.033121627,-0.03022866
0.013969855,0.015206829
-0.062486723,-0.05207376
-0.038438465,-0.030870847
-0.47569415,-0.17227864
-0.12662119,0.04846868
0.0072482578,0.01281829
-0.029620428,-0.028218627
0.2813628,0.23739009
-0.89752114,-0.8865734
0.16109547,0.15850449
-0.06981069,-0.07605767
-0.23082474,-0.2309927
0.6140684,0.5846377
0.18340045,0.16166326
-0.49358752,-0.4894179
-0.0075498065,0.010855099
-0.0075598424,-0.012639925
0.20476928,0.22647566
0.25915474,0.28641918
0.044825643,0.06763108
0.011406336,0.0086918175
0.42610583,0.32422337
0.46253568,0.455185
-0.036978316,-0.0412678
-0.107797936,-0.11636591
-0.11127068,-0.08880593
0.046807975,-0.007430613
0.0975769,0.098712586
-0.034785356,-0.020523667
0.45267183,0.57856673
-0.063929215,-0.16804487
-0.3933943,-0.3749581
-0.002577141,0.023547787
0.011320597,0.006453825
-0.026897892,-0.029063985
-0.12264828,-0.08043136
0.6794622,0.6999771
-0.008047079,0.004193444
0.0012846516,0.018188313
0.008042664,0.013165826
-0.008311765,-0.0057007074
0.0027384055,0.022605315
-0.039251074,-0.0108110905
0.007699455,0.0034439098
0.039149366,0.028865278
-0.047723394,-0.05148209
0.09908816,0.06556976
-0.35393298,-0.37987778
0.2062046,0.19683698
0.41826546,0.29161793
-0.44180676,-0.43856278
0.22968172,0.21686931
0.3618306,0.27819127
-0.70342875,-0.67447245
-0.3692827,-0.34864557
0.04582632,0.044112843
0.20724607,0.18130413
0.019692965,-0.0018507503
0.0102861775,0.021336809
0.003968858,-0.015782576
-0.059630334,-0.038602576
0.022352416,0.00077872165
-0.1111606,-0.12508668
0.016952116,0.014654849
-0.0032991343,-0.017625764
0.0005937199,-0.012291785
-0.0023423703,-0.009925023
0.028438691,0.035109043
-0.027172264,-0.017820135
0.34769088,0.34909865
-0.011745183,-0.005633354
-0.3742786,-0.4059009
-0.47800833,-0.36715573
-0.005409653,-0.0039929673
-0.0078852605,0.01058647
-0.0044099716,0.0060625263
-0.040028982,-0.014174238
-0.009718053,-0.026704514
-0.015308359,-0.013421178
0.057214513,0.07438929
-0.086362384,-0.15159936
-0.10109968,-0.07035926
-0.0872912,-0.07853545
-0.65183634,-0.5551125
0.10204744,0.10318856
0.033431042,0.06747593
-0.12371459,-0.114324
0.8317002,0.5453819
0.9328394,0.42745134
0.035236973,0.058719102
-0.014615198,0.008569241
-0.23074056,-0.23058832
0.30343798,0.26311672
0.18265113,0.27679744
0.21120146,0.25664246
0.90622526,0.9096583
-0.39893898,-0.51161706
0.009383728,0.0012219772
-0.006690559,-0.026982442
-0.01383995,-0.021242674
0.023445416,0.0113675445
-0.69382143,-0.69512933
-0.7661183,-0.8459738
-0.4115228,-0.4878619
-0.034926802,-0.1120024
0.026512511,0.0014684722
0.73791754,0.70543194
0.045468263,0.030184764
-1.4163365,-1.2902554
0.495943,0.4717575
-0.76023006,-0.6852871
0.0070564467,0.0015635248
-0.010217531,-0.0035042316
-0.007408685,0.039653596
-0.2772225,-0.3056984
-0.20397869,-0.18830732
-0.00764642,0.04303416
0.023394212,-0.0031364728
-0.020208515,0.0014746487
-0.09852279,-0.084526725
-0.027100487,-0.021765843
-0.1486761,-0.13281384
0.59412074,0.56098795
-0.78315663,-0.789764
0.9431668,0.883438
-0.42458126,-0.44484493
0.07207017,0.09646173
-0.2867697,-0.28848687
0.025581665,0.0014432222
0.3476177,0.28045264
-0.25943288,-0.22179452
-0.00017754949,0.007766977
0.010210801,0.018895045
0.024203178,0.0039740857
-0.017693985,0.0010279268
0.26426047,0.33599123
-0.35672206,-0.51475024
0.033519927,0.02713943
0.050670385,0.04923913
0.0077693434,-0.00032867305
-0.02051704,-0.029555693
0.952635,0.8942679
-0.020979535,-0.020940512
-0.018452505,0.0024371352
-0.03249407,-0.036340594
0.39515096,0.29247874
-0.0598723,-0.06489445
0.38921297,0.3392387
-0.44231164,-0.42192438
0.8093393,0.84205467
0.8783353,0.8958549
0.36687353,0.32318085
-0.07911071,-0.041456535
-0.012621164,-0.012456814
-0.041408733,-0.04532872
0.062711895,-0.0044799894
0.5599264,0.5198349
-0.25038594,-0.21611087
-0.23105098,-0.23113093
0.08898096,0.08139427
-0.2444834,-0.22646554
-0.11951658,-0.14785792
-0.24017613,-0.3104676
-0.016251687,0.0015587099
-0.0020109592,-0.00041137636
0.033432085,0.02803393
-0.080433115,-0.054687902
0.43004733,0.29059124
-0.21881509,-0.24463964
0.19483697,0.17485562
-0.15084767,-0.15044418
0.0854536,0.032594427
0.0117409825,0.027748182
0.21057725,0.16909254
0.09528312,0.09680576
-0.044939034,-0.06341871
0.07525073,0.046874657
-1.0516913,-1.0112695
-0.12894213,-0.14949217
0.068048276,0.05635942
-0.023686241,-0.03771527
-0.35165522,-0.39574683
0.36419111,0.3265
-0.2641113,-0.31146303
-0.03848706,-0.07791203
-0.40535358,-0.4238122
-0.2276511,-0.25203252
0.38495126,0.4508739
-0.013843683,0.04086122
0.06497941,0.032220423
-0.1978625,-0.22981937
0.42747438,0.42124844
0.5387865,0.5118357
0.1563511,0.10202647
-0.0052489247,-0.0037125796
0.39367497,0.3407579
-0.10623203,-0.09356558
-0.024661053,-0.017425593
-0.0049381307,0.0042733103
0.033493027,0.016549554
0.0012461639,-0.006824121
0.03224157,0.011719673
0.027348446,0.008157238
0.010822238,0.0011853352
-0.036362063,-0.017108947
0.1746489,0.12549788
0.030897778,0.014568523
0.42573446,0.36304203
0.92010736,0.9762503
0.1158491,0.08700182
0.36442912,0.33337438
-0.042202637,-0.02761627
-0.030172087,-0.038802356
-0.8066697,-0.8532827
0.725239,0.7649171
0.006006772,0.0030442346
-0.0020350341,0.014823616
-0.010537017,-0.008023262
-0.016260691,-0.028727844
0.29821184,0.28078872
0.45779634,0.46657795
-0.33683482,-0.38835126
0.21973544,0.2535639
-0.22134738,-0.26132962
-0.3618758,-0.3585737
0.03124563,-0.0046087233
0.07798575,0.048659295
0.008548096,0.00819839
0.017858429,0.018410072
0.8675897,0.91043806
-0.84736705,-0.88431084
-0.013971266,-0.025802469
-0.029263861,0.0025778562
0.04948022,0.053066544
0.04934448,0.081248045
-0.006626248,-0.04057338
-0.08671668,-0.087266624
-0.5813046,-0.5977916
0.35987082,0.3307094
0.037780963,0.018605426
-0.007316263,-0.0353442
0.17875871,0.33186847
0.38876808,0.4354623
0.044479728,0.05579831
-0.022199117,-0.025165454
0.09715469,0.08184019
0.5164366,0.40631017
-0.01221578,0.013971503
-0.0062289485,-0.008580014
-0.28287798,-0.3142735
-0.16393651,-0.15443654
-0.21988982,-0.20870753
0.16181627,0.15016456
0.0064565493,-0.003726054
0.011889704,0.0043477267
-0.15494916,-0.12846792
0.43968982,0.4375159
0.4224069,0.40679678
-0.91389066,-0.8707447
0.16632852,-0.034683872
0.007804132,0.16346955
-0.15162703,-0.18560636
0.7692677,0.7341007
-0.38254845,-0.42045343
-0.80477875,-0.7878272
0.024383811,0.029140148
-0.0032278309,-0.01611112
0.005244243,-0.019882303
0.00164787,0.016920298
0.44945806,0.42688647
-0.2810005,-0.21217373
0.015327552,-0.005463047
-0.007552034,-0.0017304271
-0.03470973,-0.022992969
-0.0015734327,0.13057679
-0.0037377537,-0.015622154
0.007873522,-0.013119489
0.44280225,0.51044476
0.77253795,0.89714146
-0.0011494006,-0.008919066
0.14658538,0.15527669
-0.7903464,-0.5953359
1.0355024,0.7174424
-0.106664285,-0.10453445
-0.26714242,-0.29788938
0.41361496,0.42964604
0.33999014,0.30426997
0.26440924,0.27329063
0.3612155,0.35114604
-0.26356503,-0.26399285
-0.2979433,-0.30471724
-0.020700976,-0.07049638
-0.047233544,-0.05196932
-0.25290126,-0.22346961
-0.4171993,-0.40945813
0.0063240556,-0.010384517
0.13913509,0.20395811
-0.37205228,-0.037822373
-0.58634245,-0.8049462
-0.19541292,-0.14311036
-1.25911,-1.3110484
0.024415597,-0.0014071483
0.007393065,0.012408793
0.097636044,0.07390699
0.06564153,0.09383111
0.09800101,0.09039591
0.15328217,0.12730049
-0.110432245,-0.11453737
0.05490081,0.04631886
0.13063572,0.10054861
-0.004723406,-0.013550267
0.115564674,0.08032315
0.25012147,0.24384707
-1.1990577,-1.1825888
0.31020904,0.19392022
0.008836496,-0.0119183455
0.0072218673,-0.0031366497
-0.2055318,-0.3630885
0.23864326,0.26476404
0.46264178,0.40603432
-0.13675512,-0.10558158
-0.002706919,-0.012753021
0.019606622,0.017825246
0.060981363,0.050594874
-0.022052784,-0.015522197
0.5726345,0.6119483
-0.33120155,-0.30806053
0.23389181,0.22074595
0.01556988,-0.26769412
-0.1166348,-0.055864275
0.90727866,0.95916283
-0.28119034,-0.28396338
0.41783476,0.4487484
0.47253022,0.70411855
0.3733247,0.10101336
0.027585093,0.029003823
-0.04055036,-0.029359043
-0.1672614,-0.21858808
-0.0291383,-0.03947319
1.1192367,1.318983
1.0577613,1.1251563
-0.08864099,-0.06736931
0.084531546,0.08185833
-0.01708829,-0.042871434
0.05007444,0.039760992
-0.83265984,-0.77280855
0.7819785,0.7827377
-0.01195928,0.007955786
-0.009504387,-0.00011314452
0.05558715,0.058833066
0.2863076,0.3500796
-0.017719232,0.0051621497
0.047544837,0.029618114
0.16415885,0.15688537
-0.21975413,-0.24175522
0.0031585912,0.0060053635
-0.021351732,0.008243248
0.15330234,0.11643797
0.020627018,0.024894968
0.6161711,0.5842344
0.38294622,0.29845074
0.011495137,0.14451681
-0.17847717,-0.118487254
-0.10449526,-0.113510415
-0.401645,-0.41234583
-0.18841723,-0.1838443
0.818334,0.7412263
0.42442197,0.41708982
0.15660182,0.18067107
-0.0017619721,0.0017036423
-0.031093525,-0.007885322
-0.039106406,0.020710094
0.018199885,0.04847336
0.68534994,0.658687
-0.4494766,-0.4724331
0.675602,0.658006
-0.268807,-0.2757401
-0.051806524,-0.046775356
-0.053276774,-0.07366946
0.013179629,0.044433594
-0.708828,-0.6174873
-0.09050469,-0.07960279
0.20537955,0.18792802
0.13741761,0.13194604
0.46079057,0.45156538
-0.2536834,-0.2865302
-0.4290561,-0.48180652
0.15361117,0.08289047
0.1633575,0.21834596
-0.69722533,-0.67159796
0.011204523,0.033730656
-0.12111257,-0.32863647
0.9892423,1.06374
0.07374783,0.045183495
0.093497485,0.09275757
-0.048848223,-0.048746936
0.054006018,0.039120555
0.45956957,0.47156405
-0.03346459,-0.031431362
-0.1797282,-0.1831048
0.3921311,0.41592705
-0.2704578,-0.33025688
0.11368344,0.090286285
-0.019758824,-0.0394681
-0.031882446,-0.024977729
-0.035572387,-0.02419342
0.57140106,0.56447285
-0.21691757,-0.19570257
0.14205766,0.1579879
-0.012793408,-0.010516046
0.022568848,-0.003948003
0.016754635,0.038436286
0.033433553,0.026109993
-0.028471768,-0.026645333
0.035608374,0.08529763
-0.22616561,-0.17886314
-0.08881982,-0.06963885
0.098961756,0.12555093
-0.0888388,-0.11746508
-0.018454846,0.010243773
-0.017927632,-0.0034458786
-0.19180115,-0.15384454
0.098940596,0.044279248
-0.57094985,-0.45699722
-0.23623435,-0.09878423
0.10672705,0.11059452
-0.17610645,-0.170471
0.26010618,0.23549825
0.024427913,-0.012506932
-0.2291159,-0.22087526
0.167406,0.15330988
0.9926168,1.0250956
0.17736566,0.090567976
0.05428486,0.011861108
-0.003273148,-0.027367651
-0.010592902,-0.0048562232
0.031138718,0.030639797
0.22016165,0.18105948
-0.15853193,-0.12471628
-0.01851637,-0.00026644953
-0.010078373,0.022031024
-0.682881,-0.7564907
-0.21313946,-0.27881396
-0.25141034,-0.17418009
0.51765656,0.54781556
-0.37432387,-0.3761931
0.15694825,0.12286118
-0.13536996,-0.0887096
-0.1237898,-0.10296816
0.71707696,0.7350773
0.47579062,0.49486133
-0.32709622,-0.3724871
0.07871083,0.14614986
0.76880926,1.0212538
-0.38532537,0.009746738
-0.17153895,-0.18679251
-0.08446065,-0.083839834
-0.18556204,-0.14567025
-0.14745826,-0.12152001
-0.47527033,-0.5205581
-0.20688453,-0.2238726
-0.17754409,-0.18635896
-0.12427896,-0.14246415
0.3246672,0.3431306
0.05327476,0.0789776
-0.0750795,-0.12931243
0.04149493,0.021595374
0.70505464,0.6331688
-0.65727466,-0.5537195
0.0364437,0.07338108
-0.12283367,-0.13002269
0.013886537,0.00057336874
-0.05460051,-0.13412508
0.5627813,0.54109657
0.09142302,0.08092798
-0.078241825,-0.04503645
-0.025634632,-0.028678969
-0.009093842,-0.021280251
0.028439268,0.030231014
-0.3386624,-0.31913581
0.1440607,0.14812231
0.037793547,0.012301883
0.008485485,0.004775524
0.075130045,0.06307112
-0.08108679,-0.08179067
0.30534306,0.29550108
0.15399389,0.1477128
-0.079010785,-0.09647475
0.3543703,0.33792242
-0.0005355255,-0.007170124
0.0033047898,-0.007020429
-0.094632566,-0.039832048
-0.4275083,-0.38630354
0.0065361285,-0.0070838854
0.0030741766,0.011738658
0.02597949,0.0009172838
-0.01971846,-0.0057540387
-0.34034467,-0.30865613
0.16939738,0.19250491
0.03619828,0.033294708
0.11308506,0.05290085
0.039342053,0.0497979
-0.0266578,-0.0425853
0.077714756,0.05040329
-0.07267048,-0.08547561
-0.15308008,-0.16572492
-0.15850961,-0.13996768
0.6238996,0.6454649
0.38829696,0.4597295
-1.0332879,-1.2511903
0.17865154,0.1257991
0.5191981,0.44682267
-0.059937127,-0.062287107
0.45994994,0.64306325
0.6281024,0.66731644
-0.12495348,-0.123529226
-0.25196797,-0.24504076
-0.01203154,-0.017323503
0.010731776,0.031621665
-0.09020868,-0.09526362
0.5808121,0.564015
-0.008368486,-0.00809833
0.034889147,0.039116636
0.059963793,0.052730974
-0.025066875,-0.00092995167
-0.017182805,-0.011661712
-0.03721902,0.007150024
0.45621526,0.36840755
0.77270377,0.6466313
-0.46127835,-0.4715288
0.1678725,0.13387525
0.35269666,0.45873573
0.80616486,0.6698224
-0.0074777165,-0.013553483
-0.00044027527,0.0015295744
-0.10512661,-0.13347167
0.084169246,0.09532246
-0.051821083,-0.047284134
-0.011041633,-0.017589167
-0.014709732,0.004807739
-0.17297342,-0.20022064
-0.021648418,-0.014584465
-0.025119126,-0.004224688
-0.35932583,-0.30800354
-0.12564284,-0.13576561
0.06843742,0.057353824
-0.19628231,-0.17485072
-0.0015938049,-0.0188251
0.010034969,-0.017245144
0.01297282,0.010479342
0.48671728,0.47781163
0.11414434,0.11749377
0.122810416,0.1296474
-0.05168414,-0.077542275
-0.0062202513,-0.00877659
-0.0730021,-0.075827375
-0.14309363,-0.15202767
0.04038346,0.06746314
-0.023574442,-0.009500265
-0.08744084,-0.10233226
0.16741867,0.15460874
-0.00980802,0.0074248663
0.0041646557,0.013244249
0.0069272434,-0.004698422
0.17486477,0.15890673
0.90580666,0.7693439
0.17815192,0.48198244
0.011917265,0.0013249777
0.0074670254,0.0023116916
0.18229374,0.31586045
-1.14517,-1.2356579
-0.1549958,-0.23812985
0.10308429,0.09135085
-0.013001541,0.0056917313
0.000595703,0.020728037
-0.06359396,-0.0544959
-0.0059119477,0.0006185025
-0.0047523743,-0.03879895
-0.04496704,0.024393246
0.027639698,0.034807228
-0.05922079,-0.0674732
0.07231507,0.108140156
0.3926584,0.3433698
0.051243134,0.040683564
0.027494794,0.01609768
-0.013115067,-0.0078940075
-0.010496497,-0.026609644
0.051778995,0.046019237
0.14017081,0.1121088
-0.032925587,-0.021972246
0.048284065,0.05532123
-0.19840217,-0.1416507
0.11154975,0.14162676
-0.042225856,0.054187592
-0.23073837,-0.21275246
0.025660716,0.036284205
0.014464255,0.0074811727
0.009311059,0.00046617445
-0.007927541,-0.014757767
0.033683874,0.00051050447
-0.0073697986,0.0008812994
-0.013678061,-0.00836842
-0.012975402,-0.015091673
-0.059772573,-0.024923919
-0.22179244,-0.21996461
0.06536661,-0.00782577
0.43292403,0.4733525
-0.095534414,-0.111672804
0.2436215,0.2139628
0.004170646,-0.029710261
0.019407641,-0.007159978
0.6654429,0.6174846
0.85164446,0.85791135
0.02410527,0.025129633
0.06434259,0.057060495
-0.18389584,-0.1719455
0.4364729,0.40587574
0.011025024,0.047374956
0.005512988,-0.0071261376
0.010722179,-0.012791038
0.09993533,0.113888025
-0.09643483,0.013801806
-0.43393928,-0.39641756
0.005238315,-0.012690347
-0.022290222,-0.002085805
-0.2323949,-0.27431452
-0.13042143,-0.09186186
-0.22677626,-0.2375602
-0.31465188,-0.2962295
-0.33998376,-0.34747753
0.3941802,0.43362576
-0.4216627,-0.43612966
-0.31930172,-0.27606985
0.029930195,0.0007257052
-0.008827419,-0.013843313
-0.015886173,-0.005686488
0.003075785,-0.013522655
0.7960502,0.89129305
-0.33509907,-0.24574676
-0.00041534973,-0.0026090275
-0.0024152957,0.0018897951
0.07051527,0.04118795
-0.0220019,-0.0123535395
0.1349722,0.16872445
-0.24145813,-0.2084654
-0.8070297,-0.60990965
0.7574161,0.83049643
-0.021332927,-0.05957333
0.19343975,0.25950658
0.18056087,0.14504883
-1.0156708,-0.918527
-0.04471074,-0.0276505
-0.0054429197,0.0041150153
0.020543035,0.02223812
-0.073094346,-0.06858915
0.159653,0.10103255
0.43624672,0.4059719
-0.058381192,-0.06805538
0.029143844,0.015147254
0.022104178,0.014045067
0.005589212,-0.00707981
0.02524142,0.027154038
0.16024594,0.20230281
-0.50640166,-0.47892788
-0.9885594,-0.9439356
0.067195185,0.06235913
0.27406514,0.27776372
0.063008025,0.059054263
-0.28255534,-0.3281693
-0.06631769,-0.07532993
0.04946027,0.035824284
-0.065897755,-0.058924936
-0.06760005,-0.08952974
0.6200888,0.7556301
-1.1238015,-1.2865204
0.11621253,0.11896454
-0.19232953,-0.19773544
0.028096754,0.01761677
0.024193682,0.0024233758
0.006631338,0.006366797
0.0045654373,-0.003448218
0.22023511,0.17709447
-0.0050576995,-0.04173261
-0.0033133822,-0.013780732
-0.11909033,-0.08135748
-0.031426184,-0.02526348
0.04917825,0.044108987
-0.038031835,-0.045584016
0.335958,0.27257705
-0.6539887,-0.5950337
0.39037716,0.39469427
-0.026168294,-0.023564722
0.033405967,0.022117496
-0.21432108,-0.26759106
-0.38759726,-0.434697
-0.86696196,-0.82394636
-0.15023533,-0.13838407
0.11143598,0.049320716
-0.39393717,-0.4074683
-0.0050564297,-0.0066089556
-0.0145045165,-0.0009790361
0.6546689,0.68939245
-0.7614554,-0.72856545
-0.06527758,-0.06768453
-0.42114395,-0.4071591
0.2462432,0.3360985
0.42196584,0.40422922
0.029912468,0.061644033
-0.029548768,-0.04389417
0.019031633,0.03794609
-0.05141492,-0.044934347
-0.026426828,-0.036116786
0.007537798,0.009216756
0.57336605,-0.0477349
1.1752185,1.0600675
0.033891976,0.036735192
-0.12644555,-0.15860587
0.036941245,-0.007636983
-0.056651015,-0.04926908
0.42247787,0.3921094
0.83554626,0.76223135
-0.5643849,-0.41835207
0.83644974,0.794366
0.012469303,0.0077125635
-0.150709,-0.18727595
-0.33622327,-0.35953382
0.17739244,0.16749476
0.7844682,0.5430002
0.1430637,-0.026018605
0.0032168906,-0.0013475325
0.014353907,-0.010557145
-0.0021115525,-0.001388995
0.0028082344,-0.00736098
-0.0714959,-0.08747712
0.026671492,0.019222945
-0.8324813,-0.7425071
-0.6948761,-0.6599048
0.3478657,0.19968767
0.37086716,0.39713848
-0.11236133,-0.09777531
-0.22071938,-0.24126624
-0.9724575,-0.7725464
0.3033604,0.33568934
-0.3158549,-0.30848202
0.09404512,0.08857933
0.082850985,-0.0069427267
0.012277922,0.021212399
0.014027912,0.0097430535
-0.04030975,-0.04626614
0.41111726,0.36844856
-0.17850816,-0.1288806
0.13243084,0.14600568
0.030014517,0.04952842
0.0046118945,-0.0015844367
-0.038367964,-0.009211615
-0.11295057,-0.07522723
0.0844369,0.11081655
0.83625644,0.85244167
-0.29491502,-0.31044808
0.18056951,0.15575399
0.16205898,0.14576939
-0.49994212,-0.7015954
0.3498987,0.6863519
0.12017642,0.16584192
-0.25630838,-0.24411406
-0.020035181,0.004168786
1.1933973,1.1859233
-1.0117676,-0.925817
-0.93122625,-0.8262309
0.06456396,0.06205243
-0.13553536,-0.15492564
-0.041515194,-0.03905037
0.036819927,0.016735166
-0.158387,-0.13287091
-0.28767958,-0.42606193
-0.2336131,-0.15419424
-0.5342798,-0.4228486
-0.033640143,-0.00652963
0.06496997,0.044595003
0.012334602,-0.01847199
0.06269885,0.026937127
-0.029064357,-0.053179875
-0.073965594,-0.06291975
-0.015379371,0.01326541
0.056271955,0.045489952
0.11564852,0.060016733
-0.34899375,-0.33223253
0.033761673,0.0058717933
-0.016384477,-0.022092745
0.014658652,0.014619775
0.017745916,0.0229989
-0.01972507,0.044710606
0.03724872,0.082138255
-0.004069713,0.0042503234
-0.009959502,0.009444103
-0.06143194,-0.035271764
0.016789256,0.040738076
-0.09897005,-0.1263188
0.56401443,0.5664217
-0.096466474,-0.11757009
-0.1470921,-0.16744415
-0.05711914,-0.052642588
-0.15226072,-0.14829257
0.41074604,0.38557848
-0.009988423,0.013387322
0.0075676832,0.0068769604
-0.010663917,-0.012101233
-0.28186464,-0.17756961
-0.10678716,-0.053010106
0.10992366,0.10436902
-0.035260044,-0.020917326
1.4128186,1.3849053
0.68882763,0.5990499
0.37632275,0.3643598
-0.30081147,-0.28838527
-0.07158273,-0.08513525
0.0024144233,0.025241822
-0.75897396,-0.758897
-0.708625,-0.69031584
-0.55711037,-0.7938036
0.2724086,0.49138832
0.08328946,0.099419266
-0.17627594,-0.15083845
-0.05806036,-0.11368953
0.18655749,0.16215041
0.77127874,0.66371584
-0.21834293,-0.20566776
0.026262466,0.013597077
-0.029181365,-0.037554786
0.035786986,0.006398309
-0.14430489,-0.03480068
-0.019728549,-0.014815418
-0.012703547,-0.007580146
-0.03057015,-0.10318878
0.58975446,0.54820174
-0.0057965117,0.010421105
-0.0071476037,-0.011845037
-0.2645463,0.030712053
-0.32413548,-0.3882724
-0.01689732,0.011874683
1.0639956,1.0821897
0.0104481755,-0.0022609737
0.008016155,0.007509351
-0.15269443,-0.16528414
-0.08194102,-0.08329773
0.007172358,0.009162557
-0.0006342186,0.0038357526
0.0046408945,0.0054532103
-0.021893643,-0.009018406
-0.02048141,-0.0078002512
0.00846627,0.004641995
-0.019266205,-0.083073765
-0.32516572,-0.3048659
0.09016441,0.11267776
-0.15463753,-0.1924814
0.42182255,0.52465093
-0.25916645,-0.26874754
0.011125718,0.003922306
0.07242341,0.06165719
-0.17258891,-0.18165423
0.13675609,0.1315507
-0.89294547,-0.90284646
0.8892714,0.8005206
-0.41053975,-0.64962745
-0.30171797,-0.7049499
0.4993203,0.47963902
0.13416797,0.14180481
0.09114958,0.05747302
-0.039014075,-0.08383469
-0.08708532,-0.15843868
0.581213,0.621556
-0.35116416,-0.2603094
0.43151778,0.38904336
0.21813995,0.2089392
0.512745,0.55547607
-0.038557366,-0.025658933
-0.5039841,-0.5311098
0.43077463,0.44165942
-0.59142226,-0.6021789
0.061419904,0.08504467
-0.13136168,-0.08950022
0.030683018,0.054143153
-0.0038957528,-0.024404854
-0.6384651,-0.6981865
0.07210599,-0.04553523
0.10469575,0.09281251
-0.066189215,-0.032277092
-0.5546116,-0.64463294
0.61375886,0.66799384
-1.6166258,-1.4988017
0.7518195,0.63680553
0.13855968,0.09987746
1.2052177,1.2791631
-0.2592668,-0.27870008
-0.4725849,-0.46444672
0.7031201,0.79802614
-0.94122326,-0.8813094
-0.011848798,-0.2718397
0.2453014,0.8664488
0.011651009,-0.02171186
0.052594982,0.038922563
0.5498549,0.58565533
0.11806463,0.12365964
0.07193638,0.06801539
-0.002180492,-0.02626796
0.46080995,0.38100117
0.78810763,0.78407156
0.47040725,0.65169656
-0.60575485,-0.83583003
1.4307408,1.4901632
0.13837248,0.093368456
-0.16249916,-0.17686014
-0.14208856,-0.11212206
0.05644913,-0.051266566
0.15211764,0.28260046
0.022463584,0.023213362
-0.03817184,-0.019491732
-0.071292736,-0.17093079
-0.09063621,-0.06954223
-0.1413628,-0.13033639
-0.086902596,-0.10243334
0.24858154,0.25544703
-0.47326905,-0.459826
-0.14364345,-0.15439682
0.35416874,0.4948502
0.12615004,0.11096732
0.5484433,0.6017455
-0.0028787986,-0.027327692
0.03020244,0.019878104
-0.1381166,-0.15219605
0.29631564,0.31991205
0.016493177,0.0024553407
0.003607452,-0.0014795214
-0.0401278,-0.07190506
-0.04229462,-0.08532904
0.024571622,0.0035074642
-0.027139813,-0.0050472766
0.48899612,0.4980623
-0.84990036,-0.85173684
0.14675379,0.14760436
-0.25839555,-0.19393778
-0.12787598,-0.14989261
-0.8449468,-0.86479986
-0.09404518,-0.095057376
-0.25169295,-0.17630003
-0.020038038,0.022489134
0.039164357,0.05602944
0.020086981,-0.031072104
0.017009553,0.029151753
-0.14776523,-0.12244039
0.090567835,0.13418326
0.6255013,0.5911545
0.3712057,0.31229162
0.034731083,-0.052654617
-0.0819576,-0.116251916
-0.14121737,-0.074775815
-0.34774864,-0.28790468
0.1267496,0.0024833828
0.027467508,0.049815305
0.028632611,0.012921213
-0.18610953,-0.1619818
0.010200418,-0.0020073615
-0.019387487,-0.007342741
-0.003718969,-0.039222874
0.016318299,0.023184538
-0.41205263,-0.33805034
-0.31715715,-0.34840697
-0.036425237,-0.015517456
0.15287584,0.16825111
-0.28628302,-0.31473637
0.22485551,0.28666058
-0.0035748684,-0.0021771304
0.0012300957,-0.0055563897
1.1860908,1.2164739
-0.25897247,-0.23864134
0.891967,0.8021834
-0.48493418,-0.62258345
-0.09056483,-0.104306296
-0.03257969,-0.009643048
-0.029679447,-0.023549687
-0.06423102,-0.06040506
0.26467395,0.0824611
0.31519166,0.4563032
-0.05596191,-0.020990785
0.014508278,0.010754123
-0.013045837,-0.0150494985
0.0037452863,0.01409632
0.016522512,0.0061235446
-0.0014955895,-0.009450346
-1.1072593,-1.0057063
-0.6510132,-0.61302936
-0.074075945,-0.103690974
-0.12983239,-0.10243255
0.053236313,0.039365843
0.24336532,0.23442955
0.8039613,1.0705531
-0.73592895,-0.84300965
-0.002957477,0.00035518035
0.007277229,-0.0027005374
-0.0023254566,-0.00627923
0.0015091104,0.029544175
0.5696049,0.56478864
-0.43621784,-0.42595896
0.42792043,0.358602
-0.16900235,-0.13942045
-0.120007366,-0.11520087
-0.06641692,-0.062013686
-0.08889901,-0.12786987
-0.04020452,-0.047402635
-0.30182824,-0.19352171
-0.5449875,-0.49378186
-0.5486844,-0.50684434
0.09726555,0.08481389
0.60645777,0.6012537
0.2196942,0.193907
-0.012785146,-0.031807147
0.050134383,0.030291885
0.14986253,0.07639812
0.09675223,0.046073318
0.8528707,0.7730525
0.6799862,0.6239019
0.035997316,0.044147987
-0.007431889,0.008883432
-0.4961095,-0.47098482
0.23557457,0.19832797
0.24789552,0.18399279
-0.5056436,-0.46846324
-0.008516384,0.002362946
0.03967211,0.04377313
0.12645574,0.1171844
-0.10662018,-0.10389227
-0.363782,-0.43070242
0.6870338,0.6026037
-0.004502988,-0.027242923
-0.015077317,-0.023009554
-0.09564706,-0.14127061
0.80199456,0.78831786
1.3290358,1.1925309
-0.7404305,-0.580205
0.18468997,0.16418293
-0.1693024,-0.14685167
0.19039774,0.16702226
-0.48447704,-0.49361527
-0.18561435,-0.17778757
0.02106377,-0.017655194
-0.052140735,0.23428541
-0.7001524,-0.7428301
-0.005516771,0.020462792
0.116804816,0.12863916
-0.04570707,-0.05368439
0.050931275,0.07178955
-0.20578533,-0.17384514
0.12389912,0.10631659
-0.1161973,-0.11629346
-0.12281977,-0.13986878
-0.83059305,-0.7725684
-0.24284482,-0.030946411
-0.37494084,-0.4272959
0.21060577,0.09187788
-1.0618148,-1.0220265
0.22414261,0.13656162
-0.03032668,-0.018328143
-0.0016708681,-0.0034516454
-0.36287984,-0.36635232
0.0607687,0.077114
0.4435531,0.40650728
0.8701775,0.847973
0.7049531,0.47593188
0.046543732,0.012444928
-0.047624175,-0.062088296
0.033862032,0.049424782
-0.013000868,-0.036450703
0.029100515,0.006896496
-0.0436345,-0.024650464
-0.0056271283,-0.012183145
-0.010635929,-0.018965492
-0.007132554,-0.013204411
0.26889813,0.23580974
-0.11178762,-0.09925956
-0.09779207,-0.05650004
-0.113906994,-0.029447824
0.049144015,0.035379134
0.014705256,0.005384922
0.14769939,0.109754354
-0.4365262,-0.41424733
-0.076832786,-0.0928349
0.07883615,0.096990466
-0.109961376,-0.11008619
0.4027912,0.41385454
0.064266115,0.07919813
-0.36270872,-0.36162063
0.122958034,0.14125094
-0.32624006,-0.3710935
-0.06539729,-0.072031155
0.07300303,0.06546193
0.36548057,0.35405576
0.028642632,-0.07346895
0.03285868,0.03466936
-0.042660575,-0.03427784
0.7879771,0.6850134
0.08314444,0.19484739
-0.42235255,-0.4474148
-0.5710163,-0.53321815
0.05371677,0.02818848
-0.012368068,-0.018535197
0.03932237,0.02336863
0.0252923,0.022408485
0.5065056,0.3841269
-0.041413516,-0.13006695
0.021987457,0.015062701
0.0035783537,0.01177828
0.053250127,0.039200336
-0.03363781,-0.012546703
0.3761009,0.38160503
0.405901,0.3901454
-0.6556196,-0.62138164
0.53050363,0.5288232
0.0067469124,-0.029566912
-0.04174404,-0.03365922
-0.23268458,-0.23504321
-0.08547363,-0.021349132
0.0468939,-0.01570521
-0.14619276,-0.14317274
-0.17082883,-0.13932891
0.0019636308,-0.008879229
-0.85683846,-0.8408598
-0.5149547,-0.5414317
0.034771815,-0.020710325
-0.00028971498,-0.0027051866
0.6670234,0.44335842
0.37289503,0.33685303
-0.17007346,-0.20918459
0.07624669,0.07056534
-0.039179843,-0.02670743
-0.035749048,-0.0389006
0.03334156,0.117677696
0.03554668,-0.026929952
0.6069149,0.61894715
0.13720486,-0.26612043
0.6114977,0.5253758
0.3042267,0.22544737
-0.29700986,-0.37125573
-0.26966816,-0.16814992
0.004395348,0.00234152
0.0125052,0.0010180324
-0.8396311,-0.82578367
-0.6489535,-0.6552944
0.09781477,0.07872751
0.10896378,0.09131262
-0.08078625,-0.05469748
-1.0802059,-1.0610715
0.08806689,0.07121569
0.08636898,0.09250045
0.16140977,0.17058334
0.1794652,0.16562937
-0.06405247,-0.06537769
-0.3495703,-0.34917927
0.092506334,0.06881006
-0.084231034,-0.07456224
0.024388919,0.0035897605
-0.024979912,-0.011851415
0.040454805,0.05074621
-0.20290902,-0.18785419
0.03398539,0.050074354
0.013198119,0.043266743
-0.06388083,-0.061303847
-0.0107499445,-0.022541165
0.0128814485,0.011497116
-0.006106167,0.002817288
0.0058769276,0.010444874
0.000758542,-0.013918132
-0.026238302,-0.039241835
-0.028325662,-0.061553717
-0.36605006,-0.3252937
-0.8393753,-0.8243588
-0.15388003,-0.14776722
-0.16332717,-0.13964333
0.030782238,0.014527077
-0.022722598,-0.00024709105
0.008798945,0.017850984
-0.03324356,-0.049087763
0.04424893,0.03346748
0.10597442,0.065466076
-0.014994144,-0.0041905437
0.012026979,0.017019197
0.03220069,0.0681266
-0.055821497,-0.05990462
0.41791952,0.39767623
0.037905544,0.03130719
-0.01605523,-0.03364308
-0.008168388,-0.0030248612
-0.46744812,-0.5310015
-0.45434052,-0.3515154
-0.31749558,-0.34303722
0.03654752,-0.1146687
0.08775318,0.080638394
-0.039718706,-0.03699246
-0.11211264,-0.0899297
-0.971136,-0.87132585
0.05687252,0.15714002
0.25492048,0.3226195
-0.5706377,-0.76940435
0.22064945,0.51989853
0.3118125,0.30967
0.062452875,0.046377167
-0.6473156,-0.615248
0.15163255,0.19342831
0.011603075,0.0069105616
0.1504741,0.17614102
-0.66434115,-0.5288479
0.55267626,0.47380298
-0.46683645,-0.57090175
-1.0822701,-1.0761771
-0.0061736754,-0.047058795
0.049637973,0.04815127
-0.944437,-0.90332603
0.07929225,0.05410576
0.13579735,0.16836436
-0.36056697,-0.30762655
-0.018176768,-0.027398657
0.037500933,0.028136954
0.006810443,0.01843838
-0.00818644,0.0074856877
-0.007487324,0.005612109
0.04038878,0.06268023
0.7886611,0.9296759
-0.020068767,0.11872885
-0.43854898,-0.41857365
0.32686582,0.26451814
0.14992443,0.12553231
0.024797399,0.024094671
-0.0017891515,-0.022751942
0.02004163,-0.0027953535
-0.060672026,-0.070805855
-0.043196745,-0.05935681
0.27392808,0.27459973
-0.20922558,-0.20645611
-0.020158827,-0.02783738
-0.011984398,-0.019610316
0.48512012,0.5668121
0.96749055,1.0332758
0.12876749,0.11499663
-0.28599283,-0.37915456
-0.2679376,-0.38116387
0.42220187,0.35391596
0.021715228,0.005653765
-0.021980047,-0.025744408
-0.13915879,-0.15726696
-0.12543398,-0.09954959
-0.2636166,-0.51994383
0.44188976,0.5227855
-0.15558067,-0.2009436
-0.37198764,-0.3413823
-0.019527607,-0.04116544
-0.122103915,-0.07783848
0.10425436,0.076918945
-0.04523336,-0.04685235
-0.022077523,0.0005597351
0.026133738,0.03048125
0.004975155,0.021123383
0.0021223242,0.035733372
0.31070805,0.46163192
1.210979,1.0062159
0.0013079029,0.005444629
0.012405228,0.0073949993
-0.08151232,-0.07388343
-0.07796839,-0.05470778
0.0046791043,-0.013179813
0.009894328,-0.013913646
0.69753844,0.52751815
0.37328377,0.24990298
-0.017307222,0.002234809
0.08377488,0.12874414
-0.033607192,0.009199547
-0.02894854,-0.018442675
0.22927643,0.2129896
-0.11935535,-0.10484637
0.06896155,0.045068122
0.18128079,0.1876854
0.13329677,0.12029913
0.09468446,0.07964134
0.064577796,0.06359153
0.02135086,0.054718226
0.04711443,0.033556294
0.030654382,0.031153917
-0.007870537,-0.0238925
0.15987022,0.12516545
-0.26002458,-0.14047876
-1.1306479,-1.0834212
-0.57061684,-0.62106663
-1.0400643,-1.0461314
0.06516841,0.051022332
0.03211455,0.02307564
0.14659645,0.14746776
-0.01710689,-0.009616122
0.08719114,0.06977036
-0.04676796,-0.05639273
0.06615229,0.04354122
-0.14870568,-0.16867268
0.05156699,0.016536087
0.067483515,0.04342562
0.0049462626,0.03285993
0.044880703,0.015320927
0.019600334,0.009719064
0.042193934,0.042113483
-1.6684594,-1.5686067
0.9411412,0.73032165
-0.039299652,0.0051710736
-0.362557,-0.40476236
-0.024254987,-0.0533396
-0.073428534,-0.085416704
0.048760213,0.052227546
0.17705303,0.16180462
-0.13648088,-0.16071329
0.05058343,0.04787104
0.04718637,0.06263836
0.03640106,0.018624902
-0.027140139,0.030637704
-1.8244758,-1.7860146
-0.30616456,-0.5558269
0.5341238,0.52396625
0.06388029,0.043758444
-0.27622813,-0.23715106
0.20860688,0.17624584
-0.17270494,-0.20183128
-0.27523345,-0.26354504
-0.057094138,-0.052826434
-0.0044588353,-0.021209748
0.02264661,0.037606448
-0.51577306,-0.40602064
0.1323237,0.12081021
0.020725988,0.010952165
0.0019182318,-0.0067745447
0.050838463,0.050080456
0.04278799,0.10702166
0.010923052,0.0087375995
0.017358257,0.003806591
-0.26998228,-0.29173175
-0.08750987,-0.11909188
0.76485837,0.8401284
1.1552737,1.2449493
-0.05336307,-0.04467558
0.056977194,0.032232866
0.2215792,0.23570736
-0.36042106,-0.31642336
-0.04218783,-0.043651283
-0.029244151,-0.003795728
0.49064618,0.4555585
0.048377745,0.016651183
-0.011002296,0.0062210113
-0.052363627,-0.010255367
-0.74876785,-0.72462726
1.213234,1.3602407
0.022544771,0.0016896185
0.0037034494,0.024474248
-0.04778734,-0.04438396
0.021226931,0.010417283
-0.0101711005,-0.0140316505
-0.09522081,-0.079578
-0.019095998,-0.044238817
-0.677189,-0.63224655
-0.45742315,-0.44846904
-0.7661732,-0.5601153
-0.07642469,-0.07052751
0.21438392,0.16737255
0.1583408,0.17684922
-0.24680263,-0.26529133
-0.0057498375,-0.0004627388
0.009302133,0.0026063174
0.39710295,0.44701082
-0.07874587,-0.10611868
-0.023634896,-0.0046958216
0.025973905,0.016567305
-0.343621,-0.28625208
-0.62071854,-0.5177064
0.15886146,0.11508461
0.3214619,0.25189692
0.01337094,-0.028729934
0.01383149,0.04118572
-0.11335179,-0.06906584
-0.496674,-0.5413128
0.3958471,0.5515319
-0.17349795,-0.094470285
0.11702375,0.12936461
-0.063348874,-0.039455757
0.024080664,0.012991642
-0.045454886,-0.09095517
-0.4685657,-0.3950933
-0.6706664,-0.66866773
-0.089703105,-0.09149488
0.17593871,0.1495763
-0.42653888,-0.42775053
-0.2563182,-0.2897681
-0.6324675,-0.68636477
-1.1652192,-1.1782031
0.20390368,0.3029832
0.12961563,0.33322734
0.023403613,0.030967357
0.115845576,0.084715724
-0.20042697,-0.21290952
0.053556055,0.07340066
0.31570807,0.22737491
-0.061248355,0.004507214
0.36146104,0.23695631
1.1735184,1.0282884
-0.046877958,-0.05419249
0.023873117,0.011737287
0.039448306,0.038726885
0.0010082355,0.0024570972
0.08113189,0.07139185
0.087406315,0.10242953
0.83290935,0.61856973
-0.30273587,-0.22234875
-0.07225758,-0.0888858
-0.16254105,-0.15419601
0.14331199,-0.039175406
0.7864968,0.51685566
0.6466168,0.54578435
-0.16508138,-0.00700818
0.016202258,0.107849084
-0.0027818787,-0.025802627
-0.16009027,-0.107556075
0.14536703,0.136099
0.16856255,0.14740168
-0.26178145,-0.34919304
-0.12148298,-0.10962207
-0.35095215,-0.31280375
-0.36235934,-0.2761594
-0.83488286,-0.80491537
0.09902503,0.36280376
-0.016841015,-0.04144956
0.030083805,0.047921676
-0.05860219,-0.052599683
0.11320498,0.10399111
-0.061945252,-0.07463049
-0.8167863,-0.8794181
-0.050776128,0.019925853
-0.057453938,-0.03495581
0.009045332,0.0069170594
-0.27658358,-0.13529168
0.09832665,0.035824575
-0.06984314,-0.07891151
-0.011371674,-0.0021793246
0.00019410864,-0.012272137
0.030625258,0.0036319941
0.38020873,0.43074328
-0.6777784,-0.6432798
-0.008670427,0.01912716
-0.036355563,-0.015316114
0.79400253,0.83183986
-0.5208683,-0.5200294
0.01755948,0.0035580099
0.014582949,0.010280952
-0.014474558,0.00054215686
-0.07980518,-0.071369916
-0.28836074,-0.43641412
-0.022260778,0.08771129
-0.054981835,-0.07473927
-0.0015170877,-0.00037106872
-0.08786965,-0.123640195
-0.42344993,-0.49434465
0.7565133,0.6775369
0.5298628,0.48214453
0.014774494,0.023249362
-0.111645594,-0.103579804
-0.26517168,-0.2312973
-0.32304972,-0.3375061
-0.02604326,0.0009001633
0.8007729,0.70902
0.12065832,0.15496759
0.2440978,0.27866656
0.06730339,0.093551934
0.07938988,0.083672985
-0.43364763,-0.4284792
-0.48186994,-0.49735707
-0.46647,-0.4025499
-0.2822385,-0.23830086
0.15768513,0.14640103
-0.061700426,-0.038828686
-0.1189648,-0.10120078
0.1067027,0.09963937
-0.42773503,-0.4486626
-0.7324794,-0.7258524
0.018484049,-0.035070088
0.0720986,0.086112484
0.5417886,0.57744944
0.62569857,0.72860867
-0.070168614,-0.01945213
-0.19240242,-0.1502557
-0.0037469028,-0.015820086
-0.026142446,-0.0027562678
0.48250437,0.49156898
-0.115413785,-0.027600259
0.013086399,0.0015256051
0.015198596,-0.015013114
0.0032218157,-0.000580417
0.0005788027,-0.01194334
1.1696324,1.210836
-0.1659204,-0.27721584
0.20534728,0.0066264067
-1.157159,-0.9815825
0.11639935,0.17376101
-0.5526085,-0.46159926
0.02502487,0.06514762
0.10011721,0.11046554
-0.49022532,-0.47562504
-1.050782,-1.0461724
-0.10738395,-0.13602048
-0.10634036,-0.10777399
-0.058929354,-0.066243574
0.045838222,0.02421543
-0.5796273,-0.6577358
-0.12079796,-0.09790738
-0.09016651,-0.08302075
0.07598711,-0.0176858
0.3926162,0.48740858
0.29369938,0.38584715
-0.20239294,-0.21168412
-0.0014860419,0.009676427
-7.109876e-05,-0.08251471
0.06902376,0.056357652
-0.014554932,-0.046023883
0.056283623,0.08222669
-0.033726152,-0.037738524
0.032699957,0.028806314
0.3899064,0.41306457
0.310562,0.3470344
-0.5720581,-0.7146679
-0.30601743,-0.61511004
0.032978058,0.023560159
0.09537007,0.077717215
0.027037293,0.04074178
-0.08678058,-0.071074575
0.05722817,0.06651073
-0.1849187,-0.15680216
0.48450947,0.4495419
0.10514222,0.09658845
-0.02060191,-0.032157328
-0.04242853,-0.048587948
-0.5192102,-0.65191215
0.7532294,0.83684325
-0.030798282,-0.05568049
-0.103653364,-0.11391531
0.032347225,0.024054702
-0.03864809,-0.024827063
-0.087796606,-0.0903792
0.014827941,-0.0142671615
-0.0768733,-0.05453792
0.006361516,-0.003030464
0.9657475,1.1287235
-0.21828753,-0.1702948
0.42231372,0.5482941
0.13896999,0.12413412
-0.01008097,-0.0074664075
0.029301107,0.01693809
0.0039015445,-0.00535498
0.00019792031,0.003567934
0.03474049,0.0023609102
0.084853485,0.116667196
0.0697003,-0.007918745
0.5723984,0.48582152
0.19923106,0.17663851
-0.1105431,-0.103593156
0.052523345,0.064689375
-0.064777434,-0.04270494
0.13607654,0.12277576
-0.087643445,-0.042929575
0.7305877,0.72990423
0.56310594,0.4873206
-0.0017611004,-0.0015624575
0.006074663,0.010872304
0.8021101,0.53961694
0.5041589,0.30642205
-1.285187,-1.2139217
0.2928896,0.16968238
0.8719739,0.7594235
-0.9324907,-0.8269245
-0.52578396,-0.6635185
-0.7210233,-0.83906883
0.17099841,0.17274672
0.0528075,-0.012076274
0.19470736,0.093995795
-0.44341022,-0.50091887
-0.058333054,-0.076982945
-0.16149543,-0.124255076
-0.36713436,-0.41659862
-0.056603543,-0.09027271
0.3003545,0.108237594
0.42313707,0.30227488
-0.04446987,-0.06912197
0.008441536,0.042803466
0.81625557,0.96691805
-0.79621685,-1.1631918
0.13310197,0.1132146
-0.052620128,-0.031094521
0.60577303,0.68169594
-0.98277944,-1.0344269
-0.22983,-0.23525846
-0.07731636,-0.0813895
0.06267898,0.06434008
0.039858736,0.03293316
0.1479062,0.11493842
-0.501007,-0.46257433
0.9794038,1.0487988
0.13278921,-0.20275378
0.21635947,0.1210561
-0.25562862,-0.27894697
-0.0133473445,-0.06469763
-0.058035582,-0.09211609
-0.06545696,-0.09552504
0.08546145,0.057614386
-0.67719877,-0.6061943
0.7750441,0.72442883
0.5062294,0.26515275
-1.5274899,-1.4377682
-0.43488902,-0.43464267
-0.44032744,-0.41963947
-0.044043407,-0.02494997
0.15471406,0.33287743
0.0023396248,0.015362622
-0.018831339,0.005614668
-0.022844391,-0.016024362
-0.08586287,-0.1328916
0.34361118,0.27085513
-0.037659284,-0.040394396
0.14772388,0.31512415
-0.7358909,-0.6763922
-1.1116709,-1.0131773
0.36980516,0.23254755
-0.120592654,-0.18797484
-0.1316111,-0.12549245
-0.036719624,-0.02839661
-0.0058461633,-0.002211079
0.008382439,0.056421608
0.055676177,0.061473057
-0.09801221,-0.12407068
-0.928182,-0.9108102
-0.14436375,-0.11520092
0.5277401,0.6226298
0.008525176,0.008445136
0.018470153,0.027150944
0.07138336,0.05045791
0.03746142,-0.023318574
0.6695107,0.5975025
-0.59626764,-0.54465055
-0.03626646,-0.013383063
0.04074741,0.046301425
0.6855453,0.69693536
-0.01871968,0.029488191
-0.068471536,-0.09214411
-0.2386283,-0.22021392
-0.25487107,-0.26090446
-0.15167877,-0.185064
-0.17662019,-0.21003339
0.92820686,0.8734745
0.04862047,0.030888515
0.026666671,0.0065395236
0.009108882,0.037054013
-0.145649,-0.10197987
-0.031340297,-0.039370283
-0.028797261,0.026829645
0.007321704,-0.008142775
-0.009579819,-0.009462878
0.004604641,0.1499734
0.52851266,0.55919564
0.013647204,-0.003712643
-0.014859838,-0.016445532
-0.27193427,-0.22994928
-0.14192362,-0.14741096
-0.5426651,-0.55197084
-0.30610716,-0.36198437
-0.015784372,-0.026887372
-0.027062736,-0.008224413
-0.11380653,-0.113809064
0.1311979,0.13338475
0.074886635,0.06818987
-0.13018224,-0.12138672
0.81374085,0.7551111
0.6442833,0.5954971
-0.07332257,-0.036198303
0.05440466,0.010617703
-0.13307357,-0.15846574
-0.1656044,-0.15250771
0.15093422,1.0201371
-0.20331845,-0.00019338354
-0.6564319,-0.625811
1.1633377,1.0515722
0.010611324,0.0003413707
-0.035318572,-0.053129986
0.06882908,0.0687462
0.20872428,0.17531548
-0.042145163,-0.040736113
0.019638643,0.06541194
-0.12807044,-0.14386979
-0.017611554,0.003210798
0.23958379,0.20353618
0.09364934,0.089058846
0.22972298,0.29475886
0.3544819,0.23197031
0.05832202,0.039009042
0.031585336,0.032745987
-0.0022654291,0.045411635
-0.91907287,-0.900002
0.20945662,0.15598425
0.19843924,0.20171292
0.27440938,0.25251782
-0.23583668,-0.21151102
0.5180185,0.674175
-0.35702997,-0.29704326
0.00033649406,-0.019966906
-0.02469619,-0.026748836
-0.47662467,-0.48098883
-0.15946344,-0.20808564
-0.027851421,-0.024791285
0.038015697,0.037541106
-0.46702778,-0.48983464
0.3063391,0.32027733
-0.7495166,-0.78971165
-0.61352336,-0.57167995
-0.016027818,0.0183396
-0.020750275,-0.015776023
0.0042567393,-0.011110505
-0.021786321,0.0027677864
0.0596278,0.046618577
0.11268428,0.11189832
0.009870553,-0.011813408
-0.0010118511,0.0067436695
0.007644331,-0.00014710054
0.050386578,0.030604556
0.3255834,0.25514624
-0.7040006,-0.61558497
-0.055424787,-0.04082432
-0.1890657,-0.19680515
0.14374104,0.15794572
-0.8177821,-0.81224155
-0.2736044,-0.37937376
0.52788776,0.50923145
-0.06995469,-0.061668288
-0.23578069,-0.25525326
0.0006227674,-0.007165406
0.016069815,-0.0020234138
0.042843964,0.026136724
0.06344714,0.05210471
0.53431374,0.42654127
0.25630847,0.23383544
-0.1402709,-0.14126728
0.012043266,0.002067238
-0.2627021,-0.3458539
0.26625177,0.29586366
0.24754328,0.22652133
-0.09307535,-0.07222913
-0.009376863,-4.9920753e-05
-0.00437624,-0.01097019
-0.37747866,-0.43330064
-0.532,-0.5522882
-0.2604586,-0.31768075
0.12184143,0.08830882
-0.00071341184,0.008299392
0.0005233066,-0.00011767447
0.04050714,0.0671408
0.03029493,0.034186885
-0.054690856,-0.07026284
0.09943761,0.075363845
-0.33845344,-0.41608104
0.09810003,-0.0013133138
-0.001734666,-0.011105423
-0.014399951,0.014888272
0.18959594,0.16902277
0.05725896,0.04670623
-0.032017466,-0.050859664
0.07079868,0.060284637
0.17915589,0.17513056
-0.16516969,-0.12822282
-0.0886267,-0.049167965
0.03195583,-0.0021621287
0.040007874,0.2686595
0.1079606,0.049169257
-0.07506277,-0.07683587
-0.033415236,-0.038165808
-0.2551539,-0.25051194
0.5194301,0.4663879
-0.47937202,-0.5433925
-0.8377055,-0.5092808
-0.07402977,-0.12475697
0.87614447,0.796716
0.5455912,0.54530555
-0.7584484,-0.8117405
-0.0234356,-0.015007478
-0.04600267,-0.031908184
-0.017902108,0.005170514
-0.0019455664,-0.029774651
0.36806872,0.31428707
0.1745657,0.23028313
0.04701528,0.036859877
0.014613355,0.008223012
-0.18468249,-0.19416036
-0.0029586952,-0.0024311543
0.0071642147,-0.029548323
-0.019402009,-0.003113687
-0.0036160797,-0.04325162
0.5834187,0.53194237
-0.102987334,-0.09893504
-0.06709717,-0.09084292
-0.23133773,-0.21733733
0.033986814,0.0032459795
0.70315814,0.5026343
-0.749019,-0.6640984
-0.008107375,-0.07595754
-0.032538265,-0.027338162
0.18654534,0.18075813
0.7953496,0.6856631
-0.004648916,-0.00990079
-0.015049251,-0.0011290163
0.19429278,0.19234987
0.041521907,0.025783345
0.023868984,0.059481207
0.08195097,0.10233949
0.03669489,-0.018986188
0.71124685,0.67723763
-0.4257382,-0.45670402
0.02366365,0.039597668
0.14479509,0.07713737
0.46484166,0.5486593
-0.71936417,-0.7323369
-0.1793634,-0.07315606
-0.14718938,-0.07615395
0.06357025,0.07740608
0.176274,0.18045288
-0.020181168,-0.01709117
-0.049718935,-0.04593652
-0.07331317,-0.090341285
-0.043187186,-0.046433665
-0.083341636,-0.11439468
-0.59714603,-0.5770492
0.042211182,0.011485174
-1.2838436,-1.3737199
-0.8046604,-0.6875379
-0.39596438,-0.41028115
-0.30325094,-0.34719372
0.046009168,0.05010353
0.07014802,0.06716396
-0.33494177,-0.38792607
0.8036388,0.7122222
-0.100114144,-0.07845701
0.18649466,0.20395552
0.12282061,0.078610614
0.036045127,-0.04019919
-0.3314521,-0.3417976
0.8228674,0.7653773
-0.037957877,-0.031584714
-0.014840668,0.0064303726
-0.12589653,-0.16410775
0.20694454,0.25147143
0.06268711,0.058462854
0.02141533,0.009210244
-0.034435265,-0.0114389025
0.0072872415,-0.021913767
-0.2448391,-0.26430672
-0.43567568,-0.503247
0.38470238,0.4600631
0.09728968,0.12922776
-0.0256708,-0.14028166
0.06833272,0.07334505
0.6836072,0.7131674
0.0060068136,0.10549095
0.008325523,-0.008754408
0.0015917419,0.015905663
0.14554182,0.1299456
0.028851533,0.002695635
-0.06183467,-0.05054716
0.14686763,0.14833249
0.0048109423,0.006496301
-0.01199764,-0.016330346
-0.15882842,-0.1770183
0.013450862,-0.018064544
-0.85108685,-0.9617035
0.10423274,-0.1532167
0.1470755,0.22128357
0.10165095,0.19321373
-0.24127045,-0.2476716
0.0044106,0.033184722
-0.0072732735,-0.0084675215
0.009790928,0.0079399645
-0.053359475,-0.053592376
-0.053846307,-0.048371956
-0.108543165,-0.1447586
-0.15313016,-0.15697983
-0.5155575,-0.99481404
0.2892124,0.2741866
0.059133355,0.08670429
-0.24639508,-0.16546766
-0.36195332,-0.37765694
-0.14057049,-0.088938884
0.08151803,0.04127213
-0.26344997,-0.2445395
-0.35571116,-0.28239748
0.4215638,0.44060832
-0.014933537,-0.00022649486
-0.0017820809,0.0025562942
-0.47491166,-0.5495593
0.22642434,0.15496212
0.2728691,0.30306914
0.6105701,0.6157788
0.085982114,0.0762922
0.014114961,0.028075352
-0.1952382,-0.20729184
-0.2826715,-0.30568168
0.6084689,0.575686
-0.060853858,-0.057105273
0.00062922406,-0.0067452854
0.011932824,0.02645871
0.107294686,0.046026133
-0.062234163,-0.06714296
-0.019940684,-0.01936861
-0.026660427,-0.006597534
0.31006587,0.28826353
-0.50228024,-0.51857984
-0.011941478,-0.011843216
0.009028179,0.0037354678
-0.0012045517,-2.9746443e-06
0.034528688,0.02312456
-0.64106345,-0.58330756
0.8425911,0.88114583
0.3071794,0.32365963
-0.3487432,-0.40339935
-0.13231681,-0.1689384
0.08909745,0.07998277
0.35758278,0.32864025
0.5327067,0.34407425
-0.022146136,0.0009979187
-0.081208065,-0.09322284
0.020353924,0.0029119663
0.057138413,0.039493933
-0.2617873,-0.27998653
0.039065417,0.113458395
-0.001105254,-0.0018942719
-0.048445508,-0.051045
-0.051588006,-0.055712476
-0.04684135,-0.03706959
0.013000796,-0.023332777
-0.07900662,-0.08304934
-0.017068993,-0.021918945
0.0679342,0.08411974
0.14285725,0.16099115
0.17474616,0.1812939
-0.022319976,-0.014860909
0.05736778,0.05162461
-0.015539068,-0.11037118
-0.07980995,-0.06922184
0.029646743,0.011639394
-0.024318578,-0.011846751
0.09531629,0.1398595
-0.36236754,-0.35566753
-0.097117536,-0.11978983
-0.19442928,-0.1808659
0.008403062,-0.019477768
-0.0029033693,-0.00019711256
1.1457568,1.2927315
0.19157842,0.24959609
-0.22662595,-0.23423608
0.21607324,0.12920436
0.40357596,0.4107954
0.14803477,0.14694616
-0.8012057,-0.75676066
-0.45361602,-0.47775266
0.026141692,-0.0026374683
-0.0044432404,0.0047368854
0.3310593,0.31998584
0.17725706,0.22878541
-0.5195464,-0.467694
-0.38536683,-0.40478635
0.09366822,0.114137255
0.042269476,0.056467324
-0.31689504,-0.2553598
-0.19540444,-0.123509474
-0.5954081,-0.9397431
-0.0033073195,-0.10527396
-0.04494295,-0.040740877
0.103399456,0.10547002
0.0059595676,-0.03655538
0.25780582,0.7731559
-0.58243364,-0.5782363
-0.9187609,-0.943421
0.0053835907,0.017279835
-0.030288817,-0.02753286
0.029573496,0.03577103
0.013297032,0.0280485
-0.004953139,-0.018965201
-0.012961395,-0.0227132
0.07459953,0.037194148
0.0045927903,0.039163902
0.11213639,0.081127524
0.055712737,0.04560274
-0.010893928,-0.029336207
-0.02753677,-0.05730693
1.1945829,1.0549629
0.5657366,0.59262335
-0.82295305,-0.8543982
-0.0007833635,-0.047584996
-0.1663503,-0.16036272
-0.3672154,-0.28579062
-0.054830633,-0.027699303
0.0912956,0.11891948
-0.21523687,-0.17110512
-0.963369,-0.93624514
0.7675762,0.67758465
0.7725643,0.6660744
-0.39655787,-0.4217416
0.17246546,0.15169266
0.14123157,0.13328294
-0.00052666245,0.0022910833
-0.80095685,-0.8204237
0.06625403,0.10506725
-0.04691524,-0.07395375
-0.064397916,-0.093263924
0.08760619,0.17117487
-0.4266622,-0.51385754
-0.003630048,-0.0032133022
-0.0010752946,-0.0007494241
1.2310348,1.1151986
-0.12732944,-0.1461518
-0.37187713,-0.3279524
0.6090208,0.6270002
-0.2186226,-0.27179328
-0.5555378,-0.53575265
0.019404445,0.027861109
0.008806314,-0.00034198165
-0.05452275,-0.02644907
-0.060268935,-0.07441142
0.016786195,-0.012961528
0.13186224,0.11029066
0.047781527,0.026488572
0.12651393,0.14354567
0.59112346,0.53597075
0.33059636,0.30405504
-0.14951146,-0.12045097
-0.55843705,-0.5305457
0.6864915,0.6752626
-0.37453988,-0.26903307
0.34181222,0.33618775
0.04476624,0.051787063
0.19029781,0.09523266
0.036842033,0.079083204
1.1548331,1.4279301
-0.11485477,-0.32325333
-0.087846875,-0.089072175
-0.10231215,-0.07791746
0.007675941,0.034821212
-0.0387876,-0.033333257
-0.08542767,-0.080547184
0.053254522,0.049624264
0.04881318,0.073018014
-0.05939145,-0.06773703
-0.00724343,-0.024172693
0.3738219,0.34735125
-0.05975049,-0.029166626
0.0240823,-0.00478366
0.51705396,0.4228832
-0.48703122,-0.5483328
0.13993503,0.10927271
-0.04053272,-0.028950378
-0.9161707,-0.8830648
-0.038939428,0.020678341
0.0009908997,0.002179008
-0.0009355941,0.005270675
-0.29605645,-0.35094956
0.36053002,0.31580946
-0.79002625,-0.69330114
-0.0063083,0.123161316
-0.07808714,-0.056953218
0.028809551,0.017635345
0.0072811125,0.012779746
-0.014995912,-0.01982145
-0.06620981,-0.070340306
-0.06383496,-0.036914423
-0.7815032,-0.5775684
-0.9067465,-0.7565764
-0.040727697,-0.044617206
-0.021707034,-0.034080625
-0.124875546,-0.1733964
0.07630244,0.19476792
0.24404013,0.3447222
0.79244447,0.87444234
0.10368953,0.055952124
-0.1254029,-0.08192332
-0.17451477,-0.18261153
-0.6408714,-0.6636136
0.15532267,0.017658154
-0.63530046,-0.4746611
-0.50776243,-0.5738392
-0.0043434184,-0.020203382
0.1559693,0.120497435
-0.6887926,-0.6727271
0.0034767813,0.0056067817
0.0016078086,-0.019506037
-0.042290647,-0.016595429
0.33671555,0.29647768
0.27638957,0.13944604
0.07662807,0.09447895
0.63210315,0.6593909
0.2513631,0.24202868
-0.18598334,-0.13373588
-0.16343445,-0.21798772
-0.022791345,-0.045640647
-0.13992363,-0.14420259
0.012865553,-0.000834072
-0.032286286,-0.014964148
0.0581607,0.23360822
-0.18250446,-0.052717157
0.005666774,-0.00065476913
0.00820099,0.006305635
-0.42761135,-0.4111897
0.22637236,0.24125606
-0.028422613,0.03581123
0.045493368,0.011316791
0.13697743,0.025422946
-0.18427408,-0.23329505
0.57730836,0.61019236
0.205508,0.30474138
0.039022952,0.03028439
-0.0030287246,0.0073762685
-0.043197017,-0.030710042
-0.01976414,-0.00014263391
0.017663673,-0.0035921633
-0.007726884,0.0005954504
0.12723535,0.103349485
-0.066997975,-0.061025277
0.040086314,0.031494647
-0.050713316,-0.031403273
0.29701218,0.15980208
-0.23083529,-0.2476066
0.0009832924,0.002882027
-0.06773533,-0.04562226
0.15141968,0.1866357
-0.043361038,0.07993287
1.0664898,1.0555867
-0.68408567,-0.7281519
0.0001838887,-0.14950754
0.1739188,0.2978203
-0.034268968,-0.029679457
-0.007494247,-0.0016670525
-0.5948667,-0.63759136
0.08621462,0.0863615
-0.039081253,-0.031366598
0.01730318,0.014033496
0.008131476,0.012899468
-0.030731706,-0.05750899
0.08145745,0.08987517
0.051371202,0.0030700713
0.053918064,0.05487486
-0.0524836,-0.021704346
-0.011628084,0.0013039922
-0.13963729,-0.113072515
-0.032864764,-0.02030713
0.06303777,0.063742
0.0045281574,0.0055915415
-0.0349743,-0.009128034
-0.057372876,-0.030072689
-0.17373307,-0.15257561
0.21083382,0.17969066
-0.09410323,-0.07602902
0.12075298,0.123804964
-0.189262,-0.18976662
-0.10051527,-0.101905376
-0.14976352,-0.14302172
-0.03302045,-0.11317611
-0.59802055,-0.8092612
-0.08037262,-0.08713102
0.15598166,0.15446423
-0.038836654,-0.036511756
0.07945639,0.056824654
-0.15136488,-0.15533575
-0.10917547,-0.0844889
0.064722,0.12801522
-0.026121024,-0.03317964
0.099437326,0.02731333
0.6850971,0.64959383
0.039049625,0.016689813
0.02017197,0.028731525
-0.069597535,-0.06893195
0.029728325,0.034769624
-0.83850807,-0.888904
-0.5629152,-0.5763959
1.0153743,1.2285802
0.2931908,0.3380366
0.14120688,0.113589406
0.14669327,0.1450645
-0.0041062455,-0.0150744375
-0.045746177,-0.055905893
0.1665146,0.21805951
0.86618596,0.830536
-0.019354282,-0.022588141
0.0115121715,0.007908449
-0.31190974,-0.29139203
-0.0028352563,0.020694107
-0.15359809,-0.13759756
0.14926016,0.14942762
0.24965975,0.21993837
-0.009352002,0.005493939
0.4258104,0.3711081
-0.03436825,0.021322638
0.26927403,0.25145358
0.2648703,0.27668345
-0.23496777,0.008900881
-0.33119184,-0.118534714
-0.62155885,-0.57667077
-0.16804357,-0.15490322
-0.026203625,-0.05396973
0.080484435,0.04825127
-0.02628658,-0.02593693
-0.023901466,-0.046722695
0.5131911,0.6265868
-0.37396604,-0.43667108
0.009779388,-0.0653996
-0.48939824,-0.47247773
-0.03509164,0.026245788
-0.1637792,-0.16924258
0.015717706,-0.004334213
0.0002718795,0.009046152
-0.08241494,-0.036525775
-0.05359853,-0.024163261
0.013322831,0.048838396
-0.021929752,0.038290605
0.12437551,0.09445415
-0.15142506,-0.14946018
-0.01581601,-0.0126513485
0.008966549,0.005068511
-0.068571016,-0.08189126
-0.24429142,-0.20202479
-0.062194213,-0.044392828
0.00077252876,-0.015920982
0.049841933,0.15864785
0.06081847,-0.11065146
0.20362118,0.132229
1.3394396,1.3039402
0.043451436,0.08689925
0.096146226,0.0979224
-0.2586929,0.059692703
0.2447516,-0.20622002
-0.18794969,-0.17527556
0.18286821,0.14725354
0.1559038,0.11251519
-0.09520454,-0.03621152
0.13895483,0.13451312
-0.27383062,-0.27755463
-0.04304941,-0.059462883
-0.030230459,-0.018119648
0.3799134,0.34049413
-0.0403601,-0.068726644
0.32656482,0.63393563
-0.37770456,-0.5554458
0.02019515,0.004457685
-0.07497072,-0.06934452
0.5994347,0.44818896
-0.5370585,-0.48008797
0.033332866,0.015452646
0.017005462,0.040249005
-0.14860508,-0.18672362
-0.45360455,-0.45500758
-0.6659352,-0.6041766
-0.14797248,-0.2418659
0.09770593,0.042078674
-0.5163147,-0.61179507
0.10025371,0.13558863
0.13014977,0.12609202
-0.012724279,-0.036237247
-0.012968548,-0.011788234
0.37017673,0.5080391
-0.15921901,-0.27687845
0.5756857,0.4921994
-0.12079494,-0.1613639
-0.27410612,-0.19915068
0.099824935,-0.01284316
-0.029148221,-0.029643063
0.022006705,-0.011549234
-0.07795006,-0.066775054
0.0075709904,-0.00017569959
-0.09209607,-0.086619675
0.028414233,0.00090648234
0.036736187,0.033761647
-0.04136476,-0.0726237
0.08240986,0.047245286
0.14879884,0.124650255
0.014932806,-0.0050942106
-0.005029348,0.0018554628
0.0062647443,-0.009504605
-0.0073891743,-0.00923495
0.009509292,-0.00893344
0.02604517,0.0075959563
-0.01878722,-0.01977301
-0.00048970064,0.008961454
-0.04213027,-0.049689665
0.017514385,0.028940931
0.006182718,-0.026315805
0.11201037,0.0864048
0.22099492,0.2740716
-0.60699797,-0.69886476
-0.16867988,-0.109822646
-0.99322355,-0.7674104
-0.0071671824,-0.0019574054
-0.026899992,-0.010210559
0.102329746,0.077802256
-0.2861937,-0.3074876
0.4094628,0.35173732
-0.092458755,-0.0855702
-0.2050538,-0.18851455
-0.0058495244,0.009596333
0.75203,0.7398087
0.99085426,0.91003835
0.09828785,0.11048625
-0.24360284,-0.1762122
0.028791273,-0.0076582003
-0.6173496,-0.6216
-0.14986055,-0.11839199
-0.5599676,-0.5628935
0.62467337,0.5326684
0.29062298,-0.02709564
-0.095565334,-0.08702032
-0.06901479,-0.08517282
0.38917056,0.38971618
0.5863247,0.55364764
-0.024049206,-0.03824611
-0.0039632753,-0.013999194
0.1302897,0.100835145
-0.05810006,-0.05397241
0.0036293594,0.004997
0.006250308,0.0117568225
-0.14467576,-0.21731587
0.0899204,0.11094263
-0.62800014,-0.6240874
-0.44789886,-0.45413253
0.44636637,0.4500285
0.2197985,0.24767873
1.105064,0.96814394
-0.16149889,-0.13278872
0.47960567,0.31003794
0.09371385,0.002032876
0.16511667,0.14289442
0.008488056,-0.010647818
-1.0950091,-0.9832473
0.20858294,0.21639504
0.047456473,-0.0036722347
0.15964973,0.166708
-0.0145102125,-0.019998427
-0.012367219,-0.031009153
0.4321315,0.35588747
-0.10275084,-0.07739274
0.019587027,-0.6627113
-0.05258112,-0.03878822
0.13673374,0.17342067
0.51767826,0.60874826
-0.67273784,-0.7546115
1.2597439,0.94346017
-0.059867986,-0.075698644
0.22502285,0.19482128
0.03118759,0.010106675
0.053101964,0.09058058
-0.00377347,-0.0049718916
0.013154405,0.0019805878
-0.0707489,-0.088690914
-0.041223086,-0.06051512
-0.34365058,-0.32951623
-0.21056838,-0.2462197
0.91358596,0.8065139
-0.15853392,-0.116529234
0.052364565,0.10560643
-0.45521513,-0.34205005
0.013635887,-0.008379312
-0.012883147,-0.014060855
0.008184295,0.026149482
-0.12977467,-0.096330345
-0.013250425,0.012110416
-0.018211247,0.004054308
-0.014406947,0.017536787
-0.00094461173,0.0044457912
0.38414764,0.32830724
-0.06397062,-0.06317213
-0.41275507,-0.4896367
0.551802,0.45560774
-0.083084926,0.046492387
0.741289,0.6100354
0.3053738,0.30196893
0.06613484,0.06636113
-0.08879736,-0.084650874
-0.009255774,-0.013773449
0.01067,-0.008603869
-0.04863198,-0.020367086
0.08283125,0.103338964
0.09681368,0.09491134
0.040607702,0.08412887
0.14811048,0.1734411
0.018634366,0.0032283682
-0.0017271076,-0.018898696
0.0272158,0.03436602
-0.021090057,-0.025274575
0.06017497,0.07270259
-0.063194975,-0.062078014
-0.7467571,-0.98266244
-0.3265589,-0.42233622
-0.03896893,-0.04775417
0.20894217,0.18799458
0.87730175,0.85996133
0.79233706,0.68510365
-0.191201,-0.17913213
0.02707893,0.021428734
0.0076508187,0.012509108
-0.2498942,-0.23651922
-0.08321278,-0.1372458
0.2983312,0.45204455
-0.06643437,-0.07249329
-0.054517522,-0.06779727
-1.7209249,-1.7091929
-0.7229946,-0.81783885
-0.00356361,-0.046988778
0.2969153,0.27214277
-0.09924502,-0.088153966
-0.03292437,-0.016249046
-0.08691179,-0.09093137
-0.077882975,-0.04185866
0.025988154,0.00011387095
-0.10763605,-0.111469775
0.016633673,-0.030845374
0.05083406,0.045804635
0.73084795,0.74566245
0.8897034,0.884292
0.022357386,0.043051682
0.032058053,0.03238696
-0.0032938735,0.02286933
-0.004678528,-0.0038431883
0.11602,0.078009814
0.23123758,0.24996236
-0.22821087,-0.2395551
-0.33771116,-0.31888938
0.21915418,0.11879318
-0.9631474,-0.9299581
-0.39231518,-0.5122567
0.36069527,0.44863605
0.105315104,0.08495841
-0.18701795,-0.18663673
1.7761722,1.3988346
0.66226125,0.42383474
-0.40204048,-0.4744177
-0.8355099,-0.81185395
-0.0008716397,0.0021584285
0.006580661,0.0020279437
-0.41574043,-0.68734354
-0.6405311,-0.7278969
0.0015087954,-0.008793058
0.007703039,0.011262506
-0.052671153,0.1913363
-0.687353,-0.93066514
-0.7178462,-0.79680425
-0.28080344,-0.27114558
-0.02128032,-0.013792269
-0.058491748,-0.01777187
0.013932798,0.016811164
0.02185798,0.04995255
0.08878796,0.10640806
0.009789185,-0.0062808394
-0.23604009,-0.23362128
-0.2955545,-0.32257506
-1.2140652,-1.4187496
-0.51247305,-0.54024214
-0.027666047,-0.013223551
0.02587836,0.024368256
-0.01056633,0.0060213264
0.0669085,0.06959739
0.03090968,0.011433777
0.021988928,0.025049776
0.0060185306,-0.0075552864
0.00033113314,-0.0053561777
0.44609332,0.5288884
0.09518579,-0.048649818
0.08349371,0.064517416
-0.20193559,-0.18606457
0.03702833,-0.02245639
-0.13147758,-0.12493904
0.7263168,0.72216475
-0.38434076,-0.15080881
0.16636954,0.2572759
0.41792828,0.53152823
0.1768395,0.17651436
-0.2534693,-0.25051445
0.047377948,0.01468702
0.018510576,0.032611698
0.108415574,0.087374195
-0.12006274,-0.08081493
0.0008498057,0.00013496168
-0.0016590504,-0.009682551
-1.0836105,-1.042734
0.46822697,0.5615142
-0.31796205,-0.29099894
-0.42475954,-0.40316126
0.026922164,-0.017227832
0.023680974,0.008322582
0.062355496,0.075039946
-0.032062553,-0.019829229
-0.04762867,-0.04396886
-0.030181527,-0.051797837
0.0036974098,0.011721213
0.020327074,0.02054675
-0.0050591007,-0.017565232
-0.025875092,-0.020746186
-0.09977636,-0.19845635
0.40906736,0.2840426
0.3107466,0.3207878
-0.07727933,-0.10686639
0.25023797,0.2180968
0.12612338,0.11722149
-0.36299074,-0.37738785
-0.18408911,-0.17519118
0.015662868,-0.009345925
-0.034059428,-0.005414009
0.06482435,0.029916354
0.040066697,0.06259881
-0.15930544,-0.17701598
-0.07445747,0.013100831
-0.49894506,-0.45924234
0.47792718,0.37977922
0.08538832,0.09271926
-0.06385464,-0.092197806
0.052521005,0.21958464
0.55309427,0.52136236
-0.055121087,0.0015485759
0.056836307,0.06679596
0.08407238,0.053547278
0.41486365,0.45046064
0.0008510961,-0.047966946
-0.06974713,-0.12501363
0.5608015,0.5153364
-0.19703794,-0.18367971
-0.98186356,-0.64976776
-0.3818146,0.06645399
0.20951803,0.16599703
-0.039898127,-0.008815587
-0.009089799,-0.017857315
0.03784667,0.017345503
0.4318539,0.34879634
-0.42961684,-0.44497716
-0.03922975,-0.058489557
-0.078194275,-0.049840346
0.01924558,0.025025588
0.20498824,0.111121
0.04452692,0.06727736
0.02099558,0.012549192
0.18800169,0.035348624
1.3627206,1.6695735
-0.97608787,-0.78014565
1.0289965,1.0840104
0.034182232,0.022480898
-0.009471099,-0.0036147535
0.0091121225,0.011085065
-0.010277929,0.0016584545
-0.020542646,-0.048290007
-0.00460956,-0.04191406
-0.04007364,-0.044359084
-0.033190913,-0.08402881
0.4131474,0.43593603
0.45793813,0.56454796
0.051239744,0.02783601
0.16229811,0.13549168
-0.02182785,-0.07868121
0.121907145,0.10924113
0.3981572,0.39108533
0.4320683,0.4785936
-0.045194477,-0.04308693
0.00031406817,-0.030020118
0.10572729,0.09663942
0.13737425,0.14720777
0.009952307,0.017149124
-0.013959575,0.0059785247
0.25003004,0.29748178
0.36899057,0.3828519
-0.006739951,-0.010669591
0.027737275,0.03174691
0.23961323,0.21767996
-0.527701,-0.50570184
-0.01067985,0.00048127212
0.03244149,0.043150395
0.63471663,0.58427167
-0.3668566,-0.29907027
-0.03728301,-0.030271959
0.020364247,0.06865519
-0.107253596,-0.10826785
-0.069169104,-0.065509856
0.06308393,0.084878
0.011611888,-0.0031495243
0.9210761,0.65351605
-0.27045935,-0.24349684
0.009361503,-0.0031198487
-0.010567605,-0.018392965
0.005619071,-0.02412285
-0.12698725,-0.14905098
0.10337858,0.067366965
0.028674569,0.019860834
-0.005755958,0.006639924
-0.0050482345,-0.0052411705
-0.05161856,-0.04964239
-0.14711091,-0.11904305
0.09423038,0.12180472
-0.038467944,-0.07484567
0.056423217,0.07408695
-0.31998247,-0.28599072
0.029268935,0.01978749
-0.031356752,-0.037488893
-0.34961998,-0.28732318
-0.10376863,-0.07446256
-0.107761875,-0.084932595
0.08242107,0.14320108
-0.05350332,-0.08783117
-0.09343468,-0.15611567
0.45413062,0.43035036
0.2456362,0.28300506
0.014246937,0.029555637
-0.004597266,-0.03202972
0.048595965,0.0130098965
0.00035126525,-0.04892595
-0.120444715,-0.11064267
-0.14958131,-0.16125546
-0.7792205,-0.88429916
0.37688443,0.2464621
0.044685766,0.0938321
0.04675387,0.07829
0.15329745,0.15032111
0.28550458,0.3427817
0.08940993,0.118377745
0.040220376,0.056176692
0.20011115,0.19901396
-0.25189525,-0.19665816
-0.18152796,-0.10000766
0.024276808,-0.09890716
-0.14881802,-0.094114915
-0.23073748,-0.1937525
0.13774186,0.13227893
0.013888527,0.016653657
0.02637771,0.01785789
0.054227866,0.05142133
0.081991196,0.08326644
-0.017345617,-0.008546397
0.010834994,-0.0023522815
0.024123777,0.003860116
0.15082604,0.13499913
-0.24013507,-0.13232371
0.27082008,0.23012543
0.68301946,0.58554745
-0.075520955,-0.22708926
-0.20514116,-0.4889095
0.24335027,0.30132613
0.2294785,0.2712573
-0.07344432,-0.046274543
0.0055614966,0.009968087
-0.35766888,-0.35236138
-0.15358423,-0.124014676
-0.06639732,-0.049353488
0.005907423,0.00086951256
0.094862595,0.07031691
-0.5693244,-0.625291
0.0045654643,0.009477569
-0.017867997,-0.015146509
-0.04077614,0.0046137883
-0.070660144,-0.052369684
-0.06472413,-0.050759852
0.13982522,0.13695599
-0.001549233,-0.0016383026
-0.0063221664,0.023336992
-0.8492491,-0.8087697
0.0069705853,0.010484397
0.3570819,0.39511818
-0.21174392,-0.23419784
-0.34231845,-0.34919116
0.058451533,0.06681657
0.4410806,0.41907606
-0.16269855,-0.22292699
0.00872342,0.055026863
-0.12634721,-0.108440906
0.079069644,0.1059902
-0.039712545,-0.06843114
-0.0922036,-0.069233134
-0.15125985,-0.11993982
0.55706346,0.44107372
0.10576283,0.020340249
-0.7482567,-0.47828713
-0.98344517,-0.7204625
0.50215524,0.57413244
0.2261905,0.1434133
0.1267805,0.14200035
-0.25327998,-0.22545733
-0.23124534,-0.25326762
-0.2511116,-0.2619946
-0.3202861,-0.34962407
0.013882332,-0.0032720268
-0.045336515,-0.03513638
0.0066474904,-0.00060358644
-0.27234575,-0.24896854
0.058432005,0.048078373
0.022065043,0.02774526
-0.0037649162,0.0032978058
-0.0016541857,0.047995597
0.10469979,0.069073856
0.10262321,0.09828338
-0.2779084,-0.21400948
0.012919009,0.008150879
-0.0054675215,0.0013093799
-0.17481975,-0.39844954
0.03275776,0.070994645
-0.011372615,-0.031146824
-0.008303525,-0.023496613
-0.2703662,-0.33471286
-0.17430167,-0.31555337
-0.30946788,-0.3976227
0.020829048,0.076046765
-0.028091429,-0.0005379431
0.2113784,0.197046
0.19781294,0.16984893
-0.06513012,-0.09026563
0.81834054,0.6363592
-0.40306103,-0.4641322
0.068495736,0.044315916
0.23498292,0.1869449
0.013022362,0.031299204
0.00042009391,0.0301774
2.6965728e-05,0.011097919
-0.007992156,-4.5269728e-05
-0.036612883,-0.03568383
0.10869764,0.15689269
-0.5279462,-0.5980088
0.013663495,-0.0099264085
0.09112935,0.10633327
0.010726614,-0.0029886216
0.24157855,0.20760116
-0.3453787,-0.35005367
0.2578404,0.26251885
0.22421706,0.22270441
-0.048221283,-0.074897006
0.029590046,0.031859547
0.10624486,0.10499211
0.051536486,0.044061214
-0.02814433,0.012906119
-0.22896683,-0.1525106
0.010881336,0.015904017
-0.0034839073,-0.014464602
0.02006036,0.018433753
0.011250637,0.006283641
-0.9976925,-0.8509525
-0.008198482,-0.08623569
-0.39547008,-0.40697116
-0.15891519,-0.12715341
0.059129555,0.022880854
0.061670054,0.07364416
0.05819533,0.12582506
0.05590318,0.24126372
0.3851487,0.3646894
-0.10879083,-0.121544674
-0.09215603,-0.08268942
-0.06937776,-0.07119118
0.41100532,0.3499015
0.1497283,0.14245011
-0.20369138,-0.2122327
-0.07290201,-0.09273371
-0.33856264,-0.36104026
0.68167347,0.5953716
0.33129957,0.31290588
0.16041619,0.19913691
-0.027980497,-0.031509362
-0.059150614,-0.03005606
-0.06560673,-0.05491229
-0.015402946,0.012609974
0.23347794,0.22460586
0.23018937,0.15943015
-0.68318075,-0.690204
-0.13266125,-0.15544456
-0.2832141,-0.27169135
0.39271122,0.39542758
0.04453871,0.030159282
0.041122876,0.031528488
0.015055921,0.020173851
0.14140022,0.15677857
-0.04383421,-0.030828927
0.018360065,0.016158655
0.029530399,0.053879406
-0.044161636,-0.041205436
0.09310378,0.1758166
0.7388991,0.7335989
-0.25577188,-0.24410903
-0.07829067,-0.13615075
0.25933254,0.2690792
-0.45275742,-0.5180034
0.33550104,0.3396297
0.8387495,0.82001853
-0.05564297,-0.059782602
0.086812556,0.04452099
0.5641264,0.5421515
-0.64638096,-0.6675066
-0.23476106,-0.2759773
0.07478154,0.0836391
1.022355,1.1850814
0.75769734,0.90904564
0.43171293,0.49780518
0.050492976,0.02096273
0.4386641,0.443085
-0.021967238,-0.0039954334
-0.04769219,-0.011579279
0.16711321,0.18354198
-0.020967139,-0.059100248
0.11836362,0.048090667
0.34427452,0.43584746
-0.15343307,-0.13234046
-0.085135564,-0.088235304
0.055060253,0.05203238
0.002743618,0.0061267912
0.033048026,0.032706648
-0.09237691,-0.12100428
0.19540912,0.19427374
0.13902053,0.13850299
-0.04836286,-0.036574423
-0.020408683,-0.023117378
-0.016602283,-0.014943078
0.37256372,0.3754564
0.19083276,0.23065206
0.019812556,0.011826821
-0.04311256,-0.0911209
0.004199132,0.0005742181
-0.0029814688,-0.00924924
-0.07956306,-0.11096629
0.37389076,0.36943197
0.2825837,0.30270532
0.26578724,0.284543
-0.047598585,-0.02129376
0.13850152,0.12616047
-0.0004955115,-0.018128647
-0.0039934856,-0.009999637
0.006888987,0.0109275775
7.861668e-05,0.022291914
-0.49994212,-0.70983475
0.3498987,0.61951387
-0.047788035,-0.04292302
0.051641516,0.069102325
0.49064267,0.3412159
-0.58126056,-0.49419534
-0.07700871,-0.075058155
0.056230605,-0.0050890706
-0.45991167,-0.2428619
0.035848204,-0.13356087
-0.050113477,-0.18684952
0.1865548,0.27683857
-0.0016194589,-0.0021433309
0.0005652271,-0.03914938
0.08428774,0.060160395
0.010253518,0.021457098
-0.25095305,-0.21949495
-0.43337703,-0.3915431
0.4896503,0.6197003
0.80614954,0.8398087
0.49004507,0.3934308
-0.65103924,-0.6440616
0.028427832,0.028128512
-0.029995777,-0.017368339
0.014844112,-0.010345676
-0.021761075,-0.031282127
-0.92860913,-0.8888855
-0.45616102,-0.5024735
-0.5514338,-0.9676484
-0.38249364,-0.09550512
-0.44816226,-0.50633883
0.300408,0.3769319
0.11474159,0.062065873
-0.07088414,-0.036887255
0.034297936,-0.020884592
0.047147736,0.17854917
-0.19242728,-0.26709375
0.07927826,-0.021285076
0.17786857,0.20681143
-0.32409766,-0.3654778
0.006102837,-0.011317485
-0.012868365,-0.009779986
0.004334313,-0.008730078
-0.027610485,0.009973802
-0.0042663864,-0.00034646178
-0.017131388,0.004473854
-0.032925587,-0.03264147
0.048284065,0.09278159
0.011319885,0.004035788
0.020623777,0.033360455
0.37599427,0.4300866
-0.27005523,-0.31440014
-0.37966034,-0.42690063
-0.9321109,-0.86400723
-0.47625053,-0.5770524
-0.35744128,-0.38707104
0.0025678077,-0.003338425
-0.0018144383,-0.0015834123
-0.069588825,-0.08862694
0.13278788,0.1569513
0.035586692,0.045164287
0.043472957,0.05609928
0.011823814,-0.004140822
-0.022729129,0.00037125498
0.64335597,0.60038614
0.7473981,0.8329188
0.35121214,0.3918418
0.08889752,0.033683136
0.54189146,0.48347896
-0.5989372,-0.5186974
0.3717128,0.46574095
-0.045371205,-0.1805434
-0.88145137,-0.5631645
1.2676039,1.0904384
-0.02105731,-0.04981626
-0.027005106,-0.018146623
0.080587395,0.03998317
-0.7583947,-0.772542
1.1695112,1.0033419
-0.22303364,-0.15773392
0.79400253,0.8243528
-0.5208683,-0.4908092
-0.637178,-0.6846755
-0.354939,-0.39910647
-0.07639279,-0.07679455
0.07274072,0.07168591
-0.07506277,-0.073975
-0.033415236,-0.02222728
-0.044182,-0.0196738
0.0019920354,0.00043622404
-0.10343176,-0.089931965
-0.05180661,-0.026081651
0.72076225,0.720158
0.698,0.4582891
-0.086398855,-0.093144126
-0.08106734,-0.12133917
-0.71173596,-0.8183205
-0.52105325,-0.5040001
-0.19428158,-0.20995942
0.0012554757,0.036334924
0.067986235,-0.0019412339
0.06667729,-0.26784897
-0.04814849,-0.049170326
0.012783224,0.036643818
0.13420801,0.18127444
-0.02313535,-0.0096115125
0.23433334,0.20726694
0.023677252,-0.003768891
-0.2536867,-0.26880112
0.36326563,0.35482678
-0.12984562,-0.1193257
0.064493634,0.113999
0.31948486,0.30040303
0.07921974,0.013808101
-1.4484935,-1.401242
-0.62562823,-0.5881743
0.009777398,0.014448006
0.05157175,0.04246933
-0.40182507,-0.39575002
0.2924438,0.3571323
0.6010803,0.64297014
-0.3859343,-0.35298875
-0.35391748,-0.30299565
-0.25621164,-0.20722339
0.721854,0.7234606
0.055218518,0.03797017
-0.070298925,0.04495182
-0.08159126,0.06462373
0.042147055,0.050210766
0.014730174,0.063913636
0.051621668,0.082743645
-0.03596708,-0.049438257
0.19424097,0.22004199
-0.1318,-0.1277633
-0.045230173,-0.0782661
0.29189456,0.32592678
-0.168796,-0.23551793
0.24538493,0.28376257
-0.1487484,-0.12239499
-0.061736997,-0.064269066
-0.024322584,-0.04829809
0.057690874,0.05877679
-0.47282642,-0.59682226
0.452717,0.55640715
-0.063170046,-0.012372119
-0.0021360368,0.007565934
0.38558006,0.4685619
-0.58563083,-0.5678825
-0.00017359461,0.0001409463
0.0064562,0.02972801
0.7710091,0.61199516
-0.48625088,-0.5043249
-0.07954479,-0.03705052
0.17340828,0.17777844
0.891967,0.83942384
-0.48493418,-0.5043814
0.009494152,-0.03948923
-0.035670727,-0.02868434
0.010200418,-0.007839585
-0.019387487,0.0033179224
-0.08864099,-0.12242395
0.084531546,0.0817995
0.040878907,0.036877807
-0.009353119,0.016415332
0.1863531,-0.016528897
-0.56704456,-0.7819517
-0.047015335,-0.26322716
0.38875198,0.62860715
-0.18610594,-0.19638361
-0.20862466,-0.19602197
-0.4089701,-0.36466175
-0.25977662,-0.26551032
-0.0012684918,-0.008831454
-0.0006003284,0.009423342
0.03746958,-0.018046156
0.47905207,0.46737674
0.45374155,0.3939218
-0.033063892,-0.10885906
-0.007519376,-0.03318115
0.0088520255,0.006335158
-0.051626004,-0.036756173
-0.046781898,-0.049435414
0.029534033,0.0055171903
-0.015934424,0.00031704456
0.57393867,0.46641788
0.3330131,0.37024188
0.37175485,0.38362774
0.78127116,0.7787471
0.102995396,0.08684725
-0.18687212,-0.14177632
0.019734062,0.061745886
-0.25793794,-0.25866374
-0.38918424,-0.42091548
-0.20254286,-0.1537063
-0.05459767,-0.04558729
0.018473785,0.009473566
0.10048181,0.073850445
0.03166251,0.03409085
0.120704696,0.10092169
-0.11219401,-0.1262323
0.2748266,0.2592167
-0.04282136,-0.0073429234
-0.13966788,-0.1158469
0.0689301,0.10218553
-0.095196985,-0.072843865
0.13248023,0.20585245
-0.34841847,-0.3550611
0.60760987,0.55217576
0.027299684,0.046684235
-0.46897557,-0.24374792
-0.062056057,-0.049178164
0.034927834,0.021470867
0.0043155546,-0.0023758882
-0.06464732,-0.0476648
-0.0052944757,-0.009276164
-0.0017024842,0.00340987
-0.008922655,-0.027562337
0.033993274,0.03828407
0.44188777,0.41341436
0.5067248,0.5822631
-0.052846774,-0.1274713
-0.31718186,-0.26752317
-0.5045,-0.5160939
0.11050193,0.125155
-0.26642984,-0.27113196
0.6725595,0.57071143
0.006530092,-0.01802638
0.04560671,0.06667719
-0.0033060727,-0.0057741515
0.009228446,0.006350059
-0.48883843,-0.4727286
-0.020157678,-0.041217152
0.8969765,0.9043187
-0.7976355,-0.5899787
0.0073334905,-0.0048046326
-0.012030788,-0.0013715252
-0.10666366,-0.114399575
-0.15718792,-0.14565308
0.004105049,0.007758595
0.020626223,0.024751764
-0.017776594,-0.03255649
-0.0316595,-0.014402829
-0.17867157,-0.17492643
-0.19310069,-0.23397137
0.16170672,0.16084486
-0.2856323,-0.19868234
-0.021436892,-0.018594772
0.02192085,0.018609434
0.7547858,0.6971227
-0.46984443,-0.39242387
0.6670234,0.52644396
0.37289503,0.3317398
0.05121749,0.047638968
-0.043127812,-0.01988941
-0.1772323,-0.21632764
-0.026843207,0.028885663
-0.5983134,-0.57887095
0.030370329,0.054429278
-0.83265984,-0.8639021
0.7819785,0.72197783
0.18229374,0.21323255
-1.14517,-1.3006314
-0.0352608,-0.07782308
-0.14709483,-0.13951659
-0.01212531,-0.021081861
0.118300915,0.13557795
0.026738435,-0.0010303108
-0.008920523,0.016377717
-0.13259226,-0.115570664
-0.10374814,-0.11918436
0.3228879,0.33868128
1.0616155,1.0344545
-0.00080887973,-0.0071974765
0.043279547,0.07014528
-0.030427923,-0.03546874
0.038763702,0.04763766
0.6238996,0.6523242
0.38829696,0.4677313
0.49275082,0.49105713
0.6033205,0.5520649
0.0070564467,0.0028583345
-0.010217531,-0.016630962
-0.103938535,-0.065495834
0.025271568,0.0003594309
0.03358178,0.01891939
0.028513126,0.024289403
-0.50269127,-0.4553128
-0.5529516,-0.49156252
0.26249593,0.23308982
-0.22813019,-0.23982355
-0.08803391,-0.024309792
0.7690943,0.72359204
-0.05564297,-0.07044636
0.086812556,0.06640321
-0.1829006,-0.2153168
0.75678873,0.727376
0.08987303,0.041205317
-0.07955567,-0.08286324
0.021019338,-0.0029922314
-0.27603772,-0.291269
-0.08774817,0.06579759
-0.4840014,-0.37285164
0.27122402,0.49625054
0.030018989,0.18849829
-0.0707489,-0.046425935
-0.041223086,-0.031689405
-0.5701813,-0.5063118
0.16424194,0.31773514
0.14527678,0.18769135
0.1374652,0.19538593
0.015095514,0.0021690046
0.0012551642,-0.0025111698
0.033788756,0.024989132
-0.11975147,-0.09597271
0.5619308,0.48370412
-0.20301804,-0.20106883
-0.28102937,-0.44448298
-0.57988477,-0.4298684
0.006050055,-0.01404966
-0.0025489256,0.027451925
0.09822949,0.07994548
0.13424489,0.18312812
0.050647024,0.06254284
0.007986072,0.015764438
-1.2652738,-0.89127016
0.38002315,0.26872137
-0.7478802,-0.81451803
-0.47072554,-0.41789976
0.10829845,0.042989053
1.0023108,0.9552341
0.03853841,0.025920134
-0.0716352,-0.06879412
0.00066997635,0.010103039
-0.005668102,-0.00590742
-1.6455545,-1.6046724
-0.0083018355,0.06452398
-0.11354705,-0.12425195
0.24476513,0.22794038
0.18655351,0.22930455
0.40319842,0.42166728
0.051239744,0.055728808
0.16229811,0.12371186
0.033357486,-0.0034984648
-0.1588455,-0.18836331
-0.3076102,-0.2869975
-0.15633932,-0.13407259
0.34605965,0.36344528
0.35072777,0.37592903
0.3776489,0.38849667
-0.19530633,-0.26797917
0.006386721,0.002552039
-0.014372516,0.005131852
-0.22345826,-0.41206637
0.10054696,0.09162062
-0.15216812,-0.12050539
-0.055543162,-0.05743766
-0.15494916,-0.07267179
0.43968982,0.51995903
0.0049462626,0.01119432
0.044880703,0.060586497
-0.07794896,-0.031123785
-0.087955005,-0.07458022
0.0017280865,0.0074922615
-0.006363703,0.012189832
-0.008910971,0.0113354325
-0.0056653377,0.0037580281
-0.010584489,-0.0116267465
0.056534696,0.060422715
-0.0907914,-0.1021997
-0.41072175,-0.3444254
-0.50286686,-0.53600615
-0.07427362,0.054040287
0.0027849008,-0.0033766702
0.017522248,0.0076136403
-0.42009276,-0.42264748
-0.11290431,-0.059036348
-0.068324804,-0.068745166
-0.16764577,-0.1495979
-0.0050248536,-0.0060744756
-0.022713587,-0.02756448
0.08576274,0.10512219
-0.095870376,-0.095458336
0.025660716,0.043380693
0.014464255,0.030170638
-0.07291409,-0.07108037
-0.14713693,-0.10124493
-0.02128032,-0.016531695
-0.058491748,-0.026150063
0.4071487,0.42619324
-0.18070361,-0.093525
-0.20042697,-0.20288894
0.053556055,0.070932865
-0.09868457,-0.09900542
0.06983308,0.057599116
-0.3305061,-0.33707288
-0.037904333,-0.026549123
0.0056934943,0.007399422
-0.10974676,-0.13416526
-1.0217671,-0.64301556
1.0464528,0.62848073
0.5856926,0.6334102
-0.5560435,-0.55743766
0.1749538,0.15669365
0.2160312,0.21082418
-0.17406763,-0.21148427
-1.0711554,-0.9964905
0.42535514,0.508034
0.69238216,0.7808779
-0.3093453,-0.40665457
0.20514446,0.15860143
-0.06624503,-0.056165155
0.09264057,0.06280265
0.21066293,0.1979714
0.08244737,0.15360673
0.39565775,0.41611615
-0.5932207,-0.5876414
0.50614417,0.51843506
0.7021514,0.7417098
0.46865728,0.46394873
0.21574965,0.28222343
-0.09560454,-0.0812427
-0.04577742,-0.025869265
-0.04369168,-0.038588583
-0.2605575,-0.23695004
0.41599035,0.42953476
0.056152858,0.027098728
0.35563052,0.371261
-0.17191225,-0.08496093
0.015292918,-0.0025242737
-0.008648535,0.013905775
-0.16982639,-0.16890413
-0.37145343,-0.2818832
0.0009714697,-0.0018977331
-0.00425525,0.025521483
0.0968864,0.06657164
-0.07149802,-0.06775586
0.6648525,0.69687
-0.24800467,-0.21358916
-0.044043407,-0.0878504
0.15471406,0.27976984
-0.06604598,-0.059427474
0.019417848,0.01961105
0.042863607,0.07995142
0.37130272,0.33007437
0.325072,0.24286488
-0.22175336,-0.18732753
-0.005335982,0.024428088
0.0053511094,0.038907647
-0.042167135,-0.013038998
-0.013012142,0.003539607
-0.17153895,-0.17863955
-0.08446065,-0.11020011
1.1769357,1.4128639
0.13098659,0.12328546
0.0021005617,-0.0011169501
-0.14724368,-0.0653339
-0.05513251,-0.03655979
-0.08348245,-0.056843176
-0.15764101,-0.16011862
0.16867064,0.24479136
-0.054244943,-0.046488475
-0.08985844,-0.026932556
-0.3024579,-0.26682925
0.034324937,0.053883567
0.011320597,-0.0038580485
-0.026897892,-0.018917527
-0.020395812,-0.04324633
0.06415262,0.07477479
0.13195062,0.18106283
0.25982574,0.26207262
0.31080645,0.18526804
0.16641083,0.22317144
-0.59998256,-0.4399819
0.69499487,0.58013386
0.020256083,0.050033763
0.018539067,0.030896463
-0.016569654,-0.062110964
0.05186008,0.0068838038
0.09587063,0.112133205
-0.05158166,-0.028199546
-0.8143115,-0.77421474
0.520852,0.48506323
0.04267483,0.03225488
-0.013488878,-0.040162057
0.053188127,0.09923402
0.010376014,-0.03475781
0.018634366,0.02580261
-0.0017271076,0.026419796
0.8302711,1.1497828
0.22059226,0.22055839
0.0668471,0.049656637
0.07737684,0.092633374
-0.3308457,-0.22028965
-0.5461097,-0.36900303
0.08328946,0.10176516
-0.17627594,-0.17155747
-0.13887581,-0.20652556
0.5064265,0.47890526
-0.4755702,-0.38331193
-0.44824278,-0.462071
0.62421286,0.65949935
0.08601419,0.1298914
-0.047107138,-0.037443344
-0.06226577,0.0037616454
0.017161574,0.031172432
0.13269013,0.094223864
0.013852507,0.02657832
0.014576457,0.012841798
-0.21172321,-0.19776514
0.24795595,0.26649374
0.6654135,0.69949114
0.8261343,1.0338321
0.3512253,0.37013054
0.13079938,0.2145117
-0.08675183,-0.11148529
-0.062883474,-0.06320618
-0.013450185,-0.023846835
-0.066437215,-0.06301701
-0.19433042,-0.16747697
0.023770843,0.043761447
-0.34504396,-0.44874507
-1.3315251,-1.1024766
0.06876981,0.14187697
-0.6266275,-0.6442326
0.16581717,0.23025149
0.37383634,0.41200575
0.75935376,0.42576596
0.02337195,0.2760272
0.012428386,0.034703277
-0.09722048,-0.052111425
-0.0068117417,-0.008347661
0.02820544,0.03591864
-0.03215559,-0.04818855
-0.02849348,-0.018451229
0.03461416,0.023862284
-0.04007933,-0.028977506
-0.7807354,-0.7449794
-0.18208696,-0.15065895
-0.017466098,-0.018726109
0.021366129,0.025262203
0.5301531,0.46038637
-0.410834,-0.41739056
0.2838273,0.22060329
-0.67157525,-0.617188
-0.0015463063,0.012908473
0.002313864,-0.007822905
0.03212387,0.029067911
-0.074746355,-0.049378946
0.021838505,0.011766499
0.17504987,0.17964129
0.06432201,0.05153616
-0.07469228,-0.032827355
-0.060570233,-0.047847353
-0.010405671,-0.017484993
-0.3610888,-0.35066038
-0.31242776,-0.2935595
0.4239425,0.34268084
-0.39440238,-0.34108317
-0.0922036,-0.07455995
-0.15125985,-0.13051087
-0.010904563,-0.042988766
-0.040306054,-0.013474774
-0.06602916,-0.07195954
-0.11984636,-0.026227988
0.094524115,0.08206192
-0.0026775005,0.025460243
-0.0625443,-0.06402129
0.3108992,0.2914926
-0.63002825,-0.60763663
-0.10771606,-0.06291633
0.9902098,1.0431206
-0.79969275,-0.7910286
0.29335174,0.28950262
0.15145044,0.1827593
-0.44334581,-0.3997191
0.19642493,0.18301426
-0.076423064,-0.06697334
-0.1194894,-0.14290418
0.0015041651,0.02314318
0.0073019415,0.028836913
0.58869547,0.47702417
0.3478843,0.38664243
0.010373729,0.014486615
0.005723797,0.020500157
-0.5893946,-0.54047686
-0.757897,-0.72535074
-0.04139962,-0.038366057
0.080492325,0.037966274
0.09594442,0.18256328
0.07595855,0.09726602
-0.014933537,-0.00553045
-0.0017820809,0.007618852
0.07911528,0.13961256
-0.25394878,-0.12886652
-0.02455423,-0.026898688
0.14357707,0.15717956
0.1292145,0.14735419
-0.31943718,-0.27337986
0.107142165,0.054257497
0.028841816,0.06609107
0.0033034973,0.023513552
0.016742669,0.013661504
0.08890836,0.04447771
0.17584252,0.12100482
-0.014750632,-0.053863406
-0.0019806325,0.054145694
-0.2396307,-0.20612818
0.08941786,0.12937982
0.10035282,0.10374481
-0.11369712,-0.28785944
0.0024771558,0.021329477
0.22458553,0.21805874
0.061682343,0.040830713
-0.041700136,-0.06951997
0.4916802,0.43794298
-0.6676113,-0.6442058
0.81834054,0.72868294
-0.40306103,-0.39809108
0.031825468,0.07250315
0.99935156,0.94865644
0.09082257,0.08983144
-0.06182821,-0.0510183
0.51232636,0.46838045
-0.11292258,-0.052673448
0.36773518,0.3868119
0.5004525,0.30372304
-0.007998005,-0.008951627
0.0036450033,0.021524068
-0.036013678,-0.03725203
0.011848131,0.03006361
0.12508404,0.12175633
-0.56446385,-0.5337069
-0.01937969,-0.019286335
-0.017192814,-0.012922965
-0.01625681,-0.036625236
0.032044467,0.037021652
0.017438378,0.0062052226
0.037910737,0.03163394
-0.029351642,-0.045445994
-0.09169654,-0.08704902
-0.10347009,-0.0929027
-0.0042392737,0.021203812
0.119500935,0.09391484
-0.008891005,0.008963425
0.9118085,0.9036656
-0.3988741,-0.39366415
-0.033295136,-0.04628067
-0.0070324913,0.0016859137
0.09053614,0.09258311
-0.043820426,-0.048948295
0.0013696535,-0.032577608
0.008304179,0.017192233
-0.59607846,-0.60156816
0.2600484,0.25858098
0.5520665,0.505281
-1.3985406,-1.2919413
0.009477101,-0.015980536
0.10294412,0.16804186
0.15145198,0.13147949
0.025805704,0.009024065
-0.028643943,-0.03516224
0.043781362,0.07461779
-0.16938758,-0.14661634
0.020291494,0.011666503
-0.27290267,-0.30857897
-0.07016202,-0.07281795
-0.03240943,-0.00985125
0.076788366,0.07327658
-0.0054344162,-0.039405793
0.046832442,0.016549833
-0.021727724,-0.017121445
-0.009512791,0.032437824
-0.021648418,-0.035371907
-0.025119126,-0.0045243874
-0.16663936,-0.15863562
-0.26356104,-0.23658645
-1.4448935,-1.4800586
0.60080755,0.8603836
-0.22964641,-0.19598117
-0.9773414,-0.7561999
-0.1413628,-0.16070364
-0.086902596,-0.04367216
-0.13253665,-0.103370115
0.26059848,0.27795264
-0.32464907,-0.32660344
0.6650276,0.47152185
-0.08321734,-0.10115995
0.02123554,0.059029035
-0.23653081,-0.29066977
-0.2520527,-0.35215035
0.046596304,0.048227802
0.07370202,0.05541413
0.10376141,0.07959396
0.06275168,0.066032425
0.46190992,0.6591053
-0.4250787,-0.46783745
1.116322,1.0050927
-0.30368572,-0.47243887
0.06897386,0.10712373
0.27791587,0.28727266
0.31090885,0.29193327
0.17183664,0.19836974
0.013195164,-0.0007177561
0.0031831292,0.0065876916
0.20436308,0.18604623
-0.1366441,-0.1327298
-0.6546558,-0.60585433
-0.3493743,-0.34730083
-0.044272855,-0.042084876
-0.026280943,-0.017505344
-0.062754825,-0.04751835
0.035207555,0.026742581
-0.032420646,-0.02303075
-0.012044977,0.015446998
-0.12111257,-0.39966768
0.9892423,1.1199781
-0.0064641843,-0.01789924
-0.018484427,-0.015198346
0.8719739,0.83507156
-0.9324907,-0.8100753
0.42187345,0.42587027
0.201906,0.23679173
-0.5611483,-0.4884463
0.42611325,0.42869022
0.017663673,-0.0086159855
-0.007726884,0.009220943
-0.062486723,-0.07487219
-0.038438465,-0.0023430213
-0.89205515,-0.7899451
-0.5742809,-0.28366375
-0.01379148,-0.036868278
0.030016195,0.029187784
0.0510045,0.05819865
0.08385271,0.07477493
0.106668666,0.12187463
-0.20122457,-0.18130223
-0.5349504,-0.4025368
0.2812186,0.520074
-0.006474233,-0.016250202
-0.0008418133,0.0031464323
0.03566242,0.022401698
0.06670994,0.08455507
0.07544739,0.08503577
0.09083839,0.09020336
-0.019940684,-0.00633832
-0.026660427,-0.005639542
0.06550573,0.07185655
0.044408925,0.056269288
0.063543685,0.042364404
0.20842633,0.22646911
0.029455964,0.014277674
0.031408787,0.03751424
0.16983524,0.20117664
-0.028352106,-0.123235986
-0.24338913,-0.2642133
0.11456399,0.11215629
-0.0070314733,-0.003414051
0.008912496,0.0235601
-0.022308448,-0.021395119
0.0050569647,0.033032756
0.82718825,0.81709737
-0.14321893,0.008564886
-0.021492079,0.0060496326
-0.19010207,-0.18241212
0.18931097,0.16004188
-0.11806707,-0.093545005
-0.2145299,-0.19176349
-0.3093909,-0.32586712
0.26179922,0.3166241
-0.45345777,-0.5026762
0.06267898,0.018771473
0.039858736,0.031987015
-0.2404491,-0.3641208
-0.087510854,0.040058643
0.5280273,0.5873669
0.084946424,-0.1730664
0.054255478,0.05140657
0.022364944,0.022479217
-0.76883626,-0.6476273
-0.43519694,-0.50096333
-0.34231845,-0.33379787
0.058451533,0.04961367
-0.004444355,-0.0018384252
-0.0304373,-0.02182642
0.03378518,0.020173382
0.023529282,0.03733999
-0.6923291,-0.5842991
0.503307,0.4418209
-0.36058047,-0.33291113
0.06560476,0.04285427
-0.2826861,-0.121474855
-0.24719265,-0.116454124
-0.3987183,-0.37372446
0.03393081,0.04034529
0.012835222,0.009365989
0.0008525959,0.0070488118
-0.016831076,-0.001066904
-0.014643857,0.035926953
0.25457835,0.2764761
-0.056158677,-0.015034579
-0.19784835,-0.20490623
-0.09684404,-0.07053104
-0.023116844,-0.0138232745
-0.0023064907,0.0043373853
-0.009281132,0.030779742
0.3071658,0.31489572
0.14850077,0.16672102
0.16908625,-0.13250136
0.58453774,0.5107822
-0.3590524,-0.37923598
-0.24781531,-0.24732567
0.307651,0.25067726
0.039658856,-0.04907734
0.07027315,0.050987415
-0.2770146,-0.291937
0.4288147,0.3654294
-0.34632277,-0.7150962
0.3514037,0.47532272
-0.103372395,-0.12531364
0.16790861,0.19199118
0.04529713,0.05587986
0.0748138,0.069562666
0.010072334,-0.019232418
-0.016795263,0.011896867
-0.0052498113,-0.0042121364
0.03618932,0.04870245
0.02791395,-0.09901878
0.23641714,0.24785443
0.021853872,0.011184251
0.013808405,0.002869267
-0.049710803,-0.032611545
0.064440936,0.0798042
-0.3133315,-0.28953484
-0.40412945,-0.39141268
-0.055147313,-0.2819348
0.3236884,0.024222963
-0.39731997,-0.32523602
0.5547683,0.5240767
0.20150113,0.11112171
-0.0629634,-0.021109585
0.6336926,0.6865094
-0.24740931,-0.26602405
-0.14094645,-0.10422686
-0.25790465,-0.23406415
-1.2710636,-1.1774617
-0.09567626,-0.2700221
-0.0663235,-0.04895999
-0.005180721,0.0015006214
0.6198432,0.58285964
0.4417671,0.35987005
-0.0056212693,-0.013889607
-0.021078348,-0.011674419
0.024636596,0.011528772
-0.015897613,-0.012013618
-0.84690267,-0.98304963
0.15731212,0.20891136
-0.05711914,-0.044492256
-0.15226072,-0.1439303
0.17170295,0.23296522
0.20279917,0.26540074
-0.48505846,-0.4058273
0.22264192,0.25785673
0.26702452,-0.021783695
0.6479517,0.78905267
-0.14090759,-0.12068987
0.48090136,0.44803506
-0.4252972,-0.432892
0.24193138,0.18530978
0.8588636,0.8768808
0.09686352,0.08906375
0.011025024,0.0049403524
0.005512988,0.01654961
0.22298095,0.17228784
0.47846842,0.46138793
0.13225286,0.13493982
-0.07662466,-0.04668998
0.4693147,0.34092313
0.18394528,0.37764943
-0.18488231,-0.25499472
0.25948647,0.32735804
0.01037708,-0.007638871
-0.00077389326,0.025550488
0.06272181,-0.04745282
0.4905101,0.59583586
0.042062517,0.17586261
0.11339767,0.10381585
0.25442713,0.25416833
-0.09891064,-0.11008092
0.029977757,0.015882632
0.08764854,0.12535344
0.104118675,0.08086552
0.5339836,0.58172536
0.42610583,0.36440295
0.46253568,0.5315587
0.2409052,0.28195262
-0.27569672,-0.10763404
-0.02381723,-0.04181339
-0.34020722,-0.30877337
-0.045479126,-0.008859195
0.0496476,0.026149236
0.0353949,0.025993258
-0.013845447,-0.016521402
0.14036295,0.18028107
0.15091738,0.12109342
-0.38924968,-0.2606011
0.48798114,0.5250469
-0.08184971,-0.05882181
0.04103164,0.034430977
0.03202404,-0.018879827
0.09763078,0.08015782
0.27722377,0.49761835
0.0146114025,-0.041796874
-0.023129914,0.01906724
0.15906788,0.17932436
0.22988394,0.0823575
-1.1401051,-1.0396719
0.012469303,0.026745586
-0.150709,-0.18803959
-0.027092732,-0.008785246
-0.070072606,-0.06377031
0.05416312,0.0645968
0.08313906,0.036510732
0.48440403,0.43600148
-0.87525475,-0.81674415
0.3958471,0.54239345
-0.17349795,-0.09828383
0.010195134,0.034589697
0.522542,0.5775215
0.02532927,0.02965419
0.121314764,0.16617046
-0.029246837,0.0003893189
-0.2133263,-0.20583585
0.22527698,0.22774982
0.09678994,0.07359241
-0.08422902,-0.101953655
0.19097689,0.18460202
-0.14583385,-0.09069828
0.07170563,0.05657115
1.0239404,0.8926041
0.36124578,0.38474298
-0.1033548,-0.1611847
0.9260566,0.85674727
-0.7540879,-0.65033823
0.6906782,0.67845696
0.14635806,0.07511076
0.09467458,0.014696695
0.742902,0.65133756
0.7391897,0.66397345
-0.0079542305,0.042798102
-0.0008487323,-0.0026418008
-0.02481407,0.009063492
-0.006077802,-0.014003482
0.099341884,0.07443821
-0.04422264,-0.002123963
-0.29549748,-0.30231965
0.8281621,0.8794445
0.013820398,0.008885805
-0.029197145,0.008900177
-0.05986225,-0.12433915
-0.11159092,-0.09156834
-0.16636945,-0.19517814
-0.09061583,-0.06419513
0.70819557,0.5206615
0.56329936,0.86689323
0.20166683,0.21679536
0.33518675,0.364956
0.0048248204,0.03929773
-0.029863877,-0.038449507
-0.11544811,-0.018304795
0.55160016,0.39088887
0.33040708,0.24290505
-0.23843989,-0.2150625
-0.01316733,-0.032050375
-0.02577981,-0.029502772
0.33129957,0.2980081
0.16041619,0.15777676
0.59590733,0.674257
0.13581574,0.120755866
-0.011002296,-0.001054788
-0.052363627,-0.00032639503
-0.01726067,-0.017247029
0.06438534,0.06924004
-0.11379543,-0.0721418
-0.07331395,-0.08863324
-0.06756249,-0.11037424
0.062165223,0.0648727
-0.43854898,-0.42580232
0.32686582,0.3555705
-0.9669379,-1.091979
-0.35165036,-0.71274465
-0.96862507,-0.8724785
0.50080645,0.43741387
-0.900429,-1.0320826
-0.18314196,-0.26565543
-0.5936419,-0.6634211
0.37653857,0.34961566
0.052702904,0.048624992
0.059364438,0.092203885
0.46182355,0.432385
0.20249495,0.14882217
0.018198792,0.04208942
0.2773085,0.28483248
0.14496836,0.20449777
-0.48648322,-0.4238203
0.42792043,0.38737112
-0.16900235,-0.14290059
-0.4430248,0.065993875
-0.51648486,-1.1704438
0.18468997,0.21142074
-0.1693024,-0.17766316
0.0010360964,0.009013566
-0.015173543,-0.016905364
0.14219004,0.15127784
-0.006896521,-0.012159731
-0.039855,-0.022467632
0.03735947,0.029242653
-0.029290687,-0.049417183
-0.028330972,0.0011120699
-0.0011772315,0.005492281
0.0043491335,0.010431178
0.07078365,0.06664138
0.0018222722,0.026692465
0.661642,0.6203581
0.4666122,0.52647334
0.0025315124,-0.081064716
-0.017213836,-0.0067968406
-0.058929354,-0.06346779
0.045838222,0.038313627
0.38627982,0.41118133
0.8808557,0.74949
-0.07553138,-0.06855805
0.0008995428,-0.011672512
0.10025371,0.077606015
0.13014977,0.18281999
1.0875008,1.0112573
-0.21537048,-0.18437928
-0.0767886,-0.08276796
0.08067241,0.079839095
0.64322335,0.32358322
0.43002185,0.7849462
-0.0041062455,0.012596666
-0.045746177,-0.05825014
-0.023465537,-0.0078563485
0.0014578942,0.016562466
-0.101406254,-0.0989915
0.036576115,0.043441214
-0.037737828,-0.037070297
-0.020360455,0.0047128573
-0.08679473,-0.049494796
-0.19246837,-0.17008838
-0.01459587,-0.005066907
0.002744761,0.019797437
0.011137707,0.017799225
-0.06934801,-0.042397164
-0.53952503,-0.6760256
0.22426508,0.13304128
-0.3372865,-0.43725675
0.63756853,0.6703862
0.048854075,0.07311271
-0.015741903,0.04142002
-0.00351868,0.020950109
0.24893796,0.22368221
0.22968172,0.2154665
0.3618306,0.29622295
-0.4269534,-0.53150153
0.15595199,0.20457068
-1.1849394,-1.1219078
-0.6082232,-0.535563
-0.00918995,-0.0019866778
0.027308628,0.03744309
-0.15915093,-0.16666636
0.346181,0.4567023
0.43322664,0.47834757
0.08700737,0.028453588
0.2060261,0.16072978
-0.03786447,-0.03614359
0.49764115,0.4181654
-0.2059646,-0.12665755
1.2474695,1.2724987
-0.10049774,-0.030156702
0.2751277,0.2278532
-0.03203684,-0.044028852
0.3461255,0.3245182
0.22764091,0.09859708
-0.20637403,-0.15216884
0.19206329,0.21330895
0.4712526,0.40995133
-0.13077493,-0.08879124
0.0948428,0.0097774565
-0.4576825,-0.029382138
0.33018973,0.3095392
-0.1871578,-0.13532908
-0.06395151,-0.080114335
-0.27249494,-0.31909937
0.067681395,0.04513145
0.16281484,0.1744059
-1.130964,-1.1012112
-0.037837975,0.0016658232
0.0021035804,-0.013291089
-0.009167083,0.0022344477
-0.083913624,-0.30457717
0.48791915,0.37102643
-0.065682426,-0.058511723
-0.0077449717,0.001652915
-0.012437876,-0.036145695
0.0039004104,0.045758363
-0.44770247,-0.39620665
-0.34559724,-0.54337835
0.38495126,0.36026037
-0.013843683,0.049617775
0.6548736,0.71079016
0.45737958,0.21921818
-0.73722374,-0.62852716
-0.48647377,-0.45325714
-0.023258742,0.0018986011
-0.009977766,0.0076195635
-0.05297079,-0.053286552
0.021410994,0.03943718
0.045145035,0.07639802
-0.011799733,-0.018320188
0.010262145,-0.0005264435
-0.005536234,-0.00804989
0.17874068,0.15774982
0.25678426,0.28076875
-0.7178462,-0.74352676
-0.28080344,-0.26777387
-0.07607812,-0.090614654
-0.07684557,-0.063727885
-0.4142416,-0.37635532
0.19762433,0.17796667
0.08850452,0.11172718
-0.054584473,-0.028489448
0.12065832,0.07570344
0.2440978,0.2940679
-0.018452505,0.011962354
-0.03249407,-0.025828384
0.085921176,0.100128226
-0.0635159,-0.034406558
-0.00012253085,-0.017603075
0.06537959,0.06406634
-0.5346483,-0.5663708
0.36229676,0.31071925
-0.0046333056,0.010842594
0.0052633844,0.003086865
0.08766578,0.15881008
-0.24101877,-0.23430176
-0.02881261,-0.033600997
-0.05289936,-0.027785793
0.6831928,0.63130563
0.084920466,0.07762205
-0.122324765,-0.10863948
-0.088184156,-0.06619686
-0.6998831,-0.841786
0.40029585,0.44164407
-0.041232713,-0.06738635
-0.029963594,0.0184469
-0.007593866,-0.005678418
-0.0052346596,0.00029796362
0.21650025,0.13604833
0.48151848,0.4051501
0.054699328,0.057090428
-0.1265674,-0.12473706
0.013086399,0.0007568113
0.015198596,0.016285129
-0.10741331,-0.07078547
-0.08466365,-0.06921154
0.058697924,0.037857626
0.051381387,0.075016946
0.08193164,0.065505445
-0.082321964,-0.06250055
0.6206312,0.7110465
-0.29315314,-0.28420445
-0.28222278,-0.34044364
-0.5660565,-0.5294981
-0.00089537015,-0.04299189
0.036988854,0.046291143
-0.7150739,-0.6904411
0.62804663,0.5776946
0.24858154,0.27424267
-0.47326905,-0.50296474
-0.36713436,-0.32734764
-0.056603543,0.06608203
-0.01631985,-0.014120398
0.06976034,0.06605962
0.28321072,0.28464293
0.32284328,0.35804337
-0.023848608,0.0006454275
-0.12911901,-0.09102662
-0.164112,-0.15671934
-0.015629848,-0.0015192963
1.3404771,1.2969264
0.5494368,0.61334175
0.02094093,0.038786642
-0.014319813,-0.021617435
-0.044939034,-0.007561361
0.07525073,0.10050474
0.06983703,0.09735182
0.39951718,0.07790178
-0.00023973138,-0.0032123732
0.0036944328,0.01289935
0.03120954,0.07677679
-0.071647406,-0.077799946
0.0048428513,0.0026155722
-0.010311151,0.00012569502
-0.30542758,-0.26385325
0.08538538,0.13339373
-0.0037606764,0.026368866
-0.014060165,0.006151192
0.0325369,0.05287363
-0.06371321,-0.048460413
0.04955872,0.26498502
0.03723942,0.055224814
-0.039287858,-0.020675855
0.04490844,0.046090275
0.18821877,0.16871382
-0.121970475,-0.20295021
-0.15343106,-0.07870413
-0.52490985,-0.40693164
-1.1990577,-1.2496893
0.31020904,0.24287845
1.0987356,1.0723201
0.02100557,0.0982389
0.031510886,0.021755846
-0.07258472,-0.02374753
-0.020722017,-0.028975688
-0.02527048,-0.053047832
-0.5137672,-0.52961355
-0.1537677,-0.14638123
-0.00550129,-0.0037067037
-0.015842356,-0.015003204
0.14550123,0.12558001
0.5439617,0.6454848
-0.038557366,-0.00014989823
-0.5039841,-0.5109453
0.00073089707,0.020115301
-0.0020033158,0.005277656
0.69271183,0.6887169
-0.08500819,-0.17248902
-0.04446987,-0.022522185
0.008441536,0.03455724
0.03551825,0.048595678
-0.09501509,-0.08119798
-0.022897169,-0.006688074
-0.11864816,-0.08218151
-0.03509164,0.06768218
-0.1637792,-0.15506709
-0.95770097,-0.34919503
-1.3284198,-1.0057822
-0.21364996,-0.20361792
-0.14394511,-0.14368397
0.017303323,0.0333844
-0.09850026,-0.103091344
-0.58021545,-0.5145687
1.2376375,1.1190326
0.23644131,0.23533829
-0.073840044,-0.0337156
0.0026898747,-0.008365862
0.0015819357,0.038301304
0.2508521,0.1832959
-0.055614486,0.109102845
-0.022319976,-0.019001827
0.05736778,0.04448403
-0.009296912,-0.016602516
-0.005376897,0.0038294792
0.1537676,0.254778
-0.17551354,-0.15506117
-0.8829318,-0.7628963
-0.83609223,-0.6961693
0.18930101,0.19047332
-0.9932622,-0.86505693
0.0034567101,0.025295805
-0.0064275935,0.015758552
0.21454811,0.23137179
-0.02028669,-0.04758771
0.18642822,0.17345735
0.047084063,0.035509538
-0.041457646,-0.07054966
0.101162486,0.10708268
-0.70120645,-0.60469246
-0.7546869,-0.8146378
0.032664537,0.013252266
0.0038886322,0.016311489
0.09438526,0.04942963
0.18308324,0.2158988
-0.617835,-0.39138865
-0.9944086,-0.9131288
0.0071581043,0.006831227
0.03884227,0.042825904
-0.058308184,-0.056035757
-0.04971821,-0.029605046
0.19926792,0.20364527
0.103346676,0.026206844
0.24229962,0.24570094
-0.1901969,-0.20709737
-0.10849923,-0.119817264
0.050715655,0.044588923
0.18780315,0.17418753
-0.11280762,-0.111657366
0.12685691,0.13434272
-0.07169413,-0.051422726
0.009704697,0.070632875
0.11587395,0.23254588
-0.41928113,-0.35366035
0.36390194,0.35730532
0.28757855,0.28577316
0.15873875,0.19686243
0.11799233,0.1219916
-0.00023295346,0.032356087
0.10299711,0.09076485
0.28826112,0.31611654
0.0119230645,0.051825594
0.008577434,0.019275535
-0.8167863,-0.77907425
-0.050776128,-0.007522911
0.8684168,1.0422745
-0.3874176,-0.37038165
-0.16534632,-0.22084129
-0.12240651,-0.12365097
-0.3711704,-0.3991993
-0.16798824,-0.21471241
-0.20649746,-0.20097166
-0.0018656917,0.0860744
-0.2909954,-0.20881318
0.015903551,0.15161923
0.0618984,0.0059901197
-0.17604333,-0.21618715
-0.8972156,-0.812608
0.017144023,-0.009963468
-0.09156498,-0.13424042
0.12402971,0.08015883
-0.032231797,0.02832403
0.46480942,0.49831685
-0.017364714,-0.018590387
0.014561034,0.039920468
-0.48423234,-0.5300305
0.8434552,0.95005876
-0.033821408,-0.016016193
0.11340065,0.19395858
-0.2736044,-0.38000432
0.52788776,0.54014546
-0.0108662825,0.004469064
-0.0035062395,0.016713701
0.007258716,-0.0019283997
-0.03631364,-0.014719114
-0.24816611,-0.24051122
-0.11123557,-0.12691268
0.10528974,0.08584147
0.302363,0.30780908
0.05930647,0.007902993
-0.078679934,-0.09491964
-0.7334269,-0.6189284
-0.65936595,-0.59136784
0.2461271,0.17315762
0.4797598,0.5473957
0.040396936,0.020434782
0.03832258,0.07032078
-0.19824806,-0.19106197
0.46774757,0.34544274
0.57158154,0.5894557
0.41256732,0.44052055
-0.29295868,-0.15772562
0.41350836,0.34870523
0.002661541,-0.024376083
0.0127684735,0.013647523
0.025690395,0.073773995
-0.09441512,-0.08164619
-0.7467571,-0.97908145
-0.3265589,-0.4652359
0.11680017,0.0778266
1.2390814,1.2141777
0.013647204,0.013583131
-0.014859838,-0.0062377453
0.07390895,-0.030371875
0.5813076,0.64037746
0.035786986,0.10443414
-0.14430489,-0.052783377
-0.56565404,-0.470887
-0.31743562,-0.28053996
-0.63123685,-0.93172
-0.28258684,-0.37724522
-0.86057186,-0.88326305
0.85473,1.0321181
-0.075070515,-0.045587778
-0.10290923,-0.11994142
0.21057725,0.15733886
0.09528312,0.06321981
-0.0012399136,-0.011184783
-0.0047908626,0.00786563
0.3246672,0.40388513
0.05327476,0.11290925
-0.04018109,0.014530164
-0.09599673,-0.13985103
-0.33915985,-0.3338151
0.37407154,0.33002403
0.16164313,0.17990439
0.28343248,0.31025624
-0.051787548,-0.052938588
-0.600525,-0.53432447
-0.0675629,-0.06811421
-0.33850253,-0.32296473
0.33507866,0.31980807
0.017011415,0.032694355
1.3376807,1.322922
-0.8536153,-1.1331491
0.87992024,0.75486195
-0.43335226,-0.4146567
0.016821742,0.0061241793
-0.039671835,-0.00453946
-0.94097817,-0.9198538
-0.60679805,-0.49720624
0.44227803,0.46878305
-0.2285391,-0.25263244
0.23737222,0.25217128
-0.6802847,-0.6361558
0.013653397,0.049870938
-0.32834578,-0.3052004
0.14390808,0.07599358
0.06838916,0.32534033
0.1283314,0.19399166
-0.15979151,-0.2597796
0.04162056,0.042641982
-0.008251864,0.009851873
-0.17210254,0.28690916
0.959087,0.7259274
0.48450947,0.41349554
0.10514222,0.107703924
-0.043536756,-0.0070076967
0.060932845,0.096937895
0.39547825,0.3747816
0.7077329,0.70372635
0.028420424,0.028115418
-0.040839307,-0.09774102
-0.10147318,-0.031432424
0.027200412,0.027118959
-0.85671175,-0.98070145
0.14552675,0.119483724
0.043462038,0.043904115
-0.033036582,-0.008872755
-0.16711144,-0.19216508
-0.25564536,-0.22729407
-0.056242336,-0.042979162
0.03994794,0.034674488
0.020380367,-0.030240726
0.0737412,0.06411964
0.0019215527,-0.01951502
0.035886988,0.013299186
-0.41830453,-0.4266942
0.3692754,0.27601355
0.03201697,0.031274136
0.0027164745,0.002052553
-0.039894883,-0.05788725
0.043066993,0.051451597
0.0053835907,0.02063336
-0.030288817,-0.037957076
0.07973557,0.05269558
0.0034348082,0.012736585
0.8032098,0.7172626
-0.18957525,-0.055369906
-0.08168978,-0.107825145
-0.15483254,-0.12771632
-0.02658172,-0.020829065
-0.013230277,0.011867508
0.1964056,0.109205216
-0.41622776,-0.40503266
0.049215082,0.04862604
0.101573855,0.090053454
-1.1116709,-1.0082679
0.36980516,0.22570655
-0.12770835,-0.14251387
-0.22183314,-0.1797122
0.081986144,0.056374304
-0.122629926,-0.08482285
-0.01274853,-0.028618723
-0.0001558826,0.010345653
-0.22635472,-0.39214507
-0.9027577,-0.8845046
-0.034758408,-0.048359197
0.019750303,0.0328936
-0.050582048,-0.16595119
0.6546962,0.64283466
0.32886875,0.3220035
0.34665862,0.30590284
0.0030805625,-0.0164521
-0.013855724,0.0028708577
0.046613455,0.0473057
-0.035572127,-0.028340403
0.7584052,0.31514928
-1.3027383,-1.0387094
-0.14815468,-0.12135884
0.6962632,0.753395
0.00076393003,-0.013638961
-0.0032052947,0.012730572
1.4001259,1.482091
-0.0064983144,0.09462102
-0.13075665,-0.21456377
0.5709595,0.5844349
-0.029866312,-0.04387452
0.21716234,0.25397944
-0.46404248,-0.44333306
0.40621746,0.49754488
-0.1305269,-0.1640508
0.30446905,0.31372213
0.0033686892,-0.05110089
-0.10346089,-0.070529655
0.65682983,0.55549943
0.6169486,0.6932184
0.67213744,0.43154848
0.71420276,0.55196655
-0.98943186,-0.96501905
1.2291465,0.8461515
0.04115185,0.043854475
-0.08438137,-0.09015665
0.165647,0.117237255
-0.059512973,0.04004083
-0.02659652,-0.0061611505
0.0025972843,-0.0008439198
0.57627285,0.66302085
-0.39122087,-0.33454728
-0.38624018,-0.43371186
-0.34477186,-0.36285865
0.024131617,-0.01670654
0.0063001094,0.028964281
-0.3416837,-0.27641693
0.57084787,0.5448887
-0.058505118,-0.040544692
0.0007147691,0.0024937876
-0.021973785,-0.03655945
-0.0018191144,0.0107473545
0.06789315,0.041125767
0.039478496,0.03131317
0.54520744,0.53234214
0.676362,0.5683433
-0.017811699,-0.03872996
-0.016509123,-0.029074956
0.02695708,0.050208747
-0.015369407,0.028565768
-0.57543135,-0.46503812
-0.14025542,-0.17193061
-0.029950038,-0.06766777
-0.0076353317,-0.040798962
-0.4192617,-0.381389
0.6900897,0.3927768
-0.7314904,-0.43538743
-0.3619828,-0.2637173
-0.003085055,-0.03546697
-0.34947762,-0.114606656
0.68841124,0.5387243
0.50100684,0.5577646
-0.40451834,-0.36955512
-0.078886725,-0.0723465
0.015596218,0.0055391453
-0.07629415,-0.046546828
-0.03291478,-0.018892508
-0.023093453,-0.025674183
-0.22050789,-0.18352208
-0.084007256,-0.03300283
-0.18026091,-0.20557874
0.0047755004,0.031767808
-0.039323036,-0.057605144
-0.41057813,-0.33572984
0.85045606,0.82005197
0.08133699,0.10374498
0.18448189,0.16028064
0.20763534,0.2381998
-0.009818201,-0.044284027
-0.010912094,-0.013271082
-0.08058153,-0.09088564
-0.13807443,-0.1327789
-0.05324623,-0.079705924
-0.026873952,0.008742694
0.061710086,0.052341867
-0.045634963,-0.033197284
0.092364475,0.058380213
-0.005338632,0.011085741
-0.005643987,-0.0381431
-0.3601582,-0.35597083
0.049263373,0.038142197
0.013603838,0.018224526
0.16215186,0.24142683
0.024932245,-0.0022964925
-0.2636166,-0.56058395
0.44188976,0.54446936
0.77591676,0.71247184
-0.5690184,-0.44915777
-0.19493023,0.042756304
-0.693383,-0.46534348
-0.35235986,-0.3954483
-0.18404567,-0.08178134
-0.5444081,-0.4805294
-0.7675841,-0.709385
0.278781,0.24692412
0.13613868,0.16956066
-0.04646419,-0.024320744
0.08601054,0.13300434
0.0001916493,0.021300437
0.0045635356,0.018154372
-0.85499704,-0.6965516
0.10881752,0.05141209
0.58562195,0.5921536
-0.039118413,-0.113911435
-0.016300557,-0.02028875
0.6674586,0.6163202
0.008856716,-0.0051970086
-0.1376974,-0.1184543
-0.18556204,-0.1762097
-0.14745826,-0.16580908
-0.37747866,-0.42171794
-0.532,-0.5516109
0.011486264,-0.0031445501
0.090146154,0.09475613
0.14676744,0.1404589
0.6615227,0.6635706
0.032347225,0.030838195
-0.03864809,-0.014889602
0.009554144,0.09819459
-0.09987883,-0.16697627
0.017413653,0.05655179
-0.04433993,-0.011014093
-0.5485042,-0.54603356
-0.04839929,0.28374076
-0.11671884,-0.13702622
0.62315446,0.6206418
0.6355288,0.6098195
-0.52325594,-0.514189
-0.29905492,-0.43158358
-0.5497564,-0.6599958
-0.058523893,-0.07568898
0.06992523,0.10666181
0.058997877,0.06401754
-0.026770763,-0.0041043498
0.006946734,0.010920796
-0.018327469,-0.0018626973
-0.08320581,-0.08229604
0.08892159,0.07894942
-0.04792118,-0.026125543
0.08357677,0.07592343
-1.0368214,-0.9570279
0.09942035,0.08179331
-0.19155581,-0.16875675
-0.042238366,-0.071468964
0.42592597,0.488961
0.6328812,0.7489759
-0.08537296,-0.10351776
0.15021557,0.17899773
-0.0018569271,-0.0075019235
0.0061941836,0.026208322
0.16138373,0.14021887
0.6253196,0.47825187
-1.4571478,-1.4222918
-0.5179964,-0.52854353
-0.07340157,-0.040659413
0.052287526,0.12252134
0.44901264,0.45984772
0.27076608,0.2676055
1.0739999,0.9487084
0.60748875,0.46436918
-0.17061323,-0.08792319
0.16071704,0.12769392
1.0836831,1.1452959
-0.004530891,0.119685754
0.020236254,-0.00026047602
-0.0371081,-0.0037783496
0.021737877,0.012516668
-0.035067685,-0.025151595
-0.04716661,-0.038563274
-0.16152939,-0.13863745
0.2814853,0.35588798
-0.16181412,-0.09367593
0.5627813,0.60083735
0.09142302,0.11505783
-0.023816306,-0.024089277
-0.0006133558,0.019337099
-0.0061662905,0.11286093
0.5637584,0.585006
0.013000796,0.04821408
-0.07900662,-0.07581909
1.0842216,1.0613136
1.1405945,1.1311963
-0.06472413,-0.08420999
0.13982522,0.12029396
-0.06539257,-0.0100253895
-0.529421,-0.4094429
0.32570398,0.3527805
0.49124128,0.49345806
-0.60966426,-0.24880226
0.021465845,-0.35609308
-0.033206835,-0.07683511
0.10061237,0.04918521
0.0048264735,-0.016222514
-0.0012797809,0.015750807
-0.74487287,-0.69761086
0.69854414,0.71084267
0.45267183,0.5813265
-0.063929215,-0.083008476
-0.0769395,-0.05661202
0.07490026,0.07477261
-0.21362871,-0.26508683
0.35322878,0.34404832
0.13101864,0.13412546
-0.044547345,-0.046094544
0.1272713,0.1561985
0.1670194,0.16881722
0.037877638,0.03251915
-0.0021042014,-0.021727163
0.009612525,0.010803108
0.02569718,0.02492189
-0.19222194,-0.19686343
-0.09484673,-0.108962454
-0.091817856,-0.0851213
0.038715146,0.053019654
-0.05827193,-0.062673055
-0.043461513,-0.011381008
-0.027140139,0.014387958
-1.8244758,-1.795169
-0.3511597,-0.3311975
0.05247581,0.10860851
0.024229467,0.017839221
0.013252348,0.014537994
-0.026676293,-0.009539649
-0.014891591,0.011434805
-0.048081025,-0.06333579
-0.054330055,-0.023278113
-0.040772785,-0.03589419
0.03299062,0.03355374
0.17949109,0.09960426
-0.68772143,-0.6126764
0.05984275,0.050762992
-0.020690035,-0.01460968
0.023403613,0.056573503
0.115845576,0.11476621
0.017939253,0.024335299
-0.0063013183,0.008704029
0.0047514965,-0.0022191813
0.013440748,0.013384987
0.06701697,0.084733725
0.05168374,0.0527094
0.0057687573,0.00024142151
-6.541586e-06,0.026399098
0.33425578,0.31341615
-0.6813254,-0.51989305
-0.25480205,-0.2763684
0.29981393,0.23088783
0.4386641,0.35025275
-0.021967238,0.01717247
-0.011628603,-0.033199564
-0.03299169,-0.024717037
-0.02968549,6.4107124e-05
0.011874769,0.036666237
0.001504505,0.012637685
0.0021219852,0.0048370324
-0.28836074,-0.42800376
-0.022260778,0.07326651
-0.3930769,-0.3873135
-0.2573395,-0.30801162
0.0051162965,-0.022426892
0.0035635515,0.003416136
0.16170888,0.23930688
0.35194314,0.38432688
-0.5834603,-0.5769921
-0.33522147,-0.33292827
0.38037363,0.4071413
0.21937694,0.2126399
0.0045419196,-0.025086062
-0.15560238,-0.14622387
-0.026238302,-0.03025715
-0.028325662,-0.026297472
-0.21258587,-0.31706476
-0.55837965,-0.4463458
0.015264099,-0.03324009
0.059527494,0.056226015
0.13495387,0.10341732
0.17579623,0.18694367
0.60568726,0.60179704
-0.112648666,0.0067790374
0.009038702,-0.013599777
0.025791133,0.013786245
0.8528707,0.74233335
0.6799862,0.6885692
-0.08206061,-0.10133492
0.02275359,0.02807714
0.120658726,0.11426936
0.05195892,0.07043316
0.058556594,0.07767967
0.5983316,0.5239095
1.2089316,1.0828506
-0.13906151,-0.07301409
-0.45776695,-0.46203965
-0.1429362,-0.163309
-0.002949239,-0.004540398
0.012713624,0.043837417
0.04486887,0.11553902
-0.74559844,-0.73834985
0.17516047,0.13806061
-0.07397976,-0.0391163
0.08519558,0.027027683
-0.11598529,-0.12113732
-0.4212632,-0.4262218
0.3278595,0.32480395
-0.013081147,-0.007856311
0.020364463,0.021818437
-0.034322,-0.036605913
-0.01274006,0.051527016
0.0374578,0.03385255
-0.0065694265,0.0017627291
0.011774212,-0.009286471
-0.12094845,-0.0945612
0.029494122,0.042512782
-0.028260699,-0.01897351
-0.051527575,-0.10689422
-0.012252658,0.019436248
-0.0075896187,0.005931341
-0.08593975,-0.07098079
0.14388376,0.11890315
-0.078349635,-0.087094665
-0.01221578,0.036652897
-0.0062289485,0.03396739
0.45740986,0.5342977
-0.08198036,-0.045754775
0.07731836,0.08482055
-0.047098886,-0.031883683
-0.050922845,-0.09418395
0.64228046,0.62527347
-0.029862445,-0.021683622
0.041999266,0.100489296
-0.2821683,-0.2567811
0.053380005,0.022294033
-0.049446948,-0.062637374
0.097493306,0.18407038
0.0047467942,0.02388286
-0.022750882,-0.0268793
0.31302637,0.4708259
0.23173502,0.036725126
-0.10747346,-0.119531214
0.026161378,0.03624006
-0.009944858,0.0040925713
-0.013054589,0.023789205
0.0016052676,0.0037057826
-0.040614963,-0.013670828
-0.08920204,-0.13373233
-0.061492972,-0.04289931
-0.005041143,0.012814014
-0.011736897,-0.012947943
-0.009755995,-0.054613337
0.4920694,0.47125152
0.00066192704,0.0067959167
-0.0012237753,0.03505155
-0.03478423,-0.026282143
-0.06834177,-0.031285014
-0.059839457,-0.011316562
0.67664564,0.7174687
-0.02958249,-0.027553411
0.0034621751,0.016891249
0.50615907,0.4137334
0.4275819,0.4018634
0.0062753605,0.23009276
-0.08054374,-0.05861704
0.2897277,0.2723503
-0.147593,-0.13148756
-0.26758158,-0.3030164
0.26642722,0.27472228
0.2710101,0.2111603
-0.24769822,-0.15246806
-0.35777256,-0.34401357
-0.59656835,-0.5256181
0.023798198,0.026518455
0.23175323,0.26563808
-0.20415711,-0.21097454
0.18461025,0.20434351
0.86152107,0.7879057
-0.50936854,-0.6482402
0.05007089,0.03199985
-0.15761808,-0.12345056
-0.09564706,-0.14325222
0.80199456,0.79812706
0.26983607,0.31696534
-0.7891507,-0.6704521
0.24338189,0.25372845
0.009163993,0.032526337
0.1217344,0.15283707
-0.009912055,0.033168934
0.4304764,0.33518082
0.07778934,0.08342645
-0.05971261,-0.066358596
-0.03280914,-0.0041310303
0.022210913,0.0014726936
-0.02759332,-0.020165402
0.08278638,0.039443433
-0.29615694,-0.32298434
-0.019370722,0.041166373
0.24783096,0.2803853
0.49440095,0.5886225
0.4084525,0.39902365
-0.0050564297,0.005049647
-0.0145045165,0.0031229816
0.5169291,0.5516116
0.14063711,0.20042777
0.6838858,0.5275306
0.81055224,0.7417322
0.028870013,-0.0006788981
0.013362869,0.013872225
0.1399197,0.07179621
-0.6934733,-0.61929756
-0.021478772,-0.0033170264
0.006670261,0.024170823
-0.008562492,-0.010650212
0.046676345,0.03749643
0.019683871,0.04912614
-0.10917997,-0.09054439
0.6839093,0.72916436
0.39998406,0.39127892
0.0071642147,0.023420803
-0.019402009,0.00690262
0.90089464,0.85523194
0.1075064,0.115787745
0.08175547,0.1067325
0.0042589987,-0.022805866
0.013282693,-0.045328915
-0.039750457,0.0058328807
-0.14886534,-0.16836634
0.24743214,0.38096845
-0.00051795563,-0.0018858258
0.01575657,0.05108745
-0.05911234,-0.0533228
-0.16222876,-0.14101535
0.03778023,0.039717246
0.14508304,0.19575882
0.025678635,0.007005837
0.036291342,0.044250917
0.21532233,0.32355243
-0.21517015,-0.18094826
6.5743356e-05,-0.022176106
0.0025907839,-0.0049142316
0.7519585,0.7373972
-0.61984736,-0.5109183
-0.5374028,-0.49011344
-0.3774907,-0.3462621
0.106733814,0.10165995
0.10229425,0.10906435
-0.01561208,-0.0018821147
0.0018592818,0.009633724
0.01924558,0.06963974
0.20498824,0.15957569
0.22820684,0.25864497
-0.514105,-0.4988373
-0.018116504,-0.01746128
0.00700606,0.029415429
-0.6977261,-0.61873174
-0.8077967,-0.86112493
-0.12145174,-0.1741213
0.23971468,0.23303185
-0.013492215,-0.09462966
0.36580497,0.35766122
-0.071660295,-0.071018785
-0.0018227298,0.003891699
0.11884569,0.0915287
-0.3892201,-0.3756675
-0.36605006,-0.32459807
-0.8393753,-0.8334528
-0.3510667,-0.28991753
-0.19016822,-0.25057688
-0.077978685,-0.13729776
-0.013161703,-0.041848775
-0.047592998,-0.049968224
-0.024325121,0.0065618213
-0.21054567,-0.17882222
-0.22431898,-0.22868901
0.06357898,0.06193955
-0.17129481,-0.14252575
-0.05649805,-0.10611407
-0.18899074,-0.16795382
0.0007884826,-0.0021638914
0.038159315,0.043144163
0.5872413,0.434703
0.05932254,0.06842895
-0.15548143,-0.20863518
-0.17347082,-0.2387288
0.034406435,0.02898153
0.017868634,0.002630461
0.17835647,0.22953306
0.21490419,0.21013945
0.881186,1.0620042
0.576401,0.60207283
0.12282061,0.100009665
0.036045127,0.040265936
-0.17343207,-0.13412622
1.413915,1.3159127
0.014765047,-0.09804715
-0.38895148,-0.40365767
-0.007286541,0.010775394
0.026204426,0.033113007
-0.0045292424,0.0076235896
0.14357711,0.172465
-0.016359422,-0.01242106
0.007980999,0.012008395
0.034771815,0.014285406
-0.00028971498,0.0065813325
-0.0234356,-0.0065085683
-0.04600267,-0.037904814
0.0067855557,0.020024054
-0.028976927,-0.019985314
-0.46173412,-0.47987872
-0.28506857,-0.3013611
0.028469842,0.044400726
0.023930717,0.027621783
0.29383266,0.32417163
-0.62785655,-0.5819442
-0.040059835,-0.036329854
0.0053295353,0.018890228
0.08642683,0.15083371
0.44007713,0.42824182
0.19105348,0.19012967
0.10602026,0.13872963
0.23389181,0.17853862
0.01556988,-0.19875549
-0.17117137,-0.1937793
-0.08994405,-0.076057926
-0.104274035,-0.053531915
0.111507535,0.15357834
-0.45234936,-0.47460735
-0.83193386,-0.82690996
-0.091636166,-0.048389025
-0.13610625,-0.09710257
0.04428037,0.02949055
-0.26002637,-0.23018944
0.087483495,0.082316
-0.22109616,-0.22053342
-0.005755958,-0.0030005674
-0.0050482345,0.002032388
-0.8548613,-0.8851019
-0.021148618,-0.005575508
0.8675897,0.85921806
-0.84736705,-0.7654586
-0.14775714,-0.13216351
-0.19075936,-0.013577975
-0.030167583,-0.031496666
0.009136202,0.023199327
0.0021564246,0.008400243
0.1378407,0.16181125
0.11791544,0.11049282
0.31907332,0.30310246
-0.35969368,-0.37794822
0.36135694,0.32725492
0.79236084,0.66686445
-0.30773896,-0.32661262
0.0061691743,0.0062647513
0.005457381,-0.002528742
0.4610507,0.41919333
0.5867169,0.58369124
-0.5388262,-0.48795286
-0.54992557,-0.5445652
-0.12495348,-0.104591064
-0.25196797,-0.20798773
-0.06355382,-0.06745115
0.012865448,0.030035418
0.14610963,0.1367473
-0.03898089,-0.0690185
0.22348742,0.30305606
-0.93459857,-1.031367
0.1580091,0.13117735
-0.012291856,-0.07470419
0.8469826,0.8948779
-0.25077027,-0.15353471
0.62243605,0.55877304
0.33205152,0.31971276
0.10178538,0.11707967
-0.17101522,-0.1621081
-0.025195494,-0.032107674
-0.006383921,-0.013454758
0.011256058,-0.0042241765
-0.022242095,-0.015968185
0.36806872,0.33478022
0.1745657,0.24156171
-0.025623258,0.004003074
0.062102795,0.052364327
0.017006435,-0.008184335
-0.025247918,0.0006269291
0.1351762,0.11479114
0.09972778,0.15263298
0.4125444,0.320466
0.0069400603,-0.00890395
-0.093678795,-0.12647024
0.019865645,0.07461188
-0.16454275,-0.1801258
-0.124966905,-0.16857684
-0.016286466,-0.03627705
-0.018425316,5.8859587e-06
0.30357227,0.2912589
-0.15887074,-0.10456546
0.0077636247,-0.0031915484
0.0074866056,0.015569713
-0.06553407,-0.44973385
-0.114858784,-0.06645536
0.03407517,0.022521537
-0.23884124,-0.30804777
0.26119322,0.26426068
-0.86627895,-0.8668533
-0.22280991,-0.24556239
0.14606503,0.13727576
0.08521278,0.10072634
0.15686947,0.1175903
1.2223558,0.9517311
-0.14009883,-0.1740081
0.0876454,0.057533372
-0.12369407,-0.119428486
1.2122782,1.0937945
-0.30045217,-0.27824527
0.052999176,0.18740931
0.025428813,0.087308295
0.126732,0.13544275
0.13281591,0.1204987
-0.019915953,-0.05192765
-0.015198203,-0.002944246
-0.2585923,-0.21662718
-0.5633836,-0.57243854
0.034594156,0.015177107
-0.0023396458,0.028883055
0.06289796,0.48840457
0.30148524,0.5951782
0.01218995,0.016332176
-0.011211501,-0.0048398413
-0.30191046,-0.31926185
0.14196107,0.14350857
-0.053303204,-0.050845236
-0.009155781,-0.006744463
-0.5726162,-0.5709603
-0.4402053,-0.40628976
-0.3335606,-0.3399094
0.015284406,-0.054016523
-0.053597186,-0.04748604
0.06266233,0.07120663
0.015649043,0.029158514
-0.05238025,-0.035606295
0.04994414,0.036120493
-0.118480325,-0.11947696
-0.157614,-0.23508826
0.57564455,0.5020512
0.1665146,0.24020046
0.86618596,0.87628424
-0.015927332,-0.05018624
-0.26140296,-0.24760768
0.7860975,0.78186727
0.7640435,0.80032915
0.010839992,0.016642718
0.00791499,0.022243079
0.05966515,0.060230743
-0.0845003,-0.057781167
-0.027851421,-0.029072223
0.038015697,0.030068003
0.0122838775,0.018788584
0.008543815,0.025272556
0.5111315,0.46086746
1.0150201,0.9499143
0.04711443,0.022335187
0.030654382,0.017478794
-0.013045837,-0.017559903
0.0037452863,0.008636251
-0.37494084,-0.25565273
0.21060577,0.12095368
-0.5904677,-0.59319115
0.07724955,0.07803755
-0.03925565,-0.020000478
0.03168372,0.05286706
-0.08232673,-0.08926551
0.004951182,0.017091691
-0.18282762,-0.23563093
-0.12844944,-0.18083023
0.0010624938,0.025087673
-0.0601554,-0.039921395
0.4210533,0.5618859
-0.11145904,0.0115051195
0.0074579073,-0.009447771
-0.020020304,0.014433645
0.7307298,0.5811002
1.0244298,1.0221307
-0.86012596,-0.889356
-0.058295727,-0.09825973
0.020831138,0.037314504
-0.06785965,-0.07723229
0.055363044,-0.0059879757
0.030011188,0.054047126
0.0283878,0.031551383
0.04850895,0.070699796
0.3970933,0.37634626
0.17020974,0.17166324
0.008404734,0.026579857
-0.048201233,-0.09114533
-0.006948442,-0.015600244
-0.00090221077,-0.009741619
0.008143306,-0.0041800216
0.004472065,0.06070154
-0.034112263,-0.021268288
-0.13334614,-0.11447927
-0.4353361,-0.39330995
0.23957781,0.2674964
-0.015088052,-0.017723944
-0.01130277,-0.025351979
0.0308366,0.0068206647
0.112700276,0.10567917
-0.009581458,-0.018985122
0.050484885,0.06297628
-0.0060817488,0.024558295
0.029289044,0.048304074
0.1302897,0.062252395
-0.05810006,-0.062037785
0.032406025,0.0038072653
0.030324671,0.01949839
-0.16660814,-0.18246779
0.328886,0.28456548
-0.020567277,-0.01550325
0.06645953,0.051671874
-0.16251512,-0.1452027
0.11660403,0.13478436
-0.43760768,-0.45086485
0.17764238,0.17021568
0.17153302,0.17138276
0.07487807,0.08008399
0.4252333,0.28854614
0.6893251,0.6901661
0.24469921,0.29401624
0.39547536,0.90865386
0.06697652,0.0631516
-0.0055965963,0.002510395
0.84900796,0.64729923
-0.2457285,-0.23960584
0.17911765,0.12462255
0.25900742,0.26874542
-0.034961235,-0.030690301
0.009503551,0.0133706
-0.012593068,0.031750124
0.037041314,0.018058836
-0.08363051,-0.06855923
0.043889422,0.023937542
0.08940993,0.074224584
0.040220376,0.06843309
0.30840632,0.2948004
-0.78577656,-0.65290445
0.028424397,0.0011506436
-0.00955913,-0.0026331544
0.15361117,0.08141959
0.1633575,0.27932385
-0.05937911,-0.1222934
0.35429692,0.3986416
-0.09173943,-0.13989583
0.6889987,0.66418934
-0.018443184,0.036891937
-0.24259959,-0.18794414
-0.00092506595,0.0027030255
-0.038817327,-0.0120085105
0.30355605,0.3684452
0.51901764,0.4647055
-0.70667267,-0.7445495
-0.45495853,-0.36148918
-0.0064971726,-0.0267826
0.08416694,0.05569367
-0.019664947,-0.0318143
0.10091227,0.09550662
-0.00083422463,0.025786288
-0.13990247,-0.100506485
0.024563193,0.028608726
-0.12238113,-0.0887065
0.06738446,0.048026703
-0.046607666,-0.010227339
-0.041081123,-0.05668835
0.02496301,0.0446136
0.010210486,0.041387316
-0.09399026,-0.08601959
-0.20959401,-0.2667427
0.4564895,0.51655215
-0.011765384,-0.031527556
-0.022721604,-0.0028943159
0.19703609,0.19623144
-0.13044167,-0.12952162
0.17808497,0.145579
0.015431393,0.052066278
-0.0041036354,-0.034925193
-0.019111477,-0.015721302
1.5515227,1.2756776
0.8497795,0.8272059
0.060072016,0.081967145
0.013954464,-0.00975401
0.41822153,0.43143472
0.24321972,0.19794735
0.040332794,0.064409755
-0.2117371,-0.15178254
-0.40341622,-0.34021685
0.30449262,0.30936483
-0.09902112,-0.14983466
0.3831709,0.35939392
0.68745095,0.6859981
-0.5693,-0.51759017
0.13505721,0.13681573
0.22014391,0.2629963
-0.37733737,-0.38304895
0.025136998,0.047293536
1.3784313,1.0735283
-0.09291338,-0.10421811
-0.36105216,-0.42066735
-0.77764606,-0.7684263
0.04886166,0.071519785
0.009955128,0.05493717
0.0055286353,-0.0035160817
-0.23702922,-0.2399526
0.008382439,-0.0117514
0.055676177,0.06651816
0.6611068,0.66653585
-0.3455187,-0.33720565
-0.42052853,-0.44099152
0.17219794,0.21945849
-0.28483683,-0.30849686
-0.19375594,-0.15779454
0.082430005,0.12459421
-0.046424262,-0.01954244
-0.058537558,-0.04419123
0.031848494,0.009188451
-0.1656226,-0.18221441
-0.06420587,-0.02884382
0.026505,0.035154935
0.053085558,0.05881725
-0.002091316,0.0021273661
-0.0011459467,-0.00055141
-0.28628302,-0.25741214
0.22485551,0.2400577
-0.010402899,0.010331757
0.021820638,0.011450246
-0.0035565956,-0.027575547
-0.004681917,0.03863145
-0.03181741,-0.06194282
-0.03336757,-0.03850154
-0.035487253,-0.04765905
0.031579364,0.042131193
-0.037233353,-0.063547015
-0.03250099,0.012448367
0.014706734,0.005725713
0.007823901,0.018795796
0.08644013,0.0521965
0.7152149,0.7557776
-0.03414683,-0.037518576
-0.07260558,-0.034622766
0.057487376,0.02774483
-0.15390101,-0.11939202
0.032159157,0.087275624
0.15268767,0.12088961
-0.016883692,-0.011393882
0.091887146,0.12323258
-0.077739775,-0.0081716925
0.53684294,0.7748649
-0.037540704,-0.06635481
-0.051634982,-0.06086661
0.12264535,0.06531261
-0.55063605,-0.48346224
0.019031633,0.024503145
-0.05141492,-0.046810098
0.05000411,0.06885346
-0.038673073,-0.01497053
0.30306077,0.4037189
-0.23185769,-0.15493985
0.08922097,0.068924226
-0.041179914,-0.040355183
-0.049986407,-0.049244925
-0.013132909,-0.024037763
0.015573582,-0.0147630265
-0.007721572,0.0024001412
-0.09208113,-0.08106945
0.2510366,0.2510489
-0.06657577,-0.060234085
0.12758952,0.137134
0.19818911,0.10788579
0.46764225,0.4724847
-0.1189648,-0.17732024
0.1067027,0.10241683
-0.17402768,-0.33701304
0.05108069,-0.12578484
-0.17352778,-0.2391929
0.33969772,0.205392
-0.15214023,-0.16470417
-0.027475208,-0.047872804
-0.042209398,0.0008832868
-0.12023011,-0.08350766
0.8093393,0.9129764
0.8783353,0.9611443
0.0019159568,0.0073425197
-0.009975682,0.010117818
-0.5227254,-0.5075268
-0.8422258,-0.78711605
0.40684718,0.35751516
-0.11716528,-0.105874225
1.3212789,1.7427431
0.028984766,0.06606177
-0.1101161,-0.08152031
0.019071417,0.020962238
0.084978014,0.06868086
-0.006931209,0.01107987
0.073621154,0.10341142
-0.027104333,-0.030015536
-0.52910024,-0.48499957
0.82871974,0.81447095
0.43796587,0.33676088
-0.76298,-0.7366292
0.29731205,0.23725344
-0.204726,-0.18453032
-0.0026108029,0.036871042
0.021899652,0.026280798
0.7138214,0.6593329
-0.43218786,-0.43913686
0.15376413,0.1361086
0.014167157,-0.00026337057
-1.3617457,-1.3782927
-0.9265995,-1.0142446
-0.24993455,-0.38592455
0.72521985,0.7406403
-0.02444755,-0.0372991
0.021102363,0.017846532
-0.20956084,-0.1707733
0.08317621,0.20882306
-0.019570805,0.068124354
0.06767777,0.06662019
0.016751256,0.02738411
0.018632159,0.051937193
0.5341534,0.6558335
-0.012416372,-0.14680627
-0.014983809,-0.048760176
0.018598882,0.05485614
-0.8256712,-0.7305593
-0.6942757,-0.5187098
-0.5388329,-0.75662494
0.335119,0.34418204
-0.53262186,-0.4640997
0.82272553,0.7932087
0.36899048,0.28707552
-0.46494278,-0.3818326
0.045319714,0.0225276
0.020272184,0.0011345632
-0.025229156,-0.00068508834
0.0048282016,0.020651713
0.0021457812,0.0069675418
-0.17430289,-0.14415361
-0.03178261,-0.011913713
0.02493856,0.02140237
0.01185374,0.016015291
0.018661035,0.021131448
0.0097482,0.004463577
-0.001160312,0.013472505
-0.561655,-0.5840889
0.019103853,0.0050153956
-0.10437385,-0.22027658
0.6042718,0.5696904
1.0963535,1.0153908
-1.2712688,-1.1470642
0.25354362,0.22186321
0.013397764,0.08960063
-0.03688069,-0.01408142
0.07459641,0.088680565
0.002129254,0.0025293618
0.006611161,0.0048395097
0.24307573,0.24834824
-0.09605987,-0.1280945
0.052042045,0.04673167
-0.030642025,-0.019043643
0.7276025,0.67012686
-0.31538457,-0.32332805
-0.06934421,-0.09161591
-0.16657498,-0.123776175
0.34894136,0.33538806
-1.1111609,-1.0782291
-0.008414158,0.008132815
0.17879161,0.18203457
-0.04577147,-0.015207368
-0.02444148,-0.04116271
-0.048422016,-0.049176555
0.02044041,0.05107377
-0.007408685,-0.006692793
-0.2772225,-0.32706863
-0.003522126,0.012937675
0.012948064,0.020464167
-0.016213633,-0.010534516
-0.01025191,0.009956531
-0.18077365,-0.18589033
0.008565962,0.016348395
0.07119503,0.08019462
-0.18771276,-0.19249436
-0.004006596,-0.004197347
0.0003898837,0.015706263
-0.3776199,-0.35111973
-0.07661455,-0.07665911
-0.09100835,-0.10648431
0.06770912,0.072496325
-0.06412241,-0.052582223
-0.01726036,0.0020094924
0.25162363,0.23207839
0.081406415,0.12706423
-0.1504095,-0.17672448
-0.028045237,-0.008076727
-0.018601272,-0.045744088
0.108998075,0.090483606
-0.033223163,-0.021167466
-0.071861595,-0.051236674
0.15696849,0.15613046
-0.054549683,0.043387406
-0.02457008,-0.039705776
-0.021125127,0.0019276701
-0.021143628,-0.03896533
0.05270622,0.052803118
-0.37250406,-0.40511024
-0.45475352,-0.44061685
0.064722,0.1014943
-0.026121024,-0.031982776
0.26426047,0.32669523
-0.35672206,-0.47772375
-0.24366805,-0.26409245
-0.18293163,-0.13499868
0.011656396,0.035843413
0.045213412,0.041308668
-0.23754588,-0.23261645
-0.181188,-0.18744552
-0.24915627,-0.2634156
0.21764636,0.17547184
-0.0063291765,-0.017907646
0.27182728,0.30689034
-0.13981798,-0.06929994
0.2963849,0.26834744
0.0004176161,0.00112845
0.10933791,0.104017414
0.011294829,-0.008673176
0.20654571,0.22567624
-0.2373955,-0.20690167
0.09474753,0.12723877
-0.0668356,-0.06677666
-0.015320892,0.0074801855
-1.056009,-1.2501286
-0.018161958,0.0018190145
0.45350462,0.44260666
0.18403858,0.18007997
-0.22934213,-0.24735802
-0.12980367,-0.114020884
-0.38254845,-0.5003346
-0.80477875,-0.73668206
-0.1643396,-0.15511753
0.14446393,0.14718975
-0.017233908,-0.09580711
0.7347242,0.74074197
-0.20578533,-0.18851094
0.12389912,0.122081175
0.008525176,0.0063866843
0.018470153,0.040212344
0.7031624,0.5517633
1.0518757,0.9442371
0.30534786,0.26366544
-0.045124013,-0.03257657
0.00048888143,0.009530067
-0.008592539,0.004887238
-0.009370439,-0.00338915
0.008473651,0.020901512
0.027200311,0.018941766
0.047107294,0.06494549
-0.33279556,-0.23716113
0.6885507,0.62276965
-0.9371347,-0.93635637
0.29984158,0.28298786
-0.15885636,-0.17020902
-0.14804338,-0.1268171
0.6582933,0.6107299
-0.22784859,-0.17037019
0.03918332,0.003049707
-0.114189774,-0.11704397
0.8973144,0.9430266
-0.65787804,-0.6229387
-0.044057164,-0.027975049
-0.23979679,-0.20448387
0.17202485,0.13748305
0.44628954,0.5642756
0.016835956,0.012607738
-0.81584895,-0.8832097
-0.3470034,-0.27925846
-0.2823965,-0.20322132
-0.008678936,-0.0312858
-0.03649758,-0.06927806
0.0025810134,0.01729293
-0.023519535,-0.017406512
0.10525815,0.037810802
0.77299225,0.7321875
0.1224013,0.14700119
0.11255321,0.14377461
-0.7495166,-0.70454645
-0.61352336,-0.54754066
0.068952434,0.11348571
0.25397462,0.2984993
0.033763893,0.039922535
0.011790056,0.027256511
0.15330234,0.13116318
0.020627018,0.05145369
-1.0480187,-1.0165365
-0.3931865,-0.37959975
0.14964013,0.16916049
0.18137719,0.19658142
1.0929716,0.9586015
1.0745242,0.92557263
0.1583946,0.1084635
-0.095069155,-0.08826588
-0.18152796,-0.081225045
0.024276808,-0.044518657
0.7882346,0.8233569
0.8635948,0.847278
-0.004726627,-0.016880944
0.0030715112,-0.009167135
0.05049768,0.067492545
-0.81978226,-0.7340587
0.18277082,0.16906346
-0.38257107,-0.3251127
0.49147898,0.5868298
0.2898654,0.3491263
-0.5556634,-0.4302451
0.26634896,0.207647
-0.03562659,-0.035803422
0.07957858,0.07405115
0.06705211,0.057592995
-0.14464992,-0.09958857
-0.3731102,-0.33841023
0.76771426,0.73007244
-0.02283811,0.017498733
-0.10655004,-0.12595847
-0.10524163,-0.068200976
0.036437407,0.040105183
-1.138031,-1.141061
-0.2127575,-0.32645702
-0.031426184,-0.05761846
0.04917825,0.03665681
0.23721328,0.29441646
-0.24590018,-0.12277837
-0.04687186,-0.13409379
-0.14563915,-0.3794315
-0.5756339,-0.40807715
0.09919761,0.07797846
0.6915746,0.71085024
-0.89309907,-0.8744601
-0.47937202,-0.5655471
-0.8377055,-0.53546274
-0.01381339,-0.024489662
-0.04709824,-0.043241445
-0.12143524,-0.091972694
-0.05793771,-0.034137428
-0.13446304,-0.02550651
0.4874503,0.44723836
0.053264678,0.057703927
-0.12079385,-0.09267666
0.13660024,0.1602309
0.15311554,0.18246049
0.03318065,0.015971182
0.012201824,0.01335055
0.7306812,0.66502476
-0.61364824,-0.5957308
-0.33000088,-0.24654151
0.10016403,0.07238933
0.007636753,0.011928902
0.0073476424,0.0005489662
0.60577303,0.63724214
-0.98277944,-1.035647
-0.0075122137,-0.007025264
0.09743962,0.069525905
0.13997558,0.12880848
0.14107263,0.1371691
0.19702026,0.1600998
-0.28213844,-0.23257275
-0.83953536,-1.0851816
-0.3680663,-0.4768082
0.058048025,0.07908448
-0.004494528,0.0056413226
-0.3338259,-0.082062885
0.23178238,0.24679276
0.10466389,0.028535217
-0.38461465,-0.4598755
0.013281519,0.023399461
0.008122201,0.036466904
-0.014092075,0.0072272695
0.03755288,0.013165377
0.24416935,0.18963519
0.81012315,0.654024
0.17875871,0.29796964
0.38876808,0.4761183
-0.14885026,-0.11946324
0.04244207,0.052173816
-0.4861328,-0.50557303
-1.041357,-0.95376074
0.067401186,0.011123249
-0.008681082,0.008222882
-0.3006336,-0.27056643
-0.30506048,-0.26127267
-0.1259257,-0.10561874
0.3038829,0.35585183
0.15783128,0.18976656
-0.57196695,-0.6826327
0.3909814,0.4010795
0.22902241,0.1862111
0.0049731056,0.020988064
0.021687094,0.05486129
-0.021627907,-0.010652034
0.006756447,0.013258658
0.0067578517,0.0052568386
0.0050400333,0.033023972
0.6932383,0.70456123
0.011124202,0.0035033748
0.00082369917,0.021163642
0.006759813,0.02583313
-0.08737527,-0.038623177
0.47542685,0.4665118
-0.21699178,-0.14320678
-0.20391542,-0.18370618
-0.0028272923,-0.022073332
0.15775187,0.14268424
-0.08215388,-0.09300945
-0.2595506,-0.21774732
-0.01689732,-0.050962992
1.0639956,1.0607048
-0.00071341184,-0.00039010588
0.0005233066,0.009563331
-1.0642909,-1.0543302
-0.67349255,-0.57721907
0.96843135,0.9174511
0.19809905,0.21506256
-0.13536996,-0.12768182
-0.1237898,-0.085626066
-0.47278428,-0.46083364
-0.25909108,-0.226741
0.00485926,0.21434171
-0.6049003,-0.5536026
0.06242232,0.026374413
0.0052142013,0.02602641
0.675602,0.59751296
-0.268807,-0.25452057
0.0062647443,0.0030948215
-0.0073891743,-0.007250935
-0.47730428,-0.4014432
0.14635035,0.15388146
-0.35914102,-0.32243696
0.0935378,0.119956575
0.29629132,0.33144546
-0.038935907,0.0016739964
-0.4258403,-0.3704455
0.6495966,0.5893177
-0.16892233,-0.16217178
0.3320276,0.31816822
0.41195184,0.5112995
0.73816645,0.8562527
-0.015163429,-0.010945638
-0.04655229,-0.026998546
0.76309294,0.71170104
-0.1644899,-0.20212437
-0.15580279,-0.1495984
0.05201752,0.016021267
1.8612514,1.549494
0.16025844,0.101497196
0.31276083,0.34261036
-0.3396888,-0.3262192
0.13301957,0.1308444
-0.061424352,-0.06301531
0.3373808,0.25960022
-0.78702915,-0.75386065
-0.07200478,-0.061728843
0.050172318,0.03364367
-0.021158583,-0.046056937
-0.024983533,-0.034887694
0.033431042,0.043253303
-0.12371459,-0.10514897
-0.048723944,-0.06354203
0.34111884,0.16055542
0.46341962,0.41998792
-0.8788106,-1.1723365
-0.02294635,-0.08277878
0.07254573,0.04960604
-0.20936263,-0.242541
-0.24154648,-0.19301823
-0.09265907,-0.111463904
0.10329889,0.10618595
-0.9912199,-0.73729783
-0.20844138,0.0014495403
-0.010197567,0.005480407
0.02449042,0.0025514662
0.036995802,0.008066197
0.16085756,0.15589766
0.029634528,0.031246156
0.10814209,0.12146684
-0.2771671,-0.47236645
0.7209805,1.126575
-0.8716254,-0.83929056
-0.122207075,-0.16994764
0.43875855,0.39841056
0.25514755,0.16996384
-1.316476,-1.1467911
0.6206869,0.55175656
-0.16668585,-0.15812254
-0.52506596,-0.45481706
0.15601332,0.09564513
-0.06446004,-0.013735063


==> plots/force_xz_validation1.csv <==
Target,Predicted
0.19424097,0.14275686
-0.1318,-0.112610415
-0.02909577,-0.024348095
-0.019526418,-0.028777134
-1.4260157,-1.0849494
0.24308982,0.4070423
0.080587395,0.015804663
-0.7583947,-0.75469637
-0.01221578,-0.0070549846
-0.0062289485,0.0122566745
-0.18090163,-0.12776002
-0.3613131,-0.3608854
0.1350165,0.009506069
-1.3615854,-1.4839991
-0.074075945,-0.095967814
-0.12983239,-0.10698117
0.0036290784,0.0115824565
0.0070348457,0.0077605005
-0.009478001,0.008365728
0.004883614,0.038421806
-0.773266,-0.7313008
0.60490906,0.5869547
0.28541875,0.31901488
-0.57396793,-0.6354097
0.031418048,-0.015098996
-0.040976938,-0.041010268
-0.08214961,-0.06292744
0.009849128,0.013386544
0.5811843,0.52235883
-0.06923279,-0.059727747
-0.12625545,-0.17420505
-0.01746018,-0.048047915
-0.22861008,-0.3022228
0.40957183,0.3310855
-0.57701105,-0.40090162
-0.45203,-0.51248366
0.048715185,0.028887961
-0.025942393,-0.043782704
0.1642252,0.33264497
0.46017492,0.3091187
-0.47279876,-0.4616349
0.6757779,0.6606289
0.20359544,0.36972874
-0.48887756,-0.53559446
0.025548225,0.034625523
-0.13899647,-0.09833072
-0.01274853,-0.033518262
-0.0001558826,-0.011178252
-0.16707265,-0.27864277
0.32625312,0.10002575
0.09772661,0.08265665
0.058779437,0.058658287
0.014887394,0.020182591
-0.030650489,-0.021750055
-0.06432751,-0.071607344
-0.0050546527,0.023167204
0.048654407,0.015866838
-0.027284995,0.006445024
-0.027980497,-0.03812027
-0.059150614,-0.044245943
-0.91349936,-0.9841596
-0.041304,-0.098820224
0.06507345,0.19259547
0.021855492,0.07138522
-0.004953139,-0.015838772
-0.012961395,-0.009175263
-0.12520166,-0.12089119
-0.050036352,-0.018415105
0.7682099,0.7453494
-0.003436565,-0.0151327485
0.0015893349,0.01204174
-0.0340657,0.002663481
0.5140108,0.52882457
0.0097649535,0.020308055
-0.11114696,-0.10657372
0.060133103,0.038822852
0.0068808817,-0.030785643
-0.004927937,0.0018854262
0.17839348,0.15455432
-0.06614298,-0.10313223
-0.06678024,-0.09790949
-0.11452621,-0.12888831
0.20019302,0.12678155
0.300011,0.2305201
-0.053359475,-0.042087004
-0.053846307,-0.020627847
-1.7986083,-1.7395805
-0.526578,-0.37525624
-0.015927332,-0.03790257
-0.26140296,-0.25520515
0.32581797,0.29302967
-0.24416569,-0.2538644
-0.062257413,-0.09561462
0.05245115,0.042511337
-0.02330074,0.006879218
0.019393172,0.048744
-0.042039126,-0.041124687
-0.04633559,-0.035851225
-0.2821683,-0.26007807
0.053380005,0.076029986
-0.33279556,-0.23890159
0.6885507,0.5779935
-0.52578396,-0.6184991
-0.7210233,-0.76508284
0.10334021,0.12207855
0.095173806,0.05250234
0.07521136,0.037733443
-0.012147846,-0.010258039
0.40286216,0.3298484
-0.45763332,-0.35205454
-0.12841031,-0.06401814
0.07908216,0.080612764
0.28372934,0.22746217
-0.12572557,-0.092829406
0.51584756,0.031249449
0.40978146,0.6314894
-0.9151318,-0.7594923
-0.37696755,-0.16018102
0.008026481,-0.0008446798
-0.03622627,-0.047718007
-0.0024187444,-0.003391683
0.038949806,0.029516019
-0.14701173,-0.12130599
0.0917878,0.09650164
0.0046393843,0.003991183
-0.53128207,-0.47217387
-0.00057141157,-0.03496979
0.0018820177,0.06780711
-0.18251184,-0.16156791
-0.4665107,-0.44378647
0.13101864,0.15226366
-0.044547345,-0.06986489
0.6104723,0.62808913
-0.04360352,-0.14155832
-0.0041036354,-0.007299885
-0.019111477,-0.010015473
0.000643368,-0.00042156875
-0.017282601,-0.010250915
0.0021564246,-0.008543476
0.1378407,0.11328775
-0.15816131,-0.1705705
0.21585742,0.26462466
0.2888205,0.34159857
-0.30707914,-0.2769869
-0.003577189,-0.0049766675
-0.054267615,-0.049745217
-1.2652738,-0.89952606
0.38002315,0.46994367
-0.100774616,-0.10108246
0.5399619,0.61773646
-0.011666055,-0.012307763
0.002520079,-0.005838149
-0.7895889,-0.75459385
0.36362237,0.3732518
0.37377456,0.47577798
-0.49328542,-0.50929433
-0.014269151,-0.009151556
-0.0046787485,0.084687196
0.74975985,0.89630216
0.3104933,0.24747525
-0.091490716,-0.18409386
-0.33645734,-0.3358645
-0.10390529,-0.03373681
0.010165685,0.055496745
-0.5662722,-0.6131418
-0.5660106,-0.5777596
-0.10610449,-0.09615143
0.0405684,0.028996028
-0.10693613,-0.10874702
-0.25268227,-0.21716246
0.6118006,0.74170476
-0.06291407,-0.28417835
0.21709344,0.32873985
0.014854708,0.10813965
0.0042567393,-0.0052558705
-0.021786321,-0.014009999
0.06516841,0.049106546
0.03211455,-0.002210617
-0.047585037,-0.014852401
-0.3735905,-0.36458609
-0.23960222,-0.14079711
0.59230494,0.57372624
-0.8868228,-0.79087234
0.70804447,0.7044712
-0.03868571,-0.114308774
-0.32156193,-0.4326961
-0.75897396,-0.8650389
-0.708625,-0.71350724
0.013729258,0.0066130087
-0.004468472,-0.012612984
0.0016879227,0.03662648
0.055876106,0.05570572
-0.113931775,-0.08443901
0.022731068,0.030788917
0.8308321,0.6749413
0.6137141,0.51916254
0.053940803,0.06603711
0.26890555,0.31042436
-0.026100893,-0.032159895
0.029106863,0.015033321
0.6542243,0.50588
0.4304393,0.34953886
-0.57292944,-0.5703941
0.361693,0.47874603
-0.05311886,-0.0445685
0.026052032,0.010235651
-0.047091432,-0.050355464
-0.08222762,-0.070986174
0.061710086,0.079241864
-0.045634963,-0.037597492
0.03407517,-0.02523904
-0.23884124,-0.25705642
-0.0021097339,8.1054866e-05
-0.012027408,0.0027387273
0.62122846,0.5572298
0.12675314,0.16346295
-0.007519376,-0.015906315
0.0088520255,0.002441484
0.19350658,0.15761831
-0.03630915,-0.05394245
-0.24271913,-0.1627652
0.44265032,0.44238675
-0.7577529,-0.8477537
0.6329514,0.59865266
0.023539318,0.021205567
-0.008180135,-0.0012816433
-0.0019407382,-0.008947611
0.003422931,0.010766054
-0.017672297,0.0135241
-0.4678685,-0.49949223
0.5523706,0.49075904
-1.0135684,-1.0520293
-0.002949239,-0.009245791
0.012713624,0.02784409
-0.080883116,-0.16679467
-1.1564535,-0.98389566
0.120453104,0.117321506
0.2260382,0.21593171
-0.2163367,-0.20949718
-0.14589274,-0.11193168
-0.09862076,-0.071397066
0.037834756,0.051926713
-0.019728549,-0.0008533299
-0.012703547,-0.005189403
0.14843568,0.12011878
0.10771255,0.09457402
0.20695066,0.16062024
-0.10485865,-0.21216497
-0.025901478,-0.025392566
-0.0065829335,0.027055435
-0.052472904,-0.020763867
-0.03847251,-0.013486579
1.2020342,1.2723806
0.4164124,0.38375905
-0.09154174,-0.11419545
0.072674304,0.06350229
0.14785887,0.11918237
0.34268922,0.28375164
-0.13648088,-0.15634003
0.05058343,0.051587697
-0.009447518,-0.0024453998
-0.009341236,0.0123782875
0.26544783,0.35352215
-0.12367445,-0.12418379
0.024123682,0.017985784
-0.03661661,-0.05303734
0.14496836,0.20912145
-0.48648322,-0.3707234
-0.0018813612,-0.032782316
0.0085506905,-0.007563661
-0.17451477,-0.17824997
-0.6408714,-0.6337295
-0.008188685,0.025614627
0.028736487,0.008290466
0.040522598,0.016687319
-0.035672765,-0.0147206215
-0.0053286003,0.0017387047
-0.006602955,-0.0061454237
0.78002703,0.95918435
0.025489172,0.24823695
-0.96540594,-0.8098648
0.47257993,0.3090125
-0.0016541857,0.09306026
0.10469979,0.055035964
0.07973946,0.05797652
-0.04386816,-0.020546826
-0.03635502,-0.04197836
0.11424169,0.123538956
-0.7656138,-0.7421951
-0.109028466,-0.08121317
0.1152399,0.18273294
-0.013806144,-0.022634136
-0.6282443,-0.70805854
-0.24045137,-0.2179138
0.10999531,0.07622517
-0.07367377,-0.11003323
0.0023582333,-0.020225026
0.001733087,-0.026927657
-0.666831,-0.5800755
0.16080046,0.1999919
0.019939473,-0.12026137
-0.8520669,-0.8323536
-0.03310614,-0.0827526
0.03138253,0.022274503
0.086991265,0.14721829
0.3453319,0.15209731
0.18313271,0.2468564
-0.3609843,-0.37638175
-0.103624,-0.119597614
0.21533594,0.22327827
-0.67642546,-0.8516227
-0.6895442,-0.5448575
-0.18017304,-0.12067254
-0.5110702,-0.2784947
-0.0009142001,-0.0010122806
-0.059805267,-0.039749093
-0.061415352,-0.09945438
-0.37429327,-0.41006047
-0.042202637,-0.071027145
-0.030172087,-0.060634788
0.037361503,-0.001868248
0.08855438,0.03334622
0.005340264,0.004752092
0.009621382,-0.0073299194
-0.18489859,-0.23124126
-0.046568114,-0.064853474
-0.23575184,-0.22277725
0.02985933,0.035652988
-0.19905598,-0.1978965
-0.102700874,-0.07695366
0.05862423,0.06682426
0.012272654,-0.0052768993
0.008483904,0.022297543
0.025946433,0.02700335
0.012469303,-0.0303455
-0.150709,-0.19820732
0.012770582,-0.00726825
0.013903351,0.0045583593
0.07465573,0.06370717
0.18729046,0.17726114
-0.009062046,-0.028219484
-0.0029885424,-0.023827858
0.8351535,0.75959736
-0.39594126,-0.3246849
0.009777398,0.004716769
0.05157175,0.050709866
-0.009089799,-0.011983059
0.03784667,0.03318703
0.32740527,0.39356166
0.59135103,0.65543115
-0.4571694,-0.5158756
0.6833749,0.53188604
-0.04491791,-0.057444282
-0.00991448,-0.007476682
0.5786086,0.5682686
0.6975608,0.7118763
-0.0033060727,-0.0014434904
0.009228446,0.0062165745
0.4482383,0.4623274
0.12801906,0.10298277
0.06071511,-0.0040681846
-0.016095929,-0.015317464
-0.0663235,-0.07066798
-0.005180721,-0.010770647
-0.152716,-0.13181043
0.11342758,0.13899042
0.02518591,0.0041272864
0.07273655,0.058357526
0.009383728,0.0027097985
-0.006690559,-0.0057439506
0.36773518,0.35490093
0.5004525,0.33504343
0.004604641,0.06303659
0.52851266,0.5444976
-0.0020238291,-0.039287996
0.15246746,0.15789972
0.32229725,0.26075205
0.016741056,0.027951563
0.46647376,0.42255226
0.15192915,0.03168577
-0.020392315,-0.020523615
0.004189699,-0.0055584265
-0.010184636,-0.0041454956
-0.004836698,-0.00070794905
-0.54501295,-0.58780617
0.7073577,0.6854253
-0.062337972,-0.030442424
0.009493804,-0.004158249
0.018487222,-0.006957084
-0.04965368,-0.047596708
0.02772794,0.0046320707
0.016244246,0.029886622
0.097538956,0.038518235
0.13226928,0.087667644
-0.0018903529,0.029216692
0.018861542,0.022502014
0.14873937,-0.010835037
-0.027973164,-0.07183572
0.0025322943,0.026123732
-0.00093083153,0.009125649
-0.6158004,-0.63790196
0.14636596,0.2825335
-0.22314301,-0.27878916
0.52298427,0.62117535
-0.41928113,-0.4295904
0.36390194,0.25089967
0.005788536,0.00079616904
0.021389334,0.027637202
-0.5592981,-0.6031748
-0.0069686966,-0.120001644
0.06939157,0.003927484
-0.10419279,-0.03191036
0.5350611,0.5400946
0.7986916,0.6967732
-0.26998228,-0.30391172
-0.08750987,-0.06236919
-0.010584489,-0.01287131
0.056534696,0.05531411
-0.04079538,-0.021773156
-0.07441072,-0.074910186
0.07590985,0.0027580708
0.44492653,0.5369313
-0.53911865,-0.48078856
0.5573603,0.46314523
0.11867276,0.041102886
-0.26176202,-0.17502835
0.4118343,0.42090574
-0.93461704,-0.83242154
-0.025471102,0.011341609
0.1287593,0.0962719
0.05296309,0.054524653
0.07233279,0.06394488
1.007506,0.8779559
-0.8470196,-0.8525046
0.06922342,0.035904683
-0.00925493,-0.027166292
0.23389181,0.21023074
0.01556988,-0.17238075
0.28356662,0.34063756
0.22150227,0.2490314
-0.01056633,-0.012020834
0.0669085,0.068407126
-0.028219793,-0.017396003
-0.0067365523,0.0020504277
0.09535363,0.05128681
0.36967337,0.39679086
-0.035737492,-0.06099394
-0.00740584,0.007947139
0.0948428,-0.095546946
-0.4576825,-0.13729069
0.23690253,0.10109611
0.18514393,0.047439586
-0.47569415,-0.10739325
-0.12662119,0.02067525
-0.2071212,-0.20649333
-0.39043355,-0.37261143
0.08423412,0.060986057
0.02568109,0.026679419
-0.4373265,-0.42392457
0.32126492,0.3144052
0.43077463,0.42233294
-0.59142226,-0.5358485
0.8719739,0.6265788
-0.9324907,-0.8177711
0.097636044,0.07667921
0.06564153,0.08858634
-0.17888553,-0.18472072
-0.16106945,-0.11841243
0.007598646,-0.029065728
-0.0845387,-0.10157579
-0.54716206,-0.66075844
-0.606061,-0.6335325
0.15459183,0.1437226
-0.096562415,-0.10205267
0.06888781,0.0037704702
0.16321494,0.16446547
0.14879312,0.13686073
0.053148255,0.077596284
-0.31190974,-0.26851344
-0.0028352563,0.023617558
0.150624,0.16828649
0.33520058,0.3868205
1.1865013,0.87562686
-0.36538583,-0.6792977
-0.051889613,-0.067712665
-0.6003988,-0.54631656
0.07517491,0.10235584
-0.1994929,-0.18723878
-0.061192222,-0.07833745
-0.039460674,0.0066993353
0.5146574,0.3772457
0.28291303,0.32823655
0.44609332,0.5537484
0.09518579,-0.04820236
0.10767262,0.082029246
-0.06660607,-0.0468338
-0.0047924016,-0.024618916
-0.013297794,-0.020167464
-0.007866157,-0.0047599673
0.0025154478,0.00846095
-0.008027638,-0.03140107
-0.07027243,-0.08838046
-0.7951921,-0.71194905
1.0146803,0.9104206
0.018735012,0.013740033
0.05423915,0.037462346
0.021994762,0.03391859
0.0017642898,-0.03160821
-0.33856958,-0.3948465
-0.40378082,-0.38262933
0.17433767,0.18389164
0.38139784,0.32629967
0.084978014,0.034987412
-0.006931209,0.0028942954
-0.40344864,-0.4510282
0.4506048,0.41457808
-0.13591786,-0.14473563
0.19308999,0.20370188
-0.26152077,-0.29026565
-0.61370075,-0.5909288
-0.05552784,-0.04526245
0.033853676,0.04940454
-0.004451861,-0.015595131
-0.0056302007,0.0091699045
1.7386107,1.8888601
0.34577137,0.49634233
0.009361503,0.008824445
-0.010567605,0.007796698
0.22755876,0.22423641
0.03263662,0.0710222
0.010201471,-0.007842362
0.010030127,0.0033391109
-0.10109968,-0.074900016
-0.0872912,-0.06690647
0.028136224,0.03609653
0.091394246,0.099493146
1.1944301,1.032882
-0.90961254,-0.9040803
1.0987356,0.97111726
0.02100557,-0.022323314
0.023291469,-0.008315094
0.1775948,0.12414193
0.19883928,0.24018322
0.33312505,0.32047877
-0.7397888,-0.7811873
0.2786786,0.28354242
0.027133154,0.0069195256
0.019782918,0.051467773
-0.058761723,-0.117349066
-0.12856036,-0.059920676
-0.027602945,-0.038775586
-0.0046627643,-0.0068519935
-0.025707465,-0.15249139
0.80825996,0.750215
-0.45455557,-0.4851313
-0.64927113,-0.60396886
-0.4222,-0.43418977
0.002082842,-0.018600661
-0.2966873,-0.2585765
-0.3317602,-0.35976568
0.17083313,0.1495453
-0.16105278,-0.13549796
0.021396514,0.03036134
-0.021692801,-0.03098429
0.17835647,0.22315955
0.21490419,0.2619389
0.22859952,0.1988256
0.06106088,0.04163675
0.018198792,-0.038974423
0.2773085,0.2468106
-0.047723394,-0.07703428
0.09908816,0.052345265
-0.0002154455,0.014954962
-0.0024357701,-0.015183645
-0.04966244,-0.0018819682
0.0013396618,-0.038296096
-0.2770146,-0.3121306
0.4288147,0.37289736
0.02069655,0.008320555
-0.09167715,-0.1539351
-0.33410025,-0.2672536
0.6214342,0.643989
0.08201778,0.10715404
0.06653727,0.052258536
0.32656482,0.7573436
-0.37770456,-0.48492622
0.104745746,0.0786982
0.11726883,0.05623741
-0.0119244,-0.0059503317
-0.018963646,-0.04950318
0.19217277,0.089154415
-0.08037175,-0.082483366
-0.02283811,-0.050175063
-0.10655004,-0.09083593
-0.0058969427,0.0052205697
0.012322507,0.029024325
-0.055442818,-0.063142784
-0.016046792,0.006651149
-0.0056212693,0.010880396
-0.021078348,-0.011785576
-0.0989255,-0.078789264
-0.03714737,-0.021549337
0.04452692,0.031347156
0.02099558,0.017809086
0.34361118,0.29704434
-0.037659284,-0.06559434
0.19499004,0.20039704
0.11956078,0.15079778
0.02231323,0.03870549
-0.16435921,-0.1572113
-0.11294642,-0.09444111
0.08192614,0.09099174
-0.035676688,-0.041530915
0.023711674,0.030207552
0.13356939,0.09703504
0.102385655,0.07995963
-0.08176794,-0.11220513
-0.031690154,-0.03071696
0.014585822,-0.00019612163
0.013368742,0.010283888
-0.1365524,-0.16713358
-0.04080335,0.010550309
0.37017673,0.45126498
-0.15921901,-0.26250118
-1.2310139,-1.1404326
-0.035998724,0.04941981
-0.9333371,-0.32258838
-0.55442965,-0.23657843
0.13457978,0.12353504
0.03591168,-0.027344279
-0.022211099,-0.03751421
-0.007552741,-0.0027514957
-0.021236194,0.0020926222
0.04395915,0.02645497
-0.28197724,-0.43476737
-0.16130772,-0.21788767
-0.057966597,-0.050781917
-0.14518571,-0.16057527
0.14888693,0.109617144
0.075456284,0.08018158
0.018896332,0.04210306
-0.04523591,-0.030283127
0.31188336,0.44652957
-0.2608316,-0.44800562
-0.27004164,-0.24760094
-0.15558352,-0.19671461
0.39137828,0.35721123
-0.008925109,0.005130513
0.08185606,0.057980645
-0.06695641,-0.060659487
-1.3484706,-1.0183547
-0.14857331,-0.20996563
0.39933765,0.19148478
-0.8807752,-0.8434424
-0.021177817,-0.027438931
-0.012918709,-0.0073500522
-0.46059912,-0.41896486
-0.15248099,-0.20113042
0.0063940077,0.012395576
0.008080653,0.013740321
-0.079244465,-0.08209637
0.853915,0.80314624
0.30026165,0.07547963
-0.18797788,-0.2346017
-0.29759976,-0.2804554
0.19504483,0.17166919
0.016527625,-0.0046927407
-0.029920526,-0.0152050685
-0.21429119,-0.24449396
-0.23680824,-0.22329226
-0.034001224,-0.017381787
0.02538366,0.018383486
0.5904177,0.5959354
0.78693676,0.75532615
0.121074736,0.07797657
-0.06372104,-0.09442447
-0.02911786,-0.0314586
-0.12188496,-0.14201482
-0.008562492,-0.042426057
0.046676345,0.045137122
1.2474695,1.0066385
-0.10049774,-0.1672487
-0.01726067,0.011361212
0.06438534,0.07151495
0.4626854,0.44224766
0.04673752,-0.064876154
0.5485591,0.5126187
0.19611856,0.1412122
-0.53262186,-0.5281054
0.82272553,0.7302556
-0.09016651,-0.050933775
0.07598711,0.060773723
-0.113313675,-0.092847735
-0.2320557,-0.22601643
-0.07885577,-0.10884636
0.19029236,0.21964546
-0.14886534,-0.26020598
0.24743214,0.38829947
0.08999985,0.079897255
-0.0129702315,-0.0034814328
0.08828123,0.051882014
0.06645118,0.029489636
0.06516161,0.06228794
0.018946994,0.017921073
-0.60490406,-0.50452757
0.2735938,0.22246228
-0.02057953,-0.0023549497
-0.043587446,-0.039231922
0.19429278,0.19168822
0.041521907,-0.00043399725
-0.0948651,-0.10058845
0.087952904,0.08912636
-0.009829454,0.0056063086
0.014452461,-0.00041962694
0.030218065,0.032512918
0.046398085,0.03578727
0.116413,0.11107389
0.09318965,0.07195668
0.22540504,0.21943119
-0.18751207,-0.22607817
-0.35741457,-0.4302625
-0.7699498,-0.6638714
0.0496049,0.011158593
0.038537942,0.008440666
0.09546384,0.05784928
0.052849934,0.064219914
0.015046602,0.017752223
-0.28054366,-0.32269558
0.059249178,0.06990567
-0.10466929,-0.122825615
0.00646869,0.005800426
0.008221899,0.035697415
0.0053809285,-0.0076600686
-0.24188039,-0.20638458
0.4784888,0.43650413
-0.29373616,-0.2790016
-0.024514835,-0.06783699
-1.048203,-1.1863366
0.45994994,0.58756936
0.6281024,0.6813815
1.35249975e-05,0.011603579
-0.0395252,-0.0081758
0.15659836,0.17446959
-0.086658776,-0.091388926
-0.29374042,-0.24440236
0.25636584,0.23431402
0.10155529,0.085764974
0.079930246,0.06737356
0.008034578,-0.0150505975
0.033688873,0.026141008
-0.07836484,0.06546167
-0.047416348,-0.060227487
-0.008330369,-0.0060489923
0.008359267,0.024877597
0.013904342,0.04752937
0.30751893,0.27868468
-0.0066410415,0.0056247488
-0.039864127,-0.01855276
0.15401646,0.10259668
-0.5237531,-0.44592547
0.015780414,-0.014632337
0.008365555,-0.013818815
0.52947783,0.50414896
0.36575982,0.34613338
-0.10347009,-0.109053895
-0.0042392737,0.038690083
-0.0061214142,-0.02985192
0.0009966345,-0.0031572338
0.0042990968,-0.0045327097
-0.0042953556,-0.001322838
-0.0008716397,-0.0059265867
0.006580661,0.024650007
0.38442126,0.2855243
-0.7270098,-0.63854843
-0.030662639,-0.015372865
-0.0693965,-0.07011454
0.32022077,0.2647338
0.37918407,0.39159328
0.024097774,0.019945338
0.13505837,0.15597093
0.652395,0.51593035
-0.5607115,-0.41805294
0.05992452,-0.054764807
0.71867305,0.609713
0.25660342,0.1585455
0.6039719,0.5588183
0.2612838,0.27848476
-0.0677782,-0.03012111
0.0004896895,-0.010107793
-0.03144022,-0.018213497
0.07222047,0.07763013
0.00536499,-0.01825971
-0.15611316,-0.17225221
0.05170107,0.015093035
0.0021683779,-0.018967286
0.0047258646,0.003863196
0.6271743,0.7492796
0.5614915,0.5009528
0.72663844,0.5282178
-1.6426563,-1.0485649
-0.013002883,-0.017038189
0.011043582,0.010069082
-0.0039121783,-0.0013235286
0.016579757,0.009130268
-0.41053975,-0.43109915
-0.30171797,-0.46833333
-0.4344526,-0.3874942
0.44136655,0.49603936
0.5940602,0.4822957
-0.38599592,-0.39491177
0.16440083,0.15928188
0.04502471,0.07076079
0.7621602,0.8147055
-1.1441668,-1.1004918
-0.019095998,-0.03010571
-0.677189,-0.585345
0.11817998,0.12460493
-0.07166374,-0.07313728
0.101289555,0.08575721
-0.092576295,-0.0033355802
-0.107253596,-0.10912154
-0.069169104,-0.07036351
0.6288634,0.75429505
-0.4111004,-0.1453121
0.041255835,0.015662499
0.030347366,0.01942351
-0.0154173905,-0.0003593564
0.014182199,0.022194669
0.0038516228,0.026564024
-0.18930757,-0.16833755
-0.00040903053,-0.023846187
0.0081203915,-0.019281399
0.13505721,0.12575147
0.22014391,0.306382
-0.11251071,-0.084905334
0.08575281,0.115375966
-0.21212628,-0.19230932
-0.31308517,-0.27688193
-0.19563699,-0.23703545
0.27875298,0.26150945
0.018026205,0.029489502
0.002522185,-0.013411525
-0.3015632,-0.28207248
0.004650362,0.048767824
0.2509236,0.1972028
0.22118905,0.20689133
0.009791563,-0.01001399
0.030910265,0.017063722
0.17516047,0.13872838
-0.07397976,-0.07057668
-0.0169932,-0.0038208812
-0.030722309,-0.0067489166
-0.021522533,-0.025083888
-0.005553875,0.0066332067
0.058309413,0.014100544
-0.16367048,-0.14407668
-0.025376797,-0.016341798
0.010514261,0.0032184133
-0.51277256,-0.37631357
0.024739673,-0.0065701418
-0.042209398,-0.04975628
-0.12023011,-0.1213322
-0.6251272,-0.5260734
-0.13511488,-0.17482975
-0.018449163,0.005492054
-0.21308199,-0.23080859
-0.021752985,-0.009823196
0.2934649,0.328622
0.19842428,0.15073578
0.09445335,0.06426677
-0.106408104,-0.097181976
0.25431556,0.19099182
0.010029241,-0.020895593
-0.013853294,0.0011264579
-0.37805504,-0.2863005
0.8360467,0.7868798
-0.0030314084,-0.026212052
-0.0019328372,-0.012072038
0.012113909,0.026491359
0.008656747,0.023216743
0.08969559,0.14346747
-0.24499731,-0.293714
0.51698077,0.5848618
-0.1421876,-0.21107814
-0.019242015,-0.055238705
0.089668244,0.056395277
-0.027001884,-0.018734314
-0.013764545,-0.0064180163
-0.16255283,-0.197591
-0.11296537,-0.13634495
-0.38819566,-0.3393736
-0.36962888,-0.36093366
-0.068354085,-0.028083734
0.5045096,0.45389783
0.09174937,0.06891322
0.66098243,0.5898177
0.03969527,0.008236006
0.04582395,0.025939493
0.62158704,0.5385621
-0.37142813,-0.33364466
0.04115185,0.048630748
-0.08438137,-0.08649358
0.02156856,-0.0064568296
-0.29981488,-0.3009279
-0.003619018,-0.01034639
0.03718424,0.054971218
-0.0023067533,-0.030913606
-0.016825177,-0.015000647
0.0027686437,0.01248686
0.004811706,0.0051844986
-0.0002048045,-0.0043787137
0.00737446,4.024245e-06
-0.03215559,-0.032962903
-0.02849348,-0.0060400404
-0.005887864,0.0007141903
0.034034044,0.022192223
-0.75011516,-0.7673601
-0.010271421,0.01628742
-0.06912267,-0.052967884
-0.09595814,-0.077516764
-0.18118934,-0.17307302
-0.07014018,-0.061415516
-0.17594615,-0.39078608
0.82184553,0.65214545
0.05128508,0.03172505
-0.11954478,-0.11407733
0.050248012,0.027347237
-0.13172407,-0.1637317
-0.07344457,-0.07349909
0.043348916,0.026544048
0.8062564,0.9060305
0.4064654,0.35704446
0.22820908,0.21066245
0.1394559,0.1065906
-0.03417127,-0.034214802
0.083522275,0.06765915
-0.0863334,-0.050492518
-0.007921265,0.026793368
0.025988154,0.045709185
-0.10763605,-0.08618289
-0.04077614,-0.053793527
-0.070660144,-0.07218488
-0.014918463,-0.009059176
0.005160008,0.0030866326
0.28656068,0.1999963
-0.28276083,-0.24633415
-0.17367804,-0.1551134
-0.076219186,-0.04816187
0.0039839307,9.280443e-05
-0.0071194335,-0.0028977203
-0.032669447,0.007541511
0.0051484345,-0.00036772992
0.29335174,0.24204001
0.15145044,0.13600141
-0.28308254,-0.18293515
-0.08023924,-0.118401706
-0.008487094,0.0022992864
-0.0006719791,-0.010528019
-0.0060863886,-0.018686414
-0.008587349,-0.012520669
-0.0060606897,-0.0040698797
0.13051538,0.13948217
-0.015027808,-0.029763222
0.031061757,0.030292742
0.891967,0.8379061
-0.48493418,-0.69844365
-0.0061736754,-0.024322156
0.049637973,0.058459572
0.13225286,0.14801273
-0.07662466,-0.095853075
0.53760064,0.39698672
0.122880235,0.15154581
0.21130121,0.19857895
-0.15219626,-0.16628166
0.1964603,0.23914382
0.0596569,0.078698345
0.10368953,0.08396435
-0.1254029,-0.094094716
-0.123273626,-0.20302655
-0.16744298,-0.13810953
0.1326977,0.18841615
-0.07377125,-0.10086697
0.21083382,0.16186963
-0.09410323,-0.052712567
0.048983775,0.066064745
-0.033910856,-0.0047952677
0.13099708,-0.050417416
0.8652057,0.6744081
0.55524236,0.55741054
-0.65128946,-0.5912419
0.040855847,0.03452584
-0.060516916,-0.08252618
0.05342772,0.005626917
-0.026201993,-0.020308312
-0.041234005,-0.026529364
-0.09191377,-0.066356026
0.065625496,0.04022815
-0.12018834,-0.08641192
-0.561655,-0.591255
0.019103853,0.00024230778
0.13493536,0.12217012
-0.013167297,0.013087826
0.045040324,0.025453538
0.009497017,-0.0046021417
-0.5923951,-0.58540756
-0.5716998,-0.5173381
0.09184324,0.12988713
-0.4270286,-0.39644405
-0.007963376,0.0042257085
0.15925081,0.14846985
-0.341143,-0.37474588
-0.3586375,-0.31571704
-0.8965392,-0.86049783
-0.05356084,-0.037045226
-0.38891038,-0.42402405
-0.13969694,-0.26900938
-0.24566182,-0.23286995
0.1276731,0.09739219
0.092808485,0.020793065
-0.47243732,-0.49356627
-0.08474818,-0.06842818
-0.10995002,-0.12472917
0.06440827,0.04239645
-0.36404037,-0.29899627
-0.15880445,-0.20183554
-0.09862508,-0.113248035
0.13741761,0.043524086
0.46079057,0.3723082
-0.019266205,-0.006006807
-0.32516572,-0.38686278
-0.04570487,-0.012290716
-0.0040542334,-0.012298603
1.2661076,1.0727466
-0.1243567,-0.30120197
-0.017295232,-0.026056483
-0.0018316004,-0.015882425
0.09665777,0.043348014
-0.07619824,-0.059293382
0.4257658,0.4054597
0.10210006,0.10639408
-0.44200522,-0.35906342
0.58369696,0.56894445
-0.065352365,-0.036675338
0.12910935,0.116294555
-0.08771509,-0.11088523
-0.039195858,-0.048015483
-0.057613324,-0.04061605
-0.26184535,-0.18906786
-0.22523394,-0.058908045
0.76369655,0.71659285
0.17132537,0.14840376
-0.10658169,-0.16982956
0.5542498,0.6051061
0.25988787,0.343642
-0.015582475,-0.010219857
-0.00247565,0.009721217
-0.014474558,-0.03854125
-0.07980518,-0.071593374
-0.07054448,-0.08546099
-0.19735572,-0.21749482
-0.14590505,-0.13050976
0.06954945,0.09160983
0.23184483,0.05759433
-0.7134674,-0.7767148
0.08351381,0.09266933
0.44261652,0.46455884
0.018076204,-0.02316812
-0.098236375,-0.06522218
0.15208812,0.066355444
0.18824883,0.16003536
0.51078004,0.61780113
-0.024601884,-0.037386686
-0.0010323996,-0.0062011853
0.0098749595,0.031052455
0.5064918,0.45625147
-0.063178495,-0.054798253
0.21830899,0.21127875
-0.22974709,-0.10191682
-0.057184428,-0.040660337
-0.120457895,-0.10449412
0.030295745,0.0036383793
0.0011097144,0.0011601504
-0.7180823,-0.5682696
-0.054026917,-0.02561071
0.5047071,0.46056876
-0.33110648,-0.3422393
0.0048726536,-0.014620818
-0.002620185,-0.0023445943
-0.013249282,-0.05760596
-0.07555889,-0.35737628
-0.06266876,-0.014897972
-0.10594679,-0.09604431
0.5078036,0.42904195
0.0019684252,0.1348421
0.15926564,0.09063108
-0.09378252,-0.089845486
-0.07751647,-0.053921722
-0.015015484,-0.015856393
0.024067663,-0.010082036
0.040802173,0.027208893
-0.54448605,-0.5028391
-0.18329981,-0.0097068995
0.09902503,0.37920216
-0.016841015,-0.12756428
0.13997558,0.0976943
0.14107263,0.12488298
-0.009673966,-0.023326568
0.009116279,-0.0022357525
0.37399992,0.2814663
-0.17172614,-0.09088717
0.01751779,0.027990527
-0.015697703,-0.009090061
0.014786143,-0.004127033
0.0072665345,0.0017342237
0.023347296,0.032488834
-0.32601503,-0.35212627
0.2829164,0.19102831
0.23767713,0.20928434
0.26496124,0.16969606
0.5443214,0.5268145
-0.0044588353,-0.03002344
0.02264661,0.041494325
-0.17574087,-0.22879776
-0.2489837,-0.250498
0.16255596,0.15041766
-0.15732878,-0.20070538
0.013931072,0.009192333
0.03780179,0.04998021
-0.020971341,-0.013596699
-0.013078911,-0.0050043743
-0.029175173,-0.011116125
0.020202547,0.014151646
-0.049471393,-0.063686006
-0.03242836,-0.011107191
-0.021059327,-0.012811039
0.017902855,0.0044075116
-0.20222759,-0.30600363
0.16147876,0.23213664
0.029819805,0.032446645
0.014177127,0.054904785
0.13912365,0.09035012
0.43035695,0.46291697
0.713386,0.7027924
0.04145566,-0.040094964
-0.03958791,-0.050214894
-0.14652543,-0.1927461
-0.0042663864,0.008637726
-0.017131388,0.013909764
-0.017640099,-0.0009656027
-0.047451038,-0.07719864
-0.06143194,-0.053969495
0.016789256,0.007734639
-0.3559864,-0.38045925
-0.07789714,-0.047847882
0.07318855,0.046889115
0.19369048,0.14412381
-0.5027448,-0.33461273
-0.08964636,0.16654015
-0.14656976,-0.1449256
0.13641462,0.102870345
-0.8509546,-0.7344318
0.52403337,0.5361582
-0.49422097,-0.53368014
-0.032805007,-0.048281226
0.07145779,0.043613903
-0.26631296,-0.30283743
0.30440468,0.36093694
-1.1911002,-1.2717596
0.6976391,0.5694381
-1.2547474,-1.2589512
-0.06807038,-0.020081878
0.12233718,0.15355724
-0.44441634,-0.52853763
-0.086229794,-0.17382517
0.36526197,0.32341427
1.0205737,1.0499235
-0.02323981,-0.036626615
0.010275488,0.0012793364
-0.00021947459,-0.019373909
0.018645754,0.030892795
0.03147369,0.03962332
0.2745407,0.28017744
0.0019018226,-0.0101637915
-0.02819508,-0.08880858
0.15029147,0.23159885
0.0109778065,-0.007460259
0.3074683,0.2790162
-0.26686984,-0.26536292
-0.84690267,-0.87324995
0.15731212,0.17755069
-0.06302656,-0.0528391
0.011065467,-0.0013361052
-0.5444081,-0.40617806
-0.7675841,-0.7121321
0.20371534,0.0536808
-0.26613277,-0.2106031
-0.21636035,-0.26915544
0.2352625,0.1940683
-0.014167262,-0.050921932
-0.020554285,-0.029121447
0.31324658,0.21146098
-0.41738856,-0.65995216
0.3530957,0.42651796
0.5091281,0.43852437
-0.14356957,-0.14063884
0.022802755,0.06358318
0.004925394,-0.01286602
0.015979603,0.005108426
0.01037433,0.028105214
-0.04061815,-0.0032779071
0.14199154,0.0896462
0.2501939,0.21992727
0.016693357,0.003669247
0.022693478,0.012865607
0.49064267,0.34605676
-0.58126056,-0.5513664
-0.061150342,-0.017045207
-0.5448706,-0.5089386
1.0499023,0.92597026
-0.27811897,-0.29004788
-0.6899898,-0.5588325
-0.3760848,-0.2528657
0.09463851,0.066112354
-0.0158323,-0.041548222
-0.00023973138,-0.00023264438
0.0036944328,0.015294906
0.03358178,0.012180209
0.028513126,0.02647696
-0.6132104,-0.5414089
0.059341118,0.0138045885
-0.01207836,-0.032826386
-0.09205676,-0.13157745
-0.034112263,-0.010940261
-0.13334614,-0.12728232
0.0036359248,-0.04413854
0.22203839,0.21893232
0.44945806,0.42063442
-0.2810005,-0.23003769
-0.6254233,-0.65635914
-0.86566794,-0.6908494
-0.12898618,-0.08120301
-0.07626723,0.03994841
0.020065004,0.0024602748
-0.018745948,-0.00041422993
-0.007697192,-0.0038810372
-0.0045887227,-0.005546974
-0.83604443,-0.8751576
-0.39113623,-0.34150457
0.05695281,0.08436139
0.68121594,0.64966476
0.016561262,0.011746146
-0.023793835,-0.0060029654
-0.18673082,-0.13699283
-0.8847836,-0.829247
-0.012099875,-0.005763799
0.023665907,0.02821412
0.12803009,0.10384115
0.035254948,0.0054833554
0.2638755,0.4291856
-0.22296444,-0.42839074
0.7276223,0.7977919
-0.016807416,-0.100791484
0.026765492,0.04211343
-0.06915417,-0.055698514
-0.6369831,-0.66857094
-0.6476377,-0.6238083
-1.0368214,-0.99956465
0.09942035,0.105193585
-0.23124534,-0.24579604
-0.2511116,-0.24729477
-0.22596529,-0.23632476
-0.099773586,-0.08457076
0.043761,0.017322816
0.025819913,0.027747342
0.023443889,0.007463135
-0.004145383,0.0063728797
0.27082008,0.23919976
0.68301946,0.6194739
0.99242914,0.9758098
-0.30022055,-0.34329623
0.007106281,0.00051793456
0.005706659,0.0013409108
0.014711416,-0.012079529
-0.016580267,-0.0014044112
-0.17893955,-0.17524217
-0.14491148,-0.16394418
-0.22413218,-0.28789526
-0.8435899,-0.8210741
0.025602328,0.030842789
0.058788672,0.050589163
-0.001641529,0.0018906742
-0.042214576,-0.007792916
-0.06359396,-0.042473234
-0.0059119477,0.01648614
0.12544309,0.1356947
0.14696667,0.17234707
-0.7627901,-0.68767345
-0.33073902,-0.2620767
-0.05834412,-0.09970622
0.008334387,0.016765729
-0.047902048,-0.039278932
-0.020845316,-0.005508928
-0.07737295,-0.048988447
-0.006289769,0.05051843
-0.0102018835,0.00945811
-0.012332816,-0.008678889
0.00802619,0.011451378
-0.0013782454,-0.011122907
0.08194609,0.044115953
-0.023707915,-0.018644927
0.002661541,-0.0017813891
0.0127684735,-0.0077224453
0.07733343,0.08679167
-0.08653426,-0.059418216
0.7190513,0.7653374
-0.64670897,-0.54402333
-0.9669379,-1.0823634
-0.35165036,-0.59547377
-0.16932236,-0.15145826
-0.18084507,-0.15466689
-0.66238797,-0.6317455
0.32910696,0.29854128
0.51488745,0.63791627
0.676843,0.789675
0.053047687,-0.07853491
0.24819362,0.39270663
-0.025959618,-0.013365537
0.012015279,-0.011772778
-0.018872382,-0.00437098
-0.0011620362,0.012932097
0.0009330171,0.0008633882
0.038040653,0.015970325
0.33588406,0.24042177
0.58043814,0.5410306
0.04127748,0.043928415
0.18538234,0.1802876
-0.01030067,-0.0076189637
0.0116245225,-0.0032815402
0.72246313,0.73429215
-0.26229954,-0.27095523
0.056684587,0.028792277
0.059251778,0.049924
0.07422353,-0.017809972
-0.44054237,-0.506074
-0.12145174,-0.16655543
0.23971468,0.19708794
-0.5904677,-0.59487087
0.07724955,0.07757739
0.51874334,0.49771476
-0.047329567,-0.05016175
-0.13231681,-0.14643246
0.08909745,0.11717681
-0.41205263,-0.38479644
-0.31715715,-0.38175368
0.06876981,0.14467247
-0.6266275,-0.635455
-0.002706919,-0.004888259
0.019606622,0.014339554
0.43171293,0.38429502
0.050492976,0.0036932202
-0.1411058,-0.16527861
-0.064514175,-0.13437797
0.24822722,0.28914046
0.07387095,0.12600434
-0.049252655,-0.14731291
-0.110236436,-0.10015552
0.23967531,0.19511172
-0.19722629,-0.1367201
-0.00394233,0.00394544
-0.0051138066,-0.0033958782
0.008280406,0.0042156056
0.0033486253,-0.0003504865
0.8588636,0.83141553
0.09686352,0.12677258
0.0027305866,0.0045238137
0.008604201,-0.0017272187
0.0030276028,-0.0032352358
-0.002083078,0.0028323336
-0.0011772315,0.009974711
0.0043491335,0.01967946
-0.015163429,-0.018599004
-0.04655229,-0.040198453
0.11399784,0.20103402
-0.04025054,-0.06347905
-0.12471398,-0.056305647
0.28117588,0.31380454
0.6491422,0.60782415
0.21622974,0.19066378
-0.20042697,-0.22370675
0.053556055,0.07128906
-0.017745703,-0.021381177
-0.012548187,0.015694622
0.35336113,0.3105602
-0.5966673,-0.5522883
-0.15017913,-0.15151961
-0.16639899,-0.14279252
-0.017696822,-0.037502393
0.04677277,0.042753328
0.40426892,0.35856342
0.3748372,0.41490376
0.62292635,0.5219119
-0.57006717,-0.7642348
0.26119322,0.24412055
-0.86627895,-0.81180835
0.098961756,0.087530114
-0.0888388,-0.12318149
-0.26758158,-0.31528842
0.26642722,0.22180459
0.25510135,0.1734297
0.7973485,0.82209516
-0.89379776,-0.9866966
-0.33573687,-0.34562355
0.043027084,0.07024042
-0.2574836,-0.28690135
-0.063968435,-0.019992776
0.36349487,0.35567653
-0.28119034,-0.37552395
0.41783476,0.4097739
0.3373808,0.37782514
-0.78702915,-0.73097485
0.15783712,0.15955836
0.11847411,0.13367933
0.0265286,0.024505109
-0.064253375,-0.10540715
0.16511667,0.104096174
0.008488056,0.0026256002
0.45807868,0.2441781
0.42574406,0.42196742
-0.013492215,-0.036174975
0.36580497,0.37841102
0.044479392,0.052164286
0.20439716,0.16325575
0.012686332,-0.0070256963
-0.00031841075,-0.019833434
-0.026084885,-0.03633418
0.13371113,0.1437962
0.16410461,0.14732213
-0.32303497,-0.30204034
-0.077739775,-0.1079921
0.53684294,0.55445313
-0.12560177,-0.122339614
0.2522674,0.31185696
-0.1037472,-0.12577657
0.06739298,0.06873428
0.00058953423,-0.019117877
-0.006636232,0.004599302
0.008554517,0.01726459
3.0040905e-05,0.006260464
-0.024589263,-0.009807467
0.029932935,0.012649225
0.04955872,0.2538208
0.03723942,0.15583989
0.0008510961,-0.019270074
-0.06974713,-0.11614142
-0.0013031111,0.031303912
-0.030726671,0.011053676
0.033493027,0.0025159195
0.0012461639,0.0016085217
-0.049986407,-0.069485635
-0.013132909,-0.05085555
0.05722817,0.09082978
-0.1849187,-0.16610277
-0.39813524,-0.31149122
-0.27911893,-0.26322496
-0.7787626,-0.784197
0.030224811,0.11401587
-0.20209438,-0.2180247
0.03618232,0.027723722
-0.045895323,-0.031586386
0.4013998,0.3864998
-0.010402899,-0.005808398
0.021820638,0.017509542
0.024101287,0.042007275
-0.08223676,-0.08157009
0.04485015,0.053828448
-0.0058207973,-0.016438922
-0.59998256,-0.48681617
0.69499487,0.5789592
-0.4454003,-0.41286623
0.58550715,0.5381448
0.07798826,0.018250398
-0.069603205,-0.11490087
0.08347272,0.06843477
0.24176306,0.47742558
0.20011115,0.16544014
-0.25189525,-0.23801689
-0.05214716,-0.03908893
0.035333447,0.038276505
0.1268662,0.15698385
-0.34508094,-0.4764636
0.86152107,0.6948954
-0.50936854,-0.6266187
0.051778995,0.02769123
0.14017081,0.19818741
-0.032584853,-0.012260258
-0.0149469655,-6.0812104e-05
-0.004069311,-0.0059680715
-0.007545963,0.0058439597
0.07522512,-0.0058710203
0.07235828,0.035224546
-0.14674051,-0.1773969
0.13176197,0.13752103
0.31473476,0.34480006
0.39541245,0.3007577
0.0024684067,0.012172721
-0.037170462,-0.033045612
-0.042095825,0.006000668
-0.6748565,-0.69855976
-0.13911247,-0.19225971
-0.54511905,-0.56482226
0.6585176,0.5704757
0.93164957,0.6353556
-0.023111854,-0.055373535
-0.35229942,-0.47939205
-0.37155598,-0.3641462
-0.47023517,-0.47374576
0.17334422,0.24791324
0.37912667,0.3700981
-0.0036339331,0.0034784824
0.0132757025,0.0034336876
0.21578681,0.21151999
-0.30960643,-0.31029356
-0.024991903,-0.01751256
0.005502293,-0.00021329615
-0.00025095648,-0.007080406
0.0039843516,0.00656831
-0.008678936,-0.005495604
-0.03649758,-0.0062846914
0.6981188,0.71443546
0.49832296,0.43002638
-0.018056165,-0.00856889
0.015563192,-0.0047818664
-0.1443846,-0.182351
0.27097318,0.24159625
-0.21432108,-0.27769685
-0.38759726,-0.41506273
-0.05623183,-0.05102068
0.022464134,0.02084095
0.23857209,0.24771343
0.23450226,0.22314304
0.042822804,0.034254387
0.030452646,0.019161407
-0.027269956,0.043495886
-0.22584826,-0.19379464
0.27958316,0.17285158
0.1290285,-0.06117177
-0.121278524,-0.113120735
0.21199577,0.21109878
0.064671196,0.03437072
-0.14791963,-0.12721397
-0.22957818,-0.2697922
0.13950457,0.10619188
0.085330874,0.07170067
-0.019835364,-0.019602576
0.17343102,0.2559304
-0.072111286,-0.05905801
-0.037420142,-0.07126688
-0.043659627,-0.035532713
-0.0661836,-0.07677397
0.035143726,0.026298868
-0.68823814,-0.60238796
-0.12897383,0.048112597
-0.05986225,-0.12010132
-0.11159092,-0.1109685
-0.99280024,-1.1077995
-0.54403234,-0.5207879
0.007089695,-0.057253476
-0.1601559,-0.16736467
0.26756603,0.42465648
-0.345236,-0.37639022
0.029886544,0.0043203533
-0.51068234,-0.49270028
-0.08358594,-0.090574026
0.03950355,0.01948217
-0.15562654,-0.23242685
-0.005357535,-0.07777326
-0.18214019,-0.22631532
0.07486056,0.049733065
-0.1381166,-0.06759844
0.29631564,0.41758087
-0.0022069318,-0.005261451
-0.028296348,-0.017349057
0.6424042,0.6662429
-0.19166905,-0.13394137
0.028175179,-0.0074972957
0.1506122,0.10612966
-0.35010397,-0.35652193
0.015490709,0.044663634
-0.14640689,-0.18610056
0.12708738,0.11496584
-0.13257504,-0.098107465
-0.0126103945,-0.015614729
0.04289185,0.17172396
-0.85663694,-1.0026636
-0.40241978,-0.4957413
0.09206523,0.014303517
0.08105514,-0.09010542
-0.40564638,-0.17420062
-0.025061827,-0.038079888
-0.0560951,-0.010618925
-0.5505506,-0.58593994
-0.18844026,-0.06893556
0.17915589,0.1636971
-0.16516969,-0.17680007
-0.053145997,-0.051589414
-0.041090675,-0.021186896
0.21315369,0.19653574
0.39858884,0.3911664
-0.6324675,-0.5958852
-1.1652192,-1.2469771
0.24157855,0.25541598
-0.3453787,-0.29148746
0.033332866,0.008735083
0.017005462,0.012427084
-0.3848335,-0.44625637
-0.2577147,-0.27468872
0.5065056,0.344302
-0.041413516,-0.079523504
-0.331365,-0.40084726
0.073206484,0.31599498
0.07644029,0.04534617
0.10629171,0.11344062
0.06697652,0.088469215
-0.0055965963,0.003349192
0.04022767,0.034741037
-0.01974728,-0.023421694
0.63198096,0.53276956
0.2672749,0.21102804
-0.017307222,0.009742521
0.08377488,0.1147061
-0.0069300975,-0.031066313
0.007397551,0.021841604
-0.03820599,-0.030930813
-0.021509133,-0.08597932
-0.6133146,-0.5235594
-0.5261645,-0.44586754
-0.08174404,-0.076071575
-0.022226464,-0.023828277
0.1964056,0.14228973
-0.41622776,-0.4047026
0.13660024,0.13443574
0.15311554,0.15401085
0.060850438,0.23255941
0.015103122,-0.050870154
0.00670076,-0.003591895
0.026040478,0.028154954
-0.11969047,-0.10178451
0.046945803,0.036086902
0.00083281595,-0.004735753
-0.0029862542,-0.049513042
0.08214207,0.000499662
-0.1115189,-0.09170836
0.004069948,-0.017591355
0.9637919,0.9287183
0.017029583,0.033260826
-0.4267676,-0.40782034
-0.03359382,-0.08500933
-0.04028599,-0.05042649
-0.002091316,-0.0046472326
-0.0011459467,-0.0021473798
-0.047765214,-0.044142753
0.038796134,0.046737336
0.73674107,0.63886774
0.66890085,0.6722147
0.112356305,0.06847388
-0.5573086,-0.5397525
0.11051364,0.15507933
0.034856696,0.028868973
6.088239e-05,-0.004424453
-0.004150792,0.005585715
0.14756036,0.07745081
-0.7618102,-0.81295973
0.12830089,0.16542967
0.3445359,0.36079141
0.36118865,0.28704903
0.30206642,0.24798597
0.004193214,-0.010553561
0.019551298,0.037321422
-0.58668935,-0.5992058
0.62214357,0.5412133
-0.85438025,-0.8219342
0.35039598,0.3491953
0.5280273,0.63549024
0.084946424,-0.19006875
-0.0007206614,0.004148528
-0.007210292,-0.0062308954
-0.72123194,-0.5485723
0.22348438,0.16154109
0.043880634,0.026714526
-0.039875675,-0.084272675
0.64790916,0.62549424
-0.26312378,-0.2223643
-0.24993455,-0.3396655
0.72521985,0.6650361
-0.4617624,-0.2761649
-0.13773158,-0.19391803
-0.70518875,-0.65446055
-0.55790055,-0.576068
-0.11611536,-0.1043241
-0.37806314,-0.36720425
0.011603075,0.014841393
0.1504741,0.15677938
-0.02659652,-0.026825167
0.0025972843,-0.009496907
0.7263168,0.7807743
-0.38434076,-0.16409773
-0.12045405,-0.0891003
0.16314258,0.16508527
0.028653517,0.058307223
-0.040254313,-0.048624475
0.0005847048,-0.021055989
0.003318245,0.0013244459
-0.008910971,0.0027729273
-0.0056653377,-0.0070823105
0.010083143,0.0026698858
-0.020227259,-0.00014161319
-0.010198392,0.0102453455
0.047243614,0.089648835
-1.0596691,-1.2401781
-0.21475583,-0.17012304
0.049215082,0.05849728
0.101573855,0.09487014
-1.031668,-0.99355483
-0.22959419,-0.25345856
-0.031340297,-0.050498232
-0.028797261,0.012612244
0.7285111,0.62487525
0.5957433,0.5531921
-0.06995469,-0.050182275
-0.23578069,-0.24892554
0.004173804,0.059692726
0.13217501,0.1253003
-0.19944294,-0.19207874
0.67945284,0.69392705
0.47960567,0.3504024
0.09371385,0.102977216
0.013084858,-0.004779849
-0.050609842,-0.062115
-0.62257874,-0.6947629
0.35226214,0.33354768
-0.045654856,-0.12869507
0.50569654,0.47031453
-0.20105734,-0.2247134
0.098318025,0.090960264
0.012056317,0.0056181177
0.39761943,0.40257928
0.11046028,0.10415395
0.16194779,0.18760642
0.0028242394,-0.0078458935
-0.016231257,-0.0042070784
0.30912644,0.2406482
-0.5630863,-0.42487693
0.24335027,0.25538242
0.2294785,0.27021107
0.46341962,0.34380937
-0.8788106,-1.1072191
0.6760989,0.5517438
0.74937034,0.6337477
-0.006626248,0.03033746
-0.08671668,-0.06139512
0.75603586,0.7433682
0.60197026,0.5410441
-0.007444567,-0.01735767
0.012942348,0.009766837
0.005244243,-0.0037263185
0.00164787,-0.0066286484
0.051040486,0.074809335
-0.05888009,-0.043734927
0.006102837,-9.1679394e-05
-0.012868365,-0.023642907
0.14925605,0.20131183
0.1860549,0.20059802
0.17202485,0.12132928
0.44628954,0.36905813
0.45188165,0.4911909
-0.710121,-0.6438197
0.059755202,0.025074996
-0.03375233,-0.0090620285
0.038339302,0.028085455
-0.047780298,-0.04713076
-0.0014383154,-0.0030161217
0.021929743,0.014422208
0.009732808,-0.017238252
0.026557725,0.014021679
-0.4226414,-0.3916918
-1.0175465,-0.94450283
-0.039299153,-0.03325613
0.85030514,0.84744716
-0.2050538,-0.18687539
-0.0058495244,0.021183131
0.021925835,-0.028798401
-0.036278725,-0.07109652
0.18056087,0.15716507
-1.0156708,-0.9577532
-0.110033914,-0.19195919
1.0538687,0.9891956
0.2461271,0.25701913
0.4797598,0.50932395
-0.023193583,-0.03979478
-0.043263093,-0.022467218
0.014886368,-0.0064818785
-0.031826567,-0.021518938
0.019349191,-0.0019465089
0.0053277044,-0.030263249
0.25651866,0.29172328
-0.42211944,-0.4241887
-0.25016326,-0.35063362
-0.41905957,-0.6280608
0.16109547,0.10105433
-0.06981069,-0.0677065
0.01097831,-0.1405722
0.51543856,0.6126385
0.03722738,0.014662847
-0.037548807,-0.029446451
-0.13265814,-0.090617955
0.32677385,0.29627457
0.025373463,0.050285496
-0.1207955,-0.12688236
-0.1791694,-0.1356067
0.34431732,0.33637312
0.07460321,0.059214868
-0.18979119,-0.19639634
0.055615146,0.032247275
0.009034423,-0.012852499
-0.37543142,-0.32865605
0.47769874,0.51934934
0.13326193,0.115771115
0.0050521726,-0.0093312245
0.1715831,0.3916246
-0.1922332,-0.3002986
0.050684877,-0.124233216
-0.06834609,-0.037983105
-0.018504601,0.003587231
0.20693818,0.15468955
0.23737222,0.18754478
-0.6802847,-0.6061147
0.17041717,0.22311336
-0.9270321,-0.6326181
-0.14526819,-0.26064396
-0.1810137,-0.29005677
-1.0006056,-0.83851767
-0.2511571,-0.7372292
-0.798897,-0.7504003
-0.9551438,-0.85183036
-0.0012042294,-0.00014512241
-0.019357314,0.0017379466
-0.0044099716,-0.0012001768
-0.040028982,-0.004461124
0.114644215,0.072355725
0.8392782,0.85903466
0.55493176,0.5713982
1.2677488,0.97726107
0.7882346,0.8053917
0.8635948,0.88010454
0.14382306,0.16469039
-0.08173197,-0.09404349
-0.03461222,-0.038312517
0.011105545,0.010161169
-0.32247528,-0.23067722
-0.6206145,-0.65843856
-0.19155581,-0.2132617
-0.042238366,-0.042018965
0.032664537,0.00333298
0.0038886322,0.000305939
-0.0070314733,-0.017692685
0.008912496,0.023067549
-0.90764546,-0.8640059
-0.070392214,-0.042938717
0.011568667,0.010585718
-0.005385895,-0.017987765
-0.6384651,-0.62892026
0.07210599,-0.03364144
-0.09977636,-0.141421
0.40906736,0.3840889
-0.01705819,-0.030520264
-0.30707622,-0.24338877
0.09770593,0.084629245
-0.5163147,-0.48501673
0.28234994,0.2544536
-0.36129028,-0.3465128
0.11862625,0.13906382
0.03078911,0.011113297
1.0113292,0.99052954
-0.48146868,-0.49629387
0.15326117,0.10795963
0.35296535,0.3150733
-0.02562829,-0.009538528
-0.07392237,-0.12179979
0.09085969,0.075281866
0.019508852,0.012153916
-0.67093074,-0.64496607
-0.20631856,-0.17497157
0.25225365,0.18808477
0.18264747,0.1578762
0.26505965,0.22105166
0.044555977,-0.003136523
-0.010980923,-0.013127692
0.034854755,0.030804574
0.43875855,0.39569303
0.25514755,0.17763564
-0.8457092,-0.9577578
-0.29601902,-0.29078004
0.04465072,0.04875131
0.5493407,0.61232734
-0.04369168,-0.026344832
-0.2605575,-0.25855508
0.011904659,-0.0035262853
-0.006117576,0.012966693
-0.57929003,-0.69973636
-0.7609534,-0.86344516
0.010789179,0.0075157657
0.0035361345,0.0064523863
0.060608976,0.031759642
-0.055089988,-0.024179718
-0.047305305,-0.14312936
-0.61382616,-0.7372728
-0.7112125,-0.6431928
0.5064521,0.44188112
0.069561064,0.07410303
0.029533308,0.04352532
-0.0046758675,-0.019520886
-0.008919969,-0.010138293
-0.011336427,-0.029123485
0.23975107,0.2372933
-0.38009197,-0.43586352
-0.1534512,-0.14687681
-0.5534374,-0.6111185
-0.48824227,-0.45584485
0.026221268,0.012644194
-0.019899061,-0.012787966
0.24858734,0.23690462
0.21663547,0.26136115
-0.16755228,-0.13568328
0.07410953,0.09031841
0.507825,0.53640586
0.48063153,0.4825227
-0.00089537015,-0.013176754
0.036988854,0.024661796
-0.012440317,-0.006799709
-0.24970342,-0.2974581
0.238452,0.22488336
0.8231964,0.877674
0.90089464,0.91294914
0.1075064,0.094245605
-0.076584324,-0.08470328
0.049700316,0.042160485
0.06505365,0.048630677
-0.04127938,-0.029365886
-0.019386059,-0.035665214
0.031278957,0.03059036
-0.62294924,-0.53928274
-0.69730014,-0.6177872
-0.2744264,-0.2605204
-0.2365441,-0.25856847
0.026268924,0.06383335
0.34911197,0.28696594
0.009509292,0.005764663
0.02604517,0.0020318604
0.006006772,-0.0028104335
-0.0020350341,0.007254257
0.032524906,0.012885153
0.019931685,0.008967173
0.033226587,0.07364599
-0.040562067,-0.035555016
-0.009750168,-0.02654928
-0.057047896,-0.10189318
-0.18252975,-0.15031525
1.2339239,1.3777477
0.034297936,-0.050623674
0.047147736,0.09137795
0.017347693,-0.005571611
0.087277435,0.087843716
0.013141496,0.010235213
-0.04448907,-0.015073672
-0.51445925,-0.38010553
1.1585217,0.8671967
0.016121311,-0.0121111795
0.001582661,0.02940303
0.061682343,0.03977033
-0.041700136,-0.11553276
0.027200311,0.018604845
0.047107294,0.038297214
-0.05975049,-0.05656165
0.0240823,0.010958134
1.0827402,1.1424245
0.5710797,0.5752098
-0.09572489,-0.119431525
0.106195405,0.09705941
-0.0088770185,0.0020637736
0.007339872,-0.016081655
0.02637771,0.029510282
0.054227866,0.04532357
0.31948486,0.31519946
0.07921974,0.23914042
0.32251185,0.28115553
-0.22005105,-0.17494392
0.60157794,0.68542725
0.078607604,-0.11072627
0.40094894,0.4017516
-0.11928014,-0.082090005
-0.09439984,-0.21952543
0.103513665,0.18370439
0.006552596,-0.004078768
-0.010566815,0.0024135122
-0.18512297,-0.19456081
-0.052873842,-0.025160871
0.0581607,0.21610573
-0.18250446,-0.08602982
-0.044339962,-0.07755937
0.14704743,0.12383092
-0.61787677,-0.58373857
0.11948251,0.100765795
0.01415843,0.029410899
0.009086979,-0.01598678
-0.011936548,-0.007860757
0.009061178,0.0117341075
-0.17662655,-0.23654741
0.2246477,0.2112184
0.14278935,0.18752183
-0.76911604,-0.81946456
-0.03432335,-0.04388549
0.03199165,0.02448919
0.0060185306,0.004818693
0.00033113314,0.018249575
0.083724126,0.04157146
0.0025737993,0.0020305724
0.045126975,0.05048965
-0.06620888,-0.023215797
0.90343285,0.8582199
0.5450938,0.50499576
-0.087326944,-0.14102921
0.27807397,0.31089646
-0.052043494,-0.05191204
0.037525002,0.023945797
-0.15705153,-0.25755113
-0.13391937,-0.09554675
0.2725017,0.2560578
-0.82488275,-0.7917918
-0.7635353,-0.8343257
-0.46296746,-0.47102243
0.16919881,0.14303845
0.23240042,0.239327
0.8250048,0.88864857
-0.6967957,-0.6038883
-0.18564889,-0.16154176
-0.02463771,0.023270357
0.06018111,0.047993034
0.07174812,0.08108138
-1.18325,-1.5941666
-1.1376622,-0.8321365
-0.0075993114,-0.00040800124
0.022430222,-0.024748098
0.48001117,0.6325926
0.7046655,0.68548506
0.011650904,0.013359822
0.005909552,0.024720797
0.5691716,0.5401173
-0.1311627,-0.030024096
0.009100946,-0.018594168
0.00671523,-0.0054768147
0.0028314278,0.0025261492
0.03585504,0.03846101
-0.15773793,-0.1691341
-0.12790763,-0.10624963
0.091310516,0.10481573
0.646328,0.6360759
-0.05820869,-0.03863412
-0.009375092,0.0007737838
1.4407158,0.81690073
0.018164407,-0.40488145
0.1191294,0.11500247
-0.123199865,-0.08842192
-0.15260461,-0.12115857
-0.1516539,-0.21625382
-0.14908046,-0.1477947
0.07877097,0.08857243
0.5078259,0.62672675
-0.02427678,0.024127454
0.04002597,0.0012623668
-0.019087706,0.009323413
-0.24908826,-0.15534656
-0.014648344,-0.14939538
0.068048276,0.051064663
-0.023686241,-0.041054327
-0.03488068,-0.0366814
0.013313254,0.012632294
0.37268525,0.2927339
-0.9286654,-1.0702645
-0.07791067,-0.05485345
0.047778405,0.044994168
-0.43589246,-0.50119686
0.33322096,0.3450743
-0.09779207,-0.08638106
-0.113906994,-0.03663029
0.011823814,-0.017871976
-0.022729129,-0.0160671
0.025660716,0.05847209
0.014464255,0.05457099
0.38687384,0.6249423
0.072252706,0.10253128
-0.4743262,-0.4111425
0.50591505,0.48619547
0.034771815,0.019453272
-0.00028971498,-0.004868874
0.36718088,0.25820524
0.16564016,0.03475821
0.00044761447,0.026127182
0.013614995,0.0063951714
-0.02481407,-0.02913291
-0.006077802,-0.00025996054
0.009982408,-0.007278785
-0.029384807,-0.017115094
0.28499696,0.5719991
0.8469938,0.82594156
0.80319977,0.85890037
0.9796223,0.77993983
-0.102987334,-0.08020058
-0.06709717,-0.060294084
-0.006139561,-0.0045868605
-0.007445101,-0.0047593405
0.015519915,-0.0054148883
0.010564461,0.04265268
-0.021158203,-0.06680185
-0.32606804,-0.33348998
-0.15873286,-0.12287737
-0.010341396,-0.035477526
-0.022786561,-0.036343366
-0.034513354,-0.026505027
-0.38957232,-0.5166311
-0.12264541,-0.052916862
-0.008414158,-0.0058140457
0.17879161,0.18011998
-0.91994214,-0.6662805
-0.8807205,-0.8116627
-0.7620002,-0.75244075
-0.6382617,-0.6383048
-0.0016540659,-0.0149382055
0.13024361,0.106394835
0.056423217,0.07438436
-0.31998247,-0.27804413
-0.9331539,-0.9229279
-0.02442386,-0.03363941
0.013344197,0.0008804947
-0.0064386614,0.0053749178
7.231141e-05,-0.032179505
0.01158993,0.049172573
0.033113014,0.0054880828
0.039058898,0.043435983
0.010792869,0.0021795183
-0.01406344,-0.0059302635
-0.19898178,-0.18272868
0.13167925,0.10753182
0.1088119,0.114172295
-0.47704744,-0.44165373
-0.071660295,-0.09088083
-0.0018227298,2.6592985e-05
-0.22644222,-0.20333108
0.2644895,0.33674705
0.38597712,0.59411275
0.2670324,0.24495694
-0.30627245,-0.2841435
-0.24827826,-0.18957101
-0.016665773,0.0058728233
0.05228647,0.05586448
-0.036953203,-0.042021193
0.010737934,0.018131902
0.53749627,0.660339
0.48234826,0.5025112
-0.2358626,0.15853477
-0.24243075,-0.31625992
-0.3345456,-0.21073449
0.3678625,0.52297056
-0.042946104,-0.04982596
0.058038343,0.053573694
0.048447922,0.006226003
-0.07508881,-0.055125013
-0.69382143,-0.69858015
-0.7661183,-0.8279957
-0.002522319,0.021117792
0.12340468,0.12265503
0.2943659,0.3213516
-0.098107584,-0.17126778
0.028855737,0.015245795
-0.052752264,-0.048440546
0.009748041,-0.01751995
0.013717465,-0.006728773
-0.02754369,-0.05857054
0.00037833897,0.013899968
0.41741332,0.38533184
-0.12492408,-0.04993346
-0.1999355,-0.19776574
0.04222792,0.046402827
0.08922097,0.053628296
-0.041179914,-0.048068944
-1.3336439,-1.3648494
-0.41124177,-0.34486634
0.5058497,0.47807878
-0.25676778,-0.29064035
0.06988058,0.064175196
-0.13481307,-0.115110636
0.5091798,0.36555964
-0.9309828,-0.92107546
0.6695107,0.54307336
-0.59626764,-0.5425216
-0.8841156,-0.7885053
-0.33679125,-0.32737654
-0.037284654,-0.019707497
0.061804287,0.08598137
0.8520436,0.7874624
-1.3731793,-1.4356289
-0.09020868,-0.10503961
0.5808121,0.5521728
1.4938905,1.0838674
0.095355764,-0.051380284
-0.158387,-0.10552899
-0.28767958,-0.352336
-0.007289675,-0.017259896
-0.04567318,-0.019603034
0.69996417,0.66032034
0.7251408,0.61802053
0.38590044,0.39314786
-0.60283417,-0.59093875
-0.22677626,-0.2236433
-0.31465188,-0.2688317
0.38683182,0.4436704
-0.42099446,-0.4072205
-0.13609362,-0.15049155
0.30290037,0.26848304
-0.004347802,0.015866525
-0.018561482,-0.009979934
-0.62015915,-0.5716789
-0.37807268,-0.45525694
-0.9014653,-0.7357072
-0.41833812,-0.41087532
-0.009210972,-0.0062638894
-0.009647848,-0.009938945
0.27638957,0.16543216
0.07662807,0.10457301
-0.005122105,0.004464239
-0.008740059,-0.005560999
0.01770571,-0.003710784
0.03396237,0.033094253
0.04503665,0.0047010817
0.057647295,0.06583956
-0.39655787,-0.3921416
0.17246546,0.12785845
0.1289281,0.15436204
0.25833315,0.24759173
0.41667253,0.39781874
-0.13664778,-0.17155558
-0.0767886,-0.08380679
0.08067241,0.06057455
-0.21523687,-0.17013484
-0.963369,-0.9016803
0.0343045,0.034899514
-0.04830621,-0.028543852
0.033761673,0.013890699
-0.016384477,-0.0071096052
0.009574002,0.012949541
0.01660988,0.011917756
0.29701218,0.17650107
-0.23083529,-0.1681931
-0.36195332,-0.32470417
-0.14057049,-0.09737639
-0.02792311,-0.022047468
0.0009071871,0.007235404
-0.0234356,-0.046202317
-0.04600267,-0.053580604
-0.013290871,-0.013311222
0.012809673,0.018443847
-0.35116416,-0.26507628
0.43151778,0.41872776
0.0104481755,0.007013418
0.008016155,0.008298989
-0.00938578,-0.0131251775
-0.07933251,-0.09616044
0.24659032,0.19273284
-0.7055216,-0.6934227
0.21763855,0.2407039
-0.34248343,-0.3513797
0.2597844,0.24429655
-0.027412683,0.027408727
0.02030275,0.01963427
-0.008008781,-0.011495188
0.028137574,0.037298977
-0.07274759,-0.031194575
-0.5693261,-0.43854964
-0.19206426,-0.2830383
0.51614404,0.42987052
-0.099223204,-0.11144093
0.03023817,0.0037596896
-0.023659078,-0.013870366
0.24350917,0.25891492
-0.32591528,-0.29598814
-0.19253947,-0.14739804
0.0016060642,0.02491578
0.44091988,0.25649288
0.44153184,0.21953477
-0.580383,-0.5288139
-0.110417224,-0.061227992
0.010406258,-0.03060808
-0.007639028,0.0076885703
-0.28483683,-0.33546203
-0.19375594,-0.14925346
-0.10266712,-0.15550163
0.052471284,0.04037217
-0.00736201,-0.0017496347
-0.035258546,-0.025464153
-0.011558866,-0.0397422
-0.0057772137,-0.04488223
-0.1620476,-0.16409118
-0.009471601,-0.016040478
0.08618889,0.059050977
0.12601812,0.14411753
0.085922316,0.107360914
0.12153894,0.1604355
0.08184011,0.04714717
-0.17166604,-0.15379576
0.07499321,0.040066257
0.12957315,0.19247672
-0.057937592,-0.07694894
-0.043706924,-0.06952663
0.028870013,0.019697398
0.013362869,-0.009423615
0.24613827,0.24719259
-0.21095088,-0.16852972
-0.0035748684,-0.008973122
0.0012300957,-0.010798356
0.018112771,0.002613306
-0.04626891,-0.0383685
0.10035282,0.045073546
-0.11369712,-0.32651907
0.0034352317,0.041280687
-0.029793624,0.034915347
0.11646773,0.08099481
0.6432185,0.6548928
0.041964397,0.059632387
-0.15627444,-0.14655966
0.7099576,0.68322474
0.17455786,0.15855362
0.18718535,0.2129059
0.5457393,0.5287199
0.07325199,0.06076649
0.04908306,0.051248148
-0.67152196,-0.6280679
-0.04080037,-0.05114694
-0.485326,-0.47516993
-0.14036536,-0.15411761
-0.12540331,-0.07980047
0.044650067,0.050788466
0.028112452,0.009899139
-0.044964213,-0.079314075
-0.8093661,-0.7332244
-1.0871875,-1.0081918
0.39279312,0.2838964
-0.22451945,-0.18689102
-0.0070709996,-0.005714372
0.011387451,0.01507137
-0.004648916,-0.012302272
-0.015049251,-0.03179968
-0.39502633,-0.6417642
0.36001092,0.34210277
-0.0042709447,-0.007931724
0.007884559,0.014862603
-0.00016776723,-0.016400218
-0.0183401,-0.0045822635
1.592876,1.8343906
-0.62036324,-0.6776435
0.053188127,0.11033729
0.010376014,0.043678187
0.025678635,0.006884925
0.036291342,0.022800453
-0.56565404,-0.48462006
-0.31743562,-0.30518514
0.32690787,0.34754193
-0.040027108,-0.13692759
0.0150013305,0.022536084
0.07509367,0.060332853
-0.6250199,-0.61910623
-0.86357105,-0.78337944
0.63210315,0.5914488
0.2513631,0.2577682
1.8612514,1.671249
0.16025844,0.08497615
0.6119723,0.31552464
0.07439625,0.088181615
-1.0618148,-0.9414567
0.22414261,0.13874097
0.3784884,0.3163994
0.9262533,0.64889985
-0.043421917,-0.047539264
-0.15629698,-0.19320463
-0.21638082,-0.24499029
0.15506448,0.17157982
0.010605568,-0.0069220886
0.013479011,0.026603239
-0.094129734,-0.11406706
0.07291729,0.09080587
-0.002957477,0.0008602068
0.007277229,0.005954123
0.07138336,0.06143224
0.03746142,-0.045873445
-0.0010038931,-0.024793409
0.019189034,0.0022066897
-0.0010051164,0.0072298124
-0.031185055,-0.013196543
1.3784313,1.1564386
-0.09291338,-0.09969218
-0.000512225,-0.015044525
-0.007339689,0.005781932
0.7151943,0.7218263
0.23275176,0.27446017
-0.008860116,-0.017230086
-0.010804643,-0.020510312
-0.0005931295,-0.05349669
-0.075223476,-0.085694164
0.07344082,0.055154074
-0.05982758,-0.02972787
1.4256629,1.2367604
-0.111869186,-0.08022034
-0.7316357,-0.63643044
0.18145905,0.17231049
0.022526626,-0.009376645
0.024170106,0.018945655
-0.1660859,-0.13360378
0.090825446,0.07571471
-0.41003716,-0.42808554
0.2905024,0.21163881
-0.30854392,-0.21796644
-0.7572239,-0.68909174
0.021748714,0.013859853
-0.0057060355,-0.007684229
0.00014845823,-0.013283454
0.004081505,0.0027877707
0.0007811552,0.0361811
0.08178657,0.104109436
-0.3971488,-0.41901755
0.33553162,0.25068814
0.44962218,0.39966887
0.39295766,0.3469198
0.57730836,0.57747823
0.205508,0.23723249
0.20756954,0.19679609
0.3250039,0.3071448
0.14550123,0.19230062
0.5439617,0.54146785
0.6802415,0.6928263
-0.3550236,-0.40129286
0.16786656,0.06271878
0.23483486,0.17035027
-0.48487228,-0.9944718
-1.0392421,-1.2500024
0.000650754,-0.06307229
-0.008960714,-0.034842234
-0.032925587,-0.031505927
0.048284065,0.034844916
0.51476103,0.45868146
-0.44331533,-0.35576513
-0.13224378,-0.15890464
0.1494215,0.0983387
-0.038370356,-0.02136954
-0.026096862,-0.017245002
-0.12770835,-0.14842573
-0.22183314,-0.20158708
-0.5161832,-0.49825424
0.24655563,0.24962063
-0.27733406,-0.29674375
-0.15798025,-0.1626262
-0.0038221863,0.009571381
-0.023893658,-0.014874606
-0.011012906,0.02590248
0.39999437,0.38082162
0.27185377,0.29268113
0.26679587,0.3355267
-0.6778265,-0.8533664
0.7398102,0.7232696
0.013536086,0.059443045
-0.04648484,-0.0050990507
-0.07164621,-0.07628134
-0.033338375,-0.003480881
0.0037621371,0.01089824
-0.020870876,-0.00038653146
-0.05569891,-0.0032940656
-0.043853983,-0.10371114
-0.11810488,-0.06760691
0.04788869,0.06604168
-0.018510588,-0.01406537
-0.019700456,-0.008104297
-0.011378851,-0.023346893
0.029977966,0.03777204
0.07554862,0.07705136
-0.8614242,-0.886496
-0.0039013363,-0.0024057254
-0.00031933055,0.0052859494
-0.31796205,-0.28500146
-0.42475954,-0.3279178
0.01662426,0.018103506
-0.21781965,-0.20710376
0.73789626,0.6655814
0.67183894,0.56092656
-0.007408685,-0.008099746
-0.2772225,-0.27836913
0.16940957,0.14953016
-0.05191212,-0.057590708
-0.001151571,-0.015260659
0.014437126,0.01562644
0.017287316,-0.0026450083
0.0047318446,0.023045586
-0.39253604,-0.45639485
-0.14296746,-0.35825068
0.0410168,0.037760876
0.030104958,0.02593043
0.50387007,0.46146265
0.92740524,0.84365773
0.088534415,0.1115039
0.05570491,0.08857661
-0.37008154,-0.28651392
-0.25202265,-0.29258215
-0.053597186,-0.054418422
0.06266233,0.05120621
-0.011729599,-0.012157492
-0.027622342,-0.029017888
-0.10285637,-0.08594261
0.4464259,0.5153289
0.003206062,0.008378349
0.014857435,-2.5108457e-05
0.1401245,0.19590141
0.010714812,0.04808817
0.020538498,0.0057282
0.033644386,0.026804272
-1.0283378,-0.8953548
-0.26814288,-0.2803499
-0.18250757,-0.19078541
-0.2825012,-0.27614418
-0.1852459,-0.19128293
0.6741175,0.54380095
-0.0063291765,-0.058290705
0.27182728,0.24532394
0.018692123,-0.018501453
-0.049179956,-0.07546447
-0.011628084,-0.012735575
-0.13963729,-0.14499034
0.012785355,0.0060313866
0.0016747339,-0.02435598
-0.02265029,-0.010896936
-0.028490007,-0.0107554495
-0.2396307,-0.16184166
0.08941786,0.13568519
-0.5834603,-0.5133625
-0.33522147,-0.29165903
0.23806584,0.21113923
0.37393528,0.41317403
0.35421103,0.40068957
0.19478893,0.21771634
-0.0153868385,-0.018694729
0.03935492,0.023926947
0.10285184,0.1510592
-0.087419294,-0.08586497
0.14759393,0.19105634
-0.39206234,-0.40943694
-0.10205656,-0.10944063
-0.016031269,-0.002799049
0.00056301604,0.0050930083
0.004470085,0.01641582
0.72596663,0.71438885
-0.30385968,-0.13765936
-0.05416843,-0.045537733
-0.05780186,-0.06343724
-0.122728616,0.02296399
-0.3404153,-0.36195922
0.037587654,0.03616458
0.044912145,0.04013237
0.14123157,0.08238237
-0.00052666245,-0.015381332
0.14447148,0.09750259
0.2049101,0.18875228
0.10525815,0.068788946
0.77299225,0.778583
0.0684074,0.07392803
0.03517222,0.0442259
-0.053694017,-0.06257928
0.13978383,0.18817982
0.15013897,0.14172179
0.2901017,0.31328225
-0.3294487,-0.32145166
0.03340494,0.036654755
0.035414092,0.062443655
0.09929942,0.088970825
0.05444222,0.06354389
0.24774157,0.23347363
0.4178067,0.5007598
-0.9290743,-0.8470459
0.1983629,0.19254325
0.06713544,0.03453991
-0.058929354,-0.06645976
0.045838222,0.0561014
0.46865728,0.5046543
0.21574965,0.3207946
-0.025993928,-0.027997345
-0.04359002,-0.015067927
0.08073811,0.11054878
-0.013436599,-0.006451533
0.0033486048,0.016308725
0.24113902,0.17724785
-0.008107375,-0.012276437
-0.032538265,0.013569215
-0.051588006,-0.07031798
-0.04684135,-0.025473587
0.3848812,0.2548886
0.4756382,0.4011702
0.23591399,0.0664106
0.59690255,0.5259454
-0.2448391,-0.2212888
-0.43567568,-0.45027795
0.025105337,-0.027450189
0.42993647,0.4000706
0.18821877,0.11640134
-0.121970475,-0.1974352
0.3418439,0.3566519
0.37827122,0.4068156
-0.02128032,-0.015750878
-0.058491748,-0.04244007
0.33550104,0.34424642
0.8387495,0.8771554
-0.5142711,-0.65766436
-0.7329135,-0.43263257
0.022320451,-0.010557659
0.03249757,0.025674138
-0.026676293,-0.02685967
-0.014891591,-0.014540069
-0.30430973,-0.340765
0.8220486,0.7859209
0.105292335,0.105535716
-0.2577603,0.033065334
0.12960567,0.08338315
0.23665805,0.22778074
0.033519927,0.043892756
0.050670385,0.040369093
0.22317119,0.25194117
-0.13582721,-0.107274175
-0.0017033922,-0.009980336
-0.00083844503,0.016418735
0.06831508,0.046086587
0.015288465,0.018342296
0.06422075,0.05628316
0.066946566,0.034635648
-0.092058875,-0.117027506
0.3711752,0.31340668
-0.10849923,-0.10205199
0.050715655,0.03266973
0.61403865,0.5426444
0.18821207,0.18252656
0.40736312,0.46549255
-0.6979305,-0.9130016
0.2165051,0.19949141
0.07130992,0.051809095
0.11602,0.10588991
0.23123758,0.18251623
0.0045654643,-0.0028420165
-0.017867997,0.008162963
-0.0001995404,-0.016978778
-0.003689766,-0.031442385
0.00097132375,0.008255616
-0.0028911238,0.0053088786
-0.101406254,-0.15273826
0.036576115,-0.009120982
-0.16249916,-0.17199977
-0.14208856,-0.18163294
0.06746514,0.026189439
1.0288267,0.9425346
-0.010413935,-0.010428436
0.017049883,0.009785722
-0.16938758,-0.14575051
0.020291494,0.018100588
-0.041782163,0.037588745
-0.12138882,-0.11865867
0.05070149,0.025400206
-0.004582834,-0.02417915
-0.006182134,-0.030851662
0.03146467,0.03865743
1.4986427,1.6131941
-0.9011531,-1.1814805
0.008382439,-0.027209952
0.055676177,0.05194268
-0.14113846,-0.19238701
-1.1768907,-1.1307731
0.48941094,0.31328103
0.74638414,0.66866785
-0.03279972,-0.038398273
-0.14988732,-0.21138662
0.18392387,0.15801738
-0.2690689,-0.26614302
0.039427094,-0.002239056
-0.006501765,-0.0015333672
-0.2991401,-0.3330685
0.55354947,0.4751747
-0.42303675,-0.45852405
0.4030807,0.41162845
0.024113413,-0.014275536
0.008415924,0.01356317
-0.08864099,-0.13971132
0.084531546,0.06374788
0.5180185,0.58531046
-0.35702997,-0.48280054
0.10090249,-0.14481626
-0.7514546,-0.40981442
0.07768066,0.06674716
0.024839517,0.037262954
-0.012270592,-0.035288915
-0.004602102,0.039609034
0.007636753,-0.006269254
0.0073476424,-0.011401517
0.006631338,0.0037798956
0.0045654373,0.04292076
0.057504743,0.045865763
0.017295673,0.026166234
-0.6421206,-0.6569369
0.65532655,0.62694454
0.635785,0.59951943
-0.75356925,-0.8425225
0.26249593,0.2214149
-0.22813019,-0.30086753
0.0159689,0.027423695
-0.2813573,-0.23998457
0.035997316,0.04809638
-0.007431889,0.029827433
-0.5007126,-0.4788059
0.5165389,0.49367657
0.023935162,0.027460426
0.013552958,0.01952417
-0.15362862,-0.17131558
0.1300219,0.125443
-0.030053593,-0.049801342
0.036666963,0.027436975
-0.69418573,-0.6721084
-0.48151934,-0.48835886
0.0063525373,0.03718985
0.67934895,0.6374079
-0.62351817,-0.7109084
-0.2991167,-0.3449586
-0.034313876,-0.021362588
0.03523027,0.027609829
-0.10953908,-0.107115924
0.016076487,0.02651411
-0.013878613,-0.025370538
-0.015361562,-0.037765376
0.25031623,0.2119337
0.91182804,0.92246634
-0.12734562,-0.15741417
0.37907445,0.2916666
0.30647457,0.29179287
0.42880127,0.385952
-0.15735286,-0.19558248
-0.0008047605,-0.037828926
0.014634436,0.003543593
0.00948624,0.011145604
0.016340356,0.01383435
0.04390074,0.036565617
0.21417435,0.13999511
-0.8981805,-0.81006724
-0.2832141,-0.29848474
0.39271122,0.39598745
0.27115884,0.21936089
-0.6106935,-0.47138634
0.19108795,0.09240912
0.48520595,0.4797744
0.011284367,0.0024868175
-0.010898026,-0.0044344403
0.6288826,0.9970819
-0.5800482,-0.735319
0.8461688,0.6571826
-0.8033018,-0.84345573
0.3799134,0.3586834
-0.0403601,-0.054409385
-0.019841759,-0.012816638
0.17429644,0.12293692
0.01030345,0.006755024
0.0038263705,0.0114637995
0.06882908,0.052021243
0.20872428,0.20278007
0.4986501,0.43786505
0.862108,0.68349916
0.26146987,0.2678763
0.05959206,0.113602445
-0.0072732735,0.00942032
0.009790928,0.008261851
0.316706,0.2674081
-0.33055514,-0.35678852
-0.0040778876,0.018654846
-0.0073061744,-0.00055803265
0.048933472,0.02625037
0.14625505,0.112105824
-0.4905289,-0.4880428
0.20583893,0.2392531
-0.012347696,0.004767187
0.013669835,-0.009345169
-0.108897835,-0.111648336
-0.11568187,-0.0869138
0.08638876,0.05326582
0.054949846,0.11026427


==> plots/force_xz_validation2.csv <==
Target,Predicted
-0.10698734,-0.118170366
0.061832517,0.09192447
-0.3519463,-0.36420083
-0.20083447,-0.21667188
0.39458683,0.39401087
-0.08426635,-0.10447416
0.0024793826,0.013306706
0.028579837,0.024969384
0.4986501,0.48118746
0.862108,0.65773714
0.013769574,-0.011174649
-0.33061114,-0.34495288
-0.19085021,-0.2592988
0.2868449,0.3030076
0.1432705,0.12266134
0.19596124,0.13803713
0.020643773,0.0035628043
0.009033458,0.0005272478
-0.32565913,-0.28293103
-0.6474401,-0.5833123
0.025045265,0.01748686
-0.0141246775,-0.0005930066
0.04413542,0.028810842
0.025577366,0.03365892
-0.40919763,-0.43667945
0.021417081,0.032007232
-0.18648931,-0.19475633
-0.50956595,-0.48129737
0.8719739,0.8440589
-0.9324907,-0.75376093
-0.02202119,-0.032901444
0.022833027,0.020023927
0.8363794,0.8129613
-0.3753789,-0.42301282
0.058997877,0.060548954
-0.026770763,-0.018193915
0.12072142,0.1007599
0.14885895,0.13543056
0.006025763,0.022109173
-0.014847564,-0.031978637
0.06387282,0.057408027
-0.6755818,-0.6140219
0.19506359,0.16723906
-0.1985353,-0.20536982
-0.0714959,-0.09294486
0.026671492,0.047608018
-0.15863942,-0.13996659
-0.09372633,-0.08441068
-0.2863767,-0.14194635
0.48871058,0.5128709
0.090259,0.09060936
0.09865681,0.13368203
-0.79480183,-0.74640435
-0.91082025,-0.8850062
-0.27237365,-0.30121192
0.6967088,0.69515336
0.87576425,0.8403079
-0.49296957,-0.47952124
0.011906719,0.025038226
-0.028708505,-0.018103391
0.04503665,0.061961453
0.057647295,0.042859405
0.28521055,0.29739615
-0.2945929,-0.29097015
-0.08470532,-0.0865372
-0.2372696,-0.21915103
0.010450114,0.021821525
-0.041348025,-0.023820832
-0.3971488,-0.4183636
0.33553162,0.2798657
-0.055643573,-0.05165173
-0.027348205,-0.032050774
-0.08971732,-0.06426494
-0.05798582,-0.050225988
-0.41072425,-0.39445132
-1.0550117,-1.0439502
-0.054723963,-0.071037576
-0.20645648,-0.20676336
0.0046231253,0.004358028
-0.010301983,0.011829808
0.015614873,0.016017776
0.0037365071,0.010148406
-0.17367804,-0.1507498
-0.076219186,-0.0744268
0.13856713,-0.26659924
0.66265,0.64472574
-0.016569654,-0.013259768
0.05186008,0.033366904
-0.00853497,0.002750526
0.020023994,0.010167196
0.051755182,0.06907889
0.1124284,0.09848827
0.030568473,0.033679787
-0.032078803,-0.042215005
-0.32956272,-0.35390773
0.53017294,0.5051612
-0.104847446,-0.08816019
-0.06255613,-0.05074635
0.28656068,0.20420791
-0.28276083,-0.1760782
-0.06920679,-0.09035088
-0.08513845,-0.06663465
0.5756857,0.58982885
-0.12079494,-0.09714745
-0.23944485,-0.24563685
-0.2814055,-0.280384
0.16203043,0.15307593
0.27280244,0.20691903
0.037453834,0.0493256
-0.3105988,-0.2990674
0.0033686892,0.0005057249
-0.10346089,-0.091887414
-0.02435648,-0.020665254
0.13939755,0.12742364
-0.4125219,-0.40253723
-0.14508986,-0.14151928
-0.2323949,-0.160038
-0.13042143,-0.15868527
0.55107266,0.51266086
-0.65759206,-0.5995491
0.0032125143,0.0018291172
0.025821721,0.024396166
0.17496277,0.14822432
-0.0562766,-0.027059793
-0.118845575,-0.12300379
0.06745219,0.04498695
0.00380449,0.01585574
0.05126058,0.081949234
0.15696849,0.1614045
-0.054549683,-0.053336777
0.23744535,0.2380867
-0.14992566,-0.10813147
-0.09385626,-0.07243909
0.18202725,0.15379104
-0.057966597,-0.05262635
-0.14518571,-0.13840537
1.0334094,1.1240112
0.049008463,0.051921546
0.0053466293,0.024817273
-0.011904394,-0.019986376
0.05296309,0.07139534
0.07233279,0.07133922
0.4860921,0.7536875
-0.49891245,-0.6388548
-0.64336884,-0.6498315
0.08201687,0.102219895
0.019846262,0.008325962
-0.01346215,-0.015663594
0.23118252,0.47426242
0.6551355,0.68355733
-0.22662595,-0.15830481
0.21607324,0.20731775
0.64194846,0.5933927
2.0675364,2.175003
0.18979508,0.19412057
-0.3713014,-0.37238285
-0.13909456,-0.1363385
-0.37387642,-0.39143276
0.074237175,0.083710596
-0.020664673,-0.0030807853
-0.042202637,-0.04575259
-0.030172087,-0.024749815
0.0040910984,-0.0021347676
-0.012406059,-0.018763855
-0.010635929,-0.009416064
-0.007132554,0.005171433
-0.02444755,-0.0041285465
0.021102363,0.025149927
-0.053303204,-0.016040668
-0.009155781,-0.0047276765
-0.57713944,-0.43572438
-0.0386714,-0.11262576
-0.040727697,-0.05464664
-0.021707034,-0.028559819
0.19470736,0.02193918
-0.44341022,-0.39001173
0.07222047,0.09972955
0.00536499,0.001305595
-0.07838774,-0.0523781
0.046321265,0.038305506
0.018904163,0.03477726
0.032183826,0.043807715
-0.047798585,-0.033975285
0.07671798,0.056128755
0.040094774,0.041276053
-0.061878935,-0.06516275
-0.1402709,-0.12867393
0.012043266,0.023612231
0.025988154,0.03215622
-0.10763605,-0.112568036
0.47523487,0.34697944
0.3284418,0.23944569
0.12695797,0.109973505
0.106535286,0.08942777
-0.37416127,-0.32944146
0.1707189,0.17984836
0.13047804,0.11688566
-0.50623536,-0.5259125
-0.03517462,-0.03688532
-0.0026449007,-0.022310406
-0.019422743,0.0006582285
-0.020589253,-0.03473553
-0.8972156,-0.85871285
0.017144023,-0.047996804
-0.015582475,-0.011910675
-0.00247565,0.0052315146
-0.38918424,-0.37027472
-0.20254286,-0.20413701
-0.0032278378,0.005000167
-0.009511076,0.0027166605
-0.028848667,-0.07171223
-0.39813757,-0.36487946
-0.22639029,-0.30015457
1.125902,0.8931742
-0.3974002,-0.35618103
-0.3691677,-0.4135
-0.32048988,-0.357743
-0.28861815,-0.23590228
-0.43577272,-0.22928284
0.2722105,1.1467543
-0.21360867,-0.20628455
-0.29591215,-0.25327772
-0.08614902,-0.07311729
0.021520045,-0.045316547
-0.09977636,-0.101784125
0.40906736,0.33985758
-0.007691052,-0.013458935
0.01110108,0.033759892
0.029126406,0.019760687
-0.014426958,-0.020841733
0.42792043,0.35726935
-0.16900235,-0.1823157
0.65682983,0.63690835
0.6169486,0.6179555
0.0581607,0.24666262
-0.18250446,-0.17069955
0.002758604,0.0068877866
0.006734239,0.030589536
0.029632196,0.04067336
-0.012998083,-0.004652798
0.4712526,0.46614027
-0.13077493,-0.15565489
0.04313048,-0.015222311
1.7724588,1.6991578
0.116638795,0.10252023
0.06009314,0.018789843
0.584972,0.5788312
0.5086668,0.5036528
0.78796417,0.9160915
0.039413184,0.0935078
-0.024236564,-0.02125796
-0.009677775,0.0011702627
0.049868558,0.037830275
0.055818312,0.059723303
0.108929604,0.13604657
0.0007785419,-0.01104328
0.19350658,0.18821001
-0.03630915,-0.04894948
0.06479714,0.07516263
0.018623821,0.02103421
-0.49789757,-0.7292938
-0.58871174,-0.76191014
-0.0077583888,-0.011204422
0.08877888,0.10597707
0.29476058,0.31788957
-0.21378267,-0.16365582
0.014585822,0.013447978
0.013368742,0.0035344064
0.0046393843,0.053502746
-0.53128207,-0.54961884
-0.39154804,-0.45572418
0.31886345,0.38490117
0.72509027,0.72982347
-0.6781151,-0.6458801
0.014598807,0.033442684
-0.03457083,-0.027563706
-0.10284257,-0.08188625
0.024312612,0.037249744
-0.14701173,-0.13157757
0.0917878,0.096150056
-0.0039050984,-0.002198791
-0.011080707,-0.011553332
-0.74876785,-0.6344476
1.213234,1.376399
-0.31137374,-0.30540246
-0.76057863,-0.7063338
1.0574242,1.1476789
-0.11674297,-0.15889516
0.4178067,0.47342712
-0.9290743,-0.88300264
-0.056150474,-0.03708278
-0.0060786637,0.013380662
0.0040492406,0.016496781
-0.0058547817,-0.005448118
0.1217344,0.15970448
-0.009912055,-0.018890448
-0.62336314,-0.5414477
1.0497527,1.0574892
0.16241038,0.13110748
0.31203356,0.36894596
0.06391385,0.024289977
0.028206602,0.03943163
0.03493737,0.07604918
0.1671568,0.1596399
0.48896277,0.5108607
-0.40029275,-0.42580658
0.021853872,0.025928145
0.013808405,-0.005981654
-0.0018834719,-0.0040263264
0.003432638,0.018828988
-0.14325966,-0.16534449
-0.28022376,-0.25574654
0.007827763,0.012192182
0.0044113076,0.007524416
0.37017673,0.59653205
-0.15921901,-0.18440855
-0.09295244,-0.088974334
-0.07673352,-0.10391751
0.21315369,0.21664159
0.39858884,0.36244047
0.36085427,0.36754388
0.003988857,0.011228792
-0.00038925567,0.0034767357
-0.004204211,0.003890574
-0.2585923,-0.17295785
-0.5633836,-0.62995857
0.074309416,0.01591147
0.20428576,0.21678317
-0.032533236,-0.007025076
0.16955926,0.20295948
-0.14860508,-0.115630604
-0.45360455,-0.39511466
0.03224157,0.051310435
0.027348446,0.02396372
0.06317287,0.054367337
-0.034784324,-0.035604432
0.05695281,0.067287326
0.68121594,0.6633254
-0.26356503,-0.2633927
-0.2979433,-0.33139646
-0.58996624,-0.7982512
-0.2422146,-0.25030816
0.015573582,0.010482321
-0.007721572,0.0021900833
-0.01780517,0.0006026785
0.0022719325,-0.002760455
0.20631817,0.20800856
0.25105157,0.2504297
0.6163904,0.58699447
-0.53004694,-0.5098345
-0.21453372,-0.21257511
0.034356114,0.0046699494
1.592876,1.8941176
-0.62036324,-0.6382001
0.18028514,0.3296814
0.3346632,0.067069076
0.1834839,0.2121457
-0.46360773,-0.43556154
-0.046059795,-0.077781186
-0.006194058,-0.033638284
0.37229925,0.34277767
-0.15361889,-0.13919927
-0.2405724,-0.26736704
-0.24094592,-0.2276094
0.31704167,0.3512375
0.07982647,0.05890535
-0.023928663,-0.017365761
-0.040741503,-0.024010971
0.5090483,0.46480024
0.17701823,0.17870969
-0.18841723,-0.14787386
0.818334,0.814588
1.0412393,1.0537806
0.9636769,0.96041703
0.14866613,0.16650994
-0.08342946,-0.091143616
-0.08962783,-0.064516
0.18621443,0.20801952
0.09926224,0.11963851
0.067038454,0.0627439
-0.07607812,-0.07391621
-0.07684557,-0.08590862
-0.7254503,-0.67766255
0.6018296,0.575703
0.039184902,0.030064492
-0.037112646,-0.035397887
-0.0052643474,-0.0006000827
0.02668735,0.0072031915
0.19673195,0.21354374
0.21500105,0.21015212
-0.48883843,-0.5052057
-0.020157678,-0.08208865
0.27751076,0.30862686
-0.15707768,-0.12874642
-0.69468635,-0.7181153
0.53380215,0.54278034
0.087483495,0.060909975
-0.22109616,-0.22040312
0.011544818,0.009840266
0.0030749466,0.0073774457
-0.06170795,-0.04210704
-0.037977308,-0.019436613
0.2922668,0.21422374
-0.2669362,-0.24461125
-0.25834852,-0.30320483
-0.15301707,-0.15925145
-0.009870872,-0.0069647403
0.0022764748,0.016724586
-0.12397823,-0.044258907
0.9081779,0.81664765
0.21633503,0.25027636
-0.014959069,-0.0125449
-0.18220767,-0.21740322
1.0800077,0.9677745
-0.14015679,-0.14538613
-0.19776127,-0.1942773
0.7515564,0.77215886
-0.5233396,-0.6137238
0.7741673,0.7082194
-0.59909844,-0.79948
0.019692965,0.01684396
0.0102861775,0.0039634705
0.53387713,0.5281067
0.60341024,0.62348264
-0.017696822,-0.011868503
0.04677277,0.026798144
0.0020871924,-0.00772997
0.026828125,0.035326272
0.37612337,0.43555534
-0.29416543,-0.3514933
0.66887236,0.5154036
-0.5763382,-0.6750209
-1.4490561,-1.4310817
-0.2791549,-0.38905063
-0.15609981,-0.19286415
0.54367906,0.5285707
-0.014165673,0.01726856
0.008170895,0.014293373
-0.023848608,0.008979744
-0.12911901,-0.1528099
0.32366323,0.42475963
-0.6409542,-0.5306048
0.19029781,0.16154093
0.036842033,0.0745292
0.51953125,0.6077898
-0.72980654,-0.7943523
0.089176714,0.082516
0.38575697,0.39939716
0.53139734,0.7383215
-0.8045629,-0.9349259
-0.23518792,-0.21659464
-0.3436343,-0.3285135
0.0046695643,-0.0049132984
0.0045876456,-0.004079208
-0.0050849365,0.0027966574
0.009980065,0.019861877
-0.058525566,-0.059573065
-0.050477378,-0.06563438
0.258009,0.2532142
0.18860695,0.19068356
0.19883928,0.1901718
0.33312505,0.33827293
0.095753685,0.08276791
0.1198961,0.14925012
0.056109086,0.0673418
-0.016772699,-0.021524027
-0.040115755,-0.0029324691
-0.007082588,-0.027108327
-0.026426828,-0.008567577
0.007537798,0.006285265
-0.13424455,-0.18127212
-0.45663553,-0.3694831
-0.03054751,-0.0672171
0.43424758,0.44133556
-0.10260949,-0.11523068
0.7341187,0.6502571
0.020121494,-0.00050906837
0.029837705,0.023981273
-0.05350332,-0.059592962
-0.09343468,-0.11622965
-0.094632566,-0.06586659
-0.4275083,-0.45142114
-0.2111808,-0.18848573
-0.42639112,-0.49396008
0.017347693,0.017611966
0.087277435,0.08180694
0.33534187,0.33853984
-0.022634435,-0.056741536
0.046813738,0.03723392
-0.0031061396,-0.0050616562
0.024163969,0.031748764
-0.042520016,-0.04849662
0.0009908997,-0.0074563357
-0.0009355941,-0.017626226
-0.063414544,-0.06894231
-0.051208768,-0.047364056
-0.004844603,-0.014756989
-0.012806701,-0.030630007
0.0057212124,0.00647123
0.028412696,0.05144815
-0.3646075,-0.1528373
-0.72027516,-0.8968363
0.022842474,-0.0525468
0.32867932,0.29212478
-0.0065019317,0.0032740384
0.0058498853,0.015149534
0.14446281,0.15758452
0.025929892,0.066792995
-0.09438193,-0.10875777
-0.29653543,-0.29389477
0.0064836014,0.020471174
0.010932161,0.01354266
0.071848,0.0805048
-0.14718696,-0.18011317
0.018401358,0.026770446
0.7476491,0.70571756
-0.35165522,-0.3740834
0.36419111,0.32582194
-0.8685857,-0.86210406
1.0674882,1.0358789
0.263619,0.24112192
0.077681564,0.064806074
0.29965803,0.2916449
-0.22878462,-0.21356024
-0.024448074,-0.004299598
-0.0007910605,0.0063319206
-0.014496465,-0.013464288
-0.01290014,-0.007640302
-0.014780832,-0.06306963
0.040426835,0.04162012
0.4435531,0.48365238
0.8701775,0.8535551
-0.29738063,-0.28618607
-0.22021651,-0.23451947
0.031925198,0.1735386
0.60192436,0.7014941
0.014556447,-0.032982588
0.04473745,0.03839837
0.108447805,0.13506342
0.11114149,0.07852827
-0.043536756,-0.05649993
0.060932845,0.081006184
-0.05709863,-0.05478131
0.0083280075,0.015120864
-0.814456,-0.5120247
-0.5399929,-0.5548384
-0.013458589,-0.0069195037
-0.028359793,-0.009485498
0.0762598,0.102063134
0.11834912,0.082208395
-0.15260461,-0.0883607
-0.1516539,-0.2274206
-0.046327613,-0.014447564
-0.019255899,-0.025495753
0.2310299,0.23810951
0.09360611,0.050685503
0.006006772,0.0056214686
-0.0020350341,0.0019572973
-0.06592081,-0.07003744
-0.4236727,-0.43887448
-0.23604009,-0.22233118
-0.2955545,-0.29907328
0.69945973,0.6205758
-0.2845458,-0.323964
0.03407517,0.040530905
-0.23884124,-0.28800082
-0.11379543,-0.06924556
-0.07331395,-0.08392577
-0.3409669,-0.30528724
0.31091553,0.32291156
0.4201324,0.4045917
0.37324554,0.40638483
-0.0054344162,-0.00039353594
0.046832442,0.037775367
0.7950715,1.1595823
-0.6508305,-0.74003017
-0.014304532,0.0015281748
0.0026089854,-0.012909278
-1.0760728,-0.950276
0.056905508,0.13761833
0.11334559,0.12745982
-0.34657335,-0.37541977
0.17655513,0.16074795
-0.17952064,-0.14490882
-0.09801221,-0.113854
-0.928182,-1.0070075
-0.07117847,-0.09204786
0.5291263,0.6233509
-0.019481458,-0.022670105
-0.06637106,-0.03720957
-0.008860116,-0.016899977
-0.010804643,-0.01620783
-0.26681626,-0.25010222
0.25497985,0.23157886
0.030913493,0.018194664
-0.018140363,-0.052269563
0.12603515,0.12180414
0.16926101,0.17848879
0.07727651,0.09935877
0.11679128,0.12046188
0.011660371,0.035510056
-0.003916262,-0.014221057
0.24926615,0.24451298
-0.32356298,-0.3479273
-0.1926819,0.052922003
-0.3486852,-0.2214545
0.068783,0.038199164
-0.11412184,-0.12244047
-1.117427,-0.9069986
-0.13679998,-0.17916492
-0.010184636,-0.015796253
-0.004836698,-0.023994789
-0.32887274,-0.06662702
-1.2609446,-1.0566329
-0.0053080465,-0.021805456
-0.04590113,-0.041684046
-0.15773793,-0.1637166
-0.12790763,-0.114698306
0.10028433,0.3166092
0.4681604,0.48912895
-0.032242008,-0.006907561
0.015055187,0.0035409182
-0.8052838,-0.693452
0.61229265,0.5016625
-0.5051884,-0.4487425
0.45849,0.51540184
0.02009096,0.0334333
0.06658407,0.07775599
0.17307657,0.08974965
-0.31533653,-0.26619583
-0.26109704,-0.2637738
-0.09077121,-0.05588252
-0.0020247756,0.028315032
0.078873105,0.056036904
0.54987925,0.52733994
-0.52928925,-0.515164
-0.1493265,-0.007096216
-0.57527983,-0.54177064
0.047600165,0.24779329
-0.0013756541,0.24382979
-0.2760529,-0.31516546
-0.5917373,-0.56265926
-0.06183088,-0.04885014
-0.012654796,-0.014482364
-0.25530803,-0.16625474
0.40929538,0.42189148
-0.010830118,0.0055662026
-0.0016944942,-0.0074020773
-0.21865135,-0.24431287
0.30190223,0.29607028
0.015487684,0.026614623
0.009597367,0.01054433
-0.16567507,-0.18186893
0.07183045,0.05477713
0.7690674,0.83879375
-0.57008934,-0.56317663
0.3958471,0.49065897
-0.17349795,-0.11198549
-0.84327674,-0.8013406
0.10340527,0.12007767
0.054633074,0.038315564
-0.028557073,-0.016055003
0.17170295,0.15209581
0.20279917,0.21344325
-0.0075122137,-0.0056479974
0.09743962,0.08366473
-0.16664904,-0.17208247
-0.07291736,-0.05224511
-0.0055577797,-0.010746163
0.0033395765,-0.0025892854
-0.028415255,0.03073325
-0.080218375,-0.08356826
-0.5556634,-0.54955125
0.26634896,0.22426745
-0.017787267,0.005397356
0.33218437,0.3107348
-0.46419674,-0.46798474
0.38861603,0.31605458
0.49569076,0.5128896
-0.7105472,-0.68377745
-0.36463442,-0.6537007
0.43014827,0.7156145
0.20390368,0.24688725
0.12961563,0.12720282
0.2785493,0.2910521
0.0069822045,0.010582268
0.0008509032,-0.01512102
-0.108463794,-0.108610414
-0.06475001,-0.08061221
-0.040637102,-0.08273588
-0.14613451,-0.15161003
-0.084406435,-0.05547145
3.5600977e-05,0.011679102
0.028151732,0.035422355
0.010581129,-0.010804782
0.1275836,0.17602944
-0.3030826,-0.35558158
0.3333016,0.22353283
0.057207033,0.040318903
-0.16136009,-0.1682609
-0.018840427,0.04221192
0.75433856,0.687078
-0.04142657,-0.023213014
0.038856525,0.04125023
-0.50469506,-0.4525389
0.007941324,0.00507161
0.030694585,0.057004515
-0.013284534,-0.022234842
0.033431042,0.05701729
-0.12371459,-0.10863036
0.014270533,0.015429617
-0.004717367,-0.00085534155
-0.1542353,-0.09446487
-0.14246476,-0.10232532
-0.07909658,-0.09727711
0.13844016,0.14819953
0.0064872648,0.0183189
-0.039047163,-0.04014729
-0.022344157,-0.0284199
-0.045243528,-0.01871574
-0.17559232,-0.13414356
0.15556149,0.1340423
0.011568667,0.0041226996
-0.005385895,-0.0003042221
0.052523345,0.07569123
-0.064777434,-0.08549215
-0.06864577,-0.05729531
-0.096045814,-0.10335148
0.6707766,0.7150032
0.5832849,0.6129739
0.0856893,0.09849855
0.10267782,0.09162298
-0.5948667,-0.5679483
0.08621462,0.058866948
-0.022146136,-0.010114804
-0.081208065,-0.09218278
-0.12079295,-0.1059106
0.11715154,0.08990085
-0.17402294,-0.49780214
-0.15362093,-0.3506319
0.07245591,0.083088264
0.4586194,0.43048745
0.5180185,0.68583095
-0.35702997,-0.41851997
0.58438855,0.66691464
-1.0478294,-1.046111
0.05156699,0.036373015
0.067483515,0.0466502
0.117326155,0.10534482
0.09690291,0.06929608
0.014677979,0.032973897
0.058150996,0.044965744
-0.041158948,-0.02475521
-0.08409468,-0.038943008
-0.8675482,-0.7968096
-0.5394128,-0.58670926
0.0028419292,-0.017058238
-0.023443837,-0.015375644
-0.041232713,-0.06778327
-0.029963594,-0.07514043
0.078124024,0.120443314
0.09576371,0.083515316
-0.023726659,-0.041813903
-0.012192257,-0.001362145
0.014518764,0.015889855
-0.15240005,-0.1645852
0.06592518,0.041628327
-0.056157157,-0.061957076
-0.14655349,-0.12266702
-0.10926839,-0.11816247
0.0045654643,0.0013985587
-0.017867997,-0.01269798
-0.68421406,-0.66898483
-0.01800063,-0.0345698
-0.03474263,-0.049834672
-0.016926492,-0.018709451
0.8528707,0.7893201
0.6799862,0.61792636
-0.009755995,0.032918446
0.4920694,0.50644946
-0.053145997,-0.042268842
-0.041090675,-0.037094682
-0.071605295,-0.072468564
-0.61436296,-0.5983429
-0.7620002,-0.71059746
-0.6382617,-0.6217214
0.026505,-0.0009502061
0.053085558,0.09221609
0.029994909,0.06989307
0.007543773,0.017785937
-0.008368486,-0.013294905
0.034889147,0.035004437
-0.023512404,-0.012469373
0.011473467,0.015198261
-0.20386295,-0.20950925
-0.7244095,-0.76023686
-0.45089334,-0.54201084
-0.12209147,0.011533625
-0.09902112,-0.1171795
0.3831709,0.3609488
-0.009775609,0.016858546
-0.019859321,-0.020981476
0.026219314,0.0542104
0.032323834,0.0372473
0.7306812,0.6317309
-0.61364824,-0.6271371
-0.12560177,-0.09985177
0.2522674,0.26659274
0.51722264,0.54429394
0.024299446,0.033833973
0.08766578,0.096030466
-0.24101877,-0.24839489
-0.09077059,-0.09007058
-0.026388148,-0.017763078
-0.0035565956,-0.010383853
-0.004681917,0.01617676
0.29383266,0.3329274
-0.62785655,-0.6148795
-0.68888277,-0.6236914
-1.2163246,-1.1534784
-0.6498797,-0.5970049
-0.8668306,-0.80571884
0.22636026,0.23067865
0.13089485,0.102671936
0.08293329,0.07545742
0.24182484,0.2531316
-0.51490563,-0.51809
0.2571427,0.26833546
0.22675046,0.2435989
-0.21334285,-0.20652674
-0.0074222246,0.019531269
-0.024461687,-0.025121659
-0.053919367,-0.049152464
-0.037551288,-0.040049776
0.034059778,0.03286547
0.041586038,0.03309296
0.006552596,0.012125468
-0.010566815,-0.0056650043
0.27085233,0.2622297
0.7770669,0.8363972
-0.032416157,-0.061131764
-0.030206062,0.074524924
-0.5195464,-0.61121297
-0.38536683,-0.4569605
0.13022707,0.14934804
-0.052236438,-0.03648688
0.05966515,0.0622902
-0.0845003,-0.09064631
0.15192816,0.17020552
-0.7239704,-0.74610233
0.0272158,0.041857798
-0.021090057,-0.025555685
0.010844764,0.009061098
-0.0037600135,0.0056565553
0.4281375,0.39796832
0.12205953,0.15082338
0.44445482,0.41927287
-0.36066085,-0.36021423
0.092364475,0.09520582
-0.005338632,-0.018703312
-0.078241825,-0.035019986
-0.025634632,-0.01959619
-0.005490874,0.017779797
0.04928379,0.03326474
-0.20341645,-0.1295535
0.21407947,0.24427857
-0.09439984,-0.12185946
0.103513665,0.11330058
-0.023816306,-0.020479402
-0.0006133558,-0.0024344772
-0.2157631,-0.24242115
-0.18865806,-0.20088163
-0.3928023,-0.34926996
0.08455144,0.078390926
-0.3698302,-0.40207994
-0.57477236,-0.5524161
0.16255596,0.15819782
-0.15732878,-0.15907538
-0.63047206,-0.64580536
-0.49794182,-0.5509812
0.10612188,0.095109776
-0.03790997,-0.0560818
0.015327552,0.028877227
-0.007552034,0.0075336844
-0.1019625,-0.09057524
0.66796744,0.7143214
-0.0028272923,0.026564982
0.15775187,0.15237765
-0.6945826,-0.64272684
1.0397738,0.98731214
0.01584034,0.014234298
-0.043749377,-0.04334706
-0.05647354,-0.06404932
-0.06558541,-0.07813288
-0.4192617,-0.40245277
0.6900897,0.5547279
0.164116,0.23284042
0.053608783,-0.051389318
-0.037540704,-0.024037717
-0.051634982,-0.04786448
0.20695066,0.19115429
-0.10485865,-0.12656486
-0.32811975,-0.26141042
0.6406979,0.55462086
-0.025669593,-0.014565003
-0.011998046,-0.015443593
-0.011848798,-0.1479475
0.2453014,0.68003225
-0.0061214142,-0.0068069506
0.0009966345,-0.012480795
0.77994937,0.7171509
-0.23682985,-0.2201679
-0.029166017,-0.039743893
0.13156472,0.09791779
-0.38546407,-0.3693114
-0.20598236,-0.21199255
0.24550393,0.22345161
0.019353265,0.04151213
-0.06270147,-0.028265262
0.072150655,0.07178945
-0.76469743,-0.7062355
-0.43786198,-0.31900632
-0.035993025,-0.057446904
0.6798006,0.71532047
-0.047624175,-0.032154746
0.033862032,0.03806132
-0.058062606,-0.06295915
0.29023555,0.2813114
-0.0017891515,-0.02088936
0.02004163,0.0210547
-0.077469,-0.086542994
-0.00085713353,0.0047847778
-0.21988982,-0.21879686
0.16181627,0.14958638
0.42442197,0.4306777
0.15660182,0.16364974
0.068495736,0.051703196
0.23498292,0.19842274
0.017287316,0.0074253357
0.0047318446,0.01894164
-0.024049206,0.018012883
-0.0039632753,0.002075553
-0.021251436,0.0015881327
0.06821349,0.044744223
-0.015050179,-0.0028830324
0.009944465,0.0049951077
-0.040947568,-0.024031917
0.015183892,0.011277974
0.4223064,0.31500652
0.21842565,0.1608096
-0.3636058,-0.28345242
-0.033108085,-0.079000264
-0.09924502,-0.09530771
-0.03292437,0.0027704984
0.17083313,0.17185593
-0.16105278,-0.1798994
0.049263373,0.029417312
0.013603838,-0.021080732
0.043027084,0.091094755
-0.2574836,-0.24501382
-0.88145137,-0.6108086
1.2676039,1.0604961
-0.39070237,-0.3662995
-0.042551532,-0.10288703
-0.003759727,0.0100387065
-0.0026970815,-0.010560036
-0.29295868,-0.24327305
0.41350836,0.3213653
-0.10109078,-0.07580824
0.024296874,0.042447403
-0.4398126,-0.4688213
-0.36195934,-0.3694965
-0.007269931,0.0001433302
-0.016273145,0.011379853
-0.086398855,-0.09492057
-0.08106734,-0.074648246
-0.61787677,-0.61240554
0.11948251,0.13459466
0.020065004,0.019361474
-0.018745948,-0.014532983
0.004596808,-0.007136915
-0.007517172,-0.01032947
-0.43192565,-0.46168983
-0.12073173,-0.22475295
0.08643916,0.09936318
0.30475187,0.26316762
1.5500946,1.180434
0.41446972,0.24759121
-0.77398956,-0.70929646
-0.58474994,-0.58469576
-0.45415086,-0.51825047
-0.25244257,-0.2973923
-0.36299074,-0.3881458
-0.18408911,-0.15169254
0.042357728,0.06028371
0.03017477,0.055772573
-0.47110963,-0.4624065
-0.62816405,-0.6082028
-0.10762499,-0.10465566
0.11766188,0.12538593
0.004334313,0.0066080694
-0.027610485,-0.023762062
-0.14939535,-0.18633097
0.017060533,0.016285487
0.8891057,0.89087194
-0.4680445,-0.48226118
0.7015182,0.75191873
-0.11745164,-0.14696741
-0.15735286,-0.1318252
-0.0008047605,-0.02281724
0.58872396,0.58141905
0.15309715,0.1324177
-1.3113167,-1.3133823
-0.9253943,-0.92406255
0.63571167,0.49924076
-0.47940838,-0.4398922
-0.011741748,0.0027876697
-0.0036074473,-0.006661251
0.0039839307,0.019363288
-0.0071194335,-0.0057620406
-0.44441634,-0.420945
-0.086229794,-0.18707922
0.026539937,0.08631471
-0.0024422326,-0.007853448
1.1854901,0.95587134
-0.922521,-0.68306476
-0.15378359,-0.17256594
0.3674228,0.38364238
0.24831021,0.16774237
-0.6817653,-0.5503618
-0.25174654,-0.22389348
0.17642136,0.18553495
-0.046913143,-0.02831994
1.0096323,0.8854704
0.14767897,0.123239286
-0.18333474,-0.19584323
0.042147055,0.055664204
0.014730174,0.04552631
0.6689147,0.6467437
0.084885,0.030244496
0.018063957,0.030582074
-0.3683005,-0.33545375
0.67017627,0.5717452
0.22535522,0.139875
0.20166683,0.22973704
0.33518675,0.36128092
-0.47100854,-0.40155214
0.3857512,0.35128075
0.0069915066,0.019238204
-0.0048898985,-0.0013747811
0.24963519,0.25608194
-0.14284495,-0.15338285
0.0015893349,0.0050724037
-0.0340657,-0.032753706
0.047159262,0.015746314
-0.05340507,-0.028106004
-0.05820869,-0.032440845
-0.009375092,-0.013228625
0.025971036,0.044501565
-0.011996876,0.0012020916
-0.12605147,-0.12487598
-0.013959799,-0.0018294752
0.07225933,0.07632985
-0.081871584,-0.07150127
-0.0064971726,0.0057744794
0.08416694,0.068513826
-0.62940156,-0.5006032
-0.047591798,-0.052991003
-0.5927148,-0.6128176
0.5958468,0.5353019
-0.7700558,-0.7546487
0.50679624,0.5072724
1.0267414,0.97493815
-0.6263383,-0.4894601
-0.89294547,-0.8559065
0.8892714,0.78371316
0.05121749,0.07104052
-0.043127812,-0.03318456
-0.12669969,-0.06472524
0.041665047,0.026430294
0.04002475,0.04051709
0.0041618985,-0.0047290325
0.031603836,0.04478596
-0.015667632,-0.016748711
0.50388753,0.50844616
0.22061455,0.12356108
-1.5246911,-1.4820788
0.21770683,0.20358291
-1.7209249,-1.7140352
-0.7229946,-0.7846899
-0.3381354,-0.27273938
-0.35861492,-0.17217399
0.06071511,0.045990005
-0.016095929,-0.026953071
0.07815505,0.076606326
-0.19276433,-0.19176912
0.19986778,0.21683128
0.097529165,0.089252934
-0.22635472,-0.31965232
-0.9027577,-0.7107905
0.11801521,0.105835706
-0.23110193,-0.27855784
-0.4095949,-0.30783734
0.30591893,0.3052124
0.009574002,0.0054654353
0.01660988,0.00181216
-0.49055684,-0.4747814
0.4976872,0.55200064
-0.010474379,-0.00083496165
-0.032949872,-0.021804944
-0.20105734,-0.20061731
0.098318025,0.10807666
0.006590943,0.018044913
-0.00020413016,-0.006207451
-0.005896335,-0.00067893206
0.017856074,0.013617009
-0.13991569,-0.118212484
-0.11144326,-0.1188461
0.4047047,0.37201414
0.33210015,0.30445963
-0.007866157,-0.018795982
0.0025154478,0.0045095235
0.12864749,0.08383955
0.15400481,0.16366252
0.1559693,0.13495484
-0.6887926,-0.68401885
0.11834341,0.11976977
-0.011813095,0.020840153
0.36588833,0.32457379
-1.0400966,-0.77418053
-0.0065835295,0.0023402674
0.11335276,0.089550376
-0.7981858,-0.93459284
0.8231491,1.108777
-0.012108566,-0.009379432
-0.017970948,-0.018645942
0.676303,0.90187466
0.046465013,-0.06409022
-0.3338259,-0.32781735
0.23178238,0.15954305
0.21454811,0.20311852
-0.02028669,-0.053334966
0.2512016,0.2814466
-0.025678623,-0.011518702
-0.031713653,-0.046646997
-0.01240799,0.0011308342
-0.17999735,-0.16508214
-0.03555754,-0.036022723
0.02698095,0.029584944
-0.03694143,-0.019707263
-0.42395058,-0.32632065
-0.042348877,-0.045990184
0.20137617,0.26964903
0.71831954,0.80250245
-0.017043732,0.009874019
-0.022211768,-0.024927065
0.045335118,0.07747629
0.10691872,0.12401856
0.3799134,0.3956927
-0.0403601,-0.04064019
0.26135957,0.30397463
0.43945903,0.39817867
0.16436508,0.20047802
-0.22088039,-0.45679042
0.35223997,0.27656466
0.19432484,0.1926761
-0.1412662,-0.13685903
0.034801587,0.024250567
0.38921297,0.38398668
-0.44231164,-0.3834046
0.3295797,0.38124192
0.009613293,0.023877442
-0.14778039,-0.15091196
-0.07653296,-0.07312401
-0.0068117417,-0.028429149
0.02820544,0.028721094
0.065479115,0.053419247
0.09978306,0.12261213
-1.0516913,-0.9965329
-0.12894213,-0.1414288
-0.08457384,-0.033744268
0.009360251,0.0023370832
-0.047308568,-0.058553703
-0.022844307,-0.026809454
-0.016821684,-0.011266355
-0.08312553,-0.09386259
-0.1734341,-0.14709055
-0.13917935,-0.14003736
0.04002597,0.042814456
-0.019087706,-0.010169238
0.045051392,0.030189002
0.22158667,0.21885721
-0.7311835,-0.724523
-0.2762355,-0.3231996
-0.55645114,-0.519291
0.057768982,0.019962132
0.030092377,0.08806239
0.59391576,0.625353
0.032526344,0.028994907
0.08765619,0.1388817
0.099437326,0.13683
0.6850971,0.68409884
0.032978058,0.034240153
0.09537007,0.089613125
-0.03925565,-0.05516211
0.03168372,0.059167534
0.8973144,0.97833675
-0.65787804,-0.63464254
-0.51324654,-0.55089164
-0.8534428,-0.82725626
-0.003284193,-0.02080004
0.014224816,0.029596746
0.052204087,0.07401825
0.05691439,0.03912279
-0.04722745,-0.15099022
-0.22207487,-0.17634256
0.26702452,-0.06652254
0.6479517,0.74660593
0.0164609,-0.00665839
0.07514806,0.061753288
-0.83802426,-0.8884295
-0.1381161,-0.16105041
0.03685622,0.0697606
0.153177,0.1284303
0.4138623,0.38169834
-0.21810406,-0.23597428
-0.33449286,-0.35821906
-0.23994485,-0.20693661
-0.2864805,-0.2834388
0.101264104,0.09026864
-0.5505506,-0.49990296
-0.18844026,-0.14393367
-0.019235982,-0.0121622225
0.07481967,0.06827812
-0.04950425,-0.025467725
0.1725065,0.1400241
0.07570987,0.0865769
-0.07137543,-0.07156196
-0.07775888,-0.06921756
-0.0030263371,0.020122498
-0.0008716397,0.011043179
0.006580661,0.015670225
1.3784313,1.1593512
-0.09291338,-0.085550725
-0.021196669,-0.016553903
0.2622109,0.2576474
0.0075676832,0.006056363
-0.010663917,-0.0018653274
-0.029351642,-0.027362954
-0.09169654,-0.08082159
-0.011085624,0.0025163963
0.0099776285,-0.012740955
0.26633608,0.27055782
0.17248993,0.16838445
0.7126302,0.70882547
0.1170665,-0.04846958
-0.62962437,-0.8736749
-0.53453016,-0.50679183
-0.0073563782,-0.01063857
-0.011561954,-0.02182372
0.002495622,0.0016056774
-0.009003177,0.0063343495
-0.31395975,-0.29281443
0.463918,0.5069838
-0.0034735226,0.007837539
-0.022416268,-0.032347575
0.3663374,0.3508127
-0.34071934,-0.42978102
-0.20504366,-0.16557288
-0.02577319,-0.017286375
0.06665504,0.07790528
0.09671238,0.071671784
-0.004736053,-0.0020399839
0.03877113,0.051841646
-0.4828664,-0.45625407
-0.75991404,-0.87782127
0.103907995,0.10214539
0.11438532,0.087945
-0.24127045,-0.23897803
0.0044106,0.024464816
0.010792869,0.02404406
-0.01406344,-0.024518222
-0.10263319,-0.10191841
0.17368054,0.15030412
0.21948932,0.21137705
-0.13515359,-0.091332
0.013214242,-0.0023147801
0.06953216,0.04568702
0.8469826,0.8527116
-0.25077027,-0.1508382
0.005579029,-0.009302833
0.033345412,0.011383474
-0.99315023,-0.99043167
0.76671576,0.7453138
-0.00736201,-0.0027259
-0.035258546,-0.032620683
-0.32495266,-0.32434106
-0.065947555,-0.058036007
0.06561555,0.041567013
-0.08120735,-0.053200454
-0.3033881,-0.2563014
-0.038813185,-0.03354734
-0.07100004,-0.068902604
0.004577238,-0.0048540384
0.31138298,0.37353447
-0.23047575,-0.13908938
0.0048264735,0.0037982205
-0.0012797809,-0.0024093837
0.059963793,0.046995968
-0.025066875,-0.038835242
-0.05762202,-0.03918938
-0.015565321,-0.015262559
-0.044548266,-0.06487784
-0.012529954,-0.003911972
-0.103624,-0.09490144
0.21533594,0.19074811
0.015717706,0.005968143
0.0002718795,-0.015782312
0.036603644,0.06196882
0.09954846,0.08580837
-0.04577147,-0.033797435
-0.02444148,-0.048886716
-0.035654284,-0.0030023921
0.12709755,0.13317402
-0.7076371,-0.6355364
-0.6891999,-0.71488863
-0.114225954,-0.25473773
-1.1240492,-1.1356001
0.03246192,0.03979601
-0.008400648,-0.0110286325
-0.74624,-0.78475666
-0.33262542,-0.263476
0.72886944,0.79773873
-0.54347765,-0.37709963
0.6198432,0.5585139
0.4417671,0.35337132
-0.008247561,0.008507411
0.5036676,0.47525182
-0.028967917,-0.0018594454
0.032879453,0.035336524
0.0063525373,-0.025812127
0.67934895,0.636598
0.004069948,0.0118629
0.9637919,0.9393932
0.047377948,0.05538166
0.018510576,0.03498079
-0.0635808,-0.023836497
0.057589788,0.05249448
0.10528974,0.115033194
0.302363,0.34545887
-0.059382983,-0.04499167
0.010716735,0.012006871
0.14035353,0.15027139
0.015211543,0.028491318
-0.08168978,-0.075704105
-0.15483254,-0.13792917
-0.22943638,-0.24511859
0.039359648,0.029292554
-0.1500987,-0.19683823
0.1275601,0.027867526
-0.0009584338,0.023287022
0.0027262706,-0.012296513
-0.42235255,-0.41197354
-0.5710163,-0.52998006
0.008255056,0.024256805
0.005413389,-6.377697e-06
-0.33782354,-0.32697043
-0.4247116,-0.44671965
0.42535514,0.44547707
0.69238216,0.6584675
-0.48487228,-0.9477443
-1.0392421,-1.2079285
0.2353161,0.28058887
0.31078044,0.3369859
-0.012943501,-0.006572046
-0.004056709,-0.02327697
-0.08803391,-0.09556162
0.7690943,0.78619146
-0.29905492,-0.3525378
-0.5497564,-0.65012145
-0.012079303,-0.0021940782
0.0300977,0.02714549
-0.0064833416,0.005297816
-0.0026791028,0.005135581
-0.14340276,-0.1546869
0.87331367,0.87332153
-0.40451834,-0.29967016
-0.078886725,-0.1231029
1.0089216,1.149331
-0.8245889,-0.86100703
0.25542834,0.11134272
-0.67488366,-0.84305954
-0.14686304,-0.120841034
0.09710614,0.08546975
0.05666179,0.06913948
0.0033016922,0.013797268
-0.009895291,-0.010910377
0.047677286,0.053360477
0.13791168,0.1562244
0.048888236,0.028045133
0.005140192,0.009877594
-0.0076107807,0.004868686
-0.50635856,-0.37877166
-0.3184678,-0.27040416
0.013185836,0.020872548
0.12151688,0.12171829
0.20534728,0.09765985
-1.157159,-0.9216577
0.2773301,0.2626118
-0.3634719,-0.33235615
0.62421286,0.65602875
0.08601419,0.12129703
-0.9859924,-0.80225086
-1.6080592,-1.4512804
-0.53260255,-0.55734164
1.1134033,1.120501
0.197705,0.37048766
0.9114934,0.87728393
0.024239246,0.018768776
-0.0424431,-0.0570997
-0.008432999,-0.013051076
0.12918876,0.14925481
-0.07200478,-0.016133247
0.050172318,0.025578469
-0.86057186,-0.8219532
0.85473,0.9442793
0.0050301244,0.012306916
-0.0026773582,-0.0034709424
0.051584475,0.087108344
-0.21197978,-0.3474555
-0.22723019,-0.2563257
0.09563324,0.08756304
-0.6978451,-0.865304
1.1601186,1.1390057
-0.043291982,-0.043556187
-0.03430034,-0.027317598
-0.7577529,-0.7730719
0.6329514,0.5881674
-0.17594615,-0.46157837
0.82184553,0.7226422
0.26218802,0.26534036
0.0043047452,0.08035518
-0.59714603,-0.61401206
0.042211182,0.019217953
-0.34924313,-0.3567552
-0.34764954,-0.36903265
-0.0011956773,-2.7427188e-05
0.023847425,0.023286968
0.008537121,0.0022665318
-0.07914158,-0.050242588
-0.6361154,-0.6759727
-0.061654933,-0.04600872
-0.0020257398,0.013451934
0.055448018,0.0590861
0.03533404,0.069725595
-0.002272474,-0.005145937
0.042441454,0.11464186
0.16445078,0.11036213
-0.120830104,-0.17836139
-0.10961872,-0.114553496
0.0101062395,0.012335213
-0.045731466,-0.05612625
-0.011224209,-0.0014574835
0.08756033,0.089832395
-0.0063540014,-0.02040086
-0.0057238974,-0.0040863752
-0.053303823,-0.04765827
0.0073084007,0.018761158
0.006158309,0.020202544
0.04046882,0.028476492
-0.22821087,-0.23707232
-0.33771116,-0.31632632
-0.20170873,-0.19209783
0.17679313,0.15784097
-0.7288344,-0.7786306
-0.3128191,-0.58709526
-0.047107138,-0.045201153
-0.06226577,-0.05028759
0.061934844,0.0728751
-0.12063255,-0.11070313
0.6396409,0.95296216
-0.54651064,-0.5038474
-0.029734977,0.038200095
-0.058122233,-0.04333736
0.013635887,0.01738231
-0.012883147,-0.016390994
0.0051769265,-0.009258086
0.015456674,0.027736649
0.026658073,0.027708992
0.13484678,0.16176282
0.41377407,0.3914909
0.22124648,0.2174457
0.41039282,0.30003077
-0.21835357,-0.22034785
0.13524355,0.13131535
-0.045115665,-0.046598896
-0.08716762,-0.05657395
0.7795702,0.73669726
0.09438526,0.09365471
0.18308324,0.17956547
-0.06746135,-0.13227457
0.018194683,0.06650892
-0.042322256,-0.046751913
-0.047818635,-0.04515356
0.0015202612,-0.02018766
-0.00022019024,0.017662376
0.8054439,0.6924898
-0.13747445,-0.1341694
0.19781294,0.20976701
-0.06513012,-0.055604324
-0.24285215,-0.04578962
1.155539,1.1864426
-0.031163402,-0.040232375
-0.0062135616,-0.010909706
0.008813221,0.011725227
-0.012480578,-0.007077232
0.11686234,0.06805498
-0.2766161,-0.3081367
0.33643585,0.31509292
-0.008802585,0.01799012
-0.11365767,-0.05609773
-0.13889255,-0.17744619
0.028976792,0.04751398
0.050705317,0.07895516
-0.05311886,-0.028083367
0.026052032,0.017452106
0.039766416,0.026414458
0.41303152,0.36038905
-0.21932176,-0.17752323
-0.20977445,-0.14805263
0.37399992,0.39696252
-0.17172614,-0.16895692
-0.0907914,-0.08786596
-0.41072175,-0.34641063
-0.112342134,-0.12391822
0.019519964,0.041130975
-0.089498445,-0.08971359
0.047348157,0.074682236
-1.4260157,-1.0701312
0.24308982,0.49560046
0.3880419,0.3826915
-0.022000877,-0.011447385
0.086881824,0.089883134
0.12300527,0.1515515
0.292912,0.26373684
-0.41973454,-0.38332942
0.14253117,0.16932406
-0.043958932,-0.023215756
-0.0918376,-0.063584805
-0.1946485,-0.19491863
0.3707959,0.32845125
-0.29203504,-0.28062397
1.133746,0.8700965
0.21455139,0.30886406
-0.27174187,-0.16058838
0.05673647,0.17175446
0.06502549,0.056324907
0.024159372,0.012655944
0.13362062,0.20095241
-0.48529083,-0.43938255
0.15287626,0.1742178
0.19255573,0.17962006
-0.70844805,-0.82470995
-0.054200463,-0.10305163
-0.02293769,0.0023782603
0.0006277157,0.013092324
0.0026717759,0.009242455
0.08065322,0.0774831
0.0069272434,0.038349736
0.17486477,0.15423535
-0.21177028,-0.2289596
-1.1024767,-1.0560762
-0.010215353,-0.0066353623
-0.0058825687,-0.009230331
0.0021035804,0.009682798
-0.009167083,-0.001888901
0.08775318,0.10274274
-0.039718706,-0.03919804
0.07918312,0.07949504
-0.0030781333,0.00605011
0.56209385,0.6142589
0.10358801,0.118175566
-0.021446222,0.006460022
-0.07907877,-0.072569
-0.057437874,-0.051688567
-0.08039123,-0.11063734
-0.7807354,-0.76775974
-0.18208696,-0.16070476
-0.014182003,-0.042621646
-0.07677664,-0.13774964
0.29326418,0.320145
-0.2559381,-0.23924951
-0.35203716,-0.5793039
-0.2471484,-0.40565243
-0.99197686,-1.0234357
-1.2483137,-1.190614
0.67341727,0.728335
0.72126013,0.8895154
-0.36792654,-0.44570044
0.121337,0.19392328
0.018577602,0.02268367
-0.067548044,-0.05783224
-0.009618534,-0.029490946
0.29748565,0.30510196
0.24965975,0.25819448
-0.009352002,-0.017637402
0.0493925,0.06832778
-0.03232553,-0.03757499
0.40187567,0.3504684
-0.30757225,-0.32873726
0.45151204,0.4607945
-0.19593966,-0.17770328
-0.83265984,-0.8454265
0.7819785,0.7135825
0.18879214,0.0817989
-0.62189525,-0.5873202
0.31058502,0.3095348
-0.27539304,-0.21848118
0.4682685,0.48151544
-0.20085067,-0.18208098
0.60157794,0.70130163
0.078607604,-0.1449202
-0.34231845,-0.31074312
0.058451533,0.08549717
-0.0016194589,0.029745638
0.0005652271,-0.017265573
-0.0377443,-0.015800256
-0.15788229,-0.14670125
-0.08808411,-0.0739421
0.15381695,0.11089234
0.00075590797,0.0030147422
0.014237417,0.012176797
-0.06412241,-0.059278443
-0.01726036,-0.013722524
0.010269197,0.0345722
-0.13669823,-0.13678128
0.8051387,0.8073435
-0.85167015,-0.6349185
1.1192367,1.2850105
1.0577613,1.1131122
-0.027631562,-0.031636264
-0.022114001,-0.04797186
-0.014933537,-0.016809555
-0.0017820809,0.0051777363
0.19007382,0.19242832
-0.02511618,-0.0345923
0.122385114,0.10929252
-0.037748467,-0.049793288
0.0008788986,-0.0056101326
0.006705609,-0.0045875907
0.011511457,0.013457191
0.008190627,0.016630754
0.03953323,0.023171099
0.031086106,0.060684443
-0.00012253085,-0.009080303
0.06537959,0.061628595
0.05138986,0.0671262
0.17665128,0.20890924
-0.2580043,-0.20447078
0.27420262,0.33675572
0.036901087,0.046055946
-0.028245889,-0.020439431
-0.0014396165,-0.0076831123
0.015411903,0.01693742
-0.0120368805,0.006688227
-0.020384831,-0.017091483
-0.17513952,-0.18482788
0.15356368,0.16681527
-0.5137672,-0.4892061
-0.1537677,-0.086743325
0.04488259,0.06524446
-0.0344511,-0.03666073
-0.028416004,0.05874527
-0.25901243,-0.24364275
0.0009714697,0.0014558084
-0.00425525,0.012982547
0.0016879227,0.0234843
0.055876106,0.05179058
0.41160798,0.38148612
-0.09284438,-0.090444595
0.23426214,0.2474962
-0.6916675,-0.60148793
0.3227504,0.35753968
-0.50523925,-0.53530544
0.23690253,0.13144381
0.18514393,0.062460437
-0.48891908,-0.55714375
-0.5557849,-0.5628578
-0.029753057,-0.025693994
-0.095520556,-0.074812725
-0.044458825,-0.019736571
-0.21518525,-0.21471804
0.13912365,0.21784389
0.43035695,0.44792038
0.12508404,0.14669833
-0.56446385,-0.59069514
1.4832884,0.9330942
0.23615915,0.6187046
-0.6251272,-0.5322894
-0.13511488,-0.1649045
-0.5970473,-0.11854375
-0.38584512,-0.31791216
-0.046658557,-0.0828002
-0.096150875,-0.10358396
-0.37155598,-0.37463835
-0.47023517,-0.49971092
0.06831615,0.07152696
-0.019495204,-0.027697623
0.0071288776,-0.0042891577
-0.4324226,-0.41963002
0.59506834,0.57531756
-0.1217114,-0.18682688
-0.15359809,-0.13053672
0.14926016,0.1369297
-0.75066435,-0.6258786
0.3421849,0.33096182
-0.015927332,-0.011958774
-0.26140296,-0.25900343
-0.121278524,-0.13106555
0.21199577,0.20030767
0.75865084,0.74512607
0.6764695,0.64112526
0.37962306,0.3821262
0.03458688,-0.0005361289
-0.43059993,-0.38118792
-0.053723894,-0.103997245
-0.122728616,0.0737295
-0.3404153,-0.42257825
-0.053701334,-0.049289484
0.08523467,0.09599951
0.022609005,0.012043303
-0.06452995,-0.075460985
0.01297282,-0.005323166
0.48671728,0.48867294
0.024420926,0.04462643
-0.1265744,-0.10464698
0.089507684,0.10916957
-0.23119414,-0.21789868
0.0029592528,0.01096463
0.0076282457,0.013219699
-0.024945173,-0.015881203
-0.05879627,-0.054250255
0.005528733,0.019825378
-0.009822479,-0.026171356
-0.5608057,-0.78329796
0.25884485,0.1646164
0.14388376,0.15263546
-0.078349635,-0.09689078
0.18827038,0.19247451
-0.010178674,-0.012766421
-0.005424251,-0.0054217884
0.008898627,-0.005754411
-0.094086155,-0.08564812
0.06571758,0.065481484
0.022259476,0.025674133
-0.016448721,-0.0057985187
-0.49812257,-0.5158205
-0.005199495,-0.0009253472
0.27122402,0.48967567
0.030018989,0.15721595
-0.84690267,-0.9417813
0.15731212,0.20352459
0.75042254,0.6564332
-0.46265525,-0.36519554
-0.024286602,-0.024479551
-0.021868441,-0.015100807
-0.06270306,-0.07193836
0.017226437,0.00956668
0.6782216,0.7350218
0.49985468,0.5802863
-0.0005931295,-0.048030935
-0.075223476,-0.07208459
-0.89650667,-1.0776176
0.002478986,0.069426656
-0.22604015,-0.23906529
-0.49695808,-0.42227623
0.2165051,0.23107234
0.07130992,0.06858842
-0.002207006,0.009756803
0.0074978573,0.017620072
-0.15192592,-0.14041209
-0.007416927,0.017970592
0.06018111,0.05320273
0.07174812,0.06342512
0.034130033,0.041510135
0.0068867914,-0.0032963753
-0.008414158,-0.009744462
0.17879161,0.21678713
-0.40761754,-0.35599357
-0.19869399,-0.23456761
-0.08170001,-0.06297687
-0.498254,-0.57311475
-0.07543768,-0.0800268
0.0353859,0.03275098
0.07369818,0.0910047
-0.02642143,-0.019436598
0.034771815,0.022654843
-0.00028971498,-0.00361605
0.06983703,0.1586211
0.39951718,0.25459182
0.017554555,0.022198547
0.035572674,0.051862806
0.28623164,0.30014148
-0.11425072,-0.12339266
0.011874058,0.015981372
0.047462426,0.03810616
0.0014675381,0.0017468261
-0.047435213,-0.047760308
-0.13344774,-0.14302363
-0.26358366,-0.27184048
0.43828875,0.5059961
-0.6752588,-0.664048
0.029708488,-0.008047339
0.24287881,0.23230802
0.81970394,0.8192706
-0.29608244,-0.25513944
-0.07373067,-0.034913417
-0.26020458,-0.29703796
-0.1275036,-0.162391
-0.2718443,-0.2885024
-0.04713756,-0.034244835
-0.039645962,-0.056033716
-0.21638082,-0.1960431
0.15506448,0.15316586
0.054094754,0.048768748
0.027900115,0.013991863
0.11438395,0.13050136
-0.03182405,-0.05339074
0.14964013,0.14836979
0.18137719,0.17148891
0.24287246,0.23778471
-0.19267876,-0.16626005
0.006408346,0.01539029
-0.028165445,-0.022984415
0.44901264,0.42587763
0.27076608,0.27009037
-0.9363833,-0.980871
0.44782448,-0.23985878
-0.0154173905,-0.014332649
0.014182199,0.02454713
0.081390366,0.0849531
-0.0003392897,-0.013967425
-0.35932583,-0.18420577
-0.12564284,-0.10247638
0.28644943,0.21852121
0.048444264,0.06669697
-0.04380691,-0.080276825
-0.0013131833,0.017046288
-1.0023586,-1.0351976
1.2314476,1.1567104
-0.35066596,-0.20293157
0.68284917,0.75908405
0.0033455575,0.022332255
0.0019688657,0.010500044
-0.16663936,-0.15381439
-0.26356104,-0.26663512
0.073621154,0.09677465
-0.027104333,-0.05497317
0.01820606,0.003847883
-0.0013877298,0.004700765
-0.05803278,-0.055687845
0.14462306,0.15551728
-0.034001224,-0.023780657
0.02538366,0.025887325
0.038356293,0.059645135
-0.005738655,-0.009270519
0.00052270887,-0.08289498
-0.53753203,-0.44653744
-0.018056165,-0.02116156
0.015563192,0.015434682
-0.038010336,-0.034313805
0.01771842,0.02614966
0.16379575,0.14466885
-1.0663625,-0.9969144
-0.05986225,-0.08695178
-0.11159092,-0.13082857
0.4737082,0.48766655
0.6729134,0.67985916
0.5884852,0.51432276
0.88379127,0.7211963
-0.06995469,-0.07903427
-0.23578069,-0.22964998
-0.120405555,-0.10453901
0.015650721,0.039945245
-0.9731282,-0.97030747
0.8095139,0.9101139
-0.51986533,-0.4820711
0.9162755,0.85306734
-0.031726517,-0.030801386
-0.032696947,-0.030684099
0.17411214,0.17076081
-0.07090927,-0.0766829
-0.025683653,-0.005317523
0.025819452,0.024740905
-0.0077342764,-0.018830873
0.0051882495,-0.022483349
-0.16775997,-0.16390324
0.08228728,0.14332005
-0.023932837,-0.005037958
-0.06611906,-0.08390793
0.011495137,-0.03535917
-0.17847717,-0.13275093
0.009263103,0.01777375
-0.003206857,-0.0014664829
-0.022707859,-0.033492498
0.039490752,0.020906746
-0.49114013,-0.4386956
0.558237,0.55994284
-0.5893946,-0.5682966
-0.757897,-0.64900887
-0.2845113,-0.24216224
0.27723756,0.22160469
-0.0076855654,-0.0065165837
-0.021299617,-0.012983382
-0.3935204,-0.36115274
-0.112056635,-0.10628532
0.6915746,0.7081034
-0.89309907,-0.8797943
0.00073158566,0.021123393
0.0059278104,0.0022037178
-0.06648189,-0.046096273
0.05773916,0.038914427
0.004947096,-0.0010982119
-0.018247092,-0.02404648
-0.16867988,-0.09176865
-0.99322355,-0.80077064
-0.3731102,-0.39667943
0.76771426,0.62880784
-0.0145102125,-0.0035941787
-0.012367219,-0.021481864
-0.25604254,-0.30311114
-0.24189752,-0.282628
0.07833813,0.05224106
-0.27755547,-0.24789764
0.075326264,0.059508476
-0.0030815445,-0.0029187799
0.7864732,0.71157944
-0.37611535,-0.52011687
0.6760989,0.59183544
0.74937034,0.69070786
-0.011765384,-0.00383449
-0.022721604,-0.011879846
0.03023817,0.014240233
-0.023659078,-0.006999582
0.7644787,0.7130662
-0.7697141,-0.6966687
-0.23103285,-0.17996217
-0.0328465,-0.041163027
-0.3844931,-0.3571999
-0.002246013,-0.045425028
0.1582555,0.15413027
0.10097854,0.13162039
0.0871093,0.110129766
0.07252988,0.06121944
-0.8172488,-0.75395757
-0.8423487,-0.7253955
0.7232715,0.6995245
0.041678794,0.023438826
-0.086656794,-0.07122615
-0.3613825,-0.34223145
-0.42581436,-0.41875455
0.33845317,0.3053502
-0.0018439072,-0.14738375
0.39654538,0.01219812
0.32670498,0.29310653
-0.61419153,-0.5736947
0.0017945538,-0.0019479756
-0.020768002,-0.010081828
0.05831298,0.024662942
0.22211516,0.18877268
0.23412097,0.29218385
-0.52566445,-0.56253123
0.01905209,0.07538515
-0.060450442,-0.06745748
0.029886544,0.056662258
-0.51068234,-0.45583755
0.7417171,0.62090683
0.8648163,0.72908837
0.09779325,0.115268685
0.050931387,0.045064747
-1.4258165,-1.371966
-0.6481854,-0.5936527
0.952635,0.85068184
-0.020979535,0.028399557
-0.65304095,-0.6848047
-0.8291636,-0.8018773
0.29150957,0.46842974
0.24095629,0.2746111
0.05131925,0.3025854
-0.23355876,-0.16230074
0.17816387,0.18601744
0.11994671,0.08189835
0.022352416,0.022904687
-0.1111606,-0.13170822
0.010405483,0.02171811
-0.0026580729,-0.004482299
-0.012363918,0.0014538337
0.04131005,0.063123435
0.35550988,0.36318788
0.11667916,0.11855033
0.031495444,0.050421435
-0.022562679,-0.019730985
0.094973594,0.10881411
-0.037593655,-0.015910417
0.003114635,-0.006224297
-0.0060679065,-0.007952169
0.019113988,0.014066035
-0.004154842,0.0012408048
0.006596861,0.02122071
-0.011286395,-0.02074042
0.33362097,0.18459994
0.25063458,0.16016568
0.2638755,0.42419317
-0.22296444,-0.41813543
-0.41455713,-0.23185566
-0.17383309,-0.38581178
-0.006360701,-0.009778085
0.012884695,-0.00547792
-1.1445603,-1.0313314
-0.735982,-0.54097104
-0.4684931,-0.45455533
0.35205126,0.29434353
-0.24191397,-0.29233786
0.73254335,0.71221375
0.085867554,0.11142856
0.41452298,0.38813525
-0.157614,-0.13248892
0.57564455,0.48477757
-0.18555811,-0.19984664
0.20077333,0.20585762
0.7860975,0.8153947
0.7640435,0.7734163
-0.045526367,-0.06136031
0.054569665,0.02495113
-0.028478192,-0.019908847
0.0041048476,0.0044264644
0.09429455,0.1139619
0.77437687,0.7756534
0.26676723,0.25337097
-0.37330896,-0.34043443
-0.034626216,-0.06522878
-1.2203181,-1.1261322
-0.20397869,-0.20778872
-0.00764642,-0.0032518208
-0.25487107,-0.25865048
-0.15167877,-0.14724374
-0.35448852,-0.35475254
0.20541692,0.20082751
0.34659624,0.5372686
-0.37889427,-0.44272742
-0.7529144,-0.69763607
0.06613828,0.08297557
0.08396872,0.097078025
-0.4072122,-0.40831006
0.04430423,0.04098984
0.1362793,0.1569542
0.11551456,0.12442484
0.046360202,0.053997755
0.01368627,0.0048928736
-0.028455414,-0.029983386
0.049656607,0.052218083
0.018400107,0.007082641
0.01311434,0.02228634
-0.37278113,-0.39733878
0.005112063,0.0035560583
-0.0069306865,0.013371542
0.13899246,-0.008889686
0.048999898,0.18561578
0.043244254,0.055805013
0.08135858,0.06895617
-0.22050789,-0.2179176
-0.084007256,-0.006013386
0.013653397,0.047245
-0.32834578,-0.33683732
-0.23863351,-0.22139192
-0.46222162,-0.46312046
-0.19730371,-0.17442062
-0.40363228,-0.33724678
0.032048434,0.04776413
0.15000506,0.15498596
0.43974316,0.37958297
-0.58364093,-0.49025422
-0.753442,-0.55831015
0.26236606,0.19038585
0.3851729,0.35024953
0.6510586,0.6266062
-0.171322,-0.18366362
-0.2829311,-0.27695262
0.5244143,0.34917444
0.15832719,0.12531205
-0.058929354,-0.035893966
0.045838222,0.032063752
-0.110991105,-0.10641492
0.07573131,-0.050203167
-0.26426467,-0.41052562
-0.25302866,-0.38656527
-0.040917367,-0.022702865
0.02314677,0.011876851
-0.058401868,-0.035025366
0.01421809,0.009075552
0.9517554,0.8158239
0.7851323,0.7429787
0.031706832,0.025799118
0.10575895,0.11881319
-1.1827319,-1.063655
0.49577045,0.4577257
0.013125353,-0.010897143
0.010191224,-0.027414277
0.009777398,-0.0006926231
0.05157175,0.02987501
0.95255077,0.77947694
0.39540043,0.3786626
-0.05917436,-0.05454621
-0.03252327,-0.028041214
0.71707696,0.7186008
0.47579062,0.4894227
0.020474996,0.00862289
0.03562628,0.022267729
0.012876749,0.010048431
-0.0030182968,-0.001515165
-0.0036821887,0.030516911
0.011092844,-0.0006123334
-0.048848223,-0.01489842
0.054006018,0.04433547
0.26313218,0.29902464
-0.545225,-0.5781893
-0.9798064,-1.0198628
-0.3398261,-0.44220626
0.031214625,0.015097481
0.04498712,0.02650766
0.06706476,0.045876272
-0.096604556,-0.08297597
0.006811765,0.006140588
-0.043278173,-0.064802945
-0.2075796,-0.34540376
-0.19744286,-0.16644643
0.15309434,0.15577115
0.082114406,0.15441047
0.9583667,0.9008932
0.024507284,-0.018605977
0.1072492,0.14191207
0.87065077,0.89022034
-0.06705641,-0.050165944
0.1239487,0.113018945
-0.09039763,-0.0901289
-0.06395997,-0.055970296
-0.19714516,-0.15652256
-0.34696904,-0.3424642
0.06730339,0.096820384
0.07938988,0.06382069
0.29022068,0.30543137
-1.1716331,-1.1482682
0.43049937,0.24971157
-0.5941679,-0.56349397
0.76309294,0.8103002
-0.1644899,-0.21368162
-0.11919211,-0.14961118
0.5609391,0.5212033
-0.5116106,-0.5690369
-0.8452016,-0.8605186
0.90054464,0.9611584
-0.53204846,-0.52572596
0.30535305,0.32389694
0.044893473,0.07713935
-0.06673827,-0.04762698
-0.067053184,-0.07707605
-0.006830016,-0.0028899554
0.007773616,0.005747393
0.03479679,0.011516469
0.13358325,0.15956506
0.6654439,0.56611013
0.31430548,0.2994613
-0.042080652,-0.026934648
-0.17970885,-0.15123506
0.48440403,0.49562585
-0.87525475,-0.8493672
0.028632611,0.03375461
-0.18610953,-0.17411146
1.103147,1.259022
-0.4054376,-0.41552097
-0.99776995,-0.9219266
-0.70939183,-0.6741633
-1.1235873,-1.127008
-0.9146467,-0.8429381
-0.030482095,-0.0154222
0.007509242,0.009695739
-1.0480187,-0.9767033
-0.3931865,-0.42044804
0.029573496,-0.018972669
0.013297032,0.017214328
0.51680315,0.50475615
0.40207732,0.40666243
-0.13075665,-0.1019749
0.5709595,0.5113932
-0.002097442,0.021136563
-0.054385863,-0.056629956
-0.008367453,-0.008019667
-0.12595214,-0.09565693
-0.021488998,0.0017057215
0.0020151527,0.009466544
-0.15503319,-0.08467667
-0.17089644,-0.20374252
0.20629913,0.20403747
-0.07385542,0.014179982
-0.26263177,-0.27386066
-0.5152099,-0.49805045
0.0005832216,0.007924993
0.0021830725,0.0120084435
0.02161133,0.021558007
0.0023861884,0.041332483
0.024067663,0.022135673
0.040802173,0.03290768
-0.015784372,0.0024291163
-0.027062736,-0.025128245
-0.074576914,-0.047973048
-0.0093641095,0.0075525492
-0.0069300975,0.015174738
0.007397551,0.004265487
0.2830311,0.28607833
0.13030997,-0.106099084
-0.009928212,-0.0023083785
0.0005495674,-0.007798657
-0.101852536,-0.089700714
-0.019188533,-0.026316106
-0.0983731,-0.09338094
-0.26706728,-0.2709171
-0.11189863,-0.16122815
-0.015996367,0.005808145
-0.004885545,-0.008297032
0.008736589,-0.024738774
-0.16046457,-0.15184458
-0.21424963,-0.2439765
0.021358088,0.006013658
0.007300862,0.0014300197
0.09715469,0.06914064
0.5164366,0.42084923
0.7775959,0.79778725
-0.39333695,-0.43192092
0.07544739,0.08181309
0.09083839,0.07971683
0.27207306,0.15918724
-0.13945726,-0.14548479
-0.19682305,-0.17936103
-0.18245222,-0.1639005
0.5324612,0.5180062
0.42874777,0.39066488
-0.059208445,-0.036071766
0.059568234,0.04197535
0.0071581043,0.006503398
0.03884227,0.026256844
-0.018269472,0.00015456975
-0.12866917,-0.12264737
0.0048346855,-0.028995465
-0.004600889,0.01504603
1.1630027,1.1779764
0.4447288,0.4558202
-0.5395284,-0.47904676
-0.49819273,-0.6481408
-0.0013239983,0.002514791
0.015997145,0.0106832385
0.43171293,0.39227217
0.050492976,0.013916507
0.006631338,0.02036269
0.0045654373,0.017065927
-0.22171241,-0.3266909
1.0690289,1.1170392
0.0019829038,-0.19464056
0.023369703,0.039512247
0.060655776,0.07570047
-0.050239213,-0.06348719
-0.67273784,-0.7647743
1.2597439,1.1262554
-0.30441743,-0.2990816
-0.18295136,-0.17605601
-0.19183548,-0.22380543
-0.69028866,-0.69946796
-0.0018569271,-0.019152228
0.0061941836,0.018615782
-0.015103193,0.010601679
0.016999679,0.0007303953
0.103712864,0.17234135
0.022424307,0.011550695
-0.49613434,-0.46324736
0.059900377,0.056213528
-0.2858395,-0.2697405
-0.0410455,-0.04966195
0.025548225,0.018156521
-0.13899647,-0.15088072
-0.019067043,0.010816846
0.013717619,0.0041924417
-0.23030311,-0.2131853
-0.042594433,-0.05719953
-0.6000026,-0.5744685
-0.7935355,-0.67617613
-0.30936894,-0.26594874
0.29049504,0.25149694
-0.009193562,-0.01420169
-0.009246044,-0.017392024
-0.042095825,-0.058477014
-0.6748565,-0.6752961
-0.2188335,-0.17016192
-0.06356993,-0.10633932
-0.053903468,-0.03543007
-0.03076705,-0.04148242
-0.019972458,-0.0077556935
0.0045715966,0.010188282
0.38985753,0.4330129
0.36801955,0.33662057
0.63198096,0.58956814
0.2672749,0.23990013
-0.3589061,-0.21339023
-0.22583109,-0.0917187
0.012337703,-0.0020423455
0.048278138,0.02499856
-0.3444419,-0.31353286
0.09553512,0.10193735
-0.0002702451,-0.007138141
0.0064756433,0.022591487
-0.04763872,-0.05102356
-0.002224786,-0.017016828
-0.31759235,-0.3393743
-0.70397437,-0.6939588
0.30873647,0.33233216
0.2948485,0.29345214
0.009622515,0.017227737
0.024038175,0.035704523
0.58887446,0.51488143
-0.58074427,-0.59227073
-0.63741434,-0.6080663
-0.05621984,-0.06760052
-0.011592193,0.017780624
-0.017248947,-0.012437984
-0.12845002,-0.06390005
-1.1945453,-1.1444231
-0.15705153,-0.2559114
-0.13391937,-0.10519283
-0.016120583,-0.019999515
0.0021202383,-0.013645813
0.042893723,0.0577154
-0.14421901,-0.1558661
0.022526626,0.012101492
0.024170106,0.024447441
0.011336367,-0.0058002714
0.03592538,0.024347678
-0.035158746,-0.017273564
0.17444763,0.20070365
0.016883027,0.030669391
-0.070287496,-0.07593292
0.083504826,0.08832285
-0.028520258,-0.036418498
0.16066611,0.1831335
0.04327092,0.07193184
-0.38254845,-0.3666093
-0.80477875,-0.77608925
0.25604996,0.29104716
0.6463322,0.7376414
0.25908524,0.2882675
-0.15236957,-0.16915174
-0.00017754949,0.0018979537
0.010210801,-0.037013948
0.043922376,0.027381089
-0.06542756,-0.07441598
-0.07633954,-0.08467196
-0.056149468,-0.038206547
-0.05561707,-0.078906745
0.18037298,0.17112716
-0.019046146,-0.010349235
0.018404257,0.03146696
0.23184483,0.0381034
-0.7134674,-0.8449527
0.4131474,0.43692815
0.45793813,0.59821093
0.041592017,0.038034618
-0.023625406,-0.018675998
0.0001916493,-0.00030092092
0.0045635356,0.006414637
0.35678422,0.4159191
-0.008526379,-0.11336608
-0.013434162,-0.015267231
-0.010757957,-0.007926658
0.47358924,0.53422976
-1.0317247,-1.0635643
0.018314123,0.06126728
-0.69758713,-0.6931149
-0.53530943,-0.3887178
-0.094250515,-0.03298036
-0.017562537,-0.021382144
0.004062188,0.022767961
-0.17427328,-0.188097
0.06617761,0.06722458
0.26113355,0.26465568
0.093981594,0.0714982
-0.2704578,-0.2220775
0.11368344,0.061828807
0.05462507,0.1309059
-0.016797565,-0.03809862
-0.04687186,-0.010326236
-0.14563915,-0.23373728
-0.058078937,-0.04243575
0.19472127,0.22296417
0.023635006,0.012861194
-0.005109508,0.0036447942
-0.14094645,-0.09773494
-0.25790465,-0.26886272
-0.47863242,-0.50082994
-0.507493,-0.56020415
0.15105385,0.1692049
-0.774743,-0.6832727
0.22990811,0.22244495
0.21130116,0.24083412
0.09279846,0.044329185
-0.035341766,-0.059813768
-0.82025695,-0.7528002
0.2830339,0.24199602
0.030047331,0.0834202
0.19337106,0.1493011
-0.01912171,-0.005330215
-0.0348972,-0.0152814835
0.01037708,0.0249523
-0.00077389326,0.0051273257
-0.14387226,-0.13813794
0.102364644,0.068424724
0.04162056,0.050059088
-0.008251864,-0.011618763
-0.028203607,0.00413685
0.117289715,0.12431741
-0.09192938,-0.065031365
-0.01922903,-0.0269804
-0.016139893,-0.0035718873
0.013110685,0.021306828
-1.2412858,-1.2081515
-0.5541309,-0.47850618
0.14906892,0.23774646
-0.10043292,-0.12176521
-0.01030067,0.011868466
0.0116245225,0.0053859204
-0.73096836,-0.76623684
-0.7279752,-0.49156147
0.11564852,0.048027996
-0.34899375,-0.29624587
-0.0064641843,-0.00028153858
-0.018484427,-0.008047938
0.01985532,0.05915747
0.02098666,0.017597124
-0.696508,-0.68871903
0.15057771,0.11550377
0.008183449,-0.0013969588
0.16281924,0.2425008
0.05070149,0.05375568
-0.004582834,-0.0140248835
0.03525753,0.035339236
-0.020277258,-0.01331991
0.02784223,0.13729036
0.35148877,0.5458211
-0.4212632,-0.4292522
0.3278595,0.34153613
0.048639603,0.04517
-0.0026046669,-0.001249358
1.0344841,0.98384386
0.038979404,0.026405908
-0.4185084,-0.40816486
-1.4549062,-1.6255685
0.06897386,0.0973613
0.27791587,0.31210387
-0.22686915,-0.23112907
-0.04264193,-0.11054891
0.015936706,-0.01966681
0.03757019,0.05777237
0.053791635,0.09162668
-0.059905604,-0.029015437
-0.39731997,-0.39978862
0.5547683,0.55375314
-0.86789757,-0.86061853
-0.593411,-0.5820395
-0.051527575,-0.049134344
-0.012252658,-0.027533725
0.19882804,0.29714382
-0.40380937,-0.46924722
-0.16673909,-0.13926688
-0.2557051,-0.2515573
0.002824315,0.009597646
-0.0041461177,-0.009722143
-0.036378384,-0.037944928
0.0032573193,-0.0107752085
-0.0066012545,0.0057375943
0.112781495,0.09294726
-0.07681695,-0.017545488
-0.31058705,-0.35096058
-0.25778848,-0.23633856
0.24174613,0.25400084
0.35588673,0.36727294
0.18169554,0.18554066
0.029352363,0.029788828
-0.009434549,-0.0026961118
-0.15859161,-0.15690847
-0.011700654,-0.0024375618
-0.0169932,-0.01897246
-0.030722309,-0.008720383
-0.35396805,-0.3345294
0.8034586,0.80058455
0.08584671,0.076529704
0.10864469,0.12325379
0.0024570911,0.000901069
-0.017511612,-0.021775782
-0.5909376,-0.5744326
0.3035696,0.23171435
-0.86012596,-0.9684153
-0.058295727,-0.022895753
-0.03057015,-0.06937554
0.58975446,0.6156733
-1.4766352,-1.2524141
-0.23918837,-0.10744417
-0.01872352,-0.010910792
0.005792224,-0.018241271
-0.0234356,-0.023387654
-0.04600267,-0.041528493
0.19818911,0.14859465
0.46764225,0.5417258
-0.023077697,-0.02443249
-0.004641163,-0.01026395
0.6380405,0.8120183
1.6183066,1.5577598
-0.52910024,-0.5484051
0.82871974,0.83859456
-0.26165032,-0.36567295
-1.2085474,-0.9868049
0.09819256,0.1334296
-0.07278771,-0.10624933
-0.44770247,-0.41043514
-0.34559724,-0.45821255
0.4536723,0.4043637
0.6861177,0.7014727
0.04485015,0.032803778
-0.0058207973,-0.0060009956
0.03147369,0.0040490367
0.2745407,0.27903464
-0.025414519,-0.008212123
0.16712214,0.18110454
-0.181838,-0.15285264
0.12297505,0.10350166
0.034947917,0.033644322
0.0469234,0.008295283
0.016097628,0.011103407
-0.080105275,-0.08436084
-0.16711144,-0.15980153
-0.25564536,-0.25092494
-0.014601295,0.0021776468
0.030826721,0.028426155
0.1862523,0.1943145
0.06258167,0.061273053
0.03090968,0.028656362
0.021988928,0.0031681508
0.17810602,0.20393115
0.3819703,0.351401
0.34011453,0.28791517
0.111308746,0.121865645
0.007401173,0.014320342
-0.012743734,-0.018419653
0.06550573,0.07012163
0.044408925,0.036676764
-0.06678024,-0.084834285
-0.11452621,-0.10914262
-0.0071597975,-0.016861536
0.012244899,0.011739105
-0.46718234,-0.4660338
0.7032145,0.6720077
0.20385388,0.19059417
0.31259435,0.30619648
0.18039352,0.17334911
0.53300583,0.48512304
0.3050335,0.53171456
1.0561485,1.098061
-0.012725442,0.005421782
0.004176069,-0.002760157
-0.46595433,-0.42221883
0.72094524,0.6278262
0.02597949,0.026825417
-0.01971846,-0.008222759
0.0048109423,-0.0064504016
-0.01199764,-0.005322203
-0.045686632,-0.035384517
0.010653017,-0.0042968392
0.06435953,0.037813332
0.01650878,0.0036318898
0.008500926,0.018527448
0.15731715,0.12109436
-0.16382293,-0.13131991
0.5041457,0.57260644
-0.015422748,-0.03928162
-0.05165605,-0.07961269
-0.059839457,-0.032119896
0.67664564,0.65611446
0.030031137,0.025373928
-0.02675093,-0.03049533
0.1536333,0.14082782
0.19013351,0.18069308
0.2508521,0.15067953
-0.055614486,0.09137422
0.14736818,0.15026048
-0.2670473,-0.2623443
-0.045727625,-0.041416157
0.029614143,0.018441826
0.0065361285,0.029041203
0.0030741766,0.0039410293
0.1537676,0.16901663
-0.17551354,-0.20941636
0.02156856,0.0025218711
-0.29981488,-0.29186767
-0.028387621,-0.014188177
-0.007154446,-0.01456216
-0.039565828,-0.03167431
-0.14156738,-0.1465296
0.005880787,0.009694608
-0.005866221,-0.0014766902
-0.07836484,0.007066071
-0.047416348,-0.08346741
-0.0029115092,0.02613671
-0.005164056,0.010600075
0.023740908,0.027970713
-0.005993157,-0.0093382895
1.4563177,1.5481095
0.69950026,0.49135953
-0.6206745,-0.6217941
0.79420817,0.7458023
0.15505974,0.17596671
-0.08130358,-0.07974493
-0.12955055,-0.107025325
-0.040669337,-0.03290175
0.033916768,0.03908959
-0.016704915,-0.004026264
-0.33359995,-0.3937432
0.062281817,-0.06589262
0.072872765,0.050842237
-0.06401999,-0.06974821
0.0035357913,0.056172036
0.8870412,0.82065314
0.057487376,0.07319407
-0.15390101,-0.12868164
-0.21379937,-0.28902894
-0.26000834,-0.25230545
-0.7600617,-0.8121562
0.7422404,0.88626677
-0.15562654,-0.1454193
-0.005357535,0.005189821
0.091900095,0.09726669
-0.12032995,-0.10999563
-0.113631815,-0.122046344
-0.121292576,-0.13530062
-0.03486551,-0.022750327
-0.058313027,-0.07470958
-0.12743145,-0.13566837
-0.08910604,-0.07248902
-0.1102207,-0.10831994
-0.057585374,-0.046351418
0.0077207778,0.004947475
0.0029757887,0.010803074
-1.1257876,-1.2145538
0.7928754,0.8022006
0.1267496,0.091443986
0.027467508,0.07556224
0.29023388,0.18389437
0.32595745,0.3022912
-0.025481505,-0.008948378
-0.0011072956,0.0077305585
-0.2340319,-0.23486687
0.37201643,0.35839272
0.02545968,0.009406348
-0.014444504,-0.034997627
-0.012621164,-0.005447257
-0.041408733,-0.04133159
-0.05569891,-0.022760734
-0.043853983,-0.074646965
-0.047787197,-0.1264421
-0.69699836,-0.712865
-0.049584467,-0.0372605
-0.055105172,-0.041229203
0.13697743,0.07911855
-0.18427408,-0.26193595
-0.020924896,0.0002674982
0.5229909,0.5469784
0.05722817,0.06293745
-0.1849187,-0.16793354
0.011648043,0.036486503
0.0028627524,-0.006328076
0.033116966,0.025489757
0.23595041,0.36429432
-0.20567274,-0.19901824
0.1991622,0.17375022
0.09828785,0.06882783
-0.24360284,-0.23825592
-0.45777303,-0.40903044
-0.41098818,-0.40953407
-0.410443,-0.38968468
0.16196853,0.22354923
0.0052849287,0.016873183
0.0038997314,-0.012733251
0.16410461,0.17338301
-0.32303497,-0.25976035
0.016754635,0.024477214
0.033433553,0.027647868
-0.44846097,-0.40538973
0.9178582,0.94477797
0.13175434,0.14018115
-0.11242973,-0.0965471
0.7566607,0.7160055
-0.20610796,-0.20936577
0.018692123,0.026785603
-0.049179956,-0.054584786
0.062201276,0.030592065
-0.55041385,-0.49931294
-0.4269534,-0.50250936
0.15595199,0.19149897
0.011270661,-2.507423e-05
-0.009407874,-0.020630494
-0.31277782,-0.45715466
-0.014164086,-0.03707242
-0.25016326,-0.38624984
-0.41905957,-0.6813845
-0.01674831,-0.008394951
0.0014604477,0.002945885
-0.90764546,-0.94343156
-0.070392214,-0.05627823
-0.6156386,-0.56786823
-0.590606,-0.51850736
-0.020377886,0.08107364
-0.37968796,-0.36064216
-0.02221136,-0.0020597684
0.027556773,0.04290977
-0.017133584,-0.024919575
-0.005303204,0.020960435
0.036969636,0.04036197
-0.032651305,-0.04342465
0.055597402,0.06283957
0.0072409883,-0.0013200045
0.076888844,0.05847986
0.041570805,0.037145615
-0.0026078408,-0.0077274446
0.04516176,0.05343561
0.6161711,0.62938446
0.38294622,0.33117843
0.059755202,0.08380004
-0.03375233,-0.020058513
0.09121463,0.021172993
-0.08227742,-0.109476306
-0.13219522,-0.10423065
0.2337429,0.25814283
0.25031623,0.27332404
0.91182804,0.9764749
0.0789671,0.11390999
0.1634961,0.10773067
0.11115834,0.1112688
0.14766613,0.1143139
-0.070168614,-0.0649894
-0.19240242,-0.19533539
0.42187345,0.46436298
0.201906,0.17585832
0.093596034,0.11935768
-0.4351495,-0.4436017
0.041753765,0.03857457
-0.13291226,-0.16162589
0.043451436,0.08403635
0.096146226,0.08553508
-0.57413745,-0.63158816
-0.3731227,-0.4148999
-0.32339448,-0.30663276
0.26676297,0.22614008
-0.030132476,-0.026276901
-0.0010807108,-0.005559668
0.15030622,0.22093913
-0.22766076,-0.20270772
-0.503588,-0.47941333
-0.0067208,-0.0004929006
-0.009059224,-0.010731021
-0.020649415,-0.0032824874
-0.033121627,-0.03022866
0.013969855,0.015206829
-0.062486723,-0.05207376
-0.038438465,-0.030870847
-0.47569415,-0.17227864
-0.12662119,0.04846868
0.0072482578,0.01281829
-0.029620428,-0.028218627
0.2813628,0.23739009
-0.89752114,-0.8865734
0.16109547,0.15850449
-0.06981069,-0.07605767
-0.23082474,-0.2309927
0.6140684,0.5846377
0.18340045,0.16166326
-0.49358752,-0.4894179
-0.0075498065,0.010855099
-0.0075598424,-0.012639925
0.20476928,0.22647566
0.25915474,0.28641918
0.044825643,0.06763108
0.011406336,0.0086918175
0.42610583,0.32422337
0.46253568,0.455185
-0.036978316,-0.0412678
-0.107797936,-0.11636591


==> plots/force_xz_validation3.csv <==
Target,Predicted
-0.11127068,-0.08880593
0.046807975,-0.007430613
0.0975769,0.098712586
-0.034785356,-0.020523667
0.45267183,0.57856673
-0.063929215,-0.16804487
-0.3933943,-0.3749581
-0.002577141,0.023547787
0.011320597,0.006453825
-0.026897892,-0.029063985
-0.12264828,-0.08043136
0.6794622,0.6999771
-0.008047079,0.004193444
0.0012846516,0.018188313
0.008042664,0.013165826
-0.008311765,-0.0057007074
0.0027384055,0.022605315
-0.039251074,-0.0108110905
0.007699455,0.0034439098
0.039149366,0.028865278
-0.047723394,-0.05148209
0.09908816,0.06556976
-0.35393298,-0.37987778
0.2062046,0.19683698
0.41826546,0.29161793
-0.44180676,-0.43856278
0.22968172,0.21686931
0.3618306,0.27819127
-0.70342875,-0.67447245
-0.3692827,-0.34864557
0.04582632,0.044112843
0.20724607,0.18130413
0.019692965,-0.0018507503
0.0102861775,0.021336809
0.003968858,-0.015782576
-0.059630334,-0.038602576
0.022352416,0.00077872165
-0.1111606,-0.12508668
0.016952116,0.014654849
-0.0032991343,-0.017625764
0.0005937199,-0.012291785
-0.0023423703,-0.009925023
0.028438691,0.035109043
-0.027172264,-0.017820135
0.34769088,0.34909865
-0.011745183,-0.005633354
-0.3742786,-0.4059009
-0.47800833,-0.36715573
-0.005409653,-0.0039929673
-0.0078852605,0.01058647
-0.0044099716,0.0060625263
-0.040028982,-0.014174238
-0.009718053,-0.026704514
-0.015308359,-0.013421178
0.057214513,0.07438929
-0.086362384,-0.15159936
-0.10109968,-0.07035926
-0.0872912,-0.07853545
-0.65183634,-0.5551125
0.10204744,0.10318856
0.033431042,0.06747593
-0.12371459,-0.114324
0.8317002,0.5453819
0.9328394,0.42745134
0.035236973,0.058719102
-0.014615198,0.008569241
-0.23074056,-0.23058832
0.30343798,0.26311672
0.18265113,0.27679744
0.21120146,0.25664246
0.90622526,0.9096583
-0.39893898,-0.51161706
0.009383728,0.0012219772
-0.006690559,-0.026982442
-0.01383995,-0.021242674
0.023445416,0.0113675445
-0.69382143,-0.69512933
-0.7661183,-0.8459738
-0.4115228,-0.4878619
-0.034926802,-0.1120024
0.026512511,0.0014684722
0.73791754,0.70543194
0.045468263,0.030184764
-1.4163365,-1.2902554
0.495943,0.4717575
-0.76023006,-0.6852871
0.0070564467,0.0015635248
-0.010217531,-0.0035042316
-0.007408685,0.039653596
-0.2772225,-0.3056984
-0.20397869,-0.18830732
-0.00764642,0.04303416
0.023394212,-0.0031364728
-0.020208515,0.0014746487
-0.09852279,-0.084526725
-0.027100487,-0.021765843
-0.1486761,-0.13281384
0.59412074,0.56098795
-0.78315663,-0.789764
0.9431668,0.883438
-0.42458126,-0.44484493
0.07207017,0.09646173
-0.2867697,-0.28848687
0.025581665,0.0014432222
0.3476177,0.28045264
-0.25943288,-0.22179452
-0.00017754949,0.007766977
0.010210801,0.018895045
0.024203178,0.0039740857
-0.017693985,0.0010279268
0.26426047,0.33599123
-0.35672206,-0.51475024
0.033519927,0.02713943
0.050670385,0.04923913
0.0077693434,-0.00032867305
-0.02051704,-0.029555693
0.952635,0.8942679
-0.020979535,-0.020940512
-0.018452505,0.0024371352
-0.03249407,-0.036340594
0.39515096,0.29247874
-0.0598723,-0.06489445
0.38921297,0.3392387
-0.44231164,-0.42192438
0.8093393,0.84205467
0.8783353,0.8958549
0.36687353,0.32318085
-0.07911071,-0.041456535
-0.012621164,-0.012456814
-0.041408733,-0.04532872
0.062711895,-0.0044799894
0.5599264,0.5198349
-0.25038594,-0.21611087
-0.23105098,-0.23113093
0.08898096,0.08139427
-0.2444834,-0.22646554
-0.11951658,-0.14785792
-0.24017613,-0.3104676
-0.016251687,0.0015587099
-0.0020109592,-0.00041137636
0.033432085,0.02803393
-0.080433115,-0.054687902
0.43004733,0.29059124
-0.21881509,-0.24463964
0.19483697,0.17485562
-0.15084767,-0.15044418
0.0854536,0.032594427
0.0117409825,0.027748182
0.21057725,0.16909254
0.09528312,0.09680576
-0.044939034,-0.06341871
0.07525073,0.046874657
-1.0516913,-1.0112695
-0.12894213,-0.14949217
0.068048276,0.05635942
-0.023686241,-0.03771527
-0.35165522,-0.39574683
0.36419111,0.3265
-0.2641113,-0.31146303
-0.03848706,-0.07791203
-0.40535358,-0.4238122
-0.2276511,-0.25203252
0.38495126,0.4508739
-0.013843683,0.04086122
0.06497941,0.032220423
-0.1978625,-0.22981937
0.42747438,0.42124844
0.5387865,0.5118357
0.1563511,0.10202647
-0.0052489247,-0.0037125796
0.39367497,0.3407579
-0.10623203,-0.09356558
-0.024661053,-0.017425593
-0.0049381307,0.0042733103
0.033493027,0.016549554
0.0012461639,-0.006824121
0.03224157,0.011719673
0.027348446,0.008157238
0.010822238,0.0011853352
-0.036362063,-0.017108947
0.1746489,0.12549788
0.030897778,0.014568523
0.42573446,0.36304203
0.92010736,0.9762503
0.1158491,0.08700182
0.36442912,0.33337438
-0.042202637,-0.02761627
-0.030172087,-0.038802356
-0.8066697,-0.8532827
0.725239,0.7649171
0.006006772,0.0030442346
-0.0020350341,0.014823616
-0.010537017,-0.008023262
-0.016260691,-0.028727844
0.29821184,0.28078872
0.45779634,0.46657795
-0.33683482,-0.38835126
0.21973544,0.2535639
-0.22134738,-0.26132962
-0.3618758,-0.3585737
0.03124563,-0.0046087233
0.07798575,0.048659295
0.008548096,0.00819839
0.017858429,0.018410072
0.8675897,0.91043806
-0.84736705,-0.88431084
-0.013971266,-0.025802469
-0.029263861,0.0025778562
0.04948022,0.053066544
0.04934448,0.081248045
-0.006626248,-0.04057338
-0.08671668,-0.087266624
-0.5813046,-0.5977916
0.35987082,0.3307094
0.037780963,0.018605426
-0.007316263,-0.0353442
0.17875871,0.33186847
0.38876808,0.4354623
0.044479728,0.05579831
-0.022199117,-0.025165454
0.09715469,0.08184019
0.5164366,0.40631017
-0.01221578,0.013971503
-0.0062289485,-0.008580014
-0.28287798,-0.3142735
-0.16393651,-0.15443654
-0.21988982,-0.20870753
0.16181627,0.15016456
0.0064565493,-0.003726054
0.011889704,0.0043477267
-0.15494916,-0.12846792
0.43968982,0.4375159
0.4224069,0.40679678
-0.91389066,-0.8707447
0.16632852,-0.034683872
0.007804132,0.16346955
-0.15162703,-0.18560636
0.7692677,0.7341007
-0.38254845,-0.42045343
-0.80477875,-0.7878272
0.024383811,0.029140148
-0.0032278309,-0.01611112
0.005244243,-0.019882303
0.00164787,0.016920298
0.44945806,0.42688647
-0.2810005,-0.21217373
0.015327552,-0.005463047
-0.007552034,-0.0017304271
-0.03470973,-0.022992969
-0.0015734327,0.13057679
-0.0037377537,-0.015622154
0.007873522,-0.013119489
0.44280225,0.51044476
0.77253795,0.89714146
-0.0011494006,-0.008919066
0.14658538,0.15527669
-0.7903464,-0.5953359
1.0355024,0.7174424
-0.106664285,-0.10453445
-0.26714242,-0.29788938
0.41361496,0.42964604
0.33999014,0.30426997
0.26440924,0.27329063
0.3612155,0.35114604
-0.26356503,-0.26399285
-0.2979433,-0.30471724
-0.020700976,-0.07049638
-0.047233544,-0.05196932
-0.25290126,-0.22346961
-0.4171993,-0.40945813
0.0063240556,-0.010384517
0.13913509,0.20395811
-0.37205228,-0.037822373
-0.58634245,-0.8049462
-0.19541292,-0.14311036
-1.25911,-1.3110484
0.024415597,-0.0014071483
0.007393065,0.012408793
0.097636044,0.07390699
0.06564153,0.09383111
0.09800101,0.09039591
0.15328217,0.12730049
-0.110432245,-0.11453737
0.05490081,0.04631886
0.13063572,0.10054861
-0.004723406,-0.013550267
0.115564674,0.08032315
0.25012147,0.24384707
-1.1990577,-1.1825888
0.31020904,0.19392022
0.008836496,-0.0119183455
0.0072218673,-0.0031366497
-0.2055318,-0.3630885
0.23864326,0.26476404
0.46264178,0.40603432
-0.13675512,-0.10558158
-0.002706919,-0.012753021
0.019606622,0.017825246
0.060981363,0.050594874
-0.022052784,-0.015522197
0.5726345,0.6119483
-0.33120155,-0.30806053
0.23389181,0.22074595
0.01556988,-0.26769412
-0.1166348,-0.055864275
0.90727866,0.95916283
-0.28119034,-0.28396338
0.41783476,0.4487484
0.47253022,0.70411855
0.3733247,0.10101336
0.027585093,0.029003823
-0.04055036,-0.029359043
-0.1672614,-0.21858808
-0.0291383,-0.03947319
1.1192367,1.318983
1.0577613,1.1251563
-0.08864099,-0.06736931
0.084531546,0.08185833
-0.01708829,-0.042871434
0.05007444,0.039760992
-0.83265984,-0.77280855
0.7819785,0.7827377
-0.01195928,0.007955786
-0.009504387,-0.00011314452
0.05558715,0.058833066
0.2863076,0.3500796
-0.017719232,0.0051621497
0.047544837,0.029618114
0.16415885,0.15688537
-0.21975413,-0.24175522
0.0031585912,0.0060053635
-0.021351732,0.008243248
0.15330234,0.11643797
0.020627018,0.024894968
0.6161711,0.5842344
0.38294622,0.29845074
0.011495137,0.14451681
-0.17847717,-0.118487254
-0.10449526,-0.113510415
-0.401645,-0.41234583
-0.18841723,-0.1838443
0.818334,0.7412263
0.42442197,0.41708982
0.15660182,0.18067107
-0.0017619721,0.0017036423
-0.031093525,-0.007885322
-0.039106406,0.020710094
0.018199885,0.04847336
0.68534994,0.658687
-0.4494766,-0.4724331
0.675602,0.658006
-0.268807,-0.2757401
-0.051806524,-0.046775356
-0.053276774,-0.07366946
0.013179629,0.044433594
-0.708828,-0.6174873
-0.09050469,-0.07960279
0.20537955,0.18792802
0.13741761,0.13194604
0.46079057,0.45156538
-0.2536834,-0.2865302
-0.4290561,-0.48180652
0.15361117,0.08289047
0.1633575,0.21834596
-0.69722533,-0.67159796
0.011204523,0.033730656
-0.12111257,-0.32863647
0.9892423,1.06374
0.07374783,0.045183495
0.093497485,0.09275757
-0.048848223,-0.048746936
0.054006018,0.039120555
0.45956957,0.47156405
-0.03346459,-0.031431362
-0.1797282,-0.1831048
0.3921311,0.41592705
-0.2704578,-0.33025688
0.11368344,0.090286285
-0.019758824,-0.0394681
-0.031882446,-0.024977729
-0.035572387,-0.02419342
0.57140106,0.56447285
-0.21691757,-0.19570257
0.14205766,0.1579879
-0.012793408,-0.010516046
0.022568848,-0.003948003
0.016754635,0.038436286
0.033433553,0.026109993
-0.028471768,-0.026645333
0.035608374,0.08529763
-0.22616561,-0.17886314
-0.08881982,-0.06963885
0.098961756,0.12555093
-0.0888388,-0.11746508
-0.018454846,0.010243773
-0.017927632,-0.0034458786
-0.19180115,-0.15384454
0.098940596,0.044279248
-0.57094985,-0.45699722
-0.23623435,-0.09878423
0.10672705,0.11059452
-0.17610645,-0.170471
0.26010618,0.23549825
0.024427913,-0.012506932
-0.2291159,-0.22087526
0.167406,0.15330988
0.9926168,1.0250956
0.17736566,0.090567976
0.05428486,0.011861108
-0.003273148,-0.027367651
-0.010592902,-0.0048562232
0.031138718,0.030639797
0.22016165,0.18105948
-0.15853193,-0.12471628
-0.01851637,-0.00026644953
-0.010078373,0.022031024
-0.682881,-0.7564907
-0.21313946,-0.27881396
-0.25141034,-0.17418009
0.51765656,0.54781556
-0.37432387,-0.3761931
0.15694825,0.12286118
-0.13536996,-0.0887096
-0.1237898,-0.10296816
0.71707696,0.7350773
0.47579062,0.49486133
-0.32709622,-0.3724871
0.07871083,0.14614986
0.76880926,1.0212538
-0.38532537,0.009746738
-0.17153895,-0.18679251
-0.08446065,-0.083839834
-0.18556204,-0.14567025
-0.14745826,-0.12152001
-0.47527033,-0.5205581
-0.20688453,-0.2238726
-0.17754409,-0.18635896
-0.12427896,-0.14246415
0.3246672,0.3431306
0.05327476,0.0789776
-0.0750795,-0.12931243
0.04149493,0.021595374
0.70505464,0.6331688
-0.65727466,-0.5537195
0.0364437,0.07338108
-0.12283367,-0.13002269
0.013886537,0.00057336874
-0.05460051,-0.13412508
0.5627813,0.54109657
0.09142302,0.08092798
-0.078241825,-0.04503645
-0.025634632,-0.028678969
-0.009093842,-0.021280251
0.028439268,0.030231014
-0.3386624,-0.31913581
0.1440607,0.14812231
0.037793547,0.012301883
0.008485485,0.004775524
0.075130045,0.06307112
-0.08108679,-0.08179067
0.30534306,0.29550108
0.15399389,0.1477128
-0.079010785,-0.09647475
0.3543703,0.33792242
-0.0005355255,-0.007170124
0.0033047898,-0.007020429
-0.094632566,-0.039832048
-0.4275083,-0.38630354
0.0065361285,-0.0070838854
0.0030741766,0.011738658
0.02597949,0.0009172838
-0.01971846,-0.0057540387
-0.34034467,-0.30865613
0.16939738,0.19250491
0.03619828,0.033294708
0.11308506,0.05290085
0.039342053,0.0497979
-0.0266578,-0.0425853
0.077714756,0.05040329
-0.07267048,-0.08547561
-0.15308008,-0.16572492
-0.15850961,-0.13996768
0.6238996,0.6454649
0.38829696,0.4597295
-1.0332879,-1.2511903
0.17865154,0.1257991
0.5191981,0.44682267
-0.059937127,-0.062287107
0.45994994,0.64306325
0.6281024,0.66731644
-0.12495348,-0.123529226
-0.25196797,-0.24504076
-0.01203154,-0.017323503
0.010731776,0.031621665
-0.09020868,-0.09526362
0.5808121,0.564015
-0.008368486,-0.00809833
0.034889147,0.039116636
0.059963793,0.052730974
-0.025066875,-0.00092995167
-0.017182805,-0.011661712
-0.03721902,0.007150024
0.45621526,0.36840755
0.77270377,0.6466313
-0.46127835,-0.4715288
0.1678725,0.13387525
0.35269666,0.45873573
0.80616486,0.6698224
-0.0074777165,-0.013553483
-0.00044027527,0.0015295744
-0.10512661,-0.13347167
0.084169246,0.09532246
-0.051821083,-0.047284134
-0.011041633,-0.017589167
-0.014709732,0.004807739
-0.17297342,-0.20022064
-0.021648418,-0.014584465
-0.025119126,-0.004224688
-0.35932583,-0.30800354
-0.12564284,-0.13576561
0.06843742,0.057353824
-0.19628231,-0.17485072
-0.0015938049,-0.0188251
0.010034969,-0.017245144
0.01297282,0.010479342
0.48671728,0.47781163
0.11414434,0.11749377
0.122810416,0.1296474
-0.05168414,-0.077542275
-0.0062202513,-0.00877659
-0.0730021,-0.075827375
-0.14309363,-0.15202767
0.04038346,0.06746314
-0.023574442,-0.009500265
-0.08744084,-0.10233226
0.16741867,0.15460874
-0.00980802,0.0074248663
0.0041646557,0.013244249
0.0069272434,-0.004698422
0.17486477,0.15890673
0.90580666,0.7693439
0.17815192,0.48198244
0.011917265,0.0013249777
0.0074670254,0.0023116916
0.18229374,0.31586045
-1.14517,-1.2356579
-0.1549958,-0.23812985
0.10308429,0.09135085
-0.013001541,0.0056917313
0.000595703,0.020728037
-0.06359396,-0.0544959
-0.0059119477,0.0006185025
-0.0047523743,-0.03879895
-0.04496704,0.024393246
0.027639698,0.034807228
-0.05922079,-0.0674732
0.07231507,0.108140156
0.3926584,0.3433698
0.051243134,0.040683564
0.027494794,0.01609768
-0.013115067,-0.0078940075
-0.010496497,-0.026609644
0.051778995,0.046019237
0.14017081,0.1121088
-0.032925587,-0.021972246
0.048284065,0.05532123
-0.19840217,-0.1416507
0.11154975,0.14162676
-0.042225856,0.054187592
-0.23073837,-0.21275246
0.025660716,0.036284205
0.014464255,0.0074811727
0.009311059,0.00046617445
-0.007927541,-0.014757767
0.033683874,0.00051050447
-0.0073697986,0.0008812994
-0.013678061,-0.00836842
-0.012975402,-0.015091673
-0.059772573,-0.024923919
-0.22179244,-0.21996461
0.06536661,-0.00782577
0.43292403,0.4733525
-0.095534414,-0.111672804
0.2436215,0.2139628
0.004170646,-0.029710261
0.019407641,-0.007159978
0.6654429,0.6174846
0.85164446,0.85791135
0.02410527,0.025129633
0.06434259,0.057060495
-0.18389584,-0.1719455
0.4364729,0.40587574
0.011025024,0.047374956
0.005512988,-0.0071261376
0.010722179,-0.012791038
0.09993533,0.113888025
-0.09643483,0.013801806
-0.43393928,-0.39641756
0.005238315,-0.012690347
-0.022290222,-0.002085805
-0.2323949,-0.27431452
-0.13042143,-0.09186186
-0.22677626,-0.2375602
-0.31465188,-0.2962295
-0.33998376,-0.34747753
0.3941802,0.43362576
-0.4216627,-0.43612966
-0.31930172,-0.27606985
0.029930195,0.0007257052
-0.008827419,-0.013843313
-0.015886173,-0.005686488
0.003075785,-0.013522655
0.7960502,0.89129305
-0.33509907,-0.24574676
-0.00041534973,-0.0026090275
-0.0024152957,0.0018897951
0.07051527,0.04118795
-0.0220019,-0.0123535395
0.1349722,0.16872445
-0.24145813,-0.2084654
-0.8070297,-0.60990965
0.7574161,0.83049643
-0.021332927,-0.05957333
0.19343975,0.25950658
0.18056087,0.14504883
-1.0156708,-0.918527
-0.04471074,-0.0276505
-0.0054429197,0.0041150153
0.020543035,0.02223812
-0.073094346,-0.06858915
0.159653,0.10103255
0.43624672,0.4059719
-0.058381192,-0.06805538
0.029143844,0.015147254
0.022104178,0.014045067
0.005589212,-0.00707981
0.02524142,0.027154038
0.16024594,0.20230281
-0.50640166,-0.47892788
-0.9885594,-0.9439356
0.067195185,0.06235913
0.27406514,0.27776372
0.063008025,0.059054263
-0.28255534,-0.3281693
-0.06631769,-0.07532993
0.04946027,0.035824284
-0.065897755,-0.058924936
-0.06760005,-0.08952974
0.6200888,0.7556301
-1.1238015,-1.2865204
0.11621253,0.11896454
-0.19232953,-0.19773544
0.028096754,0.01761677
0.024193682,0.0024233758
0.006631338,0.006366797
0.0045654373,-0.003448218
0.22023511,0.17709447
-0.0050576995,-0.04173261
-0.0033133822,-0.013780732
-0.11909033,-0.08135748
-0.031426184,-0.02526348
0.04917825,0.044108987
-0.038031835,-0.045584016
0.335958,0.27257705
-0.6539887,-0.5950337
0.39037716,0.39469427
-0.026168294,-0.023564722
0.033405967,0.022117496
-0.21432108,-0.26759106
-0.38759726,-0.434697
-0.86696196,-0.82394636
-0.15023533,-0.13838407
0.11143598,0.049320716
-0.39393717,-0.4074683
-0.0050564297,-0.0066089556
-0.0145045165,-0.0009790361
0.6546689,0.68939245
-0.7614554,-0.72856545
-0.06527758,-0.06768453
-0.42114395,-0.4071591
0.2462432,0.3360985
0.42196584,0.40422922
0.029912468,0.061644033
-0.029548768,-0.04389417
0.019031633,0.03794609
-0.05141492,-0.044934347
-0.026426828,-0.036116786
0.007537798,0.009216756
0.57336605,-0.0477349
1.1752185,1.0600675
0.033891976,0.036735192
-0.12644555,-0.15860587
0.036941245,-0.007636983
-0.056651015,-0.04926908
0.42247787,0.3921094
0.83554626,0.76223135
-0.5643849,-0.41835207
0.83644974,0.794366
0.012469303,0.0077125635
-0.150709,-0.18727595
-0.33622327,-0.35953382
0.17739244,0.16749476
0.7844682,0.5430002
0.1430637,-0.026018605
0.0032168906,-0.0013475325
0.014353907,-0.010557145
-0.0021115525,-0.001388995
0.0028082344,-0.00736098
-0.0714959,-0.08747712
0.026671492,0.019222945
-0.8324813,-0.7425071
-0.6948761,-0.6599048
0.3478657,0.19968767
0.37086716,0.39713848
-0.11236133,-0.09777531
-0.22071938,-0.24126624
-0.9724575,-0.7725464
0.3033604,0.33568934
-0.3158549,-0.30848202
0.09404512,0.08857933
0.082850985,-0.0069427267
0.012277922,0.021212399
0.014027912,0.0097430535
-0.04030975,-0.04626614
0.41111726,0.36844856
-0.17850816,-0.1288806
0.13243084,0.14600568
0.030014517,0.04952842
0.0046118945,-0.0015844367
-0.038367964,-0.009211615
-0.11295057,-0.07522723
0.0844369,0.11081655
0.83625644,0.85244167
-0.29491502,-0.31044808
0.18056951,0.15575399
0.16205898,0.14576939
-0.49994212,-0.7015954
0.3498987,0.6863519
0.12017642,0.16584192
-0.25630838,-0.24411406
-0.020035181,0.004168786
1.1933973,1.1859233
-1.0117676,-0.925817
-0.93122625,-0.8262309
0.06456396,0.06205243
-0.13553536,-0.15492564
-0.041515194,-0.03905037
0.036819927,0.016735166
-0.158387,-0.13287091
-0.28767958,-0.42606193
-0.2336131,-0.15419424
-0.5342798,-0.4228486
-0.033640143,-0.00652963
0.06496997,0.044595003
0.012334602,-0.01847199
0.06269885,0.026937127
-0.029064357,-0.053179875
-0.073965594,-0.06291975
-0.015379371,0.01326541
0.056271955,0.045489952
0.11564852,0.060016733
-0.34899375,-0.33223253
0.033761673,0.0058717933
-0.016384477,-0.022092745
0.014658652,0.014619775
0.017745916,0.0229989
-0.01972507,0.044710606
0.03724872,0.082138255
-0.004069713,0.0042503234
-0.009959502,0.009444103
-0.06143194,-0.035271764
0.016789256,0.040738076
-0.09897005,-0.1263188
0.56401443,0.5664217
-0.096466474,-0.11757009
-0.1470921,-0.16744415
-0.05711914,-0.052642588
-0.15226072,-0.14829257
0.41074604,0.38557848
-0.009988423,0.013387322
0.0075676832,0.0068769604
-0.010663917,-0.012101233
-0.28186464,-0.17756961
-0.10678716,-0.053010106
0.10992366,0.10436902
-0.035260044,-0.020917326
1.4128186,1.3849053
0.68882763,0.5990499
0.37632275,0.3643598
-0.30081147,-0.28838527
-0.07158273,-0.08513525
0.0024144233,0.025241822
-0.75897396,-0.758897
-0.708625,-0.69031584
-0.55711037,-0.7938036
0.2724086,0.49138832
0.08328946,0.099419266
-0.17627594,-0.15083845
-0.05806036,-0.11368953
0.18655749,0.16215041
0.77127874,0.66371584
-0.21834293,-0.20566776
0.026262466,0.013597077
-0.029181365,-0.037554786
0.035786986,0.006398309
-0.14430489,-0.03480068
-0.019728549,-0.014815418
-0.012703547,-0.007580146
-0.03057015,-0.10318878
0.58975446,0.54820174
-0.0057965117,0.010421105
-0.0071476037,-0.011845037
-0.2645463,0.030712053
-0.32413548,-0.3882724
-0.01689732,0.011874683
1.0639956,1.0821897
0.0104481755,-0.0022609737
0.008016155,0.007509351
-0.15269443,-0.16528414
-0.08194102,-0.08329773
0.007172358,0.009162557
-0.0006342186,0.0038357526
0.0046408945,0.0054532103
-0.021893643,-0.009018406
-0.02048141,-0.0078002512
0.00846627,0.004641995
-0.019266205,-0.083073765
-0.32516572,-0.3048659
0.09016441,0.11267776
-0.15463753,-0.1924814
0.42182255,0.52465093
-0.25916645,-0.26874754
0.011125718,0.003922306
0.07242341,0.06165719
-0.17258891,-0.18165423
0.13675609,0.1315507
-0.89294547,-0.90284646
0.8892714,0.8005206
-0.41053975,-0.64962745
-0.30171797,-0.7049499
0.4993203,0.47963902
0.13416797,0.14180481
0.09114958,0.05747302
-0.039014075,-0.08383469
-0.08708532,-0.15843868
0.581213,0.621556
-0.35116416,-0.2603094
0.43151778,0.38904336
0.21813995,0.2089392
0.512745,0.55547607
-0.038557366,-0.025658933
-0.5039841,-0.5311098
0.43077463,0.44165942
-0.59142226,-0.6021789
0.061419904,0.08504467
-0.13136168,-0.08950022
0.030683018,0.054143153
-0.0038957528,-0.024404854
-0.6384651,-0.6981865
0.07210599,-0.04553523
0.10469575,0.09281251
-0.066189215,-0.032277092
-0.5546116,-0.64463294
0.61375886,0.66799384
-1.6166258,-1.4988017
0.7518195,0.63680553
0.13855968,0.09987746
1.2052177,1.2791631
-0.2592668,-0.27870008
-0.4725849,-0.46444672
0.7031201,0.79802614
-0.94122326,-0.8813094
-0.011848798,-0.2718397
0.2453014,0.8664488
0.011651009,-0.02171186
0.052594982,0.038922563
0.5498549,0.58565533
0.11806463,0.12365964
0.07193638,0.06801539
-0.002180492,-0.02626796
0.46080995,0.38100117
0.78810763,0.78407156
0.47040725,0.65169656
-0.60575485,-0.83583003
1.4307408,1.4901632
0.13837248,0.093368456
-0.16249916,-0.17686014
-0.14208856,-0.11212206
0.05644913,-0.051266566
0.15211764,0.28260046
0.022463584,0.023213362
-0.03817184,-0.019491732
-0.071292736,-0.17093079
-0.09063621,-0.06954223
-0.1413628,-0.13033639
-0.086902596,-0.10243334
0.24858154,0.25544703
-0.47326905,-0.459826
-0.14364345,-0.15439682
0.35416874,0.4948502
0.12615004,0.11096732
0.5484433,0.6017455
-0.0028787986,-0.027327692
0.03020244,0.019878104
-0.1381166,-0.15219605
0.29631564,0.31991205
0.016493177,0.0024553407
0.003607452,-0.0014795214
-0.0401278,-0.07190506
-0.04229462,-0.08532904
0.024571622,0.0035074642
-0.027139813,-0.0050472766
0.48899612,0.4980623
-0.84990036,-0.85173684
0.14675379,0.14760436
-0.25839555,-0.19393778
-0.12787598,-0.14989261
-0.8449468,-0.86479986
-0.09404518,-0.095057376
-0.25169295,-0.17630003
-0.020038038,0.022489134
0.039164357,0.05602944
0.020086981,-0.031072104
0.017009553,0.029151753
-0.14776523,-0.12244039
0.090567835,0.13418326
0.6255013,0.5911545
0.3712057,0.31229162
0.034731083,-0.052654617
-0.0819576,-0.116251916
-0.14121737,-0.074775815
-0.34774864,-0.28790468
0.1267496,0.0024833828
0.027467508,0.049815305
0.028632611,0.012921213
-0.18610953,-0.1619818
0.010200418,-0.0020073615
-0.019387487,-0.007342741
-0.003718969,-0.039222874
0.016318299,0.023184538
-0.41205263,-0.33805034
-0.31715715,-0.34840697
-0.036425237,-0.015517456
0.15287584,0.16825111
-0.28628302,-0.31473637
0.22485551,0.28666058
-0.0035748684,-0.0021771304
0.0012300957,-0.0055563897
1.1860908,1.2164739
-0.25897247,-0.23864134
0.891967,0.8021834
-0.48493418,-0.62258345
-0.09056483,-0.104306296
-0.03257969,-0.009643048
-0.029679447,-0.023549687
-0.06423102,-0.06040506
0.26467395,0.0824611
0.31519166,0.4563032
-0.05596191,-0.020990785
0.014508278,0.010754123
-0.013045837,-0.0150494985
0.0037452863,0.01409632
0.016522512,0.0061235446
-0.0014955895,-0.009450346
-1.1072593,-1.0057063
-0.6510132,-0.61302936
-0.074075945,-0.103690974
-0.12983239,-0.10243255
0.053236313,0.039365843
0.24336532,0.23442955
0.8039613,1.0705531
-0.73592895,-0.84300965
-0.002957477,0.00035518035
0.007277229,-0.0027005374
-0.0023254566,-0.00627923
0.0015091104,0.029544175
0.5696049,0.56478864
-0.43621784,-0.42595896
0.42792043,0.358602
-0.16900235,-0.13942045
-0.120007366,-0.11520087
-0.06641692,-0.062013686
-0.08889901,-0.12786987
-0.04020452,-0.047402635
-0.30182824,-0.19352171
-0.5449875,-0.49378186
-0.5486844,-0.50684434
0.09726555,0.08481389
0.60645777,0.6012537
0.2196942,0.193907
-0.012785146,-0.031807147
0.050134383,0.030291885
0.14986253,0.07639812
0.09675223,0.046073318
0.8528707,0.7730525
0.6799862,0.6239019
0.035997316,0.044147987
-0.007431889,0.008883432
-0.4961095,-0.47098482
0.23557457,0.19832797
0.24789552,0.18399279
-0.5056436,-0.46846324
-0.008516384,0.002362946
0.03967211,0.04377313
0.12645574,0.1171844
-0.10662018,-0.10389227
-0.363782,-0.43070242
0.6870338,0.6026037
-0.004502988,-0.027242923
-0.015077317,-0.023009554
-0.09564706,-0.14127061
0.80199456,0.78831786
1.3290358,1.1925309
-0.7404305,-0.580205
0.18468997,0.16418293
-0.1693024,-0.14685167
0.19039774,0.16702226
-0.48447704,-0.49361527
-0.18561435,-0.17778757
0.02106377,-0.017655194
-0.052140735,0.23428541
-0.7001524,-0.7428301
-0.005516771,0.020462792
0.116804816,0.12863916
-0.04570707,-0.05368439
0.050931275,0.07178955
-0.20578533,-0.17384514
0.12389912,0.10631659
-0.1161973,-0.11629346
-0.12281977,-0.13986878
-0.83059305,-0.7725684
-0.24284482,-0.030946411
-0.37494084,-0.4272959
0.21060577,0.09187788
-1.0618148,-1.0220265
0.22414261,0.13656162
-0.03032668,-0.018328143
-0.0016708681,-0.0034516454
-0.36287984,-0.36635232
0.0607687,0.077114
0.4435531,0.40650728
0.8701775,0.847973
0.7049531,0.47593188
0.046543732,0.012444928
-0.047624175,-0.062088296
0.033862032,0.049424782
-0.013000868,-0.036450703
0.029100515,0.006896496
-0.0436345,-0.024650464
-0.0056271283,-0.012183145
-0.010635929,-0.018965492
-0.007132554,-0.013204411
0.26889813,0.23580974
-0.11178762,-0.09925956
-0.09779207,-0.05650004
-0.113906994,-0.029447824
0.049144015,0.035379134
0.014705256,0.005384922
0.14769939,0.109754354
-0.4365262,-0.41424733
-0.076832786,-0.0928349
0.07883615,0.096990466
-0.109961376,-0.11008619
0.4027912,0.41385454
0.064266115,0.07919813
-0.36270872,-0.36162063
0.122958034,0.14125094
-0.32624006,-0.3710935
-0.06539729,-0.072031155
0.07300303,0.06546193
0.36548057,0.35405576
0.028642632,-0.07346895
0.03285868,0.03466936
-0.042660575,-0.03427784
0.7879771,0.6850134
0.08314444,0.19484739
-0.42235255,-0.4474148
-0.5710163,-0.53321815
0.05371677,0.02818848
-0.012368068,-0.018535197
0.03932237,0.02336863
0.0252923,0.022408485
0.5065056,0.3841269
-0.041413516,-0.13006695
0.021987457,0.015062701
0.0035783537,0.01177828
0.053250127,0.039200336
-0.03363781,-0.012546703
0.3761009,0.38160503
0.405901,0.3901454
-0.6556196,-0.62138164
0.53050363,0.5288232
0.0067469124,-0.029566912
-0.04174404,-0.03365922
-0.23268458,-0.23504321
-0.08547363,-0.021349132
0.0468939,-0.01570521
-0.14619276,-0.14317274
-0.17082883,-0.13932891
0.0019636308,-0.008879229
-0.85683846,-0.8408598
-0.5149547,-0.5414317
0.034771815,-0.020710325
-0.00028971498,-0.0027051866
0.6670234,0.44335842
0.37289503,0.33685303
-0.17007346,-0.20918459
0.07624669,0.07056534
-0.039179843,-0.02670743
-0.035749048,-0.0389006
0.03334156,0.117677696
0.03554668,-0.026929952
0.6069149,0.61894715
0.13720486,-0.26612043
0.6114977,0.5253758
0.3042267,0.22544737
-0.29700986,-0.37125573
-0.26966816,-0.16814992
0.004395348,0.00234152
0.0125052,0.0010180324
-0.8396311,-0.82578367
-0.6489535,-0.6552944
0.09781477,0.07872751
0.10896378,0.09131262
-0.08078625,-0.05469748
-1.0802059,-1.0610715
0.08806689,0.07121569
0.08636898,0.09250045
0.16140977,0.17058334
0.1794652,0.16562937
-0.06405247,-0.06537769
-0.3495703,-0.34917927
0.092506334,0.06881006
-0.084231034,-0.07456224
0.024388919,0.0035897605
-0.024979912,-0.011851415
0.040454805,0.05074621
-0.20290902,-0.18785419
0.03398539,0.050074354
0.013198119,0.043266743
-0.06388083,-0.061303847
-0.0107499445,-0.022541165
0.0128814485,0.011497116
-0.006106167,0.002817288
0.0058769276,0.010444874
0.000758542,-0.013918132
-0.026238302,-0.039241835
-0.028325662,-0.061553717
-0.36605006,-0.3252937
-0.8393753,-0.8243588
-0.15388003,-0.14776722
-0.16332717,-0.13964333
0.030782238,0.014527077
-0.022722598,-0.00024709105
0.008798945,0.017850984
-0.03324356,-0.049087763
0.04424893,0.03346748
0.10597442,0.065466076
-0.014994144,-0.0041905437
0.012026979,0.017019197
0.03220069,0.0681266
-0.055821497,-0.05990462
0.41791952,0.39767623
0.037905544,0.03130719
-0.01605523,-0.03364308
-0.008168388,-0.0030248612
-0.46744812,-0.5310015
-0.45434052,-0.3515154
-0.31749558,-0.34303722
0.03654752,-0.1146687
0.08775318,0.080638394
-0.039718706,-0.03699246
-0.11211264,-0.0899297
-0.971136,-0.87132585
0.05687252,0.15714002
0.25492048,0.3226195
-0.5706377,-0.76940435
0.22064945,0.51989853
0.3118125,0.30967
0.062452875,0.046377167
-0.6473156,-0.615248
0.15163255,0.19342831
0.011603075,0.0069105616
0.1504741,0.17614102
-0.66434115,-0.5288479
0.55267626,0.47380298
-0.46683645,-0.57090175
-1.0822701,-1.0761771
-0.0061736754,-0.047058795
0.049637973,0.04815127
-0.944437,-0.90332603
0.07929225,0.05410576
0.13579735,0.16836436
-0.36056697,-0.30762655
-0.018176768,-0.027398657
0.037500933,0.028136954
0.006810443,0.01843838
-0.00818644,0.0074856877
-0.007487324,0.005612109
0.04038878,0.06268023
0.7886611,0.9296759
-0.020068767,0.11872885
-0.43854898,-0.41857365
0.32686582,0.26451814
0.14992443,0.12553231
0.024797399,0.024094671
-0.0017891515,-0.022751942
0.02004163,-0.0027953535
-0.060672026,-0.070805855
-0.043196745,-0.05935681
0.27392808,0.27459973
-0.20922558,-0.20645611
-0.020158827,-0.02783738
-0.011984398,-0.019610316
0.48512012,0.5668121
0.96749055,1.0332758
0.12876749,0.11499663
-0.28599283,-0.37915456
-0.2679376,-0.38116387
0.42220187,0.35391596
0.021715228,0.005653765
-0.021980047,-0.025744408
-0.13915879,-0.15726696
-0.12543398,-0.09954959
-0.2636166,-0.51994383
0.44188976,0.5227855
-0.15558067,-0.2009436
-0.37198764,-0.3413823
-0.019527607,-0.04116544
-0.122103915,-0.07783848
0.10425436,0.076918945
-0.04523336,-0.04685235
-0.022077523,0.0005597351
0.026133738,0.03048125
0.004975155,0.021123383
0.0021223242,0.035733372
0.31070805,0.46163192
1.210979,1.0062159
0.0013079029,0.005444629
0.012405228,0.0073949993
-0.08151232,-0.07388343
-0.07796839,-0.05470778
0.0046791043,-0.013179813
0.009894328,-0.013913646
0.69753844,0.52751815
0.37328377,0.24990298
-0.017307222,0.002234809
0.08377488,0.12874414
-0.033607192,0.009199547
-0.02894854,-0.018442675
0.22927643,0.2129896
-0.11935535,-0.10484637
0.06896155,0.045068122
0.18128079,0.1876854
0.13329677,0.12029913
0.09468446,0.07964134
0.064577796,0.06359153
0.02135086,0.054718226
0.04711443,0.033556294
0.030654382,0.031153917
-0.007870537,-0.0238925
0.15987022,0.12516545
-0.26002458,-0.14047876
-1.1306479,-1.0834212
-0.57061684,-0.62106663
-1.0400643,-1.0461314
0.06516841,0.051022332
0.03211455,0.02307564
0.14659645,0.14746776
-0.01710689,-0.009616122
0.08719114,0.06977036
-0.04676796,-0.05639273
0.06615229,0.04354122
-0.14870568,-0.16867268
0.05156699,0.016536087
0.067483515,0.04342562
0.0049462626,0.03285993
0.044880703,0.015320927
0.019600334,0.009719064
0.042193934,0.042113483
-1.6684594,-1.5686067
0.9411412,0.73032165
-0.039299652,0.0051710736
-0.362557,-0.40476236
-0.024254987,-0.0533396
-0.073428534,-0.085416704
0.048760213,0.052227546
0.17705303,0.16180462
-0.13648088,-0.16071329
0.05058343,0.04787104
0.04718637,0.06263836
0.03640106,0.018624902
-0.027140139,0.030637704
-1.8244758,-1.7860146
-0.30616456,-0.5558269
0.5341238,0.52396625
0.06388029,0.043758444
-0.27622813,-0.23715106
0.20860688,0.17624584
-0.17270494,-0.20183128
-0.27523345,-0.26354504
-0.057094138,-0.052826434
-0.0044588353,-0.021209748
0.02264661,0.037606448
-0.51577306,-0.40602064
0.1323237,0.12081021
0.020725988,0.010952165
0.0019182318,-0.0067745447
0.050838463,0.050080456
0.04278799,0.10702166
0.010923052,0.0087375995
0.017358257,0.003806591
-0.26998228,-0.29173175
-0.08750987,-0.11909188
0.76485837,0.8401284
1.1552737,1.2449493
-0.05336307,-0.04467558
0.056977194,0.032232866
0.2215792,0.23570736
-0.36042106,-0.31642336
-0.04218783,-0.043651283
-0.029244151,-0.003795728
0.49064618,0.4555585
0.048377745,0.016651183
-0.011002296,0.0062210113
-0.052363627,-0.010255367
-0.74876785,-0.72462726
1.213234,1.3602407
0.022544771,0.0016896185
0.0037034494,0.024474248
-0.04778734,-0.04438396
0.021226931,0.010417283
-0.0101711005,-0.0140316505
-0.09522081,-0.079578
-0.019095998,-0.044238817
-0.677189,-0.63224655
-0.45742315,-0.44846904
-0.7661732,-0.5601153
-0.07642469,-0.07052751
0.21438392,0.16737255
0.1583408,0.17684922
-0.24680263,-0.26529133
-0.0057498375,-0.0004627388
0.009302133,0.0026063174
0.39710295,0.44701082
-0.07874587,-0.10611868
-0.023634896,-0.0046958216
0.025973905,0.016567305
-0.343621,-0.28625208
-0.62071854,-0.5177064
0.15886146,0.11508461
0.3214619,0.25189692
0.01337094,-0.028729934
0.01383149,0.04118572
-0.11335179,-0.06906584
-0.496674,-0.5413128
0.3958471,0.5515319
-0.17349795,-0.094470285
0.11702375,0.12936461
-0.063348874,-0.039455757
0.024080664,0.012991642
-0.045454886,-0.09095517
-0.4685657,-0.3950933
-0.6706664,-0.66866773
-0.089703105,-0.09149488
0.17593871,0.1495763
-0.42653888,-0.42775053
-0.2563182,-0.2897681
-0.6324675,-0.68636477
-1.1652192,-1.1782031
0.20390368,0.3029832
0.12961563,0.33322734
0.023403613,0.030967357
0.115845576,0.084715724
-0.20042697,-0.21290952
0.053556055,0.07340066
0.31570807,0.22737491
-0.061248355,0.004507214
0.36146104,0.23695631
1.1735184,1.0282884
-0.046877958,-0.05419249
0.023873117,0.011737287
0.039448306,0.038726885
0.0010082355,0.0024570972
0.08113189,0.07139185
0.087406315,0.10242953
0.83290935,0.61856973
-0.30273587,-0.22234875
-0.07225758,-0.0888858
-0.16254105,-0.15419601
0.14331199,-0.039175406
0.7864968,0.51685566
0.6466168,0.54578435
-0.16508138,-0.00700818
0.016202258,0.107849084
-0.0027818787,-0.025802627
-0.16009027,-0.107556075
0.14536703,0.136099
0.16856255,0.14740168
-0.26178145,-0.34919304
-0.12148298,-0.10962207
-0.35095215,-0.31280375
-0.36235934,-0.2761594
-0.83488286,-0.80491537
0.09902503,0.36280376
-0.016841015,-0.04144956
0.030083805,0.047921676
-0.05860219,-0.052599683
0.11320498,0.10399111
-0.061945252,-0.07463049
-0.8167863,-0.8794181
-0.050776128,0.019925853
-0.057453938,-0.03495581
0.009045332,0.0069170594
-0.27658358,-0.13529168
0.09832665,0.035824575
-0.06984314,-0.07891151
-0.011371674,-0.0021793246
0.00019410864,-0.012272137
0.030625258,0.0036319941
0.38020873,0.43074328
-0.6777784,-0.6432798
-0.008670427,0.01912716
-0.036355563,-0.015316114
0.79400253,0.83183986
-0.5208683,-0.5200294
0.01755948,0.0035580099
0.014582949,0.010280952
-0.014474558,0.00054215686
-0.07980518,-0.071369916
-0.28836074,-0.43641412
-0.022260778,0.08771129
-0.054981835,-0.07473927
-0.0015170877,-0.00037106872
-0.08786965,-0.123640195
-0.42344993,-0.49434465
0.7565133,0.6775369
0.5298628,0.48214453
0.014774494,0.023249362
-0.111645594,-0.103579804
-0.26517168,-0.2312973
-0.32304972,-0.3375061
-0.02604326,0.0009001633
0.8007729,0.70902
0.12065832,0.15496759
0.2440978,0.27866656
0.06730339,0.093551934
0.07938988,0.083672985
-0.43364763,-0.4284792
-0.48186994,-0.49735707
-0.46647,-0.4025499
-0.2822385,-0.23830086
0.15768513,0.14640103
-0.061700426,-0.038828686
-0.1189648,-0.10120078
0.1067027,0.09963937
-0.42773503,-0.4486626
-0.7324794,-0.7258524
0.018484049,-0.035070088
0.0720986,0.086112484
0.5417886,0.57744944
0.62569857,0.72860867
-0.070168614,-0.01945213
-0.19240242,-0.1502557
-0.0037469028,-0.015820086
-0.026142446,-0.0027562678
0.48250437,0.49156898
-0.115413785,-0.027600259
0.013086399,0.0015256051
0.015198596,-0.015013114
0.0032218157,-0.000580417
0.0005788027,-0.01194334
1.1696324,1.210836
-0.1659204,-0.27721584
0.20534728,0.0066264067
-1.157159,-0.9815825
0.11639935,0.17376101
-0.5526085,-0.46159926
0.02502487,0.06514762
0.10011721,0.11046554
-0.49022532,-0.47562504
-1.050782,-1.0461724
-0.10738395,-0.13602048
-0.10634036,-0.10777399
-0.058929354,-0.066243574
0.045838222,0.02421543
-0.5796273,-0.6577358
-0.12079796,-0.09790738
-0.09016651,-0.08302075
0.07598711,-0.0176858
0.3926162,0.48740858
0.29369938,0.38584715
-0.20239294,-0.21168412
-0.0014860419,0.009676427
-7.109876e-05,-0.08251471
0.06902376,0.056357652
-0.014554932,-0.046023883
0.056283623,0.08222669
-0.033726152,-0.037738524
0.032699957,0.028806314
0.3899064,0.41306457
0.310562,0.3470344
-0.5720581,-0.7146679
-0.30601743,-0.61511004
0.032978058,0.023560159
0.09537007,0.077717215
0.027037293,0.04074178
-0.08678058,-0.071074575
0.05722817,0.06651073
-0.1849187,-0.15680216
0.48450947,0.4495419
0.10514222,0.09658845
-0.02060191,-0.032157328
-0.04242853,-0.048587948
-0.5192102,-0.65191215
0.7532294,0.83684325
-0.030798282,-0.05568049
-0.103653364,-0.11391531
0.032347225,0.024054702
-0.03864809,-0.024827063
-0.087796606,-0.0903792
0.014827941,-0.0142671615
-0.0768733,-0.05453792
0.006361516,-0.003030464
0.9657475,1.1287235
-0.21828753,-0.1702948
0.42231372,0.5482941
0.13896999,0.12413412
-0.01008097,-0.0074664075
0.029301107,0.01693809
0.0039015445,-0.00535498
0.00019792031,0.003567934
0.03474049,0.0023609102
0.084853485,0.116667196
0.0697003,-0.007918745
0.5723984,0.48582152
0.19923106,0.17663851
-0.1105431,-0.103593156
0.052523345,0.064689375
-0.064777434,-0.04270494
0.13607654,0.12277576
-0.087643445,-0.042929575
0.7305877,0.72990423
0.56310594,0.4873206
-0.0017611004,-0.0015624575
0.006074663,0.010872304
0.8021101,0.53961694
0.5041589,0.30642205
-1.285187,-1.2139217
0.2928896,0.16968238
0.8719739,0.7594235
-0.9324907,-0.8269245
-0.52578396,-0.6635185
-0.7210233,-0.83906883
0.17099841,0.17274672
0.0528075,-0.012076274
0.19470736,0.093995795
-0.44341022,-0.50091887
-0.058333054,-0.076982945
-0.16149543,-0.124255076
-0.36713436,-0.41659862
-0.056603543,-0.09027271
0.3003545,0.108237594
0.42313707,0.30227488
-0.04446987,-0.06912197
0.008441536,0.042803466
0.81625557,0.96691805
-0.79621685,-1.1631918
0.13310197,0.1132146
-0.052620128,-0.031094521
0.60577303,0.68169594
-0.98277944,-1.0344269
-0.22983,-0.23525846
-0.07731636,-0.0813895
0.06267898,0.06434008
0.039858736,0.03293316
0.1479062,0.11493842
-0.501007,-0.46257433
0.9794038,1.0487988
0.13278921,-0.20275378
0.21635947,0.1210561
-0.25562862,-0.27894697
-0.0133473445,-0.06469763
-0.058035582,-0.09211609
-0.06545696,-0.09552504
0.08546145,0.057614386
-0.67719877,-0.6061943
0.7750441,0.72442883
0.5062294,0.26515275
-1.5274899,-1.4377682
-0.43488902,-0.43464267
-0.44032744,-0.41963947
-0.044043407,-0.02494997
0.15471406,0.33287743
0.0023396248,0.015362622
-0.018831339,0.005614668
-0.022844391,-0.016024362
-0.08586287,-0.1328916
0.34361118,0.27085513
-0.037659284,-0.040394396
0.14772388,0.31512415
-0.7358909,-0.6763922
-1.1116709,-1.0131773
0.36980516,0.23254755
-0.120592654,-0.18797484
-0.1316111,-0.12549245
-0.036719624,-0.02839661
-0.0058461633,-0.002211079
0.008382439,0.056421608
0.055676177,0.061473057
-0.09801221,-0.12407068
-0.928182,-0.9108102
-0.14436375,-0.11520092
0.5277401,0.6226298
0.008525176,0.008445136
0.018470153,0.027150944
0.07138336,0.05045791
0.03746142,-0.023318574
0.6695107,0.5975025
-0.59626764,-0.54465055
-0.03626646,-0.013383063
0.04074741,0.046301425
0.6855453,0.69693536
-0.01871968,0.029488191
-0.068471536,-0.09214411
-0.2386283,-0.22021392
-0.25487107,-0.26090446
-0.15167877,-0.185064
-0.17662019,-0.21003339
0.92820686,0.8734745
0.04862047,0.030888515
0.026666671,0.0065395236
0.009108882,0.037054013
-0.145649,-0.10197987
-0.031340297,-0.039370283
-0.028797261,0.026829645
0.007321704,-0.008142775
-0.009579819,-0.009462878
0.004604641,0.1499734
0.52851266,0.55919564
0.013647204,-0.003712643
-0.014859838,-0.016445532
-0.27193427,-0.22994928
-0.14192362,-0.14741096
-0.5426651,-0.55197084
-0.30610716,-0.36198437
-0.015784372,-0.026887372
-0.027062736,-0.008224413
-0.11380653,-0.113809064
0.1311979,0.13338475
0.074886635,0.06818987
-0.13018224,-0.12138672
0.81374085,0.7551111
0.6442833,0.5954971
-0.07332257,-0.036198303
0.05440466,0.010617703
-0.13307357,-0.15846574
-0.1656044,-0.15250771
0.15093422,1.0201371
-0.20331845,-0.00019338354
-0.6564319,-0.625811
1.1633377,1.0515722
0.010611324,0.0003413707
-0.035318572,-0.053129986
0.06882908,0.0687462
0.20872428,0.17531548
-0.042145163,-0.040736113
0.019638643,0.06541194
-0.12807044,-0.14386979
-0.017611554,0.003210798
0.23958379,0.20353618
0.09364934,0.089058846
0.22972298,0.29475886
0.3544819,0.23197031
0.05832202,0.039009042
0.031585336,0.032745987
-0.0022654291,0.045411635
-0.91907287,-0.900002
0.20945662,0.15598425
0.19843924,0.20171292
0.27440938,0.25251782
-0.23583668,-0.21151102
0.5180185,0.674175
-0.35702997,-0.29704326
0.00033649406,-0.019966906
-0.02469619,-0.026748836
-0.47662467,-0.48098883
-0.15946344,-0.20808564
-0.027851421,-0.024791285
0.038015697,0.037541106
-0.46702778,-0.48983464
0.3063391,0.32027733
-0.7495166,-0.78971165
-0.61352336,-0.57167995
-0.016027818,0.0183396
-0.020750275,-0.015776023
0.0042567393,-0.011110505
-0.021786321,0.0027677864
0.0596278,0.046618577
0.11268428,0.11189832
0.009870553,-0.011813408
-0.0010118511,0.0067436695
0.007644331,-0.00014710054
0.050386578,0.030604556
0.3255834,0.25514624
-0.7040006,-0.61558497
-0.055424787,-0.04082432
-0.1890657,-0.19680515
0.14374104,0.15794572
-0.8177821,-0.81224155
-0.2736044,-0.37937376
0.52788776,0.50923145
-0.06995469,-0.061668288
-0.23578069,-0.25525326
0.0006227674,-0.007165406
0.016069815,-0.0020234138
0.042843964,0.026136724
0.06344714,0.05210471
0.53431374,0.42654127
0.25630847,0.23383544
-0.1402709,-0.14126728
0.012043266,0.002067238
-0.2627021,-0.3458539
0.26625177,0.29586366
0.24754328,0.22652133
-0.09307535,-0.07222913
-0.009376863,-4.9920753e-05
-0.00437624,-0.01097019
-0.37747866,-0.43330064
-0.532,-0.5522882
-0.2604586,-0.31768075
0.12184143,0.08830882
-0.00071341184,0.008299392
0.0005233066,-0.00011767447
0.04050714,0.0671408
0.03029493,0.034186885
-0.054690856,-0.07026284
0.09943761,0.075363845
-0.33845344,-0.41608104
0.09810003,-0.0013133138
-0.001734666,-0.011105423
-0.014399951,0.014888272
0.18959594,0.16902277
0.05725896,0.04670623
-0.032017466,-0.050859664
0.07079868,0.060284637
0.17915589,0.17513056
-0.16516969,-0.12822282
-0.0886267,-0.049167965
0.03195583,-0.0021621287
0.040007874,0.2686595
0.1079606,0.049169257
-0.07506277,-0.07683587
-0.033415236,-0.038165808
-0.2551539,-0.25051194
0.5194301,0.4663879
-0.47937202,-0.5433925
-0.8377055,-0.5092808
-0.07402977,-0.12475697
0.87614447,0.796716
0.5455912,0.54530555
-0.7584484,-0.8117405
-0.0234356,-0.015007478
-0.04600267,-0.031908184
-0.017902108,0.005170514
-0.0019455664,-0.029774651
0.36806872,0.31428707
0.1745657,0.23028313
0.04701528,0.036859877
0.014613355,0.008223012
-0.18468249,-0.19416036
-0.0029586952,-0.0024311543
0.0071642147,-0.029548323
-0.019402009,-0.003113687
-0.0036160797,-0.04325162
0.5834187,0.53194237
-0.102987334,-0.09893504
-0.06709717,-0.09084292
-0.23133773,-0.21733733
0.033986814,0.0032459795
0.70315814,0.5026343
-0.749019,-0.6640984
-0.008107375,-0.07595754
-0.032538265,-0.027338162
0.18654534,0.18075813
0.7953496,0.6856631
-0.004648916,-0.00990079
-0.015049251,-0.0011290163
0.19429278,0.19234987
0.041521907,0.025783345
0.023868984,0.059481207
0.08195097,0.10233949
0.03669489,-0.018986188
0.71124685,0.67723763
-0.4257382,-0.45670402
0.02366365,0.039597668
0.14479509,0.07713737
0.46484166,0.5486593
-0.71936417,-0.7323369
-0.1793634,-0.07315606
-0.14718938,-0.07615395
0.06357025,0.07740608
0.176274,0.18045288
-0.020181168,-0.01709117
-0.049718935,-0.04593652
-0.07331317,-0.090341285
-0.043187186,-0.046433665
-0.083341636,-0.11439468
-0.59714603,-0.5770492
0.042211182,0.011485174
-1.2838436,-1.3737199
-0.8046604,-0.6875379
-0.39596438,-0.41028115
-0.30325094,-0.34719372
0.046009168,0.05010353
0.07014802,0.06716396
-0.33494177,-0.38792607
0.8036388,0.7122222
-0.100114144,-0.07845701
0.18649466,0.20395552
0.12282061,0.078610614
0.036045127,-0.04019919
-0.3314521,-0.3417976
0.8228674,0.7653773
-0.037957877,-0.031584714
-0.014840668,0.0064303726
-0.12589653,-0.16410775
0.20694454,0.25147143
0.06268711,0.058462854
0.02141533,0.009210244
-0.034435265,-0.0114389025
0.0072872415,-0.021913767
-0.2448391,-0.26430672
-0.43567568,-0.503247
0.38470238,0.4600631
0.09728968,0.12922776
-0.0256708,-0.14028166
0.06833272,0.07334505
0.6836072,0.7131674
0.0060068136,0.10549095
0.008325523,-0.008754408
0.0015917419,0.015905663
0.14554182,0.1299456
0.028851533,0.002695635
-0.06183467,-0.05054716
0.14686763,0.14833249
0.0048109423,0.006496301
-0.01199764,-0.016330346
-0.15882842,-0.1770183
0.013450862,-0.018064544
-0.85108685,-0.9617035
0.10423274,-0.1532167
0.1470755,0.22128357
0.10165095,0.19321373
-0.24127045,-0.2476716
0.0044106,0.033184722
-0.0072732735,-0.0084675215
0.009790928,0.0079399645
-0.053359475,-0.053592376
-0.053846307,-0.048371956
-0.108543165,-0.1447586
-0.15313016,-0.15697983
-0.5155575,-0.99481404
0.2892124,0.2741866
0.059133355,0.08670429
-0.24639508,-0.16546766
-0.36195332,-0.37765694
-0.14057049,-0.088938884
0.08151803,0.04127213
-0.26344997,-0.2445395
-0.35571116,-0.28239748
0.4215638,0.44060832
-0.014933537,-0.00022649486
-0.0017820809,0.0025562942
-0.47491166,-0.5495593
0.22642434,0.15496212
0.2728691,0.30306914
0.6105701,0.6157788
0.085982114,0.0762922
0.014114961,0.028075352
-0.1952382,-0.20729184
-0.2826715,-0.30568168
0.6084689,0.575686
-0.060853858,-0.057105273
0.00062922406,-0.0067452854
0.011932824,0.02645871
0.107294686,0.046026133
-0.062234163,-0.06714296
-0.019940684,-0.01936861
-0.026660427,-0.006597534
0.31006587,0.28826353
-0.50228024,-0.51857984
-0.011941478,-0.011843216
0.009028179,0.0037354678
-0.0012045517,-2.9746443e-06
0.034528688,0.02312456
-0.64106345,-0.58330756
0.8425911,0.88114583
0.3071794,0.32365963
-0.3487432,-0.40339935
-0.13231681,-0.1689384
0.08909745,0.07998277
0.35758278,0.32864025
0.5327067,0.34407425
-0.022146136,0.0009979187
-0.081208065,-0.09322284
0.020353924,0.0029119663
0.057138413,0.039493933
-0.2617873,-0.27998653
0.039065417,0.113458395
-0.001105254,-0.0018942719
-0.048445508,-0.051045
-0.051588006,-0.055712476
-0.04684135,-0.03706959
0.013000796,-0.023332777
-0.07900662,-0.08304934
-0.017068993,-0.021918945
0.0679342,0.08411974
0.14285725,0.16099115
0.17474616,0.1812939
-0.022319976,-0.014860909
0.05736778,0.05162461
-0.015539068,-0.11037118
-0.07980995,-0.06922184
0.029646743,0.011639394
-0.024318578,-0.011846751
0.09531629,0.1398595
-0.36236754,-0.35566753
-0.097117536,-0.11978983
-0.19442928,-0.1808659
0.008403062,-0.019477768
-0.0029033693,-0.00019711256
1.1457568,1.2927315
0.19157842,0.24959609
-0.22662595,-0.23423608
0.21607324,0.12920436
0.40357596,0.4107954
0.14803477,0.14694616
-0.8012057,-0.75676066
-0.45361602,-0.47775266
0.026141692,-0.0026374683
-0.0044432404,0.0047368854
0.3310593,0.31998584
0.17725706,0.22878541
-0.5195464,-0.467694
-0.38536683,-0.40478635
0.09366822,0.114137255
0.042269476,0.056467324
-0.31689504,-0.2553598
-0.19540444,-0.123509474
-0.5954081,-0.9397431
-0.0033073195,-0.10527396
-0.04494295,-0.040740877
0.103399456,0.10547002
0.0059595676,-0.03655538
0.25780582,0.7731559
-0.58243364,-0.5782363
-0.9187609,-0.943421
0.0053835907,0.017279835
-0.030288817,-0.02753286
0.029573496,0.03577103
0.013297032,0.0280485
-0.004953139,-0.018965201
-0.012961395,-0.0227132
0.07459953,0.037194148
0.0045927903,0.039163902
0.11213639,0.081127524
0.055712737,0.04560274
-0.010893928,-0.029336207
-0.02753677,-0.05730693
1.1945829,1.0549629
0.5657366,0.59262335
-0.82295305,-0.8543982
-0.0007833635,-0.047584996
-0.1663503,-0.16036272
-0.3672154,-0.28579062
-0.054830633,-0.027699303
0.0912956,0.11891948
-0.21523687,-0.17110512
-0.963369,-0.93624514
0.7675762,0.67758465
0.7725643,0.6660744
-0.39655787,-0.4217416
0.17246546,0.15169266
0.14123157,0.13328294
-0.00052666245,0.0022910833
-0.80095685,-0.8204237
0.06625403,0.10506725
-0.04691524,-0.07395375
-0.064397916,-0.093263924
0.08760619,0.17117487
-0.4266622,-0.51385754
-0.003630048,-0.0032133022
-0.0010752946,-0.0007494241
1.2310348,1.1151986
-0.12732944,-0.1461518
-0.37187713,-0.3279524
0.6090208,0.6270002
-0.2186226,-0.27179328
-0.5555378,-0.53575265
0.019404445,0.027861109
0.008806314,-0.00034198165
-0.05452275,-0.02644907
-0.060268935,-0.07441142
0.016786195,-0.012961528
0.13186224,0.11029066
0.047781527,0.026488572
0.12651393,0.14354567
0.59112346,0.53597075
0.33059636,0.30405504
-0.14951146,-0.12045097
-0.55843705,-0.5305457
0.6864915,0.6752626
-0.37453988,-0.26903307
0.34181222,0.33618775
0.04476624,0.051787063
0.19029781,0.09523266
0.036842033,0.079083204
1.1548331,1.4279301
-0.11485477,-0.32325333
-0.087846875,-0.089072175
-0.10231215,-0.07791746
0.007675941,0.034821212
-0.0387876,-0.033333257
-0.08542767,-0.080547184
0.053254522,0.049624264
0.04881318,0.073018014
-0.05939145,-0.06773703
-0.00724343,-0.024172693
0.3738219,0.34735125
-0.05975049,-0.029166626
0.0240823,-0.00478366
0.51705396,0.4228832
-0.48703122,-0.5483328
0.13993503,0.10927271
-0.04053272,-0.028950378
-0.9161707,-0.8830648
-0.038939428,0.020678341
0.0009908997,0.002179008
-0.0009355941,0.005270675
-0.29605645,-0.35094956
0.36053002,0.31580946
-0.79002625,-0.69330114
-0.0063083,0.123161316
-0.07808714,-0.056953218
0.028809551,0.017635345
0.0072811125,0.012779746
-0.014995912,-0.01982145
-0.06620981,-0.070340306
-0.06383496,-0.036914423
-0.7815032,-0.5775684
-0.9067465,-0.7565764
-0.040727697,-0.044617206
-0.021707034,-0.034080625
-0.124875546,-0.1733964
0.07630244,0.19476792
0.24404013,0.3447222
0.79244447,0.87444234
0.10368953,0.055952124
-0.1254029,-0.08192332
-0.17451477,-0.18261153
-0.6408714,-0.6636136
0.15532267,0.017658154
-0.63530046,-0.4746611
-0.50776243,-0.5738392
-0.0043434184,-0.020203382
0.1559693,0.120497435
-0.6887926,-0.6727271
0.0034767813,0.0056067817
0.0016078086,-0.019506037
-0.042290647,-0.016595429
0.33671555,0.29647768
0.27638957,0.13944604
0.07662807,0.09447895
0.63210315,0.6593909
0.2513631,0.24202868
-0.18598334,-0.13373588
-0.16343445,-0.21798772
-0.022791345,-0.045640647
-0.13992363,-0.14420259
0.012865553,-0.000834072
-0.032286286,-0.014964148
0.0581607,0.23360822
-0.18250446,-0.052717157
0.005666774,-0.00065476913
0.00820099,0.006305635
-0.42761135,-0.4111897
0.22637236,0.24125606
-0.028422613,0.03581123
0.045493368,0.011316791
0.13697743,0.025422946
-0.18427408,-0.23329505
0.57730836,0.61019236
0.205508,0.30474138
0.039022952,0.03028439
-0.0030287246,0.0073762685
-0.043197017,-0.030710042
-0.01976414,-0.00014263391
0.017663673,-0.0035921633
-0.007726884,0.0005954504
0.12723535,0.103349485
-0.066997975,-0.061025277
0.040086314,0.031494647
-0.050713316,-0.031403273
0.29701218,0.15980208
-0.23083529,-0.2476066
0.0009832924,0.002882027
-0.06773533,-0.04562226
0.15141968,0.1866357
-0.043361038,0.07993287
1.0664898,1.0555867
-0.68408567,-0.7281519
0.0001838887,-0.14950754
0.1739188,0.2978203
-0.034268968,-0.029679457
-0.007494247,-0.0016670525
-0.5948667,-0.63759136
0.08621462,0.0863615
-0.039081253,-0.031366598
0.01730318,0.014033496
0.008131476,0.012899468
-0.030731706,-0.05750899
0.08145745,0.08987517
0.051371202,0.0030700713
0.053918064,0.05487486
-0.0524836,-0.021704346
-0.011628084,0.0013039922
-0.13963729,-0.113072515
-0.032864764,-0.02030713
0.06303777,0.063742
0.0045281574,0.0055915415
-0.0349743,-0.009128034
-0.057372876,-0.030072689
-0.17373307,-0.15257561
0.21083382,0.17969066
-0.09410323,-0.07602902
0.12075298,0.123804964
-0.189262,-0.18976662
-0.10051527,-0.101905376
-0.14976352,-0.14302172
-0.03302045,-0.11317611
-0.59802055,-0.8092612
-0.08037262,-0.08713102
0.15598166,0.15446423
-0.038836654,-0.036511756
0.07945639,0.056824654
-0.15136488,-0.15533575
-0.10917547,-0.0844889
0.064722,0.12801522
-0.026121024,-0.03317964
0.099437326,0.02731333
0.6850971,0.64959383
0.039049625,0.016689813
0.02017197,0.028731525
-0.069597535,-0.06893195
0.029728325,0.034769624
-0.83850807,-0.888904
-0.5629152,-0.5763959
1.0153743,1.2285802
0.2931908,0.3380366
0.14120688,0.113589406
0.14669327,0.1450645
-0.0041062455,-0.0150744375
-0.045746177,-0.055905893
0.1665146,0.21805951
0.86618596,0.830536
-0.019354282,-0.022588141
0.0115121715,0.007908449
-0.31190974,-0.29139203
-0.0028352563,0.020694107
-0.15359809,-0.13759756
0.14926016,0.14942762
0.24965975,0.21993837
-0.009352002,0.005493939
0.4258104,0.3711081
-0.03436825,0.021322638
0.26927403,0.25145358
0.2648703,0.27668345
-0.23496777,0.008900881
-0.33119184,-0.118534714
-0.62155885,-0.57667077
-0.16804357,-0.15490322
-0.026203625,-0.05396973
0.080484435,0.04825127
-0.02628658,-0.02593693
-0.023901466,-0.046722695
0.5131911,0.6265868
-0.37396604,-0.43667108
0.009779388,-0.0653996
-0.48939824,-0.47247773
-0.03509164,0.026245788
-0.1637792,-0.16924258
0.015717706,-0.004334213
0.0002718795,0.009046152
-0.08241494,-0.036525775
-0.05359853,-0.024163261
0.013322831,0.048838396
-0.021929752,0.038290605
0.12437551,0.09445415
-0.15142506,-0.14946018
-0.01581601,-0.0126513485
0.008966549,0.005068511
-0.068571016,-0.08189126
-0.24429142,-0.20202479
-0.062194213,-0.044392828
0.00077252876,-0.015920982
0.049841933,0.15864785
0.06081847,-0.11065146
0.20362118,0.132229
1.3394396,1.3039402
0.043451436,0.08689925
0.096146226,0.0979224
-0.2586929,0.059692703
0.2447516,-0.20622002
-0.18794969,-0.17527556
0.18286821,0.14725354
0.1559038,0.11251519
-0.09520454,-0.03621152
0.13895483,0.13451312
-0.27383062,-0.27755463
-0.04304941,-0.059462883
-0.030230459,-0.018119648
0.3799134,0.34049413
-0.0403601,-0.068726644
0.32656482,0.63393563
-0.37770456,-0.5554458
0.02019515,0.004457685
-0.07497072,-0.06934452
0.5994347,0.44818896
-0.5370585,-0.48008797
0.033332866,0.015452646
0.017005462,0.040249005
-0.14860508,-0.18672362
-0.45360455,-0.45500758
-0.6659352,-0.6041766
-0.14797248,-0.2418659
0.09770593,0.042078674
-0.5163147,-0.61179507
0.10025371,0.13558863
0.13014977,0.12609202
-0.012724279,-0.036237247
-0.012968548,-0.011788234
0.37017673,0.5080391
-0.15921901,-0.27687845
0.5756857,0.4921994
-0.12079494,-0.1613639
-0.27410612,-0.19915068
0.099824935,-0.01284316
-0.029148221,-0.029643063
0.022006705,-0.011549234
-0.07795006,-0.066775054
0.0075709904,-0.00017569959
-0.09209607,-0.086619675
0.028414233,0.00090648234
0.036736187,0.033761647
-0.04136476,-0.0726237
0.08240986,0.047245286
0.14879884,0.124650255
0.014932806,-0.0050942106
-0.005029348,0.0018554628
0.0062647443,-0.009504605
-0.0073891743,-0.00923495
0.009509292,-0.00893344
0.02604517,0.0075959563
-0.01878722,-0.01977301
-0.00048970064,0.008961454
-0.04213027,-0.049689665
0.017514385,0.028940931
0.006182718,-0.026315805
0.11201037,0.0864048
0.22099492,0.2740716
-0.60699797,-0.69886476
-0.16867988,-0.109822646
-0.99322355,-0.7674104
-0.0071671824,-0.0019574054
-0.026899992,-0.010210559
0.102329746,0.077802256
-0.2861937,-0.3074876
0.4094628,0.35173732
-0.092458755,-0.0855702
-0.2050538,-0.18851455
-0.0058495244,0.009596333
0.75203,0.7398087
0.99085426,0.91003835
0.09828785,0.11048625
-0.24360284,-0.1762122
0.028791273,-0.0076582003
-0.6173496,-0.6216
-0.14986055,-0.11839199
-0.5599676,-0.5628935
0.62467337,0.5326684
0.29062298,-0.02709564
-0.095565334,-0.08702032
-0.06901479,-0.08517282
0.38917056,0.38971618
0.5863247,0.55364764
-0.024049206,-0.03824611
-0.0039632753,-0.013999194
0.1302897,0.100835145
-0.05810006,-0.05397241
0.0036293594,0.004997
0.006250308,0.0117568225
-0.14467576,-0.21731587
0.0899204,0.11094263
-0.62800014,-0.6240874
-0.44789886,-0.45413253
0.44636637,0.4500285
0.2197985,0.24767873
1.105064,0.96814394
-0.16149889,-0.13278872
0.47960567,0.31003794
0.09371385,0.002032876
0.16511667,0.14289442
0.008488056,-0.010647818
-1.0950091,-0.9832473
0.20858294,0.21639504
0.047456473,-0.0036722347
0.15964973,0.166708
-0.0145102125,-0.019998427
-0.012367219,-0.031009153
0.4321315,0.35588747
-0.10275084,-0.07739274
0.019587027,-0.6627113
-0.05258112,-0.03878822
0.13673374,0.17342067
0.51767826,0.60874826
-0.67273784,-0.7546115
1.2597439,0.94346017
-0.059867986,-0.075698644
0.22502285,0.19482128
0.03118759,0.010106675
0.053101964,0.09058058
-0.00377347,-0.0049718916
0.013154405,0.0019805878
-0.0707489,-0.088690914
-0.041223086,-0.06051512
-0.34365058,-0.32951623
-0.21056838,-0.2462197
0.91358596,0.8065139
-0.15853392,-0.116529234
0.052364565,0.10560643
-0.45521513,-0.34205005
0.013635887,-0.008379312
-0.012883147,-0.014060855
0.008184295,0.026149482
-0.12977467,-0.096330345
-0.013250425,0.012110416
-0.018211247,0.004054308
-0.014406947,0.017536787
-0.00094461173,0.0044457912
0.38414764,0.32830724
-0.06397062,-0.06317213
-0.41275507,-0.4896367
0.551802,0.45560774
-0.083084926,0.046492387
0.741289,0.6100354
0.3053738,0.30196893
0.06613484,0.06636113
-0.08879736,-0.084650874
-0.009255774,-0.013773449
0.01067,-0.008603869
-0.04863198,-0.020367086
0.08283125,0.103338964
0.09681368,0.09491134
0.040607702,0.08412887
0.14811048,0.1734411
0.018634366,0.0032283682
-0.0017271076,-0.018898696
0.0272158,0.03436602
-0.021090057,-0.025274575
0.06017497,0.07270259
-0.063194975,-0.062078014
-0.7467571,-0.98266244
-0.3265589,-0.42233622
-0.03896893,-0.04775417
0.20894217,0.18799458
0.87730175,0.85996133
0.79233706,0.68510365
-0.191201,-0.17913213
0.02707893,0.021428734
0.0076508187,0.012509108
-0.2498942,-0.23651922
-0.08321278,-0.1372458
0.2983312,0.45204455
-0.06643437,-0.07249329
-0.054517522,-0.06779727
-1.7209249,-1.7091929
-0.7229946,-0.81783885
-0.00356361,-0.046988778
0.2969153,0.27214277
-0.09924502,-0.088153966
-0.03292437,-0.016249046
-0.08691179,-0.09093137
-0.077882975,-0.04185866
0.025988154,0.00011387095
-0.10763605,-0.111469775
0.016633673,-0.030845374
0.05083406,0.045804635
0.73084795,0.74566245
0.8897034,0.884292
0.022357386,0.043051682
0.032058053,0.03238696
-0.0032938735,0.02286933
-0.004678528,-0.0038431883
0.11602,0.078009814
0.23123758,0.24996236
-0.22821087,-0.2395551
-0.33771116,-0.31888938
0.21915418,0.11879318
-0.9631474,-0.9299581
-0.39231518,-0.5122567
0.36069527,0.44863605
0.105315104,0.08495841
-0.18701795,-0.18663673
1.7761722,1.3988346
0.66226125,0.42383474
-0.40204048,-0.4744177
-0.8355099,-0.81185395
-0.0008716397,0.0021584285
0.006580661,0.0020279437
-0.41574043,-0.68734354
-0.6405311,-0.7278969
0.0015087954,-0.008793058
0.007703039,0.011262506
-0.052671153,0.1913363
-0.687353,-0.93066514
-0.7178462,-0.79680425
-0.28080344,-0.27114558
-0.02128032,-0.013792269
-0.058491748,-0.01777187
0.013932798,0.016811164
0.02185798,0.04995255
0.08878796,0.10640806
0.009789185,-0.0062808394
-0.23604009,-0.23362128
-0.2955545,-0.32257506
-1.2140652,-1.4187496
-0.51247305,-0.54024214
-0.027666047,-0.013223551
0.02587836,0.024368256
-0.01056633,0.0060213264
0.0669085,0.06959739
0.03090968,0.011433777
0.021988928,0.025049776
0.0060185306,-0.0075552864
0.00033113314,-0.0053561777
0.44609332,0.5288884
0.09518579,-0.048649818
0.08349371,0.064517416
-0.20193559,-0.18606457
0.03702833,-0.02245639
-0.13147758,-0.12493904
0.7263168,0.72216475
-0.38434076,-0.15080881
0.16636954,0.2572759
0.41792828,0.53152823
0.1768395,0.17651436
-0.2534693,-0.25051445
0.047377948,0.01468702
0.018510576,0.032611698
0.108415574,0.087374195
-0.12006274,-0.08081493
0.0008498057,0.00013496168
-0.0016590504,-0.009682551
-1.0836105,-1.042734
0.46822697,0.5615142
-0.31796205,-0.29099894
-0.42475954,-0.40316126
0.026922164,-0.017227832
0.023680974,0.008322582
0.062355496,0.075039946
-0.032062553,-0.019829229
-0.04762867,-0.04396886
-0.030181527,-0.051797837
0.0036974098,0.011721213
0.020327074,0.02054675
-0.0050591007,-0.017565232
-0.025875092,-0.020746186
-0.09977636,-0.19845635
0.40906736,0.2840426
0.3107466,0.3207878
-0.07727933,-0.10686639
0.25023797,0.2180968
0.12612338,0.11722149
-0.36299074,-0.37738785
-0.18408911,-0.17519118
0.015662868,-0.009345925
-0.034059428,-0.005414009
0.06482435,0.029916354
0.040066697,0.06259881
-0.15930544,-0.17701598
-0.07445747,0.013100831
-0.49894506,-0.45924234
0.47792718,0.37977922
0.08538832,0.09271926
-0.06385464,-0.092197806
0.052521005,0.21958464
0.55309427,0.52136236
-0.055121087,0.0015485759
0.056836307,0.06679596
0.08407238,0.053547278
0.41486365,0.45046064
0.0008510961,-0.047966946
-0.06974713,-0.12501363
0.5608015,0.5153364
-0.19703794,-0.18367971
-0.98186356,-0.64976776
-0.3818146,0.06645399
0.20951803,0.16599703
-0.039898127,-0.008815587
-0.009089799,-0.017857315
0.03784667,0.017345503
0.4318539,0.34879634
-0.42961684,-0.44497716
-0.03922975,-0.058489557
-0.078194275,-0.049840346
0.01924558,0.025025588
0.20498824,0.111121
0.04452692,0.06727736
0.02099558,0.012549192
0.18800169,0.035348624
1.3627206,1.6695735
-0.97608787,-0.78014565
1.0289965,1.0840104
0.034182232,0.022480898
-0.009471099,-0.0036147535
0.0091121225,0.011085065
-0.010277929,0.0016584545
-0.020542646,-0.048290007
-0.00460956,-0.04191406
-0.04007364,-0.044359084
-0.033190913,-0.08402881
0.4131474,0.43593603
0.45793813,0.56454796
0.051239744,0.02783601
0.16229811,0.13549168
-0.02182785,-0.07868121
0.121907145,0.10924113
0.3981572,0.39108533
0.4320683,0.4785936
-0.045194477,-0.04308693
0.00031406817,-0.030020118
0.10572729,0.09663942
0.13737425,0.14720777
0.009952307,0.017149124
-0.013959575,0.0059785247
0.25003004,0.29748178
0.36899057,0.3828519
-0.006739951,-0.010669591
0.027737275,0.03174691
0.23961323,0.21767996
-0.527701,-0.50570184
-0.01067985,0.00048127212
0.03244149,0.043150395
0.63471663,0.58427167
-0.3668566,-0.29907027
-0.03728301,-0.030271959
0.020364247,0.06865519
-0.107253596,-0.10826785
-0.069169104,-0.065509856
0.06308393,0.084878
0.011611888,-0.0031495243
0.9210761,0.65351605
-0.27045935,-0.24349684
0.009361503,-0.0031198487
-0.010567605,-0.018392965
0.005619071,-0.02412285
-0.12698725,-0.14905098
0.10337858,0.067366965
0.028674569,0.019860834
-0.005755958,0.006639924
-0.0050482345,-0.0052411705
-0.05161856,-0.04964239
-0.14711091,-0.11904305
0.09423038,0.12180472
-0.038467944,-0.07484567
0.056423217,0.07408695
-0.31998247,-0.28599072
0.029268935,0.01978749
-0.031356752,-0.037488893
-0.34961998,-0.28732318
-0.10376863,-0.07446256
-0.107761875,-0.084932595
0.08242107,0.14320108
-0.05350332,-0.08783117
-0.09343468,-0.15611567
0.45413062,0.43035036
0.2456362,0.28300506
0.014246937,0.029555637
-0.004597266,-0.03202972
0.048595965,0.0130098965
0.00035126525,-0.04892595
-0.120444715,-0.11064267
-0.14958131,-0.16125546
-0.7792205,-0.88429916
0.37688443,0.2464621
0.044685766,0.0938321
0.04675387,0.07829
0.15329745,0.15032111
0.28550458,0.3427817
0.08940993,0.118377745
0.040220376,0.056176692
0.20011115,0.19901396
-0.25189525,-0.19665816
-0.18152796,-0.10000766
0.024276808,-0.09890716
-0.14881802,-0.094114915
-0.23073748,-0.1937525
0.13774186,0.13227893
0.013888527,0.016653657
0.02637771,0.01785789
0.054227866,0.05142133
0.081991196,0.08326644
-0.017345617,-0.008546397
0.010834994,-0.0023522815
0.024123777,0.003860116
0.15082604,0.13499913
-0.24013507,-0.13232371
0.27082008,0.23012543
0.68301946,0.58554745
-0.075520955,-0.22708926
-0.20514116,-0.4889095
0.24335027,0.30132613
0.2294785,0.2712573
-0.07344432,-0.046274543
0.0055614966,0.009968087
-0.35766888,-0.35236138
-0.15358423,-0.124014676
-0.06639732,-0.049353488
0.005907423,0.00086951256
0.094862595,0.07031691
-0.5693244,-0.625291
0.0045654643,0.009477569
-0.017867997,-0.015146509
-0.04077614,0.0046137883
-0.070660144,-0.052369684
-0.06472413,-0.050759852
0.13982522,0.13695599
-0.001549233,-0.0016383026
-0.0063221664,0.023336992
-0.8492491,-0.8087697
0.0069705853,0.010484397
0.3570819,0.39511818
-0.21174392,-0.23419784
-0.34231845,-0.34919116
0.058451533,0.06681657
0.4410806,0.41907606
-0.16269855,-0.22292699
0.00872342,0.055026863
-0.12634721,-0.108440906
0.079069644,0.1059902
-0.039712545,-0.06843114
-0.0922036,-0.069233134
-0.15125985,-0.11993982
0.55706346,0.44107372
0.10576283,0.020340249
-0.7482567,-0.47828713
-0.98344517,-0.7204625
0.50215524,0.57413244
0.2261905,0.1434133
0.1267805,0.14200035
-0.25327998,-0.22545733
-0.23124534,-0.25326762
-0.2511116,-0.2619946
-0.3202861,-0.34962407
0.013882332,-0.0032720268
-0.045336515,-0.03513638
0.0066474904,-0.00060358644
-0.27234575,-0.24896854
0.058432005,0.048078373
0.022065043,0.02774526
-0.0037649162,0.0032978058
-0.0016541857,0.047995597
0.10469979,0.069073856
0.10262321,0.09828338
-0.2779084,-0.21400948
0.012919009,0.008150879
-0.0054675215,0.0013093799
-0.17481975,-0.39844954
0.03275776,0.070994645
-0.011372615,-0.031146824
-0.008303525,-0.023496613
-0.2703662,-0.33471286
-0.17430167,-0.31555337
-0.30946788,-0.3976227
0.020829048,0.076046765
-0.028091429,-0.0005379431
0.2113784,0.197046
0.19781294,0.16984893
-0.06513012,-0.09026563
0.81834054,0.6363592
-0.40306103,-0.4641322
0.068495736,0.044315916
0.23498292,0.1869449
0.013022362,0.031299204
0.00042009391,0.0301774
2.6965728e-05,0.011097919
-0.007992156,-4.5269728e-05
-0.036612883,-0.03568383
0.10869764,0.15689269
-0.5279462,-0.5980088
0.013663495,-0.0099264085
0.09112935,0.10633327
0.010726614,-0.0029886216
0.24157855,0.20760116
-0.3453787,-0.35005367
0.2578404,0.26251885
0.22421706,0.22270441
-0.048221283,-0.074897006
0.029590046,0.031859547
0.10624486,0.10499211
0.051536486,0.044061214
-0.02814433,0.012906119
-0.22896683,-0.1525106
0.010881336,0.015904017
-0.0034839073,-0.014464602
0.02006036,0.018433753
0.011250637,0.006283641
-0.9976925,-0.8509525
-0.008198482,-0.08623569
-0.39547008,-0.40697116
-0.15891519,-0.12715341
0.059129555,0.022880854
0.061670054,0.07364416
0.05819533,0.12582506
0.05590318,0.24126372
0.3851487,0.3646894
-0.10879083,-0.121544674
-0.09215603,-0.08268942
-0.06937776,-0.07119118
0.41100532,0.3499015
0.1497283,0.14245011
-0.20369138,-0.2122327
-0.07290201,-0.09273371
-0.33856264,-0.36104026
0.68167347,0.5953716
0.33129957,0.31290588
0.16041619,0.19913691
-0.027980497,-0.031509362
-0.059150614,-0.03005606
-0.06560673,-0.05491229
-0.015402946,0.012609974
0.23347794,0.22460586
0.23018937,0.15943015
-0.68318075,-0.690204
-0.13266125,-0.15544456
-0.2832141,-0.27169135
0.39271122,0.39542758
0.04453871,0.030159282
0.041122876,0.031528488
0.015055921,0.020173851
0.14140022,0.15677857
-0.04383421,-0.030828927
0.018360065,0.016158655
0.029530399,0.053879406
-0.044161636,-0.041205436
0.09310378,0.1758166
0.7388991,0.7335989
-0.25577188,-0.24410903
-0.07829067,-0.13615075
0.25933254,0.2690792
-0.45275742,-0.5180034
0.33550104,0.3396297
0.8387495,0.82001853
-0.05564297,-0.059782602
0.086812556,0.04452099
0.5641264,0.5421515
-0.64638096,-0.6675066
-0.23476106,-0.2759773
0.07478154,0.0836391
1.022355,1.1850814
0.75769734,0.90904564
0.43171293,0.49780518
0.050492976,0.02096273
0.4386641,0.443085
-0.021967238,-0.0039954334
-0.04769219,-0.011579279
0.16711321,0.18354198
-0.020967139,-0.059100248
0.11836362,0.048090667
0.34427452,0.43584746
-0.15343307,-0.13234046
-0.085135564,-0.088235304
0.055060253,0.05203238
0.002743618,0.0061267912
0.033048026,0.032706648
-0.09237691,-0.12100428
0.19540912,0.19427374
0.13902053,0.13850299
-0.04836286,-0.036574423
-0.020408683,-0.023117378
-0.016602283,-0.014943078
0.37256372,0.3754564
0.19083276,0.23065206
0.019812556,0.011826821
-0.04311256,-0.0911209
0.004199132,0.0005742181
-0.0029814688,-0.00924924
-0.07956306,-0.11096629
0.37389076,0.36943197


==> plots/force_xz_validation4.csv <==
Target,Predicted
0.2825837,0.30270532
0.26578724,0.284543
-0.047598585,-0.02129376
0.13850152,0.12616047
-0.0004955115,-0.018128647
-0.0039934856,-0.009999637
0.006888987,0.0109275775
7.861668e-05,0.022291914
-0.49994212,-0.70983475
0.3498987,0.61951387
-0.047788035,-0.04292302
0.051641516,0.069102325
0.49064267,0.3412159
-0.58126056,-0.49419534
-0.07700871,-0.075058155
0.056230605,-0.0050890706
-0.45991167,-0.2428619
0.035848204,-0.13356087
-0.050113477,-0.18684952
0.1865548,0.27683857
-0.0016194589,-0.0021433309
0.0005652271,-0.03914938
0.08428774,0.060160395
0.010253518,0.021457098
-0.25095305,-0.21949495
-0.43337703,-0.3915431
0.4896503,0.6197003
0.80614954,0.8398087
0.49004507,0.3934308
-0.65103924,-0.6440616
0.028427832,0.028128512
-0.029995777,-0.017368339
0.014844112,-0.010345676
-0.021761075,-0.031282127
-0.92860913,-0.8888855
-0.45616102,-0.5024735
-0.5514338,-0.9676484
-0.38249364,-0.09550512
-0.44816226,-0.50633883
0.300408,0.3769319
0.11474159,0.062065873
-0.07088414,-0.036887255
0.034297936,-0.020884592
0.047147736,0.17854917
-0.19242728,-0.26709375
0.07927826,-0.021285076
0.17786857,0.20681143
-0.32409766,-0.3654778
0.006102837,-0.011317485
-0.012868365,-0.009779986
0.004334313,-0.008730078
-0.027610485,0.009973802
-0.0042663864,-0.00034646178
-0.017131388,0.004473854
-0.032925587,-0.03264147
0.048284065,0.09278159
0.011319885,0.004035788
0.020623777,0.033360455
0.37599427,0.4300866
-0.27005523,-0.31440014
-0.37966034,-0.42690063
-0.9321109,-0.86400723
-0.47625053,-0.5770524
-0.35744128,-0.38707104
0.0025678077,-0.003338425
-0.0018144383,-0.0015834123
-0.069588825,-0.08862694
0.13278788,0.1569513
0.035586692,0.045164287
0.043472957,0.05609928
0.011823814,-0.004140822
-0.022729129,0.00037125498
0.64335597,0.60038614
0.7473981,0.8329188
0.35121214,0.3918418
0.08889752,0.033683136
0.54189146,0.48347896
-0.5989372,-0.5186974
0.3717128,0.46574095
-0.045371205,-0.1805434
-0.88145137,-0.5631645
1.2676039,1.0904384
-0.02105731,-0.04981626
-0.027005106,-0.018146623
0.080587395,0.03998317
-0.7583947,-0.772542
1.1695112,1.0033419
-0.22303364,-0.15773392
0.79400253,0.8243528
-0.5208683,-0.4908092
-0.637178,-0.6846755
-0.354939,-0.39910647
-0.07639279,-0.07679455
0.07274072,0.07168591
-0.07506277,-0.073975
-0.033415236,-0.02222728
-0.044182,-0.0196738
0.0019920354,0.00043622404
-0.10343176,-0.089931965
-0.05180661,-0.026081651
0.72076225,0.720158
0.698,0.4582891
-0.086398855,-0.093144126
-0.08106734,-0.12133917
-0.71173596,-0.8183205
-0.52105325,-0.5040001
-0.19428158,-0.20995942
0.0012554757,0.036334924
0.067986235,-0.0019412339
0.06667729,-0.26784897
-0.04814849,-0.049170326
0.012783224,0.036643818
0.13420801,0.18127444
-0.02313535,-0.0096115125
0.23433334,0.20726694
0.023677252,-0.003768891
-0.2536867,-0.26880112
0.36326563,0.35482678
-0.12984562,-0.1193257
0.064493634,0.113999
0.31948486,0.30040303
0.07921974,0.013808101
-1.4484935,-1.401242
-0.62562823,-0.5881743
0.009777398,0.014448006
0.05157175,0.04246933
-0.40182507,-0.39575002
0.2924438,0.3571323
0.6010803,0.64297014
-0.3859343,-0.35298875
-0.35391748,-0.30299565
-0.25621164,-0.20722339
0.721854,0.7234606
0.055218518,0.03797017
-0.070298925,0.04495182
-0.08159126,0.06462373
0.042147055,0.050210766
0.014730174,0.063913636
0.051621668,0.082743645
-0.03596708,-0.049438257
0.19424097,0.22004199
-0.1318,-0.1277633
-0.045230173,-0.0782661
0.29189456,0.32592678
-0.168796,-0.23551793
0.24538493,0.28376257
-0.1487484,-0.12239499
-0.061736997,-0.064269066
-0.024322584,-0.04829809
0.057690874,0.05877679
-0.47282642,-0.59682226
0.452717,0.55640715
-0.063170046,-0.012372119
-0.0021360368,0.007565934
0.38558006,0.4685619
-0.58563083,-0.5678825
-0.00017359461,0.0001409463
0.0064562,0.02972801
0.7710091,0.61199516
-0.48625088,-0.5043249
-0.07954479,-0.03705052
0.17340828,0.17777844
0.891967,0.83942384
-0.48493418,-0.5043814
0.009494152,-0.03948923
-0.035670727,-0.02868434
0.010200418,-0.007839585
-0.019387487,0.0033179224
-0.08864099,-0.12242395
0.084531546,0.0817995
0.040878907,0.036877807
-0.009353119,0.016415332
0.1863531,-0.016528897
-0.56704456,-0.7819517
-0.047015335,-0.26322716
0.38875198,0.62860715
-0.18610594,-0.19638361
-0.20862466,-0.19602197
-0.4089701,-0.36466175
-0.25977662,-0.26551032
-0.0012684918,-0.008831454
-0.0006003284,0.009423342
0.03746958,-0.018046156
0.47905207,0.46737674
0.45374155,0.3939218
-0.033063892,-0.10885906
-0.007519376,-0.03318115
0.0088520255,0.006335158
-0.051626004,-0.036756173
-0.046781898,-0.049435414
0.029534033,0.0055171903
-0.015934424,0.00031704456
0.57393867,0.46641788
0.3330131,0.37024188
0.37175485,0.38362774
0.78127116,0.7787471
0.102995396,0.08684725
-0.18687212,-0.14177632
0.019734062,0.061745886
-0.25793794,-0.25866374
-0.38918424,-0.42091548
-0.20254286,-0.1537063
-0.05459767,-0.04558729
0.018473785,0.009473566
0.10048181,0.073850445
0.03166251,0.03409085
0.120704696,0.10092169
-0.11219401,-0.1262323
0.2748266,0.2592167
-0.04282136,-0.0073429234
-0.13966788,-0.1158469
0.0689301,0.10218553
-0.095196985,-0.072843865
0.13248023,0.20585245
-0.34841847,-0.3550611
0.60760987,0.55217576
0.027299684,0.046684235
-0.46897557,-0.24374792
-0.062056057,-0.049178164
0.034927834,0.021470867
0.0043155546,-0.0023758882
-0.06464732,-0.0476648
-0.0052944757,-0.009276164
-0.0017024842,0.00340987
-0.008922655,-0.027562337
0.033993274,0.03828407
0.44188777,0.41341436
0.5067248,0.5822631
-0.052846774,-0.1274713
-0.31718186,-0.26752317
-0.5045,-0.5160939
0.11050193,0.125155
-0.26642984,-0.27113196
0.6725595,0.57071143
0.006530092,-0.01802638
0.04560671,0.06667719
-0.0033060727,-0.0057741515
0.009228446,0.006350059
-0.48883843,-0.4727286
-0.020157678,-0.041217152
0.8969765,0.9043187
-0.7976355,-0.5899787
0.0073334905,-0.0048046326
-0.012030788,-0.0013715252
-0.10666366,-0.114399575
-0.15718792,-0.14565308
0.004105049,0.007758595
0.020626223,0.024751764
-0.017776594,-0.03255649
-0.0316595,-0.014402829
-0.17867157,-0.17492643
-0.19310069,-0.23397137
0.16170672,0.16084486
-0.2856323,-0.19868234
-0.021436892,-0.018594772
0.02192085,0.018609434
0.7547858,0.6971227
-0.46984443,-0.39242387
0.6670234,0.52644396
0.37289503,0.3317398
0.05121749,0.047638968
-0.043127812,-0.01988941
-0.1772323,-0.21632764
-0.026843207,0.028885663
-0.5983134,-0.57887095
0.030370329,0.054429278
-0.83265984,-0.8639021
0.7819785,0.72197783
0.18229374,0.21323255
-1.14517,-1.3006314
-0.0352608,-0.07782308
-0.14709483,-0.13951659
-0.01212531,-0.021081861
0.118300915,0.13557795
0.026738435,-0.0010303108
-0.008920523,0.016377717
-0.13259226,-0.115570664
-0.10374814,-0.11918436
0.3228879,0.33868128
1.0616155,1.0344545
-0.00080887973,-0.0071974765
0.043279547,0.07014528
-0.030427923,-0.03546874
0.038763702,0.04763766
0.6238996,0.6523242
0.38829696,0.4677313
0.49275082,0.49105713
0.6033205,0.5520649
0.0070564467,0.0028583345
-0.010217531,-0.016630962
-0.103938535,-0.065495834
0.025271568,0.0003594309
0.03358178,0.01891939
0.028513126,0.024289403
-0.50269127,-0.4553128
-0.5529516,-0.49156252
0.26249593,0.23308982
-0.22813019,-0.23982355
-0.08803391,-0.024309792
0.7690943,0.72359204
-0.05564297,-0.07044636
0.086812556,0.06640321
-0.1829006,-0.2153168
0.75678873,0.727376
0.08987303,0.041205317
-0.07955567,-0.08286324
0.021019338,-0.0029922314
-0.27603772,-0.291269
-0.08774817,0.06579759
-0.4840014,-0.37285164
0.27122402,0.49625054
0.030018989,0.18849829
-0.0707489,-0.046425935
-0.041223086,-0.031689405
-0.5701813,-0.5063118
0.16424194,0.31773514
0.14527678,0.18769135
0.1374652,0.19538593
0.015095514,0.0021690046
0.0012551642,-0.0025111698
0.033788756,0.024989132
-0.11975147,-0.09597271
0.5619308,0.48370412
-0.20301804,-0.20106883
-0.28102937,-0.44448298
-0.57988477,-0.4298684
0.006050055,-0.01404966
-0.0025489256,0.027451925
0.09822949,0.07994548
0.13424489,0.18312812
0.050647024,0.06254284
0.007986072,0.015764438
-1.2652738,-0.89127016
0.38002315,0.26872137
-0.7478802,-0.81451803
-0.47072554,-0.41789976
0.10829845,0.042989053
1.0023108,0.9552341
0.03853841,0.025920134
-0.0716352,-0.06879412
0.00066997635,0.010103039
-0.005668102,-0.00590742
-1.6455545,-1.6046724
-0.0083018355,0.06452398
-0.11354705,-0.12425195
0.24476513,0.22794038
0.18655351,0.22930455
0.40319842,0.42166728
0.051239744,0.055728808
0.16229811,0.12371186
0.033357486,-0.0034984648
-0.1588455,-0.18836331
-0.3076102,-0.2869975
-0.15633932,-0.13407259
0.34605965,0.36344528
0.35072777,0.37592903
0.3776489,0.38849667
-0.19530633,-0.26797917
0.006386721,0.002552039
-0.014372516,0.005131852
-0.22345826,-0.41206637
0.10054696,0.09162062
-0.15216812,-0.12050539
-0.055543162,-0.05743766
-0.15494916,-0.07267179
0.43968982,0.51995903
0.0049462626,0.01119432
0.044880703,0.060586497
-0.07794896,-0.031123785
-0.087955005,-0.07458022
0.0017280865,0.0074922615
-0.006363703,0.012189832
-0.008910971,0.0113354325
-0.0056653377,0.0037580281
-0.010584489,-0.0116267465
0.056534696,0.060422715
-0.0907914,-0.1021997
-0.41072175,-0.3444254
-0.50286686,-0.53600615
-0.07427362,0.054040287
0.0027849008,-0.0033766702
0.017522248,0.0076136403
-0.42009276,-0.42264748
-0.11290431,-0.059036348
-0.068324804,-0.068745166
-0.16764577,-0.1495979
-0.0050248536,-0.0060744756
-0.022713587,-0.02756448
0.08576274,0.10512219
-0.095870376,-0.095458336
0.025660716,0.043380693
0.014464255,0.030170638
-0.07291409,-0.07108037
-0.14713693,-0.10124493
-0.02128032,-0.016531695
-0.058491748,-0.026150063
0.4071487,0.42619324
-0.18070361,-0.093525
-0.20042697,-0.20288894
0.053556055,0.070932865
-0.09868457,-0.09900542
0.06983308,0.057599116
-0.3305061,-0.33707288
-0.037904333,-0.026549123
0.0056934943,0.007399422
-0.10974676,-0.13416526
-1.0217671,-0.64301556
1.0464528,0.62848073
0.5856926,0.6334102
-0.5560435,-0.55743766
0.1749538,0.15669365
0.2160312,0.21082418
-0.17406763,-0.21148427
-1.0711554,-0.9964905
0.42535514,0.508034
0.69238216,0.7808779
-0.3093453,-0.40665457
0.20514446,0.15860143
-0.06624503,-0.056165155
0.09264057,0.06280265
0.21066293,0.1979714
0.08244737,0.15360673
0.39565775,0.41611615
-0.5932207,-0.5876414
0.50614417,0.51843506
0.7021514,0.7417098
0.46865728,0.46394873
0.21574965,0.28222343
-0.09560454,-0.0812427
-0.04577742,-0.025869265
-0.04369168,-0.038588583
-0.2605575,-0.23695004
0.41599035,0.42953476
0.056152858,0.027098728
0.35563052,0.371261
-0.17191225,-0.08496093
0.015292918,-0.0025242737
-0.008648535,0.013905775
-0.16982639,-0.16890413
-0.37145343,-0.2818832
0.0009714697,-0.0018977331
-0.00425525,0.025521483
0.0968864,0.06657164
-0.07149802,-0.06775586
0.6648525,0.69687
-0.24800467,-0.21358916
-0.044043407,-0.0878504
0.15471406,0.27976984
-0.06604598,-0.059427474
0.019417848,0.01961105
0.042863607,0.07995142
0.37130272,0.33007437
0.325072,0.24286488
-0.22175336,-0.18732753
-0.005335982,0.024428088
0.0053511094,0.038907647
-0.042167135,-0.013038998
-0.013012142,0.003539607
-0.17153895,-0.17863955
-0.08446065,-0.11020011
1.1769357,1.4128639
0.13098659,0.12328546
0.0021005617,-0.0011169501
-0.14724368,-0.0653339
-0.05513251,-0.03655979
-0.08348245,-0.056843176
-0.15764101,-0.16011862
0.16867064,0.24479136
-0.054244943,-0.046488475
-0.08985844,-0.026932556
-0.3024579,-0.26682925
0.034324937,0.053883567
0.011320597,-0.0038580485
-0.026897892,-0.018917527
-0.020395812,-0.04324633
0.06415262,0.07477479
0.13195062,0.18106283
0.25982574,0.26207262
0.31080645,0.18526804
0.16641083,0.22317144
-0.59998256,-0.4399819
0.69499487,0.58013386
0.020256083,0.050033763
0.018539067,0.030896463
-0.016569654,-0.062110964
0.05186008,0.0068838038
0.09587063,0.112133205
-0.05158166,-0.028199546
-0.8143115,-0.77421474
0.520852,0.48506323
0.04267483,0.03225488
-0.013488878,-0.040162057
0.053188127,0.09923402
0.010376014,-0.03475781
0.018634366,0.02580261
-0.0017271076,0.026419796
0.8302711,1.1497828
0.22059226,0.22055839
0.0668471,0.049656637
0.07737684,0.092633374
-0.3308457,-0.22028965
-0.5461097,-0.36900303
0.08328946,0.10176516
-0.17627594,-0.17155747
-0.13887581,-0.20652556
0.5064265,0.47890526
-0.4755702,-0.38331193
-0.44824278,-0.462071
0.62421286,0.65949935
0.08601419,0.1298914
-0.047107138,-0.037443344
-0.06226577,0.0037616454
0.017161574,0.031172432
0.13269013,0.094223864
0.013852507,0.02657832
0.014576457,0.012841798
-0.21172321,-0.19776514
0.24795595,0.26649374
0.6654135,0.69949114
0.8261343,1.0338321
0.3512253,0.37013054
0.13079938,0.2145117
-0.08675183,-0.11148529
-0.062883474,-0.06320618
-0.013450185,-0.023846835
-0.066437215,-0.06301701
-0.19433042,-0.16747697
0.023770843,0.043761447
-0.34504396,-0.44874507
-1.3315251,-1.1024766
0.06876981,0.14187697
-0.6266275,-0.6442326
0.16581717,0.23025149
0.37383634,0.41200575
0.75935376,0.42576596
0.02337195,0.2760272
0.012428386,0.034703277
-0.09722048,-0.052111425
-0.0068117417,-0.008347661
0.02820544,0.03591864
-0.03215559,-0.04818855
-0.02849348,-0.018451229
0.03461416,0.023862284
-0.04007933,-0.028977506
-0.7807354,-0.7449794
-0.18208696,-0.15065895
-0.017466098,-0.018726109
0.021366129,0.025262203
0.5301531,0.46038637
-0.410834,-0.41739056
0.2838273,0.22060329
-0.67157525,-0.617188
-0.0015463063,0.012908473
0.002313864,-0.007822905
0.03212387,0.029067911
-0.074746355,-0.049378946
0.021838505,0.011766499
0.17504987,0.17964129
0.06432201,0.05153616
-0.07469228,-0.032827355
-0.060570233,-0.047847353
-0.010405671,-0.017484993
-0.3610888,-0.35066038
-0.31242776,-0.2935595
0.4239425,0.34268084
-0.39440238,-0.34108317
-0.0922036,-0.07455995
-0.15125985,-0.13051087
-0.010904563,-0.042988766
-0.040306054,-0.013474774
-0.06602916,-0.07195954
-0.11984636,-0.026227988
0.094524115,0.08206192
-0.0026775005,0.025460243
-0.0625443,-0.06402129
0.3108992,0.2914926
-0.63002825,-0.60763663
-0.10771606,-0.06291633
0.9902098,1.0431206
-0.79969275,-0.7910286
0.29335174,0.28950262
0.15145044,0.1827593
-0.44334581,-0.3997191
0.19642493,0.18301426
-0.076423064,-0.06697334
-0.1194894,-0.14290418
0.0015041651,0.02314318
0.0073019415,0.028836913
0.58869547,0.47702417
0.3478843,0.38664243
0.010373729,0.014486615
0.005723797,0.020500157
-0.5893946,-0.54047686
-0.757897,-0.72535074
-0.04139962,-0.038366057
0.080492325,0.037966274
0.09594442,0.18256328
0.07595855,0.09726602
-0.014933537,-0.00553045
-0.0017820809,0.007618852
0.07911528,0.13961256
-0.25394878,-0.12886652
-0.02455423,-0.026898688
0.14357707,0.15717956
0.1292145,0.14735419
-0.31943718,-0.27337986
0.107142165,0.054257497
0.028841816,0.06609107
0.0033034973,0.023513552
0.016742669,0.013661504
0.08890836,0.04447771
0.17584252,0.12100482
-0.014750632,-0.053863406
-0.0019806325,0.054145694
-0.2396307,-0.20612818
0.08941786,0.12937982
0.10035282,0.10374481
-0.11369712,-0.28785944
0.0024771558,0.021329477
0.22458553,0.21805874
0.061682343,0.040830713
-0.041700136,-0.06951997
0.4916802,0.43794298
-0.6676113,-0.6442058
0.81834054,0.72868294
-0.40306103,-0.39809108
0.031825468,0.07250315
0.99935156,0.94865644
0.09082257,0.08983144
-0.06182821,-0.0510183
0.51232636,0.46838045
-0.11292258,-0.052673448
0.36773518,0.3868119
0.5004525,0.30372304
-0.007998005,-0.008951627
0.0036450033,0.021524068
-0.036013678,-0.03725203
0.011848131,0.03006361
0.12508404,0.12175633
-0.56446385,-0.5337069
-0.01937969,-0.019286335
-0.017192814,-0.012922965
-0.01625681,-0.036625236
0.032044467,0.037021652
0.017438378,0.0062052226
0.037910737,0.03163394
-0.029351642,-0.045445994
-0.09169654,-0.08704902
-0.10347009,-0.0929027
-0.0042392737,0.021203812
0.119500935,0.09391484
-0.008891005,0.008963425
0.9118085,0.9036656
-0.3988741,-0.39366415
-0.033295136,-0.04628067
-0.0070324913,0.0016859137
0.09053614,0.09258311
-0.043820426,-0.048948295
0.0013696535,-0.032577608
0.008304179,0.017192233
-0.59607846,-0.60156816
0.2600484,0.25858098
0.5520665,0.505281
-1.3985406,-1.2919413
0.009477101,-0.015980536
0.10294412,0.16804186
0.15145198,0.13147949
0.025805704,0.009024065
-0.028643943,-0.03516224
0.043781362,0.07461779
-0.16938758,-0.14661634
0.020291494,0.011666503
-0.27290267,-0.30857897
-0.07016202,-0.07281795
-0.03240943,-0.00985125
0.076788366,0.07327658
-0.0054344162,-0.039405793
0.046832442,0.016549833
-0.021727724,-0.017121445
-0.009512791,0.032437824
-0.021648418,-0.035371907
-0.025119126,-0.0045243874
-0.16663936,-0.15863562
-0.26356104,-0.23658645
-1.4448935,-1.4800586
0.60080755,0.8603836
-0.22964641,-0.19598117
-0.9773414,-0.7561999
-0.1413628,-0.16070364
-0.086902596,-0.04367216
-0.13253665,-0.103370115
0.26059848,0.27795264
-0.32464907,-0.32660344
0.6650276,0.47152185
-0.08321734,-0.10115995
0.02123554,0.059029035
-0.23653081,-0.29066977
-0.2520527,-0.35215035
0.046596304,0.048227802
0.07370202,0.05541413
0.10376141,0.07959396
0.06275168,0.066032425
0.46190992,0.6591053
-0.4250787,-0.46783745
1.116322,1.0050927
-0.30368572,-0.47243887
0.06897386,0.10712373
0.27791587,0.28727266
0.31090885,0.29193327
0.17183664,0.19836974
0.013195164,-0.0007177561
0.0031831292,0.0065876916
0.20436308,0.18604623
-0.1366441,-0.1327298
-0.6546558,-0.60585433
-0.3493743,-0.34730083
-0.044272855,-0.042084876
-0.026280943,-0.017505344
-0.062754825,-0.04751835
0.035207555,0.026742581
-0.032420646,-0.02303075
-0.012044977,0.015446998
-0.12111257,-0.39966768
0.9892423,1.1199781
-0.0064641843,-0.01789924
-0.018484427,-0.015198346
0.8719739,0.83507156
-0.9324907,-0.8100753
0.42187345,0.42587027
0.201906,0.23679173
-0.5611483,-0.4884463
0.42611325,0.42869022
0.017663673,-0.0086159855
-0.007726884,0.009220943
-0.062486723,-0.07487219
-0.038438465,-0.0023430213
-0.89205515,-0.7899451
-0.5742809,-0.28366375
-0.01379148,-0.036868278
0.030016195,0.029187784
0.0510045,0.05819865
0.08385271,0.07477493
0.106668666,0.12187463
-0.20122457,-0.18130223
-0.5349504,-0.4025368
0.2812186,0.520074
-0.006474233,-0.016250202
-0.0008418133,0.0031464323
0.03566242,0.022401698
0.06670994,0.08455507
0.07544739,0.08503577
0.09083839,0.09020336
-0.019940684,-0.00633832
-0.026660427,-0.005639542
0.06550573,0.07185655
0.044408925,0.056269288
0.063543685,0.042364404
0.20842633,0.22646911
0.029455964,0.014277674
0.031408787,0.03751424
0.16983524,0.20117664
-0.028352106,-0.123235986
-0.24338913,-0.2642133
0.11456399,0.11215629
-0.0070314733,-0.003414051
0.008912496,0.0235601
-0.022308448,-0.021395119
0.0050569647,0.033032756
0.82718825,0.81709737
-0.14321893,0.008564886
-0.021492079,0.0060496326
-0.19010207,-0.18241212
0.18931097,0.16004188
-0.11806707,-0.093545005
-0.2145299,-0.19176349
-0.3093909,-0.32586712
0.26179922,0.3166241
-0.45345777,-0.5026762
0.06267898,0.018771473
0.039858736,0.031987015
-0.2404491,-0.3641208
-0.087510854,0.040058643
0.5280273,0.5873669
0.084946424,-0.1730664
0.054255478,0.05140657
0.022364944,0.022479217
-0.76883626,-0.6476273
-0.43519694,-0.50096333
-0.34231845,-0.33379787
0.058451533,0.04961367
-0.004444355,-0.0018384252
-0.0304373,-0.02182642
0.03378518,0.020173382
0.023529282,0.03733999
-0.6923291,-0.5842991
0.503307,0.4418209
-0.36058047,-0.33291113
0.06560476,0.04285427
-0.2826861,-0.121474855
-0.24719265,-0.116454124
-0.3987183,-0.37372446
0.03393081,0.04034529
0.012835222,0.009365989
0.0008525959,0.0070488118
-0.016831076,-0.001066904
-0.014643857,0.035926953
0.25457835,0.2764761
-0.056158677,-0.015034579
-0.19784835,-0.20490623
-0.09684404,-0.07053104
-0.023116844,-0.0138232745
-0.0023064907,0.0043373853
-0.009281132,0.030779742
0.3071658,0.31489572
0.14850077,0.16672102
0.16908625,-0.13250136
0.58453774,0.5107822
-0.3590524,-0.37923598
-0.24781531,-0.24732567
0.307651,0.25067726
0.039658856,-0.04907734
0.07027315,0.050987415
-0.2770146,-0.291937
0.4288147,0.3654294
-0.34632277,-0.7150962
0.3514037,0.47532272
-0.103372395,-0.12531364
0.16790861,0.19199118
0.04529713,0.05587986
0.0748138,0.069562666
0.010072334,-0.019232418
-0.016795263,0.011896867
-0.0052498113,-0.0042121364
0.03618932,0.04870245
0.02791395,-0.09901878
0.23641714,0.24785443
0.021853872,0.011184251
0.013808405,0.002869267
-0.049710803,-0.032611545
0.064440936,0.0798042
-0.3133315,-0.28953484
-0.40412945,-0.39141268
-0.055147313,-0.2819348
0.3236884,0.024222963
-0.39731997,-0.32523602
0.5547683,0.5240767
0.20150113,0.11112171
-0.0629634,-0.021109585
0.6336926,0.6865094
-0.24740931,-0.26602405
-0.14094645,-0.10422686
-0.25790465,-0.23406415
-1.2710636,-1.1774617
-0.09567626,-0.2700221
-0.0663235,-0.04895999
-0.005180721,0.0015006214
0.6198432,0.58285964
0.4417671,0.35987005
-0.0056212693,-0.013889607
-0.021078348,-0.011674419
0.024636596,0.011528772
-0.015897613,-0.012013618
-0.84690267,-0.98304963
0.15731212,0.20891136
-0.05711914,-0.044492256
-0.15226072,-0.1439303
0.17170295,0.23296522
0.20279917,0.26540074
-0.48505846,-0.4058273
0.22264192,0.25785673
0.26702452,-0.021783695
0.6479517,0.78905267
-0.14090759,-0.12068987
0.48090136,0.44803506
-0.4252972,-0.432892
0.24193138,0.18530978
0.8588636,0.8768808
0.09686352,0.08906375
0.011025024,0.0049403524
0.005512988,0.01654961
0.22298095,0.17228784
0.47846842,0.46138793
0.13225286,0.13493982
-0.07662466,-0.04668998
0.4693147,0.34092313
0.18394528,0.37764943
-0.18488231,-0.25499472
0.25948647,0.32735804
0.01037708,-0.007638871
-0.00077389326,0.025550488
0.06272181,-0.04745282
0.4905101,0.59583586
0.042062517,0.17586261
0.11339767,0.10381585
0.25442713,0.25416833
-0.09891064,-0.11008092
0.029977757,0.015882632
0.08764854,0.12535344
0.104118675,0.08086552
0.5339836,0.58172536
0.42610583,0.36440295
0.46253568,0.5315587
0.2409052,0.28195262
-0.27569672,-0.10763404
-0.02381723,-0.04181339
-0.34020722,-0.30877337
-0.045479126,-0.008859195
0.0496476,0.026149236
0.0353949,0.025993258
-0.013845447,-0.016521402
0.14036295,0.18028107
0.15091738,0.12109342
-0.38924968,-0.2606011
0.48798114,0.5250469
-0.08184971,-0.05882181
0.04103164,0.034430977
0.03202404,-0.018879827
0.09763078,0.08015782
0.27722377,0.49761835
0.0146114025,-0.041796874
-0.023129914,0.01906724
0.15906788,0.17932436
0.22988394,0.0823575
-1.1401051,-1.0396719
0.012469303,0.026745586
-0.150709,-0.18803959
-0.027092732,-0.008785246
-0.070072606,-0.06377031
0.05416312,0.0645968
0.08313906,0.036510732
0.48440403,0.43600148
-0.87525475,-0.81674415
0.3958471,0.54239345
-0.17349795,-0.09828383
0.010195134,0.034589697
0.522542,0.5775215
0.02532927,0.02965419
0.121314764,0.16617046
-0.029246837,0.0003893189
-0.2133263,-0.20583585
0.22527698,0.22774982
0.09678994,0.07359241
-0.08422902,-0.101953655
0.19097689,0.18460202
-0.14583385,-0.09069828
0.07170563,0.05657115
1.0239404,0.8926041
0.36124578,0.38474298
-0.1033548,-0.1611847
0.9260566,0.85674727
-0.7540879,-0.65033823
0.6906782,0.67845696
0.14635806,0.07511076
0.09467458,0.014696695
0.742902,0.65133756
0.7391897,0.66397345
-0.0079542305,0.042798102
-0.0008487323,-0.0026418008
-0.02481407,0.009063492
-0.006077802,-0.014003482
0.099341884,0.07443821
-0.04422264,-0.002123963
-0.29549748,-0.30231965
0.8281621,0.8794445
0.013820398,0.008885805
-0.029197145,0.008900177
-0.05986225,-0.12433915
-0.11159092,-0.09156834
-0.16636945,-0.19517814
-0.09061583,-0.06419513
0.70819557,0.5206615
0.56329936,0.86689323
0.20166683,0.21679536
0.33518675,0.364956
0.0048248204,0.03929773
-0.029863877,-0.038449507
-0.11544811,-0.018304795
0.55160016,0.39088887
0.33040708,0.24290505
-0.23843989,-0.2150625
-0.01316733,-0.032050375
-0.02577981,-0.029502772
0.33129957,0.2980081
0.16041619,0.15777676
0.59590733,0.674257
0.13581574,0.120755866
-0.011002296,-0.001054788
-0.052363627,-0.00032639503
-0.01726067,-0.017247029
0.06438534,0.06924004
-0.11379543,-0.0721418
-0.07331395,-0.08863324
-0.06756249,-0.11037424
0.062165223,0.0648727
-0.43854898,-0.42580232
0.32686582,0.3555705
-0.9669379,-1.091979
-0.35165036,-0.71274465
-0.96862507,-0.8724785
0.50080645,0.43741387
-0.900429,-1.0320826
-0.18314196,-0.26565543
-0.5936419,-0.6634211
0.37653857,0.34961566
0.052702904,0.048624992
0.059364438,0.092203885
0.46182355,0.432385
0.20249495,0.14882217
0.018198792,0.04208942
0.2773085,0.28483248
0.14496836,0.20449777
-0.48648322,-0.4238203
0.42792043,0.38737112
-0.16900235,-0.14290059
-0.4430248,0.065993875
-0.51648486,-1.1704438
0.18468997,0.21142074
-0.1693024,-0.17766316
0.0010360964,0.009013566
-0.015173543,-0.016905364
0.14219004,0.15127784
-0.006896521,-0.012159731
-0.039855,-0.022467632
0.03735947,0.029242653
-0.029290687,-0.049417183
-0.028330972,0.0011120699
-0.0011772315,0.005492281
0.0043491335,0.010431178
0.07078365,0.06664138
0.0018222722,0.026692465
0.661642,0.6203581
0.4666122,0.52647334
0.0025315124,-0.081064716
-0.017213836,-0.0067968406
-0.058929354,-0.06346779
0.045838222,0.038313627
0.38627982,0.41118133
0.8808557,0.74949
-0.07553138,-0.06855805
0.0008995428,-0.011672512
0.10025371,0.077606015
0.13014977,0.18281999
1.0875008,1.0112573
-0.21537048,-0.18437928
-0.0767886,-0.08276796
0.08067241,0.079839095
0.64322335,0.32358322
0.43002185,0.7849462
-0.0041062455,0.012596666
-0.045746177,-0.05825014
-0.023465537,-0.0078563485
0.0014578942,0.016562466
-0.101406254,-0.0989915
0.036576115,0.043441214
-0.037737828,-0.037070297
-0.020360455,0.0047128573
-0.08679473,-0.049494796
-0.19246837,-0.17008838
-0.01459587,-0.005066907
0.002744761,0.019797437
0.011137707,0.017799225
-0.06934801,-0.042397164
-0.53952503,-0.6760256
0.22426508,0.13304128
-0.3372865,-0.43725675
0.63756853,0.6703862
0.048854075,0.07311271
-0.015741903,0.04142002
-0.00351868,0.020950109
0.24893796,0.22368221
0.22968172,0.2154665
0.3618306,0.29622295
-0.4269534,-0.53150153
0.15595199,0.20457068
-1.1849394,-1.1219078
-0.6082232,-0.535563
-0.00918995,-0.0019866778
0.027308628,0.03744309
-0.15915093,-0.16666636
0.346181,0.4567023
0.43322664,0.47834757
0.08700737,0.028453588
0.2060261,0.16072978
-0.03786447,-0.03614359
0.49764115,0.4181654
-0.2059646,-0.12665755
1.2474695,1.2724987
-0.10049774,-0.030156702
0.2751277,0.2278532
-0.03203684,-0.044028852
0.3461255,0.3245182
0.22764091,0.09859708
-0.20637403,-0.15216884
0.19206329,0.21330895
0.4712526,0.40995133
-0.13077493,-0.08879124
0.0948428,0.0097774565
-0.4576825,-0.029382138
0.33018973,0.3095392
-0.1871578,-0.13532908
-0.06395151,-0.080114335
-0.27249494,-0.31909937
0.067681395,0.04513145
0.16281484,0.1744059
-1.130964,-1.1012112
-0.037837975,0.0016658232
0.0021035804,-0.013291089
-0.009167083,0.0022344477
-0.083913624,-0.30457717
0.48791915,0.37102643
-0.065682426,-0.058511723
-0.0077449717,0.001652915
-0.012437876,-0.036145695
0.0039004104,0.045758363
-0.44770247,-0.39620665
-0.34559724,-0.54337835
0.38495126,0.36026037
-0.013843683,0.049617775
0.6548736,0.71079016
0.45737958,0.21921818
-0.73722374,-0.62852716
-0.48647377,-0.45325714
-0.023258742,0.0018986011
-0.009977766,0.0076195635
-0.05297079,-0.053286552
0.021410994,0.03943718
0.045145035,0.07639802
-0.011799733,-0.018320188
0.010262145,-0.0005264435
-0.005536234,-0.00804989
0.17874068,0.15774982
0.25678426,0.28076875
-0.7178462,-0.74352676
-0.28080344,-0.26777387
-0.07607812,-0.090614654
-0.07684557,-0.063727885
-0.4142416,-0.37635532
0.19762433,0.17796667
0.08850452,0.11172718
-0.054584473,-0.028489448
0.12065832,0.07570344
0.2440978,0.2940679
-0.018452505,0.011962354
-0.03249407,-0.025828384
0.085921176,0.100128226
-0.0635159,-0.034406558
-0.00012253085,-0.017603075
0.06537959,0.06406634
-0.5346483,-0.5663708
0.36229676,0.31071925
-0.0046333056,0.010842594
0.0052633844,0.003086865
0.08766578,0.15881008
-0.24101877,-0.23430176
-0.02881261,-0.033600997
-0.05289936,-0.027785793
0.6831928,0.63130563
0.084920466,0.07762205
-0.122324765,-0.10863948
-0.088184156,-0.06619686
-0.6998831,-0.841786
0.40029585,0.44164407
-0.041232713,-0.06738635
-0.029963594,0.0184469
-0.007593866,-0.005678418
-0.0052346596,0.00029796362
0.21650025,0.13604833
0.48151848,0.4051501
0.054699328,0.057090428
-0.1265674,-0.12473706
0.013086399,0.0007568113
0.015198596,0.016285129
-0.10741331,-0.07078547
-0.08466365,-0.06921154
0.058697924,0.037857626
0.051381387,0.075016946
0.08193164,0.065505445
-0.082321964,-0.06250055
0.6206312,0.7110465
-0.29315314,-0.28420445
-0.28222278,-0.34044364
-0.5660565,-0.5294981
-0.00089537015,-0.04299189
0.036988854,0.046291143
-0.7150739,-0.6904411
0.62804663,0.5776946
0.24858154,0.27424267
-0.47326905,-0.50296474
-0.36713436,-0.32734764
-0.056603543,0.06608203
-0.01631985,-0.014120398
0.06976034,0.06605962
0.28321072,0.28464293
0.32284328,0.35804337
-0.023848608,0.0006454275
-0.12911901,-0.09102662
-0.164112,-0.15671934
-0.015629848,-0.0015192963
1.3404771,1.2969264
0.5494368,0.61334175
0.02094093,0.038786642
-0.014319813,-0.021617435
-0.044939034,-0.007561361
0.07525073,0.10050474
0.06983703,0.09735182
0.39951718,0.07790178
-0.00023973138,-0.0032123732
0.0036944328,0.01289935
0.03120954,0.07677679
-0.071647406,-0.077799946
0.0048428513,0.0026155722
-0.010311151,0.00012569502
-0.30542758,-0.26385325
0.08538538,0.13339373
-0.0037606764,0.026368866
-0.014060165,0.006151192
0.0325369,0.05287363
-0.06371321,-0.048460413
0.04955872,0.26498502
0.03723942,0.055224814
-0.039287858,-0.020675855
0.04490844,0.046090275
0.18821877,0.16871382
-0.121970475,-0.20295021
-0.15343106,-0.07870413
-0.52490985,-0.40693164
-1.1990577,-1.2496893
0.31020904,0.24287845
1.0987356,1.0723201
0.02100557,0.0982389
0.031510886,0.021755846
-0.07258472,-0.02374753
-0.020722017,-0.028975688
-0.02527048,-0.053047832
-0.5137672,-0.52961355
-0.1537677,-0.14638123
-0.00550129,-0.0037067037
-0.015842356,-0.015003204
0.14550123,0.12558001
0.5439617,0.6454848
-0.038557366,-0.00014989823
-0.5039841,-0.5109453
0.00073089707,0.020115301
-0.0020033158,0.005277656
0.69271183,0.6887169
-0.08500819,-0.17248902
-0.04446987,-0.022522185
0.008441536,0.03455724
0.03551825,0.048595678
-0.09501509,-0.08119798
-0.022897169,-0.006688074
-0.11864816,-0.08218151
-0.03509164,0.06768218
-0.1637792,-0.15506709
-0.95770097,-0.34919503
-1.3284198,-1.0057822
-0.21364996,-0.20361792
-0.14394511,-0.14368397
0.017303323,0.0333844
-0.09850026,-0.103091344
-0.58021545,-0.5145687
1.2376375,1.1190326
0.23644131,0.23533829
-0.073840044,-0.0337156
0.0026898747,-0.008365862
0.0015819357,0.038301304
0.2508521,0.1832959
-0.055614486,0.109102845
-0.022319976,-0.019001827
0.05736778,0.04448403
-0.009296912,-0.016602516
-0.005376897,0.0038294792
0.1537676,0.254778
-0.17551354,-0.15506117
-0.8829318,-0.7628963
-0.83609223,-0.6961693
0.18930101,0.19047332
-0.9932622,-0.86505693
0.0034567101,0.025295805
-0.0064275935,0.015758552
0.21454811,0.23137179
-0.02028669,-0.04758771
0.18642822,0.17345735
0.047084063,0.035509538
-0.041457646,-0.07054966
0.101162486,0.10708268
-0.70120645,-0.60469246
-0.7546869,-0.8146378
0.032664537,0.013252266
0.0038886322,0.016311489
0.09438526,0.04942963
0.18308324,0.2158988
-0.617835,-0.39138865
-0.9944086,-0.9131288
0.0071581043,0.006831227
0.03884227,0.042825904
-0.058308184,-0.056035757
-0.04971821,-0.029605046
0.19926792,0.20364527
0.103346676,0.026206844
0.24229962,0.24570094
-0.1901969,-0.20709737
-0.10849923,-0.119817264
0.050715655,0.044588923
0.18780315,0.17418753
-0.11280762,-0.111657366
0.12685691,0.13434272
-0.07169413,-0.051422726
0.009704697,0.070632875
0.11587395,0.23254588
-0.41928113,-0.35366035
0.36390194,0.35730532
0.28757855,0.28577316
0.15873875,0.19686243
0.11799233,0.1219916
-0.00023295346,0.032356087
0.10299711,0.09076485
0.28826112,0.31611654
0.0119230645,0.051825594
0.008577434,0.019275535
-0.8167863,-0.77907425
-0.050776128,-0.007522911
0.8684168,1.0422745
-0.3874176,-0.37038165
-0.16534632,-0.22084129
-0.12240651,-0.12365097
-0.3711704,-0.3991993
-0.16798824,-0.21471241
-0.20649746,-0.20097166
-0.0018656917,0.0860744
-0.2909954,-0.20881318
0.015903551,0.15161923
0.0618984,0.0059901197
-0.17604333,-0.21618715
-0.8972156,-0.812608
0.017144023,-0.009963468
-0.09156498,-0.13424042
0.12402971,0.08015883
-0.032231797,0.02832403
0.46480942,0.49831685
-0.017364714,-0.018590387
0.014561034,0.039920468
-0.48423234,-0.5300305
0.8434552,0.95005876
-0.033821408,-0.016016193
0.11340065,0.19395858
-0.2736044,-0.38000432
0.52788776,0.54014546
-0.0108662825,0.004469064
-0.0035062395,0.016713701
0.007258716,-0.0019283997
-0.03631364,-0.014719114
-0.24816611,-0.24051122
-0.11123557,-0.12691268
0.10528974,0.08584147
0.302363,0.30780908
0.05930647,0.007902993
-0.078679934,-0.09491964
-0.7334269,-0.6189284
-0.65936595,-0.59136784
0.2461271,0.17315762
0.4797598,0.5473957
0.040396936,0.020434782
0.03832258,0.07032078
-0.19824806,-0.19106197
0.46774757,0.34544274
0.57158154,0.5894557
0.41256732,0.44052055
-0.29295868,-0.15772562
0.41350836,0.34870523
0.002661541,-0.024376083
0.0127684735,0.013647523
0.025690395,0.073773995
-0.09441512,-0.08164619
-0.7467571,-0.97908145
-0.3265589,-0.4652359
0.11680017,0.0778266
1.2390814,1.2141777
0.013647204,0.013583131
-0.014859838,-0.0062377453
0.07390895,-0.030371875
0.5813076,0.64037746
0.035786986,0.10443414
-0.14430489,-0.052783377
-0.56565404,-0.470887
-0.31743562,-0.28053996
-0.63123685,-0.93172
-0.28258684,-0.37724522
-0.86057186,-0.88326305
0.85473,1.0321181
-0.075070515,-0.045587778
-0.10290923,-0.11994142
0.21057725,0.15733886
0.09528312,0.06321981
-0.0012399136,-0.011184783
-0.0047908626,0.00786563
0.3246672,0.40388513
0.05327476,0.11290925
-0.04018109,0.014530164
-0.09599673,-0.13985103
-0.33915985,-0.3338151
0.37407154,0.33002403
0.16164313,0.17990439
0.28343248,0.31025624
-0.051787548,-0.052938588
-0.600525,-0.53432447
-0.0675629,-0.06811421
-0.33850253,-0.32296473
0.33507866,0.31980807
0.017011415,0.032694355
1.3376807,1.322922
-0.8536153,-1.1331491
0.87992024,0.75486195
-0.43335226,-0.4146567
0.016821742,0.0061241793
-0.039671835,-0.00453946
-0.94097817,-0.9198538
-0.60679805,-0.49720624
0.44227803,0.46878305
-0.2285391,-0.25263244
0.23737222,0.25217128
-0.6802847,-0.6361558
0.013653397,0.049870938
-0.32834578,-0.3052004
0.14390808,0.07599358
0.06838916,0.32534033
0.1283314,0.19399166
-0.15979151,-0.2597796
0.04162056,0.042641982
-0.008251864,0.009851873
-0.17210254,0.28690916
0.959087,0.7259274
0.48450947,0.41349554
0.10514222,0.107703924
-0.043536756,-0.0070076967
0.060932845,0.096937895
0.39547825,0.3747816
0.7077329,0.70372635
0.028420424,0.028115418
-0.040839307,-0.09774102
-0.10147318,-0.031432424
0.027200412,0.027118959
-0.85671175,-0.98070145
0.14552675,0.119483724
0.043462038,0.043904115
-0.033036582,-0.008872755
-0.16711144,-0.19216508
-0.25564536,-0.22729407
-0.056242336,-0.042979162
0.03994794,0.034674488
0.020380367,-0.030240726
0.0737412,0.06411964
0.0019215527,-0.01951502
0.035886988,0.013299186
-0.41830453,-0.4266942
0.3692754,0.27601355
0.03201697,0.031274136
0.0027164745,0.002052553
-0.039894883,-0.05788725
0.043066993,0.051451597
0.0053835907,0.02063336
-0.030288817,-0.037957076
0.07973557,0.05269558
0.0034348082,0.012736585
0.8032098,0.7172626
-0.18957525,-0.055369906
-0.08168978,-0.107825145
-0.15483254,-0.12771632
-0.02658172,-0.020829065
-0.013230277,0.011867508
0.1964056,0.109205216
-0.41622776,-0.40503266
0.049215082,0.04862604
0.101573855,0.090053454
-1.1116709,-1.0082679
0.36980516,0.22570655
-0.12770835,-0.14251387
-0.22183314,-0.1797122
0.081986144,0.056374304
-0.122629926,-0.08482285
-0.01274853,-0.028618723
-0.0001558826,0.010345653
-0.22635472,-0.39214507
-0.9027577,-0.8845046
-0.034758408,-0.048359197
0.019750303,0.0328936
-0.050582048,-0.16595119
0.6546962,0.64283466
0.32886875,0.3220035
0.34665862,0.30590284
0.0030805625,-0.0164521
-0.013855724,0.0028708577
0.046613455,0.0473057
-0.035572127,-0.028340403
0.7584052,0.31514928
-1.3027383,-1.0387094
-0.14815468,-0.12135884
0.6962632,0.753395
0.00076393003,-0.013638961
-0.0032052947,0.012730572
1.4001259,1.482091
-0.0064983144,0.09462102
-0.13075665,-0.21456377
0.5709595,0.5844349
-0.029866312,-0.04387452
0.21716234,0.25397944
-0.46404248,-0.44333306
0.40621746,0.49754488
-0.1305269,-0.1640508
0.30446905,0.31372213
0.0033686892,-0.05110089
-0.10346089,-0.070529655
0.65682983,0.55549943
0.6169486,0.6932184
0.67213744,0.43154848
0.71420276,0.55196655
-0.98943186,-0.96501905
1.2291465,0.8461515
0.04115185,0.043854475
-0.08438137,-0.09015665
0.165647,0.117237255
-0.059512973,0.04004083
-0.02659652,-0.0061611505
0.0025972843,-0.0008439198
0.57627285,0.66302085
-0.39122087,-0.33454728
-0.38624018,-0.43371186
-0.34477186,-0.36285865
0.024131617,-0.01670654
0.0063001094,0.028964281
-0.3416837,-0.27641693
0.57084787,0.5448887
-0.058505118,-0.040544692
0.0007147691,0.0024937876
-0.021973785,-0.03655945
-0.0018191144,0.0107473545
0.06789315,0.041125767
0.039478496,0.03131317
0.54520744,0.53234214
0.676362,0.5683433
-0.017811699,-0.03872996
-0.016509123,-0.029074956
0.02695708,0.050208747
-0.015369407,0.028565768
-0.57543135,-0.46503812
-0.14025542,-0.17193061
-0.029950038,-0.06766777
-0.0076353317,-0.040798962
-0.4192617,-0.381389
0.6900897,0.3927768
-0.7314904,-0.43538743
-0.3619828,-0.2637173
-0.003085055,-0.03546697
-0.34947762,-0.114606656
0.68841124,0.5387243
0.50100684,0.5577646
-0.40451834,-0.36955512
-0.078886725,-0.0723465
0.015596218,0.0055391453
-0.07629415,-0.046546828
-0.03291478,-0.018892508
-0.023093453,-0.025674183
-0.22050789,-0.18352208
-0.084007256,-0.03300283
-0.18026091,-0.20557874
0.0047755004,0.031767808
-0.039323036,-0.057605144
-0.41057813,-0.33572984
0.85045606,0.82005197
0.08133699,0.10374498
0.18448189,0.16028064
0.20763534,0.2381998
-0.009818201,-0.044284027
-0.010912094,-0.013271082
-0.08058153,-0.09088564
-0.13807443,-0.1327789
-0.05324623,-0.079705924
-0.026873952,0.008742694
0.061710086,0.052341867
-0.045634963,-0.033197284
0.092364475,0.058380213
-0.005338632,0.011085741
-0.005643987,-0.0381431
-0.3601582,-0.35597083
0.049263373,0.038142197
0.013603838,0.018224526
0.16215186,0.24142683
0.024932245,-0.0022964925
-0.2636166,-0.56058395
0.44188976,0.54446936
0.77591676,0.71247184
-0.5690184,-0.44915777
-0.19493023,0.042756304
-0.693383,-0.46534348
-0.35235986,-0.3954483
-0.18404567,-0.08178134
-0.5444081,-0.4805294
-0.7675841,-0.709385
0.278781,0.24692412
0.13613868,0.16956066
-0.04646419,-0.024320744
0.08601054,0.13300434
0.0001916493,0.021300437
0.0045635356,0.018154372
-0.85499704,-0.6965516
0.10881752,0.05141209
0.58562195,0.5921536
-0.039118413,-0.113911435
-0.016300557,-0.02028875
0.6674586,0.6163202
0.008856716,-0.0051970086
-0.1376974,-0.1184543
-0.18556204,-0.1762097
-0.14745826,-0.16580908
-0.37747866,-0.42171794
-0.532,-0.5516109
0.011486264,-0.0031445501
0.090146154,0.09475613
0.14676744,0.1404589
0.6615227,0.6635706
0.032347225,0.030838195
-0.03864809,-0.014889602
0.009554144,0.09819459
-0.09987883,-0.16697627
0.017413653,0.05655179
-0.04433993,-0.011014093
-0.5485042,-0.54603356
-0.04839929,0.28374076
-0.11671884,-0.13702622
0.62315446,0.6206418
0.6355288,0.6098195
-0.52325594,-0.514189
-0.29905492,-0.43158358
-0.5497564,-0.6599958
-0.058523893,-0.07568898
0.06992523,0.10666181
0.058997877,0.06401754
-0.026770763,-0.0041043498
0.006946734,0.010920796
-0.018327469,-0.0018626973
-0.08320581,-0.08229604
0.08892159,0.07894942
-0.04792118,-0.026125543
0.08357677,0.07592343
-1.0368214,-0.9570279
0.09942035,0.08179331
-0.19155581,-0.16875675
-0.042238366,-0.071468964
0.42592597,0.488961
0.6328812,0.7489759
-0.08537296,-0.10351776
0.15021557,0.17899773
-0.0018569271,-0.0075019235
0.0061941836,0.026208322
0.16138373,0.14021887
0.6253196,0.47825187
-1.4571478,-1.4222918
-0.5179964,-0.52854353
-0.07340157,-0.040659413
0.052287526,0.12252134
0.44901264,0.45984772
0.27076608,0.2676055
1.0739999,0.9487084
0.60748875,0.46436918
-0.17061323,-0.08792319
0.16071704,0.12769392
1.0836831,1.1452959
-0.004530891,0.119685754
0.020236254,-0.00026047602
-0.0371081,-0.0037783496
0.021737877,0.012516668
-0.035067685,-0.025151595
-0.04716661,-0.038563274
-0.16152939,-0.13863745
0.2814853,0.35588798
-0.16181412,-0.09367593
0.5627813,0.60083735
0.09142302,0.11505783
-0.023816306,-0.024089277
-0.0006133558,0.019337099
-0.0061662905,0.11286093
0.5637584,0.585006
0.013000796,0.04821408
-0.07900662,-0.07581909
1.0842216,1.0613136
1.1405945,1.1311963
-0.06472413,-0.08420999
0.13982522,0.12029396
-0.06539257,-0.0100253895
-0.529421,-0.4094429
0.32570398,0.3527805
0.49124128,0.49345806
-0.60966426,-0.24880226
0.021465845,-0.35609308
-0.033206835,-0.07683511
0.10061237,0.04918521
0.0048264735,-0.016222514
-0.0012797809,0.015750807
-0.74487287,-0.69761086
0.69854414,0.71084267
0.45267183,0.5813265
-0.063929215,-0.083008476
-0.0769395,-0.05661202
0.07490026,0.07477261
-0.21362871,-0.26508683
0.35322878,0.34404832
0.13101864,0.13412546
-0.044547345,-0.046094544
0.1272713,0.1561985
0.1670194,0.16881722
0.037877638,0.03251915
-0.0021042014,-0.021727163
0.009612525,0.010803108
0.02569718,0.02492189
-0.19222194,-0.19686343
-0.09484673,-0.108962454
-0.091817856,-0.0851213
0.038715146,0.053019654
-0.05827193,-0.062673055
-0.043461513,-0.011381008
-0.027140139,0.014387958
-1.8244758,-1.795169
-0.3511597,-0.3311975
0.05247581,0.10860851
0.024229467,0.017839221
0.013252348,0.014537994
-0.026676293,-0.009539649
-0.014891591,0.011434805
-0.048081025,-0.06333579
-0.054330055,-0.023278113
-0.040772785,-0.03589419
0.03299062,0.03355374
0.17949109,0.09960426
-0.68772143,-0.6126764
0.05984275,0.050762992
-0.020690035,-0.01460968
0.023403613,0.056573503
0.115845576,0.11476621
0.017939253,0.024335299
-0.0063013183,0.008704029
0.0047514965,-0.0022191813
0.013440748,0.013384987
0.06701697,0.084733725
0.05168374,0.0527094
0.0057687573,0.00024142151
-6.541586e-06,0.026399098
0.33425578,0.31341615
-0.6813254,-0.51989305
-0.25480205,-0.2763684
0.29981393,0.23088783
0.4386641,0.35025275
-0.021967238,0.01717247
-0.011628603,-0.033199564
-0.03299169,-0.024717037
-0.02968549,6.4107124e-05
0.011874769,0.036666237
0.001504505,0.012637685
0.0021219852,0.0048370324
-0.28836074,-0.42800376
-0.022260778,0.07326651
-0.3930769,-0.3873135
-0.2573395,-0.30801162
0.0051162965,-0.022426892
0.0035635515,0.003416136
0.16170888,0.23930688
0.35194314,0.38432688
-0.5834603,-0.5769921
-0.33522147,-0.33292827
0.38037363,0.4071413
0.21937694,0.2126399
0.0045419196,-0.025086062
-0.15560238,-0.14622387
-0.026238302,-0.03025715
-0.028325662,-0.026297472
-0.21258587,-0.31706476
-0.55837965,-0.4463458
0.015264099,-0.03324009
0.059527494,0.056226015
0.13495387,0.10341732
0.17579623,0.18694367
0.60568726,0.60179704
-0.112648666,0.0067790374
0.009038702,-0.013599777
0.025791133,0.013786245
0.8528707,0.74233335
0.6799862,0.6885692
-0.08206061,-0.10133492
0.02275359,0.02807714
0.120658726,0.11426936
0.05195892,0.07043316
0.058556594,0.07767967
0.5983316,0.5239095
1.2089316,1.0828506
-0.13906151,-0.07301409
-0.45776695,-0.46203965
-0.1429362,-0.163309
-0.002949239,-0.004540398
0.012713624,0.043837417
0.04486887,0.11553902
-0.74559844,-0.73834985
0.17516047,0.13806061
-0.07397976,-0.0391163
0.08519558,0.027027683
-0.11598529,-0.12113732
-0.4212632,-0.4262218
0.3278595,0.32480395
-0.013081147,-0.007856311
0.020364463,0.021818437
-0.034322,-0.036605913
-0.01274006,0.051527016
0.0374578,0.03385255
-0.0065694265,0.0017627291
0.011774212,-0.009286471
-0.12094845,-0.0945612
0.029494122,0.042512782
-0.028260699,-0.01897351
-0.051527575,-0.10689422
-0.012252658,0.019436248
-0.0075896187,0.005931341
-0.08593975,-0.07098079
0.14388376,0.11890315
-0.078349635,-0.087094665
-0.01221578,0.036652897
-0.0062289485,0.03396739
0.45740986,0.5342977
-0.08198036,-0.045754775
0.07731836,0.08482055
-0.047098886,-0.031883683
-0.050922845,-0.09418395
0.64228046,0.62527347
-0.029862445,-0.021683622
0.041999266,0.100489296
-0.2821683,-0.2567811
0.053380005,0.022294033
-0.049446948,-0.062637374
0.097493306,0.18407038
0.0047467942,0.02388286
-0.022750882,-0.0268793
0.31302637,0.4708259
0.23173502,0.036725126
-0.10747346,-0.119531214
0.026161378,0.03624006
-0.009944858,0.0040925713
-0.013054589,0.023789205
0.0016052676,0.0037057826
-0.040614963,-0.013670828
-0.08920204,-0.13373233
-0.061492972,-0.04289931
-0.005041143,0.012814014
-0.011736897,-0.012947943
-0.009755995,-0.054613337
0.4920694,0.47125152
0.00066192704,0.0067959167
-0.0012237753,0.03505155
-0.03478423,-0.026282143
-0.06834177,-0.031285014
-0.059839457,-0.011316562
0.67664564,0.7174687
-0.02958249,-0.027553411
0.0034621751,0.016891249
0.50615907,0.4137334
0.4275819,0.4018634
0.0062753605,0.23009276
-0.08054374,-0.05861704
0.2897277,0.2723503
-0.147593,-0.13148756
-0.26758158,-0.3030164
0.26642722,0.27472228
0.2710101,0.2111603
-0.24769822,-0.15246806
-0.35777256,-0.34401357
-0.59656835,-0.5256181
0.023798198,0.026518455
0.23175323,0.26563808
-0.20415711,-0.21097454
0.18461025,0.20434351
0.86152107,0.7879057
-0.50936854,-0.6482402
0.05007089,0.03199985
-0.15761808,-0.12345056
-0.09564706,-0.14325222
0.80199456,0.79812706
0.26983607,0.31696534
-0.7891507,-0.6704521
0.24338189,0.25372845
0.009163993,0.032526337
0.1217344,0.15283707
-0.009912055,0.033168934
0.4304764,0.33518082
0.07778934,0.08342645
-0.05971261,-0.066358596
-0.03280914,-0.0041310303
0.022210913,0.0014726936
-0.02759332,-0.020165402
0.08278638,0.039443433
-0.29615694,-0.32298434
-0.019370722,0.041166373
0.24783096,0.2803853
0.49440095,0.5886225
0.4084525,0.39902365
-0.0050564297,0.005049647
-0.0145045165,0.0031229816
0.5169291,0.5516116
0.14063711,0.20042777
0.6838858,0.5275306
0.81055224,0.7417322
0.028870013,-0.0006788981
0.013362869,0.013872225
0.1399197,0.07179621
-0.6934733,-0.61929756
-0.021478772,-0.0033170264
0.006670261,0.024170823
-0.008562492,-0.010650212
0.046676345,0.03749643
0.019683871,0.04912614
-0.10917997,-0.09054439
0.6839093,0.72916436
0.39998406,0.39127892
0.0071642147,0.023420803
-0.019402009,0.00690262
0.90089464,0.85523194
0.1075064,0.115787745
0.08175547,0.1067325
0.0042589987,-0.022805866
0.013282693,-0.045328915
-0.039750457,0.0058328807
-0.14886534,-0.16836634
0.24743214,0.38096845
-0.00051795563,-0.0018858258
0.01575657,0.05108745
-0.05911234,-0.0533228
-0.16222876,-0.14101535
0.03778023,0.039717246
0.14508304,0.19575882
0.025678635,0.007005837
0.036291342,0.044250917
0.21532233,0.32355243
-0.21517015,-0.18094826
6.5743356e-05,-0.022176106
0.0025907839,-0.0049142316
0.7519585,0.7373972
-0.61984736,-0.5109183
-0.5374028,-0.49011344
-0.3774907,-0.3462621
0.106733814,0.10165995
0.10229425,0.10906435
-0.01561208,-0.0018821147
0.0018592818,0.009633724
0.01924558,0.06963974
0.20498824,0.15957569
0.22820684,0.25864497
-0.514105,-0.4988373
-0.018116504,-0.01746128
0.00700606,0.029415429
-0.6977261,-0.61873174
-0.8077967,-0.86112493
-0.12145174,-0.1741213
0.23971468,0.23303185
-0.013492215,-0.09462966
0.36580497,0.35766122
-0.071660295,-0.071018785
-0.0018227298,0.003891699
0.11884569,0.0915287
-0.3892201,-0.3756675
-0.36605006,-0.32459807
-0.8393753,-0.8334528
-0.3510667,-0.28991753
-0.19016822,-0.25057688
-0.077978685,-0.13729776
-0.013161703,-0.041848775
-0.047592998,-0.049968224
-0.024325121,0.0065618213
-0.21054567,-0.17882222
-0.22431898,-0.22868901
0.06357898,0.06193955
-0.17129481,-0.14252575
-0.05649805,-0.10611407
-0.18899074,-0.16795382
0.0007884826,-0.0021638914
0.038159315,0.043144163
0.5872413,0.434703
0.05932254,0.06842895
-0.15548143,-0.20863518
-0.17347082,-0.2387288
0.034406435,0.02898153
0.017868634,0.002630461
0.17835647,0.22953306
0.21490419,0.21013945
0.881186,1.0620042
0.576401,0.60207283
0.12282061,0.100009665
0.036045127,0.040265936
-0.17343207,-0.13412622
1.413915,1.3159127
0.014765047,-0.09804715
-0.38895148,-0.40365767
-0.007286541,0.010775394
0.026204426,0.033113007
-0.0045292424,0.0076235896
0.14357711,0.172465
-0.016359422,-0.01242106
0.007980999,0.012008395
0.034771815,0.014285406
-0.00028971498,0.0065813325
-0.0234356,-0.0065085683
-0.04600267,-0.037904814
0.0067855557,0.020024054
-0.028976927,-0.019985314
-0.46173412,-0.47987872
-0.28506857,-0.3013611
0.028469842,0.044400726
0.023930717,0.027621783
0.29383266,0.32417163
-0.62785655,-0.5819442
-0.040059835,-0.036329854
0.0053295353,0.018890228
0.08642683,0.15083371
0.44007713,0.42824182
0.19105348,0.19012967
0.10602026,0.13872963
0.23389181,0.17853862
0.01556988,-0.19875549
-0.17117137,-0.1937793
-0.08994405,-0.076057926
-0.104274035,-0.053531915
0.111507535,0.15357834
-0.45234936,-0.47460735
-0.83193386,-0.82690996
-0.091636166,-0.048389025
-0.13610625,-0.09710257
0.04428037,0.02949055
-0.26002637,-0.23018944
0.087483495,0.082316
-0.22109616,-0.22053342
-0.005755958,-0.0030005674
-0.0050482345,0.002032388
-0.8548613,-0.8851019
-0.021148618,-0.005575508
0.8675897,0.85921806
-0.84736705,-0.7654586
-0.14775714,-0.13216351
-0.19075936,-0.013577975
-0.030167583,-0.031496666
0.009136202,0.023199327
0.0021564246,0.008400243
0.1378407,0.16181125
0.11791544,0.11049282
0.31907332,0.30310246
-0.35969368,-0.37794822
0.36135694,0.32725492
0.79236084,0.66686445
-0.30773896,-0.32661262
0.0061691743,0.0062647513
0.005457381,-0.002528742
0.4610507,0.41919333
0.5867169,0.58369124
-0.5388262,-0.48795286
-0.54992557,-0.5445652
-0.12495348,-0.104591064
-0.25196797,-0.20798773
-0.06355382,-0.06745115
0.012865448,0.030035418
0.14610963,0.1367473
-0.03898089,-0.0690185
0.22348742,0.30305606
-0.93459857,-1.031367
0.1580091,0.13117735
-0.012291856,-0.07470419
0.8469826,0.8948779
-0.25077027,-0.15353471
0.62243605,0.55877304
0.33205152,0.31971276
0.10178538,0.11707967
-0.17101522,-0.1621081
-0.025195494,-0.032107674
-0.006383921,-0.013454758
0.011256058,-0.0042241765
-0.022242095,-0.015968185
0.36806872,0.33478022
0.1745657,0.24156171
-0.025623258,0.004003074
0.062102795,0.052364327
0.017006435,-0.008184335
-0.025247918,0.0006269291
0.1351762,0.11479114
0.09972778,0.15263298
0.4125444,0.320466
0.0069400603,-0.00890395
-0.093678795,-0.12647024
0.019865645,0.07461188
-0.16454275,-0.1801258
-0.124966905,-0.16857684
-0.016286466,-0.03627705
-0.018425316,5.8859587e-06
0.30357227,0.2912589
-0.15887074,-0.10456546
0.0077636247,-0.0031915484
0.0074866056,0.015569713
-0.06553407,-0.44973385
-0.114858784,-0.06645536
0.03407517,0.022521537
-0.23884124,-0.30804777
0.26119322,0.26426068
-0.86627895,-0.8668533
-0.22280991,-0.24556239
0.14606503,0.13727576
0.08521278,0.10072634
0.15686947,0.1175903
1.2223558,0.9517311
-0.14009883,-0.1740081
0.0876454,0.057533372
-0.12369407,-0.119428486
1.2122782,1.0937945
-0.30045217,-0.27824527
0.052999176,0.18740931
0.025428813,0.087308295
0.126732,0.13544275
0.13281591,0.1204987
-0.019915953,-0.05192765
-0.015198203,-0.002944246
-0.2585923,-0.21662718
-0.5633836,-0.57243854
0.034594156,0.015177107
-0.0023396458,0.028883055
0.06289796,0.48840457
0.30148524,0.5951782
0.01218995,0.016332176
-0.011211501,-0.0048398413
-0.30191046,-0.31926185
0.14196107,0.14350857
-0.053303204,-0.050845236
-0.009155781,-0.006744463
-0.5726162,-0.5709603
-0.4402053,-0.40628976
-0.3335606,-0.3399094
0.015284406,-0.054016523
-0.053597186,-0.04748604
0.06266233,0.07120663
0.015649043,0.029158514
-0.05238025,-0.035606295
0.04994414,0.036120493
-0.118480325,-0.11947696
-0.157614,-0.23508826
0.57564455,0.5020512
0.1665146,0.24020046
0.86618596,0.87628424
-0.015927332,-0.05018624
-0.26140296,-0.24760768
0.7860975,0.78186727
0.7640435,0.80032915
0.010839992,0.016642718
0.00791499,0.022243079
0.05966515,0.060230743
-0.0845003,-0.057781167
-0.027851421,-0.029072223
0.038015697,0.030068003
0.0122838775,0.018788584
0.008543815,0.025272556
0.5111315,0.46086746
1.0150201,0.9499143
0.04711443,0.022335187
0.030654382,0.017478794
-0.013045837,-0.017559903
0.0037452863,0.008636251
-0.37494084,-0.25565273
0.21060577,0.12095368
-0.5904677,-0.59319115
0.07724955,0.07803755
-0.03925565,-0.020000478
0.03168372,0.05286706
-0.08232673,-0.08926551
0.004951182,0.017091691
-0.18282762,-0.23563093
-0.12844944,-0.18083023
0.0010624938,0.025087673
-0.0601554,-0.039921395
0.4210533,0.5618859
-0.11145904,0.0115051195
0.0074579073,-0.009447771
-0.020020304,0.014433645
0.7307298,0.5811002
1.0244298,1.0221307
-0.86012596,-0.889356
-0.058295727,-0.09825973
0.020831138,0.037314504
-0.06785965,-0.07723229
0.055363044,-0.0059879757
0.030011188,0.054047126
0.0283878,0.031551383
0.04850895,0.070699796
0.3970933,0.37634626
0.17020974,0.17166324
0.008404734,0.026579857
-0.048201233,-0.09114533
-0.006948442,-0.015600244
-0.00090221077,-0.009741619
0.008143306,-0.0041800216
0.004472065,0.06070154
-0.034112263,-0.021268288
-0.13334614,-0.11447927
-0.4353361,-0.39330995
0.23957781,0.2674964
-0.015088052,-0.017723944
-0.01130277,-0.025351979
0.0308366,0.0068206647
0.112700276,0.10567917
-0.009581458,-0.018985122
0.050484885,0.06297628
-0.0060817488,0.024558295
0.029289044,0.048304074
0.1302897,0.062252395
-0.05810006,-0.062037785
0.032406025,0.0038072653
0.030324671,0.01949839
-0.16660814,-0.18246779
0.328886,0.28456548
-0.020567277,-0.01550325
0.06645953,0.051671874
-0.16251512,-0.1452027
0.11660403,0.13478436
-0.43760768,-0.45086485
0.17764238,0.17021568
0.17153302,0.17138276
0.07487807,0.08008399
0.4252333,0.28854614
0.6893251,0.6901661
0.24469921,0.29401624
0.39547536,0.90865386
0.06697652,0.0631516
-0.0055965963,0.002510395
0.84900796,0.64729923
-0.2457285,-0.23960584
0.17911765,0.12462255
0.25900742,0.26874542
-0.034961235,-0.030690301
0.009503551,0.0133706
-0.012593068,0.031750124
0.037041314,0.018058836
-0.08363051,-0.06855923
0.043889422,0.023937542
0.08940993,0.074224584
0.040220376,0.06843309
0.30840632,0.2948004
-0.78577656,-0.65290445
0.028424397,0.0011506436
-0.00955913,-0.0026331544
0.15361117,0.08141959
0.1633575,0.27932385
-0.05937911,-0.1222934
0.35429692,0.3986416
-0.09173943,-0.13989583
0.6889987,0.66418934
-0.018443184,0.036891937
-0.24259959,-0.18794414
-0.00092506595,0.0027030255
-0.038817327,-0.0120085105
0.30355605,0.3684452
0.51901764,0.4647055
-0.70667267,-0.7445495
-0.45495853,-0.36148918
-0.0064971726,-0.0267826
0.08416694,0.05569367
-0.019664947,-0.0318143
0.10091227,0.09550662
-0.00083422463,0.025786288
-0.13990247,-0.100506485
0.024563193,0.028608726
-0.12238113,-0.0887065
0.06738446,0.048026703
-0.046607666,-0.010227339
-0.041081123,-0.05668835
0.02496301,0.0446136
0.010210486,0.041387316
-0.09399026,-0.08601959
-0.20959401,-0.2667427
0.4564895,0.51655215
-0.011765384,-0.031527556
-0.022721604,-0.0028943159
0.19703609,0.19623144
-0.13044167,-0.12952162
0.17808497,0.145579
0.015431393,0.052066278
-0.0041036354,-0.034925193
-0.019111477,-0.015721302
1.5515227,1.2756776
0.8497795,0.8272059
0.060072016,0.081967145
0.013954464,-0.00975401
0.41822153,0.43143472
0.24321972,0.19794735
0.040332794,0.064409755
-0.2117371,-0.15178254
-0.40341622,-0.34021685
0.30449262,0.30936483
-0.09902112,-0.14983466
0.3831709,0.35939392
0.68745095,0.6859981
-0.5693,-0.51759017
0.13505721,0.13681573
0.22014391,0.2629963
-0.37733737,-0.38304895
0.025136998,0.047293536
1.3784313,1.0735283
-0.09291338,-0.10421811
-0.36105216,-0.42066735
-0.77764606,-0.7684263
0.04886166,0.071519785
0.009955128,0.05493717
0.0055286353,-0.0035160817
-0.23702922,-0.2399526
0.008382439,-0.0117514
0.055676177,0.06651816
0.6611068,0.66653585
-0.3455187,-0.33720565
-0.42052853,-0.44099152
0.17219794,0.21945849
-0.28483683,-0.30849686
-0.19375594,-0.15779454
0.082430005,0.12459421
-0.046424262,-0.01954244
-0.058537558,-0.04419123
0.031848494,0.009188451
-0.1656226,-0.18221441
-0.06420587,-0.02884382
0.026505,0.035154935
0.053085558,0.05881725
-0.002091316,0.0021273661
-0.0011459467,-0.00055141
-0.28628302,-0.25741214
0.22485551,0.2400577
-0.010402899,0.010331757
0.021820638,0.011450246
-0.0035565956,-0.027575547
-0.004681917,0.03863145
-0.03181741,-0.06194282
-0.03336757,-0.03850154
-0.035487253,-0.04765905
0.031579364,0.042131193
-0.037233353,-0.063547015
-0.03250099,0.012448367
0.014706734,0.005725713
0.007823901,0.018795796
0.08644013,0.0521965
0.7152149,0.7557776
-0.03414683,-0.037518576
-0.07260558,-0.034622766
0.057487376,0.02774483
-0.15390101,-0.11939202
0.032159157,0.087275624
0.15268767,0.12088961
-0.016883692,-0.011393882
0.091887146,0.12323258
-0.077739775,-0.0081716925
0.53684294,0.7748649
-0.037540704,-0.06635481
-0.051634982,-0.06086661
0.12264535,0.06531261
-0.55063605,-0.48346224
0.019031633,0.024503145
-0.05141492,-0.046810098
0.05000411,0.06885346
-0.038673073,-0.01497053
0.30306077,0.4037189
-0.23185769,-0.15493985
0.08922097,0.068924226
-0.041179914,-0.040355183
-0.049986407,-0.049244925
-0.013132909,-0.024037763
0.015573582,-0.0147630265
-0.007721572,0.0024001412
-0.09208113,-0.08106945
0.2510366,0.2510489
-0.06657577,-0.060234085
0.12758952,0.137134
0.19818911,0.10788579
0.46764225,0.4724847
-0.1189648,-0.17732024
0.1067027,0.10241683
-0.17402768,-0.33701304
0.05108069,-0.12578484
-0.17352778,-0.2391929
0.33969772,0.205392
-0.15214023,-0.16470417
-0.027475208,-0.047872804
-0.042209398,0.0008832868
-0.12023011,-0.08350766
0.8093393,0.9129764
0.8783353,0.9611443
0.0019159568,0.0073425197
-0.009975682,0.010117818
-0.5227254,-0.5075268
-0.8422258,-0.78711605
0.40684718,0.35751516
-0.11716528,-0.105874225
1.3212789,1.7427431
0.028984766,0.06606177
-0.1101161,-0.08152031
0.019071417,0.020962238
0.084978014,0.06868086
-0.006931209,0.01107987
0.073621154,0.10341142
-0.027104333,-0.030015536
-0.52910024,-0.48499957
0.82871974,0.81447095
0.43796587,0.33676088
-0.76298,-0.7366292
0.29731205,0.23725344
-0.204726,-0.18453032
-0.0026108029,0.036871042
0.021899652,0.026280798
0.7138214,0.6593329
-0.43218786,-0.43913686
0.15376413,0.1361086
0.014167157,-0.00026337057
-1.3617457,-1.3782927
-0.9265995,-1.0142446
-0.24993455,-0.38592455
0.72521985,0.7406403
-0.02444755,-0.0372991
0.021102363,0.017846532
-0.20956084,-0.1707733
0.08317621,0.20882306
-0.019570805,0.068124354
0.06767777,0.06662019
0.016751256,0.02738411
0.018632159,0.051937193
0.5341534,0.6558335
-0.012416372,-0.14680627
-0.014983809,-0.048760176
0.018598882,0.05485614
-0.8256712,-0.7305593
-0.6942757,-0.5187098
-0.5388329,-0.75662494
0.335119,0.34418204
-0.53262186,-0.4640997
0.82272553,0.7932087
0.36899048,0.28707552
-0.46494278,-0.3818326
0.045319714,0.0225276
0.020272184,0.0011345632
-0.025229156,-0.00068508834
0.0048282016,0.020651713
0.0021457812,0.0069675418
-0.17430289,-0.14415361
-0.03178261,-0.011913713
0.02493856,0.02140237
0.01185374,0.016015291
0.018661035,0.021131448
0.0097482,0.004463577
-0.001160312,0.013472505
-0.561655,-0.5840889
0.019103853,0.0050153956
-0.10437385,-0.22027658
0.6042718,0.5696904
1.0963535,1.0153908
-1.2712688,-1.1470642
0.25354362,0.22186321
0.013397764,0.08960063
-0.03688069,-0.01408142
0.07459641,0.088680565
0.002129254,0.0025293618
0.006611161,0.0048395097
0.24307573,0.24834824
-0.09605987,-0.1280945
0.052042045,0.04673167
-0.030642025,-0.019043643
0.7276025,0.67012686
-0.31538457,-0.32332805
-0.06934421,-0.09161591
-0.16657498,-0.123776175
0.34894136,0.33538806
-1.1111609,-1.0782291
-0.008414158,0.008132815
0.17879161,0.18203457
-0.04577147,-0.015207368
-0.02444148,-0.04116271
-0.048422016,-0.049176555
0.02044041,0.05107377
-0.007408685,-0.006692793
-0.2772225,-0.32706863
-0.003522126,0.012937675
0.012948064,0.020464167
-0.016213633,-0.010534516
-0.01025191,0.009956531
-0.18077365,-0.18589033
0.008565962,0.016348395
0.07119503,0.08019462
-0.18771276,-0.19249436
-0.004006596,-0.004197347
0.0003898837,0.015706263
-0.3776199,-0.35111973
-0.07661455,-0.07665911
-0.09100835,-0.10648431
0.06770912,0.072496325
-0.06412241,-0.052582223
-0.01726036,0.0020094924
0.25162363,0.23207839
0.081406415,0.12706423
-0.1504095,-0.17672448
-0.028045237,-0.008076727
-0.018601272,-0.045744088
0.108998075,0.090483606
-0.033223163,-0.021167466
-0.071861595,-0.051236674
0.15696849,0.15613046
-0.054549683,0.043387406
-0.02457008,-0.039705776
-0.021125127,0.0019276701
-0.021143628,-0.03896533
0.05270622,0.052803118
-0.37250406,-0.40511024
-0.45475352,-0.44061685
0.064722,0.1014943
-0.026121024,-0.031982776
0.26426047,0.32669523
-0.35672206,-0.47772375
-0.24366805,-0.26409245
-0.18293163,-0.13499868
0.011656396,0.035843413
0.045213412,0.041308668
-0.23754588,-0.23261645
-0.181188,-0.18744552
-0.24915627,-0.2634156
0.21764636,0.17547184
-0.0063291765,-0.017907646
0.27182728,0.30689034
-0.13981798,-0.06929994
0.2963849,0.26834744
0.0004176161,0.00112845
0.10933791,0.104017414
0.011294829,-0.008673176
0.20654571,0.22567624
-0.2373955,-0.20690167
0.09474753,0.12723877
-0.0668356,-0.06677666
-0.015320892,0.0074801855
-1.056009,-1.2501286
-0.018161958,0.0018190145
0.45350462,0.44260666
0.18403858,0.18007997
-0.22934213,-0.24735802
-0.12980367,-0.114020884
-0.38254845,-0.5003346
-0.80477875,-0.73668206
-0.1643396,-0.15511753
0.14446393,0.14718975
-0.017233908,-0.09580711
0.7347242,0.74074197
-0.20578533,-0.18851094
0.12389912,0.122081175
0.008525176,0.0063866843
0.018470153,0.040212344
0.7031624,0.5517633
1.0518757,0.9442371
0.30534786,0.26366544
-0.045124013,-0.03257657
0.00048888143,0.009530067
-0.008592539,0.004887238
-0.009370439,-0.00338915
0.008473651,0.020901512
0.027200311,0.018941766
0.047107294,0.06494549
-0.33279556,-0.23716113
0.6885507,0.62276965
-0.9371347,-0.93635637
0.29984158,0.28298786
-0.15885636,-0.17020902
-0.14804338,-0.1268171
0.6582933,0.6107299
-0.22784859,-0.17037019
0.03918332,0.003049707
-0.114189774,-0.11704397
0.8973144,0.9430266
-0.65787804,-0.6229387
-0.044057164,-0.027975049
-0.23979679,-0.20448387
0.17202485,0.13748305
0.44628954,0.5642756
0.016835956,0.012607738
-0.81584895,-0.8832097
-0.3470034,-0.27925846
-0.2823965,-0.20322132
-0.008678936,-0.0312858
-0.03649758,-0.06927806
0.0025810134,0.01729293
-0.023519535,-0.017406512
0.10525815,0.037810802
0.77299225,0.7321875
0.1224013,0.14700119
0.11255321,0.14377461
-0.7495166,-0.70454645
-0.61352336,-0.54754066
0.068952434,0.11348571
0.25397462,0.2984993
0.033763893,0.039922535
0.011790056,0.027256511
0.15330234,0.13116318
0.020627018,0.05145369
-1.0480187,-1.0165365
-0.3931865,-0.37959975
0.14964013,0.16916049
0.18137719,0.19658142
1.0929716,0.9586015
1.0745242,0.92557263
0.1583946,0.1084635
-0.095069155,-0.08826588
-0.18152796,-0.081225045
0.024276808,-0.044518657
0.7882346,0.8233569
0.8635948,0.847278
-0.004726627,-0.016880944
0.0030715112,-0.009167135
0.05049768,0.067492545
-0.81978226,-0.7340587
0.18277082,0.16906346
-0.38257107,-0.3251127
0.49147898,0.5868298
0.2898654,0.3491263
-0.5556634,-0.4302451
0.26634896,0.207647
-0.03562659,-0.035803422
0.07957858,0.07405115
0.06705211,0.057592995
-0.14464992,-0.09958857
-0.3731102,-0.33841023
0.76771426,0.73007244
-0.02283811,0.017498733
-0.10655004,-0.12595847
-0.10524163,-0.068200976
0.036437407,0.040105183
-1.138031,-1.141061
-0.2127575,-0.32645702
-0.031426184,-0.05761846
0.04917825,0.03665681
0.23721328,0.29441646
-0.24590018,-0.12277837
-0.04687186,-0.13409379
-0.14563915,-0.3794315
-0.5756339,-0.40807715
0.09919761,0.07797846
0.6915746,0.71085024
-0.89309907,-0.8744601
-0.47937202,-0.5655471
-0.8377055,-0.53546274
-0.01381339,-0.024489662
-0.04709824,-0.043241445
-0.12143524,-0.091972694
-0.05793771,-0.034137428
-0.13446304,-0.02550651
0.4874503,0.44723836
0.053264678,0.057703927
-0.12079385,-0.09267666
0.13660024,0.1602309
0.15311554,0.18246049
0.03318065,0.015971182
0.012201824,0.01335055
0.7306812,0.66502476
-0.61364824,-0.5957308
-0.33000088,-0.24654151
0.10016403,0.07238933
0.007636753,0.011928902
0.0073476424,0.0005489662
0.60577303,0.63724214
-0.98277944,-1.035647
-0.0075122137,-0.007025264
0.09743962,0.069525905
0.13997558,0.12880848
0.14107263,0.1371691
0.19702026,0.1600998
-0.28213844,-0.23257275
-0.83953536,-1.0851816
-0.3680663,-0.4768082
0.058048025,0.07908448
-0.004494528,0.0056413226
-0.3338259,-0.082062885
0.23178238,0.24679276
0.10466389,0.028535217
-0.38461465,-0.4598755
0.013281519,0.023399461
0.008122201,0.036466904
-0.014092075,0.0072272695
0.03755288,0.013165377
0.24416935,0.18963519
0.81012315,0.654024
0.17875871,0.29796964
0.38876808,0.4761183
-0.14885026,-0.11946324
0.04244207,0.052173816
-0.4861328,-0.50557303
-1.041357,-0.95376074
0.067401186,0.011123249
-0.008681082,0.008222882
-0.3006336,-0.27056643
-0.30506048,-0.26127267
-0.1259257,-0.10561874
0.3038829,0.35585183
0.15783128,0.18976656
-0.57196695,-0.6826327
0.3909814,0.4010795
0.22902241,0.1862111
0.0049731056,0.020988064
0.021687094,0.05486129
-0.021627907,-0.010652034
0.006756447,0.013258658
0.0067578517,0.0052568386
0.0050400333,0.033023972
0.6932383,0.70456123
0.011124202,0.0035033748
0.00082369917,0.021163642
0.006759813,0.02583313
-0.08737527,-0.038623177
0.47542685,0.4665118
-0.21699178,-0.14320678
-0.20391542,-0.18370618
-0.0028272923,-0.022073332
0.15775187,0.14268424
-0.08215388,-0.09300945
-0.2595506,-0.21774732
-0.01689732,-0.050962992
1.0639956,1.0607048
-0.00071341184,-0.00039010588
0.0005233066,0.009563331
-1.0642909,-1.0543302
-0.67349255,-0.57721907
0.96843135,0.9174511
0.19809905,0.21506256
-0.13536996,-0.12768182
-0.1237898,-0.085626066
-0.47278428,-0.46083364
-0.25909108,-0.226741
0.00485926,0.21434171
-0.6049003,-0.5536026
0.06242232,0.026374413
0.0052142013,0.02602641
0.675602,0.59751296
-0.268807,-0.25452057
0.0062647443,0.0030948215
-0.0073891743,-0.007250935
-0.47730428,-0.4014432
0.14635035,0.15388146
-0.35914102,-0.32243696
0.0935378,0.119956575
0.29629132,0.33144546
-0.038935907,0.0016739964
-0.4258403,-0.3704455
0.6495966,0.5893177
-0.16892233,-0.16217178
0.3320276,0.31816822
0.41195184,0.5112995
0.73816645,0.8562527
-0.015163429,-0.010945638
-0.04655229,-0.026998546
0.76309294,0.71170104
-0.1644899,-0.20212437
-0.15580279,-0.1495984
0.05201752,0.016021267
1.8612514,1.549494
0.16025844,0.101497196
0.31276083,0.34261036
-0.3396888,-0.3262192
0.13301957,0.1308444
-0.061424352,-0.06301531
0.3373808,0.25960022
-0.78702915,-0.75386065
-0.07200478,-0.061728843
0.050172318,0.03364367
-0.021158583,-0.046056937
-0.024983533,-0.034887694
0.033431042,0.043253303
-0.12371459,-0.10514897
-0.048723944,-0.06354203
0.34111884,0.16055542
0.46341962,0.41998792
-0.8788106,-1.1723365
-0.02294635,-0.08277878
0.07254573,0.04960604
-0.20936263,-0.242541
-0.24154648,-0.19301823
-0.09265907,-0.111463904
0.10329889,0.10618595
-0.9912199,-0.73729783
-0.20844138,0.0014495403
-0.010197567,0.005480407
0.02449042,0.0025514662
0.036995802,0.008066197
0.16085756,0.15589766
0.029634528,0.031246156
0.10814209,0.12146684
-0.2771671,-0.47236645
0.7209805,1.126575
-0.8716254,-0.83929056
-0.122207075,-0.16994764
0.43875855,0.39841056
0.25514755,0.16996384
-1.316476,-1.1467911
0.6206869,0.55175656
-0.16668585,-0.15812254
-0.52506596,-0.45481706
0.15601332,0.09564513
-0.06446004,-0.013735063


==> plots/force_xz_validation_dense.csv <==
Target,Predicted
0.3073832,0.44793916
-0.77735484,-0.918412
-0.19538134,-0.26817906
-0.03415343,-0.41273135
-0.46652448,0.016252816
-0.586922,-0.576901
-0.020202437,-0.03325367
-0.0009188429,-0.0009835958
-0.2411167,-0.32808745
0.3678796,0.2863879
-0.08496418,-0.08240795
0.02162752,0.028394848
0.07727651,0.116717696
0.11679128,0.19465712
0.1583408,0.1991936
-0.24680263,-0.23319596
-0.2784929,-0.27813822
-0.24405262,-0.19462556
0.10851483,0.10805285
0.046873145,0.107013404
-0.16932236,-0.14960194
-0.18084507,-0.16647348
0.0068568103,-0.0057481527
-0.0070579723,-0.015713185
-0.10693613,-0.02071929
-0.25268227,-0.28389087
-0.70464283,-0.61539227
-0.3775621,-0.31672436
0.09077072,0.041654825
-0.037156247,-0.05864778
-0.71953803,-0.73708427
-0.055785164,0.052781075
-0.0014107996,0.012076139
0.053835817,0.06146139
0.5367539,0.51246476
0.4579086,0.50404596
-0.40594688,-0.4789356
1.5832568,0.6232543
0.28575796,0.26094282
0.035292156,0.028253675
0.06297444,0.03956878
0.0942447,0.07608497
-0.5270742,-0.51797366
0.48498607,0.23497081
0.08949661,0.000700295
-0.17104419,-0.2352153
0.16844724,0.20841241
-0.29937306,-0.2415672
0.24865478,0.13797712
-1.0602616,-0.7290739
-1.0871599,-1.2557995
-1.0162235,-0.8218366
-0.09779207,0.10321316
-0.113906994,-0.05947113
0.040091813,0.028625846
0.03678487,0.008202851
0.035236973,-0.07665336
-0.014615198,0.016864061
0.0067578517,0.021021366
0.0050400333,0.02161625
-1.079855,-1.0012298
-0.06405185,-0.12372729
0.6542243,0.52859366
0.4304393,0.32597327
-0.0036821887,-0.02388382
0.011092844,0.0040982664
0.23006868,0.268551
-0.027386125,-0.034162164
-0.40992343,-0.5238919
0.33471897,0.24257044
0.47946596,0.55465627
0.4166224,0.34581167
-0.3305061,-0.20753145
-0.037904333,0.006004244
-0.16892233,0.058348656
0.3320276,0.3777089
-0.5596975,-0.41685373
-0.4214934,-0.56077945
0.0047514965,-0.0078053474
0.013440748,0.022184342
0.03461416,0.01879108
-0.04007933,-0.05673659
-0.14110792,-0.19544566
-0.037652798,0.08793312
-0.5134975,-0.5139877
0.0980237,-0.09537837
0.4606545,0.4273398
-0.6954149,-0.31382132
0.073245935,0.062197447
0.008243436,0.0051428974
0.013022362,0.029757261
0.00042009391,0.012396723
0.26854485,0.29337108
-0.21899812,-0.257101
-0.006066499,-0.0056339502
-0.015476173,0.0059117973
-0.17061323,0.087641895
0.16071704,0.09494692
-0.017233908,0.15547621
0.7347242,0.5163088
-0.36497408,-0.26598108
1.1011118,1.0264407
-0.29789266,-0.3449493
1.0582032,0.9459549
-0.026168294,-0.0057427883
0.033405967,0.017723918
0.10605309,0.09784726
-0.1062914,-0.14562947
0.7049531,0.72014487
0.046543732,0.10894573
1.5515227,1.0062553
0.8497795,0.83450055
-0.0029998869,-0.0041769743
-0.017437115,-0.015948534
-0.23030311,-0.21829891
-0.042594433,-0.04180646
-0.5296267,-0.611074
0.10485618,0.15877852
-0.26263177,-0.2621603
-0.5152099,-0.3865893
0.13945168,0.16204393
0.27282974,0.33814466
0.0893819,0.0025931597
-0.07537257,-0.050997615
-0.0018813612,0.0040940046
0.0085506905,0.018584847
0.0020802163,-0.00011372566
0.0056657745,0.034997404
0.02791395,0.08611143
0.23641714,-0.21564505
-0.062056057,-0.04365349
0.034927834,0.024425924
1.022355,0.9964515
0.75769734,0.92555445
-0.012667098,-0.004402995
-0.043256782,-0.009361565
0.773948,0.6062304
-0.031858478,-0.038749605
0.05354646,-0.0018187761
-0.15479477,-0.1371369
-0.107073046,-0.114851
-0.020653069,-0.018690884
0.165647,0.11979753
-0.059512973,0.092650086
0.5326801,0.49671048
0.0044493563,0.028074324
0.28656068,0.32008222
-0.28276083,-0.3003382
-0.10919172,0.14148027
-0.31511295,-0.2143332
-0.10375711,-0.063278675
0.22198683,0.2416433
-0.31395975,-0.105174765
0.463918,0.2740803
-0.08201198,-0.08347225
-0.059304804,-0.08219397
-0.01195928,-0.03286457
-0.009504387,-0.02827695
-0.01008097,-0.0030298233
0.029301107,0.014443934
-0.056009553,-0.080305934
0.039719123,0.20644972
0.25660342,0.24846548
0.6039719,0.5446021
0.25933254,0.10774404
-0.45275742,-0.71206915
-0.045654856,-0.09089507
0.50569654,0.5228257
0.75573826,0.81668556
-0.8379763,-0.6112818
-0.18648931,-0.14409542
-0.50956595,-0.51458496
-0.13339584,-0.27727365
-0.3461703,-0.1515232
-0.09640692,-0.09285593
0.08392009,0.12056625
-0.16593972,-0.07986808
-0.4016357,-0.2587462
0.016952116,-0.069515705
-0.0032991343,0.065318555
-0.16994846,-0.082081795
-0.40915212,-0.42399824
-0.26698777,-0.11906862
-0.81807494,-0.8727106
-0.23815723,-0.17390263
0.14247173,0.12954736
1.4256629,0.7395569
-0.111869186,0.1275939
-0.864887,-0.71164274
0.631955,0.68706816
0.03953323,-0.32599413
0.031086106,0.09569362
-0.0005355255,-0.017282724
0.0033047898,0.010548383
0.1217344,0.11949825
-0.009912055,0.020329416
-0.023726659,0.0001975298
-0.012192257,0.014740586
0.06561555,0.0018622875
-0.08120735,-0.09053576
-0.19516823,-0.16574466
-0.25997043,-0.19488382
0.00077907817,-0.0072437525
0.021187749,0.044902682
-0.012803445,-0.0071314573
0.023091454,0.011659324
0.9856919,0.99323595
0.35207346,0.20237082
-0.41703513,-0.46835566
-0.40809482,-0.03752412
-1.0018395,-0.915723
-0.9013733,-0.43885165
-0.023816306,-0.010426879
-0.0006133558,0.00047305226
0.14767897,0.12360954
-0.18333474,-0.14875397
-0.004347802,0.0073171854
-0.018561482,0.0027405024
-0.06743164,-0.060902596
-0.07128136,-0.044607818
-0.49387962,-0.07373047
-0.14510673,-0.24556047
-0.028599147,-0.038668275
0.0056069703,0.004348576
1.5123916,1.3996224
0.21719836,0.287739
0.049868558,0.00083065033
0.055818312,0.023145974
-0.006139561,0.012530923
-0.007445101,-0.012960017
-0.0069298856,-0.044069648
0.057936326,0.038653195
-0.045912705,-0.044648767
0.3814239,0.35511082
-0.070298925,0.08107692
-0.08159126,0.17408802
0.409046,0.68751776
0.045025572,0.23081848
0.05701309,-0.053079486
0.15568888,0.18694955
-0.122992225,-0.1175046
-0.09189369,-0.08647859
-0.05971261,-0.052508354
-0.03280914,0.01906228
0.33296108,0.40541863
-0.019650823,0.11723882
0.4482383,0.41816705
0.12801906,0.16251613
-0.024236564,-0.0038337708
-0.009677775,-0.0050498843
-0.6551526,-0.63478196
-0.038515467,-0.22795907
0.006145591,-0.031114697
-0.0015522484,0.011209726
-0.03417127,-0.062390804
0.083522275,0.11768252
0.24860573,0.2620628
-0.25073916,-0.23365441
0.15227786,0.13098848
-0.044745587,-0.04138571
-0.011360797,0.19111156
-0.5873844,-0.7179888
-0.0045343824,-0.0909909
0.10466309,0.10892388
0.027585093,0.017059088
-0.04055036,-0.014471978
-0.04861314,-0.026601315
-0.094108015,-0.07538289
-0.05067083,-0.14984667
-0.1324144,-0.024219722
0.19429278,0.07663953
0.041521907,-0.03723684
0.40739936,0.32443088
-0.20193464,-0.17863542
0.13310197,0.06762719
-0.052620128,-0.038786292
-0.028637353,-0.046328306
-0.0993008,-0.07696
0.2628423,0.14877582
0.13143674,0.11927864
-0.099142015,-0.20236838
-0.080448724,-0.16650721
0.18965645,0.20935392
-0.06487494,0.013748646
0.353208,0.2562387
-0.04936495,-0.04474634
-0.013123464,-0.008955717
-0.060600072,-0.045663744
0.017655825,-0.009683967
-0.01782481,-0.019693702
0.7936686,0.755463
-0.040450554,-0.061011784
0.02231323,-0.00066405535
-0.16435921,-0.01867032
0.05852769,0.07178038
-0.039825432,0.019349575
0.16305871,0.24183863
-0.07819958,0.13336009
0.11345756,0.11108971
-0.018297166,0.04573661
-0.53530943,-0.3203382
-0.094250515,0.041802384
0.05289501,0.019985199
0.122502275,0.014272809
-0.2342515,-0.22901571
-0.056551665,-0.08536604
0.020538498,0.02347219
0.033644386,0.033991963
0.0061502466,0.0075376034
0.00454227,-0.025696099
0.7417171,0.93404067
0.8648163,0.44400448
-0.011324685,-0.015719652
-0.032127827,-0.01828292
0.25442713,0.08484495
-0.09891064,-0.11908862
-0.22562657,-0.45726356
-0.082936056,-0.29153988
0.22988394,0.034022063
-1.1401051,-1.1935105
0.09827165,0.17123139
-0.18478611,-0.1320436
0.0029592528,-0.01821661
0.0076282457,0.004845381
0.081390366,0.10262215
-0.0003392897,0.04205355
0.037738845,0.0490762
0.022428626,0.006543964
0.40795642,0.39218956
0.04779595,0.03182119
0.7627785,0.6927998
0.09697618,0.16619723
-0.05647354,-0.006010413
-0.06558541,-0.042644054
0.24248917,0.2828995
-0.2795798,-0.25988787
-0.31356478,-0.28629708
0.255831,0.17633212
0.22023511,0.2109592
-0.0050576995,0.025442123
-0.0018616099,0.009414077
-0.0052006603,-0.0024652183
0.043247804,-0.0018507242
0.083337404,0.03910643
0.040532153,-0.00783515
-0.0017143083,0.025795698
-0.6143234,-0.6286188
-0.46394947,-0.37544113
0.002716237,-0.08653283
-0.040042978,0.01707375
0.013286058,-0.0077682734
0.00992661,0.039210707
-0.37966034,-0.13941884
-0.9321109,-0.7127374
-0.69095093,-0.73147357
0.36506408,0.50896794
0.048595965,0.0128490925
0.00035126525,-0.05073583
-0.019601606,-0.015220404
0.01843373,0.044023097
0.023740908,-0.020560145
-0.005993157,0.013907373
0.005389623,0.002149105
0.012781028,0.017971694
0.32022077,0.31951982
0.37918407,0.35137093
-0.052934434,-0.099885166
-0.13466734,-0.14480901
0.0617762,0.052265882
0.035329882,-0.012836337
0.013904342,-0.15043604
0.30751893,0.25572658
0.006974766,0.0139552355
-0.0023359002,-0.0023444593
0.21315369,0.077258945
0.39858884,0.37894022
-0.0001466418,-0.015082598
-0.004779985,0.004799962
0.46382946,0.41627413
0.4723696,0.5040466
0.028292261,0.01583922
-0.012411395,-0.03275147
-0.000889738,-0.010468125
0.0061695958,-0.00336352
-0.7883722,-0.7438874
0.71193177,0.67732525
0.3642128,0.3008625
0.37019175,0.4079203
-0.04170601,-0.023266315
-0.009959485,-0.045268595
0.16164123,0.23756182
-0.35057226,-0.43867213
-0.103624,-0.10593915
0.21533594,0.2219547
-0.3610888,-0.40052655
-0.31242776,-0.28847784
-0.0050248536,0.011397362
-0.022713587,-0.014215708
0.015496358,0.012475371
0.017668149,0.0031771362
0.7263168,0.74597186
-0.38434076,-0.547685
-0.21620902,-0.25585914
0.01406478,0.021145403
0.92559767,0.58410656
-0.3167811,-0.3086564
-0.04153306,-0.042979956
-0.03397758,0.017685056
-0.33856264,-0.37405074
0.68167347,0.56222546
0.12112284,0.044672012
0.110441715,0.07074273
0.002698035,0.20046578
0.37390795,0.44112504
-0.23503605,-0.074016124
0.0061001116,-0.10257682
0.16499576,0.13241303
-0.14608078,-0.10214993
-0.67747706,-0.52020764
-0.27747557,-0.17799556
-0.17046273,-0.08932531
-0.37405545,-0.3055826
-0.006446001,0.0030333996
0.011560855,-0.008211553
-0.1513053,-0.018986732
0.12331872,0.22901562
0.0031291554,0.004663229
-0.18742476,-0.12210119
-0.19222963,-0.16281152
-0.7555504,-0.69447124
-0.08808411,-0.1526128
0.15381695,0.1293574
0.08641592,0.14981318
-0.04474627,-0.07402754
-0.13520038,-0.18538451
-0.09293447,-0.06678462
-0.011281932,-0.010794878
-0.009489678,-0.010955691
-0.008757436,-0.2523874
0.013562866,-0.046537608
-0.22546354,-0.27051836
-0.70058,-1.0213655
0.12878864,0.15302181
-0.005072117,-0.030388355
0.11201276,0.08247948
0.059749156,0.041990966
-0.363782,-0.25669843
0.6870338,0.6057927
0.2886345,0.60997164
0.39779168,0.31770325
0.4206148,0.41685182
0.6828935,0.6139198
0.008201792,-0.012507439
0.0007523028,-0.0034832656
-0.33494177,-0.43895155
0.8036388,0.7088815
0.0032168906,-0.003411293
0.014353907,0.017668456
-1.4254918,-0.89062
0.35691684,0.1865786
-0.012725442,-0.0041983128
0.004176069,0.0017019212
-0.031629052,-0.019916773
-0.0018364138,-0.016574025
-0.14918026,-0.09274149
0.057083074,0.06978041
-0.16861577,-0.14551902
0.09251465,0.055574298
0.0038971375,-0.031558156
-0.0063991155,-0.021857917
-0.027269956,0.07262242
-0.22584826,-0.09924725
0.05700565,0.00224936
0.13194518,0.06903809
-0.02991274,-0.030049324
0.02556013,-0.001167655
0.09429455,0.13406324
0.77437687,0.5911572
-0.4740079,-0.39391243
0.18252335,0.18472123
0.029819805,0.037976027
0.014177127,0.060601234
0.20137617,0.36255425
0.71831954,0.92209804
-0.22699812,-0.23150969
-0.14560796,-0.12751895
-0.58682853,-0.6615729
-0.26768935,-0.0043206513
-0.095059454,-0.04108274
0.2931589,0.15113533
1.1696324,1.203703
-0.1659204,0.18546653
0.68841124,0.3415888
0.50100684,0.64525723
0.10736866,-0.06584251
0.12684615,0.23595041
-0.43510377,-0.53550285
0.27729052,0.48844126
-0.5310096,-0.3287077
0.5519205,0.42749766
0.17880693,0.25169456
0.24917647,0.06976041
0.6075939,0.70490885
0.839386,0.69134605
0.010923052,0.026013732
0.017358257,0.0066009164
-0.007011283,-0.016203523
-0.06805906,-0.07363969
0.26897708,0.27815378
-0.43754196,-0.3986744
-0.75897396,-0.79386735
-0.708625,-0.45318538
0.21635947,0.3339296
-0.25562862,-0.13174829
-0.7803155,-0.6899721
0.4113688,0.48155212
0.011656396,0.023336649
0.045213412,0.01730305
0.00017820361,0.069871426
0.06044699,0.05566418
0.2060261,0.0692693
-0.03786447,-0.05722195
0.024993706,0.020151317
-0.08893773,-0.11386657
0.7109108,0.70280623
-0.118555315,-0.13886696
0.061026588,0.042342424
0.033558045,0.0043703914
-1.4484935,-1.3921729
-0.62562823,-0.5102534
0.02809605,0.08212936
-0.004150784,0.019467235
0.018120913,-0.012139082
0.028029237,0.02349788
0.0036901706,-0.059001684
-0.09192666,0.00501436
-0.58441204,-0.75245696
-0.2250858,-0.080717385
-0.10952656,-0.1483717
-0.047045577,-0.032002866
0.16132593,0.19006717
0.0074430336,-0.0037727356
-0.039565828,-0.062231064
-0.14156738,-0.11613101
0.008313611,0.008235097
-0.10972279,-0.07017434
0.09619264,0.0023533106
-0.2349528,-0.26953608
0.042569883,0.016269445
0.0030295146,0.0008831322
-0.03868571,-0.024235904
-0.32156193,-0.21277785
0.25162363,0.34201768
0.081406415,0.110042095
-0.22867611,-0.17731655
0.18647502,0.13749632
1.0664898,1.1587906
-0.68408567,-0.67837906
0.197705,0.37805066
0.9114934,0.9157731
-0.23754588,-0.32304412
-0.181188,-0.29467815
0.0014675381,0.028926373
-0.047435213,-0.07971424
0.15520987,0.11624771
-0.039488524,-0.08609915
-0.1459849,-0.18737835
0.0021016235,-0.075844854
0.14635806,0.099628076
0.09467458,0.09519477
0.04965671,-0.1229924
-0.33645225,-0.3961372
0.1583946,0.19576865
-0.095069155,-0.13015774
0.006552596,-0.0052107573
-0.010566815,-0.0021404624
-0.091490716,-0.13348055
-0.33645734,-0.3540003
0.0046408945,-0.01796794
-0.021893643,-0.044413954
0.44474667,0.4953214
-0.09656513,-0.0038409233
0.3496767,0.3975392
-0.71893597,-0.89938235
0.44949764,0.26041543
-0.20921734,-0.05293852
0.31317124,0.24190271
-0.2072032,-0.27003163
0.6707766,0.72318673
0.5832849,0.560426
-0.3470034,-0.2796874
-0.2823965,-0.1665428
0.020202529,0.0019209385
-0.018229485,0.0017913282
0.021402985,0.0034712553
0.06239248,0.026156425
0.28521055,0.2626263
-0.2945929,-0.17063177
0.3484201,0.7003578
-0.0814868,-0.14504857
0.9057764,0.9487412
0.06926332,0.35242474
0.04881318,0.026673079
-0.05939145,-0.067994416
-0.13339505,-0.114931464
-0.62541795,-0.7751754
0.0060751745,-0.04196191
-0.0017458452,-0.1049943
0.053780608,-0.1528756
-0.14682217,-0.25776377
-0.0034948108,-0.01393187
-0.042810075,-0.028573692
-0.0653766,-0.013156176
-0.22705385,-0.26096362
-0.0108662825,-0.0037978888
-0.0035062395,-0.023277283
-0.056370564,-0.018693924
-0.034898996,-0.004488766
-0.33942366,-0.2504505
0.23292133,0.16868551
0.009142783,0.03142941
0.017635765,0.010065287
0.03722738,0.07959032
-0.037548807,-0.035661638
0.3512253,0.420784
0.13079938,0.14253116
0.037603926,-0.0318985
0.053732857,0.10765503
-0.17529544,-0.14172757
-0.03566311,-0.051807284
-0.7850969,-0.8195412
0.16957913,0.23229957
-0.039335594,-0.019586563
-0.01569495,0.0001731515
-0.24989024,-0.75536966
0.09508605,0.02947867
0.09152385,0.12189984
-0.046188608,0.000541687
1.2661076,1.0937183
-0.1243567,0.44376916
-0.0011494006,0.058184624
0.14658538,0.11289042
0.030469146,0.005215168
-0.007260978,-0.012109891
-0.1045844,-0.21562052
0.10721555,0.16970976
-0.05975049,-0.101959586
0.0240823,0.007487327
-0.06620981,-0.04648125
-0.06383496,-0.016897142
-0.008179627,-0.0034644604
0.0034018895,0.012567371
-0.5592981,-0.54633725
-0.0069686966,0.09902716
-0.57413745,-0.70664036
-0.3731227,-0.39308882
0.3118125,0.1189242
0.062452875,0.14206347
0.17544581,0.2094338
0.17674087,0.21943712
-0.09741969,0.02224183
0.19325598,0.22789381
0.12868106,0.2560476
-0.63225865,-0.6609378
0.004596808,-0.024790764
-0.007517172,-0.0131037235
0.06536661,0.08745599
0.43292403,0.34349763
0.32596242,0.41579092
0.08618091,0.07401347
-0.5279566,-0.8408862
-0.14426471,-0.12997423
0.054424874,0.010856032
-0.025158495,-0.014060348
0.011447972,0.01693976
0.002639033,0.0065151155
0.95458055,0.88707864
0.26885587,0.10182896
-0.28841054,0.030913949
-0.5550381,-0.6022705
0.04564107,0.021312356
0.0043561133,-0.02019459
0.0037621371,-0.02025342
-0.020870876,-0.016605318
-0.8684701,-0.82763374
-0.5928134,-0.40297616
0.035766564,0.06664276
-0.09036865,-0.096758515
0.19499004,0.044539094
0.11956078,0.14806932
-1.4766352,-1.0937864
-0.23918837,0.09388912
-0.09173943,0.03596258
0.6889987,0.6625805
0.24416935,0.3859836
0.81012315,0.7175971
-0.14276074,-0.18556464
0.05843375,0.05833739
-0.7311835,-0.64630103
-0.2762355,-0.33764952
0.13274905,0.0847761
0.052470345,0.017965853
0.19979645,0.30657113
0.08495298,0.0936583
0.14769228,0.122652054
-0.048391223,-0.014846772
0.62158704,0.4897926
-0.37142813,-0.3035699
0.113735735,0.1477673
0.22408555,0.21695364
0.3976785,0.42706126
-0.1423565,-0.15570891
-0.09981691,-0.050817132
0.06829298,0.05292052
-0.013031505,0.0040558577
-0.007970137,0.0010367334
-0.01030067,-0.012007713
0.0116245225,0.006616473
0.0054271584,-0.1282382
0.0041674953,0.027252436
0.0045281574,-0.026787281
-0.0349743,-0.0048292875
0.28969523,0.2201027
-0.547771,-0.37103558
-0.028219793,-0.01465714
-0.0067365523,-0.01881069
-0.013747273,-0.09099555
-0.04359217,-0.0076942146
-0.06539729,-0.065689564
0.07300303,0.03291589
-0.45117766,-0.35186613
-0.027919903,0.00804013
0.034947917,-0.028389215
0.0469234,0.036709845
-0.6758735,-0.8522465
0.53241575,0.4704076
-0.030494794,-0.014009595
0.021928247,0.0043096542
-0.22316888,-0.4409467
-0.29173774,-0.40572196
0.26286665,0.350899
-0.13156489,-0.02910018
0.013684344,-0.0002759695
-0.045047667,-0.02203229
0.00057615695,0.016919851
0.049743347,0.03318715
-0.0215784,-0.01285398
-0.01770351,-0.016295552
0.40684718,0.44211638
-0.11716528,-0.060792565
0.5768726,0.47126698
-0.13437206,-0.13665256
0.011946052,0.018012524
0.0025257932,0.0089885
-0.03597795,-0.025586009
-0.0120536275,0.017654568
0.3097103,0.36931998
0.4211475,0.3535424
-0.022173423,0.0049403906
0.04278495,0.021741658
-0.023858573,-0.03131962
0.0042553674,-0.000777483
0.26182416,0.14361751
0.4422121,0.80967444
0.05436861,0.016688347
0.017416215,0.008962989
-0.054244943,-0.0690794
-0.08985844,-0.09019421
0.08635456,0.033863872
0.14952382,0.25870836
0.37209877,0.2755685
-0.1790375,-0.15661171
-0.24923018,-0.22025347
0.17982851,0.18478084
-0.7317983,-0.6150015
-0.54314613,-0.50446665
-0.18488231,-0.24434638
0.25948647,0.25740615
0.11903325,0.14172935
0.15105712,0.1489824
0.051022444,0.034825087
0.051708125,0.021466225
-0.00044026444,-0.01337564
-0.018325323,-0.04200858
-0.021202812,-0.033733606
0.007734031,-0.04189092
-0.091636166,-0.17486072
-0.13610625,-0.14929232
-0.017318616,-0.008312941
0.01227176,0.012799203
-0.046446197,-0.033869505
-0.046777807,-0.07556701
0.41111726,0.34880447
-0.17850816,-0.13760531
0.011319885,0.013167143
0.020623777,0.03096801
-0.37008154,-0.27442724
-0.25202265,-0.21552944
-0.006286458,-0.0073258877
-0.003908435,0.06126994
0.018207775,0.024028778
0.011333424,0.004777789
0.011650904,0.059783697
0.005909552,-0.022085488
0.10256803,0.07616937
-0.074767634,-0.053423762
-0.047585037,-0.06510556
-0.3735905,-0.2886926
-0.10610449,-0.09317088
0.0405684,0.033373237
-0.24154906,-0.2035594
0.21925032,0.19451904
-1.1907479,-1.1368173
0.22039464,0.14740813
-0.15481573,-0.1314075
0.14727834,0.12893823
-0.20908923,-0.25707358
-1.3590322,-1.1883965
0.015741777,0.07944882
-0.16356999,-0.31928188
0.08457901,0.10218668
0.09608276,0.13208458
-0.84572124,-0.75124955
0.9538801,0.75733674
0.0851991,0.06890869
-0.011798516,-0.0032838583
0.16854848,0.20327604
0.061709747,0.10885632
-0.0006666798,0.042876482
0.03318891,-0.018162012
0.37268525,0.74453026
-0.9286654,-0.9482712
0.031661823,0.102543116
0.07131799,0.048776686
-0.76883626,-0.68154776
-0.43519694,-0.25009555
-0.027001884,-0.039610147
-0.013764545,0.013999313
-0.007527697,-0.071742535
0.3288237,0.2573641
-0.33516315,-0.32400978
-0.3459018,-0.2895848
-0.08887191,-0.17112625
0.22806013,0.21838027
-0.06143194,0.027496457
0.016789256,0.021546632
-0.07506277,-0.07470822
-0.033415236,-0.050333977
-0.06722357,-0.022539854
-0.3150565,-0.3143744
-0.24005157,-0.32189304
-0.37371367,-0.49048758
0.10183217,-0.045348167
-0.096325964,-0.23675835
-0.4237249,-0.18759908
-0.23773137,-0.12146178
0.03587517,0.021632671
0.031546235,0.015414119
0.16542006,0.16227567
-0.3988796,-0.37048906
1.079108,1.1685964
-0.4190561,-0.67978835
0.011651009,0.0011703968
0.052594982,0.027905285
-0.20341645,-0.11770034
0.21407947,0.21061563
-0.084402405,-0.10674167
0.012457749,-0.011262804
0.03118759,0.08676064
0.053101964,0.088431716
0.21641102,0.18037796
0.02958773,0.008701831
0.023896586,0.01726985
-0.021257052,0.000795722
-0.057730604,-0.11122501
-0.053450227,-0.067582995
-0.03054569,-0.07237661
-0.04305782,-0.036583543
-0.68318075,-0.5779705
-0.13266125,-0.15161116
0.009168858,0.002853632
0.044494882,0.029167712
0.10682347,0.15544164
-0.1824489,-0.13944992
0.029260939,0.05224669
-0.030470084,-0.08230126
0.47523487,-0.026021302
0.3284418,0.38322562
0.032406025,0.0072746277
0.030324671,0.009303749
-0.16046457,-0.2492925
-0.21424963,-0.19474843
0.08521278,0.07922435
0.15686947,0.10695031
0.7151943,0.87530947
0.23275176,0.37453103
-0.28132948,-0.48156837
-1.3492947,-1.3193018
-0.84690267,-0.9179729
0.15731212,-0.0033897161
0.18163542,0.15788949
-0.23815365,-0.3356141
-0.025522912,-0.038805723
0.024437025,0.044927776
0.36651897,0.24672353
-0.32545823,-0.412956
-0.006532328,-0.054055452
-0.0018414871,0.013789892
-0.07332257,0.420578
0.05440466,0.37880608
0.0008788986,0.0011821985
0.006705609,-0.010923266
-0.4272456,-0.18717547
-0.037778392,-0.07005823
-0.061157778,-0.09175575
0.032454498,-0.019885004
0.18909757,0.016096115
-0.26772353,-0.23205423
0.33018973,0.29319507
-0.1871578,-0.13835719
0.9271744,0.85124564
-0.8003032,-0.3992195
0.012919009,0.014352798
-0.0054675215,0.0009391904
-0.2050538,-0.16380906
-0.0058495244,0.019000173
0.16979827,0.09532297
0.008009979,0.00370723
-1.3747976,-1.5995595
0.4469947,0.4826783
0.29872802,0.33323932
-0.18737939,-0.11260307
-0.05454199,0.01315093
-0.06690231,-0.07617706
0.07933688,0.0057959557
-0.04139763,-0.028484523
-0.007379264,-0.022848368
0.008463881,0.0030166507
0.014046307,0.023220062
-0.00073930307,-0.0020311773
0.20436308,0.23532856
-0.1366441,-0.09985477
-0.0039245477,-5.4001808e-05
0.068723194,0.02711773
-0.0061662905,0.14870512
0.5637584,0.20913243
-0.011331791,-0.031881094
-0.0059806835,0.022042036
0.10340126,0.09212291
0.020084899,-0.027050197
0.2330587,0.08310819
0.086180754,-0.23918466
0.030599494,0.04110527
-0.010272638,-0.010826796
0.06760567,0.04729736
0.05750371,0.038195968
0.28623164,0.3086912
-0.11425072,-0.084546804
-0.3294487,-0.30773306
0.03340494,0.045328498
-0.16775997,-0.057582617
0.08228728,0.16763854
0.07540647,0.086741805
-0.08675381,-0.034647137
0.325072,0.43583983
-0.22175336,-0.23917803
-0.080665015,-0.075606346
0.03681137,0.030532897
0.019595232,0.12939501
0.32977447,0.3395366
-0.029980263,-0.10570717
0.26566613,0.20024192
0.3687402,0.21146643
-0.26058513,-0.035766333
-0.06505978,-0.0413692
0.012934608,0.016964883
-0.0055655343,-0.0037903786
0.0053574997,0.0041737556
0.12544309,0.12390256
0.14696667,0.12822059
0.65200156,0.65472823
-0.55870056,-0.78177965
0.114435084,0.05325806
-0.48059702,-0.7320611
-0.0023054217,-0.010223627
-0.004909465,-0.0164482
-0.5349504,-0.88045913
0.2812186,0.24421561
-0.15023081,-0.124225855
-0.08607848,-0.072677374
0.0053809285,-0.039758205
-0.24188039,-0.19446683
0.017674176,0.02716446
-0.01365668,-0.025488973
0.18392387,0.17959785
-0.2690689,-0.18955892
-0.003718969,-0.021731853
0.016318299,0.011134207
-0.013993533,-0.009157419
-0.014498424,-0.015247762
-0.004791609,-0.007871389
-0.014257586,0.00066679716
0.010571901,-0.012866735
-0.016995814,-0.0221771
-0.06912267,-0.080274105
-0.09595814,-0.06342435
0.5244143,0.273403
0.15832719,0.29352158
-0.015539068,0.05862093
-0.07980995,0.07280582
-0.20633009,-1.033551
-1.4081945,-1.2769738
-0.02628658,-0.011820793
-0.023901466,-0.005800426
0.21279114,0.23654151
0.14104867,0.102359
-0.20373791,-0.3218904
0.15452361,0.21059723
0.07590985,0.099603415
0.44492653,0.6445193
-0.10747346,-0.03512001
0.026161378,0.06016946
0.17712899,0.0989809
-0.009584231,-0.11802721
0.4671386,0.3914373
0.03880036,-0.07468164
-0.2965836,-0.3344317
-0.17427972,-0.17076755
-0.28248855,-0.2715633
0.23317984,0.1741293
0.005207853,-0.006033182
0.011760489,0.0016642213
0.008403062,0.0023617744
-0.0029033693,0.0014804304
0.0006180817,0.000121593475
-0.0139360335,0.0016975403
-0.40919763,-0.48001325
0.021417081,0.12026879
-0.017545689,-0.03710985
0.008239308,0.013447642
-0.18610594,-0.14956069
-0.20862466,-0.18409345
0.16379575,-0.052598476
-1.0663625,-1.0299225
-0.5806394,-0.4882679
0.8212178,0.77292717
0.045467313,0.053840756
0.03692783,0.070420474
0.068033844,0.016976595
0.022549143,-0.038070798
0.48896277,0.33498007
-0.40029275,-0.42581436
0.38601202,0.07281941
-0.09444074,-0.3270946
-0.0026880153,0.022048473
0.058743738,0.06340963
-0.20257929,-0.13288146
-0.18169236,-0.19172856
0.36004186,0.2693975
0.49828762,0.49671507
0.9019946,0.33107102
0.034240477,-0.19775784
-0.24275815,-0.3343234
-1.1073179,-1.0625439
-0.009908397,-0.10488808
0.029549388,-0.0008113384
0.5720603,0.32561716
0.045495085,0.00765568
-0.32709622,-0.39688033
0.07871083,0.13047208
-0.26758158,-0.14791593
0.26642722,0.031915285
-0.02849507,-0.10342789
-0.080376744,-0.13935834
0.08502065,0.08784795
-0.008956284,0.004518211
0.0051429593,0.014164329
-0.042550236,-0.07702574
0.37632275,0.4361664
-0.30081147,-0.2869245
0.0077676876,0.0014362335
-0.2845506,-0.34741443
0.08480589,0.19604419
-0.39022946,-0.2712562
-0.11756432,0.019637108
-0.9002489,-0.769014
-0.022133872,0.0061489344
0.015247984,0.0009711385
0.042893723,0.10351932
-0.14421901,-0.15336004
-0.017458143,-0.018369436
0.004915553,-0.007942319
-0.41898274,-0.24251074
-0.48863024,-0.31587833
-0.025669593,-0.0041964054
-0.011998046,-0.019317657
-0.45832884,-0.36254716
0.20910326,0.19209263
-1.0695753,-0.9335736
-0.50461996,-0.7793428
0.60699946,0.76909167
-0.66373926,-0.98431647
0.8171656,0.7448589
-0.10626182,0.08468741
-0.3075527,-0.30395374
0.16182348,0.167725
0.025690395,0.039333344
-0.09441512,-0.16182247
0.09228885,0.14788043
-0.02743052,-0.07578528
-0.21674362,-0.059396744
0.35956794,0.35611033
-0.016259365,-0.013845086
-0.019062605,-0.0006145537
0.024647333,0.07664633
-0.2360315,-0.25442034
0.050350998,0.4326635
0.8440767,0.86687124
-0.03074842,0.01476109
0.025196353,0.025640905
-0.0023560089,0.07085276
0.01681427,-0.0070367455
1.5939986,1.5609174
0.043184128,0.23920777
-0.049645476,-0.015979767
0.0007508999,-0.004229307
0.069897175,0.0874567
0.25164044,0.19141045
-0.8093661,-0.7705075
-1.0871875,-0.9684875
0.094348416,0.11822033
0.09687561,0.101723135
0.075302154,0.07928908
0.14158745,0.13562581
-0.02961231,-0.04038477
-0.045170113,-0.029996395
-0.024658615,-0.01718998
-0.009870126,-0.0208897
-0.1334843,-0.18197179
-0.18418169,-0.13582936
0.1088119,0.11027616
-0.47704744,-0.46909457
0.42592597,0.28027976
0.6328812,0.74712515
0.051584475,-0.09219408
-0.21197978,-0.31621265
0.025602328,0.046765924
0.058788672,0.06541714
-0.48222464,-0.6393616
-0.221834,-0.15775439
-0.0050686253,-0.009115815
0.035932787,0.018069506
-0.051588006,-0.004891515
-0.04684135,-0.011325717
-0.11486615,-0.118906975
0.21383274,0.16996229
0.028137574,0.032063484
-0.07274759,-0.045145273
-0.0584217,-0.053180933
0.039410684,0.07891333
0.025440928,0.03232789
0.008359766,0.00030729175
-0.004896242,-0.03559184
0.004369856,-0.002012074
-0.04471074,-0.035233736
-0.0054429197,-0.019160122
0.113604985,0.07643688
0.023434274,0.016427875
-0.075070515,0.05427599
-0.10290923,-0.09184992
0.279163,0.2891525
0.19028059,0.22265267
0.7645,0.7864429
-0.35801616,-0.3052296
0.12635988,0.0907315
-0.014380069,-0.0026993752
0.15376413,0.034689188
0.014167157,-0.034788907
-0.03497048,-0.047071934
-0.068110645,-0.036545873
0.0004896895,-0.0051670074
-0.03144022,-0.0031214356
-0.93730056,-0.8391844
0.58219826,0.56128925
-0.049761854,0.05328107
0.053412136,0.07973331
0.036310557,0.07519078
0.09821941,0.09454316
0.7532478,0.86866343
0.34031844,0.35132444
-0.020879842,-0.049473763
0.02221151,0.03258419
0.62243605,0.5150198
0.33205152,0.26021454
-0.0028272923,0.05722511
0.15775187,0.122787416
0.026820287,0.004697919
0.0015644222,-0.009085476
0.01415843,0.014359236
0.009086979,0.009213716
0.6041725,0.6459962
-0.6090371,-0.5899557
0.069747545,0.0795151
0.05090283,0.026797324
0.63460034,0.5662249
-0.08631657,0.057566762
-0.016286466,-0.027560592
-0.018425316,-0.029118598
0.6527933,0.60960954
-0.44942117,-0.013438493
0.0034548242,-0.005479574
-0.005249579,0.0036145747
0.048760213,-0.05108118
0.17705303,0.111646116
-0.9161707,-0.7010676
-0.038939428,0.06989755
-0.04374346,-0.32516038
0.051825546,0.09820777
-0.25734356,-0.07695812
0.07994201,0.16569856
0.006991478,0.020526886
-0.00693331,-0.00053966045
-0.7434988,-0.610273
0.6041771,0.61028683
0.016807292,-0.03466642
0.2488976,0.23780006
0.019527717,-0.006109953
0.050690297,0.035888642
0.23768514,0.13283515
-0.22321822,-0.263372
-0.15880445,-0.13453162
-0.09862508,-0.10253692
0.0871093,0.10929716
0.07252988,0.07419205
-0.11154148,-0.2586248
0.30801192,0.33394027
-0.026711483,0.004430294
0.0067450246,-0.008258462
-0.18169075,-0.25721002
0.09117827,0.18253282
-0.04380691,-0.07807541
-0.0013131833,-0.016337752
0.094862595,0.06623608
-0.5693244,-0.48432875
-0.07543768,-0.082029104
0.0353859,0.012200922
-1.6455545,-1.2799647
-0.0083018355,-0.07017246
-0.24761456,-0.22853231
0.16568963,0.08105588
-0.07128869,-0.1044507
0.13942754,0.09723991
0.025648005,-0.034349084
0.42497465,0.45968097
0.030209493,0.06906462
0.008300042,-0.0022233129
0.10999531,0.068780065
-0.07367377,-0.025075883
0.02633449,-0.016439915
0.0015290354,1.7374754e-05
-0.15378359,-0.09941673
0.3674228,0.30637038
0.8006982,0.81163025
-0.60173285,-0.5593633
-0.082737535,-0.010338366
-0.45644912,-0.41990495
0.676644,0.64439774
0.82388645,0.78626657
0.60401607,0.39864206
-0.41137978,-0.4242411
-0.0064484007,-0.038453817
-0.048920713,-0.04682541
-0.106334254,-0.19923621
-1.3698708,-1.3187906
0.31823874,0.1284051
0.07117481,0.13435829
-0.034252286,0.061369896
-0.12374404,-0.034511656
0.010822238,0.0033563375
-0.036362063,-0.020647854
0.46754873,0.4108206
-0.38597286,-0.44522047
0.24477263,0.2144922
-0.12088655,-0.06735048
-0.008159045,-0.0045274496
0.098756075,0.08479279
0.12866631,0.23969114
0.2882582,0.32899237
-0.26677328,-0.2993386
0.06643783,0.14404073
0.9644363,1.4729099
0.5588434,0.6075585
-0.014994144,-0.005083561
0.012026979,0.022757173
0.74058986,0.7024448
-0.7786238,-0.7100458
-0.85625386,-1.1461577
0.7165619,0.7687757
-0.014789022,-0.041031122
0.059464082,0.06964797
0.26168433,0.16474521
-0.024487425,-0.012086034
0.04850403,0.009053826
0.0005976525,-0.021446675
-0.109961376,-0.1707015
0.4027912,0.32792637
-0.29046866,-0.19797322
-0.89850265,-1.0609078
-0.17210254,0.98267084
0.959087,0.7784058
-0.24065882,-0.25912416
-0.25879472,-0.179066
-0.3491963,-0.49632618
-0.3460901,-0.39802414
0.022104178,0.026072383
0.005589212,-0.008603096
-0.08557627,-0.05806172
0.12402224,0.23314041
0.23698613,0.6555383
0.19965385,0.40409407
-0.1542353,0.18297821
-0.14246476,-0.031018704
0.5410818,0.43424794
0.47719687,-0.041029073
0.8159183,0.83073187
0.14034145,0.093096256
0.0010897093,-0.024380803
0.0001231632,0.017019808
-0.44816226,-0.31657112
0.300408,0.32235962
-0.031089514,-0.07046604
0.08639805,0.055689514
-0.86696196,-0.6878519
-0.15023533,-0.15502957
-0.27237365,-0.29755768
0.6967088,0.62275916
-0.3928023,-0.2009559
0.08455144,-0.026497602
0.4660762,0.6141209
-0.48221588,-0.756437
0.9174831,1.0829989
0.5348445,0.72935617
0.05974271,0.035639048
0.006128515,-0.020583779
0.18478164,0.18730521
0.370014,0.23638308
-0.029848734,-0.06908667
-0.002876502,0.04422146
-0.010935547,-0.12786591
-0.2143744,-0.18175137
-0.0045292424,-0.0037807226
0.14357711,0.13336009
0.77994937,0.63665885
-0.23682985,-0.41000727
0.006687303,0.0021880865
0.005839977,-0.002361983
-0.7036612,-0.81234825
0.44864124,0.48335147
-0.019023318,0.00688529
0.006288696,-0.015765637
-0.0020247756,0.023475647
0.078873105,0.046376348
-0.71173596,-0.62515664
-0.52105325,-0.5089009
0.6932383,0.8040155
0.011124202,0.038560152
0.0164609,0.14913368
0.07514806,0.07428703
0.18642822,0.11349845
0.047084063,0.07094079
0.0025678077,0.008337021
-0.0018144383,-0.0065137744
-0.14683919,-0.1295749
-0.13114747,0.73696053
0.025474131,0.036038995
0.024055107,0.017582715
0.64335597,0.8419148
0.7473981,0.9880848
0.22080538,0.17237967
0.38878095,0.450623
0.083724126,0.043756247
0.0025737993,-0.027110428
0.044183567,0.06673217
-0.046330146,-0.04312393
0.13892052,0.18299377
0.5696727,0.6142323
-0.018443184,-0.076055706
-0.24259959,-0.24829388
-0.095489934,-0.06964111
0.058661215,0.057035506
0.6864915,0.3421949
-0.37453988,-0.31055
-0.033638243,-0.024359226
-0.034584384,-0.0032645762
0.044594057,0.031149864
0.14930211,0.16569838
-0.045606777,-0.06360388
-0.0957112,-0.060973465
0.3490885,0.4208306
-0.29066968,-0.360577
0.001961709,0.005683899
-0.021928966,0.0012668371
0.25941825,0.398318
-0.27334413,-0.3026752
-0.123366416,-0.82600313
-0.1986318,-0.24452445
-0.193663,-0.4013865
0.16227193,0.20900317
0.020236254,-0.003392458
-0.0371081,-0.01695615
0.060055315,0.057241917
-0.023925912,-0.032939762
0.010920366,0.0094361305
0.008588128,0.0067257285
0.69798446,0.59031695
-0.54713,-0.7038064
0.6565714,0.4361664
0.9149003,0.845003
-0.14728397,-0.2695247
0.262298,0.21807602
-0.8134269,-0.46505952
-0.29057115,-0.45464104
-0.19656196,-0.12121844
0.21484935,0.21222913
0.100129396,0.07434428
-0.047631554,-0.05839607
0.042357728,0.0021853447
0.03017477,-0.0055850744
-0.4159406,-0.5500965
0.02436715,0.078484
0.15368886,0.16130161
-0.060440674,-0.0024128407
-0.040447574,-0.080587864
-0.074914694,-0.05835682
-0.015728213,-0.028546572
0.021461958,0.013402104
0.028200626,0.01153779
0.027244499,0.03495133
-0.037588097,-0.051543117
-0.4818372,-0.49315032
-0.10449526,-0.05401647
-0.401645,-0.37318027
-0.06270147,-0.08344865
0.072150655,-0.024569571
0.2508521,0.45194978
-0.055614486,-0.018417805
0.06490911,0.09319532
-0.054813907,-0.05389276
-0.056434873,0.028714418
-0.0378578,-0.069972396
-0.29429942,-0.2465639
-0.6627634,-0.58194757
0.21724707,0.16488618
0.22913195,0.30844814
0.27527055,0.086631596
-0.44933295,-0.39880803
-0.048848223,-0.05062282
0.054006018,0.023479164
-0.003522126,-0.01028657
0.012948064,0.00037682056
-0.026100893,-0.020168304
0.029106863,0.024870217
-0.015790414,-0.19249439
0.57416135,0.5919832
0.95255077,0.3592432
0.39540043,0.25758755
0.86609656,0.7141024
-0.3753162,-0.5303825
0.033431042,0.047276497
-0.12371459,-0.07482225
-0.051331684,0.007136166
0.40790778,0.40724176
0.12675054,0.060057282
-0.1208829,-0.06906986
-0.87884057,-0.9941763
-1.0521517,-1.0652412
-0.019527607,0.0014163256
-0.122103915,-0.121760994
-0.042080652,0.024278164
-0.17970885,-0.18193933
0.017005725,0.008651972
-0.03637642,-0.032099634
-0.2551539,-0.23589319
0.5194301,0.45239127
-0.07179392,-0.095457315
-0.0010681498,-0.036742985
1.2223558,1.2799091
-0.14009883,-0.4442131
0.024071205,0.0075087547
-0.0897773,-0.12386486
-0.27419743,-0.40258092
-0.19612665,-0.47774607
-0.4249105,-0.74260926
-0.49306774,-0.5610394
-0.1926819,-0.27042457
-0.3486852,0.11891998
-0.14094645,-0.071725726
-0.25790465,-0.28087348
-0.4439512,-0.5833698
0.4003967,0.7245734
-0.00017359461,-0.017341375
0.0064562,0.00972718
-0.018622436,-0.005421877
-0.0006303003,0.023665488
0.15287626,0.11554587
0.19255573,0.1627335
-0.0064225364,-0.0076208115
-0.009807313,0.0092329085
-0.13107489,-0.15926814
0.2674809,0.33443844
0.55196023,0.5164957
0.19723791,0.26330447
-0.033726152,-0.025070667
0.032699957,0.02858913
-0.16668585,-0.21541595
-0.52506596,-0.4037283
0.2948248,0.39258513
-0.390768,-0.33845478
-0.6977261,-0.5593858
-0.8077967,-0.9278094
-0.103221506,0.054368317
0.094729766,0.069389224
0.59112346,0.45289895
0.33059636,0.42906213
0.007321704,-0.011320353
-0.009579819,0.0011950433
0.007827763,0.031958938
0.0044113076,0.012143433
-1.0056142,-0.81353605
-0.16559847,-0.1521396
0.68971896,0.7255138
-0.40952784,-0.22786385
0.41513112,0.38753188
0.14065632,0.1644753
0.90167594,1.0047201
-0.34921217,-0.4664858
-0.66169494,-0.5090138
1.1792469,0.8558135
0.548807,0.62386966
0.62684435,0.75449574
-0.0016578571,-0.015934229
-0.015893558,0.0018927455
-0.3460034,-0.3840971
0.30797803,0.53927684
-0.043451894,-0.026899576
-0.04048576,-0.013404191
-0.074099675,-0.028101444
-0.014881967,-0.023282051
-1.2710636,-1.3154423
-0.09567626,-0.018857598
0.018338004,0.01897633
0.0013808969,-0.012028098
-0.2595734,-0.29233265
-0.35613137,-0.31847864
0.19483697,0.23288095
-0.15084767,-0.09364438
0.05814197,0.061360598
-1.1647913,-0.91321373
-0.027213514,-0.030911207
0.03613826,0.0010598004
0.011917265,-0.010583997
0.0074670254,0.011668384
-0.034435265,-0.11350316
0.0072872415,0.002401948
0.24964875,-0.12069243
0.6431629,0.677148
-0.009326672,-0.011880994
-0.009872651,0.014675289
0.0003069106,0.004402876
-0.016167602,-0.0053486824
0.015023526,0.010420322
-0.023744553,-0.012780547
0.07346219,-0.36739656
0.5378368,0.19114089
0.8893523,0.810272
-0.69895804,-0.7406119
-0.0031318692,-0.015325427
-0.009928256,-0.011380196
0.12571916,0.02542317
0.0010595281,-0.02184993
-0.01372835,-0.13549304
-0.023838136,-0.05486995
-0.050398156,-0.023159146
0.06794879,0.09511995
-0.09156498,-0.1476022
0.12402971,0.15534317
-0.1086629,-0.051571608
0.28138745,0.21880352
0.00073158566,0.023146152
0.0059278104,-0.010026842
0.16232638,0.23273155
-0.1965357,-0.16090107
-0.17754409,-0.14617372
-0.12427896,-0.08399069
0.04352603,0.03441298
0.033951588,0.061910808
-0.82295305,-0.98964477
-0.0007833635,-0.11569387
-0.22592422,-0.14537251
0.32573804,0.28499267
-0.28553635,-0.30885282
-0.022698816,-0.041531593
-0.003630048,-0.03333342
-0.0010752946,0.0056617856
-0.041234005,-0.07370067
-0.09191377,-0.07813203
0.10334021,0.1390847
0.095173806,0.10509014
0.84256244,0.99731374
0.65937984,0.82614315
-0.142964,-0.13758922
0.20351723,0.17349541
-0.46175793,-0.32294
0.35076025,0.38416016
-0.6006427,-0.5518373
0.8816302,0.72806346
-0.020915907,-0.16645908
-0.5657377,-0.56951123
0.010164634,-0.01842165
-0.0059151836,0.042396545
-0.59636885,-0.5684167
0.022619493,0.075801365
0.014160657,0.02894044
0.077186845,0.14146882
-0.05911234,-0.10339987
-0.16222876,-0.13859367
-0.16544747,-0.112976074
-0.07914302,-0.051831484
0.012334602,0.02408278
0.06269885,0.07673156
0.06595987,0.06090951
0.07487911,0.037762105
0.89826596,0.8507325
-0.6224171,-0.43569884
-0.13317713,-0.08229017
-0.043964073,-0.06283784
-0.6064555,-0.35328627
-0.8928864,-0.87781215
0.14632306,0.09338474
0.09954074,0.044839293
-0.20397869,-0.22380018
-0.00764642,0.043602407
-0.30855384,-0.13532037
0.27541062,0.19573933
0.010581129,-0.036229014
0.1275836,0.12906402
-0.05192914,-0.076294184
-0.055716075,-0.069057286
-0.22275133,-0.17540157
-0.4401091,-0.52017516
0.17119457,0.34139538
0.4163609,0.4278195
-0.0243009,0.0550977
-0.16671304,-0.1484924
-0.027815517,-0.012305975
-0.052685995,-0.022117972
-0.30169398,-0.3188089
0.23894131,0.25416505
-1.1189305,-1.3007085
-0.19130585,-0.0648576
-0.5305718,-0.31430694
0.31171787,-0.1848453
0.041964397,0.13622904
-0.15627444,-0.07923576
0.25908524,0.22356486
-0.15236957,-0.05979383
0.0063756052,0.0034585
-0.0021116184,-0.00015696883
0.21485053,0.11130625
-0.17705983,-0.2829331
0.53415483,0.48159868
-0.30560294,-0.3438856
0.15222731,0.1617639
-0.10149012,-0.061524034
0.57025415,0.3146428
-0.99966514,-0.82916903
0.0016879227,0.029815316
0.055876106,0.06827688
0.04951159,0.038045287
0.0057600625,-0.0077246428
0.035495963,-0.01572609
0.03155251,0.039766967
-0.21212628,-0.06829989
-0.31308517,-0.12720451
-0.04648845,0.017223358
-0.0012411369,0.0097491145
0.038098074,0.26293814
0.15556613,0.23373652
0.00074760034,-0.003005743
0.014103603,0.033845514
-0.32593614,-0.33643702
0.117848866,0.14190546
-0.050038703,-0.044048786
-0.044917457,-0.030837059
-0.67323965,-0.6465289
0.31278363,0.349852
-0.023363037,-0.025912285
0.0017057239,0.013034344
-0.052715946,-0.032781124
-0.028447727,-0.00051128864
-0.058333054,0.024953365
-0.16149543,-0.20731461
-0.065156296,-0.000616312
-0.10760409,-0.08600402
-0.10264338,-0.10228288
-0.02821201,0.019524693
-0.022329845,-0.057400227
-0.0680107,-0.03980127
0.021715228,-0.006808996
-0.021980047,-0.00018066168
-0.38376164,-0.39649534
-0.13466029,-0.15176493
0.58361846,0.80963403
-0.10871416,0.06211424
0.8093393,0.5534134
0.8783353,0.99278533
-0.02286671,-0.0058869123
0.09156192,0.11360824
-0.63123685,-0.4271468
-0.28258684,-0.16040444
-0.088156044,-0.13062918
0.023016695,0.015912414
0.04581477,0.021746516
-0.03706856,-0.01372695
0.19967012,0.19983828
0.41305295,0.39821148
-0.32566077,-0.33704782
-0.13782187,-0.055298716
0.34188595,0.11923504
0.36505264,0.14390898
0.09851226,0.058091044
0.0027057864,0.009482175
-1.177657,-0.78507376
1.5684539,1.1782624
0.0045419196,0.031802833
-0.15560238,-0.29700825
-0.12567155,-0.12800795
-0.17033988,-0.16035119
0.24661979,0.4322896
-0.052372176,-0.103000045
0.7138214,0.65622133
-0.43218786,-0.3682058
0.29494137,0.29026055
-0.031461544,-0.08911711
0.5063529,0.4512391
0.3212754,0.2803557
-0.04018065,-0.15055919
0.32373804,0.39109376
-0.20919782,-0.2860163
-0.59764385,-0.576188
0.07050103,0.09801602
-0.019182425,0.0199669
-0.056316838,-0.09767449
-0.39627856,-0.3874705
-0.58243364,-0.7747936
-0.9187609,-0.8690165
-0.26527983,-0.26227188
0.22145045,0.21562883
0.10516864,0.052913964
0.10610029,0.106414735
0.67531735,0.61583245
0.32787055,0.16163814
0.51448864,0.3369633
0.15659222,0.14827135
-0.014474558,0.029450655
-0.07980518,-0.032616258
0.7308504,0.56133926
0.48070613,0.547323
-0.009059224,0.006232977
-0.020649415,-0.006899178
0.002129254,0.0045665503
0.006611161,-0.0120744705
0.07122361,0.03580451
0.027369708,0.040712297
0.4223064,-0.11105394
0.21842565,0.14852634
0.0024914541,0.033887744
-0.012992581,-0.026551008
-0.059382983,-0.06268883
0.010716735,0.06812295
-0.04115593,-0.05282688
-0.028292242,-0.027690232
0.26448864,0.64824593
-0.13954812,-0.13627963
-0.0017629832,0.02746427
0.012802718,0.019627154
-0.97008157,-1.2573856
0.12712324,0.13120633
0.2891057,-0.11535847
1.0747378,1.0402217
0.027299684,0.108406276
-0.46897557,-0.273721
-0.21453372,-0.16065681
0.034356114,0.025167108
0.0082502235,0.010198832
-0.0033311453,0.0011552572
-0.4893049,-0.500802
-0.368526,-0.38842523
-0.052671153,0.043100536
-0.687353,-0.45014828
0.004093587,-0.034362078
-0.023422487,-0.00015515089
0.378885,0.76885307
0.49083218,0.24188879
0.25687706,0.1445095
0.023504008,0.07578638
-0.0208386,-0.034609318
-0.094280764,-0.03391823
-0.60490406,-0.27180967
0.2735938,0.3015137
0.76309294,0.8444032
-0.1644899,-0.3360328
0.002068307,-0.004627228
0.0038200747,0.012181908
0.055509493,0.04916525
0.08511263,0.09714478
0.4239425,0.45618224
-0.39440238,-0.35968196
-0.0009584338,0.00511539
0.0027262706,-0.002411127
1.592876,1.5636387
-0.62036324,-0.63553727
0.014924254,0.0057014227
0.02567915,0.01666969
-0.9433073,-0.73038137
-0.59181416,-0.5252807
0.2409052,0.4546535
-0.27569672,-0.17025626
-0.19045055,-0.24650154
0.44846743,0.123577446
0.02597949,0.008151889
-0.01971846,0.009944648
-0.026864924,-0.037219286
-0.040956672,-0.018482685
0.5019702,0.486407
0.4933703,0.5490809
0.011874058,-0.0031764507
0.047462426,0.02931571
-0.0439796,-0.049978852
0.053340007,0.04631889
0.03266579,0.010404348
-0.014405029,0.00839442
-0.059839457,-0.23396161
0.67664564,0.8730699
-0.027117364,-0.03982091
0.021547556,0.016801834
0.9076878,0.84699893
-0.8091328,-0.9191981
-0.080332935,-0.19841552
-0.102941364,-0.066569
-0.09984526,-0.028037846
-0.67026913,-0.62523013
-0.03975883,-0.015323639
-0.011188972,0.0036568046
-0.06739386,-0.031882048
0.052081354,-0.004872322
-0.02586288,-0.051365852
0.007725899,-0.0042039156
-0.01203154,-0.012091875
0.010731776,0.011000395
-0.0121544935,0.012358427
-0.016308453,-0.010546416
0.46953952,0.4146222
0.2827064,0.1367259
-0.11198245,-0.09592712
-0.10109114,-0.14460546
1.2772082,1.2524123
-0.5895486,-0.56430495
-0.32467377,-0.2075589
-0.9600911,-0.46076483
0.01148531,0.0043057203
0.028912045,0.031583488
-0.37804234,-0.42673624
0.64755744,0.5168793
0.18611453,0.09314644
-0.36719662,-0.3685683
-0.015993724,-0.030994654
0.002094244,0.004310429
0.019000778,0.04833114
0.017544191,-0.004139334
0.26218802,0.8047777
0.0043047452,-0.11172277
0.6945486,0.8938059
-0.2961658,-0.22298285
0.39010915,0.363518
0.15693352,0.113033056
-0.020722017,0.008432865
-0.02527048,-0.047504812
0.0200069,-0.056802034
0.018656015,-0.023279428
0.021132369,-0.016968131
-0.033773832,-0.003979951
-0.3930769,-0.4315236
-0.2573395,-0.20074803
0.36093894,0.22710526
-0.12947199,-0.06504834
0.10754931,0.10755801
-0.062970035,-0.046499252
-0.009447204,0.012367725
0.045185875,0.031472385
-0.1443846,-0.082146645
0.27097318,0.24697101
-0.3076102,-0.15559357
-0.15633932,-0.019536674
-0.011284507,-0.0023708344
-0.020761553,-0.003651917
-0.007355986,-0.006167412
-0.0022449533,-0.0032641888
0.5648123,0.675573
-0.31922853,-0.23449245
-0.092058875,0.0139814615
0.3711752,0.23065239
-0.24873716,-0.43409818
0.4226263,0.42018795
0.50852394,0.4935065
0.2693203,0.30271804
-0.105063334,0.0040977
-0.1780046,-0.45422098
0.010055905,-0.028641582
-0.0029786513,-0.006605506
0.1511025,0.042119145
-0.071334004,-0.054605305
-0.15742397,-0.16526747
-0.07914701,-0.08223188
0.17777559,0.18813062
0.009037752,-0.04310131
0.021994762,0.012323737
0.0017642898,-0.021183133
0.09550941,0.21630049
0.34585488,0.066182375
-0.0172839,0.015107393
0.02474549,-0.014126182
0.20556597,0.16864133
-0.121066846,-0.088389635
0.026219314,0.051977754
0.032323834,0.03241837
0.26842487,0.30538946
-0.09484081,-0.12367818
0.784273,0.81259406
-0.49781603,-0.67210495
0.50215524,0.56648946
0.2261905,0.229482
1.3212789,1.036721
0.028984766,-0.035573155
0.025678635,0.009310007
0.036291342,0.019394606
-0.31090012,-0.35746837
0.09124988,0.1214966
-0.24604589,-0.12154329
0.031273235,0.031758815
0.24272776,0.24450386
-0.071101405,-0.07092583
-0.72329766,-0.5883484
-1.3143044,-1.0007377
-0.171322,-0.14193511
-0.2829311,-0.2570522
0.11002545,-0.04228598
1.4698756,1.1907573
-0.04908922,-0.16597366
0.038564708,0.038106143
-0.33129895,-0.18220437
-0.23929536,-0.21988982
-0.0037377537,0.02140522
0.007873522,0.0014238358
-0.1504095,-0.06975329
-0.028045237,-0.0071079135
0.008990734,-0.003341794
0.013666489,-0.019225001
-0.00034878397,0.004505396
-0.0013493019,-0.0110274255
0.034088,0.024385095
0.026000233,0.026308894
-0.007042447,0.04190445
-0.026543269,-0.03185433
-1.3375832,-1.0982139
-0.8708162,-1.026664
-0.96739745,-1.0817485
0.45949852,0.6394656
-0.1946704,-0.13410711
1.2448279,1.1336838
-0.040917367,-0.009778857
0.02314677,0.009842396
0.030863917,-0.005706668
0.06357212,0.06631142
-0.75011516,-0.80541956
-0.010271421,-0.019283429
-0.025554322,-0.007383108
0.001580323,0.004355967
0.24338189,0.20816469
0.009163993,0.046046853
0.2140055,0.105086565
0.31195518,0.2564191
0.36672634,0.26987976
-0.40299773,-0.48225215
0.66887236,0.6655993
-0.5763382,-0.20451994
-0.3971488,-0.571735
0.33553162,0.34280133
-0.29605645,-0.32247436
0.36053002,0.44022816
0.029573496,0.01714778
0.013297032,0.036492288
-0.07344457,-0.0668385
0.043348916,0.028998852
-0.50269127,-0.57767093
-0.5529516,-0.4431708
-0.3519463,-0.25507087
-0.20083447,-0.25623947
-0.008562492,-0.023563862
0.046676345,0.015452445
0.064722,0.07446849
-0.026121024,-0.032619625
0.035758484,0.019416332
0.016408928,0.022147238
0.004360077,0.053965688
0.51290435,0.5901495
-0.13748418,-0.10323751
-0.04416639,-0.036615342
-0.51636285,-0.32785898
0.91631925,0.6699675
0.91358596,0.8192701
-0.15853392,-0.104701996
0.009576166,0.046746016
0.015613975,0.023421228
-1.4258165,-1.2917475
-0.6481854,-0.09816539
-0.005887864,0.023236036
0.034034044,0.027724981
-0.5840011,-0.5200527
-0.8076925,-0.68922687
-0.13729537,-0.054258227
-0.06201545,-0.074929565
-0.21362871,0.084175706
0.35322878,0.3914823
-0.9888599,-1.0941622
0.068270825,-0.083447814
-0.05501136,-0.022301674
0.0869923,0.06566501
0.022518236,0.06297517
0.016960204,-0.019937932
-0.046913143,-0.08750871
1.0096323,0.71158355
0.5875461,1.0153711
0.88791794,0.83141077
-0.89294547,-0.76035935
0.8892714,0.8672074
-0.158387,-0.051011965
-0.28767958,-0.46682158
0.34109426,0.382352
0.3414815,0.20895767
0.067502916,0.07502353
-0.07981531,-0.085612
0.0199051,0.019469619
-0.009603742,-0.0051464736
0.41791952,0.34133554
0.037905544,-0.046764255
-0.006104393,0.03336978
-0.011352012,-0.034606516
0.04631158,0.008777976
-0.03877552,0.032657534
0.48675844,0.41002703
0.1038101,0.31689414
0.094452664,0.087077975
-0.03251891,0.01023221
0.04313048,0.12646651
1.7724588,1.7599349
0.25817752,0.15642071
-0.09302304,-0.036596417
0.14447148,0.0046111345
0.2049101,0.17931959
0.11042089,0.113675356
-0.046861283,-0.018929899
0.29756698,0.11947152
1.069962,1.2276067
0.115717515,0.18239522
-0.155317,-0.10208684
0.38713565,0.3594209
0.541754,0.5105237
-0.07242534,-0.04516387
0.015359124,0.019060194
-0.0333195,-0.06738949
-0.09154001,-0.08901107
-0.1089982,-0.10216379
-0.081853785,-0.09341115
-0.046672285,-0.19570386
0.26835188,0.049391
0.03969527,0.025321126
0.04582395,0.031794697
-0.011587721,0.010919094
0.0042175036,0.03289652
-0.9233571,-0.9688882
-0.10606353,0.05790928
0.027345628,0.0017142296
-0.10955778,-0.0391815
0.16134904,0.19975698
0.33226633,0.38830522
0.034418255,-0.05023551
-0.051581852,-0.04933074
-0.8397143,-0.42870462
0.063807756,0.3837153
-0.3844931,-0.41910148
-0.002246013,-0.033409417
0.23474559,0.09268129
0.7482925,0.83357483
0.069700725,0.06176722
-0.05499205,-0.032675296
-0.37250406,-0.35029483
-0.45475352,-0.29647163
-0.5426651,-0.47426736
-0.30610716,-0.3933968
-0.024661053,-0.018097162
-0.0049381307,0.0061956644
0.13941449,0.114672825
0.24181056,0.3601135
-0.32326972,-0.38741875
0.53695375,0.6095563
0.6580882,0.47848013
0.42112157,0.23843814
0.09776385,0.10269809
-0.16166544,-0.21349528
0.14587581,0.2591697
0.629707,0.6698599
-0.08592813,-0.111230135
-0.0402098,-0.027030349
0.07741614,0.08793509
-0.01642713,-0.039423615
-0.017295232,-0.039955616
-0.0018316004,-0.03871119
0.4319136,0.40222436
-0.046881296,-0.07645744
-0.101814315,-0.13225007
0.13226421,0.082825065
0.0010360964,0.025532722
-0.015173543,0.015914977
0.039274096,0.065006375
0.099362254,0.088796794
0.046480957,0.0073242188
0.021539196,0.018139213
-0.09861964,-0.070774436
-0.002747252,-0.09067875
-0.03383605,-0.032561183
0.074769005,0.060775936
0.016522512,0.019804597
-0.0014955895,0.017222643
-0.034001224,0.0056478977
0.02538366,0.011873126
-0.28755707,-0.24580884
-0.056821033,-0.051549405
-0.1660859,-0.09117043
0.090825446,0.060654044
0.21057725,0.10088581
0.09528312,0.10804415
0.11002725,0.11838961
-0.15498361,-0.2282798
0.8310821,0.2738738
-0.91028935,-1.1359143
-0.19428158,-0.18315625
0.0012554757,0.18096918
0.7712432,0.70809853
-0.35923445,-0.49394965
-0.5072878,-0.38071546
-0.26739383,-0.2802762
0.25055465,0.3785712
-1.0316812,-0.7803056
0.26063725,0.109959126
0.012425101,0.31023604
-0.45275068,-0.44606617
-0.18153551,-0.079351634
-0.05762202,-0.031187773
-0.015565321,0.003425479
-0.048465762,-0.07632482
0.17371157,0.06505528
0.13329677,0.08797836
0.09468446,0.091989994
0.0128814485,-0.00650692
-0.006106167,0.003199637
0.0050394246,0.012023926
-0.04274649,-0.050029904
-0.058160022,-0.010982633
0.060578622,0.019823134
0.05251255,0.06231594
-0.046434242,-7.1525574e-05
-0.051471435,-0.071499586
0.0016005761,0.01904744
0.2036008,0.17147827
-0.22144416,-0.13919115
-0.0039829835,-0.009480357
-0.0069487416,-0.007636428
0.8719739,0.8220127
-0.9324907,-0.7237793
-0.013797468,-0.045110226
0.030560777,0.045719057
0.15963009,0.055157125
0.27574745,0.37577516
-0.005335982,-0.016288519
0.0053511094,0.010581017
0.22451909,0.34708923
-0.24299231,-0.17130199
-0.04577147,0.007615447
-0.02444148,-0.014608175
1.2955387,1.0063597
0.5914921,0.6970966
0.29580468,0.062339067
0.017199365,-0.018408746
0.01079285,-0.0032340288
0.026149012,0.036484063
0.23591399,-0.100744516
0.59690255,0.86454916
-0.19824806,-0.14838612
0.46774757,0.32277733
0.092744775,-0.005833864
-0.16281764,-0.238832
-0.06639732,-0.0664351
0.005907423,-0.01866135
0.062201276,-0.082425
-0.55041385,-0.35295635
-0.18512297,-0.17163014
-0.052873842,0.040647358
0.016786195,0.010109425
0.13186224,0.094551414
0.15926564,0.14773452
-0.09378252,-0.069459766
0.07528132,0.17067385
-0.24109659,-0.17733413
-0.09050469,-0.02034831
0.20537955,0.21836793
0.029708488,-0.08616197
0.24287881,0.16381797
-0.89650667,-0.6677786
0.002478986,0.5543641
0.010342386,0.001984477
0.020895999,0.009824097
-0.8716254,-0.7140006
-0.122207075,0.039101362
-0.033183657,-0.06959319
-0.0028826357,-0.018691659
0.03023817,0.014800072
-0.023659078,-0.007160604
-0.043900836,-0.06065631
-0.019373072,-0.018131658
0.3125127,0.08357382
0.09422743,0.030478925
0.00058953423,0.0020010471
-0.006636232,0.0032854974
-0.047598585,-0.006127
0.13850152,0.12525189
0.035997316,0.05761814
-0.007431889,0.0066636205
-0.11724301,-0.17391628
-0.20191857,-0.2801406
-0.020246847,-0.017757773
0.037063394,0.022099972
0.16241038,0.016039655
0.31203356,0.3458711
-0.23133773,-0.21081114
0.033986814,-0.053854138
-0.048221283,-0.08343458
0.029590046,0.009131402
0.14171088,0.12916248
-0.11955446,-0.1673226
-0.0021488494,0.018735051
0.0027399175,0.0067429543
-0.6156386,-0.6993171
-0.590606,-0.48142022
0.017791735,-0.043250084
0.021502996,-0.003109455
0.029657327,0.006667733
-0.021362416,-0.031731427
0.026800927,-0.04915464
0.06609103,0.08603527
-0.01384945,0.013758779
0.15802833,0.12548226
0.008786789,-0.011885643
0.041449722,0.008951783
-0.013290871,0.026508689
0.012809673,0.0015348196
0.010170184,0.034027576
-0.003677125,-0.0033779144
0.069365144,0.23916209
-0.51275265,-0.36943048
-0.36748058,-0.29295155
-0.023566008,0.09179118
0.9657475,1.4074659
-0.21828753,-0.2144866
-0.006306831,-0.010252953
0.0017691762,0.0072166324
-0.3671078,-0.36313546
-0.07886696,-0.005982518
-0.21633291,-0.19046307
0.014468168,-0.007419437
0.0019215527,-0.007762432
0.035886988,-0.02054739
0.0015661928,0.025972366
-0.011338103,-0.030520976
0.089369684,-0.20026565
-0.1135862,-0.056743503
0.46127906,0.19401371
0.06727886,-0.0057602227
-0.30142745,-0.27642834
0.39781547,0.39035097
-0.093672,-0.07044828
0.04618502,0.07023996
-0.0004655922,-0.034914017
0.012241149,0.020074546
-0.018510588,-0.02110076
-0.019700456,-0.0004995465
-0.20222759,-0.21190879
0.16147876,0.08450806
0.6593936,0.5722066
0.091063835,0.07050145
0.030683018,0.06811154
-0.0038957528,-0.032218754
-0.010197567,0.012549162
0.02449042,0.009196252
0.020065004,0.021482706
-0.018745948,-0.01024574
-0.47065985,-0.24847609
0.09448745,0.042690277
0.0074840295,-0.029260874
-0.029651072,-0.0024276376
-0.23453686,-0.18559659
0.038279716,0.06628558
-0.56583464,-0.5408745
0.91891146,0.96711785
-0.10934192,-0.060290456
-0.44338852,-0.42020375
-0.10781571,-0.038133383
-0.045849703,-0.062416613
-0.15526827,-0.11605537
-0.18407229,-0.02288407
-0.019067043,-0.011366844
0.013717619,0.0110448
0.5133621,0.08721602
-0.13361333,0.0016050339
-0.09514803,-0.22168005
0.12255963,0.012993783
-0.019876987,0.114898086
-0.08010025,0.0250552
-0.04225033,0.0032646656
-0.0025504604,0.029896408
-0.0012042294,-0.023654938
-0.019357314,-0.0033971965
-0.038233988,-0.0224545
0.056809485,0.06106192
0.012108782,0.009714603
0.019752609,0.03209579
0.037587654,0.022953987
0.044912145,0.052299857
-0.20105734,-0.14365691
0.098318025,0.17393255
-0.02604326,0.12607098
0.8007729,0.66493523
-0.3006336,-0.18699408
-0.30506048,-0.38311923
-0.02562829,-0.020289421
-0.07392237,-0.14925992
0.021210458,-0.15994823
-0.12243406,-0.24066153
0.08540618,0.047222853
-0.47945076,-0.7963746
0.38250044,0.15945482
0.27735448,0.21721816
0.028632611,0.006976843
-0.18610953,-0.09795374
-0.30320978,-0.25481105
0.39498094,0.4530909
-0.14753526,-0.092439055
0.02982438,0.047662288
0.19858123,0.11497915
0.44691473,0.3103708
-0.14913297,-0.17922306
-0.16770926,-0.1820395
0.104745746,0.0716275
0.11726883,0.06819987
-0.00032630705,-0.041118264
-0.0044309124,0.02158752
0.078146935,0.30231833
-0.2120046,-0.057797432
-0.0050510075,-0.0017479658
-0.008776166,-0.0011149049
0.4112632,0.5521796
0.45503953,0.4467645
-0.0012045517,-0.004734874
0.034528688,0.034223378
0.009938509,-0.012091756
0.034185216,0.019796073
0.16113059,0.22225893
-0.23294945,-0.27817804
0.2509236,0.34274718
0.22118905,0.23884046
0.14795043,0.083583474
-0.71013016,-0.6780643
-0.13082933,-0.08941412
-0.29067674,-0.1637992
-0.20668748,-0.16378355
0.001705403,0.01872468
-0.0013031111,-0.009035826
-0.030726671,0.0020471215
-0.05803278,-0.0547359
0.14462306,0.15081388
-0.33738887,-0.20709723
-0.44645557,-0.40734294
-0.16461997,-0.22203422
-0.122477695,-0.15542546
-1.130964,-0.90964204
-0.037837975,0.11613023
0.05182209,0.04659748
-0.03688941,-0.044519812
0.5292062,0.35948026
0.59184813,0.4938447
-0.073981546,-0.049770117
-0.05358643,-0.035434216
-0.05217372,-0.014421105
0.036978737,0.023200959
0.0059595676,-0.21153635
0.25780582,0.67856073
-0.22731966,-0.30291355
0.309742,0.5884563
0.024692845,-0.016930938
0.053125322,0.03856778
0.01806468,-0.024319053
-0.0854254,-0.055807024
0.1783354,0.12035537
-0.1834696,0.06613767
-0.016304407,-0.22923386
0.5063877,0.5046898
-0.2336131,0.024032831
-0.5342798,0.029503226
-0.08052912,-0.08976865
0.0785653,0.09822351
0.04161853,-0.011380672
-0.07668066,-0.07399556
0.011190371,0.044260025
-0.02449764,-0.033625662
-0.56444806,-0.31079304
0.11836667,0.13250828
0.035356436,0.008816481
-0.00417485,0.009946346
0.005894414,0.06305385
-0.15655917,-0.17116597
1.0026685,1.3684841
-0.48224965,-0.39760894
0.040878907,0.031751394
-0.009353119,-0.010129482
-0.06710058,-0.23144555
0.1638347,0.23660843
0.0055685746,0.0045411587
0.030198384,0.01505664
0.2606823,0.21014827
-0.36882395,-0.091664076
-0.7493883,-0.6499866
0.15741752,0.21760231
-0.51577306,-0.4082818
0.1323237,0.09242049
-0.010374364,-0.04819846
-0.09962201,-0.116060436
-0.06508918,-0.056687832
-0.12662634,-0.07921088
-0.13762511,-0.06348944
-0.18550734,-0.09385046
0.0045121624,0.017510653
0.012907709,0.010593265
-0.033696696,-0.013806224
0.08813328,0.07321495
0.23698193,0.18211043
-0.10467303,-0.12074244
-0.1905874,-0.15851218
-0.27708697,-0.33700582
0.037046082,0.029958487
-0.10644809,-0.08187577
-0.015094822,-0.0040237904
-0.025697075,-0.03334254
0.3215012,0.31233478
0.9239137,0.91789293
0.5766218,0.351981
0.7509511,0.5536067
0.036041513,0.01988411
-0.008283505,-0.014898121
0.1376511,0.14951462
0.3305522,0.3705287
0.004914757,0.0054496527
-0.03599987,-0.019334555
-0.15362862,-0.036667883
0.1300219,0.07582216
0.09925338,0.043133378
0.014973586,-0.01940015
0.050890423,0.0073691607
0.056974154,0.03323245
0.042062517,0.17530799
0.11339767,-0.013798356
0.5083899,1.0442545
0.5649175,0.41123253
0.012370957,0.0058574677
-0.0034888922,0.0060391426
0.60473377,0.52814996
0.29850078,0.12083036
-0.12111257,0.074632645
0.9892423,0.66430223
-0.24355206,-0.25260425
-0.6156311,-0.5917442
-0.00074646174,0.0048778057
0.007856896,0.0061402917
0.024415597,0.0040807724
0.007393065,0.0125644505
0.10368953,0.040847808
-0.1254029,-0.05798793
-0.13344774,-0.09303093
-0.26358366,-0.21960431
0.19851491,0.40493453
-0.5466575,-0.44746202
-0.17646436,-0.15882075
-0.05601551,-0.038276076
-0.027244631,-0.039141178
0.084115535,0.10594612
-0.018347912,-0.034258842
0.041634142,0.034897625
0.009325404,0.035975933
-0.002212558,-0.005055994
-0.8324813,-0.47500348
-0.6948761,-0.45648643
0.0024684067,0.010351181
-0.037170462,-0.00704962
0.1051953,0.11997378
-0.053882975,-0.059966743
0.04732079,0.004397869
0.26943308,0.2514739
0.13824123,0.15483093
-0.3011468,-0.1860384
0.6611068,0.70342183
-0.3455187,-0.35533577
0.06952014,0.080175996
-0.2716356,-0.19319338
0.015276959,0.006505847
-0.014808344,0.009003967
-0.5634619,-0.46793056
0.56346977,0.5282732
0.01037708,0.0148512125
-0.00077389326,0.010661155
-0.17035207,-0.11326718
-0.1392479,-0.16852748
0.48578006,0.4298733
-0.372216,-0.3622909
-0.21364996,-0.20333374
-0.14394511,-0.16539717
-0.43760768,-0.5074925
0.17764238,-0.009601653
-0.2586941,-0.04494387
0.48247442,0.24359135
-0.085135564,-0.05936241
0.055060253,0.06876528
-0.7444934,-0.70985985
0.37231606,0.34056133
-0.054068245,-0.022978783
0.0050761937,-0.011616409
0.17706078,0.32368714
0.75975734,-0.5154997
0.05832202,0.080803156
0.031585336,0.00926578
0.14843568,0.2545755
0.10771255,0.17568487
0.10155529,0.1219058
0.079930246,0.098220944
-0.0011772315,0.0072728395
0.0043491335,0.007537633
0.60677487,0.51939994
-0.07537137,-0.06513667
0.09406069,0.08880377
-0.042467237,0.059924528
-0.008670427,-0.016335726
-0.036355563,-0.03098619
0.065063484,0.076242685
0.013837712,-0.0041261315
0.19926792,0.21831197
0.103346676,0.062066376
0.002758604,-0.016861677
0.006734239,0.0077011585
0.13399845,0.17519724
-0.14079633,-0.15186289
0.01662426,0.033642173
-0.21781965,-0.37610355
0.18854308,0.15180719
0.016006302,-0.0032150745
0.45058787,0.4058966
-0.38178644,-0.35210806
-0.5909376,-0.53467464
0.3035696,0.22671533
-0.0061115082,0.009173393
-0.014522456,-0.01822707
-0.06592081,-0.08083284
-0.4236727,-0.4440944
0.012834679,0.018661857
0.024164569,0.015654832
-0.59103113,-0.28337452
0.4079271,0.48753682
-0.29496798,-0.7226642
0.88161725,0.48263586
-0.28195298,0.19097668
0.8380589,0.7022631
-0.015927332,-0.04939723
-0.26140296,-0.24696839
-0.27589393,-0.38372615
0.96620667,1.0002015
-0.023033679,-0.026217818
-0.02298437,-0.013689756
-0.034378625,-0.008033752
-0.022166505,-0.005235374
0.010126618,0.019817114
0.015030092,0.010510504
1.083148,1.1570873
0.5070957,0.45368695
-0.15017913,-0.13152611
-0.16639899,-0.1054185
0.40286216,0.3879902
-0.45763332,-0.47410405
0.1962659,0.34433523
0.10451668,-0.0070346594
0.007106281,-0.013785839
0.005706659,0.0019289255
-0.706671,-0.9372443
0.24165809,0.1427784
0.46991116,0.45103317
0.08226687,0.042892873
-0.24915627,-0.27525377
0.21764636,0.2058453
0.3074683,0.33128655
-0.26686984,-0.28284836
0.00432931,0.01206398
0.006621807,0.006530702
-0.38651252,-0.2870406
-0.3996812,-0.27791485
0.0033241813,-0.00754714
0.037087254,0.021317184
-0.47282642,-0.53217006
0.452717,0.4690499
-0.042202637,-0.075748205
-0.030172087,-0.05401367
-0.18556204,-0.056244135
-0.14745826,-0.10998392
0.010780346,0.021053553
0.00030649756,0.017012477
0.85045606,0.88488257
0.08133699,0.11867972
-0.009615737,-0.01948142
0.0029487992,0.015120655
-0.37747866,-0.3298961
-0.532,-0.4399851
0.038612485,-0.037819386
-0.15785518,-0.103622675
1.4563177,1.1938462
0.69950026,0.54178584
-0.011372615,0.00833106
-0.008303525,-0.016933143
-0.36467546,-0.38005894
-0.4739732,-0.3764093
-0.017216692,-0.030998945
0.15803117,0.16693968
-0.0075498065,-0.00785017
-0.0075598424,-0.017588258
0.015787661,-0.13526122
1.1140352,1.0668983
-0.14701173,-0.13404942
0.0917878,0.10195932
-0.49022532,-0.47202682
-1.050782,-0.85036755
-0.008879278,-0.005805731
-0.029509647,0.0049319267
0.115956746,0.16368628
0.035996623,0.057508767
-0.08058153,-0.06392312
-0.13807443,-0.14317778
0.38921297,0.3755188
-0.44231164,-0.43867874
0.41885018,0.1700545
1.2877108,1.3275614
0.047363173,0.08104074
-0.054337382,-0.06343663
-0.32293618,-0.15541339
-0.99890417,-1.0140035
-0.2826358,-0.16708589
0.14098062,0.13982493
-0.15217853,-0.09265283
0.042106573,0.13254684
-0.20242208,-0.2893958
0.037048474,-0.08245647
0.084243625,0.09441447
0.06758926,0.07505816
-0.31088322,-0.2882347
0.041430455,0.16405222
0.652395,0.73608726
-0.5607115,-0.27030304
0.44609332,0.3747183
0.09518579,-0.015418321
-0.0029369956,0.015636325
0.0009130733,0.0029693544
0.0101062395,0.004629612
-0.045731466,-0.06332627
-0.08716762,-0.056455255
0.7795702,0.96808106
-0.04029088,-0.024453044
0.07962977,0.0993458
0.058309413,0.059526205
-0.16367048,-0.21779245
-0.17905743,-0.12988567
-0.05070477,-0.0115887225
-0.005490874,0.042762637
0.04928379,0.023863882
0.013680035,0.04034269
-0.1423956,-0.15478358
-0.23674127,-0.30336022
0.05103259,0.0692935
-0.024341432,-0.008232474
-0.08870846,-0.07840678
-0.09020868,-0.052616358
0.5808121,0.50392306
-0.11045053,-0.12091029
-0.17823875,-0.17159542
0.005587299,-0.015795708
-0.012403688,-0.025451273
0.1405847,0.18778443
-0.06977931,-0.064638555
0.1961002,0.14997041
0.22676347,0.32703656
0.015095514,0.017502666
0.0012551642,0.0056592226
0.41667253,0.44089222
-0.13664778,-0.17015159
0.016309481,0.0044897795
0.0066286647,-0.012709767
0.0071642147,0.0023401976
-0.019402009,-0.009516895
-0.035983205,-0.013429165
0.005282539,0.0042907596
0.017999679,0.004945278
-0.0038304357,-0.011189133
0.017888395,-0.0476764
0.08878582,0.048943117
0.0053466293,0.036024094
-0.011904394,-0.049921602
0.15532267,0.007923871
-0.63530046,-0.545769
-0.0101711005,0.041073203
-0.09522081,-0.030902565
0.008884076,-0.007503748
-0.0020544475,-0.0039577186
-0.77169013,-0.6209587
0.14914039,0.12368706
-0.73747903,-0.71734077
0.7051493,0.75703925
-0.37805504,-0.28380132
0.8360467,0.58316207
0.025647677,0.012654424
-0.04166401,-0.033317327
0.033885892,0.011300206
-0.11504482,-0.09163603
-0.00051795563,0.011422157
0.01575657,0.0005568266
-0.2214062,-0.2351439
-0.2045058,-0.1480115
0.16170888,0.39812052
0.35194314,0.2536752
0.20166683,-0.0034282207
0.33518675,0.39149785
-0.03302045,-0.2457127
-0.59802055,-0.7307053
-0.14586607,-0.121234775
-0.14117214,-0.093901396
-0.029862445,0.003468752
0.041999266,0.15090507
-0.0302739,0.021429062
0.0221545,0.032020032
0.11745648,0.09879728
0.46185213,0.34667003
0.1578808,-0.064806685
0.47850385,0.48956075
-0.0017361286,0.016147733
0.13861474,0.1529786
0.13009079,0.11609262
0.28865167,0.28086847
0.9513531,0.7513279
-0.6828076,-0.5540689
-0.032112464,-0.0395118
0.05488251,-0.00041508675
0.19217277,0.10717499
-0.08037175,-0.13244969
-0.2992052,-0.5468811
0.29146606,0.44125336
0.10438346,0.066869736
0.0478981,0.013904154
0.018327605,0.010461688
-0.04879346,-0.018917441
0.612547,0.78576916
0.39025474,0.32129574
0.08323887,0.038549304
0.009998528,-0.03580314
0.029530399,0.031465054
-0.044161636,-0.01164037
-0.38624018,-0.34500957
-0.34477186,-0.2968328
0.13993503,0.078526735
-0.04053272,-0.059637934


==> plots/force_xz_validation_dense.dat <==
Target,Predicted
0.3073832,0.44793916
-0.77735484,-0.918412
-0.19538134,-0.26817906
-0.03415343,-0.41273135
-0.46652448,0.016252816
-0.586922,-0.576901
-0.020202437,-0.03325367
-0.0009188429,-0.0009835958
-0.2411167,-0.32808745
0.3678796,0.2863879
-0.08496418,-0.08240795
0.02162752,0.028394848
0.07727651,0.116717696
0.11679128,0.19465712
0.1583408,0.1991936
-0.24680263,-0.23319596
-0.2784929,-0.27813822
-0.24405262,-0.19462556
0.10851483,0.10805285
0.046873145,0.107013404
-0.16932236,-0.14960194
-0.18084507,-0.16647348
0.0068568103,-0.0057481527
-0.0070579723,-0.015713185
-0.10693613,-0.02071929
-0.25268227,-0.28389087
-0.70464283,-0.61539227
-0.3775621,-0.31672436
0.09077072,0.041654825
-0.037156247,-0.05864778
-0.71953803,-0.73708427
-0.055785164,0.052781075
-0.0014107996,0.012076139
0.053835817,0.06146139
0.5367539,0.51246476
0.4579086,0.50404596
-0.40594688,-0.4789356
1.5832568,0.6232543
0.28575796,0.26094282
0.035292156,0.028253675
0.06297444,0.03956878
0.0942447,0.07608497
-0.5270742,-0.51797366
0.48498607,0.23497081
0.08949661,0.000700295
-0.17104419,-0.2352153
0.16844724,0.20841241
-0.29937306,-0.2415672
0.24865478,0.13797712
-1.0602616,-0.7290739
-1.0871599,-1.2557995
-1.0162235,-0.8218366
-0.09779207,0.10321316
-0.113906994,-0.05947113
0.040091813,0.028625846
0.03678487,0.008202851
0.035236973,-0.07665336
-0.014615198,0.016864061
0.0067578517,0.021021366
0.0050400333,0.02161625
-1.079855,-1.0012298
-0.06405185,-0.12372729
0.6542243,0.52859366
0.4304393,0.32597327
-0.0036821887,-0.02388382
0.011092844,0.0040982664
0.23006868,0.268551
-0.027386125,-0.034162164
-0.40992343,-0.5238919
0.33471897,0.24257044
0.47946596,0.55465627
0.4166224,0.34581167
-0.3305061,-0.20753145
-0.037904333,0.006004244
-0.16892233,0.058348656
0.3320276,0.3777089
-0.5596975,-0.41685373
-0.4214934,-0.56077945
0.0047514965,-0.0078053474
0.013440748,0.022184342
0.03461416,0.01879108
-0.04007933,-0.05673659
-0.14110792,-0.19544566
-0.037652798,0.08793312
-0.5134975,-0.5139877
0.0980237,-0.09537837
0.4606545,0.4273398
-0.6954149,-0.31382132
0.073245935,0.062197447
0.008243436,0.0051428974
0.013022362,0.029757261
0.00042009391,0.012396723
0.26854485,0.29337108
-0.21899812,-0.257101
-0.006066499,-0.0056339502
-0.015476173,0.0059117973
-0.17061323,0.087641895
0.16071704,0.09494692
-0.017233908,0.15547621
0.7347242,0.5163088
-0.36497408,-0.26598108
1.1011118,1.0264407
-0.29789266,-0.3449493
1.0582032,0.9459549
-0.026168294,-0.0057427883
0.033405967,0.017723918
0.10605309,0.09784726
-0.1062914,-0.14562947
0.7049531,0.72014487
0.046543732,0.10894573
1.5515227,1.0062553
0.8497795,0.83450055
-0.0029998869,-0.0041769743
-0.017437115,-0.015948534
-0.23030311,-0.21829891
-0.042594433,-0.04180646
-0.5296267,-0.611074
0.10485618,0.15877852
-0.26263177,-0.2621603
-0.5152099,-0.3865893
0.13945168,0.16204393
0.27282974,0.33814466
0.0893819,0.0025931597
-0.07537257,-0.050997615
-0.0018813612,0.0040940046
0.0085506905,0.018584847
0.0020802163,-0.00011372566
0.0056657745,0.034997404
0.02791395,0.08611143
0.23641714,-0.21564505
-0.062056057,-0.04365349
0.034927834,0.024425924
1.022355,0.9964515
0.75769734,0.92555445
-0.012667098,-0.004402995
-0.043256782,-0.009361565
0.773948,0.6062304
-0.031858478,-0.038749605
0.05354646,-0.0018187761
-0.15479477,-0.1371369
-0.107073046,-0.114851
-0.020653069,-0.018690884
0.165647,0.11979753
-0.059512973,0.092650086
0.5326801,0.49671048
0.0044493563,0.028074324
0.28656068,0.32008222
-0.28276083,-0.3003382
-0.10919172,0.14148027
-0.31511295,-0.2143332
-0.10375711,-0.063278675
0.22198683,0.2416433
-0.31395975,-0.105174765
0.463918,0.2740803
-0.08201198,-0.08347225
-0.059304804,-0.08219397
-0.01195928,-0.03286457
-0.009504387,-0.02827695
-0.01008097,-0.0030298233
0.029301107,0.014443934
-0.056009553,-0.080305934
0.039719123,0.20644972
0.25660342,0.24846548
0.6039719,0.5446021
0.25933254,0.10774404
-0.45275742,-0.71206915
-0.045654856,-0.09089507
0.50569654,0.5228257
0.75573826,0.81668556
-0.8379763,-0.6112818
-0.18648931,-0.14409542
-0.50956595,-0.51458496
-0.13339584,-0.27727365
-0.3461703,-0.1515232
-0.09640692,-0.09285593
0.08392009,0.12056625
-0.16593972,-0.07986808
-0.4016357,-0.2587462
0.016952116,-0.069515705
-0.0032991343,0.065318555
-0.16994846,-0.082081795
-0.40915212,-0.42399824
-0.26698777,-0.11906862
-0.81807494,-0.8727106
-0.23815723,-0.17390263
0.14247173,0.12954736
1.4256629,0.7395569
-0.111869186,0.1275939
-0.864887,-0.71164274
0.631955,0.68706816
0.03953323,-0.32599413
0.031086106,0.09569362
-0.0005355255,-0.017282724
0.0033047898,0.010548383
0.1217344,0.11949825
-0.009912055,0.020329416
-0.023726659,0.0001975298
-0.012192257,0.014740586
0.06561555,0.0018622875
-0.08120735,-0.09053576
-0.19516823,-0.16574466
-0.25997043,-0.19488382
0.00077907817,-0.0072437525
0.021187749,0.044902682
-0.012803445,-0.0071314573
0.023091454,0.011659324
0.9856919,0.99323595
0.35207346,0.20237082
-0.41703513,-0.46835566
-0.40809482,-0.03752412
-1.0018395,-0.915723
-0.9013733,-0.43885165
-0.023816306,-0.010426879
-0.0006133558,0.00047305226
0.14767897,0.12360954
-0.18333474,-0.14875397
-0.004347802,0.0073171854
-0.018561482,0.0027405024
-0.06743164,-0.060902596
-0.07128136,-0.044607818
-0.49387962,-0.07373047
-0.14510673,-0.24556047
-0.028599147,-0.038668275
0.0056069703,0.004348576
1.5123916,1.3996224
0.21719836,0.287739
0.049868558,0.00083065033
0.055818312,0.023145974
-0.006139561,0.012530923
-0.007445101,-0.012960017
-0.0069298856,-0.044069648
0.057936326,0.038653195
-0.045912705,-0.044648767
0.3814239,0.35511082
-0.070298925,0.08107692
-0.08159126,0.17408802
0.409046,0.68751776
0.045025572,0.23081848
0.05701309,-0.053079486
0.15568888,0.18694955
-0.122992225,-0.1175046
-0.09189369,-0.08647859
-0.05971261,-0.052508354
-0.03280914,0.01906228
0.33296108,0.40541863
-0.019650823,0.11723882
0.4482383,0.41816705
0.12801906,0.16251613
-0.024236564,-0.0038337708
-0.009677775,-0.0050498843
-0.6551526,-0.63478196
-0.038515467,-0.22795907
0.006145591,-0.031114697
-0.0015522484,0.011209726
-0.03417127,-0.062390804
0.083522275,0.11768252
0.24860573,0.2620628
-0.25073916,-0.23365441
0.15227786,0.13098848
-0.044745587,-0.04138571
-0.011360797,0.19111156
-0.5873844,-0.7179888
-0.0045343824,-0.0909909
0.10466309,0.10892388
0.027585093,0.017059088
-0.04055036,-0.014471978
-0.04861314,-0.026601315
-0.094108015,-0.07538289
-0.05067083,-0.14984667
-0.1324144,-0.024219722
0.19429278,0.07663953
0.041521907,-0.03723684
0.40739936,0.32443088
-0.20193464,-0.17863542
0.13310197,0.06762719
-0.052620128,-0.038786292
-0.028637353,-0.046328306
-0.0993008,-0.07696
0.2628423,0.14877582
0.13143674,0.11927864
-0.099142015,-0.20236838
-0.080448724,-0.16650721
0.18965645,0.20935392
-0.06487494,0.013748646
0.353208,0.2562387
-0.04936495,-0.04474634
-0.013123464,-0.008955717
-0.060600072,-0.045663744
0.017655825,-0.009683967
-0.01782481,-0.019693702
0.7936686,0.755463
-0.040450554,-0.061011784
0.02231323,-0.00066405535
-0.16435921,-0.01867032
0.05852769,0.07178038
-0.039825432,0.019349575
0.16305871,0.24183863
-0.07819958,0.13336009
0.11345756,0.11108971
-0.018297166,0.04573661
-0.53530943,-0.3203382
-0.094250515,0.041802384
0.05289501,0.019985199
0.122502275,0.014272809
-0.2342515,-0.22901571
-0.056551665,-0.08536604
0.020538498,0.02347219
0.033644386,0.033991963
0.0061502466,0.0075376034
0.00454227,-0.025696099
0.7417171,0.93404067
0.8648163,0.44400448
-0.011324685,-0.015719652
-0.032127827,-0.01828292
0.25442713,0.08484495
-0.09891064,-0.11908862
-0.22562657,-0.45726356
-0.082936056,-0.29153988
0.22988394,0.034022063
-1.1401051,-1.1935105
0.09827165,0.17123139
-0.18478611,-0.1320436
0.0029592528,-0.01821661
0.0076282457,0.004845381
0.081390366,0.10262215
-0.0003392897,0.04205355
0.037738845,0.0490762
0.022428626,0.006543964
0.40795642,0.39218956
0.04779595,0.03182119
0.7627785,0.6927998
0.09697618,0.16619723
-0.05647354,-0.006010413
-0.06558541,-0.042644054
0.24248917,0.2828995
-0.2795798,-0.25988787
-0.31356478,-0.28629708
0.255831,0.17633212
0.22023511,0.2109592
-0.0050576995,0.025442123
-0.0018616099,0.009414077
-0.0052006603,-0.0024652183
0.043247804,-0.0018507242
0.083337404,0.03910643
0.040532153,-0.00783515
-0.0017143083,0.025795698
-0.6143234,-0.6286188
-0.46394947,-0.37544113
0.002716237,-0.08653283
-0.040042978,0.01707375
0.013286058,-0.0077682734
0.00992661,0.039210707
-0.37966034,-0.13941884
-0.9321109,-0.7127374
-0.69095093,-0.73147357
0.36506408,0.50896794
0.048595965,0.0128490925
0.00035126525,-0.05073583
-0.019601606,-0.015220404
0.01843373,0.044023097
0.023740908,-0.020560145
-0.005993157,0.013907373
0.005389623,0.002149105
0.012781028,0.017971694
0.32022077,0.31951982
0.37918407,0.35137093
-0.052934434,-0.099885166
-0.13466734,-0.14480901
0.0617762,0.052265882
0.035329882,-0.012836337
0.013904342,-0.15043604
0.30751893,0.25572658
0.006974766,0.0139552355
-0.0023359002,-0.0023444593
0.21315369,0.077258945
0.39858884,0.37894022
-0.0001466418,-0.015082598
-0.004779985,0.004799962
0.46382946,0.41627413
0.4723696,0.5040466
0.028292261,0.01583922
-0.012411395,-0.03275147
-0.000889738,-0.010468125
0.0061695958,-0.00336352
-0.7883722,-0.7438874
0.71193177,0.67732525
0.3642128,0.3008625
0.37019175,0.4079203
-0.04170601,-0.023266315
-0.009959485,-0.045268595
0.16164123,0.23756182
-0.35057226,-0.43867213
-0.103624,-0.10593915
0.21533594,0.2219547
-0.3610888,-0.40052655
-0.31242776,-0.28847784
-0.0050248536,0.011397362
-0.022713587,-0.014215708
0.015496358,0.012475371
0.017668149,0.0031771362
0.7263168,0.74597186
-0.38434076,-0.547685
-0.21620902,-0.25585914
0.01406478,0.021145403
0.92559767,0.58410656
-0.3167811,-0.3086564
-0.04153306,-0.042979956
-0.03397758,0.017685056
-0.33856264,-0.37405074
0.68167347,0.56222546
0.12112284,0.044672012
0.110441715,0.07074273
0.002698035,0.20046578
0.37390795,0.44112504
-0.23503605,-0.074016124
0.0061001116,-0.10257682
0.16499576,0.13241303
-0.14608078,-0.10214993
-0.67747706,-0.52020764
-0.27747557,-0.17799556
-0.17046273,-0.08932531
-0.37405545,-0.3055826
-0.006446001,0.0030333996
0.011560855,-0.008211553
-0.1513053,-0.018986732
0.12331872,0.22901562
0.0031291554,0.004663229
-0.18742476,-0.12210119
-0.19222963,-0.16281152
-0.7555504,-0.69447124
-0.08808411,-0.1526128
0.15381695,0.1293574
0.08641592,0.14981318
-0.04474627,-0.07402754
-0.13520038,-0.18538451
-0.09293447,-0.06678462
-0.011281932,-0.010794878
-0.009489678,-0.010955691
-0.008757436,-0.2523874
0.013562866,-0.046537608
-0.22546354,-0.27051836
-0.70058,-1.0213655
0.12878864,0.15302181
-0.005072117,-0.030388355
0.11201276,0.08247948
0.059749156,0.041990966
-0.363782,-0.25669843
0.6870338,0.6057927
0.2886345,0.60997164
0.39779168,0.31770325
0.4206148,0.41685182
0.6828935,0.6139198
0.008201792,-0.012507439
0.0007523028,-0.0034832656
-0.33494177,-0.43895155
0.8036388,0.7088815
0.0032168906,-0.003411293
0.014353907,0.017668456
-1.4254918,-0.89062
0.35691684,0.1865786
-0.012725442,-0.0041983128
0.004176069,0.0017019212
-0.031629052,-0.019916773
-0.0018364138,-0.016574025
-0.14918026,-0.09274149
0.057083074,0.06978041
-0.16861577,-0.14551902
0.09251465,0.055574298
0.0038971375,-0.031558156
-0.0063991155,-0.021857917
-0.027269956,0.07262242
-0.22584826,-0.09924725
0.05700565,0.00224936
0.13194518,0.06903809
-0.02991274,-0.030049324
0.02556013,-0.001167655
0.09429455,0.13406324
0.77437687,0.5911572
-0.4740079,-0.39391243
0.18252335,0.18472123
0.029819805,0.037976027
0.014177127,0.060601234
0.20137617,0.36255425
0.71831954,0.92209804
-0.22699812,-0.23150969
-0.14560796,-0.12751895
-0.58682853,-0.6615729
-0.26768935,-0.0043206513
-0.095059454,-0.04108274
0.2931589,0.15113533
1.1696324,1.203703
-0.1659204,0.18546653
0.68841124,0.3415888
0.50100684,0.64525723
0.10736866,-0.06584251
0.12684615,0.23595041
-0.43510377,-0.53550285
0.27729052,0.48844126
-0.5310096,-0.3287077
0.5519205,0.42749766
0.17880693,0.25169456
0.24917647,0.06976041
0.6075939,0.70490885
0.839386,0.69134605
0.010923052,0.026013732
0.017358257,0.0066009164
-0.007011283,-0.016203523
-0.06805906,-0.07363969
0.26897708,0.27815378
-0.43754196,-0.3986744
-0.75897396,-0.79386735
-0.708625,-0.45318538
0.21635947,0.3339296
-0.25562862,-0.13174829
-0.7803155,-0.6899721
0.4113688,0.48155212
0.011656396,0.023336649
0.045213412,0.01730305
0.00017820361,0.069871426
0.06044699,0.05566418
0.2060261,0.0692693
-0.03786447,-0.05722195
0.024993706,0.020151317
-0.08893773,-0.11386657
0.7109108,0.70280623
-0.118555315,-0.13886696
0.061026588,0.042342424
0.033558045,0.0043703914
-1.4484935,-1.3921729
-0.62562823,-0.5102534
0.02809605,0.08212936
-0.004150784,0.019467235
0.018120913,-0.012139082
0.028029237,0.02349788
0.0036901706,-0.059001684
-0.09192666,0.00501436
-0.58441204,-0.75245696
-0.2250858,-0.080717385
-0.10952656,-0.1483717
-0.047045577,-0.032002866
0.16132593,0.19006717
0.0074430336,-0.0037727356
-0.039565828,-0.062231064
-0.14156738,-0.11613101
0.008313611,0.008235097
-0.10972279,-0.07017434
0.09619264,0.0023533106
-0.2349528,-0.26953608
0.042569883,0.016269445
0.0030295146,0.0008831322
-0.03868571,-0.024235904
-0.32156193,-0.21277785
0.25162363,0.34201768
0.081406415,0.110042095
-0.22867611,-0.17731655
0.18647502,0.13749632
1.0664898,1.1587906
-0.68408567,-0.67837906
0.197705,0.37805066
0.9114934,0.9157731
-0.23754588,-0.32304412
-0.181188,-0.29467815
0.0014675381,0.028926373
-0.047435213,-0.07971424
0.15520987,0.11624771
-0.039488524,-0.08609915
-0.1459849,-0.18737835
0.0021016235,-0.075844854
0.14635806,0.099628076
0.09467458,0.09519477
0.04965671,-0.1229924
-0.33645225,-0.3961372
0.1583946,0.19576865
-0.095069155,-0.13015774
0.006552596,-0.0052107573
-0.010566815,-0.0021404624
-0.091490716,-0.13348055
-0.33645734,-0.3540003
0.0046408945,-0.01796794
-0.021893643,-0.044413954
0.44474667,0.4953214
-0.09656513,-0.0038409233
0.3496767,0.3975392
-0.71893597,-0.89938235
0.44949764,0.26041543
-0.20921734,-0.05293852
0.31317124,0.24190271
-0.2072032,-0.27003163
0.6707766,0.72318673
0.5832849,0.560426
-0.3470034,-0.2796874
-0.2823965,-0.1665428
0.020202529,0.0019209385
-0.018229485,0.0017913282
0.021402985,0.0034712553
0.06239248,0.026156425
0.28521055,0.2626263
-0.2945929,-0.17063177
0.3484201,0.7003578
-0.0814868,-0.14504857
0.9057764,0.9487412
0.06926332,0.35242474
0.04881318,0.026673079
-0.05939145,-0.067994416
-0.13339505,-0.114931464
-0.62541795,-0.7751754
0.0060751745,-0.04196191
-0.0017458452,-0.1049943
0.053780608,-0.1528756
-0.14682217,-0.25776377
-0.0034948108,-0.01393187
-0.042810075,-0.028573692
-0.0653766,-0.013156176
-0.22705385,-0.26096362
-0.0108662825,-0.0037978888
-0.0035062395,-0.023277283
-0.056370564,-0.018693924
-0.034898996,-0.004488766
-0.33942366,-0.2504505
0.23292133,0.16868551
0.009142783,0.03142941
0.017635765,0.010065287
0.03722738,0.07959032
-0.037548807,-0.035661638
0.3512253,0.420784
0.13079938,0.14253116
0.037603926,-0.0318985
0.053732857,0.10765503
-0.17529544,-0.14172757
-0.03566311,-0.051807284
-0.7850969,-0.8195412
0.16957913,0.23229957
-0.039335594,-0.019586563
-0.01569495,0.0001731515
-0.24989024,-0.75536966
0.09508605,0.02947867
0.09152385,0.12189984
-0.046188608,0.000541687
1.2661076,1.0937183
-0.1243567,0.44376916
-0.0011494006,0.058184624
0.14658538,0.11289042
0.030469146,0.005215168
-0.007260978,-0.012109891
-0.1045844,-0.21562052
0.10721555,0.16970976
-0.05975049,-0.101959586
0.0240823,0.007487327
-0.06620981,-0.04648125
-0.06383496,-0.016897142
-0.008179627,-0.0034644604
0.0034018895,0.012567371
-0.5592981,-0.54633725
-0.0069686966,0.09902716
-0.57413745,-0.70664036
-0.3731227,-0.39308882
0.3118125,0.1189242
0.062452875,0.14206347
0.17544581,0.2094338
0.17674087,0.21943712
-0.09741969,0.02224183
0.19325598,0.22789381
0.12868106,0.2560476
-0.63225865,-0.6609378
0.004596808,-0.024790764
-0.007517172,-0.0131037235
0.06536661,0.08745599
0.43292403,0.34349763
0.32596242,0.41579092
0.08618091,0.07401347
-0.5279566,-0.8408862
-0.14426471,-0.12997423
0.054424874,0.010856032
-0.025158495,-0.014060348
0.011447972,0.01693976
0.002639033,0.0065151155
0.95458055,0.88707864
0.26885587,0.10182896
-0.28841054,0.030913949
-0.5550381,-0.6022705
0.04564107,0.021312356
0.0043561133,-0.02019459
0.0037621371,-0.02025342
-0.020870876,-0.016605318
-0.8684701,-0.82763374
-0.5928134,-0.40297616
0.035766564,0.06664276
-0.09036865,-0.096758515
0.19499004,0.044539094
0.11956078,0.14806932
-1.4766352,-1.0937864
-0.23918837,0.09388912
-0.09173943,0.03596258
0.6889987,0.6625805
0.24416935,0.3859836
0.81012315,0.7175971
-0.14276074,-0.18556464
0.05843375,0.05833739
-0.7311835,-0.64630103
-0.2762355,-0.33764952
0.13274905,0.0847761
0.052470345,0.017965853
0.19979645,0.30657113
0.08495298,0.0936583
0.14769228,0.122652054
-0.048391223,-0.014846772
0.62158704,0.4897926
-0.37142813,-0.3035699
0.113735735,0.1477673
0.22408555,0.21695364
0.3976785,0.42706126
-0.1423565,-0.15570891
-0.09981691,-0.050817132
0.06829298,0.05292052
-0.013031505,0.0040558577
-0.007970137,0.0010367334
-0.01030067,-0.012007713
0.0116245225,0.006616473
0.0054271584,-0.1282382
0.0041674953,0.027252436
0.0045281574,-0.026787281
-0.0349743,-0.0048292875
0.28969523,0.2201027
-0.547771,-0.37103558
-0.028219793,-0.01465714
-0.0067365523,-0.01881069
-0.013747273,-0.09099555
-0.04359217,-0.0076942146
-0.06539729,-0.065689564
0.07300303,0.03291589
-0.45117766,-0.35186613
-0.027919903,0.00804013
0.034947917,-0.028389215
0.0469234,0.036709845
-0.6758735,-0.8522465
0.53241575,0.4704076
-0.030494794,-0.014009595
0.021928247,0.0043096542
-0.22316888,-0.4409467
-0.29173774,-0.40572196
0.26286665,0.350899
-0.13156489,-0.02910018
0.013684344,-0.0002759695
-0.045047667,-0.02203229
0.00057615695,0.016919851
0.049743347,0.03318715
-0.0215784,-0.01285398
-0.01770351,-0.016295552
0.40684718,0.44211638
-0.11716528,-0.060792565
0.5768726,0.47126698
-0.13437206,-0.13665256
0.011946052,0.018012524
0.0025257932,0.0089885
-0.03597795,-0.025586009
-0.0120536275,0.017654568
0.3097103,0.36931998
0.4211475,0.3535424
-0.022173423,0.0049403906
0.04278495,0.021741658
-0.023858573,-0.03131962
0.0042553674,-0.000777483
0.26182416,0.14361751
0.4422121,0.80967444
0.05436861,0.016688347
0.017416215,0.008962989
-0.054244943,-0.0690794
-0.08985844,-0.09019421
0.08635456,0.033863872
0.14952382,0.25870836
0.37209877,0.2755685
-0.1790375,-0.15661171
-0.24923018,-0.22025347
0.17982851,0.18478084
-0.7317983,-0.6150015
-0.54314613,-0.50446665
-0.18488231,-0.24434638
0.25948647,0.25740615
0.11903325,0.14172935
0.15105712,0.1489824
0.051022444,0.034825087
0.051708125,0.021466225
-0.00044026444,-0.01337564
-0.018325323,-0.04200858
-0.021202812,-0.033733606
0.007734031,-0.04189092
-0.091636166,-0.17486072
-0.13610625,-0.14929232
-0.017318616,-0.008312941
0.01227176,0.012799203
-0.046446197,-0.033869505
-0.046777807,-0.07556701
0.41111726,0.34880447
-0.17850816,-0.13760531
0.011319885,0.013167143
0.020623777,0.03096801
-0.37008154,-0.27442724
-0.25202265,-0.21552944
-0.006286458,-0.0073258877
-0.003908435,0.06126994
0.018207775,0.024028778
0.011333424,0.004777789
0.011650904,0.059783697
0.005909552,-0.022085488
0.10256803,0.07616937
-0.074767634,-0.053423762
-0.047585037,-0.06510556
-0.3735905,-0.2886926
-0.10610449,-0.09317088
0.0405684,0.033373237
-0.24154906,-0.2035594
0.21925032,0.19451904
-1.1907479,-1.1368173
0.22039464,0.14740813
-0.15481573,-0.1314075
0.14727834,0.12893823
-0.20908923,-0.25707358
-1.3590322,-1.1883965
0.015741777,0.07944882
-0.16356999,-0.31928188
0.08457901,0.10218668
0.09608276,0.13208458
-0.84572124,-0.75124955
0.9538801,0.75733674
0.0851991,0.06890869
-0.011798516,-0.0032838583
0.16854848,0.20327604
0.061709747,0.10885632
-0.0006666798,0.042876482
0.03318891,-0.018162012
0.37268525,0.74453026
-0.9286654,-0.9482712
0.031661823,0.102543116
0.07131799,0.048776686
-0.76883626,-0.68154776
-0.43519694,-0.25009555
-0.027001884,-0.039610147
-0.013764545,0.013999313
-0.007527697,-0.071742535
0.3288237,0.2573641
-0.33516315,-0.32400978
-0.3459018,-0.2895848
-0.08887191,-0.17112625
0.22806013,0.21838027
-0.06143194,0.027496457
0.016789256,0.021546632
-0.07506277,-0.07470822
-0.033415236,-0.050333977
-0.06722357,-0.022539854
-0.3150565,-0.3143744
-0.24005157,-0.32189304
-0.37371367,-0.49048758
0.10183217,-0.045348167
-0.096325964,-0.23675835
-0.4237249,-0.18759908
-0.23773137,-0.12146178
0.03587517,0.021632671
0.031546235,0.015414119
0.16542006,0.16227567
-0.3988796,-0.37048906
1.079108,1.1685964
-0.4190561,-0.67978835
0.011651009,0.0011703968
0.052594982,0.027905285
-0.20341645,-0.11770034
0.21407947,0.21061563
-0.084402405,-0.10674167
0.012457749,-0.011262804
0.03118759,0.08676064
0.053101964,0.088431716
0.21641102,0.18037796
0.02958773,0.008701831
0.023896586,0.01726985
-0.021257052,0.000795722
-0.057730604,-0.11122501
-0.053450227,-0.067582995
-0.03054569,-0.07237661
-0.04305782,-0.036583543
-0.68318075,-0.5779705
-0.13266125,-0.15161116
0.009168858,0.002853632
0.044494882,0.029167712
0.10682347,0.15544164
-0.1824489,-0.13944992
0.029260939,0.05224669
-0.030470084,-0.08230126
0.47523487,-0.026021302
0.3284418,0.38322562
0.032406025,0.0072746277
0.030324671,0.009303749
-0.16046457,-0.2492925
-0.21424963,-0.19474843
0.08521278,0.07922435
0.15686947,0.10695031
0.7151943,0.87530947
0.23275176,0.37453103
-0.28132948,-0.48156837
-1.3492947,-1.3193018
-0.84690267,-0.9179729
0.15731212,-0.0033897161
0.18163542,0.15788949
-0.23815365,-0.3356141
-0.025522912,-0.038805723
0.024437025,0.044927776
0.36651897,0.24672353
-0.32545823,-0.412956
-0.006532328,-0.054055452
-0.0018414871,0.013789892
-0.07332257,0.420578
0.05440466,0.37880608
0.0008788986,0.0011821985
0.006705609,-0.010923266
-0.4272456,-0.18717547
-0.037778392,-0.07005823
-0.061157778,-0.09175575
0.032454498,-0.019885004
0.18909757,0.016096115
-0.26772353,-0.23205423
0.33018973,0.29319507
-0.1871578,-0.13835719
0.9271744,0.85124564
-0.8003032,-0.3992195
0.012919009,0.014352798
-0.0054675215,0.0009391904
-0.2050538,-0.16380906
-0.0058495244,0.019000173
0.16979827,0.09532297
0.008009979,0.00370723
-1.3747976,-1.5995595
0.4469947,0.4826783
0.29872802,0.33323932
-0.18737939,-0.11260307
-0.05454199,0.01315093
-0.06690231,-0.07617706
0.07933688,0.0057959557
-0.04139763,-0.028484523
-0.007379264,-0.022848368
0.008463881,0.0030166507
0.014046307,0.023220062
-0.00073930307,-0.0020311773
0.20436308,0.23532856
-0.1366441,-0.09985477
-0.0039245477,-5.4001808e-05
0.068723194,0.02711773
-0.0061662905,0.14870512
0.5637584,0.20913243
-0.011331791,-0.031881094
-0.0059806835,0.022042036
0.10340126,0.09212291
0.020084899,-0.027050197
0.2330587,0.08310819
0.086180754,-0.23918466
0.030599494,0.04110527
-0.010272638,-0.010826796
0.06760567,0.04729736
0.05750371,0.038195968
0.28623164,0.3086912
-0.11425072,-0.084546804
-0.3294487,-0.30773306
0.03340494,0.045328498
-0.16775997,-0.057582617
0.08228728,0.16763854
0.07540647,0.086741805
-0.08675381,-0.034647137
0.325072,0.43583983
-0.22175336,-0.23917803
-0.080665015,-0.075606346
0.03681137,0.030532897
0.019595232,0.12939501
0.32977447,0.3395366
-0.029980263,-0.10570717
0.26566613,0.20024192
0.3687402,0.21146643
-0.26058513,-0.035766333
-0.06505978,-0.0413692
0.012934608,0.016964883
-0.0055655343,-0.0037903786
0.0053574997,0.0041737556
0.12544309,0.12390256
0.14696667,0.12822059
0.65200156,0.65472823
-0.55870056,-0.78177965
0.114435084,0.05325806
-0.48059702,-0.7320611
-0.0023054217,-0.010223627
-0.004909465,-0.0164482
-0.5349504,-0.88045913
0.2812186,0.24421561
-0.15023081,-0.124225855
-0.08607848,-0.072677374
0.0053809285,-0.039758205
-0.24188039,-0.19446683
0.017674176,0.02716446
-0.01365668,-0.025488973
0.18392387,0.17959785
-0.2690689,-0.18955892
-0.003718969,-0.021731853
0.016318299,0.011134207
-0.013993533,-0.009157419
-0.014498424,-0.015247762
-0.004791609,-0.007871389
-0.014257586,0.00066679716
0.010571901,-0.012866735
-0.016995814,-0.0221771
-0.06912267,-0.080274105
-0.09595814,-0.06342435
0.5244143,0.273403
0.15832719,0.29352158
-0.015539068,0.05862093
-0.07980995,0.07280582
-0.20633009,-1.033551
-1.4081945,-1.2769738
-0.02628658,-0.011820793
-0.023901466,-0.005800426
0.21279114,0.23654151
0.14104867,0.102359
-0.20373791,-0.3218904
0.15452361,0.21059723
0.07590985,0.099603415
0.44492653,0.6445193
-0.10747346,-0.03512001
0.026161378,0.06016946
0.17712899,0.0989809
-0.009584231,-0.11802721
0.4671386,0.3914373
0.03880036,-0.07468164
-0.2965836,-0.3344317
-0.17427972,-0.17076755
-0.28248855,-0.2715633
0.23317984,0.1741293
0.005207853,-0.006033182
0.011760489,0.0016642213
0.008403062,0.0023617744
-0.0029033693,0.0014804304
0.0006180817,0.000121593475
-0.0139360335,0.0016975403
-0.40919763,-0.48001325
0.021417081,0.12026879
-0.017545689,-0.03710985
0.008239308,0.013447642
-0.18610594,-0.14956069
-0.20862466,-0.18409345
0.16379575,-0.052598476
-1.0663625,-1.0299225
-0.5806394,-0.4882679
0.8212178,0.77292717
0.045467313,0.053840756
0.03692783,0.070420474
0.068033844,0.016976595
0.022549143,-0.038070798
0.48896277,0.33498007
-0.40029275,-0.42581436
0.38601202,0.07281941
-0.09444074,-0.3270946
-0.0026880153,0.022048473
0.058743738,0.06340963
-0.20257929,-0.13288146
-0.18169236,-0.19172856
0.36004186,0.2693975
0.49828762,0.49671507
0.9019946,0.33107102
0.034240477,-0.19775784
-0.24275815,-0.3343234
-1.1073179,-1.0625439
-0.009908397,-0.10488808
0.029549388,-0.0008113384
0.5720603,0.32561716
0.045495085,0.00765568
-0.32709622,-0.39688033
0.07871083,0.13047208
-0.26758158,-0.14791593
0.26642722,0.031915285
-0.02849507,-0.10342789
-0.080376744,-0.13935834
0.08502065,0.08784795
-0.008956284,0.004518211
0.0051429593,0.014164329
-0.042550236,-0.07702574
0.37632275,0.4361664
-0.30081147,-0.2869245
0.0077676876,0.0014362335
-0.2845506,-0.34741443
0.08480589,0.19604419
-0.39022946,-0.2712562
-0.11756432,0.019637108
-0.9002489,-0.769014
-0.022133872,0.0061489344
0.015247984,0.0009711385
0.042893723,0.10351932
-0.14421901,-0.15336004
-0.017458143,-0.018369436
0.004915553,-0.007942319
-0.41898274,-0.24251074
-0.48863024,-0.31587833
-0.025669593,-0.0041964054
-0.011998046,-0.019317657
-0.45832884,-0.36254716
0.20910326,0.19209263
-1.0695753,-0.9335736
-0.50461996,-0.7793428
0.60699946,0.76909167
-0.66373926,-0.98431647
0.8171656,0.7448589
-0.10626182,0.08468741
-0.3075527,-0.30395374
0.16182348,0.167725
0.025690395,0.039333344
-0.09441512,-0.16182247
0.09228885,0.14788043
-0.02743052,-0.07578528
-0.21674362,-0.059396744
0.35956794,0.35611033
-0.016259365,-0.013845086
-0.019062605,-0.0006145537
0.024647333,0.07664633
-0.2360315,-0.25442034
0.050350998,0.4326635
0.8440767,0.86687124
-0.03074842,0.01476109
0.025196353,0.025640905
-0.0023560089,0.07085276
0.01681427,-0.0070367455
1.5939986,1.5609174
0.043184128,0.23920777
-0.049645476,-0.015979767
0.0007508999,-0.004229307
0.069897175,0.0874567
0.25164044,0.19141045
-0.8093661,-0.7705075
-1.0871875,-0.9684875
0.094348416,0.11822033
0.09687561,0.101723135
0.075302154,0.07928908
0.14158745,0.13562581
-0.02961231,-0.04038477
-0.045170113,-0.029996395
-0.024658615,-0.01718998
-0.009870126,-0.0208897
-0.1334843,-0.18197179
-0.18418169,-0.13582936
0.1088119,0.11027616
-0.47704744,-0.46909457
0.42592597,0.28027976
0.6328812,0.74712515
0.051584475,-0.09219408
-0.21197978,-0.31621265
0.025602328,0.046765924
0.058788672,0.06541714
-0.48222464,-0.6393616
-0.221834,-0.15775439
-0.0050686253,-0.009115815
0.035932787,0.018069506
-0.051588006,-0.004891515
-0.04684135,-0.011325717
-0.11486615,-0.118906975
0.21383274,0.16996229
0.028137574,0.032063484
-0.07274759,-0.045145273
-0.0584217,-0.053180933
0.039410684,0.07891333
0.025440928,0.03232789
0.008359766,0.00030729175
-0.004896242,-0.03559184
0.004369856,-0.002012074
-0.04471074,-0.035233736
-0.0054429197,-0.019160122
0.113604985,0.07643688
0.023434274,0.016427875
-0.075070515,0.05427599
-0.10290923,-0.09184992
0.279163,0.2891525
0.19028059,0.22265267
0.7645,0.7864429
-0.35801616,-0.3052296
0.12635988,0.0907315
-0.014380069,-0.0026993752
0.15376413,0.034689188
0.014167157,-0.034788907
-0.03497048,-0.047071934
-0.068110645,-0.036545873
0.0004896895,-0.0051670074
-0.03144022,-0.0031214356
-0.93730056,-0.8391844
0.58219826,0.56128925
-0.049761854,0.05328107
0.053412136,0.07973331
0.036310557,0.07519078
0.09821941,0.09454316
0.7532478,0.86866343
0.34031844,0.35132444
-0.020879842,-0.049473763
0.02221151,0.03258419
0.62243605,0.5150198
0.33205152,0.26021454
-0.0028272923,0.05722511
0.15775187,0.122787416
0.026820287,0.004697919
0.0015644222,-0.009085476
0.01415843,0.014359236
0.009086979,0.009213716
0.6041725,0.6459962
-0.6090371,-0.5899557
0.069747545,0.0795151
0.05090283,0.026797324
0.63460034,0.5662249
-0.08631657,0.057566762
-0.016286466,-0.027560592
-0.018425316,-0.029118598
0.6527933,0.60960954
-0.44942117,-0.013438493
0.0034548242,-0.005479574
-0.005249579,0.0036145747
0.048760213,-0.05108118
0.17705303,0.111646116
-0.9161707,-0.7010676
-0.038939428,0.06989755
-0.04374346,-0.32516038
0.051825546,0.09820777
-0.25734356,-0.07695812
0.07994201,0.16569856
0.006991478,0.020526886
-0.00693331,-0.00053966045
-0.7434988,-0.610273
0.6041771,0.61028683
0.016807292,-0.03466642
0.2488976,0.23780006
0.019527717,-0.006109953
0.050690297,0.035888642
0.23768514,0.13283515
-0.22321822,-0.263372
-0.15880445,-0.13453162
-0.09862508,-0.10253692
0.0871093,0.10929716
0.07252988,0.07419205
-0.11154148,-0.2586248
0.30801192,0.33394027
-0.026711483,0.004430294
0.0067450246,-0.008258462
-0.18169075,-0.25721002
0.09117827,0.18253282
-0.04380691,-0.07807541
-0.0013131833,-0.016337752
0.094862595,0.06623608
-0.5693244,-0.48432875
-0.07543768,-0.082029104
0.0353859,0.012200922
-1.6455545,-1.2799647
-0.0083018355,-0.07017246
-0.24761456,-0.22853231
0.16568963,0.08105588
-0.07128869,-0.1044507
0.13942754,0.09723991
0.025648005,-0.034349084
0.42497465,0.45968097
0.030209493,0.06906462
0.008300042,-0.0022233129
0.10999531,0.068780065
-0.07367377,-0.025075883
0.02633449,-0.016439915
0.0015290354,1.7374754e-05
-0.15378359,-0.09941673
0.3674228,0.30637038
0.8006982,0.81163025
-0.60173285,-0.5593633
-0.082737535,-0.010338366
-0.45644912,-0.41990495
0.676644,0.64439774
0.82388645,0.78626657
0.60401607,0.39864206
-0.41137978,-0.4242411
-0.0064484007,-0.038453817
-0.048920713,-0.04682541
-0.106334254,-0.19923621
-1.3698708,-1.3187906
0.31823874,0.1284051
0.07117481,0.13435829
-0.034252286,0.061369896
-0.12374404,-0.034511656
0.010822238,0.0033563375
-0.036362063,-0.020647854
0.46754873,0.4108206
-0.38597286,-0.44522047
0.24477263,0.2144922
-0.12088655,-0.06735048
-0.008159045,-0.0045274496
0.098756075,0.08479279
0.12866631,0.23969114
0.2882582,0.32899237
-0.26677328,-0.2993386
0.06643783,0.14404073
0.9644363,1.4729099
0.5588434,0.6075585
-0.014994144,-0.005083561
0.012026979,0.022757173
0.74058986,0.7024448
-0.7786238,-0.7100458
-0.85625386,-1.1461577
0.7165619,0.7687757
-0.014789022,-0.041031122
0.059464082,0.06964797
0.26168433,0.16474521
-0.024487425,-0.012086034
0.04850403,0.009053826
0.0005976525,-0.021446675
-0.109961376,-0.1707015
0.4027912,0.32792637
-0.29046866,-0.19797322
-0.89850265,-1.0609078
-0.17210254,0.98267084
0.959087,0.7784058
-0.24065882,-0.25912416
-0.25879472,-0.179066
-0.3491963,-0.49632618
-0.3460901,-0.39802414
0.022104178,0.026072383
0.005589212,-0.008603096
-0.08557627,-0.05806172
0.12402224,0.23314041
0.23698613,0.6555383
0.19965385,0.40409407
-0.1542353,0.18297821
-0.14246476,-0.031018704
0.5410818,0.43424794
0.47719687,-0.041029073
0.8159183,0.83073187
0.14034145,0.093096256
0.0010897093,-0.024380803
0.0001231632,0.017019808
-0.44816226,-0.31657112
0.300408,0.32235962
-0.031089514,-0.07046604
0.08639805,0.055689514
-0.86696196,-0.6878519
-0.15023533,-0.15502957
-0.27237365,-0.29755768
0.6967088,0.62275916
-0.3928023,-0.2009559
0.08455144,-0.026497602
0.4660762,0.6141209
-0.48221588,-0.756437
0.9174831,1.0829989
0.5348445,0.72935617
0.05974271,0.035639048
0.006128515,-0.020583779
0.18478164,0.18730521
0.370014,0.23638308
-0.029848734,-0.06908667
-0.002876502,0.04422146
-0.010935547,-0.12786591
-0.2143744,-0.18175137
-0.0045292424,-0.0037807226
0.14357711,0.13336009
0.77994937,0.63665885
-0.23682985,-0.41000727
0.006687303,0.0021880865
0.005839977,-0.002361983
-0.7036612,-0.81234825
0.44864124,0.48335147
-0.019023318,0.00688529
0.006288696,-0.015765637
-0.0020247756,0.023475647
0.078873105,0.046376348
-0.71173596,-0.62515664
-0.52105325,-0.5089009
0.6932383,0.8040155
0.011124202,0.038560152
0.0164609,0.14913368
0.07514806,0.07428703
0.18642822,0.11349845
0.047084063,0.07094079
0.0025678077,0.008337021
-0.0018144383,-0.0065137744
-0.14683919,-0.1295749
-0.13114747,0.73696053
0.025474131,0.036038995
0.024055107,0.017582715
0.64335597,0.8419148
0.7473981,0.9880848
0.22080538,0.17237967
0.38878095,0.450623
0.083724126,0.043756247
0.0025737993,-0.027110428
0.044183567,0.06673217
-0.046330146,-0.04312393
0.13892052,0.18299377
0.5696727,0.6142323
-0.018443184,-0.076055706
-0.24259959,-0.24829388
-0.095489934,-0.06964111
0.058661215,0.057035506
0.6864915,0.3421949
-0.37453988,-0.31055
-0.033638243,-0.024359226
-0.034584384,-0.0032645762
0.044594057,0.031149864
0.14930211,0.16569838
-0.045606777,-0.06360388
-0.0957112,-0.060973465
0.3490885,0.4208306
-0.29066968,-0.360577
0.001961709,0.005683899
-0.021928966,0.0012668371
0.25941825,0.398318
-0.27334413,-0.3026752
-0.123366416,-0.82600313
-0.1986318,-0.24452445
-0.193663,-0.4013865
0.16227193,0.20900317
0.020236254,-0.003392458
-0.0371081,-0.01695615
0.060055315,0.057241917
-0.023925912,-0.032939762
0.010920366,0.0094361305
0.008588128,0.0067257285
0.69798446,0.59031695
-0.54713,-0.7038064
0.6565714,0.4361664
0.9149003,0.845003
-0.14728397,-0.2695247
0.262298,0.21807602
-0.8134269,-0.46505952
-0.29057115,-0.45464104
-0.19656196,-0.12121844
0.21484935,0.21222913
0.100129396,0.07434428
-0.047631554,-0.05839607
0.042357728,0.0021853447
0.03017477,-0.0055850744
-0.4159406,-0.5500965
0.02436715,0.078484
0.15368886,0.16130161
-0.060440674,-0.0024128407
-0.040447574,-0.080587864
-0.074914694,-0.05835682
-0.015728213,-0.028546572
0.021461958,0.013402104
0.028200626,0.01153779
0.027244499,0.03495133
-0.037588097,-0.051543117
-0.4818372,-0.49315032
-0.10449526,-0.05401647
-0.401645,-0.37318027
-0.06270147,-0.08344865
0.072150655,-0.024569571
0.2508521,0.45194978
-0.055614486,-0.018417805
0.06490911,0.09319532
-0.054813907,-0.05389276
-0.056434873,0.028714418
-0.0378578,-0.069972396
-0.29429942,-0.2465639
-0.6627634,-0.58194757
0.21724707,0.16488618
0.22913195,0.30844814
0.27527055,0.086631596
-0.44933295,-0.39880803
-0.048848223,-0.05062282
0.054006018,0.023479164
-0.003522126,-0.01028657
0.012948064,0.00037682056
-0.026100893,-0.020168304
0.029106863,0.024870217
-0.015790414,-0.19249439
0.57416135,0.5919832
0.95255077,0.3592432
0.39540043,0.25758755
0.86609656,0.7141024
-0.3753162,-0.5303825
0.033431042,0.047276497
-0.12371459,-0.07482225
-0.051331684,0.007136166
0.40790778,0.40724176
0.12675054,0.060057282
-0.1208829,-0.06906986
-0.87884057,-0.9941763
-1.0521517,-1.0652412
-0.019527607,0.0014163256
-0.122103915,-0.121760994
-0.042080652,0.024278164
-0.17970885,-0.18193933
0.017005725,0.008651972
-0.03637642,-0.032099634
-0.2551539,-0.23589319
0.5194301,0.45239127
-0.07179392,-0.095457315
-0.0010681498,-0.036742985
1.2223558,1.2799091
-0.14009883,-0.4442131
0.024071205,0.0075087547
-0.0897773,-0.12386486
-0.27419743,-0.40258092
-0.19612665,-0.47774607
-0.4249105,-0.74260926
-0.49306774,-0.5610394
-0.1926819,-0.27042457
-0.3486852,0.11891998
-0.14094645,-0.071725726
-0.25790465,-0.28087348
-0.4439512,-0.5833698
0.4003967,0.7245734
-0.00017359461,-0.017341375
0.0064562,0.00972718
-0.018622436,-0.005421877
-0.0006303003,0.023665488
0.15287626,0.11554587
0.19255573,0.1627335
-0.0064225364,-0.0076208115
-0.009807313,0.0092329085
-0.13107489,-0.15926814
0.2674809,0.33443844
0.55196023,0.5164957
0.19723791,0.26330447
-0.033726152,-0.025070667
0.032699957,0.02858913
-0.16668585,-0.21541595
-0.52506596,-0.4037283
0.2948248,0.39258513
-0.390768,-0.33845478
-0.6977261,-0.5593858
-0.8077967,-0.9278094
-0.103221506,0.054368317
0.094729766,0.069389224
0.59112346,0.45289895
0.33059636,0.42906213
0.007321704,-0.011320353
-0.009579819,0.0011950433
0.007827763,0.031958938
0.0044113076,0.012143433
-1.0056142,-0.81353605
-0.16559847,-0.1521396
0.68971896,0.7255138
-0.40952784,-0.22786385
0.41513112,0.38753188
0.14065632,0.1644753
0.90167594,1.0047201
-0.34921217,-0.4664858
-0.66169494,-0.5090138
1.1792469,0.8558135
0.548807,0.62386966
0.62684435,0.75449574
-0.0016578571,-0.015934229
-0.015893558,0.0018927455
-0.3460034,-0.3840971
0.30797803,0.53927684
-0.043451894,-0.026899576
-0.04048576,-0.013404191
-0.074099675,-0.028101444
-0.014881967,-0.023282051
-1.2710636,-1.3154423
-0.09567626,-0.018857598
0.018338004,0.01897633
0.0013808969,-0.012028098
-0.2595734,-0.29233265
-0.35613137,-0.31847864
0.19483697,0.23288095
-0.15084767,-0.09364438
0.05814197,0.061360598
-1.1647913,-0.91321373
-0.027213514,-0.030911207
0.03613826,0.0010598004
0.011917265,-0.010583997
0.0074670254,0.011668384
-0.034435265,-0.11350316
0.0072872415,0.002401948
0.24964875,-0.12069243
0.6431629,0.677148
-0.009326672,-0.011880994
-0.009872651,0.014675289
0.0003069106,0.004402876
-0.016167602,-0.0053486824
0.015023526,0.010420322
-0.023744553,-0.012780547
0.07346219,-0.36739656
0.5378368,0.19114089
0.8893523,0.810272
-0.69895804,-0.7406119
-0.0031318692,-0.015325427
-0.009928256,-0.011380196
0.12571916,0.02542317
0.0010595281,-0.02184993
-0.01372835,-0.13549304
-0.023838136,-0.05486995
-0.050398156,-0.023159146
0.06794879,0.09511995
-0.09156498,-0.1476022
0.12402971,0.15534317
-0.1086629,-0.051571608
0.28138745,0.21880352
0.00073158566,0.023146152
0.0059278104,-0.010026842
0.16232638,0.23273155
-0.1965357,-0.16090107
-0.17754409,-0.14617372
-0.12427896,-0.08399069
0.04352603,0.03441298
0.033951588,0.061910808
-0.82295305,-0.98964477
-0.0007833635,-0.11569387
-0.22592422,-0.14537251
0.32573804,0.28499267
-0.28553635,-0.30885282
-0.022698816,-0.041531593
-0.003630048,-0.03333342
-0.0010752946,0.0056617856
-0.041234005,-0.07370067
-0.09191377,-0.07813203
0.10334021,0.1390847
0.095173806,0.10509014
0.84256244,0.99731374
0.65937984,0.82614315
-0.142964,-0.13758922
0.20351723,0.17349541
-0.46175793,-0.32294
0.35076025,0.38416016
-0.6006427,-0.5518373
0.8816302,0.72806346
-0.020915907,-0.16645908
-0.5657377,-0.56951123
0.010164634,-0.01842165
-0.0059151836,0.042396545
-0.59636885,-0.5684167
0.022619493,0.075801365
0.014160657,0.02894044
0.077186845,0.14146882
-0.05911234,-0.10339987
-0.16222876,-0.13859367
-0.16544747,-0.112976074
-0.07914302,-0.051831484
0.012334602,0.02408278
0.06269885,0.07673156
0.06595987,0.06090951
0.07487911,0.037762105
0.89826596,0.8507325
-0.6224171,-0.43569884
-0.13317713,-0.08229017
-0.043964073,-0.06283784
-0.6064555,-0.35328627
-0.8928864,-0.87781215
0.14632306,0.09338474
0.09954074,0.044839293
-0.20397869,-0.22380018
-0.00764642,0.043602407
-0.30855384,-0.13532037
0.27541062,0.19573933
0.010581129,-0.036229014
0.1275836,0.12906402
-0.05192914,-0.076294184
-0.055716075,-0.069057286
-0.22275133,-0.17540157
-0.4401091,-0.52017516
0.17119457,0.34139538
0.4163609,0.4278195
-0.0243009,0.0550977
-0.16671304,-0.1484924
-0.027815517,-0.012305975
-0.052685995,-0.022117972
-0.30169398,-0.3188089
0.23894131,0.25416505
-1.1189305,-1.3007085
-0.19130585,-0.0648576
-0.5305718,-0.31430694
0.31171787,-0.1848453
0.041964397,0.13622904
-0.15627444,-0.07923576
0.25908524,0.22356486
-0.15236957,-0.05979383
0.0063756052,0.0034585
-0.0021116184,-0.00015696883
0.21485053,0.11130625
-0.17705983,-0.2829331
0.53415483,0.48159868
-0.30560294,-0.3438856
0.15222731,0.1617639
-0.10149012,-0.061524034
0.57025415,0.3146428
-0.99966514,-0.82916903
0.0016879227,0.029815316
0.055876106,0.06827688
0.04951159,0.038045287
0.0057600625,-0.0077246428
0.035495963,-0.01572609
0.03155251,0.039766967
-0.21212628,-0.06829989
-0.31308517,-0.12720451
-0.04648845,0.017223358
-0.0012411369,0.0097491145
0.038098074,0.26293814
0.15556613,0.23373652
0.00074760034,-0.003005743
0.014103603,0.033845514
-0.32593614,-0.33643702
0.117848866,0.14190546
-0.050038703,-0.044048786
-0.044917457,-0.030837059
-0.67323965,-0.6465289
0.31278363,0.349852
-0.023363037,-0.025912285
0.0017057239,0.013034344
-0.052715946,-0.032781124
-0.028447727,-0.00051128864
-0.058333054,0.024953365
-0.16149543,-0.20731461
-0.065156296,-0.000616312
-0.10760409,-0.08600402
-0.10264338,-0.10228288
-0.02821201,0.019524693
-0.022329845,-0.057400227
-0.0680107,-0.03980127
0.021715228,-0.006808996
-0.021980047,-0.00018066168
-0.38376164,-0.39649534
-0.13466029,-0.15176493
0.58361846,0.80963403
-0.10871416,0.06211424
0.8093393,0.5534134
0.8783353,0.99278533
-0.02286671,-0.0058869123
0.09156192,0.11360824
-0.63123685,-0.4271468
-0.28258684,-0.16040444
-0.088156044,-0.13062918
0.023016695,0.015912414
0.04581477,0.021746516
-0.03706856,-0.01372695
0.19967012,0.19983828
0.41305295,0.39821148
-0.32566077,-0.33704782
-0.13782187,-0.055298716
0.34188595,0.11923504
0.36505264,0.14390898
0.09851226,0.058091044
0.0027057864,0.009482175
-1.177657,-0.78507376
1.5684539,1.1782624
0.0045419196,0.031802833
-0.15560238,-0.29700825
-0.12567155,-0.12800795
-0.17033988,-0.16035119
0.24661979,0.4322896
-0.052372176,-0.103000045
0.7138214,0.65622133
-0.43218786,-0.3682058
0.29494137,0.29026055
-0.031461544,-0.08911711
0.5063529,0.4512391
0.3212754,0.2803557
-0.04018065,-0.15055919
0.32373804,0.39109376
-0.20919782,-0.2860163
-0.59764385,-0.576188
0.07050103,0.09801602
-0.019182425,0.0199669
-0.056316838,-0.09767449
-0.39627856,-0.3874705
-0.58243364,-0.7747936
-0.9187609,-0.8690165
-0.26527983,-0.26227188
0.22145045,0.21562883
0.10516864,0.052913964
0.10610029,0.106414735
0.67531735,0.61583245
0.32787055,0.16163814
0.51448864,0.3369633
0.15659222,0.14827135
-0.014474558,0.029450655
-0.07980518,-0.032616258
0.7308504,0.56133926
0.48070613,0.547323
-0.009059224,0.006232977
-0.020649415,-0.006899178
0.002129254,0.0045665503
0.006611161,-0.0120744705
0.07122361,0.03580451
0.027369708,0.040712297
0.4223064,-0.11105394
0.21842565,0.14852634
0.0024914541,0.033887744
-0.012992581,-0.026551008
-0.059382983,-0.06268883
0.010716735,0.06812295
-0.04115593,-0.05282688
-0.028292242,-0.027690232
0.26448864,0.64824593
-0.13954812,-0.13627963
-0.0017629832,0.02746427
0.012802718,0.019627154
-0.97008157,-1.2573856
0.12712324,0.13120633
0.2891057,-0.11535847
1.0747378,1.0402217
0.027299684,0.108406276
-0.46897557,-0.273721
-0.21453372,-0.16065681
0.034356114,0.025167108
0.0082502235,0.010198832
-0.0033311453,0.0011552572
-0.4893049,-0.500802
-0.368526,-0.38842523
-0.052671153,0.043100536
-0.687353,-0.45014828
0.004093587,-0.034362078
-0.023422487,-0.00015515089
0.378885,0.76885307
0.49083218,0.24188879
0.25687706,0.1445095
0.023504008,0.07578638
-0.0208386,-0.034609318
-0.094280764,-0.03391823
-0.60490406,-0.27180967
0.2735938,0.3015137
0.76309294,0.8444032
-0.1644899,-0.3360328
0.002068307,-0.004627228
0.0038200747,0.012181908
0.055509493,0.04916525
0.08511263,0.09714478
0.4239425,0.45618224
-0.39440238,-0.35968196
-0.0009584338,0.00511539
0.0027262706,-0.002411127
1.592876,1.5636387
-0.62036324,-0.63553727
0.014924254,0.0057014227
0.02567915,0.01666969
-0.9433073,-0.73038137
-0.59181416,-0.5252807
0.2409052,0.4546535
-0.27569672,-0.17025626
-0.19045055,-0.24650154
0.44846743,0.123577446
0.02597949,0.008151889
-0.01971846,0.009944648
-0.026864924,-0.037219286
-0.040956672,-0.018482685
0.5019702,0.486407
0.4933703,0.5490809
0.011874058,-0.0031764507
0.047462426,0.02931571
-0.0439796,-0.049978852
0.053340007,0.04631889
0.03266579,0.010404348
-0.014405029,0.00839442
-0.059839457,-0.23396161
0.67664564,0.8730699
-0.027117364,-0.03982091
0.021547556,0.016801834
0.9076878,0.84699893
-0.8091328,-0.9191981
-0.080332935,-0.19841552
-0.102941364,-0.066569
-0.09984526,-0.028037846
-0.67026913,-0.62523013
-0.03975883,-0.015323639
-0.011188972,0.0036568046
-0.06739386,-0.031882048
0.052081354,-0.004872322
-0.02586288,-0.051365852
0.007725899,-0.0042039156
-0.01203154,-0.012091875
0.010731776,0.011000395
-0.0121544935,0.012358427
-0.016308453,-0.010546416
0.46953952,0.4146222
0.2827064,0.1367259
-0.11198245,-0.09592712
-0.10109114,-0.14460546
1.2772082,1.2524123
-0.5895486,-0.56430495
-0.32467377,-0.2075589
-0.9600911,-0.46076483
0.01148531,0.0043057203
0.028912045,0.031583488
-0.37804234,-0.42673624
0.64755744,0.5168793
0.18611453,0.09314644
-0.36719662,-0.3685683
-0.015993724,-0.030994654
0.002094244,0.004310429
0.019000778,0.04833114
0.017544191,-0.004139334
0.26218802,0.8047777
0.0043047452,-0.11172277
0.6945486,0.8938059
-0.2961658,-0.22298285
0.39010915,0.363518
0.15693352,0.113033056
-0.020722017,0.008432865
-0.02527048,-0.047504812
0.0200069,-0.056802034
0.018656015,-0.023279428
0.021132369,-0.016968131
-0.033773832,-0.003979951
-0.3930769,-0.4315236
-0.2573395,-0.20074803
0.36093894,0.22710526
-0.12947199,-0.06504834
0.10754931,0.10755801
-0.062970035,-0.046499252
-0.009447204,0.012367725
0.045185875,0.031472385
-0.1443846,-0.082146645
0.27097318,0.24697101
-0.3076102,-0.15559357
-0.15633932,-0.019536674
-0.011284507,-0.0023708344
-0.020761553,-0.003651917
-0.007355986,-0.006167412
-0.0022449533,-0.0032641888
0.5648123,0.675573
-0.31922853,-0.23449245
-0.092058875,0.0139814615
0.3711752,0.23065239
-0.24873716,-0.43409818
0.4226263,0.42018795
0.50852394,0.4935065
0.2693203,0.30271804
-0.105063334,0.0040977
-0.1780046,-0.45422098
0.010055905,-0.028641582
-0.0029786513,-0.006605506
0.1511025,0.042119145
-0.071334004,-0.054605305
-0.15742397,-0.16526747
-0.07914701,-0.08223188
0.17777559,0.18813062
0.009037752,-0.04310131
0.021994762,0.012323737
0.0017642898,-0.021183133
0.09550941,0.21630049
0.34585488,0.066182375
-0.0172839,0.015107393
0.02474549,-0.014126182
0.20556597,0.16864133
-0.121066846,-0.088389635
0.026219314,0.051977754
0.032323834,0.03241837
0.26842487,0.30538946
-0.09484081,-0.12367818
0.784273,0.81259406
-0.49781603,-0.67210495
0.50215524,0.56648946
0.2261905,0.229482
1.3212789,1.036721
0.028984766,-0.035573155
0.025678635,0.009310007
0.036291342,0.019394606
-0.31090012,-0.35746837
0.09124988,0.1214966
-0.24604589,-0.12154329
0.031273235,0.031758815
0.24272776,0.24450386
-0.071101405,-0.07092583
-0.72329766,-0.5883484
-1.3143044,-1.0007377
-0.171322,-0.14193511
-0.2829311,-0.2570522
0.11002545,-0.04228598
1.4698756,1.1907573
-0.04908922,-0.16597366
0.038564708,0.038106143
-0.33129895,-0.18220437
-0.23929536,-0.21988982
-0.0037377537,0.02140522
0.007873522,0.0014238358
-0.1504095,-0.06975329
-0.028045237,-0.0071079135
0.008990734,-0.003341794
0.013666489,-0.019225001
-0.00034878397,0.004505396
-0.0013493019,-0.0110274255
0.034088,0.024385095
0.026000233,0.026308894
-0.007042447,0.04190445
-0.026543269,-0.03185433
-1.3375832,-1.0982139
-0.8708162,-1.026664
-0.96739745,-1.0817485
0.45949852,0.6394656
-0.1946704,-0.13410711
1.2448279,1.1336838
-0.040917367,-0.009778857
0.02314677,0.009842396
0.030863917,-0.005706668
0.06357212,0.06631142
-0.75011516,-0.80541956
-0.010271421,-0.019283429
-0.025554322,-0.007383108
0.001580323,0.004355967
0.24338189,0.20816469
0.009163993,0.046046853
0.2140055,0.105086565
0.31195518,0.2564191
0.36672634,0.26987976
-0.40299773,-0.48225215
0.66887236,0.6655993
-0.5763382,-0.20451994
-0.3971488,-0.571735
0.33553162,0.34280133
-0.29605645,-0.32247436
0.36053002,0.44022816
0.029573496,0.01714778
0.013297032,0.036492288
-0.07344457,-0.0668385
0.043348916,0.028998852
-0.50269127,-0.57767093
-0.5529516,-0.4431708
-0.3519463,-0.25507087
-0.20083447,-0.25623947
-0.008562492,-0.023563862
0.046676345,0.015452445
0.064722,0.07446849
-0.026121024,-0.032619625
0.035758484,0.019416332
0.016408928,0.022147238
0.004360077,0.053965688
0.51290435,0.5901495
-0.13748418,-0.10323751
-0.04416639,-0.036615342
-0.51636285,-0.32785898
0.91631925,0.6699675
0.91358596,0.8192701
-0.15853392,-0.104701996
0.009576166,0.046746016
0.015613975,0.023421228
-1.4258165,-1.2917475
-0.6481854,-0.09816539
-0.005887864,0.023236036
0.034034044,0.027724981
-0.5840011,-0.5200527
-0.8076925,-0.68922687
-0.13729537,-0.054258227
-0.06201545,-0.074929565
-0.21362871,0.084175706
0.35322878,0.3914823
-0.9888599,-1.0941622
0.068270825,-0.083447814
-0.05501136,-0.022301674
0.0869923,0.06566501
0.022518236,0.06297517
0.016960204,-0.019937932
-0.046913143,-0.08750871
1.0096323,0.71158355
0.5875461,1.0153711
0.88791794,0.83141077
-0.89294547,-0.76035935
0.8892714,0.8672074
-0.158387,-0.051011965
-0.28767958,-0.46682158
0.34109426,0.382352
0.3414815,0.20895767
0.067502916,0.07502353
-0.07981531,-0.085612
0.0199051,0.019469619
-0.009603742,-0.0051464736
0.41791952,0.34133554
0.037905544,-0.046764255
-0.006104393,0.03336978
-0.011352012,-0.034606516
0.04631158,0.008777976
-0.03877552,0.032657534
0.48675844,0.41002703
0.1038101,0.31689414
0.094452664,0.087077975
-0.03251891,0.01023221
0.04313048,0.12646651
1.7724588,1.7599349
0.25817752,0.15642071
-0.09302304,-0.036596417
0.14447148,0.0046111345
0.2049101,0.17931959
0.11042089,0.113675356
-0.046861283,-0.018929899
0.29756698,0.11947152
1.069962,1.2276067
0.115717515,0.18239522
-0.155317,-0.10208684
0.38713565,0.3594209
0.541754,0.5105237
-0.07242534,-0.04516387
0.015359124,0.019060194
-0.0333195,-0.06738949
-0.09154001,-0.08901107
-0.1089982,-0.10216379
-0.081853785,-0.09341115
-0.046672285,-0.19570386
0.26835188,0.049391
0.03969527,0.025321126
0.04582395,0.031794697
-0.011587721,0.010919094
0.0042175036,0.03289652
-0.9233571,-0.9688882
-0.10606353,0.05790928
0.027345628,0.0017142296
-0.10955778,-0.0391815
0.16134904,0.19975698
0.33226633,0.38830522
0.034418255,-0.05023551
-0.051581852,-0.04933074
-0.8397143,-0.42870462
0.063807756,0.3837153
-0.3844931,-0.41910148
-0.002246013,-0.033409417
0.23474559,0.09268129
0.7482925,0.83357483
0.069700725,0.06176722
-0.05499205,-0.032675296
-0.37250406,-0.35029483
-0.45475352,-0.29647163
-0.5426651,-0.47426736
-0.30610716,-0.3933968
-0.024661053,-0.018097162
-0.0049381307,0.0061956644
0.13941449,0.114672825
0.24181056,0.3601135
-0.32326972,-0.38741875
0.53695375,0.6095563
0.6580882,0.47848013
0.42112157,0.23843814
0.09776385,0.10269809
-0.16166544,-0.21349528
0.14587581,0.2591697
0.629707,0.6698599
-0.08592813,-0.111230135
-0.0402098,-0.027030349
0.07741614,0.08793509
-0.01642713,-0.039423615
-0.017295232,-0.039955616
-0.0018316004,-0.03871119
0.4319136,0.40222436
-0.046881296,-0.07645744
-0.101814315,-0.13225007
0.13226421,0.082825065
0.0010360964,0.025532722
-0.015173543,0.015914977
0.039274096,0.065006375
0.099362254,0.088796794
0.046480957,0.0073242188
0.021539196,0.018139213
-0.09861964,-0.070774436
-0.002747252,-0.09067875
-0.03383605,-0.032561183
0.074769005,0.060775936
0.016522512,0.019804597
-0.0014955895,0.017222643
-0.034001224,0.0056478977
0.02538366,0.011873126
-0.28755707,-0.24580884
-0.056821033,-0.051549405
-0.1660859,-0.09117043
0.090825446,0.060654044
0.21057725,0.10088581
0.09528312,0.10804415
0.11002725,0.11838961
-0.15498361,-0.2282798
0.8310821,0.2738738
-0.91028935,-1.1359143
-0.19428158,-0.18315625
0.0012554757,0.18096918
0.7712432,0.70809853
-0.35923445,-0.49394965
-0.5072878,-0.38071546
-0.26739383,-0.2802762
0.25055465,0.3785712
-1.0316812,-0.7803056
0.26063725,0.109959126
0.012425101,0.31023604
-0.45275068,-0.44606617
-0.18153551,-0.079351634
-0.05762202,-0.031187773
-0.015565321,0.003425479
-0.048465762,-0.07632482
0.17371157,0.06505528
0.13329677,0.08797836
0.09468446,0.091989994
0.0128814485,-0.00650692
-0.006106167,0.003199637
0.0050394246,0.012023926
-0.04274649,-0.050029904
-0.058160022,-0.010982633
0.060578622,0.019823134
0.05251255,0.06231594
-0.046434242,-7.1525574e-05
-0.051471435,-0.071499586
0.0016005761,0.01904744
0.2036008,0.17147827
-0.22144416,-0.13919115
-0.0039829835,-0.009480357
-0.0069487416,-0.007636428
0.8719739,0.8220127
-0.9324907,-0.7237793
-0.013797468,-0.045110226
0.030560777,0.045719057
0.15963009,0.055157125
0.27574745,0.37577516
-0.005335982,-0.016288519
0.0053511094,0.010581017
0.22451909,0.34708923
-0.24299231,-0.17130199
-0.04577147,0.007615447
-0.02444148,-0.014608175
1.2955387,1.0063597
0.5914921,0.6970966
0.29580468,0.062339067
0.017199365,-0.018408746
0.01079285,-0.0032340288
0.026149012,0.036484063
0.23591399,-0.100744516
0.59690255,0.86454916
-0.19824806,-0.14838612
0.46774757,0.32277733
0.092744775,-0.005833864
-0.16281764,-0.238832
-0.06639732,-0.0664351
0.005907423,-0.01866135
0.062201276,-0.082425
-0.55041385,-0.35295635
-0.18512297,-0.17163014
-0.052873842,0.040647358
0.016786195,0.010109425
0.13186224,0.094551414
0.15926564,0.14773452
-0.09378252,-0.069459766
0.07528132,0.17067385
-0.24109659,-0.17733413
-0.09050469,-0.02034831
0.20537955,0.21836793
0.029708488,-0.08616197
0.24287881,0.16381797
-0.89650667,-0.6677786
0.002478986,0.5543641
0.010342386,0.001984477
0.020895999,0.009824097
-0.8716254,-0.7140006
-0.122207075,0.039101362
-0.033183657,-0.06959319
-0.0028826357,-0.018691659
0.03023817,0.014800072
-0.023659078,-0.007160604
-0.043900836,-0.06065631
-0.019373072,-0.018131658
0.3125127,0.08357382
0.09422743,0.030478925
0.00058953423,0.0020010471
-0.006636232,0.0032854974
-0.047598585,-0.006127
0.13850152,0.12525189
0.035997316,0.05761814
-0.007431889,0.0066636205
-0.11724301,-0.17391628
-0.20191857,-0.2801406
-0.020246847,-0.017757773
0.037063394,0.022099972
0.16241038,0.016039655
0.31203356,0.3458711
-0.23133773,-0.21081114
0.033986814,-0.053854138
-0.048221283,-0.08343458
0.029590046,0.009131402
0.14171088,0.12916248
-0.11955446,-0.1673226
-0.0021488494,0.018735051
0.0027399175,0.0067429543
-0.6156386,-0.6993171
-0.590606,-0.48142022
0.017791735,-0.043250084
0.021502996,-0.003109455
0.029657327,0.006667733
-0.021362416,-0.031731427
0.026800927,-0.04915464
0.06609103,0.08603527
-0.01384945,0.013758779
0.15802833,0.12548226
0.008786789,-0.011885643
0.041449722,0.008951783
-0.013290871,0.026508689
0.012809673,0.0015348196
0.010170184,0.034027576
-0.003677125,-0.0033779144
0.069365144,0.23916209
-0.51275265,-0.36943048
-0.36748058,-0.29295155
-0.023566008,0.09179118
0.9657475,1.4074659
-0.21828753,-0.2144866
-0.006306831,-0.010252953
0.0017691762,0.0072166324
-0.3671078,-0.36313546
-0.07886696,-0.005982518
-0.21633291,-0.19046307
0.014468168,-0.007419437
0.0019215527,-0.007762432
0.035886988,-0.02054739
0.0015661928,0.025972366
-0.011338103,-0.030520976
0.089369684,-0.20026565
-0.1135862,-0.056743503
0.46127906,0.19401371
0.06727886,-0.0057602227
-0.30142745,-0.27642834
0.39781547,0.39035097
-0.093672,-0.07044828
0.04618502,0.07023996
-0.0004655922,-0.034914017
0.012241149,0.020074546
-0.018510588,-0.02110076
-0.019700456,-0.0004995465
-0.20222759,-0.21190879
0.16147876,0.08450806
0.6593936,0.5722066
0.091063835,0.07050145
0.030683018,0.06811154
-0.0038957528,-0.032218754
-0.010197567,0.012549162
0.02449042,0.009196252
0.020065004,0.021482706
-0.018745948,-0.01024574
-0.47065985,-0.24847609
0.09448745,0.042690277
0.0074840295,-0.029260874
-0.029651072,-0.0024276376
-0.23453686,-0.18559659
0.038279716,0.06628558
-0.56583464,-0.5408745
0.91891146,0.96711785
-0.10934192,-0.060290456
-0.44338852,-0.42020375
-0.10781571,-0.038133383
-0.045849703,-0.062416613
-0.15526827,-0.11605537
-0.18407229,-0.02288407
-0.019067043,-0.011366844
0.013717619,0.0110448
0.5133621,0.08721602
-0.13361333,0.0016050339
-0.09514803,-0.22168005
0.12255963,0.012993783
-0.019876987,0.114898086
-0.08010025,0.0250552
-0.04225033,0.0032646656
-0.0025504604,0.029896408
-0.0012042294,-0.023654938
-0.019357314,-0.0033971965
-0.038233988,-0.0224545
0.056809485,0.06106192
0.012108782,0.009714603
0.019752609,0.03209579
0.037587654,0.022953987
0.044912145,0.052299857
-0.20105734,-0.14365691
0.098318025,0.17393255
-0.02604326,0.12607098
0.8007729,0.66493523
-0.3006336,-0.18699408
-0.30506048,-0.38311923
-0.02562829,-0.020289421
-0.07392237,-0.14925992
0.021210458,-0.15994823
-0.12243406,-0.24066153
0.08540618,0.047222853
-0.47945076,-0.7963746
0.38250044,0.15945482
0.27735448,0.21721816
0.028632611,0.006976843
-0.18610953,-0.09795374
-0.30320978,-0.25481105
0.39498094,0.4530909
-0.14753526,-0.092439055
0.02982438,0.047662288
0.19858123,0.11497915
0.44691473,0.3103708
-0.14913297,-0.17922306
-0.16770926,-0.1820395
0.104745746,0.0716275
0.11726883,0.06819987
-0.00032630705,-0.041118264
-0.0044309124,0.02158752
0.078146935,0.30231833
-0.2120046,-0.057797432
-0.0050510075,-0.0017479658
-0.008776166,-0.0011149049
0.4112632,0.5521796
0.45503953,0.4467645
-0.0012045517,-0.004734874
0.034528688,0.034223378
0.009938509,-0.012091756
0.034185216,0.019796073
0.16113059,0.22225893
-0.23294945,-0.27817804
0.2509236,0.34274718
0.22118905,0.23884046
0.14795043,0.083583474
-0.71013016,-0.6780643
-0.13082933,-0.08941412
-0.29067674,-0.1637992
-0.20668748,-0.16378355
0.001705403,0.01872468
-0.0013031111,-0.009035826
-0.030726671,0.0020471215
-0.05803278,-0.0547359
0.14462306,0.15081388
-0.33738887,-0.20709723
-0.44645557,-0.40734294
-0.16461997,-0.22203422
-0.122477695,-0.15542546
-1.130964,-0.90964204
-0.037837975,0.11613023
0.05182209,0.04659748
-0.03688941,-0.044519812
0.5292062,0.35948026
0.59184813,0.4938447
-0.073981546,-0.049770117
-0.05358643,-0.035434216
-0.05217372,-0.014421105
0.036978737,0.023200959
0.0059595676,-0.21153635
0.25780582,0.67856073
-0.22731966,-0.30291355
0.309742,0.5884563
0.024692845,-0.016930938
0.053125322,0.03856778
0.01806468,-0.024319053
-0.0854254,-0.055807024
0.1783354,0.12035537
-0.1834696,0.06613767
-0.016304407,-0.22923386
0.5063877,0.5046898
-0.2336131,0.024032831
-0.5342798,0.029503226
-0.08052912,-0.08976865
0.0785653,0.09822351
0.04161853,-0.011380672
-0.07668066,-0.07399556
0.011190371,0.044260025
-0.02449764,-0.033625662
-0.56444806,-0.31079304
0.11836667,0.13250828
0.035356436,0.008816481
-0.00417485,0.009946346
0.005894414,0.06305385
-0.15655917,-0.17116597
1.0026685,1.3684841
-0.48224965,-0.39760894
0.040878907,0.031751394
-0.009353119,-0.010129482
-0.06710058,-0.23144555
0.1638347,0.23660843
0.0055685746,0.0045411587
0.030198384,0.01505664
0.2606823,0.21014827
-0.36882395,-0.091664076
-0.7493883,-0.6499866
0.15741752,0.21760231
-0.51577306,-0.4082818
0.1323237,0.09242049
-0.010374364,-0.04819846
-0.09962201,-0.116060436
-0.06508918,-0.056687832
-0.12662634,-0.07921088
-0.13762511,-0.06348944
-0.18550734,-0.09385046
0.0045121624,0.017510653
0.012907709,0.010593265
-0.033696696,-0.013806224
0.08813328,0.07321495
0.23698193,0.18211043
-0.10467303,-0.12074244
-0.1905874,-0.15851218
-0.27708697,-0.33700582
0.037046082,0.029958487
-0.10644809,-0.08187577
-0.015094822,-0.0040237904
-0.025697075,-0.03334254
0.3215012,0.31233478
0.9239137,0.91789293
0.5766218,0.351981
0.7509511,0.5536067
0.036041513,0.01988411
-0.008283505,-0.014898121
0.1376511,0.14951462
0.3305522,0.3705287
0.004914757,0.0054496527
-0.03599987,-0.019334555
-0.15362862,-0.036667883
0.1300219,0.07582216
0.09925338,0.043133378
0.014973586,-0.01940015
0.050890423,0.0073691607
0.056974154,0.03323245
0.042062517,0.17530799
0.11339767,-0.013798356
0.5083899,1.0442545
0.5649175,0.41123253
0.012370957,0.0058574677
-0.0034888922,0.0060391426
0.60473377,0.52814996
0.29850078,0.12083036
-0.12111257,0.074632645
0.9892423,0.66430223
-0.24355206,-0.25260425
-0.6156311,-0.5917442
-0.00074646174,0.0048778057
0.007856896,0.0061402917
0.024415597,0.0040807724
0.007393065,0.0125644505
0.10368953,0.040847808
-0.1254029,-0.05798793
-0.13344774,-0.09303093
-0.26358366,-0.21960431
0.19851491,0.40493453
-0.5466575,-0.44746202
-0.17646436,-0.15882075
-0.05601551,-0.038276076
-0.027244631,-0.039141178
0.084115535,0.10594612
-0.018347912,-0.034258842
0.041634142,0.034897625
0.009325404,0.035975933
-0.002212558,-0.005055994
-0.8324813,-0.47500348
-0.6948761,-0.45648643
0.0024684067,0.010351181
-0.037170462,-0.00704962
0.1051953,0.11997378
-0.053882975,-0.059966743
0.04732079,0.004397869
0.26943308,0.2514739
0.13824123,0.15483093
-0.3011468,-0.1860384
0.6611068,0.70342183
-0.3455187,-0.35533577
0.06952014,0.080175996
-0.2716356,-0.19319338
0.015276959,0.006505847
-0.014808344,0.009003967
-0.5634619,-0.46793056
0.56346977,0.5282732
0.01037708,0.0148512125
-0.00077389326,0.010661155
-0.17035207,-0.11326718
-0.1392479,-0.16852748
0.48578006,0.4298733
-0.372216,-0.3622909
-0.21364996,-0.20333374
-0.14394511,-0.16539717
-0.43760768,-0.5074925
0.17764238,-0.009601653
-0.2586941,-0.04494387
0.48247442,0.24359135
-0.085135564,-0.05936241
0.055060253,0.06876528
-0.7444934,-0.70985985
0.37231606,0.34056133
-0.054068245,-0.022978783
0.0050761937,-0.011616409
0.17706078,0.32368714
0.75975734,-0.5154997
0.05832202,0.080803156
0.031585336,0.00926578
0.14843568,0.2545755
0.10771255,0.17568487
0.10155529,0.1219058
0.079930246,0.098220944
-0.0011772315,0.0072728395
0.0043491335,0.007537633
0.60677487,0.51939994
-0.07537137,-0.06513667
0.09406069,0.08880377
-0.042467237,0.059924528
-0.008670427,-0.016335726
-0.036355563,-0.03098619
0.065063484,0.076242685
0.013837712,-0.0041261315
0.19926792,0.21831197
0.103346676,0.062066376
0.002758604,-0.016861677
0.006734239,0.0077011585
0.13399845,0.17519724
-0.14079633,-0.15186289
0.01662426,0.033642173
-0.21781965,-0.37610355
0.18854308,0.15180719
0.016006302,-0.0032150745
0.45058787,0.4058966
-0.38178644,-0.35210806
-0.5909376,-0.53467464
0.3035696,0.22671533
-0.0061115082,0.009173393
-0.014522456,-0.01822707
-0.06592081,-0.08083284
-0.4236727,-0.4440944
0.012834679,0.018661857
0.024164569,0.015654832
-0.59103113,-0.28337452
0.4079271,0.48753682
-0.29496798,-0.7226642
0.88161725,0.48263586
-0.28195298,0.19097668
0.8380589,0.7022631
-0.015927332,-0.04939723
-0.26140296,-0.24696839
-0.27589393,-0.38372615
0.96620667,1.0002015
-0.023033679,-0.026217818
-0.02298437,-0.013689756
-0.034378625,-0.008033752
-0.022166505,-0.005235374
0.010126618,0.019817114
0.015030092,0.010510504
1.083148,1.1570873
0.5070957,0.45368695
-0.15017913,-0.13152611
-0.16639899,-0.1054185
0.40286216,0.3879902
-0.45763332,-0.47410405
0.1962659,0.34433523
0.10451668,-0.0070346594
0.007106281,-0.013785839
0.005706659,0.0019289255
-0.706671,-0.9372443
0.24165809,0.1427784
0.46991116,0.45103317
0.08226687,0.042892873
-0.24915627,-0.27525377
0.21764636,0.2058453
0.3074683,0.33128655
-0.26686984,-0.28284836
0.00432931,0.01206398
0.006621807,0.006530702
-0.38651252,-0.2870406
-0.3996812,-0.27791485
0.0033241813,-0.00754714
0.037087254,0.021317184
-0.47282642,-0.53217006
0.452717,0.4690499
-0.042202637,-0.075748205
-0.030172087,-0.05401367
-0.18556204,-0.056244135
-0.14745826,-0.10998392
0.010780346,0.021053553
0.00030649756,0.017012477
0.85045606,0.88488257
0.08133699,0.11867972
-0.009615737,-0.01948142
0.0029487992,0.015120655
-0.37747866,-0.3298961
-0.532,-0.4399851
0.038612485,-0.037819386
-0.15785518,-0.103622675
1.4563177,1.1938462
0.69950026,0.54178584
-0.011372615,0.00833106
-0.008303525,-0.016933143
-0.36467546,-0.38005894
-0.4739732,-0.3764093
-0.017216692,-0.030998945
0.15803117,0.16693968
-0.0075498065,-0.00785017
-0.0075598424,-0.017588258
0.015787661,-0.13526122
1.1140352,1.0668983
-0.14701173,-0.13404942
0.0917878,0.10195932
-0.49022532,-0.47202682
-1.050782,-0.85036755
-0.008879278,-0.005805731
-0.029509647,0.0049319267
0.115956746,0.16368628
0.035996623,0.057508767
-0.08058153,-0.06392312
-0.13807443,-0.14317778
0.38921297,0.3755188
-0.44231164,-0.43867874
0.41885018,0.1700545
1.2877108,1.3275614
0.047363173,0.08104074
-0.054337382,-0.06343663
-0.32293618,-0.15541339
-0.99890417,-1.0140035
-0.2826358,-0.16708589
0.14098062,0.13982493
-0.15217853,-0.09265283
0.042106573,0.13254684
-0.20242208,-0.2893958
0.037048474,-0.08245647
0.084243625,0.09441447
0.06758926,0.07505816
-0.31088322,-0.2882347
0.041430455,0.16405222
0.652395,0.73608726
-0.5607115,-0.27030304
0.44609332,0.3747183
0.09518579,-0.015418321
-0.0029369956,0.015636325
0.0009130733,0.0029693544
0.0101062395,0.004629612
-0.045731466,-0.06332627
-0.08716762,-0.056455255
0.7795702,0.96808106
-0.04029088,-0.024453044
0.07962977,0.0993458
0.058309413,0.059526205
-0.16367048,-0.21779245
-0.17905743,-0.12988567
-0.05070477,-0.0115887225
-0.005490874,0.042762637
0.04928379,0.023863882
0.013680035,0.04034269
-0.1423956,-0.15478358
-0.23674127,-0.30336022
0.05103259,0.0692935
-0.024341432,-0.008232474
-0.08870846,-0.07840678
-0.09020868,-0.052616358
0.5808121,0.50392306
-0.11045053,-0.12091029
-0.17823875,-0.17159542
0.005587299,-0.015795708
-0.012403688,-0.025451273
0.1405847,0.18778443
-0.06977931,-0.064638555
0.1961002,0.14997041
0.22676347,0.32703656
0.015095514,0.017502666
0.0012551642,0.0056592226
0.41667253,0.44089222
-0.13664778,-0.17015159
0.016309481,0.0044897795
0.0066286647,-0.012709767
0.0071642147,0.0023401976
-0.019402009,-0.009516895
-0.035983205,-0.013429165
0.005282539,0.0042907596
0.017999679,0.004945278
-0.0038304357,-0.011189133
0.017888395,-0.0476764
0.08878582,0.048943117
0.0053466293,0.036024094
-0.011904394,-0.049921602
0.15532267,0.007923871
-0.63530046,-0.545769
-0.0101711005,0.041073203
-0.09522081,-0.030902565
0.008884076,-0.007503748
-0.0020544475,-0.0039577186
-0.77169013,-0.6209587
0.14914039,0.12368706
-0.73747903,-0.71734077
0.7051493,0.75703925
-0.37805504,-0.28380132
0.8360467,0.58316207
0.025647677,0.012654424
-0.04166401,-0.033317327
0.033885892,0.011300206
-0.11504482,-0.09163603
-0.00051795563,0.011422157
0.01575657,0.0005568266
-0.2214062,-0.2351439
-0.2045058,-0.1480115
0.16170888,0.39812052
0.35194314,0.2536752
0.20166683,-0.0034282207
0.33518675,0.39149785
-0.03302045,-0.2457127
-0.59802055,-0.7307053
-0.14586607,-0.121234775
-0.14117214,-0.093901396
-0.029862445,0.003468752
0.041999266,0.15090507
-0.0302739,0.021429062
0.0221545,0.032020032
0.11745648,0.09879728
0.46185213,0.34667003
0.1578808,-0.064806685
0.47850385,0.48956075
-0.0017361286,0.016147733
0.13861474,0.1529786
0.13009079,0.11609262
0.28865167,0.28086847
0.9513531,0.7513279
-0.6828076,-0.5540689
-0.032112464,-0.0395118
0.05488251,-0.00041508675
0.19217277,0.10717499
-0.08037175,-0.13244969
-0.2992052,-0.5468811
0.29146606,0.44125336
0.10438346,0.066869736
0.0478981,0.013904154
0.018327605,0.010461688
-0.04879346,-0.018917441
0.612547,0.78576916
0.39025474,0.32129574
0.08323887,0.038549304
0.009998528,-0.03580314
0.029530399,0.031465054
-0.044161636,-0.01164037
-0.38624018,-0.34500957
-0.34477186,-0.2968328
0.13993503,0.078526735
-0.04053272,-0.059637934
-1.4490561,-1.2364115
-0.2791549,-0.19085526
-0.24122438,-0.30988538
-0.80592424,-0.80210316
-0.1273871,-0.21990661
-1.4889495,-1.4333024
-0.002949239,-0.01404053
0.012713624,0.0070833266
-1.2140652,-1.5193179
-0.51247305,-0.59774756
0.022320451,-0.015648156
0.03249757,0.046000853
-0.016392138,-0.08739895
-0.1335207,-0.11071098
0.18955013,0.18954706
0.13200569,0.27682078
0.6365152,0.60077477
-0.058240928,-0.22514269
-1.2024311,-1.2738329
-0.310275,-0.3769701
-0.94675595,-0.8326063
-0.33885124,0.08711335
-0.065596,-0.11166492
-0.1861557,-0.11445069
-0.021926101,-0.039368793
-0.05426852,-0.105920374
0.012876749,0.0018023252
-0.0030182968,-0.01178202
0.07212993,0.104208395
-0.05383493,-0.0959461
-0.0076837726,-0.0024663806
-0.01450359,-0.019812882
0.42197165,0.5391736
-0.5137762,-0.35289735
-0.123977035,-0.07396072
-0.03904701,0.0089854
0.22380292,0.105006695
-0.022829987,-0.11475724
0.33380157,0.36200792
0.114132844,0.18835956
-0.09007976,-0.07086998
0.061850052,0.061359346
0.26113355,0.2534653
0.093981594,0.10931724
0.004040355,-0.012586206
0.0037994776,-0.010187119
-0.056370564,-0.01731515
-0.034898996,-0.017011106
0.044566408,0.07475972
0.09426027,0.04916349
0.02266636,0.005492538
-0.021273255,0.023842067
-0.0020688046,-0.011782408
-0.0059035653,0.010873169
-0.038006987,-0.023162782
0.017480388,0.0053294897
0.73391896,0.94731355
0.057613723,0.19514775
-0.034758408,-0.061232686
0.019750303,0.0049343407
0.7583413,0.7265725
-0.37890506,-0.18541789
0.170193,0.6281775
-0.90284395,-0.66985404
1.0123489,0.9653591
-0.49747583,-0.46016735
0.507825,0.59703785
0.48063153,0.5853891
-1.0144589,-1.2242798
-0.5636493,-0.62673163
-0.008767956,-0.02494359
-0.0009229251,0.012929916
-0.08716135,-0.10985583
0.12659214,0.15782318
-0.11127068,-0.15538345
0.046807975,0.01060006
0.023344055,0.03181152
0.032517433,0.018285096
-0.25888237,-0.20665926
-0.011136266,0.008420169
-0.06539729,-0.05056691
0.07300303,0.033858538
0.19979645,0.12997931
0.08495298,0.104356766
0.7232715,0.7895025
0.041678794,-0.049471825
-0.049365625,-0.03265196
0.091537684,0.092211455
0.98668015,0.8708067
0.058129527,0.15756994
0.086881824,0.07260428
0.12300527,0.14643219
0.053306505,0.043092474
-0.0919504,-0.07152718
-0.11777748,-0.116672814
0.6287397,0.76543415
-0.085501,-0.15117395
0.35930288,0.23859069
0.0164557,-0.00084388256
0.00624411,0.012381971
0.017357616,0.016484559
0.059578534,0.029928327
0.15520987,0.1118626
-0.039488524,-0.068534315
-0.204797,-0.21803063
-0.24248654,-0.24483955
1.0664898,0.7785822
-0.68408567,-0.41096497
-0.14885026,-0.08091888
0.04244207,0.019824475
-0.28417993,0.16529852
-0.29584253,-0.56716794
0.07633997,-0.0012789518
0.06561674,0.048736066
0.48036718,0.05113712
-0.7976167,-0.63324845
0.08949661,0.2507242
-0.17104419,-0.20713918
-0.2832141,-0.25723374
0.39271122,0.36027616
-0.16537592,-0.15814024
-0.19752496,-0.19125071
0.010733692,-0.0028922558
-0.00055884727,0.0046715736
-0.076438,-0.014465213
0.1703718,0.1636945
-0.008827415,-0.040210366
0.033927582,-0.014968157
-0.031089514,-0.054858744
0.08639805,0.07794061
0.7099576,0.7804775
0.17455786,0.19412929
-0.0039015631,-0.0024119616
-0.0005326447,0.0060278177
-0.18250757,-0.24183586
-0.2825012,-0.23788393
-0.03389404,-0.022277832
0.039598823,0.014269799
-0.015318768,-0.017559797
-0.0662331,-0.114458725
-0.28553635,-0.2886268
-0.022698816,-0.008985907
-0.001658244,0.017195702
-0.0191217,0.0027722716
-0.020664435,0.002547264
-0.0053463993,0.006787181
0.0069574136,-0.011393368
-0.004275879,0.010395616
0.12493491,-0.004023075
-0.6157614,-0.54163015
-0.0018155896,-0.113045126
0.58361113,0.52377176
-0.13932748,-0.1750117
0.036031175,0.013845935
-0.13523094,-0.22396228
0.40160352,0.40336585
-0.0068973294,-0.028632462
0.018033914,0.039600253
0.78591883,0.6761824
-0.031498477,-0.06740387
-0.013031505,-0.013430357
-0.007970137,0.0064492226
0.024169425,0.016008765
0.009899603,-0.0089354515
-0.049553506,-0.023383439
-0.3270024,-0.29308864
-0.002706919,0.0035164952
0.019606622,0.02171734
0.013932798,-0.010409117
0.02185798,0.013375223
-0.012440317,-0.017564818
-0.24970342,-0.21668093
-0.22731966,-0.08196196
0.309742,0.23644853
0.08766578,0.16105726
-0.24101877,-0.25981027
0.165647,-0.1345276
-0.059512973,-0.035076976
-0.09803526,0.22962075
0.27139884,0.33107728
-0.076423064,-0.12475723
-0.1194894,-0.107535124
1.086885,1.0705858
-0.013807995,-0.14721954
-0.13265814,-0.14982581
0.32677385,0.22501022
0.000643368,0.0041967034
-0.017282601,0.0072615147
1.4563177,0.8708775
0.69950026,0.35590044
-0.0083860345,0.25514483
0.3570654,0.33221525
0.75865084,0.64163816
0.6764695,0.62766695
-0.001641529,-0.011618197
-0.042214576,-0.04246378
-0.023937076,-0.029976785
-0.00011419995,0.07901041
0.011655157,-0.0059729517
-0.0064544356,0.0066185594
0.021066127,0.0062068105
0.0056823986,-0.00082460046
-0.00072870636,-0.025717266
-0.036744047,-0.045672953
-0.21421921,-0.25539833
-0.015739324,0.030577749
0.116456166,0.158454
0.010226712,0.079686314
0.033036765,-0.041677237
0.06573185,0.073310375
-0.012212782,-0.001575768
0.0052806297,0.013407618
0.008403062,-0.002090454
-0.0029033693,0.00891
-0.04729075,0.10036129
0.8827234,1.0050726
0.011336367,-0.020296454
0.03592538,0.025067955
-0.7076371,-0.3705474
-0.6891999,-0.5113219
0.0020802163,0.0066118836
0.0056657745,-0.008195609
-0.018601272,-0.020454764
0.108998075,0.0836398
0.14769228,0.09719151
-0.048391223,-0.0077670515
-0.047457352,-0.0858762
-0.11831474,-0.13430701
0.005340264,0.0053040385
0.009621382,-0.0025962293
0.05831298,-0.018253744
0.22211516,0.43615085
0.017379515,-0.0003837049
0.036584977,0.011307508
0.84902704,0.85399604
-0.34851238,-0.33020452
-0.14915909,-0.14950737
0.07352098,0.08263323
0.054463428,-0.17087255
0.27361673,0.25011206
0.4693147,0.0971691
0.18394528,0.24632156
0.0008175717,-0.050465822
0.055326026,0.0055324137
0.551055,0.45298502
-0.32528156,-0.26779795
-0.06024189,-0.06360412
0.062686674,0.033841252
0.38713565,0.3569948
0.541754,0.8316371
0.8182514,0.40971297
0.39899844,0.76595765
0.36146104,0.4857341
1.1735184,1.2423768
0.08693393,0.09253509
-0.11800152,-0.14822868
0.006522631,-0.011063114
-0.021194734,-0.027084827
0.51079464,0.49152815
-0.23171008,-0.15404633
-0.23218395,-0.29015672
-0.12285517,0.018901348
-0.18652871,-0.22002661
0.17430693,0.18902144
0.1708598,0.16257226
-0.85104287,-0.9254217
0.0048581297,-0.015849829
-0.004728811,-0.014627755
-0.080332935,-0.09744486
-0.102941364,-0.03651695
-0.2678236,-0.21573955
0.029648837,0.0065594316
-0.017083846,-0.0013726652
0.011035487,0.012584746
-0.2679376,-0.7132642
0.42220187,0.24195904
-0.43789816,-0.441939
0.9807744,0.8090796
0.7417171,0.3087167
0.8648163,0.53159964
-0.48057023,-0.60714316
0.1608263,0.26640934
-0.14778039,-0.22986561
-0.07653296,-0.09908113
-0.0009142001,0.02447629
-0.059805267,-0.06864765
0.046366338,0.027589113
0.026247106,0.023087084
0.7806031,0.86506575
-0.71164614,-0.4726801
-0.19330108,-0.18666938
-0.41973022,-0.30430326
0.055463247,0.10604635
-0.22606188,-0.15447903
0.010669952,-0.0023612976
0.002452015,0.00082460046
-0.1411058,-0.14454597
-0.064514175,-0.10867572
-0.3866552,-0.347158
-0.0033152923,-0.0420731
-0.02604326,-0.09221393
0.8007729,0.96194327
-0.3395395,-0.4364894
-0.2616555,-0.4042652
-0.087472305,-0.021401882
0.071459815,0.063011974
-0.485326,-0.50355583
-0.14036536,-0.20582122
0.016560223,0.039079487
0.0137173785,-0.005960703
-0.0017629832,0.029167056
0.012802718,0.005875051
0.013120908,0.016239285
0.024002273,0.011496663
-0.03295939,0.17611393
1.0632516,0.9339133
0.48270726,0.056950033
-0.4144618,-0.4638117
0.69753844,0.5050629
0.37328377,0.30197743
-0.4740079,-0.48840573
0.18252335,0.15475413
-0.5319988,-0.502336
-0.35794193,-0.3524176
0.017762316,-0.01573962
-0.060044877,-0.025918305
0.14424622,0.05558625
0.47810596,0.33391654
0.050917827,0.09860474
0.14420936,0.11853075
-0.5983134,-0.47713834
0.030370329,0.06411189
0.21485053,0.09398347
-0.17705983,-0.42657995
0.14371909,0.14081305
-0.13764739,-0.084261715
0.03376618,0.0066558123
-0.02089921,0.0027133524
0.13179542,0.07860124
0.034082044,0.019826889
0.083412655,0.0488199
0.10641769,0.05995947
0.17786857,0.17881992
-0.32409766,-0.39050183
0.023440063,0.017281145
-0.015058287,-0.014524072
0.80319977,0.55339384
0.9796223,0.83002037
0.47454688,0.42402238
-0.24514437,-0.4545228
0.055752654,0.07012633
-0.23177472,-0.16322356
0.060797803,0.121347696
-0.24456233,-0.19905087
0.023874022,-0.009183407
-0.0040733856,0.030719161
-0.00057141157,-0.0037475228
0.0018820177,0.03608626
-0.2703662,-0.29271805
-0.17430167,-0.41457802
-0.06643437,-0.108839154
-0.054517522,-0.17472613
0.07502071,0.065291286
0.17616253,0.16463512
-0.014471676,-0.11168036
-0.14112288,-0.14229679
0.0126314415,-0.05252701
-0.02068902,0.061968684
-0.5662722,-0.5534251
-0.5660106,-0.46579522
0.20362118,-0.113595486
1.3394396,1.2454519
0.10028433,-0.021323964
0.4681604,0.31284714
0.013227987,-0.013399124
0.0029505175,0.010278404
-0.01627681,-0.04915881
-0.0012867328,-0.013129473
-0.042080652,-0.045590043
-0.17970885,-0.14016908
0.09549639,0.12679985
-0.0027437564,-0.024989724
0.11161086,0.04517758
0.06475841,0.09143072
-0.24338913,-0.24963933
0.11456399,0.09938079
0.008699739,-0.005935371
-0.002585584,0.005777508
0.46953952,0.2688284
0.2827064,0.19430089
-0.2050538,-0.1725198
-0.0058495244,0.0068192035
-0.8684701,-0.5704392
-0.5928134,-0.53900707
0.15927853,0.16426037
-0.24755311,-0.22113027
0.001970469,-0.009827435
-0.007265481,0.009818882
0.21948932,0.24256003
-0.13515359,-0.22111857
-0.18556204,-0.16790254
-0.14745826,-0.1767874
-0.3969429,-0.37370092
-0.9153899,-0.9081288
-0.024632575,-0.015430868
0.014453388,0.019516185
-0.08245699,-0.10806137
-0.05785972,-0.074625745
0.03106936,-0.00022351742
-0.035864495,0.0075841546
-0.023726659,-0.032402337
-0.012192257,0.02111578
-0.22388852,-0.20529124
-0.13131876,-0.19040912
0.1289281,0.092185915
0.25833315,0.22889775
0.01311434,-0.04484108
-0.37278113,-0.32401186
-0.089498445,-0.10428661
0.047348157,0.05322963
-0.12148298,-0.042424798
-0.35095215,-0.38784114
-0.38891038,-0.6408223
-0.13969694,-0.29653406
0.5192675,0.20291883
0.3427261,0.12666261
-0.016572515,-0.005112946
-0.021476895,-0.0065509975
0.0082502235,-0.0046731234
-0.0033311453,0.0072360933
-0.45930594,-0.13433582
0.538882,0.6834144
0.5485591,0.31048524
0.19611856,0.27159327
-0.10260949,0.07164717
0.7341187,0.67766315
-0.18367766,-0.48593038
0.74661183,0.84286773
-0.046405137,0.0037878752
-0.21397501,-0.18129972
-0.82842934,-0.66970634
-0.6590723,-0.6248041
-0.8457351,-0.923766
0.4899619,0.28421748
-0.98186356,-0.6442639
-0.3818146,0.042040586
-0.00837026,-0.040534288
-0.0063983668,0.014488608
0.16581717,0.15805048
0.37383634,0.3997021
-0.20826973,-0.26859334
-0.045364473,-0.006088257
-0.0010038931,-0.0036152005
0.019189034,0.006916642
-0.0006580271,-0.017158031
0.010618975,-0.0008881688
-0.23508513,-0.22592467
-0.0016492447,0.02929455
1.2310348,1.0269623
-0.12732944,-0.18735215
-0.07775888,-0.0754977
-0.0030263371,0.010951191
-0.044939034,-0.05530238
0.07525073,0.041475654
0.112812266,0.06776026
0.08073585,0.10340878
0.05814197,-0.03664446
-1.1647913,-1.0075564
0.009928351,0.010984212
-0.015120392,0.02307725
0.023761168,-0.008185327
-0.043854985,-0.0041407943
-0.87884057,-0.8362187
-1.0521517,-0.9992633
0.0075642974,0.0034139454
0.0059393453,0.03149107
-0.1926819,-0.20798081
-0.3486852,-0.06612402
0.24287246,0.1544565
-0.19267876,-0.16475394
0.5257449,0.53861064
0.3873855,0.2899345
0.05931072,0.061541796
0.046614155,0.016444594
-0.009089799,-0.0137138665
0.03784667,0.0059886873
0.10461643,0.22989689
0.44107604,0.37507927
-0.021500634,-0.029586494
0.018128306,0.037550032
0.032492243,0.017127573
0.036184624,0.0035016239
0.08726772,-0.22352302
0.32790494,-0.0069820136
-0.51636285,-0.24106166
0.91631925,0.742401
0.003279814,0.043446183
-0.66778827,-0.53365135
0.058556594,0.058910966
0.5983316,0.45353657
-0.36463442,-0.8194128
0.43014827,0.78901786
-0.5993049,-0.57350224
-0.6804644,-0.5196566
-0.039335594,-0.06719139
-0.01569495,-0.032244653
0.19772828,0.35947466
0.33748472,0.39468274
0.19926792,0.26000226
0.103346676,0.028380662
0.047767192,0.053348973
-0.09874004,-0.056233943
-0.23030311,-0.1852895
-0.042594433,-0.037500143
0.09978637,0.080415286
-0.022061707,-0.01085487
0.44999516,0.438513
-0.011377226,-0.080163
-0.3314521,-0.38517308
0.8228674,0.70068777
-0.4142416,-0.38281476
0.19762433,0.16222677
-0.55482054,-0.46419796
-0.8082408,-0.9088699
0.26842487,0.2823658
-0.09484081,-0.18264069
-0.058726396,-0.07219142
-0.011089914,-0.032396734
-0.14121737,-0.08421248
-0.34774864,-0.46957117
-0.01274853,-0.015019
-0.0001558826,-0.0067195594
-0.019805223,-0.12645358
-0.3936875,-0.5705959
-0.014780832,0.076425165
0.040426835,0.10632485
-0.3519463,-0.26177227
-0.20083447,-0.1481699
0.012562653,-0.009507358
0.045741424,0.015187025
0.43803272,0.332887
0.49134618,0.3373127
0.93974316,0.7087973
0.3596379,0.37642574
-1.2838436,-1.0726855
-0.8046604,-0.38143623
-0.02352722,-0.010258377
0.01527405,0.013731271
0.15192816,0.18215653
-0.7239704,-0.559247
0.088150375,0.029079422
0.1586964,0.13344982
0.23690785,0.25377238
-0.8236613,-0.58594996
0.43322664,0.3119633
0.08700737,-0.07198036
-0.004401191,-0.00464651
0.052797843,0.021937788
0.81631386,0.7388834
0.008735938,-0.11499435
0.08852716,0.115070015
-0.03289566,-0.06609164
-0.15677495,-0.3119373
-0.00032584445,-0.14085403
-0.51056683,-0.56564987
0.44587314,0.37732798
-0.16938758,-0.13602662
0.020291494,0.06856793
0.17738415,0.31521392
0.5602182,0.49882287
-0.3016117,-0.19481575
0.09979655,0.10437164
0.09483062,-0.014624596
-0.032795552,-0.019372523
-0.012793811,-0.023709983
-0.0040613557,0.007319033
-0.25734356,-0.18503594
0.07994201,0.118397295
-0.033183657,-0.022275269
-0.0028826357,0.025467992
-0.50640166,-0.2382164
-0.9885594,-0.76566947
0.10340126,0.050655916
0.020084899,-0.019880474
0.112356305,-0.22939765
-0.5573086,-0.56971014
-0.15712343,-0.18944079
-0.13234797,-0.15855813
-0.036803406,0.049540043
-0.00024818355,0.02204153
-1.0030407,-1.07809
-0.51356477,-0.49103764
-0.18270206,-0.14201748
-0.31385708,-0.13412327
-0.06984314,-0.06096524
-0.011371674,0.024254382
0.2759394,0.21908504
0.011997828,-0.05724424
0.0024388044,0.024686396
-0.15048206,-0.17452472
-0.0064641843,-0.009644896
-0.018484427,-0.008027673
-1.2412858,-1.2438446
-0.5541309,-0.5044128
-0.012099875,-0.014478952
0.023665907,0.018092126
0.09635028,0.083091915
-0.08670859,-0.08126807
0.08463938,0.12944835
1.0570948,0.9472177
0.42511037,0.46663594
1.4373664,1.2299044
0.19702026,0.09794819
-0.28213844,-0.26336068
-0.29442507,-0.34243202
0.3949466,0.3836965
0.7775959,0.5699772
-0.39333695,-0.12230372
0.059249178,0.0243074
-0.10466929,-0.100426584
0.0007811552,-0.0050968677
0.08178657,0.05362901
-0.12080604,-0.37156194
0.24941602,0.3743409
0.11297761,0.12632567
0.21415396,0.22298652
0.17285931,0.30346322
0.08420304,0.116882384
-0.14359015,-0.14006704
0.10180624,0.07028881
-0.8321651,-0.77281445
-0.61163926,-0.3824709
0.0047514965,-0.0005300045
0.013440748,0.00796181
0.689232,0.9261404
0.9671707,0.73799145
0.027585093,0.014431536
-0.04055036,-0.013440132
0.07406257,0.083398715
-0.22506261,-0.20054564
0.16148286,0.40088105
-0.29480422,-0.455712
-0.3305061,-0.31367445
-0.037904333,-0.006056994
-0.5098039,-0.4258995
-0.99847466,-1.0516639
0.6727841,0.7775421
0.34083277,0.16925174
-0.04412341,-0.0626795
0.08243297,0.03765753
0.015614873,-0.0063774586
0.0037365071,-0.006457597
-0.2553286,-0.29712063
0.3692479,0.26835737
0.45058787,0.33885574
-0.38178644,-0.4090595
0.017804652,-0.003807664
-0.012637578,-0.0030339956
-0.0042456803,0.06534541
0.37645358,0.46889383
0.062242962,0.05087474
-0.008125085,-0.07437444
-0.018207334,0.048351973
-0.026494224,-0.024231166
-0.010519984,-0.0009403527
0.022064943,0.020488262
0.21763855,0.1745137
-0.34248343,-0.33081537
-0.0014242929,-0.0035903454
0.0053017437,0.0071718693
-0.36058047,-0.31651697
0.06560476,0.18883112
0.196652,0.17982894
0.06875355,0.16497716
0.07871245,0.052342713
-0.06714106,-0.116173536
0.7960502,0.34110588
-0.33509907,-0.35607862
0.12603515,0.055178627
0.16926101,0.23518814
-0.012621164,-0.0006291568
-0.041408733,-0.026006877
0.027345628,-0.0047047734
-0.10955778,-0.075490415
-0.4571694,-0.7562448
0.6833749,0.39688408
0.67062247,0.7079373
0.57307106,0.60887563
-0.41185004,-0.57530844
-0.17961672,-0.29484308
0.024123682,0.021236986
-0.03661661,-0.02312392
0.1792064,0.15200257
0.07256633,0.04768905
-0.04575579,-0.07829882
0.14093603,0.08842808
-0.02286671,-0.043598294
0.09156192,0.113366336
0.0139435,-0.008993328
-0.0030623605,-0.0136522055
0.31474948,0.43607932
-0.14716624,-0.32264864
-0.14646673,-0.07204911
-0.40628773,-0.4277509
-0.22983,-0.304595
-0.07731636,-0.121483296
-0.02444755,-0.018449724
0.021102363,0.015872717
-0.75483394,-0.7469585
-0.44549292,-0.31979412
0.17874068,0.189049
0.25678426,0.23445553
-0.012787314,-0.0066337585
0.012993188,0.015383184
-0.29404363,-0.26452798
-0.16603361,-0.20988971
0.6838858,0.5320035
0.81055224,0.56352407
0.7685658,0.9145094
-0.31595838,-0.35116598
-0.62257874,-0.54014677
0.35226214,0.32862607
-0.17217219,-0.1036638
0.20514277,0.12350154
0.028422736,-0.018680774
0.030057186,0.05291778
0.197705,0.4896736
0.9114934,0.8788499
0.26488048,0.3275867
0.040457707,-0.030502498
-0.0005486991,-0.05405721
-0.025018647,-0.010459781
-0.011628603,-0.036747575
-0.03299169,-0.031227082
0.10193023,0.119932204
-0.14359888,-0.16467357
-0.28373575,-0.26066858
-0.67650163,-0.6930082
-0.023513827,-0.02101481
-0.0036133495,-0.0019169748
0.4407828,0.56103706
0.6003629,0.638072
-0.08386344,0.12082517
-0.059687432,-0.04293336
-0.17007346,-0.20148772
0.07624669,0.12695462
0.3952458,0.29706496
-0.34881115,-0.36348206
0.35111538,0.124828935
0.11838655,0.02274111
-0.000697294,-0.020334363
-0.0003571247,-0.008940488
0.42331916,0.35453802
-0.0023648536,0.062357068
0.07499321,0.12523204
0.12957315,0.05393517
-0.13709384,-0.10772753
0.16093495,0.016980171
-0.11314596,-0.037522733
0.11847626,0.05794674
0.8966677,0.78378034
0.6289262,0.43499383
-0.46175793,-0.5575664
0.35076025,0.34886226
0.13323349,0.08626425
-0.020924624,-0.027404174
-0.036715746,-0.027395368
0.0038751513,0.008108497
-0.05306103,-0.030055344
-0.02737882,-0.022919297
0.032279987,-0.010515541
0.036729142,-0.0009378493
0.41478926,0.39012516
0.07128477,0.12520003
0.074667074,0.08588058
-0.024647612,-0.023585975
0.050635144,-0.040459573
0.09788293,0.04764101
-0.2936346,-0.19934127
8.5166e-05,0.005282834
-0.15222117,-0.21739
0.4584504,0.3009224
0.016667936,-0.03742361
0.009714907,-0.061417878
-0.010980923,-0.017669916
0.034854755,0.03024432
0.007036415,-0.28458923
0.3080123,-0.016477108
-0.14467576,-0.31742942
0.0899204,0.3443932
0.51680315,0.5545918
0.40207732,0.45724532
-1.3438973,-0.68353075
1.2092091,1.1767435
0.24926615,0.14260352
-0.32356298,-0.28196603
1.4128186,1.0638956
0.68882763,0.85143244
0.08502065,0.025483131
-0.008956284,0.019720942
0.06432201,0.02366662
-0.07469228,-0.054240465
-0.34293786,-0.31777728
-0.99001837,-0.95309556
0.25442713,0.09864956
-0.09891064,-0.19049275
0.53749627,0.4663955
0.48234826,0.17535451
0.020830985,-0.025751323
-0.0061129844,0.008491695
-0.47071552,-0.44076523
0.23396601,0.21509662
0.3570819,0.26620427
-0.21174392,-0.20808458
-0.058590285,-0.031841755
-0.006204349,-0.008212507
0.46182355,0.48218185
0.20249495,0.09935737
-0.73722374,-0.7821664
-0.48647377,-0.61085325
-0.13909456,-0.080412984
-0.37387642,-0.21324489
0.44474667,0.5732752
-0.09656513,-0.14053619
-0.017634744,-0.039581954
-0.007317542,0.036015183
0.42182255,0.5573735
-0.25916645,-0.35536265
1.4407158,1.5026033
0.018164407,0.053198367
0.003114635,-0.014770627
-0.0060679065,-0.010988742
-0.013834912,-0.012718141
0.020616155,0.0067398846
-0.031275813,-0.04734522
0.0116422195,0.017414838
-0.017342782,-0.02305144
-0.030850662,-0.035524547
0.27345955,0.22800207
0.0175639,-0.026493132
-0.10698734,-0.14115483
0.061832517,0.06341851
-6.88883e-05,0.00884819
0.0019756637,-0.02789843
0.17193401,0.09449661
0.3373281,0.2917733
0.012542325,-0.024996698
-0.0029031672,-0.014869094
-0.087796606,-0.081483305
0.014827941,0.0031845868
0.43529168,0.38603437
0.29017347,0.40552953
0.027639698,0.009150043
-0.05922079,-0.03359285
-0.023077697,-0.012993276
-0.004641163,0.029360652
-0.012614576,-0.015236378
-0.0010239258,0.008540928
-0.038085587,-0.093984246
0.8630215,1.0079427
0.21454811,0.2344527
-0.02028669,-0.032797992
0.085921176,0.048659205
-0.0635159,-0.018843174
-0.08221477,-0.049280256
-0.002037922,0.004611641
0.010376364,-0.04703933
0.14458203,0.106523365
-0.3197044,-0.63702404
-0.113916785,-0.24306008
-0.0041036354,-0.009054184
-0.019111477,-0.012039006
0.018327605,-0.012718499
-0.04879346,-0.052308857
0.16066611,0.045037925
0.04327092,0.009290695
-0.04762867,-0.02592969
-0.030181527,-0.052403837
-0.018449163,-0.009421259
-0.21308199,-0.22045076
0.15893698,0.2188716
-0.449782,-0.42104256
0.22451909,0.30587938
-0.24299231,-0.5863718
-0.1101161,-0.07589951
0.019071417,0.0118946135
-0.72115856,-0.51598203
0.14801198,-0.038615674
0.011656396,0.012778044
0.045213412,0.029014587
-0.024514835,0.14074196
-1.048203,-0.95616007
-0.09173943,0.043049008
0.6889987,0.70372677
0.31324658,0.21941394
-0.41738856,-0.58426297
0.029271465,0.024756968
0.035514627,0.008744359
-0.09686536,-0.11759776
-0.023659248,0.041520506
0.76386607,0.6345815
0.55359405,0.5474974
-0.047612667,0.09275204
0.28457135,0.2649929
0.108447805,0.15287322
0.11114149,0.059053183
0.26286665,0.35602927
-0.13156489,-0.06432366
0.1665146,0.2581501
0.86618596,0.7241103
-0.012121145,-0.040385365
-0.0033637434,0.015578285
0.6206312,0.63431454
-0.29315314,-0.19012934
-0.5346483,-0.5464244
0.36229676,0.1354147
0.8085004,0.548506
-0.41252244,-0.0070849955
-0.25095305,-0.22255367
-0.43337703,-0.36211294
0.0029540844,0.008254051
0.011123709,-0.025594115
-0.6778265,-0.7222409
0.7398102,0.7882196
0.53415483,0.32420796
-0.30560294,-0.26596272
0.1408494,0.28569365
-0.58149165,-0.6392964
0.30229074,0.24318194
0.3284666,0.29622298
0.11414434,0.05224985
0.122810416,0.16086364
0.3215012,0.40296966
0.9239137,0.9956004
-0.015790414,-0.18182325
0.57416135,0.6758239
-0.056150474,-0.04590413
-0.0060786637,-0.08947486
1.4986427,1.5351452
-0.9011531,-0.94083095
-0.013878613,-0.03907579
-0.015361562,-0.0798661
0.013301512,0.0071015954
-0.01077125,0.008197308
0.04572124,-0.05190009
-0.10303338,-0.11613956
0.09209748,0.0998646
-0.10286111,0.0068975687
0.04486887,-0.18629795
-0.74559844,-0.5039145
0.03225477,0.06690252
0.1364592,0.102742374
0.48656029,0.4772346
0.750556,0.70407265
-0.8871393,-0.7653508
-0.26114607,-0.31903392
0.0255784,-0.002075076
-0.008157888,0.0031613708
0.13402286,0.07225412
-0.069205396,-0.074310064
0.03296152,0.05194573
-0.1348228,-0.17089736
-0.20369138,-0.24276304
-0.07290201,-0.19329074
0.25680366,0.10201608
0.0018517585,0.016012758
-0.05647354,-0.062372833
-0.06558541,-0.042653143
-0.0031489413,0.025742114
0.018551748,-0.004114032
0.019905329,-0.0022259057
-0.0017224012,0.014380544
0.25895432,0.2457307
-0.11980419,-0.017514467
-0.2066916,-0.04667324
-0.32508168,-0.26620847
-0.52910024,-0.42300376
0.82871974,0.6542129
0.45413062,0.1697332
0.2456362,0.3700014
-0.028933663,-0.20757556
-0.7224529,-0.7012104
-0.2513198,-0.43469775
-0.20858973,-0.44695538
-0.2072041,-0.19538605
0.144678,0.08128005
0.71431565,0.5854291
-0.062864855,-0.50243753
0.07507661,0.015286654
-0.05967255,0.023094058
-0.012079303,-0.0053519607
0.0300977,0.012526572
0.008382439,-0.0003208816
0.055676177,0.035134494
0.0072935456,-0.03106761
-0.03822782,-0.012303352
0.011270661,0.015791893
-0.009407874,0.0036414564
-0.0012399136,-0.0031388402
-0.0047908626,-0.010499597
0.047318067,0.06404677
0.00845255,0.013922498
0.031631168,-0.011217937
0.1410898,0.08049309
-0.022319976,-0.034044355
0.05736778,0.03244081
-0.041515194,-0.06524563
0.036819927,-0.016982436
0.07437045,0.2526797
-0.17515257,-0.33057982
-0.29118535,-0.17397958
0.24721721,0.25260845
0.23979893,0.25450355
-0.24633645,-0.3054949
-0.45621175,-0.34129095
0.7056344,0.81521916
-0.09553705,-0.06659114
0.1216956,0.10900509
-0.32709622,-0.4493751
0.07871083,0.12752175
-0.16157992,-0.16474475
-0.24020192,-0.24482247
-0.38851488,-0.28285837
-0.22767696,-0.13700464
0.6654135,0.5774124
0.8261343,1.1232867
-0.065682426,-0.10851458
-0.0077449717,0.00044837594
-0.22342834,-0.35344923
0.4295875,0.38700634
-0.11073884,-0.16612478
-0.40116003,-0.45992225
0.036941245,-0.04536135
-0.056651015,-0.04557103
0.022526626,-0.002865672
0.024170106,-0.0067801476
-0.045479126,-0.03025505
0.0496476,0.019626021
0.19803107,0.14682055
0.045939006,0.1658684
-0.04380691,-0.081633896
-0.0013131833,-0.042320237
-0.70515907,-0.3257429
0.62071204,0.89528227
0.20744449,0.1576044
0.14238673,0.16103715
-0.025013674,-0.05068843
-0.01433556,-0.03996542
0.0051345923,-0.010812759
-0.026207324,5.093217e-05
-1.0056142,-0.60427743
-0.16559847,0.02146846
-0.02766854,-0.058482558
0.16059667,0.17722398
0.005894414,0.034288824
-0.15655917,-0.14594805
0.11862625,0.09044689
0.03078911,0.056792915
-0.17439236,-0.044192195
0.22562149,0.21979758
-0.34034467,-0.24139234
0.16939738,0.10083291
0.12979439,0.087055385
-0.03668058,-0.18419683
0.12182751,-0.11400932
-0.20715693,-0.4371577
0.08315347,0.044765174
0.021529756,0.0052403808
-0.022897169,0.011675641
-0.11864816,-0.0660094
-0.30474943,-0.34910578
-1.1526015,-1.3587997
0.009816883,-0.022124916
0.042502187,0.06860751
0.06409663,0.030895825
-0.087477006,-0.07495791
0.06297444,0.037584126
0.0942447,0.050849795
0.101798415,0.05545211
0.11796366,0.1255416
0.1411244,0.13594359
-0.13781428,-0.021259844
0.21635947,-0.015650928
-0.25562862,-0.1495783
-0.041495327,-0.013264596
0.11451985,0.09331012
-0.0017033922,-0.011487484
-0.00083844503,0.0003375113
-0.36468005,-0.39826256
0.83351433,0.7409285
0.7696334,0.93565565
-0.046630666,0.10645479
-0.06170795,-0.029769659
-0.037977308,-0.012031615
-0.37008154,-0.3221023
-0.25202265,-0.16894746
-0.09877175,-0.09596753
0.35239288,0.28144908
-0.009376863,-0.015915573
-0.00437624,0.00079521537
-0.045379244,-0.060273692
-0.038057517,-0.020082653
0.59055245,0.4317457
0.5822971,0.37766743
0.04022767,0.018214345
-0.01974728,-0.033182263
-0.13657409,-0.11517745
0.04764903,0.009242803
0.20819312,0.49188462
-0.7868918,-0.8294601
-0.00021947459,-0.05189526
0.018645754,-0.09161487
0.4138623,0.3391691
-0.21810406,-0.052900285
0.2831418,0.3501174
0.099175945,-0.15251464
-0.06832789,-0.13471872
0.27672428,0.11983597
-0.0018336108,0.0127212405
0.018101862,0.0040878057
0.00380449,0.009698033
0.05126058,0.07637018
0.2461271,0.06257516
0.4797598,0.4297577
0.018011343,0.025277972
-0.16828997,-0.17064796
0.029657327,0.0017541647
-0.021362416,-0.015691519
-0.19981468,-0.2538523
-0.2018266,-0.22121727
-0.10747346,-0.25300163
0.026161378,0.04257679
-0.7119279,-0.54901636
-0.43743986,-0.6287592
-0.31277782,-0.1681577
-0.014164086,0.25808188
0.30026165,0.12369135
-0.18797788,-0.22664613
0.24157855,0.14668085
-0.3453787,-0.3475656
0.076328635,0.047350883
0.038066186,-0.0016922355
-0.5724042,-0.5898338
0.95969474,0.91374743
0.09680443,0.046721697
-0.015412001,-0.044166416
0.004173804,-0.022142299
0.13217501,0.18507975
-0.2717924,-0.327398
-0.079514116,-0.066072404
-0.38169014,-0.3367723
-0.009537043,-0.043003753
-0.58338416,-0.47259203
0.27758256,0.27343976
0.11686234,0.06557453
-0.2766161,-0.3795874
0.019600334,-0.0072692335
0.042193934,-0.00043547153
0.0063756052,-0.0020285845
-0.0021116184,0.0068107843
0.6548736,0.75258934
0.45737958,0.41658014
-0.2588319,-0.15517867
-0.89667946,-1.0098279
-0.1301525,-0.09616721
-0.1254541,-0.561989
0.08493081,0.05555013
0.02975228,0.034395933
0.11046028,0.09622434
0.16194779,0.18901297
0.08037298,0.061400115
-0.099585146,-0.046387702
0.007172358,-0.01508069
-0.0006342186,-0.0035896003
-0.093678795,0.04149033
0.019865645,0.06669955
-0.08170001,0.00017279387
-0.498254,-0.49893504
0.0033418639,-0.025713027
0.013744798,0.0035744607
0.1715831,0.23118266
-0.1922332,-0.10152075
0.12085351,0.2503451
-0.36910957,-0.69262254
-0.110140726,0.05517994
-0.23207843,-0.3744338
-0.003969385,-0.053066835
0.10172327,0.08725178
0.08530674,0.003317304
-0.9005537,-0.92654157
-0.075070515,0.0320777
-0.10290923,-0.088537544
0.028614882,0.0059640706
-0.00067705684,-0.0016351342
0.30535305,0.22692764
0.044893473,0.07931179
0.3377817,0.2297861
-0.22702202,-0.22651178
0.017347693,-0.025773823
0.087277435,0.08870131
0.09539198,0.0004130602
0.47103834,-0.20111284
0.47601724,0.6308998
-0.1722812,-0.05190395
0.028944224,-0.03165561
0.073139906,0.038864285
0.0046695643,-0.007570863
0.0045876456,-0.007910401
0.062415704,0.021035671
-0.048254468,-0.025647014
0.62723154,0.3486448
1.0141152,0.9246194
-0.017976101,-0.008174956
-0.0023071473,-0.0046788454
0.04441176,0.040103585
-0.08766663,-0.12464315
-0.1443846,-0.13797635
0.27097318,0.21985614
0.0009832924,0.01671657
-0.06773533,-0.04956852
0.11072439,0.012825608
-0.40000284,-0.33662313
1.1411365,0.8519327
-0.30750465,-0.30509663
0.024163969,0.064888656
-0.042520016,-0.037726343
-0.4237249,-0.28983745
-0.23773137,-0.09232125
0.10463877,0.29366606
-0.32231045,-0.42650047
0.05481004,0.03799224
0.34520093,0.33443183
-0.38825905,-0.41931844
0.38496414,0.31751364
-0.09981074,-0.16170362
-0.37851843,-0.3440194
0.07240799,0.032152176
-0.21879736,-0.25960028
1.0875008,0.92285466
-0.21537048,-0.23818421
-0.7478802,-0.59168017
-0.47072554,-0.304482
-0.004844603,-0.010131955
-0.012806701,0.0049600303
0.029977757,-0.0075621605
0.08764854,0.09835541
-0.031950835,-0.025256902
0.04061661,0.04879263
-0.6781844,-0.673504
-0.10526836,-0.03770891
-0.17035207,-0.096847
-0.1392479,0.02024582
0.031381223,0.09652832
-0.56877095,-0.4597858
0.04002597,0.014038116
-0.019087706,-0.022581935
-0.057372876,-0.062212437
-0.17373307,-0.16811419
-0.46127835,-0.5240802
0.1678725,0.13389271
-0.12643857,-0.124385476
-0.18129365,-0.19792715
0.5505628,0.53027236
-0.06472001,-0.11409363
-0.01379148,-0.032722205
0.030016195,0.013764352
0.07874424,-0.13666695
-0.3396708,-0.3757397
-0.060570233,-0.1304172
-0.010405671,-0.06110567
0.11069573,0.11438519
0.06960393,0.050678074
0.002698035,0.0145986825
0.37390795,0.43333825
-0.13259226,-0.06247431
-0.10374814,-0.051732242
-0.76469743,-0.68098116
-0.43786198,-0.06782746
-0.21495393,-0.22783855
0.04098281,-0.06583843
-0.54637116,-0.23926294
0.7163937,0.90536785
-0.0037587178,-0.013201177
0.044159945,0.009723783
0.006810443,0.004558921
-0.00818644,-0.010566801
0.38944244,0.45102632
-0.95089626,-0.8782568
-0.14743844,-0.14771639
-0.095901564,-0.073139966
0.39565775,0.37229857
-0.5932207,-0.59956014
0.6945486,0.8175217
-0.2961658,-0.544892
-0.36924374,-0.3077089
-0.24200001,-0.6746249
-0.015897967,-0.03168887
0.017625889,0.0060994625
0.10794182,0.008103088
0.006087898,0.10002154
0.07833813,-0.0044094026
-0.27755547,-0.18534131
-0.017307222,-0.00146541
0.08377488,0.12471947
-0.031189937,-0.024873674
-0.023487505,-0.0040577054
0.1476032,0.12624788
0.11848864,0.14885771
0.54987925,0.38075972
-0.52928925,-0.44542563
-0.045366313,-0.027510017
-0.015020164,-0.0043465644
-0.7179999,-0.13541016
-0.49101847,-0.5335232
-0.17646436,-0.13574472
-0.05601551,-0.029182881
0.6806748,0.6631982
0.715519,0.6559857
-0.039179843,-0.03433034
-0.035749048,-0.019245684
-0.045708023,-0.081433564
-0.011098135,0.019703627
0.25093153,0.2863179
-0.67813975,-0.69719005
-0.1493265,-0.10918796
-0.57527983,-0.4732343
0.21917899,0.1467883
0.28767085,0.22635224
-1.1907479,-1.1198646
0.22039464,0.18720978
-0.007379264,0.0022052824
0.008463881,0.03177291
0.078146935,0.053153753
-0.2120046,-0.21524173
-0.2552529,-0.12643415
-0.06396675,-0.04039699
0.0958138,0.067388326
0.15441126,0.113660276
0.015428361,0.005065739
-0.0024980952,-0.0020120442
-0.03597795,-0.038773477
-0.0120536275,-0.0073268116
-0.7499281,-0.83510685
-1.4682137,-1.2462168
0.26854485,0.26096874
-0.21899812,-0.23219115
-0.033034626,-0.036372304
-0.0057556224,-0.008490503
0.0030246286,-0.010249168
-0.010983404,-0.0020937324
-0.016106214,-0.025739968
-0.0037469908,0.0013378263
0.06482435,0.025124699
0.040066697,0.027459025
-0.5771709,-0.35374126
0.60840786,0.5000763
-0.122109875,-0.11700678
0.37845176,0.38209993
0.43004733,0.18875092
-0.21881509,-0.3018558
0.16618146,-0.034579623
0.5555546,0.582719
-0.0052498113,-0.03959948
0.03618932,0.062096447
0.5153918,0.21166945
0.23888992,0.1404661
0.009779388,0.10962054
-0.48939824,-0.387059
0.65666246,0.67654204
0.0031745979,0.01582092
-0.10194673,-0.042747557
-0.06802675,-0.12436062
0.25245243,-0.021876156
-0.21839538,-0.4951104
-0.83059305,-0.5053666
-0.24284482,0.13161474
-0.047015335,-0.4198643
0.38875198,0.5493798
0.039346367,-0.02477029
-0.09450482,-0.08084494
0.1719329,0.00982523
0.007883723,0.0115122795
-0.01372835,-0.09570676
-0.023838136,-0.036389083
0.05444222,0.066020906
0.24774157,0.21035427
0.15208812,0.0472309
0.18824883,0.14924645
-0.08537296,-0.2142911
0.15021557,0.14495367
-0.13476448,0.2774721
-1.1530188,-1.1183581
-0.09056483,-0.15739879
-0.03257969,-0.047810823
0.6415085,0.3115961
-0.31910673,-0.36137378
-0.046446197,-0.03760749
-0.046777807,-0.0632997
0.012113909,0.006315857
0.008656747,-0.0018517077
-0.23492497,-0.21990561
0.0027897162,-0.00983116
-0.1128035,-0.08097279
0.05391505,0.025898844
0.99002063,1.003947
-0.03347265,0.16669005
-0.77218795,-0.8924049
0.19848432,0.18575615
0.016639678,-0.3347696
0.3667134,0.46182227
0.28337714,0.18891367
-0.11865859,-0.16514277
0.16379575,0.10567533
-1.0663625,-1.1307898
-0.30703798,-0.30405182
0.33790052,0.30521235
0.0048106555,-0.25012252
-0.32570902,-0.36152136
-0.3133315,-0.5275391
-0.40412945,-0.44408262
0.034418255,0.009277403
-0.051581852,-0.15456921
-0.56808794,-0.60390985
-0.52040625,-0.4746364
-0.1488463,-0.1534819
0.122645184,0.10233545
-0.074099675,-0.04888448
-0.014881967,-0.0017661154
-0.064726956,-0.06494236
-0.14945629,-0.1128363
1.103147,1.0041363
-0.4054376,-0.2846214
-0.010830118,-0.021809101
-0.0016944942,0.007821023
-0.509292,-0.5411533
0.66098213,0.8668405
0.14126992,0.071430266
0.0046889535,-0.0868783
-0.0705103,-0.05039853
-0.16384612,-0.17078233
-0.04920418,-0.07633889
-0.025063306,-0.025095463
0.2299757,0.2255091
0.951597,0.67991877
0.116224654,-0.17434555
-0.2168405,0.14042896
0.39510477,0.39003205
0.070840284,-0.053541064
-0.03291478,-0.044867516
-0.023093453,-0.018434525
0.08019763,0.043543875
0.043188646,0.04916784
0.023869488,0.0011745095
0.02631839,0.008429557
0.007950355,0.0029774606
-0.06678192,-0.08485615
0.031706832,0.0033701658
0.10575895,0.06282963
-0.1400877,-0.2293086
0.16092338,0.18462509
-0.22856724,-0.14377487
0.24005502,0.30039287
0.011823814,0.011818469
-0.022729129,-0.001521647
0.028246593,0.020109802
-0.03587422,0.00039815903
0.57630825,0.36756313
-0.10072298,0.14981392
0.017233832,-0.0088838935
0.026582997,0.033328027
0.017075736,-0.044949234
-0.0030989314,-0.017291814
0.7180044,0.34617507
0.80814904,0.64173526
0.3981572,0.53897756
0.4320683,0.5320858
-0.8070297,-0.65717477
0.7574161,0.53087324
-0.049710803,-0.047386825
0.064440936,0.06860843
-0.19902578,-0.29662848
0.25719696,0.1998097
-0.005029375,-0.010344803
0.00754694,-0.010614485
0.04698859,-0.010069579
0.027154455,0.14732474
0.015401566,-0.009525746
0.17386974,0.16036797
-0.0034735226,-0.016295508
-0.022416268,-0.04064107
-0.3820024,-0.47829273
0.5553824,0.52030754
0.12439889,0.027796537
0.3220941,0.121264994
-0.6367207,-0.60754085
0.62054133,0.5584887
-0.2741921,-0.2096865
0.77642524,0.679952
0.24659032,-0.058179755
-0.7055216,-0.8171249
0.09016441,0.1282137
-0.15463753,-0.11814663
0.019984072,0.035023928
-0.008104486,-0.0031594038
-0.05762202,-0.11257325
-0.015565321,-0.020416975
-0.03982781,-0.032449543
0.04226452,0.015530586
0.04050714,-0.0041362047
0.03029493,-0.01691407
0.26135957,0.3530833
0.43945903,0.26523054
0.25683075,0.15736759
0.22074871,0.19734928
-0.62015915,-0.26249117
-0.37807268,-0.46052298
1.0961895,0.9166676
-0.17176041,-0.38802087
-0.0480565,0.016686112
-0.31614166,-0.2720275
0.57158154,0.61183125
0.41256732,0.3025149
-0.10900508,-0.0909307
0.056772843,0.0010229349
0.54098445,0.33418638
0.6845368,0.66207457
-0.312404,-0.3530438
-0.4399446,-0.47431046
-0.02781836,-0.013903111
-0.086847916,-0.06818211
-0.048221283,-0.06471026
0.029590046,0.0043562055
0.10682347,0.11409232
-0.1824489,-0.15505885
-0.46404248,-0.42261007
0.40621746,0.51291835
-0.021764226,-0.022039682
-0.007332729,0.0066311657
-0.021624224,-0.028041095
0.03718155,0.048155874
-0.5774614,-0.68636394
-0.05801186,-0.031752303
-0.67323965,-0.51889396
0.31278363,0.33499193
0.064177126,-0.024460912
-0.16457227,-0.18579441
0.0048346855,-0.0050469637
-0.004600889,0.009604812
-0.32584536,-0.15158236
0.055431716,0.059844628
-0.19004938,0.13061148
-0.57269585,-0.3029204
-0.122728616,0.10397971
-0.3404153,-0.26869
0.0025678077,0.008696765
-0.0018144383,0.0064839125
0.011254646,0.021591663
0.05234057,0.024516404
-0.17117137,-0.2301119
-0.08994405,-0.053302497
-0.021256387,-0.13054225
-0.4102298,-0.3915209
0.006979217,-0.03391397
0.12808716,0.15084249
0.042147055,-0.051478267
0.014730174,-0.037495404
-0.54269254,-0.6846715
0.4256571,0.33572552
-0.03165022,-0.047242135
0.23344412,0.23135251
-0.5446248,-0.5206315
0.9492183,0.89240515
-0.010620154,0.0062559247
0.07521619,0.032581627
-0.030790927,0.16157287
0.19770625,0.46481442
0.011803835,-0.057980657
0.11255482,0.078990996
0.12072142,0.11951363
0.14885895,0.112213254
0.0032793896,-0.005442232
0.022015199,-0.010463625
0.7129048,0.31855124
-0.46347135,-0.51046073
0.024309546,-0.052652746
-0.00855396,-0.02515459
0.12017642,0.122928396
-0.25630838,-0.22095121
-0.7736365,-0.5180584
-0.19357854,-0.1344307
0.0617762,-0.0018903017
0.035329882,-0.096336216
-0.09378415,-0.12707037
0.089597285,0.098073006
0.09772661,0.029938012
0.058779437,0.018129706
0.017877556,-0.0044510365
-0.006726293,-0.01635763
-0.0011956773,0.008328974
0.023847425,0.007271379
-0.3697094,-0.29029226
-0.11805491,-0.15728822
-0.10251896,-0.11592564
0.20597932,0.06972012
0.20310858,0.10369098
0.77821416,0.8100616
0.019496825,-0.030164868
-0.0056912308,-0.02340293
-0.017769568,0.015295535
0.105479226,-0.00036478043
-0.08184971,-0.025504053
0.04103164,0.054046392
0.1834839,0.19021729
-0.46360773,-0.54792124
0.34109426,0.26053268
0.3414815,0.39371425
0.47254363,0.49991855
0.28675508,0.22950447
-0.6181861,-0.5303682
0.37641668,0.46474344
-0.3838939,-0.37130374
-0.72291446,-0.61655825
-0.0019407382,-0.0056227148
0.003422931,-0.006056279
-0.18468732,-0.07535565
-0.23437274,-0.25044373
0.07915554,0.1289286
0.33326605,0.2809826
-0.017154478,-0.0045539737
-0.0023592936,0.0012744963
-0.32818443,-0.36601925
0.19617537,0.14626282
-0.2909954,-0.4967814
0.015903551,-0.081290096
-1.1257876,-1.2299484
0.7928754,0.51292616
0.04178746,0.03510481
0.06354271,0.0694707
0.04529956,0.009392977
0.012398664,-0.0126800835
0.7879771,0.5687865
0.08314444,0.1344687
0.32423264,0.19304234
0.28388172,0.18920875
0.064577796,0.1398753
0.02135086,0.13897818
-0.014918463,-0.0251998
0.005160008,0.01075989
0.4690889,0.47147703
0.5920428,0.4452243
0.023292307,-0.04208669
0.055444,0.018330514
-0.12625545,-0.1097464
-0.01746018,0.03668411
-0.07649426,-0.066105425
0.010345175,-0.0024876595
0.014078373,0.013903081
-0.061400563,-0.017104149
-0.1161973,-0.15044698
-0.12281977,-0.12765515
0.004724344,-0.008712381
-0.0057114195,0.008654207
0.016821742,-0.00039207935
-0.039671835,0.00035890937
-0.05564297,-0.027119935
0.086812556,0.08544096
0.15071374,0.05355102
-0.016421506,-0.16676138
0.024571622,0.0058382154
-0.027139813,-0.01052922
-0.05561707,-0.04806745
0.18037298,0.16405863
-0.0050823907,-0.048017904
-0.2129829,-0.22426206
1.0334094,1.0164562
0.049008463,-0.019978851
0.6093248,0.692521
0.19663975,0.23917963
-0.12663569,-0.24391054
-0.42422184,-0.45816803
0.30306077,0.6083885
-0.23185769,-0.09236455
0.035526194,-0.051520854
0.16406362,0.09208287
-0.013571746,-0.014981151
0.017398749,0.0076559186
0.4365126,0.4945907
-0.3259771,-0.33223137
-0.027001884,-0.043926567
-0.013764545,0.0027632117
-0.0439796,-0.04131478
0.053340007,0.021100283
-0.7311835,-0.601287
-0.2762355,-0.20640825
0.04718637,-0.015906483
0.03640106,0.07441771
-0.25774276,-0.22648007
0.082235046,-0.1399461
0.38627982,0.2503296
0.8808557,0.8776736
-0.35777256,-0.35233378
-0.59656835,-0.5780645
0.19882804,-0.02230677
-0.40380937,-0.14263779
-0.90536416,-0.52754366
0.3092244,0.1847615
0.0015041651,-0.011270583
0.0073019415,-0.005158961
-0.09663604,-0.1743648
0.174538,0.15791368
-0.021236194,-0.0031616688
0.04395915,0.03566587
0.25279647,0.23120087
0.52878654,0.6573912
-0.036241535,-0.008904457
-0.053352155,-0.022385895
0.08611345,0.04606369
0.49574447,0.44603786
-1.0950091,-0.80684847
0.20858294,-0.044359744
-0.098524615,-0.16969794
-0.2919861,-0.3348976
-0.6473156,-0.6437936
0.15163255,0.22255608
-0.07517113,-0.024924338
0.104933485,0.057976127
0.5541101,0.42138365
-0.4898555,-0.36802888
0.023539318,0.037477076
-0.008180135,-0.010766089
-0.26894483,0.0013418645
0.6305393,0.8822961
0.0155780185,0.016092896
-0.014443681,0.0006637275
-0.2901037,-0.26203632
0.17197038,0.12858766
0.013209252,-0.0044692755
-0.00817676,-0.0036965013
0.94408584,0.7235248
-0.4853308,-0.41384637
-1.1189305,-1.0706948
-0.19130585,-0.13197309
-0.815614,-0.64726293
-0.11493118,-0.14818808
0.050347954,0.097515225
0.2298342,0.28644967
0.005246918,0.06938791
0.004649413,-0.012759924
-0.48742086,-0.30909926
-0.38695148,-0.21228057
-0.0136003345,-0.09456068
0.015983019,0.026576668
-0.63349116,-0.82376105
1.0152035,0.8853644
-0.17061323,-0.054138094
0.16071704,0.030167192
-0.18433517,-0.33946273
0.14961964,0.13132498
0.23560572,-0.10691759
0.44405013,0.33472902
0.05984275,0.032152474
-0.020690035,-0.010074407
0.026268924,0.14305592
0.34911197,0.047232747
0.03458738,0.03568715
0.054702982,0.09101817
0.63795185,0.08036184
1.2084715,0.8700753
-0.017640099,-0.020989984
-0.047451038,-0.098049104
0.03358178,0.01795423
0.028513126,0.015809417
-0.0070107095,-0.00047177076
-0.004334515,0.0019405186
0.001061766,0.008130014
-0.010109921,0.0043043494
0.0025810134,0.0025581717
-0.023519535,-0.006789297
0.45350462,0.3975571
0.18403858,0.13564426
-0.019915953,-0.044972867
-0.015198203,-0.00066420436
-0.045654856,-0.34103018
0.50569654,0.79261863
0.021923916,0.00844425
0.009895207,0.00833717
0.7676867,0.5842277
-0.99402106,-0.9250105
-0.042209398,-0.09343296
-0.12023011,-0.1672838
0.48675844,0.37320524
0.1038101,0.22269642
0.012978617,-0.060335577
-0.010680588,-0.00139229
0.03120954,0.012553334
-0.071647406,-0.11177158
-0.6421206,-0.7483158
0.65532655,0.6642169
-0.078346625,-0.04203129
0.0099032335,0.033197284
-0.85671175,-0.8329798
0.14552675,-0.03345275
-0.04634971,-0.04882729
0.014125092,0.020586371
0.036549203,0.048946172
-0.090190075,-0.13872391
0.043247804,0.056231618
0.083337404,0.028845072
0.21279114,0.1685749
0.14104867,0.16779548
0.018206805,0.0066530704
0.0009814784,-0.0021526217
-0.017377393,0.2399315
0.47936696,0.32888258
-0.8685857,-0.82300663
1.0674882,0.80910146
0.0077547543,-0.009118408
0.009290487,0.0003400445
1.3987781,1.1123133
1.0725076,0.79241395
0.043462038,0.022544831
-0.033036582,-0.004494965
0.03722738,0.033799857
-0.037548807,-0.03460446
-0.7263825,-0.69395727
0.047122624,0.19081181
-0.13741757,-0.1119439
-0.17241468,-0.22206658
-0.022844391,-0.05536145
-0.08586287,-0.08010918
0.27427158,0.42929167
0.364496,0.3813045
-0.23074056,-0.42277482
0.30343798,0.14762619
0.35550988,0.16598183
0.11667916,0.030607492
0.41822153,0.4709377
0.24321972,0.17739819
0.08650653,-0.05347979
0.13311855,0.19409034
-0.043421917,-0.04683578
-0.15629698,-0.18714806
0.18328497,0.049140215
0.3445435,0.29537082
0.002743618,-0.03813809
0.033048026,0.023436427
-0.04436681,-0.11640996
-0.040528357,-0.0131585
-0.72329766,-0.7752894
-1.3143044,-1.1888298
0.031698994,0.0056967735
-0.039139524,-0.020569086
0.00035319623,-0.005521357
-0.020743828,-0.002308786
0.94848466,0.7754109
-0.19762588,-0.24315053
-0.028953347,-0.03265685
0.013820672,0.014252365
-0.46647,-0.47295532
-0.2822385,-0.11861235
0.010406258,-0.06463301
-0.007639028,0.0066888332
0.068952434,0.06738726
0.25397462,0.25602192
-0.21361813,-0.26993608
0.66348475,0.6021518
0.08351381,0.0129098
0.44261652,0.4272489
0.08102839,0.05206123
-0.059478708,-0.044786155
0.32557902,0.60280955
0.15660566,0.42589694
-0.18727136,-0.2733991
-0.24486534,-0.3317936
-0.015038762,-0.046159595
0.009374476,0.01030314
0.38558006,0.37271184
-0.58563083,-0.56351036
-0.28541017,-0.28875798
-0.018822316,-0.12456837
0.57025415,0.56148213
-0.99966514,-0.9614916
0.015467699,-0.13314444
0.24294034,0.18701333
0.0772435,0.06423813
0.43430573,0.386332
0.16775239,0.15283155
0.26384902,0.12976867
0.49638528,0.48795915
0.34955516,0.20287974
-0.23730446,-0.28988943
-0.031688575,-0.030700356
0.004636883,-0.007545382
-0.032196358,-0.013757646
-1.4258165,-1.2872621
-0.6481854,-0.23743084
0.023175526,0.027517958
0.0028267177,-0.03061843
0.006374,0.015064299
0.0028779348,0.005366981
-0.06920679,-0.068998724
-0.08513845,-0.06114374
-0.032864764,-0.02120769
0.06303777,0.06677681
-0.0065771244,-0.018216848
0.10003158,0.027462482
-0.89153767,-0.9459096
0.40424258,0.346398
0.2948248,0.2765038
-0.390768,-0.31178743
-0.16892233,-0.0804158
0.3320276,0.31442818
-0.04716661,-0.077931106
-0.16152939,-0.13671243
-0.0694827,-0.08665818
0.043748982,-0.004359275
-0.1089982,-0.10816957
-0.081853785,-0.10559815
-0.015225628,-0.026103169
-0.006739722,0.007758081
0.065479115,0.07001591
0.09978306,0.1494497
0.026820287,-4.312396e-05
0.0015644222,-0.0140966475
0.054088075,-0.018597454
0.045355137,0.024442136
0.05354646,0.014657021
-0.15479477,-0.08054912
-0.15378359,-0.05880779
0.3674228,0.34524357
-0.053896688,-0.06487879
-0.11690415,-0.107495606
0.1162234,0.1326167
0.66772735,0.7026726
-0.05670753,-0.23415385
0.69682294,0.66093665
0.16654849,0.16058111
-0.20452619,-0.20134972
0.628684,0.5948083
-0.076231696,0.101665705
0.038098074,0.10119848
0.15556613,0.17477605
0.64322335,0.36044568
0.43002185,0.54588604
0.0019159568,-0.006429374
-0.009975682,0.0030119717
-0.004068222,-0.048973024
0.020605974,0.0339811
0.017712597,0.038445264
0.10407434,-0.0015147924
0.59979296,0.2653591
-0.8760818,-1.0289773
-0.001745508,0.006631851
0.0024867333,0.011692435
0.005579029,-0.016790688
0.033345412,6.940961e-05
0.042843964,0.02268941
0.06344714,0.04256329
0.19498868,0.009245336
0.32785976,0.28181422
-0.34924313,-0.5545429
-0.34764954,-0.4048234
-0.65067416,-0.72186095
0.60168314,0.7704116
0.36718088,0.63084257
0.16564016,0.09364244
0.07374783,0.05391085
0.093497485,0.13392395
0.07344082,0.009535015
-0.05982758,-0.043707013
-0.05505351,-0.033224642
-0.05454102,-0.012279257
0.0856893,0.056236207
0.10267782,0.060597718
-0.062337972,-0.0971266
0.009493804,-0.0032738447
-0.0011408234,0.0079934
-0.023016801,-0.006196916
0.9657475,1.1416442
-0.21828753,-0.19510162
0.20353071,0.050240695
0.21028362,0.3675845
-0.024328973,0.0037562996
0.023452973,-0.0020573735
-0.0006666798,0.019287348
0.03318891,0.04555902
0.07222047,-0.016371608
0.00536499,0.012065291
0.32022077,0.17845291
0.37918407,0.21364775
-0.7903464,-0.78816515
1.0355024,0.45707214
-0.5893946,-0.5933926
-0.757897,-0.64106727
-1.1431669,-1.077844
-0.19707516,-0.14022322
0.009481254,-0.02456975
-0.031047102,-0.015969068
0.51078004,0.45983955
-0.024601884,0.12535203
0.7360922,0.6004216
-0.10436165,-0.10445517
0.45934054,0.5020381
-0.11724608,-0.14477956
-0.69382143,-0.7907293
-0.7661183,-1.015007
-0.019266205,-0.007919431
-0.32516572,-0.34047323
0.036884002,0.027594596
0.03939459,0.054682672
-0.10403249,-0.12531441
0.094680026,0.036406666
0.0031585912,0.012470037
-0.021351732,0.0049562156
-0.052043494,-0.07833028
0.037525002,-0.020590425
0.0052411864,0.0017614365
0.008816771,-0.005666524
0.062994026,-0.019945085
0.1663062,0.18106279
0.67973757,0.62099504
0.6328423,0.6875957
-0.7823919,-0.5995446
-0.26717302,-0.26474327
-0.82025695,-0.55599314
0.2830339,0.50761575
0.6200181,0.56923646
0.11382498,0.049885094
-0.24604833,-0.32797474
-0.26784858,-0.24961653
-0.022820486,-0.013284996
-0.042286124,-0.038297817
0.024080664,-0.012366533
-0.045454886,-0.021981
-1.7209249,-1.864816
-0.7229946,-0.71652466
-0.02764075,-0.032365084
0.045709144,0.030094385
-0.007095797,-0.00081059337
0.023827244,0.031298727
-0.12705618,-0.12205359
0.7940078,0.6404727
0.18655574,0.24126428
-0.2696641,-0.2889701
0.25908524,0.23296046
-0.15236957,-0.092146724
-0.005516771,0.0012797713
0.116804816,0.09555125
-0.07642469,-0.0860385
0.21438392,0.17668927
0.6163956,0.46542197
-0.66943717,-0.5333528
0.016970105,-0.0053783953
0.007590262,-0.01531899
0.27085233,0.4434866
0.7770669,0.76627123
-0.38819566,-0.47594097
-0.36962888,-0.28187197
0.11517126,0.17363717
0.048564628,0.02853936
0.00023866486,0.0038427114
0.008036212,-0.011927903
0.10091054,0.06520194
0.027108856,0.01108712
-0.17717777,-0.21207152
-0.32155445,-0.32671666
-0.039299153,0.36984798
0.85030514,0.67817855
-0.37250406,-0.27392936
-0.45475352,-0.3463454
0.12264535,0.1523912
-0.55063605,-0.8581437
0.055044547,0.025880724
-0.014071781,0.007242888
-0.2206584,-0.18443996
-0.02344437,-0.040302992
-0.018027227,-0.0103856325
0.020812672,0.026220769
-0.002097442,-0.019256428
-0.054385863,-0.084142566
-0.11105706,0.07279122
-0.5051284,-0.23206323
-0.39813524,-0.48138046
-0.27911893,-0.7318754
-0.02586288,-0.027956337
0.007725899,0.0041582882
-0.071292736,-0.3167311
-0.09063621,-0.2160067
-0.39837545,-0.4298275
-0.19308028,-0.23064917
1.2474695,1.093662
-0.10049774,-0.008283198
-0.017672297,0.030581355
-0.4678685,-0.4538023
0.08641592,0.061921626
-0.04474627,-0.10363996
0.11252209,-0.15592861
0.07439592,0.20404673
-0.05179835,-0.0054550096
0.57566094,0.6639657
-0.27241138,-0.45033368
-0.5844661,-0.6375359
-0.24366805,-0.23102415
-0.18293163,-0.18658975
-0.100114144,-0.07132131
0.18649466,0.24557146
0.8149934,0.65750515
-0.09831546,0.77807784
0.0032125143,-0.0027099848
0.025821721,0.0067490935
0.045192227,0.04762713
-0.10093559,-0.069773614
-0.049584467,-0.04311487
-0.055105172,-0.030334473
-0.56444806,-0.493824
0.11836667,0.119709074
-0.00051795563,-0.0005468726
0.01575657,-0.007216841
1.7386107,1.4334147
0.34577137,0.40611482
0.35223997,0.2998588
0.19432484,0.33187366
0.09226578,0.025069922
-0.0406517,-0.08585735
0.07123834,0.03578204
-0.038568497,-0.042920977
-0.15775594,-0.15391281
-0.17582817,-0.03610912
0.008343803,-0.022295713
0.009178223,-0.010122538
-0.23674127,-0.2877796
0.05103259,0.08025956
-0.13424455,-0.045129538
-0.45663553,-0.26037964
0.037063792,-0.00012487173
0.10650669,0.05763936
0.102192074,0.013047695
0.018691305,0.032952487
0.013141496,-0.06676221
-0.04448907,-0.05470255
0.22968172,0.02321574
0.3618306,0.5457187
0.015346207,-0.015408754
0.014815051,0.0066837966
0.00641936,-0.0037921667
-0.005391116,-0.0144896805
0.48916206,0.4438327
-0.15921775,-0.2942202
-0.011695613,-0.006779045
0.036041647,0.023121774
0.019626815,0.11181441
0.40626234,0.3350606
-0.024735108,-0.012029648
0.027286284,0.00085270405
0.046480957,0.012379706
0.021539196,0.018347502
-0.34934488,-0.52758384
0.7960423,0.59914505
0.31084168,0.16251457
-1.2621291,-1.2546575
0.55329496,0.7652228
-0.3216504,-0.41669917
0.098451585,0.028492272
-0.35440427,-0.12697875
0.02086637,0.018377513
0.047872625,0.03902054
0.39010915,0.19173287
0.15693352,0.12943508
0.41434622,0.40603077
-0.12235063,-0.005759716
-0.13895072,-0.11954957
-0.1690815,-0.16720244
0.079901025,0.086466625
0.13598551,0.15514457
-0.07963806,-0.023229957
-0.13776958,-0.10825938
0.027254812,0.01481539
0.009016481,-0.003966868
0.012936872,-0.00024580956
0.08428869,0.112293065
-0.2397421,-0.18709204
0.42533475,0.34390014
-0.068640314,-0.055567265
-0.19588816,-0.14063036
-0.33425415,-0.114772946
-0.4942261,-0.37310666
-0.4055285,-0.23139268
-0.09461821,-0.1631496
-0.011743855,-0.015150011
0.021422371,-0.00018197298
0.09849553,0.10144141
-0.29521084,-0.2868008
0.1265977,-0.030994415
0.29733208,0.20161426
0.5064918,0.4522702
-0.063178495,-0.057424292
-0.07931407,-0.1073221
-0.08933605,-0.09685707
-0.20239294,-0.256681
-0.0014860419,-0.0088952035
-0.9161707,-0.85343903
-0.038939428,-0.021158159
-0.2773611,-0.28104833
-0.04553199,-0.015551358
0.04390365,0.022118762
-0.009269528,0.016731054
0.085588545,-0.009248227
0.27489728,0.3302475
-0.07202601,-0.036329806
-0.078554496,-0.023973346
0.049274847,0.034595758
-0.3204558,-0.27519447
-0.037501276,-0.020566046
-0.014491921,-0.008161336
0.28321072,0.26659054
0.32284328,0.21714744
0.092305824,0.12269223
0.094795674,0.04820299
0.41420665,0.39578602
0.07495358,0.20805922
0.06595987,0.04024878
0.07487911,0.05942622
0.38250044,0.21832216
0.27735448,0.3420933
-1.0446601,-0.6525326
-0.036838517,0.31926084
-0.51577306,-0.30777264
0.1323237,-0.037907243
0.08695014,0.09793395
-0.06414451,0.061533213
-0.12520166,-0.09944719
-0.050036352,-0.0032235384
-0.33315438,-0.30630118
0.6368803,0.58753705
0.006025763,0.038814694
-0.014847564,-0.0468117
0.81625557,1.0064911
-0.79621685,-0.96761215
0.020959571,-0.0034683645
-0.025412634,-0.003848374
-0.034961235,-0.014590651
0.009503551,0.057771027
-0.5724156,-0.5621427
0.25391275,0.10469812
0.0736096,0.08386171
0.07688518,0.13180834
-0.9976925,-0.88408744
-0.008198482,-0.014052689
0.31391245,0.3131834
0.8390032,0.73623323
0.045335118,-0.28698856
0.10691872,0.07519829
-0.2744264,-0.16728705
-0.2365441,-0.19270834
0.06622798,0.03877814
-0.04352767,0.024269432
0.053918064,0.019464448
-0.0524836,-0.017821848
-0.3470034,-0.17655352
-0.2823965,-0.28429848
0.15997392,0.12268419
0.13711601,0.124605894
-0.012363918,0.01402694
0.04131005,0.046520233
-0.43364763,-0.58089054
-0.48186994,-0.4845202
-0.06058711,-0.06347576
0.003761658,0.0023647398
0.022352416,-0.032499343
-0.1111606,-0.12590477
0.12695797,0.018186681
0.106535286,0.044022143
-0.15859161,-0.1496191
-0.011700654,-0.01436314
0.4224069,0.65086603
-0.91389066,-0.6392815
-0.015927332,-0.03936839
-0.26140296,-0.23518467
0.0050394246,-0.02218002
-0.04274649,-0.012452215
0.024822101,-0.005277872
-0.007479833,0.0012157261
-0.5160517,-0.43904692
0.19912653,0.17143953
-0.011273432,-0.020856857
0.00811896,-0.003025353
-0.56666505,-0.6279993
0.08326347,0.07595861
-0.47237372,-0.43889362
0.24912058,0.15870899
0.24477263,0.21296704
-0.12088655,-0.014295101
0.045688797,0.04164833
-0.0012459649,-0.01250416
0.8006982,0.8190546
-0.60173285,-0.5329268
0.77015543,0.76280427
0.14896338,0.1570456
0.021510206,0.018348664
0.041523222,0.022187501
-0.10849923,-0.06157452
0.050715655,0.044380605
0.42593348,0.32594177
-0.20617886,-0.0035665035
-1.0596691,-0.9636034
-0.21475583,-0.17179245
0.057329126,-0.14009602
0.119865976,0.08164707
0.41312605,0.38947213
-0.25283447,-0.35761064
-0.03868571,-0.28471494
-0.32156193,-0.395859
-0.13481873,-0.096818805
0.11217344,-0.07648969
0.02278012,-0.0074905157
0.08273949,0.03500849
0.0057212124,0.0328314
0.028412696,0.0065788627
-0.653037,-0.6723552
0.06464814,0.046860605
0.14063486,0.19382322
-0.029791005,0.03186351
-0.11478923,-0.13852823
0.06464918,0.041042328
-0.81961215,-0.76993513
-0.6278907,-0.49950856
-0.88355845,-1.0836632
-0.718898,-0.6749385
-0.19682305,-0.1790852
-0.18245222,-0.1549373
0.19296274,0.11910087
-0.82052404,-0.6860274
-0.76883626,-0.24841791
-0.43519694,-0.52235514
0.00033056154,-0.00858888
-0.0010537623,0.0011814833
-0.87860215,-0.9344546
0.38328296,0.15041506
0.018692123,0.012077764
-0.049179956,0.021308854
-0.3187288,-0.2698512
0.15817204,0.07432675
-0.017295232,-0.028534144
-0.0018316004,-0.020486772
0.09776385,0.033751905
-0.16166544,-0.15737498
-0.36640432,-0.039279297
-1.0419552,-0.9398922
-0.54839486,-0.45906332
1.2819366,1.6878817
0.9066941,1.1676292
0.14280298,0.15154126
0.1827776,0.1441457
0.8301875,0.57322204
0.0042958525,-0.0013958216
0.016218906,-0.007912755
0.03778023,0.03180349
0.14508304,0.33408397
0.040010493,-0.0022689104
0.033359267,0.013771117
-0.004135265,0.0035153627
0.0033400445,-0.000659883
0.7566607,0.6436459
-0.20610796,-0.19233418
0.4210533,0.7122526
-0.11145904,-0.08721328
0.3490885,0.31579608
-0.29066968,-0.3194691
-0.48867032,-0.39634112
0.26734355,0.20209303
0.5083899,0.82455724
0.5649175,0.70911056
-0.048969682,0.020533264
-0.1798281,-0.15966341
0.3202446,0.5631107
0.6154502,0.6797151
-0.24675742,-0.28491092
-0.08097546,-0.12027484
0.0007197429,-0.01673986
-0.029403199,-0.033899575
0.13465129,0.096969426
0.0044670394,0.015062392
-0.43112206,-0.42283887
0.18941471,0.2071765
0.118188724,0.13159072
-0.092112355,-0.14283395
-0.28952697,-0.2654844
0.16933721,0.19023767
0.047403228,-0.018194973
-0.28418636,-0.30712998
0.23097114,0.06060767
-0.74621177,-0.7016276
0.081991196,0.05731064
-0.017345617,-0.0017195344
-0.26120922,-0.18136865
-0.08899738,-0.16912478
0.6182625,0.36979195
-0.88022923,-0.7158072
-0.1402709,-0.11871886
0.012043266,0.0012110472
0.2489154,0.24766839
0.1697576,0.15818915
0.44962218,0.43352035
0.39295766,0.38605937
-0.04839617,-0.05015579
-0.023267105,-0.034281105
0.1689311,0.11901748
-0.005005208,0.02385819
0.08035683,0.065117836
0.023589363,0.00045752525
-0.13197139,-0.13361928
-0.20782772,-0.50400156
0.0027842089,-0.02402097
-0.0011805195,-0.005268514
-0.11189863,-0.1177066
-0.015996367,-0.05028388
-0.3444419,-0.24930394
0.09553512,0.16685355
0.009262989,0.0069969296
-0.018558983,0.0005004406
-0.030494794,-0.013801694
0.021928247,0.005616337
0.0012211996,-0.022316158
-0.002483538,0.009181023
-0.013723075,0.007743776
0.011357722,0.004232377
-0.095059454,0.13649197
0.2931589,0.2443499
-0.09395231,-0.21416283
0.028569432,-0.009479344
-0.018872382,-0.013912052
-0.0011620362,-0.055233598
0.4360308,0.6766783
-0.94330025,-0.92307615
-0.09589642,-0.071507305
0.052204892,0.02299875
-0.21899453,-0.08642095
-0.8974877,-1.1951706
0.7058196,0.70394415
0.53560686,0.40863293
-0.030053593,-0.064132184
0.036666963,0.08653197
-0.054723963,-0.175816
-0.20645648,-0.27353472
-0.09208113,-0.12592384
0.2510366,0.214344
-0.123486556,-0.10177177
0.09660684,0.062414736
-0.06266876,-0.035125285
-0.10594679,-0.061184026
0.016522162,0.07192159
0.23329225,0.18356317
-0.11661992,-0.12294111
0.092283726,0.04644987
-0.13750392,0.21655324
-0.5337863,-0.44172484
-1.309689,-1.0974593
-0.83386195,-0.80151916
-0.17359693,-0.01742354
-0.4394074,-0.47473118
0.021666816,-0.039130807
-0.022856306,-0.054798782
0.11736843,0.028653204
0.029343976,0.0018959492
0.009704697,0.03982547
0.11587395,0.16058433
-0.058451027,-0.0042586923
0.17186135,0.19319963
0.32095656,0.40140426
0.71228504,0.6329431
0.08283125,0.088344574
0.09681368,0.09391439
0.2628423,0.19660416
0.13143674,0.034757316
-0.67719877,-0.75941813
0.7750441,0.94623506
-0.015608855,-0.017923951
-0.003967832,0.0056188703
-0.24368437,-0.062479734
0.38661903,0.34992248
0.11983733,0.16767636
-0.15597105,-0.1805067
0.035495963,-0.041232944
0.03155251,0.02305016
-0.013081147,0.012050033
0.020364463,0.01629126
-0.031629052,-0.04315269
-0.0018364138,-0.028747797
0.0011202412,0.023019433
0.0033327362,0.007986128
0.04679777,0.010113627
0.019112643,0.016942471
-0.008036681,0.0044814646
-0.07196836,-0.09700072
-0.009093842,-0.01095891
0.028439268,-0.0074488223
-0.19730371,-0.103613764
-0.40363228,-0.33784047
-0.007691052,-0.016740799
0.01110108,0.008240163
-0.18715337,-0.19231236
0.34693414,0.28159934
-0.59607846,-0.5736759
0.2600484,0.1523732
0.018560454,0.20090306
-0.19502427,-0.040483713
-0.31602505,-0.113969475
-0.8605571,-1.037623
-0.24851352,-0.22526506
-0.07688723,-0.07447335
0.039003998,-0.15670437
-0.93497705,-0.9628297
0.30759382,0.2879251
0.3320955,0.31612906
-0.016435012,-0.027606636
-0.2700477,-0.20556775
-0.015675733,-0.091127485
-0.03716965,-0.12785214
0.0263918,0.008234799
-0.008816015,-0.045781583
0.13101864,0.12739182
-0.044547345,-0.087272346
0.16172758,0.29530275
-0.25818375,-0.31496525
-0.68878835,-0.7031112
0.3099118,0.21394849
0.2773301,0.16459861
-0.3634719,-0.3883921
-0.6998831,-0.8759265
0.40029585,0.5270834
0.012230406,-0.01830475
-0.009582484,-0.026974738
-0.40341622,-0.33474663
0.30449262,0.3883392
0.08985603,-0.019167513
-0.39966246,-0.41278723
-0.035654284,-0.03494197
0.12709755,0.15541017
-0.034252286,-0.02758035
-0.12374404,-0.11731112
0.36468717,0.43919224
0.71511686,0.8738358
0.09434695,0.07292688
-0.026310854,0.026942432
0.15787525,-0.053902924
0.13765398,0.090457916
-0.43751466,-0.37725735
0.030850872,0.04002133
-0.15804836,-0.21239465
-0.086728014,-0.071635574
0.025160834,0.024829268
-0.015294481,-0.025933355
-0.29789266,-0.33871526
1.0582032,0.92366576
0.40287584,0.30688977
0.008223036,0.03300786
0.1958207,0.06387749
0.21812104,0.20440024
0.011651009,0.008574009
0.052594982,0.028131127
0.2897277,0.24898428
-0.147593,-0.14377785
0.11051364,0.08458209
0.034856696,0.025250494
-0.09209607,-0.1098423
0.028414233,-0.015393943
-0.031163402,-0.009295791
-0.0062135616,0.0065145195
0.46711737,0.1875546
0.4611299,0.5166187
-0.036378384,-0.026518762
0.0032573193,-0.0010207593
0.3776489,0.2857426
-0.19530633,-0.1737343
-0.06885875,-0.100919515
0.5399792,0.43439794
0.06877936,0.028797507
-0.09108503,-0.075727165
0.01169402,-0.01107657
-0.0005506429,0.010153621
-0.22723019,-0.22269389
0.09563324,0.19378376
-0.66580427,-0.70745015
-0.8090308,-0.66613495
-0.062441558,-0.015945911
0.809527,0.6267551
0.054670025,0.02042216
0.05290387,0.014858127
1.0701753,1.1773024
-0.47964817,-0.25042808
0.44227803,0.49989778
-0.2285391,-0.11282897
0.03212387,0.02957642
-0.074746355,-0.058842465
0.2248159,0.24876058
0.22953144,0.19893718
-0.61588836,-0.51581645
-0.6440647,-0.4567015
0.3246672,0.3625943
0.05327476,0.07432589
0.77591676,0.73245144
-0.5690184,-0.5962815
-0.31395975,-0.14387363
0.463918,0.46235812
-0.011756522,-0.0111503005
0.010312505,0.034902036
-0.047009435,-0.081813514
0.005971479,-0.0333288
-0.062174655,-0.051757663
0.037966873,0.03557363
-0.062285107,-0.06713721
0.02768451,-0.004748285
-0.009346619,-0.016455173
-0.016907563,0.002448976
0.008445404,0.010363787
0.021040872,0.021036178
0.93005455,0.5928162
-0.08683452,-0.1304667
0.021549417,0.02273935
-0.022431944,-0.06169337
1.1860908,1.2351391
-0.25897247,-0.20694429
0.76188004,0.81442076
0.8634317,0.7304909
0.04450558,0.08138029
0.020897387,0.018965006
-0.03719349,-0.026795387
-0.05063735,-0.010794699
0.36592472,0.36462706
-0.11146051,-0.1698426
0.015847705,0.0046201944
0.0033133351,-0.0135216415
-0.11519894,-0.052773803
-0.025167909,-0.07084584
-0.2123678,-0.2881334
0.23504871,0.27865997
-0.027558396,-0.011312097
0.0358215,0.035390258
0.46585816,0.5538943
0.5012995,0.44248632
-0.89196575,-0.9730223
-1.1755102,-1.121429
0.015649043,0.00037771463
-0.05238025,-0.07608074
-0.37966034,-0.33128038
-0.9321109,-0.7949647
0.16854848,0.16820577
0.061709747,0.07953867
0.5856926,0.5000317
-0.5560435,-0.58022904
-0.4473092,-0.48595577
-0.4797855,-0.43998873
-0.04029088,-0.06424108
0.07962977,-0.0059755445
0.26182416,0.028730601
0.4422121,0.53656965
0.0015202612,-0.0018307567
-0.00022019024,-0.0038242936
0.6178948,0.45469284
0.17381577,0.08061981
-0.03040927,-0.01491034
0.042508792,0.042476892
-0.009637369,-0.046898723
0.0768092,0.11335111
-0.093882024,-0.068580866
-0.029133521,-0.03972067
0.5133618,0.46371216
0.1762913,0.12028098
0.0057463744,0.017264456
0.009468066,0.0047545433
0.029534033,0.05283439
-0.015934424,0.021273851
-0.07964719,-0.29024184
-0.38243383,-0.26114422
0.38470238,0.5074879
0.09728968,0.07617164
-0.1791694,-0.2360897
0.34431732,0.28111157
0.009263103,-0.008609086
-0.003206857,-0.0009326935
-0.013464818,-0.009582698
0.0044966782,0.0017152131
0.02006036,0.0033811927
0.011250637,0.0022511482
0.005584465,-0.020860434
0.006702424,-0.00046035647
-0.49613434,-0.461928
0.059900377,-0.03119415
0.056667797,-0.024817944
-0.4845137,-0.36615998
0.104296684,0.11108041
0.21586719,0.108053565
0.019272206,0.0016484559
0.0148678515,-0.015198469
0.032089252,-0.023977041
-0.44240454,-0.42156157
0.014957549,0.028998017
-0.0089010205,0.003705442
0.49064267,0.31928366
-0.58126056,-0.58385926
1.8996179,1.7848744
-0.055714972,0.3824073
0.7031624,0.79281473
1.0518757,0.6391252
0.11315668,0.15434793
0.043532345,0.011765391
0.9517554,0.71381474
0.7851323,0.51469374
-0.050249398,-0.034203887
-0.026527885,-0.0042922795
-0.46542168,-0.50959235
0.589382,0.49663424
0.01600393,0.025700271
0.03273163,0.024466485
0.21673237,0.27839297
-0.015490672,0.04479611
-0.31356478,-0.26929265
0.255831,0.20277365
0.22152779,0.26497737
0.4683258,0.49260882
0.08347272,0.078172505
0.24176306,0.41502425
0.14366466,0.09285474
0.1343168,0.07752615
-0.037271343,-0.022750318
0.016557459,0.014421046
-0.4192617,-0.53289604
0.6900897,0.13987505
1.2731445,1.3343091
-0.3739139,-0.71843946
0.24436636,0.15904206
0.03503799,0.044747353
-0.009379739,-0.007673532
-0.0052743116,-0.002108246
0.37192664,0.41184294
-0.72932154,-0.6255165
-0.15562654,-0.13974857
-0.005357535,0.011188924
0.055615146,0.013930738
0.009034423,0.015864462
0.29043126,0.3071801
0.10652506,0.104221806
-0.06746135,-0.13430655
0.018194683,0.056281745
-0.0073076244,-0.058611088
0.005027159,0.059280336
0.09915988,0.11240333
0.08499985,0.08131635
-0.05067083,-0.01451835
-0.1324144,-0.024979249
0.015340322,0.34888178
-0.089512005,-0.45839483
0.02218477,0.02050364
0.0153237535,0.081021726
0.028870013,0.0007659793
0.013362869,0.00013259053
-0.0074841687,-0.013371497
-0.014646837,-0.040074497
-0.06592081,-0.16518883
-0.4236727,-0.39476597
-0.13416353,-0.076177776
-0.053616207,-0.03441754
0.031079233,-0.044160947
-0.26907268,-0.41865537
-0.007593866,-0.011500359
-0.0052346596,0.0024383068
0.6527933,0.4864844
-0.44942117,-0.095438
0.048095457,0.035670757
0.0670843,0.04323393
0.017609477,0.020400584
-0.09214155,-0.093735665
0.40094894,0.40298975
-0.11928014,-0.14908071
-0.04880723,-0.057976186
0.1314951,0.16747433
-0.0065019317,-0.037333965
0.0058498853,0.014286369
-0.22323838,-0.14580217
-0.4156772,-0.46814606
1.3390851,1.1946259
-0.31265208,-0.1361455
-0.04079538,0.0111350715
-0.07441072,-0.09606671
-0.37117517,-0.30387866
0.20242761,0.16544
0.016952116,-0.03313893
-0.0032991343,-0.02883315
-0.04446987,-0.06434256
0.008441536,0.031067997
-0.2323949,-0.2283445
-0.13042143,-0.119880915
0.056704782,-0.008345753
0.038339294,0.012723029
-0.0922036,-0.12058763
-0.15125985,-0.1554183
-0.089135304,-0.11311734
0.10780978,0.036416143
0.040878907,0.020460367
-0.009353119,-0.0039515197
0.011319885,0.0014838278
0.020623777,-0.007642746
-0.2524932,-0.11531967
-0.042288218,0.017999798
-0.023989249,-0.03210941
-0.0035963068,0.016920686
1.2181216,1.0581188
0.5867009,0.7444432
0.023199812,-0.012156919
1.0406666,0.9219798
0.11201276,0.052960873
0.059749156,0.057139054
0.14992443,0.1370359
0.024797399,0.026792198
-0.1128035,-0.06489441
0.05391505,0.038972467
-0.13991569,-0.12068993
-0.11144326,-0.052253067
-0.6923291,-0.40773737
0.503307,0.3575285
-0.2111808,-0.19471048
-0.42639112,-0.30388495
-0.30169398,-0.32196453
0.23894131,0.22445545
-0.4841218,-0.5119922
-0.009140642,0.021477103
-1.1257876,-1.0169936
0.7928754,0.74066585
-0.70518875,-0.56580925
-0.55790055,-0.36448112
0.7263168,0.8506071
-0.38434076,-0.5692992
0.010159982,-0.08719671
0.862924,0.99227625
0.013051358,-0.0077499747
0.012194667,0.009410471
-0.16660814,-0.17495263
0.328886,0.2921471
0.076309286,0.044515014
-0.079909876,-0.12195158
-0.024072941,-0.1483233
0.069934346,0.08631413
-0.1287929,-0.11281136
0.21964592,0.18969932
-0.011228907,0.010669887
0.008090323,-0.003582418
-0.011281932,-0.008927107
-0.009489678,-0.0017350018
0.027702397,-0.15768856
0.10417855,0.10418022
0.078906305,0.0064609945
0.082504675,0.09910992
0.09157964,0.07738468
-0.004939026,-0.0063451827
0.25660342,0.11033207
0.6039719,0.44142354
-0.23476106,-0.31759012
0.07478154,0.04431656
-0.343621,-0.439245
-0.62071854,-0.4389146
-0.0743673,-0.066441864
-0.07359156,-0.072143584
0.89317185,0.75043714
0.88458145,0.84950984
-0.06241098,-0.046943843
-0.062929034,-0.069683254
-0.058200836,-0.062523484
0.04797592,0.0011303648
0.07685823,0.10186143
0.08794224,-0.1623203
-0.56444806,-0.30167276
0.11836667,0.10966253
-0.10785249,-0.1079593
0.60271263,0.50180507
0.028465778,0.00800097
-0.01884383,0.0021354556
-0.048717216,-0.07177174
0.79777884,0.70925224
-0.00051795563,-0.005458951
0.01575657,0.030225426
0.15814775,0.14488292
-0.5748658,-0.48190278
0.6424042,0.47991836
-0.19166905,-0.18546125
-0.034314897,-0.06142822
0.112098366,0.06687367
0.11022882,0.09089357
-0.07402301,-0.004381478
6.088239e-05,0.0028880239
-0.004150792,-0.005400896
-0.09583716,-0.1306285
0.26433498,0.20457073
-0.45013595,-0.46394566
-0.574325,-0.5087234
-0.13762511,-0.057337582
-0.18550734,-0.13699117
0.024571622,-0.005257249
-0.027139813,-0.020666957
-0.14467862,-0.2222018
0.3335109,0.29223
0.20436308,0.13759583
-0.1366441,-0.10593222
0.23635384,0.08052403
1.1222771,1.0761895
0.011190371,-0.019403666
-0.02449764,0.002666235
-0.22934213,-0.21673274
-0.12980367,-0.095226526
0.022605123,-0.023373276
0.7124232,0.55796874
-0.83953536,-0.9373988
-0.3680663,-0.41007125
-0.30441743,-0.3045206
-0.18295136,-0.22398943
-0.07302201,-0.16739275
-0.6378285,-0.6847521
0.07731836,0.08479226
-0.047098886,-0.010784596
0.064577796,0.15173873
0.02135086,0.13068435
-0.089135304,-0.08249009
0.10780978,0.08583546
0.38470238,0.46447283
0.09728968,0.13710155
-0.07179392,-0.08636275
-0.0010681498,0.002877444
0.048095457,0.050648123
0.0670843,0.06381971
-0.050375298,-0.07378626
0.006599384,-0.023350537
-0.07838774,-0.010555953
0.046321265,0.03343606
-0.02920181,-0.7451788
-0.10109798,-0.21499854
0.7844682,0.72640693
0.1430637,-0.17636436
0.005579029,-0.0035136044
0.033345412,0.009946883
-0.04304941,-0.046986222
-0.030230459,-0.018993974
-0.07506277,-0.06242895
-0.033415236,-0.017520726
0.08428774,0.07444933
0.010253518,0.034739316
-0.32818443,-0.28592762
0.19617537,0.14594883
0.12868106,0.09030324
-0.63225865,-0.72088635
-0.1867139,-0.20221609
-0.14176475,-0.16173804
0.12960567,0.058833793
0.23665805,0.16620332
0.018896332,0.018745184
-0.04523591,-0.0724262
-0.02173164,-0.0016288757
0.18312782,0.13918841
-0.0846225,-0.1328934
-0.026003059,-0.033291996
0.14795043,0.13528022
-0.71013016,-0.79719007
-0.22050789,-0.142905
-0.084007256,0.10902014
0.0005832216,-0.0017543733
0.0021830725,-0.0035162568
-0.49894506,-0.6866301
0.47792718,0.37426406
0.10461643,0.007593766
0.44107604,0.48118484
-0.15885636,-0.12599024
-0.14804338,-0.106784105
0.00027271497,-0.021100193
-0.09382052,-0.1076304
0.010724485,0.03150919
0.011837235,0.033773124
0.013861505,-0.09876305
-0.24329469,-0.29539323
0.0050184317,0.011490643
-0.007380996,-7.891655e-05
-0.31776607,-0.2877422
-0.68861204,-0.74932796
-0.03694831,-0.045383036
-0.055190038,-0.006182581
-0.10109078,0.060860574
0.024296874,0.025604934
0.12085351,0.22010583
-0.36910957,-0.52573186
0.026284963,0.03217563
0.10658002,0.103475496
-0.24154906,-0.14500281
0.21925032,0.14614719
-0.38819566,-0.35402533
-0.36962888,-0.33081755
0.19039774,0.04510826
-0.48447704,-0.44110185
-0.016286466,-0.033761024
-0.018425316,-0.03257543
-0.07254699,-0.027932942
0.03537279,0.028353393
-0.013993533,-0.02470088
-0.014498424,-0.001326263
0.4846332,0.65874565
-1.2329139,-1.4341112
-0.8136644,-0.8510512
0.55240566,0.59505403
-0.059744522,-0.028370738
0.009324789,-0.00033283234
0.321034,0.2566604
-0.2103068,-0.13626862
0.013653397,0.077038735
-0.32834578,-0.4466765
0.21917899,0.18994772
0.28767085,0.26773053
0.008206841,0.0055093467
0.015062316,0.026536196
0.30324495,-0.010925293
0.8611866,0.4789468
0.74607813,0.839761
0.037808865,0.13837767
-0.027716499,-0.04647398
0.016267449,0.01808989
0.0968864,0.06640011
-0.07149802,-0.07996598
-0.21345158,-0.20498544
-0.13980688,-0.11128737
-0.034484252,-0.03874603
0.09273195,0.06660089
-0.5388262,-0.54503995
-0.54992557,-0.52842516
-0.017458143,-0.03909886
0.004915553,-0.00802505
0.652395,0.6508176
-0.5607115,-0.48245835
-0.0063291765,-0.00079238415
0.27182728,0.38613814
0.032039497,0.20072556
-0.0666341,-0.027371585
1.2600203,1.3200659
-0.31478578,-0.46133566
0.01566789,0.12206966
0.9914582,0.9545128
0.003277223,0.030271709
-0.043295756,-0.008476615
-0.6708214,-0.5463115
0.018549418,0.012733698
-0.1743927,-0.2644041
0.2667694,0.2199673
0.061346114,0.0057683885
-0.143584,-0.12403306
0.0077547543,-0.005898863
0.009290487,0.0046587586
0.0006734172,-0.040179014
-0.011536746,-0.03526479
-0.0063540014,-0.02328825
-0.0057238974,-0.029310465
-0.11777748,-0.16546789
0.6287397,0.8784255
-0.0047204555,-0.01181981
-0.009540362,0.005021274
-0.028415255,-0.104435176
-0.080218375,-0.07108672
-0.6308562,-0.5747473
-0.47234964,-0.47730553
-0.56060624,-0.4181225
-0.063168816,-0.14280108
-0.013464818,0.02153641
0.0044966782,0.024341226
-0.07714202,-0.030281797
-0.12835042,-0.057673737
-0.023111854,0.09083018
-0.35229942,-0.43129694
-0.13594818,-0.12079069
-0.019737553,-0.00927791
1.0739999,1.1541632
0.60748875,0.32417712
-0.0090410765,0.0050571263
-0.016384521,0.013068914
0.4655302,0.4594731
0.578326,0.54987234
-1.0180147,-0.5193394
0.13526715,-0.04459536
-0.060540587,-0.070794106
-0.06413791,-0.12262757
0.4693147,0.17306548
0.18394528,0.34395584
-0.14097936,-0.09510508
0.012682086,0.03365317
-0.16861577,-0.07941535
0.09251465,0.09962535
0.34023976,0.34452403
0.1507042,0.326035
-0.18220767,-0.3209402
1.0800077,0.7269551
0.5467988,0.5947459
0.6260291,0.62380874
-0.020049363,-0.024431169
0.0038821264,0.0066859126
-0.006180357,-0.0060064197
0.06653482,0.09046672
0.010145495,-0.0020895302
-0.0048340913,0.012172103
0.13610962,0.085461944
0.07528928,0.053763285
0.51874334,0.5738
-0.047329567,0.09689425
-0.10693613,-0.102510184
-0.25268227,-0.1909528
0.22827834,0.45477626
-1.4569335,-1.2334934
-0.004006596,0.018303722
0.0003898837,0.011782169
-0.050113477,-0.18257108
0.1865548,0.36685365
-0.12845002,-0.2782535
-1.1945453,-1.2188834
0.15403715,0.15153703
0.09202689,0.1061675
0.07911528,-0.16203475
-0.25394878,-0.40989783
-0.008701821,-0.061700642
-0.008253671,-0.03041616
0.052634284,-0.0011421144
-0.015348036,0.007930934
-0.3935204,-0.28889707
-0.112056635,-0.118147135
0.10642262,0.18638653
0.4076574,0.8058131
-0.00853497,-0.013749927
0.020023994,0.013079673
0.14823732,0.025386035
0.001543752,0.023254395
-0.05561707,-0.073705435
0.18037298,0.25954014
-0.0757237,0.057981938
-0.2044527,-0.20185289
-0.26876634,-0.36445302
0.67180246,0.59195673
0.10285184,0.22900438
-0.087419294,-0.0941
-0.010894399,-0.016341567
0.0033096496,0.035796404
-0.042095825,0.18306555
-0.6748565,-0.689565
-0.03447835,-0.038365036
-0.008130093,-0.011403173
0.17528556,0.12958181
0.09735326,0.0548293
0.583423,0.55354595
0.5782067,0.41573834
-0.3559864,-0.39081544
-0.07789714,-0.15579915
-0.023116844,-0.026247919
-0.0023064907,0.0024097562
-0.4938047,-0.6418164
0.037516758,0.15815742
0.28278625,0.16948271
-0.14788729,-0.15994996
-0.35969368,-0.31820524
0.36135694,0.31286773
0.011664232,-0.029515624
0.0115803955,0.01378116
-0.04079339,-0.05764556
-0.018502312,-0.024187267
0.0012839206,0.038669437
-0.013369905,-0.0027564168
0.028896868,0.053749084
0.15724203,0.16063428
0.5120703,0.41276395
-0.3219723,-0.31739154
0.5169291,0.44061416
0.14063711,0.1233615
-0.47050244,-0.26746154
-1.325237,-0.8004523
-0.35932583,0.038870916
-0.12564284,0.02680999
0.2330587,0.14671642
0.086180754,0.014311805
-0.024003942,-0.085536
-0.28806224,-0.21877408
-0.013336974,-0.014266849
0.0004429922,-0.007803321
0.4660762,0.49832818
-0.48221588,-0.48471713
-0.029490925,-0.013113499
-0.016422855,-0.026662707
-0.0066012545,0.0234904
0.112781495,0.058138043
0.04895464,0.05201575
0.09080616,0.09030938
-0.07642469,-0.07465787
0.21438392,0.20523381
0.023635006,2.30968e-05
-0.005109508,-0.006969869
0.049841933,0.21616071
0.06081847,0.079937816
-0.5576104,-0.46406746
0.9276443,0.83423615
0.025616689,0.00020551682
0.015107136,0.00369668
-0.39154804,-0.5565563
0.31886345,0.34089798
0.0325369,0.031901628
-0.06371321,-0.02878359
-0.11005276,-0.18486688
-0.045249555,-0.09475258
0.029231314,-0.058677197
0.0024224555,0.014503956
0.34307206,0.03910947
-0.5426382,-0.4625014
0.66843724,0.7229657
0.8280902,0.5870758
-0.09192938,-0.055595398
-0.01922903,0.039714932
0.1864593,0.22775742
0.46073192,0.3806973
-0.5771709,-0.30239052
0.60840786,0.5226865
0.21130121,0.23194411
-0.15219626,-0.3178759
0.020543035,0.0068137944
-0.073094346,-0.065665305
0.1492274,0.12328184
-0.028920263,-0.041543007
0.47629315,0.41897905
-0.59901965,-0.6061553
0.16089225,0.12156686
0.019868333,0.14575592
0.03224157,-0.019493163
0.027348446,0.015199423
0.08726772,-0.023516044
0.32790494,0.13928288
0.22972298,0.61773515
0.3544819,0.25608176
0.45320278,0.50343585
-0.19138479,-0.32963312
0.0028242394,-0.005173385
-0.016231257,-0.005705118
-0.87884057,-0.91351086
-1.0521517,-1.0795977
-0.93642247,-0.8913776
0.65901685,0.5319286
-0.31722867,-0.44613284
-0.7839079,-0.73610103
-0.10263319,-0.14519024
0.17368054,0.12135297
-0.091000885,-0.07641709
0.04365989,0.023928225
-0.22624895,0.05767049
-0.5778379,-0.6352467
0.044928253,0.036744833
-0.053755492,-0.03108412
-0.108321525,-0.06464386
0.058185115,0.05234924
-0.6384833,-0.51560056
0.033953518,0.12332983
-0.70120645,-0.6685431
-0.7546869,-0.77112544
-0.5756339,-0.31721646
0.09919761,0.16393042
-0.18715337,-0.17558919
0.34693414,0.35685244
-0.015681539,-0.015642405
0.009482348,0.010878444
-0.0083860345,0.11906597
0.3570654,0.2640447
-0.67152196,-0.6061451
-0.04080037,-0.047219448
0.10672705,0.12460747
-0.17610645,-0.14185134
-0.050998617,-0.16387233
0.30816817,0.33859974
0.008829027,-0.013703704
0.03333837,0.039124966
-1.3686249,-1.3270643
0.4781344,0.5242822
0.59330267,0.43987802
-0.46593177,-0.42664987
0.05416312,0.054700315
0.08313906,0.012468129
-0.4588184,-0.24610724
0.07409525,0.09803802
0.010450114,0.023049712
-0.041348025,-0.03140515
0.011336367,0.0035271645
0.03592538,0.04471156
-0.05929593,-0.1137526
0.2067575,0.1553989
0.0072246287,-0.0020378828
0.025401097,0.012305677
-0.018443184,-0.17403498
-0.24259959,-0.3221984
-0.056009553,-0.021266699
0.039719123,0.06446615
-0.09007976,-0.10541484
0.061850052,0.06404263
-0.5227254,-0.28527653
-0.8422258,-0.7689183
0.03665818,-0.022303283
0.16060078,0.13546444
0.105887964,0.11447048
-0.04214967,0.008848876
0.040091813,0.033928633
0.03678487,0.007886022
-0.067256145,0.040221334
0.09392557,0.028837562
0.024069954,-0.055066943
-0.024065502,-0.023949146
0.17777559,0.18475597
0.009037752,-0.004207611
0.07409628,0.035921127
-0.0018011054,0.035003424
-0.009193562,-0.029490829
-0.009246044,0.0050958097
-0.45799014,-0.38414925
0.11070073,0.11417855
-0.06178257,0.04577133
-0.28242627,-0.3302754
-0.10264338,0.010567367
-0.02821201,0.007880032
-0.004826332,-0.023555264
-0.15574762,-0.2877035
-0.27187344,-0.14575425
0.14219156,0.27833527
-0.039565828,-0.040193737
-0.14156738,-0.10471022
0.0021564246,-0.008056253
0.1378407,0.14053367
-0.06725305,-0.0704608
-0.15139225,-0.16792777
0.6158135,0.41427258
0.5952144,0.4346891
1.0987356,0.86040187
0.02100557,0.066252425
-0.14583385,-0.20547241
0.07170563,0.06787436
-0.0046432037,-0.03160298
-0.017979939,0.010840841
-0.004431192,-0.021578282
-0.0015592893,-0.008995056
-0.67323965,-0.57337004
0.31278363,0.36738122
0.019349191,-0.009958863
0.0053277044,-0.018158346
0.02978674,-0.053352028
1.4451973,1.2623682
0.01649532,-0.037763536
0.04453671,0.030767739
-0.00035914453,0.024121583
0.002233022,0.017971933
0.0023915546,-0.015358269
-0.07910604,-0.040987268
0.093596034,0.17920494
-0.4351495,-0.41103053
1.064805,0.82945573
-0.3065831,-0.32336637
0.0053809285,-0.020142972
-0.24188039,-0.20924956
-0.026536144,-0.013086677
-0.019304208,0.008704156
0.012124974,0.031151235
-0.05235076,0.02412729
0.045137938,0.033764392
0.005630397,0.023254246
0.7387482,0.29400733
-1.0310268,-0.8801603
0.25206602,0.15978146
0.13263308,0.078055866
-0.62868947,-0.51655585
0.25263232,0.21559626
-0.06062864,-0.045640618
-0.038283043,-0.016679347
-0.33641455,0.036891907
0.78240216,0.7445185
0.07161195,0.0415352
-0.015323956,0.036011636
0.050865065,-0.017227232
0.32787722,0.35657984
0.0013289418,-0.010645032
-0.0005492503,0.020414561
0.016883027,0.01807332
-0.070287496,-0.06366545
-0.037420142,-0.030368805
-0.043659627,0.0066420734
-0.042322256,-0.028962493
-0.047818635,-0.037619084
-0.08808411,-0.0687601
0.15381695,0.00025182962
-0.29693332,-0.43869442
-0.5864417,-0.5432051
0.5285066,0.541
0.7582973,0.5761112
0.030455139,0.03598684
-0.05010055,-0.050739765
0.118917614,-0.20751423
0.85261834,0.94520086
-0.013434162,-0.020590305
-0.010757957,0.02485758
-0.17481975,-0.36221775
0.03275776,0.14351419
-0.20415711,-0.21477908
0.18461025,0.22496079
0.5260022,0.59039235
0.9981847,0.78123516
0.026505,0.039882243
0.053085558,0.12132096
0.030209493,0.027127624
0.008300042,0.042874783
0.57262176,0.49685365
-0.22363773,-0.1644445
-0.025240436,-0.0424065
-0.06994116,-0.03223309
-0.363759,-0.41736472
0.31155127,0.3892434
0.074886635,0.07378031
-0.13018224,-0.009403899
-0.08278939,-0.0407179
0.0910284,0.05606073
0.5635921,1.016398
0.08040935,-0.180578
0.07359893,0.013500154
-0.031554542,0.0041618943
-1.7209249,-1.7062395
-0.7229946,-1.085077
0.012737439,-0.023681104
0.020775262,-0.026060782
-0.0082556885,-0.05258882
0.018266315,0.03209585
0.6491422,0.67966723
0.21622974,0.31984112
-0.026864924,-0.036428392
-0.040956672,-0.03147626
-0.077978685,-0.27545848
-0.013161703,-0.0043720007
-0.22004572,-0.23760012
0.11686311,0.106242865
-0.034001224,-0.04206431
0.02538366,0.012962192
-0.0213961,-0.22839336
0.14526145,0.2220912
0.7532478,0.6941322
0.34031844,0.2661345
-0.03937127,0.07927446
-0.10382941,0.02581817
-0.3880267,-0.3952835
0.16678694,0.23329712
0.23239973,0.26208344
0.06336356,0.048392028
-0.8646013,-0.8644889
-0.43203306,-0.1599983
0.060655776,0.014813483
-0.050239213,-0.022433877
-0.31559572,-0.100559354
-0.40755445,-0.18496238
0.0064836014,0.051792562
0.010932161,0.08524147
-0.39201778,-0.3734175
0.352543,0.294465
0.0410168,0.02381146
0.030104958,0.008193016
-0.114256784,-0.08969021
0.079619296,0.035968393
0.10381183,-0.18269713
-0.12528484,-0.07972211
-0.11969047,-0.12870213
0.046945803,0.10565618
0.02086637,0.037254363
0.047872625,0.07503098
0.16592047,0.09751901
-0.34863147,-0.20868039
-0.8868228,-0.6220546
0.70804447,0.43115556
0.16703027,0.17454901
0.55124575,0.6702946
0.035414092,0.051731646
0.09929942,0.06895408
0.22540504,0.20829916
-0.18751207,-0.17679179
-0.41703513,-0.31806844
-0.40809482,-0.08108789
-0.104205966,-0.14409542
-0.31762403,-0.28755558
-0.619668,-0.64790356
-0.5948357,-0.58599627
0.3663374,0.3296713
-0.34071934,-0.47924083
-0.036425237,-0.06156093
0.15287584,0.15932019
-0.026020423,0.02714783
-0.005590684,-0.027667224
-0.33998376,-0.53523445
0.3941802,0.34853894
0.28853744,0.18330392
0.37319115,0.23770383
-0.4753671,-0.50064623
0.7886971,0.57568365
0.115000725,0.049022257
-0.05125901,-0.0070299506
0.093775794,0.05810201
0.00033569254,-0.008130163
0.800563,0.61349905
0.23015282,0.2749486
0.016471272,0.050433487
0.07261399,0.047558963
0.38944244,0.13719502
-0.95089626,-1.0714957
0.603734,0.4087482
-0.78018296,-0.7737475
0.21673237,0.14793709
-0.015490672,-0.1409759
-0.90366393,-0.6601006
-0.547302,-0.3574533
0.0056183166,0.0016973019
0.0058471556,-0.013253152
-0.025256636,-0.030775905
0.052692212,0.06200099
-0.22643714,-0.18852949
0.1437783,0.36777633
-0.111991644,-0.100328445
0.08302924,-0.006271124
-0.017464507,-0.015371144
-0.028024375,0.0016581118
-0.58668935,-0.57729536
0.62214357,0.66357875
-0.0016578571,0.009217888
-0.015893558,0.006685257
-0.95770097,-0.4167643
-1.3284198,-0.90532523
-0.0927833,-0.103525996
0.38844532,0.1461114
0.047419123,0.018280745
-0.029573798,-0.023462892
-0.3405385,-0.5583711
0.47596723,0.5654738
-0.03761529,-0.025158852
0.13515566,0.11559117
0.65826505,0.33370268
0.63036215,0.3536579
0.38129103,0.22862905
-1.165973,-1.1451329
0.09894131,0.09301889
-0.043616686,-0.023182392
0.10612188,0.03368473
-0.03790997,0.00920254
0.027345628,0.021368414
-0.10955778,-0.049549073
0.10588324,0.21766666
0.37024415,0.39321947
0.3054911,0.15848047
0.054087207,-0.016969904
0.17030564,0.08351554
-0.05775632,-0.17163461
0.111565255,0.24112242
-0.040602267,-0.041502625
0.035253905,0.118442416
0.051390264,0.03535402
-0.0768733,-0.04368621
0.006361516,0.00016617775
-0.26517168,-0.10164797
-0.32304972,-0.32258254
0.69945973,0.5638871
-0.2845458,-0.16794564
-0.5893946,-0.651601
-0.757897,-0.6647885
0.016952116,-0.02598244
-0.0032991343,0.015211284
0.04278224,0.13242677
-0.18324542,-0.13419789
-0.87860215,-0.6458101
0.38328296,0.0926851
7.231141e-05,-0.046177328
0.01158993,-0.0039058328
0.4811837,0.621171
0.44317937,0.67250717
0.16392359,0.08699304
-0.6420429,-0.6238519
-0.5724156,-0.5403811
0.25391275,0.06634116
0.038240008,0.03950739
-0.034204017,-0.031724006
0.09329701,0.28394446
-0.27072087,-0.0784464
0.4357878,0.25680092
0.73221165,0.80138266
-0.11154148,-0.0008301735
0.30801192,0.36081016
0.45188165,0.4105999
-0.710121,-0.5495331
0.01037433,0.057302535
-0.04061815,0.016027063
-0.500765,-0.0016572475
-0.9848873,-1.0500344
0.4281375,0.45240802
0.12205953,0.11477484
0.1513612,0.044577114
0.21706852,0.13179326
-0.60225654,-0.53872156
-0.008341251,0.06474173
0.07820222,0.011469245
-0.021900522,-0.03108576
0.40597892,0.46743965
0.45357472,0.53276646
0.07465573,0.11303754
0.18729046,0.13238847
0.21650064,-0.024745226
-0.14787471,-0.22810173
0.7877207,0.8245559
0.22530828,0.18106705
-0.24122438,-0.2087977
-0.80592424,-0.42144036
0.40565795,-0.15029567
-0.08220714,0.43614233
0.028166184,0.0075805783
-0.018260019,-0.0053079724
-0.0377443,-0.017159432
-0.15788229,-0.17933545
0.44092932,0.4010197
-0.06017964,-0.04814011
-0.0918376,-0.020346701
-0.1946485,-0.1484015
-0.0026935507,0.0010431707
0.0029465957,0.008494616
-0.071660295,-0.009506762
-0.0018227298,-0.0041404366
-1.0903263,-0.90457016
-0.51910084,-0.34644318
0.01157675,0.0081884265
-0.056217548,-0.039165497
0.21650025,0.09514401
0.48151848,0.37097353
0.0081742,-0.019026518
-0.26463032,-0.70984197
-0.43393233,-0.42531568
-0.064909264,-0.04114169
0.023761168,-0.018893301
-0.043854985,-0.009113848
0.031227414,-0.02455619
0.017542098,-0.021278143
0.008279917,0.009554356
-0.020408897,-0.024324954
-0.08920204,-0.13742784
-0.061492972,-0.07610959
-0.00794208,0.038540497
0.032762263,-0.0035044178
0.16786656,-0.14878991
0.23483486,0.29308504
-0.03169903,-0.018559456
0.025529172,0.022072196
0.48186493,0.60495156
-0.3068162,-0.60716814
0.78251565,0.59517646
-0.55471516,-0.5953874
-0.023465537,-0.013574749
0.0014578942,0.002006054
-0.02766854,-0.12892562
0.16059667,0.21191943
-0.01872352,-0.0042352974
0.005792224,-0.010138601
-0.10015452,-0.0077359676
-0.06850654,-0.26650625
0.09310378,0.18405017
0.7388991,0.5831577
0.7138214,0.76729274
-0.43218786,-0.34108305
-0.16892233,-0.19853038
0.3320276,0.35349286
-0.0846318,-0.18649662
-0.020561991,0.05828467
0.064560235,-0.05425729
-0.03611212,-0.03319244
-0.3335606,-0.4393855
0.015284406,-0.034876674
-0.02555783,-0.026596844
0.012996672,0.005250871
-0.35234937,-0.3766265
-0.012997394,0.03187023
-0.020722017,0.013650477
-0.02527048,-0.0017356873
-0.48222464,-0.59977317
-0.221834,-0.077336825
-0.1616276,-0.1053482
0.05562877,0.021882057
1.0399873,0.9905276
0.18195502,0.2511512
0.7180044,0.4156174
0.80814904,0.5881367
0.23433334,0.13720539
0.023677252,0.11173098
0.014924254,-0.030271769
0.02567915,0.058885753
-0.054952264,-0.0667935
0.021940997,0.0018008947
-0.17360592,-0.230344
0.1785959,0.1278055
-0.16100717,-0.10695079
0.000698021,-0.05819273
0.033885892,-0.09034172
-0.11504482,-0.12545645
-0.1549958,-0.20489529
0.10308429,0.094991595
-0.58150226,-0.5254724
0.33944502,0.28154898
0.08510386,0.032927215
0.17123117,0.101793945
0.42832518,0.34689927
-0.56988156,-0.6785412
0.06482435,0.06050104
0.040066697,0.062751055
0.0001740253,-0.04745215
0.013225822,0.018560052
-0.011002296,-0.006957084
-0.052363627,0.007792294
-0.19155581,-0.12872079
-0.042238366,-0.04754895
-0.058451027,-0.016518801
0.17186135,0.19293065
-0.19919242,-0.15442187
-0.04747934,-0.05092874
-0.33626112,-0.2028518
-0.18867567,-0.4583012
-0.1660859,-0.13296032
0.090825446,0.084023625
0.0014675381,0.02322942
-0.047435213,-0.025926203
-0.54269254,-0.86523443
0.4256571,0.46038872
0.031603836,0.03364566
-0.015667632,-0.014170229
-0.06580959,-0.058300853
0.078757554,0.087650895
0.0679264,0.053693026
-0.015292556,-0.026878327
-0.05161856,-0.07894519
-0.14711091,-0.13436055
-0.08578531,-0.097025275
0.3086766,0.36077282
0.42610583,0.3036207
0.46253568,0.5974227
-0.00734351,-0.033088744
0.023021348,0.034255683
-0.025061827,0.073206276
-0.0560951,-0.087761104
0.31397566,-0.056536198
-0.10922226,-0.020465061
0.03898063,-0.03711486
-0.026596773,-0.01915139
0.27931687,0.27678457
0.28955334,0.25151733
0.21813995,0.3188678
0.512745,0.58565116
0.27958316,0.53652173
0.1290285,0.11721569
0.31197244,0.12744118
-0.13247424,-0.5591213
0.36773518,0.31085688
0.5004525,0.26183257
0.015781853,0.060331076
0.8973907,0.8994953
-0.2736044,-0.4002374
0.52788776,0.44217154
-0.2704898,-0.36191744
-0.65807307,-0.46943665
0.04577862,-0.11958893
0.21389738,0.12080896
0.003571462,-0.3501916
-0.35257408,-0.35178328
0.115232006,0.046102226
0.7117673,0.7419852
0.18531144,0.12607077
-0.49309886,-0.45238137
0.45934054,0.42395392
-0.11724608,0.028008819
-0.053145997,-0.06947324
-0.041090675,0.016269743
-0.031915195,-0.063605666
-0.14013472,-0.18249401
0.45947358,0.26335004
0.35676214,0.40754887
-0.122728616,0.25717127
-0.3404153,-0.12479031
-0.03033656,-0.041166484
0.0033977567,-0.008150637
0.024309546,0.021546632
-0.00855396,-0.08185232
-0.16108492,-0.25197318
0.18383694,0.20736498
0.068783,0.053738534
-0.11412184,-0.17109823
-0.46419674,-0.17631304
0.38861603,0.3341741
0.39565775,0.38087738
-0.5932207,-0.5590915
0.03358178,0.019173265
0.028513126,0.017279387
-0.086168945,-0.09557453
-0.056830287,-0.063319385
0.09327089,-0.017830849
0.10376237,0.09981452
0.092305824,0.17487647
0.094795674,0.07758814
0.018327605,-0.015101194
-0.04879346,-0.0625425
0.26259285,0.30309442
0.013653006,0.12999874
0.6731603,0.5478313
-0.4718121,-0.39997584
-0.26037228,-0.16168022
0.005872634,0.063197464
0.13945168,0.07851815
0.27282974,0.23869844
-0.33368415,-0.4389921
-0.12350091,-0.08641499
-0.8570972,-0.75271386
0.13370109,0.33751762
-0.36605006,-0.39995345
-0.8393753,-0.9223203
0.12544309,0.14384879
0.14696667,0.034438893
-0.15882842,-0.22395965
0.013450862,0.02876763
-0.0029758587,-0.025651604
0.06917884,0.063752905
0.029708488,-0.085326746
0.24287881,0.13770938
0.6198432,0.53384674
0.4417671,0.2877754
-0.030915827,0.010760367
-0.49639615,-0.53363025
0.028112452,0.002906084
-0.044964213,-0.05045879
-0.41050506,-0.47597575
-0.44324827,-0.51926315
-0.13228948,-0.27456754
0.19585262,0.13584045
-0.45415086,-0.58005536
-0.25244257,-0.19017142
-0.19242728,-0.29283243
0.07927826,0.064227924
0.029563952,-0.10518727
0.1474686,-0.16819417
0.031262614,0.003647089
-0.036331654,-0.029014528
-0.09016651,-0.018927932
0.07598711,-0.08801162
0.04658971,0.03638935
-0.03104543,-0.027426064
1.116322,0.92247987
-0.30368572,-0.43155068
-0.045244537,-0.0035471916
-0.10493514,-0.075139105
-0.009379739,-0.016060054
-0.0052743116,0.007582754
0.6398068,0.46192947
0.57681465,0.46909094
-0.98334396,-0.9060892
0.3267513,0.4559495
-0.13107489,-0.07950276
0.2674809,0.2610885
-0.052403893,-0.03534177
-0.097838156,-0.087687194
0.08129011,0.10201496
0.22960225,0.24382988
-0.0140136145,-0.0191679
-0.026610693,-0.02553916
-0.091817856,-0.07030201
0.038715146,0.06305337
0.08127813,0.0958021
0.13862824,0.12538391
0.084223345,-0.047393084
0.094687045,0.08024123
0.89834493,0.7834772
0.0351587,0.10151565
0.51699626,0.3175279
0.88693094,0.9423685
0.7763059,0.7774437
-0.4093626,-0.24554336
0.90089464,0.91689295
0.1075064,0.004470229
0.010932161,-0.0055182576
-0.0081947865,-0.0044276714
-0.82390463,-0.6035473
-0.60247517,-0.62176394
0.29494292,0.53763735
-0.2719046,-0.26460508
0.0956482,-0.054644346
-0.39466387,-0.40066457
-0.2710347,0.12365362
0.036735967,0.14078063
-0.071220845,-0.055508494
-0.018666882,-0.010965109
-0.0119244,0.04911828
-0.018963646,0.054174095
0.9735194,1.0666618
-0.7345224,-0.72056353
-0.38572407,-0.315776
0.44635847,0.4438542
0.016160216,0.016435713
0.008522043,0.008695245
0.034798548,0.019663066
-0.0689729,0.0020806193
0.012182346,-0.1622481
-0.021610605,0.009561092
-0.10194181,-0.15836091
-0.16133928,-0.11679813
0.088534415,0.048471868
0.05570491,0.028957069
0.24683866,-0.15483677
-0.5734314,-0.77243364
-0.6411397,-0.5823549
-0.08487325,0.07416572
-0.019422743,-0.02351451
-0.020589253,-0.027755022
0.04452692,0.05626467
0.02099558,0.0047134757
-0.026711483,-0.022230983
0.0067450246,-0.0395585
0.021666816,0.0021746755
-0.022856306,-0.055742502
-0.25640965,-0.21769854
-0.3266113,-0.31358498
-0.25468367,-0.30638868
-0.34359765,-0.4130322
0.40736312,0.44561854
-0.6979305,-1.1493083
-0.87506515,-0.93035185
-0.05403555,-0.07367253
-0.67747706,-0.39114714
-0.27747557,-0.18280214
0.015649043,-0.011719465
-0.05238025,-0.03125155
0.38590044,0.25925124
-0.60283417,-0.64755446
0.32940346,0.30917028
-0.5868181,-0.5310268
-0.61787677,-0.55585754
0.11948251,-0.005743921
0.0122838775,-0.0068309307
0.008543815,0.017710477
-0.06811381,-0.118801326
-0.073779866,-0.10676205
0.13493536,0.06758341
-0.013167297,-0.06939107
0.23429513,0.31890425
-0.15888767,-0.1583971
0.58317107,0.6687754
0.49771106,0.7317612
0.022637479,0.005175531
-0.054025713,-0.05144289
0.9517554,0.37280503
0.7851323,0.8628088
-0.46175793,-0.41562012
0.35076025,0.33370402
-0.22519518,-0.5603422
-0.25679374,-0.5179051
-0.09181922,-0.051793933
-0.019922104,-0.045665473
-0.018392714,-0.024397254
0.0050606346,0.01553151
0.19424097,0.3454265
-0.1318,-0.13040948
0.0071642147,0.02907902
-0.019402009,-0.018259794
0.043247804,0.08278036
0.083337404,0.06622602
0.8308321,0.7696023
0.6137141,0.35939533
0.12296353,-0.028152287
-0.32700342,-0.39518607
0.44296855,0.5630187
-0.7461693,-0.9440682
0.027254812,0.010242313
0.009016481,-0.0018563867
0.09247403,0.07024062
0.07694638,0.044985116
0.50417775,0.4797513
0.44269603,0.42853856
-0.77398956,-0.56148994
-0.58474994,-0.53433067
0.002068307,-0.005884737
0.0038200747,0.0056454837
0.12872641,-0.46627706
0.5897635,0.45861983
-0.14011921,-0.189455
-0.039563883,0.020991616
0.027490601,0.012327582
-0.02222819,0.12847406
0.028632611,-0.013348371
-0.18610953,-0.20616129
-0.63784873,-0.58166134
1.1700058,1.0667499
0.32061288,0.34103274
-0.8418231,-0.8226614
1.7761722,0.54741275
0.66226125,-0.16066921
-0.010474379,-0.0009819269
-0.032949872,-0.037146986
0.09016441,0.2184436
-0.15463753,-0.21164952
-0.043187186,-0.08644462
-0.083341636,-0.09299564
-0.00025095648,0.01936847
0.0039843516,0.0024604797
-0.28894323,-0.17540863
-0.48864707,-0.5094937
-0.07575959,-0.0062059164
0.062102646,0.03870657
-0.04471074,-0.04130411
-0.0054429197,-0.02338621
0.002772511,0.019224524
0.03411268,0.07402037
0.017357616,-0.028453648
0.059578534,-0.011263847
-0.107761875,0.019541174
0.08242107,-0.022831112
-0.66434115,-0.7114339
0.55267626,0.52196145
0.0057212124,0.011735737
0.028412696,0.03165692
0.2585066,0.27494186
1.0080472,0.8404386
-0.0072732735,0.003934443
0.009790928,0.011581361
1.3784313,0.9863446
-0.09291338,-0.3775137
0.3136634,0.2709481
0.2473286,0.245566
-0.0075253313,-0.009106278
-0.055563122,-0.007341057
-0.63331926,-0.8205464
0.025035318,0.12531592
-0.17534311,-0.06257817
-0.0601286,-0.030310392
0.15520987,0.15165934
-0.039488524,-0.09115901
-0.08470532,-0.078838706
-0.2372696,-0.21777993
-0.06475001,-0.074661314
-0.040637102,-0.05110675
0.29651693,0.5350105
0.21229278,0.3275724
0.009748041,0.019318253
0.013717465,-0.007616967
0.05289501,-0.003257662
0.122502275,0.03624627
-0.0055293245,-0.03166753
-0.0007557494,0.0078038275
0.033763893,0.03276533
0.011790056,0.009577155
0.05832202,0.06594193
0.031585336,0.01862654
-0.18118934,-0.09770718
-0.07014018,-0.045295656
-0.07735153,-0.05677423
0.04128758,0.0043823123
0.034771815,0.024710417
-0.00028971498,-0.009270191
0.41158104,0.53884304
0.16524923,0.08894311
0.023347296,0.048079282
-0.32601503,-0.2938557
0.08922097,0.07217148
-0.041179914,-0.0732885
-0.47863242,-0.5196862
-0.507493,-0.71623003
0.91358596,0.75980675
-0.15853392,-0.21310523
-0.32593614,-0.19256112
0.117848866,-0.056660056
0.6313031,0.76895624
-0.38806707,-0.75099355
-0.21138632,-0.21167614
0.31012332,0.20552438
-0.4065448,-0.33526075
-1.0482955,-0.8018084
0.29440206,0.3874869
-0.39385816,-0.5383286
-0.28921002,-0.359685
-0.0058010067,0.013406262
0.005805867,-0.0674018
0.093623474,0.13739544
0.56336606,0.67706645
-0.40272018,-0.32258773
-0.16081794,-0.16272044
-0.016347084,0.014793575
-0.16033588,-0.123935774
-0.3307758,-0.36959276
-0.0026108029,-0.009244561
0.021899652,0.01967758
0.0035636856,0.016269952
-0.009575366,-0.017644286
-0.54839486,-0.28380257
1.2819366,1.2781627
-0.07380928,0.048449695
-1.6528103,-1.2538228
-0.17574087,-0.26172855
-0.2489837,-0.2450082
0.6657107,0.60859346
0.28671026,0.26099926
-0.050038703,-0.06175652
-0.044917457,0.032838464
1.1641531,1.0781282
-0.44473517,-0.6365708
-0.014789022,-0.115000844
0.059464082,0.11132197
-0.53530943,-0.28633356
-0.094250515,-0.10596368
0.78548706,0.6576399
0.4891786,0.32324475
0.44138938,0.3142775
-1.0949109,-1.0996633
-0.27940297,-0.26250142
0.054878145,0.0631185
-0.008924685,0.02617392
-0.005347346,-0.020361781
-0.0104655055,-0.033309042
0.029571138,0.017110288
0.20829353,0.07882233
0.0021723378,-0.0095769465
0.004372187,0.0050667524
-0.013816049,-0.011127174
-0.015608855,0.016155124
-0.003967832,0.011836797
0.060850438,0.34583506
0.015103122,0.056636333
0.040658943,0.006567478
0.0117921885,0.015169203
0.55107266,0.4716856
-0.65759206,-0.5387178
-0.030798987,-0.027153313
-0.072882466,-0.04708156
0.06435953,-0.003576398
0.01650878,-0.010457903
0.18028514,-0.0668039
0.3346632,0.042619646
0.13247025,-0.086564064
1.0849987,1.0576661
0.36007816,0.15421462
0.1690686,0.4508865
-0.24851352,-0.30140764
-0.07688723,-0.034677744
0.7276025,0.45001543
-0.31538457,-0.46609253
-0.06248884,-0.27459958
-0.6399791,-0.6821027
0.4120831,0.2748093
1.299931,1.0847754
-0.10284257,-0.048750818
0.024312612,0.073730886
0.13457978,0.14190781
0.03591168,0.045723617
0.005060904,-0.1337251
-0.10256982,0.06615135
0.015580497,-0.013465941
-0.004052735,-0.017539173
0.45058787,0.32276756
-0.38178644,-0.32177758
0.16678442,0.12918264
0.063030474,0.08393489
0.16436508,-0.2046237
-0.22088039,-0.4812199
0.08643916,0.26788914
0.30475187,0.3919206
-0.18442176,-0.55030227
0.017916586,-0.39413223
0.5090483,0.50076586
0.17701823,0.092749774
-0.15168336,-0.08149102
0.0030363633,0.011395663
0.2060261,0.11156699
-0.03786447,0.013398796
-0.066079326,-0.046227552
-0.21634424,-0.35946667
-0.019235982,0.015947044
0.07481967,0.058040738
-0.17087366,-0.119772136
-0.95310134,-0.8441243
0.25279647,0.17780572
0.52878654,0.41866577
-0.03701689,0.013629258
0.009196414,-0.0062123537
-0.1881319,-0.16290733
-0.17513885,-0.14683211
-0.5303533,-0.5589846
0.5656637,0.48844314
-0.49294898,-0.73080367
0.7755585,0.6429379
-0.03675496,-0.0074235797
0.04482334,0.041556597
0.8171645,0.9102895
-0.20368877,-0.31614047
0.292912,0.25416866
-0.41973454,-0.10434027
0.011648043,-0.004668355
0.0028627524,-0.020808876
-0.5693261,-0.6210888
-0.19206426,-0.08253509
-0.23154384,-0.3384577
-0.44995764,-0.4364847
0.08189654,0.06549364
-0.025254857,0.007344663
-0.0026164006,0.02062112
0.024549358,-0.014493346
-0.0057965117,-0.0009326935
-0.0071476037,0.0051011443
-0.063169785,-0.002326429
1.348685,1.1727405
0.17915286,0.2041163
-0.33580583,-0.5364234
0.01794007,0.001668632
-0.0060423007,-0.0032595396
-0.14276074,-0.1287208
0.05843375,0.30338547
0.37343362,0.7137921
-0.24575639,-0.34577012
-0.28186464,-0.1841493
-0.10678716,-0.026369542
-0.2072041,-0.226455
0.144678,0.09489694
0.00646869,0.0026929975
0.008221899,0.00081813335
-0.8255977,-1.2316501
0.2708895,0.41416517
-0.004407079,0.007766366
-0.15003198,-0.085336894
-0.492669,-0.43234542
-0.016625986,0.8296454
0.04162056,0.017841607
-0.008251864,-0.00473547
-0.4863035,-0.39179993
0.4566121,0.48145056
0.1583408,0.12440002
-0.24680263,-0.21943593
-0.020104831,-0.056170374
0.016702775,0.017561734
-0.09180573,-0.11302489
0.029583048,0.10031998
0.0617762,0.005051732
0.035329882,-0.01659751
-0.0014940931,0.011296868
0.01764084,0.015543073
0.026841123,-0.056786805
0.06287083,-0.095439315
0.015713919,-0.073057234
-0.1908927,-0.033201218
0.07973946,0.04627472
-0.04386816,-0.011820376
0.20756954,0.16961291
0.3250039,0.28588408
-0.25141034,-0.20632654
0.51765656,0.41852885
0.26063725,-0.11255813
0.012425101,-0.15855664
-0.38169014,-0.26381758
-0.009537043,0.021160662
0.0027384055,0.015314519
-0.039251074,-0.031512886
0.123292,0.12399012
0.106007114,0.06861496
0.083578244,-0.0007915795
0.0032533358,-0.010125697
-0.49055684,-0.591651
0.4976872,0.43456277
0.073245935,0.030071199
0.008243436,-0.007907391
-0.0002829064,-0.013115406
-0.001240187,0.018202782
-0.014861472,-0.028115153
-0.11136292,-0.12002653
-0.16665593,-0.15580532
-0.7252301,-0.6774676
0.5471779,0.43905407
-0.37531015,-0.28775445
0.04581477,0.02999109
-0.03706856,-0.028571635
-0.0021411567,-0.009691268
0.0029877885,0.030279756
0.2568094,0.26654094
0.4634819,0.17923923
0.9612092,0.6713312
0.19504467,0.23948696
0.035356436,0.026471883
-0.00417485,0.01564607
0.1215713,0.079266936
0.021555265,-0.005149275
-0.19656196,-0.15420118
0.21484935,0.1401829
0.54262507,0.520895
0.3318614,0.34636623
-0.21172321,-0.3940887
0.24795595,0.23060454
-0.14825943,-0.1083945
0.099263616,0.031686813
0.14632306,0.12973884
0.09954074,0.04593408
0.5761862,0.4429351
-0.21991669,-0.22267103
-0.65183634,-0.9774094
0.10204744,0.016270101
0.50388753,0.55917895
0.22061455,-0.051049888
0.02723432,0.069595635
0.055941097,0.11183083
-0.042775664,-0.04030803
0.072045945,0.09332633
0.046118744,0.0480856
-0.016218605,0.010712802
-0.025914738,-0.03226775
0.0053629605,-0.0028967261
0.11051364,0.006704062
0.034856696,0.033703983
-0.47071552,-0.49247065
0.23396601,0.23041399
-0.19428158,-0.19297925
0.0012554757,0.17923263
0.17877775,0.42457005
-0.12348844,-0.12719649
0.03378518,0.039512843
0.023529282,0.0021383762
-0.76883626,-0.3935013
-0.43519694,-0.1572721
0.1262497,0.08372113
-0.054403253,-0.069105566
-0.36468005,-0.49948785
0.83351433,0.88108283
-0.67719877,-0.75919724
0.7750441,0.7427929
-0.90764546,-0.89231956
-0.070392214,-0.0952391
0.30462736,0.4344157
-1.2451202,-1.2040743
0.4225446,0.5222919
-0.33765602,-0.4157196
0.051893875,0.08692205
-0.098319665,-0.1419332
0.16211781,0.06307843
0.27796194,0.25554094
0.65919465,0.672567
-0.21618457,-0.08987075
0.38985753,0.30807695
0.36801955,0.24885632
-0.05514644,-0.052798152
-0.036734827,-0.008060902
0.031661823,0.20294848
0.07131799,0.07763809
1.1944301,0.99625754
-0.90961254,-0.7641772
-0.14656976,-0.2603873
0.13641462,0.14277694
-0.18598334,-0.1061323
-0.16343445,-0.27330682
-0.008169185,-0.05751711
-1.1162446,-0.75165117
-0.11607304,-0.07193518
-0.1401733,-0.08099297
0.40094894,0.27112442
-0.11928014,-0.2972397
-0.07160786,-0.011688292
0.044356614,0.0757654
0.43684596,0.29569572
0.9604259,0.6225479
0.18221417,0.17336714
0.07849538,0.09998644
-0.17508408,-0.23392117
-0.092405334,-0.07197988
0.012785355,-0.019362986
0.0016747339,0.062318146
-0.047009435,-0.019297421
0.005971479,0.008017898
-1.0695753,-1.0203663
-0.50461996,-0.589242
-0.0010364705,0.0788836
-0.3477403,-0.34754896
0.011137707,-0.03156188
-0.06934801,-0.052462697
0.036517642,0.021550417
0.045419145,0.03729546
-0.015379371,-0.054131627
0.056271955,0.039013296
0.061187994,0.02609682
0.0015010637,0.0029916167
-0.98943186,-0.7185615
1.2291465,0.5034641
-0.04634203,-0.051216602
0.00999887,0.02151683
-0.013878613,-0.008119643
-0.015361562,-0.019395232
0.005073203,0.014066219
0.0010710537,0.0098593235
-0.005041143,-0.013364673
-0.011736897,-0.024262577
-0.5834603,-0.5190114
-0.33522147,-0.30254385
1.0026685,0.8231798
-0.48224965,-0.36763126
-0.024448074,-0.038730085
-0.0007910605,0.00046509504
-0.17888553,-0.069642216
-0.16106945,-0.078771055
-0.09653612,-0.03026706
0.012737613,0.037360847
0.029070992,0.046294034
-0.05064137,-0.0033174455
0.7314783,0.60212517
0.3805396,0.36740983
-0.00918995,-0.027328342
0.027308628,0.011964083
0.6755843,0.8350445
0.12566777,0.07628272
-0.13748418,-0.08552277
-0.04416639,-0.036577642
0.0056284964,0.048964888
-0.07931332,-0.13499527
0.059249178,0.060250342
-0.10466929,-0.076097965
-0.023193583,-0.030985951
-0.043263093,0.0016101897
0.3438646,0.122146964
-0.38398862,-0.36018035
0.23979893,0.20475957
-0.24633645,-0.30495167
0.005140192,0.0041316748
-0.0076107807,0.003094256
-0.013321405,-0.043433607
0.0036131172,0.06340644
-0.049718935,-0.019954383
-0.07331317,-0.010536581
-0.054356746,-0.052657187
0.1526736,0.100943565
0.89826596,0.72769403
-0.6224171,-0.7230681
0.24331614,0.35413846
0.46294338,0.65325266
-0.46235138,-0.36960742
0.04238361,0.24020857
0.20534728,0.2740029
-1.157159,-0.3795815
-0.037271343,-0.019685447
0.016557459,0.07838903
-0.035269752,-0.0518381
0.09908742,0.06008914
-0.47065985,-0.18491912
0.09448745,0.041706562
0.20359544,0.24131668
-0.48887756,-0.7301233
0.13524355,0.13488945
-0.045115665,0.018317401
-0.0037377537,-0.038271904
0.007873522,0.00043314695
-0.35203716,-0.49367535
-0.2471484,-0.8566344
0.0060751745,0.030896485
-0.0017458452,-0.057480186
0.052042045,0.04067576
-0.030642025,-0.03519851
0.07612057,0.1157735
-0.21896008,-0.20279454
0.08185606,0.10166082
-0.06695641,-0.050383925
0.017347693,-0.009874135
0.087277435,0.07742493
0.02896024,0.028370172
-0.029839983,-0.099672556
0.08644013,0.10984084
0.7152149,0.769923
0.29022068,0.44929612
-1.1716331,-1.1774882
0.003206062,-0.015440643
0.014857435,-0.031698585
-0.074145705,0.02857545
-0.20631966,-0.0991267
1.1404995,0.81110954
-0.5447505,-0.24935585
-0.6564319,-0.67694664
1.1633377,1.1328135
-0.04115593,-0.03245467
-0.028292242,-0.025203258
-0.11165078,-0.1382192
0.35388035,0.29326558
0.016667936,0.035921395
0.009714907,0.037347645
0.08618889,0.058074743
0.12601812,0.16170707
-0.5847564,-0.744793
-0.12924963,0.051353008
0.7111676,0.5515429
-0.1741648,-0.15234202
-0.021819644,-0.013857901
-0.0048767673,-0.018033028
0.1661053,0.23140416
-0.13691011,-0.10456887
-0.4994818,-0.40279284
-0.12031199,-0.12110132
0.04582632,0.06937912
0.20724607,0.24204555
0.4985857,0.57759124
0.9579258,0.49363542
0.06516841,0.07759082
0.03211455,0.0005221069
-0.0014919555,-0.051820517
0.0023386485,-0.027613342
-0.10947466,-0.076256335
0.015163212,-0.00046119094
-0.21300188,-0.36243686
-0.74298453,-0.51860726
-0.030368034,0.016388774
-0.025612842,0.00260669
0.40761915,0.16604337
-0.19300577,-0.10318959
0.011373669,-0.010532856
0.07381025,0.038454115
0.020046959,0.013982415
0.017967705,0.030998707
0.16255596,0.17655116
-0.15732878,-0.15433031
0.005244243,-0.022328258
0.00164787,0.006739974
-0.34231845,-0.31764877
0.058451533,0.0044544935
0.041956093,0.029185921
0.088296585,0.020606339
1.2731445,0.94160306
-0.3739139,-0.46964207
-0.2991401,-0.26325658
0.55354947,0.49252498
-0.9870597,-0.921345
-0.7894841,-0.98621756
0.033103123,-0.02338323
0.022468027,0.031191528
0.093663454,0.14774565
-0.48033363,-0.3979072
0.27722377,0.57559943
0.0146114025,0.0061736703
-0.07678037,-0.24386388
0.9695218,0.62215143
-0.5684352,-0.79683673
0.20286626,0.16380209
-0.489897,-0.5408937
-0.069730386,-0.10373253
0.47698152,0.45774338
-0.22368868,-0.35261038
-0.18648931,-0.13152573
-0.50956595,-0.58818626
0.0058267713,-0.015492618
-0.031211495,-0.044693887
0.040522598,0.045817852
-0.035672765,-0.023626685
-0.0115241315,0.007956147
-0.0076344917,-0.012865126
0.03407517,0.20128968
-0.23884124,-0.069087096
0.21279624,0.17599475
0.11293705,0.13628128
0.016528968,0.025537759
0.0052581406,0.0027997196
-0.6384651,-0.6764623
0.07210599,0.07899523
-0.03497048,-0.08534962
-0.068110645,0.026210368
-0.0007136402,-0.010740489
-0.0067186197,0.02472508
-0.0010335823,-0.08467066
-0.01402386,0.0029146671
0.0155780185,0.015464306
-0.014443681,-0.011370957
0.38627982,0.23505545
0.8808557,1.2257786
-1.0794226,-0.9745548
0.600211,0.96361333
0.99478287,0.9083424
-0.0657026,0.016571343
0.005880787,0.02916509
-0.005866221,-0.0048071444
0.17858575,0.2694232
-0.280485,-0.2309935
0.037780963,0.0853031
-0.007316263,0.04940211
-0.7150739,-0.81262946
0.62804663,0.6548854
-0.05297079,0.022154808
0.021410994,0.0472022
-0.020833235,-0.049226195
-0.0010961731,0.0047330856
-0.005029375,-0.012665808
0.00754694,-0.0065811276
0.02684959,0.01589024
-0.068343595,-0.08111963
-0.12743145,-0.1655783
-0.08910604,-0.081772
0.6119723,0.42397365
0.07439625,0.07853948
0.15468167,0.045348823
-0.9650538,-0.80417746
-0.008611484,-0.02456963
0.0052637747,0.0059355497
-0.003969385,0.014438689
0.10172327,0.13210161
0.031414423,0.040094733
0.094660744,0.07913372
0.4712526,0.37124395
-0.13077493,-0.1534398
0.021598417,0.007300496
0.015074358,0.012072325
-0.49114013,-0.562212
0.558237,0.4695568
-0.1443846,-0.11048165
0.27097318,0.25161666
-0.029209083,-0.0013240874
0.04296768,-0.0076562464
-0.7812809,-0.66102654
0.5809952,0.38578296
-0.0951909,-0.07052979
-0.058156632,-0.013629943
0.040538542,0.07020342
-0.28923017,-0.105324924
-0.005540032,0.014767647
0.00514018,0.02999425
-0.0073563782,-0.025081217
-0.011561954,-0.008471131
-0.07347514,-0.2826657
0.8209506,1.1662056
-0.021764226,0.018844426
-0.007332729,-0.010091811
0.115564674,0.05277355
0.25012147,0.21513921
-0.3102653,-0.23709956
-0.15949589,-0.15208364
0.16410461,0.21427435
-0.32303497,-0.25226843
0.42331916,0.40269038
-0.0023648536,0.039290965
-0.07465749,-0.104216844
0.30336457,0.2854916
-0.09977636,-0.30761588
0.40906736,0.2018578
0.87730175,0.65650755
0.79233706,0.59286106
-0.05803278,-0.08005983
0.14462306,0.15329736
-0.017757975,-0.16365907
0.251334,0.3184273
0.14527678,0.062429696
0.1374652,0.22863731
-0.34521493,-0.17101777
0.021433784,0.02301608
0.085982114,0.053754777
0.014114961,0.023349643
0.05769769,-0.1734502
-0.13217273,0.56589234
-0.0821026,-0.052262306
0.025247477,0.026674628
1.083148,0.9522458
0.5070957,0.63262653
-0.019915953,-0.021016985
-0.015198203,0.0006145537
0.048858605,0.14634429
-1.0954065,-1.4063183
-0.34335953,-0.36857623
0.20194454,0.17634475
-0.048081025,-0.072414786
-0.054330055,-0.068370536
-0.6556196,-0.6035353
0.53050363,0.26115024
0.03318065,0.03392151
0.012201824,0.032329947
-0.012041783,0.00019282103
0.008556352,0.011196256
-0.00077909126,-0.021152109
-0.080539815,-0.02368015
0.014861863,0.0033116639
0.011830542,0.005933583
-0.18727136,-0.19040416
-0.24486534,-0.280397
0.2941118,0.22984716
-0.128815,-0.07819867
0.024169425,0.02695629
0.009899603,-0.027450979
0.023740908,0.033936888
-0.005993157,0.02554524
-0.015886173,-0.01113379
0.003075785,0.011270642
-0.39446706,-0.37957266
-0.17057572,-0.23021054
0.096767776,0.07893181
0.100956984,0.093100935
-0.5245237,-0.38763008
-0.071038075,0.38828537
-0.16544747,-0.1393832
-0.07914302,-0.0480368
0.27122402,0.40652347
0.030018989,0.17102844
-0.016839586,-0.010925889
0.033596672,0.039035797
-0.017133584,-0.039043427
-0.005303204,0.024542391
-0.11623517,-0.17791283
-0.06511947,-0.05941385
-0.01708829,-0.030207038
0.05007444,0.079653025
0.27751076,0.18376192
-0.15707768,-0.10286459
0.57025415,0.5565976
-0.99966514,-0.7987048
0.11123704,-0.0032950565
0.39604846,0.3432628
-0.041683342,-0.13872479
-0.062263068,-0.037970245
-0.0020443937,-0.030488878
0.0021034065,0.0033631325
0.48522377,0.34687412
-0.01748487,-0.116549894
-1.0346243,-1.0149685
-0.12114957,-0.07792768
0.043027084,0.014681339
-0.2574836,-0.24928018
-0.3158549,-0.3082179
0.09404512,0.05156985
0.019480612,0.030214816
-0.010287356,-0.02080679
0.08283125,0.11349428
0.09681368,0.10149872
0.84256244,0.82259953
0.65937984,0.5922038
0.11350976,0.08563313
-0.04199949,-0.023979828
-0.7467571,-1.2135271
-0.3265589,-0.49175894
0.35678422,0.62304425
-0.008526379,-0.27235305
-0.110033914,-0.24467309
1.0538687,0.96334267
-0.023726659,-0.028945446
-0.012192257,0.019537807
0.06592763,0.16549234
-0.32720327,-0.2565436
-0.11519894,-0.07323879
-0.025167909,-0.12424992
0.0073334905,-0.011978686
-0.012030788,-0.019751906
0.0009828357,-0.0016445518
-0.0046242266,-0.0024006665
-0.07409546,-0.058110982
0.033893846,-0.005984068
0.40681267,0.37452656
-1.2207298,-1.0972531
0.0067577334,0.021255255
0.005468755,0.0028973222
-0.03040927,0.0042904913
0.042508792,0.026827097
0.72663844,0.7936648
-1.6426563,-1.3607365
-0.1381166,-0.046140864
0.29631564,0.24089952
-0.0008046151,-0.032104343
-0.021836538,-0.009910941
-0.48423234,-0.4449784
0.8434552,0.75644624
0.13941449,0.1320323
0.24181056,0.35197884
0.12685691,0.103859335
-0.07169413,0.010145068
-0.025112908,-0.069221854
0.041475862,0.02420187
-0.61023057,-0.4846442
0.66631556,0.5768055
0.007598646,0.022975415
-0.0845387,-0.061424553
-0.015050179,-0.026259065
0.009944465,0.001023382
0.159653,0.081241995
0.43624672,0.451504
0.0009242025,0.005921066
-0.0055521373,0.0010759234
0.025910497,0.034049094
0.007419788,0.011075199
0.2906548,0.17321506
0.38304943,0.35349667
0.26286665,0.22840916
-0.13156489,-0.16464205
-0.02853205,-0.00048202276
-0.025447218,-0.024090886
0.007329836,-0.018422335
0.0025469977,-0.018657565
-0.30542758,-0.25639117
0.08538538,0.2801683
-0.049553506,-0.097287714
-0.3270024,-0.23520668
0.3238005,0.29243362
0.08934552,0.06034509
-0.072345145,-0.068775624
0.09119153,0.09496388
0.46190992,0.5906706
-0.4250787,-0.5642218
0.13782394,0.31986263
0.12840489,0.18755434
-0.04778734,-0.034514844
0.021226931,0.0195598
-0.626766,-0.6893567
-0.74525064,-0.61779463
-0.8614919,-1.0070605
-0.044841878,-0.16433024
0.33129957,0.26123288
0.16041619,0.15702978
-0.1365524,-0.22746696
-0.04080335,-0.026097238
0.20629913,0.059681535
-0.07385542,0.1245181
-0.20849171,-0.22389112
0.09875355,0.16554615
0.25651866,0.24788323
-0.42211944,-0.27915493
0.051022444,0.046860605
0.051708125,0.021714061
-0.069597535,-0.06785971
0.029728325,0.005291313
-0.09156498,0.0015083253
0.12402971,0.09045915
0.011511457,0.0068039
0.008190627,-0.0028407574
0.0066049853,-0.0056215525
-0.009903998,-0.0055187643
-0.123844944,0.0346362
0.15223253,-0.007561624
-0.007444567,-0.016791612
0.012942348,-0.013679653
-0.34606528,-0.28859854
-0.09768936,-0.09610069
-0.4685657,-0.47093314
-0.6706664,-0.7452028
0.019008318,0.0020887256
-0.039438203,-0.0037705898
-0.035487253,-0.024584025
0.031579364,0.025511086
-0.0169932,0.0075874925
-0.030722309,-0.03495136
0.30663398,0.18426308
0.0018485549,0.0145634115
-0.58243364,-0.72271335
-0.9187609,-0.77100474
-0.92435765,-0.88321656
-0.0066254013,-0.29988694
-0.2875393,-0.31049922
-0.11094597,-0.033424348
-0.36815047,0.03635919
-0.50361043,-0.3762809
-0.71173596,-0.69373024
-0.52105325,-0.5495064
0.0063240556,-0.12201887
0.13913509,0.13652831
-0.15095413,-0.14012873
-0.8725389,-0.98607296
-0.20369138,-0.18290585
-0.07290201,-0.11653333
0.028540585,0.02342397
0.022515895,0.04596305
0.07667832,-0.06670323
0.22196433,0.20064509
-0.28843692,-0.1836687
-0.22566515,-0.13231894
-0.065596,-0.11700541
-0.1861557,-0.13379264
-0.104717284,-0.045036077
0.15793246,0.13885377
-0.15281567,-0.14582366
0.15863213,0.13872753
-0.6888293,-0.6227583
0.57005674,0.6250505
-0.32467377,-0.40652442
-0.9600911,-0.89258504
0.012865553,-0.019496024
-0.032286286,-0.050336927
0.50961304,0.65449566
0.0006348805,0.06623298
0.047318067,0.10362965
0.00845255,0.12917913
-0.071013294,-0.13057926
0.13515675,0.008333221
0.37632275,0.3726263
-0.30081147,-0.30820635
0.1265977,0.25174797
0.29733208,0.2711036
0.23845817,0.18945107
0.081985906,-0.07831496
-0.22983,-0.4007069
-0.07731636,-0.23585844
-0.3871668,-0.19554245
0.12982085,-0.30408096
-0.06414541,-0.010363817
-0.10577543,-0.031525314
-0.020879842,-0.031656742
0.02221151,0.031377494
-0.21212628,-0.1607365
-0.31308517,-0.18404871
-0.63123685,-1.0274174
-0.28258684,-0.1887601
0.008120918,0.010650456
0.022342727,0.015294701
0.6546689,0.82696706
-0.7614554,-0.6446536
0.32690787,0.49652028
-0.040027108,-0.24379137
0.30306077,0.5756889
-0.23185769,0.06146121
0.08187827,0.086354285
0.07785694,0.08438839
0.8006982,0.73633015
-0.60173285,-0.5244609
-0.5543437,-0.48949733
0.025249887,0.0146460235
-0.03896893,-0.05460486
0.20894217,0.22404465
0.1152399,0.07428163
-0.013806144,-0.11009574
0.04503665,0.026046276
0.057647295,0.0429976
-0.0027773837,0.017771363
0.020256326,0.03978288
0.07374783,0.09471783
0.093497485,0.15304309
0.43828875,0.4600882
-0.6752588,-0.5697354
-0.010621363,-0.011601925
-0.0033846607,-0.030653298
0.7745204,0.63448083
-0.22497077,-0.3487413
0.017663673,0.013467252
-0.007726884,-0.008094102
-0.1107661,-0.37155104
-0.6166489,-0.8461937
-0.31277782,-0.63025975
-0.014164086,-0.087443456
0.024229467,0.042716563
0.013252348,0.06443316
-0.023066357,-0.070013344
-0.009053558,0.09664102
0.0077441884,0.017873973
0.037005913,0.030810475
0.11517126,0.17005292
0.048564628,0.06718594
0.10316556,-0.0048586726
-0.0607804,0.11258903
-0.09286404,-0.13357162
0.027904456,0.026407123
-0.46702754,-0.50466675
-1.1647121,-1.0403912
0.27628243,0.35332578
-0.38338682,-0.1643264
-1.5380013,-1.1627703
-0.76641905,-0.65926105
1.4563177,1.0130547
0.69950026,0.59625936
0.08095042,0.26343447
0.24500248,0.27918622
0.46519208,0.43272167
0.81072396,0.7876277
-0.15745911,-0.27772644
0.02723347,0.07668427
-0.12707621,-0.06151235
0.5455552,0.64026374
-0.025823582,-0.05045107
-0.30909997,-0.2732318
0.04572124,0.07014394
-0.10303338,-0.10710412
0.025917364,0.057735503
-0.015034972,0.0059360564
-0.67093074,-0.66815925
-0.20631856,0.116728574
-0.23496777,-0.17189014
-0.33119184,-0.24312472
-0.24873716,-0.21727923
0.4226263,0.48261896
0.23118252,0.62256867
0.6551355,0.7249265
0.45621526,0.3786725
0.77270377,0.79174405
0.094313286,0.47968704
0.82803106,0.7823527
-1.3113167,-1.412359
-0.9253943,-0.6900449
-0.40295053,-0.2908014
0.2609697,0.23165256
-0.12161286,-0.21574458
-0.24224573,-0.25618792
0.0029139312,-0.02758354
0.0059533557,-0.006342232
0.551055,0.45206946
-0.32528156,-0.06814265
-0.07808714,-0.017712831
0.028809551,-0.012530118
-0.04839617,-0.024318606
-0.023267105,-0.033465028
0.11252209,0.21866897
0.07439592,-0.053396106
-0.010584489,-0.03477013
0.056534696,-0.0010405779
-0.03389404,-0.01379922
0.039598823,0.031576395
-0.6658197,-0.6238373
0.66091955,0.54001856
-0.019527607,-0.010470301
-0.122103915,-0.12357494
-0.20687507,-0.095917255
-0.33173755,-0.24856836
-0.25049394,-0.38601357
0.11745678,0.14005677
0.0051162965,-0.050706208
0.0035635515,-0.0010410547
0.0200069,-0.13424672
0.018656015,0.05560404
-0.73619837,-0.6801508
0.38800272,0.32415175
0.164116,0.33830667
0.053608783,0.0148560405
0.15309434,0.13017659
0.082114406,0.12792116
-0.13265122,-0.07529992
-0.43150228,-0.4591468
0.32149738,0.30621606
1.3560688,1.1753047
0.17712899,0.09769553
-0.009584231,-0.029990673
-0.46595433,-0.34464532
0.72094524,0.6030587
-0.15735286,-0.2370466
-0.0008047605,-0.027468883
-0.3024579,-0.30025205
0.034324937,0.053139284
-0.21562372,-0.120102316
-0.0074620466,-0.041510314
0.12437551,0.094893396
-0.15142506,-0.15501648
0.009547933,-0.007697046
0.04095205,0.061520815
0.29080623,0.14322634
0.01815267,0.22988519
0.29871404,0.30183527
0.1255321,-0.045611322
-0.010008961,-0.013528407
-0.04326308,-0.00819239
-0.45275068,-0.37139165
-0.18153551,-0.09406802
0.16232638,0.14955455
-0.1965357,-0.25216198
-0.019506235,-0.014583826
0.09657399,0.074272454
0.17132537,0.16398689
-0.10658169,-0.06618689
0.0054271584,-0.21425349
0.0041674953,0.03954637
0.08654558,0.19560346
-0.41362962,-0.30518273
0.0051165354,0.0073803365
0.0153011605,0.029147327
-0.08401203,-0.08810565
0.1393815,0.1853892
0.12828247,0.17342784
0.26122278,0.19749267
0.24865478,0.31872126
-1.0602616,-0.7146535
-0.018432898,-0.047128916
0.019843845,-0.02714312
0.8310821,-0.067221165
-0.91028935,-1.0257796
-0.4222,-0.3797539
0.002082842,-0.010226145
-0.3444115,-0.5368123
1.1916119,0.9608058
0.22152779,0.29589656
0.4683258,0.60211957
-0.024328973,-0.018422753
0.023452973,0.0070753694
0.19851491,0.17498836
-0.5466575,-0.9614582
-0.13412061,-0.13287607
0.21260145,0.07310173
-0.24675742,-0.2784403
-0.08097546,-0.07966572
0.024563193,0.016218483
-0.12238113,-0.13798079
-0.01646119,-0.01882875
0.03635063,0.043920994
0.00380449,-0.04264462
0.05126058,0.068904296
0.12564689,0.054596752
0.21103108,0.29133174
0.063231274,0.07344335
-0.019857457,-0.040879875
-0.078241825,-0.06582093
-0.025634632,-0.025832117
0.10386224,-0.08356848
-0.28920174,-0.24115612
0.03685622,0.04413101
0.153177,0.15437439
-0.12590383,-0.2762317
0.16093904,0.14046514
-0.4125219,-0.3702723
-0.14508986,-0.21266699
-0.032363787,-0.13978818
0.08360766,0.0076283216
0.01311434,0.043100297
-0.37278113,-0.31157285
-0.32070953,-0.46788865
-0.023574166,0.07936053
0.08037298,0.09870374
-0.099585146,-0.032241702
0.05000411,0.059916437
-0.038673073,0.0011521578
-0.005896335,-0.01749146
0.017856074,0.008309394
-0.14886534,-0.13688523
0.24743214,0.38519096
0.13431305,0.1381258
0.17097533,0.117653504
0.027102351,-0.040663213
-0.22564772,-0.18728057
0.5192675,0.07894376
0.3427261,-0.70469356
-0.8972156,-0.76628065
0.017144023,0.10980314
-0.0003874409,0.0031125546
0.0030843504,-0.012041509
-0.114225954,-0.27130252
-1.1240492,-1.0636854
-0.11486615,-0.18544549
0.21383274,0.17141525
0.0032482366,-0.037776947
-0.0411568,-0.039545894
0.0033418639,-0.008973241
0.013744798,0.015887529
-0.121204406,-0.10214636
0.116383374,0.04262656
-0.012165938,-0.032158375
0.06972082,0.08970733
0.48574296,0.25701803
-0.16641992,-0.4193532
0.2875077,0.39737642
0.2514532,0.44178897
-0.018486323,-0.054896057
0.06033688,0.048214734
-0.15017913,-0.13256037
-0.16639899,-0.14068389
-0.0387252,0.044605047
-0.045371167,-0.07091239
0.0128814485,-0.009361774
-0.006106167,0.0077765286
0.952635,0.6035168
-0.020979535,0.021150082
0.46341962,0.6422612
-0.8788106,-0.6016507
0.0013121124,-0.00499025
0.015808543,-0.0013549328
-0.033206835,0.12937883
0.10061237,0.12778622
5.886572e-05,-0.014884591
-0.0054108594,0.009280443
0.5761763,0.6826274
0.35475886,0.05397463
-0.012667098,0.00028157234
-0.043256782,-0.008205473
-0.113554046,-0.2073124
-0.14101045,-0.34949586
-0.16084433,-0.31918243
-0.11462502,-0.02761913
-0.39513576,-0.38397154
-0.018829076,-0.001954645
0.1272713,-0.23520537
0.1670194,0.037183866
0.005632485,0.00049459934
-0.028422456,-0.008027017
0.20339611,0.08544657
0.31976688,0.30262554
0.25908524,0.15151197
-0.15236957,-0.13780674
0.05583634,0.074083745
-0.12986144,-0.19817132
0.12075298,0.06795591
-0.189262,-0.12201212
0.01624655,0.032967627
0.020572212,0.0001925528
-0.0037145675,-0.008334696
0.0073531126,-0.04217148
0.10337858,0.05728835
0.028674569,0.03137508
0.0057687573,-0.010463595
-6.541586e-06,0.007748425
0.7696334,0.63802
-0.046630666,-0.07849002
0.7565133,0.4524126
0.5298628,0.25723553
-0.04250805,-0.010691434
-0.0014068111,-0.0042205155
0.15145198,0.05905181
0.025805704,0.059825048
0.04267483,0.030455947
-0.013488878,0.020994514
0.18313271,0.3573666
-0.3609843,-0.25857148
-0.35448852,-0.37459233
0.20541692,0.19091618
0.033116966,-0.08505905
0.23595041,0.4997297
0.01368627,0.008378267
-0.028455414,-0.030453324
0.024517424,0.0046775043
-0.027524007,0.0065945387
1.2089316,0.9740169
-0.13906151,-0.45096272
0.63795185,0.5307579
1.2084715,1.0533504
-0.44293553,-0.5196852
-0.4591592,-0.3961435
0.041018,0.043473154
0.1620785,0.09460704
-0.0055577797,-0.009288698
0.0033395765,0.0063353777
-0.12128237,-0.21230352
-0.06931013,-0.089510575
-0.018601272,-0.032179713
0.108998075,0.111759946
-0.042804807,-0.074950695
-0.146775,-0.12126365
-0.038836654,-0.024924576
0.07945639,0.000736773
0.1974016,0.25530317
0.076561615,0.1407394
0.011925105,0.07460418
-0.12477249,-0.111278355
-0.036906585,-0.002668023
-0.050033648,-0.10619795
-0.10312158,-0.06854597
0.16160573,0.17674142
0.12254198,0.117865205
-0.1328862,-0.092206575
0.69610524,0.21521795
1.7612932,1.12566
0.48280352,0.3824948
-0.6906676,-0.7969339
-0.10404648,-0.12267554
0.15831974,0.2103153
-0.0050510075,-0.04922527
-0.008776166,-0.009798974
0.010055905,0.05072251
-0.0029786513,-0.0044173
0.10822501,0.23352924
0.23542413,0.24434465
-0.3195316,-0.59435433
0.45519403,0.60030913
-0.0061662905,-0.24247536
0.5637584,0.2962281
1.119177,0.7877401
0.47466972,0.6012491
-0.48000133,-0.45578814
0.07252222,0.08134936
-0.06832789,-0.12370613
0.27672428,0.16155744
-1.1958964,-1.3362954
-0.059656497,0.029845893
0.0032125143,0.0018284917
0.025821721,0.00038135052
0.03084255,0.08408822
-0.0025998345,0.04527779
-0.011850371,-0.005383283
0.013303424,0.014552414
-0.019959724,-0.013797641
0.014187173,0.017432004
0.6756606,0.5674623
0.048358798,0.13967064
0.0025321296,0.03023985
-0.010229325,0.00028556585
-0.07681695,-0.100103974
-0.31058705,-0.40045848
-0.7180823,-0.5152393
-0.054026917,0.018089041
-0.18178254,-0.12716219
-0.04270558,-0.010428742
-0.47981888,-0.68321145
-0.9417578,-1.0257354
0.043500874,-0.13600159
0.83685046,0.5532588
0.47454688,0.3515851
-0.24514437,-0.75769293
0.013684344,0.0049161017
-0.045047667,-0.01798281
0.17183667,0.12905836
0.023960192,-0.04050255
-0.7112125,-0.6627503
0.5064521,0.53489447
-0.42458126,-0.3382777
0.07207017,0.023748338
-0.0024328039,-0.00913918
0.019517684,0.09408298
0.02338425,0.08525786
-0.12707931,-0.10753299
-0.00351868,0.072951496
0.24893796,0.3225342
-0.37543142,-0.43712133
0.47769874,0.41068113
0.43049937,0.34547955
-0.5941679,-0.5042432
-0.040226713,-0.058914334
-0.0015305111,-0.012023628
-0.71775883,-0.6190398
-0.959203,-0.615756
0.6245705,0.4244149
-0.18414488,0.22286713
0.56595343,0.65275717
0.4878096,0.35852444
-0.115343325,-0.12517563
0.26830462,0.2561382
0.0014426464,-0.019033313
0.0068279505,0.01697123
-0.043828003,-0.3695057
-0.09516616,-0.17652649
-0.21432108,-0.35492635
-0.38759726,-0.3648432
0.1326977,0.040923834
-0.07377125,-0.077781156
-0.4905289,-0.44852525
0.20583893,0.44662303
0.29451096,0.3586359
0.17709003,0.15722117
-0.045895323,0.030279756
0.4013998,0.3422189
0.13046953,0.06883752
-0.023137635,-0.043183804
0.0048248204,0.008120596
-0.029863877,0.0046535134
0.06391385,0.044430047
0.028206602,0.07396676
0.12370458,0.109470606
0.09231066,0.10736108
0.057329126,0.11642277
0.119865976,0.063155025
0.23337457,0.15344447
0.124737635,0.092416525
0.032633245,0.0116226375
-0.03799384,0.0012168586
0.0049731056,0.022569
0.021687094,0.01780361
-0.7254503,-0.75380415
0.6018296,0.58343107
0.23737222,0.039320976
-0.6802847,-0.55474305
-0.05324623,-0.033806264
-0.026873952,-0.0020736456
0.04949631,0.055108532
-0.041501045,0.06469393
-0.072044544,-0.34610614
0.10680695,0.03490545
0.00010755993,-0.02686143
0.002336562,-0.014585257
-0.3016117,-0.2561823
0.09979655,-0.0014457703
0.06593829,0.03803888
-0.026254259,-0.010133088
-0.10885103,-0.29248703
-0.44000292,-0.43877137
-0.0102018835,7.8976154e-05
-0.012332816,-0.01040259
-0.745963,-0.8660215
0.36013603,0.3408841
0.006145591,3.1620264e-05
-0.0015522484,0.008928657
0.07052644,0.017256975
0.008838006,0.017080069
-0.06553407,-0.61440474
-0.114858784,-0.3196035
-0.01011133,-0.0137292445
0.045660444,0.04278952
0.008436145,-0.01654309
-0.012956398,-0.021390975
-0.021853343,0.011789739
0.020017061,-0.0051981807
-0.42052853,-0.42073667
0.17219794,0.19434682
0.7417171,0.41750193
0.8648163,0.74578196
-0.27589393,-0.30903652
0.96620667,0.92082167
0.062994026,0.046280235
0.1663062,0.22242835
0.38495126,0.47420067
-0.013843683,0.16781569
0.015331339,0.029711008
-0.02782009,-0.0020119548
0.0046408945,0.012411773
-0.021893643,-0.07506168
0.0040948945,-0.025663912
-0.038612176,-0.03566581
0.13167825,0.07494074
-0.27010414,-0.42941654
-0.021436892,-0.0011997819
0.02192085,0.0136039555
0.4469697,0.42102116
-0.20443305,-0.6553296
-0.108398065,0.051461525
0.58850193,0.5412611
0.21710216,0.45604232
0.29297727,0.24425884
-0.08287414,0.022426605
-0.016959345,-0.01438421
-1.0129995,-0.90836114
-0.8938449,-0.8258174
1.0961895,1.327321
-0.17176041,-0.28103787
-0.0055655343,0.016740441
0.0053574997,0.0067685843
-0.09752644,-0.05941391
0.043132138,0.027318597
0.29597372,0.23754612
0.0018854914,-0.010671288
0.14166103,0.18105018
-0.09832157,0.0046919435
-0.017154478,-0.02412039
-0.0023592936,0.0055994987
-0.109165505,-0.07056373
0.114637405,0.07201627
0.056698404,0.20743883
-0.10463306,-0.018617153
0.55431664,0.109241575
0.31880805,0.072963774
0.020236254,0.0042800605
-0.0371081,-0.028386712
0.21279114,0.1959396
0.14104867,0.14214844
0.011587888,-0.0035911202
0.039350573,0.011785805
0.18277082,0.068226576
-0.38257107,-0.3417105
0.043922376,0.0026128888
-0.06542756,-0.026467353
0.026221268,0.01498425
-0.019899061,-0.0070020556
-0.017562537,-0.037293315
0.004062188,-0.024517655
0.052777022,0.04393226
-0.0092698615,-0.013803601
0.3784884,0.28466988
0.9262533,0.96299165
-0.13657409,-0.12476498
0.04764903,0.04448822
-0.030454643,-0.028303146
0.03186332,0.03816116
-0.12079295,-0.13813159
0.11715154,0.09388563
-0.3204984,-0.26908523
0.43731987,0.43196616
-0.59607846,-0.42855552
0.2600484,0.16346096
-0.83802426,-0.9542649
-0.1381161,-0.22582936
-0.0036821887,-0.016600966
0.011092844,0.017035007
0.00028306167,0.03820625
-0.048673745,-0.024343967
-0.0256708,-0.21127185
0.06833272,0.14373496
0.14063486,0.12602842
-0.029791005,-0.122078165
1.1380558,0.9159004
-0.13447303,-0.24159807
-0.06912267,-0.080109
-0.09595814,-0.09885001
0.04877898,0.027755141
0.03260106,0.01594165
-0.08753428,-0.07281703
-0.021483492,-0.014221132
0.49969816,0.5176721
1.0195072,0.9828094
1.1264008,0.86937267
-0.9321351,-1.2426014
0.0032142175,0.009177119
-0.0024506869,-0.0021474957
0.91093016,0.72357285
-1.1841812,-0.95726293
-0.30118358,-0.2567128
-0.18950853,-0.11158334
0.0025119674,-0.023756027
0.022622354,-0.0019807518
-0.3465573,-0.36399597
-0.16143999,0.04346608
-0.24604589,-0.16916934
0.031273235,0.025885664
0.015677035,-0.013983846
0.15899749,0.10561517
0.05500304,0.08648884
0.083188355,-0.0024429858
0.08214207,-0.023987055
-0.1115189,-0.1949153
0.07503343,0.045123756
0.018420508,0.036357045
-0.17646436,-0.24373326
-0.05601551,-0.0029150546
0.07502283,0.015651584
-0.01566764,-0.0103316605
-0.063968435,-0.048699647
0.36349487,0.24561405
-0.09219958,0.022868961
0.031544037,-0.11484063
-0.036953203,-0.013908386
0.010737934,0.015037
0.017303323,0.023563623
-0.09850026,-0.16505224
-0.17867157,-0.25042203
-0.19310069,-0.1644665
-0.15162703,-0.25299424
0.7692677,0.7323024
0.13824123,0.054340005
-0.3011468,-0.19840243
-0.48191184,-0.33179837
-0.023073763,-0.025664806
-0.013016894,-0.09180671
0.16933137,0.10505244
0.37599427,0.3775718
-0.27005523,-0.2548393
0.020331088,-0.005442202
-0.022009129,-0.057812274
-0.33845344,-0.23394272
0.09810003,0.08761099
-0.082488246,-0.05037725
-0.0072796466,0.013573706
-0.12424709,-0.13672692
-0.027834158,-0.051944703
-0.09072984,-0.06762695
-0.059603654,-0.06287542
-0.028219793,-0.018959403
-0.0067365523,0.002325356
-0.011963444,-0.025158823
0.003005145,0.002243042
-0.014496465,-0.040356457
-0.01290014,-0.027097225
-0.97008157,-0.9695549
0.12712324,-0.03854403
-0.14753526,-0.14091364
0.02982438,-0.03355369
-0.12807044,-0.14638934
-0.017611554,-0.02304393
1.2661076,1.1803567
-0.1243567,-0.16501756
0.0063845445,0.016598225
0.013724424,0.009475827
0.0684074,0.025694698
0.03517222,-0.10092813
-0.011402851,-0.026780754
0.008117192,0.033791482
0.03937696,0.032716036
-0.044744987,-0.029189646
0.6760989,0.5664679
0.74937034,0.42899907
0.06831508,-0.0057843328
0.015288465,0.032720715
-7.135328e-05,-0.2212314
-0.36768284,-0.34011808
-0.055520587,0.10193947
-0.50057983,-0.33653024
-0.19832873,-0.18638575
0.16269274,0.056266755
0.018626811,0.026376456
0.032430515,0.031293184
0.064762875,0.05244282
0.074009605,0.13801666
0.50029093,0.3621887
0.38977265,0.3329137
-0.052320525,-0.022418499
0.19171605,0.18653357
-0.037463613,-0.10979247
0.028508082,0.10641909
-0.2612031,-0.2745567
-0.3084705,-0.37945217
-0.049332835,-0.10378325
-0.27547303,-0.21378121
-0.006197994,-0.039209515
0.012082897,0.015068889
-0.018990364,-0.18486059
-0.086867586,-0.049575828
0.015340322,0.11319655
-0.089512005,-0.28359738
-0.16711144,-0.14468399
-0.25564536,-0.2446529
0.104143724,0.02776742
0.11891916,0.08813886
-0.01702402,-0.029055119
-0.013016513,-0.018678963
-0.07543768,-0.06284356
0.0353859,0.013814926
-0.079392135,-0.11260688
-0.16909721,-0.14353499
0.048100606,-0.0032113492
0.007829335,0.009227276
1.0574242,1.0923159
-0.11674297,0.10732669
0.7362183,0.67771864
0.51329803,0.51931226
0.012428386,0.11584687
-0.09722048,-0.122434765
0.0019215527,-0.00662899
0.035886988,0.011735439
0.016752785,0.030712664
-0.00116088,0.006687045
-0.017233908,0.12714839
0.7347242,0.6738857
0.019955313,-0.055664062
-0.10671264,-0.07539165
-0.003284193,-0.014122605
0.014224816,0.007639408
-0.0047411406,0.0057942867
0.0060761604,0.0073063374
-1.1339045,-0.970432
-0.9112011,-0.7363657
0.11905044,0.13530952
0.019936588,0.0025299788
-0.15222117,-0.17521173
0.4584504,0.3626833
-0.052472904,-0.03830695
-0.03847251,0.016126513
0.07733343,0.01577124
-0.08653426,-0.048314214
-1.818891,-1.4410684
0.9404284,1.1128361
-0.16149479,-0.16384691
0.16946915,0.17373371
0.38275307,0.32868278
0.2941898,0.2352649
0.014745123,0.002151668
0.28827912,0.27737957
0.37070405,0.25762364
-0.23894179,-0.3316846
0.026284963,0.009063959
0.10658002,0.081821084
-0.2448391,-0.15899464
-0.43567568,-0.38717866
0.01297282,-0.007360339
0.48671728,0.45277655
0.04949631,0.19489652
-0.041501045,-0.084919095
-0.10814933,-0.117979586
0.0103333555,0.028220177
-0.02444755,-0.03221965
0.021102363,0.01485312
-0.58682853,-0.70475316
-0.26768935,-0.6452601
-0.052014105,-0.068077326
-0.18526709,-0.17912376
-0.1420678,-0.17751527
-0.015689025,-0.019197822
-0.009641488,-0.011805475
-0.006613545,0.0018736124
-0.51959056,-0.5984065
-0.466317,-0.43543667
-0.14526819,-0.31634694
-0.1810137,-0.32547504
0.0036290784,0.017068267
0.0070348457,0.010785103
-0.056370564,-0.015499353
-0.034898996,-0.011674643
0.56336606,0.5754261
-0.40272018,-0.39654538
-0.034767475,-0.03186989
-0.018912697,-0.021699786
0.07465573,0.0871501
0.18729046,0.15189266
-0.011706041,-0.017114162
0.016377348,0.0084017515
0.23635384,0.1910778
1.1222771,0.85855407
0.117835544,0.085736334
0.57297045,0.47969747
-0.14121737,-0.28572804
-0.34774864,-0.36323404
0.11399784,0.19817483
-0.04025054,-0.14911425
-0.1595784,-0.13289991
-0.15680802,-0.16069949
-0.008361607,-0.015272081
0.0070838537,0.019058943
-0.01212531,-0.01852858
0.118300915,0.084358215
-0.020971341,-0.054143667
-0.013078911,0.013479948
-0.07242534,-0.051667124
0.015359124,0.010238171
-0.42789572,-0.40811086
0.6626229,0.6399679
0.1497037,0.18910751
0.14269818,-0.06778681
-0.013296153,-0.0014345646
0.008116989,0.009539723
0.009982408,-0.006085515
-0.029384807,-0.021813035
0.28313518,0.3582183
-0.39832565,-0.2609359
-0.049481608,-0.09050655
-0.06424149,-0.06609881
0.0006709075,-0.00730896
-0.020997353,-0.0057690144
0.56346536,0.5396365
1.0168445,1.12885
0.46264178,0.26945767
-0.13675512,-0.11963129
0.04877898,0.051354647
0.03260106,0.03106308
0.012876749,0.018274546
-0.0030182968,-0.014661312
-0.5771563,-0.53509575
-0.16013439,-0.1568318
-0.08206061,0.0058391094
0.02275359,-0.018136382
0.0013517084,0.024698853
0.10884561,0.10354829
0.15973742,0.13441502
-0.20345736,-0.14473069
-0.5948667,-0.6236505
0.08621462,0.19283426
0.4066519,0.2803226
0.28049552,0.25705028
-0.39231518,-0.57431537
0.36069527,0.0890547
0.019404445,0.01386404
0.008806314,0.053794265
-0.649173,-0.5986296
0.37220395,0.18423986
0.39847076,0.44929677
0.22035013,0.22237104
0.034633584,0.030097008
0.05951725,0.015619278
-0.2071212,-0.29108608
-0.39043355,-0.36216247
-0.0055293245,-0.018158674
-0.0007557494,0.008172274
0.014658652,0.0045956373
0.017745916,0.011862159
0.44296855,1.0989254
-0.7461693,-1.3918099
-0.745963,-0.8013284
0.36013603,0.37162304
0.12878864,0.0579831
-0.005072117,0.022742629
-0.14002441,-0.1717245
0.2682443,0.22988427
-0.253103,-0.32272232
0.6059366,0.51734567
0.43529168,0.26949805
0.29017347,0.45239186
-0.16938758,-0.118932426
0.020291494,-0.0038388968
-0.06004706,-0.13396479
-0.2839867,-0.22419882
-0.09074673,0.021042645
0.30970252,0.28751564
-0.013081147,0.0077637136
0.020364463,0.031031132
-0.066079326,-0.06525028
-0.21634424,-0.17325115
0.04034143,0.028332233
-0.035666727,-0.0053498745
-0.0018903529,-0.044724107
0.018861542,0.03958106
0.59917265,0.448355
0.8459748,0.80511075
-0.008755825,-0.0139603615
-0.00898462,-0.0130524635
0.5086272,0.47151417
-0.100489795,-0.033773184
-0.71733844,-0.5176075
-0.23856866,-0.3280692
-0.0035565956,-0.073189616
-0.004681917,0.030055523
-0.07607812,-0.15277496
-0.07684557,-0.08796716
0.39547825,0.29012647
0.7077329,0.6880659
-0.010635929,-0.0234586
-0.007132554,0.010713458
-0.3969429,-0.32351393
-0.9153899,-0.7223934
-0.1304862,-0.17648986
-0.8599088,-0.96648186
-0.13339517,-0.18858209
0.11150202,0.06314647
-0.3416837,-0.2627259
0.57084787,0.63376486
0.019527717,0.004843831
0.050690297,0.031585455
-0.24075964,-0.29888946
0.036862835,-0.038677573
-0.39145505,-0.8526099
0.107503384,-0.78184247
0.02278012,0.07980591
0.08273949,0.10951769
0.024203178,-0.019915462
-0.017693985,-0.01261723
-0.013294004,0.0064364076
-0.029703222,-0.029866815
-0.7212558,-0.62489593
-0.47340447,-0.46139002
-0.0592771,-0.0054647923
0.004099485,-0.0011128187
0.05644913,-0.024592549
0.15211764,0.47922623
-0.76711166,-0.76454496
-0.011107212,0.007062316
0.023539318,0.018528879
-0.008180135,-0.004781842
0.07741614,0.07094562
-0.01642713,-0.08391988
0.009481254,-0.032889724
-0.031047102,-0.0421319
-0.040619746,-0.043824464
-0.28365946,-0.30466533
0.19673195,0.16974851
0.21500105,0.20492268
-0.01032283,0.00089120865
0.009214168,0.01612711
0.4511472,0.26304257
-0.08497277,-0.028127551
-0.3102653,-0.30754519
-0.15949589,-0.13842762
-0.24021974,0.012820065
-0.8340448,0.10304022
-0.633527,-0.2023558
0.79648286,0.91198
-0.032584853,-0.0097996
-0.0149469655,-0.02104497
0.010571901,-0.02454251
-0.016995814,-0.021599531
-0.02128032,-0.010099351
-0.058491748,-0.014308095
-0.11431089,-0.16879845
-0.20002759,-0.17397165
1.3290358,1.3878262
-0.7404305,-0.5508751
-0.13591786,-0.096616924
0.19308999,0.12127578
0.6178948,0.40791142
0.17381577,0.24673474
1.5095677,1.343965
0.23439464,-0.05417806
0.011190371,0.003998041
-0.02449764,-0.025870204
-0.6043408,-0.59216976
-0.27046973,-0.29381084
-0.05531519,-0.0350042
-0.009164897,-0.016113162
-0.3511597,-0.3178944
0.05247581,0.04411328
0.21051115,0.14278144
-0.051324815,-0.06893468
-0.0042456803,-0.02218157
0.37645358,0.2754783
0.018390361,-0.018016815
0.011175689,0.0027217865
-0.03787984,-0.17258012
-0.40384388,-0.35533607
-0.043912984,-0.072665066
-0.007923862,-0.07144427
0.014637556,0.024051547
-0.031655867,-0.015996814
0.00037557486,-0.06491536
-0.0018732504,0.001065731
-0.018036954,-0.019025326
-0.016215945,-0.018048882
-0.14776523,-0.23012188
0.090567835,0.09424305
0.51705396,0.09122157
-0.48703122,-0.34246105
-0.02853205,0.003090918
-0.025447218,-0.006332159
-0.00022912465,0.0061998367
-0.0005271881,0.0030924082
-0.35127807,-0.48122668
-0.50225425,-0.70295596
0.07168246,0.15550789
-0.07304636,-0.06894159
0.024306301,0.027037144
0.007403733,0.00038015842
-0.056316838,-0.0030642152
-0.39627856,-0.33584833
0.5467988,0.40666735
0.6260291,0.5511085
0.04339418,0.038906395
0.009987136,-0.0015639067
-0.012593068,-0.00047397614
0.037041314,0.043065906
-0.2157631,-0.2337597
-0.18865806,-0.18044925
0.45267183,0.37154153
-0.063929215,0.104800485
-0.062456876,-0.058523
0.14497529,0.07661021
-0.39338148,-0.44849032
0.029414926,0.11321759
-0.5164751,-0.62349105
-0.24278384,-0.1492579
-0.021579238,-0.020441353
0.023957174,0.02329135
0.62451434,0.46430397
-0.16327734,-0.11107397
-0.021592986,0.046925068
-0.42731154,-0.34195054
0.002287966,0.001226306
-0.011131026,0.0002617836
0.5994347,0.50069886
-0.5370585,-0.5670505
-0.06414541,-0.1160084
-0.10577543,-0.0965507
-0.42430985,-0.3986684
-0.58853483,-0.52751243
-0.021278685,0.0016115755
0.06334838,0.05917549
-0.18020913,-0.30940264
0.08403391,0.10871518
-0.5051884,-0.50118035
0.45849,0.7035272
-0.053919367,-0.03491336
-0.037551288,-0.03356564
-0.058160022,-0.12016326
0.060578622,0.028518558
-0.011012906,0.0037420988
0.39999437,0.44164997
0.26585352,0.30696997
0.4150405,0.4501878
0.009952307,0.038398623
-0.013959575,-0.03239739
0.19478798,-0.19123763
0.91834915,0.5526564
0.016459523,0.013899982
-0.13230088,-0.16601402
1.0547043,1.0294571
0.1287476,0.1178118
0.5564548,0.53682506
0.089327484,0.20494992
-0.56565404,-0.50627875
-0.31743562,-0.49771214
-0.50286686,-0.7183378
-0.07427362,-0.042831123
0.25031623,0.27540734
0.91182804,0.92071056
0.21935901,0.17392159
-0.3199381,-0.3468517
-1.102557,-0.82889986
-0.8580321,-0.5452489
-0.069792695,-0.05127597
0.27651882,0.24407363
-0.26356503,-0.29733813
-0.2979433,-0.44005537
-0.35403675,-0.28892165
0.44961607,0.46137476
0.085330874,0.009067178
-0.019835364,-0.03363049
-0.05762202,-0.060125053
-0.015565321,-0.001887083
0.042145357,-0.02830851
-0.07419193,-0.03700626
0.00026388315,-0.011023879
-0.013563944,-0.01457262
0.4499182,0.5696384
0.2022812,-0.04596734
-0.40807557,-0.36084855
0.46358603,0.6535803
-1.2004043,-1.0910681
-0.83125466,-1.267462
-0.45972484,-0.49387175
0.21907108,0.22079736
0.030047331,0.071455956
0.19337106,0.23878574
-1.0106856,-0.96100026
-0.2042684,-0.26641682
0.42308635,0.39636198
-0.061866105,-0.0743258
-0.2729929,-0.29985178
0.12724555,0.08816302
0.018197568,0.0142070055
-0.02398613,-0.0455904
0.39478946,0.5923206
-0.61823046,-0.2662894
-0.18090163,-0.03349495
-0.3613131,-0.46208566
-0.24027506,-0.29783523
0.35922363,0.25609833
0.2948248,0.31409502
-0.390768,-0.3709004
0.15192303,0.06726499
0.051147252,0.1002996
0.9423262,0.9694511
-0.770689,-0.6818648
-0.15742397,-0.11281419
-0.07914701,-0.062192082
0.48916206,0.5523015
-0.15921775,-0.20313764
-0.03748455,-0.26604384
-0.38296014,-0.3023137
0.09406069,0.09885383
-0.042467237,-0.02647531
0.034447625,0.026516914
0.01819771,0.02090168
-0.08808411,-0.19051099
0.15381695,0.07919967
0.24661979,0.33063364
-0.052372176,-0.030385256
-0.11379543,-0.06023431
-0.07331395,-0.043680668
0.012406583,0.007151842
0.0050467737,0.025654316
0.011655157,-0.00074988604
-0.0064544356,-0.0018913746
0.01806468,0.019868076
-0.0854254,-0.03321755
0.060050428,0.24439448
0.37905246,0.53883636
0.9019946,0.4915793
0.034240477,-0.2947545
-0.19714516,-0.11141695
-0.34696904,-0.38878417
0.39259055,0.3096964
0.02864261,0.012058735
0.039382204,0.0250808
0.03559166,0.042318344
-0.31993327,-0.45541883
-0.76257,-0.34668756
-0.95137036,-0.8924104
-0.22698167,-0.0996747
1.0987356,0.98525476
0.02100557,0.05634284
-0.07557843,-0.089512944
0.13583264,0.058871627
0.10035282,0.08939403
-0.11369712,-0.38186336
0.032048434,-0.0039511323
0.15000506,0.13853025
0.17840031,0.13748392
-0.0045897746,0.1865595
-0.07633954,-0.13335696
-0.056149468,-0.054049015
0.4693147,0.056806803
0.18394528,0.40027273
-1.3686249,-0.9981739
0.4781344,0.77450085
0.095454834,-0.092304364
0.414045,0.39469332
1.0113292,1.305535
-0.48146868,-0.44758987
0.77481365,0.5210546
0.14592172,0.22348005
0.15209837,0.10509935
0.05905757,0.01801765
-0.5151528,-0.45663524
-0.06394589,-0.02455765
0.18703038,0.22811785
-0.36232287,-0.38541746
0.16542006,0.17851317
-0.3988796,-0.3378116
-0.009904003,-0.15259427
-0.11874928,-0.03762853
0.0016736918,0.017487526
0.008420491,0.005697131
-0.009338794,-0.08980492
-0.50275934,-0.5739557
-0.5303533,-0.53077245
0.5656637,0.6533834
0.0060690604,0.015133679
-0.001214223,0.037262917
0.016667936,-0.037029773
0.009714907,-0.021000028
0.010707408,0.025970936
-0.016726464,-0.026646852
-0.17451477,-0.12043023
-0.6408714,-0.5468718
-0.037257183,-0.03717649
0.018016808,-0.0032957792
0.011044476,-0.0064064264
-0.02532601,-0.017525911
0.004863138,0.0076007247
-0.0006556868,-0.0021378994
-0.007998005,-0.026182294
0.0036450033,-0.0035982132
-0.01664972,0.001306653
-0.013945989,-0.029311657
0.0021996624,-0.038844705
-0.028566215,-0.041664124
-0.04250805,-0.041147053
-0.0014068111,-0.010037661
-0.019913422,0.0007186532
-0.10814128,-0.044176698
0.010134971,-0.010365367
-0.0027203273,-0.0043240786
0.010839992,-0.0014016628
0.00791499,0.028089762
-0.53454083,-0.44321042
0.9304763,0.726828
0.420013,0.49893844
-0.5747217,-0.47068143
0.01169402,-0.009282827
-0.0005506429,-0.0012024641
0.048100606,-0.005160451
0.007829335,0.040462255
-0.001816319,-0.014902353
-0.0033474402,-0.017460942
-0.26998228,-0.14645696
-0.08750987,-0.1607194
0.24513286,0.30060592
0.0026265508,0.05357778
0.067986235,0.114470884
0.06667729,-0.024692655
0.15927853,0.17335382
-0.24755311,-0.21347868
-0.68823814,-0.70407474
-0.12897383,-0.19129694
0.28900206,0.30578566
0.18195333,0.047680855
-0.13915879,-0.15611178
-0.12543398,-0.11439383
0.47523487,0.028291345
0.3284418,0.19290301
0.41377407,0.40236443
0.22124648,0.19835067
0.45151204,0.38707605
-0.19593966,-0.22412062
-0.062738985,0.29836392
-0.041830868,-0.24806908
-0.19004628,-0.3920908
-0.8724412,-0.7021944
-0.30426705,-0.22664905
0.10090172,0.07535303
-0.039082795,-0.026265323
0.021043535,0.040832043
0.09114958,0.062409163
-0.039014075,-0.10774338
-0.16130765,-0.15854844
0.04919483,0.3584298
0.0043155546,-0.008798838
-0.06464732,-0.023160696
-0.10653569,-0.22848326
-0.074884765,-0.0995692
-0.009346619,-0.012608886
-0.016907563,-0.016093373
-0.46173412,-0.7070985
-0.28506857,-0.30765188
0.066861145,0.09699571
0.028338917,0.0443964
-0.14741229,-0.16081804
0.025794823,0.029033542
-0.0050823907,-0.017876983
-0.2129829,-0.18789709
0.36672634,0.28695083
-0.40299773,-0.43429363
0.118282095,0.07419622
-0.00883181,0.012894869
0.26897708,0.31150627
-0.43754196,-0.41752648
-0.46702754,-0.5549629
-1.1647121,-1.1344113
-0.1161973,-0.13869357
-0.12281977,-0.11968565
-0.0007353746,0.0038932562
0.032313913,0.018372178
-0.4258403,-0.39673185
0.6495966,0.6541008
-0.57648206,-0.57464373
0.042302288,-0.106049955
0.7099576,0.72269994
0.17455786,0.17438525
0.13756314,0.058617353
-0.14473197,-0.18712676
-0.020833235,-0.011377037
-0.0010961731,-0.008430004
-0.045526367,-0.055943847
0.054569665,0.09214592
-0.2812549,-0.23029143
0.20279893,0.044649124
0.37861538,0.57927656
0.1936377,0.35815024
-0.05806036,-0.10882369
0.18655749,0.3038249
-0.045479126,-0.02556479
0.0496476,0.018325925
0.10155529,0.18058422
0.079930246,0.07790291
0.026262466,0.0006106049
-0.029181365,-0.034119964
0.024692845,-0.014348924
0.053125322,0.029309034
0.24436636,0.20661509
0.03503799,0.06637728
0.026306072,0.011409402
0.032059934,0.02192092
-0.0017472138,0.015465051
-0.024544353,-0.014537573
0.26731363,0.23208123
0.19348916,0.19459426
-0.018669356,-0.046958447
-0.050972287,-0.07186639
0.081991196,0.09664816
-0.017345617,-0.053345084
0.24663202,0.23321551
0.03782151,0.06704521
0.00013013596,-0.008877873
0.0016644911,-0.034157038
0.08127813,0.07890858
0.13862824,0.14155221
0.026939496,-0.011024594
-0.03282705,-0.03514874
-0.1549958,-0.084123224
0.10308429,-0.08172715
0.06746514,0.021496862
1.0288267,0.9850575
0.06435953,0.03913319
0.01650878,0.01079607
-0.06024189,-0.06755686
0.062686674,0.04152763
-0.044272855,-0.009589553
-0.026280943,-0.032374263
0.2985977,0.28434753
-0.009805208,-0.077266335
0.042147055,0.08193028
0.014730174,-0.009168625
-0.1734341,-0.22070336
-0.13917935,-0.08479941
0.5162242,0.6572315
0.30148458,0.46766415
0.09635028,0.10156149
-0.08670859,-0.11600542
0.36806872,0.48261476
0.1745657,0.2154572
0.045165814,0.0154954195
-0.15324806,-0.1961745
0.03358178,0.025885701
0.028513126,0.031656623
-0.013464818,-0.033996582
0.0044966782,-0.011695981
-0.048731647,-0.034362137
-0.019961275,-0.00986588
-0.04904236,-0.027405918
-0.03762339,-0.027971268
-0.039323036,-0.028602004
-0.41057813,-0.5626221
0.0036359248,-0.057644278
0.22203839,0.16941655
0.0014675381,-0.013434768
-0.047435213,-0.02459228
-0.022897353,0.008853912
0.028223518,0.028374791
-0.90236354,-0.9525639
-0.54830134,-0.5093218
0.47629315,0.56014776
-0.59901965,-0.52670234
-1.1243694,-1.0448968
-0.3379133,-0.22181106
-0.20649746,-0.16047621
-0.0018656917,-0.01793468
0.000994429,0.05646062
-0.059508905,-0.1449213
-0.49789757,-0.22700065
-0.58871174,-0.9883829
-0.1682122,-0.15398407
0.16665024,0.1969577
0.15228862,0.0809347
0.32943887,0.3279667
0.49139315,0.5562887
0.300793,0.43143594
-0.0022654291,0.04886514
-0.91907287,-0.86971575
-0.0032997576,-0.0041832924
-0.006955589,-0.02850461
-0.05617939,-0.044972956
-0.017427333,-0.0146461725
0.6593936,0.5194409
0.091063835,0.06763625
0.0064836014,0.011726379
0.010932161,0.048285007
0.4606545,0.6590036
-0.6954149,-0.47405806
-0.010242282,-0.009239197
-0.008328405,-0.010059476
0.9174831,1.2362008
0.5348445,0.92811966
0.08530674,-0.013812542
-0.9005537,-0.91439146
-0.06096168,0.017068148
-0.02057439,0.029053569
-0.08716135,-0.11769712
0.12659214,0.11569071
-0.9469995,-0.9978179
-0.60937166,-0.72371185
0.0851991,0.07377744
-0.011798516,-0.018785357
-0.026304282,-0.01679255
0.25524306,0.2672633
-0.021794029,-0.009122491
-0.0093578175,0.006268978
0.44091988,0.4031437
0.44153184,0.19121897
0.75573826,0.6597016
-0.8379763,-0.57318556
0.57081705,0.36569244
-0.50626373,-0.4227804
0.021510206,0.012317896
0.041523222,0.021318197
-0.13887581,-0.145845
0.5064265,0.5025735
0.16392359,0.22636211
-0.6420429,-0.70215565
-0.12403372,-0.10779637
-0.12543397,-0.11524832
-0.0055577797,0.019455314
0.0033395765,0.008612633
-0.31356478,-0.23906662
0.255831,0.26569414
0.225894,0.21445042
0.07296962,0.051346183
0.00033056154,0.0018976927
-0.0010537623,0.02528596
-0.72605395,-0.65675294
0.60243756,0.49962258
0.016048469,0.015793324
-0.0034785827,-0.00041043758
0.08574366,0.045716763
-0.028610472,-0.0032845736
0.12023652,0.1308223
0.09905073,0.11129403
0.43796587,0.52351874
-0.76298,-0.7806231
0.13697743,-0.014104009
-0.18427408,-0.25473142
0.041092858,0.05725056
0.4266854,0.4975226
0.034088,0.03158462
0.026000233,0.030687809
0.050917827,0.07660663
0.14420936,0.1323843
0.19034988,0.09637174
-0.042863403,0.016900778
0.021963056,0.0011744499
0.08621656,0.08417201
-0.28541017,-0.28929853
-0.018822316,-0.038356066
-0.06159491,-0.064284205
-0.031511523,-0.009280205
-0.12828848,-0.122077644
-0.01877804,-0.023982644
-0.108321525,-0.056324005
0.058185115,0.076391935
-0.0029984582,-0.006795764
0.0004521191,-0.002541542
0.005140192,-0.020256639
-0.0076107807,-0.031981945
0.045137938,0.013573647
0.005630397,0.004459262
-0.15378359,-0.27837288
0.3674228,0.27663994
0.57630825,0.6182437
-0.10072298,0.15434766
-0.181838,-0.22211838
0.12297505,0.14004123
0.000974691,-0.0010514259
-0.026410315,-0.025002003
-0.17402768,-0.016892731
0.05108069,0.13253343
-0.67645323,-0.61922216
0.35448962,0.46434706
-0.346625,-0.32495797
-0.46150115,-0.48983717
0.11035821,0.11902821
-0.12041885,-0.13208306
0.15030622,0.16981038
-0.22766076,-0.21582818
-0.19155581,-0.14909509
-0.042238366,-0.037540793
-0.5715672,-0.75498515
0.19335467,0.08385706
0.038366616,0.02303332
-0.05637131,-0.026151896
0.0021457812,-0.0024931133
-0.17430289,-0.16530824
0.3037225,0.30772826
0.5781074,0.5457534
0.032039497,-0.07955927
-0.0666341,0.013310432
0.2393659,0.19097544
-0.13710688,-0.11532354
0.25542834,-0.053896755
-0.67488366,-0.6050559
0.023798198,-0.005152166
0.23175323,0.17619789
-0.01376345,-0.005221963
0.109583914,0.05027008
-0.7540879,-0.61190134
0.6906782,0.43987155
0.8310821,0.15731078
-0.91028935,-1.1398413
-0.19180115,-0.14074999
0.098940596,-0.05523503
0.6654135,0.5988586
0.8261343,1.0552495
-0.11380653,-0.1290772
0.1311979,0.111801386
-0.0010364705,-0.022461534
-0.3477403,-0.22784558
-0.045912705,-0.057122044
0.3814239,0.3882137
0.19313058,0.15563977
-0.062548436,-0.10617173
-0.89294547,-0.7629227
0.8892714,0.8884988
-0.036452174,-0.05203712
-0.11435163,-0.025266051
-0.32798827,-0.4941176
0.05300971,0.058332294
0.015292918,0.010362804
-0.008648535,0.0034053326
0.3136634,0.2813902
0.2473286,0.22903728
-0.40919763,-0.3744402
0.021417081,0.0775522
-0.52910024,-0.4576919
0.82871974,0.6680633
-0.44334581,-0.397902
0.19642493,0.35026133
0.14204246,0.18420231
0.037829924,0.023937225
-0.033640143,-0.002688527
0.06496997,0.039839745
0.04127748,0.012411237
0.18538234,0.16736758
-0.15775594,-0.110452294
-0.17582817,-0.06814408
-0.28248855,-0.15727925
0.23317984,0.30138385
0.040601697,0.031203032
0.043878313,0.021569252
0.03964547,0.03664723
0.048627906,0.018079758
-0.2188409,-0.21732792
0.23684567,0.25054228
-0.25337842,-0.24294245
-0.023319615,-0.05006194
0.2830311,0.36093044
0.13030997,0.09437859
-0.08578531,-0.20157498
0.3086766,0.4041232
-0.81961215,-0.6842097
-0.6278907,-0.58170784
0.008510435,0.043531895
-0.0054625636,-0.007297516
-0.04075016,-0.06501043
-0.44497627,-0.4059322
0.006445341,0.0025157928
-0.01958012,-0.026270986
-0.0002154455,-0.017125249
-0.0024357701,0.014670014
-0.17834681,-0.19585311
-0.031337548,-0.052647352
-0.54528797,-0.51761204
-0.10384649,-0.06968987
0.04077726,0.028142571
0.13097085,0.10066664
-0.14433303,-0.09933913
-0.06362735,-0.066697836
-0.07344457,-0.0724566
0.043348916,0.062854886
-1.4288716,-1.0589767
-0.37696922,-0.08033681
-1.2348834,-0.9239526
-0.74307144,-0.108064055
-0.40827486,-0.29759866
0.23317415,0.19272065
-0.37117517,-0.38735956
0.20242761,0.26337445
-0.23575184,-0.216862
0.02985933,0.037610173
0.7745204,0.6627085
-0.22497077,-0.3227803
0.032570474,0.017538548
0.06323295,0.068101645
-0.2121821,-0.18806934
-0.4684477,-0.38397396
0.013214242,-0.016162813
0.06953216,0.063755035
0.08641592,0.14800394
-0.04474627,-0.04387951
0.8675897,0.5787258
-0.84736705,-0.61925805
-0.10991557,-0.20597637
0.08573556,-0.030564427
-0.033607192,-0.032989383
-0.02894854,-0.046759963
-0.627251,-0.7350646
-0.318023,-0.17301458
0.0008510961,-0.03691849
-0.06974713,-0.119311094
0.0061423723,0.00838241
-0.009384515,0.024393559
-0.010621363,-0.015250444
-0.0033846607,-0.010741591
-0.5514338,-0.9237776
-0.38249364,-0.055841744
-0.04374346,-0.29748768
0.051825546,0.2162087
0.30001003,0.16570586
0.12139101,0.081113994
0.6396409,0.5779819
-0.54651064,-0.6901516
0.051893875,0.111536264
-0.098319665,-0.09671426
-0.14915621,-0.13670921
-0.05115491,-0.017303944
0.010051923,-0.024509788
-0.034631953,-0.041202664
-0.39044765,-0.32892394
-0.4794531,-0.50127864
-0.03847087,-0.06365192
-0.017191075,-0.040806413
0.111174464,0.081545115
0.013444184,0.011177182
-0.06020244,-0.048002243
-0.031833425,-0.018898964
0.7305877,1.1350198
0.56310594,0.7618679
0.023347296,0.09105462
-0.32601503,-0.2905867
-1.0166912,-0.9007469
-0.7815695,-0.6956029
0.18468997,0.18451524
-0.1693024,-0.153306
-0.022493135,-0.039474696
0.011284258,0.08314276
-0.13969794,-0.12419176
-0.112396434,-0.12168598
0.4778098,0.44835868
-0.07967227,0.08766514
0.10572729,0.1507144
0.13737425,0.11474073
0.010405483,0.009046316
-0.0026580729,-0.00069081783
0.3385584,0.20408049
0.54253376,0.5515989
-0.40974176,-0.22945122
-1.1247789,-1.3974317
-0.0015938049,-0.007841706
0.010034969,-0.00027179718
0.41434622,0.3647281
-0.12235063,-0.13676739
-0.22218505,-0.22595415
-0.49677753,-0.48234212
-0.019164246,-0.08962548
-0.027248144,-0.031213045
-0.03750629,-0.032549262
-0.04765649,-0.053032637
-0.012662583,-0.0017045736
-0.04436833,-0.05509329
-0.19832873,-0.28157556
0.16269274,-0.15744025
0.55431664,0.21852052
0.31880805,0.2903986
1.0835555,1.0108454
0.3054102,0.3256613
-0.16098861,-0.1779395
0.049159393,0.15248764
-0.017083846,-0.013593078
0.011035487,0.005674362
-0.4961095,-0.51834977
0.23557457,0.19699705
-0.08481933,-0.11209458
0.24280664,0.21362078
0.11201276,0.12360191
0.059749156,0.05584812
0.0023582333,-0.009367704
0.001733087,-0.0009835958
-0.008827415,-0.058978796
0.033927582,0.054245472
0.0025810134,0.013059497
-0.023519535,-0.011251926
0.11608611,-0.15691304
0.8951076,0.69346505
-0.36959788,-0.4050135
0.5720909,0.7736262
-0.14199466,-0.12235314
0.07658701,0.15056157
-0.02612283,-0.031122565
-0.012588149,0.018018603
-0.43568185,-0.50026274
0.48050153,0.50563073
0.02494875,0.03562069
-0.008554913,0.013791442
-0.18222745,-0.09891045
-0.11944348,-0.055452824
-0.047592998,-0.08339751
-0.024325121,-0.0066695213
-0.24050656,-0.29178667
-0.07208842,-0.10373855
-0.015038762,-0.026275873
0.009374476,-0.031781077
-0.0065019317,-0.016960979
0.0058498853,0.02153933
-0.014641249,-0.03178799
-0.036159027,-0.040132523
0.02532927,0.021711588
0.121314764,-0.037971377
0.30093068,0.36825663
-0.40605688,-0.58234733
0.02896024,0.07977293
-0.029839983,0.021340728
-0.06241098,-0.051411152
-0.062929034,-0.0398643
-0.22699812,-0.19585025
-0.14560796,-0.17462277
0.07422353,0.13452518
-0.44054237,-0.4341172
-0.14090759,-0.23862863
0.48090136,0.56598437
0.4769845,0.44008243
0.6266867,0.5704119
0.07528132,0.1355859
-0.24109659,-0.16938353
-0.29295868,-0.16403437
0.41350836,0.26336014
0.6466168,0.70738524
-0.16508138,-0.10050291
-0.09007976,-0.022808671
0.061850052,0.11681187
-0.27811903,-0.26495707
-0.11798385,-0.11770558
0.3831161,0.26773727
-0.41783857,-0.39408666
0.26794723,0.36639893
0.26883167,0.14933962
0.12065832,0.119659245
0.2440978,0.21083105
-0.0008046151,0.027145505
-0.021836538,-0.021238208
-0.9371347,-0.87287164
0.29984158,0.30738163
-0.03945808,-0.030323982
-0.030102158,-0.018385053
0.14823732,0.10708785
0.001543752,-0.017092943
0.008445404,0.011505902
0.021040872,0.015810847
-0.0136879245,0.011200666
0.008767941,0.010149598
-0.0037606764,-0.053401113
-0.014060165,-0.001721859
0.053038687,0.3026682
-0.08165406,-0.07761109
0.31080645,0.18127704
0.16641083,0.1723715
0.028190749,-0.0057528615
-0.05401898,-0.057721972
-0.0044767377,-0.023997545
0.057659723,0.06562483
-0.00017359461,0.02068472
0.0064562,0.021045923
-0.18598334,-0.18672264
-0.16343445,-0.13981521
-0.11220476,-0.14257705
0.109405965,0.1270752
-0.0054344162,-0.022720397
0.046832442,0.05666399
0.059755202,0.052201867
-0.03375233,-0.008173227
-0.020088553,-0.066444635
-0.053523086,-0.04627931
0.0762598,0.07176477
0.11834912,0.10422027
-0.83988607,-0.93373096
-0.24961907,-0.20474768
-0.50640166,-0.6986981
-0.9885594,-0.88191956
-0.40233594,-0.21562755
0.36339447,0.53180975
0.1154701,0.11456373
0.08847094,0.15563321
-0.1071171,-0.07857835
0.21121828,0.17040062
-0.14913297,-0.1530931
-0.16770926,-0.24308181
-0.4331829,-0.40067583
0.22268462,0.1643666
-0.66100425,-0.66372824
0.31581885,0.25104642
0.18823537,0.1788255
-0.17241864,-0.16239393
-0.46235138,-0.65387756
0.04238361,0.0015790462
0.0030276028,0.008486867
-0.002083078,-0.009996176
-0.036753807,-0.018299699
0.20108382,0.17598605
-0.6952549,-0.6970397
-0.4554965,-0.6149858
-0.14939535,-0.090263486
0.017060533,0.10326612
-0.03776716,-0.01078105
0.18227723,0.16294646
-0.27004164,-0.34236443
-0.15558352,-0.28298795
-0.40758395,0.31144768
0.36533302,0.33921352
0.44272965,0.31611866
-0.11977683,-0.07475126
0.23229778,0.16992411
-0.09757379,-0.086185694
0.07788381,0.07894677
0.01972904,0.0029945374
0.56595343,0.3899289
0.4878096,0.43271714
0.2958725,0.4670802
0.54854274,0.65050113
-0.010184636,-0.009043336
-0.004836698,0.0049991608
0.2638014,0.33296734
0.12445526,0.15611792
0.46179235,0.49413776
0.08625102,0.22696844
0.4410806,0.44936776
-0.16269855,-0.17532057
0.003613009,0.032430887
-0.015891273,-0.025481582
0.20942357,0.05880356
-1.6233891,-1.4702084
0.2482279,0.13067654
-0.10939758,-0.20640957
-0.0846225,-0.10802525
-0.026003059,-0.049535632
-0.25480205,-0.3556888
0.29981393,0.21863377
0.19498868,0.025763094
0.32785976,0.2187146
0.18056951,0.16839315
0.16205898,0.14584637
-0.045957338,0.011746943
0.18317056,0.30382204
0.60157794,0.78224874
0.078607604,0.004406631
-0.10828969,-0.11858785
0.31638187,0.3666582
-0.3033881,-0.23311675
-0.038813185,-0.049200058
-0.46744812,-0.5201932
-0.45434052,-0.22577465
0.03675568,0.021655083
0.014111401,0.02863741
0.23845817,0.2107693
0.081985906,0.05878973
-0.048221283,-0.052045345
0.029590046,0.045291305
-0.34591126,-0.35615188
0.38416964,0.45427155
0.30912644,-0.045421124
-0.5630863,-0.4674338
0.5292062,0.4845906
0.59184813,0.50516963
0.024080664,-0.016806304
-0.045454886,-0.042199016
0.14906892,0.24642229
-0.10043292,-0.035387993
0.07973557,0.051103592
0.0034348082,0.019324064
0.6288826,0.87213635
-0.5800482,-0.41365126
0.092744775,-0.056007802
-0.16281764,-0.16861439
0.006590943,-0.000831604
-0.00020413016,-0.008912206
-0.6040141,-0.57227147
0.34532565,0.26975822
-0.009370439,-0.020327926
0.008473651,0.008379698
-0.32326972,-0.21793818
0.53695375,0.7475674
0.039448306,0.045024484
0.0010082355,0.019665003
0.039756183,0.040346026
-0.027684674,-0.009406567
-0.19327913,-0.3887059
0.08504324,-0.030293941
-0.70601225,-0.6291324
-0.18791729,-0.17932123
-0.03169903,0.009970546
0.025529172,0.009741068
0.021994762,0.015263557
0.0017642898,-0.0036443472
0.010200418,0.042921543
-0.019387487,-0.0020786524
0.009194352,-0.0009877682
0.013164202,0.022500038
0.083504826,0.04616013
-0.028520258,-0.023990035
-0.05596191,-0.045585603
0.014508278,-0.0032742023
0.04590699,0.008406043
0.04863769,0.010627151
-0.23928607,-0.21924978
0.029403433,0.029077113
0.026570339,0.04257211
0.429077,0.31495452
0.0006734172,-0.0041720867
-0.011536746,0.023157358
-0.08409606,-0.17175758
0.1356121,0.20245957
0.08185606,0.052128136
-0.06695641,-0.040634036
0.3507749,0.5602317
0.30885085,0.45047015
-0.28195298,-0.3017664
0.8380589,0.82640225
0.57730836,0.6543503
0.205508,-0.10235059
0.010724485,0.0104471445
0.011837235,0.01483655
-0.8019078,-0.8881267
0.303222,0.3621887
-0.14614077,-0.37962356
-0.15544651,-0.20571959
-0.02221136,-0.019562483
0.027556773,0.02737081
-0.057681225,-0.04194343
0.07685773,0.08355343
-1.1814077,-1.2812237
-0.79299283,-0.94070363
0.09902503,0.27772617
-0.016841015,-0.089819014
-0.017072503,-0.008243382
-0.0016642901,-0.0112861395
0.008705985,-0.0036370754
-0.0068403385,-0.0009646416
0.019235972,0.07675719
0.0916417,0.11111176
0.17289075,0.12261021
-0.028671902,-0.041391015
0.0024914541,0.008556962
-0.012992581,-0.024416208
-0.008272398,0.036473513
-0.17933409,-0.18214238
-0.025623258,-0.021906927
0.062102795,0.087785125
-1.3607488,-1.2740678
0.7534095,0.6695925
0.028136633,0.029983342
-0.0025370608,0.0048388243
-0.010592902,-0.036963463
0.031138718,0.046211123
-0.06657577,-0.031950116
0.12758952,0.11960089
-0.0021123574,-0.008161664
0.0078108404,-0.002455473
1.4938905,0.9740914
0.095355764,-0.07403481
0.7621602,0.85953975
-1.1441668,-1.2036467
0.1958207,0.1056667
0.21812104,0.16106224
0.12864749,0.18175232
0.15400481,0.17398655
0.009938509,0.0261091
0.034185216,0.024992228
-0.355806,-0.33461985
-0.17065123,-0.14155579
-0.024483588,-0.023870707
-0.0036317804,-0.027027488
-0.0005355255,0.008167386
0.0033047898,-0.0074141026
0.10379031,0.08496368
0.015524361,0.32999897
0.044566408,-0.02750419
0.09426027,0.005244732
-0.26426467,-0.42060566
-0.25302866,-0.34457123
0.6380405,0.7273243
1.6183066,1.5791835
0.15659836,0.25049323
-0.086658776,-0.108588696
-0.026864924,-0.007946134
-0.040956672,-0.041102886
0.16581717,0.1677643
0.37383634,0.33901894
0.0045654643,-0.008356333
-0.017867997,-0.024609447
-0.028763276,-0.02721423
-0.035625525,-0.02193737
0.00851029,0.007604301
-0.037833516,-0.028442383
0.17344132,0.1430043
0.2414146,0.22420084
0.07030491,0.0824641
-0.03793243,-0.02440846
0.0033244689,0.007357359
0.0065768184,0.017833471
-0.6566778,-0.76154715
-0.16007139,-0.07672322
-0.33641455,-0.21086729
0.78240216,0.89130723
0.4206148,0.5832245
0.6828935,0.8322997
0.1569971,0.17626637
-0.020121343,0.0628252
0.118557505,0.092576265
-0.021236384,0.014402151
-0.018544264,0.002596736
0.14889985,0.17361832
-0.42182595,-0.42049927
-0.38141787,-0.4863379
0.20362118,0.04127392
1.3394396,1.1356118
-0.22844112,-0.12878715
-0.32718545,-0.30542734
-0.0019171634,-0.04758787
-0.009027059,-0.0030069351
-0.7815032,-0.4903735
-0.9067465,-0.83718336
0.5317345,0.37282598
0.21485929,0.31650388
-0.79009795,-0.8928919
1.0772849,0.83802325
0.08616323,0.09796351
0.18381318,0.17195225
0.047767192,0.06260112
-0.09874004,-0.08854473
0.037719324,0.19571066
-0.06892194,-0.08992624
-0.031163402,-0.056634724
-0.0062135616,-0.009177208
0.6742889,0.7589333
-0.29999608,-0.35184348
-0.028147073,0.0034868717
-0.0046098,-0.02327025
0.036884002,0.003178835
0.03939459,0.0242306
0.016751256,0.020616949
0.018632159,0.039406538
-0.52016556,-0.6602346
0.74478877,0.71424603
0.03314128,-0.017527878
0.30825844,0.41850042
-0.35286176,-0.40321958
0.17328319,0.20277846
-0.004722819,-0.0046486855
-0.020504406,-0.004308343
0.012834679,0.003484428
0.024164569,0.013412952
0.19138274,0.085433125
0.26998234,0.31963295
-0.00077811116,0.0025074482
0.010292592,0.014439225
-0.2617873,-0.3097422
0.039065417,0.1886636
-0.18251184,-0.107709765
-0.4665107,-0.71954787
0.7272655,0.17381126
0.8789057,0.34749845
-0.25514904,-0.2984296
0.31467426,0.31371808
-0.033726152,-0.081274986
0.032699957,0.009774566
0.59590733,0.7602589
0.13581574,0.03711289
-0.002706919,-0.013874531
0.019606622,-0.0029107332
-0.57701105,-0.3219996
-0.45203,-0.5726401
-0.0058359425,0.02710265
-0.028620683,-0.014283299
0.29824355,0.24425697
-0.16866976,-0.15228134
0.40681267,0.45946077
-1.2207298,-1.1886125
-0.048639968,-0.070320845
0.14639847,0.13562381
0.2165051,0.16640489
0.07130992,-0.028245807
-0.48057023,-0.40462184
0.1608263,0.06876993
-0.62962437,-0.585781
-0.53453016,-0.38866806
0.08140423,0.24234074
-1.5805767,-1.3985105
-0.011284507,-0.006717682
-0.020761553,-0.015360236
0.004925394,-0.020422041
0.015979603,0.023107171
-0.106662706,-0.15610504
0.3027575,0.34945703
-0.19442126,-0.22575104
0.13168715,0.19229662
0.068033844,0.0022748113
0.022549143,-0.005538225
-0.094086155,-0.08819783
0.06571758,0.07020819
-0.2580043,0.026851177
0.27420262,0.3738575
0.3215012,0.11642569
0.9239137,0.80158734
0.784273,0.30665857
-0.49781603,-0.4911282
-0.23311467,-0.17908427
-0.31418657,-0.2839824
-0.66169494,-0.23128742
1.1792469,1.0491542
-0.090728976,-0.09664714
-0.09261097,-0.08245444
-0.08847122,-0.25976712
1.6488202,1.5239732
-0.3307576,-0.43722638
0.3465183,0.34292936
0.005823415,-0.013456523
0.002941553,0.0050162077
0.41478926,0.36722967
0.07128477,0.058338165
0.44615757,0.37945536
0.0900654,0.0672853
-0.021143628,-0.011834025
0.05270622,0.058594227
0.24487582,0.16218334
-0.29256645,-0.29132697
0.41741332,0.5493076
-0.12492408,-0.16394782
-0.0036160797,-0.0035851002
0.5834187,0.45938933
-0.00044026444,-0.019084215
-0.018325323,-0.021161556
0.067976855,0.04793197
-0.03407918,-0.03111577
0.12675054,0.16392756
-0.1208829,-0.0726552
0.18229374,0.3279704
-1.14517,-1.5192071
0.91093016,1.1581416
-1.1841812,-1.1751701
-0.0692861,-0.10142845
-0.318088,-0.29314077
-0.041048635,-0.028274536
-0.075440705,-0.10629463
0.24272776,0.2652747
-0.071101405,-0.1118319
-0.12984562,-0.210441
0.064493634,0.017643929
0.70018685,0.6817781
-0.3571494,-0.3840003
0.7775959,0.863957
-0.39333695,-0.21322376
0.1861297,0.30764115
-0.72140104,-0.42051184
-0.04515341,-0.008163512
-0.18991071,-0.30141807
0.0032548658,0.008740425
-0.055877578,-0.04753959
-0.23815964,-0.22914699
-0.0046873353,-0.014645815
0.057504743,0.06627458
0.017295673,0.030990958
0.00670076,-0.03126836
0.026040478,0.014947057
-0.020688634,-0.046242476
-0.049088992,-0.029325247
-0.14097936,-0.13012028
0.012682086,0.015926003
0.6765475,0.512942
0.36580515,0.32488418
-0.12115073,-0.3951738
-0.00084372394,-0.010496497
0.21725446,0.12853572
0.02655799,-0.1477912
-0.0038860654,-0.024511933
-0.0047465335,-0.01703608
0.116638795,0.047831297
0.06009314,0.035057783
-0.62351817,-0.5231723
-0.2991167,-0.14991546
0.19427636,0.17580682
-0.09392898,-0.10838735
0.6233375,0.4587927
0.54729855,0.509844
0.029930195,0.006725192
-0.008827419,-0.010263801
0.01695277,0.024769843
0.16767427,0.27352488
0.018011343,-0.051641136
-0.16828997,-0.16264212
0.6855453,0.67455804
-0.01871968,-0.067224026
-0.90764546,-0.92465436
-0.070392214,-0.3618805
0.004284167,0.0078908205
-0.025817286,-0.019174814
-0.14803544,-0.011766821
0.17200436,0.21483243
0.47454688,0.6234179
-0.24514437,-0.48919457
0.10299711,0.04019165
0.28826112,0.26276183
-0.3838939,-0.37040532
-0.72291446,-0.6661639
0.7314783,0.6575332
0.3805396,0.33245087
-0.029866312,-0.12976187
0.21716234,0.26669788
-0.9409063,-0.75697327
-1.1134069,-0.9810437
-0.018943451,-0.009043992
0.027799001,0.048503757
-0.9433073,-1.0436968
-0.59181416,-0.5355617
0.72972715,0.51248056
-0.8176681,-0.5583721
0.10642262,0.2767961
0.4076574,0.5302763
0.26278937,0.34404087
-1.10903,-0.81760275
-0.029209083,0.009353995
0.04296768,0.049306393
-0.34231845,-0.35672688
0.058451533,0.048502088
0.021066127,0.016403139
0.0056823986,0.0068645477
-0.06516178,-0.061415553
0.004279838,-0.017932534
-0.40451834,-0.37094533
-0.078886725,0.01205492
-0.54839486,-0.50345635
1.2819366,1.4096642
0.026512511,0.064483404
0.73791754,0.6641736
0.0150105115,0.0012490749
0.07270104,0.04434824
0.004975155,-0.019645333
0.0021223242,0.018396616
0.08841649,0.07414299
-0.00877415,-0.0006059408
0.010932161,0.0144459605
-0.0081947865,0.00043475628
0.03407517,0.07293075
-0.23884124,-0.14778614
-0.5421458,-0.27287304
0.6104137,0.6809963
0.021396514,0.03850037
-0.021692801,-0.015853882
-0.004844603,-0.0101822615
-0.012806701,-0.004396796
0.658908,0.5994592
-0.034401663,-0.034344435
0.30013305,0.29488003
1.0022886,0.879018
0.054214776,0.015242696
-0.06717447,-0.04830885
0.006596861,0.01823163
-0.011286395,-0.023465991
-0.15168336,-0.15728728
0.0030363633,0.043721437
-0.46419674,-0.058995277
0.38861603,0.48750567
0.22988394,-0.17396653
-1.1401051,-1.1625205
-1.4258165,-1.228554
-0.6481854,-0.26773357
-0.042202637,-0.062146783
-0.030172087,-0.044079304
-0.058062606,-0.0722934
0.29023555,0.30949402
-0.113631815,-0.099356025
-0.121292576,-0.063916445
0.040522598,0.040817738
-0.035672765,-0.027514815
0.055597402,0.020816326
0.0072409883,-0.00424695
-0.17402294,-0.5082569
-0.15362093,0.3779662
0.8907686,0.9347075
-0.6643007,-0.6185459
-0.22696948,-0.18352574
0.109730184,0.13174438
-0.8829318,-0.72578
-0.83609223,-0.8884995
0.0028419292,0.0037778616
-0.023443837,-0.03636408
-0.32698,-0.34783518
0.026543643,-0.005243063
-0.10194181,-0.07344794
-0.16133928,-0.11292946
0.45740986,0.52059186
-0.08198036,-0.17296112
-0.2736044,-0.19819331
0.52788776,0.49716341
0.3529476,0.31365514
-0.21737039,-0.13428354
0.03676345,0.017536968
0.025354601,0.04384792
-0.025376797,-0.0378412
0.010514261,0.007974625
-0.20697024,-0.4313565
-0.54428613,-0.64338905
0.15893698,0.27902403
-0.449782,-0.39911485
-0.0443981,-0.057383895
-0.009423078,-0.03279853
-0.052043494,-0.03173238
0.037525002,-0.0060731173
0.030029599,0.09856427
-0.16921656,-0.15105903
0.27207306,0.33545697
-0.13945726,-0.18878764
0.031905204,0.032434046
-0.0006604189,-0.025035977
0.93974316,0.7896025
0.3596379,0.22355902
0.7049531,0.47027972
0.046543732,-0.0669775
-0.001549233,-0.053489104
-0.0063221664,-0.045332193
0.41826546,0.35945106
-0.44180676,-0.49652147
0.5089735,0.19226152
-0.6105407,-0.72238266
-0.41574043,-0.6893652
-0.6405311,-0.7988221
-0.016784132,-0.0010768175
-0.10904305,-0.083955884
-0.042290647,-0.013971567
0.33671555,0.30307245
-0.037247494,-0.015135616
-0.027346395,-0.056105256
0.55107266,0.4835999
-0.65759206,-0.6954581
0.036580622,0.015920639
0.10315436,0.1989615
0.8644168,0.7731135
-0.23567355,-0.17345577
0.08635456,-0.0055313706
0.14952382,0.2361607
-0.24604589,-0.19829208
0.031273235,0.020843625
-0.12841031,-0.010825276
0.07908216,0.1415838
-0.032231797,0.039320827
0.46480942,0.4886284
-0.004410905,-0.0013606548
0.023597356,0.013208747
-0.35131222,-0.8091679
-1.213124,-1.4848758
0.10372931,0.13049594
-0.11462499,-0.15494788
-0.27559543,-0.27875292
-0.028884502,0.12264383
0.077714756,0.04800415
-0.07267048,-0.066737056
0.4252333,0.24350771
0.6893251,0.6492709
-0.9888599,-0.99780524
0.068270825,-0.02240926
0.2751277,0.18545783
-0.03203684,-0.037132144
-0.032729995,-0.006067097
-0.11012977,-0.051318765
-0.38731536,-0.26077533
0.581458,0.5123262
-0.19388652,-0.08377707
-0.023948662,0.088567734
0.062415704,0.033220768
-0.048254468,-0.040484667
-0.010377973,-0.06152779
-0.6649314,-0.5814292
-0.14951146,0.013209045
-0.55843705,-0.5552473
0.07028561,0.056531608
-0.07722435,-0.057288527
0.6464355,0.6972455
0.18800229,-0.00096942484
-0.21453372,-0.16619337
0.034356114,-0.031134546
0.033202045,-0.2514708
-1.5378892,-1.1758753
0.4892944,0.37797606
-0.7301019,-0.66971827
0.017704643,-0.00064891577
-0.005937845,-0.0077785254
0.002331706,0.006264508
-0.028107569,-0.0202986
-0.16171956,-0.14525867
-0.47845215,-0.22699463
-0.009718053,-0.03352517
-0.015308359,-0.019036412
0.2060261,0.12414241
-0.03786447,-0.04027748
-0.027595874,0.025601625
0.0077807857,0.031535983
0.0521097,0.03680709
-0.3582076,-0.37573045
0.23118252,0.36519057
0.6551355,0.85308737
-0.0234356,0.015655398
-0.04600267,-0.062512994
0.02518591,0.036347747
0.07273655,0.05053389
0.6836072,0.37534952
0.0060068136,-0.10054211
-0.15269049,-0.21540594
-0.31539539,-0.5072001
0.27958316,0.34506902
0.1290285,-0.05051139
-0.15008111,-0.11158079
0.25247067,0.26032865
0.055983882,-0.06522316
-0.17286019,-0.24054718
-0.08931067,-0.045032203
0.25288078,0.2173369
0.012818158,0.09601335
0.12738454,0.11539936
0.4844678,0.4214707
-0.35691494,-0.25520423
-0.39089578,-0.34500927
0.39571857,0.37001288
0.08351381,0.10692231
0.44261652,0.5070385
0.07833813,0.02217573
-0.27755547,-0.25428677
-0.0877796,-0.17005962
-0.3284195,-0.27973688
0.77447444,0.756384
-0.7842574,-0.73113954
-0.67931855,-0.52381873
0.73558,0.6293293
0.09704992,0.10198504
-0.017414905,-0.01827383
0.41599035,0.5678644
0.056152858,0.030845404
0.0073372023,-0.002641797
0.008161019,0.028030276
1.4155716,1.3224005
-0.4980995,-0.3795765
-1.1581762,-1.1293206
0.3520658,0.60295653
0.0135714775,0.0007724762
0.02444243,0.024101257
0.0059257587,-0.008952856
-0.0057855365,-0.004036665
0.04156834,-0.083613515
0.07061615,0.08219659
0.18209079,0.16672558
0.06808298,0.07147372
-0.39014775,-0.22709307
-0.23450688,0.03893149
0.006774328,0.008664966
-0.0072980737,-0.011512041
0.18392387,0.120188415
-0.2690689,-0.25549722
-0.8143115,-0.799281
0.520852,0.5846919
-0.14340276,-0.15758193
0.87331367,0.6639234
0.9542619,0.9920115
0.14766103,-0.064260006
-0.072216496,-0.07240307
0.05097474,0.04997921
-0.14103942,-0.2861429
0.8159566,0.76355135
0.10558432,0.09505397
-0.030265057,0.0013011694
0.023722477,0.0060679913
-0.0046230694,-0.0019843578
-0.36195332,-0.49155664
-0.14057049,-0.054020226
0.00044302584,-0.037532568
-0.059967365,-0.020261884
0.13774186,0.10853931
0.013888527,0.03749919
0.08102839,0.089127004
-0.059478708,-0.013764501
-0.08401203,-0.06576073
0.1393815,0.11841118
0.6806748,0.66325444
0.715519,0.6852956
0.18067113,0.033693284
-0.9308866,-0.89323646
-0.059570014,-0.22642803
-0.25871047,-0.038659453
-0.4905289,-0.2699422
0.20583893,-0.013319612
0.019496825,-0.027344346
-0.0056912308,-0.014512777
0.15103443,0.19823849
0.48183373,0.3683529
0.02695708,0.0704124
-0.015369407,-0.018462181
0.0023929228,0.028448164
0.01558218,0.008945107
0.441408,0.26003402
0.054665715,-0.17214589
-0.12770835,-0.18187815
-0.22183314,-0.23243272
0.46182355,0.44826847
0.20249495,0.16047883
0.46539518,0.44011545
-0.33913124,-0.51913416
-0.014601295,-0.019115746
0.030826721,0.014397144
0.08618889,0.0874725
0.12601812,0.19305193
0.0064982567,0.002558589
-0.0113312,-0.02378261
-0.06423531,-0.042359352
0.0030235834,-0.00698328
0.14814518,0.094534576
0.8684444,0.88776934
0.07918312,0.07567936
-0.0030781333,0.008088589
0.06615229,0.0436474
-0.14870568,-0.089869976
-0.16355178,-0.052768737
0.05796417,0.23155913
-0.00040517325,0.032385707
-0.03140288,-0.030062199
0.6394769,0.5436865
0.23155808,0.15579677
-0.065897755,-0.05528617
-0.06760005,-0.051169872
-1.1189305,-1.0934836
-0.19130585,-0.12482667
0.16666946,0.18124384
0.22906847,0.22960782
0.0046231253,0.017644882
-0.010301983,-0.008142471
0.07862505,0.11102569
0.2665845,0.20634997
-0.5147057,-0.39873135
0.61693025,0.63990617
0.010135095,0.052910566
0.011095585,0.019701004
0.08969176,0.08039105
-0.81342745,-0.77466106
0.056106236,0.03886974
0.05972221,0.06951463
-0.024322584,-0.035800934
0.057690874,0.04122126
-0.35010397,-0.35593483
0.015490709,0.1001389
-0.022077523,-0.016450167
0.026133738,0.0008583069
-0.027405854,-0.02682066
-0.047208212,-0.035606027
0.22636026,0.09018946
0.13089485,0.14859831
0.021385226,-0.006104231
0.013054486,0.014849424
0.011595685,0.038083673
-0.008305969,-0.032334447
-0.07734229,-0.035756826
-0.033705123,-0.019230962
0.13481756,0.18307774
0.8478477,0.78965294
-0.037957877,-0.045002997
-0.014840668,0.007077813
0.031262614,0.0056082606
-0.036331654,-0.011604905
-0.0021075644,-0.00945583
-0.01638324,-0.023422003
0.02944975,0.014507592
0.031360745,0.023750544
-0.13197139,-0.4079461
-0.20782772,-0.5350411
0.78999615,0.85886216
0.5302884,0.6421201
-0.035311244,-0.079052925
-0.15102792,-0.18737948
-0.15031986,0.018095076
-0.21412419,-0.17833221
0.10624486,0.07395814
0.051536486,0.06564748
0.024420926,0.01463443
-0.1265744,-0.080934286
0.02869454,0.07565433
-0.03161119,-0.02637446
0.2875077,0.15901095
0.2514532,0.21514893
-0.2159155,-0.23852062
0.1368102,0.18305981
-0.12871653,-0.10222381
-0.16997205,-0.16811967
0.0032762394,0.11666733
-0.28327358,-0.31687188
-0.13897178,-0.10089967
-0.20497204,-0.22874069
-0.108398065,-0.18175912
0.58850193,0.57321703
0.10690236,0.30389696
0.7594261,0.7912675
1.5437992,0.0043332577
0.6390593,0.58906335
0.1834749,0.11514962
0.063870676,0.05836332
-0.013971266,-0.024511576
-0.029263861,-0.0154931545
0.31090885,0.28616905
0.17183664,0.20374537
0.012536589,0.051843405
-0.012346538,0.02606666
-0.120830104,-0.13347074
-0.10961872,-0.039283395
0.0065214518,0.018697858
0.044247635,0.033803105
-0.008036681,-0.008703768
-0.07196836,-0.08797896
-0.3549611,-0.16123855
-0.42758584,-0.31022084
-0.09777665,-0.05647698
0.58894694,0.5717484
0.00802619,0.030460358
-0.0013782454,0.012676835
0.026141692,0.02689457
-0.0044432404,0.016480803
0.18328497,0.02421093
0.3445435,0.2732228
0.4398746,0.4251245
0.163576,0.12478769
-0.62401205,-0.4291675
0.27070332,-0.30044246
-0.16537592,-0.20779729
-0.19752496,-0.20861566
0.67531735,0.6210327
0.32787055,0.2880491
0.32061288,0.2589312
-0.8418231,-0.8189322
-0.27572742,-0.14766467
-0.3696414,-0.42405188
-0.018269472,-0.05436915
-0.12866917,-0.08127797
-0.08241494,-0.09207916
-0.05359853,-0.022691011
-0.36351,-0.4378571
0.5819448,0.73599833
-0.043013863,-0.0027559996
0.21828151,0.17114139
-0.1926819,-0.150352
-0.3486852,0.006103158
-0.27796602,-0.26108554
-1.0615994,-1.0006883
0.01780155,0.17892814
0.4285289,0.39269674
-0.14939675,-0.16067743
0.1716986,0.16579497
-0.69934005,-0.64629376
0.21244141,0.19695687
0.36648822,0.3290338
0.17837346,0.21911287
-0.016259365,-0.02477777
-0.019062605,0.005678773
0.7417171,0.2165581
0.8648163,0.6453731
-0.035269752,-0.029541254
0.09908742,0.07565403
-0.17153895,-0.17357433
-0.08446065,-0.18306637
0.1377938,0.20933127
-0.5772073,-0.34328055
-0.46439636,-0.4405507
-0.02585654,0.05131495
-0.3987183,-0.4119517
0.03393081,0.049237967
-0.0037587178,0.015404999
0.044159945,0.03077972
-0.21334502,-0.17136145
-0.3839125,-0.30674946
0.011479974,-0.00015676022
0.009220751,0.0137678385
-0.0026184637,-0.020577908
0.09616928,0.06800246
-0.014304532,-0.0090456605
0.0026089854,-0.00303483
0.11862625,0.12947884
0.03078911,0.047921777
0.2597844,0.25994867
-0.027412683,-0.0023374557
0.09144351,0.005743265
-0.19892356,-0.21494901
0.11252209,0.16096127
0.07439592,0.09036136
0.28499696,0.3353455
0.8469938,0.5213463
0.34659624,0.7773043
-0.37889427,-0.5687237
0.21057725,0.041114256
0.09528312,0.14429617
-0.7495166,-0.6800571
-0.61352336,-0.36280084
0.08775318,0.10956669
-0.039718706,-0.048950434
0.04564107,0.048738778
0.0043561133,0.008867025
0.0874536,0.080779076
0.07861368,0.09444916
0.30756518,0.6626227
0.37473112,0.7127471
-0.0044986247,0.013832033
0.101423234,0.09456551
-0.16054502,-0.24471813
0.09796203,0.063423514
0.094862595,0.11656065
-0.5693244,-0.5708629
-0.27968007,-0.33986557
-0.18512544,-0.22681344
-0.32256863,-0.09949085
0.10204384,0.6201813
0.004618546,-0.024716735
-0.024137937,-0.034584045
0.018484049,-0.07242453
0.0720986,0.09307158
0.19842428,0.14791864
0.09445335,0.10069072
0.26685196,0.16183358
-0.07817432,-0.042975783
0.18853842,0.14169538
-0.053542145,0.04951334
-0.41650033,-0.77613914
1.2483033,1.5604239
0.38770676,0.34446764
-0.13837627,-0.06485319
-0.017776594,-0.029419601
-0.0316595,-0.0156703
0.010581129,0.024928212
0.1275836,0.16809893
-1.056009,-1.1106522
-0.018161958,0.2445333
-0.69468635,-0.94827914
0.53380215,0.80253863
-0.0034325353,-0.04190457
0.022039369,-0.01236546
-0.0021411567,0.018220782
0.0029877885,0.015923858
0.258009,0.26644257
0.18860695,0.20983505
0.31347814,0.32846034
-0.0921091,0.07174161
0.28685805,0.23696887
0.034603935,-0.0016493797
-0.71195716,-0.38321513
0.10176156,0.10871017
0.8004223,0.82477415
0.40789807,0.3040979
0.3256709,0.23016402
-0.39458057,-0.32814527
0.036396943,0.0036079288
0.2154711,0.2297914
0.03853841,-0.027652264
-0.0716352,-0.094222784
0.07867155,-0.13065565
-0.74855083,-1.1534021
0.24709238,0.16441321
0.22582087,0.13915598
-0.16610283,-0.16045615
0.11062742,0.09859288
0.0007197429,-0.028603911
-0.029403199,-0.028106451
0.0074211955,-0.010841072
-0.004244561,-0.016418695
-0.15165484,-0.119844794
0.28522167,0.23363066
-0.18077365,-0.16704154
0.008565962,0.011417389
-0.011760193,0.022044659
-0.00080606784,-0.0024340153
-0.32345167,-0.30733508
-0.35347715,-0.31013882
-0.03291478,-0.015280724
-0.023093453,-0.021854997
0.035586692,0.009845674
0.043472957,0.03283012
0.06130577,0.044362843
-0.100018695,-0.28623247
0.23988578,0.22208288
0.14848867,0.12939835
0.028278217,0.0081961155
-0.046342865,-0.03492713
-0.7317983,-0.7297682
-0.54314613,-0.5185982
-0.038370356,-0.011972129
-0.026096862,-0.038386345
-0.023937076,-0.020306766
-0.00011419995,0.00445199
-0.033121627,-0.029120386
0.013969855,0.022865772
-0.2874528,-0.2689165
0.12019126,-0.108534485
-1.2412858,-1.1572948
-0.5541309,-0.51272523
-0.6179336,-0.3634438
-0.12816337,-0.23366648
0.042975117,-0.06339347
0.23411262,0.14789498
-0.24884057,-0.044880718
-0.4226038,-0.42512113
0.0077441884,-0.007718444
0.037005913,0.015945315
-0.7620002,-0.6625751
-0.6382617,-0.67329395
0.28831953,0.22635776
0.31635168,0.30599236
0.15508245,0.1935007
1.2880683,1.4914815
-0.6767738,-0.7567419
-0.6626588,-0.46414596
0.009100946,-0.0064942837
0.00671523,0.003455639
-0.06832789,-0.07822424
0.27672428,0.20728981
-0.001858246,-0.0045158863
-0.010068697,-0.018152595
-0.25468367,0.07825974
-0.34359765,-0.63749087
0.07590985,-0.021635383
0.44492653,0.39004868
-0.5486844,-0.5652663
0.09726555,0.07693982
-0.44716883,-0.46632838
-0.8544504,-0.74362546
-0.0172839,-0.016675323
0.02474549,-0.009011626
0.24845713,0.18650368
-0.11817999,-0.10832727
0.14659645,0.14834261
-0.01710689,-0.050388336
0.53387713,0.54667413
0.60341024,0.5821248
-0.1251705,-0.21128911
-0.44928727,-0.44961107
-1.2652738,-0.4635085
0.38002315,0.95963436
0.63571167,0.36711967
-0.47940838,-0.5329839
0.46127906,0.31826198
0.06727886,-0.019312263
0.15532267,0.06820756
-0.63530046,-0.5578613
0.20615968,0.0136832
0.40310374,0.2261622
0.6198432,0.54325056
0.4417671,0.3672366
-0.31164885,-0.5266387
-0.33844072,-0.30363095
-0.012212782,0.056076646
0.0052806297,0.009786367
-0.022786561,-0.036396682
-0.034513354,-0.02753222
0.41841596,0.4498126
0.38451567,0.33475316
0.20481077,0.20489958
-0.10208453,-0.16150284
0.259327,0.21369576
-0.49756774,-0.5340841
0.0263932,0.011498451
-0.05216491,-0.02748239
0.12437551,0.06120813
-0.15142506,-0.13986051
-0.006948442,-0.030108452
-0.00090221077,0.0180161
-0.107253596,-0.09762418
-0.069169104,-0.034169078
0.07517491,0.10061596
-0.1994929,-0.15363014
1.022355,1.1341584
0.75769734,0.7904999
0.82720345,0.66163266
0.47143108,0.52205116
-0.031293765,-0.10308057
-0.006613091,0.030673146
0.551055,0.29885703
-0.32528156,-0.2326476
-0.10370715,-0.08931321
-0.23837385,-0.21126795
-0.33984673,-0.28940493
-0.57948136,-0.52164125
-0.09354681,0.20655787
0.04755122,0.14652562
0.38731715,0.5161235
-0.37293264,-0.44456106
-0.26095957,-0.32366335
0.070309475,0.09495354
-0.18178254,-0.16988727
-0.04270558,-0.06294429
0.07920088,0.07030636
-0.119965754,-0.086272836
-0.40535358,-0.4262898
-0.2276511,-0.20484537
-0.08215388,-0.0921689
-0.2595506,-0.2748934
-0.0009584338,-0.03148979
0.0027262706,-0.025310516
-0.0635808,-0.09061831
0.057589788,0.010373831
0.016522512,-0.0040570498
-0.0014955895,0.0225029
0.0008498057,-0.014664412
-0.0016590504,-0.00929153
-0.3409669,-0.40071905
0.31091553,0.28726685
-1.0180136,-0.76596045
-0.38353613,-0.2498107
0.010763254,-0.13771176
-0.33403525,-0.392177
-0.7178462,-0.97504294
-0.28080344,-0.34754932
-0.52446365,-0.46086335
-0.28844252,-0.3205158
-0.00077909126,-0.010562539
-0.080539815,-0.043240786
-0.06432751,-0.118385434
-0.0050546527,-0.0035067797
0.29365736,-0.07318574
0.009515036,-0.06280449
0.10386224,-0.002000451
-0.28920174,-0.23991877
0.118188724,0.094041094
-0.092112355,-0.119800925
-0.8120446,-0.7600044
0.61190456,0.4792416
-0.01428064,0.009598374
0.046941593,0.044332743
0.082909346,0.043485105
-0.039781753,-0.029072404
-0.006626248,-0.008689761
-0.08671668,-0.07744217
0.26756603,0.23196465
-0.345236,-0.27994752
0.12085351,0.05914253
-0.36910957,-0.5311868
-0.014807803,-0.010806918
-0.0015464723,0.007830739
0.013286058,-0.060064197
0.00992661,-0.012527823
0.10048181,0.102419674
0.03166251,0.021812916
0.85512805,0.7139566
0.015986891,-0.023823991
-0.008153325,-0.027266204
0.034852732,0.029412508
0.023868984,0.013582498
0.08195097,0.06866634
-0.020588927,0.037815943
0.017262446,0.005875826
-0.3202861,-0.25517967
0.013882332,0.01639688
0.39316294,0.22920382
0.122073434,0.06866813
-0.8324055,-0.8254562
-0.23865807,-0.17161632
-0.14460501,-0.12323737
0.13442782,0.059087753
0.22779053,0.21933949
0.30934423,0.3179176
-0.15815859,-0.15868086
-0.16830637,-0.12359393
-0.15417595,-0.1397503
-0.075687885,-0.11293411
-0.04570487,-0.017626524
-0.0040542334,0.025968194
0.35187218,0.30376607
-0.20196377,-0.29602325
0.042893723,-0.006825447
-0.14421901,-0.102838755
0.36651897,0.0973016
-0.32545823,-0.4858418
-0.15677495,-0.20648271
-0.00032584445,-0.060676813
0.5764336,0.5358115
-0.3256035,-0.36256516
0.5402504,0.42829496
-0.47192082,-0.3898043
-0.2536834,-0.26555747
-0.4290561,-0.35682973
0.32670498,0.38704878
-0.61419153,-0.62071705
-0.008879278,-0.053628445
-0.029509647,-0.001956582
0.008034578,-0.02005729
0.033688873,0.03433907
0.012432685,-0.0009799004
0.025660845,0.017284751
-0.005409653,0.0060316324
-0.0078852605,-0.0096850395
0.019272206,0.007007003
0.0148678515,0.02830863
0.17706935,0.05151981
0.30261493,0.39446664
0.2475065,-0.5365114
1.6197664,1.2801301
0.3021654,0.41805786
0.13427414,0.22331941
1.4128186,0.9229065
0.68882763,0.96676135
0.0027384055,0.007220626
-0.039251074,-0.033830047
-0.028967917,-0.08221018
0.032879453,0.053453922
0.0032793896,-0.006439328
0.022015199,0.030532122
0.09423038,0.17268187
-0.038467944,-0.067795515
0.08003706,0.103691
-0.01563966,0.05054748
-0.16665593,0.012557983
-0.7252301,-0.32359058
0.026752805,0.03356588
-0.49130857,-0.37242675
0.034418255,0.05498162
-0.051581852,-0.001580596
0.7316311,0.64704514
-0.56973904,-0.90084934
-0.004648916,-0.008883715
-0.015049251,-0.02094376
-0.48272163,-0.54566467
-0.21665137,-0.21912163
0.2759394,0.204594
0.011997828,0.00088763237
-0.124875546,-0.065983295
0.07630244,0.033168674
0.30634952,0.26762623
-0.525961,-0.3954262
-0.46921217,-0.46878397
-0.72752726,-0.41048497
-0.3476074,-0.39280903
0.87966424,0.8324195
0.06536661,0.14961627
0.43292403,0.42339814
0.017775506,-0.011706352
-0.059341088,-0.025385976
0.5756857,0.27513582
-0.12079494,-0.24551427
0.011906575,-0.024205804
-0.031804346,-0.018391013
0.121074736,0.1825974
-0.06372104,-0.09615421
0.072872765,0.06763831
-0.06401999,-0.03438866
-0.08852373,-0.08090764
-0.5311054,-0.5715171
0.09594442,0.07098633
0.07595855,0.065772176
-0.47625053,-0.45271176
-0.35744128,-0.24559593
-0.2641113,-0.26199937
-0.03848706,-0.107544184
0.37655362,0.42811137
-0.6186635,-0.9016415
-0.36287984,-0.29121432
0.0607687,0.081219435
0.1217344,0.12503728
-0.009912055,0.008661747
0.09994463,0.08408201
0.13348064,0.15168881
-0.2066916,-0.071817994
-0.32508168,0.052895427
-0.010742478,-0.018213749
-0.014740748,-0.0099544525
0.016208954,0.03690982
-0.010147898,-0.013181686
-0.120592654,-0.0922277
-0.1316111,-0.16484976
-0.1731236,-1.1391228
0.4946822,0.39798594
0.0042567393,0.0074306726
-0.021786321,-0.015202045
0.18434793,0.44639748
0.9774542,1.0189866
-0.058590285,-0.03390014
-0.006204349,-0.026940107
-0.52578396,-0.5518271
-0.7210233,-0.631603
0.6945486,0.9049034
-0.2961658,-0.34091055
0.04582632,0.109160945
0.20724607,0.24718463
0.014246937,-0.012515783
-0.004597266,-0.013146162
-0.171322,-0.1522559
-0.2829311,-0.24667394
0.52336884,0.14455825
0.035587367,0.074878454
0.07325199,0.074419916
0.04908306,0.07230365
0.16656882,0.20454521
-0.091279745,-0.09302175
-0.6000026,-0.4883588
-0.7935355,-0.68878937
0.11558298,-0.121986985
0.14019221,0.116313934
-0.2710347,0.39435625
0.036735967,-0.11468375
0.014706734,-0.0033285618
0.007823901,0.019506216
0.10438346,0.12516399
0.0478981,0.0421443
0.00035319623,0.0100954175
-0.020743828,-0.022783518
0.04214634,0.101071656
-0.05176364,0.02261746
-0.059355475,-0.022771358
0.028884256,0.002398491
0.12695797,0.010278106
0.106535286,0.0385772
0.018278223,0.0063967705
-0.02131659,-0.002975583
-0.04575579,-0.07153416
0.14093603,0.08808792
-0.008611484,-0.008317828
0.0052637747,0.0046463013
-0.34228462,-0.3093741
0.024362097,0.1424787
0.07542455,0.08015239
0.0770901,0.06429398
-0.004098051,-0.011730194
0.0069194706,0.010877967
-0.022636466,-0.020665765
-0.05378248,-0.029395103
-0.075395,-0.039905965
-0.016398326,-0.015665293
0.0077054542,0.017934859
0.010393785,0.019375563
0.009257086,0.0128727555
-0.0043237754,-0.0062196255
-0.011666055,0.016914606
0.002520079,-0.005833626
-0.4814502,-0.32274088
0.21656902,0.105570555
-0.34034467,-0.33348322
0.16939738,0.18064308
-0.044967018,-0.018882632
-0.039001297,-0.0014873743
-0.012667098,-0.045956135
-0.043256782,-0.044962883
0.0045419196,-0.0636974
-0.15560238,-0.21301287
-0.029236417,-0.029873133
0.0081762485,0.00987792
0.034130033,0.019702315
0.0068867914,-0.0020872355
-0.021672208,-0.035055876
-0.13726692,-0.1529041
0.23412412,0.25338835
-0.23809582,-0.216658
-0.035236206,-0.040045172
0.0730834,0.041764498
0.11603941,0.0472427
-0.0706967,-0.24434388
-0.45930594,-0.20900774
0.538882,0.6921812
-0.03426156,0.33112007
1.1250055,1.0553293
-0.19919242,-0.17374268
-0.04747934,0.03630817
0.10582139,0.16910136
0.22640835,0.0042448044
1.083148,0.8491156
0.5070957,0.6020812
-0.004726627,-0.048461676
0.0030715112,-0.022032976
0.45807868,0.8603209
0.42574406,0.07479578
0.14390808,-0.12518013
0.06838916,0.3581483
-0.07836484,-0.04939139
-0.047416348,-0.033717513
-0.007741845,-0.0028825998
-0.0063770395,-0.024596334
0.30840632,0.13793129
-0.78577656,-0.5205388
-0.027851421,-0.011744142
0.038015697,0.03602934
0.017233832,-0.0065079927
0.026582997,0.009109378
0.010943672,0.007942259
-0.025746318,-0.008430362
-0.0024767565,-0.0047175884
-0.13554648,-0.11618185
0.083865315,0.26432672
-0.20839554,-0.3025353
-0.021154834,-0.02263552
0.017435683,0.0077108145
-0.7497493,-0.26182696
0.3665739,0.5101416
0.0515996,0.014572501
0.017531198,0.03033793
-0.05937911,-0.0033365786
0.35429692,0.28458065
-0.21362871,-0.2612301
0.35322878,0.28244424
0.063727215,0.025861382
0.047523394,0.029230833
0.13802072,0.10901427
-0.062146906,-0.0733031
0.01840548,-0.0037436485
0.01046763,0.021920323
-1.2041631,-1.1345693
0.08217888,0.21313447
0.05422791,0.022975504
-0.11401603,-0.06604898
-0.32956272,-0.34108305
0.53017294,0.5107683
0.0066049853,0.003888607
-0.009903998,-0.010129333
-0.5141018,-0.5087316
-0.0635503,-0.03931606
-0.074145705,-0.066664815
-0.20631966,-0.17465734
0.058309413,0.08050752
-0.16367048,-0.08475411
-0.023116844,-0.008766949
-0.0023064907,-0.0025699139
0.08584671,0.03524053
0.10864469,0.084768176
0.011656233,0.024662793
-0.007678459,-0.0017975569
1.1695112,0.8272286
-0.22303364,-0.2844559
0.020543035,0.0273422
-0.073094346,-0.05247736
-0.14094645,-0.14928007
-0.25790465,-0.24446154
0.5608015,0.5589049
-0.19703794,-0.2196275
0.23744535,0.19117647
-0.14992566,-0.07062745
0.06071511,0.010630369
-0.016095929,-0.03177905
0.032928903,0.036170006
-0.0037475566,0.0069327354
0.054093823,0.035403013
-0.05888824,-0.033920646
-0.14646673,-0.014061928
-0.40628773,-0.21858609
-0.034125984,-0.011059403
0.00027960748,0.00414443
-0.030368034,-0.03997037
-0.025612842,-0.012906194
-0.65907407,-0.6748817
0.16367003,-0.21544656
-0.38546407,-0.51037276
-0.20598236,-0.29715687
0.014078373,0.031172633
-0.061400563,-0.020646691
-0.025024943,-0.008676529
0.1960376,0.23754835
-0.009059224,-0.02578497
-0.020649415,0.009583712
0.018577602,0.00016105175
-0.067548044,-0.031033874
-0.37000313,-0.27574444
-0.1664834,-0.17208159
0.17949109,0.21691233
-0.68772143,-0.71966565
-0.020158827,-0.008353591
-0.011984398,-0.034582615
0.3227504,0.3635953
-0.50523925,-0.6843724
0.2057401,0.22996289
0.3051203,0.31427956
0.071848,0.056685746
-0.14718696,-0.16247916
-0.080665015,-0.056348145
0.03681137,0.056778073
0.33859783,0.24263349
0.03629312,-0.01940465
-0.12264828,-0.020020574
0.6794622,0.6658933
-0.016027818,0.017496884
-0.020750275,-0.02545607
-0.09162733,0.30655146
-0.04118689,-0.37120914
-1.0283378,-0.872591
-0.26814288,-0.22558188
0.007172358,0.028944135
-0.0006342186,-0.0128029585
0.036135785,0.024051726
0.022045672,0.02904296
-0.0024328039,-0.036369026
0.019517684,0.025807977
-0.04716661,-0.10300505
-0.16152939,-0.091787696
-0.008757436,-0.08677977
0.013562866,0.10559654
-0.0387252,-0.06581491
-0.045371167,-0.073492885
0.08828123,0.06968656
0.06645118,-0.08092141
-0.68421406,-0.7927458
-0.01800063,-0.012313843
0.53374934,0.50596046
0.25731805,0.27516663
0.76485837,0.84503496
1.1552737,1.1300956
-0.12560177,-0.18605971
0.2522674,0.36803776
-0.016975302,-0.029902697
0.05009308,0.026513338
-0.029956222,-0.01663053
0.14386302,0.149593
0.022375477,0.0045015216
-0.0051300596,0.008097529
0.1340902,0.16832513
-0.08805539,-0.06891036
-0.70515907,-0.98570406
0.62071204,0.59123284
0.51734924,0.36520568
0.24027188,0.032234102
-0.0001466418,-0.0019387007
-0.004779985,-0.01137042
0.6481571,0.60837865
-0.6501967,-0.5769026
-0.9343102,-0.9515333
0.4062419,0.4247427
0.34023976,0.5249287
0.1507042,0.29030073
-0.06388083,-0.12275112
-0.0107499445,-0.011168599
-0.06183088,-0.06609461
-0.012654796,-0.03821695
-0.038031835,0.040847823
0.335958,0.3726683
-0.007011283,-0.039385915
-0.06805906,-0.04139805
-0.15804836,-0.15399972
-0.086728014,-0.08526063
0.6398068,0.33765718
0.57681465,0.7589903
0.0035636856,0.020826697
-0.009575366,0.0016479492
-1.1060777,-0.008024752
0.34551692,0.8938688
0.15287626,0.12393154
0.19255573,0.16490948
-0.027558396,-0.057898164
0.0358215,-0.039286256
0.08123778,0.11310005
-0.052754395,0.018649578
0.07933688,0.026860058
-0.04139763,-0.033327222
-0.0121544935,-0.007131934
-0.016308453,-0.0044008493
0.07463926,0.090539455
-0.045052588,-0.03443718
-0.44816226,-0.41918314
0.300408,0.3300737
0.495943,0.5549076
-0.76023006,-0.67927873
0.4460697,0.49633175
0.27262688,0.33205777
0.41731137,0.8831285
-0.7183043,-0.76047504
0.054931693,0.05671358
-0.07956471,-0.049767137
0.06843742,0.000577271
-0.19628231,-0.18252617
-0.23361605,-0.6149508
0.6386989,0.6641693
0.53749627,0.5600047
0.48234826,0.2989211
-0.15379745,-0.18417278
0.07879838,0.128564
-0.25437608,-0.28469586
-0.29204014,-0.2767676
-0.21988982,-0.1714446
0.16181627,0.10531819
-0.002207006,-0.0068184137
0.0074978573,0.014489293
-0.13218671,-0.015339613
-0.15465714,-0.12363839
-0.6336036,-0.39314985
0.7085355,0.7323046
-0.13253665,-0.012456238
0.26059848,0.30845463
-0.077239074,-0.11431368
-0.04153617,-0.07875109
0.017863445,0.036478996
0.015821662,0.011453509
-0.107761875,-0.38372266
0.08242107,0.07700992
0.62122846,0.5179669
0.12675314,0.12974405
-0.5388262,-0.51076365
-0.54992557,-0.58424854
0.005098357,-0.067043275
0.0869294,0.008376598
-0.31337172,-0.24526298
-0.28988072,0.08226405
-0.37387303,-0.36967987
-0.45040503,-0.2850804
0.84403914,1.0263418
-0.5736754,-0.46368012
-0.006689165,-0.010698736
0.027915768,0.016794562
-0.010537017,-0.03333175
-0.016260691,0.007507205
0.72246313,0.524101
-0.26229954,-0.23193371
0.50388753,0.6480727
0.22061455,0.08003765
-0.13210717,-0.08890891
0.14540966,0.14409864
-0.025195494,-0.04837519
-0.006383921,-0.036306262
0.0091121225,-0.0014789104
-0.010277929,0.0030593872
-0.009577745,-0.0021219254
-0.017491862,-0.024523854
-0.33845344,-0.29098785
0.09810003,0.13492155
0.17858575,0.23965997
-0.280485,-0.39441162
1.1264008,0.9419887
-0.9321351,-0.56675345
-0.37028596,-0.29328185
0.026949994,0.12158728
0.06338057,-0.009219289
0.11317052,0.14761174
0.2753845,0.1845192
0.11219765,0.117464185
0.004984076,-0.006219387
0.026622552,0.02984786
0.061187994,0.054383993
0.0015010637,0.019173026
-0.19159481,-0.21681586
0.22932285,0.68793327
0.0034567101,0.03339696
-0.0064275935,-0.000895381
-0.06302656,-0.016617268
0.011065467,0.024840593
0.02069655,0.094079554
-0.09167715,-0.12696671
0.19424097,0.33621323
-0.1318,-0.30441612
0.0060015,0.024762273
-0.014317986,-0.027311206
-0.017377393,0.19342327
0.47936696,0.3857118
-0.04218783,-0.026409209
-0.029244151,-0.019292116
0.0025315124,-0.048131943
-0.017213836,-0.032942414
0.31474948,0.17910323
-0.14716624,-0.4056819
0.0061691743,-0.0073572993
0.005457381,0.002449751
0.11728904,0.03162718
-0.061443385,0.0066209435
0.030782238,0.013363004
-0.022722598,-0.019222736
0.009928351,0.0036731958
-0.015120392,0.0058699846
-0.020924896,0.010673091
0.5229909,0.5869107
0.04278224,0.06779432
-0.18324542,-0.1381712
0.005110159,0.0397321
-0.02118813,-0.010006666
-0.07291409,-0.15617886
-0.14713693,-0.22083235
0.12003346,-0.05036074
0.41905177,0.23941812
-0.061415352,0.031286985
-0.37429327,-0.23822469
-0.057184428,0.021986485
-0.120457895,-0.10555756
0.30873647,0.38636377
0.2948485,0.33248836
0.9384545,1.1677277
0.725338,0.9419992
0.09833403,0.11634475
-0.087051004,-0.14252472
-1.3484706,-0.6971688
-0.14857331,-0.31557167
-0.012079303,-0.0019738674
0.0300977,0.02724278
-0.09100835,-0.11769247
0.06770912,0.039875507
-0.341143,-0.3044271
-0.3586375,-0.22867173
-0.014092075,-0.010732412
0.03755288,0.047355294
-0.09514803,-0.09114134
0.12255963,0.120254874
0.094794564,0.09319216
0.029489204,0.010559797
0.5140108,0.62693864
0.0097649535,0.041493297
0.049868558,-0.00912714
0.055818312,0.0052775145
0.6726722,0.67814326
0.46982026,0.33196783
0.65992874,0.38146508
-0.45361203,-0.6708646
-0.00071341184,-0.011380315
0.0005233066,0.002079606
0.0010769513,0.0028003454
0.003012578,0.010717034
0.23389181,0.16819292
0.01556988,-0.31536663
-0.01221578,0.03467965
-0.0062289485,-3.170967e-05
0.57025415,0.4717858
-0.99966514,-0.95662266
0.3825379,0.3750806
0.122222334,-0.016509414
0.23698613,0.45564532
0.19965385,0.15150547
0.23698193,0.23620778
-0.10467303,-0.10154796
0.1834839,0.03273046
-0.46360773,-0.563316
0.7126302,0.33498412
0.1170665,-0.156842
-0.030368034,-0.0307841
-0.025612842,-0.029018283
0.0033455575,0.011662766
0.0019688657,-0.014054716
0.1661053,0.14908212
-0.13691011,-0.08093047
-0.013294004,-0.01722768
-0.029703222,-0.06402838
0.045126975,0.040727854
-0.06620888,0.062172413
-0.0024669485,-0.0025924146
-0.0112507865,-0.0093153715
0.35693634,0.23328266
0.45467404,0.42181188
0.21830899,0.079248354
-0.22974709,-0.3084278
0.9400973,0.68867034
-0.22928247,-0.77092636
-0.15269443,-0.15255779
-0.08194102,-0.082643926
-0.6132104,-0.3494289
0.059341118,0.14936829
0.08013808,0.10074186
-0.08038608,-0.07542181
0.014518764,0.058982477
-0.15240005,-0.16079277
-0.040336,0.17975175
-0.1884327,-0.117771596
0.008915554,0.0008530319
0.00370886,-0.0029023886
-0.047624175,-0.030475445
0.033862032,0.029979408
-0.011690697,0.0036839694
0.0120541155,-0.0028073192
-0.35010397,-0.3223052
0.015490709,-0.01530242
0.40565795,0.23564786
-0.08220714,0.7451605
0.13179542,0.17890623
0.034082044,0.032336235
-0.3197044,-0.51628566
-0.113916785,-0.29829538
-0.20504366,-0.1341289
-0.02577319,0.0088790655
0.013322831,0.01843983
-0.021929752,0.0059276223
0.24513286,0.30838493
0.0026265508,-0.012971401
-0.023816306,-0.013593741
-0.0006133558,-0.0024930835
0.034768853,0.015609324
-0.20842347,-0.2370286
-0.0462455,-0.044965148
-0.024886325,-0.047051907
0.07045734,0.12665004
-0.11189999,-0.2529053
0.025321634,0.034556374
0.029598663,0.025704801
1.1011126,1.1485078
-0.668005,-0.8070218
0.26897708,0.36046472
-0.43754196,-0.42987454
0.06498937,0.043878287
-0.050788544,-0.036437273
-0.08800151,-0.089123696
0.09139544,0.07452762
-0.23777702,-0.27521205
-0.9119178,-0.7981081
0.053038687,0.08611676
-0.08165406,0.02549982
0.005296032,-0.0018848181
0.027690986,0.04567492
0.21224208,0.5316254
0.045766756,-0.28821182
-0.022778535,0.021143734
0.09446634,0.069434464
-0.011941478,-0.004925832
0.009028179,-0.004699886
0.16740716,0.544734
1.606881,2.1292758
-0.1382891,-0.027929127
0.18636921,0.06654292
0.085982114,0.034427136
0.014114961,-0.03484392
0.37209877,0.33900392
-0.1790375,-0.1666395
0.24294949,0.24759212
0.007044849,0.011180997
-0.24065882,-0.32035345
-0.25879472,-0.2436037
0.08519558,0.039557964
-0.11598529,-0.0114040375
-0.04383397,-0.074246526
0.01353161,-0.016188323
-0.21561398,-0.2961743
-0.7958211,-0.6033548
-0.0030314084,-0.007282689
-0.0019328372,-0.010662496
-0.32613558,-0.19060418
-0.00027814182,0.05918491
0.014786143,0.027342081
0.0072665345,0.003375411
-0.28248855,-0.24162227
0.23317984,0.26343668
0.0364437,0.024531126
-0.12283367,-0.0913533
0.99242914,0.8039229
-0.30022055,-0.5053843
0.22348742,0.2664515
-0.93459857,-0.9904035
0.0016052676,0.022140577
-0.040614963,-0.06116718
-0.95137036,-0.85763085
-0.22698167,-0.20165631
0.12721148,0.17811492
-0.93740296,-1.0387522
0.16616547,0.11202553
0.532695,0.5068798
-0.509292,-0.47179785
0.66098213,0.98189425
-0.013302155,-0.012856714
0.00961017,0.00012385845
-0.8176166,-0.7256293
-0.6959845,-0.5673069
0.07052188,0.11668813
-0.064437136,-0.2225639
1.2223558,1.1831133
-0.14009883,-0.39773494
-0.12397823,-0.14951211
0.9081779,0.8832687
-0.06648189,-0.04637468
0.05773916,0.0707559
0.33040708,0.27058655
-0.23843989,-0.14099973
-0.04778734,-0.030301884
0.021226931,0.025461972
0.103690565,0.0713614
-0.16672465,-0.18209863
0.02545968,0.013764709
-0.014444504,-0.01419729
-0.11431089,-0.050848257
-0.20002759,-0.20764387
-0.00356361,-0.024788976
0.2969153,0.32754907
0.03358178,0.026040435
0.028513126,0.0077451468
0.29701218,0.22412795
-0.23083529,-0.1426115
0.45267183,0.8290741
-0.063929215,-0.15825596
-0.43618333,-0.3850618
0.13292763,0.076096386
0.00028306167,0.022224218
-0.048673745,-0.0071237087
-1.0553179,-0.8829962
0.18632436,0.21929833
0.22990811,0.28727448
0.21130116,0.31565496
-0.013016894,-0.11166595
0.16933137,0.103396654
0.8004223,0.61290216
0.40789807,0.4482324
0.9952738,0.7269478
0.2187579,0.21766846
-0.061811052,-0.0815835
-0.3620233,-0.4448501
0.37017673,0.48072663
-0.15921901,0.03894043
-0.0005621202,0.044558316
0.18557602,0.27251947
-0.027013253,0.029213548
0.038769808,-0.031829834
-0.050356932,0.07543427
-0.56148183,-0.4768672
0.00082369917,0.01012288
0.006759813,-0.010201037
0.094862595,0.08985263
-0.5693244,-0.5320422
0.26756603,0.5106479
-0.345236,-0.18875277
0.085588545,0.092873484
0.27489728,0.16930097
-0.12845002,0.00893116
-1.1945453,-1.1465161
0.0263932,0.044804633
-0.05216491,-0.03545654
-0.090900466,-0.1270678
-0.052183595,-0.052620888
-0.4142416,-0.4445605
0.19762433,0.21560079
1.3784313,0.8760967
-0.09291338,-0.35400462
0.14371909,0.123051
-0.13764739,-0.093146265
-0.009750168,0.013277695
-0.057047896,-0.06720829
0.5904177,0.62157303
0.78693676,0.7612909
-0.08052909,-0.10688603
0.028010864,0.0234375
-0.10441139,-0.061770484
-0.055613786,-0.03346789
-0.049761854,-0.038474858
0.053412136,0.08034289
-0.17602302,-0.16283083
-0.048860833,-0.07423335
-0.029305633,0.0010882169
-0.06766769,-0.042785823
-0.24143864,-0.26737213
0.0314345,-0.083883725
-0.06178257,-0.08129522
-0.28242627,-0.23342794
0.037587654,0.053846955
0.044912145,0.0060486794
-0.25994167,-0.16282725
0.02935182,0.039935112
-0.034126934,-0.039981797
-0.029857457,-0.040627897
-0.5771563,-0.4378467
-0.16013439,-0.13356
-0.07158273,-0.06500335
0.0024144233,0.009968042
-0.21570095,0.015332937
0.5724451,0.7807126
-0.094120756,-0.2652163
-0.10306062,-0.22535104
0.11128546,0.008813947
-0.075775884,-0.15722266
0.56928843,0.59932345
-1.3208827,-1.2123427
-0.49812257,-0.4691474
-0.005199495,0.021713257
0.6396409,0.8874718
-0.54651064,-0.6274721
-0.002553748,-0.006468743
0.0034299232,-0.005404532
-0.09373972,-0.103586406
0.1293644,0.0771265
0.40118417,0.4905011
-0.4804868,-0.50428814
0.5691716,0.45837137
-0.1311627,-0.056281984
0.59982586,0.33609885
-0.25698164,-0.23151958
0.01433308,-0.03700356
0.08652861,0.03291273
0.12072142,0.080302715
0.14885895,0.13332748
-0.51205117,-0.48059797
0.1347772,0.06401777
0.6689147,0.5336262
0.084885,-0.1010346
-0.19784835,-0.15626971
-0.09684404,-0.11466062
0.04390365,0.042881876
-0.009269528,-0.0056011677
0.2371606,0.3092798
-0.26264125,-0.27928108
-0.50211716,-0.4697283
-0.43509677,-0.35239205
0.0042567393,0.02035436
-0.021786321,-0.015884638
-0.25049394,-0.28281635
0.11745678,0.14837015
-0.006739951,-0.017829575
0.027737275,0.016330838
0.29365736,0.12561318
0.009515036,0.027628422
0.009543029,-0.015389428
0.008239714,0.024612486
-0.052671153,0.3999388
-0.687353,-0.5017669
-0.027140139,-0.041288473
-1.8244758,-1.4300508
0.1158491,0.089746594
0.36442912,0.35177845
0.0255784,-0.012578707
-0.008157888,0.0014240146
-0.018486323,-0.05071389
0.06033688,0.01968956
-0.0026880153,0.08234938
0.058743738,0.056799173
-0.045686632,-0.03899622
0.010653017,0.0070263147
-0.017318616,-0.013883993
0.01227176,0.0052511096
0.12379381,0.22259703
0.35011786,0.09416884
-0.0073076244,0.01767093
0.005027159,0.10678846
0.044928253,0.042956233
-0.053755492,-0.04453826
0.01218995,0.0008713901
-0.011211501,-0.008036971
0.042893723,0.00537017
-0.14421901,-0.13350534
-0.05362451,-0.07981804
0.21138453,0.18851805
0.07369818,0.053002685
-0.02642143,-0.011398017
0.11867276,0.1321277
-0.26176202,-0.029869765
-0.5701813,-0.5434482
0.16424194,0.2928328
-0.53203017,-0.53083134
0.07190375,0.017828524
0.5757915,0.59339416
-0.455011,-0.4625597
0.0048106555,-0.20846647
-0.32570902,-0.62928927
-0.12414199,-0.1501714
-0.17042601,-0.16998115
-0.04018065,0.024559438
0.32373804,0.30344564
-0.044272855,-0.026246578
-0.026280943,-0.061902225
0.7970236,0.66214293
0.6774247,0.6575167
0.05869441,0.07275814
0.11889461,0.08537859
-0.05178806,-0.02781558
0.046679582,0.02700615
-0.34632277,-0.69103014
0.3514037,0.2807263
-0.1298222,-0.10727328
0.115723535,0.016379237
-0.4863035,-0.6033051
0.4566121,0.4690932
-0.003462669,-0.012514636
-0.0003328164,-0.0133936405
0.014921701,0.010163099
-0.0090064835,-0.013511956
0.0074993055,0.0046214014
-0.013992952,0.015581787
0.030092377,0.064453274
0.59391576,0.60355276
-0.09677108,0.11099416
0.6191932,0.6066413
-0.021251436,-0.04549782
0.06821349,-0.012845874
0.6775472,0.9455144
-1.3661658,-1.4896644
0.02698095,0.0007664114
-0.03694143,-0.018077195
-0.4824369,-0.535249
0.4371243,0.38215476
0.048933472,0.031104892
0.14625505,0.16121387
0.037793547,0.01465866
0.008485485,-0.008366704
0.017789291,-0.058507442
0.009186434,-0.030180871
0.33296108,0.3987675
-0.019650823,-0.09203315
-0.032033563,-0.045230806
0.0071695475,-0.0015110373
0.006158309,0.009125322
0.04046882,0.04616034
0.00017820361,-0.033542186
0.06044699,0.08576691
-0.5396365,-0.45732522
0.3097092,0.32839116
-0.0352608,-0.06223747
-0.14709483,-0.1691994
0.014211582,0.030584842
0.009770043,0.0008468628
0.06338057,0.07698852
0.11317052,0.106328666
-0.04763872,-0.028492823
-0.002224786,-0.0068903565
0.011812668,-0.010878846
-0.008139178,-0.018853247
0.119500935,0.12253368
-0.008891005,-0.026908994
-0.008047079,-0.021600723
0.0012846516,0.012873948
-0.1004112,-0.03600838
0.33434963,0.1680001
0.19772828,0.28130245
0.33748472,0.5511187
0.55718833,0.47959203
1.0728633,0.86058193
-0.8675482,-1.0532377
-0.5394128,-0.5969456
-0.12898618,-0.1650191
-0.07626723,0.12927103
-0.047919843,-0.07106444
0.024344416,-0.0043430924
0.008280406,0.051661223
0.0033486253,0.00047570467
-0.012284968,-0.0053849965
0.02809956,-0.00228405
0.16440083,0.18243241
0.04502471,0.032033443
-0.050361745,-0.032440245
-0.039158225,-0.017563641
-0.0021484906,0.017233074
0.0033665402,0.0043189526
0.012770582,0.007206112
0.013903351,-0.008102477
0.5235165,0.6446312
-0.37933397,-0.18500233
-0.4398126,-0.37916967
-0.36195934,-0.5564506
-0.014430696,0.13522056
-0.008444403,0.018664658
-0.860407,-0.8481209
-1.0915372,-0.86041313
-0.10980502,-0.115564495
0.1850298,0.31678087
-0.013878613,-0.041767523
-0.015361562,-0.068202734
-0.0073563782,-0.019420534
-0.011561954,-0.025086403
0.012390789,0.013377309
-0.00022579017,0.015319645
0.5846832,0.5626945
-0.2875799,-0.3375678
-0.045991346,-0.035331205
0.022718282,0.025550365
0.024067663,0.007303953
0.040802173,-0.00027024746
-0.5270742,-0.63614905
0.48498607,0.37670118
-0.15281567,-0.15035827
0.15863213,0.094201505
0.19217277,0.35921136
-0.08037175,-0.23231989
-0.011992194,0.0049059987
-0.0031798077,0.0116350055
-0.47730428,-0.40319926
0.14635035,0.12775251
-0.025554322,-0.008263826
0.001580323,-0.0036684275
-0.03359382,-0.03939531
-0.04028599,-0.0422076
-0.04142657,0.0043189526
0.038856525,-0.030927122
-0.4185708,-0.22901261
0.11979986,0.5140226
0.38687384,0.46563393
0.072252706,0.052659333
0.31704167,0.30544752
0.07982647,0.1309011
0.045839112,-0.0011016503
-0.0030202675,-0.018758416
0.7031624,1.1519268
1.0518757,0.8734691
0.0047514965,0.00064785033
0.013440748,0.0038488507
-0.4185084,-0.39528555
-1.4549062,-1.1468801
0.051061895,0.11988312
-0.73191154,-0.97642016
0.8548393,0.7762487
0.32335305,0.19219112
-0.10524163,-0.03244169
0.036437407,0.016996384
0.19296274,0.09848565
-0.82052404,-0.78425175
-0.06266876,-0.017783478
-0.10594679,-0.09453654
0.36093894,0.36399266
-0.12947199,-0.0008248091
0.16138373,0.17198473
0.6253196,0.5334635
0.9978392,1.0321145
0.0626432,-0.020406187
-0.004520909,-0.007766962
0.017872918,0.016088426
0.42798358,0.4533674
-0.29592127,-0.23085415
0.14424622,0.26515806
0.47810596,0.60353935
-1.0836105,-0.95084697
0.46822697,0.5050232
0.12437551,0.034880638
-0.15142506,-0.10894841
-0.12079295,-0.19772673
0.11715154,0.081710815
-0.020700976,0.019852862
-0.047233544,-0.030946434
0.28663367,0.27812606
-0.13146266,-0.11903417
0.07783142,0.16867307
-0.04062651,-0.004996538
-0.3772653,-0.41301757
-0.21813199,-0.2185843
0.0692489,-0.00013709068
-0.58480644,-0.62893134
-0.17481975,-0.19872698
0.03275776,0.271864
0.0081742,-0.047069818
-0.26463032,-0.52731395
-0.2397421,-0.18316472
0.42533475,0.4023147
-0.1743927,-0.23875362
0.2667694,0.24161798
0.019349191,0.017650537
0.0053277044,-0.07022637
0.85115755,0.74531734
-0.695565,-0.8039658
-0.089498445,-0.10092907
0.047348157,0.038781404
-0.027609257,-0.025433242
-0.02454936,-0.0369609
-0.10109968,-0.082259804
-0.0872912,0.009852558
-0.2627021,-0.30797923
0.26625177,0.22993165
-0.23626408,-0.108258426
-0.13962702,-0.059780627
-0.38029635,-0.5732136
1.1522797,0.8211317
0.3528939,0.4921062
0.31519377,0.47147608
0.07995936,0.10251522
-0.34281343,-0.3702315
0.00066997635,0.009712279
-0.005668102,-0.010703683
-0.022344157,-0.027959347
-0.045243528,-0.036038756
-0.0302739,-0.0017549992
0.0221545,0.012960494
-0.16108492,-0.24086756
0.18383694,0.34674928
0.39010915,0.20490807
0.15693352,0.12320256
0.050983474,0.037386328
0.07842856,0.047707617
0.33094582,0.39313436
-0.43190366,-0.27248508
0.06649104,-0.14411634
-0.5712452,-1.0919611
-0.0052944757,0.003432095
-0.0017024842,0.015712619
-0.014641249,-0.028446794
-0.036159027,-0.04476595
-0.15745911,-0.10823324
0.02723347,-0.018922865
-0.012108566,0.010740772
-0.017970948,-0.0019447803
-0.14845091,-0.060064048
-0.03502335,0.055701494
0.3849552,0.44156277
-0.2226139,-0.26150188
-0.7529144,-0.70203483
0.06613828,0.07957555
0.049142238,0.025901735
0.07381794,0.04970771
-0.9912199,-0.78556436
-0.20844138,0.09095389
-0.018139794,-0.031215012
-0.08524633,-0.11781186
0.036736187,0.049454182
-0.04136476,-0.02176994
-0.0663235,-0.055905953
-0.005180721,-0.022973478
-1.0759445,-1.1217207
-0.57956314,-0.56993335
-0.20818354,-0.2674713
0.1869199,0.14766255
-0.31164885,-0.3944738
-0.33844072,-0.47715366
-0.10285637,0.01710549
0.4464259,0.5831244
-0.062456876,-0.09046337
0.14497529,0.06001872
0.0016736918,0.021490455
0.008420491,0.013817251
-0.485326,-0.3807025
-0.14036536,-0.17921221
0.2638755,0.27497348
-0.22296444,-0.2998597
-0.15895233,-0.20320621
-0.29142928,-0.32583994
0.034297936,-0.08563703
0.047147736,0.16941454
0.26218802,0.5088777
0.0043047452,-0.016709983
0.32150045,0.2677493
0.04902196,0.002695322
-0.33856958,-0.3248302
-0.40378082,-0.16885081
0.014915841,-0.002635628
0.019392544,0.009635091
0.19967012,0.19184524
0.41305295,0.37479973
0.46519208,0.25241503
0.81072396,0.6747925
-0.024709549,-0.049578488
0.08114037,0.24807435
0.8002501,0.78704715
-0.29752263,-0.3338276
-0.008516384,0.036285818
0.03967211,0.0620355
-0.06776871,-0.027130783
0.039465047,0.012751043
0.036717273,0.059107542
-0.026739392,-0.014489472
0.7712432,0.8377043
-0.35923445,-0.25572717
-0.0063572703,-0.015122145
0.018804785,0.0005328655
-0.007444567,-0.022532165
0.012942348,-0.007840753
0.00609994,0.0064739585
-0.0012183723,-0.001824677
-0.024286602,-0.030554026
-0.021868441,-0.026597857
-0.20482157,-0.15086368
0.29170924,0.4629727
0.008829027,0.02508375
0.03333837,0.033207774
0.023292307,0.0023103952
0.055444,0.020504594
0.13872533,0.085347384
0.35892332,0.33863643
0.34087446,0.29531258
0.099873774,-0.038835704
-0.51954865,-0.3062644
-0.11170075,-0.14736378
-0.01871137,-0.016308725
0.045134827,0.035229206
-0.02584612,0.011197507
-0.3010854,-0.35726443
0.03741348,-0.024942368
-0.35489583,-0.32065874
-0.074576914,-0.059266716
-0.0093641095,0.033225
0.06745437,0.08148751
-0.086759076,-0.07428229
0.08192198,0.16994171
-0.06325111,-0.049153686
-0.30347162,-0.23844832
0.66637754,0.6768087
-0.024661053,-0.019478574
-0.0049381307,-0.00032758713
-0.019354282,-0.022356838
0.0115121715,-0.00064080954
-0.036149934,-0.036894172
0.024849981,-0.03272891
0.013530707,-0.011305071
0.017618677,0.022909105
-0.2149233,-0.17495191
0.2303959,0.22302318
-0.60684496,-0.56469023
-0.49919906,-0.40577763
-0.05217372,-0.050664812
0.036978737,0.019365907
-0.047788035,-0.023143917
0.051641516,0.061505675
0.017075736,0.0047207624
-0.0030989314,-0.01750201
0.67341727,0.55593944
0.72126013,0.7847183
-0.21647844,-0.15598285
0.15952708,0.11001629
0.017233832,-0.016894631
0.026582997,0.026812911
-0.010402899,-0.036705464
0.021820638,-0.039147556
0.050091736,0.048670232
0.04585305,0.02577591
-0.00040517325,0.024931818
-0.03140288,-0.004578173
0.42573446,0.3598711
0.92010736,0.86370003
0.03394324,0.005843699
-0.09896902,-0.085914135
-0.030161887,0.005346
0.022938399,0.01049751
0.24338189,0.26501766
0.009163993,0.016435504
0.19592571,0.39215785
0.5386987,0.51090574
0.20893726,0.17677888
0.05934366,0.053142488
-0.45742315,-0.56002295
-0.7661732,-0.31038904
-0.4068456,-0.58397496
0.8272428,0.6462669
0.2358697,0.2866583
0.20419985,0.18173653
-0.05937911,-0.20281816
0.35429692,0.32181612
-0.0023067533,-0.009912729
-0.016825177,-0.022907495
-0.68888277,-0.6803553
-1.2163246,-0.7662436
0.3663374,0.2739079
-0.34071934,-0.4315526
-0.36924374,-0.47211948
-0.24200001,-0.94231313
-1.0903263,-0.9778253
-0.51910084,-0.423905
0.19295986,0.15341097
-0.074347265,-0.15018779
0.43684596,0.108464316
0.9604259,0.748411
-0.1166348,-0.21053973
0.90727866,0.9980024
-0.0208386,-0.04221046
-0.094280764,-0.067291856
0.96148515,0.95259714
-1.3507681,-0.79661375
-0.0121544935,-0.0050984845
-0.016308453,-0.011561811
-0.022471102,-0.043561414
0.1478174,0.1095773
-0.057966597,-0.14240807
-0.14518571,-0.17585939
0.3074683,0.31897515
-0.26686984,-0.25590783
-0.025481505,-0.010581255
-0.0011072956,-0.0053352118
0.5542498,0.71592826
0.25988787,0.4568382
0.81970394,0.7013104
-0.29608244,-0.31706494
0.03853841,0.0024144202
-0.0716352,-0.08532357
-0.31993327,-0.14904128
-0.76257,-0.40911764
-0.3309727,-0.18589547
-0.20274067,-0.20245019
-0.16080983,-0.20436588
0.07512867,0.08103147
0.30743682,0.24542052
0.2794537,0.30977815
-0.031151673,-0.011309519
-0.012015134,0.0019603372
0.5635921,1.1158679
0.08040935,-0.05744747
-0.14498165,-0.11392936
-0.10092212,-0.104792565
-0.16509357,-0.24327993
3.250689e-05,0.020318985
-0.0436345,-0.051161304
-0.0056271283,-0.009252846
-0.98986334,-0.9445878
-1.2582703,-1.0621237
0.2539745,0.2479082
-0.34198534,-0.32586545
-0.16461997,-0.18573758
-0.122477695,-0.16353434
0.13265203,0.13846111
-0.091048114,-0.12338239
0.18210647,0.29955882
-0.21185169,-0.33676773
-0.0101390695,0.018820763
0.00564119,-0.010091186
-0.009766037,-0.040376753
-0.08314448,-0.08547592
-0.005260195,-0.052000746
-0.28104267,-0.38182378
-0.030798282,-0.072722256
-0.103653364,-0.12839329
-0.0025363236,-0.02453649
0.0024130826,-0.0059813857
0.10513154,0.06274471
-0.25968194,-0.2289556
0.06692262,0.056582242
-0.005904348,-0.067926645
0.0510045,0.01932311
0.08385271,0.04120648
0.042335544,0.08962637
-0.023690382,-0.0053260922
0.7286522,0.91078717
0.74340326,0.94975895
-0.1916977,-0.17753229
0.04133152,0.034258068
-0.028848667,-0.006262243
-0.39813757,-0.3174364
-0.22218505,-0.17832196
-0.49677753,-0.4312153
0.16089225,0.11649871
0.019868333,0.03213024
0.032159157,-0.099351704
0.15268767,0.057756424
0.9970056,0.61197275
-0.044972375,0.042982668
-0.30936894,-0.2666034
0.29049504,0.12386206
0.38442126,0.42051214
-0.7270098,-0.7787848
-0.43854898,-0.48723537
0.32686582,0.19893909
-0.47425234,-0.25284103
0.85988456,0.7057764
-0.30587244,-0.29477555
-0.6391107,-0.6830206
0.5455912,0.36924848
-0.7584484,-0.90478563
-0.058505118,-0.03038317
0.0007147691,0.012539029
0.5907384,0.50559086
0.3563252,0.2903801
0.045467313,0.045684427
0.03692783,0.025506377
0.08574366,0.08151576
-0.028610472,-0.037628353
0.016602147,0.0063520074
0.026586723,0.026004374
0.6765475,0.54033124
0.36580515,0.24779421
0.0034651961,0.004173696
0.0028354835,0.015326083
-0.18598334,-0.23232183
-0.16343445,-0.20031643
-0.97610974,-0.97852516
-0.3446588,-0.16267058
-0.55761504,-0.38292113
-0.7059891,-0.5516114
0.33380157,0.3195561
0.114132844,0.1387634
-0.08774817,-0.06819731
-0.4840014,-0.22595519
-0.60490406,-0.26928094
0.2735938,0.29895496
0.0070678415,-0.035158932
-0.21968883,-0.12945628
0.007831102,0.019154236
-0.0010812518,-0.005146742
-0.03032668,-0.022546947
-0.0016708681,-0.00017094612
-0.102047846,-0.19604212
0.11852278,0.100767344
-0.002207006,0.010901004
0.0074978573,0.0043417215
-0.058401868,-0.09441215
0.01421809,-0.021396875
0.006552596,-0.006106794
-0.010566815,-0.0021570325
-0.4697001,-0.49107432
-0.054344695,-0.267159
0.0164609,-0.021523774
0.07514806,-0.1547367
0.0097482,0.04939902
-0.001160312,0.029321492
0.14711237,0.14454436
0.16301703,0.13349187
-0.011324685,-0.0039514005
-0.032127827,-0.025382161
-0.00083422463,0.05281946
-0.13990247,-0.10534322
0.0018379038,-0.012981668
-0.0029951676,-0.0047401786
0.006102837,0.014386505
-0.012868365,-0.005383134
0.32886875,0.2809508
0.34665862,0.26383322
0.7015182,0.61072826
-0.11745164,-0.16336799
-0.00049781706,-0.008066505
-0.008808103,-0.01685375
0.015062725,0.002644062
0.0427414,0.026634872
0.096767776,0.018446922
0.100956984,0.097726345
-0.47282642,-0.5733424
0.452717,0.43658283
-0.46718234,-0.5492674
0.7032145,0.6718206
-0.6695214,-0.6291237
0.5916126,0.45754233
0.24858734,0.196142
0.21663547,0.20925409
0.0007884826,-0.0211301
0.038159315,0.024244606
-0.22957818,-0.2692315
0.13950457,0.13792157
-0.91990024,-0.99754184
0.19718808,-0.13998395
-0.06505978,-0.061649263
0.012934608,-0.03404826
-0.19652742,-0.28195468
-0.026984068,-0.07597844
-0.14674051,-0.14272219
0.13176197,0.12908536
0.6755843,0.5487572
0.12566777,0.27844882
-0.022173423,-0.03686458
0.04278495,0.034995735
0.006596861,0.008383572
-0.011286395,0.0029805303
0.08457901,0.11439368
0.09608276,0.09716505
-0.001745508,-0.02060318
0.0024867333,0.0062587857
0.87673616,0.949916
0.28890893,0.13912268
-0.41050506,-0.71167815
-0.44324827,-0.6736132
0.052524127,-0.013736397
-0.19961244,-0.29179597
0.15508245,0.5696518
1.2880683,1.0058963
-0.044988282,-0.040065803
0.13828677,0.10594988
-0.50469506,-0.4372346
0.007941324,0.0088044405
-0.39044765,-0.39702243
-0.4794531,-0.39494836
-0.009928097,-0.005217999
-0.0058429297,0.0047256947
0.047363173,0.08746636
-0.054337382,0.029802144
-0.73096836,-0.91108483
-0.7279752,-0.2868591
0.6495439,0.7137648
-0.30727294,-0.3948778
-0.011997932,-0.004995823
0.0069222744,0.0058984756
0.018560454,-0.0076348186
-0.19502427,-0.2358442
-0.006197994,-0.02051644
0.012082897,-0.006226003
-0.055121087,-0.017628074
0.056836307,0.122911096
0.07503343,0.08269131
0.018420508,0.03322786
0.17030564,0.17502764
-0.05775632,-0.09746671
0.7676867,0.6914844
-0.99402106,-0.9401259
0.085921176,0.1114483
-0.0635159,-0.065695405
0.3097103,0.3307549
0.4211475,0.434927
0.052999176,0.40301144
0.025428813,0.20506167
0.11585572,0.14505348
-0.24455644,-0.21806467
-0.50175464,-0.4848202
0.6837002,0.54148185
0.039627545,0.10091001
0.090247676,-0.19274509
0.076416686,0.05826029
-0.0036330996,0.0025042892
0.108929604,0.051446468
0.0007785419,-0.08015227
0.058309413,0.07006037
-0.16367048,-0.18481094
-0.010422626,-0.011457205
0.11528016,0.050138295
0.007636753,-0.005934924
0.0073476424,0.002210021
0.04453871,0.051077902
0.041122876,0.027803183
0.14285725,0.04144928
0.17474616,0.18271369
-0.1089982,-0.13480797
-0.081853785,-0.12380254
0.007089695,0.034927428
-0.1601559,-0.23547924
0.032633245,-0.0038590133
-0.03799384,0.014499009
0.048983775,0.087812155
-0.033910856,-0.029169023
-0.4252972,-0.33357343
0.24193138,0.18333322
0.046376243,0.1693222
-0.29776478,-0.2622984
-0.26095957,-0.37996876
0.070309475,0.06976038
0.40940678,0.43462557
0.28747526,0.30508387
-0.12471398,-0.35793966
0.28117588,0.18447816
0.08693393,0.10617426
-0.11800152,-0.1266413
0.004334313,0.11139622
-0.027610485,-0.040585995
0.32670498,0.41528445
-0.61419153,-0.6281476
-0.5534374,-0.54364264
-0.48824227,-0.538864
-0.06714874,-0.036028087
0.00035637242,-0.018810093
-0.5061166,-0.53138477
0.5412953,0.6303209
0.14331199,-0.17731786
0.7864968,0.49098837
0.026512511,-0.08167207
0.73791754,0.58762413
0.19499004,0.011629075
0.11956078,0.061406374
0.015331339,0.023024738
-0.02782009,-0.04060453
-0.112342134,-0.058605075
0.019519964,0.03747338
0.11366241,0.14536238
0.20703924,0.22983241
-0.22644222,-0.24104726
0.2644895,0.27528837
-0.008046416,-0.015812337
0.003275096,0.008757055
-0.0674788,-0.08485639
0.17612328,0.15900962
0.09174937,0.10695982
0.66098243,0.68163395
-0.025926255,-0.053288966
0.02128417,-0.047933698
-0.5933427,-0.6323409
0.51561475,0.35481587
-0.017083846,-0.018132105
0.011035487,0.009815633
0.060562924,0.06912768
-0.012367485,-0.012314618
0.07684483,0.17930898
0.587062,0.46731663
-0.08971732,-0.140793
-0.05798582,-0.12312293
-0.0015938049,-0.0054758787
0.010034969,0.00014865398
-0.1508319,-0.06629476
0.039673135,0.081395686
-0.0029758587,0.015664533
0.06917884,0.046615183
-0.037257183,-0.015760206
0.018016808,0.010550797
0.28644943,0.13683441
0.048444264,-0.06579912
-0.2448391,-0.2074607
-0.43567568,-0.5334828
-0.08058153,-0.13855088
-0.13807443,-0.124183536
-0.033804,-0.038098097
0.034726508,0.051090956
0.5433495,0.5851568
-0.38437817,-0.44482815
-0.03719349,-0.03403485
-0.05063735,-0.047807336
-0.16673909,-0.10587013
-0.2557051,-0.23363173
-0.1381166,-0.18229339
0.29631564,0.357175
0.03023817,0.022686265
-0.023659078,-0.020205379
-0.011281932,0.0038703978
-0.009489678,-0.012180209
0.016280519,0.019130081
0.18237771,0.26565903
-0.20959401,-0.28570735
0.4564895,0.5454055
-0.619668,-0.5629114
-0.5948357,-0.553983
0.8501991,0.76029575
-0.06016039,-0.043738008
-0.059208445,-0.063755155
0.059568234,0.027682126
0.0009330171,0.019009352
0.038040653,0.037757933
0.25023797,0.25372285
0.12612338,0.12324995
0.08719114,0.1387676
-0.04676796,-0.07671124
-0.32963002,0.3659227
-0.42184612,-0.410821
0.37175485,0.2701742
0.78127116,0.88953376
0.016033666,-0.005655125
0.0090585025,0.0026696324
-0.2759488,-0.19649696
0.677056,0.7631063
-0.11467966,-0.103835285
-0.018187856,-0.036570728
0.009023422,0.0045432523
-0.015939876,-0.02253759
-0.006139561,-0.0017042533
-0.007445101,-0.00657928
0.551055,0.26028505
-0.32528156,-0.47937018
-0.01646119,-0.009512618
0.03635063,0.023401737
-0.17754409,-0.11887735
-0.12427896,-0.08658773
0.117835544,0.29311436
0.57297045,0.4097543
0.1776658,0.18820077
-0.33424583,-0.35544652
0.0159689,0.17789888
-0.2813573,-0.28699794
-0.35230544,-0.46366644
0.7014984,0.64972055
0.25161222,0.06909019
-0.77635264,-0.73131543
1.1457568,1.2036989
0.19157842,0.25136667
-0.009478001,-0.012511805
0.004883614,-0.0067144036
1.4938905,1.1135045
0.095355764,0.19892764
0.2125557,0.32529378
-0.35560012,-0.6281315
0.4896503,0.5055016
0.80614954,0.6385053
-0.20848805,-0.2256782
0.15955177,0.15972018
0.27345955,0.2591733
0.0175639,0.021748722
0.2577132,0.20735112
-0.0087621845,0.14154668
-0.07198807,0.088287026
-0.12588544,-0.15763074
-0.07964719,-0.0764516
-0.38243383,-0.4772128
0.09030585,0.082677856
-0.0052133687,-0.018170118
-0.18367766,-0.070778966
0.74661183,0.8477858
-0.59103113,-0.3913328
0.4079271,0.15786093
0.992134,0.99608207
-0.70714986,-0.63961315
-0.016193796,0.01497823
0.13448066,0.21604228
-0.21972741,-0.23845917
-0.052906495,-0.027212024
0.022515852,-0.0078078806
-0.03885104,-0.06372738
-0.062754825,-0.06106463
0.035207555,0.0040339828
0.002068307,0.00087711215
0.0038200747,0.0037095547
0.11905044,0.22011465
0.019936588,0.0204176
0.96843135,0.92652917
0.19809905,0.046566516
-0.02612283,-0.08523694
-0.012588149,-0.04457861
-0.13107489,-0.08372438
0.2674809,0.21697903
-0.18169075,-0.2275228
0.09117827,0.1577949
0.1582555,0.09163129
0.10097854,0.13789642
-0.0036339331,-0.019790143
0.0132757025,-0.0068294406
0.58023345,0.63504374
0.28301892,0.22152685
0.23184483,0.01822868
-0.7134674,-0.8261176
-0.008107375,-0.08191496
-0.032538265,-0.019225597
0.016337674,0.029080078
-0.01652146,-0.026866972
0.42524326,0.35130745
0.2715026,0.42234963
-1.0541859,-0.99401784
-0.6611479,-0.5506749
-0.006474233,-0.0027276874
-0.0008418133,-0.021035373
-0.08544916,-0.4322862
1.0859497,0.9842503
-0.03426156,-0.007057637
1.1250055,1.1843402
1.5515227,1.3453244
0.8497795,0.7112862
0.0077693434,0.0073083043
-0.02051704,-0.011067927
0.09121463,-0.17107952
-0.08227742,-0.19471541
0.0042202836,0.0052214414
0.05338172,0.031256616
0.11430938,0.07433221
-0.068534926,-0.04268861
0.21380177,0.19312888
-0.5594894,-0.5733102
-0.0001466418,-0.015297234
-0.004779985,0.003017366
-0.74637854,-0.66986454
-0.43828195,-0.21050882
-0.009062046,-0.04901609
-0.0029885424,-0.06454718
0.06851,0.0029747188
-0.00052346097,-0.18995976
-0.17439236,-0.19748461
0.22562149,0.3550675
-0.6157245,-0.7017088
-0.8194374,-0.67785764
0.7619285,0.7102102
0.031224627,-0.031073391
0.010436974,-0.021834701
0.6036155,0.58477354
-0.039081253,-0.019143313
0.01730318,0.01668632
-0.19330108,0.09281862
-0.41973022,-0.44794917
0.29950282,0.3033419
0.47643247,0.38588768
0.44945806,0.3626644
-0.2810005,-0.519982
0.06983703,-0.067682534
0.39951718,-0.09047061
-0.318079,-0.17259522
-0.30024004,-0.20256782
0.03676345,-0.06826344
0.025354601,0.033077657
0.33671635,0.3592714
0.029831715,0.017712712
0.035414092,0.014777064
0.09929942,0.08268985
0.8091829,0.71629727
-0.0030894221,-0.16550133
-0.04960431,-0.07909888
-0.023011299,-0.03456089
-0.41053975,-0.48022217
-0.30171797,-0.12154496
0.08714957,0.08579193
0.046858944,0.006087899
0.4660762,0.5530784
-0.48221588,-0.49984163
-0.038007703,-0.060547262
-0.09380387,-0.086536705
0.29871404,0.1886341
0.1255321,-0.09260091
0.104118675,0.13215125
0.5339836,0.6511449
-0.009382096,0.028067447
0.022497287,0.01982081
-0.21104786,-0.25552636
-0.07978912,-0.24515551
0.0468939,7.456541e-05
-0.14619276,-0.0913322
-0.14383213,-0.108079165
-0.09965554,-0.07091963
0.010159982,-0.01894787
0.862924,0.8754638
0.02159209,0.013878036
-0.06785883,-0.111640394
0.22859952,0.23025937
0.06106088,0.08127755
-0.025914738,-0.0158934
0.0053629605,0.013591886
-0.90764546,-0.6935693
-0.070392214,-0.17334569
0.0018078866,-0.0020651668
-0.00973723,-0.0033121705
-0.073168606,-0.106882334
0.079296224,0.21046957
-0.041234005,-0.016343683
-0.09191377,-0.0802449
-0.15562654,-0.1429624
-0.005357535,-0.040634215
-0.00051795563,-0.0012263879
0.01575657,0.0065785646
0.026539937,-0.0065651834
-0.0024422326,-0.0621894
0.8891057,0.91813433
-0.4680445,-0.5931221
-0.030982818,-0.32160974
0.26610428,0.1825754
0.06705211,0.08837187
-0.14464992,-0.08994156
0.024567587,0.010261953
0.0060218135,-0.005389333
0.08185606,0.07635547
-0.06695641,-0.03928715
0.10386224,0.018747434
-0.28920174,-0.29244024
0.22669226,0.6084238
0.034772098,-0.16948752
-0.004401191,-0.008495063
0.052797843,0.07987809
-0.22861008,-0.21588054
0.40957183,0.44839594
-0.26085508,-0.19190189
-0.08281745,-0.061613142
0.6864915,0.62239695
-0.37453988,-0.254154
0.01600393,0.011573091
0.03273163,0.020008087
0.37589288,0.5453636
-0.23457254,0.33127362
0.0135714775,-0.011092871
0.02444243,0.009962916
-0.50867224,-0.55113053
-0.4084196,-0.24692321
-1.0193675,-0.8018235
-0.4346028,-0.5264914
0.08932005,0.07038611
-0.03358041,-0.052042842
0.11840792,0.18585241
-0.10977687,-0.07194567
0.028675579,-0.010405466
0.05130817,0.039137006
0.16618146,0.023846775
0.5555546,0.51574105
-0.15222117,-0.12304807
0.4584504,0.35533905
-0.008562492,-0.018830389
0.046676345,0.06116426
-0.39253604,-0.44280344
-0.14296746,-0.39167976
0.0055685746,-0.016488642
0.030198384,0.022774518
-0.2188335,-0.2613882
-0.06356993,0.017526329
-0.02658172,-0.029305682
-0.013230277,-0.013208389
0.87133527,0.662361
0.16625983,0.03819433
0.25157845,0.321022
-0.6117504,-0.5603662
-0.9363833,-0.6878016
0.44782448,-0.07843125
0.055509992,0.13036758
-0.092385665,-0.1324558
0.0298432,0.036102235
0.0047465935,-0.012467444
-0.68421406,-0.75705326
-0.01800063,-0.071094096
-0.08771509,-0.07838293
-0.039195858,-0.022549272
-0.01032283,-0.019862741
0.009214168,-0.007521093
0.41667253,0.4986424
-0.13664778,-0.1376929
-0.045244537,-0.0397622
-0.10493514,-0.073010206
0.14036295,0.23791447
0.15091738,0.12555653
0.029994909,0.041802913
0.007543773,0.006780863
0.95712644,1.053785
-0.21748267,0.00760144
-0.9731282,-0.85218424
0.8095139,0.91961586
-0.060969457,-0.082725346
-0.14296004,-0.16196758
0.010022754,-0.03719063
0.03272203,-0.014117956
-0.013512755,0.00015297532
0.012982577,0.009584725
-0.0051568146,-0.016572118
-0.011086354,-0.038517356
-0.0923735,-0.1465764
-0.6070121,-0.51137716
0.019480612,0.010165721
-0.010287356,-0.0040537715
-0.2342515,-0.24526131
-0.056551665,-0.11686486
-0.26642984,-0.37459767
0.6725595,0.6078024
-0.7981858,-0.7386197
0.8231491,1.1860632
-0.10264338,-0.046240956
-0.02821201,0.09056461
-0.82842934,-0.5972482
-0.6590723,-0.528869
0.57540524,0.76063615
0.42198184,0.4443298
0.18028514,0.17531413
0.3346632,-0.21230817
1.7761722,0.73352337
0.66226125,0.13051742
0.014078373,0.015208542
-0.061400563,-0.02079761
-0.3610888,-0.46711832
-0.31242776,-0.39029956
0.02767805,0.013560459
-0.00778462,-0.052874923
0.021094603,0.01717025
-0.054746166,-0.0413993
-0.011739571,-0.02431129
0.013724665,-0.000487566
-0.35571116,-0.39458758
0.4215638,0.37598914
0.049263373,0.055794805
0.013603838,-0.0077084303
-0.086168945,-0.012978196
-0.056830287,0.015182793
0.3227504,0.25439823
-0.50523925,-0.52635086
-0.56583464,-0.6261572
0.91891146,0.98551905
-0.6899898,-0.53574944
-0.3760848,-0.41958886
0.15814775,0.16594934
-0.5748658,-0.8119956
0.07683627,0.045860976
-0.04663675,0.008644879
0.43171293,0.47489023
0.050492976,-0.40089545
0.118188724,0.09825212
-0.092112355,-0.16098934
-0.0014396165,-0.0349615
0.015411903,0.023795843
0.004955874,-0.0040866137
0.004541393,0.009824574
0.026503349,0.024008676
-0.01840887,-0.049512386
-0.88145137,-0.90401256
1.2676039,1.0527678
0.010376364,0.03472276
0.14458203,0.10365343
0.09779325,0.07257776
0.050931387,0.05118227
-0.01739108,-0.03387578
0.049733732,0.027047098
-0.0028325964,0.010626823
-0.0014176753,-0.029164791
0.019008318,0.015338838
-0.039438203,-0.018720686
-0.037501276,-0.034012556
-0.014491921,-0.02825123
-0.004135265,-0.02599585
0.0033400445,-0.008273542
0.5766218,0.62955195
0.7509511,0.98084855
0.031812888,0.0027565956
-0.019899966,-0.01069057
0.1699897,0.04737827
0.18389934,0.067089915
0.09144351,0.040802404
-0.19892356,-0.18031698
0.0164557,0.0033430457
0.00624411,0.018412948
-0.031293765,-0.010515749
-0.006613091,-0.059302926
-0.43203014,-0.40581006
-0.28678504,-0.34316972
0.06415409,0.020480752
0.1598476,0.18727797
-0.15764101,-0.13814044
0.16867064,0.15725666
0.92754275,0.98079133
0.055933524,0.093333066
0.13329677,0.16427855
0.09468446,0.086511314
-0.45830816,-0.26738462
-0.46782225,-0.43706715
-0.04577147,-0.02525568
-0.02444148,-0.027690351
0.060923573,0.09123817
-0.78098154,-1.073678
0.4266895,0.35729387
-0.34315044,-0.4182973
0.07459953,0.04006502
0.0045927903,0.0054655075
-0.046477467,-0.03545913
0.031958222,0.05023557
-0.06183467,-0.02806805
0.14686763,0.07337403
-0.35788584,-0.3029033
-0.096234106,-0.16845605
0.0077054542,-0.0028977394
0.010393785,0.023564756
1.2600203,1.0123813
-0.31478578,-0.5962634
-0.13265122,-0.082708836
-0.43150228,-0.43457663
-0.10333702,-0.15716314
-0.15839899,-0.14056236
0.31058502,0.25410083
-0.27539304,-0.43473405
0.37178278,0.3463842
1.3173927,1.0916564
-0.3204984,-0.3315248
0.43731987,0.46720314
0.044826828,0.07464594
0.0051614773,0.021959007
0.04760579,0.2945242
-0.37630117,-0.15040463
-0.18867064,-0.2132181
0.35111582,0.44015878
0.3707959,0.40152395
-0.29203504,-0.24959433
0.32593888,0.38677913
-0.16701905,-0.25480595
0.15220943,0.1171675
0.095722616,0.06615949
0.56316984,0.7746172
-0.26046205,-0.01608944
0.81488156,0.7827042
0.65071595,0.5451842
-0.05868774,0.04299313
0.0053796805,-0.05461347
-0.2163367,-0.18669403
-0.14589274,-0.12600356
0.5090149,0.62549216
-0.33839157,-0.41819003
-0.89196575,-0.82551956
-1.1755102,-1.0101974
0.006888987,0.029333204
7.861668e-05,0.013880074
-0.1535131,-0.14046055
-0.1809737,-0.22225142
0.39504242,0.3423357
-0.2017398,-0.29205903
0.14996958,0.17059621
0.13176991,0.18059254
-0.0069298856,0.01335001
0.057936326,0.038374543
0.83874416,0.9187268
0.45962244,0.4842817
0.30885807,0.17996201
0.2956798,0.2735522
0.45945463,0.45825228
-0.2532029,-0.2133995
1.0871974,0.88514984
-0.561198,-0.62930614
0.46372116,0.3633905
-0.6112684,-0.5159769
0.011686285,0.025779933
-0.0006139922,-0.010679066
-0.47279876,-0.43733257
0.6757779,0.5509889
0.6838858,0.8334004
0.81055224,0.57236063
-0.08557627,-0.12360877
0.12402224,0.26582307
-0.040947568,-0.032322183
0.015183892,0.01053822
0.010230675,0.02510655
-0.026117647,-0.036979616
-0.06571557,-0.04409653
0.115840316,0.07530153
-0.171322,-0.21998176
-0.2829311,-0.27303195
-0.04648845,0.027088113
-0.0012411369,0.022709012
0.16935249,0.15490848
0.30704418,0.27291673
-0.10067021,-0.14513746
-0.1346252,-0.14816019
0.14204246,0.14351466
0.037829924,0.018719375
-0.0018155896,-0.03865841
0.58361113,0.62853694
0.040094774,0.029602468
-0.061878935,-0.03855884
-0.0034325353,0.019780606
0.022039369,-0.037535906
-0.013484524,-0.03861597
0.053055473,0.03251928
-0.25659472,-0.40782607
-0.13546094,-0.18652299
0.24965975,0.29098165
-0.009352002,0.017814338
0.7276223,0.64211375
-0.016807416,-0.4330811
-0.029684063,-0.03595999
-0.03367529,-0.02575636
-0.08675183,-0.120030165
-0.062883474,-0.060852468
0.040007874,0.20387779
0.1079606,0.041306168
0.015741777,0.05153328
-0.16356999,-0.33246666
-0.003836791,-0.001341939
0.000699163,0.0011555552
0.033197932,0.010112017
-0.12877576,-0.10194045
0.23659252,0.29426908
-0.602341,-0.7304839
0.02286392,0.053806067
0.106520556,0.10630417
-0.017640099,0.023097388
-0.047451038,-0.048946083
0.71431565,0.4118934
-0.062864855,-0.26797497
-0.06574352,-0.053343534
0.6610942,0.75221103
-0.8052838,-0.6085869
0.61229265,0.5366937
-0.23361605,-0.4133006
0.6386989,0.8448322
0.042145357,-0.07770711
-0.07419193,-0.021613479
-0.004953139,-0.022869825
-0.012961395,-0.0075211525
0.17289075,0.11808321
-0.028671902,-0.038898587
-0.42469198,-0.55246747
-0.3608058,-0.41183135
-0.05827193,-0.068827614
-0.043461513,-0.028435707
0.040396936,-0.009983033
0.03832258,0.054396152
0.20019302,0.14837974
0.300011,0.3157064
0.024131617,-0.0021707118
0.0063001094,-0.013373852
0.030091621,-0.04212851
0.4732281,0.44300202
-0.8172488,-0.79635805
-0.8423487,-0.75558406
0.08463938,-0.14054036
1.0570948,1.0379374
-0.36287984,-0.37108156
0.0607687,0.018550515
0.03235667,0.023970246
-0.0012467643,-0.009653807
0.79236084,0.75681144
-0.30773896,-0.19945154
0.7502353,0.55612093
1.0129228,0.9546417
-0.22907893,-0.275567
-0.40772194,-0.49028155
-0.047929496,-0.02777487
0.042162243,0.023320556
0.007000711,-0.019678444
-0.012436691,-0.014345109
-0.07787202,-0.016850054
-0.17572644,-0.18918109
0.17428733,0.03651622
0.23456627,0.1799134
-0.38892084,-0.4286852
-0.5253946,-0.68724173
-0.3279821,-0.29582998
-0.46720517,-0.5123738
0.11728904,-0.15580791
-0.061443385,-0.11860275
-0.015038762,-0.02680216
0.009374476,-0.0017443299
0.021963056,0.020491928
0.08621656,0.07149035
0.51476103,0.47537112
-0.44331533,-0.51106673
-0.019959724,-0.02864927
0.014187173,-0.018427849
0.18654534,0.11779237
0.7953496,0.7364989
0.058540717,-0.024844587
-0.039863493,-0.044453204
-0.004058313,0.0094386935
0.006291254,0.0018712282
0.01840548,0.0052740723
0.01046763,0.033262014
0.052937943,0.027888149
0.052013315,0.056560695
-0.071660295,-0.056277156
-0.0018227298,0.012157261
-0.2630558,-0.30460936
-0.26941103,-0.2732305
0.13243084,0.16459137
0.030014517,-0.0009139776
-0.13919385,0.03942254
0.03471434,0.06271136
0.2578756,0.17844209
-0.26671988,-0.4222951
-0.7823919,-0.574681
-0.26717302,-0.2293694
-0.22342834,-0.28099194
0.4295875,0.48379862
0.014571695,0.012916923
0.009617637,0.0066637993
0.68534994,0.61514187
-0.4494766,-0.45992634
0.050890423,-0.00385499
0.056974154,0.008117199
-0.6173482,-0.82351667
0.4557581,0.30748934
0.026800927,-0.067248166
0.06609103,0.06504351
0.46526366,0.69150615
0.10028128,0.2097534
0.62451434,0.4303607
-0.16327734,-0.21916017
-0.021154834,-0.012649268
0.017435683,-0.0072337985
0.21499139,0.25852466
0.011020843,-0.025986284
-0.82390463,-0.6952864
-0.60247517,-0.6135902
0.002931903,-0.0818637
-0.51128256,-0.34852374
0.5166396,0.5142865
-0.54483855,-0.43057203
0.27028465,0.20960522
0.26656833,0.14807719
-0.028225604,-0.13991334
0.82845736,0.54875827
-0.002211302,-0.018969402
0.0005076631,-0.0047926903
0.7515564,0.8114902
-0.5233396,-0.45087332
0.79762566,0.93839157
0.47897667,0.123898
-0.036378384,-0.039678812
0.0032573193,-0.05944562
0.099024266,0.069350794
0.042542115,0.020531654
0.6839093,0.64152133
0.39998406,0.31292427
0.0618984,0.22906995
-0.17604333,-0.25376964
-0.58338416,-0.584993
0.27758256,0.28273833
-0.23476106,-0.25594443
0.07478154,0.007840157
0.0494895,0.084558904
0.18565927,0.08597487
-0.14583385,-0.078382194
0.07170563,0.03073448
-0.82836616,-0.66031986
-0.06430928,-0.09539157
0.028855737,0.066660434
-0.052752264,-0.080500335
0.12979439,0.109080255
-0.03668058,-0.08435172
-0.39596438,-0.35772747
-0.30325094,-0.33095413
-0.14433303,-0.08285999
-0.06362735,-0.06542766
-1.2652738,-1.0339787
0.38002315,0.95185196
-0.017068993,-0.1590412
0.0679342,-0.09343892
0.43803272,0.36884278
0.49134618,0.42838132
0.0060015,0.009494185
-0.014317986,-0.014365017
-0.00041534973,-0.018110216
-0.0024152957,0.003256321
0.7745204,0.5920079
-0.22497077,-0.47307724
-0.06653949,-0.091103315
-0.60655,-0.49295342
-0.010215353,-0.00078704953
-0.0058825687,-0.018135905
0.036549203,0.02539143
-0.090190075,-0.09961647
-0.14776523,-0.070688665
0.090567835,0.15312386
0.021002162,-0.01616031
-0.15997523,-0.14792415
-0.08887191,-0.18359125
0.22806013,0.20029378
-0.0013686519,-0.024605334
0.016544407,-0.012084663
-0.00045516537,0.0247515
0.0002735451,0.0024407506
0.018647833,0.06892702
1.0897293,0.9399622
-0.011765384,0.0216389
-0.022721604,0.017112613
0.24661979,0.47795376
-0.052372176,-0.049171984
-0.07633954,-0.10123891
-0.056149468,-0.07567382
0.014658652,-0.0081539005
0.017745916,0.016827583
0.021985589,-0.0060148835
-0.34916615,-0.3431272
-0.2214062,-0.24769318
-0.2045058,-0.19079277
0.0046695643,-0.0002759695
0.0045876456,-0.0124771595
-1.3083518,-1.4518193
-0.50235426,-0.21041748
-0.73722374,-0.82362956
-0.48647377,-0.4870835
-0.08716135,-0.11397134
0.12659214,0.11122209
0.21710216,0.21170712
0.29297727,0.28843796
-0.1664165,-0.15239394
0.1886289,0.2605446
0.06993106,0.047655422
-0.07636009,-0.09167087
-0.65907407,-0.467192
0.16367003,0.08173263
-0.2864805,-0.28433213
0.101264104,0.05852565
-0.19840217,-0.12428738
0.11154975,0.13678378
-0.20936263,-0.14849061
-0.24154648,-0.1871013
-0.32293618,-0.24625647
-0.99890417,-1.0863241
0.04034143,0.026098847
-0.035666727,-0.011094749
0.12324216,0.1657325
-0.14652568,-0.17987901
0.15520987,0.12897146
-0.039488524,-0.026249915
0.16170888,0.4560199
0.35194314,0.2526325
-0.6511118,-0.5668627
0.017018318,0.12963666
-0.004885545,-0.22023618
0.008736589,0.07427621
0.051040486,0.055594683
-0.05888009,-0.0342052
-0.004444355,-0.00692147
-0.0304373,-0.019737542
0.10425436,0.11694346
-0.04523336,-0.010213196
0.045005746,0.05374247
0.3380875,0.28185895
-0.089703105,-0.12516543
0.17593871,0.14382184
-0.013045837,-0.045934647
0.0037452863,-0.01170361
-0.10267324,-0.0704336
-0.022504738,-0.07304394
0.013755567,0.010810286
-0.0052872347,0.0010908842
0.0029540844,-0.0031793416
0.011123709,0.009907126
-0.008143442,0.0977028
0.5500717,0.672785
-0.193663,-0.16504279
0.16227193,0.17614901
-0.14199466,-0.11577809
0.07658701,0.092276156
-0.80050904,-0.697767
-0.48725164,-0.45792538
-0.08708532,-0.14434582
0.581213,0.61857694
-0.06890719,-0.22333105
-0.02856604,-0.04638213
-0.8287402,-1.1583681
0.16378392,0.095104516
-0.2405724,-0.5363083
-0.24094592,-0.107945144
0.122958034,0.06183803
-0.32624006,-0.29960227
-0.013250425,-0.0061211884
-0.018211247,-0.019723892
0.058701947,0.11415559
-0.0054366197,0.032794118
-0.21562372,-0.16315183
-0.0074620466,-0.028558254
-1.0248218,-0.9242072
-0.07079171,-0.1640026
-0.06805498,-0.016304791
-0.44316489,-0.35480857
-0.007841144,-0.019837797
0.014189788,-0.0051319003
-0.058078937,0.058502197
0.19472127,0.21186867
-0.11607304,-0.063084185
-0.1401733,-0.11942658
0.012590566,-0.009626582
0.024240691,0.02567172
-0.86626077,-0.7468966
-0.10117125,-0.25159043
-0.0021123574,0.036661625
0.0078108404,0.0026111007
0.07554862,0.1144789
-0.8614242,-0.8224803
0.8302711,-0.21783519
0.22059226,0.24725264
-0.013652212,-0.046993017
-0.018357225,-0.04039991
0.34584042,0.44433498
0.58888555,0.5579472
-0.3635018,-0.64021784
0.99831945,0.5559084
-0.12540331,-0.11191404
0.044650067,0.034502268
0.17980154,0.34174782
0.09318296,0.12564364
0.0026717759,-0.0781042
0.08065322,0.033508837
0.2334806,0.21635379
-0.18809438,-0.13014746
0.0646552,0.08317351
0.027119085,0.0055678487
-0.22664979,-0.16270185
-0.13839665,-0.09825337
0.24683866,0.28450984
-0.5734314,-0.2979344
-0.15775594,-0.0051791966
-0.17582817,-0.04266119
-0.51959056,-0.43623042
-0.466317,-0.22542807
0.0325369,0.05272761
-0.06371321,-0.024895132
0.092808485,0.29014587
-0.47243732,-0.4748261
-0.039018564,-0.046375275
-0.06107252,-0.10658383
-0.004264406,-0.02345702
0.074343085,0.05062604
0.13481756,-0.040558994
0.8478477,0.56968904
-0.07963806,-0.10460201
-0.13776958,-0.14974868
-0.0059276638,0.009948134
0.01602454,0.010130405
-0.624376,-0.7160213
-0.35157993,-0.3766506
0.11252209,0.37673554
0.07439592,0.18324578
-0.008272398,-0.0028691813
-0.17933409,-0.20385027
-0.11951658,-0.04356423
-0.24017613,-0.199934
0.01311434,-0.01593548
-0.37278113,-0.3537591
-0.016821684,-0.03721115
-0.08312553,-0.10004458
-0.3122181,-0.2178236
-0.31260747,-0.38272834
-0.0812783,-0.08279431
-0.020042611,0.012549818
0.86411107,0.47380877
-0.42312175,-0.57041425
-0.09589642,-0.08061099
0.052204892,0.054729164
-0.15168336,-0.12838018
0.0030363633,-0.009849578
0.27115884,0.029143095
-0.6106935,-0.2296001
0.030029599,-0.10680395
-0.16921656,-0.25864705
0.03581372,0.10931072
-0.040278286,-0.042295158
0.014985474,0.046034545
0.11743049,0.40843266
0.057214513,-0.040684134
-0.086362384,0.04129356
0.11474159,0.085522965
-0.07088414,-0.12000531
-0.47625053,-0.5871231
-0.35744128,-0.37845507
0.017717566,0.03694871
0.084611855,0.07865572
0.19313058,0.18878895
-0.062548436,-0.06413758
0.017318668,0.012638003
0.0405757,0.023545682
-0.46702754,-0.53985226
-1.1647121,-1.0419263
-0.7150739,-0.76035005
0.62804663,0.46398652
1.0724475,0.9190765
-0.6383291,-0.6483073
-0.03896893,-0.055877715
0.20894217,0.15668792
-0.0019171634,0.0070797503
-0.009027059,0.0017274618
-0.16382293,-0.075550675
0.5041457,0.22517696
0.0006739085,-0.010670602
0.002170154,-0.003968954
0.08095042,0.13010578
0.24500248,0.28095794
0.1812026,0.22621305
-0.08072503,0.0063507557
-0.22686289,-0.18607426
0.14778464,0.0002733171
0.054931693,0.021951884
-0.07956471,-0.03425187
1.4603052,0.48784357
1.2905649,0.6430992
-0.03178261,-0.05933997
0.02493856,0.00837779
0.055597402,0.026513875
0.0072409883,-5.0604343e-05
0.000974691,0.022655815
-0.026410315,-0.03759402
0.4252333,0.37980974
0.6893251,0.5741412
0.17793095,0.11648527
0.6927674,0.73929054
0.04039053,0.072877675
0.012247896,0.011850536
-0.52244127,-0.43024096
-0.017828692,0.004313469
0.032978058,0.04490862
0.09537007,0.06318796
0.1863531,0.11280376
-0.56704456,-0.8758499
0.6588942,0.6476839
-0.037986554,-0.08926526
-0.071100846,-0.049663097
0.02572339,0.076977074
0.08644013,0.14711869
0.7152149,0.7465576
0.66887236,0.6599615
-0.5763382,-0.70263195
-0.22596529,-0.1989198
-0.099773586,-0.108385384
0.0064836014,0.018090397
0.010932161,0.052951694
0.0073601985,-0.3121004
0.26419422,-0.06562692
-0.020924896,-0.12893784
0.5229909,0.65657353
-0.10449526,-0.1566648
-0.401645,-0.4768582
-0.6888293,-0.68398434
0.57005674,0.459305
0.0018662073,-0.014627323
-1.7150316e-05,-0.0044279695
-0.014780832,-0.02438873
0.040426835,0.014640421
-0.13159367,-0.15006912
0.09964033,0.059051394
-0.114158496,-0.11121275
0.009282628,0.009904802
0.00026388315,-0.008748919
-0.013563944,-0.002847433
0.038126264,0.01786846
0.078779556,0.103005916
-0.058641367,-0.033897936
0.06856251,0.05998379
-0.14382195,-0.16949794
0.08460878,0.22589469
-0.03293582,0.004089847
-0.042040132,0.016435921
-0.13507482,-0.12403847
-0.015919674,-0.0058164
0.006687303,-0.010091156
0.005839977,-0.0031980276
0.11022882,0.10707718
-0.07402301,-0.048052132
0.4993203,0.4965279
0.13416797,0.045335054
-0.094632566,-0.074983776
-0.4275083,-0.3771283
0.02596568,-0.046105802
0.3159943,0.09730375
0.48541948,-0.16451843
0.18855762,-0.09543234
-0.0061662905,-0.030692577
0.5637584,0.15291682
0.7675762,0.60986316
0.7725643,0.34656143
0.7642656,1.0661757
-0.34255558,-0.1011121
-0.010904563,-0.052191187
-0.040306054,-0.0126924515
0.5619308,0.55205625
-0.20301804,-0.21081421
-0.04139962,-0.12895298
0.080492325,0.09855819
-0.09354681,0.052099705
0.04755122,0.023523718
0.032048434,-0.0039767623
0.15000506,0.13191825
0.012395434,-0.0038957894
-0.0027312438,-0.0023502707
0.03143673,0.035910934
0.024002826,0.027413607
0.004602261,0.017534494
0.06243035,0.0914976
0.54641116,0.44150823
0.3883717,0.36105347
0.004636883,-0.019000113
-0.032196358,-0.027169526
-0.13594818,-0.19152746
-0.019737553,-0.033338726
0.0045629693,0.02232711
0.08249465,0.09101772
0.3970933,0.30263028
0.17020974,0.14862612
0.035766564,0.19793424
-0.09036865,-0.11648166
0.9763775,1.0162078
-0.73163176,-0.571596
0.08129011,0.093024164
0.22960225,0.19770795
0.03665506,0.052066714
0.016999446,0.038813055
0.028403651,0.01622668
0.004706248,0.012240171
-0.13480909,-0.088929854
-0.08180809,-0.087828636
-0.006182134,-0.01949501
0.03146467,0.0029229522
0.6714761,0.78185993
-0.50722724,-0.6597015
0.008798945,0.022937804
-0.03324356,-0.03702849
-0.00038925567,-0.008425802
-0.004204211,-0.0018799305
-0.011336427,-0.035210133
0.23975107,0.08128023
0.00076393003,-0.013148814
-0.0032052947,-0.012395322
-0.08068125,-0.034854062
0.16375853,0.08664155
0.053250127,0.05267054
-0.03363781,-0.0124002695
0.008106732,-0.030325368
-0.020885598,-0.020253003
0.012332553,-0.0068303347
-0.0076908516,-0.04525262
0.006522631,-0.0035486817
-0.021194734,-0.06318414
-0.06414541,-0.079506665
-0.10577543,-0.071563065
0.16164313,0.14636585
0.28343248,0.17644048
0.07815505,0.08116388
-0.19276433,-0.2240381
0.014908915,-0.018185854
0.25769633,0.47329217
-0.633527,-0.34913337
0.79648286,0.4952383
0.013861505,0.100230634
-0.24329469,-0.20160055
-0.01008097,-0.0024459213
0.029301107,0.011909485
-0.0039050984,0.017995477
-0.011080707,-0.007977426
0.6855453,0.62773514
-0.01871968,-0.1227991
-0.29738063,-0.26550016
-0.22021651,-0.20945024
0.022609005,0.043759793
-0.06452995,-0.06325251
-0.3697094,-0.43722755
-0.11805491,-0.24803227
0.09925338,0.056343406
0.014973586,0.008975029
1.3404771,1.4234087
0.5494368,0.37430912
-1.1005416,-0.82283545
1.0922194,1.1228366
0.082430005,0.08111882
-0.046424262,-0.046148837
0.10516864,0.019398868
0.10610029,0.11371547
-0.00074646174,0.015531391
0.007856896,0.0010944009
-0.009944858,-0.014014654
-0.013054589,-0.05720651
-0.012440317,-0.009485945
-0.24970342,-0.18462813
0.0055932505,0.0063833296
-0.0017404733,-0.036332667
0.012546167,0.03470152
0.2066419,0.21676522
-0.02628658,-0.024509415
-0.023901466,-0.067295134
-0.008755825,-0.007870592
-0.00898462,-0.0053117275
0.6998566,0.74115264
0.7894635,0.8089993
0.0010769513,0.0037773103
0.003012578,0.010843217
0.078360446,-0.1571463
-0.5187886,-0.42677316
0.11046028,0.11308357
0.16194779,0.22134465
-0.41524,-0.52888644
-0.13976972,-0.24965608
0.016821742,0.01924488
-0.039671835,-0.011366367
0.027137322,0.030525163
0.0045341533,0.008657277
-0.09653612,-0.050455093
0.012737613,0.016377926
0.35881722,0.4259137
-0.53868115,-0.53694123
-1.1072593,-0.93245476
-0.6510132,-0.85326445
0.031095425,0.047431022
0.25035083,0.2219308
0.055752654,0.03681484
-0.23177472,-0.22549433
0.6558894,0.3670455
0.3426935,0.30356008
-0.15291709,-0.1806112
-0.06981027,-0.05692017
-1.0950091,-0.909577
0.20858294,0.14006096
-0.052291423,-0.033314317
0.02363737,0.024685442
0.012464443,0.007077992
-0.07460282,-0.044343412
-0.087472305,-0.029793993
0.071459815,0.113233745
-0.06207914,-0.10049285
0.8092046,0.6878712
0.5564548,0.62200963
0.089327484,0.17365193
0.6161711,0.6193218
0.38294622,0.33264178
0.06484659,0.020517305
0.15124872,0.10152495
0.020236254,0.0048315823
-0.0371081,-0.014010072
-0.049365625,-0.02787374
0.091537684,0.076099634
-0.06604789,0.16531655
-0.29417163,-0.12501536
-0.75897396,-0.66890806
-0.708625,-0.51895523
0.015346207,0.015524641
0.014815051,0.0010094643
0.41100532,0.34903586
0.1497283,0.10174495
-0.00965362,-0.042842507
-0.03397832,-0.03860888
-0.16157992,-0.15709028
-0.24020192,-0.21513432
-0.34196085,-0.3286016
0.60389686,0.62799704
-0.2123678,-0.040344983
0.23504871,0.25168276
0.056503616,0.07138823
-0.17909026,-0.1659407
-0.8120446,-0.79452205
0.61190456,0.38281643
-0.012630887,-0.0020805895
0.04012314,0.020416796
0.114644215,-0.027590513
0.8392782,0.7188951
-0.0077148834,-0.052886605
-0.07653676,-0.062153697
0.04548097,0.04918301
0.04276234,0.0134708285
-0.22956058,-0.19083461
0.19348852,0.21847916
-0.088580534,-0.09880191
0.23374265,0.23736635
0.29853088,0.48858616
0.09032791,0.30943906
-0.02226726,0.005162865
0.00117096,0.010480046
-0.012305012,-0.17420915
0.39070976,-0.6090869
-0.022401396,0.015573353
0.01528126,0.036370695
-0.89650667,-0.98812866
0.002478986,0.38743067
-0.0031318692,0.035167187
-0.009928256,-0.031446397
-0.026116572,-0.02288156
0.053763986,0.017329693
0.9517554,0.70584804
0.7851323,0.6712084
-0.20093834,-0.25466558
0.23229909,0.20774871
0.63867456,0.5795752
-0.36045367,-0.38332397
0.45374155,0.32863417
-0.033063892,-0.15442064
-0.40919763,-0.47988033
0.021417081,0.037516296
-0.012437876,0.013715535
0.0039004104,0.04973507
-0.0012654739,-0.015302449
0.0044196784,-0.008981466
-0.5303533,-0.44605982
0.5656637,0.5386349
-0.48873955,-0.41558465
0.26028427,0.3077662
0.33362097,0.23853028
0.25063458,0.18564081
-0.2539,-0.20351082
0.21528174,0.18945134
0.008042664,0.019605637
-0.008311765,0.0027751327
-0.18026091,-0.15347826
0.0047755004,-0.0065717697
-0.45286942,-0.35194862
-0.90757835,-0.6893443
-0.09506498,0.005668029
-0.001057174,0.043176115
-0.048639968,-0.12453295
0.14639847,0.11117101
-0.23653081,-0.1791186
-0.2520527,-0.60147345
-0.017216692,-0.014458299
0.15803117,0.115151584
0.46264178,0.34481016
-0.13675512,-0.14527363
0.04529956,0.0010720156
0.012398664,0.06521124
-0.41821066,-0.4568504
0.48412025,0.4167887
0.021066127,-0.0010093898
0.0056823986,-0.0023223162
0.049215082,0.07613792
0.101573855,0.035897076
0.42792043,0.42661214
-0.16900235,-0.16560575
-0.0034193662,0.0074701235
-0.0036622148,0.0036115646
0.8363794,0.7520623
-0.3753789,-0.5325041
0.28541875,0.5207845
-0.57396793,-0.38599208
0.29150957,0.58653927
0.24095629,0.15235764
0.30634952,0.1545358
-0.525961,-0.5179765
-0.03534495,-0.059571624
0.08586662,0.055456698
-0.009904003,-0.118159235
-0.11874928,-0.11193442
-0.18742462,-0.18314478
-0.37481663,-0.43934432
-0.106083244,-0.08674663
-0.46504474,-0.43780702
0.040872958,0.03168659
-0.06591623,-0.05216682
0.19420761,0.19729501
0.57210994,0.47722232
0.09828785,0.15930277
-0.24360284,-0.0078047514
0.14278935,0.160267
-0.76911604,-0.8274945
1.0026685,0.9778262
-0.48224965,-0.5139862
-0.05820869,-0.026913077
-0.009375092,0.024839938
-0.08062749,-0.06586379
0.9134014,0.8448063
0.07733343,0.021650374
-0.08653426,-0.06379753
0.0060751745,-0.03257054
-0.0017458452,-0.08420509
-0.045877993,-0.039645612
-0.003867066,0.040314794
0.78251565,0.6687386
-0.55471516,-0.5917868
-0.008273429,-0.016262323
-0.19398037,-0.15925199
0.18821101,0.40855813
0.17354374,0.13229132
0.093663454,0.10031447
-0.48033363,-0.55130076
-0.2493226,-0.1862812
0.93973327,0.86045945
0.24416935,0.17858166
0.81012315,1.0687189
-0.052472904,-0.043538332
-0.03847251,0.008824468
-0.31137374,-0.28005937
-0.76057863,-0.69548917
0.0036901706,-0.09520753
-0.09192666,-0.056321025
0.27085233,0.2313387
0.7770669,0.84210694
0.012131952,0.0029272214
0.0048690503,-0.0019693375
-0.0048138364,-0.007259831
0.015474215,0.0024097562
-0.008555856,0.00632596
-0.0062335543,-0.010596573
-0.02381723,-0.036954463
-0.34020722,-0.34083188
-0.013834912,-0.026309252
0.020616155,0.031936884
-0.5161832,-0.36840165
0.24655563,0.3238973
-0.025651406,-0.057192594
-0.019697094,-0.03159988
-0.2773611,-0.31916797
-0.04553199,-0.08288723
0.6585176,0.5831126
0.93164957,0.87374794
0.08850452,0.08646044
-0.054584473,-0.09121406
-0.04075016,-0.13770938
-0.44497627,-0.5164691
0.02086637,0.039209932
0.047872625,0.064257085
-0.021672208,0.07785827
-0.13726692,-0.089740455
-0.0059384312,-0.010847151
-0.0077347765,-0.003499627
0.07526739,0.05614105
-0.09785244,-0.07069355
0.8961897,0.70985997
0.3573778,0.20531309
0.21725446,0.22594684
0.02655799,-0.06779456
0.2310299,0.20430344
0.09360611,0.0040104985
-0.0757237,-0.060487345
-0.2044527,-0.22035629
-0.26894483,-0.2288473
0.6305393,0.52234316
-0.12520166,-0.10691655
-0.050036352,-0.039589286
-0.024254987,-0.04693687
-0.073428534,-0.0660252
0.0005847048,-0.01078248
0.003318245,-0.0019035339
1.5135895,1.1688468
-0.5100083,-0.7543774
-0.21062902,-0.14608124
0.100518346,0.07458538
-0.46175793,-0.33743364
0.35076025,0.43690482
-0.019386059,-0.042007923
0.031278957,0.008033395
0.14594403,0.081712425
-0.07480962,-0.105955005
0.02684959,0.036446795
-0.068343595,-0.07537639
0.33984488,0.49266848
-0.9842695,-0.77945673
-0.06832789,-0.1123603
0.27672428,0.23535842
-0.028415255,-0.012970209
-0.080218375,-0.2056374
0.3418439,0.32587224
0.37827122,0.27138168
0.13007396,0.16639489
0.171276,0.23043624
-0.537488,-0.43793526
-0.021346884,-0.051106602
0.003985815,0.029102892
-0.9254149,-0.82913506
0.3848812,0.26979277
0.4756382,0.4571348
-0.051806524,-0.17474023
-0.053276774,-0.09299046
0.18821877,0.08037895
-0.121970475,-0.514307
-0.38363707,-0.31647533
0.19473526,0.13691783
-0.09028379,-0.10959394
0.10680649,0.09968233
-0.03395202,-0.03684941
0.015065452,-0.0042414665
-0.006211384,-0.0050248355
0.0016932175,-0.009883463
0.5786086,0.48496324
0.6975608,0.65534735
-0.08742874,-0.10152504
0.09392397,0.06130147
-0.0045111226,-0.005406946
-0.12447655,-0.124464154
0.16211781,0.12209286
0.27796194,0.22755545
0.77591676,0.8379055
-0.5690184,-0.52711433
0.4975665,0.45697063
0.3243705,0.22173524
-0.05719678,-0.03370033
0.013821,0.0111682415
0.65682983,0.55133617
0.6169486,0.75827885
0.21614316,0.43776655
0.25604302,0.106756926
0.17624824,0.12006572
0.20717049,0.2128666
0.034654297,0.041916832
-0.078834906,-0.08765739
-0.075520955,-0.20071903
-0.20514116,-0.48867556
-0.11544811,-0.19735456
0.55160016,0.4508226
-0.0044491533,-0.014567725
-0.0009268933,-0.0009763837
-0.009478107,-0.019303441
0.0022761961,0.009043694
0.013125353,-0.018898219
0.010191224,0.049496412
0.0056284964,-0.010405481
-0.07931332,-0.07262176
-0.21138632,-0.26134712
0.31012332,0.2932145
-0.8716254,-0.69524735
-0.122207075,-0.06624019
0.0063771773,0.055518493
-0.00051728403,0.01734364
0.23646921,0.3742357
0.080489896,0.54354763
-0.01274853,-0.028378218
-0.0001558826,-0.007947445
-0.21003947,-0.21342465
-0.1845588,-0.24197137
0.004653187,-0.014925383
0.0022339749,-0.001236856
0.16172758,0.0566293
-0.25818375,-0.22803855
0.6729984,0.7488563
0.019448018,-0.6163066
0.28672472,0.30423445
0.16502863,0.2236211
0.0019191701,0.019400552
0.09351465,0.08142656
0.49064267,0.32130224
-0.58126056,-0.5982963
-0.04570707,-0.0026721358
0.050931275,0.0009087324
0.012808163,-0.005966015
0.008311763,0.0011109114
0.115981236,0.14140561
0.329996,0.34719214
0.48205045,0.6486877
-0.22818565,-0.22880891
0.007678881,-0.0009179041
0.0039242757,0.0127565265
0.17307374,0.3272417
-0.2364653,-0.1811979
-0.0039013363,0.006596625
-0.00031933055,0.00886786
0.00075590797,-0.0009239018
0.014237417,-0.0009825826
0.06896155,0.031468987
0.18128079,0.2297087
1.0847456,0.9771286
-0.09537439,-0.21582332
0.018198792,-0.031083643
0.2773085,0.0072886944
0.33550104,0.3856033
0.8387495,0.75580573
0.013022362,-0.0015393198
0.00042009391,-0.029753447
1.3987781,1.3338974
1.0725076,0.7657217
-0.8871393,-0.70106894
-0.26114607,-0.21024185
0.11792748,0.13981265
0.79111505,1.2509576
-0.23101318,-0.22842091
0.1054223,0.06385416
0.011906719,0.012761101
-0.028708505,-0.012641132
-0.046877958,-0.11748913
0.023873117,-0.010340571
-0.2075796,-0.19462162
-0.19744286,-0.30008018
0.800563,0.43005732
0.23015282,0.08837508
0.0071581043,0.030328542
0.03884227,0.020943582
0.65992874,0.42127153
-0.45361203,-0.59287703
-0.5059805,-0.4655198
-0.14978057,-0.05835569
-1.2710636,-0.9918292
-0.09567626,-0.029997528
0.6425905,0.8242003
0.19484161,-0.3506893
-0.02167375,-0.03359671
-0.00013765921,-0.0015208721
-0.16149479,-0.14601398
0.16946915,0.15306997
0.22326502,0.253053
-0.25004974,-0.22418487
0.4778098,0.40486592
-0.07967227,-0.067996174
1.2551441,0.9582759
0.3325284,0.16632156
0.08396872,0.07176632
-0.4072122,-0.43552962
0.13356939,0.13657261
0.102385655,0.07249892
-0.0185784,-0.027013838
-0.15869708,-0.11587924
-0.20821857,-0.086933404
0.027239997,0.15561461
-0.017811699,-0.04603459
-0.016509123,-0.056120932
0.0153752025,-0.0012766123
-0.0003003079,-0.00071030855
0.044725265,0.087577894
-0.1373265,-0.20570308
0.10491655,0.0847778
-0.14916162,-0.10736948
-0.008414158,0.062371694
0.17879161,0.1617772
0.027702397,-0.07200134
0.10417855,0.09865695
-0.4905289,-0.24914694
0.20583893,0.29758638
0.13902053,0.18030936
-0.04836286,0.031817734
-0.14202237,-0.17158279
-0.07853983,-0.081986964
0.6992976,0.41033077
0.54332066,0.5610499
0.0055286353,0.015642881
-0.23702922,-0.24061543
-0.027117364,-0.03399071
0.021547556,0.005868435
0.63460034,0.488258
-0.08631657,-0.14982504
-0.05777191,-0.03587526
0.11881505,0.0952667
-0.07344457,-0.0600314
0.043348916,0.019316912
-0.37099123,-0.32157546
-0.049718045,-0.09212905
-0.048286814,-0.043397546
-0.013991155,-0.023938417
0.010958986,0.031965926
-0.07213804,-0.039107323
0.009515655,0.06741515
0.021590702,-0.026932657
0.061463915,0.062309444
0.023635006,-0.0047672987
-0.060478147,-0.07673673
-0.08071614,-0.080994785
-0.060974233,0.04074955
-0.00452407,0.049731374
-0.019758824,-0.057478756
-0.031882446,-0.059862137
-0.3202861,-0.29731882
0.013882332,0.0030238032
0.028469842,0.028532714
0.023930717,0.04237765
-0.7550304,-0.70834345
0.27332315,0.5879105
0.3073832,0.36632344
-0.77735484,-0.8107589
-0.13219522,-0.08772038
0.2337429,0.2605303
0.18468997,0.15058005
-0.1693024,-0.14623326
0.7154509,0.6532113
-0.5355586,-0.6366664
-0.04436681,-0.060046405
-0.040528357,-0.040465653
0.043880634,-0.03700179
-0.039875675,-0.14715838
-1.5125749,-1.4816468
-0.035277724,0.08851828
-0.048141256,0.2955376
0.47011143,0.60666746
0.038356293,0.022921085
-0.005738655,0.0023623705
0.24822722,0.20328996
0.07387095,0.15402919
-0.014533574,-0.05130647
-0.012803892,-0.018049717
0.9794038,0.47381884
0.13278921,-0.07156879
-0.43760768,-0.4567883
0.17764238,0.14629036
0.3689446,0.39272964
0.124699384,0.1110217
0.012113909,0.02117452
0.008656747,0.022343457
0.0038556792,-0.0071641803
0.009380566,0.004308462
0.01487614,-0.0145064145
-0.007251935,-0.017964661
0.10605309,0.108606696
-0.1062914,-0.21490528
-0.09541134,-0.0907971
0.26596183,0.21755993
-0.08627842,-0.15697885
-0.05279313,-0.07748526
0.08151803,0.03732328
-0.26344997,-0.27311316
-0.029500943,-0.06317848
-0.08115137,-0.041036785
-0.43568185,-0.5278783
0.48050153,0.5742456
-0.045895323,-0.10141873
0.4013998,0.39157066
0.0054271584,-0.08330646
0.0041674953,0.06556058
0.2906548,0.052672863
0.38304943,0.44594705
0.1962659,0.2951713
0.10451668,0.19902623
0.091372155,0.15721944
0.13624832,0.08765644
-0.25337842,-0.2394759
-0.023319615,-0.12820737
-0.05531519,-0.012060761
-0.009164897,-0.010899723
0.0033254132,0.049427837
0.090855844,0.12002498
0.07933688,0.055453867
-0.04139763,-0.04795301
-0.34034973,-0.28946388
0.014959838,-0.06672442
0.65067625,0.6028783
0.1172066,-0.006828636
-0.104717284,-0.08943475
0.15793246,0.10870379
-0.19269584,-0.19924346
-0.020675242,-0.044205427
-0.15481573,-0.20275149
0.14727834,0.13961053
-0.08706375,-0.06837556
-0.09835349,-0.060548007
0.041581273,0.046297133
-0.064525686,-0.06421089
0.028292261,0.046871543
-0.012411395,-0.005282998
0.0034362944,0.016942687
0.0024978558,0.012005806
0.041018,0.05631934
0.1620785,0.09900975
-0.3470034,-0.38997132
-0.2823965,-0.23031822
-0.58668935,-0.52533066
0.62214357,0.7790196
0.83412075,0.80125856
0.23805004,0.10516471
0.09915988,0.1284025
0.08499985,0.08338499
0.04077726,0.06009674
0.13097085,0.06638312
-0.036661677,-0.030059516
-0.021836683,-0.0073534846
-0.40207952,-0.34249458
0.3921192,0.38435864
-0.20381539,-0.23743427
0.77075905,0.5409743
-0.5936419,-0.53417915
0.37653857,0.31392983
-0.22316888,-0.42555532
-0.29173774,-0.39849097
-0.029197946,-0.060887627
-0.0020352087,0.0016949773
-0.0031510228,-0.024108872
0.0005798368,0.013329744
-0.05008933,-0.012786962
-0.028614514,-0.0015170574
-0.9951619,-0.91060704
0.6278958,0.5832107
-0.15417595,-0.14399481
-0.075687885,-0.079476535
-0.0002048045,0.015555471
0.00737446,0.0063964725
0.008138578,0.0056855083
-0.015122359,2.4735928e-05
0.12688679,0.055642605
-0.43637386,-0.30506003
-0.034968372,0.031148553
0.0046673277,0.029442012
-0.032416157,-0.036014825
-0.030206062,0.07582855
0.0019215527,-0.03064479
0.035886988,-0.036265016
0.019734062,-0.019754648
-0.25793794,-0.2752976
0.012835222,0.017993197
0.0008525959,0.0012356639
-0.19666234,-0.24721932
-0.029498532,-0.07932514
-0.30666912,-0.27627242
-0.49372923,-0.27063888
0.013286058,0.017786771
0.00992661,-0.017762661
0.7932415,0.83031756
0.16985051,-0.052318215
-0.01172566,0.07761401
-0.005727934,-0.025642633
-0.18489859,-0.08399701
-0.046568114,0.2798758
-0.33837554,-0.33636376
-0.13050345,0.022502005
0.1983629,0.13522837
0.06713544,0.02938211
0.56262887,0.56419915
0.17632876,0.057988092
-0.3844931,-0.39291644
-0.002246013,0.014349043
-0.09685585,-0.23325208
-0.32536578,-0.3202318
0.101985835,0.101961374
0.06867792,0.0613721
-0.6781844,-0.43123424
-0.10526836,-0.11582945
0.6119107,0.6249748
0.23645765,0.12533945
0.18261236,0.2714634
-0.049158446,0.054323047
0.069095045,0.06473449
0.21709746,0.15436131
-0.010579961,-0.011252075
-0.010445479,-0.0077090263
0.010932079,0.006952882
-0.023492303,-0.011954427
-0.15970734,-0.36626852
0.35173944,0.2936033
0.0034548242,-0.008080915
-0.005249579,0.005574703
0.022978127,0.00034049153
-0.13723609,-0.18593103
-0.025367528,0.0015084296
0.0022035153,0.0010021925
0.09546384,0.10881841
0.052849934,0.03357804
0.7549229,0.8315077
-0.13566566,-0.14265059
0.016121311,-0.004839048
0.001582661,0.020166993
-0.13911247,-0.53094804
-0.54511905,-0.51034534
-0.013824929,-0.020709485
0.06126455,0.09711501
0.075670764,0.116833806
-0.79532456,-0.85946053
0.3273086,0.13081226
-0.37677777,-0.44494063
-0.06739386,0.09609389
0.052081354,0.19770712
-0.21561888,-0.20884627
-0.17365986,-0.20350379
0.19339782,0.17921981
0.11318314,0.07733154
-0.0951909,-0.1079286
-0.058156632,-0.04748994


==> plots/force_xz_validation_dense1.csv <==
Target,Predicted
-1.4490561,-1.2364115
-0.2791549,-0.19085526
-0.24122438,-0.30988538
-0.80592424,-0.80210316
-0.1273871,-0.21990661
-1.4889495,-1.4333024
-0.002949239,-0.01404053
0.012713624,0.0070833266
-1.2140652,-1.5193179
-0.51247305,-0.59774756
0.022320451,-0.015648156
0.03249757,0.046000853
-0.016392138,-0.08739895
-0.1335207,-0.11071098
0.18955013,0.18954706
0.13200569,0.27682078
0.6365152,0.60077477
-0.058240928,-0.22514269
-1.2024311,-1.2738329
-0.310275,-0.3769701
-0.94675595,-0.8326063
-0.33885124,0.08711335
-0.065596,-0.11166492
-0.1861557,-0.11445069
-0.021926101,-0.039368793
-0.05426852,-0.105920374
0.012876749,0.0018023252
-0.0030182968,-0.01178202
0.07212993,0.104208395
-0.05383493,-0.0959461
-0.0076837726,-0.0024663806
-0.01450359,-0.019812882
0.42197165,0.5391736
-0.5137762,-0.35289735
-0.123977035,-0.07396072
-0.03904701,0.0089854
0.22380292,0.105006695
-0.022829987,-0.11475724
0.33380157,0.36200792
0.114132844,0.18835956
-0.09007976,-0.07086998
0.061850052,0.061359346
0.26113355,0.2534653
0.093981594,0.10931724
0.004040355,-0.012586206
0.0037994776,-0.010187119
-0.056370564,-0.01731515
-0.034898996,-0.017011106
0.044566408,0.07475972
0.09426027,0.04916349
0.02266636,0.005492538
-0.021273255,0.023842067
-0.0020688046,-0.011782408
-0.0059035653,0.010873169
-0.038006987,-0.023162782
0.017480388,0.0053294897
0.73391896,0.94731355
0.057613723,0.19514775
-0.034758408,-0.061232686
0.019750303,0.0049343407
0.7583413,0.7265725
-0.37890506,-0.18541789
0.170193,0.6281775
-0.90284395,-0.66985404
1.0123489,0.9653591
-0.49747583,-0.46016735
0.507825,0.59703785
0.48063153,0.5853891
-1.0144589,-1.2242798
-0.5636493,-0.62673163
-0.008767956,-0.02494359
-0.0009229251,0.012929916
-0.08716135,-0.10985583
0.12659214,0.15782318
-0.11127068,-0.15538345
0.046807975,0.01060006
0.023344055,0.03181152
0.032517433,0.018285096
-0.25888237,-0.20665926
-0.011136266,0.008420169
-0.06539729,-0.05056691
0.07300303,0.033858538
0.19979645,0.12997931
0.08495298,0.104356766
0.7232715,0.7895025
0.041678794,-0.049471825
-0.049365625,-0.03265196
0.091537684,0.092211455
0.98668015,0.8708067
0.058129527,0.15756994
0.086881824,0.07260428
0.12300527,0.14643219
0.053306505,0.043092474
-0.0919504,-0.07152718
-0.11777748,-0.116672814
0.6287397,0.76543415
-0.085501,-0.15117395
0.35930288,0.23859069
0.0164557,-0.00084388256
0.00624411,0.012381971
0.017357616,0.016484559
0.059578534,0.029928327
0.15520987,0.1118626
-0.039488524,-0.068534315
-0.204797,-0.21803063
-0.24248654,-0.24483955
1.0664898,0.7785822
-0.68408567,-0.41096497
-0.14885026,-0.08091888
0.04244207,0.019824475
-0.28417993,0.16529852
-0.29584253,-0.56716794
0.07633997,-0.0012789518
0.06561674,0.048736066
0.48036718,0.05113712
-0.7976167,-0.63324845
0.08949661,0.2507242
-0.17104419,-0.20713918
-0.2832141,-0.25723374
0.39271122,0.36027616
-0.16537592,-0.15814024
-0.19752496,-0.19125071
0.010733692,-0.0028922558
-0.00055884727,0.0046715736
-0.076438,-0.014465213
0.1703718,0.1636945
-0.008827415,-0.040210366
0.033927582,-0.014968157
-0.031089514,-0.054858744
0.08639805,0.07794061
0.7099576,0.7804775
0.17455786,0.19412929
-0.0039015631,-0.0024119616
-0.0005326447,0.0060278177
-0.18250757,-0.24183586
-0.2825012,-0.23788393
-0.03389404,-0.022277832
0.039598823,0.014269799
-0.015318768,-0.017559797
-0.0662331,-0.114458725
-0.28553635,-0.2886268
-0.022698816,-0.008985907
-0.001658244,0.017195702
-0.0191217,0.0027722716
-0.020664435,0.002547264
-0.0053463993,0.006787181
0.0069574136,-0.011393368
-0.004275879,0.010395616
0.12493491,-0.004023075
-0.6157614,-0.54163015
-0.0018155896,-0.113045126
0.58361113,0.52377176
-0.13932748,-0.1750117
0.036031175,0.013845935
-0.13523094,-0.22396228
0.40160352,0.40336585
-0.0068973294,-0.028632462
0.018033914,0.039600253
0.78591883,0.6761824
-0.031498477,-0.06740387
-0.013031505,-0.013430357
-0.007970137,0.0064492226
0.024169425,0.016008765
0.009899603,-0.0089354515
-0.049553506,-0.023383439
-0.3270024,-0.29308864
-0.002706919,0.0035164952
0.019606622,0.02171734
0.013932798,-0.010409117
0.02185798,0.013375223
-0.012440317,-0.017564818
-0.24970342,-0.21668093
-0.22731966,-0.08196196
0.309742,0.23644853
0.08766578,0.16105726
-0.24101877,-0.25981027
0.165647,-0.1345276
-0.059512973,-0.035076976
-0.09803526,0.22962075
0.27139884,0.33107728
-0.076423064,-0.12475723
-0.1194894,-0.107535124
1.086885,1.0705858
-0.013807995,-0.14721954
-0.13265814,-0.14982581
0.32677385,0.22501022
0.000643368,0.0041967034
-0.017282601,0.0072615147
1.4563177,0.8708775
0.69950026,0.35590044
-0.0083860345,0.25514483
0.3570654,0.33221525
0.75865084,0.64163816
0.6764695,0.62766695
-0.001641529,-0.011618197
-0.042214576,-0.04246378
-0.023937076,-0.029976785
-0.00011419995,0.07901041
0.011655157,-0.0059729517
-0.0064544356,0.0066185594
0.021066127,0.0062068105
0.0056823986,-0.00082460046
-0.00072870636,-0.025717266
-0.036744047,-0.045672953
-0.21421921,-0.25539833
-0.015739324,0.030577749
0.116456166,0.158454
0.010226712,0.079686314
0.033036765,-0.041677237
0.06573185,0.073310375
-0.012212782,-0.001575768
0.0052806297,0.013407618
0.008403062,-0.002090454
-0.0029033693,0.00891
-0.04729075,0.10036129
0.8827234,1.0050726
0.011336367,-0.020296454
0.03592538,0.025067955
-0.7076371,-0.3705474
-0.6891999,-0.5113219
0.0020802163,0.0066118836
0.0056657745,-0.008195609
-0.018601272,-0.020454764
0.108998075,0.0836398
0.14769228,0.09719151
-0.048391223,-0.0077670515
-0.047457352,-0.0858762
-0.11831474,-0.13430701
0.005340264,0.0053040385
0.009621382,-0.0025962293
0.05831298,-0.018253744
0.22211516,0.43615085
0.017379515,-0.0003837049
0.036584977,0.011307508
0.84902704,0.85399604
-0.34851238,-0.33020452
-0.14915909,-0.14950737
0.07352098,0.08263323
0.054463428,-0.17087255
0.27361673,0.25011206
0.4693147,0.0971691
0.18394528,0.24632156
0.0008175717,-0.050465822
0.055326026,0.0055324137
0.551055,0.45298502
-0.32528156,-0.26779795
-0.06024189,-0.06360412
0.062686674,0.033841252
0.38713565,0.3569948
0.541754,0.8316371
0.8182514,0.40971297
0.39899844,0.76595765
0.36146104,0.4857341
1.1735184,1.2423768
0.08693393,0.09253509
-0.11800152,-0.14822868
0.006522631,-0.011063114
-0.021194734,-0.027084827
0.51079464,0.49152815
-0.23171008,-0.15404633
-0.23218395,-0.29015672
-0.12285517,0.018901348
-0.18652871,-0.22002661
0.17430693,0.18902144
0.1708598,0.16257226
-0.85104287,-0.9254217
0.0048581297,-0.015849829
-0.004728811,-0.014627755
-0.080332935,-0.09744486
-0.102941364,-0.03651695
-0.2678236,-0.21573955
0.029648837,0.0065594316
-0.017083846,-0.0013726652
0.011035487,0.012584746
-0.2679376,-0.7132642
0.42220187,0.24195904
-0.43789816,-0.441939
0.9807744,0.8090796
0.7417171,0.3087167
0.8648163,0.53159964
-0.48057023,-0.60714316
0.1608263,0.26640934
-0.14778039,-0.22986561
-0.07653296,-0.09908113
-0.0009142001,0.02447629
-0.059805267,-0.06864765
0.046366338,0.027589113
0.026247106,0.023087084
0.7806031,0.86506575
-0.71164614,-0.4726801
-0.19330108,-0.18666938
-0.41973022,-0.30430326
0.055463247,0.10604635
-0.22606188,-0.15447903
0.010669952,-0.0023612976
0.002452015,0.00082460046
-0.1411058,-0.14454597
-0.064514175,-0.10867572
-0.3866552,-0.347158
-0.0033152923,-0.0420731
-0.02604326,-0.09221393
0.8007729,0.96194327
-0.3395395,-0.4364894
-0.2616555,-0.4042652
-0.087472305,-0.021401882
0.071459815,0.063011974
-0.485326,-0.50355583
-0.14036536,-0.20582122
0.016560223,0.039079487
0.0137173785,-0.005960703
-0.0017629832,0.029167056
0.012802718,0.005875051
0.013120908,0.016239285
0.024002273,0.011496663
-0.03295939,0.17611393
1.0632516,0.9339133
0.48270726,0.056950033
-0.4144618,-0.4638117
0.69753844,0.5050629
0.37328377,0.30197743
-0.4740079,-0.48840573
0.18252335,0.15475413
-0.5319988,-0.502336
-0.35794193,-0.3524176
0.017762316,-0.01573962
-0.060044877,-0.025918305
0.14424622,0.05558625
0.47810596,0.33391654
0.050917827,0.09860474
0.14420936,0.11853075
-0.5983134,-0.47713834
0.030370329,0.06411189
0.21485053,0.09398347
-0.17705983,-0.42657995
0.14371909,0.14081305
-0.13764739,-0.084261715
0.03376618,0.0066558123
-0.02089921,0.0027133524
0.13179542,0.07860124
0.034082044,0.019826889
0.083412655,0.0488199
0.10641769,0.05995947
0.17786857,0.17881992
-0.32409766,-0.39050183
0.023440063,0.017281145
-0.015058287,-0.014524072
0.80319977,0.55339384
0.9796223,0.83002037
0.47454688,0.42402238
-0.24514437,-0.4545228
0.055752654,0.07012633
-0.23177472,-0.16322356
0.060797803,0.121347696
-0.24456233,-0.19905087
0.023874022,-0.009183407
-0.0040733856,0.030719161
-0.00057141157,-0.0037475228
0.0018820177,0.03608626
-0.2703662,-0.29271805
-0.17430167,-0.41457802
-0.06643437,-0.108839154
-0.054517522,-0.17472613
0.07502071,0.065291286
0.17616253,0.16463512
-0.014471676,-0.11168036
-0.14112288,-0.14229679
0.0126314415,-0.05252701
-0.02068902,0.061968684
-0.5662722,-0.5534251
-0.5660106,-0.46579522
0.20362118,-0.113595486
1.3394396,1.2454519
0.10028433,-0.021323964
0.4681604,0.31284714
0.013227987,-0.013399124
0.0029505175,0.010278404
-0.01627681,-0.04915881
-0.0012867328,-0.013129473
-0.042080652,-0.045590043
-0.17970885,-0.14016908
0.09549639,0.12679985
-0.0027437564,-0.024989724
0.11161086,0.04517758
0.06475841,0.09143072
-0.24338913,-0.24963933
0.11456399,0.09938079
0.008699739,-0.005935371
-0.002585584,0.005777508
0.46953952,0.2688284
0.2827064,0.19430089
-0.2050538,-0.1725198
-0.0058495244,0.0068192035
-0.8684701,-0.5704392
-0.5928134,-0.53900707
0.15927853,0.16426037
-0.24755311,-0.22113027
0.001970469,-0.009827435
-0.007265481,0.009818882
0.21948932,0.24256003
-0.13515359,-0.22111857
-0.18556204,-0.16790254
-0.14745826,-0.1767874
-0.3969429,-0.37370092
-0.9153899,-0.9081288
-0.024632575,-0.015430868
0.014453388,0.019516185
-0.08245699,-0.10806137
-0.05785972,-0.074625745
0.03106936,-0.00022351742
-0.035864495,0.0075841546
-0.023726659,-0.032402337
-0.012192257,0.02111578
-0.22388852,-0.20529124
-0.13131876,-0.19040912
0.1289281,0.092185915
0.25833315,0.22889775
0.01311434,-0.04484108
-0.37278113,-0.32401186
-0.089498445,-0.10428661
0.047348157,0.05322963
-0.12148298,-0.042424798
-0.35095215,-0.38784114
-0.38891038,-0.6408223
-0.13969694,-0.29653406
0.5192675,0.20291883
0.3427261,0.12666261
-0.016572515,-0.005112946
-0.021476895,-0.0065509975
0.0082502235,-0.0046731234
-0.0033311453,0.0072360933
-0.45930594,-0.13433582
0.538882,0.6834144
0.5485591,0.31048524
0.19611856,0.27159327
-0.10260949,0.07164717
0.7341187,0.67766315
-0.18367766,-0.48593038
0.74661183,0.84286773
-0.046405137,0.0037878752
-0.21397501,-0.18129972
-0.82842934,-0.66970634
-0.6590723,-0.6248041
-0.8457351,-0.923766
0.4899619,0.28421748
-0.98186356,-0.6442639
-0.3818146,0.042040586
-0.00837026,-0.040534288
-0.0063983668,0.014488608
0.16581717,0.15805048
0.37383634,0.3997021
-0.20826973,-0.26859334
-0.045364473,-0.006088257
-0.0010038931,-0.0036152005
0.019189034,0.006916642
-0.0006580271,-0.017158031
0.010618975,-0.0008881688
-0.23508513,-0.22592467
-0.0016492447,0.02929455
1.2310348,1.0269623
-0.12732944,-0.18735215
-0.07775888,-0.0754977
-0.0030263371,0.010951191
-0.044939034,-0.05530238
0.07525073,0.041475654
0.112812266,0.06776026
0.08073585,0.10340878
0.05814197,-0.03664446
-1.1647913,-1.0075564
0.009928351,0.010984212
-0.015120392,0.02307725
0.023761168,-0.008185327
-0.043854985,-0.0041407943
-0.87884057,-0.8362187
-1.0521517,-0.9992633
0.0075642974,0.0034139454
0.0059393453,0.03149107
-0.1926819,-0.20798081
-0.3486852,-0.06612402
0.24287246,0.1544565
-0.19267876,-0.16475394
0.5257449,0.53861064
0.3873855,0.2899345
0.05931072,0.061541796
0.046614155,0.016444594
-0.009089799,-0.0137138665
0.03784667,0.0059886873
0.10461643,0.22989689
0.44107604,0.37507927
-0.021500634,-0.029586494
0.018128306,0.037550032
0.032492243,0.017127573
0.036184624,0.0035016239
0.08726772,-0.22352302
0.32790494,-0.0069820136
-0.51636285,-0.24106166
0.91631925,0.742401
0.003279814,0.043446183
-0.66778827,-0.53365135
0.058556594,0.058910966
0.5983316,0.45353657
-0.36463442,-0.8194128
0.43014827,0.78901786
-0.5993049,-0.57350224
-0.6804644,-0.5196566
-0.039335594,-0.06719139
-0.01569495,-0.032244653
0.19772828,0.35947466
0.33748472,0.39468274
0.19926792,0.26000226
0.103346676,0.028380662
0.047767192,0.053348973
-0.09874004,-0.056233943
-0.23030311,-0.1852895
-0.042594433,-0.037500143
0.09978637,0.080415286
-0.022061707,-0.01085487
0.44999516,0.438513
-0.011377226,-0.080163
-0.3314521,-0.38517308
0.8228674,0.70068777
-0.4142416,-0.38281476
0.19762433,0.16222677
-0.55482054,-0.46419796
-0.8082408,-0.9088699
0.26842487,0.2823658
-0.09484081,-0.18264069
-0.058726396,-0.07219142
-0.011089914,-0.032396734
-0.14121737,-0.08421248
-0.34774864,-0.46957117
-0.01274853,-0.015019
-0.0001558826,-0.0067195594
-0.019805223,-0.12645358
-0.3936875,-0.5705959
-0.014780832,0.076425165
0.040426835,0.10632485
-0.3519463,-0.26177227
-0.20083447,-0.1481699
0.012562653,-0.009507358
0.045741424,0.015187025
0.43803272,0.332887
0.49134618,0.3373127
0.93974316,0.7087973
0.3596379,0.37642574
-1.2838436,-1.0726855
-0.8046604,-0.38143623
-0.02352722,-0.010258377
0.01527405,0.013731271
0.15192816,0.18215653
-0.7239704,-0.559247
0.088150375,0.029079422
0.1586964,0.13344982
0.23690785,0.25377238
-0.8236613,-0.58594996
0.43322664,0.3119633
0.08700737,-0.07198036
-0.004401191,-0.00464651
0.052797843,0.021937788
0.81631386,0.7388834
0.008735938,-0.11499435
0.08852716,0.115070015
-0.03289566,-0.06609164
-0.15677495,-0.3119373
-0.00032584445,-0.14085403
-0.51056683,-0.56564987
0.44587314,0.37732798
-0.16938758,-0.13602662
0.020291494,0.06856793
0.17738415,0.31521392
0.5602182,0.49882287
-0.3016117,-0.19481575
0.09979655,0.10437164
0.09483062,-0.014624596
-0.032795552,-0.019372523
-0.012793811,-0.023709983
-0.0040613557,0.007319033
-0.25734356,-0.18503594
0.07994201,0.118397295
-0.033183657,-0.022275269
-0.0028826357,0.025467992
-0.50640166,-0.2382164
-0.9885594,-0.76566947
0.10340126,0.050655916
0.020084899,-0.019880474
0.112356305,-0.22939765
-0.5573086,-0.56971014
-0.15712343,-0.18944079
-0.13234797,-0.15855813
-0.036803406,0.049540043
-0.00024818355,0.02204153
-1.0030407,-1.07809
-0.51356477,-0.49103764
-0.18270206,-0.14201748
-0.31385708,-0.13412327
-0.06984314,-0.06096524
-0.011371674,0.024254382
0.2759394,0.21908504
0.011997828,-0.05724424
0.0024388044,0.024686396
-0.15048206,-0.17452472
-0.0064641843,-0.009644896
-0.018484427,-0.008027673
-1.2412858,-1.2438446
-0.5541309,-0.5044128
-0.012099875,-0.014478952
0.023665907,0.018092126
0.09635028,0.083091915
-0.08670859,-0.08126807
0.08463938,0.12944835
1.0570948,0.9472177
0.42511037,0.46663594
1.4373664,1.2299044
0.19702026,0.09794819
-0.28213844,-0.26336068
-0.29442507,-0.34243202
0.3949466,0.3836965
0.7775959,0.5699772
-0.39333695,-0.12230372
0.059249178,0.0243074
-0.10466929,-0.100426584
0.0007811552,-0.0050968677
0.08178657,0.05362901
-0.12080604,-0.37156194
0.24941602,0.3743409
0.11297761,0.12632567
0.21415396,0.22298652
0.17285931,0.30346322
0.08420304,0.116882384
-0.14359015,-0.14006704
0.10180624,0.07028881
-0.8321651,-0.77281445
-0.61163926,-0.3824709
0.0047514965,-0.0005300045
0.013440748,0.00796181
0.689232,0.9261404
0.9671707,0.73799145
0.027585093,0.014431536
-0.04055036,-0.013440132
0.07406257,0.083398715
-0.22506261,-0.20054564
0.16148286,0.40088105
-0.29480422,-0.455712
-0.3305061,-0.31367445
-0.037904333,-0.006056994
-0.5098039,-0.4258995
-0.99847466,-1.0516639
0.6727841,0.7775421
0.34083277,0.16925174
-0.04412341,-0.0626795
0.08243297,0.03765753
0.015614873,-0.0063774586
0.0037365071,-0.006457597
-0.2553286,-0.29712063
0.3692479,0.26835737
0.45058787,0.33885574
-0.38178644,-0.4090595
0.017804652,-0.003807664
-0.012637578,-0.0030339956
-0.0042456803,0.06534541
0.37645358,0.46889383
0.062242962,0.05087474
-0.008125085,-0.07437444
-0.018207334,0.048351973
-0.026494224,-0.024231166
-0.010519984,-0.0009403527
0.022064943,0.020488262
0.21763855,0.1745137
-0.34248343,-0.33081537
-0.0014242929,-0.0035903454
0.0053017437,0.0071718693
-0.36058047,-0.31651697
0.06560476,0.18883112
0.196652,0.17982894
0.06875355,0.16497716
0.07871245,0.052342713
-0.06714106,-0.116173536
0.7960502,0.34110588
-0.33509907,-0.35607862
0.12603515,0.055178627
0.16926101,0.23518814
-0.012621164,-0.0006291568
-0.041408733,-0.026006877
0.027345628,-0.0047047734
-0.10955778,-0.075490415
-0.4571694,-0.7562448
0.6833749,0.39688408
0.67062247,0.7079373
0.57307106,0.60887563
-0.41185004,-0.57530844
-0.17961672,-0.29484308
0.024123682,0.021236986
-0.03661661,-0.02312392
0.1792064,0.15200257
0.07256633,0.04768905
-0.04575579,-0.07829882
0.14093603,0.08842808
-0.02286671,-0.043598294
0.09156192,0.113366336
0.0139435,-0.008993328
-0.0030623605,-0.0136522055
0.31474948,0.43607932
-0.14716624,-0.32264864
-0.14646673,-0.07204911
-0.40628773,-0.4277509
-0.22983,-0.304595
-0.07731636,-0.121483296
-0.02444755,-0.018449724
0.021102363,0.015872717
-0.75483394,-0.7469585
-0.44549292,-0.31979412
0.17874068,0.189049
0.25678426,0.23445553
-0.012787314,-0.0066337585
0.012993188,0.015383184
-0.29404363,-0.26452798
-0.16603361,-0.20988971
0.6838858,0.5320035
0.81055224,0.56352407
0.7685658,0.9145094
-0.31595838,-0.35116598
-0.62257874,-0.54014677
0.35226214,0.32862607
-0.17217219,-0.1036638
0.20514277,0.12350154
0.028422736,-0.018680774
0.030057186,0.05291778
0.197705,0.4896736
0.9114934,0.8788499
0.26488048,0.3275867
0.040457707,-0.030502498
-0.0005486991,-0.05405721
-0.025018647,-0.010459781
-0.011628603,-0.036747575
-0.03299169,-0.031227082
0.10193023,0.119932204
-0.14359888,-0.16467357
-0.28373575,-0.26066858
-0.67650163,-0.6930082
-0.023513827,-0.02101481
-0.0036133495,-0.0019169748
0.4407828,0.56103706
0.6003629,0.638072
-0.08386344,0.12082517
-0.059687432,-0.04293336
-0.17007346,-0.20148772
0.07624669,0.12695462
0.3952458,0.29706496
-0.34881115,-0.36348206
0.35111538,0.124828935
0.11838655,0.02274111
-0.000697294,-0.020334363
-0.0003571247,-0.008940488
0.42331916,0.35453802
-0.0023648536,0.062357068
0.07499321,0.12523204
0.12957315,0.05393517
-0.13709384,-0.10772753
0.16093495,0.016980171
-0.11314596,-0.037522733
0.11847626,0.05794674
0.8966677,0.78378034
0.6289262,0.43499383
-0.46175793,-0.5575664
0.35076025,0.34886226
0.13323349,0.08626425
-0.020924624,-0.027404174
-0.036715746,-0.027395368
0.0038751513,0.008108497
-0.05306103,-0.030055344
-0.02737882,-0.022919297
0.032279987,-0.010515541
0.036729142,-0.0009378493
0.41478926,0.39012516
0.07128477,0.12520003
0.074667074,0.08588058
-0.024647612,-0.023585975
0.050635144,-0.040459573
0.09788293,0.04764101
-0.2936346,-0.19934127
8.5166e-05,0.005282834
-0.15222117,-0.21739
0.4584504,0.3009224
0.016667936,-0.03742361
0.009714907,-0.061417878
-0.010980923,-0.017669916
0.034854755,0.03024432
0.007036415,-0.28458923
0.3080123,-0.016477108
-0.14467576,-0.31742942
0.0899204,0.3443932
0.51680315,0.5545918
0.40207732,0.45724532
-1.3438973,-0.68353075
1.2092091,1.1767435
0.24926615,0.14260352
-0.32356298,-0.28196603
1.4128186,1.0638956
0.68882763,0.85143244
0.08502065,0.025483131
-0.008956284,0.019720942
0.06432201,0.02366662
-0.07469228,-0.054240465
-0.34293786,-0.31777728
-0.99001837,-0.95309556
0.25442713,0.09864956
-0.09891064,-0.19049275
0.53749627,0.4663955
0.48234826,0.17535451
0.020830985,-0.025751323
-0.0061129844,0.008491695
-0.47071552,-0.44076523
0.23396601,0.21509662
0.3570819,0.26620427
-0.21174392,-0.20808458
-0.058590285,-0.031841755
-0.006204349,-0.008212507
0.46182355,0.48218185
0.20249495,0.09935737
-0.73722374,-0.7821664
-0.48647377,-0.61085325
-0.13909456,-0.080412984
-0.37387642,-0.21324489
0.44474667,0.5732752
-0.09656513,-0.14053619
-0.017634744,-0.039581954
-0.007317542,0.036015183
0.42182255,0.5573735
-0.25916645,-0.35536265
1.4407158,1.5026033
0.018164407,0.053198367
0.003114635,-0.014770627
-0.0060679065,-0.010988742
-0.013834912,-0.012718141
0.020616155,0.0067398846
-0.031275813,-0.04734522
0.0116422195,0.017414838
-0.017342782,-0.02305144
-0.030850662,-0.035524547
0.27345955,0.22800207
0.0175639,-0.026493132
-0.10698734,-0.14115483
0.061832517,0.06341851
-6.88883e-05,0.00884819
0.0019756637,-0.02789843
0.17193401,0.09449661
0.3373281,0.2917733
0.012542325,-0.024996698
-0.0029031672,-0.014869094
-0.087796606,-0.081483305
0.014827941,0.0031845868
0.43529168,0.38603437
0.29017347,0.40552953
0.027639698,0.009150043
-0.05922079,-0.03359285
-0.023077697,-0.012993276
-0.004641163,0.029360652
-0.012614576,-0.015236378
-0.0010239258,0.008540928
-0.038085587,-0.093984246
0.8630215,1.0079427
0.21454811,0.2344527
-0.02028669,-0.032797992
0.085921176,0.048659205
-0.0635159,-0.018843174
-0.08221477,-0.049280256
-0.002037922,0.004611641
0.010376364,-0.04703933
0.14458203,0.106523365
-0.3197044,-0.63702404
-0.113916785,-0.24306008
-0.0041036354,-0.009054184
-0.019111477,-0.012039006
0.018327605,-0.012718499
-0.04879346,-0.052308857
0.16066611,0.045037925
0.04327092,0.009290695
-0.04762867,-0.02592969
-0.030181527,-0.052403837
-0.018449163,-0.009421259
-0.21308199,-0.22045076
0.15893698,0.2188716
-0.449782,-0.42104256
0.22451909,0.30587938
-0.24299231,-0.5863718
-0.1101161,-0.07589951
0.019071417,0.0118946135
-0.72115856,-0.51598203
0.14801198,-0.038615674
0.011656396,0.012778044
0.045213412,0.029014587
-0.024514835,0.14074196
-1.048203,-0.95616007
-0.09173943,0.043049008
0.6889987,0.70372677
0.31324658,0.21941394
-0.41738856,-0.58426297
0.029271465,0.024756968
0.035514627,0.008744359
-0.09686536,-0.11759776
-0.023659248,0.041520506
0.76386607,0.6345815
0.55359405,0.5474974
-0.047612667,0.09275204
0.28457135,0.2649929
0.108447805,0.15287322
0.11114149,0.059053183
0.26286665,0.35602927
-0.13156489,-0.06432366
0.1665146,0.2581501
0.86618596,0.7241103
-0.012121145,-0.040385365
-0.0033637434,0.015578285
0.6206312,0.63431454
-0.29315314,-0.19012934
-0.5346483,-0.5464244
0.36229676,0.1354147
0.8085004,0.548506
-0.41252244,-0.0070849955
-0.25095305,-0.22255367
-0.43337703,-0.36211294
0.0029540844,0.008254051
0.011123709,-0.025594115
-0.6778265,-0.7222409
0.7398102,0.7882196
0.53415483,0.32420796
-0.30560294,-0.26596272
0.1408494,0.28569365
-0.58149165,-0.6392964
0.30229074,0.24318194
0.3284666,0.29622298
0.11414434,0.05224985
0.122810416,0.16086364
0.3215012,0.40296966
0.9239137,0.9956004
-0.015790414,-0.18182325
0.57416135,0.6758239
-0.056150474,-0.04590413
-0.0060786637,-0.08947486
1.4986427,1.5351452
-0.9011531,-0.94083095
-0.013878613,-0.03907579
-0.015361562,-0.0798661
0.013301512,0.0071015954
-0.01077125,0.008197308
0.04572124,-0.05190009
-0.10303338,-0.11613956
0.09209748,0.0998646
-0.10286111,0.0068975687
0.04486887,-0.18629795
-0.74559844,-0.5039145
0.03225477,0.06690252
0.1364592,0.102742374
0.48656029,0.4772346
0.750556,0.70407265
-0.8871393,-0.7653508
-0.26114607,-0.31903392
0.0255784,-0.002075076
-0.008157888,0.0031613708
0.13402286,0.07225412
-0.069205396,-0.074310064
0.03296152,0.05194573
-0.1348228,-0.17089736
-0.20369138,-0.24276304
-0.07290201,-0.19329074
0.25680366,0.10201608
0.0018517585,0.016012758
-0.05647354,-0.062372833
-0.06558541,-0.042653143
-0.0031489413,0.025742114
0.018551748,-0.004114032
0.019905329,-0.0022259057
-0.0017224012,0.014380544
0.25895432,0.2457307
-0.11980419,-0.017514467
-0.2066916,-0.04667324
-0.32508168,-0.26620847
-0.52910024,-0.42300376
0.82871974,0.6542129
0.45413062,0.1697332
0.2456362,0.3700014
-0.028933663,-0.20757556
-0.7224529,-0.7012104
-0.2513198,-0.43469775
-0.20858973,-0.44695538
-0.2072041,-0.19538605
0.144678,0.08128005
0.71431565,0.5854291
-0.062864855,-0.50243753
0.07507661,0.015286654
-0.05967255,0.023094058
-0.012079303,-0.0053519607
0.0300977,0.012526572
0.008382439,-0.0003208816
0.055676177,0.035134494
0.0072935456,-0.03106761
-0.03822782,-0.012303352
0.011270661,0.015791893
-0.009407874,0.0036414564
-0.0012399136,-0.0031388402
-0.0047908626,-0.010499597
0.047318067,0.06404677
0.00845255,0.013922498
0.031631168,-0.011217937
0.1410898,0.08049309
-0.022319976,-0.034044355
0.05736778,0.03244081
-0.041515194,-0.06524563
0.036819927,-0.016982436
0.07437045,0.2526797
-0.17515257,-0.33057982
-0.29118535,-0.17397958
0.24721721,0.25260845
0.23979893,0.25450355
-0.24633645,-0.3054949
-0.45621175,-0.34129095
0.7056344,0.81521916
-0.09553705,-0.06659114
0.1216956,0.10900509
-0.32709622,-0.4493751
0.07871083,0.12752175
-0.16157992,-0.16474475
-0.24020192,-0.24482247
-0.38851488,-0.28285837
-0.22767696,-0.13700464
0.6654135,0.5774124
0.8261343,1.1232867
-0.065682426,-0.10851458
-0.0077449717,0.00044837594
-0.22342834,-0.35344923
0.4295875,0.38700634
-0.11073884,-0.16612478
-0.40116003,-0.45992225
0.036941245,-0.04536135
-0.056651015,-0.04557103
0.022526626,-0.002865672
0.024170106,-0.0067801476
-0.045479126,-0.03025505
0.0496476,0.019626021
0.19803107,0.14682055
0.045939006,0.1658684
-0.04380691,-0.081633896
-0.0013131833,-0.042320237
-0.70515907,-0.3257429
0.62071204,0.89528227
0.20744449,0.1576044
0.14238673,0.16103715
-0.025013674,-0.05068843
-0.01433556,-0.03996542
0.0051345923,-0.010812759
-0.026207324,5.093217e-05
-1.0056142,-0.60427743
-0.16559847,0.02146846
-0.02766854,-0.058482558
0.16059667,0.17722398
0.005894414,0.034288824
-0.15655917,-0.14594805
0.11862625,0.09044689
0.03078911,0.056792915
-0.17439236,-0.044192195
0.22562149,0.21979758
-0.34034467,-0.24139234
0.16939738,0.10083291
0.12979439,0.087055385
-0.03668058,-0.18419683
0.12182751,-0.11400932
-0.20715693,-0.4371577
0.08315347,0.044765174
0.021529756,0.0052403808
-0.022897169,0.011675641
-0.11864816,-0.0660094
-0.30474943,-0.34910578
-1.1526015,-1.3587997
0.009816883,-0.022124916
0.042502187,0.06860751
0.06409663,0.030895825
-0.087477006,-0.07495791
0.06297444,0.037584126
0.0942447,0.050849795
0.101798415,0.05545211
0.11796366,0.1255416
0.1411244,0.13594359
-0.13781428,-0.021259844
0.21635947,-0.015650928
-0.25562862,-0.1495783
-0.041495327,-0.013264596
0.11451985,0.09331012
-0.0017033922,-0.011487484
-0.00083844503,0.0003375113
-0.36468005,-0.39826256
0.83351433,0.7409285
0.7696334,0.93565565
-0.046630666,0.10645479
-0.06170795,-0.029769659
-0.037977308,-0.012031615
-0.37008154,-0.3221023
-0.25202265,-0.16894746
-0.09877175,-0.09596753
0.35239288,0.28144908
-0.009376863,-0.015915573
-0.00437624,0.00079521537
-0.045379244,-0.060273692
-0.038057517,-0.020082653
0.59055245,0.4317457
0.5822971,0.37766743
0.04022767,0.018214345
-0.01974728,-0.033182263
-0.13657409,-0.11517745
0.04764903,0.009242803
0.20819312,0.49188462
-0.7868918,-0.8294601
-0.00021947459,-0.05189526
0.018645754,-0.09161487
0.4138623,0.3391691
-0.21810406,-0.052900285
0.2831418,0.3501174
0.099175945,-0.15251464
-0.06832789,-0.13471872
0.27672428,0.11983597
-0.0018336108,0.0127212405
0.018101862,0.0040878057
0.00380449,0.009698033
0.05126058,0.07637018
0.2461271,0.06257516
0.4797598,0.4297577
0.018011343,0.025277972
-0.16828997,-0.17064796
0.029657327,0.0017541647
-0.021362416,-0.015691519
-0.19981468,-0.2538523
-0.2018266,-0.22121727
-0.10747346,-0.25300163
0.026161378,0.04257679
-0.7119279,-0.54901636
-0.43743986,-0.6287592
-0.31277782,-0.1681577
-0.014164086,0.25808188
0.30026165,0.12369135
-0.18797788,-0.22664613
0.24157855,0.14668085
-0.3453787,-0.3475656
0.076328635,0.047350883
0.038066186,-0.0016922355
-0.5724042,-0.5898338
0.95969474,0.91374743
0.09680443,0.046721697
-0.015412001,-0.044166416
0.004173804,-0.022142299
0.13217501,0.18507975
-0.2717924,-0.327398
-0.079514116,-0.066072404
-0.38169014,-0.3367723
-0.009537043,-0.043003753
-0.58338416,-0.47259203
0.27758256,0.27343976
0.11686234,0.06557453
-0.2766161,-0.3795874
0.019600334,-0.0072692335
0.042193934,-0.00043547153
0.0063756052,-0.0020285845
-0.0021116184,0.0068107843
0.6548736,0.75258934
0.45737958,0.41658014
-0.2588319,-0.15517867
-0.89667946,-1.0098279
-0.1301525,-0.09616721
-0.1254541,-0.561989
0.08493081,0.05555013
0.02975228,0.034395933
0.11046028,0.09622434
0.16194779,0.18901297
0.08037298,0.061400115
-0.099585146,-0.046387702
0.007172358,-0.01508069
-0.0006342186,-0.0035896003
-0.093678795,0.04149033
0.019865645,0.06669955
-0.08170001,0.00017279387
-0.498254,-0.49893504
0.0033418639,-0.025713027
0.013744798,0.0035744607
0.1715831,0.23118266
-0.1922332,-0.10152075
0.12085351,0.2503451
-0.36910957,-0.69262254
-0.110140726,0.05517994
-0.23207843,-0.3744338
-0.003969385,-0.053066835
0.10172327,0.08725178
0.08530674,0.003317304
-0.9005537,-0.92654157
-0.075070515,0.0320777
-0.10290923,-0.088537544
0.028614882,0.0059640706
-0.00067705684,-0.0016351342
0.30535305,0.22692764
0.044893473,0.07931179
0.3377817,0.2297861
-0.22702202,-0.22651178
0.017347693,-0.025773823
0.087277435,0.08870131
0.09539198,0.0004130602
0.47103834,-0.20111284
0.47601724,0.6308998
-0.1722812,-0.05190395
0.028944224,-0.03165561
0.073139906,0.038864285
0.0046695643,-0.007570863
0.0045876456,-0.007910401
0.062415704,0.021035671
-0.048254468,-0.025647014
0.62723154,0.3486448
1.0141152,0.9246194
-0.017976101,-0.008174956
-0.0023071473,-0.0046788454
0.04441176,0.040103585
-0.08766663,-0.12464315
-0.1443846,-0.13797635
0.27097318,0.21985614
0.0009832924,0.01671657
-0.06773533,-0.04956852
0.11072439,0.012825608
-0.40000284,-0.33662313
1.1411365,0.8519327
-0.30750465,-0.30509663
0.024163969,0.064888656
-0.042520016,-0.037726343
-0.4237249,-0.28983745
-0.23773137,-0.09232125
0.10463877,0.29366606
-0.32231045,-0.42650047
0.05481004,0.03799224
0.34520093,0.33443183
-0.38825905,-0.41931844
0.38496414,0.31751364
-0.09981074,-0.16170362
-0.37851843,-0.3440194
0.07240799,0.032152176
-0.21879736,-0.25960028
1.0875008,0.92285466
-0.21537048,-0.23818421
-0.7478802,-0.59168017
-0.47072554,-0.304482
-0.004844603,-0.010131955
-0.012806701,0.0049600303
0.029977757,-0.0075621605
0.08764854,0.09835541
-0.031950835,-0.025256902
0.04061661,0.04879263
-0.6781844,-0.673504
-0.10526836,-0.03770891
-0.17035207,-0.096847
-0.1392479,0.02024582
0.031381223,0.09652832
-0.56877095,-0.4597858
0.04002597,0.014038116
-0.019087706,-0.022581935
-0.057372876,-0.062212437
-0.17373307,-0.16811419
-0.46127835,-0.5240802
0.1678725,0.13389271
-0.12643857,-0.124385476
-0.18129365,-0.19792715
0.5505628,0.53027236
-0.06472001,-0.11409363
-0.01379148,-0.032722205
0.030016195,0.013764352
0.07874424,-0.13666695
-0.3396708,-0.3757397
-0.060570233,-0.1304172
-0.010405671,-0.06110567
0.11069573,0.11438519
0.06960393,0.050678074
0.002698035,0.0145986825
0.37390795,0.43333825
-0.13259226,-0.06247431
-0.10374814,-0.051732242
-0.76469743,-0.68098116
-0.43786198,-0.06782746
-0.21495393,-0.22783855
0.04098281,-0.06583843
-0.54637116,-0.23926294
0.7163937,0.90536785
-0.0037587178,-0.013201177
0.044159945,0.009723783
0.006810443,0.004558921
-0.00818644,-0.010566801
0.38944244,0.45102632
-0.95089626,-0.8782568
-0.14743844,-0.14771639
-0.095901564,-0.073139966
0.39565775,0.37229857
-0.5932207,-0.59956014
0.6945486,0.8175217
-0.2961658,-0.544892
-0.36924374,-0.3077089
-0.24200001,-0.6746249
-0.015897967,-0.03168887
0.017625889,0.0060994625
0.10794182,0.008103088
0.006087898,0.10002154
0.07833813,-0.0044094026
-0.27755547,-0.18534131
-0.017307222,-0.00146541
0.08377488,0.12471947
-0.031189937,-0.024873674
-0.023487505,-0.0040577054
0.1476032,0.12624788
0.11848864,0.14885771
0.54987925,0.38075972
-0.52928925,-0.44542563
-0.045366313,-0.027510017
-0.015020164,-0.0043465644
-0.7179999,-0.13541016
-0.49101847,-0.5335232
-0.17646436,-0.13574472
-0.05601551,-0.029182881
0.6806748,0.6631982
0.715519,0.6559857
-0.039179843,-0.03433034
-0.035749048,-0.019245684
-0.045708023,-0.081433564
-0.011098135,0.019703627
0.25093153,0.2863179
-0.67813975,-0.69719005
-0.1493265,-0.10918796
-0.57527983,-0.4732343
0.21917899,0.1467883
0.28767085,0.22635224
-1.1907479,-1.1198646
0.22039464,0.18720978
-0.007379264,0.0022052824
0.008463881,0.03177291
0.078146935,0.053153753
-0.2120046,-0.21524173
-0.2552529,-0.12643415
-0.06396675,-0.04039699
0.0958138,0.067388326
0.15441126,0.113660276
0.015428361,0.005065739
-0.0024980952,-0.0020120442
-0.03597795,-0.038773477
-0.0120536275,-0.0073268116
-0.7499281,-0.83510685
-1.4682137,-1.2462168
0.26854485,0.26096874
-0.21899812,-0.23219115
-0.033034626,-0.036372304
-0.0057556224,-0.008490503
0.0030246286,-0.010249168
-0.010983404,-0.0020937324
-0.016106214,-0.025739968
-0.0037469908,0.0013378263
0.06482435,0.025124699
0.040066697,0.027459025
-0.5771709,-0.35374126
0.60840786,0.5000763
-0.122109875,-0.11700678
0.37845176,0.38209993
0.43004733,0.18875092
-0.21881509,-0.3018558
0.16618146,-0.034579623
0.5555546,0.582719
-0.0052498113,-0.03959948
0.03618932,0.062096447
0.5153918,0.21166945
0.23888992,0.1404661
0.009779388,0.10962054
-0.48939824,-0.387059
0.65666246,0.67654204
0.0031745979,0.01582092
-0.10194673,-0.042747557
-0.06802675,-0.12436062
0.25245243,-0.021876156
-0.21839538,-0.4951104
-0.83059305,-0.5053666
-0.24284482,0.13161474
-0.047015335,-0.4198643
0.38875198,0.5493798
0.039346367,-0.02477029
-0.09450482,-0.08084494
0.1719329,0.00982523
0.007883723,0.0115122795
-0.01372835,-0.09570676
-0.023838136,-0.036389083
0.05444222,0.066020906
0.24774157,0.21035427
0.15208812,0.0472309
0.18824883,0.14924645
-0.08537296,-0.2142911
0.15021557,0.14495367
-0.13476448,0.2774721
-1.1530188,-1.1183581
-0.09056483,-0.15739879
-0.03257969,-0.047810823
0.6415085,0.3115961
-0.31910673,-0.36137378
-0.046446197,-0.03760749
-0.046777807,-0.0632997
0.012113909,0.006315857
0.008656747,-0.0018517077
-0.23492497,-0.21990561
0.0027897162,-0.00983116
-0.1128035,-0.08097279
0.05391505,0.025898844
0.99002063,1.003947
-0.03347265,0.16669005
-0.77218795,-0.8924049
0.19848432,0.18575615
0.016639678,-0.3347696
0.3667134,0.46182227
0.28337714,0.18891367
-0.11865859,-0.16514277
0.16379575,0.10567533
-1.0663625,-1.1307898
-0.30703798,-0.30405182
0.33790052,0.30521235
0.0048106555,-0.25012252
-0.32570902,-0.36152136
-0.3133315,-0.5275391
-0.40412945,-0.44408262
0.034418255,0.009277403
-0.051581852,-0.15456921
-0.56808794,-0.60390985
-0.52040625,-0.4746364
-0.1488463,-0.1534819
0.122645184,0.10233545
-0.074099675,-0.04888448
-0.014881967,-0.0017661154
-0.064726956,-0.06494236
-0.14945629,-0.1128363
1.103147,1.0041363
-0.4054376,-0.2846214
-0.010830118,-0.021809101
-0.0016944942,0.007821023
-0.509292,-0.5411533
0.66098213,0.8668405
0.14126992,0.071430266
0.0046889535,-0.0868783
-0.0705103,-0.05039853
-0.16384612,-0.17078233
-0.04920418,-0.07633889
-0.025063306,-0.025095463
0.2299757,0.2255091
0.951597,0.67991877
0.116224654,-0.17434555
-0.2168405,0.14042896
0.39510477,0.39003205
0.070840284,-0.053541064
-0.03291478,-0.044867516
-0.023093453,-0.018434525
0.08019763,0.043543875
0.043188646,0.04916784
0.023869488,0.0011745095
0.02631839,0.008429557
0.007950355,0.0029774606
-0.06678192,-0.08485615
0.031706832,0.0033701658
0.10575895,0.06282963
-0.1400877,-0.2293086
0.16092338,0.18462509
-0.22856724,-0.14377487
0.24005502,0.30039287
0.011823814,0.011818469
-0.022729129,-0.001521647
0.028246593,0.020109802
-0.03587422,0.00039815903
0.57630825,0.36756313
-0.10072298,0.14981392
0.017233832,-0.0088838935
0.026582997,0.033328027
0.017075736,-0.044949234
-0.0030989314,-0.017291814
0.7180044,0.34617507
0.80814904,0.64173526
0.3981572,0.53897756
0.4320683,0.5320858
-0.8070297,-0.65717477
0.7574161,0.53087324
-0.049710803,-0.047386825
0.064440936,0.06860843
-0.19902578,-0.29662848
0.25719696,0.1998097
-0.005029375,-0.010344803
0.00754694,-0.010614485
0.04698859,-0.010069579
0.027154455,0.14732474
0.015401566,-0.009525746
0.17386974,0.16036797
-0.0034735226,-0.016295508
-0.022416268,-0.04064107
-0.3820024,-0.47829273
0.5553824,0.52030754
0.12439889,0.027796537
0.3220941,0.121264994
-0.6367207,-0.60754085
0.62054133,0.5584887
-0.2741921,-0.2096865
0.77642524,0.679952
0.24659032,-0.058179755
-0.7055216,-0.8171249
0.09016441,0.1282137
-0.15463753,-0.11814663
0.019984072,0.035023928
-0.008104486,-0.0031594038
-0.05762202,-0.11257325
-0.015565321,-0.020416975
-0.03982781,-0.032449543
0.04226452,0.015530586
0.04050714,-0.0041362047
0.03029493,-0.01691407
0.26135957,0.3530833
0.43945903,0.26523054
0.25683075,0.15736759
0.22074871,0.19734928
-0.62015915,-0.26249117
-0.37807268,-0.46052298
1.0961895,0.9166676
-0.17176041,-0.38802087
-0.0480565,0.016686112
-0.31614166,-0.2720275
0.57158154,0.61183125
0.41256732,0.3025149
-0.10900508,-0.0909307
0.056772843,0.0010229349
0.54098445,0.33418638
0.6845368,0.66207457
-0.312404,-0.3530438
-0.4399446,-0.47431046
-0.02781836,-0.013903111
-0.086847916,-0.06818211
-0.048221283,-0.06471026
0.029590046,0.0043562055
0.10682347,0.11409232
-0.1824489,-0.15505885
-0.46404248,-0.42261007
0.40621746,0.51291835
-0.021764226,-0.022039682
-0.007332729,0.0066311657
-0.021624224,-0.028041095
0.03718155,0.048155874
-0.5774614,-0.68636394
-0.05801186,-0.031752303
-0.67323965,-0.51889396
0.31278363,0.33499193
0.064177126,-0.024460912
-0.16457227,-0.18579441
0.0048346855,-0.0050469637
-0.004600889,0.009604812
-0.32584536,-0.15158236
0.055431716,0.059844628
-0.19004938,0.13061148
-0.57269585,-0.3029204
-0.122728616,0.10397971
-0.3404153,-0.26869
0.0025678077,0.008696765
-0.0018144383,0.0064839125
0.011254646,0.021591663
0.05234057,0.024516404
-0.17117137,-0.2301119
-0.08994405,-0.053302497
-0.021256387,-0.13054225
-0.4102298,-0.3915209
0.006979217,-0.03391397
0.12808716,0.15084249
0.042147055,-0.051478267
0.014730174,-0.037495404
-0.54269254,-0.6846715
0.4256571,0.33572552
-0.03165022,-0.047242135
0.23344412,0.23135251
-0.5446248,-0.5206315
0.9492183,0.89240515
-0.010620154,0.0062559247
0.07521619,0.032581627
-0.030790927,0.16157287
0.19770625,0.46481442
0.011803835,-0.057980657
0.11255482,0.078990996
0.12072142,0.11951363
0.14885895,0.112213254
0.0032793896,-0.005442232
0.022015199,-0.010463625
0.7129048,0.31855124
-0.46347135,-0.51046073
0.024309546,-0.052652746
-0.00855396,-0.02515459
0.12017642,0.122928396
-0.25630838,-0.22095121
-0.7736365,-0.5180584
-0.19357854,-0.1344307
0.0617762,-0.0018903017
0.035329882,-0.096336216
-0.09378415,-0.12707037
0.089597285,0.098073006
0.09772661,0.029938012
0.058779437,0.018129706
0.017877556,-0.0044510365
-0.006726293,-0.01635763
-0.0011956773,0.008328974
0.023847425,0.007271379
-0.3697094,-0.29029226
-0.11805491,-0.15728822
-0.10251896,-0.11592564
0.20597932,0.06972012
0.20310858,0.10369098
0.77821416,0.8100616
0.019496825,-0.030164868
-0.0056912308,-0.02340293
-0.017769568,0.015295535
0.105479226,-0.00036478043
-0.08184971,-0.025504053
0.04103164,0.054046392
0.1834839,0.19021729
-0.46360773,-0.54792124
0.34109426,0.26053268
0.3414815,0.39371425
0.47254363,0.49991855
0.28675508,0.22950447
-0.6181861,-0.5303682
0.37641668,0.46474344
-0.3838939,-0.37130374
-0.72291446,-0.61655825
-0.0019407382,-0.0056227148
0.003422931,-0.006056279
-0.18468732,-0.07535565
-0.23437274,-0.25044373
0.07915554,0.1289286
0.33326605,0.2809826
-0.017154478,-0.0045539737
-0.0023592936,0.0012744963
-0.32818443,-0.36601925
0.19617537,0.14626282
-0.2909954,-0.4967814
0.015903551,-0.081290096
-1.1257876,-1.2299484
0.7928754,0.51292616
0.04178746,0.03510481
0.06354271,0.0694707
0.04529956,0.009392977
0.012398664,-0.0126800835
0.7879771,0.5687865
0.08314444,0.1344687
0.32423264,0.19304234
0.28388172,0.18920875
0.064577796,0.1398753
0.02135086,0.13897818
-0.014918463,-0.0251998
0.005160008,0.01075989
0.4690889,0.47147703
0.5920428,0.4452243
0.023292307,-0.04208669
0.055444,0.018330514
-0.12625545,-0.1097464
-0.01746018,0.03668411
-0.07649426,-0.066105425
0.010345175,-0.0024876595
0.014078373,0.013903081
-0.061400563,-0.017104149
-0.1161973,-0.15044698
-0.12281977,-0.12765515
0.004724344,-0.008712381
-0.0057114195,0.008654207
0.016821742,-0.00039207935
-0.039671835,0.00035890937
-0.05564297,-0.027119935
0.086812556,0.08544096
0.15071374,0.05355102
-0.016421506,-0.16676138
0.024571622,0.0058382154
-0.027139813,-0.01052922
-0.05561707,-0.04806745
0.18037298,0.16405863
-0.0050823907,-0.048017904
-0.2129829,-0.22426206
1.0334094,1.0164562
0.049008463,-0.019978851
0.6093248,0.692521
0.19663975,0.23917963
-0.12663569,-0.24391054
-0.42422184,-0.45816803
0.30306077,0.6083885
-0.23185769,-0.09236455
0.035526194,-0.051520854
0.16406362,0.09208287
-0.013571746,-0.014981151
0.017398749,0.0076559186
0.4365126,0.4945907
-0.3259771,-0.33223137
-0.027001884,-0.043926567
-0.013764545,0.0027632117
-0.0439796,-0.04131478
0.053340007,0.021100283
-0.7311835,-0.601287
-0.2762355,-0.20640825
0.04718637,-0.015906483
0.03640106,0.07441771
-0.25774276,-0.22648007
0.082235046,-0.1399461
0.38627982,0.2503296
0.8808557,0.8776736
-0.35777256,-0.35233378
-0.59656835,-0.5780645
0.19882804,-0.02230677
-0.40380937,-0.14263779
-0.90536416,-0.52754366
0.3092244,0.1847615
0.0015041651,-0.011270583
0.0073019415,-0.005158961
-0.09663604,-0.1743648
0.174538,0.15791368
-0.021236194,-0.0031616688
0.04395915,0.03566587
0.25279647,0.23120087
0.52878654,0.6573912
-0.036241535,-0.008904457
-0.053352155,-0.022385895
0.08611345,0.04606369
0.49574447,0.44603786
-1.0950091,-0.80684847
0.20858294,-0.044359744
-0.098524615,-0.16969794
-0.2919861,-0.3348976
-0.6473156,-0.6437936
0.15163255,0.22255608
-0.07517113,-0.024924338
0.104933485,0.057976127
0.5541101,0.42138365
-0.4898555,-0.36802888
0.023539318,0.037477076
-0.008180135,-0.010766089
-0.26894483,0.0013418645
0.6305393,0.8822961
0.0155780185,0.016092896
-0.014443681,0.0006637275
-0.2901037,-0.26203632
0.17197038,0.12858766
0.013209252,-0.0044692755
-0.00817676,-0.0036965013
0.94408584,0.7235248
-0.4853308,-0.41384637
-1.1189305,-1.0706948
-0.19130585,-0.13197309
-0.815614,-0.64726293
-0.11493118,-0.14818808
0.050347954,0.097515225
0.2298342,0.28644967
0.005246918,0.06938791
0.004649413,-0.012759924
-0.48742086,-0.30909926
-0.38695148,-0.21228057
-0.0136003345,-0.09456068
0.015983019,0.026576668
-0.63349116,-0.82376105
1.0152035,0.8853644
-0.17061323,-0.054138094
0.16071704,0.030167192
-0.18433517,-0.33946273
0.14961964,0.13132498
0.23560572,-0.10691759
0.44405013,0.33472902
0.05984275,0.032152474
-0.020690035,-0.010074407
0.026268924,0.14305592
0.34911197,0.047232747
0.03458738,0.03568715
0.054702982,0.09101817
0.63795185,0.08036184
1.2084715,0.8700753
-0.017640099,-0.020989984
-0.047451038,-0.098049104
0.03358178,0.01795423
0.028513126,0.015809417
-0.0070107095,-0.00047177076
-0.004334515,0.0019405186
0.001061766,0.008130014
-0.010109921,0.0043043494
0.0025810134,0.0025581717
-0.023519535,-0.006789297
0.45350462,0.3975571
0.18403858,0.13564426
-0.019915953,-0.044972867
-0.015198203,-0.00066420436
-0.045654856,-0.34103018
0.50569654,0.79261863
0.021923916,0.00844425
0.009895207,0.00833717
0.7676867,0.5842277
-0.99402106,-0.9250105
-0.042209398,-0.09343296
-0.12023011,-0.1672838
0.48675844,0.37320524
0.1038101,0.22269642
0.012978617,-0.060335577
-0.010680588,-0.00139229
0.03120954,0.012553334
-0.071647406,-0.11177158
-0.6421206,-0.7483158
0.65532655,0.6642169
-0.078346625,-0.04203129
0.0099032335,0.033197284
-0.85671175,-0.8329798
0.14552675,-0.03345275
-0.04634971,-0.04882729
0.014125092,0.020586371
0.036549203,0.048946172
-0.090190075,-0.13872391
0.043247804,0.056231618
0.083337404,0.028845072
0.21279114,0.1685749
0.14104867,0.16779548
0.018206805,0.0066530704
0.0009814784,-0.0021526217
-0.017377393,0.2399315
0.47936696,0.32888258
-0.8685857,-0.82300663
1.0674882,0.80910146
0.0077547543,-0.009118408
0.009290487,0.0003400445
1.3987781,1.1123133
1.0725076,0.79241395
0.043462038,0.022544831
-0.033036582,-0.004494965
0.03722738,0.033799857
-0.037548807,-0.03460446
-0.7263825,-0.69395727
0.047122624,0.19081181
-0.13741757,-0.1119439
-0.17241468,-0.22206658
-0.022844391,-0.05536145
-0.08586287,-0.08010918
0.27427158,0.42929167
0.364496,0.3813045
-0.23074056,-0.42277482
0.30343798,0.14762619
0.35550988,0.16598183
0.11667916,0.030607492
0.41822153,0.4709377
0.24321972,0.17739819
0.08650653,-0.05347979
0.13311855,0.19409034
-0.043421917,-0.04683578
-0.15629698,-0.18714806
0.18328497,0.049140215
0.3445435,0.29537082
0.002743618,-0.03813809
0.033048026,0.023436427
-0.04436681,-0.11640996
-0.040528357,-0.0131585
-0.72329766,-0.7752894
-1.3143044,-1.1888298
0.031698994,0.0056967735
-0.039139524,-0.020569086
0.00035319623,-0.005521357
-0.020743828,-0.002308786
0.94848466,0.7754109
-0.19762588,-0.24315053
-0.028953347,-0.03265685
0.013820672,0.014252365
-0.46647,-0.47295532
-0.2822385,-0.11861235
0.010406258,-0.06463301
-0.007639028,0.0066888332
0.068952434,0.06738726
0.25397462,0.25602192
-0.21361813,-0.26993608
0.66348475,0.6021518
0.08351381,0.0129098
0.44261652,0.4272489
0.08102839,0.05206123
-0.059478708,-0.044786155
0.32557902,0.60280955
0.15660566,0.42589694
-0.18727136,-0.2733991
-0.24486534,-0.3317936
-0.015038762,-0.046159595
0.009374476,0.01030314
0.38558006,0.37271184
-0.58563083,-0.56351036
-0.28541017,-0.28875798
-0.018822316,-0.12456837
0.57025415,0.56148213
-0.99966514,-0.9614916
0.015467699,-0.13314444
0.24294034,0.18701333
0.0772435,0.06423813
0.43430573,0.386332
0.16775239,0.15283155
0.26384902,0.12976867
0.49638528,0.48795915
0.34955516,0.20287974
-0.23730446,-0.28988943
-0.031688575,-0.030700356
0.004636883,-0.007545382
-0.032196358,-0.013757646
-1.4258165,-1.2872621
-0.6481854,-0.23743084
0.023175526,0.027517958
0.0028267177,-0.03061843
0.006374,0.015064299
0.0028779348,0.005366981
-0.06920679,-0.068998724
-0.08513845,-0.06114374
-0.032864764,-0.02120769
0.06303777,0.06677681
-0.0065771244,-0.018216848
0.10003158,0.027462482
-0.89153767,-0.9459096
0.40424258,0.346398
0.2948248,0.2765038
-0.390768,-0.31178743
-0.16892233,-0.0804158
0.3320276,0.31442818
-0.04716661,-0.077931106
-0.16152939,-0.13671243
-0.0694827,-0.08665818
0.043748982,-0.004359275
-0.1089982,-0.10816957
-0.081853785,-0.10559815
-0.015225628,-0.026103169
-0.006739722,0.007758081
0.065479115,0.07001591
0.09978306,0.1494497
0.026820287,-4.312396e-05
0.0015644222,-0.0140966475
0.054088075,-0.018597454
0.045355137,0.024442136
0.05354646,0.014657021
-0.15479477,-0.08054912
-0.15378359,-0.05880779
0.3674228,0.34524357
-0.053896688,-0.06487879
-0.11690415,-0.107495606
0.1162234,0.1326167
0.66772735,0.7026726
-0.05670753,-0.23415385
0.69682294,0.66093665
0.16654849,0.16058111
-0.20452619,-0.20134972
0.628684,0.5948083
-0.076231696,0.101665705
0.038098074,0.10119848
0.15556613,0.17477605
0.64322335,0.36044568
0.43002185,0.54588604
0.0019159568,-0.006429374
-0.009975682,0.0030119717
-0.004068222,-0.048973024
0.020605974,0.0339811
0.017712597,0.038445264
0.10407434,-0.0015147924
0.59979296,0.2653591
-0.8760818,-1.0289773
-0.001745508,0.006631851
0.0024867333,0.011692435
0.005579029,-0.016790688
0.033345412,6.940961e-05
0.042843964,0.02268941
0.06344714,0.04256329
0.19498868,0.009245336
0.32785976,0.28181422
-0.34924313,-0.5545429
-0.34764954,-0.4048234
-0.65067416,-0.72186095
0.60168314,0.7704116
0.36718088,0.63084257
0.16564016,0.09364244
0.07374783,0.05391085
0.093497485,0.13392395
0.07344082,0.009535015
-0.05982758,-0.043707013
-0.05505351,-0.033224642
-0.05454102,-0.012279257
0.0856893,0.056236207
0.10267782,0.060597718
-0.062337972,-0.0971266
0.009493804,-0.0032738447
-0.0011408234,0.0079934
-0.023016801,-0.006196916
0.9657475,1.1416442
-0.21828753,-0.19510162
0.20353071,0.050240695
0.21028362,0.3675845
-0.024328973,0.0037562996
0.023452973,-0.0020573735
-0.0006666798,0.019287348
0.03318891,0.04555902
0.07222047,-0.016371608
0.00536499,0.012065291
0.32022077,0.17845291
0.37918407,0.21364775
-0.7903464,-0.78816515
1.0355024,0.45707214
-0.5893946,-0.5933926
-0.757897,-0.64106727
-1.1431669,-1.077844
-0.19707516,-0.14022322
0.009481254,-0.02456975
-0.031047102,-0.015969068
0.51078004,0.45983955
-0.024601884,0.12535203
0.7360922,0.6004216
-0.10436165,-0.10445517
0.45934054,0.5020381
-0.11724608,-0.14477956
-0.69382143,-0.7907293
-0.7661183,-1.015007
-0.019266205,-0.007919431
-0.32516572,-0.34047323
0.036884002,0.027594596
0.03939459,0.054682672
-0.10403249,-0.12531441
0.094680026,0.036406666
0.0031585912,0.012470037
-0.021351732,0.0049562156
-0.052043494,-0.07833028
0.037525002,-0.020590425
0.0052411864,0.0017614365
0.008816771,-0.005666524
0.062994026,-0.019945085
0.1663062,0.18106279
0.67973757,0.62099504
0.6328423,0.6875957
-0.7823919,-0.5995446
-0.26717302,-0.26474327
-0.82025695,-0.55599314
0.2830339,0.50761575
0.6200181,0.56923646
0.11382498,0.049885094
-0.24604833,-0.32797474
-0.26784858,-0.24961653
-0.022820486,-0.013284996
-0.042286124,-0.038297817
0.024080664,-0.012366533
-0.045454886,-0.021981
-1.7209249,-1.864816
-0.7229946,-0.71652466
-0.02764075,-0.032365084
0.045709144,0.030094385
-0.007095797,-0.00081059337
0.023827244,0.031298727
-0.12705618,-0.12205359
0.7940078,0.6404727
0.18655574,0.24126428
-0.2696641,-0.2889701
0.25908524,0.23296046
-0.15236957,-0.092146724
-0.005516771,0.0012797713
0.116804816,0.09555125
-0.07642469,-0.0860385
0.21438392,0.17668927
0.6163956,0.46542197
-0.66943717,-0.5333528
0.016970105,-0.0053783953
0.007590262,-0.01531899
0.27085233,0.4434866
0.7770669,0.76627123
-0.38819566,-0.47594097
-0.36962888,-0.28187197
0.11517126,0.17363717
0.048564628,0.02853936
0.00023866486,0.0038427114
0.008036212,-0.011927903
0.10091054,0.06520194
0.027108856,0.01108712
-0.17717777,-0.21207152
-0.32155445,-0.32671666
-0.039299153,0.36984798
0.85030514,0.67817855
-0.37250406,-0.27392936
-0.45475352,-0.3463454
0.12264535,0.1523912
-0.55063605,-0.8581437
0.055044547,0.025880724
-0.014071781,0.007242888
-0.2206584,-0.18443996
-0.02344437,-0.040302992
-0.018027227,-0.0103856325
0.020812672,0.026220769
-0.002097442,-0.019256428
-0.054385863,-0.084142566
-0.11105706,0.07279122
-0.5051284,-0.23206323
-0.39813524,-0.48138046
-0.27911893,-0.7318754
-0.02586288,-0.027956337
0.007725899,0.0041582882
-0.071292736,-0.3167311
-0.09063621,-0.2160067
-0.39837545,-0.4298275
-0.19308028,-0.23064917
1.2474695,1.093662
-0.10049774,-0.008283198
-0.017672297,0.030581355
-0.4678685,-0.4538023
0.08641592,0.061921626
-0.04474627,-0.10363996
0.11252209,-0.15592861
0.07439592,0.20404673
-0.05179835,-0.0054550096
0.57566094,0.6639657
-0.27241138,-0.45033368
-0.5844661,-0.6375359
-0.24366805,-0.23102415
-0.18293163,-0.18658975
-0.100114144,-0.07132131
0.18649466,0.24557146
0.8149934,0.65750515
-0.09831546,0.77807784
0.0032125143,-0.0027099848
0.025821721,0.0067490935
0.045192227,0.04762713
-0.10093559,-0.069773614
-0.049584467,-0.04311487
-0.055105172,-0.030334473
-0.56444806,-0.493824
0.11836667,0.119709074
-0.00051795563,-0.0005468726
0.01575657,-0.007216841
1.7386107,1.4334147
0.34577137,0.40611482
0.35223997,0.2998588
0.19432484,0.33187366
0.09226578,0.025069922
-0.0406517,-0.08585735
0.07123834,0.03578204
-0.038568497,-0.042920977
-0.15775594,-0.15391281
-0.17582817,-0.03610912
0.008343803,-0.022295713
0.009178223,-0.010122538
-0.23674127,-0.2877796
0.05103259,0.08025956
-0.13424455,-0.045129538
-0.45663553,-0.26037964
0.037063792,-0.00012487173
0.10650669,0.05763936
0.102192074,0.013047695
0.018691305,0.032952487
0.013141496,-0.06676221
-0.04448907,-0.05470255
0.22968172,0.02321574
0.3618306,0.5457187
0.015346207,-0.015408754
0.014815051,0.0066837966
0.00641936,-0.0037921667
-0.005391116,-0.0144896805
0.48916206,0.4438327
-0.15921775,-0.2942202
-0.011695613,-0.006779045
0.036041647,0.023121774
0.019626815,0.11181441
0.40626234,0.3350606
-0.024735108,-0.012029648
0.027286284,0.00085270405
0.046480957,0.012379706
0.021539196,0.018347502
-0.34934488,-0.52758384
0.7960423,0.59914505
0.31084168,0.16251457
-1.2621291,-1.2546575
0.55329496,0.7652228
-0.3216504,-0.41669917
0.098451585,0.028492272
-0.35440427,-0.12697875
0.02086637,0.018377513
0.047872625,0.03902054
0.39010915,0.19173287
0.15693352,0.12943508
0.41434622,0.40603077
-0.12235063,-0.005759716
-0.13895072,-0.11954957
-0.1690815,-0.16720244
0.079901025,0.086466625
0.13598551,0.15514457
-0.07963806,-0.023229957
-0.13776958,-0.10825938
0.027254812,0.01481539
0.009016481,-0.003966868
0.012936872,-0.00024580956
0.08428869,0.112293065
-0.2397421,-0.18709204
0.42533475,0.34390014
-0.068640314,-0.055567265
-0.19588816,-0.14063036
-0.33425415,-0.114772946
-0.4942261,-0.37310666
-0.4055285,-0.23139268
-0.09461821,-0.1631496
-0.011743855,-0.015150011
0.021422371,-0.00018197298
0.09849553,0.10144141
-0.29521084,-0.2868008
0.1265977,-0.030994415
0.29733208,0.20161426
0.5064918,0.4522702
-0.063178495,-0.057424292
-0.07931407,-0.1073221
-0.08933605,-0.09685707
-0.20239294,-0.256681
-0.0014860419,-0.0088952035
-0.9161707,-0.85343903
-0.038939428,-0.021158159
-0.2773611,-0.28104833
-0.04553199,-0.015551358
0.04390365,0.022118762
-0.009269528,0.016731054
0.085588545,-0.009248227
0.27489728,0.3302475
-0.07202601,-0.036329806
-0.078554496,-0.023973346
0.049274847,0.034595758
-0.3204558,-0.27519447
-0.037501276,-0.020566046
-0.014491921,-0.008161336
0.28321072,0.26659054
0.32284328,0.21714744
0.092305824,0.12269223
0.094795674,0.04820299
0.41420665,0.39578602
0.07495358,0.20805922
0.06595987,0.04024878
0.07487911,0.05942622
0.38250044,0.21832216
0.27735448,0.3420933
-1.0446601,-0.6525326
-0.036838517,0.31926084
-0.51577306,-0.30777264
0.1323237,-0.037907243
0.08695014,0.09793395
-0.06414451,0.061533213
-0.12520166,-0.09944719
-0.050036352,-0.0032235384
-0.33315438,-0.30630118
0.6368803,0.58753705
0.006025763,0.038814694
-0.014847564,-0.0468117
0.81625557,1.0064911
-0.79621685,-0.96761215
0.020959571,-0.0034683645
-0.025412634,-0.003848374
-0.034961235,-0.014590651
0.009503551,0.057771027
-0.5724156,-0.5621427
0.25391275,0.10469812
0.0736096,0.08386171
0.07688518,0.13180834
-0.9976925,-0.88408744
-0.008198482,-0.014052689
0.31391245,0.3131834
0.8390032,0.73623323
0.045335118,-0.28698856
0.10691872,0.07519829
-0.2744264,-0.16728705
-0.2365441,-0.19270834
0.06622798,0.03877814
-0.04352767,0.024269432
0.053918064,0.019464448
-0.0524836,-0.017821848
-0.3470034,-0.17655352
-0.2823965,-0.28429848
0.15997392,0.12268419
0.13711601,0.124605894
-0.012363918,0.01402694
0.04131005,0.046520233
-0.43364763,-0.58089054
-0.48186994,-0.4845202
-0.06058711,-0.06347576
0.003761658,0.0023647398
0.022352416,-0.032499343
-0.1111606,-0.12590477
0.12695797,0.018186681
0.106535286,0.044022143
-0.15859161,-0.1496191
-0.011700654,-0.01436314
0.4224069,0.65086603
-0.91389066,-0.6392815
-0.015927332,-0.03936839
-0.26140296,-0.23518467
0.0050394246,-0.02218002
-0.04274649,-0.012452215
0.024822101,-0.005277872
-0.007479833,0.0012157261
-0.5160517,-0.43904692
0.19912653,0.17143953
-0.011273432,-0.020856857
0.00811896,-0.003025353
-0.56666505,-0.6279993
0.08326347,0.07595861
-0.47237372,-0.43889362
0.24912058,0.15870899
0.24477263,0.21296704
-0.12088655,-0.014295101
0.045688797,0.04164833
-0.0012459649,-0.01250416
0.8006982,0.8190546
-0.60173285,-0.5329268
0.77015543,0.76280427
0.14896338,0.1570456
0.021510206,0.018348664
0.041523222,0.022187501
-0.10849923,-0.06157452
0.050715655,0.044380605
0.42593348,0.32594177
-0.20617886,-0.0035665035
-1.0596691,-0.9636034
-0.21475583,-0.17179245
0.057329126,-0.14009602
0.119865976,0.08164707
0.41312605,0.38947213
-0.25283447,-0.35761064
-0.03868571,-0.28471494
-0.32156193,-0.395859
-0.13481873,-0.096818805
0.11217344,-0.07648969
0.02278012,-0.0074905157
0.08273949,0.03500849
0.0057212124,0.0328314
0.028412696,0.0065788627
-0.653037,-0.6723552
0.06464814,0.046860605
0.14063486,0.19382322
-0.029791005,0.03186351
-0.11478923,-0.13852823
0.06464918,0.041042328
-0.81961215,-0.76993513
-0.6278907,-0.49950856
-0.88355845,-1.0836632
-0.718898,-0.6749385
-0.19682305,-0.1790852
-0.18245222,-0.1549373
0.19296274,0.11910087
-0.82052404,-0.6860274
-0.76883626,-0.24841791
-0.43519694,-0.52235514
0.00033056154,-0.00858888
-0.0010537623,0.0011814833
-0.87860215,-0.9344546
0.38328296,0.15041506
0.018692123,0.012077764
-0.049179956,0.021308854
-0.3187288,-0.2698512
0.15817204,0.07432675
-0.017295232,-0.028534144
-0.0018316004,-0.020486772
0.09776385,0.033751905
-0.16166544,-0.15737498
-0.36640432,-0.039279297
-1.0419552,-0.9398922
-0.54839486,-0.45906332
1.2819366,1.6878817
0.9066941,1.1676292
0.14280298,0.15154126
0.1827776,0.1441457
0.8301875,0.57322204
0.0042958525,-0.0013958216
0.016218906,-0.007912755
0.03778023,0.03180349
0.14508304,0.33408397
0.040010493,-0.0022689104
0.033359267,0.013771117
-0.004135265,0.0035153627
0.0033400445,-0.000659883
0.7566607,0.6436459
-0.20610796,-0.19233418
0.4210533,0.7122526
-0.11145904,-0.08721328
0.3490885,0.31579608
-0.29066968,-0.3194691
-0.48867032,-0.39634112
0.26734355,0.20209303
0.5083899,0.82455724
0.5649175,0.70911056
-0.048969682,0.020533264
-0.1798281,-0.15966341
0.3202446,0.5631107
0.6154502,0.6797151
-0.24675742,-0.28491092
-0.08097546,-0.12027484
0.0007197429,-0.01673986
-0.029403199,-0.033899575
0.13465129,0.096969426
0.0044670394,0.015062392
-0.43112206,-0.42283887
0.18941471,0.2071765
0.118188724,0.13159072
-0.092112355,-0.14283395
-0.28952697,-0.2654844
0.16933721,0.19023767
0.047403228,-0.018194973
-0.28418636,-0.30712998
0.23097114,0.06060767
-0.74621177,-0.7016276
0.081991196,0.05731064
-0.017345617,-0.0017195344
-0.26120922,-0.18136865
-0.08899738,-0.16912478
0.6182625,0.36979195
-0.88022923,-0.7158072
-0.1402709,-0.11871886
0.012043266,0.0012110472
0.2489154,0.24766839
0.1697576,0.15818915
0.44962218,0.43352035
0.39295766,0.38605937
-0.04839617,-0.05015579
-0.023267105,-0.034281105
0.1689311,0.11901748
-0.005005208,0.02385819
0.08035683,0.065117836
0.023589363,0.00045752525
-0.13197139,-0.13361928
-0.20782772,-0.50400156
0.0027842089,-0.02402097
-0.0011805195,-0.005268514
-0.11189863,-0.1177066
-0.015996367,-0.05028388
-0.3444419,-0.24930394
0.09553512,0.16685355
0.009262989,0.0069969296
-0.018558983,0.0005004406
-0.030494794,-0.013801694
0.021928247,0.005616337
0.0012211996,-0.022316158
-0.002483538,0.009181023
-0.013723075,0.007743776
0.011357722,0.004232377
-0.095059454,0.13649197
0.2931589,0.2443499
-0.09395231,-0.21416283
0.028569432,-0.009479344
-0.018872382,-0.013912052
-0.0011620362,-0.055233598
0.4360308,0.6766783
-0.94330025,-0.92307615
-0.09589642,-0.071507305
0.052204892,0.02299875
-0.21899453,-0.08642095
-0.8974877,-1.1951706
0.7058196,0.70394415
0.53560686,0.40863293
-0.030053593,-0.064132184
0.036666963,0.08653197
-0.054723963,-0.175816
-0.20645648,-0.27353472
-0.09208113,-0.12592384
0.2510366,0.214344
-0.123486556,-0.10177177
0.09660684,0.062414736
-0.06266876,-0.035125285
-0.10594679,-0.061184026
0.016522162,0.07192159
0.23329225,0.18356317
-0.11661992,-0.12294111
0.092283726,0.04644987
-0.13750392,0.21655324
-0.5337863,-0.44172484
-1.309689,-1.0974593
-0.83386195,-0.80151916
-0.17359693,-0.01742354
-0.4394074,-0.47473118
0.021666816,-0.039130807
-0.022856306,-0.054798782
0.11736843,0.028653204
0.029343976,0.0018959492
0.009704697,0.03982547
0.11587395,0.16058433
-0.058451027,-0.0042586923
0.17186135,0.19319963
0.32095656,0.40140426
0.71228504,0.6329431
0.08283125,0.088344574
0.09681368,0.09391439
0.2628423,0.19660416
0.13143674,0.034757316
-0.67719877,-0.75941813
0.7750441,0.94623506
-0.015608855,-0.017923951
-0.003967832,0.0056188703
-0.24368437,-0.062479734
0.38661903,0.34992248
0.11983733,0.16767636
-0.15597105,-0.1805067
0.035495963,-0.041232944
0.03155251,0.02305016
-0.013081147,0.012050033
0.020364463,0.01629126
-0.031629052,-0.04315269
-0.0018364138,-0.028747797
0.0011202412,0.023019433
0.0033327362,0.007986128
0.04679777,0.010113627
0.019112643,0.016942471
-0.008036681,0.0044814646
-0.07196836,-0.09700072
-0.009093842,-0.01095891
0.028439268,-0.0074488223
-0.19730371,-0.103613764
-0.40363228,-0.33784047
-0.007691052,-0.016740799
0.01110108,0.008240163
-0.18715337,-0.19231236
0.34693414,0.28159934
-0.59607846,-0.5736759
0.2600484,0.1523732
0.018560454,0.20090306
-0.19502427,-0.040483713
-0.31602505,-0.113969475
-0.8605571,-1.037623
-0.24851352,-0.22526506
-0.07688723,-0.07447335
0.039003998,-0.15670437
-0.93497705,-0.9628297
0.30759382,0.2879251
0.3320955,0.31612906
-0.016435012,-0.027606636
-0.2700477,-0.20556775
-0.015675733,-0.091127485
-0.03716965,-0.12785214
0.0263918,0.008234799
-0.008816015,-0.045781583
0.13101864,0.12739182
-0.044547345,-0.087272346
0.16172758,0.29530275
-0.25818375,-0.31496525
-0.68878835,-0.7031112
0.3099118,0.21394849
0.2773301,0.16459861
-0.3634719,-0.3883921
-0.6998831,-0.8759265
0.40029585,0.5270834
0.012230406,-0.01830475
-0.009582484,-0.026974738
-0.40341622,-0.33474663
0.30449262,0.3883392
0.08985603,-0.019167513
-0.39966246,-0.41278723
-0.035654284,-0.03494197
0.12709755,0.15541017
-0.034252286,-0.02758035
-0.12374404,-0.11731112
0.36468717,0.43919224
0.71511686,0.8738358
0.09434695,0.07292688
-0.026310854,0.026942432
0.15787525,-0.053902924
0.13765398,0.090457916
-0.43751466,-0.37725735
0.030850872,0.04002133
-0.15804836,-0.21239465
-0.086728014,-0.071635574
0.025160834,0.024829268
-0.015294481,-0.025933355
-0.29789266,-0.33871526
1.0582032,0.92366576
0.40287584,0.30688977
0.008223036,0.03300786
0.1958207,0.06387749
0.21812104,0.20440024
0.011651009,0.008574009
0.052594982,0.028131127
0.2897277,0.24898428
-0.147593,-0.14377785
0.11051364,0.08458209
0.034856696,0.025250494
-0.09209607,-0.1098423
0.028414233,-0.015393943
-0.031163402,-0.009295791
-0.0062135616,0.0065145195
0.46711737,0.1875546
0.4611299,0.5166187
-0.036378384,-0.026518762
0.0032573193,-0.0010207593
0.3776489,0.2857426
-0.19530633,-0.1737343
-0.06885875,-0.100919515
0.5399792,0.43439794
0.06877936,0.028797507
-0.09108503,-0.075727165
0.01169402,-0.01107657
-0.0005506429,0.010153621
-0.22723019,-0.22269389
0.09563324,0.19378376
-0.66580427,-0.70745015
-0.8090308,-0.66613495
-0.062441558,-0.015945911
0.809527,0.6267551
0.054670025,0.02042216
0.05290387,0.014858127
1.0701753,1.1773024
-0.47964817,-0.25042808
0.44227803,0.49989778
-0.2285391,-0.11282897
0.03212387,0.02957642
-0.074746355,-0.058842465
0.2248159,0.24876058
0.22953144,0.19893718
-0.61588836,-0.51581645
-0.6440647,-0.4567015
0.3246672,0.3625943
0.05327476,0.07432589
0.77591676,0.73245144
-0.5690184,-0.5962815
-0.31395975,-0.14387363
0.463918,0.46235812
-0.011756522,-0.0111503005
0.010312505,0.034902036
-0.047009435,-0.081813514
0.005971479,-0.0333288
-0.062174655,-0.051757663
0.037966873,0.03557363
-0.062285107,-0.06713721
0.02768451,-0.004748285
-0.009346619,-0.016455173
-0.016907563,0.002448976
0.008445404,0.010363787
0.021040872,0.021036178
0.93005455,0.5928162
-0.08683452,-0.1304667
0.021549417,0.02273935
-0.022431944,-0.06169337
1.1860908,1.2351391
-0.25897247,-0.20694429
0.76188004,0.81442076
0.8634317,0.7304909
0.04450558,0.08138029
0.020897387,0.018965006
-0.03719349,-0.026795387
-0.05063735,-0.010794699
0.36592472,0.36462706
-0.11146051,-0.1698426
0.015847705,0.0046201944
0.0033133351,-0.0135216415
-0.11519894,-0.052773803
-0.025167909,-0.07084584
-0.2123678,-0.2881334
0.23504871,0.27865997
-0.027558396,-0.011312097
0.0358215,0.035390258
0.46585816,0.5538943
0.5012995,0.44248632
-0.89196575,-0.9730223
-1.1755102,-1.121429
0.015649043,0.00037771463
-0.05238025,-0.07608074
-0.37966034,-0.33128038
-0.9321109,-0.7949647
0.16854848,0.16820577
0.061709747,0.07953867
0.5856926,0.5000317
-0.5560435,-0.58022904
-0.4473092,-0.48595577
-0.4797855,-0.43998873
-0.04029088,-0.06424108
0.07962977,-0.0059755445
0.26182416,0.028730601
0.4422121,0.53656965
0.0015202612,-0.0018307567
-0.00022019024,-0.0038242936
0.6178948,0.45469284
0.17381577,0.08061981
-0.03040927,-0.01491034
0.042508792,0.042476892
-0.009637369,-0.046898723
0.0768092,0.11335111
-0.093882024,-0.068580866
-0.029133521,-0.03972067
0.5133618,0.46371216
0.1762913,0.12028098
0.0057463744,0.017264456
0.009468066,0.0047545433
0.029534033,0.05283439
-0.015934424,0.021273851
-0.07964719,-0.29024184
-0.38243383,-0.26114422
0.38470238,0.5074879
0.09728968,0.07617164
-0.1791694,-0.2360897
0.34431732,0.28111157
0.009263103,-0.008609086
-0.003206857,-0.0009326935
-0.013464818,-0.009582698
0.0044966782,0.0017152131
0.02006036,0.0033811927
0.011250637,0.0022511482
0.005584465,-0.020860434
0.006702424,-0.00046035647
-0.49613434,-0.461928
0.059900377,-0.03119415
0.056667797,-0.024817944
-0.4845137,-0.36615998
0.104296684,0.11108041
0.21586719,0.108053565
0.019272206,0.0016484559
0.0148678515,-0.015198469
0.032089252,-0.023977041
-0.44240454,-0.42156157
0.014957549,0.028998017
-0.0089010205,0.003705442
0.49064267,0.31928366
-0.58126056,-0.58385926
1.8996179,1.7848744
-0.055714972,0.3824073
0.7031624,0.79281473
1.0518757,0.6391252
0.11315668,0.15434793
0.043532345,0.011765391
0.9517554,0.71381474
0.7851323,0.51469374
-0.050249398,-0.034203887
-0.026527885,-0.0042922795
-0.46542168,-0.50959235
0.589382,0.49663424
0.01600393,0.025700271
0.03273163,0.024466485
0.21673237,0.27839297
-0.015490672,0.04479611
-0.31356478,-0.26929265
0.255831,0.20277365
0.22152779,0.26497737
0.4683258,0.49260882
0.08347272,0.078172505
0.24176306,0.41502425
0.14366466,0.09285474
0.1343168,0.07752615
-0.037271343,-0.022750318
0.016557459,0.014421046
-0.4192617,-0.53289604
0.6900897,0.13987505
1.2731445,1.3343091
-0.3739139,-0.71843946
0.24436636,0.15904206
0.03503799,0.044747353
-0.009379739,-0.007673532
-0.0052743116,-0.002108246
0.37192664,0.41184294
-0.72932154,-0.6255165
-0.15562654,-0.13974857
-0.005357535,0.011188924
0.055615146,0.013930738
0.009034423,0.015864462
0.29043126,0.3071801
0.10652506,0.104221806
-0.06746135,-0.13430655
0.018194683,0.056281745
-0.0073076244,-0.058611088
0.005027159,0.059280336
0.09915988,0.11240333
0.08499985,0.08131635
-0.05067083,-0.01451835
-0.1324144,-0.024979249
0.015340322,0.34888178
-0.089512005,-0.45839483
0.02218477,0.02050364
0.0153237535,0.081021726
0.028870013,0.0007659793
0.013362869,0.00013259053
-0.0074841687,-0.013371497
-0.014646837,-0.040074497
-0.06592081,-0.16518883
-0.4236727,-0.39476597
-0.13416353,-0.076177776
-0.053616207,-0.03441754
0.031079233,-0.044160947
-0.26907268,-0.41865537
-0.007593866,-0.011500359
-0.0052346596,0.0024383068
0.6527933,0.4864844
-0.44942117,-0.095438
0.048095457,0.035670757
0.0670843,0.04323393
0.017609477,0.020400584
-0.09214155,-0.093735665
0.40094894,0.40298975
-0.11928014,-0.14908071
-0.04880723,-0.057976186
0.1314951,0.16747433
-0.0065019317,-0.037333965
0.0058498853,0.014286369
-0.22323838,-0.14580217
-0.4156772,-0.46814606
1.3390851,1.1946259
-0.31265208,-0.1361455
-0.04079538,0.0111350715
-0.07441072,-0.09606671
-0.37117517,-0.30387866
0.20242761,0.16544
0.016952116,-0.03313893
-0.0032991343,-0.02883315
-0.04446987,-0.06434256
0.008441536,0.031067997
-0.2323949,-0.2283445
-0.13042143,-0.119880915
0.056704782,-0.008345753
0.038339294,0.012723029
-0.0922036,-0.12058763
-0.15125985,-0.1554183
-0.089135304,-0.11311734
0.10780978,0.036416143
0.040878907,0.020460367
-0.009353119,-0.0039515197


==> plots/force_xz_validation_dense2.csv <==
Target,Predicted
0.011319885,0.0014838278
0.020623777,-0.007642746
-0.2524932,-0.11531967
-0.042288218,0.017999798
-0.023989249,-0.03210941
-0.0035963068,0.016920686
1.2181216,1.0581188
0.5867009,0.7444432
0.023199812,-0.012156919
1.0406666,0.9219798
0.11201276,0.052960873
0.059749156,0.057139054
0.14992443,0.1370359
0.024797399,0.026792198
-0.1128035,-0.06489441
0.05391505,0.038972467
-0.13991569,-0.12068993
-0.11144326,-0.052253067
-0.6923291,-0.40773737
0.503307,0.3575285
-0.2111808,-0.19471048
-0.42639112,-0.30388495
-0.30169398,-0.32196453
0.23894131,0.22445545
-0.4841218,-0.5119922
-0.009140642,0.021477103
-1.1257876,-1.0169936
0.7928754,0.74066585
-0.70518875,-0.56580925
-0.55790055,-0.36448112
0.7263168,0.8506071
-0.38434076,-0.5692992
0.010159982,-0.08719671
0.862924,0.99227625
0.013051358,-0.0077499747
0.012194667,0.009410471
-0.16660814,-0.17495263
0.328886,0.2921471
0.076309286,0.044515014
-0.079909876,-0.12195158
-0.024072941,-0.1483233
0.069934346,0.08631413
-0.1287929,-0.11281136
0.21964592,0.18969932
-0.011228907,0.010669887
0.008090323,-0.003582418
-0.011281932,-0.008927107
-0.009489678,-0.0017350018
0.027702397,-0.15768856
0.10417855,0.10418022
0.078906305,0.0064609945
0.082504675,0.09910992
0.09157964,0.07738468
-0.004939026,-0.0063451827
0.25660342,0.11033207
0.6039719,0.44142354
-0.23476106,-0.31759012
0.07478154,0.04431656
-0.343621,-0.439245
-0.62071854,-0.4389146
-0.0743673,-0.066441864
-0.07359156,-0.072143584
0.89317185,0.75043714
0.88458145,0.84950984
-0.06241098,-0.046943843
-0.062929034,-0.069683254
-0.058200836,-0.062523484
0.04797592,0.0011303648
0.07685823,0.10186143
0.08794224,-0.1623203
-0.56444806,-0.30167276
0.11836667,0.10966253
-0.10785249,-0.1079593
0.60271263,0.50180507
0.028465778,0.00800097
-0.01884383,0.0021354556
-0.048717216,-0.07177174
0.79777884,0.70925224
-0.00051795563,-0.005458951
0.01575657,0.030225426
0.15814775,0.14488292
-0.5748658,-0.48190278
0.6424042,0.47991836
-0.19166905,-0.18546125
-0.034314897,-0.06142822
0.112098366,0.06687367
0.11022882,0.09089357
-0.07402301,-0.004381478
6.088239e-05,0.0028880239
-0.004150792,-0.005400896
-0.09583716,-0.1306285
0.26433498,0.20457073
-0.45013595,-0.46394566
-0.574325,-0.5087234
-0.13762511,-0.057337582
-0.18550734,-0.13699117
0.024571622,-0.005257249
-0.027139813,-0.020666957
-0.14467862,-0.2222018
0.3335109,0.29223
0.20436308,0.13759583
-0.1366441,-0.10593222
0.23635384,0.08052403
1.1222771,1.0761895
0.011190371,-0.019403666
-0.02449764,0.002666235
-0.22934213,-0.21673274
-0.12980367,-0.095226526
0.022605123,-0.023373276
0.7124232,0.55796874
-0.83953536,-0.9373988
-0.3680663,-0.41007125
-0.30441743,-0.3045206
-0.18295136,-0.22398943
-0.07302201,-0.16739275
-0.6378285,-0.6847521
0.07731836,0.08479226
-0.047098886,-0.010784596
0.064577796,0.15173873
0.02135086,0.13068435
-0.089135304,-0.08249009
0.10780978,0.08583546
0.38470238,0.46447283
0.09728968,0.13710155
-0.07179392,-0.08636275
-0.0010681498,0.002877444
0.048095457,0.050648123
0.0670843,0.06381971
-0.050375298,-0.07378626
0.006599384,-0.023350537
-0.07838774,-0.010555953
0.046321265,0.03343606
-0.02920181,-0.7451788
-0.10109798,-0.21499854
0.7844682,0.72640693
0.1430637,-0.17636436
0.005579029,-0.0035136044
0.033345412,0.009946883
-0.04304941,-0.046986222
-0.030230459,-0.018993974
-0.07506277,-0.06242895
-0.033415236,-0.017520726
0.08428774,0.07444933
0.010253518,0.034739316
-0.32818443,-0.28592762
0.19617537,0.14594883
0.12868106,0.09030324
-0.63225865,-0.72088635
-0.1867139,-0.20221609
-0.14176475,-0.16173804
0.12960567,0.058833793
0.23665805,0.16620332
0.018896332,0.018745184
-0.04523591,-0.0724262
-0.02173164,-0.0016288757
0.18312782,0.13918841
-0.0846225,-0.1328934
-0.026003059,-0.033291996
0.14795043,0.13528022
-0.71013016,-0.79719007
-0.22050789,-0.142905
-0.084007256,0.10902014
0.0005832216,-0.0017543733
0.0021830725,-0.0035162568
-0.49894506,-0.6866301
0.47792718,0.37426406
0.10461643,0.007593766
0.44107604,0.48118484
-0.15885636,-0.12599024
-0.14804338,-0.106784105
0.00027271497,-0.021100193
-0.09382052,-0.1076304
0.010724485,0.03150919
0.011837235,0.033773124
0.013861505,-0.09876305
-0.24329469,-0.29539323
0.0050184317,0.011490643
-0.007380996,-7.891655e-05
-0.31776607,-0.2877422
-0.68861204,-0.74932796
-0.03694831,-0.045383036
-0.055190038,-0.006182581
-0.10109078,0.060860574
0.024296874,0.025604934
0.12085351,0.22010583
-0.36910957,-0.52573186
0.026284963,0.03217563
0.10658002,0.103475496
-0.24154906,-0.14500281
0.21925032,0.14614719
-0.38819566,-0.35402533
-0.36962888,-0.33081755
0.19039774,0.04510826
-0.48447704,-0.44110185
-0.016286466,-0.033761024
-0.018425316,-0.03257543
-0.07254699,-0.027932942
0.03537279,0.028353393
-0.013993533,-0.02470088
-0.014498424,-0.001326263
0.4846332,0.65874565
-1.2329139,-1.4341112
-0.8136644,-0.8510512
0.55240566,0.59505403
-0.059744522,-0.028370738
0.009324789,-0.00033283234
0.321034,0.2566604
-0.2103068,-0.13626862
0.013653397,0.077038735
-0.32834578,-0.4466765
0.21917899,0.18994772
0.28767085,0.26773053
0.008206841,0.0055093467
0.015062316,0.026536196
0.30324495,-0.010925293
0.8611866,0.4789468
0.74607813,0.839761
0.037808865,0.13837767
-0.027716499,-0.04647398
0.016267449,0.01808989
0.0968864,0.06640011
-0.07149802,-0.07996598
-0.21345158,-0.20498544
-0.13980688,-0.11128737
-0.034484252,-0.03874603
0.09273195,0.06660089
-0.5388262,-0.54503995
-0.54992557,-0.52842516
-0.017458143,-0.03909886
0.004915553,-0.00802505
0.652395,0.6508176
-0.5607115,-0.48245835
-0.0063291765,-0.00079238415
0.27182728,0.38613814
0.032039497,0.20072556
-0.0666341,-0.027371585
1.2600203,1.3200659
-0.31478578,-0.46133566
0.01566789,0.12206966
0.9914582,0.9545128
0.003277223,0.030271709
-0.043295756,-0.008476615
-0.6708214,-0.5463115
0.018549418,0.012733698
-0.1743927,-0.2644041
0.2667694,0.2199673
0.061346114,0.0057683885
-0.143584,-0.12403306
0.0077547543,-0.005898863
0.009290487,0.0046587586
0.0006734172,-0.040179014
-0.011536746,-0.03526479
-0.0063540014,-0.02328825
-0.0057238974,-0.029310465
-0.11777748,-0.16546789
0.6287397,0.8784255
-0.0047204555,-0.01181981
-0.009540362,0.005021274
-0.028415255,-0.104435176
-0.080218375,-0.07108672
-0.6308562,-0.5747473
-0.47234964,-0.47730553
-0.56060624,-0.4181225
-0.063168816,-0.14280108
-0.013464818,0.02153641
0.0044966782,0.024341226
-0.07714202,-0.030281797
-0.12835042,-0.057673737
-0.023111854,0.09083018
-0.35229942,-0.43129694
-0.13594818,-0.12079069
-0.019737553,-0.00927791
1.0739999,1.1541632
0.60748875,0.32417712
-0.0090410765,0.0050571263
-0.016384521,0.013068914
0.4655302,0.4594731
0.578326,0.54987234
-1.0180147,-0.5193394
0.13526715,-0.04459536
-0.060540587,-0.070794106
-0.06413791,-0.12262757
0.4693147,0.17306548
0.18394528,0.34395584
-0.14097936,-0.09510508
0.012682086,0.03365317
-0.16861577,-0.07941535
0.09251465,0.09962535
0.34023976,0.34452403
0.1507042,0.326035
-0.18220767,-0.3209402
1.0800077,0.7269551
0.5467988,0.5947459
0.6260291,0.62380874
-0.020049363,-0.024431169
0.0038821264,0.0066859126
-0.006180357,-0.0060064197
0.06653482,0.09046672
0.010145495,-0.0020895302
-0.0048340913,0.012172103
0.13610962,0.085461944
0.07528928,0.053763285
0.51874334,0.5738
-0.047329567,0.09689425
-0.10693613,-0.102510184
-0.25268227,-0.1909528
0.22827834,0.45477626
-1.4569335,-1.2334934
-0.004006596,0.018303722
0.0003898837,0.011782169
-0.050113477,-0.18257108
0.1865548,0.36685365
-0.12845002,-0.2782535
-1.1945453,-1.2188834
0.15403715,0.15153703
0.09202689,0.1061675
0.07911528,-0.16203475
-0.25394878,-0.40989783
-0.008701821,-0.061700642
-0.008253671,-0.03041616
0.052634284,-0.0011421144
-0.015348036,0.007930934
-0.3935204,-0.28889707
-0.112056635,-0.118147135
0.10642262,0.18638653
0.4076574,0.8058131
-0.00853497,-0.013749927
0.020023994,0.013079673
0.14823732,0.025386035
0.001543752,0.023254395
-0.05561707,-0.073705435
0.18037298,0.25954014
-0.0757237,0.057981938
-0.2044527,-0.20185289
-0.26876634,-0.36445302
0.67180246,0.59195673
0.10285184,0.22900438
-0.087419294,-0.0941
-0.010894399,-0.016341567
0.0033096496,0.035796404
-0.042095825,0.18306555
-0.6748565,-0.689565
-0.03447835,-0.038365036
-0.008130093,-0.011403173
0.17528556,0.12958181
0.09735326,0.0548293
0.583423,0.55354595
0.5782067,0.41573834
-0.3559864,-0.39081544
-0.07789714,-0.15579915
-0.023116844,-0.026247919
-0.0023064907,0.0024097562
-0.4938047,-0.6418164
0.037516758,0.15815742
0.28278625,0.16948271
-0.14788729,-0.15994996
-0.35969368,-0.31820524
0.36135694,0.31286773
0.011664232,-0.029515624
0.0115803955,0.01378116
-0.04079339,-0.05764556
-0.018502312,-0.024187267
0.0012839206,0.038669437
-0.013369905,-0.0027564168
0.028896868,0.053749084
0.15724203,0.16063428
0.5120703,0.41276395
-0.3219723,-0.31739154
0.5169291,0.44061416
0.14063711,0.1233615
-0.47050244,-0.26746154
-1.325237,-0.8004523
-0.35932583,0.038870916
-0.12564284,0.02680999
0.2330587,0.14671642
0.086180754,0.014311805
-0.024003942,-0.085536
-0.28806224,-0.21877408
-0.013336974,-0.014266849
0.0004429922,-0.007803321
0.4660762,0.49832818
-0.48221588,-0.48471713
-0.029490925,-0.013113499
-0.016422855,-0.026662707
-0.0066012545,0.0234904
0.112781495,0.058138043
0.04895464,0.05201575
0.09080616,0.09030938
-0.07642469,-0.07465787
0.21438392,0.20523381
0.023635006,2.30968e-05
-0.005109508,-0.006969869
0.049841933,0.21616071
0.06081847,0.079937816
-0.5576104,-0.46406746
0.9276443,0.83423615
0.025616689,0.00020551682
0.015107136,0.00369668
-0.39154804,-0.5565563
0.31886345,0.34089798
0.0325369,0.031901628
-0.06371321,-0.02878359
-0.11005276,-0.18486688
-0.045249555,-0.09475258
0.029231314,-0.058677197
0.0024224555,0.014503956
0.34307206,0.03910947
-0.5426382,-0.4625014
0.66843724,0.7229657
0.8280902,0.5870758
-0.09192938,-0.055595398
-0.01922903,0.039714932
0.1864593,0.22775742
0.46073192,0.3806973
-0.5771709,-0.30239052
0.60840786,0.5226865
0.21130121,0.23194411
-0.15219626,-0.3178759
0.020543035,0.0068137944
-0.073094346,-0.065665305
0.1492274,0.12328184
-0.028920263,-0.041543007
0.47629315,0.41897905
-0.59901965,-0.6061553
0.16089225,0.12156686
0.019868333,0.14575592
0.03224157,-0.019493163
0.027348446,0.015199423
0.08726772,-0.023516044
0.32790494,0.13928288
0.22972298,0.61773515
0.3544819,0.25608176
0.45320278,0.50343585
-0.19138479,-0.32963312
0.0028242394,-0.005173385
-0.016231257,-0.005705118
-0.87884057,-0.91351086
-1.0521517,-1.0795977
-0.93642247,-0.8913776
0.65901685,0.5319286
-0.31722867,-0.44613284
-0.7839079,-0.73610103
-0.10263319,-0.14519024
0.17368054,0.12135297
-0.091000885,-0.07641709
0.04365989,0.023928225
-0.22624895,0.05767049
-0.5778379,-0.6352467
0.044928253,0.036744833
-0.053755492,-0.03108412
-0.108321525,-0.06464386
0.058185115,0.05234924
-0.6384833,-0.51560056
0.033953518,0.12332983
-0.70120645,-0.6685431
-0.7546869,-0.77112544
-0.5756339,-0.31721646
0.09919761,0.16393042
-0.18715337,-0.17558919
0.34693414,0.35685244
-0.015681539,-0.015642405
0.009482348,0.010878444
-0.0083860345,0.11906597
0.3570654,0.2640447
-0.67152196,-0.6061451
-0.04080037,-0.047219448
0.10672705,0.12460747
-0.17610645,-0.14185134
-0.050998617,-0.16387233
0.30816817,0.33859974
0.008829027,-0.013703704
0.03333837,0.039124966
-1.3686249,-1.3270643
0.4781344,0.5242822
0.59330267,0.43987802
-0.46593177,-0.42664987
0.05416312,0.054700315
0.08313906,0.012468129
-0.4588184,-0.24610724
0.07409525,0.09803802
0.010450114,0.023049712
-0.041348025,-0.03140515
0.011336367,0.0035271645
0.03592538,0.04471156
-0.05929593,-0.1137526
0.2067575,0.1553989
0.0072246287,-0.0020378828
0.025401097,0.012305677
-0.018443184,-0.17403498
-0.24259959,-0.3221984
-0.056009553,-0.021266699
0.039719123,0.06446615
-0.09007976,-0.10541484
0.061850052,0.06404263
-0.5227254,-0.28527653
-0.8422258,-0.7689183
0.03665818,-0.022303283
0.16060078,0.13546444
0.105887964,0.11447048
-0.04214967,0.008848876
0.040091813,0.033928633
0.03678487,0.007886022
-0.067256145,0.040221334
0.09392557,0.028837562
0.024069954,-0.055066943
-0.024065502,-0.023949146
0.17777559,0.18475597
0.009037752,-0.004207611
0.07409628,0.035921127
-0.0018011054,0.035003424
-0.009193562,-0.029490829
-0.009246044,0.0050958097
-0.45799014,-0.38414925
0.11070073,0.11417855
-0.06178257,0.04577133
-0.28242627,-0.3302754
-0.10264338,0.010567367
-0.02821201,0.007880032
-0.004826332,-0.023555264
-0.15574762,-0.2877035
-0.27187344,-0.14575425
0.14219156,0.27833527
-0.039565828,-0.040193737
-0.14156738,-0.10471022
0.0021564246,-0.008056253
0.1378407,0.14053367
-0.06725305,-0.0704608
-0.15139225,-0.16792777
0.6158135,0.41427258
0.5952144,0.4346891
1.0987356,0.86040187
0.02100557,0.066252425
-0.14583385,-0.20547241
0.07170563,0.06787436
-0.0046432037,-0.03160298
-0.017979939,0.010840841
-0.004431192,-0.021578282
-0.0015592893,-0.008995056
-0.67323965,-0.57337004
0.31278363,0.36738122
0.019349191,-0.009958863
0.0053277044,-0.018158346
0.02978674,-0.053352028
1.4451973,1.2623682
0.01649532,-0.037763536
0.04453671,0.030767739
-0.00035914453,0.024121583
0.002233022,0.017971933
0.0023915546,-0.015358269
-0.07910604,-0.040987268
0.093596034,0.17920494
-0.4351495,-0.41103053
1.064805,0.82945573
-0.3065831,-0.32336637
0.0053809285,-0.020142972
-0.24188039,-0.20924956
-0.026536144,-0.013086677
-0.019304208,0.008704156
0.012124974,0.031151235
-0.05235076,0.02412729
0.045137938,0.033764392
0.005630397,0.023254246
0.7387482,0.29400733
-1.0310268,-0.8801603
0.25206602,0.15978146
0.13263308,0.078055866
-0.62868947,-0.51655585
0.25263232,0.21559626
-0.06062864,-0.045640618
-0.038283043,-0.016679347
-0.33641455,0.036891907
0.78240216,0.7445185
0.07161195,0.0415352
-0.015323956,0.036011636
0.050865065,-0.017227232
0.32787722,0.35657984
0.0013289418,-0.010645032
-0.0005492503,0.020414561
0.016883027,0.01807332
-0.070287496,-0.06366545
-0.037420142,-0.030368805
-0.043659627,0.0066420734
-0.042322256,-0.028962493
-0.047818635,-0.037619084
-0.08808411,-0.0687601
0.15381695,0.00025182962
-0.29693332,-0.43869442
-0.5864417,-0.5432051
0.5285066,0.541
0.7582973,0.5761112
0.030455139,0.03598684
-0.05010055,-0.050739765
0.118917614,-0.20751423
0.85261834,0.94520086
-0.013434162,-0.020590305
-0.010757957,0.02485758
-0.17481975,-0.36221775
0.03275776,0.14351419
-0.20415711,-0.21477908
0.18461025,0.22496079
0.5260022,0.59039235
0.9981847,0.78123516
0.026505,0.039882243
0.053085558,0.12132096
0.030209493,0.027127624
0.008300042,0.042874783
0.57262176,0.49685365
-0.22363773,-0.1644445
-0.025240436,-0.0424065
-0.06994116,-0.03223309
-0.363759,-0.41736472
0.31155127,0.3892434
0.074886635,0.07378031
-0.13018224,-0.009403899
-0.08278939,-0.0407179
0.0910284,0.05606073
0.5635921,1.016398
0.08040935,-0.180578
0.07359893,0.013500154
-0.031554542,0.0041618943
-1.7209249,-1.7062395
-0.7229946,-1.085077
0.012737439,-0.023681104
0.020775262,-0.026060782
-0.0082556885,-0.05258882
0.018266315,0.03209585
0.6491422,0.67966723
0.21622974,0.31984112
-0.026864924,-0.036428392
-0.040956672,-0.03147626
-0.077978685,-0.27545848
-0.013161703,-0.0043720007
-0.22004572,-0.23760012
0.11686311,0.106242865
-0.034001224,-0.04206431
0.02538366,0.012962192
-0.0213961,-0.22839336
0.14526145,0.2220912
0.7532478,0.6941322
0.34031844,0.2661345
-0.03937127,0.07927446
-0.10382941,0.02581817
-0.3880267,-0.3952835
0.16678694,0.23329712
0.23239973,0.26208344
0.06336356,0.048392028
-0.8646013,-0.8644889
-0.43203306,-0.1599983
0.060655776,0.014813483
-0.050239213,-0.022433877
-0.31559572,-0.100559354
-0.40755445,-0.18496238
0.0064836014,0.051792562
0.010932161,0.08524147
-0.39201778,-0.3734175
0.352543,0.294465
0.0410168,0.02381146
0.030104958,0.008193016
-0.114256784,-0.08969021
0.079619296,0.035968393
0.10381183,-0.18269713
-0.12528484,-0.07972211
-0.11969047,-0.12870213
0.046945803,0.10565618
0.02086637,0.037254363
0.047872625,0.07503098
0.16592047,0.09751901
-0.34863147,-0.20868039
-0.8868228,-0.6220546
0.70804447,0.43115556
0.16703027,0.17454901
0.55124575,0.6702946
0.035414092,0.051731646
0.09929942,0.06895408
0.22540504,0.20829916
-0.18751207,-0.17679179
-0.41703513,-0.31806844
-0.40809482,-0.08108789
-0.104205966,-0.14409542
-0.31762403,-0.28755558
-0.619668,-0.64790356
-0.5948357,-0.58599627
0.3663374,0.3296713
-0.34071934,-0.47924083
-0.036425237,-0.06156093
0.15287584,0.15932019
-0.026020423,0.02714783
-0.005590684,-0.027667224
-0.33998376,-0.53523445
0.3941802,0.34853894
0.28853744,0.18330392
0.37319115,0.23770383
-0.4753671,-0.50064623
0.7886971,0.57568365
0.115000725,0.049022257
-0.05125901,-0.0070299506
0.093775794,0.05810201
0.00033569254,-0.008130163
0.800563,0.61349905
0.23015282,0.2749486
0.016471272,0.050433487
0.07261399,0.047558963
0.38944244,0.13719502
-0.95089626,-1.0714957
0.603734,0.4087482
-0.78018296,-0.7737475
0.21673237,0.14793709
-0.015490672,-0.1409759
-0.90366393,-0.6601006
-0.547302,-0.3574533
0.0056183166,0.0016973019
0.0058471556,-0.013253152
-0.025256636,-0.030775905
0.052692212,0.06200099
-0.22643714,-0.18852949
0.1437783,0.36777633
-0.111991644,-0.100328445
0.08302924,-0.006271124
-0.017464507,-0.015371144
-0.028024375,0.0016581118
-0.58668935,-0.57729536
0.62214357,0.66357875
-0.0016578571,0.009217888
-0.015893558,0.006685257
-0.95770097,-0.4167643
-1.3284198,-0.90532523
-0.0927833,-0.103525996
0.38844532,0.1461114
0.047419123,0.018280745
-0.029573798,-0.023462892
-0.3405385,-0.5583711
0.47596723,0.5654738
-0.03761529,-0.025158852
0.13515566,0.11559117
0.65826505,0.33370268
0.63036215,0.3536579
0.38129103,0.22862905
-1.165973,-1.1451329
0.09894131,0.09301889
-0.043616686,-0.023182392
0.10612188,0.03368473
-0.03790997,0.00920254
0.027345628,0.021368414
-0.10955778,-0.049549073
0.10588324,0.21766666
0.37024415,0.39321947
0.3054911,0.15848047
0.054087207,-0.016969904
0.17030564,0.08351554
-0.05775632,-0.17163461
0.111565255,0.24112242
-0.040602267,-0.041502625
0.035253905,0.118442416
0.051390264,0.03535402
-0.0768733,-0.04368621
0.006361516,0.00016617775
-0.26517168,-0.10164797
-0.32304972,-0.32258254
0.69945973,0.5638871
-0.2845458,-0.16794564
-0.5893946,-0.651601
-0.757897,-0.6647885
0.016952116,-0.02598244
-0.0032991343,0.015211284
0.04278224,0.13242677
-0.18324542,-0.13419789
-0.87860215,-0.6458101
0.38328296,0.0926851
7.231141e-05,-0.046177328
0.01158993,-0.0039058328
0.4811837,0.621171
0.44317937,0.67250717
0.16392359,0.08699304
-0.6420429,-0.6238519
-0.5724156,-0.5403811
0.25391275,0.06634116
0.038240008,0.03950739
-0.034204017,-0.031724006
0.09329701,0.28394446
-0.27072087,-0.0784464
0.4357878,0.25680092
0.73221165,0.80138266
-0.11154148,-0.0008301735
0.30801192,0.36081016
0.45188165,0.4105999
-0.710121,-0.5495331
0.01037433,0.057302535
-0.04061815,0.016027063
-0.500765,-0.0016572475
-0.9848873,-1.0500344
0.4281375,0.45240802
0.12205953,0.11477484
0.1513612,0.044577114
0.21706852,0.13179326
-0.60225654,-0.53872156
-0.008341251,0.06474173
0.07820222,0.011469245
-0.021900522,-0.03108576
0.40597892,0.46743965
0.45357472,0.53276646
0.07465573,0.11303754
0.18729046,0.13238847
0.21650064,-0.024745226
-0.14787471,-0.22810173
0.7877207,0.8245559
0.22530828,0.18106705
-0.24122438,-0.2087977
-0.80592424,-0.42144036
0.40565795,-0.15029567
-0.08220714,0.43614233
0.028166184,0.0075805783
-0.018260019,-0.0053079724
-0.0377443,-0.017159432
-0.15788229,-0.17933545
0.44092932,0.4010197
-0.06017964,-0.04814011
-0.0918376,-0.020346701
-0.1946485,-0.1484015
-0.0026935507,0.0010431707
0.0029465957,0.008494616
-0.071660295,-0.009506762
-0.0018227298,-0.0041404366
-1.0903263,-0.90457016
-0.51910084,-0.34644318
0.01157675,0.0081884265
-0.056217548,-0.039165497
0.21650025,0.09514401
0.48151848,0.37097353
0.0081742,-0.019026518
-0.26463032,-0.70984197
-0.43393233,-0.42531568
-0.064909264,-0.04114169
0.023761168,-0.018893301
-0.043854985,-0.009113848
0.031227414,-0.02455619
0.017542098,-0.021278143
0.008279917,0.009554356
-0.020408897,-0.024324954
-0.08920204,-0.13742784
-0.061492972,-0.07610959
-0.00794208,0.038540497
0.032762263,-0.0035044178
0.16786656,-0.14878991
0.23483486,0.29308504
-0.03169903,-0.018559456
0.025529172,0.022072196
0.48186493,0.60495156
-0.3068162,-0.60716814
0.78251565,0.59517646
-0.55471516,-0.5953874
-0.023465537,-0.013574749
0.0014578942,0.002006054
-0.02766854,-0.12892562
0.16059667,0.21191943
-0.01872352,-0.0042352974
0.005792224,-0.010138601
-0.10015452,-0.0077359676
-0.06850654,-0.26650625
0.09310378,0.18405017
0.7388991,0.5831577
0.7138214,0.76729274
-0.43218786,-0.34108305
-0.16892233,-0.19853038
0.3320276,0.35349286
-0.0846318,-0.18649662
-0.020561991,0.05828467
0.064560235,-0.05425729
-0.03611212,-0.03319244
-0.3335606,-0.4393855
0.015284406,-0.034876674
-0.02555783,-0.026596844
0.012996672,0.005250871
-0.35234937,-0.3766265
-0.012997394,0.03187023
-0.020722017,0.013650477
-0.02527048,-0.0017356873
-0.48222464,-0.59977317
-0.221834,-0.077336825
-0.1616276,-0.1053482
0.05562877,0.021882057
1.0399873,0.9905276
0.18195502,0.2511512
0.7180044,0.4156174
0.80814904,0.5881367
0.23433334,0.13720539
0.023677252,0.11173098
0.014924254,-0.030271769
0.02567915,0.058885753
-0.054952264,-0.0667935
0.021940997,0.0018008947
-0.17360592,-0.230344
0.1785959,0.1278055
-0.16100717,-0.10695079
0.000698021,-0.05819273
0.033885892,-0.09034172
-0.11504482,-0.12545645
-0.1549958,-0.20489529
0.10308429,0.094991595
-0.58150226,-0.5254724
0.33944502,0.28154898
0.08510386,0.032927215
0.17123117,0.101793945
0.42832518,0.34689927
-0.56988156,-0.6785412
0.06482435,0.06050104
0.040066697,0.062751055
0.0001740253,-0.04745215
0.013225822,0.018560052
-0.011002296,-0.006957084
-0.052363627,0.007792294
-0.19155581,-0.12872079
-0.042238366,-0.04754895
-0.058451027,-0.016518801
0.17186135,0.19293065
-0.19919242,-0.15442187
-0.04747934,-0.05092874
-0.33626112,-0.2028518
-0.18867567,-0.4583012
-0.1660859,-0.13296032
0.090825446,0.084023625
0.0014675381,0.02322942
-0.047435213,-0.025926203
-0.54269254,-0.86523443
0.4256571,0.46038872
0.031603836,0.03364566
-0.015667632,-0.014170229
-0.06580959,-0.058300853
0.078757554,0.087650895
0.0679264,0.053693026
-0.015292556,-0.026878327
-0.05161856,-0.07894519
-0.14711091,-0.13436055
-0.08578531,-0.097025275
0.3086766,0.36077282
0.42610583,0.3036207
0.46253568,0.5974227
-0.00734351,-0.033088744
0.023021348,0.034255683
-0.025061827,0.073206276
-0.0560951,-0.087761104
0.31397566,-0.056536198
-0.10922226,-0.020465061
0.03898063,-0.03711486
-0.026596773,-0.01915139
0.27931687,0.27678457
0.28955334,0.25151733
0.21813995,0.3188678
0.512745,0.58565116
0.27958316,0.53652173
0.1290285,0.11721569
0.31197244,0.12744118
-0.13247424,-0.5591213
0.36773518,0.31085688
0.5004525,0.26183257
0.015781853,0.060331076
0.8973907,0.8994953
-0.2736044,-0.4002374
0.52788776,0.44217154
-0.2704898,-0.36191744
-0.65807307,-0.46943665
0.04577862,-0.11958893
0.21389738,0.12080896
0.003571462,-0.3501916
-0.35257408,-0.35178328
0.115232006,0.046102226
0.7117673,0.7419852
0.18531144,0.12607077
-0.49309886,-0.45238137
0.45934054,0.42395392
-0.11724608,0.028008819
-0.053145997,-0.06947324
-0.041090675,0.016269743
-0.031915195,-0.063605666
-0.14013472,-0.18249401
0.45947358,0.26335004
0.35676214,0.40754887
-0.122728616,0.25717127
-0.3404153,-0.12479031
-0.03033656,-0.041166484
0.0033977567,-0.008150637
0.024309546,0.021546632
-0.00855396,-0.08185232
-0.16108492,-0.25197318
0.18383694,0.20736498
0.068783,0.053738534
-0.11412184,-0.17109823
-0.46419674,-0.17631304
0.38861603,0.3341741
0.39565775,0.38087738
-0.5932207,-0.5590915
0.03358178,0.019173265
0.028513126,0.017279387
-0.086168945,-0.09557453
-0.056830287,-0.063319385
0.09327089,-0.017830849
0.10376237,0.09981452
0.092305824,0.17487647
0.094795674,0.07758814
0.018327605,-0.015101194
-0.04879346,-0.0625425
0.26259285,0.30309442
0.013653006,0.12999874
0.6731603,0.5478313
-0.4718121,-0.39997584
-0.26037228,-0.16168022
0.005872634,0.063197464
0.13945168,0.07851815
0.27282974,0.23869844
-0.33368415,-0.4389921
-0.12350091,-0.08641499
-0.8570972,-0.75271386
0.13370109,0.33751762
-0.36605006,-0.39995345
-0.8393753,-0.9223203
0.12544309,0.14384879
0.14696667,0.034438893
-0.15882842,-0.22395965
0.013450862,0.02876763
-0.0029758587,-0.025651604
0.06917884,0.063752905
0.029708488,-0.085326746
0.24287881,0.13770938
0.6198432,0.53384674
0.4417671,0.2877754
-0.030915827,0.010760367
-0.49639615,-0.53363025
0.028112452,0.002906084
-0.044964213,-0.05045879
-0.41050506,-0.47597575
-0.44324827,-0.51926315
-0.13228948,-0.27456754
0.19585262,0.13584045
-0.45415086,-0.58005536
-0.25244257,-0.19017142
-0.19242728,-0.29283243
0.07927826,0.064227924
0.029563952,-0.10518727
0.1474686,-0.16819417
0.031262614,0.003647089
-0.036331654,-0.029014528
-0.09016651,-0.018927932
0.07598711,-0.08801162
0.04658971,0.03638935
-0.03104543,-0.027426064
1.116322,0.92247987
-0.30368572,-0.43155068
-0.045244537,-0.0035471916
-0.10493514,-0.075139105
-0.009379739,-0.016060054
-0.0052743116,0.007582754
0.6398068,0.46192947
0.57681465,0.46909094
-0.98334396,-0.9060892
0.3267513,0.4559495
-0.13107489,-0.07950276
0.2674809,0.2610885
-0.052403893,-0.03534177
-0.097838156,-0.087687194
0.08129011,0.10201496
0.22960225,0.24382988
-0.0140136145,-0.0191679
-0.026610693,-0.02553916
-0.091817856,-0.07030201
0.038715146,0.06305337
0.08127813,0.0958021
0.13862824,0.12538391
0.084223345,-0.047393084
0.094687045,0.08024123
0.89834493,0.7834772
0.0351587,0.10151565
0.51699626,0.3175279
0.88693094,0.9423685
0.7763059,0.7774437
-0.4093626,-0.24554336
0.90089464,0.91689295
0.1075064,0.004470229
0.010932161,-0.0055182576
-0.0081947865,-0.0044276714
-0.82390463,-0.6035473
-0.60247517,-0.62176394
0.29494292,0.53763735
-0.2719046,-0.26460508
0.0956482,-0.054644346
-0.39466387,-0.40066457
-0.2710347,0.12365362
0.036735967,0.14078063
-0.071220845,-0.055508494
-0.018666882,-0.010965109
-0.0119244,0.04911828
-0.018963646,0.054174095
0.9735194,1.0666618
-0.7345224,-0.72056353
-0.38572407,-0.315776
0.44635847,0.4438542
0.016160216,0.016435713
0.008522043,0.008695245
0.034798548,0.019663066
-0.0689729,0.0020806193
0.012182346,-0.1622481
-0.021610605,0.009561092
-0.10194181,-0.15836091
-0.16133928,-0.11679813
0.088534415,0.048471868
0.05570491,0.028957069
0.24683866,-0.15483677
-0.5734314,-0.77243364
-0.6411397,-0.5823549
-0.08487325,0.07416572
-0.019422743,-0.02351451
-0.020589253,-0.027755022
0.04452692,0.05626467
0.02099558,0.0047134757
-0.026711483,-0.022230983
0.0067450246,-0.0395585
0.021666816,0.0021746755
-0.022856306,-0.055742502
-0.25640965,-0.21769854
-0.3266113,-0.31358498
-0.25468367,-0.30638868
-0.34359765,-0.4130322
0.40736312,0.44561854
-0.6979305,-1.1493083
-0.87506515,-0.93035185
-0.05403555,-0.07367253
-0.67747706,-0.39114714
-0.27747557,-0.18280214
0.015649043,-0.011719465
-0.05238025,-0.03125155
0.38590044,0.25925124
-0.60283417,-0.64755446
0.32940346,0.30917028
-0.5868181,-0.5310268
-0.61787677,-0.55585754
0.11948251,-0.005743921
0.0122838775,-0.0068309307
0.008543815,0.017710477
-0.06811381,-0.118801326
-0.073779866,-0.10676205
0.13493536,0.06758341
-0.013167297,-0.06939107
0.23429513,0.31890425
-0.15888767,-0.1583971
0.58317107,0.6687754
0.49771106,0.7317612
0.022637479,0.005175531
-0.054025713,-0.05144289
0.9517554,0.37280503
0.7851323,0.8628088
-0.46175793,-0.41562012
0.35076025,0.33370402
-0.22519518,-0.5603422
-0.25679374,-0.5179051
-0.09181922,-0.051793933
-0.019922104,-0.045665473
-0.018392714,-0.024397254
0.0050606346,0.01553151
0.19424097,0.3454265
-0.1318,-0.13040948
0.0071642147,0.02907902
-0.019402009,-0.018259794
0.043247804,0.08278036
0.083337404,0.06622602
0.8308321,0.7696023
0.6137141,0.35939533
0.12296353,-0.028152287
-0.32700342,-0.39518607
0.44296855,0.5630187
-0.7461693,-0.9440682
0.027254812,0.010242313
0.009016481,-0.0018563867
0.09247403,0.07024062
0.07694638,0.044985116
0.50417775,0.4797513
0.44269603,0.42853856
-0.77398956,-0.56148994
-0.58474994,-0.53433067
0.002068307,-0.005884737
0.0038200747,0.0056454837
0.12872641,-0.46627706
0.5897635,0.45861983
-0.14011921,-0.189455
-0.039563883,0.020991616
0.027490601,0.012327582
-0.02222819,0.12847406
0.028632611,-0.013348371
-0.18610953,-0.20616129
-0.63784873,-0.58166134
1.1700058,1.0667499
0.32061288,0.34103274
-0.8418231,-0.8226614
1.7761722,0.54741275
0.66226125,-0.16066921
-0.010474379,-0.0009819269
-0.032949872,-0.037146986
0.09016441,0.2184436
-0.15463753,-0.21164952
-0.043187186,-0.08644462
-0.083341636,-0.09299564
-0.00025095648,0.01936847
0.0039843516,0.0024604797
-0.28894323,-0.17540863
-0.48864707,-0.5094937
-0.07575959,-0.0062059164
0.062102646,0.03870657
-0.04471074,-0.04130411
-0.0054429197,-0.02338621
0.002772511,0.019224524
0.03411268,0.07402037
0.017357616,-0.028453648
0.059578534,-0.011263847
-0.107761875,0.019541174
0.08242107,-0.022831112
-0.66434115,-0.7114339
0.55267626,0.52196145
0.0057212124,0.011735737
0.028412696,0.03165692
0.2585066,0.27494186
1.0080472,0.8404386
-0.0072732735,0.003934443
0.009790928,0.011581361
1.3784313,0.9863446
-0.09291338,-0.3775137
0.3136634,0.2709481
0.2473286,0.245566
-0.0075253313,-0.009106278
-0.055563122,-0.007341057
-0.63331926,-0.8205464
0.025035318,0.12531592
-0.17534311,-0.06257817
-0.0601286,-0.030310392
0.15520987,0.15165934
-0.039488524,-0.09115901
-0.08470532,-0.078838706
-0.2372696,-0.21777993
-0.06475001,-0.074661314
-0.040637102,-0.05110675
0.29651693,0.5350105
0.21229278,0.3275724
0.009748041,0.019318253
0.013717465,-0.007616967
0.05289501,-0.003257662
0.122502275,0.03624627
-0.0055293245,-0.03166753
-0.0007557494,0.0078038275
0.033763893,0.03276533
0.011790056,0.009577155
0.05832202,0.06594193
0.031585336,0.01862654
-0.18118934,-0.09770718
-0.07014018,-0.045295656
-0.07735153,-0.05677423
0.04128758,0.0043823123
0.034771815,0.024710417
-0.00028971498,-0.009270191
0.41158104,0.53884304
0.16524923,0.08894311
0.023347296,0.048079282
-0.32601503,-0.2938557
0.08922097,0.07217148
-0.041179914,-0.0732885
-0.47863242,-0.5196862
-0.507493,-0.71623003
0.91358596,0.75980675
-0.15853392,-0.21310523
-0.32593614,-0.19256112
0.117848866,-0.056660056
0.6313031,0.76895624
-0.38806707,-0.75099355
-0.21138632,-0.21167614
0.31012332,0.20552438
-0.4065448,-0.33526075
-1.0482955,-0.8018084
0.29440206,0.3874869
-0.39385816,-0.5383286
-0.28921002,-0.359685
-0.0058010067,0.013406262
0.005805867,-0.0674018
0.093623474,0.13739544
0.56336606,0.67706645
-0.40272018,-0.32258773
-0.16081794,-0.16272044
-0.016347084,0.014793575
-0.16033588,-0.123935774
-0.3307758,-0.36959276
-0.0026108029,-0.009244561
0.021899652,0.01967758
0.0035636856,0.016269952
-0.009575366,-0.017644286
-0.54839486,-0.28380257
1.2819366,1.2781627
-0.07380928,0.048449695
-1.6528103,-1.2538228
-0.17574087,-0.26172855
-0.2489837,-0.2450082
0.6657107,0.60859346
0.28671026,0.26099926
-0.050038703,-0.06175652
-0.044917457,0.032838464
1.1641531,1.0781282
-0.44473517,-0.6365708
-0.014789022,-0.115000844
0.059464082,0.11132197
-0.53530943,-0.28633356
-0.094250515,-0.10596368
0.78548706,0.6576399
0.4891786,0.32324475
0.44138938,0.3142775
-1.0949109,-1.0996633
-0.27940297,-0.26250142
0.054878145,0.0631185
-0.008924685,0.02617392
-0.005347346,-0.020361781
-0.0104655055,-0.033309042
0.029571138,0.017110288
0.20829353,0.07882233
0.0021723378,-0.0095769465
0.004372187,0.0050667524
-0.013816049,-0.011127174
-0.015608855,0.016155124
-0.003967832,0.011836797
0.060850438,0.34583506
0.015103122,0.056636333
0.040658943,0.006567478
0.0117921885,0.015169203
0.55107266,0.4716856
-0.65759206,-0.5387178
-0.030798987,-0.027153313
-0.072882466,-0.04708156
0.06435953,-0.003576398
0.01650878,-0.010457903
0.18028514,-0.0668039
0.3346632,0.042619646
0.13247025,-0.086564064
1.0849987,1.0576661
0.36007816,0.15421462
0.1690686,0.4508865
-0.24851352,-0.30140764
-0.07688723,-0.034677744
0.7276025,0.45001543
-0.31538457,-0.46609253
-0.06248884,-0.27459958
-0.6399791,-0.6821027
0.4120831,0.2748093
1.299931,1.0847754
-0.10284257,-0.048750818
0.024312612,0.073730886
0.13457978,0.14190781
0.03591168,0.045723617
0.005060904,-0.1337251
-0.10256982,0.06615135
0.015580497,-0.013465941
-0.004052735,-0.017539173
0.45058787,0.32276756
-0.38178644,-0.32177758
0.16678442,0.12918264
0.063030474,0.08393489
0.16436508,-0.2046237
-0.22088039,-0.4812199
0.08643916,0.26788914
0.30475187,0.3919206
-0.18442176,-0.55030227
0.017916586,-0.39413223
0.5090483,0.50076586
0.17701823,0.092749774
-0.15168336,-0.08149102
0.0030363633,0.011395663
0.2060261,0.11156699
-0.03786447,0.013398796
-0.066079326,-0.046227552
-0.21634424,-0.35946667
-0.019235982,0.015947044
0.07481967,0.058040738
-0.17087366,-0.119772136
-0.95310134,-0.8441243
0.25279647,0.17780572
0.52878654,0.41866577
-0.03701689,0.013629258
0.009196414,-0.0062123537
-0.1881319,-0.16290733
-0.17513885,-0.14683211
-0.5303533,-0.5589846
0.5656637,0.48844314
-0.49294898,-0.73080367
0.7755585,0.6429379
-0.03675496,-0.0074235797
0.04482334,0.041556597
0.8171645,0.9102895
-0.20368877,-0.31614047
0.292912,0.25416866
-0.41973454,-0.10434027
0.011648043,-0.004668355
0.0028627524,-0.020808876
-0.5693261,-0.6210888
-0.19206426,-0.08253509
-0.23154384,-0.3384577
-0.44995764,-0.4364847
0.08189654,0.06549364
-0.025254857,0.007344663
-0.0026164006,0.02062112
0.024549358,-0.014493346
-0.0057965117,-0.0009326935
-0.0071476037,0.0051011443
-0.063169785,-0.002326429
1.348685,1.1727405
0.17915286,0.2041163
-0.33580583,-0.5364234
0.01794007,0.001668632
-0.0060423007,-0.0032595396
-0.14276074,-0.1287208
0.05843375,0.30338547
0.37343362,0.7137921
-0.24575639,-0.34577012
-0.28186464,-0.1841493
-0.10678716,-0.026369542
-0.2072041,-0.226455
0.144678,0.09489694
0.00646869,0.0026929975
0.008221899,0.00081813335
-0.8255977,-1.2316501
0.2708895,0.41416517
-0.004407079,0.007766366
-0.15003198,-0.085336894
-0.492669,-0.43234542
-0.016625986,0.8296454
0.04162056,0.017841607
-0.008251864,-0.00473547
-0.4863035,-0.39179993
0.4566121,0.48145056
0.1583408,0.12440002
-0.24680263,-0.21943593
-0.020104831,-0.056170374
0.016702775,0.017561734
-0.09180573,-0.11302489
0.029583048,0.10031998
0.0617762,0.005051732
0.035329882,-0.01659751
-0.0014940931,0.011296868
0.01764084,0.015543073
0.026841123,-0.056786805
0.06287083,-0.095439315
0.015713919,-0.073057234
-0.1908927,-0.033201218
0.07973946,0.04627472
-0.04386816,-0.011820376
0.20756954,0.16961291
0.3250039,0.28588408
-0.25141034,-0.20632654
0.51765656,0.41852885
0.26063725,-0.11255813
0.012425101,-0.15855664
-0.38169014,-0.26381758
-0.009537043,0.021160662
0.0027384055,0.015314519
-0.039251074,-0.031512886
0.123292,0.12399012
0.106007114,0.06861496
0.083578244,-0.0007915795
0.0032533358,-0.010125697
-0.49055684,-0.591651
0.4976872,0.43456277
0.073245935,0.030071199
0.008243436,-0.007907391
-0.0002829064,-0.013115406
-0.001240187,0.018202782
-0.014861472,-0.028115153
-0.11136292,-0.12002653
-0.16665593,-0.15580532
-0.7252301,-0.6774676
0.5471779,0.43905407
-0.37531015,-0.28775445
0.04581477,0.02999109
-0.03706856,-0.028571635
-0.0021411567,-0.009691268
0.0029877885,0.030279756
0.2568094,0.26654094
0.4634819,0.17923923
0.9612092,0.6713312
0.19504467,0.23948696
0.035356436,0.026471883
-0.00417485,0.01564607
0.1215713,0.079266936
0.021555265,-0.005149275
-0.19656196,-0.15420118
0.21484935,0.1401829
0.54262507,0.520895
0.3318614,0.34636623
-0.21172321,-0.3940887
0.24795595,0.23060454
-0.14825943,-0.1083945
0.099263616,0.031686813
0.14632306,0.12973884
0.09954074,0.04593408
0.5761862,0.4429351
-0.21991669,-0.22267103
-0.65183634,-0.9774094
0.10204744,0.016270101
0.50388753,0.55917895
0.22061455,-0.051049888
0.02723432,0.069595635
0.055941097,0.11183083
-0.042775664,-0.04030803
0.072045945,0.09332633
0.046118744,0.0480856
-0.016218605,0.010712802
-0.025914738,-0.03226775
0.0053629605,-0.0028967261
0.11051364,0.006704062
0.034856696,0.033703983
-0.47071552,-0.49247065
0.23396601,0.23041399
-0.19428158,-0.19297925
0.0012554757,0.17923263
0.17877775,0.42457005
-0.12348844,-0.12719649
0.03378518,0.039512843
0.023529282,0.0021383762
-0.76883626,-0.3935013
-0.43519694,-0.1572721
0.1262497,0.08372113
-0.054403253,-0.069105566
-0.36468005,-0.49948785
0.83351433,0.88108283
-0.67719877,-0.75919724
0.7750441,0.7427929
-0.90764546,-0.89231956
-0.070392214,-0.0952391
0.30462736,0.4344157
-1.2451202,-1.2040743
0.4225446,0.5222919
-0.33765602,-0.4157196
0.051893875,0.08692205
-0.098319665,-0.1419332
0.16211781,0.06307843
0.27796194,0.25554094
0.65919465,0.672567
-0.21618457,-0.08987075
0.38985753,0.30807695
0.36801955,0.24885632
-0.05514644,-0.052798152
-0.036734827,-0.008060902
0.031661823,0.20294848
0.07131799,0.07763809
1.1944301,0.99625754
-0.90961254,-0.7641772
-0.14656976,-0.2603873
0.13641462,0.14277694
-0.18598334,-0.1061323
-0.16343445,-0.27330682
-0.008169185,-0.05751711
-1.1162446,-0.75165117
-0.11607304,-0.07193518
-0.1401733,-0.08099297
0.40094894,0.27112442
-0.11928014,-0.2972397
-0.07160786,-0.011688292
0.044356614,0.0757654
0.43684596,0.29569572
0.9604259,0.6225479
0.18221417,0.17336714
0.07849538,0.09998644
-0.17508408,-0.23392117
-0.092405334,-0.07197988
0.012785355,-0.019362986
0.0016747339,0.062318146
-0.047009435,-0.019297421
0.005971479,0.008017898
-1.0695753,-1.0203663
-0.50461996,-0.589242
-0.0010364705,0.0788836
-0.3477403,-0.34754896
0.011137707,-0.03156188
-0.06934801,-0.052462697
0.036517642,0.021550417
0.045419145,0.03729546
-0.015379371,-0.054131627
0.056271955,0.039013296
0.061187994,0.02609682
0.0015010637,0.0029916167
-0.98943186,-0.7185615
1.2291465,0.5034641
-0.04634203,-0.051216602
0.00999887,0.02151683
-0.013878613,-0.008119643
-0.015361562,-0.019395232
0.005073203,0.014066219
0.0010710537,0.0098593235
-0.005041143,-0.013364673
-0.011736897,-0.024262577
-0.5834603,-0.5190114
-0.33522147,-0.30254385
1.0026685,0.8231798
-0.48224965,-0.36763126
-0.024448074,-0.038730085
-0.0007910605,0.00046509504
-0.17888553,-0.069642216
-0.16106945,-0.078771055
-0.09653612,-0.03026706
0.012737613,0.037360847
0.029070992,0.046294034
-0.05064137,-0.0033174455
0.7314783,0.60212517
0.3805396,0.36740983
-0.00918995,-0.027328342
0.027308628,0.011964083
0.6755843,0.8350445
0.12566777,0.07628272
-0.13748418,-0.08552277
-0.04416639,-0.036577642
0.0056284964,0.048964888
-0.07931332,-0.13499527
0.059249178,0.060250342
-0.10466929,-0.076097965
-0.023193583,-0.030985951
-0.043263093,0.0016101897
0.3438646,0.122146964
-0.38398862,-0.36018035
0.23979893,0.20475957
-0.24633645,-0.30495167
0.005140192,0.0041316748
-0.0076107807,0.003094256
-0.013321405,-0.043433607
0.0036131172,0.06340644
-0.049718935,-0.019954383
-0.07331317,-0.010536581
-0.054356746,-0.052657187
0.1526736,0.100943565
0.89826596,0.72769403
-0.6224171,-0.7230681
0.24331614,0.35413846
0.46294338,0.65325266
-0.46235138,-0.36960742
0.04238361,0.24020857
0.20534728,0.2740029
-1.157159,-0.3795815
-0.037271343,-0.019685447
0.016557459,0.07838903
-0.035269752,-0.0518381
0.09908742,0.06008914
-0.47065985,-0.18491912
0.09448745,0.041706562
0.20359544,0.24131668
-0.48887756,-0.7301233
0.13524355,0.13488945
-0.045115665,0.018317401
-0.0037377537,-0.038271904
0.007873522,0.00043314695
-0.35203716,-0.49367535
-0.2471484,-0.8566344
0.0060751745,0.030896485
-0.0017458452,-0.057480186
0.052042045,0.04067576
-0.030642025,-0.03519851
0.07612057,0.1157735
-0.21896008,-0.20279454
0.08185606,0.10166082
-0.06695641,-0.050383925
0.017347693,-0.009874135
0.087277435,0.07742493
0.02896024,0.028370172
-0.029839983,-0.099672556
0.08644013,0.10984084
0.7152149,0.769923
0.29022068,0.44929612
-1.1716331,-1.1774882
0.003206062,-0.015440643
0.014857435,-0.031698585
-0.074145705,0.02857545
-0.20631966,-0.0991267
1.1404995,0.81110954
-0.5447505,-0.24935585
-0.6564319,-0.67694664
1.1633377,1.1328135
-0.04115593,-0.03245467
-0.028292242,-0.025203258
-0.11165078,-0.1382192
0.35388035,0.29326558
0.016667936,0.035921395
0.009714907,0.037347645
0.08618889,0.058074743
0.12601812,0.16170707
-0.5847564,-0.744793
-0.12924963,0.051353008
0.7111676,0.5515429
-0.1741648,-0.15234202
-0.021819644,-0.013857901
-0.0048767673,-0.018033028
0.1661053,0.23140416
-0.13691011,-0.10456887
-0.4994818,-0.40279284
-0.12031199,-0.12110132
0.04582632,0.06937912
0.20724607,0.24204555
0.4985857,0.57759124
0.9579258,0.49363542
0.06516841,0.07759082
0.03211455,0.0005221069
-0.0014919555,-0.051820517
0.0023386485,-0.027613342
-0.10947466,-0.076256335
0.015163212,-0.00046119094
-0.21300188,-0.36243686
-0.74298453,-0.51860726
-0.030368034,0.016388774
-0.025612842,0.00260669
0.40761915,0.16604337
-0.19300577,-0.10318959
0.011373669,-0.010532856
0.07381025,0.038454115
0.020046959,0.013982415
0.017967705,0.030998707
0.16255596,0.17655116
-0.15732878,-0.15433031
0.005244243,-0.022328258
0.00164787,0.006739974
-0.34231845,-0.31764877
0.058451533,0.0044544935
0.041956093,0.029185921
0.088296585,0.020606339
1.2731445,0.94160306
-0.3739139,-0.46964207
-0.2991401,-0.26325658
0.55354947,0.49252498
-0.9870597,-0.921345
-0.7894841,-0.98621756
0.033103123,-0.02338323
0.022468027,0.031191528
0.093663454,0.14774565
-0.48033363,-0.3979072
0.27722377,0.57559943
0.0146114025,0.0061736703
-0.07678037,-0.24386388
0.9695218,0.62215143
-0.5684352,-0.79683673
0.20286626,0.16380209
-0.489897,-0.5408937
-0.069730386,-0.10373253
0.47698152,0.45774338
-0.22368868,-0.35261038
-0.18648931,-0.13152573
-0.50956595,-0.58818626
0.0058267713,-0.015492618
-0.031211495,-0.044693887
0.040522598,0.045817852
-0.035672765,-0.023626685
-0.0115241315,0.007956147
-0.0076344917,-0.012865126
0.03407517,0.20128968
-0.23884124,-0.069087096
0.21279624,0.17599475
0.11293705,0.13628128
0.016528968,0.025537759
0.0052581406,0.0027997196
-0.6384651,-0.6764623
0.07210599,0.07899523
-0.03497048,-0.08534962
-0.068110645,0.026210368
-0.0007136402,-0.010740489
-0.0067186197,0.02472508
-0.0010335823,-0.08467066
-0.01402386,0.0029146671
0.0155780185,0.015464306
-0.014443681,-0.011370957
0.38627982,0.23505545
0.8808557,1.2257786
-1.0794226,-0.9745548
0.600211,0.96361333
0.99478287,0.9083424
-0.0657026,0.016571343
0.005880787,0.02916509
-0.005866221,-0.0048071444
0.17858575,0.2694232
-0.280485,-0.2309935
0.037780963,0.0853031
-0.007316263,0.04940211
-0.7150739,-0.81262946
0.62804663,0.6548854
-0.05297079,0.022154808
0.021410994,0.0472022
-0.020833235,-0.049226195
-0.0010961731,0.0047330856
-0.005029375,-0.012665808
0.00754694,-0.0065811276
0.02684959,0.01589024
-0.068343595,-0.08111963
-0.12743145,-0.1655783
-0.08910604,-0.081772
0.6119723,0.42397365
0.07439625,0.07853948
0.15468167,0.045348823
-0.9650538,-0.80417746
-0.008611484,-0.02456963
0.0052637747,0.0059355497
-0.003969385,0.014438689
0.10172327,0.13210161
0.031414423,0.040094733
0.094660744,0.07913372
0.4712526,0.37124395
-0.13077493,-0.1534398
0.021598417,0.007300496
0.015074358,0.012072325
-0.49114013,-0.562212
0.558237,0.4695568
-0.1443846,-0.11048165
0.27097318,0.25161666
-0.029209083,-0.0013240874
0.04296768,-0.0076562464
-0.7812809,-0.66102654
0.5809952,0.38578296
-0.0951909,-0.07052979
-0.058156632,-0.013629943
0.040538542,0.07020342
-0.28923017,-0.105324924
-0.005540032,0.014767647
0.00514018,0.02999425
-0.0073563782,-0.025081217
-0.011561954,-0.008471131
-0.07347514,-0.2826657
0.8209506,1.1662056
-0.021764226,0.018844426
-0.007332729,-0.010091811
0.115564674,0.05277355
0.25012147,0.21513921
-0.3102653,-0.23709956
-0.15949589,-0.15208364
0.16410461,0.21427435
-0.32303497,-0.25226843
0.42331916,0.40269038
-0.0023648536,0.039290965
-0.07465749,-0.104216844
0.30336457,0.2854916
-0.09977636,-0.30761588
0.40906736,0.2018578
0.87730175,0.65650755
0.79233706,0.59286106
-0.05803278,-0.08005983
0.14462306,0.15329736
-0.017757975,-0.16365907
0.251334,0.3184273
0.14527678,0.062429696
0.1374652,0.22863731
-0.34521493,-0.17101777
0.021433784,0.02301608
0.085982114,0.053754777
0.014114961,0.023349643
0.05769769,-0.1734502
-0.13217273,0.56589234
-0.0821026,-0.052262306
0.025247477,0.026674628
1.083148,0.9522458
0.5070957,0.63262653
-0.019915953,-0.021016985
-0.015198203,0.0006145537
0.048858605,0.14634429
-1.0954065,-1.4063183
-0.34335953,-0.36857623
0.20194454,0.17634475
-0.048081025,-0.072414786
-0.054330055,-0.068370536
-0.6556196,-0.6035353
0.53050363,0.26115024
0.03318065,0.03392151
0.012201824,0.032329947
-0.012041783,0.00019282103
0.008556352,0.011196256
-0.00077909126,-0.021152109
-0.080539815,-0.02368015
0.014861863,0.0033116639
0.011830542,0.005933583
-0.18727136,-0.19040416
-0.24486534,-0.280397
0.2941118,0.22984716
-0.128815,-0.07819867
0.024169425,0.02695629
0.009899603,-0.027450979
0.023740908,0.033936888
-0.005993157,0.02554524
-0.015886173,-0.01113379
0.003075785,0.011270642
-0.39446706,-0.37957266
-0.17057572,-0.23021054
0.096767776,0.07893181
0.100956984,0.093100935
-0.5245237,-0.38763008
-0.071038075,0.38828537
-0.16544747,-0.1393832
-0.07914302,-0.0480368
0.27122402,0.40652347
0.030018989,0.17102844
-0.016839586,-0.010925889
0.033596672,0.039035797
-0.017133584,-0.039043427
-0.005303204,0.024542391
-0.11623517,-0.17791283
-0.06511947,-0.05941385
-0.01708829,-0.030207038
0.05007444,0.079653025
0.27751076,0.18376192
-0.15707768,-0.10286459
0.57025415,0.5565976
-0.99966514,-0.7987048
0.11123704,-0.0032950565
0.39604846,0.3432628
-0.041683342,-0.13872479
-0.062263068,-0.037970245
-0.0020443937,-0.030488878
0.0021034065,0.0033631325
0.48522377,0.34687412
-0.01748487,-0.116549894
-1.0346243,-1.0149685
-0.12114957,-0.07792768
0.043027084,0.014681339
-0.2574836,-0.24928018
-0.3158549,-0.3082179
0.09404512,0.05156985
0.019480612,0.030214816
-0.010287356,-0.02080679
0.08283125,0.11349428
0.09681368,0.10149872
0.84256244,0.82259953
0.65937984,0.5922038
0.11350976,0.08563313
-0.04199949,-0.023979828
-0.7467571,-1.2135271
-0.3265589,-0.49175894
0.35678422,0.62304425
-0.008526379,-0.27235305
-0.110033914,-0.24467309
1.0538687,0.96334267
-0.023726659,-0.028945446
-0.012192257,0.019537807
0.06592763,0.16549234
-0.32720327,-0.2565436
-0.11519894,-0.07323879
-0.025167909,-0.12424992
0.0073334905,-0.011978686
-0.012030788,-0.019751906
0.0009828357,-0.0016445518
-0.0046242266,-0.0024006665
-0.07409546,-0.058110982
0.033893846,-0.005984068
0.40681267,0.37452656
-1.2207298,-1.0972531
0.0067577334,0.021255255
0.005468755,0.0028973222
-0.03040927,0.0042904913
0.042508792,0.026827097
0.72663844,0.7936648
-1.6426563,-1.3607365
-0.1381166,-0.046140864
0.29631564,0.24089952
-0.0008046151,-0.032104343
-0.021836538,-0.009910941
-0.48423234,-0.4449784
0.8434552,0.75644624
0.13941449,0.1320323
0.24181056,0.35197884
0.12685691,0.103859335
-0.07169413,0.010145068
-0.025112908,-0.069221854
0.041475862,0.02420187
-0.61023057,-0.4846442
0.66631556,0.5768055
0.007598646,0.022975415
-0.0845387,-0.061424553
-0.015050179,-0.026259065
0.009944465,0.001023382
0.159653,0.081241995
0.43624672,0.451504
0.0009242025,0.005921066
-0.0055521373,0.0010759234
0.025910497,0.034049094
0.007419788,0.011075199
0.2906548,0.17321506
0.38304943,0.35349667
0.26286665,0.22840916
-0.13156489,-0.16464205
-0.02853205,-0.00048202276
-0.025447218,-0.024090886
0.007329836,-0.018422335
0.0025469977,-0.018657565
-0.30542758,-0.25639117
0.08538538,0.2801683
-0.049553506,-0.097287714
-0.3270024,-0.23520668
0.3238005,0.29243362
0.08934552,0.06034509
-0.072345145,-0.068775624
0.09119153,0.09496388
0.46190992,0.5906706
-0.4250787,-0.5642218
0.13782394,0.31986263
0.12840489,0.18755434
-0.04778734,-0.034514844
0.021226931,0.0195598
-0.626766,-0.6893567
-0.74525064,-0.61779463
-0.8614919,-1.0070605
-0.044841878,-0.16433024
0.33129957,0.26123288
0.16041619,0.15702978
-0.1365524,-0.22746696
-0.04080335,-0.026097238
0.20629913,0.059681535
-0.07385542,0.1245181
-0.20849171,-0.22389112
0.09875355,0.16554615
0.25651866,0.24788323
-0.42211944,-0.27915493
0.051022444,0.046860605
0.051708125,0.021714061
-0.069597535,-0.06785971
0.029728325,0.005291313
-0.09156498,0.0015083253
0.12402971,0.09045915
0.011511457,0.0068039
0.008190627,-0.0028407574
0.0066049853,-0.0056215525
-0.009903998,-0.0055187643
-0.123844944,0.0346362
0.15223253,-0.007561624
-0.007444567,-0.016791612
0.012942348,-0.013679653
-0.34606528,-0.28859854
-0.09768936,-0.09610069
-0.4685657,-0.47093314
-0.6706664,-0.7452028
0.019008318,0.0020887256
-0.039438203,-0.0037705898
-0.035487253,-0.024584025
0.031579364,0.025511086
-0.0169932,0.0075874925
-0.030722309,-0.03495136
0.30663398,0.18426308
0.0018485549,0.0145634115
-0.58243364,-0.72271335
-0.9187609,-0.77100474
-0.92435765,-0.88321656
-0.0066254013,-0.29988694
-0.2875393,-0.31049922
-0.11094597,-0.033424348
-0.36815047,0.03635919
-0.50361043,-0.3762809
-0.71173596,-0.69373024
-0.52105325,-0.5495064
0.0063240556,-0.12201887
0.13913509,0.13652831
-0.15095413,-0.14012873
-0.8725389,-0.98607296
-0.20369138,-0.18290585
-0.07290201,-0.11653333
0.028540585,0.02342397
0.022515895,0.04596305
0.07667832,-0.06670323
0.22196433,0.20064509
-0.28843692,-0.1836687
-0.22566515,-0.13231894
-0.065596,-0.11700541
-0.1861557,-0.13379264
-0.104717284,-0.045036077
0.15793246,0.13885377
-0.15281567,-0.14582366
0.15863213,0.13872753
-0.6888293,-0.6227583
0.57005674,0.6250505
-0.32467377,-0.40652442
-0.9600911,-0.89258504
0.012865553,-0.019496024
-0.032286286,-0.050336927
0.50961304,0.65449566
0.0006348805,0.06623298
0.047318067,0.10362965
0.00845255,0.12917913
-0.071013294,-0.13057926
0.13515675,0.008333221
0.37632275,0.3726263
-0.30081147,-0.30820635
0.1265977,0.25174797
0.29733208,0.2711036
0.23845817,0.18945107
0.081985906,-0.07831496
-0.22983,-0.4007069
-0.07731636,-0.23585844
-0.3871668,-0.19554245
0.12982085,-0.30408096
-0.06414541,-0.010363817
-0.10577543,-0.031525314
-0.020879842,-0.031656742
0.02221151,0.031377494
-0.21212628,-0.1607365
-0.31308517,-0.18404871
-0.63123685,-1.0274174
-0.28258684,-0.1887601
0.008120918,0.010650456
0.022342727,0.015294701
0.6546689,0.82696706
-0.7614554,-0.6446536
0.32690787,0.49652028
-0.040027108,-0.24379137
0.30306077,0.5756889
-0.23185769,0.06146121
0.08187827,0.086354285
0.07785694,0.08438839
0.8006982,0.73633015
-0.60173285,-0.5244609
-0.5543437,-0.48949733
0.025249887,0.0146460235
-0.03896893,-0.05460486
0.20894217,0.22404465
0.1152399,0.07428163
-0.013806144,-0.11009574
0.04503665,0.026046276
0.057647295,0.0429976
-0.0027773837,0.017771363
0.020256326,0.03978288
0.07374783,0.09471783
0.093497485,0.15304309
0.43828875,0.4600882
-0.6752588,-0.5697354
-0.010621363,-0.011601925
-0.0033846607,-0.030653298
0.7745204,0.63448083
-0.22497077,-0.3487413
0.017663673,0.013467252
-0.007726884,-0.008094102
-0.1107661,-0.37155104
-0.6166489,-0.8461937
-0.31277782,-0.63025975
-0.014164086,-0.087443456
0.024229467,0.042716563
0.013252348,0.06443316
-0.023066357,-0.070013344
-0.009053558,0.09664102
0.0077441884,0.017873973
0.037005913,0.030810475
0.11517126,0.17005292
0.048564628,0.06718594
0.10316556,-0.0048586726
-0.0607804,0.11258903
-0.09286404,-0.13357162
0.027904456,0.026407123
-0.46702754,-0.50466675
-1.1647121,-1.0403912
0.27628243,0.35332578
-0.38338682,-0.1643264
-1.5380013,-1.1627703
-0.76641905,-0.65926105
1.4563177,1.0130547
0.69950026,0.59625936
0.08095042,0.26343447
0.24500248,0.27918622
0.46519208,0.43272167
0.81072396,0.7876277
-0.15745911,-0.27772644
0.02723347,0.07668427
-0.12707621,-0.06151235
0.5455552,0.64026374
-0.025823582,-0.05045107
-0.30909997,-0.2732318
0.04572124,0.07014394
-0.10303338,-0.10710412
0.025917364,0.057735503
-0.015034972,0.0059360564
-0.67093074,-0.66815925
-0.20631856,0.116728574
-0.23496777,-0.17189014
-0.33119184,-0.24312472
-0.24873716,-0.21727923
0.4226263,0.48261896
0.23118252,0.62256867
0.6551355,0.7249265
0.45621526,0.3786725
0.77270377,0.79174405
0.094313286,0.47968704
0.82803106,0.7823527
-1.3113167,-1.412359
-0.9253943,-0.6900449
-0.40295053,-0.2908014
0.2609697,0.23165256
-0.12161286,-0.21574458
-0.24224573,-0.25618792
0.0029139312,-0.02758354
0.0059533557,-0.006342232
0.551055,0.45206946
-0.32528156,-0.06814265
-0.07808714,-0.017712831
0.028809551,-0.012530118
-0.04839617,-0.024318606
-0.023267105,-0.033465028
0.11252209,0.21866897
0.07439592,-0.053396106
-0.010584489,-0.03477013
0.056534696,-0.0010405779
-0.03389404,-0.01379922
0.039598823,0.031576395
-0.6658197,-0.6238373
0.66091955,0.54001856
-0.019527607,-0.010470301
-0.122103915,-0.12357494
-0.20687507,-0.095917255
-0.33173755,-0.24856836
-0.25049394,-0.38601357
0.11745678,0.14005677
0.0051162965,-0.050706208
0.0035635515,-0.0010410547
0.0200069,-0.13424672
0.018656015,0.05560404
-0.73619837,-0.6801508
0.38800272,0.32415175
0.164116,0.33830667
0.053608783,0.0148560405
0.15309434,0.13017659
0.082114406,0.12792116
-0.13265122,-0.07529992
-0.43150228,-0.4591468
0.32149738,0.30621606
1.3560688,1.1753047
0.17712899,0.09769553
-0.009584231,-0.029990673
-0.46595433,-0.34464532
0.72094524,0.6030587
-0.15735286,-0.2370466
-0.0008047605,-0.027468883
-0.3024579,-0.30025205
0.034324937,0.053139284
-0.21562372,-0.120102316
-0.0074620466,-0.041510314
0.12437551,0.094893396
-0.15142506,-0.15501648
0.009547933,-0.007697046
0.04095205,0.061520815
0.29080623,0.14322634
0.01815267,0.22988519
0.29871404,0.30183527
0.1255321,-0.045611322
-0.010008961,-0.013528407
-0.04326308,-0.00819239
-0.45275068,-0.37139165
-0.18153551,-0.09406802
0.16232638,0.14955455
-0.1965357,-0.25216198
-0.019506235,-0.014583826
0.09657399,0.074272454
0.17132537,0.16398689
-0.10658169,-0.06618689
0.0054271584,-0.21425349
0.0041674953,0.03954637
0.08654558,0.19560346
-0.41362962,-0.30518273
0.0051165354,0.0073803365
0.0153011605,0.029147327
-0.08401203,-0.08810565
0.1393815,0.1853892
0.12828247,0.17342784
0.26122278,0.19749267
0.24865478,0.31872126
-1.0602616,-0.7146535
-0.018432898,-0.047128916
0.019843845,-0.02714312
0.8310821,-0.067221165
-0.91028935,-1.0257796
-0.4222,-0.3797539
0.002082842,-0.010226145
-0.3444115,-0.5368123
1.1916119,0.9608058
0.22152779,0.29589656
0.4683258,0.60211957
-0.024328973,-0.018422753
0.023452973,0.0070753694
0.19851491,0.17498836
-0.5466575,-0.9614582
-0.13412061,-0.13287607
0.21260145,0.07310173
-0.24675742,-0.2784403
-0.08097546,-0.07966572
0.024563193,0.016218483
-0.12238113,-0.13798079
-0.01646119,-0.01882875
0.03635063,0.043920994
0.00380449,-0.04264462
0.05126058,0.068904296
0.12564689,0.054596752
0.21103108,0.29133174
0.063231274,0.07344335
-0.019857457,-0.040879875
-0.078241825,-0.06582093
-0.025634632,-0.025832117
0.10386224,-0.08356848
-0.28920174,-0.24115612
0.03685622,0.04413101
0.153177,0.15437439
-0.12590383,-0.2762317
0.16093904,0.14046514
-0.4125219,-0.3702723
-0.14508986,-0.21266699
-0.032363787,-0.13978818
0.08360766,0.0076283216
0.01311434,0.043100297
-0.37278113,-0.31157285
-0.32070953,-0.46788865
-0.023574166,0.07936053
0.08037298,0.09870374
-0.099585146,-0.032241702
0.05000411,0.059916437
-0.038673073,0.0011521578
-0.005896335,-0.01749146
0.017856074,0.008309394
-0.14886534,-0.13688523
0.24743214,0.38519096
0.13431305,0.1381258
0.17097533,0.117653504
0.027102351,-0.040663213
-0.22564772,-0.18728057
0.5192675,0.07894376
0.3427261,-0.70469356
-0.8972156,-0.76628065
0.017144023,0.10980314
-0.0003874409,0.0031125546
0.0030843504,-0.012041509
-0.114225954,-0.27130252
-1.1240492,-1.0636854
-0.11486615,-0.18544549
0.21383274,0.17141525
0.0032482366,-0.037776947
-0.0411568,-0.039545894
0.0033418639,-0.008973241
0.013744798,0.015887529
-0.121204406,-0.10214636
0.116383374,0.04262656
-0.012165938,-0.032158375
0.06972082,0.08970733
0.48574296,0.25701803
-0.16641992,-0.4193532
0.2875077,0.39737642
0.2514532,0.44178897
-0.018486323,-0.054896057
0.06033688,0.048214734
-0.15017913,-0.13256037
-0.16639899,-0.14068389
-0.0387252,0.044605047
-0.045371167,-0.07091239
0.0128814485,-0.009361774
-0.006106167,0.0077765286
0.952635,0.6035168
-0.020979535,0.021150082
0.46341962,0.6422612
-0.8788106,-0.6016507
0.0013121124,-0.00499025
0.015808543,-0.0013549328
-0.033206835,0.12937883
0.10061237,0.12778622
5.886572e-05,-0.014884591
-0.0054108594,0.009280443
0.5761763,0.6826274
0.35475886,0.05397463
-0.012667098,0.00028157234
-0.043256782,-0.008205473
-0.113554046,-0.2073124
-0.14101045,-0.34949586
-0.16084433,-0.31918243
-0.11462502,-0.02761913
-0.39513576,-0.38397154
-0.018829076,-0.001954645
0.1272713,-0.23520537
0.1670194,0.037183866
0.005632485,0.00049459934
-0.028422456,-0.008027017
0.20339611,0.08544657
0.31976688,0.30262554
0.25908524,0.15151197
-0.15236957,-0.13780674
0.05583634,0.074083745
-0.12986144,-0.19817132
0.12075298,0.06795591
-0.189262,-0.12201212
0.01624655,0.032967627
0.020572212,0.0001925528
-0.0037145675,-0.008334696
0.0073531126,-0.04217148
0.10337858,0.05728835
0.028674569,0.03137508
0.0057687573,-0.010463595
-6.541586e-06,0.007748425
0.7696334,0.63802
-0.046630666,-0.07849002
0.7565133,0.4524126
0.5298628,0.25723553
-0.04250805,-0.010691434
-0.0014068111,-0.0042205155
0.15145198,0.05905181
0.025805704,0.059825048
0.04267483,0.030455947
-0.013488878,0.020994514
0.18313271,0.3573666
-0.3609843,-0.25857148
-0.35448852,-0.37459233
0.20541692,0.19091618
0.033116966,-0.08505905
0.23595041,0.4997297
0.01368627,0.008378267
-0.028455414,-0.030453324
0.024517424,0.0046775043
-0.027524007,0.0065945387
1.2089316,0.9740169
-0.13906151,-0.45096272
0.63795185,0.5307579
1.2084715,1.0533504
-0.44293553,-0.5196852
-0.4591592,-0.3961435
0.041018,0.043473154
0.1620785,0.09460704
-0.0055577797,-0.009288698
0.0033395765,0.0063353777
-0.12128237,-0.21230352
-0.06931013,-0.089510575
-0.018601272,-0.032179713
0.108998075,0.111759946
-0.042804807,-0.074950695
-0.146775,-0.12126365
-0.038836654,-0.024924576
0.07945639,0.000736773
0.1974016,0.25530317
0.076561615,0.1407394
0.011925105,0.07460418
-0.12477249,-0.111278355
-0.036906585,-0.002668023
-0.050033648,-0.10619795
-0.10312158,-0.06854597
0.16160573,0.17674142
0.12254198,0.117865205
-0.1328862,-0.092206575
0.69610524,0.21521795
1.7612932,1.12566
0.48280352,0.3824948
-0.6906676,-0.7969339
-0.10404648,-0.12267554
0.15831974,0.2103153
-0.0050510075,-0.04922527
-0.008776166,-0.009798974
0.010055905,0.05072251
-0.0029786513,-0.0044173
0.10822501,0.23352924
0.23542413,0.24434465
-0.3195316,-0.59435433
0.45519403,0.60030913
-0.0061662905,-0.24247536
0.5637584,0.2962281
1.119177,0.7877401
0.47466972,0.6012491
-0.48000133,-0.45578814
0.07252222,0.08134936
-0.06832789,-0.12370613
0.27672428,0.16155744
-1.1958964,-1.3362954
-0.059656497,0.029845893
0.0032125143,0.0018284917
0.025821721,0.00038135052
0.03084255,0.08408822
-0.0025998345,0.04527779
-0.011850371,-0.005383283
0.013303424,0.014552414
-0.019959724,-0.013797641
0.014187173,0.017432004
0.6756606,0.5674623
0.048358798,0.13967064
0.0025321296,0.03023985
-0.010229325,0.00028556585
-0.07681695,-0.100103974
-0.31058705,-0.40045848
-0.7180823,-0.5152393
-0.054026917,0.018089041
-0.18178254,-0.12716219
-0.04270558,-0.010428742
-0.47981888,-0.68321145
-0.9417578,-1.0257354
0.043500874,-0.13600159
0.83685046,0.5532588
0.47454688,0.3515851
-0.24514437,-0.75769293
0.013684344,0.0049161017
-0.045047667,-0.01798281
0.17183667,0.12905836
0.023960192,-0.04050255
-0.7112125,-0.6627503
0.5064521,0.53489447
-0.42458126,-0.3382777
0.07207017,0.023748338
-0.0024328039,-0.00913918
0.019517684,0.09408298
0.02338425,0.08525786
-0.12707931,-0.10753299
-0.00351868,0.072951496
0.24893796,0.3225342
-0.37543142,-0.43712133
0.47769874,0.41068113
0.43049937,0.34547955
-0.5941679,-0.5042432
-0.040226713,-0.058914334
-0.0015305111,-0.012023628
-0.71775883,-0.6190398
-0.959203,-0.615756
0.6245705,0.4244149
-0.18414488,0.22286713
0.56595343,0.65275717
0.4878096,0.35852444
-0.115343325,-0.12517563
0.26830462,0.2561382
0.0014426464,-0.019033313
0.0068279505,0.01697123
-0.043828003,-0.3695057
-0.09516616,-0.17652649
-0.21432108,-0.35492635
-0.38759726,-0.3648432
0.1326977,0.040923834
-0.07377125,-0.077781156
-0.4905289,-0.44852525
0.20583893,0.44662303
0.29451096,0.3586359
0.17709003,0.15722117
-0.045895323,0.030279756
0.4013998,0.3422189
0.13046953,0.06883752
-0.023137635,-0.043183804
0.0048248204,0.008120596
-0.029863877,0.0046535134
0.06391385,0.044430047
0.028206602,0.07396676
0.12370458,0.109470606
0.09231066,0.10736108
0.057329126,0.11642277
0.119865976,0.063155025
0.23337457,0.15344447
0.124737635,0.092416525
0.032633245,0.0116226375
-0.03799384,0.0012168586
0.0049731056,0.022569
0.021687094,0.01780361
-0.7254503,-0.75380415
0.6018296,0.58343107
0.23737222,0.039320976
-0.6802847,-0.55474305
-0.05324623,-0.033806264
-0.026873952,-0.0020736456
0.04949631,0.055108532
-0.041501045,0.06469393
-0.072044544,-0.34610614
0.10680695,0.03490545
0.00010755993,-0.02686143
0.002336562,-0.014585257
-0.3016117,-0.2561823
0.09979655,-0.0014457703
0.06593829,0.03803888
-0.026254259,-0.010133088
-0.10885103,-0.29248703
-0.44000292,-0.43877137
-0.0102018835,7.8976154e-05
-0.012332816,-0.01040259
-0.745963,-0.8660215
0.36013603,0.3408841
0.006145591,3.1620264e-05
-0.0015522484,0.008928657
0.07052644,0.017256975
0.008838006,0.017080069
-0.06553407,-0.61440474
-0.114858784,-0.3196035
-0.01011133,-0.0137292445
0.045660444,0.04278952
0.008436145,-0.01654309
-0.012956398,-0.021390975
-0.021853343,0.011789739
0.020017061,-0.0051981807
-0.42052853,-0.42073667
0.17219794,0.19434682
0.7417171,0.41750193
0.8648163,0.74578196
-0.27589393,-0.30903652
0.96620667,0.92082167
0.062994026,0.046280235
0.1663062,0.22242835
0.38495126,0.47420067
-0.013843683,0.16781569
0.015331339,0.029711008
-0.02782009,-0.0020119548
0.0046408945,0.012411773
-0.021893643,-0.07506168
0.0040948945,-0.025663912
-0.038612176,-0.03566581
0.13167825,0.07494074
-0.27010414,-0.42941654
-0.021436892,-0.0011997819
0.02192085,0.0136039555
0.4469697,0.42102116
-0.20443305,-0.6553296
-0.108398065,0.051461525
0.58850193,0.5412611
0.21710216,0.45604232
0.29297727,0.24425884
-0.08287414,0.022426605
-0.016959345,-0.01438421
-1.0129995,-0.90836114
-0.8938449,-0.8258174
1.0961895,1.327321
-0.17176041,-0.28103787
-0.0055655343,0.016740441
0.0053574997,0.0067685843
-0.09752644,-0.05941391
0.043132138,0.027318597
0.29597372,0.23754612
0.0018854914,-0.010671288
0.14166103,0.18105018
-0.09832157,0.0046919435
-0.017154478,-0.02412039
-0.0023592936,0.0055994987
-0.109165505,-0.07056373
0.114637405,0.07201627
0.056698404,0.20743883
-0.10463306,-0.018617153
0.55431664,0.109241575
0.31880805,0.072963774
0.020236254,0.0042800605
-0.0371081,-0.028386712
0.21279114,0.1959396
0.14104867,0.14214844
0.011587888,-0.0035911202
0.039350573,0.011785805
0.18277082,0.068226576
-0.38257107,-0.3417105
0.043922376,0.0026128888
-0.06542756,-0.026467353
0.026221268,0.01498425
-0.019899061,-0.0070020556
-0.017562537,-0.037293315
0.004062188,-0.024517655
0.052777022,0.04393226
-0.0092698615,-0.013803601
0.3784884,0.28466988
0.9262533,0.96299165
-0.13657409,-0.12476498
0.04764903,0.04448822
-0.030454643,-0.028303146
0.03186332,0.03816116
-0.12079295,-0.13813159
0.11715154,0.09388563
-0.3204984,-0.26908523
0.43731987,0.43196616
-0.59607846,-0.42855552
0.2600484,0.16346096
-0.83802426,-0.9542649
-0.1381161,-0.22582936
-0.0036821887,-0.016600966
0.011092844,0.017035007
0.00028306167,0.03820625
-0.048673745,-0.024343967
-0.0256708,-0.21127185
0.06833272,0.14373496
0.14063486,0.12602842
-0.029791005,-0.122078165
1.1380558,0.9159004
-0.13447303,-0.24159807
-0.06912267,-0.080109
-0.09595814,-0.09885001
0.04877898,0.027755141
0.03260106,0.01594165
-0.08753428,-0.07281703
-0.021483492,-0.014221132
0.49969816,0.5176721
1.0195072,0.9828094
1.1264008,0.86937267
-0.9321351,-1.2426014
0.0032142175,0.009177119
-0.0024506869,-0.0021474957
0.91093016,0.72357285
-1.1841812,-0.95726293
-0.30118358,-0.2567128
-0.18950853,-0.11158334
0.0025119674,-0.023756027
0.022622354,-0.0019807518
-0.3465573,-0.36399597
-0.16143999,0.04346608
-0.24604589,-0.16916934
0.031273235,0.025885664
0.015677035,-0.013983846
0.15899749,0.10561517
0.05500304,0.08648884
0.083188355,-0.0024429858
0.08214207,-0.023987055
-0.1115189,-0.1949153
0.07503343,0.045123756
0.018420508,0.036357045
-0.17646436,-0.24373326
-0.05601551,-0.0029150546
0.07502283,0.015651584
-0.01566764,-0.0103316605
-0.063968435,-0.048699647
0.36349487,0.24561405
-0.09219958,0.022868961
0.031544037,-0.11484063
-0.036953203,-0.013908386
0.010737934,0.015037
0.017303323,0.023563623
-0.09850026,-0.16505224
-0.17867157,-0.25042203
-0.19310069,-0.1644665
-0.15162703,-0.25299424
0.7692677,0.7323024
0.13824123,0.054340005
-0.3011468,-0.19840243
-0.48191184,-0.33179837
-0.023073763,-0.025664806
-0.013016894,-0.09180671
0.16933137,0.10505244
0.37599427,0.3775718
-0.27005523,-0.2548393
0.020331088,-0.005442202
-0.022009129,-0.057812274
-0.33845344,-0.23394272
0.09810003,0.08761099
-0.082488246,-0.05037725
-0.0072796466,0.013573706
-0.12424709,-0.13672692
-0.027834158,-0.051944703
-0.09072984,-0.06762695
-0.059603654,-0.06287542
-0.028219793,-0.018959403
-0.0067365523,0.002325356
-0.011963444,-0.025158823
0.003005145,0.002243042
-0.014496465,-0.040356457
-0.01290014,-0.027097225
-0.97008157,-0.9695549
0.12712324,-0.03854403
-0.14753526,-0.14091364
0.02982438,-0.03355369
-0.12807044,-0.14638934
-0.017611554,-0.02304393
1.2661076,1.1803567
-0.1243567,-0.16501756
0.0063845445,0.016598225
0.013724424,0.009475827
0.0684074,0.025694698
0.03517222,-0.10092813
-0.011402851,-0.026780754
0.008117192,0.033791482
0.03937696,0.032716036
-0.044744987,-0.029189646
0.6760989,0.5664679
0.74937034,0.42899907
0.06831508,-0.0057843328
0.015288465,0.032720715
-7.135328e-05,-0.2212314
-0.36768284,-0.34011808
-0.055520587,0.10193947
-0.50057983,-0.33653024
-0.19832873,-0.18638575
0.16269274,0.056266755
0.018626811,0.026376456
0.032430515,0.031293184
0.064762875,0.05244282
0.074009605,0.13801666
0.50029093,0.3621887
0.38977265,0.3329137
-0.052320525,-0.022418499
0.19171605,0.18653357
-0.037463613,-0.10979247
0.028508082,0.10641909
-0.2612031,-0.2745567
-0.3084705,-0.37945217
-0.049332835,-0.10378325
-0.27547303,-0.21378121
-0.006197994,-0.039209515
0.012082897,0.015068889
-0.018990364,-0.18486059
-0.086867586,-0.049575828
0.015340322,0.11319655
-0.089512005,-0.28359738
-0.16711144,-0.14468399
-0.25564536,-0.2446529
0.104143724,0.02776742
0.11891916,0.08813886
-0.01702402,-0.029055119
-0.013016513,-0.018678963
-0.07543768,-0.06284356
0.0353859,0.013814926
-0.079392135,-0.11260688
-0.16909721,-0.14353499
0.048100606,-0.0032113492
0.007829335,0.009227276
1.0574242,1.0923159
-0.11674297,0.10732669
0.7362183,0.67771864
0.51329803,0.51931226
0.012428386,0.11584687
-0.09722048,-0.122434765
0.0019215527,-0.00662899
0.035886988,0.011735439
0.016752785,0.030712664
-0.00116088,0.006687045
-0.017233908,0.12714839
0.7347242,0.6738857
0.019955313,-0.055664062
-0.10671264,-0.07539165


==> plots/force_xz_validation_dense3.csv <==
Target,Predicted
-0.003284193,-0.014122605
0.014224816,0.007639408
-0.0047411406,0.0057942867
0.0060761604,0.0073063374
-1.1339045,-0.970432
-0.9112011,-0.7363657
0.11905044,0.13530952
0.019936588,0.0025299788
-0.15222117,-0.17521173
0.4584504,0.3626833
-0.052472904,-0.03830695
-0.03847251,0.016126513
0.07733343,0.01577124
-0.08653426,-0.048314214
-1.818891,-1.4410684
0.9404284,1.1128361
-0.16149479,-0.16384691
0.16946915,0.17373371
0.38275307,0.32868278
0.2941898,0.2352649
0.014745123,0.002151668
0.28827912,0.27737957
0.37070405,0.25762364
-0.23894179,-0.3316846
0.026284963,0.009063959
0.10658002,0.081821084
-0.2448391,-0.15899464
-0.43567568,-0.38717866
0.01297282,-0.007360339
0.48671728,0.45277655
0.04949631,0.19489652
-0.041501045,-0.084919095
-0.10814933,-0.117979586
0.0103333555,0.028220177
-0.02444755,-0.03221965
0.021102363,0.01485312
-0.58682853,-0.70475316
-0.26768935,-0.6452601
-0.052014105,-0.068077326
-0.18526709,-0.17912376
-0.1420678,-0.17751527
-0.015689025,-0.019197822
-0.009641488,-0.011805475
-0.006613545,0.0018736124
-0.51959056,-0.5984065
-0.466317,-0.43543667
-0.14526819,-0.31634694
-0.1810137,-0.32547504
0.0036290784,0.017068267
0.0070348457,0.010785103
-0.056370564,-0.015499353
-0.034898996,-0.011674643
0.56336606,0.5754261
-0.40272018,-0.39654538
-0.034767475,-0.03186989
-0.018912697,-0.021699786
0.07465573,0.0871501
0.18729046,0.15189266
-0.011706041,-0.017114162
0.016377348,0.0084017515
0.23635384,0.1910778
1.1222771,0.85855407
0.117835544,0.085736334
0.57297045,0.47969747
-0.14121737,-0.28572804
-0.34774864,-0.36323404
0.11399784,0.19817483
-0.04025054,-0.14911425
-0.1595784,-0.13289991
-0.15680802,-0.16069949
-0.008361607,-0.015272081
0.0070838537,0.019058943
-0.01212531,-0.01852858
0.118300915,0.084358215
-0.020971341,-0.054143667
-0.013078911,0.013479948
-0.07242534,-0.051667124
0.015359124,0.010238171
-0.42789572,-0.40811086
0.6626229,0.6399679
0.1497037,0.18910751
0.14269818,-0.06778681
-0.013296153,-0.0014345646
0.008116989,0.009539723
0.009982408,-0.006085515
-0.029384807,-0.021813035
0.28313518,0.3582183
-0.39832565,-0.2609359
-0.049481608,-0.09050655
-0.06424149,-0.06609881
0.0006709075,-0.00730896
-0.020997353,-0.0057690144
0.56346536,0.5396365
1.0168445,1.12885
0.46264178,0.26945767
-0.13675512,-0.11963129
0.04877898,0.051354647
0.03260106,0.03106308
0.012876749,0.018274546
-0.0030182968,-0.014661312
-0.5771563,-0.53509575
-0.16013439,-0.1568318
-0.08206061,0.0058391094
0.02275359,-0.018136382
0.0013517084,0.024698853
0.10884561,0.10354829
0.15973742,0.13441502
-0.20345736,-0.14473069
-0.5948667,-0.6236505
0.08621462,0.19283426
0.4066519,0.2803226
0.28049552,0.25705028
-0.39231518,-0.57431537
0.36069527,0.0890547
0.019404445,0.01386404
0.008806314,0.053794265
-0.649173,-0.5986296
0.37220395,0.18423986
0.39847076,0.44929677
0.22035013,0.22237104
0.034633584,0.030097008
0.05951725,0.015619278
-0.2071212,-0.29108608
-0.39043355,-0.36216247
-0.0055293245,-0.018158674
-0.0007557494,0.008172274
0.014658652,0.0045956373
0.017745916,0.011862159
0.44296855,1.0989254
-0.7461693,-1.3918099
-0.745963,-0.8013284
0.36013603,0.37162304
0.12878864,0.0579831
-0.005072117,0.022742629
-0.14002441,-0.1717245
0.2682443,0.22988427
-0.253103,-0.32272232
0.6059366,0.51734567
0.43529168,0.26949805
0.29017347,0.45239186
-0.16938758,-0.118932426
0.020291494,-0.0038388968
-0.06004706,-0.13396479
-0.2839867,-0.22419882
-0.09074673,0.021042645
0.30970252,0.28751564
-0.013081147,0.0077637136
0.020364463,0.031031132
-0.066079326,-0.06525028
-0.21634424,-0.17325115
0.04034143,0.028332233
-0.035666727,-0.0053498745
-0.0018903529,-0.044724107
0.018861542,0.03958106
0.59917265,0.448355
0.8459748,0.80511075
-0.008755825,-0.0139603615
-0.00898462,-0.0130524635
0.5086272,0.47151417
-0.100489795,-0.033773184
-0.71733844,-0.5176075
-0.23856866,-0.3280692
-0.0035565956,-0.073189616
-0.004681917,0.030055523
-0.07607812,-0.15277496
-0.07684557,-0.08796716
0.39547825,0.29012647
0.7077329,0.6880659
-0.010635929,-0.0234586
-0.007132554,0.010713458
-0.3969429,-0.32351393
-0.9153899,-0.7223934
-0.1304862,-0.17648986
-0.8599088,-0.96648186
-0.13339517,-0.18858209
0.11150202,0.06314647
-0.3416837,-0.2627259
0.57084787,0.63376486
0.019527717,0.004843831
0.050690297,0.031585455
-0.24075964,-0.29888946
0.036862835,-0.038677573
-0.39145505,-0.8526099
0.107503384,-0.78184247
0.02278012,0.07980591
0.08273949,0.10951769
0.024203178,-0.019915462
-0.017693985,-0.01261723
-0.013294004,0.0064364076
-0.029703222,-0.029866815
-0.7212558,-0.62489593
-0.47340447,-0.46139002
-0.0592771,-0.0054647923
0.004099485,-0.0011128187
0.05644913,-0.024592549
0.15211764,0.47922623
-0.76711166,-0.76454496
-0.011107212,0.007062316
0.023539318,0.018528879
-0.008180135,-0.004781842
0.07741614,0.07094562
-0.01642713,-0.08391988
0.009481254,-0.032889724
-0.031047102,-0.0421319
-0.040619746,-0.043824464
-0.28365946,-0.30466533
0.19673195,0.16974851
0.21500105,0.20492268
-0.01032283,0.00089120865
0.009214168,0.01612711
0.4511472,0.26304257
-0.08497277,-0.028127551
-0.3102653,-0.30754519
-0.15949589,-0.13842762
-0.24021974,0.012820065
-0.8340448,0.10304022
-0.633527,-0.2023558
0.79648286,0.91198
-0.032584853,-0.0097996
-0.0149469655,-0.02104497
0.010571901,-0.02454251
-0.016995814,-0.021599531
-0.02128032,-0.010099351
-0.058491748,-0.014308095
-0.11431089,-0.16879845
-0.20002759,-0.17397165
1.3290358,1.3878262
-0.7404305,-0.5508751
-0.13591786,-0.096616924
0.19308999,0.12127578
0.6178948,0.40791142
0.17381577,0.24673474
1.5095677,1.343965
0.23439464,-0.05417806
0.011190371,0.003998041
-0.02449764,-0.025870204
-0.6043408,-0.59216976
-0.27046973,-0.29381084
-0.05531519,-0.0350042
-0.009164897,-0.016113162
-0.3511597,-0.3178944
0.05247581,0.04411328
0.21051115,0.14278144
-0.051324815,-0.06893468
-0.0042456803,-0.02218157
0.37645358,0.2754783
0.018390361,-0.018016815
0.011175689,0.0027217865
-0.03787984,-0.17258012
-0.40384388,-0.35533607
-0.043912984,-0.072665066
-0.007923862,-0.07144427
0.014637556,0.024051547
-0.031655867,-0.015996814
0.00037557486,-0.06491536
-0.0018732504,0.001065731
-0.018036954,-0.019025326
-0.016215945,-0.018048882
-0.14776523,-0.23012188
0.090567835,0.09424305
0.51705396,0.09122157
-0.48703122,-0.34246105
-0.02853205,0.003090918
-0.025447218,-0.006332159
-0.00022912465,0.0061998367
-0.0005271881,0.0030924082
-0.35127807,-0.48122668
-0.50225425,-0.70295596
0.07168246,0.15550789
-0.07304636,-0.06894159
0.024306301,0.027037144
0.007403733,0.00038015842
-0.056316838,-0.0030642152
-0.39627856,-0.33584833
0.5467988,0.40666735
0.6260291,0.5511085
0.04339418,0.038906395
0.009987136,-0.0015639067
-0.012593068,-0.00047397614
0.037041314,0.043065906
-0.2157631,-0.2337597
-0.18865806,-0.18044925
0.45267183,0.37154153
-0.063929215,0.104800485
-0.062456876,-0.058523
0.14497529,0.07661021
-0.39338148,-0.44849032
0.029414926,0.11321759
-0.5164751,-0.62349105
-0.24278384,-0.1492579
-0.021579238,-0.020441353
0.023957174,0.02329135
0.62451434,0.46430397
-0.16327734,-0.11107397
-0.021592986,0.046925068
-0.42731154,-0.34195054
0.002287966,0.001226306
-0.011131026,0.0002617836
0.5994347,0.50069886
-0.5370585,-0.5670505
-0.06414541,-0.1160084
-0.10577543,-0.0965507
-0.42430985,-0.3986684
-0.58853483,-0.52751243
-0.021278685,0.0016115755
0.06334838,0.05917549
-0.18020913,-0.30940264
0.08403391,0.10871518
-0.5051884,-0.50118035
0.45849,0.7035272
-0.053919367,-0.03491336
-0.037551288,-0.03356564
-0.058160022,-0.12016326
0.060578622,0.028518558
-0.011012906,0.0037420988
0.39999437,0.44164997
0.26585352,0.30696997
0.4150405,0.4501878
0.009952307,0.038398623
-0.013959575,-0.03239739
0.19478798,-0.19123763
0.91834915,0.5526564
0.016459523,0.013899982
-0.13230088,-0.16601402
1.0547043,1.0294571
0.1287476,0.1178118
0.5564548,0.53682506
0.089327484,0.20494992
-0.56565404,-0.50627875
-0.31743562,-0.49771214
-0.50286686,-0.7183378
-0.07427362,-0.042831123
0.25031623,0.27540734
0.91182804,0.92071056
0.21935901,0.17392159
-0.3199381,-0.3468517
-1.102557,-0.82889986
-0.8580321,-0.5452489
-0.069792695,-0.05127597
0.27651882,0.24407363
-0.26356503,-0.29733813
-0.2979433,-0.44005537
-0.35403675,-0.28892165
0.44961607,0.46137476
0.085330874,0.009067178
-0.019835364,-0.03363049
-0.05762202,-0.060125053
-0.015565321,-0.001887083
0.042145357,-0.02830851
-0.07419193,-0.03700626
0.00026388315,-0.011023879
-0.013563944,-0.01457262
0.4499182,0.5696384
0.2022812,-0.04596734
-0.40807557,-0.36084855
0.46358603,0.6535803
-1.2004043,-1.0910681
-0.83125466,-1.267462
-0.45972484,-0.49387175
0.21907108,0.22079736
0.030047331,0.071455956
0.19337106,0.23878574
-1.0106856,-0.96100026
-0.2042684,-0.26641682
0.42308635,0.39636198
-0.061866105,-0.0743258
-0.2729929,-0.29985178
0.12724555,0.08816302
0.018197568,0.0142070055
-0.02398613,-0.0455904
0.39478946,0.5923206
-0.61823046,-0.2662894
-0.18090163,-0.03349495
-0.3613131,-0.46208566
-0.24027506,-0.29783523
0.35922363,0.25609833
0.2948248,0.31409502
-0.390768,-0.3709004
0.15192303,0.06726499
0.051147252,0.1002996
0.9423262,0.9694511
-0.770689,-0.6818648
-0.15742397,-0.11281419
-0.07914701,-0.062192082
0.48916206,0.5523015
-0.15921775,-0.20313764
-0.03748455,-0.26604384
-0.38296014,-0.3023137
0.09406069,0.09885383
-0.042467237,-0.02647531
0.034447625,0.026516914
0.01819771,0.02090168
-0.08808411,-0.19051099
0.15381695,0.07919967
0.24661979,0.33063364
-0.052372176,-0.030385256
-0.11379543,-0.06023431
-0.07331395,-0.043680668
0.012406583,0.007151842
0.0050467737,0.025654316
0.011655157,-0.00074988604
-0.0064544356,-0.0018913746
0.01806468,0.019868076
-0.0854254,-0.03321755
0.060050428,0.24439448
0.37905246,0.53883636
0.9019946,0.4915793
0.034240477,-0.2947545
-0.19714516,-0.11141695
-0.34696904,-0.38878417
0.39259055,0.3096964
0.02864261,0.012058735
0.039382204,0.0250808
0.03559166,0.042318344
-0.31993327,-0.45541883
-0.76257,-0.34668756
-0.95137036,-0.8924104
-0.22698167,-0.0996747
1.0987356,0.98525476
0.02100557,0.05634284
-0.07557843,-0.089512944
0.13583264,0.058871627
0.10035282,0.08939403
-0.11369712,-0.38186336
0.032048434,-0.0039511323
0.15000506,0.13853025
0.17840031,0.13748392
-0.0045897746,0.1865595
-0.07633954,-0.13335696
-0.056149468,-0.054049015
0.4693147,0.056806803
0.18394528,0.40027273
-1.3686249,-0.9981739
0.4781344,0.77450085
0.095454834,-0.092304364
0.414045,0.39469332
1.0113292,1.305535
-0.48146868,-0.44758987
0.77481365,0.5210546
0.14592172,0.22348005
0.15209837,0.10509935
0.05905757,0.01801765
-0.5151528,-0.45663524
-0.06394589,-0.02455765
0.18703038,0.22811785
-0.36232287,-0.38541746
0.16542006,0.17851317
-0.3988796,-0.3378116
-0.009904003,-0.15259427
-0.11874928,-0.03762853
0.0016736918,0.017487526
0.008420491,0.005697131
-0.009338794,-0.08980492
-0.50275934,-0.5739557
-0.5303533,-0.53077245
0.5656637,0.6533834
0.0060690604,0.015133679
-0.001214223,0.037262917
0.016667936,-0.037029773
0.009714907,-0.021000028
0.010707408,0.025970936
-0.016726464,-0.026646852
-0.17451477,-0.12043023
-0.6408714,-0.5468718
-0.037257183,-0.03717649
0.018016808,-0.0032957792
0.011044476,-0.0064064264
-0.02532601,-0.017525911
0.004863138,0.0076007247
-0.0006556868,-0.0021378994
-0.007998005,-0.026182294
0.0036450033,-0.0035982132
-0.01664972,0.001306653
-0.013945989,-0.029311657
0.0021996624,-0.038844705
-0.028566215,-0.041664124
-0.04250805,-0.041147053
-0.0014068111,-0.010037661
-0.019913422,0.0007186532
-0.10814128,-0.044176698
0.010134971,-0.010365367
-0.0027203273,-0.0043240786
0.010839992,-0.0014016628
0.00791499,0.028089762
-0.53454083,-0.44321042
0.9304763,0.726828
0.420013,0.49893844
-0.5747217,-0.47068143
0.01169402,-0.009282827
-0.0005506429,-0.0012024641
0.048100606,-0.005160451
0.007829335,0.040462255
-0.001816319,-0.014902353
-0.0033474402,-0.017460942
-0.26998228,-0.14645696
-0.08750987,-0.1607194
0.24513286,0.30060592
0.0026265508,0.05357778
0.067986235,0.114470884
0.06667729,-0.024692655
0.15927853,0.17335382
-0.24755311,-0.21347868
-0.68823814,-0.70407474
-0.12897383,-0.19129694
0.28900206,0.30578566
0.18195333,0.047680855
-0.13915879,-0.15611178
-0.12543398,-0.11439383
0.47523487,0.028291345
0.3284418,0.19290301
0.41377407,0.40236443
0.22124648,0.19835067
0.45151204,0.38707605
-0.19593966,-0.22412062
-0.062738985,0.29836392
-0.041830868,-0.24806908
-0.19004628,-0.3920908
-0.8724412,-0.7021944
-0.30426705,-0.22664905
0.10090172,0.07535303
-0.039082795,-0.026265323
0.021043535,0.040832043
0.09114958,0.062409163
-0.039014075,-0.10774338
-0.16130765,-0.15854844
0.04919483,0.3584298
0.0043155546,-0.008798838
-0.06464732,-0.023160696
-0.10653569,-0.22848326
-0.074884765,-0.0995692
-0.009346619,-0.012608886
-0.016907563,-0.016093373
-0.46173412,-0.7070985
-0.28506857,-0.30765188
0.066861145,0.09699571
0.028338917,0.0443964
-0.14741229,-0.16081804
0.025794823,0.029033542
-0.0050823907,-0.017876983
-0.2129829,-0.18789709
0.36672634,0.28695083
-0.40299773,-0.43429363
0.118282095,0.07419622
-0.00883181,0.012894869
0.26897708,0.31150627
-0.43754196,-0.41752648
-0.46702754,-0.5549629
-1.1647121,-1.1344113
-0.1161973,-0.13869357
-0.12281977,-0.11968565
-0.0007353746,0.0038932562
0.032313913,0.018372178
-0.4258403,-0.39673185
0.6495966,0.6541008
-0.57648206,-0.57464373
0.042302288,-0.106049955
0.7099576,0.72269994
0.17455786,0.17438525
0.13756314,0.058617353
-0.14473197,-0.18712676
-0.020833235,-0.011377037
-0.0010961731,-0.008430004
-0.045526367,-0.055943847
0.054569665,0.09214592
-0.2812549,-0.23029143
0.20279893,0.044649124
0.37861538,0.57927656
0.1936377,0.35815024
-0.05806036,-0.10882369
0.18655749,0.3038249
-0.045479126,-0.02556479
0.0496476,0.018325925
0.10155529,0.18058422
0.079930246,0.07790291
0.026262466,0.0006106049
-0.029181365,-0.034119964
0.024692845,-0.014348924
0.053125322,0.029309034
0.24436636,0.20661509
0.03503799,0.06637728
0.026306072,0.011409402
0.032059934,0.02192092
-0.0017472138,0.015465051
-0.024544353,-0.014537573
0.26731363,0.23208123
0.19348916,0.19459426
-0.018669356,-0.046958447
-0.050972287,-0.07186639
0.081991196,0.09664816
-0.017345617,-0.053345084
0.24663202,0.23321551
0.03782151,0.06704521
0.00013013596,-0.008877873
0.0016644911,-0.034157038
0.08127813,0.07890858
0.13862824,0.14155221
0.026939496,-0.011024594
-0.03282705,-0.03514874
-0.1549958,-0.084123224
0.10308429,-0.08172715
0.06746514,0.021496862
1.0288267,0.9850575
0.06435953,0.03913319
0.01650878,0.01079607
-0.06024189,-0.06755686
0.062686674,0.04152763
-0.044272855,-0.009589553
-0.026280943,-0.032374263
0.2985977,0.28434753
-0.009805208,-0.077266335
0.042147055,0.08193028
0.014730174,-0.009168625
-0.1734341,-0.22070336
-0.13917935,-0.08479941
0.5162242,0.6572315
0.30148458,0.46766415
0.09635028,0.10156149
-0.08670859,-0.11600542
0.36806872,0.48261476
0.1745657,0.2154572
0.045165814,0.0154954195
-0.15324806,-0.1961745
0.03358178,0.025885701
0.028513126,0.031656623
-0.013464818,-0.033996582
0.0044966782,-0.011695981
-0.048731647,-0.034362137
-0.019961275,-0.00986588
-0.04904236,-0.027405918
-0.03762339,-0.027971268
-0.039323036,-0.028602004
-0.41057813,-0.5626221
0.0036359248,-0.057644278
0.22203839,0.16941655
0.0014675381,-0.013434768
-0.047435213,-0.02459228
-0.022897353,0.008853912
0.028223518,0.028374791
-0.90236354,-0.9525639
-0.54830134,-0.5093218
0.47629315,0.56014776
-0.59901965,-0.52670234
-1.1243694,-1.0448968
-0.3379133,-0.22181106
-0.20649746,-0.16047621
-0.0018656917,-0.01793468
0.000994429,0.05646062
-0.059508905,-0.1449213
-0.49789757,-0.22700065
-0.58871174,-0.9883829
-0.1682122,-0.15398407
0.16665024,0.1969577
0.15228862,0.0809347
0.32943887,0.3279667
0.49139315,0.5562887
0.300793,0.43143594
-0.0022654291,0.04886514
-0.91907287,-0.86971575
-0.0032997576,-0.0041832924
-0.006955589,-0.02850461
-0.05617939,-0.044972956
-0.017427333,-0.0146461725
0.6593936,0.5194409
0.091063835,0.06763625
0.0064836014,0.011726379
0.010932161,0.048285007
0.4606545,0.6590036
-0.6954149,-0.47405806
-0.010242282,-0.009239197
-0.008328405,-0.010059476
0.9174831,1.2362008
0.5348445,0.92811966
0.08530674,-0.013812542
-0.9005537,-0.91439146
-0.06096168,0.017068148
-0.02057439,0.029053569
-0.08716135,-0.11769712
0.12659214,0.11569071
-0.9469995,-0.9978179
-0.60937166,-0.72371185
0.0851991,0.07377744
-0.011798516,-0.018785357
-0.026304282,-0.01679255
0.25524306,0.2672633
-0.021794029,-0.009122491
-0.0093578175,0.006268978
0.44091988,0.4031437
0.44153184,0.19121897
0.75573826,0.6597016
-0.8379763,-0.57318556
0.57081705,0.36569244
-0.50626373,-0.4227804
0.021510206,0.012317896
0.041523222,0.021318197
-0.13887581,-0.145845
0.5064265,0.5025735
0.16392359,0.22636211
-0.6420429,-0.70215565
-0.12403372,-0.10779637
-0.12543397,-0.11524832
-0.0055577797,0.019455314
0.0033395765,0.008612633
-0.31356478,-0.23906662
0.255831,0.26569414
0.225894,0.21445042
0.07296962,0.051346183
0.00033056154,0.0018976927
-0.0010537623,0.02528596
-0.72605395,-0.65675294
0.60243756,0.49962258
0.016048469,0.015793324
-0.0034785827,-0.00041043758
0.08574366,0.045716763
-0.028610472,-0.0032845736
0.12023652,0.1308223
0.09905073,0.11129403
0.43796587,0.52351874
-0.76298,-0.7806231
0.13697743,-0.014104009
-0.18427408,-0.25473142
0.041092858,0.05725056
0.4266854,0.4975226
0.034088,0.03158462
0.026000233,0.030687809
0.050917827,0.07660663
0.14420936,0.1323843
0.19034988,0.09637174
-0.042863403,0.016900778
0.021963056,0.0011744499
0.08621656,0.08417201
-0.28541017,-0.28929853
-0.018822316,-0.038356066
-0.06159491,-0.064284205
-0.031511523,-0.009280205
-0.12828848,-0.122077644
-0.01877804,-0.023982644
-0.108321525,-0.056324005
0.058185115,0.076391935
-0.0029984582,-0.006795764
0.0004521191,-0.002541542
0.005140192,-0.020256639
-0.0076107807,-0.031981945
0.045137938,0.013573647
0.005630397,0.004459262
-0.15378359,-0.27837288
0.3674228,0.27663994
0.57630825,0.6182437
-0.10072298,0.15434766
-0.181838,-0.22211838
0.12297505,0.14004123
0.000974691,-0.0010514259
-0.026410315,-0.025002003
-0.17402768,-0.016892731
0.05108069,0.13253343
-0.67645323,-0.61922216
0.35448962,0.46434706
-0.346625,-0.32495797
-0.46150115,-0.48983717
0.11035821,0.11902821
-0.12041885,-0.13208306
0.15030622,0.16981038
-0.22766076,-0.21582818
-0.19155581,-0.14909509
-0.042238366,-0.037540793
-0.5715672,-0.75498515
0.19335467,0.08385706
0.038366616,0.02303332
-0.05637131,-0.026151896
0.0021457812,-0.0024931133
-0.17430289,-0.16530824
0.3037225,0.30772826
0.5781074,0.5457534
0.032039497,-0.07955927
-0.0666341,0.013310432
0.2393659,0.19097544
-0.13710688,-0.11532354
0.25542834,-0.053896755
-0.67488366,-0.6050559
0.023798198,-0.005152166
0.23175323,0.17619789
-0.01376345,-0.005221963
0.109583914,0.05027008
-0.7540879,-0.61190134
0.6906782,0.43987155
0.8310821,0.15731078
-0.91028935,-1.1398413
-0.19180115,-0.14074999
0.098940596,-0.05523503
0.6654135,0.5988586
0.8261343,1.0552495
-0.11380653,-0.1290772
0.1311979,0.111801386
-0.0010364705,-0.022461534
-0.3477403,-0.22784558
-0.045912705,-0.057122044
0.3814239,0.3882137
0.19313058,0.15563977
-0.062548436,-0.10617173
-0.89294547,-0.7629227
0.8892714,0.8884988
-0.036452174,-0.05203712
-0.11435163,-0.025266051
-0.32798827,-0.4941176
0.05300971,0.058332294
0.015292918,0.010362804
-0.008648535,0.0034053326
0.3136634,0.2813902
0.2473286,0.22903728
-0.40919763,-0.3744402
0.021417081,0.0775522
-0.52910024,-0.4576919
0.82871974,0.6680633
-0.44334581,-0.397902
0.19642493,0.35026133
0.14204246,0.18420231
0.037829924,0.023937225
-0.033640143,-0.002688527
0.06496997,0.039839745
0.04127748,0.012411237
0.18538234,0.16736758
-0.15775594,-0.110452294
-0.17582817,-0.06814408
-0.28248855,-0.15727925
0.23317984,0.30138385
0.040601697,0.031203032
0.043878313,0.021569252
0.03964547,0.03664723
0.048627906,0.018079758
-0.2188409,-0.21732792
0.23684567,0.25054228
-0.25337842,-0.24294245
-0.023319615,-0.05006194
0.2830311,0.36093044
0.13030997,0.09437859
-0.08578531,-0.20157498
0.3086766,0.4041232
-0.81961215,-0.6842097
-0.6278907,-0.58170784
0.008510435,0.043531895
-0.0054625636,-0.007297516
-0.04075016,-0.06501043
-0.44497627,-0.4059322
0.006445341,0.0025157928
-0.01958012,-0.026270986
-0.0002154455,-0.017125249
-0.0024357701,0.014670014
-0.17834681,-0.19585311
-0.031337548,-0.052647352
-0.54528797,-0.51761204
-0.10384649,-0.06968987
0.04077726,0.028142571
0.13097085,0.10066664
-0.14433303,-0.09933913
-0.06362735,-0.066697836
-0.07344457,-0.0724566
0.043348916,0.062854886
-1.4288716,-1.0589767
-0.37696922,-0.08033681
-1.2348834,-0.9239526
-0.74307144,-0.108064055
-0.40827486,-0.29759866
0.23317415,0.19272065
-0.37117517,-0.38735956
0.20242761,0.26337445
-0.23575184,-0.216862
0.02985933,0.037610173
0.7745204,0.6627085
-0.22497077,-0.3227803
0.032570474,0.017538548
0.06323295,0.068101645
-0.2121821,-0.18806934
-0.4684477,-0.38397396
0.013214242,-0.016162813
0.06953216,0.063755035
0.08641592,0.14800394
-0.04474627,-0.04387951
0.8675897,0.5787258
-0.84736705,-0.61925805
-0.10991557,-0.20597637
0.08573556,-0.030564427
-0.033607192,-0.032989383
-0.02894854,-0.046759963
-0.627251,-0.7350646
-0.318023,-0.17301458
0.0008510961,-0.03691849
-0.06974713,-0.119311094
0.0061423723,0.00838241
-0.009384515,0.024393559
-0.010621363,-0.015250444
-0.0033846607,-0.010741591
-0.5514338,-0.9237776
-0.38249364,-0.055841744
-0.04374346,-0.29748768
0.051825546,0.2162087
0.30001003,0.16570586
0.12139101,0.081113994
0.6396409,0.5779819
-0.54651064,-0.6901516
0.051893875,0.111536264
-0.098319665,-0.09671426
-0.14915621,-0.13670921
-0.05115491,-0.017303944
0.010051923,-0.024509788
-0.034631953,-0.041202664
-0.39044765,-0.32892394
-0.4794531,-0.50127864
-0.03847087,-0.06365192
-0.017191075,-0.040806413
0.111174464,0.081545115
0.013444184,0.011177182
-0.06020244,-0.048002243
-0.031833425,-0.018898964
0.7305877,1.1350198
0.56310594,0.7618679
0.023347296,0.09105462
-0.32601503,-0.2905867
-1.0166912,-0.9007469
-0.7815695,-0.6956029
0.18468997,0.18451524
-0.1693024,-0.153306
-0.022493135,-0.039474696
0.011284258,0.08314276
-0.13969794,-0.12419176
-0.112396434,-0.12168598
0.4778098,0.44835868
-0.07967227,0.08766514
0.10572729,0.1507144
0.13737425,0.11474073
0.010405483,0.009046316
-0.0026580729,-0.00069081783
0.3385584,0.20408049
0.54253376,0.5515989
-0.40974176,-0.22945122
-1.1247789,-1.3974317
-0.0015938049,-0.007841706
0.010034969,-0.00027179718
0.41434622,0.3647281
-0.12235063,-0.13676739
-0.22218505,-0.22595415
-0.49677753,-0.48234212
-0.019164246,-0.08962548
-0.027248144,-0.031213045
-0.03750629,-0.032549262
-0.04765649,-0.053032637
-0.012662583,-0.0017045736
-0.04436833,-0.05509329
-0.19832873,-0.28157556
0.16269274,-0.15744025
0.55431664,0.21852052
0.31880805,0.2903986
1.0835555,1.0108454
0.3054102,0.3256613
-0.16098861,-0.1779395
0.049159393,0.15248764
-0.017083846,-0.013593078
0.011035487,0.005674362
-0.4961095,-0.51834977
0.23557457,0.19699705
-0.08481933,-0.11209458
0.24280664,0.21362078
0.11201276,0.12360191
0.059749156,0.05584812
0.0023582333,-0.009367704
0.001733087,-0.0009835958
-0.008827415,-0.058978796
0.033927582,0.054245472
0.0025810134,0.013059497
-0.023519535,-0.011251926
0.11608611,-0.15691304
0.8951076,0.69346505
-0.36959788,-0.4050135
0.5720909,0.7736262
-0.14199466,-0.12235314
0.07658701,0.15056157
-0.02612283,-0.031122565
-0.012588149,0.018018603
-0.43568185,-0.50026274
0.48050153,0.50563073
0.02494875,0.03562069
-0.008554913,0.013791442
-0.18222745,-0.09891045
-0.11944348,-0.055452824
-0.047592998,-0.08339751
-0.024325121,-0.0066695213
-0.24050656,-0.29178667
-0.07208842,-0.10373855
-0.015038762,-0.026275873
0.009374476,-0.031781077
-0.0065019317,-0.016960979
0.0058498853,0.02153933
-0.014641249,-0.03178799
-0.036159027,-0.040132523
0.02532927,0.021711588
0.121314764,-0.037971377
0.30093068,0.36825663
-0.40605688,-0.58234733
0.02896024,0.07977293
-0.029839983,0.021340728
-0.06241098,-0.051411152
-0.062929034,-0.0398643
-0.22699812,-0.19585025
-0.14560796,-0.17462277
0.07422353,0.13452518
-0.44054237,-0.4341172
-0.14090759,-0.23862863
0.48090136,0.56598437
0.4769845,0.44008243
0.6266867,0.5704119
0.07528132,0.1355859
-0.24109659,-0.16938353
-0.29295868,-0.16403437
0.41350836,0.26336014
0.6466168,0.70738524
-0.16508138,-0.10050291
-0.09007976,-0.022808671
0.061850052,0.11681187
-0.27811903,-0.26495707
-0.11798385,-0.11770558
0.3831161,0.26773727
-0.41783857,-0.39408666
0.26794723,0.36639893
0.26883167,0.14933962
0.12065832,0.119659245
0.2440978,0.21083105
-0.0008046151,0.027145505
-0.021836538,-0.021238208
-0.9371347,-0.87287164
0.29984158,0.30738163
-0.03945808,-0.030323982
-0.030102158,-0.018385053
0.14823732,0.10708785
0.001543752,-0.017092943
0.008445404,0.011505902
0.021040872,0.015810847
-0.0136879245,0.011200666
0.008767941,0.010149598
-0.0037606764,-0.053401113
-0.014060165,-0.001721859
0.053038687,0.3026682
-0.08165406,-0.07761109
0.31080645,0.18127704
0.16641083,0.1723715
0.028190749,-0.0057528615
-0.05401898,-0.057721972
-0.0044767377,-0.023997545
0.057659723,0.06562483
-0.00017359461,0.02068472
0.0064562,0.021045923
-0.18598334,-0.18672264
-0.16343445,-0.13981521
-0.11220476,-0.14257705
0.109405965,0.1270752
-0.0054344162,-0.022720397
0.046832442,0.05666399
0.059755202,0.052201867
-0.03375233,-0.008173227
-0.020088553,-0.066444635
-0.053523086,-0.04627931
0.0762598,0.07176477
0.11834912,0.10422027
-0.83988607,-0.93373096
-0.24961907,-0.20474768
-0.50640166,-0.6986981
-0.9885594,-0.88191956
-0.40233594,-0.21562755
0.36339447,0.53180975
0.1154701,0.11456373
0.08847094,0.15563321
-0.1071171,-0.07857835
0.21121828,0.17040062
-0.14913297,-0.1530931
-0.16770926,-0.24308181
-0.4331829,-0.40067583
0.22268462,0.1643666
-0.66100425,-0.66372824
0.31581885,0.25104642
0.18823537,0.1788255
-0.17241864,-0.16239393
-0.46235138,-0.65387756
0.04238361,0.0015790462
0.0030276028,0.008486867
-0.002083078,-0.009996176
-0.036753807,-0.018299699
0.20108382,0.17598605
-0.6952549,-0.6970397
-0.4554965,-0.6149858
-0.14939535,-0.090263486
0.017060533,0.10326612
-0.03776716,-0.01078105
0.18227723,0.16294646
-0.27004164,-0.34236443
-0.15558352,-0.28298795
-0.40758395,0.31144768
0.36533302,0.33921352
0.44272965,0.31611866
-0.11977683,-0.07475126
0.23229778,0.16992411
-0.09757379,-0.086185694
0.07788381,0.07894677
0.01972904,0.0029945374
0.56595343,0.3899289
0.4878096,0.43271714
0.2958725,0.4670802
0.54854274,0.65050113
-0.010184636,-0.009043336
-0.004836698,0.0049991608
0.2638014,0.33296734
0.12445526,0.15611792
0.46179235,0.49413776
0.08625102,0.22696844
0.4410806,0.44936776
-0.16269855,-0.17532057
0.003613009,0.032430887
-0.015891273,-0.025481582
0.20942357,0.05880356
-1.6233891,-1.4702084
0.2482279,0.13067654
-0.10939758,-0.20640957
-0.0846225,-0.10802525
-0.026003059,-0.049535632
-0.25480205,-0.3556888
0.29981393,0.21863377
0.19498868,0.025763094
0.32785976,0.2187146
0.18056951,0.16839315
0.16205898,0.14584637
-0.045957338,0.011746943
0.18317056,0.30382204
0.60157794,0.78224874
0.078607604,0.004406631
-0.10828969,-0.11858785
0.31638187,0.3666582
-0.3033881,-0.23311675
-0.038813185,-0.049200058
-0.46744812,-0.5201932
-0.45434052,-0.22577465
0.03675568,0.021655083
0.014111401,0.02863741
0.23845817,0.2107693
0.081985906,0.05878973
-0.048221283,-0.052045345
0.029590046,0.045291305
-0.34591126,-0.35615188
0.38416964,0.45427155
0.30912644,-0.045421124
-0.5630863,-0.4674338
0.5292062,0.4845906
0.59184813,0.50516963
0.024080664,-0.016806304
-0.045454886,-0.042199016
0.14906892,0.24642229
-0.10043292,-0.035387993
0.07973557,0.051103592
0.0034348082,0.019324064
0.6288826,0.87213635
-0.5800482,-0.41365126
0.092744775,-0.056007802
-0.16281764,-0.16861439
0.006590943,-0.000831604
-0.00020413016,-0.008912206
-0.6040141,-0.57227147
0.34532565,0.26975822
-0.009370439,-0.020327926
0.008473651,0.008379698
-0.32326972,-0.21793818
0.53695375,0.7475674
0.039448306,0.045024484
0.0010082355,0.019665003
0.039756183,0.040346026
-0.027684674,-0.009406567
-0.19327913,-0.3887059
0.08504324,-0.030293941
-0.70601225,-0.6291324
-0.18791729,-0.17932123
-0.03169903,0.009970546
0.025529172,0.009741068
0.021994762,0.015263557
0.0017642898,-0.0036443472
0.010200418,0.042921543
-0.019387487,-0.0020786524
0.009194352,-0.0009877682
0.013164202,0.022500038
0.083504826,0.04616013
-0.028520258,-0.023990035
-0.05596191,-0.045585603
0.014508278,-0.0032742023
0.04590699,0.008406043
0.04863769,0.010627151
-0.23928607,-0.21924978
0.029403433,0.029077113
0.026570339,0.04257211
0.429077,0.31495452
0.0006734172,-0.0041720867
-0.011536746,0.023157358
-0.08409606,-0.17175758
0.1356121,0.20245957
0.08185606,0.052128136
-0.06695641,-0.040634036
0.3507749,0.5602317
0.30885085,0.45047015
-0.28195298,-0.3017664
0.8380589,0.82640225
0.57730836,0.6543503
0.205508,-0.10235059
0.010724485,0.0104471445
0.011837235,0.01483655
-0.8019078,-0.8881267
0.303222,0.3621887
-0.14614077,-0.37962356
-0.15544651,-0.20571959
-0.02221136,-0.019562483
0.027556773,0.02737081
-0.057681225,-0.04194343
0.07685773,0.08355343
-1.1814077,-1.2812237
-0.79299283,-0.94070363
0.09902503,0.27772617
-0.016841015,-0.089819014
-0.017072503,-0.008243382
-0.0016642901,-0.0112861395
0.008705985,-0.0036370754
-0.0068403385,-0.0009646416
0.019235972,0.07675719
0.0916417,0.11111176
0.17289075,0.12261021
-0.028671902,-0.041391015
0.0024914541,0.008556962
-0.012992581,-0.024416208
-0.008272398,0.036473513
-0.17933409,-0.18214238
-0.025623258,-0.021906927
0.062102795,0.087785125
-1.3607488,-1.2740678
0.7534095,0.6695925
0.028136633,0.029983342
-0.0025370608,0.0048388243
-0.010592902,-0.036963463
0.031138718,0.046211123
-0.06657577,-0.031950116
0.12758952,0.11960089
-0.0021123574,-0.008161664
0.0078108404,-0.002455473
1.4938905,0.9740914
0.095355764,-0.07403481
0.7621602,0.85953975
-1.1441668,-1.2036467
0.1958207,0.1056667
0.21812104,0.16106224
0.12864749,0.18175232
0.15400481,0.17398655
0.009938509,0.0261091
0.034185216,0.024992228
-0.355806,-0.33461985
-0.17065123,-0.14155579
-0.024483588,-0.023870707
-0.0036317804,-0.027027488
-0.0005355255,0.008167386
0.0033047898,-0.0074141026
0.10379031,0.08496368
0.015524361,0.32999897
0.044566408,-0.02750419
0.09426027,0.005244732
-0.26426467,-0.42060566
-0.25302866,-0.34457123
0.6380405,0.7273243
1.6183066,1.5791835
0.15659836,0.25049323
-0.086658776,-0.108588696
-0.026864924,-0.007946134
-0.040956672,-0.041102886
0.16581717,0.1677643
0.37383634,0.33901894
0.0045654643,-0.008356333
-0.017867997,-0.024609447
-0.028763276,-0.02721423
-0.035625525,-0.02193737
0.00851029,0.007604301
-0.037833516,-0.028442383
0.17344132,0.1430043
0.2414146,0.22420084
0.07030491,0.0824641
-0.03793243,-0.02440846
0.0033244689,0.007357359
0.0065768184,0.017833471
-0.6566778,-0.76154715
-0.16007139,-0.07672322
-0.33641455,-0.21086729
0.78240216,0.89130723
0.4206148,0.5832245
0.6828935,0.8322997
0.1569971,0.17626637
-0.020121343,0.0628252
0.118557505,0.092576265
-0.021236384,0.014402151
-0.018544264,0.002596736
0.14889985,0.17361832
-0.42182595,-0.42049927
-0.38141787,-0.4863379
0.20362118,0.04127392
1.3394396,1.1356118
-0.22844112,-0.12878715
-0.32718545,-0.30542734
-0.0019171634,-0.04758787
-0.009027059,-0.0030069351
-0.7815032,-0.4903735
-0.9067465,-0.83718336
0.5317345,0.37282598
0.21485929,0.31650388
-0.79009795,-0.8928919
1.0772849,0.83802325
0.08616323,0.09796351
0.18381318,0.17195225
0.047767192,0.06260112
-0.09874004,-0.08854473
0.037719324,0.19571066
-0.06892194,-0.08992624
-0.031163402,-0.056634724
-0.0062135616,-0.009177208
0.6742889,0.7589333
-0.29999608,-0.35184348
-0.028147073,0.0034868717
-0.0046098,-0.02327025
0.036884002,0.003178835
0.03939459,0.0242306
0.016751256,0.020616949
0.018632159,0.039406538
-0.52016556,-0.6602346
0.74478877,0.71424603
0.03314128,-0.017527878
0.30825844,0.41850042
-0.35286176,-0.40321958
0.17328319,0.20277846
-0.004722819,-0.0046486855
-0.020504406,-0.004308343
0.012834679,0.003484428
0.024164569,0.013412952
0.19138274,0.085433125
0.26998234,0.31963295
-0.00077811116,0.0025074482
0.010292592,0.014439225
-0.2617873,-0.3097422
0.039065417,0.1886636
-0.18251184,-0.107709765
-0.4665107,-0.71954787
0.7272655,0.17381126
0.8789057,0.34749845
-0.25514904,-0.2984296
0.31467426,0.31371808
-0.033726152,-0.081274986
0.032699957,0.009774566
0.59590733,0.7602589
0.13581574,0.03711289
-0.002706919,-0.013874531
0.019606622,-0.0029107332
-0.57701105,-0.3219996
-0.45203,-0.5726401
-0.0058359425,0.02710265
-0.028620683,-0.014283299
0.29824355,0.24425697
-0.16866976,-0.15228134
0.40681267,0.45946077
-1.2207298,-1.1886125
-0.048639968,-0.070320845
0.14639847,0.13562381
0.2165051,0.16640489
0.07130992,-0.028245807
-0.48057023,-0.40462184
0.1608263,0.06876993
-0.62962437,-0.585781
-0.53453016,-0.38866806
0.08140423,0.24234074
-1.5805767,-1.3985105
-0.011284507,-0.006717682
-0.020761553,-0.015360236
0.004925394,-0.020422041
0.015979603,0.023107171
-0.106662706,-0.15610504
0.3027575,0.34945703
-0.19442126,-0.22575104
0.13168715,0.19229662
0.068033844,0.0022748113
0.022549143,-0.005538225
-0.094086155,-0.08819783
0.06571758,0.07020819
-0.2580043,0.026851177
0.27420262,0.3738575
0.3215012,0.11642569
0.9239137,0.80158734
0.784273,0.30665857
-0.49781603,-0.4911282
-0.23311467,-0.17908427
-0.31418657,-0.2839824
-0.66169494,-0.23128742
1.1792469,1.0491542
-0.090728976,-0.09664714
-0.09261097,-0.08245444
-0.08847122,-0.25976712
1.6488202,1.5239732
-0.3307576,-0.43722638
0.3465183,0.34292936
0.005823415,-0.013456523
0.002941553,0.0050162077
0.41478926,0.36722967
0.07128477,0.058338165
0.44615757,0.37945536
0.0900654,0.0672853
-0.021143628,-0.011834025
0.05270622,0.058594227
0.24487582,0.16218334
-0.29256645,-0.29132697
0.41741332,0.5493076
-0.12492408,-0.16394782
-0.0036160797,-0.0035851002
0.5834187,0.45938933
-0.00044026444,-0.019084215
-0.018325323,-0.021161556
0.067976855,0.04793197
-0.03407918,-0.03111577
0.12675054,0.16392756
-0.1208829,-0.0726552
0.18229374,0.3279704
-1.14517,-1.5192071
0.91093016,1.1581416
-1.1841812,-1.1751701
-0.0692861,-0.10142845
-0.318088,-0.29314077
-0.041048635,-0.028274536
-0.075440705,-0.10629463
0.24272776,0.2652747
-0.071101405,-0.1118319
-0.12984562,-0.210441
0.064493634,0.017643929
0.70018685,0.6817781
-0.3571494,-0.3840003
0.7775959,0.863957
-0.39333695,-0.21322376
0.1861297,0.30764115
-0.72140104,-0.42051184
-0.04515341,-0.008163512
-0.18991071,-0.30141807
0.0032548658,0.008740425
-0.055877578,-0.04753959
-0.23815964,-0.22914699
-0.0046873353,-0.014645815
0.057504743,0.06627458
0.017295673,0.030990958
0.00670076,-0.03126836
0.026040478,0.014947057
-0.020688634,-0.046242476
-0.049088992,-0.029325247
-0.14097936,-0.13012028
0.012682086,0.015926003
0.6765475,0.512942
0.36580515,0.32488418
-0.12115073,-0.3951738
-0.00084372394,-0.010496497
0.21725446,0.12853572
0.02655799,-0.1477912
-0.0038860654,-0.024511933
-0.0047465335,-0.01703608
0.116638795,0.047831297
0.06009314,0.035057783
-0.62351817,-0.5231723
-0.2991167,-0.14991546
0.19427636,0.17580682
-0.09392898,-0.10838735
0.6233375,0.4587927
0.54729855,0.509844
0.029930195,0.006725192
-0.008827419,-0.010263801
0.01695277,0.024769843
0.16767427,0.27352488
0.018011343,-0.051641136
-0.16828997,-0.16264212
0.6855453,0.67455804
-0.01871968,-0.067224026
-0.90764546,-0.92465436
-0.070392214,-0.3618805
0.004284167,0.0078908205
-0.025817286,-0.019174814
-0.14803544,-0.011766821
0.17200436,0.21483243
0.47454688,0.6234179
-0.24514437,-0.48919457
0.10299711,0.04019165
0.28826112,0.26276183
-0.3838939,-0.37040532
-0.72291446,-0.6661639
0.7314783,0.6575332
0.3805396,0.33245087
-0.029866312,-0.12976187
0.21716234,0.26669788
-0.9409063,-0.75697327
-1.1134069,-0.9810437
-0.018943451,-0.009043992
0.027799001,0.048503757
-0.9433073,-1.0436968
-0.59181416,-0.5355617
0.72972715,0.51248056
-0.8176681,-0.5583721
0.10642262,0.2767961
0.4076574,0.5302763
0.26278937,0.34404087
-1.10903,-0.81760275
-0.029209083,0.009353995
0.04296768,0.049306393
-0.34231845,-0.35672688
0.058451533,0.048502088
0.021066127,0.016403139
0.0056823986,0.0068645477
-0.06516178,-0.061415553
0.004279838,-0.017932534
-0.40451834,-0.37094533
-0.078886725,0.01205492
-0.54839486,-0.50345635
1.2819366,1.4096642
0.026512511,0.064483404
0.73791754,0.6641736
0.0150105115,0.0012490749
0.07270104,0.04434824
0.004975155,-0.019645333
0.0021223242,0.018396616
0.08841649,0.07414299
-0.00877415,-0.0006059408
0.010932161,0.0144459605
-0.0081947865,0.00043475628
0.03407517,0.07293075
-0.23884124,-0.14778614
-0.5421458,-0.27287304
0.6104137,0.6809963
0.021396514,0.03850037
-0.021692801,-0.015853882
-0.004844603,-0.0101822615
-0.012806701,-0.004396796
0.658908,0.5994592
-0.034401663,-0.034344435
0.30013305,0.29488003
1.0022886,0.879018
0.054214776,0.015242696
-0.06717447,-0.04830885
0.006596861,0.01823163
-0.011286395,-0.023465991
-0.15168336,-0.15728728
0.0030363633,0.043721437
-0.46419674,-0.058995277
0.38861603,0.48750567
0.22988394,-0.17396653
-1.1401051,-1.1625205
-1.4258165,-1.228554
-0.6481854,-0.26773357
-0.042202637,-0.062146783
-0.030172087,-0.044079304
-0.058062606,-0.0722934
0.29023555,0.30949402
-0.113631815,-0.099356025
-0.121292576,-0.063916445
0.040522598,0.040817738
-0.035672765,-0.027514815
0.055597402,0.020816326
0.0072409883,-0.00424695
-0.17402294,-0.5082569
-0.15362093,0.3779662
0.8907686,0.9347075
-0.6643007,-0.6185459
-0.22696948,-0.18352574
0.109730184,0.13174438
-0.8829318,-0.72578
-0.83609223,-0.8884995
0.0028419292,0.0037778616
-0.023443837,-0.03636408
-0.32698,-0.34783518
0.026543643,-0.005243063
-0.10194181,-0.07344794
-0.16133928,-0.11292946
0.45740986,0.52059186
-0.08198036,-0.17296112
-0.2736044,-0.19819331
0.52788776,0.49716341
0.3529476,0.31365514
-0.21737039,-0.13428354
0.03676345,0.017536968
0.025354601,0.04384792
-0.025376797,-0.0378412
0.010514261,0.007974625
-0.20697024,-0.4313565
-0.54428613,-0.64338905
0.15893698,0.27902403
-0.449782,-0.39911485
-0.0443981,-0.057383895
-0.009423078,-0.03279853
-0.052043494,-0.03173238
0.037525002,-0.0060731173
0.030029599,0.09856427
-0.16921656,-0.15105903
0.27207306,0.33545697
-0.13945726,-0.18878764
0.031905204,0.032434046
-0.0006604189,-0.025035977
0.93974316,0.7896025
0.3596379,0.22355902
0.7049531,0.47027972
0.046543732,-0.0669775
-0.001549233,-0.053489104
-0.0063221664,-0.045332193
0.41826546,0.35945106
-0.44180676,-0.49652147
0.5089735,0.19226152
-0.6105407,-0.72238266
-0.41574043,-0.6893652
-0.6405311,-0.7988221
-0.016784132,-0.0010768175
-0.10904305,-0.083955884
-0.042290647,-0.013971567
0.33671555,0.30307245
-0.037247494,-0.015135616
-0.027346395,-0.056105256
0.55107266,0.4835999
-0.65759206,-0.6954581
0.036580622,0.015920639
0.10315436,0.1989615
0.8644168,0.7731135
-0.23567355,-0.17345577
0.08635456,-0.0055313706
0.14952382,0.2361607
-0.24604589,-0.19829208
0.031273235,0.020843625
-0.12841031,-0.010825276
0.07908216,0.1415838
-0.032231797,0.039320827
0.46480942,0.4886284
-0.004410905,-0.0013606548
0.023597356,0.013208747
-0.35131222,-0.8091679
-1.213124,-1.4848758
0.10372931,0.13049594
-0.11462499,-0.15494788
-0.27559543,-0.27875292
-0.028884502,0.12264383
0.077714756,0.04800415
-0.07267048,-0.066737056
0.4252333,0.24350771
0.6893251,0.6492709
-0.9888599,-0.99780524
0.068270825,-0.02240926
0.2751277,0.18545783
-0.03203684,-0.037132144
-0.032729995,-0.006067097
-0.11012977,-0.051318765
-0.38731536,-0.26077533
0.581458,0.5123262
-0.19388652,-0.08377707
-0.023948662,0.088567734
0.062415704,0.033220768
-0.048254468,-0.040484667
-0.010377973,-0.06152779
-0.6649314,-0.5814292
-0.14951146,0.013209045
-0.55843705,-0.5552473
0.07028561,0.056531608
-0.07722435,-0.057288527
0.6464355,0.6972455
0.18800229,-0.00096942484
-0.21453372,-0.16619337
0.034356114,-0.031134546
0.033202045,-0.2514708
-1.5378892,-1.1758753
0.4892944,0.37797606
-0.7301019,-0.66971827
0.017704643,-0.00064891577
-0.005937845,-0.0077785254
0.002331706,0.006264508
-0.028107569,-0.0202986
-0.16171956,-0.14525867
-0.47845215,-0.22699463
-0.009718053,-0.03352517
-0.015308359,-0.019036412
0.2060261,0.12414241
-0.03786447,-0.04027748
-0.027595874,0.025601625
0.0077807857,0.031535983
0.0521097,0.03680709
-0.3582076,-0.37573045
0.23118252,0.36519057
0.6551355,0.85308737
-0.0234356,0.015655398
-0.04600267,-0.062512994
0.02518591,0.036347747
0.07273655,0.05053389
0.6836072,0.37534952
0.0060068136,-0.10054211
-0.15269049,-0.21540594
-0.31539539,-0.5072001
0.27958316,0.34506902
0.1290285,-0.05051139
-0.15008111,-0.11158079
0.25247067,0.26032865
0.055983882,-0.06522316
-0.17286019,-0.24054718
-0.08931067,-0.045032203
0.25288078,0.2173369
0.012818158,0.09601335
0.12738454,0.11539936
0.4844678,0.4214707
-0.35691494,-0.25520423
-0.39089578,-0.34500927
0.39571857,0.37001288
0.08351381,0.10692231
0.44261652,0.5070385
0.07833813,0.02217573
-0.27755547,-0.25428677
-0.0877796,-0.17005962
-0.3284195,-0.27973688
0.77447444,0.756384
-0.7842574,-0.73113954
-0.67931855,-0.52381873
0.73558,0.6293293
0.09704992,0.10198504
-0.017414905,-0.01827383
0.41599035,0.5678644
0.056152858,0.030845404
0.0073372023,-0.002641797
0.008161019,0.028030276
1.4155716,1.3224005
-0.4980995,-0.3795765
-1.1581762,-1.1293206
0.3520658,0.60295653
0.0135714775,0.0007724762
0.02444243,0.024101257
0.0059257587,-0.008952856
-0.0057855365,-0.004036665
0.04156834,-0.083613515
0.07061615,0.08219659
0.18209079,0.16672558
0.06808298,0.07147372
-0.39014775,-0.22709307
-0.23450688,0.03893149
0.006774328,0.008664966
-0.0072980737,-0.011512041
0.18392387,0.120188415
-0.2690689,-0.25549722
-0.8143115,-0.799281
0.520852,0.5846919
-0.14340276,-0.15758193
0.87331367,0.6639234
0.9542619,0.9920115
0.14766103,-0.064260006
-0.072216496,-0.07240307
0.05097474,0.04997921
-0.14103942,-0.2861429
0.8159566,0.76355135
0.10558432,0.09505397
-0.030265057,0.0013011694
0.023722477,0.0060679913
-0.0046230694,-0.0019843578
-0.36195332,-0.49155664
-0.14057049,-0.054020226
0.00044302584,-0.037532568
-0.059967365,-0.020261884
0.13774186,0.10853931
0.013888527,0.03749919
0.08102839,0.089127004
-0.059478708,-0.013764501
-0.08401203,-0.06576073
0.1393815,0.11841118
0.6806748,0.66325444
0.715519,0.6852956
0.18067113,0.033693284
-0.9308866,-0.89323646
-0.059570014,-0.22642803
-0.25871047,-0.038659453
-0.4905289,-0.2699422
0.20583893,-0.013319612
0.019496825,-0.027344346
-0.0056912308,-0.014512777
0.15103443,0.19823849
0.48183373,0.3683529
0.02695708,0.0704124
-0.015369407,-0.018462181
0.0023929228,0.028448164
0.01558218,0.008945107
0.441408,0.26003402
0.054665715,-0.17214589
-0.12770835,-0.18187815
-0.22183314,-0.23243272
0.46182355,0.44826847
0.20249495,0.16047883
0.46539518,0.44011545
-0.33913124,-0.51913416
-0.014601295,-0.019115746
0.030826721,0.014397144
0.08618889,0.0874725
0.12601812,0.19305193
0.0064982567,0.002558589
-0.0113312,-0.02378261
-0.06423531,-0.042359352
0.0030235834,-0.00698328
0.14814518,0.094534576
0.8684444,0.88776934
0.07918312,0.07567936
-0.0030781333,0.008088589
0.06615229,0.0436474
-0.14870568,-0.089869976
-0.16355178,-0.052768737
0.05796417,0.23155913
-0.00040517325,0.032385707
-0.03140288,-0.030062199
0.6394769,0.5436865
0.23155808,0.15579677
-0.065897755,-0.05528617
-0.06760005,-0.051169872
-1.1189305,-1.0934836
-0.19130585,-0.12482667
0.16666946,0.18124384
0.22906847,0.22960782
0.0046231253,0.017644882
-0.010301983,-0.008142471
0.07862505,0.11102569
0.2665845,0.20634997
-0.5147057,-0.39873135
0.61693025,0.63990617
0.010135095,0.052910566
0.011095585,0.019701004
0.08969176,0.08039105
-0.81342745,-0.77466106
0.056106236,0.03886974
0.05972221,0.06951463
-0.024322584,-0.035800934
0.057690874,0.04122126
-0.35010397,-0.35593483
0.015490709,0.1001389
-0.022077523,-0.016450167
0.026133738,0.0008583069
-0.027405854,-0.02682066
-0.047208212,-0.035606027
0.22636026,0.09018946
0.13089485,0.14859831
0.021385226,-0.006104231
0.013054486,0.014849424
0.011595685,0.038083673
-0.008305969,-0.032334447
-0.07734229,-0.035756826
-0.033705123,-0.019230962
0.13481756,0.18307774
0.8478477,0.78965294
-0.037957877,-0.045002997
-0.014840668,0.007077813
0.031262614,0.0056082606
-0.036331654,-0.011604905
-0.0021075644,-0.00945583
-0.01638324,-0.023422003
0.02944975,0.014507592
0.031360745,0.023750544
-0.13197139,-0.4079461
-0.20782772,-0.5350411
0.78999615,0.85886216
0.5302884,0.6421201
-0.035311244,-0.079052925
-0.15102792,-0.18737948
-0.15031986,0.018095076
-0.21412419,-0.17833221
0.10624486,0.07395814
0.051536486,0.06564748
0.024420926,0.01463443
-0.1265744,-0.080934286
0.02869454,0.07565433
-0.03161119,-0.02637446
0.2875077,0.15901095
0.2514532,0.21514893
-0.2159155,-0.23852062
0.1368102,0.18305981
-0.12871653,-0.10222381
-0.16997205,-0.16811967
0.0032762394,0.11666733
-0.28327358,-0.31687188
-0.13897178,-0.10089967
-0.20497204,-0.22874069
-0.108398065,-0.18175912
0.58850193,0.57321703
0.10690236,0.30389696
0.7594261,0.7912675
1.5437992,0.0043332577
0.6390593,0.58906335
0.1834749,0.11514962
0.063870676,0.05836332
-0.013971266,-0.024511576
-0.029263861,-0.0154931545
0.31090885,0.28616905
0.17183664,0.20374537
0.012536589,0.051843405
-0.012346538,0.02606666
-0.120830104,-0.13347074
-0.10961872,-0.039283395
0.0065214518,0.018697858
0.044247635,0.033803105
-0.008036681,-0.008703768
-0.07196836,-0.08797896
-0.3549611,-0.16123855
-0.42758584,-0.31022084
-0.09777665,-0.05647698
0.58894694,0.5717484
0.00802619,0.030460358
-0.0013782454,0.012676835
0.026141692,0.02689457
-0.0044432404,0.016480803
0.18328497,0.02421093
0.3445435,0.2732228
0.4398746,0.4251245
0.163576,0.12478769
-0.62401205,-0.4291675
0.27070332,-0.30044246
-0.16537592,-0.20779729
-0.19752496,-0.20861566
0.67531735,0.6210327
0.32787055,0.2880491
0.32061288,0.2589312
-0.8418231,-0.8189322
-0.27572742,-0.14766467
-0.3696414,-0.42405188
-0.018269472,-0.05436915
-0.12866917,-0.08127797
-0.08241494,-0.09207916
-0.05359853,-0.022691011
-0.36351,-0.4378571
0.5819448,0.73599833
-0.043013863,-0.0027559996
0.21828151,0.17114139
-0.1926819,-0.150352
-0.3486852,0.006103158
-0.27796602,-0.26108554
-1.0615994,-1.0006883
0.01780155,0.17892814
0.4285289,0.39269674
-0.14939675,-0.16067743
0.1716986,0.16579497
-0.69934005,-0.64629376
0.21244141,0.19695687
0.36648822,0.3290338
0.17837346,0.21911287
-0.016259365,-0.02477777
-0.019062605,0.005678773
0.7417171,0.2165581
0.8648163,0.6453731
-0.035269752,-0.029541254
0.09908742,0.07565403
-0.17153895,-0.17357433
-0.08446065,-0.18306637
0.1377938,0.20933127
-0.5772073,-0.34328055
-0.46439636,-0.4405507
-0.02585654,0.05131495
-0.3987183,-0.4119517
0.03393081,0.049237967
-0.0037587178,0.015404999
0.044159945,0.03077972
-0.21334502,-0.17136145
-0.3839125,-0.30674946
0.011479974,-0.00015676022
0.009220751,0.0137678385
-0.0026184637,-0.020577908
0.09616928,0.06800246
-0.014304532,-0.0090456605
0.0026089854,-0.00303483
0.11862625,0.12947884
0.03078911,0.047921777
0.2597844,0.25994867
-0.027412683,-0.0023374557
0.09144351,0.005743265
-0.19892356,-0.21494901
0.11252209,0.16096127
0.07439592,0.09036136
0.28499696,0.3353455
0.8469938,0.5213463
0.34659624,0.7773043
-0.37889427,-0.5687237
0.21057725,0.041114256
0.09528312,0.14429617
-0.7495166,-0.6800571
-0.61352336,-0.36280084
0.08775318,0.10956669
-0.039718706,-0.048950434
0.04564107,0.048738778
0.0043561133,0.008867025
0.0874536,0.080779076
0.07861368,0.09444916
0.30756518,0.6626227
0.37473112,0.7127471
-0.0044986247,0.013832033
0.101423234,0.09456551
-0.16054502,-0.24471813
0.09796203,0.063423514
0.094862595,0.11656065
-0.5693244,-0.5708629
-0.27968007,-0.33986557
-0.18512544,-0.22681344
-0.32256863,-0.09949085
0.10204384,0.6201813
0.004618546,-0.024716735
-0.024137937,-0.034584045
0.018484049,-0.07242453
0.0720986,0.09307158
0.19842428,0.14791864
0.09445335,0.10069072
0.26685196,0.16183358
-0.07817432,-0.042975783
0.18853842,0.14169538
-0.053542145,0.04951334
-0.41650033,-0.77613914
1.2483033,1.5604239
0.38770676,0.34446764
-0.13837627,-0.06485319
-0.017776594,-0.029419601
-0.0316595,-0.0156703
0.010581129,0.024928212
0.1275836,0.16809893
-1.056009,-1.1106522
-0.018161958,0.2445333
-0.69468635,-0.94827914
0.53380215,0.80253863
-0.0034325353,-0.04190457
0.022039369,-0.01236546
-0.0021411567,0.018220782
0.0029877885,0.015923858
0.258009,0.26644257
0.18860695,0.20983505
0.31347814,0.32846034
-0.0921091,0.07174161
0.28685805,0.23696887
0.034603935,-0.0016493797
-0.71195716,-0.38321513
0.10176156,0.10871017
0.8004223,0.82477415
0.40789807,0.3040979
0.3256709,0.23016402
-0.39458057,-0.32814527
0.036396943,0.0036079288
0.2154711,0.2297914
0.03853841,-0.027652264
-0.0716352,-0.094222784
0.07867155,-0.13065565
-0.74855083,-1.1534021
0.24709238,0.16441321
0.22582087,0.13915598
-0.16610283,-0.16045615
0.11062742,0.09859288
0.0007197429,-0.028603911
-0.029403199,-0.028106451
0.0074211955,-0.010841072
-0.004244561,-0.016418695
-0.15165484,-0.119844794
0.28522167,0.23363066
-0.18077365,-0.16704154
0.008565962,0.011417389
-0.011760193,0.022044659
-0.00080606784,-0.0024340153
-0.32345167,-0.30733508
-0.35347715,-0.31013882
-0.03291478,-0.015280724
-0.023093453,-0.021854997
0.035586692,0.009845674
0.043472957,0.03283012
0.06130577,0.044362843
-0.100018695,-0.28623247
0.23988578,0.22208288
0.14848867,0.12939835
0.028278217,0.0081961155
-0.046342865,-0.03492713
-0.7317983,-0.7297682
-0.54314613,-0.5185982
-0.038370356,-0.011972129
-0.026096862,-0.038386345
-0.023937076,-0.020306766
-0.00011419995,0.00445199
-0.033121627,-0.029120386
0.013969855,0.022865772
-0.2874528,-0.2689165
0.12019126,-0.108534485
-1.2412858,-1.1572948
-0.5541309,-0.51272523
-0.6179336,-0.3634438
-0.12816337,-0.23366648
0.042975117,-0.06339347
0.23411262,0.14789498
-0.24884057,-0.044880718
-0.4226038,-0.42512113
0.0077441884,-0.007718444
0.037005913,0.015945315
-0.7620002,-0.6625751
-0.6382617,-0.67329395
0.28831953,0.22635776
0.31635168,0.30599236
0.15508245,0.1935007
1.2880683,1.4914815
-0.6767738,-0.7567419
-0.6626588,-0.46414596
0.009100946,-0.0064942837
0.00671523,0.003455639
-0.06832789,-0.07822424
0.27672428,0.20728981
-0.001858246,-0.0045158863
-0.010068697,-0.018152595
-0.25468367,0.07825974
-0.34359765,-0.63749087
0.07590985,-0.021635383
0.44492653,0.39004868
-0.5486844,-0.5652663
0.09726555,0.07693982
-0.44716883,-0.46632838
-0.8544504,-0.74362546
-0.0172839,-0.016675323
0.02474549,-0.009011626
0.24845713,0.18650368
-0.11817999,-0.10832727
0.14659645,0.14834261
-0.01710689,-0.050388336
0.53387713,0.54667413
0.60341024,0.5821248
-0.1251705,-0.21128911
-0.44928727,-0.44961107
-1.2652738,-0.4635085
0.38002315,0.95963436
0.63571167,0.36711967
-0.47940838,-0.5329839
0.46127906,0.31826198
0.06727886,-0.019312263
0.15532267,0.06820756
-0.63530046,-0.5578613
0.20615968,0.0136832
0.40310374,0.2261622
0.6198432,0.54325056
0.4417671,0.3672366
-0.31164885,-0.5266387
-0.33844072,-0.30363095
-0.012212782,0.056076646
0.0052806297,0.009786367
-0.022786561,-0.036396682
-0.034513354,-0.02753222
0.41841596,0.4498126
0.38451567,0.33475316
0.20481077,0.20489958
-0.10208453,-0.16150284
0.259327,0.21369576
-0.49756774,-0.5340841
0.0263932,0.011498451
-0.05216491,-0.02748239
0.12437551,0.06120813
-0.15142506,-0.13986051
-0.006948442,-0.030108452
-0.00090221077,0.0180161
-0.107253596,-0.09762418
-0.069169104,-0.034169078
0.07517491,0.10061596
-0.1994929,-0.15363014
1.022355,1.1341584
0.75769734,0.7904999
0.82720345,0.66163266
0.47143108,0.52205116
-0.031293765,-0.10308057
-0.006613091,0.030673146
0.551055,0.29885703
-0.32528156,-0.2326476
-0.10370715,-0.08931321
-0.23837385,-0.21126795
-0.33984673,-0.28940493
-0.57948136,-0.52164125
-0.09354681,0.20655787
0.04755122,0.14652562
0.38731715,0.5161235
-0.37293264,-0.44456106
-0.26095957,-0.32366335
0.070309475,0.09495354
-0.18178254,-0.16988727
-0.04270558,-0.06294429
0.07920088,0.07030636
-0.119965754,-0.086272836
-0.40535358,-0.4262898
-0.2276511,-0.20484537
-0.08215388,-0.0921689
-0.2595506,-0.2748934
-0.0009584338,-0.03148979
0.0027262706,-0.025310516
-0.0635808,-0.09061831
0.057589788,0.010373831
0.016522512,-0.0040570498
-0.0014955895,0.0225029
0.0008498057,-0.014664412
-0.0016590504,-0.00929153
-0.3409669,-0.40071905
0.31091553,0.28726685
-1.0180136,-0.76596045
-0.38353613,-0.2498107
0.010763254,-0.13771176
-0.33403525,-0.392177
-0.7178462,-0.97504294
-0.28080344,-0.34754932
-0.52446365,-0.46086335
-0.28844252,-0.3205158
-0.00077909126,-0.010562539
-0.080539815,-0.043240786
-0.06432751,-0.118385434
-0.0050546527,-0.0035067797
0.29365736,-0.07318574
0.009515036,-0.06280449
0.10386224,-0.002000451
-0.28920174,-0.23991877
0.118188724,0.094041094
-0.092112355,-0.119800925
-0.8120446,-0.7600044
0.61190456,0.4792416
-0.01428064,0.009598374
0.046941593,0.044332743
0.082909346,0.043485105
-0.039781753,-0.029072404
-0.006626248,-0.008689761
-0.08671668,-0.07744217
0.26756603,0.23196465
-0.345236,-0.27994752
0.12085351,0.05914253
-0.36910957,-0.5311868
-0.014807803,-0.010806918
-0.0015464723,0.007830739
0.013286058,-0.060064197
0.00992661,-0.012527823
0.10048181,0.102419674
0.03166251,0.021812916
0.85512805,0.7139566
0.015986891,-0.023823991
-0.008153325,-0.027266204
0.034852732,0.029412508
0.023868984,0.013582498
0.08195097,0.06866634
-0.020588927,0.037815943
0.017262446,0.005875826
-0.3202861,-0.25517967
0.013882332,0.01639688
0.39316294,0.22920382
0.122073434,0.06866813
-0.8324055,-0.8254562
-0.23865807,-0.17161632
-0.14460501,-0.12323737
0.13442782,0.059087753
0.22779053,0.21933949
0.30934423,0.3179176
-0.15815859,-0.15868086
-0.16830637,-0.12359393
-0.15417595,-0.1397503
-0.075687885,-0.11293411
-0.04570487,-0.017626524
-0.0040542334,0.025968194
0.35187218,0.30376607
-0.20196377,-0.29602325
0.042893723,-0.006825447
-0.14421901,-0.102838755
0.36651897,0.0973016
-0.32545823,-0.4858418
-0.15677495,-0.20648271
-0.00032584445,-0.060676813
0.5764336,0.5358115
-0.3256035,-0.36256516
0.5402504,0.42829496
-0.47192082,-0.3898043
-0.2536834,-0.26555747
-0.4290561,-0.35682973
0.32670498,0.38704878
-0.61419153,-0.62071705
-0.008879278,-0.053628445
-0.029509647,-0.001956582
0.008034578,-0.02005729
0.033688873,0.03433907
0.012432685,-0.0009799004
0.025660845,0.017284751
-0.005409653,0.0060316324
-0.0078852605,-0.0096850395
0.019272206,0.007007003
0.0148678515,0.02830863
0.17706935,0.05151981
0.30261493,0.39446664
0.2475065,-0.5365114
1.6197664,1.2801301
0.3021654,0.41805786
0.13427414,0.22331941
1.4128186,0.9229065
0.68882763,0.96676135
0.0027384055,0.007220626
-0.039251074,-0.033830047
-0.028967917,-0.08221018
0.032879453,0.053453922
0.0032793896,-0.006439328
0.022015199,0.030532122
0.09423038,0.17268187
-0.038467944,-0.067795515
0.08003706,0.103691
-0.01563966,0.05054748
-0.16665593,0.012557983
-0.7252301,-0.32359058
0.026752805,0.03356588
-0.49130857,-0.37242675
0.034418255,0.05498162
-0.051581852,-0.001580596
0.7316311,0.64704514
-0.56973904,-0.90084934
-0.004648916,-0.008883715
-0.015049251,-0.02094376
-0.48272163,-0.54566467
-0.21665137,-0.21912163
0.2759394,0.204594
0.011997828,0.00088763237
-0.124875546,-0.065983295
0.07630244,0.033168674
0.30634952,0.26762623
-0.525961,-0.3954262
-0.46921217,-0.46878397
-0.72752726,-0.41048497
-0.3476074,-0.39280903
0.87966424,0.8324195
0.06536661,0.14961627
0.43292403,0.42339814
0.017775506,-0.011706352
-0.059341088,-0.025385976
0.5756857,0.27513582
-0.12079494,-0.24551427
0.011906575,-0.024205804
-0.031804346,-0.018391013
0.121074736,0.1825974
-0.06372104,-0.09615421
0.072872765,0.06763831
-0.06401999,-0.03438866
-0.08852373,-0.08090764
-0.5311054,-0.5715171
0.09594442,0.07098633
0.07595855,0.065772176
-0.47625053,-0.45271176
-0.35744128,-0.24559593
-0.2641113,-0.26199937
-0.03848706,-0.107544184
0.37655362,0.42811137
-0.6186635,-0.9016415
-0.36287984,-0.29121432
0.0607687,0.081219435
0.1217344,0.12503728
-0.009912055,0.008661747
0.09994463,0.08408201
0.13348064,0.15168881
-0.2066916,-0.071817994
-0.32508168,0.052895427
-0.010742478,-0.018213749
-0.014740748,-0.0099544525
0.016208954,0.03690982
-0.010147898,-0.013181686
-0.120592654,-0.0922277
-0.1316111,-0.16484976
-0.1731236,-1.1391228
0.4946822,0.39798594
0.0042567393,0.0074306726
-0.021786321,-0.015202045
0.18434793,0.44639748
0.9774542,1.0189866
-0.058590285,-0.03390014
-0.006204349,-0.026940107
-0.52578396,-0.5518271
-0.7210233,-0.631603
0.6945486,0.9049034
-0.2961658,-0.34091055
0.04582632,0.109160945
0.20724607,0.24718463
0.014246937,-0.012515783
-0.004597266,-0.013146162
-0.171322,-0.1522559
-0.2829311,-0.24667394
0.52336884,0.14455825
0.035587367,0.074878454
0.07325199,0.074419916
0.04908306,0.07230365
0.16656882,0.20454521
-0.091279745,-0.09302175
-0.6000026,-0.4883588
-0.7935355,-0.68878937
0.11558298,-0.121986985
0.14019221,0.116313934
-0.2710347,0.39435625
0.036735967,-0.11468375
0.014706734,-0.0033285618
0.007823901,0.019506216
0.10438346,0.12516399
0.0478981,0.0421443
0.00035319623,0.0100954175
-0.020743828,-0.022783518
0.04214634,0.101071656
-0.05176364,0.02261746
-0.059355475,-0.022771358
0.028884256,0.002398491
0.12695797,0.010278106
0.106535286,0.0385772
0.018278223,0.0063967705
-0.02131659,-0.002975583
-0.04575579,-0.07153416
0.14093603,0.08808792
-0.008611484,-0.008317828
0.0052637747,0.0046463013
-0.34228462,-0.3093741
0.024362097,0.1424787
0.07542455,0.08015239
0.0770901,0.06429398
-0.004098051,-0.011730194
0.0069194706,0.010877967
-0.022636466,-0.020665765
-0.05378248,-0.029395103
-0.075395,-0.039905965
-0.016398326,-0.015665293
0.0077054542,0.017934859
0.010393785,0.019375563
0.009257086,0.0128727555
-0.0043237754,-0.0062196255
-0.011666055,0.016914606
0.002520079,-0.005833626
-0.4814502,-0.32274088
0.21656902,0.105570555
-0.34034467,-0.33348322
0.16939738,0.18064308
-0.044967018,-0.018882632
-0.039001297,-0.0014873743
-0.012667098,-0.045956135
-0.043256782,-0.044962883
0.0045419196,-0.0636974
-0.15560238,-0.21301287
-0.029236417,-0.029873133
0.0081762485,0.00987792
0.034130033,0.019702315
0.0068867914,-0.0020872355
-0.021672208,-0.035055876
-0.13726692,-0.1529041
0.23412412,0.25338835
-0.23809582,-0.216658
-0.035236206,-0.040045172
0.0730834,0.041764498
0.11603941,0.0472427
-0.0706967,-0.24434388
-0.45930594,-0.20900774
0.538882,0.6921812
-0.03426156,0.33112007
1.1250055,1.0553293
-0.19919242,-0.17374268
-0.04747934,0.03630817
0.10582139,0.16910136
0.22640835,0.0042448044
1.083148,0.8491156
0.5070957,0.6020812
-0.004726627,-0.048461676
0.0030715112,-0.022032976
0.45807868,0.8603209
0.42574406,0.07479578
0.14390808,-0.12518013
0.06838916,0.3581483
-0.07836484,-0.04939139
-0.047416348,-0.033717513
-0.007741845,-0.0028825998
-0.0063770395,-0.024596334
0.30840632,0.13793129
-0.78577656,-0.5205388
-0.027851421,-0.011744142
0.038015697,0.03602934
0.017233832,-0.0065079927
0.026582997,0.009109378
0.010943672,0.007942259
-0.025746318,-0.008430362
-0.0024767565,-0.0047175884
-0.13554648,-0.11618185
0.083865315,0.26432672
-0.20839554,-0.3025353
-0.021154834,-0.02263552
0.017435683,0.0077108145
-0.7497493,-0.26182696
0.3665739,0.5101416
0.0515996,0.014572501
0.017531198,0.03033793
-0.05937911,-0.0033365786
0.35429692,0.28458065
-0.21362871,-0.2612301
0.35322878,0.28244424
0.063727215,0.025861382
0.047523394,0.029230833
0.13802072,0.10901427
-0.062146906,-0.0733031
0.01840548,-0.0037436485
0.01046763,0.021920323
-1.2041631,-1.1345693
0.08217888,0.21313447
0.05422791,0.022975504
-0.11401603,-0.06604898
-0.32956272,-0.34108305
0.53017294,0.5107683
0.0066049853,0.003888607
-0.009903998,-0.010129333
-0.5141018,-0.5087316
-0.0635503,-0.03931606
-0.074145705,-0.066664815
-0.20631966,-0.17465734
0.058309413,0.08050752
-0.16367048,-0.08475411
-0.023116844,-0.008766949
-0.0023064907,-0.0025699139
0.08584671,0.03524053
0.10864469,0.084768176
0.011656233,0.024662793
-0.007678459,-0.0017975569
1.1695112,0.8272286
-0.22303364,-0.2844559
0.020543035,0.0273422
-0.073094346,-0.05247736
-0.14094645,-0.14928007
-0.25790465,-0.24446154
0.5608015,0.5589049
-0.19703794,-0.2196275
0.23744535,0.19117647
-0.14992566,-0.07062745
0.06071511,0.010630369
-0.016095929,-0.03177905
0.032928903,0.036170006
-0.0037475566,0.0069327354
0.054093823,0.035403013
-0.05888824,-0.033920646
-0.14646673,-0.014061928
-0.40628773,-0.21858609
-0.034125984,-0.011059403
0.00027960748,0.00414443
-0.030368034,-0.03997037
-0.025612842,-0.012906194
-0.65907407,-0.6748817
0.16367003,-0.21544656
-0.38546407,-0.51037276
-0.20598236,-0.29715687
0.014078373,0.031172633
-0.061400563,-0.020646691
-0.025024943,-0.008676529
0.1960376,0.23754835
-0.009059224,-0.02578497
-0.020649415,0.009583712
0.018577602,0.00016105175
-0.067548044,-0.031033874
-0.37000313,-0.27574444
-0.1664834,-0.17208159
0.17949109,0.21691233
-0.68772143,-0.71966565
-0.020158827,-0.008353591
-0.011984398,-0.034582615
0.3227504,0.3635953
-0.50523925,-0.6843724
0.2057401,0.22996289
0.3051203,0.31427956
0.071848,0.056685746
-0.14718696,-0.16247916
-0.080665015,-0.056348145
0.03681137,0.056778073
0.33859783,0.24263349
0.03629312,-0.01940465
-0.12264828,-0.020020574
0.6794622,0.6658933
-0.016027818,0.017496884
-0.020750275,-0.02545607
-0.09162733,0.30655146
-0.04118689,-0.37120914
-1.0283378,-0.872591
-0.26814288,-0.22558188
0.007172358,0.028944135
-0.0006342186,-0.0128029585
0.036135785,0.024051726
0.022045672,0.02904296
-0.0024328039,-0.036369026
0.019517684,0.025807977
-0.04716661,-0.10300505
-0.16152939,-0.091787696
-0.008757436,-0.08677977
0.013562866,0.10559654
-0.0387252,-0.06581491
-0.045371167,-0.073492885
0.08828123,0.06968656
0.06645118,-0.08092141
-0.68421406,-0.7927458
-0.01800063,-0.012313843
0.53374934,0.50596046
0.25731805,0.27516663
0.76485837,0.84503496
1.1552737,1.1300956
-0.12560177,-0.18605971
0.2522674,0.36803776
-0.016975302,-0.029902697
0.05009308,0.026513338
-0.029956222,-0.01663053
0.14386302,0.149593
0.022375477,0.0045015216
-0.0051300596,0.008097529
0.1340902,0.16832513
-0.08805539,-0.06891036
-0.70515907,-0.98570406
0.62071204,0.59123284
0.51734924,0.36520568
0.24027188,0.032234102
-0.0001466418,-0.0019387007
-0.004779985,-0.01137042
0.6481571,0.60837865
-0.6501967,-0.5769026
-0.9343102,-0.9515333
0.4062419,0.4247427
0.34023976,0.5249287
0.1507042,0.29030073
-0.06388083,-0.12275112
-0.0107499445,-0.011168599
-0.06183088,-0.06609461
-0.012654796,-0.03821695
-0.038031835,0.040847823
0.335958,0.3726683
-0.007011283,-0.039385915
-0.06805906,-0.04139805
-0.15804836,-0.15399972
-0.086728014,-0.08526063
0.6398068,0.33765718
0.57681465,0.7589903
0.0035636856,0.020826697
-0.009575366,0.0016479492
-1.1060777,-0.008024752
0.34551692,0.8938688
0.15287626,0.12393154
0.19255573,0.16490948
-0.027558396,-0.057898164
0.0358215,-0.039286256
0.08123778,0.11310005
-0.052754395,0.018649578
0.07933688,0.026860058
-0.04139763,-0.033327222
-0.0121544935,-0.007131934
-0.016308453,-0.0044008493
0.07463926,0.090539455
-0.045052588,-0.03443718
-0.44816226,-0.41918314
0.300408,0.3300737
0.495943,0.5549076
-0.76023006,-0.67927873
0.4460697,0.49633175
0.27262688,0.33205777
0.41731137,0.8831285
-0.7183043,-0.76047504
0.054931693,0.05671358
-0.07956471,-0.049767137
0.06843742,0.000577271
-0.19628231,-0.18252617
-0.23361605,-0.6149508
0.6386989,0.6641693
0.53749627,0.5600047
0.48234826,0.2989211
-0.15379745,-0.18417278
0.07879838,0.128564
-0.25437608,-0.28469586
-0.29204014,-0.2767676
-0.21988982,-0.1714446
0.16181627,0.10531819
-0.002207006,-0.0068184137
0.0074978573,0.014489293
-0.13218671,-0.015339613
-0.15465714,-0.12363839
-0.6336036,-0.39314985
0.7085355,0.7323046
-0.13253665,-0.012456238
0.26059848,0.30845463
-0.077239074,-0.11431368
-0.04153617,-0.07875109
0.017863445,0.036478996
0.015821662,0.011453509
-0.107761875,-0.38372266
0.08242107,0.07700992
0.62122846,0.5179669
0.12675314,0.12974405
-0.5388262,-0.51076365
-0.54992557,-0.58424854
0.005098357,-0.067043275
0.0869294,0.008376598
-0.31337172,-0.24526298
-0.28988072,0.08226405
-0.37387303,-0.36967987
-0.45040503,-0.2850804
0.84403914,1.0263418
-0.5736754,-0.46368012
-0.006689165,-0.010698736
0.027915768,0.016794562
-0.010537017,-0.03333175
-0.016260691,0.007507205
0.72246313,0.524101
-0.26229954,-0.23193371
0.50388753,0.6480727
0.22061455,0.08003765
-0.13210717,-0.08890891
0.14540966,0.14409864
-0.025195494,-0.04837519
-0.006383921,-0.036306262
0.0091121225,-0.0014789104
-0.010277929,0.0030593872
-0.009577745,-0.0021219254
-0.017491862,-0.024523854
-0.33845344,-0.29098785
0.09810003,0.13492155
0.17858575,0.23965997
-0.280485,-0.39441162
1.1264008,0.9419887
-0.9321351,-0.56675345
-0.37028596,-0.29328185
0.026949994,0.12158728
0.06338057,-0.009219289
0.11317052,0.14761174
0.2753845,0.1845192
0.11219765,0.117464185
0.004984076,-0.006219387
0.026622552,0.02984786
0.061187994,0.054383993
0.0015010637,0.019173026
-0.19159481,-0.21681586
0.22932285,0.68793327
0.0034567101,0.03339696
-0.0064275935,-0.000895381
-0.06302656,-0.016617268
0.011065467,0.024840593
0.02069655,0.094079554
-0.09167715,-0.12696671
0.19424097,0.33621323
-0.1318,-0.30441612
0.0060015,0.024762273
-0.014317986,-0.027311206
-0.017377393,0.19342327
0.47936696,0.3857118
-0.04218783,-0.026409209
-0.029244151,-0.019292116
0.0025315124,-0.048131943
-0.017213836,-0.032942414
0.31474948,0.17910323
-0.14716624,-0.4056819
0.0061691743,-0.0073572993
0.005457381,0.002449751
0.11728904,0.03162718
-0.061443385,0.0066209435
0.030782238,0.013363004
-0.022722598,-0.019222736
0.009928351,0.0036731958
-0.015120392,0.0058699846
-0.020924896,0.010673091
0.5229909,0.5869107
0.04278224,0.06779432
-0.18324542,-0.1381712
0.005110159,0.0397321
-0.02118813,-0.010006666
-0.07291409,-0.15617886
-0.14713693,-0.22083235
0.12003346,-0.05036074
0.41905177,0.23941812
-0.061415352,0.031286985
-0.37429327,-0.23822469
-0.057184428,0.021986485
-0.120457895,-0.10555756
0.30873647,0.38636377
0.2948485,0.33248836
0.9384545,1.1677277
0.725338,0.9419992
0.09833403,0.11634475
-0.087051004,-0.14252472
-1.3484706,-0.6971688
-0.14857331,-0.31557167
-0.012079303,-0.0019738674
0.0300977,0.02724278
-0.09100835,-0.11769247
0.06770912,0.039875507
-0.341143,-0.3044271
-0.3586375,-0.22867173
-0.014092075,-0.010732412
0.03755288,0.047355294
-0.09514803,-0.09114134
0.12255963,0.120254874
0.094794564,0.09319216
0.029489204,0.010559797
0.5140108,0.62693864
0.0097649535,0.041493297
0.049868558,-0.00912714
0.055818312,0.0052775145
0.6726722,0.67814326
0.46982026,0.33196783
0.65992874,0.38146508
-0.45361203,-0.6708646
-0.00071341184,-0.011380315
0.0005233066,0.002079606
0.0010769513,0.0028003454
0.003012578,0.010717034
0.23389181,0.16819292
0.01556988,-0.31536663
-0.01221578,0.03467965
-0.0062289485,-3.170967e-05
0.57025415,0.4717858
-0.99966514,-0.95662266
0.3825379,0.3750806
0.122222334,-0.016509414
0.23698613,0.45564532
0.19965385,0.15150547
0.23698193,0.23620778
-0.10467303,-0.10154796
0.1834839,0.03273046
-0.46360773,-0.563316


==> plots/force_xz_validation_dense4.csv <==
Target,Predicted
0.7126302,0.33498412
0.1170665,-0.156842
-0.030368034,-0.0307841
-0.025612842,-0.029018283
0.0033455575,0.011662766
0.0019688657,-0.014054716
0.1661053,0.14908212
-0.13691011,-0.08093047
-0.013294004,-0.01722768
-0.029703222,-0.06402838
0.045126975,0.040727854
-0.06620888,0.062172413
-0.0024669485,-0.0025924146
-0.0112507865,-0.0093153715
0.35693634,0.23328266
0.45467404,0.42181188
0.21830899,0.079248354
-0.22974709,-0.3084278
0.9400973,0.68867034
-0.22928247,-0.77092636
-0.15269443,-0.15255779
-0.08194102,-0.082643926
-0.6132104,-0.3494289
0.059341118,0.14936829
0.08013808,0.10074186
-0.08038608,-0.07542181
0.014518764,0.058982477
-0.15240005,-0.16079277
-0.040336,0.17975175
-0.1884327,-0.117771596
0.008915554,0.0008530319
0.00370886,-0.0029023886
-0.047624175,-0.030475445
0.033862032,0.029979408
-0.011690697,0.0036839694
0.0120541155,-0.0028073192
-0.35010397,-0.3223052
0.015490709,-0.01530242
0.40565795,0.23564786
-0.08220714,0.7451605
0.13179542,0.17890623
0.034082044,0.032336235
-0.3197044,-0.51628566
-0.113916785,-0.29829538
-0.20504366,-0.1341289
-0.02577319,0.0088790655
0.013322831,0.01843983
-0.021929752,0.0059276223
0.24513286,0.30838493
0.0026265508,-0.012971401
-0.023816306,-0.013593741
-0.0006133558,-0.0024930835
0.034768853,0.015609324
-0.20842347,-0.2370286
-0.0462455,-0.044965148
-0.024886325,-0.047051907
0.07045734,0.12665004
-0.11189999,-0.2529053
0.025321634,0.034556374
0.029598663,0.025704801
1.1011126,1.1485078
-0.668005,-0.8070218
0.26897708,0.36046472
-0.43754196,-0.42987454
0.06498937,0.043878287
-0.050788544,-0.036437273
-0.08800151,-0.089123696
0.09139544,0.07452762
-0.23777702,-0.27521205
-0.9119178,-0.7981081
0.053038687,0.08611676
-0.08165406,0.02549982
0.005296032,-0.0018848181
0.027690986,0.04567492
0.21224208,0.5316254
0.045766756,-0.28821182
-0.022778535,0.021143734
0.09446634,0.069434464
-0.011941478,-0.004925832
0.009028179,-0.004699886
0.16740716,0.544734
1.606881,2.1292758
-0.1382891,-0.027929127
0.18636921,0.06654292
0.085982114,0.034427136
0.014114961,-0.03484392
0.37209877,0.33900392
-0.1790375,-0.1666395
0.24294949,0.24759212
0.007044849,0.011180997
-0.24065882,-0.32035345
-0.25879472,-0.2436037
0.08519558,0.039557964
-0.11598529,-0.0114040375
-0.04383397,-0.074246526
0.01353161,-0.016188323
-0.21561398,-0.2961743
-0.7958211,-0.6033548
-0.0030314084,-0.007282689
-0.0019328372,-0.010662496
-0.32613558,-0.19060418
-0.00027814182,0.05918491
0.014786143,0.027342081
0.0072665345,0.003375411
-0.28248855,-0.24162227
0.23317984,0.26343668
0.0364437,0.024531126
-0.12283367,-0.0913533
0.99242914,0.8039229
-0.30022055,-0.5053843
0.22348742,0.2664515
-0.93459857,-0.9904035
0.0016052676,0.022140577
-0.040614963,-0.06116718
-0.95137036,-0.85763085
-0.22698167,-0.20165631
0.12721148,0.17811492
-0.93740296,-1.0387522
0.16616547,0.11202553
0.532695,0.5068798
-0.509292,-0.47179785
0.66098213,0.98189425
-0.013302155,-0.012856714
0.00961017,0.00012385845
-0.8176166,-0.7256293
-0.6959845,-0.5673069
0.07052188,0.11668813
-0.064437136,-0.2225639
1.2223558,1.1831133
-0.14009883,-0.39773494
-0.12397823,-0.14951211
0.9081779,0.8832687
-0.06648189,-0.04637468
0.05773916,0.0707559
0.33040708,0.27058655
-0.23843989,-0.14099973
-0.04778734,-0.030301884
0.021226931,0.025461972
0.103690565,0.0713614
-0.16672465,-0.18209863
0.02545968,0.013764709
-0.014444504,-0.01419729
-0.11431089,-0.050848257
-0.20002759,-0.20764387
-0.00356361,-0.024788976
0.2969153,0.32754907
0.03358178,0.026040435
0.028513126,0.0077451468
0.29701218,0.22412795
-0.23083529,-0.1426115
0.45267183,0.8290741
-0.063929215,-0.15825596
-0.43618333,-0.3850618
0.13292763,0.076096386
0.00028306167,0.022224218
-0.048673745,-0.0071237087
-1.0553179,-0.8829962
0.18632436,0.21929833
0.22990811,0.28727448
0.21130116,0.31565496
-0.013016894,-0.11166595
0.16933137,0.103396654
0.8004223,0.61290216
0.40789807,0.4482324
0.9952738,0.7269478
0.2187579,0.21766846
-0.061811052,-0.0815835
-0.3620233,-0.4448501
0.37017673,0.48072663
-0.15921901,0.03894043
-0.0005621202,0.044558316
0.18557602,0.27251947
-0.027013253,0.029213548
0.038769808,-0.031829834
-0.050356932,0.07543427
-0.56148183,-0.4768672
0.00082369917,0.01012288
0.006759813,-0.010201037
0.094862595,0.08985263
-0.5693244,-0.5320422
0.26756603,0.5106479
-0.345236,-0.18875277
0.085588545,0.092873484
0.27489728,0.16930097
-0.12845002,0.00893116
-1.1945453,-1.1465161
0.0263932,0.044804633
-0.05216491,-0.03545654
-0.090900466,-0.1270678
-0.052183595,-0.052620888
-0.4142416,-0.4445605
0.19762433,0.21560079
1.3784313,0.8760967
-0.09291338,-0.35400462
0.14371909,0.123051
-0.13764739,-0.093146265
-0.009750168,0.013277695
-0.057047896,-0.06720829
0.5904177,0.62157303
0.78693676,0.7612909
-0.08052909,-0.10688603
0.028010864,0.0234375
-0.10441139,-0.061770484
-0.055613786,-0.03346789
-0.049761854,-0.038474858
0.053412136,0.08034289
-0.17602302,-0.16283083
-0.048860833,-0.07423335
-0.029305633,0.0010882169
-0.06766769,-0.042785823
-0.24143864,-0.26737213
0.0314345,-0.083883725
-0.06178257,-0.08129522
-0.28242627,-0.23342794
0.037587654,0.053846955
0.044912145,0.0060486794
-0.25994167,-0.16282725
0.02935182,0.039935112
-0.034126934,-0.039981797
-0.029857457,-0.040627897
-0.5771563,-0.4378467
-0.16013439,-0.13356
-0.07158273,-0.06500335
0.0024144233,0.009968042
-0.21570095,0.015332937
0.5724451,0.7807126
-0.094120756,-0.2652163
-0.10306062,-0.22535104
0.11128546,0.008813947
-0.075775884,-0.15722266
0.56928843,0.59932345
-1.3208827,-1.2123427
-0.49812257,-0.4691474
-0.005199495,0.021713257
0.6396409,0.8874718
-0.54651064,-0.6274721
-0.002553748,-0.006468743
0.0034299232,-0.005404532
-0.09373972,-0.103586406
0.1293644,0.0771265
0.40118417,0.4905011
-0.4804868,-0.50428814
0.5691716,0.45837137
-0.1311627,-0.056281984
0.59982586,0.33609885
-0.25698164,-0.23151958
0.01433308,-0.03700356
0.08652861,0.03291273
0.12072142,0.080302715
0.14885895,0.13332748
-0.51205117,-0.48059797
0.1347772,0.06401777
0.6689147,0.5336262
0.084885,-0.1010346
-0.19784835,-0.15626971
-0.09684404,-0.11466062
0.04390365,0.042881876
-0.009269528,-0.0056011677
0.2371606,0.3092798
-0.26264125,-0.27928108
-0.50211716,-0.4697283
-0.43509677,-0.35239205
0.0042567393,0.02035436
-0.021786321,-0.015884638
-0.25049394,-0.28281635
0.11745678,0.14837015
-0.006739951,-0.017829575
0.027737275,0.016330838
0.29365736,0.12561318
0.009515036,0.027628422
0.009543029,-0.015389428
0.008239714,0.024612486
-0.052671153,0.3999388
-0.687353,-0.5017669
-0.027140139,-0.041288473
-1.8244758,-1.4300508
0.1158491,0.089746594
0.36442912,0.35177845
0.0255784,-0.012578707
-0.008157888,0.0014240146
-0.018486323,-0.05071389
0.06033688,0.01968956
-0.0026880153,0.08234938
0.058743738,0.056799173
-0.045686632,-0.03899622
0.010653017,0.0070263147
-0.017318616,-0.013883993
0.01227176,0.0052511096
0.12379381,0.22259703
0.35011786,0.09416884
-0.0073076244,0.01767093
0.005027159,0.10678846
0.044928253,0.042956233
-0.053755492,-0.04453826
0.01218995,0.0008713901
-0.011211501,-0.008036971
0.042893723,0.00537017
-0.14421901,-0.13350534
-0.05362451,-0.07981804
0.21138453,0.18851805
0.07369818,0.053002685
-0.02642143,-0.011398017
0.11867276,0.1321277
-0.26176202,-0.029869765
-0.5701813,-0.5434482
0.16424194,0.2928328
-0.53203017,-0.53083134
0.07190375,0.017828524
0.5757915,0.59339416
-0.455011,-0.4625597
0.0048106555,-0.20846647
-0.32570902,-0.62928927
-0.12414199,-0.1501714
-0.17042601,-0.16998115
-0.04018065,0.024559438
0.32373804,0.30344564
-0.044272855,-0.026246578
-0.026280943,-0.061902225
0.7970236,0.66214293
0.6774247,0.6575167
0.05869441,0.07275814
0.11889461,0.08537859
-0.05178806,-0.02781558
0.046679582,0.02700615
-0.34632277,-0.69103014
0.3514037,0.2807263
-0.1298222,-0.10727328
0.115723535,0.016379237
-0.4863035,-0.6033051
0.4566121,0.4690932
-0.003462669,-0.012514636
-0.0003328164,-0.0133936405
0.014921701,0.010163099
-0.0090064835,-0.013511956
0.0074993055,0.0046214014
-0.013992952,0.015581787
0.030092377,0.064453274
0.59391576,0.60355276
-0.09677108,0.11099416
0.6191932,0.6066413
-0.021251436,-0.04549782
0.06821349,-0.012845874
0.6775472,0.9455144
-1.3661658,-1.4896644
0.02698095,0.0007664114
-0.03694143,-0.018077195
-0.4824369,-0.535249
0.4371243,0.38215476
0.048933472,0.031104892
0.14625505,0.16121387
0.037793547,0.01465866
0.008485485,-0.008366704
0.017789291,-0.058507442
0.009186434,-0.030180871
0.33296108,0.3987675
-0.019650823,-0.09203315
-0.032033563,-0.045230806
0.0071695475,-0.0015110373
0.006158309,0.009125322
0.04046882,0.04616034
0.00017820361,-0.033542186
0.06044699,0.08576691
-0.5396365,-0.45732522
0.3097092,0.32839116
-0.0352608,-0.06223747
-0.14709483,-0.1691994
0.014211582,0.030584842
0.009770043,0.0008468628
0.06338057,0.07698852
0.11317052,0.106328666
-0.04763872,-0.028492823
-0.002224786,-0.0068903565
0.011812668,-0.010878846
-0.008139178,-0.018853247
0.119500935,0.12253368
-0.008891005,-0.026908994
-0.008047079,-0.021600723
0.0012846516,0.012873948
-0.1004112,-0.03600838
0.33434963,0.1680001
0.19772828,0.28130245
0.33748472,0.5511187
0.55718833,0.47959203
1.0728633,0.86058193
-0.8675482,-1.0532377
-0.5394128,-0.5969456
-0.12898618,-0.1650191
-0.07626723,0.12927103
-0.047919843,-0.07106444
0.024344416,-0.0043430924
0.008280406,0.051661223
0.0033486253,0.00047570467
-0.012284968,-0.0053849965
0.02809956,-0.00228405
0.16440083,0.18243241
0.04502471,0.032033443
-0.050361745,-0.032440245
-0.039158225,-0.017563641
-0.0021484906,0.017233074
0.0033665402,0.0043189526
0.012770582,0.007206112
0.013903351,-0.008102477
0.5235165,0.6446312
-0.37933397,-0.18500233
-0.4398126,-0.37916967
-0.36195934,-0.5564506
-0.014430696,0.13522056
-0.008444403,0.018664658
-0.860407,-0.8481209
-1.0915372,-0.86041313
-0.10980502,-0.115564495
0.1850298,0.31678087
-0.013878613,-0.041767523
-0.015361562,-0.068202734
-0.0073563782,-0.019420534
-0.011561954,-0.025086403
0.012390789,0.013377309
-0.00022579017,0.015319645
0.5846832,0.5626945
-0.2875799,-0.3375678
-0.045991346,-0.035331205
0.022718282,0.025550365
0.024067663,0.007303953
0.040802173,-0.00027024746
-0.5270742,-0.63614905
0.48498607,0.37670118
-0.15281567,-0.15035827
0.15863213,0.094201505
0.19217277,0.35921136
-0.08037175,-0.23231989
-0.011992194,0.0049059987
-0.0031798077,0.0116350055
-0.47730428,-0.40319926
0.14635035,0.12775251
-0.025554322,-0.008263826
0.001580323,-0.0036684275
-0.03359382,-0.03939531
-0.04028599,-0.0422076
-0.04142657,0.0043189526
0.038856525,-0.030927122
-0.4185708,-0.22901261
0.11979986,0.5140226
0.38687384,0.46563393
0.072252706,0.052659333
0.31704167,0.30544752
0.07982647,0.1309011
0.045839112,-0.0011016503
-0.0030202675,-0.018758416
0.7031624,1.1519268
1.0518757,0.8734691
0.0047514965,0.00064785033
0.013440748,0.0038488507
-0.4185084,-0.39528555
-1.4549062,-1.1468801
0.051061895,0.11988312
-0.73191154,-0.97642016
0.8548393,0.7762487
0.32335305,0.19219112
-0.10524163,-0.03244169
0.036437407,0.016996384
0.19296274,0.09848565
-0.82052404,-0.78425175
-0.06266876,-0.017783478
-0.10594679,-0.09453654
0.36093894,0.36399266
-0.12947199,-0.0008248091
0.16138373,0.17198473
0.6253196,0.5334635
0.9978392,1.0321145
0.0626432,-0.020406187
-0.004520909,-0.007766962
0.017872918,0.016088426
0.42798358,0.4533674
-0.29592127,-0.23085415
0.14424622,0.26515806
0.47810596,0.60353935
-1.0836105,-0.95084697
0.46822697,0.5050232
0.12437551,0.034880638
-0.15142506,-0.10894841
-0.12079295,-0.19772673
0.11715154,0.081710815
-0.020700976,0.019852862
-0.047233544,-0.030946434
0.28663367,0.27812606
-0.13146266,-0.11903417
0.07783142,0.16867307
-0.04062651,-0.004996538
-0.3772653,-0.41301757
-0.21813199,-0.2185843
0.0692489,-0.00013709068
-0.58480644,-0.62893134
-0.17481975,-0.19872698
0.03275776,0.271864
0.0081742,-0.047069818
-0.26463032,-0.52731395
-0.2397421,-0.18316472
0.42533475,0.4023147
-0.1743927,-0.23875362
0.2667694,0.24161798
0.019349191,0.017650537
0.0053277044,-0.07022637
0.85115755,0.74531734
-0.695565,-0.8039658
-0.089498445,-0.10092907
0.047348157,0.038781404
-0.027609257,-0.025433242
-0.02454936,-0.0369609
-0.10109968,-0.082259804
-0.0872912,0.009852558
-0.2627021,-0.30797923
0.26625177,0.22993165
-0.23626408,-0.108258426
-0.13962702,-0.059780627
-0.38029635,-0.5732136
1.1522797,0.8211317
0.3528939,0.4921062
0.31519377,0.47147608
0.07995936,0.10251522
-0.34281343,-0.3702315
0.00066997635,0.009712279
-0.005668102,-0.010703683
-0.022344157,-0.027959347
-0.045243528,-0.036038756
-0.0302739,-0.0017549992
0.0221545,0.012960494
-0.16108492,-0.24086756
0.18383694,0.34674928
0.39010915,0.20490807
0.15693352,0.12320256
0.050983474,0.037386328
0.07842856,0.047707617
0.33094582,0.39313436
-0.43190366,-0.27248508
0.06649104,-0.14411634
-0.5712452,-1.0919611
-0.0052944757,0.003432095
-0.0017024842,0.015712619
-0.014641249,-0.028446794
-0.036159027,-0.04476595
-0.15745911,-0.10823324
0.02723347,-0.018922865
-0.012108566,0.010740772
-0.017970948,-0.0019447803
-0.14845091,-0.060064048
-0.03502335,0.055701494
0.3849552,0.44156277
-0.2226139,-0.26150188
-0.7529144,-0.70203483
0.06613828,0.07957555
0.049142238,0.025901735
0.07381794,0.04970771
-0.9912199,-0.78556436
-0.20844138,0.09095389
-0.018139794,-0.031215012
-0.08524633,-0.11781186
0.036736187,0.049454182
-0.04136476,-0.02176994
-0.0663235,-0.055905953
-0.005180721,-0.022973478
-1.0759445,-1.1217207
-0.57956314,-0.56993335
-0.20818354,-0.2674713
0.1869199,0.14766255
-0.31164885,-0.3944738
-0.33844072,-0.47715366
-0.10285637,0.01710549
0.4464259,0.5831244
-0.062456876,-0.09046337
0.14497529,0.06001872
0.0016736918,0.021490455
0.008420491,0.013817251
-0.485326,-0.3807025
-0.14036536,-0.17921221
0.2638755,0.27497348
-0.22296444,-0.2998597
-0.15895233,-0.20320621
-0.29142928,-0.32583994
0.034297936,-0.08563703
0.047147736,0.16941454
0.26218802,0.5088777
0.0043047452,-0.016709983
0.32150045,0.2677493
0.04902196,0.002695322
-0.33856958,-0.3248302
-0.40378082,-0.16885081
0.014915841,-0.002635628
0.019392544,0.009635091
0.19967012,0.19184524
0.41305295,0.37479973
0.46519208,0.25241503
0.81072396,0.6747925
-0.024709549,-0.049578488
0.08114037,0.24807435
0.8002501,0.78704715
-0.29752263,-0.3338276
-0.008516384,0.036285818
0.03967211,0.0620355
-0.06776871,-0.027130783
0.039465047,0.012751043
0.036717273,0.059107542
-0.026739392,-0.014489472
0.7712432,0.8377043
-0.35923445,-0.25572717
-0.0063572703,-0.015122145
0.018804785,0.0005328655
-0.007444567,-0.022532165
0.012942348,-0.007840753
0.00609994,0.0064739585
-0.0012183723,-0.001824677
-0.024286602,-0.030554026
-0.021868441,-0.026597857
-0.20482157,-0.15086368
0.29170924,0.4629727
0.008829027,0.02508375
0.03333837,0.033207774
0.023292307,0.0023103952
0.055444,0.020504594
0.13872533,0.085347384
0.35892332,0.33863643
0.34087446,0.29531258
0.099873774,-0.038835704
-0.51954865,-0.3062644
-0.11170075,-0.14736378
-0.01871137,-0.016308725
0.045134827,0.035229206
-0.02584612,0.011197507
-0.3010854,-0.35726443
0.03741348,-0.024942368
-0.35489583,-0.32065874
-0.074576914,-0.059266716
-0.0093641095,0.033225
0.06745437,0.08148751
-0.086759076,-0.07428229
0.08192198,0.16994171
-0.06325111,-0.049153686
-0.30347162,-0.23844832
0.66637754,0.6768087
-0.024661053,-0.019478574
-0.0049381307,-0.00032758713
-0.019354282,-0.022356838
0.0115121715,-0.00064080954
-0.036149934,-0.036894172
0.024849981,-0.03272891
0.013530707,-0.011305071
0.017618677,0.022909105
-0.2149233,-0.17495191
0.2303959,0.22302318
-0.60684496,-0.56469023
-0.49919906,-0.40577763
-0.05217372,-0.050664812
0.036978737,0.019365907
-0.047788035,-0.023143917
0.051641516,0.061505675
0.017075736,0.0047207624
-0.0030989314,-0.01750201
0.67341727,0.55593944
0.72126013,0.7847183
-0.21647844,-0.15598285
0.15952708,0.11001629
0.017233832,-0.016894631
0.026582997,0.026812911
-0.010402899,-0.036705464
0.021820638,-0.039147556
0.050091736,0.048670232
0.04585305,0.02577591
-0.00040517325,0.024931818
-0.03140288,-0.004578173
0.42573446,0.3598711
0.92010736,0.86370003
0.03394324,0.005843699
-0.09896902,-0.085914135
-0.030161887,0.005346
0.022938399,0.01049751
0.24338189,0.26501766
0.009163993,0.016435504
0.19592571,0.39215785
0.5386987,0.51090574
0.20893726,0.17677888
0.05934366,0.053142488
-0.45742315,-0.56002295
-0.7661732,-0.31038904
-0.4068456,-0.58397496
0.8272428,0.6462669
0.2358697,0.2866583
0.20419985,0.18173653
-0.05937911,-0.20281816
0.35429692,0.32181612
-0.0023067533,-0.009912729
-0.016825177,-0.022907495
-0.68888277,-0.6803553
-1.2163246,-0.7662436
0.3663374,0.2739079
-0.34071934,-0.4315526
-0.36924374,-0.47211948
-0.24200001,-0.94231313
-1.0903263,-0.9778253
-0.51910084,-0.423905
0.19295986,0.15341097
-0.074347265,-0.15018779
0.43684596,0.108464316
0.9604259,0.748411
-0.1166348,-0.21053973
0.90727866,0.9980024
-0.0208386,-0.04221046
-0.094280764,-0.067291856
0.96148515,0.95259714
-1.3507681,-0.79661375
-0.0121544935,-0.0050984845
-0.016308453,-0.011561811
-0.022471102,-0.043561414
0.1478174,0.1095773
-0.057966597,-0.14240807
-0.14518571,-0.17585939
0.3074683,0.31897515
-0.26686984,-0.25590783
-0.025481505,-0.010581255
-0.0011072956,-0.0053352118
0.5542498,0.71592826
0.25988787,0.4568382
0.81970394,0.7013104
-0.29608244,-0.31706494
0.03853841,0.0024144202
-0.0716352,-0.08532357
-0.31993327,-0.14904128
-0.76257,-0.40911764
-0.3309727,-0.18589547
-0.20274067,-0.20245019
-0.16080983,-0.20436588
0.07512867,0.08103147
0.30743682,0.24542052
0.2794537,0.30977815
-0.031151673,-0.011309519
-0.012015134,0.0019603372
0.5635921,1.1158679
0.08040935,-0.05744747
-0.14498165,-0.11392936
-0.10092212,-0.104792565
-0.16509357,-0.24327993
3.250689e-05,0.020318985
-0.0436345,-0.051161304
-0.0056271283,-0.009252846
-0.98986334,-0.9445878
-1.2582703,-1.0621237
0.2539745,0.2479082
-0.34198534,-0.32586545
-0.16461997,-0.18573758
-0.122477695,-0.16353434
0.13265203,0.13846111
-0.091048114,-0.12338239
0.18210647,0.29955882
-0.21185169,-0.33676773
-0.0101390695,0.018820763
0.00564119,-0.010091186
-0.009766037,-0.040376753
-0.08314448,-0.08547592
-0.005260195,-0.052000746
-0.28104267,-0.38182378
-0.030798282,-0.072722256
-0.103653364,-0.12839329
-0.0025363236,-0.02453649
0.0024130826,-0.0059813857
0.10513154,0.06274471
-0.25968194,-0.2289556
0.06692262,0.056582242
-0.005904348,-0.067926645
0.0510045,0.01932311
0.08385271,0.04120648
0.042335544,0.08962637
-0.023690382,-0.0053260922
0.7286522,0.91078717
0.74340326,0.94975895
-0.1916977,-0.17753229
0.04133152,0.034258068
-0.028848667,-0.006262243
-0.39813757,-0.3174364
-0.22218505,-0.17832196
-0.49677753,-0.4312153
0.16089225,0.11649871
0.019868333,0.03213024
0.032159157,-0.099351704
0.15268767,0.057756424
0.9970056,0.61197275
-0.044972375,0.042982668
-0.30936894,-0.2666034
0.29049504,0.12386206
0.38442126,0.42051214
-0.7270098,-0.7787848
-0.43854898,-0.48723537
0.32686582,0.19893909
-0.47425234,-0.25284103
0.85988456,0.7057764
-0.30587244,-0.29477555
-0.6391107,-0.6830206
0.5455912,0.36924848
-0.7584484,-0.90478563
-0.058505118,-0.03038317
0.0007147691,0.012539029
0.5907384,0.50559086
0.3563252,0.2903801
0.045467313,0.045684427
0.03692783,0.025506377
0.08574366,0.08151576
-0.028610472,-0.037628353
0.016602147,0.0063520074
0.026586723,0.026004374
0.6765475,0.54033124
0.36580515,0.24779421
0.0034651961,0.004173696
0.0028354835,0.015326083
-0.18598334,-0.23232183
-0.16343445,-0.20031643
-0.97610974,-0.97852516
-0.3446588,-0.16267058
-0.55761504,-0.38292113
-0.7059891,-0.5516114
0.33380157,0.3195561
0.114132844,0.1387634
-0.08774817,-0.06819731
-0.4840014,-0.22595519
-0.60490406,-0.26928094
0.2735938,0.29895496
0.0070678415,-0.035158932
-0.21968883,-0.12945628
0.007831102,0.019154236
-0.0010812518,-0.005146742
-0.03032668,-0.022546947
-0.0016708681,-0.00017094612
-0.102047846,-0.19604212
0.11852278,0.100767344
-0.002207006,0.010901004
0.0074978573,0.0043417215
-0.058401868,-0.09441215
0.01421809,-0.021396875
0.006552596,-0.006106794
-0.010566815,-0.0021570325
-0.4697001,-0.49107432
-0.054344695,-0.267159
0.0164609,-0.021523774
0.07514806,-0.1547367
0.0097482,0.04939902
-0.001160312,0.029321492
0.14711237,0.14454436
0.16301703,0.13349187
-0.011324685,-0.0039514005
-0.032127827,-0.025382161
-0.00083422463,0.05281946
-0.13990247,-0.10534322
0.0018379038,-0.012981668
-0.0029951676,-0.0047401786
0.006102837,0.014386505
-0.012868365,-0.005383134
0.32886875,0.2809508
0.34665862,0.26383322
0.7015182,0.61072826
-0.11745164,-0.16336799
-0.00049781706,-0.008066505
-0.008808103,-0.01685375
0.015062725,0.002644062
0.0427414,0.026634872
0.096767776,0.018446922
0.100956984,0.097726345
-0.47282642,-0.5733424
0.452717,0.43658283
-0.46718234,-0.5492674
0.7032145,0.6718206
-0.6695214,-0.6291237
0.5916126,0.45754233
0.24858734,0.196142
0.21663547,0.20925409
0.0007884826,-0.0211301
0.038159315,0.024244606
-0.22957818,-0.2692315
0.13950457,0.13792157
-0.91990024,-0.99754184
0.19718808,-0.13998395
-0.06505978,-0.061649263
0.012934608,-0.03404826
-0.19652742,-0.28195468
-0.026984068,-0.07597844
-0.14674051,-0.14272219
0.13176197,0.12908536
0.6755843,0.5487572
0.12566777,0.27844882
-0.022173423,-0.03686458
0.04278495,0.034995735
0.006596861,0.008383572
-0.011286395,0.0029805303
0.08457901,0.11439368
0.09608276,0.09716505
-0.001745508,-0.02060318
0.0024867333,0.0062587857
0.87673616,0.949916
0.28890893,0.13912268
-0.41050506,-0.71167815
-0.44324827,-0.6736132
0.052524127,-0.013736397
-0.19961244,-0.29179597
0.15508245,0.5696518
1.2880683,1.0058963
-0.044988282,-0.040065803
0.13828677,0.10594988
-0.50469506,-0.4372346
0.007941324,0.0088044405
-0.39044765,-0.39702243
-0.4794531,-0.39494836
-0.009928097,-0.005217999
-0.0058429297,0.0047256947
0.047363173,0.08746636
-0.054337382,0.029802144
-0.73096836,-0.91108483
-0.7279752,-0.2868591
0.6495439,0.7137648
-0.30727294,-0.3948778
-0.011997932,-0.004995823
0.0069222744,0.0058984756
0.018560454,-0.0076348186
-0.19502427,-0.2358442
-0.006197994,-0.02051644
0.012082897,-0.006226003
-0.055121087,-0.017628074
0.056836307,0.122911096
0.07503343,0.08269131
0.018420508,0.03322786
0.17030564,0.17502764
-0.05775632,-0.09746671
0.7676867,0.6914844
-0.99402106,-0.9401259
0.085921176,0.1114483
-0.0635159,-0.065695405
0.3097103,0.3307549
0.4211475,0.434927
0.052999176,0.40301144
0.025428813,0.20506167
0.11585572,0.14505348
-0.24455644,-0.21806467
-0.50175464,-0.4848202
0.6837002,0.54148185
0.039627545,0.10091001
0.090247676,-0.19274509
0.076416686,0.05826029
-0.0036330996,0.0025042892
0.108929604,0.051446468
0.0007785419,-0.08015227
0.058309413,0.07006037
-0.16367048,-0.18481094
-0.010422626,-0.011457205
0.11528016,0.050138295
0.007636753,-0.005934924
0.0073476424,0.002210021
0.04453871,0.051077902
0.041122876,0.027803183
0.14285725,0.04144928
0.17474616,0.18271369
-0.1089982,-0.13480797
-0.081853785,-0.12380254
0.007089695,0.034927428
-0.1601559,-0.23547924
0.032633245,-0.0038590133
-0.03799384,0.014499009
0.048983775,0.087812155
-0.033910856,-0.029169023
-0.4252972,-0.33357343
0.24193138,0.18333322
0.046376243,0.1693222
-0.29776478,-0.2622984
-0.26095957,-0.37996876
0.070309475,0.06976038
0.40940678,0.43462557
0.28747526,0.30508387
-0.12471398,-0.35793966
0.28117588,0.18447816
0.08693393,0.10617426
-0.11800152,-0.1266413
0.004334313,0.11139622
-0.027610485,-0.040585995
0.32670498,0.41528445
-0.61419153,-0.6281476
-0.5534374,-0.54364264
-0.48824227,-0.538864
-0.06714874,-0.036028087
0.00035637242,-0.018810093
-0.5061166,-0.53138477
0.5412953,0.6303209
0.14331199,-0.17731786
0.7864968,0.49098837
0.026512511,-0.08167207
0.73791754,0.58762413
0.19499004,0.011629075
0.11956078,0.061406374
0.015331339,0.023024738
-0.02782009,-0.04060453
-0.112342134,-0.058605075
0.019519964,0.03747338
0.11366241,0.14536238
0.20703924,0.22983241
-0.22644222,-0.24104726
0.2644895,0.27528837
-0.008046416,-0.015812337
0.003275096,0.008757055
-0.0674788,-0.08485639
0.17612328,0.15900962
0.09174937,0.10695982
0.66098243,0.68163395
-0.025926255,-0.053288966
0.02128417,-0.047933698
-0.5933427,-0.6323409
0.51561475,0.35481587
-0.017083846,-0.018132105
0.011035487,0.009815633
0.060562924,0.06912768
-0.012367485,-0.012314618
0.07684483,0.17930898
0.587062,0.46731663
-0.08971732,-0.140793
-0.05798582,-0.12312293
-0.0015938049,-0.0054758787
0.010034969,0.00014865398
-0.1508319,-0.06629476
0.039673135,0.081395686
-0.0029758587,0.015664533
0.06917884,0.046615183
-0.037257183,-0.015760206
0.018016808,0.010550797
0.28644943,0.13683441
0.048444264,-0.06579912
-0.2448391,-0.2074607
-0.43567568,-0.5334828
-0.08058153,-0.13855088
-0.13807443,-0.124183536
-0.033804,-0.038098097
0.034726508,0.051090956
0.5433495,0.5851568
-0.38437817,-0.44482815
-0.03719349,-0.03403485
-0.05063735,-0.047807336
-0.16673909,-0.10587013
-0.2557051,-0.23363173
-0.1381166,-0.18229339
0.29631564,0.357175
0.03023817,0.022686265
-0.023659078,-0.020205379
-0.011281932,0.0038703978
-0.009489678,-0.012180209
0.016280519,0.019130081
0.18237771,0.26565903
-0.20959401,-0.28570735
0.4564895,0.5454055
-0.619668,-0.5629114
-0.5948357,-0.553983
0.8501991,0.76029575
-0.06016039,-0.043738008
-0.059208445,-0.063755155
0.059568234,0.027682126
0.0009330171,0.019009352
0.038040653,0.037757933
0.25023797,0.25372285
0.12612338,0.12324995
0.08719114,0.1387676
-0.04676796,-0.07671124
-0.32963002,0.3659227
-0.42184612,-0.410821
0.37175485,0.2701742
0.78127116,0.88953376
0.016033666,-0.005655125
0.0090585025,0.0026696324
-0.2759488,-0.19649696
0.677056,0.7631063
-0.11467966,-0.103835285
-0.018187856,-0.036570728
0.009023422,0.0045432523
-0.015939876,-0.02253759
-0.006139561,-0.0017042533
-0.007445101,-0.00657928
0.551055,0.26028505
-0.32528156,-0.47937018
-0.01646119,-0.009512618
0.03635063,0.023401737
-0.17754409,-0.11887735
-0.12427896,-0.08658773
0.117835544,0.29311436
0.57297045,0.4097543
0.1776658,0.18820077
-0.33424583,-0.35544652
0.0159689,0.17789888
-0.2813573,-0.28699794
-0.35230544,-0.46366644
0.7014984,0.64972055
0.25161222,0.06909019
-0.77635264,-0.73131543
1.1457568,1.2036989
0.19157842,0.25136667
-0.009478001,-0.012511805
0.004883614,-0.0067144036
1.4938905,1.1135045
0.095355764,0.19892764
0.2125557,0.32529378
-0.35560012,-0.6281315
0.4896503,0.5055016
0.80614954,0.6385053
-0.20848805,-0.2256782
0.15955177,0.15972018
0.27345955,0.2591733
0.0175639,0.021748722
0.2577132,0.20735112
-0.0087621845,0.14154668
-0.07198807,0.088287026
-0.12588544,-0.15763074
-0.07964719,-0.0764516
-0.38243383,-0.4772128
0.09030585,0.082677856
-0.0052133687,-0.018170118
-0.18367766,-0.070778966
0.74661183,0.8477858
-0.59103113,-0.3913328
0.4079271,0.15786093
0.992134,0.99608207
-0.70714986,-0.63961315
-0.016193796,0.01497823
0.13448066,0.21604228
-0.21972741,-0.23845917
-0.052906495,-0.027212024
0.022515852,-0.0078078806
-0.03885104,-0.06372738
-0.062754825,-0.06106463
0.035207555,0.0040339828
0.002068307,0.00087711215
0.0038200747,0.0037095547
0.11905044,0.22011465
0.019936588,0.0204176
0.96843135,0.92652917
0.19809905,0.046566516
-0.02612283,-0.08523694
-0.012588149,-0.04457861
-0.13107489,-0.08372438
0.2674809,0.21697903
-0.18169075,-0.2275228
0.09117827,0.1577949
0.1582555,0.09163129
0.10097854,0.13789642
-0.0036339331,-0.019790143
0.0132757025,-0.0068294406
0.58023345,0.63504374
0.28301892,0.22152685
0.23184483,0.01822868
-0.7134674,-0.8261176
-0.008107375,-0.08191496
-0.032538265,-0.019225597
0.016337674,0.029080078
-0.01652146,-0.026866972
0.42524326,0.35130745
0.2715026,0.42234963
-1.0541859,-0.99401784
-0.6611479,-0.5506749
-0.006474233,-0.0027276874
-0.0008418133,-0.021035373
-0.08544916,-0.4322862
1.0859497,0.9842503
-0.03426156,-0.007057637
1.1250055,1.1843402
1.5515227,1.3453244
0.8497795,0.7112862
0.0077693434,0.0073083043
-0.02051704,-0.011067927
0.09121463,-0.17107952
-0.08227742,-0.19471541
0.0042202836,0.0052214414
0.05338172,0.031256616
0.11430938,0.07433221
-0.068534926,-0.04268861
0.21380177,0.19312888
-0.5594894,-0.5733102
-0.0001466418,-0.015297234
-0.004779985,0.003017366
-0.74637854,-0.66986454
-0.43828195,-0.21050882
-0.009062046,-0.04901609
-0.0029885424,-0.06454718
0.06851,0.0029747188
-0.00052346097,-0.18995976
-0.17439236,-0.19748461
0.22562149,0.3550675
-0.6157245,-0.7017088
-0.8194374,-0.67785764
0.7619285,0.7102102
0.031224627,-0.031073391
0.010436974,-0.021834701
0.6036155,0.58477354
-0.039081253,-0.019143313
0.01730318,0.01668632
-0.19330108,0.09281862
-0.41973022,-0.44794917
0.29950282,0.3033419
0.47643247,0.38588768
0.44945806,0.3626644
-0.2810005,-0.519982
0.06983703,-0.067682534
0.39951718,-0.09047061
-0.318079,-0.17259522
-0.30024004,-0.20256782
0.03676345,-0.06826344
0.025354601,0.033077657
0.33671635,0.3592714
0.029831715,0.017712712
0.035414092,0.014777064
0.09929942,0.08268985
0.8091829,0.71629727
-0.0030894221,-0.16550133
-0.04960431,-0.07909888
-0.023011299,-0.03456089
-0.41053975,-0.48022217
-0.30171797,-0.12154496
0.08714957,0.08579193
0.046858944,0.006087899
0.4660762,0.5530784
-0.48221588,-0.49984163
-0.038007703,-0.060547262
-0.09380387,-0.086536705
0.29871404,0.1886341
0.1255321,-0.09260091
0.104118675,0.13215125
0.5339836,0.6511449
-0.009382096,0.028067447
0.022497287,0.01982081
-0.21104786,-0.25552636
-0.07978912,-0.24515551
0.0468939,7.456541e-05
-0.14619276,-0.0913322
-0.14383213,-0.108079165
-0.09965554,-0.07091963
0.010159982,-0.01894787
0.862924,0.8754638
0.02159209,0.013878036
-0.06785883,-0.111640394
0.22859952,0.23025937
0.06106088,0.08127755
-0.025914738,-0.0158934
0.0053629605,0.013591886
-0.90764546,-0.6935693
-0.070392214,-0.17334569
0.0018078866,-0.0020651668
-0.00973723,-0.0033121705
-0.073168606,-0.106882334
0.079296224,0.21046957
-0.041234005,-0.016343683
-0.09191377,-0.0802449
-0.15562654,-0.1429624
-0.005357535,-0.040634215
-0.00051795563,-0.0012263879
0.01575657,0.0065785646
0.026539937,-0.0065651834
-0.0024422326,-0.0621894
0.8891057,0.91813433
-0.4680445,-0.5931221
-0.030982818,-0.32160974
0.26610428,0.1825754
0.06705211,0.08837187
-0.14464992,-0.08994156
0.024567587,0.010261953
0.0060218135,-0.005389333
0.08185606,0.07635547
-0.06695641,-0.03928715
0.10386224,0.018747434
-0.28920174,-0.29244024
0.22669226,0.6084238
0.034772098,-0.16948752
-0.004401191,-0.008495063
0.052797843,0.07987809
-0.22861008,-0.21588054
0.40957183,0.44839594
-0.26085508,-0.19190189
-0.08281745,-0.061613142
0.6864915,0.62239695
-0.37453988,-0.254154
0.01600393,0.011573091
0.03273163,0.020008087
0.37589288,0.5453636
-0.23457254,0.33127362
0.0135714775,-0.011092871
0.02444243,0.009962916
-0.50867224,-0.55113053
-0.4084196,-0.24692321
-1.0193675,-0.8018235
-0.4346028,-0.5264914
0.08932005,0.07038611
-0.03358041,-0.052042842
0.11840792,0.18585241
-0.10977687,-0.07194567
0.028675579,-0.010405466
0.05130817,0.039137006
0.16618146,0.023846775
0.5555546,0.51574105
-0.15222117,-0.12304807
0.4584504,0.35533905
-0.008562492,-0.018830389
0.046676345,0.06116426
-0.39253604,-0.44280344
-0.14296746,-0.39167976
0.0055685746,-0.016488642
0.030198384,0.022774518
-0.2188335,-0.2613882
-0.06356993,0.017526329
-0.02658172,-0.029305682
-0.013230277,-0.013208389
0.87133527,0.662361
0.16625983,0.03819433
0.25157845,0.321022
-0.6117504,-0.5603662
-0.9363833,-0.6878016
0.44782448,-0.07843125
0.055509992,0.13036758
-0.092385665,-0.1324558
0.0298432,0.036102235
0.0047465935,-0.012467444
-0.68421406,-0.75705326
-0.01800063,-0.071094096
-0.08771509,-0.07838293
-0.039195858,-0.022549272
-0.01032283,-0.019862741
0.009214168,-0.007521093
0.41667253,0.4986424
-0.13664778,-0.1376929
-0.045244537,-0.0397622
-0.10493514,-0.073010206
0.14036295,0.23791447
0.15091738,0.12555653
0.029994909,0.041802913
0.007543773,0.006780863
0.95712644,1.053785
-0.21748267,0.00760144
-0.9731282,-0.85218424
0.8095139,0.91961586
-0.060969457,-0.082725346
-0.14296004,-0.16196758
0.010022754,-0.03719063
0.03272203,-0.014117956
-0.013512755,0.00015297532
0.012982577,0.009584725
-0.0051568146,-0.016572118
-0.011086354,-0.038517356
-0.0923735,-0.1465764
-0.6070121,-0.51137716
0.019480612,0.010165721
-0.010287356,-0.0040537715
-0.2342515,-0.24526131
-0.056551665,-0.11686486
-0.26642984,-0.37459767
0.6725595,0.6078024
-0.7981858,-0.7386197
0.8231491,1.1860632
-0.10264338,-0.046240956
-0.02821201,0.09056461
-0.82842934,-0.5972482
-0.6590723,-0.528869
0.57540524,0.76063615
0.42198184,0.4443298
0.18028514,0.17531413
0.3346632,-0.21230817
1.7761722,0.73352337
0.66226125,0.13051742
0.014078373,0.015208542
-0.061400563,-0.02079761
-0.3610888,-0.46711832
-0.31242776,-0.39029956
0.02767805,0.013560459
-0.00778462,-0.052874923
0.021094603,0.01717025
-0.054746166,-0.0413993
-0.011739571,-0.02431129
0.013724665,-0.000487566
-0.35571116,-0.39458758
0.4215638,0.37598914
0.049263373,0.055794805
0.013603838,-0.0077084303
-0.086168945,-0.012978196
-0.056830287,0.015182793
0.3227504,0.25439823
-0.50523925,-0.52635086
-0.56583464,-0.6261572
0.91891146,0.98551905
-0.6899898,-0.53574944
-0.3760848,-0.41958886
0.15814775,0.16594934
-0.5748658,-0.8119956
0.07683627,0.045860976
-0.04663675,0.008644879
0.43171293,0.47489023
0.050492976,-0.40089545
0.118188724,0.09825212
-0.092112355,-0.16098934
-0.0014396165,-0.0349615
0.015411903,0.023795843
0.004955874,-0.0040866137
0.004541393,0.009824574
0.026503349,0.024008676
-0.01840887,-0.049512386
-0.88145137,-0.90401256
1.2676039,1.0527678
0.010376364,0.03472276
0.14458203,0.10365343
0.09779325,0.07257776
0.050931387,0.05118227
-0.01739108,-0.03387578
0.049733732,0.027047098
-0.0028325964,0.010626823
-0.0014176753,-0.029164791
0.019008318,0.015338838
-0.039438203,-0.018720686
-0.037501276,-0.034012556
-0.014491921,-0.02825123
-0.004135265,-0.02599585
0.0033400445,-0.008273542
0.5766218,0.62955195
0.7509511,0.98084855
0.031812888,0.0027565956
-0.019899966,-0.01069057
0.1699897,0.04737827
0.18389934,0.067089915
0.09144351,0.040802404
-0.19892356,-0.18031698
0.0164557,0.0033430457
0.00624411,0.018412948
-0.031293765,-0.010515749
-0.006613091,-0.059302926
-0.43203014,-0.40581006
-0.28678504,-0.34316972
0.06415409,0.020480752
0.1598476,0.18727797
-0.15764101,-0.13814044
0.16867064,0.15725666
0.92754275,0.98079133
0.055933524,0.093333066
0.13329677,0.16427855
0.09468446,0.086511314
-0.45830816,-0.26738462
-0.46782225,-0.43706715
-0.04577147,-0.02525568
-0.02444148,-0.027690351
0.060923573,0.09123817
-0.78098154,-1.073678
0.4266895,0.35729387
-0.34315044,-0.4182973
0.07459953,0.04006502
0.0045927903,0.0054655075
-0.046477467,-0.03545913
0.031958222,0.05023557
-0.06183467,-0.02806805
0.14686763,0.07337403
-0.35788584,-0.3029033
-0.096234106,-0.16845605
0.0077054542,-0.0028977394
0.010393785,0.023564756
1.2600203,1.0123813
-0.31478578,-0.5962634
-0.13265122,-0.082708836
-0.43150228,-0.43457663
-0.10333702,-0.15716314
-0.15839899,-0.14056236
0.31058502,0.25410083
-0.27539304,-0.43473405
0.37178278,0.3463842
1.3173927,1.0916564
-0.3204984,-0.3315248
0.43731987,0.46720314
0.044826828,0.07464594
0.0051614773,0.021959007
0.04760579,0.2945242
-0.37630117,-0.15040463
-0.18867064,-0.2132181
0.35111582,0.44015878
0.3707959,0.40152395
-0.29203504,-0.24959433
0.32593888,0.38677913
-0.16701905,-0.25480595
0.15220943,0.1171675
0.095722616,0.06615949
0.56316984,0.7746172
-0.26046205,-0.01608944
0.81488156,0.7827042
0.65071595,0.5451842
-0.05868774,0.04299313
0.0053796805,-0.05461347
-0.2163367,-0.18669403
-0.14589274,-0.12600356
0.5090149,0.62549216
-0.33839157,-0.41819003
-0.89196575,-0.82551956
-1.1755102,-1.0101974
0.006888987,0.029333204
7.861668e-05,0.013880074
-0.1535131,-0.14046055
-0.1809737,-0.22225142
0.39504242,0.3423357
-0.2017398,-0.29205903
0.14996958,0.17059621
0.13176991,0.18059254
-0.0069298856,0.01335001
0.057936326,0.038374543
0.83874416,0.9187268
0.45962244,0.4842817
0.30885807,0.17996201
0.2956798,0.2735522
0.45945463,0.45825228
-0.2532029,-0.2133995
1.0871974,0.88514984
-0.561198,-0.62930614
0.46372116,0.3633905
-0.6112684,-0.5159769
0.011686285,0.025779933
-0.0006139922,-0.010679066
-0.47279876,-0.43733257
0.6757779,0.5509889
0.6838858,0.8334004
0.81055224,0.57236063
-0.08557627,-0.12360877
0.12402224,0.26582307
-0.040947568,-0.032322183
0.015183892,0.01053822
0.010230675,0.02510655
-0.026117647,-0.036979616
-0.06571557,-0.04409653
0.115840316,0.07530153
-0.171322,-0.21998176
-0.2829311,-0.27303195
-0.04648845,0.027088113
-0.0012411369,0.022709012
0.16935249,0.15490848
0.30704418,0.27291673
-0.10067021,-0.14513746
-0.1346252,-0.14816019
0.14204246,0.14351466
0.037829924,0.018719375
-0.0018155896,-0.03865841
0.58361113,0.62853694
0.040094774,0.029602468
-0.061878935,-0.03855884
-0.0034325353,0.019780606
0.022039369,-0.037535906
-0.013484524,-0.03861597
0.053055473,0.03251928
-0.25659472,-0.40782607
-0.13546094,-0.18652299
0.24965975,0.29098165
-0.009352002,0.017814338
0.7276223,0.64211375
-0.016807416,-0.4330811
-0.029684063,-0.03595999
-0.03367529,-0.02575636
-0.08675183,-0.120030165
-0.062883474,-0.060852468
0.040007874,0.20387779
0.1079606,0.041306168
0.015741777,0.05153328
-0.16356999,-0.33246666
-0.003836791,-0.001341939
0.000699163,0.0011555552
0.033197932,0.010112017
-0.12877576,-0.10194045
0.23659252,0.29426908
-0.602341,-0.7304839
0.02286392,0.053806067
0.106520556,0.10630417
-0.017640099,0.023097388
-0.047451038,-0.048946083
0.71431565,0.4118934
-0.062864855,-0.26797497
-0.06574352,-0.053343534
0.6610942,0.75221103
-0.8052838,-0.6085869
0.61229265,0.5366937
-0.23361605,-0.4133006
0.6386989,0.8448322
0.042145357,-0.07770711
-0.07419193,-0.021613479
-0.004953139,-0.022869825
-0.012961395,-0.0075211525
0.17289075,0.11808321
-0.028671902,-0.038898587
-0.42469198,-0.55246747
-0.3608058,-0.41183135
-0.05827193,-0.068827614
-0.043461513,-0.028435707
0.040396936,-0.009983033
0.03832258,0.054396152
0.20019302,0.14837974
0.300011,0.3157064
0.024131617,-0.0021707118
0.0063001094,-0.013373852
0.030091621,-0.04212851
0.4732281,0.44300202
-0.8172488,-0.79635805
-0.8423487,-0.75558406
0.08463938,-0.14054036
1.0570948,1.0379374
-0.36287984,-0.37108156
0.0607687,0.018550515
0.03235667,0.023970246
-0.0012467643,-0.009653807
0.79236084,0.75681144
-0.30773896,-0.19945154
0.7502353,0.55612093
1.0129228,0.9546417
-0.22907893,-0.275567
-0.40772194,-0.49028155
-0.047929496,-0.02777487
0.042162243,0.023320556
0.007000711,-0.019678444
-0.012436691,-0.014345109
-0.07787202,-0.016850054
-0.17572644,-0.18918109
0.17428733,0.03651622
0.23456627,0.1799134
-0.38892084,-0.4286852
-0.5253946,-0.68724173
-0.3279821,-0.29582998
-0.46720517,-0.5123738
0.11728904,-0.15580791
-0.061443385,-0.11860275
-0.015038762,-0.02680216
0.009374476,-0.0017443299
0.021963056,0.020491928
0.08621656,0.07149035
0.51476103,0.47537112
-0.44331533,-0.51106673
-0.019959724,-0.02864927
0.014187173,-0.018427849
0.18654534,0.11779237
0.7953496,0.7364989
0.058540717,-0.024844587
-0.039863493,-0.044453204
-0.004058313,0.0094386935
0.006291254,0.0018712282
0.01840548,0.0052740723
0.01046763,0.033262014
0.052937943,0.027888149
0.052013315,0.056560695
-0.071660295,-0.056277156
-0.0018227298,0.012157261
-0.2630558,-0.30460936
-0.26941103,-0.2732305
0.13243084,0.16459137
0.030014517,-0.0009139776
-0.13919385,0.03942254
0.03471434,0.06271136
0.2578756,0.17844209
-0.26671988,-0.4222951
-0.7823919,-0.574681
-0.26717302,-0.2293694
-0.22342834,-0.28099194
0.4295875,0.48379862
0.014571695,0.012916923
0.009617637,0.0066637993
0.68534994,0.61514187
-0.4494766,-0.45992634
0.050890423,-0.00385499
0.056974154,0.008117199
-0.6173482,-0.82351667
0.4557581,0.30748934
0.026800927,-0.067248166
0.06609103,0.06504351
0.46526366,0.69150615
0.10028128,0.2097534
0.62451434,0.4303607
-0.16327734,-0.21916017
-0.021154834,-0.012649268
0.017435683,-0.0072337985
0.21499139,0.25852466
0.011020843,-0.025986284
-0.82390463,-0.6952864
-0.60247517,-0.6135902
0.002931903,-0.0818637
-0.51128256,-0.34852374
0.5166396,0.5142865
-0.54483855,-0.43057203
0.27028465,0.20960522
0.26656833,0.14807719
-0.028225604,-0.13991334
0.82845736,0.54875827
-0.002211302,-0.018969402
0.0005076631,-0.0047926903
0.7515564,0.8114902
-0.5233396,-0.45087332
0.79762566,0.93839157
0.47897667,0.123898
-0.036378384,-0.039678812
0.0032573193,-0.05944562
0.099024266,0.069350794
0.042542115,0.020531654
0.6839093,0.64152133
0.39998406,0.31292427
0.0618984,0.22906995
-0.17604333,-0.25376964
-0.58338416,-0.584993
0.27758256,0.28273833
-0.23476106,-0.25594443
0.07478154,0.007840157
0.0494895,0.084558904
0.18565927,0.08597487
-0.14583385,-0.078382194
0.07170563,0.03073448
-0.82836616,-0.66031986
-0.06430928,-0.09539157
0.028855737,0.066660434
-0.052752264,-0.080500335
0.12979439,0.109080255
-0.03668058,-0.08435172
-0.39596438,-0.35772747
-0.30325094,-0.33095413
-0.14433303,-0.08285999
-0.06362735,-0.06542766
-1.2652738,-1.0339787
0.38002315,0.95185196
-0.017068993,-0.1590412
0.0679342,-0.09343892
0.43803272,0.36884278
0.49134618,0.42838132
0.0060015,0.009494185
-0.014317986,-0.014365017
-0.00041534973,-0.018110216
-0.0024152957,0.003256321
0.7745204,0.5920079
-0.22497077,-0.47307724
-0.06653949,-0.091103315
-0.60655,-0.49295342
-0.010215353,-0.00078704953
-0.0058825687,-0.018135905
0.036549203,0.02539143
-0.090190075,-0.09961647
-0.14776523,-0.070688665
0.090567835,0.15312386
0.021002162,-0.01616031
-0.15997523,-0.14792415
-0.08887191,-0.18359125
0.22806013,0.20029378
-0.0013686519,-0.024605334
0.016544407,-0.012084663
-0.00045516537,0.0247515
0.0002735451,0.0024407506
0.018647833,0.06892702
1.0897293,0.9399622
-0.011765384,0.0216389
-0.022721604,0.017112613
0.24661979,0.47795376
-0.052372176,-0.049171984
-0.07633954,-0.10123891
-0.056149468,-0.07567382
0.014658652,-0.0081539005
0.017745916,0.016827583
0.021985589,-0.0060148835
-0.34916615,-0.3431272
-0.2214062,-0.24769318
-0.2045058,-0.19079277
0.0046695643,-0.0002759695
0.0045876456,-0.0124771595
-1.3083518,-1.4518193
-0.50235426,-0.21041748
-0.73722374,-0.82362956
-0.48647377,-0.4870835
-0.08716135,-0.11397134
0.12659214,0.11122209
0.21710216,0.21170712
0.29297727,0.28843796
-0.1664165,-0.15239394
0.1886289,0.2605446
0.06993106,0.047655422
-0.07636009,-0.09167087
-0.65907407,-0.467192
0.16367003,0.08173263
-0.2864805,-0.28433213
0.101264104,0.05852565
-0.19840217,-0.12428738
0.11154975,0.13678378
-0.20936263,-0.14849061
-0.24154648,-0.1871013
-0.32293618,-0.24625647
-0.99890417,-1.0863241
0.04034143,0.026098847
-0.035666727,-0.011094749
0.12324216,0.1657325
-0.14652568,-0.17987901
0.15520987,0.12897146
-0.039488524,-0.026249915
0.16170888,0.4560199
0.35194314,0.2526325
-0.6511118,-0.5668627
0.017018318,0.12963666
-0.004885545,-0.22023618
0.008736589,0.07427621
0.051040486,0.055594683
-0.05888009,-0.0342052
-0.004444355,-0.00692147
-0.0304373,-0.019737542
0.10425436,0.11694346
-0.04523336,-0.010213196
0.045005746,0.05374247
0.3380875,0.28185895
-0.089703105,-0.12516543
0.17593871,0.14382184
-0.013045837,-0.045934647
0.0037452863,-0.01170361
-0.10267324,-0.0704336
-0.022504738,-0.07304394
0.013755567,0.010810286
-0.0052872347,0.0010908842
0.0029540844,-0.0031793416
0.011123709,0.009907126
-0.008143442,0.0977028
0.5500717,0.672785
-0.193663,-0.16504279
0.16227193,0.17614901
-0.14199466,-0.11577809
0.07658701,0.092276156
-0.80050904,-0.697767
-0.48725164,-0.45792538
-0.08708532,-0.14434582
0.581213,0.61857694
-0.06890719,-0.22333105
-0.02856604,-0.04638213
-0.8287402,-1.1583681
0.16378392,0.095104516
-0.2405724,-0.5363083
-0.24094592,-0.107945144
0.122958034,0.06183803
-0.32624006,-0.29960227
-0.013250425,-0.0061211884
-0.018211247,-0.019723892
0.058701947,0.11415559
-0.0054366197,0.032794118
-0.21562372,-0.16315183
-0.0074620466,-0.028558254
-1.0248218,-0.9242072
-0.07079171,-0.1640026
-0.06805498,-0.016304791
-0.44316489,-0.35480857
-0.007841144,-0.019837797
0.014189788,-0.0051319003
-0.058078937,0.058502197
0.19472127,0.21186867
-0.11607304,-0.063084185
-0.1401733,-0.11942658
0.012590566,-0.009626582
0.024240691,0.02567172
-0.86626077,-0.7468966
-0.10117125,-0.25159043
-0.0021123574,0.036661625
0.0078108404,0.0026111007
0.07554862,0.1144789
-0.8614242,-0.8224803
0.8302711,-0.21783519
0.22059226,0.24725264
-0.013652212,-0.046993017
-0.018357225,-0.04039991
0.34584042,0.44433498
0.58888555,0.5579472
-0.3635018,-0.64021784
0.99831945,0.5559084
-0.12540331,-0.11191404
0.044650067,0.034502268
0.17980154,0.34174782
0.09318296,0.12564364
0.0026717759,-0.0781042
0.08065322,0.033508837
0.2334806,0.21635379
-0.18809438,-0.13014746
0.0646552,0.08317351
0.027119085,0.0055678487
-0.22664979,-0.16270185
-0.13839665,-0.09825337
0.24683866,0.28450984
-0.5734314,-0.2979344
-0.15775594,-0.0051791966
-0.17582817,-0.04266119
-0.51959056,-0.43623042
-0.466317,-0.22542807
0.0325369,0.05272761
-0.06371321,-0.024895132
0.092808485,0.29014587
-0.47243732,-0.4748261
-0.039018564,-0.046375275
-0.06107252,-0.10658383
-0.004264406,-0.02345702
0.074343085,0.05062604
0.13481756,-0.040558994
0.8478477,0.56968904
-0.07963806,-0.10460201
-0.13776958,-0.14974868
-0.0059276638,0.009948134
0.01602454,0.010130405
-0.624376,-0.7160213
-0.35157993,-0.3766506
0.11252209,0.37673554
0.07439592,0.18324578
-0.008272398,-0.0028691813
-0.17933409,-0.20385027
-0.11951658,-0.04356423
-0.24017613,-0.199934
0.01311434,-0.01593548
-0.37278113,-0.3537591
-0.016821684,-0.03721115
-0.08312553,-0.10004458
-0.3122181,-0.2178236
-0.31260747,-0.38272834
-0.0812783,-0.08279431
-0.020042611,0.012549818
0.86411107,0.47380877
-0.42312175,-0.57041425
-0.09589642,-0.08061099
0.052204892,0.054729164
-0.15168336,-0.12838018
0.0030363633,-0.009849578
0.27115884,0.029143095
-0.6106935,-0.2296001
0.030029599,-0.10680395
-0.16921656,-0.25864705
0.03581372,0.10931072
-0.040278286,-0.042295158
0.014985474,0.046034545
0.11743049,0.40843266
0.057214513,-0.040684134
-0.086362384,0.04129356
0.11474159,0.085522965
-0.07088414,-0.12000531
-0.47625053,-0.5871231
-0.35744128,-0.37845507
0.017717566,0.03694871
0.084611855,0.07865572
0.19313058,0.18878895
-0.062548436,-0.06413758
0.017318668,0.012638003
0.0405757,0.023545682
-0.46702754,-0.53985226
-1.1647121,-1.0419263
-0.7150739,-0.76035005
0.62804663,0.46398652
1.0724475,0.9190765
-0.6383291,-0.6483073
-0.03896893,-0.055877715
0.20894217,0.15668792
-0.0019171634,0.0070797503
-0.009027059,0.0017274618
-0.16382293,-0.075550675
0.5041457,0.22517696
0.0006739085,-0.010670602
0.002170154,-0.003968954
0.08095042,0.13010578
0.24500248,0.28095794
0.1812026,0.22621305
-0.08072503,0.0063507557
-0.22686289,-0.18607426
0.14778464,0.0002733171
0.054931693,0.021951884
-0.07956471,-0.03425187
1.4603052,0.48784357
1.2905649,0.6430992
-0.03178261,-0.05933997
0.02493856,0.00837779
0.055597402,0.026513875
0.0072409883,-5.0604343e-05
0.000974691,0.022655815
-0.026410315,-0.03759402
0.4252333,0.37980974
0.6893251,0.5741412
0.17793095,0.11648527
0.6927674,0.73929054
0.04039053,0.072877675
0.012247896,0.011850536
-0.52244127,-0.43024096
-0.017828692,0.004313469
0.032978058,0.04490862
0.09537007,0.06318796
0.1863531,0.11280376
-0.56704456,-0.8758499
0.6588942,0.6476839
-0.037986554,-0.08926526
-0.071100846,-0.049663097
0.02572339,0.076977074
0.08644013,0.14711869
0.7152149,0.7465576
0.66887236,0.6599615
-0.5763382,-0.70263195
-0.22596529,-0.1989198
-0.099773586,-0.108385384
0.0064836014,0.018090397
0.010932161,0.052951694
0.0073601985,-0.3121004
0.26419422,-0.06562692
-0.020924896,-0.12893784
0.5229909,0.65657353
-0.10449526,-0.1566648
-0.401645,-0.4768582
-0.6888293,-0.68398434
0.57005674,0.459305
0.0018662073,-0.014627323
-1.7150316e-05,-0.0044279695
-0.014780832,-0.02438873
0.040426835,0.014640421
-0.13159367,-0.15006912
0.09964033,0.059051394
-0.114158496,-0.11121275
0.009282628,0.009904802
0.00026388315,-0.008748919
-0.013563944,-0.002847433
0.038126264,0.01786846
0.078779556,0.103005916
-0.058641367,-0.033897936
0.06856251,0.05998379
-0.14382195,-0.16949794
0.08460878,0.22589469
-0.03293582,0.004089847
-0.042040132,0.016435921
-0.13507482,-0.12403847
-0.015919674,-0.0058164
0.006687303,-0.010091156
0.005839977,-0.0031980276
0.11022882,0.10707718
-0.07402301,-0.048052132
0.4993203,0.4965279
0.13416797,0.045335054
-0.094632566,-0.074983776
-0.4275083,-0.3771283
0.02596568,-0.046105802
0.3159943,0.09730375
0.48541948,-0.16451843
0.18855762,-0.09543234
-0.0061662905,-0.030692577
0.5637584,0.15291682
0.7675762,0.60986316
0.7725643,0.34656143
0.7642656,1.0661757
-0.34255558,-0.1011121
-0.010904563,-0.052191187
-0.040306054,-0.0126924515
0.5619308,0.55205625
-0.20301804,-0.21081421
-0.04139962,-0.12895298
0.080492325,0.09855819
-0.09354681,0.052099705
0.04755122,0.023523718
0.032048434,-0.0039767623
0.15000506,0.13191825
0.012395434,-0.0038957894
-0.0027312438,-0.0023502707
0.03143673,0.035910934
0.024002826,0.027413607
0.004602261,0.017534494
0.06243035,0.0914976
0.54641116,0.44150823
0.3883717,0.36105347
0.004636883,-0.019000113
-0.032196358,-0.027169526
-0.13594818,-0.19152746
-0.019737553,-0.033338726
0.0045629693,0.02232711
0.08249465,0.09101772
0.3970933,0.30263028
0.17020974,0.14862612
0.035766564,0.19793424
-0.09036865,-0.11648166
0.9763775,1.0162078
-0.73163176,-0.571596
0.08129011,0.093024164
0.22960225,0.19770795
0.03665506,0.052066714
0.016999446,0.038813055
0.028403651,0.01622668
0.004706248,0.012240171
-0.13480909,-0.088929854
-0.08180809,-0.087828636
-0.006182134,-0.01949501
0.03146467,0.0029229522
0.6714761,0.78185993
-0.50722724,-0.6597015
0.008798945,0.022937804
-0.03324356,-0.03702849
-0.00038925567,-0.008425802
-0.004204211,-0.0018799305
-0.011336427,-0.035210133
0.23975107,0.08128023
0.00076393003,-0.013148814
-0.0032052947,-0.012395322
-0.08068125,-0.034854062
0.16375853,0.08664155
0.053250127,0.05267054
-0.03363781,-0.0124002695
0.008106732,-0.030325368
-0.020885598,-0.020253003
0.012332553,-0.0068303347
-0.0076908516,-0.04525262
0.006522631,-0.0035486817
-0.021194734,-0.06318414
-0.06414541,-0.079506665
-0.10577543,-0.071563065
0.16164313,0.14636585
0.28343248,0.17644048
0.07815505,0.08116388
-0.19276433,-0.2240381
0.014908915,-0.018185854
0.25769633,0.47329217
-0.633527,-0.34913337
0.79648286,0.4952383
0.013861505,0.100230634
-0.24329469,-0.20160055
-0.01008097,-0.0024459213
0.029301107,0.011909485
-0.0039050984,0.017995477
-0.011080707,-0.007977426
0.6855453,0.62773514
-0.01871968,-0.1227991
-0.29738063,-0.26550016
-0.22021651,-0.20945024
0.022609005,0.043759793
-0.06452995,-0.06325251
-0.3697094,-0.43722755
-0.11805491,-0.24803227
0.09925338,0.056343406
0.014973586,0.008975029
1.3404771,1.4234087
0.5494368,0.37430912
-1.1005416,-0.82283545
1.0922194,1.1228366
0.082430005,0.08111882
-0.046424262,-0.046148837
0.10516864,0.019398868
0.10610029,0.11371547
-0.00074646174,0.015531391
0.007856896,0.0010944009
-0.009944858,-0.014014654
-0.013054589,-0.05720651
-0.012440317,-0.009485945
-0.24970342,-0.18462813
0.0055932505,0.0063833296
-0.0017404733,-0.036332667
0.012546167,0.03470152
0.2066419,0.21676522
-0.02628658,-0.024509415
-0.023901466,-0.067295134
-0.008755825,-0.007870592
-0.00898462,-0.0053117275
0.6998566,0.74115264
0.7894635,0.8089993
0.0010769513,0.0037773103
0.003012578,0.010843217
0.078360446,-0.1571463
-0.5187886,-0.42677316
0.11046028,0.11308357
0.16194779,0.22134465
-0.41524,-0.52888644
-0.13976972,-0.24965608
0.016821742,0.01924488
-0.039671835,-0.011366367
0.027137322,0.030525163
0.0045341533,0.008657277
-0.09653612,-0.050455093
0.012737613,0.016377926
0.35881722,0.4259137
-0.53868115,-0.53694123
-1.1072593,-0.93245476
-0.6510132,-0.85326445
0.031095425,0.047431022
0.25035083,0.2219308
0.055752654,0.03681484
-0.23177472,-0.22549433
0.6558894,0.3670455
0.3426935,0.30356008
-0.15291709,-0.1806112
-0.06981027,-0.05692017
-1.0950091,-0.909577
0.20858294,0.14006096
-0.052291423,-0.033314317
0.02363737,0.024685442
0.012464443,0.007077992
-0.07460282,-0.044343412
-0.087472305,-0.029793993
0.071459815,0.113233745
-0.06207914,-0.10049285
0.8092046,0.6878712
0.5564548,0.62200963
0.089327484,0.17365193
0.6161711,0.6193218
0.38294622,0.33264178
0.06484659,0.020517305
0.15124872,0.10152495
0.020236254,0.0048315823
-0.0371081,-0.014010072
-0.049365625,-0.02787374
0.091537684,0.076099634
-0.06604789,0.16531655
-0.29417163,-0.12501536
-0.75897396,-0.66890806
-0.708625,-0.51895523
0.015346207,0.015524641
0.014815051,0.0010094643
0.41100532,0.34903586
0.1497283,0.10174495
-0.00965362,-0.042842507
-0.03397832,-0.03860888
-0.16157992,-0.15709028
-0.24020192,-0.21513432
-0.34196085,-0.3286016
0.60389686,0.62799704
-0.2123678,-0.040344983
0.23504871,0.25168276
0.056503616,0.07138823
-0.17909026,-0.1659407
-0.8120446,-0.79452205
0.61190456,0.38281643
-0.012630887,-0.0020805895
0.04012314,0.020416796
0.114644215,-0.027590513
0.8392782,0.7188951
-0.0077148834,-0.052886605
-0.07653676,-0.062153697
0.04548097,0.04918301
0.04276234,0.0134708285
-0.22956058,-0.19083461
0.19348852,0.21847916
-0.088580534,-0.09880191
0.23374265,0.23736635
0.29853088,0.48858616
0.09032791,0.30943906
-0.02226726,0.005162865
0.00117096,0.010480046
-0.012305012,-0.17420915
0.39070976,-0.6090869
-0.022401396,0.015573353
0.01528126,0.036370695
-0.89650667,-0.98812866
0.002478986,0.38743067
-0.0031318692,0.035167187
-0.009928256,-0.031446397
-0.026116572,-0.02288156
0.053763986,0.017329693
0.9517554,0.70584804
0.7851323,0.6712084
-0.20093834,-0.25466558
0.23229909,0.20774871
0.63867456,0.5795752
-0.36045367,-0.38332397
0.45374155,0.32863417
-0.033063892,-0.15442064
-0.40919763,-0.47988033
0.021417081,0.037516296
-0.012437876,0.013715535
0.0039004104,0.04973507
-0.0012654739,-0.015302449
0.0044196784,-0.008981466
-0.5303533,-0.44605982
0.5656637,0.5386349
-0.48873955,-0.41558465
0.26028427,0.3077662
0.33362097,0.23853028
0.25063458,0.18564081
-0.2539,-0.20351082
0.21528174,0.18945134
0.008042664,0.019605637
-0.008311765,0.0027751327
-0.18026091,-0.15347826
0.0047755004,-0.0065717697
-0.45286942,-0.35194862
-0.90757835,-0.6893443
-0.09506498,0.005668029
-0.001057174,0.043176115
-0.048639968,-0.12453295
0.14639847,0.11117101
-0.23653081,-0.1791186
-0.2520527,-0.60147345
-0.017216692,-0.014458299
0.15803117,0.115151584
0.46264178,0.34481016
-0.13675512,-0.14527363
0.04529956,0.0010720156
0.012398664,0.06521124
-0.41821066,-0.4568504
0.48412025,0.4167887
0.021066127,-0.0010093898
0.0056823986,-0.0023223162
0.049215082,0.07613792
0.101573855,0.035897076
0.42792043,0.42661214
-0.16900235,-0.16560575
-0.0034193662,0.0074701235
-0.0036622148,0.0036115646
0.8363794,0.7520623
-0.3753789,-0.5325041
0.28541875,0.5207845
-0.57396793,-0.38599208
0.29150957,0.58653927
0.24095629,0.15235764
0.30634952,0.1545358
-0.525961,-0.5179765
-0.03534495,-0.059571624
0.08586662,0.055456698
-0.009904003,-0.118159235
-0.11874928,-0.11193442
-0.18742462,-0.18314478
-0.37481663,-0.43934432
-0.106083244,-0.08674663
-0.46504474,-0.43780702
0.040872958,0.03168659
-0.06591623,-0.05216682
0.19420761,0.19729501
0.57210994,0.47722232
0.09828785,0.15930277
-0.24360284,-0.0078047514
0.14278935,0.160267
-0.76911604,-0.8274945
1.0026685,0.9778262
-0.48224965,-0.5139862
-0.05820869,-0.026913077
-0.009375092,0.024839938
-0.08062749,-0.06586379
0.9134014,0.8448063
0.07733343,0.021650374
-0.08653426,-0.06379753
0.0060751745,-0.03257054
-0.0017458452,-0.08420509
-0.045877993,-0.039645612
-0.003867066,0.040314794
0.78251565,0.6687386
-0.55471516,-0.5917868
-0.008273429,-0.016262323
-0.19398037,-0.15925199
0.18821101,0.40855813
0.17354374,0.13229132
0.093663454,0.10031447
-0.48033363,-0.55130076
-0.2493226,-0.1862812
0.93973327,0.86045945
0.24416935,0.17858166
0.81012315,1.0687189
-0.052472904,-0.043538332
-0.03847251,0.008824468
-0.31137374,-0.28005937
-0.76057863,-0.69548917
0.0036901706,-0.09520753
-0.09192666,-0.056321025
0.27085233,0.2313387
0.7770669,0.84210694
0.012131952,0.0029272214
0.0048690503,-0.0019693375
-0.0048138364,-0.007259831
0.015474215,0.0024097562
-0.008555856,0.00632596
-0.0062335543,-0.010596573
-0.02381723,-0.036954463
-0.34020722,-0.34083188
-0.013834912,-0.026309252
0.020616155,0.031936884
-0.5161832,-0.36840165
0.24655563,0.3238973
-0.025651406,-0.057192594
-0.019697094,-0.03159988
-0.2773611,-0.31916797
-0.04553199,-0.08288723
0.6585176,0.5831126
0.93164957,0.87374794
0.08850452,0.08646044
-0.054584473,-0.09121406
-0.04075016,-0.13770938
-0.44497627,-0.5164691
0.02086637,0.039209932
0.047872625,0.064257085
-0.021672208,0.07785827
-0.13726692,-0.089740455
-0.0059384312,-0.010847151
-0.0077347765,-0.003499627
0.07526739,0.05614105
-0.09785244,-0.07069355
0.8961897,0.70985997
0.3573778,0.20531309
0.21725446,0.22594684
0.02655799,-0.06779456
0.2310299,0.20430344
0.09360611,0.0040104985
-0.0757237,-0.060487345
-0.2044527,-0.22035629
-0.26894483,-0.2288473
0.6305393,0.52234316
-0.12520166,-0.10691655
-0.050036352,-0.039589286
-0.024254987,-0.04693687
-0.073428534,-0.0660252
0.0005847048,-0.01078248
0.003318245,-0.0019035339
1.5135895,1.1688468
-0.5100083,-0.7543774
-0.21062902,-0.14608124
0.100518346,0.07458538
-0.46175793,-0.33743364
0.35076025,0.43690482
-0.019386059,-0.042007923
0.031278957,0.008033395
0.14594403,0.081712425
-0.07480962,-0.105955005
0.02684959,0.036446795
-0.068343595,-0.07537639
0.33984488,0.49266848
-0.9842695,-0.77945673
-0.06832789,-0.1123603
0.27672428,0.23535842
-0.028415255,-0.012970209
-0.080218375,-0.2056374
0.3418439,0.32587224
0.37827122,0.27138168
0.13007396,0.16639489
0.171276,0.23043624
-0.537488,-0.43793526
-0.021346884,-0.051106602
0.003985815,0.029102892
-0.9254149,-0.82913506
0.3848812,0.26979277
0.4756382,0.4571348
-0.051806524,-0.17474023
-0.053276774,-0.09299046
0.18821877,0.08037895
-0.121970475,-0.514307
-0.38363707,-0.31647533
0.19473526,0.13691783
-0.09028379,-0.10959394
0.10680649,0.09968233
-0.03395202,-0.03684941
0.015065452,-0.0042414665
-0.006211384,-0.0050248355
0.0016932175,-0.009883463
0.5786086,0.48496324
0.6975608,0.65534735
-0.08742874,-0.10152504
0.09392397,0.06130147
-0.0045111226,-0.005406946
-0.12447655,-0.124464154
0.16211781,0.12209286
0.27796194,0.22755545
0.77591676,0.8379055
-0.5690184,-0.52711433
0.4975665,0.45697063
0.3243705,0.22173524
-0.05719678,-0.03370033
0.013821,0.0111682415
0.65682983,0.55133617
0.6169486,0.75827885
0.21614316,0.43776655
0.25604302,0.106756926
0.17624824,0.12006572
0.20717049,0.2128666
0.034654297,0.041916832
-0.078834906,-0.08765739
-0.075520955,-0.20071903
-0.20514116,-0.48867556
-0.11544811,-0.19735456
0.55160016,0.4508226
-0.0044491533,-0.014567725
-0.0009268933,-0.0009763837
-0.009478107,-0.019303441
0.0022761961,0.009043694
0.013125353,-0.018898219
0.010191224,0.049496412
0.0056284964,-0.010405481
-0.07931332,-0.07262176
-0.21138632,-0.26134712
0.31012332,0.2932145
-0.8716254,-0.69524735
-0.122207075,-0.06624019
0.0063771773,0.055518493
-0.00051728403,0.01734364
0.23646921,0.3742357
0.080489896,0.54354763
-0.01274853,-0.028378218
-0.0001558826,-0.007947445
-0.21003947,-0.21342465
-0.1845588,-0.24197137
0.004653187,-0.014925383
0.0022339749,-0.001236856
0.16172758,0.0566293
-0.25818375,-0.22803855
0.6729984,0.7488563
0.019448018,-0.6163066
0.28672472,0.30423445
0.16502863,0.2236211
0.0019191701,0.019400552
0.09351465,0.08142656
0.49064267,0.32130224
-0.58126056,-0.5982963
-0.04570707,-0.0026721358
0.050931275,0.0009087324
0.012808163,-0.005966015
0.008311763,0.0011109114
0.115981236,0.14140561
0.329996,0.34719214
0.48205045,0.6486877
-0.22818565,-0.22880891
0.007678881,-0.0009179041
0.0039242757,0.0127565265
0.17307374,0.3272417
-0.2364653,-0.1811979
-0.0039013363,0.006596625
-0.00031933055,0.00886786
0.00075590797,-0.0009239018
0.014237417,-0.0009825826
0.06896155,0.031468987
0.18128079,0.2297087
1.0847456,0.9771286
-0.09537439,-0.21582332
0.018198792,-0.031083643
0.2773085,0.0072886944
0.33550104,0.3856033
0.8387495,0.75580573
0.013022362,-0.0015393198
0.00042009391,-0.029753447
1.3987781,1.3338974
1.0725076,0.7657217
-0.8871393,-0.70106894
-0.26114607,-0.21024185
0.11792748,0.13981265
0.79111505,1.2509576
-0.23101318,-0.22842091
0.1054223,0.06385416
0.011906719,0.012761101
-0.028708505,-0.012641132
-0.046877958,-0.11748913
0.023873117,-0.010340571
-0.2075796,-0.19462162
-0.19744286,-0.30008018
0.800563,0.43005732
0.23015282,0.08837508
0.0071581043,0.030328542
0.03884227,0.020943582
0.65992874,0.42127153
-0.45361203,-0.59287703
-0.5059805,-0.4655198
-0.14978057,-0.05835569
-1.2710636,-0.9918292
-0.09567626,-0.029997528
0.6425905,0.8242003
0.19484161,-0.3506893
-0.02167375,-0.03359671
-0.00013765921,-0.0015208721
-0.16149479,-0.14601398
0.16946915,0.15306997
0.22326502,0.253053
-0.25004974,-0.22418487
0.4778098,0.40486592
-0.07967227,-0.067996174
1.2551441,0.9582759
0.3325284,0.16632156
0.08396872,0.07176632
-0.4072122,-0.43552962
0.13356939,0.13657261
0.102385655,0.07249892
-0.0185784,-0.027013838
-0.15869708,-0.11587924
-0.20821857,-0.086933404
0.027239997,0.15561461
-0.017811699,-0.04603459
-0.016509123,-0.056120932
0.0153752025,-0.0012766123
-0.0003003079,-0.00071030855
0.044725265,0.087577894
-0.1373265,-0.20570308
0.10491655,0.0847778
-0.14916162,-0.10736948
-0.008414158,0.062371694
0.17879161,0.1617772
0.027702397,-0.07200134
0.10417855,0.09865695
-0.4905289,-0.24914694
0.20583893,0.29758638
0.13902053,0.18030936
-0.04836286,0.031817734
-0.14202237,-0.17158279
-0.07853983,-0.081986964
0.6992976,0.41033077
0.54332066,0.5610499
0.0055286353,0.015642881
-0.23702922,-0.24061543
-0.027117364,-0.03399071
0.021547556,0.005868435
0.63460034,0.488258
-0.08631657,-0.14982504
-0.05777191,-0.03587526
0.11881505,0.0952667
-0.07344457,-0.0600314
0.043348916,0.019316912
-0.37099123,-0.32157546
-0.049718045,-0.09212905
-0.048286814,-0.043397546
-0.013991155,-0.023938417
0.010958986,0.031965926
-0.07213804,-0.039107323
0.009515655,0.06741515
0.021590702,-0.026932657
0.061463915,0.062309444
0.023635006,-0.0047672987
-0.060478147,-0.07673673
-0.08071614,-0.080994785
-0.060974233,0.04074955
-0.00452407,0.049731374
-0.019758824,-0.057478756
-0.031882446,-0.059862137
-0.3202861,-0.29731882
0.013882332,0.0030238032
0.028469842,0.028532714
0.023930717,0.04237765
-0.7550304,-0.70834345
0.27332315,0.5879105
0.3073832,0.36632344
-0.77735484,-0.8107589
-0.13219522,-0.08772038
0.2337429,0.2605303
0.18468997,0.15058005
-0.1693024,-0.14623326
0.7154509,0.6532113
-0.5355586,-0.6366664
-0.04436681,-0.060046405
-0.040528357,-0.040465653
0.043880634,-0.03700179
-0.039875675,-0.14715838
-1.5125749,-1.4816468
-0.035277724,0.08851828
-0.048141256,0.2955376
0.47011143,0.60666746
0.038356293,0.022921085
-0.005738655,0.0023623705
0.24822722,0.20328996
0.07387095,0.15402919
-0.014533574,-0.05130647
-0.012803892,-0.018049717
0.9794038,0.47381884
0.13278921,-0.07156879
-0.43760768,-0.4567883
0.17764238,0.14629036
0.3689446,0.39272964
0.124699384,0.1110217
0.012113909,0.02117452
0.008656747,0.022343457
0.0038556792,-0.0071641803
0.009380566,0.004308462
0.01487614,-0.0145064145
-0.007251935,-0.017964661
0.10605309,0.108606696
-0.1062914,-0.21490528
-0.09541134,-0.0907971
0.26596183,0.21755993
-0.08627842,-0.15697885
-0.05279313,-0.07748526
0.08151803,0.03732328
-0.26344997,-0.27311316
-0.029500943,-0.06317848
-0.08115137,-0.041036785
-0.43568185,-0.5278783
0.48050153,0.5742456
-0.045895323,-0.10141873
0.4013998,0.39157066
0.0054271584,-0.08330646
0.0041674953,0.06556058
0.2906548,0.052672863
0.38304943,0.44594705
0.1962659,0.2951713
0.10451668,0.19902623
0.091372155,0.15721944
0.13624832,0.08765644
-0.25337842,-0.2394759
-0.023319615,-0.12820737
-0.05531519,-0.012060761
-0.009164897,-0.010899723
0.0033254132,0.049427837
0.090855844,0.12002498
0.07933688,0.055453867
-0.04139763,-0.04795301
-0.34034973,-0.28946388
0.014959838,-0.06672442
0.65067625,0.6028783
0.1172066,-0.006828636
-0.104717284,-0.08943475
0.15793246,0.10870379
-0.19269584,-0.19924346
-0.020675242,-0.044205427
-0.15481573,-0.20275149
0.14727834,0.13961053
-0.08706375,-0.06837556
-0.09835349,-0.060548007
0.041581273,0.046297133
-0.064525686,-0.06421089
0.028292261,0.046871543
-0.012411395,-0.005282998
0.0034362944,0.016942687
0.0024978558,0.012005806
0.041018,0.05631934
0.1620785,0.09900975
-0.3470034,-0.38997132
-0.2823965,-0.23031822
-0.58668935,-0.52533066
0.62214357,0.7790196
0.83412075,0.80125856
0.23805004,0.10516471
0.09915988,0.1284025
0.08499985,0.08338499
0.04077726,0.06009674
0.13097085,0.06638312
-0.036661677,-0.030059516
-0.021836683,-0.0073534846
-0.40207952,-0.34249458
0.3921192,0.38435864
-0.20381539,-0.23743427
0.77075905,0.5409743
-0.5936419,-0.53417915
0.37653857,0.31392983
-0.22316888,-0.42555532
-0.29173774,-0.39849097
-0.029197946,-0.060887627
-0.0020352087,0.0016949773
-0.0031510228,-0.024108872
0.0005798368,0.013329744
-0.05008933,-0.012786962
-0.028614514,-0.0015170574
-0.9951619,-0.91060704
0.6278958,0.5832107
-0.15417595,-0.14399481
-0.075687885,-0.079476535
-0.0002048045,0.015555471
0.00737446,0.0063964725
0.008138578,0.0056855083
-0.015122359,2.4735928e-05
0.12688679,0.055642605
-0.43637386,-0.30506003
-0.034968372,0.031148553
0.0046673277,0.029442012
-0.032416157,-0.036014825
-0.030206062,0.07582855
0.0019215527,-0.03064479
0.035886988,-0.036265016
0.019734062,-0.019754648
-0.25793794,-0.2752976
0.012835222,0.017993197
0.0008525959,0.0012356639
-0.19666234,-0.24721932
-0.029498532,-0.07932514
-0.30666912,-0.27627242
-0.49372923,-0.27063888
0.013286058,0.017786771
0.00992661,-0.017762661
0.7932415,0.83031756
0.16985051,-0.052318215
-0.01172566,0.07761401
-0.005727934,-0.025642633
-0.18489859,-0.08399701
-0.046568114,0.2798758
-0.33837554,-0.33636376
-0.13050345,0.022502005
0.1983629,0.13522837
0.06713544,0.02938211
0.56262887,0.56419915
0.17632876,0.057988092
-0.3844931,-0.39291644
-0.002246013,0.014349043
-0.09685585,-0.23325208
-0.32536578,-0.3202318
0.101985835,0.101961374
0.06867792,0.0613721
-0.6781844,-0.43123424
-0.10526836,-0.11582945
0.6119107,0.6249748
0.23645765,0.12533945
0.18261236,0.2714634
-0.049158446,0.054323047
0.069095045,0.06473449
0.21709746,0.15436131
-0.010579961,-0.011252075
-0.010445479,-0.0077090263
0.010932079,0.006952882
-0.023492303,-0.011954427
-0.15970734,-0.36626852
0.35173944,0.2936033
0.0034548242,-0.008080915
-0.005249579,0.005574703
0.022978127,0.00034049153
-0.13723609,-0.18593103
-0.025367528,0.0015084296
0.0022035153,0.0010021925
0.09546384,0.10881841
0.052849934,0.03357804
0.7549229,0.8315077
-0.13566566,-0.14265059
0.016121311,-0.004839048
0.001582661,0.020166993
-0.13911247,-0.53094804
-0.54511905,-0.51034534
-0.013824929,-0.020709485
0.06126455,0.09711501
0.075670764,0.116833806
-0.79532456,-0.85946053
0.3273086,0.13081226
-0.37677777,-0.44494063
-0.06739386,0.09609389
0.052081354,0.19770712
-0.21561888,-0.20884627
-0.17365986,-0.20350379
0.19339782,0.17921981
0.11318314,0.07733154
-0.0951909,-0.1079286
-0.058156632,-0.04748994


==> plots/force_xz_validation_dense_unsorted.csv <==
Target,Predicted
0.06267898,0.00045323372
0.039858736,0.0034707487
-0.019506235,0.008125126
0.09657399,-0.0150856525
-0.01212531,0.18029535
0.118300915,0.026166916
0.10183217,0.08270779
-0.096325964,-0.12996829
-0.011850371,-0.055421352
0.013303424,-0.010316163
0.038101546,0.27159214
0.009545573,-0.33621696
0.47371686,0.25963366
0.6168592,0.89972126
0.31273326,-0.021481454
0.24109308,0.43817723
-0.0707489,-0.042502105
-0.041223086,0.0428389
0.38158116,0.32376447
0.8890588,0.44370824
-0.0011956773,0.0029566884
0.023847425,-0.034233883
0.59979296,0.6864348
-0.8760818,-0.49726596
-0.009138882,-0.09968087
-0.027997505,-0.05075538
-0.015675733,-0.08807501
-0.03716965,-0.083671674
0.12111624,0.061255902
-0.27389342,-0.6447707
0.010722179,-0.04842806
0.09993533,-0.007137716
-0.0047691315,0.021922886
-0.0037863897,-0.033836327
-0.008487911,-0.038521975
0.01827296,0.033417303
-0.47867388,-0.23782718
0.37161475,-0.17148368
-0.013321405,0.03090179
0.0036131172,0.25082672
-0.7159578,-0.61517036
0.028769564,0.5298893
0.008798945,0.0337919
-0.03324356,0.045942403
0.007118429,-0.011968374
-0.050483525,0.03112477
-0.6333791,-0.51831865
-0.14844428,-0.021089077
-0.025926255,0.008234203
0.02128417,0.046351746
-0.06505978,-0.030130863
0.012934608,-0.04813817
-0.2396307,-0.08109033
0.08941786,-0.039423704
-0.23674127,-0.41090566
0.05103259,0.07148895
0.004479561,-0.022797644
0.010638827,0.0074962676
0.036603644,0.11276919
0.09954846,0.022827342
-0.57413745,-0.09297991
-0.3731227,-0.3799439
0.19997858,0.13272005
0.06731293,-0.013768241
-0.053145997,-0.05972685
-0.041090675,0.0058666468
0.014645914,0.18517482
-0.019793836,0.061977804
0.25044295,-0.055219203
-0.44123417,-0.37336326
-0.06984314,-0.09163356
-0.011371674,-0.114509165
-0.16080983,-0.040973186
0.07512867,0.22741699
0.025324607,0.06952274
-0.040322006,-0.07776344
0.116766125,0.12234557
-0.25366378,-0.112636864
0.30566135,0.60825247
0.16753004,0.09744549
-0.14364345,-0.09181321
0.35416874,0.051770456
-0.104717284,-0.113737226
0.15793246,0.021201462
-1.5575297,-0.74034226
0.25091544,0.31263474
-0.13188452,-0.28714305
0.28094757,0.16713652
-0.20521997,-0.32504934
-0.19963002,0.0074402094
0.008143306,0.3652277
0.004472065,0.38441223
0.082822815,0.056514144
-0.03955299,0.06472005
0.0395473,-0.1322875
0.056748312,0.0035937428
-0.08971732,0.03013128
-0.05798582,0.1705828
0.0023929228,-0.081214294
0.01558218,-0.17466103
-0.00550129,0.049806714
-0.015842356,-0.015863776
0.08466331,0.017083172
-0.055757716,-0.05324743
-0.18270206,0.15983486
-0.31385708,-0.2671216
0.1051953,0.018866718
-0.053882975,-0.0064903647
-0.079028055,-0.5177021
-0.07310609,-0.5622911
0.4690889,0.18260342
0.5920428,0.4182427
0.078172915,-0.025571078
-0.0133071765,-0.022380471
0.13462658,0.10702133
0.04529012,0.06557843
0.023761168,-0.0159657
-0.043854985,-0.019206628
-0.34632277,0.111290455
0.3514037,0.06611419
0.0032571275,-0.011491001
0.024780117,-0.017728016
0.12282061,0.20871937
0.036045127,0.02118045
0.08404578,0.24976039
0.17453574,0.12396753
0.028943505,6.444752e-05
0.010146275,0.013404816
-0.23815964,-0.08318794
-0.0046873353,-0.010783613
0.24307573,0.13392615
-0.09605987,-0.011900306
-0.08931067,-0.05321288
0.25288078,0.17441398
0.08940993,-0.05605054
0.040220376,-0.04038039
-0.013549898,0.0042143464
0.064964294,0.024799325
0.0025956505,0.024993747
-0.012082258,0.049774826
-0.1412662,0.021342456
0.034801587,0.062982515
0.34146604,0.24234864
0.49557525,0.48814797
0.004636883,0.034017056
-0.032196358,0.025854811
0.039049625,0.3265409
0.02017197,0.20976824
0.57081705,0.15898603
-0.50626373,-0.06275527
-0.1220109,0.049657047
-0.022721378,-0.010185286
0.21380177,0.3150698
-0.5594894,-0.1961456
-0.08471522,-0.04880023
-0.20183565,0.052587017
-0.6385486,0.19649017
0.21088901,-0.16910547
0.04050714,0.041503668
0.03029493,0.07660818
-0.0021904404,-0.08802295
-0.053891018,-0.07272351
-0.014780832,0.05841899
0.040426835,-0.08430369
-0.21212628,-0.12650976
-0.31308517,0.12764573
-0.06764804,0.029931724
0.015843024,0.03877482
0.013125353,0.065418005
0.010191224,0.117704734
0.00010755993,0.018287003
0.002336562,-0.034492493
1.5500946,0.68940485
0.41446972,0.56897855
-0.011278138,0.07552487
-0.018682633,-0.018617868
-0.030053593,-0.020765983
0.036666963,-0.03020376
0.0027044015,-0.026890874
0.0026597022,0.0049032196
-0.39079437,0.017774045
0.9261612,0.2932102
-0.002553748,-0.0095644
0.0034299232,-0.018334098
-0.009405827,0.022526145
0.006404776,0.031477734
-0.00356361,-0.061135292
0.2969153,0.098968744
-0.21561398,-0.3552779
-0.7958211,-0.5996679
0.78432345,1.1388278
-0.37285644,-0.3105669
-0.05452275,-0.102739036
-0.060268935,-0.12977073
0.061967626,0.501855
0.046500593,0.057108715
0.06831446,-0.02813387
-0.041496564,0.058044735
0.15030622,0.014768958
-0.22766076,-0.46655184
0.030050423,-0.17772618
-0.032911815,0.044049114
-0.1479272,0.046147123
0.050715722,0.092693016
-0.035320092,0.17520553
0.043820813,0.26234794
0.4712526,0.2927997
-0.13077493,-0.29584205
-0.046446197,0.023059487
-0.046777807,0.012690738
0.036736187,-0.06786406
-0.04136476,0.040759206
0.010072334,0.01731652
-0.016795263,0.021076635
-0.5395284,0.4847861
-0.49819273,-0.46130258
-0.22355172,-0.24891996
0.3794756,0.537031
-0.18999195,0.03900218
0.013654151,0.26730043
-0.07064387,0.060931772
0.029474963,0.01002872
-0.089949846,-0.12143934
1.0225738,1.2335474
-0.69418573,-0.29849714
-0.48151934,-0.264558
0.032110427,-0.035782695
-0.0006804549,-0.022877753
-0.0026108029,-0.023606777
0.021899652,-0.0079557
0.04592149,-0.029607356
-0.001784736,-0.047002792
0.10794182,0.55135703
0.006087898,-0.077547476
0.034065705,0.10185462
0.11214167,0.15576005
-0.007527697,-0.052787274
0.3288237,0.19893906
-0.008879278,-0.033035994
-0.029509647,0.024294272
0.51584756,-0.09473944
0.40978146,0.06289476
-0.03093576,0.08106887
-0.17682557,-0.085416
0.0958138,0.02265368
0.15441126,0.04613018
0.32022077,0.16314471
0.37918407,-0.09460819
0.56595343,0.8362175
0.4878096,0.24152076
0.0075749285,-0.0036922097
0.008781352,0.006603986
-0.09028379,-0.08098841
0.10680649,-0.02853787
8.05821e-05,-0.001072526
0.01574031,-0.012142703
-0.05760645,-0.0067361593
0.05226451,-0.0035914928
0.62243605,0.27124584
0.33205152,0.27153328
0.042016257,0.075523466
0.024044355,0.0147842765
1.1011126,0.8463416
-0.668005,-0.47369257
-0.027924608,0.13144222
0.107140794,0.21381813
-0.027364578,0.0037776232
0.056473814,0.0073173046
0.010159982,-0.12007442
0.862924,0.13496223
0.7960502,0.720527
-0.33509907,-0.19605182
0.52520776,0.5518776
0.22026207,0.016070008
-0.23787919,-0.16098523
0.46317893,0.1677105
-0.45832884,-0.18400136
0.20910326,0.13844353
-0.01459587,-0.07334101
0.002744761,-0.038838416
0.02069655,-0.17040503
-0.09167715,0.031906843
0.0063771773,-0.013528913
-0.00051728403,-0.009768628
-0.8120446,-0.24303359
0.61190456,0.15257347
0.6695107,-0.107793
-0.59626764,-0.30528456
-0.20939967,-0.060096264
0.15117456,-0.3948989
-0.0052645593,-0.054320574
0.005022294,0.06471124
0.015023526,0.004586756
-0.023744553,0.0035007596
0.44099408,0.19043756
-0.11841571,-0.19984074
0.004602261,0.06516883
0.06243035,0.06271702
0.029886544,0.045039535
-0.51068234,-0.23645821
-0.050356932,-0.18749692
-0.56148183,-0.7622642
0.17880693,0.10457164
0.24917647,0.16750008
-0.014861472,-0.08706921
-0.11136292,-0.04245925
0.108415574,-0.03331697
-0.12006274,-0.24333104
-0.008755825,-0.017448783
-0.00898462,-0.019163102
0.017321354,-0.082464874
-0.07110186,-0.049556762
-0.6888293,-0.27197665
0.57005674,0.38116387
0.026786625,0.06879291
-0.011690485,0.030460715
0.15435952,-0.06795597
-0.12902753,0.05667627
0.17183667,0.062368393
0.023960192,0.12887022
-0.041278444,0.20630407
0.15352005,0.19912425
0.0091121225,0.011447191
-0.010277929,0.0065565854
-0.3707863,-0.23778832
0.27095413,0.5173485
0.8250048,1.3974462
-0.6967957,-0.11175427
-0.0886267,0.013079643
0.03195583,0.007529162
-0.019841759,0.2256558
0.17429644,0.26575077
-0.0402065,-0.033218846
-0.015758786,0.024252623
0.050681546,0.2809053
0.35587853,-0.07669592
-0.16065252,-0.30864415
-0.065389924,0.08460885
0.40286216,-0.04368213
-0.45763332,0.029830337
-0.19524327,-0.23942891
0.029175231,0.15590394
0.05128508,-0.014488995
-0.11954478,0.0178608
0.6775472,0.90560806
-1.3661658,-0.55324066
-0.019597573,0.021616936
0.0138445655,0.0028797984
-0.0034948108,0.01645124
-0.042810075,0.027781904
-0.0083860345,-0.07011616
0.3570654,0.038971096
0.092305824,-0.16442698
0.094795674,0.08026254
-0.26766905,-0.19281173
0.20413777,-0.18194446
-0.0013031111,-0.08657396
-0.030726671,-0.20627958
0.032048434,-0.03870976
0.15000506,0.03860396
0.2482279,-0.062042713
-0.10939758,0.3698407
0.032159157,0.09081969
0.15268767,0.34870738
0.8792987,0.28918403
0.9071883,0.54745466
0.19673195,0.18605351
0.21500105,0.053902626
0.32495034,-0.15506369
0.5142135,0.74903166
0.018457783,-0.025749028
-0.009761589,-0.10151401
0.04038346,0.04571715
-0.023574442,-0.07742387
0.03201697,0.009692699
0.0027164745,-0.010207623
-7.462916e-05,-0.11333418
-0.006131921,0.35968325
-0.032501526,0.47847503
-0.02194333,-0.05924478
0.49147898,0.19720376
0.2898654,0.03694436
0.038240008,-0.063259
-0.034204017,-0.015733778
0.012697825,-0.0010669231
7.805096e-05,-0.012129039
0.13184375,-0.044067413
-0.039911464,-0.07090336
-0.5155575,-0.930771
0.2892124,0.47099316
0.0013092507,-0.011103809
-0.008367976,0.018933266
0.09665777,0.036208272
-0.07619824,-0.079680614
0.033493027,-0.013687193
0.0012461639,-0.01566863
-0.5923951,0.05697608
-0.5716998,0.06917429
0.4100052,1.076153
0.8249207,0.89229023
0.7644787,0.12543386
-0.7697141,-0.5916609
0.6751425,-0.20325947
-0.8112451,-0.33492613
0.63355446,0.016164541
-0.40357786,-0.6982748
0.50477165,0.04064679
-0.76634514,-0.48883688
0.016248774,0.03371653
0.0031628371,0.025327817
0.12311024,0.5804637
-0.14278929,0.369584
0.0077207778,0.018345147
0.0029757887,0.041684777
-0.029959425,0.0011097789
0.0030612736,0.03682442
0.21066293,0.079247594
0.08244737,-0.011500776
0.021923916,-0.03245616
0.009895207,0.008051932
0.19836943,-0.20384312
-0.84558535,-0.4298657
0.08743213,0.092909664
0.056142688,0.034373373
0.07460321,0.13099611
-0.18979119,-0.30719787
-0.5847564,-0.1415436
-0.12924963,-0.20884323
0.54189146,0.5941979
-0.5989372,0.03414452
-0.31461045,-0.44291455
0.32384506,0.53754514
-0.10610449,-0.06219697
0.0405684,0.006852463
-0.45930594,-0.20989227
0.538882,0.63314146
-0.0012042294,0.063188374
-0.019357314,0.08535397
0.548807,0.020070761
0.62684435,-0.013844401
0.081986144,0.27676916
-0.122629926,-0.19021767
0.043903787,-0.040823072
0.018986402,0.002364546
0.2830311,0.65088934
0.13030997,-0.14827964
-0.001151571,-0.0025428534
0.014437126,-0.019923031
-0.018116504,-0.014015615
0.00700606,-0.033026695
-0.39231518,-0.095389545
0.36069527,0.22880764
-0.06508836,0.12699485
0.6185346,0.32908875
0.9076878,0.54926014
-0.8091328,-0.9445554
-0.057937592,-0.022480011
-0.043706924,-0.006234184
-0.03066754,-0.38879648
0.6194891,-0.51551694
0.26182416,0.40706408
0.4422121,0.47279698
0.25510135,0.2373215
0.7973485,0.6173957
0.80337334,-0.52600193
0.6849499,0.61299974
0.0048884507,0.15602016
-0.12690741,0.013737798
0.043500874,-0.08760989
0.83685046,0.51957893
-0.023258742,0.08901191
-0.009977766,0.0072943717
-0.10084406,-0.09055638
-0.077361785,0.41166648
0.53374934,0.4316572
0.25731805,0.17434034
0.5542498,-0.07958734
0.25988787,-0.06399399
-0.008510293,-0.021968901
-0.011082467,0.020335853
0.58438855,0.53764874
-1.0478294,-0.887357
0.07037318,-0.103875875
0.03693955,0.0932989
0.14390808,-0.40068
0.06838916,0.22057325
-0.09589642,0.06727359
0.052204892,0.07987064
-0.07964719,0.026330456
-0.38243383,-0.3588335
0.69945973,0.87278926
-0.2845458,-0.12035769
-0.1513053,0.04314658
0.12331872,0.103965044
0.35356015,0.03381133
-0.026014663,0.025973529
0.118557505,-0.013076723
-0.021236384,-0.10024284
0.030683018,0.2690509
-0.0038957528,-0.17045224
-0.07117847,-0.035692334
0.5291263,0.5925273
-0.011183439,0.012969077
-0.008789064,0.0041089207
-0.009750168,0.082517266
-0.057047896,-0.019821078
0.011319885,-0.006605625
0.020623777,0.057929426
0.01589528,-0.0031281114
-0.018610049,-0.01886946
0.59112346,0.14785993
0.33059636,-0.005989641
-0.003462669,-0.11566988
-0.0003328164,-0.036317855
0.034768853,0.07030812
-0.20842347,-0.06793678
0.005207853,-0.049969465
0.011760489,-0.048502147
0.0083841905,-0.09111497
-0.034201644,-0.042461604
-0.67093074,-0.62742233
-0.20631856,0.67551816
0.07279873,-0.05660659
0.014119525,0.0010511875
-0.015866382,-0.028416157
0.004294444,0.033544496
-0.32339448,-0.36913985
0.26676297,0.26131767
0.05070149,-0.015590362
-0.004582834,0.027060926
0.021598417,0.023765683
0.015074358,0.0039054155
0.10612188,0.05780244
-0.03790997,0.05603209
-0.008562492,-0.017334402
0.046676345,-0.023852587
0.46372116,0.49066424
-0.6112684,-0.5281142
0.41731137,0.28470564
-0.7183043,-0.6258973
-0.18956016,-0.189251
0.09352842,0.043934077
0.011650904,0.030756444
0.005909552,0.044948578
0.13457978,0.060601413
0.03591168,0.43276027
-0.18017304,-0.3941217
-0.5110702,-0.1247226
-0.19249243,-0.069107056
0.3002958,0.26842338
0.06775189,0.03191805
0.010477031,0.019609809
-0.13307357,-0.27569503
-0.1656044,0.13240612
0.033113014,-0.18017846
0.039058898,-0.25550818
-0.22017446,-0.35645866
0.00025269127,0.057974994
-0.24154906,0.0265975
0.21925032,-0.0009846687
0.020643773,-0.0062906146
0.009033458,0.018469855
-0.051471435,0.081422985
0.0016005761,-0.017930403
-0.27406847,0.039533257
1.4265505,1.278795
-0.12743145,-0.06196344
-0.08910604,0.0013684034
0.06289796,1.5596879
0.30148524,1.0239921
-0.1459849,-0.23217589
0.0021016235,0.20289786
0.08127813,-0.098923326
0.13862824,0.098786354
0.10274769,-0.4315303
0.030226037,0.2169509
-0.12280107,0.0023360848
0.040984556,-0.0012551695
-0.0009584338,0.036957145
0.0027262706,-0.10222563
-0.011324685,-0.0067667887
-0.032127827,0.02328828
0.50615907,-0.41173849
0.4275819,0.38661546
-0.05711914,-0.00025558472
-0.15226072,-0.06837535
0.11143598,0.63412976
-0.39393717,-0.3397797
0.001754656,-0.15351474
0.025121972,-0.24610063
0.07051527,0.054656208
-0.0220019,0.0008917451
-0.025522912,0.044392407
0.024437025,-0.01352413
-0.12264828,-0.23296475
0.6794622,0.935129
-0.85438025,-0.32649148
0.35039598,0.26560497
-0.038285054,0.055233985
0.26972982,0.39678007
0.18664548,-0.17455709
-0.07785931,0.05285737
0.15652183,0.50438595
-0.6941134,-0.4329697
0.07683627,0.0131418705
-0.04663675,-0.073206976
-0.01878722,-0.0020275712
-0.00048970064,-0.028933823
-0.25383013,0.2549715
0.13255008,0.44130653
-0.08403877,-0.03404045
-0.010911725,0.018692583
0.2578756,0.11938429
-0.26671988,-0.21933883
0.16740716,-0.19229585
1.606881,0.95530325
-0.004952865,-0.020199
0.0073966244,-0.03624779
0.2299757,-0.35481977
0.951597,0.90107894
0.15401646,-0.102241814
-0.5237531,-0.5542871
0.0059630275,-0.06455696
-0.002287482,-0.015672341
0.12508404,0.32308424
-0.56446385,-0.5679769
-0.0064641843,0.01626435
-0.018484427,0.012479141
-0.015608855,0.0054023266
-0.003967832,0.00337857
-0.023193583,0.029179513
-0.043263093,0.012160704
0.6864915,0.94458145
-0.37453988,0.19574681
0.03645552,-0.18856579
0.2853955,0.33463457
-0.51636285,-0.24852487
0.91631925,1.060176
-0.02754369,0.043784738
0.00037833897,-0.2591736
0.46264178,0.27964962
-0.13675512,-0.3133483
0.03138043,-0.0016195774
-0.056102157,-0.06869534
-0.104274035,-0.024739444
0.111507535,0.04739803
-0.019095998,-0.124488235
-0.677189,-0.5990181
-0.59949535,-0.31523466
0.24103987,-0.027318805
-0.038832054,-0.013869882
0.20706086,0.06074819
-0.14716814,0.2910819
0.38968983,0.5705261
-0.13231681,-0.1183781
0.08909745,0.05295062
0.33534187,0.121029854
-0.022634435,0.3182758
0.020587683,0.015062034
-0.011072479,-0.008113563
0.25442713,0.020761013
-0.09891064,-0.16817461
0.051767677,0.12892735
-0.050469123,-0.07883185
0.047403228,0.10239619
-0.28418636,-0.19560474
0.6269477,-0.52432996
-0.07292892,-0.34558403
0.34011453,0.13996838
0.111308746,0.096178815
-0.024735108,0.05301231
0.027286284,-0.0040226877
0.04955872,0.21384497
0.03723942,0.11126232
0.09466909,-0.019125283
0.23744047,0.49630618
-0.05071628,0.0382396
0.04183822,0.0395523
-0.025993928,-0.022176504
-0.04359002,0.013272867
-0.05564297,0.06278741
0.086812556,-0.004145533
0.060690284,0.0074466467
-0.032169953,0.019795865
-0.99776995,-0.4014573
-0.70939183,-0.86531234
0.15963009,0.36870956
0.27574745,0.18317513
0.045524742,-0.038005352
-0.06858067,0.1035974
-0.053978294,-0.25662875
0.19372045,0.14975196
0.7109108,0.5171589
-0.118555315,0.08526297
0.0025315124,-0.05937308
-0.017213836,-0.13033216
-0.022820486,-0.007868364
-0.042286124,0.05833751
0.28353772,0.49205485
-0.24791026,-0.05308783
-0.059772573,-0.06674504
-0.22179244,-0.09773891
0.3178148,0.37322903
0.19901222,-0.16860616
0.25995517,0.085029274
0.14696833,-0.09246528
0.047743373,-0.0032340288
0.043753322,0.022807479
0.062041182,0.06867644
-0.027580809,0.029159755
-0.14387226,-0.052939475
0.102364644,0.1754443
-1.0180147,-0.082308054
0.13526715,0.37732485
-0.07954479,-0.10624671
0.17340828,0.2617046
-0.061157778,-0.027947932
0.032454498,0.009303123
0.03161858,0.025167823
0.001671609,0.04802306
0.1470755,-1.0382158
0.10165095,0.180058
-0.1513091,-0.14380807
0.032835137,0.34754735
-0.59714603,-0.23763639
0.042211182,0.008456707
-0.025195494,0.00056892633
-0.006383921,-0.020158999
0.5623562,0.033825994
0.09815624,0.023267508
-0.4386344,-0.598885
0.035676204,-0.26219225
-0.53203017,-0.55868584
0.07190375,0.0736071
0.99002063,0.1041944
-0.03347265,0.0040845275
0.22822759,-0.2664398
-0.63093525,-1.135499
0.037603926,0.094029665
0.053732857,0.43914485
0.017674176,0.0034740865
-0.01365668,-0.007747054
-0.10900508,-0.06905818
0.056772843,-0.075463146
0.06564949,0.10485113
0.3181815,0.28410724
1.0664898,1.0853643
-0.68408567,-0.6220706
0.3118125,0.11908728
0.062452875,-0.066503674
-0.17806341,0.40948445
0.1866247,0.51843256
0.23118252,-0.22086886
0.6551355,0.92703074
0.13195062,0.008838162
0.25982574,-0.058526754
0.107294686,-0.016668081
-0.062234163,0.008624926
-0.011936548,-0.04748237
0.009061178,0.021101952
-0.9976925,0.023156375
-0.008198482,0.028391331
-0.15481573,-0.030658692
0.14727834,-0.021130651
0.21279114,0.10032344
0.14104867,0.20667729
0.018639605,-0.22796327
-0.074373916,0.0042315125
-0.78206825,-0.61588323
-0.22942762,-0.07182044
-0.3742786,-0.7326863
-0.47800833,-0.42710897
-0.2513198,0.028724372
-0.20858973,0.13693173
0.05049768,0.15359211
-0.81978226,-0.6822435
-0.2536834,0.11487758
-0.4290561,-0.71549225
0.96060526,0.4306791
0.0419674,-0.25745058
-0.020345004,-0.27569675
0.07052353,0.05460164
-0.008456274,0.015346289
-0.003571616,0.04925424
0.033202045,-0.106874615
-1.5378892,-0.64776486
-0.15040243,-0.004626423
0.03985124,-0.0050806403
-1.4260157,-1.3992591
0.24308982,1.5681698
-1.102557,-0.26638478
-0.8580321,-0.9409754
0.023874022,0.00765872
-0.0040733856,-0.027664565
-0.14012817,0.16127467
0.38176912,0.43273738
-0.814456,-0.1457575
-0.5399929,-0.16280589
0.11680017,-0.11059672
1.2390814,0.56279796
0.25158983,0.024439812
0.9283087,0.85342485
-0.01360569,-0.046753883
-0.004370966,0.03975755
-0.021624224,-0.05181849
0.03718155,-0.0110602975
0.054472715,-0.13125563
0.07039083,-0.06571269
-0.10698734,0.12310791
0.061832517,0.22869545
0.4513322,0.09655771
-0.06345863,0.08224201
0.63867456,0.24260435
-0.36045367,-0.28282422
-0.008231843,0.022227287
0.04504874,-0.08035906
0.7208455,0.5342581
-0.14298214,0.2399418
-0.018261801,-0.005104661
0.0058500404,0.0047934204
0.7611141,-0.115422726
-0.60535574,-0.48990166
0.11213639,0.06307328
0.055712737,0.12140769
0.12313521,0.2783715
-0.16582914,-0.3236806
-0.6179336,-0.28707963
-0.12816337,-0.0130188465
-0.6659352,-0.68903697
-0.14797248,-0.08390075
0.6238996,-0.019465089
0.38829696,0.37140405
0.008836496,-0.017515004
0.0072218673,-0.019038707
0.17172211,-0.25325334
-0.43877918,-0.17483032
0.32886875,-0.1988253
0.34665862,-0.17646796
0.010170184,-0.094589576
-0.003677125,-0.05353336
-0.006689165,-0.008698583
0.027915768,0.0087971985
-0.03562659,0.08456254
0.07957858,0.007960945
-0.011628084,0.08355826
-0.13963729,0.006111026
-0.045824945,-0.06145835
-0.025876729,-0.02882129
0.53749627,0.092030466
0.48234826,0.4240986
-0.68823814,-0.35966834
-0.12897383,-0.3468459
-0.28628302,-0.5286183
0.22485551,0.26442492
-0.0014114907,0.016536832
0.0068845362,-0.03128141
-0.038007703,-0.24479543
-0.09380387,-0.23323178
-0.19442126,-0.28689784
0.13168715,0.018020809
0.6045575,0.45601326
0.23980153,0.041287333
-0.01892259,0.036417007
0.02366555,0.056555264
0.09851226,0.060789168
0.0027057864,0.028467596
-0.2305235,-0.4855486
-0.23727755,-0.20386729
0.061682343,0.017924488
-0.041700136,0.08599946
-0.69934005,-0.26863688
0.21244141,0.25549695
0.165647,-0.0591508
-0.059512973,-0.37012956
1.1166978,0.33069527
0.6895,0.5593753
-0.005409653,0.0063556433
-0.0078852605,-0.012827486
-0.016300557,-0.083716124
0.6674586,0.22792122
-0.85683846,-0.3266188
-0.5149547,-0.51313007
0.08878796,0.19779539
0.009789185,0.23894525
0.18235108,-0.1744616
-0.441827,-0.02170749
0.066759616,-0.095921546
-0.007922165,-0.14979044
-0.58150226,-0.10709575
0.33944502,0.07191628
0.7123171,0.2280314
0.30062652,0.1479899
-0.24241361,0.54098237
-0.14291567,-0.24794859
0.22282681,-0.23699778
-0.6111071,-0.31113386
0.07075539,-0.07298112
-0.011287483,0.04882765
-0.25778848,-0.12555145
0.24174613,0.23230377
-0.06934421,-0.23453069
-0.16657498,0.02767995
0.012050631,0.28493273
0.2220603,-0.100437045
0.0050301244,-0.021234691
-0.0026773582,-0.02068618
0.4201324,0.52801526
0.37324554,-0.31169742
-0.43973154,-0.25220114
0.16382717,-0.030490637
-0.035029843,0.006706953
0.10972297,0.09317261
0.5169291,0.115484774
0.14063711,-0.22762012
0.36349022,0.65286887
-0.8504471,-0.6353486
-0.7803155,-0.4697584
0.4113688,0.43621665
-0.11335179,0.1628418
-0.496674,-0.229328
-0.03635502,-0.0792644
0.11424169,0.034303218
-0.4183174,-0.3668719
0.15805897,-0.006416835
-0.123977035,0.004987538
-0.03904701,0.029227734
0.06258782,-0.050730348
0.026955402,-0.13999414
-0.034378625,-0.010418355
-0.022166505,0.004558578
-0.35987437,-0.31697428
0.06392536,-0.2321707
-0.12424709,-0.021148592
-0.027834158,-0.10718618
-0.07678037,-0.006270051
0.9695218,0.30093968
-0.017663943,-0.67270577
0.0853205,0.19258171
-0.039855,-0.012427211
0.03735947,0.019964993
-0.008352809,-0.05678916
-0.011379514,-0.069203705
-0.120830104,0.0038291812
-0.10961872,0.603393
-0.7736365,-0.41262573
-0.19357854,-0.0152594745
-0.44756332,-0.12934685
-0.12997001,-0.26571655
0.7502353,0.14055225
1.0129228,0.4651846
0.009622515,0.028390586
0.024038175,0.020467773
-0.006066499,-0.006337166
-0.015476173,0.041778266
0.52599347,0.13797414
0.17460068,-0.09712851
0.14253117,-0.04431188
-0.043958932,-0.03684485
-0.0010323996,-0.01494199
0.0098749595,-0.004822314
0.009317426,-0.010618091
-0.006692143,0.010626793
-0.31776607,-0.27731717
-0.68861204,-0.286717
0.2759394,0.45676756
0.011997828,-0.053712726
-0.98986334,-1.2870675
-1.2582703,-0.90802157
-0.0613848,0.38234526
0.44925267,0.40309286
-0.049986407,-0.030356586
-0.013132909,-0.14661475
-0.060969457,0.21512747
-0.14296004,0.037486643
-0.28658912,-0.034668565
0.14450452,-0.15812379
0.010571901,-0.00530529
-0.016995814,0.05417639
-0.08168902,-0.02808553
-0.06480922,0.0091819465
0.25070792,-0.013182372
0.13064188,-0.32414636
0.070421584,0.2482265
0.54946786,0.12783974
-0.016704148,-0.10486573
0.12640372,0.104603305
-0.21536955,-0.11394423
-0.12173577,-0.21689704
-0.010584489,0.07163781
0.056534696,0.02192694
-0.05377561,-0.088157
0.032933936,0.097885504
-0.0061662905,0.3126329
0.5637584,-0.13293576
-0.91994214,-0.8556998
-0.8807205,-1.3274632
0.60677487,0.11563206
-0.07537137,-0.12042683
0.378885,0.62603676
0.49083218,0.15303323
0.06882908,0.13323903
0.20872428,0.1765264
-0.008581558,-0.062015146
0.011084475,0.026993886
-0.38519537,-0.09805322
0.5707351,0.19069535
0.24335027,0.7114483
0.2294785,0.32623336
0.0031291554,-0.011648849
-0.18742476,-0.037754893
0.19832848,-0.16938499
0.14168811,0.5518626
-0.24385479,-0.5348799
0.6215753,0.4417825
0.114644215,0.018181786
0.8392782,0.45548683
0.09500277,0.037351668
-0.12446049,-0.015272737
-0.37733737,-0.27854598
0.025136998,-0.065758646
0.016807292,0.10885072
0.2488976,0.33237284
-0.03920273,-0.521374
-0.36690262,-1.0733154
-0.18014441,-0.06970431
0.11122434,0.0070141256
0.6365152,0.740124
-0.058240928,-0.26616067
-0.2617873,-0.3078679
0.039065417,0.19800165
0.019197078,0.11514698
-0.025223121,0.015597165
0.031905204,-0.011453569
-0.0006604189,0.018113703
-0.14103413,-0.21041447
-0.47863257,-0.28564638
-0.03432335,0.031498194
0.03199165,-0.12318137
0.026141692,-0.00074255466
-0.0044432404,0.049013183
0.5283677,0.23393154
-0.4059025,-0.13898045
-0.008466614,0.08140263
0.03931722,0.03411907
0.00048524607,0.024646997
0.013914929,-0.0032913238
0.37343362,0.4438764
-0.24575639,-0.24711102
0.2791603,-0.266298
0.60122514,0.22012025
0.009344605,-0.03527797
-0.02403393,0.002039224
-0.08184971,-0.0044020414
0.04103164,-0.015660286
-0.047879092,-0.11878657
0.06918256,-0.020383999
0.12194581,0.08429301
-0.010170454,-0.055586755
-0.03474263,0.0009085536
-0.016926492,-0.08960992
-0.028237497,-0.056105256
0.13327113,0.117614746
-0.47994268,-0.35455698
0.48884767,0.16342789
-0.25437608,-0.11528106
-0.29204014,-0.22984302
0.40761915,0.17293999
-0.19300577,-0.15565857
0.1492274,0.10825688
-0.028920263,-0.028274179
-0.5244379,0.38380075
-0.21078503,-0.12848221
-0.005643987,-0.10371497
-0.3601582,-0.23663789
0.015027286,-0.008464456
-0.021435408,0.015771061
-0.25290126,-0.37618613
-0.4171993,-0.3397031
0.1072492,-0.007092595
0.87065077,0.90879136
-0.15592512,-0.058147907
0.04428375,0.04923892
-0.21099314,-0.18336928
-0.13595906,0.12947182
0.014246937,-0.026981473
-0.004597266,-0.1165199
-0.83802426,0.12352699
-0.1381161,0.12917435
-0.10285637,0.28725708
0.4464259,0.28515428
0.37178278,0.032593668
1.3173927,0.30718327
0.02138754,0.04467964
-0.01316845,0.01828225
0.24350917,-0.2744404
-0.32591528,-0.4376185
0.0067789946,0.008221149
0.011278249,0.009778142
0.007896758,-0.015947402
-0.013181602,-0.018998444
-0.622492,-0.16891192
-0.029096682,-0.3142583
-0.030798282,0.0056619644
-0.103653364,0.034448028
-0.0026463103,0.044306517
0.019376826,-0.011562251
0.3053738,0.35927424
0.06613484,0.28022355
-0.09564706,0.59563935
0.80199456,0.07086724
1.139533,0.0891912
-0.30191278,-0.5338639
0.16951293,0.10025889
-0.22820677,-0.10015091
0.25093153,0.460989
-0.67813975,-0.39248633
0.069747545,-0.008549333
0.05090283,-0.018654048
0.278781,0.042322755
0.13613868,-0.12523293
-0.17662019,-0.14292452
0.92820686,0.9878473
0.04701528,0.032069564
0.014613355,-0.015537091
-0.08176794,-0.061935782
-0.031690154,0.015723675
0.111601934,-0.03108561
0.112751976,0.034670502
0.38597712,-0.21923918
0.2670324,0.37358803
-0.034435265,0.05654782
0.0072872415,0.03268996
-0.779075,-0.24781287
0.44576856,0.056860566
0.016804986,-0.050575122
-0.08300987,-0.019073665
0.46539518,-0.27683794
-0.33913124,0.13563812
0.06988058,0.14261425
-0.13481307,-0.31493822
-0.0136003345,-0.06735602
0.015983019,-0.03656584
-0.01621294,-0.022253633
0.04287979,-0.010561481
0.9210761,0.4843629
-0.27045935,-0.5974368
0.019570015,0.064415455
0.02062009,-0.00836134
-0.19433042,-0.3058931
0.023770843,0.009177074
-0.028415255,0.03949535
-0.080218375,0.032182038
1.2355139,0.80152977
-0.3659598,-0.89770746
0.007947398,0.026079416
0.25643095,-0.008548975
-0.034787793,-0.051069647
-0.17494705,-0.27789372
-0.045244537,-0.028634965
-0.10493514,-0.036491424
0.016309481,-0.0042346716
0.0066286647,0.003815636
0.10992366,-0.045542
-0.035260044,0.21500182
0.0013465133,-0.0640724
0.0100434385,-0.046816587
0.19295986,0.4994732
-0.074347265,-0.15243232
-0.5546116,-0.53835285
0.61375886,0.30836377
0.67213744,0.17504051
0.71420276,0.79353154
0.29564804,1.2805916
-0.5068793,-0.8823538
0.54220325,0.72595274
-0.034239277,-0.68567324
0.03722738,0.007838458
-0.037548807,0.009238094
-0.77398956,-0.47819555
-0.58474994,-0.513946
0.010844764,-0.043223083
-0.0037600135,0.0019882321
-0.057494167,-0.023685515
-0.049299568,0.02728331
0.83531445,0.66737497
0.68746525,0.38744503
-0.11823175,0.028350234
0.034969717,0.06277688
-0.0036821887,-0.0029036403
0.011092844,0.01181525
-0.061233565,0.05284667
-0.016827207,0.020228371
-0.3372865,0.015090525
0.63756853,0.36734897
0.5691716,-0.1092934
-0.1311627,-0.54280925
-0.025471102,0.0034378767
0.1287593,0.13057363
-0.2666174,-0.5582128
0.061093867,-0.09120691
0.2577132,0.09397566
-0.0087621845,0.38325238
0.094524115,0.22463414
-0.0026775005,-0.0984021
-0.14656976,-0.22152841
0.13641462,0.18223089
-0.13762511,-0.043097496
-0.18550734,-0.20806816
-0.33683482,0.3000058
0.21973544,-0.041617513
0.22527698,0.25639397
0.09678994,0.20246693
0.076309286,0.045940995
-0.079909876,-0.13199554
0.21983354,0.05799532
0.21687588,0.06888121
-0.047008924,-0.3199706
-0.33319896,-0.50506824
-0.62962437,-0.5733947
-0.53453016,-0.61235094
-0.0024328039,-0.000808239
0.019517684,-0.018246055
0.18682039,-0.2501909
-0.059977233,-0.09510973
0.14119178,-0.00091439486
0.06963134,0.10013026
0.17307657,-0.1299653
-0.31533653,-0.797963
0.33803183,0.22760832
-0.1747222,0.008341879
-0.025024943,0.3765428
0.1960376,0.10579872
0.1337544,0.15923494
-0.32369605,-0.24768667
0.043244254,-0.025408685
0.08135858,0.03841497
-0.11378899,-0.06888634
-0.09825574,-0.006726861
0.4511472,0.39461905
-0.08497277,-0.049804226
0.89317185,0.12802008
0.88458145,0.102761745
0.4123831,-0.34428886
0.7687557,0.19263643
0.020065004,0.021607637
-0.018745948,-0.0048652887
-0.03447274,-0.041591242
0.58151007,0.30012608
-0.008046416,0.035945594
0.003275096,0.049373507
0.48675844,1.1190188
0.1038101,-0.46358824
-0.040947568,-0.027914211
0.015183892,0.13546835
-0.057372876,-0.18687972
-0.17373307,-0.017767996
-0.013222287,-0.0030046105
-0.008444574,0.05394377
0.22820684,0.28997082
-0.514105,0.05295995
0.19555257,-0.035044983
-0.043892268,-0.014714181
-0.09787367,-0.13078898
-0.064629965,-0.0021593273
-0.1797282,0.033026338
0.3921311,0.3639874
0.33859783,0.28259796
0.03629312,-0.05714822
-0.68421406,-0.20070298
-0.01800063,0.17230272
-0.025959618,-0.09111115
0.012015279,0.051995546
0.00091863156,0.0050919354
-0.055166513,-0.022660434
0.12379381,0.07286024
0.35011786,0.6410631
0.6288634,0.3778714
-0.4111004,0.23780537
0.0072811125,-0.070158124
-0.014995912,0.023479551
0.15526852,-0.111598015
-0.033508737,-0.06916991
-0.30755395,-0.07546353
0.304427,-0.065146714
0.49689126,0.3218851
0.38787434,-0.2672332
0.14850077,0.2507444
0.16908625,0.18782157
-0.09056483,-0.22117594
-0.03257969,0.052944183
0.1224013,0.20708632
0.11255321,0.18318123
-0.8255977,-0.14787862
0.2708895,-0.07508576
-0.43618333,0.1685189
0.13292763,0.28387493
0.14461975,0.34030306
-0.05756399,-0.0063531697
-0.0208386,-0.050623804
-0.094280764,0.019681126
-0.70040715,-0.7846538
-0.47121698,0.13942167
0.05695281,-0.061144307
0.68121594,-0.14067024
-0.253103,-0.09468827
0.6059366,0.2525776
-0.05587536,0.14680678
-0.008096635,0.063399315
-0.53487563,-0.51822525
0.45722693,0.014168531
0.014774494,0.0454953
-0.111645594,0.07766199
-0.05501136,-0.055590868
0.0869923,0.014513165
-0.107253596,0.0010105371
-0.069169104,-0.092783675
0.5485591,0.67392087
0.19611856,0.86781985
-1.2654272,-0.4626016
-0.637504,-0.22928432
0.7099576,0.4938848
0.17455786,-0.118781984
-0.10441139,0.004050702
-0.055613786,-0.03667748
-0.010620154,0.030160338
0.07521619,0.03880304
0.65682983,0.12091601
0.6169486,0.29312408
-0.12669368,-1.3166277
-0.20769954,-0.62227523
-0.050038703,0.026830554
-0.044917457,-0.002515331
-0.49422097,-0.65204644
-0.032805007,-0.046768084
-0.010377973,-0.17343152
-0.6649314,-0.5236717
0.61053365,-0.08170733
-0.21731628,0.3613269
0.07359893,0.00034680963
-0.031554542,-0.07109773
-0.0077814898,-0.04743135
-0.015211966,-0.01999551
-0.3598102,-0.11615598
-0.29489142,0.05871117
-0.00853213,-0.07319093
0.0054130005,-0.015051931
-0.0029758587,0.36983073
0.06917884,-0.08112876
-0.011482164,0.005608976
-0.0074475966,-2.8163195e-05
-0.10284257,-0.08039886
0.024312612,0.01387395
0.4820957,0.5979144
-0.30523863,-0.18669258
-0.0034649572,-0.029741585
0.0071804496,0.03953892
-1.0180136,-0.7983531
-0.38353613,-0.29342034
-0.16009027,0.36293375
0.14536703,-0.120743394
0.013295045,0.06368333
0.017841734,0.02979955
-0.5161832,-0.53247327
0.24655563,0.7420876
-0.033056412,0.023517013
0.012257567,0.011209533
1.0762976,-0.0042696595
-0.67426157,0.12646237
0.28614706,0.21557832
-0.2082668,0.18388523
0.118167296,0.032131195
-0.06766063,0.0784871
0.0046978975,0.016394734
-0.0062737903,0.00976342
-0.02494836,-0.04174137
-0.013389294,0.00031121075
0.009481254,-0.0047744513
-0.031047102,-0.046026535
0.0050135306,-0.001072526
0.0030704,-0.012142658
0.031706832,-0.093361616
0.10575895,0.047772855
-0.06548031,0.12648451
0.3436163,0.07892503
-0.0031717226,-0.04331982
0.0031388793,0.024569288
0.54520744,0.67668283
0.676362,0.95160204
-0.027815517,0.042650208
-0.052685995,-0.015509218
-0.094120756,0.05921173
-0.10306062,-0.2382606
-0.9363833,-0.10846713
0.44782448,-0.4083668
0.011117049,-0.00602372
0.0026900596,0.022699207
-0.014470587,0.035743237
0.0066924803,-0.09668957
-0.5007126,-0.24477202
0.5165389,0.79906815
0.011906719,-0.06828982
-0.028708505,-0.02466026
-0.7497493,-0.8963076
0.3665739,0.07968068
0.76117265,0.15637973
0.37624353,0.054197848
0.16946462,0.18761528
-0.37762558,-0.2014691
-0.006534473,-0.0008711815
-0.00901283,-0.012034774
-0.029684063,0.12500587
-0.03367529,0.112887144
0.25284767,-0.1364125
-0.020679055,0.73730475
-0.052934434,0.09178519
-0.13466734,-0.043536574
-0.02577404,0.015989065
-0.011758389,-0.001121819
-0.04544128,0.008385003
0.026960257,0.0066437125
-0.14103942,0.43676865
0.8159566,0.7794487
0.23958379,0.3573509
0.09364934,0.075097606
-0.037284654,-0.3115956
0.061804287,0.14050198
-0.3476074,0.38426444
0.87966424,0.45096844
-0.02156921,0.13284123
0.19981612,0.20033243
-0.0789671,0.014276326
-0.041792683,-0.30085015
0.8547256,0.2312609
-0.21861643,-0.45108676
-0.08627842,-0.044362366
-0.05279313,-0.123377025
-0.004069311,-0.030043721
-0.007545963,-0.0051568598
-0.47278428,-0.24993414
-0.25909108,-0.16923153
-0.3880267,-0.20107204
0.16678694,0.14535046
-0.89379776,-0.5530704
-0.33573687,-0.39296174
-0.09685585,-0.28306687
-0.32536578,-0.16634667
-0.008922655,0.01583916
0.033993274,0.018971004
0.44949764,0.25421345
-0.20921734,-0.42021942
-0.103624,-0.13992283
0.21533594,0.0968225
0.15145198,0.07190114
0.025805704,0.038122624
0.32787785,-0.23750705
0.40320003,0.6356595
-0.0010335823,0.08823609
-0.01402386,0.08119124
-0.06791839,0.3093626
0.186377,0.24933898
-0.30627245,-0.010418057
-0.24827826,-0.07258923
0.55493176,0.44191158
1.2677488,1.0608497
0.4993203,0.57906014
0.13416797,-0.005229771
-0.09007976,-0.064686835
0.061850052,-0.015584528
0.050684877,0.043607056
-0.06834609,-0.38574618
-0.062486723,0.03240609
-0.038438465,-0.025906414
-0.05168414,-0.011136115
-0.0062202513,0.0040854067
0.06952381,-0.12124193
1.2255167,0.40758437
-0.032112464,0.19823837
0.05488251,0.33557624
0.20294437,0.7287364
-0.32332972,-0.4898268
0.0032142175,0.04456839
-0.0024506869,-0.06542862
-0.28287798,-0.12454653
-0.16393651,-0.007770613
0.032347225,0.017074645
-0.03864809,-0.041811883
0.014861863,-0.034618318
0.011830542,0.016680837
-0.3204984,-0.7719991
0.43731987,0.35575247
-0.076584324,-0.048873663
0.049700316,0.06109415
0.7061397,0.15765
0.56381154,0.50049084
0.112007596,-0.23200005
-0.17982866,-0.7516062
-0.62800014,-0.5679244
-0.44789886,-0.06290731
0.52993673,0.05076474
0.25814664,0.0873279
0.41434622,-0.5292444
-0.12235063,-0.041727692
0.1350165,-1.1353476
-1.3615854,0.0043128133
-0.42182595,-0.2821849
-0.38141787,-0.1964969
-0.86626077,-0.88891864
-0.10117125,0.22898024
-0.021550406,-0.036324203
-0.027002186,0.036409646
-1.0553179,-0.56811553
0.18632436,-0.03349638
-0.10267324,0.17860746
-0.022504738,0.06884265
-0.34961998,-0.23305953
-0.10376863,-0.39417607
0.6654135,0.40191016
0.8261343,1.3203242
0.057431202,-0.16172826
0.15135169,0.22036903
-0.8844912,-1.0544386
0.0787026,0.22755766
0.010532043,-0.0020746887
0.0076828543,0.00509724
0.35550988,0.12665284
0.11667916,0.19995847
-0.04471074,-0.0043657124
-0.0054429197,0.13454497
-0.27410612,-0.2453835
0.099824935,0.028916806
-0.055982426,0.13735497
-0.05701849,-0.015121549
0.069095045,-0.08112159
0.21709746,-0.037772715
0.043880634,0.23871684
-0.039875675,-0.25483564
-0.001858246,-0.02791427
-0.010068697,-0.09446254
0.17611352,0.20628151
0.20827901,0.32356346
-0.036953203,-0.021747917
0.010737934,0.031160206
-0.050267868,-0.012126446
0.024807647,0.058812916
-0.07158273,0.0064553022
0.0024144233,0.14370221
-0.09286404,-0.17799938
0.027904456,-0.11767891
0.026570339,0.21218175
0.429077,0.26996619
0.62083995,0.1315686
-0.11295843,-0.13062745
0.115717515,0.1568275
-0.155317,-0.030750573
0.6084689,0.052483857
-0.060853858,0.027534306
0.0021187717,0.09101224
0.006174152,0.084759355
-0.08929706,-0.15965247
0.1468547,-0.064433426
-0.41524,0.076366365
-0.13976972,0.031146258
1.0875008,0.72344494
-0.21537048,-0.3556902
-0.08470532,-0.12626967
-0.2372696,-0.19797307
-0.11979914,-0.32574612
0.38167447,0.5374289
-0.008553972,-0.021098256
-0.0014787291,0.00046925247
0.038544588,0.93534404
-1.2099869,-0.7739911
0.41312605,0.16315788
-0.25283447,-0.32102376
0.0017885137,0.22634506
0.15454656,0.16871893
-0.016187657,-0.12134874
-0.42257282,-0.41598362
-0.11611536,-0.087305784
-0.37806314,0.053623676
-0.16636945,-0.050477028
-0.09061583,0.004423037
0.049142238,0.013423383
0.07381794,-0.0020689964
-0.08287414,-0.013700128
-0.016959345,0.019283026
-0.17087366,0.26524758
-0.95310134,0.21991313
-0.19516823,-0.053910926
-0.25997043,-0.19837934
-0.024483588,0.04366207
-0.0036317804,-0.042346716
0.030091621,0.06933993
0.4732281,0.0016095042
-0.25095305,-0.4904126
-0.43337703,-0.24980223
-0.025134377,-0.012840837
-0.025483884,0.028978944
0.2497062,-0.26058477
0.4434831,0.36319923
0.024993706,-0.08445561
-0.08893773,-0.08175856
-0.003969385,0.05271852
0.10172327,0.31810063
0.5593029,0.046580732
1.2833766,0.8612835
0.17655513,-0.15115416
-0.17952064,-0.104261115
-0.22844112,-0.6336419
-0.32718545,-0.20909965
-0.745963,-0.5153555
0.36013603,0.08580382
0.11585572,-0.18841493
-0.24455644,-0.37247515
-0.30320978,-0.1819228
0.39498094,0.08016032
0.0062753605,0.019665599
-0.08054374,0.2537602
-0.097117536,-0.053524554
-0.19442928,-0.122265674
-0.1952382,-0.07346201
-0.2826715,-0.11053172
0.04401792,0.23848712
-0.14858514,-0.19802783
0.016602147,-0.012958348
0.026586723,-0.029022157
0.0007197429,-0.019877851
-0.029403199,-0.006952822
-0.22728923,0.10917568
0.043642685,-0.028466702
0.9312234,0.49958557
-0.12869126,-0.30033767
0.021358088,0.19178367
0.007300862,0.04382333
-0.62244415,-0.3010692
0.028232139,0.028083503
-0.056457646,0.042883217
-0.043882407,-0.31013995
0.0010360964,-0.0063939393
-0.015173543,0.023991913
-0.0015012086,0.01721111
-0.0049416944,-0.028817728
0.42723167,0.1980257
0.259117,0.10476339
0.4319136,0.63587236
-0.046881296,-0.11169505
0.43974316,0.12165606
-0.58364093,-0.35812458
-0.11165078,0.0579291
0.35388035,0.12974367
-0.053919367,0.013731718
-0.037551288,0.019043863
0.052843105,-0.062350452
0.032195106,-0.086117655
0.0048264735,0.070100725
-0.0012797809,-0.025144875
0.004199132,0.012690723
-0.0029814688,-0.04652767
-0.37117517,-0.24946523
0.20242761,0.08765417
-0.09677108,-0.041992426
0.6191932,0.28481206
0.11399784,0.6280835
-0.04025054,-0.5608656
0.0072246287,0.026316434
0.025401097,0.004769087
0.430627,0.3399008
0.55813664,1.134209
-0.020171043,-0.046995938
-0.045689434,0.024476498
-0.2604586,-0.14102972
0.12184143,0.09118202
0.003674955,0.017471015
-0.0056117694,0.009919792
-0.038010336,0.091712475
0.01771842,0.005715579
0.5446428,-0.64628226
-0.15826644,-0.6249291
0.29048052,-0.22497058
0.06318488,0.0554322
-0.30799246,-0.3661005
0.42189014,0.8505237
0.12657261,0.5064242
0.4887421,0.25573635
0.006811765,0.03970039
-0.043278173,0.042001203
0.10090249,-0.1420613
-0.7514546,-0.5127354
-0.16740909,-0.1833359
0.078265995,0.069021285
-0.012121145,0.0090427995
-0.0033637434,0.050906003
-0.005122105,0.036158115
-0.008740059,-0.051640213
0.063008025,0.089523345
-0.28255534,-0.28132373
0.004395348,-0.05176741
0.0125052,-0.025804609
0.17119457,0.29783058
0.4163609,0.48498577
-0.0584217,0.130483
0.039410684,0.20423809
-0.4394642,-0.14528167
-0.23837435,0.18405735
0.016202258,-0.05513972
-0.0027818787,-0.061347604
0.78548706,0.25904238
0.4891786,0.19283056
-0.08321278,-0.07255995
0.2983312,0.045675576
-0.0153868385,0.045467436
0.03935492,0.013836369
-0.001261533,0.38512444
0.016475173,0.19591807
-0.19905598,-0.10207534
-0.102700874,0.1141884
0.2517585,-0.13544142
-0.51882493,-0.44315064
-0.025558272,-0.093851805
0.041806936,0.063228905
0.63198096,0.35685366
0.2672749,0.45481193
0.044242874,0.0070145726
0.055196933,-0.07851718
0.047456473,-0.25834918
0.15964973,-0.09069103
0.018249085,-0.040685177
0.004326057,-0.005782187
-0.4222,-0.2672624
0.002082842,0.003242761
-0.57543135,-0.15630329
-0.14025542,-0.15134916
0.14244992,0.2718041
0.09474258,0.19808511
0.007970719,0.009108841
-0.0046773977,-0.08356497
0.07684483,0.26693726
0.587062,0.35384536
0.1377938,0.45150733
-0.5772073,-0.26107895
0.42895734,0.42515016
-0.27182916,-0.4837569
-0.074099675,0.030771822
-0.014881967,0.013554722
0.00086688437,-0.104691505
0.01604343,0.04885122
0.15349716,-0.29686418
-0.040432055,-0.29426926
-0.24073571,0.22140373
-0.21117483,-0.49190792
-0.46702778,0.06519088
0.3063391,-9.469688e-05
1.5135895,2.6279726
-0.5100083,-0.21350363
-0.04582641,0.02644074
0.072128125,0.004060447
0.9423262,0.7287898
-0.770689,-0.39353433
-0.33856958,-0.47467518
-0.40378082,-0.15577522
0.29170853,0.408431
0.5044681,0.039112512
0.13734883,0.18468714
0.2717071,0.36543345
0.08187827,0.46938062
0.07785694,0.04349467
0.04450558,0.06468594
0.020897387,-0.011469007
-0.025823582,0.10763422
-0.30909997,-0.103267506
-0.14110792,0.39406863
-0.037652798,-0.2017465
-0.06746135,0.49679506
0.018194683,0.6361977
0.0009714697,0.0014836192
-0.00425525,0.008276701
0.023440063,-0.066803455
-0.015058287,0.027450353
0.26773298,0.3924377
0.044646204,0.0096264705
-0.14094645,0.046792805
-0.25790465,-0.3149599
0.50388753,0.64043856
0.22061455,-0.3965343
-0.08214961,0.1194849
0.009849128,-0.068611726
0.071848,0.12551177
-0.14718696,-0.16430353
0.17307374,0.29246658
-0.2364653,-0.47948676
0.24965975,0.056230247
-0.009352002,-0.041442752
0.047096424,-0.0002924204
-0.034561664,-0.06980014
-0.10872417,-0.09896135
0.12225531,0.06298749
0.023347296,0.085599065
-0.32601503,-0.15970871
0.4976677,0.47032493
-0.5115161,-0.65802085
-0.12560177,-0.11088574
0.2522674,0.26405174
-0.78762084,-0.12404984
-0.07369649,-0.096453965
-0.34743053,-0.759054
0.59399325,0.49724624
0.36468717,1.0363529
0.71511686,0.2748877
-0.2163367,-0.39350903
-0.14589274,-0.06609042
0.111565255,0.2474271
-0.040602267,0.16134554
0.06888781,-0.021166325
0.16321494,0.21899503
1.0835555,0.24703765
0.3054102,-0.17518769
0.6945486,-0.070320964
-0.2961658,-0.93421686
-0.082737535,0.2748739
-0.45644912,-0.3689168
-0.12234278,-0.13641798
0.13721678,0.282356
0.053935632,-0.014487565
-0.05733978,-0.008645922
-1.1431669,-0.25084755
-0.19707516,-0.6977731
0.4091945,0.19893906
-0.90787923,0.22163117
-0.3987183,-0.1436546
0.03393081,-0.0022536963
0.7305877,0.55708176
0.56310594,0.2545246
0.045374513,-0.038519323
0.9595637,0.102327496
-0.3643793,-0.3359318
-0.7929416,-0.91774964
-0.09456202,-0.019037127
-1.2175324,-0.79962707
-0.2397421,-0.163203
0.42533475,0.11040944
0.27751076,-0.1242342
-0.15707768,-0.071534336
-0.08624086,-0.02067995
-0.002407712,0.016190723
-0.85499704,-0.10199416
0.10881752,0.1236068
-0.008023001,-0.027925879
0.004963165,0.018638492
0.07768066,0.0054914653
0.024839517,-0.15327051
0.076831415,0.16790563
-0.031422332,-0.07306188
-0.033814825,0.036856383
-0.061448723,-0.051236093
-0.44200522,-0.25099382
0.58369696,0.20089799
0.064762875,-0.042941302
0.074009605,0.031947017
0.028438691,0.0050845146
-0.027172264,0.100602955
0.23433334,-0.12465608
0.023677252,-0.13603625
-7.135328e-05,0.7555115
-0.36768284,-0.2415342
0.30013305,0.10421181
1.0022886,1.1273612
-0.73722374,-0.25112754
-0.48647377,0.32328844
-0.006594194,-0.029332042
-0.009930544,-0.013147056
0.011270661,0.022090912
-0.009407874,-0.04529634
1.5515227,0.42316908
0.8497795,0.6003061
-0.5346483,-0.037062645
0.36229676,0.28037167
-0.7792205,-0.46496037
0.37688443,0.20255241
0.05289501,0.04843024
0.122502275,0.275869
0.022006921,0.0048119724
-0.0023771396,-0.02241671
-0.0054946267,0.045452893
-0.015002229,-0.009171069
-0.10828969,-0.10554558
0.31638187,0.07584351
-0.7706771,-0.029803455
0.65620905,0.1913554
-0.056555953,-0.4297473
-0.31350765,-0.33118975
0.3799134,-0.264403
-0.0403601,0.10846612
0.18056087,0.5186617
-1.0156708,-0.005199492
-0.0051568146,0.12107301
-0.011086354,-0.048594296
0.084223345,-0.23683333
0.094687045,0.031927407
0.024420926,-0.05383855
-0.1265744,0.045042455
0.14002383,0.31273162
-0.046104483,0.07266751
0.10500761,-0.007813096
-0.094858356,-0.15387827
0.16919881,0.10184932
0.23240042,0.08040929
-0.033638243,-0.002781868
-0.034584384,0.009790212
-0.03285258,-0.03511423
-0.016953824,0.0098480135
0.17023915,0.58010954
-0.33224827,-0.42032564
0.09012101,-0.112962484
-0.07311047,-0.05724436
-0.14822158,-0.007846937
-0.1684736,-0.0023996383
-0.2066916,-0.7846123
-0.32508168,-0.6472234
0.07522512,0.0044071116
0.07235828,0.02274996
-0.024049206,0.028282642
-0.0039632753,-0.037482798
-0.8685857,-0.73886675
1.0674882,-0.016921699
0.032026086,-0.026656166
-0.021007996,0.036988363
0.028070485,0.023528278
0.0076000607,0.041443586
-0.07202601,0.1038512
-0.078554496,0.062899485
-0.23626408,-0.17796993
-0.13962702,-0.47412568
-0.16220719,-0.02362603
-0.014327085,0.100028425
0.12685691,0.040678084
-0.07169413,0.017764986
-0.047765214,-0.01315026
0.038796134,-0.09436199
0.3255834,-0.098322615
-0.7040006,0.22747123
0.18160418,0.32120395
-0.107495695,-0.4485376
-0.06604789,-0.025291085
-0.29417163,0.44752938
-0.03787984,0.027515411
-0.40384388,-0.42523515
-0.00077811116,-0.025500655
0.010292592,0.00563848
-0.056242336,-0.0031301975
0.03994794,0.01995942
0.103690565,-0.0052848756
-0.16672465,-0.040629625
-0.05762202,-0.024011552
-0.015565321,-0.01963994
-0.82842934,-0.11114526
-0.6590723,0.021052718
-1.3336439,-0.6888159
-0.41124177,-0.7235739
-0.0013239983,-0.028840601
0.015997145,-0.012646899
1.3595549,0.57360876
0.5968621,0.58860576
0.0030924184,0.01795274
-0.011252393,-0.013413638
0.00641936,-0.0064005554
-0.005391116,-0.020838767
0.063231274,0.20463306
-0.019857457,0.017125607
0.061710086,-0.10107975
-0.045634963,0.12196143
-0.0061115082,-0.0061947107
-0.014522456,0.0237796
0.25305206,0.20486528
1.1265286,0.8366989
0.6558894,0.0029520988
0.3426935,-0.104625344
-0.035311244,-0.013870001
-0.15102792,-0.16471943
0.030455139,0.07167518
-0.05010055,0.014254153
0.008275135,0.021332622
-0.017679421,-0.6466458
0.5520665,0.7632257
-1.3985406,-0.5493973
0.12644373,0.044974685
-0.74111634,0.03963703
-0.04366394,-0.016977906
-0.05659855,-0.046786636
-0.021648418,0.08678287
-0.025119126,0.007310301
0.031812888,0.019843936
-0.019899966,-0.05872333
-0.058929354,0.14832339
0.045838222,-0.170412
-0.007841144,0.018218517
0.014189788,0.028347865
0.011686285,-0.026394606
-0.0006139922,0.009235024
-0.27275997,-0.0703398
-0.48698947,-1.1499649
0.94234353,0.027523339
0.10599038,0.035115957
-0.43393233,-0.18235189
-0.064909264,-0.14423954
-0.58668935,-0.66195637
0.62214357,0.7811578
-0.07829751,-0.07215798
-0.20187017,-0.33682626
-0.13827874,-0.040958703
-0.050972708,-0.07094139
0.015780414,-0.05676776
0.008365555,0.03966853
0.01079285,-0.08411896
0.026149012,0.029220894
-0.48205823,-0.16622144
0.52971625,0.8128314
0.5541101,-0.07161173
-0.4898555,0.008840799
-0.033607192,-0.060544014
-0.02894854,0.0013064146
-0.0014107996,0.045706242
0.053835817,0.02669096
-0.012445759,0.020469666
0.039252277,0.010946795
0.6932383,0.86543953
0.011124202,-0.32737225
0.04631158,-0.022143334
-0.03877552,0.017430484
-0.013802801,0.19061905
-0.1301514,-0.015105784
-0.17057917,-0.07765818
0.065738544,-0.0064050406
-0.21421921,-0.5601448
-0.015739324,0.020015657
-0.23361605,0.40766943
0.6386989,1.0027602
0.14446281,0.15968445
0.025929892,0.112703204
-0.36105216,-0.13782859
-0.77764606,-0.13767669
-0.03945808,0.012020737
-0.030102158,-0.000824213
0.36323783,0.073709846
0.12753598,0.08760974
-0.11114696,0.07548612
0.060133103,0.0053079724
-0.05354166,0.009930626
-0.02569842,0.02616489
0.112115756,-0.14217412
0.01894261,-0.031769134
-1.303356,-0.980997
1.0675833,-0.18186556
-0.46173412,-0.28818646
-0.28506857,0.11207193
0.15782176,-0.25824368
-0.06323251,-0.08950348
0.0018880919,-0.1375432
0.03827638,-0.011263996
-0.27237365,0.050922275
0.6967088,0.27553177
-0.38009197,-0.10793996
-0.1534512,0.14547008
-0.010242282,-0.0010723472
-0.008328405,-0.012142912
-0.37101185,-0.62139165
-0.2577025,-0.40342063
0.31948486,0.85198045
0.07921974,-0.37186992
-0.7493883,-0.1418941
0.15741752,0.27123487
-0.48867032,0.22893983
0.26734355,0.119570315
0.006408346,0.015185177
-0.028165445,0.09739351
0.069200665,-0.033342063
-0.11810827,-0.059873402
-0.005648809,0.01978156
-0.0006644023,-0.0152843
-0.004407079,-0.017053902
-0.15003198,-0.071932316
-0.98334396,-1.1879694
0.3267513,0.37324667
0.5146574,-0.530005
0.28291303,0.663428
-0.03302045,0.06991178
-0.59802055,-0.6775646
-0.0032997576,0.0034831166
-0.006955589,-0.0077483207
0.1154701,0.34673852
0.08847094,0.1369232
-0.026116572,-0.022171795
0.053763986,0.0056749284
0.59055245,0.012856901
0.5822971,-0.017152011
-0.003482521,-0.021927208
-0.050430655,-0.07250722
0.05143308,-0.08418262
-0.37303054,-0.5760465
-0.3204599,-0.1686573
1.2505157,1.2624974
1.0827402,0.61810184
0.5710797,0.3301868
0.0057391906,0.019643843
0.0054647694,-0.0012635887
-0.14775714,-0.35793722
-0.19075936,0.08885816
0.013653397,0.24918818
-0.32834578,0.026757509
-0.011378851,-0.022741795
0.029977966,0.01364103
0.74058986,0.093715906
-0.7786238,-0.33691752
0.03118759,-0.02903068
0.053101964,-0.010500699
-0.5613078,0.19376588
-0.01635244,0.1477359
-0.3455186,-0.25363412
-0.1298109,-0.46997976
0.0104481755,-0.02687049
0.008016155,0.004889384
0.31070805,-0.18134028
1.210979,0.57900524
-0.052715946,0.047098458
-0.028447727,0.023837298
-0.006546047,-0.13640442
-0.031468295,-0.08229226
-0.2111808,-0.15382554
-0.42639112,-0.5215273
-0.5715672,-0.2742986
0.19335467,0.07626724
0.04497194,0.34330845
0.09603455,0.13217416
0.034406435,-0.012401998
0.017868634,-0.010430738
0.316706,0.3393858
-0.33055514,-0.4169144
-0.065476045,-0.057436824
-0.029851839,-0.059754074
0.030029885,-0.025685996
0.07681867,0.0554239
0.17153302,0.1100322
0.07487807,0.035306856
-0.18093136,-0.13401628
-0.23736307,-0.0856504
-0.96532345,-0.5038636
0.17157723,0.11367887
0.054395236,0.26394856
0.2078385,0.27655452
-0.3974002,-0.14388195
-0.3691677,0.12966323
0.46991116,0.23111033
0.08226687,0.05998814
0.008781193,-0.012417898
0.011358361,-0.017044306
0.0071827555,-0.08742047
0.018961046,-0.036833465
-0.3251973,-0.37765056
-0.12175663,-0.1556225
0.08576274,-0.13390565
-0.095870376,0.1240371
-0.006626248,-0.10479449
-0.08671668,-0.060450703
-1.0106856,0.027637124
-0.2042684,-0.18535794
0.010564114,-0.012632668
-0.0027375112,0.0030161291
0.054633074,0.09632592
-0.028557073,0.0030382872
-0.12498312,-0.0631786
0.034138173,0.21588907
0.107781865,0.013761103
0.23103854,-0.016443938
1.592876,1.2470987
-0.62036324,-0.7792393
-0.019164246,-0.045270443
-0.027248144,-0.0038086846
-0.72605395,-0.48773658
0.60243756,0.37223327
-0.0073563782,-0.04261148
-0.011561954,0.026265234
1.0863768,0.40481055
-0.08584417,-0.52453077
0.016883027,-0.09765388
-0.070287496,0.03793536
0.16499576,0.62486196
-0.14608078,-0.34170717
0.014598807,-0.053643346
-0.03457083,0.027352214
-0.0244319,-0.010617495
0.013158727,0.010626346
-0.058401868,-0.026012123
0.01421809,0.14131615
-0.08210383,-0.14622486
0.0046640607,-0.007947177
-0.033920098,-0.03185302
0.03400916,0.028754681
-0.0039986502,-0.00781329
-0.012485834,-0.010009885
-0.22762361,-0.3389194
-0.4657355,-0.13336176
0.551055,-0.65708387
-0.32528156,-0.83758956
0.28421292,0.08643934
-0.07677219,-0.13718724
0.025440928,0.05170244
0.008359766,-0.04034999
0.050983474,0.026191056
0.07842856,-0.054317504
0.018577602,0.02035661
-0.067548044,0.0059886575
0.79345024,0.46274987
0.058900453,0.19433194
-0.08520945,0.17988467
-0.7501375,-0.8041758
0.035183195,-0.01767546
-0.007825773,-0.0037831515
-0.47937202,-0.3133594
-0.8377055,0.48557678
-0.0989255,-0.05539334
-0.03714737,-0.017209187
0.21083382,0.1515944
-0.09410323,0.07356456
-0.02586288,0.028140143
0.007725899,0.033240348
-0.29605645,-0.33236885
0.36053002,-0.16636102
-0.006211384,0.019644856
0.0016932175,-0.0012637228
-0.07517113,-0.28032815
0.104933485,0.041183025
0.50852394,0.0932709
0.2693203,0.18341672
-0.6658197,-0.2128154
0.66091955,-0.031648457
0.13993503,-0.08890241
-0.04053272,-0.011747569
-0.017464507,0.019964099
-0.028024375,0.017611504
0.19483697,0.1244874
-0.15084767,-0.08306724
0.03202404,0.051828086
0.09763078,0.08899829
0.019812556,-0.24780118
-0.04311256,-0.08303559
0.60157794,0.3019228
0.078607604,-0.03880178
0.008748456,0.0010117888
0.04712631,-0.0033650547
0.15227786,-0.25178015
-0.044745587,-0.022452295
0.45916843,0.19526398
-0.45786747,0.13352227
0.47253022,-0.3646232
0.3733247,0.8429146
1.1457568,-0.059293568
0.19157842,-0.2687344
0.612547,0.46311367
0.39025474,-0.06701711
-0.034112263,0.16025886
-0.13334614,0.0100391805
0.51230806,0.4764018
-0.3965661,-0.63680327
-1.5125749,-0.6485117
-0.035277724,0.14974445
0.20756954,-0.2851988
0.3250039,0.22128731
-0.017351234,-0.083307326
-0.002840619,-0.034719795
-0.006109394,-0.1919263
0.05650194,0.091703594
-0.0044767377,-0.048215687
0.057659723,-0.013623029
-0.006286458,-0.15425688
-0.003908435,-0.009531893
-0.031189937,-0.0008190274
-0.023487505,0.052478194
-0.2358626,0.41350365
-0.24243075,-0.2206943
-0.22821087,-0.016142666
-0.33771116,-0.50246114
0.0056752926,-0.0023201108
-0.011346427,-0.033018887
-0.011331791,-0.0047335923
-0.0059806835,0.020129353
0.19007382,-0.058909655
-0.02511618,-0.028326243
0.27142245,0.21797904
-0.050889272,-0.16476971
0.32095656,0.38427985
0.71228504,0.17245464
0.12803009,-0.044227563
0.035254948,0.11506218
-0.03830336,-0.030287214
-0.0008120784,0.055304885
0.37175485,-0.10282534
0.78127116,0.027386263
-0.68113804,-0.069167554
0.8809292,0.10129756
0.0298432,-0.060976
0.0047465935,-0.025740415
-0.100774616,-0.0202384
0.5399619,0.57479656
-0.31139216,0.0032306314
-0.082082674,0.22940558
0.8528707,0.3019942
0.6799862,0.6782205
0.5062294,0.65493214
-1.5274899,-1.1099837
0.0596278,-0.21168506
0.11268428,-0.0057384074
-0.05820869,-0.05690807
-0.009375092,-0.024669513
-0.058726396,0.14369398
-0.011089914,-0.039492965
-0.02322503,0.037537575
-0.0003407693,-0.10205829
0.04994414,0.07295853
-0.118480325,-0.15428263
-0.16673909,-0.09495193
-0.2557051,0.0661736
0.0037375486,-0.060216308
0.07669671,0.046534255
-0.23016416,-0.062137604
-0.071895584,-0.07603201
0.5246706,-0.19597185
-0.098679066,-0.058764428
-0.06423531,0.060340643
0.0030235834,-0.022101894
0.43828875,0.11091763
-0.6752588,-0.88244545
0.9763775,0.950064
-0.73163176,-0.524673
-0.01316733,0.054281116
-0.02577981,0.0059989095
0.069897175,0.04591775
0.25164044,0.11356518
0.0618984,0.185866
-0.17604333,-0.21170264
-0.24822113,-0.24398917
0.11861472,0.25359106
-0.066079326,0.5986471
-0.21634424,-0.26922017
-0.4684792,-0.12485133
0.5195324,0.21770382
1.0836831,0.47854817
-0.004530891,-0.10701269
-0.028967917,0.026222408
0.032879453,0.028638363
-0.90369153,0.046323717
0.25880277,0.23381904
0.13243137,0.28369087
0.23310176,0.32225245
-0.7883722,-0.34915036
0.71193177,0.15610105
1.3376807,0.85126823
-0.8536153,-1.0603286
-0.046877958,-0.037525058
0.023873117,0.03475544
-0.022928707,0.01714477
-0.03113385,0.01869236
0.21018946,-0.010139227
0.070500866,-0.02770847
-0.0021097339,-0.08858001
-0.012027408,-0.0070978403
-0.10437385,-0.3568949
0.6042718,0.22175714
0.007282336,-0.076018095
-0.015286957,0.054657012
0.0046497383,-0.012853175
0.01159386,-0.01674825
0.6394769,0.7027348
0.23155808,0.18147027
-0.09783299,0.028043926
0.042912435,0.13694696
0.55329496,1.3823266
-0.3216504,-0.18218374
-0.020542646,-0.28589243
-0.00460956,-0.073459655
-0.015028998,-0.15035406
-0.3374711,-0.15165943
-1.0129995,0.8319018
-0.8938449,-0.6711524
-0.007704149,0.03995818
-0.093375884,-0.19632995
-0.21360867,0.12840253
-0.29591215,-0.2988945
0.15696849,0.1827724
-0.054549683,0.13409683
0.44472948,0.15521872
0.58754706,0.40292576
0.17433767,0.07680786
0.38139784,0.45838442
0.8363794,-0.08290751
-0.3753789,-0.12676054
0.016033666,0.022898734
0.0090585025,-0.03407854
-0.503588,0.10568237
-0.0067208,0.13916335
-0.35391748,-0.11698705
-0.25621164,-0.026643932
-0.21968949,0.1971528
-0.0061222427,0.2305946
-0.090900466,-0.01712948
-0.052183595,0.040417403
-0.058333054,0.08776677
-0.16149543,-0.039790094
0.08493081,0.027948797
0.02975228,0.007443115
0.035495963,-0.08208954
0.03155251,0.031790838
0.012818474,-0.007864103
0.02743802,0.058324575
-0.45742315,-0.95117843
-0.7661732,0.16742623
-0.0026688434,-0.06491196
0.018577665,0.043553352
-0.13741757,-0.09738318
-0.17241468,-0.07077101
-0.035677873,-0.0030346215
0.02517332,0.05404921
0.06940183,-0.12844318
0.047126267,-0.049609944
-0.040534362,0.03983912
-0.27615315,0.023975253
-0.32574537,-0.6269173
0.5295402,-0.35960168
-0.045366313,0.053106964
-0.015020164,0.020300686
-0.41928282,-0.11966339
0.12531868,0.08717954
-0.007355986,0.008030117
-0.0022449533,0.048930086
-0.08889901,-0.009192094
-0.04020452,-0.12739241
0.030694585,0.01674056
-0.013284534,0.009395316
0.6565479,0.2954751
0.49021226,0.563253
0.016493177,-0.029332042
0.003607452,-0.013147056
0.0075676832,-0.0036866963
-0.010663917,0.017984882
-0.01851637,0.09416634
-0.010078373,-0.012079835
-0.069143705,-0.09291041
-0.13160835,-0.034316003
0.57158154,0.39732826
0.41256732,0.37850797
0.040878907,-0.0025490522
-0.009353119,-0.04971908
-0.032630987,-0.013211146
-0.049169574,-0.19209346
0.008884076,0.014574289
-0.0020544475,-0.0059457123
-0.90764546,-0.22045094
-0.070392214,0.3806993
-0.33782354,-0.041671336
-0.4247116,-0.061743587
-0.094459325,-0.05837965
-0.030817114,0.093313485
-0.37187713,0.095243156
0.6090208,0.3366457
0.16113059,0.3632853
-0.23294945,-0.35551673
-0.2894915,0.028170288
-0.08823927,-0.30061615
0.17528154,0.7874627
0.26120055,0.6202836
0.054214776,0.046883762
-0.06717447,0.0023171008
-0.018027227,0.016989678
0.020812672,-0.009069055
0.0051165354,-0.02440226
0.0153011605,-0.050768733
-0.626766,-1.0140569
-0.74525064,-1.3081853
0.1351762,0.19814122
0.09972778,0.16685581
0.025045265,-0.012233198
-0.0141246775,0.013286382
-0.40807557,-0.13149893
0.46358603,0.6224325
0.04413542,0.0687041
0.025577366,0.053198695
0.5183749,0.18302608
0.62511253,0.47080642
0.11190063,-0.070142806
-0.017417207,-0.013277471
-0.03054569,0.052476883
-0.04305782,0.05712691
0.6421381,-0.30867356
-1.0473589,-0.8575735
-0.045686632,-0.015345905
0.010653017,-0.017445326
0.17411214,0.23763645
-0.07090927,-0.08194885
0.03474049,0.16203654
0.084853485,0.235052
0.06102953,0.17709735
-0.07108994,0.042765856
-0.02584612,-0.17899424
-0.3010854,-0.11917639
0.37705064,0.19107342
-0.03975086,0.025068194
0.7806031,-0.15882099
-0.71164614,-0.555551
-0.007870537,0.079529196
0.15987022,0.07552463
-0.5175572,-0.44088072
-0.4217062,-0.36613667
0.7775959,0.3524381
-0.39333695,-0.2335347
-0.19045055,0.18147224
0.44846743,0.5473467
0.023869488,-0.017676711
0.02631839,0.009795412
0.04590699,0.004945576
0.04863769,-0.0032327026
-0.044339962,-0.09915292
0.14704743,0.29187948
0.039627545,0.3846283
0.090247676,0.0402292
0.015264099,-0.03628847
0.059527494,-0.020762682
-0.06359396,-0.04249811
-0.0059119477,-0.064728186
-0.0027863977,-0.059631288
-0.013295421,0.0104932785
0.86616194,0.67635596
0.7126299,1.056078
0.08113189,-0.042999387
0.087406315,0.21805555
-0.013799662,0.038817942
0.001169765,-0.0060705543
-0.010894399,-0.08598286
0.0033096496,-0.0056945384
0.08611345,0.1473198
0.49574447,0.2994693
0.25354362,0.09481877
0.013397764,0.24898298
-0.0036160797,-0.54624283
0.5834187,0.59637797
-0.14433303,-0.062416643
-0.06362735,0.009108663
-0.014741999,0.07087877
-0.015454287,0.019353837
0.2508521,0.36450058
-0.055614486,0.06730464
0.0038747084,-0.017944843
-0.0035330441,-0.025519013
-0.47339523,-0.7111138
-0.965221,-0.3107363
0.0018679027,0.06290902
0.0028941252,0.023127615
-0.045389064,-0.069300175
-0.022129782,-0.02106376
-0.158387,0.45166314
-0.28767958,-0.69747686
-0.004839495,-0.38333988
0.54365313,0.23553818
-0.012165938,0.19921963
0.06972082,-0.0843153
0.41074604,0.27072904
-0.009988423,0.026218534
-0.79002625,-0.92285126
-0.0063083,0.045471072
-0.1488463,-0.054251567
0.122645184,-0.30646253
0.3256709,-0.0028716922
-0.39458057,-0.17403388
-0.25169057,0.029793859
-0.009657934,-0.038134158
-0.5744007,-0.771943
0.5066974,0.30964386
0.012808163,0.0010624528
0.008311763,-0.044033676
-0.002091316,0.035820365
-0.0011459467,0.00975427
0.002644523,-0.009275675
-0.015147142,0.029208362
-0.0030913542,0.001118958
0.030072318,0.03305225
-0.7316357,-0.28189594
0.18145905,-0.07954307
-0.74637854,-0.5876062
-0.43828195,-0.21619712
0.05191192,0.07619262
0.22301267,0.2553408
-0.048731647,0.013055325
-0.019961275,-0.103996456
0.17911765,-0.038092196
0.25900742,0.02653578
-0.015129855,0.20266569
0.38359272,0.24901807
0.20942357,-0.19656742
-1.6233891,-0.8195902
-1.2553158,-0.101480305
0.080933064,0.41553152
0.45947358,0.20107543
0.35676214,-0.07523513
0.0019617262,0.004097253
-0.00080963195,-0.0068057626
-0.12453436,-0.06750077
-0.08896556,-0.013336539
0.14219004,0.30843484
-0.006896521,0.19359282
0.29451096,-0.14788127
0.17709003,-0.024892867
-0.0019407382,0.023783028
0.003422931,-0.027983546
-0.046370193,-0.14403304
0.010449801,-0.009668343
-0.3646075,-0.19231331
-0.72027516,-0.5477548
0.03090968,-0.030457944
0.021988928,0.0039442778
-0.22686289,-0.9710166
0.14778464,-0.14244491
-0.06266876,0.020211816
-0.10594679,0.011643529
0.00056541763,-0.0005504489
0.00089101354,-0.0123847425
0.0042958525,0.005920887
0.016218906,-0.029485941
-0.09215603,-0.07907803
-0.06937776,-0.0423522
0.49569076,0.16330367
-0.7105472,-0.83892524
-0.18375503,-0.07366216
-0.19646122,-0.49391878
-0.008107375,-0.27402833
-0.032538265,0.029106379
-0.13197139,-0.020287395
-0.20782772,-0.5004032
0.01067,0.016812384
-0.04863198,0.011144489
-0.4095949,-0.5538806
0.30591893,0.35746104
-0.3465573,-0.3401898
-0.16143999,-0.028585553
-0.5592981,-0.28540337
-0.0069686966,-0.050888464
0.0048109423,-0.0076596737
-0.01199764,0.0043699816
-0.08259784,-0.023636103
-0.08218213,0.02303648
-0.009577745,-0.0027557611
-0.017491862,-0.003132239
-0.20482157,-0.2281183
0.29170924,0.026489764
-0.09924502,0.008774638
-0.03292437,-0.122265786
0.72972715,0.039945006
-0.8176681,-0.1888254
-0.04147834,0.045440137
-0.003962986,0.01936908
-0.14776523,0.112992704
0.090567835,0.15753403
-0.024286602,0.02293992
-0.021868441,-0.025893837
0.6689147,0.3250289
0.084885,0.16462363
0.005991297,-0.037073135
-0.005161991,0.0035761893
-0.47237372,-0.017436147
0.24912058,0.26636735
0.098121226,-0.07962829
-0.027296565,0.13954335
-0.09683027,0.108421326
0.023070397,0.04166627
0.03257488,0.018692374
0.018757608,-0.010955185
0.3851487,0.021132112
-0.10879083,0.09906232
-0.28152436,-0.943695
0.37479228,0.05362314
0.14767416,0.38575876
0.8509233,0.6144647
-0.35010397,-0.14228672
0.015490709,0.24640502
-0.051597867,-0.005796194
-0.02229113,0.036813825
0.26676723,0.081778735
-0.37330896,-0.054930225
0.0024388044,-0.025467515
-0.15048206,0.075587526
-0.0042448714,-0.014599323
0.0050432007,-0.014344603
0.0496049,0.06491381
0.038537942,0.32469547
0.011812668,-0.00025981665
-0.008139178,-0.009978011
0.005584465,-0.02433616
0.006702424,0.0067599863
-0.016784132,0.0130803585
-0.10904305,-0.010266095
0.002495622,-0.029332042
-0.009003177,-0.013147056
0.0126314415,0.048146605
-0.02068902,-0.071956575
0.13326193,0.0020648837
0.0050521726,0.12939987
0.33040708,0.36668915
-0.23843989,-0.16925961
-0.00377347,0.05321008
0.013154405,0.020884871
0.4071487,0.49050927
-0.18070361,-0.24544412
1.0940604,0.36394727
0.25287625,0.12360677
-0.21003947,-0.049849525
-0.1845588,0.011304587
0.26426047,0.56276286
-0.35672206,-0.919706
0.30324495,-0.033537686
0.8611866,-0.22657773
-0.005057336,0.047312915
0.031050537,0.04097542
0.007725403,0.06428015
0.03999038,0.06143935
-0.0023054217,0.021285951
-0.004909465,-0.00492914
0.2461271,0.3064744
0.4797598,0.30672708
0.120453104,-0.17914048
0.2260382,0.24579634
-0.00022912465,0.039518833
-0.0005271881,0.009680688
-0.015608301,-0.038131073
-0.23156953,-0.05136895
-0.01836063,-0.041066706
-0.0020455634,0.16383713
-0.51445925,-0.23314464
1.1585217,0.72727793
-0.47100854,0.284894
0.3857512,0.29150838
-0.029290687,-0.14523664
-0.028330972,-0.058215976
0.53139734,0.6897733
-0.8045629,-0.50063986
-0.07344031,-0.0033328533
0.01696009,-0.040235534
0.19029781,-0.47030708
0.036842033,0.04458043
-0.15301916,-0.043154538
-0.036853697,-0.006025344
0.82908833,0.29722238
0.2525887,0.18901417
-0.07838774,0.019625098
0.046321265,0.05858645
0.48036718,0.06143403
-0.7976167,-0.939127
0.08105514,-0.63759077
-0.40564638,-0.14766857
-0.013993533,0.0960722
-0.014498424,0.15595746
-0.029848734,0.043897927
-0.002876502,-0.16656339
0.09535363,-0.12500086
0.36967337,0.35350063
0.3982443,0.40235078
-0.40752822,-0.18433616
-0.03383605,-0.032145023
0.074769005,0.03025809
0.06484659,0.16264069
0.15124872,0.15934436
-0.15548143,-0.18541372
-0.17347082,-0.26679635
-0.31441867,-0.2229343
-0.60422325,0.08031203
0.34170032,0.021445513
0.058553763,0.08446327
-0.66434115,-0.4068948
0.55267626,0.56151724
0.037991263,0.011201248
-0.06492987,-0.072487906
0.20624614,-0.025776029
0.55599934,0.9222248
-0.5936419,-0.4973619
0.37653857,0.11504015
-0.00057141157,-0.05598384
0.0018820177,-0.03664285
0.10822501,0.1753602
0.23542413,0.2226277
-0.3709249,-0.10275042
-0.10167505,-0.057872683
0.82718825,0.52223456
-0.14321893,0.16990975
0.3227504,0.28586635
-0.50523925,-0.5615695
0.1265977,0.004460931
0.29733208,0.2771663
0.39316294,0.006879568
0.122073434,0.120257914
-0.032701977,-0.18531504
-0.043100692,0.100527674
0.10428918,0.13734078
0.004494956,-0.0009859502
0.11801521,0.29653215
-0.23110193,-0.76131606


==> plots/force_xz_validation_dense_unsorted.dat <==
Target,Predicted
0.06267898,0.00045323372
0.039858736,0.0034707487
-0.019506235,0.008125126
0.09657399,-0.0150856525
-0.01212531,0.18029535
0.118300915,0.026166916
0.10183217,0.08270779
-0.096325964,-0.12996829
-0.011850371,-0.055421352
0.013303424,-0.010316163
0.038101546,0.27159214
0.009545573,-0.33621696
0.47371686,0.25963366
0.6168592,0.89972126
0.31273326,-0.021481454
0.24109308,0.43817723
-0.0707489,-0.042502105
-0.041223086,0.0428389
0.38158116,0.32376447
0.8890588,0.44370824
-0.0011956773,0.0029566884
0.023847425,-0.034233883
0.59979296,0.6864348
-0.8760818,-0.49726596
-0.009138882,-0.09968087
-0.027997505,-0.05075538
-0.015675733,-0.08807501
-0.03716965,-0.083671674
0.12111624,0.061255902
-0.27389342,-0.6447707
0.010722179,-0.04842806
0.09993533,-0.007137716
-0.0047691315,0.021922886
-0.0037863897,-0.033836327
-0.008487911,-0.038521975
0.01827296,0.033417303
-0.47867388,-0.23782718
0.37161475,-0.17148368
-0.013321405,0.03090179
0.0036131172,0.25082672
-0.7159578,-0.61517036
0.028769564,0.5298893
0.008798945,0.0337919
-0.03324356,0.045942403
0.007118429,-0.011968374
-0.050483525,0.03112477
-0.6333791,-0.51831865
-0.14844428,-0.021089077
-0.025926255,0.008234203
0.02128417,0.046351746
-0.06505978,-0.030130863
0.012934608,-0.04813817
-0.2396307,-0.08109033
0.08941786,-0.039423704
-0.23674127,-0.41090566
0.05103259,0.07148895
0.004479561,-0.022797644
0.010638827,0.0074962676
0.036603644,0.11276919
0.09954846,0.022827342
-0.57413745,-0.09297991
-0.3731227,-0.3799439
0.19997858,0.13272005
0.06731293,-0.013768241
-0.053145997,-0.05972685
-0.041090675,0.0058666468
0.014645914,0.18517482
-0.019793836,0.061977804
0.25044295,-0.055219203
-0.44123417,-0.37336326
-0.06984314,-0.09163356
-0.011371674,-0.114509165
-0.16080983,-0.040973186
0.07512867,0.22741699
0.025324607,0.06952274
-0.040322006,-0.07776344
0.116766125,0.12234557
-0.25366378,-0.112636864
0.30566135,0.60825247
0.16753004,0.09744549
-0.14364345,-0.09181321
0.35416874,0.051770456
-0.104717284,-0.113737226
0.15793246,0.021201462
-1.5575297,-0.74034226
0.25091544,0.31263474
-0.13188452,-0.28714305
0.28094757,0.16713652
-0.20521997,-0.32504934
-0.19963002,0.0074402094
0.008143306,0.3652277
0.004472065,0.38441223
0.082822815,0.056514144
-0.03955299,0.06472005
0.0395473,-0.1322875
0.056748312,0.0035937428
-0.08971732,0.03013128
-0.05798582,0.1705828
0.0023929228,-0.081214294
0.01558218,-0.17466103
-0.00550129,0.049806714
-0.015842356,-0.015863776
0.08466331,0.017083172
-0.055757716,-0.05324743
-0.18270206,0.15983486
-0.31385708,-0.2671216
0.1051953,0.018866718
-0.053882975,-0.0064903647
-0.079028055,-0.5177021
-0.07310609,-0.5622911
0.4690889,0.18260342
0.5920428,0.4182427
0.078172915,-0.025571078
-0.0133071765,-0.022380471
0.13462658,0.10702133
0.04529012,0.06557843
0.023761168,-0.0159657
-0.043854985,-0.019206628
-0.34632277,0.111290455
0.3514037,0.06611419
0.0032571275,-0.011491001
0.024780117,-0.017728016
0.12282061,0.20871937
0.036045127,0.02118045
0.08404578,0.24976039
0.17453574,0.12396753
0.028943505,6.444752e-05
0.010146275,0.013404816
-0.23815964,-0.08318794
-0.0046873353,-0.010783613
0.24307573,0.13392615
-0.09605987,-0.011900306
-0.08931067,-0.05321288
0.25288078,0.17441398
0.08940993,-0.05605054
0.040220376,-0.04038039
-0.013549898,0.0042143464
0.064964294,0.024799325
0.0025956505,0.024993747
-0.012082258,0.049774826
-0.1412662,0.021342456
0.034801587,0.062982515
0.34146604,0.24234864
0.49557525,0.48814797
0.004636883,0.034017056
-0.032196358,0.025854811
0.039049625,0.3265409
0.02017197,0.20976824
0.57081705,0.15898603
-0.50626373,-0.06275527
-0.1220109,0.049657047
-0.022721378,-0.010185286
0.21380177,0.3150698
-0.5594894,-0.1961456
-0.08471522,-0.04880023
-0.20183565,0.052587017
-0.6385486,0.19649017
0.21088901,-0.16910547
0.04050714,0.041503668
0.03029493,0.07660818
-0.0021904404,-0.08802295
-0.053891018,-0.07272351
-0.014780832,0.05841899
0.040426835,-0.08430369
-0.21212628,-0.12650976
-0.31308517,0.12764573
-0.06764804,0.029931724
0.015843024,0.03877482
0.013125353,0.065418005
0.010191224,0.117704734
0.00010755993,0.018287003
0.002336562,-0.034492493
1.5500946,0.68940485
0.41446972,0.56897855
-0.011278138,0.07552487
-0.018682633,-0.018617868
-0.030053593,-0.020765983
0.036666963,-0.03020376
0.0027044015,-0.026890874
0.0026597022,0.0049032196
-0.39079437,0.017774045
0.9261612,0.2932102
-0.002553748,-0.0095644
0.0034299232,-0.018334098
-0.009405827,0.022526145
0.006404776,0.031477734
-0.00356361,-0.061135292
0.2969153,0.098968744
-0.21561398,-0.3552779
-0.7958211,-0.5996679
0.78432345,1.1388278
-0.37285644,-0.3105669
-0.05452275,-0.102739036
-0.060268935,-0.12977073
0.061967626,0.501855
0.046500593,0.057108715
0.06831446,-0.02813387
-0.041496564,0.058044735
0.15030622,0.014768958
-0.22766076,-0.46655184
0.030050423,-0.17772618
-0.032911815,0.044049114
-0.1479272,0.046147123
0.050715722,0.092693016
-0.035320092,0.17520553
0.043820813,0.26234794
0.4712526,0.2927997
-0.13077493,-0.29584205
-0.046446197,0.023059487
-0.046777807,0.012690738
0.036736187,-0.06786406
-0.04136476,0.040759206
0.010072334,0.01731652
-0.016795263,0.021076635
-0.5395284,0.4847861
-0.49819273,-0.46130258
-0.22355172,-0.24891996
0.3794756,0.537031
-0.18999195,0.03900218
0.013654151,0.26730043
-0.07064387,0.060931772
0.029474963,0.01002872
-0.089949846,-0.12143934
1.0225738,1.2335474
-0.69418573,-0.29849714
-0.48151934,-0.264558
0.032110427,-0.035782695
-0.0006804549,-0.022877753
-0.0026108029,-0.023606777
0.021899652,-0.0079557
0.04592149,-0.029607356
-0.001784736,-0.047002792
0.10794182,0.55135703
0.006087898,-0.077547476
0.034065705,0.10185462
0.11214167,0.15576005
-0.007527697,-0.052787274
0.3288237,0.19893906
-0.008879278,-0.033035994
-0.029509647,0.024294272
0.51584756,-0.09473944
0.40978146,0.06289476
-0.03093576,0.08106887
-0.17682557,-0.085416
0.0958138,0.02265368
0.15441126,0.04613018
0.32022077,0.16314471
0.37918407,-0.09460819
0.56595343,0.8362175
0.4878096,0.24152076
0.0075749285,-0.0036922097
0.008781352,0.006603986
-0.09028379,-0.08098841
0.10680649,-0.02853787
8.05821e-05,-0.001072526
0.01574031,-0.012142703
-0.05760645,-0.0067361593
0.05226451,-0.0035914928
0.62243605,0.27124584
0.33205152,0.27153328
0.042016257,0.075523466
0.024044355,0.0147842765
1.1011126,0.8463416
-0.668005,-0.47369257
-0.027924608,0.13144222
0.107140794,0.21381813
-0.027364578,0.0037776232
0.056473814,0.0073173046
0.010159982,-0.12007442
0.862924,0.13496223
0.7960502,0.720527
-0.33509907,-0.19605182
0.52520776,0.5518776
0.22026207,0.016070008
-0.23787919,-0.16098523
0.46317893,0.1677105
-0.45832884,-0.18400136
0.20910326,0.13844353
-0.01459587,-0.07334101
0.002744761,-0.038838416
0.02069655,-0.17040503
-0.09167715,0.031906843
0.0063771773,-0.013528913
-0.00051728403,-0.009768628
-0.8120446,-0.24303359
0.61190456,0.15257347
0.6695107,-0.107793
-0.59626764,-0.30528456
-0.20939967,-0.060096264
0.15117456,-0.3948989
-0.0052645593,-0.054320574
0.005022294,0.06471124
0.015023526,0.004586756
-0.023744553,0.0035007596
0.44099408,0.19043756
-0.11841571,-0.19984074
0.004602261,0.06516883
0.06243035,0.06271702
0.029886544,0.045039535
-0.51068234,-0.23645821
-0.050356932,-0.18749692
-0.56148183,-0.7622642
0.17880693,0.10457164
0.24917647,0.16750008
-0.014861472,-0.08706921
-0.11136292,-0.04245925
0.108415574,-0.03331697
-0.12006274,-0.24333104
-0.008755825,-0.017448783
-0.00898462,-0.019163102
0.017321354,-0.082464874
-0.07110186,-0.049556762
-0.6888293,-0.27197665
0.57005674,0.38116387
0.026786625,0.06879291
-0.011690485,0.030460715
0.15435952,-0.06795597
-0.12902753,0.05667627
0.17183667,0.062368393
0.023960192,0.12887022
-0.041278444,0.20630407
0.15352005,0.19912425
0.0091121225,0.011447191
-0.010277929,0.0065565854
-0.3707863,-0.23778832
0.27095413,0.5173485
0.8250048,1.3974462
-0.6967957,-0.11175427
-0.0886267,0.013079643
0.03195583,0.007529162
-0.019841759,0.2256558
0.17429644,0.26575077
-0.0402065,-0.033218846
-0.015758786,0.024252623
0.050681546,0.2809053
0.35587853,-0.07669592
-0.16065252,-0.30864415
-0.065389924,0.08460885
0.40286216,-0.04368213
-0.45763332,0.029830337
-0.19524327,-0.23942891
0.029175231,0.15590394
0.05128508,-0.014488995
-0.11954478,0.0178608
0.6775472,0.90560806
-1.3661658,-0.55324066
-0.019597573,0.021616936
0.0138445655,0.0028797984
-0.0034948108,0.01645124
-0.042810075,0.027781904
-0.0083860345,-0.07011616
0.3570654,0.038971096
0.092305824,-0.16442698
0.094795674,0.08026254
-0.26766905,-0.19281173
0.20413777,-0.18194446
-0.0013031111,-0.08657396
-0.030726671,-0.20627958
0.032048434,-0.03870976
0.15000506,0.03860396
0.2482279,-0.062042713
-0.10939758,0.3698407
0.032159157,0.09081969
0.15268767,0.34870738
0.8792987,0.28918403
0.9071883,0.54745466
0.19673195,0.18605351
0.21500105,0.053902626
0.32495034,-0.15506369
0.5142135,0.74903166
0.018457783,-0.025749028
-0.009761589,-0.10151401
0.04038346,0.04571715
-0.023574442,-0.07742387
0.03201697,0.009692699
0.0027164745,-0.010207623
-7.462916e-05,-0.11333418
-0.006131921,0.35968325
-0.032501526,0.47847503
-0.02194333,-0.05924478
0.49147898,0.19720376
0.2898654,0.03694436
0.038240008,-0.063259
-0.034204017,-0.015733778
0.012697825,-0.0010669231
7.805096e-05,-0.012129039
0.13184375,-0.044067413
-0.039911464,-0.07090336
-0.5155575,-0.930771
0.2892124,0.47099316
0.0013092507,-0.011103809
-0.008367976,0.018933266
0.09665777,0.036208272
-0.07619824,-0.079680614
0.033493027,-0.013687193
0.0012461639,-0.01566863
-0.5923951,0.05697608
-0.5716998,0.06917429
0.4100052,1.076153
0.8249207,0.89229023
0.7644787,0.12543386
-0.7697141,-0.5916609
0.6751425,-0.20325947
-0.8112451,-0.33492613
0.63355446,0.016164541
-0.40357786,-0.6982748
0.50477165,0.04064679
-0.76634514,-0.48883688
0.016248774,0.03371653
0.0031628371,0.025327817
0.12311024,0.5804637
-0.14278929,0.369584
0.0077207778,0.018345147
0.0029757887,0.041684777
-0.029959425,0.0011097789
0.0030612736,0.03682442
0.21066293,0.079247594
0.08244737,-0.011500776
0.021923916,-0.03245616
0.009895207,0.008051932
0.19836943,-0.20384312
-0.84558535,-0.4298657
0.08743213,0.092909664
0.056142688,0.034373373
0.07460321,0.13099611
-0.18979119,-0.30719787
-0.5847564,-0.1415436
-0.12924963,-0.20884323
0.54189146,0.5941979
-0.5989372,0.03414452
-0.31461045,-0.44291455
0.32384506,0.53754514
-0.10610449,-0.06219697
0.0405684,0.006852463
-0.45930594,-0.20989227
0.538882,0.63314146
-0.0012042294,0.063188374
-0.019357314,0.08535397
0.548807,0.020070761
0.62684435,-0.013844401
0.081986144,0.27676916
-0.122629926,-0.19021767
0.043903787,-0.040823072
0.018986402,0.002364546
0.2830311,0.65088934
0.13030997,-0.14827964
-0.001151571,-0.0025428534
0.014437126,-0.019923031
-0.018116504,-0.014015615
0.00700606,-0.033026695
-0.39231518,-0.095389545
0.36069527,0.22880764
-0.06508836,0.12699485
0.6185346,0.32908875
0.9076878,0.54926014
-0.8091328,-0.9445554
-0.057937592,-0.022480011
-0.043706924,-0.006234184
-0.03066754,-0.38879648
0.6194891,-0.51551694
0.26182416,0.40706408
0.4422121,0.47279698
0.25510135,0.2373215
0.7973485,0.6173957
0.80337334,-0.52600193
0.6849499,0.61299974
0.0048884507,0.15602016
-0.12690741,0.013737798
0.043500874,-0.08760989
0.83685046,0.51957893
-0.023258742,0.08901191
-0.009977766,0.0072943717
-0.10084406,-0.09055638
-0.077361785,0.41166648
0.53374934,0.4316572
0.25731805,0.17434034
0.5542498,-0.07958734
0.25988787,-0.06399399
-0.008510293,-0.021968901
-0.011082467,0.020335853
0.58438855,0.53764874
-1.0478294,-0.887357
0.07037318,-0.103875875
0.03693955,0.0932989
0.14390808,-0.40068
0.06838916,0.22057325
-0.09589642,0.06727359
0.052204892,0.07987064
-0.07964719,0.026330456
-0.38243383,-0.3588335
0.69945973,0.87278926
-0.2845458,-0.12035769
-0.1513053,0.04314658
0.12331872,0.103965044
0.35356015,0.03381133
-0.026014663,0.025973529
0.118557505,-0.013076723
-0.021236384,-0.10024284
0.030683018,0.2690509
-0.0038957528,-0.17045224
-0.07117847,-0.035692334
0.5291263,0.5925273
-0.011183439,0.012969077
-0.008789064,0.0041089207
-0.009750168,0.082517266
-0.057047896,-0.019821078
0.011319885,-0.006605625
0.020623777,0.057929426
0.01589528,-0.0031281114
-0.018610049,-0.01886946
0.59112346,0.14785993
0.33059636,-0.005989641
-0.003462669,-0.11566988
-0.0003328164,-0.036317855
0.034768853,0.07030812
-0.20842347,-0.06793678
0.005207853,-0.049969465
0.011760489,-0.048502147
0.0083841905,-0.09111497
-0.034201644,-0.042461604
-0.67093074,-0.62742233
-0.20631856,0.67551816
0.07279873,-0.05660659
0.014119525,0.0010511875
-0.015866382,-0.028416157
0.004294444,0.033544496
-0.32339448,-0.36913985
0.26676297,0.26131767
0.05070149,-0.015590362
-0.004582834,0.027060926
0.021598417,0.023765683
0.015074358,0.0039054155
0.10612188,0.05780244
-0.03790997,0.05603209
-0.008562492,-0.017334402
0.046676345,-0.023852587
0.46372116,0.49066424
-0.6112684,-0.5281142
0.41731137,0.28470564
-0.7183043,-0.6258973
-0.18956016,-0.189251
0.09352842,0.043934077
0.011650904,0.030756444
0.005909552,0.044948578
0.13457978,0.060601413
0.03591168,0.43276027
-0.18017304,-0.3941217
-0.5110702,-0.1247226
-0.19249243,-0.069107056
0.3002958,0.26842338
0.06775189,0.03191805
0.010477031,0.019609809
-0.13307357,-0.27569503
-0.1656044,0.13240612
0.033113014,-0.18017846
0.039058898,-0.25550818
-0.22017446,-0.35645866
0.00025269127,0.057974994
-0.24154906,0.0265975
0.21925032,-0.0009846687
0.020643773,-0.0062906146
0.009033458,0.018469855
-0.051471435,0.081422985
0.0016005761,-0.017930403
-0.27406847,0.039533257
1.4265505,1.278795
-0.12743145,-0.06196344
-0.08910604,0.0013684034
0.06289796,1.5596879
0.30148524,1.0239921
-0.1459849,-0.23217589
0.0021016235,0.20289786
0.08127813,-0.098923326
0.13862824,0.098786354
0.10274769,-0.4315303
0.030226037,0.2169509
-0.12280107,0.0023360848
0.040984556,-0.0012551695
-0.0009584338,0.036957145
0.0027262706,-0.10222563
-0.011324685,-0.0067667887
-0.032127827,0.02328828
0.50615907,-0.41173849
0.4275819,0.38661546
-0.05711914,-0.00025558472
-0.15226072,-0.06837535
0.11143598,0.63412976
-0.39393717,-0.3397797
0.001754656,-0.15351474
0.025121972,-0.24610063
0.07051527,0.054656208
-0.0220019,0.0008917451
-0.025522912,0.044392407
0.024437025,-0.01352413
-0.12264828,-0.23296475
0.6794622,0.935129
-0.85438025,-0.32649148
0.35039598,0.26560497
-0.038285054,0.055233985
0.26972982,0.39678007
0.18664548,-0.17455709
-0.07785931,0.05285737
0.15652183,0.50438595
-0.6941134,-0.4329697
0.07683627,0.0131418705
-0.04663675,-0.073206976
-0.01878722,-0.0020275712
-0.00048970064,-0.028933823
-0.25383013,0.2549715
0.13255008,0.44130653
-0.08403877,-0.03404045
-0.010911725,0.018692583
0.2578756,0.11938429
-0.26671988,-0.21933883
0.16740716,-0.19229585
1.606881,0.95530325
-0.004952865,-0.020199
0.0073966244,-0.03624779
0.2299757,-0.35481977
0.951597,0.90107894
0.15401646,-0.102241814
-0.5237531,-0.5542871
0.0059630275,-0.06455696
-0.002287482,-0.015672341
0.12508404,0.32308424
-0.56446385,-0.5679769
-0.0064641843,0.01626435
-0.018484427,0.012479141
-0.015608855,0.0054023266
-0.003967832,0.00337857
-0.023193583,0.029179513
-0.043263093,0.012160704
0.6864915,0.94458145
-0.37453988,0.19574681
0.03645552,-0.18856579
0.2853955,0.33463457
-0.51636285,-0.24852487
0.91631925,1.060176
-0.02754369,0.043784738
0.00037833897,-0.2591736
0.46264178,0.27964962
-0.13675512,-0.3133483
0.03138043,-0.0016195774
-0.056102157,-0.06869534
-0.104274035,-0.024739444
0.111507535,0.04739803
-0.019095998,-0.124488235
-0.677189,-0.5990181
-0.59949535,-0.31523466
0.24103987,-0.027318805
-0.038832054,-0.013869882
0.20706086,0.06074819
-0.14716814,0.2910819
0.38968983,0.5705261
-0.13231681,-0.1183781
0.08909745,0.05295062
0.33534187,0.121029854
-0.022634435,0.3182758
0.020587683,0.015062034
-0.011072479,-0.008113563
0.25442713,0.020761013
-0.09891064,-0.16817461
0.051767677,0.12892735
-0.050469123,-0.07883185
0.047403228,0.10239619
-0.28418636,-0.19560474
0.6269477,-0.52432996
-0.07292892,-0.34558403
0.34011453,0.13996838
0.111308746,0.096178815
-0.024735108,0.05301231
0.027286284,-0.0040226877
0.04955872,0.21384497
0.03723942,0.11126232
0.09466909,-0.019125283
0.23744047,0.49630618
-0.05071628,0.0382396
0.04183822,0.0395523
-0.025993928,-0.022176504
-0.04359002,0.013272867
-0.05564297,0.06278741
0.086812556,-0.004145533
0.060690284,0.0074466467
-0.032169953,0.019795865
-0.99776995,-0.4014573
-0.70939183,-0.86531234
0.15963009,0.36870956
0.27574745,0.18317513
0.045524742,-0.038005352
-0.06858067,0.1035974
-0.053978294,-0.25662875
0.19372045,0.14975196
0.7109108,0.5171589
-0.118555315,0.08526297
0.0025315124,-0.05937308
-0.017213836,-0.13033216
-0.022820486,-0.007868364
-0.042286124,0.05833751
0.28353772,0.49205485
-0.24791026,-0.05308783
-0.059772573,-0.06674504
-0.22179244,-0.09773891
0.3178148,0.37322903
0.19901222,-0.16860616
0.25995517,0.085029274
0.14696833,-0.09246528
0.047743373,-0.0032340288
0.043753322,0.022807479
0.062041182,0.06867644
-0.027580809,0.029159755
-0.14387226,-0.052939475
0.102364644,0.1754443
-1.0180147,-0.082308054
0.13526715,0.37732485
-0.07954479,-0.10624671
0.17340828,0.2617046
-0.061157778,-0.027947932
0.032454498,0.009303123
0.03161858,0.025167823
0.001671609,0.04802306
0.1470755,-1.0382158
0.10165095,0.180058
-0.1513091,-0.14380807
0.032835137,0.34754735
-0.59714603,-0.23763639
0.042211182,0.008456707
-0.025195494,0.00056892633
-0.006383921,-0.020158999
0.5623562,0.033825994
0.09815624,0.023267508
-0.4386344,-0.598885
0.035676204,-0.26219225
-0.53203017,-0.55868584
0.07190375,0.0736071
0.99002063,0.1041944
-0.03347265,0.0040845275
0.22822759,-0.2664398
-0.63093525,-1.135499
0.037603926,0.094029665
0.053732857,0.43914485
0.017674176,0.0034740865
-0.01365668,-0.007747054
-0.10900508,-0.06905818
0.056772843,-0.075463146
0.06564949,0.10485113
0.3181815,0.28410724
1.0664898,1.0853643
-0.68408567,-0.6220706
0.3118125,0.11908728
0.062452875,-0.066503674
-0.17806341,0.40948445
0.1866247,0.51843256
0.23118252,-0.22086886
0.6551355,0.92703074
0.13195062,0.008838162
0.25982574,-0.058526754
0.107294686,-0.016668081
-0.062234163,0.008624926
-0.011936548,-0.04748237
0.009061178,0.021101952
-0.9976925,0.023156375
-0.008198482,0.028391331
-0.15481573,-0.030658692
0.14727834,-0.021130651
0.21279114,0.10032344
0.14104867,0.20667729
0.018639605,-0.22796327
-0.074373916,0.0042315125
-0.78206825,-0.61588323
-0.22942762,-0.07182044
-0.3742786,-0.7326863
-0.47800833,-0.42710897
-0.2513198,0.028724372
-0.20858973,0.13693173
0.05049768,0.15359211
-0.81978226,-0.6822435
-0.2536834,0.11487758
-0.4290561,-0.71549225
0.96060526,0.4306791
0.0419674,-0.25745058
-0.020345004,-0.27569675
0.07052353,0.05460164
-0.008456274,0.015346289
-0.003571616,0.04925424
0.033202045,-0.106874615
-1.5378892,-0.64776486
-0.15040243,-0.004626423
0.03985124,-0.0050806403
-1.4260157,-1.3992591
0.24308982,1.5681698
-1.102557,-0.26638478
-0.8580321,-0.9409754
0.023874022,0.00765872
-0.0040733856,-0.027664565
-0.14012817,0.16127467
0.38176912,0.43273738
-0.814456,-0.1457575
-0.5399929,-0.16280589
0.11680017,-0.11059672
1.2390814,0.56279796
0.25158983,0.024439812
0.9283087,0.85342485
-0.01360569,-0.046753883
-0.004370966,0.03975755
-0.021624224,-0.05181849
0.03718155,-0.0110602975
0.054472715,-0.13125563
0.07039083,-0.06571269
-0.10698734,0.12310791
0.061832517,0.22869545
0.4513322,0.09655771
-0.06345863,0.08224201
0.63867456,0.24260435
-0.36045367,-0.28282422
-0.008231843,0.022227287
0.04504874,-0.08035906
0.7208455,0.5342581
-0.14298214,0.2399418
-0.018261801,-0.005104661
0.0058500404,0.0047934204
0.7611141,-0.115422726
-0.60535574,-0.48990166
0.11213639,0.06307328
0.055712737,0.12140769
0.12313521,0.2783715
-0.16582914,-0.3236806
-0.6179336,-0.28707963
-0.12816337,-0.0130188465
-0.6659352,-0.68903697
-0.14797248,-0.08390075
0.6238996,-0.019465089
0.38829696,0.37140405
0.008836496,-0.017515004
0.0072218673,-0.019038707
0.17172211,-0.25325334
-0.43877918,-0.17483032
0.32886875,-0.1988253
0.34665862,-0.17646796
0.010170184,-0.094589576
-0.003677125,-0.05353336
-0.006689165,-0.008698583
0.027915768,0.0087971985
-0.03562659,0.08456254
0.07957858,0.007960945
-0.011628084,0.08355826
-0.13963729,0.006111026
-0.045824945,-0.06145835
-0.025876729,-0.02882129
0.53749627,0.092030466
0.48234826,0.4240986
-0.68823814,-0.35966834
-0.12897383,-0.3468459
-0.28628302,-0.5286183
0.22485551,0.26442492
-0.0014114907,0.016536832
0.0068845362,-0.03128141
-0.038007703,-0.24479543
-0.09380387,-0.23323178
-0.19442126,-0.28689784
0.13168715,0.018020809
0.6045575,0.45601326
0.23980153,0.041287333
-0.01892259,0.036417007
0.02366555,0.056555264
0.09851226,0.060789168
0.0027057864,0.028467596
-0.2305235,-0.4855486
-0.23727755,-0.20386729
0.061682343,0.017924488
-0.041700136,0.08599946
-0.69934005,-0.26863688
0.21244141,0.25549695
0.165647,-0.0591508
-0.059512973,-0.37012956
1.1166978,0.33069527
0.6895,0.5593753
-0.005409653,0.0063556433
-0.0078852605,-0.012827486
-0.016300557,-0.083716124
0.6674586,0.22792122
-0.85683846,-0.3266188
-0.5149547,-0.51313007
0.08878796,0.19779539
0.009789185,0.23894525
0.18235108,-0.1744616
-0.441827,-0.02170749
0.066759616,-0.095921546
-0.007922165,-0.14979044
-0.58150226,-0.10709575
0.33944502,0.07191628
0.7123171,0.2280314
0.30062652,0.1479899
-0.24241361,0.54098237
-0.14291567,-0.24794859
0.22282681,-0.23699778
-0.6111071,-0.31113386
0.07075539,-0.07298112
-0.011287483,0.04882765
-0.25778848,-0.12555145
0.24174613,0.23230377
-0.06934421,-0.23453069
-0.16657498,0.02767995
0.012050631,0.28493273
0.2220603,-0.100437045
0.0050301244,-0.021234691
-0.0026773582,-0.02068618
0.4201324,0.52801526
0.37324554,-0.31169742
-0.43973154,-0.25220114
0.16382717,-0.030490637
-0.035029843,0.006706953
0.10972297,0.09317261
0.5169291,0.115484774
0.14063711,-0.22762012
0.36349022,0.65286887
-0.8504471,-0.6353486
-0.7803155,-0.4697584
0.4113688,0.43621665
-0.11335179,0.1628418
-0.496674,-0.229328
-0.03635502,-0.0792644
0.11424169,0.034303218
-0.4183174,-0.3668719
0.15805897,-0.006416835
-0.123977035,0.004987538
-0.03904701,0.029227734
0.06258782,-0.050730348
0.026955402,-0.13999414
-0.034378625,-0.010418355
-0.022166505,0.004558578
-0.35987437,-0.31697428
0.06392536,-0.2321707
-0.12424709,-0.021148592
-0.027834158,-0.10718618
-0.07678037,-0.006270051
0.9695218,0.30093968
-0.017663943,-0.67270577
0.0853205,0.19258171
-0.039855,-0.012427211
0.03735947,0.019964993
-0.008352809,-0.05678916
-0.011379514,-0.069203705
-0.120830104,0.0038291812
-0.10961872,0.603393
-0.7736365,-0.41262573
-0.19357854,-0.0152594745
-0.44756332,-0.12934685
-0.12997001,-0.26571655
0.7502353,0.14055225
1.0129228,0.4651846
0.009622515,0.028390586
0.024038175,0.020467773
-0.006066499,-0.006337166
-0.015476173,0.041778266
0.52599347,0.13797414
0.17460068,-0.09712851
0.14253117,-0.04431188
-0.043958932,-0.03684485
-0.0010323996,-0.01494199
0.0098749595,-0.004822314
0.009317426,-0.010618091
-0.006692143,0.010626793
-0.31776607,-0.27731717
-0.68861204,-0.286717
0.2759394,0.45676756
0.011997828,-0.053712726
-0.98986334,-1.2870675
-1.2582703,-0.90802157
-0.0613848,0.38234526
0.44925267,0.40309286
-0.049986407,-0.030356586
-0.013132909,-0.14661475
-0.060969457,0.21512747
-0.14296004,0.037486643
-0.28658912,-0.034668565
0.14450452,-0.15812379
0.010571901,-0.00530529
-0.016995814,0.05417639
-0.08168902,-0.02808553
-0.06480922,0.0091819465
0.25070792,-0.013182372
0.13064188,-0.32414636
0.070421584,0.2482265
0.54946786,0.12783974
-0.016704148,-0.10486573
0.12640372,0.104603305
-0.21536955,-0.11394423
-0.12173577,-0.21689704
-0.010584489,0.07163781
0.056534696,0.02192694
-0.05377561,-0.088157
0.032933936,0.097885504
-0.0061662905,0.3126329
0.5637584,-0.13293576
-0.91994214,-0.8556998
-0.8807205,-1.3274632
0.60677487,0.11563206
-0.07537137,-0.12042683
0.378885,0.62603676
0.49083218,0.15303323
0.06882908,0.13323903
0.20872428,0.1765264
-0.008581558,-0.062015146
0.011084475,0.026993886
-0.38519537,-0.09805322
0.5707351,0.19069535
0.24335027,0.7114483
0.2294785,0.32623336
0.0031291554,-0.011648849
-0.18742476,-0.037754893
0.19832848,-0.16938499
0.14168811,0.5518626
-0.24385479,-0.5348799
0.6215753,0.4417825
0.114644215,0.018181786
0.8392782,0.45548683
0.09500277,0.037351668
-0.12446049,-0.015272737
-0.37733737,-0.27854598
0.025136998,-0.065758646
0.016807292,0.10885072
0.2488976,0.33237284
-0.03920273,-0.521374
-0.36690262,-1.0733154
-0.18014441,-0.06970431
0.11122434,0.0070141256
0.6365152,0.740124
-0.058240928,-0.26616067
-0.2617873,-0.3078679
0.039065417,0.19800165
0.019197078,0.11514698
-0.025223121,0.015597165
0.031905204,-0.011453569
-0.0006604189,0.018113703
-0.14103413,-0.21041447
-0.47863257,-0.28564638
-0.03432335,0.031498194
0.03199165,-0.12318137
0.026141692,-0.00074255466
-0.0044432404,0.049013183
0.5283677,0.23393154
-0.4059025,-0.13898045
-0.008466614,0.08140263
0.03931722,0.03411907
0.00048524607,0.024646997
0.013914929,-0.0032913238
0.37343362,0.4438764
-0.24575639,-0.24711102
0.2791603,-0.266298
0.60122514,0.22012025
0.009344605,-0.03527797
-0.02403393,0.002039224
-0.08184971,-0.0044020414
0.04103164,-0.015660286
-0.047879092,-0.11878657
0.06918256,-0.020383999
0.12194581,0.08429301
-0.010170454,-0.055586755
-0.03474263,0.0009085536
-0.016926492,-0.08960992
-0.028237497,-0.056105256
0.13327113,0.117614746
-0.47994268,-0.35455698
0.48884767,0.16342789
-0.25437608,-0.11528106
-0.29204014,-0.22984302
0.40761915,0.17293999
-0.19300577,-0.15565857
0.1492274,0.10825688
-0.028920263,-0.028274179
-0.5244379,0.38380075
-0.21078503,-0.12848221
-0.005643987,-0.10371497
-0.3601582,-0.23663789
0.015027286,-0.008464456
-0.021435408,0.015771061
-0.25290126,-0.37618613
-0.4171993,-0.3397031
0.1072492,-0.007092595
0.87065077,0.90879136
-0.15592512,-0.058147907
0.04428375,0.04923892
-0.21099314,-0.18336928
-0.13595906,0.12947182
0.014246937,-0.026981473
-0.004597266,-0.1165199
-0.83802426,0.12352699
-0.1381161,0.12917435
-0.10285637,0.28725708
0.4464259,0.28515428
0.37178278,0.032593668
1.3173927,0.30718327
0.02138754,0.04467964
-0.01316845,0.01828225
0.24350917,-0.2744404
-0.32591528,-0.4376185
0.0067789946,0.008221149
0.011278249,0.009778142
0.007896758,-0.015947402
-0.013181602,-0.018998444
-0.622492,-0.16891192
-0.029096682,-0.3142583
-0.030798282,0.0056619644
-0.103653364,0.034448028
-0.0026463103,0.044306517
0.019376826,-0.011562251
0.3053738,0.35927424
0.06613484,0.28022355
-0.09564706,0.59563935
0.80199456,0.07086724
1.139533,0.0891912
-0.30191278,-0.5338639
0.16951293,0.10025889
-0.22820677,-0.10015091
0.25093153,0.460989
-0.67813975,-0.39248633
0.069747545,-0.008549333
0.05090283,-0.018654048
0.278781,0.042322755
0.13613868,-0.12523293
-0.17662019,-0.14292452
0.92820686,0.9878473
0.04701528,0.032069564
0.014613355,-0.015537091
-0.08176794,-0.061935782
-0.031690154,0.015723675
0.111601934,-0.03108561
0.112751976,0.034670502
0.38597712,-0.21923918
0.2670324,0.37358803
-0.034435265,0.05654782
0.0072872415,0.03268996
-0.779075,-0.24781287
0.44576856,0.056860566
0.016804986,-0.050575122
-0.08300987,-0.019073665
0.46539518,-0.27683794
-0.33913124,0.13563812
0.06988058,0.14261425
-0.13481307,-0.31493822
-0.0136003345,-0.06735602
0.015983019,-0.03656584
-0.01621294,-0.022253633
0.04287979,-0.010561481
0.9210761,0.4843629
-0.27045935,-0.5974368
0.019570015,0.064415455
0.02062009,-0.00836134
-0.19433042,-0.3058931
0.023770843,0.009177074
-0.028415255,0.03949535
-0.080218375,0.032182038
1.2355139,0.80152977
-0.3659598,-0.89770746
0.007947398,0.026079416
0.25643095,-0.008548975
-0.034787793,-0.051069647
-0.17494705,-0.27789372
-0.045244537,-0.028634965
-0.10493514,-0.036491424
0.016309481,-0.0042346716
0.0066286647,0.003815636
0.10992366,-0.045542
-0.035260044,0.21500182
0.0013465133,-0.0640724
0.0100434385,-0.046816587
0.19295986,0.4994732
-0.074347265,-0.15243232
-0.5546116,-0.53835285
0.61375886,0.30836377
0.67213744,0.17504051
0.71420276,0.79353154
0.29564804,1.2805916
-0.5068793,-0.8823538
0.54220325,0.72595274
-0.034239277,-0.68567324
0.03722738,0.007838458
-0.037548807,0.009238094
-0.77398956,-0.47819555
-0.58474994,-0.513946
0.010844764,-0.043223083
-0.0037600135,0.0019882321
-0.057494167,-0.023685515
-0.049299568,0.02728331
0.83531445,0.66737497
0.68746525,0.38744503
-0.11823175,0.028350234
0.034969717,0.06277688
-0.0036821887,-0.0029036403
0.011092844,0.01181525
-0.061233565,0.05284667
-0.016827207,0.020228371
-0.3372865,0.015090525
0.63756853,0.36734897
0.5691716,-0.1092934
-0.1311627,-0.54280925
-0.025471102,0.0034378767
0.1287593,0.13057363
-0.2666174,-0.5582128
0.061093867,-0.09120691
0.2577132,0.09397566
-0.0087621845,0.38325238
0.094524115,0.22463414
-0.0026775005,-0.0984021
-0.14656976,-0.22152841
0.13641462,0.18223089
-0.13762511,-0.043097496
-0.18550734,-0.20806816
-0.33683482,0.3000058
0.21973544,-0.041617513
0.22527698,0.25639397
0.09678994,0.20246693
0.076309286,0.045940995
-0.079909876,-0.13199554
0.21983354,0.05799532
0.21687588,0.06888121
-0.047008924,-0.3199706
-0.33319896,-0.50506824
-0.62962437,-0.5733947
-0.53453016,-0.61235094
-0.0024328039,-0.000808239
0.019517684,-0.018246055
0.18682039,-0.2501909
-0.059977233,-0.09510973
0.14119178,-0.00091439486
0.06963134,0.10013026
0.17307657,-0.1299653
-0.31533653,-0.797963
0.33803183,0.22760832
-0.1747222,0.008341879
-0.025024943,0.3765428
0.1960376,0.10579872
0.1337544,0.15923494
-0.32369605,-0.24768667
0.043244254,-0.025408685
0.08135858,0.03841497
-0.11378899,-0.06888634
-0.09825574,-0.006726861
0.4511472,0.39461905
-0.08497277,-0.049804226
0.89317185,0.12802008
0.88458145,0.102761745
0.4123831,-0.34428886
0.7687557,0.19263643
0.020065004,0.021607637
-0.018745948,-0.0048652887
-0.03447274,-0.041591242
0.58151007,0.30012608
-0.008046416,0.035945594
0.003275096,0.049373507
0.48675844,1.1190188
0.1038101,-0.46358824
-0.040947568,-0.027914211
0.015183892,0.13546835
-0.057372876,-0.18687972
-0.17373307,-0.017767996
-0.013222287,-0.0030046105
-0.008444574,0.05394377
0.22820684,0.28997082
-0.514105,0.05295995
0.19555257,-0.035044983
-0.043892268,-0.014714181
-0.09787367,-0.13078898
-0.064629965,-0.0021593273
-0.1797282,0.033026338
0.3921311,0.3639874
0.33859783,0.28259796
0.03629312,-0.05714822
-0.68421406,-0.20070298
-0.01800063,0.17230272
-0.025959618,-0.09111115
0.012015279,0.051995546
0.00091863156,0.0050919354
-0.055166513,-0.022660434
0.12379381,0.07286024
0.35011786,0.6410631
0.6288634,0.3778714
-0.4111004,0.23780537
0.0072811125,-0.070158124
-0.014995912,0.023479551
0.15526852,-0.111598015
-0.033508737,-0.06916991
-0.30755395,-0.07546353
0.304427,-0.065146714
0.49689126,0.3218851
0.38787434,-0.2672332
0.14850077,0.2507444
0.16908625,0.18782157
-0.09056483,-0.22117594
-0.03257969,0.052944183
0.1224013,0.20708632
0.11255321,0.18318123
-0.8255977,-0.14787862
0.2708895,-0.07508576
-0.43618333,0.1685189
0.13292763,0.28387493
0.14461975,0.34030306
-0.05756399,-0.0063531697
-0.0208386,-0.050623804
-0.094280764,0.019681126
-0.70040715,-0.7846538
-0.47121698,0.13942167
0.05695281,-0.061144307
0.68121594,-0.14067024
-0.253103,-0.09468827
0.6059366,0.2525776
-0.05587536,0.14680678
-0.008096635,0.063399315
-0.53487563,-0.51822525
0.45722693,0.014168531
0.014774494,0.0454953
-0.111645594,0.07766199
-0.05501136,-0.055590868
0.0869923,0.014513165
-0.107253596,0.0010105371
-0.069169104,-0.092783675
0.5485591,0.67392087
0.19611856,0.86781985
-1.2654272,-0.4626016
-0.637504,-0.22928432
0.7099576,0.4938848
0.17455786,-0.118781984
-0.10441139,0.004050702
-0.055613786,-0.03667748
-0.010620154,0.030160338
0.07521619,0.03880304
0.65682983,0.12091601
0.6169486,0.29312408
-0.12669368,-1.3166277
-0.20769954,-0.62227523
-0.050038703,0.026830554
-0.044917457,-0.002515331
-0.49422097,-0.65204644
-0.032805007,-0.046768084
-0.010377973,-0.17343152
-0.6649314,-0.5236717
0.61053365,-0.08170733
-0.21731628,0.3613269
0.07359893,0.00034680963
-0.031554542,-0.07109773
-0.0077814898,-0.04743135
-0.015211966,-0.01999551
-0.3598102,-0.11615598
-0.29489142,0.05871117
-0.00853213,-0.07319093
0.0054130005,-0.015051931
-0.0029758587,0.36983073
0.06917884,-0.08112876
-0.011482164,0.005608976
-0.0074475966,-2.8163195e-05
-0.10284257,-0.08039886
0.024312612,0.01387395
0.4820957,0.5979144
-0.30523863,-0.18669258
-0.0034649572,-0.029741585
0.0071804496,0.03953892
-1.0180136,-0.7983531
-0.38353613,-0.29342034
-0.16009027,0.36293375
0.14536703,-0.120743394
0.013295045,0.06368333
0.017841734,0.02979955
-0.5161832,-0.53247327
0.24655563,0.7420876
-0.033056412,0.023517013
0.012257567,0.011209533
1.0762976,-0.0042696595
-0.67426157,0.12646237
0.28614706,0.21557832
-0.2082668,0.18388523
0.118167296,0.032131195
-0.06766063,0.0784871
0.0046978975,0.016394734
-0.0062737903,0.00976342
-0.02494836,-0.04174137
-0.013389294,0.00031121075
0.009481254,-0.0047744513
-0.031047102,-0.046026535
0.0050135306,-0.001072526
0.0030704,-0.012142658
0.031706832,-0.093361616
0.10575895,0.047772855
-0.06548031,0.12648451
0.3436163,0.07892503
-0.0031717226,-0.04331982
0.0031388793,0.024569288
0.54520744,0.67668283
0.676362,0.95160204
-0.027815517,0.042650208
-0.052685995,-0.015509218
-0.094120756,0.05921173
-0.10306062,-0.2382606
-0.9363833,-0.10846713
0.44782448,-0.4083668
0.011117049,-0.00602372
0.0026900596,0.022699207
-0.014470587,0.035743237
0.0066924803,-0.09668957
-0.5007126,-0.24477202
0.5165389,0.79906815
0.011906719,-0.06828982
-0.028708505,-0.02466026
-0.7497493,-0.8963076
0.3665739,0.07968068
0.76117265,0.15637973
0.37624353,0.054197848
0.16946462,0.18761528
-0.37762558,-0.2014691
-0.006534473,-0.0008711815
-0.00901283,-0.012034774
-0.029684063,0.12500587
-0.03367529,0.112887144
0.25284767,-0.1364125
-0.020679055,0.73730475
-0.052934434,0.09178519
-0.13466734,-0.043536574
-0.02577404,0.015989065
-0.011758389,-0.001121819
-0.04544128,0.008385003
0.026960257,0.0066437125
-0.14103942,0.43676865
0.8159566,0.7794487
0.23958379,0.3573509
0.09364934,0.075097606
-0.037284654,-0.3115956
0.061804287,0.14050198
-0.3476074,0.38426444
0.87966424,0.45096844
-0.02156921,0.13284123
0.19981612,0.20033243
-0.0789671,0.014276326
-0.041792683,-0.30085015
0.8547256,0.2312609
-0.21861643,-0.45108676
-0.08627842,-0.044362366
-0.05279313,-0.123377025
-0.004069311,-0.030043721
-0.007545963,-0.0051568598
-0.47278428,-0.24993414
-0.25909108,-0.16923153
-0.3880267,-0.20107204
0.16678694,0.14535046
-0.89379776,-0.5530704
-0.33573687,-0.39296174
-0.09685585,-0.28306687
-0.32536578,-0.16634667
-0.008922655,0.01583916
0.033993274,0.018971004
0.44949764,0.25421345
-0.20921734,-0.42021942
-0.103624,-0.13992283
0.21533594,0.0968225
0.15145198,0.07190114
0.025805704,0.038122624
0.32787785,-0.23750705
0.40320003,0.6356595
-0.0010335823,0.08823609
-0.01402386,0.08119124
-0.06791839,0.3093626
0.186377,0.24933898
-0.30627245,-0.010418057
-0.24827826,-0.07258923
0.55493176,0.44191158
1.2677488,1.0608497
0.4993203,0.57906014
0.13416797,-0.005229771
-0.09007976,-0.064686835
0.061850052,-0.015584528
0.050684877,0.043607056
-0.06834609,-0.38574618
-0.062486723,0.03240609
-0.038438465,-0.025906414
-0.05168414,-0.011136115
-0.0062202513,0.0040854067
0.06952381,-0.12124193
1.2255167,0.40758437
-0.032112464,0.19823837
0.05488251,0.33557624
0.20294437,0.7287364
-0.32332972,-0.4898268
0.0032142175,0.04456839
-0.0024506869,-0.06542862
-0.28287798,-0.12454653
-0.16393651,-0.007770613
0.032347225,0.017074645
-0.03864809,-0.041811883
0.014861863,-0.034618318
0.011830542,0.016680837
-0.3204984,-0.7719991
0.43731987,0.35575247
-0.076584324,-0.048873663
0.049700316,0.06109415
0.7061397,0.15765
0.56381154,0.50049084
0.112007596,-0.23200005
-0.17982866,-0.7516062
-0.62800014,-0.5679244
-0.44789886,-0.06290731
0.52993673,0.05076474
0.25814664,0.0873279
0.41434622,-0.5292444
-0.12235063,-0.041727692
0.1350165,-1.1353476
-1.3615854,0.0043128133
-0.42182595,-0.2821849
-0.38141787,-0.1964969
-0.86626077,-0.88891864
-0.10117125,0.22898024
-0.021550406,-0.036324203
-0.027002186,0.036409646
-1.0553179,-0.56811553
0.18632436,-0.03349638
-0.10267324,0.17860746
-0.022504738,0.06884265
-0.34961998,-0.23305953
-0.10376863,-0.39417607
0.6654135,0.40191016
0.8261343,1.3203242
0.057431202,-0.16172826
0.15135169,0.22036903
-0.8844912,-1.0544386
0.0787026,0.22755766
0.010532043,-0.0020746887
0.0076828543,0.00509724
0.35550988,0.12665284
0.11667916,0.19995847
-0.04471074,-0.0043657124
-0.0054429197,0.13454497
-0.27410612,-0.2453835
0.099824935,0.028916806
-0.055982426,0.13735497
-0.05701849,-0.015121549
0.069095045,-0.08112159
0.21709746,-0.037772715
0.043880634,0.23871684
-0.039875675,-0.25483564
-0.001858246,-0.02791427
-0.010068697,-0.09446254
0.17611352,0.20628151
0.20827901,0.32356346
-0.036953203,-0.021747917
0.010737934,0.031160206
-0.050267868,-0.012126446
0.024807647,0.058812916
-0.07158273,0.0064553022
0.0024144233,0.14370221
-0.09286404,-0.17799938
0.027904456,-0.11767891
0.026570339,0.21218175
0.429077,0.26996619
0.62083995,0.1315686
-0.11295843,-0.13062745
0.115717515,0.1568275
-0.155317,-0.030750573
0.6084689,0.052483857
-0.060853858,0.027534306
0.0021187717,0.09101224
0.006174152,0.084759355
-0.08929706,-0.15965247
0.1468547,-0.064433426
-0.41524,0.076366365
-0.13976972,0.031146258
1.0875008,0.72344494
-0.21537048,-0.3556902
-0.08470532,-0.12626967
-0.2372696,-0.19797307
-0.11979914,-0.32574612
0.38167447,0.5374289
-0.008553972,-0.021098256
-0.0014787291,0.00046925247
0.038544588,0.93534404
-1.2099869,-0.7739911
0.41312605,0.16315788
-0.25283447,-0.32102376
0.0017885137,0.22634506
0.15454656,0.16871893
-0.016187657,-0.12134874
-0.42257282,-0.41598362
-0.11611536,-0.087305784
-0.37806314,0.053623676
-0.16636945,-0.050477028
-0.09061583,0.004423037
0.049142238,0.013423383
0.07381794,-0.0020689964
-0.08287414,-0.013700128
-0.016959345,0.019283026
-0.17087366,0.26524758
-0.95310134,0.21991313
-0.19516823,-0.053910926
-0.25997043,-0.19837934
-0.024483588,0.04366207
-0.0036317804,-0.042346716
0.030091621,0.06933993
0.4732281,0.0016095042
-0.25095305,-0.4904126
-0.43337703,-0.24980223
-0.025134377,-0.012840837
-0.025483884,0.028978944
0.2497062,-0.26058477
0.4434831,0.36319923
0.024993706,-0.08445561
-0.08893773,-0.08175856
-0.003969385,0.05271852
0.10172327,0.31810063
0.5593029,0.046580732
1.2833766,0.8612835
0.17655513,-0.15115416
-0.17952064,-0.104261115
-0.22844112,-0.6336419
-0.32718545,-0.20909965
-0.745963,-0.5153555
0.36013603,0.08580382
0.11585572,-0.18841493
-0.24455644,-0.37247515
-0.30320978,-0.1819228
0.39498094,0.08016032
0.0062753605,0.019665599
-0.08054374,0.2537602
-0.097117536,-0.053524554
-0.19442928,-0.122265674
-0.1952382,-0.07346201
-0.2826715,-0.11053172
0.04401792,0.23848712
-0.14858514,-0.19802783
0.016602147,-0.012958348
0.026586723,-0.029022157
0.0007197429,-0.019877851
-0.029403199,-0.006952822
-0.22728923,0.10917568
0.043642685,-0.028466702
0.9312234,0.49958557
-0.12869126,-0.30033767
0.021358088,0.19178367
0.007300862,0.04382333
-0.62244415,-0.3010692
0.028232139,0.028083503
-0.056457646,0.042883217
-0.043882407,-0.31013995
0.0010360964,-0.0063939393
-0.015173543,0.023991913
-0.0015012086,0.01721111
-0.0049416944,-0.028817728
0.42723167,0.1980257
0.259117,0.10476339
0.4319136,0.63587236
-0.046881296,-0.11169505
0.43974316,0.12165606
-0.58364093,-0.35812458
-0.11165078,0.0579291
0.35388035,0.12974367
-0.053919367,0.013731718
-0.037551288,0.019043863
0.052843105,-0.062350452
0.032195106,-0.086117655
0.0048264735,0.070100725
-0.0012797809,-0.025144875
0.004199132,0.012690723
-0.0029814688,-0.04652767
-0.37117517,-0.24946523
0.20242761,0.08765417
-0.09677108,-0.041992426
0.6191932,0.28481206
0.11399784,0.6280835
-0.04025054,-0.5608656
0.0072246287,0.026316434
0.025401097,0.004769087
0.430627,0.3399008
0.55813664,1.134209
-0.020171043,-0.046995938
-0.045689434,0.024476498
-0.2604586,-0.14102972
0.12184143,0.09118202
0.003674955,0.017471015
-0.0056117694,0.009919792
-0.038010336,0.091712475
0.01771842,0.005715579
0.5446428,-0.64628226
-0.15826644,-0.6249291
0.29048052,-0.22497058
0.06318488,0.0554322
-0.30799246,-0.3661005
0.42189014,0.8505237
0.12657261,0.5064242
0.4887421,0.25573635
0.006811765,0.03970039
-0.043278173,0.042001203
0.10090249,-0.1420613
-0.7514546,-0.5127354
-0.16740909,-0.1833359
0.078265995,0.069021285
-0.012121145,0.0090427995
-0.0033637434,0.050906003
-0.005122105,0.036158115
-0.008740059,-0.051640213
0.063008025,0.089523345
-0.28255534,-0.28132373
0.004395348,-0.05176741
0.0125052,-0.025804609
0.17119457,0.29783058
0.4163609,0.48498577
-0.0584217,0.130483
0.039410684,0.20423809
-0.4394642,-0.14528167
-0.23837435,0.18405735
0.016202258,-0.05513972
-0.0027818787,-0.061347604
0.78548706,0.25904238
0.4891786,0.19283056
-0.08321278,-0.07255995
0.2983312,0.045675576
-0.0153868385,0.045467436
0.03935492,0.013836369
-0.001261533,0.38512444
0.016475173,0.19591807
-0.19905598,-0.10207534
-0.102700874,0.1141884
0.2517585,-0.13544142
-0.51882493,-0.44315064
-0.025558272,-0.093851805
0.041806936,0.063228905
0.63198096,0.35685366
0.2672749,0.45481193
0.044242874,0.0070145726
0.055196933,-0.07851718
0.047456473,-0.25834918
0.15964973,-0.09069103
0.018249085,-0.040685177
0.004326057,-0.005782187
-0.4222,-0.2672624
0.002082842,0.003242761
-0.57543135,-0.15630329
-0.14025542,-0.15134916
0.14244992,0.2718041
0.09474258,0.19808511
0.007970719,0.009108841
-0.0046773977,-0.08356497
0.07684483,0.26693726
0.587062,0.35384536
0.1377938,0.45150733
-0.5772073,-0.26107895
0.42895734,0.42515016
-0.27182916,-0.4837569
-0.074099675,0.030771822
-0.014881967,0.013554722
0.00086688437,-0.104691505
0.01604343,0.04885122
0.15349716,-0.29686418
-0.040432055,-0.29426926
-0.24073571,0.22140373
-0.21117483,-0.49190792
-0.46702778,0.06519088
0.3063391,-9.469688e-05
1.5135895,2.6279726
-0.5100083,-0.21350363
-0.04582641,0.02644074
0.072128125,0.004060447
0.9423262,0.7287898
-0.770689,-0.39353433
-0.33856958,-0.47467518
-0.40378082,-0.15577522
0.29170853,0.408431
0.5044681,0.039112512
0.13734883,0.18468714
0.2717071,0.36543345
0.08187827,0.46938062
0.07785694,0.04349467
0.04450558,0.06468594
0.020897387,-0.011469007
-0.025823582,0.10763422
-0.30909997,-0.103267506
-0.14110792,0.39406863
-0.037652798,-0.2017465
-0.06746135,0.49679506
0.018194683,0.6361977
0.0009714697,0.0014836192
-0.00425525,0.008276701
0.023440063,-0.066803455
-0.015058287,0.027450353
0.26773298,0.3924377
0.044646204,0.0096264705
-0.14094645,0.046792805
-0.25790465,-0.3149599
0.50388753,0.64043856
0.22061455,-0.3965343
-0.08214961,0.1194849
0.009849128,-0.068611726
0.071848,0.12551177
-0.14718696,-0.16430353
0.17307374,0.29246658
-0.2364653,-0.47948676
0.24965975,0.056230247
-0.009352002,-0.041442752
0.047096424,-0.0002924204
-0.034561664,-0.06980014
-0.10872417,-0.09896135
0.12225531,0.06298749
0.023347296,0.085599065
-0.32601503,-0.15970871
0.4976677,0.47032493
-0.5115161,-0.65802085
-0.12560177,-0.11088574
0.2522674,0.26405174
-0.78762084,-0.12404984
-0.07369649,-0.096453965
-0.34743053,-0.759054
0.59399325,0.49724624
0.36468717,1.0363529
0.71511686,0.2748877
-0.2163367,-0.39350903
-0.14589274,-0.06609042
0.111565255,0.2474271
-0.040602267,0.16134554
0.06888781,-0.021166325
0.16321494,0.21899503
1.0835555,0.24703765
0.3054102,-0.17518769
0.6945486,-0.070320964
-0.2961658,-0.93421686
-0.082737535,0.2748739
-0.45644912,-0.3689168
-0.12234278,-0.13641798
0.13721678,0.282356
0.053935632,-0.014487565
-0.05733978,-0.008645922
-1.1431669,-0.25084755
-0.19707516,-0.6977731
0.4091945,0.19893906
-0.90787923,0.22163117
-0.3987183,-0.1436546
0.03393081,-0.0022536963
0.7305877,0.55708176
0.56310594,0.2545246
0.045374513,-0.038519323
0.9595637,0.102327496
-0.3643793,-0.3359318
-0.7929416,-0.91774964
-0.09456202,-0.019037127
-1.2175324,-0.79962707
-0.2397421,-0.163203
0.42533475,0.11040944
0.27751076,-0.1242342
-0.15707768,-0.071534336
-0.08624086,-0.02067995
-0.002407712,0.016190723
-0.85499704,-0.10199416
0.10881752,0.1236068
-0.008023001,-0.027925879
0.004963165,0.018638492
0.07768066,0.0054914653
0.024839517,-0.15327051
0.076831415,0.16790563
-0.031422332,-0.07306188
-0.033814825,0.036856383
-0.061448723,-0.051236093
-0.44200522,-0.25099382
0.58369696,0.20089799
0.064762875,-0.042941302
0.074009605,0.031947017
0.028438691,0.0050845146
-0.027172264,0.100602955
0.23433334,-0.12465608
0.023677252,-0.13603625
-7.135328e-05,0.7555115
-0.36768284,-0.2415342
0.30013305,0.10421181
1.0022886,1.1273612
-0.73722374,-0.25112754
-0.48647377,0.32328844
-0.006594194,-0.029332042
-0.009930544,-0.013147056
0.011270661,0.022090912
-0.009407874,-0.04529634
1.5515227,0.42316908
0.8497795,0.6003061
-0.5346483,-0.037062645
0.36229676,0.28037167
-0.7792205,-0.46496037
0.37688443,0.20255241
0.05289501,0.04843024
0.122502275,0.275869
0.022006921,0.0048119724
-0.0023771396,-0.02241671
-0.0054946267,0.045452893
-0.015002229,-0.009171069
-0.10828969,-0.10554558
0.31638187,0.07584351
-0.7706771,-0.029803455
0.65620905,0.1913554
-0.056555953,-0.4297473
-0.31350765,-0.33118975
0.3799134,-0.264403
-0.0403601,0.10846612
0.18056087,0.5186617
-1.0156708,-0.005199492
-0.0051568146,0.12107301
-0.011086354,-0.048594296
0.084223345,-0.23683333
0.094687045,0.031927407
0.024420926,-0.05383855
-0.1265744,0.045042455
0.14002383,0.31273162
-0.046104483,0.07266751
0.10500761,-0.007813096
-0.094858356,-0.15387827
0.16919881,0.10184932
0.23240042,0.08040929
-0.033638243,-0.002781868
-0.034584384,0.009790212
-0.03285258,-0.03511423
-0.016953824,0.0098480135
0.17023915,0.58010954
-0.33224827,-0.42032564
0.09012101,-0.112962484
-0.07311047,-0.05724436
-0.14822158,-0.007846937
-0.1684736,-0.0023996383
-0.2066916,-0.7846123
-0.32508168,-0.6472234
0.07522512,0.0044071116
0.07235828,0.02274996
-0.024049206,0.028282642
-0.0039632753,-0.037482798
-0.8685857,-0.73886675
1.0674882,-0.016921699
0.032026086,-0.026656166
-0.021007996,0.036988363
0.028070485,0.023528278
0.0076000607,0.041443586
-0.07202601,0.1038512
-0.078554496,0.062899485
-0.23626408,-0.17796993
-0.13962702,-0.47412568
-0.16220719,-0.02362603
-0.014327085,0.100028425
0.12685691,0.040678084
-0.07169413,0.017764986
-0.047765214,-0.01315026
0.038796134,-0.09436199
0.3255834,-0.098322615
-0.7040006,0.22747123
0.18160418,0.32120395
-0.107495695,-0.4485376
-0.06604789,-0.025291085
-0.29417163,0.44752938
-0.03787984,0.027515411
-0.40384388,-0.42523515
-0.00077811116,-0.025500655
0.010292592,0.00563848
-0.056242336,-0.0031301975
0.03994794,0.01995942
0.103690565,-0.0052848756
-0.16672465,-0.040629625
-0.05762202,-0.024011552
-0.015565321,-0.01963994
-0.82842934,-0.11114526
-0.6590723,0.021052718
-1.3336439,-0.6888159
-0.41124177,-0.7235739
-0.0013239983,-0.028840601
0.015997145,-0.012646899
1.3595549,0.57360876
0.5968621,0.58860576
0.0030924184,0.01795274
-0.011252393,-0.013413638
0.00641936,-0.0064005554
-0.005391116,-0.020838767
0.063231274,0.20463306
-0.019857457,0.017125607
0.061710086,-0.10107975
-0.045634963,0.12196143
-0.0061115082,-0.0061947107
-0.014522456,0.0237796
0.25305206,0.20486528
1.1265286,0.8366989
0.6558894,0.0029520988
0.3426935,-0.104625344
-0.035311244,-0.013870001
-0.15102792,-0.16471943
0.030455139,0.07167518
-0.05010055,0.014254153
0.008275135,0.021332622
-0.017679421,-0.6466458
0.5520665,0.7632257
-1.3985406,-0.5493973
0.12644373,0.044974685
-0.74111634,0.03963703
-0.04366394,-0.016977906
-0.05659855,-0.046786636
-0.021648418,0.08678287
-0.025119126,0.007310301
0.031812888,0.019843936
-0.019899966,-0.05872333
-0.058929354,0.14832339
0.045838222,-0.170412
-0.007841144,0.018218517
0.014189788,0.028347865
0.011686285,-0.026394606
-0.0006139922,0.009235024
-0.27275997,-0.0703398
-0.48698947,-1.1499649
0.94234353,0.027523339
0.10599038,0.035115957
-0.43393233,-0.18235189
-0.064909264,-0.14423954
-0.58668935,-0.66195637
0.62214357,0.7811578
-0.07829751,-0.07215798
-0.20187017,-0.33682626
-0.13827874,-0.040958703
-0.050972708,-0.07094139
0.015780414,-0.05676776
0.008365555,0.03966853
0.01079285,-0.08411896
0.026149012,0.029220894
-0.48205823,-0.16622144
0.52971625,0.8128314
0.5541101,-0.07161173
-0.4898555,0.008840799
-0.033607192,-0.060544014
-0.02894854,0.0013064146
-0.0014107996,0.045706242
0.053835817,0.02669096
-0.012445759,0.020469666
0.039252277,0.010946795
0.6932383,0.86543953
0.011124202,-0.32737225
0.04631158,-0.022143334
-0.03877552,0.017430484
-0.013802801,0.19061905
-0.1301514,-0.015105784
-0.17057917,-0.07765818
0.065738544,-0.0064050406
-0.21421921,-0.5601448
-0.015739324,0.020015657
-0.23361605,0.40766943
0.6386989,1.0027602
0.14446281,0.15968445
0.025929892,0.112703204
-0.36105216,-0.13782859
-0.77764606,-0.13767669
-0.03945808,0.012020737
-0.030102158,-0.000824213
0.36323783,0.073709846
0.12753598,0.08760974
-0.11114696,0.07548612
0.060133103,0.0053079724
-0.05354166,0.009930626
-0.02569842,0.02616489
0.112115756,-0.14217412
0.01894261,-0.031769134
-1.303356,-0.980997
1.0675833,-0.18186556
-0.46173412,-0.28818646
-0.28506857,0.11207193
0.15782176,-0.25824368
-0.06323251,-0.08950348
0.0018880919,-0.1375432
0.03827638,-0.011263996
-0.27237365,0.050922275
0.6967088,0.27553177
-0.38009197,-0.10793996
-0.1534512,0.14547008
-0.010242282,-0.0010723472
-0.008328405,-0.012142912
-0.37101185,-0.62139165
-0.2577025,-0.40342063
0.31948486,0.85198045
0.07921974,-0.37186992
-0.7493883,-0.1418941
0.15741752,0.27123487
-0.48867032,0.22893983
0.26734355,0.119570315
0.006408346,0.015185177
-0.028165445,0.09739351
0.069200665,-0.033342063
-0.11810827,-0.059873402
-0.005648809,0.01978156
-0.0006644023,-0.0152843
-0.004407079,-0.017053902
-0.15003198,-0.071932316
-0.98334396,-1.1879694
0.3267513,0.37324667
0.5146574,-0.530005
0.28291303,0.663428
-0.03302045,0.06991178
-0.59802055,-0.6775646
-0.0032997576,0.0034831166
-0.006955589,-0.0077483207
0.1154701,0.34673852
0.08847094,0.1369232
-0.026116572,-0.022171795
0.053763986,0.0056749284
0.59055245,0.012856901
0.5822971,-0.017152011
-0.003482521,-0.021927208
-0.050430655,-0.07250722
0.05143308,-0.08418262
-0.37303054,-0.5760465
-0.3204599,-0.1686573
1.2505157,1.2624974
1.0827402,0.61810184
0.5710797,0.3301868
0.0057391906,0.019643843
0.0054647694,-0.0012635887
-0.14775714,-0.35793722
-0.19075936,0.08885816
0.013653397,0.24918818
-0.32834578,0.026757509
-0.011378851,-0.022741795
0.029977966,0.01364103
0.74058986,0.093715906
-0.7786238,-0.33691752
0.03118759,-0.02903068
0.053101964,-0.010500699
-0.5613078,0.19376588
-0.01635244,0.1477359
-0.3455186,-0.25363412
-0.1298109,-0.46997976
0.0104481755,-0.02687049
0.008016155,0.004889384
0.31070805,-0.18134028
1.210979,0.57900524
-0.052715946,0.047098458
-0.028447727,0.023837298
-0.006546047,-0.13640442
-0.031468295,-0.08229226
-0.2111808,-0.15382554
-0.42639112,-0.5215273
-0.5715672,-0.2742986
0.19335467,0.07626724
0.04497194,0.34330845
0.09603455,0.13217416
0.034406435,-0.012401998
0.017868634,-0.010430738
0.316706,0.3393858
-0.33055514,-0.4169144
-0.065476045,-0.057436824
-0.029851839,-0.059754074
0.030029885,-0.025685996
0.07681867,0.0554239
0.17153302,0.1100322
0.07487807,0.035306856
-0.18093136,-0.13401628
-0.23736307,-0.0856504
-0.96532345,-0.5038636
0.17157723,0.11367887
0.054395236,0.26394856
0.2078385,0.27655452
-0.3974002,-0.14388195
-0.3691677,0.12966323
0.46991116,0.23111033
0.08226687,0.05998814
0.008781193,-0.012417898
0.011358361,-0.017044306
0.0071827555,-0.08742047
0.018961046,-0.036833465
-0.3251973,-0.37765056
-0.12175663,-0.1556225
0.08576274,-0.13390565
-0.095870376,0.1240371
-0.006626248,-0.10479449
-0.08671668,-0.060450703
-1.0106856,0.027637124
-0.2042684,-0.18535794
0.010564114,-0.012632668
-0.0027375112,0.0030161291
0.054633074,0.09632592
-0.028557073,0.0030382872
-0.12498312,-0.0631786
0.034138173,0.21588907
0.107781865,0.013761103
0.23103854,-0.016443938
1.592876,1.2470987
-0.62036324,-0.7792393
-0.019164246,-0.045270443
-0.027248144,-0.0038086846
-0.72605395,-0.48773658
0.60243756,0.37223327
-0.0073563782,-0.04261148
-0.011561954,0.026265234
1.0863768,0.40481055
-0.08584417,-0.52453077
0.016883027,-0.09765388
-0.070287496,0.03793536
0.16499576,0.62486196
-0.14608078,-0.34170717
0.014598807,-0.053643346
-0.03457083,0.027352214
-0.0244319,-0.010617495
0.013158727,0.010626346
-0.058401868,-0.026012123
0.01421809,0.14131615
-0.08210383,-0.14622486
0.0046640607,-0.007947177
-0.033920098,-0.03185302
0.03400916,0.028754681
-0.0039986502,-0.00781329
-0.012485834,-0.010009885
-0.22762361,-0.3389194
-0.4657355,-0.13336176
0.551055,-0.65708387
-0.32528156,-0.83758956
0.28421292,0.08643934
-0.07677219,-0.13718724
0.025440928,0.05170244
0.008359766,-0.04034999
0.050983474,0.026191056
0.07842856,-0.054317504
0.018577602,0.02035661
-0.067548044,0.0059886575
0.79345024,0.46274987
0.058900453,0.19433194
-0.08520945,0.17988467
-0.7501375,-0.8041758
0.035183195,-0.01767546
-0.007825773,-0.0037831515
-0.47937202,-0.3133594
-0.8377055,0.48557678
-0.0989255,-0.05539334
-0.03714737,-0.017209187
0.21083382,0.1515944
-0.09410323,0.07356456
-0.02586288,0.028140143
0.007725899,0.033240348
-0.29605645,-0.33236885
0.36053002,-0.16636102
-0.006211384,0.019644856
0.0016932175,-0.0012637228
-0.07517113,-0.28032815
0.104933485,0.041183025
0.50852394,0.0932709
0.2693203,0.18341672
-0.6658197,-0.2128154
0.66091955,-0.031648457
0.13993503,-0.08890241
-0.04053272,-0.011747569
-0.017464507,0.019964099
-0.028024375,0.017611504
0.19483697,0.1244874
-0.15084767,-0.08306724
0.03202404,0.051828086
0.09763078,0.08899829
0.019812556,-0.24780118
-0.04311256,-0.08303559
0.60157794,0.3019228
0.078607604,-0.03880178
0.008748456,0.0010117888
0.04712631,-0.0033650547
0.15227786,-0.25178015
-0.044745587,-0.022452295
0.45916843,0.19526398
-0.45786747,0.13352227
0.47253022,-0.3646232
0.3733247,0.8429146
1.1457568,-0.059293568
0.19157842,-0.2687344
0.612547,0.46311367
0.39025474,-0.06701711
-0.034112263,0.16025886
-0.13334614,0.0100391805
0.51230806,0.4764018
-0.3965661,-0.63680327
-1.5125749,-0.6485117
-0.035277724,0.14974445
0.20756954,-0.2851988
0.3250039,0.22128731
-0.017351234,-0.083307326
-0.002840619,-0.034719795
-0.006109394,-0.1919263
0.05650194,0.091703594
-0.0044767377,-0.048215687
0.057659723,-0.013623029
-0.006286458,-0.15425688
-0.003908435,-0.009531893
-0.031189937,-0.0008190274
-0.023487505,0.052478194
-0.2358626,0.41350365
-0.24243075,-0.2206943
-0.22821087,-0.016142666
-0.33771116,-0.50246114
0.0056752926,-0.0023201108
-0.011346427,-0.033018887
-0.011331791,-0.0047335923
-0.0059806835,0.020129353
0.19007382,-0.058909655
-0.02511618,-0.028326243
0.27142245,0.21797904
-0.050889272,-0.16476971
0.32095656,0.38427985
0.71228504,0.17245464
0.12803009,-0.044227563
0.035254948,0.11506218
-0.03830336,-0.030287214
-0.0008120784,0.055304885
0.37175485,-0.10282534
0.78127116,0.027386263
-0.68113804,-0.069167554
0.8809292,0.10129756
0.0298432,-0.060976
0.0047465935,-0.025740415
-0.100774616,-0.0202384
0.5399619,0.57479656
-0.31139216,0.0032306314
-0.082082674,0.22940558
0.8528707,0.3019942
0.6799862,0.6782205
0.5062294,0.65493214
-1.5274899,-1.1099837
0.0596278,-0.21168506
0.11268428,-0.0057384074
-0.05820869,-0.05690807
-0.009375092,-0.024669513
-0.058726396,0.14369398
-0.011089914,-0.039492965
-0.02322503,0.037537575
-0.0003407693,-0.10205829
0.04994414,0.07295853
-0.118480325,-0.15428263
-0.16673909,-0.09495193
-0.2557051,0.0661736
0.0037375486,-0.060216308
0.07669671,0.046534255
-0.23016416,-0.062137604
-0.071895584,-0.07603201
0.5246706,-0.19597185
-0.098679066,-0.058764428
-0.06423531,0.060340643
0.0030235834,-0.022101894
0.43828875,0.11091763
-0.6752588,-0.88244545
0.9763775,0.950064
-0.73163176,-0.524673
-0.01316733,0.054281116
-0.02577981,0.0059989095
0.069897175,0.04591775
0.25164044,0.11356518
0.0618984,0.185866
-0.17604333,-0.21170264
-0.24822113,-0.24398917
0.11861472,0.25359106
-0.066079326,0.5986471
-0.21634424,-0.26922017
-0.4684792,-0.12485133
0.5195324,0.21770382
1.0836831,0.47854817
-0.004530891,-0.10701269
-0.028967917,0.026222408
0.032879453,0.028638363
-0.90369153,0.046323717
0.25880277,0.23381904
0.13243137,0.28369087
0.23310176,0.32225245
-0.7883722,-0.34915036
0.71193177,0.15610105
1.3376807,0.85126823
-0.8536153,-1.0603286
-0.046877958,-0.037525058
0.023873117,0.03475544
-0.022928707,0.01714477
-0.03113385,0.01869236
0.21018946,-0.010139227
0.070500866,-0.02770847
-0.0021097339,-0.08858001
-0.012027408,-0.0070978403
-0.10437385,-0.3568949
0.6042718,0.22175714
0.007282336,-0.076018095
-0.015286957,0.054657012
0.0046497383,-0.012853175
0.01159386,-0.01674825
0.6394769,0.7027348
0.23155808,0.18147027
-0.09783299,0.028043926
0.042912435,0.13694696
0.55329496,1.3823266
-0.3216504,-0.18218374
-0.020542646,-0.28589243
-0.00460956,-0.073459655
-0.015028998,-0.15035406
-0.3374711,-0.15165943
-1.0129995,0.8319018
-0.8938449,-0.6711524
-0.007704149,0.03995818
-0.093375884,-0.19632995
-0.21360867,0.12840253
-0.29591215,-0.2988945
0.15696849,0.1827724
-0.054549683,0.13409683
0.44472948,0.15521872
0.58754706,0.40292576
0.17433767,0.07680786
0.38139784,0.45838442
0.8363794,-0.08290751
-0.3753789,-0.12676054
0.016033666,0.022898734
0.0090585025,-0.03407854
-0.503588,0.10568237
-0.0067208,0.13916335
-0.35391748,-0.11698705
-0.25621164,-0.026643932
-0.21968949,0.1971528
-0.0061222427,0.2305946
-0.090900466,-0.01712948
-0.052183595,0.040417403
-0.058333054,0.08776677
-0.16149543,-0.039790094
0.08493081,0.027948797
0.02975228,0.007443115
0.035495963,-0.08208954
0.03155251,0.031790838
0.012818474,-0.007864103
0.02743802,0.058324575
-0.45742315,-0.95117843
-0.7661732,0.16742623
-0.0026688434,-0.06491196
0.018577665,0.043553352
-0.13741757,-0.09738318
-0.17241468,-0.07077101
-0.035677873,-0.0030346215
0.02517332,0.05404921
0.06940183,-0.12844318
0.047126267,-0.049609944
-0.040534362,0.03983912
-0.27615315,0.023975253
-0.32574537,-0.6269173
0.5295402,-0.35960168
-0.045366313,0.053106964
-0.015020164,0.020300686
-0.41928282,-0.11966339
0.12531868,0.08717954
-0.007355986,0.008030117
-0.0022449533,0.048930086
-0.08889901,-0.009192094
-0.04020452,-0.12739241
0.030694585,0.01674056
-0.013284534,0.009395316
0.6565479,0.2954751
0.49021226,0.563253
0.016493177,-0.029332042
0.003607452,-0.013147056
0.0075676832,-0.0036866963
-0.010663917,0.017984882
-0.01851637,0.09416634
-0.010078373,-0.012079835
-0.069143705,-0.09291041
-0.13160835,-0.034316003
0.57158154,0.39732826
0.41256732,0.37850797
0.040878907,-0.0025490522
-0.009353119,-0.04971908
-0.032630987,-0.013211146
-0.049169574,-0.19209346
0.008884076,0.014574289
-0.0020544475,-0.0059457123
-0.90764546,-0.22045094
-0.070392214,0.3806993
-0.33782354,-0.041671336
-0.4247116,-0.061743587
-0.094459325,-0.05837965
-0.030817114,0.093313485
-0.37187713,0.095243156
0.6090208,0.3366457
0.16113059,0.3632853
-0.23294945,-0.35551673
-0.2894915,0.028170288
-0.08823927,-0.30061615
0.17528154,0.7874627
0.26120055,0.6202836
0.054214776,0.046883762
-0.06717447,0.0023171008
-0.018027227,0.016989678
0.020812672,-0.009069055
0.0051165354,-0.02440226
0.0153011605,-0.050768733
-0.626766,-1.0140569
-0.74525064,-1.3081853
0.1351762,0.19814122
0.09972778,0.16685581
0.025045265,-0.012233198
-0.0141246775,0.013286382
-0.40807557,-0.13149893
0.46358603,0.6224325
0.04413542,0.0687041
0.025577366,0.053198695
0.5183749,0.18302608
0.62511253,0.47080642
0.11190063,-0.070142806
-0.017417207,-0.013277471
-0.03054569,0.052476883
-0.04305782,0.05712691
0.6421381,-0.30867356
-1.0473589,-0.8575735
-0.045686632,-0.015345905
0.010653017,-0.017445326
0.17411214,0.23763645
-0.07090927,-0.08194885
0.03474049,0.16203654
0.084853485,0.235052
0.06102953,0.17709735
-0.07108994,0.042765856
-0.02584612,-0.17899424
-0.3010854,-0.11917639
0.37705064,0.19107342
-0.03975086,0.025068194
0.7806031,-0.15882099
-0.71164614,-0.555551
-0.007870537,0.079529196
0.15987022,0.07552463
-0.5175572,-0.44088072
-0.4217062,-0.36613667
0.7775959,0.3524381
-0.39333695,-0.2335347
-0.19045055,0.18147224
0.44846743,0.5473467
0.023869488,-0.017676711
0.02631839,0.009795412
0.04590699,0.004945576
0.04863769,-0.0032327026
-0.044339962,-0.09915292
0.14704743,0.29187948
0.039627545,0.3846283
0.090247676,0.0402292
0.015264099,-0.03628847
0.059527494,-0.020762682
-0.06359396,-0.04249811
-0.0059119477,-0.064728186
-0.0027863977,-0.059631288
-0.013295421,0.0104932785
0.86616194,0.67635596
0.7126299,1.056078
0.08113189,-0.042999387
0.087406315,0.21805555
-0.013799662,0.038817942
0.001169765,-0.0060705543
-0.010894399,-0.08598286
0.0033096496,-0.0056945384
0.08611345,0.1473198
0.49574447,0.2994693
0.25354362,0.09481877
0.013397764,0.24898298
-0.0036160797,-0.54624283
0.5834187,0.59637797
-0.14433303,-0.062416643
-0.06362735,0.009108663
-0.014741999,0.07087877
-0.015454287,0.019353837
0.2508521,0.36450058
-0.055614486,0.06730464
0.0038747084,-0.017944843
-0.0035330441,-0.025519013
-0.47339523,-0.7111138
-0.965221,-0.3107363
0.0018679027,0.06290902
0.0028941252,0.023127615
-0.045389064,-0.069300175
-0.022129782,-0.02106376
-0.158387,0.45166314
-0.28767958,-0.69747686
-0.004839495,-0.38333988
0.54365313,0.23553818
-0.012165938,0.19921963
0.06972082,-0.0843153
0.41074604,0.27072904
-0.009988423,0.026218534
-0.79002625,-0.92285126
-0.0063083,0.045471072
-0.1488463,-0.054251567
0.122645184,-0.30646253
0.3256709,-0.0028716922
-0.39458057,-0.17403388
-0.25169057,0.029793859
-0.009657934,-0.038134158
-0.5744007,-0.771943
0.5066974,0.30964386
0.012808163,0.0010624528
0.008311763,-0.044033676
-0.002091316,0.035820365
-0.0011459467,0.00975427
0.002644523,-0.009275675
-0.015147142,0.029208362
-0.0030913542,0.001118958
0.030072318,0.03305225
-0.7316357,-0.28189594
0.18145905,-0.07954307
-0.74637854,-0.5876062
-0.43828195,-0.21619712
0.05191192,0.07619262
0.22301267,0.2553408
-0.048731647,0.013055325
-0.019961275,-0.103996456
0.17911765,-0.038092196
0.25900742,0.02653578
-0.015129855,0.20266569
0.38359272,0.24901807
0.20942357,-0.19656742
-1.6233891,-0.8195902
-1.2553158,-0.101480305
0.080933064,0.41553152
0.45947358,0.20107543
0.35676214,-0.07523513
0.0019617262,0.004097253
-0.00080963195,-0.0068057626
-0.12453436,-0.06750077
-0.08896556,-0.013336539
0.14219004,0.30843484
-0.006896521,0.19359282
0.29451096,-0.14788127
0.17709003,-0.024892867
-0.0019407382,0.023783028
0.003422931,-0.027983546
-0.046370193,-0.14403304
0.010449801,-0.009668343
-0.3646075,-0.19231331
-0.72027516,-0.5477548
0.03090968,-0.030457944
0.021988928,0.0039442778
-0.22686289,-0.9710166
0.14778464,-0.14244491
-0.06266876,0.020211816
-0.10594679,0.011643529
0.00056541763,-0.0005504489
0.00089101354,-0.0123847425
0.0042958525,0.005920887
0.016218906,-0.029485941
-0.09215603,-0.07907803
-0.06937776,-0.0423522
0.49569076,0.16330367
-0.7105472,-0.83892524
-0.18375503,-0.07366216
-0.19646122,-0.49391878
-0.008107375,-0.27402833
-0.032538265,0.029106379
-0.13197139,-0.020287395
-0.20782772,-0.5004032
0.01067,0.016812384
-0.04863198,0.011144489
-0.4095949,-0.5538806
0.30591893,0.35746104
-0.3465573,-0.3401898
-0.16143999,-0.028585553
-0.5592981,-0.28540337
-0.0069686966,-0.050888464
0.0048109423,-0.0076596737
-0.01199764,0.0043699816
-0.08259784,-0.023636103
-0.08218213,0.02303648
-0.009577745,-0.0027557611
-0.017491862,-0.003132239
-0.20482157,-0.2281183
0.29170924,0.026489764
-0.09924502,0.008774638
-0.03292437,-0.122265786
0.72972715,0.039945006
-0.8176681,-0.1888254
-0.04147834,0.045440137
-0.003962986,0.01936908
-0.14776523,0.112992704
0.090567835,0.15753403
-0.024286602,0.02293992
-0.021868441,-0.025893837
0.6689147,0.3250289
0.084885,0.16462363
0.005991297,-0.037073135
-0.005161991,0.0035761893
-0.47237372,-0.017436147
0.24912058,0.26636735
0.098121226,-0.07962829
-0.027296565,0.13954335
-0.09683027,0.108421326
0.023070397,0.04166627
0.03257488,0.018692374
0.018757608,-0.010955185
0.3851487,0.021132112
-0.10879083,0.09906232
-0.28152436,-0.943695
0.37479228,0.05362314
0.14767416,0.38575876
0.8509233,0.6144647
-0.35010397,-0.14228672
0.015490709,0.24640502
-0.051597867,-0.005796194
-0.02229113,0.036813825
0.26676723,0.081778735
-0.37330896,-0.054930225
0.0024388044,-0.025467515
-0.15048206,0.075587526
-0.0042448714,-0.014599323
0.0050432007,-0.014344603
0.0496049,0.06491381
0.038537942,0.32469547
0.011812668,-0.00025981665
-0.008139178,-0.009978011
0.005584465,-0.02433616
0.006702424,0.0067599863
-0.016784132,0.0130803585
-0.10904305,-0.010266095
0.002495622,-0.029332042
-0.009003177,-0.013147056
0.0126314415,0.048146605
-0.02068902,-0.071956575
0.13326193,0.0020648837
0.0050521726,0.12939987
0.33040708,0.36668915
-0.23843989,-0.16925961
-0.00377347,0.05321008
0.013154405,0.020884871
0.4071487,0.49050927
-0.18070361,-0.24544412
1.0940604,0.36394727
0.25287625,0.12360677
-0.21003947,-0.049849525
-0.1845588,0.011304587
0.26426047,0.56276286
-0.35672206,-0.919706
0.30324495,-0.033537686
0.8611866,-0.22657773
-0.005057336,0.047312915
0.031050537,0.04097542
0.007725403,0.06428015
0.03999038,0.06143935
-0.0023054217,0.021285951
-0.004909465,-0.00492914
0.2461271,0.3064744
0.4797598,0.30672708
0.120453104,-0.17914048
0.2260382,0.24579634
-0.00022912465,0.039518833
-0.0005271881,0.009680688
-0.015608301,-0.038131073
-0.23156953,-0.05136895
-0.01836063,-0.041066706
-0.0020455634,0.16383713
-0.51445925,-0.23314464
1.1585217,0.72727793
-0.47100854,0.284894
0.3857512,0.29150838
-0.029290687,-0.14523664
-0.028330972,-0.058215976
0.53139734,0.6897733
-0.8045629,-0.50063986
-0.07344031,-0.0033328533
0.01696009,-0.040235534
0.19029781,-0.47030708
0.036842033,0.04458043
-0.15301916,-0.043154538
-0.036853697,-0.006025344
0.82908833,0.29722238
0.2525887,0.18901417
-0.07838774,0.019625098
0.046321265,0.05858645
0.48036718,0.06143403
-0.7976167,-0.939127
0.08105514,-0.63759077
-0.40564638,-0.14766857
-0.013993533,0.0960722
-0.014498424,0.15595746
-0.029848734,0.043897927
-0.002876502,-0.16656339
0.09535363,-0.12500086
0.36967337,0.35350063
0.3982443,0.40235078
-0.40752822,-0.18433616
-0.03383605,-0.032145023
0.074769005,0.03025809
0.06484659,0.16264069
0.15124872,0.15934436
-0.15548143,-0.18541372
-0.17347082,-0.26679635
-0.31441867,-0.2229343
-0.60422325,0.08031203
0.34170032,0.021445513
0.058553763,0.08446327
-0.66434115,-0.4068948
0.55267626,0.56151724
0.037991263,0.011201248
-0.06492987,-0.072487906
0.20624614,-0.025776029
0.55599934,0.9222248
-0.5936419,-0.4973619
0.37653857,0.11504015
-0.00057141157,-0.05598384
0.0018820177,-0.03664285
0.10822501,0.1753602
0.23542413,0.2226277
-0.3709249,-0.10275042
-0.10167505,-0.057872683
0.82718825,0.52223456
-0.14321893,0.16990975
0.3227504,0.28586635
-0.50523925,-0.5615695
0.1265977,0.004460931
0.29733208,0.2771663
0.39316294,0.006879568
0.122073434,0.120257914
-0.032701977,-0.18531504
-0.043100692,0.100527674
0.10428918,0.13734078
0.004494956,-0.0009859502
0.11801521,0.29653215
-0.23110193,-0.76131606
0.067043655,-0.017672181
0.33980447,0.10561679
-0.1089982,0.027155638
-0.081853785,0.05802688
-0.010233137,-0.0050395727
-0.00071282755,0.005567178
-0.8529414,-0.77039427
0.5667566,0.7009975
0.62451434,0.45288333
-0.16327734,0.29507935
-0.39547008,-0.082294285
-0.15891519,-0.21047348
-0.034268968,-0.06715226
-0.007494247,-0.11520839
0.06897386,-0.041909695
0.27791587,0.104205996
0.01096169,-0.08317667
0.006187413,0.031525493
0.04701528,-0.06530219
0.014613355,-0.033967838
0.011917265,0.0641371
0.0074670254,0.0033303201
0.7314783,-0.099147916
0.3805396,0.088918865
-0.08677173,-0.07381275
0.09470207,-0.34555098
-0.28152436,-1.4994532
0.37479228,0.30329978
-0.06811381,-0.08384514
-0.073779866,-0.36962554
0.025440928,0.23224735
0.008359766,0.16129893
0.1405847,0.29333782
-0.06977931,0.07021284
-0.011065162,0.040707946
-0.01948715,-0.004263982
-0.36640432,-0.24421853
-1.0419552,-0.99298245
0.3003545,-0.052720666
0.42313707,-0.12998867
-0.3519463,0.046684086
-0.20083447,-0.099330425
0.5766218,0.42628217
0.7509511,0.2830517
0.10183217,-0.10782999
-0.096325964,-0.26240873
0.06242232,0.023151934
0.0052142013,-0.079546764
0.029825233,-0.022830129
-0.088566884,-0.09294185
0.05530564,0.69280255
0.23395598,0.328967
0.30505696,0.177975
-0.07400794,0.029190987
-0.0011625632,0.0058811903
-0.009898486,0.01531744
-0.47188687,-0.5684937
-0.4708535,0.32917017
0.03314128,0.5513824
0.30825844,0.5129349
-0.1609161,-0.17108035
0.07778831,-0.04617002
0.44562447,0.63622075
-0.38827187,-0.43208697
0.7532478,0.22194767
0.34031844,0.25183594
0.007896758,-0.04301101
-0.013181602,0.0048413277
-0.6556196,-0.6096728
0.53050363,0.71988416
0.24416935,0.44605172
0.81012315,0.43399125
-0.041842498,0.0022592545
-0.06808178,0.070083916
-0.76711166,-0.41675514
-0.011107212,0.11180031
0.10992366,0.03860891
-0.035260044,-0.01203385
-0.00021947459,-0.012664795
0.018645754,0.06432916
0.13402286,0.0414747
-0.069205396,0.10624093
0.14568974,-0.1767571
0.19570169,-0.047090575
0.028469842,0.022292614
0.023930717,0.034947827
0.028653517,0.11931491
-0.040254313,-0.00057216734
-0.47100854,0.075781465
0.3857512,0.4293841
-0.006446001,-0.050480008
0.011560855,-0.09494409
-0.004170014,0.0058315992
0.012016602,0.015595853
-0.009062046,-0.09406674
-0.0029885424,0.035546258
-0.036803406,-0.12282729
-0.00024818355,-0.10861403
-0.21361813,0.06077069
0.66348475,0.24746412
-0.026426828,-0.01454854
0.007537798,-0.080992684
-0.053303823,0.05507809
0.0073084007,0.06859732
-0.37805504,0.3328172
0.8360467,0.34496668
-0.00028383735,0.0063833892
0.016959747,0.008606747
0.053047687,0.019824415
0.24819362,0.93834794
0.018378325,-0.40763676
-0.10450426,-0.049799442
-0.12495348,-0.082291245
-0.25196797,-0.21522233
0.0033254132,0.062139273
0.090855844,-0.346558
-0.10900508,-0.03928888
0.056772843,0.026836514
0.0159689,-0.33645654
-0.2813573,-0.2752931
-0.45198166,0.44130662
-0.08457275,-0.07978171
-0.12589653,-0.20207071
0.20694454,0.10022649
-1.0332879,0.11563957
0.17865154,0.6630008
0.011056983,0.05530262
-0.0006065996,0.0060090274
0.17980154,0.90766335
0.09318296,0.48773092
-0.19538134,-0.34330237
-0.03415343,-0.6449716
0.27427158,-0.86960924
0.364496,0.030021325
-0.02322503,0.034527063
-0.0003407693,0.012704596
0.16740716,-0.58347434
1.606881,0.77896446
0.06272181,-0.009842396
0.4905101,-0.052057102
-0.039565828,-0.03273636
-0.14156738,-0.06155175
0.06697652,0.20923382
-0.0055965963,-0.14204234
-0.15804836,0.21740955
-0.086728014,-0.018015027
0.03023817,-0.016649127
-0.023659078,-0.022369616
-0.49397314,0.43080282
-0.42099908,-0.37831083
-0.013797468,0.05391085
0.030560777,-0.061022997
-0.20913091,0.13626862
-0.5678365,-0.453462
-0.013001541,-0.030287147
0.000595703,0.0071778
-0.606878,-0.05575359
-0.019359149,0.08470708
0.13922003,-0.003306985
-0.26439244,0.12185204
-0.020408683,-0.025395632
-0.016602283,-0.003750503
0.19858123,0.20786119
0.44691473,0.4525216
1.3212789,0.9240905
0.028984766,0.107069194
-0.14387226,-0.029143333
0.102364644,0.10629505
0.005112063,0.0183357
-0.0069306865,0.0010953248
-0.489897,0.30270135
-0.069730386,0.19997233
-0.0044767377,0.012933493
0.057659723,-0.032752723
0.010507986,-0.0050395727
0.008701364,0.005567178
0.12111624,-0.091822624
-0.27389342,-0.07172133
-0.19222963,0.3384372
-0.7555504,-0.97390157
-0.0050348765,-0.08464551
0.0045841476,-0.082389206
0.036549203,0.07508016
-0.090190075,-0.15547311
-0.049106542,-0.0029114485
0.064808175,0.075062186
-0.050899394,-0.0049011707
-0.007301959,0.007801786
-0.01808957,0.008073449
0.0033503515,0.00048090518
0.033910405,-0.053133726
-0.012425402,0.02329138
-0.05192914,-0.13093245
-0.055716075,-0.22273844
1.0589559,-0.32852516
-0.44150314,-0.450898
-0.080332935,0.24067307
-0.102941364,-0.1564706
0.037046082,0.07370973
-0.10644809,-0.04217568
0.13227078,-0.16473353
1.1847327,0.73752254
-0.2586929,0.071885794
0.2447516,0.012811899
0.0053466293,0.022769928
-0.011904394,0.027960613
0.37704527,0.6482798
-0.5877342,-0.39042115
0.24331123,0.014497042
0.025893822,-0.042173266
-0.009901879,-0.048951864
-0.007085305,-0.061355367
-1.0193675,-0.09678376
-0.4346028,-0.6882064
0.3377817,-0.123793125
-0.22702202,-0.10631758
-0.017633583,-0.023322344
-0.015798695,0.019327939
0.031207575,0.029898226
-0.06815097,-0.20118558
0.44445482,0.21226129
-0.36066085,-0.015471965
-0.18922524,-0.057100534
-1.2290993,-0.7846923
0.74975985,0.31334925
0.3104933,-0.4285494
-0.14613743,-0.26200163
0.26125643,0.26930803
0.020830985,-0.0005863309
-0.0061129844,0.09160447
0.41885018,0.05435586
1.2877108,0.34216538
0.0032125143,0.01656413
0.025821721,8.549541e-05
-0.07885577,0.04208398
0.19029236,0.14673117
0.36146104,-0.9495926
1.1735184,0.577709
0.5169291,-0.03587246
0.14063711,-0.21382906
0.08850452,0.065155804
-0.054584473,-0.015890382
0.27201217,0.14741379
0.1891344,0.09810364
0.5257449,-0.38952368
0.3873855,0.37955266
-0.3307576,0.120669484
0.3465183,0.09084606
-0.032231797,-0.045436144
0.46480942,0.37490326
-0.04839617,-0.021403074
-0.023267105,0.040255338
0.21264243,0.46176398
0.9032283,0.4222696
0.18328497,0.38227975
0.3445435,0.29534566
0.78548706,0.06853044
0.4891786,-0.13835728
0.14925605,0.30599248
0.1860549,0.072965205
1.0098923,-0.038735032
0.27045962,-0.01020664
0.007329836,0.0005584955
0.0025469977,-0.016869918
0.24845713,-0.21028465
-0.11817999,-0.047714293
0.21083382,-0.08174884
-0.09410323,-0.021443963
-0.08428652,-0.07354224
0.07975201,0.03405814
0.044826828,-0.19103879
0.0051614773,-0.06613824
-0.3059633,-0.28924677
0.42456257,0.60387886
0.6255013,-0.31439078
0.3712057,0.57476485
0.03624785,-0.03872174
0.013472838,-0.00017291307
0.15257575,0.075537324
-0.023532446,-0.02982518
0.0065214518,-0.00037801266
0.044247635,0.06654537
-0.07633954,-0.04480934
-0.056149468,0.1577762
-0.4185084,-0.29413348
-1.4549062,-1.1495345
0.35166752,-0.027501464
0.3494147,-0.18626171
-0.35203716,-0.5554841
-0.2471484,-0.1750046
0.59590733,-0.12698698
0.13581574,0.6298768
-0.14701173,-0.084585786
0.0917878,0.06959869
-0.05670753,0.21621192
0.69682294,0.79972285
0.27392808,0.19371843
-0.20922558,-0.11288449
0.04881318,0.07022029
-0.05939145,-0.103622854
0.41312605,0.4683528
-0.25283447,-0.13188317
0.016121311,-0.120511055
0.001582661,0.10123098
0.049085505,-0.07660782
0.050883863,0.05064127
0.11301735,-0.02412188
-0.058042653,-0.057628244
0.12182751,0.016099453
-0.20715693,-0.22394043
-0.04115953,-0.01728186
-0.008724414,0.007830292
-0.002091316,0.061149478
-0.0011459467,0.053196564
-0.077469,0.008205771
-0.00085713353,-0.016447127
-0.670505,-0.21259487
0.3853044,0.8059198
-1.0248218,0.08871955
-0.07079171,0.23503286
0.10048181,0.0120716095
0.03166251,0.024424046
-0.2588319,0.24120677
-0.89667946,0.18544944
0.045524742,0.017294884
-0.06858067,-0.103297114
-0.03868571,-0.07424849
-0.32156193,-0.4995285
0.12979439,0.011178732
-0.03668058,-0.06794925
0.054214776,-0.017125607
-0.06717447,-0.03229189
0.5856926,-0.13237885
-0.5560435,-0.26022592
0.034406435,0.005432725
0.017868634,-0.017931104
0.13326193,0.043326974
0.0050521726,0.01625204
0.14533068,0.00043153763
0.0022639777,-0.016892374
0.0075676832,-0.030528665
-0.010663917,0.0056415126
-0.30755395,0.15260375
0.304427,0.14709747
-0.012766935,-0.00543952
-0.008372497,-0.04319565
0.021385226,0.0012208223
0.013054486,-0.0152492225
-0.009131359,-0.0001488924
0.0053039133,0.011185974
0.26218802,0.21873933
0.0043047452,0.49085775
-0.16557619,-0.012514472
-0.019295564,-0.17777853
0.16379575,-0.15128279
-1.0663625,-0.6787822
-0.03719349,0.02101767
-0.05063735,0.027815372
-0.011012906,0.22915602
0.39999437,0.19223669
-0.36105216,0.2340967
-0.77764606,-0.03713116
0.15710908,-0.07975936
0.10287176,-0.0019987226
-0.5279462,-0.77959645
0.013663495,0.15552747
0.46754873,1.1773071
-0.38597286,-0.27627164
-0.54269254,-0.13341606
0.4256571,-0.33630812
0.23238209,-0.05058682
0.24335667,-0.09838739
-0.004859719,-0.010207891
0.021387883,-0.010741219
-0.05514644,-0.04002565
-0.036734827,0.018359184
0.17243823,0.67028016
0.18479963,-0.07378873
-0.6009345,-0.99027073
-1.0436764,-1.5238247
-0.090102784,-1.0735538
-0.35245037,0.01724276
-0.014780832,0.010160267
0.040426835,-0.0024912953
-0.41565576,-0.19279566
-0.037140425,-0.09914747
1.1769357,0.9431699
0.13098659,-0.18096107
0.15329745,-0.02382207
0.28550458,-0.073819846
0.1292136,-0.16675305
0.032618463,-0.04760748
-0.0201451,-0.0055749416
-0.019061528,-0.05559039
-0.04383421,0.086521626
0.018360065,0.07103005
0.011651009,0.048826337
0.052594982,0.035525218
-0.40396687,-0.16601574
0.08560262,0.42728892
-0.0029857345,-0.0030317307
0.041607212,-0.031600744
-0.026225299,-0.14723039
-0.049441326,0.07322538
-0.018178787,0.038914144
0.014230697,-0.011285156
-0.67931855,0.030724883
0.73558,0.77770764
0.24362996,0.26767492
0.114087075,0.035285175
-0.41830453,0.13424098
0.3692754,-0.6204692
-0.015297848,0.035088897
-0.00070117426,0.008079827
-0.14913297,0.019000053
-0.16770926,-0.33486885
0.04156834,-0.551556
0.07061615,0.023848683
0.010610588,0.019659698
0.00089457346,0.1871345
-0.7787626,0.119595766
0.030224811,0.043536663
-0.20668748,0.0046040416
0.001705403,0.018891573
-0.0019076699,0.003076911
0.029300947,0.031422496
0.042145357,-0.1988604
-0.07419193,-0.2939562
-0.08422902,-0.43003097
0.19097689,0.23017019
0.5768726,0.35177946
-0.13437206,-0.07568599
-0.0054344162,0.09965569
0.046832442,0.027784765
0.44374275,0.7524872
-0.9640791,-0.12567294
-0.89196575,-0.63167477
-1.1755102,-0.48104137
-0.2736044,0.47856474
0.52788776,0.36356428
-0.08873916,0.016626239
0.119889125,0.058931038
-0.042167135,-0.0630694
-0.013012142,0.0101053715
-0.18467653,-0.008660436
0.05862003,0.1891551
-0.2863055,-0.005862236
0.1098841,0.21200992
0.014621025,-0.21673447
-0.062588155,-0.11961061
-0.98943186,0.2912482
1.2291465,0.5088655
0.47648728,1.0066656
-0.18895432,0.1774956
-0.6781844,-0.0036408901
-0.10526836,-0.041779667
0.73084795,0.019455075
0.8897034,0.2303217
-0.14689691,0.0880205
0.068781845,0.24537146
-0.19898178,-0.23851496
0.13167925,0.44200122
-0.16461997,-0.0405159
-0.122477695,-0.009355843
-0.48112226,0.7347236
-0.7191533,-0.81351244
-0.08321734,-0.3304245
0.02123554,0.22663888
-0.10264338,0.019479036
-0.02821201,0.045506284
0.032293446,-0.042123914
0.02594194,0.003020972
0.3215012,-0.07231784
0.9239137,1.1697023
-0.0030546205,-0.023207843
0.019538078,-0.0021579266
0.12523483,0.31760478
-0.9985274,-0.6579901
0.005246918,-0.0030574799
0.004649413,0.0051694512
-0.035348866,0.008100927
0.058095742,0.010143682
0.04052823,-0.010355234
0.04835606,0.030083612
-0.019422743,0.012685597
-0.020589253,-0.030505538
-0.016975302,0.003455639
0.05009308,-0.027092114
0.26897708,0.03188926
-0.43754196,-0.30956686
-0.9859924,-0.6467538
-1.6080592,-1.0150639
0.009791563,0.02045703
0.030910265,-0.036259323
0.01960561,-0.06552863
-0.018630616,-0.015645504
0.015596218,0.012657225
-0.07629415,-0.070429415
0.052364565,0.14847207
-0.45521513,-0.18823393
-0.039287858,0.03230393
0.04490844,-0.04787028
0.004173804,-0.045088768
0.13217501,0.09305608
-0.21104786,-0.22838092
-0.07978912,0.16394153
-0.84690267,-0.80896866
0.15731212,0.19251814
-0.041515194,0.08216739
0.036819927,0.026072621
-0.70518875,-0.9839504
-0.55790055,-0.7124704
-0.18270206,0.21111453
-0.31385708,-0.58255213
-0.43706083,-0.49237585
-0.04241429,0.48582712
0.017570686,-0.013976574
0.017408611,-0.021089882
0.3227504,0.41032773
-0.50523925,-0.26469964
-0.017902108,0.011783004
-0.0019455664,-0.021270439
-0.43854898,-0.8115099
0.32686582,0.47966495
-0.115710616,-0.05241561
0.13819233,0.07726717
-0.2405724,-0.2656448
-0.24094592,-0.6003184
0.021963056,0.01892662
0.08621656,-0.03888482
0.030029599,-0.078198254
-0.16921656,-0.031970352
0.4386641,0.22262204
-0.021967238,-0.14769992
-0.03955341,0.6111848
-0.13508691,0.11626379
-0.17439236,-0.10258168
0.22562149,0.17479339
-0.048731647,0.048875928
-0.019961275,-0.16843635
0.69798446,0.050165176
-0.54713,-0.7172818
-0.04966244,0.080804184
0.0013396618,-0.18730044
0.045040324,-0.011509359
0.009497017,-0.050556898
0.5417886,-0.24439615
0.62569857,0.78591084
0.6288634,0.3901165
-0.4111004,0.19535697
0.01433308,-0.04667282
0.08652861,-0.026279025
-0.13265814,4.6491623e-06
0.32677385,0.31338468
0.5064918,0.31140137
-0.063178495,0.020154595
0.4975665,0.2582252
0.3243705,0.6427476
0.09776385,0.15480506
-0.16166544,0.070887685
-0.001858246,0.069901586
-0.010068697,0.018476874
-0.171322,-0.024468541
-0.2829311,0.095200926
0.0033486048,0.17683196
0.24113902,-0.40263486
0.13436121,0.076294184
-0.08067263,-0.09217197
-0.00853213,0.008625627
0.0054130005,0.047226593
-0.90366393,-0.87409705
-0.547302,-0.33191004
0.03225477,0.041294456
0.1364592,-0.029790841
-0.26919532,0.044914007
0.26306883,0.14404008
0.25245243,-0.6112829
-0.21839538,-0.6435828
0.1479062,-0.07463145
-0.501007,-0.20252585
0.01157675,-0.029901922
-0.056217548,0.03454852
-0.2592668,0.1629853
-0.4725849,0.033945784
1.2834933,0.7952559
0.61051667,0.3153454
-0.0033010205,-0.016591132
-0.008258649,-0.015212655
0.086106785,-0.054204583
-0.0314857,-0.09141582
0.019587027,-0.6429001
-0.05258112,0.40414256
-0.35243717,-0.7691129
0.43612403,0.2736575
-0.85438025,0.04914859
0.35039598,0.33560854
0.31570807,-0.02916658
-0.061248355,-0.18061733
0.18056087,-0.416579
-1.0156708,-0.35850078
0.008280406,-0.023265481
0.0033486253,0.008099526
-0.05803278,-0.050642014
0.14462306,0.026164562
-0.06959933,0.09643483
0.00580198,-0.009607062
0.016282603,-0.0015706718
-0.018425819,-0.007468462
0.31006587,0.14511925
-0.50228024,-0.2737592
0.024715785,0.014333606
0.0019328902,-0.052908406
-0.49053034,-0.56763315
-0.1381035,-0.1801728
0.8852395,-0.2951892
-0.8781175,-0.7699714
0.16060671,-0.009816408
-0.05809824,-0.21750985
-0.007519376,-0.03883767
0.0088520255,0.0076129735
-0.052403893,-0.010582805
-0.097838156,-0.08032289
-0.00089537015,0.024142742
0.036988854,0.1123966
-0.653037,-0.40256318
0.06464814,-0.03427404
0.055401504,0.36828
-0.12666753,-0.3507746
0.24860573,-0.05802077
-0.25073916,-0.28759956
-0.1228219,-0.46342683
-0.61216116,-0.9994215
-0.38167524,0.24757499
0.4859723,0.19812357
-0.089135304,0.06523144
0.10780978,0.07625243
0.034182232,-0.006232679
-0.009471099,0.09596349
-0.050224,0.018722773
0.047765017,0.046518117
-0.72605395,-0.14513302
0.60243756,-0.023573637
0.08466331,0.050068498
-0.055757716,-0.15245792
-0.031626787,-0.038293123
0.1942927,0.07488586
-0.06020244,-0.0012202859
-0.031833425,0.05374284
-0.12046737,-0.1467008
0.13018784,0.14975053
-0.26766905,-0.20742118
0.20413777,-0.3515401
-0.45832884,0.13684288
0.20910326,0.18957601
-0.0136003345,0.09533048
0.015983019,-0.10638043
-0.23028299,-0.40591514
-0.0571414,0.23290858
0.021402985,0.0130752325
0.06239248,-0.009437948
0.09320421,0.056783676
0.10420713,-0.028883986
0.8250048,-0.06610924
-0.6967957,-0.4300318
-0.106664285,-0.3353443
-0.26714242,-0.14769161
0.041092858,0.09972453
0.4266854,0.17480132
-0.003085055,0.2823434
-0.34947762,-0.3054337
0.22389641,-0.07168746
-0.020717803,0.20956323
0.43348372,-0.07069278
-0.019160913,0.09732601
-0.49296096,0.09688538
-0.4019704,-0.5183319
0.012976037,0.01900804
0.0029108075,0.010912806
1.0213035,0.5607982
-0.37547988,-1.0850923
-0.019841759,0.32300216
0.17429644,0.26305595
-0.92435765,-1.4454436
-0.0066254013,0.055960774
-0.5270742,-0.3161509
0.48498607,0.31927085
-0.537488,0.13527083
-0.021346884,-0.10538437
0.016750563,0.025320768
0.0040130676,0.03474009
-0.1293794,-0.26826668
-0.066258974,-0.120285034
0.2773301,0.077852964
-0.3634719,-0.0775933
-0.0012650718,-0.06258899
-0.015907578,-0.078351796
-0.089498445,-0.012478173
0.047348157,0.08635798
-0.035629913,0.17591286
-0.1017502,0.075167716
0.4224069,0.696021
-0.91389066,-0.48801854
-0.088179305,-0.17326176
-0.92434895,-0.7181029
0.14866613,-0.18409586
-0.08342946,0.15050983
-0.032533236,-0.051442146
0.16955926,-0.061267376
0.20797434,0.0012278557
0.27962565,0.36874592
-0.02105731,0.0031382442
-0.027005106,0.01586029
-0.012614576,0.063549876
-0.0010239258,0.06268898
-0.07734229,0.00990659
-0.033705123,-0.06031838
0.15105385,0.3817172
-0.774743,-0.23867458
-0.004953139,0.05905485
-0.012961395,-0.002659157
0.33671635,-0.024370968
0.029831715,-0.011055142
0.011686285,-0.04506111
-0.0006139922,-0.020713266
0.5677996,0.049981385
-0.32405156,-0.29322755
-0.106662706,-0.13041866
0.3027575,0.25774086
0.86616194,0.46853766
0.7126299,0.75815624
0.3899064,0.29425365
0.310562,0.12150356
-0.02057953,-0.065124094
-0.043587446,-0.024841666
-0.008023001,0.0058814287
0.004963165,0.015317589
-0.33449286,-0.03228426
-0.23994485,-0.07232163
-0.2812549,-0.19001627
0.20279893,0.14628029
0.2308745,-0.54014957
-0.65848744,-1.0781628
0.07052188,-0.3896191
-0.064437136,-0.1656937
0.047096424,-0.1631099
-0.034561664,-0.0076226294
-0.014282813,0.010024667
-0.015023034,0.018702209
0.035997316,-0.039393663
-0.007431889,-0.0020016134
0.06877936,0.09376198
-0.09108503,-0.077898085
-0.031189937,0.028209567
-0.023487505,0.0022827983
-0.022249263,-0.053595185
0.040988885,0.0034207404
-0.79009795,-0.5490248
1.0772849,0.6489473
0.71301854,-0.25064957
-1.0411539,-1.0963997
-0.016838772,0.030213922
-0.047034763,0.0027781352
-0.29619643,-0.092214525
0.16968237,0.11228487
-0.0026078408,0.06035137
0.04516176,-0.06689194
-0.33856958,-0.61524856
-0.40378082,-0.13285422
0.7611141,0.2330916
-0.60535574,-0.5575111
-0.18794969,-0.10651404
0.18286821,0.013743669
-0.011936548,0.046277165
0.009061178,0.04628259
0.06780159,-0.013393283
-0.058600686,0.056679904
0.021081343,0.0981735
0.01801072,0.03787887
0.0325369,-0.105734944
-0.06371321,-0.12339556
0.020757163,0.020792246
-0.022241678,0.0016467869
0.016059378,-0.3341983
0.2675279,0.043314338
1.2181216,0.6660185
0.5867009,0.38674125
0.048112024,-0.09487724
0.15534277,0.09781474
0.7710091,0.18124592
-0.48625088,-0.34628373
0.1152399,0.049759507
-0.013806144,0.03541264
0.0067317514,0.01900804
0.007253045,0.0109114945
-0.004844603,-0.051955044
-0.012806701,0.0030181855
-0.8492491,-1.0814071
0.0069705853,-0.3577795
-0.025872044,0.16090775
-0.50743204,-0.12775081
0.22021502,0.11662078
0.020746175,0.19526823
0.409046,0.15801537
0.045025572,0.23695847
0.28234994,0.15293455
-0.36129028,-0.092074364
-0.5774614,-0.058113337
-0.05801186,-0.36511979
-0.02226726,0.004565537
0.00117096,-0.00070410967
-0.0070832963,0.10481852
0.20398024,0.258812
0.42308635,0.20629191
-0.061866105,-0.06438256
-0.014554932,-0.010440826
0.056283623,0.124688655
-0.031713653,-0.023254037
-0.01240799,0.03460619
-0.122428246,0.026008725
-0.68865097,-0.50888515
-0.10980502,-0.06366128
0.1850298,0.21474987
-0.67645323,-0.6085452
0.35448962,0.9925021
0.81488156,-0.08978072
0.65071595,0.18953213
0.032928903,0.10668647
-0.0037475566,0.06747827
-0.13829175,0.023286581
-0.16928813,-0.16777831
-0.12771596,-0.21758318
-0.82490945,-0.2831057
0.54098445,0.115478784
0.6845368,1.1700822
-0.008678936,-0.2795899
-0.03649758,-0.22284706
0.11801521,0.5239086
-0.23110193,-0.24596965
-0.024589263,0.002252698
0.029932935,-0.002611667
0.0101062395,0.017785668
-0.045731466,0.009830177
-0.032630987,-0.051754832
-0.049169574,-0.031164855
-0.8093661,-0.48246062
-1.0871875,-0.85531723
0.5446428,-0.7901727
-0.15826644,-0.9834877
-0.09677108,0.36566603
0.6191932,0.41191462
0.113059774,0.01842177
0.4812914,0.062121093
0.033303164,0.022516966
-0.03038672,0.06965111
-0.13339584,-0.7242536
-0.3461703,-0.39667565
-0.38471407,0.03791535
-0.1058089,0.014790386
-0.0675629,-0.086232424
-0.33850253,-0.38421273
-0.47038713,-0.24258494
0.7709017,0.02289179
0.12960567,0.14203548
0.23665805,0.21990171
0.6836072,0.7275921
0.0060068136,-0.25559196
0.038101546,0.4434458
0.009545573,0.06681657
0.1377938,-0.54952556
-0.5772073,-0.5228813
-0.13981798,0.03646171
0.2963849,0.18186098
0.004105049,-0.010124981
0.020626223,-0.025505751
-0.3866552,-0.115122706
-0.0033152923,0.00036096573
-0.1166348,-0.40059686
0.90727866,1.1941175
0.007036415,0.4534557
0.3080123,0.0542199
-0.109961376,0.22032154
0.4027912,0.32037377
-0.45878738,-1.2283986
-0.07123646,0.7927725
0.15895683,0.0069988966
0.2057649,0.02801913
0.45374972,0.6074389
-0.2520997,-0.18263781
0.008748456,0.016847014
0.04712631,0.032760173
-0.5720581,-0.3001845
-0.30601743,-0.077447385
0.11230447,-0.014825463
0.027288284,-0.013287038
0.008953396,0.010758162
-0.0033144811,-0.016639374
0.032492243,0.041769743
0.036184624,0.19901982
-0.34933126,0.23339576
0.07561903,-0.20276606
-0.84001315,-1.4372207
-0.07989459,-0.54893726
-0.37914318,-0.15721834
0.026755735,0.21291035
0.009853623,0.042805433
0.044300407,-0.06555843
0.08175547,0.03098905
0.0042589987,-0.017012537
-0.15005684,-0.17919713
-0.19487652,-0.66107816
-1.3607488,-0.2333759
0.7534095,0.68312746
0.036135785,-0.020196915
0.022045672,0.014574975
-0.41928113,-0.08309287
0.36390194,0.40562633
-0.013458589,0.11167395
-0.028359793,0.009189844
0.2612838,0.027191877
-0.0677782,0.15299356
-0.01708829,0.09834838
0.05007444,0.07929495
-0.022329845,0.073417425
-0.0680107,-0.039988935
-0.024286602,0.015608728
-0.021868441,0.009808391
0.09636719,0.38252163
-0.17503251,-0.3934257
-0.098717704,0.045615196
0.39866233,0.3351176
-0.10762499,-0.060807824
0.11766188,0.15945378
0.59979296,0.6773517
-0.8760818,-0.6796411
-0.06423531,-0.12471473
0.0030235834,-0.033607513
0.028720215,-0.01974994
0.010307418,-0.039637953
0.022320451,0.039318204
0.03249757,0.031291228
-0.3213192,0.242473
-0.60070956,-0.12127471
0.0046695643,0.030995488
0.0045876456,-0.0015045702
-0.3102653,0.20551622
-0.15949589,-0.43878555
0.14594403,0.22288275
-0.07480962,-0.11585452
0.03976975,-0.16902733
0.10885739,0.13668996
-0.34365058,-0.4929459
-0.21056838,-0.29448965
-0.08153582,-0.06575608
0.27598453,0.11152288
-0.09564706,0.2889713
0.80199456,0.73134905
0.58100706,-0.6741502
-0.0802463,-0.08635694
0.08635456,0.35769343
0.14952382,0.1535823
-0.21638082,-0.17320806
0.15506448,0.014870524
-0.004068222,-0.003912896
0.020605974,0.0086541325
0.0018186108,-0.090114474
-0.0074415887,0.0058220327
0.09374958,0.00927794
-0.053149156,-0.009273797
-0.99776995,0.19595176
-0.70939183,-0.1103127
0.34605965,-0.55787635
0.35072777,0.11294675
0.013647204,-0.0014317036
-0.014859838,0.0028615147
0.24157855,0.30869973
-0.3453787,-0.27411333
-0.027666047,-0.012422562
0.02587836,0.028482378
-0.0101390695,0.014276028
0.00564119,-0.010609239
-0.12732187,0.15948457
-0.005835291,0.17604753
-0.05834412,-0.008930683
0.008334387,0.0948475
-0.05350332,0.08372593
-0.09343468,0.1345415
0.5528271,-0.14039159
0.52064645,-0.20888829
-0.00685442,0.029307783
-0.025483776,0.02206844
-0.1791694,-0.07660723
0.34431732,0.17349571
-0.2894915,-0.61714303
-0.08823927,0.09934816
-0.06704229,-0.14554524
-0.41860938,-0.22455841
0.17712899,0.24506307
-0.009584231,0.26180586
-0.025013674,0.075945556
-0.01433556,-0.012108937
-0.8729108,-0.13756263
-0.15413848,0.016295254
0.22820684,-0.026323557
-0.514105,-0.1318489
0.029392805,0.15055537
-0.11059564,0.0769577
-0.4353361,-0.07157147
0.23957781,0.32831198
0.1111702,0.07545918
-0.39167234,-0.09300956
-0.31461045,0.15686989
0.32384506,0.28546256
0.7882346,0.034652352
0.8635948,0.92039883
-0.04499416,-0.05115646
0.01647418,0.062380895
0.4071487,0.71962583
-0.18070361,-0.07093793
-0.0021488494,0.033946633
0.0027399175,0.029141307
0.16170672,0.1246686
-0.2856323,0.12574366
0.029912468,0.031829238
-0.029548768,0.0115223825
0.051388204,0.011975646
-0.01973056,0.011008963
-0.33279556,0.104895234
0.6885507,0.19403899
0.02910148,-0.030111015
0.0018302302,0.005531013
0.24323241,0.91228783
0.35249215,0.10134892
-0.27771723,0.009290457
-0.020945506,-0.030304572
-0.0185784,0.08112043
-0.15869708,-0.02283439
-0.058938026,-0.032592
0.16048063,0.17635699
0.116413,0.050539672
0.09318965,-0.06504488
-0.019050268,0.04050827
-0.0061321426,-0.010185689
-0.299999,-0.5138564
-0.21821411,-0.11740747
-0.044870667,-0.0036419034
0.02778407,-0.112481475
0.009554144,0.14266443
-0.09987883,-0.07571939
0.1559693,-0.2757457
-0.6887926,-0.07683432
0.053879984,0.19544423
0.020448273,0.03701541
0.51504374,0.33399016
0.23349065,-0.37894496
0.26010618,0.14851451
0.024427913,0.085721254
0.1088119,-0.30719566
-0.47704744,-0.41346872
-0.030368034,0.09713668
-0.025612842,-0.058264107
0.031214625,-0.04225886
0.04498712,0.0076526105
0.54262507,0.073445916
0.3318614,-0.013027847
0.013286058,-0.02087462
0.00992661,-0.03694424
0.05966515,0.09520829
-0.0845003,-0.19348882
0.28672472,-0.26467013
0.16502863,-0.25496015
0.03359422,0.003159523
-0.008739318,-0.04203084
0.04631158,-0.0034453273
-0.03877552,-0.017982721
0.197705,0.13854194
0.9114934,0.21950495
0.023918029,0.26755834
-0.08422255,0.014785603
0.09835446,0.1443359
-0.17781147,0.024326622
0.15609226,0.17011672
0.0009619363,0.0042213947
0.12370458,-0.015937328
0.09231066,-0.012089901
0.30324495,0.6707989
0.8611866,0.056525633
0.06435953,0.0037492514
0.01650878,-0.024682939
-0.007558358,0.029050589
-0.023027366,-0.023872256
-0.22762361,-0.4074489
-0.4657355,-0.2628748
1.0286303,0.7325111
0.2616523,0.35253063
0.00027271497,0.09319806
-0.09382052,-0.25667474
-0.15609981,-0.28592896
0.54367906,0.4512663
-0.30406225,0.08659953
0.2591718,0.028171092
-0.018510588,-0.040700078
-0.019700456,0.053132914
0.20556597,-0.08407092
-0.121066846,-0.081873596
0.042975117,-0.18561697
0.23411262,0.39253718
0.02194925,0.059402943
-0.005802974,0.016040608
-1.6455545,-0.67093873
-0.0083018355,0.111823976
0.27751076,-0.0025354624
-0.15707768,0.019680113
-0.46744406,-0.5857452
0.027995981,0.21625781
0.021923916,-0.04081267
0.009895207,0.03357467
0.48001117,0.78898585
0.7046655,0.739826
-0.22342834,-0.21151108
0.4295875,0.43114078
0.004319279,0.031445384
0.13431053,0.053330794
-0.6473156,-0.84556246
0.15163255,0.045077592
0.2126032,0.07162285
0.2755912,0.13884771
0.012056317,-0.06026396
0.39761943,0.2439754
0.18365124,0.09614205
0.02180203,0.18054286
-0.03433913,-0.09449911
-0.0026005784,0.07911584
-0.19541292,0.36478007
-1.25911,-0.6289482
-0.30627245,0.101564646
-0.24827826,-0.23340693
0.01031012,-0.022167802
0.011444977,0.0050996244
0.29629132,0.40445697
-0.038935907,-0.10390724
-0.32005906,-1.0453846
0.9341017,0.20952833
1.2219579,0.21097139
0.066762164,1.0263703
-0.047612667,0.17405349
0.28457135,0.5570974
0.004709552,-0.3577355
0.034980886,0.23882037
1.182004,0.733541
-0.38707167,-0.27992818
-1.4571478,-0.427278
-0.5179964,-0.14368728
-0.395195,-0.061151356
-0.12720701,0.121296525
-0.32887274,0.38572448
-1.2609446,-0.46767062
-0.32048988,0.21380496
-0.28861815,-0.68381935
1.4407158,0.378906
0.018164407,-0.2803024
-0.00734351,0.051088154
0.023021348,-0.015679926
1.0827402,0.96229064
0.5710797,0.15393353
0.03201697,0.0059025288
0.0027164745,0.015330911
-0.022998862,0.0072766542
-0.011289952,-0.0015118867
-0.0037375647,0.9022105
0.0030519187,-0.28503168
-0.1890567,-0.548923
-0.082399614,0.2306396
-0.027558396,-0.0322268
0.0358215,0.009171903
0.069974825,0.1165216
0.029527225,-0.1417685
-0.99197686,-0.08980404
-1.2483137,-0.73489404
-0.6245738,0.11510849
-0.7782475,-0.5706317
0.09438526,0.02708137
0.18308324,0.16316958
0.39779544,0.55463827
-0.095754355,-0.24032056
0.029965902,-0.050498366
0.02321186,-0.013184845
0.1191294,-0.024892211
-0.123199865,-0.07084759
-0.0139913885,0.04238987
-0.025317851,-0.0168273
-0.22624895,-0.062255263
-0.5778379,-0.7845658
-0.008456274,0.0048514605
-0.003571616,0.022827059
-0.049645476,0.04192096
0.0007508999,-0.004977487
-0.09209607,-0.03371513
0.028414233,0.083186865
1.0412393,1.0800948
0.9636769,0.39544997
-0.73842597,-0.44855595
0.34489208,0.089289054
0.24659032,0.07474154
-0.7055216,-0.22433716
-0.2163367,-0.17048526
-0.14589274,-0.19592983
0.12688679,0.3656814
-0.43637386,-0.34827098
0.5283677,0.40356672
-0.4059025,-0.082199305
-0.066079326,0.1112771
-0.21634424,-0.04606214
7.500256e-05,-0.015955329
-0.0015478088,0.06537421
0.0024570911,0.059557915
-0.017511612,0.011001423
0.8878386,0.6883638
-0.7316035,-0.45923507
-0.6888293,-0.47784853
0.57005674,0.16022244
0.0048264735,-0.001539588
-0.0012797809,0.002824545
0.3926162,0.5971708
0.29369938,0.5473399
-0.38519537,-0.15060866
0.5707351,0.14275742
-0.14583385,0.13868475
0.07170563,-0.23619667
0.16162221,0.45863354
0.07643596,0.39405772
0.047456473,-0.17387831
0.15964973,-0.093427956
-0.51205117,-0.47382593
0.1347772,0.21841538
-0.32818443,-0.022565365
0.19617537,0.05318755
0.37218004,0.014968932
0.075789005,0.023994863
-0.014933537,0.010068893
-0.0017820809,0.0996387
0.050929658,0.049034595
0.0074601467,0.0836602
-0.019959724,0.04718542
0.014187173,-0.0083120465
0.099341884,-0.041270375
-0.04422264,-0.14121825
-1.3484706,-1.3032361
-0.14857331,-0.35135502
0.40699762,0.4717052
0.1685089,0.109595716
0.0272158,-0.0015741587
-0.021090057,-0.1372942
0.07437045,0.50838435
-0.17515257,-0.23066652
0.10588324,0.30465138
0.37024415,0.20205441
0.16761577,-0.12280989
-0.073422685,0.09507623
-0.94675595,0.02265048
-0.33885124,-0.01792086
-0.01381339,-0.017843962
-0.04709824,-0.025720775
-0.5349504,-0.6524823
0.2812186,-0.28995854
0.14576258,-0.29859746
0.3128387,-0.094934955
0.22718793,-0.2786348
-0.26109034,-0.5775819
-0.0076763136,-0.2566446
0.061765026,0.024661124
0.03318065,0.035019994
0.012201824,0.02403818
0.058540717,0.029009342
-0.039863493,-0.0022376329
-0.3416837,0.17408061
0.57084787,0.05407214
-0.094129734,-0.18106493
0.07291729,-0.03558448
0.10463877,0.0712308
-0.32231045,-0.39175165
-0.13373624,0.54592496
0.04941132,-0.20444936
0.16305871,0.111334085
-0.07819958,0.11407974
-0.1119021,0.00744915
0.12756343,0.03742914
0.058992293,-0.11754608
-0.53074723,-1.0985414
-0.05719678,0.005433649
0.013821,-0.04607919
-0.12434589,0.009502649
0.12410393,-0.051157385
0.038240008,0.12932217
-0.034204017,0.011362404
0.09635028,-0.014111638
-0.08670859,-0.10991344
0.1966649,0.10770178
0.17643042,-0.07638794
0.6771084,0.10474992
0.31526238,0.022169024
-0.30703798,-0.02428317
0.33790052,0.06725961
0.116456166,-0.119045496
0.010226712,0.2051583
0.0062482264,0.028732747
0.03773509,-0.0041292906
0.23498625,-0.023375943
0.0148020685,0.34219885
0.2151759,0.034971
-0.14877437,-0.08681479
-0.5634619,-0.26207465
0.56346977,0.6648681
-0.051787548,-0.32654834
-0.600525,-0.8178471
0.24248917,0.5222559
-0.2795798,0.041861653
-0.09395231,-0.036625147
0.028569432,-0.0921728
-0.036452174,-0.05451536
-0.11435163,0.09022927
0.024203178,0.010405302
-0.017693985,0.0920258
0.039427094,0.07067472
-0.006501765,0.03347671
-0.1042173,0.05641651
-0.2092467,-0.29444546
-0.0042250864,-0.017968416
-0.03233802,-0.022432521
-0.77356005,-0.04084438
0.85613954,-0.03484392
0.13457978,0.23578236
0.03591168,0.03173265
0.016263768,-0.015903354
0.051843345,-0.016737267
0.079069644,-0.25394857
-0.039712545,-0.04085456
0.0956482,0.11612767
-0.39466387,-0.1820865
0.2433779,0.33823097
-0.20234017,0.018566847
0.107142165,0.2047869
0.028841816,0.029940441
0.14906892,0.53151625
-0.10043292,0.22595166
0.028855737,0.04549706
-0.052752264,0.019814044
-0.038006987,0.035868138
0.017480388,-0.07846002
0.060562924,0.03809917
-0.012367485,0.015203416
0.5428327,-0.2687806
0.14190015,-0.12637594
-0.15202422,0.027091503
-0.10429931,-0.08013493
-0.0015506372,0.0078098774
0.008607424,0.000691697
0.14610963,-0.036692977
-0.03898089,-0.19025326
0.0042990968,-0.0010386705
-0.0042953556,-0.0019083321
0.1583408,0.20061111
-0.24680263,-0.32642
-0.07446929,-0.024329066
0.0048307483,-0.062015496
-0.7823919,-0.37008095
-0.26717302,0.12271583
0.013376206,0.015623152
0.024162225,-0.021854952
0.44138938,-0.40157807
-1.0949109,-1.0766295
-0.6685595,0.29712963
-0.40236235,-0.1348725
0.14451794,0.22880965
0.5129,0.34498483
-0.076423064,-0.08526516
-0.1194894,0.00942044
0.7763059,0.048063874
-0.4093626,-0.20465332
0.0032168906,0.040015936
0.014353907,-0.054298103
-0.041323137,-0.054170847
0.094614506,0.21464491
0.45349348,0.6587521
-0.86089146,-0.37165043
0.0014675381,0.06996128
-0.047435213,-0.0060180426
-0.15775594,-0.061837673
-0.17582817,-0.027609617
-0.0993935,0.13061583
0.17634636,0.1676422
-0.49210513,0.16514757
-0.32670712,-0.01241298
-0.47425234,0.2613175
0.85988456,1.238334
-0.23124534,-0.22205234
-0.2511116,-0.0871647
-0.5061166,-0.11722571
0.5412953,1.1188629
0.30509156,-0.036391735
0.31822857,0.074675605
0.21051115,0.2750256
-0.051324815,0.012718409
0.012590566,-0.010836005
0.024240691,0.0615409
0.055597402,0.018016815
0.0072409883,-0.024069399
0.0039467965,-0.048713386
-0.004204858,0.03792038
0.005060904,0.15950996
-0.10256982,-0.12619662
0.07862505,-0.21493334
0.2665845,-0.116327465
-0.021926101,0.048948407
-0.05426852,0.06289253
0.03266579,-0.066735744
-0.014405029,0.04747507
0.015689755,-0.040993452
-0.060756356,-0.13299823
-0.09783299,-0.085748196
0.042912435,-0.012194335
0.01359267,0.036456525
-0.11538662,-0.09974687
-0.0215784,-0.01882577
-0.01770351,-0.06450447
-0.15017913,-0.08704108
-0.16639899,-0.18065718
-0.02540941,-0.03362143
-0.017855145,-0.051307127
-0.2710347,0.8670071
0.036735967,0.63456273
-0.07735153,-0.04313481
0.04128758,0.032878473
0.41415703,-0.84806406
-0.25068986,-0.24345565
-0.09683027,-0.0014609098
0.023070397,-0.06459904
0.082430005,0.021546155
-0.046424262,0.059949398
0.07995936,0.060843766
-0.34281343,-0.7897649
-0.09039763,-0.041315913
-0.06395997,-0.15966609
-0.023119435,-0.0705111
0.0021506518,0.0058868527
-0.6043408,-0.0803709
-0.27046973,-0.12110248
0.21417435,0.43895078
-0.8981805,-0.35896283
-0.058451027,-0.08457267
0.17186135,0.20294546
-0.08716762,0.09439206
0.7795702,0.92829406
-0.2406703,-0.25132516
-0.033548888,0.09199324
-0.0825617,-0.08026421
-0.06517565,0.081135914
0.4047047,0.26686597
0.33210015,0.3330652
-0.03435076,0.046690345
0.09203203,0.086692214
-0.018269472,-0.14804721
-0.12866917,-0.032768324
0.33312201,0.07643676
-0.61157143,-0.27366576
-0.39070237,-0.49093097
-0.042551532,0.13545263
-0.009170166,0.064682126
0.008632764,-0.005838424
-0.23014078,-0.043771982
-0.1609352,-0.0012679547
-1.0446601,-0.037785053
-0.036838517,0.228351
0.24487582,-0.03930044
-0.29256645,-0.31402972
-0.034758408,0.028995037
0.019750303,-0.0058809593
-0.35247236,-0.5880023
0.45143473,-0.12591827
0.08828157,-0.26626897
0.054771185,-0.18817791
-0.33383045,0.12165105
-0.07269147,0.13876693
-0.13078035,-0.076704144
0.24601395,0.13439116
-0.010635929,-0.052777052
-0.007132554,0.020748496
-0.13741757,0.09826797
-0.17241468,-0.41267964
0.11123704,0.2003951
0.39604846,0.50193965
0.17023714,0.098418474
0.018659934,-0.32515797
-0.009447204,0.11064005
0.045185875,-0.0226399
-0.014021819,0.0015958548
0.03515632,-0.023202688
-0.013834912,0.014174789
0.020616155,0.085311845
-0.083387524,0.36008286
-0.37909958,-0.4167367
0.093596034,-0.08879423
-0.4351495,-0.37176394
-0.13897178,-0.07074809
-0.20497204,-0.27549303
0.19358563,0.32155442
-0.13587739,-0.283355
0.6238996,-0.3558879
0.38829696,0.2598123
0.13184375,0.10421002
-0.039911464,-0.105655074
-0.033034626,-0.078187585
-0.0057556224,0.019332975
0.029126406,0.07329619
-0.014426958,-0.025324568
0.7263168,-0.01156798
-0.38434076,-0.18289387
-1.2222301,-0.6920767
0.45169014,0.32279292
-0.019620372,0.036895394
0.059979744,-0.052606553
-0.36220896,-0.9089563
-0.29844093,-0.1103266
-0.0948651,-0.016372025
0.087952904,0.08690284
0.011956293,-0.111588955
-0.016242664,-0.09729019
0.38250044,-0.03224832
0.27735448,0.24310192
1.1548331,1.0131841
-0.11485477,0.16203892
0.0031194533,-0.028271317
-1.6175705e-05,0.02688986
-0.02920181,-0.987432
-0.10109798,-0.06241727
-0.017769568,0.01984322
0.105479226,-0.020875528
0.24961159,0.098623574
0.063917205,-0.045217007
-0.113631815,-0.27922243
-0.121292576,-0.0003850907
0.0010067767,0.035012007
-0.005433183,-0.0016212761
-0.193663,-0.3823896
0.16227193,-0.34797788
0.1470755,0.4365815
0.10165095,-0.031545848
-0.045336515,-0.011007428
0.0066474904,0.017113566
0.29476058,0.31263
-0.21378267,-0.1927847
0.38037363,0.013700724
0.21937694,0.07525167
0.0736096,-0.041870058
0.07688518,-0.043083996
0.037089918,-0.10643172
0.28382862,0.2764759
0.45156056,-0.2550093
-0.8523481,-0.7784098
-0.25608194,-0.024037361
-0.19536768,0.02794689
0.8317002,0.043353915
0.9328394,0.018669188
-0.018943451,0.056245863
0.027799001,0.045554698
-0.02037118,-0.016801
-0.003798822,0.020211011
0.3717128,0.73625517
-0.045371205,-0.28977218
-0.33633122,-0.11681962
-0.53964734,-0.17967421
0.23097114,0.32668626
-0.74621177,-0.1988506
-0.012099875,0.0338037
0.023665907,0.048004195
0.008548096,0.01377213
0.017858429,0.010549977
-0.34391186,-0.121194124
-0.019916125,0.026666105
-0.09782554,0.122196555
-0.055872433,0.027073577
0.6500179,-0.31228393
-0.31714824,0.082078636
0.032048434,-0.11024928
0.15000506,-0.026682273
-0.38254845,0.08887577
-0.80477875,-0.26695514
0.000974691,-0.019608974
-0.026410315,-0.053001344
0.052777022,0.01945895
-0.0092698615,0.065349504
-0.87860215,-0.30972177
0.38328296,0.37339097
0.3486547,0.41354537
-0.15816016,-0.2290582
-0.0069298856,0.009359002
0.057936326,-0.05818242
0.011823814,-0.0057039857
-0.022729129,0.059492826
0.8927198,0.047495842
-0.0704284,-0.11990863
-0.5904677,-0.27734256
0.07724955,0.16497624
-0.39502633,-0.18104386
0.36001092,-0.0050516427
-0.84327674,-0.64583576
0.10340527,-0.054770157
0.016280519,0.013545275
0.18237771,0.14215395
-0.0075253313,0.0020190477
-0.055563122,0.027639776
0.015911857,-0.0018954873
0.021352021,0.062889814
-0.037033148,0.06587756
-0.009258986,0.04406871
0.45916843,0.18437433
-0.45786747,-0.13086933
1.4666681,0.7077762
0.57567775,0.032758266
0.016337674,0.0050784647
-0.01652146,-0.012816787
-0.5305718,-0.3786304
0.31171787,-0.1740378
0.050350998,0.40910375
0.8440767,0.37680352
0.07145779,-0.039102793
-0.26631296,-0.027204402
0.011042366,0.13854122
0.0783741,0.18922302
-0.003482521,0.023269057
-0.050430655,-0.015245169
0.021136083,0.050629318
0.028043188,0.043882072
-0.017776594,0.021140277
-0.0316595,-0.040300786
0.19296274,-0.3328333
-0.82052404,-0.31543332
-0.14590505,-0.04205382
0.06954945,0.08537796
-0.036399625,-0.013211012
0.06043428,0.08472037
0.09779325,-0.021885157
0.050931387,0.10177432
-0.120007366,-0.0025314689
-0.06641692,-0.011901543
-0.07931407,-0.01062125
-0.08933605,0.075244725
0.0067855557,0.008019447
-0.028976927,-0.048682243
0.04452692,0.07113576
0.02099558,-0.07769187
0.1834839,0.23169291
-0.46360773,0.14036521
0.004596808,0.08989373
-0.007517172,-0.081095025
0.40094894,0.23831677
-0.11928014,-0.60092163
-0.058095492,-0.0044697523
0.036289196,-0.0662079
0.045467313,0.20059955
0.03692783,0.06378399
0.52520776,0.18667981
0.22026207,0.043165654
1.3290358,0.6908774
-0.7404305,-0.2179927
-0.011992194,-0.0068169236
-0.0031798077,0.00022223592
-0.016971234,0.005674958
-0.07472002,0.01670137
-0.056434873,0.03753674
-0.0378578,-0.068231285
0.45945463,0.11516094
-0.2532029,-0.1796509
0.57336605,-0.6720978
1.1752185,0.2095142
-0.5840011,-0.52305794
-0.8076925,-0.38059333
0.3476177,0.13631046
-0.25943288,-0.17816563
-0.25621957,0.076222
0.26183665,-0.22184296
0.441408,0.07107329
0.054665715,0.20920014
-0.0088770185,0.056275308
0.007339872,-0.07333866
0.007827763,0.015635848
0.0044113076,0.009740114
-0.5899768,-0.058798313
-0.017645732,0.3047083
-0.03285258,-0.10626739
-0.016953824,-0.050165772
0.16396658,0.23191738
-0.10290145,0.14012432
0.94809914,0.19253194
0.11810113,-0.058546923
-0.0036821887,0.0030187368
0.011092844,0.0001399219
-0.4216627,-0.033456206
-0.31930172,-0.3410488
0.8070268,0.21407759
-0.35929632,-0.22413057
-0.03694831,-0.048858404
-0.055190038,0.15397029
-0.006182134,-0.070109844
0.03146467,0.0060524046
0.7685658,0.9247539
-0.31595838,-0.18322572
0.122386724,0.10467577
-0.17539777,-0.17849198
0.08041991,0.0278821
0.008869084,0.011367053
-0.2827577,-0.14431882
0.0474771,0.3949272
-0.006741129,0.11807227
-0.042821188,-0.19179802
0.046480957,-0.15973836
0.021539196,0.10047321
0.3982443,0.040635347
-0.40752822,-0.6329836
-0.9161707,0.45101678
-0.038939428,-0.45692104
0.09539198,-0.6474111
0.47103834,0.21661288
-0.022211099,-0.059414387
-0.007552741,-0.030831516
0.011190371,-0.07795513
-0.02449764,0.05356118
-0.009357259,0.039152443
0.0044386126,-0.011223584
-0.12984562,-0.030615091
0.064493634,0.0102238655
-0.5643849,0.0686394
0.83644974,-0.03016144
0.43077463,0.5677707
-0.59142226,-0.2815788
-0.8962796,-0.1321829
0.79366934,0.85787827
-0.22983,-0.084119976
-0.07731636,-0.3411678
-0.019728549,-0.031131268
-0.012703547,-0.0054094493
-0.06183088,0.027240515
-0.012654796,0.0776194
-0.17205682,-0.53591913
0.2335627,0.0504148
-0.40344864,-0.07979351
0.4506048,0.27938303
-0.18610594,0.099472284
-0.20862466,-0.260167
0.40597892,0.38818258
0.45357472,0.5670461
-0.08716135,-0.038535893
0.12659214,-0.0060700774
0.80337334,0.22358781
0.6849499,0.5592749
0.94234353,-0.43663302
0.10599038,0.066419005
0.20340832,0.17910624
0.14288881,0.23617545
-0.020688634,0.056531668
-0.049088992,0.046174437
-0.020377886,0.10233474
-0.37968796,-0.0019060969
-0.031089514,-0.008027315
0.08639805,-0.012736559
0.04034143,0.10542917
-0.035666727,-0.003771156
0.45267183,-0.34328783
-0.063929215,-0.26650357
-0.38924968,-0.46292508
0.48798114,0.3236721
-0.04155189,-0.021969363
0.021064613,-0.013740033
0.5815749,1.2038343
-0.5573007,-0.2799821
0.29365736,-0.17921937
0.009515036,-0.31569582
0.7627785,0.06924158
0.09697618,-0.36471292
0.009533452,-0.03732884
-0.01588059,0.0027296543
-0.024514835,0.49251437
-1.048203,-0.36533463
-0.20308101,-0.25446486
-0.06975431,-0.2040215
0.23737222,0.030424356
-0.6802847,-0.7733286
0.07820222,0.1742714
-0.021900522,-0.083155975
0.36567393,0.0042955875
-0.35451698,-0.09549314
0.07973557,0.008445978
0.0034348082,0.013560906
-0.39951283,0.120699674
-0.055313744,-0.23797548
-0.08151232,0.02038455
-0.07796839,0.1334189
0.024239246,-0.0046491623
-0.0424431,-0.026503175
-0.55682945,-0.1763004
-0.046020206,0.32059282
-0.23103285,-0.04678607
-0.0328465,-0.3195544
0.068952434,-0.023209333
0.25397462,0.23252723
0.06905342,0.0056340694
0.0047976035,0.012762636
-0.004410905,0.0011131763
0.023597356,-0.055048198
-0.029610258,-0.081237495
0.058792602,0.1363718
0.0044046678,-0.001627922
-0.019391924,0.0007722974
0.13941449,0.14458936
0.24181056,0.25431985
0.0015087954,-0.018967152
0.007703039,0.030464977
-0.4171971,0.068457365
-0.6185003,-0.27361265
-0.14598969,-0.15926826
0.05039621,0.297638
-0.3381354,0.35963857
-0.35861492,-0.08984791
0.35947984,0.25140405
-0.116149515,0.2618574
-0.93642247,-0.48921221
0.65901685,0.81900394
-0.0033060727,0.018185377
0.009228446,-0.0034716725
0.40940678,0.13394135
0.28747526,-0.064057365
-0.006109394,0.059497476
0.05650194,-0.087827176
0.48506337,0.2620275
0.21242124,-0.08149102
-0.37810856,-0.17610109
0.49233654,0.06848825
0.11022882,-0.021892875
-0.07402301,-0.03401093
0.48250437,0.23970035
-0.115413785,-0.5027074
0.5292062,-0.037749887
0.59184813,0.4484276
0.5111315,0.47178823
1.0150201,0.3878343
-0.53530943,-0.19333035
-0.094250515,-0.077489614
-0.5684352,-0.2606734
0.20286626,0.19802725
-0.16755228,0.09582317
0.07410953,0.07505296
0.17183667,0.18869957
0.023960192,0.07799989
1.3207217,0.6086464
-0.20160793,-0.13964412
-0.633527,-0.4077242
0.79648286,0.59851
0.050684877,-0.5074085
-0.06834609,0.121709585
-0.029848734,0.07157481
-0.002876502,-0.057635307
0.08493081,0.01894939
0.02975228,0.029814601
-1.0991783,-0.24855661
-0.10872553,0.29193804
0.0008544667,-0.016649365
-0.006768246,-0.0223696
0.35611257,-0.71748835
-0.8573241,0.17500302
0.010532043,-0.0099413395
0.0076828543,-0.025328368
0.20756954,0.13888764
0.3250039,0.16656685
0.042328335,-0.12291503
-0.23548701,-0.19192384
0.09619264,0.036491156
-0.2349528,-0.03423059
0.72862554,0.3005054
-0.26006064,-0.34474283
0.028246593,0.16573632
-0.03587422,-0.2150694
0.2788454,0.5274761
0.31723356,0.2007136
-0.048081025,-0.07248998
-0.054330055,-0.036930382
-0.015620283,-0.027767777
-0.0013183592,0.012945384
-0.10550037,-0.033751845
-0.08398826,-0.033497036
-0.16098861,-0.2145418
0.049159393,0.60933405
0.6421381,0.15333056
-1.0473589,-0.5025635
0.014719769,0.03859365
7.6049386e-05,-0.00897941
0.0015116591,0.22855055
-0.18271618,-0.18131852
0.83874416,0.8892149
0.45962244,0.2647305
0.11459999,-0.075763345
-0.45700926,-0.24735975
-1.0903263,0.0793038
-0.51910084,-0.27613044
-0.17153895,-0.01643616
-0.08446065,-0.13667901
0.015625836,-0.048452795
-0.013437737,0.04783961
-0.011297239,0.12337023
-0.06373197,0.017075181
0.19555257,-0.045028925
-0.043892268,0.016437955
-0.19004938,-0.092546865
-0.57269585,0.08098829
-0.021500634,-0.011027217
0.018128306,-0.0012436062
-0.3707863,-0.5579134
0.27095413,0.0071983933
-0.072766334,-0.030638218
-0.14240326,-0.05269113
0.0053363694,-0.02945149
-0.035137556,0.0356695
0.4876746,0.0839051
0.45692217,0.16013822
-0.010008961,-0.028484643
-0.04326308,-0.03717424
0.05157356,0.31093466
0.27366167,-0.40941244
-0.0032568197,0.05053702
0.0015498513,-0.0030927956
0.14479509,-0.078305304
0.46484166,0.37270722
0.023373174,0.041627705
0.06885003,-0.04166147
0.0027842089,-0.023109913
-0.0011805195,-0.05116707
-0.01428064,0.048677564
0.046941593,0.0023822933
0.08123778,-0.07881975
-0.052754395,-0.11312838
0.018338004,0.038336992
0.0013808969,0.07152094
0.024229467,-0.13308126
0.013252348,-0.11370154
-0.0020172088,-0.00790441
0.014040867,0.00453794
-0.3455186,-0.2997105
-0.1298109,-0.11797562
0.14123157,0.05640757
-0.00052666245,0.09324922
0.016459523,0.27563855
-0.13230088,-0.31281036
0.037719324,0.09328461
-0.06892194,-0.059899405
-0.1414908,-1.1424326
0.5016576,0.018231869
0.23693207,0.11570704
-0.302002,-0.057878375
-0.08578531,0.026006103
0.3086766,0.37266442
0.70315814,0.19313157
-0.749019,-0.30067497
-0.020202437,-0.0027081966
-0.0009188429,0.051620916
0.05710631,-0.030565977
0.006845059,0.022256643
-0.04170601,0.050217032
-0.009959485,0.0015017092
-0.00724343,0.04591012
0.3738219,-0.046943024
-0.013249282,-0.028416634
-0.07555889,-0.114176214
0.015285252,0.09799409
0.0110402275,0.07217458
0.29916388,0.4024185
0.39532566,-0.043109685
-0.058641367,-0.1928488
0.06856251,0.06893253
-0.36792654,-0.3604629
0.121337,0.40033114
-0.06776871,-0.07661474
0.039465047,-0.028376669
-0.057937592,-0.0761075
-0.043706924,-0.04363966
-0.0166171,-0.054005742
-0.007970612,0.021539658
0.037804745,-0.01876986
0.01948733,0.0073161274
0.3918169,0.12286711
0.44224325,0.14563537
0.0051165354,0.03232205
0.0153011605,0.048540145
0.12896112,0.034532428
0.08814685,0.02969718
0.07122361,-0.17576706
0.027369708,-0.15813902
0.32893074,0.36939102
-0.24696256,0.6264884
0.55196023,0.050146937
0.19723791,-0.30299476
-0.22639029,0.10855508
1.125902,0.26654488
-0.11478923,-0.028716624
0.06464918,0.118650496
-0.5936419,-0.7425394
0.37653857,0.14399575
0.00802619,-0.04235941
-0.0013782454,0.0043579936
0.18221417,0.02694577
0.07849538,-0.055072725
-0.008361607,-0.00075256824
0.0070838537,0.0095279515
0.049144015,0.011792183
0.014705256,0.058919936
-0.09541134,-0.41528016
0.26596183,0.32492965
0.0036974098,0.045751333
0.020327074,-0.040658295
-0.15548143,0.0641672
-0.17347082,-0.21445721
0.13179542,0.10952091
0.034082044,-0.18685889
0.020512164,0.065897405
-0.14033431,-0.31128863
-0.16544747,-0.2070589
-0.07914302,-0.2354212
-0.33622327,-0.065048695
0.17739244,0.14745185
0.16554691,-0.052848727
-0.25893873,-0.5123729
0.12828247,0.10147196
0.26122278,0.4095322
0.32940346,-0.24520111
-0.5868181,-0.76852787
0.092364475,0.08817887
-0.005338632,0.021143988
0.165647,-0.008268237
-0.059512973,0.33341974
0.54920053,0.66503274
-0.40856534,0.17198926
0.24611552,0.2785445
0.09801809,-0.058361635
0.47226396,0.41357422
-1.1487353,-0.25483054
-0.03415955,0.010692596
-0.015531493,0.005033344
0.24307573,0.2621705
-0.09605987,-0.2976274
1.1264008,1.138843
-0.9321351,-0.63412607
0.052843105,0.06789291
0.032195106,0.06869537
0.40565795,-0.6176863
-0.08220714,-0.14170647
-0.017663943,-0.1930747
0.0853205,0.41047
0.9271744,0.27556348
-0.8003032,-0.46736687
-0.68016493,0.047726512
0.12111356,0.36880773
-0.7929703,-0.3954457
-0.11440216,0.061532676
0.036995802,-0.07834804
0.16085756,-0.021877587
0.84900796,-0.44775188
-0.2457285,-0.06377281
0.20019302,-0.06226945
0.300011,-0.031106412
-0.007866157,0.013061583
0.0025154478,-0.04460086
0.6355288,-0.22596079
-0.52325594,-0.09568226
-0.0074911094,-0.04781705
0.057628747,-0.08063778
0.043697506,0.20233047
-0.0033563008,0.2995249
0.08927247,0.27850807
-0.37075436,-0.1469576
0.09800101,-0.18216062
0.15328217,0.027554534
1.0762976,0.21803463
-0.67426157,-0.44665116
0.009870553,-0.026993334
-0.0010118511,-0.012351394
0.35892004,0.38695538
-0.20557138,-0.39816368
-0.4394642,-0.27715838
-0.23837435,0.1346468
-0.17594615,-0.20807827
0.82184553,0.72785556
0.021124812,0.10306871
0.046765584,0.037070304
0.033683874,-0.010343015
-0.0073697986,-0.04552655
0.13394502,-0.20694786
0.08322585,0.008314788
-0.035029843,-0.055448204
0.10972297,-0.057477057
0.048983775,-0.026183248
-0.033910856,0.0070483685
-0.04213027,-0.07748771
0.017514385,0.102066964
0.012841495,-0.007109821
0.0067202384,-0.14460716
0.83625644,-0.19025278
-0.29491502,-0.041070253
-0.105203405,-0.113631725
-0.152938,-0.17918324
0.013023717,-0.072916865
0.0032576579,0.0027653873
-0.027140139,0.27434778
-1.8244758,-1.2711447
0.09926224,0.0547747
0.067038454,0.1159464
-0.5546116,-0.4268208
0.61375886,0.18770558
-0.00016109404,-0.25089145
-0.0004428415,0.03271675
0.2958725,0.1802733
0.54854274,0.12479973
-0.058333054,-0.17755574
-0.16149543,-0.3271361
0.04002475,-0.038223684
0.0041618985,0.03662473
0.018206805,-0.029619575
0.0009814784,-0.01601702
-0.2826861,1.3069851
-0.24719265,0.18409795
0.17428842,0.40805602
-1.1903267,-1.0350908
-0.022471102,-0.091905236
0.1478174,0.10916737
-0.0101711005,0.052660227
-0.09522081,0.07438138
-0.7112125,0.020368338
0.5064521,0.06964874
-0.32549873,0.10838008
0.73106927,0.3395841
-0.16060795,0.2467494
0.07332662,-0.0707819
-0.05623183,0.005892247
0.022464134,0.008658782
-0.06111897,-0.031795144
-0.031984538,-0.20342061
-0.13536996,-0.17620564
-0.1237898,-0.106197506
-0.021332927,0.5300411
0.19343975,0.07958609
0.11046028,-0.20378947
0.16194779,0.2988369
0.26440924,0.130813
0.3612155,0.25849256
0.11434771,-0.0047911406
0.16429189,0.03199181
-1.5575297,-0.6154991
0.25091544,0.022840738
-0.05336307,0.0116894245
0.056977194,0.009428307
0.4934448,0.21679986
-0.50196886,-0.07630408
-0.33752128,0.05428219
-0.01555147,-0.008258253
0.6742889,0.071241856
-0.29999608,-0.06574437
-0.34934488,-0.43650448
0.7960423,0.27555805
-0.14436375,-0.065016985
0.5277401,0.2990467
0.8051387,0.42840126
-0.85167015,-0.33159196
-0.13307357,-0.3359828
-0.1656044,0.63227624
-0.10814933,-0.05627796
0.0103333555,-0.045543015
-0.48487228,-0.405801
-1.0392421,-1.4696249
-0.5134975,-0.088766456
0.0980237,0.07167682
0.0009828357,0.034023523
-0.0046242266,0.03226627
0.39599928,0.0033326745
0.8520919,0.08702552
0.3338539,0.058618903
-0.2841597,-0.2166079
-0.03748455,-0.014085174
-0.38296014,-0.28547287
-0.7802875,-0.15757075
-0.8909059,-0.13441306
0.03675568,-0.0253523
0.014111401,0.004877493
-0.0047411406,-0.05228257
0.0060761604,0.07210013
0.38770676,0.38336825
-0.13837627,-0.048240528
-0.079028055,-0.19304979
-0.07310609,-0.42782632
0.05951948,0.10540795
-0.036922295,0.22545764
-0.1334843,-0.08912718
-0.18418169,-0.10578135
0.0060852123,-0.008109152
0.004489825,-0.0019298047
0.021066127,-0.01566124
0.0056823986,0.14070715
0.02222756,-0.006452441
-0.02101024,-0.02136445
0.6765475,0.23649418
0.36580515,0.18007705
0.003279814,0.12714803
-0.66778827,-1.0912902
0.33326188,0.02928114
-0.18264845,-0.07896337
-0.021522533,-0.029719353
-0.005553875,-0.015188843
0.24477263,-0.11045897
-0.12088655,-0.016550668
0.026503507,0.036067188
0.019523602,-0.01138407
-0.033099294,0.050480425
0.08158439,0.05189562
-0.005260195,0.34232783
-0.28104267,-0.1027305
0.04564107,-0.08306217
0.0043561133,0.0984987
-0.78762084,-0.10609913
-0.07369649,0.41510865
-0.025134377,-0.013430119
-0.025483884,0.0084813535
0.122385114,-0.1620594
-0.037748467,0.007709563
0.19424097,-0.097524226
-0.1318,-0.037028074
-0.012212782,-0.16040394
0.0052806297,0.08389434
0.4210533,-0.32051486
-0.11145904,-0.04128468
0.020299638,-0.07313573
-0.019885506,-0.2347112
0.09833403,0.118113875
-0.087051004,-0.033256114
0.27019548,0.22818148
0.58573365,0.25676176
-0.17082883,-0.021392584
0.0019636308,-0.038033843
1.3390851,0.1969577
-0.31265208,-0.064082295
0.018215703,-0.05382335
-0.015027336,-0.16210473
0.72069114,0.102849245
-0.5062447,0.03566006
-0.028147073,0.056879878
-0.0046098,0.008831084
-0.0923735,-0.23590386
-0.6070121,-0.56030023
-0.22662595,-0.66413224
0.21607324,-0.19725712
-0.04769219,0.07807386
0.16711321,-0.11976968
-0.0090410765,-0.04250145
-0.016384521,0.0032409877
-0.040592,-0.09476054
-0.072978884,0.041921347
-0.47937202,0.7421781
-0.8377055,0.093704045
0.026570339,-0.07847035
0.429077,0.23112673
-0.38796884,-0.30248833
0.08986791,0.13493842
-0.04904236,-0.025183141
-0.03762339,0.015537351
0.5872209,-0.3077047
0.32861492,0.023257986
-0.36713436,-0.18434432
-0.056603543,-0.08732915
-0.04383397,-0.03621888
0.01353161,-0.026939258
0.040601697,0.073302865
0.043878313,-0.025319397
0.24960986,0.09267056
-0.46062082,-0.3461235
-0.0038861346,0.0075689554
-0.008572058,-0.005960554
-0.09304857,-0.07394862
-0.051700555,-0.106437564
0.037587654,0.041024566
0.044912145,0.10160771
0.48541948,-0.34905982
0.18855762,-0.1860899
0.064722,0.057174325
-0.026121024,-0.3080098
-0.015318768,-0.02958548
-0.0662331,-0.016267031
0.3490885,-0.08246946
-0.29066968,-0.4431314
0.15141968,-0.08167446
-0.043361038,0.047784954
0.012182346,0.11484349
-0.021610605,-0.16326532
-0.27675754,0.47153404
0.71181667,0.09670818
-0.25625077,0.0822562
0.11299811,0.07412281
0.7712432,1.0726869
-0.35923445,-0.23749852
0.019734062,-0.014980555
-0.25793794,0.082971126
-0.079244465,0.6583588
0.853915,0.3583554
-0.08457384,0.2403835
0.009360251,-0.18936846
-0.056316838,0.026202202
-0.39627856,-0.5093094
-0.7815032,0.06221071
-0.9067465,-0.28383395
-0.27753067,-0.021805778
0.16712476,0.34990326
0.0811569,-0.0698303
-0.21568504,-0.5883709
0.028438691,0.026341438
-0.027172264,-0.044736437
1.1336567,0.22365654
-0.63417614,-0.69137716
0.02965767,-0.023916125
-0.013720596,-0.07069075
0.004653187,-0.025859714
0.0022339749,0.03138586
0.5244143,0.15700972
0.15832719,-0.14359641
-0.204797,-0.124117374
-0.24248654,-0.2600202
0.3181259,0.29558647
-0.00968644,-0.028255492
0.04789131,0.45043015
-0.36069563,-0.49850604
-0.0013239983,0.04431796
0.015997145,0.029799163
-0.18561435,-0.40693212
0.02106377,0.25672686
0.11900066,0.11595392
-0.42537683,0.30596954
0.031905204,0.053526163
-0.0006604189,0.05666676
-0.8675482,-0.40496814
-0.5394128,-0.502684
-0.5027448,-0.67067444
-0.08964636,-0.4956027
0.0055932505,0.15361738
-0.0017404733,0.07863158
-0.27187344,-0.11278486
0.14219156,0.16372001
-0.0067729475,0.0018775463
-0.081954256,-0.17979017
0.5875461,-0.91654384
0.88791794,1.4793499
-0.03982781,0.031237185
0.04226452,0.042257622
0.29175538,-0.08019817
-0.29331073,0.08896774
0.23702587,-0.35691118
0.83217907,0.05066207
0.05131925,-0.7766068
-0.23355876,-0.48244518
-0.2524932,-0.06159395
-0.042288218,0.09562467
0.047781527,-0.079594135
0.12651393,-0.054158747
0.53906775,-0.0601542
0.31739926,0.14963841
0.010797404,-0.05771196
0.09879121,0.18705192
-1.4993198,-0.80069745
-0.31376937,0.2592939
0.3528939,-0.08473952
0.31519377,0.4161976
-0.5389859,0.14960533
0.031578094,-0.1178242
-0.34521493,-0.18984544
0.021433784,0.047636822
0.022357386,0.0034712553
0.032058053,0.02432087
-0.45600748,-0.0061411858
0.3577773,0.35725808
0.09166764,0.16933012
0.2640402,0.25645784
0.69996417,0.34105635
0.7251408,0.20701993
0.19883928,-0.593292
0.33312505,0.10146791
0.2753845,0.17192745
0.11219765,-0.14563489
-0.008601475,-0.08434594
0.0089010885,0.0075810105
0.004800962,-0.022401214
0.005637277,-0.03736256
-0.0018155896,-0.08592272
0.58361113,0.023169845
0.78002703,0.3216853
0.025489172,0.36532933
0.881186,0.70218515
0.576401,0.11025205
0.005340264,0.074855804
0.009621382,-0.021406874
0.08396872,-0.30079162
-0.4072122,-0.4746995
-0.019353721,0.019007802
0.017220952,0.010913074
0.60473377,0.5396826
0.29850078,0.5441216
-0.0037985393,-0.026379228
-0.006003168,-0.027069971
-0.0020062977,0.005028367
-0.012558335,-0.0047965646
-0.3470034,0.7141705
-0.2823965,-0.16115347
0.20285238,0.027536035
0.23439856,-0.0423991
-0.008871941,-0.21574593
0.08921956,-0.017647594
0.02019515,-0.0033151507
-0.07497072,0.090765476
0.035362914,-0.051187515
-0.011025984,-0.0070116073
0.32251185,0.109758556
-0.22005105,-0.15962929
-0.20792265,-0.7286047
-0.3848946,-0.43246466
0.058997877,-0.029045343
-0.026770763,-0.18792723
0.033147313,-0.023316681
-0.076561905,-0.02097556
-0.047919843,0.018076777
0.024344416,0.0012794733
0.03898063,-0.4393919
-0.026596773,0.08147998
0.005432578,-0.018213034
0.009605597,-0.025800139
0.0060060374,-0.058860064
-0.0013186658,-0.013500527
-0.009093842,0.008097768
0.028439268,0.0004825443
0.038017023,5.7458878e-05
-0.37463903,0.11582342
-0.2863767,-0.32813787
0.48871058,0.62798065
0.21066293,0.0708794
0.08244737,-0.13521636
0.060072016,0.12063712
0.013954464,0.5862924
-0.028848667,-0.17675304
-0.39813757,-0.5883371
-0.19919242,0.22621918
-0.04747934,0.29737034
0.7464238,0.10636735
0.68149143,0.26950225
-0.019467678,0.056336164
-0.011158148,-0.054235786
1.7386107,1.5397141
0.34577137,0.28232408
-0.3024579,-0.27090967
0.034324937,0.11875051
-0.70464283,-0.09740275
-0.3775621,0.3125519
0.37070405,-0.4293263
-0.23894179,-0.43310744
-0.17359693,-0.2234025
-0.4394074,-0.26514554
0.16821842,-0.024312496
0.9661951,0.37490815
-0.23518792,-0.06392342
-0.3436343,-0.13148724
0.16109547,0.15344214
-0.06981069,0.04333836
-0.002706919,-0.06002164
0.019606622,-0.053939164
0.45058787,0.09765077
-0.38178644,-0.0050942004
-1.3113167,-1.0121849
-0.9253943,-0.6520457
-0.08321278,-0.6849414
0.2983312,-0.28279144
0.1746489,0.013725042
0.030897778,-0.0024285167
-0.31337282,-0.10577333
-0.35309267,-0.18509522
0.078360446,-0.14711285
-0.5187886,-0.53157544
0.11115834,0.14711499
0.14766613,0.030159593
0.8719739,0.43380523
-0.9324907,-0.25093943
-0.45776695,-0.25510585
-0.1429362,-0.4511284
-0.006006462,-0.16113728
-0.057841487,-0.03141536
-0.02379245,0.042592168
-0.010087106,-0.06948149
-0.50730515,0.0054017305
-0.46962243,-0.15774088
0.12379381,-0.15064406
0.35011786,0.24921632
-0.14460501,-0.03387302
0.13442782,-0.003017366
-0.0877796,0.16711056
-0.3284195,-0.3076703
0.46127906,0.45422304
0.06727886,-0.11859584
0.37547538,0.21613705
-0.47786397,-0.22354375
0.076831415,-0.012791812
-0.031422332,-0.07545051
0.2517585,0.40888298
-0.51882493,-0.41145167
-0.0014016761,-0.05229318
-0.013023882,-0.002990052
-0.20649746,-0.3305148
-0.0018656917,0.09079635
-0.031915195,-0.3292036
-0.14013472,-0.4006482
1.5456895,0.44911242
0.3650992,-0.22645032
-0.06183467,-0.21008998
0.14686763,-0.04045701
0.1708598,0.23437151
-0.85104287,-0.6564429
0.5623562,0.4013003
0.09815624,0.075098336
0.0070678415,-0.24370503
-0.21968883,-0.21037221
-0.09237691,-0.03139651
0.19540912,0.110435635
0.9118085,0.47197023
-0.3988741,-0.37827086
-0.08062749,-0.088643074
0.9134014,0.30174878
1.2955387,0.012698412
0.5914921,0.08586043
-0.51445925,-0.3132652
1.1585217,0.5293526
-0.20373791,0.17876184
0.15452361,-0.05301571
-0.020130757,0.2568636
0.5958295,0.7228507
-0.0039967652,-0.5372406
-0.19585958,-0.13656694
0.9023092,0.21715236
0.43712395,0.65235925
0.05814197,0.5678088
-1.1647913,-0.8932592
0.22326502,0.25839186
-0.25004974,0.055019587
0.044928253,0.046934962
-0.053755492,0.048043802
0.0019448523,0.011804044
-0.026460238,-0.08777861
-0.0302739,-0.07135069
0.0221545,-0.056334645
0.20797549,0.19557953
0.32412785,0.22798005
-0.1787997,0.21003687
0.36132953,0.20547156
0.29451096,0.6468141
0.17709003,-0.19746229
0.91350585,0.72897804
0.027157959,-0.55527854
-0.016937738,0.03481561
-0.0040420084,0.025283158
0.074886635,-0.23204017
-0.13018224,0.29434434
0.70505464,0.45735478
-0.65727466,-0.31592637
-0.07438931,0.015391171
-0.010079692,0.19273508
-0.24050656,-0.046423674
-0.07208842,-0.10351698
-0.08078625,0.21972716
-1.0802059,-0.7027267
-0.42653888,-0.35753632
-0.2563182,-0.24534455
0.08185606,-0.060495257
-0.06695641,-0.121658474
0.42895734,0.011605263
-0.27182916,-0.07595594
0.06494963,0.12058526
0.028100476,-0.24211085
-0.26574543,0.13163435
-0.23751752,0.027991831
0.6425905,1.111196
0.19484161,-0.16611633
-0.088960946,0.123592496
-0.012487186,0.08085281
-0.20303965,-0.4095266
1.2659321,1.2686516
-0.022477511,0.07118118
0.4573664,-0.07862204
0.6359286,0.20315695
-0.09750487,-0.06907949
-0.2259742,-0.06485236
0.049680874,0.031824514
0.016305346,-0.027663827
-0.058391184,-0.07657358
0.5757915,-0.12274516
-0.455011,-0.07608205
-0.070168614,0.18946454
-0.19240242,-0.2147156
0.38713565,0.40834427
0.541754,-0.22872043
0.6652974,-0.26652944
0.25149855,-0.3601146
0.043527428,-0.028416276
-0.045059625,0.024446934
0.2825837,-0.04783094
0.26578724,0.07045719
-0.85499704,0.17417312
0.10881752,0.14055619
0.13997558,-0.19045556
0.14107263,0.18899041
0.01996232,0.07815683
-0.020101452,-0.011092097
-0.37601715,-0.056604743
-0.08075247,-0.022813767
0.011486314,-0.07255447
0.44597492,-0.019416988
0.054424874,0.008326411
-0.025158495,0.017521948
-0.17343207,-0.34955567
1.413915,0.31880474
-0.00077811116,0.027760267
0.010292592,0.043596625
0.25442713,0.15375984
-0.09891064,-0.28164563
0.033493027,-0.052700758
0.0012461639,0.020736963
1.1192367,0.49337015
1.0577613,0.34990495
0.07344082,0.03891611
-0.05982758,-0.031167716
0.035039958,0.1432539
0.08374642,0.11930239
-0.15751493,-0.09918141
-0.023527794,-0.00525479
-0.016418548,-0.18715432
0.007498723,-0.03502905
-0.0045111226,-0.0077792406
-0.12447655,-0.042761765
0.6689147,-0.2938499
0.084885,-0.31956592
0.06308393,-0.033706307
0.011611888,-0.008227527
-0.00394233,0.028491199
-0.0051138066,-0.011384994
-0.060011465,0.15978557
-0.21418285,-0.4911667
-0.5756948,0.03876528
-0.22462758,-0.65214574
-0.14090759,0.05877471
0.48090136,0.4343003
0.013745777,0.005466789
0.04901962,-0.020988733
-0.011756522,0.058242798
0.010312505,-0.0032432675
0.10822501,-0.12857437
0.23542413,0.3074015
-0.101406254,-0.061833978
0.036576115,0.26776007
-0.0011910254,-0.024247646
0.15281516,-0.007161349
-0.71096706,0.20389163
-0.06448696,0.025711536
-0.047838338,-0.03307861
-0.13801017,-0.18092877
0.64437616,-1.2594919
0.74426556,0.13576788
0.040482115,0.007873416
-0.01829739,0.18136017
-0.006508865,0.16523385
0.034851197,-0.055775285
0.0077207778,-0.01968944
0.0029757887,-0.031478077
-0.016508535,-0.09751481
0.28300214,0.42863154
0.009895673,-0.2216967
0.106373526,-0.15316275
-1.5380013,-0.66167414
-0.76641905,-0.6564475
0.26585352,0.0059690475
0.4150405,-0.36189026
-0.64106345,-0.59062594
0.8425911,1.1100733
-0.039378557,-0.077788115
0.01208315,-0.060241967
0.2544408,0.41531128
1.2351112,0.49030757
-0.06475001,0.051126957
-0.040637102,-0.02267915
0.10334021,-0.18533096
0.095173806,0.05564119
0.0046408945,-0.010442257
-0.021893643,0.00023557246
-0.57292944,-0.30862653
0.361693,0.26538014
0.0082502235,0.08160484
-0.0033311453,-0.046184868
-0.043791324,0.014491737
0.22851312,0.23022738
0.17789164,0.028957129
-0.2315346,-0.6662698
0.05156649,0.007139683
-0.009378018,0.010207981
-0.60490406,-0.10143006
0.2735938,0.30789438
0.019600334,0.009438708
0.042193934,-0.014626205
0.15914045,-0.057030022
-0.055871654,0.049042583
-0.7850969,-0.1949828
0.16957913,-0.2389315
-0.11525637,-0.064800024
0.39099705,0.31253654
0.0031291554,-0.02239722
-0.18742476,-0.017919332
-0.06330744,-0.117616296
0.0434286,0.10660708
-0.017083846,0.068138
0.011035487,0.05424729
-0.6539887,-0.07934415
0.39037716,0.13657033
0.91093016,-0.1985712
-1.1841812,-0.8929775
0.077741206,0.163398
0.020100802,-0.40442836
0.012230406,-0.078198195
-0.009582484,0.012851924
-0.06096168,0.0020036697
-0.02057439,-0.0977065
0.6671016,0.15942568
0.9344665,0.5680353
-0.069588825,0.10848838
0.13278788,-0.01567313
0.005691582,-0.11086759
0.21504268,0.11757824
-0.39154726,0.15460408
-0.30382586,-0.08675516
-0.012839975,0.11720252
0.020161392,0.1538851
-0.001261533,-0.19050837
0.016475173,0.2138952
0.031418048,-0.053870916
-0.040976938,0.013871014
-0.3020054,0.021966517
-0.65518486,-0.5205208
0.0353949,0.085363746
-0.013845447,0.14573376
-0.04079538,-0.11327791
-0.07441072,-0.04724379
0.057941213,-0.020369828
-0.13684878,0.40868193
-0.008036681,0.021768332
-0.07196836,-0.038140357
0.09384552,-0.07660699
0.08385621,0.038016632
-0.0039203623,0.32414985
0.7386972,0.33079532
-0.020822365,0.005204439
0.0034775166,0.035392374
0.43732944,0.6748135
-0.1305085,-0.54323715
-0.41708913,-0.004437804
-0.20651263,-0.04043135
0.29326418,0.015878499
-0.2559381,-0.2187109
0.9076878,0.5771028
-0.8091328,-1.0852938
0.40739936,0.21803916
-0.20193464,-0.42940873
0.12552652,0.10955346
0.034047194,0.19283488
0.04572124,-0.09135389
-0.10303338,0.119957924
-0.09984526,-0.07511699
-0.67026913,-1.0066175
0.5193434,0.7367589
0.5883862,-0.12566012
-0.0668356,0.06186056
-0.015320892,0.029549211
0.20051305,-0.29972148
0.20606703,-0.36162266
-0.06266876,0.052847743
-0.10594679,-0.04898319
-0.12705618,-0.117685676
0.7940078,0.59063315
-0.45468333,0.33454275
-0.41644382,0.0014253557
0.14495133,-0.02421105
0.34744722,0.40326065
-0.48922607,-0.290475
-0.45188132,-0.26604262
0.46182355,-0.021127343
0.20249495,0.31731927
-1.1005416,-0.19457483
1.0922194,1.1301355
0.067502916,-0.008659005
-0.07981531,-0.19856776
0.0077441884,-0.013160884
0.037005913,-0.013520837
-0.3476074,-0.21222472
0.87966424,0.54698396
-0.016839586,0.01640746
0.033596672,-0.011878014
-0.6888293,-0.43864954
0.57005674,0.030570753
-0.040592,0.0054115057
-0.072978884,-0.08221179
-0.025277149,0.10231507
-0.07194152,-0.23415905
0.2992889,0.091302395
0.58888173,0.25440943
-0.46702754,-0.29390347
-1.1647121,-0.45808184
0.45740986,0.6748178
-0.08198036,-0.11063552
-0.0140136145,-0.053961635
-0.026610693,0.0041508675
-0.7823919,-0.2590607
-0.26717302,0.1695073
-0.38857615,-0.096209645
0.18553405,0.5438123
0.085982114,0.110560894
0.014114961,-0.3036813
-0.18604778,0.10792953
-0.22331911,-0.081649035
0.058309413,0.24327755
-0.16367048,0.016693234
0.28541875,0.45933127
-0.57396793,0.00719586
-0.2163367,-0.2485706
-0.14589274,-0.1681019
-0.7434988,-0.73235476
0.6041771,0.5802734
1.5095677,1.0279331
0.23439464,0.21230578
0.010881336,0.008859396
-0.0034839073,0.034283176
0.92789483,0.54358625
-0.586093,-0.99288696
-0.094459325,-0.09792495
-0.030817114,-0.062414467
0.23494305,0.6880347
0.45562863,0.373664
0.005528733,0.04152125
-0.009822479,0.13533765
0.010751879,-0.011656612
-0.03850328,-0.0714497
0.0051033404,0.032447457
0.0011293646,-0.003162425
0.38442126,0.19290566
-0.7270098,-0.5232992
-0.75791734,0.16092175
0.5804434,0.122237235
-0.2597712,-0.14669746
-0.2992457,-0.5338745
0.12437551,-0.07962912
-0.15142506,-0.07590735
0.37221876,-0.082657635
-0.6856502,-0.35739362
0.18655574,-0.18284172
-0.2696641,-0.3306756
0.46183,-0.17153758
-0.22809823,-1.4343271
0.25680366,-0.43816018
0.0018517585,0.061158717
0.014706734,0.0654622
0.007823901,-0.015283287
-0.03240943,0.026758075
0.076788366,-0.05280325
-0.09265907,-0.14061329
0.10329889,0.032370627
-0.21343622,-0.08206898
-0.20687246,-0.075852364
-0.0016130486,0.02295208
0.0027286452,-0.0053596944
-0.4386344,-0.30823058
0.035676204,-0.18962349
-0.16664904,0.03291285
-0.07291736,0.11576953
0.002821053,-0.02655518
-0.009493201,-0.24394178
-0.016139893,-0.039007425
0.013110685,0.019344866
-0.5740204,-0.16924286
0.10574922,0.2398243
0.010436974,0.24453855
0.6036155,0.17982867
0.0008544667,-0.01789558
-0.006768246,0.00406152
-0.11240952,0.028519839
0.11443866,0.12619862
-0.088580534,0.076216534
0.23374265,0.111603916
0.004975155,-0.018334031
0.0021223242,0.00058862567
0.4682685,-0.04848647
-0.20085067,-0.3286165
0.07037318,-0.027724266
0.03693955,0.034611434
0.1349722,0.11606395
-0.24145813,-0.3208136
-0.47278428,-0.1569924
-0.25909108,-0.28530583
0.5341534,0.18384242
-0.012416372,-0.769601
0.08031007,-0.19235528
0.9359813,0.66203195
0.07119503,0.20250121
-0.18771276,-0.08029878
-0.60966426,0.9115334
0.021465845,-0.27745134
0.047318067,0.0033040643
0.00845255,-0.32705063
-0.002553748,0.02638346
0.0034299232,0.012721449
8.05821e-05,0.01707095
0.01574031,0.013824284
-0.01212531,-0.22937828
0.118300915,0.0042493343
1.103147,-0.0015990436
-0.4054376,-0.5971732
0.015346207,0.026233077
0.014815051,0.0124132335
0.051239744,0.562399
0.16229811,0.14923382
-0.023634896,0.054825425
0.025973905,0.017861426
0.9794038,0.36828578
0.13278921,0.11648843
0.15403715,-0.0748806
0.09202689,-0.09855929
-0.29693332,-0.022262692
-0.5864417,-0.5511139
0.0005847048,0.022529125
0.003318245,-0.005523324
-0.025914561,0.032831907
-0.0043606833,0.10882604
-0.109165505,0.059521675
0.114637405,0.07106021
0.0064687263,0.025757313
0.008567091,-0.001414746
-0.069143705,-0.026840687
-0.13160835,-0.06781083
-0.020392315,0.004170209
0.004189699,0.005970657
0.06744137,0.018621027
-0.10417697,-0.035597146
0.0581607,-0.3478953
-0.18250446,-0.3689233
0.24473932,0.09621619
0.01773751,0.64794326
-0.5830503,-0.6467821
-0.36159855,-0.117829055
-1.1948723,-0.9209346
-0.6776458,-0.28307182
-0.11387316,0.025183842
0.0020020155,0.04555863
-0.011814699,-0.08731696
-0.008074137,-0.14827324
-0.46718234,-0.31652433
0.7032145,0.2969653
0.082850985,0.02745974
0.012277922,0.11512023
-0.006689165,0.007868528
0.027915768,-0.0017691702
-0.15494916,0.14759994
0.43968982,0.62319994
0.017824298,-0.025157332
0.034226563,0.014741734
0.14219004,-0.1359466
-0.006896521,0.0032894015
-0.030053593,-0.2803719
0.036666963,-0.06757808
0.2628423,-0.16050386
0.13143674,0.04507202
0.40547818,0.123070225
-0.22821312,-0.12193972
0.59590733,-0.15716219
0.13581574,-0.2992
0.020757163,0.046490192
-0.022241678,-0.010279264
-0.0039986502,0.054479495
-0.012485834,0.033611536
-0.13955915,-0.057640433
0.27809346,0.07499547
-0.3204599,-1.3548359
1.2505157,0.9588205
0.008628926,-0.024351925
-0.004624121,-0.0034686923
0.034844186,-0.044035405
-0.0065915333,0.017711401
-0.33129895,0.12162709
-0.23929536,-0.30389
0.14759393,0.017286837
-0.39206234,0.026494384
-0.7734617,-0.45606428
-0.43339124,0.06587142
0.021994762,0.020555735
0.0017642898,-0.038549155
0.0076508187,-0.06300044
-0.2498942,-0.056374937
-0.029351642,0.054481357
-0.09169654,-0.030991316
-0.54716206,-0.88474464
-0.606061,-0.42662546
0.006177089,-0.32024673
-0.5562285,-0.049663335
-0.045622844,-0.103291035
-0.004342662,-0.072125584
-0.045610692,0.021546781
0.0075306916,0.084181845
0.108343184,-0.061837792
-0.16279024,-0.15842408
0.43831313,0.21334356
-0.56279814,-0.40016153
-0.018269472,0.03577435
-0.12866917,-0.042462155
0.6233375,0.0060738325
0.54729855,0.10671802
0.04768481,-0.033876747
0.03346169,0.0056405663
0.16138373,-0.11694288
0.6253196,0.103527024
0.108447805,-0.060601354
0.11114149,-0.08230871
0.28528818,1.124156
-0.5082712,-0.13564807
0.06899907,0.16622782
-0.0816528,-0.047056675
0.06940183,0.012761533
0.047126267,-0.018016815
-0.7390013,-0.533851
0.5100989,0.24625161
1.2680498,0.6478126
0.27978742,0.09730169
-0.2360405,0.08470237
-0.06349811,0.11468166
0.23617221,-0.06923163
0.32711798,-0.028598666
-0.31395975,-0.97605586
0.463918,0.51370215
0.11161086,0.00775449
0.06475841,-0.05537516
0.04424893,0.02872461
0.10597442,0.09964785
-0.19222194,0.11205351
-0.09484673,0.09370454
-0.18589422,0.022473693
0.0521032,0.16604894
0.4769845,-0.28092965
0.6266867,0.2916843
-0.64489496,-0.3688147
0.03937372,0.09012711
-0.014406947,0.0041731894
-0.00094461173,0.005972147
-0.0757237,-0.17156336
-0.2044527,-0.38246912
1.0291383,0.0058465004
-0.06602705,-0.027448356
-0.031257004,0.2522116
-0.0006056889,-0.08682865
0.7519585,-0.18081784
-0.61984736,-0.22118688
-0.0951909,0.13101584
-0.058156632,-0.08705634
-0.003969385,0.06235075
0.10172327,0.33492744
0.0056284964,-0.03451991
-0.07931332,-0.19113526
-0.024328973,0.051830232
0.023452973,0.04338649
-0.3843273,0.008881211
0.17284837,-0.05465901
-0.28628302,-0.15561008
0.22485551,-0.08254987
-0.23674127,-0.06438625
0.05103259,0.10614701
-0.09752644,0.062540114
0.043132138,-0.015532345
-0.46542168,-0.34277514
0.589382,0.20811409
0.7712432,0.7138016
-0.35923445,-0.67758566
-0.08544916,0.007228017
1.0859497,1.6258782
0.024309546,-0.03552413
-0.00855396,-0.16192684
0.08328946,-0.03567791
-0.17627594,-0.23386122
-0.17205682,0.37428394
0.2335627,-0.6392818
0.027028158,0.08527291
0.0067381077,0.11490053
-0.36058047,-0.25839132
0.06560476,0.2040394
0.0050394246,0.016857982
-0.04274649,0.013732433
0.07702546,-0.026364148
0.053109895,0.0048040748
-0.005260195,-0.0054327846
-0.28104267,-0.07815391
-1.285464,0.19923425
-0.8663846,-0.2495082
-0.06472413,-0.09113681
0.13982522,-0.06905099
-0.059571438,-0.020387352
-0.043791313,-0.01805991
-0.40741098,-0.3984239
-0.6250279,-1.0536995
-0.03776716,0.05625817
0.18227723,0.15868217
0.02695708,-0.02090165
-0.015369407,0.021505535
0.024097774,0.15595055
0.13505837,0.44075024
-0.1251705,-0.25811672
-0.44928727,-0.4926557
0.30526766,1.005439
0.37052277,0.14484176
0.93974316,-0.14375457
0.3596379,-0.029795468
0.051844858,0.021276698
-0.013471365,0.03598988
0.46585816,0.088819325
0.5012995,0.33293614
0.046009168,0.0054744184
0.07014802,0.020717561
0.076888844,0.2646916
0.041570805,-0.13345386
-0.036661677,-0.03190267
-0.021836683,0.026344627
0.51079464,-0.6474081
-0.23171008,-0.36663556
0.011812668,0.02637422
-0.008139178,0.01270327
-0.15735286,-0.06307173
-0.0008047605,0.06424636
0.089507684,0.10339454
-0.23119414,-0.42941415
-0.046877958,-0.009690642
0.023873117,0.09214046
-0.0030706488,0.026677132
0.0068963002,-0.009166703
-0.67491484,0.27531004
-0.66372216,-0.40318137
0.021748714,0.01965496
-0.0057060355,-0.011659026
0.10274769,-0.22643219
0.030226037,-0.031401277
0.13167825,-0.36313534
-0.27010414,-0.08923739
-0.5643849,0.48183835
0.83644974,0.35586202
0.071848,0.58012164
-0.14718696,0.028312087
-0.25095305,-0.28620532
-0.43337703,-0.486781
0.31197244,0.73816806
-0.13247424,-0.20798612
0.044826828,-0.09753823
0.0051614773,-0.071997926
-0.34483778,0.5484737
-0.29935744,0.32538843
0.16018431,0.37903962
-0.117790416,-0.10700494
0.39478946,-0.47752643
-0.61823046,-0.5829036
-1.0368214,-0.70886934
0.09942035,0.020303354
-0.031163402,-0.23804209
-0.0062135616,0.03274277
0.05862423,-0.026693225
0.012272654,0.026343964
-0.088850126,-0.045509458
-0.067694426,-0.107944526
0.023443889,0.009643555
-0.004145383,-0.025126994
-0.08587502,0.10240841
-0.14949805,-0.28818008
0.015847705,-0.024955153
0.0033133351,0.014967635
-0.023928663,0.026195943
-0.040741503,0.012340665
-0.0002048045,0.04033792
0.00737446,-0.022578716
-0.10416312,-0.013081014
-1.794383,-0.7439479
-0.027509892,0.26783562
-0.08685233,0.11757508
0.12379381,-0.33880055
0.35011786,-0.1918202
-0.91994214,-0.5864857
-0.8807205,-0.26738805
-0.95498884,0.23558313
0.47747672,0.29782385
0.03739284,-0.02111888
-0.055830456,0.0005246401
0.030576989,0.69542
0.9542595,0.5698575
0.036517642,0.049419522
0.045419145,-0.008152336
-0.5485042,-0.57018876
-0.04839929,0.042670727
-0.14753526,0.009982705
0.02982438,0.114481926
-0.15524682,0.026121497
0.039434556,0.030528396
-0.1616276,-0.052889347
0.05562877,0.10381791
0.09077072,-0.059078902
-0.037156247,-0.10900642
0.35181576,0.5324322
-0.29427192,0.091558754
-0.7700558,0.3443881
0.50679624,0.19230577
-0.14775714,0.43186605
-0.19075936,-0.12418249
0.018186944,0.0072131157
0.018102407,0.12606844
-0.0053539886,0.017558634
-0.07784365,-0.012886882
-0.017719232,-0.01754117
0.047544837,0.006937951
0.0026612773,-0.025045633
-0.00062730984,0.014876619
-0.6043408,-0.09586179
-0.27046973,-0.27004248
-0.26480922,-0.25204307
0.036938593,0.1657573
-0.3305061,-0.4956472
-0.037904333,0.08666685
-0.3933943,0.04992628
-0.002577141,-0.581158
-0.815614,-0.011304617
-0.11493118,-0.18291655
-0.26527983,0.0376485
0.22145045,0.08732486
0.5285066,0.2502931
0.7582973,-0.005034469
0.021859745,-0.016995788
-0.033775467,-0.001609087
0.63198096,0.15117162
0.2672749,-0.21082118
0.72596663,0.065977514
-0.30385968,-0.29374814
-0.09209707,0.21703506
-0.30141094,0.17606573
-0.27174187,0.110996306
0.05673647,-0.0850009
-0.02991274,-0.14000487
0.02556013,0.054050803
0.005432578,-0.0971151
0.009605597,-0.06293666
-0.15281567,0.1846056
0.15863213,0.29913652
-0.01872352,0.022708535
0.005792224,-0.042228773
0.021396514,-0.16277617
-0.021692801,-0.3744635
-0.039606452,-0.17162216
0.044752773,0.045590818
0.6625384,0.24144578
0.024032578,0.011809394
0.21224208,-0.11667526
0.045766756,-0.46677297
-0.110731944,0.03859973
0.76234853,0.39651978
0.0045654643,0.0041692853
-0.017867997,0.0059701204
-0.06657577,-0.06963201
0.12758952,0.19172919
0.075978994,0.35180023
1.1648525,0.6498662
-0.26677328,0.33498994
0.06643783,-0.25386286
0.02318721,0.067513525
-0.06253371,-0.110530734
-0.012662583,0.18968964
-0.04436833,0.010170788
0.1292145,-0.12157692
-0.31943718,0.003230609
0.043027084,0.035409153
-0.2574836,-0.15150765
-0.028147073,-0.081258535
-0.0046098,0.009439632
0.10516864,-0.00849998
0.10610029,-0.30899614
0.026284963,0.028828144
0.10658002,0.019651324
-0.041515194,0.084694386
0.036819927,0.020823926
0.04428037,0.08657846
-0.26002637,-0.61420804
0.4844678,0.21507227
-0.35691494,-0.20900524
0.010943672,-0.04046452
-0.025746318,0.022142768
-0.03435076,-0.07747972
0.09203203,0.0055134
-0.17834681,0.043771595
-0.031337548,0.040359437
-0.1411058,0.0401932
-0.064514175,0.006068796
0.3663374,-0.041691303
-0.34071934,-0.2634583
0.06154827,0.21542647
-0.02654621,-0.06105256
-0.18564889,-0.0325619
-0.02463771,0.23662084
-0.06764804,0.032246947
0.015843024,0.024847195
-0.31602505,-0.06544331
-0.8605571,-0.6066334
-0.164112,-0.07288459
-0.015629848,0.069259405
0.005865399,0.026354134
0.015589241,0.012701243
-0.48891908,-0.37152827
-0.5557849,-0.47139636
0.76386607,0.353702
0.55359405,0.42249066
0.10035282,0.11913058
-0.11369712,-0.8008113
0.050890423,-0.02086544
0.056974154,0.027348537
0.03084255,-0.045843482
-0.0025998345,-0.077101156
0.0046559577,0.022529185
0.008514171,-0.005523503
-0.124023534,-0.036652744
0.04323533,0.030738384
0.038228624,-0.08133495
0.034428935,0.32167935
-0.4344207,0.30649614
0.90291476,0.25018132
0.17786857,-0.10407458
-0.32409766,-0.25812876
0.7932415,0.35750747
0.16985051,0.3352169
0.013000796,0.030236423
-0.07900662,-0.0391244
-0.06302656,0.18159747
0.011065467,0.2015619
-0.012225416,0.016804487
-0.0061765304,-0.013313293
0.012841495,0.027625024
0.0067202384,-0.03713733
0.0827812,0.17447206
0.12251176,0.04977104
-0.99315023,-0.20448291
0.76671576,0.34062222
0.045137938,-0.023761362
0.005630397,-0.007528007
0.009481254,0.036542967
-0.031047102,-0.05553454
-1.0117676,-0.70392066
-0.93122625,-1.1704895
0.39458683,-0.018161863
-0.08426635,0.13533282
-0.37494084,1.0464593
0.21060577,0.63251406
0.13007396,0.059700727
0.171276,0.07713997
-0.031293765,-0.13405275
-0.006613091,-0.041924395
0.04548097,0.015299723
0.04276234,-0.053477257
-0.022745779,-0.055951715
0.0025234884,-0.055476487
0.06479714,0.32051075
0.018623821,0.16733181
0.14424622,0.46967393
0.47810596,0.615172
0.00066997635,0.03542435
-0.005668102,-0.028841123
0.017359003,0.028028786
0.0016539269,0.0499634
-0.35851872,0.0408625
-0.17684264,-0.023009062
-0.56866014,-0.14641392
0.63220716,0.4011061
-0.31356478,0.20760998
0.255831,0.26832628
-0.09924479,0.041523367
-0.06093113,-0.24396196
-0.08075173,-0.08319941
0.041884236,-0.07110697
0.33488765,-0.23629338
-0.14484973,-0.105683506
-0.08184971,0.030835837
0.04103164,0.011138618
0.104745746,0.021505982
0.11726883,0.067359656
-0.012440317,-0.052607775
-0.24970342,-0.10320549
0.0032793896,0.010504007
0.022015199,-0.015058875
-0.011441907,0.4344313
0.33877665,0.05403676
0.0046978975,0.005725205
-0.0062737903,-0.021401644
0.6200888,0.72867405
-1.1238015,-0.28128734
-0.08206061,-0.06352472
0.02275359,0.063839674
-0.02226726,-0.01028049
0.00117096,0.052094698
-0.0036376128,0.042203546
0.009756483,-0.051992953
-0.009170166,0.026383042
0.008632764,0.012720823
-0.12280107,-0.08607963
0.040984556,-0.010945678
0.06494963,-0.005178839
0.028100476,-0.27236396
0.019017862,-0.012559846
-0.10875434,-0.010118842
-0.113895155,0.17556524
0.062377416,-0.06702163
-0.039567612,0.024748504
0.012417475,0.009881258
-0.10869252,-0.079381704
0.080982015,0.043015167
0.31137207,0.3721125
-0.10182127,0.009344369
0.07409628,-0.070473075
-0.0018011054,-0.06721115
0.059249178,0.19418228
-0.10466929,-0.005419016
-0.87380064,-0.6538638
-0.7408596,-0.35899588
0.04156834,-0.09578279
0.07061615,-0.10281286
-0.08864099,-0.018967211
0.084531546,-0.019250348
-0.30337617,-0.85522985
-0.07186756,-0.13054013
-0.026304282,0.23149997
0.25524306,0.07567206
0.08775318,-0.029635519
-0.039718706,-0.060248256
-0.8623654,-1.1042554
-0.27587926,-0.45314372
-0.20908923,0.21061763
-1.3590322,-1.2616475
0.010581129,-0.07440901
0.1275836,-0.012207568
-0.110033914,0.53753597
1.0538687,0.17128634
0.04948022,0.07477607
0.04934448,0.027961493
0.09053614,0.023461461
-0.043820426,0.042817533
-0.17474449,0.010329723
0.112884775,0.017870754
-1.1116709,-0.15374261
0.36980516,0.4788025
0.60401607,-0.03581643
-0.41137978,0.21345437
-0.15291709,-0.14450638
-0.06981027,-0.07455465
-0.14689413,-0.18484789
0.1995838,0.039540708
-0.96532345,0.08703518
0.17157723,-0.46242976
-0.023835998,-0.38484406
0.5514288,-0.09870808
-0.07495186,-0.21768081
0.20478442,0.41155797
0.14226285,-0.02059935
0.074203774,0.028024197
-0.022898944,0.010444522
-0.0043377513,-0.0022408366
-0.006109394,0.07380581
0.05650194,-0.042394698
-0.017460668,0.12614387
-0.0016649736,0.013736069
-0.02586288,0.06526524
0.007725899,0.12734354
-0.0028325964,0.054475963
-0.0014176753,0.10692942
-0.44293553,-0.21614873
-0.4591592,-0.33881408
-0.74876785,-0.55613786
1.213234,0.8911779
0.87673616,-0.012438059
0.28890893,-0.028573513
-0.023513827,-0.04160738
-0.0036133495,-0.014236264
0.1492274,0.037904605
-0.028920263,-0.0631696
0.00433401,-0.009862542
0.0038978793,0.052327633
0.13734883,0.20598356
0.2717071,0.44132185
-0.3707863,-0.0994952
0.27095413,0.12740481
0.04488259,0.033251584
-0.0344511,0.0038036704
0.038366616,-0.065105826
-0.05637131,-0.007062167
0.002331706,0.019288242
-0.028107569,-0.021546245
-0.509292,0.09718305
0.66098213,0.46741724
0.800563,-0.6359315
0.23015282,0.0643339
1.253798,0.1285479
-0.071633026,-0.19511513
-0.64106345,-0.5665574
0.8425911,0.6024047
0.0051162965,-0.055847198
0.0035635515,0.025639355
1.064805,0.28421715
-0.3065831,0.049053133
-0.01708829,-0.022754788
0.05007444,0.017509125
-0.9646039,-0.51670516
-0.31082326,-0.12359527
0.08272758,0.055040717
-0.26991543,-0.54345167
0.00076393003,-9.346008e-05
-0.0032052947,-0.03795576
-0.050267868,0.00845176
0.024807647,0.034594655
0.21737364,0.08660957
-0.010917728,-0.24807751
-0.1487484,-0.31456292
-0.061736997,0.032257378
0.028190749,-0.025722533
-0.05401898,-0.015817523
-0.018669356,-0.053508043
-0.050972287,0.03974414
0.010564114,0.04743737
-0.0027375112,0.015775979
-0.06639732,-0.0104984045
0.005907423,-0.0100598335
-0.18486735,0.52777076
-0.22812971,-0.1692375
-0.008646766,-0.043488264
-0.017241478,-0.010712869
-0.0030314084,0.08187024
-0.0019328372,0.010048211
0.76309294,-0.17652225
-0.1644899,0.19787109
-1.3375832,-0.27051562
-0.8708162,-0.7618412
-0.036174707,0.036952853
0.056445263,0.11427241
-0.043834977,0.012484178
-0.059962884,0.016038656
-0.30855384,-0.2748607
0.27541062,0.23922166
-0.6224187,-0.21326673
0.10060386,-0.19045061
-0.41072425,-0.24533904
-1.0550117,-1.0571806
0.23229778,0.14958704
-0.09757379,-0.06640911
-0.011850562,-0.049662173
-0.0037951972,0.025805414
0.0027044015,-0.013207614
0.0026597022,-0.015078187
0.0018557028,-0.032288313
0.036614753,-0.024686575
0.036901087,0.020307392
-0.028245889,-0.005328119
-0.02735661,0.01676619
-0.011203306,0.086113796
0.41667253,0.14128801
-0.13664778,0.06278804
-0.035348866,-0.05791104
0.058095742,-0.028805718
0.42895734,-0.04531169
-0.27182916,-0.054852366
0.0060185306,0.047192454
0.00033113314,0.0100287795
0.55718833,0.24975991
1.0728633,0.46439844
-0.41275507,-0.2502443
0.551802,-0.03819725
0.003948487,0.009947866
-0.017908862,0.06530917
0.36085427,0.13682233
0.003988857,-0.24227959
-0.001816319,-0.016808182
-0.0033474402,-0.014742225
-0.35788584,0.0058722496
-0.096234106,-0.057803944
-0.25788817,-0.20785409
-0.16296461,-0.110731274
-0.08174404,0.055515915
-0.022226464,0.0326187
0.015182912,-0.009296864
-0.061568223,-0.013958007
-0.15168336,0.06802198
0.0030363633,0.021866024
-0.089703105,-0.09024811
0.17593871,0.13585567
0.0030607604,0.026677132
-0.0016036127,-0.009166971
-0.98943186,0.21466428
1.2291465,0.52449757
-0.22728923,-0.07338655
0.043642685,0.011690453
-0.2720117,0.2508611
-0.41052973,0.16380492
0.5200994,-0.024161816
-0.699477,-0.57837665
0.15508245,-0.18577862
1.2880683,1.3830057
0.43974316,0.50473356
-0.58364093,-0.7263268
1.0961895,0.82289535
-0.17176041,-0.40065348
-0.012041783,0.07091427
0.008556352,0.14648825
0.074237175,-0.015496179
-0.020664673,0.01980722
-0.019367363,0.025871873
-0.09539883,-0.00043576956
-0.82025695,-0.3842189
0.2830339,0.36938733
-0.5161832,-0.3798772
0.24655563,0.22393566
-0.49022532,-0.3279056
-1.050782,-0.5200241
0.6730019,0.3556333
0.33007982,-0.036827385
-0.18048298,-0.39027393
0.9711051,0.15896583
-0.6006427,-0.08495617
0.8816302,0.19846463
-0.69418573,-0.051942945
-0.48151934,-0.07314655
-0.020866472,0.027109146
0.010646915,0.009050414
0.026800927,0.15530455
0.06609103,0.18102431
1.1860908,0.45308685
-0.25897247,-0.08540696
0.1036976,-0.023702383
-0.71976227,-0.5733423
0.006522631,0.022811294
-0.021194734,0.051802874
0.03140685,-0.016524542
0.11983844,0.001947403
0.010159982,-0.063652754
0.862924,0.16600949
0.6206177,0.7836985
0.31332803,0.001863271
-0.023183495,0.07586783
0.0139949955,-0.00892818
0.07915554,0.073129416
0.33326605,0.19601509
0.012919009,0.0057041645
-0.0054675215,-0.027382135
-0.21241017,-0.082018435
0.11458913,0.031194925
0.5410818,0.3129265
0.47719687,0.20839918
0.16318555,0.39572287
0.24021439,0.09823656
0.628684,0.29588488
-0.076231696,0.033288985
0.17911765,-0.04782343
0.25900742,0.068609744
1.0842216,0.08449584
1.1405945,0.9406514
-0.027300358,-0.005933881
-0.0055763414,-0.0075965226
-0.08945178,-0.2663147
0.07012723,0.22890258
-0.51577306,-0.113348305
0.1323237,-0.099072695
0.026570339,-0.08430691
0.429077,0.55970013
-0.06571557,0.24125266
0.115840316,0.11507788
-0.3195316,-0.52164054
0.45519403,0.13937336
-0.09237691,-0.024385333
0.19540912,0.040520072
-0.0059276638,0.0041731894
0.01602454,0.005972147
-0.041904345,0.09932807
-0.062214866,-0.044632435
0.08593415,0.11688948
-0.15997116,0.07622549
-0.121699765,0.07476106
-0.10797311,0.035694003
0.015781853,-0.14138436
0.8973907,0.5407088
0.058697924,0.0065936446
0.051381387,-0.0057137012
0.0072882148,-0.009862542
0.007813618,0.052327633
0.024757955,0.04267186
0.038302347,0.13036528
-0.054402094,0.03733708
-0.00931369,0.10755724
0.21007906,0.17028552
-0.30504352,0.24071315
0.13993503,-0.07272899
-0.04053272,0.0063514113
-0.0021097339,-0.026945233
-0.012027408,-0.033912897
-0.15804836,-0.15309432
-0.086728014,-0.1191383
0.12208949,-0.07494813
0.043956477,-0.017938137
0.11069573,0.24135768
0.06960393,0.038064726
-0.13259226,-0.05556503
-0.10374814,-0.0719735
-0.2784929,0.008341193
-0.24405262,0.12308583
-0.4827692,0.34918877
-0.22062528,0.2049636
0.13227078,0.1994245
1.1847327,1.0382662
0.020044697,-0.04655087
-0.027365047,0.105142236
0.08428774,0.035561323
0.010253518,0.00826478
-0.021499552,-0.15294516
-0.35211062,-0.13776013
-0.529568,0.0047106743
0.3401691,-0.026314495
0.114435084,0.56157696
-0.48059702,-0.67743504
-0.062815465,-0.25879335
-0.14442812,-0.13908812
0.010834994,0.024190187
0.024123777,-0.0037807524
-0.04139962,-0.46790442
0.080492325,0.16714603
0.5091798,0.35788372
-0.9309828,0.19153753
-0.00044026444,-0.013432875
-0.018325323,-0.015285671
-0.059839457,-0.6627289
0.67664564,0.5307238
-0.14097936,0.06703052
0.012682086,0.2056452
-0.22686915,-0.50219905
-0.04264193,-0.46102524
0.34659624,0.4411279
-0.37889427,-0.5354661
-0.011891032,0.0049523115
0.3867271,-0.07830158
0.0014212007,0.015154362
0.0035674311,0.124568045
-0.051132996,0.033454657
-0.062110003,-0.049270242
-0.2050538,-0.023171186
-0.0058495244,-0.022992607
0.021066127,0.026376188
0.0056823986,0.012707651
-0.11211264,0.1534754
-0.971136,-0.29508084
-0.008871941,0.011993527
0.08921956,-0.03321396
0.6654439,0.13906455
0.31430548,0.1304885
0.39137828,-0.03633058
-0.008925109,-0.14001909
-0.101530924,0.401482
-0.9804199,-0.6125312
-0.088960946,-0.06545216
-0.012487186,-0.024566561
0.09374958,-0.03700012
-0.053149156,-0.021590292
-0.35391748,0.05703011
-0.25621164,-0.07700157
-0.21978803,0.41015768
-0.055265456,-0.037152767
0.020046959,0.054299623
0.017967705,0.0336321
-0.012079303,0.013184428
0.0300977,-0.07945773
-0.3416837,0.06267822
0.57084787,0.067872226
0.012818474,-0.017227978
0.02743802,0.01248157
0.49569076,0.42122424
-0.7105472,-0.49639446
0.54571795,0.21981955
0.39515153,0.14567043
-0.08866532,-0.081150055
-0.100551166,-0.09299609
0.08123778,0.12670568
-0.052754395,0.32274103
-0.89205515,0.015784264
-0.5742809,-0.8777376
-0.01459587,0.033903867
0.002744761,0.0069845915
0.7208455,-0.18735075
-0.14298214,0.16565964
0.046848442,-0.07361412
0.07260545,-0.007133439
-0.01780517,-0.00039678812
0.0022719325,0.0072719455
0.029126406,-0.051163137
-0.014426958,0.038556695
-0.051821083,0.05017674
-0.011041633,-0.007887632
-0.012234077,-0.01608181
0.016710704,-0.103274405
0.65992874,0.1902067
-0.45361203,-0.23140875
0.042008985,0.18909806
-0.5896269,-0.36351407
-1.0332885,-1.7868466
-0.35283652,-0.045278132
0.0014675381,-0.056539178
-0.047435213,-0.0072466247
-0.025959618,-0.030562997
0.012015279,-0.014970001
-0.0017472138,-0.035344183
-0.024544353,-0.0046027303
-0.020688634,-0.07146239
-0.049088992,0.032517344
0.32251185,-0.17695808
-0.22005105,-0.27630055
-0.6205945,-0.09484255
0.9079046,0.1890589
-0.87523425,0.057800412
-0.5664749,-0.4930793
0.036941245,0.011177979
-0.056651015,0.029265642
-0.6040141,-0.030599624
0.34532565,0.2887839
-0.13729537,0.13585064
-0.06201545,-0.14469507
0.6306763,-0.16685915
1.1222193,0.7345213
0.044242874,0.026345208
0.055196933,-0.06308025
0.06388029,0.029107809
-0.27622813,-0.3143981
0.25272316,-0.5383351
0.10435146,-0.040717
-0.16938758,0.13865423
0.020291494,0.066630155
-0.43393233,-0.28421783
-0.064909264,0.13616323
-0.013744928,0.03483361
0.06543797,0.18753621
-0.31163985,-0.20637119
-0.1603966,-0.050341815
-0.09020868,-0.0013885498
0.5808121,0.42181727
0.9517554,0.18637592
0.7851323,0.33686927
-1.4479452,-0.37364453
0.88949585,1.4385972
-0.041379433,0.010002971
-0.2737611,-0.13746062
0.81631386,-0.30535972
0.008735938,-0.18934967
-0.0075253313,-0.086484395
-0.055563122,-0.008265048
-0.01195928,-0.003798604
-0.009504387,-0.013049185
-0.9371347,0.013973206
0.29984158,0.31963924
-0.0076837726,0.043344617
-0.01450359,0.00078845024
-0.044967018,0.028685868
-0.039001297,0.049982965
-1.1102155,-0.4798671
0.027541075,-0.054536387
0.18039352,0.1211853
0.53300583,0.16931415
0.2248159,0.61375093
0.22953144,0.60336214
-0.37804234,-0.8935302
0.64755744,-0.35790098
0.015285252,-0.02382496
0.0110402275,0.0022152662
0.08613987,0.04761815
-0.05021348,-0.013861477
-0.009618534,0.10996014
0.29748565,0.132321
-0.4154685,-0.35632867
0.12617446,0.18637794
0.24651337,0.5091804
0.07326864,-0.0061706454
0.016033666,-0.08646488
0.0090585025,0.01797928
-0.036149934,0.017214179
0.024849981,-0.0009358227
0.011138828,0.025895685
-0.00921294,0.041861504
0.49275082,0.81656635
0.6033205,0.47781676
0.036580622,-0.40119457
0.10315436,0.08857396
-0.040947568,-0.007194519
0.015183892,0.03913738
0.15013897,0.3893068
0.2901017,0.06113383
0.052566014,0.13314772
0.09514031,-0.10898334
-0.36815047,-0.23360956
-0.50361043,-0.5124905
-0.25487107,0.029579043
-0.15167877,0.08143261
-0.02037118,0.043001115
-0.003798822,0.012815118
-0.46439636,-0.034201264
-0.02585654,-0.025429338
-0.059744522,0.12319008
0.009324789,0.07679126
-0.054068245,0.009727359
0.0050761937,-0.02894621
-0.20238657,-0.42459416
0.7073816,0.0717603
0.8719739,0.019416973
-0.9324907,-0.89249384
-0.10836891,0.0122899115
-0.12685204,-0.051031232
-0.30042922,0.041997015
-0.00063100393,-0.4128054
-0.008691517,0.004847169
-0.013292774,0.024591804
0.2568094,1.1895868
0.4634819,0.57155925
-0.1743927,-0.43309593
0.2667694,0.047590196
-0.0922036,-0.020497441
-0.15125985,-0.2529146
-0.0037001008,0.012867957
0.1373457,0.082346916
0.019527717,0.031020999
0.050690297,0.0012594461
0.70315814,-0.567362
-0.749019,-0.4156797
0.008255056,-0.10014647
0.005413389,-0.07547812
-0.120007366,0.05098045
-0.06641692,-0.010625362
-0.050326414,0.022377133
-0.012865959,0.004894197
0.057113126,-0.13274524
0.047303565,0.06743443
-0.03534495,-0.18732294
0.08586662,0.0881331
-0.05008933,0.0038031042
-0.028614514,0.010158062
0.8159183,0.029229164
0.14034145,-0.25899982
-0.24989024,0.66143936
0.09508605,-0.10804279
0.054424874,0.025964111
-0.025158495,-0.0023139715
0.19429278,0.30355495
0.041521907,0.053678483
-0.2826861,-0.2034266
-0.24719265,0.22284055
0.0032168906,0.02182284
0.014353907,-0.0054579377
0.07465573,0.014770448
0.18729046,-0.037415862
0.010135095,0.08324695
0.011095585,-0.08758813
-0.38918424,-0.04449652
-0.20254286,-0.15423667
-0.0037606764,-0.09625381
-0.014060165,-0.07180208
0.017161574,-0.11016977
0.13269013,-0.15873763
-0.47569415,-0.85771847
-0.12662119,0.024210036
0.25941825,0.12733188
-0.27334413,-0.14878535
0.08449936,-0.23793146
-0.65109915,-0.23994422
0.0037548072,0.04694867
-0.08337777,0.08784807
0.019031633,0.03065613
-0.05141492,-0.035327673
0.18112998,0.2124548
-0.43918964,-0.21612161
0.057431202,-0.035656333
0.15135169,0.29266316
0.23006868,-0.005686164
-0.027386125,0.010789692
-0.31722867,0.8813634
-0.7839079,-0.356349
-0.18764345,0.05850011
-0.078422144,-0.043278396
-0.3772653,0.21563077
-0.21813199,-0.2902763
-0.092760876,0.33191872
-0.053639486,-0.2662804
0.0939279,0.05675119
-0.0023583733,0.027440965
0.58869547,0.05256474
0.3478843,0.07199669
0.069959246,0.10244131
0.14802612,-0.034225702
0.20353071,0.12305984
0.21028362,0.56265765
-0.53454083,-0.023835182
0.9304763,-0.045056127
0.002129254,0.055004925
0.006611161,0.13417673
-0.0033010205,-0.004699588
-0.008258649,0.020058393
0.28663367,0.11752653
-0.13146266,-0.11825327
-0.008432999,0.022015661
0.12918876,0.10696876
-0.03310614,-0.21781135
0.03138253,-0.11147976
-0.2448391,-0.020293355
-0.43567568,-0.20468129
-0.048081025,0.056397915
-0.054330055,-0.07642378
-0.52578396,-0.24062157
-0.7210233,-0.3500176
0.07371875,0.4147891
-0.07834516,-0.26146495
-0.016459392,-0.0042741
0.010986782,-0.029729068
0.0024684067,0.024792552
-0.037170462,-0.0086409
0.84801424,0.55928814
0.42341888,-0.030502021
0.017789291,0.03590165
0.009186434,-0.041638136
0.58652943,1.3465834
0.03070939,0.15033573
-0.047929496,-0.033203214
0.042162243,0.04078889
0.33859783,0.34997928
0.03629312,0.19615579
-1.0193675,-0.38088936
-0.4346028,-0.1353364
-0.00082005275,0.10677001
-0.008850258,0.0057239532
-0.00394233,0.021790981
-0.0051138066,0.009853482
0.18703038,0.12612087
-0.36232287,-0.26976502
0.0009384467,-0.024963617
-0.0059329206,0.014955834
-1.0879881,-0.44427937
0.5702093,0.7691402
0.011125718,-0.017835319
0.07242341,-0.026012748
-0.13078035,-0.02301395
0.24601395,0.11575073
-0.07631021,0.0038775206
0.064160645,0.10773277
-0.07506277,-0.07743251
-0.033415236,0.002661854
0.021002162,0.016687393
-0.15997523,-0.22248328
-0.30347162,-0.056749195
0.66637754,0.36991054
-0.054723963,-0.063402385
-0.20645648,-0.12984794
0.015741777,-0.2618636
-0.16356999,-0.14947402
-0.08744084,0.009034127
0.16741867,0.048980057
0.004069948,-0.500723
0.9637919,1.3375747
-0.10773344,-0.065533966
0.015131758,-0.11849332
0.053791635,-0.064071
-0.059905604,0.093615115
-0.08808411,0.4116862
0.15381695,0.49816757
0.15642425,0.1531797
0.07391715,-0.06963824
-0.26920792,-1.3715718
0.34412366,-0.057138085
0.38495126,-0.6472232
-0.013843683,-0.23374063
0.6588942,0.44886142
-0.037986554,0.31111455
0.11905044,-0.003890276
0.019936588,-0.062937334
0.05296309,0.13709629
0.07233279,0.2060848
-0.015993724,-0.037238836
0.002094244,0.0059177354
0.0011202412,0.08093369
0.0033327362,0.06316151
0.0008509032,-0.4138959
-0.108463794,-0.19727603
0.06561555,-0.049314976
-0.08120735,-0.31474406
0.14769228,-0.020961523
-0.048391223,0.055082574
0.054931693,-0.02605486
-0.07956471,-0.039509892
-0.08084243,0.047100782
0.018329438,0.030085243
-0.03961008,0.05877793
0.025103468,0.15020604
-0.19733122,-0.22418773
0.3688675,0.64306664
-0.069267936,-0.2548675
-0.112253696,-0.78082204
0.030609496,-0.21850345
-0.018377727,-0.045772135
-0.008456681,0.02638346
-0.013104035,0.012721449
-0.00071341184,-0.024942517
0.0005233066,0.014985785
-0.53952503,-0.27187866
0.22426508,-0.06784856
0.086991265,0.35310543
0.3453319,0.4930816
-0.051147256,-0.013026565
0.1068269,0.288695
0.6359286,0.1602692
-0.09750487,0.008157253
-0.71936417,-0.37600207
-0.1793634,0.21342504
0.013932798,0.08002555
0.02185798,0.03813806
0.105292335,0.3600365
-0.2577603,-0.07463291
-0.047919843,-0.028227687
0.024344416,-0.029000506
-0.61724716,-0.8372675
-0.8114965,-0.84971905
-0.084913135,-0.31840062
0.009139869,0.28657115
0.0029941115,-0.013458312
-0.0018348033,-0.015064836
0.42154002,0.5987611
-0.21663044,-0.029283613
0.51614404,0.22153533
-0.099223204,-0.16178349
-0.63741434,-0.06662607
-0.05621984,0.28615415
0.12615004,-0.01916325
0.5484433,0.14116076
1.0334094,-0.05341077
0.049008463,-0.42092675
0.113856226,0.0956893
0.03523308,0.2697813
-0.15060645,0.026323438
0.009403659,-0.23933686
-0.1420678,0.27359277
-0.015689025,-0.08048117
-0.030084446,-0.015521228
0.011316199,0.05178058
0.07862505,0.13573658
0.2665845,-0.20429832
-0.017083846,-0.013222039
0.011035487,-0.015164137
-0.1513091,0.40815794
0.032835137,0.013250679
-0.034126934,-0.12454128
-0.029857457,0.06456902
-0.038385537,-0.04523647
0.068945006,-0.030753285
0.3981572,0.07435
0.4320683,-0.2587846
0.051621668,0.01747644
-0.03596708,-0.01041764
-0.03395202,-0.14131546
0.015065452,-0.05619043
0.063543685,0.1756171
0.20842633,0.44951817
-0.5175572,-0.21090372
-0.4217062,0.07499617
0.40597892,-0.076229334
0.45357472,0.33505273
0.14843568,-0.28742528
0.10771255,-0.1580086
0.016493177,0.025766075
0.003607452,-0.001403302
0.292912,0.78624153
-0.41973454,-0.20431447
-0.01851637,0.020210147
-0.010078373,0.059496164
-0.0014237552,-0.013465345
-0.00012756963,-0.1240322
-0.3263182,-0.120506525
-0.14417428,-0.13741854
-0.42430985,0.29116094
-0.58853483,-0.7139819
-0.2592668,-0.25438258
-0.4725849,0.006085396
-0.0983731,0.098680735
-0.26706728,-0.2428543
-0.35860676,-0.4026921
0.2937819,0.47112173
-0.09877175,-0.29229182
0.35239288,0.15792945
-0.4938047,-0.60779214
0.037516758,0.29323244
-0.14776523,0.011084378
0.090567835,0.23011923
-0.09640692,0.034357905
0.08392009,0.0456976
0.07667832,0.19861329
0.22196433,0.28729853
-0.025481505,0.04623711
-0.0011072956,-0.046512306
0.7676867,0.2381646
-0.99402106,-0.3844511
-0.07838774,-0.059000313
0.046321265,-0.09331179
-0.23815723,0.04194863
0.14247173,-0.05038917
0.5090483,0.0480299
0.17701823,0.021159973
-0.12143524,0.028836012
-0.05793771,-0.013932139
0.006408346,0.107428074
-0.028165445,0.0052900612
-0.03181741,-0.019081831
-0.03336757,0.0029710233
-0.73660874,-0.36383533
-1.2813132,-0.52445036
-0.1402709,-0.06734562
0.012043266,-0.017743304
0.35187218,0.6013781
-0.20196377,-0.50810194
-0.21772459,0.093747735
0.2655123,0.115734994
0.048760213,0.023549542
0.17705303,-0.012821615
0.01067,0.00543122
-0.04863198,0.0073268414
0.015331339,-0.0106778145
-0.02782009,-0.04921615
0.0024388044,0.045996428
-0.15048206,-0.1492958
0.58828855,-0.15554166
0.33022112,0.03746037
0.9735194,1.3495953
-0.7345224,-0.5153949
0.024636596,0.024183035
-0.015897613,-0.003765881
0.09704992,-0.0058149695
-0.017414905,-0.020382524
0.00038126542,0.044869184
0.03380454,-0.102387905
-0.27559543,-0.30000877
-0.028884502,-0.41098633
0.076309286,-0.031006157
-0.079909876,-0.068847954
-0.4588184,0.28144825
0.07409525,0.16349465
-0.110432245,0.07665539
0.05490081,0.081297904
-0.07931407,0.013747215
-0.08933605,-0.04133737
0.36349022,0.16644102
-0.8504471,-0.7896545
1.0886058,0.06263149
-0.42574298,-0.4885987
-0.06539729,-0.05106902
0.07300303,-0.043621838
0.016754635,0.056629658
0.033433553,-0.0028799176
-0.15339646,-0.28608543
-0.13235642,-0.12646574
0.38280326,0.8679739
0.5534555,0.40918583
-0.047305305,-0.39943296
-0.61382616,-0.45342806
0.34307206,-0.19086903
-0.5426382,-0.009719193
-0.045192868,-0.03884992
-0.082960725,-0.04675603
-0.14094645,-0.39207244
-0.25790465,-0.1989319
0.13184375,0.22857341
-0.039911464,-0.31727764
0.23412412,-0.25287664
-0.23809582,-0.108649515
-0.70844805,0.59725446
-0.054200463,-0.0010128021
-0.006286458,0.11440967
-0.003908435,0.029134393
-0.3202861,0.110560894
0.013882332,-0.30368078
0.008548096,0.023544908
0.017858429,0.036628723
-0.16410023,1.2377431
-0.30829373,-0.2206268
-0.0032938735,-0.040848255
-0.004678528,-0.012410879
-0.17487592,-0.852534
0.35841426,-0.01842083
0.26182416,0.025810122
0.4422121,0.922297
-0.32732102,-0.06856662
0.5289186,0.2492224
-0.0046758675,-0.004166551
-0.008919969,0.047325253
-0.14121737,-0.31035972
-0.34774864,-0.08248407
0.0036293594,0.02454269
0.006250308,0.09972024
0.03722777,-0.040206432
-0.0008187728,-0.016081661
-0.47867388,-0.3735827
0.37161475,0.072620094
-0.005335982,0.009095192
0.0053511094,0.04106362
-0.65304095,-1.1222752
-0.8291636,-0.25135157
0.06338057,0.08663261
0.11317052,-0.0074251294
-0.31139216,0.15074098
-0.082082674,0.34273714
-0.020722017,0.022171378
-0.02527048,-0.31301582
-0.09924502,-0.34190184
-0.03292437,-0.14674872
0.5750176,-0.007722974
-0.6442787,-0.037955612
1.1978235,0.2796439
-0.6654466,-0.10954079
-0.018056165,0.055587992
0.015563192,0.0047295094
0.024612464,-0.01110661
0.0819862,0.038241327
-0.37925088,-0.6403934
-0.58342165,-0.4993436
-0.028471768,0.025276959
0.035608374,0.1732662
0.07733343,0.09931384
-0.08653426,-0.14043364
1.139533,0.23494172
-0.30191278,-0.50813687
0.12240411,0.025924265
-0.025699625,0.0424577
-0.8529414,-0.9699161
0.5667566,0.20770895
-0.012511862,0.049223065
-0.020277984,-0.10030848
0.00057615695,-0.11849773
0.049743347,-0.1010519
-0.14689691,-0.042430937
0.068781845,0.192253
-0.0031489413,0.0633446
0.018551748,0.026132092
0.7675762,0.09842342
0.7725643,0.22061399
-0.05709863,0.060256004
0.0083280075,-0.048128158
0.5899625,0.07377541
0.0336475,-0.3333374
0.022609005,0.2415086
-0.06452995,0.027548611
0.03147369,-0.045117974
0.2745407,0.03319174
-0.11919211,0.27926815
0.5609391,0.38024247
-0.24154906,0.2905507
0.21925032,-0.026123755
0.537886,0.0934445
0.06711819,-0.09188238
0.28606072,0.011667669
-0.052973863,0.013287842
0.092808485,-0.54580045
-0.47243732,-0.29886806
-0.20818354,0.022915825
0.1869199,0.19914603
-0.01067985,0.02046302
0.03244149,0.13112259
0.033493027,-0.012241453
0.0012461639,-0.05942601
0.26440924,0.060649157
0.3612155,0.07473904
-0.018140603,-0.012095571
0.03380753,-0.0103007555
-0.08677173,-0.0986644
0.09470207,-0.112033874
0.1350165,-0.57623076
-1.3615854,-0.4500657
-0.012305012,-0.24542737
0.39070976,-0.3158889
-0.08568483,0.042746782
0.08270233,-0.05233884
-0.065682426,-0.012729347
-0.0077449717,-0.03785509
0.07240799,0.025085904
-0.21879736,-0.22400963
0.040086314,0.04355693
-0.050713316,-0.045297116
-0.6958593,-0.53317815
0.4847262,0.4420368
0.062041182,-0.05784595
-0.027580809,0.053619623
-0.32326972,0.234985
0.53695375,0.6974671
-0.26152077,0.3379017
-0.61370075,-0.2140107
-0.18222745,0.13473648
-0.11944348,-0.20641369
0.5169291,0.29007912
0.14063711,0.05599749
0.39515096,0.6517595
-0.0598723,-0.09032911
-0.00096911984,-0.15257335
0.040082883,0.2754355
0.04119538,0.10555531
-0.0045479187,-0.045122743
-0.092066705,0.009836912
-0.084421694,-0.06446111
0.34450835,0.03923717
-0.022767736,0.27129444
0.24594092,-0.08022553
0.12044138,-0.07634896
-0.26681626,0.068790555
0.25497985,-0.105833545
-0.004839495,-0.22584143
0.54365313,0.46816605
-0.091490716,-0.3297878
-0.33645734,-0.43616477
0.050647024,-0.05310884
0.007986072,0.014246643
-0.020130757,0.44236434
0.5958295,0.077391826
-0.20826973,0.09471393
-0.045364473,-0.027506918
-0.2323949,-0.059217215
-0.13042143,-0.028595421
-0.27234575,-0.19924134
0.058432005,0.25655392
0.59112346,0.17211926
0.33059636,0.23960432
0.012014187,0.12719834
-0.013329469,0.03040567
-0.009210972,0.0012483001
-0.009647848,0.04657185
-0.0923298,-0.3686008
-0.09940994,-0.32941824
0.23184483,0.9498314
-0.7134674,0.1712566
-0.41288915,-0.27034456
-0.12357701,-0.12797913
-0.0029998869,-0.006390333
-0.017437115,-0.002496712
0.44272965,0.35539114
-0.11977683,-0.011217594
-0.3470034,0.8093946
-0.2823965,0.30564025
-0.7850969,-0.09323537
0.16957913,-0.07195222
-0.014021819,-0.05424875
0.03515632,0.009831905
0.050537474,0.07577115
0.006048644,-0.056595445
-0.35932583,-0.99411035
-0.12564284,-0.34048298
-0.0064971726,-0.049485207
0.08416694,-0.048490167
0.025690395,-0.43674543
-0.09441512,-0.11408365
0.07741614,-0.111447334
-0.01642713,-0.06965393
-0.84001315,-0.5926803
-0.07989459,-0.45730025
0.420013,-0.41851637
-0.5747217,-0.52908427
0.12695797,-0.026957005
0.106535286,0.07110071
-0.049761854,0.003817767
0.053412136,0.07885337
-0.0059580924,-0.010476217
0.0135496855,0.0042406023
-0.022928707,-0.025550723
-0.03113385,0.032434493
0.007895928,0.063417226
-0.039797194,-0.011570811
0.0008211554,0.0041339397
-0.019448802,0.013332516
-0.16711144,-0.03349316
-0.25564536,-0.5002963
-0.0052498113,0.004164815
0.03618932,0.005848646
1.4666681,0.7000063
0.57567775,0.021513045
-0.1107661,0.24585652
-0.6166489,0.35658857
0.05992452,0.017113924
0.71867305,0.8368027
-0.18214019,0.055273652
0.07486056,-0.19196394
0.14568974,-0.07095307
0.19570169,0.18407023
-0.35131222,0.30098486
-1.213124,-1.0277245
-0.045606777,-0.12799092
-0.0957112,0.005607009
-0.004098051,-0.16944885
0.0069194706,-0.09764218
-0.08627145,-0.047554076
0.0055450634,-0.0682967
-0.0012042294,0.020715356
-0.019357314,0.17903423
0.009142783,0.02742824
0.017635765,0.015573561
-0.103221506,0.26182187
0.094729766,0.49945188
0.7154509,-0.31299946
-0.5355586,-0.021826029
-0.025134377,0.02313584
-0.025483884,-0.004291773
-0.444601,-0.43372428
1.2191305,1.0147269
-0.009294681,0.006299019
-0.009323946,0.01428245
0.09012101,-0.0042403936
-0.07311047,-0.07962881
-0.022820486,0.026953042
-0.042286124,-0.012483597
0.025761072,-0.17143053
-0.38869667,-0.21347588
-0.06673827,-0.49457383
-0.067053184,0.25516552
-0.15093161,-0.1204375
0.1182099,-0.670976
-0.17574087,-0.35252422
-0.2489837,-0.15755856
0.0059630275,0.016675502
-0.002287482,-0.012754917
0.018011343,-0.035928786
-0.16828997,-0.20424336
-0.0069300975,-0.019651651
0.007397551,0.0031673461
-0.056009553,0.024435699
0.039719123,0.0048582554
-0.006082073,0.012855291
-0.0012670609,0.049061418
-0.036612883,0.6286683
0.10869764,-0.0144331455
-0.25608194,-0.004056677
-0.19536768,-0.029829025
0.89033353,-0.47406602
-0.09560959,-0.6057251
-0.67093074,-0.1788485
-0.20631856,0.58892614
0.8644168,0.36409622
-0.23567355,-0.19488326
0.11712551,-0.7125106
0.51567096,0.37527633
-0.14884488,-0.1001057
0.053327665,0.08686863
-0.038031835,0.24513319
0.335958,0.40557033
-0.012270592,0.041113377
-0.004602102,-0.051810235
-0.108398065,0.040599585
0.58850193,0.49861497
-0.04920418,0.025106609
-0.025063306,0.035607755
-0.41821066,-0.19038999
0.48412025,0.6827997
0.042569883,-0.042116523
0.0030295146,0.005167842
0.096767776,0.04972124
0.100956984,0.060559005
-0.07332257,-0.1636225
0.05440466,0.07142152
-1.0480187,-0.37491542
-0.3931865,0.30326292
0.28499696,0.10345572
0.8469938,0.26819682
0.012684917,-0.0064774156
0.018922918,-0.02501434
0.078010865,-0.018941984
0.43223578,0.63022774
-0.0060025863,0.02275443
0.01596827,0.0045647323
0.50614417,-0.13822716
0.7021514,0.112832904
-0.031099023,-0.015533924
0.021518467,0.0022170916
0.005426711,0.06700373
-0.006900565,0.010491684
0.0263918,0.02124694
-0.008816015,0.05617994
-0.84327674,-0.2840551
0.10340527,0.08699578
-0.09210151,-0.25135857
0.6622661,0.6412257
-0.047009435,0.028384596
0.005971479,0.013446331
-0.624376,-0.2548915
-0.35157993,-0.1462339
-0.15891652,-0.30436087
-0.54633963,-0.5736732
-0.024658615,-0.05425644
-0.009870126,-0.019364685
-0.023512404,0.023002476
0.011473467,0.008579135
0.045040324,0.036003724
0.009497017,0.005183369
-0.0674788,0.06860793
0.17612328,0.0216102
-0.009447204,0.023074687
0.045185875,0.060292244
0.23412097,0.4231666
-0.52566445,-0.44135225
0.034130033,0.07292235
0.0068867914,0.03742483
-0.3820514,-0.6097038
-0.3671586,-0.24400091
0.03601281,-0.0008226633
0.022700574,0.048140645
-0.5187695,0.28310335
-0.24086791,0.3133672
1.3207217,0.40594754
-0.20160793,0.30905488
-0.1045844,0.057359934
0.10721555,0.0015296042
0.0134107955,-0.0063843727
0.016796436,0.028544694
-0.16319057,-0.14874947
0.61626834,0.2816971
-0.012982845,0.012253642
0.0052834135,-0.016720772
-0.017072503,0.01557374
-0.0016642901,0.115597755
0.0032548658,-0.04961604
-0.055877578,0.058250546
0.13074854,0.07181674
-0.15200204,-0.05265432
0.5467988,-0.010007858
0.6260291,-0.09263247
-0.2604586,0.0028800368
0.12184143,0.15374815
-0.0114144515,-0.0156235695
-0.00042838763,-0.0051383376
0.0074840295,0.004488826
-0.029651072,0.01381734
0.02090808,0.016912848
-0.029155528,0.0031970143
0.050983474,-0.101127386
0.07842856,-0.04068643
0.46341962,0.32136542
-0.8788106,-0.7377446
-0.09392923,0.1956195
0.05854573,0.102746665
-0.1119021,-0.0061364174
0.12756343,0.16255093
0.008483904,-0.007780701
0.025946433,-0.005217552
-0.15816131,-0.019966185
0.21585742,0.18276787
0.060850438,-0.08036673
0.015103122,0.21471906
0.050929658,0.02952087
0.0074601467,-0.149957
0.48036718,0.21046528
-0.7976167,-0.98465896
0.39599928,0.2215727
0.8520919,0.3285619
0.027254812,0.0010921359
0.009016481,-0.1021058
-0.013862953,0.07663542
-0.011685135,-0.07755941
-0.037233353,0.18149064
-0.03250099,0.020096838
0.2875077,1.1237645
0.2514532,-0.31181008
-0.58668935,-0.6749437
0.62214357,0.47145015
-0.11251071,-0.009239674
0.08575281,0.21677151
0.049142238,-0.06587732
0.07381794,-0.027826786
-0.0045161154,0.02308309
-0.016752116,-0.02328515
0.00642196,-0.00039422512
-0.0027451415,0.007276833
1.105064,0.062113523
-0.16149889,-0.25781378
-0.023111854,0.08961643
-0.35229942,-0.20836574
0.016939217,0.008713603
0.0030006068,0.034281522
0.08650653,-0.5773681
0.13311855,0.12344384
0.16755006,-0.007199049
0.007856198,0.033418566
-0.15301916,0.031354606
-0.036853697,0.105014354
-0.009946471,0.04028499
0.05062797,0.0051493645
-0.044988282,-0.08136845
0.13828677,0.32566077
-0.04366394,-0.036830723
-0.05659855,-0.011424482
-0.02161418,0.034361154
-0.010218473,-0.02035445
-0.030697845,0.016180605
-0.04072316,-0.012203574
0.9639535,0.0727638
0.7989296,0.9292581
-0.85683846,0.27837172
-0.5149547,-0.4131282
-0.45930594,0.14284763
0.538882,0.8663151
0.04886166,-0.14477783
0.009955128,0.048273116
0.21014783,0.011478066
0.15489316,0.43721735
-0.026020423,-0.01764211
-0.005590684,-0.03239882
-0.019046146,-0.0066331625
0.018404257,-0.024921298
0.3831161,-0.003670618
-0.41783857,-0.14484257
-0.14640689,0.023954973
0.12708738,0.08012414
0.024583401,-0.042523444
-0.005903583,-0.085924745
0.051040486,-0.06194055
-0.05888009,-0.027293086
0.2638755,0.8518702
-0.22296444,-0.16615719
-0.28483683,-0.14982632
-0.19375594,0.05203551
0.008397668,0.27391154
0.22635728,0.8791568
0.054520156,0.01142332
0.031326585,0.010034621
-0.48423234,-0.6135777
0.8434552,0.72677755
-0.07190501,-0.43340078
-0.50282794,-0.51854444
-0.6002786,-0.16305077
-0.37879485,0.028589062
-0.098717704,0.026711315
0.39866233,0.26197308
-0.026238302,0.05360478
-0.028325662,-0.018080652
0.6765475,0.4798965
0.36580515,0.44880646
0.04438597,0.01922822
-0.12430267,0.013058901
-0.014789022,0.012424886
0.059464082,-0.0065619946
-0.01705819,-0.38868272
-0.30707622,0.10380316
-0.8019078,-0.70845866
0.303222,-0.35391638
-0.28352392,0.17199464
-0.026631668,-0.15671182
0.06983703,0.31290817
0.39951718,0.37137604
-0.8321651,-0.19685352
-0.61163926,-0.23482811
-0.11704546,-0.0663327
-0.12857832,0.03463167
0.1337544,0.15740749
-0.32369605,-0.3580354
0.26467395,0.12043202
0.31519166,0.94045186
-0.031459175,-0.0647859
-0.050294228,-0.024627715
0.05701309,0.28185967
0.15568888,0.29754972
-0.52016556,0.1900866
0.74478877,0.40512234
0.14554182,0.013129324
0.028851533,-0.17686057
-0.24385479,-0.22785246
0.6215753,0.4061526
0.16060671,-0.022319198
-0.05809824,-0.22148633
0.6255013,-0.1640741
0.3712057,0.029414684
-0.12629902,-0.026149303
0.0627306,0.58820605
-0.68016493,0.05282533
0.12111356,0.076890096
0.08240986,-0.06751758
0.14879884,0.01079312
-0.6203589,-0.50948465
-0.29593426,-0.026534095
0.33129957,0.031010032
0.16041619,0.20355481
0.16019687,0.13213569
0.27027532,0.3503398
-0.0020443937,0.03572598
0.0021034065,0.008451641
0.049656607,0.10422528
0.018400107,-0.070075065
0.04877898,0.034948528
0.03260106,0.011134267
0.030092377,0.07212871
0.59391576,-0.12797418
0.009791563,0.10738385
0.030910265,0.055981867
0.5543041,-0.08661425
0.56102705,0.22328079
-0.060974233,0.29218262
-0.00452407,-0.061991632
0.33507866,-0.02690214
0.017011415,-0.00045004487
-0.17035207,0.06372976
-0.1392479,-0.21981263
-1.7986083,-0.2535878
-0.526578,0.024219006
-0.045727625,0.09427971
0.029614143,-0.009352207
-0.07553138,0.023273826
0.0008995428,-0.025559485
1.0619211,0.86015284
-1.2675767,-1.4765882
0.3512253,0.35593605
0.13079938,0.022167772
-0.14614077,0.0836536
-0.15544651,-0.76166046
0.03474049,0.33489192
0.084853485,0.2493338
-0.002706919,-0.015231386
0.019606622,-0.020991176
-0.0820992,-0.011421025
-0.21222371,-0.053922415
-0.027631562,-0.044215605
-0.022114001,0.042449117
0.011279495,-0.046474338
-0.0035188464,-0.023832917
0.76188004,0.5770128
0.8634317,0.5948056
0.009464088,0.0814594
0.0006230738,0.08665477
-0.00029507343,-0.033008218
0.02992293,0.025440514
-0.008922655,-0.006468624
0.033993274,-0.025024712
0.4239425,0.46469373
-0.39440238,-0.30023807
0.046133615,0.005720228
-0.04162108,0.0058424473
0.33915392,-0.31544882
0.0965306,0.21658689
-0.029166017,0.4805267
0.13156472,0.3592905
-0.10693613,-0.04058194
-0.25268227,-0.0151757
0.78903246,0.79809237
-0.41076803,0.042154998
0.40565795,0.38300925
-0.08220714,0.28066933
0.011447972,0.014664441
0.002639033,-0.04128629
-0.13368885,-0.07809949
0.33512637,0.04902357
0.1394059,0.17668247
0.10047546,0.12516281
-0.073981546,0.2172212
-0.05358643,0.047146797
0.29383266,-0.04157129
-0.62785655,-0.281066
0.17624824,-0.11311078
0.20717049,-0.20078263
0.4210533,0.7085342
-0.11145904,0.40816563
-0.18283758,0.23868513
-0.43351388,-0.063880235
-0.07202601,0.15927243
-0.078554496,0.042870276
-0.053359475,-0.0138731
-0.053846307,-0.064495504
0.050248012,0.099520445
-0.13172407,0.097562656
0.5811843,0.41064188
-0.06923279,-0.10564141
-0.053145997,-0.016071796
-0.041090675,-0.021957219
-0.015225628,0.052100778
-0.006739722,-0.010883272
-0.06643437,0.012879342
-0.054517522,0.0053194165
0.08999985,0.10719442
-0.0129702315,-0.10679115
0.051767677,0.0546031
-0.050469123,-0.0061824247
-0.025925696,0.03602922
0.0023465988,0.07102883
0.09209748,-0.28099388
-0.10286111,-0.28121713
-0.010242282,0.051608086
-0.008328405,-0.0015884638
0.023868984,0.020953655
0.08195097,-0.0035167485
0.0050301244,0.0041731894
-0.0026773582,0.005972147
0.011774212,0.055551887
-0.12094845,-0.031021185
0.4086222,0.06947827
0.071470246,0.0669901
0.011803835,-0.32023677
0.11255482,-0.044116676
-0.14433303,0.038557053
-0.06362735,-0.0033972524
0.21279114,0.12750047
0.14104867,0.1991747
0.7690674,-0.39349663
-0.57008934,-0.23665738
-0.50175464,-0.39612103
0.6837002,0.2775272
0.0030660268,0.7879667
0.60108286,0.2722324
0.18611453,-0.1819151
-0.36719662,-0.36592805
-0.32574537,-0.3209919
0.5295402,-0.38576984
0.036310557,-0.04362017
0.09821941,-0.05521685
0.08103477,-0.35365638
0.639715,1.1244195
0.029260939,-0.048219204
-0.030470084,-0.06742537
0.06649104,0.03929758
-0.5712452,-1.0189955
-0.06631769,0.056519777
0.04946027,-0.06954746
0.025956355,0.010848761
0.0031632667,0.023158886
-0.06359396,0.0134360045
-0.0059119477,-0.048074067
0.32893074,0.009774029
-0.24696256,-0.030810773
0.016786195,-0.018694878
0.13186224,0.030283153
0.4794023,0.015669763
0.23763973,0.3818391
0.24606277,0.3678301
-1.0126271,-0.024989903
0.15659836,-0.035048693
-0.086658776,-0.09984512
0.5228677,0.02373004
0.0660508,-0.19706789
-0.024072941,-0.08653346
0.069934346,0.01282084
-0.24122891,0.042678475
0.049799576,0.100895494
-0.009901879,0.0041731894
-0.007085305,0.005972147
0.68534994,0.41123068
-0.4494766,-0.6419176
0.040607702,0.11619091
0.14811048,0.021718249
0.13392884,-0.08148956
-0.0050509945,-0.0029372573
-0.12898618,0.09411186
-0.07626723,-0.22466666
-0.106334254,0.021463461
-1.3698708,-0.937657
0.057314835,-0.12686327
-0.117211625,-0.3181559
-0.3930769,-0.5416079
-0.2573395,-0.011352524
-0.08929706,0.009813726
0.1468547,-0.046243906
0.30026165,-0.22412631
-0.18797788,-0.22381811
-0.25037685,-0.7303481
-0.05389292,0.36360088
-0.038836654,0.03327243
0.07945639,-0.051077425
0.38062537,0.54498
-0.50427806,-0.4681532
0.05444222,-0.10973151
0.24774157,0.21137428
0.6695107,0.5836344
-0.59626764,-0.16002552
0.011365399,-0.05125755
-0.005643684,0.03884566
-0.0031318692,-0.0325917
-0.009928256,-0.012379169
-0.87619793,0.5994319
1.3197992,1.2235372
-0.01372835,-0.10161191
-0.023838136,-0.020296097
0.15309434,0.41554165
0.082114406,0.104059786
-0.05537936,0.012517244
0.05664797,0.0036736727
-0.025061827,-0.12437773
-0.0560951,-0.14267911
0.10469575,-0.06926477
-0.066189215,-0.014109962
-0.23787247,-0.15596989
-0.3918736,-0.16876155
-0.3968523,-0.47574806
0.028722543,-0.83447915
0.037212014,-0.06374264
-0.11842492,-0.09947717
0.03669489,0.08614707
0.71124685,0.11549179
-0.0022654291,0.016214252
-0.91907287,-0.41915554
0.091372155,0.06499514
0.13624832,0.46096417
-0.22316888,-0.36015356
-0.29173774,-0.454308
-0.07438931,-0.0072354674
-0.010079692,-0.011063993
-0.6156386,-0.94319767
-0.590606,-0.7177831
0.015596218,-0.0011521578
-0.07629415,0.03545475
-0.09666908,-0.36944324
0.14712906,-0.105237484
0.2578756,-0.18577328
-0.26671988,-0.119623214
-0.27771723,-0.034104943
-0.020945506,-0.039921217
-0.35969368,-0.27029383
0.36135694,0.16514376
-0.05168414,0.030054152
-0.0062202513,-0.11057654
-0.024490971,0.0012144148
-0.07692292,0.01239568
0.47960567,0.1068691
0.09371385,-0.039384097
0.5350611,-0.17419457
0.7986916,0.203369
0.71281797,0.60799015
-0.27986908,-0.07767114
-0.11969047,-0.026732802
0.046945803,0.06926352
-0.18230884,0.10904932
-0.15279454,0.17210805
-0.122324765,0.17196137
-0.088184156,-0.15206593
0.15927853,0.14103799
-0.24755311,-0.1372866
-0.20939967,0.44712412
0.15117456,0.44476193
-1.316476,-0.17487663
0.6206869,0.21536434
0.022544771,0.012438238
0.0037034494,0.039687812
-0.047624175,-0.09069292
0.033862032,0.04736817
0.014810437,0.12189746
-0.036753163,0.037706323
-0.123366416,-0.4452399
-0.1986318,-0.116621315
-0.39906454,-0.13958466
-0.9580624,-0.16498281
-0.0036852746,0.106815904
-0.0100890165,0.005762756
0.9657475,0.79787827
-0.21828753,-0.2785126
0.015292918,0.03186387
-0.008648535,0.042358458
0.099341884,-0.010703623
-0.04422264,-0.08353287
0.27560884,0.45463628
0.054182723,0.31007499
-0.0028787986,-0.06345424
0.03020244,-0.038954377
-0.15548849,-0.19749731
-0.61789346,0.47391227
-0.023384865,0.060674608
0.022665773,-0.063741714
-0.18556204,-0.15349731
-0.14745826,-0.109877825
0.2837161,-0.019843698
0.14810503,0.089047045
-0.020753214,0.033252716
-0.11424039,-0.16956383
0.3377817,0.091818035
-0.22702202,-0.19518596
0.012835222,0.0028182268
0.0008525959,0.0009837747
-0.0068014096,0.06364537
-0.0027461587,-0.044846416
0.020121494,0.02127552
0.029837705,-0.003463775
0.033226587,0.013114959
-0.040562067,-0.5882282
-0.09162733,0.57729363
-0.04118689,-0.061160713
0.51488745,-0.08012517
0.676843,-0.27913687
0.43077463,0.07333326
-0.59142226,-0.5829204
-0.006306831,-0.023345768
0.0017691762,-0.037336707
-0.0039121783,0.0122026205
0.016579757,-0.0299384
-0.011281932,-0.00037559867
-0.009489678,-0.026118428
-0.9987773,-0.2849873
0.055807583,-0.40156335
-0.021278685,0.16837978
0.06334838,0.04445207
-0.024455873,0.014344454
-0.01592174,-0.03401413
-0.01605523,0.3726994
-0.008168388,-0.15907055
0.2566414,-0.24158615
-0.549292,-0.7737235
-0.010904563,-0.053541183
-0.040306054,0.15693739
-0.71096706,-0.5485968
-0.06448696,-0.052629337
0.06843742,0.35709858
-0.19628231,-0.30900115
-0.02294635,-0.04947716
0.07254573,0.15651408
1.2179166,0.12537783
0.015500852,-0.18620133
0.0856893,0.09668958
0.10267782,-0.085155815
-0.7510072,-0.47812915
-0.26619804,-0.08383003
0.007636753,0.026373923
0.0073476424,0.012711495
-0.09743284,-0.5340357
0.7978653,0.050906926
-0.013660142,0.085561074
-0.13752899,-0.17659402
0.1453431,0.090057015
-0.18434456,-0.08581805
-0.30182824,0.16540554
-0.5449875,-0.21714973
1.1457568,-0.054964066
0.19157842,0.17049846
-0.41003716,0.014914274
0.2905024,0.076987416
-0.99503356,0.14576697
0.040467244,-0.06378555
0.28685805,0.071855724
0.034603935,-0.021859229
0.016305346,0.021348223
-0.058391184,0.008104205
-0.84572124,-0.9260112
0.9538801,0.6041857
-0.34231845,-0.24756217
0.058451533,-0.18002342
-0.011850371,-0.010542393
0.013303424,0.16487026
-0.008330369,0.02234587
0.008359267,-0.005739093
-0.010539485,-0.011946365
0.007949946,-0.036416173
0.18392387,0.013907194
-0.2690689,-0.041092068
0.3976785,0.5305846
-0.1423565,0.016824096
0.1694338,-0.0027405024
-0.12075843,0.003236331
-0.05513251,-0.10783017
-0.08348245,0.012220701
0.6160194,-0.12959719
-0.22167045,-0.14909434
-0.49994212,-0.6226682
0.3498987,0.6913828
0.37453395,-0.093326926
0.04548537,-0.25506085
0.006811765,0.0033688545
-0.043278173,0.0021050423
0.118917614,-0.08676976
0.85261834,0.7741984
0.009938509,-0.05522722
0.034185216,-0.017112613
-0.28884345,-0.46216792
1.0072696,0.09145874
0.4094628,-0.059110165
-0.092458755,0.021896064
-0.5061166,-0.71704954
0.5412953,0.2264002
0.018634366,0.003353119
-0.0017271076,0.0023186132
0.020236254,-0.027728438
-0.0371081,0.029007554
0.048983775,0.04557827
-0.033910856,0.01779455
-0.11431089,-0.0069047213
-0.20002759,-0.03511268
-0.5708156,0.023570865
0.5726225,0.20226109
-0.025683653,0.02847898
0.025819452,-0.026732884
-0.32247528,-0.37818992
-0.6206145,-0.10450989
-0.0067729475,0.046753526
-0.081954256,0.042627156
-0.16247667,0.1323868
0.122727275,0.03293912
-0.11045053,0.017581433
-0.17823875,0.008075386
0.061463915,-0.03173518
0.023635006,-0.03131804
0.021666816,0.050355792
-0.022856306,-0.07653771
0.042843964,0.03737998
0.06344714,0.03125164
0.009390103,0.030847043
-0.025017593,0.012733638
0.6245705,0.15280634
-0.18414488,0.58495027
-0.3386624,-0.10194051
0.1440607,0.13473251
0.57393867,0.681728
0.3330131,0.251042
0.08828123,0.21359599
0.06645118,-0.012876093
-0.0443981,-0.12920636
-0.009423078,-0.07398543
-0.020327274,-0.05094123
0.0011897618,0.111227006
-0.012437876,-0.1611369
0.0039004104,0.13339785
0.5856926,-0.01877296
-0.5560435,-0.16258933
0.20481077,0.054291308
-0.10208453,-0.0028847456
-0.014833191,0.00877893
-0.07507287,-0.012993764
-0.18742462,0.051888347
-0.37481663,-0.3718987
0.019600334,-0.0029711127
0.042193934,0.024898708
-0.12625545,-0.00716877
-0.01746018,-0.08766803
0.0010624938,-0.11544329
-0.0601554,-0.052349567
0.034947917,-0.035870224
0.0469234,-0.018172681
0.26111966,-0.1253326
0.06783064,-0.06687842
-0.021436892,-0.0228073
0.02192085,0.0005001128
0.65200156,1.304327
-0.55870056,-0.55616903
-0.078346625,0.025113463
0.0099032335,0.01114893
0.3215012,-0.7875674
0.9239137,0.89568424
-0.04374346,-0.14606965
0.051825546,0.016626835
-0.016193796,-0.043102384
0.13448066,-0.26059052
0.0032246104,-0.04647994
-0.021284575,-0.023836195
0.019683871,-0.028622866
-0.10917997,-0.39495242
-0.16994415,0.025039196
-0.097201616,0.031299483
0.101289555,-0.099876106
-0.092576295,-0.20250392
0.018798556,0.04956484
0.025030743,-0.10245727
-1.1990577,0.1389111
0.31020904,0.5182349
0.0067756036,-0.08553296
0.03448796,-0.012584031
-0.37174425,-0.31535852
0.72366536,0.31332403
-0.15992074,0.10862243
-0.09146935,0.026599344
0.08463938,0.4162329
1.0570948,-0.54403514
-0.94097817,-0.34154066
-0.60679805,-0.22821057
-0.06534543,0.18300626
0.104563884,-0.1902827
0.037142947,-0.12029505
0.4280148,0.39168254
-1.0446601,-0.31228518
-0.036838517,0.40546656
0.0042990968,0.025764763
-0.0042953556,-0.0014050603
0.79345024,0.42665553
0.058900453,-0.42056715
0.08718265,0.005478382
0.020757113,-0.07813913
0.07051527,-0.076155186
-0.0220019,-0.02199778
0.1480639,0.14941347
0.21646616,-0.009279206
-0.021478772,-0.010923982
0.006670261,-0.045602232
0.17076494,0.24951747
-0.10840946,-0.26175398
-0.010377973,-0.4238968
-0.6649314,-0.46869555
-0.75483394,0.20109558
-0.44549292,-0.6210884
0.61403865,-0.14861941
0.18821207,-0.4163779
0.15520987,0.035137773
-0.039488524,0.066388935
0.39779544,0.61970925
-0.095754355,0.01834771
-0.36467546,-0.00793004
-0.4739732,-0.37512088
-0.07681695,0.36737207
-0.31058705,0.28205717
-1.7209249,-0.11366588
-0.7229946,-0.904955
-0.0071597975,0.033213317
0.012244899,0.012034714
0.009383728,-0.023764968
-0.006690559,-0.007607579
0.068495736,-0.027216434
0.23498292,0.22334938
-0.039299153,-0.49395713
0.85030514,0.68244237
0.16023792,0.13580531
0.54403794,0.2420921
-0.5245237,-0.08735508
-0.071038075,0.7333984
-0.22280991,0.02008482
0.14606503,-0.006311834
-0.07340157,0.05211498
0.052287526,0.3353485
-0.0256708,-0.44747937
0.06833272,0.7974911
-0.07128869,-0.18275125
0.13942754,-0.09570289
-0.09868457,0.007108301
0.06983308,-0.046886712
0.1783354,0.8996492
-0.1834696,-0.4308222
-0.2946497,0.094713286
0.2360191,0.32298994
0.18434793,0.29459143
0.9774542,0.33236796
0.21917899,0.016534805
0.28767085,0.08342166
0.13370906,-0.1083349
-0.29434893,-0.7144779
-0.2066916,-0.7074993
-0.32508168,-0.055461824
-0.023397533,-0.02804941
-0.5030968,-0.06638256
-0.15868899,0.27636427
-0.27745122,-0.2725967
0.008138578,0.084299
-0.015122359,-0.00036668777
0.05716848,0.023064494
-0.050821185,0.024062634
-0.10109968,-0.18615687
-0.0872912,-0.13682586
-0.059208445,-0.045766234
0.059568234,-0.0035519972
0.0055932505,-0.07783222
-0.0017404733,-0.077312574
-0.17061323,-0.18394399
0.16071704,0.0023213625
0.0035499805,-0.039318606
0.035952806,-0.039929926
0.10491655,0.0001001358
-0.14916162,-0.12424627
0.51810044,0.5677775
-0.038626757,-0.13242024
-0.13552682,-0.1558832
-0.019130662,0.08192833
0.048595965,-0.0015707612
0.00035126525,-0.014231145
-0.013723075,0.09527588
0.011357722,-0.075166255
0.17119457,0.17300558
0.4163609,0.55051637
-0.14460501,0.11537029
0.13442782,-0.10390544
-0.85438025,-0.070670575
0.35039598,-0.040402472
0.05930647,0.091736965
-0.078679934,0.1591255
0.7777569,-0.15684159
-0.27272364,-0.054740965
-0.1318928,0.084083915
0.001079824,-0.057441294
-0.01664972,0.04578221
-0.013945989,-0.05680728
1.5515227,0.40423116
0.8497795,0.4602319
0.08136954,-0.32313427
0.90446895,0.20999262
0.9583667,-0.08528924
0.024507284,0.36523622
-0.19442126,0.0002721548
0.13168715,0.1869733
0.0006422091,0.026587456
0.0058141,0.003481865
0.32557902,0.26727545
0.15660566,0.27817163
0.06746529,-0.055845797
0.039486594,-0.009409666
-0.58565617,-0.40055105
-0.49720317,-0.62475723
-0.2729929,-0.037677407
0.12724555,0.015761971
0.82720345,0.37138337
0.47143108,0.06237419
-0.2546903,0.1098617
-0.71560615,-0.42446306
-0.101305455,0.010638773
0.0062155817,0.11760795
-0.39253604,-0.52234566
-0.14296746,-0.48592454
0.2165051,0.15014422
0.07130992,-0.03551948
-0.12589653,-0.17643619
0.20694454,0.4008535
0.37399992,0.040425703
-0.17172614,-0.058108926
0.030719614,0.1581833
-0.010764249,0.15496135
0.05131925,-0.43135643
-0.23355876,-0.2061512
-0.011936548,-0.08028746
0.009061178,-0.042218983
-0.04499416,0.047501355
0.01647418,-0.054555893
-0.03225652,0.025563478
0.020182827,-0.010518581
0.019272206,0.0036749244
0.0148678515,-0.03354317
-0.18252975,-0.52125096
1.2339239,1.3636622
-0.91990024,-0.84298563
0.19718808,-0.48659104
0.026939496,0.029248774
-0.03282705,0.0029237866
-0.078017846,-0.037760854
0.01927194,-0.011129558
0.23560572,-0.6076438
0.44405013,1.0684055
0.7682099,0.6247109
-0.003436565,-0.17254567
-0.056941584,0.08073926
0.002393559,-0.021309614
-0.67645323,0.3222767
0.35448962,0.3412337
-0.5596975,-0.13364363
-0.4214934,0.09197906
0.06490911,0.010142118
-0.054813907,-0.12702513
0.07528132,-0.021751285
-0.24109659,-0.067502886
0.09835446,0.19871405
-0.17781147,-0.0697459
-0.45621175,-0.6037375
0.7056344,0.56160706
0.063231274,0.123041034
-0.019857457,-0.07237193
0.603734,0.38166586
-0.78018296,-0.3642246
0.004173804,-0.07787871
0.13217501,-0.008377254
0.0851991,0.056005597
-0.011798516,-0.008259684
-0.050249398,-0.004814543
-0.026527885,0.047561884
-0.12126931,-0.23954952
0.24123505,0.08461481
-0.0136879245,0.06456852
0.008767941,-0.014872417
-0.07200478,0.031101942
0.050172318,-0.0073642135
0.8547256,0.87812567
-0.21861643,-0.4247867
-0.779075,-0.6545291
0.44576856,0.44430372
-0.031672083,0.030924499
0.07645357,0.050789714
0.031698994,0.059690833
-0.039139524,0.037601456
-0.142964,0.0016701221
0.20351723,0.36936796
-0.47730428,-0.09820579
0.14635035,-0.18892467
-0.26698777,0.365192
-0.81807494,-0.38076702
-0.022249263,0.13340461
0.040988885,0.03250718
0.026560413,0.06052506
0.39914382,-0.11354056
-0.031766355,0.029915094
-0.032949295,0.11397815
0.04503665,0.016932726
0.057647295,0.019850463
0.6161711,0.31109524
0.38294622,0.2304074
0.86411107,-0.09712446
-0.42312175,-0.7508483
0.011660371,0.022396624
-0.003916262,0.0010944009
0.64194846,0.5370568
2.0675364,1.4726424
-0.47994268,-0.37019017
0.48884767,0.16112086
-0.7178462,-0.573439
-0.28080344,-0.17686674
0.4993203,0.14795077
0.13416797,0.01278989
-0.7509136,-0.2820943
0.05054595,0.09050292
0.043244254,-0.015780568
0.08135858,-0.03814906
-0.52244127,-0.41900867
-0.017828692,0.2532974
0.05156699,-0.09755361
0.067483515,-0.0068259537
0.00083281595,0.034431577
-0.0029862542,-0.0060331672
0.00704451,0.032052755
-0.010507539,-0.005629055
-0.09351618,-0.031102657
-0.0021568262,-0.050302833
0.0032482366,-0.027198106
-0.0411568,-0.04108858
-0.19253947,0.07621279
0.0016060642,-0.10636985
-0.013115067,0.06300783
-0.010496497,0.0078480095
-0.037957877,0.06490958
-0.014840668,0.012595266
0.5935669,-0.19568145
0.34923804,0.5134134
0.1864593,0.6783254
0.46073192,0.40008122
0.6707766,-0.0571748
0.5832849,0.4027264
-0.7120649,0.24603117
0.38920492,0.01948452
0.2060261,0.08928883
-0.03786447,-0.02882713
-0.0019171634,-0.008265436
-0.009027059,0.00993371
-0.48873955,-0.16382372
0.26028427,0.09916462
0.15973742,0.066265345
-0.20345736,-0.0029292032
-0.38546407,-0.20400906
-0.20598236,-0.11630784
-0.8226781,0.13941908
0.9555298,0.14956072
0.0572432,-0.032794982
-0.12941903,-0.06495875
-0.39502633,-0.6998652
0.36001092,0.4627226
0.012834679,0.013288498
0.024164569,0.021099418
0.0876454,0.038160384
-0.12369407,-0.11924356
-0.14790064,0.056226134
0.14155276,0.122407794
0.20829353,-0.058689
0.0021723378,-0.12152098
0.011056983,0.09502661
-0.0006065996,-0.012756452
1.2298563,0.13618182
-0.041988567,0.12032382
0.16844724,0.4320038
-0.29937306,-0.2358725
-0.5051884,-0.45368528
0.45849,0.7936435
-0.1352703,0.25635272
-0.06770015,-0.1528911
0.56595343,0.5924915
0.4878096,0.13043284
0.27289337,0.10444516
-0.48206067,-0.6183178
-0.07794896,-0.00027394295
-0.087955005,-0.050315976
-0.47050244,-0.17066932
-1.325237,-0.74108934
0.0006709075,-0.008202195
-0.020997353,-0.025031865
0.76222205,0.5518919
0.49357587,0.3033563
0.018378325,0.19471276
-0.10450426,-0.18679616
0.66843724,1.1948726
0.8280902,0.6349054
0.02108825,0.041273236
0.038005922,-0.03667769
0.04631158,-0.003863275
-0.03877552,0.005036235
0.32366323,0.49191684
-0.6409542,-0.5191159
0.13741761,-0.22643176
0.46079057,1.1682745
-0.12128237,0.115441084
-0.06931013,0.09722081
0.11213639,0.0647271
0.055712737,0.020771325
-0.120007366,0.01829952
-0.06641692,-0.04849568
-0.31163985,-0.27735683
-0.1603966,-0.083301306
0.012719401,-0.027697146
0.0009946787,0.016385376
-0.008046416,-0.04365498
0.003275096,-0.03212166
0.027700875,-0.1527791
0.50295436,0.10883778
-0.049986407,-0.06357905
-0.013132909,-0.032673
-0.008169185,-0.31331772
-1.1162446,-0.2837704
-0.38519537,-0.0021304488
0.5707351,-0.119001806
0.025321634,0.016512573
0.029598663,0.003490746
-0.8226781,-0.6069518
0.9555298,0.4780599
-0.23164219,-0.7083961
0.86404145,-0.13875872
0.49275082,0.49850863
0.6033205,0.76476705
0.7154509,-0.22091365
-0.5355586,-0.007847667
0.103551,0.17833391
-0.6237911,-0.61628634
-0.1395728,-0.025663614
0.038760953,0.169326
0.15783712,-0.14938316
0.11847411,0.15932456
-0.022898944,0.018236697
-0.0043377513,0.004923284
1.5515227,1.2096621
0.8497795,0.7856718
0.14964013,0.026206642
0.18137719,-0.025396824
-0.013321405,-0.022477865
0.0036131172,-0.06618583
-0.09770249,0.345893
1.162813,0.11551648
-0.35235372,0.36769468
-0.7997385,-0.3660726
-0.18442176,-0.6635338
0.017916586,-0.010348737
0.47162056,0.06171164
-0.020257391,0.55519444
0.21902896,0.25723714
-0.8725425,-0.27460927
0.0030618976,-0.01754424
0.0033876672,-0.037187815
0.103231624,-0.054641604
0.15632604,0.177818
-0.10952656,0.0019776225
-0.047045577,-0.044418275
-0.14951098,-0.2527573
-0.40967086,0.012065619
0.42154002,0.800936
-0.21663044,-0.47106817
-0.003378165,-0.05333829
-0.03687439,0.27834412
0.10389605,-0.05594316
0.3282238,0.20341697
-0.08962783,0.0064938962
0.18621443,-0.010799646
0.76101226,0.69406617
0.55736715,-0.26472422
0.6730019,0.4032513
0.33007982,0.22667578
-0.039326914,-0.097281456
0.017009461,-0.012330353
-0.2536834,-0.30283648
-0.4290561,-0.5352804
0.50649786,-0.032827392
0.0054574823,0.10930805
-0.019046146,0.056288987
0.018404257,-0.061083794
0.00015675306,0.04233408
0.0021458012,-0.013856053
0.0006391391,-0.008400798
-0.013690604,-0.0016204119
-0.006360701,0.08381501
0.012884695,-0.05286476
0.0324489,0.017531037
0.014915736,-0.011663973
0.51488745,0.5221508
0.676843,0.14238244
0.86616194,0.56779104
0.7126299,0.83245146
0.011025024,0.011872888
0.005512988,-0.0023670793
0.048854075,0.27820492
-0.015741903,0.05586967
-0.8509546,-0.36753038
0.52403337,0.45658812
0.0060852123,-0.027790964
0.004489825,-0.010004759
1.4832884,0.53237176
0.23615915,-0.041288078
0.08618889,0.15464908
0.12601812,0.14682388
0.01595556,0.10369727
0.079742506,0.0072703958
-0.07111375,-0.15191633
0.020157635,0.12574701
0.00023866486,0.0068014264
0.008036212,0.0007045269
0.39259055,0.043174
0.02864261,0.026055485
0.049841933,0.07505533
0.06081847,0.029157221
0.15609226,-0.022214323
0.0009619363,-0.021706462
0.0033241813,0.09550135
0.037087254,-0.060210407
0.29597372,0.10939208
0.0018854914,-0.005348742
0.043451436,0.05604577
0.096146226,0.04667455
0.29629132,0.1671707
-0.038935907,-0.19785571
0.45374972,-0.3272471
-0.2520997,-0.118572354
-0.12126931,-0.36231953
0.24123505,0.13626358
0.035356436,0.077478796
-0.00417485,0.090737104
0.04267483,-0.021335334
-0.013488878,-0.034507036
-0.1618287,-0.25890678
-0.11874856,0.33339137
-1.2185328,0.8260899
-0.2153753,0.2020356
-0.020649552,-0.05151725
0.03177946,0.19787073
-0.2145299,0.15059006
-0.3093909,-0.06426746
0.017287316,-0.002620317
0.0047318446,0.048148632
-0.023989249,-0.013205618
-0.0035963068,0.03210795
0.02138754,0.0052301884
-0.01316845,0.00010049343
0.0493925,0.037570298
-0.03232553,0.09909961
-0.21360867,-0.0072028637
-0.29591215,-0.16431266
-0.08520945,0.19413751
-0.7501375,-0.5876701
-0.30430973,0.09671356
0.8220486,0.5198324
0.018059425,0.22348654
0.014320206,0.22198397
0.380055,0.09456903
-0.7043718,-0.767842
0.04592149,-0.036761686
-0.001784736,-0.07705581
-0.3079983,-0.4761942
-0.4846483,-0.29020837
-0.013801351,0.045668185
0.082712464,0.16143048
0.46382946,0.040767282
0.4723696,0.08640295
-0.4109871,-0.35858154
-0.5326409,-0.25208884
-0.32958195,-0.31614965
-0.24157017,0.09788334
-0.44459248,-0.85866624
0.24060912,-0.1487999
-0.024991903,-0.061425805
0.005502293,-0.02820909
0.0135714775,0.013304293
0.02444243,0.053560615
-0.046434157,-0.102849245
-0.14176956,-0.15874568
-0.33368415,-0.27076906
-0.12350091,-0.4019649
0.029392805,-0.0012254417
-0.11059564,-0.15148282
0.26794723,-0.015965283
0.26883167,0.39852548
-0.08627842,-0.033145756
-0.05279313,-0.049905777
-0.04722745,-0.5148315
-0.22207487,-0.24058262
0.033197932,-0.0029172301
-0.12877576,0.15418577
-1.502993,-0.8348217
-0.3289365,-0.5116677
0.29871404,0.20917094
0.1255321,-0.36596406
-0.04494295,0.081768215
0.103399456,-0.07909693
-0.19898178,-0.4296244
0.13167925,0.44026548
-0.18136334,0.053314805
0.08212695,0.20545462
-0.04634203,-0.23657663
0.00999887,-0.14840579
-0.03509164,0.57237005
-0.1637792,-0.46321762
0.93974316,0.2792451
0.3596379,-0.22569373
-0.00853213,-0.011986017
0.0054130005,0.022063255
0.0025119674,-0.020450681
0.022622354,0.049531937
-0.009718053,0.01053223
-0.015308359,-0.01397711
-0.2366213,-0.38069627
-0.14955959,0.16296214
0.21635947,0.3469234
-0.25562862,-0.10644913
-0.4272456,0.22201371
-0.037778392,0.19620502
0.01755948,0.0660184
0.014582949,0.1038664
0.025648005,-0.11587796
0.42497465,0.40399188
0.006006772,-0.082338154
-0.0020350341,0.011425078
-0.7219752,-0.25738114
-1.0031723,-0.96746427
0.030569747,-0.012750596
-0.029909654,-0.017199874
0.33145115,0.7215431
-0.7502759,-0.8496614
0.6806748,-0.04523006
0.715519,0.009502947
0.08540618,-0.16285677
-0.47945076,-1.2358266
-0.012725442,-0.020727813
0.004176069,0.0049631596
-0.033056412,-0.11691135
0.012257567,-0.02568537
-0.48191184,-0.11937711
-0.023073763,0.0647368
-0.02286671,-0.016588748
0.09156192,-0.016512841
0.0053466293,-0.049522102
-0.011904394,-0.14456743
-0.14860508,-0.0088502765
-0.45360455,-0.13333929
0.013125353,-0.087509334
0.010191224,0.011079967
-0.57929003,-0.104560345
-0.7609534,-0.36820203
-0.2703662,-0.7786901
-0.17430167,-0.38904238
0.21813995,-0.13414812
0.512745,0.4192148
0.23498625,1.0479331
0.0148020685,0.16917801
-0.03517462,0.40100616
-0.0026449007,0.030081537
0.20529735,0.49264896
-0.6081146,-0.43726996
-0.08320581,-0.053081155
0.08892159,0.18402237
-0.75011516,-0.623815
-0.010271421,-0.32700086
-0.5374028,-0.12522781
-0.3774907,-0.31017718
0.13524355,-0.10406086
-0.045115665,0.13318747
-0.036715746,-0.112850875
0.0038751513,-0.007992715
-0.089949846,-0.3556074
1.0225738,0.7938522
0.07113558,-0.07005626
0.47838974,0.3499986
0.057329126,-0.059810266
0.119865976,0.23650727
-0.26871932,-0.6069025
-0.617019,-0.7604412
-0.18214019,0.31528935
0.07486056,0.0872927
-0.572184,0.22645059
-0.20107341,-0.22033355
0.21083382,0.09326911
-0.09410323,-0.15284944
-0.6002786,-0.018812507
-0.37879485,-0.16596735
-0.013115067,-0.06277388
-0.010496497,0.1883046
0.10491655,0.07834202
-0.14916162,-0.063580155
-0.06571557,0.019838631
0.115840316,0.40317622
0.1582555,0.58472747
0.10097854,-0.04871446
-0.7802875,-1.7423437
-0.8909059,-0.7025242
0.0032762394,0.07930347
-0.28327358,-0.083877265
-0.5098039,-0.088688076
-0.99847466,-0.93230546
-0.014496465,0.26301062
-0.01290014,0.26361388
0.11042089,0.4141699
-0.046861283,-0.06065464
-0.1595784,-0.037673354
-0.15680802,0.08019495
-0.29750693,-0.16427699
0.07237803,0.2662866
0.47538054,0.45899388
-0.35847387,-0.79750437
0.2818885,0.21119884
0.11772951,-0.043770134
0.051252954,0.41154867
0.1828894,0.50097275
-0.0061115082,-0.020727336
-0.014522456,0.0049628615
0.108929604,0.18057871
0.0007785419,0.2049411
-0.05734674,-0.029916346
0.076474324,-0.0011366308
-0.62015915,-0.2412188
-0.37807268,-0.16621311
0.019059394,-0.06445223
0.028167525,0.036818027
-0.022133872,-0.01747042
0.015247984,0.023438275
-0.66238797,-0.0668869
0.32910696,0.030273259
-0.046990834,0.02935791
-0.050001845,0.0692527
-0.03989311,-0.011906207
0.012118243,-0.009749889
-0.8614919,0.17043555
-0.044841878,0.23315811
0.2088126,0.007276386
-0.59025395,-0.04997468
0.4131474,0.48129535
0.45793813,0.16884774
-0.07347514,0.1981634
0.8209506,0.8948091
0.10285184,0.047304854
-0.087419294,-0.068477035
0.8351535,-0.06870982
-0.39594126,-0.12480852
-0.12743145,0.051011622
-0.08910604,0.04908204
-0.0021069234,0.015332401
-0.03143369,0.05593002
-0.094120756,-0.07072154
-0.10306062,-0.15003717
0.034771815,-0.039561093
-0.00028971498,0.06770259
0.24858734,-0.14514276
0.21663547,0.108453006
-0.005648809,-0.061271608
-0.0006644023,0.04247737
-0.030790927,-0.63651747
0.19770625,0.5359212
-0.011765384,0.0061246753
-0.022721604,-0.029927164
-0.026304282,-0.06172821
0.25524306,0.19932508
-1.0695753,0.04952815
-0.50461996,0.37556967
0.020643773,-0.11117482
0.009033458,0.049649835
0.43796587,0.27101368
-0.76298,-0.15493476
-0.08321278,0.03547576
0.2983312,0.16619006
1.0762976,0.24515823
-0.67426157,0.127309
-0.011555027,-0.11713192
0.086417705,0.14139926
0.48512012,0.10257676
0.96749055,0.7721865
-0.8716254,-0.017486453
-0.122207075,-0.016225219
0.27846885,0.28461987
0.4978614,0.19956088
-0.20105734,0.20437026
0.098318025,0.7307664
1.0098923,-0.029254317
0.27045962,0.033441544
0.17041717,0.51283324
-0.9270321,0.0935359
-0.051889613,-0.090877295
-0.6003988,-0.20658004
0.74577594,0.4593105
-1.436414,-0.7918345
-0.05531519,0.020560175
-0.009164897,0.0024142861
0.31080645,0.26087487
0.16641083,0.029809952
-0.23476106,-0.03969723
0.07478154,-0.10211283
-0.50469506,-0.30489212
0.007941324,0.030137993
-0.0044375234,-0.017620623
-0.016409436,-0.043098807
0.07336414,0.03221914
-0.06541379,-0.09311879
-0.16391718,-0.23900777
0.067338355,0.36359453
0.358933,0.35789537
0.9072702,0.4302293
-0.47981888,-0.068705976
-0.9417578,-0.31584466
-0.19085938,-0.055488646
0.25406736,0.03143418
-0.038385537,0.03742975
0.068945006,0.23421338
-0.11380653,-0.25758338
0.1311979,0.10664779
0.66887236,-0.05334592
-0.5763382,-0.5608608
-0.29442507,0.3079042
0.3949466,0.052197278
-0.019266205,0.09076378
-0.32516572,-0.32897747
-0.8136644,0.0680145
0.55240566,0.15453237
-0.056563206,0.050762236
-0.3596182,-0.04471904
-1.2004043,-0.6552821
-0.83125466,-1.0786893
-0.13228948,-0.22822002
0.19585262,0.22732747
0.64335597,0.7401233
0.7473981,0.40810782
0.16511667,0.13554955
0.008488056,-0.023935914
0.14873937,-0.13431042
-0.027973164,0.03220442
-0.5279566,0.30005282
-0.14426471,0.12731254
0.09893747,-0.066853136
-0.100925535,-0.042632625
-0.27004164,-0.04940754
-0.15558352,0.06841096
0.059963793,0.18083519
-0.025066875,0.03545499
0.61403865,0.26766407
0.18821207,-0.40712398
-0.007830682,0.16576311
-0.0044507654,0.0501329
-0.02031736,-0.012547672
-0.0043839114,-0.07656005
-0.06395151,0.34147406
-0.27249494,-0.6418633
0.13101864,0.13113195
-0.044547345,-0.08468485
-0.012440317,0.116927296
-0.24970342,-0.15605783
0.01649532,0.035755754
0.04453671,0.10817079
-0.16938758,-0.07858729
0.020291494,-0.046718955
-0.13339505,-0.40623522
-0.62541795,-0.3270887
-0.07124217,-0.11685836
0.021304011,0.061100826
0.86449575,0.6936253
-0.2410093,0.14561969
0.011256058,0.09090006
-0.022242095,0.03530264
0.09320421,0.3545888
0.10420713,0.10319042
-0.0033060727,0.09237153
0.009228446,0.0024852753
0.0032168906,0.0051918626
0.014353907,0.00015860796
-0.01221578,-0.09023619
-0.0062289485,0.037614107
0.04350607,0.055021107
-0.03783433,-0.016895294
0.014908915,0.12727466
0.25769633,-0.23993486
0.5752882,0.719945
0.22994888,0.40254205
0.6495439,0.019681439
-0.30727294,-0.036953777
-0.09180573,0.12102869
0.029583048,0.01757729
-0.40182507,-1.2049096
0.2924438,0.23659933
-0.002553748,-0.035088837
0.0034299232,-0.043839216
0.24611552,0.07157326
0.09801809,0.0028764307
-0.03694831,-0.35365307
-0.055190038,0.26814345
-0.15168336,0.039818287
0.0030363633,-0.05806327
0.42605156,0.45236236
-0.66402435,-0.3790456
-0.13373624,-0.13124341
0.04941132,-0.35737205
-0.043421917,0.01241684
-0.15629698,-0.24825907
1.1832379,0.76319027
0.06399063,0.051424444
-0.50640166,-0.2356633
-0.9885594,-1.0027208
0.016340356,0.027654588
0.04390074,-0.087533176
0.021231312,0.024210513
-0.0005680116,-0.035164237
1.5500946,1.0313504
0.41446972,0.25954407
0.06490911,0.017017484
-0.054813907,-0.025967658
0.83290935,0.51659083
-0.30273587,-0.108635664
0.14769228,0.01856476
-0.048391223,0.063170016
0.4499182,0.5460653
0.2022812,0.39913577
0.13658284,0.06966847
0.15675427,0.106389046
-0.17691228,-0.06817907
-0.031381458,-0.083402336
0.21948932,0.33397123
-0.13515359,-0.3681078
0.06388029,0.48545423
-0.27622813,-0.4123081
-0.034876056,-0.047952577
0.012271897,-0.032031298
0.008884076,0.08750045
-0.0020544475,-0.0054422617
-0.46595433,-0.41041404
0.72094524,0.5254051
-0.017367877,0.11863974
-0.012318738,0.029390693
-0.1682122,-0.19646436
0.16665024,0.39477637
-0.06791839,0.435575
0.186377,0.015822321
0.08407238,-0.31217268
0.41486365,0.6047477
0.06871847,0.005000621
-0.050396122,-0.041047186
-0.061157778,0.013975471
0.032454498,-0.05210778
-0.44846097,-0.20353484
0.9178582,0.32833716
-0.1488463,-0.032944202
0.122645184,0.16804814
-0.10781571,-0.19273645
-0.045849703,-0.1774118
-0.22643714,-0.00075541437
0.1437783,0.3522246
-0.15742397,-0.14078376
-0.07914701,-0.14780337
0.015701309,0.2974741
0.05658653,0.13692749
0.078172915,0.09284359
-0.0133071765,-0.0039339066
0.13486803,0.09212172
0.2768917,0.14699554
0.020380367,-0.015114248
0.0737412,-0.04654351
0.30743682,0.08503187
0.2794537,0.13171244
0.0001838887,0.22579217
0.1739188,0.3288989
-0.089703105,0.057150498
0.17593871,0.06165278
-0.33752128,-0.07140505
-0.01555147,-0.018183947
-0.18598334,0.31340536
-0.16343445,-0.09374419
-0.45286942,0.2895252
-0.90757835,0.016976833
0.029886544,0.22083133
-0.51068234,0.08685058
0.005244243,-0.15119046
0.00164787,0.030913949
0.082909346,0.07861537
-0.039781753,-0.030324817
-0.14646673,0.18580079
-0.40628773,-0.22621506
-0.051859505,0.0061331093
-0.0150106,-0.10129249
-0.5726162,0.16528755
-0.4402053,-0.36520362
0.18959594,0.0073356032
0.05725896,0.20556755
-0.61023057,-0.2504352
0.66631556,0.4265741
-0.34822053,-0.20966321
0.3521305,-0.5900869
0.016059378,-0.03733158
0.2675279,-0.1043939
0.06649451,-0.033176765
-0.043090634,-0.021643877
0.016939217,-0.0175246
0.0030006068,-0.03720045
0.052566014,0.0034014583
0.09514031,0.06310132
0.031095425,0.23239356
0.25035083,0.051007986
-0.0047495314,-0.0010267198
0.0072909635,-0.032212913
0.60677487,0.17561074
-0.07537137,-0.16084945
0.8032098,0.345195
-0.18957525,-0.35944012
-0.021592986,0.6234873
-0.42731154,-0.0010626912
-0.7981858,-0.50959694
0.8231491,1.4939368
-0.30799246,-0.04509324
0.42189014,0.7306118
-0.15299754,-0.44828296
-0.1553276,-0.07571727
-0.71195716,-0.020756692
0.10176156,0.22922873
-0.11611536,-0.03184846
-0.37806314,-0.3174478
-0.6282443,-0.90622395
-0.24045137,-0.065757036
-0.01646582,0.106169105
-0.12741412,0.024500132
0.017438378,-0.024134517
0.037910737,0.027727753
0.007950355,-0.29492897
-0.06678192,0.05222845
0.12003346,0.3153386
0.41905177,0.01816675
0.20561835,0.24011728
0.37938613,0.33253008
-0.0139606595,-0.050276518
-0.0050913766,0.057209373
-0.23847488,-0.020080388
-0.0979069,0.08199406
-0.17714788,0.009015262
-0.31218705,-0.20721543
0.014373218,0.013371468
0.007005008,0.012313008
0.12159908,0.20304549
0.22443983,-0.14290634
0.75935376,0.3595385
0.02337195,-0.2379097
-0.0387252,-0.02403827
-0.045371167,0.065745056
0.6206177,0.20796633
0.31332803,0.06357776
0.035997316,-0.024011105
-0.007431889,0.021816015
-0.16547804,-0.09720224
-0.71714365,-0.5746392
-0.36685294,-0.44448808
0.28291142,0.50368077
-0.0064634904,0.12544447
0.034581337,0.021783292
-0.13107489,0.112342894
0.2674809,-0.05007261
-0.28287798,-0.085651755
-0.16393651,-0.056708872
-0.09265907,-0.04792264
0.10329889,0.18387794
-0.1356706,-0.0011288226
-0.27751952,-0.034161597
-0.00083829835,-0.027547032
-0.008521017,-0.020773292
0.15441391,0.08925396
0.17021324,0.063228965
0.06242232,-0.0018607378
0.0052142013,-0.0067305565
-0.024034023,0.08161491
-0.16356502,-0.084617496
0.045040324,-0.048261046
0.009497017,0.0123052
0.011655157,0.12429401
-0.0064544356,-0.0034567118
-0.20341645,-0.31108016
0.21407947,0.12613952
1.1641531,0.9520556
-0.44473517,0.5382598
0.43171293,-0.031369865
0.050492976,0.054519355
0.1719329,0.16539264
0.007883723,0.19054034
0.11736843,0.122875884
0.029343976,0.18208244
-0.014282813,0.03033492
-0.015023034,-0.06042266
0.00872342,0.113660544
-0.12634721,-0.030525714
-0.0008421319,0.011985004
-0.0024938583,-0.06615329
0.04161853,0.024139047
-0.07668066,0.02320218
0.06693923,0.0012664348
0.018211592,0.01396513
0.015677035,-0.10747224
0.15899749,0.2594737
-0.57413745,-0.1917239
-0.3731227,-0.055562794
0.15257575,-0.0030422807
-0.023532446,0.019763231
-0.6888293,-0.7071321
0.57005674,-0.039889365
0.0067317514,-0.011695653
0.007253045,0.022911906
-0.03626646,0.21492442
0.04074741,-0.007988781
-0.26677328,0.036509514
0.06643783,-0.20471595
0.15030622,0.23717049
-0.22766076,-0.12548661
-0.039855,0.2166391
0.03735947,0.099182844
0.12635988,-0.051498294
-0.014380069,-0.02591148
-0.03093576,0.06290251
-0.17682557,0.0713782
-0.3930769,-0.38021982
-0.2573395,0.15262449
-0.02095376,0.03361678
-0.06286954,-0.03010124
-0.004068222,-0.0017005801
0.020605974,-0.005178094
0.6588942,0.0266338
-0.037986554,0.28934914
-0.028599147,-0.0010496974
0.0056069703,-0.0010516644
1.0286303,1.2221012
0.2616523,-0.15835547
0.107294686,-0.08924398
-0.062234163,0.0014743805
-0.22243857,0.31563926
1.4107045,0.46541756
0.32690576,0.43641075
0.24941677,0.46328294
-0.0063291765,-0.10478261
0.27182728,0.4286532
0.3074683,-0.005085051
-0.26686984,-0.13945809
0.12914115,-0.53626156
0.0940389,0.5880794
-0.04904236,-0.050803423
-0.03762339,-0.04859519
1.0239404,-0.15851328
0.36124578,-0.2723899
0.07422353,-0.28600115
-0.44054237,-0.49769557
0.35892004,0.58723664
-0.20557138,-0.1460712
0.3849552,0.065000445
-0.2226139,-0.40742373
0.10794182,-0.21657741
0.006087898,-0.11336163
-0.014471676,-0.15533978
-0.14112288,-0.2559992
0.46341962,0.35498008
-0.8788106,-0.87890786
-0.20953906,-0.1657064
0.013935583,-0.031171173
0.0049462626,-0.14852265
0.044880703,0.12548214
0.014921701,-0.060870856
-0.0090064835,0.00309062
-0.04544128,0.020505846
0.026960257,-0.017472863
-0.097317144,0.031963795
0.088518016,0.021175861
-0.6421206,-0.23722562
0.65532655,0.3175493
-0.14993186,-0.033154845
-0.4679559,-0.42135894
-0.011941478,-0.09003681
0.009028179,-0.044232547
-0.086484216,-0.11666036
-0.12255082,-0.13512027
-0.032701977,-0.026216567
-0.043100692,-0.010391295
0.017609477,-0.11970976
-0.09214155,0.0111175105
0.111601934,0.0030305386
0.112751976,-0.025208056
-0.82334626,0.017228723
0.83262295,0.9540514
-0.007998005,-0.10080108
0.0036450033,0.0020331144
-0.25437608,-0.25892472
-0.29204014,-0.35183185
0.16854848,-0.25225174
0.061709747,-0.083361626
0.17076494,0.18581882
-0.10840946,-0.16747004
0.07815505,0.061228782
-0.19276433,-0.057545513
0.713386,0.07139865
0.04145566,0.1680584
-0.0061214142,-0.018387437
0.0009966345,-0.017606854
-0.040115755,0.039038077
-0.007082588,-0.017395377
-0.042209398,-0.18521768
-0.12023011,-0.21555197
0.028976792,-0.06300098
0.050705317,-0.05140683
0.031631168,0.043605745
0.1410898,0.30024517
-0.073750205,-0.42772627
0.06290659,-0.0052180886
0.9271744,0.2981407
-0.8003032,-0.1089468
0.21380177,-0.096686006
-0.5594894,0.004182771
0.60473377,0.6631542
0.29850078,-0.034246087
-0.17893955,-0.22811067
-0.14491148,0.021405518
0.008313611,-0.043884724
-0.10972279,-0.052544713
0.11128546,0.07872635
-0.075775884,-0.15204525
-0.07691684,-0.00043526292
0.061543927,0.052125245
-0.08753428,-0.10041973
-0.021483492,-0.07915041
0.26922226,0.11822735
0.08558288,0.069941044
-0.02659652,0.056423664
0.0025972843,0.016787842
0.088534415,0.3926311
0.05570491,-0.22060734
-0.008670427,-0.014602438
-0.036355563,-0.0475733
-0.0076855654,-0.0099157095
-0.021299617,-0.06292039
-0.104847446,0.023168802
-0.06255613,-0.0052080154
0.20371534,-0.50099957
-0.26613277,-0.485609
0.23961323,0.052029073
-0.527701,0.11688447
-0.020879842,0.11035894
0.02221151,-0.012495786
-0.055121087,-0.20914553
0.056836307,0.081326306
-0.16454275,-0.06335157
-0.124966905,0.00022596121
0.46539518,-0.33594096
-0.33913124,-0.3059397
0.04081131,-0.062754035
0.3621631,0.68702936
-0.7499281,-0.5177261
-1.4682137,-0.72109187
-0.03677756,-0.017770063
0.2577682,0.10647404
-0.3119584,0.26178157
1.108044,-0.5747482
0.16632852,-0.4141879
0.007804132,0.05009818
0.023896586,-0.12520084
-0.021257052,-0.11199421
-0.142964,-0.006925106
0.20351723,0.60039985
-0.48000133,-0.21971959
0.07252222,-0.12341106
0.63471663,0.42159832
-0.3668566,-0.508084
0.099341884,-0.089800954
-0.04422264,-0.101332486
-0.011814699,0.091139674
-0.008074137,-0.0061141253
0.004731457,-0.035338104
0.008643045,0.057125747
0.00025352105,0.04794675
-0.026842134,-0.018881857
-0.004737051,-0.11063224
-0.082955115,0.03965977
0.51476103,-0.11390364
-0.44331533,0.035533905
-0.5744007,-0.8275713
0.5066974,-0.37960127
0.31391245,0.37203708
0.8390032,0.85896057
0.20425303,0.11163831
-0.31571946,0.1582059
0.3181259,0.2894209
-0.00968644,0.060877323
0.10438346,0.17888027
0.0478981,0.022836134
-0.033607192,0.13718021
-0.02894854,0.009374708
-0.1916977,-0.2817372
0.04133152,0.12738538
0.012196643,-0.07510197
-0.02598185,-0.010738075
0.16654849,0.42731506
-0.20452619,-0.12679195
-0.050038703,-0.031332552
-0.044917457,0.09587383
-0.08861785,-0.23500639
-0.35164812,-0.5007442
0.74975985,0.008053988
0.3104933,-0.09228557
0.37027097,0.19287968
0.88905096,0.34992743
-0.013222287,-0.017374903
-0.008444574,-0.109668195
-0.00083422463,-0.00839442
-0.13990247,-0.025059909
0.17980154,0.02436924
0.09318296,0.34831265
-0.019728549,0.002314359
-0.012703547,-0.015407264
-0.1842919,0.6674567
-0.15080678,-0.39705303
-0.19563699,-0.2871471
0.27875298,0.1765455
-0.002082801,0.19345257
0.079297915,0.112210244
-0.0039829835,-0.011127114
-0.0069487416,-0.036082923
0.04313048,0.67484677
1.7724588,1.055203
-0.009928097,-0.01522994
-0.0058429297,-0.018557727
-0.022791345,0.08167663
-0.13992363,-0.2446943
0.10572729,-0.06140536
0.13737425,0.076453745
0.31188336,0.18904316
-0.2608316,0.14341134
-0.02444755,0.045892
0.021102363,0.0135317445
0.00014845823,-0.02791518
0.004081505,-0.007327199
-0.15417595,0.114442706
-0.075687885,-0.16654718
-0.57061684,-1.0702841
-1.0400643,-0.9865172
-0.001641529,0.07980162
-0.042214576,0.014778316
-0.011837186,-0.010808021
0.017085139,-0.006219268
0.81625557,0.54360855
-0.79621685,-0.8478279
0.1559038,0.15438938
-0.09520454,-0.058811545
0.005691582,0.03611791
0.21504268,0.20412719
-0.17291418,0.40547156
-0.118958585,-0.04370129
-0.008466614,-0.06315267
0.03931722,0.04423587
-0.45991167,-0.25519216
0.035848204,-0.288647
-0.014269151,0.012076139
-0.0046787485,-0.06876546
-1.3375548,-0.96768546
-0.042843543,0.1184368
-0.006160597,-0.040555745
0.058447912,0.07018471
-0.5175572,0.18830508
-0.4217062,-0.2169376
0.28321072,-0.03683494
0.32284328,0.20262437
-0.009818201,-0.020000577
-0.010912094,0.07510198
0.14759393,0.34531778
-0.39206234,-0.12519911
-0.045657717,-0.038062572
-0.025799414,-0.09579837
-0.28921002,0.051003173
-0.0058010067,0.11695731
0.00056301604,0.004315451
0.004470085,-0.009611011
0.25225365,-0.025095165
0.18264747,0.10173696
-0.23030311,-0.048116148
-0.042594433,0.24689019
0.0010332919,0.0028719306
-0.0017092534,-0.04878366
-0.89650667,-1.0636928
0.002478986,-0.1908971
0.0006739085,-0.03957379
0.002170154,0.019905448
0.40940678,0.23737884
0.28747526,-0.38541603
-0.18118934,-0.15038657
-0.07014018,-1.5854836e-05
0.0122838775,0.014799982
0.008543815,-0.0025749803
0.50477165,0.24931878
-0.76634514,-0.09557092
-0.034435265,0.016658574
0.0072872415,0.13803673
0.036603644,-0.10394281
0.09954846,-0.037585974
0.12017642,-0.114962816
-0.25630838,-0.019544706
0.046118744,-0.048141837
-0.016218605,0.060499012
-0.41331473,-0.79926246
-0.13842317,-0.58162427
-0.022249263,-0.061678737
0.040988885,-0.06785545
0.44999516,0.534205
-0.011377226,-0.19171137
-0.035629913,-0.14768255
-0.1017502,-0.0052433014
-0.0010472045,-0.04785788
-0.0563638,0.030259848
-0.33998376,-0.17015076
0.3941802,0.51248735
0.46260568,0.35230643
-0.25757888,-0.086582184
0.31070805,-0.010649204
1.210979,0.29932606
-0.7055309,-0.15090263
-0.032049,0.1360529
-0.75897396,-0.139646
-0.708625,-0.07461268
-0.08382876,0.08659154
-0.16524939,-0.087479115
-0.012511862,-0.107150555
-0.020277984,-0.2538324
-0.21495393,-0.64785147
0.04098281,0.23370141
0.42524326,0.13790852
0.2715026,0.21970733
0.537886,-0.068254605
0.06711819,-0.08372015
0.0054555293,0.0071408153
-0.006093156,0.013083935
-0.15093161,-0.4025218
0.1182099,-0.29154438
0.1642252,0.07012521
0.46017492,-0.2184484
-0.37745166,-0.04956749
0.30800298,-0.18488961
-0.024771012,-0.2755546
-0.45642102,-0.41351965
-0.38893455,0.064704716
-0.15258044,0.09967026
0.039202284,-0.06860304
-0.06887261,-0.09261167
0.0444536,-0.17309457
0.19751273,0.03479147
-0.06516178,-0.20872363
0.004279838,-0.04754603
0.045062605,-0.12735665
-0.026071195,-0.21394402
-0.35788584,-0.19250888
-0.096234106,-0.060834885
0.0091121225,-0.02791518
-0.010277929,-0.007327199
0.0012188632,-0.09104517
0.006621847,0.01834464
0.0021996624,-0.014823437
-0.028566215,-0.010726213
0.08185606,0.06314486
-0.06695641,-0.09761739
-0.063414544,-0.076863825
-0.051208768,-0.06870818
0.0048109423,0.038327932
-0.01199764,-0.021529913
-0.706671,-0.7737578
0.24165809,-0.48200074
-0.020395812,-0.027975917
0.06415262,-0.045431018
0.032978058,0.048324883
0.09537007,-0.06665748
-0.0042663864,-0.12853533
-0.017131388,0.0327833
-0.4192617,-0.041835427
0.6900897,-0.5916412
-0.10592967,-0.24402538
0.09205263,0.17813694
-0.15217853,0.49452907
0.042106573,0.044888318
0.43974316,-0.050259292
-0.58364093,-0.25414264
-0.15831278,-0.023427397
-0.09513928,0.05436763
0.23698613,-0.1604011
0.19965385,-0.46986642
0.0015068173,0.0028569698
-0.017742708,-0.018482268
-0.24604833,0.023092974
-0.26784858,0.0702067
-0.31559572,0.09116137
-0.40755445,-0.24092472
-0.016143115,-0.082348645
-0.024611425,0.011366904
-0.0011494006,-0.05658242
0.14658538,-0.008163571
0.028136633,0.12864275
-0.0025370608,-0.040568978
-0.31441867,-0.5628636
-0.60422325,-0.27402127
0.32593888,0.19386338
-0.16701905,-0.106888175
-0.03486551,-0.028249979
-0.058313027,0.046156704
-0.033527788,0.24169928
0.1549836,-0.14306185
0.003968858,0.021277487
-0.059630334,0.011485517
-0.22677626,-0.3466514
-0.31465188,-0.16414243
-0.015094822,-0.08362669
-0.025697075,0.0359298
-0.19137272,-0.17590368
-0.5551842,-0.13479146
-0.14753526,0.004307978
0.02982438,-0.024419367
0.016033666,-0.17581925
0.0090585025,0.15370089
0.09607847,0.049374938
0.005719535,-0.005615115
-0.39211237,-0.11019245
-0.460912,-0.29268646
-0.12414199,0.07141757
-0.17042601,-0.12708297
-0.012956355,-0.021624148
0.006812326,-0.0011383295
-0.38380378,0.3809067
-0.18665168,-0.21113575
0.06268711,-0.08198458
0.02141533,-0.028870866
-0.0072291708,-0.013129801
0.011276618,-0.0032991767
-0.043109674,0.010936111
0.008479092,-0.0331977
0.003674955,0.0279181
-0.0056117694,-0.017082393
-0.19524327,-0.068443984
0.029175231,-0.06730467
0.078534625,-0.08067955
0.19324113,0.008382857
-0.07956306,-0.6654106
0.37389076,0.69756883
0.0008498057,-0.07087672
-0.0016590504,0.0130880475
0.026284963,-0.016509295
0.10658002,-0.03258276
-0.10312158,-0.115063846
0.16160573,0.29577544
-0.09156498,0.16264388
0.12402971,-0.23720038
0.3373808,0.09479469
-0.78702915,-0.5371824
-0.0010051164,0.03924504
-0.031185055,0.036591113
-0.12397823,0.31392908
0.9081779,0.7605092
-1.0642909,-0.90912133
-0.67349255,-0.3737486
0.4794023,0.2677132
0.23763973,0.32167584
0.036941245,-0.022214264
-0.056651015,0.06978738
-0.37740165,0.1337251
-0.5839899,-0.58809865
-0.024589263,0.11534172
0.029932935,0.028985023
-0.49387962,0.20496586
-0.14510673,-0.5936242
0.046009168,0.05825767
0.07014802,0.03362751
0.3918169,0.6632616
0.44224325,0.6867132
0.053940803,-0.013325095
0.26890555,0.32463694
0.008255056,-0.017358452
0.005413389,0.00805071
-0.0046432037,-0.011949539
-0.017979939,0.039215565
0.5488455,0.5256465
0.09098493,0.454049
-0.22562861,0.13177508
-0.11669332,-0.1487999
0.2798877,0.22308844
0.23944013,-0.013972402
-0.014789022,0.037975162
0.059464082,-0.15003097
0.062299076,-0.28388697
0.26807714,0.26996142
0.011319885,0.043532968
0.020623777,-0.06833446
-0.6509111,-0.097207665
0.9302944,0.5956082
-1.4277886,-0.82622904
0.2822648,-0.17826551
0.70315814,-0.1361877
-0.749019,-0.81467867
-0.5688843,-0.41501868
0.5349433,0.51673424
0.8308321,0.46056432
0.6137141,0.13696611
0.115232006,0.74066365
0.7117673,0.703917
0.5766218,-0.0224545
0.7509511,-0.28383476
-0.068651594,-0.40570998
1.0337051,0.60093004
0.20137617,0.050267786
0.71831954,0.28033087
-0.0101390695,-0.012569785
0.00564119,-0.03331846
-0.05937911,0.1857155
0.35429692,0.2749018
-0.0021411567,-0.05858755
0.0029877885,0.017793715
-0.052291423,0.026312172
0.02363737,0.006282568
0.4125444,0.30180377
0.0069400603,-0.09143072
0.2358697,-0.044925183
0.20419985,0.32549143
-0.010537017,0.03796959
-0.016260691,0.0004121065
-0.016459392,0.03297019
0.010986782,0.019013047
0.067502916,-0.014470696
-0.07981531,-0.030040681
0.093275845,-0.053147882
-0.13705246,0.015080214
-0.03181741,-0.04995483
-0.03336757,-0.08485603
-0.0377443,0.06351769
-0.15788229,-0.25691837
0.030913493,0.17141621
-0.018140363,-0.36561227
0.043500874,0.118564904
0.83685046,0.18602893
-1.6337552,-0.69841063
-0.8100237,-0.4559031
-0.40992343,-0.03475386
0.33471897,0.5137508
0.07119503,-0.004773557
-0.18771276,-0.1824261
0.10528974,-0.06887406
0.302363,-0.010489702
0.03090968,0.022301964
0.021988928,0.01673609
-0.18636404,0.016841412
0.27810252,0.25132674
-0.025707465,-0.031683445
0.80825996,0.73431635
0.50417775,0.05088684
0.44269603,0.35049382
0.44615757,0.24210256
0.0900654,-0.1898835
0.6119723,0.07752049
0.07439625,0.04951954
0.03120954,0.3409509
-0.071647406,0.026495457
-0.43192565,-0.0037292838
-0.12073173,-0.12718463
-0.47867388,-0.08457786
0.37161475,0.5083979
-0.24021974,-0.13807076
-0.8340448,-0.78824276
0.009533452,-0.07458037
-0.01588059,-0.03616959
0.024943456,-0.04940933
0.009194743,-0.005397439
-0.7315216,-0.029260874
-0.66444737,-0.22305703
-0.113931775,0.04240778
0.022731068,-0.023459911
-0.019164246,-0.18700802
-0.027248144,0.07789832
-0.039291132,-0.00939846
0.07115863,0.008685291
0.047598045,-0.030949749
0.010967018,-0.05704105
0.06730339,0.24048305
0.07938988,0.16682577
0.067401186,0.011308327
-0.008681082,0.052942753
-0.13416353,0.041448295
-0.053616207,-0.051725686
-0.19520128,-0.33184722
-0.06409032,-0.1631374
0.028420424,-0.041132033
-0.040839307,0.037802845
-0.0185784,0.16002482
-0.15869708,-0.07178038
-0.0042709447,-0.08987731
0.007884559,-0.06075704
-0.18742462,0.0026413798
-0.37481663,-0.20376301
-0.23458488,0.24016675
0.27922848,0.19223675
-0.04570707,-0.23575494
0.050931275,0.27098978
0.35562518,0.18368217
-0.39836037,0.10639784
0.2791603,0.39790636
0.60122514,0.14789093
-0.66062045,-0.7776242
-0.63693476,-0.15214443
-0.053303204,0.0010448694
-0.009155781,-0.17058527
0.034418255,0.0141246915
-0.051581852,-0.15839627
0.017075736,0.000831306
-0.0030989314,-0.092693806
0.023347296,-0.12334803
-0.32601503,-0.14729303
-0.29836982,-0.09544468
0.03634878,0.19419241
0.12960567,0.2524243
0.23665805,0.25612733
0.0054976316,0.020090044
0.027550697,-0.12204933
0.12181851,-0.1612773
-0.090823025,0.017121077
-0.008719081,-0.021829724
-0.02446421,0.015616953
0.006025763,0.017532468
-0.014847564,0.0416784
-0.101530924,0.13750505
-0.9804199,-0.45910317
-0.035487253,-0.036151767
0.031579364,0.03310834
-0.58036506,0.36658883
0.51318634,0.7069391
0.278781,0.36558974
0.13613868,0.12361252
0.048933472,0.083480805
0.14625505,0.0073154867
-0.14775714,-0.17587632
-0.19075936,-0.041680336
-0.18415764,-0.83467436
-0.6342321,-0.70403445
0.09228885,0.16467865
-0.02743052,0.028060079
-0.54716206,-0.61838335
-0.606061,-0.49965346
0.012542325,0.008850306
-0.0029031672,0.020459369
-0.69468635,-0.45696288
0.53380215,0.58981526
0.03746958,-0.21699715
0.47905207,0.3667798
-0.07506277,-0.04192809
-0.033415236,0.008414209
-0.023267493,-0.022567421
0.015586404,-0.041366935
-0.010257251,-0.054480225
-0.0409178,-0.054531336
0.07915554,-0.06610179
0.33326605,0.11601126
-0.9898577,-0.017947197
-0.24403629,-0.58332425
-0.34293786,-0.09665963
-0.99001837,-0.32246757
-1.3507482,-0.9817648
0.83576596,0.72093093
0.009612525,-0.03545147
0.02569718,-0.004625559
-0.0009142001,-0.052506626
-0.059805267,0.011890575
-1.056009,-0.019190967
-0.018161958,0.2815752
-0.16382293,0.36137742
0.5041457,0.0720499
-0.09861964,-0.22661543
-0.002747252,-0.13432461
-0.46601075,-0.24432108
0.46154392,0.31431633
0.16255596,0.16974652
-0.15732878,-0.08491707
0.023273893,0.06882757
0.04131327,-0.05666232
-0.0068117417,-0.013205826
0.02820544,-0.03165722
-0.9363833,-0.4157751
0.44782448,-0.9471457
0.000643368,-0.125122
-0.017282601,-0.035756588
0.3256709,-0.1433649
-0.39458057,-0.39399067
0.04450558,-0.11627585
0.020897387,0.0067510605
0.06746529,-0.16665292
0.039486594,-0.2017237
0.06789315,-0.054679334
0.039478496,-0.019310355
-0.035676688,-0.028112411
0.023711674,-0.01399231
-0.011936548,-0.025977135
0.009061178,-0.035692453
0.6182625,0.20269665
-0.88022923,-0.33216047
-0.40241978,0.24766722
0.09206523,0.031568125
0.056678355,-0.047540277
0.46163866,0.45848078
-0.034268968,0.08333951
-0.007494247,-0.028874934
0.17202485,-0.09153846
0.44628954,0.45058924
0.14495133,0.0446679
0.34744722,0.18585372
-0.1468426,0.105713874
0.1986643,-0.022976726
0.91604286,0.96600974
0.8647127,0.9397992
-0.7934391,0.3268351
0.40174168,0.32866815
-0.030408073,-0.22817564
0.06267494,0.15272301
-0.33782166,0.023401737
-0.093302056,-0.054564416
0.022676894,-0.039325416
-0.024448175,0.13382387
-0.0071671824,-0.0096773505
-0.026899992,0.049006253
-0.038557366,0.021344721
-0.5039841,-0.4009727
0.66699576,0.01847276
0.47167045,0.10128981
0.31374648,0.74559724
-1.0459069,-0.4682784
0.03676345,0.015108883
0.025354601,0.6488394
0.014246937,-0.05652517
-0.004597266,0.056257427
-0.013512755,-0.0035265684
0.012982577,-0.0055239797
-0.12955055,0.11354852
-0.040669337,-0.10930407
0.7417171,0.12282166
0.8648163,0.3512323
-0.16220719,-0.05561191
-0.014327085,-0.12764382
-0.115343325,0.14135969
0.26830462,0.43792915
0.5326382,0.73315537
-0.42876476,-0.55786216
0.014556447,-0.3973475
0.04473745,0.3039224
0.3276215,0.29186684
-0.62340945,0.0068462193
0.02784223,-0.5150919
0.35148877,0.057410568
-0.10361293,-0.024606258
-0.052101094,0.020876229
0.689232,0.7725609
0.9671707,1.2441074
-0.33315438,-0.30124927
0.6368803,0.47900224
-0.09897005,-0.26492798
0.56401443,0.559072
0.5350611,-0.4820867
0.7986916,0.32311302
0.18235108,-0.29557925
-0.441827,-0.30292785
-0.23016416,0.08767873
-0.071895584,-0.041432798
0.08985603,0.16744268
-0.39966246,-0.37859878
-0.14822158,0.055942774
-0.1684736,-0.22707021
-0.3519463,0.02204378
-0.20083447,-0.29137418
-1.1930125,-0.24763733
-0.04723275,0.40607405
0.10425436,-0.022014678
-0.04523336,0.007247746
0.07318855,0.04891503
0.19369048,-0.024861455
-0.009750168,-0.033011854
-0.057047896,-0.071756095
-0.24241361,0.080338605
-0.14291567,-0.5264751
-0.06881903,0.0031362697
0.27996892,0.20675737
0.008352894,0.17430377
-0.021374676,-0.0048155785
0.002758604,-0.035088837
0.006734239,-0.043839216
0.0039998908,-0.08907685
-0.015545681,0.019598842
-0.118845575,0.23958579
0.06745219,0.28210044
0.7129048,1.0437315
-0.46347135,0.15531933
-0.48199964,0.13815582
0.42392966,-0.039026737
-0.0034193662,-0.02790451
-0.0036622148,-0.007332146
-0.0045678723,-0.030085832
0.023033166,-0.02076286
-0.10188748,-0.16157442
0.032661516,-0.05324775
-0.37914318,-0.08983958
0.026755735,0.40207428
0.32886875,0.425121
0.34665862,-0.025620937
0.067195185,-0.094344646
0.27406514,0.0014840364
-0.051147256,-0.22481227
0.1068269,0.1218766
-0.60852635,-0.44490898
-0.13282107,-0.2012856
-0.4095949,-0.3969627
0.30591893,0.2008706
-0.49283177,-0.15260535
0.037059054,0.036649078
-0.023816306,0.004931271
-0.0006133558,-0.0017109513
-0.017216692,-0.2636038
0.15803117,0.175134
0.68841124,0.52182883
0.50100684,0.41866666
0.074667074,0.27009857
-0.024647612,-0.2582117
-0.004859719,-0.11988479
0.021387883,-0.056893528
-0.011695613,-0.1019488
0.036041647,-0.07136768
0.029534033,0.12981081
-0.015934424,-0.109441325
-0.40204048,-0.41145387
-0.8355099,-1.0102898
0.0064836014,-0.030157954
0.010932161,-0.0074038506
0.00026388315,-0.11003606
-0.013563944,-0.2817943
-0.043536756,-0.094569564
0.060932845,0.12826261
0.37178278,1.2476861
1.3173927,0.5548929
0.23721328,0.29228872
-0.24590018,-0.3440498
0.7676867,0.41202998
-0.99402106,-0.5368133
-0.0039050984,0.05660999
-0.011080707,0.030398667
-0.12045405,0.35123336
0.16314258,0.29896462
-0.0010364705,-0.092636466
-0.3477403,0.5402068
0.0045361132,-0.3391034
0.04059794,0.004531741
0.7879771,0.16730767
0.08314444,0.018571526
-0.023077697,0.07063842
-0.004641163,0.13580161
0.618645,-0.31232598
1.3631718,0.5559468
0.0027305866,-0.03692478
0.008604201,0.008116007
-0.007286541,-0.019803077
0.026204426,0.07551506
-0.027092732,-0.04576567
-0.070072606,0.021916091
-0.02968549,0.092496246
0.011874769,0.0033969283
-0.06509918,-0.13131912
0.027485907,0.23234317
0.014169231,-0.15656412
0.016013328,0.016183078
-0.26698777,-0.20669919
-0.81807494,-0.7782028
-0.085501,0.1755327
0.35930288,0.09048283
-0.07795006,-0.032477975
0.0075709904,0.031953156
0.04658971,-0.033444345
-0.03104543,0.002775669
-0.058938026,-0.031007707
0.16048063,0.1762265
-0.034968372,-0.061241478
0.0046673277,0.0049631596
0.51614404,-0.13344538
-0.099223204,-0.13342866
-0.04115593,-0.01808983
-0.028292242,-0.02846706
-0.15558067,-0.017615706
-0.37198764,-0.3920521
-0.8646013,-0.47863704
-0.43203306,-0.054838777
0.00039799506,0.3517049
-0.05590525,-0.13256526
0.1545771,-0.18288052
-0.09183951,-0.041130215
0.45350462,0.32578415
0.18403858,0.038903177
0.9937629,0.8969751
-0.87616086,-0.3358978
-0.87884057,-0.1522316
-1.0521517,-0.11630865
-0.073168606,0.047187805
0.079296224,0.006960392
-0.20303965,-0.23552954
1.2659321,1.1240797
-0.083084926,-0.28680414
0.741289,0.01946646
0.03084255,-0.0148026645
-0.0025998345,0.017241597
-0.015163429,0.020432234
-0.04655229,-0.15946811
-0.024661053,0.050622016
-0.0049381307,0.010800123
0.22080538,-0.07035017
0.38878095,0.8111973
1.0929716,0.7342244
1.0745242,0.08717394
1.103147,0.5791711
-0.4054376,-1.1296206
-0.05971261,-0.079259634
-0.03280914,0.04312396
0.01972524,-0.07301751
-0.004780208,-0.046110988
0.2985977,0.55834705
-0.009805208,-0.1435864
-0.6473156,-0.25779024
0.15163255,-0.09739524
-0.06266876,-0.034572124
-0.10594679,-0.107604235
-0.6998831,-0.6778227
0.40029585,0.46871462
0.0045419196,0.024131209
-0.15560238,-0.15092051
-0.12240292,0.045427173
-0.09012672,-0.09031117
-0.0008716397,0.018882811
0.006580661,-0.010746419
0.6084689,0.22503221
-0.060853858,-0.37439567
0.2785493,0.108777046
0.0069822045,0.15675065
-0.7120649,-0.08493036
0.38920492,-0.080236405
-0.12264828,-0.038854778
0.6794622,0.19134548
-0.04043317,0.3001676
-0.30028987,-0.44640797
0.03143673,-0.06532085
0.024002826,0.0228768
-0.051806524,-0.21132883
-0.053276774,0.011348486
-0.055147313,0.2255131
0.3236884,0.6672741
0.100129396,0.09335691
-0.047631554,0.025745332
-0.005942469,-0.060284585
0.42662904,0.3896104
0.083412655,0.0045940876
0.10641769,-0.018098116
0.028855737,0.11964968
-0.052752264,0.0013382882
0.031046653,-0.17432362
-0.03574788,-0.08126292
-0.38806012,-0.05259651
0.009342342,0.30925635
0.10525815,-0.2958872
0.77299225,0.406664
-0.01716558,-0.025328249
-0.010859254,-0.045458853
-0.032584853,0.040633798
-0.0149469655,-0.048142195
0.33978963,-0.8013493
-1.102494,-0.7987785
-0.002097442,-0.078920245
-0.054385863,-0.082081094
0.29080623,0.27375704
0.01815267,-0.22394305
-0.15524682,-0.0012785792
0.039434556,-0.031784773
-0.44716883,-0.11737585
-0.8544504,-0.72168946
0.548807,0.005004972
0.62684435,0.04159361
0.36687353,0.23173693
-0.07911071,-0.37303454
0.013086399,0.13263935
0.015198596,-0.023894906
-0.12567155,0.028024226
-0.17033988,0.007334411
0.14123157,0.050240338
-0.00052666245,0.11445999
0.10048181,0.016667098
0.03166251,-0.04512638
-0.00890789,0.1769194
0.04629028,-0.11614373
0.0018557028,-0.13265118
0.036614753,0.023285687
0.032664537,0.040050447
0.0038886322,0.06602803
-0.65041876,0.37110448
-1.2435517,0.07412493
-0.8093661,-0.6438298
-1.0871875,-0.6186491
-0.35370436,-0.12916243
-0.5663577,-0.5246928
-0.0039203623,-0.21999562
0.7386972,0.2525146
-0.07565301,0.20587301
0.18193175,0.5414673
-0.05071628,-0.04719475
0.04183822,0.107902765
0.029324133,0.10957512
-0.042499013,-0.07902017
-0.049332835,-0.0008676052
-0.27547303,-0.163513
-0.15656723,0.0439409
-0.47000295,0.0006887913
0.16113059,0.23336548
-0.23294945,-0.2331711
-0.11519894,-0.23491153
-0.025167909,0.07248825
-0.29904023,-0.34978575
-0.11855066,-0.19021595
0.04704783,-0.06271243
0.04298065,0.022257864
-0.34957612,-0.18884638
0.7610659,0.36403757
-0.13424455,-0.3557913
-0.45663553,-0.32162702
-0.04792673,0.035816118
-0.16787522,-0.011353731
-0.0039121783,0.02338177
0.016579757,-0.027991265
-0.19180115,0.09794748
0.098940596,-0.35141397
0.19499004,0.6034748
0.11956078,0.20249903
-0.1216496,0.04584518
-0.07673325,-0.10294478
0.030469146,-0.0943144
-0.007260978,-0.020985305
0.33534187,0.2478044
-0.022634435,0.050889313
-0.3386624,-0.15288669
0.1440607,0.1884023
0.10379031,-0.444337
0.015524361,-0.45156586
-0.21487308,-0.34735888
-0.03639154,-0.05562091
-0.019286312,-0.037798584
0.034777485,-0.079900146
0.3484201,0.70535195
-0.0814868,-0.27612442
0.0308366,-0.012977958
0.112700276,0.094555095
0.048858605,0.28311568
-1.0954065,-0.4312451
-0.0011772315,-0.0032852292
0.0043491335,0.0130079985
0.09300725,-0.13230067
0.14151278,0.037953615
-0.026957393,0.014398783
0.006177715,0.030406296
0.12921266,0.017026007
-0.07051548,-3.671646e-05
0.042893723,0.07470973
-0.14421901,0.026402235
0.16211781,0.041326374
0.27796194,0.084499
-0.05937913,0.30349433
0.48129755,0.15091145
-0.2552529,0.1876173
-0.06396675,-0.015200138
0.037453834,0.1442143
-0.3105988,-0.027407885
-0.040772785,-0.04678029
0.03299062,0.033049703
0.78002703,-0.20992792
0.025489172,0.29461378
-0.019601606,0.057389975
0.01843373,-0.010581255
-0.03868571,-0.010580331
-0.32156193,-0.42220598
0.04590699,-0.08758783
0.04863769,0.11228192
-0.01010265,-0.010038137
0.01057848,0.0058561563
0.0012839206,-0.024746418
-0.013369905,0.018558234
-0.03937908,-0.12321025
0.0090145,-0.045969367
-0.27733406,-0.52863777
-0.15798025,-0.22148103
-0.90369153,0.23791575
0.25880277,0.32501924
-0.025061827,-0.013014793
-0.0560951,-0.020246327
0.0058769276,0.031505257
0.000758542,-0.0876416
-0.07344031,-0.01354447
0.01696009,0.0010031164
0.16558278,-0.10663259
0.039923616,0.005107224
-0.03488068,0.045937955
0.013313254,-0.02266395
-0.5701813,-0.31580067
0.16424194,0.23077157
0.24473932,0.2090205
0.01773751,0.05890274
0.17706935,0.19212237
0.30261493,0.15919566
-0.19159481,-0.029995441
0.22932285,0.6636034
0.055463247,0.04207173
-0.22606188,-0.06667429
0.036517642,-0.05625613
0.045419145,0.016300708
-0.100114144,-0.07100731
0.18649466,0.2603881
-0.18378222,-0.032429814
0.21586382,0.14447454
0.052095428,0.6100435
-0.108866915,0.5589767
0.029634528,0.04076487
0.10814209,-0.031954885
-0.08303599,-0.11246824
0.0075281737,0.07198334
-0.0123283975,0.010192156
-0.026962284,0.030734897
0.27832234,-0.0004159212
-0.31930834,-0.2637391
0.07030491,-0.03522581
-0.03793243,-0.04324794
0.73391896,0.7729217
0.057613723,0.24462527
-0.010584489,-0.025325
0.056534696,-0.02473998
-0.0907914,-0.35134757
-0.41072175,-0.061946914
0.0034472058,0.011615127
0.07710637,0.1325556
-0.0037375647,0.7921656
0.0030519187,-0.23159373
-0.3977673,-0.05440086
-0.053453956,0.085157156
0.19296274,-0.3547291
-0.82052404,-0.40143234
-0.18589422,0.010209709
0.0521032,-0.15699607
-0.025651406,-0.15588206
-0.019697094,0.065918446
0.04521852,0.10467607
0.020245029,-0.062297046
0.012562653,0.03807521
0.045741424,0.056641504
-0.012363918,-0.09899822
0.04131005,0.080028474
0.0013121124,-0.0757221
0.015808543,-0.0069850683
0.08123778,0.033299774
-0.052754395,0.009403944
0.00802619,0.01762572
-0.0013782454,-0.0028965473
0.045374513,-0.028155327
0.9595637,0.37122023
0.55169004,0.17648113
-0.3977817,-0.6925931
0.2375234,0.25391376
-0.24150139,-0.41712663
-0.13317713,-0.10716319
-0.043964073,-0.022793889
0.005991297,0.12182015
-0.005161991,0.00037416816
-0.005516771,-0.080637336
0.116804816,-0.07024968
-0.06912267,-0.002677083
-0.09595814,-0.19070739
0.09174937,0.09501982
0.66098243,0.8734239
0.001030658,-0.08630532
-0.008058293,-0.1069082
-0.08716135,0.035137355
0.12659214,0.06380224
-0.030195013,0.07847899
-0.010194359,-0.05777797
0.14190787,0.22973949
-0.17816637,0.25587016
0.09500277,0.04760237
-0.12446049,-0.022877574
0.09121463,-0.027067363
-0.08227742,0.13809498
0.051584475,0.016287118
-0.21197978,-0.11749217
-0.074075945,0.26504982
-0.12983239,0.17607558
0.2566414,0.4751005
-0.549292,-0.5338474
-0.09215603,0.116616786
-0.06937776,-0.038975894
-1.0480187,-0.9179709
-0.3931865,-0.26185223
-0.0038791955,-0.098104
0.015297736,0.11290999
0.011603075,0.056371063
0.1504741,-0.0107136965
-0.67747706,-0.09624073
-0.27747557,-0.061720252
0.12274504,0.0932647
-0.60842884,-0.2502229
-0.098173566,-0.017133057
-0.097477034,0.0027795434
0.18160418,-0.36580354
-0.107495695,-0.52140754
-0.10511227,-0.001463294
-0.027265344,0.0032552779
-0.10194673,-0.028689504
-0.06802675,-0.32050696
0.007401173,-0.009715378
-0.012743734,-0.025555313
0.028675579,0.032386094
0.05130817,0.16877124
0.040878907,0.016343117
-0.009353119,0.0048393607
-0.11431089,0.014799058
-0.20002759,-0.11284953
1.5135895,1.0820944
-0.5100083,-0.33042908
0.25542834,-0.27996945
-0.67488366,-0.7894724
0.56928843,0.61290675
-1.3208827,-1.1778828
-0.22544476,-0.36821157
-0.81295085,-0.34426862
0.7547858,-0.13679677
-0.46984443,-0.21102664
0.16475785,0.10353416
0.06733869,0.018169224
0.12571916,0.081324905
0.0010595281,0.049630225
0.061934844,0.2873361
-0.12063255,-0.30821246
-0.037540704,0.040382564
-0.051634982,-0.058733106
0.6998566,0.48629248
0.7894635,0.64318484
-0.62962437,-0.6141546
-0.53453016,-0.3625844
-0.38957232,0.033619344
-0.12264541,0.40560555
-0.36287984,-0.21664652
0.0607687,0.18275201
0.16687372,0.14987367
0.18994856,0.047332704
-0.2909954,-1.3097967
0.015903551,-0.19251563
-0.009170166,-0.035088837
0.008632764,-0.043839246
-0.68318075,-0.75913596
-0.13266125,-0.2389949
0.050248012,-0.04491669
-0.13172407,-0.03260064
0.040538542,0.3894794
-0.28923017,-0.057238936
-0.09777665,0.121996105
0.58894694,0.19244377
-0.00561796,-0.011944175
-0.013364182,0.021949291
0.006590943,0.044390798
-0.00020413016,0.09700206
-0.17319946,0.06813696
-0.03316478,0.12770216
0.019039644,-0.016372561
0.031983804,-0.007998735
0.021715228,0.010023385
-0.021980047,-0.011190951
0.26278937,0.8588068
-1.10903,-0.4140229
-1.4288716,-0.94379485
-0.37696922,-0.6399975
-0.008432999,-0.09015365
0.12918876,0.1669612
0.0039178864,0.010894954
-0.026550936,0.017163038
-0.010708973,-0.035159916
0.0011334247,-0.04357487
-0.4183174,-0.13073188
0.15805897,0.105850756
-0.08458497,-0.3425655
1.8093083,1.5563858
-0.63002825,-0.49907902
-0.10771606,-0.13699162
-0.05377561,0.25361374
0.032933936,0.0071948767
-0.22017446,-0.34800187
0.00025269127,0.24047965
-0.06359396,-0.14663303
-0.0059119477,-0.025876045
0.22023511,0.1377054
-0.0050576995,-0.124245554
0.07862767,0.008392602
0.121927164,0.061607957
-0.1694,-0.13264291
-0.07733686,-0.0030509531
-0.08694218,-0.0054178834
0.11038315,-0.033906877
0.08521278,0.25741658
0.15686947,0.07993263
-0.059744522,0.00024792552
0.009324789,-0.013086081
-0.5936419,-0.22986305
0.37653857,0.19107687
0.03729052,0.059813112
0.027797088,-0.119368196
-0.02001368,0.07425237
0.060991567,-0.05285591
0.04760579,0.02440451
-0.37630117,0.15633178
-0.07794896,-0.035492063
-0.087955005,-0.11831772
-0.23074056,0.17109913
0.30343798,-0.052295968
0.0051033404,0.012881637
0.0011293646,0.0078085065
-0.083913624,0.40103012
0.48791915,0.67536
0.02037292,0.0059302
0.088815875,0.06539753
-0.011372615,-0.053251058
-0.008303525,0.0025393367
-0.007235324,0.013887048
0.022542732,0.05339849
-0.0020688046,-0.05473295
-0.0059035653,-0.043407083
-0.16249916,-0.023670256
-0.14208856,-0.08009243
0.060690284,-0.0404692
-0.032169953,0.0050501823
-0.22314301,-0.4661386
0.52298427,0.1842397
0.2433779,0.0066926926
-0.20234017,-0.061880708
-0.009138882,-0.01525718
-0.027997505,-0.04489982
-0.4115228,0.1803552
-0.034926802,-0.075999826
0.420013,-0.21319693
-0.5747217,-0.14623284
0.1441418,0.29466677
0.5795722,0.5694972
-0.004929914,-0.021146297
-0.003574831,-0.055155396
0.0056752926,0.0068284273
-0.011346427,-0.032767773
0.6425905,0.7879909
0.19484161,-0.56060743
-0.0046333056,-0.06788927
0.0052633844,-0.02437985
-0.20792265,-0.123753965
-0.3848946,-0.40818638
-0.020924896,-0.47861797
0.5229909,0.23261225
0.09406069,-0.08774531
-0.042467237,-0.16326892
0.04465072,-0.0021114051
0.5493407,0.7790577
-0.3866552,-0.120832145
-0.0033152923,0.075128734
1.1854901,0.8026108
-0.922521,-1.0564708
-0.024735108,-0.06293237
0.027286284,-0.051375926
0.02767805,0.026180863
-0.00778462,-0.013637602
-0.00980802,-0.0005592406
0.0041646557,-0.023445725
0.0074211955,0.0053016543
-0.004244561,0.007148862
-0.62616336,0.05779487
-0.398557,0.2151823
-0.1537315,0.046326578
0.006777752,0.15082562
0.019235972,0.076931804
0.0916417,-0.038219154
0.43529168,0.5866435
0.29017347,0.089336514
0.14285725,-0.03167641
0.17474616,0.010710001
-0.022844391,0.13468286
-0.08586287,-0.022116482
-0.122109875,-1.5628349
0.37845176,0.48871732
0.39779544,0.25877875
-0.095754355,0.048065245
-0.032945424,-0.10165161
0.030588068,-0.051133633
0.34109426,0.48329067
0.3414815,0.45973182
0.010055905,-0.056493625
-0.0029786513,-0.047088385
0.02698095,0.19800645
-0.03694143,0.21155125
0.31474948,0.19373289
-0.14716624,0.093144
-0.03585223,0.024613455
-0.02220473,-0.102386
-0.21300188,-0.0167405
-0.74298453,-0.371986
0.69996417,0.22449651
0.7251408,0.32485217
-0.066388585,0.10229558
-0.031433903,0.036808252
0.6654439,-0.025330365
0.31430548,-0.0075781345
-0.11073884,0.15643328
-0.40116003,-0.13921353
-0.18867064,0.055549026
0.35111582,0.5664641
-0.0011408234,0.072731376
-0.023016801,0.06333527
0.050684877,-0.45695066
-0.06834609,0.3088853
-0.7254503,-0.116916746
0.6018296,0.16201127
-0.1128035,0.21904036
0.05391505,0.17236185
0.105577804,0.10625678
-0.07852585,-0.04198402
0.006687303,-0.08606905
0.005839977,0.10567939
-0.01360569,0.053756326
-0.004370966,0.24033237
0.3804484,0.6842128
0.05030015,-0.07237518
-0.7600617,-0.43099272
0.7422404,0.47056982
0.07499321,-0.5587794
0.12957315,-0.09616486
0.122958034,0.09738618
-0.32624006,-0.26123708
-0.011019485,-0.12344724
0.4872657,0.14798683
-1.3375832,-0.6704709
-0.8708162,-0.42592144
-0.0077148834,-0.03377071
-0.07653676,-0.06366539
0.36018062,0.06450403
-0.017784908,-0.12000969
-0.07373067,0.17075005
-0.26020458,-0.05528614
-0.41072425,-0.4322219
-1.0550117,-1.0622008
-0.19919242,0.14188409
-0.04747934,-0.092882514
0.0033254132,0.08411318
0.090855844,0.09152323
0.026560413,-0.015663862
0.39914382,-0.05837387
-0.023110177,-0.05864629
0.074705765,-0.0006570518
0.025602328,-0.05560726
0.058788672,0.0590232
0.08969176,0.1859402
-0.81342745,-0.62664056
0.005587299,-0.01866445
-0.012403688,0.020312726
-0.7384968,-0.8218237
0.25240842,0.014864087
-0.20020148,-0.41666588
-0.5778049,-0.32834458
-1.1958964,-0.85066205
-0.059656497,0.062847525
-0.004069713,-0.076009214
-0.009959502,0.09052512
-0.1508938,0.11623794
0.13972935,0.2590047
-0.032864764,0.041032583
0.06303777,0.14796495
-0.031629052,-0.01842314
-0.0018364138,-0.056127608
-0.035654284,0.023341358
0.12709755,0.6460642
-0.098461494,-0.34980798
-0.018066747,0.2892018
0.0059847813,-0.051924407
-0.00645084,0.009600699
1.5456895,0.5396018
0.3650992,0.12516749
0.07240799,0.123888284
-0.21879736,-0.2757733
-0.7620002,-0.109902084
-0.6382617,-0.12978148
0.011367412,0.024286836
0.0016501809,-0.023479998
0.002644523,-0.047000855
-0.015147142,0.18580025
-0.00082005275,0.030117363
-0.008850258,-0.008817524
-0.032017466,0.06129554
0.07079868,0.025705874
-0.56808794,-0.118483484
-0.52040625,-0.06410998
0.2508521,0.44484025
-0.055614486,-0.15172845
0.010532043,-0.00095543265
0.0076828543,-0.032122374
-0.047008924,0.12595934
-0.33319896,-0.23783726
0.24624458,0.4215573
-0.00097580906,-0.16104376
-0.11810488,-0.18388963
0.04788869,0.199974
-0.25212884,-0.22409642
-0.20885669,0.077231705
-0.45587194,-0.60428697
-0.5506748,-0.3460833
0.06988058,-0.15318888
-0.13481307,-0.14641404
0.37399992,0.064224884
-0.17172614,-0.19039324
-0.6361154,0.036767125
-0.061654933,0.08365339
-0.10109968,-0.19460931
-0.0872912,0.06963259
0.024892833,-0.0479936
0.024573717,-0.010478944
0.02161133,-0.05317256
0.0023861884,0.0016534328
-0.048081025,0.0638195
-0.054330055,-0.10178101
-0.10524163,-0.07088292
0.036437407,-0.006787181
0.0056934943,0.2639874
-0.10974676,-0.13336822
-0.0013031111,-0.015223324
-0.030726671,-0.10187431
0.023344055,-0.017160535
0.032517433,-0.112377554
-0.0036852746,0.024837613
-0.0100890165,0.06114231
-0.046806615,-0.38144952
-0.36731386,-0.39496547
-0.03277924,-0.0673964
0.027318684,-0.04332447
-0.10109078,-0.11240509
0.024296874,0.048287034
0.0005060971,0.15979558
-0.56818503,-0.32405454
-0.28429392,0.015132964
-0.45249394,1.0967255e-05
-0.020377886,0.3242647
-0.37968796,-0.5557144
-0.09209707,-0.0128676295
-0.30141094,0.023479998
0.053879984,0.12095958
0.020448273,0.059979618
-0.08786965,0.030648947
-0.42344993,-0.38909402
-0.035730563,-0.3281622
-0.63424754,-0.64189684
-0.15379745,0.098677635
0.07879838,-0.07910478
0.3507749,0.92639565
0.30885085,0.5799898
0.27560884,0.030361533
0.054182723,-0.52310205
-0.28119034,-0.61034405
0.41783476,0.5114539
-0.4938047,-0.60856897
0.037516758,0.30716157
0.30602175,0.4214424
-0.4511518,-0.08001381
0.21018946,-0.01142773
0.070500866,0.0025942326
0.058697924,-0.03230971
0.051381387,0.03449738
0.09680403,0.08174837
0.08499605,-0.04409796
-0.028881608,0.079544365
0.37857157,0.18346906
0.58438855,1.046447
-1.0478294,-0.9850018
-0.06270147,0.018493414
0.072150655,0.009913504
0.054239683,-0.014233112
0.04737772,-0.029808879
0.04428037,0.04589045
-0.26002637,-0.24578807
-0.0012684918,-0.00025978684
-0.0006003284,0.027320623
0.9612092,0.31273407
0.19504467,-0.14569601
-0.95770097,-0.42736155
-1.3284198,-0.1277683
-0.13210717,-0.0075713396
0.14540966,-0.19319409
-0.0015506372,-0.08310747
0.008607424,-0.017487407
0.095753685,0.027199328
0.1198961,0.26436567
-0.15214023,0.31123957
-0.027475208,0.17348944
0.0010769513,0.062390953
0.003012578,0.08194384
0.02248276,-0.04907623
-0.3989454,-0.042193353
0.6546689,0.1818018
-0.7614554,-0.74604404
-0.010898546,-0.5427304
0.053047657,0.22531456
0.002068307,0.05324164
0.0038200747,0.0023750067
-0.0719749,-0.29803437
0.45161015,0.32538313
0.034768853,0.13267276
-0.20842347,0.17790434
0.06831446,0.07155417
-0.041496564,-0.06941381
0.15287626,0.09975842
0.19255573,-0.07439399
0.112984076,0.09425632
0.087463446,0.04154408
-0.110033914,0.28135714
1.0538687,0.35013932
0.5153918,0.5603946
0.23888992,0.121235415
0.12065832,-0.40601924
0.2440978,-0.15619552
0.23211995,-0.43613896
-0.26649603,-0.15804088
0.026786625,-0.07397655
-0.011690485,-0.03457886
-0.2683302,-0.22461554
-0.6349986,-0.5401331
0.0046891966,0.45016503
-0.39661115,-0.40654892
0.11430938,0.043406665
-0.068534926,-0.13237384
-0.49407908,-0.27459455
-0.38457954,-0.12394363
0.070144296,-0.15533975
0.036546826,0.038976848
0.20278084,0.025934815
-0.468975,-0.35580325
0.025971036,-0.013106585
-0.011996876,-0.02592796
-0.04127753,-0.14252308
0.022780593,0.0687803
0.19053665,0.25938612
0.023258187,0.4251572
-0.13609362,-0.32859665
0.30290037,0.5675043
0.9542619,-0.043414593
0.14766103,-0.120206356
-0.6022873,0.11285287
0.22167027,-0.027348042
-0.04749279,0.09277587
-1.2916356,-0.47928274
-0.2588319,-0.3288556
-0.89667946,-0.07360709
-0.3935204,-0.20396182
-0.112056635,-0.07364378
0.53139734,0.9809482
-0.8045629,-0.983735
0.3909814,0.6043197
0.22902241,0.11523306
0.020830985,0.07231614
-0.0061129844,0.20293319
0.5455912,-0.042359725
-0.7584484,-0.32870543
0.08584671,0.05963725
0.10864469,0.12905103
0.09925338,0.04460302
0.014973586,0.2232647
0.03657093,0.0072520673
-0.02112551,-0.03850019
0.024750624,-0.16062814
0.0984531,0.20586985
-0.012793408,0.07143861
0.022568848,-0.19572222
-0.04629145,0.025044352
-0.030313134,-0.049091414
0.10469575,0.42882377
-0.066189215,-0.17793268
-0.0020062977,-0.019828498
-0.012558335,0.033585906
0.032039497,-0.62775236
-0.0666341,-0.30660933
-0.07805749,-0.13750279
0.06848642,0.01802051
0.043200027,0.32789913
0.22918099,0.7455418
-0.5151528,-0.34649688
-0.06394589,-0.33489567
-0.069496945,0.053067088
-0.0463447,0.18563154
-0.08409606,0.16145596
0.1356121,-0.16425538
-0.6157245,0.06627411
-0.8194374,-0.1956917
-0.17282134,-0.013499975
0.5518013,0.38898826
0.006979217,0.040196
0.12808716,0.129726
0.020587683,-0.0053020716
-0.011072479,0.03537017
0.40739936,-0.08508757
-0.20193464,0.11469424
-0.06553407,0.26748198
-0.114858784,-0.13892663
0.759065,0.075443685
-0.15756929,-0.38866252
0.2382606,0.022224665
0.08821177,0.09109753
0.3707959,0.18401027
-0.29203504,-0.43718377
0.75573826,0.09809983
-0.8379763,-0.42114896
-0.09583716,-0.29905808
0.26433498,0.11402726
0.20744449,0.2408678
0.14238673,0.23076236
0.51359516,0.6689112
-0.8265336,-0.5973486
0.009325404,-0.038494647
-0.002212558,0.029776037
0.033493027,-0.003039062
0.0012461639,0.012151718
0.7147212,0.2827667
-0.72637486,-0.14058459
-0.022493135,0.20256448
0.011284258,-0.09522569
-0.003284193,-0.015165448
0.014224816,0.019726098
0.22755876,-0.012486309
0.03263662,0.1694603
0.034059778,0.092233926
0.041586038,0.0049130917
0.07245591,-0.0043637007
0.4586194,0.24346995
-0.011223466,-0.14489335
-0.023954976,0.010348439
0.018338004,0.2292997
0.0013808969,0.01785618
-0.03054569,-0.066582486
-0.04305782,0.15382129
-0.10449526,-0.036227584
-0.401645,-0.2173698
-0.4718809,-0.090140104
-0.50953937,-0.23547632
-0.005535117,-0.042818785
0.029322937,-0.039299607
-0.08691179,-0.075642675
-0.077882975,-0.077775
0.8719739,0.26929358
-0.9324907,-0.30177748
-0.8829318,0.015907377
-0.83609223,-0.23836482
-0.10865438,-0.28407001
0.078116104,-0.06959003
0.03084052,-0.056167185
0.01938837,0.08185023
0.33550104,0.06624484
0.8387495,0.5466682
-0.2419268,-0.34083286
0.17417884,0.21208039
0.68745095,0.7105855
-0.5693,0.23583269
-0.05452275,-0.022649407
-0.060268935,-0.33229536
1.7386107,0.85679674
0.34577137,0.15970397
0.16138373,-0.20042098
0.6253196,0.19783711
0.18827038,0.24950986
-0.010178674,-0.063786864
0.0016736918,0.03836572
0.008420491,-0.021349609
-0.24033538,-0.45079216
0.9562048,0.22374552
-0.06388083,0.11807981
-0.0107499445,0.037825257
0.65067625,0.43640077
0.1172066,-0.03523253
0.015847705,-0.068080544
0.0033133351,0.036533535
-0.028162919,0.063117
0.0010931432,-0.007984579
-0.32732102,-0.62523174
0.5289186,0.46865606
0.08799078,-0.015278041
0.122414574,-0.07838565
0.046376243,0.049938917
-0.29776478,-0.2574042
-0.11969047,-0.13346466
0.046945803,0.0043380857
0.0513157,-0.4866581
0.11240375,-0.31963181
0.17126644,0.08777121
-0.040427744,-0.029575348
0.00641936,-0.08953324
-0.005391116,-0.06322652
-0.015051438,-0.06112811
-1.1145769,-0.7925019
-0.00057141157,0.048858345
0.0018820177,-0.07719588
0.45349348,0.06545526
-0.86089146,-0.930773
-0.04147834,-0.051317155
-0.003962986,-0.03328252
-1.0871599,-0.26633203
-1.0162235,-1.1130075
0.0028571414,0.09435384
0.12579234,0.13096404
0.2462432,0.31250298
0.42196584,0.46830308
0.29335174,-0.019289583
0.15145044,-0.102535784
0.4304764,-0.07784696
0.07778934,0.033160448
-0.031193994,-0.09953658
0.038225934,-0.045906425
-0.36959788,-0.5706619
0.5720909,1.0757253
0.2958725,0.060323
0.54854274,0.051720142
-1.0825171,0.1571154
0.3547248,-0.536566
0.32940346,-0.09328675
-0.5868181,-1.0393766
-0.031089514,0.092345715
0.08639805,0.10267812
-1.303356,-0.9176161
1.0675833,0.30235618
0.03665818,-0.04693073
0.16060078,0.14700252
-0.34933126,-0.01363492
0.07561903,-0.10081634
-0.025554322,-0.014048159
0.001580323,0.01558733
-0.06890719,0.06710753
-0.02856604,0.008291885
-0.0034325353,-0.091768175
0.022039369,-0.050395966
-0.7025181,-0.5775659
0.3464374,1.3322842
-0.021278685,0.11819631
0.06334838,0.2000176
0.027345628,0.034673095
-0.10955778,-0.085927606
0.3642128,-0.31709394
0.37019175,0.5505717
-0.1033548,-0.11910862
0.9260566,0.100201696
-0.24915627,-0.41601706
0.21764636,0.07928705
0.04453871,0.02685982
0.041122876,0.010712266
-0.03497048,-0.04282402
-0.068110645,0.16705203
-0.0057498375,0.34316286
0.009302133,0.01862365
-0.061192222,0.1974082
-0.039460674,0.009073615
-0.62294924,-0.012023151
-0.69730014,-0.1290671
0.020122673,0.0021609962
-0.05735954,-0.0192011
-0.13748418,-0.22108173
-0.04416639,0.31515455
-0.23787919,-0.3302068
0.46317893,0.13611993
-0.019527607,0.00067326427
-0.122103915,-0.07137811
-0.18616179,0.06373602
-0.49200875,-0.34638572
0.010164634,-0.062535375
-0.0059151836,0.07851115
0.024371129,0.09589797
0.021051738,0.12806654
-0.06704229,-0.08520365
-0.41860938,-0.50390196
-0.019934395,0.08241373
0.10649191,0.026388645
0.021210458,-0.1789749
-0.12243406,-0.0148944855
-0.021446222,-0.04526341
-0.07907877,-0.0107473135
0.020086981,0.032274604
0.017009553,-0.053016365
0.2753845,0.025154352
0.11219765,-0.19815172
0.24865478,-0.032996416
-1.0602616,-0.9850621
1.2181216,0.4628197
0.5867009,0.012556568
-0.6708214,-0.22597665
0.018549418,0.17644456
-0.2604586,0.11459728
0.12184143,-0.03846854
-0.001046332,0.25485653
-1.2037263,-0.50196785
-0.07517113,-0.052650243
0.104933485,0.2493782
0.14166103,0.008045971
-0.09832157,-0.17118639
-0.0040069707,-0.0039601326
-0.006818285,-0.07864761
-0.7493883,0.15855315
0.15741752,0.25963676
-0.05803278,0.08396113
0.14462306,0.18494326
-0.040226713,-0.028259933
-0.0015305111,-0.14644015
-0.016139893,-0.06664717
0.013110685,-0.09707576
0.10999531,-0.053361744
-0.07367377,-0.008042097
-0.098961115,0.19138469
0.15231928,0.1845279
5.886572e-05,0.013910949
-0.0054108594,0.061836362
0.0023915546,0.2373724
-0.07910604,-0.2535659
0.008625586,-0.010271907
-0.06087471,-0.03846547
0.5111315,0.33141267
1.0150201,0.3420195
0.017357616,-0.061848223
0.059578534,0.119152546
1.1380558,0.21199006
-0.13447303,-0.28120857
0.003379406,0.041667998
-0.013559561,-0.022812784
-0.31722867,0.5046187
-0.7839079,-0.68425435
-0.012121145,0.030471891
-0.0033637434,-0.018957078
0.01790989,-0.04533738
-0.023869399,0.029114664
-0.6355397,0.013115026
0.14612967,0.37680143
0.048639603,-0.044638515
-0.0026046669,0.053355277
-0.51954865,0.047576845
-0.11170075,-0.6063828
0.057941213,-0.052027702
-0.13684878,-0.34398043
-0.72123194,-0.45507002
0.22348438,-0.16669142
0.05191192,-0.016027302
0.22301267,0.08357605
0.35611257,-0.340616
-0.8573241,-0.6699716
-0.51320016,-0.17168802
0.3030796,0.46885455
-0.04966244,-0.15297109
0.0013396618,0.15172714
0.07867155,-0.31094885
-0.74855083,-0.14104936
0.010230675,-0.017150164
-0.026117647,0.010147572
0.024131617,-0.0010117292
0.0063001094,0.003908515
0.026841123,-0.14030713
0.06287083,-0.033783466
0.32656482,0.59900516
-0.37770456,0.23918617
0.34800735,0.37470663
-0.04836537,0.06207238
0.0069574136,-0.020727813
-0.004275879,0.0049631596
-0.00051795563,0.021453612
0.01575657,0.019693553
0.029912468,0.054913312
-0.029548768,-0.26157844
0.21175455,0.23938894
-0.078957394,0.0112963915
-0.40741098,-0.3919319
-0.6250279,0.054015204
-0.008678936,-0.33839417
-0.03649758,-0.19383764
-0.056155793,0.023170471
-0.10913584,-0.028246343
0.19979645,0.037988484
0.08495298,0.007058203
-0.3267958,-0.16065055
-0.09553206,0.11888695
-0.20818354,-0.007874131
0.1869199,0.055491745
0.037719324,0.13350096
-0.06892194,-0.04761994
0.055752654,-0.04850349
-0.23177472,-0.20311081
0.2628423,-0.0922322
0.13143674,-0.34167206
1.0153743,0.83582026
0.2931908,-0.028273582
-0.062754825,0.014878273
0.035207555,-0.036832392
-0.47527033,-1.1635491
-0.20688453,0.13769418
-0.33738887,0.00914973
-0.44645557,0.08794826
-0.23101318,-0.18034518
0.1054223,0.054670274
0.42442197,0.08611333
0.15660182,0.29329062
0.033838846,-0.18318844
0.044280756,-0.14236906
-0.018824,0.04307893
-0.013519935,0.0060457587
-0.019467678,-0.04291769
-0.011158148,0.015453756
0.21725446,0.12140328
0.02655799,-0.12606621
0.014518764,0.03660524
-0.15240005,0.05466342
-0.2259742,-0.15703493
0.049680874,0.116203606
-0.44293553,-0.55282646
-0.4591592,-0.06753802
0.47341377,0.044551432
-0.022714986,0.062066674
-0.58682853,0.41626042
-0.26768935,0.3134218
1.0776258,-0.121421695
-1.1786872,-0.96960807
0.023291469,-0.020382226
0.1775948,0.13271493
-0.8172488,-0.263896
-0.8423487,-0.9200649
0.059129555,-0.04640484
0.061670054,-0.05815226
0.015202267,-0.17639127
0.01874771,0.10072844
-0.106664285,0.07214153
-0.26714242,-0.32498282
-0.47937202,0.35122997
-0.8377055,0.24234474
-0.08278939,-0.0012205839
0.0910284,0.1430459
0.052843105,-0.017666638
0.032195106,0.09355712
0.45956957,0.25849462
-0.03346459,0.09690851
-0.022820486,0.07771199
-0.042286124,-0.01309067
0.0046231253,-0.05269444
-0.010301983,-0.042251825
-0.15222117,-0.4320721
0.4584504,0.3410784
0.008206841,0.08255997
0.015062316,-0.061855108
0.032110427,0.07455504
-0.0006804549,0.015705109
-0.029866312,-0.10249317
0.21716234,0.14356026
0.3676381,0.18815896
-1.1140985,-0.5958557
-0.040059835,0.031463593
0.0053295353,-0.087418675
-0.12705618,-0.41332096
0.7940078,0.6903729
0.15768513,0.116998196
-0.061700426,-0.19145465
-0.0064484007,-0.10042691
-0.048920713,0.0012091696
0.0874536,0.139566
0.07861368,-0.35116684
-0.17534311,-0.08003813
-0.0601286,-0.2111187
-0.5388262,-0.32192826
-0.54992557,-0.109933734
-0.50286686,0.10973649
-0.07427362,0.4064306
-0.03727416,-0.15191767
0.022318859,0.10142243
-0.09981691,0.059657335
0.06829298,0.0867933
0.040601697,-0.017718107
0.043878313,-0.01851368
-0.0077079628,-0.13844623
0.02864696,0.18874729
0.28541875,-0.11424209
-0.57396793,-0.18702179
0.0071827555,0.07197857
0.018961046,-0.184156
0.19350658,0.003720045
-0.03630915,-0.10594417
0.73674107,0.21844202
0.66890085,0.7438103
-0.4846171,-0.0740093
1.01867,1.3614941
-0.020722017,-0.07780194
-0.02527048,-0.20377481
-0.24191397,-0.10516924
0.73254335,0.36003622
0.41599035,0.47901088
0.056152858,-0.082077235
-0.15739313,-0.29587144
-0.1616749,-0.16504794
-0.5045,-0.2244282
0.11050193,0.0061665773
-0.1042173,-0.11628425
-0.2092467,0.124417365
-0.016213633,-0.007213652
-0.01025191,0.059113592
0.5593029,-0.33914924
1.2833766,0.9872152
0.0037548072,0.019946158
-0.08337777,-0.027766198
0.23412097,0.34457737
-0.52566445,-0.357414
-0.008231843,-0.04089862
0.04504874,-0.04675764
-0.5195464,-0.01107657
-0.38536683,0.028526247
-0.069792695,-0.11912426
0.27651882,0.16729541
-0.08140213,0.00909248
-0.039138734,-0.18919261
-0.13416353,0.017744303
-0.053616207,-0.0487175
0.40795642,-0.08492231
0.04779595,-0.27416262
-0.97608787,0.38097513
1.0289965,0.7157222
-0.22677626,-0.18480769
-0.31465188,-0.27508572
-0.06475001,-0.0963946
-0.040637102,0.004524857
-0.4237249,-0.11204907
-0.23773137,-0.40278208
-0.4212632,-0.18546347
0.3278595,0.3576296
-0.02655982,0.027252465
0.008091746,-0.02521938
-0.018544264,0.0029814243
0.14889985,0.061198585
0.02518591,-0.20251614
0.07273655,0.016949886
-1.152466,0.42125532
0.40855473,0.70753026
-0.08679473,-0.010180712
-0.19246837,0.0063130856
-0.17359693,-0.13150817
-0.4394074,-0.21639466
0.09971158,-0.07252878
0.32746837,0.5743294
-0.041050524,0.033175766
-0.048191328,0.055126995
0.03684697,-0.05991435
0.027618878,-0.096140504
0.41217303,0.1373384
-1.0003157,-0.31463274
-0.005755958,0.0016821027
-0.0050482345,0.008887827
-0.05348789,-0.14359927
0.8263271,0.40306938
-0.054723963,-0.090801895
-0.20645648,-0.021505713
0.881186,0.12701261
0.576401,0.3548491
-0.054356746,-0.06884533
0.1526736,-0.017419562
-0.021752985,-0.05311221
0.2934649,0.12530816
-0.22867611,-0.046492934
0.18647502,0.08572143
-0.37914318,-0.49490315
0.026755735,-0.20353407
0.28421292,-0.0006777644
-0.07677219,0.01972884
-1.285464,-0.34498942
-0.8663846,-0.4164552
-0.050170124,-0.028876156
-0.03853108,0.06308998
-0.0044767377,-0.0029072464
0.057659723,0.020549387
0.7111412,0.9962668
-0.47610533,-0.25330502
-0.4824369,-0.42463207
0.4371243,0.31302834
-0.10188748,-0.20316818
0.032661516,-0.1289736
0.29494137,-0.17914942
-0.031461544,0.3035909
0.07481181,-0.02505672
-0.1490003,-0.063815
-0.0061115082,0.015889764
-0.014522456,0.0098825395
-1.0248218,0.06729102
-0.07079171,-0.045145065
-0.33000088,-0.09570253
0.10016403,-0.05320531
0.032978058,-0.033999562
0.09537007,-0.100955665
-0.09643483,-0.4141264
-0.43393928,-0.4164284
0.018626811,0.02126123
0.032430515,-0.018549204
-0.5909376,-0.048339307
0.3035696,0.23278245
0.021838505,0.11631608
0.17504987,0.07554266
-0.00685442,0.14203167
-0.025483776,0.031982124
0.10500761,-0.016656816
-0.094858356,-0.05314961
-0.005643987,0.07937002
-0.3601582,-0.03201887
0.06967509,-0.09945516
-0.18580656,-0.07902326
0.2334221,0.12062502
-0.1006686,0.11212292
0.34109426,-0.06720843
0.3414815,0.35767975
-0.20355138,-0.08216703
-0.11510424,0.13353112
-1.1930125,-0.6705161
-0.04723275,0.10325444
-0.008755825,0.007032454
-0.00898462,-0.008787513
0.16066611,0.08533013
0.04327092,-0.038199008
-0.016393395,0.036305904
-0.03914672,-0.052467763
-0.045877993,0.20139566
-0.003867066,-0.011702359
0.0019778335,-0.12388283
0.028402928,0.030004784
0.19986778,-0.43727338
0.097529165,0.20020783
-0.22934213,-0.055704817
-0.12980367,0.14411056
-0.46419674,-0.4334165
0.38861603,0.46708703
0.036969636,0.06332022
-0.032651305,0.01541999
-0.046370193,-0.062014222
0.010449801,0.003116265
0.050807934,-0.062484086
-0.034562744,-0.27047786
0.7876344,0.33421117
-0.0860744,0.1646769
0.026765492,-0.03401631
-0.06915417,-0.064373374
-0.28222278,-0.08203018
-0.5660565,-0.26012516
0.5183749,0.30523223
0.62511253,0.71060926
-0.064726956,-0.11537252
-0.14945629,-0.051156797
0.42592597,0.086606085
0.6328812,0.12598294
-0.008510293,-0.05333203
-0.011082467,0.009340078
-0.0021811577,0.04297343
-0.00085672,0.024062544
0.008201792,0.05232963
0.0007523028,0.012905896
-0.3187288,0.073066294
0.15817204,0.04489918
0.047598045,-0.06861207
0.010967018,0.07344684
0.41723433,0.4605492
0.047624476,-0.050899535
-0.046059795,0.13693106
-0.006194058,-0.06502819
0.08613987,-0.004466146
-0.05021348,0.008626834
-0.2580043,-0.4421361
0.27420262,-0.020718407
0.043697506,-0.06587076
-0.0033563008,0.4625023
-0.021550406,0.07275765
-0.027002186,-0.023348525
-0.0012654739,-0.103563875
0.0044196784,0.026265949
0.2759394,0.12260723
0.011997828,-0.0121308565
-0.4258403,-0.48043373
0.6495966,0.77908146
0.4410806,0.26524687
-0.16269855,0.0069519877
-0.0029758587,-0.045353502
0.06917884,0.08232963
0.028292261,-0.029412419
-0.012411395,0.014915377
0.017609477,-0.04837531
-0.09214155,-0.007682994
0.08415939,0.08101702
0.0074420134,0.047810435
0.017347693,0.05090162
0.087277435,-0.015389755
-0.020497622,-0.1667341
-0.05960055,-0.270685
0.27405554,-0.062812984
0.018207774,0.1396428
0.8852395,-0.10481733
-0.8781175,-0.47738189
-0.027001884,0.12265277
-0.013764545,0.043365
-0.054402094,0.19075494
-0.00931369,0.0872713
0.32438102,0.42819506
0.1250427,0.34099138
0.0001838887,-0.32391405
0.1739188,0.19037642
0.04600035,0.25260973
0.038440872,-0.20477705
0.41841596,0.7236113
0.38451567,0.4920089
0.1749538,0.0050747395
0.2160312,0.03793305
-0.0069298856,-0.003121078
0.057936326,-0.016187511
-0.21997353,-0.021266699
-0.010286905,0.58237576
-0.16593972,-0.1562613
-0.4016357,-0.18221354
0.13481756,-0.3362493
0.8478477,0.14694585
0.39504242,0.1055356
-0.2017398,-0.5160986
-0.037588097,0.064994276
-0.4818372,-0.32161435
0.081390366,0.011190772
-0.0003392897,0.002671361
-0.14743844,-0.13881123
-0.095901564,0.27632403
0.101630524,-0.337626
0.15160385,0.101198345
-0.2867697,-0.19537288
0.025581665,-0.159376
-0.2826358,-0.34720623
0.14098062,0.16268277
-0.047624175,0.04172796
0.033862032,0.11441332
0.560332,-0.13486034
-0.052400965,-0.08083391
0.24961159,0.13166463
0.063917205,-0.049583152
-0.030681785,0.11944434
-0.039827198,0.005792618
-0.008646766,-0.08780591
-0.017241478,0.00051055104
-0.0053539886,-0.038813293
-0.07784365,-0.011977196
-0.003085055,-0.19226426
-0.34947762,0.55961955
0.29326418,0.111646175
-0.2559381,-0.19548425
0.6593936,0.05269301
0.091063835,-0.3261724
0.025647677,-0.022343516
-0.04166401,-0.02173996
-0.075395,0.03471735
-0.016398326,-0.019522965
-0.2240291,-0.8301663
0.39509076,-0.11936462
-0.027666047,-0.007412404
0.02587836,-0.024259515
-0.2188409,-0.031149596
0.23684567,-0.041601866
-0.18489859,-0.3607948
-0.046568114,0.542071
-0.70464283,0.051896274
-0.3775621,-0.1617373
0.03976975,-0.05652103
0.10885739,-0.032425284
-0.48873955,-0.12391505
0.26028427,-0.022637531
-0.031626787,0.03086406
0.1942927,0.16603231
-0.034876056,-0.23587164
0.012271897,-0.07395288
-0.7509136,-0.24145544
0.05054595,0.23965672
0.21066293,-0.05367434
0.08244737,-0.12618476
0.2334806,0.14391887
-0.18809438,-0.08391228
-0.031163402,0.010836691
-0.0062135616,0.0131917
-0.65210605,-0.076500505
-0.50211793,-0.12958404
0.29853088,0.02279681
0.09032791,0.018928051
0.010373729,0.014489666
0.005723797,-0.045745388
0.26685196,-0.25633994
-0.07817432,-0.071715176
-0.04383421,0.071961045
0.018360065,-0.118835986
0.07538531,0.043865383
0.07339405,-0.0074718595
-0.07791067,-0.022335678
0.047778405,0.035181433
-0.24566182,-0.020537019
0.1276731,0.36698666
-0.3476074,-0.08829039
0.87966424,0.51018703
-0.0001466418,0.023800313
-0.004779985,-0.019268245
-0.009870872,-0.010107398
0.0022764748,0.016678035
-0.025376797,0.0026057959
0.010514261,0.0085738
-0.19327913,-0.4481145
0.08504324,0.4142083
-0.024285961,0.0054872036
-0.024196904,0.031410873
-0.22907893,0.18158472
-0.40772194,-0.15694965
0.042335544,-0.010730699
-0.023690382,0.06262188
0.058047064,0.001278758
0.0062866407,-0.002337873
0.036568135,0.011070907
-0.008799037,-0.06019306
1.1641531,0.5212669
-0.44473517,-0.4270927
0.24469921,0.6152456
0.39547536,0.7560038
-0.0012045517,0.010720551
0.034528688,0.009408414
0.57262176,0.26088107
-0.22363773,-0.14375839
0.06701697,0.12192044
0.05168374,-0.060383826
0.65919465,-0.053764164
-0.21618457,0.07827577
0.0572432,-0.039296582
-0.12941903,-0.10894343
0.010611324,-0.12755793
-0.035318572,0.11714387
-0.037163112,-0.051135063
0.036081143,0.018544137
-0.2718207,-0.04679948
0.11578039,0.023635596
-0.063170046,0.033281237
-0.0021360368,0.012471139
-0.45930594,0.46882457
0.538882,0.94648796
-0.073168606,0.007106006
0.079296224,0.056346387
-0.051889613,-0.1774193
-0.6003988,-0.34428412
-0.0027773837,-0.058561534
0.020256326,-0.038129583
-0.05416843,0.21416038
-0.05780186,-0.23620313
0.25604996,0.08170533
0.6463322,0.6582192
0.15963009,0.20071808
0.27574745,0.19373667
-0.008023001,0.009206906
0.004963165,5.710125e-05
-0.13767715,0.17930841
0.059894897,-0.43846238
-0.13932748,-0.24875772
0.036031175,-0.0071531534
0.003565372,-0.003837958
-0.019475479,0.0060245395
0.27142245,-0.39041632
-0.050889272,-0.07968185
-0.18224584,-0.024728596
0.21177989,0.018314928
0.8051387,1.2723588
-0.85167015,-0.56729496
0.016248774,0.19654381
0.0031628371,0.13002709
0.42231372,0.47656223
0.13896999,-0.53845865
0.57393867,0.31970486
0.3330131,0.07050654
-0.23847488,0.20559227
-0.0979069,-0.54295176
-0.028263852,0.06575146
0.014524343,0.03916958
0.23362792,0.21411785
0.26832768,0.07568324
0.45058787,-0.28277123
-0.38178644,0.09740883
0.21641102,-0.09026456
0.02958773,0.009438992
-0.25760585,-0.034579754
-0.009858584,0.10944083
-0.007593866,0.0004273653
-0.0052346596,0.060640126
-0.00012253085,0.0054335
0.06537959,-0.08573164
0.119500935,-0.11918813
-0.008891005,0.008505821
-0.0044028093,0.00016111135
-0.0016647666,0.028116673
0.34894136,-0.0022367537
-1.1111609,-0.08621307
-0.18634133,-0.17329803
-0.07434373,-0.36902714
0.4959581,0.13034254
-0.30966502,-0.09877795
0.19233498,0.383589
-0.036884286,-0.025824785
-0.45352954,-0.14428812
0.14189439,0.28571427
-0.16547804,-0.355783
-0.71714365,-0.87154347
0.04994414,-0.13227302
-0.118480325,-0.1014052
-0.22523394,0.081703365
0.76369655,0.79334563
0.2773376,0.02778007
0.90827703,0.8755299
-0.13657409,0.038488507
0.04764903,0.041066974
-0.39906454,-0.28838748
-0.9580624,-0.8632326
0.06751193,0.06621638
0.052272767,0.074664444
0.06440827,0.20349038
-0.36404037,-0.018989831
-0.00044026444,0.052981973
-0.018325323,0.0512816
-0.17205682,0.68787503
0.2335627,-0.017483711
-0.5534374,-0.098303914
-0.48824227,0.021430701
0.02502487,-0.09261353
0.10011721,0.07416266
0.96060526,-0.06963682
0.0419674,0.26646477
0.49638528,1.0031922
0.34955516,0.59963125
0.27232555,-0.5038065
0.77681947,0.3071396
-0.05514644,0.042235136
-0.036734827,0.007021636
-0.01732547,-0.07744664
0.010263624,-0.013942897
-0.05803278,-0.026712716
0.14462306,-0.024779424
-0.03291478,-0.033976495
-0.023093453,-0.014431447
-0.037463613,-0.31071836
0.028508082,-0.2715769
-0.007558358,-0.028772056
-0.023027366,-0.06774604
0.23184483,-0.48719227
-0.7134674,-0.15273279
0.08997725,-0.1685701
0.38081092,0.4060128
-0.013549898,-0.019569278
0.064964294,0.02350378
-0.6958593,-0.44879937
0.4847262,0.25795567
0.024757955,-0.08054668
0.038302347,0.007818148
-0.011741748,-0.0035265684
-0.0036074473,-0.06580332
-0.013464818,0.10189605
0.0044966782,0.05628398
0.59506834,0.24112383
-0.1217114,-0.06775433
0.014246937,0.023406833
-0.004597266,-0.030008048
0.51722264,0.083275944
0.024299446,-0.03643629
0.06738446,0.05449529
-0.046607666,-0.030623227
0.026629949,0.005031526
0.07516809,0.015743732
0.08642683,-0.054323196
0.44007713,0.15841171
0.21578681,0.07731259
-0.30960643,0.24966735
0.0009908997,0.007032454
-0.0009355941,-0.008787543
0.14897601,0.27203608
-0.12388746,0.22761098
0.2475065,0.3166229
1.6197664,1.238314
0.06561555,-0.291987
-0.08120735,0.19584313
-0.38254845,-0.09612793
-0.80477875,-0.19030675
-0.004135265,0.013935864
0.0033400445,-0.007981986
-0.103221506,0.3842665
0.094729766,0.5180143
0.33955237,-0.03935331
0.5369825,0.84862876
0.024571622,0.0076366663
-0.027139813,0.017074227
0.1217344,-0.033768505
-0.009912055,0.026801676
-0.41565576,-0.18578807
-0.037140425,-0.2553866
0.54295164,0.3060649
0.32815015,0.1346207
-0.1238915,1.2675712
0.17349288,0.88864774
-0.0066012545,0.034681052
0.112781495,-0.036185652
0.46264178,-0.23330718
-0.13675512,-0.17029811
-0.60852635,-0.24659097
-0.13282107,-0.02510497
-0.45841563,-0.13730109
0.17246981,0.5436245
-0.061233565,-0.0026100576
-0.016827207,-0.055609643
0.3773541,-0.079143345
0.3044845,0.17864347
0.13274905,-0.17065132
0.052470345,0.4473821
0.64790916,-0.15280786
-0.26312378,-0.06662354
-0.5505506,-0.6391666
-0.18844026,-0.21766667
0.46190992,0.1928395
-0.4250787,-0.4425093
-0.03117313,-0.042364776
-0.08274369,0.008388445
-0.07124217,-0.0019968897
0.021304011,0.047354937
-0.008871941,-0.03662005
0.08921956,-0.058862254
-0.029980263,0.021254838
0.26566613,0.07125592
0.2125557,-0.17709315
-0.35560012,-0.055539995
0.023539318,0.15585464
-0.008180135,-0.20259324
-0.10814933,0.07287112
0.0103333555,-0.0067903027
-0.17481975,-0.7050486
0.03275776,0.35547397
0.026658073,0.07548337
0.13484678,-0.062189393
0.011655157,0.037939698
-0.0064544356,-0.07990697
0.10851483,0.078460515
0.046873145,0.24158722
0.022065043,-0.033633634
-0.0037649162,0.0020267963
-0.46872282,0.14292061
0.08233763,-0.07535601
0.44901264,-0.1683647
0.27076608,-0.15917858
-0.039766826,-0.24710336
-0.048669264,-0.07420513
0.007884528,0.031557783
-0.006350313,0.018469632
0.024069954,-0.080141366
-0.024065502,-0.17517346
0.037780963,-0.2847023
-0.007316263,-0.07494205
0.31347814,0.2771597
-0.0921091,0.19160509
-0.2717924,-0.06565565
-0.079514116,0.06468761
-0.097317144,-0.08537626
0.088518016,0.07313877
0.28356662,-0.045789003
0.22150227,0.0123023465
0.37129644,0.25121444
0.5025978,0.19614968
0.011664232,0.05141455
0.0115803955,-0.07106067
0.010450114,-0.034730524
-0.041348025,0.0056480467
-0.83802426,0.076959334
-0.1381161,0.13997391
0.4820957,0.4593308
-0.30523863,-0.7453762
-0.8670951,-0.14244117
-0.41309935,-0.37802213
-0.011281932,-0.0038379282
-0.009489678,0.0060245097
-0.026809791,0.049305663
-0.18611091,-0.029714465
-0.20303965,-0.061886966
1.2659321,1.277041
-0.50891715,0.11610699
0.43986124,0.5236176
0.09502494,0.10737312
0.28038728,0.47962618
-0.03216915,0.024344563
0.035113577,0.05835247
-0.48505846,-0.37416613
0.22264192,0.037623018
-0.1842919,0.231031
-0.15080678,-0.90077776
-0.0025625327,0.08373749
0.022356253,-0.07588288
0.033916768,0.014523208
-0.016704915,-0.007458389
0.004105049,-0.017615736
0.020626223,0.042719066
0.14496836,-0.15813288
-0.48648322,-0.17119087
-0.036174707,-0.065088436
0.056445263,-0.015566438
-0.024991903,0.074267805
0.005502293,0.043795645
-0.9626454,-0.62235725
0.058518037,0.09471509
0.42100662,-0.038871765
-0.507589,-0.20134991
-0.006626248,0.11437646
-0.08671668,0.032058954
-1.0596691,-0.35287964
-0.21475583,-0.019129336
0.1768395,-0.010267548
-0.2534693,-0.20186943
0.008352894,0.25239065
-0.021374676,0.26984686
0.51698077,0.60769594
-0.1421876,0.22694609
-0.016508535,-0.10155374
0.28300214,0.3230437
0.09550941,-0.6030452
0.34585488,0.5191999
-0.048141256,-1.6860174
0.47011143,0.8481033
-0.60684496,-0.1710602
-0.49919906,-0.29528272
0.08136954,0.022535205
0.90446895,0.4755134
0.5143021,0.087427735
-0.010609147,-0.08605787
-0.009062046,0.050178885
-0.0029885424,0.12652129
0.043029707,-0.6743823
-0.034467664,-0.61729336
0.1350165,-0.10602499
-1.3615854,-0.45977682
0.62421286,0.28051764
0.08601419,-0.2876915
0.014027241,-0.07399948
-0.029646562,-0.07512519
-0.047723394,-0.18678692
0.09908816,-0.2089094
0.08643916,-0.041654587
0.30475187,0.2318809
-0.46652448,0.17479151
-0.586922,-0.25014877
-0.39253604,0.13254666
-0.14296746,-0.559235
0.005578026,-0.023920476
0.05251053,0.0044297576
0.028943505,0.018989444
0.010146275,0.08883923
0.22099492,-0.13820004
-0.60699797,-0.09767568
0.55718833,0.040051103
1.0728633,0.58273613
0.019683871,0.2621988
-0.10917997,-0.10821755
-0.007519376,-0.042927325
0.0088520255,-0.08438516
0.034594156,0.038035154
-0.0023396458,-0.1315065
0.018390361,0.04167556
0.011175689,-0.006291032
0.07052188,0.021241069
-0.064437136,0.21002403
0.007258716,0.05082053
-0.03631364,0.12861651
0.039627545,0.51002914
0.090247676,-0.14675927
0.46837896,0.8365355
-0.42693174,-0.5590696
0.10896266,-0.044739485
-0.15202445,-0.04329866
-0.49146366,-0.26368964
-0.84979874,-0.49305218
0.17428842,0.1539281
-1.1903267,-0.5571531
0.03359422,0.14489758
-0.008739318,-0.10025936
-0.08786965,-0.1276201
-0.42344993,-0.7674279
-0.102987334,-0.027715325
-0.06709717,-0.18298775
0.107142165,-0.10474038
0.028841816,0.043208122
-0.28553635,-0.19830954
-0.022698816,0.043301195
0.6707766,0.3202199
0.5832849,0.58438617
-0.09215603,0.031085372
-0.06937776,-0.0508278
0.08999985,-0.20524198
-0.0129702315,0.016773373
-0.007235324,-0.018772602
0.022542732,0.005071819
-0.5956914,-0.088038325
-0.49013162,-0.075436026
0.007922478,-0.028818548
0.042867973,-0.060371518
-0.13307357,0.0986903
-0.1656044,0.6892072
0.01320068,-0.08636743
0.0046638628,0.025072396
0.22282681,0.3924725
-0.6111071,0.3394451
0.01960561,0.07475364
-0.018630616,0.02436316
-0.05827193,0.32055378
-0.043461513,-0.03458643
-0.009946471,-0.048170626
0.05062797,-0.011599541
-0.0002829064,-0.02073884
-0.001240187,0.015898257
1.0929716,0.41527224
1.0745242,0.23289967
-0.10449526,0.0321846
-0.401645,-0.049774796
-0.007741845,-0.034755304
-0.0063770395,-0.062966436
-0.004791609,0.028088868
-0.014257586,-0.006856531
0.010170184,-0.003983408
-0.003677125,0.06885564
0.084243625,0.053084344
0.06758926,0.12031773
-0.028977083,-0.152533
0.016299473,0.021767527
-0.016259365,0.031119943
-0.019062605,-0.030045182
0.05644913,-0.45425653
0.15211764,0.49326116
0.0592845,-0.0068588555
0.050373122,0.09141779
0.22574155,0.28881973
-0.09537548,-0.22407818
-0.2773611,-0.053716063
-0.04553199,0.03762725
-0.8457046,-0.7816359
0.4411841,0.071488634
0.0038556792,-0.0038379282
0.009380566,0.0060245097
0.8032098,1.0326612
-0.18957525,0.5069866
0.3783829,0.07319772
0.59956926,0.119490325
-0.14613743,-0.31523108
0.26125643,0.13334994
0.006587887,0.07436749
-0.013656599,-0.060465977
-0.4994818,-0.12500823
-0.12031199,-0.049527764
0.5641264,-0.47719926
-0.64638096,-0.52609587
0.26756603,0.80108815
-0.345236,0.3125906
0.51078004,-0.18485272
-0.024601884,0.95524764
0.0119230645,-0.09520638
0.008577434,0.07025185
1.0399873,-0.121141784
0.18195502,-0.7608365
-0.38854426,0.62502855
-0.037812043,0.015548408
0.14719467,0.056697816
-0.00024552457,-0.07578075
-0.25774276,0.18455857
0.082235046,0.3463321
0.017712597,0.1598565
0.10407434,0.23629427
-0.7397888,-0.71768343
0.2786786,0.66113067
-0.32887274,0.38821894
-1.2609446,-0.5904372
0.17202485,0.14538348
0.44628954,0.08822563
0.011651009,0.021835804
0.052594982,-0.0102261305
-0.0439654,0.119782835
0.007940443,0.19686475
-0.86057186,-0.8288427
0.85473,0.96646875
0.013690417,0.12634787
0.06123308,0.05067408
-0.66220975,0.23358846
-0.27242267,-0.15086354
0.053785257,-0.099689886
-0.081916265,0.069427386
0.005207853,0.078574896
0.011760489,-0.05945769
-0.0153868385,-0.040774107
0.03935492,0.006690599
0.81970394,0.29922253
-0.29608244,-0.3984959
0.11564852,0.25207695
-0.34899375,-0.31645647
0.12523483,-0.051190913
-0.9985274,-0.3416437
-0.58243364,0.22953695
-0.9187609,-0.53805506
-0.40919763,-0.18015862
0.021417081,-0.14403817
0.007636753,0.015886039
0.0073476424,0.009889156
0.014924254,-0.052571893
0.02567915,0.028820336
-0.13259226,-0.04804969
-0.10374814,-0.07282673
0.45961797,-0.24074143
-0.7562727,-0.5819765
0.33588406,-0.6448922
0.58043814,0.22166047
-0.017307222,-0.042440884
0.08377488,0.24165979
-0.03169903,-0.008436203
0.025529172,0.17609304
-0.032416157,-0.025999844
-0.030206062,0.22890675
-0.042095825,-0.07963991
-0.6748565,-0.290894
-0.09897005,-0.13547623
0.56401443,0.04437363
0.8085004,0.617437
-0.41252244,-0.57410634
-0.18282762,-0.2508335
-0.12844944,-0.03754571
0.36648822,0.14601606
0.17837346,-0.07338095
0.14769939,0.040634274
-0.4365262,-0.19016796
0.085588545,-0.052681148
0.27489728,-0.16281402
0.132592,-0.05690366
0.8089204,0.3608697
0.02784223,-0.8190402
0.35148877,0.46810496
-0.24851352,-0.23975968
-0.07688723,-0.18118751
-0.03470973,0.042559355
-0.0015734327,-0.16059005
0.43171293,0.14111567
0.050492976,0.018161356
1.5123916,0.065494895
0.21719836,0.13521037
0.6306763,1.2196105
1.1222193,0.52908564
0.017855857,-0.04271722
0.034163613,0.025193706
-0.0705103,0.0051162243
-0.16384612,-0.06965709
0.092808485,0.07129073
-0.47243732,-0.12648696
-0.03488068,-0.05739677
0.013313254,-0.11803803
-0.047308568,-0.13381067
-0.022844307,-0.086153805
0.035766564,-0.04073775
-0.09036865,-0.23550463
0.64335597,0.5562483
0.7473981,0.42079705
-0.17714788,-0.13245833
-0.31218705,-0.1067988
0.51874334,0.10159457
-0.047329567,0.23877682
-0.6452733,-0.3811376
0.62066543,0.2705745
-0.030429102,-0.019109666
-0.051783375,-0.034016103
-0.01376022,-0.0023728982
0.004041951,0.017371178
0.062242962,-0.012681067
-0.008125085,-0.08187699
0.032570474,0.10077423
0.06323295,-0.043501556
0.093775794,0.013396919
0.00033569254,-0.033668607
-0.05482898,-0.050089076
-0.020473577,0.033030838
0.21279624,0.004904568
0.11293705,0.05532603
0.49064267,-0.041688353
-0.58126056,-0.21975571
-0.15343106,-0.37167323
-0.52490985,-0.20051722
0.65704274,0.17741919
-0.66072506,-0.51425624
0.009262989,-0.006113097
-0.018558983,0.15464139
-0.004407079,0.33462435
-0.15003198,-0.061960638
-0.18468732,-0.15433127
-0.23437274,-0.4465233
-0.6251272,-0.23197693
-0.13511488,-0.4512893
-0.16108492,-0.33738944
0.18383694,-0.028045952
-0.04515341,0.42159468
-0.18991071,0.13926607
0.093437895,0.5166582
-0.29377067,-0.03547053
0.35097557,0.57420236
-0.5788801,-0.19042405
0.24138951,0.35176563
-0.14372633,-0.16459131
1.1457568,-0.10365726
0.19157842,-0.18989863
-0.012608947,0.02040948
-0.02342187,0.04810576
0.30357227,0.26489592
-0.15887074,-0.05287215
-0.3977673,-0.219666
-0.053453956,0.2055195
0.06939157,-0.08479211
-0.10419279,-0.14793086
0.0033244689,-0.009477168
0.0065768184,-0.026827365
0.004731457,-0.0139617175
0.008643045,-0.033550292
0.010532043,0.048893906
0.0076828543,0.012661338
-0.012803445,0.0896706
0.023091454,-0.075238764
-0.034268968,-0.09325692
-0.007494247,-0.015508413
0.54453784,0.4943485
1.6588395,0.91504616
0.42154002,0.49170935
-0.21663044,-0.46888658
-1.3438973,-0.39956665
1.2092091,0.4308322
-0.26461968,-0.010732681
0.073058575,0.059006058
-0.16060795,-0.13844001
0.07332662,-0.13000143
-0.043900836,-0.055171013
-0.019373072,-0.018222034
-0.01621294,0.18536025
0.04287979,-0.07641381
-1.2710636,-1.3126268
-0.09567626,0.29076406
-0.0019128064,0.04059547
-0.038706176,0.040475354
0.018278223,0.066124976
-0.02131659,-0.0013729036
0.0023396248,-0.020110548
-0.018831339,0.017335892
0.056667797,0.18279839
-0.4845137,-0.17709433
0.002758604,-0.024763405
0.006734239,0.018268585
0.010932079,-0.00062155724
-0.023492303,-0.02354692
0.04529713,-0.014230549
0.0748138,-0.033506602
0.29870385,0.44744766
0.23100215,0.14232613
0.0009377464,0.13784665
0.023359172,0.1152505
-0.005447395,-0.048192978
-0.037941843,-0.011537328
-0.01172566,0.028559446
-0.005727934,0.11865425
-0.032193255,0.0019527078
0.0067826426,-0.019578278
0.05491157,0.14851272
0.02081401,-0.27457532
-0.07639279,0.014592946
0.07274072,0.010978073
0.3717128,0.5021219
-0.045371205,-0.21823013
-0.022211099,0.06814432
-0.007552741,-0.10462198
-0.036149934,0.011655986
0.024849981,0.0076725185
-0.036023717,0.3433061
0.11851298,0.27719408
0.035786986,-0.40452683
-0.14430489,-0.430695
-0.009294681,0.010580666
-0.009323946,-0.07891965
0.4303013,0.024576426
0.0076043904,-0.056819737
-0.25002885,0.028888106
0.6804118,0.34186935
0.42931306,0.3456245
0.0703431,0.52560264
-0.09456202,-0.047257185
-1.2175324,-0.2491825
0.14533068,0.02761519
0.0022639777,0.013988212
0.0014426464,0.027252465
0.0068279505,-0.02521938
0.004947096,0.001856327
-0.018247092,0.0092045665
-0.048422016,0.035746098
0.02044041,0.0600913
0.48675844,0.4401872
0.1038101,-0.28654462
0.45509282,0.038663387
0.10009223,-0.072205566
0.0039178864,-0.018732488
-0.026550936,0.0050604492
-0.90536416,-0.07908869
0.3092244,-0.05071819
-0.355806,-0.076657414
-0.17065123,-0.33275092
-0.3422247,-0.14136434
0.3033988,0.040495455
0.00872342,0.10349885
-0.12634721,0.006026849
0.2597795,0.036586374
-0.43242547,-0.46979284
-0.025925696,-0.029738545
0.0023465988,-0.01654005
-0.28205276,0.26281655
0.7929878,0.010872602
-0.0055698156,0.040231645
0.01787854,0.0006685853
-0.050922845,-0.23831041
0.64228046,0.038492307
0.58562195,0.15495354
-0.039118413,-0.08301079
0.050635144,-0.010450959
0.09788293,0.091932744
-0.049718935,-0.047419846
-0.07331317,0.0029251277
-0.008548396,0.0003387928
-0.025028586,0.018993735
-0.025439551,0.045272708
0.016386861,0.017031342
0.8893523,0.14505106
-0.69895804,-0.6359543
0.00022301814,0.0035706162
0.003586301,-0.014775097
0.06253524,-0.07943529
0.024184624,-0.011942923
-0.044939034,-0.04570818
0.07525073,0.014300615
-0.022077523,0.033838794
0.026133738,-0.042320788
-0.14637972,-0.21182126
-0.10006559,-0.10457444
0.024647333,-0.37824976
-0.2360315,-0.46701795
-0.20463449,-0.05826986
0.014145933,-0.030334152
0.10028433,0.09830311
0.4681604,1.0251539
0.0265286,-0.10864569
-0.064253375,-0.065276
-0.036120474,0.4154523
0.0050150617,0.01900293
0.72076225,0.7459199
0.698,0.41831836
-0.19368872,-0.16177893
-0.02374924,-0.010283262
0.21633503,-0.09476286
-0.014959069,-0.033374667
-0.062754825,0.055344462
0.035207555,0.014854878
-0.18768771,-0.2737444
-0.10472576,0.040033698
-0.40341622,0.20574875
0.30449262,0.09219146
0.09016441,0.28196698
-0.15463753,-0.06813957
0.008500926,0.11183563
0.15731715,0.28845602
-0.04115953,-0.004090905
-0.008724414,-0.005731344
0.0074211955,0.042806327
-0.004244561,-0.016428076
-0.06620981,-0.088872
-0.06383496,-0.029093016
0.13791168,0.003124304
0.048888236,-0.0034048855
0.7109108,0.33487007
-0.118555315,-0.05369997
0.021546092,-0.0072722435
-0.0049976073,0.020014644
-0.113931775,0.018992066
0.022731068,-0.06136471
-0.28774223,0.20083104
0.10523102,-0.15855694
0.064560235,0.08879864
-0.03611212,-0.11771916
-0.048639968,-0.052557886
0.14639847,0.09782362
0.008483904,0.082270145
0.025946433,-0.11790189
-0.034314897,-0.030248165
0.112098366,0.036843598
-0.007866157,0.03570336
0.0025154478,-0.035776705
0.016097628,0.23025495
-0.080105275,0.009573609
-0.5927148,0.05937481
0.5958468,0.47387797
0.09399304,-0.0074124634
-0.034977734,0.011187509
0.011354085,-0.040820092
-0.0013562167,-0.02931358
0.0063940077,-0.00056529045
0.008080653,-0.008357286
0.026800927,0.12110755
0.06609103,0.022421053
0.4609816,-0.23316614
-0.42831546,-0.24659127
0.46539518,-0.8442721
-0.33913124,-0.039110586
0.016362978,-0.05915159
-0.124702364,-0.051476568
0.018560454,0.08496821
-0.19502427,0.028148443
-0.6868891,-0.6865362
-0.48128226,-0.27581513
0.0012895493,-0.018374357
-0.0039203567,-0.0002963841
0.018207775,-0.04271269
0.011333424,0.02517113
0.013859512,0.0074337125
0.02017186,-0.005531907
-0.00025095648,-0.004811585
0.0039843516,0.04526949
0.22389641,-0.011326402
-0.020717803,-0.0026602
-0.26920792,-0.010280997
0.34412366,0.12863846
-0.2966873,-0.47302496
-0.3317602,-0.050232664
0.6756606,0.5133066
0.048358798,-0.25238806
-0.14915621,0.034017622
-0.05115491,0.038718402
-0.014471676,-0.092832625
-0.14112288,-0.019545052
0.015103849,0.39651665
0.027942229,0.6041001
0.027649056,0.020204052
0.0056597935,-0.0035757534
0.26168433,0.13269882
-0.024487425,-0.0043311417
0.23967531,0.07633501
-0.19722629,-0.041976154
-0.13981798,-0.141922
0.2963849,0.10884665
-0.18715337,-0.23184657
0.34693414,0.07884571
-0.046629727,-0.016863436
-0.13357997,-0.06275849
1.8612514,0.54768467
0.16025844,-0.6115815
-0.11378899,-0.1602267
-0.09825574,0.043805808
0.049021047,0.091813624
0.017947648,0.14478263
-0.0071597975,0.020411134
0.012244899,0.048105568
0.01311434,0.031223983
-0.37278113,0.047436297
0.20860688,0.36040318
-0.17270494,-0.13621235
0.14331199,-0.30205432
0.7864968,0.3899324
-0.021196669,-0.07294005
0.2622109,0.119298995
0.031095425,0.014930159
0.25035083,0.09133549
0.53415483,0.49632496
-0.30560294,-0.22712588
-0.48073345,-0.3610541
-0.1465279,0.13819659
0.045335118,-0.81613284
0.10691872,-1.0315845
-0.0133473445,0.06494095
-0.058035582,-0.116463244
0.009038702,0.00702554
0.025791133,0.003666386
0.01907137,-0.027956158
0.009649877,0.027169436
0.056704782,-0.03541398
0.038339294,0.05979784
-0.15379745,-0.12426674
0.07879838,0.110717475
-0.3987183,-0.04286082
0.03393081,-0.003970245
0.2510183,-0.12217997
-0.7236695,0.1349968
0.021737877,-0.040851355
-0.035067685,-0.08173457
0.009554144,-0.09314433
-0.09987883,-0.12282863
0.5350611,0.058155388
0.7986916,-0.03647639
0.50852394,0.22442728
0.2693203,0.008012548
1.064805,1.001752
-0.3065831,-0.25120223
-0.07462786,-0.056964457
-0.05018953,0.015711248
0.2578404,0.25674117
0.22421706,-0.38587838
0.3982443,0.3849851
-0.40752822,-0.41804296
0.021923916,-0.0306817
0.009895207,-0.021540314
-0.01581601,0.018118545
0.008966549,0.08743936
-0.0010023905,-0.06303081
0.0036188622,-0.040279657
-0.012197388,0.0509613
-0.015468741,0.024989545
-0.016459392,0.02347058
0.010986782,-0.0034283996
-0.006524743,0.03005828
-0.0049839304,0.006457627
-0.096466474,-0.08792919
-0.1470921,-0.24117488
-0.001745508,0.0050747395
0.0024867333,0.0060344934
0.012865553,0.15484172
-0.032286286,-0.08456808
0.043247804,0.09363961
0.083337404,-0.005904138
0.1937904,0.12176466
0.06615964,-0.070379026
-0.012614576,-0.0066618323
-0.0010239258,0.040823698
-0.14815468,0.05237025
0.6962632,0.55371034
-0.19682305,0.10875675
-0.18245222,-0.0782249
-0.068447575,-0.21822363
-0.031343587,0.05076173
-0.0074238973,-0.0038380176
-0.0035598986,0.006024465
0.057207033,-0.0025337338
-0.16136009,0.044942558
-0.3610888,-0.14707279
-0.31242776,-0.17854884
-0.0034193662,-0.015750676
-0.0036622148,0.021312088
0.0827812,-0.25269544
0.12251176,0.15313822
-0.011324685,-0.019373
-0.032127827,0.02541554
0.42747438,0.22306752
0.5387865,0.20930254
0.078172915,-0.041145027
-0.0133071765,0.008387476
0.13856713,-1.4289412
0.66265,0.61683834
-0.45089334,-0.7215876
-0.12209147,0.10601649
0.05354646,-0.09036559
-0.15479477,-0.001994729
0.10386224,0.24395192
-0.28920174,-0.39096397
-0.40207952,-0.30421174
0.3921192,0.44787458
-0.35127807,0.054340266
-0.50225425,-0.8937438
-0.05362451,-0.054862797
0.21138453,-0.026888996
0.004319279,0.070964694
0.13431053,0.0014550388
-0.23164219,-0.32220298
0.86404145,0.23124595
0.5786086,0.4396737
0.6975608,0.37306076
-0.0032558027,-0.035170108
0.0040973704,-0.025475137
-1.102557,-0.41898298
-0.8580321,-0.43949014
-0.5058579,0.9389417
0.7268993,0.6280327
-0.24438828,0.02456408
-0.17810148,-0.084961385
-1.3113167,-0.6186342
-0.9253943,-0.600274
0.87673616,-0.20552942
0.28890893,-0.077204004
-0.03585223,0.19646072
-0.02220473,0.081121415
0.14587581,-0.070307195
0.629707,0.024525732
-0.0045343824,0.072939515
0.10466309,-0.00010532141
-0.07678037,-0.493927
0.9695218,-0.08434597
-0.35741457,-0.36414623
-0.7699498,0.013383105
-0.9731282,-0.08181214
0.8095139,0.22449803
0.12864749,0.15389012
0.15400481,-0.10290846
0.04938683,-0.16255224
-0.018271938,-0.30725127
0.5940602,0.09934448
-0.38599592,-0.30233088
-0.41830453,0.49386817
0.3692754,0.07394965
0.16230057,0.2436541
-0.4373586,-0.20027156
-0.03497048,0.056484878
-0.068110645,0.04967705
0.012629706,0.124875605
-1.0500597,-0.80609155
-0.01613991,0.01174587
0.012998883,-0.00012268871
-0.0103593245,-0.070629984
0.003245812,-0.029677182
0.21026307,-0.15302765
-0.54363704,0.08469099
-0.0047399956,-0.021519512
-0.0111166425,0.006474003
-0.7577529,-0.041372836
0.6329514,-0.53983855
0.19339782,0.08383599
0.11318314,-0.007203877
-0.003630048,0.0010656118
-0.0010752946,-0.025501072
-0.17082883,0.05863282
0.0019636308,0.040864915
0.18588004,-0.26639545
-0.2162815,-0.22352237
-0.09154174,0.10415399
0.072674304,0.040038615
-0.032945424,0.04558423
0.030588068,-0.02759318
0.37173802,0.17385972
0.48894477,-0.008332074
-0.22388852,-0.010549378
-0.13131876,-0.051596805
-0.10606861,-0.1660819
0.10578905,0.023121923
1.5437992,1.1942794
0.6390593,0.8818661
0.018256357,-0.37280422
-0.5818411,-0.16525313
-0.001046332,-0.35208762
-1.2037263,-0.59119666
0.00704451,0.035218477
-0.010507539,0.027999505
-0.021847824,0.061461
-0.019669112,0.072806776
-0.060672026,-0.023778088
-0.043196745,-0.042779535
0.039756183,-0.005625963
-0.027684674,-0.0227139
-0.6210482,-0.21465242
0.17406526,-0.15479541
-1.0023586,-0.32571006
1.2314476,1.1956658
-0.114225954,-0.42519972
-1.1240492,-1.1395979
0.21447355,-0.06269956
0.0075573935,0.06262809
-0.3030826,-0.16411102
0.3333016,-0.14520626
-0.34483778,0.13164791
-0.29935744,-0.0978412
0.067195185,0.013916552
0.27406514,0.10135283
-0.17360912,-0.11645317
0.07256609,-0.05006951
-0.046327613,-0.22088838
-0.019255899,0.041725293
-0.26263177,0.055720806
-0.5152099,-0.24965434
-0.2991401,0.052430093
0.55354947,-0.07284567
-0.23030311,-0.015744269
-0.042594433,-0.076631874
0.022049824,-0.008226275
-0.0037382932,0.017654017
0.23702587,-0.2771787
0.83217907,-0.26911533
0.1336436,0.114866674
0.09520329,-0.30149835
0.005865399,0.019392744
0.015589241,-0.008226126
-0.0044588353,0.026829064
0.02264661,-0.020744681
-0.08614902,-0.26120186
0.021520045,-0.34121016
0.04497194,0.053726196
0.09603455,-0.00070899725
0.07542455,0.003847897
0.0770901,0.04129152
-1.5125749,-0.44832546
-0.035277724,0.061579168
0.30642503,-0.019346178
-0.4340964,-0.512387
-0.09994753,0.03531152
-0.17065807,0.11171484
0.0051162965,-0.036941648
0.0035635515,0.033593982
0.28606072,-0.027816355
-0.052973863,-0.07883483
0.004284167,0.014226586
-0.025817286,0.014765501
0.024371129,-0.046894625
0.021051738,0.0014038831
0.07973557,-0.024676085
0.0034348082,0.018193707
0.034654297,-0.15951167
-0.078834906,-0.18398687
-0.063222244,0.036993325
-0.10254176,-0.32819152
0.1545771,-0.04010657
-0.09183951,-0.05243647
-0.09393975,0.038634688
0.10771842,0.09739086
-0.22134738,-0.16526568
-0.3618758,-0.102225184
0.024544433,0.004157603
-0.08024,-0.014664769
0.90855014,0.45219588
0.31901792,0.13344392
0.012406583,-0.22331238
0.0050467737,0.018208057
0.068048276,0.012375474
-0.023686241,0.044284344
0.0065918346,-0.056117237
0.031597435,-0.010238767
-0.2729929,-0.02098447
0.12724555,-0.042874537
0.0030607604,0.00848031
-0.0016036127,-0.024303585
0.027137322,0.006360039
0.0045341533,-0.028739765
0.37962306,0.15053582
0.03458688,0.16360065
-0.032533236,-0.10920088
0.16955926,-0.033698782
-0.15562654,0.18654403
-0.005357535,0.075131774
0.16305871,-0.033238888
-0.07819958,0.16524136
0.11799233,0.004310727
-0.00023295346,0.084148645
0.03702833,0.03662038
-0.13147758,-0.106823
-1.1574614,-0.03444904
0.36323497,0.4616985
-0.9618214,-0.4352758
0.15973344,0.36348698
0.23239973,-0.028045118
0.06336356,-0.060016572
0.159653,0.3118977
0.43624672,0.3076436
0.03317326,0.08857626
0.0069395155,-0.0003940761
-0.21536955,0.09062749
-0.12173577,0.15330184
0.015202267,0.03551501
0.01874771,0.012374312
0.13179542,0.099373005
0.034082044,-0.10486901
-0.2075796,-0.22019142
-0.19744286,-0.6615746
0.05148244,-0.09252277
0.12407127,0.18024595
-0.09779207,0.31424326
-0.113906994,-0.042145252
0.037719324,-0.008163661
-0.06892194,-0.19001092
0.07122361,-0.0018053055
0.027369708,-0.019567795
-0.5634619,0.48181748
0.56346977,0.73746336
-0.0018903529,-0.10222113
0.018861542,0.112831
-0.6000026,-0.25976193
-0.7935355,-0.20382379
-0.31333017,-0.30111325
-0.5539465,-0.10405853
-0.114059746,-0.007180907
0.03694959,-0.02537395
-0.04011786,0.24977106
0.058482163,-0.22782633
0.115717515,0.28258616
-0.155317,-0.23372588
0.014160657,-0.07230955
0.077186845,0.034528926
0.03212387,-0.12023115
-0.074746355,-0.066206366
-0.004444355,-0.035137504
-0.0304373,-0.025452904
0.38601202,0.5135486
-0.09444074,-0.2773822
0.12610756,-0.06158328
-0.31467375,-0.11192453
-0.06359396,-0.07921243
-0.0059119477,0.06363547
0.00057615695,0.031656474
0.049743347,-0.049618006
-0.17319946,0.63848215
-0.03316478,-0.18245059
0.1958207,0.06099114
0.21812104,0.024969101
-0.047585037,-0.105368495
-0.3735905,-0.5281705
-0.039855,0.013199151
0.03735947,-0.015144646
0.052204087,0.03062518
0.05691439,-0.030064374
-0.0635808,-0.021722019
0.057589788,0.011597306
-0.036747817,0.03389448
-0.10965548,-0.092324555
0.022605123,0.057922408
0.7124232,0.5187204
0.00086688437,0.051243156
0.01604343,-0.014739633
0.070144296,-0.07794896
0.036546826,0.012933433
-0.38893455,-0.06558567
-0.15258044,-0.055826247
-0.19898178,-0.26600137
0.13167925,0.24836165
-0.14015679,-0.19733125
-0.19776127,-0.20096886
-1.1990577,-1.0874953
0.31020904,0.95664203
-0.012079303,-0.042723417
0.0300977,0.025171913
-0.5724156,0.005056113
0.25391275,0.014280558
0.03741592,-0.13753557
-0.12411389,-0.3476289
0.035758484,0.018116698
0.016408928,-0.0044763684
0.009697965,0.00920438
-0.0015935067,5.8174133e-05
0.6648525,0.34545416
-0.24800467,0.119186476
0.079924755,-0.20513117
-0.087980464,-0.15066409
-0.24676415,-0.0145033
0.13262671,0.044801593
0.15082604,-0.02714783
-0.24013507,0.021912366
0.09680403,0.045812592
0.08499605,0.015822083
-0.0064641843,0.008263528
-0.018484427,6.043911e-05
-0.027631562,0.04526423
-0.022114001,-0.038291395
0.8973144,0.96300787
-0.65787804,-0.39064974
-0.02792311,0.043433845
0.0009071871,-0.10426946
-0.8509546,-0.3222494
0.52403337,-0.2186748
-0.0034649572,0.12104277
0.0071804496,0.004538521
0.81282544,0.7475634
-0.89329004,-0.32853886
-0.030053593,-0.07524216
0.036666963,-0.016678661
-0.4430248,-0.42788863
-0.51648486,0.096012145
-0.031257004,-0.021113336
-0.0006056889,-0.045978755
-0.042080652,-0.74847376
-0.17970885,-0.08905792
-0.013824929,0.016521037
0.06126455,0.09769964
-0.1609161,-0.087756604
0.07778831,-0.024097353
0.03879624,0.031227022
-0.028689709,-0.027378716
0.122385114,-0.12818171
-0.037748467,-0.029630125
0.0010332919,0.16304922
-0.0017092534,-0.02584827
0.016561262,0.015888155
-0.023793835,0.00988391
0.18682039,-0.06732013
-0.059977233,-0.28826708
0.017321354,0.057219118
-0.07110186,0.045174852
0.07231507,0.20202559
0.3926584,0.45226026
0.17624824,-0.2146551
0.20717049,0.3533404
-0.044988282,0.22554624
0.13828677,0.1577175
-0.1220109,-0.0239892
-0.022721378,-0.032617018
-0.14121737,-0.36519873
-0.34774864,0.15215126
0.01790989,0.048537463
-0.023869399,0.02789773
-0.0015012086,0.00915426
-0.0049416944,-0.0140901655
-0.022897353,0.07284501
0.028223518,0.032512933
-0.062815465,0.023191214
-0.14442812,-0.052043974
-0.19995953,0.06274289
-0.18923141,-0.122510165
0.6565714,0.67115605
0.9149003,0.90550405
0.3831161,0.1771074
-0.41783857,-0.27198684
-0.0923298,-0.5296422
-0.09940994,0.053420395
-0.14683919,0.15909171
-0.13114747,-0.0093013495
0.048933472,-0.08652136
0.14625505,0.03814006
0.15700044,0.09093332
0.31701714,-0.039537013
0.051061895,-0.19052076
-0.73191154,-0.8577324
0.002772511,-0.02923131
0.03411268,0.0026580542
-0.019050268,0.04704255
-0.0061321426,0.012771398
-0.62800014,-0.72394514
-0.44789886,0.07154026
0.09414476,-0.15891474
-0.18745017,-0.19270563
0.31391245,-0.029665083
0.8390032,0.5683031
-0.026864924,-0.0058659315
-0.040956672,0.01847294
-0.10205656,0.2261219
-0.016031269,0.2299717
0.23845817,0.23600328
0.081985906,0.01775664
-0.06508836,0.26475066
0.6185346,0.702119
0.1864593,0.23761684
0.46073192,0.18562189
0.7844682,0.3956256
0.1430637,-0.202113
-0.91990024,-0.77952117
0.19718808,0.11411643
-0.36850438,-0.20062709
1.087424,1.2580314
-1.0117676,-0.2316904
-0.93122625,-0.835994
0.44543236,0.080753386
-0.50569206,0.09580845
-0.32584536,0.15925503
0.055431716,0.14313592
0.57627285,0.69657403
-0.39122087,0.039936125
-0.40204048,0.13417032
-0.8355099,-0.56517416
-0.0013143751,-0.020452827
-0.0480344,-0.03716734
-0.009170166,-0.024763405
0.008632764,0.018268585
-0.7318237,-0.22468305
-0.39597535,-0.18794775
-0.7179999,-0.4750117
-0.49101847,-0.31328702
-0.8134269,0.2226274
-0.29057115,-0.86929035
0.39204374,0.8478465
0.035818025,-0.4673393
0.10624486,-0.02239281
0.051536486,-0.03253895
-0.40241978,0.16351229
0.09206523,-0.26816458
-0.29404363,0.07638919
-0.16603361,-0.0017239451
0.092506334,-0.008910857
-0.084231034,-0.07688048
0.10992366,-0.08897853
-0.035260044,0.009283729
-0.24873716,0.10770452
0.4226263,-0.25123608
-0.05734674,0.027914912
0.076474324,0.03951405
0.19765525,-0.11549106
-0.18877766,-0.1995067
-0.055643573,0.06476736
-0.027348205,0.0060530305
0.26249593,0.32874215
-0.22813019,-0.46527267
-0.03708069,0.030793905
-0.04656016,-0.025494993
0.14217511,0.0011146069
0.09163661,-0.06626532
0.04665713,-0.18735296
-0.14867006,-0.08060792
-0.053896688,-0.036267385
-0.11690415,-0.022746243
0.008404734,0.0068205595
-0.048201233,0.03943044
-0.05777191,-0.014338881
0.11881505,0.08100066
-0.0052645593,-0.06148033
0.005022294,0.0918901
0.07702546,-0.1329545
0.053109895,0.046949565
-0.24154906,0.031861603
0.21925032,0.0033206344
0.15844743,0.10217157
-0.24709985,-0.18268892
-0.049710803,0.023758024
0.064440936,0.027872764
0.013745777,0.07007033
0.04901962,0.0028748512
-0.45878738,-0.41387886
-0.07123646,0.12360191
-0.54269254,0.1389558
0.4256571,0.2493424
0.409046,0.062461317
0.045025572,0.046820313
0.024239246,0.010451585
-0.0424431,0.06656112
-1.0018395,-0.77285427
-0.9013733,-0.47875983
0.02006036,-0.12598142
0.011250637,0.010989666
0.043580573,0.007468283
-0.048590414,-0.005547285
0.0045109526,0.027252465
-0.003407706,-0.02521938
-0.67125887,-0.38593066
0.58967215,0.33308786
-0.011402851,-0.061976492
0.008117192,-0.09169489
0.28353772,0.047009587
-0.24791026,-0.037195027
-0.47694457,0.054116517
0.2631443,-0.044641435
0.73084795,0.1021992
0.8897034,0.3230098
0.095753685,0.21044737
0.1198961,0.44939074
0.30885807,0.3749798
0.2956798,0.2529397
0.023924414,0.0105749965
0.0075895814,0.01376161
0.003114635,-0.06284815
-0.0060679065,-0.07687011
-0.20381539,-0.8162501
0.77075905,0.6227502
0.39515096,0.26503068
-0.0598723,-0.45898592
-0.13536996,0.021948814
-0.1237898,-0.024063945
0.025373463,0.018309474
-0.1207955,-0.08649427
0.8974786,0.77119434
0.18362525,0.045390755
0.012464443,0.021853
-0.07460282,0.067148924
-0.029290687,0.17329869
-0.028330972,-0.19660416
-0.46439636,-0.29119182
-0.02585654,-0.22242612
-0.08866532,-0.03196329
-0.100551166,-0.013778955
-0.130056,0.0074470043
0.13362007,-0.007656187
0.4934448,0.39989102
-0.50196886,0.07512605
-0.014021819,-0.044607878
0.03515632,-0.011812881
-0.05215104,0.027180314
0.019400563,-0.02085799
-1.1257876,-0.8022072
0.7928754,0.67534894
0.23979893,-0.15083957
-0.24633645,0.16124004
0.0067578517,0.07264051
0.0050400333,-0.036102965
0.0026129624,0.005074978
0.006257518,0.0060344636
-0.16720453,-0.058101416
0.93822706,0.79221964
0.022280037,-0.27759606
0.32296997,0.31135774
-0.2536867,-0.46023145
0.36326563,0.38106576
0.589353,-0.03837347
0.35169348,-0.053427786
0.022939712,-0.02964963
-0.032370083,0.02667734
0.09082257,-0.0027515292
-0.06182821,0.02274403
0.057260744,0.0032087564
-0.022745928,0.04107541
-0.058381192,-0.04689315
0.029143844,-0.17777511
0.0529208,0.029168189
-0.017314466,-0.09940606
-0.06399836,0.004337758
0.016456515,0.022653546
0.2330587,0.4642166
0.086180754,-0.69043
0.14226285,0.092735946
0.074203774,0.1110453
-0.5068418,-0.25664306
0.16050164,0.25932822
0.43828875,-0.07135293
-0.6752588,-0.3463987
0.4258104,0.04208705
-0.03436825,0.11989121
-0.11756432,-0.055736214
-0.9002489,-0.038003415
-0.6161671,-1.1657555
-0.3023337,-0.27122992
0.06130577,-0.060501188
-0.100018695,0.010019422
-0.11919211,0.03053695
0.5609391,0.31227186
-0.5303533,-0.12671643
0.5656637,0.21615145
-0.20257929,-0.020334661
-0.18169236,-0.08430064
-0.013080351,0.020140529
-0.0011001795,-0.0034320056
-0.023928663,-0.024766594
-0.040741503,0.018271893
-0.2071212,0.27743703
-0.39043355,-0.2112546
0.008884193,-0.07038444
0.03352133,-0.11005977
-0.014833191,0.14096875
-0.07507287,-0.2757729
0.48506337,0.49277914
0.21242124,0.33303612
0.42247787,0.4138701
0.83554626,0.26621273
0.16581997,0.43925458
-0.48697335,-0.12136912
-0.59998256,-0.48812675
0.69499487,0.4992293
-0.015422748,0.009465218
-0.05165605,0.042040497
-0.5175572,-0.3680505
-0.4217062,0.13153826
-0.12498312,-0.19213742
0.034138173,0.10710558
0.48941094,0.7007004
0.74638414,0.6647322
0.024132878,0.079324424
0.0005631336,-0.19016299
0.5417886,0.048225015
0.62569857,0.9815539
0.4210533,1.268224
-0.11145904,0.12468302
-0.33837554,-0.39081162
-0.13050345,0.026040852
0.42798358,0.029991508
-0.29592127,-0.13804197
0.07554862,0.52816236
-0.8614242,-0.31020945
-0.002091316,0.0963923
-0.0011459467,-0.050097138
0.11410566,-0.2707007
0.2057971,0.23164637
0.07788381,-0.05019909
0.01972904,-0.024364084
0.013507526,0.019585356
0.035399582,-0.002871871
0.3335965,0.12339845
0.19314963,-0.008076727
-0.43589246,-0.6091875
0.33322096,0.41330516
0.033761673,-0.013857722
-0.016384477,0.035650402
-0.019067043,0.007031977
0.013717619,-0.008786738
-0.1922695,-0.029563487
-0.01984734,-0.19397315
-0.73842597,-0.19343275
0.34489208,0.07905994
0.112356305,-0.47927663
-0.5573086,0.26169914
0.06432201,0.0655126
-0.07469228,-0.009231389
0.009777398,0.004568577
0.05157175,0.0038170218
0.096767776,0.059705734
0.100956984,0.24139254
-0.24816611,-0.040960625
-0.11123557,-0.014029637
0.027575511,0.040901273
0.02334861,0.025758095
-0.7118472,-0.42207107
0.6392942,-0.048116535
0.016528968,-0.0046266317
0.0052581406,0.04525712
0.25664595,0.65855926
-0.03862965,-0.43141788
-0.3643793,-0.23332328
-0.7929416,-1.0355635
-0.09984526,0.07391739
-0.67026913,-0.82964265
-0.49210513,-0.040869236
-0.32670712,-0.14461127
0.15329745,-0.072829425
0.28550458,0.07957554
-0.047788035,-0.035047144
0.051641516,-0.003915906
-0.98334396,-0.5335781
0.3267513,-0.042070955
0.71301854,0.1900233
-1.0411539,-0.96895367
0.4201324,0.035462856
0.37324554,-0.047905862
-0.05561707,-0.15957445
0.18037298,0.16950911
0.13082467,-0.58882797
-0.093129925,-0.001802966
0.42511037,0.51154494
1.4373664,0.5927604
-0.11387316,-0.047541842
0.0020020155,-0.06007287
0.068783,0.16710985
-0.11412184,-0.08251497
0.0101062395,-0.07091993
-0.045731466,-0.064140454
0.7289319,-0.06440234
-0.48802984,-0.3568653
-0.0024328039,-0.07710016
0.019517684,-3.644824e-05
-0.0042663864,-0.040409565
-0.017131388,0.027703151
0.82629013,1.278012
0.05307082,0.18427992
0.033202045,-0.07799184
-1.5378892,-0.7128333
-0.0050386577,-0.014041603
0.025886085,-0.027464554
0.02231323,0.12717691
-0.16435921,-0.22766024
-0.33290386,-0.53234863
-0.18841973,-0.08614144
-0.2827577,-0.039545715
0.0474771,0.0305202
0.011056983,-0.023094893
-0.0006065996,-0.023626715
0.27546456,0.8371238
-0.8220124,-1.2290354
-0.06170795,0.0029616356
-0.037977308,0.041668832
-0.12734562,-0.4225452
0.37907445,-0.25374782
-0.016975302,0.023730412
0.05009308,-0.011633627
0.027028158,0.031284153
0.0067381077,0.026880264
0.24789552,0.11582017
-0.5056436,-0.02932161
-0.005409653,-0.053485185
-0.0078852605,-0.0063591152
-0.03677756,0.06330526
0.2577682,-0.28245342
-0.05986225,-0.1175714
-0.11159092,-0.016043693
0.3461255,-0.07580441
0.22764091,0.12338887
-0.4065448,-0.78369415
-1.0482955,-0.87243813
0.10285184,-0.02248761
-0.087419294,-0.064618886
-0.58338416,-0.049388498
0.27758256,0.006158799
0.1834749,0.33491576
0.063870676,0.14310946
-0.295972,-0.2944606
0.6864025,0.31852645
0.5815749,0.63259
-0.5573007,-0.41818595
-0.012793811,-0.018716514
-0.0040613557,-0.023498714
-0.036013678,-0.02865237
0.011848131,0.014092922
-0.016359422,-0.1264818
0.007980999,0.036609784
1.0961895,0.5663317
-0.17176041,-0.29398227
0.09209748,0.098715216
-0.10286111,-0.10662621
-0.2901037,-0.21800673
0.17197038,0.1702338
0.023344055,-0.21157867
0.032517433,-0.031842846
0.20476928,0.3790301
0.25915474,0.32538533
-0.30191046,-0.27013576
0.14196107,-0.102031305
-0.008879278,-0.006448835
-0.029509647,-0.0075514168
-0.43488902,-0.62181926
-0.44032744,-0.35099036
0.02156856,0.013670385
-0.29981488,-0.29298285
-0.09437904,0.05809185
0.14726031,0.116114676
-0.39262113,-0.27742192
-0.055783942,-0.04354468
0.83531445,0.41214502
0.68746525,0.57377493
-0.094632566,-0.0020467043
-0.4275083,-0.15477657
-0.05541854,0.31609657
-0.3004501,-0.12600741
0.7775959,0.071042895
-0.39333695,-0.3433708
0.24606277,0.07430279
-1.0126271,-0.366859
0.0072811125,-0.15241578
-0.014995912,0.13852055
0.010055905,-0.046889782
-0.0029786513,0.016057014
0.007089695,-0.14348972
-0.1601559,-0.021645978
-0.00736201,-0.036472887
-0.035258546,0.035587907
0.18261236,0.8937635
-0.049158446,-0.35672668
0.010724485,0.072365224
0.011837235,0.08499034
0.023443889,0.024275094
-0.004145383,-0.036003068
-0.20578533,0.01080285
0.12389912,0.0014789253
-0.16130765,-0.016519427
0.04919483,0.13122097
0.04631158,0.0049550533
-0.03877552,0.00612396
-0.3460034,-0.59550864
0.30797803,0.94455665
-0.6699918,0.85368353
-1.3025213,-0.37858453
0.097636044,-0.27957818
0.06564153,0.05532527
-0.66580427,-0.1328871
-0.8090308,-0.5394284
-0.1334843,-0.12478137
-0.18418169,-0.16667755
0.0010360964,0.015889198
-0.015173543,0.009883195
-0.023397533,0.009750485
-0.5030968,-0.43924338
0.7138214,0.38054374
-0.43218786,-0.10149318
-0.008313814,-0.00056523085
-0.009691034,-0.00835675
0.009533452,0.011416256
-0.01588059,-0.014999628
0.01595556,0.04730457
0.079742506,0.05279717
-0.83604443,-0.06802553
-0.39113623,-0.11374432
0.5458547,0.21219125
-0.40907148,-0.42790693
0.1072492,0.41737187
0.87065077,0.6804688
0.0031585912,-0.01904291
-0.021351732,0.025179327
-0.034484252,-0.01750487
0.09273195,0.026093066
-0.14363053,-0.15399021
-0.07620295,0.024975896
-0.21300188,-0.5810743
-0.74298453,-0.43238157
-0.36105216,0.19056857
-0.77764606,0.00037321448
0.21830899,0.57733893
-0.22974709,0.29945254
0.59055245,0.005237937
0.5822971,-0.046316057
0.03898063,0.07216038
-0.026596773,0.053995118
-0.73400205,-0.16085005
0.48753577,0.21132052
0.0063771773,-0.07408607
-0.00051728403,0.0035875738
0.5153918,0.33135012
0.23888992,-0.028751135
0.023761168,-0.023816466
-0.043854985,-0.045413256
0.047767192,-0.1472274
-0.09874004,0.016297221
-0.21972741,-0.3176614
-0.052906495,0.06849384
-0.003518204,0.00145787
0.048788004,-0.013458788
0.03587517,0.038960606
0.031546235,-0.040086254
0.81631386,-0.052454352
0.008735938,-0.09499931
0.15926564,-0.03635499
-0.09378252,-0.0065964907
-0.028483432,0.01961273
-0.043493234,0.006427005
-0.7185797,-0.2748998
-0.71584463,-0.6957048
-0.19004628,0.32110575
-0.8724412,-0.37478176
0.13993503,0.15935856
-0.04053272,0.06840366
0.02944975,-0.019027054
0.031360745,-0.01418028
0.1974016,0.04474671
0.076561615,-0.070461094
0.05857,-0.11792457
-0.05739358,-0.054993205
0.028422736,0.10094905
0.030057186,0.16606419
-0.0026108029,0.034365013
0.021899652,0.002661869
-0.15299754,-0.7071059
-0.1553276,-0.18667257
0.374978,0.024056673
-0.3021355,-0.07053408
0.093395665,0.052471578
0.3038783,0.12507503
-0.6778265,-0.6786175
0.7398102,0.6059959
-0.2539,6.020069e-06
0.21528174,0.08380616
0.9384545,0.17475927
0.725338,0.10662758
0.060683496,0.020303607
0.1370492,-0.0031125993
0.0006227674,-0.0040083975
0.016069815,0.0013673306
0.011495137,-0.09169054
-0.17847717,0.6674987
-0.02202119,0.01630503
0.022833027,-0.10667661
0.96843135,0.08910644
0.19809905,-0.050182447
0.008343803,0.023243308
0.009178223,0.05340475
0.85045606,-0.065508515
0.08133699,-0.2882346
-0.0017680775,0.005593762
0.066775285,0.06711817
-0.25577188,0.25846475
-0.07829067,-0.19796585
0.263619,0.24044156
0.077681564,0.357437
0.031605054,0.09389825
0.055644773,0.21184361
-0.23133773,-0.07301277
0.033986814,0.2650618
0.38590044,0.12613034
-0.60283417,-0.1943664
0.6271743,1.0435206
0.5614915,0.1757654
0.41457057,0.4795636
-0.50682676,-0.33944395
-0.019414619,0.035565317
0.0147261415,0.027652502
-0.03963218,-0.05862868
-0.0072413236,0.016339302
-0.08737527,0.29212916
0.47542685,0.38594252
0.025326608,-0.06765802
0.07734523,-0.0614125
0.015023526,-0.03210038
-0.023744553,0.018325776
-0.015866382,-0.005440891
0.004294444,-0.10376972
-0.011360797,0.03213933
-0.5873844,-0.10703924
-0.06995469,0.050572872
-0.23578069,-0.07567459
0.15814775,0.329947
-0.5748658,-0.54562557
-2.806828e-05,0.00052693486
0.047417812,-0.0018717647
0.13610962,-0.03627816
0.07528928,0.056421757
0.013214242,-0.09792332
0.06953216,-0.16342205
1.451966,0.4586215
-0.27154887,-0.5940808
-0.008767956,0.026259422
-0.0009229251,-0.035270914
0.010577446,0.041816384
0.03851431,0.028124303
-0.14460501,0.07144129
0.13442782,-0.046094477
-0.4753671,0.0023268163
0.7886971,0.5433497
-0.27753067,0.04880166
0.16712476,0.10007274
-0.28195298,0.7788166
0.8380589,1.2851082
0.09279846,0.060682297
-0.035341766,-0.24598026
-0.031713653,-0.06284632
-0.01240799,-0.0403132
-0.19180115,0.16174738
0.098940596,-0.3171703
0.07973946,-0.15148616
-0.04386816,0.09219617
0.018735012,0.08420083
0.05423915,0.055727184
-0.010994899,0.031127125
-0.026906513,-0.008250192
0.04529956,-0.0788861
0.012398664,-0.10575563
-0.00980802,-0.01768133
0.0041646557,-0.036903113
-0.01605523,-0.10610807
-0.008168388,-0.049979508
-0.01459587,-0.01831153
0.002744761,-0.0065559596
-0.1402709,-0.09906638
0.012043266,0.023794308
-0.005184951,0.0050750673
0.009892544,0.006034583
-0.38651252,0.041585922
-0.3996812,-0.36439234
-0.008962759,-0.021616757
0.045262866,-0.0017111003
0.106733814,-0.0007562041
0.10229425,-0.06950536
0.13265203,-0.047288015
-0.091048114,-0.041161694
-0.052715946,0.12190151
-0.028447727,-0.020974219
-0.98186356,-0.21390194
-0.3818146,0.011939645
-0.30587244,-0.075389266
-0.6391107,-0.06772211
0.38770676,0.25110662
-0.13837627,0.22167432
-0.046990834,-0.22562182
-0.050001845,0.04408765
-0.042804807,-0.007231474
-0.146775,-0.08415121
-0.6043408,-0.099520385
-0.27046973,-0.10090083
-0.27749577,-0.6219392
-0.41899586,-0.1000334
0.04774236,0.16731535
0.0058943457,0.12983936
-0.0592771,-0.039867975
0.004099485,-0.0005902946
-0.8321651,-0.18914092
-0.61163926,0.016969204
0.021041643,0.004790336
0.009901252,0.006211102
-0.3308457,0.4702146
-0.5461097,-0.6264976
-0.0102018835,0.0792526
-0.012332816,0.026342466
1.1716487,0.59884715
0.21616176,0.17541346
0.026537769,-0.27675557
0.03629417,0.19975483
-0.0047523743,0.3209027
-0.04496704,-0.03135401
0.004479561,-0.032250255
0.010638827,0.01586923
-0.039606452,-0.20534626
0.044752773,0.16270265
0.08129011,-0.09681082
0.22960225,0.059372216
-0.0068239574,0.013916433
0.006267505,-0.00797528
0.01566789,0.34072423
0.9914582,0.59550565
0.010269197,0.045125097
-0.13669823,-0.021597058
0.056423217,0.04177463
-0.31998247,-0.2758235
-0.29619643,-0.11064386
0.16968237,0.032837868
-0.2812549,0.36485177
0.20279893,0.05165589
-0.028539285,0.065018326
-0.07694492,0.055265814
0.8310821,0.023438811
-0.91028935,-0.55985236
-0.95639,-0.8543198
0.045933362,0.020798486
-0.46542168,-0.0041179657
0.589382,0.35486054
-0.33410025,-0.20343155
0.6214342,-0.100719124
-0.06776871,0.03515637
0.039465047,-0.006444484
0.028779369,0.0804301
-0.38115466,-0.11543961
-0.96739745,-0.6579169
0.45949852,0.6089041
0.016471272,0.049984217
0.07261399,-0.047204718
0.4682685,0.044792533
-0.20085067,0.02281414
-0.34391186,-0.17829266
-0.019916125,-0.3023424
0.21709344,-0.36949486
0.014854708,0.03505738
0.44962218,-0.003958106
0.39295766,-0.028369173
0.002232804,-0.047995776
-0.0031784293,0.02582413
0.97345746,0.31775004
0.7178394,0.46480983
0.012056317,-0.097429454
0.39761943,-0.009962976
-0.3251973,-0.16433589
-0.12175663,-0.11039606
0.015939401,-0.05361885
0.0044913106,-0.07126105
0.20278084,-0.062195227
-0.468975,-0.82889074
0.64194846,0.17672506
2.0675364,1.4925616
-0.49994212,-0.091127396
0.3498987,0.7028331
0.06175159,0.019999951
0.107767515,-0.090681076
0.59590733,-0.31267524
0.13581574,-0.111264706
-0.121699765,0.0013732612
-0.10797311,-0.0048413575
0.10528974,-0.058154523
0.302363,0.041235715
1.2310348,0.262849
-0.12732944,-0.21503484
0.085330874,-0.09990622
-0.019835364,0.08428447
-0.0672918,-0.0052597523
-0.09806506,0.13076663
0.06536661,0.40494287
0.43292403,0.2543767
-0.14776523,0.042402565
0.090567835,-0.013916373
0.13524355,-0.051346526
-0.045115665,0.022293746
-0.15712343,0.09399581
-0.13234797,-0.034148544
0.05290088,0.050431132
-0.018936,0.009056851
0.47503537,0.36666477
-0.55660975,0.16334513
-0.03701689,-0.10043597
0.009196414,-0.035611123
0.0052849287,-0.018772602
0.0038997314,0.005071819
0.058540717,-0.027391672
-0.039863493,-0.01768057
-0.045708023,-0.036861062
-0.011098135,0.022988468
-0.30799246,0.5706967
0.42189014,0.50176895
-0.015681539,-0.008366771
0.009482348,-0.047104627
-0.09354681,0.3871596
0.04755122,0.14764094
0.6425905,0.58883446
0.19484161,-0.5273234
0.011906719,0.0051350445
-0.028708505,0.0006852746
0.014046307,0.04172072
-0.00073930307,-0.024812207
-0.0874241,-0.02157873
0.10644169,-0.7441054
0.50387007,0.04539749
0.92740524,0.061469346
-0.0038860654,0.053252816
-0.0047465335,-0.022209346
0.07193638,0.032977976
-0.002180492,-0.044406638
-0.06890719,0.029631853
-0.02856604,0.16725817
-0.05760645,-0.009038806
0.05226451,0.014528945
-0.03937908,0.17732811
0.0090145,-0.021203995
-0.7981858,0.3094232
0.8231491,1.1633825
0.03676345,-0.09363866
0.025354601,0.022392511
-0.90366393,-0.3343519
-0.547302,-0.50942564
0.27896917,-0.112918615
0.32520628,0.34153235
0.029126406,-0.27430427
-0.014426958,-0.0026281476
0.009100946,0.1630925
0.00671523,-0.02565673
-0.035629913,0.027335688
-0.1017502,0.19132966
-0.029264875,0.085736156
0.009085449,0.004869774
-0.0027863977,-0.10427804
-0.013295421,-0.04951483
-0.013016894,0.034029126
0.16933137,0.16982067
-0.022666797,0.10768187
0.25480267,0.29774204
-0.523998,-0.11003488
0.30475843,0.72810143
-0.46718234,-0.4889309
0.7032145,0.23622853
0.32670498,0.31448177
-0.61419153,-0.27238044
-0.76804554,0.061006486
-0.62543243,-0.6583795
-0.040917367,0.028060466
0.02314677,0.04845029
-0.006686832,0.032138944
-0.0012579967,-0.017063364
0.027320042,0.06611276
-0.072482705,-0.07097578
0.06622798,0.0941062
-0.04352767,0.04343447
0.14388376,0.009323537
-0.078349635,0.030894741
0.11022882,-0.14183629
-0.07402301,-0.14256912
0.1349722,-0.03090188
-0.24145813,0.10814783
0.0036293594,-0.042724133
0.006250308,0.025163703
0.081532925,0.12150872
0.13023624,0.11650213
0.78903246,0.1763449
-0.41076803,-0.32505077
0.14036295,-0.020158708
0.15091738,0.35900825
0.023273893,0.01409325
0.04131327,-0.024831496
0.0739729,0.03580442
-0.035364624,-0.069857314
0.00851029,-0.20298201
-0.037833516,-0.023800313
0.56346536,-0.03861946
1.0168445,1.001875
0.0062647443,0.009206846
-0.0073891743,5.710125e-05
-0.046280902,0.14526853
-0.9313404,-0.2778267
-0.08320581,0.11807443
0.08892159,-0.023211345
0.021295004,-0.0141927
0.035868384,0.026798904
-0.015784372,0.05570826
-0.027062736,0.036553264
-1.2222301,-0.30723846
0.45169014,0.04438111
-0.41574043,-0.5256261
-0.6405311,-0.55464983
-0.68113804,-0.81020224
0.8809292,0.20613235
-0.012999926,0.039809465
0.026646517,0.008131146
0.12909128,-0.07233858
-0.20441318,-0.22142325
0.0049736975,0.020040095
0.008959359,-0.037484825
0.6163904,0.33133227
-0.53004694,-0.34073842
0.6500179,-0.029940784
-0.31714824,-0.12340951
0.33800557,0.65962523
0.2668529,0.28863984
0.0008584289,0.03551501
0.009434018,0.012374312
0.09329701,-0.012828171
-0.27072087,-0.036924243
-0.0033521606,0.027252465
-0.013032634,-0.02521938
0.35562518,0.055730462
-0.39836037,-0.3832041
-0.14267628,-0.3268044
0.4010114,0.25411165
-0.63349116,-0.2342034
1.0152035,0.7933113
0.18631753,0.15944508
-0.23625398,-0.66858584
-0.20668748,-0.055899322
0.001705403,-0.06212771
-0.14741229,-0.1063588
0.025794823,-0.014230937
0.012390789,-0.032744557
-0.00022579017,0.01903984
0.0054271584,-0.13239497
0.0041674953,-0.06539294
0.03722738,-0.094741106
-0.037548807,0.045570105
-1.0871599,-0.5170653
-1.0162235,-1.1607902
-0.38009197,-0.13969427
-0.1534512,-0.10108381
-0.56517,-0.5270064
-0.74679613,-0.87792933
0.04862047,-0.035356194
0.026666671,-0.02391284
-0.09162733,0.6414963
-0.04118689,0.04113379
-0.029610258,-0.047516942
0.058792602,0.07840565
-0.0059276638,-0.055323303
0.01602454,-0.075622305
0.062114876,0.0077391416
0.015688345,0.022203349
-0.27234575,0.029834092
0.058432005,0.04278499
-0.24586013,-0.11792743
0.1503686,0.37001187
-0.17508408,0.05628863
-0.092405334,-0.14534444
-0.30854392,-0.21702075
-0.7572239,0.05411169
-0.72834337,-0.31859237
-0.23660575,-0.23704255
0.34361118,0.29952306
-0.037659284,0.042227626
0.03376618,-0.00066554546
-0.02089921,-0.008237958
0.073322676,-0.10161446
0.087715745,0.06806156
-0.022786561,-0.017130539
-0.034513354,-0.090094835
0.026221268,0.036299825
-0.019899061,-0.052461445
-0.085501,-0.30451518
0.35930288,0.3359117
0.0035244904,-0.1613963
-0.00014410196,0.022928983
0.029268935,0.05666122
-0.031356752,-0.16191834
0.30026165,-0.29608333
-0.18797788,-0.08963901
-0.03415955,-0.020346373
-0.015531493,-0.014811024
0.0057212124,0.04036522
0.028412696,-0.05669418
0.33094582,-0.097952366
-0.43190366,-0.018617809
0.41437125,0.893898
-0.19466744,-0.30749926
0.0026612773,0.010830075
-0.00062730984,0.0068303347
-0.005439964,0.2466811
-0.37129465,-0.4228312
-0.5119237,0.18472731
-0.8408021,-0.19939902
-0.023066357,-0.11501314
-0.009053558,-0.070644975
-0.0071671824,0.05237502
-0.026899992,0.027126491
-0.062219907,-0.024780888
-0.030161332,-0.1513837
-0.051132996,0.14645636
-0.062110003,0.04236573
-0.1071171,-0.25093585
0.21121828,-0.4513452
0.015292918,0.028030843
-0.008648535,-0.006465435
-0.09564706,-0.13296062
0.80199456,0.67566067
-0.008330369,-0.021246672
0.008359267,0.019487351
-0.0037985393,0.034800798
-0.006003168,-0.019645572
-0.009577745,-0.036449343
-0.017491862,-0.033741087
-0.006948442,-0.021677911
-0.00090221077,0.041162223
-0.3314521,0.16479132
0.8228674,0.53122574
0.005619071,-0.34959626
-0.12698725,-0.5912255
-1.2838436,-0.65055215
-0.8046604,-0.6909526
0.20797549,0.2870803
0.32412785,0.3229332
0.08347272,-0.0053368807
0.24176306,0.59292936
-0.0032618484,-0.016801536
-0.005062223,0.02006653
-0.60134065,-0.06322253
-0.045676205,-0.078605056
0.022050614,-0.02434045
0.015850445,0.019442976
-0.0026164006,0.0148792565
0.024549358,-0.0028356016
0.00014317805,0.05416459
-0.01411457,-0.048915863
-0.0837401,0.0369682
-0.010499177,0.012066841
-0.4740079,0.10784334
0.18252335,0.09973833
0.17030564,-0.16804516
-0.05775632,-0.26655266
-0.17007346,-0.07946721
0.07624669,0.23561585
-1.6455545,-0.9021617
-0.0083018355,-0.15151826
-0.3204599,-1.0447714
1.2505157,1.0308824
0.0861152,0.23702508
0.27368635,0.36225554
-0.04691524,-0.018018067
-0.064397916,0.08019653
0.010406258,-0.012381613
-0.007639028,-0.053872615
-0.13911247,0.056900024
-0.54511905,-0.6350942
-0.13909456,0.022052288
-0.37387642,-0.19071978
-0.007179945,0.0021650791
-0.005170193,-0.0066295564
0.014078373,0.079901636
-0.061400563,-0.09827456
0.1580091,-0.17189765
-0.012291856,0.11766654
-0.47278428,-0.011650443
-0.25909108,-0.14087835
-0.9343102,-0.12912095
0.4062419,0.09976287
-0.24915627,-0.13290015
0.21764636,0.18456805
0.021811076,-0.06472862
0.0010874674,-0.005404085
-0.06516178,-0.0763576
0.004279838,-0.052421123
0.0019191701,-0.110921085
0.09351465,0.050139844
-0.004844603,-0.003834948
-0.012806701,0.0060242265
-0.21054567,0.05406165
-0.22431898,-0.2526324
0.47180212,0.428608
0.39262098,0.3426867
0.54571795,0.445612
0.39515153,0.3711196
7.231141e-05,0.038933903
0.01158993,-0.013007246
0.121459566,0.1836198
0.084362015,0.26381573
0.006182718,-0.15158397
0.11201037,-0.02218847
0.04687429,0.028672755
-0.023212709,0.03119567
0.18210647,0.39131528
-0.21185169,-0.28023297
0.4884138,0.18134904
-0.23765351,-0.40988907
0.41822153,-0.124741286
0.24321972,0.25726444
0.061346114,-0.14173204
-0.143584,-0.03302087
0.29580468,0.328017
0.017199365,-0.452336
5.886572e-05,0.053897977
-0.0054108594,0.05176553
0.07437045,0.63824
-0.17515257,-0.04121113
-0.030132476,-0.018723786
-0.0010807108,0.005108431
-0.031915195,0.28425083
-0.14013472,0.23724583
0.81834054,-0.018822849
-0.40306103,-0.33550853
0.2638014,0.07741277
0.12445526,0.095726475
-0.18561435,-0.13934222
0.02106377,-0.037350297
-0.38169014,-0.5314154
-0.009537043,-0.023431927
-0.12240187,0.089260995
-0.09816924,-0.117856935
0.58869547,0.32983074
0.3478843,0.20167783
-0.31749558,-0.50627714
0.03654752,0.0023546964
0.14756036,-0.33628368
-0.7618102,-0.69862807
0.44636637,0.43971452
0.2197985,-0.05931431
-0.024514835,-0.06238985
-1.048203,-1.2595323
-0.45600748,-0.08164713
0.3577773,-0.0005464405
-0.3073599,-0.020285398
0.5839693,-0.13586164
-0.509292,0.48369488
0.66098213,0.17330664
-0.007826251,-0.0062921643
-0.19237408,-0.08675343
-0.03694831,-0.061610878
-0.055190038,-0.11312774
0.19818911,-0.31885207
0.46764225,-0.46404034
-0.30320978,-0.0055499673
0.39498094,-0.1040988
-0.115343325,-0.07315099
0.26830462,0.3484244
0.045346104,0.12069112
-0.0442747,-0.07535452
0.08644013,-0.3405714
0.7152149,0.21795413
0.43077463,0.38005412
-0.59142226,-0.12995249
-0.01937969,0.016474724
-0.017192814,0.02568674
0.8927198,0.0670439
-0.0704284,-0.19198069
0.12635988,-0.0396896
-0.014380069,-0.123907864
-0.04904236,-0.09858766
-0.03762339,0.019596934
0.5301531,0.13689041
-0.410834,0.056368127
0.08695014,0.039008915
-0.06414451,-0.14262083
-0.124023534,-0.056617618
0.04323533,0.067874685
-0.23154384,-0.28367838
-0.44995764,-0.5406982
0.0030618976,0.035892338
0.0033876672,-0.030323446
0.0055685746,0.03891784
0.030198384,-0.0045657456
-0.12771596,-0.048129678
-0.82490945,-0.08437908
0.5193434,0.73715496
0.5883862,0.48763743
-1.1445603,-0.807392
-0.735982,-0.5288807
-0.008876527,0.042356916
0.0108778905,0.007914662
0.1372268,-0.018458307
0.3693498,0.013168275
0.16109547,-0.2749784
-0.06981069,0.027193278
0.1583408,0.14093444
-0.24680263,-0.3787412
-0.026116572,0.06533693
0.053763986,0.092493415
-0.071220845,-0.06886597
-0.018666882,0.25984448
-0.053978294,-0.31407794
0.19372045,0.3833281
0.016202258,-0.2899295
-0.0027818787,-0.07571712
0.21635947,-0.11241794
-0.25562862,-0.12847674
-0.07158273,-0.029241994
0.0024144233,-0.07665554
-0.07933383,-0.016671963
-0.05240083,-0.06674904
0.111565255,0.14358556
-0.040602267,-0.029671237
0.0017280865,0.053304493
-0.006363703,0.120699495
0.045126975,0.16630894
-0.06620888,-0.063845515
-0.24605602,-0.21531832
-0.050092943,0.1048103
-0.008046416,0.014114082
0.003275096,0.014834553
-0.01674831,-0.051234335
0.0014604477,-0.000151515
0.3687402,-0.13124147
-0.26058513,-0.18862611
-0.08403877,-0.07868865
-0.010911725,0.016470335
-0.0076763136,0.059316218
0.061765026,0.20873809
0.00052270887,-0.049288094
-0.53753203,-0.25637197
0.013179629,-0.058409095
-0.708828,0.04542324
-1.2654272,-0.51666725
-0.637504,-0.52455366
0.6495439,-0.3559193
-0.30727294,-0.29967567
-0.08624086,-0.12633628
-0.002407712,0.0111033395
0.031227414,0.0032693148
0.017542098,-0.00030574203
0.04453871,0.03104502
0.041122876,0.07493338
-1.0332879,-0.46776283
0.17865154,0.7019932
-0.12471398,-0.3314279
0.28117588,0.122680515
0.0018078866,-0.0014965087
-0.00973723,-0.0075628906
0.51232636,-0.1388464
-0.11292258,0.30297202
0.033493027,0.120280296
0.0012461639,0.04154277
-0.0020062977,-0.055870235
-0.012558335,0.0060073733


==> plots/force_xz_validation_dense_unsorted1.csv <==
Target,Predicted
0.067043655,-0.017672181
0.33980447,0.10561679
-0.1089982,0.027155638
-0.081853785,0.05802688
-0.010233137,-0.0050395727
-0.00071282755,0.005567178
-0.8529414,-0.77039427
0.5667566,0.7009975
0.62451434,0.45288333
-0.16327734,0.29507935
-0.39547008,-0.082294285
-0.15891519,-0.21047348
-0.034268968,-0.06715226
-0.007494247,-0.11520839
0.06897386,-0.041909695
0.27791587,0.104205996
0.01096169,-0.08317667
0.006187413,0.031525493
0.04701528,-0.06530219
0.014613355,-0.033967838
0.011917265,0.0641371
0.0074670254,0.0033303201
0.7314783,-0.099147916
0.3805396,0.088918865
-0.08677173,-0.07381275
0.09470207,-0.34555098
-0.28152436,-1.4994532
0.37479228,0.30329978
-0.06811381,-0.08384514
-0.073779866,-0.36962554
0.025440928,0.23224735
0.008359766,0.16129893
0.1405847,0.29333782
-0.06977931,0.07021284
-0.011065162,0.040707946
-0.01948715,-0.004263982
-0.36640432,-0.24421853
-1.0419552,-0.99298245
0.3003545,-0.052720666
0.42313707,-0.12998867
-0.3519463,0.046684086
-0.20083447,-0.099330425
0.5766218,0.42628217
0.7509511,0.2830517
0.10183217,-0.10782999
-0.096325964,-0.26240873
0.06242232,0.023151934
0.0052142013,-0.079546764
0.029825233,-0.022830129
-0.088566884,-0.09294185
0.05530564,0.69280255
0.23395598,0.328967
0.30505696,0.177975
-0.07400794,0.029190987
-0.0011625632,0.0058811903
-0.009898486,0.01531744
-0.47188687,-0.5684937
-0.4708535,0.32917017
0.03314128,0.5513824
0.30825844,0.5129349
-0.1609161,-0.17108035
0.07778831,-0.04617002
0.44562447,0.63622075
-0.38827187,-0.43208697
0.7532478,0.22194767
0.34031844,0.25183594
0.007896758,-0.04301101
-0.013181602,0.0048413277
-0.6556196,-0.6096728
0.53050363,0.71988416
0.24416935,0.44605172
0.81012315,0.43399125
-0.041842498,0.0022592545
-0.06808178,0.070083916
-0.76711166,-0.41675514
-0.011107212,0.11180031
0.10992366,0.03860891
-0.035260044,-0.01203385
-0.00021947459,-0.012664795
0.018645754,0.06432916
0.13402286,0.0414747
-0.069205396,0.10624093
0.14568974,-0.1767571
0.19570169,-0.047090575
0.028469842,0.022292614
0.023930717,0.034947827
0.028653517,0.11931491
-0.040254313,-0.00057216734
-0.47100854,0.075781465
0.3857512,0.4293841
-0.006446001,-0.050480008
0.011560855,-0.09494409
-0.004170014,0.0058315992
0.012016602,0.015595853
-0.009062046,-0.09406674
-0.0029885424,0.035546258
-0.036803406,-0.12282729
-0.00024818355,-0.10861403
-0.21361813,0.06077069
0.66348475,0.24746412
-0.026426828,-0.01454854
0.007537798,-0.080992684
-0.053303823,0.05507809
0.0073084007,0.06859732
-0.37805504,0.3328172
0.8360467,0.34496668
-0.00028383735,0.0063833892
0.016959747,0.008606747
0.053047687,0.019824415
0.24819362,0.93834794
0.018378325,-0.40763676
-0.10450426,-0.049799442
-0.12495348,-0.082291245
-0.25196797,-0.21522233
0.0033254132,0.062139273
0.090855844,-0.346558
-0.10900508,-0.03928888
0.056772843,0.026836514
0.0159689,-0.33645654
-0.2813573,-0.2752931
-0.45198166,0.44130662
-0.08457275,-0.07978171
-0.12589653,-0.20207071
0.20694454,0.10022649
-1.0332879,0.11563957
0.17865154,0.6630008
0.011056983,0.05530262
-0.0006065996,0.0060090274
0.17980154,0.90766335
0.09318296,0.48773092
-0.19538134,-0.34330237
-0.03415343,-0.6449716
0.27427158,-0.86960924
0.364496,0.030021325
-0.02322503,0.034527063
-0.0003407693,0.012704596
0.16740716,-0.58347434
1.606881,0.77896446
0.06272181,-0.009842396
0.4905101,-0.052057102
-0.039565828,-0.03273636
-0.14156738,-0.06155175
0.06697652,0.20923382
-0.0055965963,-0.14204234
-0.15804836,0.21740955
-0.086728014,-0.018015027
0.03023817,-0.016649127
-0.023659078,-0.022369616
-0.49397314,0.43080282
-0.42099908,-0.37831083
-0.013797468,0.05391085
0.030560777,-0.061022997
-0.20913091,0.13626862
-0.5678365,-0.453462
-0.013001541,-0.030287147
0.000595703,0.0071778
-0.606878,-0.05575359
-0.019359149,0.08470708
0.13922003,-0.003306985
-0.26439244,0.12185204
-0.020408683,-0.025395632
-0.016602283,-0.003750503
0.19858123,0.20786119
0.44691473,0.4525216
1.3212789,0.9240905
0.028984766,0.107069194
-0.14387226,-0.029143333
0.102364644,0.10629505
0.005112063,0.0183357
-0.0069306865,0.0010953248
-0.489897,0.30270135
-0.069730386,0.19997233
-0.0044767377,0.012933493
0.057659723,-0.032752723
0.010507986,-0.0050395727
0.008701364,0.005567178
0.12111624,-0.091822624
-0.27389342,-0.07172133
-0.19222963,0.3384372
-0.7555504,-0.97390157
-0.0050348765,-0.08464551
0.0045841476,-0.082389206
0.036549203,0.07508016
-0.090190075,-0.15547311
-0.049106542,-0.0029114485
0.064808175,0.075062186
-0.050899394,-0.0049011707
-0.007301959,0.007801786
-0.01808957,0.008073449
0.0033503515,0.00048090518
0.033910405,-0.053133726
-0.012425402,0.02329138
-0.05192914,-0.13093245
-0.055716075,-0.22273844
1.0589559,-0.32852516
-0.44150314,-0.450898
-0.080332935,0.24067307
-0.102941364,-0.1564706
0.037046082,0.07370973
-0.10644809,-0.04217568
0.13227078,-0.16473353
1.1847327,0.73752254
-0.2586929,0.071885794
0.2447516,0.012811899
0.0053466293,0.022769928
-0.011904394,0.027960613
0.37704527,0.6482798
-0.5877342,-0.39042115
0.24331123,0.014497042
0.025893822,-0.042173266
-0.009901879,-0.048951864
-0.007085305,-0.061355367
-1.0193675,-0.09678376
-0.4346028,-0.6882064
0.3377817,-0.123793125
-0.22702202,-0.10631758
-0.017633583,-0.023322344
-0.015798695,0.019327939
0.031207575,0.029898226
-0.06815097,-0.20118558
0.44445482,0.21226129
-0.36066085,-0.015471965
-0.18922524,-0.057100534
-1.2290993,-0.7846923
0.74975985,0.31334925
0.3104933,-0.4285494
-0.14613743,-0.26200163
0.26125643,0.26930803
0.020830985,-0.0005863309
-0.0061129844,0.09160447
0.41885018,0.05435586
1.2877108,0.34216538
0.0032125143,0.01656413
0.025821721,8.549541e-05
-0.07885577,0.04208398
0.19029236,0.14673117
0.36146104,-0.9495926
1.1735184,0.577709
0.5169291,-0.03587246
0.14063711,-0.21382906
0.08850452,0.065155804
-0.054584473,-0.015890382
0.27201217,0.14741379
0.1891344,0.09810364
0.5257449,-0.38952368
0.3873855,0.37955266
-0.3307576,0.120669484
0.3465183,0.09084606
-0.032231797,-0.045436144
0.46480942,0.37490326
-0.04839617,-0.021403074
-0.023267105,0.040255338
0.21264243,0.46176398
0.9032283,0.4222696
0.18328497,0.38227975
0.3445435,0.29534566
0.78548706,0.06853044
0.4891786,-0.13835728
0.14925605,0.30599248
0.1860549,0.072965205
1.0098923,-0.038735032
0.27045962,-0.01020664
0.007329836,0.0005584955
0.0025469977,-0.016869918
0.24845713,-0.21028465
-0.11817999,-0.047714293
0.21083382,-0.08174884
-0.09410323,-0.021443963
-0.08428652,-0.07354224
0.07975201,0.03405814
0.044826828,-0.19103879
0.0051614773,-0.06613824
-0.3059633,-0.28924677
0.42456257,0.60387886
0.6255013,-0.31439078
0.3712057,0.57476485
0.03624785,-0.03872174
0.013472838,-0.00017291307
0.15257575,0.075537324
-0.023532446,-0.02982518
0.0065214518,-0.00037801266
0.044247635,0.06654537
-0.07633954,-0.04480934
-0.056149468,0.1577762
-0.4185084,-0.29413348
-1.4549062,-1.1495345
0.35166752,-0.027501464
0.3494147,-0.18626171
-0.35203716,-0.5554841
-0.2471484,-0.1750046
0.59590733,-0.12698698
0.13581574,0.6298768
-0.14701173,-0.084585786
0.0917878,0.06959869
-0.05670753,0.21621192
0.69682294,0.79972285
0.27392808,0.19371843
-0.20922558,-0.11288449
0.04881318,0.07022029
-0.05939145,-0.103622854
0.41312605,0.4683528
-0.25283447,-0.13188317
0.016121311,-0.120511055
0.001582661,0.10123098
0.049085505,-0.07660782
0.050883863,0.05064127
0.11301735,-0.02412188
-0.058042653,-0.057628244
0.12182751,0.016099453
-0.20715693,-0.22394043
-0.04115953,-0.01728186
-0.008724414,0.007830292
-0.002091316,0.061149478
-0.0011459467,0.053196564
-0.077469,0.008205771
-0.00085713353,-0.016447127
-0.670505,-0.21259487
0.3853044,0.8059198
-1.0248218,0.08871955
-0.07079171,0.23503286
0.10048181,0.0120716095
0.03166251,0.024424046
-0.2588319,0.24120677
-0.89667946,0.18544944
0.045524742,0.017294884
-0.06858067,-0.103297114
-0.03868571,-0.07424849
-0.32156193,-0.4995285
0.12979439,0.011178732
-0.03668058,-0.06794925
0.054214776,-0.017125607
-0.06717447,-0.03229189
0.5856926,-0.13237885
-0.5560435,-0.26022592
0.034406435,0.005432725
0.017868634,-0.017931104
0.13326193,0.043326974
0.0050521726,0.01625204
0.14533068,0.00043153763
0.0022639777,-0.016892374
0.0075676832,-0.030528665
-0.010663917,0.0056415126
-0.30755395,0.15260375
0.304427,0.14709747
-0.012766935,-0.00543952
-0.008372497,-0.04319565
0.021385226,0.0012208223
0.013054486,-0.0152492225
-0.009131359,-0.0001488924
0.0053039133,0.011185974
0.26218802,0.21873933
0.0043047452,0.49085775
-0.16557619,-0.012514472
-0.019295564,-0.17777853
0.16379575,-0.15128279
-1.0663625,-0.6787822
-0.03719349,0.02101767
-0.05063735,0.027815372
-0.011012906,0.22915602
0.39999437,0.19223669
-0.36105216,0.2340967
-0.77764606,-0.03713116
0.15710908,-0.07975936
0.10287176,-0.0019987226
-0.5279462,-0.77959645
0.013663495,0.15552747
0.46754873,1.1773071
-0.38597286,-0.27627164
-0.54269254,-0.13341606
0.4256571,-0.33630812
0.23238209,-0.05058682
0.24335667,-0.09838739
-0.004859719,-0.010207891
0.021387883,-0.010741219
-0.05514644,-0.04002565
-0.036734827,0.018359184
0.17243823,0.67028016
0.18479963,-0.07378873
-0.6009345,-0.99027073
-1.0436764,-1.5238247
-0.090102784,-1.0735538
-0.35245037,0.01724276
-0.014780832,0.010160267
0.040426835,-0.0024912953
-0.41565576,-0.19279566
-0.037140425,-0.09914747
1.1769357,0.9431699
0.13098659,-0.18096107
0.15329745,-0.02382207
0.28550458,-0.073819846
0.1292136,-0.16675305
0.032618463,-0.04760748
-0.0201451,-0.0055749416
-0.019061528,-0.05559039
-0.04383421,0.086521626
0.018360065,0.07103005
0.011651009,0.048826337
0.052594982,0.035525218
-0.40396687,-0.16601574
0.08560262,0.42728892
-0.0029857345,-0.0030317307
0.041607212,-0.031600744
-0.026225299,-0.14723039
-0.049441326,0.07322538
-0.018178787,0.038914144
0.014230697,-0.011285156
-0.67931855,0.030724883
0.73558,0.77770764
0.24362996,0.26767492
0.114087075,0.035285175
-0.41830453,0.13424098
0.3692754,-0.6204692
-0.015297848,0.035088897
-0.00070117426,0.008079827
-0.14913297,0.019000053
-0.16770926,-0.33486885
0.04156834,-0.551556
0.07061615,0.023848683
0.010610588,0.019659698
0.00089457346,0.1871345
-0.7787626,0.119595766
0.030224811,0.043536663
-0.20668748,0.0046040416
0.001705403,0.018891573
-0.0019076699,0.003076911
0.029300947,0.031422496
0.042145357,-0.1988604
-0.07419193,-0.2939562
-0.08422902,-0.43003097
0.19097689,0.23017019
0.5768726,0.35177946
-0.13437206,-0.07568599
-0.0054344162,0.09965569
0.046832442,0.027784765
0.44374275,0.7524872
-0.9640791,-0.12567294
-0.89196575,-0.63167477
-1.1755102,-0.48104137
-0.2736044,0.47856474
0.52788776,0.36356428
-0.08873916,0.016626239
0.119889125,0.058931038
-0.042167135,-0.0630694
-0.013012142,0.0101053715
-0.18467653,-0.008660436
0.05862003,0.1891551
-0.2863055,-0.005862236
0.1098841,0.21200992
0.014621025,-0.21673447
-0.062588155,-0.11961061
-0.98943186,0.2912482
1.2291465,0.5088655
0.47648728,1.0066656
-0.18895432,0.1774956
-0.6781844,-0.0036408901
-0.10526836,-0.041779667
0.73084795,0.019455075
0.8897034,0.2303217
-0.14689691,0.0880205
0.068781845,0.24537146
-0.19898178,-0.23851496
0.13167925,0.44200122
-0.16461997,-0.0405159
-0.122477695,-0.009355843
-0.48112226,0.7347236
-0.7191533,-0.81351244
-0.08321734,-0.3304245
0.02123554,0.22663888
-0.10264338,0.019479036
-0.02821201,0.045506284
0.032293446,-0.042123914
0.02594194,0.003020972
0.3215012,-0.07231784
0.9239137,1.1697023
-0.0030546205,-0.023207843
0.019538078,-0.0021579266
0.12523483,0.31760478
-0.9985274,-0.6579901
0.005246918,-0.0030574799
0.004649413,0.0051694512
-0.035348866,0.008100927
0.058095742,0.010143682
0.04052823,-0.010355234
0.04835606,0.030083612
-0.019422743,0.012685597
-0.020589253,-0.030505538
-0.016975302,0.003455639
0.05009308,-0.027092114
0.26897708,0.03188926
-0.43754196,-0.30956686
-0.9859924,-0.6467538
-1.6080592,-1.0150639
0.009791563,0.02045703
0.030910265,-0.036259323
0.01960561,-0.06552863
-0.018630616,-0.015645504
0.015596218,0.012657225
-0.07629415,-0.070429415
0.052364565,0.14847207
-0.45521513,-0.18823393
-0.039287858,0.03230393
0.04490844,-0.04787028
0.004173804,-0.045088768
0.13217501,0.09305608
-0.21104786,-0.22838092
-0.07978912,0.16394153
-0.84690267,-0.80896866
0.15731212,0.19251814
-0.041515194,0.08216739
0.036819927,0.026072621
-0.70518875,-0.9839504
-0.55790055,-0.7124704
-0.18270206,0.21111453
-0.31385708,-0.58255213
-0.43706083,-0.49237585
-0.04241429,0.48582712
0.017570686,-0.013976574
0.017408611,-0.021089882
0.3227504,0.41032773
-0.50523925,-0.26469964
-0.017902108,0.011783004
-0.0019455664,-0.021270439
-0.43854898,-0.8115099
0.32686582,0.47966495
-0.115710616,-0.05241561
0.13819233,0.07726717
-0.2405724,-0.2656448
-0.24094592,-0.6003184
0.021963056,0.01892662
0.08621656,-0.03888482
0.030029599,-0.078198254
-0.16921656,-0.031970352
0.4386641,0.22262204
-0.021967238,-0.14769992
-0.03955341,0.6111848
-0.13508691,0.11626379
-0.17439236,-0.10258168
0.22562149,0.17479339
-0.048731647,0.048875928
-0.019961275,-0.16843635
0.69798446,0.050165176
-0.54713,-0.7172818
-0.04966244,0.080804184
0.0013396618,-0.18730044
0.045040324,-0.011509359
0.009497017,-0.050556898
0.5417886,-0.24439615
0.62569857,0.78591084
0.6288634,0.3901165
-0.4111004,0.19535697
0.01433308,-0.04667282
0.08652861,-0.026279025
-0.13265814,4.6491623e-06
0.32677385,0.31338468
0.5064918,0.31140137
-0.063178495,0.020154595
0.4975665,0.2582252
0.3243705,0.6427476
0.09776385,0.15480506
-0.16166544,0.070887685
-0.001858246,0.069901586
-0.010068697,0.018476874
-0.171322,-0.024468541
-0.2829311,0.095200926
0.0033486048,0.17683196
0.24113902,-0.40263486
0.13436121,0.076294184
-0.08067263,-0.09217197
-0.00853213,0.008625627
0.0054130005,0.047226593
-0.90366393,-0.87409705
-0.547302,-0.33191004
0.03225477,0.041294456
0.1364592,-0.029790841
-0.26919532,0.044914007
0.26306883,0.14404008
0.25245243,-0.6112829
-0.21839538,-0.6435828
0.1479062,-0.07463145
-0.501007,-0.20252585
0.01157675,-0.029901922
-0.056217548,0.03454852
-0.2592668,0.1629853
-0.4725849,0.033945784
1.2834933,0.7952559
0.61051667,0.3153454
-0.0033010205,-0.016591132
-0.008258649,-0.015212655
0.086106785,-0.054204583
-0.0314857,-0.09141582
0.019587027,-0.6429001
-0.05258112,0.40414256
-0.35243717,-0.7691129
0.43612403,0.2736575
-0.85438025,0.04914859
0.35039598,0.33560854
0.31570807,-0.02916658
-0.061248355,-0.18061733
0.18056087,-0.416579
-1.0156708,-0.35850078
0.008280406,-0.023265481
0.0033486253,0.008099526
-0.05803278,-0.050642014
0.14462306,0.026164562
-0.06959933,0.09643483
0.00580198,-0.009607062
0.016282603,-0.0015706718
-0.018425819,-0.007468462
0.31006587,0.14511925
-0.50228024,-0.2737592
0.024715785,0.014333606
0.0019328902,-0.052908406
-0.49053034,-0.56763315
-0.1381035,-0.1801728
0.8852395,-0.2951892
-0.8781175,-0.7699714
0.16060671,-0.009816408
-0.05809824,-0.21750985
-0.007519376,-0.03883767
0.0088520255,0.0076129735
-0.052403893,-0.010582805
-0.097838156,-0.08032289
-0.00089537015,0.024142742
0.036988854,0.1123966
-0.653037,-0.40256318
0.06464814,-0.03427404
0.055401504,0.36828
-0.12666753,-0.3507746
0.24860573,-0.05802077
-0.25073916,-0.28759956
-0.1228219,-0.46342683
-0.61216116,-0.9994215
-0.38167524,0.24757499
0.4859723,0.19812357
-0.089135304,0.06523144
0.10780978,0.07625243
0.034182232,-0.006232679
-0.009471099,0.09596349
-0.050224,0.018722773
0.047765017,0.046518117
-0.72605395,-0.14513302
0.60243756,-0.023573637
0.08466331,0.050068498
-0.055757716,-0.15245792
-0.031626787,-0.038293123
0.1942927,0.07488586
-0.06020244,-0.0012202859
-0.031833425,0.05374284
-0.12046737,-0.1467008
0.13018784,0.14975053
-0.26766905,-0.20742118
0.20413777,-0.3515401
-0.45832884,0.13684288
0.20910326,0.18957601
-0.0136003345,0.09533048
0.015983019,-0.10638043
-0.23028299,-0.40591514
-0.0571414,0.23290858
0.021402985,0.0130752325
0.06239248,-0.009437948
0.09320421,0.056783676
0.10420713,-0.028883986
0.8250048,-0.06610924
-0.6967957,-0.4300318
-0.106664285,-0.3353443
-0.26714242,-0.14769161
0.041092858,0.09972453
0.4266854,0.17480132
-0.003085055,0.2823434
-0.34947762,-0.3054337
0.22389641,-0.07168746
-0.020717803,0.20956323
0.43348372,-0.07069278
-0.019160913,0.09732601
-0.49296096,0.09688538
-0.4019704,-0.5183319
0.012976037,0.01900804
0.0029108075,0.010912806
1.0213035,0.5607982
-0.37547988,-1.0850923
-0.019841759,0.32300216
0.17429644,0.26305595
-0.92435765,-1.4454436
-0.0066254013,0.055960774
-0.5270742,-0.3161509
0.48498607,0.31927085
-0.537488,0.13527083
-0.021346884,-0.10538437
0.016750563,0.025320768
0.0040130676,0.03474009
-0.1293794,-0.26826668
-0.066258974,-0.120285034
0.2773301,0.077852964
-0.3634719,-0.0775933
-0.0012650718,-0.06258899
-0.015907578,-0.078351796
-0.089498445,-0.012478173
0.047348157,0.08635798
-0.035629913,0.17591286
-0.1017502,0.075167716
0.4224069,0.696021
-0.91389066,-0.48801854
-0.088179305,-0.17326176
-0.92434895,-0.7181029
0.14866613,-0.18409586
-0.08342946,0.15050983
-0.032533236,-0.051442146
0.16955926,-0.061267376
0.20797434,0.0012278557
0.27962565,0.36874592
-0.02105731,0.0031382442
-0.027005106,0.01586029
-0.012614576,0.063549876
-0.0010239258,0.06268898
-0.07734229,0.00990659
-0.033705123,-0.06031838
0.15105385,0.3817172
-0.774743,-0.23867458
-0.004953139,0.05905485
-0.012961395,-0.002659157
0.33671635,-0.024370968
0.029831715,-0.011055142
0.011686285,-0.04506111
-0.0006139922,-0.020713266
0.5677996,0.049981385
-0.32405156,-0.29322755
-0.106662706,-0.13041866
0.3027575,0.25774086
0.86616194,0.46853766
0.7126299,0.75815624
0.3899064,0.29425365
0.310562,0.12150356
-0.02057953,-0.065124094
-0.043587446,-0.024841666
-0.008023001,0.0058814287
0.004963165,0.015317589
-0.33449286,-0.03228426
-0.23994485,-0.07232163
-0.2812549,-0.19001627
0.20279893,0.14628029
0.2308745,-0.54014957
-0.65848744,-1.0781628
0.07052188,-0.3896191
-0.064437136,-0.1656937
0.047096424,-0.1631099
-0.034561664,-0.0076226294
-0.014282813,0.010024667
-0.015023034,0.018702209
0.035997316,-0.039393663
-0.007431889,-0.0020016134
0.06877936,0.09376198
-0.09108503,-0.077898085
-0.031189937,0.028209567
-0.023487505,0.0022827983
-0.022249263,-0.053595185
0.040988885,0.0034207404
-0.79009795,-0.5490248
1.0772849,0.6489473
0.71301854,-0.25064957
-1.0411539,-1.0963997
-0.016838772,0.030213922
-0.047034763,0.0027781352
-0.29619643,-0.092214525
0.16968237,0.11228487
-0.0026078408,0.06035137
0.04516176,-0.06689194
-0.33856958,-0.61524856
-0.40378082,-0.13285422
0.7611141,0.2330916
-0.60535574,-0.5575111
-0.18794969,-0.10651404
0.18286821,0.013743669
-0.011936548,0.046277165
0.009061178,0.04628259
0.06780159,-0.013393283
-0.058600686,0.056679904
0.021081343,0.0981735
0.01801072,0.03787887
0.0325369,-0.105734944
-0.06371321,-0.12339556
0.020757163,0.020792246
-0.022241678,0.0016467869
0.016059378,-0.3341983
0.2675279,0.043314338
1.2181216,0.6660185
0.5867009,0.38674125
0.048112024,-0.09487724
0.15534277,0.09781474
0.7710091,0.18124592
-0.48625088,-0.34628373
0.1152399,0.049759507
-0.013806144,0.03541264
0.0067317514,0.01900804
0.007253045,0.0109114945
-0.004844603,-0.051955044
-0.012806701,0.0030181855
-0.8492491,-1.0814071
0.0069705853,-0.3577795
-0.025872044,0.16090775
-0.50743204,-0.12775081
0.22021502,0.11662078
0.020746175,0.19526823
0.409046,0.15801537
0.045025572,0.23695847
0.28234994,0.15293455
-0.36129028,-0.092074364
-0.5774614,-0.058113337
-0.05801186,-0.36511979
-0.02226726,0.004565537
0.00117096,-0.00070410967
-0.0070832963,0.10481852
0.20398024,0.258812
0.42308635,0.20629191
-0.061866105,-0.06438256
-0.014554932,-0.010440826
0.056283623,0.124688655
-0.031713653,-0.023254037
-0.01240799,0.03460619
-0.122428246,0.026008725
-0.68865097,-0.50888515
-0.10980502,-0.06366128
0.1850298,0.21474987
-0.67645323,-0.6085452
0.35448962,0.9925021
0.81488156,-0.08978072
0.65071595,0.18953213
0.032928903,0.10668647
-0.0037475566,0.06747827
-0.13829175,0.023286581
-0.16928813,-0.16777831
-0.12771596,-0.21758318
-0.82490945,-0.2831057
0.54098445,0.115478784
0.6845368,1.1700822
-0.008678936,-0.2795899
-0.03649758,-0.22284706
0.11801521,0.5239086
-0.23110193,-0.24596965
-0.024589263,0.002252698
0.029932935,-0.002611667
0.0101062395,0.017785668
-0.045731466,0.009830177
-0.032630987,-0.051754832
-0.049169574,-0.031164855
-0.8093661,-0.48246062
-1.0871875,-0.85531723
0.5446428,-0.7901727
-0.15826644,-0.9834877
-0.09677108,0.36566603
0.6191932,0.41191462
0.113059774,0.01842177
0.4812914,0.062121093
0.033303164,0.022516966
-0.03038672,0.06965111
-0.13339584,-0.7242536
-0.3461703,-0.39667565
-0.38471407,0.03791535
-0.1058089,0.014790386
-0.0675629,-0.086232424
-0.33850253,-0.38421273
-0.47038713,-0.24258494
0.7709017,0.02289179
0.12960567,0.14203548
0.23665805,0.21990171
0.6836072,0.7275921
0.0060068136,-0.25559196
0.038101546,0.4434458
0.009545573,0.06681657
0.1377938,-0.54952556
-0.5772073,-0.5228813
-0.13981798,0.03646171
0.2963849,0.18186098
0.004105049,-0.010124981
0.020626223,-0.025505751
-0.3866552,-0.115122706
-0.0033152923,0.00036096573
-0.1166348,-0.40059686
0.90727866,1.1941175
0.007036415,0.4534557
0.3080123,0.0542199
-0.109961376,0.22032154
0.4027912,0.32037377
-0.45878738,-1.2283986
-0.07123646,0.7927725
0.15895683,0.0069988966
0.2057649,0.02801913
0.45374972,0.6074389
-0.2520997,-0.18263781
0.008748456,0.016847014
0.04712631,0.032760173
-0.5720581,-0.3001845
-0.30601743,-0.077447385
0.11230447,-0.014825463
0.027288284,-0.013287038
0.008953396,0.010758162
-0.0033144811,-0.016639374
0.032492243,0.041769743
0.036184624,0.19901982
-0.34933126,0.23339576
0.07561903,-0.20276606
-0.84001315,-1.4372207
-0.07989459,-0.54893726
-0.37914318,-0.15721834
0.026755735,0.21291035
0.009853623,0.042805433
0.044300407,-0.06555843
0.08175547,0.03098905
0.0042589987,-0.017012537
-0.15005684,-0.17919713
-0.19487652,-0.66107816
-1.3607488,-0.2333759
0.7534095,0.68312746
0.036135785,-0.020196915
0.022045672,0.014574975
-0.41928113,-0.08309287
0.36390194,0.40562633
-0.013458589,0.11167395
-0.028359793,0.009189844
0.2612838,0.027191877
-0.0677782,0.15299356
-0.01708829,0.09834838
0.05007444,0.07929495
-0.022329845,0.073417425
-0.0680107,-0.039988935
-0.024286602,0.015608728
-0.021868441,0.009808391
0.09636719,0.38252163
-0.17503251,-0.3934257
-0.098717704,0.045615196
0.39866233,0.3351176
-0.10762499,-0.060807824
0.11766188,0.15945378
0.59979296,0.6773517
-0.8760818,-0.6796411
-0.06423531,-0.12471473
0.0030235834,-0.033607513
0.028720215,-0.01974994
0.010307418,-0.039637953
0.022320451,0.039318204
0.03249757,0.031291228
-0.3213192,0.242473
-0.60070956,-0.12127471
0.0046695643,0.030995488
0.0045876456,-0.0015045702
-0.3102653,0.20551622
-0.15949589,-0.43878555
0.14594403,0.22288275
-0.07480962,-0.11585452
0.03976975,-0.16902733
0.10885739,0.13668996
-0.34365058,-0.4929459
-0.21056838,-0.29448965
-0.08153582,-0.06575608
0.27598453,0.11152288
-0.09564706,0.2889713
0.80199456,0.73134905
0.58100706,-0.6741502
-0.0802463,-0.08635694
0.08635456,0.35769343
0.14952382,0.1535823
-0.21638082,-0.17320806
0.15506448,0.014870524
-0.004068222,-0.003912896
0.020605974,0.0086541325
0.0018186108,-0.090114474
-0.0074415887,0.0058220327
0.09374958,0.00927794
-0.053149156,-0.009273797
-0.99776995,0.19595176
-0.70939183,-0.1103127
0.34605965,-0.55787635
0.35072777,0.11294675
0.013647204,-0.0014317036
-0.014859838,0.0028615147
0.24157855,0.30869973
-0.3453787,-0.27411333
-0.027666047,-0.012422562
0.02587836,0.028482378
-0.0101390695,0.014276028
0.00564119,-0.010609239
-0.12732187,0.15948457
-0.005835291,0.17604753
-0.05834412,-0.008930683
0.008334387,0.0948475
-0.05350332,0.08372593
-0.09343468,0.1345415
0.5528271,-0.14039159
0.52064645,-0.20888829
-0.00685442,0.029307783
-0.025483776,0.02206844
-0.1791694,-0.07660723
0.34431732,0.17349571
-0.2894915,-0.61714303
-0.08823927,0.09934816
-0.06704229,-0.14554524
-0.41860938,-0.22455841
0.17712899,0.24506307
-0.009584231,0.26180586
-0.025013674,0.075945556
-0.01433556,-0.012108937
-0.8729108,-0.13756263
-0.15413848,0.016295254
0.22820684,-0.026323557
-0.514105,-0.1318489
0.029392805,0.15055537
-0.11059564,0.0769577
-0.4353361,-0.07157147
0.23957781,0.32831198
0.1111702,0.07545918
-0.39167234,-0.09300956
-0.31461045,0.15686989
0.32384506,0.28546256
0.7882346,0.034652352
0.8635948,0.92039883
-0.04499416,-0.05115646
0.01647418,0.062380895
0.4071487,0.71962583
-0.18070361,-0.07093793
-0.0021488494,0.033946633
0.0027399175,0.029141307
0.16170672,0.1246686
-0.2856323,0.12574366
0.029912468,0.031829238
-0.029548768,0.0115223825
0.051388204,0.011975646
-0.01973056,0.011008963
-0.33279556,0.104895234
0.6885507,0.19403899
0.02910148,-0.030111015
0.0018302302,0.005531013
0.24323241,0.91228783
0.35249215,0.10134892
-0.27771723,0.009290457
-0.020945506,-0.030304572
-0.0185784,0.08112043
-0.15869708,-0.02283439
-0.058938026,-0.032592
0.16048063,0.17635699
0.116413,0.050539672
0.09318965,-0.06504488
-0.019050268,0.04050827
-0.0061321426,-0.010185689
-0.299999,-0.5138564
-0.21821411,-0.11740747
-0.044870667,-0.0036419034
0.02778407,-0.112481475
0.009554144,0.14266443
-0.09987883,-0.07571939
0.1559693,-0.2757457
-0.6887926,-0.07683432
0.053879984,0.19544423
0.020448273,0.03701541
0.51504374,0.33399016
0.23349065,-0.37894496
0.26010618,0.14851451
0.024427913,0.085721254
0.1088119,-0.30719566
-0.47704744,-0.41346872
-0.030368034,0.09713668
-0.025612842,-0.058264107
0.031214625,-0.04225886
0.04498712,0.0076526105
0.54262507,0.073445916
0.3318614,-0.013027847
0.013286058,-0.02087462
0.00992661,-0.03694424
0.05966515,0.09520829
-0.0845003,-0.19348882
0.28672472,-0.26467013
0.16502863,-0.25496015
0.03359422,0.003159523
-0.008739318,-0.04203084
0.04631158,-0.0034453273
-0.03877552,-0.017982721
0.197705,0.13854194
0.9114934,0.21950495
0.023918029,0.26755834
-0.08422255,0.014785603
0.09835446,0.1443359
-0.17781147,0.024326622
0.15609226,0.17011672
0.0009619363,0.0042213947
0.12370458,-0.015937328
0.09231066,-0.012089901
0.30324495,0.6707989
0.8611866,0.056525633
0.06435953,0.0037492514
0.01650878,-0.024682939
-0.007558358,0.029050589
-0.023027366,-0.023872256
-0.22762361,-0.4074489
-0.4657355,-0.2628748
1.0286303,0.7325111
0.2616523,0.35253063
0.00027271497,0.09319806
-0.09382052,-0.25667474
-0.15609981,-0.28592896
0.54367906,0.4512663
-0.30406225,0.08659953
0.2591718,0.028171092
-0.018510588,-0.040700078
-0.019700456,0.053132914
0.20556597,-0.08407092
-0.121066846,-0.081873596
0.042975117,-0.18561697
0.23411262,0.39253718
0.02194925,0.059402943
-0.005802974,0.016040608
-1.6455545,-0.67093873
-0.0083018355,0.111823976
0.27751076,-0.0025354624
-0.15707768,0.019680113
-0.46744406,-0.5857452
0.027995981,0.21625781
0.021923916,-0.04081267
0.009895207,0.03357467
0.48001117,0.78898585
0.7046655,0.739826
-0.22342834,-0.21151108
0.4295875,0.43114078
0.004319279,0.031445384
0.13431053,0.053330794
-0.6473156,-0.84556246
0.15163255,0.045077592
0.2126032,0.07162285
0.2755912,0.13884771
0.012056317,-0.06026396
0.39761943,0.2439754
0.18365124,0.09614205
0.02180203,0.18054286
-0.03433913,-0.09449911
-0.0026005784,0.07911584
-0.19541292,0.36478007
-1.25911,-0.6289482
-0.30627245,0.101564646
-0.24827826,-0.23340693
0.01031012,-0.022167802
0.011444977,0.0050996244
0.29629132,0.40445697
-0.038935907,-0.10390724
-0.32005906,-1.0453846
0.9341017,0.20952833
1.2219579,0.21097139
0.066762164,1.0263703
-0.047612667,0.17405349
0.28457135,0.5570974
0.004709552,-0.3577355
0.034980886,0.23882037
1.182004,0.733541
-0.38707167,-0.27992818
-1.4571478,-0.427278
-0.5179964,-0.14368728
-0.395195,-0.061151356
-0.12720701,0.121296525
-0.32887274,0.38572448
-1.2609446,-0.46767062
-0.32048988,0.21380496
-0.28861815,-0.68381935
1.4407158,0.378906
0.018164407,-0.2803024
-0.00734351,0.051088154
0.023021348,-0.015679926
1.0827402,0.96229064
0.5710797,0.15393353
0.03201697,0.0059025288
0.0027164745,0.015330911
-0.022998862,0.0072766542
-0.011289952,-0.0015118867
-0.0037375647,0.9022105
0.0030519187,-0.28503168
-0.1890567,-0.548923
-0.082399614,0.2306396
-0.027558396,-0.0322268
0.0358215,0.009171903
0.069974825,0.1165216
0.029527225,-0.1417685
-0.99197686,-0.08980404
-1.2483137,-0.73489404
-0.6245738,0.11510849
-0.7782475,-0.5706317
0.09438526,0.02708137
0.18308324,0.16316958
0.39779544,0.55463827
-0.095754355,-0.24032056
0.029965902,-0.050498366
0.02321186,-0.013184845
0.1191294,-0.024892211
-0.123199865,-0.07084759
-0.0139913885,0.04238987
-0.025317851,-0.0168273
-0.22624895,-0.062255263
-0.5778379,-0.7845658
-0.008456274,0.0048514605
-0.003571616,0.022827059
-0.049645476,0.04192096
0.0007508999,-0.004977487
-0.09209607,-0.03371513
0.028414233,0.083186865
1.0412393,1.0800948
0.9636769,0.39544997
-0.73842597,-0.44855595
0.34489208,0.089289054
0.24659032,0.07474154
-0.7055216,-0.22433716
-0.2163367,-0.17048526
-0.14589274,-0.19592983
0.12688679,0.3656814
-0.43637386,-0.34827098
0.5283677,0.40356672
-0.4059025,-0.082199305
-0.066079326,0.1112771
-0.21634424,-0.04606214
7.500256e-05,-0.015955329
-0.0015478088,0.06537421
0.0024570911,0.059557915
-0.017511612,0.011001423
0.8878386,0.6883638
-0.7316035,-0.45923507
-0.6888293,-0.47784853
0.57005674,0.16022244
0.0048264735,-0.001539588
-0.0012797809,0.002824545
0.3926162,0.5971708
0.29369938,0.5473399
-0.38519537,-0.15060866
0.5707351,0.14275742
-0.14583385,0.13868475
0.07170563,-0.23619667
0.16162221,0.45863354
0.07643596,0.39405772
0.047456473,-0.17387831
0.15964973,-0.093427956
-0.51205117,-0.47382593
0.1347772,0.21841538
-0.32818443,-0.022565365
0.19617537,0.05318755
0.37218004,0.014968932
0.075789005,0.023994863
-0.014933537,0.010068893
-0.0017820809,0.0996387
0.050929658,0.049034595
0.0074601467,0.0836602
-0.019959724,0.04718542
0.014187173,-0.0083120465
0.099341884,-0.041270375
-0.04422264,-0.14121825
-1.3484706,-1.3032361
-0.14857331,-0.35135502
0.40699762,0.4717052
0.1685089,0.109595716
0.0272158,-0.0015741587
-0.021090057,-0.1372942
0.07437045,0.50838435
-0.17515257,-0.23066652
0.10588324,0.30465138
0.37024415,0.20205441
0.16761577,-0.12280989
-0.073422685,0.09507623
-0.94675595,0.02265048
-0.33885124,-0.01792086
-0.01381339,-0.017843962
-0.04709824,-0.025720775
-0.5349504,-0.6524823
0.2812186,-0.28995854
0.14576258,-0.29859746
0.3128387,-0.094934955
0.22718793,-0.2786348
-0.26109034,-0.5775819
-0.0076763136,-0.2566446
0.061765026,0.024661124
0.03318065,0.035019994
0.012201824,0.02403818
0.058540717,0.029009342
-0.039863493,-0.0022376329
-0.3416837,0.17408061
0.57084787,0.05407214
-0.094129734,-0.18106493
0.07291729,-0.03558448
0.10463877,0.0712308
-0.32231045,-0.39175165
-0.13373624,0.54592496
0.04941132,-0.20444936
0.16305871,0.111334085
-0.07819958,0.11407974
-0.1119021,0.00744915
0.12756343,0.03742914
0.058992293,-0.11754608
-0.53074723,-1.0985414
-0.05719678,0.005433649
0.013821,-0.04607919
-0.12434589,0.009502649
0.12410393,-0.051157385
0.038240008,0.12932217
-0.034204017,0.011362404
0.09635028,-0.014111638
-0.08670859,-0.10991344
0.1966649,0.10770178
0.17643042,-0.07638794
0.6771084,0.10474992
0.31526238,0.022169024
-0.30703798,-0.02428317
0.33790052,0.06725961
0.116456166,-0.119045496
0.010226712,0.2051583
0.0062482264,0.028732747
0.03773509,-0.0041292906
0.23498625,-0.023375943
0.0148020685,0.34219885
0.2151759,0.034971
-0.14877437,-0.08681479
-0.5634619,-0.26207465
0.56346977,0.6648681
-0.051787548,-0.32654834
-0.600525,-0.8178471
0.24248917,0.5222559
-0.2795798,0.041861653
-0.09395231,-0.036625147
0.028569432,-0.0921728
-0.036452174,-0.05451536
-0.11435163,0.09022927
0.024203178,0.010405302
-0.017693985,0.0920258
0.039427094,0.07067472
-0.006501765,0.03347671
-0.1042173,0.05641651
-0.2092467,-0.29444546
-0.0042250864,-0.017968416
-0.03233802,-0.022432521
-0.77356005,-0.04084438
0.85613954,-0.03484392
0.13457978,0.23578236
0.03591168,0.03173265
0.016263768,-0.015903354
0.051843345,-0.016737267
0.079069644,-0.25394857
-0.039712545,-0.04085456
0.0956482,0.11612767
-0.39466387,-0.1820865
0.2433779,0.33823097
-0.20234017,0.018566847
0.107142165,0.2047869
0.028841816,0.029940441
0.14906892,0.53151625
-0.10043292,0.22595166
0.028855737,0.04549706
-0.052752264,0.019814044
-0.038006987,0.035868138
0.017480388,-0.07846002
0.060562924,0.03809917
-0.012367485,0.015203416
0.5428327,-0.2687806
0.14190015,-0.12637594
-0.15202422,0.027091503
-0.10429931,-0.08013493
-0.0015506372,0.0078098774
0.008607424,0.000691697
0.14610963,-0.036692977
-0.03898089,-0.19025326
0.0042990968,-0.0010386705
-0.0042953556,-0.0019083321
0.1583408,0.20061111
-0.24680263,-0.32642
-0.07446929,-0.024329066
0.0048307483,-0.062015496
-0.7823919,-0.37008095
-0.26717302,0.12271583
0.013376206,0.015623152
0.024162225,-0.021854952
0.44138938,-0.40157807
-1.0949109,-1.0766295
-0.6685595,0.29712963
-0.40236235,-0.1348725
0.14451794,0.22880965
0.5129,0.34498483
-0.076423064,-0.08526516
-0.1194894,0.00942044
0.7763059,0.048063874
-0.4093626,-0.20465332
0.0032168906,0.040015936
0.014353907,-0.054298103
-0.041323137,-0.054170847
0.094614506,0.21464491
0.45349348,0.6587521
-0.86089146,-0.37165043
0.0014675381,0.06996128
-0.047435213,-0.0060180426
-0.15775594,-0.061837673
-0.17582817,-0.027609617
-0.0993935,0.13061583
0.17634636,0.1676422
-0.49210513,0.16514757
-0.32670712,-0.01241298
-0.47425234,0.2613175
0.85988456,1.238334
-0.23124534,-0.22205234
-0.2511116,-0.0871647
-0.5061166,-0.11722571
0.5412953,1.1188629
0.30509156,-0.036391735
0.31822857,0.074675605
0.21051115,0.2750256
-0.051324815,0.012718409
0.012590566,-0.010836005
0.024240691,0.0615409
0.055597402,0.018016815
0.0072409883,-0.024069399
0.0039467965,-0.048713386
-0.004204858,0.03792038
0.005060904,0.15950996
-0.10256982,-0.12619662
0.07862505,-0.21493334
0.2665845,-0.116327465
-0.021926101,0.048948407
-0.05426852,0.06289253
0.03266579,-0.066735744
-0.014405029,0.04747507
0.015689755,-0.040993452
-0.060756356,-0.13299823
-0.09783299,-0.085748196
0.042912435,-0.012194335
0.01359267,0.036456525
-0.11538662,-0.09974687
-0.0215784,-0.01882577
-0.01770351,-0.06450447
-0.15017913,-0.08704108
-0.16639899,-0.18065718
-0.02540941,-0.03362143
-0.017855145,-0.051307127
-0.2710347,0.8670071
0.036735967,0.63456273
-0.07735153,-0.04313481
0.04128758,0.032878473
0.41415703,-0.84806406
-0.25068986,-0.24345565
-0.09683027,-0.0014609098
0.023070397,-0.06459904
0.082430005,0.021546155
-0.046424262,0.059949398
0.07995936,0.060843766
-0.34281343,-0.7897649
-0.09039763,-0.041315913
-0.06395997,-0.15966609
-0.023119435,-0.0705111
0.0021506518,0.0058868527
-0.6043408,-0.0803709
-0.27046973,-0.12110248
0.21417435,0.43895078
-0.8981805,-0.35896283
-0.058451027,-0.08457267
0.17186135,0.20294546
-0.08716762,0.09439206
0.7795702,0.92829406
-0.2406703,-0.25132516
-0.033548888,0.09199324
-0.0825617,-0.08026421
-0.06517565,0.081135914
0.4047047,0.26686597
0.33210015,0.3330652
-0.03435076,0.046690345
0.09203203,0.086692214
-0.018269472,-0.14804721
-0.12866917,-0.032768324
0.33312201,0.07643676
-0.61157143,-0.27366576
-0.39070237,-0.49093097
-0.042551532,0.13545263
-0.009170166,0.064682126
0.008632764,-0.005838424
-0.23014078,-0.043771982
-0.1609352,-0.0012679547
-1.0446601,-0.037785053
-0.036838517,0.228351
0.24487582,-0.03930044
-0.29256645,-0.31402972
-0.034758408,0.028995037
0.019750303,-0.0058809593
-0.35247236,-0.5880023
0.45143473,-0.12591827
0.08828157,-0.26626897
0.054771185,-0.18817791
-0.33383045,0.12165105
-0.07269147,0.13876693
-0.13078035,-0.076704144
0.24601395,0.13439116
-0.010635929,-0.052777052
-0.007132554,0.020748496
-0.13741757,0.09826797
-0.17241468,-0.41267964
0.11123704,0.2003951
0.39604846,0.50193965
0.17023714,0.098418474
0.018659934,-0.32515797
-0.009447204,0.11064005
0.045185875,-0.0226399
-0.014021819,0.0015958548
0.03515632,-0.023202688
-0.013834912,0.014174789
0.020616155,0.085311845
-0.083387524,0.36008286
-0.37909958,-0.4167367
0.093596034,-0.08879423
-0.4351495,-0.37176394
-0.13897178,-0.07074809
-0.20497204,-0.27549303
0.19358563,0.32155442
-0.13587739,-0.283355
0.6238996,-0.3558879
0.38829696,0.2598123
0.13184375,0.10421002
-0.039911464,-0.105655074
-0.033034626,-0.078187585
-0.0057556224,0.019332975
0.029126406,0.07329619
-0.014426958,-0.025324568
0.7263168,-0.01156798
-0.38434076,-0.18289387
-1.2222301,-0.6920767
0.45169014,0.32279292
-0.019620372,0.036895394
0.059979744,-0.052606553
-0.36220896,-0.9089563
-0.29844093,-0.1103266
-0.0948651,-0.016372025
0.087952904,0.08690284
0.011956293,-0.111588955
-0.016242664,-0.09729019
0.38250044,-0.03224832
0.27735448,0.24310192
1.1548331,1.0131841
-0.11485477,0.16203892
0.0031194533,-0.028271317
-1.6175705e-05,0.02688986
-0.02920181,-0.987432
-0.10109798,-0.06241727
-0.017769568,0.01984322
0.105479226,-0.020875528
0.24961159,0.098623574
0.063917205,-0.045217007
-0.113631815,-0.27922243
-0.121292576,-0.0003850907
0.0010067767,0.035012007
-0.005433183,-0.0016212761
-0.193663,-0.3823896
0.16227193,-0.34797788
0.1470755,0.4365815
0.10165095,-0.031545848
-0.045336515,-0.011007428
0.0066474904,0.017113566
0.29476058,0.31263
-0.21378267,-0.1927847
0.38037363,0.013700724
0.21937694,0.07525167
0.0736096,-0.041870058
0.07688518,-0.043083996
0.037089918,-0.10643172
0.28382862,0.2764759
0.45156056,-0.2550093
-0.8523481,-0.7784098
-0.25608194,-0.024037361
-0.19536768,0.02794689
0.8317002,0.043353915
0.9328394,0.018669188
-0.018943451,0.056245863
0.027799001,0.045554698
-0.02037118,-0.016801
-0.003798822,0.020211011
0.3717128,0.73625517
-0.045371205,-0.28977218
-0.33633122,-0.11681962
-0.53964734,-0.17967421
0.23097114,0.32668626
-0.74621177,-0.1988506
-0.012099875,0.0338037
0.023665907,0.048004195
0.008548096,0.01377213
0.017858429,0.010549977
-0.34391186,-0.121194124
-0.019916125,0.026666105
-0.09782554,0.122196555
-0.055872433,0.027073577
0.6500179,-0.31228393
-0.31714824,0.082078636
0.032048434,-0.11024928
0.15000506,-0.026682273
-0.38254845,0.08887577
-0.80477875,-0.26695514
0.000974691,-0.019608974
-0.026410315,-0.053001344
0.052777022,0.01945895
-0.0092698615,0.065349504
-0.87860215,-0.30972177
0.38328296,0.37339097
0.3486547,0.41354537
-0.15816016,-0.2290582
-0.0069298856,0.009359002
0.057936326,-0.05818242
0.011823814,-0.0057039857
-0.022729129,0.059492826
0.8927198,0.047495842
-0.0704284,-0.11990863
-0.5904677,-0.27734256
0.07724955,0.16497624
-0.39502633,-0.18104386
0.36001092,-0.0050516427
-0.84327674,-0.64583576
0.10340527,-0.054770157
0.016280519,0.013545275
0.18237771,0.14215395
-0.0075253313,0.0020190477
-0.055563122,0.027639776
0.015911857,-0.0018954873
0.021352021,0.062889814
-0.037033148,0.06587756
-0.009258986,0.04406871
0.45916843,0.18437433
-0.45786747,-0.13086933
1.4666681,0.7077762
0.57567775,0.032758266
0.016337674,0.0050784647
-0.01652146,-0.012816787
-0.5305718,-0.3786304
0.31171787,-0.1740378
0.050350998,0.40910375
0.8440767,0.37680352
0.07145779,-0.039102793
-0.26631296,-0.027204402
0.011042366,0.13854122
0.0783741,0.18922302
-0.003482521,0.023269057
-0.050430655,-0.015245169
0.021136083,0.050629318
0.028043188,0.043882072
-0.017776594,0.021140277
-0.0316595,-0.040300786
0.19296274,-0.3328333
-0.82052404,-0.31543332
-0.14590505,-0.04205382
0.06954945,0.08537796
-0.036399625,-0.013211012
0.06043428,0.08472037
0.09779325,-0.021885157
0.050931387,0.10177432
-0.120007366,-0.0025314689
-0.06641692,-0.011901543
-0.07931407,-0.01062125
-0.08933605,0.075244725
0.0067855557,0.008019447
-0.028976927,-0.048682243
0.04452692,0.07113576
0.02099558,-0.07769187
0.1834839,0.23169291
-0.46360773,0.14036521
0.004596808,0.08989373
-0.007517172,-0.081095025
0.40094894,0.23831677
-0.11928014,-0.60092163
-0.058095492,-0.0044697523
0.036289196,-0.0662079
0.045467313,0.20059955
0.03692783,0.06378399
0.52520776,0.18667981
0.22026207,0.043165654
1.3290358,0.6908774
-0.7404305,-0.2179927
-0.011992194,-0.0068169236
-0.0031798077,0.00022223592
-0.016971234,0.005674958
-0.07472002,0.01670137
-0.056434873,0.03753674
-0.0378578,-0.068231285
0.45945463,0.11516094
-0.2532029,-0.1796509
0.57336605,-0.6720978
1.1752185,0.2095142
-0.5840011,-0.52305794
-0.8076925,-0.38059333
0.3476177,0.13631046
-0.25943288,-0.17816563
-0.25621957,0.076222
0.26183665,-0.22184296
0.441408,0.07107329
0.054665715,0.20920014
-0.0088770185,0.056275308
0.007339872,-0.07333866
0.007827763,0.015635848
0.0044113076,0.009740114
-0.5899768,-0.058798313
-0.017645732,0.3047083
-0.03285258,-0.10626739
-0.016953824,-0.050165772
0.16396658,0.23191738
-0.10290145,0.14012432
0.94809914,0.19253194
0.11810113,-0.058546923
-0.0036821887,0.0030187368
0.011092844,0.0001399219
-0.4216627,-0.033456206
-0.31930172,-0.3410488
0.8070268,0.21407759
-0.35929632,-0.22413057
-0.03694831,-0.048858404
-0.055190038,0.15397029
-0.006182134,-0.070109844
0.03146467,0.0060524046
0.7685658,0.9247539
-0.31595838,-0.18322572
0.122386724,0.10467577
-0.17539777,-0.17849198
0.08041991,0.0278821
0.008869084,0.011367053
-0.2827577,-0.14431882
0.0474771,0.3949272
-0.006741129,0.11807227
-0.042821188,-0.19179802
0.046480957,-0.15973836
0.021539196,0.10047321
0.3982443,0.040635347
-0.40752822,-0.6329836
-0.9161707,0.45101678
-0.038939428,-0.45692104
0.09539198,-0.6474111
0.47103834,0.21661288
-0.022211099,-0.059414387
-0.007552741,-0.030831516
0.011190371,-0.07795513
-0.02449764,0.05356118
-0.009357259,0.039152443
0.0044386126,-0.011223584
-0.12984562,-0.030615091
0.064493634,0.0102238655
-0.5643849,0.0686394
0.83644974,-0.03016144
0.43077463,0.5677707
-0.59142226,-0.2815788
-0.8962796,-0.1321829
0.79366934,0.85787827
-0.22983,-0.084119976
-0.07731636,-0.3411678
-0.019728549,-0.031131268
-0.012703547,-0.0054094493
-0.06183088,0.027240515
-0.012654796,0.0776194
-0.17205682,-0.53591913
0.2335627,0.0504148
-0.40344864,-0.07979351
0.4506048,0.27938303
-0.18610594,0.099472284
-0.20862466,-0.260167
0.40597892,0.38818258
0.45357472,0.5670461
-0.08716135,-0.038535893
0.12659214,-0.0060700774
0.80337334,0.22358781
0.6849499,0.5592749
0.94234353,-0.43663302
0.10599038,0.066419005
0.20340832,0.17910624
0.14288881,0.23617545
-0.020688634,0.056531668
-0.049088992,0.046174437
-0.020377886,0.10233474
-0.37968796,-0.0019060969
-0.031089514,-0.008027315
0.08639805,-0.012736559
0.04034143,0.10542917
-0.035666727,-0.003771156
0.45267183,-0.34328783
-0.063929215,-0.26650357
-0.38924968,-0.46292508
0.48798114,0.3236721
-0.04155189,-0.021969363
0.021064613,-0.013740033
0.5815749,1.2038343
-0.5573007,-0.2799821
0.29365736,-0.17921937
0.009515036,-0.31569582
0.7627785,0.06924158
0.09697618,-0.36471292
0.009533452,-0.03732884
-0.01588059,0.0027296543
-0.024514835,0.49251437
-1.048203,-0.36533463
-0.20308101,-0.25446486
-0.06975431,-0.2040215
0.23737222,0.030424356
-0.6802847,-0.7733286
0.07820222,0.1742714
-0.021900522,-0.083155975
0.36567393,0.0042955875
-0.35451698,-0.09549314
0.07973557,0.008445978
0.0034348082,0.013560906
-0.39951283,0.120699674
-0.055313744,-0.23797548
-0.08151232,0.02038455
-0.07796839,0.1334189
0.024239246,-0.0046491623
-0.0424431,-0.026503175
-0.55682945,-0.1763004
-0.046020206,0.32059282
-0.23103285,-0.04678607
-0.0328465,-0.3195544
0.068952434,-0.023209333
0.25397462,0.23252723
0.06905342,0.0056340694
0.0047976035,0.012762636
-0.004410905,0.0011131763
0.023597356,-0.055048198
-0.029610258,-0.081237495
0.058792602,0.1363718
0.0044046678,-0.001627922
-0.019391924,0.0007722974
0.13941449,0.14458936
0.24181056,0.25431985
0.0015087954,-0.018967152
0.007703039,0.030464977
-0.4171971,0.068457365
-0.6185003,-0.27361265
-0.14598969,-0.15926826
0.05039621,0.297638
-0.3381354,0.35963857
-0.35861492,-0.08984791
0.35947984,0.25140405
-0.116149515,0.2618574
-0.93642247,-0.48921221
0.65901685,0.81900394
-0.0033060727,0.018185377
0.009228446,-0.0034716725
0.40940678,0.13394135
0.28747526,-0.064057365
-0.006109394,0.059497476
0.05650194,-0.087827176
0.48506337,0.2620275
0.21242124,-0.08149102
-0.37810856,-0.17610109
0.49233654,0.06848825
0.11022882,-0.021892875
-0.07402301,-0.03401093
0.48250437,0.23970035
-0.115413785,-0.5027074
0.5292062,-0.037749887
0.59184813,0.4484276
0.5111315,0.47178823
1.0150201,0.3878343
-0.53530943,-0.19333035
-0.094250515,-0.077489614
-0.5684352,-0.2606734
0.20286626,0.19802725
-0.16755228,0.09582317
0.07410953,0.07505296
0.17183667,0.18869957
0.023960192,0.07799989
1.3207217,0.6086464
-0.20160793,-0.13964412
-0.633527,-0.4077242
0.79648286,0.59851
0.050684877,-0.5074085
-0.06834609,0.121709585
-0.029848734,0.07157481
-0.002876502,-0.057635307
0.08493081,0.01894939
0.02975228,0.029814601
-1.0991783,-0.24855661
-0.10872553,0.29193804
0.0008544667,-0.016649365
-0.006768246,-0.0223696
0.35611257,-0.71748835
-0.8573241,0.17500302
0.010532043,-0.0099413395
0.0076828543,-0.025328368
0.20756954,0.13888764
0.3250039,0.16656685
0.042328335,-0.12291503
-0.23548701,-0.19192384
0.09619264,0.036491156
-0.2349528,-0.03423059
0.72862554,0.3005054
-0.26006064,-0.34474283
0.028246593,0.16573632
-0.03587422,-0.2150694
0.2788454,0.5274761
0.31723356,0.2007136
-0.048081025,-0.07248998
-0.054330055,-0.036930382
-0.015620283,-0.027767777
-0.0013183592,0.012945384
-0.10550037,-0.033751845
-0.08398826,-0.033497036
-0.16098861,-0.2145418
0.049159393,0.60933405
0.6421381,0.15333056
-1.0473589,-0.5025635
0.014719769,0.03859365
7.6049386e-05,-0.00897941
0.0015116591,0.22855055
-0.18271618,-0.18131852
0.83874416,0.8892149
0.45962244,0.2647305
0.11459999,-0.075763345
-0.45700926,-0.24735975
-1.0903263,0.0793038
-0.51910084,-0.27613044
-0.17153895,-0.01643616
-0.08446065,-0.13667901
0.015625836,-0.048452795
-0.013437737,0.04783961
-0.011297239,0.12337023
-0.06373197,0.017075181
0.19555257,-0.045028925
-0.043892268,0.016437955
-0.19004938,-0.092546865
-0.57269585,0.08098829
-0.021500634,-0.011027217
0.018128306,-0.0012436062
-0.3707863,-0.5579134
0.27095413,0.0071983933
-0.072766334,-0.030638218
-0.14240326,-0.05269113
0.0053363694,-0.02945149
-0.035137556,0.0356695
0.4876746,0.0839051
0.45692217,0.16013822
-0.010008961,-0.028484643
-0.04326308,-0.03717424
0.05157356,0.31093466
0.27366167,-0.40941244
-0.0032568197,0.05053702
0.0015498513,-0.0030927956
0.14479509,-0.078305304
0.46484166,0.37270722
0.023373174,0.041627705
0.06885003,-0.04166147
0.0027842089,-0.023109913
-0.0011805195,-0.05116707
-0.01428064,0.048677564
0.046941593,0.0023822933
0.08123778,-0.07881975
-0.052754395,-0.11312838
0.018338004,0.038336992
0.0013808969,0.07152094
0.024229467,-0.13308126
0.013252348,-0.11370154
-0.0020172088,-0.00790441
0.014040867,0.00453794
-0.3455186,-0.2997105
-0.1298109,-0.11797562
0.14123157,0.05640757
-0.00052666245,0.09324922
0.016459523,0.27563855
-0.13230088,-0.31281036
0.037719324,0.09328461
-0.06892194,-0.059899405
-0.1414908,-1.1424326
0.5016576,0.018231869
0.23693207,0.11570704
-0.302002,-0.057878375
-0.08578531,0.026006103
0.3086766,0.37266442
0.70315814,0.19313157
-0.749019,-0.30067497
-0.020202437,-0.0027081966
-0.0009188429,0.051620916
0.05710631,-0.030565977
0.006845059,0.022256643
-0.04170601,0.050217032
-0.009959485,0.0015017092
-0.00724343,0.04591012
0.3738219,-0.046943024
-0.013249282,-0.028416634
-0.07555889,-0.114176214
0.015285252,0.09799409
0.0110402275,0.07217458
0.29916388,0.4024185
0.39532566,-0.043109685
-0.058641367,-0.1928488
0.06856251,0.06893253
-0.36792654,-0.3604629
0.121337,0.40033114
-0.06776871,-0.07661474
0.039465047,-0.028376669
-0.057937592,-0.0761075
-0.043706924,-0.04363966
-0.0166171,-0.054005742
-0.007970612,0.021539658
0.037804745,-0.01876986
0.01948733,0.0073161274
0.3918169,0.12286711
0.44224325,0.14563537
0.0051165354,0.03232205
0.0153011605,0.048540145
0.12896112,0.034532428
0.08814685,0.02969718
0.07122361,-0.17576706
0.027369708,-0.15813902
0.32893074,0.36939102
-0.24696256,0.6264884
0.55196023,0.050146937
0.19723791,-0.30299476
-0.22639029,0.10855508
1.125902,0.26654488
-0.11478923,-0.028716624
0.06464918,0.118650496
-0.5936419,-0.7425394
0.37653857,0.14399575
0.00802619,-0.04235941
-0.0013782454,0.0043579936
0.18221417,0.02694577
0.07849538,-0.055072725
-0.008361607,-0.00075256824
0.0070838537,0.0095279515
0.049144015,0.011792183
0.014705256,0.058919936
-0.09541134,-0.41528016
0.26596183,0.32492965
0.0036974098,0.045751333
0.020327074,-0.040658295
-0.15548143,0.0641672
-0.17347082,-0.21445721
0.13179542,0.10952091
0.034082044,-0.18685889
0.020512164,0.065897405
-0.14033431,-0.31128863
-0.16544747,-0.2070589
-0.07914302,-0.2354212
-0.33622327,-0.065048695
0.17739244,0.14745185
0.16554691,-0.052848727
-0.25893873,-0.5123729
0.12828247,0.10147196
0.26122278,0.4095322
0.32940346,-0.24520111
-0.5868181,-0.76852787
0.092364475,0.08817887
-0.005338632,0.021143988
0.165647,-0.008268237
-0.059512973,0.33341974
0.54920053,0.66503274
-0.40856534,0.17198926
0.24611552,0.2785445
0.09801809,-0.058361635
0.47226396,0.41357422
-1.1487353,-0.25483054
-0.03415955,0.010692596
-0.015531493,0.005033344
0.24307573,0.2621705
-0.09605987,-0.2976274
1.1264008,1.138843
-0.9321351,-0.63412607
0.052843105,0.06789291
0.032195106,0.06869537
0.40565795,-0.6176863
-0.08220714,-0.14170647
-0.017663943,-0.1930747
0.0853205,0.41047
0.9271744,0.27556348
-0.8003032,-0.46736687
-0.68016493,0.047726512
0.12111356,0.36880773
-0.7929703,-0.3954457
-0.11440216,0.061532676
0.036995802,-0.07834804
0.16085756,-0.021877587
0.84900796,-0.44775188
-0.2457285,-0.06377281
0.20019302,-0.06226945
0.300011,-0.031106412
-0.007866157,0.013061583
0.0025154478,-0.04460086
0.6355288,-0.22596079
-0.52325594,-0.09568226
-0.0074911094,-0.04781705
0.057628747,-0.08063778
0.043697506,0.20233047
-0.0033563008,0.2995249
0.08927247,0.27850807
-0.37075436,-0.1469576
0.09800101,-0.18216062
0.15328217,0.027554534
1.0762976,0.21803463
-0.67426157,-0.44665116
0.009870553,-0.026993334
-0.0010118511,-0.012351394
0.35892004,0.38695538
-0.20557138,-0.39816368
-0.4394642,-0.27715838
-0.23837435,0.1346468
-0.17594615,-0.20807827
0.82184553,0.72785556
0.021124812,0.10306871
0.046765584,0.037070304
0.033683874,-0.010343015
-0.0073697986,-0.04552655
0.13394502,-0.20694786
0.08322585,0.008314788
-0.035029843,-0.055448204
0.10972297,-0.057477057
0.048983775,-0.026183248
-0.033910856,0.0070483685
-0.04213027,-0.07748771
0.017514385,0.102066964
0.012841495,-0.007109821
0.0067202384,-0.14460716
0.83625644,-0.19025278
-0.29491502,-0.041070253
-0.105203405,-0.113631725
-0.152938,-0.17918324
0.013023717,-0.072916865
0.0032576579,0.0027653873
-0.027140139,0.27434778
-1.8244758,-1.2711447
0.09926224,0.0547747
0.067038454,0.1159464
-0.5546116,-0.4268208
0.61375886,0.18770558
-0.00016109404,-0.25089145
-0.0004428415,0.03271675
0.2958725,0.1802733
0.54854274,0.12479973
-0.058333054,-0.17755574
-0.16149543,-0.3271361
0.04002475,-0.038223684
0.0041618985,0.03662473
0.018206805,-0.029619575
0.0009814784,-0.01601702
-0.2826861,1.3069851
-0.24719265,0.18409795
0.17428842,0.40805602
-1.1903267,-1.0350908
-0.022471102,-0.091905236
0.1478174,0.10916737
-0.0101711005,0.052660227
-0.09522081,0.07438138
-0.7112125,0.020368338
0.5064521,0.06964874
-0.32549873,0.10838008
0.73106927,0.3395841
-0.16060795,0.2467494
0.07332662,-0.0707819
-0.05623183,0.005892247
0.022464134,0.008658782
-0.06111897,-0.031795144
-0.031984538,-0.20342061
-0.13536996,-0.17620564
-0.1237898,-0.106197506
-0.021332927,0.5300411
0.19343975,0.07958609
0.11046028,-0.20378947
0.16194779,0.2988369
0.26440924,0.130813
0.3612155,0.25849256
0.11434771,-0.0047911406
0.16429189,0.03199181
-1.5575297,-0.6154991
0.25091544,0.022840738
-0.05336307,0.0116894245
0.056977194,0.009428307
0.4934448,0.21679986
-0.50196886,-0.07630408
-0.33752128,0.05428219
-0.01555147,-0.008258253
0.6742889,0.071241856
-0.29999608,-0.06574437
-0.34934488,-0.43650448
0.7960423,0.27555805
-0.14436375,-0.065016985
0.5277401,0.2990467
0.8051387,0.42840126
-0.85167015,-0.33159196
-0.13307357,-0.3359828
-0.1656044,0.63227624
-0.10814933,-0.05627796
0.0103333555,-0.045543015
-0.48487228,-0.405801
-1.0392421,-1.4696249
-0.5134975,-0.088766456
0.0980237,0.07167682
0.0009828357,0.034023523
-0.0046242266,0.03226627
0.39599928,0.0033326745
0.8520919,0.08702552
0.3338539,0.058618903
-0.2841597,-0.2166079
-0.03748455,-0.014085174
-0.38296014,-0.28547287
-0.7802875,-0.15757075
-0.8909059,-0.13441306
0.03675568,-0.0253523
0.014111401,0.004877493
-0.0047411406,-0.05228257
0.0060761604,0.07210013
0.38770676,0.38336825
-0.13837627,-0.048240528
-0.079028055,-0.19304979
-0.07310609,-0.42782632
0.05951948,0.10540795
-0.036922295,0.22545764
-0.1334843,-0.08912718
-0.18418169,-0.10578135
0.0060852123,-0.008109152
0.004489825,-0.0019298047
0.021066127,-0.01566124
0.0056823986,0.14070715
0.02222756,-0.006452441
-0.02101024,-0.02136445
0.6765475,0.23649418
0.36580515,0.18007705
0.003279814,0.12714803
-0.66778827,-1.0912902
0.33326188,0.02928114
-0.18264845,-0.07896337
-0.021522533,-0.029719353
-0.005553875,-0.015188843
0.24477263,-0.11045897
-0.12088655,-0.016550668
0.026503507,0.036067188
0.019523602,-0.01138407
-0.033099294,0.050480425
0.08158439,0.05189562
-0.005260195,0.34232783
-0.28104267,-0.1027305
0.04564107,-0.08306217
0.0043561133,0.0984987
-0.78762084,-0.10609913
-0.07369649,0.41510865
-0.025134377,-0.013430119
-0.025483884,0.0084813535
0.122385114,-0.1620594
-0.037748467,0.007709563
0.19424097,-0.097524226
-0.1318,-0.037028074
-0.012212782,-0.16040394
0.0052806297,0.08389434
0.4210533,-0.32051486
-0.11145904,-0.04128468
0.020299638,-0.07313573
-0.019885506,-0.2347112
0.09833403,0.118113875
-0.087051004,-0.033256114
0.27019548,0.22818148
0.58573365,0.25676176
-0.17082883,-0.021392584
0.0019636308,-0.038033843
1.3390851,0.1969577
-0.31265208,-0.064082295
0.018215703,-0.05382335
-0.015027336,-0.16210473
0.72069114,0.102849245
-0.5062447,0.03566006
-0.028147073,0.056879878
-0.0046098,0.008831084
-0.0923735,-0.23590386
-0.6070121,-0.56030023
-0.22662595,-0.66413224
0.21607324,-0.19725712
-0.04769219,0.07807386
0.16711321,-0.11976968
-0.0090410765,-0.04250145
-0.016384521,0.0032409877
-0.040592,-0.09476054
-0.072978884,0.041921347
-0.47937202,0.7421781
-0.8377055,0.093704045
0.026570339,-0.07847035
0.429077,0.23112673
-0.38796884,-0.30248833
0.08986791,0.13493842
-0.04904236,-0.025183141
-0.03762339,0.015537351
0.5872209,-0.3077047
0.32861492,0.023257986
-0.36713436,-0.18434432
-0.056603543,-0.08732915
-0.04383397,-0.03621888
0.01353161,-0.026939258
0.040601697,0.073302865
0.043878313,-0.025319397
0.24960986,0.09267056
-0.46062082,-0.3461235
-0.0038861346,0.0075689554
-0.008572058,-0.005960554
-0.09304857,-0.07394862
-0.051700555,-0.106437564
0.037587654,0.041024566
0.044912145,0.10160771
0.48541948,-0.34905982
0.18855762,-0.1860899
0.064722,0.057174325
-0.026121024,-0.3080098
-0.015318768,-0.02958548
-0.0662331,-0.016267031
0.3490885,-0.08246946
-0.29066968,-0.4431314
0.15141968,-0.08167446
-0.043361038,0.047784954
0.012182346,0.11484349
-0.021610605,-0.16326532
-0.27675754,0.47153404
0.71181667,0.09670818
-0.25625077,0.0822562
0.11299811,0.07412281
0.7712432,1.0726869
-0.35923445,-0.23749852
0.019734062,-0.014980555
-0.25793794,0.082971126
-0.079244465,0.6583588
0.853915,0.3583554
-0.08457384,0.2403835
0.009360251,-0.18936846
-0.056316838,0.026202202
-0.39627856,-0.5093094
-0.7815032,0.06221071
-0.9067465,-0.28383395
-0.27753067,-0.021805778
0.16712476,0.34990326
0.0811569,-0.0698303
-0.21568504,-0.5883709
0.028438691,0.026341438
-0.027172264,-0.044736437
1.1336567,0.22365654
-0.63417614,-0.69137716
0.02965767,-0.023916125
-0.013720596,-0.07069075
0.004653187,-0.025859714
0.0022339749,0.03138586
0.5244143,0.15700972
0.15832719,-0.14359641
-0.204797,-0.124117374
-0.24248654,-0.2600202
0.3181259,0.29558647
-0.00968644,-0.028255492
0.04789131,0.45043015
-0.36069563,-0.49850604
-0.0013239983,0.04431796
0.015997145,0.029799163
-0.18561435,-0.40693212
0.02106377,0.25672686
0.11900066,0.11595392
-0.42537683,0.30596954
0.031905204,0.053526163
-0.0006604189,0.05666676
-0.8675482,-0.40496814
-0.5394128,-0.502684
-0.5027448,-0.67067444
-0.08964636,-0.4956027
0.0055932505,0.15361738
-0.0017404733,0.07863158
-0.27187344,-0.11278486
0.14219156,0.16372001
-0.0067729475,0.0018775463
-0.081954256,-0.17979017
0.5875461,-0.91654384
0.88791794,1.4793499
-0.03982781,0.031237185
0.04226452,0.042257622
0.29175538,-0.08019817
-0.29331073,0.08896774
0.23702587,-0.35691118
0.83217907,0.05066207
0.05131925,-0.7766068
-0.23355876,-0.48244518
-0.2524932,-0.06159395
-0.042288218,0.09562467
0.047781527,-0.079594135
0.12651393,-0.054158747
0.53906775,-0.0601542
0.31739926,0.14963841
0.010797404,-0.05771196
0.09879121,0.18705192
-1.4993198,-0.80069745
-0.31376937,0.2592939
0.3528939,-0.08473952
0.31519377,0.4161976
-0.5389859,0.14960533
0.031578094,-0.1178242
-0.34521493,-0.18984544
0.021433784,0.047636822
0.022357386,0.0034712553
0.032058053,0.02432087
-0.45600748,-0.0061411858
0.3577773,0.35725808
0.09166764,0.16933012
0.2640402,0.25645784
0.69996417,0.34105635
0.7251408,0.20701993
0.19883928,-0.593292
0.33312505,0.10146791
0.2753845,0.17192745
0.11219765,-0.14563489
-0.008601475,-0.08434594
0.0089010885,0.0075810105
0.004800962,-0.022401214
0.005637277,-0.03736256
-0.0018155896,-0.08592272
0.58361113,0.023169845
0.78002703,0.3216853
0.025489172,0.36532933
0.881186,0.70218515
0.576401,0.11025205
0.005340264,0.074855804
0.009621382,-0.021406874
0.08396872,-0.30079162
-0.4072122,-0.4746995
-0.019353721,0.019007802
0.017220952,0.010913074
0.60473377,0.5396826
0.29850078,0.5441216
-0.0037985393,-0.026379228
-0.006003168,-0.027069971
-0.0020062977,0.005028367
-0.012558335,-0.0047965646
-0.3470034,0.7141705
-0.2823965,-0.16115347
0.20285238,0.027536035
0.23439856,-0.0423991
-0.008871941,-0.21574593
0.08921956,-0.017647594
0.02019515,-0.0033151507
-0.07497072,0.090765476
0.035362914,-0.051187515
-0.011025984,-0.0070116073
0.32251185,0.109758556
-0.22005105,-0.15962929
-0.20792265,-0.7286047
-0.3848946,-0.43246466
0.058997877,-0.029045343
-0.026770763,-0.18792723
0.033147313,-0.023316681
-0.076561905,-0.02097556
-0.047919843,0.018076777
0.024344416,0.0012794733
0.03898063,-0.4393919
-0.026596773,0.08147998
0.005432578,-0.018213034
0.009605597,-0.025800139
0.0060060374,-0.058860064
-0.0013186658,-0.013500527
-0.009093842,0.008097768
0.028439268,0.0004825443
0.038017023,5.7458878e-05
-0.37463903,0.11582342
-0.2863767,-0.32813787
0.48871058,0.62798065
0.21066293,0.0708794
0.08244737,-0.13521636
0.060072016,0.12063712
0.013954464,0.5862924
-0.028848667,-0.17675304
-0.39813757,-0.5883371
-0.19919242,0.22621918
-0.04747934,0.29737034
0.7464238,0.10636735
0.68149143,0.26950225
-0.019467678,0.056336164
-0.011158148,-0.054235786
1.7386107,1.5397141
0.34577137,0.28232408
-0.3024579,-0.27090967
0.034324937,0.11875051
-0.70464283,-0.09740275
-0.3775621,0.3125519
0.37070405,-0.4293263
-0.23894179,-0.43310744
-0.17359693,-0.2234025
-0.4394074,-0.26514554
0.16821842,-0.024312496
0.9661951,0.37490815
-0.23518792,-0.06392342
-0.3436343,-0.13148724
0.16109547,0.15344214
-0.06981069,0.04333836
-0.002706919,-0.06002164
0.019606622,-0.053939164
0.45058787,0.09765077
-0.38178644,-0.0050942004
-1.3113167,-1.0121849
-0.9253943,-0.6520457
-0.08321278,-0.6849414
0.2983312,-0.28279144
0.1746489,0.013725042
0.030897778,-0.0024285167
-0.31337282,-0.10577333
-0.35309267,-0.18509522
0.078360446,-0.14711285
-0.5187886,-0.53157544
0.11115834,0.14711499
0.14766613,0.030159593
0.8719739,0.43380523
-0.9324907,-0.25093943
-0.45776695,-0.25510585
-0.1429362,-0.4511284
-0.006006462,-0.16113728
-0.057841487,-0.03141536
-0.02379245,0.042592168
-0.010087106,-0.06948149
-0.50730515,0.0054017305
-0.46962243,-0.15774088
0.12379381,-0.15064406
0.35011786,0.24921632
-0.14460501,-0.03387302
0.13442782,-0.003017366
-0.0877796,0.16711056
-0.3284195,-0.3076703
0.46127906,0.45422304
0.06727886,-0.11859584
0.37547538,0.21613705
-0.47786397,-0.22354375
0.076831415,-0.012791812
-0.031422332,-0.07545051
0.2517585,0.40888298
-0.51882493,-0.41145167
-0.0014016761,-0.05229318
-0.013023882,-0.002990052
-0.20649746,-0.3305148
-0.0018656917,0.09079635
-0.031915195,-0.3292036
-0.14013472,-0.4006482
1.5456895,0.44911242
0.3650992,-0.22645032
-0.06183467,-0.21008998
0.14686763,-0.04045701
0.1708598,0.23437151
-0.85104287,-0.6564429
0.5623562,0.4013003
0.09815624,0.075098336
0.0070678415,-0.24370503
-0.21968883,-0.21037221
-0.09237691,-0.03139651
0.19540912,0.110435635
0.9118085,0.47197023
-0.3988741,-0.37827086
-0.08062749,-0.088643074
0.9134014,0.30174878
1.2955387,0.012698412
0.5914921,0.08586043
-0.51445925,-0.3132652
1.1585217,0.5293526
-0.20373791,0.17876184
0.15452361,-0.05301571
-0.020130757,0.2568636
0.5958295,0.7228507
-0.0039967652,-0.5372406
-0.19585958,-0.13656694
0.9023092,0.21715236
0.43712395,0.65235925
0.05814197,0.5678088
-1.1647913,-0.8932592
0.22326502,0.25839186
-0.25004974,0.055019587
0.044928253,0.046934962
-0.053755492,0.048043802
0.0019448523,0.011804044
-0.026460238,-0.08777861
-0.0302739,-0.07135069
0.0221545,-0.056334645
0.20797549,0.19557953
0.32412785,0.22798005
-0.1787997,0.21003687
0.36132953,0.20547156
0.29451096,0.6468141
0.17709003,-0.19746229
0.91350585,0.72897804
0.027157959,-0.55527854
-0.016937738,0.03481561
-0.0040420084,0.025283158
0.074886635,-0.23204017
-0.13018224,0.29434434
0.70505464,0.45735478
-0.65727466,-0.31592637
-0.07438931,0.015391171
-0.010079692,0.19273508
-0.24050656,-0.046423674
-0.07208842,-0.10351698
-0.08078625,0.21972716
-1.0802059,-0.7027267
-0.42653888,-0.35753632
-0.2563182,-0.24534455
0.08185606,-0.060495257
-0.06695641,-0.121658474
0.42895734,0.011605263
-0.27182916,-0.07595594
0.06494963,0.12058526
0.028100476,-0.24211085
-0.26574543,0.13163435
-0.23751752,0.027991831
0.6425905,1.111196
0.19484161,-0.16611633
-0.088960946,0.123592496
-0.012487186,0.08085281
-0.20303965,-0.4095266
1.2659321,1.2686516
-0.022477511,0.07118118
0.4573664,-0.07862204
0.6359286,0.20315695
-0.09750487,-0.06907949
-0.2259742,-0.06485236
0.049680874,0.031824514
0.016305346,-0.027663827
-0.058391184,-0.07657358
0.5757915,-0.12274516
-0.455011,-0.07608205
-0.070168614,0.18946454
-0.19240242,-0.2147156
0.38713565,0.40834427
0.541754,-0.22872043
0.6652974,-0.26652944
0.25149855,-0.3601146
0.043527428,-0.028416276
-0.045059625,0.024446934
0.2825837,-0.04783094
0.26578724,0.07045719
-0.85499704,0.17417312
0.10881752,0.14055619
0.13997558,-0.19045556
0.14107263,0.18899041
0.01996232,0.07815683
-0.020101452,-0.011092097
-0.37601715,-0.056604743
-0.08075247,-0.022813767
0.011486314,-0.07255447
0.44597492,-0.019416988
0.054424874,0.008326411
-0.025158495,0.017521948
-0.17343207,-0.34955567
1.413915,0.31880474
-0.00077811116,0.027760267
0.010292592,0.043596625
0.25442713,0.15375984
-0.09891064,-0.28164563
0.033493027,-0.052700758
0.0012461639,0.020736963
1.1192367,0.49337015
1.0577613,0.34990495
0.07344082,0.03891611
-0.05982758,-0.031167716
0.035039958,0.1432539
0.08374642,0.11930239
-0.15751493,-0.09918141
-0.023527794,-0.00525479
-0.016418548,-0.18715432
0.007498723,-0.03502905
-0.0045111226,-0.0077792406
-0.12447655,-0.042761765
0.6689147,-0.2938499
0.084885,-0.31956592
0.06308393,-0.033706307
0.011611888,-0.008227527
-0.00394233,0.028491199
-0.0051138066,-0.011384994
-0.060011465,0.15978557
-0.21418285,-0.4911667
-0.5756948,0.03876528
-0.22462758,-0.65214574
-0.14090759,0.05877471
0.48090136,0.4343003
0.013745777,0.005466789
0.04901962,-0.020988733
-0.011756522,0.058242798
0.010312505,-0.0032432675
0.10822501,-0.12857437
0.23542413,0.3074015
-0.101406254,-0.061833978
0.036576115,0.26776007
-0.0011910254,-0.024247646
0.15281516,-0.007161349
-0.71096706,0.20389163
-0.06448696,0.025711536
-0.047838338,-0.03307861
-0.13801017,-0.18092877
0.64437616,-1.2594919
0.74426556,0.13576788
0.040482115,0.007873416
-0.01829739,0.18136017
-0.006508865,0.16523385
0.034851197,-0.055775285
0.0077207778,-0.01968944
0.0029757887,-0.031478077
-0.016508535,-0.09751481
0.28300214,0.42863154
0.009895673,-0.2216967
0.106373526,-0.15316275
-1.5380013,-0.66167414
-0.76641905,-0.6564475
0.26585352,0.0059690475
0.4150405,-0.36189026
-0.64106345,-0.59062594
0.8425911,1.1100733
-0.039378557,-0.077788115
0.01208315,-0.060241967
0.2544408,0.41531128
1.2351112,0.49030757
-0.06475001,0.051126957
-0.040637102,-0.02267915
0.10334021,-0.18533096
0.095173806,0.05564119
0.0046408945,-0.010442257
-0.021893643,0.00023557246
-0.57292944,-0.30862653
0.361693,0.26538014
0.0082502235,0.08160484
-0.0033311453,-0.046184868
-0.043791324,0.014491737
0.22851312,0.23022738
0.17789164,0.028957129
-0.2315346,-0.6662698
0.05156649,0.007139683
-0.009378018,0.010207981
-0.60490406,-0.10143006
0.2735938,0.30789438
0.019600334,0.009438708
0.042193934,-0.014626205
0.15914045,-0.057030022
-0.055871654,0.049042583
-0.7850969,-0.1949828
0.16957913,-0.2389315
-0.11525637,-0.064800024
0.39099705,0.31253654
0.0031291554,-0.02239722
-0.18742476,-0.017919332
-0.06330744,-0.117616296
0.0434286,0.10660708
-0.017083846,0.068138
0.011035487,0.05424729
-0.6539887,-0.07934415
0.39037716,0.13657033
0.91093016,-0.1985712
-1.1841812,-0.8929775
0.077741206,0.163398
0.020100802,-0.40442836
0.012230406,-0.078198195
-0.009582484,0.012851924
-0.06096168,0.0020036697
-0.02057439,-0.0977065
0.6671016,0.15942568
0.9344665,0.5680353
-0.069588825,0.10848838
0.13278788,-0.01567313
0.005691582,-0.11086759
0.21504268,0.11757824
-0.39154726,0.15460408
-0.30382586,-0.08675516
-0.012839975,0.11720252
0.020161392,0.1538851
-0.001261533,-0.19050837
0.016475173,0.2138952
0.031418048,-0.053870916
-0.040976938,0.013871014
-0.3020054,0.021966517
-0.65518486,-0.5205208
0.0353949,0.085363746
-0.013845447,0.14573376
-0.04079538,-0.11327791
-0.07441072,-0.04724379
0.057941213,-0.020369828
-0.13684878,0.40868193
-0.008036681,0.021768332
-0.07196836,-0.038140357
0.09384552,-0.07660699
0.08385621,0.038016632
-0.0039203623,0.32414985
0.7386972,0.33079532
-0.020822365,0.005204439
0.0034775166,0.035392374
0.43732944,0.6748135
-0.1305085,-0.54323715
-0.41708913,-0.004437804
-0.20651263,-0.04043135
0.29326418,0.015878499
-0.2559381,-0.2187109
0.9076878,0.5771028
-0.8091328,-1.0852938
0.40739936,0.21803916
-0.20193464,-0.42940873
0.12552652,0.10955346
0.034047194,0.19283488
0.04572124,-0.09135389
-0.10303338,0.119957924
-0.09984526,-0.07511699
-0.67026913,-1.0066175
0.5193434,0.7367589
0.5883862,-0.12566012
-0.0668356,0.06186056
-0.015320892,0.029549211
0.20051305,-0.29972148
0.20606703,-0.36162266
-0.06266876,0.052847743
-0.10594679,-0.04898319
-0.12705618,-0.117685676
0.7940078,0.59063315
-0.45468333,0.33454275
-0.41644382,0.0014253557
0.14495133,-0.02421105
0.34744722,0.40326065
-0.48922607,-0.290475
-0.45188132,-0.26604262
0.46182355,-0.021127343
0.20249495,0.31731927
-1.1005416,-0.19457483
1.0922194,1.1301355
0.067502916,-0.008659005
-0.07981531,-0.19856776


==> plots/force_xz_validation_dense_unsorted2.csv <==
Target,Predicted
0.0077441884,-0.013160884
0.037005913,-0.013520837
-0.3476074,-0.21222472
0.87966424,0.54698396
-0.016839586,0.01640746
0.033596672,-0.011878014
-0.6888293,-0.43864954
0.57005674,0.030570753
-0.040592,0.0054115057
-0.072978884,-0.08221179
-0.025277149,0.10231507
-0.07194152,-0.23415905
0.2992889,0.091302395
0.58888173,0.25440943
-0.46702754,-0.29390347
-1.1647121,-0.45808184
0.45740986,0.6748178
-0.08198036,-0.11063552
-0.0140136145,-0.053961635
-0.026610693,0.0041508675
-0.7823919,-0.2590607
-0.26717302,0.1695073
-0.38857615,-0.096209645
0.18553405,0.5438123
0.085982114,0.110560894
0.014114961,-0.3036813
-0.18604778,0.10792953
-0.22331911,-0.081649035
0.058309413,0.24327755
-0.16367048,0.016693234
0.28541875,0.45933127
-0.57396793,0.00719586
-0.2163367,-0.2485706
-0.14589274,-0.1681019
-0.7434988,-0.73235476
0.6041771,0.5802734
1.5095677,1.0279331
0.23439464,0.21230578
0.010881336,0.008859396
-0.0034839073,0.034283176
0.92789483,0.54358625
-0.586093,-0.99288696
-0.094459325,-0.09792495
-0.030817114,-0.062414467
0.23494305,0.6880347
0.45562863,0.373664
0.005528733,0.04152125
-0.009822479,0.13533765
0.010751879,-0.011656612
-0.03850328,-0.0714497
0.0051033404,0.032447457
0.0011293646,-0.003162425
0.38442126,0.19290566
-0.7270098,-0.5232992
-0.75791734,0.16092175
0.5804434,0.122237235
-0.2597712,-0.14669746
-0.2992457,-0.5338745
0.12437551,-0.07962912
-0.15142506,-0.07590735
0.37221876,-0.082657635
-0.6856502,-0.35739362
0.18655574,-0.18284172
-0.2696641,-0.3306756
0.46183,-0.17153758
-0.22809823,-1.4343271
0.25680366,-0.43816018
0.0018517585,0.061158717
0.014706734,0.0654622
0.007823901,-0.015283287
-0.03240943,0.026758075
0.076788366,-0.05280325
-0.09265907,-0.14061329
0.10329889,0.032370627
-0.21343622,-0.08206898
-0.20687246,-0.075852364
-0.0016130486,0.02295208
0.0027286452,-0.0053596944
-0.4386344,-0.30823058
0.035676204,-0.18962349
-0.16664904,0.03291285
-0.07291736,0.11576953
0.002821053,-0.02655518
-0.009493201,-0.24394178
-0.016139893,-0.039007425
0.013110685,0.019344866
-0.5740204,-0.16924286
0.10574922,0.2398243
0.010436974,0.24453855
0.6036155,0.17982867
0.0008544667,-0.01789558
-0.006768246,0.00406152
-0.11240952,0.028519839
0.11443866,0.12619862
-0.088580534,0.076216534
0.23374265,0.111603916
0.004975155,-0.018334031
0.0021223242,0.00058862567
0.4682685,-0.04848647
-0.20085067,-0.3286165
0.07037318,-0.027724266
0.03693955,0.034611434
0.1349722,0.11606395
-0.24145813,-0.3208136
-0.47278428,-0.1569924
-0.25909108,-0.28530583
0.5341534,0.18384242
-0.012416372,-0.769601
0.08031007,-0.19235528
0.9359813,0.66203195
0.07119503,0.20250121
-0.18771276,-0.08029878
-0.60966426,0.9115334
0.021465845,-0.27745134
0.047318067,0.0033040643
0.00845255,-0.32705063
-0.002553748,0.02638346
0.0034299232,0.012721449
8.05821e-05,0.01707095
0.01574031,0.013824284
-0.01212531,-0.22937828
0.118300915,0.0042493343
1.103147,-0.0015990436
-0.4054376,-0.5971732
0.015346207,0.026233077
0.014815051,0.0124132335
0.051239744,0.562399
0.16229811,0.14923382
-0.023634896,0.054825425
0.025973905,0.017861426
0.9794038,0.36828578
0.13278921,0.11648843
0.15403715,-0.0748806
0.09202689,-0.09855929
-0.29693332,-0.022262692
-0.5864417,-0.5511139
0.0005847048,0.022529125
0.003318245,-0.005523324
-0.025914561,0.032831907
-0.0043606833,0.10882604
-0.109165505,0.059521675
0.114637405,0.07106021
0.0064687263,0.025757313
0.008567091,-0.001414746
-0.069143705,-0.026840687
-0.13160835,-0.06781083
-0.020392315,0.004170209
0.004189699,0.005970657
0.06744137,0.018621027
-0.10417697,-0.035597146
0.0581607,-0.3478953
-0.18250446,-0.3689233
0.24473932,0.09621619
0.01773751,0.64794326
-0.5830503,-0.6467821
-0.36159855,-0.117829055
-1.1948723,-0.9209346
-0.6776458,-0.28307182
-0.11387316,0.025183842
0.0020020155,0.04555863
-0.011814699,-0.08731696
-0.008074137,-0.14827324
-0.46718234,-0.31652433
0.7032145,0.2969653
0.082850985,0.02745974
0.012277922,0.11512023
-0.006689165,0.007868528
0.027915768,-0.0017691702
-0.15494916,0.14759994
0.43968982,0.62319994
0.017824298,-0.025157332
0.034226563,0.014741734
0.14219004,-0.1359466
-0.006896521,0.0032894015
-0.030053593,-0.2803719
0.036666963,-0.06757808
0.2628423,-0.16050386
0.13143674,0.04507202
0.40547818,0.123070225
-0.22821312,-0.12193972
0.59590733,-0.15716219
0.13581574,-0.2992
0.020757163,0.046490192
-0.022241678,-0.010279264
-0.0039986502,0.054479495
-0.012485834,0.033611536
-0.13955915,-0.057640433
0.27809346,0.07499547
-0.3204599,-1.3548359
1.2505157,0.9588205
0.008628926,-0.024351925
-0.004624121,-0.0034686923
0.034844186,-0.044035405
-0.0065915333,0.017711401
-0.33129895,0.12162709
-0.23929536,-0.30389
0.14759393,0.017286837
-0.39206234,0.026494384
-0.7734617,-0.45606428
-0.43339124,0.06587142
0.021994762,0.020555735
0.0017642898,-0.038549155
0.0076508187,-0.06300044
-0.2498942,-0.056374937
-0.029351642,0.054481357
-0.09169654,-0.030991316
-0.54716206,-0.88474464
-0.606061,-0.42662546
0.006177089,-0.32024673
-0.5562285,-0.049663335
-0.045622844,-0.103291035
-0.004342662,-0.072125584
-0.045610692,0.021546781
0.0075306916,0.084181845
0.108343184,-0.061837792
-0.16279024,-0.15842408
0.43831313,0.21334356
-0.56279814,-0.40016153
-0.018269472,0.03577435
-0.12866917,-0.042462155
0.6233375,0.0060738325
0.54729855,0.10671802
0.04768481,-0.033876747
0.03346169,0.0056405663
0.16138373,-0.11694288
0.6253196,0.103527024
0.108447805,-0.060601354
0.11114149,-0.08230871
0.28528818,1.124156
-0.5082712,-0.13564807
0.06899907,0.16622782
-0.0816528,-0.047056675
0.06940183,0.012761533
0.047126267,-0.018016815
-0.7390013,-0.533851
0.5100989,0.24625161
1.2680498,0.6478126
0.27978742,0.09730169
-0.2360405,0.08470237
-0.06349811,0.11468166
0.23617221,-0.06923163
0.32711798,-0.028598666
-0.31395975,-0.97605586
0.463918,0.51370215
0.11161086,0.00775449
0.06475841,-0.05537516
0.04424893,0.02872461
0.10597442,0.09964785
-0.19222194,0.11205351
-0.09484673,0.09370454
-0.18589422,0.022473693
0.0521032,0.16604894
0.4769845,-0.28092965
0.6266867,0.2916843
-0.64489496,-0.3688147
0.03937372,0.09012711
-0.014406947,0.0041731894
-0.00094461173,0.005972147
-0.0757237,-0.17156336
-0.2044527,-0.38246912
1.0291383,0.0058465004
-0.06602705,-0.027448356
-0.031257004,0.2522116
-0.0006056889,-0.08682865
0.7519585,-0.18081784
-0.61984736,-0.22118688
-0.0951909,0.13101584
-0.058156632,-0.08705634
-0.003969385,0.06235075
0.10172327,0.33492744
0.0056284964,-0.03451991
-0.07931332,-0.19113526
-0.024328973,0.051830232
0.023452973,0.04338649
-0.3843273,0.008881211
0.17284837,-0.05465901
-0.28628302,-0.15561008
0.22485551,-0.08254987
-0.23674127,-0.06438625
0.05103259,0.10614701
-0.09752644,0.062540114
0.043132138,-0.015532345
-0.46542168,-0.34277514
0.589382,0.20811409
0.7712432,0.7138016
-0.35923445,-0.67758566
-0.08544916,0.007228017
1.0859497,1.6258782
0.024309546,-0.03552413
-0.00855396,-0.16192684
0.08328946,-0.03567791
-0.17627594,-0.23386122
-0.17205682,0.37428394
0.2335627,-0.6392818
0.027028158,0.08527291
0.0067381077,0.11490053
-0.36058047,-0.25839132
0.06560476,0.2040394
0.0050394246,0.016857982
-0.04274649,0.013732433
0.07702546,-0.026364148
0.053109895,0.0048040748
-0.005260195,-0.0054327846
-0.28104267,-0.07815391
-1.285464,0.19923425
-0.8663846,-0.2495082
-0.06472413,-0.09113681
0.13982522,-0.06905099
-0.059571438,-0.020387352
-0.043791313,-0.01805991
-0.40741098,-0.3984239
-0.6250279,-1.0536995
-0.03776716,0.05625817
0.18227723,0.15868217
0.02695708,-0.02090165
-0.015369407,0.021505535
0.024097774,0.15595055
0.13505837,0.44075024
-0.1251705,-0.25811672
-0.44928727,-0.4926557
0.30526766,1.005439
0.37052277,0.14484176
0.93974316,-0.14375457
0.3596379,-0.029795468
0.051844858,0.021276698
-0.013471365,0.03598988
0.46585816,0.088819325
0.5012995,0.33293614
0.046009168,0.0054744184
0.07014802,0.020717561
0.076888844,0.2646916
0.041570805,-0.13345386
-0.036661677,-0.03190267
-0.021836683,0.026344627
0.51079464,-0.6474081
-0.23171008,-0.36663556
0.011812668,0.02637422
-0.008139178,0.01270327
-0.15735286,-0.06307173
-0.0008047605,0.06424636
0.089507684,0.10339454
-0.23119414,-0.42941415
-0.046877958,-0.009690642
0.023873117,0.09214046
-0.0030706488,0.026677132
0.0068963002,-0.009166703
-0.67491484,0.27531004
-0.66372216,-0.40318137
0.021748714,0.01965496
-0.0057060355,-0.011659026
0.10274769,-0.22643219
0.030226037,-0.031401277
0.13167825,-0.36313534
-0.27010414,-0.08923739
-0.5643849,0.48183835
0.83644974,0.35586202
0.071848,0.58012164
-0.14718696,0.028312087
-0.25095305,-0.28620532
-0.43337703,-0.486781
0.31197244,0.73816806
-0.13247424,-0.20798612
0.044826828,-0.09753823
0.0051614773,-0.071997926
-0.34483778,0.5484737
-0.29935744,0.32538843
0.16018431,0.37903962
-0.117790416,-0.10700494
0.39478946,-0.47752643
-0.61823046,-0.5829036
-1.0368214,-0.70886934
0.09942035,0.020303354
-0.031163402,-0.23804209
-0.0062135616,0.03274277
0.05862423,-0.026693225
0.012272654,0.026343964
-0.088850126,-0.045509458
-0.067694426,-0.107944526
0.023443889,0.009643555
-0.004145383,-0.025126994
-0.08587502,0.10240841
-0.14949805,-0.28818008
0.015847705,-0.024955153
0.0033133351,0.014967635
-0.023928663,0.026195943
-0.040741503,0.012340665
-0.0002048045,0.04033792
0.00737446,-0.022578716
-0.10416312,-0.013081014
-1.794383,-0.7439479
-0.027509892,0.26783562
-0.08685233,0.11757508
0.12379381,-0.33880055
0.35011786,-0.1918202
-0.91994214,-0.5864857
-0.8807205,-0.26738805
-0.95498884,0.23558313
0.47747672,0.29782385
0.03739284,-0.02111888
-0.055830456,0.0005246401
0.030576989,0.69542
0.9542595,0.5698575
0.036517642,0.049419522
0.045419145,-0.008152336
-0.5485042,-0.57018876
-0.04839929,0.042670727
-0.14753526,0.009982705
0.02982438,0.114481926
-0.15524682,0.026121497
0.039434556,0.030528396
-0.1616276,-0.052889347
0.05562877,0.10381791
0.09077072,-0.059078902
-0.037156247,-0.10900642
0.35181576,0.5324322
-0.29427192,0.091558754
-0.7700558,0.3443881
0.50679624,0.19230577
-0.14775714,0.43186605
-0.19075936,-0.12418249
0.018186944,0.0072131157
0.018102407,0.12606844
-0.0053539886,0.017558634
-0.07784365,-0.012886882
-0.017719232,-0.01754117
0.047544837,0.006937951
0.0026612773,-0.025045633
-0.00062730984,0.014876619
-0.6043408,-0.09586179
-0.27046973,-0.27004248
-0.26480922,-0.25204307
0.036938593,0.1657573
-0.3305061,-0.4956472
-0.037904333,0.08666685
-0.3933943,0.04992628
-0.002577141,-0.581158
-0.815614,-0.011304617
-0.11493118,-0.18291655
-0.26527983,0.0376485
0.22145045,0.08732486
0.5285066,0.2502931
0.7582973,-0.005034469
0.021859745,-0.016995788
-0.033775467,-0.001609087
0.63198096,0.15117162
0.2672749,-0.21082118
0.72596663,0.065977514
-0.30385968,-0.29374814
-0.09209707,0.21703506
-0.30141094,0.17606573
-0.27174187,0.110996306
0.05673647,-0.0850009
-0.02991274,-0.14000487
0.02556013,0.054050803
0.005432578,-0.0971151
0.009605597,-0.06293666
-0.15281567,0.1846056
0.15863213,0.29913652
-0.01872352,0.022708535
0.005792224,-0.042228773
0.021396514,-0.16277617
-0.021692801,-0.3744635
-0.039606452,-0.17162216
0.044752773,0.045590818
0.6625384,0.24144578
0.024032578,0.011809394
0.21224208,-0.11667526
0.045766756,-0.46677297
-0.110731944,0.03859973
0.76234853,0.39651978
0.0045654643,0.0041692853
-0.017867997,0.0059701204
-0.06657577,-0.06963201
0.12758952,0.19172919
0.075978994,0.35180023
1.1648525,0.6498662
-0.26677328,0.33498994
0.06643783,-0.25386286
0.02318721,0.067513525
-0.06253371,-0.110530734
-0.012662583,0.18968964
-0.04436833,0.010170788
0.1292145,-0.12157692
-0.31943718,0.003230609
0.043027084,0.035409153
-0.2574836,-0.15150765
-0.028147073,-0.081258535
-0.0046098,0.009439632
0.10516864,-0.00849998
0.10610029,-0.30899614
0.026284963,0.028828144
0.10658002,0.019651324
-0.041515194,0.084694386
0.036819927,0.020823926
0.04428037,0.08657846
-0.26002637,-0.61420804
0.4844678,0.21507227
-0.35691494,-0.20900524
0.010943672,-0.04046452
-0.025746318,0.022142768
-0.03435076,-0.07747972
0.09203203,0.0055134
-0.17834681,0.043771595
-0.031337548,0.040359437
-0.1411058,0.0401932
-0.064514175,0.006068796
0.3663374,-0.041691303
-0.34071934,-0.2634583
0.06154827,0.21542647
-0.02654621,-0.06105256
-0.18564889,-0.0325619
-0.02463771,0.23662084
-0.06764804,0.032246947
0.015843024,0.024847195
-0.31602505,-0.06544331
-0.8605571,-0.6066334
-0.164112,-0.07288459
-0.015629848,0.069259405
0.005865399,0.026354134
0.015589241,0.012701243
-0.48891908,-0.37152827
-0.5557849,-0.47139636
0.76386607,0.353702
0.55359405,0.42249066
0.10035282,0.11913058
-0.11369712,-0.8008113
0.050890423,-0.02086544
0.056974154,0.027348537
0.03084255,-0.045843482
-0.0025998345,-0.077101156
0.0046559577,0.022529185
0.008514171,-0.005523503
-0.124023534,-0.036652744
0.04323533,0.030738384
0.038228624,-0.08133495
0.034428935,0.32167935
-0.4344207,0.30649614
0.90291476,0.25018132
0.17786857,-0.10407458
-0.32409766,-0.25812876
0.7932415,0.35750747
0.16985051,0.3352169
0.013000796,0.030236423
-0.07900662,-0.0391244
-0.06302656,0.18159747
0.011065467,0.2015619
-0.012225416,0.016804487
-0.0061765304,-0.013313293
0.012841495,0.027625024
0.0067202384,-0.03713733
0.0827812,0.17447206
0.12251176,0.04977104
-0.99315023,-0.20448291
0.76671576,0.34062222
0.045137938,-0.023761362
0.005630397,-0.007528007
0.009481254,0.036542967
-0.031047102,-0.05553454
-1.0117676,-0.70392066
-0.93122625,-1.1704895
0.39458683,-0.018161863
-0.08426635,0.13533282
-0.37494084,1.0464593
0.21060577,0.63251406
0.13007396,0.059700727
0.171276,0.07713997
-0.031293765,-0.13405275
-0.006613091,-0.041924395
0.04548097,0.015299723
0.04276234,-0.053477257
-0.022745779,-0.055951715
0.0025234884,-0.055476487
0.06479714,0.32051075
0.018623821,0.16733181
0.14424622,0.46967393
0.47810596,0.615172
0.00066997635,0.03542435
-0.005668102,-0.028841123
0.017359003,0.028028786
0.0016539269,0.0499634
-0.35851872,0.0408625
-0.17684264,-0.023009062
-0.56866014,-0.14641392
0.63220716,0.4011061
-0.31356478,0.20760998
0.255831,0.26832628
-0.09924479,0.041523367
-0.06093113,-0.24396196
-0.08075173,-0.08319941
0.041884236,-0.07110697
0.33488765,-0.23629338
-0.14484973,-0.105683506
-0.08184971,0.030835837
0.04103164,0.011138618
0.104745746,0.021505982
0.11726883,0.067359656
-0.012440317,-0.052607775
-0.24970342,-0.10320549
0.0032793896,0.010504007
0.022015199,-0.015058875
-0.011441907,0.4344313
0.33877665,0.05403676
0.0046978975,0.005725205
-0.0062737903,-0.021401644
0.6200888,0.72867405
-1.1238015,-0.28128734
-0.08206061,-0.06352472
0.02275359,0.063839674
-0.02226726,-0.01028049
0.00117096,0.052094698
-0.0036376128,0.042203546
0.009756483,-0.051992953
-0.009170166,0.026383042
0.008632764,0.012720823
-0.12280107,-0.08607963
0.040984556,-0.010945678
0.06494963,-0.005178839
0.028100476,-0.27236396
0.019017862,-0.012559846
-0.10875434,-0.010118842
-0.113895155,0.17556524
0.062377416,-0.06702163
-0.039567612,0.024748504
0.012417475,0.009881258
-0.10869252,-0.079381704
0.080982015,0.043015167
0.31137207,0.3721125
-0.10182127,0.009344369
0.07409628,-0.070473075
-0.0018011054,-0.06721115
0.059249178,0.19418228
-0.10466929,-0.005419016
-0.87380064,-0.6538638
-0.7408596,-0.35899588
0.04156834,-0.09578279
0.07061615,-0.10281286
-0.08864099,-0.018967211
0.084531546,-0.019250348
-0.30337617,-0.85522985
-0.07186756,-0.13054013
-0.026304282,0.23149997
0.25524306,0.07567206
0.08775318,-0.029635519
-0.039718706,-0.060248256
-0.8623654,-1.1042554
-0.27587926,-0.45314372
-0.20908923,0.21061763
-1.3590322,-1.2616475
0.010581129,-0.07440901
0.1275836,-0.012207568
-0.110033914,0.53753597
1.0538687,0.17128634
0.04948022,0.07477607
0.04934448,0.027961493
0.09053614,0.023461461
-0.043820426,0.042817533
-0.17474449,0.010329723
0.112884775,0.017870754
-1.1116709,-0.15374261
0.36980516,0.4788025
0.60401607,-0.03581643
-0.41137978,0.21345437
-0.15291709,-0.14450638
-0.06981027,-0.07455465
-0.14689413,-0.18484789
0.1995838,0.039540708
-0.96532345,0.08703518
0.17157723,-0.46242976
-0.023835998,-0.38484406
0.5514288,-0.09870808
-0.07495186,-0.21768081
0.20478442,0.41155797
0.14226285,-0.02059935
0.074203774,0.028024197
-0.022898944,0.010444522
-0.0043377513,-0.0022408366
-0.006109394,0.07380581
0.05650194,-0.042394698
-0.017460668,0.12614387
-0.0016649736,0.013736069
-0.02586288,0.06526524
0.007725899,0.12734354
-0.0028325964,0.054475963
-0.0014176753,0.10692942
-0.44293553,-0.21614873
-0.4591592,-0.33881408
-0.74876785,-0.55613786
1.213234,0.8911779
0.87673616,-0.012438059
0.28890893,-0.028573513
-0.023513827,-0.04160738
-0.0036133495,-0.014236264
0.1492274,0.037904605
-0.028920263,-0.0631696
0.00433401,-0.009862542
0.0038978793,0.052327633
0.13734883,0.20598356
0.2717071,0.44132185
-0.3707863,-0.0994952
0.27095413,0.12740481
0.04488259,0.033251584
-0.0344511,0.0038036704
0.038366616,-0.065105826
-0.05637131,-0.007062167
0.002331706,0.019288242
-0.028107569,-0.021546245
-0.509292,0.09718305
0.66098213,0.46741724
0.800563,-0.6359315
0.23015282,0.0643339
1.253798,0.1285479
-0.071633026,-0.19511513
-0.64106345,-0.5665574
0.8425911,0.6024047
0.0051162965,-0.055847198
0.0035635515,0.025639355
1.064805,0.28421715
-0.3065831,0.049053133
-0.01708829,-0.022754788
0.05007444,0.017509125
-0.9646039,-0.51670516
-0.31082326,-0.12359527
0.08272758,0.055040717
-0.26991543,-0.54345167
0.00076393003,-9.346008e-05
-0.0032052947,-0.03795576
-0.050267868,0.00845176
0.024807647,0.034594655
0.21737364,0.08660957
-0.010917728,-0.24807751
-0.1487484,-0.31456292
-0.061736997,0.032257378
0.028190749,-0.025722533
-0.05401898,-0.015817523
-0.018669356,-0.053508043
-0.050972287,0.03974414
0.010564114,0.04743737
-0.0027375112,0.015775979
-0.06639732,-0.0104984045
0.005907423,-0.0100598335
-0.18486735,0.52777076
-0.22812971,-0.1692375
-0.008646766,-0.043488264
-0.017241478,-0.010712869
-0.0030314084,0.08187024
-0.0019328372,0.010048211
0.76309294,-0.17652225
-0.1644899,0.19787109
-1.3375832,-0.27051562
-0.8708162,-0.7618412
-0.036174707,0.036952853
0.056445263,0.11427241
-0.043834977,0.012484178
-0.059962884,0.016038656
-0.30855384,-0.2748607
0.27541062,0.23922166
-0.6224187,-0.21326673
0.10060386,-0.19045061
-0.41072425,-0.24533904
-1.0550117,-1.0571806
0.23229778,0.14958704
-0.09757379,-0.06640911
-0.011850562,-0.049662173
-0.0037951972,0.025805414
0.0027044015,-0.013207614
0.0026597022,-0.015078187
0.0018557028,-0.032288313
0.036614753,-0.024686575
0.036901087,0.020307392
-0.028245889,-0.005328119
-0.02735661,0.01676619
-0.011203306,0.086113796
0.41667253,0.14128801
-0.13664778,0.06278804
-0.035348866,-0.05791104
0.058095742,-0.028805718
0.42895734,-0.04531169
-0.27182916,-0.054852366
0.0060185306,0.047192454
0.00033113314,0.0100287795
0.55718833,0.24975991
1.0728633,0.46439844
-0.41275507,-0.2502443
0.551802,-0.03819725
0.003948487,0.009947866
-0.017908862,0.06530917
0.36085427,0.13682233
0.003988857,-0.24227959
-0.001816319,-0.016808182
-0.0033474402,-0.014742225
-0.35788584,0.0058722496
-0.096234106,-0.057803944
-0.25788817,-0.20785409
-0.16296461,-0.110731274
-0.08174404,0.055515915
-0.022226464,0.0326187
0.015182912,-0.009296864
-0.061568223,-0.013958007
-0.15168336,0.06802198
0.0030363633,0.021866024
-0.089703105,-0.09024811
0.17593871,0.13585567
0.0030607604,0.026677132
-0.0016036127,-0.009166971
-0.98943186,0.21466428
1.2291465,0.52449757
-0.22728923,-0.07338655
0.043642685,0.011690453
-0.2720117,0.2508611
-0.41052973,0.16380492
0.5200994,-0.024161816
-0.699477,-0.57837665
0.15508245,-0.18577862
1.2880683,1.3830057
0.43974316,0.50473356
-0.58364093,-0.7263268
1.0961895,0.82289535
-0.17176041,-0.40065348
-0.012041783,0.07091427
0.008556352,0.14648825
0.074237175,-0.015496179
-0.020664673,0.01980722
-0.019367363,0.025871873
-0.09539883,-0.00043576956
-0.82025695,-0.3842189
0.2830339,0.36938733
-0.5161832,-0.3798772
0.24655563,0.22393566
-0.49022532,-0.3279056
-1.050782,-0.5200241
0.6730019,0.3556333
0.33007982,-0.036827385
-0.18048298,-0.39027393
0.9711051,0.15896583
-0.6006427,-0.08495617
0.8816302,0.19846463
-0.69418573,-0.051942945
-0.48151934,-0.07314655
-0.020866472,0.027109146
0.010646915,0.009050414
0.026800927,0.15530455
0.06609103,0.18102431
1.1860908,0.45308685
-0.25897247,-0.08540696
0.1036976,-0.023702383
-0.71976227,-0.5733423
0.006522631,0.022811294
-0.021194734,0.051802874
0.03140685,-0.016524542
0.11983844,0.001947403
0.010159982,-0.063652754
0.862924,0.16600949
0.6206177,0.7836985
0.31332803,0.001863271
-0.023183495,0.07586783
0.0139949955,-0.00892818
0.07915554,0.073129416
0.33326605,0.19601509
0.012919009,0.0057041645
-0.0054675215,-0.027382135
-0.21241017,-0.082018435
0.11458913,0.031194925
0.5410818,0.3129265
0.47719687,0.20839918
0.16318555,0.39572287
0.24021439,0.09823656
0.628684,0.29588488
-0.076231696,0.033288985
0.17911765,-0.04782343
0.25900742,0.068609744
1.0842216,0.08449584
1.1405945,0.9406514
-0.027300358,-0.005933881
-0.0055763414,-0.0075965226
-0.08945178,-0.2663147
0.07012723,0.22890258
-0.51577306,-0.113348305
0.1323237,-0.099072695
0.026570339,-0.08430691
0.429077,0.55970013
-0.06571557,0.24125266
0.115840316,0.11507788
-0.3195316,-0.52164054
0.45519403,0.13937336
-0.09237691,-0.024385333
0.19540912,0.040520072
-0.0059276638,0.0041731894
0.01602454,0.005972147
-0.041904345,0.09932807
-0.062214866,-0.044632435
0.08593415,0.11688948
-0.15997116,0.07622549
-0.121699765,0.07476106
-0.10797311,0.035694003
0.015781853,-0.14138436
0.8973907,0.5407088
0.058697924,0.0065936446
0.051381387,-0.0057137012
0.0072882148,-0.009862542
0.007813618,0.052327633
0.024757955,0.04267186
0.038302347,0.13036528
-0.054402094,0.03733708
-0.00931369,0.10755724
0.21007906,0.17028552
-0.30504352,0.24071315
0.13993503,-0.07272899
-0.04053272,0.0063514113
-0.0021097339,-0.026945233
-0.012027408,-0.033912897
-0.15804836,-0.15309432
-0.086728014,-0.1191383
0.12208949,-0.07494813
0.043956477,-0.017938137
0.11069573,0.24135768
0.06960393,0.038064726
-0.13259226,-0.05556503
-0.10374814,-0.0719735
-0.2784929,0.008341193
-0.24405262,0.12308583
-0.4827692,0.34918877
-0.22062528,0.2049636
0.13227078,0.1994245
1.1847327,1.0382662
0.020044697,-0.04655087
-0.027365047,0.105142236
0.08428774,0.035561323
0.010253518,0.00826478
-0.021499552,-0.15294516
-0.35211062,-0.13776013
-0.529568,0.0047106743
0.3401691,-0.026314495
0.114435084,0.56157696
-0.48059702,-0.67743504
-0.062815465,-0.25879335
-0.14442812,-0.13908812
0.010834994,0.024190187
0.024123777,-0.0037807524
-0.04139962,-0.46790442
0.080492325,0.16714603
0.5091798,0.35788372
-0.9309828,0.19153753
-0.00044026444,-0.013432875
-0.018325323,-0.015285671
-0.059839457,-0.6627289
0.67664564,0.5307238
-0.14097936,0.06703052
0.012682086,0.2056452
-0.22686915,-0.50219905
-0.04264193,-0.46102524
0.34659624,0.4411279
-0.37889427,-0.5354661
-0.011891032,0.0049523115
0.3867271,-0.07830158
0.0014212007,0.015154362
0.0035674311,0.124568045
-0.051132996,0.033454657
-0.062110003,-0.049270242
-0.2050538,-0.023171186
-0.0058495244,-0.022992607
0.021066127,0.026376188
0.0056823986,0.012707651
-0.11211264,0.1534754
-0.971136,-0.29508084
-0.008871941,0.011993527
0.08921956,-0.03321396
0.6654439,0.13906455
0.31430548,0.1304885
0.39137828,-0.03633058
-0.008925109,-0.14001909
-0.101530924,0.401482
-0.9804199,-0.6125312
-0.088960946,-0.06545216
-0.012487186,-0.024566561
0.09374958,-0.03700012
-0.053149156,-0.021590292
-0.35391748,0.05703011
-0.25621164,-0.07700157
-0.21978803,0.41015768
-0.055265456,-0.037152767
0.020046959,0.054299623
0.017967705,0.0336321
-0.012079303,0.013184428
0.0300977,-0.07945773
-0.3416837,0.06267822
0.57084787,0.067872226
0.012818474,-0.017227978
0.02743802,0.01248157
0.49569076,0.42122424
-0.7105472,-0.49639446
0.54571795,0.21981955
0.39515153,0.14567043
-0.08866532,-0.081150055
-0.100551166,-0.09299609
0.08123778,0.12670568
-0.052754395,0.32274103
-0.89205515,0.015784264
-0.5742809,-0.8777376
-0.01459587,0.033903867
0.002744761,0.0069845915
0.7208455,-0.18735075
-0.14298214,0.16565964
0.046848442,-0.07361412
0.07260545,-0.007133439
-0.01780517,-0.00039678812
0.0022719325,0.0072719455
0.029126406,-0.051163137
-0.014426958,0.038556695
-0.051821083,0.05017674
-0.011041633,-0.007887632
-0.012234077,-0.01608181
0.016710704,-0.103274405
0.65992874,0.1902067
-0.45361203,-0.23140875
0.042008985,0.18909806
-0.5896269,-0.36351407
-1.0332885,-1.7868466
-0.35283652,-0.045278132
0.0014675381,-0.056539178
-0.047435213,-0.0072466247
-0.025959618,-0.030562997
0.012015279,-0.014970001
-0.0017472138,-0.035344183
-0.024544353,-0.0046027303
-0.020688634,-0.07146239
-0.049088992,0.032517344
0.32251185,-0.17695808
-0.22005105,-0.27630055
-0.6205945,-0.09484255
0.9079046,0.1890589
-0.87523425,0.057800412
-0.5664749,-0.4930793
0.036941245,0.011177979
-0.056651015,0.029265642
-0.6040141,-0.030599624
0.34532565,0.2887839
-0.13729537,0.13585064
-0.06201545,-0.14469507
0.6306763,-0.16685915
1.1222193,0.7345213
0.044242874,0.026345208
0.055196933,-0.06308025
0.06388029,0.029107809
-0.27622813,-0.3143981
0.25272316,-0.5383351
0.10435146,-0.040717
-0.16938758,0.13865423
0.020291494,0.066630155
-0.43393233,-0.28421783
-0.064909264,0.13616323
-0.013744928,0.03483361
0.06543797,0.18753621
-0.31163985,-0.20637119
-0.1603966,-0.050341815
-0.09020868,-0.0013885498
0.5808121,0.42181727
0.9517554,0.18637592
0.7851323,0.33686927
-1.4479452,-0.37364453
0.88949585,1.4385972
-0.041379433,0.010002971
-0.2737611,-0.13746062
0.81631386,-0.30535972
0.008735938,-0.18934967
-0.0075253313,-0.086484395
-0.055563122,-0.008265048
-0.01195928,-0.003798604
-0.009504387,-0.013049185
-0.9371347,0.013973206
0.29984158,0.31963924
-0.0076837726,0.043344617
-0.01450359,0.00078845024
-0.044967018,0.028685868
-0.039001297,0.049982965
-1.1102155,-0.4798671
0.027541075,-0.054536387
0.18039352,0.1211853
0.53300583,0.16931415
0.2248159,0.61375093
0.22953144,0.60336214
-0.37804234,-0.8935302
0.64755744,-0.35790098
0.015285252,-0.02382496
0.0110402275,0.0022152662
0.08613987,0.04761815
-0.05021348,-0.013861477
-0.009618534,0.10996014
0.29748565,0.132321
-0.4154685,-0.35632867
0.12617446,0.18637794
0.24651337,0.5091804
0.07326864,-0.0061706454
0.016033666,-0.08646488
0.0090585025,0.01797928
-0.036149934,0.017214179
0.024849981,-0.0009358227
0.011138828,0.025895685
-0.00921294,0.041861504
0.49275082,0.81656635
0.6033205,0.47781676
0.036580622,-0.40119457
0.10315436,0.08857396
-0.040947568,-0.007194519
0.015183892,0.03913738
0.15013897,0.3893068
0.2901017,0.06113383
0.052566014,0.13314772
0.09514031,-0.10898334
-0.36815047,-0.23360956
-0.50361043,-0.5124905
-0.25487107,0.029579043
-0.15167877,0.08143261
-0.02037118,0.043001115
-0.003798822,0.012815118
-0.46439636,-0.034201264
-0.02585654,-0.025429338
-0.059744522,0.12319008
0.009324789,0.07679126
-0.054068245,0.009727359
0.0050761937,-0.02894621
-0.20238657,-0.42459416
0.7073816,0.0717603
0.8719739,0.019416973
-0.9324907,-0.89249384
-0.10836891,0.0122899115
-0.12685204,-0.051031232
-0.30042922,0.041997015
-0.00063100393,-0.4128054
-0.008691517,0.004847169
-0.013292774,0.024591804
0.2568094,1.1895868
0.4634819,0.57155925
-0.1743927,-0.43309593
0.2667694,0.047590196
-0.0922036,-0.020497441
-0.15125985,-0.2529146
-0.0037001008,0.012867957
0.1373457,0.082346916
0.019527717,0.031020999
0.050690297,0.0012594461
0.70315814,-0.567362
-0.749019,-0.4156797
0.008255056,-0.10014647
0.005413389,-0.07547812
-0.120007366,0.05098045
-0.06641692,-0.010625362
-0.050326414,0.022377133
-0.012865959,0.004894197
0.057113126,-0.13274524
0.047303565,0.06743443
-0.03534495,-0.18732294
0.08586662,0.0881331
-0.05008933,0.0038031042
-0.028614514,0.010158062
0.8159183,0.029229164
0.14034145,-0.25899982
-0.24989024,0.66143936
0.09508605,-0.10804279
0.054424874,0.025964111
-0.025158495,-0.0023139715
0.19429278,0.30355495
0.041521907,0.053678483
-0.2826861,-0.2034266
-0.24719265,0.22284055
0.0032168906,0.02182284
0.014353907,-0.0054579377
0.07465573,0.014770448
0.18729046,-0.037415862
0.010135095,0.08324695
0.011095585,-0.08758813
-0.38918424,-0.04449652
-0.20254286,-0.15423667
-0.0037606764,-0.09625381
-0.014060165,-0.07180208
0.017161574,-0.11016977
0.13269013,-0.15873763
-0.47569415,-0.85771847
-0.12662119,0.024210036
0.25941825,0.12733188
-0.27334413,-0.14878535
0.08449936,-0.23793146
-0.65109915,-0.23994422
0.0037548072,0.04694867
-0.08337777,0.08784807
0.019031633,0.03065613
-0.05141492,-0.035327673
0.18112998,0.2124548
-0.43918964,-0.21612161
0.057431202,-0.035656333
0.15135169,0.29266316
0.23006868,-0.005686164
-0.027386125,0.010789692
-0.31722867,0.8813634
-0.7839079,-0.356349
-0.18764345,0.05850011
-0.078422144,-0.043278396
-0.3772653,0.21563077
-0.21813199,-0.2902763
-0.092760876,0.33191872
-0.053639486,-0.2662804
0.0939279,0.05675119
-0.0023583733,0.027440965
0.58869547,0.05256474
0.3478843,0.07199669
0.069959246,0.10244131
0.14802612,-0.034225702
0.20353071,0.12305984
0.21028362,0.56265765
-0.53454083,-0.023835182
0.9304763,-0.045056127
0.002129254,0.055004925
0.006611161,0.13417673
-0.0033010205,-0.004699588
-0.008258649,0.020058393
0.28663367,0.11752653
-0.13146266,-0.11825327
-0.008432999,0.022015661
0.12918876,0.10696876
-0.03310614,-0.21781135
0.03138253,-0.11147976
-0.2448391,-0.020293355
-0.43567568,-0.20468129
-0.048081025,0.056397915
-0.054330055,-0.07642378
-0.52578396,-0.24062157
-0.7210233,-0.3500176
0.07371875,0.4147891
-0.07834516,-0.26146495
-0.016459392,-0.0042741
0.010986782,-0.029729068
0.0024684067,0.024792552
-0.037170462,-0.0086409
0.84801424,0.55928814
0.42341888,-0.030502021
0.017789291,0.03590165
0.009186434,-0.041638136
0.58652943,1.3465834
0.03070939,0.15033573
-0.047929496,-0.033203214
0.042162243,0.04078889
0.33859783,0.34997928
0.03629312,0.19615579
-1.0193675,-0.38088936
-0.4346028,-0.1353364
-0.00082005275,0.10677001
-0.008850258,0.0057239532
-0.00394233,0.021790981
-0.0051138066,0.009853482
0.18703038,0.12612087
-0.36232287,-0.26976502
0.0009384467,-0.024963617
-0.0059329206,0.014955834
-1.0879881,-0.44427937
0.5702093,0.7691402
0.011125718,-0.017835319
0.07242341,-0.026012748
-0.13078035,-0.02301395
0.24601395,0.11575073
-0.07631021,0.0038775206
0.064160645,0.10773277
-0.07506277,-0.07743251
-0.033415236,0.002661854
0.021002162,0.016687393
-0.15997523,-0.22248328
-0.30347162,-0.056749195
0.66637754,0.36991054
-0.054723963,-0.063402385
-0.20645648,-0.12984794
0.015741777,-0.2618636
-0.16356999,-0.14947402
-0.08744084,0.009034127
0.16741867,0.048980057
0.004069948,-0.500723
0.9637919,1.3375747
-0.10773344,-0.065533966
0.015131758,-0.11849332
0.053791635,-0.064071
-0.059905604,0.093615115
-0.08808411,0.4116862
0.15381695,0.49816757
0.15642425,0.1531797
0.07391715,-0.06963824
-0.26920792,-1.3715718
0.34412366,-0.057138085
0.38495126,-0.6472232
-0.013843683,-0.23374063
0.6588942,0.44886142
-0.037986554,0.31111455
0.11905044,-0.003890276
0.019936588,-0.062937334
0.05296309,0.13709629
0.07233279,0.2060848
-0.015993724,-0.037238836
0.002094244,0.0059177354
0.0011202412,0.08093369
0.0033327362,0.06316151
0.0008509032,-0.4138959
-0.108463794,-0.19727603
0.06561555,-0.049314976
-0.08120735,-0.31474406
0.14769228,-0.020961523
-0.048391223,0.055082574
0.054931693,-0.02605486
-0.07956471,-0.039509892
-0.08084243,0.047100782
0.018329438,0.030085243
-0.03961008,0.05877793
0.025103468,0.15020604
-0.19733122,-0.22418773
0.3688675,0.64306664
-0.069267936,-0.2548675
-0.112253696,-0.78082204
0.030609496,-0.21850345
-0.018377727,-0.045772135
-0.008456681,0.02638346
-0.013104035,0.012721449
-0.00071341184,-0.024942517
0.0005233066,0.014985785
-0.53952503,-0.27187866
0.22426508,-0.06784856
0.086991265,0.35310543
0.3453319,0.4930816
-0.051147256,-0.013026565
0.1068269,0.288695
0.6359286,0.1602692
-0.09750487,0.008157253
-0.71936417,-0.37600207
-0.1793634,0.21342504
0.013932798,0.08002555
0.02185798,0.03813806
0.105292335,0.3600365
-0.2577603,-0.07463291
-0.047919843,-0.028227687
0.024344416,-0.029000506
-0.61724716,-0.8372675
-0.8114965,-0.84971905
-0.084913135,-0.31840062
0.009139869,0.28657115
0.0029941115,-0.013458312
-0.0018348033,-0.015064836
0.42154002,0.5987611
-0.21663044,-0.029283613
0.51614404,0.22153533
-0.099223204,-0.16178349
-0.63741434,-0.06662607
-0.05621984,0.28615415
0.12615004,-0.01916325
0.5484433,0.14116076
1.0334094,-0.05341077
0.049008463,-0.42092675
0.113856226,0.0956893
0.03523308,0.2697813
-0.15060645,0.026323438
0.009403659,-0.23933686
-0.1420678,0.27359277
-0.015689025,-0.08048117
-0.030084446,-0.015521228
0.011316199,0.05178058
0.07862505,0.13573658
0.2665845,-0.20429832
-0.017083846,-0.013222039
0.011035487,-0.015164137
-0.1513091,0.40815794
0.032835137,0.013250679
-0.034126934,-0.12454128
-0.029857457,0.06456902
-0.038385537,-0.04523647
0.068945006,-0.030753285
0.3981572,0.07435
0.4320683,-0.2587846
0.051621668,0.01747644
-0.03596708,-0.01041764
-0.03395202,-0.14131546
0.015065452,-0.05619043
0.063543685,0.1756171
0.20842633,0.44951817
-0.5175572,-0.21090372
-0.4217062,0.07499617
0.40597892,-0.076229334
0.45357472,0.33505273
0.14843568,-0.28742528
0.10771255,-0.1580086
0.016493177,0.025766075
0.003607452,-0.001403302
0.292912,0.78624153
-0.41973454,-0.20431447
-0.01851637,0.020210147
-0.010078373,0.059496164
-0.0014237552,-0.013465345
-0.00012756963,-0.1240322
-0.3263182,-0.120506525
-0.14417428,-0.13741854
-0.42430985,0.29116094
-0.58853483,-0.7139819
-0.2592668,-0.25438258
-0.4725849,0.006085396
-0.0983731,0.098680735
-0.26706728,-0.2428543
-0.35860676,-0.4026921
0.2937819,0.47112173
-0.09877175,-0.29229182
0.35239288,0.15792945
-0.4938047,-0.60779214
0.037516758,0.29323244
-0.14776523,0.011084378
0.090567835,0.23011923
-0.09640692,0.034357905
0.08392009,0.0456976
0.07667832,0.19861329
0.22196433,0.28729853
-0.025481505,0.04623711
-0.0011072956,-0.046512306
0.7676867,0.2381646
-0.99402106,-0.3844511
-0.07838774,-0.059000313
0.046321265,-0.09331179
-0.23815723,0.04194863
0.14247173,-0.05038917
0.5090483,0.0480299
0.17701823,0.021159973
-0.12143524,0.028836012
-0.05793771,-0.013932139
0.006408346,0.107428074
-0.028165445,0.0052900612
-0.03181741,-0.019081831
-0.03336757,0.0029710233
-0.73660874,-0.36383533
-1.2813132,-0.52445036
-0.1402709,-0.06734562
0.012043266,-0.017743304
0.35187218,0.6013781
-0.20196377,-0.50810194
-0.21772459,0.093747735
0.2655123,0.115734994
0.048760213,0.023549542
0.17705303,-0.012821615
0.01067,0.00543122
-0.04863198,0.0073268414
0.015331339,-0.0106778145
-0.02782009,-0.04921615
0.0024388044,0.045996428
-0.15048206,-0.1492958
0.58828855,-0.15554166
0.33022112,0.03746037
0.9735194,1.3495953
-0.7345224,-0.5153949
0.024636596,0.024183035
-0.015897613,-0.003765881
0.09704992,-0.0058149695
-0.017414905,-0.020382524
0.00038126542,0.044869184
0.03380454,-0.102387905
-0.27559543,-0.30000877
-0.028884502,-0.41098633
0.076309286,-0.031006157
-0.079909876,-0.068847954
-0.4588184,0.28144825
0.07409525,0.16349465
-0.110432245,0.07665539
0.05490081,0.081297904
-0.07931407,0.013747215
-0.08933605,-0.04133737
0.36349022,0.16644102
-0.8504471,-0.7896545
1.0886058,0.06263149
-0.42574298,-0.4885987
-0.06539729,-0.05106902
0.07300303,-0.043621838
0.016754635,0.056629658
0.033433553,-0.0028799176
-0.15339646,-0.28608543
-0.13235642,-0.12646574
0.38280326,0.8679739
0.5534555,0.40918583
-0.047305305,-0.39943296
-0.61382616,-0.45342806
0.34307206,-0.19086903
-0.5426382,-0.009719193
-0.045192868,-0.03884992
-0.082960725,-0.04675603
-0.14094645,-0.39207244
-0.25790465,-0.1989319
0.13184375,0.22857341
-0.039911464,-0.31727764
0.23412412,-0.25287664
-0.23809582,-0.108649515
-0.70844805,0.59725446
-0.054200463,-0.0010128021
-0.006286458,0.11440967
-0.003908435,0.029134393
-0.3202861,0.110560894
0.013882332,-0.30368078
0.008548096,0.023544908
0.017858429,0.036628723
-0.16410023,1.2377431
-0.30829373,-0.2206268
-0.0032938735,-0.040848255
-0.004678528,-0.012410879
-0.17487592,-0.852534
0.35841426,-0.01842083
0.26182416,0.025810122
0.4422121,0.922297
-0.32732102,-0.06856662
0.5289186,0.2492224
-0.0046758675,-0.004166551
-0.008919969,0.047325253
-0.14121737,-0.31035972
-0.34774864,-0.08248407
0.0036293594,0.02454269
0.006250308,0.09972024
0.03722777,-0.040206432
-0.0008187728,-0.016081661
-0.47867388,-0.3735827
0.37161475,0.072620094
-0.005335982,0.009095192
0.0053511094,0.04106362
-0.65304095,-1.1222752
-0.8291636,-0.25135157
0.06338057,0.08663261
0.11317052,-0.0074251294
-0.31139216,0.15074098
-0.082082674,0.34273714
-0.020722017,0.022171378
-0.02527048,-0.31301582
-0.09924502,-0.34190184
-0.03292437,-0.14674872
0.5750176,-0.007722974
-0.6442787,-0.037955612
1.1978235,0.2796439
-0.6654466,-0.10954079
-0.018056165,0.055587992
0.015563192,0.0047295094
0.024612464,-0.01110661
0.0819862,0.038241327
-0.37925088,-0.6403934
-0.58342165,-0.4993436
-0.028471768,0.025276959
0.035608374,0.1732662
0.07733343,0.09931384
-0.08653426,-0.14043364
1.139533,0.23494172
-0.30191278,-0.50813687
0.12240411,0.025924265
-0.025699625,0.0424577
-0.8529414,-0.9699161
0.5667566,0.20770895
-0.012511862,0.049223065
-0.020277984,-0.10030848
0.00057615695,-0.11849773
0.049743347,-0.1010519
-0.14689691,-0.042430937
0.068781845,0.192253
-0.0031489413,0.0633446
0.018551748,0.026132092
0.7675762,0.09842342
0.7725643,0.22061399
-0.05709863,0.060256004
0.0083280075,-0.048128158
0.5899625,0.07377541
0.0336475,-0.3333374
0.022609005,0.2415086
-0.06452995,0.027548611
0.03147369,-0.045117974
0.2745407,0.03319174
-0.11919211,0.27926815
0.5609391,0.38024247
-0.24154906,0.2905507
0.21925032,-0.026123755
0.537886,0.0934445
0.06711819,-0.09188238
0.28606072,0.011667669
-0.052973863,0.013287842
0.092808485,-0.54580045
-0.47243732,-0.29886806
-0.20818354,0.022915825
0.1869199,0.19914603
-0.01067985,0.02046302
0.03244149,0.13112259
0.033493027,-0.012241453
0.0012461639,-0.05942601
0.26440924,0.060649157
0.3612155,0.07473904
-0.018140603,-0.012095571
0.03380753,-0.0103007555
-0.08677173,-0.0986644
0.09470207,-0.112033874
0.1350165,-0.57623076
-1.3615854,-0.4500657
-0.012305012,-0.24542737
0.39070976,-0.3158889
-0.08568483,0.042746782
0.08270233,-0.05233884
-0.065682426,-0.012729347
-0.0077449717,-0.03785509
0.07240799,0.025085904
-0.21879736,-0.22400963
0.040086314,0.04355693
-0.050713316,-0.045297116
-0.6958593,-0.53317815
0.4847262,0.4420368
0.062041182,-0.05784595
-0.027580809,0.053619623
-0.32326972,0.234985
0.53695375,0.6974671
-0.26152077,0.3379017
-0.61370075,-0.2140107
-0.18222745,0.13473648
-0.11944348,-0.20641369
0.5169291,0.29007912
0.14063711,0.05599749
0.39515096,0.6517595
-0.0598723,-0.09032911
-0.00096911984,-0.15257335
0.040082883,0.2754355
0.04119538,0.10555531
-0.0045479187,-0.045122743
-0.092066705,0.009836912
-0.084421694,-0.06446111
0.34450835,0.03923717
-0.022767736,0.27129444
0.24594092,-0.08022553
0.12044138,-0.07634896
-0.26681626,0.068790555
0.25497985,-0.105833545
-0.004839495,-0.22584143
0.54365313,0.46816605
-0.091490716,-0.3297878
-0.33645734,-0.43616477
0.050647024,-0.05310884
0.007986072,0.014246643
-0.020130757,0.44236434
0.5958295,0.077391826
-0.20826973,0.09471393
-0.045364473,-0.027506918
-0.2323949,-0.059217215
-0.13042143,-0.028595421
-0.27234575,-0.19924134
0.058432005,0.25655392
0.59112346,0.17211926
0.33059636,0.23960432
0.012014187,0.12719834
-0.013329469,0.03040567
-0.009210972,0.0012483001
-0.009647848,0.04657185
-0.0923298,-0.3686008
-0.09940994,-0.32941824
0.23184483,0.9498314
-0.7134674,0.1712566
-0.41288915,-0.27034456
-0.12357701,-0.12797913
-0.0029998869,-0.006390333
-0.017437115,-0.002496712
0.44272965,0.35539114
-0.11977683,-0.011217594
-0.3470034,0.8093946
-0.2823965,0.30564025
-0.7850969,-0.09323537
0.16957913,-0.07195222
-0.014021819,-0.05424875
0.03515632,0.009831905
0.050537474,0.07577115
0.006048644,-0.056595445
-0.35932583,-0.99411035
-0.12564284,-0.34048298
-0.0064971726,-0.049485207
0.08416694,-0.048490167
0.025690395,-0.43674543
-0.09441512,-0.11408365
0.07741614,-0.111447334
-0.01642713,-0.06965393
-0.84001315,-0.5926803
-0.07989459,-0.45730025
0.420013,-0.41851637
-0.5747217,-0.52908427
0.12695797,-0.026957005
0.106535286,0.07110071
-0.049761854,0.003817767
0.053412136,0.07885337
-0.0059580924,-0.010476217
0.0135496855,0.0042406023
-0.022928707,-0.025550723
-0.03113385,0.032434493
0.007895928,0.063417226
-0.039797194,-0.011570811
0.0008211554,0.0041339397
-0.019448802,0.013332516
-0.16711144,-0.03349316
-0.25564536,-0.5002963
-0.0052498113,0.004164815
0.03618932,0.005848646
1.4666681,0.7000063
0.57567775,0.021513045
-0.1107661,0.24585652
-0.6166489,0.35658857
0.05992452,0.017113924
0.71867305,0.8368027
-0.18214019,0.055273652
0.07486056,-0.19196394
0.14568974,-0.07095307
0.19570169,0.18407023
-0.35131222,0.30098486
-1.213124,-1.0277245
-0.045606777,-0.12799092
-0.0957112,0.005607009
-0.004098051,-0.16944885
0.0069194706,-0.09764218
-0.08627145,-0.047554076
0.0055450634,-0.0682967
-0.0012042294,0.020715356
-0.019357314,0.17903423
0.009142783,0.02742824
0.017635765,0.015573561
-0.103221506,0.26182187
0.094729766,0.49945188
0.7154509,-0.31299946
-0.5355586,-0.021826029
-0.025134377,0.02313584
-0.025483884,-0.004291773
-0.444601,-0.43372428
1.2191305,1.0147269
-0.009294681,0.006299019
-0.009323946,0.01428245
0.09012101,-0.0042403936
-0.07311047,-0.07962881
-0.022820486,0.026953042
-0.042286124,-0.012483597
0.025761072,-0.17143053
-0.38869667,-0.21347588
-0.06673827,-0.49457383
-0.067053184,0.25516552
-0.15093161,-0.1204375
0.1182099,-0.670976
-0.17574087,-0.35252422
-0.2489837,-0.15755856
0.0059630275,0.016675502
-0.002287482,-0.012754917
0.018011343,-0.035928786
-0.16828997,-0.20424336
-0.0069300975,-0.019651651
0.007397551,0.0031673461
-0.056009553,0.024435699
0.039719123,0.0048582554
-0.006082073,0.012855291
-0.0012670609,0.049061418
-0.036612883,0.6286683
0.10869764,-0.0144331455
-0.25608194,-0.004056677
-0.19536768,-0.029829025
0.89033353,-0.47406602
-0.09560959,-0.6057251
-0.67093074,-0.1788485
-0.20631856,0.58892614
0.8644168,0.36409622
-0.23567355,-0.19488326
0.11712551,-0.7125106
0.51567096,0.37527633
-0.14884488,-0.1001057
0.053327665,0.08686863
-0.038031835,0.24513319
0.335958,0.40557033
-0.012270592,0.041113377
-0.004602102,-0.051810235
-0.108398065,0.040599585
0.58850193,0.49861497
-0.04920418,0.025106609
-0.025063306,0.035607755
-0.41821066,-0.19038999
0.48412025,0.6827997
0.042569883,-0.042116523
0.0030295146,0.005167842
0.096767776,0.04972124
0.100956984,0.060559005
-0.07332257,-0.1636225
0.05440466,0.07142152
-1.0480187,-0.37491542
-0.3931865,0.30326292
0.28499696,0.10345572
0.8469938,0.26819682
0.012684917,-0.0064774156
0.018922918,-0.02501434
0.078010865,-0.018941984
0.43223578,0.63022774
-0.0060025863,0.02275443
0.01596827,0.0045647323
0.50614417,-0.13822716
0.7021514,0.112832904
-0.031099023,-0.015533924
0.021518467,0.0022170916
0.005426711,0.06700373
-0.006900565,0.010491684
0.0263918,0.02124694
-0.008816015,0.05617994
-0.84327674,-0.2840551
0.10340527,0.08699578
-0.09210151,-0.25135857
0.6622661,0.6412257
-0.047009435,0.028384596
0.005971479,0.013446331
-0.624376,-0.2548915
-0.35157993,-0.1462339
-0.15891652,-0.30436087
-0.54633963,-0.5736732
-0.024658615,-0.05425644
-0.009870126,-0.019364685
-0.023512404,0.023002476
0.011473467,0.008579135
0.045040324,0.036003724
0.009497017,0.005183369
-0.0674788,0.06860793
0.17612328,0.0216102
-0.009447204,0.023074687
0.045185875,0.060292244
0.23412097,0.4231666
-0.52566445,-0.44135225
0.034130033,0.07292235
0.0068867914,0.03742483
-0.3820514,-0.6097038
-0.3671586,-0.24400091
0.03601281,-0.0008226633
0.022700574,0.048140645
-0.5187695,0.28310335
-0.24086791,0.3133672
1.3207217,0.40594754
-0.20160793,0.30905488
-0.1045844,0.057359934
0.10721555,0.0015296042
0.0134107955,-0.0063843727
0.016796436,0.028544694
-0.16319057,-0.14874947
0.61626834,0.2816971
-0.012982845,0.012253642
0.0052834135,-0.016720772
-0.017072503,0.01557374
-0.0016642901,0.115597755
0.0032548658,-0.04961604
-0.055877578,0.058250546
0.13074854,0.07181674
-0.15200204,-0.05265432
0.5467988,-0.010007858
0.6260291,-0.09263247
-0.2604586,0.0028800368
0.12184143,0.15374815
-0.0114144515,-0.0156235695
-0.00042838763,-0.0051383376
0.0074840295,0.004488826
-0.029651072,0.01381734
0.02090808,0.016912848
-0.029155528,0.0031970143
0.050983474,-0.101127386
0.07842856,-0.04068643
0.46341962,0.32136542
-0.8788106,-0.7377446
-0.09392923,0.1956195
0.05854573,0.102746665
-0.1119021,-0.0061364174
0.12756343,0.16255093
0.008483904,-0.007780701
0.025946433,-0.005217552
-0.15816131,-0.019966185
0.21585742,0.18276787
0.060850438,-0.08036673
0.015103122,0.21471906
0.050929658,0.02952087
0.0074601467,-0.149957
0.48036718,0.21046528
-0.7976167,-0.98465896
0.39599928,0.2215727
0.8520919,0.3285619
0.027254812,0.0010921359
0.009016481,-0.1021058
-0.013862953,0.07663542
-0.011685135,-0.07755941
-0.037233353,0.18149064
-0.03250099,0.020096838
0.2875077,1.1237645
0.2514532,-0.31181008
-0.58668935,-0.6749437
0.62214357,0.47145015
-0.11251071,-0.009239674
0.08575281,0.21677151
0.049142238,-0.06587732
0.07381794,-0.027826786
-0.0045161154,0.02308309
-0.016752116,-0.02328515
0.00642196,-0.00039422512
-0.0027451415,0.007276833
1.105064,0.062113523
-0.16149889,-0.25781378
-0.023111854,0.08961643
-0.35229942,-0.20836574
0.016939217,0.008713603
0.0030006068,0.034281522
0.08650653,-0.5773681
0.13311855,0.12344384
0.16755006,-0.007199049
0.007856198,0.033418566
-0.15301916,0.031354606
-0.036853697,0.105014354
-0.009946471,0.04028499
0.05062797,0.0051493645
-0.044988282,-0.08136845
0.13828677,0.32566077
-0.04366394,-0.036830723
-0.05659855,-0.011424482
-0.02161418,0.034361154
-0.010218473,-0.02035445
-0.030697845,0.016180605
-0.04072316,-0.012203574
0.9639535,0.0727638
0.7989296,0.9292581
-0.85683846,0.27837172
-0.5149547,-0.4131282
-0.45930594,0.14284763
0.538882,0.8663151
0.04886166,-0.14477783
0.009955128,0.048273116
0.21014783,0.011478066
0.15489316,0.43721735
-0.026020423,-0.01764211
-0.005590684,-0.03239882
-0.019046146,-0.0066331625
0.018404257,-0.024921298
0.3831161,-0.003670618
-0.41783857,-0.14484257
-0.14640689,0.023954973
0.12708738,0.08012414
0.024583401,-0.042523444
-0.005903583,-0.085924745
0.051040486,-0.06194055
-0.05888009,-0.027293086
0.2638755,0.8518702
-0.22296444,-0.16615719
-0.28483683,-0.14982632
-0.19375594,0.05203551
0.008397668,0.27391154
0.22635728,0.8791568
0.054520156,0.01142332
0.031326585,0.010034621
-0.48423234,-0.6135777
0.8434552,0.72677755
-0.07190501,-0.43340078
-0.50282794,-0.51854444
-0.6002786,-0.16305077
-0.37879485,0.028589062
-0.098717704,0.026711315
0.39866233,0.26197308
-0.026238302,0.05360478
-0.028325662,-0.018080652
0.6765475,0.4798965
0.36580515,0.44880646
0.04438597,0.01922822
-0.12430267,0.013058901
-0.014789022,0.012424886
0.059464082,-0.0065619946
-0.01705819,-0.38868272
-0.30707622,0.10380316
-0.8019078,-0.70845866
0.303222,-0.35391638
-0.28352392,0.17199464
-0.026631668,-0.15671182
0.06983703,0.31290817
0.39951718,0.37137604
-0.8321651,-0.19685352
-0.61163926,-0.23482811
-0.11704546,-0.0663327
-0.12857832,0.03463167
0.1337544,0.15740749
-0.32369605,-0.3580354
0.26467395,0.12043202
0.31519166,0.94045186
-0.031459175,-0.0647859
-0.050294228,-0.024627715
0.05701309,0.28185967
0.15568888,0.29754972
-0.52016556,0.1900866
0.74478877,0.40512234
0.14554182,0.013129324
0.028851533,-0.17686057
-0.24385479,-0.22785246
0.6215753,0.4061526
0.16060671,-0.022319198
-0.05809824,-0.22148633
0.6255013,-0.1640741
0.3712057,0.029414684
-0.12629902,-0.026149303
0.0627306,0.58820605
-0.68016493,0.05282533
0.12111356,0.076890096
0.08240986,-0.06751758
0.14879884,0.01079312
-0.6203589,-0.50948465
-0.29593426,-0.026534095
0.33129957,0.031010032
0.16041619,0.20355481
0.16019687,0.13213569
0.27027532,0.3503398
-0.0020443937,0.03572598
0.0021034065,0.008451641
0.049656607,0.10422528
0.018400107,-0.070075065
0.04877898,0.034948528
0.03260106,0.011134267
0.030092377,0.07212871
0.59391576,-0.12797418
0.009791563,0.10738385
0.030910265,0.055981867
0.5543041,-0.08661425
0.56102705,0.22328079
-0.060974233,0.29218262
-0.00452407,-0.061991632
0.33507866,-0.02690214
0.017011415,-0.00045004487
-0.17035207,0.06372976
-0.1392479,-0.21981263
-1.7986083,-0.2535878
-0.526578,0.024219006
-0.045727625,0.09427971
0.029614143,-0.009352207
-0.07553138,0.023273826
0.0008995428,-0.025559485
1.0619211,0.86015284
-1.2675767,-1.4765882
0.3512253,0.35593605
0.13079938,0.022167772
-0.14614077,0.0836536
-0.15544651,-0.76166046
0.03474049,0.33489192
0.084853485,0.2493338
-0.002706919,-0.015231386
0.019606622,-0.020991176
-0.0820992,-0.011421025
-0.21222371,-0.053922415
-0.027631562,-0.044215605
-0.022114001,0.042449117
0.011279495,-0.046474338
-0.0035188464,-0.023832917
0.76188004,0.5770128
0.8634317,0.5948056
0.009464088,0.0814594
0.0006230738,0.08665477
-0.00029507343,-0.033008218
0.02992293,0.025440514
-0.008922655,-0.006468624
0.033993274,-0.025024712
0.4239425,0.46469373
-0.39440238,-0.30023807
0.046133615,0.005720228
-0.04162108,0.0058424473
0.33915392,-0.31544882
0.0965306,0.21658689
-0.029166017,0.4805267
0.13156472,0.3592905
-0.10693613,-0.04058194
-0.25268227,-0.0151757
0.78903246,0.79809237
-0.41076803,0.042154998
0.40565795,0.38300925
-0.08220714,0.28066933
0.011447972,0.014664441
0.002639033,-0.04128629
-0.13368885,-0.07809949
0.33512637,0.04902357
0.1394059,0.17668247
0.10047546,0.12516281
-0.073981546,0.2172212
-0.05358643,0.047146797
0.29383266,-0.04157129
-0.62785655,-0.281066
0.17624824,-0.11311078
0.20717049,-0.20078263
0.4210533,0.7085342
-0.11145904,0.40816563
-0.18283758,0.23868513
-0.43351388,-0.063880235
-0.07202601,0.15927243
-0.078554496,0.042870276
-0.053359475,-0.0138731
-0.053846307,-0.064495504
0.050248012,0.099520445
-0.13172407,0.097562656
0.5811843,0.41064188
-0.06923279,-0.10564141
-0.053145997,-0.016071796
-0.041090675,-0.021957219
-0.015225628,0.052100778
-0.006739722,-0.010883272
-0.06643437,0.012879342
-0.054517522,0.0053194165
0.08999985,0.10719442
-0.0129702315,-0.10679115
0.051767677,0.0546031
-0.050469123,-0.0061824247
-0.025925696,0.03602922
0.0023465988,0.07102883
0.09209748,-0.28099388
-0.10286111,-0.28121713
-0.010242282,0.051608086
-0.008328405,-0.0015884638
0.023868984,0.020953655
0.08195097,-0.0035167485
0.0050301244,0.0041731894
-0.0026773582,0.005972147
0.011774212,0.055551887
-0.12094845,-0.031021185
0.4086222,0.06947827
0.071470246,0.0669901
0.011803835,-0.32023677
0.11255482,-0.044116676
-0.14433303,0.038557053
-0.06362735,-0.0033972524
0.21279114,0.12750047
0.14104867,0.1991747
0.7690674,-0.39349663
-0.57008934,-0.23665738
-0.50175464,-0.39612103
0.6837002,0.2775272
0.0030660268,0.7879667
0.60108286,0.2722324
0.18611453,-0.1819151
-0.36719662,-0.36592805
-0.32574537,-0.3209919
0.5295402,-0.38576984
0.036310557,-0.04362017
0.09821941,-0.05521685
0.08103477,-0.35365638
0.639715,1.1244195
0.029260939,-0.048219204
-0.030470084,-0.06742537
0.06649104,0.03929758
-0.5712452,-1.0189955
-0.06631769,0.056519777
0.04946027,-0.06954746
0.025956355,0.010848761
0.0031632667,0.023158886
-0.06359396,0.0134360045
-0.0059119477,-0.048074067
0.32893074,0.009774029
-0.24696256,-0.030810773
0.016786195,-0.018694878
0.13186224,0.030283153
0.4794023,0.015669763
0.23763973,0.3818391
0.24606277,0.3678301
-1.0126271,-0.024989903
0.15659836,-0.035048693
-0.086658776,-0.09984512
0.5228677,0.02373004
0.0660508,-0.19706789
-0.024072941,-0.08653346
0.069934346,0.01282084
-0.24122891,0.042678475
0.049799576,0.100895494
-0.009901879,0.0041731894
-0.007085305,0.005972147
0.68534994,0.41123068
-0.4494766,-0.6419176
0.040607702,0.11619091
0.14811048,0.021718249
0.13392884,-0.08148956
-0.0050509945,-0.0029372573
-0.12898618,0.09411186
-0.07626723,-0.22466666
-0.106334254,0.021463461
-1.3698708,-0.937657
0.057314835,-0.12686327
-0.117211625,-0.3181559
-0.3930769,-0.5416079
-0.2573395,-0.011352524
-0.08929706,0.009813726
0.1468547,-0.046243906
0.30026165,-0.22412631
-0.18797788,-0.22381811
-0.25037685,-0.7303481
-0.05389292,0.36360088
-0.038836654,0.03327243
0.07945639,-0.051077425
0.38062537,0.54498
-0.50427806,-0.4681532
0.05444222,-0.10973151
0.24774157,0.21137428
0.6695107,0.5836344
-0.59626764,-0.16002552
0.011365399,-0.05125755
-0.005643684,0.03884566
-0.0031318692,-0.0325917
-0.009928256,-0.012379169
-0.87619793,0.5994319
1.3197992,1.2235372
-0.01372835,-0.10161191
-0.023838136,-0.020296097
0.15309434,0.41554165
0.082114406,0.104059786
-0.05537936,0.012517244
0.05664797,0.0036736727
-0.025061827,-0.12437773
-0.0560951,-0.14267911
0.10469575,-0.06926477
-0.066189215,-0.014109962
-0.23787247,-0.15596989
-0.3918736,-0.16876155
-0.3968523,-0.47574806
0.028722543,-0.83447915
0.037212014,-0.06374264
-0.11842492,-0.09947717
0.03669489,0.08614707
0.71124685,0.11549179
-0.0022654291,0.016214252
-0.91907287,-0.41915554
0.091372155,0.06499514
0.13624832,0.46096417
-0.22316888,-0.36015356
-0.29173774,-0.454308
-0.07438931,-0.0072354674
-0.010079692,-0.011063993
-0.6156386,-0.94319767
-0.590606,-0.7177831
0.015596218,-0.0011521578
-0.07629415,0.03545475
-0.09666908,-0.36944324
0.14712906,-0.105237484
0.2578756,-0.18577328
-0.26671988,-0.119623214
-0.27771723,-0.034104943
-0.020945506,-0.039921217
-0.35969368,-0.27029383
0.36135694,0.16514376
-0.05168414,0.030054152
-0.0062202513,-0.11057654
-0.024490971,0.0012144148
-0.07692292,0.01239568
0.47960567,0.1068691
0.09371385,-0.039384097
0.5350611,-0.17419457
0.7986916,0.203369
0.71281797,0.60799015
-0.27986908,-0.07767114
-0.11969047,-0.026732802
0.046945803,0.06926352
-0.18230884,0.10904932
-0.15279454,0.17210805
-0.122324765,0.17196137
-0.088184156,-0.15206593
0.15927853,0.14103799
-0.24755311,-0.1372866
-0.20939967,0.44712412
0.15117456,0.44476193
-1.316476,-0.17487663
0.6206869,0.21536434
0.022544771,0.012438238
0.0037034494,0.039687812
-0.047624175,-0.09069292
0.033862032,0.04736817
0.014810437,0.12189746
-0.036753163,0.037706323
-0.123366416,-0.4452399
-0.1986318,-0.116621315
-0.39906454,-0.13958466
-0.9580624,-0.16498281
-0.0036852746,0.106815904
-0.0100890165,0.005762756
0.9657475,0.79787827
-0.21828753,-0.2785126
0.015292918,0.03186387
-0.008648535,0.042358458
0.099341884,-0.010703623
-0.04422264,-0.08353287
0.27560884,0.45463628
0.054182723,0.31007499
-0.0028787986,-0.06345424
0.03020244,-0.038954377
-0.15548849,-0.19749731
-0.61789346,0.47391227
-0.023384865,0.060674608
0.022665773,-0.063741714
-0.18556204,-0.15349731
-0.14745826,-0.109877825
0.2837161,-0.019843698
0.14810503,0.089047045
-0.020753214,0.033252716
-0.11424039,-0.16956383
0.3377817,0.091818035
-0.22702202,-0.19518596
0.012835222,0.0028182268
0.0008525959,0.0009837747
-0.0068014096,0.06364537
-0.0027461587,-0.044846416
0.020121494,0.02127552
0.029837705,-0.003463775
0.033226587,0.013114959
-0.040562067,-0.5882282
-0.09162733,0.57729363
-0.04118689,-0.061160713
0.51488745,-0.08012517
0.676843,-0.27913687
0.43077463,0.07333326
-0.59142226,-0.5829204
-0.006306831,-0.023345768
0.0017691762,-0.037336707
-0.0039121783,0.0122026205
0.016579757,-0.0299384
-0.011281932,-0.00037559867
-0.009489678,-0.026118428
-0.9987773,-0.2849873
0.055807583,-0.40156335
-0.021278685,0.16837978
0.06334838,0.04445207
-0.024455873,0.014344454
-0.01592174,-0.03401413
-0.01605523,0.3726994
-0.008168388,-0.15907055
0.2566414,-0.24158615
-0.549292,-0.7737235
-0.010904563,-0.053541183
-0.040306054,0.15693739
-0.71096706,-0.5485968
-0.06448696,-0.052629337
0.06843742,0.35709858
-0.19628231,-0.30900115
-0.02294635,-0.04947716
0.07254573,0.15651408
1.2179166,0.12537783
0.015500852,-0.18620133
0.0856893,0.09668958
0.10267782,-0.085155815
-0.7510072,-0.47812915
-0.26619804,-0.08383003
0.007636753,0.026373923
0.0073476424,0.012711495
-0.09743284,-0.5340357
0.7978653,0.050906926
-0.013660142,0.085561074
-0.13752899,-0.17659402
0.1453431,0.090057015
-0.18434456,-0.08581805
-0.30182824,0.16540554
-0.5449875,-0.21714973
1.1457568,-0.054964066
0.19157842,0.17049846
-0.41003716,0.014914274
0.2905024,0.076987416
-0.99503356,0.14576697
0.040467244,-0.06378555
0.28685805,0.071855724
0.034603935,-0.021859229
0.016305346,0.021348223
-0.058391184,0.008104205
-0.84572124,-0.9260112
0.9538801,0.6041857
-0.34231845,-0.24756217
0.058451533,-0.18002342
-0.011850371,-0.010542393
0.013303424,0.16487026
-0.008330369,0.02234587
0.008359267,-0.005739093
-0.010539485,-0.011946365
0.007949946,-0.036416173
0.18392387,0.013907194
-0.2690689,-0.041092068
0.3976785,0.5305846
-0.1423565,0.016824096
0.1694338,-0.0027405024
-0.12075843,0.003236331
-0.05513251,-0.10783017
-0.08348245,0.012220701
0.6160194,-0.12959719
-0.22167045,-0.14909434
-0.49994212,-0.6226682
0.3498987,0.6913828
0.37453395,-0.093326926
0.04548537,-0.25506085
0.006811765,0.0033688545
-0.043278173,0.0021050423
0.118917614,-0.08676976
0.85261834,0.7741984
0.009938509,-0.05522722
0.034185216,-0.017112613
-0.28884345,-0.46216792
1.0072696,0.09145874
0.4094628,-0.059110165
-0.092458755,0.021896064
-0.5061166,-0.71704954
0.5412953,0.2264002
0.018634366,0.003353119
-0.0017271076,0.0023186132
0.020236254,-0.027728438
-0.0371081,0.029007554
0.048983775,0.04557827
-0.033910856,0.01779455
-0.11431089,-0.0069047213
-0.20002759,-0.03511268
-0.5708156,0.023570865
0.5726225,0.20226109
-0.025683653,0.02847898
0.025819452,-0.026732884
-0.32247528,-0.37818992
-0.6206145,-0.10450989
-0.0067729475,0.046753526
-0.081954256,0.042627156
-0.16247667,0.1323868
0.122727275,0.03293912
-0.11045053,0.017581433
-0.17823875,0.008075386
0.061463915,-0.03173518
0.023635006,-0.03131804
0.021666816,0.050355792
-0.022856306,-0.07653771
0.042843964,0.03737998
0.06344714,0.03125164
0.009390103,0.030847043
-0.025017593,0.012733638
0.6245705,0.15280634
-0.18414488,0.58495027
-0.3386624,-0.10194051
0.1440607,0.13473251
0.57393867,0.681728
0.3330131,0.251042
0.08828123,0.21359599
0.06645118,-0.012876093
-0.0443981,-0.12920636
-0.009423078,-0.07398543
-0.020327274,-0.05094123
0.0011897618,0.111227006
-0.012437876,-0.1611369
0.0039004104,0.13339785
0.5856926,-0.01877296
-0.5560435,-0.16258933
0.20481077,0.054291308
-0.10208453,-0.0028847456
-0.014833191,0.00877893
-0.07507287,-0.012993764
-0.18742462,0.051888347
-0.37481663,-0.3718987
0.019600334,-0.0029711127
0.042193934,0.024898708
-0.12625545,-0.00716877
-0.01746018,-0.08766803
0.0010624938,-0.11544329
-0.0601554,-0.052349567
0.034947917,-0.035870224
0.0469234,-0.018172681
0.26111966,-0.1253326
0.06783064,-0.06687842
-0.021436892,-0.0228073
0.02192085,0.0005001128
0.65200156,1.304327
-0.55870056,-0.55616903
-0.078346625,0.025113463
0.0099032335,0.01114893
0.3215012,-0.7875674
0.9239137,0.89568424
-0.04374346,-0.14606965
0.051825546,0.016626835
-0.016193796,-0.043102384
0.13448066,-0.26059052
0.0032246104,-0.04647994
-0.021284575,-0.023836195
0.019683871,-0.028622866
-0.10917997,-0.39495242
-0.16994415,0.025039196
-0.097201616,0.031299483
0.101289555,-0.099876106
-0.092576295,-0.20250392
0.018798556,0.04956484
0.025030743,-0.10245727
-1.1990577,0.1389111
0.31020904,0.5182349
0.0067756036,-0.08553296
0.03448796,-0.012584031
-0.37174425,-0.31535852
0.72366536,0.31332403
-0.15992074,0.10862243
-0.09146935,0.026599344
0.08463938,0.4162329
1.0570948,-0.54403514
-0.94097817,-0.34154066
-0.60679805,-0.22821057
-0.06534543,0.18300626
0.104563884,-0.1902827
0.037142947,-0.12029505
0.4280148,0.39168254
-1.0446601,-0.31228518
-0.036838517,0.40546656
0.0042990968,0.025764763
-0.0042953556,-0.0014050603
0.79345024,0.42665553
0.058900453,-0.42056715
0.08718265,0.005478382
0.020757113,-0.07813913
0.07051527,-0.076155186
-0.0220019,-0.02199778
0.1480639,0.14941347
0.21646616,-0.009279206
-0.021478772,-0.010923982
0.006670261,-0.045602232
0.17076494,0.24951747
-0.10840946,-0.26175398
-0.010377973,-0.4238968
-0.6649314,-0.46869555
-0.75483394,0.20109558
-0.44549292,-0.6210884
0.61403865,-0.14861941
0.18821207,-0.4163779
0.15520987,0.035137773
-0.039488524,0.066388935
0.39779544,0.61970925
-0.095754355,0.01834771
-0.36467546,-0.00793004
-0.4739732,-0.37512088
-0.07681695,0.36737207
-0.31058705,0.28205717
-1.7209249,-0.11366588
-0.7229946,-0.904955
-0.0071597975,0.033213317
0.012244899,0.012034714
0.009383728,-0.023764968
-0.006690559,-0.007607579
0.068495736,-0.027216434
0.23498292,0.22334938
-0.039299153,-0.49395713
0.85030514,0.68244237
0.16023792,0.13580531
0.54403794,0.2420921
-0.5245237,-0.08735508
-0.071038075,0.7333984
-0.22280991,0.02008482
0.14606503,-0.006311834
-0.07340157,0.05211498
0.052287526,0.3353485
-0.0256708,-0.44747937
0.06833272,0.7974911
-0.07128869,-0.18275125
0.13942754,-0.09570289
-0.09868457,0.007108301
0.06983308,-0.046886712
0.1783354,0.8996492
-0.1834696,-0.4308222
-0.2946497,0.094713286
0.2360191,0.32298994
0.18434793,0.29459143
0.9774542,0.33236796
0.21917899,0.016534805
0.28767085,0.08342166
0.13370906,-0.1083349
-0.29434893,-0.7144779
-0.2066916,-0.7074993
-0.32508168,-0.055461824
-0.023397533,-0.02804941
-0.5030968,-0.06638256
-0.15868899,0.27636427
-0.27745122,-0.2725967
0.008138578,0.084299
-0.015122359,-0.00036668777
0.05716848,0.023064494
-0.050821185,0.024062634
-0.10109968,-0.18615687
-0.0872912,-0.13682586
-0.059208445,-0.045766234
0.059568234,-0.0035519972
0.0055932505,-0.07783222
-0.0017404733,-0.077312574
-0.17061323,-0.18394399
0.16071704,0.0023213625
0.0035499805,-0.039318606
0.035952806,-0.039929926
0.10491655,0.0001001358
-0.14916162,-0.12424627
0.51810044,0.5677775
-0.038626757,-0.13242024
-0.13552682,-0.1558832
-0.019130662,0.08192833
0.048595965,-0.0015707612
0.00035126525,-0.014231145
-0.013723075,0.09527588
0.011357722,-0.075166255
0.17119457,0.17300558
0.4163609,0.55051637
-0.14460501,0.11537029
0.13442782,-0.10390544
-0.85438025,-0.070670575
0.35039598,-0.040402472
0.05930647,0.091736965
-0.078679934,0.1591255
0.7777569,-0.15684159
-0.27272364,-0.054740965
-0.1318928,0.084083915
0.001079824,-0.057441294
-0.01664972,0.04578221
-0.013945989,-0.05680728
1.5515227,0.40423116
0.8497795,0.4602319
0.08136954,-0.32313427
0.90446895,0.20999262
0.9583667,-0.08528924
0.024507284,0.36523622
-0.19442126,0.0002721548
0.13168715,0.1869733
0.0006422091,0.026587456
0.0058141,0.003481865
0.32557902,0.26727545
0.15660566,0.27817163
0.06746529,-0.055845797
0.039486594,-0.009409666
-0.58565617,-0.40055105
-0.49720317,-0.62475723
-0.2729929,-0.037677407
0.12724555,0.015761971
0.82720345,0.37138337
0.47143108,0.06237419
-0.2546903,0.1098617
-0.71560615,-0.42446306
-0.101305455,0.010638773
0.0062155817,0.11760795
-0.39253604,-0.52234566
-0.14296746,-0.48592454
0.2165051,0.15014422
0.07130992,-0.03551948
-0.12589653,-0.17643619
0.20694454,0.4008535
0.37399992,0.040425703
-0.17172614,-0.058108926
0.030719614,0.1581833
-0.010764249,0.15496135
0.05131925,-0.43135643
-0.23355876,-0.2061512
-0.011936548,-0.08028746
0.009061178,-0.042218983
-0.04499416,0.047501355
0.01647418,-0.054555893
-0.03225652,0.025563478
0.020182827,-0.010518581
0.019272206,0.0036749244
0.0148678515,-0.03354317
-0.18252975,-0.52125096
1.2339239,1.3636622
-0.91990024,-0.84298563
0.19718808,-0.48659104
0.026939496,0.029248774
-0.03282705,0.0029237866
-0.078017846,-0.037760854
0.01927194,-0.011129558
0.23560572,-0.6076438
0.44405013,1.0684055
0.7682099,0.6247109
-0.003436565,-0.17254567
-0.056941584,0.08073926
0.002393559,-0.021309614
-0.67645323,0.3222767
0.35448962,0.3412337
-0.5596975,-0.13364363
-0.4214934,0.09197906
0.06490911,0.010142118
-0.054813907,-0.12702513
0.07528132,-0.021751285
-0.24109659,-0.067502886
0.09835446,0.19871405
-0.17781147,-0.0697459
-0.45621175,-0.6037375
0.7056344,0.56160706
0.063231274,0.123041034
-0.019857457,-0.07237193
0.603734,0.38166586
-0.78018296,-0.3642246
0.004173804,-0.07787871
0.13217501,-0.008377254
0.0851991,0.056005597
-0.011798516,-0.008259684
-0.050249398,-0.004814543
-0.026527885,0.047561884
-0.12126931,-0.23954952
0.24123505,0.08461481
-0.0136879245,0.06456852
0.008767941,-0.014872417
-0.07200478,0.031101942
0.050172318,-0.0073642135
0.8547256,0.87812567
-0.21861643,-0.4247867
-0.779075,-0.6545291
0.44576856,0.44430372
-0.031672083,0.030924499
0.07645357,0.050789714
0.031698994,0.059690833
-0.039139524,0.037601456
-0.142964,0.0016701221
0.20351723,0.36936796
-0.47730428,-0.09820579
0.14635035,-0.18892467
-0.26698777,0.365192
-0.81807494,-0.38076702
-0.022249263,0.13340461
0.040988885,0.03250718
0.026560413,0.06052506
0.39914382,-0.11354056
-0.031766355,0.029915094
-0.032949295,0.11397815
0.04503665,0.016932726
0.057647295,0.019850463
0.6161711,0.31109524
0.38294622,0.2304074
0.86411107,-0.09712446
-0.42312175,-0.7508483
0.011660371,0.022396624
-0.003916262,0.0010944009
0.64194846,0.5370568
2.0675364,1.4726424
-0.47994268,-0.37019017
0.48884767,0.16112086
-0.7178462,-0.573439
-0.28080344,-0.17686674
0.4993203,0.14795077
0.13416797,0.01278989
-0.7509136,-0.2820943
0.05054595,0.09050292
0.043244254,-0.015780568
0.08135858,-0.03814906
-0.52244127,-0.41900867
-0.017828692,0.2532974
0.05156699,-0.09755361
0.067483515,-0.0068259537
0.00083281595,0.034431577
-0.0029862542,-0.0060331672
0.00704451,0.032052755
-0.010507539,-0.005629055
-0.09351618,-0.031102657
-0.0021568262,-0.050302833
0.0032482366,-0.027198106
-0.0411568,-0.04108858
-0.19253947,0.07621279
0.0016060642,-0.10636985
-0.013115067,0.06300783
-0.010496497,0.0078480095
-0.037957877,0.06490958
-0.014840668,0.012595266
0.5935669,-0.19568145
0.34923804,0.5134134
0.1864593,0.6783254
0.46073192,0.40008122
0.6707766,-0.0571748
0.5832849,0.4027264
-0.7120649,0.24603117
0.38920492,0.01948452
0.2060261,0.08928883
-0.03786447,-0.02882713
-0.0019171634,-0.008265436
-0.009027059,0.00993371
-0.48873955,-0.16382372
0.26028427,0.09916462
0.15973742,0.066265345
-0.20345736,-0.0029292032
-0.38546407,-0.20400906
-0.20598236,-0.11630784
-0.8226781,0.13941908
0.9555298,0.14956072
0.0572432,-0.032794982
-0.12941903,-0.06495875
-0.39502633,-0.6998652
0.36001092,0.4627226
0.012834679,0.013288498
0.024164569,0.021099418
0.0876454,0.038160384
-0.12369407,-0.11924356
-0.14790064,0.056226134
0.14155276,0.122407794
0.20829353,-0.058689
0.0021723378,-0.12152098
0.011056983,0.09502661
-0.0006065996,-0.012756452
1.2298563,0.13618182
-0.041988567,0.12032382
0.16844724,0.4320038
-0.29937306,-0.2358725
-0.5051884,-0.45368528
0.45849,0.7936435
-0.1352703,0.25635272
-0.06770015,-0.1528911
0.56595343,0.5924915
0.4878096,0.13043284
0.27289337,0.10444516
-0.48206067,-0.6183178
-0.07794896,-0.00027394295
-0.087955005,-0.050315976
-0.47050244,-0.17066932
-1.325237,-0.74108934
0.0006709075,-0.008202195
-0.020997353,-0.025031865
0.76222205,0.5518919
0.49357587,0.3033563
0.018378325,0.19471276
-0.10450426,-0.18679616
0.66843724,1.1948726
0.8280902,0.6349054
0.02108825,0.041273236
0.038005922,-0.03667769
0.04631158,-0.003863275
-0.03877552,0.005036235
0.32366323,0.49191684
-0.6409542,-0.5191159
0.13741761,-0.22643176
0.46079057,1.1682745
-0.12128237,0.115441084
-0.06931013,0.09722081


==> plots/force_xz_validation_dense_unsorted3.csv <==
Target,Predicted
0.11213639,0.0647271
0.055712737,0.020771325
-0.120007366,0.01829952
-0.06641692,-0.04849568
-0.31163985,-0.27735683
-0.1603966,-0.083301306
0.012719401,-0.027697146
0.0009946787,0.016385376
-0.008046416,-0.04365498
0.003275096,-0.03212166
0.027700875,-0.1527791
0.50295436,0.10883778
-0.049986407,-0.06357905
-0.013132909,-0.032673
-0.008169185,-0.31331772
-1.1162446,-0.2837704
-0.38519537,-0.0021304488
0.5707351,-0.119001806
0.025321634,0.016512573
0.029598663,0.003490746
-0.8226781,-0.6069518
0.9555298,0.4780599
-0.23164219,-0.7083961
0.86404145,-0.13875872
0.49275082,0.49850863
0.6033205,0.76476705
0.7154509,-0.22091365
-0.5355586,-0.007847667
0.103551,0.17833391
-0.6237911,-0.61628634
-0.1395728,-0.025663614
0.038760953,0.169326
0.15783712,-0.14938316
0.11847411,0.15932456
-0.022898944,0.018236697
-0.0043377513,0.004923284
1.5515227,1.2096621
0.8497795,0.7856718
0.14964013,0.026206642
0.18137719,-0.025396824
-0.013321405,-0.022477865
0.0036131172,-0.06618583
-0.09770249,0.345893
1.162813,0.11551648
-0.35235372,0.36769468
-0.7997385,-0.3660726
-0.18442176,-0.6635338
0.017916586,-0.010348737
0.47162056,0.06171164
-0.020257391,0.55519444
0.21902896,0.25723714
-0.8725425,-0.27460927
0.0030618976,-0.01754424
0.0033876672,-0.037187815
0.103231624,-0.054641604
0.15632604,0.177818
-0.10952656,0.0019776225
-0.047045577,-0.044418275
-0.14951098,-0.2527573
-0.40967086,0.012065619
0.42154002,0.800936
-0.21663044,-0.47106817
-0.003378165,-0.05333829
-0.03687439,0.27834412
0.10389605,-0.05594316
0.3282238,0.20341697
-0.08962783,0.0064938962
0.18621443,-0.010799646
0.76101226,0.69406617
0.55736715,-0.26472422
0.6730019,0.4032513
0.33007982,0.22667578
-0.039326914,-0.097281456
0.017009461,-0.012330353
-0.2536834,-0.30283648
-0.4290561,-0.5352804
0.50649786,-0.032827392
0.0054574823,0.10930805
-0.019046146,0.056288987
0.018404257,-0.061083794
0.00015675306,0.04233408
0.0021458012,-0.013856053
0.0006391391,-0.008400798
-0.013690604,-0.0016204119
-0.006360701,0.08381501
0.012884695,-0.05286476
0.0324489,0.017531037
0.014915736,-0.011663973
0.51488745,0.5221508
0.676843,0.14238244
0.86616194,0.56779104
0.7126299,0.83245146
0.011025024,0.011872888
0.005512988,-0.0023670793
0.048854075,0.27820492
-0.015741903,0.05586967
-0.8509546,-0.36753038
0.52403337,0.45658812
0.0060852123,-0.027790964
0.004489825,-0.010004759
1.4832884,0.53237176
0.23615915,-0.041288078
0.08618889,0.15464908
0.12601812,0.14682388
0.01595556,0.10369727
0.079742506,0.0072703958
-0.07111375,-0.15191633
0.020157635,0.12574701
0.00023866486,0.0068014264
0.008036212,0.0007045269
0.39259055,0.043174
0.02864261,0.026055485
0.049841933,0.07505533
0.06081847,0.029157221
0.15609226,-0.022214323
0.0009619363,-0.021706462
0.0033241813,0.09550135
0.037087254,-0.060210407
0.29597372,0.10939208
0.0018854914,-0.005348742
0.043451436,0.05604577
0.096146226,0.04667455
0.29629132,0.1671707
-0.038935907,-0.19785571
0.45374972,-0.3272471
-0.2520997,-0.118572354
-0.12126931,-0.36231953
0.24123505,0.13626358
0.035356436,0.077478796
-0.00417485,0.090737104
0.04267483,-0.021335334
-0.013488878,-0.034507036
-0.1618287,-0.25890678
-0.11874856,0.33339137
-1.2185328,0.8260899
-0.2153753,0.2020356
-0.020649552,-0.05151725
0.03177946,0.19787073
-0.2145299,0.15059006
-0.3093909,-0.06426746
0.017287316,-0.002620317
0.0047318446,0.048148632
-0.023989249,-0.013205618
-0.0035963068,0.03210795
0.02138754,0.0052301884
-0.01316845,0.00010049343
0.0493925,0.037570298
-0.03232553,0.09909961
-0.21360867,-0.0072028637
-0.29591215,-0.16431266
-0.08520945,0.19413751
-0.7501375,-0.5876701
-0.30430973,0.09671356
0.8220486,0.5198324
0.018059425,0.22348654
0.014320206,0.22198397
0.380055,0.09456903
-0.7043718,-0.767842
0.04592149,-0.036761686
-0.001784736,-0.07705581
-0.3079983,-0.4761942
-0.4846483,-0.29020837
-0.013801351,0.045668185
0.082712464,0.16143048
0.46382946,0.040767282
0.4723696,0.08640295
-0.4109871,-0.35858154
-0.5326409,-0.25208884
-0.32958195,-0.31614965
-0.24157017,0.09788334
-0.44459248,-0.85866624
0.24060912,-0.1487999
-0.024991903,-0.061425805
0.005502293,-0.02820909
0.0135714775,0.013304293
0.02444243,0.053560615
-0.046434157,-0.102849245
-0.14176956,-0.15874568
-0.33368415,-0.27076906
-0.12350091,-0.4019649
0.029392805,-0.0012254417
-0.11059564,-0.15148282
0.26794723,-0.015965283
0.26883167,0.39852548
-0.08627842,-0.033145756
-0.05279313,-0.049905777
-0.04722745,-0.5148315
-0.22207487,-0.24058262
0.033197932,-0.0029172301
-0.12877576,0.15418577
-1.502993,-0.8348217
-0.3289365,-0.5116677
0.29871404,0.20917094
0.1255321,-0.36596406
-0.04494295,0.081768215
0.103399456,-0.07909693
-0.19898178,-0.4296244
0.13167925,0.44026548
-0.18136334,0.053314805
0.08212695,0.20545462
-0.04634203,-0.23657663
0.00999887,-0.14840579
-0.03509164,0.57237005
-0.1637792,-0.46321762
0.93974316,0.2792451
0.3596379,-0.22569373
-0.00853213,-0.011986017
0.0054130005,0.022063255
0.0025119674,-0.020450681
0.022622354,0.049531937
-0.009718053,0.01053223
-0.015308359,-0.01397711
-0.2366213,-0.38069627
-0.14955959,0.16296214
0.21635947,0.3469234
-0.25562862,-0.10644913
-0.4272456,0.22201371
-0.037778392,0.19620502
0.01755948,0.0660184
0.014582949,0.1038664
0.025648005,-0.11587796
0.42497465,0.40399188
0.006006772,-0.082338154
-0.0020350341,0.011425078
-0.7219752,-0.25738114
-1.0031723,-0.96746427
0.030569747,-0.012750596
-0.029909654,-0.017199874
0.33145115,0.7215431
-0.7502759,-0.8496614
0.6806748,-0.04523006
0.715519,0.009502947
0.08540618,-0.16285677
-0.47945076,-1.2358266
-0.012725442,-0.020727813
0.004176069,0.0049631596
-0.033056412,-0.11691135
0.012257567,-0.02568537
-0.48191184,-0.11937711
-0.023073763,0.0647368
-0.02286671,-0.016588748
0.09156192,-0.016512841
0.0053466293,-0.049522102
-0.011904394,-0.14456743
-0.14860508,-0.0088502765
-0.45360455,-0.13333929
0.013125353,-0.087509334
0.010191224,0.011079967
-0.57929003,-0.104560345
-0.7609534,-0.36820203
-0.2703662,-0.7786901
-0.17430167,-0.38904238
0.21813995,-0.13414812
0.512745,0.4192148
0.23498625,1.0479331
0.0148020685,0.16917801
-0.03517462,0.40100616
-0.0026449007,0.030081537
0.20529735,0.49264896
-0.6081146,-0.43726996
-0.08320581,-0.053081155
0.08892159,0.18402237
-0.75011516,-0.623815
-0.010271421,-0.32700086
-0.5374028,-0.12522781
-0.3774907,-0.31017718
0.13524355,-0.10406086
-0.045115665,0.13318747
-0.036715746,-0.112850875
0.0038751513,-0.007992715
-0.089949846,-0.3556074
1.0225738,0.7938522
0.07113558,-0.07005626
0.47838974,0.3499986
0.057329126,-0.059810266
0.119865976,0.23650727
-0.26871932,-0.6069025
-0.617019,-0.7604412
-0.18214019,0.31528935
0.07486056,0.0872927
-0.572184,0.22645059
-0.20107341,-0.22033355
0.21083382,0.09326911
-0.09410323,-0.15284944
-0.6002786,-0.018812507
-0.37879485,-0.16596735
-0.013115067,-0.06277388
-0.010496497,0.1883046
0.10491655,0.07834202
-0.14916162,-0.063580155
-0.06571557,0.019838631
0.115840316,0.40317622
0.1582555,0.58472747
0.10097854,-0.04871446
-0.7802875,-1.7423437
-0.8909059,-0.7025242
0.0032762394,0.07930347
-0.28327358,-0.083877265
-0.5098039,-0.088688076
-0.99847466,-0.93230546
-0.014496465,0.26301062
-0.01290014,0.26361388
0.11042089,0.4141699
-0.046861283,-0.06065464
-0.1595784,-0.037673354
-0.15680802,0.08019495
-0.29750693,-0.16427699
0.07237803,0.2662866
0.47538054,0.45899388
-0.35847387,-0.79750437
0.2818885,0.21119884
0.11772951,-0.043770134
0.051252954,0.41154867
0.1828894,0.50097275
-0.0061115082,-0.020727336
-0.014522456,0.0049628615
0.108929604,0.18057871
0.0007785419,0.2049411
-0.05734674,-0.029916346
0.076474324,-0.0011366308
-0.62015915,-0.2412188
-0.37807268,-0.16621311
0.019059394,-0.06445223
0.028167525,0.036818027
-0.022133872,-0.01747042
0.015247984,0.023438275
-0.66238797,-0.0668869
0.32910696,0.030273259
-0.046990834,0.02935791
-0.050001845,0.0692527
-0.03989311,-0.011906207
0.012118243,-0.009749889
-0.8614919,0.17043555
-0.044841878,0.23315811
0.2088126,0.007276386
-0.59025395,-0.04997468
0.4131474,0.48129535
0.45793813,0.16884774
-0.07347514,0.1981634
0.8209506,0.8948091
0.10285184,0.047304854
-0.087419294,-0.068477035
0.8351535,-0.06870982
-0.39594126,-0.12480852
-0.12743145,0.051011622
-0.08910604,0.04908204
-0.0021069234,0.015332401
-0.03143369,0.05593002
-0.094120756,-0.07072154
-0.10306062,-0.15003717
0.034771815,-0.039561093
-0.00028971498,0.06770259
0.24858734,-0.14514276
0.21663547,0.108453006
-0.005648809,-0.061271608
-0.0006644023,0.04247737
-0.030790927,-0.63651747
0.19770625,0.5359212
-0.011765384,0.0061246753
-0.022721604,-0.029927164
-0.026304282,-0.06172821
0.25524306,0.19932508
-1.0695753,0.04952815
-0.50461996,0.37556967
0.020643773,-0.11117482
0.009033458,0.049649835
0.43796587,0.27101368
-0.76298,-0.15493476
-0.08321278,0.03547576
0.2983312,0.16619006
1.0762976,0.24515823
-0.67426157,0.127309
-0.011555027,-0.11713192
0.086417705,0.14139926
0.48512012,0.10257676
0.96749055,0.7721865
-0.8716254,-0.017486453
-0.122207075,-0.016225219
0.27846885,0.28461987
0.4978614,0.19956088
-0.20105734,0.20437026
0.098318025,0.7307664
1.0098923,-0.029254317
0.27045962,0.033441544
0.17041717,0.51283324
-0.9270321,0.0935359
-0.051889613,-0.090877295
-0.6003988,-0.20658004
0.74577594,0.4593105
-1.436414,-0.7918345
-0.05531519,0.020560175
-0.009164897,0.0024142861
0.31080645,0.26087487
0.16641083,0.029809952
-0.23476106,-0.03969723
0.07478154,-0.10211283
-0.50469506,-0.30489212
0.007941324,0.030137993
-0.0044375234,-0.017620623
-0.016409436,-0.043098807
0.07336414,0.03221914
-0.06541379,-0.09311879
-0.16391718,-0.23900777
0.067338355,0.36359453
0.358933,0.35789537
0.9072702,0.4302293
-0.47981888,-0.068705976
-0.9417578,-0.31584466
-0.19085938,-0.055488646
0.25406736,0.03143418
-0.038385537,0.03742975
0.068945006,0.23421338
-0.11380653,-0.25758338
0.1311979,0.10664779
0.66887236,-0.05334592
-0.5763382,-0.5608608
-0.29442507,0.3079042
0.3949466,0.052197278
-0.019266205,0.09076378
-0.32516572,-0.32897747
-0.8136644,0.0680145
0.55240566,0.15453237
-0.056563206,0.050762236
-0.3596182,-0.04471904
-1.2004043,-0.6552821
-0.83125466,-1.0786893
-0.13228948,-0.22822002
0.19585262,0.22732747
0.64335597,0.7401233
0.7473981,0.40810782
0.16511667,0.13554955
0.008488056,-0.023935914
0.14873937,-0.13431042
-0.027973164,0.03220442
-0.5279566,0.30005282
-0.14426471,0.12731254
0.09893747,-0.066853136
-0.100925535,-0.042632625
-0.27004164,-0.04940754
-0.15558352,0.06841096
0.059963793,0.18083519
-0.025066875,0.03545499
0.61403865,0.26766407
0.18821207,-0.40712398
-0.007830682,0.16576311
-0.0044507654,0.0501329
-0.02031736,-0.012547672
-0.0043839114,-0.07656005
-0.06395151,0.34147406
-0.27249494,-0.6418633
0.13101864,0.13113195
-0.044547345,-0.08468485
-0.012440317,0.116927296
-0.24970342,-0.15605783
0.01649532,0.035755754
0.04453671,0.10817079
-0.16938758,-0.07858729
0.020291494,-0.046718955
-0.13339505,-0.40623522
-0.62541795,-0.3270887
-0.07124217,-0.11685836
0.021304011,0.061100826
0.86449575,0.6936253
-0.2410093,0.14561969
0.011256058,0.09090006
-0.022242095,0.03530264
0.09320421,0.3545888
0.10420713,0.10319042
-0.0033060727,0.09237153
0.009228446,0.0024852753
0.0032168906,0.0051918626
0.014353907,0.00015860796
-0.01221578,-0.09023619
-0.0062289485,0.037614107
0.04350607,0.055021107
-0.03783433,-0.016895294
0.014908915,0.12727466
0.25769633,-0.23993486
0.5752882,0.719945
0.22994888,0.40254205
0.6495439,0.019681439
-0.30727294,-0.036953777
-0.09180573,0.12102869
0.029583048,0.01757729
-0.40182507,-1.2049096
0.2924438,0.23659933
-0.002553748,-0.035088837
0.0034299232,-0.043839216
0.24611552,0.07157326
0.09801809,0.0028764307
-0.03694831,-0.35365307
-0.055190038,0.26814345
-0.15168336,0.039818287
0.0030363633,-0.05806327
0.42605156,0.45236236
-0.66402435,-0.3790456
-0.13373624,-0.13124341
0.04941132,-0.35737205
-0.043421917,0.01241684
-0.15629698,-0.24825907
1.1832379,0.76319027
0.06399063,0.051424444
-0.50640166,-0.2356633
-0.9885594,-1.0027208
0.016340356,0.027654588
0.04390074,-0.087533176
0.021231312,0.024210513
-0.0005680116,-0.035164237
1.5500946,1.0313504
0.41446972,0.25954407
0.06490911,0.017017484
-0.054813907,-0.025967658
0.83290935,0.51659083
-0.30273587,-0.108635664
0.14769228,0.01856476
-0.048391223,0.063170016
0.4499182,0.5460653
0.2022812,0.39913577
0.13658284,0.06966847
0.15675427,0.106389046
-0.17691228,-0.06817907
-0.031381458,-0.083402336
0.21948932,0.33397123
-0.13515359,-0.3681078
0.06388029,0.48545423
-0.27622813,-0.4123081
-0.034876056,-0.047952577
0.012271897,-0.032031298
0.008884076,0.08750045
-0.0020544475,-0.0054422617
-0.46595433,-0.41041404
0.72094524,0.5254051
-0.017367877,0.11863974
-0.012318738,0.029390693
-0.1682122,-0.19646436
0.16665024,0.39477637
-0.06791839,0.435575
0.186377,0.015822321
0.08407238,-0.31217268
0.41486365,0.6047477
0.06871847,0.005000621
-0.050396122,-0.041047186
-0.061157778,0.013975471
0.032454498,-0.05210778
-0.44846097,-0.20353484
0.9178582,0.32833716
-0.1488463,-0.032944202
0.122645184,0.16804814
-0.10781571,-0.19273645
-0.045849703,-0.1774118
-0.22643714,-0.00075541437
0.1437783,0.3522246
-0.15742397,-0.14078376
-0.07914701,-0.14780337
0.015701309,0.2974741
0.05658653,0.13692749
0.078172915,0.09284359
-0.0133071765,-0.0039339066
0.13486803,0.09212172
0.2768917,0.14699554
0.020380367,-0.015114248
0.0737412,-0.04654351
0.30743682,0.08503187
0.2794537,0.13171244
0.0001838887,0.22579217
0.1739188,0.3288989
-0.089703105,0.057150498
0.17593871,0.06165278
-0.33752128,-0.07140505
-0.01555147,-0.018183947
-0.18598334,0.31340536
-0.16343445,-0.09374419
-0.45286942,0.2895252
-0.90757835,0.016976833
0.029886544,0.22083133
-0.51068234,0.08685058
0.005244243,-0.15119046
0.00164787,0.030913949
0.082909346,0.07861537
-0.039781753,-0.030324817
-0.14646673,0.18580079
-0.40628773,-0.22621506
-0.051859505,0.0061331093
-0.0150106,-0.10129249
-0.5726162,0.16528755
-0.4402053,-0.36520362
0.18959594,0.0073356032
0.05725896,0.20556755
-0.61023057,-0.2504352
0.66631556,0.4265741
-0.34822053,-0.20966321
0.3521305,-0.5900869
0.016059378,-0.03733158
0.2675279,-0.1043939
0.06649451,-0.033176765
-0.043090634,-0.021643877
0.016939217,-0.0175246
0.0030006068,-0.03720045
0.052566014,0.0034014583
0.09514031,0.06310132
0.031095425,0.23239356
0.25035083,0.051007986
-0.0047495314,-0.0010267198
0.0072909635,-0.032212913
0.60677487,0.17561074
-0.07537137,-0.16084945
0.8032098,0.345195
-0.18957525,-0.35944012
-0.021592986,0.6234873
-0.42731154,-0.0010626912
-0.7981858,-0.50959694
0.8231491,1.4939368
-0.30799246,-0.04509324
0.42189014,0.7306118
-0.15299754,-0.44828296
-0.1553276,-0.07571727
-0.71195716,-0.020756692
0.10176156,0.22922873
-0.11611536,-0.03184846
-0.37806314,-0.3174478
-0.6282443,-0.90622395
-0.24045137,-0.065757036
-0.01646582,0.106169105
-0.12741412,0.024500132
0.017438378,-0.024134517
0.037910737,0.027727753
0.007950355,-0.29492897
-0.06678192,0.05222845
0.12003346,0.3153386
0.41905177,0.01816675
0.20561835,0.24011728
0.37938613,0.33253008
-0.0139606595,-0.050276518
-0.0050913766,0.057209373
-0.23847488,-0.020080388
-0.0979069,0.08199406
-0.17714788,0.009015262
-0.31218705,-0.20721543
0.014373218,0.013371468
0.007005008,0.012313008
0.12159908,0.20304549
0.22443983,-0.14290634
0.75935376,0.3595385
0.02337195,-0.2379097
-0.0387252,-0.02403827
-0.045371167,0.065745056
0.6206177,0.20796633
0.31332803,0.06357776
0.035997316,-0.024011105
-0.007431889,0.021816015
-0.16547804,-0.09720224
-0.71714365,-0.5746392
-0.36685294,-0.44448808
0.28291142,0.50368077
-0.0064634904,0.12544447
0.034581337,0.021783292
-0.13107489,0.112342894
0.2674809,-0.05007261
-0.28287798,-0.085651755
-0.16393651,-0.056708872
-0.09265907,-0.04792264
0.10329889,0.18387794
-0.1356706,-0.0011288226
-0.27751952,-0.034161597
-0.00083829835,-0.027547032
-0.008521017,-0.020773292
0.15441391,0.08925396
0.17021324,0.063228965
0.06242232,-0.0018607378
0.0052142013,-0.0067305565
-0.024034023,0.08161491
-0.16356502,-0.084617496
0.045040324,-0.048261046
0.009497017,0.0123052
0.011655157,0.12429401
-0.0064544356,-0.0034567118
-0.20341645,-0.31108016
0.21407947,0.12613952
1.1641531,0.9520556
-0.44473517,0.5382598
0.43171293,-0.031369865
0.050492976,0.054519355
0.1719329,0.16539264
0.007883723,0.19054034
0.11736843,0.122875884
0.029343976,0.18208244
-0.014282813,0.03033492
-0.015023034,-0.06042266
0.00872342,0.113660544
-0.12634721,-0.030525714
-0.0008421319,0.011985004
-0.0024938583,-0.06615329
0.04161853,0.024139047
-0.07668066,0.02320218
0.06693923,0.0012664348
0.018211592,0.01396513
0.015677035,-0.10747224
0.15899749,0.2594737
-0.57413745,-0.1917239
-0.3731227,-0.055562794
0.15257575,-0.0030422807
-0.023532446,0.019763231
-0.6888293,-0.7071321
0.57005674,-0.039889365
0.0067317514,-0.011695653
0.007253045,0.022911906
-0.03626646,0.21492442
0.04074741,-0.007988781
-0.26677328,0.036509514
0.06643783,-0.20471595
0.15030622,0.23717049
-0.22766076,-0.12548661
-0.039855,0.2166391
0.03735947,0.099182844
0.12635988,-0.051498294
-0.014380069,-0.02591148
-0.03093576,0.06290251
-0.17682557,0.0713782
-0.3930769,-0.38021982
-0.2573395,0.15262449
-0.02095376,0.03361678
-0.06286954,-0.03010124
-0.004068222,-0.0017005801
0.020605974,-0.005178094
0.6588942,0.0266338
-0.037986554,0.28934914
-0.028599147,-0.0010496974
0.0056069703,-0.0010516644
1.0286303,1.2221012
0.2616523,-0.15835547
0.107294686,-0.08924398
-0.062234163,0.0014743805
-0.22243857,0.31563926
1.4107045,0.46541756
0.32690576,0.43641075
0.24941677,0.46328294
-0.0063291765,-0.10478261
0.27182728,0.4286532
0.3074683,-0.005085051
-0.26686984,-0.13945809
0.12914115,-0.53626156
0.0940389,0.5880794
-0.04904236,-0.050803423
-0.03762339,-0.04859519
1.0239404,-0.15851328
0.36124578,-0.2723899
0.07422353,-0.28600115
-0.44054237,-0.49769557
0.35892004,0.58723664
-0.20557138,-0.1460712
0.3849552,0.065000445
-0.2226139,-0.40742373
0.10794182,-0.21657741
0.006087898,-0.11336163
-0.014471676,-0.15533978
-0.14112288,-0.2559992
0.46341962,0.35498008
-0.8788106,-0.87890786
-0.20953906,-0.1657064
0.013935583,-0.031171173
0.0049462626,-0.14852265
0.044880703,0.12548214
0.014921701,-0.060870856
-0.0090064835,0.00309062
-0.04544128,0.020505846
0.026960257,-0.017472863
-0.097317144,0.031963795
0.088518016,0.021175861
-0.6421206,-0.23722562
0.65532655,0.3175493
-0.14993186,-0.033154845
-0.4679559,-0.42135894
-0.011941478,-0.09003681
0.009028179,-0.044232547
-0.086484216,-0.11666036
-0.12255082,-0.13512027
-0.032701977,-0.026216567
-0.043100692,-0.010391295
0.017609477,-0.11970976
-0.09214155,0.0111175105
0.111601934,0.0030305386
0.112751976,-0.025208056
-0.82334626,0.017228723
0.83262295,0.9540514
-0.007998005,-0.10080108
0.0036450033,0.0020331144
-0.25437608,-0.25892472
-0.29204014,-0.35183185
0.16854848,-0.25225174
0.061709747,-0.083361626
0.17076494,0.18581882
-0.10840946,-0.16747004
0.07815505,0.061228782
-0.19276433,-0.057545513
0.713386,0.07139865
0.04145566,0.1680584
-0.0061214142,-0.018387437
0.0009966345,-0.017606854
-0.040115755,0.039038077
-0.007082588,-0.017395377
-0.042209398,-0.18521768
-0.12023011,-0.21555197
0.028976792,-0.06300098
0.050705317,-0.05140683
0.031631168,0.043605745
0.1410898,0.30024517
-0.073750205,-0.42772627
0.06290659,-0.0052180886
0.9271744,0.2981407
-0.8003032,-0.1089468
0.21380177,-0.096686006
-0.5594894,0.004182771
0.60473377,0.6631542
0.29850078,-0.034246087
-0.17893955,-0.22811067
-0.14491148,0.021405518
0.008313611,-0.043884724
-0.10972279,-0.052544713
0.11128546,0.07872635
-0.075775884,-0.15204525
-0.07691684,-0.00043526292
0.061543927,0.052125245
-0.08753428,-0.10041973
-0.021483492,-0.07915041
0.26922226,0.11822735
0.08558288,0.069941044
-0.02659652,0.056423664
0.0025972843,0.016787842
0.088534415,0.3926311
0.05570491,-0.22060734
-0.008670427,-0.014602438
-0.036355563,-0.0475733
-0.0076855654,-0.0099157095
-0.021299617,-0.06292039
-0.104847446,0.023168802
-0.06255613,-0.0052080154
0.20371534,-0.50099957
-0.26613277,-0.485609
0.23961323,0.052029073
-0.527701,0.11688447
-0.020879842,0.11035894
0.02221151,-0.012495786
-0.055121087,-0.20914553
0.056836307,0.081326306
-0.16454275,-0.06335157
-0.124966905,0.00022596121
0.46539518,-0.33594096
-0.33913124,-0.3059397
0.04081131,-0.062754035
0.3621631,0.68702936
-0.7499281,-0.5177261
-1.4682137,-0.72109187
-0.03677756,-0.017770063
0.2577682,0.10647404
-0.3119584,0.26178157
1.108044,-0.5747482
0.16632852,-0.4141879
0.007804132,0.05009818
0.023896586,-0.12520084
-0.021257052,-0.11199421
-0.142964,-0.006925106
0.20351723,0.60039985
-0.48000133,-0.21971959
0.07252222,-0.12341106
0.63471663,0.42159832
-0.3668566,-0.508084
0.099341884,-0.089800954
-0.04422264,-0.101332486
-0.011814699,0.091139674
-0.008074137,-0.0061141253
0.004731457,-0.035338104
0.008643045,0.057125747
0.00025352105,0.04794675
-0.026842134,-0.018881857
-0.004737051,-0.11063224
-0.082955115,0.03965977
0.51476103,-0.11390364
-0.44331533,0.035533905
-0.5744007,-0.8275713
0.5066974,-0.37960127
0.31391245,0.37203708
0.8390032,0.85896057
0.20425303,0.11163831
-0.31571946,0.1582059
0.3181259,0.2894209
-0.00968644,0.060877323
0.10438346,0.17888027
0.0478981,0.022836134
-0.033607192,0.13718021
-0.02894854,0.009374708
-0.1916977,-0.2817372
0.04133152,0.12738538
0.012196643,-0.07510197
-0.02598185,-0.010738075
0.16654849,0.42731506
-0.20452619,-0.12679195
-0.050038703,-0.031332552
-0.044917457,0.09587383
-0.08861785,-0.23500639
-0.35164812,-0.5007442
0.74975985,0.008053988
0.3104933,-0.09228557
0.37027097,0.19287968
0.88905096,0.34992743
-0.013222287,-0.017374903
-0.008444574,-0.109668195
-0.00083422463,-0.00839442
-0.13990247,-0.025059909
0.17980154,0.02436924
0.09318296,0.34831265
-0.019728549,0.002314359
-0.012703547,-0.015407264
-0.1842919,0.6674567
-0.15080678,-0.39705303
-0.19563699,-0.2871471
0.27875298,0.1765455
-0.002082801,0.19345257
0.079297915,0.112210244
-0.0039829835,-0.011127114
-0.0069487416,-0.036082923
0.04313048,0.67484677
1.7724588,1.055203
-0.009928097,-0.01522994
-0.0058429297,-0.018557727
-0.022791345,0.08167663
-0.13992363,-0.2446943
0.10572729,-0.06140536
0.13737425,0.076453745
0.31188336,0.18904316
-0.2608316,0.14341134
-0.02444755,0.045892
0.021102363,0.0135317445
0.00014845823,-0.02791518
0.004081505,-0.007327199
-0.15417595,0.114442706
-0.075687885,-0.16654718
-0.57061684,-1.0702841
-1.0400643,-0.9865172
-0.001641529,0.07980162
-0.042214576,0.014778316
-0.011837186,-0.010808021
0.017085139,-0.006219268
0.81625557,0.54360855
-0.79621685,-0.8478279
0.1559038,0.15438938
-0.09520454,-0.058811545
0.005691582,0.03611791
0.21504268,0.20412719
-0.17291418,0.40547156
-0.118958585,-0.04370129
-0.008466614,-0.06315267
0.03931722,0.04423587
-0.45991167,-0.25519216
0.035848204,-0.288647
-0.014269151,0.012076139
-0.0046787485,-0.06876546
-1.3375548,-0.96768546
-0.042843543,0.1184368
-0.006160597,-0.040555745
0.058447912,0.07018471
-0.5175572,0.18830508
-0.4217062,-0.2169376
0.28321072,-0.03683494
0.32284328,0.20262437
-0.009818201,-0.020000577
-0.010912094,0.07510198
0.14759393,0.34531778
-0.39206234,-0.12519911
-0.045657717,-0.038062572
-0.025799414,-0.09579837
-0.28921002,0.051003173
-0.0058010067,0.11695731
0.00056301604,0.004315451
0.004470085,-0.009611011
0.25225365,-0.025095165
0.18264747,0.10173696
-0.23030311,-0.048116148
-0.042594433,0.24689019
0.0010332919,0.0028719306
-0.0017092534,-0.04878366
-0.89650667,-1.0636928
0.002478986,-0.1908971
0.0006739085,-0.03957379
0.002170154,0.019905448
0.40940678,0.23737884
0.28747526,-0.38541603
-0.18118934,-0.15038657
-0.07014018,-1.5854836e-05
0.0122838775,0.014799982
0.008543815,-0.0025749803
0.50477165,0.24931878
-0.76634514,-0.09557092
-0.034435265,0.016658574
0.0072872415,0.13803673
0.036603644,-0.10394281
0.09954846,-0.037585974
0.12017642,-0.114962816
-0.25630838,-0.019544706
0.046118744,-0.048141837
-0.016218605,0.060499012
-0.41331473,-0.79926246
-0.13842317,-0.58162427
-0.022249263,-0.061678737
0.040988885,-0.06785545
0.44999516,0.534205
-0.011377226,-0.19171137
-0.035629913,-0.14768255
-0.1017502,-0.0052433014
-0.0010472045,-0.04785788
-0.0563638,0.030259848
-0.33998376,-0.17015076
0.3941802,0.51248735
0.46260568,0.35230643
-0.25757888,-0.086582184
0.31070805,-0.010649204
1.210979,0.29932606
-0.7055309,-0.15090263
-0.032049,0.1360529
-0.75897396,-0.139646
-0.708625,-0.07461268
-0.08382876,0.08659154
-0.16524939,-0.087479115
-0.012511862,-0.107150555
-0.020277984,-0.2538324
-0.21495393,-0.64785147
0.04098281,0.23370141
0.42524326,0.13790852
0.2715026,0.21970733
0.537886,-0.068254605
0.06711819,-0.08372015
0.0054555293,0.0071408153
-0.006093156,0.013083935
-0.15093161,-0.4025218
0.1182099,-0.29154438
0.1642252,0.07012521
0.46017492,-0.2184484
-0.37745166,-0.04956749
0.30800298,-0.18488961
-0.024771012,-0.2755546
-0.45642102,-0.41351965
-0.38893455,0.064704716
-0.15258044,0.09967026
0.039202284,-0.06860304
-0.06887261,-0.09261167
0.0444536,-0.17309457
0.19751273,0.03479147
-0.06516178,-0.20872363
0.004279838,-0.04754603
0.045062605,-0.12735665
-0.026071195,-0.21394402
-0.35788584,-0.19250888
-0.096234106,-0.060834885
0.0091121225,-0.02791518
-0.010277929,-0.007327199
0.0012188632,-0.09104517
0.006621847,0.01834464
0.0021996624,-0.014823437
-0.028566215,-0.010726213
0.08185606,0.06314486
-0.06695641,-0.09761739
-0.063414544,-0.076863825
-0.051208768,-0.06870818
0.0048109423,0.038327932
-0.01199764,-0.021529913
-0.706671,-0.7737578
0.24165809,-0.48200074
-0.020395812,-0.027975917
0.06415262,-0.045431018
0.032978058,0.048324883
0.09537007,-0.06665748
-0.0042663864,-0.12853533
-0.017131388,0.0327833
-0.4192617,-0.041835427
0.6900897,-0.5916412
-0.10592967,-0.24402538
0.09205263,0.17813694
-0.15217853,0.49452907
0.042106573,0.044888318
0.43974316,-0.050259292
-0.58364093,-0.25414264
-0.15831278,-0.023427397
-0.09513928,0.05436763
0.23698613,-0.1604011
0.19965385,-0.46986642
0.0015068173,0.0028569698
-0.017742708,-0.018482268
-0.24604833,0.023092974
-0.26784858,0.0702067
-0.31559572,0.09116137
-0.40755445,-0.24092472
-0.016143115,-0.082348645
-0.024611425,0.011366904
-0.0011494006,-0.05658242
0.14658538,-0.008163571
0.028136633,0.12864275
-0.0025370608,-0.040568978
-0.31441867,-0.5628636
-0.60422325,-0.27402127
0.32593888,0.19386338
-0.16701905,-0.106888175
-0.03486551,-0.028249979
-0.058313027,0.046156704
-0.033527788,0.24169928
0.1549836,-0.14306185
0.003968858,0.021277487
-0.059630334,0.011485517
-0.22677626,-0.3466514
-0.31465188,-0.16414243
-0.015094822,-0.08362669
-0.025697075,0.0359298
-0.19137272,-0.17590368
-0.5551842,-0.13479146
-0.14753526,0.004307978
0.02982438,-0.024419367
0.016033666,-0.17581925
0.0090585025,0.15370089
0.09607847,0.049374938
0.005719535,-0.005615115
-0.39211237,-0.11019245
-0.460912,-0.29268646
-0.12414199,0.07141757
-0.17042601,-0.12708297
-0.012956355,-0.021624148
0.006812326,-0.0011383295
-0.38380378,0.3809067
-0.18665168,-0.21113575
0.06268711,-0.08198458
0.02141533,-0.028870866
-0.0072291708,-0.013129801
0.011276618,-0.0032991767
-0.043109674,0.010936111
0.008479092,-0.0331977
0.003674955,0.0279181
-0.0056117694,-0.017082393
-0.19524327,-0.068443984
0.029175231,-0.06730467
0.078534625,-0.08067955
0.19324113,0.008382857
-0.07956306,-0.6654106
0.37389076,0.69756883
0.0008498057,-0.07087672
-0.0016590504,0.0130880475
0.026284963,-0.016509295
0.10658002,-0.03258276
-0.10312158,-0.115063846
0.16160573,0.29577544
-0.09156498,0.16264388
0.12402971,-0.23720038
0.3373808,0.09479469
-0.78702915,-0.5371824
-0.0010051164,0.03924504
-0.031185055,0.036591113
-0.12397823,0.31392908
0.9081779,0.7605092
-1.0642909,-0.90912133
-0.67349255,-0.3737486
0.4794023,0.2677132
0.23763973,0.32167584
0.036941245,-0.022214264
-0.056651015,0.06978738
-0.37740165,0.1337251
-0.5839899,-0.58809865
-0.024589263,0.11534172
0.029932935,0.028985023
-0.49387962,0.20496586
-0.14510673,-0.5936242
0.046009168,0.05825767
0.07014802,0.03362751
0.3918169,0.6632616
0.44224325,0.6867132
0.053940803,-0.013325095
0.26890555,0.32463694
0.008255056,-0.017358452
0.005413389,0.00805071
-0.0046432037,-0.011949539
-0.017979939,0.039215565
0.5488455,0.5256465
0.09098493,0.454049
-0.22562861,0.13177508
-0.11669332,-0.1487999
0.2798877,0.22308844
0.23944013,-0.013972402
-0.014789022,0.037975162
0.059464082,-0.15003097
0.062299076,-0.28388697
0.26807714,0.26996142
0.011319885,0.043532968
0.020623777,-0.06833446
-0.6509111,-0.097207665
0.9302944,0.5956082
-1.4277886,-0.82622904
0.2822648,-0.17826551
0.70315814,-0.1361877
-0.749019,-0.81467867
-0.5688843,-0.41501868
0.5349433,0.51673424
0.8308321,0.46056432
0.6137141,0.13696611
0.115232006,0.74066365
0.7117673,0.703917
0.5766218,-0.0224545
0.7509511,-0.28383476
-0.068651594,-0.40570998
1.0337051,0.60093004
0.20137617,0.050267786
0.71831954,0.28033087
-0.0101390695,-0.012569785
0.00564119,-0.03331846
-0.05937911,0.1857155
0.35429692,0.2749018
-0.0021411567,-0.05858755
0.0029877885,0.017793715
-0.052291423,0.026312172
0.02363737,0.006282568
0.4125444,0.30180377
0.0069400603,-0.09143072
0.2358697,-0.044925183
0.20419985,0.32549143
-0.010537017,0.03796959
-0.016260691,0.0004121065
-0.016459392,0.03297019
0.010986782,0.019013047
0.067502916,-0.014470696
-0.07981531,-0.030040681
0.093275845,-0.053147882
-0.13705246,0.015080214
-0.03181741,-0.04995483
-0.03336757,-0.08485603
-0.0377443,0.06351769
-0.15788229,-0.25691837
0.030913493,0.17141621
-0.018140363,-0.36561227
0.043500874,0.118564904
0.83685046,0.18602893
-1.6337552,-0.69841063
-0.8100237,-0.4559031
-0.40992343,-0.03475386
0.33471897,0.5137508
0.07119503,-0.004773557
-0.18771276,-0.1824261
0.10528974,-0.06887406
0.302363,-0.010489702
0.03090968,0.022301964
0.021988928,0.01673609
-0.18636404,0.016841412
0.27810252,0.25132674
-0.025707465,-0.031683445
0.80825996,0.73431635
0.50417775,0.05088684
0.44269603,0.35049382
0.44615757,0.24210256
0.0900654,-0.1898835
0.6119723,0.07752049
0.07439625,0.04951954
0.03120954,0.3409509
-0.071647406,0.026495457
-0.43192565,-0.0037292838
-0.12073173,-0.12718463
-0.47867388,-0.08457786
0.37161475,0.5083979
-0.24021974,-0.13807076
-0.8340448,-0.78824276
0.009533452,-0.07458037
-0.01588059,-0.03616959
0.024943456,-0.04940933
0.009194743,-0.005397439
-0.7315216,-0.029260874
-0.66444737,-0.22305703
-0.113931775,0.04240778
0.022731068,-0.023459911
-0.019164246,-0.18700802
-0.027248144,0.07789832
-0.039291132,-0.00939846
0.07115863,0.008685291
0.047598045,-0.030949749
0.010967018,-0.05704105
0.06730339,0.24048305
0.07938988,0.16682577
0.067401186,0.011308327
-0.008681082,0.052942753
-0.13416353,0.041448295
-0.053616207,-0.051725686
-0.19520128,-0.33184722
-0.06409032,-0.1631374
0.028420424,-0.041132033
-0.040839307,0.037802845
-0.0185784,0.16002482
-0.15869708,-0.07178038
-0.0042709447,-0.08987731
0.007884559,-0.06075704
-0.18742462,0.0026413798
-0.37481663,-0.20376301
-0.23458488,0.24016675
0.27922848,0.19223675
-0.04570707,-0.23575494
0.050931275,0.27098978
0.35562518,0.18368217
-0.39836037,0.10639784
0.2791603,0.39790636
0.60122514,0.14789093
-0.66062045,-0.7776242
-0.63693476,-0.15214443
-0.053303204,0.0010448694
-0.009155781,-0.17058527
0.034418255,0.0141246915
-0.051581852,-0.15839627
0.017075736,0.000831306
-0.0030989314,-0.092693806
0.023347296,-0.12334803
-0.32601503,-0.14729303
-0.29836982,-0.09544468
0.03634878,0.19419241
0.12960567,0.2524243
0.23665805,0.25612733
0.0054976316,0.020090044
0.027550697,-0.12204933
0.12181851,-0.1612773
-0.090823025,0.017121077
-0.008719081,-0.021829724
-0.02446421,0.015616953
0.006025763,0.017532468
-0.014847564,0.0416784
-0.101530924,0.13750505
-0.9804199,-0.45910317
-0.035487253,-0.036151767
0.031579364,0.03310834
-0.58036506,0.36658883
0.51318634,0.7069391
0.278781,0.36558974
0.13613868,0.12361252
0.048933472,0.083480805
0.14625505,0.0073154867
-0.14775714,-0.17587632
-0.19075936,-0.041680336
-0.18415764,-0.83467436
-0.6342321,-0.70403445
0.09228885,0.16467865
-0.02743052,0.028060079
-0.54716206,-0.61838335
-0.606061,-0.49965346
0.012542325,0.008850306
-0.0029031672,0.020459369
-0.69468635,-0.45696288
0.53380215,0.58981526
0.03746958,-0.21699715
0.47905207,0.3667798
-0.07506277,-0.04192809
-0.033415236,0.008414209
-0.023267493,-0.022567421
0.015586404,-0.041366935
-0.010257251,-0.054480225
-0.0409178,-0.054531336
0.07915554,-0.06610179
0.33326605,0.11601126
-0.9898577,-0.017947197
-0.24403629,-0.58332425
-0.34293786,-0.09665963
-0.99001837,-0.32246757
-1.3507482,-0.9817648
0.83576596,0.72093093
0.009612525,-0.03545147
0.02569718,-0.004625559
-0.0009142001,-0.052506626
-0.059805267,0.011890575
-1.056009,-0.019190967
-0.018161958,0.2815752
-0.16382293,0.36137742
0.5041457,0.0720499
-0.09861964,-0.22661543
-0.002747252,-0.13432461
-0.46601075,-0.24432108
0.46154392,0.31431633
0.16255596,0.16974652
-0.15732878,-0.08491707
0.023273893,0.06882757
0.04131327,-0.05666232
-0.0068117417,-0.013205826
0.02820544,-0.03165722
-0.9363833,-0.4157751
0.44782448,-0.9471457
0.000643368,-0.125122
-0.017282601,-0.035756588
0.3256709,-0.1433649
-0.39458057,-0.39399067
0.04450558,-0.11627585
0.020897387,0.0067510605
0.06746529,-0.16665292
0.039486594,-0.2017237
0.06789315,-0.054679334
0.039478496,-0.019310355
-0.035676688,-0.028112411
0.023711674,-0.01399231
-0.011936548,-0.025977135
0.009061178,-0.035692453
0.6182625,0.20269665
-0.88022923,-0.33216047
-0.40241978,0.24766722
0.09206523,0.031568125
0.056678355,-0.047540277
0.46163866,0.45848078
-0.034268968,0.08333951
-0.007494247,-0.028874934
0.17202485,-0.09153846
0.44628954,0.45058924
0.14495133,0.0446679
0.34744722,0.18585372
-0.1468426,0.105713874
0.1986643,-0.022976726
0.91604286,0.96600974
0.8647127,0.9397992
-0.7934391,0.3268351
0.40174168,0.32866815
-0.030408073,-0.22817564
0.06267494,0.15272301
-0.33782166,0.023401737
-0.093302056,-0.054564416
0.022676894,-0.039325416
-0.024448175,0.13382387
-0.0071671824,-0.0096773505
-0.026899992,0.049006253
-0.038557366,0.021344721
-0.5039841,-0.4009727
0.66699576,0.01847276
0.47167045,0.10128981
0.31374648,0.74559724
-1.0459069,-0.4682784
0.03676345,0.015108883
0.025354601,0.6488394
0.014246937,-0.05652517
-0.004597266,0.056257427
-0.013512755,-0.0035265684
0.012982577,-0.0055239797
-0.12955055,0.11354852
-0.040669337,-0.10930407
0.7417171,0.12282166
0.8648163,0.3512323
-0.16220719,-0.05561191
-0.014327085,-0.12764382
-0.115343325,0.14135969
0.26830462,0.43792915
0.5326382,0.73315537
-0.42876476,-0.55786216
0.014556447,-0.3973475
0.04473745,0.3039224
0.3276215,0.29186684
-0.62340945,0.0068462193
0.02784223,-0.5150919
0.35148877,0.057410568
-0.10361293,-0.024606258
-0.052101094,0.020876229
0.689232,0.7725609
0.9671707,1.2441074
-0.33315438,-0.30124927
0.6368803,0.47900224
-0.09897005,-0.26492798
0.56401443,0.559072
0.5350611,-0.4820867
0.7986916,0.32311302
0.18235108,-0.29557925
-0.441827,-0.30292785
-0.23016416,0.08767873
-0.071895584,-0.041432798
0.08985603,0.16744268
-0.39966246,-0.37859878
-0.14822158,0.055942774
-0.1684736,-0.22707021
-0.3519463,0.02204378
-0.20083447,-0.29137418
-1.1930125,-0.24763733
-0.04723275,0.40607405
0.10425436,-0.022014678
-0.04523336,0.007247746
0.07318855,0.04891503
0.19369048,-0.024861455
-0.009750168,-0.033011854
-0.057047896,-0.071756095
-0.24241361,0.080338605
-0.14291567,-0.5264751
-0.06881903,0.0031362697
0.27996892,0.20675737
0.008352894,0.17430377
-0.021374676,-0.0048155785
0.002758604,-0.035088837
0.006734239,-0.043839216
0.0039998908,-0.08907685
-0.015545681,0.019598842
-0.118845575,0.23958579
0.06745219,0.28210044
0.7129048,1.0437315
-0.46347135,0.15531933
-0.48199964,0.13815582
0.42392966,-0.039026737
-0.0034193662,-0.02790451
-0.0036622148,-0.007332146
-0.0045678723,-0.030085832
0.023033166,-0.02076286
-0.10188748,-0.16157442
0.032661516,-0.05324775
-0.37914318,-0.08983958
0.026755735,0.40207428
0.32886875,0.425121
0.34665862,-0.025620937
0.067195185,-0.094344646
0.27406514,0.0014840364
-0.051147256,-0.22481227
0.1068269,0.1218766
-0.60852635,-0.44490898
-0.13282107,-0.2012856
-0.4095949,-0.3969627
0.30591893,0.2008706
-0.49283177,-0.15260535
0.037059054,0.036649078
-0.023816306,0.004931271
-0.0006133558,-0.0017109513
-0.017216692,-0.2636038
0.15803117,0.175134
0.68841124,0.52182883
0.50100684,0.41866666
0.074667074,0.27009857
-0.024647612,-0.2582117
-0.004859719,-0.11988479
0.021387883,-0.056893528
-0.011695613,-0.1019488
0.036041647,-0.07136768
0.029534033,0.12981081
-0.015934424,-0.109441325
-0.40204048,-0.41145387
-0.8355099,-1.0102898
0.0064836014,-0.030157954
0.010932161,-0.0074038506
0.00026388315,-0.11003606
-0.013563944,-0.2817943
-0.043536756,-0.094569564
0.060932845,0.12826261
0.37178278,1.2476861
1.3173927,0.5548929
0.23721328,0.29228872
-0.24590018,-0.3440498
0.7676867,0.41202998
-0.99402106,-0.5368133
-0.0039050984,0.05660999
-0.011080707,0.030398667
-0.12045405,0.35123336
0.16314258,0.29896462
-0.0010364705,-0.092636466
-0.3477403,0.5402068
0.0045361132,-0.3391034
0.04059794,0.004531741
0.7879771,0.16730767
0.08314444,0.018571526
-0.023077697,0.07063842
-0.004641163,0.13580161
0.618645,-0.31232598
1.3631718,0.5559468
0.0027305866,-0.03692478
0.008604201,0.008116007
-0.007286541,-0.019803077
0.026204426,0.07551506
-0.027092732,-0.04576567
-0.070072606,0.021916091
-0.02968549,0.092496246
0.011874769,0.0033969283
-0.06509918,-0.13131912
0.027485907,0.23234317
0.014169231,-0.15656412
0.016013328,0.016183078
-0.26698777,-0.20669919
-0.81807494,-0.7782028
-0.085501,0.1755327
0.35930288,0.09048283
-0.07795006,-0.032477975
0.0075709904,0.031953156
0.04658971,-0.033444345
-0.03104543,0.002775669
-0.058938026,-0.031007707
0.16048063,0.1762265
-0.034968372,-0.061241478
0.0046673277,0.0049631596
0.51614404,-0.13344538
-0.099223204,-0.13342866
-0.04115593,-0.01808983
-0.028292242,-0.02846706
-0.15558067,-0.017615706
-0.37198764,-0.3920521
-0.8646013,-0.47863704
-0.43203306,-0.054838777
0.00039799506,0.3517049
-0.05590525,-0.13256526
0.1545771,-0.18288052
-0.09183951,-0.041130215
0.45350462,0.32578415
0.18403858,0.038903177
0.9937629,0.8969751
-0.87616086,-0.3358978
-0.87884057,-0.1522316
-1.0521517,-0.11630865
-0.073168606,0.047187805
0.079296224,0.006960392
-0.20303965,-0.23552954
1.2659321,1.1240797
-0.083084926,-0.28680414
0.741289,0.01946646
0.03084255,-0.0148026645
-0.0025998345,0.017241597
-0.015163429,0.020432234
-0.04655229,-0.15946811
-0.024661053,0.050622016
-0.0049381307,0.010800123
0.22080538,-0.07035017
0.38878095,0.8111973
1.0929716,0.7342244
1.0745242,0.08717394
1.103147,0.5791711
-0.4054376,-1.1296206
-0.05971261,-0.079259634
-0.03280914,0.04312396
0.01972524,-0.07301751
-0.004780208,-0.046110988
0.2985977,0.55834705
-0.009805208,-0.1435864
-0.6473156,-0.25779024
0.15163255,-0.09739524
-0.06266876,-0.034572124
-0.10594679,-0.107604235
-0.6998831,-0.6778227
0.40029585,0.46871462
0.0045419196,0.024131209
-0.15560238,-0.15092051
-0.12240292,0.045427173
-0.09012672,-0.09031117
-0.0008716397,0.018882811
0.006580661,-0.010746419
0.6084689,0.22503221
-0.060853858,-0.37439567
0.2785493,0.108777046
0.0069822045,0.15675065
-0.7120649,-0.08493036
0.38920492,-0.080236405
-0.12264828,-0.038854778
0.6794622,0.19134548
-0.04043317,0.3001676
-0.30028987,-0.44640797
0.03143673,-0.06532085
0.024002826,0.0228768
-0.051806524,-0.21132883
-0.053276774,0.011348486
-0.055147313,0.2255131
0.3236884,0.6672741
0.100129396,0.09335691
-0.047631554,0.025745332
-0.005942469,-0.060284585
0.42662904,0.3896104
0.083412655,0.0045940876
0.10641769,-0.018098116
0.028855737,0.11964968
-0.052752264,0.0013382882
0.031046653,-0.17432362
-0.03574788,-0.08126292
-0.38806012,-0.05259651
0.009342342,0.30925635
0.10525815,-0.2958872
0.77299225,0.406664
-0.01716558,-0.025328249
-0.010859254,-0.045458853
-0.032584853,0.040633798
-0.0149469655,-0.048142195
0.33978963,-0.8013493
-1.102494,-0.7987785
-0.002097442,-0.078920245
-0.054385863,-0.082081094
0.29080623,0.27375704
0.01815267,-0.22394305
-0.15524682,-0.0012785792
0.039434556,-0.031784773
-0.44716883,-0.11737585
-0.8544504,-0.72168946
0.548807,0.005004972
0.62684435,0.04159361
0.36687353,0.23173693
-0.07911071,-0.37303454
0.013086399,0.13263935
0.015198596,-0.023894906
-0.12567155,0.028024226
-0.17033988,0.007334411
0.14123157,0.050240338
-0.00052666245,0.11445999
0.10048181,0.016667098
0.03166251,-0.04512638
-0.00890789,0.1769194
0.04629028,-0.11614373
0.0018557028,-0.13265118
0.036614753,0.023285687
0.032664537,0.040050447
0.0038886322,0.06602803
-0.65041876,0.37110448
-1.2435517,0.07412493
-0.8093661,-0.6438298
-1.0871875,-0.6186491
-0.35370436,-0.12916243
-0.5663577,-0.5246928
-0.0039203623,-0.21999562
0.7386972,0.2525146
-0.07565301,0.20587301
0.18193175,0.5414673
-0.05071628,-0.04719475
0.04183822,0.107902765
0.029324133,0.10957512
-0.042499013,-0.07902017
-0.049332835,-0.0008676052
-0.27547303,-0.163513
-0.15656723,0.0439409
-0.47000295,0.0006887913
0.16113059,0.23336548
-0.23294945,-0.2331711
-0.11519894,-0.23491153
-0.025167909,0.07248825
-0.29904023,-0.34978575
-0.11855066,-0.19021595
0.04704783,-0.06271243
0.04298065,0.022257864
-0.34957612,-0.18884638
0.7610659,0.36403757
-0.13424455,-0.3557913
-0.45663553,-0.32162702
-0.04792673,0.035816118
-0.16787522,-0.011353731
-0.0039121783,0.02338177
0.016579757,-0.027991265
-0.19180115,0.09794748
0.098940596,-0.35141397
0.19499004,0.6034748
0.11956078,0.20249903
-0.1216496,0.04584518
-0.07673325,-0.10294478
0.030469146,-0.0943144
-0.007260978,-0.020985305
0.33534187,0.2478044
-0.022634435,0.050889313
-0.3386624,-0.15288669
0.1440607,0.1884023
0.10379031,-0.444337
0.015524361,-0.45156586
-0.21487308,-0.34735888
-0.03639154,-0.05562091
-0.019286312,-0.037798584
0.034777485,-0.079900146
0.3484201,0.70535195
-0.0814868,-0.27612442
0.0308366,-0.012977958
0.112700276,0.094555095
0.048858605,0.28311568
-1.0954065,-0.4312451
-0.0011772315,-0.0032852292
0.0043491335,0.0130079985
0.09300725,-0.13230067
0.14151278,0.037953615
-0.026957393,0.014398783
0.006177715,0.030406296
0.12921266,0.017026007
-0.07051548,-3.671646e-05
0.042893723,0.07470973
-0.14421901,0.026402235
0.16211781,0.041326374
0.27796194,0.084499
-0.05937913,0.30349433
0.48129755,0.15091145
-0.2552529,0.1876173
-0.06396675,-0.015200138
0.037453834,0.1442143
-0.3105988,-0.027407885
-0.040772785,-0.04678029
0.03299062,0.033049703
0.78002703,-0.20992792
0.025489172,0.29461378
-0.019601606,0.057389975
0.01843373,-0.010581255
-0.03868571,-0.010580331
-0.32156193,-0.42220598
0.04590699,-0.08758783
0.04863769,0.11228192
-0.01010265,-0.010038137
0.01057848,0.0058561563
0.0012839206,-0.024746418
-0.013369905,0.018558234
-0.03937908,-0.12321025
0.0090145,-0.045969367
-0.27733406,-0.52863777
-0.15798025,-0.22148103
-0.90369153,0.23791575
0.25880277,0.32501924
-0.025061827,-0.013014793
-0.0560951,-0.020246327
0.0058769276,0.031505257
0.000758542,-0.0876416
-0.07344031,-0.01354447
0.01696009,0.0010031164
0.16558278,-0.10663259
0.039923616,0.005107224
-0.03488068,0.045937955
0.013313254,-0.02266395
-0.5701813,-0.31580067
0.16424194,0.23077157
0.24473932,0.2090205
0.01773751,0.05890274
0.17706935,0.19212237
0.30261493,0.15919566
-0.19159481,-0.029995441
0.22932285,0.6636034
0.055463247,0.04207173
-0.22606188,-0.06667429
0.036517642,-0.05625613
0.045419145,0.016300708
-0.100114144,-0.07100731
0.18649466,0.2603881
-0.18378222,-0.032429814
0.21586382,0.14447454
0.052095428,0.6100435
-0.108866915,0.5589767
0.029634528,0.04076487
0.10814209,-0.031954885
-0.08303599,-0.11246824
0.0075281737,0.07198334
-0.0123283975,0.010192156
-0.026962284,0.030734897
0.27832234,-0.0004159212
-0.31930834,-0.2637391
0.07030491,-0.03522581
-0.03793243,-0.04324794
0.73391896,0.7729217
0.057613723,0.24462527
-0.010584489,-0.025325
0.056534696,-0.02473998
-0.0907914,-0.35134757
-0.41072175,-0.061946914
0.0034472058,0.011615127
0.07710637,0.1325556
-0.0037375647,0.7921656
0.0030519187,-0.23159373
-0.3977673,-0.05440086
-0.053453956,0.085157156
0.19296274,-0.3547291
-0.82052404,-0.40143234
-0.18589422,0.010209709
0.0521032,-0.15699607
-0.025651406,-0.15588206
-0.019697094,0.065918446
0.04521852,0.10467607
0.020245029,-0.062297046
0.012562653,0.03807521
0.045741424,0.056641504
-0.012363918,-0.09899822
0.04131005,0.080028474
0.0013121124,-0.0757221
0.015808543,-0.0069850683
0.08123778,0.033299774
-0.052754395,0.009403944
0.00802619,0.01762572
-0.0013782454,-0.0028965473
0.045374513,-0.028155327
0.9595637,0.37122023
0.55169004,0.17648113
-0.3977817,-0.6925931
0.2375234,0.25391376
-0.24150139,-0.41712663
-0.13317713,-0.10716319
-0.043964073,-0.022793889
0.005991297,0.12182015
-0.005161991,0.00037416816
-0.005516771,-0.080637336
0.116804816,-0.07024968
-0.06912267,-0.002677083
-0.09595814,-0.19070739
0.09174937,0.09501982
0.66098243,0.8734239
0.001030658,-0.08630532
-0.008058293,-0.1069082
-0.08716135,0.035137355
0.12659214,0.06380224
-0.030195013,0.07847899
-0.010194359,-0.05777797
0.14190787,0.22973949
-0.17816637,0.25587016
0.09500277,0.04760237
-0.12446049,-0.022877574
0.09121463,-0.027067363
-0.08227742,0.13809498
0.051584475,0.016287118
-0.21197978,-0.11749217
-0.074075945,0.26504982
-0.12983239,0.17607558
0.2566414,0.4751005
-0.549292,-0.5338474
-0.09215603,0.116616786
-0.06937776,-0.038975894
-1.0480187,-0.9179709
-0.3931865,-0.26185223
-0.0038791955,-0.098104
0.015297736,0.11290999
0.011603075,0.056371063
0.1504741,-0.0107136965
-0.67747706,-0.09624073
-0.27747557,-0.061720252
0.12274504,0.0932647
-0.60842884,-0.2502229
-0.098173566,-0.017133057
-0.097477034,0.0027795434
0.18160418,-0.36580354
-0.107495695,-0.52140754
-0.10511227,-0.001463294
-0.027265344,0.0032552779
-0.10194673,-0.028689504
-0.06802675,-0.32050696
0.007401173,-0.009715378
-0.012743734,-0.025555313
0.028675579,0.032386094
0.05130817,0.16877124
0.040878907,0.016343117
-0.009353119,0.0048393607
-0.11431089,0.014799058
-0.20002759,-0.11284953
1.5135895,1.0820944
-0.5100083,-0.33042908
0.25542834,-0.27996945
-0.67488366,-0.7894724
0.56928843,0.61290675
-1.3208827,-1.1778828
-0.22544476,-0.36821157
-0.81295085,-0.34426862
0.7547858,-0.13679677
-0.46984443,-0.21102664
0.16475785,0.10353416
0.06733869,0.018169224
0.12571916,0.081324905
0.0010595281,0.049630225
0.061934844,0.2873361
-0.12063255,-0.30821246
-0.037540704,0.040382564
-0.051634982,-0.058733106
0.6998566,0.48629248
0.7894635,0.64318484
-0.62962437,-0.6141546
-0.53453016,-0.3625844
-0.38957232,0.033619344
-0.12264541,0.40560555
-0.36287984,-0.21664652
0.0607687,0.18275201
0.16687372,0.14987367
0.18994856,0.047332704
-0.2909954,-1.3097967
0.015903551,-0.19251563
-0.009170166,-0.035088837
0.008632764,-0.043839246
-0.68318075,-0.75913596
-0.13266125,-0.2389949
0.050248012,-0.04491669
-0.13172407,-0.03260064
0.040538542,0.3894794
-0.28923017,-0.057238936
-0.09777665,0.121996105
0.58894694,0.19244377
-0.00561796,-0.011944175
-0.013364182,0.021949291
0.006590943,0.044390798
-0.00020413016,0.09700206
-0.17319946,0.06813696
-0.03316478,0.12770216
0.019039644,-0.016372561
0.031983804,-0.007998735
0.021715228,0.010023385
-0.021980047,-0.011190951
0.26278937,0.8588068
-1.10903,-0.4140229
-1.4288716,-0.94379485
-0.37696922,-0.6399975
-0.008432999,-0.09015365
0.12918876,0.1669612
0.0039178864,0.010894954
-0.026550936,0.017163038
-0.010708973,-0.035159916
0.0011334247,-0.04357487
-0.4183174,-0.13073188
0.15805897,0.105850756
-0.08458497,-0.3425655
1.8093083,1.5563858
-0.63002825,-0.49907902
-0.10771606,-0.13699162
-0.05377561,0.25361374
0.032933936,0.0071948767
-0.22017446,-0.34800187
0.00025269127,0.24047965
-0.06359396,-0.14663303
-0.0059119477,-0.025876045
0.22023511,0.1377054
-0.0050576995,-0.124245554
0.07862767,0.008392602
0.121927164,0.061607957
-0.1694,-0.13264291
-0.07733686,-0.0030509531
-0.08694218,-0.0054178834
0.11038315,-0.033906877
0.08521278,0.25741658
0.15686947,0.07993263
-0.059744522,0.00024792552
0.009324789,-0.013086081
-0.5936419,-0.22986305
0.37653857,0.19107687
0.03729052,0.059813112
0.027797088,-0.119368196
-0.02001368,0.07425237
0.060991567,-0.05285591
0.04760579,0.02440451
-0.37630117,0.15633178
-0.07794896,-0.035492063
-0.087955005,-0.11831772
-0.23074056,0.17109913
0.30343798,-0.052295968
0.0051033404,0.012881637
0.0011293646,0.0078085065
-0.083913624,0.40103012
0.48791915,0.67536
0.02037292,0.0059302
0.088815875,0.06539753
-0.011372615,-0.053251058
-0.008303525,0.0025393367
-0.007235324,0.013887048
0.022542732,0.05339849
-0.0020688046,-0.05473295
-0.0059035653,-0.043407083
-0.16249916,-0.023670256
-0.14208856,-0.08009243
0.060690284,-0.0404692
-0.032169953,0.0050501823
-0.22314301,-0.4661386
0.52298427,0.1842397
0.2433779,0.0066926926
-0.20234017,-0.061880708
-0.009138882,-0.01525718
-0.027997505,-0.04489982
-0.4115228,0.1803552
-0.034926802,-0.075999826
0.420013,-0.21319693
-0.5747217,-0.14623284
0.1441418,0.29466677
0.5795722,0.5694972
-0.004929914,-0.021146297
-0.003574831,-0.055155396
0.0056752926,0.0068284273
-0.011346427,-0.032767773
0.6425905,0.7879909
0.19484161,-0.56060743
-0.0046333056,-0.06788927
0.0052633844,-0.02437985
-0.20792265,-0.123753965
-0.3848946,-0.40818638
-0.020924896,-0.47861797
0.5229909,0.23261225
0.09406069,-0.08774531
-0.042467237,-0.16326892
0.04465072,-0.0021114051
0.5493407,0.7790577
-0.3866552,-0.120832145
-0.0033152923,0.075128734
1.1854901,0.8026108
-0.922521,-1.0564708
-0.024735108,-0.06293237
0.027286284,-0.051375926
0.02767805,0.026180863
-0.00778462,-0.013637602
-0.00980802,-0.0005592406
0.0041646557,-0.023445725
0.0074211955,0.0053016543
-0.004244561,0.007148862
-0.62616336,0.05779487
-0.398557,0.2151823
-0.1537315,0.046326578
0.006777752,0.15082562
0.019235972,0.076931804
0.0916417,-0.038219154
0.43529168,0.5866435
0.29017347,0.089336514
0.14285725,-0.03167641
0.17474616,0.010710001
-0.022844391,0.13468286
-0.08586287,-0.022116482
-0.122109875,-1.5628349
0.37845176,0.48871732
0.39779544,0.25877875
-0.095754355,0.048065245
-0.032945424,-0.10165161
0.030588068,-0.051133633
0.34109426,0.48329067
0.3414815,0.45973182
0.010055905,-0.056493625
-0.0029786513,-0.047088385
0.02698095,0.19800645
-0.03694143,0.21155125
0.31474948,0.19373289
-0.14716624,0.093144
-0.03585223,0.024613455
-0.02220473,-0.102386
-0.21300188,-0.0167405
-0.74298453,-0.371986
0.69996417,0.22449651
0.7251408,0.32485217
-0.066388585,0.10229558
-0.031433903,0.036808252
0.6654439,-0.025330365
0.31430548,-0.0075781345
-0.11073884,0.15643328
-0.40116003,-0.13921353
-0.18867064,0.055549026
0.35111582,0.5664641
-0.0011408234,0.072731376
-0.023016801,0.06333527
0.050684877,-0.45695066
-0.06834609,0.3088853
-0.7254503,-0.116916746
0.6018296,0.16201127
-0.1128035,0.21904036
0.05391505,0.17236185
0.105577804,0.10625678
-0.07852585,-0.04198402
0.006687303,-0.08606905
0.005839977,0.10567939
-0.01360569,0.053756326
-0.004370966,0.24033237
0.3804484,0.6842128
0.05030015,-0.07237518
-0.7600617,-0.43099272
0.7422404,0.47056982
0.07499321,-0.5587794
0.12957315,-0.09616486
0.122958034,0.09738618
-0.32624006,-0.26123708
-0.011019485,-0.12344724
0.4872657,0.14798683
-1.3375832,-0.6704709
-0.8708162,-0.42592144
-0.0077148834,-0.03377071
-0.07653676,-0.06366539
0.36018062,0.06450403
-0.017784908,-0.12000969
-0.07373067,0.17075005
-0.26020458,-0.05528614
-0.41072425,-0.4322219
-1.0550117,-1.0622008
-0.19919242,0.14188409
-0.04747934,-0.092882514
0.0033254132,0.08411318
0.090855844,0.09152323
0.026560413,-0.015663862
0.39914382,-0.05837387
-0.023110177,-0.05864629
0.074705765,-0.0006570518
0.025602328,-0.05560726
0.058788672,0.0590232
0.08969176,0.1859402
-0.81342745,-0.62664056
0.005587299,-0.01866445
-0.012403688,0.020312726
-0.7384968,-0.8218237
0.25240842,0.014864087
-0.20020148,-0.41666588
-0.5778049,-0.32834458
-1.1958964,-0.85066205
-0.059656497,0.062847525
-0.004069713,-0.076009214
-0.009959502,0.09052512
-0.1508938,0.11623794
0.13972935,0.2590047
-0.032864764,0.041032583
0.06303777,0.14796495
-0.031629052,-0.01842314
-0.0018364138,-0.056127608
-0.035654284,0.023341358
0.12709755,0.6460642
-0.098461494,-0.34980798
-0.018066747,0.2892018
0.0059847813,-0.051924407
-0.00645084,0.009600699
1.5456895,0.5396018
0.3650992,0.12516749
0.07240799,0.123888284
-0.21879736,-0.2757733
-0.7620002,-0.109902084
-0.6382617,-0.12978148
0.011367412,0.024286836
0.0016501809,-0.023479998
0.002644523,-0.047000855
-0.015147142,0.18580025
-0.00082005275,0.030117363
-0.008850258,-0.008817524
-0.032017466,0.06129554
0.07079868,0.025705874
-0.56808794,-0.118483484
-0.52040625,-0.06410998
0.2508521,0.44484025
-0.055614486,-0.15172845
0.010532043,-0.00095543265
0.0076828543,-0.032122374
-0.047008924,0.12595934
-0.33319896,-0.23783726
0.24624458,0.4215573
-0.00097580906,-0.16104376
-0.11810488,-0.18388963
0.04788869,0.199974
-0.25212884,-0.22409642
-0.20885669,0.077231705
-0.45587194,-0.60428697
-0.5506748,-0.3460833
0.06988058,-0.15318888
-0.13481307,-0.14641404
0.37399992,0.064224884
-0.17172614,-0.19039324
-0.6361154,0.036767125
-0.061654933,0.08365339
-0.10109968,-0.19460931
-0.0872912,0.06963259
0.024892833,-0.0479936
0.024573717,-0.010478944
0.02161133,-0.05317256
0.0023861884,0.0016534328
-0.048081025,0.0638195
-0.054330055,-0.10178101
-0.10524163,-0.07088292
0.036437407,-0.006787181
0.0056934943,0.2639874
-0.10974676,-0.13336822
-0.0013031111,-0.015223324
-0.030726671,-0.10187431
0.023344055,-0.017160535
0.032517433,-0.112377554
-0.0036852746,0.024837613
-0.0100890165,0.06114231
-0.046806615,-0.38144952
-0.36731386,-0.39496547
-0.03277924,-0.0673964
0.027318684,-0.04332447
-0.10109078,-0.11240509
0.024296874,0.048287034
0.0005060971,0.15979558
-0.56818503,-0.32405454
-0.28429392,0.015132964
-0.45249394,1.0967255e-05
-0.020377886,0.3242647
-0.37968796,-0.5557144
-0.09209707,-0.0128676295
-0.30141094,0.023479998
0.053879984,0.12095958
0.020448273,0.059979618
-0.08786965,0.030648947
-0.42344993,-0.38909402
-0.035730563,-0.3281622
-0.63424754,-0.64189684
-0.15379745,0.098677635
0.07879838,-0.07910478
0.3507749,0.92639565
0.30885085,0.5799898
0.27560884,0.030361533
0.054182723,-0.52310205
-0.28119034,-0.61034405
0.41783476,0.5114539
-0.4938047,-0.60856897
0.037516758,0.30716157
0.30602175,0.4214424
-0.4511518,-0.08001381
0.21018946,-0.01142773
0.070500866,0.0025942326
0.058697924,-0.03230971
0.051381387,0.03449738
0.09680403,0.08174837
0.08499605,-0.04409796
-0.028881608,0.079544365
0.37857157,0.18346906
0.58438855,1.046447
-1.0478294,-0.9850018
-0.06270147,0.018493414
0.072150655,0.009913504
0.054239683,-0.014233112
0.04737772,-0.029808879
0.04428037,0.04589045
-0.26002637,-0.24578807
-0.0012684918,-0.00025978684
-0.0006003284,0.027320623
0.9612092,0.31273407
0.19504467,-0.14569601
-0.95770097,-0.42736155
-1.3284198,-0.1277683
-0.13210717,-0.0075713396
0.14540966,-0.19319409
-0.0015506372,-0.08310747
0.008607424,-0.017487407
0.095753685,0.027199328
0.1198961,0.26436567
-0.15214023,0.31123957
-0.027475208,0.17348944
0.0010769513,0.062390953
0.003012578,0.08194384
0.02248276,-0.04907623
-0.3989454,-0.042193353
0.6546689,0.1818018
-0.7614554,-0.74604404
-0.010898546,-0.5427304
0.053047657,0.22531456
0.002068307,0.05324164
0.0038200747,0.0023750067
-0.0719749,-0.29803437
0.45161015,0.32538313
0.034768853,0.13267276
-0.20842347,0.17790434
0.06831446,0.07155417
-0.041496564,-0.06941381
0.15287626,0.09975842
0.19255573,-0.07439399
0.112984076,0.09425632
0.087463446,0.04154408
-0.110033914,0.28135714
1.0538687,0.35013932
0.5153918,0.5603946
0.23888992,0.121235415
0.12065832,-0.40601924
0.2440978,-0.15619552
0.23211995,-0.43613896
-0.26649603,-0.15804088
0.026786625,-0.07397655
-0.011690485,-0.03457886
-0.2683302,-0.22461554
-0.6349986,-0.5401331
0.0046891966,0.45016503
-0.39661115,-0.40654892
0.11430938,0.043406665
-0.068534926,-0.13237384
-0.49407908,-0.27459455
-0.38457954,-0.12394363
0.070144296,-0.15533975
0.036546826,0.038976848
0.20278084,0.025934815
-0.468975,-0.35580325
0.025971036,-0.013106585
-0.011996876,-0.02592796
-0.04127753,-0.14252308
0.022780593,0.0687803
0.19053665,0.25938612
0.023258187,0.4251572
-0.13609362,-0.32859665
0.30290037,0.5675043
0.9542619,-0.043414593
0.14766103,-0.120206356
-0.6022873,0.11285287
0.22167027,-0.027348042
-0.04749279,0.09277587
-1.2916356,-0.47928274
-0.2588319,-0.3288556
-0.89667946,-0.07360709
-0.3935204,-0.20396182
-0.112056635,-0.07364378
0.53139734,0.9809482
-0.8045629,-0.983735
0.3909814,0.6043197
0.22902241,0.11523306
0.020830985,0.07231614
-0.0061129844,0.20293319
0.5455912,-0.042359725
-0.7584484,-0.32870543
0.08584671,0.05963725
0.10864469,0.12905103
0.09925338,0.04460302
0.014973586,0.2232647
0.03657093,0.0072520673
-0.02112551,-0.03850019
0.024750624,-0.16062814
0.0984531,0.20586985
-0.012793408,0.07143861
0.022568848,-0.19572222
-0.04629145,0.025044352
-0.030313134,-0.049091414
0.10469575,0.42882377
-0.066189215,-0.17793268
-0.0020062977,-0.019828498
-0.012558335,0.033585906
0.032039497,-0.62775236
-0.0666341,-0.30660933
-0.07805749,-0.13750279
0.06848642,0.01802051
0.043200027,0.32789913
0.22918099,0.7455418
-0.5151528,-0.34649688
-0.06394589,-0.33489567
-0.069496945,0.053067088
-0.0463447,0.18563154
-0.08409606,0.16145596
0.1356121,-0.16425538
-0.6157245,0.06627411
-0.8194374,-0.1956917
-0.17282134,-0.013499975
0.5518013,0.38898826
0.006979217,0.040196
0.12808716,0.129726
0.020587683,-0.0053020716
-0.011072479,0.03537017
0.40739936,-0.08508757
-0.20193464,0.11469424
-0.06553407,0.26748198
-0.114858784,-0.13892663
0.759065,0.075443685
-0.15756929,-0.38866252
0.2382606,0.022224665
0.08821177,0.09109753
0.3707959,0.18401027
-0.29203504,-0.43718377
0.75573826,0.09809983
-0.8379763,-0.42114896
-0.09583716,-0.29905808
0.26433498,0.11402726
0.20744449,0.2408678
0.14238673,0.23076236
0.51359516,0.6689112
-0.8265336,-0.5973486
0.009325404,-0.038494647
-0.002212558,0.029776037
0.033493027,-0.003039062
0.0012461639,0.012151718
0.7147212,0.2827667
-0.72637486,-0.14058459
-0.022493135,0.20256448
0.011284258,-0.09522569
-0.003284193,-0.015165448
0.014224816,0.019726098
0.22755876,-0.012486309
0.03263662,0.1694603
0.034059778,0.092233926
0.041586038,0.0049130917
0.07245591,-0.0043637007
0.4586194,0.24346995
-0.011223466,-0.14489335
-0.023954976,0.010348439
0.018338004,0.2292997
0.0013808969,0.01785618
-0.03054569,-0.066582486
-0.04305782,0.15382129
-0.10449526,-0.036227584
-0.401645,-0.2173698
-0.4718809,-0.090140104
-0.50953937,-0.23547632
-0.005535117,-0.042818785
0.029322937,-0.039299607
-0.08691179,-0.075642675
-0.077882975,-0.077775
0.8719739,0.26929358
-0.9324907,-0.30177748
-0.8829318,0.015907377
-0.83609223,-0.23836482
-0.10865438,-0.28407001
0.078116104,-0.06959003
0.03084052,-0.056167185
0.01938837,0.08185023
0.33550104,0.06624484
0.8387495,0.5466682
-0.2419268,-0.34083286
0.17417884,0.21208039
0.68745095,0.7105855
-0.5693,0.23583269
-0.05452275,-0.022649407
-0.060268935,-0.33229536
1.7386107,0.85679674
0.34577137,0.15970397
0.16138373,-0.20042098
0.6253196,0.19783711
0.18827038,0.24950986
-0.010178674,-0.063786864
0.0016736918,0.03836572
0.008420491,-0.021349609
-0.24033538,-0.45079216
0.9562048,0.22374552
-0.06388083,0.11807981
-0.0107499445,0.037825257
0.65067625,0.43640077
0.1172066,-0.03523253
0.015847705,-0.068080544
0.0033133351,0.036533535
-0.028162919,0.063117
0.0010931432,-0.007984579
-0.32732102,-0.62523174
0.5289186,0.46865606
0.08799078,-0.015278041
0.122414574,-0.07838565
0.046376243,0.049938917
-0.29776478,-0.2574042
-0.11969047,-0.13346466
0.046945803,0.0043380857
0.0513157,-0.4866581
0.11240375,-0.31963181
0.17126644,0.08777121
-0.040427744,-0.029575348
0.00641936,-0.08953324
-0.005391116,-0.06322652
-0.015051438,-0.06112811
-1.1145769,-0.7925019
-0.00057141157,0.048858345
0.0018820177,-0.07719588
0.45349348,0.06545526
-0.86089146,-0.930773
-0.04147834,-0.051317155
-0.003962986,-0.03328252
-1.0871599,-0.26633203
-1.0162235,-1.1130075
0.0028571414,0.09435384
0.12579234,0.13096404
0.2462432,0.31250298
0.42196584,0.46830308
0.29335174,-0.019289583
0.15145044,-0.102535784
0.4304764,-0.07784696
0.07778934,0.033160448
-0.031193994,-0.09953658
0.038225934,-0.045906425
-0.36959788,-0.5706619
0.5720909,1.0757253
0.2958725,0.060323
0.54854274,0.051720142
-1.0825171,0.1571154
0.3547248,-0.536566
0.32940346,-0.09328675
-0.5868181,-1.0393766
-0.031089514,0.092345715
0.08639805,0.10267812
-1.303356,-0.9176161
1.0675833,0.30235618
0.03665818,-0.04693073
0.16060078,0.14700252
-0.34933126,-0.01363492
0.07561903,-0.10081634
-0.025554322,-0.014048159
0.001580323,0.01558733
-0.06890719,0.06710753
-0.02856604,0.008291885
-0.0034325353,-0.091768175
0.022039369,-0.050395966
-0.7025181,-0.5775659
0.3464374,1.3322842
-0.021278685,0.11819631
0.06334838,0.2000176
0.027345628,0.034673095
-0.10955778,-0.085927606
0.3642128,-0.31709394
0.37019175,0.5505717
-0.1033548,-0.11910862
0.9260566,0.100201696
-0.24915627,-0.41601706
0.21764636,0.07928705
0.04453871,0.02685982
0.041122876,0.010712266
-0.03497048,-0.04282402
-0.068110645,0.16705203
-0.0057498375,0.34316286
0.009302133,0.01862365
-0.061192222,0.1974082
-0.039460674,0.009073615
-0.62294924,-0.012023151
-0.69730014,-0.1290671
0.020122673,0.0021609962
-0.05735954,-0.0192011
-0.13748418,-0.22108173
-0.04416639,0.31515455
-0.23787919,-0.3302068
0.46317893,0.13611993
-0.019527607,0.00067326427
-0.122103915,-0.07137811
-0.18616179,0.06373602
-0.49200875,-0.34638572
0.010164634,-0.062535375
-0.0059151836,0.07851115
0.024371129,0.09589797
0.021051738,0.12806654
-0.06704229,-0.08520365
-0.41860938,-0.50390196
-0.019934395,0.08241373
0.10649191,0.026388645
0.021210458,-0.1789749
-0.12243406,-0.0148944855
-0.021446222,-0.04526341
-0.07907877,-0.0107473135
0.020086981,0.032274604
0.017009553,-0.053016365
0.2753845,0.025154352
0.11219765,-0.19815172
0.24865478,-0.032996416
-1.0602616,-0.9850621
1.2181216,0.4628197
0.5867009,0.012556568
-0.6708214,-0.22597665
0.018549418,0.17644456
-0.2604586,0.11459728
0.12184143,-0.03846854
-0.001046332,0.25485653
-1.2037263,-0.50196785
-0.07517113,-0.052650243
0.104933485,0.2493782
0.14166103,0.008045971
-0.09832157,-0.17118639
-0.0040069707,-0.0039601326
-0.006818285,-0.07864761
-0.7493883,0.15855315
0.15741752,0.25963676
-0.05803278,0.08396113
0.14462306,0.18494326
-0.040226713,-0.028259933
-0.0015305111,-0.14644015
-0.016139893,-0.06664717
0.013110685,-0.09707576
0.10999531,-0.053361744
-0.07367377,-0.008042097
-0.098961115,0.19138469
0.15231928,0.1845279
5.886572e-05,0.013910949
-0.0054108594,0.061836362
0.0023915546,0.2373724
-0.07910604,-0.2535659
0.008625586,-0.010271907
-0.06087471,-0.03846547
0.5111315,0.33141267
1.0150201,0.3420195
0.017357616,-0.061848223
0.059578534,0.119152546
1.1380558,0.21199006
-0.13447303,-0.28120857
0.003379406,0.041667998
-0.013559561,-0.022812784
-0.31722867,0.5046187
-0.7839079,-0.68425435
-0.012121145,0.030471891
-0.0033637434,-0.018957078
0.01790989,-0.04533738
-0.023869399,0.029114664
-0.6355397,0.013115026
0.14612967,0.37680143
0.048639603,-0.044638515
-0.0026046669,0.053355277
-0.51954865,0.047576845
-0.11170075,-0.6063828
0.057941213,-0.052027702
-0.13684878,-0.34398043
-0.72123194,-0.45507002
0.22348438,-0.16669142
0.05191192,-0.016027302
0.22301267,0.08357605
0.35611257,-0.340616
-0.8573241,-0.6699716
-0.51320016,-0.17168802
0.3030796,0.46885455
-0.04966244,-0.15297109
0.0013396618,0.15172714
0.07867155,-0.31094885
-0.74855083,-0.14104936
0.010230675,-0.017150164
-0.026117647,0.010147572
0.024131617,-0.0010117292
0.0063001094,0.003908515
0.026841123,-0.14030713
0.06287083,-0.033783466
0.32656482,0.59900516
-0.37770456,0.23918617
0.34800735,0.37470663
-0.04836537,0.06207238
0.0069574136,-0.020727813
-0.004275879,0.0049631596
-0.00051795563,0.021453612
0.01575657,0.019693553
0.029912468,0.054913312
-0.029548768,-0.26157844
0.21175455,0.23938894
-0.078957394,0.0112963915
-0.40741098,-0.3919319
-0.6250279,0.054015204
-0.008678936,-0.33839417
-0.03649758,-0.19383764
-0.056155793,0.023170471
-0.10913584,-0.028246343
0.19979645,0.037988484
0.08495298,0.007058203
-0.3267958,-0.16065055
-0.09553206,0.11888695
-0.20818354,-0.007874131
0.1869199,0.055491745
0.037719324,0.13350096
-0.06892194,-0.04761994
0.055752654,-0.04850349
-0.23177472,-0.20311081
0.2628423,-0.0922322
0.13143674,-0.34167206
1.0153743,0.83582026
0.2931908,-0.028273582
-0.062754825,0.014878273
0.035207555,-0.036832392
-0.47527033,-1.1635491
-0.20688453,0.13769418
-0.33738887,0.00914973
-0.44645557,0.08794826
-0.23101318,-0.18034518
0.1054223,0.054670274
0.42442197,0.08611333
0.15660182,0.29329062
0.033838846,-0.18318844
0.044280756,-0.14236906
-0.018824,0.04307893
-0.013519935,0.0060457587
-0.019467678,-0.04291769
-0.011158148,0.015453756
0.21725446,0.12140328
0.02655799,-0.12606621
0.014518764,0.03660524
-0.15240005,0.05466342
-0.2259742,-0.15703493
0.049680874,0.116203606
-0.44293553,-0.55282646
-0.4591592,-0.06753802
0.47341377,0.044551432
-0.022714986,0.062066674
-0.58682853,0.41626042
-0.26768935,0.3134218
1.0776258,-0.121421695
-1.1786872,-0.96960807
0.023291469,-0.020382226
0.1775948,0.13271493
-0.8172488,-0.263896
-0.8423487,-0.9200649
0.059129555,-0.04640484
0.061670054,-0.05815226
0.015202267,-0.17639127
0.01874771,0.10072844
-0.106664285,0.07214153
-0.26714242,-0.32498282
-0.47937202,0.35122997
-0.8377055,0.24234474
-0.08278939,-0.0012205839
0.0910284,0.1430459
0.052843105,-0.017666638
0.032195106,0.09355712
0.45956957,0.25849462
-0.03346459,0.09690851
-0.022820486,0.07771199
-0.042286124,-0.01309067
0.0046231253,-0.05269444
-0.010301983,-0.042251825
-0.15222117,-0.4320721
0.4584504,0.3410784
0.008206841,0.08255997
0.015062316,-0.061855108
0.032110427,0.07455504
-0.0006804549,0.015705109
-0.029866312,-0.10249317
0.21716234,0.14356026
0.3676381,0.18815896
-1.1140985,-0.5958557
-0.040059835,0.031463593
0.0053295353,-0.087418675
-0.12705618,-0.41332096
0.7940078,0.6903729
0.15768513,0.116998196
-0.061700426,-0.19145465
-0.0064484007,-0.10042691
-0.048920713,0.0012091696
0.0874536,0.139566
0.07861368,-0.35116684
-0.17534311,-0.08003813
-0.0601286,-0.2111187
-0.5388262,-0.32192826
-0.54992557,-0.109933734
-0.50286686,0.10973649
-0.07427362,0.4064306
-0.03727416,-0.15191767
0.022318859,0.10142243
-0.09981691,0.059657335
0.06829298,0.0867933
0.040601697,-0.017718107
0.043878313,-0.01851368
-0.0077079628,-0.13844623
0.02864696,0.18874729
0.28541875,-0.11424209
-0.57396793,-0.18702179
0.0071827555,0.07197857
0.018961046,-0.184156
0.19350658,0.003720045
-0.03630915,-0.10594417
0.73674107,0.21844202
0.66890085,0.7438103
-0.4846171,-0.0740093
1.01867,1.3614941
-0.020722017,-0.07780194
-0.02527048,-0.20377481
-0.24191397,-0.10516924
0.73254335,0.36003622
0.41599035,0.47901088
0.056152858,-0.082077235
-0.15739313,-0.29587144
-0.1616749,-0.16504794
-0.5045,-0.2244282
0.11050193,0.0061665773
-0.1042173,-0.11628425
-0.2092467,0.124417365


==> plots/force_xz_validation_dense_unsorted4.csv <==
Target,Predicted
-0.016213633,-0.007213652
-0.01025191,0.059113592
0.5593029,-0.33914924
1.2833766,0.9872152
0.0037548072,0.019946158
-0.08337777,-0.027766198
0.23412097,0.34457737
-0.52566445,-0.357414
-0.008231843,-0.04089862
0.04504874,-0.04675764
-0.5195464,-0.01107657
-0.38536683,0.028526247
-0.069792695,-0.11912426
0.27651882,0.16729541
-0.08140213,0.00909248
-0.039138734,-0.18919261
-0.13416353,0.017744303
-0.053616207,-0.0487175
0.40795642,-0.08492231
0.04779595,-0.27416262
-0.97608787,0.38097513
1.0289965,0.7157222
-0.22677626,-0.18480769
-0.31465188,-0.27508572
-0.06475001,-0.0963946
-0.040637102,0.004524857
-0.4237249,-0.11204907
-0.23773137,-0.40278208
-0.4212632,-0.18546347
0.3278595,0.3576296
-0.02655982,0.027252465
0.008091746,-0.02521938
-0.018544264,0.0029814243
0.14889985,0.061198585
0.02518591,-0.20251614
0.07273655,0.016949886
-1.152466,0.42125532
0.40855473,0.70753026
-0.08679473,-0.010180712
-0.19246837,0.0063130856
-0.17359693,-0.13150817
-0.4394074,-0.21639466
0.09971158,-0.07252878
0.32746837,0.5743294
-0.041050524,0.033175766
-0.048191328,0.055126995
0.03684697,-0.05991435
0.027618878,-0.096140504
0.41217303,0.1373384
-1.0003157,-0.31463274
-0.005755958,0.0016821027
-0.0050482345,0.008887827
-0.05348789,-0.14359927
0.8263271,0.40306938
-0.054723963,-0.090801895
-0.20645648,-0.021505713
0.881186,0.12701261
0.576401,0.3548491
-0.054356746,-0.06884533
0.1526736,-0.017419562
-0.021752985,-0.05311221
0.2934649,0.12530816
-0.22867611,-0.046492934
0.18647502,0.08572143
-0.37914318,-0.49490315
0.026755735,-0.20353407
0.28421292,-0.0006777644
-0.07677219,0.01972884
-1.285464,-0.34498942
-0.8663846,-0.4164552
-0.050170124,-0.028876156
-0.03853108,0.06308998
-0.0044767377,-0.0029072464
0.057659723,0.020549387
0.7111412,0.9962668
-0.47610533,-0.25330502
-0.4824369,-0.42463207
0.4371243,0.31302834
-0.10188748,-0.20316818
0.032661516,-0.1289736
0.29494137,-0.17914942
-0.031461544,0.3035909
0.07481181,-0.02505672
-0.1490003,-0.063815
-0.0061115082,0.015889764
-0.014522456,0.0098825395
-1.0248218,0.06729102
-0.07079171,-0.045145065
-0.33000088,-0.09570253
0.10016403,-0.05320531
0.032978058,-0.033999562
0.09537007,-0.100955665
-0.09643483,-0.4141264
-0.43393928,-0.4164284
0.018626811,0.02126123
0.032430515,-0.018549204
-0.5909376,-0.048339307
0.3035696,0.23278245
0.021838505,0.11631608
0.17504987,0.07554266
-0.00685442,0.14203167
-0.025483776,0.031982124
0.10500761,-0.016656816
-0.094858356,-0.05314961
-0.005643987,0.07937002
-0.3601582,-0.03201887
0.06967509,-0.09945516
-0.18580656,-0.07902326
0.2334221,0.12062502
-0.1006686,0.11212292
0.34109426,-0.06720843
0.3414815,0.35767975
-0.20355138,-0.08216703
-0.11510424,0.13353112
-1.1930125,-0.6705161
-0.04723275,0.10325444
-0.008755825,0.007032454
-0.00898462,-0.008787513
0.16066611,0.08533013
0.04327092,-0.038199008
-0.016393395,0.036305904
-0.03914672,-0.052467763
-0.045877993,0.20139566
-0.003867066,-0.011702359
0.0019778335,-0.12388283
0.028402928,0.030004784
0.19986778,-0.43727338
0.097529165,0.20020783
-0.22934213,-0.055704817
-0.12980367,0.14411056
-0.46419674,-0.4334165
0.38861603,0.46708703
0.036969636,0.06332022
-0.032651305,0.01541999
-0.046370193,-0.062014222
0.010449801,0.003116265
0.050807934,-0.062484086
-0.034562744,-0.27047786
0.7876344,0.33421117
-0.0860744,0.1646769
0.026765492,-0.03401631
-0.06915417,-0.064373374
-0.28222278,-0.08203018
-0.5660565,-0.26012516
0.5183749,0.30523223
0.62511253,0.71060926
-0.064726956,-0.11537252
-0.14945629,-0.051156797
0.42592597,0.086606085
0.6328812,0.12598294
-0.008510293,-0.05333203
-0.011082467,0.009340078
-0.0021811577,0.04297343
-0.00085672,0.024062544
0.008201792,0.05232963
0.0007523028,0.012905896
-0.3187288,0.073066294
0.15817204,0.04489918
0.047598045,-0.06861207
0.010967018,0.07344684
0.41723433,0.4605492
0.047624476,-0.050899535
-0.046059795,0.13693106
-0.006194058,-0.06502819
0.08613987,-0.004466146
-0.05021348,0.008626834
-0.2580043,-0.4421361
0.27420262,-0.020718407
0.043697506,-0.06587076
-0.0033563008,0.4625023
-0.021550406,0.07275765
-0.027002186,-0.023348525
-0.0012654739,-0.103563875
0.0044196784,0.026265949
0.2759394,0.12260723
0.011997828,-0.0121308565
-0.4258403,-0.48043373
0.6495966,0.77908146
0.4410806,0.26524687
-0.16269855,0.0069519877
-0.0029758587,-0.045353502
0.06917884,0.08232963
0.028292261,-0.029412419
-0.012411395,0.014915377
0.017609477,-0.04837531
-0.09214155,-0.007682994
0.08415939,0.08101702
0.0074420134,0.047810435
0.017347693,0.05090162
0.087277435,-0.015389755
-0.020497622,-0.1667341
-0.05960055,-0.270685
0.27405554,-0.062812984
0.018207774,0.1396428
0.8852395,-0.10481733
-0.8781175,-0.47738189
-0.027001884,0.12265277
-0.013764545,0.043365
-0.054402094,0.19075494
-0.00931369,0.0872713
0.32438102,0.42819506
0.1250427,0.34099138
0.0001838887,-0.32391405
0.1739188,0.19037642
0.04600035,0.25260973
0.038440872,-0.20477705
0.41841596,0.7236113
0.38451567,0.4920089
0.1749538,0.0050747395
0.2160312,0.03793305
-0.0069298856,-0.003121078
0.057936326,-0.016187511
-0.21997353,-0.021266699
-0.010286905,0.58237576
-0.16593972,-0.1562613
-0.4016357,-0.18221354
0.13481756,-0.3362493
0.8478477,0.14694585
0.39504242,0.1055356
-0.2017398,-0.5160986
-0.037588097,0.064994276
-0.4818372,-0.32161435
0.081390366,0.011190772
-0.0003392897,0.002671361
-0.14743844,-0.13881123
-0.095901564,0.27632403
0.101630524,-0.337626
0.15160385,0.101198345
-0.2867697,-0.19537288
0.025581665,-0.159376
-0.2826358,-0.34720623
0.14098062,0.16268277
-0.047624175,0.04172796
0.033862032,0.11441332
0.560332,-0.13486034
-0.052400965,-0.08083391
0.24961159,0.13166463
0.063917205,-0.049583152
-0.030681785,0.11944434
-0.039827198,0.005792618
-0.008646766,-0.08780591
-0.017241478,0.00051055104
-0.0053539886,-0.038813293
-0.07784365,-0.011977196
-0.003085055,-0.19226426
-0.34947762,0.55961955
0.29326418,0.111646175
-0.2559381,-0.19548425
0.6593936,0.05269301
0.091063835,-0.3261724
0.025647677,-0.022343516
-0.04166401,-0.02173996
-0.075395,0.03471735
-0.016398326,-0.019522965
-0.2240291,-0.8301663
0.39509076,-0.11936462
-0.027666047,-0.007412404
0.02587836,-0.024259515
-0.2188409,-0.031149596
0.23684567,-0.041601866
-0.18489859,-0.3607948
-0.046568114,0.542071
-0.70464283,0.051896274
-0.3775621,-0.1617373
0.03976975,-0.05652103
0.10885739,-0.032425284
-0.48873955,-0.12391505
0.26028427,-0.022637531
-0.031626787,0.03086406
0.1942927,0.16603231
-0.034876056,-0.23587164
0.012271897,-0.07395288
-0.7509136,-0.24145544
0.05054595,0.23965672
0.21066293,-0.05367434
0.08244737,-0.12618476
0.2334806,0.14391887
-0.18809438,-0.08391228
-0.031163402,0.010836691
-0.0062135616,0.0131917
-0.65210605,-0.076500505
-0.50211793,-0.12958404
0.29853088,0.02279681
0.09032791,0.018928051
0.010373729,0.014489666
0.005723797,-0.045745388
0.26685196,-0.25633994
-0.07817432,-0.071715176
-0.04383421,0.071961045
0.018360065,-0.118835986
0.07538531,0.043865383
0.07339405,-0.0074718595
-0.07791067,-0.022335678
0.047778405,0.035181433
-0.24566182,-0.020537019
0.1276731,0.36698666
-0.3476074,-0.08829039
0.87966424,0.51018703
-0.0001466418,0.023800313
-0.004779985,-0.019268245
-0.009870872,-0.010107398
0.0022764748,0.016678035
-0.025376797,0.0026057959
0.010514261,0.0085738
-0.19327913,-0.4481145
0.08504324,0.4142083
-0.024285961,0.0054872036
-0.024196904,0.031410873
-0.22907893,0.18158472
-0.40772194,-0.15694965
0.042335544,-0.010730699
-0.023690382,0.06262188
0.058047064,0.001278758
0.0062866407,-0.002337873
0.036568135,0.011070907
-0.008799037,-0.06019306
1.1641531,0.5212669
-0.44473517,-0.4270927
0.24469921,0.6152456
0.39547536,0.7560038
-0.0012045517,0.010720551
0.034528688,0.009408414
0.57262176,0.26088107
-0.22363773,-0.14375839
0.06701697,0.12192044
0.05168374,-0.060383826
0.65919465,-0.053764164
-0.21618457,0.07827577
0.0572432,-0.039296582
-0.12941903,-0.10894343
0.010611324,-0.12755793
-0.035318572,0.11714387
-0.037163112,-0.051135063
0.036081143,0.018544137
-0.2718207,-0.04679948
0.11578039,0.023635596
-0.063170046,0.033281237
-0.0021360368,0.012471139
-0.45930594,0.46882457
0.538882,0.94648796
-0.073168606,0.007106006
0.079296224,0.056346387
-0.051889613,-0.1774193
-0.6003988,-0.34428412
-0.0027773837,-0.058561534
0.020256326,-0.038129583
-0.05416843,0.21416038
-0.05780186,-0.23620313
0.25604996,0.08170533
0.6463322,0.6582192
0.15963009,0.20071808
0.27574745,0.19373667
-0.008023001,0.009206906
0.004963165,5.710125e-05
-0.13767715,0.17930841
0.059894897,-0.43846238
-0.13932748,-0.24875772
0.036031175,-0.0071531534
0.003565372,-0.003837958
-0.019475479,0.0060245395
0.27142245,-0.39041632
-0.050889272,-0.07968185
-0.18224584,-0.024728596
0.21177989,0.018314928
0.8051387,1.2723588
-0.85167015,-0.56729496
0.016248774,0.19654381
0.0031628371,0.13002709
0.42231372,0.47656223
0.13896999,-0.53845865
0.57393867,0.31970486
0.3330131,0.07050654
-0.23847488,0.20559227
-0.0979069,-0.54295176
-0.028263852,0.06575146
0.014524343,0.03916958
0.23362792,0.21411785
0.26832768,0.07568324
0.45058787,-0.28277123
-0.38178644,0.09740883
0.21641102,-0.09026456
0.02958773,0.009438992
-0.25760585,-0.034579754
-0.009858584,0.10944083
-0.007593866,0.0004273653
-0.0052346596,0.060640126
-0.00012253085,0.0054335
0.06537959,-0.08573164
0.119500935,-0.11918813
-0.008891005,0.008505821
-0.0044028093,0.00016111135
-0.0016647666,0.028116673
0.34894136,-0.0022367537
-1.1111609,-0.08621307
-0.18634133,-0.17329803
-0.07434373,-0.36902714
0.4959581,0.13034254
-0.30966502,-0.09877795
0.19233498,0.383589
-0.036884286,-0.025824785
-0.45352954,-0.14428812
0.14189439,0.28571427
-0.16547804,-0.355783
-0.71714365,-0.87154347
0.04994414,-0.13227302
-0.118480325,-0.1014052
-0.22523394,0.081703365
0.76369655,0.79334563
0.2773376,0.02778007
0.90827703,0.8755299
-0.13657409,0.038488507
0.04764903,0.041066974
-0.39906454,-0.28838748
-0.9580624,-0.8632326
0.06751193,0.06621638
0.052272767,0.074664444
0.06440827,0.20349038
-0.36404037,-0.018989831
-0.00044026444,0.052981973
-0.018325323,0.0512816
-0.17205682,0.68787503
0.2335627,-0.017483711
-0.5534374,-0.098303914
-0.48824227,0.021430701
0.02502487,-0.09261353
0.10011721,0.07416266
0.96060526,-0.06963682
0.0419674,0.26646477
0.49638528,1.0031922
0.34955516,0.59963125
0.27232555,-0.5038065
0.77681947,0.3071396
-0.05514644,0.042235136
-0.036734827,0.007021636
-0.01732547,-0.07744664
0.010263624,-0.013942897
-0.05803278,-0.026712716
0.14462306,-0.024779424
-0.03291478,-0.033976495
-0.023093453,-0.014431447
-0.037463613,-0.31071836
0.028508082,-0.2715769
-0.007558358,-0.028772056
-0.023027366,-0.06774604
0.23184483,-0.48719227
-0.7134674,-0.15273279
0.08997725,-0.1685701
0.38081092,0.4060128
-0.013549898,-0.019569278
0.064964294,0.02350378
-0.6958593,-0.44879937
0.4847262,0.25795567
0.024757955,-0.08054668
0.038302347,0.007818148
-0.011741748,-0.0035265684
-0.0036074473,-0.06580332
-0.013464818,0.10189605
0.0044966782,0.05628398
0.59506834,0.24112383
-0.1217114,-0.06775433
0.014246937,0.023406833
-0.004597266,-0.030008048
0.51722264,0.083275944
0.024299446,-0.03643629
0.06738446,0.05449529
-0.046607666,-0.030623227
0.026629949,0.005031526
0.07516809,0.015743732
0.08642683,-0.054323196
0.44007713,0.15841171
0.21578681,0.07731259
-0.30960643,0.24966735
0.0009908997,0.007032454
-0.0009355941,-0.008787543
0.14897601,0.27203608
-0.12388746,0.22761098
0.2475065,0.3166229
1.6197664,1.238314
0.06561555,-0.291987
-0.08120735,0.19584313
-0.38254845,-0.09612793
-0.80477875,-0.19030675
-0.004135265,0.013935864
0.0033400445,-0.007981986
-0.103221506,0.3842665
0.094729766,0.5180143
0.33955237,-0.03935331
0.5369825,0.84862876
0.024571622,0.0076366663
-0.027139813,0.017074227
0.1217344,-0.033768505
-0.009912055,0.026801676
-0.41565576,-0.18578807
-0.037140425,-0.2553866
0.54295164,0.3060649
0.32815015,0.1346207
-0.1238915,1.2675712
0.17349288,0.88864774
-0.0066012545,0.034681052
0.112781495,-0.036185652
0.46264178,-0.23330718
-0.13675512,-0.17029811
-0.60852635,-0.24659097
-0.13282107,-0.02510497
-0.45841563,-0.13730109
0.17246981,0.5436245
-0.061233565,-0.0026100576
-0.016827207,-0.055609643
0.3773541,-0.079143345
0.3044845,0.17864347
0.13274905,-0.17065132
0.052470345,0.4473821
0.64790916,-0.15280786
-0.26312378,-0.06662354
-0.5505506,-0.6391666
-0.18844026,-0.21766667
0.46190992,0.1928395
-0.4250787,-0.4425093
-0.03117313,-0.042364776
-0.08274369,0.008388445
-0.07124217,-0.0019968897
0.021304011,0.047354937
-0.008871941,-0.03662005
0.08921956,-0.058862254
-0.029980263,0.021254838
0.26566613,0.07125592
0.2125557,-0.17709315
-0.35560012,-0.055539995
0.023539318,0.15585464
-0.008180135,-0.20259324
-0.10814933,0.07287112
0.0103333555,-0.0067903027
-0.17481975,-0.7050486
0.03275776,0.35547397
0.026658073,0.07548337
0.13484678,-0.062189393
0.011655157,0.037939698
-0.0064544356,-0.07990697
0.10851483,0.078460515
0.046873145,0.24158722
0.022065043,-0.033633634
-0.0037649162,0.0020267963
-0.46872282,0.14292061
0.08233763,-0.07535601
0.44901264,-0.1683647
0.27076608,-0.15917858
-0.039766826,-0.24710336
-0.048669264,-0.07420513
0.007884528,0.031557783
-0.006350313,0.018469632
0.024069954,-0.080141366
-0.024065502,-0.17517346
0.037780963,-0.2847023
-0.007316263,-0.07494205
0.31347814,0.2771597
-0.0921091,0.19160509
-0.2717924,-0.06565565
-0.079514116,0.06468761
-0.097317144,-0.08537626
0.088518016,0.07313877
0.28356662,-0.045789003
0.22150227,0.0123023465
0.37129644,0.25121444
0.5025978,0.19614968
0.011664232,0.05141455
0.0115803955,-0.07106067
0.010450114,-0.034730524
-0.041348025,0.0056480467
-0.83802426,0.076959334
-0.1381161,0.13997391
0.4820957,0.4593308
-0.30523863,-0.7453762
-0.8670951,-0.14244117
-0.41309935,-0.37802213
-0.011281932,-0.0038379282
-0.009489678,0.0060245097
-0.026809791,0.049305663
-0.18611091,-0.029714465
-0.20303965,-0.061886966
1.2659321,1.277041
-0.50891715,0.11610699
0.43986124,0.5236176
0.09502494,0.10737312
0.28038728,0.47962618
-0.03216915,0.024344563
0.035113577,0.05835247
-0.48505846,-0.37416613
0.22264192,0.037623018
-0.1842919,0.231031
-0.15080678,-0.90077776
-0.0025625327,0.08373749
0.022356253,-0.07588288
0.033916768,0.014523208
-0.016704915,-0.007458389
0.004105049,-0.017615736
0.020626223,0.042719066
0.14496836,-0.15813288
-0.48648322,-0.17119087
-0.036174707,-0.065088436
0.056445263,-0.015566438
-0.024991903,0.074267805
0.005502293,0.043795645
-0.9626454,-0.62235725
0.058518037,0.09471509
0.42100662,-0.038871765
-0.507589,-0.20134991
-0.006626248,0.11437646
-0.08671668,0.032058954
-1.0596691,-0.35287964
-0.21475583,-0.019129336
0.1768395,-0.010267548
-0.2534693,-0.20186943
0.008352894,0.25239065
-0.021374676,0.26984686
0.51698077,0.60769594
-0.1421876,0.22694609
-0.016508535,-0.10155374
0.28300214,0.3230437
0.09550941,-0.6030452
0.34585488,0.5191999
-0.048141256,-1.6860174
0.47011143,0.8481033
-0.60684496,-0.1710602
-0.49919906,-0.29528272
0.08136954,0.022535205
0.90446895,0.4755134
0.5143021,0.087427735
-0.010609147,-0.08605787
-0.009062046,0.050178885
-0.0029885424,0.12652129
0.043029707,-0.6743823
-0.034467664,-0.61729336
0.1350165,-0.10602499
-1.3615854,-0.45977682
0.62421286,0.28051764
0.08601419,-0.2876915
0.014027241,-0.07399948
-0.029646562,-0.07512519
-0.047723394,-0.18678692
0.09908816,-0.2089094
0.08643916,-0.041654587
0.30475187,0.2318809
-0.46652448,0.17479151
-0.586922,-0.25014877
-0.39253604,0.13254666
-0.14296746,-0.559235
0.005578026,-0.023920476
0.05251053,0.0044297576
0.028943505,0.018989444
0.010146275,0.08883923
0.22099492,-0.13820004
-0.60699797,-0.09767568
0.55718833,0.040051103
1.0728633,0.58273613
0.019683871,0.2621988
-0.10917997,-0.10821755
-0.007519376,-0.042927325
0.0088520255,-0.08438516
0.034594156,0.038035154
-0.0023396458,-0.1315065
0.018390361,0.04167556
0.011175689,-0.006291032
0.07052188,0.021241069
-0.064437136,0.21002403
0.007258716,0.05082053
-0.03631364,0.12861651
0.039627545,0.51002914
0.090247676,-0.14675927
0.46837896,0.8365355
-0.42693174,-0.5590696
0.10896266,-0.044739485
-0.15202445,-0.04329866
-0.49146366,-0.26368964
-0.84979874,-0.49305218
0.17428842,0.1539281
-1.1903267,-0.5571531
0.03359422,0.14489758
-0.008739318,-0.10025936
-0.08786965,-0.1276201
-0.42344993,-0.7674279
-0.102987334,-0.027715325
-0.06709717,-0.18298775
0.107142165,-0.10474038
0.028841816,0.043208122
-0.28553635,-0.19830954
-0.022698816,0.043301195
0.6707766,0.3202199
0.5832849,0.58438617
-0.09215603,0.031085372
-0.06937776,-0.0508278
0.08999985,-0.20524198
-0.0129702315,0.016773373
-0.007235324,-0.018772602
0.022542732,0.005071819
-0.5956914,-0.088038325
-0.49013162,-0.075436026
0.007922478,-0.028818548
0.042867973,-0.060371518
-0.13307357,0.0986903
-0.1656044,0.6892072
0.01320068,-0.08636743
0.0046638628,0.025072396
0.22282681,0.3924725
-0.6111071,0.3394451
0.01960561,0.07475364
-0.018630616,0.02436316
-0.05827193,0.32055378
-0.043461513,-0.03458643
-0.009946471,-0.048170626
0.05062797,-0.011599541
-0.0002829064,-0.02073884
-0.001240187,0.015898257
1.0929716,0.41527224
1.0745242,0.23289967
-0.10449526,0.0321846
-0.401645,-0.049774796
-0.007741845,-0.034755304
-0.0063770395,-0.062966436
-0.004791609,0.028088868
-0.014257586,-0.006856531
0.010170184,-0.003983408
-0.003677125,0.06885564
0.084243625,0.053084344
0.06758926,0.12031773
-0.028977083,-0.152533
0.016299473,0.021767527
-0.016259365,0.031119943
-0.019062605,-0.030045182
0.05644913,-0.45425653
0.15211764,0.49326116
0.0592845,-0.0068588555
0.050373122,0.09141779
0.22574155,0.28881973
-0.09537548,-0.22407818
-0.2773611,-0.053716063
-0.04553199,0.03762725
-0.8457046,-0.7816359
0.4411841,0.071488634
0.0038556792,-0.0038379282
0.009380566,0.0060245097
0.8032098,1.0326612
-0.18957525,0.5069866
0.3783829,0.07319772
0.59956926,0.119490325
-0.14613743,-0.31523108
0.26125643,0.13334994
0.006587887,0.07436749
-0.013656599,-0.060465977
-0.4994818,-0.12500823
-0.12031199,-0.049527764
0.5641264,-0.47719926
-0.64638096,-0.52609587
0.26756603,0.80108815
-0.345236,0.3125906
0.51078004,-0.18485272
-0.024601884,0.95524764
0.0119230645,-0.09520638
0.008577434,0.07025185
1.0399873,-0.121141784
0.18195502,-0.7608365
-0.38854426,0.62502855
-0.037812043,0.015548408
0.14719467,0.056697816
-0.00024552457,-0.07578075
-0.25774276,0.18455857
0.082235046,0.3463321
0.017712597,0.1598565
0.10407434,0.23629427
-0.7397888,-0.71768343
0.2786786,0.66113067
-0.32887274,0.38821894
-1.2609446,-0.5904372
0.17202485,0.14538348
0.44628954,0.08822563
0.011651009,0.021835804
0.052594982,-0.0102261305
-0.0439654,0.119782835
0.007940443,0.19686475
-0.86057186,-0.8288427
0.85473,0.96646875
0.013690417,0.12634787
0.06123308,0.05067408
-0.66220975,0.23358846
-0.27242267,-0.15086354
0.053785257,-0.099689886
-0.081916265,0.069427386
0.005207853,0.078574896
0.011760489,-0.05945769
-0.0153868385,-0.040774107
0.03935492,0.006690599
0.81970394,0.29922253
-0.29608244,-0.3984959
0.11564852,0.25207695
-0.34899375,-0.31645647
0.12523483,-0.051190913
-0.9985274,-0.3416437
-0.58243364,0.22953695
-0.9187609,-0.53805506
-0.40919763,-0.18015862
0.021417081,-0.14403817
0.007636753,0.015886039
0.0073476424,0.009889156
0.014924254,-0.052571893
0.02567915,0.028820336
-0.13259226,-0.04804969
-0.10374814,-0.07282673
0.45961797,-0.24074143
-0.7562727,-0.5819765
0.33588406,-0.6448922
0.58043814,0.22166047
-0.017307222,-0.042440884
0.08377488,0.24165979
-0.03169903,-0.008436203
0.025529172,0.17609304
-0.032416157,-0.025999844
-0.030206062,0.22890675
-0.042095825,-0.07963991
-0.6748565,-0.290894
-0.09897005,-0.13547623
0.56401443,0.04437363
0.8085004,0.617437
-0.41252244,-0.57410634
-0.18282762,-0.2508335
-0.12844944,-0.03754571
0.36648822,0.14601606
0.17837346,-0.07338095
0.14769939,0.040634274
-0.4365262,-0.19016796
0.085588545,-0.052681148
0.27489728,-0.16281402
0.132592,-0.05690366
0.8089204,0.3608697
0.02784223,-0.8190402
0.35148877,0.46810496
-0.24851352,-0.23975968
-0.07688723,-0.18118751
-0.03470973,0.042559355
-0.0015734327,-0.16059005
0.43171293,0.14111567
0.050492976,0.018161356
1.5123916,0.065494895
0.21719836,0.13521037
0.6306763,1.2196105
1.1222193,0.52908564
0.017855857,-0.04271722
0.034163613,0.025193706
-0.0705103,0.0051162243
-0.16384612,-0.06965709
0.092808485,0.07129073
-0.47243732,-0.12648696
-0.03488068,-0.05739677
0.013313254,-0.11803803
-0.047308568,-0.13381067
-0.022844307,-0.086153805
0.035766564,-0.04073775
-0.09036865,-0.23550463
0.64335597,0.5562483
0.7473981,0.42079705
-0.17714788,-0.13245833
-0.31218705,-0.1067988
0.51874334,0.10159457
-0.047329567,0.23877682
-0.6452733,-0.3811376
0.62066543,0.2705745
-0.030429102,-0.019109666
-0.051783375,-0.034016103
-0.01376022,-0.0023728982
0.004041951,0.017371178
0.062242962,-0.012681067
-0.008125085,-0.08187699
0.032570474,0.10077423
0.06323295,-0.043501556
0.093775794,0.013396919
0.00033569254,-0.033668607
-0.05482898,-0.050089076
-0.020473577,0.033030838
0.21279624,0.004904568
0.11293705,0.05532603
0.49064267,-0.041688353
-0.58126056,-0.21975571
-0.15343106,-0.37167323
-0.52490985,-0.20051722
0.65704274,0.17741919
-0.66072506,-0.51425624
0.009262989,-0.006113097
-0.018558983,0.15464139
-0.004407079,0.33462435
-0.15003198,-0.061960638
-0.18468732,-0.15433127
-0.23437274,-0.4465233
-0.6251272,-0.23197693
-0.13511488,-0.4512893
-0.16108492,-0.33738944
0.18383694,-0.028045952
-0.04515341,0.42159468
-0.18991071,0.13926607
0.093437895,0.5166582
-0.29377067,-0.03547053
0.35097557,0.57420236
-0.5788801,-0.19042405
0.24138951,0.35176563
-0.14372633,-0.16459131
1.1457568,-0.10365726
0.19157842,-0.18989863
-0.012608947,0.02040948
-0.02342187,0.04810576
0.30357227,0.26489592
-0.15887074,-0.05287215
-0.3977673,-0.219666
-0.053453956,0.2055195
0.06939157,-0.08479211
-0.10419279,-0.14793086
0.0033244689,-0.009477168
0.0065768184,-0.026827365
0.004731457,-0.0139617175
0.008643045,-0.033550292
0.010532043,0.048893906
0.0076828543,0.012661338
-0.012803445,0.0896706
0.023091454,-0.075238764
-0.034268968,-0.09325692
-0.007494247,-0.015508413
0.54453784,0.4943485
1.6588395,0.91504616
0.42154002,0.49170935
-0.21663044,-0.46888658
-1.3438973,-0.39956665
1.2092091,0.4308322
-0.26461968,-0.010732681
0.073058575,0.059006058
-0.16060795,-0.13844001
0.07332662,-0.13000143
-0.043900836,-0.055171013
-0.019373072,-0.018222034
-0.01621294,0.18536025
0.04287979,-0.07641381
-1.2710636,-1.3126268
-0.09567626,0.29076406
-0.0019128064,0.04059547
-0.038706176,0.040475354
0.018278223,0.066124976
-0.02131659,-0.0013729036
0.0023396248,-0.020110548
-0.018831339,0.017335892
0.056667797,0.18279839
-0.4845137,-0.17709433
0.002758604,-0.024763405
0.006734239,0.018268585
0.010932079,-0.00062155724
-0.023492303,-0.02354692
0.04529713,-0.014230549
0.0748138,-0.033506602
0.29870385,0.44744766
0.23100215,0.14232613
0.0009377464,0.13784665
0.023359172,0.1152505
-0.005447395,-0.048192978
-0.037941843,-0.011537328
-0.01172566,0.028559446
-0.005727934,0.11865425
-0.032193255,0.0019527078
0.0067826426,-0.019578278
0.05491157,0.14851272
0.02081401,-0.27457532
-0.07639279,0.014592946
0.07274072,0.010978073
0.3717128,0.5021219
-0.045371205,-0.21823013
-0.022211099,0.06814432
-0.007552741,-0.10462198
-0.036149934,0.011655986
0.024849981,0.0076725185
-0.036023717,0.3433061
0.11851298,0.27719408
0.035786986,-0.40452683
-0.14430489,-0.430695
-0.009294681,0.010580666
-0.009323946,-0.07891965
0.4303013,0.024576426
0.0076043904,-0.056819737
-0.25002885,0.028888106
0.6804118,0.34186935
0.42931306,0.3456245
0.0703431,0.52560264
-0.09456202,-0.047257185
-1.2175324,-0.2491825
0.14533068,0.02761519
0.0022639777,0.013988212
0.0014426464,0.027252465
0.0068279505,-0.02521938
0.004947096,0.001856327
-0.018247092,0.0092045665
-0.048422016,0.035746098
0.02044041,0.0600913
0.48675844,0.4401872
0.1038101,-0.28654462
0.45509282,0.038663387
0.10009223,-0.072205566
0.0039178864,-0.018732488
-0.026550936,0.0050604492
-0.90536416,-0.07908869
0.3092244,-0.05071819
-0.355806,-0.076657414
-0.17065123,-0.33275092
-0.3422247,-0.14136434
0.3033988,0.040495455
0.00872342,0.10349885
-0.12634721,0.006026849
0.2597795,0.036586374
-0.43242547,-0.46979284
-0.025925696,-0.029738545
0.0023465988,-0.01654005
-0.28205276,0.26281655
0.7929878,0.010872602
-0.0055698156,0.040231645
0.01787854,0.0006685853
-0.050922845,-0.23831041
0.64228046,0.038492307
0.58562195,0.15495354
-0.039118413,-0.08301079
0.050635144,-0.010450959
0.09788293,0.091932744
-0.049718935,-0.047419846
-0.07331317,0.0029251277
-0.008548396,0.0003387928
-0.025028586,0.018993735
-0.025439551,0.045272708
0.016386861,0.017031342
0.8893523,0.14505106
-0.69895804,-0.6359543
0.00022301814,0.0035706162
0.003586301,-0.014775097
0.06253524,-0.07943529
0.024184624,-0.011942923
-0.044939034,-0.04570818
0.07525073,0.014300615
-0.022077523,0.033838794
0.026133738,-0.042320788
-0.14637972,-0.21182126
-0.10006559,-0.10457444
0.024647333,-0.37824976
-0.2360315,-0.46701795
-0.20463449,-0.05826986
0.014145933,-0.030334152
0.10028433,0.09830311
0.4681604,1.0251539
0.0265286,-0.10864569
-0.064253375,-0.065276
-0.036120474,0.4154523
0.0050150617,0.01900293
0.72076225,0.7459199
0.698,0.41831836
-0.19368872,-0.16177893
-0.02374924,-0.010283262
0.21633503,-0.09476286
-0.014959069,-0.033374667
-0.062754825,0.055344462
0.035207555,0.014854878
-0.18768771,-0.2737444
-0.10472576,0.040033698
-0.40341622,0.20574875
0.30449262,0.09219146
0.09016441,0.28196698
-0.15463753,-0.06813957
0.008500926,0.11183563
0.15731715,0.28845602
-0.04115953,-0.004090905
-0.008724414,-0.005731344
0.0074211955,0.042806327
-0.004244561,-0.016428076
-0.06620981,-0.088872
-0.06383496,-0.029093016
0.13791168,0.003124304
0.048888236,-0.0034048855
0.7109108,0.33487007
-0.118555315,-0.05369997
0.021546092,-0.0072722435
-0.0049976073,0.020014644
-0.113931775,0.018992066
0.022731068,-0.06136471
-0.28774223,0.20083104
0.10523102,-0.15855694
0.064560235,0.08879864
-0.03611212,-0.11771916
-0.048639968,-0.052557886
0.14639847,0.09782362
0.008483904,0.082270145
0.025946433,-0.11790189
-0.034314897,-0.030248165
0.112098366,0.036843598
-0.007866157,0.03570336
0.0025154478,-0.035776705
0.016097628,0.23025495
-0.080105275,0.009573609
-0.5927148,0.05937481
0.5958468,0.47387797
0.09399304,-0.0074124634
-0.034977734,0.011187509
0.011354085,-0.040820092
-0.0013562167,-0.02931358
0.0063940077,-0.00056529045
0.008080653,-0.008357286
0.026800927,0.12110755
0.06609103,0.022421053
0.4609816,-0.23316614
-0.42831546,-0.24659127
0.46539518,-0.8442721
-0.33913124,-0.039110586
0.016362978,-0.05915159
-0.124702364,-0.051476568
0.018560454,0.08496821
-0.19502427,0.028148443
-0.6868891,-0.6865362
-0.48128226,-0.27581513
0.0012895493,-0.018374357
-0.0039203567,-0.0002963841
0.018207775,-0.04271269
0.011333424,0.02517113
0.013859512,0.0074337125
0.02017186,-0.005531907
-0.00025095648,-0.004811585
0.0039843516,0.04526949
0.22389641,-0.011326402
-0.020717803,-0.0026602
-0.26920792,-0.010280997
0.34412366,0.12863846
-0.2966873,-0.47302496
-0.3317602,-0.050232664
0.6756606,0.5133066
0.048358798,-0.25238806
-0.14915621,0.034017622
-0.05115491,0.038718402
-0.014471676,-0.092832625
-0.14112288,-0.019545052
0.015103849,0.39651665
0.027942229,0.6041001
0.027649056,0.020204052
0.0056597935,-0.0035757534
0.26168433,0.13269882
-0.024487425,-0.0043311417
0.23967531,0.07633501
-0.19722629,-0.041976154
-0.13981798,-0.141922
0.2963849,0.10884665
-0.18715337,-0.23184657
0.34693414,0.07884571
-0.046629727,-0.016863436
-0.13357997,-0.06275849
1.8612514,0.54768467
0.16025844,-0.6115815
-0.11378899,-0.1602267
-0.09825574,0.043805808
0.049021047,0.091813624
0.017947648,0.14478263
-0.0071597975,0.020411134
0.012244899,0.048105568
0.01311434,0.031223983
-0.37278113,0.047436297
0.20860688,0.36040318
-0.17270494,-0.13621235
0.14331199,-0.30205432
0.7864968,0.3899324
-0.021196669,-0.07294005
0.2622109,0.119298995
0.031095425,0.014930159
0.25035083,0.09133549
0.53415483,0.49632496
-0.30560294,-0.22712588
-0.48073345,-0.3610541
-0.1465279,0.13819659
0.045335118,-0.81613284
0.10691872,-1.0315845
-0.0133473445,0.06494095
-0.058035582,-0.116463244
0.009038702,0.00702554
0.025791133,0.003666386
0.01907137,-0.027956158
0.009649877,0.027169436
0.056704782,-0.03541398
0.038339294,0.05979784
-0.15379745,-0.12426674
0.07879838,0.110717475
-0.3987183,-0.04286082
0.03393081,-0.003970245
0.2510183,-0.12217997
-0.7236695,0.1349968
0.021737877,-0.040851355
-0.035067685,-0.08173457
0.009554144,-0.09314433
-0.09987883,-0.12282863
0.5350611,0.058155388
0.7986916,-0.03647639
0.50852394,0.22442728
0.2693203,0.008012548
1.064805,1.001752
-0.3065831,-0.25120223
-0.07462786,-0.056964457
-0.05018953,0.015711248
0.2578404,0.25674117
0.22421706,-0.38587838
0.3982443,0.3849851
-0.40752822,-0.41804296
0.021923916,-0.0306817
0.009895207,-0.021540314
-0.01581601,0.018118545
0.008966549,0.08743936
-0.0010023905,-0.06303081
0.0036188622,-0.040279657
-0.012197388,0.0509613
-0.015468741,0.024989545
-0.016459392,0.02347058
0.010986782,-0.0034283996
-0.006524743,0.03005828
-0.0049839304,0.006457627
-0.096466474,-0.08792919
-0.1470921,-0.24117488
-0.001745508,0.0050747395
0.0024867333,0.0060344934
0.012865553,0.15484172
-0.032286286,-0.08456808
0.043247804,0.09363961
0.083337404,-0.005904138
0.1937904,0.12176466
0.06615964,-0.070379026
-0.012614576,-0.0066618323
-0.0010239258,0.040823698
-0.14815468,0.05237025
0.6962632,0.55371034
-0.19682305,0.10875675
-0.18245222,-0.0782249
-0.068447575,-0.21822363
-0.031343587,0.05076173
-0.0074238973,-0.0038380176
-0.0035598986,0.006024465
0.057207033,-0.0025337338
-0.16136009,0.044942558
-0.3610888,-0.14707279
-0.31242776,-0.17854884
-0.0034193662,-0.015750676
-0.0036622148,0.021312088
0.0827812,-0.25269544
0.12251176,0.15313822
-0.011324685,-0.019373
-0.032127827,0.02541554
0.42747438,0.22306752
0.5387865,0.20930254
0.078172915,-0.041145027
-0.0133071765,0.008387476
0.13856713,-1.4289412
0.66265,0.61683834
-0.45089334,-0.7215876
-0.12209147,0.10601649
0.05354646,-0.09036559
-0.15479477,-0.001994729
0.10386224,0.24395192
-0.28920174,-0.39096397
-0.40207952,-0.30421174
0.3921192,0.44787458
-0.35127807,0.054340266
-0.50225425,-0.8937438
-0.05362451,-0.054862797
0.21138453,-0.026888996
0.004319279,0.070964694
0.13431053,0.0014550388
-0.23164219,-0.32220298
0.86404145,0.23124595
0.5786086,0.4396737
0.6975608,0.37306076
-0.0032558027,-0.035170108
0.0040973704,-0.025475137
-1.102557,-0.41898298
-0.8580321,-0.43949014
-0.5058579,0.9389417
0.7268993,0.6280327
-0.24438828,0.02456408
-0.17810148,-0.084961385
-1.3113167,-0.6186342
-0.9253943,-0.600274
0.87673616,-0.20552942
0.28890893,-0.077204004
-0.03585223,0.19646072
-0.02220473,0.081121415
0.14587581,-0.070307195
0.629707,0.024525732
-0.0045343824,0.072939515
0.10466309,-0.00010532141
-0.07678037,-0.493927
0.9695218,-0.08434597
-0.35741457,-0.36414623
-0.7699498,0.013383105
-0.9731282,-0.08181214
0.8095139,0.22449803
0.12864749,0.15389012
0.15400481,-0.10290846
0.04938683,-0.16255224
-0.018271938,-0.30725127
0.5940602,0.09934448
-0.38599592,-0.30233088
-0.41830453,0.49386817
0.3692754,0.07394965
0.16230057,0.2436541
-0.4373586,-0.20027156
-0.03497048,0.056484878
-0.068110645,0.04967705
0.012629706,0.124875605
-1.0500597,-0.80609155
-0.01613991,0.01174587
0.012998883,-0.00012268871
-0.0103593245,-0.070629984
0.003245812,-0.029677182
0.21026307,-0.15302765
-0.54363704,0.08469099
-0.0047399956,-0.021519512
-0.0111166425,0.006474003
-0.7577529,-0.041372836
0.6329514,-0.53983855
0.19339782,0.08383599
0.11318314,-0.007203877
-0.003630048,0.0010656118
-0.0010752946,-0.025501072
-0.17082883,0.05863282
0.0019636308,0.040864915
0.18588004,-0.26639545
-0.2162815,-0.22352237
-0.09154174,0.10415399
0.072674304,0.040038615
-0.032945424,0.04558423
0.030588068,-0.02759318
0.37173802,0.17385972
0.48894477,-0.008332074
-0.22388852,-0.010549378
-0.13131876,-0.051596805
-0.10606861,-0.1660819
0.10578905,0.023121923
1.5437992,1.1942794
0.6390593,0.8818661
0.018256357,-0.37280422
-0.5818411,-0.16525313
-0.001046332,-0.35208762
-1.2037263,-0.59119666
0.00704451,0.035218477
-0.010507539,0.027999505
-0.021847824,0.061461
-0.019669112,0.072806776
-0.060672026,-0.023778088
-0.043196745,-0.042779535
0.039756183,-0.005625963
-0.027684674,-0.0227139
-0.6210482,-0.21465242
0.17406526,-0.15479541
-1.0023586,-0.32571006
1.2314476,1.1956658
-0.114225954,-0.42519972
-1.1240492,-1.1395979
0.21447355,-0.06269956
0.0075573935,0.06262809
-0.3030826,-0.16411102
0.3333016,-0.14520626
-0.34483778,0.13164791
-0.29935744,-0.0978412
0.067195185,0.013916552
0.27406514,0.10135283
-0.17360912,-0.11645317
0.07256609,-0.05006951
-0.046327613,-0.22088838
-0.019255899,0.041725293
-0.26263177,0.055720806
-0.5152099,-0.24965434
-0.2991401,0.052430093
0.55354947,-0.07284567
-0.23030311,-0.015744269
-0.042594433,-0.076631874
0.022049824,-0.008226275
-0.0037382932,0.017654017
0.23702587,-0.2771787
0.83217907,-0.26911533
0.1336436,0.114866674
0.09520329,-0.30149835
0.005865399,0.019392744
0.015589241,-0.008226126
-0.0044588353,0.026829064
0.02264661,-0.020744681
-0.08614902,-0.26120186
0.021520045,-0.34121016
0.04497194,0.053726196
0.09603455,-0.00070899725
0.07542455,0.003847897
0.0770901,0.04129152
-1.5125749,-0.44832546
-0.035277724,0.061579168
0.30642503,-0.019346178
-0.4340964,-0.512387
-0.09994753,0.03531152
-0.17065807,0.11171484
0.0051162965,-0.036941648
0.0035635515,0.033593982
0.28606072,-0.027816355
-0.052973863,-0.07883483
0.004284167,0.014226586
-0.025817286,0.014765501
0.024371129,-0.046894625
0.021051738,0.0014038831
0.07973557,-0.024676085
0.0034348082,0.018193707
0.034654297,-0.15951167
-0.078834906,-0.18398687
-0.063222244,0.036993325
-0.10254176,-0.32819152
0.1545771,-0.04010657
-0.09183951,-0.05243647
-0.09393975,0.038634688
0.10771842,0.09739086
-0.22134738,-0.16526568
-0.3618758,-0.102225184
0.024544433,0.004157603
-0.08024,-0.014664769
0.90855014,0.45219588
0.31901792,0.13344392
0.012406583,-0.22331238
0.0050467737,0.018208057
0.068048276,0.012375474
-0.023686241,0.044284344
0.0065918346,-0.056117237
0.031597435,-0.010238767
-0.2729929,-0.02098447
0.12724555,-0.042874537
0.0030607604,0.00848031
-0.0016036127,-0.024303585
0.027137322,0.006360039
0.0045341533,-0.028739765
0.37962306,0.15053582
0.03458688,0.16360065
-0.032533236,-0.10920088
0.16955926,-0.033698782
-0.15562654,0.18654403
-0.005357535,0.075131774
0.16305871,-0.033238888
-0.07819958,0.16524136
0.11799233,0.004310727
-0.00023295346,0.084148645
0.03702833,0.03662038
-0.13147758,-0.106823
-1.1574614,-0.03444904
0.36323497,0.4616985
-0.9618214,-0.4352758
0.15973344,0.36348698
0.23239973,-0.028045118
0.06336356,-0.060016572
0.159653,0.3118977
0.43624672,0.3076436
0.03317326,0.08857626
0.0069395155,-0.0003940761
-0.21536955,0.09062749
-0.12173577,0.15330184
0.015202267,0.03551501
0.01874771,0.012374312
0.13179542,0.099373005
0.034082044,-0.10486901
-0.2075796,-0.22019142
-0.19744286,-0.6615746
0.05148244,-0.09252277
0.12407127,0.18024595
-0.09779207,0.31424326
-0.113906994,-0.042145252
0.037719324,-0.008163661
-0.06892194,-0.19001092
0.07122361,-0.0018053055
0.027369708,-0.019567795
-0.5634619,0.48181748
0.56346977,0.73746336
-0.0018903529,-0.10222113
0.018861542,0.112831
-0.6000026,-0.25976193
-0.7935355,-0.20382379
-0.31333017,-0.30111325
-0.5539465,-0.10405853
-0.114059746,-0.007180907
0.03694959,-0.02537395
-0.04011786,0.24977106
0.058482163,-0.22782633
0.115717515,0.28258616
-0.155317,-0.23372588
0.014160657,-0.07230955
0.077186845,0.034528926
0.03212387,-0.12023115
-0.074746355,-0.066206366
-0.004444355,-0.035137504
-0.0304373,-0.025452904
0.38601202,0.5135486
-0.09444074,-0.2773822
0.12610756,-0.06158328
-0.31467375,-0.11192453
-0.06359396,-0.07921243
-0.0059119477,0.06363547
0.00057615695,0.031656474
0.049743347,-0.049618006
-0.17319946,0.63848215
-0.03316478,-0.18245059
0.1958207,0.06099114
0.21812104,0.024969101
-0.047585037,-0.105368495
-0.3735905,-0.5281705
-0.039855,0.013199151
0.03735947,-0.015144646
0.052204087,0.03062518
0.05691439,-0.030064374
-0.0635808,-0.021722019
0.057589788,0.011597306
-0.036747817,0.03389448
-0.10965548,-0.092324555
0.022605123,0.057922408
0.7124232,0.5187204
0.00086688437,0.051243156
0.01604343,-0.014739633
0.070144296,-0.07794896
0.036546826,0.012933433
-0.38893455,-0.06558567
-0.15258044,-0.055826247
-0.19898178,-0.26600137
0.13167925,0.24836165
-0.14015679,-0.19733125
-0.19776127,-0.20096886
-1.1990577,-1.0874953
0.31020904,0.95664203
-0.012079303,-0.042723417
0.0300977,0.025171913
-0.5724156,0.005056113
0.25391275,0.014280558
0.03741592,-0.13753557
-0.12411389,-0.3476289
0.035758484,0.018116698
0.016408928,-0.0044763684
0.009697965,0.00920438
-0.0015935067,5.8174133e-05
0.6648525,0.34545416
-0.24800467,0.119186476
0.079924755,-0.20513117
-0.087980464,-0.15066409
-0.24676415,-0.0145033
0.13262671,0.044801593
0.15082604,-0.02714783
-0.24013507,0.021912366
0.09680403,0.045812592
0.08499605,0.015822083
-0.0064641843,0.008263528
-0.018484427,6.043911e-05
-0.027631562,0.04526423
-0.022114001,-0.038291395
0.8973144,0.96300787
-0.65787804,-0.39064974
-0.02792311,0.043433845
0.0009071871,-0.10426946
-0.8509546,-0.3222494
0.52403337,-0.2186748
-0.0034649572,0.12104277
0.0071804496,0.004538521
0.81282544,0.7475634
-0.89329004,-0.32853886
-0.030053593,-0.07524216
0.036666963,-0.016678661
-0.4430248,-0.42788863
-0.51648486,0.096012145
-0.031257004,-0.021113336
-0.0006056889,-0.045978755
-0.042080652,-0.74847376
-0.17970885,-0.08905792
-0.013824929,0.016521037
0.06126455,0.09769964
-0.1609161,-0.087756604
0.07778831,-0.024097353
0.03879624,0.031227022
-0.028689709,-0.027378716
0.122385114,-0.12818171
-0.037748467,-0.029630125
0.0010332919,0.16304922
-0.0017092534,-0.02584827
0.016561262,0.015888155
-0.023793835,0.00988391
0.18682039,-0.06732013
-0.059977233,-0.28826708
0.017321354,0.057219118
-0.07110186,0.045174852
0.07231507,0.20202559
0.3926584,0.45226026
0.17624824,-0.2146551
0.20717049,0.3533404
-0.044988282,0.22554624
0.13828677,0.1577175
-0.1220109,-0.0239892
-0.022721378,-0.032617018
-0.14121737,-0.36519873
-0.34774864,0.15215126
0.01790989,0.048537463
-0.023869399,0.02789773
-0.0015012086,0.00915426
-0.0049416944,-0.0140901655
-0.022897353,0.07284501
0.028223518,0.032512933
-0.062815465,0.023191214
-0.14442812,-0.052043974
-0.19995953,0.06274289
-0.18923141,-0.122510165
0.6565714,0.67115605
0.9149003,0.90550405
0.3831161,0.1771074
-0.41783857,-0.27198684
-0.0923298,-0.5296422
-0.09940994,0.053420395
-0.14683919,0.15909171
-0.13114747,-0.0093013495
0.048933472,-0.08652136
0.14625505,0.03814006
0.15700044,0.09093332
0.31701714,-0.039537013
0.051061895,-0.19052076
-0.73191154,-0.8577324
0.002772511,-0.02923131
0.03411268,0.0026580542
-0.019050268,0.04704255
-0.0061321426,0.012771398
-0.62800014,-0.72394514
-0.44789886,0.07154026
0.09414476,-0.15891474
-0.18745017,-0.19270563
0.31391245,-0.029665083
0.8390032,0.5683031
-0.026864924,-0.0058659315
-0.040956672,0.01847294
-0.10205656,0.2261219
-0.016031269,0.2299717
0.23845817,0.23600328
0.081985906,0.01775664
-0.06508836,0.26475066
0.6185346,0.702119
0.1864593,0.23761684
0.46073192,0.18562189
0.7844682,0.3956256
0.1430637,-0.202113
-0.91990024,-0.77952117
0.19718808,0.11411643
-0.36850438,-0.20062709
1.087424,1.2580314
-1.0117676,-0.2316904
-0.93122625,-0.835994
0.44543236,0.080753386
-0.50569206,0.09580845
-0.32584536,0.15925503
0.055431716,0.14313592
0.57627285,0.69657403
-0.39122087,0.039936125
-0.40204048,0.13417032
-0.8355099,-0.56517416
-0.0013143751,-0.020452827
-0.0480344,-0.03716734
-0.009170166,-0.024763405
0.008632764,0.018268585
-0.7318237,-0.22468305
-0.39597535,-0.18794775
-0.7179999,-0.4750117
-0.49101847,-0.31328702
-0.8134269,0.2226274
-0.29057115,-0.86929035
0.39204374,0.8478465
0.035818025,-0.4673393
0.10624486,-0.02239281
0.051536486,-0.03253895
-0.40241978,0.16351229
0.09206523,-0.26816458
-0.29404363,0.07638919
-0.16603361,-0.0017239451
0.092506334,-0.008910857
-0.084231034,-0.07688048
0.10992366,-0.08897853
-0.035260044,0.009283729
-0.24873716,0.10770452
0.4226263,-0.25123608
-0.05734674,0.027914912
0.076474324,0.03951405
0.19765525,-0.11549106
-0.18877766,-0.1995067
-0.055643573,0.06476736
-0.027348205,0.0060530305
0.26249593,0.32874215
-0.22813019,-0.46527267
-0.03708069,0.030793905
-0.04656016,-0.025494993
0.14217511,0.0011146069
0.09163661,-0.06626532
0.04665713,-0.18735296
-0.14867006,-0.08060792
-0.053896688,-0.036267385
-0.11690415,-0.022746243
0.008404734,0.0068205595
-0.048201233,0.03943044
-0.05777191,-0.014338881
0.11881505,0.08100066
-0.0052645593,-0.06148033
0.005022294,0.0918901
0.07702546,-0.1329545
0.053109895,0.046949565
-0.24154906,0.031861603
0.21925032,0.0033206344
0.15844743,0.10217157
-0.24709985,-0.18268892
-0.049710803,0.023758024
0.064440936,0.027872764
0.013745777,0.07007033
0.04901962,0.0028748512
-0.45878738,-0.41387886
-0.07123646,0.12360191
-0.54269254,0.1389558
0.4256571,0.2493424
0.409046,0.062461317
0.045025572,0.046820313
0.024239246,0.010451585
-0.0424431,0.06656112
-1.0018395,-0.77285427
-0.9013733,-0.47875983
0.02006036,-0.12598142
0.011250637,0.010989666
0.043580573,0.007468283
-0.048590414,-0.005547285
0.0045109526,0.027252465
-0.003407706,-0.02521938
-0.67125887,-0.38593066
0.58967215,0.33308786
-0.011402851,-0.061976492
0.008117192,-0.09169489
0.28353772,0.047009587
-0.24791026,-0.037195027
-0.47694457,0.054116517
0.2631443,-0.044641435
0.73084795,0.1021992
0.8897034,0.3230098
0.095753685,0.21044737
0.1198961,0.44939074
0.30885807,0.3749798
0.2956798,0.2529397
0.023924414,0.0105749965
0.0075895814,0.01376161
0.003114635,-0.06284815
-0.0060679065,-0.07687011
-0.20381539,-0.8162501
0.77075905,0.6227502
0.39515096,0.26503068
-0.0598723,-0.45898592
-0.13536996,0.021948814
-0.1237898,-0.024063945
0.025373463,0.018309474
-0.1207955,-0.08649427
0.8974786,0.77119434
0.18362525,0.045390755
0.012464443,0.021853
-0.07460282,0.067148924
-0.029290687,0.17329869
-0.028330972,-0.19660416
-0.46439636,-0.29119182
-0.02585654,-0.22242612
-0.08866532,-0.03196329
-0.100551166,-0.013778955
-0.130056,0.0074470043
0.13362007,-0.007656187
0.4934448,0.39989102
-0.50196886,0.07512605
-0.014021819,-0.044607878
0.03515632,-0.011812881
-0.05215104,0.027180314
0.019400563,-0.02085799
-1.1257876,-0.8022072
0.7928754,0.67534894
0.23979893,-0.15083957
-0.24633645,0.16124004
0.0067578517,0.07264051
0.0050400333,-0.036102965
0.0026129624,0.005074978
0.006257518,0.0060344636
-0.16720453,-0.058101416
0.93822706,0.79221964
0.022280037,-0.27759606
0.32296997,0.31135774
-0.2536867,-0.46023145
0.36326563,0.38106576
0.589353,-0.03837347
0.35169348,-0.053427786
0.022939712,-0.02964963
-0.032370083,0.02667734
0.09082257,-0.0027515292
-0.06182821,0.02274403
0.057260744,0.0032087564
-0.022745928,0.04107541
-0.058381192,-0.04689315
0.029143844,-0.17777511
0.0529208,0.029168189
-0.017314466,-0.09940606
-0.06399836,0.004337758
0.016456515,0.022653546
0.2330587,0.4642166
0.086180754,-0.69043
0.14226285,0.092735946
0.074203774,0.1110453
-0.5068418,-0.25664306
0.16050164,0.25932822
0.43828875,-0.07135293
-0.6752588,-0.3463987
0.4258104,0.04208705
-0.03436825,0.11989121
-0.11756432,-0.055736214
-0.9002489,-0.038003415
-0.6161671,-1.1657555
-0.3023337,-0.27122992
0.06130577,-0.060501188
-0.100018695,0.010019422
-0.11919211,0.03053695
0.5609391,0.31227186
-0.5303533,-0.12671643
0.5656637,0.21615145
-0.20257929,-0.020334661
-0.18169236,-0.08430064
-0.013080351,0.020140529
-0.0011001795,-0.0034320056
-0.023928663,-0.024766594
-0.040741503,0.018271893
-0.2071212,0.27743703
-0.39043355,-0.2112546
0.008884193,-0.07038444
0.03352133,-0.11005977
-0.014833191,0.14096875
-0.07507287,-0.2757729
0.48506337,0.49277914
0.21242124,0.33303612
0.42247787,0.4138701
0.83554626,0.26621273
0.16581997,0.43925458
-0.48697335,-0.12136912
-0.59998256,-0.48812675
0.69499487,0.4992293
-0.015422748,0.009465218
-0.05165605,0.042040497
-0.5175572,-0.3680505
-0.4217062,0.13153826
-0.12498312,-0.19213742
0.034138173,0.10710558
0.48941094,0.7007004
0.74638414,0.6647322
0.024132878,0.079324424
0.0005631336,-0.19016299
0.5417886,0.048225015
0.62569857,0.9815539
0.4210533,1.268224
-0.11145904,0.12468302
-0.33837554,-0.39081162
-0.13050345,0.026040852
0.42798358,0.029991508
-0.29592127,-0.13804197
0.07554862,0.52816236
-0.8614242,-0.31020945
-0.002091316,0.0963923
-0.0011459467,-0.050097138
0.11410566,-0.2707007
0.2057971,0.23164637
0.07788381,-0.05019909
0.01972904,-0.024364084
0.013507526,0.019585356
0.035399582,-0.002871871
0.3335965,0.12339845
0.19314963,-0.008076727
-0.43589246,-0.6091875
0.33322096,0.41330516
0.033761673,-0.013857722
-0.016384477,0.035650402
-0.019067043,0.007031977
0.013717619,-0.008786738
-0.1922695,-0.029563487
-0.01984734,-0.19397315
-0.73842597,-0.19343275
0.34489208,0.07905994
0.112356305,-0.47927663
-0.5573086,0.26169914
0.06432201,0.0655126
-0.07469228,-0.009231389
0.009777398,0.004568577
0.05157175,0.0038170218
0.096767776,0.059705734
0.100956984,0.24139254
-0.24816611,-0.040960625
-0.11123557,-0.014029637
0.027575511,0.040901273
0.02334861,0.025758095
-0.7118472,-0.42207107
0.6392942,-0.048116535
0.016528968,-0.0046266317
0.0052581406,0.04525712
0.25664595,0.65855926
-0.03862965,-0.43141788
-0.3643793,-0.23332328
-0.7929416,-1.0355635
-0.09984526,0.07391739
-0.67026913,-0.82964265
-0.49210513,-0.040869236
-0.32670712,-0.14461127
0.15329745,-0.072829425
0.28550458,0.07957554
-0.047788035,-0.035047144
0.051641516,-0.003915906
-0.98334396,-0.5335781
0.3267513,-0.042070955
0.71301854,0.1900233
-1.0411539,-0.96895367
0.4201324,0.035462856
0.37324554,-0.047905862
-0.05561707,-0.15957445
0.18037298,0.16950911
0.13082467,-0.58882797
-0.093129925,-0.001802966
0.42511037,0.51154494
1.4373664,0.5927604
-0.11387316,-0.047541842
0.0020020155,-0.06007287
0.068783,0.16710985
-0.11412184,-0.08251497
0.0101062395,-0.07091993
-0.045731466,-0.064140454
0.7289319,-0.06440234
-0.48802984,-0.3568653
-0.0024328039,-0.07710016
0.019517684,-3.644824e-05
-0.0042663864,-0.040409565
-0.017131388,0.027703151
0.82629013,1.278012
0.05307082,0.18427992
0.033202045,-0.07799184
-1.5378892,-0.7128333
-0.0050386577,-0.014041603
0.025886085,-0.027464554
0.02231323,0.12717691
-0.16435921,-0.22766024
-0.33290386,-0.53234863
-0.18841973,-0.08614144
-0.2827577,-0.039545715
0.0474771,0.0305202
0.011056983,-0.023094893
-0.0006065996,-0.023626715
0.27546456,0.8371238
-0.8220124,-1.2290354
-0.06170795,0.0029616356
-0.037977308,0.041668832
-0.12734562,-0.4225452
0.37907445,-0.25374782
-0.016975302,0.023730412
0.05009308,-0.011633627
0.027028158,0.031284153
0.0067381077,0.026880264
0.24789552,0.11582017
-0.5056436,-0.02932161
-0.005409653,-0.053485185
-0.0078852605,-0.0063591152
-0.03677756,0.06330526
0.2577682,-0.28245342
-0.05986225,-0.1175714
-0.11159092,-0.016043693
0.3461255,-0.07580441
0.22764091,0.12338887
-0.4065448,-0.78369415
-1.0482955,-0.87243813
0.10285184,-0.02248761
-0.087419294,-0.064618886
-0.58338416,-0.049388498
0.27758256,0.006158799
0.1834749,0.33491576
0.063870676,0.14310946
-0.295972,-0.2944606
0.6864025,0.31852645
0.5815749,0.63259
-0.5573007,-0.41818595
-0.012793811,-0.018716514
-0.0040613557,-0.023498714
-0.036013678,-0.02865237
0.011848131,0.014092922
-0.016359422,-0.1264818
0.007980999,0.036609784
1.0961895,0.5663317
-0.17176041,-0.29398227
0.09209748,0.098715216
-0.10286111,-0.10662621
-0.2901037,-0.21800673
0.17197038,0.1702338
0.023344055,-0.21157867
0.032517433,-0.031842846
0.20476928,0.3790301
0.25915474,0.32538533
-0.30191046,-0.27013576
0.14196107,-0.102031305
-0.008879278,-0.006448835
-0.029509647,-0.0075514168
-0.43488902,-0.62181926
-0.44032744,-0.35099036
0.02156856,0.013670385
-0.29981488,-0.29298285
-0.09437904,0.05809185
0.14726031,0.116114676
-0.39262113,-0.27742192
-0.055783942,-0.04354468
0.83531445,0.41214502
0.68746525,0.57377493
-0.094632566,-0.0020467043
-0.4275083,-0.15477657
-0.05541854,0.31609657
-0.3004501,-0.12600741
0.7775959,0.071042895
-0.39333695,-0.3433708
0.24606277,0.07430279
-1.0126271,-0.366859
0.0072811125,-0.15241578
-0.014995912,0.13852055
0.010055905,-0.046889782
-0.0029786513,0.016057014
0.007089695,-0.14348972
-0.1601559,-0.021645978
-0.00736201,-0.036472887
-0.035258546,0.035587907
0.18261236,0.8937635
-0.049158446,-0.35672668
0.010724485,0.072365224
0.011837235,0.08499034
0.023443889,0.024275094
-0.004145383,-0.036003068
-0.20578533,0.01080285
0.12389912,0.0014789253
-0.16130765,-0.016519427
0.04919483,0.13122097
0.04631158,0.0049550533
-0.03877552,0.00612396
-0.3460034,-0.59550864
0.30797803,0.94455665
-0.6699918,0.85368353
-1.3025213,-0.37858453
0.097636044,-0.27957818
0.06564153,0.05532527
-0.66580427,-0.1328871
-0.8090308,-0.5394284
-0.1334843,-0.12478137
-0.18418169,-0.16667755
0.0010360964,0.015889198
-0.015173543,0.009883195
-0.023397533,0.009750485
-0.5030968,-0.43924338
0.7138214,0.38054374
-0.43218786,-0.10149318
-0.008313814,-0.00056523085
-0.009691034,-0.00835675
0.009533452,0.011416256
-0.01588059,-0.014999628
0.01595556,0.04730457
0.079742506,0.05279717
-0.83604443,-0.06802553
-0.39113623,-0.11374432
0.5458547,0.21219125
-0.40907148,-0.42790693
0.1072492,0.41737187
0.87065077,0.6804688
0.0031585912,-0.01904291
-0.021351732,0.025179327
-0.034484252,-0.01750487
0.09273195,0.026093066
-0.14363053,-0.15399021
-0.07620295,0.024975896
-0.21300188,-0.5810743
-0.74298453,-0.43238157
-0.36105216,0.19056857
-0.77764606,0.00037321448
0.21830899,0.57733893
-0.22974709,0.29945254
0.59055245,0.005237937
0.5822971,-0.046316057
0.03898063,0.07216038
-0.026596773,0.053995118
-0.73400205,-0.16085005
0.48753577,0.21132052
0.0063771773,-0.07408607
-0.00051728403,0.0035875738
0.5153918,0.33135012
0.23888992,-0.028751135
0.023761168,-0.023816466
-0.043854985,-0.045413256
0.047767192,-0.1472274
-0.09874004,0.016297221
-0.21972741,-0.3176614
-0.052906495,0.06849384
-0.003518204,0.00145787
0.048788004,-0.013458788
0.03587517,0.038960606
0.031546235,-0.040086254
0.81631386,-0.052454352
0.008735938,-0.09499931
0.15926564,-0.03635499
-0.09378252,-0.0065964907
-0.028483432,0.01961273
-0.043493234,0.006427005
-0.7185797,-0.2748998
-0.71584463,-0.6957048
-0.19004628,0.32110575
-0.8724412,-0.37478176
0.13993503,0.15935856
-0.04053272,0.06840366
0.02944975,-0.019027054
0.031360745,-0.01418028
0.1974016,0.04474671
0.076561615,-0.070461094
0.05857,-0.11792457
-0.05739358,-0.054993205
0.028422736,0.10094905
0.030057186,0.16606419
-0.0026108029,0.034365013
0.021899652,0.002661869
-0.15299754,-0.7071059
-0.1553276,-0.18667257
0.374978,0.024056673
-0.3021355,-0.07053408
0.093395665,0.052471578
0.3038783,0.12507503
-0.6778265,-0.6786175
0.7398102,0.6059959
-0.2539,6.020069e-06
0.21528174,0.08380616
0.9384545,0.17475927
0.725338,0.10662758
0.060683496,0.020303607
0.1370492,-0.0031125993
0.0006227674,-0.0040083975
0.016069815,0.0013673306
0.011495137,-0.09169054
-0.17847717,0.6674987
-0.02202119,0.01630503
0.022833027,-0.10667661
0.96843135,0.08910644
0.19809905,-0.050182447
0.008343803,0.023243308
0.009178223,0.05340475
0.85045606,-0.065508515
0.08133699,-0.2882346
-0.0017680775,0.005593762
0.066775285,0.06711817
-0.25577188,0.25846475
-0.07829067,-0.19796585
0.263619,0.24044156
0.077681564,0.357437
0.031605054,0.09389825
0.055644773,0.21184361
-0.23133773,-0.07301277
0.033986814,0.2650618
0.38590044,0.12613034
-0.60283417,-0.1943664
0.6271743,1.0435206
0.5614915,0.1757654
0.41457057,0.4795636
-0.50682676,-0.33944395
-0.019414619,0.035565317
0.0147261415,0.027652502
-0.03963218,-0.05862868
-0.0072413236,0.016339302
-0.08737527,0.29212916
0.47542685,0.38594252
0.025326608,-0.06765802
0.07734523,-0.0614125
0.015023526,-0.03210038
-0.023744553,0.018325776
-0.015866382,-0.005440891
0.004294444,-0.10376972
-0.011360797,0.03213933
-0.5873844,-0.10703924
-0.06995469,0.050572872
-0.23578069,-0.07567459
0.15814775,0.329947
-0.5748658,-0.54562557
-2.806828e-05,0.00052693486
0.047417812,-0.0018717647
0.13610962,-0.03627816
0.07528928,0.056421757
0.013214242,-0.09792332
0.06953216,-0.16342205
1.451966,0.4586215
-0.27154887,-0.5940808
-0.008767956,0.026259422
-0.0009229251,-0.035270914
0.010577446,0.041816384
0.03851431,0.028124303
-0.14460501,0.07144129
0.13442782,-0.046094477
-0.4753671,0.0023268163
0.7886971,0.5433497
-0.27753067,0.04880166
0.16712476,0.10007274
-0.28195298,0.7788166
0.8380589,1.2851082
0.09279846,0.060682297
-0.035341766,-0.24598026
-0.031713653,-0.06284632
-0.01240799,-0.0403132
-0.19180115,0.16174738
0.098940596,-0.3171703
0.07973946,-0.15148616
-0.04386816,0.09219617
0.018735012,0.08420083
0.05423915,0.055727184
-0.010994899,0.031127125
-0.026906513,-0.008250192
0.04529956,-0.0788861
0.012398664,-0.10575563
-0.00980802,-0.01768133
0.0041646557,-0.036903113
-0.01605523,-0.10610807
-0.008168388,-0.049979508
-0.01459587,-0.01831153
0.002744761,-0.0065559596
-0.1402709,-0.09906638
0.012043266,0.023794308
-0.005184951,0.0050750673
0.009892544,0.006034583
-0.38651252,0.041585922
-0.3996812,-0.36439234
-0.008962759,-0.021616757
0.045262866,-0.0017111003
0.106733814,-0.0007562041
0.10229425,-0.06950536
0.13265203,-0.047288015
-0.091048114,-0.041161694
-0.052715946,0.12190151
-0.028447727,-0.020974219
-0.98186356,-0.21390194
-0.3818146,0.011939645
-0.30587244,-0.075389266
-0.6391107,-0.06772211
0.38770676,0.25110662
-0.13837627,0.22167432
-0.046990834,-0.22562182
-0.050001845,0.04408765
-0.042804807,-0.007231474
-0.146775,-0.08415121
-0.6043408,-0.099520385
-0.27046973,-0.10090083
-0.27749577,-0.6219392
-0.41899586,-0.1000334
0.04774236,0.16731535
0.0058943457,0.12983936
-0.0592771,-0.039867975
0.004099485,-0.0005902946
-0.8321651,-0.18914092
-0.61163926,0.016969204
0.021041643,0.004790336
0.009901252,0.006211102
-0.3308457,0.4702146
-0.5461097,-0.6264976
-0.0102018835,0.0792526
-0.012332816,0.026342466
1.1716487,0.59884715
0.21616176,0.17541346
0.026537769,-0.27675557
0.03629417,0.19975483
-0.0047523743,0.3209027
-0.04496704,-0.03135401
0.004479561,-0.032250255
0.010638827,0.01586923
-0.039606452,-0.20534626
0.044752773,0.16270265
0.08129011,-0.09681082
0.22960225,0.059372216
-0.0068239574,0.013916433
0.006267505,-0.00797528
0.01566789,0.34072423
0.9914582,0.59550565
0.010269197,0.045125097
-0.13669823,-0.021597058
0.056423217,0.04177463
-0.31998247,-0.2758235
-0.29619643,-0.11064386
0.16968237,0.032837868
-0.2812549,0.36485177
0.20279893,0.05165589
-0.028539285,0.065018326
-0.07694492,0.055265814
0.8310821,0.023438811
-0.91028935,-0.55985236
-0.95639,-0.8543198
0.045933362,0.020798486
-0.46542168,-0.0041179657
0.589382,0.35486054
-0.33410025,-0.20343155
0.6214342,-0.100719124
-0.06776871,0.03515637
0.039465047,-0.006444484
0.028779369,0.0804301
-0.38115466,-0.11543961
-0.96739745,-0.6579169
0.45949852,0.6089041
0.016471272,0.049984217
0.07261399,-0.047204718
0.4682685,0.044792533
-0.20085067,0.02281414
-0.34391186,-0.17829266
-0.019916125,-0.3023424
0.21709344,-0.36949486
0.014854708,0.03505738
0.44962218,-0.003958106
0.39295766,-0.028369173
0.002232804,-0.047995776
-0.0031784293,0.02582413
0.97345746,0.31775004
0.7178394,0.46480983
0.012056317,-0.097429454
0.39761943,-0.009962976
-0.3251973,-0.16433589
-0.12175663,-0.11039606
0.015939401,-0.05361885
0.0044913106,-0.07126105
0.20278084,-0.062195227
-0.468975,-0.82889074
0.64194846,0.17672506
2.0675364,1.4925616
-0.49994212,-0.091127396
0.3498987,0.7028331
0.06175159,0.019999951
0.107767515,-0.090681076
0.59590733,-0.31267524
0.13581574,-0.111264706
-0.121699765,0.0013732612
-0.10797311,-0.0048413575
0.10528974,-0.058154523
0.302363,0.041235715
1.2310348,0.262849
-0.12732944,-0.21503484
0.085330874,-0.09990622
-0.019835364,0.08428447
-0.0672918,-0.0052597523
-0.09806506,0.13076663
0.06536661,0.40494287
0.43292403,0.2543767
-0.14776523,0.042402565
0.090567835,-0.013916373
0.13524355,-0.051346526
-0.045115665,0.022293746
-0.15712343,0.09399581
-0.13234797,-0.034148544
0.05290088,0.050431132
-0.018936,0.009056851
0.47503537,0.36666477
-0.55660975,0.16334513
-0.03701689,-0.10043597
0.009196414,-0.035611123
0.0052849287,-0.018772602
0.0038997314,0.005071819
0.058540717,-0.027391672
-0.039863493,-0.01768057
-0.045708023,-0.036861062
-0.011098135,0.022988468
-0.30799246,0.5706967
0.42189014,0.50176895
-0.015681539,-0.008366771
0.009482348,-0.047104627
-0.09354681,0.3871596
0.04755122,0.14764094
0.6425905,0.58883446
0.19484161,-0.5273234
0.011906719,0.0051350445
-0.028708505,0.0006852746
0.014046307,0.04172072
-0.00073930307,-0.024812207
-0.0874241,-0.02157873
0.10644169,-0.7441054
0.50387007,0.04539749
0.92740524,0.061469346
-0.0038860654,0.053252816
-0.0047465335,-0.022209346
0.07193638,0.032977976
-0.002180492,-0.044406638
-0.06890719,0.029631853
-0.02856604,0.16725817
-0.05760645,-0.009038806
0.05226451,0.014528945
-0.03937908,0.17732811
0.0090145,-0.021203995
-0.7981858,0.3094232
0.8231491,1.1633825
0.03676345,-0.09363866
0.025354601,0.022392511
-0.90366393,-0.3343519
-0.547302,-0.50942564
0.27896917,-0.112918615
0.32520628,0.34153235
0.029126406,-0.27430427
-0.014426958,-0.0026281476
0.009100946,0.1630925
0.00671523,-0.02565673
-0.035629913,0.027335688
-0.1017502,0.19132966
-0.029264875,0.085736156
0.009085449,0.004869774
-0.0027863977,-0.10427804
-0.013295421,-0.04951483
-0.013016894,0.034029126
0.16933137,0.16982067
-0.022666797,0.10768187
0.25480267,0.29774204
-0.523998,-0.11003488
0.30475843,0.72810143
-0.46718234,-0.4889309
0.7032145,0.23622853
0.32670498,0.31448177
-0.61419153,-0.27238044
-0.76804554,0.061006486
-0.62543243,-0.6583795
-0.040917367,0.028060466
0.02314677,0.04845029
-0.006686832,0.032138944
-0.0012579967,-0.017063364
0.027320042,0.06611276
-0.072482705,-0.07097578
0.06622798,0.0941062
-0.04352767,0.04343447
0.14388376,0.009323537
-0.078349635,0.030894741
0.11022882,-0.14183629
-0.07402301,-0.14256912
0.1349722,-0.03090188
-0.24145813,0.10814783
0.0036293594,-0.042724133
0.006250308,0.025163703
0.081532925,0.12150872
0.13023624,0.11650213
0.78903246,0.1763449
-0.41076803,-0.32505077
0.14036295,-0.020158708
0.15091738,0.35900825
0.023273893,0.01409325
0.04131327,-0.024831496
0.0739729,0.03580442
-0.035364624,-0.069857314
0.00851029,-0.20298201
-0.037833516,-0.023800313
0.56346536,-0.03861946
1.0168445,1.001875
0.0062647443,0.009206846
-0.0073891743,5.710125e-05
-0.046280902,0.14526853
-0.9313404,-0.2778267
-0.08320581,0.11807443
0.08892159,-0.023211345
0.021295004,-0.0141927
0.035868384,0.026798904
-0.015784372,0.05570826
-0.027062736,0.036553264
-1.2222301,-0.30723846
0.45169014,0.04438111
-0.41574043,-0.5256261
-0.6405311,-0.55464983
-0.68113804,-0.81020224
0.8809292,0.20613235
-0.012999926,0.039809465
0.026646517,0.008131146
0.12909128,-0.07233858
-0.20441318,-0.22142325
0.0049736975,0.020040095
0.008959359,-0.037484825
0.6163904,0.33133227
-0.53004694,-0.34073842
0.6500179,-0.029940784
-0.31714824,-0.12340951
0.33800557,0.65962523
0.2668529,0.28863984
0.0008584289,0.03551501
0.009434018,0.012374312
0.09329701,-0.012828171
-0.27072087,-0.036924243
-0.0033521606,0.027252465
-0.013032634,-0.02521938
0.35562518,0.055730462
-0.39836037,-0.3832041
-0.14267628,-0.3268044
0.4010114,0.25411165
-0.63349116,-0.2342034
1.0152035,0.7933113
0.18631753,0.15944508
-0.23625398,-0.66858584
-0.20668748,-0.055899322
0.001705403,-0.06212771
-0.14741229,-0.1063588
0.025794823,-0.014230937
0.012390789,-0.032744557
-0.00022579017,0.01903984
0.0054271584,-0.13239497
0.0041674953,-0.06539294
0.03722738,-0.094741106
-0.037548807,0.045570105
-1.0871599,-0.5170653
-1.0162235,-1.1607902
-0.38009197,-0.13969427
-0.1534512,-0.10108381
-0.56517,-0.5270064
-0.74679613,-0.87792933
0.04862047,-0.035356194
0.026666671,-0.02391284
-0.09162733,0.6414963
-0.04118689,0.04113379
-0.029610258,-0.047516942
0.058792602,0.07840565
-0.0059276638,-0.055323303
0.01602454,-0.075622305
0.062114876,0.0077391416
0.015688345,0.022203349
-0.27234575,0.029834092
0.058432005,0.04278499
-0.24586013,-0.11792743
0.1503686,0.37001187
-0.17508408,0.05628863
-0.092405334,-0.14534444
-0.30854392,-0.21702075
-0.7572239,0.05411169
-0.72834337,-0.31859237
-0.23660575,-0.23704255
0.34361118,0.29952306
-0.037659284,0.042227626
0.03376618,-0.00066554546
-0.02089921,-0.008237958
0.073322676,-0.10161446
0.087715745,0.06806156
-0.022786561,-0.017130539
-0.034513354,-0.090094835
0.026221268,0.036299825
-0.019899061,-0.052461445
-0.085501,-0.30451518
0.35930288,0.3359117
0.0035244904,-0.1613963
-0.00014410196,0.022928983
0.029268935,0.05666122
-0.031356752,-0.16191834
0.30026165,-0.29608333
-0.18797788,-0.08963901
-0.03415955,-0.020346373
-0.015531493,-0.014811024
0.0057212124,0.04036522
0.028412696,-0.05669418
0.33094582,-0.097952366
-0.43190366,-0.018617809
0.41437125,0.893898
-0.19466744,-0.30749926
0.0026612773,0.010830075
-0.00062730984,0.0068303347
-0.005439964,0.2466811
-0.37129465,-0.4228312
-0.5119237,0.18472731
-0.8408021,-0.19939902
-0.023066357,-0.11501314
-0.009053558,-0.070644975
-0.0071671824,0.05237502
-0.026899992,0.027126491
-0.062219907,-0.024780888
-0.030161332,-0.1513837
-0.051132996,0.14645636
-0.062110003,0.04236573
-0.1071171,-0.25093585
0.21121828,-0.4513452
0.015292918,0.028030843
-0.008648535,-0.006465435
-0.09564706,-0.13296062
0.80199456,0.67566067
-0.008330369,-0.021246672
0.008359267,0.019487351
-0.0037985393,0.034800798
-0.006003168,-0.019645572
-0.009577745,-0.036449343
-0.017491862,-0.033741087
-0.006948442,-0.021677911
-0.00090221077,0.041162223
-0.3314521,0.16479132
0.8228674,0.53122574
0.005619071,-0.34959626
-0.12698725,-0.5912255
-1.2838436,-0.65055215
-0.8046604,-0.6909526
0.20797549,0.2870803
0.32412785,0.3229332
0.08347272,-0.0053368807
0.24176306,0.59292936
-0.0032618484,-0.016801536
-0.005062223,0.02006653
-0.60134065,-0.06322253
-0.045676205,-0.078605056
0.022050614,-0.02434045
0.015850445,0.019442976
-0.0026164006,0.0148792565
0.024549358,-0.0028356016
0.00014317805,0.05416459
-0.01411457,-0.048915863
-0.0837401,0.0369682
-0.010499177,0.012066841
-0.4740079,0.10784334
0.18252335,0.09973833
0.17030564,-0.16804516
-0.05775632,-0.26655266
-0.17007346,-0.07946721
0.07624669,0.23561585
-1.6455545,-0.9021617
-0.0083018355,-0.15151826
-0.3204599,-1.0447714
1.2505157,1.0308824
0.0861152,0.23702508
0.27368635,0.36225554
-0.04691524,-0.018018067
-0.064397916,0.08019653
0.010406258,-0.012381613
-0.007639028,-0.053872615
-0.13911247,0.056900024
-0.54511905,-0.6350942
-0.13909456,0.022052288
-0.37387642,-0.19071978
-0.007179945,0.0021650791
-0.005170193,-0.0066295564
0.014078373,0.079901636
-0.061400563,-0.09827456
0.1580091,-0.17189765
-0.012291856,0.11766654
-0.47278428,-0.011650443
-0.25909108,-0.14087835
-0.9343102,-0.12912095
0.4062419,0.09976287
-0.24915627,-0.13290015
0.21764636,0.18456805
0.021811076,-0.06472862
0.0010874674,-0.005404085
-0.06516178,-0.0763576
0.004279838,-0.052421123
0.0019191701,-0.110921085
0.09351465,0.050139844
-0.004844603,-0.003834948
-0.012806701,0.0060242265
-0.21054567,0.05406165
-0.22431898,-0.2526324
0.47180212,0.428608
0.39262098,0.3426867
0.54571795,0.445612
0.39515153,0.3711196
7.231141e-05,0.038933903
0.01158993,-0.013007246
0.121459566,0.1836198
0.084362015,0.26381573
0.006182718,-0.15158397
0.11201037,-0.02218847
0.04687429,0.028672755
-0.023212709,0.03119567
0.18210647,0.39131528
-0.21185169,-0.28023297
0.4884138,0.18134904
-0.23765351,-0.40988907
0.41822153,-0.124741286
0.24321972,0.25726444
0.061346114,-0.14173204
-0.143584,-0.03302087
0.29580468,0.328017
0.017199365,-0.452336
5.886572e-05,0.053897977
-0.0054108594,0.05176553
0.07437045,0.63824
-0.17515257,-0.04121113
-0.030132476,-0.018723786
-0.0010807108,0.005108431
-0.031915195,0.28425083
-0.14013472,0.23724583
0.81834054,-0.018822849
-0.40306103,-0.33550853
0.2638014,0.07741277
0.12445526,0.095726475
-0.18561435,-0.13934222
0.02106377,-0.037350297
-0.38169014,-0.5314154
-0.009537043,-0.023431927
-0.12240187,0.089260995
-0.09816924,-0.117856935
0.58869547,0.32983074
0.3478843,0.20167783
-0.31749558,-0.50627714
0.03654752,0.0023546964
0.14756036,-0.33628368
-0.7618102,-0.69862807
0.44636637,0.43971452
0.2197985,-0.05931431
-0.024514835,-0.06238985
-1.048203,-1.2595323
-0.45600748,-0.08164713
0.3577773,-0.0005464405
-0.3073599,-0.020285398
0.5839693,-0.13586164
-0.509292,0.48369488
0.66098213,0.17330664
-0.007826251,-0.0062921643
-0.19237408,-0.08675343
-0.03694831,-0.061610878
-0.055190038,-0.11312774
0.19818911,-0.31885207
0.46764225,-0.46404034
-0.30320978,-0.0055499673
0.39498094,-0.1040988
-0.115343325,-0.07315099
0.26830462,0.3484244
0.045346104,0.12069112
-0.0442747,-0.07535452
0.08644013,-0.3405714
0.7152149,0.21795413
0.43077463,0.38005412
-0.59142226,-0.12995249
-0.01937969,0.016474724
-0.017192814,0.02568674
0.8927198,0.0670439
-0.0704284,-0.19198069
0.12635988,-0.0396896
-0.014380069,-0.123907864
-0.04904236,-0.09858766
-0.03762339,0.019596934
0.5301531,0.13689041
-0.410834,0.056368127
0.08695014,0.039008915
-0.06414451,-0.14262083
-0.124023534,-0.056617618
0.04323533,0.067874685
-0.23154384,-0.28367838
-0.44995764,-0.5406982
0.0030618976,0.035892338
0.0033876672,-0.030323446
0.0055685746,0.03891784
0.030198384,-0.0045657456
-0.12771596,-0.048129678
-0.82490945,-0.08437908
0.5193434,0.73715496
0.5883862,0.48763743
-1.1445603,-0.807392
-0.735982,-0.5288807
-0.008876527,0.042356916
0.0108778905,0.007914662
0.1372268,-0.018458307
0.3693498,0.013168275
0.16109547,-0.2749784
-0.06981069,0.027193278
0.1583408,0.14093444
-0.24680263,-0.3787412
-0.026116572,0.06533693
0.053763986,0.092493415
-0.071220845,-0.06886597
-0.018666882,0.25984448
-0.053978294,-0.31407794
0.19372045,0.3833281
0.016202258,-0.2899295
-0.0027818787,-0.07571712
0.21635947,-0.11241794
-0.25562862,-0.12847674
-0.07158273,-0.029241994
0.0024144233,-0.07665554
-0.07933383,-0.016671963
-0.05240083,-0.06674904
0.111565255,0.14358556
-0.040602267,-0.029671237
0.0017280865,0.053304493
-0.006363703,0.120699495
0.045126975,0.16630894
-0.06620888,-0.063845515
-0.24605602,-0.21531832
-0.050092943,0.1048103
-0.008046416,0.014114082
0.003275096,0.014834553
-0.01674831,-0.051234335
0.0014604477,-0.000151515
0.3687402,-0.13124147
-0.26058513,-0.18862611
-0.08403877,-0.07868865
-0.010911725,0.016470335
-0.0076763136,0.059316218
0.061765026,0.20873809
0.00052270887,-0.049288094
-0.53753203,-0.25637197
0.013179629,-0.058409095
-0.708828,0.04542324
-1.2654272,-0.51666725
-0.637504,-0.52455366
0.6495439,-0.3559193
-0.30727294,-0.29967567
-0.08624086,-0.12633628
-0.002407712,0.0111033395
0.031227414,0.0032693148
0.017542098,-0.00030574203
0.04453871,0.03104502
0.041122876,0.07493338
-1.0332879,-0.46776283
0.17865154,0.7019932
-0.12471398,-0.3314279
0.28117588,0.122680515
0.0018078866,-0.0014965087
-0.00973723,-0.0075628906
0.51232636,-0.1388464
-0.11292258,0.30297202
0.033493027,0.120280296
0.0012461639,0.04154277
-0.0020062977,-0.055870235
-0.012558335,0.0060073733


==> plots/force_y_validation.dat <==
Target,Predicted
23.78664,23.749432
22.07466,21.865532
15.822112,16.099081
23.776867,23.671524
13.169323,13.182175
22.359802,22.051775
23.528227,23.642061
23.16631,23.08324
17.854633,17.750805
20.738644,20.791466
23.687033,23.683126
23.847387,23.830076
20.0773,19.968735
23.545362,23.493465
22.371214,22.801971
17.055382,16.904896
23.816563,23.751133
23.82298,23.774548
22.286129,22.510624
23.402315,23.344591
15.757912,16.125027
12.97916,13.329357
19.40992,19.303356
12.650227,12.395924
22.634075,22.418854
19.598644,19.887592
20.655746,20.952387
22.984022,23.003372
23.349531,23.386951
22.974028,22.974503
22.085873,22.095879
20.744415,21.256268
21.655699,21.533777
18.12468,17.855083
23.53256,23.569897
23.435059,23.380701
22.416393,22.284945
23.804813,23.75711
21.018255,20.763067
20.348942,20.353054
20.207134,20.314102
13.631727,13.615971
23.86229,24.05326
23.526073,23.557455
23.583347,23.604107
20.193405,20.336418
23.298277,23.206799
22.945528,22.941202
22.821411,22.748856
23.76113,23.692535
14.176029,13.821796
13.484187,13.917312
23.248283,23.322006
22.407366,22.381672
21.400778,21.222874
23.408037,23.288116
18.459415,18.56277
23.756,23.63319
22.841883,22.735197
22.715292,22.783272
21.16241,21.071276
18.4886,18.823715
23.450111,23.539013
23.800077,23.878616
19.455048,19.392258
23.74937,23.76754
23.509077,23.411247
23.734974,23.612335
22.948639,22.819471
15.161668,15.153649
23.3164,23.340162
20.709745,20.698809
21.35476,21.187311
20.956242,20.980139
23.679747,23.605183
22.389082,22.39669
20.609997,20.927149
23.80067,23.768143
16.52526,16.67266
23.775509,23.731915
16.746387,16.932362
23.479946,23.384388
20.617596,21.221842
21.860544,21.810555
23.593735,23.79388
23.54568,23.505993
23.127514,23.1894
17.376122,18.028458
21.494164,21.346523
23.628437,23.608486
21.902193,22.074587
23.852493,23.881077
21.080832,20.83619
19.539217,19.804585
19.50613,19.913055
22.306627,22.324352
16.37857,15.864012
19.16864,18.992695
23.815277,23.749056
18.104836,17.87557
13.943432,13.180525
23.178112,23.055174
22.905691,22.694887
21.668922,21.54094
19.823431,19.737232
23.550396,23.579208
23.48223,23.591732
21.05774,21.047276
16.825287,16.522388
22.81929,22.91312
23.81055,23.761448
22.419659,22.234667
20.180893,19.303587
22.22456,22.26778
23.152086,22.966959
20.676397,21.124577
18.082952,18.263168
23.55066,23.622246
23.58724,23.626076
23.732222,23.691544
23.610355,23.63155
23.605068,23.646004
23.414547,23.343653
21.789238,21.973866
21.830002,21.788712
15.691918,15.913682
13.700306,13.980271
23.42171,23.434385
18.26875,18.645792
23.217178,23.321918
22.250238,22.300657
23.32784,23.28979
22.807322,22.66536
22.579899,22.5258
21.893803,22.00269
20.892326,20.810074
23.743284,23.76456
21.543232,21.73204
23.323626,23.24899
20.32605,20.640074
17.830784,17.601116
23.338392,23.426043
23.324036,23.249172
22.11808,22.311504
23.793957,23.70831
12.467829,12.661222
23.735193,23.702368
22.194126,22.725182
23.509007,23.415667
19.544455,19.84156
20.01722,20.136482
23.291357,23.18917
23.553707,23.483664
23.83379,23.789085
16.88786,17.127514
23.660442,23.671352
23.738192,23.698109
23.739212,23.708351
18.49533,18.343094
23.738968,23.670923
9.711827,9.607489
23.648634,23.695133
23.759462,23.815693
23.14022,23.021038
16.699419,16.906551
23.787647,23.610645
23.477375,23.448841
20.519833,20.757584
23.593262,23.673717
15.436784,15.338538
22.081545,22.0388
23.25825,23.222263
18.729965,18.185213
23.628138,23.715504
14.889133,15.160856
21.555477,21.213123
23.75297,23.671213
14.731953,14.370205
22.954283,22.938522
20.772364,20.728476
20.194775,20.162533
17.706364,18.465286
22.684164,22.823378
20.192417,20.103016
23.36758,23.429874
20.528034,20.250431
23.428535,23.437963
23.7477,23.713089
22.816471,22.795542
17.939924,17.86562
23.010506,23.143276
19.145689,19.447674
21.677132,21.552666
19.368023,19.481739
23.772379,23.750797
23.421047,23.199139
23.50308,23.485561
16.562263,16.640732
22.602404,22.772354
22.829018,22.840622
18.817665,19.077911
19.673698,19.55847
16.681772,16.154457
23.119942,23.25499
23.499622,23.47594
23.861347,23.87201
13.982406,14.161039
22.994568,22.874542
22.203686,22.257008
21.026867,20.998005
18.295448,18.50521
20.704803,20.63251
15.921407,15.858848
21.412601,21.043924
23.427954,23.434074
23.725561,23.721264
11.9989805,11.750799
22.847864,22.757751
19.950058,19.751724
20.870092,20.724974
16.531021,16.173664
23.42115,23.486465
14.040724,13.886694
20.81007,20.900053
17.461172,17.207253
19.936962,19.889084
23.677855,23.73082
19.454458,19.118784
18.49202,18.810234
23.774576,23.826653
22.058968,22.175406
16.764193,16.216179
18.867641,18.925362
21.786455,21.751064
22.158298,22.106724
23.838928,23.883858
15.835358,16.150223
21.865164,21.690702
21.83709,21.891659
19.896545,20.457329
16.191143,15.883733
21.946205,21.792141
23.360409,23.34433
18.409763,18.611412
23.529194,23.60214
21.569094,21.498302
21.871004,21.7118
22.405102,22.33897
23.814175,23.766088
22.698528,22.660658
17.346077,16.562548
18.644043,19.275867
21.616175,21.63371
20.85379,20.98389
13.396494,13.275953
22.172047,22.32489
21.849789,21.563316
22.483559,22.412855
17.359566,17.620144
23.81398,23.87812
18.21025,18.087269
18.042803,18.36041
17.307775,17.386389
14.904179,14.966087
14.351569,14.077438
23.319363,23.203999
23.513525,23.508213
20.380297,20.307281
17.900803,17.41233
16.474632,16.021141
23.63671,23.66801
23.335398,23.265022
21.766176,21.851662
22.71693,22.729788
15.854768,15.587666
15.622446,15.533684
23.797997,23.770193
23.8283,23.802074
21.828262,21.98266
23.770987,23.764666
18.461023,18.464546
22.870594,22.926613
22.375805,22.538149
22.394623,22.128305
22.375113,22.481922
20.54092,20.34838
16.001534,15.764706
16.78083,16.994637
23.356361,23.291737
23.514952,23.602959
17.101763,17.633038
20.795248,20.646946
23.83796,24.012836
18.018599,17.96646
23.77772,23.810463
23.025589,22.92834
22.80413,22.661045
19.450207,19.947823
21.882647,21.79818
13.7512455,14.470097
17.692196,16.495564
23.640247,23.631195
22.590332,22.591776
23.61816,23.571508
21.525955,21.62777
22.872728,22.89251
23.201937,23.263365
23.60185,23.641539
15.803314,15.857444
23.767323,23.71031
23.68711,23.6897
20.273657,20.154417
23.31436,23.439598
20.837187,20.81245
23.438105,23.294674
21.856552,21.770998
23.262833,23.305998
15.857845,15.763211
22.145693,22.290798
20.825932,20.98217
23.7874,24.073658
19.956726,19.921392
21.045462,20.884186
23.427845,23.43605
23.770325,23.720661
22.508194,22.663603
19.15657,19.04649
23.553871,23.493362
23.70415,23.69109
21.819908,21.665863
23.59193,23.703249
22.146564,22.234602
20.444496,20.273981
23.829603,23.751492
21.16005,21.104881
23.750414,23.863533
23.423008,23.502035
14.159615,14.016058
17.68796,17.926497
21.103802,21.229446
20.315193,20.248058
16.78122,16.586828
22.897242,22.903807
16.260895,16.423014
20.096237,20.312344
23.720648,23.676018
18.374367,18.717659
23.702463,23.62287
23.277845,23.269066
22.927147,23.002876
15.307936,15.436316
23.81037,23.734
21.87792,21.736408
18.054422,17.71415
22.201544,22.125877
13.116814,13.245663
13.035044,13.135785
23.166164,23.089607
22.54217,22.72692
23.603476,23.633669
22.850271,23.0659
18.535475,18.510105
23.866415,23.710625
16.820751,16.411158
23.147636,23.248615
23.439575,23.432838
23.12933,23.249401
20.770517,20.451664
23.25455,23.187883
23.87054,24.155502
23.770739,23.740961
23.502432,23.601063
21.81445,21.74902
23.397251,23.37126
17.159555,16.836712
22.99084,22.886599
23.556273,23.571346
16.92783,17.047739
19.244343,19.125378
17.812986,17.813423
23.197285,23.163277
19.788582,19.798515
19.554913,19.812222
23.667591,23.65851
23.855309,23.735836
19.062664,18.668398
18.96447,19.269882
22.720455,22.707731
13.90593,14.04071
20.860443,20.94804
21.985641,21.822401
21.802086,21.988419
16.35714,17.819012
20.08205,19.946693
23.167465,23.148354
20.565691,20.542217
23.699478,23.699926
23.264961,23.254452
18.161491,17.728973
21.358837,21.527554
23.103134,23.311344
23.317266,23.360685
17.858967,17.384407
23.452621,23.439816
13.958298,14.328964
23.751911,23.607403
17.492573,17.528902
18.56276,18.882584
22.402506,22.444683
23.133358,23.09698
19.558073,20.036308
14.3547,14.370659
19.439955,19.491848
22.77917,22.859123
23.757915,23.704615
21.999609,21.878948
18.503382,18.610878
23.5959,23.72023
17.354351,17.565207
23.732784,23.7144
22.702244,22.565092
23.690683,23.811466
23.466394,23.764942
19.613804,19.786
23.670788,23.65276
23.065746,23.175991
23.771042,23.813696
21.72232,21.456161
22.83789,22.74129
19.784172,19.347462
22.76487,22.6137
19.358759,19.313444
23.405384,23.472298
23.172817,23.243462
21.013565,21.084997
16.775171,16.918205
23.204943,23.20777
20.462269,19.865334
23.579296,23.62283
23.691452,23.677788
20.197786,19.741621
23.544003,23.585331
21.640245,21.590229
16.83819,16.697775
23.379206,23.450842
23.518833,23.502787
19.011124,18.767784
23.697277,23.718561
20.125687,19.640297
14.157603,14.358501
14.270969,14.41526
21.300919,21.105043
23.010815,22.945698
22.690655,22.63005
21.182816,20.934074
23.628036,23.540491
19.112377,18.843128
23.750359,23.696266
23.515455,23.554125
14.902975,14.313837
23.327755,23.34916
21.722803,21.840256
23.456886,23.455517
22.262789,22.219532
23.44165,23.36163
21.691505,21.542583
21.865479,21.815773
23.60224,23.57643
23.665485,23.744324
23.675406,23.675613
23.463905,23.378311
16.680561,15.943338
16.316395,16.759542
16.564249,16.031637
18.132927,17.889488
23.741074,23.642015
15.4423065,15.710604
21.081348,20.862467
21.180433,21.4402
22.78043,22.755173
23.854338,24.018005
23.381477,23.415398
23.097067,23.122986
18.814472,18.795963
22.319199,22.29692
22.50044,22.457949
18.760057,18.950432
22.617264,22.584583
17.317835,16.956161
18.140434,17.42466
23.842535,23.83585
20.090633,20.195404
16.09808,15.479427
23.833181,23.814745
23.57985,23.666698
23.369568,23.312197
22.712818,22.583294
23.649883,23.656773
23.780706,23.728128
21.754189,21.652796
20.014482,20.275799
23.6689,23.67033
11.984007,12.57365
23.84841,23.723549
21.532383,21.239197
21.132017,21.21272
21.683004,21.336538
23.183784,23.136776
21.4185,21.634172
23.67596,23.586805
20.876595,20.656096
22.857248,23.043888
23.761724,23.722094
23.816654,23.771423
20.84441,20.889687
21.672321,21.78474
23.733173,23.691498
23.603413,23.61509
11.158142,8.431232
23.809656,23.769327
23.818043,23.842125
20.059055,20.39192
22.529799,22.712717
17.079535,16.740995
20.712425,20.357796
14.177536,13.610591
22.474752,22.537117
22.323196,22.342009
23.235382,23.4641
19.878437,19.753008
20.179781,20.383236
12.178951,12.629827
23.638966,23.661343
19.100039,18.98404
19.621824,20.05587
23.256044,23.245148
22.537317,22.53127
18.6772,18.306835
23.586128,23.658703
19.478504,19.723408
19.956451,19.940145
21.05394,21.294298
23.661726,23.666553
23.815714,23.761003
23.043123,22.998499
17.364754,17.763838
23.559458,23.667683
23.268318,23.282818
23.810558,23.77235
15.527857,15.2700205
21.116413,20.86669
23.71418,23.775963
19.359264,19.519337
13.394651,13.288649
22.349747,22.170187
23.15837,23.033215
14.42177,14.487853
23.360031,23.422617
22.824137,22.825432
22.678257,23.02941
17.1104,16.924198
23.187231,23.073221
19.127903,19.235237
23.86755,23.952816
21.303207,21.506863
23.601494,23.708103
22.709518,22.7466
23.528717,23.61
23.46415,23.330542
22.456837,22.757599
23.806301,23.766495
21.979074,22.001102
22.068287,22.230808
18.919903,18.744503
23.231434,23.134094
23.499472,23.580425
23.799393,23.580769
18.557587,18.540947
23.812084,23.770035
16.359428,16.783228
23.70401,23.69313
18.723627,18.806818
23.139544,23.063463
19.338501,19.694984
23.30871,23.371563
23.386885,23.545023
22.038786,21.903286
21.28476,20.979235
23.480963,23.542784
18.863033,19.176992
22.40818,22.134226
23.854076,23.81202
23.788269,23.763615
23.57409,23.635555
23.495855,23.550581
14.090267,14.160947
22.801447,22.813255
13.140635,13.440189
22.018223,22.083061
23.752151,23.966925
22.863997,22.986536
23.614586,23.620285
23.283379,23.1115
21.15851,20.937962
22.331236,22.219952
19.651928,19.303246
23.704897,23.664658
22.06725,21.829205
20.747757,21.066689
23.760271,23.733772
23.80812,23.642967
13.191745,12.9300995
23.062439,22.955746
23.31806,23.380846
18.393517,18.325325
19.234642,19.466671
15.391609,15.601551
23.576298,23.671434
22.993204,23.017145
21.878956,22.061684
23.716135,23.712978
18.664425,18.66524
23.391787,23.497765
23.658972,23.782711
23.671852,23.642778
22.718409,22.016655
23.243301,23.311268
16.358482,15.754204
23.018038,22.96355
23.822655,23.79869
23.383947,23.449017
23.127405,23.061739
16.823566,16.605211
15.658164,15.742979
23.432743,23.338223
13.740091,13.869677
23.849743,23.92884
23.538813,23.65757
21.929668,22.047615
22.727583,22.787231
23.14634,23.186317
22.943777,22.611174
19.06712,18.903437
16.02454,15.676503
21.509247,21.38086
23.458006,23.482948
23.379025,23.408686
23.268562,23.188334
22.346594,22.488482
15.809157,15.825211
23.200441,23.273483
20.21733,20.545643
23.728678,23.683134
20.05217,19.95871
17.355064,17.449291
20.61235,20.327724
17.643953,17.458817
16.511782,15.795725
16.703892,15.757914
21.790092,21.917194
23.576223,23.582626
19.894169,19.707771
13.4270525,13.554536
15.056231,14.732476
13.011226,12.462538
16.031792,16.048239
23.65345,23.691395
20.419846,20.765919
15.983112,15.890167
15.280932,14.955997
23.10328,23.007416
23.446556,23.270449
23.71493,23.683348
22.860893,22.761919
23.639286,23.613434
23.825329,23.840134
19.867117,20.094421
18.731411,18.68077
19.985205,19.932074
20.050102,19.924301
23.85888,23.96013
22.574015,22.659315
22.403307,22.384289
23.779493,23.871744
23.778307,23.73419
14.646685,14.454823
21.7131,21.625523
23.60937,23.645367
11.491304,11.931712
23.85512,23.967472
23.627731,23.653208
17.78385,17.365746
18.087284,18.09321
22.749954,22.752289
19.135374,19.435612
13.786989,13.964558
18.792137,18.96253
18.87288,18.983612
19.905418,20.177998
18.684467,18.844023
23.280165,23.280365
22.900457,22.857285
23.682056,23.597881
23.7466,23.70328
20.931667,21.012983
23.858463,23.901512
18.159182,18.025345
23.127054,23.195156
23.803581,23.721325
23.130316,23.017628
12.749834,12.666966
21.978085,22.046604
22.045786,22.009281
23.831987,23.802887
19.55408,19.266834
21.709887,21.556686
23.445484,23.436674
16.81718,16.621746
16.521185,16.31162
23.71111,23.583447
12.9881,12.867226
23.521791,23.48608
23.734398,23.67289
23.123901,23.029423
17.378332,17.12997
23.256783,23.210468
23.386154,23.392248
22.092146,22.190107
18.398201,18.406534
23.371063,23.3828
16.062588,16.192457
19.921452,20.051493
23.673923,23.672007
17.166119,17.65078
23.792522,23.763884
20.808508,20.61599
23.485456,23.49594
22.448874,22.503418
23.439117,23.331945
17.680704,17.317627
11.758255,13.256921
22.53214,22.335781
23.734612,23.639664
23.02319,23.103409
22.291416,22.069942
23.81057,23.73862
23.488106,23.613968
19.952389,20.240646
17.114195,17.275394
21.785137,22.0779
21.43553,21.232426
16.418352,16.132278
17.626038,18.47501
23.546066,23.55965
22.76516,22.884995
23.486874,23.540413
19.78842,19.670982
22.405735,22.50634
20.795507,21.161266
23.812351,23.876951
17.060493,16.267426
23.335545,23.397362
23.460258,23.505651
19.817282,20.021585
21.92641,21.948269
20.394396,20.241833
14.594866,14.360354
21.333042,21.144827
20.725502,20.658869
20.915573,20.90361
22.950918,23.06325
19.817322,19.827433
21.278423,21.54182
23.21888,23.261293
19.5649,19.21777
22.91563,23.029247
23.283115,23.276825
23.67279,23.600908
17.36765,17.76558
23.636417,23.685612
16.631336,16.703312
18.94446,18.750515
23.788052,23.745169
17.46204,17.155506
17.086388,17.060825
23.609533,23.648464
23.433712,23.624905
17.352058,17.433994
14.062503,14.988995
23.68718,23.759918
23.27897,23.385101
21.362549,21.288095
23.47598,23.545967
20.83386,20.855448
19.094746,18.83328
23.418354,23.484962
23.747437,23.723213
23.799824,23.73111
22.487732,22.398138
18.776724,18.749306
13.883799,13.43105
23.60564,23.751963
23.756027,23.681446
22.653114,22.62165
21.933289,21.523148
20.77586,20.830627
23.63913,23.600664
11.575581,11.498838
20.406513,20.141163
23.82261,23.766697
15.31055,15.047055
15.783863,15.761939
23.403542,23.28859
12.41262,12.858799
22.882093,22.760986
19.978783,19.72057
20.338861,20.435976
23.837715,23.85251
21.763458,21.798582
23.369354,23.404678
22.749693,22.594906
16.475689,16.271896
23.452625,23.35514
22.810347,22.961777
23.639103,23.706846
20.06566,20.29937
23.559052,23.599955
23.2688,23.207033
23.752071,23.674877
19.612156,19.39869
23.796093,23.741636
22.07532,22.172222
20.90245,20.635204
20.069542,19.986706
18.264507,17.937592
17.07965,17.55999
19.999456,19.823725
20.577896,20.689194
16.511417,16.165863
16.154015,16.682102
23.034386,22.976307
23.489607,23.440218
23.052057,22.988586
23.612247,23.647041
23.831547,23.814924
23.747871,23.681501
20.588346,20.80277
23.074484,22.845291
23.799719,23.790348
23.608345,23.376661
20.970444,20.899227
18.165775,17.918781
21.81232,21.533085
23.836119,23.833326
18.015886,17.906076
22.3348,22.13489
23.783932,23.731285
19.252262,19.720715
22.601238,22.659554
21.74408,21.631443
19.562542,19.721003
16.2045,16.657566
19.075771,19.205418
23.53075,23.518406
21.444248,21.609852
23.332188,23.30578
15.755573,16.270008
23.612211,23.64155
22.752222,22.739782
20.84476,20.979887
16.957424,16.62175
23.435844,23.448286
17.627777,17.483643
20.82768,20.652815
23.811165,23.785793
23.5258,23.506046
19.868979,19.917297
21.643064,21.469925
12.950137,13.276056
23.453274,23.168596
23.440878,23.478342
21.49768,21.446281
23.012964,22.916443
21.491539,21.046875
18.047222,17.96765
18.583254,18.992641
22.622055,22.635048
22.87733,22.760923
19.170195,19.53371
23.677032,23.725403
23.396597,23.539995
23.830482,23.76114
22.846817,22.888527
22.647884,22.743954
21.467243,21.39378
15.519009,15.557371
23.490236,23.450785
23.592735,23.615038
21.660288,21.516386
23.601822,23.604218
23.169367,23.116684
21.807833,21.671402
19.83362,19.896976
23.565006,23.6159
23.075462,23.029278
20.960533,21.183285
12.7264595,13.049503
15.076845,14.56889
21.549534,21.7536
18.809633,18.892567
23.791946,23.717957
20.929195,20.744757
16.124895,16.235376
19.036942,19.32647
22.812485,22.751007
16.020329,16.609955
23.281485,23.115814
13.295801,12.935453
22.464573,22.360703
14.735113,15.024233
18.22209,18.242249
16.626337,16.746788
23.754774,23.77314
19.506628,19.594673
21.459953,21.127111
22.171673,21.600504
21.410639,21.122288
23.43892,23.544704
23.455969,23.402378
23.56275,23.453892
14.583135,14.49094
23.727457,23.63544
23.792238,23.714859
21.92841,21.848698
10.106871,10.841074
20.476994,20.456264
23.071268,23.15863
20.224842,20.062017
23.789078,23.687078
22.04494,21.844116
22.59718,22.772995
22.85638,22.90233
20.74378,20.62628
21.163605,21.140947
19.81845,19.508923
23.167221,23.137142
23.62731,23.544724
22.544365,22.509127
23.748625,23.634676
23.770275,23.661434
20.80804,20.666367
20.781439,21.013994
20.26066,20.457552
23.343658,23.324375
23.472925,23.306864
23.66239,23.613382
18.82734,18.924427
23.849957,24.0411
12.53587,12.421194
22.200266,22.339342
23.570496,23.57003
19.510965,19.41108
23.659094,23.76963
22.874285,23.022831
23.320929,23.261917
15.909294,15.968203
23.705877,23.683102
23.512445,23.450846
17.85754,17.680971
23.85033,23.915108
19.28148,19.240532
22.727137,22.60559
13.950837,12.967026
23.47202,23.589542
18.06777,18.12577
23.55462,23.667126
18.293697,18.546402
23.779749,23.599243
23.236368,23.318947
23.473495,23.443575
23.341684,23.335606
23.443909,23.443645
23.862206,23.923462
22.929012,22.913542
17.567015,17.580841
23.56621,23.655209
22.59978,22.551191
12.159413,12.21035
21.698505,22.045212
11.475445,11.644693
15.070453,15.4066305
22.186398,22.130167
23.800924,23.711681
15.437014,15.710962
23.29713,23.264223
23.569687,23.521923
23.836113,23.877804
18.711443,19.145763
23.264727,23.35844
21.106447,21.405746
20.909323,21.391127
23.41581,23.43216
16.568249,16.356293
20.210085,20.358555
22.279104,22.407837
23.352455,23.356852
23.565405,23.559914
20.812082,20.661175
23.792538,23.705452
23.62201,23.627983
16.280703,16.355326
19.789505,19.693207
23.716515,23.755789
23.718649,23.588661
12.959305,14.075306
16.15974,16.013807
16.208958,16.045584
18.365753,18.709915
21.308607,21.437069
23.284876,23.27719
23.409836,23.413376
20.768393,21.512913
22.085638,21.949532
21.33928,21.293983
14.988943,14.960514
17.553894,17.54016
17.220528,17.724133
23.813904,23.789085
20.362665,20.41547
23.58818,23.546263
14.253492,14.107825
23.76384,23.625416
23.382324,23.438831
23.306126,23.323254
17.59463,17.47051
23.244404,23.188934
23.780195,23.67116
23.752882,23.684
20.122326,19.94279
23.049374,23.137444
23.534279,23.485672
22.973452,22.935127
15.336956,15.155929
23.86517,23.915495
20.081137,20.059464
19.777689,20.267355
23.464447,23.572824
23.137762,23.140715
22.991348,23.035122
16.622723,16.75282
21.502,21.183098
23.168976,23.049995
23.487402,23.485893
23.536423,23.579475
15.307844,14.688246
22.196638,21.923798
23.75875,23.697105
22.856224,22.863937
22.669115,23.00638
23.584137,23.747974
18.707043,18.53272
23.840307,23.801592
16.216434,16.314182
16.88861,16.362621
16.55399,16.902092
23.622444,23.694199
14.705107,14.269234
22.96647,22.888779
23.718086,23.643509
19.757362,19.621582
18.42361,18.942001
23.10476,23.10094
23.021122,23.285038
23.835638,23.863577
14.921663,14.406378
23.721596,23.675158
22.799267,22.662697
23.482393,23.47116
19.052685,19.348873
23.10688,23.064112
18.279503,18.085049
18.750309,19.293137
23.753704,23.721817
17.637138,17.726673
21.499842,21.57106
23.037275,22.989733
20.765703,20.98908
20.533308,20.09034
22.833746,22.753391
14.197681,14.108382
12.996466,12.698992
21.106354,21.119957
23.092907,23.045647
23.807798,23.793373
23.741743,23.855282
22.729088,22.928694
23.283226,23.378162
18.090631,18.09578
13.205574,11.96961
23.85657,23.888538
21.331127,21.675106
22.795197,22.703175
23.857897,23.907978
23.800991,23.73442
15.0856495,15.142266
23.795284,23.83903
22.73286,22.700766
21.959833,21.520075
23.630304,23.596115
22.13828,22.41043
18.476349,18.55228
23.512625,23.547602
23.692924,23.669731
22.772993,22.776882
10.362547,10.391256
20.556442,20.628736
23.58419,23.738388
17.237005,17.387764
18.067997,17.688744
19.14301,19.312202
16.694376,17.457035
20.797451,21.039923
19.827597,19.79446
13.5098,13.362276
23.320091,23.451126
18.995872,19.05646
23.06409,23.17038
19.108421,19.311441
13.063262,14.006992
13.83155,13.753393
23.544828,23.50793
23.361122,23.332453
23.053564,22.922691
23.52802,23.54039
23.807623,23.755348
23.817247,23.825455
18.290222,18.53334
23.547081,23.64516
21.419415,21.089108
20.446245,20.486862
18.132183,18.307781
20.173237,20.132318
21.417057,21.33036
16.131115,16.07278
21.095608,21.556757
23.3419,23.280224
23.625553,23.677486
16.14798,16.1372
23.666138,23.652287
21.949535,21.795109
15.977277,16.626572
23.484709,23.330137
19.229046,19.233122
20.750374,21.06808
22.908962,23.109104
22.56639,22.637585
23.578253,23.565239
19.99289,20.220474
19.4398,19.436825
22.877188,22.629921
14.918864,15.142
20.956892,20.821836
17.071283,16.940567
23.11875,23.026138
23.811749,23.801338
17.597486,16.910698
23.626825,23.58052
23.382769,23.266373
23.786037,23.867598
22.01754,22.101112
21.980352,22.191046
14.310453,13.299032
20.51789,20.30864
14.249539,14.498765
23.372314,23.328598
23.594524,23.648483
16.48567,16.272821
23.569513,23.659515
22.38995,22.272095
23.834625,23.829966
22.624767,22.542953
23.430195,23.420525
13.793396,13.807869
17.314838,17.12193
23.736021,23.737345
21.763275,21.50528
16.35824,17.834337
23.663357,23.654724
22.815784,22.648918
18.0392,17.407497
19.205914,19.699863
23.649368,23.638502
18.9135,18.759823
22.861526,22.876503
18.600513,18.46816
15.041157,15.113367
17.92452,17.882282
19.071365,19.065754
21.864332,21.828392
19.329525,19.144482
19.683361,19.402884
22.280447,22.44822
23.362923,23.431534
23.53339,23.575838
21.932644,22.009186
18.977707,18.736057
23.623598,23.590427
16.348137,16.865335
23.406506,23.380424
22.992945,22.9474
23.56393,23.60557
17.055687,16.865582
13.319786,12.589338
20.758068,20.753597
23.786438,23.641678
19.230457,19.390907
22.390999,22.417072
16.378765,16.77304
21.91249,21.75901
23.337574,23.384129
14.22015,14.598752
22.800726,22.788216
22.162834,22.150543
20.586012,20.397074
18.631487,18.429333
19.562252,19.846523
22.751348,22.70261
15.075231,15.36025
23.746185,23.685535
20.406607,20.224823
21.955366,21.664978
17.368332,17.789412
23.336964,23.26032
20.13728,20.137175
19.802885,19.701239
13.731813,14.063597
23.659676,23.80289
23.285973,23.218092
16.023842,16.23101
20.007229,20.013634
17.702028,18.237238
23.79351,23.714817
23.454082,23.226099
14.113338,14.771117
15.943731,16.136126
23.795784,23.841503
23.469395,23.555027
23.482702,23.598686
22.93036,23.13916
22.792063,22.746052
22.844448,22.91029
14.07098,13.892657
22.525902,22.637848
17.72352,17.69756
21.219837,21.3782
20.431406,20.625122
19.685444,19.434975
14.318163,13.042246
23.688938,23.644032
16.528934,16.48527
22.977097,22.808819
23.211277,23.255457
23.645828,23.636831
22.325476,22.350391
18.872866,18.931
22.726166,22.580908
23.48927,23.48352
18.714178,18.712767
23.618172,23.668789
18.124008,17.998634
10.991958,11.322307
22.34822,22.519615
23.751518,23.703712
9.495609,10.428404
23.408764,23.292
23.82211,23.79177
23.805017,23.761513
21.26246,21.027912
20.607216,20.549679
16.548498,16.306614
13.200277,13.294825
22.280218,22.208574
12.4580765,13.522591
23.820995,23.816397
23.717495,23.661642
23.100784,23.19904
23.830057,23.808195
22.93216,22.929192
22.73666,22.938274
23.83883,23.814547
15.964861,16.066303
15.162806,15.4538355
23.796886,23.745722
22.37389,22.290443
22.882513,22.964485
18.649422,18.362972
21.582592,21.515846
19.090021,19.325119
23.338871,23.344866
23.62685,23.487667
15.819165,16.590197
23.630016,23.658798
16.92825,16.273647
18.907074,18.815767
15.0006895,14.992352
22.380226,22.483421
20.959818,21.296482
20.54142,20.35268
21.064724,21.419104
23.26535,23.25273
23.757801,23.708303
23.237133,23.254765
21.14678,21.214903
22.143085,22.276983
16.469528,16.301805
23.282803,23.164032
17.579067,18.150497
20.660385,20.280903
15.698326,15.710484
23.845806,23.822104
20.760468,20.894001
14.629947,14.495148
17.327143,17.428673
15.797014,16.146275
21.595955,21.727633
19.588661,19.99744
22.759157,22.70696
20.82518,21.065517
23.718699,23.764555
21.31237,21.041027
22.135208,22.408445
23.686882,23.672749
23.84803,23.85622
23.393492,23.351715
23.397633,23.463825
23.780947,23.88077
18.104595,18.033829
23.43966,23.434727
17.434364,16.83439
22.381102,22.208105
23.679441,23.690807
23.33266,23.310339
23.812084,23.792448
23.820074,23.783222
23.810936,24.03616
16.7309,17.024261
21.135956,21.065594
22.407082,22.52736
22.61837,22.710531
16.227875,15.625357
23.852291,23.84018
16.336786,16.51112
23.631077,23.660135
23.48237,23.319408
23.360598,23.272873
23.291924,23.307884
23.823317,23.806755
17.08385,17.307798
22.598076,22.390713
23.718288,23.702818
21.117912,21.183548
15.060765,14.68434
22.115696,22.230894
23.777557,23.704174
17.401886,18.030584
22.89101,22.74605
20.487133,20.664394
22.743298,22.84312
13.076303,13.577408
23.479618,23.526999
22.567108,22.391891
20.770338,20.562744
18.451628,18.810751
23.718706,23.674763
23.14744,23.134808
23.392166,23.41005
19.311249,18.764063
19.332567,19.650906
23.298454,23.048912
20.825691,21.333172
23.51666,23.37403
22.885595,23.054743
19.541128,19.75721
16.361202,16.365568
19.843975,20.076328
23.30785,23.115318
22.34304,22.270155
21.809929,21.86473
23.636894,23.794174
23.176283,23.156137
23.740164,23.594292
20.321125,20.401854
23.730873,23.678604
20.619907,20.831394
23.862415,23.959822
17.59793,17.97958
21.817282,21.942654
23.626476,23.51733
17.128773,17.12735
16.97865,16.850452
23.400005,23.413317
19.683361,19.656252
23.80151,23.797457
16.851568,16.7426
21.496578,21.539188
20.518116,20.557785
16.640877,16.779823
17.076832,17.111248
14.64609,14.194445
23.567787,23.539047
22.637342,22.61469
23.169367,23.04941
22.149935,22.029455
23.664652,23.668465
18.81627,18.954714
22.508774,22.398563
22.106983,21.920132
23.682953,23.7002
23.559458,23.562979
23.699783,23.695549
17.321928,17.214073
20.0773,19.922535
19.307894,18.437689
22.801447,22.70401
23.60286,23.553467
21.414652,21.517876
23.85131,23.835072
12.443018,12.145571
13.854507,14.319178
17.814552,17.79789
19.639565,19.411373
23.786352,23.788872
20.931667,20.9533
17.225706,16.970268
23.73868,23.777702
22.443504,22.404919
18.987787,18.772942
17.387497,17.123404
16.434847,16.422201
23.81055,23.780222
22.847721,22.825394
14.239594,14.387516
22.688606,22.774155
23.495192,23.483143
18.411562,17.687271
23.72982,23.764359
23.844877,23.826979
16.079315,15.642738
23.806168,23.767952
22.94329,23.033192
23.588926,23.519865
11.034889,10.502605
23.013597,22.918278
14.1460495,13.659201
21.325079,21.407242
22.814024,22.847961
22.255901,22.32822
23.805338,23.820503
21.11905,21.054083
23.575489,23.55296
20.265284,20.103205
23.480597,23.358591
23.544003,23.487175
21.299942,21.05926
23.380562,23.44603
23.788021,23.780281
18.714172,19.024376
9.627194,10.886305
23.276333,23.344326
23.594524,23.62207
21.412601,21.361755
23.105051,23.449411
21.09821,21.055044
23.472483,23.465649
20.4724,20.350685
23.70143,23.703606
18.631487,18.617529
23.790823,23.79011
22.25174,22.12117
23.626303,23.575897
19.67206,19.828154
17.886889,17.81211
20.125317,20.25696
20.007914,19.853004
22.475744,22.402504
18.267159,17.92364
12.125041,11.284231
22.188465,22.075748
19.85326,19.950336
13.412868,13.477694
22.183477,22.207474
23.798576,23.802923
23.252577,23.20896
22.692322,22.579477
23.202694,23.155096
17.508572,17.772215
23.6882,23.676014
21.80607,21.967459
23.846458,23.848383
12.779215,13.176676
10.269897,10.120653
21.044075,20.956553
17.47369,17.469147
19.131493,19.602585
16.670137,16.94642
15.276575,15.361292
21.345324,21.165867
23.402864,23.355509
17.12076,17.595352
23.558582,23.593601
23.437788,23.495907
22.809448,22.674276
11.929013,12.051681
23.182762,23.306929
18.56585,18.813019
23.796333,23.78205
23.590992,23.481588
23.311546,23.353493
14.079447,14.091631
23.741999,23.681847
23.782951,23.774055
23.570429,23.643723
23.005825,22.916584
23.50551,23.480247
23.349342,23.36537
16.014374,15.734786
14.384447,14.54495
13.26107,13.178639
14.333561,14.956497
23.559834,23.57792
23.494213,23.477757
17.673378,18.053526
15.336956,15.246689
23.266169,23.23555
21.31237,21.194706
22.220406,22.108656
23.7874,23.845188
23.174541,23.189178
23.73394,23.746752
18.43944,18.11374
23.5416,23.571241
16.837225,17.10199
23.627945,23.58247
22.876564,22.811651
21.022356,21.188751
20.0207,19.91687
20.018871,20.03347
23.75425,23.78292
23.582043,23.553862
22.217587,22.405401
19.00617,19.081926
20.50901,20.452389
14.314194,14.182564
22.51016,22.406616
18.018599,17.95517
23.557388,23.543865
20.693115,20.779175
23.819498,23.804497
22.71818,22.755875
22.143085,22.110157
23.756027,23.775702
17.945538,17.477942
16.100723,16.000269
22.923,22.923147
23.70261,23.74929
23.71855,23.707947
23.70203,23.722223
23.689762,23.703453
22.179962,22.15485
21.421452,21.626478
22.775951,22.71537
15.162732,15.099981
23.612652,23.648834
17.576965,17.631763
15.731674,16.235195
21.9116,21.80875
8.500673,8.761168
19.06712,18.879831
22.260595,22.433693
21.80481,22.231796
19.338501,19.370895
23.618675,23.602722
18.120983,17.739773
23.482702,23.480799
21.719276,21.605751
20.979637,20.789572
17.205421,16.965654
22.045786,21.838905
23.843672,23.835423
23.665493,23.643368
15.711894,15.450306
23.55108,23.630243
23.330194,23.371319
23.807102,23.774683
15.857845,15.844823
23.814167,23.784212
23.618519,23.576855
17.092863,16.687643
23.54568,23.607656
22.615215,22.516668
23.290546,23.160152
23.799606,23.862312
17.045055,17.01264
23.790855,23.809044
19.511446,19.58223
22.549835,22.45322
14.217869,14.128629
22.9229,22.732578
17.09609,17.04842
12.959305,14.085079
21.742207,21.868626
22.201544,22.518005
16.80749,16.670471
23.849297,23.85688
11.935453,12.071283
23.826115,23.822672
23.272552,23.324451
15.528618,15.785235
16.817736,17.129164
23.11243,23.1002
23.345083,23.24068
23.322393,23.29056
21.586172,21.633274
22.072792,22.29728
17.666967,17.604584
21.603735,21.636526
14.689158,14.737656
23.454082,23.344666
17.455748,17.17772
22.79237,22.96083
20.479586,20.036873
21.112034,21.099277
16.458992,16.869587
14.253492,14.333453
12.403265,12.224225
22.180613,22.11652
21.037197,21.041824
23.454649,23.44705
15.561832,15.544854
23.67543,23.713057
23.502106,23.487621
17.650105,17.59319
22.749954,22.836555
15.587059,15.534281
18.442886,18.373863
21.704414,21.417652
22.813417,22.786116
17.16828,16.772528
23.082254,23.01656
18.46164,18.401424
23.371914,23.424608
22.023878,22.21865
18.12468,17.879223
23.839981,23.92866
16.167456,16.305544
19.953323,20.105453
23.622004,23.637348
23.752668,23.714481
23.544561,23.539536
18.449657,18.246748
22.57014,22.829601
23.450344,23.383886
23.509268,23.567535
22.664677,23.034622
18.548346,18.670033
13.068315,13.184782
23.78659,23.761976
23.356876,23.328098
23.601923,23.573168
22.507753,22.380793
21.65762,21.642992
23.502432,23.489372
23.70605,23.68985
21.09786,21.385035
23.852757,23.896578
22.33125,22.19934
17.216707,17.345182
20.99385,20.836342
23.632364,23.611223
16.179066,16.15453
23.277685,23.224817
21.860725,21.827965
23.002697,23.022226
21.368023,21.325764
11.351445,11.511807
23.663502,23.664639
22.970928,23.112192
23.722462,23.714603
22.171673,22.068108
22.263624,22.073746
23.61298,23.583221
21.907026,21.872597
21.062365,20.902481
23.758842,23.837738
19.342894,19.442186
22.6482,22.75611
22.828299,22.861584
23.830143,23.802887
16.1927,16.210205
17.472454,17.555172
22.790436,22.839775
14.735113,14.70209
22.05474,22.051731
16.250923,16.178282
23.635796,23.646072
15.691918,16.127766
19.136234,19.089226
22.449347,22.392662
23.277079,23.17676
23.127396,23.15042
23.733948,23.730633
17.598875,17.328396
23.735525,23.707129
23.371063,23.396362
16.374159,16.721727
21.462126,21.488037
23.811256,23.779766
20.683826,20.730745
23.750494,23.767115
22.49048,22.394745
23.4813,23.502686
21.53589,21.548128
18.535475,18.747986
22.579765,22.3913
23.127514,23.060463
23.606354,23.593895
23.66952,23.70552
21.54726,21.4632
23.746592,23.763403
21.33669,21.22496
23.232964,23.222395
17.20409,17.420982
21.959213,21.951904
23.832829,23.793482
23.040493,23.086515
13.485409,12.8718815
22.587511,22.672846
22.957323,22.740726
17.178144,17.23127
21.990562,22.246025
18.557495,18.635296
23.167986,23.136847
18.76182,18.757568
14.599138,14.893126
23.639948,23.538597
16.163317,16.405203
22.997597,23.068707
23.480837,23.545994
20.275148,20.298672
23.789639,23.711452
18.645689,18.784674
13.9843025,13.483446
21.582592,21.472347
22.596691,22.376688
23.727425,23.577915
13.728529,14.072572
20.062366,20.224216
19.355202,19.403248
22.238846,22.292362
19.898426,19.79078
16.196722,16.43512
23.668507,23.646534
23.562302,23.467215
10.228834,9.929135
20.688957,20.418232
23.176079,23.11053
20.143213,20.118853
23.282595,23.276691
19.29462,19.166342
22.760887,22.64921
22.667156,22.759272
21.718647,21.62723
13.405451,12.957975
22.772512,22.693718
22.657879,22.628017
14.581029,15.1226845
23.723892,23.771786
23.480541,23.473217
22.475513,22.481995
23.240454,23.15191
21.526299,21.609665
12.569084,12.301359
23.243084,23.320976
21.426662,21.51742
23.553493,23.545073
16.737474,16.764603
23.400473,23.277843
10.3560705,10.647476
23.20271,23.228455
23.822533,23.805843
18.047222,18.022957
17.374825,17.252113
16.71496,16.45543
18.459244,18.502771
23.354708,23.489338
20.105057,19.84188
23.725752,23.743685
23.403542,23.309147
17.889608,17.758884
19.011124,19.053402
21.64106,21.781643
18.374367,18.955275
21.176756,21.24651
21.911203,21.946548
22.997053,22.926716
23.73735,23.741623
23.131775,23.11692
14.512922,15.137669
22.412611,22.386398
22.548403,22.392105
23.103134,23.161392
21.5015,21.589462
17.49717,17.485455
14.040724,13.842442
16.498482,16.296576
23.309423,23.34417
17.20137,17.392
23.787647,23.776487
23.808035,23.824455
19.790504,19.941853
20.819374,20.882912
23.705994,23.73146
21.988775,21.882475
11.508915,10.631895
21.933289,21.835625
23.59707,23.58818
23.686531,23.691517
20.519241,20.638718
19.960484,20.097298
23.36323,23.314316
21.12504,20.99467
20.231205,20.164627
23.541477,23.540813
23.842743,23.898191
23.84484,23.82912
19.062664,19.046389
23.710554,23.704494
23.488106,23.503244
23.148708,23.169813
12.751318,13.408438
23.36789,23.39793
23.311909,23.386036
22.705017,22.794884
17.770998,17.688356
22.9175,22.775217
23.743412,23.73933
23.752796,23.740711
23.306713,23.33294
21.276752,21.409607
20.622902,20.71796
22.500525,22.75312
22.034508,22.359848
18.681635,18.587635
17.079535,17.137215
19.396193,19.463203
22.319199,22.213516
23.518843,23.557463
22.225395,22.24395
23.46415,23.390354
19.042246,18.941957
21.392513,21.171917
20.459534,20.380566
19.154137,18.453827
23.105314,23.087217
20.937878,21.04013
18.073467,18.791862
22.925083,23.122925
16.169943,16.330582
22.412964,22.289562
23.523811,23.465122
15.32938,15.785307
21.71197,21.74996
9.482954,9.13936
11.735598,12.28772
17.17797,16.999296
23.822096,23.813332
22.289886,22.329638
22.156649,22.123398
13.61291,13.655919
13.464239,13.2135105
23.437286,23.461882
23.676586,23.643208
23.683084,23.667053
23.831165,23.802387
23.84216,23.805244
17.361692,17.511131
22.775635,22.630611
18.271439,17.889017
16.828785,17.173712
22.103626,22.083666
19.596014,19.506481
23.427656,23.468388
23.674744,23.656551
15.916412,16.061497
23.846619,23.850584
23.753502,23.77958
21.951914,21.717604
15.495285,15.509102
21.950462,22.016926
18.732782,18.782055
18.00053,18.04852
14.755131,14.795643
23.498484,23.472593
21.650082,21.336391
22.97596,22.987244
23.423992,23.495443
23.86829,23.908745
21.695126,21.733164
21.943962,22.177805
23.802876,23.78014
22.994799,23.141537
23.68425,23.69555
20.38211,20.175419
23.100412,23.124765
20.469687,20.523758
15.977277,16.80722
20.096237,20.184774
20.210085,20.234108
23.870522,23.883747
23.608986,23.631987
21.350193,21.317238
23.854338,23.86343
18.12504,18.146734
17.262375,16.690205
23.528225,23.535849
23.794859,23.746159
16.59702,16.55054
22.851677,22.842762
19.060799,18.95683
22.261253,22.27336
23.657112,23.680466
20.934984,20.687855
22.674084,22.791939
19.433502,19.497782
23.67918,23.715343
23.17663,23.257542
11.500084,11.7144165
20.204998,19.917791
23.683743,23.579716
23.266054,23.206486
21.268162,21.512127
23.624626,23.622952
22.72602,22.805363
22.900852,22.821072
22.246338,22.487293
23.7059,23.700546
23.736197,23.713531
23.190548,23.124777
21.849617,21.785461
23.701168,23.66047
23.832775,23.851841
23.688862,23.66677
23.16049,23.090122
18.029522,17.96707
23.809692,23.813507
20.770338,20.774834
16.275269,16.267662
21.453133,21.431133
17.379074,17.491112
21.826267,21.697721
12.9881,12.51307
17.115047,17.02929
23.750742,23.740887
19.879139,19.972305
22.19878,22.302572
17.214476,16.941065
23.300278,23.34296
16.81732,16.878517
14.197681,14.23946
21.760433,21.754156
16.42728,16.784714
23.723042,23.738728
23.842535,23.83704
23.469826,23.490171
19.49686,19.647797
23.473322,23.42922
23.361938,23.294601
14.002548,14.053047
19.11959,19.451141
14.822453,14.598469
22.499447,22.212578
23.038935,23.159815
21.547756,21.38507
23.276598,23.510303
23.747622,23.745
23.321995,23.42135
19.709175,19.62945
22.53823,22.655113
23.739904,23.776907
23.574886,23.502619
23.77602,23.77242
23.814299,23.829266
18.55907,18.680973
22.976322,23.09769
23.830921,23.844715
23.72726,23.736832
23.550415,23.585152
21.34415,21.445824
23.861073,23.859491
20.255985,20.185333
20.430672,20.326038
16.487038,16.405495
22.991972,23.061312
23.204988,23.205484
21.462643,21.428371
22.305593,22.298283
22.622055,22.491156
22.061022,22.082249
23.452463,23.474634
19.532116,19.79691
23.743544,23.761883
23.86755,23.889717
17.712769,17.202477
22.354015,22.263462
14.570792,14.831563
23.63409,23.62613
23.49366,23.463562
23.515455,23.535452
23.133963,23.261347
20.935703,20.979427
23.621239,23.618727
19.691984,19.69317
18.090631,18.172626
23.41006,23.422367
22.29068,22.464123
23.851288,23.881836
22.83797,22.963352
20.87785,20.857729
17.086803,17.039848
19.205914,19.172987
23.698328,23.723091
19.979826,19.804375
23.774288,23.81311
23.63646,23.647709
22.752222,22.646385
23.56726,23.524326
22.694813,22.5452
19.213736,19.420822
23.19871,23.179026
13.012073,13.427053
23.863499,23.87775
23.443985,23.421032
18.805243,19.032335
23.235485,23.342884
22.139585,22.051136
17.83006,17.840134
23.769094,23.772726
23.769966,23.707901
23.452621,23.454624
23.036955,22.92646
20.15439,20.105453
22.930191,22.869164
23.499321,23.404093
22.565136,22.775858
22.42656,22.195883
19.40945,19.10889
21.220364,21.211523
20.680468,20.61683
18.697338,18.682446
22.364912,22.4382
22.329014,22.297941
14.157603,14.045974
22.306812,22.299547
22.94289,22.897179
20.863533,21.12737
23.786411,23.751312
18.630749,18.744747
23.43892,23.473663
23.127188,23.184261
21.937922,21.92481
22.393082,22.615181
22.523125,22.571379
12.032664,12.064362
19.473452,19.527685
18.94446,18.70178
14.788509,14.632581
20.563194,20.607563
16.624968,16.694256
15.320615,15.462514
18.783096,19.00194
19.373863,19.250763
22.30027,22.276928
13.385036,13.304658
18.104595,17.944504
23.721502,23.763798
19.83362,19.87621
23.017422,23.174417
15.090281,14.789053
23.766506,23.803282
13.527977,13.69965
23.714897,23.75343
15.060765,15.187439
21.208176,21.093056
23.861347,23.878452
17.6484,17.73674
23.07156,23.066406
22.014114,22.223946
22.665516,22.715418
21.591904,21.721619
22.34822,22.201138
23.865349,23.91748
23.686417,23.591759
17.723402,17.85428
15.73489,15.654469
22.162834,22.264067
19.597677,19.772957
22.321972,22.326248
22.248695,22.114006
23.656187,23.714563
22.115696,22.20423
11.995255,12.523779
19.610743,19.729279
21.824955,21.764988
23.243425,23.646866
21.329805,21.172016
17.02423,16.74718
17.371151,17.47062
22.892365,22.892424
14.702439,14.714867
22.132141,22.004456
23.201345,23.057163
23.798325,23.78223
13.071596,12.719568
14.889446,14.751915
20.635014,20.558298
23.393284,23.396011
23.616825,23.645195
23.071268,23.08142
21.047691,21.119858
22.416393,22.290222
22.981476,23.010397
23.702547,23.744637
23.691853,23.654476
23.824966,23.831354
21.19163,21.039497
23.393492,23.451683
23.566082,23.580593
20.585514,20.48079
23.447166,23.430984
15.207285,15.216408
17.609083,17.908659
23.537548,23.494186
23.718649,23.684027
20.414873,20.535738
20.581547,20.539078
14.113338,14.400337
23.449812,23.513811
14.986202,14.531672
21.925957,21.779034
23.62616,23.573471
23.44804,23.496845
23.7972,23.799664
23.401192,23.421595
22.284687,22.114256
22.521626,22.539612
20.320065,20.459538
23.50308,23.481146
17.932632,18.00206
16.553371,16.381485
18.258274,18.210516
22.230896,21.776192
23.236202,23.309395
19.452356,19.287882
16.79276,17.297312
21.358837,21.246834
23.247028,23.214642
23.572712,23.622639
23.79471,23.799652
21.931944,21.841654
22.16029,22.024015
23.748203,23.72068
16.777763,17.066648
20.609266,20.293877
21.133469,21.010597
18.737522,18.729595
23.845999,23.83263
22.907701,22.90812
15.905809,15.793685
22.42756,22.488037
22.431986,22.42983
22.746912,22.826084
23.565006,23.551344
23.612576,23.707031
22.999384,22.912964
23.540735,23.596258
23.059517,22.998417
23.830566,23.822426
23.698038,23.683691
14.458594,14.593409
16.359428,16.276329
23.512445,23.505207
23.25894,23.141068
15.31055,15.032594
23.73703,23.710196
16.481548,16.67669
22.36216,22.383503
21.561214,21.312696
15.691935,15.327721
19.575117,19.602571
23.382631,23.252464
22.464573,22.491722
13.245316,13.283712
18.568876,18.79224
17.054869,17.105877
23.391323,23.438839
20.922853,21.01184
14.053915,13.771822
22.546043,22.561426
16.479404,16.490746
19.244795,19.553165
23.054386,23.006498
23.657549,23.661379
23.853573,23.880344
17.112776,17.485554
23.384285,23.301147
20.682993,20.598982
21.516865,21.251429
23.625172,23.593164
22.288149,22.112762
21.35476,21.223671
17.677591,17.849785
23.683844,23.670042
23.839005,23.836727
23.071442,23.170502
20.795507,21.14141
19.132282,19.254574
23.185207,23.226147
16.360485,16.260015
23.282602,23.280537
23.703995,23.691593
22.128454,22.106812
17.847525,18.017387
22.851965,22.92231
23.62731,23.681772
23.42168,23.487637
23.639103,23.608177
18.20742,18.081896
23.316505,23.247824
23.816753,23.824228
23.65049,23.66724
21.3656,21.42015
21.903334,21.826244
17.553894,17.648298
17.024084,17.160229
22.732971,22.832855
21.974731,21.953115
23.664639,23.524529
23.60185,23.635664
14.165901,14.254541
20.279436,19.938326
23.494453,23.518143
12.595455,12.905687
23.625553,23.627289
22.82116,22.653545
23.451859,23.467354
23.857897,23.853918
22.984055,22.90329
20.90468,20.982292
21.149149,20.899902
20.039516,20.166538
23.532135,23.469913
22.513931,22.609493
23.121948,23.085045
12.684084,13.051726
11.724642,10.948664
20.575348,20.45023
21.986458,21.914642
22.141396,22.280561
16.009283,16.041012
18.004623,17.994343
14.4669895,14.22186
23.540955,23.55238
23.831448,23.796417
22.97372,23.035927
23.812084,23.808363
23.771082,23.778948
15.448738,15.39847
18.451628,18.754372
20.397778,20.155857
22.59154,22.434673
22.551708,22.572834
16.53134,16.515886
22.743298,22.763285
23.780262,23.715359
17.852615,18.005379
23.599382,23.550247
23.739212,23.743261
23.59221,23.58584
16.847202,16.843767
22.549969,22.707777
19.520645,19.616257
21.417057,21.354412
20.715359,20.520262
22.056753,22.081696
18.148586,18.004166
23.298119,23.336824
16.529556,16.38097
21.264967,21.319164
23.606342,23.62019
17.038256,17.27542
22.773335,22.613935
23.338665,23.24891
22.17128,22.195934
19.360645,19.368069
18.368927,18.217009
23.468208,23.527786
20.507004,20.696236
23.77618,23.725204
17.962225,18.266296
20.790983,21.038528
23.631052,23.59653
23.747707,23.765324
19.358759,19.265594
21.12159,21.099085
22.924252,22.906033
13.762733,13.786001
23.603476,23.62156
21.807617,22.021223
23.479618,23.518463
22.999077,23.11752
20.883846,20.870052
14.039623,13.958461
23.421047,23.35564
15.433542,15.744871
23.800476,23.805515
23.83297,23.816483
23.696468,23.707655
22.475021,22.378923
16.0809,15.801682
22.080313,22.041445
15.213194,15.247038
23.038105,23.028908
21.541304,21.485312
23.62685,23.534842
19.57389,19.104855
23.553259,23.426687
15.036435,14.969736
20.982307,21.007957
20.880335,20.83115
18.324272,18.474619
23.06432,23.107056
15.184042,15.551071
23.723694,23.710445
17.235733,17.331606
22.242567,22.201435
18.823719,18.916367
16.452305,16.653812
20.331692,20.275581
23.79591,23.790215
22.760853,22.806412
20.923195,21.02129
19.81845,20.054287
23.521996,23.45993
23.4132,23.479254
23.411255,23.324364
23.61499,23.675238
21.792898,21.761616
14.16689,13.021715
17.325344,17.24274
23.738705,23.772575
20.18765,20.39304
18.956722,19.170033
23.681553,23.697134
20.818375,20.545256
17.03939,17.12553
19.368176,19.42025
17.864647,17.152615
22.480965,22.57031
23.640175,23.64566
20.879778,20.812376
22.132965,22.05339
23.743084,23.738659
22.159592,22.22573
17.68042,17.640678
18.636106,18.426254
17.481956,17.414265
23.637917,23.590343
22.371214,22.59328
23.339813,23.31587
23.549938,23.576252
16.967768,17.093184
20.531633,20.477432
22.860893,22.86593
23.713135,23.725643
23.74758,23.7378
16.001534,15.584948
23.86229,23.883244
17.278355,17.365019
18.271776,18.159876
23.713902,23.734682
21.091694,21.159893
23.61981,23.58802
21.758244,21.67448
14.800126,14.62987
20.564396,20.498093
21.095608,21.230305
21.018497,21.171364
17.571617,17.61941
23.412422,23.416832
17.71373,17.542368
18.591228,18.635756
13.874437,13.730493
18.190523,18.386635
16.611063,16.559565
20.994583,21.314392
19.817282,19.72022
15.357536,15.688635
23.65613,23.68298
23.835352,23.866474
23.71426,23.651573
19.549768,19.57789
23.26159,23.255062
22.385841,22.222025
13.969812,13.877243
23.472624,23.501583
23.726267,23.706884
21.740244,21.678766
23.361122,23.323355
19.302444,19.366985
23.059309,23.045383
22.22831,22.25703
19.788582,19.684399
23.741625,23.742964
22.817953,22.860601
23.333752,23.332222
17.114195,16.88206
23.607435,23.584665
23.021122,23.463757
15.618675,15.082855
23.106133,23.222452
21.26246,21.180828
22.59607,22.857365
23.70014,23.692856
22.294926,22.226906
22.422348,22.47704
19.191895,19.24236
21.483686,21.266518
21.274744,21.158314
19.396885,19.445232
22.293255,22.21318
23.58419,23.609638
23.432547,23.436539
22.90854,22.974182
23.41504,23.467981
19.55408,19.746483
13.6572075,13.71255
14.714991,14.610474
23.579296,23.639944
16.5391,16.303928
23.504374,23.40114
22.67427,22.545439
21.331833,21.02578
17.007353,17.21348
15.8678255,16.658352
21.902508,22.071842
20.104052,19.934132
21.43553,21.276367
19.335346,19.587475
23.199173,23.227213
22.492723,22.310295
19.056057,19.283989
23.538813,23.56726
19.30566,19.345585
23.103048,23.141483
22.251106,22.504313
23.842237,23.830158
21.699505,21.679773
14.675723,15.07972
23.723492,23.760592
14.4436655,14.322292
23.766508,23.817516
22.585718,22.572071
15.5809965,15.644948
11.599619,11.953377
20.018574,19.980278
16.05975,15.961468
20.964151,20.942944
23.012299,22.905674
23.741312,23.737812
19.746237,19.473211
22.854992,22.706718
19.11411,18.923264
20.563456,20.515799
19.165545,19.050228
23.821587,23.786379
18.476786,18.569962
13.076303,13.085932
23.65577,23.611212
12.450462,12.300449
21.808708,21.698204
16.691889,16.880617
16.483355,16.483555
23.282803,23.198666
20.668623,20.594769
23.394413,23.41146
23.791946,23.855831
23.65345,23.696976
10.86296,10.906811
16.383038,15.931439
23.65779,23.62896
21.873644,21.857246
22.03298,21.8988
23.327501,23.185246
23.730808,23.706547
20.353062,20.45203
19.40992,19.552904
22.452805,22.391415
19.145794,19.004986
23.79526,23.791107
19.37774,19.384947
23.369328,23.293692
22.665419,22.67231
23.711622,23.645199
17.00217,17.036331
21.628399,21.699314
13.24496,13.333742
23.666594,23.623867
23.605999,23.643797
18.787329,18.818638
23.494568,23.562483
21.100815,20.874617
21.300104,21.40789
15.746199,16.19838
17.263344,17.76662
22.948586,23.17786
23.78588,23.764277
23.686876,23.712397
22.530308,22.52683
23.692924,23.694069
19.0835,19.079361
22.657795,22.753012
23.622559,23.55732
12.761213,13.307491
23.611275,23.587433
20.27673,20.26708
17.148394,17.339172
23.716095,23.728289
22.502058,22.504993
20.20878,20.388512
22.781555,22.87785
21.958412,21.824665
23.160168,23.139536
23.219412,23.179121
23.645084,23.623886
9.894262,9.984829
19.233826,19.382488
21.96814,22.118076
18.214931,17.977978
22.87193,22.94446
23.715038,23.714678
17.675638,18.229088
18.64766,18.590008
19.338444,19.495066
23.279991,23.29919
21.716242,21.657156
23.271168,23.267097
16.69212,16.936285
23.329826,23.396065
22.102772,22.073666
18.935307,18.819893
22.563599,22.509386
23.303051,23.259705
22.039532,22.053669
18.792137,18.763432
20.009727,19.709494
23.75951,23.773575
11.068184,11.571571
14.902554,14.847042
21.480465,21.592411
23.49384,23.538551
22.029106,21.85771
23.710348,23.724497
22.850271,23.02052
15.471855,15.556845
21.890482,21.940336
19.832489,19.877605
22.180082,22.297817
23.519848,23.486727
23.547081,23.579226
23.735111,23.748318
23.742214,23.733412
23.775967,23.770485
22.656914,22.607262
20.501236,20.54554
23.822748,23.816248
21.388672,21.293877
22.14108,21.962948
15.915758,15.949065
9.815622,10.080114
23.817743,23.795326
20.244473,20.35741
23.760357,23.762707
23.320091,23.37945
17.88813,18.006039
18.321543,18.32464
21.540663,21.677269
22.188898,21.982052
23.23965,23.235718
23.649734,23.663166
23.206326,23.1545
18.082165,17.983505
16.402588,16.21011
18.66325,18.727602
16.112118,16.155449
19.241285,19.33907
23.870377,23.907936
23.86879,23.870333
21.352646,21.41393
21.719185,21.682156
17.033735,17.277122
21.913189,21.915535
23.509007,23.438631
16.369781,16.4841
23.75923,23.764013
23.34013,23.39667
17.681211,17.476889
22.676744,22.749054
18.844349,18.767582
16.776478,16.266798
20.571543,20.261833
23.09249,23.21976
20.93831,20.953667
23.359913,23.403625
22.919994,22.988888
22.17558,22.154293
23.611887,23.622326
16.934973,16.878147
23.50071,23.483011
22.284767,22.332071
23.784353,23.789463
23.714203,23.756073
20.547558,20.603722
23.575743,23.600243
23.520138,23.545076
22.59978,22.58505
16.674992,16.5531
20.46162,20.558475
22.97885,22.924026
23.735748,23.718807
23.77388,23.803467
19.70389,19.524178
21.403553,21.33262
23.592424,23.515045
10.978681,11.263287
22.845676,22.84377
16.582142,16.718897
16.00583,15.98916
20.263805,20.193562
23.292122,23.314608
19.921993,19.612309
23.601494,23.591614
22.06725,21.90081
23.571676,23.538681
23.353312,23.347836
23.28255,23.259417
23.716022,23.666353
22.08182,21.994675
23.79508,23.780792
23.655483,23.650352
20.66322,20.570171
23.463905,23.369507
20.836685,20.978527
19.015478,19.015507
19.89971,19.97767
23.730873,23.732534
23.56646,23.476597
15.300653,15.245124
23.506397,23.559566
23.487099,23.525778
21.786938,21.380566
21.195755,21.399994
16.958773,16.763876
15.658519,16.010635
23.670998,23.679333
23.703682,23.686047
23.859919,23.876568
22.725555,22.518047
22.28361,22.192905
23.815403,23.757221
23.195969,23.14502
22.322506,22.153553
17.830824,17.59129
15.658164,15.520544
21.675133,21.587326
18.865005,18.630417
21.319069,21.193384
23.797132,23.820492
12.068327,12.713558
22.80413,22.558754
23.214714,23.07352
18.122301,18.312279
22.358206,22.293982
12.817924,12.848555
23.798124,23.834578
13.725473,14.255983
23.800272,23.772501
23.859404,23.917217
20.609997,20.543892
23.517445,23.567822
16.001368,15.911795
23.731949,23.738884
22.829119,22.816135
13.390532,13.681276
23.32912,23.213024
23.571758,23.488527
22.794783,22.912086
16.502934,16.570147
23.58658,23.643715
23.873215,23.852345
18.570528,18.438343
15.857071,15.868519
14.920774,15.17911
15.825037,16.080414
23.779394,23.734966
18.931213,18.987883
23.09253,22.961433
19.259712,19.550425
17.979774,17.797842
13.883799,13.71027
15.632157,15.592803
22.988686,23.359903
20.812082,20.734806
23.037842,22.95656
18.893179,19.026093
17.939924,18.079128
22.038786,22.145674
19.89619,19.761112
23.718237,23.706364
22.23782,22.347872
23.31736,23.392916
23.731121,23.716108
23.405361,23.281044
23.71826,23.747105
14.921663,14.398918
22.074003,21.873322
23.211407,23.281548
23.680126,23.738087
22.486145,22.391455
23.420029,23.436546
23.046934,23.262486
23.869164,23.900082
21.257326,21.03803
22.183815,22.03024
18.963,19.331808
22.259304,22.21025
16.927074,17.01101
23.77772,23.792421
23.740534,23.695612
21.627472,21.687653
18.25451,18.080036
17.655064,17.624517
13.7512455,14.056143
23.706741,23.721888
21.476107,21.590733
20.86721,21.018574
12.458443,12.802036
22.548046,22.571825
19.464447,19.446388
20.362665,19.994862
23.010662,22.873356
22.622364,22.713636
17.014671,16.92931
22.950045,23.04499
23.50959,23.51593
21.308094,21.162893
23.46923,23.389452
14.843403,14.522476
19.781082,19.5497
23.098232,23.218346
22.92595,23.058058
13.615793,14.099811
23.59614,23.571842
19.49054,19.702602
23.53887,23.4889
23.682457,23.662476
14.590286,14.813816
22.76522,22.504227
16.404375,16.804617
23.70401,23.752457
19.111687,18.98171
23.832893,23.799702
23.620052,23.634378
22.946585,22.867983
22.478298,22.387085
18.727877,18.546478
22.747246,22.910503
23.338871,23.295067
11.202606,10.841436
20.781443,20.710987
18.527775,18.620152
18.647408,18.816061
17.715893,17.960518
17.76382,17.83947
14.830407,14.823958
22.885595,22.906158
22.142815,22.262821
22.9551,23.17555
22.002377,22.00687
23.608168,23.619236
22.719618,22.624214
15.527857,15.6509285
19.399261,19.503391
22.470394,22.5482
22.72602,22.721834
23.75186,23.804066
21.403553,21.340275
23.546799,23.65512
22.662617,22.518673
23.694138,23.681932
23.528227,23.525026
23.838142,23.933926
23.13371,23.094273
23.682232,23.662052
17.331673,17.145412
20.38211,20.205664
23.78115,23.768358
18.807224,19.098848
22.784218,22.87846
22.309223,22.191017
23.793016,23.788673
21.29081,21.309048
16.808563,16.149267
20.267122,20.205605
22.018223,21.900286
17.479511,17.485512
21.440466,21.45644
23.058199,23.132952
21.536015,21.331758
22.759136,22.955963
23.090715,23.29585
14.16689,12.782583
15.731754,15.967581
19.775095,19.758707
19.65397,19.20649
23.679747,23.697304
11.763575,11.87784
15.971539,16.110174
23.612247,23.562328
23.239273,23.2705
14.288296,14.670979
18.267159,18.149483
15.524057,15.16898
17.722534,17.68504
23.055157,22.997326
16.219456,16.262989
23.383926,23.335909
11.882288,10.166986
22.720455,22.727953
21.938328,21.756407
21.594398,21.478176
19.237045,19.249798
14.714991,14.655546
23.665812,23.699203
22.52779,22.519318
23.051746,23.02885
17.571617,17.434204
15.915878,15.774684
23.069958,23.105976
14.552486,14.946161
23.244404,23.247389
23.581715,23.617645
21.115414,21.19374
20.575348,20.563873
11.037187,11.533665
17.382202,17.398966
17.715588,17.783562
22.973043,23.071533
15.22743,14.709486
21.773115,21.632719
15.981846,15.995941
14.1285,14.482416
21.655699,21.694601
19.70389,19.697264
23.629545,23.580383
23.865349,23.84749
21.714336,21.622227
22.269896,22.34861
15.941271,16.36698
21.39336,21.600655
19.961575,20.16922
22.578388,22.595451
19.195194,19.328999
22.040152,22.092316
19.394733,19.419106
23.830868,23.837162
22.75556,22.938183
17.112776,17.456245
23.850924,23.952467
23.762054,23.668983
23.812574,23.765629
22.337637,22.351933
17.330301,17.535872
17.716164,17.724373
20.483704,20.228403
14.986202,14.783174
18.442886,18.351135
18.678265,18.543022
20.476994,20.164864
22.992945,22.99995
23.842237,23.831553
23.622269,23.616083
19.371254,19.122166
22.551926,22.591438
23.154642,23.18197
23.6992,23.678667
21.288324,20.998041
22.178093,22.210297
13.989664,13.907656
23.683311,23.700726
14.856571,14.94322
17.579067,17.934826
20.026442,20.135548
23.835459,23.821754
23.134491,22.996534
18.6974,18.555012
21.971624,21.802216
23.672075,23.712965
18.503382,18.855017
12.754213,12.235775
23.638445,23.678593
22.980282,22.902744
17.220139,17.364162
23.835638,23.864344
23.712654,23.763344
17.305637,17.455338
19.956451,20.039173
13.631727,13.576791
23.530468,23.562603
22.535105,22.536602
10.380888,10.481813
23.682644,23.67873
14.502649,14.618881
23.3872,23.316551
22.911116,23.02566
20.383717,20.398418
23.273441,23.26778
10.742418,11.9272175
23.849808,23.873077
21.173372,21.081455
23.696827,23.65371
23.808004,23.808773
23.152086,22.972832
17.713102,17.889206
21.171633,21.284
14.307325,14.225892
22.838093,22.974384
18.600182,18.737856
23.01334,23.02171
20.891079,20.965254
22.785946,22.836393
23.748203,23.665672
15.341742,15.239849
18.041285,17.939434
18.083618,17.765015
21.381329,21.308283
22.918661,22.743216
18.060555,17.700863
22.766937,22.560848
17.88813,18.164267
19.999067,19.654694
21.075325,20.746147
16.933247,17.252241
23.777748,23.720104
23.764065,23.727531
23.059044,23.004757
22.029583,21.93525
23.570496,23.68678
18.723627,18.992836
21.288914,21.542717
23.754177,23.708862
15.4443655,15.754532
23.060392,22.994232
23.635796,23.64251
23.541193,23.559025
20.702915,20.807175
18.528812,18.347443
21.931944,21.852695
22.889004,22.839302
17.136112,17.36409
23.538956,23.495573
23.741974,23.705933
18.022184,17.930508
21.934185,21.715937
23.705524,23.697659
23.701061,23.663492
23.770882,23.728989
20.722523,20.744175
22.975035,22.851437
23.639309,23.669048
22.553865,22.560425
23.762623,23.709915
21.267048,21.22527
23.090586,23.026798
21.259539,21.278933
23.739912,23.741255
20.804039,20.75455
23.277472,23.310183
23.24768,23.22961
19.844456,19.943346
23.741743,23.708282
23.61499,23.652637
16.02454,15.638205
23.696129,23.747469
20.795507,21.011114
23.664959,23.745346
14.915094,14.96134
23.42397,23.40387
22.054653,21.95066
15.658519,15.868464
23.818487,23.756786
23.572756,23.567097
18.989733,19.368345
15.307844,14.711587
23.654623,23.749767
23.77288,23.739838
22.863966,22.910307
19.671946,19.772652
23.58637,23.650595
20.701408,20.732141
23.06114,22.9738
20.77586,20.979816
22.475513,22.204882
20.855247,21.015411
23.776121,23.791237
22.726643,22.782116
23.519241,23.492155
15.855801,15.913184
22.753502,22.86233
23.435873,23.498375
20.27673,20.258059
22.294926,22.413776
23.620773,23.557858
23.31548,23.389082
10.402413,10.699442
20.818531,20.994534
20.155476,19.993309
23.004911,22.904175
23.828133,23.792881
22.381918,22.372906
18.247019,17.973415
20.090633,20.11624
19.693985,20.074074
21.167238,21.062057
15.832263,15.418783
23.657112,23.665482
19.29713,19.79302
21.698505,21.890358
23.324774,23.418554
23.333324,23.295132
23.293943,23.375002
23.27938,23.225702
22.539017,22.596872
10.314867,10.856173
23.800705,23.759634
21.835476,21.8749
20.754642,20.862589
23.698376,23.681507
23.64582,23.621159
21.92263,21.829205
23.654934,23.696278
23.80487,23.743032
21.541533,21.540962
17.789793,17.53215
23.214714,23.052895
18.082165,18.15654
20.690817,20.857283
23.766434,23.771832
14.881027,14.695159
16.04156,15.66337
23.510761,23.624046
18.264507,18.26265
20.72076,20.618687
19.229046,19.293743
22.03298,22.095087
10.454101,11.198364
23.366276,23.335804
19.002672,19.217306
23.812334,23.790775
23.585743,23.568241
21.11905,20.896439
23.632204,23.64501
21.625416,21.419472
23.361757,23.18726
23.338665,23.278639
13.696268,14.195768
23.735775,23.701263
18.223492,18.040915
13.116814,13.525612
21.92641,21.960838
17.129026,16.845001
23.767143,23.779856
16.1408,16.213402
14.918864,15.164123
17.459991,17.68163
20.92284,20.885326
21.33313,21.25967
23.699717,23.673449
23.797997,23.799873
17.856073,17.790028
21.88737,21.560541
23.109734,22.96534
21.818375,21.670261
20.056162,20.378637
23.313286,23.314287
17.805794,17.84792
23.484423,23.474815
23.652584,23.691135
20.61723,20.939928
23.778482,23.777428
22.891396,22.925457
23.596554,23.501019
15.670143,15.97784
23.691696,23.694977
21.353413,21.283133
23.75455,23.741379
19.769115,19.54542
19.547592,19.687273
16.732138,16.290237
22.96707,22.950146
23.774105,23.808937
19.843975,20.12523
20.265284,19.96148
22.54217,22.602291
21.299084,21.32108
23.82946,23.780153
21.180136,21.310455
20.56285,20.439304
22.188898,22.133774
20.204998,20.096182
22.001675,22.19099
17.16828,16.871862
17.089508,17.27133
18.533155,18.682217
23.814184,23.75795
23.26044,23.212854
22.042685,21.960825
23.431906,23.422453
20.289135,20.425568
21.146679,21.04227
23.166452,23.190311
22.938679,22.917545
22.380726,22.391476
22.996977,22.954926
23.030674,22.985287
11.665453,11.53956
17.908909,17.981342
23.72462,23.703514
15.902269,15.424198
22.642006,22.685886
23.092653,23.067373
21.23568,21.32338
21.777363,21.60729
16.81822,16.60058
22.898682,22.85049
22.56639,22.551838
23.236368,23.328415
21.714325,21.724192
11.832618,11.859021
23.785784,23.798313
23.51739,23.533642
23.594625,23.520353
21.728615,21.87953
23.086914,22.901184
16.897976,16.954874
23.798124,23.82037
13.867941,14.483038
21.973633,22.079931
15.088929,15.1087475
21.986546,21.943995
21.14678,21.149008
22.59978,22.522406
15.450987,15.4235735
20.03749,19.995424
23.192776,23.144997
23.260334,23.3288
21.35476,21.305958
19.894169,20.099655
23.411451,23.260386
21.985683,22.09671
23.787828,23.764656
14.751728,15.040024
19.571943,19.521576
20.462269,20.700718
23.713585,23.597221
18.090631,18.201593
23.58081,23.667326
18.886587,19.114819
21.817282,21.860947
21.288708,21.462189
16.111238,15.739315
20.477608,20.683338
21.58657,21.622774
21.637787,21.53035
22.851921,22.636969
21.764286,21.558187
23.538315,23.476189
23.533869,23.486767
21.015669,20.481726
17.01453,17.594772
20.100742,20.198818
13.95056,14.17638
20.981546,21.025719
23.566698,23.55349
23.840563,23.837198
20.66203,20.748852
21.037197,20.898273
23.7118,23.809582
22.847864,22.678986
21.872032,21.865692
23.669727,23.66709
23.652767,23.675894
23.75877,23.719967
20.249197,20.232641
22.59224,22.660374
14.253492,14.754412
20.785995,20.828508
17.416876,17.59825
19.038713,18.927353
21.480495,21.563393
16.361202,16.06369
18.704441,18.781643
20.608429,21.118053
23.80027,23.757828
16.88861,16.483025
17.878685,17.768139
23.793957,23.721626
20.401535,20.62175
17.493103,17.732437
23.743544,23.75613
19.97911,19.8293
23.771042,23.77658
20.122326,20.010023
23.672611,23.590284
22.715752,22.915539
21.4185,21.494143
22.217346,22.34504
23.598341,23.585989
23.436872,23.395987
18.311773,17.888088
13.26107,13.174324
23.803097,23.765293
21.185978,21.162096
17.36765,17.66668
9.452676,9.417314
23.82188,23.783134
23.369715,23.35862
10.059192,9.2072115
15.654417,15.811312
23.147636,23.096117
17.97168,17.961973
16.721104,16.646872
18.801958,18.907436
19.506628,19.776325
18.506638,18.480293
18.324272,18.358463
22.086607,21.982597
23.815409,23.823843
22.336903,22.296118
20.3048,20.392319
16.05419,15.643117
16.251873,16.73037
21.813728,21.70605
14.788509,14.883969
16.65625,16.95976
22.637482,22.65038
17.68193,17.812956
23.141794,23.146473
19.40992,19.63454
14.294154,14.516223
22.427847,22.622898
23.290546,23.217915
22.347937,22.436718
16.509838,17.125456
17.714542,17.649033
18.996527,19.43979
19.184858,19.100677
23.525581,23.539791
23.20271,23.286135
18.844349,18.585697
17.87703,17.72985
15.618675,15.064089
16.067034,16.328703
22.917892,22.762096
17.182142,17.331026
22.877554,22.811602
23.291357,23.260012
13.464239,13.295859
23.871841,23.908201
17.205421,16.924591
15.47617,15.332579
13.081367,13.0408745
22.698536,22.75499
22.464928,22.359184
16.553028,16.47101
23.278114,23.245758
23.100641,23.133667
20.50419,20.46749
23.836971,23.801926
19.042618,18.75837
22.902847,22.928331
23.735525,23.663652
23.819542,23.859266
20.297705,20.612972
17.129742,17.796917
11.299091,11.712801
22.179052,22.074438
22.36216,22.442022
23.483122,23.647274
22.74436,22.747177
23.17226,23.295002
20.78482,20.637032
23.734612,23.687794
23.795845,23.762465
17.079535,17.16434
22.610212,22.716223
23.39645,23.364738
16.564249,15.7883215
18.03689,18.024544
18.295527,18.275944
14.662815,14.454414
18.727877,18.1644
22.90845,22.935207
17.390461,17.283499
21.933289,21.840824
22.58699,22.381804
16.294643,16.836216
23.817436,23.751991
21.265507,21.099983
20.276382,19.870476
20.499422,20.446762
13.353861,13.398333
20.897644,20.980324
15.877548,15.8202095
21.461239,21.607815
23.669392,23.712658
23.732506,23.760786
23.003511,22.927582
23.268568,23.13687
21.57736,21.744907
23.40469,23.459621
21.565758,21.571083
23.126211,23.15342
22.775366,22.767403
23.84855,23.894201
23.122498,23.079338
22.92595,22.987543
23.676918,23.612804
23.836403,23.777744
23.23062,23.30235
21.986458,21.938644
18.88293,18.722223
23.09976,23.086754
22.469734,22.299383
21.519936,21.3853
23.440878,23.377449
21.115744,21.06107
22.616879,22.698978
22.91911,22.888882
23.803318,23.787388
19.869984,19.48201
18.004623,17.898312
19.282673,19.695152
18.781338,19.17162
15.536224,15.642059
23.709105,23.65294
20.339392,20.05613
23.448538,23.446426
21.498337,21.434021
22.295555,22.17523
23.854618,23.867563
23.858463,23.913084
22.963943,22.990356
21.198326,21.232368
20.624825,20.628422
16.824654,16.965939
15.8678255,16.470007
22.137592,22.05727
23.806269,23.835463
20.126362,20.318203
23.750616,23.718336
21.921232,21.840801
16.790257,16.424828
23.154287,23.202988
17.675638,18.255917
17.086803,17.189531
23.857592,23.88462
16.572035,16.696583
16.837887,16.86987
20.263805,20.22464
23.781815,23.724747
15.698326,15.982613
23.512625,23.580063
17.527103,17.798866
23.596455,23.597088
18.326488,18.059795
22.949398,22.96896
23.115076,23.205994
23.77849,23.713326
22.52308,22.519154
23.500628,23.564983
22.897242,22.659128
22.492785,22.60831
20.303062,20.186636
19.052685,18.906172
21.802086,21.814138
16.698896,16.66292
23.165981,23.231441
18.673828,18.653322
21.039303,20.969494
21.584114,21.351374
16.967768,17.127964
23.814505,23.79216
23.819498,23.79054
18.262726,18.554827
16.452305,16.780533
23.686531,23.723083
18.092121,17.716318
18.645689,18.729643
23.572712,23.601025
23.639645,23.564697
13.602022,13.029629
23.622065,23.578623
23.35217,23.332932
16.891586,16.650873
16.923347,16.949627
17.267582,17.222118
18.803394,19.19418
23.580278,23.56429
23.170364,23.258804
23.773663,23.770323
17.057888,17.153027
15.915155,16.261257
23.327755,23.31721
22.469526,22.324026
20.856785,20.753529
23.609169,23.672913
23.730808,23.691187
23.734638,23.784702
23.514431,23.52567
15.530352,15.510533
15.797014,16.144821
22.727306,22.740286
23.51925,23.499744
23.795284,23.744545
16.00583,16.286797
22.293255,22.223324
23.476717,23.483759
17.060493,16.459402
22.924252,22.919155
22.132225,22.06818
17.677591,17.802378
23.041859,23.061588
20.609997,20.592667
23.140255,23.066315
23.84866,23.90828
23.812078,23.728443
23.78529,23.78508
23.760656,23.759922
20.469687,20.78547
19.903986,19.69841
23.702864,23.69746
18.737604,18.865028
19.274414,19.279736
15.162732,15.261257
17.433853,17.956219
22.281128,22.475555
19.233826,19.317965
20.221504,20.251772
22.726542,22.779873
18.399137,18.576609
21.048586,21.109066
23.779032,23.782331
22.847467,22.747753
16.697308,16.84632
16.97865,17.092476
14.276627,14.585574
23.553493,23.626644
23.857792,23.922256
14.172754,14.331982
20.586498,20.533905
23.837214,23.807653
16.493994,17.342896
23.602167,23.683807
22.574284,22.734444
23.692924,23.676857
13.556565,12.822857
17.554129,17.500454
19.541128,19.596962
17.721693,17.079636
20.05217,20.256428
23.312733,23.199688
14.702439,14.741156
23.798386,23.738619
18.074562,17.632608
21.299877,21.452175
23.453571,23.508783
15.47143,15.0337305
22.790436,22.801435
18.744137,18.623877
13.076303,13.23742
19.042246,18.974823
20.71225,20.4666
23.380474,23.483482
23.377514,23.36487
23.648941,23.668884
16.59702,16.659014
13.487499,13.574085
22.921988,22.995945
20.767467,20.958847
23.412378,23.500353
22.983688,22.828709
18.745443,18.843058
23.103134,23.141335
22.772993,22.8377
22.600338,22.61322
23.73758,23.773058
23.50602,23.496773
18.00393,18.039444
21.683464,21.64053
19.199736,19.451103
23.066645,23.068401
23.277605,23.250729
20.672922,20.68055
22.9879,23.147526
21.572794,21.48372
23.739212,23.73487
19.060867,19.227219
18.941706,19.069408
23.74319,23.649298
12.953004,13.401632
22.613667,22.708632
21.675081,21.689533
23.467339,23.39185
23.367807,23.30272
16.159014,16.018044
15.678825,15.595997
16.7309,16.947563
15.976118,15.432937
23.488106,23.441092
22.178179,22.366653
23.301727,23.219576
21.195755,21.445635
21.981476,22.212292
21.82414,21.746874
16.704422,16.650488
22.997633,23.047775
17.627213,17.845715
16.384178,16.510633
23.839893,23.83434
21.414652,21.433353
21.204605,20.975817
14.94388,15.439287
18.577354,18.469654
23.341684,23.289442
18.377539,18.408016
21.333042,21.540026
23.766533,23.765795
23.664305,23.6813
23.62782,23.688313
18.586369,18.624104
22.36533,22.44016
16.784176,16.716105
23.431545,23.453276
23.71888,23.835587
23.151365,23.21913
20.446245,20.442503
17.070107,17.335133
22.903103,22.809471
18.43944,18.491837
23.758522,23.749477
23.87054,23.953392
14.784705,15.237669
22.58122,22.697626
20.016806,20.242899
22.727583,22.819584
22.93036,23.005875
22.618649,22.503399
17.28604,17.049927
22.602404,22.719555
21.692776,21.861544
20.874552,20.450092
20.21733,20.530054
23.38209,23.34172
13.232005,12.702684
21.35241,21.281628
23.332428,23.46494
22.16545,22.351612
21.492355,21.534712
23.25531,23.232372
21.31801,21.214724
23.66239,23.676105
23.735493,23.765656
15.977277,16.807983
23.5138,23.550978
22.306782,22.302174
23.542433,23.48143
21.559875,21.511604
23.125504,23.092787
23.622177,23.562346
18.104836,17.996094
23.124485,23.013178
23.08652,23.056454
17.900375,17.675423
23.553259,23.509884
22.438492,22.450813
21.558575,21.463305
22.773335,22.746216
21.103006,21.061008
21.73414,21.534779
16.165539,16.765112
12.305742,10.965887
18.939993,18.837027
20.585045,20.496286
22.284575,22.28201
23.66206,23.62565
23.563744,23.582062
11.202606,11.181201
13.125048,12.839087
14.798819,14.824275
23.319393,23.330227
23.418442,23.439463
23.194088,23.204065
21.783466,21.760876
23.781855,23.743122
23.832182,23.818686
18.920826,19.400354
23.298525,23.29225
15.593665,16.124367
23.200441,23.184267
22.708487,22.87653
23.286089,23.231133
23.153273,23.078613
23.566853,23.485744
23.58962,23.554134
23.735273,23.701782
23.809082,23.788343
23.578465,23.629799
15.93689,15.845149
23.103374,23.117447
16.0809,16.02561
22.402506,22.650187
22.690655,22.619535
17.045055,16.86869
21.442974,21.308857
23.59614,23.666815
22.617065,22.574314
23.754223,23.712587
19.332567,19.371904
23.77995,23.760853
23.666395,23.724527
21.719276,21.433754
16.54594,16.274864
18.863033,18.78807
23.363188,23.431747
23.44323,23.514881
23.756983,23.749924
15.921407,15.699705
23.750414,23.684761
22.092525,22.112911
21.533598,21.58701
20.007229,19.895124
21.473871,21.432444
22.095718,22.170547
23.199173,23.269945
20.109697,20.357224
20.868145,21.00143
17.827522,17.89253
23.247189,23.25249
20.581547,20.555023
22.322615,22.228165
20.380962,20.281563
22.74701,22.692184
23.822517,23.87443
21.493275,21.687752
15.231194,15.116257
14.07098,13.729862
23.70458,23.739815
23.411766,23.420849
18.6407,18.196978
23.459604,23.445793
21.93082,22.191587
16.531021,16.6832
22.980309,23.034395
20.450077,20.003029
14.428427,14.372023
21.671661,21.722286
23.736666,23.67696
17.886889,17.682451
22.290703,22.51908
23.66824,23.711159
15.882171,15.887781
19.147741,19.10721
23.534761,23.61243
23.47871,23.49614
15.309477,15.731895
14.880575,14.738576
19.18215,19.123589
23.440834,23.422508
22.831575,22.846903
15.572128,15.708238
23.121502,23.02893
19.800632,20.059418
17.503872,17.327908
21.902027,21.90937
23.762411,23.723614
21.200567,21.030605
23.837582,23.803555
23.31436,23.302536
23.49738,23.479443
14.863768,14.443546
23.774052,23.732811
23.677774,23.731625
22.536526,22.645718
23.5601,23.599178
21.77834,21.784084
23.058754,23.028866
20.576408,20.479824
23.229502,23.23877
23.840145,23.863695
23.425468,23.314917
21.308897,21.538343
21.412075,21.625492
23.739399,23.641598
23.566679,23.595095
23.784353,23.74823
19.251764,19.659407
14.097645,14.297554
20.221136,20.07835
14.289948,14.604437
23.518314,23.437489
23.582975,23.543919
20.850094,20.589691
19.77154,19.536066
19.368023,19.36416
17.371735,17.364542
14.655833,14.268351
23.698044,23.666218
23.773273,23.765608
17.364609,17.614717
21.462126,21.733023
23.625944,23.654438
20.117702,20.118908
23.46995,23.533337
21.111794,21.004578
23.76413,23.710112
22.81924,22.924759
23.32912,23.320194
12.225618,11.59016
18.395782,18.790777
15.04291,15.51254
17.918797,17.683886
20.744205,20.94614
22.2897,22.133995
23.789639,23.692295
23.436192,23.401176
22.056723,21.979797
16.555798,16.889582
18.479858,18.677872
21.477728,21.645153
23.862335,23.873045
20.849298,21.302805
23.852482,23.841259
19.296791,19.187284
20.397778,20.235266
20.726528,20.667568
21.59065,21.46306
22.134493,21.982513
18.276525,18.443726
19.158985,19.007198
23.33848,23.380096
23.582478,23.584501
16.404375,16.7139
22.410093,22.357702
15.277671,15.000978
22.675125,22.671509
20.956892,20.861298
19.916725,20.138283
23.204966,23.264837
15.602655,15.920086
17.237005,17.44204
23.761051,23.746405
20.211525,20.147991
23.247536,23.111074
23.805338,23.839346
22.135757,21.992773
17.956554,18.16245
21.058784,20.751383
23.64473,23.682
23.844011,23.830784
23.53339,23.49461
20.8771,20.730421
23.322748,23.340982
22.371214,22.450333
22.482641,22.680283
22.750988,22.757202
21.16544,20.941969
21.243444,21.459217
13.535397,13.449322
23.840847,23.799488
22.211292,22.448227
23.74676,23.736164
23.43864,23.402359
23.835144,23.830175
19.89408,19.617588
22.704018,22.63541
23.79841,23.737032
23.705877,23.693739
20.4724,20.523731
23.107038,23.154495
17.650105,17.755014
18.823898,19.263775
23.677717,23.632957
17.007353,17.057798
23.271168,23.163235
18.22256,17.833485
23.698595,23.729494
22.147114,22.04044
18.082952,18.293587
22.529478,22.558922
23.453087,23.46476
23.116905,23.209328
19.224419,19.314287
23.751932,23.819935
23.394485,23.494755
22.061995,22.321733
23.766748,23.77566
23.789078,23.6992
20.435791,20.49256
21.7131,21.648388
23.301487,23.28967
22.334095,22.329937
16.83858,16.445469
23.83289,23.782738
17.54786,17.827152
17.854633,18.090729
23.802053,23.788654
23.558582,23.514282
23.750494,23.783941
15.624025,15.557532
21.488113,21.712128
23.72071,23.714006
23.511488,23.584436
15.272312,15.48595
23.698038,23.693724
23.590277,23.611164
23.74279,23.678354
16.612682,16.808397
19.34734,19.084366
23.236204,23.153488
16.802763,17.065868
23.318192,23.226175
21.939688,21.995659
23.618565,23.574745
15.090393,14.882684
16.03374,15.366509
23.25825,23.36225
17.517712,17.791737
12.555235,12.446323
23.27518,23.124535
23.802818,23.79616
11.228652,11.089516
20.249897,19.944122
23.76059,23.777113
18.125055,17.837006
23.739904,23.742167
13.177309,12.683843
21.870155,21.961718
22.547731,22.478264
20.726702,20.81591
18.990368,19.45577
23.618057,23.67186
23.216202,23.184042
21.781933,21.548134
23.831806,23.83698
21.392338,21.508915
19.500828,19.40123
14.124687,14.974981
23.299429,23.220007
23.659016,23.668497
20.175941,20.047173
23.49255,23.556557
23.578537,23.559744
21.30615,21.320665
23.727573,23.73468
23.69667,23.69496
20.87191,20.834408
20.493223,20.77288
22.212812,22.107557
23.843933,23.86032
23.792522,23.741955
22.88575,22.870659
10.895497,10.400701
20.538757,20.553967
16.798199,16.86008
23.5639,23.487877
19.47579,19.168453
12.766865,13.300325
23.160168,23.117474
23.038105,23.003521
23.458006,23.477448
15.394846,15.676799
23.01195,23.066864
22.155724,21.915321
23.762053,23.785229
17.476604,17.33854
23.65043,23.628399
19.562252,19.601974
23.45881,23.404547
13.749742,13.526178
23.089638,23.132305
23.655315,23.7168
20.120209,20.267246
23.814554,23.792618
23.809746,23.795582
18.48859,18.38585
23.576397,23.487843
23.861322,23.927252
23.372314,23.219826
23.200062,23.193375
16.977522,17.061623
16.858894,16.658573
19.055132,18.988598
23.733967,23.771183
23.305609,23.28895
22.732971,22.718037
18.271439,17.921783
23.760563,23.735027
17.131851,17.151096
21.787624,21.994747
21.68837,21.72636
20.937878,21.018452
23.303051,23.259201
22.808186,22.8953
22.283035,22.324654
23.583216,23.599905
23.254436,23.16336
23.515633,23.481846
22.210514,22.2118
23.750584,23.69865
23.461739,23.496967
16.297367,17.106667
22.625174,22.536331
23.034866,23.0659
20.005375,19.99963
21.383678,21.617004
23.705921,23.736078
23.487549,23.474169
16.833158,15.941483
23.708141,23.739388
15.502073,15.874889
23.32941,23.32238
23.115265,22.996296
23.098232,22.973797
22.440918,22.41185
22.620358,22.580622
15.918148,16.029434
23.621479,23.78006
23.797434,23.736767
23.666035,23.726982
18.587803,18.414293
17.540865,17.850464
23.058191,23.082985
21.315548,21.322716
23.480837,23.51019
16.956556,16.797962
23.45317,23.55188
23.778189,23.82396
16.837854,17.10096
19.846975,19.765429
19.58309,19.561787
22.180613,22.04664
23.696438,23.59631
23.615316,23.522163
22.311747,22.0183
23.72607,23.683104
19.962818,19.962479
22.643559,22.537567
23.75455,23.720379
21.849987,21.833473
16.985722,16.923075
23.780624,23.715534
22.139585,22.226854
22.28366,22.36135
20.18765,20.405338
22.736273,22.64975
23.769094,23.71917
16.09539,16.216858
19.507198,19.414148
23.6525,23.686522
23.268114,23.257069
22.310368,22.23216
18.606653,18.762753
19.523293,19.62523
21.959911,22.156351
17.879875,18.43092
20.915623,21.03313
21.33669,21.54671
15.12971,14.5349045
16.23635,15.922197
18.31094,18.515936
23.836884,23.802948
22.895132,23.016127
22.789597,22.732655
16.13872,16.503674
19.789505,19.69659
23.772379,23.817104
16.872147,17.295115
15.538765,15.789568
23.517445,23.57158
22.54308,22.723866
19.433502,18.963577
22.128614,22.019218
22.81496,22.804134
23.364439,23.343925
23.387432,23.421635
22.128939,22.170563
23.16049,23.127312
22.818527,22.852331
18.451283,18.286594
17.60493,17.89175
21.677132,21.72393
23.787626,23.711208
23.017422,23.186174
16.428537,15.954115
23.611847,23.638453
17.708263,17.062773
23.479946,23.568848
23.611671,23.666752
13.24496,12.921633
21.80535,21.808159
22.467714,22.400143
17.80043,17.761124
23.783976,23.770565
14.448576,14.471647
16.809736,16.429903
22.295841,22.222101
23.753649,23.791145
20.519941,20.511192
12.97916,13.063667
20.332777,20.447235
23.611893,23.593334
23.551413,23.581776
20.144106,20.332659
23.387611,23.452183
23.425835,23.35947
23.778433,23.776325
22.504564,22.53797
16.260895,16.444311
21.869383,21.661585
23.054998,23.008856
23.11859,23.114052
23.345371,23.38266
16.018028,15.964737
20.609266,20.20798
17.801363,18.245987
23.369926,23.25763
23.795086,23.798584
23.84143,23.85044
23.594383,23.631939
23.705002,23.679422
14.055449,14.116734
16.749325,16.799423
23.276598,23.205837
21.231936,20.989925
22.590332,22.672169
23.381477,23.33874
22.353586,22.287647
22.541945,22.489365
23.74696,23.777632
23.653309,23.639687
23.624378,23.612896
23.656328,23.636497
22.447086,22.65457
11.716745,11.658248
18.96255,19.207294
23.121948,23.11289
23.774635,23.720314
21.095018,21.009792
23.488415,23.462427
16.374159,16.623173
22.240374,22.1796
23.57934,23.54572
23.75945,23.683073
17.65845,17.704353
23.7778,23.748362
17.519993,17.310465
21.112034,21.251537
15.763621,15.771364
23.556425,23.530487
22.573093,22.674156
17.733877,18.152325
23.353731,23.29802
18.9135,18.95494
23.68628,23.774677
23.223892,23.219444
21.517637,21.315727
23.656368,23.616453
22.947065,23.126102
23.817848,23.776646
20.447796,20.274643
23.601372,23.601322
23.52874,23.588608
21.85995,22.070038
22.269299,22.124573
11.984007,12.877786
19.978783,20.0099
21.538008,21.588863
21.617914,21.760782
20.50901,20.497492
23.792309,23.80356
23.672764,23.642393
20.336168,19.952518
23.810478,23.878704
20.926409,20.890038
23.220177,23.109306
23.183084,23.169018
14.750533,14.712045
15.907205,15.86135
17.626087,17.936062
16.200045,16.235823
12.684084,12.376017
17.415531,17.512014
22.809443,22.805977
20.956242,21.014524
21.067053,21.230059
14.508953,14.496229
22.727137,22.644756
23.748713,23.722172
23.77618,23.746517
20.819506,20.661968
22.909176,22.972475
23.805527,23.755611
16.870659,16.635838
22.072926,22.315325
18.01128,17.76567
20.987255,20.920866
20.961678,21.239986
20.30437,20.377682
22.958744,23.05143
23.793842,23.786566
21.777967,21.754625
17.253002,17.3235
23.17073,23.102085
23.534279,23.510422
19.551016,19.324661
23.72798,23.735893
18.958118,18.976612
22.998087,23.056288
14.667057,15.119721
21.943962,22.082155
23.534718,23.495201
20.56673,20.442175
23.566082,23.598392
23.682007,23.702543
22.750233,22.803806
23.018797,23.03098
20.154358,19.879452
23.831602,23.823803
20.165358,19.835117
19.132069,19.117811
17.813942,17.663137
17.752295,17.851635
23.821123,23.796173
23.071442,23.16546
23.232964,23.155449
22.246338,22.230803
18.71821,18.312227
20.78415,20.955122
23.71851,23.733284
19.159243,19.122797
21.316397,20.992382
21.763275,21.601978
20.061493,20.021038
22.827354,22.937113
22.429478,22.600246
23.823273,23.783293
21.377003,21.421545
22.932669,22.807665
19.89698,19.748299
17.59463,17.470558
20.732742,20.59768
16.953856,16.898184
22.182753,22.329588
23.70026,23.672478
13.947136,13.565376
23.540249,23.532637
23.219412,23.23002
15.023193,15.422916
23.69785,23.69964
15.413088,15.137283
18.015886,18.193148
15.521099,15.637152
18.533232,18.133226
23.045006,23.076864
22.38043,22.508812
18.248749,18.759209
22.57669,22.692928
23.359913,23.361797
20.661318,20.62568
21.5965,21.809536
22.61837,22.555706
19.956274,19.624535
20.655746,21.017872
22.750233,22.905224
15.598345,15.771727
23.105892,22.9154
21.624317,21.601677
21.320854,21.441507
22.039799,22.209904
23.657112,23.6888
23.75951,23.7844
13.897224,13.92465
22.429256,22.531376
17.610643,17.601028
23.547585,23.539
22.17555,22.246609
18.888992,18.84272
22.651623,22.556416
23.790855,23.802303
18.029852,18.105501
23.764536,23.781775
15.451976,15.445719
23.62295,23.626312
17.148394,17.253895
9.71752,9.637096
15.258862,15.005516
23.421974,23.379063
23.739904,23.749104
21.396025,21.245909
23.234674,23.300102
23.443748,23.350595
23.751411,23.739222
18.839247,18.941238
23.809883,23.817924
23.678366,23.645988
19.34987,19.602827
23.771082,23.749424
21.939281,21.811197
23.797132,23.834675
23.551167,23.54234
15.433196,15.628432
23.511192,23.61187
21.259539,21.369144
23.84216,23.852419
23.81109,23.825447
23.735193,23.706146
23.801136,23.808369
13.943432,13.519209
14.776174,15.320579
21.4546,21.468138
17.6632,17.969461
23.659447,23.716953
23.631077,23.624817
20.324404,21.322462
16.253588,16.447498
14.291425,13.837234
22.246117,22.269846
18.277649,18.297247
15.51046,15.4927635
23.44034,23.484348
19.55469,19.378826
23.795284,23.810791
19.757862,19.693512
15.998718,16.312145
23.258877,23.2345
12.7040825,12.140425
17.896835,17.731441
15.731754,16.089119
16.36183,16.731224
23.229614,23.111763
19.112377,18.863201
17.759418,18.02519
23.55325,23.665571
15.715842,15.7817135
22.888626,22.846207
23.555988,23.578968
23.677834,23.604805
21.398254,21.304314
18.108557,18.000195
23.594524,23.665953
23.800924,23.813307
23.53634,23.558956
23.830057,23.823137
21.274113,21.19981
23.638966,23.606758
20.933123,20.78268
23.030674,23.05192
19.903986,19.800863
23.817715,23.825481
23.681004,23.677227
17.749388,17.84789
22.846817,22.808796
22.944994,22.913609
14.667057,15.324304
15.757912,15.873386
23.65267,23.71053
23.775682,23.834454
20.265284,20.18107
20.840532,20.740353
14.920774,15.558308
23.7967,23.820868
23.022171,23.064762
21.933516,21.926746
23.112003,23.070282
22.265102,22.30411
22.611275,22.563133
23.526768,23.591219
22.50098,22.575523
22.849957,22.84092
23.77602,23.761557
23.633236,23.578619
18.242182,18.079449
19.823227,19.856697
15.983112,15.840006
15.043747,14.968421
13.847116,14.18905
23.353436,23.374939
22.771955,22.627872
23.831017,23.880852
19.852106,19.55228
21.901272,21.850063
15.383695,14.950104
11.836992,12.136996
23.522926,23.607286
19.450207,19.541042
14.753971,14.545326
22.808186,22.846523
21.864332,22.065811
23.643927,23.69088
22.703981,22.78698
22.630783,22.4652
17.23589,17.274586
23.742418,23.981905
23.761272,23.768442
20.004723,20.08231
18.234247,18.093973
23.655735,23.642603
19.062664,19.011293
23.57027,23.608677
23.70415,23.731472
16.919767,16.670193
20.96743,20.793938
23.480846,23.551382
23.533682,23.58014
19.953323,19.90588
14.084969,14.1238365
23.843214,23.910408
23.540955,23.514006
23.830482,23.816628
21.319069,21.201979
19.438526,19.48367
23.593132,23.533272
23.727089,23.719652
19.857153,19.794052
23.852892,23.861557
23.697277,23.79974
17.591787,17.152504
22.89577,22.957413
22.448874,22.537695
20.880335,21.040173
19.26176,19.345448
23.420408,23.517277
20.531633,20.566677
18.157892,17.87877
23.690683,23.653904
18.919903,18.798765
21.747923,21.86096
22.523125,22.592186
21.759178,22.024212
23.48251,23.40689
20.214619,20.260513
20.0798,20.12336
19.049551,19.188858
16.32465,16.481346
16.056723,15.868189
15.19501,15.591567
20.87191,20.852928
21.195755,21.574974
21.49768,21.376007
19.371254,19.156013
23.100641,23.12174
23.750616,23.766926
22.923214,22.84977
23.545362,23.522404
21.849789,21.76485
19.689945,19.924793
11.475445,12.16498
22.851835,22.669897
22.022442,21.840544
15.519978,15.263555
13.783955,13.765568
20.178782,19.949608
18.535475,18.676746
19.051777,19.28749
22.809443,22.691347
23.06409,22.994907
15.539236,15.918497
15.8678255,16.330853
14.233078,14.510108
18.354565,18.488832
23.648613,23.584156
17.058294,16.826223
23.701588,23.712257
16.357761,16.223917
15.482237,15.287559
22.32033,22.28727
23.821484,23.837471
12.368246,12.86067
23.5408,23.648024
23.28212,23.309946
23.79817,23.793873
18.737604,19.09281
17.060493,16.639858
23.71851,23.71625
23.61981,23.608982
23.090715,23.423899
16.238462,16.115097
21.416637,21.243975
21.92263,21.761135
17.26215,17.124298
23.333752,23.373026
23.645004,23.664028
11.575581,11.50635
23.647694,23.627327
22.186558,22.368202
20.493078,20.53917
22.743883,22.914228
20.099316,20.109163
23.647936,23.657999
23.718086,23.694431
17.866987,17.690409
18.81627,18.812498
23.483955,23.506508
23.564087,23.56953
23.006056,23.08926
23.830921,23.879683
18.451283,18.27029
19.824196,19.559776
11.858471,12.446064
23.870377,23.958908
19.158236,19.210972
23.703682,23.640043
23.542433,23.532166
22.551708,22.590096
23.8056,23.831118
21.541533,21.39366
14.877319,15.123587
21.16544,21.104836
23.277472,23.308985
18.42656,18.24201
23.639215,23.6125
23.06432,23.17935
22.57722,22.355148
15.04291,15.053141
21.074915,21.197897
23.786438,23.739527
23.424015,23.583694
23.720383,23.755714
21.689123,21.81443
21.748783,21.849628
23.467115,23.369446
19.238356,19.373367
23.682232,23.695667
21.649677,21.836613
21.781933,21.500149
23.648882,23.72776
23.642485,23.650394
17.555826,17.117392
19.96364,19.750015
23.532135,23.478157
20.263805,20.267849
15.202028,15.69124
23.833607,23.856945
20.713377,20.698727
17.620008,18.03812
16.74413,17.03305
23.685154,23.74266
13.476616,13.427109
22.970367,22.946861
21.069393,20.81292
23.18316,23.24096
23.740564,23.76667
19.18789,19.356476
13.786989,13.617079
22.617264,22.625013
11.622387,11.72981
22.102571,21.960537
15.876509,16.12074
23.860231,23.97478
20.324278,20.406542
17.886889,17.808935
14.4460125,14.539757
22.43509,22.480276
23.551413,23.535688
19.89619,20.012838
23.748043,23.760992
18.66103,18.789488
18.588114,18.622992
22.005428,21.955475
21.831896,21.787693
23.278114,23.251343
23.760656,23.791035
22.79701,22.834984
22.830425,22.76098
23.285324,23.25972
17.588158,17.870964
15.643446,15.731672
23.782951,23.730495
17.268509,17.145084
22.295841,22.21007
21.36169,21.226078
15.167521,15.329559
22.644419,22.799747
14.388281,13.864269
21.985237,22.238907
23.793842,23.81025
17.16388,17.22693
20.30437,20.389528
13.731813,14.095667
22.525387,22.625946
21.713226,21.770329
21.508026,21.498413
19.038713,19.236267
23.586048,23.522594
16.436768,16.377426
19.111687,19.166935
23.500628,23.473686
18.482458,18.67644
23.743305,23.716702
13.222229,13.558233
23.576666,23.504341
13.535397,13.4869995
23.163374,23.15614
23.379206,23.501835
23.426401,23.565527
19.369734,19.409138
20.6626,20.81517
16.451412,16.582235
23.701422,23.716835
18.01128,17.86773
23.103134,23.094688
23.738739,23.754955
20.60822,20.858082
23.389736,23.389246
22.911411,22.762749
16.262085,15.760007
23.716,23.718685
23.78622,23.789602
23.50308,23.480232
23.155287,23.220585
23.275206,23.297289
12.086227,11.878698
23.123383,23.05083
23.480522,23.600107
22.919922,23.150185
23.562946,23.556602
16.423733,16.375238
19.81845,19.834322
22.159353,22.122417
16.208435,16.144806
23.026031,22.96719
20.61994,20.58817
21.066952,21.016413
23.75877,23.71751
22.790703,22.654627
19.205914,19.234539
22.92654,22.700945
22.19878,22.0405
22.892365,22.861113
23.740265,23.75524
23.67314,23.70723
21.856749,21.89456
23.730957,23.728287
17.884956,18.085
23.758842,23.747517
23.588238,23.571545
20.87785,20.679333
18.989733,19.435211
18.956903,18.531815
21.555477,21.32307
22.52308,22.562225
23.834625,23.872662
22.79896,22.838612
15.648859,15.5226
14.122114,14.425912
23.468685,23.565691
20.127766,20.050552
22.51016,22.402828
23.360302,23.250727
20.862358,21.036453
19.502441,19.367802
14.941229,14.9895525
23.741245,23.767258
22.817959,22.944618
21.12504,20.996582
20.515688,20.998295
23.506207,23.412024
22.39306,22.607994
23.551954,23.576517
23.76413,23.770092
22.908424,22.860147
21.600777,21.793795
22.619776,22.6717
20.31426,19.854448
23.577917,23.613441
23.315762,23.285921
15.998135,15.746817
16.2045,16.281538
23.780022,23.79483
11.639122,11.6449795
22.450912,22.618523
16.603111,16.697481
16.406475,16.229454
23.525581,23.463951
19.478895,19.292662
23.618057,23.604565
23.149677,23.48865
23.464447,23.36092
16.33574,16.37136
12.824038,12.17573
16.757887,17.04025
18.12612,18.086634
23.40784,23.410336
22.288025,22.445288
22.849655,22.946827
23.144394,23.198006
23.48172,23.509342
23.778433,23.769365
17.033735,17.152748
18.390726,18.162287
21.843422,21.819399
19.40992,19.38463
23.679966,23.660248
23.68745,23.713299
23.231434,23.21008
20.819374,20.928682
22.422274,22.408434
21.698505,21.69376
14.976208,15.301281
23.774332,23.795046
17.588308,17.757816
23.726984,23.754992
19.69807,19.480206
22.665419,22.649946
23.752882,23.742306
19.56922,19.574205
20.507004,20.476835
21.36101,21.500822
12.009136,12.050739
21.894787,21.773972
23.228594,23.054064
21.54091,21.64841
22.19065,22.162643
22.79292,22.683418
22.16258,22.180168
23.472483,23.469196
23.751951,23.716856
23.425835,23.337456
23.363188,23.367908
22.815784,22.995352
21.530634,21.336613
15.654417,15.845036
16.768951,16.70345
16.575214,16.360687
17.6617,17.725788
23.831602,23.8515
23.313286,23.506954
22.150135,21.914011
16.433249,16.207829
23.64473,23.669044
19.817322,19.738733
16.891586,16.705826
18.104595,18.10491
14.593869,14.587057
23.217178,23.30412
21.671787,21.661095
16.09808,15.773861
23.490236,23.565123
23.820778,23.809517
23.806341,23.848888
15.324648,15.802904
22.334423,22.427238
20.927368,20.962006
23.62945,23.691515
19.619835,19.864325
21.704414,21.499954
19.270754,19.676891
19.551016,19.04488
23.051746,23.024014
19.856194,19.716133
14.448576,14.442127
21.543232,21.706696
19.289227,19.321335
23.607307,23.654724
23.837727,23.864437
14.296364,14.342173
23.390272,23.399944
23.835579,23.81113
23.673164,23.66293
23.202694,23.212723
19.977924,20.328575
21.081348,20.995235
23.16198,22.978346
13.464239,13.360611
21.771261,21.681139
16.896812,17.06667
15.203726,15.465307
19.98733,19.987793
13.566004,12.536595
23.49255,23.469536
23.601822,23.629597
14.629947,14.579161
21.559875,21.596996
23.621656,23.551065
22.781084,22.876518
22.483559,22.39386
20.725744,20.580132
22.162834,22.044374
18.002934,18.021
23.389559,23.393625
23.807735,23.814766
22.891403,22.780989
22.53214,22.501308
18.868423,18.947336
23.877457,24.03817
23.369715,23.373001
21.720413,21.761997
16.28949,16.595093
17.72601,17.87678
23.582975,23.526953
23.643991,23.716206
23.706741,23.711035
23.455025,23.398298
20.367374,20.10847
19.767637,19.821253
21.629526,21.634434
20.109697,20.32457
22.597067,22.6287
23.493202,23.610165
22.792084,22.843313
15.5758,15.488459
22.398926,22.39137
22.45549,22.544403
23.741531,23.78572
15.527857,15.5986805
16.016376,16.135902
23.454308,23.453403
18.054422,17.982897
23.649782,23.58178
18.114643,18.025698
20.850094,20.795385
20.453161,20.597584
19.751976,19.912838
23.609062,23.66806
22.577776,22.529352
18.278912,18.11921
19.672132,19.66915
17.753284,17.832909
23.631498,23.651806
19.695507,19.651398
22.867607,23.124958
17.416876,17.601986
16.102194,16.597233
22.739174,22.893345
14.261633,14.214496
15.813492,15.49731
23.166452,23.24247
23.851986,23.902044
23.62777,23.681677
22.346584,22.244036
23.448374,23.489088
23.818523,23.847515
23.257614,23.339031
20.808842,20.671083
23.21569,23.207577
22.766901,22.739855
18.55299,18.338844
16.384178,16.913631
19.343853,19.087551
23.13645,23.143682
23.81037,23.837477
23.820286,23.859764
23.747602,23.740513
23.696827,23.679874
23.751347,23.759523
21.935015,21.852924
17.343904,17.400349
18.010162,18.322657
23.731253,23.71605
22.738297,22.975273
17.508047,17.299202
21.474783,21.642757
20.935394,20.891376
21.648016,21.801743
19.848469,19.623314
20.080746,19.838972
22.023272,21.847939
23.73735,23.73502
23.622065,23.565992
23.387432,23.407114
13.484187,13.520502
12.701733,12.645253
20.265453,20.009935
23.353731,23.361938
22.567108,22.357721
23.576984,23.60741
16.681717,16.719826
23.273613,23.322193
19.39841,19.465855
23.163212,23.249352
22.638094,22.657001
23.798359,23.80938
21.510832,21.707806
10.67039,11.302939
20.518116,20.891651
15.58605,15.838874
17.554829,17.47005
17.707788,17.732225
20.738657,20.959263
20.127209,20.06004
21.381329,21.393322
23.741074,23.750763
23.57409,23.576511
20.581707,20.719816
23.84855,23.91695
20.909376,20.725037
23.781546,23.797216
23.254436,23.174377
14.223318,14.537405
23.575983,23.5917
19.241285,19.240519
20.380297,20.505999
23.674309,23.694117
23.79525,23.769562
23.437561,23.419361
17.3862,16.836306
22.441456,22.30676
21.11905,21.082392
22.751348,22.851871
12.164394,12.219466
23.13375,23.12465
13.840086,13.516901
23.176464,23.21296
16.176462,15.980981
23.336964,23.32399
23.26535,23.20232
23.863499,23.916939
23.77026,23.810709
22.36796,22.480164
23.465239,23.448534
23.769094,23.793486
23.758202,23.745855
21.162401,21.285162
23.866083,23.917679
20.763632,20.858656
23.783976,23.809994
23.38066,23.320396
23.566607,23.550846
23.789059,23.831207
14.791983,15.412803
23.765173,23.812849
22.227663,22.017553
17.086803,17.019814
23.86517,23.912067
22.511047,22.74321
17.113628,16.74903
23.469902,23.433174
22.661802,22.763552
23.339958,23.328281
21.12159,21.119173
22.637314,22.85827
18.503382,18.581192
23.29713,23.255775
19.801212,20.310862
15.916412,16.014887
23.789078,23.757446
23.86621,23.914803
23.856337,23.973017
23.576221,23.55257
20.37633,20.466425
21.442871,21.390007
17.503872,17.3404
14.807718,14.574031
15.885169,14.830797
23.829021,23.862457
23.812069,24.002407
23.379278,23.406315
22.272335,22.15937
23.243301,23.281483
23.082796,23.096584
22.06306,22.281816
20.459534,20.852188
23.31806,23.342892
22.480232,22.385025
23.408764,23.631313
22.669115,22.704838
19.954636,19.703087
23.621239,23.626972
22.911116,22.903788
18.406488,18.100277
16.649689,16.724674
17.462267,18.189165
21.599348,21.465986
19.641514,19.738382
23.072683,22.982592
23.847923,23.880302
23.74758,23.768623
23.675282,23.67559
19.399261,19.381388
17.115047,17.010067
22.85584,22.808105
23.592197,23.500647
23.73184,23.78838
19.782036,19.340332
10.268098,11.951485
18.04129,17.85932
23.598635,23.489208
23.54786,23.553741
21.821875,21.756952
14.595087,14.888981
14.1434355,13.107374
21.987183,22.0079
23.495008,23.295662
21.19163,20.88269
20.648273,20.697285
17.945538,17.743542
23.670652,23.746214
23.884182,24.132694
23.557066,23.543259
23.821302,23.840748
17.91744,18.07898
14.253492,14.424444
13.169323,13.1269655
18.557587,18.346691
15.41217,15.669167
23.838232,23.866669
20.272018,19.917404
23.702547,23.696903
23.669727,23.696041
23.470325,23.359768
23.332119,23.221943
21.173683,20.930717
16.708311,17.05611
23.85777,23.879967
17.598875,17.271591
21.942244,22.048107
23.329906,23.337608
22.53942,22.798359
21.698368,21.497284
19.060799,19.030674
22.789642,22.79945
23.14273,23.210356
23.864782,23.966885
20.160284,20.10597
18.564816,19.037664
21.902866,21.961779
23.6034,23.641869
12.90568,13.152515
23.544258,23.591677
17.958345,18.32539
23.691818,23.686733
20.38811,20.339363
21.680899,21.455513
12.109289,11.926048
21.437939,21.778875
20.509018,20.463707
20.74365,20.549603
21.162548,20.905975
20.910595,21.057789
21.934223,22.002645
20.441618,20.36694
13.359349,13.083007
21.49129,21.32698
18.21981,18.322126
22.888775,22.819061
22.932669,23.057228
16.111238,16.073444
17.515226,17.35273
23.474129,23.535458
22.08415,22.02136
23.399685,23.475698
22.335484,22.715967
23.686417,23.68718
21.638416,21.61108
20.301254,19.977495
23.57363,23.637465
21.898008,21.827347
22.963356,23.023037
23.480247,23.468002
23.68036,23.693352
12.318985,12.287125
23.037226,23.26398
22.935846,22.800686
23.713913,23.718739
20.140114,20.088919
23.73315,23.734718
21.827808,21.657509
23.14362,23.127958
19.001629,19.15755
22.769878,22.926825
21.265507,21.147995
20.847914,20.874582
23.298119,23.27914
23.789192,23.743011
23.638765,23.60228
22.749693,22.751242
23.687088,23.721771
23.62201,23.71012
20.330517,20.30669
19.625877,19.681416
21.67736,21.79723
19.495195,19.330748
21.549026,21.865717
23.09908,23.296959
23.756767,23.795387
23.453087,23.43282
22.480251,22.4504
22.584667,22.679724
23.550758,23.49213
20.915615,20.873055
23.677156,23.72446
20.958324,21.122831
23.433329,23.430325
14.849941,14.871462
22.029106,22.094284
23.76059,23.801144
20.642569,20.435196
23.784094,23.793587
16.015337,16.21545
15.524986,15.634543
23.257729,23.455608
23.561615,23.598545
22.622808,22.653616
23.647476,23.767315
22.129913,22.19984
22.817825,22.8998
20.499271,20.324999
16.327942,16.408783
22.996977,23.00055
18.202854,18.428959
18.533232,18.154081
23.757063,23.795727
20.194687,20.134212
17.686733,17.114862
14.16689,13.487044
22.499638,22.55464
20.731083,20.473259
22.322716,22.58081
20.127632,20.062992
22.848463,22.804804
19.056906,18.88937
23.121916,23.14215
23.751764,23.764969
22.592758,22.367493
23.585743,23.60189
21.482193,21.425678
23.850277,23.97494
22.248232,22.306229
16.959301,16.880468
23.4893,23.35665
21.934418,21.844234
22.747154,22.85429
16.635756,16.981174
21.70977,21.619877
22.847109,22.916107
23.484373,23.490086
23.827873,23.839573
22.723652,22.9278
17.637138,17.895878
23.534761,23.54238
22.683243,22.647932
20.493023,20.653225
21.862804,21.928358
23.871841,24.02035
16.516691,16.69445
23.243425,23.228409
19.517454,19.428108
20.46884,20.793756
21.176445,21.074045
19.875746,19.551125
23.852493,23.880203
23.498484,23.451807
22.354015,22.34715
23.017414,23.110426
20.426495,20.386639
23.322748,23.363546
23.757584,23.760113
22.647137,22.841267
19.212168,19.281542
23.62685,23.63512
19.849106,19.866018
19.800632,20.00738
14.150171,14.451684
21.997694,22.09094
20.923195,21.035397
23.570648,23.670462
23.793076,23.807308
23.846458,23.940079
18.888515,18.833971
17.571617,17.551674
23.563347,23.611742
14.918864,15.031871
23.510458,23.538887
22.178825,22.198048
22.94329,23.188572
23.279991,23.251808
19.316484,19.270702
22.22456,22.123856
23.52783,23.472649
23.84154,23.866436
23.803442,23.82573
23.844877,23.882961
22.163548,21.99148
18.685097,19.002705
23.292725,23.194748
22.883884,22.91957
20.177757,20.034763
23.758694,23.727695
23.534204,23.521769
23.074036,23.13462
14.250366,14.307041
13.46928,12.925061
19.610743,19.626648
23.173319,23.312714
16.661068,16.39393
15.616941,15.419217
23.8283,23.833324
23.809483,23.854023
19.51216,19.690697
23.209108,23.212421
17.952513,18.182383
23.803581,23.838728
19.562252,19.532871
23.753704,23.778809
13.071596,12.951206
15.842167,15.7154665
18.388184,18.763634
23.120403,23.041927
17.939924,17.99849
23.345371,23.437546
18.886587,18.880844
23.07449,22.982687
15.215656,15.611196
18.004623,17.949394
12.226326,11.772677
23.82006,23.838348
23.500244,23.51648
17.677591,17.872902
20.451717,20.31527
23.59707,23.61227
17.266941,17.604805
23.753933,23.748116
23.248144,23.211834
23.264961,23.153776
17.394587,17.452438
14.900579,14.603944
17.46204,17.237345
23.61816,23.671005
23.42117,23.475933
22.191425,22.192444
15.712637,16.005592
14.502752,14.420814
18.66325,18.666405
15.03504,15.219983
22.333662,22.25129
19.38995,19.549786
11.096467,10.389612
22.743393,22.681234
11.032726,10.772282
20.906174,20.95266
23.81459,23.810104
22.964537,22.958225
23.666035,23.640537
17.4525,17.463783
22.90856,22.886887
23.442213,23.495338
22.946585,22.911106
23.736633,23.784607
23.058598,23.082626
21.695126,21.964176
23.579916,23.533867
18.928114,18.827217
19.53079,19.652678
17.530985,17.538898
19.284046,19.213877
23.74614,23.693363
23.769966,23.776213
23.69755,23.680445
15.263698,15.27121
23.286983,23.327375
21.893803,21.826017
23.056223,23.124577
17.368332,17.6287
11.324774,10.998335
17.34888,17.650501
20.896215,20.910345
23.455393,23.470873
23.656982,23.681744
21.870155,21.741838
16.88786,17.180023
23.456886,23.401808
23.287415,23.338242
12.664219,12.358973
19.653957,19.783012
23.82329,23.908306
16.91569,16.6803
22.99488,22.88333
23.25133,23.210764
19.92647,19.96803
18.350662,18.292095
22.204945,22.38204
16.821215,16.544394
20.460163,20.47143
23.266054,23.23247
18.264517,18.423065
14.113338,14.626434
23.767767,23.781475
12.49585,12.687136
15.813601,15.432073
17.715588,17.704586
23.848051,23.903934
18.963371,18.859814
23.61298,23.637215
23.798386,23.78973
22.103296,21.95546
23.83466,23.897354
20.056162,20.306393
19.060507,19.323685
23.745731,23.761122
22.190512,22.367922
23.522398,23.539673
22.61391,22.688356
20.708958,20.817064
22.337967,22.276247
23.787617,23.827866
23.622417,23.632381
23.310003,23.446367
16.097687,16.306767
15.97492,15.751292
23.171606,23.108952
21.54613,21.406097
23.678474,23.673508
23.730808,23.676199
23.638754,23.697872
14.506079,14.740156
21.576284,21.302078
20.111153,19.908802
10.701975,11.400383
21.508078,21.611391
23.593853,23.7023
23.276333,23.340176
23.612854,23.613892
22.425777,22.292652
21.969276,21.74913
23.345083,23.246885
18.611912,18.71214
23.777716,23.79498
19.259232,19.128132
23.783575,23.769268
23.387611,23.534231
17.158154,17.651878
16.746803,16.990246
22.410093,22.137184
22.557957,22.709747
23.823317,23.84092
22.152048,22.193485
23.23917,23.256376
22.831617,22.752443
23.792522,23.77783
21.264967,21.307816
23.77995,23.737072
22.487732,22.460989
15.238073,15.9106655
20.249897,20.304438
23.229137,23.419575
17.753893,17.943256
17.648848,18.215189
23.699974,23.594978
23.785458,23.804861
18.58421,18.860975
19.523422,19.433632
22.092525,22.24606
15.401224,14.798925
12.339172,12.589937
11.0173645,10.818386
22.022552,21.875156
21.007992,21.122332
23.14035,23.215528
18.94341,19.193737
23.585302,23.551023
21.902815,21.920792
23.043793,23.005447
23.469826,23.440449
23.474522,23.562525
18.261055,18.09584
23.741117,23.71101
15.4443655,15.740694
23.591957,23.646622
22.786121,22.905075
19.090021,19.12723
18.700474,18.627884
22.696,22.346958
23.50551,23.479218
22.610939,22.62869
22.328224,22.417145
23.399437,23.343948
22.038994,22.038158
23.004244,22.885466
17.23547,16.630625
22.776035,22.789211
23.493881,23.515493
22.165436,22.35418
20.332855,20.24739
20.064621,20.044983
21.770136,21.649914
23.344198,23.257832
20.589602,20.33606
20.394163,20.335611
23.33696,23.243416
18.90163,19.02065
23.704235,23.754295
23.7969,23.80435
22.750465,22.593382
22.326538,22.207266
23.524597,23.504013
23.50749,23.550663
17.423834,17.263987
22.682966,22.62658
18.298399,18.1048
22.958744,23.027802
21.985641,21.909788
23.721992,23.693531
17.192049,17.814323
22.98446,23.0405
22.590004,22.345585
23.291357,23.289927
23.478325,23.432127
22.16311,22.251537
13.871352,14.103196
11.92381,10.853455
22.146465,22.40804
21.16005,20.951237
23.822884,23.816864
23.716515,23.703228
17.979774,17.722675
18.936632,18.995213
18.00393,18.006363
22.273262,22.377409
23.5602,23.54011
17.01453,16.992043
18.140434,18.084686
23.62174,23.642221
23.361938,23.410435
13.847309,14.007714
23.456999,23.435493
21.260162,21.282398
17.92452,18.145477
23.25624,23.232124
16.5391,16.607208
23.529135,23.627903
16.341476,15.992821
22.188898,22.060377
21.871584,21.829323
22.280447,22.325207
22.736273,22.71862
23.652496,23.642387
19.055132,19.088474
23.829569,23.838535
23.130316,23.140087
23.601238,23.578468
23.684265,23.78283
22.220406,22.304077
23.46332,23.503891
14.391102,14.673485
13.61291,13.586373
13.556073,13.164751
18.306894,18.343662
21.716242,21.678148
21.848194,21.907228
23.786028,23.801672
18.87288,18.609129
10.991938,11.803349
14.377547,14.458455
15.42931,15.147253
20.079391,19.951326
23.410725,23.349571
23.757801,23.766468
19.234642,19.073832
12.735596,12.727062
23.675625,23.666168
20.00578,20.137506
22.78043,22.818064
22.97885,23.062428
10.744155,11.25155
20.340876,20.182808
10.889702,10.526634
22.746912,22.803158
18.642904,18.688068
19.294966,19.196783
23.277845,23.181808
23.322117,23.20434
23.709976,23.71803
20.34069,20.276741
23.814167,23.81924
23.72982,23.739532
15.071191,15.048341
22.49843,22.46074
23.698864,23.719397
17.778933,17.331984
20.238949,20.171879
14.400195,14.320678
17.062647,17.28889
22.605885,22.4283
19.170195,19.338068
21.392338,21.626675
21.949535,21.95017
15.847695,16.423487
23.34096,23.42916
22.519377,22.427551
12.928783,13.081633
23.696438,23.699827
22.57632,22.41248
13.721367,13.900023
23.561253,23.583355
22.90943,22.971508
11.384047,12.084009
23.04258,22.944244
23.68187,23.692657
19.491432,19.621643
13.412868,13.385374
22.145092,22.225437
23.45843,23.45362
23.52448,23.498566
21.98724,21.844145
22.056826,22.180182
22.338139,22.44928
23.046291,23.170473
23.80283,23.822515
23.708672,23.744858
23.70458,23.772831
23.356236,23.38567
21.646925,21.665695
14.528215,14.14164
22.766653,22.784702
23.553707,23.532814
20.538757,20.658436
14.296461,14.128307
23.343658,23.387234
21.68837,21.722755
16.02454,15.913453
16.646172,16.781467
22.291737,22.348219
20.872375,20.865591
23.603745,23.656342
17.167324,17.143694
23.121502,23.097013
20.681736,20.854254
16.777699,17.261982
21.723253,21.648163
21.69165,21.824123
17.182142,17.075863
16.572697,16.836521
22.283035,22.103798
15.691918,16.027596
22.258877,22.219784
14.122024,14.485533
16.340271,15.981195
17.672554,17.723259
23.784353,23.829645
22.018055,21.916767
12.9881,12.547274
23.486597,23.541775
22.207909,22.307657
22.809448,22.774317
23.751518,23.758059
19.301369,19.320824
20.5723,20.514841
20.797451,20.961857
23.256416,23.251564
21.98841,22.052898
23.445484,23.425915
17.665579,17.623138
22.46177,22.756594
22.706846,22.815563
23.741451,23.78696
17.500328,17.46812
19.416935,19.438137
23.809969,23.832458
22.417004,22.172468
22.081545,22.044945
16.851568,17.086456
16.804592,16.805153
17.626087,18.081936
20.935814,20.927738
20.090656,19.774765
21.930756,21.76283
17.401886,17.29928
17.649242,17.416643
21.087074,21.091736
22.381918,22.336674
17.689096,17.673813
19.848392,19.940506
23.48368,23.507006
21.081861,21.069542
22.029577,21.879787
23.609533,23.668592
23.859919,23.963634
21.714336,21.722685
17.712769,17.439514
20.785995,20.56796
23.365093,23.340069
20.303299,20.201462
16.424486,16.250511
23.184822,23.229908
23.663214,23.637373
12.996466,12.880696
23.566082,23.575008
18.34327,18.517967
23.639309,23.594952
23.811707,23.821228
23.435873,23.529879
23.588129,23.557154
23.661549,23.656855
18.39536,18.340664
23.708008,23.7455
22.982168,22.956768
18.696905,18.853838
23.658089,23.637146
21.7273,21.68777
16.705933,17.138533
12.09849,12.46887
23.488415,23.519966
23.482815,23.47947
20.988409,21.027851
23.23062,23.199516
21.146679,21.00313
17.411903,17.274357
12.751318,13.105068
23.254574,23.194464
23.359402,23.49635
23.836008,23.828096
19.036942,18.945597
23.83788,23.85086
22.578735,22.437717
23.57985,23.56766
23.740166,23.71019
21.952358,21.90039
23.169651,23.210659
17.98281,18.21541
23.20258,23.401718
21.34415,21.205732
22.33427,22.323515
23.468529,23.605534
14.060249,13.150305
23.636429,23.52552
23.309496,23.312096
15.0856495,15.209585
23.271168,23.20824
21.333042,21.644016
20.583008,20.377754
21.477728,21.578844
19.102816,18.943598
15.767868,16.292149
21.488113,22.128649
23.735525,23.735634
18.533155,18.55736
20.499422,20.641594
12.385417,12.753237
12.597877,12.688686
23.52874,23.592356
15.31055,15.077307
21.460903,21.144184
23.354063,23.424492
11.421568,11.645901
17.138777,17.18119
22.975319,23.019302
21.308094,21.45655
23.611687,23.545252
19.165545,19.005836
22.40992,22.283422
23.419765,23.388523
23.255621,23.224365
21.627617,21.570189
22.01156,21.804356
21.288914,21.400906
23.151365,23.294895
16.07602,16.006685
23.87791,24.028177
23.58017,23.59555
14.36247,14.61375
23.721502,23.791922
22.81242,22.88638
17.85754,17.849678
21.787676,21.669046
19.358759,19.455276
19.169668,18.87312
10.584933,12.273436
16.859615,17.028023
23.262842,23.327328
18.051516,18.447903


==> plots/force_y_validation_dense.csv <==
Target,Predicted
22.975319,22.826294
23.085726,23.150082
23.671852,23.63178
23.7099,23.669785
22.171673,21.820755
15.323936,15.331221
23.789673,23.750578
21.461857,21.54287
23.736294,23.688984
17.665342,17.981922
17.90891,18.0831
21.257326,21.433586
20.83333,20.901747
16.338013,16.708775
22.577776,22.28737
21.601963,21.760813
21.626307,21.541195
23.680618,23.64027
17.786821,17.451866
23.706097,23.658253
20.06566,20.320034
17.890396,18.185547
19.396193,19.03269
23.30529,23.276623
17.112776,16.926046
17.303726,17.560368
23.856222,23.816898
22.670734,22.475626
22.25885,22.167404
17.20137,17.388817
23.738813,23.709332
17.553894,17.616783
22.534834,22.658772
11.305582,11.707312
22.745415,22.675377
15.710209,15.830877
23.69755,23.674295
22.587511,22.596935
18.048527,18.38593
22.79237,22.795553
23.465065,23.399052
23.683313,23.574224
23.131775,23.199112
15.413238,16.045107
22.324669,22.21322
23.671614,23.604038
19.096746,19.123238
23.365713,23.338902
21.907291,21.952787
16.667841,16.859581
21.392338,21.326775
22.170353,22.04292
23.32762,23.302631
23.29997,23.250513
16.264166,16.524078
23.327501,23.301687
21.704414,21.60171
21.645418,21.638792
20.958324,20.73436
22.551708,22.66
17.101763,17.169704
23.641035,23.608347
21.878956,21.909134
20.522171,20.6119
16.490646,16.601824
17.749977,18.11237
23.135397,22.902063
18.250162,18.022457
17.113628,17.039495
23.667873,23.675863
19.8159,19.868988
15.189903,15.408294
23.27742,23.256151
19.007244,19.25502
16.784176,16.765493
15.61431,15.718899
23.68187,23.668566
18.393818,18.468689
23.194088,23.167343
22.871946,23.02645
23.283226,23.294086
21.559185,21.372974
16.294643,16.737444
16.309566,16.245335
22.496288,22.609148
15.936674,16.319382
22.4572,22.49001
23.837214,23.781166
23.843933,23.802681
12.817924,12.936402
23.614586,23.637667
23.802818,23.785091
23.793076,23.789404
23.281773,23.176786
17.986538,17.84961
22.586447,22.411457
17.372496,17.432753
15.367449,15.220534
19.535244,19.463058
23.097105,23.105858
22.601238,22.41954
18.42656,18.517973
23.311909,23.32469
23.48068,23.417324
22.88431,22.741886
16.078629,15.878187
16.737474,17.111073
21.789354,21.72063
20.845106,20.797943
23.130398,23.06187
16.83819,16.44409
22.165436,22.153671
23.268114,23.237099
22.743883,22.612309
16.88786,17.40913
21.760433,20.861887
14.138239,14.2437525
23.638445,23.657879
22.846817,22.765207
16.9446,17.123993
23.845478,23.846394
16.167265,16.22128
22.468521,22.41396
23.616125,23.671104
23.487518,23.533308
20.155045,20.320251
23.24355,23.14478
23.614862,23.64481
23.002697,23.001875
23.362762,23.361338
17.307352,17.274387
11.670029,10.952059
18.824883,18.840954
21.185978,20.796515
20.74365,20.663769
15.201015,14.854905
15.746199,16.101698
23.306782,23.437082
20.885588,20.90377
23.740265,23.706402
16.357761,16.476215
11.852227,12.33407
22.194126,22.159218
14.836321,14.45789
15.018127,15.011528
15.701971,15.005148
22.647884,22.494225
19.800632,19.707823
23.742275,23.717821
23.282602,23.367926
21.49148,21.132555
17.961205,17.857527
18.290222,18.421139
23.75533,23.715843
22.347515,22.4714
22.242567,22.153437
23.765173,23.736193
12.901541,12.8640995
17.672554,17.580585
20.380297,20.342022
23.480001,23.440393
22.073404,22.057625
23.360409,23.337046
20.534801,20.433851
18.018599,18.237377
22.921288,22.89782
20.772364,20.85496
17.227724,16.294304
22.81098,22.689037
18.792137,18.400515
23.298702,23.387491
20.244825,20.019209
17.926273,17.697304
23.56405,23.59939
18.811026,18.511614
23.758717,23.718811
23.228277,23.202702
23.641739,23.591328
21.171072,21.355082
23.63409,23.59245
23.159485,23.163956
19.66098,19.17912
23.482468,23.552156
16.776478,16.332018
20.78593,20.569525
16.897976,16.94928
20.22453,20.070965
23.762053,23.711021
20.61723,20.654018
20.86721,20.835644
16.658024,16.75021
16.364285,16.457779
16.649689,16.915237
12.030201,12.776959
23.000763,23.049187
23.429266,23.445704
20.38636,20.117441
23.20271,23.182613
23.674309,23.662392
17.566532,17.252903
17.702028,17.412308
23.393204,23.405247
23.59413,23.594246
23.273167,23.261435
11.716789,12.532679
23.452621,23.454962
22.792084,22.745815
22.38573,22.370384
23.518314,23.47311
22.469734,22.357529
22.784084,22.777275
19.420218,19.086567
23.601923,23.581308
23.722193,23.692558
23.770302,23.68877
17.820585,17.713095
20.992231,20.802647
19.875746,19.85328
23.715038,23.560633
23.188791,23.108286
23.09599,23.14318
20.870092,20.688622
22.047781,22.221067
23.84754,23.811672
21.449179,21.44952
20.3048,20.111025
23.547504,23.60037
15.855801,15.725068
22.158298,22.107136
20.373503,20.34727
21.82035,22.076124
17.286741,16.906464
23.126654,23.13392
22.469635,22.43076
20.265453,20.076641
23.682232,23.638737
17.138777,17.322924
23.714048,23.683004
17.702938,17.003698
23.380365,23.221046
23.097067,23.056877
14.221134,13.45038
14.594412,14.586842
23.68745,23.634516
18.910664,18.883173
16.369781,15.752579
19.1011,19.372179
23.043518,23.076664
18.963371,18.916765
22.162834,22.06041
20.444496,20.240717
23.315762,23.257732
13.187065,13.486256
22.585718,22.600716
13.568491,13.546405
22.85587,22.680578
23.775925,23.734465
12.479465,12.380892
23.86161,23.814253
23.792465,23.769213
23.243301,23.07931
23.048908,22.86029
18.031778,18.050161
22.085638,22.182003
23.58978,23.590206
23.803572,23.76635
22.495512,22.339752
18.132927,18.092651
23.173319,23.262066
23.220026,23.203594
22.653564,22.69521
22.759157,22.814518
23.61499,23.664772
18.528992,18.93577
19.784172,19.503782
22.242998,22.17111
23.3419,23.271288
23.436735,23.494219
17.695992,17.866863
17.057888,16.972286
23.091887,22.722635
16.258648,16.248993
20.026442,20.223843
18.937113,18.912971
20.937878,21.060585
20.007256,20.016321
23.68893,23.682219
19.13163,19.112852
18.040138,18.20177
23.473648,23.506977
22.024712,22.146347
15.341742,15.674968
21.291426,21.29933
23.618057,23.601952
21.648445,21.738636
23.717495,23.62528
23.77208,23.713512
11.011254,11.354747
23.79526,23.777594
21.086823,21.021193
23.661726,23.626202
22.42756,22.484463
21.924452,22.249983
23.742418,23.682264
22.39195,22.572529
18.671545,18.6279
21.632006,21.616356
23.628202,23.645874
20.072506,20.38697
22.417004,22.217035
23.808235,23.767912
23.343754,23.183718
22.694418,22.715021
23.550568,23.541061
22.288149,22.107126
23.420536,23.373138
23.682343,23.657286
14.461414,14.292145
21.26978,20.965378
21.146555,20.753387
21.831547,21.706436
23.819542,23.761257
23.77618,23.724926
23.809736,23.761227
15.060765,15.037264
23.005556,23.028587
19.389265,19.095116
23.616312,23.597332
17.409117,16.40126
16.171408,16.224733
21.462126,21.844093
23.065908,23.298798
18.225664,17.984028
18.775784,18.74332
23.74614,23.702309
23.706095,23.677088
20.80804,20.879131
23.089413,23.091457
19.644228,19.70867
14.771149,15.088947
17.599558,17.849586
22.494007,22.48376
18.945831,19.185183
23.696129,23.636847
17.024084,17.484566
17.416164,17.51798
23.147736,23.093266
13.485409,13.539701
20.801094,20.781685
15.484707,15.094975
19.79882,19.789703
23.788021,23.753036
23.719454,23.68943
23.15211,23.151966
20.21045,20.099716
23.526848,23.495157
23.490536,23.331448
18.697338,18.610565
19.942617,19.806843
23.69075,23.607555
20.231205,20.426466
23.447166,23.425423
14.368592,14.311279
18.01933,17.786633
15.295312,14.138353
21.80481,22.114876
21.797838,21.90541
23.58081,23.605795
23.647936,23.637035
14.153385,13.701642
19.553461,19.428692
23.780195,23.743647
23.52646,23.50148
23.45934,23.302917
23.847958,23.81452
21.74317,21.556046
23.375683,23.342663
22.998144,22.96273
18.738836,18.62778
18.860817,18.295088
23.797697,23.754995
19.121983,19.331377
22.30096,22.06964
20.553211,20.53134
23.424427,23.525864
22.602404,22.570992
18.124008,17.923752
20.084373,19.796463
18.967192,19.285088
14.300827,14.268276
23.845446,23.814299
22.789577,22.62135
23.407402,23.344055
22.192478,22.153494
18.984474,18.966871
18.551643,18.479153
21.747923,21.933647
22.352718,22.381199
23.65577,23.589205
22.761024,22.641144
11.662592,11.700766
22.749693,22.67863
23.386398,23.355038
23.433712,23.568863
22.921793,22.951614
16.163317,16.325016
19.566786,19.622555
23.064943,22.88168
22.568863,22.442284
23.541348,23.58003
22.548046,22.345789
22.681177,22.577232
23.71306,23.661003
20.866581,20.765469
16.88206,16.587856
13.16173,13.264685
14.091528,14.577103
19.997952,19.87528
21.937922,21.868116
23.807386,23.786346
19.3873,19.42156
16.024115,16.384613
22.959164,23.063784
19.001225,19.053425
22.65816,22.538216
23.477777,23.57045
23.636045,23.542946
23.826122,23.777836
23.59707,23.568346
16.06598,15.391251
23.733082,23.673521
22.980701,22.886425
23.735493,23.6878
23.843672,23.783127
23.428247,23.277285
15.983112,16.173264
17.327143,17.213017
21.845848,21.781452
23.154919,23.103382
21.31237,21.202694
23.049374,22.86699
23.65696,23.636272
12.290077,12.831446
20.927565,21.042446
16.2045,16.741285
14.291425,13.9821205
23.360598,23.357426
23.140263,23.190765
23.836008,23.781206
23.775309,23.74159
15.1637335,15.110853
20.819506,20.770298
23.448061,23.46996
23.670788,23.694427
23.718071,23.70032
22.038994,21.965149
21.955366,22.00572
23.574797,23.663578
22.470032,22.414581
23.541388,23.557276
23.781815,23.736916
23.248043,23.190186
21.182816,20.84721
20.263725,20.44595
23.037798,23.030676
16.7309,16.800797
17.96002,17.826668
17.130056,16.933193
23.829603,23.753843
12.999241,13.030405
22.543106,22.654064
21.087437,21.083752
21.754189,21.77144
16.014515,16.102558
18.767122,18.359055
16.796896,16.239151
23.343702,23.259998
23.7874,23.754606
23.569687,23.540848
23.61678,23.575817
23.822533,23.792187
18.729965,18.410995
17.745033,17.798393
23.456886,23.420113
22.286469,22.398743
20.194687,20.157871
13.792256,13.991314
22.126184,22.074167
23.594383,23.636108
23.27518,23.285957
16.0011,16.772926
22.913544,22.870989
23.538813,23.564293
23.719803,23.688536
23.652996,23.64577
18.136984,18.388895
16.56447,16.30775
21.731125,21.880833
17.625061,17.917494
23.227922,23.139126
22.94923,22.560345
17.162367,18.02884
16.632427,16.444118
21.738907,21.880917
13.764316,13.8472395
21.937504,21.831451
20.165358,20.030544
22.775951,22.599459
14.689158,14.931252
23.092962,23.08231
12.354801,12.59473
23.798124,23.767288
23.730873,23.71138
22.668169,22.742218
19.507198,19.440836
15.052198,15.806416
22.196638,22.160553
17.881823,17.821693
20.371584,20.46522
23.660175,23.66986
23.721956,23.693996
17.152174,16.69427
19.782063,19.986748
21.514015,21.413872
18.42361,18.714027
22.311747,22.26583
10.059192,9.975686
22.539156,22.300585
20.513939,20.245026
21.149149,21.067703
17.158154,17.577404
22.16258,22.120445
23.612324,23.572306
19.252262,19.12443
14.863768,14.622468
23.443748,23.299088
17.547443,17.443972
17.908909,18.049526
22.69446,22.652527
21.869478,21.68729
22.67845,22.487648
22.06644,22.108994
23.829021,23.820187
18.71175,19.037973
21.362549,21.437183
22.633139,22.615265
19.355202,19.099903
21.592041,21.344326
16.73427,16.497711
23.575743,23.60411
23.332869,23.246065
15.5385685,15.739398
23.621078,23.587362
23.68597,23.704264
21.738306,21.62407
21.642845,21.53252
23.264652,23.315006
18.451454,18.506865
23.776127,23.722084
19.032536,18.741335
23.229502,23.214458
21.990538,22.406307
13.068495,12.00625
23.338871,23.39878
21.461845,21.434242
23.846199,23.798216
23.751291,23.711355
23.066898,23.074032
17.858967,17.535263
23.79508,23.762463
20.249897,19.917973
22.620533,22.443771
23.017414,22.970379
22.688526,22.686668
23.400473,23.309847
20.722523,20.66577
19.154114,19.191532
22.950918,22.980898
20.50901,20.519558
23.29009,23.315773
23.42115,23.423714
20.669342,20.663136
23.577925,23.539854
21.139015,20.941486
23.831236,23.75349
22.555016,22.52555
23.681366,23.597075
16.973648,16.819508
23.115673,23.259985
23.73735,23.684017
22.29692,22.102867
23.467115,23.398373
20.515688,20.364141
22.323196,22.52534
22.416122,22.335712
17.952513,18.16351
23.051746,23.075838
23.405384,23.354687
13.214221,14.163639
21.05394,20.97221
15.762934,16.076534
23.817184,23.740925
22.465256,22.316988
20.988733,20.81948
16.197151,15.947556
23.777803,23.718258
23.017422,23.151758
22.89101,22.762772
21.381329,21.358082
18.745443,18.716755
13.974579,14.312252
13.169323,14.047549
18.870249,18.375462
23.774576,23.74451
22.818527,22.846115
18.680996,18.53322
15.377578,15.410393
22.720531,22.67352
22.134493,22.026024
23.61098,23.589382
21.17757,21.222769
23.541477,23.593655
22.057201,22.055815
23.774332,23.687586
20.329102,20.292301
20.50251,20.59658
22.938347,22.997942
23.025434,22.941513
22.921307,22.87348
23.576223,23.592577
23.814299,23.727772
23.305609,23.161545
23.560173,23.565956
17.164883,17.144741
20.953253,21.011415
23.181322,23.291073
23.576332,23.622612
17.202091,17.090115
11.558069,11.338586
16.617218,16.718853
23.624378,23.626019
23.359913,23.381912
16.67337,17.20362
16.410587,15.900093
21.584114,21.248463
13.191745,13.856634
15.737268,16.600388
23.685154,23.61564
23.262215,23.207218
18.939993,18.62563
23.759594,23.704628
21.989964,21.969408
19.338444,19.448421
23.528122,23.563984
19.342894,19.23758
23.765478,23.742752
23.609915,23.657787
23.2723,23.268322
23.701057,23.69752
23.509007,23.440483
23.451752,23.424732
22.420305,22.315111
13.874437,13.824382
15.019074,14.174897
23.64433,23.600954
18.101858,18.105412
23.552702,23.527378
22.524912,22.29087
16.67653,16.603271
22.726166,22.733807
21.049702,20.872086
21.350193,21.37867
23.400606,23.392612
12.430096,12.962008
19.661936,19.579998
18.022184,17.816896
23.40694,23.417488
23.719852,23.704033
22.597067,22.75149
22.141396,22.40392
19.829834,20.040447
23.761724,23.714403
22.19065,22.400806
19.652943,19.59463
22.863997,22.786789
23.798576,23.760847
22.286129,22.106857
23.555758,23.589844
20.915615,20.83445
23.685228,23.666664
22.747246,22.75869
23.41095,23.38517
22.325476,22.279036
23.236456,23.144638
17.151733,17.310715
23.502432,23.545086
23.184822,23.246052
23.53075,23.587421
14.033684,15.216633
12.773201,13.192696
21.079943,20.9617
23.778652,23.752352
23.546799,23.359474
23.192776,23.178625
22.107473,22.148859
13.729321,13.699774
20.570597,20.454035
22.178825,22.119616
20.233788,20.017334
22.649788,22.550817
18.781338,18.72742
23.79868,23.755527
23.449745,23.348293
22.943537,23.041561
18.936169,18.99896
16.57439,16.214378
23.500628,23.543585
23.666206,23.598791
18.079622,17.90274
23.412422,23.537457
20.84441,20.959724
17.600143,17.336117
23.834278,23.803518
10.645043,11.596453
20.016806,19.783487
12.340241,11.886322
23.80031,23.753288
16.774712,16.653759
21.63132,21.6176
23.75297,23.713348
18.56795,18.409775
23.361656,23.357107
23.201345,23.107502
21.187302,21.26027
17.627777,17.365845
22.183735,22.014688
16.262085,15.543128
23.32268,23.315395
19.727552,19.651688
17.688854,17.304485
19.612156,19.841244
14.377547,14.310404
23.706394,23.663565
23.787045,23.725004
22.688606,22.657862
20.341259,20.704535
22.59607,22.6693
23.788313,23.735117
22.717031,22.64628
17.114609,17.409
16.640877,16.982979
23.696548,23.52075
17.195282,17.471111
9.095463,9.177328
17.55458,17.42131
23.290205,23.308733
20.922928,20.825294
17.46204,17.477716
15.76125,15.706136
15.797014,15.919453
11.437527,11.006746
20.902922,21.049538
22.866793,22.89319
17.320335,17.424797
23.005838,22.807781
18.313839,18.489983
22.921988,22.914135
23.806444,23.801968
23.493956,23.481443
22.48743,22.58307
21.962112,22.042103
15.382959,15.35427
18.06681,17.989273
21.733004,21.594095
23.260447,23.253895
19.776876,19.890356
23.671038,23.56393
22.499447,22.350695
19.586985,19.442858
23.220053,23.203657
12.349648,12.583299
18.321543,18.1605
13.867941,14.1957
23.579523,23.599926
23.795319,23.776423
21.30615,21.574173
21.095018,20.975224
23.393894,23.228691
13.731813,13.908331
19.813137,19.574764
22.84037,22.779732
14.508953,14.972089
15.041157,15.208952
22.652088,22.553612
23.038105,22.872776
23.733173,23.654352
23.673151,23.627028
23.815783,23.747597
18.577354,18.505573
23.520138,23.527233
23.4893,23.493382
23.403227,23.277271
22.98006,22.855825
15.825037,16.073292
13.6734085,13.755362
14.140926,13.939377
20.982307,20.950119
23.751951,23.703453
22.90856,22.79186
19.523422,19.475683
23.67279,23.64456
23.59142,23.602882
23.111511,23.19486
13.712608,13.938751
22.603764,22.499928
23.785458,23.718754
23.801811,23.76864
20.51906,20.57789
21.462643,21.62041
23.72251,23.699371
23.16642,23.084213
23.535824,23.591497
20.14955,20.12185
22.91999,22.952692
23.196115,23.163792
21.067104,20.958458
23.842419,23.787611
23.396137,23.42585
14.882134,15.09906
16.498482,16.322475
19.835453,19.7429
14.159615,14.605335
23.643862,23.63566
23.67314,23.663828
22.927605,23.015068
23.82439,23.791092
16.111942,16.084913
21.37548,21.335934
23.298119,23.213755
18.081417,18.56482
18.48859,18.861202
22.78944,22.82035
18.533232,18.344816
23.623337,23.580446
21.870655,21.876345
23.42203,23.423246
23.758928,23.724575
23.255695,23.193415
23.6827,23.6562
22.96793,22.800636
23.474129,23.505117
20.909323,21.185162
22.901543,22.83337
23.760836,23.721611
20.369022,20.254719
17.94704,18.30172
22.928364,22.785725
23.66216,23.67232
23.534977,23.548695
21.278423,21.199226
16.54594,16.22802
20.665016,20.386532
23.042538,23.05278
21.85965,21.866335
23.78588,23.727665
23.383167,23.340063
20.581707,20.657917
17.650105,17.604946
22.291737,22.309647
15.304693,15.987194
23.695335,23.64773
23.06922,23.024145
23.770325,23.710949
22.336903,22.2305
23.458897,23.422733
23.302685,23.156994
23.612352,23.62416
23.840878,23.808952
23.860138,23.842209
22.690113,22.694672
23.145582,23.093842
22.55012,22.53708
18.190523,18.422169
19.321745,19.736584
21.467403,21.239315
15.278294,15.154374
14.113338,13.996389
23.711777,23.683239
18.236773,18.146435
23.341438,23.431213
17.354351,17.534927
21.106354,21.048077
20.125317,20.466469
23.028898,23.070751
20.765703,20.826649
21.17509,21.129383
23.034866,23.101463
16.266275,16.029844
16.966047,16.844978
23.073069,23.229124
22.837511,22.717426
21.912685,21.88144
22.20129,22.159666
13.782173,13.672811
22.161808,22.132904
23.610355,23.590998
23.579464,23.51987
23.35217,23.336823
18.027378,17.91936
23.31806,23.287378
22.410093,22.47649
15.30563,15.383018
16.357735,16.398867
17.870663,17.65379
23.641947,23.611532
23.818027,23.786066
19.70789,20.010818
23.621479,23.564787
17.06712,17.044205
22.674084,21.847092
21.902508,22.060482
22.457027,22.492199
23.576769,23.592175
20.13519,20.192116
22.584667,22.570578
18.085003,17.810844
22.525387,22.426605
22.055492,21.927135
22.84367,22.917501
23.062613,23.135342
22.769878,22.809444
23.56705,23.528728
23.85777,23.782381
21.069824,20.948528
16.631966,16.937439
15.862132,15.619422
23.884182,23.930502
22.793776,22.588768
14.647777,14.172107
22.082237,22.112213
23.501806,23.580048
21.031176,20.97785
23.815409,23.77871
18.606653,18.484629
20.857866,20.951847
19.277588,19.19039
20.277431,20.63384
14.902975,14.569143
22.56912,22.48959
16.981482,18.207996
13.921017,13.88953
23.394485,23.473534
14.401503,14.337463
23.735748,23.703999
20.309572,20.443523
23.821476,23.769367
23.48223,23.481146
19.18777,19.081318
11.71268,12.104801
23.124485,23.043839
23.682056,23.65664
23.29855,23.253695
21.435259,21.369164
18.456564,18.266722
23.26097,23.27723
23.860231,23.801273
13.422213,12.224005
16.713957,17.008343
20.201338,20.44741
15.070852,14.860624
21.933289,21.873432
11.367024,11.953894
23.557066,23.55066
13.789839,14.836052
21.230598,21.165195
23.229614,23.161133
22.33427,21.981207
23.258877,23.192093
17.597486,17.548178
17.462267,17.817945
14.035887,13.706372
17.164736,17.034298
22.878813,22.796913
23.636715,23.627739
23.53339,23.568655
22.289886,22.351233
23.803225,23.730207
22.13783,22.007257
23.265026,23.220304
23.736286,23.701096
16.502262,16.39933
20.577402,20.502949
20.888485,20.80051
23.72071,23.718344
22.90943,22.768589
23.647495,23.666355
18.78101,18.958317
22.744848,22.590542
13.728613,13.907747
23.661709,23.557655
21.265005,21.340755
18.34373,18.216192
17.945538,17.697315
23.527168,23.572369
23.484163,23.450401
23.285324,23.280329
14.809058,14.516479
21.798435,21.983845
23.793613,23.763365
18.711443,19.130426
22.805895,22.97077
22.836672,22.82671
23.73758,23.663048
22.819427,22.901657
18.074562,16.562582
22.161076,22.126747
15.903154,16.391418
23.335163,23.2612
22.854908,22.73991
23.799824,23.735947
11.089224,11.861403
17.956554,18.566732
23.803143,23.800217
23.774635,23.721462
11.990011,12.956327
17.59793,17.808292
22.936138,22.904
23.747707,23.73263
11.858471,12.043598
22.503511,22.49737
19.58309,19.70182
21.71622,21.630205
20.16043,20.079887
23.332876,23.11628
16.757887,16.706646
16.859615,16.907736
22.118044,21.866302
21.508429,21.496025
22.571934,22.592487
23.600313,23.611008
23.716095,23.694183
16.681772,16.80558
23.555288,23.54787
21.990376,21.940601
23.871681,23.826366
23.147942,23.130857
21.150349,21.25837
23.708008,23.696882
21.265835,21.332949
23.13371,23.139658
22.770414,22.739216
16.729424,16.4753
14.428427,14.643014
23.768984,23.69543
23.23595,23.189095
18.990368,19.121761
23.784071,23.777124
18.46769,18.476656
22.9175,22.718594
22.384985,22.258343
22.581003,22.655693
23.805017,23.707804
15.569341,16.184511
22.939568,22.931057
20.72076,20.577986
23.577763,23.536997
23.832893,23.79524
22.008675,22.07333
23.349342,23.23991
19.230453,19.378296
14.703173,15.751305
21.344326,21.551258
23.45049,23.274618
15.597605,15.617957
23.072552,23.048391
20.119207,20.036386
23.81018,23.803112
22.464474,22.16621
18.403778,17.93036
23.417637,23.372803
23.791307,23.775875
22.60242,22.435978
13.30642,13.196544
23.381615,23.328096
21.096855,21.31117
23.693079,23.693176
15.502073,16.266464
23.74758,23.717728
22.73666,22.64758
22.894016,23.041788
23.069958,23.051975
23.451958,23.500515
12.9881,13.034533
22.849655,22.939089
16.78083,16.675507
23.437515,23.474762
23.6996,23.67095
21.931131,22.000011
21.632359,21.339169
15.440382,15.628214
23.69819,23.677353
23.132309,23.034706
21.740244,21.820251
22.134773,22.23761
23.823273,23.76928
23.317862,23.171253
13.071596,12.461022
23.027353,23.047628
22.854082,22.864578
23.82006,23.759787
21.966515,21.98214
16.750042,15.375762
23.699974,23.559505
23.547081,23.56834
23.703682,23.567852
19.705605,19.824924
21.259853,20.926105
22.96647,23.117193
23.779156,23.749363
11.575581,11.739909
13.537525,14.360264
13.2515335,13.269813
11.461763,11.155291
23.423222,23.431591
23.354546,23.357792
20.746935,20.335682
15.076845,15.362586
22.759125,22.732594
17.510113,17.806023
23.516582,23.605906
17.830784,17.356886
20.01722,20.081188
16.667458,17.023102
20.476133,20.473282
23.845041,23.802553
20.18765,20.332672
23.551031,23.558462
23.23965,23.2173
16.418352,16.16159
23.211277,23.17688
17.571617,17.35144
21.5965,21.777122
23.399426,23.451155
21.474783,21.589632
15.517118,15.692678
23.565762,23.475489
23.84342,23.800713
23.51436,23.440655
18.591228,18.701532
9.909382,12.459761
14.176029,14.474174
15.616941,15.4395275
23.669392,23.654232
17.476604,17.469421
23.440878,23.343136
18.16513,18.11188
19.777689,19.707905
19.806793,19.63091
16.458992,16.700092
21.311989,21.158619
20.096596,20.370895
20.70674,20.647583
16.919767,16.550138
15.31055,14.959648
23.481466,23.50602
16.111238,15.647988
18.908686,18.827118
17.399351,16.819363
21.929668,21.99638
23.521233,23.579645
16.481548,15.931309
14.1434355,13.19335
16.631336,16.529028
13.3365755,10.874208
11.421568,8.0941515
23.348984,23.301626
23.043526,23.080666
20.461906,20.389946
23.874527,23.869003
11.731171,10.861911
20.556442,20.707863
23.828285,23.75258
20.7454,20.766819
15.162806,14.976392
23.827042,23.750559
23.575562,23.523464
20.264183,20.164661
21.466146,21.419575
19.916943,19.79988
19.802885,19.542929
22.734554,22.563921
21.826267,21.62063
23.575489,23.473518
22.76752,22.79709
23.735525,23.630707
18.87667,18.648417
23.84362,23.787706
23.85656,23.817242
19.483229,19.801388
22.708399,22.782383
23.75877,23.697071
21.555477,21.252102
14.384447,14.630377
23.588926,23.600895
23.624626,23.629278
22.057999,22.010452
16.557652,16.558126
23.827448,23.750595
23.541193,23.498814
14.594866,14.6089325
21.728615,21.660109
23.483324,23.528582
23.594692,23.615395
23.835215,23.773453
22.334717,22.39931
23.382769,23.37154
17.148394,16.941366
18.120502,17.831049
23.452362,23.509272
23.24768,23.396685
17.29585,17.154354
14.784705,14.361941
18.07975,18.45633
22.88733,22.81675
23.405806,23.489979
23.509077,23.42498
17.070107,17.398434
23.276598,23.204021
17.889914,17.952404
14.080509,13.939947
22.750988,22.640732
20.348942,20.290625
21.387299,21.353815
23.7059,23.668816
17.296785,17.320831
12.318985,12.438471
22.528254,22.558441
16.957424,16.380611
21.482193,21.414364
20.775398,20.987366
22.21221,22.346382
15.820167,15.5823555
23.366594,23.3096
23.539555,23.543533
17.214476,16.948622
16.661068,16.089245
15.166447,15.550768
16.400864,16.597902
20.418495,20.188683
13.012073,13.622835
23.675114,23.698177
23.740658,23.700788
20.978632,21.082207
23.802696,23.746792
16.3195,16.018543
20.031399,19.861332
13.319786,12.993084
19.51216,19.6456
22.917892,22.79657
10.402413,12.101994
19.757862,19.5695
21.625416,21.627117
23.69787,23.629534
17.242659,17.42655
23.750414,23.700747
20.010393,19.886944
23.006056,23.071014
23.688637,23.698914
18.982843,19.17746
23.770607,23.700092
23.665308,23.601866
23.828743,23.78349
23.463762,23.44289
20.675873,20.404566
14.18975,13.768417
23.33696,23.24477
20.238949,20.200268
18.596199,18.6609
20.159199,20.102318
20.988409,20.834087
14.723551,14.855013
20.78482,20.875492
11.622387,11.831213
20.863533,20.95599
23.536514,23.573893
15.538765,15.539207
23.52448,23.584682
20.46994,20.362352
20.177856,20.102459
14.124687,14.397673
22.76606,23.01765
23.611893,23.57931
23.523262,23.574963
23.800272,23.742424
18.280096,18.264198
22.932669,22.943718
21.018497,20.883211
22.567997,22.496304
23.634665,23.612762
23.76912,23.737377
13.222229,14.990028
17.838823,17.606394
23.570118,23.549759
16.335064,16.34988
22.029583,22.046368
22.999384,22.982258
23.825329,23.81078
23.752829,23.744583
23.815277,23.729057
22.645891,22.616234
23.359402,23.515028
18.459244,18.102861
19.012339,18.580061
18.66451,18.726555
23.335398,23.258121
19.111687,18.917
23.590277,23.648266
15.554161,15.495798
19.04604,19.285767
21.771261,21.747168
20.131424,19.674145
22.48603,22.456905
22.88575,23.051434
22.662617,22.681725
23.737707,23.678753
23.750101,23.732147
23.738705,23.7189
23.26044,23.241905
21.7098,21.74091
20.658688,20.826662
23.608456,23.60025
21.786938,21.355944
17.454773,17.408394
18.482895,18.464695
22.902996,22.90369
23.806826,23.794296
21.163605,21.37581
23.85783,23.81202
18.051865,17.7546
23.289755,23.165623
16.985722,17.069504
18.664425,18.718021
18.99073,18.987356
21.44744,21.40976
15.789701,14.90724
20.690817,20.863409
20.117702,19.841244
23.832775,23.793606
19.53079,19.493256
22.502058,22.476261
22.766937,22.46509
23.617706,23.649565
23.66671,23.582115
22.599657,22.525932
23.069271,23.103298
21.505127,21.426756
23.085808,23.032501
23.002884,22.988743
23.757122,23.697502
20.227985,20.50004
23.539495,23.516987
14.296461,14.341734
22.540161,22.506361
19.043491,18.945374
23.341919,23.258568
23.492867,23.436708
23.771,23.697582
20.470625,20.632057
21.924606,21.918198
23.506388,23.482386
22.31352,22.346956
23.096642,23.083221
19.751976,19.817358
23.806341,23.776836
23.788052,23.767887
22.156635,22.23361
22.217346,22.208763
23.411451,23.294735
21.979074,21.940214
23.628443,23.629295
14.920774,15.005228
23.469955,23.528887
23.47598,23.400156
19.127903,19.636814
22.703918,22.632051
21.889256,22.012758
15.909294,16.047508
14.32795,15.098133
22.218323,21.760307
23.757069,23.729885
18.806248,18.710373
17.900375,18.12658
23.780134,23.713669
23.599155,23.567965
18.157892,18.009754
23.805197,23.78981
17.374825,17.59224
12.086227,12.558314
16.326405,16.382437
18.381819,18.075851


==> plots/force_y_validation_dense.dat <==
Target,Predicted
22.975319,22.826294
23.085726,23.150082
23.671852,23.63178
23.7099,23.669785
22.171673,21.820755
15.323936,15.331221
23.789673,23.750578
21.461857,21.54287
23.736294,23.688984
17.665342,17.981922
17.90891,18.0831
21.257326,21.433586
20.83333,20.901747
16.338013,16.708775
22.577776,22.28737
21.601963,21.760813
21.626307,21.541195
23.680618,23.64027
17.786821,17.451866
23.706097,23.658253
20.06566,20.320034
17.890396,18.185547
19.396193,19.03269
23.30529,23.276623
17.112776,16.926046
17.303726,17.560368
23.856222,23.816898
22.670734,22.475626
22.25885,22.167404
17.20137,17.388817
23.738813,23.709332
17.553894,17.616783
22.534834,22.658772
11.305582,11.707312
22.745415,22.675377
15.710209,15.830877
23.69755,23.674295
22.587511,22.596935
18.048527,18.38593
22.79237,22.795553
23.465065,23.399052
23.683313,23.574224
23.131775,23.199112
15.413238,16.045107
22.324669,22.21322
23.671614,23.604038
19.096746,19.123238
23.365713,23.338902
21.907291,21.952787
16.667841,16.859581
21.392338,21.326775
22.170353,22.04292
23.32762,23.302631
23.29997,23.250513
16.264166,16.524078
23.327501,23.301687
21.704414,21.60171
21.645418,21.638792
20.958324,20.73436
22.551708,22.66
17.101763,17.169704
23.641035,23.608347
21.878956,21.909134
20.522171,20.6119
16.490646,16.601824
17.749977,18.11237
23.135397,22.902063
18.250162,18.022457
17.113628,17.039495
23.667873,23.675863
19.8159,19.868988
15.189903,15.408294
23.27742,23.256151
19.007244,19.25502
16.784176,16.765493
15.61431,15.718899
23.68187,23.668566
18.393818,18.468689
23.194088,23.167343
22.871946,23.02645
23.283226,23.294086
21.559185,21.372974
16.294643,16.737444
16.309566,16.245335
22.496288,22.609148
15.936674,16.319382
22.4572,22.49001
23.837214,23.781166
23.843933,23.802681
12.817924,12.936402
23.614586,23.637667
23.802818,23.785091
23.793076,23.789404
23.281773,23.176786
17.986538,17.84961
22.586447,22.411457
17.372496,17.432753
15.367449,15.220534
19.535244,19.463058
23.097105,23.105858
22.601238,22.41954
18.42656,18.517973
23.311909,23.32469
23.48068,23.417324
22.88431,22.741886
16.078629,15.878187
16.737474,17.111073
21.789354,21.72063
20.845106,20.797943
23.130398,23.06187
16.83819,16.44409
22.165436,22.153671
23.268114,23.237099
22.743883,22.612309
16.88786,17.40913
21.760433,20.861887
14.138239,14.2437525
23.638445,23.657879
22.846817,22.765207
16.9446,17.123993
23.845478,23.846394
16.167265,16.22128
22.468521,22.41396
23.616125,23.671104
23.487518,23.533308
20.155045,20.320251
23.24355,23.14478
23.614862,23.64481
23.002697,23.001875
23.362762,23.361338
17.307352,17.274387
11.670029,10.952059
18.824883,18.840954
21.185978,20.796515
20.74365,20.663769
15.201015,14.854905
15.746199,16.101698
23.306782,23.437082
20.885588,20.90377
23.740265,23.706402
16.357761,16.476215
11.852227,12.33407
22.194126,22.159218
14.836321,14.45789
15.018127,15.011528
15.701971,15.005148
22.647884,22.494225
19.800632,19.707823
23.742275,23.717821
23.282602,23.367926
21.49148,21.132555
17.961205,17.857527
18.290222,18.421139
23.75533,23.715843
22.347515,22.4714
22.242567,22.153437
23.765173,23.736193
12.901541,12.8640995
17.672554,17.580585
20.380297,20.342022
23.480001,23.440393
22.073404,22.057625
23.360409,23.337046
20.534801,20.433851
18.018599,18.237377
22.921288,22.89782
20.772364,20.85496
17.227724,16.294304
22.81098,22.689037
18.792137,18.400515
23.298702,23.387491
20.244825,20.019209
17.926273,17.697304
23.56405,23.59939
18.811026,18.511614
23.758717,23.718811
23.228277,23.202702
23.641739,23.591328
21.171072,21.355082
23.63409,23.59245
23.159485,23.163956
19.66098,19.17912
23.482468,23.552156
16.776478,16.332018
20.78593,20.569525
16.897976,16.94928
20.22453,20.070965
23.762053,23.711021
20.61723,20.654018
20.86721,20.835644
16.658024,16.75021
16.364285,16.457779
16.649689,16.915237
12.030201,12.776959
23.000763,23.049187
23.429266,23.445704
20.38636,20.117441
23.20271,23.182613
23.674309,23.662392
17.566532,17.252903
17.702028,17.412308
23.393204,23.405247
23.59413,23.594246
23.273167,23.261435
11.716789,12.532679
23.452621,23.454962
22.792084,22.745815
22.38573,22.370384
23.518314,23.47311
22.469734,22.357529
22.784084,22.777275
19.420218,19.086567
23.601923,23.581308
23.722193,23.692558
23.770302,23.68877
17.820585,17.713095
20.992231,20.802647
19.875746,19.85328
23.715038,23.560633
23.188791,23.108286
23.09599,23.14318
20.870092,20.688622
22.047781,22.221067
23.84754,23.811672
21.449179,21.44952
20.3048,20.111025
23.547504,23.60037
15.855801,15.725068
22.158298,22.107136
20.373503,20.34727
21.82035,22.076124
17.286741,16.906464
23.126654,23.13392
22.469635,22.43076
20.265453,20.076641
23.682232,23.638737
17.138777,17.322924
23.714048,23.683004
17.702938,17.003698
23.380365,23.221046
23.097067,23.056877
14.221134,13.45038
14.594412,14.586842
23.68745,23.634516
18.910664,18.883173
16.369781,15.752579
19.1011,19.372179
23.043518,23.076664
18.963371,18.916765
22.162834,22.06041
20.444496,20.240717
23.315762,23.257732
13.187065,13.486256
22.585718,22.600716
13.568491,13.546405
22.85587,22.680578
23.775925,23.734465
12.479465,12.380892
23.86161,23.814253
23.792465,23.769213
23.243301,23.07931
23.048908,22.86029
18.031778,18.050161
22.085638,22.182003
23.58978,23.590206
23.803572,23.76635
22.495512,22.339752
18.132927,18.092651
23.173319,23.262066
23.220026,23.203594
22.653564,22.69521
22.759157,22.814518
23.61499,23.664772
18.528992,18.93577
19.784172,19.503782
22.242998,22.17111
23.3419,23.271288
23.436735,23.494219
17.695992,17.866863
17.057888,16.972286
23.091887,22.722635
16.258648,16.248993
20.026442,20.223843
18.937113,18.912971
20.937878,21.060585
20.007256,20.016321
23.68893,23.682219
19.13163,19.112852
18.040138,18.20177
23.473648,23.506977
22.024712,22.146347
15.341742,15.674968
21.291426,21.29933
23.618057,23.601952
21.648445,21.738636
23.717495,23.62528
23.77208,23.713512
11.011254,11.354747
23.79526,23.777594
21.086823,21.021193
23.661726,23.626202
22.42756,22.484463
21.924452,22.249983
23.742418,23.682264
22.39195,22.572529
18.671545,18.6279
21.632006,21.616356
23.628202,23.645874
20.072506,20.38697
22.417004,22.217035
23.808235,23.767912
23.343754,23.183718
22.694418,22.715021
23.550568,23.541061
22.288149,22.107126
23.420536,23.373138
23.682343,23.657286
14.461414,14.292145
21.26978,20.965378
21.146555,20.753387
21.831547,21.706436
23.819542,23.761257
23.77618,23.724926
23.809736,23.761227
15.060765,15.037264
23.005556,23.028587
19.389265,19.095116
23.616312,23.597332
17.409117,16.40126
16.171408,16.224733
21.462126,21.844093
23.065908,23.298798
18.225664,17.984028
18.775784,18.74332
23.74614,23.702309
23.706095,23.677088
20.80804,20.879131
23.089413,23.091457
19.644228,19.70867
14.771149,15.088947
17.599558,17.849586
22.494007,22.48376
18.945831,19.185183
23.696129,23.636847
17.024084,17.484566
17.416164,17.51798
23.147736,23.093266
13.485409,13.539701
20.801094,20.781685
15.484707,15.094975
19.79882,19.789703
23.788021,23.753036
23.719454,23.68943
23.15211,23.151966
20.21045,20.099716
23.526848,23.495157
23.490536,23.331448
18.697338,18.610565
19.942617,19.806843
23.69075,23.607555
20.231205,20.426466
23.447166,23.425423
14.368592,14.311279
18.01933,17.786633
15.295312,14.138353
21.80481,22.114876
21.797838,21.90541
23.58081,23.605795
23.647936,23.637035
14.153385,13.701642
19.553461,19.428692
23.780195,23.743647
23.52646,23.50148
23.45934,23.302917
23.847958,23.81452
21.74317,21.556046
23.375683,23.342663
22.998144,22.96273
18.738836,18.62778
18.860817,18.295088
23.797697,23.754995
19.121983,19.331377
22.30096,22.06964
20.553211,20.53134
23.424427,23.525864
22.602404,22.570992
18.124008,17.923752
20.084373,19.796463
18.967192,19.285088
14.300827,14.268276
23.845446,23.814299
22.789577,22.62135
23.407402,23.344055
22.192478,22.153494
18.984474,18.966871
18.551643,18.479153
21.747923,21.933647
22.352718,22.381199
23.65577,23.589205
22.761024,22.641144
11.662592,11.700766
22.749693,22.67863
23.386398,23.355038
23.433712,23.568863
22.921793,22.951614
16.163317,16.325016
19.566786,19.622555
23.064943,22.88168
22.568863,22.442284
23.541348,23.58003
22.548046,22.345789
22.681177,22.577232
23.71306,23.661003
20.866581,20.765469
16.88206,16.587856
13.16173,13.264685
14.091528,14.577103
19.997952,19.87528
21.937922,21.868116
23.807386,23.786346
19.3873,19.42156
16.024115,16.384613
22.959164,23.063784
19.001225,19.053425
22.65816,22.538216
23.477777,23.57045
23.636045,23.542946
23.826122,23.777836
23.59707,23.568346
16.06598,15.391251
23.733082,23.673521
22.980701,22.886425
23.735493,23.6878
23.843672,23.783127
23.428247,23.277285
15.983112,16.173264
17.327143,17.213017
21.845848,21.781452
23.154919,23.103382
21.31237,21.202694
23.049374,22.86699
23.65696,23.636272
12.290077,12.831446
20.927565,21.042446
16.2045,16.741285
14.291425,13.9821205
23.360598,23.357426
23.140263,23.190765
23.836008,23.781206
23.775309,23.74159
15.1637335,15.110853
20.819506,20.770298
23.448061,23.46996
23.670788,23.694427
23.718071,23.70032
22.038994,21.965149
21.955366,22.00572
23.574797,23.663578
22.470032,22.414581
23.541388,23.557276
23.781815,23.736916
23.248043,23.190186
21.182816,20.84721
20.263725,20.44595
23.037798,23.030676
16.7309,16.800797
17.96002,17.826668
17.130056,16.933193
23.829603,23.753843
12.999241,13.030405
22.543106,22.654064
21.087437,21.083752
21.754189,21.77144
16.014515,16.102558
18.767122,18.359055
16.796896,16.239151
23.343702,23.259998
23.7874,23.754606
23.569687,23.540848
23.61678,23.575817
23.822533,23.792187
18.729965,18.410995
17.745033,17.798393
23.456886,23.420113
22.286469,22.398743
20.194687,20.157871
13.792256,13.991314
22.126184,22.074167
23.594383,23.636108
23.27518,23.285957
16.0011,16.772926
22.913544,22.870989
23.538813,23.564293
23.719803,23.688536
23.652996,23.64577
18.136984,18.388895
16.56447,16.30775
21.731125,21.880833
17.625061,17.917494
23.227922,23.139126
22.94923,22.560345
17.162367,18.02884
16.632427,16.444118
21.738907,21.880917
13.764316,13.8472395
21.937504,21.831451
20.165358,20.030544
22.775951,22.599459
14.689158,14.931252
23.092962,23.08231
12.354801,12.59473
23.798124,23.767288
23.730873,23.71138
22.668169,22.742218
19.507198,19.440836
15.052198,15.806416
22.196638,22.160553
17.881823,17.821693
20.371584,20.46522
23.660175,23.66986
23.721956,23.693996
17.152174,16.69427
19.782063,19.986748
21.514015,21.413872
18.42361,18.714027
22.311747,22.26583
10.059192,9.975686
22.539156,22.300585
20.513939,20.245026
21.149149,21.067703
17.158154,17.577404
22.16258,22.120445
23.612324,23.572306
19.252262,19.12443
14.863768,14.622468
23.443748,23.299088
17.547443,17.443972
17.908909,18.049526
22.69446,22.652527
21.869478,21.68729
22.67845,22.487648
22.06644,22.108994
23.829021,23.820187
18.71175,19.037973
21.362549,21.437183
22.633139,22.615265
19.355202,19.099903
21.592041,21.344326
16.73427,16.497711
23.575743,23.60411
23.332869,23.246065
15.5385685,15.739398
23.621078,23.587362
23.68597,23.704264
21.738306,21.62407
21.642845,21.53252
23.264652,23.315006
18.451454,18.506865
23.776127,23.722084
19.032536,18.741335
23.229502,23.214458
21.990538,22.406307
13.068495,12.00625
23.338871,23.39878
21.461845,21.434242
23.846199,23.798216
23.751291,23.711355
23.066898,23.074032
17.858967,17.535263
23.79508,23.762463
20.249897,19.917973
22.620533,22.443771
23.017414,22.970379
22.688526,22.686668
23.400473,23.309847
20.722523,20.66577
19.154114,19.191532
22.950918,22.980898
20.50901,20.519558
23.29009,23.315773
23.42115,23.423714
20.669342,20.663136
23.577925,23.539854
21.139015,20.941486
23.831236,23.75349
22.555016,22.52555
23.681366,23.597075
16.973648,16.819508
23.115673,23.259985
23.73735,23.684017
22.29692,22.102867
23.467115,23.398373
20.515688,20.364141
22.323196,22.52534
22.416122,22.335712
17.952513,18.16351
23.051746,23.075838
23.405384,23.354687
13.214221,14.163639
21.05394,20.97221
15.762934,16.076534
23.817184,23.740925
22.465256,22.316988
20.988733,20.81948
16.197151,15.947556
23.777803,23.718258
23.017422,23.151758
22.89101,22.762772
21.381329,21.358082
18.745443,18.716755
13.974579,14.312252
13.169323,14.047549
18.870249,18.375462
23.774576,23.74451
22.818527,22.846115
18.680996,18.53322
15.377578,15.410393
22.720531,22.67352
22.134493,22.026024
23.61098,23.589382
21.17757,21.222769
23.541477,23.593655
22.057201,22.055815
23.774332,23.687586
20.329102,20.292301
20.50251,20.59658
22.938347,22.997942
23.025434,22.941513
22.921307,22.87348
23.576223,23.592577
23.814299,23.727772
23.305609,23.161545
23.560173,23.565956
17.164883,17.144741
20.953253,21.011415
23.181322,23.291073
23.576332,23.622612
17.202091,17.090115
11.558069,11.338586
16.617218,16.718853
23.624378,23.626019
23.359913,23.381912
16.67337,17.20362
16.410587,15.900093
21.584114,21.248463
13.191745,13.856634
15.737268,16.600388
23.685154,23.61564
23.262215,23.207218
18.939993,18.62563
23.759594,23.704628
21.989964,21.969408
19.338444,19.448421
23.528122,23.563984
19.342894,19.23758
23.765478,23.742752
23.609915,23.657787
23.2723,23.268322
23.701057,23.69752
23.509007,23.440483
23.451752,23.424732
22.420305,22.315111
13.874437,13.824382
15.019074,14.174897
23.64433,23.600954
18.101858,18.105412
23.552702,23.527378
22.524912,22.29087
16.67653,16.603271
22.726166,22.733807
21.049702,20.872086
21.350193,21.37867
23.400606,23.392612
12.430096,12.962008
19.661936,19.579998
18.022184,17.816896
23.40694,23.417488
23.719852,23.704033
22.597067,22.75149
22.141396,22.40392
19.829834,20.040447
23.761724,23.714403
22.19065,22.400806
19.652943,19.59463
22.863997,22.786789
23.798576,23.760847
22.286129,22.106857
23.555758,23.589844
20.915615,20.83445
23.685228,23.666664
22.747246,22.75869
23.41095,23.38517
22.325476,22.279036
23.236456,23.144638
17.151733,17.310715
23.502432,23.545086
23.184822,23.246052
23.53075,23.587421
14.033684,15.216633
12.773201,13.192696
21.079943,20.9617
23.778652,23.752352
23.546799,23.359474
23.192776,23.178625
22.107473,22.148859
13.729321,13.699774
20.570597,20.454035
22.178825,22.119616
20.233788,20.017334
22.649788,22.550817
18.781338,18.72742
23.79868,23.755527
23.449745,23.348293
22.943537,23.041561
18.936169,18.99896
16.57439,16.214378
23.500628,23.543585
23.666206,23.598791
18.079622,17.90274
23.412422,23.537457
20.84441,20.959724
17.600143,17.336117
23.834278,23.803518
10.645043,11.596453
20.016806,19.783487
12.340241,11.886322
23.80031,23.753288
16.774712,16.653759
21.63132,21.6176
23.75297,23.713348
18.56795,18.409775
23.361656,23.357107
23.201345,23.107502
21.187302,21.26027
17.627777,17.365845
22.183735,22.014688
16.262085,15.543128
23.32268,23.315395
19.727552,19.651688
17.688854,17.304485
19.612156,19.841244
14.377547,14.310404
23.706394,23.663565
23.787045,23.725004
22.688606,22.657862
20.341259,20.704535
22.59607,22.6693
23.788313,23.735117
22.717031,22.64628
17.114609,17.409
16.640877,16.982979
23.696548,23.52075
17.195282,17.471111
9.095463,9.177328
17.55458,17.42131
23.290205,23.308733
20.922928,20.825294
17.46204,17.477716
15.76125,15.706136
15.797014,15.919453
11.437527,11.006746
20.902922,21.049538
22.866793,22.89319
17.320335,17.424797
23.005838,22.807781
18.313839,18.489983
22.921988,22.914135
23.806444,23.801968
23.493956,23.481443
22.48743,22.58307
21.962112,22.042103
15.382959,15.35427
18.06681,17.989273
21.733004,21.594095
23.260447,23.253895
19.776876,19.890356
23.671038,23.56393
22.499447,22.350695
19.586985,19.442858
23.220053,23.203657
12.349648,12.583299
18.321543,18.1605
13.867941,14.1957
23.579523,23.599926
23.795319,23.776423
21.30615,21.574173
21.095018,20.975224
23.393894,23.228691
13.731813,13.908331
19.813137,19.574764
22.84037,22.779732
14.508953,14.972089
15.041157,15.208952
22.652088,22.553612
23.038105,22.872776
23.733173,23.654352
23.673151,23.627028
23.815783,23.747597
18.577354,18.505573
23.520138,23.527233
23.4893,23.493382
23.403227,23.277271
22.98006,22.855825
15.825037,16.073292
13.6734085,13.755362
14.140926,13.939377
20.982307,20.950119
23.751951,23.703453
22.90856,22.79186
19.523422,19.475683
23.67279,23.64456
23.59142,23.602882
23.111511,23.19486
13.712608,13.938751
22.603764,22.499928
23.785458,23.718754
23.801811,23.76864
20.51906,20.57789
21.462643,21.62041
23.72251,23.699371
23.16642,23.084213
23.535824,23.591497
20.14955,20.12185
22.91999,22.952692
23.196115,23.163792
21.067104,20.958458
23.842419,23.787611
23.396137,23.42585
14.882134,15.09906
16.498482,16.322475
19.835453,19.7429
14.159615,14.605335
23.643862,23.63566
23.67314,23.663828
22.927605,23.015068
23.82439,23.791092
16.111942,16.084913
21.37548,21.335934
23.298119,23.213755
18.081417,18.56482
18.48859,18.861202
22.78944,22.82035
18.533232,18.344816
23.623337,23.580446
21.870655,21.876345
23.42203,23.423246
23.758928,23.724575
23.255695,23.193415
23.6827,23.6562
22.96793,22.800636
23.474129,23.505117
20.909323,21.185162
22.901543,22.83337
23.760836,23.721611
20.369022,20.254719
17.94704,18.30172
22.928364,22.785725
23.66216,23.67232
23.534977,23.548695
21.278423,21.199226
16.54594,16.22802
20.665016,20.386532
23.042538,23.05278
21.85965,21.866335
23.78588,23.727665
23.383167,23.340063
20.581707,20.657917
17.650105,17.604946
22.291737,22.309647
15.304693,15.987194
23.695335,23.64773
23.06922,23.024145
23.770325,23.710949
22.336903,22.2305
23.458897,23.422733
23.302685,23.156994
23.612352,23.62416
23.840878,23.808952
23.860138,23.842209
22.690113,22.694672
23.145582,23.093842
22.55012,22.53708
18.190523,18.422169
19.321745,19.736584
21.467403,21.239315
15.278294,15.154374
14.113338,13.996389
23.711777,23.683239
18.236773,18.146435
23.341438,23.431213
17.354351,17.534927
21.106354,21.048077
20.125317,20.466469
23.028898,23.070751
20.765703,20.826649
21.17509,21.129383
23.034866,23.101463
16.266275,16.029844
16.966047,16.844978
23.073069,23.229124
22.837511,22.717426
21.912685,21.88144
22.20129,22.159666
13.782173,13.672811
22.161808,22.132904
23.610355,23.590998
23.579464,23.51987
23.35217,23.336823
18.027378,17.91936
23.31806,23.287378
22.410093,22.47649
15.30563,15.383018
16.357735,16.398867
17.870663,17.65379
23.641947,23.611532
23.818027,23.786066
19.70789,20.010818
23.621479,23.564787
17.06712,17.044205
22.674084,21.847092
21.902508,22.060482
22.457027,22.492199
23.576769,23.592175
20.13519,20.192116
22.584667,22.570578
18.085003,17.810844
22.525387,22.426605
22.055492,21.927135
22.84367,22.917501
23.062613,23.135342
22.769878,22.809444
23.56705,23.528728
23.85777,23.782381
21.069824,20.948528
16.631966,16.937439
15.862132,15.619422
23.884182,23.930502
22.793776,22.588768
14.647777,14.172107
22.082237,22.112213
23.501806,23.580048
21.031176,20.97785
23.815409,23.77871
18.606653,18.484629
20.857866,20.951847
19.277588,19.19039
20.277431,20.63384
14.902975,14.569143
22.56912,22.48959
16.981482,18.207996
13.921017,13.88953
23.394485,23.473534
14.401503,14.337463
23.735748,23.703999
20.309572,20.443523
23.821476,23.769367
23.48223,23.481146
19.18777,19.081318
11.71268,12.104801
23.124485,23.043839
23.682056,23.65664
23.29855,23.253695
21.435259,21.369164
18.456564,18.266722
23.26097,23.27723
23.860231,23.801273
13.422213,12.224005
16.713957,17.008343
20.201338,20.44741
15.070852,14.860624
21.933289,21.873432
11.367024,11.953894
23.557066,23.55066
13.789839,14.836052
21.230598,21.165195
23.229614,23.161133
22.33427,21.981207
23.258877,23.192093
17.597486,17.548178
17.462267,17.817945
14.035887,13.706372
17.164736,17.034298
22.878813,22.796913
23.636715,23.627739
23.53339,23.568655
22.289886,22.351233
23.803225,23.730207
22.13783,22.007257
23.265026,23.220304
23.736286,23.701096
16.502262,16.39933
20.577402,20.502949
20.888485,20.80051
23.72071,23.718344
22.90943,22.768589
23.647495,23.666355
18.78101,18.958317
22.744848,22.590542
13.728613,13.907747
23.661709,23.557655
21.265005,21.340755
18.34373,18.216192
17.945538,17.697315
23.527168,23.572369
23.484163,23.450401
23.285324,23.280329
14.809058,14.516479
21.798435,21.983845
23.793613,23.763365
18.711443,19.130426
22.805895,22.97077
22.836672,22.82671
23.73758,23.663048
22.819427,22.901657
18.074562,16.562582
22.161076,22.126747
15.903154,16.391418
23.335163,23.2612
22.854908,22.73991
23.799824,23.735947
11.089224,11.861403
17.956554,18.566732
23.803143,23.800217
23.774635,23.721462
11.990011,12.956327
17.59793,17.808292
22.936138,22.904
23.747707,23.73263
11.858471,12.043598
22.503511,22.49737
19.58309,19.70182
21.71622,21.630205
20.16043,20.079887
23.332876,23.11628
16.757887,16.706646
16.859615,16.907736
22.118044,21.866302
21.508429,21.496025
22.571934,22.592487
23.600313,23.611008
23.716095,23.694183
16.681772,16.80558
23.555288,23.54787
21.990376,21.940601
23.871681,23.826366
23.147942,23.130857
21.150349,21.25837
23.708008,23.696882
21.265835,21.332949
23.13371,23.139658
22.770414,22.739216
16.729424,16.4753
14.428427,14.643014
23.768984,23.69543
23.23595,23.189095
18.990368,19.121761
23.784071,23.777124
18.46769,18.476656
22.9175,22.718594
22.384985,22.258343
22.581003,22.655693
23.805017,23.707804
15.569341,16.184511
22.939568,22.931057
20.72076,20.577986
23.577763,23.536997
23.832893,23.79524
22.008675,22.07333
23.349342,23.23991
19.230453,19.378296
14.703173,15.751305
21.344326,21.551258
23.45049,23.274618
15.597605,15.617957
23.072552,23.048391
20.119207,20.036386
23.81018,23.803112
22.464474,22.16621
18.403778,17.93036
23.417637,23.372803
23.791307,23.775875
22.60242,22.435978
13.30642,13.196544
23.381615,23.328096
21.096855,21.31117
23.693079,23.693176
15.502073,16.266464
23.74758,23.717728
22.73666,22.64758
22.894016,23.041788
23.069958,23.051975
23.451958,23.500515
12.9881,13.034533
22.849655,22.939089
16.78083,16.675507
23.437515,23.474762
23.6996,23.67095
21.931131,22.000011
21.632359,21.339169
15.440382,15.628214
23.69819,23.677353
23.132309,23.034706
21.740244,21.820251
22.134773,22.23761
23.823273,23.76928
23.317862,23.171253
13.071596,12.461022
23.027353,23.047628
22.854082,22.864578
23.82006,23.759787
21.966515,21.98214
16.750042,15.375762
23.699974,23.559505
23.547081,23.56834
23.703682,23.567852
19.705605,19.824924
21.259853,20.926105
22.96647,23.117193
23.779156,23.749363
11.575581,11.739909
13.537525,14.360264
13.2515335,13.269813
11.461763,11.155291
23.423222,23.431591
23.354546,23.357792
20.746935,20.335682
15.076845,15.362586
22.759125,22.732594
17.510113,17.806023
23.516582,23.605906
17.830784,17.356886
20.01722,20.081188
16.667458,17.023102
20.476133,20.473282
23.845041,23.802553
20.18765,20.332672
23.551031,23.558462
23.23965,23.2173
16.418352,16.16159
23.211277,23.17688
17.571617,17.35144
21.5965,21.777122
23.399426,23.451155
21.474783,21.589632
15.517118,15.692678
23.565762,23.475489
23.84342,23.800713
23.51436,23.440655
18.591228,18.701532
9.909382,12.459761
14.176029,14.474174
15.616941,15.4395275
23.669392,23.654232
17.476604,17.469421
23.440878,23.343136
18.16513,18.11188
19.777689,19.707905
19.806793,19.63091
16.458992,16.700092
21.311989,21.158619
20.096596,20.370895
20.70674,20.647583
16.919767,16.550138
15.31055,14.959648
23.481466,23.50602
16.111238,15.647988
18.908686,18.827118
17.399351,16.819363
21.929668,21.99638
23.521233,23.579645
16.481548,15.931309
14.1434355,13.19335
16.631336,16.529028
13.3365755,10.874208
11.421568,8.0941515
23.348984,23.301626
23.043526,23.080666
20.461906,20.389946
23.874527,23.869003
11.731171,10.861911
20.556442,20.707863
23.828285,23.75258
20.7454,20.766819
15.162806,14.976392
23.827042,23.750559
23.575562,23.523464
20.264183,20.164661
21.466146,21.419575
19.916943,19.79988
19.802885,19.542929
22.734554,22.563921
21.826267,21.62063
23.575489,23.473518
22.76752,22.79709
23.735525,23.630707
18.87667,18.648417
23.84362,23.787706
23.85656,23.817242
19.483229,19.801388
22.708399,22.782383
23.75877,23.697071
21.555477,21.252102
14.384447,14.630377
23.588926,23.600895
23.624626,23.629278
22.057999,22.010452
16.557652,16.558126
23.827448,23.750595
23.541193,23.498814
14.594866,14.6089325
21.728615,21.660109
23.483324,23.528582
23.594692,23.615395
23.835215,23.773453
22.334717,22.39931
23.382769,23.37154
17.148394,16.941366
18.120502,17.831049
23.452362,23.509272
23.24768,23.396685
17.29585,17.154354
14.784705,14.361941
18.07975,18.45633
22.88733,22.81675
23.405806,23.489979
23.509077,23.42498
17.070107,17.398434
23.276598,23.204021
17.889914,17.952404
14.080509,13.939947
22.750988,22.640732
20.348942,20.290625
21.387299,21.353815
23.7059,23.668816
17.296785,17.320831
12.318985,12.438471
22.528254,22.558441
16.957424,16.380611
21.482193,21.414364
20.775398,20.987366
22.21221,22.346382
15.820167,15.5823555
23.366594,23.3096
23.539555,23.543533
17.214476,16.948622
16.661068,16.089245
15.166447,15.550768
16.400864,16.597902
20.418495,20.188683
13.012073,13.622835
23.675114,23.698177
23.740658,23.700788
20.978632,21.082207
23.802696,23.746792
16.3195,16.018543
20.031399,19.861332
13.319786,12.993084
19.51216,19.6456
22.917892,22.79657
10.402413,12.101994
19.757862,19.5695
21.625416,21.627117
23.69787,23.629534
17.242659,17.42655
23.750414,23.700747
20.010393,19.886944
23.006056,23.071014
23.688637,23.698914
18.982843,19.17746
23.770607,23.700092
23.665308,23.601866
23.828743,23.78349
23.463762,23.44289
20.675873,20.404566
14.18975,13.768417
23.33696,23.24477
20.238949,20.200268
18.596199,18.6609
20.159199,20.102318
20.988409,20.834087
14.723551,14.855013
20.78482,20.875492
11.622387,11.831213
20.863533,20.95599
23.536514,23.573893
15.538765,15.539207
23.52448,23.584682
20.46994,20.362352
20.177856,20.102459
14.124687,14.397673
22.76606,23.01765
23.611893,23.57931
23.523262,23.574963
23.800272,23.742424
18.280096,18.264198
22.932669,22.943718
21.018497,20.883211
22.567997,22.496304
23.634665,23.612762
23.76912,23.737377
13.222229,14.990028
17.838823,17.606394
23.570118,23.549759
16.335064,16.34988
22.029583,22.046368
22.999384,22.982258
23.825329,23.81078
23.752829,23.744583
23.815277,23.729057
22.645891,22.616234
23.359402,23.515028
18.459244,18.102861
19.012339,18.580061
18.66451,18.726555
23.335398,23.258121
19.111687,18.917
23.590277,23.648266
15.554161,15.495798
19.04604,19.285767
21.771261,21.747168
20.131424,19.674145
22.48603,22.456905
22.88575,23.051434
22.662617,22.681725
23.737707,23.678753
23.750101,23.732147
23.738705,23.7189
23.26044,23.241905
21.7098,21.74091
20.658688,20.826662
23.608456,23.60025
21.786938,21.355944
17.454773,17.408394
18.482895,18.464695
22.902996,22.90369
23.806826,23.794296
21.163605,21.37581
23.85783,23.81202
18.051865,17.7546
23.289755,23.165623
16.985722,17.069504
18.664425,18.718021
18.99073,18.987356
21.44744,21.40976
15.789701,14.90724
20.690817,20.863409
20.117702,19.841244
23.832775,23.793606
19.53079,19.493256
22.502058,22.476261
22.766937,22.46509
23.617706,23.649565
23.66671,23.582115
22.599657,22.525932
23.069271,23.103298
21.505127,21.426756
23.085808,23.032501
23.002884,22.988743
23.757122,23.697502
20.227985,20.50004
23.539495,23.516987
14.296461,14.341734
22.540161,22.506361
19.043491,18.945374
23.341919,23.258568
23.492867,23.436708
23.771,23.697582
20.470625,20.632057
21.924606,21.918198
23.506388,23.482386
22.31352,22.346956
23.096642,23.083221
19.751976,19.817358
23.806341,23.776836
23.788052,23.767887
22.156635,22.23361
22.217346,22.208763
23.411451,23.294735
21.979074,21.940214
23.628443,23.629295
14.920774,15.005228
23.469955,23.528887
23.47598,23.400156
19.127903,19.636814
22.703918,22.632051
21.889256,22.012758
15.909294,16.047508
14.32795,15.098133
22.218323,21.760307
23.757069,23.729885
18.806248,18.710373
17.900375,18.12658
23.780134,23.713669
23.599155,23.567965
18.157892,18.009754
23.805197,23.78981
17.374825,17.59224
12.086227,12.558314
16.326405,16.382437
18.381819,18.075851
16.833443,17.366117
23.741625,23.669754
21.915579,22.142311
18.872866,18.801
23.62226,23.578526
14.931522,14.662095
21.825102,21.796118
23.798925,23.648605
23.496214,23.409706
16.016376,16.140312
19.930042,19.777191
22.534834,22.562546
17.0632,17.081743
23.788313,23.652931
16.76427,16.471495
23.62777,23.468851
19.470938,19.669153
22.479681,22.382854
20.203362,20.231918
22.87893,22.772453
23.750471,23.619953
22.21221,22.402954
23.670628,23.600567
22.529697,22.661707
23.847958,23.739801
23.760473,23.673138
16.56447,16.319248
23.66048,23.61287
23.654623,23.689896
18.469284,18.35072
21.064724,21.33165
22.347515,22.474762
20.891079,20.978724
23.743866,23.687775
17.90392,18.101154
23.845385,23.68163
23.625172,23.622086
23.099316,23.282509
22.591654,22.619099
23.75901,23.654621
23.3419,23.373009
21.329067,21.403492
23.821123,23.720411
22.777296,22.710388
23.765497,23.672644
23.331652,23.285458
23.809969,23.737764
20.563456,20.341135
23.833956,23.668364
22.44089,22.379154
19.268478,19.59335
21.33927,21.286549
20.573423,20.55054
22.421183,22.380175
23.673164,23.635464
22.640045,22.704361
22.709518,22.509735
18.561098,18.786308
14.384447,14.445122
16.008081,15.695795
23.576984,23.571617
23.039,23.04982
14.66749,10.023351
23.61499,23.624302
23.432062,23.445362
23.541477,23.434298
20.725744,20.455437
19.09732,19.058746
17.34888,17.77286
15.5809965,14.544027
22.142212,22.14254
18.295448,18.252024
21.66207,21.849224
23.115492,23.1385
22.647884,22.61272
23.27742,23.280016
18.979862,19.127634
15.432092,14.654324
21.483686,21.34143
22.551926,22.558578
17.72352,17.396587
15.482237,15.622049
23.690811,23.619122
23.531137,23.477942
23.814991,23.661789
16.628359,16.583
23.61124,23.488037
23.64534,23.634888
23.67939,23.637236
20.531633,20.473146
21.903334,21.772415
22.396769,22.29647
23.103054,22.918022
23.652584,23.6607
23.45843,23.387817
23.599382,23.369392
23.823149,23.770142
19.694117,19.631357
19.859022,20.152828
20.303062,20.202648
23.393925,23.274158
21.917385,22.027262
19.835648,20.035488
22.354015,22.227562
23.531963,23.478886
23.758514,23.686987
23.818027,23.64143
16.65625,17.040943
22.938684,22.873518
13.556073,12.53763
23.721481,23.670341
22.35992,22.358662
23.62782,23.63832
20.064514,20.372168
15.684412,16.064579
23.578743,23.607405
23.636045,23.652122
23.631498,23.630074
21.934185,21.703869
23.472624,23.440847
16.433249,16.836493
23.760836,23.640322
23.85295,23.734491
22.407158,22.463703
21.180433,21.393711
23.730972,23.53774
23.29855,23.269783
23.747622,23.652935
22.208033,22.140717
23.290653,23.277147
22.541945,22.312668
22.557957,22.605885
22.86579,22.708084
20.923195,20.81086
20.697126,20.198948
23.666725,23.6581
20.344095,20.223476
15.618977,15.648167
23.77995,23.666954
22.414873,22.362276
23.556892,23.521503
23.611275,23.572254
18.102442,18.056751
23.735111,23.613781
22.337637,22.470394
23.665485,23.557314
21.789354,21.72208
22.468521,22.476843
23.750359,23.633945
20.581547,20.591381
22.541138,22.517664
23.680054,23.619186
23.574402,23.586535
15.224506,15.511091
23.823317,23.689249
23.626476,23.514702
15.6948185,16.033516
21.001116,20.8754
21.510832,21.770473
23.851242,23.69438
23.372295,23.25427
20.31406,20.12666
23.335663,23.290506
23.655626,23.676182
19.763714,19.627148
22.904522,22.868286
23.050934,23.082977
22.004814,21.890583
21.17509,21.179424
19.455048,19.681461
16.802261,16.751968
23.329037,23.235878
15.215656,15.138767
17.863548,17.617544
22.777552,22.577496
23.726173,23.630383
21.426662,21.629978
22.657879,22.621958
21.271631,21.409899
16.688675,15.700291
18.658329,18.31242
23.696346,23.616852
23.089798,23.151249
22.102615,22.018415
23.602167,23.538927
23.640175,23.610815
23.26416,23.340492
14.5052185,14.853427
17.401886,18.265884
23.454649,23.402714
18.569534,18.700317
14.8874035,14.791733
22.94329,22.993773
15.902269,15.513725
18.647408,18.989513
20.61795,20.312023
23.231667,23.204315
23.576002,23.600267
22.029583,21.839893
22.836039,22.741468
23.526768,23.60875
21.596228,21.93195
20.16253,19.907356
23.289755,23.281208
23.104631,23.161663
22.042685,21.860294
23.764782,23.621143
22.016117,22.00002
23.043526,23.081621
23.83146,23.679134
16.612267,16.917812
17.512976,16.93261
23.123585,23.118631
19.450207,19.751276
23.731152,23.650272
23.803442,23.63631
23.075253,23.06122
15.070852,15.637379
23.286106,23.313831
20.99847,21.094393
23.50602,23.489723
11.096467,11.00757
15.015385,15.262442
17.979774,18.169292
21.391384,21.244604
23.857191,23.678257
23.697752,23.595554
23.791008,23.729527
22.816181,22.748379
23.510761,23.451775
23.450779,23.33781
23.44232,23.444456
21.907291,21.791374
16.079315,15.556507
14.704569,15.028985
23.569855,23.587563
21.624792,21.67691
23.745472,23.68473
19.081915,18.850462
22.81924,22.827778
16.757887,17.304077
19.151646,19.259901
16.9566,16.735048
14.979054,14.52269
15.691918,16.06845
23.392166,23.307858
17.47629,18.052404
16.258648,16.444191
20.585045,20.74952
17.305637,17.423882
18.031778,18.318853
21.958216,21.948917
23.758337,23.642796
22.650127,22.715282
23.672667,23.586765
15.715842,15.611948
23.54824,23.555647
14.543989,14.822092
20.556078,20.567589
22.2191,22.122696
23.811165,23.736345
20.910595,20.966537
23.264961,23.240826
23.815077,23.707315
16.622126,16.926119
17.294647,17.478357
17.378332,17.614614
23.840351,23.759892
22.923641,22.918894
23.803097,23.671751
22.78391,22.689215
21.764286,21.775738
14.24589,14.799332
23.555288,23.465157
23.380081,23.344688
22.337967,22.311028
22.697731,22.742136
23.730625,23.566895
23.539242,23.598072
18.002934,17.849
23.522762,23.463337
16.626337,16.43112
20.868145,20.787975
23.622177,23.63768
20.960533,21.07223
17.961205,17.828308
17.129026,16.949715
22.156649,22.152435
23.490185,23.490534
22.999384,22.996471
23.836119,23.703382
23.81051,23.731163
19.83362,19.699966
23.569862,23.489538
16.670137,16.722961
22.714855,22.69925
22.469841,22.496197
18.81627,18.411522
20.111153,19.797752
19.316484,18.989937
17.609083,17.5266
17.1535,17.398209
10.3560705,11.275082
23.73255,23.613106
21.815096,21.749907
17.136112,17.369446
20.442371,20.764587
22.513931,22.107061
22.779396,22.663338
20.82472,20.511028
17.451546,17.13736
17.91744,17.657593
22.51016,22.543324
23.786438,23.60173
19.392012,19.38905
23.324629,23.32716
18.888777,18.552567
20.071878,20.340252
19.213278,19.971912
15.161036,15.454251
21.26978,20.974602
18.56795,18.426693
18.023808,18.130398
19.741577,19.900715
23.491526,23.488937
22.851164,22.81747
15.383695,15.227134
23.752151,23.578846
21.067104,20.761747
23.831345,23.735813
15.93689,15.975324
23.033722,22.908922
17.454773,17.194923
23.329906,22.943396
23.516983,23.433231
21.296299,20.889463
23.064943,22.889
22.01156,22.017328
21.549026,21.704987
23.805614,23.723423
21.598759,21.405445
23.66652,23.595146
23.63913,23.356194
23.766434,23.65961
15.052883,15.063918
23.762373,23.656796
23.463305,23.398716
15.822914,15.976245
21.72232,21.758476
12.07927,11.649931
23.417082,23.36805
23.524597,23.478848
13.2663,13.220743
22.491638,22.43227
23.749298,23.627962
15.377074,15.555475
18.120502,18.251312
17.490429,17.33282
20.175941,20.023205
21.39228,21.168953
16.825287,16.623032
23.715096,23.604568
12.083098,11.826341
23.487402,23.402397
11.442176,11.317482
22.445595,22.402784
21.422188,21.44373
20.63672,21.123592
23.551167,23.553617
20.136726,20.33712
18.451826,18.187536
11.6420355,12.758276
21.80052,21.792515
20.434372,20.520325
23.727375,23.66084
20.375473,20.009228
21.147295,21.238262
15.12357,15.434912
22.485157,22.534657
22.734327,22.889946
23.632553,23.566286
23.417349,23.424095
23.280804,23.205029
23.762623,23.608221
14.776102,14.64487
23.468187,23.473852
23.68283,23.488182
23.411766,23.488968
23.864782,23.866766
22.373846,22.251762
23.439611,23.367695
18.265484,18.231602
23.54673,23.533516
23.285828,23.226381
23.857128,23.722279
23.306782,24.892872
23.131401,23.083927
23.769997,23.653412
16.640245,16.959023
23.845089,23.694962
16.665335,17.005997
22.703009,22.565327
22.145786,22.156376
19.26223,18.664457
20.923206,21.075489
17.135046,16.886932
16.579422,16.195698
17.675638,17.94011
22.28361,22.19674
23.78469,23.641224
22.708399,22.822815
23.429922,23.402264
9.895382,9.991114
23.233559,23.219864
22.603348,22.404799
23.86229,23.759811
23.692898,23.59312
23.092653,23.15308
19.904612,19.974667
15.618675,14.621708
23.03777,23.012108
23.321995,23.337236
23.045006,23.038876
20.321125,20.3327
16.78122,17.019125
21.262863,20.986088
23.540216,23.551664
15.0856495,14.423769
23.639309,23.605717
20.76774,21.004808
18.451454,18.384663
14.590286,15.157482
18.308973,17.990686
22.847864,22.635826
23.2457,23.327377
21.136269,20.97506
23.112003,23.043251
19.274633,19.147652
23.311117,23.281052
23.682343,23.63268
10.402413,10.301151
21.527542,21.429457
18.040138,18.01947
22.776299,22.782755
19.598644,19.95179
22.535679,22.67928
19.551016,19.09929
14.368592,14.340045
20.96743,20.952244
23.481466,23.449118
23.764065,23.656662
15.97982,16.661758
18.610352,18.755022
23.735065,23.604935
13.138882,13.697027
23.449604,23.360582
21.65647,21.748543
23.481453,23.448008
23.004955,23.026758
15.234146,14.6485
17.847525,18.615944
16.487038,16.243002
23.038105,22.971441
22.817959,22.749168
18.006353,17.867994
21.980352,21.992607
16.824654,16.746973
14.677439,15.320938
21.018497,20.97247
17.864185,17.401905
14.992968,15.399225
22.539156,22.403313
23.59614,23.609934
23.793613,23.699497
21.135197,21.187368
16.273272,15.980915
21.1654,21.16614
22.440918,22.27969
23.655735,23.581541
23.392807,23.27824
23.256168,23.195549
23.193027,23.199486
22.84106,22.836164
16.602829,16.279419
23.273613,23.253334
21.104847,21.247574
19.109434,19.122433
21.467403,21.130554
22.911613,22.931057
23.431227,23.1199
23.688871,23.631172
23.642817,23.626076
23.60854,23.619604
21.724018,21.946892
23.643764,23.545673
22.17555,22.254795
21.671661,21.80891
21.265835,21.232449
15.813601,14.977539
22.286469,22.347471
14.1816635,14.788356
23.595942,23.498438
23.838142,23.714682
23.080647,22.936773
23.361122,23.270426
14.594412,14.560513
23.30785,23.344229
13.696268,14.283952
23.696009,23.580448
23.830921,23.738888
15.674383,15.596131
18.557495,19.11045
21.779667,21.892351
23.615774,23.615976
17.206354,16.745565
22.306782,22.309177
18.775192,18.805069
21.491693,21.59445
13.423014,13.6368065
11.764522,12.557337
23.786724,23.683266
23.802982,23.624035
22.370712,22.11348
23.506388,23.462921
23.005451,23.047428
15.825037,14.350993
22.77917,22.7928
22.789597,22.778267
23.501806,23.402725
21.649189,21.797243
23.06114,22.994144
23.679253,23.626686
17.648848,17.289364
23.814554,23.665615
21.671864,19.413326
19.94049,20.296247
16.851568,17.064804
23.543568,23.484562
23.641396,23.53835
23.327501,23.248402
22.2271,22.229095
23.786352,23.65242
23.605068,23.571274
23.310003,23.288721
16.575214,16.546999
20.211437,19.743675
16.923347,17.198704
22.747534,22.761028
21.071388,21.42508
16.303934,16.804628
20.475605,20.61359
23.744255,23.644657
22.13773,22.169224
20.624825,20.49261
23.465416,23.461262
17.876583,17.970333
22.413994,22.463558
23.631235,23.601992
22.61129,22.733086
17.86547,17.596027
23.275068,23.323097
23.248064,23.241934
23.488415,23.476513
23.342232,23.289726
23.416567,23.440979
21.777363,21.523579
23.454308,23.4699
23.330618,23.262753
16.357761,15.831939
23.64969,23.602688
19.613804,19.854593
19.001225,18.29927
21.268162,21.656303
23.855717,23.706959
21.713226,21.688114
23.795086,23.666294
22.871338,22.817654
17.162476,17.279736
22.585033,22.638515
23.608345,23.465967
23.362923,23.026371
21.92641,21.909166
15.238073,16.359476
20.558348,20.719044
11.858471,11.818557
16.73427,16.621641
23.088282,23.010448
23.780195,23.654387
23.81022,23.678616
22.70963,22.68469
23.639645,23.619236
17.325958,17.02325
23.479946,23.482838
23.34809,23.368938
22.829119,22.838057
23.205412,23.262234
11.175107,11.929758
23.774406,23.66379
22.01042,21.974865
23.297527,23.36443
21.288708,21.509224
23.645004,23.577492
14.460829,13.882134
20.460316,20.387613
23.35347,23.651402
23.14081,23.074474
22.88987,22.854239
23.171606,23.101254
17.303726,17.17888
23.33696,23.273731
21.23005,21.111675
19.427502,19.61152
23.806341,23.739449
23.647104,23.618992
22.96531,22.961529
22.908962,22.983685
23.642603,23.617537
19.86625,19.570175
18.261412,17.693659
22.53823,22.533508
16.266275,16.76993
20.448471,20.257366
22.67845,22.677898
13.081367,13.362738
15.495285,15.459934
23.80155,23.645054
18.298399,18.107647
17.468592,16.90311
21.374409,21.521389
23.52385,23.495876
20.87191,20.725506
23.034866,22.886223
23.621078,23.627163
15.8678255,16.347357
23.781506,23.631958
22.434603,22.386436
23.542152,23.507816
22.273262,22.222408
19.813137,19.627762
18.527775,18.412264
20.54142,20.44472
23.643927,23.594698
20.309572,20.32315
18.539299,18.337952
21.870655,21.73427
19.032536,19.241882
12.7264595,13.055485
23.276598,23.249376
23.021946,23.034983
19.93327,19.957855
11.564153,11.437233
21.837303,21.707369
22.605335,22.850462
23.541193,23.433073
23.806168,23.66877
23.602013,23.554295
23.632982,23.575527
19.491432,19.877953
17.204765,16.989927
19.795618,19.763962
21.723253,21.401863
23.473637,23.392982
20.194687,20.435818
23.834478,23.677973
22.568085,22.572002
21.54726,21.520397
23.758522,23.649487
23.000307,22.886923
23.706842,23.610668
10.314867,10.023247
23.341919,23.257786
22.426651,22.318558
23.532019,23.463686
20.405645,20.215586
21.508728,21.728086
18.935307,18.569698
23.377516,23.33184
15.201054,14.944605
19.474676,19.58421
16.275269,16.581062
21.415096,21.232304
14.78517,14.581512
20.753601,20.94999
15.97492,14.748261
21.576298,21.804323
23.150053,23.097866
23.764536,23.633358
16.351007,16.79712
23.571758,23.531414
21.519936,21.582672
12.339172,12.385918
16.361202,16.401094
15.554161,15.362418
16.009283,15.8714695
18.81834,19.142452
17.588308,17.359552
23.840563,23.69923
18.71821,18.506588
23.787045,23.704895
18.313839,18.380718
23.396591,23.625662
23.761513,23.631523
23.175999,23.173931
23.334932,23.18766
23.432743,23.370758
18.541067,18.26202
22.782648,22.703941
22.310833,22.164364
23.850143,23.732735
23.801811,23.69583
23.391787,23.377827
13.2178,14.2134285
23.486662,23.429546
14.253536,15.328638
16.424725,16.035778
15.82071,14.867337
22.135208,22.22213
19.977924,19.780483
21.150887,20.899462
22.68121,22.737093
23.40964,23.30369
23.695923,23.912334
23.787647,23.699995
23.7969,23.681768
19.567867,19.476154
21.135223,21.126621
23.737707,23.648582
21.638416,21.676228
22.459742,22.548054
23.606194,23.566757
23.512632,23.488054
18.12468,17.35362
20.992231,21.122784
23.56786,23.570183
23.537441,23.2812
23.54682,23.591013
22.784084,22.873543
23.362762,23.358765
12.848286,13.145706
17.850721,18.227655
21.259539,21.246288
16.820751,16.735134
22.217508,22.186363
21.738306,21.569637
23.409836,23.369396
17.55864,17.724205
23.593822,23.564728
19.238356,19.485138
21.714336,21.57425
13.867941,14.470905
13.513107,13.675842
22.447086,22.467041
23.25487,23.856796
18.403889,18.328747
22.353586,22.33785
23.150646,23.132957
18.456564,18.022694
18.48911,18.96162
23.569906,23.472954
23.575834,23.486998
18.237347,18.831171
20.456493,20.224144
20.7826,20.828587
19.953323,19.88118
23.84484,23.674992
17.621742,17.864853
22.075066,21.889437
23.126637,23.101
23.6827,23.61306
22.649788,22.62267
23.714203,23.658546
22.889963,22.74775
19.921452,20.005493
13.2515335,11.851385
12.3494625,12.442549
18.738176,18.784729
16.311785,17.067413
21.400833,21.531109
15.658164,15.807357
23.468018,23.418268
17.920792,17.4968
14.129889,14.33882
23.614054,23.624731
22.287292,22.41311
21.740244,21.721441
23.277685,23.243824
23.487099,23.433327
12.225618,12.079382
17.026066,16.714819
23.004189,23.02213
22.43509,22.480465
23.731253,23.627579
23.566147,23.47867
19.933302,19.543962
22.061022,22.052807
14.314194,14.623217
22.903343,22.796173
15.679639,16.721123
21.828012,21.654655
23.808971,23.716005
15.826052,15.914954
23.380348,23.33588
22.068367,22.253727
23.437286,23.419678
23.320091,23.382223
20.009727,19.826412
22.59154,22.53139
23.808235,23.653801
17.376122,17.25018
21.0249,20.925688
22.668169,22.590677
20.767467,20.392897
23.80031,23.66613
22.601238,22.380615
20.966484,21.36723
23.492931,23.444847
17.823742,17.657413
20.107422,20.179749
23.816753,23.682364
17.286741,16.772472
23.821484,23.67381
19.137356,19.178173
22.107473,22.1682
20.534801,20.45151
18.994442,19.084263
16.434052,16.501858
23.638445,23.606323
18.786045,18.556408
21.773756,21.817474
23.73735,23.637203
22.203686,22.034937
17.932632,18.197159
22.573093,22.43086
23.80283,23.679678
17.770998,18.316774
23.102867,23.015858
18.162243,18.068653
23.824535,23.848503
16.612682,16.59721
15.585059,16.505962
23.758717,23.666296
23.593132,23.573183
23.068298,22.89565
16.553371,16.433334
13.130432,13.936199
21.50431,21.726547
19.119503,18.791378
22.56496,22.51678
19.92659,19.661797
23.709759,23.574924
22.831617,22.869642
23.80927,23.698631
21.08113,21.015411
21.337114,21.171549
22.944994,22.97562
23.852293,23.736044
15.300653,16.118887
19.439955,19.414742
21.331127,21.585562
23.2723,23.333988
16.336786,16.685816
23.353262,23.359367
18.42656,18.449644
13.513632,13.4669695
20.850725,20.93953
23.661695,23.617878
13.116814,13.782324
23.809883,23.653175
16.94638,16.812126
11.935453,12.102163
22.002377,22.036493
22.189238,22.13863
23.486597,23.450317
23.815277,23.668812
14.495321,13.641754
22.662886,22.795513
17.278355,17.335337
22.786215,22.778337
22.38995,22.499893
22.978516,22.710384
23.741974,23.620544
18.71705,18.389362
23.764431,23.67557
15.686857,15.103863
13.464239,13.890186
23.63787,23.602783
21.541533,21.355333
23.082275,23.067268
23.322748,23.311829
23.196375,23.112215
20.780903,20.441177
21.963264,21.760807
23.77085,23.642853
21.515125,21.47081
22.00364,21.904995
19.586985,19.082335
23.429781,23.326319
22.930191,22.92403
21.434025,21.268047
11.665453,11.632093
23.58637,23.531673
22.722036,22.55838
23.773884,23.604656
17.227724,15.9420185
23.605394,23.56377
23.237133,23.186758
23.541348,23.45047
22.656914,22.66875
23.472988,23.411095
15.961947,16.243599
18.878119,18.300013
23.439117,23.431633
23.687284,23.583836
22.97372,22.903576
23.877438,23.756315
17.712502,17.665169
23.643738,23.605587
23.798826,23.950066
18.531296,17.665771
21.135956,21.168743
20.983913,21.147827
23.38076,23.348997
23.45934,23.346506
23.64309,23.589249
23.658699,23.638237
23.673105,23.576786
22.64448,22.678314
18.639683,18.278767
14.318163,13.140287
23.447842,23.42589
23.755789,23.618439
16.81822,17.11821
23.47567,23.45625
22.694813,22.777817
21.835476,21.688591
17.837954,17.963694
23.333324,23.301476
23.663214,23.612314
20.017296,20.108784
23.465239,23.482162
15.12971,14.267021
23.614754,23.652044
21.925957,21.716906
20.607216,20.677097
16.031792,15.81493
23.59227,23.621428
23.50835,23.383919
23.45298,23.39671
20.518116,20.76638
21.300919,21.016895
23.599155,23.628567
23.726349,23.625835
21.641037,21.535292
15.66839,15.834263
19.014309,18.241669
20.924786,20.834269
23.585503,23.561161
20.64787,20.729298
23.747871,23.632559
22.743402,22.661654
22.279354,22.230694
23.540249,23.569576
19.012339,18.010685
19.836647,19.689167
23.51809,23.513859
18.607225,18.168121
17.492573,17.683857
22.276663,22.085995
22.384985,22.364408
21.145935,21.04708
15.58605,16.521183
15.772319,15.787762
23.483986,23.44617
21.939674,21.853447
23.410776,23.334688
23.728168,23.666553
23.466164,23.368683
19.01859,19.16998
22.492723,22.365211
17.733877,17.886131
19.322102,19.22803
23.761843,23.64035
23.840307,23.700228
23.204182,23.21425
23.525589,23.44024
15.918148,16.216007
14.918864,14.673014
21.401133,21.37627
22.295841,22.299356
23.723106,23.684917
15.832263,15.903211
18.40958,18.565926
23.852482,23.767925
23.632364,23.634914
23.823677,23.673235
18.16513,18.536171
22.651623,22.568996
15.277853,15.508481
19.361473,19.23368
23.460032,23.400179
22.290462,22.301678
23.1453,23.060154
19.708324,19.941448
23.783953,23.627949
17.66604,17.083805
23.528122,23.488201
22.776035,22.823437
15.762934,16.44011
23.247028,23.213644
15.024559,14.135799
23.7173,23.62862
14.688263,13.965275
21.149813,21.28756
23.488619,23.517548
13.943432,13.578082
17.945538,17.806171
21.815186,21.68642
23.382769,23.333088
22.923786,22.934875
23.72798,23.560143
21.650082,21.697626
19.880089,20.250568
23.46415,23.404434
23.66867,23.64692
22.846064,22.82797
16.469528,16.626955
22.966694,23.095383
23.741074,23.61702
23.695137,23.628082
21.448956,21.360382
22.948639,22.919071
21.139042,21.10925
16.357735,16.430738
13.266721,12.989281
18.278236,18.193287
23.513407,23.46595
17.06712,16.87005
23.440834,23.382244
23.807735,24.191372
21.787659,22.012724
23.147882,23.172817
21.270706,21.195385
20.723307,20.516605
17.716164,17.668709
16.731104,16.994102
23.677078,23.649792
23.68067,23.636112
14.8090515,13.816956
21.203083,20.66417
20.786325,20.769306
22.605783,22.384499
16.833158,16.404339
22.727583,22.836824
22.925312,23.17053
23.300703,23.250267
23.228045,23.157623
20.689243,20.760666
17.32956,16.967707
18.713953,18.60091
18.059309,18.34847
23.31736,23.212223
21.27834,21.73977
14.835426,15.571214
20.476133,20.469307
23.75951,23.6893
19.562542,19.590153
23.697277,23.6165
21.494455,21.482277
21.947607,21.94192
16.568249,16.116436
18.217392,18.966904
23.159485,23.194572
21.709887,21.784513
18.577354,18.705948
22.747517,22.736702
22.366531,22.307846
20.795248,20.927843
21.187012,21.181217
19.653185,19.669825
22.825405,22.793526
18.933073,18.644932
23.827534,23.732101
21.996342,22.09135
22.92308,22.885841
21.3656,21.354637
23.598259,23.410492
22.038857,21.90549
23.69196,23.63451
23.191042,23.189964
14.18975,13.893282
14.458594,14.359657
20.034098,20.018589
23.62099,23.618698
23.66393,23.598486
19.566786,19.464928
20.862358,21.047081
21.525955,21.9455
23.789078,23.669083
22.52779,22.415468
15.22743,14.921521
21.192556,21.011486
23.353563,23.345207
23.134602,22.989357
14.351569,14.5623865
18.752533,18.23029
22.79047,22.870472
23.32912,23.257736
22.642006,22.635485
16.7581,17.241959
17.881823,17.670353
23.828743,23.711693
16.89789,16.260307
18.20742,18.278118
23.26424,23.23125
23.359913,23.375568
23.402042,23.331573
22.460545,22.314648
16.43061,16.593407
18.153889,18.138844
23.6992,23.655563
17.470535,17.62981
23.02319,22.98582
23.751518,23.643372
22.188465,22.13194
22.305593,22.130753
18.688644,18.931671
22.814026,22.806833
23.223892,23.14822
14.164846,14.625774
15.915155,16.828682
23.774105,23.674822
20.406513,20.370972
14.008093,13.842033
23.699974,23.502392
22.668852,22.554985
19.954166,19.90843
19.233826,19.401585
23.234749,23.186695
16.933247,17.321012
22.920063,22.8643
23.151518,23.478552
22.938679,22.941172
23.533096,23.501448
22.482641,22.721657
23.09835,23.099607
23.448097,23.40127
23.8199,23.672508
14.276627,14.660607
21.476107,21.377563
23.770275,23.591246
20.177856,20.34729
23.421974,23.387016
23.396631,23.389206
23.302788,23.303062
23.514498,23.488907
14.986202,15.937638
18.130127,17.36426
23.42171,23.397432
17.113628,17.140202
23.612652,23.613075
18.854698,18.93961
23.852493,23.766071
23.154919,22.955494
21.218771,21.156715
21.781275,21.722446
17.706364,17.861113
21.879427,22.010548
22.58474,22.563221
13.116949,14.160595
23.41504,23.403755
23.127188,23.087357
23.844404,23.709593
23.565006,23.555805
23.570362,23.597918
23.342152,23.384853
23.513159,23.3424
16.611025,16.93388
23.740164,23.61589
16.185616,16.274168
23.741743,23.663095
23.832134,23.723595
23.7674,23.601704
23.448078,23.370003
23.781439,23.662773
23.775942,23.662403
19.775095,19.711308
23.664959,23.612484
23.522263,23.484268
23.566679,23.404064
20.888222,20.767313
21.2707,21.262482
23.248043,23.195675
23.39728,23.341316
20.876595,20.8935
12.979025,12.564697
23.301487,23.229595
23.75415,23.618647
23.463905,23.360287
23.124228,23.087236
23.558744,23.50495
23.353043,23.327961
21.682579,21.791409
12.297054,12.227232
22.902847,22.861916
22.22456,22.208782
21.300667,21.547153
18.23274,17.993824
23.356361,23.248264
14.402252,14.060705
20.46884,20.744938
23.309423,23.138945
17.74537,17.189116
23.30871,23.296175
17.914307,17.700386
21.365036,21.03949
19.1011,19.446918
18.993353,19.52025
23.484327,23.434126
23.256123,23.222649
19.596014,19.705666
19.071817,19.366442
23.529116,23.444904
23.517656,23.489162
23.432499,23.386787
21.988775,22.102757
23.761349,23.647923
23.605894,23.581295
21.14678,21.147274
15.258862,15.35991
11.575581,11.960311
17.122337,17.148521
23.4132,23.416399
23.740265,23.67004
22.812283,23.027283
23.735748,23.627777
23.455393,23.427235
23.806969,23.674421
18.039906,18.356365
23.266712,23.217983
21.41825,21.07308
23.246399,23.272408
14.714991,14.592657
23.631077,23.642532
23.690086,23.527172
23.18051,23.073645
23.475428,23.38662
16.905563,16.83003
16.796896,16.683598
23.474035,23.422813
23.25625,23.104176
22.402506,22.384476
19.29462,18.749435
23.021122,23.05828
20.473621,20.516462
18.340054,17.679092
20.64555,20.02896
14.950347,15.349617
23.60696,23.546673
17.785969,17.557163
22.465923,22.538792
22.682816,22.539425
18.667912,18.777147
23.381615,23.361366
23.713272,23.595451
19.998749,19.996557
16.238462,16.312576
13.568491,13.584171
22.331236,22.236198
22.69446,22.62915
13.749742,14.025307
20.190477,19.727146
23.755116,23.60677
23.55066,23.595146
23.235851,23.171774
23.389479,23.328398
15.791025,15.361408
22.290703,22.51622
22.675125,22.572771
22.921288,22.876781
20.39733,20.536022
11.716745,11.709702
23.358696,23.355667
22.536526,22.573463
23.52802,23.48762
22.584814,22.402908
17.884956,17.933651
23.504217,23.53611
23.711353,23.579628
16.661068,15.99526
23.549387,23.52457
22.40818,22.213516
23.836884,23.664917
22.72385,22.60802
23.699343,23.731981
10.844302,11.256977
15.903154,16.830168
21.047691,20.951626
11.92381,12.006735
14.062503,14.275396
23.174541,23.192225
12.811026,13.769112
23.7836,23.642992
23.69323,23.631046
23.116192,23.094038
23.797997,23.718807
13.53977,12.72533
23.68187,23.65663
22.698528,22.830898
23.483955,23.427649
15.51046,15.928307
23.494684,23.459198
19.661373,19.436974
23.719494,23.563213
23.521816,23.554188
13.934117,13.7624235
23.80523,23.674465
21.139015,20.799892
19.644152,19.670946
22.67427,22.689194
21.72976,21.647758
23.46487,23.414972
23.653448,23.639992
21.722803,21.85778
20.710125,20.60825
22.775686,22.749989
23.770302,23.592056
23.831547,23.704895
23.690683,23.618368
22.28463,22.40236
13.3365755,12.977869
23.68603,23.612335
16.787533,16.561049
19.359264,19.35727
14.339563,14.608686
12.267071,12.396843
14.96829,14.178979
23.628544,23.634789
22.124798,21.985558
23.790855,23.62076
18.730137,18.229992
23.862217,23.697733
22.139229,22.086472
22.729162,22.652767
23.186527,23.15744
19.533089,19.542877
22.786121,22.868168
22.902245,22.927145
17.269154,17.601482
19.767637,20.138876
17.121868,16.698284
22.767744,22.66816
19.802885,19.397732
14.21048,13.797646
12.44995,12.941239
22.819561,22.850407
23.691696,23.621737
21.836893,21.704018
22.836374,22.785946
23.51297,23.412182
21.587532,21.538048
10.645043,10.658071
22.86926,22.80515
18.757814,18.384
23.5437,23.489098
23.150902,23.013012
19.484596,19.349192
12.503354,12.51516
23.63409,23.658892
22.26653,22.137133
16.55806,16.459318
23.425922,23.334965
18.630884,18.33752
21.833845,21.870066
11.208754,12.371307
23.632538,23.58575
23.612576,23.583258
23.577925,23.611069
16.202988,15.934977
22.157505,22.218208
21.612116,21.578583
15.281688,15.151804
23.714285,23.65115
19.817322,19.586967
12.928783,13.796947
16.397285,16.298183
23.36717,23.293835
14.521239,14.425825
23.870522,23.746489
22.48603,22.496119
13.700306,14.199108
22.542713,22.516237
22.85587,22.79826
18.236773,18.460808
20.109697,20.321573
22.92352,22.998604
23.705296,23.66273
21.747923,21.805935
15.132437,15.661615
23.389048,23.412727
23.097105,22.945015
17.508217,17.616484
10.045236,10.453163
17.653963,17.154526
14.134256,14.726831
22.819778,22.962017
17.06712,16.283781
17.986538,18.070461
18.979862,19.311485
23.509077,23.554554
23.851986,24.213915
23.687284,23.824192
22.976082,22.719007
23.787647,23.939857
22.93618,22.924543
22.341251,22.253712
21.996046,21.727633
23.599052,23.739637
22.323818,22.367746
23.840878,24.202908
17.412445,17.220829
23.436192,23.406971
22.620235,22.748478
23.77995,23.79094
21.139042,21.065495
21.734432,21.822542
21.54613,21.77354
23.87054,24.435162
19.125751,19.149231
23.021122,23.211737
22.846064,22.91674
23.54578,23.754547
19.5649,19.70038
19.138489,18.36626
22.084232,22.089878
22.68646,22.664816
20.922928,20.92814
12.378695,12.095136
14.991722,15.128019
22.993837,22.905058
23.275402,23.256014
23.436872,23.44625
19.161667,18.948994
19.635883,20.353413
23.639948,23.784092
23.511192,23.604435
23.538813,23.52188
23.09797,23.144241
14.809058,14.404254
22.27598,22.1972
22.107706,22.270725
23.553139,23.62782
21.300104,21.254799
20.303299,20.603386
12.014673,11.624544
18.221394,18.034752
14.6776285,14.87827
22.083061,22.008804
17.850721,18.01508
17.753893,18.111216
22.67427,22.5486
23.188135,23.128355
19.51194,19.019585
23.611887,23.753502
23.315762,23.22454
20.63385,20.563444
13.556806,12.637209
23.68986,23.859692
22.499035,22.334053
18.511177,18.52118
19.768505,19.30224
23.61348,23.799427
22.454067,22.611486
23.348131,23.325075
23.383389,23.35403
11.882288,10.220913
23.473637,23.518547
23.70975,23.871258
23.687033,23.808376
23.356236,23.50531
19.823431,19.83751
23.02783,23.00663
23.827873,24.068129
17.26215,17.442822
15.976118,15.661764
14.296461,14.204725
17.734612,16.6446
23.576397,23.603954
17.3962,17.254519
23.846611,24.288877
23.778307,23.930367
21.249952,21.502005
23.67725,23.879618
22.191425,22.34161
23.387611,23.525085
14.350081,15.113813
21.412601,21.097012
23.429249,23.561533
13.600861,13.760614
15.470596,15.73804
23.115492,23.206303
18.807224,19.33044
21.714336,21.826519
23.636517,23.74126
17.59463,17.224638
23.64975,23.625093
13.202456,14.229809
21.765306,23.081627
16.09539,16.124443
21.01828,20.978123
23.408596,23.479145
23.634665,23.801804
23.50835,23.666182
23.529135,23.761719
23.332428,23.436375
22.795803,22.84214
23.44735,23.65511
23.65686,23.729376
23.790823,24.051796
22.93306,23.01799
18.002934,18.278395
23.641947,23.811657
21.960175,21.737179
23.16049,23.159126
21.939688,22.10172
23.77132,23.977047
23.761375,23.96482
17.054987,16.971508
23.86517,24.24554
16.837854,16.628256
23.810425,23.919346
21.353413,21.151295
22.647137,22.63093
22.712133,22.727663
23.32912,23.39219
23.028898,23.021645
16.509838,16.934841
20.872023,20.743774
23.000307,23.050919
14.645167,15.130664
16.940693,16.952627
19.184858,19.44894
23.72261,23.81939
22.256023,22.422455
22.96531,22.90526
18.726707,18.242224
23.161568,23.273678
22.066505,22.310612
23.669151,23.712593
20.688463,20.659544
21.303207,21.357874
18.690823,18.755606
18.889517,18.81397
12.7040825,14.046193
19.329525,18.827522
23.672054,23.850021
21.778202,21.726707
20.10545,20.077953
23.121916,23.157814
23.088282,23.18636
23.729692,23.717327
23.85512,24.208641
14.351569,14.1458435
18.234247,17.281292
23.874527,24.539875
23.344032,23.39123
22.845055,22.978222
23.154919,23.20494
23.201937,23.180815
23.769997,23.865692
12.7737665,13.306836
23.800272,23.876247
13.907988,13.946598
22.183815,21.927382
16.842224,16.461113
23.814772,23.957817
23.855717,24.17343
23.773266,23.868633
23.631998,23.847523
17.702019,17.15058
20.818375,20.65928
23.09249,23.205801
23.812084,23.970081
23.719963,23.841383
18.563576,18.579
23.81398,23.986872
21.392513,21.064016
13.917025,14.632351
23.704762,23.764536
22.458796,22.26121
23.726414,24.299068
22.188898,22.061287
23.286089,23.342293
23.66627,23.726048
19.93585,19.549711
23.689762,23.901443
18.506365,18.917635
23.543146,23.634836
16.726841,15.923319
23.680977,23.869154
15.495285,15.163795
22.448874,22.5478
23.824783,23.99256
23.058598,23.224064
19.952389,20.21136
15.767152,15.317014
23.8569,24.23761
23.342545,23.42187
23.41581,23.413511
22.995705,23.166069
20.734814,20.737614
22.386261,22.491982
22.081545,22.004005
17.178144,17.167177
23.834478,24.004448
22.742409,22.807888
23.440834,23.46478
23.798826,24.38019
19.012339,18.534842
21.669506,21.876663
23.446796,23.545357
20.842375,21.207897
23.389559,23.489424
15.533031,16.109745
23.054184,23.126118
23.767143,23.959976
23.735748,23.789309
22.549969,22.791939
20.14955,20.196377
16.454296,15.483069
23.2632,23.31129
18.721373,18.272116
23.23409,23.297588
18.23789,17.783558
11.332201,12.045883
23.702606,23.792696
23.652037,23.798899
18.543514,18.688972
23.086288,23.15095
23.65465,23.782234
15.05446,14.862576
22.982168,23.024765
23.829,24.15529
20.635014,20.275574
23.317293,23.438763
15.162806,15.41969
22.34304,22.740654
18.16513,18.048382
23.36878,23.605728
22.68078,22.563671
23.754944,23.84798
11.762664,11.162875
23.460032,23.562029
23.149677,23.286945
21.627472,21.836369
21.838287,21.750893
15.394846,15.514375
19.170195,19.42791
22.279354,22.476774
20.573154,20.395073
23.574175,23.658987
22.306627,22.931683
19.438526,19.313766
17.461172,17.63949
17.860144,18.901552
22.53214,22.618523
23.216366,23.533474
17.54271,17.53944
22.976322,23.147476
23.469145,23.502434
18.723627,18.73066
23.335398,23.386494
23.578836,23.659842
23.664026,23.744228
21.343964,21.429157
12.97916,14.219395
17.98281,18.046053
23.065712,23.131207
22.544365,22.582024
23.524427,23.608873
20.244825,19.71478
23.215254,23.25529
21.997694,22.02029
20.781439,21.171757
23.562302,23.73256
23.481386,23.4612
20.276598,20.634743
23.461336,23.86398
21.304878,21.678183
23.626476,23.700628
22.585718,22.534145
21.584114,21.269714
20.005375,20.11261
14.287657,14.226022
23.630304,23.721478
23.484327,23.627737
13.783955,14.224927
22.83471,22.904863
20.786325,20.765976
21.769356,21.722763
22.231997,21.936993
23.35147,23.37231
12.225618,11.886894
23.708141,23.955479
18.459415,18.59129
23.367294,23.632683
23.353043,23.449512
18.730732,18.613354
22.696121,22.791716
13.125788,12.543157
17.555826,16.121477
22.682816,22.732151
16.165539,16.458454
23.31548,23.348175
18.593369,18.947124
14.391102,14.538496
23.452951,23.392555
23.69755,23.77356
23.764446,24.030794
22.94289,23.118902
22.836039,22.71828
15.359627,15.024212
16.111238,15.029883
23.612211,23.756584
21.938328,21.66777
23.439575,23.291618
23.743864,23.782469
23.867817,24.256472
22.255901,22.355639
16.631966,16.425943
23.107994,22.998268
16.511782,15.866359
14.433646,14.432275
18.67166,18.988892
23.294083,23.407412
17.411903,16.994455
23.570362,23.705814
23.758842,24.089626
23.836884,24.10325
22.457027,22.544285
17.827522,18.110065
22.86579,22.698072
22.640354,22.845224
19.950167,20.13604
23.603348,23.728733
17.711,16.22428
23.463762,23.637426
23.483986,23.468792
23.813263,23.980436
23.235382,23.147825
22.10895,21.835281
22.854908,22.858295
23.493881,23.612381
22.870594,23.037148
19.582863,19.475796
21.187302,21.244598
22.524912,22.52907
23.390272,23.645348
22.85587,22.787163
23.736197,23.790436
23.383926,23.406494
22.469734,22.616531
13.934117,13.957058
20.50901,20.777359
23.344784,23.495266
23.829569,23.842234
23.362923,23.336554
21.06335,21.368061
21.483686,21.23015
23.704037,23.842144
16.828785,17.518745
22.869785,23.010406
15.825037,14.337642
23.431545,23.49516
16.521185,16.089138
23.775387,23.929838
21.773756,21.852499
21.882336,21.789928
21.135197,21.177448
22.529478,22.572958
22.388569,22.407228
20.84476,21.020504
23.807348,23.883324
14.836321,14.290515
23.166164,23.172363
19.83638,19.85302
21.34719,21.403091
22.6336,22.65193
17.055687,17.281025
23.65043,23.845402
23.082855,23.23498
17.613415,17.917137
18.457375,17.833166
19.9417,20.188122
14.51663,15.104468
22.900457,23.030277
21.809929,21.821098
20.738644,20.536747
22.654163,22.647682
22.574993,22.602175
23.150053,23.096008
22.616879,22.568779
14.570792,14.553201
18.328064,18.05658
21.137571,20.909243
22.620358,22.605377
15.391609,15.502381
22.944447,22.946785
23.521996,23.466557
23.657333,23.882908
13.696268,13.854477
23.658241,23.817585
23.808035,24.103294
22.927605,23.041273
16.956556,17.125397
22.829212,22.969213
14.889446,14.584367
23.78535,24.030731
22.282806,22.24965
23.69209,23.856144
22.369968,22.229462
22.91999,23.103867
17.411285,17.744034
23.448374,23.69027
16.463581,16.349775
23.338846,23.41121
23.5602,23.707325
23.82329,24.12559
15.090281,14.788862
22.72385,22.90714
23.721012,24.020767
22.97885,22.906464
20.120209,20.149359
17.470713,17.985035
22.36977,22.258583
17.72352,18.085648
19.071817,18.701586
21.815687,21.59068
23.227922,23.349483
23.080647,23.006493
21.440159,21.349686
22.372484,22.520658
21.628399,21.49607
15.490391,15.653514
23.740564,23.88892
19.103237,19.157534
21.948046,21.877785
21.882647,21.705101
23.23595,23.288275
17.162476,17.482285
15.658164,15.156148
22.600006,22.962385
23.702145,23.782047
23.73086,23.812742
20.910595,20.885023
23.71858,23.96899
23.650661,23.729332
22.035847,22.363974
23.256783,23.220024
23.698298,23.894043
20.56673,20.481697
22.466644,22.645985
23.22148,23.17305
23.647137,23.81199
18.500275,18.917982
17.507683,17.408422
13.897224,14.229362
22.414873,22.56605
23.75951,23.93919
23.19871,23.090168
23.80508,24.080034
23.32268,23.272243
23.755146,23.89373
23.856636,24.29164
21.43553,21.76751
21.857916,21.358555
23.047562,23.10276
18.93873,18.59734
20.670677,20.21052
21.39228,21.169712
18.541422,18.848845
21.23568,21.324423
19.14301,19.3344
21.827808,22.009142
19.002972,19.030193
16.467388,15.892053
18.502884,18.816483
23.618134,23.699198
22.919994,23.067734
22.918154,22.977558
23.819921,24.057953
22.443504,22.598564
23.484163,23.466024
18.629639,19.280418
20.661318,20.896713
22.029646,22.159931
20.808413,20.508995
23.39127,23.499977
22.157505,22.421658
17.624222,17.69285
20.822025,20.544872
23.234652,23.250616
23.818487,24.074009
16.47434,16.243336
23.483122,23.642076
23.146843,23.103897
17.952513,17.327696
23.685783,23.854473
19.551016,19.031658
16.21275,16.18381
21.661812,21.731773
23.275068,23.304985
17.1525,17.193674
21.045462,21.123276
23.80295,24.0663
10.727471,11.412723
23.768314,23.846474
23.510725,23.74216
20.564396,20.819824
14.930786,14.358905
23.467567,23.624416
20.518116,20.771645
23.460121,23.566473
16.528934,16.567175
23.656187,23.831617
23.075462,23.176506
23.475464,23.445728
15.0759735,15.234034
17.706364,17.736471
22.44237,22.33603
18.27193,16.286997
23.674614,23.712152
20.90245,20.644484
22.461988,22.309597
18.684467,18.991463
23.517445,23.574535
22.141396,21.948519
23.652502,23.707489
15.166629,14.359308
23.424427,23.498852
23.036947,22.82417
22.42756,22.532429
20.840532,20.513716
23.728168,23.87185
22.795822,23.092255
23.76912,23.895271
23.55865,23.604897
21.569824,22.08184
20.513939,20.147797
17.84013,18.23802
22.029577,22.159084
22.179052,22.042519
23.380365,23.395535
23.514675,23.642126
23.656368,23.721588
23.399979,23.499645
23.861347,24.25654
18.596199,18.763945
23.108992,23.180342
20.277431,20.574242
20.37633,20.333199
23.867104,24.1511
19.795618,19.510733
23.575489,23.70243
17.626087,17.444096
15.948584,16.486122
22.373846,22.663635
23.290653,23.304642
16.49299,16.88154
23.753098,23.854416
23.38066,23.37585
23.685198,23.877056
12.560278,12.437777
23.601715,23.80741
22.94329,23.017155
14.090267,13.775668
23.49738,23.472002
23.473648,23.53522
15.910774,15.651699
17.856073,16.935913
14.714991,14.610034
19.274414,18.882551
23.641396,23.865423
22.605335,23.252739
23.222641,23.304718
15.304693,14.783707
23.574886,23.799068
22.911116,23.118233
23.660051,23.843674
23.42115,23.436497
11.355422,11.743524
15.862165,15.1255455
23.521233,23.690483
13.820953,14.241974
22.928288,22.913498
23.811646,24.004333
22.87733,22.780218
22.330252,22.29791
23.758337,24.128654
23.848288,24.194805
22.921307,22.859812
17.159555,16.996386
23.26416,23.266787
15.596943,16.195818
20.982746,20.902348
16.362932,15.968327
23.338871,23.52425
19.985205,19.792307
17.195282,17.534512
23.691818,23.864897
23.723465,23.806545
21.517637,21.33626
23.680618,23.771942
23.427605,23.478909
23.798006,23.960436
23.672075,23.859592
23.218754,23.200256
19.672081,19.754894
23.797997,23.966166
23.787617,24.183748
16.196722,16.03788
23.66714,23.826216
22.81924,22.916859
23.682457,23.783104
22.289364,22.344452
14.345063,14.431738
22.364912,22.521015
21.476107,20.990036
19.528522,19.534128
23.556273,23.702888
21.09664,21.438541
23.512838,23.522703
23.620052,23.831835
17.943245,17.49947
19.094746,18.984612
22.688606,22.799648
23.243425,23.177265
16.729424,17.099033
19.748453,19.302319
22.674704,22.686026
18.667881,18.576782
23.804844,24.014444
22.58699,22.46661
23.703318,23.857265
18.162243,17.708134
23.511753,23.724716
23.355541,23.355963
21.606884,21.883625
22.502836,22.775286
22.377207,22.547115
17.128773,17.090252
22.857283,22.981884
23.743053,23.811749
15.061539,15.21636
21.907877,22.018513
21.978083,21.997257
23.675867,23.74303
23.717827,23.878479
23.360302,23.456688
18.271431,18.70318
16.65629,16.376781
17.903728,17.129238
23.737707,23.866991
21.417057,21.520527
16.851845,17.15785
23.383947,23.459484
23.525742,23.669533
23.55433,23.541107
22.13773,22.122839
18.649931,18.548622
22.993204,23.001194
23.11875,23.145405
23.65989,23.734879
12.301676,12.843039
15.406971,15.296655
23.280497,23.35465
23.683945,23.692509
23.366594,23.446432
23.52783,23.561268
21.752775,22.065987
15.161668,15.598633
11.773226,12.572973
20.940706,20.630413
18.987787,18.750507
21.437939,21.631744
21.202063,21.138851
14.583135,14.416659
19.999067,20.351164
22.500404,22.77368
23.275593,23.402302
23.67969,23.746254
23.754223,23.883213
23.045006,23.200087
21.986671,21.833252
23.777048,23.873123
17.376122,17.413424
23.458006,23.619337
23.248043,23.36057
23.158312,23.227585
21.585691,21.630157
23.617706,23.766943
14.646685,14.448906
23.295265,23.430454
15.342752,14.621651
23.710386,23.91623
17.958828,17.41043
22.348106,22.46028
18.191938,17.674023
20.547558,20.278679
23.281485,23.374174
20.668623,20.848156
23.759008,23.966175
22.548855,22.489998
23.780262,24.013504
23.869164,24.903908
20.173237,20.236814
19.230457,18.911972
23.671038,23.851091
23.428535,23.56654
18.430325,16.990622
22.584814,22.573803
23.816689,23.95198
13.568491,13.682551
23.706182,23.836655
23.391787,23.501274
17.253002,16.444256
21.016865,21.253433
23.621479,23.771875
14.288296,14.472755
23.748032,23.740887
16.896812,17.313644
20.090633,20.176403
23.779156,24.001934
23.614565,23.729763
17.322813,17.093216
15.461248,14.9217205
17.465967,18.258884
14.750533,14.567263
17.267235,17.269339
18.710499,18.476814
23.23917,23.308712
23.748646,23.762642
22.294926,22.379166
9.983724,11.489933
23.51436,23.494457
16.280703,16.480608
23.65144,23.743412
20.096596,20.209759
17.43267,17.450119
23.746597,23.98886
23.310593,23.368889
23.136127,23.273499
22.702066,22.553116
23.21904,23.347038
18.414455,18.195885
19.160675,19.003265
23.748968,24.027807
22.544338,22.758999
12.703494,13.270245
23.005556,23.03671
23.785784,24.094913
23.11859,23.232407
23.724476,23.906605
20.263805,19.929073
23.484709,23.387749
23.349531,23.380405
23.453312,23.48859
23.280165,23.310993
19.913376,20.228691
22.310368,22.392324
23.829842,24.182558
23.64308,23.801311
23.204966,23.438831
20.989994,21.090437
14.932266,14.566818
13.068495,12.779715
20.340876,19.865992
23.395266,23.368628
23.821548,23.93712
22.099245,22.223087
23.448061,23.704323
23.845041,24.133507
23.347645,23.429691
22.98803,23.158913
22.36796,22.323263
23.380562,23.455532
15.483332,15.198345
23.171606,23.483906
22.994663,23.230667
23.535957,23.523724
20.360542,20.522526
20.409657,20.320158
20.87191,20.635942
14.356175,13.892379
23.807102,24.009995
13.243992,13.762827
23.787167,24.091713
20.872375,20.990326
20.762175,20.858932
16.237753,16.177505
19.751013,19.655468
16.22301,16.617914
19.641514,19.83553
23.533096,23.575039
22.514793,22.468704
23.678085,23.850668
23.784128,23.945845
18.451826,18.482185
20.426495,20.442219
21.954231,21.956968
23.399437,23.452799
14.598358,14.837008
23.77838,23.946281
23.384192,23.465166
22.01754,21.9923
22.620422,22.728848
22.411282,22.445618
13.53977,13.055727
23.762955,23.82079
23.474522,23.627804
19.852106,19.341156
20.362665,20.717495
23.594625,23.697327
23.709976,23.807453
21.922646,21.761385
15.943365,16.077679
19.399708,19.308004
16.02454,15.106743
17.08383,17.117783
21.300667,21.359571
22.837599,22.813843
19.810917,19.831205
19.402931,19.49717
17.576965,17.75055
23.534761,23.768356
23.81105,23.96597
23.742214,23.84848
23.862206,24.301975
23.246025,23.261944
18.425554,17.588036
18.456493,18.629974
23.504526,23.535427
23.273441,23.132677
23.51434,23.656912
18.442886,18.28506
16.266275,16.655224
15.542115,15.349634
21.979074,21.840565
22.78391,22.68225
22.830425,22.689789
17.66604,17.364388
23.84342,24.140469
13.475599,13.293916
18.987562,18.350761
23.845385,24.072025
19.801212,20.452137
22.809017,22.914904
23.487518,23.597708
21.7059,21.68178
17.864185,17.968647
17.686138,17.730679
16.502934,16.96164
19.776876,19.983345
23.521603,23.535276
23.091217,23.156921
23.616608,23.682114
18.186956,18.406046
22.579765,22.515577
23.680405,23.836761
23.478325,23.54701
23.284723,23.319324
20.91118,20.609081
23.356459,23.415785
20.935394,20.639137
23.550396,23.664047
23.683844,23.681044
23.529188,23.863853
23.647816,23.810242
15.070453,15.561473
23.518843,23.633427
17.086803,17.011501
18.52101,18.189127
23.5437,23.663977
21.263664,21.51361
21.960464,21.930862
23.570026,23.58176
23.730772,23.95034
23.158453,23.225096
23.285028,23.342234
22.619675,22.704453
23.502178,23.394457
12.650227,12.544507
23.69323,23.85494
18.713179,18.692005
23.569513,23.756746
17.044947,17.321426
23.803581,23.978514
22.752716,22.668346
20.940271,21.26801
22.134773,22.157728
22.22456,22.374857
20.42705,20.368177
14.239594,14.504051
23.760836,23.86642
23.08045,23.281883
23.85033,24.30314
17.358847,16.780758
21.698505,21.808613
10.392568,10.068151
23.787045,23.886395
22.844038,22.838688
23.584137,23.864502
23.803318,24.044958
22.449884,22.29723
21.736807,21.93971
23.13102,23.19618
23.739265,23.925707
15.184042,14.952862
20.75814,20.978636
23.103048,23.143044
23.752829,23.93011
23.82001,24.028934
23.4955,23.495508
17.713102,18.008604
23.317455,23.370766
22.379717,22.42924
23.756767,23.935059
23.163397,23.260735
23.622004,23.820953
17.306559,17.51258
13.081367,14.560009
20.452026,20.309807
23.75415,23.94428
22.133118,22.002525
14.727694,15.214226
23.53169,23.605907
14.717649,15.237473
18.395782,18.218126
23.314182,23.786499
21.889168,21.865183
23.078594,22.825165
21.571297,21.698822
23.758522,23.749332
23.449627,23.518324
22.938097,23.040253
23.439655,23.602694
18.03689,17.130333
22.248695,22.347012
10.844302,10.599088
14.78517,14.881834
23.159485,23.215809
16.905563,17.31645
23.252577,23.162067
22.90856,22.763577
22.480965,22.609486
20.286627,20.084095
14.625097,14.07732
21.524609,21.269285
13.865589,14.344969
13.96653,13.502767
22.765793,22.820017
20.38127,20.091564
22.810263,22.77486
23.522398,23.569504
23.774332,24.007215
23.86288,24.341751
23.480364,23.762661
23.541193,23.740473
22.514938,22.637238
22.288286,22.51236
19.993488,20.051601
23.23062,23.287071
23.6882,23.844793
23.33054,23.383991
23.468208,23.479294
23.57469,23.61179
19.047968,18.981297
22.61129,22.641365
23.594704,23.962013
22.511047,22.67609
23.54682,23.617771
23.80678,24.035934
23.26044,23.285473
10.1693,9.577929
16.517069,16.690125
18.469284,18.372143
23.412422,23.551834
19.610783,19.346159
18.806248,18.420307
23.68893,23.822979
22.640936,22.680897
18.458183,18.086315
23.612505,23.719103
23.406506,23.527424
16.939522,16.84398
15.598345,15.335529
21.742207,21.86977
21.949535,21.808483
19.11959,19.826143
10.67039,11.394638
18.306192,18.42917
16.871723,16.512455
17.472454,17.578648
22.013592,22.20094
23.834122,24.279257
23.081696,23.094017
23.699368,23.810356
22.851164,23.071674
18.860077,19.152452
21.912685,21.897516
23.271637,23.443907
23.643934,23.729656
23.704382,23.847008
21.999609,21.97336
21.362549,21.448387
18.632708,18.151361
22.838093,22.911953
23.772303,24.015322
21.705809,21.893686
23.136997,22.998407
23.818068,23.930264
17.858967,17.476961
23.749605,23.968136
23.676449,23.88198
19.049551,18.839233
21.46689,21.294441
23.293808,23.437956
23.030907,22.993954
20.430672,20.433798
19.244343,19.118624
22.932669,22.977877
23.55462,23.736565
22.38995,22.472189
16.06719,15.645779
13.509529,13.657389
13.816936,13.687314
22.207039,22.488636
22.25885,22.243702
16.038418,16.407825
21.593946,21.346306
23.003511,23.10043
23.315187,23.457907
17.641567,17.236347
18.26875,18.238045
18.7439,18.72738
23.29009,23.4305
19.43848,19.636127
17.361,16.920895
23.532349,23.75456
20.609997,20.715376
23.48237,23.527308
21.85995,21.6343
17.838823,18.105795
21.738306,21.768488
22.535105,22.512604
23.711777,23.81108
20.500463,20.443909
23.841286,24.164927
22.26476,22.262402
20.167501,19.986605
21.763275,21.534065
23.200754,23.266306
18.710272,18.469849
19.961575,19.9268
21.459524,21.575943
22.863306,22.701166
16.83858,16.69946
18.616623,18.566227
15.076845,15.331326
22.924938,23.12303
18.278236,18.764187
11.929013,11.985001
20.175556,19.68879
15.549903,16.127575
22.272701,22.38441
20.320065,20.600819
23.769243,24.089558
23.833162,24.14182
21.815096,21.738602
23.457619,23.498257
23.62526,23.661755
23.168976,23.084911
20.707165,20.93674
21.509167,21.569393
23.751518,23.83808
17.830784,17.712065
15.82071,16.162495
17.69876,17.46761
17.076832,17.654413
20.765703,20.957657
20.986126,21.046013
19.237045,19.770441
22.669115,22.726526
17.057888,16.944227
23.827534,24.260504
22.414028,22.22685
14.060249,11.566999
19.16619,19.007633
21.699505,21.608685
23.779493,24.028095
21.569094,21.820702
5.924649,9.253311
23.656328,23.83364
16.1408,16.027393
20.411074,20.532185
23.33266,23.599522
18.373667,18.30324
19.19491,19.40364
22.49048,22.515495
21.02627,21.323807
18.035961,17.904379
21.80607,21.852749
22.970928,23.11684
21.524513,21.993492
23.345371,23.47433
23.661339,23.88961
14.080509,11.859445
22.038994,22.063606
23.698109,23.814152
18.920826,19.426306
20.879778,20.998627
23.105892,23.779999
22.225395,22.186728
21.97859,22.230194
23.392166,23.37537
22.78043,22.765903
23.077229,23.09654
23.469955,23.628588
21.558607,21.49659
13.266721,13.037209
21.812767,21.848314
14.605595,15.029467
22.202606,21.912638
22.359802,22.363693
22.461655,22.512802
15.97492,15.51995
21.621922,21.667637
23.639645,23.65409
20.347795,20.692417
23.41801,23.531124
20.81375,20.623264
23.656515,23.752583
22.889038,22.933586
16.296047,16.5411
22.411194,22.279009
16.42728,15.769631
23.661726,23.846249
17.711336,18.000921
19.119503,18.933811
17.658491,17.451914
23.766533,23.853432
21.534115,21.448982
13.187065,13.031138
15.324986,15.09845
22.994799,23.091629
21.749584,21.733065
23.490185,23.549946
17.554129,17.701416
22.48743,22.574778
16.7309,17.38909
16.469528,16.41836
16.402588,16.116482
23.51565,23.50886
22.77288,22.801085
22.279419,22.266506
23.40561,23.573427
23.078049,23.198734
23.175652,23.177448
19.808172,19.663979
15.822112,15.780289
23.004244,22.870388
16.691889,16.927998
23.461739,23.552883
19.18605,19.545046
23.758732,23.964073
23.813137,23.97594
20.444496,20.500397
23.405384,23.613766
20.628336,20.52488
23.800924,24.01492
15.391661,16.21289
23.548923,23.675545
20.72521,20.569456
23.151506,23.221237
19.439955,19.197414
23.07095,23.19108
11.81671,12.447847
19.8159,19.870272
22.703918,22.595749
23.502432,23.622929
22.909176,23.028671
23.455025,23.55101
23.359259,23.511332
19.598644,19.888592
22.837511,22.679634
19.121983,19.092354
23.539984,23.669285
14.822453,14.595497
23.407663,23.49681
23.780706,23.958931
14.253492,14.620889
17.417036,17.553238
21.849987,21.73396
16.557474,16.124125
20.05249,20.13298
14.723268,14.861973
21.168858,21.249485
21.697945,21.414162
23.786674,23.953224
23.762373,23.871683
23.085726,23.041466
18.685097,18.81276
22.902847,23.184126
17.41638,17.396069
23.85783,24.202864
22.847757,22.727684
23.087332,23.49554
12.749834,13.306704
19.89971,19.678123
20.70688,20.795105
19.705605,20.003515
17.803051,18.14591
23.776127,24.096273
23.398914,23.379978
14.675723,13.395064
21.1654,21.175097
22.642502,22.754139
19.763714,19.537918
16.127247,16.052593
19.3873,19.807009
17.401886,18.070135
23.42168,23.74557
23.7819,23.888386
21.722803,21.704212
23.625944,23.74453
17.095236,17.272774
23.082796,23.143986
23.814716,24.105125
20.915623,21.114143
21.572794,21.615175
21.303408,21.359354
22.951405,22.966917
23.642975,23.698868
16.024115,16.791597
18.366875,18.274584
22.735544,22.94563
20.050665,20.25183
23.830057,24.010975
23.50132,23.525019
18.49533,17.855282
22.994568,23.020382
20.539516,20.875828
13.068315,13.227016
16.169943,15.931929
20.903917,21.06386
22.565136,22.53526
23.425083,23.464123
14.632021,14.869914
16.851568,17.181108
22.97808,22.98411
16.238462,16.015617
23.77246,23.86224
23.174118,23.521872
22.31601,22.357601
17.92162,17.917212
23.842873,24.214848
23.319427,23.464478
19.381207,19.385288
23.832226,24.044966
21.205175,20.978737
21.798801,21.765776
18.39143,18.492123
23.66867,23.851263
21.694582,21.58395
23.036966,23.008625
21.502,21.449783
16.143764,15.804096
21.771261,21.685776
12.07927,12.236887
23.835215,24.089973
23.70415,23.82922
16.365406,16.798601
21.259539,21.143978
23.820919,24.079716
14.013626,14.509404
22.664722,22.843838
23.236202,23.449848
21.373194,21.348497
23.832829,23.929571
23.86755,24.324127
23.827005,24.17774
21.547756,21.395863
23.788021,23.98061
21.560724,21.631474
17.434364,17.002808
16.336765,16.6462
22.894016,22.897812
17.262375,17.582739
23.002243,23.029905
21.185144,21.579681
23.79696,24.087797
23.722294,23.854979
23.60696,23.567682
11.904216,11.558284
14.150171,15.000513
20.100742,20.07643
15.819165,15.866264
22.560675,22.533041
23.404966,23.414518
17.878685,17.909424
23.620083,23.756477
19.997952,19.868649
23.723402,23.922762
23.812084,24.01049
22.3348,22.331482
23.759527,23.831633
23.25455,23.268127
23.608452,23.741112
23.81601,24.068312
21.988775,21.902771
13.10887,12.779986
19.956451,20.11046
21.747923,21.840023
13.721367,14.017685
23.81484,24.04634
17.328444,17.676989
20.624802,20.902746
23.811707,24.009743
21.486372,20.966248
23.34096,23.32346
16.774712,17.17976
22.144396,22.35685
23.821735,24.167873
23.334364,22.928331
22.170353,22.395018
23.518833,23.650955
22.47704,22.62665
23.85313,24.33416
23.583216,23.746086
23.727573,24.024036
18.738836,18.059563
18.082165,17.957039
20.476133,20.393246
23.282595,23.527744
22.290375,22.291557
23.205828,23.287624
23.752525,23.899836
21.021584,20.636265
21.879772,22.145966
23.797434,24.006535
20.519833,20.95346
22.999384,23.091679
16.603275,16.74719
23.510544,23.457016
23.641035,23.745262
17.757719,17.535545
22.667156,22.669434
23.289879,23.393251
22.334717,22.393349
17.47171,17.463879
23.058533,23.226208
18.757814,18.42752
20.89403,21.127628
14.993294,14.564909
21.009659,20.656965
17.320335,17.036415
10.268098,12.0898285
22.309223,22.39883
22.794613,22.658522
23.176888,23.444063
18.191616,17.894053
17.354351,17.843658
22.337637,22.44268
16.179066,16.582878
17.198217,17.149815
23.726173,23.838177
23.618675,23.87241
23.561377,23.41453
17.4706,17.52353
23.596958,23.675669
23.72227,23.845499
14.062503,13.431774
23.504335,23.62273
23.604141,23.797459
23.609062,23.615158
23.524597,23.608852
23.66824,23.727003
23.12933,23.474533
23.860569,24.387323
14.696987,14.588531
23.535618,23.805382
22.910324,23.010075
21.97493,22.244785
19.269512,19.496029
23.70777,23.791195
23.384523,23.530767
12.595455,13.091885
12.41262,12.124111
23.09579,22.993332
23.169523,23.353035
22.391434,22.366932
21.117912,21.031578
23.469826,23.430752
23.771425,23.65323
23.584272,23.499384
22.205645,22.260614
23.686417,23.622597
12.47202,11.336481
17.690273,18.135899
23.495192,23.418882
16.628359,16.486055
21.452124,21.660883
19.597677,19.150154
14.360415,14.054295
18.561264,18.874672
23.709803,23.560291
23.247833,23.188263
23.372768,23.287128
20.042997,20.258873
21.849617,21.742298
15.618675,14.731651
23.756147,23.610565
23.664959,23.629187
23.664026,23.655445
23.546799,23.400177
23.452436,23.31884
21.717987,21.466858
22.812283,22.868015
21.80481,22.773323
23.249508,23.21732
20.870092,20.557758
16.43691,16.531763
22.97596,22.858555
23.598341,23.68472
23.862324,23.703661
20.573423,20.583805
18.331553,18.066952
23.769821,23.629803
20.395956,20.488716
19.001677,18.84681
15.882269,15.9080925
23.656515,23.598846
23.46895,23.35693
18.907074,18.757658
23.377514,23.296198
18.709564,18.923378
20.263725,20.23969
18.001217,18.215427
22.855076,22.770546
12.779215,13.229641
23.811165,23.731236
23.593262,23.568096
18.685648,18.612919
23.65465,23.607256
23.65049,23.562263
22.750465,22.72198
15.976118,15.211994
23.563744,23.566212
23.794437,23.686226
21.893803,21.817982
22.911942,22.8653
20.981546,20.782303
23.491526,23.559292
23.086615,22.9922
23.482502,23.43642
20.076555,19.508032
19.691984,19.75971
23.757063,23.652672
19.38995,19.453766
17.014671,17.738144
17.59463,17.320995
23.73868,23.646656
22.94329,23.023409
23.670998,23.61636
22.943378,22.871212
22.647884,22.58842
23.79817,23.67337
19.999456,19.94682
17.555826,16.719141
23.196375,23.232807
23.869215,23.68943
23.762321,23.662542
23.733082,23.659689
23.44804,23.47115
23.08355,23.151905
23.139446,23.152107
23.803097,23.663021
23.738317,23.624268
23.701061,23.539597
23.817715,23.630821
22.82321,22.870327
23.547081,23.541668
23.292122,23.287725
23.343739,23.145031
12.301304,12.964577
19.392012,19.58289
23.827534,23.731312
19.389265,18.883493
23.269058,23.2785
20.628336,20.569021
21.204626,21.558033
21.987183,21.979336
21.34415,21.543316
23.360031,23.334484
22.701227,22.766554
18.214931,18.028671
23.848793,23.667063
23.749125,23.637508
23.604809,23.550888
23.372314,23.283737
21.883724,22.05167
20.726702,20.71931
19.447632,19.518501
20.660385,20.55719
10.978681,10.990097
14.252768,14.229732
23.782303,23.648952
17.416876,17.778027
21.09821,21.082462
23.19481,23.163353
20.173237,20.503511
23.489607,23.463383
23.660194,23.60023
12.762099,12.30367
22.005428,22.012383
21.959833,21.748959
23.828285,23.6459
19.777689,19.758713
19.625877,19.520485
17.055687,17.018036
23.378841,23.172821
22.310833,21.962824
23.559458,23.522507
17.404268,17.43497
19.86625,19.681084
23.683844,23.626755
22.850662,22.829391
21.966515,21.923897
9.894262,9.898325
23.727457,23.63723
21.21941,21.370552
23.431227,23.383638
23.661224,23.603497
19.237667,19.65751
18.090631,17.940063
14.595087,14.004393
21.5965,21.343098
17.325958,16.756252
23.003077,22.788956
22.203564,22.164524
22.560947,22.556467
22.183735,22.10088
23.70103,23.625422
20.354773,20.148098
19.776876,19.881416
17.358847,17.093788
23.524582,23.526531
20.081089,20.305868
18.271776,18.479815
16.483355,16.51213
22.876793,22.89626
14.96829,15.701513
22.42656,22.428207
21.85995,21.69597
23.762733,23.65443
19.420218,19.31123
21.448956,21.377373
22.038786,21.926474
22.338139,22.472202
19.370975,19.64545
23.105812,23.089312
20.056162,20.126825
23.726267,23.651335
22.221045,22.23396
14.5052185,14.52204
18.730137,18.250301
23.073002,23.115429
19.224419,19.15417
23.521885,23.616962
19.23229,19.184422
23.317343,23.310682
23.758984,23.636189
16.306873,16.04792
16.19081,15.555525
20.924786,20.688633
17.90334,18.160786
13.012073,14.195077
22.03298,22.216867
18.11184,18.292479
14.314194,14.036901
12.450462,11.703779
21.19163,20.952164
19.741577,19.484337
23.686882,23.642458
22.545616,22.545017
22.086607,22.083965
20.37633,20.435425
23.858463,23.79827
23.799393,23.644867
23.19706,23.182068
23.345257,23.276083
19.038713,19.154114
19.89453,20.050081
22.768076,22.704859
23.195454,23.274471
23.850327,23.67731
20.924358,21.206226
23.702463,23.611431
14.206853,14.187537
21.771261,21.616158
15.020243,14.223515
22.907701,22.92713
20.585514,20.585884
23.616125,23.58609
23.838049,23.644873
23.788391,23.671818
21.26978,21.108143
22.013592,22.035143
21.831547,21.759233
18.321543,18.240335
23.355541,23.279648
18.21584,17.850267
18.630884,18.640678
21.616175,21.744404
21.990555,21.85764
20.608429,20.42937
20.672163,20.875393
19.161667,19.319508
23.819855,23.686947
20.195711,20.135082
23.837189,23.696156
23.748968,23.668043
20.309982,20.500751
23.803154,23.646072
23.647936,23.618778
19.251358,19.706379
20.90468,20.710833
15.970319,16.040577
23.197033,23.13641
23.512838,23.410347
17.759418,17.83731
22.248695,22.1744
23.545158,23.50681
17.20409,17.327883
23.238766,23.08367
22.49048,21.882614
23.048908,22.973625
23.481373,23.349356
21.650082,21.54876
21.076801,20.899311
23.844011,23.738932
22.741257,22.654978
14.853908,14.460834
21.53589,21.546097
23.357254,23.276207
23.499622,23.540997
23.744724,23.642689
23.688637,23.604088
22.209871,22.212553
23.6748,23.602932
22.936138,22.868057
23.720814,23.606094
15.961947,16.383224
19.394733,19.466051
20.580193,20.79673
18.818962,18.796497
20.162197,20.261345
21.350193,21.535318
23.829403,23.70537
20.709639,20.805683
8.750355,9.52936
13.095408,12.727442
17.121178,17.274542
22.527834,22.597734
22.831749,22.642412
23.800991,23.644308
17.79572,17.470139
20.175941,20.293333
23.789639,23.684422
23.845524,23.662323
18.102198,18.03853
22.343287,22.192974
22.334717,22.434929
23.299417,23.248962
23.771961,23.639503
23.366594,23.30476
22.170002,22.186666
23.506388,23.453596
18.712803,18.150185
23.290205,23.25124
22.544365,22.53169
23.70026,23.64709
23.426401,23.33475
23.371914,23.3329
23.369793,23.33787
23.05948,23.014168
15.838683,16.020657
23.16049,23.084122
12.378695,12.246886
23.611391,23.635452
20.289135,20.897457
22.531456,22.52391
19.119503,18.91472
23.42115,23.406742
20.421587,20.369583
23.06432,23.068262
11.686076,12.524418
19.108421,19.29744
23.176464,23.186981
23.71306,23.638134
22.396769,22.336723
17.601135,17.083107
22.847467,22.688303
18.409763,18.661335
22.464474,22.453125
19.369734,19.576328
23.39656,23.311872
23.829,23.679623
23.074036,23.186096
20.946918,20.862692
21.371628,21.305162
21.268162,21.488771
23.46947,23.441689
19.883883,19.642105
23.849833,23.686047
20.648273,20.587437
23.419075,23.303055
22.76522,23.093975
22.552277,22.427853
23.044851,22.895298
21.340698,21.158325
23.826416,23.72044
16.297367,16.68713
20.939451,20.984194
21.585804,21.262383
23.752449,23.659277
23.73617,23.634607
23.112003,23.031963
23.260447,23.272305
23.239223,23.201305
14.590286,15.310316
23.090586,23.017246
23.467949,23.378141
18.065336,17.90559
22.988686,22.759064
16.607725,16.593369
23.44232,23.459778
19.55469,19.576405
19.916859,19.829983
17.451546,17.108065
19.172407,19.386108
20.447796,20.54356
23.858885,23.68463
23.656187,23.607313
23.698595,23.576965
23.608986,23.49342
17.258106,17.266907
12.159413,12.245075
23.723951,23.634424
21.699356,21.624538
20.658688,20.534126
22.924938,22.982353
23.819975,23.691376
22.85962,22.784502
23.025215,22.981339
21.996046,21.982126
19.4927,19.829403
23.786352,23.636835
16.259613,16.079315
22.696,22.723438
22.333662,22.375044
22.622324,22.604803
22.269896,22.262812
14.929548,14.900726
23.647335,23.600737
13.816936,13.473479
23.339167,23.234556
22.326538,22.218273
20.951149,20.570435
21.631493,21.405384
23.815361,23.652977
23.704762,23.59432
23.70089,23.633131
23.676685,23.641144
23.807798,23.654337
19.648092,19.881166
23.656982,23.609211
15.802404,15.566987
23.363188,23.266106
23.757584,23.625011
23.130398,22.993116
17.55458,17.477566
19.539623,20.054298
23.612247,23.583544
23.335663,23.315517
23.440878,23.408978
22.555016,22.525938
23.659008,23.619831
23.796997,23.697021
20.773083,20.490488
22.627104,22.40702
21.646925,21.370321
20.693115,20.868664
22.95533,22.927494
23.64308,23.594612
15.234146,15.229459
23.790823,23.65966
23.637129,23.606392
22.128939,22.144691
20.93864,20.850447
18.872866,18.666016
23.367195,23.34129
23.567142,23.583729
23.61678,23.568878
23.708588,23.619997
23.74014,23.498857
12.928783,13.341984
14.912919,14.49582
22.29212,22.295036
23.566853,23.403828
23.768478,23.632994
11.202606,11.438021
18.714178,18.825006
23.71118,23.621647
23.019726,22.987522
23.424427,23.372097
22.825592,22.748455
23.746592,23.652245
23.193754,23.145916
23.836004,23.65845
23.317266,23.260906
17.0632,16.97658
21.444555,21.558004
12.766865,12.675392
16.37572,15.54883
17.450878,18.042992
23.248043,23.151836
23.820696,23.666306
23.544828,23.592297
22.057095,21.918972
20.451391,20.414387
21.462643,21.482191
22.898205,22.851027
22.53474,22.444832
22.25174,22.224342
20.727531,20.870487
21.532383,21.592316
23.739265,23.66053
21.808708,21.658476
23.41581,23.308853
23.361122,23.322521
21.186815,20.998692
22.553865,22.363226
18.290222,18.174816
23.343891,23.252449
15.460178,14.678771
23.571676,23.53627
22.152084,22.113148
22.2036,22.126423
23.814184,23.637882
22.619188,22.475689
22.55146,22.563404
16.205631,16.15874
22.48743,22.302666
14.849237,15.35343
23.861843,23.680573
23.82182,23.68197
23.383947,23.259754
23.754734,23.643396
23.45298,23.379639
23.183002,23.174116
23.75415,23.646524
22.620422,22.69957
14.402252,14.185046
19.265171,19.17014
22.073404,22.14888
23.770739,23.693338
23.468208,23.455402
23.467505,23.379967
14.475034,15.003533
18.0392,18.06498
15.643709,16.126625
21.688622,21.800169
17.368332,16.843945
23.747925,23.634804
20.720013,20.601643
17.47213,17.770247
23.363373,23.32034
20.995945,20.86419
23.776867,23.692726
23.640823,23.604607
23.126654,23.111689
20.165016,20.125408
19.785166,19.945318
15.857071,15.622786
18.988846,19.109097
16.623335,16.850399
17.3962,17.255667
23.624954,23.518044
23.501568,23.498352
23.749084,23.608086
13.232005,13.18996
22.88733,22.951134
20.155045,20.407497
17.054987,16.81696
23.67832,23.620316
23.002884,22.971151
22.263624,22.140434
23.851242,23.671602
23.698292,23.59579
18.47931,18.578852
21.919777,22.092953
16.855236,16.448961
15.228205,15.314571
22.102571,21.92337
23.273218,23.289314
23.636429,23.525799
17.678963,17.744192
23.78664,23.661293
22.465256,22.459774
18.64766,18.988941
21.7273,21.65134
22.22746,22.262192
12.255354,12.3072605
22.17558,22.247295
16.17176,16.805664
23.814554,23.641722
22.747534,22.82793
23.750494,23.633913
18.560715,18.624847
23.77388,23.634876
21.168858,21.14053
13.16173,13.00377
11.268779,11.007887
23.499481,23.397606
23.318192,23.295788
23.480364,23.46547
23.01431,23.011274
23.20295,23.195656
17.55864,18.189276
23.382755,23.27507
14.995853,14.088952
22.276575,22.171564
18.390726,17.727549
22.529478,22.478765
16.266247,17.190258
14.612507,14.618272
23.290653,23.20495
20.909128,21.193506
16.709972,16.877197
23.692085,23.57492
23.779322,23.674816
14.815862,14.852385
18.756147,18.946896
17.206354,17.274483
23.630785,23.613611
16.941185,17.584198
23.400005,23.386618
22.511047,22.409687
20.427277,20.542038
10.744155,10.544149
23.739286,23.62549
20.81375,20.822117
21.934258,21.53517
21.483686,21.347748
22.91992,22.969124
23.543846,23.545456
16.824654,16.73628
19.135399,19.141853
12.009136,13.029087
22.388615,22.278963
22.891403,22.819805
22.707165,22.87626
21.620049,21.659126
21.047691,21.05158
22.449884,22.326649
23.511753,23.33783
18.607225,18.023415
23.57363,23.543856
22.26064,22.321224
23.06211,23.061443
13.58861,13.701008
22.514793,22.506706
17.467272,17.552172
13.608578,14.492474
23.60957,23.59872
21.719185,21.635475
22.136366,21.90992
23.464972,23.448242
23.701168,23.608799
21.54726,21.407547
23.628729,23.604218
13.974579,13.817774
20.50901,20.621311
16.775171,16.86023
23.59707,23.520256
16.624968,16.417143
23.73758,23.605154
22.881779,22.836962
15.862733,15.793974
23.854675,23.68314
17.608683,17.18571
23.792522,23.663946
18.711443,19.008396
23.692999,23.623512
20.397778,20.100723
21.643223,21.582642
22.584667,22.624683
15.179514,15.333563
23.624378,23.55918
23.043123,22.953274
23.773884,23.620312
21.17757,21.280987
18.8951,19.026518
23.831345,23.68576
23.474522,23.386911
22.996819,22.883318
18.464077,18.056557
18.56795,18.667675
23.748577,23.6493
23.735065,23.633465
16.185616,16.03189
22.447496,22.335327
23.585743,23.491428
17.447208,17.365742
21.91249,21.821117
19.763714,19.732307
18.529942,18.719387
16.131115,15.39946
15.0856495,14.72072
23.725359,23.582016
21.426662,21.589272
15.519009,15.107599
22.545223,22.599499
19.727552,19.21435
23.745361,23.667702
23.104631,23.083406
14.372452,14.80388
14.411905,14.751592
23.112417,23.051268
17.02423,17.246778
23.856579,23.707642
23.609915,23.537329
18.78153,18.565134
17.924765,17.646202
22.867624,22.845943
23.653309,23.5854
19.334108,19.004248
23.44735,23.306911
18.52246,18.281193
17.688175,17.85512
22.022442,21.731657
15.184042,15.613567
15.74424,15.3752165
23.176079,23.18202
23.561377,23.502575
23.62022,23.58905
22.592339,22.584175
23.53857,23.467636
18.563576,18.672314
23.859919,23.67915
23.730772,23.650616
21.17772,21.270555
23.51036,23.415245
21.619621,21.619099
23.378553,23.367332
17.503872,17.55131
20.685043,20.678204
23.759613,23.665691
23.806826,23.64308
23.795284,23.655605
16.385496,16.142103
17.266941,17.498795
23.461979,23.364046
15.915758,16.489573
20.117702,19.94028
19.950167,20.007196
18.048527,18.522287
21.321777,21.34733
16.41065,15.917007
22.191425,22.31567
23.622417,23.611382
22.419874,22.26667
23.41006,23.370584
22.573093,22.427113
20.980633,20.67989
23.305214,23.267246
23.796124,23.680067
17.939924,18.057392
23.452625,23.350298
19.445393,19.73614
22.356636,22.66169
21.990376,21.997383
21.294704,21.417332
21.43885,21.486673
23.877457,23.749886
23.748032,23.588102
21.873644,21.80662
23.181322,23.135242
23.354525,23.20673
23.593735,23.541363
18.303347,18.21672
18.522423,18.481617
23.685154,23.52148
20.457409,20.320429
23.844885,23.685925
19.880089,20.332874
16.704407,16.486599
23.76059,23.644424
19.550982,19.35069
23.780094,23.6838
21.243444,21.342262
23.693302,23.545568
23.56322,23.59664
14.904179,15.362196
14.791983,15.383278
22.72602,22.891502
23.41061,23.434216
22.467129,22.29033
12.476032,12.418164
22.42756,22.417099
22.347515,22.385344
23.099316,23.055937
23.40561,23.414114
22.649788,22.61716
22.545557,22.672245
17.229156,17.410322
23.729792,24.031046
23.83297,23.69733
19.9417,19.8741
21.759178,21.621298
17.325344,17.128262
22.013016,21.682495
23.121502,23.108223
23.248257,23.131775
11.332201,11.83124
23.035206,23.027046
16.828785,17.59126
23.646374,23.579609
23.381256,23.37573
23.453087,23.437801
23.23793,23.165756
16.44629,16.569342
21.939062,21.763603
16.13398,16.320147
16.360226,15.601887
19.8159,19.949444
22.040152,22.051445
17.695992,17.803211
23.771698,23.654774
17.78385,17.740927
15.168982,15.669924
23.769243,23.69336
23.703318,23.600136
21.648445,21.683636
23.812334,23.708221
23.827682,23.63715
19.049551,18.908636
23.770607,23.610815
23.802696,23.654697
23.546242,23.454918
16.70388,16.558619
22.001905,21.921452
14.079447,14.118822
23.569906,23.479673
21.299877,21.551804
22.596691,22.483814
22.378977,22.45086
23.25557,23.198895
16.1408,16.561874
23.798124,23.778522
18.864689,18.80817
23.010662,22.853151
19.562252,19.672758
21.58495,21.493698
23.468163,23.432312
21.870655,21.83649
23.806816,23.698925
19.908901,19.782196
16.473343,15.736233
18.616623,18.334486
16.336786,16.859325
23.773663,23.65367
23.759594,23.644365
22.91911,22.767996
16.35824,19.057344
19.408752,19.69437
16.851568,16.910765
15.276575,14.535379
19.427502,19.241772
20.1379,20.180668
16.703892,15.639817
17.705063,17.198092
15.061539,15.406803
23.53937,23.566616
19.11836,18.902508
23.485577,23.465591
17.712502,17.89012
23.22198,23.187527
18.787329,18.716187
17.166119,16.76865
21.985683,21.847126
20.686422,20.607052
23.334087,23.239761
23.68597,23.642347
18.237347,18.709795
23.814991,23.659208
21.934223,21.8675
23.082855,23.02955
18.023808,18.266567
22.752716,22.673801
18.23789,17.944096
18.221544,18.280622
15.710356,15.447075
23.683037,23.602726
23.665817,23.65375
23.603012,23.56142
22.84037,22.84832
23.393864,23.281013
12.681274,13.004416
19.852106,19.536081
15.090281,14.8015995
13.69886,13.192206
23.507912,23.453962
19.423775,19.348076
21.541533,21.537518
10.86296,12.012528
23.671038,23.632545
23.404938,23.26368
22.183815,21.92801
17.65845,17.650265
23.706038,23.63114
23.525185,23.386997
20.406513,20.281626
22.992731,22.819632
23.708141,23.572798
17.720522,18.450005
14.400195,14.874428
18.403778,18.30495
19.14301,19.141026
10.059192,10.578299
14.941237,15.20803
17.086388,17.057953
23.01334,23.00006
23.2892,23.337023
21.031176,20.891872
16.820751,16.716309
23.261936,23.268152
16.823566,16.63218
23.56179,23.552011
21.769964,21.90822
23.776997,23.675953
19.248142,19.390491
20.527512,20.506119
23.365713,23.239437
22.981476,22.840603
22.381401,22.273357
15.977277,17.85218
19.259712,19.65955
23.356459,23.303043
23.681564,23.577248
23.685482,23.640682
21.117958,21.450123
23.704235,23.646019
23.791367,23.663345
18.728207,18.648794
23.360302,23.32916
22.165436,22.00853
14.237497,13.839474
19.757362,19.791147
18.5387,18.171371
22.719296,22.75735
23.561646,23.505684
17.114609,16.893044
21.185144,21.20987
22.80164,22.806269
23.17006,23.038063
22.501709,22.303583
18.88094,19.04366
22.014114,21.90478
23.09534,23.239567
23.195118,23.119305
14.882134,14.874353
18.66103,18.710405
23.4765,23.430967
17.838655,16.287357
16.247038,15.819959
23.602013,23.574665
16.359428,16.033428
15.924073,16.182789
9.627194,10.161282
10.895497,11.245477
23.585743,23.561901
13.6572075,13.198212
23.855309,23.678974
19.463806,19.435299
23.608265,23.619421
23.357487,23.279491
15.735739,16.032557
22.985352,22.988457
15.161036,15.447102
16.905312,17.058825
23.640911,23.578608
23.80683,23.665619
15.166447,15.367301
23.829842,23.67358
22.745415,22.77135
23.566837,23.587494
23.783953,23.612701
23.774332,23.610453
22.818783,22.830448
23.380365,23.255198
20.018574,19.887592
16.832958,17.18996
23.45843,23.358091
22.159054,22.15811
14.42177,15.358758
17.116886,17.25132
19.715805,19.448254
23.47871,23.400808
20.21045,20.265396
22.75192,22.78268
23.783787,23.643293
21.015669,20.657284
23.624538,23.576445
23.086021,23.054153
17.355064,17.102783
23.154657,23.097115
20.161016,19.816433
22.998087,23.038834
23.492867,23.35538
14.460829,14.171398
23.56621,23.510925
23.020742,22.872211
20.101828,20.286774
23.674614,23.61156
23.461336,23.45774
18.604446,18.706959
20.493078,20.649284
22.207909,22.328447
19.455048,19.322868
21.781275,21.723324
23.749146,23.628
17.4706,17.683397
17.532642,17.388142
16.55399,17.025932
21.952152,22.02237
23.618519,23.586353
23.468685,23.489113
21.385492,21.504917
22.203943,22.058022
16.36183,16.591072
15.862132,15.549331
20.617054,20.484356
22.402506,22.376242
23.802982,23.624315
16.667841,17.321663
16.73427,16.528425
23.175652,23.174335
17.375961,17.316198
23.480995,23.47683
22.296453,22.147757
22.578127,22.426495
18.079025,18.45906
23.749025,23.627129
15.740135,15.994262
22.75556,22.6959
23.655735,23.542015
22.879398,22.907488
22.247013,22.12088
21.037197,20.664808
23.751411,23.639198
22.359802,22.190357
22.785946,22.777584
19.63909,19.538277
23.350252,23.251938
23.839893,23.693485
17.454773,17.14027
23.688267,23.622536
22.715752,22.842468
23.79916,23.620396
14.976208,14.864569
23.738674,23.673038
17.566532,17.490639
17.401886,17.773401
16.94124,16.60448
23.621078,23.594517
23.488415,23.390228
23.43892,23.468576
18.80153,18.989632
16.014374,15.970386
20.244825,19.986622
22.749693,22.725096
20.75814,21.062908
23.494827,23.537596
21.934507,21.964087
21.963264,21.818455
17.225706,16.282516
17.307352,16.989176
23.534325,23.463306
13.063028,14.015015
17.650112,18.28074
23.205412,23.113539
23.322748,23.254314
23.480818,23.40552
23.521587,23.544012
23.335163,23.269194
14.989433,14.73188
20.019625,19.579002
23.361708,23.307718
23.760357,23.658083
14.549566,14.013609
23.718086,23.608387
23.589714,23.49104
23.640778,23.620266
23.796093,23.655655
14.525348,14.898907
23.777687,23.690788
23.60564,23.633564
23.740166,23.633915
22.846817,22.803802
20.70688,20.613739
22.324669,22.092161
23.838387,23.650494
23.419765,23.428318
22.826437,22.763357
23.239996,23.20005
13.117032,12.791002
22.035477,21.89542
23.015358,22.980858
23.686531,23.645977
17.826818,18.084154
22.129969,22.217857
23.548687,23.545082
16.640877,17.29522
21.691505,21.668415
22.727583,22.835133
22.159428,22.141218
21.388672,21.457882
16.730793,16.65178
21.606884,21.730434
23.103054,22.93021
22.251522,22.184544
23.771,23.648605
20.434116,20.187756
22.59154,22.443523
23.758522,23.643436
20.705715,20.520733
22.467903,22.477123
23.58419,23.635178
20.706429,20.738964
21.309961,21.337969
11.175107,11.605755
20.571543,20.788383
22.81929,22.931808
16.750042,17.25054
23.831602,23.695555
23.502872,23.545918
22.927605,22.953337
22.689945,22.68931
21.341936,21.375998
23.33054,23.295555
21.809929,21.727211
18.78101,19.104454
23.862217,23.668526
20.703873,20.526096
23.618172,23.619747
20.982307,20.930944
23.162373,23.179083
23.748709,23.572462
23.345371,23.353542
23.786674,23.662304
17.51852,17.031456
23.867104,23.693226
23.75951,23.680607
22.712133,22.69315
23.234652,23.273428
21.009659,20.85181
23.777308,23.708256
23.256123,23.204216
21.49129,21.550415
23.133358,23.135612
23.68469,23.662727
20.631336,21.054241
23.756027,23.631243
17.164736,16.444248
14.950347,15.745019
15.925068,16.212715
23.850143,23.693573
22.918848,22.966558
22.906862,22.902697
15.4423065,15.32454
17.708195,17.513624
18.686523,18.618372
22.38995,22.338867
23.389479,23.327282
22.896832,22.607845
14.767396,14.569674
16.726841,16.277271
23.694561,23.63526
16.160736,16.560062
20.665049,20.666512
21.30965,21.698456
22.987888,22.941818
23.8283,23.724318
21.026867,20.978575
23.731533,23.62771
21.872032,21.988674
22.72385,22.642263
21.733004,21.670279
22.162155,22.13417
16.28099,15.824419
22.500492,22.431742
22.908962,23.029816
22.887613,23.002777
14.735113,15.02001
22.734554,22.748241
17.72546,17.593548
19.470938,19.351141
13.854507,14.174099
20.78593,20.671597
21.692692,21.685764
23.739513,23.59578
16.574924,16.753408
14.1712055,14.519907
23.58658,23.544685
11.6420355,12.777182
18.175974,17.567444
22.337637,22.221752
15.440382,15.225812
16.067034,16.393412
23.021362,22.882423
21.679993,21.54749
23.539242,23.556158
17.220528,18.124563
22.882093,22.614832
23.814554,23.667347
22.661499,22.559345
23.127054,23.127369
23.802294,23.64648
22.671448,22.548481
22.796682,22.699387
13.9321375,13.721968
23.824068,23.65259
18.059956,17.938065
15.281688,15.0331135
21.154396,21.436312
14.65711,14.63752
23.341919,23.22567
23.623598,23.515015
23.652496,23.609844
23.82002,23.74041
23.369715,23.297218
23.84754,23.688908
19.296791,19.046215
23.09579,23.070045
23.448061,23.404633
23.626825,23.542885
23.78469,23.669807
22.150135,21.994106
23.56405,23.58869
19.228313,18.900436
21.811525,21.70288
23.857912,23.70697
15.737268,16.360662
22.816334,22.701246
17.463236,16.96339
23.113888,23.064999
23.51436,23.441338
22.327692,22.395103
23.78384,23.690228
23.813103,23.699505
21.442413,21.425602
21.437939,21.617111
22.808186,22.663038
23.831469,23.66722
23.246254,23.198483
19.78512,19.499603
22.82423,22.911718
22.747154,22.646566
15.596943,15.676405
22.252403,22.128193
23.586628,23.527203
21.619987,21.558613
21.95946,22.067703
20.591381,20.631021
22.96191,22.86004
23.818409,23.68725
23.804886,23.674797
21.586689,21.696617
23.669151,23.590595
23.755417,23.651358
19.259232,19.030806
18.031073,18.213055
18.278236,18.394611
15.090056,15.304048
23.867424,23.732632
23.776867,23.583492
23.84033,23.707855
17.733877,18.099491
20.706312,20.579796
23.810425,23.721176
23.66684,23.606672
23.40093,23.342606
17.598875,17.58281
23.027353,22.85152
16.57355,16.157257
22.978533,22.852627
23.786724,23.671196
23.260015,23.158722
19.385118,19.156582
23.012531,23.10701
20.249897,19.824959
23.650661,23.55584
23.741646,23.507072
16.121464,16.355019
23.772305,23.669086
23.550758,23.499027
17.952513,17.68665
23.311117,23.300125
18.086983,18.03755
23.68745,23.62009
22.201544,22.310596
19.158236,18.844322
21.694582,21.675247
17.008442,17.143047
21.53518,21.537868
20.3048,19.991436
23.807102,23.689312
22.043293,22.041523
11.096467,10.702708
18.393517,18.478785
22.465221,22.502762
23.441154,23.432194
15.391661,15.601647
23.692673,23.638214
23.77066,23.677729
13.752331,13.93942
9.72813,10.244496
23.869602,23.698824
21.319105,20.999489
23.732506,23.60317
23.48237,23.402388
14.4737015,14.018838
22.220406,22.186594
15.17407,15.210855
23.833767,23.70819
23.381786,23.258085
23.292675,23.323498
16.9566,16.791737
15.140204,15.2835865
16.642933,15.900383
14.090267,14.757617
23.588129,23.621351
20.576408,20.577822
23.582008,23.587152
13.566004,12.399975
20.712425,20.02535
22.309223,22.34951
21.3827,21.435179
23.596783,23.638044
22.949078,22.981104
18.56585,18.871166
23.243084,23.155958
22.548855,22.555702
23.835638,23.72379
23.10476,23.029163
22.715292,22.716255
20.697205,20.743683
17.756908,17.352627
19.368023,19.4571
22.77917,22.846928
17.639965,17.457445
23.374046,23.344769
19.612156,19.83657
23.593853,23.600773
23.137386,23.034119
17.107601,17.461956
19.294966,18.806213
17.517712,17.387794
22.459583,22.481424
14.097645,15.146647
21.274744,21.096933
23.46487,23.370338
23.672113,23.63438
16.367802,16.209192
23.46923,23.285482
23.578205,23.499386
18.124844,18.50888
23.842587,23.747478
23.371063,23.295065
15.470491,16.220852
23.133963,23.013634
21.787624,22.054173
23.567787,23.553106
23.691452,23.607395
21.167238,20.894424
20.960533,20.98309
15.560649,14.23188
23.81057,23.694801
22.08182,22.018353
22.93694,22.832314
16.630695,16.481361
22.786648,22.712015
23.097067,23.033993
23.411255,23.302977
20.85685,20.608637
23.675444,23.584665
14.211805,14.409498
21.8042,21.752277
22.72123,22.731241
16.764193,16.528875
19.244343,19.165163
23.784094,23.700352
16.490646,17.00626
23.76469,23.627613
13.108633,12.994103
23.70996,23.647217
13.390532,13.763207
23.395739,23.335732
20.617498,20.593803
23.827442,23.666082
23.701902,23.638563
23.690807,23.634464
23.588646,23.550581
23.064964,23.171215
21.162548,20.897797
22.421705,22.333565
23.256927,23.13662
18.285442,18.172733
16.553028,16.958513
19.78842,19.396145
23.23375,23.147596
19.634123,19.635756
16.822433,16.848652
22.458796,22.459682
21.789354,21.679504
22.853237,22.544424
22.562252,22.684282
23.207813,23.088774
20.20702,20.408903
23.31548,23.22909
22.776035,22.65058
22.510368,22.608797
23.682913,23.622663
13.934117,13.865968
11.299225,13.522048
16.525549,16.394402
23.604269,23.623474
23.687088,23.64745
16.94774,16.584227
23.318146,23.210827
21.135197,21.11333
11.800953,12.838443
23.784767,23.654522
23.625944,23.64161
23.69075,23.649168
18.993292,18.988262
15.855106,16.051935
23.765173,23.671694
23.821796,23.693172
19.416935,19.387903
18.814472,18.93037
23.746185,23.608788
18.295448,17.978699
19.270533,19.158615
23.851986,23.68311
22.891678,22.84966
23.522884,23.46619
22.240374,22.169857
22.925869,22.846397
22.568863,22.391676
15.909294,15.589964
18.824883,18.749842
23.730957,23.66755
22.71851,22.71872
12.318985,11.886038
19.49686,19.351221
18.506638,18.787838
21.064709,21.16626
23.822884,23.693714
22.78391,22.615482
23.77602,23.692417
16.111238,15.546083
20.165358,19.523563
23.743053,23.638916
20.217123,20.110214
23.820656,23.697594
23.327772,23.297272
17.382202,17.338264
23.503359,23.521618
22.141394,22.22343
23.820286,23.662104
23.711763,23.612288
23.871294,23.716784
16.472673,16.599876
22.960287,22.900013
22.93036,22.898594
22.75536,22.827791
22.929688,22.816124
16.35626,16.799957


==> plots/force_y_validation_dense1.csv <==
Target,Predicted
16.833443,17.366117
23.741625,23.669754
21.915579,22.142311
18.872866,18.801
23.62226,23.578526
14.931522,14.662095
21.825102,21.796118
23.798925,23.648605
23.496214,23.409706
16.016376,16.140312
19.930042,19.777191
22.534834,22.562546
17.0632,17.081743
23.788313,23.652931
16.76427,16.471495
23.62777,23.468851
19.470938,19.669153
22.479681,22.382854
20.203362,20.231918
22.87893,22.772453
23.750471,23.619953
22.21221,22.402954
23.670628,23.600567
22.529697,22.661707
23.847958,23.739801
23.760473,23.673138
16.56447,16.319248
23.66048,23.61287
23.654623,23.689896
18.469284,18.35072
21.064724,21.33165
22.347515,22.474762
20.891079,20.978724
23.743866,23.687775
17.90392,18.101154
23.845385,23.68163
23.625172,23.622086
23.099316,23.282509
22.591654,22.619099
23.75901,23.654621
23.3419,23.373009
21.329067,21.403492
23.821123,23.720411
22.777296,22.710388
23.765497,23.672644
23.331652,23.285458
23.809969,23.737764
20.563456,20.341135
23.833956,23.668364
22.44089,22.379154
19.268478,19.59335
21.33927,21.286549
20.573423,20.55054
22.421183,22.380175
23.673164,23.635464
22.640045,22.704361
22.709518,22.509735
18.561098,18.786308
14.384447,14.445122
16.008081,15.695795
23.576984,23.571617
23.039,23.04982
14.66749,10.023351
23.61499,23.624302
23.432062,23.445362
23.541477,23.434298
20.725744,20.455437
19.09732,19.058746
17.34888,17.77286
15.5809965,14.544027
22.142212,22.14254
18.295448,18.252024
21.66207,21.849224
23.115492,23.1385
22.647884,22.61272
23.27742,23.280016
18.979862,19.127634
15.432092,14.654324
21.483686,21.34143
22.551926,22.558578
17.72352,17.396587
15.482237,15.622049
23.690811,23.619122
23.531137,23.477942
23.814991,23.661789
16.628359,16.583
23.61124,23.488037
23.64534,23.634888
23.67939,23.637236
20.531633,20.473146
21.903334,21.772415
22.396769,22.29647
23.103054,22.918022
23.652584,23.6607
23.45843,23.387817
23.599382,23.369392
23.823149,23.770142
19.694117,19.631357
19.859022,20.152828
20.303062,20.202648
23.393925,23.274158
21.917385,22.027262
19.835648,20.035488
22.354015,22.227562
23.531963,23.478886
23.758514,23.686987
23.818027,23.64143
16.65625,17.040943
22.938684,22.873518
13.556073,12.53763
23.721481,23.670341
22.35992,22.358662
23.62782,23.63832
20.064514,20.372168
15.684412,16.064579
23.578743,23.607405
23.636045,23.652122
23.631498,23.630074
21.934185,21.703869
23.472624,23.440847
16.433249,16.836493
23.760836,23.640322
23.85295,23.734491
22.407158,22.463703
21.180433,21.393711
23.730972,23.53774
23.29855,23.269783
23.747622,23.652935
22.208033,22.140717
23.290653,23.277147
22.541945,22.312668
22.557957,22.605885
22.86579,22.708084
20.923195,20.81086
20.697126,20.198948
23.666725,23.6581
20.344095,20.223476
15.618977,15.648167
23.77995,23.666954
22.414873,22.362276
23.556892,23.521503
23.611275,23.572254
18.102442,18.056751
23.735111,23.613781
22.337637,22.470394
23.665485,23.557314
21.789354,21.72208
22.468521,22.476843
23.750359,23.633945
20.581547,20.591381
22.541138,22.517664
23.680054,23.619186
23.574402,23.586535
15.224506,15.511091
23.823317,23.689249
23.626476,23.514702
15.6948185,16.033516
21.001116,20.8754
21.510832,21.770473
23.851242,23.69438
23.372295,23.25427
20.31406,20.12666
23.335663,23.290506
23.655626,23.676182
19.763714,19.627148
22.904522,22.868286
23.050934,23.082977
22.004814,21.890583
21.17509,21.179424
19.455048,19.681461
16.802261,16.751968
23.329037,23.235878
15.215656,15.138767
17.863548,17.617544
22.777552,22.577496
23.726173,23.630383
21.426662,21.629978
22.657879,22.621958
21.271631,21.409899
16.688675,15.700291
18.658329,18.31242
23.696346,23.616852
23.089798,23.151249
22.102615,22.018415
23.602167,23.538927
23.640175,23.610815
23.26416,23.340492
14.5052185,14.853427
17.401886,18.265884
23.454649,23.402714
18.569534,18.700317
14.8874035,14.791733
22.94329,22.993773
15.902269,15.513725
18.647408,18.989513
20.61795,20.312023
23.231667,23.204315
23.576002,23.600267
22.029583,21.839893
22.836039,22.741468
23.526768,23.60875
21.596228,21.93195
20.16253,19.907356
23.289755,23.281208
23.104631,23.161663
22.042685,21.860294
23.764782,23.621143
22.016117,22.00002
23.043526,23.081621
23.83146,23.679134
16.612267,16.917812
17.512976,16.93261
23.123585,23.118631
19.450207,19.751276
23.731152,23.650272
23.803442,23.63631
23.075253,23.06122
15.070852,15.637379
23.286106,23.313831
20.99847,21.094393
23.50602,23.489723
11.096467,11.00757
15.015385,15.262442
17.979774,18.169292
21.391384,21.244604
23.857191,23.678257
23.697752,23.595554
23.791008,23.729527
22.816181,22.748379
23.510761,23.451775
23.450779,23.33781
23.44232,23.444456
21.907291,21.791374
16.079315,15.556507
14.704569,15.028985
23.569855,23.587563
21.624792,21.67691
23.745472,23.68473
19.081915,18.850462
22.81924,22.827778
16.757887,17.304077
19.151646,19.259901
16.9566,16.735048
14.979054,14.52269
15.691918,16.06845
23.392166,23.307858
17.47629,18.052404
16.258648,16.444191
20.585045,20.74952
17.305637,17.423882
18.031778,18.318853
21.958216,21.948917
23.758337,23.642796
22.650127,22.715282
23.672667,23.586765
15.715842,15.611948
23.54824,23.555647
14.543989,14.822092
20.556078,20.567589
22.2191,22.122696
23.811165,23.736345
20.910595,20.966537
23.264961,23.240826
23.815077,23.707315
16.622126,16.926119
17.294647,17.478357
17.378332,17.614614
23.840351,23.759892
22.923641,22.918894
23.803097,23.671751
22.78391,22.689215
21.764286,21.775738
14.24589,14.799332
23.555288,23.465157
23.380081,23.344688
22.337967,22.311028
22.697731,22.742136
23.730625,23.566895
23.539242,23.598072
18.002934,17.849
23.522762,23.463337
16.626337,16.43112
20.868145,20.787975
23.622177,23.63768
20.960533,21.07223
17.961205,17.828308
17.129026,16.949715
22.156649,22.152435
23.490185,23.490534
22.999384,22.996471
23.836119,23.703382
23.81051,23.731163
19.83362,19.699966
23.569862,23.489538
16.670137,16.722961
22.714855,22.69925
22.469841,22.496197
18.81627,18.411522
20.111153,19.797752
19.316484,18.989937
17.609083,17.5266
17.1535,17.398209
10.3560705,11.275082
23.73255,23.613106
21.815096,21.749907
17.136112,17.369446
20.442371,20.764587
22.513931,22.107061
22.779396,22.663338
20.82472,20.511028
17.451546,17.13736
17.91744,17.657593
22.51016,22.543324
23.786438,23.60173
19.392012,19.38905
23.324629,23.32716
18.888777,18.552567
20.071878,20.340252
19.213278,19.971912
15.161036,15.454251
21.26978,20.974602
18.56795,18.426693
18.023808,18.130398
19.741577,19.900715
23.491526,23.488937
22.851164,22.81747
15.383695,15.227134
23.752151,23.578846
21.067104,20.761747
23.831345,23.735813
15.93689,15.975324
23.033722,22.908922
17.454773,17.194923
23.329906,22.943396
23.516983,23.433231
21.296299,20.889463
23.064943,22.889
22.01156,22.017328
21.549026,21.704987
23.805614,23.723423
21.598759,21.405445
23.66652,23.595146
23.63913,23.356194
23.766434,23.65961
15.052883,15.063918
23.762373,23.656796
23.463305,23.398716
15.822914,15.976245
21.72232,21.758476
12.07927,11.649931
23.417082,23.36805
23.524597,23.478848
13.2663,13.220743
22.491638,22.43227
23.749298,23.627962
15.377074,15.555475
18.120502,18.251312
17.490429,17.33282
20.175941,20.023205
21.39228,21.168953
16.825287,16.623032
23.715096,23.604568
12.083098,11.826341
23.487402,23.402397
11.442176,11.317482
22.445595,22.402784
21.422188,21.44373
20.63672,21.123592
23.551167,23.553617
20.136726,20.33712
18.451826,18.187536
11.6420355,12.758276
21.80052,21.792515
20.434372,20.520325
23.727375,23.66084
20.375473,20.009228
21.147295,21.238262
15.12357,15.434912
22.485157,22.534657
22.734327,22.889946
23.632553,23.566286
23.417349,23.424095
23.280804,23.205029
23.762623,23.608221
14.776102,14.64487
23.468187,23.473852
23.68283,23.488182
23.411766,23.488968
23.864782,23.866766
22.373846,22.251762
23.439611,23.367695
18.265484,18.231602
23.54673,23.533516
23.285828,23.226381
23.857128,23.722279
23.306782,24.892872
23.131401,23.083927
23.769997,23.653412
16.640245,16.959023
23.845089,23.694962
16.665335,17.005997
22.703009,22.565327
22.145786,22.156376
19.26223,18.664457
20.923206,21.075489
17.135046,16.886932
16.579422,16.195698
17.675638,17.94011
22.28361,22.19674
23.78469,23.641224
22.708399,22.822815
23.429922,23.402264
9.895382,9.991114
23.233559,23.219864
22.603348,22.404799
23.86229,23.759811
23.692898,23.59312
23.092653,23.15308
19.904612,19.974667
15.618675,14.621708
23.03777,23.012108
23.321995,23.337236
23.045006,23.038876
20.321125,20.3327
16.78122,17.019125
21.262863,20.986088
23.540216,23.551664
15.0856495,14.423769
23.639309,23.605717
20.76774,21.004808
18.451454,18.384663
14.590286,15.157482
18.308973,17.990686
22.847864,22.635826
23.2457,23.327377
21.136269,20.97506
23.112003,23.043251
19.274633,19.147652
23.311117,23.281052
23.682343,23.63268
10.402413,10.301151
21.527542,21.429457
18.040138,18.01947
22.776299,22.782755
19.598644,19.95179
22.535679,22.67928
19.551016,19.09929
14.368592,14.340045
20.96743,20.952244
23.481466,23.449118
23.764065,23.656662
15.97982,16.661758
18.610352,18.755022
23.735065,23.604935
13.138882,13.697027
23.449604,23.360582
21.65647,21.748543
23.481453,23.448008
23.004955,23.026758
15.234146,14.6485
17.847525,18.615944
16.487038,16.243002
23.038105,22.971441
22.817959,22.749168
18.006353,17.867994
21.980352,21.992607
16.824654,16.746973
14.677439,15.320938
21.018497,20.97247
17.864185,17.401905
14.992968,15.399225
22.539156,22.403313
23.59614,23.609934
23.793613,23.699497
21.135197,21.187368
16.273272,15.980915
21.1654,21.16614
22.440918,22.27969
23.655735,23.581541
23.392807,23.27824
23.256168,23.195549
23.193027,23.199486
22.84106,22.836164
16.602829,16.279419
23.273613,23.253334
21.104847,21.247574
19.109434,19.122433
21.467403,21.130554
22.911613,22.931057
23.431227,23.1199
23.688871,23.631172
23.642817,23.626076
23.60854,23.619604
21.724018,21.946892
23.643764,23.545673
22.17555,22.254795
21.671661,21.80891
21.265835,21.232449
15.813601,14.977539
22.286469,22.347471
14.1816635,14.788356
23.595942,23.498438
23.838142,23.714682
23.080647,22.936773
23.361122,23.270426
14.594412,14.560513
23.30785,23.344229
13.696268,14.283952
23.696009,23.580448
23.830921,23.738888
15.674383,15.596131
18.557495,19.11045
21.779667,21.892351
23.615774,23.615976
17.206354,16.745565
22.306782,22.309177
18.775192,18.805069
21.491693,21.59445
13.423014,13.6368065
11.764522,12.557337
23.786724,23.683266
23.802982,23.624035
22.370712,22.11348
23.506388,23.462921
23.005451,23.047428
15.825037,14.350993
22.77917,22.7928
22.789597,22.778267
23.501806,23.402725
21.649189,21.797243
23.06114,22.994144
23.679253,23.626686
17.648848,17.289364
23.814554,23.665615
21.671864,19.413326
19.94049,20.296247
16.851568,17.064804
23.543568,23.484562
23.641396,23.53835
23.327501,23.248402
22.2271,22.229095
23.786352,23.65242
23.605068,23.571274
23.310003,23.288721
16.575214,16.546999
20.211437,19.743675
16.923347,17.198704
22.747534,22.761028
21.071388,21.42508
16.303934,16.804628
20.475605,20.61359
23.744255,23.644657
22.13773,22.169224
20.624825,20.49261
23.465416,23.461262
17.876583,17.970333
22.413994,22.463558
23.631235,23.601992
22.61129,22.733086
17.86547,17.596027
23.275068,23.323097
23.248064,23.241934
23.488415,23.476513
23.342232,23.289726
23.416567,23.440979
21.777363,21.523579
23.454308,23.4699
23.330618,23.262753
16.357761,15.831939
23.64969,23.602688
19.613804,19.854593
19.001225,18.29927
21.268162,21.656303
23.855717,23.706959
21.713226,21.688114
23.795086,23.666294
22.871338,22.817654
17.162476,17.279736
22.585033,22.638515
23.608345,23.465967
23.362923,23.026371
21.92641,21.909166
15.238073,16.359476
20.558348,20.719044
11.858471,11.818557
16.73427,16.621641
23.088282,23.010448
23.780195,23.654387
23.81022,23.678616
22.70963,22.68469
23.639645,23.619236
17.325958,17.02325
23.479946,23.482838
23.34809,23.368938
22.829119,22.838057
23.205412,23.262234
11.175107,11.929758
23.774406,23.66379
22.01042,21.974865
23.297527,23.36443
21.288708,21.509224
23.645004,23.577492
14.460829,13.882134
20.460316,20.387613
23.35347,23.651402
23.14081,23.074474
22.88987,22.854239
23.171606,23.101254
17.303726,17.17888
23.33696,23.273731
21.23005,21.111675
19.427502,19.61152
23.806341,23.739449
23.647104,23.618992
22.96531,22.961529
22.908962,22.983685
23.642603,23.617537
19.86625,19.570175
18.261412,17.693659
22.53823,22.533508
16.266275,16.76993
20.448471,20.257366
22.67845,22.677898
13.081367,13.362738
15.495285,15.459934
23.80155,23.645054
18.298399,18.107647
17.468592,16.90311
21.374409,21.521389
23.52385,23.495876
20.87191,20.725506
23.034866,22.886223
23.621078,23.627163
15.8678255,16.347357
23.781506,23.631958
22.434603,22.386436
23.542152,23.507816
22.273262,22.222408
19.813137,19.627762
18.527775,18.412264
20.54142,20.44472
23.643927,23.594698
20.309572,20.32315
18.539299,18.337952
21.870655,21.73427
19.032536,19.241882
12.7264595,13.055485
23.276598,23.249376
23.021946,23.034983
19.93327,19.957855
11.564153,11.437233
21.837303,21.707369
22.605335,22.850462
23.541193,23.433073
23.806168,23.66877
23.602013,23.554295
23.632982,23.575527
19.491432,19.877953
17.204765,16.989927
19.795618,19.763962
21.723253,21.401863
23.473637,23.392982
20.194687,20.435818
23.834478,23.677973
22.568085,22.572002
21.54726,21.520397
23.758522,23.649487
23.000307,22.886923
23.706842,23.610668
10.314867,10.023247
23.341919,23.257786
22.426651,22.318558
23.532019,23.463686
20.405645,20.215586
21.508728,21.728086
18.935307,18.569698
23.377516,23.33184
15.201054,14.944605
19.474676,19.58421
16.275269,16.581062
21.415096,21.232304
14.78517,14.581512
20.753601,20.94999
15.97492,14.748261
21.576298,21.804323
23.150053,23.097866
23.764536,23.633358
16.351007,16.79712
23.571758,23.531414
21.519936,21.582672
12.339172,12.385918
16.361202,16.401094
15.554161,15.362418
16.009283,15.8714695
18.81834,19.142452
17.588308,17.359552
23.840563,23.69923
18.71821,18.506588
23.787045,23.704895
18.313839,18.380718
23.396591,23.625662
23.761513,23.631523
23.175999,23.173931
23.334932,23.18766
23.432743,23.370758
18.541067,18.26202
22.782648,22.703941
22.310833,22.164364
23.850143,23.732735
23.801811,23.69583
23.391787,23.377827
13.2178,14.2134285
23.486662,23.429546
14.253536,15.328638
16.424725,16.035778
15.82071,14.867337
22.135208,22.22213
19.977924,19.780483
21.150887,20.899462
22.68121,22.737093
23.40964,23.30369
23.695923,23.912334
23.787647,23.699995
23.7969,23.681768
19.567867,19.476154
21.135223,21.126621
23.737707,23.648582
21.638416,21.676228
22.459742,22.548054
23.606194,23.566757
23.512632,23.488054
18.12468,17.35362
20.992231,21.122784
23.56786,23.570183
23.537441,23.2812
23.54682,23.591013
22.784084,22.873543
23.362762,23.358765
12.848286,13.145706
17.850721,18.227655
21.259539,21.246288
16.820751,16.735134
22.217508,22.186363
21.738306,21.569637
23.409836,23.369396
17.55864,17.724205
23.593822,23.564728
19.238356,19.485138
21.714336,21.57425
13.867941,14.470905
13.513107,13.675842
22.447086,22.467041
23.25487,23.856796
18.403889,18.328747
22.353586,22.33785
23.150646,23.132957
18.456564,18.022694
18.48911,18.96162
23.569906,23.472954
23.575834,23.486998
18.237347,18.831171
20.456493,20.224144
20.7826,20.828587
19.953323,19.88118
23.84484,23.674992
17.621742,17.864853
22.075066,21.889437
23.126637,23.101
23.6827,23.61306
22.649788,22.62267
23.714203,23.658546
22.889963,22.74775
19.921452,20.005493
13.2515335,11.851385
12.3494625,12.442549
18.738176,18.784729
16.311785,17.067413
21.400833,21.531109
15.658164,15.807357
23.468018,23.418268
17.920792,17.4968
14.129889,14.33882
23.614054,23.624731
22.287292,22.41311
21.740244,21.721441
23.277685,23.243824
23.487099,23.433327
12.225618,12.079382
17.026066,16.714819
23.004189,23.02213
22.43509,22.480465
23.731253,23.627579
23.566147,23.47867
19.933302,19.543962
22.061022,22.052807
14.314194,14.623217
22.903343,22.796173
15.679639,16.721123
21.828012,21.654655
23.808971,23.716005
15.826052,15.914954
23.380348,23.33588
22.068367,22.253727
23.437286,23.419678
23.320091,23.382223
20.009727,19.826412
22.59154,22.53139
23.808235,23.653801
17.376122,17.25018
21.0249,20.925688
22.668169,22.590677
20.767467,20.392897
23.80031,23.66613
22.601238,22.380615
20.966484,21.36723
23.492931,23.444847
17.823742,17.657413
20.107422,20.179749
23.816753,23.682364
17.286741,16.772472
23.821484,23.67381
19.137356,19.178173
22.107473,22.1682
20.534801,20.45151
18.994442,19.084263
16.434052,16.501858
23.638445,23.606323
18.786045,18.556408
21.773756,21.817474
23.73735,23.637203
22.203686,22.034937
17.932632,18.197159
22.573093,22.43086
23.80283,23.679678
17.770998,18.316774
23.102867,23.015858
18.162243,18.068653
23.824535,23.848503
16.612682,16.59721
15.585059,16.505962
23.758717,23.666296
23.593132,23.573183
23.068298,22.89565
16.553371,16.433334
13.130432,13.936199
21.50431,21.726547
19.119503,18.791378
22.56496,22.51678
19.92659,19.661797
23.709759,23.574924
22.831617,22.869642
23.80927,23.698631
21.08113,21.015411
21.337114,21.171549
22.944994,22.97562
23.852293,23.736044
15.300653,16.118887
19.439955,19.414742
21.331127,21.585562
23.2723,23.333988
16.336786,16.685816
23.353262,23.359367
18.42656,18.449644
13.513632,13.4669695
20.850725,20.93953
23.661695,23.617878
13.116814,13.782324
23.809883,23.653175
16.94638,16.812126
11.935453,12.102163
22.002377,22.036493
22.189238,22.13863
23.486597,23.450317
23.815277,23.668812
14.495321,13.641754
22.662886,22.795513
17.278355,17.335337
22.786215,22.778337
22.38995,22.499893
22.978516,22.710384
23.741974,23.620544
18.71705,18.389362
23.764431,23.67557
15.686857,15.103863
13.464239,13.890186
23.63787,23.602783
21.541533,21.355333
23.082275,23.067268
23.322748,23.311829
23.196375,23.112215
20.780903,20.441177
21.963264,21.760807
23.77085,23.642853
21.515125,21.47081
22.00364,21.904995
19.586985,19.082335
23.429781,23.326319
22.930191,22.92403
21.434025,21.268047
11.665453,11.632093
23.58637,23.531673
22.722036,22.55838
23.773884,23.604656
17.227724,15.9420185
23.605394,23.56377
23.237133,23.186758
23.541348,23.45047
22.656914,22.66875
23.472988,23.411095
15.961947,16.243599
18.878119,18.300013
23.439117,23.431633
23.687284,23.583836
22.97372,22.903576
23.877438,23.756315
17.712502,17.665169
23.643738,23.605587
23.798826,23.950066
18.531296,17.665771
21.135956,21.168743
20.983913,21.147827
23.38076,23.348997
23.45934,23.346506
23.64309,23.589249
23.658699,23.638237
23.673105,23.576786
22.64448,22.678314
18.639683,18.278767
14.318163,13.140287
23.447842,23.42589
23.755789,23.618439
16.81822,17.11821
23.47567,23.45625
22.694813,22.777817
21.835476,21.688591
17.837954,17.963694
23.333324,23.301476
23.663214,23.612314
20.017296,20.108784
23.465239,23.482162
15.12971,14.267021
23.614754,23.652044
21.925957,21.716906
20.607216,20.677097
16.031792,15.81493
23.59227,23.621428
23.50835,23.383919
23.45298,23.39671
20.518116,20.76638
21.300919,21.016895
23.599155,23.628567
23.726349,23.625835
21.641037,21.535292
15.66839,15.834263
19.014309,18.241669
20.924786,20.834269
23.585503,23.561161
20.64787,20.729298
23.747871,23.632559
22.743402,22.661654
22.279354,22.230694
23.540249,23.569576
19.012339,18.010685
19.836647,19.689167
23.51809,23.513859
18.607225,18.168121
17.492573,17.683857
22.276663,22.085995
22.384985,22.364408
21.145935,21.04708
15.58605,16.521183
15.772319,15.787762
23.483986,23.44617
21.939674,21.853447
23.410776,23.334688
23.728168,23.666553
23.466164,23.368683
19.01859,19.16998
22.492723,22.365211
17.733877,17.886131
19.322102,19.22803
23.761843,23.64035
23.840307,23.700228
23.204182,23.21425
23.525589,23.44024
15.918148,16.216007
14.918864,14.673014
21.401133,21.37627
22.295841,22.299356
23.723106,23.684917
15.832263,15.903211
18.40958,18.565926
23.852482,23.767925
23.632364,23.634914
23.823677,23.673235
18.16513,18.536171
22.651623,22.568996
15.277853,15.508481
19.361473,19.23368
23.460032,23.400179
22.290462,22.301678
23.1453,23.060154
19.708324,19.941448
23.783953,23.627949
17.66604,17.083805
23.528122,23.488201
22.776035,22.823437
15.762934,16.44011
23.247028,23.213644
15.024559,14.135799
23.7173,23.62862
14.688263,13.965275
21.149813,21.28756
23.488619,23.517548
13.943432,13.578082
17.945538,17.806171
21.815186,21.68642
23.382769,23.333088
22.923786,22.934875
23.72798,23.560143
21.650082,21.697626
19.880089,20.250568
23.46415,23.404434
23.66867,23.64692
22.846064,22.82797
16.469528,16.626955
22.966694,23.095383
23.741074,23.61702
23.695137,23.628082
21.448956,21.360382
22.948639,22.919071
21.139042,21.10925
16.357735,16.430738
13.266721,12.989281
18.278236,18.193287
23.513407,23.46595
17.06712,16.87005
23.440834,23.382244
23.807735,24.191372
21.787659,22.012724
23.147882,23.172817
21.270706,21.195385
20.723307,20.516605
17.716164,17.668709
16.731104,16.994102
23.677078,23.649792
23.68067,23.636112
14.8090515,13.816956
21.203083,20.66417
20.786325,20.769306
22.605783,22.384499
16.833158,16.404339
22.727583,22.836824
22.925312,23.17053
23.300703,23.250267
23.228045,23.157623
20.689243,20.760666
17.32956,16.967707
18.713953,18.60091
18.059309,18.34847
23.31736,23.212223
21.27834,21.73977
14.835426,15.571214
20.476133,20.469307
23.75951,23.6893
19.562542,19.590153
23.697277,23.6165
21.494455,21.482277
21.947607,21.94192
16.568249,16.116436
18.217392,18.966904
23.159485,23.194572
21.709887,21.784513
18.577354,18.705948
22.747517,22.736702
22.366531,22.307846
20.795248,20.927843
21.187012,21.181217
19.653185,19.669825
22.825405,22.793526
18.933073,18.644932
23.827534,23.732101
21.996342,22.09135
22.92308,22.885841
21.3656,21.354637
23.598259,23.410492
22.038857,21.90549
23.69196,23.63451
23.191042,23.189964
14.18975,13.893282
14.458594,14.359657
20.034098,20.018589
23.62099,23.618698
23.66393,23.598486
19.566786,19.464928
20.862358,21.047081
21.525955,21.9455
23.789078,23.669083
22.52779,22.415468
15.22743,14.921521
21.192556,21.011486
23.353563,23.345207
23.134602,22.989357
14.351569,14.5623865
18.752533,18.23029
22.79047,22.870472
23.32912,23.257736
22.642006,22.635485
16.7581,17.241959
17.881823,17.670353
23.828743,23.711693
16.89789,16.260307
18.20742,18.278118
23.26424,23.23125
23.359913,23.375568
23.402042,23.331573
22.460545,22.314648
16.43061,16.593407
18.153889,18.138844
23.6992,23.655563
17.470535,17.62981
23.02319,22.98582
23.751518,23.643372
22.188465,22.13194
22.305593,22.130753
18.688644,18.931671
22.814026,22.806833
23.223892,23.14822
14.164846,14.625774
15.915155,16.828682
23.774105,23.674822
20.406513,20.370972
14.008093,13.842033
23.699974,23.502392
22.668852,22.554985
19.954166,19.90843
19.233826,19.401585
23.234749,23.186695
16.933247,17.321012
22.920063,22.8643
23.151518,23.478552
22.938679,22.941172
23.533096,23.501448
22.482641,22.721657
23.09835,23.099607
23.448097,23.40127
23.8199,23.672508
14.276627,14.660607
21.476107,21.377563
23.770275,23.591246
20.177856,20.34729
23.421974,23.387016
23.396631,23.389206
23.302788,23.303062
23.514498,23.488907
14.986202,15.937638
18.130127,17.36426
23.42171,23.397432
17.113628,17.140202
23.612652,23.613075
18.854698,18.93961
23.852493,23.766071
23.154919,22.955494
21.218771,21.156715
21.781275,21.722446
17.706364,17.861113
21.879427,22.010548
22.58474,22.563221
13.116949,14.160595
23.41504,23.403755
23.127188,23.087357
23.844404,23.709593
23.565006,23.555805
23.570362,23.597918
23.342152,23.384853
23.513159,23.3424
16.611025,16.93388
23.740164,23.61589
16.185616,16.274168
23.741743,23.663095
23.832134,23.723595
23.7674,23.601704
23.448078,23.370003
23.781439,23.662773
23.775942,23.662403
19.775095,19.711308
23.664959,23.612484
23.522263,23.484268
23.566679,23.404064
20.888222,20.767313
21.2707,21.262482
23.248043,23.195675
23.39728,23.341316
20.876595,20.8935
12.979025,12.564697
23.301487,23.229595
23.75415,23.618647
23.463905,23.360287
23.124228,23.087236
23.558744,23.50495
23.353043,23.327961
21.682579,21.791409
12.297054,12.227232
22.902847,22.861916
22.22456,22.208782
21.300667,21.547153
18.23274,17.993824
23.356361,23.248264
14.402252,14.060705
20.46884,20.744938
23.309423,23.138945
17.74537,17.189116
23.30871,23.296175
17.914307,17.700386
21.365036,21.03949
19.1011,19.446918
18.993353,19.52025
23.484327,23.434126
23.256123,23.222649
19.596014,19.705666
19.071817,19.366442
23.529116,23.444904
23.517656,23.489162
23.432499,23.386787
21.988775,22.102757
23.761349,23.647923
23.605894,23.581295
21.14678,21.147274
15.258862,15.35991
11.575581,11.960311
17.122337,17.148521
23.4132,23.416399
23.740265,23.67004
22.812283,23.027283
23.735748,23.627777
23.455393,23.427235
23.806969,23.674421
18.039906,18.356365
23.266712,23.217983
21.41825,21.07308
23.246399,23.272408
14.714991,14.592657
23.631077,23.642532
23.690086,23.527172
23.18051,23.073645
23.475428,23.38662
16.905563,16.83003
16.796896,16.683598
23.474035,23.422813
23.25625,23.104176
22.402506,22.384476
19.29462,18.749435
23.021122,23.05828
20.473621,20.516462
18.340054,17.679092
20.64555,20.02896
14.950347,15.349617
23.60696,23.546673
17.785969,17.557163
22.465923,22.538792
22.682816,22.539425
18.667912,18.777147
23.381615,23.361366
23.713272,23.595451
19.998749,19.996557
16.238462,16.312576
13.568491,13.584171
22.331236,22.236198
22.69446,22.62915
13.749742,14.025307
20.190477,19.727146
23.755116,23.60677
23.55066,23.595146
23.235851,23.171774
23.389479,23.328398
15.791025,15.361408
22.290703,22.51622
22.675125,22.572771
22.921288,22.876781
20.39733,20.536022
11.716745,11.709702
23.358696,23.355667
22.536526,22.573463
23.52802,23.48762
22.584814,22.402908
17.884956,17.933651
23.504217,23.53611
23.711353,23.579628
16.661068,15.99526
23.549387,23.52457
22.40818,22.213516
23.836884,23.664917
22.72385,22.60802
23.699343,23.731981
10.844302,11.256977
15.903154,16.830168
21.047691,20.951626
11.92381,12.006735
14.062503,14.275396
23.174541,23.192225
12.811026,13.769112
23.7836,23.642992
23.69323,23.631046
23.116192,23.094038
23.797997,23.718807
13.53977,12.72533
23.68187,23.65663
22.698528,22.830898
23.483955,23.427649
15.51046,15.928307
23.494684,23.459198
19.661373,19.436974
23.719494,23.563213
23.521816,23.554188
13.934117,13.7624235
23.80523,23.674465
21.139015,20.799892
19.644152,19.670946
22.67427,22.689194
21.72976,21.647758
23.46487,23.414972
23.653448,23.639992
21.722803,21.85778
20.710125,20.60825
22.775686,22.749989
23.770302,23.592056
23.831547,23.704895
23.690683,23.618368
22.28463,22.40236
13.3365755,12.977869
23.68603,23.612335
16.787533,16.561049
19.359264,19.35727
14.339563,14.608686
12.267071,12.396843
14.96829,14.178979
23.628544,23.634789
22.124798,21.985558
23.790855,23.62076
18.730137,18.229992
23.862217,23.697733
22.139229,22.086472
22.729162,22.652767
23.186527,23.15744
19.533089,19.542877
22.786121,22.868168
22.902245,22.927145
17.269154,17.601482
19.767637,20.138876
17.121868,16.698284
22.767744,22.66816
19.802885,19.397732
14.21048,13.797646
12.44995,12.941239
22.819561,22.850407
23.691696,23.621737
21.836893,21.704018
22.836374,22.785946
23.51297,23.412182
21.587532,21.538048
10.645043,10.658071
22.86926,22.80515
18.757814,18.384
23.5437,23.489098
23.150902,23.013012
19.484596,19.349192
12.503354,12.51516
23.63409,23.658892
22.26653,22.137133
16.55806,16.459318
23.425922,23.334965
18.630884,18.33752
21.833845,21.870066
11.208754,12.371307
23.632538,23.58575
23.612576,23.583258
23.577925,23.611069
16.202988,15.934977
22.157505,22.218208
21.612116,21.578583
15.281688,15.151804
23.714285,23.65115
19.817322,19.586967
12.928783,13.796947
16.397285,16.298183
23.36717,23.293835
14.521239,14.425825
23.870522,23.746489
22.48603,22.496119
13.700306,14.199108
22.542713,22.516237
22.85587,22.79826
18.236773,18.460808
20.109697,20.321573
22.92352,22.998604
23.705296,23.66273
21.747923,21.805935
15.132437,15.661615
23.389048,23.412727
23.097105,22.945015


==> plots/force_y_validation_dense2.csv <==
Target,Predicted
17.508217,17.616484
10.045236,10.453163
17.653963,17.154526
14.134256,14.726831
22.819778,22.962017
17.06712,16.283781
17.986538,18.070461
18.979862,19.311485
23.509077,23.554554
23.851986,24.213915
23.687284,23.824192
22.976082,22.719007
23.787647,23.939857
22.93618,22.924543
22.341251,22.253712
21.996046,21.727633
23.599052,23.739637
22.323818,22.367746
23.840878,24.202908
17.412445,17.220829
23.436192,23.406971
22.620235,22.748478
23.77995,23.79094
21.139042,21.065495
21.734432,21.822542
21.54613,21.77354
23.87054,24.435162
19.125751,19.149231
23.021122,23.211737
22.846064,22.91674
23.54578,23.754547
19.5649,19.70038
19.138489,18.36626
22.084232,22.089878
22.68646,22.664816
20.922928,20.92814
12.378695,12.095136
14.991722,15.128019
22.993837,22.905058
23.275402,23.256014
23.436872,23.44625
19.161667,18.948994
19.635883,20.353413
23.639948,23.784092
23.511192,23.604435
23.538813,23.52188
23.09797,23.144241
14.809058,14.404254
22.27598,22.1972
22.107706,22.270725
23.553139,23.62782
21.300104,21.254799
20.303299,20.603386
12.014673,11.624544
18.221394,18.034752
14.6776285,14.87827
22.083061,22.008804
17.850721,18.01508
17.753893,18.111216
22.67427,22.5486
23.188135,23.128355
19.51194,19.019585
23.611887,23.753502
23.315762,23.22454
20.63385,20.563444
13.556806,12.637209
23.68986,23.859692
22.499035,22.334053
18.511177,18.52118
19.768505,19.30224
23.61348,23.799427
22.454067,22.611486
23.348131,23.325075
23.383389,23.35403
11.882288,10.220913
23.473637,23.518547
23.70975,23.871258
23.687033,23.808376
23.356236,23.50531
19.823431,19.83751
23.02783,23.00663
23.827873,24.068129
17.26215,17.442822
15.976118,15.661764
14.296461,14.204725
17.734612,16.6446
23.576397,23.603954
17.3962,17.254519
23.846611,24.288877
23.778307,23.930367
21.249952,21.502005
23.67725,23.879618
22.191425,22.34161
23.387611,23.525085
14.350081,15.113813
21.412601,21.097012
23.429249,23.561533
13.600861,13.760614
15.470596,15.73804
23.115492,23.206303
18.807224,19.33044
21.714336,21.826519
23.636517,23.74126
17.59463,17.224638
23.64975,23.625093
13.202456,14.229809
21.765306,23.081627
16.09539,16.124443
21.01828,20.978123
23.408596,23.479145
23.634665,23.801804
23.50835,23.666182
23.529135,23.761719
23.332428,23.436375
22.795803,22.84214
23.44735,23.65511
23.65686,23.729376
23.790823,24.051796
22.93306,23.01799
18.002934,18.278395
23.641947,23.811657
21.960175,21.737179
23.16049,23.159126
21.939688,22.10172
23.77132,23.977047
23.761375,23.96482
17.054987,16.971508
23.86517,24.24554
16.837854,16.628256
23.810425,23.919346
21.353413,21.151295
22.647137,22.63093
22.712133,22.727663
23.32912,23.39219
23.028898,23.021645
16.509838,16.934841
20.872023,20.743774
23.000307,23.050919
14.645167,15.130664
16.940693,16.952627
19.184858,19.44894
23.72261,23.81939
22.256023,22.422455
22.96531,22.90526
18.726707,18.242224
23.161568,23.273678
22.066505,22.310612
23.669151,23.712593
20.688463,20.659544
21.303207,21.357874
18.690823,18.755606
18.889517,18.81397
12.7040825,14.046193
19.329525,18.827522
23.672054,23.850021
21.778202,21.726707
20.10545,20.077953
23.121916,23.157814
23.088282,23.18636
23.729692,23.717327
23.85512,24.208641
14.351569,14.1458435
18.234247,17.281292
23.874527,24.539875
23.344032,23.39123
22.845055,22.978222
23.154919,23.20494
23.201937,23.180815
23.769997,23.865692
12.7737665,13.306836
23.800272,23.876247
13.907988,13.946598
22.183815,21.927382
16.842224,16.461113
23.814772,23.957817
23.855717,24.17343
23.773266,23.868633
23.631998,23.847523
17.702019,17.15058
20.818375,20.65928
23.09249,23.205801
23.812084,23.970081
23.719963,23.841383
18.563576,18.579
23.81398,23.986872
21.392513,21.064016
13.917025,14.632351
23.704762,23.764536
22.458796,22.26121
23.726414,24.299068
22.188898,22.061287
23.286089,23.342293
23.66627,23.726048
19.93585,19.549711
23.689762,23.901443
18.506365,18.917635
23.543146,23.634836
16.726841,15.923319
23.680977,23.869154
15.495285,15.163795
22.448874,22.5478
23.824783,23.99256
23.058598,23.224064
19.952389,20.21136
15.767152,15.317014
23.8569,24.23761
23.342545,23.42187
23.41581,23.413511
22.995705,23.166069
20.734814,20.737614
22.386261,22.491982
22.081545,22.004005
17.178144,17.167177
23.834478,24.004448
22.742409,22.807888
23.440834,23.46478
23.798826,24.38019
19.012339,18.534842
21.669506,21.876663
23.446796,23.545357
20.842375,21.207897
23.389559,23.489424
15.533031,16.109745
23.054184,23.126118
23.767143,23.959976
23.735748,23.789309
22.549969,22.791939
20.14955,20.196377
16.454296,15.483069
23.2632,23.31129
18.721373,18.272116
23.23409,23.297588
18.23789,17.783558
11.332201,12.045883
23.702606,23.792696
23.652037,23.798899
18.543514,18.688972
23.086288,23.15095
23.65465,23.782234
15.05446,14.862576
22.982168,23.024765
23.829,24.15529
20.635014,20.275574
23.317293,23.438763
15.162806,15.41969
22.34304,22.740654
18.16513,18.048382
23.36878,23.605728
22.68078,22.563671
23.754944,23.84798
11.762664,11.162875
23.460032,23.562029
23.149677,23.286945
21.627472,21.836369
21.838287,21.750893
15.394846,15.514375
19.170195,19.42791
22.279354,22.476774
20.573154,20.395073
23.574175,23.658987
22.306627,22.931683
19.438526,19.313766
17.461172,17.63949
17.860144,18.901552
22.53214,22.618523
23.216366,23.533474
17.54271,17.53944
22.976322,23.147476
23.469145,23.502434
18.723627,18.73066
23.335398,23.386494
23.578836,23.659842
23.664026,23.744228
21.343964,21.429157
12.97916,14.219395
17.98281,18.046053
23.065712,23.131207
22.544365,22.582024
23.524427,23.608873
20.244825,19.71478
23.215254,23.25529
21.997694,22.02029
20.781439,21.171757
23.562302,23.73256
23.481386,23.4612
20.276598,20.634743
23.461336,23.86398
21.304878,21.678183
23.626476,23.700628
22.585718,22.534145
21.584114,21.269714
20.005375,20.11261
14.287657,14.226022
23.630304,23.721478
23.484327,23.627737
13.783955,14.224927
22.83471,22.904863
20.786325,20.765976
21.769356,21.722763
22.231997,21.936993
23.35147,23.37231
12.225618,11.886894
23.708141,23.955479
18.459415,18.59129
23.367294,23.632683
23.353043,23.449512
18.730732,18.613354
22.696121,22.791716
13.125788,12.543157
17.555826,16.121477
22.682816,22.732151
16.165539,16.458454
23.31548,23.348175
18.593369,18.947124
14.391102,14.538496
23.452951,23.392555
23.69755,23.77356
23.764446,24.030794
22.94289,23.118902
22.836039,22.71828
15.359627,15.024212
16.111238,15.029883
23.612211,23.756584
21.938328,21.66777
23.439575,23.291618
23.743864,23.782469
23.867817,24.256472
22.255901,22.355639
16.631966,16.425943
23.107994,22.998268
16.511782,15.866359
14.433646,14.432275
18.67166,18.988892
23.294083,23.407412
17.411903,16.994455
23.570362,23.705814
23.758842,24.089626
23.836884,24.10325
22.457027,22.544285
17.827522,18.110065
22.86579,22.698072
22.640354,22.845224
19.950167,20.13604
23.603348,23.728733
17.711,16.22428
23.463762,23.637426
23.483986,23.468792
23.813263,23.980436
23.235382,23.147825
22.10895,21.835281
22.854908,22.858295
23.493881,23.612381
22.870594,23.037148
19.582863,19.475796
21.187302,21.244598
22.524912,22.52907
23.390272,23.645348
22.85587,22.787163
23.736197,23.790436
23.383926,23.406494
22.469734,22.616531
13.934117,13.957058
20.50901,20.777359
23.344784,23.495266
23.829569,23.842234
23.362923,23.336554
21.06335,21.368061
21.483686,21.23015
23.704037,23.842144
16.828785,17.518745
22.869785,23.010406
15.825037,14.337642
23.431545,23.49516
16.521185,16.089138
23.775387,23.929838
21.773756,21.852499
21.882336,21.789928
21.135197,21.177448
22.529478,22.572958
22.388569,22.407228
20.84476,21.020504
23.807348,23.883324
14.836321,14.290515
23.166164,23.172363
19.83638,19.85302
21.34719,21.403091
22.6336,22.65193
17.055687,17.281025
23.65043,23.845402
23.082855,23.23498
17.613415,17.917137
18.457375,17.833166
19.9417,20.188122
14.51663,15.104468
22.900457,23.030277
21.809929,21.821098
20.738644,20.536747
22.654163,22.647682
22.574993,22.602175
23.150053,23.096008
22.616879,22.568779
14.570792,14.553201
18.328064,18.05658
21.137571,20.909243
22.620358,22.605377
15.391609,15.502381
22.944447,22.946785
23.521996,23.466557
23.657333,23.882908
13.696268,13.854477
23.658241,23.817585
23.808035,24.103294
22.927605,23.041273
16.956556,17.125397
22.829212,22.969213
14.889446,14.584367
23.78535,24.030731
22.282806,22.24965
23.69209,23.856144
22.369968,22.229462
22.91999,23.103867
17.411285,17.744034
23.448374,23.69027
16.463581,16.349775
23.338846,23.41121
23.5602,23.707325
23.82329,24.12559
15.090281,14.788862
22.72385,22.90714
23.721012,24.020767
22.97885,22.906464
20.120209,20.149359
17.470713,17.985035
22.36977,22.258583
17.72352,18.085648
19.071817,18.701586
21.815687,21.59068
23.227922,23.349483
23.080647,23.006493
21.440159,21.349686
22.372484,22.520658
21.628399,21.49607
15.490391,15.653514
23.740564,23.88892
19.103237,19.157534
21.948046,21.877785
21.882647,21.705101
23.23595,23.288275
17.162476,17.482285
15.658164,15.156148
22.600006,22.962385
23.702145,23.782047
23.73086,23.812742
20.910595,20.885023
23.71858,23.96899
23.650661,23.729332
22.035847,22.363974
23.256783,23.220024
23.698298,23.894043
20.56673,20.481697
22.466644,22.645985
23.22148,23.17305
23.647137,23.81199
18.500275,18.917982
17.507683,17.408422
13.897224,14.229362
22.414873,22.56605
23.75951,23.93919
23.19871,23.090168
23.80508,24.080034
23.32268,23.272243
23.755146,23.89373
23.856636,24.29164
21.43553,21.76751
21.857916,21.358555
23.047562,23.10276
18.93873,18.59734
20.670677,20.21052
21.39228,21.169712
18.541422,18.848845
21.23568,21.324423
19.14301,19.3344
21.827808,22.009142
19.002972,19.030193
16.467388,15.892053
18.502884,18.816483
23.618134,23.699198
22.919994,23.067734
22.918154,22.977558
23.819921,24.057953
22.443504,22.598564
23.484163,23.466024
18.629639,19.280418
20.661318,20.896713
22.029646,22.159931
20.808413,20.508995
23.39127,23.499977
22.157505,22.421658
17.624222,17.69285
20.822025,20.544872
23.234652,23.250616
23.818487,24.074009
16.47434,16.243336
23.483122,23.642076
23.146843,23.103897
17.952513,17.327696
23.685783,23.854473
19.551016,19.031658
16.21275,16.18381
21.661812,21.731773
23.275068,23.304985
17.1525,17.193674
21.045462,21.123276
23.80295,24.0663
10.727471,11.412723
23.768314,23.846474
23.510725,23.74216
20.564396,20.819824
14.930786,14.358905
23.467567,23.624416
20.518116,20.771645
23.460121,23.566473
16.528934,16.567175
23.656187,23.831617
23.075462,23.176506
23.475464,23.445728
15.0759735,15.234034
17.706364,17.736471
22.44237,22.33603
18.27193,16.286997
23.674614,23.712152
20.90245,20.644484
22.461988,22.309597
18.684467,18.991463
23.517445,23.574535
22.141396,21.948519
23.652502,23.707489
15.166629,14.359308
23.424427,23.498852
23.036947,22.82417
22.42756,22.532429
20.840532,20.513716
23.728168,23.87185
22.795822,23.092255
23.76912,23.895271
23.55865,23.604897
21.569824,22.08184
20.513939,20.147797
17.84013,18.23802
22.029577,22.159084
22.179052,22.042519
23.380365,23.395535
23.514675,23.642126
23.656368,23.721588
23.399979,23.499645
23.861347,24.25654
18.596199,18.763945
23.108992,23.180342
20.277431,20.574242
20.37633,20.333199
23.867104,24.1511
19.795618,19.510733
23.575489,23.70243
17.626087,17.444096
15.948584,16.486122
22.373846,22.663635
23.290653,23.304642
16.49299,16.88154
23.753098,23.854416
23.38066,23.37585
23.685198,23.877056
12.560278,12.437777
23.601715,23.80741
22.94329,23.017155
14.090267,13.775668
23.49738,23.472002
23.473648,23.53522
15.910774,15.651699
17.856073,16.935913
14.714991,14.610034
19.274414,18.882551
23.641396,23.865423
22.605335,23.252739
23.222641,23.304718
15.304693,14.783707
23.574886,23.799068
22.911116,23.118233
23.660051,23.843674
23.42115,23.436497
11.355422,11.743524
15.862165,15.1255455
23.521233,23.690483
13.820953,14.241974
22.928288,22.913498
23.811646,24.004333
22.87733,22.780218
22.330252,22.29791
23.758337,24.128654
23.848288,24.194805
22.921307,22.859812
17.159555,16.996386
23.26416,23.266787
15.596943,16.195818
20.982746,20.902348
16.362932,15.968327
23.338871,23.52425
19.985205,19.792307
17.195282,17.534512
23.691818,23.864897
23.723465,23.806545
21.517637,21.33626
23.680618,23.771942
23.427605,23.478909
23.798006,23.960436
23.672075,23.859592
23.218754,23.200256
19.672081,19.754894
23.797997,23.966166
23.787617,24.183748
16.196722,16.03788
23.66714,23.826216
22.81924,22.916859
23.682457,23.783104
22.289364,22.344452
14.345063,14.431738
22.364912,22.521015
21.476107,20.990036
19.528522,19.534128
23.556273,23.702888
21.09664,21.438541
23.512838,23.522703
23.620052,23.831835
17.943245,17.49947
19.094746,18.984612
22.688606,22.799648
23.243425,23.177265
16.729424,17.099033
19.748453,19.302319
22.674704,22.686026
18.667881,18.576782
23.804844,24.014444
22.58699,22.46661
23.703318,23.857265
18.162243,17.708134
23.511753,23.724716
23.355541,23.355963
21.606884,21.883625
22.502836,22.775286
22.377207,22.547115
17.128773,17.090252
22.857283,22.981884
23.743053,23.811749
15.061539,15.21636
21.907877,22.018513
21.978083,21.997257
23.675867,23.74303
23.717827,23.878479
23.360302,23.456688
18.271431,18.70318
16.65629,16.376781
17.903728,17.129238
23.737707,23.866991
21.417057,21.520527
16.851845,17.15785
23.383947,23.459484
23.525742,23.669533
23.55433,23.541107
22.13773,22.122839
18.649931,18.548622
22.993204,23.001194
23.11875,23.145405
23.65989,23.734879
12.301676,12.843039
15.406971,15.296655
23.280497,23.35465
23.683945,23.692509
23.366594,23.446432
23.52783,23.561268
21.752775,22.065987
15.161668,15.598633
11.773226,12.572973
20.940706,20.630413
18.987787,18.750507
21.437939,21.631744
21.202063,21.138851
14.583135,14.416659
19.999067,20.351164
22.500404,22.77368
23.275593,23.402302
23.67969,23.746254
23.754223,23.883213
23.045006,23.200087
21.986671,21.833252
23.777048,23.873123
17.376122,17.413424
23.458006,23.619337
23.248043,23.36057
23.158312,23.227585
21.585691,21.630157
23.617706,23.766943
14.646685,14.448906
23.295265,23.430454
15.342752,14.621651
23.710386,23.91623
17.958828,17.41043
22.348106,22.46028
18.191938,17.674023
20.547558,20.278679
23.281485,23.374174
20.668623,20.848156
23.759008,23.966175
22.548855,22.489998
23.780262,24.013504
23.869164,24.903908
20.173237,20.236814
19.230457,18.911972
23.671038,23.851091
23.428535,23.56654
18.430325,16.990622
22.584814,22.573803
23.816689,23.95198
13.568491,13.682551
23.706182,23.836655
23.391787,23.501274
17.253002,16.444256
21.016865,21.253433
23.621479,23.771875
14.288296,14.472755
23.748032,23.740887
16.896812,17.313644
20.090633,20.176403
23.779156,24.001934
23.614565,23.729763
17.322813,17.093216
15.461248,14.9217205
17.465967,18.258884
14.750533,14.567263
17.267235,17.269339
18.710499,18.476814
23.23917,23.308712
23.748646,23.762642
22.294926,22.379166
9.983724,11.489933
23.51436,23.494457
16.280703,16.480608
23.65144,23.743412
20.096596,20.209759
17.43267,17.450119
23.746597,23.98886
23.310593,23.368889
23.136127,23.273499
22.702066,22.553116
23.21904,23.347038
18.414455,18.195885
19.160675,19.003265
23.748968,24.027807
22.544338,22.758999
12.703494,13.270245
23.005556,23.03671
23.785784,24.094913
23.11859,23.232407
23.724476,23.906605
20.263805,19.929073
23.484709,23.387749
23.349531,23.380405
23.453312,23.48859
23.280165,23.310993
19.913376,20.228691
22.310368,22.392324
23.829842,24.182558
23.64308,23.801311
23.204966,23.438831
20.989994,21.090437
14.932266,14.566818
13.068495,12.779715
20.340876,19.865992
23.395266,23.368628
23.821548,23.93712
22.099245,22.223087
23.448061,23.704323
23.845041,24.133507
23.347645,23.429691
22.98803,23.158913
22.36796,22.323263
23.380562,23.455532
15.483332,15.198345
23.171606,23.483906
22.994663,23.230667
23.535957,23.523724
20.360542,20.522526
20.409657,20.320158
20.87191,20.635942
14.356175,13.892379
23.807102,24.009995
13.243992,13.762827
23.787167,24.091713
20.872375,20.990326
20.762175,20.858932
16.237753,16.177505
19.751013,19.655468
16.22301,16.617914
19.641514,19.83553
23.533096,23.575039
22.514793,22.468704
23.678085,23.850668
23.784128,23.945845
18.451826,18.482185
20.426495,20.442219
21.954231,21.956968
23.399437,23.452799
14.598358,14.837008
23.77838,23.946281
23.384192,23.465166
22.01754,21.9923
22.620422,22.728848
22.411282,22.445618
13.53977,13.055727
23.762955,23.82079
23.474522,23.627804
19.852106,19.341156
20.362665,20.717495
23.594625,23.697327
23.709976,23.807453
21.922646,21.761385
15.943365,16.077679
19.399708,19.308004
16.02454,15.106743
17.08383,17.117783
21.300667,21.359571
22.837599,22.813843
19.810917,19.831205
19.402931,19.49717
17.576965,17.75055
23.534761,23.768356
23.81105,23.96597
23.742214,23.84848
23.862206,24.301975
23.246025,23.261944
18.425554,17.588036
18.456493,18.629974
23.504526,23.535427
23.273441,23.132677
23.51434,23.656912
18.442886,18.28506
16.266275,16.655224
15.542115,15.349634
21.979074,21.840565
22.78391,22.68225
22.830425,22.689789
17.66604,17.364388
23.84342,24.140469
13.475599,13.293916
18.987562,18.350761
23.845385,24.072025
19.801212,20.452137
22.809017,22.914904
23.487518,23.597708
21.7059,21.68178
17.864185,17.968647
17.686138,17.730679
16.502934,16.96164
19.776876,19.983345
23.521603,23.535276
23.091217,23.156921
23.616608,23.682114
18.186956,18.406046
22.579765,22.515577
23.680405,23.836761
23.478325,23.54701
23.284723,23.319324
20.91118,20.609081
23.356459,23.415785
20.935394,20.639137
23.550396,23.664047
23.683844,23.681044
23.529188,23.863853
23.647816,23.810242
15.070453,15.561473
23.518843,23.633427
17.086803,17.011501
18.52101,18.189127
23.5437,23.663977
21.263664,21.51361
21.960464,21.930862
23.570026,23.58176
23.730772,23.95034
23.158453,23.225096
23.285028,23.342234
22.619675,22.704453
23.502178,23.394457
12.650227,12.544507
23.69323,23.85494
18.713179,18.692005
23.569513,23.756746
17.044947,17.321426
23.803581,23.978514
22.752716,22.668346
20.940271,21.26801
22.134773,22.157728
22.22456,22.374857
20.42705,20.368177
14.239594,14.504051
23.760836,23.86642
23.08045,23.281883
23.85033,24.30314
17.358847,16.780758
21.698505,21.808613
10.392568,10.068151
23.787045,23.886395
22.844038,22.838688
23.584137,23.864502
23.803318,24.044958
22.449884,22.29723
21.736807,21.93971
23.13102,23.19618
23.739265,23.925707
15.184042,14.952862
20.75814,20.978636
23.103048,23.143044
23.752829,23.93011
23.82001,24.028934
23.4955,23.495508
17.713102,18.008604
23.317455,23.370766
22.379717,22.42924
23.756767,23.935059
23.163397,23.260735
23.622004,23.820953
17.306559,17.51258
13.081367,14.560009
20.452026,20.309807
23.75415,23.94428
22.133118,22.002525
14.727694,15.214226
23.53169,23.605907
14.717649,15.237473
18.395782,18.218126
23.314182,23.786499
21.889168,21.865183
23.078594,22.825165
21.571297,21.698822
23.758522,23.749332
23.449627,23.518324
22.938097,23.040253
23.439655,23.602694
18.03689,17.130333
22.248695,22.347012
10.844302,10.599088
14.78517,14.881834
23.159485,23.215809
16.905563,17.31645
23.252577,23.162067
22.90856,22.763577
22.480965,22.609486
20.286627,20.084095
14.625097,14.07732
21.524609,21.269285
13.865589,14.344969
13.96653,13.502767
22.765793,22.820017
20.38127,20.091564
22.810263,22.77486
23.522398,23.569504
23.774332,24.007215
23.86288,24.341751
23.480364,23.762661
23.541193,23.740473
22.514938,22.637238
22.288286,22.51236
19.993488,20.051601
23.23062,23.287071
23.6882,23.844793
23.33054,23.383991
23.468208,23.479294
23.57469,23.61179
19.047968,18.981297
22.61129,22.641365
23.594704,23.962013
22.511047,22.67609
23.54682,23.617771
23.80678,24.035934
23.26044,23.285473
10.1693,9.577929
16.517069,16.690125
18.469284,18.372143
23.412422,23.551834
19.610783,19.346159
18.806248,18.420307
23.68893,23.822979
22.640936,22.680897
18.458183,18.086315
23.612505,23.719103
23.406506,23.527424
16.939522,16.84398
15.598345,15.335529
21.742207,21.86977
21.949535,21.808483
19.11959,19.826143
10.67039,11.394638
18.306192,18.42917
16.871723,16.512455
17.472454,17.578648
22.013592,22.20094
23.834122,24.279257
23.081696,23.094017
23.699368,23.810356
22.851164,23.071674
18.860077,19.152452
21.912685,21.897516
23.271637,23.443907
23.643934,23.729656
23.704382,23.847008
21.999609,21.97336
21.362549,21.448387
18.632708,18.151361
22.838093,22.911953
23.772303,24.015322
21.705809,21.893686
23.136997,22.998407
23.818068,23.930264
17.858967,17.476961
23.749605,23.968136
23.676449,23.88198
19.049551,18.839233
21.46689,21.294441
23.293808,23.437956
23.030907,22.993954
20.430672,20.433798
19.244343,19.118624
22.932669,22.977877
23.55462,23.736565
22.38995,22.472189
16.06719,15.645779
13.509529,13.657389
13.816936,13.687314
22.207039,22.488636
22.25885,22.243702
16.038418,16.407825
21.593946,21.346306
23.003511,23.10043
23.315187,23.457907
17.641567,17.236347
18.26875,18.238045
18.7439,18.72738
23.29009,23.4305
19.43848,19.636127
17.361,16.920895
23.532349,23.75456
20.609997,20.715376
23.48237,23.527308
21.85995,21.6343
17.838823,18.105795
21.738306,21.768488
22.535105,22.512604
23.711777,23.81108
20.500463,20.443909
23.841286,24.164927
22.26476,22.262402
20.167501,19.986605
21.763275,21.534065
23.200754,23.266306
18.710272,18.469849
19.961575,19.9268
21.459524,21.575943
22.863306,22.701166
16.83858,16.69946
18.616623,18.566227
15.076845,15.331326
22.924938,23.12303
18.278236,18.764187
11.929013,11.985001
20.175556,19.68879
15.549903,16.127575
22.272701,22.38441
20.320065,20.600819
23.769243,24.089558
23.833162,24.14182
21.815096,21.738602
23.457619,23.498257
23.62526,23.661755
23.168976,23.084911
20.707165,20.93674
21.509167,21.569393
23.751518,23.83808
17.830784,17.712065
15.82071,16.162495
17.69876,17.46761
17.076832,17.654413
20.765703,20.957657
20.986126,21.046013
19.237045,19.770441
22.669115,22.726526
17.057888,16.944227
23.827534,24.260504
22.414028,22.22685
14.060249,11.566999
19.16619,19.007633
21.699505,21.608685
23.779493,24.028095
21.569094,21.820702
5.924649,9.253311
23.656328,23.83364
16.1408,16.027393
20.411074,20.532185
23.33266,23.599522
18.373667,18.30324
19.19491,19.40364
22.49048,22.515495
21.02627,21.323807
18.035961,17.904379
21.80607,21.852749
22.970928,23.11684
21.524513,21.993492
23.345371,23.47433
23.661339,23.88961
14.080509,11.859445
22.038994,22.063606
23.698109,23.814152
18.920826,19.426306
20.879778,20.998627
23.105892,23.779999
22.225395,22.186728
21.97859,22.230194
23.392166,23.37537
22.78043,22.765903
23.077229,23.09654
23.469955,23.628588
21.558607,21.49659
13.266721,13.037209
21.812767,21.848314
14.605595,15.029467
22.202606,21.912638
22.359802,22.363693
22.461655,22.512802
15.97492,15.51995
21.621922,21.667637
23.639645,23.65409
20.347795,20.692417
23.41801,23.531124
20.81375,20.623264
23.656515,23.752583
22.889038,22.933586
16.296047,16.5411
22.411194,22.279009
16.42728,15.769631
23.661726,23.846249
17.711336,18.000921
19.119503,18.933811
17.658491,17.451914
23.766533,23.853432
21.534115,21.448982
13.187065,13.031138
15.324986,15.09845
22.994799,23.091629
21.749584,21.733065
23.490185,23.549946
17.554129,17.701416
22.48743,22.574778
16.7309,17.38909
16.469528,16.41836
16.402588,16.116482
23.51565,23.50886
22.77288,22.801085
22.279419,22.266506
23.40561,23.573427
23.078049,23.198734
23.175652,23.177448
19.808172,19.663979
15.822112,15.780289
23.004244,22.870388
16.691889,16.927998
23.461739,23.552883
19.18605,19.545046
23.758732,23.964073
23.813137,23.97594
20.444496,20.500397
23.405384,23.613766
20.628336,20.52488
23.800924,24.01492
15.391661,16.21289
23.548923,23.675545
20.72521,20.569456
23.151506,23.221237
19.439955,19.197414
23.07095,23.19108
11.81671,12.447847
19.8159,19.870272
22.703918,22.595749
23.502432,23.622929
22.909176,23.028671
23.455025,23.55101
23.359259,23.511332
19.598644,19.888592
22.837511,22.679634
19.121983,19.092354
23.539984,23.669285
14.822453,14.595497
23.407663,23.49681
23.780706,23.958931
14.253492,14.620889
17.417036,17.553238
21.849987,21.73396
16.557474,16.124125
20.05249,20.13298
14.723268,14.861973
21.168858,21.249485
21.697945,21.414162
23.786674,23.953224
23.762373,23.871683
23.085726,23.041466
18.685097,18.81276
22.902847,23.184126
17.41638,17.396069
23.85783,24.202864
22.847757,22.727684
23.087332,23.49554
12.749834,13.306704
19.89971,19.678123
20.70688,20.795105
19.705605,20.003515
17.803051,18.14591
23.776127,24.096273
23.398914,23.379978
14.675723,13.395064
21.1654,21.175097
22.642502,22.754139
19.763714,19.537918
16.127247,16.052593
19.3873,19.807009
17.401886,18.070135
23.42168,23.74557
23.7819,23.888386
21.722803,21.704212
23.625944,23.74453
17.095236,17.272774
23.082796,23.143986
23.814716,24.105125
20.915623,21.114143
21.572794,21.615175
21.303408,21.359354
22.951405,22.966917
23.642975,23.698868
16.024115,16.791597
18.366875,18.274584
22.735544,22.94563
20.050665,20.25183
23.830057,24.010975
23.50132,23.525019
18.49533,17.855282
22.994568,23.020382
20.539516,20.875828
13.068315,13.227016
16.169943,15.931929
20.903917,21.06386
22.565136,22.53526
23.425083,23.464123
14.632021,14.869914
16.851568,17.181108
22.97808,22.98411
16.238462,16.015617
23.77246,23.86224
23.174118,23.521872
22.31601,22.357601
17.92162,17.917212
23.842873,24.214848
23.319427,23.464478
19.381207,19.385288
23.832226,24.044966
21.205175,20.978737
21.798801,21.765776
18.39143,18.492123
23.66867,23.851263
21.694582,21.58395
23.036966,23.008625
21.502,21.449783
16.143764,15.804096
21.771261,21.685776
12.07927,12.236887
23.835215,24.089973
23.70415,23.82922
16.365406,16.798601
21.259539,21.143978
23.820919,24.079716
14.013626,14.509404
22.664722,22.843838
23.236202,23.449848
21.373194,21.348497
23.832829,23.929571
23.86755,24.324127
23.827005,24.17774
21.547756,21.395863
23.788021,23.98061
21.560724,21.631474
17.434364,17.002808
16.336765,16.6462
22.894016,22.897812
17.262375,17.582739
23.002243,23.029905
21.185144,21.579681
23.79696,24.087797
23.722294,23.854979
23.60696,23.567682
11.904216,11.558284
14.150171,15.000513
20.100742,20.07643
15.819165,15.866264
22.560675,22.533041
23.404966,23.414518
17.878685,17.909424
23.620083,23.756477
19.997952,19.868649
23.723402,23.922762
23.812084,24.01049
22.3348,22.331482
23.759527,23.831633
23.25455,23.268127
23.608452,23.741112
23.81601,24.068312
21.988775,21.902771
13.10887,12.779986
19.956451,20.11046
21.747923,21.840023
13.721367,14.017685
23.81484,24.04634
17.328444,17.676989
20.624802,20.902746
23.811707,24.009743
21.486372,20.966248
23.34096,23.32346
16.774712,17.17976
22.144396,22.35685
23.821735,24.167873
23.334364,22.928331
22.170353,22.395018
23.518833,23.650955
22.47704,22.62665
23.85313,24.33416
23.583216,23.746086
23.727573,24.024036
18.738836,18.059563
18.082165,17.957039
20.476133,20.393246
23.282595,23.527744
22.290375,22.291557
23.205828,23.287624
23.752525,23.899836
21.021584,20.636265
21.879772,22.145966
23.797434,24.006535
20.519833,20.95346
22.999384,23.091679
16.603275,16.74719
23.510544,23.457016
23.641035,23.745262
17.757719,17.535545
22.667156,22.669434
23.289879,23.393251
22.334717,22.393349
17.47171,17.463879
23.058533,23.226208
18.757814,18.42752
20.89403,21.127628
14.993294,14.564909
21.009659,20.656965
17.320335,17.036415
10.268098,12.0898285
22.309223,22.39883
22.794613,22.658522
23.176888,23.444063
18.191616,17.894053
17.354351,17.843658
22.337637,22.44268
16.179066,16.582878
17.198217,17.149815
23.726173,23.838177
23.618675,23.87241
23.561377,23.41453
17.4706,17.52353
23.596958,23.675669
23.72227,23.845499
14.062503,13.431774
23.504335,23.62273
23.604141,23.797459
23.609062,23.615158
23.524597,23.608852
23.66824,23.727003
23.12933,23.474533
23.860569,24.387323
14.696987,14.588531
23.535618,23.805382
22.910324,23.010075
21.97493,22.244785
19.269512,19.496029
23.70777,23.791195
23.384523,23.530767
12.595455,13.091885
12.41262,12.124111
23.09579,22.993332
23.169523,23.353035
22.391434,22.366932


==> plots/force_y_validation_dense4.csv <==
Target,Predicted
21.117912,21.031578
23.469826,23.430752
23.771425,23.65323
23.584272,23.499384
22.205645,22.260614
23.686417,23.622597
12.47202,11.336481
17.690273,18.135899
23.495192,23.418882
16.628359,16.486055
21.452124,21.660883
19.597677,19.150154
14.360415,14.054295
18.561264,18.874672
23.709803,23.560291
23.247833,23.188263
23.372768,23.287128
20.042997,20.258873
21.849617,21.742298
15.618675,14.731651
23.756147,23.610565
23.664959,23.629187
23.664026,23.655445
23.546799,23.400177
23.452436,23.31884
21.717987,21.466858
22.812283,22.868015
21.80481,22.773323
23.249508,23.21732
20.870092,20.557758
16.43691,16.531763
22.97596,22.858555
23.598341,23.68472
23.862324,23.703661
20.573423,20.583805
18.331553,18.066952
23.769821,23.629803
20.395956,20.488716
19.001677,18.84681
15.882269,15.9080925
23.656515,23.598846
23.46895,23.35693
18.907074,18.757658
23.377514,23.296198
18.709564,18.923378
20.263725,20.23969
18.001217,18.215427
22.855076,22.770546
12.779215,13.229641
23.811165,23.731236
23.593262,23.568096
18.685648,18.612919
23.65465,23.607256
23.65049,23.562263
22.750465,22.72198
15.976118,15.211994
23.563744,23.566212
23.794437,23.686226
21.893803,21.817982
22.911942,22.8653
20.981546,20.782303
23.491526,23.559292
23.086615,22.9922
23.482502,23.43642
20.076555,19.508032
19.691984,19.75971
23.757063,23.652672
19.38995,19.453766
17.014671,17.738144
17.59463,17.320995
23.73868,23.646656
22.94329,23.023409
23.670998,23.61636
22.943378,22.871212
22.647884,22.58842
23.79817,23.67337
19.999456,19.94682
17.555826,16.719141
23.196375,23.232807
23.869215,23.68943
23.762321,23.662542
23.733082,23.659689
23.44804,23.47115
23.08355,23.151905
23.139446,23.152107
23.803097,23.663021
23.738317,23.624268
23.701061,23.539597
23.817715,23.630821
22.82321,22.870327
23.547081,23.541668
23.292122,23.287725
23.343739,23.145031
12.301304,12.964577
19.392012,19.58289
23.827534,23.731312
19.389265,18.883493
23.269058,23.2785
20.628336,20.569021
21.204626,21.558033
21.987183,21.979336
21.34415,21.543316
23.360031,23.334484
22.701227,22.766554
18.214931,18.028671
23.848793,23.667063
23.749125,23.637508
23.604809,23.550888
23.372314,23.283737
21.883724,22.05167
20.726702,20.71931
19.447632,19.518501
20.660385,20.55719
10.978681,10.990097
14.252768,14.229732
23.782303,23.648952
17.416876,17.778027
21.09821,21.082462
23.19481,23.163353
20.173237,20.503511
23.489607,23.463383
23.660194,23.60023
12.762099,12.30367
22.005428,22.012383
21.959833,21.748959
23.828285,23.6459
19.777689,19.758713
19.625877,19.520485
17.055687,17.018036
23.378841,23.172821
22.310833,21.962824
23.559458,23.522507
17.404268,17.43497
19.86625,19.681084
23.683844,23.626755
22.850662,22.829391
21.966515,21.923897
9.894262,9.898325
23.727457,23.63723
21.21941,21.370552
23.431227,23.383638
23.661224,23.603497
19.237667,19.65751
18.090631,17.940063
14.595087,14.004393
21.5965,21.343098
17.325958,16.756252
23.003077,22.788956
22.203564,22.164524
22.560947,22.556467
22.183735,22.10088
23.70103,23.625422
20.354773,20.148098
19.776876,19.881416
17.358847,17.093788
23.524582,23.526531
20.081089,20.305868
18.271776,18.479815
16.483355,16.51213
22.876793,22.89626
14.96829,15.701513
22.42656,22.428207
21.85995,21.69597
23.762733,23.65443
19.420218,19.31123
21.448956,21.377373
22.038786,21.926474
22.338139,22.472202
19.370975,19.64545
23.105812,23.089312
20.056162,20.126825
23.726267,23.651335
22.221045,22.23396
14.5052185,14.52204
18.730137,18.250301
23.073002,23.115429
19.224419,19.15417
23.521885,23.616962
19.23229,19.184422
23.317343,23.310682
23.758984,23.636189
16.306873,16.04792
16.19081,15.555525
20.924786,20.688633
17.90334,18.160786
13.012073,14.195077
22.03298,22.216867
18.11184,18.292479
14.314194,14.036901
12.450462,11.703779
21.19163,20.952164
19.741577,19.484337
23.686882,23.642458
22.545616,22.545017
22.086607,22.083965
20.37633,20.435425
23.858463,23.79827
23.799393,23.644867
23.19706,23.182068
23.345257,23.276083
19.038713,19.154114
19.89453,20.050081
22.768076,22.704859
23.195454,23.274471
23.850327,23.67731
20.924358,21.206226
23.702463,23.611431
14.206853,14.187537
21.771261,21.616158
15.020243,14.223515
22.907701,22.92713
20.585514,20.585884
23.616125,23.58609
23.838049,23.644873
23.788391,23.671818
21.26978,21.108143
22.013592,22.035143
21.831547,21.759233
18.321543,18.240335
23.355541,23.279648
18.21584,17.850267
18.630884,18.640678
21.616175,21.744404
21.990555,21.85764
20.608429,20.42937
20.672163,20.875393
19.161667,19.319508
23.819855,23.686947
20.195711,20.135082
23.837189,23.696156
23.748968,23.668043
20.309982,20.500751
23.803154,23.646072
23.647936,23.618778
19.251358,19.706379
20.90468,20.710833
15.970319,16.040577
23.197033,23.13641
23.512838,23.410347
17.759418,17.83731
22.248695,22.1744
23.545158,23.50681
17.20409,17.327883
23.238766,23.08367
22.49048,21.882614
23.048908,22.973625
23.481373,23.349356
21.650082,21.54876
21.076801,20.899311
23.844011,23.738932
22.741257,22.654978
14.853908,14.460834
21.53589,21.546097
23.357254,23.276207
23.499622,23.540997
23.744724,23.642689
23.688637,23.604088
22.209871,22.212553
23.6748,23.602932
22.936138,22.868057
23.720814,23.606094
15.961947,16.383224
19.394733,19.466051
20.580193,20.79673
18.818962,18.796497
20.162197,20.261345
21.350193,21.535318
23.829403,23.70537
20.709639,20.805683
8.750355,9.52936
13.095408,12.727442
17.121178,17.274542
22.527834,22.597734
22.831749,22.642412
23.800991,23.644308
17.79572,17.470139
20.175941,20.293333
23.789639,23.684422
23.845524,23.662323
18.102198,18.03853
22.343287,22.192974
22.334717,22.434929
23.299417,23.248962
23.771961,23.639503
23.366594,23.30476
22.170002,22.186666
23.506388,23.453596
18.712803,18.150185
23.290205,23.25124
22.544365,22.53169
23.70026,23.64709
23.426401,23.33475
23.371914,23.3329
23.369793,23.33787
23.05948,23.014168
15.838683,16.020657
23.16049,23.084122
12.378695,12.246886
23.611391,23.635452
20.289135,20.897457
22.531456,22.52391
19.119503,18.91472
23.42115,23.406742
20.421587,20.369583
23.06432,23.068262
11.686076,12.524418
19.108421,19.29744
23.176464,23.186981
23.71306,23.638134
22.396769,22.336723
17.601135,17.083107
22.847467,22.688303
18.409763,18.661335
22.464474,22.453125
19.369734,19.576328
23.39656,23.311872
23.829,23.679623
23.074036,23.186096
20.946918,20.862692
21.371628,21.305162
21.268162,21.488771
23.46947,23.441689
19.883883,19.642105
23.849833,23.686047
20.648273,20.587437
23.419075,23.303055
22.76522,23.093975
22.552277,22.427853
23.044851,22.895298
21.340698,21.158325
23.826416,23.72044
16.297367,16.68713
20.939451,20.984194
21.585804,21.262383
23.752449,23.659277
23.73617,23.634607
23.112003,23.031963
23.260447,23.272305
23.239223,23.201305
14.590286,15.310316
23.090586,23.017246
23.467949,23.378141
18.065336,17.90559
22.988686,22.759064
16.607725,16.593369
23.44232,23.459778
19.55469,19.576405
19.916859,19.829983
17.451546,17.108065
19.172407,19.386108
20.447796,20.54356
23.858885,23.68463
23.656187,23.607313
23.698595,23.576965
23.608986,23.49342
17.258106,17.266907
12.159413,12.245075
23.723951,23.634424
21.699356,21.624538
20.658688,20.534126
22.924938,22.982353
23.819975,23.691376
22.85962,22.784502
23.025215,22.981339
21.996046,21.982126
19.4927,19.829403
23.786352,23.636835
16.259613,16.079315
22.696,22.723438
22.333662,22.375044
22.622324,22.604803
22.269896,22.262812
14.929548,14.900726
23.647335,23.600737
13.816936,13.473479
23.339167,23.234556
22.326538,22.218273
20.951149,20.570435
21.631493,21.405384
23.815361,23.652977
23.704762,23.59432
23.70089,23.633131
23.676685,23.641144
23.807798,23.654337
19.648092,19.881166
23.656982,23.609211
15.802404,15.566987
23.363188,23.266106
23.757584,23.625011
23.130398,22.993116
17.55458,17.477566
19.539623,20.054298
23.612247,23.583544
23.335663,23.315517
23.440878,23.408978
22.555016,22.525938
23.659008,23.619831
23.796997,23.697021
20.773083,20.490488
22.627104,22.40702
21.646925,21.370321
20.693115,20.868664
22.95533,22.927494
23.64308,23.594612
15.234146,15.229459
23.790823,23.65966
23.637129,23.606392
22.128939,22.144691
20.93864,20.850447
18.872866,18.666016
23.367195,23.34129
23.567142,23.583729
23.61678,23.568878
23.708588,23.619997
23.74014,23.498857
12.928783,13.341984
14.912919,14.49582
22.29212,22.295036
23.566853,23.403828
23.768478,23.632994
11.202606,11.438021
18.714178,18.825006
23.71118,23.621647
23.019726,22.987522
23.424427,23.372097
22.825592,22.748455
23.746592,23.652245
23.193754,23.145916
23.836004,23.65845
23.317266,23.260906
17.0632,16.97658
21.444555,21.558004
12.766865,12.675392
16.37572,15.54883
17.450878,18.042992
23.248043,23.151836
23.820696,23.666306
23.544828,23.592297
22.057095,21.918972
20.451391,20.414387
21.462643,21.482191
22.898205,22.851027
22.53474,22.444832
22.25174,22.224342
20.727531,20.870487
21.532383,21.592316
23.739265,23.66053
21.808708,21.658476
23.41581,23.308853
23.361122,23.322521
21.186815,20.998692
22.553865,22.363226
18.290222,18.174816
23.343891,23.252449
15.460178,14.678771
23.571676,23.53627
22.152084,22.113148
22.2036,22.126423
23.814184,23.637882
22.619188,22.475689
22.55146,22.563404
16.205631,16.15874
22.48743,22.302666
14.849237,15.35343
23.861843,23.680573
23.82182,23.68197
23.383947,23.259754
23.754734,23.643396
23.45298,23.379639
23.183002,23.174116
23.75415,23.646524
22.620422,22.69957
14.402252,14.185046
19.265171,19.17014
22.073404,22.14888
23.770739,23.693338
23.468208,23.455402
23.467505,23.379967
14.475034,15.003533
18.0392,18.06498
15.643709,16.126625
21.688622,21.800169
17.368332,16.843945
23.747925,23.634804
20.720013,20.601643
17.47213,17.770247
23.363373,23.32034
20.995945,20.86419
23.776867,23.692726
23.640823,23.604607
23.126654,23.111689
20.165016,20.125408
19.785166,19.945318
15.857071,15.622786
18.988846,19.109097
16.623335,16.850399
17.3962,17.255667
23.624954,23.518044
23.501568,23.498352
23.749084,23.608086
13.232005,13.18996
22.88733,22.951134
20.155045,20.407497
17.054987,16.81696
23.67832,23.620316
23.002884,22.971151
22.263624,22.140434
23.851242,23.671602
23.698292,23.59579
18.47931,18.578852
21.919777,22.092953
16.855236,16.448961
15.228205,15.314571
22.102571,21.92337
23.273218,23.289314
23.636429,23.525799
17.678963,17.744192
23.78664,23.661293
22.465256,22.459774
18.64766,18.988941
21.7273,21.65134
22.22746,22.262192
12.255354,12.3072605
22.17558,22.247295
16.17176,16.805664
23.814554,23.641722
22.747534,22.82793
23.750494,23.633913
18.560715,18.624847
23.77388,23.634876
21.168858,21.14053
13.16173,13.00377
11.268779,11.007887
23.499481,23.397606
23.318192,23.295788
23.480364,23.46547
23.01431,23.011274
23.20295,23.195656
17.55864,18.189276
23.382755,23.27507
14.995853,14.088952
22.276575,22.171564
18.390726,17.727549
22.529478,22.478765
16.266247,17.190258
14.612507,14.618272
23.290653,23.20495
20.909128,21.193506
16.709972,16.877197
23.692085,23.57492
23.779322,23.674816
14.815862,14.852385
18.756147,18.946896
17.206354,17.274483
23.630785,23.613611
16.941185,17.584198
23.400005,23.386618
22.511047,22.409687
20.427277,20.542038
10.744155,10.544149
23.739286,23.62549
20.81375,20.822117
21.934258,21.53517
21.483686,21.347748
22.91992,22.969124
23.543846,23.545456
16.824654,16.73628
19.135399,19.141853
12.009136,13.029087
22.388615,22.278963
22.891403,22.819805
22.707165,22.87626
21.620049,21.659126
21.047691,21.05158
22.449884,22.326649
23.511753,23.33783
18.607225,18.023415
23.57363,23.543856
22.26064,22.321224
23.06211,23.061443
13.58861,13.701008
22.514793,22.506706
17.467272,17.552172
13.608578,14.492474
23.60957,23.59872
21.719185,21.635475
22.136366,21.90992
23.464972,23.448242
23.701168,23.608799
21.54726,21.407547
23.628729,23.604218
13.974579,13.817774
20.50901,20.621311
16.775171,16.86023
23.59707,23.520256
16.624968,16.417143
23.73758,23.605154
22.881779,22.836962
15.862733,15.793974
23.854675,23.68314
17.608683,17.18571
23.792522,23.663946
18.711443,19.008396
23.692999,23.623512
20.397778,20.100723
21.643223,21.582642
22.584667,22.624683
15.179514,15.333563
23.624378,23.55918
23.043123,22.953274
23.773884,23.620312
21.17757,21.280987
18.8951,19.026518
23.831345,23.68576
23.474522,23.386911
22.996819,22.883318
18.464077,18.056557
18.56795,18.667675
23.748577,23.6493
23.735065,23.633465
16.185616,16.03189
22.447496,22.335327
23.585743,23.491428
17.447208,17.365742
21.91249,21.821117
19.763714,19.732307
18.529942,18.719387
16.131115,15.39946
15.0856495,14.72072
23.725359,23.582016
21.426662,21.589272
15.519009,15.107599
22.545223,22.599499
19.727552,19.21435
23.745361,23.667702
23.104631,23.083406
14.372452,14.80388
14.411905,14.751592
23.112417,23.051268
17.02423,17.246778
23.856579,23.707642
23.609915,23.537329
18.78153,18.565134
17.924765,17.646202
22.867624,22.845943
23.653309,23.5854
19.334108,19.004248
23.44735,23.306911
18.52246,18.281193
17.688175,17.85512
22.022442,21.731657
15.184042,15.613567
15.74424,15.3752165
23.176079,23.18202
23.561377,23.502575
23.62022,23.58905
22.592339,22.584175
23.53857,23.467636
18.563576,18.672314
23.859919,23.67915
23.730772,23.650616
21.17772,21.270555
23.51036,23.415245
21.619621,21.619099
23.378553,23.367332
17.503872,17.55131
20.685043,20.678204
23.759613,23.665691
23.806826,23.64308
23.795284,23.655605
16.385496,16.142103
17.266941,17.498795
23.461979,23.364046
15.915758,16.489573
20.117702,19.94028
19.950167,20.007196
18.048527,18.522287
21.321777,21.34733
16.41065,15.917007
22.191425,22.31567
23.622417,23.611382
22.419874,22.26667
23.41006,23.370584
22.573093,22.427113
20.980633,20.67989
23.305214,23.267246
23.796124,23.680067
17.939924,18.057392
23.452625,23.350298
19.445393,19.73614
22.356636,22.66169
21.990376,21.997383
21.294704,21.417332
21.43885,21.486673
23.877457,23.749886
23.748032,23.588102
21.873644,21.80662
23.181322,23.135242
23.354525,23.20673
23.593735,23.541363
18.303347,18.21672
18.522423,18.481617
23.685154,23.52148
20.457409,20.320429
23.844885,23.685925
19.880089,20.332874
16.704407,16.486599
23.76059,23.644424
19.550982,19.35069
23.780094,23.6838
21.243444,21.342262
23.693302,23.545568
23.56322,23.59664
14.904179,15.362196
14.791983,15.383278
22.72602,22.891502
23.41061,23.434216
22.467129,22.29033
12.476032,12.418164
22.42756,22.417099
22.347515,22.385344
23.099316,23.055937
23.40561,23.414114
22.649788,22.61716
22.545557,22.672245
17.229156,17.410322
23.729792,24.031046
23.83297,23.69733
19.9417,19.8741
21.759178,21.621298
17.325344,17.128262
22.013016,21.682495
23.121502,23.108223
23.248257,23.131775
11.332201,11.83124
23.035206,23.027046
16.828785,17.59126
23.646374,23.579609
23.381256,23.37573
23.453087,23.437801
23.23793,23.165756
16.44629,16.569342
21.939062,21.763603
16.13398,16.320147
16.360226,15.601887
19.8159,19.949444
22.040152,22.051445
17.695992,17.803211
23.771698,23.654774
17.78385,17.740927
15.168982,15.669924
23.769243,23.69336
23.703318,23.600136
21.648445,21.683636
23.812334,23.708221
23.827682,23.63715
19.049551,18.908636
23.770607,23.610815
23.802696,23.654697
23.546242,23.454918
16.70388,16.558619
22.001905,21.921452
14.079447,14.118822
23.569906,23.479673
21.299877,21.551804
22.596691,22.483814
22.378977,22.45086
23.25557,23.198895
16.1408,16.561874
23.798124,23.778522
18.864689,18.80817
23.010662,22.853151
19.562252,19.672758
21.58495,21.493698
23.468163,23.432312
21.870655,21.83649
23.806816,23.698925
19.908901,19.782196
16.473343,15.736233
18.616623,18.334486
16.336786,16.859325
23.773663,23.65367
23.759594,23.644365
22.91911,22.767996
16.35824,19.057344
19.408752,19.69437
16.851568,16.910765
15.276575,14.535379
19.427502,19.241772
20.1379,20.180668
16.703892,15.639817
17.705063,17.198092
15.061539,15.406803
23.53937,23.566616
19.11836,18.902508
23.485577,23.465591
17.712502,17.89012
23.22198,23.187527
18.787329,18.716187
17.166119,16.76865
21.985683,21.847126
20.686422,20.607052
23.334087,23.239761
23.68597,23.642347
18.237347,18.709795
23.814991,23.659208
21.934223,21.8675
23.082855,23.02955
18.023808,18.266567
22.752716,22.673801
18.23789,17.944096
18.221544,18.280622
15.710356,15.447075
23.683037,23.602726
23.665817,23.65375
23.603012,23.56142
22.84037,22.84832
23.393864,23.281013
12.681274,13.004416
19.852106,19.536081
15.090281,14.8015995
13.69886,13.192206
23.507912,23.453962
19.423775,19.348076
21.541533,21.537518
10.86296,12.012528
23.671038,23.632545
23.404938,23.26368
22.183815,21.92801
17.65845,17.650265
23.706038,23.63114
23.525185,23.386997
20.406513,20.281626
22.992731,22.819632
23.708141,23.572798
17.720522,18.450005
14.400195,14.874428
18.403778,18.30495
19.14301,19.141026
10.059192,10.578299
14.941237,15.20803
17.086388,17.057953
23.01334,23.00006
23.2892,23.337023
21.031176,20.891872
16.820751,16.716309
23.261936,23.268152
16.823566,16.63218
23.56179,23.552011
21.769964,21.90822
23.776997,23.675953
19.248142,19.390491
20.527512,20.506119
23.365713,23.239437
22.981476,22.840603
22.381401,22.273357
15.977277,17.85218
19.259712,19.65955
23.356459,23.303043
23.681564,23.577248
23.685482,23.640682
21.117958,21.450123
23.704235,23.646019
23.791367,23.663345
18.728207,18.648794
23.360302,23.32916
22.165436,22.00853
14.237497,13.839474
19.757362,19.791147
18.5387,18.171371
22.719296,22.75735
23.561646,23.505684
17.114609,16.893044
21.185144,21.20987
22.80164,22.806269
23.17006,23.038063
22.501709,22.303583
18.88094,19.04366
22.014114,21.90478
23.09534,23.239567
23.195118,23.119305
14.882134,14.874353
18.66103,18.710405
23.4765,23.430967
17.838655,16.287357
16.247038,15.819959
23.602013,23.574665
16.359428,16.033428
15.924073,16.182789
9.627194,10.161282
10.895497,11.245477
23.585743,23.561901
13.6572075,13.198212
23.855309,23.678974
19.463806,19.435299
23.608265,23.619421
23.357487,23.279491
15.735739,16.032557
22.985352,22.988457
15.161036,15.447102
16.905312,17.058825
23.640911,23.578608
23.80683,23.665619
15.166447,15.367301
23.829842,23.67358
22.745415,22.77135
23.566837,23.587494
23.783953,23.612701
23.774332,23.610453
22.818783,22.830448
23.380365,23.255198
20.018574,19.887592
16.832958,17.18996
23.45843,23.358091
22.159054,22.15811
14.42177,15.358758
17.116886,17.25132
19.715805,19.448254
23.47871,23.400808
20.21045,20.265396
22.75192,22.78268
23.783787,23.643293
21.015669,20.657284
23.624538,23.576445
23.086021,23.054153
17.355064,17.102783
23.154657,23.097115
20.161016,19.816433
22.998087,23.038834
23.492867,23.35538
14.460829,14.171398
23.56621,23.510925
23.020742,22.872211
20.101828,20.286774
23.674614,23.61156
23.461336,23.45774
18.604446,18.706959
20.493078,20.649284
22.207909,22.328447
19.455048,19.322868
21.781275,21.723324
23.749146,23.628
17.4706,17.683397
17.532642,17.388142
16.55399,17.025932
21.952152,22.02237
23.618519,23.586353
23.468685,23.489113
21.385492,21.504917
22.203943,22.058022
16.36183,16.591072
15.862132,15.549331
20.617054,20.484356
22.402506,22.376242
23.802982,23.624315
16.667841,17.321663
16.73427,16.528425
23.175652,23.174335
17.375961,17.316198
23.480995,23.47683
22.296453,22.147757
22.578127,22.426495
18.079025,18.45906
23.749025,23.627129
15.740135,15.994262
22.75556,22.6959
23.655735,23.542015
22.879398,22.907488
22.247013,22.12088
21.037197,20.664808
23.751411,23.639198
22.359802,22.190357
22.785946,22.777584
19.63909,19.538277
23.350252,23.251938
23.839893,23.693485
17.454773,17.14027
23.688267,23.622536
22.715752,22.842468
23.79916,23.620396
14.976208,14.864569
23.738674,23.673038
17.566532,17.490639
17.401886,17.773401
16.94124,16.60448
23.621078,23.594517
23.488415,23.390228
23.43892,23.468576
18.80153,18.989632
16.014374,15.970386
20.244825,19.986622
22.749693,22.725096
20.75814,21.062908
23.494827,23.537596
21.934507,21.964087
21.963264,21.818455
17.225706,16.282516
17.307352,16.989176
23.534325,23.463306
13.063028,14.015015
17.650112,18.28074
23.205412,23.113539
23.322748,23.254314
23.480818,23.40552
23.521587,23.544012
23.335163,23.269194
14.989433,14.73188
20.019625,19.579002
23.361708,23.307718
23.760357,23.658083
14.549566,14.013609
23.718086,23.608387
23.589714,23.49104
23.640778,23.620266
23.796093,23.655655
14.525348,14.898907
23.777687,23.690788
23.60564,23.633564
23.740166,23.633915
22.846817,22.803802
20.70688,20.613739
22.324669,22.092161
23.838387,23.650494
23.419765,23.428318
22.826437,22.763357
23.239996,23.20005
13.117032,12.791002
22.035477,21.89542
23.015358,22.980858
23.686531,23.645977
17.826818,18.084154
22.129969,22.217857
23.548687,23.545082
16.640877,17.29522
21.691505,21.668415
22.727583,22.835133
22.159428,22.141218
21.388672,21.457882
16.730793,16.65178
21.606884,21.730434
23.103054,22.93021
22.251522,22.184544
23.771,23.648605
20.434116,20.187756
22.59154,22.443523
23.758522,23.643436
20.705715,20.520733
22.467903,22.477123
23.58419,23.635178
20.706429,20.738964
21.309961,21.337969
11.175107,11.605755
20.571543,20.788383
22.81929,22.931808
16.750042,17.25054
23.831602,23.695555
23.502872,23.545918
22.927605,22.953337
22.689945,22.68931
21.341936,21.375998
23.33054,23.295555
21.809929,21.727211
18.78101,19.104454
23.862217,23.668526
20.703873,20.526096
23.618172,23.619747
20.982307,20.930944
23.162373,23.179083
23.748709,23.572462
23.345371,23.353542
23.786674,23.662304
17.51852,17.031456
23.867104,23.693226
23.75951,23.680607
22.712133,22.69315
23.234652,23.273428
21.009659,20.85181
23.777308,23.708256
23.256123,23.204216
21.49129,21.550415
23.133358,23.135612
23.68469,23.662727
20.631336,21.054241
23.756027,23.631243
17.164736,16.444248
14.950347,15.745019
15.925068,16.212715
23.850143,23.693573
22.918848,22.966558
22.906862,22.902697
15.4423065,15.32454
17.708195,17.513624
18.686523,18.618372
22.38995,22.338867
23.389479,23.327282
22.896832,22.607845
14.767396,14.569674
16.726841,16.277271
23.694561,23.63526
16.160736,16.560062
20.665049,20.666512
21.30965,21.698456
22.987888,22.941818
23.8283,23.724318
21.026867,20.978575
23.731533,23.62771
21.872032,21.988674
22.72385,22.642263
21.733004,21.670279
22.162155,22.13417
16.28099,15.824419
22.500492,22.431742
22.908962,23.029816
22.887613,23.002777
14.735113,15.02001
22.734554,22.748241
17.72546,17.593548
19.470938,19.351141
13.854507,14.174099
20.78593,20.671597
21.692692,21.685764
23.739513,23.59578
16.574924,16.753408
14.1712055,14.519907
23.58658,23.544685
11.6420355,12.777182
18.175974,17.567444
22.337637,22.221752
15.440382,15.225812
16.067034,16.393412
23.021362,22.882423
21.679993,21.54749
23.539242,23.556158
17.220528,18.124563
22.882093,22.614832
23.814554,23.667347
22.661499,22.559345
23.127054,23.127369
23.802294,23.64648
22.671448,22.548481
22.796682,22.699387
13.9321375,13.721968
23.824068,23.65259
18.059956,17.938065
15.281688,15.0331135
21.154396,21.436312
14.65711,14.63752
23.341919,23.22567
23.623598,23.515015
23.652496,23.609844
23.82002,23.74041
23.369715,23.297218
23.84754,23.688908
19.296791,19.046215
23.09579,23.070045
23.448061,23.404633
23.626825,23.542885
23.78469,23.669807
22.150135,21.994106
23.56405,23.58869
19.228313,18.900436
21.811525,21.70288
23.857912,23.70697
15.737268,16.360662
22.816334,22.701246
17.463236,16.96339
23.113888,23.064999
23.51436,23.441338
22.327692,22.395103
23.78384,23.690228
23.813103,23.699505
21.442413,21.425602
21.437939,21.617111
22.808186,22.663038
23.831469,23.66722
23.246254,23.198483
19.78512,19.499603
22.82423,22.911718
22.747154,22.646566
15.596943,15.676405
22.252403,22.128193
23.586628,23.527203
21.619987,21.558613
21.95946,22.067703
20.591381,20.631021
22.96191,22.86004
23.818409,23.68725
23.804886,23.674797
21.586689,21.696617
23.669151,23.590595
23.755417,23.651358
19.259232,19.030806
18.031073,18.213055
18.278236,18.394611
15.090056,15.304048
23.867424,23.732632
23.776867,23.583492
23.84033,23.707855
17.733877,18.099491
20.706312,20.579796
23.810425,23.721176
23.66684,23.606672
23.40093,23.342606
17.598875,17.58281
23.027353,22.85152
16.57355,16.157257
22.978533,22.852627
23.786724,23.671196
23.260015,23.158722
19.385118,19.156582
23.012531,23.10701
20.249897,19.824959
23.650661,23.55584
23.741646,23.507072
16.121464,16.355019
23.772305,23.669086
23.550758,23.499027
17.952513,17.68665
23.311117,23.300125
18.086983,18.03755
23.68745,23.62009
22.201544,22.310596
19.158236,18.844322
21.694582,21.675247
17.008442,17.143047
21.53518,21.537868
20.3048,19.991436
23.807102,23.689312
22.043293,22.041523
11.096467,10.702708
18.393517,18.478785
22.465221,22.502762
23.441154,23.432194
15.391661,15.601647
23.692673,23.638214
23.77066,23.677729
13.752331,13.93942
9.72813,10.244496
23.869602,23.698824
21.319105,20.999489
23.732506,23.60317
23.48237,23.402388
14.4737015,14.018838
22.220406,22.186594
15.17407,15.210855
23.833767,23.70819
23.381786,23.258085
23.292675,23.323498
16.9566,16.791737
15.140204,15.2835865
16.642933,15.900383
14.090267,14.757617
23.588129,23.621351
20.576408,20.577822
23.582008,23.587152
13.566004,12.399975
20.712425,20.02535
22.309223,22.34951
21.3827,21.435179
23.596783,23.638044
22.949078,22.981104
18.56585,18.871166
23.243084,23.155958
22.548855,22.555702
23.835638,23.72379
23.10476,23.029163
22.715292,22.716255
20.697205,20.743683
17.756908,17.352627
19.368023,19.4571
22.77917,22.846928
17.639965,17.457445
23.374046,23.344769
19.612156,19.83657
23.593853,23.600773
23.137386,23.034119
17.107601,17.461956
19.294966,18.806213
17.517712,17.387794
22.459583,22.481424
14.097645,15.146647
21.274744,21.096933
23.46487,23.370338
23.672113,23.63438
16.367802,16.209192
23.46923,23.285482
23.578205,23.499386
18.124844,18.50888
23.842587,23.747478
23.371063,23.295065
15.470491,16.220852
23.133963,23.013634
21.787624,22.054173
23.567787,23.553106
23.691452,23.607395
21.167238,20.894424
20.960533,20.98309
15.560649,14.23188
23.81057,23.694801
22.08182,22.018353
22.93694,22.832314
16.630695,16.481361
22.786648,22.712015
23.097067,23.033993
23.411255,23.302977
20.85685,20.608637
23.675444,23.584665
14.211805,14.409498
21.8042,21.752277
22.72123,22.731241
16.764193,16.528875
19.244343,19.165163
23.784094,23.700352
16.490646,17.00626
23.76469,23.627613
13.108633,12.994103
23.70996,23.647217
13.390532,13.763207
23.395739,23.335732
20.617498,20.593803
23.827442,23.666082
23.701902,23.638563
23.690807,23.634464
23.588646,23.550581
23.064964,23.171215
21.162548,20.897797
22.421705,22.333565
23.256927,23.13662
18.285442,18.172733
16.553028,16.958513
19.78842,19.396145
23.23375,23.147596
19.634123,19.635756
16.822433,16.848652
22.458796,22.459682
21.789354,21.679504
22.853237,22.544424
22.562252,22.684282
23.207813,23.088774
20.20702,20.408903
23.31548,23.22909
22.776035,22.65058
22.510368,22.608797
23.682913,23.622663
13.934117,13.865968
11.299225,13.522048
16.525549,16.394402
23.604269,23.623474
23.687088,23.64745
16.94774,16.584227
23.318146,23.210827
21.135197,21.11333
11.800953,12.838443
23.784767,23.654522
23.625944,23.64161
23.69075,23.649168
18.993292,18.988262
15.855106,16.051935
23.765173,23.671694
23.821796,23.693172
19.416935,19.387903
18.814472,18.93037
23.746185,23.608788
18.295448,17.978699
19.270533,19.158615
23.851986,23.68311
22.891678,22.84966
23.522884,23.46619
22.240374,22.169857
22.925869,22.846397
22.568863,22.391676
15.909294,15.589964
18.824883,18.749842
23.730957,23.66755
22.71851,22.71872
12.318985,11.886038
19.49686,19.351221
18.506638,18.787838
21.064709,21.16626
23.822884,23.693714
22.78391,22.615482
23.77602,23.692417
16.111238,15.546083
20.165358,19.523563
23.743053,23.638916
20.217123,20.110214
23.820656,23.697594
23.327772,23.297272
17.382202,17.338264
23.503359,23.521618
22.141394,22.22343
23.820286,23.662104
23.711763,23.612288
23.871294,23.716784
16.472673,16.599876
22.960287,22.900013
22.93036,22.898594
22.75536,22.827791
22.929688,22.816124
16.35626,16.799957


==> plots/force_y_validation_dense_unsorted.csv <==
Target,Predicted
23.836004,23.682907
21.311989,21.07551
23.522884,23.405283
22.465923,22.617785
23.832775,23.685715
23.11859,23.170914
19.108421,18.750317
13.752331,14.445038
18.042803,17.016796
23.032816,23.129623
22.514793,22.462618
23.751951,23.651096
21.638416,21.63168
21.200567,20.859514
23.357254,23.360592
17.29585,17.112331
14.741298,15.076448
23.566837,23.56395
23.726267,23.651714
22.96307,22.750809
17.44628,17.27249
23.298454,22.26686
22.44089,22.670195
19.616098,19.218447
23.648941,23.564114
22.726542,22.864193
23.596958,23.545952
23.58779,23.414537
23.378841,23.093658
23.805614,23.655869
20.64555,20.838566
17.59739,18.340347
17.677591,17.980984
23.730076,23.64315
19.293976,19.674572
11.034889,13.095632
20.041737,20.340492
17.23589,17.076538
22.26064,22.35629
16.59896,16.280237
12.714114,13.012375
22.238846,22.299059
23.405384,23.470325
21.94413,22.334782
17.610367,16.258398
23.730019,23.476562
23.542433,23.483036
23.48251,23.467028
15.052883,15.765056
14.127226,15.4028225
23.445484,23.283323
15.8678255,15.389896
18.817665,19.87778
16.169523,16.135761
23.819565,23.65698
13.407602,15.382992
23.662527,23.650566
21.649189,21.986721
23.55325,23.560751
22.172047,22.207817
19.808172,19.95565
18.910664,19.623814
20.934902,19.93137
23.570496,23.508188
23.612247,23.44706
16.08844,16.833488
16.360226,15.153617
23.678366,23.571814
22.975035,22.871513
23.735205,23.65511
23.683311,23.629616
22.084232,22.300484
23.847923,23.89085
20.893482,20.72864
18.64766,18.978252
23.681366,23.605532
19.779572,19.830849
23.725807,23.613747
15.561832,14.737848
23.65144,23.544258
23.482393,23.397257
22.262846,22.177649
21.42914,21.245975
22.398926,22.419525
23.752668,23.638159
23.480837,23.492271
15.877548,16.15981
19.727552,19.461355
15.767152,15.994735
23.776867,23.575424
23.335545,23.389633
22.322716,23.052277
18.696905,20.087242
23.777779,23.635159
22.831575,22.731464
22.720531,22.840847
19.879139,20.354717
22.53934,22.359896
22.212812,22.389708
23.301468,23.26336
14.055449,13.990064
22.349525,22.273985
20.147924,20.0242
22.018055,21.719437
22.620235,22.676235
17.920792,17.075203
22.272701,21.923424
20.534271,19.860058
21.815117,21.368599
17.294647,17.653482
13.011226,12.721369
20.056162,20.159185
19.072063,17.66507
23.256308,23.150486
23.585503,23.50459
23.86879,23.740658
21.98112,21.36482
23.666035,23.635126
19.215174,19.99263
23.764944,23.661156
18.794949,19.109455
22.61391,22.617332
18.863033,18.721556
23.614565,23.630787
23.727806,23.4075
19.008013,18.478407
23.796333,23.634258
18.204876,18.234509
15.280932,15.881501
22.443504,22.366003
19.337091,19.759571
21.325829,20.933626
23.772182,23.656315
23.635017,23.448652
16.646015,13.7295
23.719803,23.59666
15.5137,16.008207
23.448458,23.373695
15.278772,14.573267
18.586369,17.805502
11.852227,11.524183
16.112694,16.185818
16.323263,17.087854
22.280075,22.129385
23.002697,23.148664
20.799988,21.437874
21.963741,21.623985
22.997633,23.001947
23.295265,23.319168
23.838928,23.660124
23.402418,23.214817
21.113192,20.750881
19.835648,20.258759
23.733284,23.601822
21.53539,21.679174
17.371151,21.20638
23.437788,23.590153
23.553139,23.514635
16.365406,16.233402
23.10567,23.021637
16.09539,16.37577
11.068184,11.491075
18.878119,18.012815
23.711622,23.475513
18.569534,18.12326
23.364439,23.466084
23.142555,23.022474
19.343853,19.639942
19.21916,19.180904
15.1567,14.662352
20.1055,19.929321
23.863499,23.782133
19.269081,18.93661
14.703138,15.743987
23.731121,23.6692
23.414797,23.5169
22.829018,22.796421
22.312016,22.575994
20.98558,20.980291
23.316315,23.209438
23.3394,23.281006
23.399685,23.367561
23.708096,23.646936
12.297054,12.256933
23.46995,23.49697
22.617065,22.475544
23.533594,23.449512
14.027229,14.966739
22.456142,22.55859
20.727531,20.408667
16.635756,17.71563
14.512922,15.374017
22.83797,22.973238
23.641718,23.43589
19.202467,20.259258
23.3872,23.16414
21.322712,21.341969
23.334087,23.316422
23.611238,23.648724
21.831547,21.393833
12.086227,13.352642
22.743298,22.79926
14.761725,14.879217
22.32083,22.357851
20.309814,20.20974
20.16043,20.378292
23.608028,23.477621
22.085873,22.38359
23.83379,23.7011
17.420033,18.106905
23.197033,22.680168
16.107239,16.873436
18.088545,18.594349
20.872023,21.04583
23.693298,23.572407
22.436646,22.584713
23.408596,23.474121
23.266876,23.256538
14.882134,14.905823
17.801363,19.723614
19.45861,19.485044
23.634665,23.57499
21.79112,22.478544
21.171072,21.71191
23.569687,23.542126
22.53214,22.213688
22.938097,23.05069
20.718616,21.057686
23.436375,23.226915
23.575834,23.48014
23.720814,23.619085
21.987976,21.975052
21.558607,21.448648
17.858967,17.753283
22.190512,21.62829
21.733004,21.778868
19.447664,19.720055
12.817924,12.813176
20.983913,21.272648
23.856337,23.756193
23.84866,23.739225
21.727327,21.3904
23.83289,23.635143
12.716431,13.819815
23.819498,23.698326
17.3417,16.313866
15.710356,17.177322
16.842224,15.832754
18.081417,19.67952
19.207155,18.940403
20.414038,20.304806
23.300278,23.279732
20.757988,20.271938
14.902554,16.02425
23.517445,23.48367
16.014374,16.880844
18.136984,18.558338
22.511536,22.634785
18.41872,19.371628
20.062366,21.097717
23.635948,23.602156
22.324495,22.488346
11.444701,11.413715
19.574677,19.61986
23.468018,23.485006
11.496916,11.290232
21.571682,21.731228
23.689232,23.563492
23.338392,22.775787
18.285442,17.108398
23.62455,23.472282
21.699505,21.564503
19.40575,18.715513
23.32784,23.304562
19.439955,18.712791
22.70963,22.81543
22.40818,22.225372
22.426651,22.36202
23.812078,23.649149
17.053446,18.16803
20.99847,21.204096
23.204182,23.182152
22.2897,21.977367
21.701298,21.91725
21.783012,21.983492
23.04279,22.915207
20.373503,20.55814
23.05492,22.454258
20.277431,20.45803
16.425936,16.076286
23.552702,23.431107
23.236456,23.214542
22.709084,22.387028
18.985296,18.690628
23.541655,23.533852
23.865154,23.743021
23.043728,23.07728
23.373281,23.273643
23.724068,23.601189
23.533508,23.446037
23.697277,23.495998
23.822697,23.702837
23.837301,23.775965
22.16581,22.042141
22.703918,22.587406
23.423008,23.358488
23.86229,23.718456
23.819471,23.607756
23.654606,23.486141
23.158964,23.149197
21.808708,21.381834
19.70864,20.566263
23.748043,23.673237
14.172754,15.772877
23.30529,23.371824
15.976118,15.081299
23.594223,23.488403
21.103006,21.438282
23.794344,23.507954
22.716846,22.70531
20.709639,21.100529
22.750465,22.734566
22.84367,22.910353
22.20303,22.229876
23.788052,23.716265
23.436735,23.42892
23.031176,23.074709
23.86755,23.713379
16.55399,17.085213
23.268578,23.094688
18.161617,18.339804
23.660057,23.570284
18.010162,18.45326
23.394373,23.382347
17.947052,18.11326
20.39135,20.05432
23.164515,22.943535
18.018599,17.685043
23.777716,23.554296
19.57817,20.034885
22.92118,22.919712
22.759136,22.913094
23.105892,22.041983
22.889963,22.520226
23.786028,23.692755
17.889187,18.422024
23.365713,23.227058
20.186935,19.51213
21.939281,21.68908
21.591904,21.334047
21.30965,21.29161
23.609915,23.495426
23.395266,23.3055
23.57985,23.604733
22.275782,22.41794
18.124008,18.453518
22.809238,22.63055
23.729792,23.535175
12.473038,12.434982
13.695145,14.06148
23.81041,23.55469
23.56451,23.479565
23.127054,22.930187
23.242325,23.246544
16.297367,16.34508
14.776735,12.931475
20.927368,20.998901
23.851852,23.676794
13.854507,13.980261
23.763409,23.62245
23.54682,23.450699
23.35201,23.342419
21.870155,21.728233
23.516983,23.531185
20.84554,21.027754
19.836647,20.045128
19.802885,19.098072
18.177227,17.819908
23.63702,23.642101
23.058199,23.08142
12.520571,13.024588
21.669506,22.123049
18.36616,17.136066
22.46032,22.409306
23.065323,22.430508
16.913656,16.795965
23.81264,23.722065
15.04291,14.75549
23.366594,23.2951
22.002249,21.818523
23.482742,23.567644
20.272018,20.23024
22.159054,22.221207
23.158312,23.166422
23.810856,23.618355
18.566948,17.885849
23.767323,23.649284
23.588484,23.55855
18.697594,18.621666
20.102482,20.016754
21.100815,20.873817
22.939568,23.186094
17.510113,18.67181
16.179066,17.00065
21.17772,20.670137
19.427502,19.339542
14.250366,13.395666
22.892912,23.028542
16.94124,15.144866
20.450544,21.081669
21.11905,21.129457
23.829403,23.720383
23.805172,23.640001
16.662237,17.642832
19.52221,20.272175
23.637012,23.623032
23.439077,23.395401
23.67832,23.644943
23.770987,23.651062
23.556133,23.511805
23.674786,23.845589
18.732782,18.897549
21.603735,21.667646
14.36247,14.673117
22.845055,22.690098
23.483986,23.445616
23.578743,23.628757
21.26246,20.84792
23.785807,23.626377
23.686531,23.619974
22.411282,22.342089
23.22148,23.150871
21.849789,21.885616
23.218212,23.183144
12.6604185,13.9695
17.237005,17.250208
16.178604,14.03501
19.398138,20.039627
23.343739,23.290024
23.75578,23.653332
20.238258,20.018545
20.883846,21.573751
19.282673,19.242014
22.792084,22.695473
20.354773,20.087229
19.137829,19.069424
23.34809,23.369156
23.043692,22.60162
23.766571,23.666845
21.704483,21.66706
23.668072,23.648891
23.547998,23.574518
23.2457,23.271194
23.285973,23.266476
23.655735,23.447601
19.772413,18.743277
23.657553,23.612724
23.822748,23.685333
23.865484,23.704655
14.552486,14.578505
16.965118,17.902376
20.988867,20.880596
19.734451,20.089134
20.192413,20.468979
23.46933,23.40308
13.076303,12.783081
21.963264,21.850906
20.476133,20.104397
23.734612,23.606033
21.934418,21.844334
22.85638,22.813236
13.602022,14.024543
23.830027,23.628698
23.332188,23.236202
17.121868,16.930485
11.934931,12.393995
22.993837,22.882336
20.593876,20.75758
23.454082,23.189096
16.945257,16.22887
23.668608,23.64307
23.402864,23.389175
17.665342,18.723713
22.2191,22.236038
23.308117,23.319374
19.953323,20.069698
23.7967,23.651981
22.017233,21.908392
11.0173645,9.611162
16.517069,15.642355
23.812391,23.649101
18.202854,18.284637
23.68628,23.645014
23.834137,23.634222
19.887867,19.945755
23.082855,23.071442
23.743864,23.65861
23.599052,23.532879
20.84441,20.788746
17.162476,17.056063
23.689125,23.621536
23.792538,23.657627
23.80622,23.618397
22.652088,22.733845
14.116951,14.22649
22.915775,23.019867
23.747484,23.635952
23.596962,23.436749
21.569706,21.444529
22.416393,22.218988
23.70622,23.621113
19.147741,19.462383
21.1361,21.474487
16.732138,14.547518
22.791325,22.606312
20.46704,20.464397
22.81929,22.754253
22.9949,22.861685
23.461403,23.397453
21.414652,21.351824
22.37798,21.989132
19.184858,19.454075
23.716,23.690285
14.310453,13.389341
23.576221,23.450731
20.90468,20.59031
23.005825,23.020264
18.570528,18.529549
22.144396,22.143768
23.4132,23.578287
19.37679,18.856054
14.809058,14.743092
14.296461,14.102039
23.757639,23.638226
23.577763,23.480015
12.605448,13.369082
22.263624,22.023373
23.795284,23.636652
20.371584,20.426903
23.518616,23.530636
23.593132,23.461994
20.909128,20.963001
16.078629,15.876092
12.207376,14.819044
22.999384,22.89246
22.264011,22.29159
22.337967,22.329979
16.730793,16.54124
20.614555,21.32009
22.97647,22.960178
22.248695,22.45184
22.900457,22.804352
21.028963,20.985
21.97493,20.64951
23.840878,23.680752
23.715214,23.648548
23.473322,23.398148
23.533405,23.546902
16.821215,16.774845
22.759865,22.931892
23.474522,23.198246
21.72976,21.963661
23.83182,23.6661
22.13783,21.873436
23.741756,23.654387
23.144394,23.129337
9.062027,11.7090645
15.19501,15.747771
19.762768,19.701405
23.65492,23.64056
20.33205,20.563883
19.98733,20.004435
23.229137,23.0187
23.757063,23.670818
23.548397,23.480532
21.220043,20.954918
23.09579,22.94723
21.530949,21.60006
20.084373,19.619637
21.913189,21.796104
16.155258,15.886383
22.807322,22.68874
23.827812,23.634937
22.89577,23.106052
23.083582,23.004492
20.897644,20.824549
22.176802,22.45142
20.401535,20.736786
12.762099,10.346413
14.458594,14.909016
23.320929,23.219805
23.381735,23.40514
23.450481,23.4805
23.588129,23.509304
19.151646,19.567081
22.998165,22.99308
23.306126,23.201347
22.246338,22.107239
23.239273,23.220398
21.443232,21.421745
23.329906,23.538866
23.578537,23.480675
20.808508,20.427166
21.672321,21.931927
23.30871,23.233566
17.225536,15.86767
15.572128,16.667477
23.01137,22.802753
23.750471,23.66986
19.4747,19.06046
23.857897,23.70036
23.69437,23.632385
19.527758,20.279816
20.03749,20.369894
22.640936,22.702183
23.064943,23.002445
19.4398,18.451557
23.761375,23.621782
14.351569,12.448954
23.514675,23.341618
15.231194,15.471927
22.729088,22.787647
21.684124,21.543129
23.638302,23.456442
23.791008,23.634644
23.245184,23.32499
23.608456,23.597784
23.41801,23.360851
20.6537,20.130499
21.133469,20.821217
21.728615,21.947565
23.01057,22.716871
21.659273,21.453083
22.2209,22.416145
19.00617,19.648335
16.0809,17.14482
22.5938,22.718227
23.64969,23.643822
20.303062,20.230179
18.287674,16.911217
18.919903,18.454407
23.102844,22.967318
17.812986,17.334517
23.36789,23.353516
23.449877,23.34487
18.26931,17.377417
22.039799,22.347824
22.238186,22.229782
16.336765,16.870995
21.198326,21.39731
23.19481,22.93032
23.69561,23.59364
19.35773,19.626396
18.092121,18.803898
23.80286,23.63588
19.531368,19.257961
20.846317,20.768133
22.790491,22.624506
17.688854,16.907915
17.355564,17.60954
22.891403,22.671196
23.450344,23.350668
23.83716,23.71915
21.403553,21.261436
23.841286,23.69735
23.633333,23.619194
14.311492,13.877789
19.445393,19.759232
18.482895,18.745916
18.430325,18.148376
14.861987,13.608746
22.280447,22.236351
23.534018,23.251919
21.513573,21.644121
20.850725,20.913746
22.027504,21.942265
23.083355,23.040676
23.19706,23.218689
18.031073,18.09648
23.72087,23.650524
20.802029,20.534678
18.295527,18.128841
20.276981,20.364685
15.482237,15.499914
23.669802,23.537565
23.674084,23.610668
20.01258,19.905666
21.299084,21.755148
15.098503,12.870867
21.176445,20.795633
21.468632,21.367674
22.903103,22.725182
21.934258,21.498734
19.148142,19.185215
20.734814,20.365326
13.035044,13.6441965
19.34987,19.148575
18.81627,18.582054
23.237133,23.306072
16.433249,16.253708
23.00224,22.946589
22.90236,22.833149
21.678925,22.052479
23.590992,23.510178
22.370712,22.177351
22.96191,23.018946
23.481182,23.289135
23.476187,23.456524
13.921017,14.556901
15.292805,14.835806
23.776127,23.787477
23.677032,23.5753
19.9417,20.324755
22.45758,22.343182
23.6217,23.568901
20.100742,19.744564
16.628359,16.509596
17.1525,18.22448
23.82138,23.70503
19.726515,20.043045
22.557804,22.68814
21.769356,22.053017
23.428535,23.331596
23.442125,23.39241
23.824738,23.694017
18.713953,17.657698
19.378725,18.90958
17.137394,18.024364
23.71111,23.550121
23.56646,23.419178
23.75913,23.594734
23.076954,22.88161
19.848469,19.73126
16.197151,14.196363
14.485033,15.197953
14.727694,15.491208
23.526762,23.410019
21.001785,21.620087
22.870594,22.953882
23.462713,23.421558
21.40399,21.579384
23.48119,23.487238
23.046547,23.049538
18.681635,18.631344
20.589916,20.746145
22.863306,22.597153
23.374046,23.220383
23.512838,23.589466
19.404425,19.24078
23.74614,23.64006
14.975095,13.753943
19.48228,19.466248
16.843143,16.152704
23.687033,23.639446
22.225227,22.54243
22.90876,23.021954
23.038105,22.992584
23.723951,23.537632
15.189981,16.2878
23.824306,23.66403
18.191616,17.626873
22.273357,22.231052
17.90392,17.966322
17.6807,18.561377
23.667898,23.297031
22.872147,22.85825
11.639122,12.211611
23.010815,22.65326
18.125055,18.09856
23.036966,22.904762
23.81003,23.670704
23.469145,23.435677
23.075882,22.92337
15.691891,15.343377
17.400686,18.00675
22.621458,22.547855
21.917967,21.77729
22.970837,22.789028
18.97797,19.565733
23.336323,23.417309
15.432092,14.125203
23.490185,23.393412
21.73821,21.843718
20.51227,20.1358
23.208015,23.235794
19.048157,19.646555
23.54914,23.630888
23.294718,23.193768
19.99636,19.954742
23.167465,23.289223
12.785402,11.776045
14.52626,15.172768
22.00491,21.775452
22.061022,22.769974
23.76215,23.532553
22.475021,22.478111
23.703884,23.549507
17.641567,17.673693
23.406857,23.597742
23.197285,23.211155
16.181335,15.805317
23.502192,23.301983
17.547443,17.24832
20.766281,21.171482
16.54264,16.988659
23.703388,23.611319
23.146843,23.045977
21.392338,21.376503
23.74259,23.60598
23.54568,23.570196
22.557957,22.748243
22.604626,22.777302
20.784483,20.241573
23.468884,23.59141
23.78704,23.610592
21.692776,21.835209
21.593946,21.05335
23.715096,23.587439
19.535244,19.24688
21.027014,20.859173
23.840563,23.680794
20.111462,20.037474
14.3547,13.578048
17.692196,18.321724
22.917892,22.80818
15.203726,15.40808
23.70808,23.636234
21.377003,21.879622
21.822117,21.87474
23.187231,23.154537
18.047222,18.563248
17.253002,17.95
21.821875,22.084871
23.550758,23.510715
22.240234,22.415863
18.140434,18.700766
21.576298,21.474163
22.834175,21.949306
23.238325,23.11087
22.075066,21.745935
23.612211,23.542406
22.085638,21.89236
22.802439,23.002876
23.41061,23.478802
22.696121,22.908762
23.540648,23.556362
23.781359,23.666777
14.693685,18.024673
23.353563,23.233074
19.810917,19.32571
16.872147,15.705709
16.645596,16.892797
22.038994,22.269655
21.548172,21.232948
23.56664,23.362993
20.394163,20.293846
14.024946,13.547652
23.739912,23.63179
23.799719,23.638588
18.596199,18.530025
23.812609,23.5014
22.399603,22.313057
23.777634,23.631168
23.456924,23.409985
22.634247,22.681305
22.907701,22.9056
21.925182,21.738266
23.133022,23.130398
22.963356,23.120039
22.87193,22.902786
23.7466,23.549288
23.183002,23.137417
22.709518,21.957287
18.860662,18.656288
19.868103,20.105255
23.139446,23.153446
23.815792,23.684772
21.361742,21.426495
23.852493,23.752636
13.5098,13.742429
15.309477,15.982918
23.740166,23.611103
23.587755,23.583138
22.997053,22.87965
18.701942,18.369534
21.078787,20.878117
23.738705,23.543844
23.741974,23.625486
21.764286,21.490582
22.016117,22.23684
19.0835,19.33131
17.507683,17.70289
23.465065,23.37827
15.949255,14.575561
21.204605,20.940895
17.624222,17.658302
23.84841,23.712395
11.904216,12.709414
23.831448,23.649162
13.934117,13.080351
16.559616,16.439245
21.463722,21.33128
22.846539,22.830254
20.15439,19.806133
14.5663395,13.934008
21.594734,21.42168
14.433646,15.363942
22.786215,22.903248
22.567108,22.424738
21.98841,21.833609
16.707626,16.536158
23.612652,23.624146
21.902027,21.302544
22.586447,22.316261
22.152084,21.914413
23.783401,23.67482
16.998405,17.21509
23.39487,23.392448
19.644152,19.42902
17.08383,16.413826
20.849298,21.45608
22.813187,22.268166
22.419659,22.207714
23.704382,23.706589
23.409836,23.505873
23.460974,23.149824
23.603584,23.436474
21.643341,21.274841
16.630695,16.259768
23.500244,23.397154
22.385841,22.171906
21.936308,22.176197
23.14081,23.303421
23.269382,22.75311
17.805794,18.374092
21.210299,21.025555
13.977308,13.627472
23.572178,23.48743
16.191143,17.530033
22.622364,22.788597
19.713024,19.633924
22.410093,22.15558
21.444418,21.03389
21.960464,22.022818
23.717495,23.638412
16.727526,17.404812
23.796886,23.677685
21.689123,21.724506
20.857866,20.418858
23.822517,23.59557
12.668011,13.841893
23.54831,23.545166
23.61348,23.633009
20.591381,21.061857
22.335484,21.738152
20.309982,20.878372
20.775398,21.243383
23.443087,23.359818
20.153786,20.329653
20.514847,20.519436
17.59463,16.872799
23.641947,23.615461
17.952513,18.640198
23.645754,23.627117
17.220528,20.275314
23.419695,23.417469
23.802982,23.648098
23.074036,23.188698
13.867941,14.619216
22.817959,22.758013
21.180433,21.200842
23.770916,23.543827
13.133672,13.631531
22.623028,22.94548
21.597801,21.34831
22.279104,21.996193
23.603792,23.58399
23.475428,23.464846
23.481386,23.2569
21.783466,21.805668
23.335398,23.205267
14.932266,15.096932
23.553667,23.43095
23.509077,23.476082
23.722193,23.591114
23.701902,23.603865
21.648016,21.630741
22.870901,22.532799
23.80067,23.563622
23.835352,23.655718
13.140635,14.483946
20.92284,20.868254
23.74279,23.621286
21.824955,22.068993
21.34544,21.936144
22.482918,22.683556
17.460724,16.337614
20.803734,19.444382
23.003077,22.848017
23.649782,23.464375
21.850445,21.56002
18.707043,17.946732
19.777689,20.241863
15.47617,15.546626
23.744984,23.624105
23.429249,23.420025
21.7893,21.380186
22.128454,22.197098
23.008533,23.096315
23.85344,23.695078
20.624802,21.199099
20.909323,21.620224
14.790153,16.366262
21.755575,21.477612
23.793957,23.659489
17.32158,18.260534
13.3867,14.354446
22.548855,22.617657
23.725927,23.60323
23.844141,23.666801
17.325958,17.087498
19.816795,19.830647
23.697752,23.600002
23.84342,23.71837
23.784182,23.518253
13.116949,12.619442
18.476786,18.55596
18.46164,17.961044
17.570467,20.302984
22.500492,22.448336
15.084063,15.545369
21.23568,21.026817
21.252048,21.02885
20.111153,20.135298
12.283468,13.207015
23.701796,23.650768
19.29462,18.619007
13.779812,13.850254
23.437561,23.397816
20.050102,20.018532
13.728529,14.054646
23.70026,23.621204
19.63922,20.02394
23.719852,23.646585
23.78115,23.63715
21.265005,21.703709
22.529697,22.930847
22.018967,21.971619
20.198006,20.390205
22.620358,22.659359
21.231936,20.914715
22.467903,22.50121
23.592424,23.604961
22.22831,22.50824
18.893179,19.027872
19.060867,19.692549
22.310936,22.007751
22.896488,23.057272
23.240528,23.347439
23.84014,23.715315
21.860544,21.307808
19.26223,17.89967
22.911411,22.886242
23.360409,23.325487
15.549903,16.610191
22.122658,22.313438
23.193928,23.122814
23.58818,23.411293
23.14634,23.211613
20.182789,20.385063
23.795021,23.61924
23.657341,23.645464
21.980352,22.149662
14.289948,14.78548
21.718647,21.741
23.816885,23.664503
21.418743,21.40506
17.128773,16.883646
19.253536,18.468996
23.506207,23.562857
19.781082,19.837765
23.417349,23.321098
19.795618,19.468082
18.639683,19.165194
19.170195,19.70999
23.423931,23.172083
22.63286,22.553917
22.960033,22.979107
23.685154,24.124884
23.758717,23.635494
13.423248,13.737947
23.749836,23.611984
22.660378,23.037071
19.424019,18.674562
16.79276,16.375988
14.843533,16.55654
22.921793,23.00335
20.535858,20.802889
13.890949,14.425422
23.53075,23.471512
19.268478,19.327549
22.272264,22.309906
23.348984,23.303802
23.576332,23.600697
20.289806,19.980694
23.680319,23.595629
21.596228,22.03261
23.248144,22.661873
23.55066,23.351887
20.398775,20.304497
21.655699,21.61486
21.001116,21.00018
16.81718,18.000324
22.278742,22.406961
19.278492,18.821234
11.461763,12.583401
17.08385,18.163277
19.70389,19.167652
22.418957,22.769218
23.60892,23.444744
23.825434,23.663744
21.765306,21.03727
15.262573,15.89839
23.656187,23.543663
23.487549,23.424816
22.529896,22.275242
22.034605,22.220196
19.919651,18.62461
23.51809,23.435368
21.716242,22.09962
18.823719,18.367641
23.101658,23.096333
18.425179,21.933846
23.654919,23.626476
23.775509,23.50413
16.88861,15.467192
17.129742,15.334684
19.728924,19.333445
13.187065,12.028302
23.437515,23.368023
23.366377,23.221916
23.688381,23.634972
20.652365,20.11603
14.1816635,15.357588
23.824068,23.682068
23.742275,23.658867
23.636045,23.566418
23.63417,23.634405
23.848051,23.727623
23.83633,23.701017
23.182018,23.273045
23.306713,23.204773
23.271168,23.266201
17.665976,17.638283
23.483955,23.365467
23.869215,23.708252
15.915878,14.929582
15.916412,16.65786
13.711782,13.749418
15.942583,16.443748
23.150202,23.151417
18.864614,19.42429
16.467388,16.531216
21.984442,21.812649
13.618914,14.829934
23.253164,23.066235
23.8283,23.659286
16.775171,16.120821
23.51925,23.373775
22.807472,22.912125
17.06712,16.671677
21.671661,21.776646
23.648634,23.61249
22.109982,22.055534
22.466644,22.574299
23.564432,23.63409
23.690502,23.630995
23.396591,25.04745
23.42203,23.424503
23.6175,23.515846
13.970911,14.633655
21.561214,17.311924
21.952473,22.097359
19.222843,19.3782
21.924782,22.204136
20.819506,20.634956
21.546856,22.678337
12.996466,14.344931
18.844349,18.513416
23.386398,23.427696
21.917385,22.173107
18.849567,19.539116
23.030907,23.002487
23.637386,23.63192
23.336266,23.339516
22.76971,22.777596
20.210085,20.184103
23.701422,23.579878
22.849655,22.866241
18.423286,17.044722
23.192532,23.02164
23.75415,23.656591
22.898682,21.736635
17.844198,17.720459
23.654934,23.613571
21.935015,22.05236
23.7778,23.588146
16.871723,17.514933
23.86288,23.738863
16.500141,16.579033
17.148394,17.851425
22.57632,22.706947
15.869705,15.372247
21.93082,22.124117
21.187012,21.55178
23.855309,23.708134
23.739399,23.660988
23.691818,23.61863
21.569094,21.571585
21.325079,20.757408
15.054042,14.592989
20.090633,20.18496
20.96556,21.143572
23.235382,23.056242
20.682993,20.596458
22.984879,22.840504
23.792522,23.65033
18.945406,17.820536
23.748625,23.675945
21.856749,21.76073
21.606106,21.641685
16.622723,16.83634
23.777748,23.605768
20.332508,20.07048
20.332777,19.385181
23.098991,23.01094
20.44479,20.849497
23.635796,23.627008
23.81147,23.661959
21.61127,21.209665
22.53782,22.477081
17.610643,16.633457
22.622808,22.43472
22.072926,21.799637
20.80804,20.560873
23.333324,23.436926
23.71418,23.603045
23.762955,23.6565
23.711777,23.648973
20.21733,21.008
18.214996,18.190859
19.774904,19.552443
23.301487,23.290546
23.468208,23.540508
22.850983,22.844345
21.872791,21.991621
19.270533,19.427008
23.77808,23.659302
20.13554,20.930866
22.789824,22.896412
23.134602,22.975664
18.897278,19.469263
21.076801,21.052193
22.721762,22.693409
16.833158,16.042557
15.556591,15.546869
21.520144,21.687136
22.98446,22.990086
21.4546,22.186653
23.380081,23.27589
23.70089,23.647636
15.082285,14.344402
15.401224,12.145823
20.63385,20.608002
22.699514,22.64597
22.739174,22.892744
18.917797,19.605366
19.610743,19.1468
23.770325,23.633078
17.880007,16.17858
21.711117,21.604527
22.602795,22.474754
21.036114,21.105019
18.311773,18.425653
17.519993,18.07395
16.746803,16.392185
20.707165,21.153385
12.708073,12.602426
23.751764,24.069706
17.34894,18.986784
17.90891,18.371525
17.392086,17.20391
23.67918,23.643524
23.815857,23.56086
22.38498,22.302624
23.247189,23.127052
23.796032,23.610497
14.307325,14.843844
23.796764,23.602905
19.067486,19.55835
23.388897,23.383095
23.835459,23.675112
23.452625,23.173923
16.939522,16.544456
23.025204,23.068241
23.571758,23.532951
23.10688,22.940733
21.842707,21.973446
19.53841,19.266294
20.197786,19.509975
23.374483,23.234436
23.565353,23.42138
15.902269,15.7343025
22.256023,22.49443
21.460903,21.167797
22.48076,22.227468
17.83927,17.296286
19.39841,18.507967
15.470596,16.194494
23.72227,23.622753
23.85512,23.707487
21.16546,21.149372
19.244343,19.5352
21.338625,21.449192
22.542633,22.655186
21.966515,21.95084
21.954231,21.7043
21.990555,22.04123
23.6646,23.624271
20.435791,20.404797
23.391418,23.284248
19.148022,19.004673
23.583164,24.758
13.2515335,12.310765
22.772432,22.778229
15.168982,15.498396
13.177309,11.392437
22.322973,22.063297
23.624378,23.590342
22.495749,22.37642
23.45811,23.232851
15.100482,15.311767
22.380726,22.382496
21.300104,21.482876
20.703873,21.073511
14.448286,9.875069
23.690811,23.559532
23.817436,23.675415
20.159199,20.431602
23.041859,23.238194
21.724318,21.516968
23.265034,23.29483
21.57513,21.823837
19.458065,17.624258
20.244825,19.545246
17.84394,18.164383
23.698038,23.6465
22.327816,22.71384
23.480522,23.191177
15.573351,16.26127
22.102772,21.987053
14.414563,16.158081
20.722523,20.728119
20.315193,20.511114
21.435081,21.616497
23.80487,23.653946
17.209194,17.168118
21.081348,21.173582
17.007353,18.009048
23.453087,23.441162
23.811646,23.691479
22.394623,22.30997
23.210606,23.12806
23.236204,23.31477
23.768314,23.621225
23.599155,23.585125
16.516691,17.52384
23.716019,23.55489
19.343613,19.713783
23.70605,23.594456
23.706097,23.644665
19.709702,19.633093
23.642204,23.49559
18.031778,17.437403
23.63179,23.476645
23.835796,23.700375
23.662933,23.53312
16.171408,16.645153
22.825405,22.815987
16.95227,15.997353
22.743883,22.562904
22.812485,22.673996
21.015669,21.740461
14.798819,15.329715
23.743513,23.611101
21.10176,21.01429
23.813372,23.645725
19.810379,19.069893
23.784824,23.555862
21.960781,21.574024


==> plots/force_y_validation_dense_unsorted.dat <==
Target,Predicted
23.836004,23.682907
21.311989,21.07551
23.522884,23.405283
22.465923,22.617785
23.832775,23.685715
23.11859,23.170914
19.108421,18.750317
13.752331,14.445038
18.042803,17.016796
23.032816,23.129623
22.514793,22.462618
23.751951,23.651096
21.638416,21.63168
21.200567,20.859514
23.357254,23.360592
17.29585,17.112331
14.741298,15.076448
23.566837,23.56395
23.726267,23.651714
22.96307,22.750809
17.44628,17.27249
23.298454,22.26686
22.44089,22.670195
19.616098,19.218447
23.648941,23.564114
22.726542,22.864193
23.596958,23.545952
23.58779,23.414537
23.378841,23.093658
23.805614,23.655869
20.64555,20.838566
17.59739,18.340347
17.677591,17.980984
23.730076,23.64315
19.293976,19.674572
11.034889,13.095632
20.041737,20.340492
17.23589,17.076538
22.26064,22.35629
16.59896,16.280237
12.714114,13.012375
22.238846,22.299059
23.405384,23.470325
21.94413,22.334782
17.610367,16.258398
23.730019,23.476562
23.542433,23.483036
23.48251,23.467028
15.052883,15.765056
14.127226,15.4028225
23.445484,23.283323
15.8678255,15.389896
18.817665,19.87778
16.169523,16.135761
23.819565,23.65698
13.407602,15.382992
23.662527,23.650566
21.649189,21.986721
23.55325,23.560751
22.172047,22.207817
19.808172,19.95565
18.910664,19.623814
20.934902,19.93137
23.570496,23.508188
23.612247,23.44706
16.08844,16.833488
16.360226,15.153617
23.678366,23.571814
22.975035,22.871513
23.735205,23.65511
23.683311,23.629616
22.084232,22.300484
23.847923,23.89085
20.893482,20.72864
18.64766,18.978252
23.681366,23.605532
19.779572,19.830849
23.725807,23.613747
15.561832,14.737848
23.65144,23.544258
23.482393,23.397257
22.262846,22.177649
21.42914,21.245975
22.398926,22.419525
23.752668,23.638159
23.480837,23.492271
15.877548,16.15981
19.727552,19.461355
15.767152,15.994735
23.776867,23.575424
23.335545,23.389633
22.322716,23.052277
18.696905,20.087242
23.777779,23.635159
22.831575,22.731464
22.720531,22.840847
19.879139,20.354717
22.53934,22.359896
22.212812,22.389708
23.301468,23.26336
14.055449,13.990064
22.349525,22.273985
20.147924,20.0242
22.018055,21.719437
22.620235,22.676235
17.920792,17.075203
22.272701,21.923424
20.534271,19.860058
21.815117,21.368599
17.294647,17.653482
13.011226,12.721369
20.056162,20.159185
19.072063,17.66507
23.256308,23.150486
23.585503,23.50459
23.86879,23.740658
21.98112,21.36482
23.666035,23.635126
19.215174,19.99263
23.764944,23.661156
18.794949,19.109455
22.61391,22.617332
18.863033,18.721556
23.614565,23.630787
23.727806,23.4075
19.008013,18.478407
23.796333,23.634258
18.204876,18.234509
15.280932,15.881501
22.443504,22.366003
19.337091,19.759571
21.325829,20.933626
23.772182,23.656315
23.635017,23.448652
16.646015,13.7295
23.719803,23.59666
15.5137,16.008207
23.448458,23.373695
15.278772,14.573267
18.586369,17.805502
11.852227,11.524183
16.112694,16.185818
16.323263,17.087854
22.280075,22.129385
23.002697,23.148664
20.799988,21.437874
21.963741,21.623985
22.997633,23.001947
23.295265,23.319168
23.838928,23.660124
23.402418,23.214817
21.113192,20.750881
19.835648,20.258759
23.733284,23.601822
21.53539,21.679174
17.371151,21.20638
23.437788,23.590153
23.553139,23.514635
16.365406,16.233402
23.10567,23.021637
16.09539,16.37577
11.068184,11.491075
18.878119,18.012815
23.711622,23.475513
18.569534,18.12326
23.364439,23.466084
23.142555,23.022474
19.343853,19.639942
19.21916,19.180904
15.1567,14.662352
20.1055,19.929321
23.863499,23.782133
19.269081,18.93661
14.703138,15.743987
23.731121,23.6692
23.414797,23.5169
22.829018,22.796421
22.312016,22.575994
20.98558,20.980291
23.316315,23.209438
23.3394,23.281006
23.399685,23.367561
23.708096,23.646936
12.297054,12.256933
23.46995,23.49697
22.617065,22.475544
23.533594,23.449512
14.027229,14.966739
22.456142,22.55859
20.727531,20.408667
16.635756,17.71563
14.512922,15.374017
22.83797,22.973238
23.641718,23.43589
19.202467,20.259258
23.3872,23.16414
21.322712,21.341969
23.334087,23.316422
23.611238,23.648724
21.831547,21.393833
12.086227,13.352642
22.743298,22.79926
14.761725,14.879217
22.32083,22.357851
20.309814,20.20974
20.16043,20.378292
23.608028,23.477621
22.085873,22.38359
23.83379,23.7011
17.420033,18.106905
23.197033,22.680168
16.107239,16.873436
18.088545,18.594349
20.872023,21.04583
23.693298,23.572407
22.436646,22.584713
23.408596,23.474121
23.266876,23.256538
14.882134,14.905823
17.801363,19.723614
19.45861,19.485044
23.634665,23.57499
21.79112,22.478544
21.171072,21.71191
23.569687,23.542126
22.53214,22.213688
22.938097,23.05069
20.718616,21.057686
23.436375,23.226915
23.575834,23.48014
23.720814,23.619085
21.987976,21.975052
21.558607,21.448648
17.858967,17.753283
22.190512,21.62829
21.733004,21.778868
19.447664,19.720055
12.817924,12.813176
20.983913,21.272648
23.856337,23.756193
23.84866,23.739225
21.727327,21.3904
23.83289,23.635143
12.716431,13.819815
23.819498,23.698326
17.3417,16.313866
15.710356,17.177322
16.842224,15.832754
18.081417,19.67952
19.207155,18.940403
20.414038,20.304806
23.300278,23.279732
20.757988,20.271938
14.902554,16.02425
23.517445,23.48367
16.014374,16.880844
18.136984,18.558338
22.511536,22.634785
18.41872,19.371628
20.062366,21.097717
23.635948,23.602156
22.324495,22.488346
11.444701,11.413715
19.574677,19.61986
23.468018,23.485006
11.496916,11.290232
21.571682,21.731228
23.689232,23.563492
23.338392,22.775787
18.285442,17.108398
23.62455,23.472282
21.699505,21.564503
19.40575,18.715513
23.32784,23.304562
19.439955,18.712791
22.70963,22.81543
22.40818,22.225372
22.426651,22.36202
23.812078,23.649149
17.053446,18.16803
20.99847,21.204096
23.204182,23.182152
22.2897,21.977367
21.701298,21.91725
21.783012,21.983492
23.04279,22.915207
20.373503,20.55814
23.05492,22.454258
20.277431,20.45803
16.425936,16.076286
23.552702,23.431107
23.236456,23.214542
22.709084,22.387028
18.985296,18.690628
23.541655,23.533852
23.865154,23.743021
23.043728,23.07728
23.373281,23.273643
23.724068,23.601189
23.533508,23.446037
23.697277,23.495998
23.822697,23.702837
23.837301,23.775965
22.16581,22.042141
22.703918,22.587406
23.423008,23.358488
23.86229,23.718456
23.819471,23.607756
23.654606,23.486141
23.158964,23.149197
21.808708,21.381834
19.70864,20.566263
23.748043,23.673237
14.172754,15.772877
23.30529,23.371824
15.976118,15.081299
23.594223,23.488403
21.103006,21.438282
23.794344,23.507954
22.716846,22.70531
20.709639,21.100529
22.750465,22.734566
22.84367,22.910353
22.20303,22.229876
23.788052,23.716265
23.436735,23.42892
23.031176,23.074709
23.86755,23.713379
16.55399,17.085213
23.268578,23.094688
18.161617,18.339804
23.660057,23.570284
18.010162,18.45326
23.394373,23.382347
17.947052,18.11326
20.39135,20.05432
23.164515,22.943535
18.018599,17.685043
23.777716,23.554296
19.57817,20.034885
22.92118,22.919712
22.759136,22.913094
23.105892,22.041983
22.889963,22.520226
23.786028,23.692755
17.889187,18.422024
23.365713,23.227058
20.186935,19.51213
21.939281,21.68908
21.591904,21.334047
21.30965,21.29161
23.609915,23.495426
23.395266,23.3055
23.57985,23.604733
22.275782,22.41794
18.124008,18.453518
22.809238,22.63055
23.729792,23.535175
12.473038,12.434982
13.695145,14.06148
23.81041,23.55469
23.56451,23.479565
23.127054,22.930187
23.242325,23.246544
16.297367,16.34508
14.776735,12.931475
20.927368,20.998901
23.851852,23.676794
13.854507,13.980261
23.763409,23.62245
23.54682,23.450699
23.35201,23.342419
21.870155,21.728233
23.516983,23.531185
20.84554,21.027754
19.836647,20.045128
19.802885,19.098072
18.177227,17.819908
23.63702,23.642101
23.058199,23.08142
12.520571,13.024588
21.669506,22.123049
18.36616,17.136066
22.46032,22.409306
23.065323,22.430508
16.913656,16.795965
23.81264,23.722065
15.04291,14.75549
23.366594,23.2951
22.002249,21.818523
23.482742,23.567644
20.272018,20.23024
22.159054,22.221207
23.158312,23.166422
23.810856,23.618355
18.566948,17.885849
23.767323,23.649284
23.588484,23.55855
18.697594,18.621666
20.102482,20.016754
21.100815,20.873817
22.939568,23.186094
17.510113,18.67181
16.179066,17.00065
21.17772,20.670137
19.427502,19.339542
14.250366,13.395666
22.892912,23.028542
16.94124,15.144866
20.450544,21.081669
21.11905,21.129457
23.829403,23.720383
23.805172,23.640001
16.662237,17.642832
19.52221,20.272175
23.637012,23.623032
23.439077,23.395401
23.67832,23.644943
23.770987,23.651062
23.556133,23.511805
23.674786,23.845589
18.732782,18.897549
21.603735,21.667646
14.36247,14.673117
22.845055,22.690098
23.483986,23.445616
23.578743,23.628757
21.26246,20.84792
23.785807,23.626377
23.686531,23.619974
22.411282,22.342089
23.22148,23.150871
21.849789,21.885616
23.218212,23.183144
12.6604185,13.9695
17.237005,17.250208
16.178604,14.03501
19.398138,20.039627
23.343739,23.290024
23.75578,23.653332
20.238258,20.018545
20.883846,21.573751
19.282673,19.242014
22.792084,22.695473
20.354773,20.087229
19.137829,19.069424
23.34809,23.369156
23.043692,22.60162
23.766571,23.666845
21.704483,21.66706
23.668072,23.648891
23.547998,23.574518
23.2457,23.271194
23.285973,23.266476
23.655735,23.447601
19.772413,18.743277
23.657553,23.612724
23.822748,23.685333
23.865484,23.704655
14.552486,14.578505
16.965118,17.902376
20.988867,20.880596
19.734451,20.089134
20.192413,20.468979
23.46933,23.40308
13.076303,12.783081
21.963264,21.850906
20.476133,20.104397
23.734612,23.606033
21.934418,21.844334
22.85638,22.813236
13.602022,14.024543
23.830027,23.628698
23.332188,23.236202
17.121868,16.930485
11.934931,12.393995
22.993837,22.882336
20.593876,20.75758
23.454082,23.189096
16.945257,16.22887
23.668608,23.64307
23.402864,23.389175
17.665342,18.723713
22.2191,22.236038
23.308117,23.319374
19.953323,20.069698
23.7967,23.651981
22.017233,21.908392
11.0173645,9.611162
16.517069,15.642355
23.812391,23.649101
18.202854,18.284637
23.68628,23.645014
23.834137,23.634222
19.887867,19.945755
23.082855,23.071442
23.743864,23.65861
23.599052,23.532879
20.84441,20.788746
17.162476,17.056063
23.689125,23.621536
23.792538,23.657627
23.80622,23.618397
22.652088,22.733845
14.116951,14.22649
22.915775,23.019867
23.747484,23.635952
23.596962,23.436749
21.569706,21.444529
22.416393,22.218988
23.70622,23.621113
19.147741,19.462383
21.1361,21.474487
16.732138,14.547518
22.791325,22.606312
20.46704,20.464397
22.81929,22.754253
22.9949,22.861685
23.461403,23.397453
21.414652,21.351824
22.37798,21.989132
19.184858,19.454075
23.716,23.690285
14.310453,13.389341
23.576221,23.450731
20.90468,20.59031
23.005825,23.020264
18.570528,18.529549
22.144396,22.143768
23.4132,23.578287
19.37679,18.856054
14.809058,14.743092
14.296461,14.102039
23.757639,23.638226
23.577763,23.480015
12.605448,13.369082
22.263624,22.023373
23.795284,23.636652
20.371584,20.426903
23.518616,23.530636
23.593132,23.461994
20.909128,20.963001
16.078629,15.876092
12.207376,14.819044
22.999384,22.89246
22.264011,22.29159
22.337967,22.329979
16.730793,16.54124
20.614555,21.32009
22.97647,22.960178
22.248695,22.45184
22.900457,22.804352
21.028963,20.985
21.97493,20.64951
23.840878,23.680752
23.715214,23.648548
23.473322,23.398148
23.533405,23.546902
16.821215,16.774845
22.759865,22.931892
23.474522,23.198246
21.72976,21.963661
23.83182,23.6661
22.13783,21.873436
23.741756,23.654387
23.144394,23.129337
9.062027,11.7090645
15.19501,15.747771
19.762768,19.701405
23.65492,23.64056
20.33205,20.563883
19.98733,20.004435
23.229137,23.0187
23.757063,23.670818
23.548397,23.480532
21.220043,20.954918
23.09579,22.94723
21.530949,21.60006
20.084373,19.619637
21.913189,21.796104
16.155258,15.886383
22.807322,22.68874
23.827812,23.634937
22.89577,23.106052
23.083582,23.004492
20.897644,20.824549
22.176802,22.45142
20.401535,20.736786
12.762099,10.346413
14.458594,14.909016
23.320929,23.219805
23.381735,23.40514
23.450481,23.4805
23.588129,23.509304
19.151646,19.567081
22.998165,22.99308
23.306126,23.201347
22.246338,22.107239
23.239273,23.220398
21.443232,21.421745
23.329906,23.538866
23.578537,23.480675
20.808508,20.427166
21.672321,21.931927
23.30871,23.233566
17.225536,15.86767
15.572128,16.667477
23.01137,22.802753
23.750471,23.66986
19.4747,19.06046
23.857897,23.70036
23.69437,23.632385
19.527758,20.279816
20.03749,20.369894
22.640936,22.702183
23.064943,23.002445
19.4398,18.451557
23.761375,23.621782
14.351569,12.448954
23.514675,23.341618
15.231194,15.471927
22.729088,22.787647
21.684124,21.543129
23.638302,23.456442
23.791008,23.634644
23.245184,23.32499
23.608456,23.597784
23.41801,23.360851
20.6537,20.130499
21.133469,20.821217
21.728615,21.947565
23.01057,22.716871
21.659273,21.453083
22.2209,22.416145
19.00617,19.648335
16.0809,17.14482
22.5938,22.718227
23.64969,23.643822
20.303062,20.230179
18.287674,16.911217
18.919903,18.454407
23.102844,22.967318
17.812986,17.334517
23.36789,23.353516
23.449877,23.34487
18.26931,17.377417
22.039799,22.347824
22.238186,22.229782
16.336765,16.870995
21.198326,21.39731
23.19481,22.93032
23.69561,23.59364
19.35773,19.626396
18.092121,18.803898
23.80286,23.63588
19.531368,19.257961
20.846317,20.768133
22.790491,22.624506
17.688854,16.907915
17.355564,17.60954
22.891403,22.671196
23.450344,23.350668
23.83716,23.71915
21.403553,21.261436
23.841286,23.69735
23.633333,23.619194
14.311492,13.877789
19.445393,19.759232
18.482895,18.745916
18.430325,18.148376
14.861987,13.608746
22.280447,22.236351
23.534018,23.251919
21.513573,21.644121
20.850725,20.913746
22.027504,21.942265
23.083355,23.040676
23.19706,23.218689
18.031073,18.09648
23.72087,23.650524
20.802029,20.534678
18.295527,18.128841
20.276981,20.364685
15.482237,15.499914
23.669802,23.537565
23.674084,23.610668
20.01258,19.905666
21.299084,21.755148
15.098503,12.870867
21.176445,20.795633
21.468632,21.367674
22.903103,22.725182
21.934258,21.498734
19.148142,19.185215
20.734814,20.365326
13.035044,13.6441965
19.34987,19.148575
18.81627,18.582054
23.237133,23.306072
16.433249,16.253708
23.00224,22.946589
22.90236,22.833149
21.678925,22.052479
23.590992,23.510178
22.370712,22.177351
22.96191,23.018946
23.481182,23.289135
23.476187,23.456524
13.921017,14.556901
15.292805,14.835806
23.776127,23.787477
23.677032,23.5753
19.9417,20.324755
22.45758,22.343182
23.6217,23.568901
20.100742,19.744564
16.628359,16.509596
17.1525,18.22448
23.82138,23.70503
19.726515,20.043045
22.557804,22.68814
21.769356,22.053017
23.428535,23.331596
23.442125,23.39241
23.824738,23.694017
18.713953,17.657698
19.378725,18.90958
17.137394,18.024364
23.71111,23.550121
23.56646,23.419178
23.75913,23.594734
23.076954,22.88161
19.848469,19.73126
16.197151,14.196363
14.485033,15.197953
14.727694,15.491208
23.526762,23.410019
21.001785,21.620087
22.870594,22.953882
23.462713,23.421558
21.40399,21.579384
23.48119,23.487238
23.046547,23.049538
18.681635,18.631344
20.589916,20.746145
22.863306,22.597153
23.374046,23.220383
23.512838,23.589466
19.404425,19.24078
23.74614,23.64006
14.975095,13.753943
19.48228,19.466248
16.843143,16.152704
23.687033,23.639446
22.225227,22.54243
22.90876,23.021954
23.038105,22.992584
23.723951,23.537632
15.189981,16.2878
23.824306,23.66403
18.191616,17.626873
22.273357,22.231052
17.90392,17.966322
17.6807,18.561377
23.667898,23.297031
22.872147,22.85825
11.639122,12.211611
23.010815,22.65326
18.125055,18.09856
23.036966,22.904762
23.81003,23.670704
23.469145,23.435677
23.075882,22.92337
15.691891,15.343377
17.400686,18.00675
22.621458,22.547855
21.917967,21.77729
22.970837,22.789028
18.97797,19.565733
23.336323,23.417309
15.432092,14.125203
23.490185,23.393412
21.73821,21.843718
20.51227,20.1358
23.208015,23.235794
19.048157,19.646555
23.54914,23.630888
23.294718,23.193768
19.99636,19.954742
23.167465,23.289223
12.785402,11.776045
14.52626,15.172768
22.00491,21.775452
22.061022,22.769974
23.76215,23.532553
22.475021,22.478111
23.703884,23.549507
17.641567,17.673693
23.406857,23.597742
23.197285,23.211155
16.181335,15.805317
23.502192,23.301983
17.547443,17.24832
20.766281,21.171482
16.54264,16.988659
23.703388,23.611319
23.146843,23.045977
21.392338,21.376503
23.74259,23.60598
23.54568,23.570196
22.557957,22.748243
22.604626,22.777302
20.784483,20.241573
23.468884,23.59141
23.78704,23.610592
21.692776,21.835209
21.593946,21.05335
23.715096,23.587439
19.535244,19.24688
21.027014,20.859173
23.840563,23.680794
20.111462,20.037474
14.3547,13.578048
17.692196,18.321724
22.917892,22.80818
15.203726,15.40808
23.70808,23.636234
21.377003,21.879622
21.822117,21.87474
23.187231,23.154537
18.047222,18.563248
17.253002,17.95
21.821875,22.084871
23.550758,23.510715
22.240234,22.415863
18.140434,18.700766
21.576298,21.474163
22.834175,21.949306
23.238325,23.11087
22.075066,21.745935
23.612211,23.542406
22.085638,21.89236
22.802439,23.002876
23.41061,23.478802
22.696121,22.908762
23.540648,23.556362
23.781359,23.666777
14.693685,18.024673
23.353563,23.233074
19.810917,19.32571
16.872147,15.705709
16.645596,16.892797
22.038994,22.269655
21.548172,21.232948
23.56664,23.362993
20.394163,20.293846
14.024946,13.547652
23.739912,23.63179
23.799719,23.638588
18.596199,18.530025
23.812609,23.5014
22.399603,22.313057
23.777634,23.631168
23.456924,23.409985
22.634247,22.681305
22.907701,22.9056
21.925182,21.738266
23.133022,23.130398
22.963356,23.120039
22.87193,22.902786
23.7466,23.549288
23.183002,23.137417
22.709518,21.957287
18.860662,18.656288
19.868103,20.105255
23.139446,23.153446
23.815792,23.684772
21.361742,21.426495
23.852493,23.752636
13.5098,13.742429
15.309477,15.982918
23.740166,23.611103
23.587755,23.583138
22.997053,22.87965
18.701942,18.369534
21.078787,20.878117
23.738705,23.543844
23.741974,23.625486
21.764286,21.490582
22.016117,22.23684
19.0835,19.33131
17.507683,17.70289
23.465065,23.37827
15.949255,14.575561
21.204605,20.940895
17.624222,17.658302
23.84841,23.712395
11.904216,12.709414
23.831448,23.649162
13.934117,13.080351
16.559616,16.439245
21.463722,21.33128
22.846539,22.830254
20.15439,19.806133
14.5663395,13.934008
21.594734,21.42168
14.433646,15.363942
22.786215,22.903248
22.567108,22.424738
21.98841,21.833609
16.707626,16.536158
23.612652,23.624146
21.902027,21.302544
22.586447,22.316261
22.152084,21.914413
23.783401,23.67482
16.998405,17.21509
23.39487,23.392448
19.644152,19.42902
17.08383,16.413826
20.849298,21.45608
22.813187,22.268166
22.419659,22.207714
23.704382,23.706589
23.409836,23.505873
23.460974,23.149824
23.603584,23.436474
21.643341,21.274841
16.630695,16.259768
23.500244,23.397154
22.385841,22.171906
21.936308,22.176197
23.14081,23.303421
23.269382,22.75311
17.805794,18.374092
21.210299,21.025555
13.977308,13.627472
23.572178,23.48743
16.191143,17.530033
22.622364,22.788597
19.713024,19.633924
22.410093,22.15558
21.444418,21.03389
21.960464,22.022818
23.717495,23.638412
16.727526,17.404812
23.796886,23.677685
21.689123,21.724506
20.857866,20.418858
23.822517,23.59557
12.668011,13.841893
23.54831,23.545166
23.61348,23.633009
20.591381,21.061857
22.335484,21.738152
20.309982,20.878372
20.775398,21.243383
23.443087,23.359818
20.153786,20.329653
20.514847,20.519436
17.59463,16.872799
23.641947,23.615461
17.952513,18.640198
23.645754,23.627117
17.220528,20.275314
23.419695,23.417469
23.802982,23.648098
23.074036,23.188698
13.867941,14.619216
22.817959,22.758013
21.180433,21.200842
23.770916,23.543827
13.133672,13.631531
22.623028,22.94548
21.597801,21.34831
22.279104,21.996193
23.603792,23.58399
23.475428,23.464846
23.481386,23.2569
21.783466,21.805668
23.335398,23.205267
14.932266,15.096932
23.553667,23.43095
23.509077,23.476082
23.722193,23.591114
23.701902,23.603865
21.648016,21.630741
22.870901,22.532799
23.80067,23.563622
23.835352,23.655718
13.140635,14.483946
20.92284,20.868254
23.74279,23.621286
21.824955,22.068993
21.34544,21.936144
22.482918,22.683556
17.460724,16.337614
20.803734,19.444382
23.003077,22.848017
23.649782,23.464375
21.850445,21.56002
18.707043,17.946732
19.777689,20.241863
15.47617,15.546626
23.744984,23.624105
23.429249,23.420025
21.7893,21.380186
22.128454,22.197098
23.008533,23.096315
23.85344,23.695078
20.624802,21.199099
20.909323,21.620224
14.790153,16.366262
21.755575,21.477612
23.793957,23.659489
17.32158,18.260534
13.3867,14.354446
22.548855,22.617657
23.725927,23.60323
23.844141,23.666801
17.325958,17.087498
19.816795,19.830647
23.697752,23.600002
23.84342,23.71837
23.784182,23.518253
13.116949,12.619442
18.476786,18.55596
18.46164,17.961044
17.570467,20.302984
22.500492,22.448336
15.084063,15.545369
21.23568,21.026817
21.252048,21.02885
20.111153,20.135298
12.283468,13.207015
23.701796,23.650768
19.29462,18.619007
13.779812,13.850254
23.437561,23.397816
20.050102,20.018532
13.728529,14.054646
23.70026,23.621204
19.63922,20.02394
23.719852,23.646585
23.78115,23.63715
21.265005,21.703709
22.529697,22.930847
22.018967,21.971619
20.198006,20.390205
22.620358,22.659359
21.231936,20.914715
22.467903,22.50121
23.592424,23.604961
22.22831,22.50824
18.893179,19.027872
19.060867,19.692549
22.310936,22.007751
22.896488,23.057272
23.240528,23.347439
23.84014,23.715315
21.860544,21.307808
19.26223,17.89967
22.911411,22.886242
23.360409,23.325487
15.549903,16.610191
22.122658,22.313438
23.193928,23.122814
23.58818,23.411293
23.14634,23.211613
20.182789,20.385063
23.795021,23.61924
23.657341,23.645464
21.980352,22.149662
14.289948,14.78548
21.718647,21.741
23.816885,23.664503
21.418743,21.40506
17.128773,16.883646
19.253536,18.468996
23.506207,23.562857
19.781082,19.837765
23.417349,23.321098
19.795618,19.468082
18.639683,19.165194
19.170195,19.70999
23.423931,23.172083
22.63286,22.553917
22.960033,22.979107
23.685154,24.124884
23.758717,23.635494
13.423248,13.737947
23.749836,23.611984
22.660378,23.037071
19.424019,18.674562
16.79276,16.375988
14.843533,16.55654
22.921793,23.00335
20.535858,20.802889
13.890949,14.425422
23.53075,23.471512
19.268478,19.327549
22.272264,22.309906
23.348984,23.303802
23.576332,23.600697
20.289806,19.980694
23.680319,23.595629
21.596228,22.03261
23.248144,22.661873
23.55066,23.351887
20.398775,20.304497
21.655699,21.61486
21.001116,21.00018
16.81718,18.000324
22.278742,22.406961
19.278492,18.821234
11.461763,12.583401
17.08385,18.163277
19.70389,19.167652
22.418957,22.769218
23.60892,23.444744
23.825434,23.663744
21.765306,21.03727
15.262573,15.89839
23.656187,23.543663
23.487549,23.424816
22.529896,22.275242
22.034605,22.220196
19.919651,18.62461
23.51809,23.435368
21.716242,22.09962
18.823719,18.367641
23.101658,23.096333
18.425179,21.933846
23.654919,23.626476
23.775509,23.50413
16.88861,15.467192
17.129742,15.334684
19.728924,19.333445
13.187065,12.028302
23.437515,23.368023
23.366377,23.221916
23.688381,23.634972
20.652365,20.11603
14.1816635,15.357588
23.824068,23.682068
23.742275,23.658867
23.636045,23.566418
23.63417,23.634405
23.848051,23.727623
23.83633,23.701017
23.182018,23.273045
23.306713,23.204773
23.271168,23.266201
17.665976,17.638283
23.483955,23.365467
23.869215,23.708252
15.915878,14.929582
15.916412,16.65786
13.711782,13.749418
15.942583,16.443748
23.150202,23.151417
18.864614,19.42429
16.467388,16.531216
21.984442,21.812649
13.618914,14.829934
23.253164,23.066235
23.8283,23.659286
16.775171,16.120821
23.51925,23.373775
22.807472,22.912125
17.06712,16.671677
21.671661,21.776646
23.648634,23.61249
22.109982,22.055534
22.466644,22.574299
23.564432,23.63409
23.690502,23.630995
23.396591,25.04745
23.42203,23.424503
23.6175,23.515846
13.970911,14.633655
21.561214,17.311924
21.952473,22.097359
19.222843,19.3782
21.924782,22.204136
20.819506,20.634956
21.546856,22.678337
12.996466,14.344931
18.844349,18.513416
23.386398,23.427696
21.917385,22.173107
18.849567,19.539116
23.030907,23.002487
23.637386,23.63192
23.336266,23.339516
22.76971,22.777596
20.210085,20.184103
23.701422,23.579878
22.849655,22.866241
18.423286,17.044722
23.192532,23.02164
23.75415,23.656591
22.898682,21.736635
17.844198,17.720459
23.654934,23.613571
21.935015,22.05236
23.7778,23.588146
16.871723,17.514933
23.86288,23.738863
16.500141,16.579033
17.148394,17.851425
22.57632,22.706947
15.869705,15.372247
21.93082,22.124117
21.187012,21.55178
23.855309,23.708134
23.739399,23.660988
23.691818,23.61863
21.569094,21.571585
21.325079,20.757408
15.054042,14.592989
20.090633,20.18496
20.96556,21.143572
23.235382,23.056242
20.682993,20.596458
22.984879,22.840504
23.792522,23.65033
18.945406,17.820536
23.748625,23.675945
21.856749,21.76073
21.606106,21.641685
16.622723,16.83634
23.777748,23.605768
20.332508,20.07048
20.332777,19.385181
23.098991,23.01094
20.44479,20.849497
23.635796,23.627008
23.81147,23.661959
21.61127,21.209665
22.53782,22.477081
17.610643,16.633457
22.622808,22.43472
22.072926,21.799637
20.80804,20.560873
23.333324,23.436926
23.71418,23.603045
23.762955,23.6565
23.711777,23.648973
20.21733,21.008
18.214996,18.190859
19.774904,19.552443
23.301487,23.290546
23.468208,23.540508
22.850983,22.844345
21.872791,21.991621
19.270533,19.427008
23.77808,23.659302
20.13554,20.930866
22.789824,22.896412
23.134602,22.975664
18.897278,19.469263
21.076801,21.052193
22.721762,22.693409
16.833158,16.042557
15.556591,15.546869
21.520144,21.687136
22.98446,22.990086
21.4546,22.186653
23.380081,23.27589
23.70089,23.647636
15.082285,14.344402
15.401224,12.145823
20.63385,20.608002
22.699514,22.64597
22.739174,22.892744
18.917797,19.605366
19.610743,19.1468
23.770325,23.633078
17.880007,16.17858
21.711117,21.604527
22.602795,22.474754
21.036114,21.105019
18.311773,18.425653
17.519993,18.07395
16.746803,16.392185
20.707165,21.153385
12.708073,12.602426
23.751764,24.069706
17.34894,18.986784
17.90891,18.371525
17.392086,17.20391
23.67918,23.643524
23.815857,23.56086
22.38498,22.302624
23.247189,23.127052
23.796032,23.610497
14.307325,14.843844
23.796764,23.602905
19.067486,19.55835
23.388897,23.383095
23.835459,23.675112
23.452625,23.173923
16.939522,16.544456
23.025204,23.068241
23.571758,23.532951
23.10688,22.940733
21.842707,21.973446
19.53841,19.266294
20.197786,19.509975
23.374483,23.234436
23.565353,23.42138
15.902269,15.7343025
22.256023,22.49443
21.460903,21.167797
22.48076,22.227468
17.83927,17.296286
19.39841,18.507967
15.470596,16.194494
23.72227,23.622753
23.85512,23.707487
21.16546,21.149372
19.244343,19.5352
21.338625,21.449192
22.542633,22.655186
21.966515,21.95084
21.954231,21.7043
21.990555,22.04123
23.6646,23.624271
20.435791,20.404797
23.391418,23.284248
19.148022,19.004673
23.583164,24.758
13.2515335,12.310765
22.772432,22.778229
15.168982,15.498396
13.177309,11.392437
22.322973,22.063297
23.624378,23.590342
22.495749,22.37642
23.45811,23.232851
15.100482,15.311767
22.380726,22.382496
21.300104,21.482876
20.703873,21.073511
14.448286,9.875069
23.690811,23.559532
23.817436,23.675415
20.159199,20.431602
23.041859,23.238194
21.724318,21.516968
23.265034,23.29483
21.57513,21.823837
19.458065,17.624258
20.244825,19.545246
17.84394,18.164383
23.698038,23.6465
22.327816,22.71384
23.480522,23.191177
15.573351,16.26127
22.102772,21.987053
14.414563,16.158081
20.722523,20.728119
20.315193,20.511114
21.435081,21.616497
23.80487,23.653946
17.209194,17.168118
21.081348,21.173582
17.007353,18.009048
23.453087,23.441162
23.811646,23.691479
22.394623,22.30997
23.210606,23.12806
23.236204,23.31477
23.768314,23.621225
23.599155,23.585125
16.516691,17.52384
23.716019,23.55489
19.343613,19.713783
23.70605,23.594456
23.706097,23.644665
19.709702,19.633093
23.642204,23.49559
18.031778,17.437403
23.63179,23.476645
23.835796,23.700375
23.662933,23.53312
16.171408,16.645153
22.825405,22.815987
16.95227,15.997353
22.743883,22.562904
22.812485,22.673996
21.015669,21.740461
14.798819,15.329715
23.743513,23.611101
21.10176,21.01429
23.813372,23.645725
19.810379,19.069893
23.784824,23.555862
21.960781,21.574024
18.00714,17.832499
23.425417,23.433739
20.697672,20.523575
21.698505,22.06023
14.65842,12.172871
16.572697,17.111988
15.521099,16.88944
23.820696,23.598455
17.801363,18.363867
17.627213,16.463902
23.547504,23.57241
23.788391,23.570349
13.013556,12.713985
21.31801,21.552511
23.50551,23.536444
22.275297,22.4475
23.298702,23.343504
18.203323,18.914293
23.16909,22.95884
20.007229,19.601416
23.163374,23.156385
17.409117,16.819023
22.750233,23.098364
22.149935,21.817665
21.525955,21.480425
13.947136,15.1644335
23.70458,23.56117
22.238846,22.306595
23.72726,23.607582
21.510832,21.643532
23.68597,23.554573
23.068653,23.10273
19.012339,18.438488
23.540216,23.586102
16.60831,16.574566
11.421568,11.663715
23.761349,23.640835
15.161036,15.047335
23.275976,23.260319
23.85624,23.721819
16.493994,17.166132
23.353043,23.196877
14.941229,15.655287
21.020306,21.44257
23.70996,23.625145
14.784705,15.597793
23.137762,23.221214
16.367802,17.347944
13.96653,12.829506
23.642485,23.617607
15.740866,15.192239
23.862415,23.762764
23.698038,23.675678
13.441566,13.348882
23.70014,23.603992
14.387943,14.502345
23.428247,23.24337
21.161423,21.115368
15.371437,14.47883
21.344444,21.888527
19.92659,19.82565
23.582008,23.574766
11.268779,13.102375
23.787045,23.669891
23.697752,23.6212
22.070652,21.831663
21.221022,21.20845
22.887613,22.237968
23.846458,23.730095
21.199245,20.918304
19.252262,19.8345
23.704762,23.615059
23.178112,23.133545
17.280334,17.49599
23.816547,23.632015
23.841286,23.719212
11.622387,12.5512905
14.941237,15.267458
19.849106,20.717281
15.674383,15.282854
11.840475,10.608424
20.96743,21.19289
23.528227,23.512611
16.35626,16.475206
23.740265,23.631037
21.05774,20.750614
23.688381,23.627844
18.964226,18.840961
23.77772,23.625721
19.151646,19.270214
20.802029,20.729336
23.738659,23.674305
15.876509,16.715242
22.809238,22.668043
23.615435,23.601791
13.359349,12.780053
21.111794,21.290833
19.98138,19.185238
21.92746,21.802387
23.23917,23.278187
21.857916,26.642952
22.963099,23.036041
23.504524,23.056673
22.105335,22.030756
17.650337,17.771395
23.714567,23.483036
22.13773,22.245934
23.383947,23.275595
23.709484,23.612984
23.778433,23.594414
17.152843,16.59842
22.023878,21.683764
20.278751,20.568302
16.208958,15.600757
23.8345,23.681854
23.648634,23.62842
23.53075,23.504612
18.962132,19.51476
23.317266,23.459854
22.836494,22.59434
22.817959,23.03284
23.06409,23.285234
22.405876,22.225855
23.128069,22.99076
23.752449,23.635286
21.762396,22.050625
23.831448,23.65839
20.301676,20.340374
22.002377,22.19966
16.83819,17.42811
17.43391,18.77179
18.548346,18.943474
23.273218,23.213554
15.76539,15.935397
23.191954,23.142666
18.130127,17.485172
22.613667,22.372974
23.715096,23.602713
23.571413,23.609888
20.453445,20.856905
21.291426,21.412275
23.525589,23.521584
16.73455,16.206612
22.88575,22.388765
23.768742,23.649767
23.474035,23.301178
20.715359,20.894215
23.773884,23.630287
18.639683,18.651875
23.400606,23.41878
23.821123,23.665916
12.555235,11.526974
20.99698,20.648388
23.723402,23.61411
22.279419,21.99671
22.80133,22.941444
22.76971,22.61319
15.900429,16.114471
15.207024,15.540577
21.816154,22.251549
23.772194,23.636223
21.520144,21.624868
18.888992,18.757248
23.002884,23.048878
22.855309,22.396713
22.152336,21.940914
18.271776,18.24453
22.621458,22.570791
23.249508,23.350824
21.655558,21.812958
13.464239,14.750095
22.911942,22.916231
13.19214,13.314818
22.217587,22.116024
17.881845,18.109673
23.089413,23.15715
23.795284,23.643711
23.256308,23.15702
21.26246,21.395002
23.158453,23.248344
16.941185,17.811394
21.284813,21.422699
22.472145,22.429325
23.342413,23.28674
13.987265,13.305425
23.553667,23.45452
23.762688,23.555874
23.202694,23.187984
23.340944,23.29897
14.164846,14.094791
23.01728,22.901989
22.884499,22.91336
23.317862,23.32211
22.45549,22.679533
15.822112,16.134588
14.345063,14.137812
23.085176,23.001038
23.521233,23.392609
16.04156,14.784035
21.735527,21.611101
23.085726,23.16644
23.817743,23.661589
17.515446,17.717787
20.670029,21.028759
22.502058,22.411411
23.639103,23.580069
23.533594,23.390135
23.776926,23.682148
23.060392,22.879612
23.459793,23.473309
21.333042,21.0888
14.188422,15.049807
14.521239,15.418127
13.25368,13.010446
22.596355,22.237862
11.324774,10.476781
23.612324,23.57095
17.121178,17.203756
20.32605,20.350414
21.365715,21.972885
21.387299,21.21205
22.242191,22.284565
22.80164,22.845163
23.87001,23.773052
23.625553,23.599827
22.377277,22.245039
23.057632,22.936523
23.220026,23.152016
23.218212,23.195892
20.904238,21.293919
22.092146,22.12529
21.40874,21.324772
23.7819,23.662838
22.752222,22.581253
22.083061,21.928144
23.828133,23.68098
22.987888,22.972271
21.176445,20.221472
23.749836,23.641657
16.259613,17.711332
23.874134,23.760193
23.855682,23.74176
17.460724,17.028872
18.640842,18.84718
23.833607,23.707554
21.303408,21.64176
23.648247,23.581099
13.527977,14.370493
15.098503,16.433882
23.69785,23.599268
23.830128,23.682858
20.695148,20.040586
20.709639,21.137455
22.971083,22.96994
23.679993,23.606585
17.878685,17.882679
15.925068,16.849651
23.28037,23.019903
23.714924,23.635775
17.455748,17.738186
19.794453,20.470486
13.353861,13.724516
23.800077,23.618761
23.855259,23.791842
21.934185,21.611607
22.891403,22.767172
23.661224,23.626766
12.640457,13.364328
18.807224,19.524555
22.677456,22.778427
21.420288,21.604399
21.565708,21.087177
23.70602,23.634398
23.718706,23.557974
17.28604,17.080135
23.245184,23.050762
15.616941,15.115703
23.780996,23.666214
16.266247,17.48894
23.481714,23.440525
23.52448,23.524635
23.301727,23.247534
23.359259,23.307587
22.89941,22.861513
22.915903,23.290825
23.227848,23.299086
13.989229,15.365086
23.139656,23.160213
23.478718,23.318514
23.411766,23.285583
23.476622,23.456282
22.40992,22.265778
23.01847,22.913147
22.206863,22.195211
14.868928,14.481911
21.842707,21.80975
23.266054,23.144714
23.70073,23.628365
13.011226,14.883316
23.327501,23.190655
23.675444,23.396935
20.569202,20.760324
21.89502,21.636587
19.689945,19.538113
23.60165,23.5807
23.57244,23.54963
18.604446,18.362396
23.764065,23.598524
20.98354,21.17507
23.506075,23.424187
17.835443,17.66692
23.329906,22.947905
14.362219,14.337016
20.224842,20.595211
14.709702,15.609414
20.585045,21.28202
22.726643,22.509157
23.713585,23.611814
20.7454,20.969624
19.316484,18.822475
19.483288,19.751715
23.701588,23.631672
14.314686,14.954256
20.783064,21.241098
22.402506,22.285797
23.700056,23.626799
21.08113,20.841965
22.950695,22.813137
22.480232,22.601645
21.415096,21.261961
23.039,22.661911
23.463762,23.376455
22.39306,22.155014
23.707615,23.626633
21.640245,21.950104
20.712425,20.672161
14.534881,15.720924
23.454082,23.42589
13.068315,13.170771
23.792465,23.634396
19.096746,19.11354
23.687586,23.615408
23.068008,23.08377
14.747158,15.468487
23.84264,23.726181
23.711443,23.637564
23.243587,23.225346
22.164537,22.639095
12.470413,11.198842
20.988409,21.032097
9.72813,9.807945
23.640022,23.58091
21.47431,21.406326
23.110256,23.103218
23.79525,23.637947
23.46947,23.531109
21.902027,21.444786
14.177536,15.057048
21.462126,21.47818
23.664959,23.624737
23.618074,23.546345
22.195557,22.030005
23.593262,23.314434
15.573351,16.724197
17.146893,17.486774
22.619776,23.077614
22.644419,22.22919
23.430447,23.381344
14.764696,15.0429
23.62685,23.540321
22.486145,22.27506
23.535416,23.570602
23.54568,23.546108
18.486406,19.933247
23.706741,23.611387
23.396597,23.360615
22.858393,22.419949
16.53134,16.412195
16.047527,15.660094
23.280804,23.175508
23.338871,23.327438
17.314838,17.098446
22.429478,22.682676
23.58081,23.592718
23.709803,23.56229
14.027229,14.49571
23.15541,23.13191
23.831806,23.668804
20.332777,20.244335
20.776371,20.995338
23.451853,23.525602
23.52646,23.567245
23.065712,23.073261
13.979801,14.489586
23.210316,23.192497
15.810183,16.257887
23.804813,23.65223
20.5723,20.559124
23.556273,23.499079
21.043747,19.457426
16.296047,16.111364
23.65345,23.617325
23.17216,23.281548
21.684124,21.746857
16.81732,17.130062
21.200567,21.100832
16.237041,16.89075
19.856773,20.066208
23.315844,23.27882
22.39172,22.043442
23.041859,23.205168
22.485416,22.516212
16.52526,17.233261
21.96174,21.515842
16.522669,16.471632
23.446796,23.520727
17.551992,17.286818
17.490429,17.495535
23.563488,23.571077
23.822277,23.679525
21.23005,20.569643
23.285324,23.225735
21.400778,21.145046
23.498884,23.354223
23.481453,23.401295
15.918148,16.26947
19.78512,19.265574
17.371735,17.065987
23.27518,23.224865
23.522398,23.405539
23.566837,23.490803
20.926409,20.936777
22.329014,22.44751
20.380297,20.449272
23.764902,23.621664
23.685783,23.626625
21.815687,21.959446
22.47704,22.381197
22.765217,22.866905
12.999241,12.64488
17.950901,19.345161
23.594261,23.539047
21.374874,21.62416
23.302685,23.37993
22.92308,23.017305
19.355858,19.542469
15.964861,16.372421
23.443567,22.469296
21.819782,22.216911
23.696346,23.620678
18.513763,18.371284
21.442413,21.52891
17.69876,16.94064
22.060255,21.98328
23.712654,23.602985
23.61678,23.580275
19.001225,18.70325
14.032745,13.7770195
17.197086,18.23761
13.943432,13.746002
23.647694,23.585869
11.882288,12.697166
23.381256,23.315243
18.671545,18.539013
18.430325,18.380749
13.786989,13.55872
15.502073,15.6085415
22.025742,21.93768
16.968822,16.970602
23.266876,23.126581
23.771873,23.64792
18.16513,18.418865
23.836826,23.719202
21.147295,21.449192
22.418957,22.667793
20.13728,20.195528
23.81041,23.584282
20.846317,20.78817
17.625061,20.60067
23.594269,24.948357
12.811026,12.275242
23.538956,23.596434
22.253305,22.372015
17.986538,17.374483
23.1487,23.04515
23.569906,23.475115
21.584114,21.225008
23.611893,23.503536
23.336514,23.155823
22.72123,22.710491
19.312397,19.248646
23.518559,23.37527
23.426401,23.230078
21.915579,22.158175
18.49652,18.456055
20.389385,21.403303
18.258274,18.537106
23.14894,23.17683
23.257412,23.203117
22.714855,22.560421
19.612156,19.682178
18.6772,18.170218
23.84746,23.760933
20.857975,21.25658
20.004723,19.972937
20.007256,19.765451
23.409552,23.371994
21.180433,21.397053
22.918034,22.923122
20.744415,20.60065
16.998405,16.143131
14.370731,13.396932
22.327335,22.06446
22.829119,22.668259
22.535679,22.412407
14.002548,14.173585
19.586985,18.479584
15.305725,14.933253
23.863499,23.727352
23.637386,23.613674
23.79508,23.6306
19.919651,19.56194
15.882171,16.127836
22.870594,23.044243
23.551031,23.52661
17.6807,17.697992
23.777634,23.53643
23.421047,23.20406
23.74014,23.458647
23.311546,23.339855
17.465967,17.773764
23.743773,23.624277
18.271439,17.162033
22.33125,22.463398
22.139229,22.183046
20.626747,20.62156
23.335663,23.182787
19.50613,19.267727
22.142805,22.031872
19.404613,19.004002
22.276663,22.52882
18.993353,19.463228
18.688644,19.26163
21.173683,20.891682
17.307775,16.893866
23.538969,23.430702
18.71175,20.248049
19.58931,19.435385
21.754189,21.929382
23.18867,23.025314
17.055382,17.20441
23.51297,23.418406
15.056137,15.113512
11.662592,11.666369
20.127209,20.410217
18.935307,18.503754
22.80413,22.60041
16.47434,16.979446
13.821674,15.058443
22.860893,22.834839
22.528254,22.186749
20.755632,21.244339
17.008442,17.810219
23.77085,23.631395
23.675114,23.62813
18.052488,18.71582
23.678669,23.503515
23.02927,22.816242
23.545158,23.514694
21.815186,21.758009
20.513939,20.31044
23.856636,23.717915
23.088282,22.71365
18.731411,19.048475
21.087795,20.913208
20.744205,20.439613
22.978533,22.884161
12.605448,13.385122
10.040487,8.987715
23.643862,23.618864
20.48507,20.742075
21.938545,22.01472
23.638395,23.417252
22.68974,22.67317
13.390532,14.16282
17.450878,17.39719
20.166496,20.159195
20.906746,20.457386
21.821571,21.613653
16.999226,17.261591
23.544828,23.466679
20.720013,21.11095
22.818527,22.561329
23.089207,23.096079
23.493881,23.437717
18.525208,18.614437
14.32795,14.318842
18.527775,17.64561
23.545362,23.515472
21.592041,21.13475
20.367374,20.2742
14.988943,15.317577
21.442871,21.342936
23.67899,23.59743
22.325476,22.084696
22.533281,22.52604
23.76469,23.651423
14.233078,15.044825
23.553139,23.589775
22.272388,22.198338
15.916412,14.8635235
18.40958,18.702423
14.806707,16.19233
21.859377,21.624496
12.53587,12.435654
16.202988,16.56221
23.764446,23.622229
22.976631,22.840755
23.750742,23.63164
14.311955,15.379448
22.502836,22.502537
21.92641,22.007114
16.904541,16.958946
23.720814,23.625792
18.654938,18.629545
17.058294,17.491768
19.884295,19.637383
17.681211,17.97874
17.204765,17.143984
20.151264,20.086432
23.460838,23.402557
19.329525,19.134228
17.54786,18.02906
19.23229,19.158283
15.391609,15.308104
15.855801,16.756577
15.371015,15.70112
19.135374,19.329065
20.54238,19.981045
23.658241,23.6255
18.204876,18.270082
22.377335,21.955276
16.486744,16.75679
22.701157,22.755041
22.921988,22.529049
19.493353,19.442137
23.795086,23.635653
23.6748,23.621128
23.127405,22.97784
17.691511,17.616896
14.502649,14.8786335
22.943777,22.325119
20.934984,20.961092
23.673923,23.610985
23.052364,23.015163
23.069271,23.041515
21.467403,21.151268
19.964922,20.358616
23.073103,23.022762
16.83858,16.607155
21.2645,21.240143
17.375961,16.980341
23.628544,23.647675
21.30965,21.51712
18.074562,18.194359
22.671448,22.527
23.81051,23.68649
20.119461,19.872896
23.717495,23.622719
23.236204,23.232136
21.103006,21.063732
23.115076,23.047306
18.48859,18.632357
21.815117,21.683743
20.757988,20.286278
19.817282,19.786098
23.84754,23.697578
23.715652,23.590235
21.660288,21.658798
23.839987,23.760288
14.079447,13.88748
15.367449,15.748761
22.716846,22.60114
23.11692,23.123682
23.840563,23.69133
18.502884,18.949547
20.535858,20.100124
23.823448,23.69342
23.578577,23.601921
19.35108,19.163229
18.757814,18.788645
20.877151,21.10456
22.800726,22.709013
12.7264595,13.034927
23.38824,23.434492
19.693985,20.627644
23.691696,23.562458
19.056057,19.406216
23.510084,23.563446
18.157892,18.336018
23.838928,23.662508
20.515688,20.234472
23.676914,23.60485
23.812609,23.670452
22.53214,22.600338
23.388847,23.40248
13.969812,14.313932
23.442125,23.45868
21.009659,21.821117
22.508774,22.275476
23.161648,23.169905
23.522263,23.383366
23.163397,23.025112
18.744589,18.980742
12.47202,12.011517
23.82002,23.746315
23.750494,23.634441
18.051865,16.546139
18.522423,18.480154
16.64484,17.422136
20.607437,21.0947
22.991348,22.94957
23.818956,23.672352
20.69306,20.302044
23.816563,23.683441
22.519646,22.419237
22.61837,22.132206
21.192556,21.271759
22.38573,22.203161
16.264166,16.684826
23.043123,23.083553
22.790491,22.667667
23.831345,23.60225
23.383167,23.362516
23.530685,23.096634
20.787209,20.217995
23.594297,23.582682
23.523811,23.60323
23.350132,23.531094
17.686138,18.28133
16.226103,15.949715
20.935814,21.04907
15.266787,13.912824
21.87792,21.37838
23.683311,23.631968
23.787584,23.650333
23.121948,23.095358
23.303335,23.333368
21.883724,21.349663
17.432028,16.603752
23.661709,23.610794
23.621712,23.630463
23.763409,23.611122
23.516983,23.502567
23.748043,23.627338
16.234074,16.592348
21.43418,21.649881
17.830784,17.183651
19.13163,19.923172
23.757797,23.650747
23.84143,23.727852
23.82138,23.74156
10.727471,10.8672695
23.119942,23.50344
18.413069,18.528416
23.07024,22.83581
20.923206,20.807564
14.528135,14.49725
13.191745,13.723038
20.602268,20.552572
23.611887,23.596415
20.244473,20.360998
22.172047,22.596046
23.764431,23.62726
23.14634,23.254295
22.378147,22.31657
23.758797,23.6232
23.616312,23.612667
23.614754,23.594843
23.494558,22.087706
19.103237,18.105766
22.390564,21.851957
22.905136,22.802229
23.689636,23.608028
19.30566,20.027014
17.301016,17.275589
23.72071,23.591776
23.01195,22.756487
22.150145,21.939896
22.504059,22.184538
15.856054,16.958227
22.020266,21.649256
20.126713,20.402042
20.676397,21.155663
22.356636,22.561064
23.044945,23.094242
20.408741,20.26759
21.13168,20.550722
22.475115,22.32608
21.935015,22.080631
15.070852,14.776866
21.094097,20.899874
23.115492,23.326979
23.429922,23.383411
18.506638,17.506996
23.725359,23.488682
22.169546,22.200617
21.392338,21.978302
16.023842,16.827208
21.898008,21.543825
23.76619,23.60235
21.788673,22.30854
20.406513,20.16814
22.57014,22.570374
23.70978,23.601248
17.108257,15.97952
18.729965,18.075407
23.739912,23.724783
23.601494,23.604555
19.223686,19.066147
23.771082,23.61673
21.921232,22.029423
14.428427,14.134235
16.575531,16.858904
23.698109,23.62422
22.354015,22.04871
23.184822,23.195057
23.073002,23.124565
23.39575,23.352104
17.401886,17.63501
19.908901,19.88861
16.268723,15.674765
21.162401,20.892075
21.027014,21.252922
23.624626,23.620792
23.491526,23.2923
14.124687,14.201433
23.854658,23.724852
23.498861,23.420742
22.134773,22.31844
23.544561,23.44709
17.12076,17.915222
23.633333,23.616749
19.038713,17.91642
18.276525,17.696205
19.728233,19.904263
23.216202,23.106344
14.521245,15.193168
23.439611,23.382462
23.308615,23.156933
21.98112,21.580488
19.503458,18.75811
23.425835,23.305838
20.029272,20.22271
22.19878,21.879179
23.540648,23.595913
23.82261,23.677979
23.052057,23.183966
23.464617,23.56137
23.277573,23.155914
23.832226,23.691046
22.468521,22.513351
13.116949,13.314955
18.21981,18.072205
12.301304,12.889425
16.749325,16.685957
22.807472,22.909601
23.839993,23.75311
23.426249,23.206562
23.546364,23.288382
23.800476,23.573345
14.0394945,13.739601
17.649242,16.152454
14.950347,15.813324
23.85722,23.731224
10.895497,11.038528
16.822433,16.916058
23.840351,23.705845
22.53934,22.371878
19.757862,19.807346
22.741766,22.571682
23.861347,23.738794
18.190523,19.840408
22.183815,21.641348
22.459742,22.471043
23.216827,23.200546
19.480204,20.95939
12.068327,12.712831
12.301676,8.636478
21.022356,21.056875
16.688543,17.592583
18.680996,18.36042
17.695992,17.39486
20.042997,19.860199
22.240374,21.814312
18.935219,19.18627
23.450779,23.479755
23.31236,23.454609
23.448078,23.378803
23.057093,23.135479
22.181461,22.308298
20.277431,20.255363
16.792665,16.02221
17.332495,17.586346
15.001501,15.543394
23.711742,23.608715
17.306559,17.94525
21.021578,21.079897
23.629494,23.14034
22.407158,22.38426
22.846064,22.88989
23.766506,23.62646
17.026066,16.583244
15.912642,16.67032
19.705605,19.117924
22.510368,22.66782
23.7099,23.630985
16.001534,15.661587
20.519833,20.546555
15.0856495,15.111804
23.134295,22.667875
16.311785,16.6704
21.16546,21.052517
18.39143,17.747208
23.772703,23.655594
20.563194,19.934513
13.1595125,13.110059
16.250923,15.395274
15.915758,16.344536
20.585514,20.359085
23.630785,23.59525
13.461471,13.733717
22.281128,22.33654
20.507004,20.771868
18.635334,19.006592
15.976118,14.27964
22.322615,22.374239
23.823317,23.706215
16.408503,16.5195
22.749693,22.751728
21.867619,21.879623
17.411903,17.843172
13.5710335,14.875712
23.64582,23.593756
20.874552,20.520319
22.697731,22.756102
21.435081,21.889847
23.626764,23.608614
20.69421,20.382818
21.66686,21.278086
22.053822,21.690943
18.907074,17.994625
22.804766,22.620157
21.80309,22.01291
16.186659,16.304499
20.369022,20.722353
23.593418,23.787373
21.547756,21.345581
21.661812,21.692188
23.45079,23.245125
22.931286,22.773502
18.805243,19.366772
23.823734,23.719114
19.175888,19.581993
23.798906,23.630243
22.929688,22.70763
21.1361,21.236197
23.838707,23.715157
23.083582,23.012283
23.650562,23.631804
21.871584,21.555027
16.86481,17.750854
22.381058,22.150728
17.567015,17.278774
22.619188,22.493416
23.066645,22.831348
23.195969,23.030949
20.161016,20.233822
21.828255,21.841652
19.870604,19.790335
21.704414,21.625576
21.186815,21.028492
15.987502,17.061272
14.771149,13.959518
18.161617,18.545181
17.68042,18.027657
17.398968,16.306637
23.094315,23.016548
17.114609,17.800459
16.329557,15.0034
13.897224,14.720451
19.111687,19.057514
22.445677,22.550882
19.523293,19.809849
22.054653,22.024872
22.620533,22.502922
20.13552,19.698494
18.46769,18.696129
23.353563,23.281723
23.408037,23.236408
23.596554,23.564896
21.926939,22.158749
23.459604,23.511177
23.68495,23.63099
14.016073,14.729479
23.611528,23.542812
23.687088,23.60398
22.11582,21.810112
14.755131,14.992153
22.887543,22.842005
23.175652,22.890768
20.354773,20.432674
16.796896,16.271801
14.539682,14.95153
22.034508,22.210178
21.894787,21.85561
23.70808,23.6212
23.547115,23.5037
23.523262,23.563047
23.796886,23.67303
22.93306,22.858196
21.756723,21.604733
18.476786,18.976542
23.186527,23.16463
22.049969,21.85934
23.724096,23.622002
22.341156,22.552158
23.78474,23.65306
23.702864,23.318817
22.963943,22.916367
23.681211,23.624596
23.831654,23.634605
21.619987,21.550766
22.706583,22.666775
20.693115,20.674519
23.564432,23.603102
21.001345,20.585823
22.414028,22.278149
22.947065,22.911911
23.690807,23.622957
23.602123,23.450611
17.113071,16.938139
14.356175,13.486889
17.229156,17.169903
20.223341,14.3827915
13.641909,12.654969
21.201616,21.435226
23.702559,23.629753
23.65989,23.589485
23.210606,23.20518
16.65648,17.499708
22.287188,22.51282
19.137894,18.623692
23.750101,23.632446
17.853989,18.016014
23.090256,23.070162
23.354525,23.341787
20.0798,20.603407
23.58669,23.534508
23.131212,23.133339
13.724077,11.278349
22.250238,22.38012
22.145693,22.35278
18.76064,18.396568
23.036966,22.975786
23.66952,23.614809
22.52779,22.41447
16.176462,16.455647
22.988161,23.100883
19.368023,19.100956
13.138882,13.926814
22.482641,22.36625
23.082254,23.087368
22.542633,22.139282
23.267319,23.160145
23.258877,23.275421
23.395752,23.285267
23.737938,23.399784
22.85962,22.488033
22.590004,22.382442
23.690502,23.63444
16.741085,16.892918
23.496418,23.353949
23.051746,23.119835
22.76752,22.800823
18.393517,18.706305
23.404966,23.311848
17.211914,18.023487
23.204988,23.219109
13.423014,13.669903
14.039623,13.911537
23.432062,23.476318
13.917025,14.864519
15.090056,16.088627
23.67939,23.611948
23.656982,23.594995
16.71496,16.251867
23.596962,23.472942
22.187687,22.239494
22.729162,22.543474
20.307972,20.68119
15.184042,15.201255
18.490723,18.475067
23.003883,22.653076
23.62099,23.608948
18.102198,17.704659
23.762955,23.631987
23.511753,23.502455
23.845041,23.742645
22.732616,22.486588
16.359745,16.893255
11.598024,11.861862
21.78522,21.536633
10.416288,8.822257
19.848392,19.965042
15.691891,14.899383
23.819696,23.66817
23.429249,23.370234
21.671787,21.33534
23.772305,23.627205
23.706455,23.61676
23.540249,23.44816
23.815077,23.664536
23.784128,23.664116
21.091694,21.104454
19.062664,19.610348
15.283799,15.988838
15.847695,16.441673
23.703388,23.620628
23.60852,23.10109
14.705107,13.926366
19.927544,20.05044
22.802126,22.759634
17.889608,17.759802
17.609959,17.672037
16.729424,16.572386
18.984474,18.864788
23.827814,23.72651
20.16043,19.922443
23.150646,23.098616
10.204844,11.449932
23.066322,23.130934
23.15106,23.35478
19.709175,18.21041
21.603735,21.570124
16.483355,15.773925
19.416798,19.378063
22.029577,22.470858
23.331638,23.003664
18.932205,19.035875
22.851677,22.850985
22.94279,23.078115
22.334274,22.300602
22.129913,22.210781
23.127188,22.873844
11.518216,12.01824
13.214221,12.729772
23.342798,23.367535
23.150902,23.264858
19.672132,20.226673
20.446245,20.623764
21.549534,21.15205
15.30563,15.579123
19.813015,19.822252
17.352058,17.356396
18.136984,18.695042
20.70494,20.63693
20.781439,21.080349
15.710209,15.241617
20.497442,20.564827
23.699783,23.621092
18.029852,18.619492
21.1654,21.165363
15.145552,15.145654
20.341259,20.160713
19.074232,18.9739
23.798576,23.662271
22.895693,22.864075
23.664919,23.532341
23.594692,23.628645
20.477608,20.70517
23.703827,23.349995
21.865164,21.365198
23.740164,23.663313
22.01042,21.859385
22.955742,22.524967
15.597605,16.258505
22.809017,22.832582
22.23782,21.89629
23.74758,23.640165
18.218685,17.6535
21.468632,21.184462
23.588129,23.600605
20.645647,20.431461
15.643709,16.056335
21.842731,21.637608
22.910324,22.727943
19.337091,19.887386
22.912827,22.914814
20.64787,20.244967
20.553211,19.935852
20.08205,22.69256
21.26978,21.41685
13.907988,14.499989
22.088326,22.04508
16.418352,15.51092
21.57586,21.200878
18.73334,17.757366
14.375319,13.685085
22.978596,23.035522
23.77132,23.620686
23.146727,23.23283
21.421452,21.544395
22.144396,21.934021
23.54786,23.477875
23.371914,23.553175
23.524124,23.32423
23.624538,23.566843
23.569855,23.275227
20.203089,20.036552
23.755116,23.647686
23.725388,23.570412
18.350662,18.057978
22.589926,22.525846
19.154137,18.291466
23.759947,23.549385
21.541304,21.072983
23.588202,23.50693
22.903103,22.876062
16.160736,16.844225
23.376972,23.305155
18.252144,17.931637
23.241983,23.30186
23.643702,23.615654
23.239996,23.347683
21.031176,21.022543
23.401192,23.243933
23.67918,23.61796
20.449131,20.34335
21.04317,21.370193
15.936674,16.441113
16.09808,15.499535
23.693298,23.634052
17.662632,19.430906
22.816334,22.90739
22.489634,22.316761
23.484789,23.350983
21.612307,21.741455
18.707716,18.9664
14.249197,14.060793
23.402443,23.361458
22.2209,22.38758
23.021282,23.305885
17.571617,17.717915
23.225266,23.103096
17.23148,17.251738
14.287657,14.348446
19.265171,16.845028
16.559616,17.2242
22.675446,22.525852
23.484373,23.50526
23.851074,23.694347
23.684134,23.600069
20.770338,20.652596
14.553944,15.844095
20.908735,21.012035
23.097067,23.019169
23.410725,23.32695
23.26416,23.325645
19.397839,19.28636
18.88094,19.038889
20.22795,20.813715
23.782656,23.632217
23.547585,23.531082
23.48368,23.5103
23.825623,23.675756
22.911116,22.827686
22.616995,22.61521
23.636429,23.482616
14.07098,14.2629595
16.958773,17.22801
13.385036,13.271681
23.819855,23.645435
23.81037,23.662182
22.98538,22.924019
16.406475,16.235077
21.210299,21.088501
21.514168,20.136517
23.626333,23.462963
23.262215,23.302612
20.303062,20.539768
20.345829,20.420738
22.36846,22.209522
22.857283,22.873135
23.23409,23.137138
18.409763,17.552704
23.799393,23.625122
22.976082,22.716164
21.140324,21.768381
23.741999,23.617615
21.483686,21.407215
22.170353,21.642673
23.372536,23.424406
15.278294,15.560467
18.760057,18.508766
22.464474,22.164953
21.486372,21.273441
20.285223,20.09555
21.37548,21.195652
20.697205,21.200006
23.786411,23.630857
20.889458,20.61528
19.4398,18.9132
23.197285,23.157433
23.335545,23.29354
18.313839,17.70223
23.723602,23.480774
18.395782,18.358232
23.264652,23.110685
16.91453,17.185019
22.743883,22.613567
23.777048,23.633978
20.321125,20.127155
23.550678,23.491474
17.690273,17.870512
19.551308,20.077526
19.1619,18.826628
14.880667,14.565137
21.39336,21.138924
23.40435,23.385866
17.365993,19.192062
23.36323,23.242191
21.49148,21.558773
22.253235,22.317982
23.719454,23.632463
23.261051,23.245817
16.665335,16.184849
18.85147,19.609163
23.390272,23.650917
14.21048,14.872997
23.246216,23.20649
16.91504,16.554077
17.688854,16.174778
20.690817,20.853794
23.677855,23.439516
23.695435,23.549444
22.837511,22.691883
21.734432,21.617968
23.31082,23.22947
23.773619,23.635649
16.649689,17.949629
17.399351,17.177505
23.719929,23.55522
23.540855,23.545843
23.672075,23.61141
23.763662,23.646893
22.929718,23.024204
23.30149,23.400032
20.0207,19.755722
22.901543,22.851025
21.671661,21.50039
20.767794,20.241854
18.124008,18.701935
22.002249,21.966022
20.076555,19.897955
23.578205,23.60139
23.836075,23.583534
22.276575,22.195038
22.145092,21.814533
20.069466,19.803997
18.868423,18.763205
17.03492,16.54803
22.950045,23.086987
23.825329,23.636993
19.47644,19.361496
18.36616,18.24157
21.388672,20.73669
23.721012,23.626099
23.805696,23.574133
22.17128,22.113438
22.132965,22.030659
23.844885,23.72992
18.670227,19.293947
20.64452,20.703783
23.43814,23.31244
16.981482,17.148575
22.840223,22.981632
22.534346,22.42185
14.663151,14.774681
22.994663,22.966003
22.29068,22.414116
21.145905,21.226152
21.320854,21.05397
13.8052025,14.277844
20.409657,20.31297
23.515455,23.369373
20.414038,20.272305
23.05922,23.01725
23.649782,23.53302
22.994799,22.922684
18.88933,18.842867
17.462267,18.131443
19.279423,18.319782
15.398088,14.952942
23.40469,23.485819
15.943731,14.872976
23.587217,23.66571
17.680704,17.254578
20.426495,20.767447
23.70777,23.64839
23.57934,23.550564
23.840229,23.87149
23.54682,23.481869
22.892365,22.700447
22.454147,22.68681
23.55236,23.595284
23.7969,23.759716
22.276663,22.29542
23.56451,23.492523
22.975035,22.796877
20.233788,19.865463
16.640877,17.279026
23.469395,23.539755
21.595037,21.747198
23.62674,23.876358
23.066645,22.830645
23.453274,23.102654
23.538813,23.536362
19.056057,19.588295
23.557066,23.612213
23.474522,23.275173
23.365713,23.27337
20.54142,20.762177
18.457375,17.716938
16.81822,17.824194
22.521713,22.550407
23.751411,23.610676
19.809452,19.81554
20.39733,20.475023
20.70494,19.809872
17.515446,16.964691
20.151264,19.882273
22.87733,22.805637
17.202091,12.994886
23.285896,23.255615
22.607433,22.463896
20.153786,20.819418
13.191745,12.134129
23.61306,23.416378
22.438492,22.32509
23.6992,23.663689
20.914865,21.149628
18.591827,19.100945
20.331692,21.051167
23.777748,23.656435
22.499447,22.274612
14.658022,14.970927
23.737253,23.84568
20.803558,20.720808
15.397868,14.954132
22.888626,22.665985
20.904238,21.036083
19.30566,20.420494
14.822048,14.917966
23.235382,23.148327
21.682579,21.398815
19.719025,20.409365
23.447166,23.047153
19.741577,19.856483
22.16017,22.056206
22.551708,22.696
23.724096,23.699112
12.110125,11.687221
20.154358,19.904413
22.293255,22.336195
18.996527,20.054926
22.454067,22.350437
11.037187,13.167204
22.22512,22.331512
23.79909,23.72637
22.486145,22.381126
23.724775,23.70662
22.447824,22.367367
23.719803,23.655735
20.71225,20.772614
23.333752,23.198856
20.257744,19.909237
21.818375,21.334118
23.774052,23.71089
23.640657,23.648685
23.065712,23.032862
23.79916,23.590654
23.614586,23.574556
23.359562,23.387802
21.261862,21.021673
23.80508,23.779167
23.642485,23.569576
23.5258,23.611298
23.423222,23.421295
16.451412,17.978975
21.763275,21.777653
17.266941,17.968298
21.47431,21.302849
15.256382,16.487041
21.57939,21.8545
19.819578,19.883472
21.882336,21.794382
16.483355,16.6211
23.684822,23.611633
18.339632,18.783916
23.070103,23.02836
17.691511,17.477533
15.6948185,15.101467
23.450481,23.50252
23.655214,23.710842
19.359264,19.6024
19.284046,19.320793
16.391136,16.878235
23.752151,24.49982
20.988733,21.042524
21.643064,21.332153
23.82188,23.686596
22.850983,22.591276
23.183002,23.219362
21.42914,20.686478
18.048527,17.949722
16.739521,15.881025
20.484793,20.010208
21.695126,23.201056
20.875132,20.860142
22.779217,22.608118
23.680477,23.640347
17.089508,17.451183
23.523512,23.66285
23.804298,23.543919
23.622417,23.695633
11.764522,12.39123
23.685482,23.689335
23.543146,23.589758
23.050673,23.13048
23.880663,23.948051
18.06777,17.454903
20.604767,20.757847
20.344372,20.242981
23.499651,23.526537
22.558144,22.617893
23.283379,23.109623
15.263698,15.550781
22.48737,22.349777
20.672922,20.62696
23.479618,23.59906
22.381918,22.467827
20.617054,19.900215
21.902866,22.058704
19.51707,19.44683
17.430687,18.25108
19.214645,18.974777
17.423834,17.803198
15.488105,15.424999
23.759613,23.685368
23.56786,23.643124
23.817127,23.754807
19.197691,18.49276
23.719494,23.606113
22.593063,22.824547
16.574924,17.315939
22.816334,22.595646
23.725586,23.630112
11.836992,13.016159
18.56276,18.694733
22.678257,22.738178
14.720155,16.619757
17.51852,18.23551
21.444418,21.068695
23.717756,24.178873
20.080267,19.943089
15.228205,15.068813
23.195509,22.941828
22.68169,22.611137
22.495512,22.368134
23.584621,23.641739
22.889004,22.879545
17.1104,17.561472
23.56393,23.574492
17.320204,17.094841
23.736666,23.70322
23.286755,22.87627
16.1438,16.11195
23.462713,23.56768
18.591228,18.056313
20.315193,19.867516
20.15439,19.334463
23.836008,23.785122
20.745888,20.318604
22.950918,23.043518
22.841864,23.024998
23.151365,23.458998
21.218771,21.471115
20.663284,20.71489
20.269043,19.575666
23.75578,23.76911
22.269896,22.603111
23.116192,23.094624
18.533155,19.822113
21.922703,21.903084
23.709032,23.761913
22.844608,22.904648
23.611506,23.491707
19.878437,20.352158
19.131796,18.59468
23.480541,23.348331
20.669342,20.518677
20.520462,19.846909
13.1595125,14.422767
20.204998,20.525463
23.48906,23.389229
23.646435,23.718735
23.106073,23.073566
23.406857,23.458559
17.71373,16.088892
23.804844,23.79691
23.621712,23.322536
17.031925,16.707615
22.816334,22.705503
19.479988,18.941261
22.115696,21.66218
19.666636,19.137978
18.863033,18.520262
17.09609,17.203068
23.747437,23.74829
23.66393,23.724379
13.0483055,15.264436
12.4580765,15.041702
23.081425,23.039318
21.303408,21.245953
22.887543,22.579233
23.702606,23.700348
23.787647,23.74007
23.280804,23.237017
21.822117,21.564493
20.522171,21.142105
22.604937,22.66475
20.722523,21.004509
13.117032,13.641244
20.389385,20.473022
22.923,23.187462
17.490587,18.346905
9.087032,8.2334175
19.067072,18.574074
22.156082,22.21074
17.850721,17.430277
20.406607,20.381203
23.535408,23.563026
22.33125,22.434895
23.673613,23.711182
19.660734,18.678549
20.51227,19.927235
15.597605,16.12234
19.352446,19.761662
22.506079,22.759506
17.493103,17.718071
23.87054,23.907387
22.938684,22.909811
22.146465,21.853827
23.816689,23.604294
20.32246,20.1339
23.607782,23.425194
13.527977,14.738663
13.987804,14.1266
21.426662,21.587639
18.306894,18.883255
23.575165,23.350296
23.82439,23.807713
23.570364,23.656816
23.525589,23.413319
23.743212,23.648682
23.7836,23.682182
19.378725,19.403936
18.39679,18.767025
19.438526,18.756157
22.750465,22.689108
23.299305,23.570301
23.317825,23.231098
23.716,23.804533
23.287663,23.247723
23.789078,23.649933
14.881027,15.4388275
21.765306,22.12517
23.18051,23.091837
23.799719,24.05128
23.420408,23.428738
21.240574,20.762234
23.519693,23.6231
19.447632,19.855217
20.211525,20.083267
19.343853,19.721397
23.396597,23.527626
18.170729,19.011734
22.927605,22.916882
23.256308,23.299618
16.266247,16.984581
23.775682,23.765167
23.450344,23.28741
23.710516,23.55545
23.611887,23.72192
23.806301,23.730314
22.30027,22.387878
23.216877,23.320267
19.260628,17.717999
22.324669,22.049343
23.75186,23.634342
23.588926,23.592083
23.495855,23.578045
23.841501,23.814623
21.610445,21.936481
23.450779,23.536974
23.770302,23.766968
22.620422,22.99224
19.614565,19.678768
23.760649,23.727303
18.234247,18.772022
21.048664,21.221382
22.56496,22.431976
19.112377,18.458324
19.011124,18.664135
17.049936,18.057358
19.036007,18.422382
19.998749,20.187387
21.573471,21.94271
23.592424,23.656689
23.791143,23.58908
23.39656,23.485533
23.343891,23.345146
23.842535,23.698534
16.808563,16.272676
23.802696,23.712141
21.655699,21.696571
17.321928,17.316391
17.958345,18.40556
15.179514,15.263342
23.805172,23.753056
23.639948,23.772192
23.784824,23.717281
19.072063,18.669043
20.177757,18.78107
23.57988,23.812923
22.385708,22.415504
19.57389,19.549887
23.169523,23.207825
23.632538,23.596422
23.842237,23.76904
23.705921,23.680138
19.829834,19.840876
22.449884,22.204163
19.989508,20.14369
23.25487,21.63549
23.559052,23.538364
23.81147,23.660858
22.816471,22.612307
23.540813,23.525795
21.270706,21.0789
14.239594,14.869175
13.405451,14.138954
22.95048,23.140213
23.562284,23.480522
23.579916,23.583406
23.48073,23.610346
23.216366,24.264717
17.092863,17.281029
23.528801,23.466145
23.71925,23.813517
22.921087,22.848488
15.22743,15.459019
23.636642,23.67978
14.122114,15.616409
17.96002,18.456066
23.395266,23.351072
17.140118,17.06038
23.809883,23.659233
21.221022,21.29734
23.821768,23.716057
17.358847,16.492964
16.938786,17.372154
20.840532,20.706182
23.317293,23.425888
23.14022,23.13424
22.469635,22.604774
18.186956,18.313034
21.915579,22.087517
18.987562,17.650707
15.902269,16.51605
23.443407,23.379784
23.83289,23.652046
17.044947,17.421812
17.855133,16.940811
15.230551,14.690783
22.32083,22.36338
15.97492,15.224424
18.728207,18.054869
23.421324,23.635565
21.398254,21.536045
20.857975,21.119534
15.416053,15.885184
23.647816,23.605883
22.545223,22.641832
23.857897,23.980934
21.53518,21.338657
23.856337,23.878166
20.82472,20.332747
23.40156,23.445187
20.08205,23.528446
17.896835,18.558662
22.405947,22.442879
20.798683,20.37651
17.60493,17.82605
21.14678,21.183939
20.704803,20.088003
17.839552,17.47194
21.783466,21.978767
21.155134,21.04461
23.848793,23.580109
21.071388,14.442467
20.836685,20.68675
23.173275,22.429438
21.66686,21.031773
22.548046,21.987555
22.828838,22.725376
23.452559,23.466698
18.587803,17.358727
19.04604,19.530605
19.722034,20.708141
20.041737,20.208572
22.531456,22.57191
16.340271,15.867264
17.129742,15.968664
11.235331,12.29405
23.652584,23.634504
23.10871,22.793919
21.987183,22.039375
21.929668,22.077833
23.784128,23.714722
23.284723,23.204994
23.743032,23.668488
22.286129,22.575066
22.657879,22.571419
10.392568,11.067671
18.649931,18.44484
16.463581,17.090595
21.519842,21.37664
21.453133,21.43499
17.221329,17.912785
20.39135,19.77459
23.62439,23.503363
23.764431,23.857162
22.14221,22.16803
23.739244,23.764713
18.452108,18.280228
19.355858,19.171661
15.278772,13.987747
19.859022,20.202297
14.165901,13.886047
23.479855,23.497658
19.290108,19.77467
23.664387,23.646763
10.416288,9.049262
23.08355,23.1167
23.66239,23.63461
21.600376,21.42332
22.925713,22.7723
23.257362,23.111122
20.713377,20.413246
22.346584,22.191029
18.295527,18.786694
19.708324,19.682022
16.721104,15.882133
15.802404,15.557564
22.687967,22.277458
23.400473,23.288357
23.745995,23.896605
23.544453,23.829823
21.860544,21.642448
23.202694,23.117056
23.586128,23.667084
23.680618,23.654377
20.778942,20.425888
22.145092,21.934673
20.064613,19.36613
14.5052185,15.125484
20.266966,20.487364
23.523214,23.579788
14.771149,14.733208
23.710554,23.680016
20.535858,20.7784
23.861073,23.787104
22.192154,21.733734
19.270533,19.223135
17.038256,18.219822
20.706165,20.514854
22.283035,22.229143
23.561943,23.505419
17.467272,17.504004
23.314764,23.56923
22.836374,22.872185
20.463697,20.487564
18.01128,18.089857
23.753502,23.750824
22.773335,22.791792
23.857191,23.613037
17.08617,16.394949
16.285454,16.33226
19.399261,20.167816
23.837488,23.872147
23.26416,23.188042
12.622773,11.13056
18.140434,18.276573
20.024458,20.56797
21.649677,21.280855
23.669392,23.6879
17.444376,18.303911
22.986933,22.94619
18.500275,19.176472
21.89156,21.958378
23.78535,23.745888
18.864689,18.15786
23.636715,23.66407
14.4436655,15.292971
18.27219,17.732367
22.44089,22.108393
23.485577,23.4632
17.665976,18.621218
23.818027,23.788364
23.530468,24.91167
11.563066,13.212771
21.5015,20.902107
23.500628,23.553926
13.917025,14.748777
21.487389,21.760582
14.971291,15.7286625
23.429922,23.295279
17.92542,18.307032
22.309486,21.845259
23.163212,23.358795
22.142805,22.209362
17.126083,18.363396
13.2663,13.904219
23.19706,23.29075
21.391384,21.180107
23.111086,22.637081
23.256123,23.168526
23.670788,23.723423
23.548002,23.575216
23.741999,23.728844
23.498484,23.621136
23.749836,23.791399
22.186558,21.683132
19.230453,19.287743
15.502073,15.15244
14.932266,15.183139
22.976715,22.996782
23.1453,23.418507
23.860569,23.864584
23.501806,23.537115
23.53634,23.54046
23.72251,23.718119
20.100742,19.95205
23.757801,23.794956
16.226004,16.316935
23.479847,23.5644
23.752657,23.865389
23.241852,23.31551
22.674704,22.522669
19.311249,19.45449
23.590277,23.630169
23.41061,23.486828
21.973505,22.320896
21.959911,21.755077
21.966839,21.93248
14.941229,16.287895
16.585049,16.263939
18.715912,18.903347
17.562473,17.142319
21.113192,20.70599
13.319786,13.346527
21.679993,21.289783
14.989433,14.130417
23.367195,23.569773
23.234177,23.152607
18.458183,18.400898
22.488016,22.392124
20.909376,20.726871
22.708923,22.771912
20.22453,20.647715
23.818068,23.803825
21.337254,20.687733
19.036749,19.767475
18.596199,17.679895
17.88948,16.78675
22.784494,22.606796
15.258862,16.558002
19.980099,19.616083
13.874437,14.141338
21.713226,21.402868
23.33266,23.160332
22.971094,22.953426
22.825405,22.782907
23.652996,23.435509
23.127596,23.039398
15.162732,15.976818
23.40093,23.55619
22.591654,22.789333
23.65267,23.74768
16.458992,17.175625
15.731754,16.23761
22.789597,22.78297
23.578577,23.337614
18.529942,19.12019
17.627897,18.098827
17.076832,17.977625
13.46928,12.298237
22.209871,22.291689
22.877188,22.392433
16.13092,17.171602
21.67736,21.354195
22.620337,22.491339
23.772194,23.69025
23.410776,23.28936
14.221134,11.976272
22.459742,22.603556
22.498802,23.133749
23.760271,23.761805
19.999067,19.928751
22.55927,22.57064
23.698328,23.75536
14.798819,14.5985565
18.159182,17.342476
22.129969,21.955309
22.460447,22.422693
17.411285,18.936695
20.963444,20.867802
19.767637,19.494396
16.681772,17.206036
10.010172,7.998673
18.221394,18.596273
18.16653,19.66401
22.775951,22.756344
14.377547,15.331596
23.461336,23.497833
11.773226,12.872076
23.725752,23.758383
23.415695,23.520615
22.392263,22.40438
18.260323,18.846016
17.29821,17.071512
18.277649,18.768133
21.924782,22.399317
23.679747,23.689438
23.183784,23.26753
23.140255,23.190086
20.664576,20.017843
14.391102,15.252201
21.708084,21.572353
23.21884,22.429344
23.671715,23.670504
23.11859,23.118496
16.408575,16.914053
23.796799,23.87376
20.211712,19.47313
23.252174,23.15491
23.113459,23.092236
23.735065,23.826202
21.35476,21.268574
23.551167,23.38853
20.959818,20.222866
23.644129,23.26015
23.16642,23.124733
22.058968,22.185331
22.623465,22.460604
11.995255,11.946226
23.240143,23.001717
23.317343,23.285416
22.00491,21.728067
13.475599,12.931105
21.628399,21.648422
23.688862,23.891829
23.486662,23.285877
15.182911,13.74905
16.708311,17.491451
17.37628,16.647198
23.076954,22.866203
13.646784,12.903927
12.291491,12.299143
23.38076,23.491066
23.689762,23.789639
19.463806,19.527306
22.584587,22.88784
22.457716,22.602684
23.336266,23.43051
15.611483,15.181099
23.655483,24.10726
18.34373,19.644562
22.763405,22.70356
18.737604,19.445995
23.487518,23.888214
22.50044,22.46106
19.510965,20.233263
23.097067,23.14964
23.803558,24.051773
22.810347,22.805351
22.88964,22.61159
23.759947,23.663744
14.800126,15.749409
23.09579,22.917294
22.622055,22.440992
16.502262,15.392358
20.988867,20.818758
19.748453,19.766127
18.248749,18.122936
22.05275,22.0654
22.341156,22.769695
16.323263,15.702248
23.740564,23.633177
23.094315,23.131845
23.53857,23.431099
22.038994,22.14629
23.628036,23.680264
15.161036,15.692558
23.195454,23.20241
16.73427,16.381847
23.631498,23.589901
16.309566,15.796461
23.802542,23.722996
19.741724,18.702288
22.50224,22.221655
16.00583,15.594212
23.02657,22.918358
11.461763,12.460579
23.758877,23.76358
15.930851,16.173645
22.88371,22.818106
23.64169,23.608086
15.44254,15.000146
22.702066,22.47659
20.069542,19.444738
21.36485,20.339792
22.483265,22.259392
21.176756,21.580656
23.755089,23.656445
19.08444,19.296062
22.577776,22.545883
16.086987,15.813155
22.963356,23.054796
17.086388,17.31212
22.589926,22.5645
22.850662,22.819134
23.72895,23.696222
19.172407,20.60009
23.412422,23.450785
22.571934,22.643282
17.408506,15.924762
14.252768,14.904539
22.705017,23.19481
20.6537,21.215666
15.024559,14.646179
13.731813,13.009214
22.205645,22.12458
23.631235,23.794134
23.502872,23.485373
22.326538,22.23974
19.50517,20.463587
22.246117,22.105194
22.319199,22.244207
23.80526,23.72355
17.844198,17.59452
21.16005,20.981117
23.79276,23.629324
23.068298,23.051674
17.162367,18.41443
23.493881,23.468204
16.557652,16.928755
22.927765,23.059025
23.793627,23.77486
23.395758,23.378155
23.661545,23.595524
19.29713,19.523191
21.849987,21.820879
23.83633,23.812355
23.51925,23.373337
20.591381,19.840391
22.259851,22.071783
23.414797,23.574974
23.667591,23.589613
21.325079,21.087368
23.618587,23.644485
18.630749,18.794716
22.926811,23.00597
23.738472,23.709743
21.365715,21.902107
20.87191,20.542135
23.309496,23.41456
15.643709,16.211887
19.520645,19.241234
23.48223,23.388653
23.247375,23.09002
20.955807,20.92028
23.678772,23.699389
14.091528,15.080526
23.591171,23.63179
23.609974,23.565113
14.552486,15.192337
13.729771,13.953031
16.91251,17.46796
23.769508,23.63843
23.334917,23.185656
23.67725,23.708023
22.851368,22.86734
22.325588,22.66755
23.311012,23.504711
22.67867,22.415777
23.660057,23.554546
16.628838,21.187489
23.727425,23.663551
16.550093,15.800655
23.652767,23.733084
23.599382,23.438507
19.855259,20.243591
22.889013,22.872417
23.231434,22.726982
17.658491,17.556767
23.775967,23.600388
23.66824,23.628082
23.584766,23.663914
23.369793,23.487595
23.869923,23.906208
20.500463,20.273956
21.661812,21.853638
23.786404,23.723259
18.935307,18.767286
23.475428,23.508007
17.3417,17.715494
23.767767,23.662998
15.688978,16.810856
13.176201,11.69041
23.738674,24.07931
22.2191,22.157372
23.346458,23.482813
17.053446,17.481651
23.875563,23.973877
19.135374,19.349466
18.701942,19.267338
22.461988,22.03267
23.364439,23.442743
21.869383,21.644243
23.48172,23.639374
21.64117,21.660309
19.244343,19.701357
23.717918,23.636467
22.45213,22.46302
22.924938,23.093838
22.61129,22.249447
13.222229,14.672587
22.94001,22.929127
23.068008,23.001965
19.907341,19.71581
23.72898,23.677723
23.736012,23.684416
23.54578,23.49051
23.004911,22.657013
13.485409,13.536741
14.502752,14.790415
23.552702,23.545341
14.249197,15.5993805
17.624222,17.224937
20.06566,19.727463
17.05389,16.942352
21.97859,22.187561
23.254574,23.186403
15.189903,16.945219
22.694813,22.528202
23.735193,23.759462
22.91563,23.027025
21.81232,21.590736
23.575834,23.594452
23.747484,23.605713
20.732742,22.296314
17.453672,17.409245
15.691891,15.203271
11.175107,12.292349
14.753971,14.755827
23.613699,23.947542
22.510975,22.401672
23.70622,23.598722
20.63385,20.679317
23.83379,23.712181
23.856636,23.98156
20.952322,21.981112
23.62945,23.65356
17.470535,17.086315
11.558069,11.525058
23.731121,23.658993
23.751347,23.718794
12.340256,10.214158
23.057632,22.927109
23.107994,23.156452
21.388672,21.863548
23.576223,23.62435
22.568085,22.56556
19.539623,18.840696
22.88575,22.678772
22.77917,22.657385
23.661709,23.551346
15.674383,16.240082
23.15541,23.116325
13.879015,13.695652
14.090267,14.794588
18.818962,18.336731
23.791307,23.768929
22.574015,22.612944
22.925869,22.93592
23.629545,23.708778
19.932264,20.356468
16.555798,15.745859
14.032745,13.619209
22.839186,22.44977
13.958628,13.950911
21.147295,20.995228
19.4927,19.336578
23.270367,23.463192
23.589714,23.581747
23.50749,23.36103
23.50777,23.627121
14.625097,15.172475
23.415783,23.460445
23.381615,23.287584
13.537525,14.55954
22.07838,22.177265
22.708399,22.928875
23.667898,23.349009
23.499434,23.555305
16.761162,17.762648
23.2457,23.094528
22.284687,22.154171
17.23589,17.670128
23.485817,23.53724
21.36327,21.197063
22.707066,22.711292
19.147741,19.296936
13.06933,14.779162
23.384285,23.775108
21.195755,21.56158
9.662202,11.472808
20.624825,21.20892
22.10914,22.315203
21.17757,21.15948
13.947136,13.791117
23.112417,23.053974
23.739212,23.714603
13.251753,13.098411
19.653957,19.888008
14.40918,14.048442
23.699316,23.567715
23.618675,23.624966
23.757801,23.794155
23.847958,23.790274
17.843725,16.974197
17.853989,17.96246
23.229137,23.036978
17.454773,17.524113
18.689707,18.466457
23.526848,23.347141
22.59978,22.493288
11.096467,11.816098
22.38498,21.921043
14.177536,14.42738
21.549026,21.503359
22.618723,22.714859
23.116905,23.348364
19.5649,20.274752
23.808855,23.70188
23.515633,23.45083
18.90163,18.91807
23.873215,23.949306
23.776997,23.771124
18.936632,19.650433
22.574999,22.321861
23.356361,23.421307
21.263664,18.056646
23.676918,23.629015
16.847202,17.77032
14.776174,14.801701
18.079025,17.923983
23.615686,23.59391
21.949535,21.588776
21.934223,21.620132
22.623028,23.232113
21.471243,21.399008
20.51906,20.369877
23.468187,23.385412
13.890949,13.265069
23.855259,23.916143
23.47473,23.547958
23.854076,23.682438
11.929013,12.652245
23.592365,23.672209
23.285324,23.294106
19.566565,18.723606
22.906862,22.70411
23.362923,23.262985
23.674189,24.18352
23.55865,23.522419
22.524912,22.396885
21.440971,21.565826
17.161774,17.58168
20.625622,20.214626
23.518843,23.550587
18.148586,17.616432
23.392807,23.3834
18.917797,19.004494
21.559185,21.664623
16.04156,15.588418
22.380226,21.223877
23.275976,23.176687
23.622444,23.653477
23.738192,23.480974
19.856194,19.291069
13.537886,14.899828
23.787241,23.771614
23.02244,23.047947
16.399796,16.470287
13.24496,13.509989
23.625944,23.586216
23.639286,23.547874
23.846199,23.874393
23.480995,23.554535
17.00217,17.54034
21.603735,21.55334
23.772736,23.809017
14.667057,13.202832
23.59413,23.610136
23.537441,23.28407
21.461845,20.975264
23.588238,23.357616
23.705616,23.724655
20.21733,20.94016
19.137894,18.503641
23.650766,23.703037
17.220139,17.495415
22.605885,22.288645
22.033676,21.847168
21.869478,21.848213
17.554129,17.57011
21.948046,22.401268
23.850327,23.736027
21.083897,21.427917
23.35347,23.090166
21.599348,21.159916
22.805895,22.621733
22.584814,22.413704
10.314867,9.937103
23.743544,23.676142
23.5266,23.613108
23.469145,23.505375
23.704403,23.766766
20.207134,20.245785
21.3656,21.491776
20.459534,19.888554
22.023878,21.064177
16.603275,16.006882
23.806816,23.79812
19.916943,20.181232
14.460829,15.460482
23.829403,23.958254
16.528934,16.543709
17.920792,15.976862
15.036435,15.894848
22.489449,22.189339
23.383926,23.462273
17.394587,18.182873
23.726349,23.570747
20.166496,19.937243
13.977308,12.620005
22.84727,22.958256
23.388847,23.315514
22.483559,22.46417
21.985641,21.625374
23.459793,23.662601
20.953253,21.303246
19.00901,19.314552
21.149149,21.004335
21.480495,21.78498
22.867624,22.629192
21.21941,21.702003
23.373945,23.376404
20.680744,20.450249
22.445618,22.509361
22.296453,22.087252
23.782566,23.85381
19.224419,20.367065
23.811749,23.860714
22.94329,22.99376
15.5137,14.83869
23.681211,23.632713
23.748968,24.047707
13.725473,16.301598
20.889458,20.571247
17.211914,19.33791
20.072506,19.84765
16.44629,16.765892
22.135208,22.634102
18.271431,17.472076
17.639965,17.315042
16.41746,16.032448
23.76384,23.740065
16.275269,17.51855
23.623783,23.55619
17.86678,18.521593
23.683743,23.595135
23.506397,23.500599
18.399137,18.809889
20.82019,20.402546
20.99847,21.075243
23.41581,23.328735
22.381102,22.192606
21.769964,21.767967
20.609997,21.01766
21.416637,21.212343
23.29009,23.38498
17.973417,17.298918
23.583393,23.650211
17.609083,17.872343
18.114643,17.741104
21.907026,21.7467
21.901953,21.703194
20.414038,20.135609
21.817982,22.30466
16.001534,17.271896
23.07095,23.085314
22.84106,22.695919
14.18975,13.298243
20.50419,20.210587
21.709892,21.525278
23.761513,23.607372
20.127102,19.91697
23.273218,23.17096
18.07975,17.974339
23.4893,23.427992
23.50959,23.44632
21.135197,21.44769
14.723268,14.719159
20.31406,20.223068
21.676859,20.694805
19.810379,20.383427
20.015354,19.410515
22.10895,21.978777
23.795916,23.785103
23.71858,23.687233
21.130762,21.10431
18.557587,18.29393
22.969645,22.866814
23.743305,23.701464
23.611391,23.756771
15.070453,16.626017
17.701107,17.072952
21.627472,22.323862
23.485996,23.392052
18.054422,18.367031
18.67166,18.100937
19.52184,17.294155
20.6299,20.809547
23.043526,22.988735
15.249699,15.862352
22.654163,22.780657
20.672163,21.146385
19.135271,19.199654
21.68837,22.776379
20.21045,20.609482
19.154114,19.075924
20.590954,20.494953
16.336786,15.628128
23.46541,23.322905
19.89408,19.552025
22.099245,21.909876
13.970911,14.60268
23.588615,23.48099
23.240454,23.40802
15.413238,16.01777
23.732693,23.729603
23.752983,23.806875
23.711742,23.693186
11.724642,13.850666
22.798134,22.62171
23.685783,23.748924
23.754337,23.6067
20.201338,20.218912
22.9175,22.728706
23.605068,23.630775
23.85624,23.930801
23.769615,23.739628
17.192547,15.918147
20.76774,20.527416
20.164717,20.360605
21.744043,21.893852
21.633717,21.361885
23.51565,23.543102
23.821123,23.821672
21.484644,21.695353
23.021282,22.919827
20.61994,20.21671
23.749025,23.438044
22.690655,22.695208
20.738657,21.416458
22.471947,22.408443
23.701168,23.70634
19.293976,19.666624
19.234642,18.396461
19.015478,18.682575
9.909382,10.800811
19.360645,19.552221
20.862358,20.718536
23.819565,23.775414
19.241285,19.51176
22.59607,22.557817
23.358696,23.259506
23.561563,23.390339
20.857943,20.95258
22.795822,22.757183
23.529135,23.689388
14.7108965,15.386249
15.809157,15.674874
21.069824,20.929733
23.863441,23.660223
22.684164,22.552055
21.51667,21.355417
23.361656,23.366781
14.190265,13.428767
22.68859,22.782495
19.15165,20.006615
17.956554,18.332674
23.62442,23.675222
22.360565,22.376768
23.147636,23.234118
22.335484,21.823954
23.836971,23.766031
16.327135,17.092476
23.468884,23.6137
22.736351,22.570957
23.838034,23.68049
23.86161,23.721994
20.453161,20.556377
23.53339,23.565826
16.348137,16.155487
15.810183,16.301647
16.94774,17.372957
22.586178,22.487694
12.473038,11.958619
15.554161,16.748913
23.200754,23.480984
20.398775,20.778027
22.988686,22.746382
23.747925,23.552706
23.831987,23.742432
23.818043,23.96891
23.675444,23.83157
23.810637,23.82741
22.90845,22.891037
23.548792,23.414898
17.050035,17.040295
23.684134,23.693644
22.925312,23.123299
18.841726,18.075201
23.09908,23.268467
22.48743,22.029467
21.221668,21.002167
22.735544,23.008999
23.833607,23.964329
22.993837,22.960476
22.491638,22.187603
22.542713,22.597065
17.903236,17.834354
15.041157,15.486801
16.833158,16.69044
23.203936,23.075268
20.447796,19.498257
21.742666,21.904388
21.019522,20.75306
22.918848,22.661396
18.635334,19.69939
13.90593,14.402422
15.207024,15.225796
23.053564,22.760056
19.371254,19.109016
23.514952,23.614525
23.861322,23.84611
12.714114,12.651593
17.866737,18.31126
11.81671,13.015221
23.742579,23.811447
23.793665,23.700668
18.945406,18.53934
21.724567,21.830746
23.458006,23.168926
21.513199,21.938095
21.643223,21.709972
23.708141,23.767914
23.709118,23.658672
15.678825,15.3341255
23.832893,23.780834
23.748713,23.60712
23.492931,23.556988
18.82058,19.191998
23.743412,23.66623
21.214632,21.040554
21.978662,21.810707
23.795238,23.682247
23.270199,23.21883
23.308516,23.34317
20.982782,21.457294
23.748625,23.635902
21.883724,21.94507
23.234749,23.208767
21.936308,21.966747
23.612211,23.544685
23.706097,23.666243
23.618172,23.6623
23.4765,23.624397
22.544292,22.286316
22.145573,22.979103
13.095408,13.121821
13.946461,15.805378
13.441566,13.529526
19.08667,18.163773
23.150202,23.20427
19.18789,19.635574
22.571913,22.378536
22.384855,22.26788
23.468529,23.353676
19.109434,19.495293
23.073069,23.0864
23.446796,23.30379
14.553944,14.682428
23.029827,22.571966
17.137012,17.598385
23.672611,23.760517
23.689222,23.712156
17.672285,17.38868
23.350132,23.387747
23.648136,23.7809
15.664624,15.372845
15.5385685,16.488256
18.482458,19.291994
23.430447,23.461456
23.231667,23.175884
18.41872,17.174318
11.508915,11.372313
17.512976,17.393185
23.46933,23.457874
23.80031,23.745392
23.113888,22.97124
18.867641,19.066181
20.881683,20.842197
23.739279,23.538198
23.806429,23.47848
23.605408,23.582138
21.077217,21.264744
12.931484,12.563631
23.716316,23.680285
18.001217,18.905428
23.807348,23.763897
14.528215,13.52577
23.034088,22.697414
20.527512,19.45064
19.558073,19.765432
21.01828,20.854725
23.252075,23.365265
20.844322,21.365625
23.79868,24.496761
15.97982,16.142712
23.69209,23.72744
21.39228,21.17852
23.846458,23.874096
20.447302,20.617542
13.719467,15.582647
10.269897,11.608732
17.416876,18.806118
22.938097,22.823147
16.433224,17.29282
23.323652,23.406073
23.70143,23.81539
23.838232,23.774597
23.538315,23.483364
17.237484,16.609657
23.798826,23.876884
21.821875,21.817577
23.39575,23.50957
22.897852,22.92376
17.749977,18.28973
23.653843,23.61653
22.207909,22.213882
21.180136,21.27328
23.465065,23.263168
13.116814,14.069717
23.71002,23.521805
21.043747,20.7218
18.605492,18.3413
17.101763,16.75122
23.62945,23.842031
20.484793,20.278503
18.570528,18.572739
15.263698,16.19388
23.790968,23.819618
23.512787,23.310074
23.52783,23.46502
23.576666,22.986547
16.483355,16.264248
16.658699,17.230963
21.572794,21.641954
23.818308,23.743473
15.307936,15.816694
20.238258,20.59842
19.523293,20.135397
21.173111,21.838596
18.889517,18.928345
23.51809,23.586693
22.977097,22.914654
23.665056,23.67961
20.175941,20.075817
23.793232,23.61163
18.52101,18.46576
21.94413,22.11008
19.48888,20.123264
23.659016,23.93298
23.292122,23.531681
17.536156,17.194523
20.939451,21.115925
21.57736,21.948318
22.90854,22.98394
23.14634,23.195618
19.527832,19.825111
23.68791,23.602644
22.259851,22.010609
23.14744,23.306759
17.621155,16.263283
23.257729,23.310946
14.988943,16.238537
23.561377,23.597706
22.911942,22.896431
23.601238,25.408646
23.71925,23.477396
23.098232,23.139294
23.290546,23.218468
15.684412,15.575651
11.068184,11.852328
23.04048,23.100174
22.262653,22.23091
23.837656,23.680841
20.161797,20.310764
23.699974,23.520176
19.04604,20.423775
23.536514,23.481674
14.720155,16.816515
15.910854,16.295774
21.90369,22.120462
20.229336,20.97745
23.616312,23.692242
23.038963,22.899105
22.46177,22.04304
11.665453,11.305849
19.087324,17.922058
23.234749,22.99542
23.455017,23.34819
21.808708,21.591156
22.991972,22.698215
23.066322,22.978268
23.39487,23.631363
19.143887,18.919762
18.936632,20.06697
22.13923,21.8087
20.862358,20.804478
16.336786,16.517887
23.236368,23.425117
18.673683,19.555393
22.814026,22.82965
23.00417,22.815739
18.291878,17.842314
23.361938,23.168427
23.723207,23.631315
22.43509,22.23695
22.79292,22.36305
23.676918,23.500393
23.640175,23.582787
15.166629,15.036503
12.80661,14.018339
23.321995,23.141966
23.626764,23.673449
13.867941,15.020735
23.843214,23.916077
23.126654,23.078827
12.450462,11.203328
23.784533,23.708881
16.828419,17.53468
22.312538,22.125618
23.716515,23.537083
23.814678,23.920832
14.50053,14.244481
17.07965,17.775843
16.699419,16.31652
21.958412,22.358288
23.799824,23.735695
11.984007,12.953572
23.77995,23.644148
23.529188,23.483559
21.176756,21.857737
22.863997,23.013844
23.571045,23.508879
23.721012,23.651535
19.734947,20.645569
16.624968,15.942507
23.61306,23.598179
21.924782,22.61787
23.677032,24.3704
18.80153,18.697693
21.558607,21.381233
23.134491,23.050598
17.876583,17.18148
23.835144,23.87055
23.844969,23.895096
22.921288,23.10635
20.44065,19.746475
15.129487,14.821461
23.337574,23.34755
22.751865,22.616222
17.258106,17.394068
23.218437,23.182726
23.268318,23.37714
21.889256,21.840988
23.781855,23.663324
22.600006,22.817669
23.68711,23.641682
18.190523,20.856497
15.276575,16.535156
15.04291,14.537074
22.727137,22.690292
16.57355,16.038517
21.268162,21.658722
21.314827,20.783792
20.99698,21.105019
17.854633,19.040567
22.925312,23.292303
23.682648,23.640854
13.385036,12.917019
11.496916,12.731517
20.377542,20.669304
20.192413,19.999226
21.420288,21.615187
20.53395,20.002245
16.710897,18.213047
23.828285,23.563782
23.431648,23.039806
22.919922,22.90244
23.70605,23.527443
22.710499,22.8238
23.28212,23.183558
17.46204,17.123322
22.273357,22.206947
23.42171,23.349892
21.443232,21.255478
17.712502,18.581072
14.187987,13.222067
18.120502,16.3597
23.333324,23.355629
14.383996,16.13533
22.019852,22.289898
23.729488,23.210106
22.698536,23.026972
23.207436,23.031609
23.702547,23.490524
17.986538,17.469116
23.620052,23.446903
20.623035,20.681614
19.610743,19.05856
23.662666,23.832104
15.495285,15.631855
21.028963,20.955742
23.283009,23.244741
22.487377,22.686054
17.1535,18.22272
23.569862,23.538061
21.288708,21.419237
22.136366,22.306019
23.46952,23.346928
23.420029,23.161337
23.593853,23.639751
23.802818,23.59856
15.632157,15.292107
22.115696,22.05714
23.63143,23.584034
21.218718,20.331482
23.86517,23.961863
21.606884,21.723145
22.849957,22.59283
16.764193,15.748999
23.058006,22.974476
14.21048,13.690491
23.469826,23.413326
21.716242,21.92238
17.51852,17.401188
19.916725,20.519663
23.65144,23.50253
23.381735,22.325512
22.581251,22.987995
23.66206,23.217188
23.758877,23.735228
21.424725,20.955193
19.532734,19.48226
16.22428,16.19993
14.197681,14.756163
23.105051,23.302761
14.411905,16.364353
17.648937,16.79083
23.544453,23.626755
18.321316,18.20278
22.038666,21.58016
22.348106,22.07419
20.697126,19.360907
23.71306,23.60835
23.239908,23.229053
20.818531,20.258976
23.838928,23.72104
23.429922,23.479782
19.824196,18.97949
17.450878,17.747015
21.508549,20.731552
13.721367,14.547712
22.808186,22.822746
19.539623,19.147614
22.048342,21.704826
23.350252,23.30926
11.421568,12.157639
23.82052,23.87368
21.185465,21.431828
23.30915,23.392868
17.320335,16.060013
16.847202,15.627519
12.625195,14.852
23.453312,23.504364
22.34256,22.218174
23.59458,23.552666
23.234652,23.17849
14.008093,14.10215
23.423222,23.279392
23.329048,23.53519
18.2401,17.271805
15.76125,14.620375
22.014114,18.466566
23.454916,23.461351
23.554901,23.53341
18.885767,17.92256
13.96653,13.149004
17.136112,16.436626
23.494268,23.49968
21.182777,20.469585
21.795267,21.58663
23.2723,23.44054
16.395914,19.389322
19.145794,19.103828
18.82734,16.941895
23.578465,23.604483
22.847881,22.480354
20.38636,20.068504
19.126686,19.436064
23.81022,23.647913
23.698038,23.548933
22.59154,22.210892
16.81732,17.902788
20.373226,20.358423
15.862165,16.973797
19.997143,19.35756
23.81776,23.906528
23.78704,23.629452
18.800095,18.715357
18.879799,18.918392
23.880663,23.88953
14.300827,14.154581
23.607433,23.426691
23.802982,23.69328
14.64609,15.976883
19.62181,19.445122
23.08045,22.950645
21.270706,21.083153
22.055492,22.228971
23.315762,23.268995
23.123585,23.158817
18.306894,18.986893
20.757988,20.494936
18.730137,17.819807
23.535618,23.727226
22.83052,23.062035
16.326405,14.908934
21.271631,21.33601
21.487389,21.479187
23.8199,23.735392
22.200327,22.02477
21.996855,22.387093
23.789078,23.629135
21.104574,18.156948
20.375473,20.515364
21.28476,20.798527
23.345257,23.509928
20.476994,20.301937
21.283352,21.505804
23.265026,23.308811
19.856773,19.797684
23.808235,23.846699
22.851921,22.338512
23.665817,23.714008
16.74413,16.575077
23.64582,23.702473
21.259853,20.648672
14.102849,14.026636
23.503359,23.320147
23.137897,23.146753
23.742214,23.633251
23.696827,23.467289
19.954166,20.131884
23.163343,23.119698
23.675444,23.770477
17.262848,16.549591
10.991958,11.172427
21.26246,20.937672
18.456564,19.02996
23.32492,23.261684
23.814716,24.142681
23.472988,23.30968
20.714699,20.399021
23.26159,22.949974
23.81899,23.767204
16.334087,16.860321
17.733877,18.74451
22.038857,22.000828
15.383695,15.943806
15.670326,14.965053
23.795238,23.7223
15.66839,15.281868
22.407158,22.504505
23.695923,24.681934
23.686926,23.725733
15.238073,16.143002
17.626806,18.23965
18.727877,18.245255
17.72546,17.205189
16.262085,15.629534
22.256023,22.412922
14.124687,12.942871
21.186815,20.372131
22.682816,22.573044
17.385767,18.475685
22.129913,22.24083
23.772736,23.739613
18.386206,18.55793
23.741646,23.876015
14.318163,13.84428
15.938276,16.595604
20.05249,18.951426
14.249197,15.555948
19.215174,19.785255
18.617098,18.355476
22.961994,22.73545
22.16581,21.769213
17.4525,17.083893
21.41825,21.017395
21.53539,21.466492
23.743305,23.715141
23.038105,22.841679
19.624718,19.649813
23.814554,23.588356
23.167465,23.455782
23.284876,23.922832
19.810379,19.674698
12.479465,11.937048
23.795319,23.992247
23.688637,23.550661
23.083355,22.741371
22.1916,22.077007
23.775925,23.720898
19.596014,19.55967
23.709105,23.531557
20.982746,20.871582
23.647655,23.486279
17.976748,17.620457
23.739214,23.789206
23.391323,23.3796
23.816547,23.69516
23.263266,23.251085
21.910267,21.625088
22.293255,22.434753
14.625097,14.151947
23.572968,23.384853
23.777716,23.799349
18.767122,17.809845
23.849297,23.853777
19.394733,19.546478
12.41262,13.725946
23.696674,23.839874
23.836004,23.81818
21.080212,20.851582
23.681553,23.780472
22.768635,22.807539
13.633633,13.846992
21.103006,21.479145
19.112377,18.527065
20.867126,20.964401
20.155476,19.811325
22.549969,22.972012
16.728619,16.960625
23.236202,23.318138
14.593869,12.8498745
21.323792,21.580402
22.33427,22.476355
21.831547,21.657007
20.146996,19.78255
22.818527,22.553587
13.327387,13.871447
23.460346,23.464016
20.426495,20.119476
23.777927,23.737831
22.391434,22.682365
23.583637,23.576855
14.161952,14.75083
20.631668,19.282288
22.909176,22.816984
23.649883,23.623802
23.674614,23.648958
19.532116,19.782555
12.135628,11.603525
22.333698,22.54567
23.775682,23.62984
20.676397,21.219955
23.452625,23.318405
23.764467,23.67992
23.80622,23.650982
23.798443,23.736158
23.405384,23.388794
18.750309,20.251312
23.7477,23.829393
20.20702,20.067806
17.68042,17.039001
23.61037,23.566988
21.869478,21.372734
23.580215,23.423264
23.648634,23.705145
15.763336,15.727988
23.553707,23.620718
15.04554,13.669138
15.595216,16.189
21.600777,21.993835
19.544455,19.514559
23.355398,23.437319
22.503511,22.189758
23.752861,23.651093
17.889187,20.644238
11.82841,11.854876
21.33927,21.225727
19.610783,17.983942
21.076801,21.652088
22.27598,22.425644
22.262846,22.405182
20.38955,21.051449
23.691452,23.64683
19.47641,19.544998
22.145693,22.127398
23.452559,23.327827
18.776724,18.576477
19.338444,19.807102
21.952358,22.118336
19.48234,18.485397
23.274761,23.358616
22.273458,22.540577
19.999067,19.757298
21.236443,20.630756
23.782656,23.801594
18.102442,19.047762
23.80043,23.715794
23.163374,23.177227
21.92003,21.5742
22.39306,22.780891
23.388897,23.404367
22.034508,22.364265
23.566147,23.233131
22.075066,21.812181
22.13783,21.913708
23.794859,23.745802
23.227236,23.18785
23.436375,23.067863
17.08617,16.255714
23.571144,23.52234
23.78535,23.742363
23.3394,23.65453
16.934973,16.226128
18.525208,18.297169
12.86871,13.687756
23.631998,23.846802
17.49717,19.793697
23.269535,23.139729
17.122337,17.738768
19.316484,18.993576
19.338501,18.757793
22.446266,22.452637
20.451391,21.10508
15.545142,16.724087
23.056238,23.080475
23.585302,23.41846
15.563005,14.925436
22.518581,22.329985
23.732418,24.039577
15.278772,13.973765
20.009659,19.392323
17.507683,17.717731
17.014671,17.094225
23.544561,23.352783
23.30566,22.873236
23.767124,23.662115
23.730076,23.529789
12.931484,13.703167
18.14094,18.540688
21.925957,21.962673
13.7920475,13.942804
23.628202,23.648048
20.371584,20.237602
23.394413,23.310228
23.00224,23.003414
23.480541,23.35667
14.581029,14.430977
18.685648,18.00775
22.26064,22.493233
21.30965,18.633003
22.035477,21.63031
21.377754,21.58564
21.938545,21.791367
23.042843,22.894875
19.165197,19.024647
22.696,22.886631
21.295506,21.386143
23.115076,22.940128
20.602268,20.561806
23.752449,23.696444
18.4886,17.401154
13.649733,13.551903
20.099316,20.50354
20.00671,19.9963
23.26424,23.352043
23.6882,23.413754
23.284283,23.255558
23.797157,23.715698
23.572756,23.17959
22.511667,22.625805
22.599146,22.56723
21.758244,22.01437
18.808653,19.16818
20.776371,20.960114
23.79696,23.53174
22.98803,23.061058
23.781815,23.783108
20.833336,21.176022
12.430096,13.389881
12.9881,13.228862
21.426662,21.69015
21.691505,21.36444
20.309814,20.615528
23.842419,23.833023
23.820164,23.71225
21.660288,21.319273
22.87542,22.937603
17.166553,18.341867
23.800991,23.505793
19.455048,19.670181
16.09808,16.019928
23.526073,23.540447
17.372496,17.515564
23.567055,23.395472
19.85326,20.288662
18.191938,18.086323
20.584547,20.47391
22.547731,21.284002
21.922646,21.70573
16.264166,16.433346
19.447664,19.833057
20.547558,20.511173
23.015856,23.155777
21.494164,21.40885
22.665419,22.750427
9.900299,10.419209
10.314867,10.996927
21.103802,20.153673
20.221136,20.010336
17.574131,18.281353
23.1202,22.8615
23.318192,23.220964
23.558582,23.478138
23.72251,23.666681
23.578836,23.525536
23.812069,24.311802
18.262726,17.823627
23.784353,23.777195
23.566853,23.166029
16.181335,15.3115635
23.425922,23.36414
23.004189,23.476929
23.689762,23.668652
19.038713,19.053818
23.465065,23.245075
23.786028,23.834084
20.744415,20.284653
23.494453,23.403675
23.166164,23.102888
22.378977,22.414875
23.647335,23.685364
14.512922,14.578451
21.640245,21.237984
13.130432,14.264072
22.420305,21.989332
13.869179,11.592331
23.795284,23.675323
22.525902,22.688925
21.160854,21.086124
23.732784,23.577555
19.499134,20.522228
14.853908,15.072538
23.524427,23.47339
23.860231,23.986816
21.789238,21.80106
16.528934,15.683075
23.677717,23.759903
13.827759,14.906274
19.311249,20.000109
23.759008,23.517262
23.735193,23.673502
23.362762,23.389858
23.235382,23.011375
23.688267,23.548277
21.274113,21.192205
22.025742,21.772823
16.383163,17.66864
22.971094,22.905792
23.32912,23.199888
23.574175,23.597042
23.442102,23.47541
22.074003,21.39894
19.354252,18.81798
16.896812,17.051117
23.259474,23.158134
16.79052,15.953767
22.623028,23.285809
14.671335,15.277793
22.467129,21.869316
23.06922,23.121468
22.060255,20.92142
23.353262,23.49305
20.928368,20.394493
15.670143,15.279959
20.970444,21.051052
23.579916,23.636131
22.16545,23.204147
19.145689,19.496473
23.6129,23.686722
23.7749,23.840866
20.447796,19.144243
19.734451,19.944004
16.999226,15.559267
22.784218,22.948448
23.222385,23.280228
23.776867,23.704773
19.808172,19.917332
19.736425,19.502531
23.842873,23.898827
23.834122,23.973679
19.074232,18.75953
23.540594,23.467026
23.532969,23.558609
11.921464,10.42393
23.341684,23.461384
19.782036,19.830046
14.060249,11.803768
16.29556,15.760223
13.947136,13.119055
16.764355,16.88186
23.25557,23.174809
22.589926,22.56899
23.792522,23.708656
23.739513,23.555
23.194088,23.158485
22.720531,22.832321
15.813601,15.236567
16.78901,16.183708
23.29399,23.150066
23.845446,23.807034
21.284388,20.554153
23.69323,23.556536
21.595037,21.376915
22.944994,22.956167
23.045586,23.160551
20.31426,20.32143
23.72728,23.678024
15.941271,15.980818
23.762548,23.547112
21.260162,20.059168
22.960033,23.030792
23.334364,23.215513
23.453571,23.510685
20.394163,20.536072
13.5710335,13.528377
18.714172,18.434729
23.2892,23.279335
18.880266,17.107737
12.349648,12.904303
20.373503,20.799473
22.627974,22.592407
18.295448,18.25781
22.400352,22.586512
16.626337,16.874546
17.129026,16.61727
22.399603,22.119556
23.847923,24.062899
20.661318,20.645746
17.470535,17.51623
23.654919,23.747448
22.847721,23.157837
23.837301,23.822943
23.085176,23.183681
23.773884,23.693758
22.915903,23.116385
21.711117,21.591427
23.69787,23.472244
17.398968,16.332863
23.79561,23.909847
22.970837,22.76783
15.203726,15.558673
21.415096,20.873634
23.757582,23.63367
21.555477,20.904165
16.303934,16.358864
13.820953,13.094896
23.34096,23.306288
20.229507,20.904196
21.331127,22.110909
23.73184,23.60267
23.27518,23.222954
19.83606,20.197668
20.905445,21.431087
23.448538,23.221598
16.237753,18.597473
23.64096,23.500618
17.044947,16.968407
22.414873,22.622442
23.194855,23.158876
23.62782,23.533972
23.414547,23.376846
18.004316,18.08886
18.324272,18.874851
23.101725,22.899284
23.862415,23.974329
23.59614,23.535896
22.932669,22.846313
18.987787,18.2029
21.494404,22.621317
22.445677,22.630962
23.570118,23.370287
15.597605,15.855396
21.867512,21.369423
15.42931,15.860996
15.72181,16.579248
15.862733,16.25869
13.698071,13.942215
23.820696,23.853596
23.36717,23.336523
23.755861,23.731142
23.604452,23.682648
21.36101,21.651035
22.657673,22.669397
18.744589,18.468979
21.12504,20.333874
17.050035,16.914537
14.150171,14.965949
23.219412,23.14357
18.469284,17.829487
23.841846,23.732073
13.946461,14.876259
20.147924,20.772663
23.464447,23.478321
22.809448,22.540787
23.570381,23.580378
19.782063,19.687271
17.138449,15.761029
19.062664,18.100647
23.483122,23.632069
13.847116,15.632537
23.852293,23.788668
23.002243,22.52023
23.803196,23.713755
22.14322,22.141375
16.774712,16.407036
23.474522,23.520702
22.93694,22.800634
23.532042,23.88972
19.278492,19.594778
20.762175,19.630795
23.869831,24.00673
12.597877,13.736528
23.831654,23.756485
23.499321,23.324669
23.266012,23.254595
12.701733,14.5096655
23.50602,23.100435
16.117647,16.312359
18.015608,18.86005
18.424313,18.154594
23.590992,23.610672
23.68628,23.64292
14.271425,13.958504
23.687033,23.80946
13.535397,14.39473
23.624626,23.569592
23.303417,23.401106
22.807472,22.916763
19.823227,18.553356
15.600742,15.269187
22.676155,22.532139
20.34069,20.63597
23.379278,23.347813
22.201544,22.05735
21.17509,20.969147
22.605885,22.448097
15.710356,16.85813
21.999609,22.274256
23.311117,23.072048
12.47202,12.96713
22.058968,21.349907
22.926878,22.416794
21.543232,22.576431
19.78512,18.754389
23.48223,23.5052
23.502106,23.596886
23.509007,23.55319
23.441645,23.501637
23.795086,23.725555
23.610355,23.598425
21.727642,21.881779
23.481714,23.326847
14.81141,15.64822
13.934117,12.704209
16.340271,14.66598
22.882696,23.147203
22.106983,22.256382
23.627235,23.859776
22.221981,21.89853
23.641352,23.581875
14.535785,15.646284
22.60775,22.587746
22.596691,22.382965
23.737984,23.660378
20.69421,21.16016
21.682579,21.633839
22.795803,22.725647
23.43864,23.463673
22.15339,22.366104
17.823809,16.493494
16.434874,17.78222
23.36878,23.643135
23.758928,23.685379
19.817282,19.604748
21.916977,21.866123
23.407818,23.258915
20.784515,21.258883
14.635534,14.413563
22.683418,22.580528
20.99385,21.112011
14.062503,15.43829
23.464617,23.403385
23.71493,23.661682
22.029646,21.84555
21.762396,22.099253
21.468632,21.548592
19.899055,19.293488
23.594261,23.628601
23.38209,23.298946
19.767893,19.828575
13.824717,13.811578
22.792084,22.584698
11.686076,11.32506
18.406488,18.08567
23.611893,23.561657
15.983713,16.040144
15.336956,15.87619
23.447166,23.270933
17.091301,18.350992
21.872791,21.861961
22.805895,22.586365
22.454067,22.584045
14.629947,13.708742
23.489882,23.531296
23.445456,23.304077
12.49585,13.633878
20.136726,20.180323
23.70103,23.649504
18.031073,18.4708
19.732008,19.561657
19.289227,19.86178
17.952513,18.17608
23.830482,23.50924
22.761438,22.502537
14.140926,14.5370655
23.392807,23.322512
23.68187,23.623308
21.745464,22.20568
19.159243,18.365234
23.642603,23.779503
16.808062,16.062494
13.907988,14.165986
23.626245,23.719732
23.832636,23.719439
19.571943,19.42732
21.828043,21.967258
18.958118,18.35952
17.666967,16.768587
21.12953,21.583235
23.537548,23.573277
19.769115,18.69326
17.444376,18.740301
23.588129,23.614346
23.203936,23.235054
23.212545,23.0919
21.987976,22.118351
17.459803,17.6828
23.486597,23.431053
19.934612,19.810293
23.235992,22.652405
23.432743,23.278309
17.66604,16.939585
19.199736,19.242947
21.586172,21.708042
21.716007,21.46897
17.648848,18.182663
23.528784,23.567463
23.813103,23.962458
23.664959,23.781258
21.558449,21.073025
20.992231,20.515808
23.197285,23.15691
23.644005,23.63733
23.410725,23.387674
23.803572,23.702425
19.535755,19.082249
23.047045,23.196838
14.475704,14.718071
22.45758,22.443188
22.377335,22.310211
11.731171,12.904262
20.453445,20.949549
15.802404,15.414141
23.884182,24.216503
23.707615,23.65353
23.054386,22.942034
23.810558,23.67323
20.220676,18.584307
23.804298,23.569996
23.794468,23.714844
20.63385,20.592213
17.55864,18.444988
21.786938,21.029074
23.40784,23.324604
20.54092,20.434898
14.055449,13.916158
18.862535,18.533905
19.438526,19.50225
17.588308,17.37587
15.132437,14.388749
23.022594,23.044687
23.085726,23.18993
23.81109,23.720812
19.39841,18.654106
23.134295,22.165367
17.3862,17.145927
23.641739,23.51297
19.067486,19.553564
23.605532,23.597887
23.803879,23.920448
23.396717,23.299936
23.661695,23.702183
20.490986,20.78911
19.741936,20.03387
17.702028,17.314093
22.261253,22.495943
21.62158,21.731468
22.755405,21.64508
23.734612,23.700981
18.642904,19.57864
23.672054,23.279951
22.73847,22.713375
23.274698,23.19495
15.056137,16.785404
18.051865,16.250076
22.45549,22.397318
14.647777,14.890949
19.399708,19.503475
22.492723,22.006268
23.399685,23.46914
18.204876,17.896355
21.953033,21.870213
23.787647,23.707623
23.650375,23.700253
17.420033,17.733585
22.581003,22.71121
17.664812,17.543167
20.401535,20.299925
21.937922,21.90387
22.598076,21.016743
23.795021,23.747105
12.110125,12.247459
16.360485,16.741549
22.953285,22.899939
21.009659,20.595753
21.624317,21.26748
20.421587,20.643173
16.959301,16.533222
23.714285,23.625668
23.41068,23.39354
21.687185,21.818684
23.821291,23.67445
23.762447,23.47338
19.344624,19.559807
19.424019,18.851088
23.498484,23.523947
23.69755,23.78727
23.451853,23.401293
14.428427,14.117472
19.643103,19.331192
23.612576,23.677479
18.569534,18.705288
16.33574,15.148464
15.309477,15.773527
22.48076,22.344963
23.530668,23.441616
23.566837,23.603731
21.921232,22.115585
16.273272,16.26609
22.77305,22.57643
23.638445,23.769009
15.41227,16.461067
17.371151,20.495514
18.792137,18.242027
20.332508,19.731009
22.225395,22.17905
18.285442,16.55257
23.177835,23.123295
23.402864,23.489464
23.612854,23.704159
16.253588,16.4245
23.450985,23.337986
20.846317,21.329594
23.479855,23.478622
17.490181,16.216179
23.783401,23.693104
22.507753,22.190758
21.473871,21.387058
16.54911,16.720179
19.907341,20.058765
23.6689,23.765593
21.08888,19.664972
17.355564,18.116488
19.398138,20.396683
21.387299,20.87725
14.122114,16.54768
22.85587,23.076265
23.803772,23.995424
15.0856495,15.945175
20.628336,19.925093
21.823376,21.815306
19.191895,19.716566
23.226238,22.643448
16.642933,16.19186
23.588238,23.521461
16.698896,16.84487
20.38811,20.631397
22.532854,22.407818
18.13204,17.73482
13.742779,14.288939
23.390005,23.34003
18.002934,18.572962
17.723402,18.628338
23.664919,23.509014
23.831701,23.796164
20.784483,20.288816
17.092863,16.21244
18.482624,18.716923
23.196115,23.090641
19.867117,20.092209
22.844038,22.720228
21.496634,21.297672
17.537325,18.104383
20.080746,19.9581
23.27833,23.102472
23.256783,23.02311
15.587059,15.120602
21.792898,21.486946
21.733145,21.356533
18.242182,18.96241
16.83819,17.090433
23.17006,23.6348
22.770414,22.821304
23.358467,23.18651
19.265171,18.088013
16.42728,16.14389
13.513632,14.332003
13.83155,14.508521
19.672081,20.391487
23.424427,23.426907
14.667057,14.501429
20.32246,20.42591
20.73946,20.885063
23.823317,23.78413
23.055157,23.209549
23.652496,23.606663
23.661545,23.447227
17.918797,17.283756
17.512976,16.398418
23.695137,23.622149
23.105892,13.471247
20.275148,20.054855
19.131796,18.803461
23.049515,23.013382
23.13102,23.000492
11.935453,13.622641
23.752293,23.68793
23.126303,23.10437
23.318481,22.997246
16.326916,17.227795
23.694714,23.421227
12.4580765,14.668538
17.36765,18.162155
16.522669,16.476463
11.904216,12.355474
19.855259,20.278685
15.949255,14.316862
15.324648,16.260765
23.504217,23.472069
23.387611,23.629204
16.364285,16.388948
21.86679,21.626844
23.07045,23.185858
22.14108,22.1825
19.566565,19.261652
19.18215,19.05635
21.271502,21.06385
22.163548,22.323706
23.133022,23.18071
23.070103,22.995567
22.449974,22.180439
12.1232815,13.620903
23.021362,22.93956
23.043123,23.125645
23.533405,23.580086
9.983724,9.844599
16.13718,17.814728
19.58931,19.516817
23.827814,23.776184
17.263344,18.896713
23.214714,23.083054
22.49048,22.788635
20.20901,18.561628
20.484993,20.644318
20.479586,19.765898
18.984554,16.72191
19.63909,19.401346
23.679993,23.486164
22.03298,22.243313
23.429222,24.53894
19.06712,18.98911
23.36789,23.40083
19.56938,18.957376
14.252768,14.74202
23.487549,23.469875
14.776174,13.021496
23.574917,23.583826
22.22746,22.11581
23.719673,23.766617
23.515331,23.485954
21.894787,22.319046
23.808004,23.808575
23.432547,23.298769
23.763582,23.864523
23.697685,23.66552
17.609959,18.10438
12.458443,13.089283
19.34734,19.043594
14.211746,14.669834
23.688871,23.479225
22.326538,22.079414
14.327454,13.561947
13.295801,13.265854
23.360409,23.449883
22.854992,22.94939
22.461988,22.278902
20.994432,20.065203
17.719028,17.597713
12.811026,11.428578
18.374367,18.600826
22.668852,22.723316
23.30375,23.337816
14.044765,14.23074
23.73826,23.690125
23.277079,23.519732
23.62439,23.689302
20.22453,19.455318
20.211437,19.539349
20.327812,19.719105
22.976631,22.822645
23.484373,23.296745
23.227922,23.260723
21.825102,21.856522
23.683311,23.497532
21.985641,21.768433
22.402506,22.266378
20.54238,20.820711
21.69165,21.73211
18.533232,18.19767
20.844685,20.683613
21.320786,20.849323
21.619621,21.873474
23.817127,23.789291
14.0973,14.303309
21.0921,22.024036
23.844141,23.905966
23.710516,23.419014
20.701408,20.756277
23.367195,23.297287
23.0295,22.971886
19.55408,19.62731
23.660442,23.343618
16.628359,16.622318
22.747534,22.75409
14.084969,14.122847
23.646435,23.616138
21.58811,21.33485
16.966047,15.707565
23.724096,23.553165
21.986546,21.41056
23.232964,23.031136
19.64924,19.343159
18.413069,18.832912
16.913656,17.610922
23.42168,23.633196
23.729618,23.7779
23.26013,23.243261
14.485033,13.877776
19.007244,18.601902
18.556084,19.007887
22.099245,19.943207
23.819565,23.867117
19.491432,19.834358
21.200567,20.662497
21.643116,21.310928
22.927605,23.001532
19.366062,19.360886
22.574993,22.595718
16.694376,17.754656
20.934902,20.362358
22.938684,23.00304
15.136837,15.224332
17.812986,17.693268
23.10155,23.053637
18.56795,18.578978
19.70864,20.587273
23.234177,22.909843
17.785969,17.198454
22.9229,22.778053
18.16653,19.63524
22.337967,22.446747
21.371374,21.54008
19.510965,17.85559
20.03184,19.570852
22.978254,22.938429
15.810183,16.090057
21.303207,21.33403
22.763103,22.755972
17.47369,17.76448
20.688463,20.786705
23.807386,23.61216
16.238462,15.359761
17.753893,19.000767
23.266169,23.265991
15.214464,14.753772
23.335398,23.383558
23.23595,23.283314
23.111511,22.913576
15.223967,16.953003
23.7972,23.775799
23.10567,22.94875
23.698923,23.565468
22.858393,22.258682
17.303726,17.355629
16.777763,18.62326
18.128153,17.842499
23.425835,23.623661
23.216827,23.115883
23.425468,23.171759
22.514187,22.297504
22.499834,22.2827
23.871294,24.01876
23.818068,23.677359
17.64253,18.1912
23.043526,23.05941
19.567867,20.884392
22.240753,21.639103
23.71888,23.590351
20.893482,20.394325
23.003511,23.135916
23.82261,23.696404
15.47309,15.698239
22.958744,23.172466
23.671852,23.526875
23.649883,23.556118
21.814257,22.157137
23.029827,22.676975
23.41095,23.462482
17.83197,19.1455
23.745663,23.632303
22.310644,22.772263
23.640823,23.666246
23.782349,23.752151
23.55677,23.5846
17.74537,17.472681
23.579464,23.478075
22.52892,22.468285
23.877438,24.213173
23.319427,23.337132
23.807798,23.781149
14.920774,15.779243
23.87948,24.130379
17.922058,18.019957
21.026955,20.727709
23.79351,23.665455
22.145092,22.212214
15.44254,14.730516
23.050934,23.107431
23.416567,23.440126
22.698528,22.800621
23.340733,23.468784
23.25487,22.118927
20.339392,20.09735
23.80526,23.615057
23.42203,23.561216
21.671661,21.854103
23.67939,23.57608
23.827005,23.716202
23.275068,23.301369
23.654623,23.68047
16.665335,16.717636
19.18777,19.570671
20.605965,14.876312
23.141794,23.162167
19.819578,20.615862
21.111794,21.165642
20.64555,20.87835
23.455393,23.444172
23.48368,23.634342
22.020266,21.59674
20.57764,20.6298
17.889914,18.142494
22.56639,22.345268
23.615316,23.487883
16.582142,16.737406
23.751347,23.805305
20.670694,21.032951
22.973043,23.016048
23.289318,23.466026
19.137356,19.031635
14.750533,14.1905155
21.973774,22.023384
22.757318,22.645947
22.69772,22.731665
23.865154,23.855307
17.814552,17.925222
22.360826,22.003382
22.143085,22.251984
22.456837,21.735195
23.09797,23.091736
18.003088,18.936245
23.77288,23.539068
23.343658,23.254986
22.768913,23.769348
22.699514,22.705574
23.759613,23.981691
23.818956,23.66949
22.743393,22.296303
23.475027,23.295511
20.631336,23.432993
18.456963,18.98415
23.721605,23.654953
16.833443,17.806484
23.260546,23.172762
18.56121,17.396727
18.94446,18.749903
14.689158,15.086923
23.45079,22.722284
21.889256,21.975676
19.762768,19.515526
22.327335,21.950047
17.044947,17.65655
18.714178,18.753906
21.738306,20.710207
22.795803,22.858307
22.851675,22.878325
16.712112,15.937674
20.924786,21.458452
23.488415,23.5112
23.300703,23.384365
23.698114,23.90522
21.424685,21.399902
23.785784,24.336105
18.508112,18.33636
16.760384,16.254776
22.488016,22.366821
12.927821,10.850562
23.447794,23.554512
23.839893,23.982628
21.893087,22.246454
22.98446,23.171116
16.528934,16.277903
21.236443,20.517017
23.317884,23.350674
22.970005,22.85025
22.295555,22.854675
23.793787,23.854946
14.233078,15.804386
23.7969,23.855717
19.40575,19.785065
18.379847,18.229225
23.793842,23.918524
23.342096,23.23685
23.603745,23.724176
22.789824,22.924417
22.850983,22.722746
22.664722,22.603691
22.650288,22.629944
23.735605,23.79606
14.206853,13.423019
22.97372,22.90628
17.37628,15.742188
15.162732,16.259731
23.041195,22.941795
15.176511,16.050837
21.185978,21.204647
23.697752,23.64915
23.021362,23.018639
16.67653,17.372753
14.692417,13.149181
23.367294,23.19842
22.308937,22.568127
20.031399,20.205326
17.497793,17.80006
15.5137,16.682556
19.014309,18.212578
13.6734085,14.501269
19.923891,19.497005
18.726707,18.888336
14.646023,13.022982
16.171652,16.259958
16.327135,16.945528
23.282602,23.366024
20.05249,19.41664
22.705017,22.671923
22.619188,22.554535
23.56705,23.599384
20.186935,18.957403
23.77537,23.694231
23.490185,23.387611
23.783287,23.663345
22.503511,22.389292
23.314764,23.557432
19.199736,19.524023
23.21884,22.871862
23.386917,23.353226
16.703892,12.881118
23.762373,23.741005
16.60831,15.850513
22.498749,22.535984
19.813137,19.752407
22.022442,21.967623
19.63909,19.026266
23.865484,24.085571
18.943567,18.600708
22.741766,22.400791
13.174889,12.097533
22.794783,22.662354
20.20901,19.439934
23.291357,23.20336
21.817188,20.950909
23.391418,23.335827
23.41863,23.623337
23.802542,23.884575
23.408436,23.400023
23.315762,23.309135
23.646435,23.6543
21.924452,21.735485
22.489634,22.646503
20.90468,20.63115
23.105314,22.911919
23.380081,23.366901
9.627194,10.519979
11.984007,12.660105
23.53937,23.718185
21.49148,21.468773
23.748968,24.229473
23.77208,23.755827
20.66322,21.388424
16.079315,15.623258
23.788116,23.833202
12.754213,12.778074
13.974579,14.070903
23.840847,23.907656
22.790573,22.57458
19.875746,20.098063
23.38644,23.295
16.014515,15.908311
23.69213,23.71547
20.808535,21.237503
20.340876,20.444359
23.31522,23.350151
23.712654,23.729813
23.453312,23.43027
15.460178,16.127794
17.34987,18.332832
23.475834,23.50805
20.857975,21.23588
15.8678255,15.88509
13.006139,13.083689
19.473452,19.619373
21.79112,22.087334
23.825434,23.966679
22.225395,22.503414
18.94341,19.392342
23.309496,23.177158
20.968624,21.466722
23.154919,23.346106
22.251106,22.54468
23.559834,23.60709
18.673828,19.179712
21.026867,20.916128
23.14273,23.036741
18.411783,18.156958
23.038105,22.672472
23.53256,23.42882
23.655483,24.209997
23.809679,23.83741
23.643934,23.602598
23.650375,23.690134
23.396137,23.487108
23.849808,24.177967
23.681492,23.708744
23.601822,23.669943
17.627777,17.18671
16.458992,16.786598
23.58818,23.721685
23.62974,23.716206
23.849957,23.94786
23.399437,23.536354
18.963371,19.246372
16.1927,16.517242
17.63623,17.085857
14.709621,15.962669
21.80685,21.862267
23.645603,23.685392
22.628855,22.706984
23.494568,23.645012
14.703858,16.58635
18.01933,17.865814
21.594734,21.324387
23.234749,23.17318
16.572035,16.937012
23.82052,23.846138
20.73621,20.097197
22.89681,22.787575
19.138678,18.494493
19.102816,18.77195
23.345856,23.414722
13.413673,13.845993
23.641352,23.697863
16.294643,18.03035
19.370975,19.268538
23.343739,23.432232
23.515762,23.489273
22.58122,22.979843
11.716789,12.130133
21.530949,21.44194
21.444418,21.2202
21.612116,21.982536
23.633236,23.671223
23.548046,23.584574
18.73629,18.970488
23.815409,23.895586
23.41025,22.928566
16.777763,19.455215
23.79129,23.855442
17.053703,16.821865
21.714325,21.766457
17.84162,18.873829
22.713974,22.759462
23.454916,23.430332
21.182777,21.644833
23.820286,23.90279
22.837599,23.05502
10.362547,10.189773
22.286129,22.719925
20.528034,20.314575
22.973509,22.970327
23.671715,23.759954
14.576286,13.905928
22.930191,23.093344
20.182789,20.068695
22.019852,22.15232
23.575834,23.553223
19.338444,19.77695
23.543201,23.575575
22.28366,22.116264
23.553667,23.535654
23.5959,23.714851
22.72602,22.531075
16.300795,16.592653
22.826641,23.064037
23.004189,23.103657
22.630783,22.550735
19.856932,19.253075
23.737843,22.989973
23.677912,23.663963
23.714924,23.97085
16.266275,16.786457
23.524124,23.36496
22.10895,21.826283
21.489555,21.220966
21.596228,22.296333
23.34924,23.35148
23.538828,23.575504
17.59463,17.082813
17.745033,16.9641
15.785717,15.253402
23.40784,23.592735
20.463697,20.134056
21.582592,21.476421
23.578016,23.564167
16.498482,16.012882
22.459742,22.801434
23.342249,23.65192
23.67497,24.093609
19.73548,19.83929
13.269472,14.481439
22.726643,22.766516
23.037226,22.80437
22.347937,22.517803
13.409292,12.321207
23.115492,23.28805
23.499434,23.423885
23.4982,23.53548
20.373503,20.344437
22.189238,22.265703
23.40156,23.43708
22.498802,22.974861
16.145788,16.876114
23.571144,23.635664
14.400195,15.055693
20.87191,20.730412
21.798014,21.604103
23.031176,23.030848
19.711975,19.515602
23.801811,23.849838
20.50419,20.605165
20.195711,20.079468
23.835796,24.000767
23.793232,23.921005
18.728207,17.977072
23.658192,23.688274
23.317862,23.324688
23.187231,23.012785
23.61037,23.616482
22.814026,22.828558
23.173319,23.248169
21.252048,21.28133
23.30871,23.455425
23.594944,23.66366
23.75877,23.799488
17.635345,18.868286
23.833956,23.963846
17.830824,17.531223
18.353065,18.075478
12.391146,12.3393
23.466002,23.32027
13.840086,14.667057
16.280703,16.542137
23.70631,23.699818
15.47143,15.552944
17.711,17.211687
23.563744,23.653896
23.19481,23.156021
22.16017,22.508917
22.807472,22.944904
22.908962,23.210497
23.39611,23.393694
23.509007,23.225925
21.871004,21.49253
14.159615,12.542838
23.172817,23.16322
16.15114,16.272608
23.473196,23.634184
22.877512,22.934185
23.334364,23.549786
23.579464,23.597586
16.202988,16.15509
22.973043,23.141514
17.320335,17.421648
15.688978,16.852036
23.491682,23.606373
15.484707,14.005028
21.719185,21.650202
19.26197,19.258162
20.289806,20.107718
12.301304,12.422828
20.220676,20.259516
16.5391,16.43201
22.951405,22.837471
23.16049,23.040955
21.141228,20.407166
23.772703,23.809586
16.284855,16.307795
15.456165,15.333283
21.734432,22.06217
20.229507,20.793053
23.561563,23.632206
21.646925,21.347084
21.898008,21.716415
22.441456,22.717579
17.615414,18.01554
23.025589,23.078022
20.477608,20.745518
22.26064,22.4182
16.023842,16.400677
22.85638,22.738966
23.068298,22.976908
23.399426,23.52975
22.780699,22.676113
17.076832,17.129772
22.963356,22.887455
23.629545,23.664055
20.96743,21.30142
22.470032,22.93748
15.30085,16.129353
17.02423,17.272512
23.803772,23.767479
14.486612,12.903002
18.393818,19.250317
19.286469,18.688522
23.56786,23.665794
20.142927,20.128006
23.7607,23.775799
19.586985,18.89277
23.686531,23.70588
23.383389,23.2742
16.575531,17.333126
20.70494,20.461319
16.657053,15.519642
23.547386,23.65641
17.528498,18.136925
23.176079,23.11469
23.44804,23.544605
23.480818,23.51387
21.468151,22.310678
19.055847,18.477962
23.284876,23.42229
22.390564,22.595371
15.450987,16.046316
23.720383,23.762802
23.324629,23.158764
22.618912,24.892456
23.369781,23.266842
22.24674,22.622087
16.764355,17.448885
18.66103,18.702652
20.76453,21.007061
23.830566,23.923992
23.043518,23.302143
22.102772,22.057293
23.435844,23.469814
23.660442,23.684942
12.207376,12.791863
23.740164,23.934822
23.185207,23.195423
13.568491,13.568754
19.48228,19.805206
19.562542,20.010578
21.30965,19.074665
23.7249,23.807486
16.32465,18.093254
23.247536,23.144768
19.148142,19.25085
23.61816,23.612106
23.057093,23.144133
23.468884,23.678425
22.722036,22.668354
23.734612,23.842604
23.664305,23.718096
23.745663,23.733973
13.891905,12.04722
22.616875,22.445396
23.780195,23.84227
20.469687,20.622158
14.991722,11.251745
21.879427,22.032667
19.571457,18.077652
23.803154,24.034718
23.343891,23.174515
12.625195,14.019078
23.78535,23.858162
23.816435,23.8331
21.98112,21.62095
18.62714,18.691204
23.46362,23.560139
23.608986,23.900154
23.652584,23.709965
23.123901,23.05742
11.724642,10.695549
23.383947,23.439793
22.142815,21.974648
23.021282,23.20115
15.762934,16.620953
22.023272,21.811256
21.491539,20.620544
14.36247,14.546914
21.882336,21.775267
21.377003,21.43274
22.52308,22.250961
23.009617,23.063057
21.259853,20.949608
23.68603,23.728008
14.455728,15.073904
23.819489,23.918102
21.74408,21.386452
23.659569,23.702179
22.980621,23.12661
20.081089,20.585228
17.112776,17.39197
23.696548,23.626366
20.74365,20.878143
22.521626,22.51989
21.902193,21.999475
18.161491,17.827045
23.476717,23.321787
16.55806,17.22536
20.57402,20.597254
15.476031,15.877532
15.201054,14.590441
17.6617,17.861212
23.829483,23.959305
23.855885,23.889494
17.956554,18.349178
22.709806,22.791046
22.87193,22.91381
23.771873,23.854343
23.697277,23.699715
22.736273,22.578348
17.060493,17.740437
18.236773,17.607574
23.634045,23.6509
14.5663395,17.186975
23.661726,23.797644
18.042803,16.892895
23.074484,23.01598
13.379141,14.569603
23.267319,23.331793
23.767214,23.7118
14.791983,15.531368
21.603735,21.306112
20.808413,21.031658
23.707615,23.755753
14.688568,15.077415
16.06598,14.522406
23.750616,23.733284
22.847109,22.887295
18.684467,19.204174
23.402315,23.462029
20.46884,20.839258
22.761024,22.654743
21.520884,21.172523
23.567787,23.656296
23.740534,23.709158
23.291924,23.391094
23.432062,22.991661
13.897224,14.03799
17.692196,17.066414
23.52448,23.605595
22.329014,22.699
13.556073,13.854794
21.435081,21.019478
23.727331,23.749065
23.089539,23.358786
23.457619,23.38571
18.31094,18.574738
16.44629,17.259718
23.72284,23.681562
15.001501,14.490704
19.903986,19.80622
23.626333,23.711206
14.411905,16.375292
20.398775,20.88034
21.990376,22.35714
22.562948,22.597233
23.61178,23.725584
23.139656,23.215311
22.94923,28.35551
23.146982,23.09899
22.192154,21.667639
21.54506,21.105993
16.787857,16.160297
22.077106,22.443726
23.726944,23.75126
23.77838,23.853176
20.519241,20.58942
20.877151,19.579235
23.538969,23.56776
23.025215,22.84164
20.860443,20.876886
23.542433,23.48992
15.470596,15.441498
22.67867,22.670982
23.21888,23.391998
23.762053,23.917961
19.802885,19.341969
20.431406,20.407501
21.950462,22.5085
14.830407,14.026705
17.050035,16.469719
11.208754,11.931315
23.2758,23.239622
23.806826,23.857838
17.54786,17.875874
17.866737,17.692566
14.327454,13.369935
22.704018,22.429295
18.120983,18.101341
20.221504,20.183868
23.576002,23.703236
23.74676,23.728998
23.281773,23.155231
16.159014,15.677303
22.532854,22.53854
19.83362,19.74646
17.580326,16.926685
23.526768,23.59219
15.76125,15.133495
21.733004,21.506353
23.639309,23.77951
21.937922,21.265572
23.776867,23.80107
23.696827,22.953773
23.705248,23.712027
22.844038,22.839582
20.966484,21.046865
22.457716,22.64636
23.821548,23.86961
22.402874,22.121624
16.1344,16.323362
23.453506,23.366348
23.092907,23.147663
21.63132,21.361885
22.44491,22.322195
21.248215,20.547035
16.670351,17.669535
19.094746,17.425064
23.824892,23.904823
23.669641,23.775225
23.535408,23.618612
23.598635,23.561256
23.838987,23.882643
11.564153,11.506347
22.536526,22.472122
23.809704,23.898272
23.131775,23.273567
23.860231,24.017391
23.538315,23.41983
23.352455,23.282887
23.63646,23.660553
23.743816,23.856962
23.13102,23.073147
16.018028,17.456781
18.744137,18.75557
15.388077,13.689125
23.803143,23.967617
23.723042,23.701572
22.544292,22.409819
23.436192,23.32825
11.384047,12.569064
22.826067,22.802711
23.726044,23.745857
23.526848,23.443766
23.168976,22.975971
19.137894,18.36584
18.511177,18.194319
16.74413,17.551
23.697378,23.704746
20.211525,20.142406
18.360134,19.18895
16.761162,17.592548
22.412163,22.763748
17.992945,18.455057
23.53535,23.542164
19.060507,21.175205
21.689123,21.676306
22.447824,22.569305
22.551708,22.88556
21.05774,20.847698
21.994757,22.056385
19.904612,20.677591
21.268162,21.784271
23.429781,23.459013
22.179052,21.87136
23.572178,23.650204
23.835352,24.023588
21.321777,20.736242
23.61883,23.61248
22.622055,22.676933
23.666138,23.764256
15.768216,15.089516
18.398201,18.267448
23.82071,23.85492
14.420654,14.712154
23.695923,24.202614
22.969645,22.854586
21.048664,21.40739
17.8187,18.586761
21.363735,21.60376
23.739904,23.813404
20.909323,21.714422
23.565353,23.49745
23.596962,23.684553
23.83633,23.95139
20.324078,20.093323
23.748203,23.782787
11.518216,11.863756
23.498972,23.571512
23.428383,23.446543
16.823566,16.329079
20.203362,20.018272
23.673613,23.78609
22.254232,22.547485
23.403166,23.454021
16.13398,13.057449
23.656187,23.72843
14.709702,15.556305
23.254375,23.121782
22.87733,22.721825
23.537062,23.354925
20.951797,21.04966
19.598644,19.990374
18.660334,19.44461
23.452621,23.57679
23.773266,23.783142
20.983532,20.893623
14.747158,15.37522
23.280165,23.201746
17.900375,16.821579
23.310003,23.49982
23.630785,23.618534
14.055449,14.351858
23.717495,23.809269
19.569324,19.863924
22.034508,22.334234
22.899475,22.961336
9.662202,11.376892
16.658699,17.221481
23.500708,23.376078
22.492785,22.80505
23.692999,23.690763
23.529135,23.567215
23.83379,23.91484
23.751951,23.724773
19.883883,20.462238
17.08617,15.192812
20.821495,19.993736
19.228313,18.715279
23.852753,23.981823
23.335663,23.178211
23.634365,23.633917
23.6697,23.745335
23.594297,23.623474
14.296461,13.744278
22.600338,22.619034
23.128069,23.043268
17.355064,16.873709
23.641603,23.70262
21.54726,21.54528
23.703827,24.378801
23.81018,23.876766
23.500628,23.521648
18.992447,19.221539
15.059828,15.280837
23.840563,23.884813
23.577763,23.567099
19.03788,19.23676
14.8658085,14.324947
23.423931,23.578238
22.753502,22.659653
21.929668,22.193405
23.54673,23.382597
13.987265,14.971674
20.249477,20.384155
16.139513,15.749411
23.758717,23.804104
18.937113,18.993212
23.67918,23.747871
23.72261,23.705215
15.056231,14.308109
23.786724,23.816877
22.975319,23.125408
20.373226,20.495157
18.611912,17.712086
23.8345,24.037151
20.395956,20.840012
22.961197,23.115211
22.716846,22.689348
22.19878,21.933998
23.28635,23.25026
22.240374,21.900173
22.903343,23.107273
21.938328,21.605368
22.305714,22.268543
23.602188,23.713364
23.748644,23.726763
20.720343,20.685364
23.403542,22.714663
22.025742,21.778234
20.238258,20.092773
23.69667,23.773079
18.723627,19.817045
23.46332,23.53783
21.2707,22.095741
23.318481,22.952156
23.098232,23.241684
23.806028,23.853031
20.581707,20.673042
23.433329,23.439938
22.795197,22.72025
23.738192,23.698038
20.90245,21.264057
22.354015,21.912148
23.470325,23.265673
17.470535,17.863354
15.207024,14.723245
22.100952,21.661806
17.490181,16.520748
23.57988,23.481926
15.587059,15.98746
23.856337,24.0311
23.717552,23.808128
18.731411,19.247421
23.469826,23.448269
23.460258,23.569279
23.781214,23.708155
23.198109,23.253641
23.127115,23.612324
23.612854,23.759306
20.13552,20.207024
22.414873,22.689217
22.048342,21.749325
16.235794,16.785295
23.367195,23.509604
23.504097,23.620613
22.848108,22.999931
13.214221,12.396975
22.145693,22.366838
20.08205,12.486264
18.786045,17.693565
23.614517,23.489218
21.612307,21.578
21.533598,21.156864
17.161774,16.981087
23.667639,23.640755
17.664812,16.48416
16.458187,16.870651
21.94225,22.094257
23.32941,23.285572
23.569687,23.668362
21.169538,21.054958
23.856636,24.143047
14.391102,14.501371
22.676155,22.591969
20.411074,20.252363
23.534018,23.218971
22.617065,22.780418
23.44165,23.446297
16.674992,15.631319
22.889038,22.765135
21.466146,21.635841
18.857517,18.946863
21.584114,21.188404
23.359913,23.354458
21.91114,21.93874
14.65842,13.319684
18.715912,18.731241
15.228205,14.160597
23.852291,23.85795
22.005274,22.562443
17.708263,17.512371
23.543219,23.655058
22.818527,22.55414
21.73821,21.870796
23.70261,23.838367
23.800476,24.061485
22.815115,22.844797
23.19706,23.356155
23.305214,23.693094
22.487732,22.652695
22.983253,23.00325
14.735113,15.535422
23.535824,23.605915
23.01847,23.020819
23.706394,23.724861
22.710117,22.750889
19.7394,19.16736
23.739244,23.768225
18.051865,16.743114
17.986538,17.431658
11.939354,12.423057
22.018066,21.972412
18.888515,19.35123
16.746387,17.220234
23.740564,23.778536
23.72895,23.766647
21.494455,21.162704
22.698536,22.807568
14.976208,15.938114
16.43061,16.724243
23.839981,24.102697
23.129978,23.920094
23.112417,23.165083
23.31082,23.287643
21.465338,21.891415
21.837303,21.803133
23.76664,23.945234
22.633139,22.462486
14.479252,13.774708
16.814991,16.781492
23.85313,24.051853
20.484793,20.674809
19.63922,19.406961
17.209194,17.09132
21.09786,21.342247
22.997597,22.964684
23.793076,23.8237
22.743298,22.872032
16.067034,15.80444
23.0295,22.680916
15.731674,14.6989765
11.731171,11.914251
20.0207,19.519142
20.1055,19.666101
23.374966,23.375778
18.603714,18.349266
22.89941,22.772875
12.181755,13.242754
23.092962,23.245531
23.34096,23.398151
23.646105,23.664143
23.605532,23.841839
22.674704,22.674004
16.49299,17.107615
23.86621,24.092442
21.418743,21.432241
15.336956,15.877082
18.917797,19.838982
21.933516,22.260885
11.500084,11.130961
13.824626,13.637882
20.371584,20.426632
23.806969,23.847683
23.861322,24.037886
22.894545,23.167866
23.585743,23.655952
22.23806,21.797268
18.860077,19.467361
21.899847,21.620089
23.399979,23.439322
23.64096,23.774471
22.356644,22.51831
16.905563,17.24777
23.467567,23.646364
19.693985,20.705986
20.01722,20.519552
20.785402,23.185535
23.820074,23.895514
23.037798,23.052456
17.92162,18.981436
19.726515,20.00698
20.158737,18.953499
17.364754,17.479877
23.547115,23.597073
22.381102,21.867554
20.879778,20.672695
23.615774,23.708641
23.641396,23.773823
22.94279,22.983284
23.06114,22.916525
21.116413,21.0268
14.129889,13.88799
19.691984,19.38998
12.605448,14.093671
18.67166,18.904428
17.375961,16.488848
22.545557,22.60115
17.622952,16.935781
21.864353,21.7795
18.099586,17.705318
21.343964,21.198141
23.015856,23.012005
23.452951,23.29767
23.031176,22.981007
23.815857,23.926083
18.82386,19.943172
23.725908,23.775867
21.93082,21.985796
19.571943,19.526506
23.643764,23.532125
19.119503,19.141045
22.323338,22.243195
19.3342,19.531616
17.135046,17.825954
14.886309,16.05891
22.53782,22.595612
18.21584,17.308365
23.672113,23.736763
23.68761,23.807589
21.549026,21.440536
16.07602,15.141527
16.4975,16.603882
23.696438,23.846972
23.43296,23.412663
21.385492,21.844482
23.066645,22.784992
13.187065,11.190729
23.662281,23.656862
23.528801,23.542667
23.691853,23.704933
17.013151,17.62539
23.864782,24.135017
15.304693,15.415988
21.747923,22.06755
23.391487,23.28466
23.67657,24.248524
22.810263,22.836092
18.73751,18.636696
23.57409,23.683876
23.647495,23.598206
20.167501,19.538877
23.612404,23.665916
23.658972,23.71933
21.948046,22.300026
23.30915,23.204498
20.703873,20.76935
21.872791,21.956491
23.256014,23.227278
19.625877,19.608156
23.359562,23.243776
22.654491,22.861671
20.874552,20.311115
22.768076,22.535353
23.816885,23.962029
23.273218,23.26185
17.613415,17.681694
22.70569,22.806953
21.435259,21.305872
22.38043,22.716995
23.229137,23.150337
23.548923,23.678333
21.628399,21.37825
15.483332,15.618822
23.664652,23.64873
20.255985,20.38854
23.14647,23.190739
21.378574,21.366993
21.617813,21.703568
19.916859,19.909044
15.97982,15.6952305
23.537136,23.5625
22.286077,22.271145
22.34304,22.225765
21.048586,20.998886
18.561098,17.956171
22.73286,22.712778
14.941237,14.886786
16.622126,17.377254
17.555662,17.807587
19.369148,19.915268
21.50431,21.831097
19.109434,19.716803
21.871584,21.657097
23.26013,23.21326
23.013597,23.064253
23.538813,23.503704
23.757801,23.778793
23.540216,23.688282
20.82472,20.804016
14.314686,15.953705
15.658519,17.481028
23.509077,23.584951
23.311153,23.435482
18.561264,19.745289
23.6372,23.759998
16.370628,17.44085
22.90856,22.915815
23.243462,23.1642
23.322117,23.272099
20.489584,21.081741
19.713024,19.378765
19.438526,19.675358
16.825287,16.718817
23.671516,23.747795
23.299072,23.281778
23.830143,23.910885
17.372496,17.53151
23.36789,23.419828
20.632406,20.634205
17.416876,18.414265
23.46044,23.352158
21.81445,21.59473
23.76619,23.845123
16.757887,17.637932
19.610214,19.879211
17.014671,18.070559
23.649782,23.640263
23.283379,22.915707
23.247833,23.0994
23.818642,23.990847
21.203083,19.51429
23.665485,23.683523
18.605492,18.610298
23.195509,23.05634
21.924313,21.524338
20.669401,20.723701
14.300827,14.270572
21.17757,21.476357
17.691511,17.263191
23.000763,22.84885
13.658688,12.680285
14.208687,12.626646
20.332855,19.723434
20.301771,20.582617
23.510725,23.511648
22.287188,22.175423
23.645828,23.554127
21.096487,20.881157
18.886776,19.605225
14.4737015,13.649333
23.514431,23.48079
21.226618,21.488062
16.135801,16.992802
23.852892,24.086254
23.584766,23.751242
20.959818,20.553833
12.470413,11.9722805
23.796093,23.854568
20.83386,21.059671
23.285973,23.23722
12.650227,12.34627
23.679747,23.716068
23.696375,23.676233
23.48172,23.641384
22.80164,22.628557
21.952152,22.55193
22.06062,22.283875
23.190401,23.179075
17.379074,18.11887
22.230896,22.686665
21.926939,22.269295
19.740686,19.690239
22.584814,22.846684
21.049702,20.685677
23.793957,23.922512
20.497442,20.401909
23.642817,23.648579
23.520138,23.604103
15.622446,15.191519
22.589926,22.542717
23.66714,23.738419
17.689096,18.05255
23.789513,23.854904
23.656328,23.74013
14.605595,15.449329
23.862206,24.014366
20.154358,20.368786
22.330252,22.59703
23.12782,23.16109
20.74264,20.54594
17.47686,17.391117
21.828012,22.634869
23.665812,23.72163
16.710897,16.918293
23.713913,23.738285
14.138239,14.535669
23.660059,23.746735
18.261055,17.495502
23.263885,23.501686
16.694376,16.777328
18.0392,18.20536
23.433712,23.6507
23.77388,23.84
22.273458,22.793123
23.640247,23.690407
20.95327,21.831312
17.566532,17.370079
22.310297,22.573566
12.3494625,13.20603
11.014671,11.511786
23.530685,23.26921
15.882171,16.801405
11.740648,11.834941
18.204876,17.234993
23.739513,23.78674
23.733173,23.71201
18.148586,17.791414
21.240574,20.634743
23.745731,23.783743
23.743412,23.76514
23.534569,23.497093
23.704382,23.735645
23.80523,23.88224
23.732134,23.82333
22.53388,22.29868
23.786499,23.793804
19.48888,19.898716
23.877457,24.316723
23.64534,23.657513
19.843975,20.373495
22.845676,22.701706
23.504744,23.541548
22.45549,22.641705
23.464447,23.508652
23.634895,23.63022
17.235733,17.307098
22.337637,22.61819
22.155724,21.8709
23.564945,23.533886
23.089207,23.200064
22.90876,22.92993
23.608265,23.676733
13.295801,13.657591
23.556133,23.583931
23.740265,23.78243
22.381918,22.43915
19.878437,20.61405
23.839085,23.944176
16.796896,15.732429
14.986746,14.261913
23.25487,23.5056
11.034889,11.149607
22.575224,22.508
15.436784,15.519388
21.251701,21.578066
23.261936,23.380444
23.792334,23.779259
23.678366,23.656538
23.77206,23.813812
18.987787,20.028858
20.690817,21.649992
19.137356,18.286777
23.478718,23.606972
23.749836,23.810154
22.99801,23.410099
22.882513,23.323456
22.870901,22.691725
11.639122,11.316519
23.612803,23.683218
21.524609,21.53513
21.798435,21.765907
21.938545,21.981861
18.702114,19.127678
21.740414,21.898006
20.78415,21.379337
15.703523,15.789522
23.741093,23.774258
18.405262,18.600739
16.374159,16.300526
23.639215,23.699425
23.808004,23.93911
21.284943,21.44802
22.721762,22.779121
23.756147,23.791584
22.593063,22.694681
22.921545,22.907509
23.638302,23.634502
14.190265,13.598381
21.865164,21.523407
20.309572,20.855728
15.790173,15.1347685
20.192417,19.904028
23.745977,23.84031
23.837301,24.03675
19.302444,20.075512
23.703682,23.585636
15.052198,15.284508
21.325079,21.03585
23.683311,23.692518
23.67035,23.720062
18.27193,18.954407
23.77132,23.766275
23.075378,22.4136
21.722803,22.078342
23.567142,23.559837
23.588646,23.664154
19.260628,18.611198
23.38066,23.365614
23.552528,23.528957
17.47629,17.89508
18.500275,18.971916
19.905365,20.361225
20.007229,20.163471
23.235992,23.1787
22.586447,22.371185
23.447842,23.380592
23.04258,22.963406
23.844011,23.84569
16.2584,16.282537
23.394703,23.382597
23.409527,23.505426
20.84441,20.103851
23.400473,23.387972
23.593853,23.661427
18.177227,19.085907
23.690807,23.758255
16.938786,17.810045
23.315187,23.391762
21.300919,20.921923
22.721506,22.890211
23.81601,23.860765
19.001629,19.778755
23.345257,23.489573
19.741724,18.33619
20.808842,20.78622
9.259543,10.551054
22.520956,19.995533
21.527245,21.585735
23.468155,23.589905
22.620533,22.779686
15.482237,15.910226
22.378147,21.77473
23.844141,24.033272
20.076555,20.059494
18.451283,17.892565
21.01065,20.54955
23.645557,23.783796
23.472467,23.451073
20.274609,17.935432
16.581816,15.447017
14.553926,14.013803
15.176327,15.59477
23.535416,23.682686
23.701168,23.678417
22.74701,22.668621
23.139172,23.228767
18.20742,17.558624
21.720413,21.67809
13.989664,14.740931
20.706165,20.760288
18.199352,18.003899
22.976358,23.276703
23.604809,23.698402
23.74319,23.716518
23.485697,23.37149
18.299433,18.651546
19.067486,19.321133
22.817862,22.913996
23.785458,23.831429
13.509529,13.152494
22.15339,22.290672
22.704746,22.709297
17.144114,16.529654
23.680054,23.748705
23.766506,23.830065
12.959305,11.975938
19.368176,20.33022
17.510113,16.129986
23.306126,23.298996
22.948586,22.987743
22.472145,22.2349
17.778933,17.607773
19.612156,19.396996
23.87054,24.149567
19.238356,19.044384
23.834648,23.916628
22.578735,22.751446
21.632078,21.916204
22.496288,22.851002
21.672321,22.469002
22.851368,22.791267
18.128153,18.06396
22.242191,22.201515
20.638535,20.132298
23.789673,23.80965
23.810425,23.738064
20.330517,20.461143
17.876583,18.886433
23.474998,23.567661
23.725752,23.780186
23.808235,23.792473
23.518314,23.66264
22.620235,22.901785
17.736847,17.738165
19.799477,20.460249
23.834137,24.061735
23.523214,23.527424
13.749742,14.960875
23.70203,23.73148
17.935646,17.42797
22.53474,22.339914
23.54682,23.487566
18.606653,18.383846
22.146465,21.925457
22.448874,22.613882
15.5385685,16.257206
23.770882,23.726105
12.779215,13.937341
16.65648,17.457315
17.358847,17.736862
23.7749,23.738955
23.723694,23.937302
23.636429,23.678604
23.745693,23.715693
14.902554,16.100323
21.025051,20.867985
23.648634,23.763292
23.72726,23.677176
23.644005,23.62348
17.259548,17.283043
18.864689,15.3273535
17.033735,17.736757
17.716164,18.004074
15.179514,15.328182
23.3164,23.460716
23.028898,22.941639
17.479517,18.390368
23.400005,23.397177
14.502752,14.197567
21.329067,21.324009
23.676449,23.813171
20.680744,20.417788
17.0512,16.847382
22.714191,22.718483
23.570927,23.652027
22.882826,22.831326
23.13375,23.019575
23.489607,23.640722
23.68067,23.72837
16.985722,17.059994
23.837214,23.922901
17.47213,17.731308
17.843725,16.194374
18.76844,18.564886
23.532196,23.628597
23.787226,23.99004
17.884315,18.129272
23.308117,23.220337
14.7108965,15.879473
22.905691,22.90012
23.838034,23.883701
19.1619,18.812561
17.752295,17.32856
23.79696,23.51115
22.730692,22.78791
22.511667,22.615171
23.836884,23.917065
23.806816,23.912277
16.204767,16.310905
23.645084,23.686207
22.296635,22.060284
15.056137,16.820686
20.73908,21.08028
20.593876,20.553455
23.504374,23.380913
21.39819,21.233128
21.789238,22.050154
18.26875,17.225395
20.750374,20.95551
23.572712,23.573292
23.450111,23.210283
21.592041,21.34385
22.168331,22.035965
21.020306,20.920263
18.757185,19.142822
11.068184,11.976465
19.732008,19.382845
19.653957,20.720375
16.124895,16.288885
21.89156,22.260868
22.48024,22.631
13.921017,13.953926
23.705616,23.811762
22.417004,22.221947


==> plots/force_y_validation_dense_unsorted1.csv <==
Target,Predicted
18.00714,17.832499
23.425417,23.433739
20.697672,20.523575
21.698505,22.06023
14.65842,12.172871
16.572697,17.111988
15.521099,16.88944
23.820696,23.598455
17.801363,18.363867
17.627213,16.463902
23.547504,23.57241
23.788391,23.570349
13.013556,12.713985
21.31801,21.552511
23.50551,23.536444
22.275297,22.4475
23.298702,23.343504
18.203323,18.914293
23.16909,22.95884
20.007229,19.601416
23.163374,23.156385
17.409117,16.819023
22.750233,23.098364
22.149935,21.817665
21.525955,21.480425
13.947136,15.1644335
23.70458,23.56117
22.238846,22.306595
23.72726,23.607582
21.510832,21.643532
23.68597,23.554573
23.068653,23.10273
19.012339,18.438488
23.540216,23.586102
16.60831,16.574566
11.421568,11.663715
23.761349,23.640835
15.161036,15.047335
23.275976,23.260319
23.85624,23.721819
16.493994,17.166132
23.353043,23.196877
14.941229,15.655287
21.020306,21.44257
23.70996,23.625145
14.784705,15.597793
23.137762,23.221214
16.367802,17.347944
13.96653,12.829506
23.642485,23.617607
15.740866,15.192239
23.862415,23.762764
23.698038,23.675678
13.441566,13.348882
23.70014,23.603992
14.387943,14.502345
23.428247,23.24337
21.161423,21.115368
15.371437,14.47883
21.344444,21.888527
19.92659,19.82565
23.582008,23.574766
11.268779,13.102375
23.787045,23.669891
23.697752,23.6212
22.070652,21.831663
21.221022,21.20845
22.887613,22.237968
23.846458,23.730095
21.199245,20.918304
19.252262,19.8345
23.704762,23.615059
23.178112,23.133545
17.280334,17.49599
23.816547,23.632015
23.841286,23.719212
11.622387,12.5512905
14.941237,15.267458
19.849106,20.717281
15.674383,15.282854
11.840475,10.608424
20.96743,21.19289
23.528227,23.512611
16.35626,16.475206
23.740265,23.631037
21.05774,20.750614
23.688381,23.627844
18.964226,18.840961
23.77772,23.625721
19.151646,19.270214
20.802029,20.729336
23.738659,23.674305
15.876509,16.715242
22.809238,22.668043
23.615435,23.601791
13.359349,12.780053
21.111794,21.290833
19.98138,19.185238
21.92746,21.802387
23.23917,23.278187
21.857916,26.642952
22.963099,23.036041
23.504524,23.056673
22.105335,22.030756
17.650337,17.771395
23.714567,23.483036
22.13773,22.245934
23.383947,23.275595
23.709484,23.612984
23.778433,23.594414
17.152843,16.59842
22.023878,21.683764
20.278751,20.568302
16.208958,15.600757
23.8345,23.681854
23.648634,23.62842
23.53075,23.504612
18.962132,19.51476
23.317266,23.459854
22.836494,22.59434
22.817959,23.03284
23.06409,23.285234
22.405876,22.225855
23.128069,22.99076
23.752449,23.635286
21.762396,22.050625
23.831448,23.65839
20.301676,20.340374
22.002377,22.19966
16.83819,17.42811
17.43391,18.77179
18.548346,18.943474
23.273218,23.213554
15.76539,15.935397
23.191954,23.142666
18.130127,17.485172
22.613667,22.372974
23.715096,23.602713
23.571413,23.609888
20.453445,20.856905
21.291426,21.412275
23.525589,23.521584
16.73455,16.206612
22.88575,22.388765
23.768742,23.649767
23.474035,23.301178
20.715359,20.894215
23.773884,23.630287
18.639683,18.651875
23.400606,23.41878
23.821123,23.665916
12.555235,11.526974
20.99698,20.648388
23.723402,23.61411
22.279419,21.99671
22.80133,22.941444
22.76971,22.61319
15.900429,16.114471
15.207024,15.540577
21.816154,22.251549
23.772194,23.636223
21.520144,21.624868
18.888992,18.757248
23.002884,23.048878
22.855309,22.396713
22.152336,21.940914
18.271776,18.24453
22.621458,22.570791
23.249508,23.350824
21.655558,21.812958
13.464239,14.750095
22.911942,22.916231
13.19214,13.314818
22.217587,22.116024
17.881845,18.109673
23.089413,23.15715
23.795284,23.643711
23.256308,23.15702
21.26246,21.395002
23.158453,23.248344
16.941185,17.811394
21.284813,21.422699
22.472145,22.429325
23.342413,23.28674
13.987265,13.305425
23.553667,23.45452
23.762688,23.555874
23.202694,23.187984
23.340944,23.29897
14.164846,14.094791
23.01728,22.901989
22.884499,22.91336
23.317862,23.32211
22.45549,22.679533
15.822112,16.134588
14.345063,14.137812
23.085176,23.001038
23.521233,23.392609
16.04156,14.784035
21.735527,21.611101
23.085726,23.16644
23.817743,23.661589
17.515446,17.717787
20.670029,21.028759
22.502058,22.411411
23.639103,23.580069
23.533594,23.390135
23.776926,23.682148
23.060392,22.879612
23.459793,23.473309
21.333042,21.0888
14.188422,15.049807
14.521239,15.418127
13.25368,13.010446
22.596355,22.237862
11.324774,10.476781
23.612324,23.57095
17.121178,17.203756
20.32605,20.350414
21.365715,21.972885
21.387299,21.21205
22.242191,22.284565
22.80164,22.845163
23.87001,23.773052
23.625553,23.599827
22.377277,22.245039
23.057632,22.936523
23.220026,23.152016
23.218212,23.195892
20.904238,21.293919
22.092146,22.12529
21.40874,21.324772
23.7819,23.662838
22.752222,22.581253
22.083061,21.928144
23.828133,23.68098
22.987888,22.972271
21.176445,20.221472
23.749836,23.641657
16.259613,17.711332
23.874134,23.760193
23.855682,23.74176
17.460724,17.028872
18.640842,18.84718
23.833607,23.707554
21.303408,21.64176
23.648247,23.581099
13.527977,14.370493
15.098503,16.433882
23.69785,23.599268
23.830128,23.682858
20.695148,20.040586
20.709639,21.137455
22.971083,22.96994
23.679993,23.606585
17.878685,17.882679
15.925068,16.849651
23.28037,23.019903
23.714924,23.635775
17.455748,17.738186
19.794453,20.470486
13.353861,13.724516
23.800077,23.618761
23.855259,23.791842
21.934185,21.611607
22.891403,22.767172
23.661224,23.626766
12.640457,13.364328
18.807224,19.524555
22.677456,22.778427
21.420288,21.604399
21.565708,21.087177
23.70602,23.634398
23.718706,23.557974
17.28604,17.080135
23.245184,23.050762
15.616941,15.115703
23.780996,23.666214
16.266247,17.48894
23.481714,23.440525
23.52448,23.524635
23.301727,23.247534
23.359259,23.307587
22.89941,22.861513
22.915903,23.290825
23.227848,23.299086
13.989229,15.365086
23.139656,23.160213
23.478718,23.318514
23.411766,23.285583
23.476622,23.456282
22.40992,22.265778
23.01847,22.913147
22.206863,22.195211
14.868928,14.481911
21.842707,21.80975
23.266054,23.144714
23.70073,23.628365
13.011226,14.883316
23.327501,23.190655
23.675444,23.396935
20.569202,20.760324
21.89502,21.636587
19.689945,19.538113
23.60165,23.5807
23.57244,23.54963
18.604446,18.362396
23.764065,23.598524
20.98354,21.17507
23.506075,23.424187
17.835443,17.66692
23.329906,22.947905
14.362219,14.337016
20.224842,20.595211
14.709702,15.609414
20.585045,21.28202
22.726643,22.509157
23.713585,23.611814
20.7454,20.969624
19.316484,18.822475
19.483288,19.751715
23.701588,23.631672
14.314686,14.954256
20.783064,21.241098
22.402506,22.285797
23.700056,23.626799
21.08113,20.841965
22.950695,22.813137
22.480232,22.601645
21.415096,21.261961
23.039,22.661911
23.463762,23.376455
22.39306,22.155014
23.707615,23.626633
21.640245,21.950104
20.712425,20.672161
14.534881,15.720924
23.454082,23.42589
13.068315,13.170771
23.792465,23.634396
19.096746,19.11354
23.687586,23.615408
23.068008,23.08377
14.747158,15.468487
23.84264,23.726181
23.711443,23.637564
23.243587,23.225346
22.164537,22.639095
12.470413,11.198842
20.988409,21.032097
9.72813,9.807945
23.640022,23.58091
21.47431,21.406326
23.110256,23.103218
23.79525,23.637947
23.46947,23.531109
21.902027,21.444786
14.177536,15.057048
21.462126,21.47818
23.664959,23.624737
23.618074,23.546345
22.195557,22.030005
23.593262,23.314434
15.573351,16.724197
17.146893,17.486774
22.619776,23.077614
22.644419,22.22919
23.430447,23.381344
14.764696,15.0429
23.62685,23.540321
22.486145,22.27506
23.535416,23.570602
23.54568,23.546108
18.486406,19.933247
23.706741,23.611387
23.396597,23.360615
22.858393,22.419949
16.53134,16.412195
16.047527,15.660094
23.280804,23.175508
23.338871,23.327438
17.314838,17.098446
22.429478,22.682676
23.58081,23.592718
23.709803,23.56229
14.027229,14.49571
23.15541,23.13191
23.831806,23.668804
20.332777,20.244335
20.776371,20.995338
23.451853,23.525602
23.52646,23.567245
23.065712,23.073261
13.979801,14.489586
23.210316,23.192497
15.810183,16.257887
23.804813,23.65223
20.5723,20.559124
23.556273,23.499079
21.043747,19.457426
16.296047,16.111364
23.65345,23.617325
23.17216,23.281548
21.684124,21.746857
16.81732,17.130062
21.200567,21.100832
16.237041,16.89075
19.856773,20.066208
23.315844,23.27882
22.39172,22.043442
23.041859,23.205168
22.485416,22.516212
16.52526,17.233261
21.96174,21.515842
16.522669,16.471632
23.446796,23.520727
17.551992,17.286818
17.490429,17.495535
23.563488,23.571077
23.822277,23.679525
21.23005,20.569643
23.285324,23.225735
21.400778,21.145046
23.498884,23.354223
23.481453,23.401295
15.918148,16.26947
19.78512,19.265574
17.371735,17.065987
23.27518,23.224865
23.522398,23.405539
23.566837,23.490803
20.926409,20.936777
22.329014,22.44751
20.380297,20.449272
23.764902,23.621664
23.685783,23.626625
21.815687,21.959446
22.47704,22.381197
22.765217,22.866905
12.999241,12.64488
17.950901,19.345161
23.594261,23.539047
21.374874,21.62416
23.302685,23.37993
22.92308,23.017305
19.355858,19.542469
15.964861,16.372421
23.443567,22.469296
21.819782,22.216911
23.696346,23.620678
18.513763,18.371284
21.442413,21.52891
17.69876,16.94064
22.060255,21.98328
23.712654,23.602985
23.61678,23.580275
19.001225,18.70325
14.032745,13.7770195
17.197086,18.23761
13.943432,13.746002
23.647694,23.585869
11.882288,12.697166
23.381256,23.315243
18.671545,18.539013
18.430325,18.380749
13.786989,13.55872
15.502073,15.6085415
22.025742,21.93768
16.968822,16.970602
23.266876,23.126581
23.771873,23.64792
18.16513,18.418865
23.836826,23.719202
21.147295,21.449192
22.418957,22.667793
20.13728,20.195528
23.81041,23.584282
20.846317,20.78817
17.625061,20.60067
23.594269,24.948357
12.811026,12.275242
23.538956,23.596434
22.253305,22.372015
17.986538,17.374483
23.1487,23.04515
23.569906,23.475115
21.584114,21.225008
23.611893,23.503536
23.336514,23.155823
22.72123,22.710491
19.312397,19.248646
23.518559,23.37527
23.426401,23.230078
21.915579,22.158175
18.49652,18.456055
20.389385,21.403303
18.258274,18.537106
23.14894,23.17683
23.257412,23.203117
22.714855,22.560421
19.612156,19.682178
18.6772,18.170218
23.84746,23.760933
20.857975,21.25658
20.004723,19.972937
20.007256,19.765451
23.409552,23.371994
21.180433,21.397053
22.918034,22.923122
20.744415,20.60065
16.998405,16.143131
14.370731,13.396932
22.327335,22.06446
22.829119,22.668259
22.535679,22.412407
14.002548,14.173585
19.586985,18.479584
15.305725,14.933253
23.863499,23.727352
23.637386,23.613674
23.79508,23.6306
19.919651,19.56194
15.882171,16.127836
22.870594,23.044243
23.551031,23.52661
17.6807,17.697992
23.777634,23.53643
23.421047,23.20406
23.74014,23.458647
23.311546,23.339855
17.465967,17.773764
23.743773,23.624277
18.271439,17.162033
22.33125,22.463398
22.139229,22.183046
20.626747,20.62156
23.335663,23.182787
19.50613,19.267727
22.142805,22.031872
19.404613,19.004002
22.276663,22.52882
18.993353,19.463228
18.688644,19.26163
21.173683,20.891682
17.307775,16.893866
23.538969,23.430702
18.71175,20.248049
19.58931,19.435385
21.754189,21.929382
23.18867,23.025314
17.055382,17.20441
23.51297,23.418406
15.056137,15.113512
11.662592,11.666369
20.127209,20.410217
18.935307,18.503754
22.80413,22.60041
16.47434,16.979446
13.821674,15.058443
22.860893,22.834839
22.528254,22.186749
20.755632,21.244339
17.008442,17.810219
23.77085,23.631395
23.675114,23.62813
18.052488,18.71582
23.678669,23.503515
23.02927,22.816242
23.545158,23.514694
21.815186,21.758009
20.513939,20.31044
23.856636,23.717915
23.088282,22.71365
18.731411,19.048475
21.087795,20.913208
20.744205,20.439613
22.978533,22.884161
12.605448,13.385122
10.040487,8.987715
23.643862,23.618864
20.48507,20.742075
21.938545,22.01472
23.638395,23.417252
22.68974,22.67317
13.390532,14.16282
17.450878,17.39719
20.166496,20.159195
20.906746,20.457386
21.821571,21.613653
16.999226,17.261591
23.544828,23.466679
20.720013,21.11095
22.818527,22.561329
23.089207,23.096079
23.493881,23.437717
18.525208,18.614437
14.32795,14.318842
18.527775,17.64561
23.545362,23.515472
21.592041,21.13475
20.367374,20.2742
14.988943,15.317577
21.442871,21.342936
23.67899,23.59743
22.325476,22.084696
22.533281,22.52604
23.76469,23.651423
14.233078,15.044825
23.553139,23.589775
22.272388,22.198338
15.916412,14.8635235
18.40958,18.702423
14.806707,16.19233
21.859377,21.624496
12.53587,12.435654
16.202988,16.56221
23.764446,23.622229
22.976631,22.840755
23.750742,23.63164
14.311955,15.379448
22.502836,22.502537
21.92641,22.007114
16.904541,16.958946
23.720814,23.625792
18.654938,18.629545
17.058294,17.491768
19.884295,19.637383
17.681211,17.97874
17.204765,17.143984
20.151264,20.086432
23.460838,23.402557
19.329525,19.134228
17.54786,18.02906
19.23229,19.158283
15.391609,15.308104
15.855801,16.756577
15.371015,15.70112
19.135374,19.329065
20.54238,19.981045
23.658241,23.6255
18.204876,18.270082
22.377335,21.955276
16.486744,16.75679
22.701157,22.755041
22.921988,22.529049
19.493353,19.442137
23.795086,23.635653
23.6748,23.621128
23.127405,22.97784
17.691511,17.616896
14.502649,14.8786335
22.943777,22.325119
20.934984,20.961092
23.673923,23.610985
23.052364,23.015163
23.069271,23.041515
21.467403,21.151268
19.964922,20.358616
23.073103,23.022762
16.83858,16.607155
21.2645,21.240143
17.375961,16.980341
23.628544,23.647675
21.30965,21.51712
18.074562,18.194359
22.671448,22.527
23.81051,23.68649
20.119461,19.872896
23.717495,23.622719
23.236204,23.232136
21.103006,21.063732
23.115076,23.047306
18.48859,18.632357
21.815117,21.683743
20.757988,20.286278
19.817282,19.786098
23.84754,23.697578
23.715652,23.590235
21.660288,21.658798
23.839987,23.760288
14.079447,13.88748
15.367449,15.748761
22.716846,22.60114
23.11692,23.123682
23.840563,23.69133
18.502884,18.949547
20.535858,20.100124
23.823448,23.69342
23.578577,23.601921
19.35108,19.163229
18.757814,18.788645
20.877151,21.10456
22.800726,22.709013
12.7264595,13.034927
23.38824,23.434492
19.693985,20.627644
23.691696,23.562458
19.056057,19.406216
23.510084,23.563446
18.157892,18.336018
23.838928,23.662508
20.515688,20.234472
23.676914,23.60485
23.812609,23.670452
22.53214,22.600338
23.388847,23.40248
13.969812,14.313932
23.442125,23.45868
21.009659,21.821117
22.508774,22.275476
23.161648,23.169905
23.522263,23.383366
23.163397,23.025112
18.744589,18.980742
12.47202,12.011517
23.82002,23.746315
23.750494,23.634441
18.051865,16.546139
18.522423,18.480154
16.64484,17.422136
20.607437,21.0947
22.991348,22.94957
23.818956,23.672352
20.69306,20.302044
23.816563,23.683441
22.519646,22.419237
22.61837,22.132206
21.192556,21.271759
22.38573,22.203161
16.264166,16.684826
23.043123,23.083553
22.790491,22.667667
23.831345,23.60225
23.383167,23.362516
23.530685,23.096634
20.787209,20.217995
23.594297,23.582682
23.523811,23.60323
23.350132,23.531094
17.686138,18.28133
16.226103,15.949715
20.935814,21.04907
15.266787,13.912824
21.87792,21.37838
23.683311,23.631968
23.787584,23.650333
23.121948,23.095358
23.303335,23.333368
21.883724,21.349663
17.432028,16.603752
23.661709,23.610794
23.621712,23.630463
23.763409,23.611122
23.516983,23.502567
23.748043,23.627338
16.234074,16.592348
21.43418,21.649881
17.830784,17.183651
19.13163,19.923172
23.757797,23.650747
23.84143,23.727852
23.82138,23.74156
10.727471,10.8672695
23.119942,23.50344
18.413069,18.528416
23.07024,22.83581
20.923206,20.807564
14.528135,14.49725
13.191745,13.723038
20.602268,20.552572
23.611887,23.596415
20.244473,20.360998
22.172047,22.596046
23.764431,23.62726
23.14634,23.254295
22.378147,22.31657
23.758797,23.6232
23.616312,23.612667
23.614754,23.594843
23.494558,22.087706
19.103237,18.105766
22.390564,21.851957
22.905136,22.802229
23.689636,23.608028
19.30566,20.027014
17.301016,17.275589
23.72071,23.591776
23.01195,22.756487
22.150145,21.939896
22.504059,22.184538
15.856054,16.958227
22.020266,21.649256
20.126713,20.402042
20.676397,21.155663
22.356636,22.561064
23.044945,23.094242
20.408741,20.26759
21.13168,20.550722
22.475115,22.32608
21.935015,22.080631
15.070852,14.776866
21.094097,20.899874
23.115492,23.326979
23.429922,23.383411
18.506638,17.506996
23.725359,23.488682
22.169546,22.200617
21.392338,21.978302
16.023842,16.827208
21.898008,21.543825
23.76619,23.60235
21.788673,22.30854
20.406513,20.16814
22.57014,22.570374
23.70978,23.601248
17.108257,15.97952
18.729965,18.075407
23.739912,23.724783
23.601494,23.604555
19.223686,19.066147
23.771082,23.61673
21.921232,22.029423
14.428427,14.134235
16.575531,16.858904
23.698109,23.62422
22.354015,22.04871
23.184822,23.195057
23.073002,23.124565
23.39575,23.352104
17.401886,17.63501
19.908901,19.88861
16.268723,15.674765
21.162401,20.892075
21.027014,21.252922
23.624626,23.620792
23.491526,23.2923
14.124687,14.201433
23.854658,23.724852
23.498861,23.420742
22.134773,22.31844
23.544561,23.44709
17.12076,17.915222
23.633333,23.616749
19.038713,17.91642
18.276525,17.696205
19.728233,19.904263
23.216202,23.106344
14.521245,15.193168
23.439611,23.382462
23.308615,23.156933
21.98112,21.580488
19.503458,18.75811
23.425835,23.305838
20.029272,20.22271
22.19878,21.879179
23.540648,23.595913
23.82261,23.677979
23.052057,23.183966
23.464617,23.56137
23.277573,23.155914
23.832226,23.691046
22.468521,22.513351
13.116949,13.314955
18.21981,18.072205
12.301304,12.889425
16.749325,16.685957
22.807472,22.909601
23.839993,23.75311
23.426249,23.206562
23.546364,23.288382
23.800476,23.573345
14.0394945,13.739601
17.649242,16.152454
14.950347,15.813324
23.85722,23.731224
10.895497,11.038528
16.822433,16.916058
23.840351,23.705845
22.53934,22.371878
19.757862,19.807346
22.741766,22.571682
23.861347,23.738794
18.190523,19.840408
22.183815,21.641348
22.459742,22.471043
23.216827,23.200546
19.480204,20.95939
12.068327,12.712831
12.301676,8.636478
21.022356,21.056875
16.688543,17.592583
18.680996,18.36042
17.695992,17.39486
20.042997,19.860199
22.240374,21.814312
18.935219,19.18627
23.450779,23.479755
23.31236,23.454609
23.448078,23.378803
23.057093,23.135479
22.181461,22.308298
20.277431,20.255363
16.792665,16.02221
17.332495,17.586346
15.001501,15.543394
23.711742,23.608715
17.306559,17.94525
21.021578,21.079897
23.629494,23.14034
22.407158,22.38426
22.846064,22.88989
23.766506,23.62646
17.026066,16.583244
15.912642,16.67032
19.705605,19.117924
22.510368,22.66782
23.7099,23.630985
16.001534,15.661587
20.519833,20.546555
15.0856495,15.111804
23.134295,22.667875
16.311785,16.6704
21.16546,21.052517
18.39143,17.747208
23.772703,23.655594
20.563194,19.934513
13.1595125,13.110059
16.250923,15.395274
15.915758,16.344536
20.585514,20.359085
23.630785,23.59525
13.461471,13.733717
22.281128,22.33654
20.507004,20.771868
18.635334,19.006592
15.976118,14.27964
22.322615,22.374239
23.823317,23.706215
16.408503,16.5195
22.749693,22.751728
21.867619,21.879623
17.411903,17.843172
13.5710335,14.875712
23.64582,23.593756
20.874552,20.520319
22.697731,22.756102
21.435081,21.889847
23.626764,23.608614
20.69421,20.382818
21.66686,21.278086
22.053822,21.690943
18.907074,17.994625
22.804766,22.620157
21.80309,22.01291
16.186659,16.304499
20.369022,20.722353
23.593418,23.787373
21.547756,21.345581
21.661812,21.692188
23.45079,23.245125
22.931286,22.773502
18.805243,19.366772
23.823734,23.719114
19.175888,19.581993
23.798906,23.630243
22.929688,22.70763
21.1361,21.236197
23.838707,23.715157
23.083582,23.012283
23.650562,23.631804
21.871584,21.555027
16.86481,17.750854
22.381058,22.150728
17.567015,17.278774
22.619188,22.493416
23.066645,22.831348
23.195969,23.030949
20.161016,20.233822
21.828255,21.841652
19.870604,19.790335
21.704414,21.625576
21.186815,21.028492
15.987502,17.061272
14.771149,13.959518
18.161617,18.545181
17.68042,18.027657
17.398968,16.306637
23.094315,23.016548
17.114609,17.800459
16.329557,15.0034
13.897224,14.720451
19.111687,19.057514
22.445677,22.550882
19.523293,19.809849
22.054653,22.024872
22.620533,22.502922
20.13552,19.698494
18.46769,18.696129
23.353563,23.281723
23.408037,23.236408
23.596554,23.564896
21.926939,22.158749
23.459604,23.511177
23.68495,23.63099
14.016073,14.729479
23.611528,23.542812
23.687088,23.60398
22.11582,21.810112
14.755131,14.992153
22.887543,22.842005
23.175652,22.890768
20.354773,20.432674
16.796896,16.271801
14.539682,14.95153
22.034508,22.210178
21.894787,21.85561
23.70808,23.6212
23.547115,23.5037
23.523262,23.563047
23.796886,23.67303
22.93306,22.858196
21.756723,21.604733
18.476786,18.976542
23.186527,23.16463
22.049969,21.85934
23.724096,23.622002
22.341156,22.552158
23.78474,23.65306
23.702864,23.318817
22.963943,22.916367
23.681211,23.624596
23.831654,23.634605
21.619987,21.550766
22.706583,22.666775
20.693115,20.674519
23.564432,23.603102
21.001345,20.585823
22.414028,22.278149
22.947065,22.911911
23.690807,23.622957
23.602123,23.450611
17.113071,16.938139
14.356175,13.486889
17.229156,17.169903
20.223341,14.3827915
13.641909,12.654969
21.201616,21.435226
23.702559,23.629753
23.65989,23.589485
23.210606,23.20518
16.65648,17.499708
22.287188,22.51282
19.137894,18.623692
23.750101,23.632446
17.853989,18.016014
23.090256,23.070162
23.354525,23.341787
20.0798,20.603407
23.58669,23.534508
23.131212,23.133339
13.724077,11.278349
22.250238,22.38012
22.145693,22.35278
18.76064,18.396568
23.036966,22.975786
23.66952,23.614809
22.52779,22.41447
16.176462,16.455647
22.988161,23.100883
19.368023,19.100956
13.138882,13.926814
22.482641,22.36625
23.082254,23.087368
22.542633,22.139282
23.267319,23.160145
23.258877,23.275421
23.395752,23.285267
23.737938,23.399784
22.85962,22.488033
22.590004,22.382442
23.690502,23.63444
16.741085,16.892918
23.496418,23.353949
23.051746,23.119835
22.76752,22.800823
18.393517,18.706305
23.404966,23.311848
17.211914,18.023487
23.204988,23.219109
13.423014,13.669903
14.039623,13.911537
23.432062,23.476318
13.917025,14.864519
15.090056,16.088627
23.67939,23.611948
23.656982,23.594995
16.71496,16.251867
23.596962,23.472942
22.187687,22.239494
22.729162,22.543474
20.307972,20.68119
15.184042,15.201255
18.490723,18.475067
23.003883,22.653076
23.62099,23.608948
18.102198,17.704659
23.762955,23.631987
23.511753,23.502455
23.845041,23.742645
22.732616,22.486588
16.359745,16.893255
11.598024,11.861862
21.78522,21.536633
10.416288,8.822257
19.848392,19.965042
15.691891,14.899383
23.819696,23.66817
23.429249,23.370234
21.671787,21.33534
23.772305,23.627205
23.706455,23.61676
23.540249,23.44816
23.815077,23.664536
23.784128,23.664116
21.091694,21.104454
19.062664,19.610348
15.283799,15.988838
15.847695,16.441673
23.703388,23.620628
23.60852,23.10109
14.705107,13.926366
19.927544,20.05044
22.802126,22.759634
17.889608,17.759802
17.609959,17.672037
16.729424,16.572386
18.984474,18.864788
23.827814,23.72651
20.16043,19.922443
23.150646,23.098616
10.204844,11.449932
23.066322,23.130934
23.15106,23.35478
19.709175,18.21041
21.603735,21.570124
16.483355,15.773925
19.416798,19.378063
22.029577,22.470858
23.331638,23.003664
18.932205,19.035875
22.851677,22.850985
22.94279,23.078115
22.334274,22.300602
22.129913,22.210781
23.127188,22.873844
11.518216,12.01824
13.214221,12.729772
23.342798,23.367535
23.150902,23.264858
19.672132,20.226673
20.446245,20.623764
21.549534,21.15205
15.30563,15.579123
19.813015,19.822252
17.352058,17.356396
18.136984,18.695042
20.70494,20.63693
20.781439,21.080349
15.710209,15.241617
20.497442,20.564827
23.699783,23.621092
18.029852,18.619492
21.1654,21.165363
15.145552,15.145654
20.341259,20.160713
19.074232,18.9739
23.798576,23.662271
22.895693,22.864075
23.664919,23.532341
23.594692,23.628645
20.477608,20.70517
23.703827,23.349995
21.865164,21.365198
23.740164,23.663313
22.01042,21.859385
22.955742,22.524967
15.597605,16.258505
22.809017,22.832582
22.23782,21.89629
23.74758,23.640165
18.218685,17.6535
21.468632,21.184462
23.588129,23.600605
20.645647,20.431461
15.643709,16.056335
21.842731,21.637608
22.910324,22.727943
19.337091,19.887386
22.912827,22.914814
20.64787,20.244967
20.553211,19.935852
20.08205,22.69256
21.26978,21.41685
13.907988,14.499989
22.088326,22.04508
16.418352,15.51092
21.57586,21.200878
18.73334,17.757366
14.375319,13.685085
22.978596,23.035522
23.77132,23.620686
23.146727,23.23283
21.421452,21.544395
22.144396,21.934021
23.54786,23.477875
23.371914,23.553175
23.524124,23.32423
23.624538,23.566843
23.569855,23.275227
20.203089,20.036552
23.755116,23.647686
23.725388,23.570412
18.350662,18.057978
22.589926,22.525846
19.154137,18.291466
23.759947,23.549385
21.541304,21.072983
23.588202,23.50693
22.903103,22.876062
16.160736,16.844225
23.376972,23.305155
18.252144,17.931637
23.241983,23.30186
23.643702,23.615654
23.239996,23.347683
21.031176,21.022543
23.401192,23.243933
23.67918,23.61796
20.449131,20.34335
21.04317,21.370193
15.936674,16.441113
16.09808,15.499535
23.693298,23.634052
17.662632,19.430906
22.816334,22.90739
22.489634,22.316761
23.484789,23.350983
21.612307,21.741455
18.707716,18.9664
14.249197,14.060793
23.402443,23.361458
22.2209,22.38758
23.021282,23.305885
17.571617,17.717915
23.225266,23.103096
17.23148,17.251738
14.287657,14.348446
19.265171,16.845028
16.559616,17.2242
22.675446,22.525852
23.484373,23.50526
23.851074,23.694347
23.684134,23.600069
20.770338,20.652596
14.553944,15.844095
20.908735,21.012035
23.097067,23.019169
23.410725,23.32695
23.26416,23.325645
19.397839,19.28636
18.88094,19.038889
20.22795,20.813715
23.782656,23.632217
23.547585,23.531082
23.48368,23.5103
23.825623,23.675756
22.911116,22.827686
22.616995,22.61521
23.636429,23.482616
14.07098,14.2629595
16.958773,17.22801
13.385036,13.271681
23.819855,23.645435
23.81037,23.662182
22.98538,22.924019
16.406475,16.235077
21.210299,21.088501
21.514168,20.136517
23.626333,23.462963
23.262215,23.302612
20.303062,20.539768
20.345829,20.420738
22.36846,22.209522
22.857283,22.873135
23.23409,23.137138
18.409763,17.552704
23.799393,23.625122
22.976082,22.716164
21.140324,21.768381
23.741999,23.617615
21.483686,21.407215
22.170353,21.642673
23.372536,23.424406
15.278294,15.560467
18.760057,18.508766
22.464474,22.164953
21.486372,21.273441
20.285223,20.09555
21.37548,21.195652
20.697205,21.200006
23.786411,23.630857
20.889458,20.61528
19.4398,18.9132
23.197285,23.157433
23.335545,23.29354
18.313839,17.70223
23.723602,23.480774
18.395782,18.358232
23.264652,23.110685
16.91453,17.185019
22.743883,22.613567
23.777048,23.633978
20.321125,20.127155
23.550678,23.491474
17.690273,17.870512
19.551308,20.077526
19.1619,18.826628
14.880667,14.565137
21.39336,21.138924
23.40435,23.385866
17.365993,19.192062
23.36323,23.242191
21.49148,21.558773
22.253235,22.317982
23.719454,23.632463
23.261051,23.245817
16.665335,16.184849
18.85147,19.609163
23.390272,23.650917
14.21048,14.872997
23.246216,23.20649
16.91504,16.554077
17.688854,16.174778
20.690817,20.853794
23.677855,23.439516
23.695435,23.549444
22.837511,22.691883
21.734432,21.617968
23.31082,23.22947
23.773619,23.635649
16.649689,17.949629
17.399351,17.177505
23.719929,23.55522
23.540855,23.545843
23.672075,23.61141
23.763662,23.646893
22.929718,23.024204
23.30149,23.400032
20.0207,19.755722
22.901543,22.851025
21.671661,21.50039
20.767794,20.241854
18.124008,18.701935
22.002249,21.966022
20.076555,19.897955
23.578205,23.60139
23.836075,23.583534
22.276575,22.195038
22.145092,21.814533
20.069466,19.803997
18.868423,18.763205
17.03492,16.54803
22.950045,23.086987
23.825329,23.636993
19.47644,19.361496
18.36616,18.24157
21.388672,20.73669
23.721012,23.626099
23.805696,23.574133
22.17128,22.113438
22.132965,22.030659
23.844885,23.72992
18.670227,19.293947
20.64452,20.703783
23.43814,23.31244
16.981482,17.148575
22.840223,22.981632
22.534346,22.42185
14.663151,14.774681
22.994663,22.966003
22.29068,22.414116
21.145905,21.226152
21.320854,21.05397
13.8052025,14.277844
20.409657,20.31297
23.515455,23.369373
20.414038,20.272305
23.05922,23.01725
23.649782,23.53302
22.994799,22.922684


==> plots/force_y_validation_dense_unsorted2.csv <==
Target,Predicted
18.88933,18.842867
17.462267,18.131443
19.279423,18.319782
15.398088,14.952942
23.40469,23.485819
15.943731,14.872976
23.587217,23.66571
17.680704,17.254578
20.426495,20.767447
23.70777,23.64839
23.57934,23.550564
23.840229,23.87149
23.54682,23.481869
22.892365,22.700447
22.454147,22.68681
23.55236,23.595284
23.7969,23.759716
22.276663,22.29542
23.56451,23.492523
22.975035,22.796877
20.233788,19.865463
16.640877,17.279026
23.469395,23.539755
21.595037,21.747198
23.62674,23.876358
23.066645,22.830645
23.453274,23.102654
23.538813,23.536362
19.056057,19.588295
23.557066,23.612213
23.474522,23.275173
23.365713,23.27337
20.54142,20.762177
18.457375,17.716938
16.81822,17.824194
22.521713,22.550407
23.751411,23.610676
19.809452,19.81554
20.39733,20.475023
20.70494,19.809872
17.515446,16.964691
20.151264,19.882273
22.87733,22.805637
17.202091,12.994886
23.285896,23.255615
22.607433,22.463896
20.153786,20.819418
13.191745,12.134129
23.61306,23.416378
22.438492,22.32509
23.6992,23.663689
20.914865,21.149628
18.591827,19.100945
20.331692,21.051167
23.777748,23.656435
22.499447,22.274612
14.658022,14.970927
23.737253,23.84568
20.803558,20.720808
15.397868,14.954132
22.888626,22.665985
20.904238,21.036083
19.30566,20.420494
14.822048,14.917966
23.235382,23.148327
21.682579,21.398815
19.719025,20.409365
23.447166,23.047153
19.741577,19.856483
22.16017,22.056206
22.551708,22.696
23.724096,23.699112
12.110125,11.687221
20.154358,19.904413
22.293255,22.336195
18.996527,20.054926
22.454067,22.350437
11.037187,13.167204
22.22512,22.331512
23.79909,23.72637
22.486145,22.381126
23.724775,23.70662
22.447824,22.367367
23.719803,23.655735
20.71225,20.772614
23.333752,23.198856
20.257744,19.909237
21.818375,21.334118
23.774052,23.71089
23.640657,23.648685
23.065712,23.032862
23.79916,23.590654
23.614586,23.574556
23.359562,23.387802
21.261862,21.021673
23.80508,23.779167
23.642485,23.569576
23.5258,23.611298
23.423222,23.421295
16.451412,17.978975
21.763275,21.777653
17.266941,17.968298
21.47431,21.302849
15.256382,16.487041
21.57939,21.8545
19.819578,19.883472
21.882336,21.794382
16.483355,16.6211
23.684822,23.611633
18.339632,18.783916
23.070103,23.02836
17.691511,17.477533
15.6948185,15.101467
23.450481,23.50252
23.655214,23.710842
19.359264,19.6024
19.284046,19.320793
16.391136,16.878235
23.752151,24.49982
20.988733,21.042524
21.643064,21.332153
23.82188,23.686596
22.850983,22.591276
23.183002,23.219362
21.42914,20.686478
18.048527,17.949722
16.739521,15.881025
20.484793,20.010208
21.695126,23.201056
20.875132,20.860142
22.779217,22.608118
23.680477,23.640347
17.089508,17.451183
23.523512,23.66285
23.804298,23.543919
23.622417,23.695633
11.764522,12.39123
23.685482,23.689335
23.543146,23.589758
23.050673,23.13048
23.880663,23.948051
18.06777,17.454903
20.604767,20.757847
20.344372,20.242981
23.499651,23.526537
22.558144,22.617893
23.283379,23.109623
15.263698,15.550781
22.48737,22.349777
20.672922,20.62696
23.479618,23.59906
22.381918,22.467827
20.617054,19.900215
21.902866,22.058704
19.51707,19.44683
17.430687,18.25108
19.214645,18.974777
17.423834,17.803198
15.488105,15.424999
23.759613,23.685368
23.56786,23.643124
23.817127,23.754807
19.197691,18.49276
23.719494,23.606113
22.593063,22.824547
16.574924,17.315939
22.816334,22.595646
23.725586,23.630112
11.836992,13.016159
18.56276,18.694733
22.678257,22.738178
14.720155,16.619757
17.51852,18.23551
21.444418,21.068695
23.717756,24.178873
20.080267,19.943089
15.228205,15.068813
23.195509,22.941828
22.68169,22.611137
22.495512,22.368134
23.584621,23.641739
22.889004,22.879545
17.1104,17.561472
23.56393,23.574492
17.320204,17.094841
23.736666,23.70322
23.286755,22.87627
16.1438,16.11195
23.462713,23.56768
18.591228,18.056313
20.315193,19.867516
20.15439,19.334463
23.836008,23.785122
20.745888,20.318604
22.950918,23.043518
22.841864,23.024998
23.151365,23.458998
21.218771,21.471115
20.663284,20.71489
20.269043,19.575666
23.75578,23.76911
22.269896,22.603111
23.116192,23.094624
18.533155,19.822113
21.922703,21.903084
23.709032,23.761913
22.844608,22.904648
23.611506,23.491707
19.878437,20.352158
19.131796,18.59468
23.480541,23.348331
20.669342,20.518677
20.520462,19.846909
13.1595125,14.422767
20.204998,20.525463
23.48906,23.389229
23.646435,23.718735
23.106073,23.073566
23.406857,23.458559
17.71373,16.088892
23.804844,23.79691
23.621712,23.322536
17.031925,16.707615
22.816334,22.705503
19.479988,18.941261
22.115696,21.66218
19.666636,19.137978
18.863033,18.520262
17.09609,17.203068
23.747437,23.74829
23.66393,23.724379
13.0483055,15.264436
12.4580765,15.041702
23.081425,23.039318
21.303408,21.245953
22.887543,22.579233
23.702606,23.700348
23.787647,23.74007
23.280804,23.237017
21.822117,21.564493
20.522171,21.142105
22.604937,22.66475
20.722523,21.004509
13.117032,13.641244
20.389385,20.473022
22.923,23.187462
17.490587,18.346905
9.087032,8.2334175
19.067072,18.574074
22.156082,22.21074
17.850721,17.430277
20.406607,20.381203
23.535408,23.563026
22.33125,22.434895
23.673613,23.711182
19.660734,18.678549
20.51227,19.927235
15.597605,16.12234
19.352446,19.761662
22.506079,22.759506
17.493103,17.718071
23.87054,23.907387
22.938684,22.909811
22.146465,21.853827
23.816689,23.604294
20.32246,20.1339
23.607782,23.425194
13.527977,14.738663
13.987804,14.1266
21.426662,21.587639
18.306894,18.883255
23.575165,23.350296
23.82439,23.807713
23.570364,23.656816
23.525589,23.413319
23.743212,23.648682
23.7836,23.682182
19.378725,19.403936
18.39679,18.767025
19.438526,18.756157
22.750465,22.689108
23.299305,23.570301
23.317825,23.231098
23.716,23.804533
23.287663,23.247723
23.789078,23.649933
14.881027,15.4388275
21.765306,22.12517
23.18051,23.091837
23.799719,24.05128
23.420408,23.428738
21.240574,20.762234
23.519693,23.6231
19.447632,19.855217
20.211525,20.083267
19.343853,19.721397
23.396597,23.527626
18.170729,19.011734
22.927605,22.916882
23.256308,23.299618
16.266247,16.984581
23.775682,23.765167
23.450344,23.28741
23.710516,23.55545
23.611887,23.72192
23.806301,23.730314
22.30027,22.387878
23.216877,23.320267
19.260628,17.717999
22.324669,22.049343
23.75186,23.634342
23.588926,23.592083
23.495855,23.578045
23.841501,23.814623
21.610445,21.936481
23.450779,23.536974
23.770302,23.766968
22.620422,22.99224
19.614565,19.678768
23.760649,23.727303
18.234247,18.772022
21.048664,21.221382
22.56496,22.431976
19.112377,18.458324
19.011124,18.664135
17.049936,18.057358
19.036007,18.422382
19.998749,20.187387
21.573471,21.94271
23.592424,23.656689
23.791143,23.58908
23.39656,23.485533
23.343891,23.345146
23.842535,23.698534
16.808563,16.272676
23.802696,23.712141
21.655699,21.696571
17.321928,17.316391
17.958345,18.40556
15.179514,15.263342
23.805172,23.753056
23.639948,23.772192
23.784824,23.717281
19.072063,18.669043
20.177757,18.78107
23.57988,23.812923
22.385708,22.415504
19.57389,19.549887
23.169523,23.207825
23.632538,23.596422
23.842237,23.76904
23.705921,23.680138
19.829834,19.840876
22.449884,22.204163
19.989508,20.14369
23.25487,21.63549
23.559052,23.538364
23.81147,23.660858
22.816471,22.612307
23.540813,23.525795
21.270706,21.0789
14.239594,14.869175
13.405451,14.138954
22.95048,23.140213
23.562284,23.480522
23.579916,23.583406
23.48073,23.610346
23.216366,24.264717
17.092863,17.281029
23.528801,23.466145
23.71925,23.813517
22.921087,22.848488
15.22743,15.459019
23.636642,23.67978
14.122114,15.616409
17.96002,18.456066
23.395266,23.351072
17.140118,17.06038
23.809883,23.659233
21.221022,21.29734
23.821768,23.716057
17.358847,16.492964
16.938786,17.372154
20.840532,20.706182
23.317293,23.425888
23.14022,23.13424
22.469635,22.604774
18.186956,18.313034
21.915579,22.087517
18.987562,17.650707
15.902269,16.51605
23.443407,23.379784
23.83289,23.652046
17.044947,17.421812
17.855133,16.940811
15.230551,14.690783
22.32083,22.36338
15.97492,15.224424
18.728207,18.054869
23.421324,23.635565
21.398254,21.536045
20.857975,21.119534
15.416053,15.885184
23.647816,23.605883
22.545223,22.641832
23.857897,23.980934
21.53518,21.338657
23.856337,23.878166
20.82472,20.332747
23.40156,23.445187
20.08205,23.528446
17.896835,18.558662
22.405947,22.442879
20.798683,20.37651
17.60493,17.82605
21.14678,21.183939
20.704803,20.088003
17.839552,17.47194
21.783466,21.978767
21.155134,21.04461
23.848793,23.580109
21.071388,14.442467
20.836685,20.68675
23.173275,22.429438
21.66686,21.031773
22.548046,21.987555
22.828838,22.725376
23.452559,23.466698
18.587803,17.358727
19.04604,19.530605
19.722034,20.708141
20.041737,20.208572
22.531456,22.57191
16.340271,15.867264
17.129742,15.968664
11.235331,12.29405
23.652584,23.634504
23.10871,22.793919
21.987183,22.039375
21.929668,22.077833
23.784128,23.714722
23.284723,23.204994
23.743032,23.668488
22.286129,22.575066
22.657879,22.571419
10.392568,11.067671
18.649931,18.44484
16.463581,17.090595
21.519842,21.37664
21.453133,21.43499
17.221329,17.912785
20.39135,19.77459
23.62439,23.503363
23.764431,23.857162
22.14221,22.16803
23.739244,23.764713
18.452108,18.280228
19.355858,19.171661
15.278772,13.987747
19.859022,20.202297
14.165901,13.886047
23.479855,23.497658
19.290108,19.77467
23.664387,23.646763
10.416288,9.049262
23.08355,23.1167
23.66239,23.63461
21.600376,21.42332
22.925713,22.7723
23.257362,23.111122
20.713377,20.413246
22.346584,22.191029
18.295527,18.786694
19.708324,19.682022
16.721104,15.882133
15.802404,15.557564
22.687967,22.277458
23.400473,23.288357
23.745995,23.896605
23.544453,23.829823
21.860544,21.642448
23.202694,23.117056
23.586128,23.667084
23.680618,23.654377
20.778942,20.425888
22.145092,21.934673
20.064613,19.36613
14.5052185,15.125484
20.266966,20.487364
23.523214,23.579788
14.771149,14.733208
23.710554,23.680016
20.535858,20.7784
23.861073,23.787104
22.192154,21.733734
19.270533,19.223135
17.038256,18.219822
20.706165,20.514854
22.283035,22.229143
23.561943,23.505419
17.467272,17.504004
23.314764,23.56923
22.836374,22.872185
20.463697,20.487564
18.01128,18.089857
23.753502,23.750824
22.773335,22.791792
23.857191,23.613037
17.08617,16.394949
16.285454,16.33226
19.399261,20.167816
23.837488,23.872147
23.26416,23.188042
12.622773,11.13056
18.140434,18.276573
20.024458,20.56797
21.649677,21.280855
23.669392,23.6879
17.444376,18.303911
22.986933,22.94619
18.500275,19.176472
21.89156,21.958378
23.78535,23.745888
18.864689,18.15786
23.636715,23.66407
14.4436655,15.292971
18.27219,17.732367
22.44089,22.108393
23.485577,23.4632
17.665976,18.621218
23.818027,23.788364
23.530468,24.91167
11.563066,13.212771
21.5015,20.902107
23.500628,23.553926
13.917025,14.748777
21.487389,21.760582
14.971291,15.7286625
23.429922,23.295279
17.92542,18.307032
22.309486,21.845259
23.163212,23.358795
22.142805,22.209362
17.126083,18.363396
13.2663,13.904219
23.19706,23.29075
21.391384,21.180107
23.111086,22.637081
23.256123,23.168526
23.670788,23.723423
23.548002,23.575216
23.741999,23.728844
23.498484,23.621136
23.749836,23.791399
22.186558,21.683132
19.230453,19.287743
15.502073,15.15244
14.932266,15.183139
22.976715,22.996782
23.1453,23.418507
23.860569,23.864584
23.501806,23.537115
23.53634,23.54046
23.72251,23.718119
20.100742,19.95205
23.757801,23.794956
16.226004,16.316935
23.479847,23.5644
23.752657,23.865389
23.241852,23.31551
22.674704,22.522669
19.311249,19.45449
23.590277,23.630169
23.41061,23.486828
21.973505,22.320896
21.959911,21.755077
21.966839,21.93248
14.941229,16.287895
16.585049,16.263939
18.715912,18.903347
17.562473,17.142319
21.113192,20.70599
13.319786,13.346527
21.679993,21.289783
14.989433,14.130417
23.367195,23.569773
23.234177,23.152607
18.458183,18.400898
22.488016,22.392124
20.909376,20.726871
22.708923,22.771912
20.22453,20.647715
23.818068,23.803825
21.337254,20.687733
19.036749,19.767475
18.596199,17.679895
17.88948,16.78675
22.784494,22.606796
15.258862,16.558002
19.980099,19.616083
13.874437,14.141338
21.713226,21.402868
23.33266,23.160332
22.971094,22.953426
22.825405,22.782907
23.652996,23.435509
23.127596,23.039398
15.162732,15.976818
23.40093,23.55619
22.591654,22.789333
23.65267,23.74768
16.458992,17.175625
15.731754,16.23761
22.789597,22.78297
23.578577,23.337614
18.529942,19.12019
17.627897,18.098827
17.076832,17.977625
13.46928,12.298237
22.209871,22.291689
22.877188,22.392433
16.13092,17.171602
21.67736,21.354195
22.620337,22.491339
23.772194,23.69025
23.410776,23.28936
14.221134,11.976272
22.459742,22.603556
22.498802,23.133749
23.760271,23.761805
19.999067,19.928751
22.55927,22.57064
23.698328,23.75536
14.798819,14.5985565
18.159182,17.342476
22.129969,21.955309
22.460447,22.422693
17.411285,18.936695
20.963444,20.867802
19.767637,19.494396
16.681772,17.206036
10.010172,7.998673
18.221394,18.596273
18.16653,19.66401
22.775951,22.756344
14.377547,15.331596
23.461336,23.497833
11.773226,12.872076
23.725752,23.758383
23.415695,23.520615
22.392263,22.40438
18.260323,18.846016
17.29821,17.071512
18.277649,18.768133
21.924782,22.399317
23.679747,23.689438
23.183784,23.26753
23.140255,23.190086
20.664576,20.017843
14.391102,15.252201
21.708084,21.572353
23.21884,22.429344
23.671715,23.670504
23.11859,23.118496
16.408575,16.914053
23.796799,23.87376
20.211712,19.47313
23.252174,23.15491
23.113459,23.092236
23.735065,23.826202
21.35476,21.268574
23.551167,23.38853
20.959818,20.222866
23.644129,23.26015
23.16642,23.124733
22.058968,22.185331
22.623465,22.460604
11.995255,11.946226
23.240143,23.001717
23.317343,23.285416
22.00491,21.728067
13.475599,12.931105
21.628399,21.648422
23.688862,23.891829
23.486662,23.285877
15.182911,13.74905
16.708311,17.491451
17.37628,16.647198
23.076954,22.866203
13.646784,12.903927
12.291491,12.299143
23.38076,23.491066
23.689762,23.789639
19.463806,19.527306
22.584587,22.88784
22.457716,22.602684
23.336266,23.43051
15.611483,15.181099
23.655483,24.10726
18.34373,19.644562
22.763405,22.70356
18.737604,19.445995
23.487518,23.888214
22.50044,22.46106
19.510965,20.233263
23.097067,23.14964
23.803558,24.051773
22.810347,22.805351
22.88964,22.61159
23.759947,23.663744
14.800126,15.749409
23.09579,22.917294
22.622055,22.440992
16.502262,15.392358
20.988867,20.818758
19.748453,19.766127
18.248749,18.122936
22.05275,22.0654
22.341156,22.769695
16.323263,15.702248
23.740564,23.633177
23.094315,23.131845
23.53857,23.431099
22.038994,22.14629
23.628036,23.680264
15.161036,15.692558
23.195454,23.20241
16.73427,16.381847
23.631498,23.589901
16.309566,15.796461
23.802542,23.722996
19.741724,18.702288
22.50224,22.221655
16.00583,15.594212
23.02657,22.918358
11.461763,12.460579
23.758877,23.76358
15.930851,16.173645
22.88371,22.818106
23.64169,23.608086
15.44254,15.000146
22.702066,22.47659
20.069542,19.444738
21.36485,20.339792
22.483265,22.259392
21.176756,21.580656
23.755089,23.656445
19.08444,19.296062
22.577776,22.545883
16.086987,15.813155
22.963356,23.054796
17.086388,17.31212
22.589926,22.5645
22.850662,22.819134
23.72895,23.696222
19.172407,20.60009
23.412422,23.450785
22.571934,22.643282
17.408506,15.924762
14.252768,14.904539
22.705017,23.19481
20.6537,21.215666
15.024559,14.646179
13.731813,13.009214
22.205645,22.12458
23.631235,23.794134
23.502872,23.485373
22.326538,22.23974
19.50517,20.463587
22.246117,22.105194
22.319199,22.244207
23.80526,23.72355
17.844198,17.59452
21.16005,20.981117
23.79276,23.629324
23.068298,23.051674
17.162367,18.41443
23.493881,23.468204
16.557652,16.928755
22.927765,23.059025
23.793627,23.77486
23.395758,23.378155
23.661545,23.595524
19.29713,19.523191
21.849987,21.820879
23.83633,23.812355
23.51925,23.373337
20.591381,19.840391
22.259851,22.071783
23.414797,23.574974
23.667591,23.589613
21.325079,21.087368
23.618587,23.644485
18.630749,18.794716
22.926811,23.00597
23.738472,23.709743
21.365715,21.902107
20.87191,20.542135
23.309496,23.41456
15.643709,16.211887
19.520645,19.241234
23.48223,23.388653
23.247375,23.09002
20.955807,20.92028
23.678772,23.699389
14.091528,15.080526
23.591171,23.63179
23.609974,23.565113
14.552486,15.192337
13.729771,13.953031
16.91251,17.46796
23.769508,23.63843
23.334917,23.185656
23.67725,23.708023
22.851368,22.86734
22.325588,22.66755
23.311012,23.504711
22.67867,22.415777
23.660057,23.554546
16.628838,21.187489
23.727425,23.663551
16.550093,15.800655
23.652767,23.733084
23.599382,23.438507
19.855259,20.243591
22.889013,22.872417
23.231434,22.726982
17.658491,17.556767
23.775967,23.600388
23.66824,23.628082
23.584766,23.663914
23.369793,23.487595
23.869923,23.906208
20.500463,20.273956
21.661812,21.853638
23.786404,23.723259
18.935307,18.767286
23.475428,23.508007
17.3417,17.715494
23.767767,23.662998
15.688978,16.810856
13.176201,11.69041
23.738674,24.07931
22.2191,22.157372
23.346458,23.482813
17.053446,17.481651
23.875563,23.973877
19.135374,19.349466
18.701942,19.267338
22.461988,22.03267
23.364439,23.442743
21.869383,21.644243
23.48172,23.639374
21.64117,21.660309
19.244343,19.701357
23.717918,23.636467
22.45213,22.46302
22.924938,23.093838
22.61129,22.249447
13.222229,14.672587
22.94001,22.929127
23.068008,23.001965
19.907341,19.71581
23.72898,23.677723
23.736012,23.684416
23.54578,23.49051
23.004911,22.657013
13.485409,13.536741
14.502752,14.790415
23.552702,23.545341
14.249197,15.5993805
17.624222,17.224937
20.06566,19.727463
17.05389,16.942352
21.97859,22.187561
23.254574,23.186403
15.189903,16.945219
22.694813,22.528202
23.735193,23.759462
22.91563,23.027025
21.81232,21.590736
23.575834,23.594452
23.747484,23.605713
20.732742,22.296314
17.453672,17.409245
15.691891,15.203271
11.175107,12.292349
14.753971,14.755827
23.613699,23.947542
22.510975,22.401672
23.70622,23.598722
20.63385,20.679317
23.83379,23.712181
23.856636,23.98156
20.952322,21.981112
23.62945,23.65356
17.470535,17.086315
11.558069,11.525058
23.731121,23.658993
23.751347,23.718794
12.340256,10.214158
23.057632,22.927109
23.107994,23.156452
21.388672,21.863548
23.576223,23.62435
22.568085,22.56556
19.539623,18.840696
22.88575,22.678772
22.77917,22.657385
23.661709,23.551346
15.674383,16.240082
23.15541,23.116325
13.879015,13.695652
14.090267,14.794588
18.818962,18.336731
23.791307,23.768929
22.574015,22.612944
22.925869,22.93592
23.629545,23.708778
19.932264,20.356468
16.555798,15.745859
14.032745,13.619209
22.839186,22.44977
13.958628,13.950911
21.147295,20.995228
19.4927,19.336578
23.270367,23.463192
23.589714,23.581747
23.50749,23.36103
23.50777,23.627121
14.625097,15.172475
23.415783,23.460445
23.381615,23.287584
13.537525,14.55954
22.07838,22.177265
22.708399,22.928875
23.667898,23.349009
23.499434,23.555305
16.761162,17.762648
23.2457,23.094528
22.284687,22.154171
17.23589,17.670128
23.485817,23.53724
21.36327,21.197063
22.707066,22.711292
19.147741,19.296936
13.06933,14.779162
23.384285,23.775108
21.195755,21.56158
9.662202,11.472808
20.624825,21.20892
22.10914,22.315203
21.17757,21.15948
13.947136,13.791117
23.112417,23.053974
23.739212,23.714603
13.251753,13.098411
19.653957,19.888008
14.40918,14.048442
23.699316,23.567715
23.618675,23.624966
23.757801,23.794155
23.847958,23.790274
17.843725,16.974197
17.853989,17.96246
23.229137,23.036978
17.454773,17.524113
18.689707,18.466457
23.526848,23.347141
22.59978,22.493288
11.096467,11.816098
22.38498,21.921043
14.177536,14.42738
21.549026,21.503359
22.618723,22.714859
23.116905,23.348364
19.5649,20.274752
23.808855,23.70188
23.515633,23.45083
18.90163,18.91807
23.873215,23.949306
23.776997,23.771124
18.936632,19.650433
22.574999,22.321861
23.356361,23.421307
21.263664,18.056646
23.676918,23.629015
16.847202,17.77032
14.776174,14.801701
18.079025,17.923983
23.615686,23.59391
21.949535,21.588776
21.934223,21.620132
22.623028,23.232113
21.471243,21.399008
20.51906,20.369877
23.468187,23.385412
13.890949,13.265069
23.855259,23.916143
23.47473,23.547958
23.854076,23.682438
11.929013,12.652245
23.592365,23.672209
23.285324,23.294106
19.566565,18.723606
22.906862,22.70411
23.362923,23.262985
23.674189,24.18352
23.55865,23.522419
22.524912,22.396885
21.440971,21.565826
17.161774,17.58168
20.625622,20.214626
23.518843,23.550587
18.148586,17.616432
23.392807,23.3834
18.917797,19.004494
21.559185,21.664623
16.04156,15.588418
22.380226,21.223877
23.275976,23.176687
23.622444,23.653477
23.738192,23.480974
19.856194,19.291069
13.537886,14.899828
23.787241,23.771614
23.02244,23.047947
16.399796,16.470287
13.24496,13.509989
23.625944,23.586216
23.639286,23.547874
23.846199,23.874393
23.480995,23.554535
17.00217,17.54034
21.603735,21.55334
23.772736,23.809017
14.667057,13.202832
23.59413,23.610136
23.537441,23.28407
21.461845,20.975264
23.588238,23.357616
23.705616,23.724655
20.21733,20.94016
19.137894,18.503641
23.650766,23.703037
17.220139,17.495415
22.605885,22.288645
22.033676,21.847168
21.869478,21.848213
17.554129,17.57011
21.948046,22.401268
23.850327,23.736027
21.083897,21.427917
23.35347,23.090166
21.599348,21.159916
22.805895,22.621733
22.584814,22.413704
10.314867,9.937103
23.743544,23.676142
23.5266,23.613108
23.469145,23.505375
23.704403,23.766766
20.207134,20.245785
21.3656,21.491776
20.459534,19.888554
22.023878,21.064177
16.603275,16.006882
23.806816,23.79812
19.916943,20.181232
14.460829,15.460482
23.829403,23.958254
16.528934,16.543709
17.920792,15.976862
15.036435,15.894848
22.489449,22.189339
23.383926,23.462273
17.394587,18.182873
23.726349,23.570747
20.166496,19.937243
13.977308,12.620005
22.84727,22.958256
23.388847,23.315514
22.483559,22.46417
21.985641,21.625374
23.459793,23.662601
20.953253,21.303246
19.00901,19.314552
21.149149,21.004335
21.480495,21.78498
22.867624,22.629192
21.21941,21.702003
23.373945,23.376404
20.680744,20.450249
22.445618,22.509361
22.296453,22.087252
23.782566,23.85381
19.224419,20.367065
23.811749,23.860714
22.94329,22.99376
15.5137,14.83869
23.681211,23.632713
23.748968,24.047707
13.725473,16.301598
20.889458,20.571247
17.211914,19.33791
20.072506,19.84765
16.44629,16.765892
22.135208,22.634102
18.271431,17.472076
17.639965,17.315042
16.41746,16.032448
23.76384,23.740065
16.275269,17.51855
23.623783,23.55619
17.86678,18.521593
23.683743,23.595135
23.506397,23.500599
18.399137,18.809889
20.82019,20.402546
20.99847,21.075243
23.41581,23.328735
22.381102,22.192606
21.769964,21.767967
20.609997,21.01766
21.416637,21.212343
23.29009,23.38498
17.973417,17.298918
23.583393,23.650211
17.609083,17.872343
18.114643,17.741104
21.907026,21.7467
21.901953,21.703194
20.414038,20.135609
21.817982,22.30466
16.001534,17.271896
23.07095,23.085314
22.84106,22.695919
14.18975,13.298243
20.50419,20.210587
21.709892,21.525278
23.761513,23.607372
20.127102,19.91697
23.273218,23.17096
18.07975,17.974339
23.4893,23.427992
23.50959,23.44632
21.135197,21.44769
14.723268,14.719159
20.31406,20.223068
21.676859,20.694805
19.810379,20.383427
20.015354,19.410515
22.10895,21.978777
23.795916,23.785103
23.71858,23.687233
21.130762,21.10431
18.557587,18.29393
22.969645,22.866814
23.743305,23.701464
23.611391,23.756771
15.070453,16.626017
17.701107,17.072952
21.627472,22.323862
23.485996,23.392052
18.054422,18.367031
18.67166,18.100937
19.52184,17.294155
20.6299,20.809547
23.043526,22.988735
15.249699,15.862352
22.654163,22.780657
20.672163,21.146385
19.135271,19.199654
21.68837,22.776379
20.21045,20.609482
19.154114,19.075924
20.590954,20.494953
16.336786,15.628128
23.46541,23.322905
19.89408,19.552025
22.099245,21.909876
13.970911,14.60268
23.588615,23.48099
23.240454,23.40802
15.413238,16.01777
23.732693,23.729603
23.752983,23.806875
23.711742,23.693186
11.724642,13.850666
22.798134,22.62171
23.685783,23.748924
23.754337,23.6067
20.201338,20.218912
22.9175,22.728706
23.605068,23.630775
23.85624,23.930801
23.769615,23.739628
17.192547,15.918147
20.76774,20.527416
20.164717,20.360605
21.744043,21.893852
21.633717,21.361885
23.51565,23.543102
23.821123,23.821672
21.484644,21.695353
23.021282,22.919827
20.61994,20.21671
23.749025,23.438044
22.690655,22.695208
20.738657,21.416458
22.471947,22.408443
23.701168,23.70634
19.293976,19.666624
19.234642,18.396461
19.015478,18.682575
9.909382,10.800811
19.360645,19.552221
20.862358,20.718536
23.819565,23.775414
19.241285,19.51176
22.59607,22.557817
23.358696,23.259506
23.561563,23.390339
20.857943,20.95258
22.795822,22.757183
23.529135,23.689388
14.7108965,15.386249
15.809157,15.674874
21.069824,20.929733
23.863441,23.660223
22.684164,22.552055
21.51667,21.355417
23.361656,23.366781
14.190265,13.428767
22.68859,22.782495
19.15165,20.006615
17.956554,18.332674
23.62442,23.675222
22.360565,22.376768
23.147636,23.234118
22.335484,21.823954
23.836971,23.766031
16.327135,17.092476
23.468884,23.6137
22.736351,22.570957
23.838034,23.68049
23.86161,23.721994
20.453161,20.556377
23.53339,23.565826
16.348137,16.155487
15.810183,16.301647
16.94774,17.372957
22.586178,22.487694
12.473038,11.958619
15.554161,16.748913
23.200754,23.480984
20.398775,20.778027
22.988686,22.746382
23.747925,23.552706
23.831987,23.742432
23.818043,23.96891
23.675444,23.83157
23.810637,23.82741
22.90845,22.891037
23.548792,23.414898
17.050035,17.040295
23.684134,23.693644
22.925312,23.123299
18.841726,18.075201
23.09908,23.268467
22.48743,22.029467
21.221668,21.002167
22.735544,23.008999
23.833607,23.964329
22.993837,22.960476
22.491638,22.187603
22.542713,22.597065
17.903236,17.834354
15.041157,15.486801
16.833158,16.69044
23.203936,23.075268
20.447796,19.498257
21.742666,21.904388
21.019522,20.75306
22.918848,22.661396
18.635334,19.69939
13.90593,14.402422
15.207024,15.225796
23.053564,22.760056
19.371254,19.109016
23.514952,23.614525
23.861322,23.84611
12.714114,12.651593
17.866737,18.31126
11.81671,13.015221
23.742579,23.811447
23.793665,23.700668
18.945406,18.53934
21.724567,21.830746
23.458006,23.168926
21.513199,21.938095
21.643223,21.709972
23.708141,23.767914
23.709118,23.658672
15.678825,15.3341255
23.832893,23.780834
23.748713,23.60712
23.492931,23.556988
18.82058,19.191998
23.743412,23.66623
21.214632,21.040554
21.978662,21.810707
23.795238,23.682247
23.270199,23.21883
23.308516,23.34317
20.982782,21.457294
23.748625,23.635902
21.883724,21.94507
23.234749,23.208767
21.936308,21.966747
23.612211,23.544685
23.706097,23.666243
23.618172,23.6623
23.4765,23.624397
22.544292,22.286316
22.145573,22.979103
13.095408,13.121821
13.946461,15.805378
13.441566,13.529526
19.08667,18.163773
23.150202,23.20427
19.18789,19.635574
22.571913,22.378536
22.384855,22.26788
23.468529,23.353676
19.109434,19.495293
23.073069,23.0864
23.446796,23.30379
14.553944,14.682428
23.029827,22.571966
17.137012,17.598385
23.672611,23.760517
23.689222,23.712156
17.672285,17.38868
23.350132,23.387747
23.648136,23.7809
15.664624,15.372845
15.5385685,16.488256
18.482458,19.291994
23.430447,23.461456
23.231667,23.175884
18.41872,17.174318
11.508915,11.372313
17.512976,17.393185
23.46933,23.457874
23.80031,23.745392
23.113888,22.97124
18.867641,19.066181
20.881683,20.842197
23.739279,23.538198
23.806429,23.47848
23.605408,23.582138
21.077217,21.264744
12.931484,12.563631
23.716316,23.680285
18.001217,18.905428
23.807348,23.763897
14.528215,13.52577
23.034088,22.697414
20.527512,19.45064
19.558073,19.765432
21.01828,20.854725
23.252075,23.365265
20.844322,21.365625
23.79868,24.496761
15.97982,16.142712
23.69209,23.72744
21.39228,21.17852
23.846458,23.874096
20.447302,20.617542
13.719467,15.582647
10.269897,11.608732
17.416876,18.806118
22.938097,22.823147
16.433224,17.29282
23.323652,23.406073
23.70143,23.81539
23.838232,23.774597
23.538315,23.483364
17.237484,16.609657
23.798826,23.876884
21.821875,21.817577
23.39575,23.50957
22.897852,22.92376
17.749977,18.28973
23.653843,23.61653
22.207909,22.213882
21.180136,21.27328
23.465065,23.263168
13.116814,14.069717


==> plots/force_y_validation_dense_unsorted3.csv <==
Target,Predicted
23.71002,23.521805
21.043747,20.7218
18.605492,18.3413
17.101763,16.75122
23.62945,23.842031
20.484793,20.278503
18.570528,18.572739
15.263698,16.19388
23.790968,23.819618
23.512787,23.310074
23.52783,23.46502
23.576666,22.986547
16.483355,16.264248
16.658699,17.230963
21.572794,21.641954
23.818308,23.743473
15.307936,15.816694
20.238258,20.59842
19.523293,20.135397
21.173111,21.838596
18.889517,18.928345
23.51809,23.586693
22.977097,22.914654
23.665056,23.67961
20.175941,20.075817
23.793232,23.61163
18.52101,18.46576
21.94413,22.11008
19.48888,20.123264
23.659016,23.93298
23.292122,23.531681
17.536156,17.194523
20.939451,21.115925
21.57736,21.948318
22.90854,22.98394
23.14634,23.195618
19.527832,19.825111
23.68791,23.602644
22.259851,22.010609
23.14744,23.306759
17.621155,16.263283
23.257729,23.310946
14.988943,16.238537
23.561377,23.597706
22.911942,22.896431
23.601238,25.408646
23.71925,23.477396
23.098232,23.139294
23.290546,23.218468
15.684412,15.575651
11.068184,11.852328
23.04048,23.100174
22.262653,22.23091
23.837656,23.680841
20.161797,20.310764
23.699974,23.520176
19.04604,20.423775
23.536514,23.481674
14.720155,16.816515
15.910854,16.295774
21.90369,22.120462
20.229336,20.97745
23.616312,23.692242
23.038963,22.899105
22.46177,22.04304
11.665453,11.305849
19.087324,17.922058
23.234749,22.99542
23.455017,23.34819
21.808708,21.591156
22.991972,22.698215
23.066322,22.978268
23.39487,23.631363
19.143887,18.919762
18.936632,20.06697
22.13923,21.8087
20.862358,20.804478
16.336786,16.517887
23.236368,23.425117
18.673683,19.555393
22.814026,22.82965
23.00417,22.815739
18.291878,17.842314
23.361938,23.168427
23.723207,23.631315
22.43509,22.23695
22.79292,22.36305
23.676918,23.500393
23.640175,23.582787
15.166629,15.036503
12.80661,14.018339
23.321995,23.141966
23.626764,23.673449
13.867941,15.020735
23.843214,23.916077
23.126654,23.078827
12.450462,11.203328
23.784533,23.708881
16.828419,17.53468
22.312538,22.125618
23.716515,23.537083
23.814678,23.920832
14.50053,14.244481
17.07965,17.775843
16.699419,16.31652
21.958412,22.358288
23.799824,23.735695
11.984007,12.953572
23.77995,23.644148
23.529188,23.483559
21.176756,21.857737
22.863997,23.013844
23.571045,23.508879
23.721012,23.651535
19.734947,20.645569
16.624968,15.942507
23.61306,23.598179
21.924782,22.61787
23.677032,24.3704
18.80153,18.697693
21.558607,21.381233
23.134491,23.050598
17.876583,17.18148
23.835144,23.87055
23.844969,23.895096
22.921288,23.10635
20.44065,19.746475
15.129487,14.821461
23.337574,23.34755
22.751865,22.616222
17.258106,17.394068
23.218437,23.182726
23.268318,23.37714
21.889256,21.840988
23.781855,23.663324
22.600006,22.817669
23.68711,23.641682
18.190523,20.856497
15.276575,16.535156
15.04291,14.537074
22.727137,22.690292
16.57355,16.038517
21.268162,21.658722
21.314827,20.783792
20.99698,21.105019
17.854633,19.040567
22.925312,23.292303
23.682648,23.640854
13.385036,12.917019
11.496916,12.731517
20.377542,20.669304
20.192413,19.999226
21.420288,21.615187
20.53395,20.002245
16.710897,18.213047
23.828285,23.563782
23.431648,23.039806
22.919922,22.90244
23.70605,23.527443
22.710499,22.8238
23.28212,23.183558
17.46204,17.123322
22.273357,22.206947
23.42171,23.349892
21.443232,21.255478
17.712502,18.581072
14.187987,13.222067
18.120502,16.3597
23.333324,23.355629
14.383996,16.13533
22.019852,22.289898
23.729488,23.210106
22.698536,23.026972
23.207436,23.031609
23.702547,23.490524
17.986538,17.469116
23.620052,23.446903
20.623035,20.681614
19.610743,19.05856
23.662666,23.832104
15.495285,15.631855
21.028963,20.955742
23.283009,23.244741
22.487377,22.686054
17.1535,18.22272
23.569862,23.538061
21.288708,21.419237
22.136366,22.306019
23.46952,23.346928
23.420029,23.161337
23.593853,23.639751
23.802818,23.59856
15.632157,15.292107
22.115696,22.05714
23.63143,23.584034
21.218718,20.331482
23.86517,23.961863
21.606884,21.723145
22.849957,22.59283
16.764193,15.748999
23.058006,22.974476
14.21048,13.690491
23.469826,23.413326
21.716242,21.92238
17.51852,17.401188
19.916725,20.519663
23.65144,23.50253
23.381735,22.325512
22.581251,22.987995
23.66206,23.217188
23.758877,23.735228
21.424725,20.955193
19.532734,19.48226
16.22428,16.19993
14.197681,14.756163
23.105051,23.302761
14.411905,16.364353
17.648937,16.79083
23.544453,23.626755
18.321316,18.20278
22.038666,21.58016
22.348106,22.07419
20.697126,19.360907
23.71306,23.60835
23.239908,23.229053
20.818531,20.258976
23.838928,23.72104
23.429922,23.479782
19.824196,18.97949
17.450878,17.747015
21.508549,20.731552
13.721367,14.547712
22.808186,22.822746
19.539623,19.147614
22.048342,21.704826
23.350252,23.30926
11.421568,12.157639
23.82052,23.87368
21.185465,21.431828
23.30915,23.392868
17.320335,16.060013
16.847202,15.627519
12.625195,14.852
23.453312,23.504364
22.34256,22.218174
23.59458,23.552666
23.234652,23.17849
14.008093,14.10215
23.423222,23.279392
23.329048,23.53519
18.2401,17.271805
15.76125,14.620375
22.014114,18.466566
23.454916,23.461351
23.554901,23.53341
18.885767,17.92256
13.96653,13.149004
17.136112,16.436626
23.494268,23.49968
21.182777,20.469585
21.795267,21.58663
23.2723,23.44054
16.395914,19.389322
19.145794,19.103828
18.82734,16.941895
23.578465,23.604483
22.847881,22.480354
20.38636,20.068504
19.126686,19.436064
23.81022,23.647913
23.698038,23.548933
22.59154,22.210892
16.81732,17.902788
20.373226,20.358423
15.862165,16.973797
19.997143,19.35756
23.81776,23.906528
23.78704,23.629452
18.800095,18.715357
18.879799,18.918392
23.880663,23.88953
14.300827,14.154581
23.607433,23.426691
23.802982,23.69328
14.64609,15.976883
19.62181,19.445122
23.08045,22.950645
21.270706,21.083153
22.055492,22.228971
23.315762,23.268995
23.123585,23.158817
18.306894,18.986893
20.757988,20.494936
18.730137,17.819807
23.535618,23.727226
22.83052,23.062035
16.326405,14.908934
21.271631,21.33601
21.487389,21.479187
23.8199,23.735392
22.200327,22.02477
21.996855,22.387093
23.789078,23.629135
21.104574,18.156948
20.375473,20.515364
21.28476,20.798527
23.345257,23.509928
20.476994,20.301937
21.283352,21.505804
23.265026,23.308811
19.856773,19.797684
23.808235,23.846699
22.851921,22.338512
23.665817,23.714008
16.74413,16.575077
23.64582,23.702473
21.259853,20.648672
14.102849,14.026636
23.503359,23.320147
23.137897,23.146753
23.742214,23.633251
23.696827,23.467289
19.954166,20.131884
23.163343,23.119698
23.675444,23.770477
17.262848,16.549591
10.991958,11.172427
21.26246,20.937672
18.456564,19.02996
23.32492,23.261684
23.814716,24.142681
23.472988,23.30968
20.714699,20.399021
23.26159,22.949974
23.81899,23.767204
16.334087,16.860321
17.733877,18.74451
22.038857,22.000828
15.383695,15.943806
15.670326,14.965053
23.795238,23.7223
15.66839,15.281868
22.407158,22.504505
23.695923,24.681934
23.686926,23.725733
15.238073,16.143002
17.626806,18.23965
18.727877,18.245255
17.72546,17.205189
16.262085,15.629534
22.256023,22.412922
14.124687,12.942871
21.186815,20.372131
22.682816,22.573044
17.385767,18.475685
22.129913,22.24083
23.772736,23.739613
18.386206,18.55793
23.741646,23.876015
14.318163,13.84428
15.938276,16.595604
20.05249,18.951426
14.249197,15.555948
19.215174,19.785255
18.617098,18.355476
22.961994,22.73545
22.16581,21.769213
17.4525,17.083893
21.41825,21.017395
21.53539,21.466492
23.743305,23.715141
23.038105,22.841679
19.624718,19.649813
23.814554,23.588356
23.167465,23.455782
23.284876,23.922832
19.810379,19.674698
12.479465,11.937048
23.795319,23.992247
23.688637,23.550661
23.083355,22.741371
22.1916,22.077007
23.775925,23.720898
19.596014,19.55967
23.709105,23.531557
20.982746,20.871582
23.647655,23.486279
17.976748,17.620457
23.739214,23.789206
23.391323,23.3796
23.816547,23.69516
23.263266,23.251085
21.910267,21.625088
22.293255,22.434753
14.625097,14.151947
23.572968,23.384853
23.777716,23.799349
18.767122,17.809845
23.849297,23.853777
19.394733,19.546478
12.41262,13.725946
23.696674,23.839874
23.836004,23.81818
21.080212,20.851582
23.681553,23.780472
22.768635,22.807539
13.633633,13.846992
21.103006,21.479145
19.112377,18.527065
20.867126,20.964401
20.155476,19.811325
22.549969,22.972012
16.728619,16.960625
23.236202,23.318138
14.593869,12.8498745
21.323792,21.580402
22.33427,22.476355
21.831547,21.657007
20.146996,19.78255
22.818527,22.553587
13.327387,13.871447
23.460346,23.464016
20.426495,20.119476
23.777927,23.737831
22.391434,22.682365
23.583637,23.576855
14.161952,14.75083
20.631668,19.282288
22.909176,22.816984
23.649883,23.623802
23.674614,23.648958
19.532116,19.782555
12.135628,11.603525
22.333698,22.54567
23.775682,23.62984
20.676397,21.219955
23.452625,23.318405
23.764467,23.67992
23.80622,23.650982
23.798443,23.736158
23.405384,23.388794
18.750309,20.251312
23.7477,23.829393
20.20702,20.067806
17.68042,17.039001
23.61037,23.566988
21.869478,21.372734
23.580215,23.423264
23.648634,23.705145
15.763336,15.727988
23.553707,23.620718
15.04554,13.669138
15.595216,16.189
21.600777,21.993835
19.544455,19.514559
23.355398,23.437319
22.503511,22.189758
23.752861,23.651093
17.889187,20.644238
11.82841,11.854876
21.33927,21.225727
19.610783,17.983942
21.076801,21.652088
22.27598,22.425644
22.262846,22.405182
20.38955,21.051449
23.691452,23.64683
19.47641,19.544998
22.145693,22.127398
23.452559,23.327827
18.776724,18.576477
19.338444,19.807102
21.952358,22.118336
19.48234,18.485397
23.274761,23.358616
22.273458,22.540577
19.999067,19.757298
21.236443,20.630756
23.782656,23.801594
18.102442,19.047762
23.80043,23.715794
23.163374,23.177227
21.92003,21.5742
22.39306,22.780891
23.388897,23.404367
22.034508,22.364265
23.566147,23.233131
22.075066,21.812181
22.13783,21.913708
23.794859,23.745802
23.227236,23.18785
23.436375,23.067863
17.08617,16.255714
23.571144,23.52234
23.78535,23.742363
23.3394,23.65453
16.934973,16.226128
18.525208,18.297169
12.86871,13.687756
23.631998,23.846802
17.49717,19.793697
23.269535,23.139729
17.122337,17.738768
19.316484,18.993576
19.338501,18.757793
22.446266,22.452637
20.451391,21.10508
15.545142,16.724087
23.056238,23.080475
23.585302,23.41846
15.563005,14.925436
22.518581,22.329985
23.732418,24.039577
15.278772,13.973765
20.009659,19.392323
17.507683,17.717731
17.014671,17.094225
23.544561,23.352783
23.30566,22.873236
23.767124,23.662115
23.730076,23.529789
12.931484,13.703167
18.14094,18.540688
21.925957,21.962673
13.7920475,13.942804
23.628202,23.648048
20.371584,20.237602
23.394413,23.310228
23.00224,23.003414
23.480541,23.35667
14.581029,14.430977
18.685648,18.00775
22.26064,22.493233
21.30965,18.633003
22.035477,21.63031
21.377754,21.58564
21.938545,21.791367
23.042843,22.894875
19.165197,19.024647
22.696,22.886631
21.295506,21.386143
23.115076,22.940128
20.602268,20.561806
23.752449,23.696444
18.4886,17.401154
13.649733,13.551903
20.099316,20.50354
20.00671,19.9963
23.26424,23.352043
23.6882,23.413754
23.284283,23.255558
23.797157,23.715698
23.572756,23.17959
22.511667,22.625805
22.599146,22.56723
21.758244,22.01437
18.808653,19.16818
20.776371,20.960114
23.79696,23.53174
22.98803,23.061058
23.781815,23.783108
20.833336,21.176022
12.430096,13.389881
12.9881,13.228862
21.426662,21.69015
21.691505,21.36444
20.309814,20.615528
23.842419,23.833023
23.820164,23.71225
21.660288,21.319273
22.87542,22.937603
17.166553,18.341867
23.800991,23.505793
19.455048,19.670181
16.09808,16.019928
23.526073,23.540447
17.372496,17.515564
23.567055,23.395472
19.85326,20.288662
18.191938,18.086323
20.584547,20.47391
22.547731,21.284002
21.922646,21.70573
16.264166,16.433346
19.447664,19.833057
20.547558,20.511173
23.015856,23.155777
21.494164,21.40885
22.665419,22.750427
9.900299,10.419209
10.314867,10.996927
21.103802,20.153673
20.221136,20.010336
17.574131,18.281353
23.1202,22.8615
23.318192,23.220964
23.558582,23.478138
23.72251,23.666681
23.578836,23.525536
23.812069,24.311802
18.262726,17.823627
23.784353,23.777195
23.566853,23.166029
16.181335,15.3115635
23.425922,23.36414
23.004189,23.476929
23.689762,23.668652
19.038713,19.053818
23.465065,23.245075
23.786028,23.834084
20.744415,20.284653
23.494453,23.403675
23.166164,23.102888
22.378977,22.414875
23.647335,23.685364
14.512922,14.578451
21.640245,21.237984
13.130432,14.264072
22.420305,21.989332
13.869179,11.592331
23.795284,23.675323
22.525902,22.688925
21.160854,21.086124
23.732784,23.577555
19.499134,20.522228
14.853908,15.072538
23.524427,23.47339
23.860231,23.986816
21.789238,21.80106
16.528934,15.683075
23.677717,23.759903
13.827759,14.906274
19.311249,20.000109
23.759008,23.517262
23.735193,23.673502
23.362762,23.389858
23.235382,23.011375
23.688267,23.548277
21.274113,21.192205
22.025742,21.772823
16.383163,17.66864
22.971094,22.905792
23.32912,23.199888
23.574175,23.597042
23.442102,23.47541
22.074003,21.39894
19.354252,18.81798
16.896812,17.051117
23.259474,23.158134
16.79052,15.953767
22.623028,23.285809
14.671335,15.277793
22.467129,21.869316
23.06922,23.121468
22.060255,20.92142
23.353262,23.49305
20.928368,20.394493
15.670143,15.279959
20.970444,21.051052
23.579916,23.636131
22.16545,23.204147
19.145689,19.496473
23.6129,23.686722
23.7749,23.840866
20.447796,19.144243
19.734451,19.944004
16.999226,15.559267
22.784218,22.948448
23.222385,23.280228
23.776867,23.704773
19.808172,19.917332
19.736425,19.502531
23.842873,23.898827
23.834122,23.973679
19.074232,18.75953
23.540594,23.467026
23.532969,23.558609
11.921464,10.42393
23.341684,23.461384
19.782036,19.830046
14.060249,11.803768
16.29556,15.760223
13.947136,13.119055
16.764355,16.88186
23.25557,23.174809
22.589926,22.56899
23.792522,23.708656
23.739513,23.555
23.194088,23.158485
22.720531,22.832321
15.813601,15.236567
16.78901,16.183708
23.29399,23.150066
23.845446,23.807034
21.284388,20.554153
23.69323,23.556536
21.595037,21.376915
22.944994,22.956167
23.045586,23.160551
20.31426,20.32143
23.72728,23.678024
15.941271,15.980818
23.762548,23.547112
21.260162,20.059168
22.960033,23.030792
23.334364,23.215513
23.453571,23.510685
20.394163,20.536072
13.5710335,13.528377
18.714172,18.434729
23.2892,23.279335
18.880266,17.107737
12.349648,12.904303
20.373503,20.799473
22.627974,22.592407
18.295448,18.25781
22.400352,22.586512
16.626337,16.874546
17.129026,16.61727
22.399603,22.119556
23.847923,24.062899
20.661318,20.645746
17.470535,17.51623
23.654919,23.747448
22.847721,23.157837
23.837301,23.822943
23.085176,23.183681
23.773884,23.693758
22.915903,23.116385
21.711117,21.591427
23.69787,23.472244
17.398968,16.332863
23.79561,23.909847
22.970837,22.76783
15.203726,15.558673
21.415096,20.873634
23.757582,23.63367
21.555477,20.904165
16.303934,16.358864
13.820953,13.094896
23.34096,23.306288
20.229507,20.904196
21.331127,22.110909
23.73184,23.60267
23.27518,23.222954
19.83606,20.197668
20.905445,21.431087
23.448538,23.221598
16.237753,18.597473
23.64096,23.500618
17.044947,16.968407
22.414873,22.622442
23.194855,23.158876
23.62782,23.533972
23.414547,23.376846
18.004316,18.08886
18.324272,18.874851
23.101725,22.899284
23.862415,23.974329
23.59614,23.535896
22.932669,22.846313
18.987787,18.2029
21.494404,22.621317
22.445677,22.630962
23.570118,23.370287
15.597605,15.855396
21.867512,21.369423
15.42931,15.860996
15.72181,16.579248
15.862733,16.25869
13.698071,13.942215
23.820696,23.853596
23.36717,23.336523
23.755861,23.731142
23.604452,23.682648
21.36101,21.651035
22.657673,22.669397
18.744589,18.468979
21.12504,20.333874
17.050035,16.914537
14.150171,14.965949
23.219412,23.14357
18.469284,17.829487
23.841846,23.732073
13.946461,14.876259
20.147924,20.772663
23.464447,23.478321
22.809448,22.540787
23.570381,23.580378
19.782063,19.687271
17.138449,15.761029
19.062664,18.100647
23.483122,23.632069
13.847116,15.632537
23.852293,23.788668
23.002243,22.52023
23.803196,23.713755
22.14322,22.141375
16.774712,16.407036
23.474522,23.520702
22.93694,22.800634
23.532042,23.88972
19.278492,19.594778
20.762175,19.630795
23.869831,24.00673
12.597877,13.736528
23.831654,23.756485
23.499321,23.324669
23.266012,23.254595
12.701733,14.5096655
23.50602,23.100435
16.117647,16.312359
18.015608,18.86005
18.424313,18.154594
23.590992,23.610672
23.68628,23.64292
14.271425,13.958504
23.687033,23.80946
13.535397,14.39473
23.624626,23.569592
23.303417,23.401106
22.807472,22.916763
19.823227,18.553356
15.600742,15.269187
22.676155,22.532139
20.34069,20.63597
23.379278,23.347813
22.201544,22.05735
21.17509,20.969147
22.605885,22.448097
15.710356,16.85813
21.999609,22.274256
23.311117,23.072048
12.47202,12.96713
22.058968,21.349907
22.926878,22.416794
21.543232,22.576431
19.78512,18.754389
23.48223,23.5052
23.502106,23.596886
23.509007,23.55319
23.441645,23.501637
23.795086,23.725555
23.610355,23.598425
21.727642,21.881779
23.481714,23.326847
14.81141,15.64822
13.934117,12.704209
16.340271,14.66598
22.882696,23.147203
22.106983,22.256382
23.627235,23.859776
22.221981,21.89853
23.641352,23.581875
14.535785,15.646284
22.60775,22.587746
22.596691,22.382965
23.737984,23.660378
20.69421,21.16016
21.682579,21.633839
22.795803,22.725647
23.43864,23.463673
22.15339,22.366104
17.823809,16.493494
16.434874,17.78222
23.36878,23.643135
23.758928,23.685379
19.817282,19.604748
21.916977,21.866123
23.407818,23.258915
20.784515,21.258883
14.635534,14.413563
22.683418,22.580528
20.99385,21.112011
14.062503,15.43829
23.464617,23.403385
23.71493,23.661682
22.029646,21.84555
21.762396,22.099253
21.468632,21.548592
19.899055,19.293488
23.594261,23.628601
23.38209,23.298946
19.767893,19.828575
13.824717,13.811578
22.792084,22.584698
11.686076,11.32506
18.406488,18.08567
23.611893,23.561657
15.983713,16.040144
15.336956,15.87619
23.447166,23.270933
17.091301,18.350992
21.872791,21.861961
22.805895,22.586365
22.454067,22.584045
14.629947,13.708742
23.489882,23.531296
23.445456,23.304077
12.49585,13.633878
20.136726,20.180323
23.70103,23.649504
18.031073,18.4708
19.732008,19.561657
19.289227,19.86178
17.952513,18.17608
23.830482,23.50924
22.761438,22.502537
14.140926,14.5370655
23.392807,23.322512
23.68187,23.623308
21.745464,22.20568
19.159243,18.365234
23.642603,23.779503
16.808062,16.062494
13.907988,14.165986
23.626245,23.719732
23.832636,23.719439
19.571943,19.42732
21.828043,21.967258
18.958118,18.35952
17.666967,16.768587
21.12953,21.583235
23.537548,23.573277
19.769115,18.69326
17.444376,18.740301
23.588129,23.614346
23.203936,23.235054
23.212545,23.0919
21.987976,22.118351
17.459803,17.6828
23.486597,23.431053
19.934612,19.810293
23.235992,22.652405
23.432743,23.278309
17.66604,16.939585
19.199736,19.242947
21.586172,21.708042
21.716007,21.46897
17.648848,18.182663
23.528784,23.567463
23.813103,23.962458
23.664959,23.781258
21.558449,21.073025
20.992231,20.515808
23.197285,23.15691
23.644005,23.63733
23.410725,23.387674
23.803572,23.702425
19.535755,19.082249
23.047045,23.196838
14.475704,14.718071
22.45758,22.443188
22.377335,22.310211
11.731171,12.904262
20.453445,20.949549
15.802404,15.414141
23.884182,24.216503
23.707615,23.65353
23.054386,22.942034
23.810558,23.67323
20.220676,18.584307
23.804298,23.569996
23.794468,23.714844
20.63385,20.592213
17.55864,18.444988
21.786938,21.029074
23.40784,23.324604
20.54092,20.434898
14.055449,13.916158
18.862535,18.533905
19.438526,19.50225
17.588308,17.37587
15.132437,14.388749
23.022594,23.044687
23.085726,23.18993
23.81109,23.720812
19.39841,18.654106
23.134295,22.165367
17.3862,17.145927
23.641739,23.51297
19.067486,19.553564
23.605532,23.597887
23.803879,23.920448
23.396717,23.299936
23.661695,23.702183
20.490986,20.78911
19.741936,20.03387
17.702028,17.314093
22.261253,22.495943
21.62158,21.731468
22.755405,21.64508
23.734612,23.700981
18.642904,19.57864
23.672054,23.279951
22.73847,22.713375
23.274698,23.19495
15.056137,16.785404
18.051865,16.250076
22.45549,22.397318
14.647777,14.890949
19.399708,19.503475
22.492723,22.006268
23.399685,23.46914
18.204876,17.896355
21.953033,21.870213
23.787647,23.707623
23.650375,23.700253
17.420033,17.733585
22.581003,22.71121
17.664812,17.543167
20.401535,20.299925
21.937922,21.90387
22.598076,21.016743
23.795021,23.747105
12.110125,12.247459
16.360485,16.741549
22.953285,22.899939
21.009659,20.595753
21.624317,21.26748
20.421587,20.643173
16.959301,16.533222
23.714285,23.625668
23.41068,23.39354
21.687185,21.818684
23.821291,23.67445
23.762447,23.47338
19.344624,19.559807
19.424019,18.851088
23.498484,23.523947
23.69755,23.78727
23.451853,23.401293
14.428427,14.117472
19.643103,19.331192
23.612576,23.677479
18.569534,18.705288
16.33574,15.148464
15.309477,15.773527
22.48076,22.344963
23.530668,23.441616
23.566837,23.603731
21.921232,22.115585
16.273272,16.26609
22.77305,22.57643
23.638445,23.769009
15.41227,16.461067
17.371151,20.495514
18.792137,18.242027
20.332508,19.731009
22.225395,22.17905
18.285442,16.55257
23.177835,23.123295
23.402864,23.489464
23.612854,23.704159
16.253588,16.4245
23.450985,23.337986
20.846317,21.329594
23.479855,23.478622
17.490181,16.216179
23.783401,23.693104
22.507753,22.190758
21.473871,21.387058
16.54911,16.720179
19.907341,20.058765
23.6689,23.765593
21.08888,19.664972
17.355564,18.116488
19.398138,20.396683
21.387299,20.87725
14.122114,16.54768
22.85587,23.076265
23.803772,23.995424
15.0856495,15.945175
20.628336,19.925093
21.823376,21.815306
19.191895,19.716566
23.226238,22.643448
16.642933,16.19186
23.588238,23.521461
16.698896,16.84487
20.38811,20.631397
22.532854,22.407818
18.13204,17.73482
13.742779,14.288939
23.390005,23.34003
18.002934,18.572962
17.723402,18.628338
23.664919,23.509014
23.831701,23.796164
20.784483,20.288816
17.092863,16.21244
18.482624,18.716923
23.196115,23.090641
19.867117,20.092209
22.844038,22.720228
21.496634,21.297672
17.537325,18.104383
20.080746,19.9581
23.27833,23.102472
23.256783,23.02311
15.587059,15.120602
21.792898,21.486946
21.733145,21.356533
18.242182,18.96241
16.83819,17.090433
23.17006,23.6348
22.770414,22.821304
23.358467,23.18651
19.265171,18.088013
16.42728,16.14389
13.513632,14.332003
13.83155,14.508521
19.672081,20.391487
23.424427,23.426907
14.667057,14.501429
20.32246,20.42591
20.73946,20.885063
23.823317,23.78413
23.055157,23.209549
23.652496,23.606663
23.661545,23.447227
17.918797,17.283756
17.512976,16.398418
23.695137,23.622149
23.105892,13.471247
20.275148,20.054855
19.131796,18.803461
23.049515,23.013382
23.13102,23.000492
11.935453,13.622641
23.752293,23.68793
23.126303,23.10437
23.318481,22.997246
16.326916,17.227795
23.694714,23.421227
12.4580765,14.668538
17.36765,18.162155
16.522669,16.476463
11.904216,12.355474
19.855259,20.278685
15.949255,14.316862
15.324648,16.260765
23.504217,23.472069
23.387611,23.629204
16.364285,16.388948
21.86679,21.626844
23.07045,23.185858
22.14108,22.1825
19.566565,19.261652
19.18215,19.05635
21.271502,21.06385
22.163548,22.323706
23.133022,23.18071
23.070103,22.995567
22.449974,22.180439
12.1232815,13.620903
23.021362,22.93956
23.043123,23.125645
23.533405,23.580086
9.983724,9.844599
16.13718,17.814728
19.58931,19.516817
23.827814,23.776184
17.263344,18.896713
23.214714,23.083054
22.49048,22.788635
20.20901,18.561628
20.484993,20.644318
20.479586,19.765898
18.984554,16.72191
19.63909,19.401346
23.679993,23.486164
22.03298,22.243313
23.429222,24.53894
19.06712,18.98911
23.36789,23.40083
19.56938,18.957376
14.252768,14.74202
23.487549,23.469875
14.776174,13.021496
23.574917,23.583826
22.22746,22.11581
23.719673,23.766617
23.515331,23.485954
21.894787,22.319046
23.808004,23.808575
23.432547,23.298769
23.763582,23.864523
23.697685,23.66552
17.609959,18.10438
12.458443,13.089283
19.34734,19.043594
14.211746,14.669834
23.688871,23.479225
22.326538,22.079414
14.327454,13.561947
13.295801,13.265854
23.360409,23.449883
22.854992,22.94939
22.461988,22.278902
20.994432,20.065203
17.719028,17.597713
12.811026,11.428578
18.374367,18.600826
22.668852,22.723316
23.30375,23.337816
14.044765,14.23074
23.73826,23.690125
23.277079,23.519732
23.62439,23.689302
20.22453,19.455318
20.211437,19.539349
20.327812,19.719105
22.976631,22.822645
23.484373,23.296745
23.227922,23.260723
21.825102,21.856522
23.683311,23.497532
21.985641,21.768433
22.402506,22.266378
20.54238,20.820711
21.69165,21.73211
18.533232,18.19767
20.844685,20.683613
21.320786,20.849323
21.619621,21.873474
23.817127,23.789291
14.0973,14.303309
21.0921,22.024036
23.844141,23.905966
23.710516,23.419014
20.701408,20.756277
23.367195,23.297287
23.0295,22.971886
19.55408,19.62731
23.660442,23.343618
16.628359,16.622318
22.747534,22.75409
14.084969,14.122847
23.646435,23.616138
21.58811,21.33485
16.966047,15.707565
23.724096,23.553165
21.986546,21.41056
23.232964,23.031136
19.64924,19.343159
18.413069,18.832912
16.913656,17.610922
23.42168,23.633196
23.729618,23.7779
23.26013,23.243261
14.485033,13.877776
19.007244,18.601902
18.556084,19.007887
22.099245,19.943207
23.819565,23.867117
19.491432,19.834358
21.200567,20.662497
21.643116,21.310928
22.927605,23.001532
19.366062,19.360886
22.574993,22.595718
16.694376,17.754656
20.934902,20.362358
22.938684,23.00304
15.136837,15.224332
17.812986,17.693268
23.10155,23.053637
18.56795,18.578978
19.70864,20.587273
23.234177,22.909843
17.785969,17.198454
22.9229,22.778053
18.16653,19.63524
22.337967,22.446747
21.371374,21.54008
19.510965,17.85559
20.03184,19.570852
22.978254,22.938429
15.810183,16.090057
21.303207,21.33403
22.763103,22.755972
17.47369,17.76448
20.688463,20.786705
23.807386,23.61216
16.238462,15.359761
17.753893,19.000767
23.266169,23.265991
15.214464,14.753772
23.335398,23.383558
23.23595,23.283314
23.111511,22.913576
15.223967,16.953003
23.7972,23.775799
23.10567,22.94875
23.698923,23.565468
22.858393,22.258682
17.303726,17.355629
16.777763,18.62326
18.128153,17.842499
23.425835,23.623661
23.216827,23.115883
23.425468,23.171759
22.514187,22.297504
22.499834,22.2827
23.871294,24.01876
23.818068,23.677359
17.64253,18.1912
23.043526,23.05941
19.567867,20.884392
22.240753,21.639103
23.71888,23.590351
20.893482,20.394325
23.003511,23.135916
23.82261,23.696404
15.47309,15.698239
22.958744,23.172466
23.671852,23.526875
23.649883,23.556118
21.814257,22.157137
23.029827,22.676975
23.41095,23.462482
17.83197,19.1455
23.745663,23.632303
22.310644,22.772263
23.640823,23.666246
23.782349,23.752151
23.55677,23.5846
17.74537,17.472681
23.579464,23.478075
22.52892,22.468285
23.877438,24.213173
23.319427,23.337132
23.807798,23.781149
14.920774,15.779243
23.87948,24.130379
17.922058,18.019957
21.026955,20.727709
23.79351,23.665455
22.145092,22.212214
15.44254,14.730516
23.050934,23.107431
23.416567,23.440126
22.698528,22.800621
23.340733,23.468784
23.25487,22.118927
20.339392,20.09735
23.80526,23.615057
23.42203,23.561216
21.671661,21.854103
23.67939,23.57608
23.827005,23.716202
23.275068,23.301369
23.654623,23.68047
16.665335,16.717636
19.18777,19.570671
20.605965,14.876312
23.141794,23.162167
19.819578,20.615862
21.111794,21.165642
20.64555,20.87835
23.455393,23.444172
23.48368,23.634342
22.020266,21.59674
20.57764,20.6298
17.889914,18.142494
22.56639,22.345268
23.615316,23.487883
16.582142,16.737406
23.751347,23.805305
20.670694,21.032951
22.973043,23.016048
23.289318,23.466026
19.137356,19.031635
14.750533,14.1905155
21.973774,22.023384
22.757318,22.645947
22.69772,22.731665
23.865154,23.855307
17.814552,17.925222
22.360826,22.003382
22.143085,22.251984
22.456837,21.735195
23.09797,23.091736
18.003088,18.936245
23.77288,23.539068
23.343658,23.254986
22.768913,23.769348
22.699514,22.705574
23.759613,23.981691
23.818956,23.66949
22.743393,22.296303
23.475027,23.295511
20.631336,23.432993
18.456963,18.98415
23.721605,23.654953
16.833443,17.806484
23.260546,23.172762
18.56121,17.396727
18.94446,18.749903


==> plots/force_y_validation_dense_unsorted4.csv <==
Target,Predicted
14.689158,15.086923
23.45079,22.722284
21.889256,21.975676
19.762768,19.515526
22.327335,21.950047
17.044947,17.65655
18.714178,18.753906
21.738306,20.710207
22.795803,22.858307
22.851675,22.878325
16.712112,15.937674
20.924786,21.458452
23.488415,23.5112
23.300703,23.384365
23.698114,23.90522
21.424685,21.399902
23.785784,24.336105
18.508112,18.33636
16.760384,16.254776
22.488016,22.366821
12.927821,10.850562
23.447794,23.554512
23.839893,23.982628
21.893087,22.246454
22.98446,23.171116
16.528934,16.277903
21.236443,20.517017
23.317884,23.350674
22.970005,22.85025
22.295555,22.854675
23.793787,23.854946
14.233078,15.804386
23.7969,23.855717
19.40575,19.785065
18.379847,18.229225
23.793842,23.918524
23.342096,23.23685
23.603745,23.724176
22.789824,22.924417
22.850983,22.722746
22.664722,22.603691
22.650288,22.629944
23.735605,23.79606
14.206853,13.423019
22.97372,22.90628
17.37628,15.742188
15.162732,16.259731
23.041195,22.941795
15.176511,16.050837
21.185978,21.204647
23.697752,23.64915
23.021362,23.018639
16.67653,17.372753
14.692417,13.149181
23.367294,23.19842
22.308937,22.568127
20.031399,20.205326
17.497793,17.80006
15.5137,16.682556
19.014309,18.212578
13.6734085,14.501269
19.923891,19.497005
18.726707,18.888336
14.646023,13.022982
16.171652,16.259958
16.327135,16.945528
23.282602,23.366024
20.05249,19.41664
22.705017,22.671923
22.619188,22.554535
23.56705,23.599384
20.186935,18.957403
23.77537,23.694231
23.490185,23.387611
23.783287,23.663345
22.503511,22.389292
23.314764,23.557432
19.199736,19.524023
23.21884,22.871862
23.386917,23.353226
16.703892,12.881118
23.762373,23.741005
16.60831,15.850513
22.498749,22.535984
19.813137,19.752407
22.022442,21.967623
19.63909,19.026266
23.865484,24.085571
18.943567,18.600708
22.741766,22.400791
13.174889,12.097533
22.794783,22.662354
20.20901,19.439934
23.291357,23.20336
21.817188,20.950909
23.391418,23.335827
23.41863,23.623337
23.802542,23.884575
23.408436,23.400023
23.315762,23.309135
23.646435,23.6543
21.924452,21.735485
22.489634,22.646503
20.90468,20.63115
23.105314,22.911919
23.380081,23.366901
9.627194,10.519979
11.984007,12.660105
23.53937,23.718185
21.49148,21.468773
23.748968,24.229473
23.77208,23.755827
20.66322,21.388424
16.079315,15.623258
23.788116,23.833202
12.754213,12.778074
13.974579,14.070903
23.840847,23.907656
22.790573,22.57458
19.875746,20.098063
23.38644,23.295
16.014515,15.908311
23.69213,23.71547
20.808535,21.237503
20.340876,20.444359
23.31522,23.350151
23.712654,23.729813
23.453312,23.43027
15.460178,16.127794
17.34987,18.332832
23.475834,23.50805
20.857975,21.23588
15.8678255,15.88509
13.006139,13.083689
19.473452,19.619373
21.79112,22.087334
23.825434,23.966679
22.225395,22.503414
18.94341,19.392342
23.309496,23.177158
20.968624,21.466722
23.154919,23.346106
22.251106,22.54468
23.559834,23.60709
18.673828,19.179712
21.026867,20.916128
23.14273,23.036741
18.411783,18.156958
23.038105,22.672472
23.53256,23.42882
23.655483,24.209997
23.809679,23.83741
23.643934,23.602598
23.650375,23.690134
23.396137,23.487108
23.849808,24.177967
23.681492,23.708744
23.601822,23.669943
17.627777,17.18671
16.458992,16.786598
23.58818,23.721685
23.62974,23.716206
23.849957,23.94786
23.399437,23.536354
18.963371,19.246372
16.1927,16.517242
17.63623,17.085857
14.709621,15.962669
21.80685,21.862267
23.645603,23.685392
22.628855,22.706984
23.494568,23.645012
14.703858,16.58635
18.01933,17.865814
21.594734,21.324387
23.234749,23.17318
16.572035,16.937012
23.82052,23.846138
20.73621,20.097197
22.89681,22.787575
19.138678,18.494493
19.102816,18.77195
23.345856,23.414722
13.413673,13.845993
23.641352,23.697863
16.294643,18.03035
19.370975,19.268538
23.343739,23.432232
23.515762,23.489273
22.58122,22.979843
11.716789,12.130133
21.530949,21.44194
21.444418,21.2202
21.612116,21.982536
23.633236,23.671223
23.548046,23.584574
18.73629,18.970488
23.815409,23.895586
23.41025,22.928566
16.777763,19.455215
23.79129,23.855442
17.053703,16.821865
21.714325,21.766457
17.84162,18.873829
22.713974,22.759462
23.454916,23.430332
21.182777,21.644833
23.820286,23.90279
22.837599,23.05502
10.362547,10.189773
22.286129,22.719925
20.528034,20.314575
22.973509,22.970327
23.671715,23.759954
14.576286,13.905928
22.930191,23.093344
20.182789,20.068695
22.019852,22.15232
23.575834,23.553223
19.338444,19.77695
23.543201,23.575575
22.28366,22.116264
23.553667,23.535654
23.5959,23.714851
22.72602,22.531075
16.300795,16.592653
22.826641,23.064037
23.004189,23.103657
22.630783,22.550735
19.856932,19.253075
23.737843,22.989973
23.677912,23.663963
23.714924,23.97085
16.266275,16.786457
23.524124,23.36496
22.10895,21.826283
21.489555,21.220966
21.596228,22.296333
23.34924,23.35148
23.538828,23.575504
17.59463,17.082813
17.745033,16.9641
15.785717,15.253402
23.40784,23.592735
20.463697,20.134056
21.582592,21.476421
23.578016,23.564167
16.498482,16.012882
22.459742,22.801434
23.342249,23.65192
23.67497,24.093609
19.73548,19.83929
13.269472,14.481439
22.726643,22.766516
23.037226,22.80437
22.347937,22.517803
13.409292,12.321207
23.115492,23.28805
23.499434,23.423885
23.4982,23.53548
20.373503,20.344437
22.189238,22.265703
23.40156,23.43708
22.498802,22.974861
16.145788,16.876114
23.571144,23.635664
14.400195,15.055693
20.87191,20.730412
21.798014,21.604103
23.031176,23.030848
19.711975,19.515602
23.801811,23.849838
20.50419,20.605165
20.195711,20.079468
23.835796,24.000767
23.793232,23.921005
18.728207,17.977072
23.658192,23.688274
23.317862,23.324688
23.187231,23.012785
23.61037,23.616482
22.814026,22.828558
23.173319,23.248169
21.252048,21.28133
23.30871,23.455425
23.594944,23.66366
23.75877,23.799488
17.635345,18.868286
23.833956,23.963846
17.830824,17.531223
18.353065,18.075478
12.391146,12.3393
23.466002,23.32027
13.840086,14.667057
16.280703,16.542137
23.70631,23.699818
15.47143,15.552944
17.711,17.211687
23.563744,23.653896
23.19481,23.156021
22.16017,22.508917
22.807472,22.944904
22.908962,23.210497
23.39611,23.393694
23.509007,23.225925
21.871004,21.49253
14.159615,12.542838
23.172817,23.16322
16.15114,16.272608
23.473196,23.634184
22.877512,22.934185
23.334364,23.549786
23.579464,23.597586
16.202988,16.15509
22.973043,23.141514
17.320335,17.421648
15.688978,16.852036
23.491682,23.606373
15.484707,14.005028
21.719185,21.650202
19.26197,19.258162
20.289806,20.107718
12.301304,12.422828
20.220676,20.259516
16.5391,16.43201
22.951405,22.837471
23.16049,23.040955
21.141228,20.407166
23.772703,23.809586
16.284855,16.307795
15.456165,15.333283
21.734432,22.06217
20.229507,20.793053
23.561563,23.632206
21.646925,21.347084
21.898008,21.716415
22.441456,22.717579
17.615414,18.01554
23.025589,23.078022
20.477608,20.745518
22.26064,22.4182
16.023842,16.400677
22.85638,22.738966
23.068298,22.976908
23.399426,23.52975
22.780699,22.676113
17.076832,17.129772
22.963356,22.887455
23.629545,23.664055
20.96743,21.30142
22.470032,22.93748
15.30085,16.129353
17.02423,17.272512
23.803772,23.767479
14.486612,12.903002
18.393818,19.250317
19.286469,18.688522
23.56786,23.665794
20.142927,20.128006
23.7607,23.775799
19.586985,18.89277
23.686531,23.70588
23.383389,23.2742
16.575531,17.333126
20.70494,20.461319
16.657053,15.519642
23.547386,23.65641
17.528498,18.136925
23.176079,23.11469
23.44804,23.544605
23.480818,23.51387
21.468151,22.310678
19.055847,18.477962
23.284876,23.42229
22.390564,22.595371
15.450987,16.046316
23.720383,23.762802
23.324629,23.158764
22.618912,24.892456
23.369781,23.266842
22.24674,22.622087
16.764355,17.448885
18.66103,18.702652
20.76453,21.007061
23.830566,23.923992
23.043518,23.302143
22.102772,22.057293
23.435844,23.469814
23.660442,23.684942
12.207376,12.791863
23.740164,23.934822
23.185207,23.195423
13.568491,13.568754
19.48228,19.805206
19.562542,20.010578
21.30965,19.074665
23.7249,23.807486
16.32465,18.093254
23.247536,23.144768
19.148142,19.25085
23.61816,23.612106
23.057093,23.144133
23.468884,23.678425
22.722036,22.668354
23.734612,23.842604
23.664305,23.718096
23.745663,23.733973
13.891905,12.04722
22.616875,22.445396
23.780195,23.84227
20.469687,20.622158
14.991722,11.251745
21.879427,22.032667
19.571457,18.077652
23.803154,24.034718
23.343891,23.174515
12.625195,14.019078
23.78535,23.858162
23.816435,23.8331
21.98112,21.62095
18.62714,18.691204
23.46362,23.560139
23.608986,23.900154
23.652584,23.709965
23.123901,23.05742
11.724642,10.695549
23.383947,23.439793
22.142815,21.974648
23.021282,23.20115
15.762934,16.620953
22.023272,21.811256
21.491539,20.620544
14.36247,14.546914
21.882336,21.775267
21.377003,21.43274
22.52308,22.250961
23.009617,23.063057
21.259853,20.949608
23.68603,23.728008
14.455728,15.073904
23.819489,23.918102
21.74408,21.386452
23.659569,23.702179
22.980621,23.12661
20.081089,20.585228
17.112776,17.39197
23.696548,23.626366
20.74365,20.878143
22.521626,22.51989
21.902193,21.999475
18.161491,17.827045
23.476717,23.321787
16.55806,17.22536
20.57402,20.597254
15.476031,15.877532
15.201054,14.590441
17.6617,17.861212
23.829483,23.959305
23.855885,23.889494
17.956554,18.349178
22.709806,22.791046
22.87193,22.91381
23.771873,23.854343
23.697277,23.699715
22.736273,22.578348
17.060493,17.740437
18.236773,17.607574
23.634045,23.6509
14.5663395,17.186975
23.661726,23.797644
18.042803,16.892895
23.074484,23.01598
13.379141,14.569603
23.267319,23.331793
23.767214,23.7118
14.791983,15.531368
21.603735,21.306112
20.808413,21.031658
23.707615,23.755753
14.688568,15.077415
16.06598,14.522406
23.750616,23.733284
22.847109,22.887295
18.684467,19.204174
23.402315,23.462029
20.46884,20.839258
22.761024,22.654743
21.520884,21.172523
23.567787,23.656296
23.740534,23.709158
23.291924,23.391094
23.432062,22.991661
13.897224,14.03799
17.692196,17.066414
23.52448,23.605595
22.329014,22.699
13.556073,13.854794
21.435081,21.019478
23.727331,23.749065
23.089539,23.358786
23.457619,23.38571
18.31094,18.574738
16.44629,17.259718
23.72284,23.681562
15.001501,14.490704
19.903986,19.80622
23.626333,23.711206
14.411905,16.375292
20.398775,20.88034
21.990376,22.35714
22.562948,22.597233
23.61178,23.725584
23.139656,23.215311
22.94923,28.35551
23.146982,23.09899
22.192154,21.667639
21.54506,21.105993
16.787857,16.160297
22.077106,22.443726
23.726944,23.75126
23.77838,23.853176
20.519241,20.58942
20.877151,19.579235
23.538969,23.56776
23.025215,22.84164
20.860443,20.876886
23.542433,23.48992
15.470596,15.441498
22.67867,22.670982
23.21888,23.391998
23.762053,23.917961
19.802885,19.341969
20.431406,20.407501
21.950462,22.5085
14.830407,14.026705
17.050035,16.469719
11.208754,11.931315
23.2758,23.239622
23.806826,23.857838
17.54786,17.875874
17.866737,17.692566
14.327454,13.369935
22.704018,22.429295
18.120983,18.101341
20.221504,20.183868
23.576002,23.703236
23.74676,23.728998
23.281773,23.155231
16.159014,15.677303
22.532854,22.53854
19.83362,19.74646
17.580326,16.926685
23.526768,23.59219
15.76125,15.133495
21.733004,21.506353
23.639309,23.77951
21.937922,21.265572
23.776867,23.80107
23.696827,22.953773
23.705248,23.712027
22.844038,22.839582
20.966484,21.046865
22.457716,22.64636
23.821548,23.86961
22.402874,22.121624
16.1344,16.323362
23.453506,23.366348
23.092907,23.147663
21.63132,21.361885
22.44491,22.322195
21.248215,20.547035
16.670351,17.669535
19.094746,17.425064
23.824892,23.904823
23.669641,23.775225
23.535408,23.618612
23.598635,23.561256
23.838987,23.882643
11.564153,11.506347
22.536526,22.472122
23.809704,23.898272
23.131775,23.273567
23.860231,24.017391
23.538315,23.41983
23.352455,23.282887
23.63646,23.660553
23.743816,23.856962
23.13102,23.073147
16.018028,17.456781
18.744137,18.75557
15.388077,13.689125
23.803143,23.967617
23.723042,23.701572
22.544292,22.409819
23.436192,23.32825
11.384047,12.569064
22.826067,22.802711
23.726044,23.745857
23.526848,23.443766
23.168976,22.975971
19.137894,18.36584
18.511177,18.194319
16.74413,17.551
23.697378,23.704746
20.211525,20.142406
18.360134,19.18895
16.761162,17.592548
22.412163,22.763748
17.992945,18.455057
23.53535,23.542164
19.060507,21.175205
21.689123,21.676306
22.447824,22.569305
22.551708,22.88556
21.05774,20.847698
21.994757,22.056385
19.904612,20.677591
21.268162,21.784271
23.429781,23.459013
22.179052,21.87136
23.572178,23.650204
23.835352,24.023588
21.321777,20.736242
23.61883,23.61248
22.622055,22.676933
23.666138,23.764256
15.768216,15.089516
18.398201,18.267448
23.82071,23.85492
14.420654,14.712154
23.695923,24.202614
22.969645,22.854586
21.048664,21.40739
17.8187,18.586761
21.363735,21.60376
23.739904,23.813404
20.909323,21.714422
23.565353,23.49745
23.596962,23.684553
23.83633,23.95139
20.324078,20.093323
23.748203,23.782787
11.518216,11.863756
23.498972,23.571512
23.428383,23.446543
16.823566,16.329079
20.203362,20.018272
23.673613,23.78609
22.254232,22.547485
23.403166,23.454021
16.13398,13.057449
23.656187,23.72843
14.709702,15.556305
23.254375,23.121782
22.87733,22.721825
23.537062,23.354925
20.951797,21.04966
19.598644,19.990374
18.660334,19.44461
23.452621,23.57679
23.773266,23.783142
20.983532,20.893623
14.747158,15.37522
23.280165,23.201746
17.900375,16.821579
23.310003,23.49982
23.630785,23.618534
14.055449,14.351858
23.717495,23.809269
19.569324,19.863924
22.034508,22.334234
22.899475,22.961336
9.662202,11.376892
16.658699,17.221481
23.500708,23.376078
22.492785,22.80505
23.692999,23.690763
23.529135,23.567215
23.83379,23.91484
23.751951,23.724773
19.883883,20.462238
17.08617,15.192812
20.821495,19.993736
19.228313,18.715279
23.852753,23.981823
23.335663,23.178211
23.634365,23.633917
23.6697,23.745335
23.594297,23.623474
14.296461,13.744278
22.600338,22.619034
23.128069,23.043268
17.355064,16.873709
23.641603,23.70262
21.54726,21.54528
23.703827,24.378801
23.81018,23.876766
23.500628,23.521648
18.992447,19.221539
15.059828,15.280837
23.840563,23.884813
23.577763,23.567099
19.03788,19.23676
14.8658085,14.324947
23.423931,23.578238
22.753502,22.659653
21.929668,22.193405
23.54673,23.382597
13.987265,14.971674
20.249477,20.384155
16.139513,15.749411
23.758717,23.804104
18.937113,18.993212
23.67918,23.747871
23.72261,23.705215
15.056231,14.308109
23.786724,23.816877
22.975319,23.125408
20.373226,20.495157
18.611912,17.712086
23.8345,24.037151
20.395956,20.840012
22.961197,23.115211
22.716846,22.689348
22.19878,21.933998
23.28635,23.25026
22.240374,21.900173
22.903343,23.107273
21.938328,21.605368
22.305714,22.268543
23.602188,23.713364
23.748644,23.726763
20.720343,20.685364
23.403542,22.714663
22.025742,21.778234
20.238258,20.092773
23.69667,23.773079
18.723627,19.817045
23.46332,23.53783
21.2707,22.095741
23.318481,22.952156
23.098232,23.241684
23.806028,23.853031
20.581707,20.673042
23.433329,23.439938
22.795197,22.72025
23.738192,23.698038
20.90245,21.264057
22.354015,21.912148
23.470325,23.265673
17.470535,17.863354
15.207024,14.723245
22.100952,21.661806
17.490181,16.520748
23.57988,23.481926
15.587059,15.98746
23.856337,24.0311
23.717552,23.808128
18.731411,19.247421
23.469826,23.448269
23.460258,23.569279
23.781214,23.708155
23.198109,23.253641
23.127115,23.612324
23.612854,23.759306
20.13552,20.207024
22.414873,22.689217
22.048342,21.749325
16.235794,16.785295
23.367195,23.509604
23.504097,23.620613
22.848108,22.999931
13.214221,12.396975
22.145693,22.366838
20.08205,12.486264
18.786045,17.693565
23.614517,23.489218
21.612307,21.578
21.533598,21.156864
17.161774,16.981087
23.667639,23.640755
17.664812,16.48416
16.458187,16.870651
21.94225,22.094257
23.32941,23.285572
23.569687,23.668362
21.169538,21.054958
23.856636,24.143047
14.391102,14.501371
22.676155,22.591969
20.411074,20.252363
23.534018,23.218971
22.617065,22.780418
23.44165,23.446297
16.674992,15.631319
22.889038,22.765135
21.466146,21.635841
18.857517,18.946863
21.584114,21.188404
23.359913,23.354458
21.91114,21.93874
14.65842,13.319684
18.715912,18.731241
15.228205,14.160597
23.852291,23.85795
22.005274,22.562443
17.708263,17.512371
23.543219,23.655058
22.818527,22.55414
21.73821,21.870796
23.70261,23.838367
23.800476,24.061485
22.815115,22.844797
23.19706,23.356155
23.305214,23.693094
22.487732,22.652695
22.983253,23.00325
14.735113,15.535422
23.535824,23.605915
23.01847,23.020819
23.706394,23.724861
22.710117,22.750889
19.7394,19.16736
23.739244,23.768225
18.051865,16.743114
17.986538,17.431658
11.939354,12.423057
22.018066,21.972412
18.888515,19.35123
16.746387,17.220234
23.740564,23.778536
23.72895,23.766647
21.494455,21.162704
22.698536,22.807568
14.976208,15.938114
16.43061,16.724243
23.839981,24.102697
23.129978,23.920094
23.112417,23.165083
23.31082,23.287643
21.465338,21.891415
21.837303,21.803133
23.76664,23.945234
22.633139,22.462486
14.479252,13.774708
16.814991,16.781492
23.85313,24.051853
20.484793,20.674809
19.63922,19.406961
17.209194,17.09132
21.09786,21.342247
22.997597,22.964684
23.793076,23.8237
22.743298,22.872032
16.067034,15.80444
23.0295,22.680916
15.731674,14.6989765
11.731171,11.914251
20.0207,19.519142
20.1055,19.666101
23.374966,23.375778
18.603714,18.349266
22.89941,22.772875
12.181755,13.242754
23.092962,23.245531
23.34096,23.398151
23.646105,23.664143
23.605532,23.841839
22.674704,22.674004
16.49299,17.107615
23.86621,24.092442
21.418743,21.432241
15.336956,15.877082
18.917797,19.838982
21.933516,22.260885
11.500084,11.130961
13.824626,13.637882
20.371584,20.426632
23.806969,23.847683
23.861322,24.037886
22.894545,23.167866
23.585743,23.655952
22.23806,21.797268
18.860077,19.467361
21.899847,21.620089
23.399979,23.439322
23.64096,23.774471
22.356644,22.51831
16.905563,17.24777
23.467567,23.646364
19.693985,20.705986
20.01722,20.519552
20.785402,23.185535
23.820074,23.895514
23.037798,23.052456
17.92162,18.981436
19.726515,20.00698
20.158737,18.953499
17.364754,17.479877
23.547115,23.597073
22.381102,21.867554
20.879778,20.672695
23.615774,23.708641
23.641396,23.773823
22.94279,22.983284
23.06114,22.916525
21.116413,21.0268
14.129889,13.88799
19.691984,19.38998
12.605448,14.093671
18.67166,18.904428
17.375961,16.488848
22.545557,22.60115
17.622952,16.935781
21.864353,21.7795
18.099586,17.705318
21.343964,21.198141
23.015856,23.012005
23.452951,23.29767
23.031176,22.981007
23.815857,23.926083
18.82386,19.943172
23.725908,23.775867
21.93082,21.985796
19.571943,19.526506
23.643764,23.532125
19.119503,19.141045
22.323338,22.243195
19.3342,19.531616
17.135046,17.825954
14.886309,16.05891
22.53782,22.595612
18.21584,17.308365
23.672113,23.736763
23.68761,23.807589
21.549026,21.440536
16.07602,15.141527
16.4975,16.603882
23.696438,23.846972
23.43296,23.412663
21.385492,21.844482
23.066645,22.784992
13.187065,11.190729
23.662281,23.656862
23.528801,23.542667
23.691853,23.704933
17.013151,17.62539
23.864782,24.135017
15.304693,15.415988
21.747923,22.06755
23.391487,23.28466
23.67657,24.248524
22.810263,22.836092
18.73751,18.636696
23.57409,23.683876
23.647495,23.598206
20.167501,19.538877
23.612404,23.665916
23.658972,23.71933
21.948046,22.300026
23.30915,23.204498
20.703873,20.76935
21.872791,21.956491
23.256014,23.227278
19.625877,19.608156
23.359562,23.243776
22.654491,22.861671
20.874552,20.311115
22.768076,22.535353
23.816885,23.962029
23.273218,23.26185
17.613415,17.681694
22.70569,22.806953
21.435259,21.305872
22.38043,22.716995
23.229137,23.150337
23.548923,23.678333
21.628399,21.37825
15.483332,15.618822
23.664652,23.64873
20.255985,20.38854
23.14647,23.190739
21.378574,21.366993
21.617813,21.703568
19.916859,19.909044
15.97982,15.6952305
23.537136,23.5625
22.286077,22.271145
22.34304,22.225765
21.048586,20.998886
18.561098,17.956171
22.73286,22.712778
14.941237,14.886786
16.622126,17.377254
17.555662,17.807587
19.369148,19.915268
21.50431,21.831097
19.109434,19.716803
21.871584,21.657097
23.26013,23.21326
23.013597,23.064253
23.538813,23.503704
23.757801,23.778793
23.540216,23.688282
20.82472,20.804016
14.314686,15.953705
15.658519,17.481028
23.509077,23.584951
23.311153,23.435482
18.561264,19.745289
23.6372,23.759998
16.370628,17.44085
22.90856,22.915815
23.243462,23.1642
23.322117,23.272099
20.489584,21.081741
19.713024,19.378765
19.438526,19.675358
16.825287,16.718817
23.671516,23.747795
23.299072,23.281778
23.830143,23.910885
17.372496,17.53151
23.36789,23.419828
20.632406,20.634205
17.416876,18.414265
23.46044,23.352158
21.81445,21.59473
23.76619,23.845123
16.757887,17.637932
19.610214,19.879211
17.014671,18.070559
23.649782,23.640263
23.283379,22.915707
23.247833,23.0994
23.818642,23.990847
21.203083,19.51429
23.665485,23.683523
18.605492,18.610298
23.195509,23.05634
21.924313,21.524338
20.669401,20.723701
14.300827,14.270572
21.17757,21.476357
17.691511,17.263191
23.000763,22.84885
13.658688,12.680285
14.208687,12.626646
20.332855,19.723434
20.301771,20.582617
23.510725,23.511648
22.287188,22.175423
23.645828,23.554127
21.096487,20.881157
18.886776,19.605225
14.4737015,13.649333
23.514431,23.48079
21.226618,21.488062
16.135801,16.992802
23.852892,24.086254
23.584766,23.751242
20.959818,20.553833
12.470413,11.9722805
23.796093,23.854568
20.83386,21.059671
23.285973,23.23722
12.650227,12.34627
23.679747,23.716068
23.696375,23.676233
23.48172,23.641384
22.80164,22.628557
21.952152,22.55193
22.06062,22.283875
23.190401,23.179075
17.379074,18.11887
22.230896,22.686665
21.926939,22.269295
19.740686,19.690239
22.584814,22.846684
21.049702,20.685677
23.793957,23.922512
20.497442,20.401909
23.642817,23.648579
23.520138,23.604103
15.622446,15.191519
22.589926,22.542717
23.66714,23.738419
17.689096,18.05255
23.789513,23.854904
23.656328,23.74013
14.605595,15.449329
23.862206,24.014366
20.154358,20.368786
22.330252,22.59703
23.12782,23.16109
20.74264,20.54594
17.47686,17.391117
21.828012,22.634869
23.665812,23.72163
16.710897,16.918293
23.713913,23.738285
14.138239,14.535669
23.660059,23.746735
18.261055,17.495502
23.263885,23.501686
16.694376,16.777328
18.0392,18.20536
23.433712,23.6507
23.77388,23.84
22.273458,22.793123
23.640247,23.690407
20.95327,21.831312
17.566532,17.370079
22.310297,22.573566
12.3494625,13.20603
11.014671,11.511786
23.530685,23.26921
15.882171,16.801405
11.740648,11.834941
18.204876,17.234993
23.739513,23.78674
23.733173,23.71201
18.148586,17.791414
21.240574,20.634743
23.745731,23.783743
23.743412,23.76514
23.534569,23.497093
23.704382,23.735645
23.80523,23.88224
23.732134,23.82333
22.53388,22.29868
23.786499,23.793804
19.48888,19.898716
23.877457,24.316723
23.64534,23.657513
19.843975,20.373495
22.845676,22.701706
23.504744,23.541548
22.45549,22.641705
23.464447,23.508652
23.634895,23.63022
17.235733,17.307098
22.337637,22.61819
22.155724,21.8709
23.564945,23.533886
23.089207,23.200064
22.90876,22.92993
23.608265,23.676733
13.295801,13.657591
23.556133,23.583931
23.740265,23.78243
22.381918,22.43915
19.878437,20.61405
23.839085,23.944176
16.796896,15.732429
14.986746,14.261913
23.25487,23.5056
11.034889,11.149607
22.575224,22.508
15.436784,15.519388
21.251701,21.578066
23.261936,23.380444
23.792334,23.779259
23.678366,23.656538
23.77206,23.813812
18.987787,20.028858
20.690817,21.649992
19.137356,18.286777
23.478718,23.606972
23.749836,23.810154
22.99801,23.410099
22.882513,23.323456
22.870901,22.691725
11.639122,11.316519
23.612803,23.683218
21.524609,21.53513
21.798435,21.765907
21.938545,21.981861
18.702114,19.127678
21.740414,21.898006
20.78415,21.379337
15.703523,15.789522
23.741093,23.774258
18.405262,18.600739
16.374159,16.300526
23.639215,23.699425
23.808004,23.93911
21.284943,21.44802
22.721762,22.779121
23.756147,23.791584
22.593063,22.694681
22.921545,22.907509
23.638302,23.634502
14.190265,13.598381
21.865164,21.523407
20.309572,20.855728
15.790173,15.1347685
20.192417,19.904028
23.745977,23.84031
23.837301,24.03675
19.302444,20.075512
23.703682,23.585636
15.052198,15.284508
21.325079,21.03585
23.683311,23.692518
23.67035,23.720062
18.27193,18.954407
23.77132,23.766275
23.075378,22.4136
21.722803,22.078342
23.567142,23.559837
23.588646,23.664154
19.260628,18.611198
23.38066,23.365614
23.552528,23.528957
17.47629,17.89508
18.500275,18.971916
19.905365,20.361225
20.007229,20.163471
23.235992,23.1787
22.586447,22.371185
23.447842,23.380592
23.04258,22.963406
23.844011,23.84569
16.2584,16.282537
23.394703,23.382597
23.409527,23.505426
20.84441,20.103851
23.400473,23.387972
23.593853,23.661427
18.177227,19.085907
23.690807,23.758255
16.938786,17.810045
23.315187,23.391762
21.300919,20.921923
22.721506,22.890211
23.81601,23.860765
19.001629,19.778755
23.345257,23.489573
19.741724,18.33619
20.808842,20.78622
9.259543,10.551054
22.520956,19.995533
21.527245,21.585735
23.468155,23.589905
22.620533,22.779686
15.482237,15.910226
22.378147,21.77473
23.844141,24.033272
20.076555,20.059494
18.451283,17.892565
21.01065,20.54955
23.645557,23.783796
23.472467,23.451073
20.274609,17.935432
16.581816,15.447017
14.553926,14.013803
15.176327,15.59477
23.535416,23.682686
23.701168,23.678417
22.74701,22.668621
23.139172,23.228767
18.20742,17.558624
21.720413,21.67809
13.989664,14.740931
20.706165,20.760288
18.199352,18.003899
22.976358,23.276703
23.604809,23.698402
23.74319,23.716518
23.485697,23.37149
18.299433,18.651546
19.067486,19.321133
22.817862,22.913996
23.785458,23.831429
13.509529,13.152494
22.15339,22.290672
22.704746,22.709297
17.144114,16.529654
23.680054,23.748705
23.766506,23.830065
12.959305,11.975938
19.368176,20.33022
17.510113,16.129986
23.306126,23.298996
22.948586,22.987743
22.472145,22.2349
17.778933,17.607773
19.612156,19.396996
23.87054,24.149567
19.238356,19.044384
23.834648,23.916628
22.578735,22.751446
21.632078,21.916204
22.496288,22.851002
21.672321,22.469002
22.851368,22.791267
18.128153,18.06396
22.242191,22.201515
20.638535,20.132298
23.789673,23.80965
23.810425,23.738064
20.330517,20.461143
17.876583,18.886433
23.474998,23.567661
23.725752,23.780186
23.808235,23.792473
23.518314,23.66264
22.620235,22.901785
17.736847,17.738165
19.799477,20.460249
23.834137,24.061735
23.523214,23.527424
13.749742,14.960875
23.70203,23.73148
17.935646,17.42797
22.53474,22.339914
23.54682,23.487566
18.606653,18.383846
22.146465,21.925457
22.448874,22.613882
15.5385685,16.257206
23.770882,23.726105
12.779215,13.937341
16.65648,17.457315
17.358847,17.736862
23.7749,23.738955
23.723694,23.937302
23.636429,23.678604
23.745693,23.715693
14.902554,16.100323
21.025051,20.867985
23.648634,23.763292
23.72726,23.677176
23.644005,23.62348
17.259548,17.283043
18.864689,15.3273535
17.033735,17.736757
17.716164,18.004074
15.179514,15.328182
23.3164,23.460716
23.028898,22.941639
17.479517,18.390368
23.400005,23.397177
14.502752,14.197567
21.329067,21.324009
23.676449,23.813171
20.680744,20.417788
17.0512,16.847382
22.714191,22.718483
23.570927,23.652027
22.882826,22.831326
23.13375,23.019575
23.489607,23.640722
23.68067,23.72837
16.985722,17.059994
23.837214,23.922901
17.47213,17.731308
17.843725,16.194374
18.76844,18.564886
23.532196,23.628597
23.787226,23.99004
17.884315,18.129272
23.308117,23.220337
14.7108965,15.879473
22.905691,22.90012
23.838034,23.883701
19.1619,18.812561
17.752295,17.32856
23.79696,23.51115
22.730692,22.78791
22.511667,22.615171
23.836884,23.917065
23.806816,23.912277
16.204767,16.310905
23.645084,23.686207
22.296635,22.060284
15.056137,16.820686
20.73908,21.08028
20.593876,20.553455
23.504374,23.380913
21.39819,21.233128
21.789238,22.050154
18.26875,17.225395
20.750374,20.95551
23.572712,23.573292
23.450111,23.210283
21.592041,21.34385
22.168331,22.035965
21.020306,20.920263
18.757185,19.142822
11.068184,11.976465
19.732008,19.382845
19.653957,20.720375
16.124895,16.288885
21.89156,22.260868
22.48024,22.631
13.921017,13.953926
23.705616,23.811762
22.417004,22.221947


==> plots/fxBEM_actual2.csv <==
4.89231227541606e-06,-0.454683349468551
3.74490687733831e-07,-0.173605928425122
5.02479161135493e-06,0.0705218833469199
1.38563474986245e-06,-0.307037995042991
2.84009082678648e-06,-0.0215692088185179
0.000562578614407966,1.21812168144307
1.55949340421766e-07,0.249609853621205
0.000304522148032735,0.325071978899957
1.58999834781691e-07,0.153633293943595
8.87188064216186e-07,-0.061947666046908
4.16921961367277e-08,0.0194968234554567
7.0388879173149e-08,0.103465339730974
0.000384026380577448,-0.817248864733066
0.000246072638513998,0.177868570122065
4.01671735837692e-08,0.0223204515098016
7.18023069480784e-07,0.0736211522444564
1.65294562030259e-05,0.438032754637223
0.000620849563425593,0.777595950769935
1.67600847328121e-05,-0.0593791096712813
2.0159431721989e-06,-0.092373500118928
1.16983196344734e-08,-0.044050731835608
4.3974036713506e-06,0.0197340623652015
0.000211325983350173,-0.840935349457612
1.01627263272217e-06,-0.218840903035092
0.000369604798371077,1.11632208102875
1.1148869348617e-05,0.627837892397091
2.47171839740752e-07,-0.019367361377827
1.95438243507538e-05,0.927174450026688
2.36119759584583e-07,0.517053933056497
0.000646783479733923,1.09635348149427
0.000355464451837147,-0.295497494921636
0.00020467350254506,0.997456118067802
4.12251536279621e-08,0.000143178062262789
1.66778776156343e-05,-0.219973534204169
0.000267164296139176,0.425110388284726
0.000233329979859872,0.143311994763401
0.000794954599607823,-0.780315477628466
1.95739208479783e-06,-0.173527791293079
3.89358285220812e-05,-0.229830005406639
0.000250926241481496,0.161708885707859
2.42369962302169e-06,-0.104217298377586
2.13724976765787e-05,0.122065260867545
3.38133423733902e-06,-0.934310196532329
7.91703889488182e-08,-0.021737863406946
2.98654295643639e-07,0.0423355411682747
1.35798210089362e-06,0.289538872380738
0.000460878619313937,0.840708359112704
0.000637886367248899,0.299163892596344
3.18687427835897e-08,-0.152917090460808
0.000582704114988759,0.0723150680851013
2.11411699091975e-06,-0.162094302168079
9.0763288540345e-06,-0.377451651424327
0.000697368475611027,0.0506815496331339
5.33779083577431e-08,-0.0136601434737132
0.00012163834916255,0.136977437424384
0.000181906639447679,-0.211770296814193
6.03319248262797e-05,0.628683998526402
2.92068840142073e-07,-0.0980122043665198
1.06716648894858e-07,-0.288436908255617
1.15103869413522e-06,-0.103572704331415
7.515786657826e-07,0.159737428182032
8.4314159468133e-07,0.392461784054385
1.02333851328048e-06,-0.158804448944049
7.75595854403316e-06,0.476981511873519
2.01698751121622e-08,-0.0576220222163904
6.32127745593935e-08,-0.106104498028765
4.78921380333328e-08,0.104745749295022
0.000736438934225734,-0.397148805455194
7.04993671545018e-06,-0.346625004854047
0.000274555922274702,0.622926377983417
0.000188533223212338,-0.303471594801
1.58230608521361e-05,0.0300916220096126
5.49168985773741e-07,-0.0861689475657104
0.000210644108245971,-0.601224857920942
0.0014365423629877,0.231844832654458
2.5889621927096e-05,-0.0319151937809095
9.4344779019152e-09,-0.0559824248758141
6.04407030572465e-06,0.027702395083129
7.95340013163071e-08,1.0720932162072
6.17004792135796e-08,-0.0772390734625406
4.36316296951978e-06,0.17428734058642
0.000315486592878852,-0.255771886365291
2.98886498987366e-06,0.61053368895815
2.37688815113931e-06,0.198031077265574
3.65544917205035e-08,-0.0185158608967117
0.00103939093025942,0.164225202796571
1.2884330264384e-07,-0.103905291969346
0.00047974965991659,-0.411253246127784
1.42776357369174e-07,0.0293241332528367
2.76684426028932e-06,-0.259941649617389
3.42766697519386e-08,-0.0295009436739349
2.56259992775078e-05,-0.00875743556649925
6.69478637157264e-08,0.383116139842221
5.35032443339258e-05,0.530153117749642
8.02788543453086e-05,0.0867669077875277
9.29240480447922e-05,-0.427611352625543
1.03496148521956e-06,0.184481884517316
0.00291076541488541,-0.499942106181497
1.16048380753132e-05,0.122958044722509
2.4048270690555e-06,0.310806426569743
2.65737297818195e-05,-0.0672918066823324
0.000609789281881548,0.470407237014428
0.00193676145671325,0.288629333711957
5.43235817215007e-05,-0.0678789109327489
1.03943233251872e-07,-0.965405960615038
5.87336130930933e-05,0.491393161056702
4.74809605096009e-05,-0.395964411801947
1.23394209347549e-07,-0.158444666641048
1.94308965565536e-05,-0.0309357609328972
3.78698424262752e-06,0.129091283918235
1.09822130851655e-05,-0.154949162159443
6.51779697348432e-07,0.186555749030767
4.15391570911788e-08,0.128423652639684
2.62913392856336e-05,-0.626163382497156
2.94317899818009e-05,0.0787442457370546
1.36669935787185e-08,0.0220498245540668
6.37512318858303e-07,-0.281864651226557
1.45267633424051e-08,0.288537442231478
0.000702515207331726,0.461909926336834
0.000275822597518564,1.0021800096847
7.29910749286678e-07,-0.0189903635443725
5.2438825530597e-07,0.126035146876079
3.89932336408164e-08,-0.0910008906193887
2.30371590480904e-06,-0.0261617269272911
1.5885342647673e-05,0.551690031621237
2.10039629954777e-08,-0.0545320627880388
3.3124756813171e-08,0.0804199104397921
2.29734577388263e-05,-1.25879326241777
8.02950531671681e-05,-0.0243718843003118
1.7127971777056e-05,0.365673956452408
1.73369204526035e-07,0.490646155235524
0.000188312415508613,0.00250518879225379
0.00015319578169828,0.803209764422082
0.000124775729336334,0.866161951610963
6.02759908108512e-07,0.0697475388318154
1.65533197374412e-08,-0.0592770976680276
6.73804287305037e-08,-0.0612335624417075
2.92439779882007e-07,0.112714609309828
1.40532237474223e-07,0.0366036448769386
7.08005654673617e-05,0.723271535984656
3.35525177003473e-08,0.0118740580085628
5.37632691707141e-08,0.138725326996804
0.000584717407515842,0.405978913957104
6.01333024599954e-07,-0.0363996287645163
1.22275588399177e-06,-0.0884078339572873
1.14110628476559e-05,0.300010022662558
3.11226030143187e-05,-0.336261158362747
6.3785604170112e-08,0.154359523220135
0.00488443547840127,0.167407155258987
0.000220892601789599,0.461119100448837
3.4945466367674e-06,-0.161579929995049
0.000111998930888817,-0.214266239141739
2.28287876954572e-06,0.0901644055209794
0.000282239680158466,0.39204376346903
1.64634879154515e-06,0.0219258342030087
3.83718077889988e-05,0.379926627672796
7.32484423954507e-05,-0.390794372464912
0.000131433167108916,0.368740199171366
1.70301748810289e-05,0.276282418412267
0.00069447481315112,0.584388571033283
1.43062608435785e-05,0.336557865957519
3.44118224966049e-06,-0.514905650721966
0.000241531186466591,0.661642007605551
0.000503161730582066,-0.604904021604621
1.04141416059521e-06,-0.343359533505214
2.99089559893342e-07,-0.383637071541666
0.000840792710674286,1.16951123469228
3.17881637304828e-07,-0.124279940912728
9.02483548442479e-05,-0.274197418120293
2.89451695335232e-05,0.471425310187074
4.55555142701251e-06,0.0579412118092405
0.000562248449691491,-0.491463692925226
2.67996499182148e-06,-0.0164350127993207
3.02749639718383e-06,0.635528820745931
3.63114097335434e-05,0.00850092579936595
0.000591698151706955,-0.233616046192802
5.01397287241113e-06,-0.282462447888022
6.45531818392882e-07,-0.21343623689526
0.000142350248184791,0.481183686966116
0.000133472581558168,0.377045276397144
4.08056944070342e-06,-0.08879736198811
2.03135291641687e-05,-0.513246531232352
4.80723243029308e-07,0.0468484411025802
5.86799379435191e-06,0.220215008387378
0.000301398250543227,-0.0347097283269361
9.27680768714489e-05,0.683909367290157
2.4953501995191e-05,-0.075773453992512
0.000436862779504293,0.189301019392329
4.30043683470602e-06,0.0649496343349429
1.69854007640498e-07,0.00800279586956368
1.50120014644125e-05,-0.105126608678123
0.000762412417075397,0.27185377805875
6.20439819480869e-06,-0.512772533689004
2.49913661923686e-06,0.0916676347300889
2.24879799513006e-08,0.0284227376384931
0.000114311743848866,-0.0657435217019604
0.00023498900629694,-0.392802314517104
5.85412634223615e-06,-0.682881037409035
0.000295042006039764,0.548559079048898
2.60215542188764e-05,-0.0968558555713159
1.07697610310762e-07,0.0764640599364497
6.13851799306156e-07,-0.081535823362492
8.00218914944032e-08,-0.0566663683137212
4.00132362432408e-06,0.469911186198222
8.90671152741558e-05,0.387706735501884
3.29292463016291e-07,0.352947591831484
2.10875969433362e-07,-0.0937841516987679
7.28172064775782e-07,0.0269616158616915
0.000690925399845253,0.147674159051104
8.37709045367635e-08,0.0352575296843252
0.00011739720062643,-0.302005397840443
1.14030348099759e-06,0.0515735610136666
1.22346311109206e-07,0.0762598036146548
9.8776254479755e-07,0.133754398260338
1.4902224433771e-08,-0.076078118927002
1.24292841907855e-06,0.163185542229416
7.5833893339634e-07,-0.240789329455433
4.6402592880889e-06,0.11200759721599
1.88966008330188e-08,-0.0170124983310388
7.53762015940325e-08,-0.0500387070298154
0.000725619604365383,-0.0379047951566635
1.00220835082699e-06,0.0806626735488567
0.000100546437728567,0.0339432394961042
1.06373910721284e-07,0.201316853831229
1.18531127028827e-07,0.0100227537812773
3.66329794613096e-07,0.0539486843421076
9.29302341010947e-05,-0.237263582733513
1.09725632376886e-08,0.0345873807528288
0.000326100538320749,0.421822572345827
5.05828495772471e-05,0.672672227694843
0.000544123985431995,-0.417035117045786
0.000157843070176236,0.705819659676837
9.75878733373828e-07,1.08355547423065
0.000149868503921454,-0.500974344398726
0.00010456238240288,-0.0949245993872695
1.25462000524391e-06,-0.187153362014696
3.81007963032453e-06,0.203903678596914
8.16749098961188e-07,0.179117644216861
0.00020870315213192,-0.798896999562348
4.36594320246267e-08,-0.0468265834757101
1.29781664350755e-08,-0.022173423182793
4.48115800120659e-05,0.79345029647675
8.61105712670751e-07,-0.0512741350270018
2.53312422944225e-06,-0.0566296782355635
1.6222060676162e-06,0.473589248529695
0.000772048940674733,-0.304749439653168
2.0577460711852e-07,0.0673844585414674
0.000215727931458547,-0.56932606878751
6.24163160105378e-08,-0.0154227482447909
0.000396471994068856,0.440782817854403
0.000109560013972687,-0.268632077120395
5.05242604652844e-07,0.0859223154127116
4.68064238413388e-08,-0.0898999524197632
3.39801868475325e-08,0.0204749986865735
1.38196050283655e-06,0.161325933169876
0.00112377052733501,0.253052067502003
4.49562661851994e-06,0.49594296110276
2.29461059311847e-07,0.0575047487055872
1.03149551018109e-06,0.094385266524346
1.60105880450166e-05,-0.787620851217806
7.0869115190549e-06,-0.126255455234392
8.96835535005935e-07,-0.0404331700530472
0.000194207802709338,-0.645273289674778
0.000744560377344892,0.209438087235199
3.89526650066105e-07,0.0216668158916849
6.90791652694567e-06,-0.326980028434371
1.53011504595615e-07,-0.0985227950435661
1.05477516944323e-07,0.131754342475632
1.4904036750544e-07,0.135438469883676
8.36579472925743e-05,-0.636060372791067
6.75910252870336e-05,-0.389249658386702
5.13307643860406e-05,0.0987965051564979
4.36576226957439e-07,-0.144363742728315
1.26163884163199e-05,-0.0213961018540047
3.98167382731855e-05,-0.360580500691454
0.000107559403180219,0.170193008399431
4.29505010404719e-07,-0.0273505569290841
1.24679973387332e-05,0.328868752738974
4.90877112197654e-08,0.0806046323639846
2.66496150794532e-08,-0.379660297027082
0.000232024472287551,0.15029147734366
2.89289919515728e-05,0.00269803504611415
6.04559934117275e-07,0.475275598793452
4.25177709422013e-08,-0.0231834955753338
1.69403189735125e-06,0.408806223853519
0.000274922471104537,-0.0892970702867674
6.01360215852893e-06,1.05327921473809
8.33148834793779e-05,-0.23936477040737
2.38359230526765e-06,0.557063506626251
2.14528181799489e-06,-0.596078455002816
5.05649793896809e-06,0.115648535523804
0.000281856713023228,0.0156678891745419
1.2401207460867e-06,0.00697921719384786
8.36422256073076e-05,-0.157051529209625
6.51190643177044e-07,0.0818782726735988
0.000233293716975417,1.77617235615315
7.04328596779429e-07,-0.117243016868887
1.80691306552238e-06,0.310822829205502
3.24126226186824e-05,0.0512529520388369
0.000139394731104137,0.0170295832576726
7.87175816760351e-08,0.185311440773447
7.12641378305329e-05,-0.434398301778749
0.000154082634915857,0.308597322600751
1.52022056875132e-06,-0.0674613451740243
4.87733563545967e-06,-0.120454060104704
0.000133220845868242,0.236986152392885
3.07265892558842e-07,-0.519590555489356
3.07435416193062e-05,0.294942945114547
7.99662259470292e-06,-0.835909356293935
0.000108004442644084,0.654873587907439
1.56485600793015e-05,-0.518092792883302
2.57246158885901e-05,0.591123461495872
2.10182174629856e-08,0.0753262614520041
1.89150167645146e-05,-0.627251044067823
2.69736002810229e-06,-0.184676542344549
4.50258156732366e-05,-0.317082546669995
1.49166155765014e-08,-0.0740996757978784
1.49136086525428e-05,0.0566783605495564
1.1496864888794e-07,0.0694018330577842
1.15782301168157e-07,-0.029305635119435
6.57874527567973e-05,-0.274192104891672
1.60916537348026e-06,-0.110220693241159
2.19834942385372e-08,-0.168615785358011
8.38036534736223e-06,0.0390039980581135
1.71551058248379e-07,0.305153769093699
0.000288360845670603,1.08274021793156
2.01442160328089e-06,0.0370283347674231
4.14489778112545e-06,-0.155873099461335
0.000256526064805604,0.871899496731399
6.23857874854455e-06,-0.860406938662566
1.13355108112161e-08,0.0842436332086475
1.21198900224407e-07,0.0310954254519197
0.000335476132956098,1.22235580313444
3.3167051818628e-06,-0.408274856937413
2.01362286575544e-05,-0.337145721673915
1.21580670565419e-06,-0.326557203916213
3.47377784117125e-07,-0.040651642832838
1.37280891666354e-06,0.103550998245515
0.000137302444107449,-0.413314704220576
3.03310444653096e-06,-0.0697926944250581
4.18751688027358e-06,0.102456185270297
6.11634126523345e-07,-0.120792943504747
1.36881396992057e-06,-0.239444843882113
0.000165640910625636,-0.262702091010098
4.80404006230787e-06,-0.0556170736012978
0.000667660618899024,-0.312777825628409
2.08191128396289e-08,-0.0285392871088968
3.80945418107932e-06,0.26361898263725
0.000911089665511939,-0.410443013522646
1.34831304875399e-07,0.0329780583238936
0.00051151105476209,0.703162374878803
1.19907455460775e-07,-0.299287148550472
3.64027019339066e-07,0.118167308131372
1.90604887728624e-08,0.0828312516527733
3.21181257092477e-07,-0.158591615826033
3.83429834445878e-07,-0.223888530652211
2.83395616100405e-06,0.303722525869068
8.01626531829699e-06,0.214842489534332
5.54817140778767e-06,-0.104204955848087
1.1253392666965e-05,-0.0670422863891447
8.49913562910342e-07,0.238065817942817
6.58080605536264e-05,-0.30855385471199
1.66899204967875e-07,-0.128792895163433
2.49591104743825e-05,-0.948300374141694
3.99690511594525e-07,0.0555871540762784
3.25697798580639e-07,0.157000428937342
0.000110289255997543,0.23690253177463
9.61680484040909e-07,0.0630080268916514
1.64418231218477e-06,-0.184898589973545
3.91142053643294e-08,-0.12240186802086
0.000749509252526345,-1.19589629715583
2.21069108830125e-05,0.1272712934642
8.46509670018531e-07,0.114144348558444
3.49809268987284e-05,-0.424691993366945
0.000449326229290754,0.508389835128684
1.88695618969684e-08,-0.0212803224872607
2.87369461029601e-05,0.19478798075898
4.29389968097892e-08,0.0396952706957416
4.24009618535274e-05,0.367735172375039
5.75825326225294e-08,-0.0564348767105151
2.28410138203727e-06,-0.424581296647686
0.000259110950155183,0.768209864395464
0.0008782765725216,-1.42887157992003
1.94521468348406e-06,0.0421470573050586
4.94812651666684e-08,0.0527770256307868
2.28891029895315e-07,-0.16657433243041
0.000836415797480838,0.186353100046574
2.30554178956766e-06,-0.0795447899314542
0.000106575956325191,-0.534950433271366
2.56126177027681e-07,0.125526529618468
7.15433614784087e-05,-0.0607777383556778
3.63442695926956e-05,-0.480001284914164
1.43844004552197e-07,0.207569536901886
4.93031642350464e-07,-0.123179871546303
3.96316997979584e-05,0.00977938878641507
1.6231685880953e-05,-0.348220542835164
3.09785199146319e-06,0.283031114356591
2.89518999892562e-06,0.761114199216043
3.00260225723894e-07,0.057113125024333
9.47653867586527e-08,-0.146137427217178
1.73849597967479e-08,-0.0172606714451149
6.46611893252112e-07,-0.0137472721775849
1.81303122307777e-07,-0.268906208904799
2.64222381914863e-08,-0.184682492269336
5.50048177903584e-08,0.186645490111514
0.000240876957976536,-1.08982763990352
6.27375978678617e-06,0.00468919708707835
0.000122361350203513,0.914668573061669
4.67315963587804e-06,-0.166849892865978
7.21555462516426e-08,0.0170757363882621
0.00112494398501466,0.431957684154043
2.71421190218499e-07,0.173449845376151
0.000289431057071844,-1.35074819733586
1.10848388329221e-06,-0.531998822345804
1.51553123586329e-08,0.140715671656177
0.000126953813261616,-0.596368804039301
1.05383336870839e-07,0.0457786215904421
1.38476152757405e-05,0.490045078199696
1.98320266341414e-08,-0.0458240630259627
2.88103482675394e-05,-0.095534422509249
0.00111711229804174,-0.128026233986896
4.32450744564488e-07,-0.0915705685749171
3.59817530382575e-07,-0.248221116149141
1.46108759355067e-05,0.248581552922733
1.41138643280399e-05,-0.653037042996562
1.68164343532614e-07,-0.251746524545848
3.8202650406244e-07,-0.0861490270709485
1.2330399317174e-06,0.656975885413277
1.84723958915208e-05,-0.0128162339831017
1.00907312846828e-05,0.457409835599785
0.000730056557878678,-0.254683695381621
1.48800432598578e-07,0.057093858007035
0.000121432932174732,-0.182140195644446
2.25361435838134e-06,-0.069954699871378
2.326424761478e-05,-0.180482983365811
1.15696816334257e-05,-0.512193155965441
3.6225967764757e-06,0.176839507338796
1.50660376778414e-07,0.0397697523061224
4.20826895598083e-08,-0.00066667980701023
3.0573850449246e-08,-0.0539193731454778
0.000677041424124592,0.283141818715287
1.00113683381462e-05,0.123242156082071
2.80663274758566e-05,-0.0867518403980792
3.38640077883681e-08,0.0814406777873143
2.33838141801103e-07,-0.0527326774242041
1.37012398906202e-07,0.0885045212218354
1.91261456422009e-08,0.0266580737462265
4.19142960235623e-07,-0.153089770492823
3.0041476956951e-07,-0.00841415722366008
2.57279577567567e-05,0.463721204318242
2.23358895365692e-07,0.239365906748199
5.20801932242407e-06,-0.0368034060519856
6.22272558684774e-05,-0.201057329516685
3.57478104445285e-05,0.215340507327381
4.09288695758838e-08,0.136733737338338
2.33522238471152e-05,-0.0556989143579937
1.29567061295078e-07,-0.623518151203244
0.000349333225503406,-0.0477871953731665
1.60439725890545e-05,-0.422199997980129
0.00108822253753329,0.69610528503787
6.5310552401579e-05,-0.330000844003555
9.37612352485913e-05,0.102747697207388
1.15259202377986e-06,-0.0757237038379777
1.35068113737441e-05,-0.845493078475612
8.97730792925162e-07,0.0244209268366903
2.3704712590797e-05,0.248605742258646
0.00241092722953599,-0.073475138737748
2.18810228874543e-07,-0.871625394486152
0.00102365048407427,-0.78206830551139
5.05114210735436e-05,-0.322936171002541
1.44396621848427e-05,-0.249322584118276
1.13512127294955e-06,0.120752988050988
1.96107688129892e-06,-0.0665757758762922
6.88844717595463e-05,0.146767432713829
3.38506641605473e-08,-0.00810737543166082
7.19577181231288e-05,-0.0998107357176622
7.53293370720095e-05,-0.262419714490345
3.47307940715041e-08,-0.0177192314148022
2.78054913342827e-06,0.286858063972819
1.24649423500446e-06,0.0980010188552601
9.4401073240222e-06,-0.238633538012433
5.57835945332688e-07,-0.240670289630339
3.50340147626323e-07,-0.0472892139947684
1.65241628471434e-06,-0.157989489844538
1.30441031562202e-06,0.0312095398516941
0.00018096849784602,0.230874490813189
7.44366858120633e-07,0.0665711663162388
1.27382408930491e-05,-0.301563218044023
1.93630918252752e-06,0.00327623951254119
2.13367371450692e-07,-0.000651421912659978
3.95841193117789e-06,-0.0290957705084879
2.20116594081371e-07,-0.00758961858048491
3.63686314455914e-08,0.0670436582538246
5.45216465231064e-08,-0.043364942200361
1.98248616945247e-06,-0.188928963467553
0.000159668166120831,-0.352353761311201
2.74914713870398e-05,0.306349508839177
4.59268825658829e-08,-0.1066636588474
4.88022533034183e-05,0.0395332316358978
4.571131188221e-05,0.854725619036482
9.76528502825351e-08,-0.0104148015811703
2.1360343597212e-05,0.166568823988703
0.000362387054627854,0.271158846461713
5.45412113663984e-07,0.556073912257151
1.59385270631138e-06,1.03883764111518
1.09840193110078e-07,0.0286755761467231
1.58773923549854e-05,-0.139559155557297
6.547398904458e-06,0.322297284863784
0.000153886389698767,-0.621093346195091
0.000196906973166329,0.351815740699882
1.94173212804248e-07,0.0352369750653404
1.2875532280466e-05,0.086574168885077
1.09093010168487e-06,-0.229725674885104
5.41474343990004e-07,0.313746482591788
1.86150152466668e-07,-0.144311354446908
0.000384774185315768,0.0683186458291307
0.00191402577741313,-0.514271044450614
3.98992590311541e-05,0.465263684115698
1.14249907306625e-07,0.154413905649316
3.61279471662305e-05,-0.539118653866432
2.59094368209582e-05,-0.179728185344084
0.00205522319910011,0.0553056388776133
1.57348340220413e-08,0.0680482789885954
5.46708858091518e-07,-0.162476673523139
6.65257938945866e-06,-0.0989619055432751
8.1722630401497e-05,-0.749516567308429
2.17623819316946e-08,-0.0538966919872702
7.05496739977279e-07,0.0435274318342149
2.13079971562151e-06,-0.0855009966276402
4.86584821290011e-06,-0.0695888247606482
1.1394279371751e-05,-0.325936131162631
4.20110092023272e-07,-0.0600114638874557
2.00505560406724e-05,-0.466524515177126
0.000472587969371726,-0.0238359956114723
2.00650032137298e-05,0.299658023621964
1.77968091650606e-07,0.0166242620679426
0.00102079919406937,-0.224029107680712
1.5365753871499e-06,0.133019575762786
0.00022889936107103,-0.0420958255835252
3.63509013855473e-07,-0.0907298467719227
0.000925312130393905,-0.115611686290703
2.06346882403795e-05,0.60414929791462
3.14220100931833e-05,-0.260372277056772
0.000267412871230573,-0.72883444662491
0.000452112072205649,-0.443024824370414
1.87864680745898e-05,-0.0163005573664951
6.1184570395222e-08,-0.170462726829996
2.0091997445955e-08,0.0437971857372334
2.3377111697715e-08,0.17544580823048
2.51076469715839e-08,0.0364877910536926
1.22283786981843e-08,0.411834250796837
0.00121718763855865,-0.788372215592594
2.41431102437653e-05,0.758650834657574
2.08194573758494e-06,-0.490556856325406
7.39708508994278e-08,-0.15816129890431
2.4148153076791e-07,0.0253266068180681
9.58547893282256e-05,-0.902363558038214
0.000254002646743695,-0.111523350068843
6.71251637419375e-06,-0.364675456281988
1.61197442320738e-07,-0.142168961736539
3.3118528682005e-07,-0.0624109759920522
0.000176137683652234,0.0320394989608168
4.55611955577147e-08,-0.19269585142054
1.74544739457782e-07,0.412173038194619
0.000115496328074098,0.373928562717281
1.71176252527089e-08,0.176273999879396
2.3195897931891e-07,-0.175084086223427
5.29941280313978e-08,-0.220658429974326
1.56920454215905e-08,-0.0182618016980794
2.58248279271559e-06,-0.209594020169229
0.00020986318938014,0.571581587430866
2.56377838167511e-05,0.0147451225400174
1.86172880374085e-05,-0.287742224430995
1.31405729441607e-05,0.468359146408968
5.49754378564226e-06,0.420132453802313
0.000128439883534016,-0.668196146945185
8.31587320757546e-06,-0.333560580873713
0.000750662321379199,-0.3904476364873
0.000300178462946647,0.841498537685716
1.5490008640619e-08,-0.0920667135344551
1.64733025216585e-08,-0.186341339387547
2.31094067145235e-07,-0.101090786966638
0.00222640712983366,0.252452425509
3.07492105672783e-07,-0.16454275518162
1.78382608739601e-07,-0.0686403179080507
2.81745782020969e-08,0.22675046456644
0.000105016433200244,0.178806928109575
0.000120044521334969,-0.435892454496046
6.10413523822576e-07,0.182908833499911
7.03006766384397e-07,-0.0886653207829824
8.20814972062103e-07,-0.21250948018265
0.000502702807755389,0.508973477186131
1.19667359200678e-06,0.000417616132410052
5.47275183596982e-08,0.0807381116677131
7.54794805408508e-05,-0.178799707822765
1.50998241170604e-08,-0.187687704364294
2.52167919036627e-05,-0.222751320098858
2.08642626372172e-07,-0.167111451664526
9.47343496846409e-08,0.0610831725305711
1.35402333541627e-06,-0.286882591914057
5.4415847657578e-05,0.133709063394967
8.7350924725388e-06,-0.0257074659719857
1.93222623611016e-05,-0.779075071621167
2.72753355252374e-08,-0.0981735653244469
7.11980417605888e-05,0.0580894081832891
1.55390211449212e-07,0.0778314148273174
8.62205738077492e-08,-0.380091940511622
3.01278285817887e-07,-0.939397596002065
2.85363746100156e-06,0.0695238121563672
3.95726308281831e-06,0.0433727010420339
0.000485269738747813,0.902309144363734
4.80519428534073e-07,-0.0425080525215148
3.75138390460565e-07,-0.216336689488816
2.40076450041255e-08,0.0817648237961345
1.22627914513653e-07,0.320469021357553
5.59346053039047e-06,0.140634852572357
0.000405665223711881,-0.123844942722101
4.51915976967954e-07,0.186820404653466
6.79238146264191e-08,-0.0106798510805217
8.44052689284784e-05,-0.306669104442653
2.3615228997334e-08,0.632103165676454
2.70591976536506e-06,-0.4820582380308
1.84827263741253e-07,-0.0479294912750522
7.80355232910686e-08,-0.115710623955217
3.42480446912873e-05,0.320244614924977
6.70435271938134e-06,-0.0114419073825265
0.000157573338531706,0.00533915291049384
7.0098967577809e-08,-0.0902086830627674
1.37083442342139e-06,-0.0110129059591688
0.000488996332825146,0.0835005040708414
7.19027647642944e-05,-0.371011898397504
8.29432268574904e-06,-0.13082931958424
6.28349738504961e-08,-0.0930485717510113
8.11831652559211e-06,0.233627911002823
0.000807864648374926,-1.18140776060161
3.28258534496985e-06,-0.149035911942623
6.76696765824486e-05,0.319484860920182
1.11448084921177e-07,-0.0231935806893169
1.88759708919915e-08,-0.0671487427878181
0.000141310252539044,-0.865717249781653
1.6365796154746e-08,-0.0316990321600756
3.22749575600176e-08,0.366311628684584
0.000286429173546146,0.117125502282909
8.17250377439733e-05,0.444729479999106
5.91121836558785e-08,-0.0720047854394865
1.27813307697012e-05,-0.295971979097138
4.06863551045667e-08,0.0131858359882099
1.52983521149261e-08,-0.000548699115281634
5.20376643594958e-06,0.166181470880206
7.24617795497386e-06,0.473413820311982
3.28265082296576e-07,0.248587339643675
0.000167847521894995,-0.212182128615023
5.03101414645607e-07,0.0403834571280372
0.000450197886581092,1.35375401872687
6.6196073782907e-05,-1.03328850921863
2.89390243033785e-05,-0.780287495133696
0.000167223796095462,-0.352359844085802
9.8247299898992e-06,1.01887721730646
0.000664748813918577,-0.213628714350703
0.000258321039704202,-0.467027549966883
1.36498385198715e-08,-0.006943446201109
7.25009052651143e-08,-0.0622851071975895
2.35627630242394e-08,0.0135307066113194
1.16046843788914e-08,0.0255783984178149
3.33801649678356e-06,-0.675451378069423
1.34145191380234e-08,-0.0465393885082247
3.12795511248277e-06,-0.7118472016557
3.6427291279695e-05,0.417147535694205
3.02337831126919e-07,0.204810799969491
0.000243334757478956,-0.184157639144882
2.94293462847811e-06,0.132252850516836
0.00349641531811505,-0.182900587262141
0.00013014077303905,-0.345636375855169
1.65917776736262e-06,-0.891965819183473
1.21172350504938e-06,0.103977285669656
2.32732840679602e-06,0.504707062320192
2.31843784935961e-05,0.472543647154148
0.000521988919502315,-0.825671203501196
8.93740137520571e-07,-0.275233438113617
5.48877340773524e-08,-0.13655239858987
0.000315987203775235,-0.340349747755558
0.000192842407952171,-0.849249183515683
2.37866506807945e-08,-0.0522914232729328
1.60072889434835e-05,-0.527074243221161
4.92040890624084e-05,-0.173596943122726
0.000678095546015553,-0.479372008932843
5.03389337922183e-06,0.0367634485101138
3.0187738033831e-05,0.231029916717767
6.06776999137181e-08,0.0415812775761147
7.38248697905375e-07,-0.644894935848847
0.000281117384022224,-0.904403641240177
3.27214188105625e-07,0.00239292295779018
4.15645585759057e-07,-0.161307651054295
0.000278727492786055,-0.39253607758182
1.36341674573351e-05,0.38158116222681
9.77254823622251e-06,0.445624487948907
8.36988986218859e-08,0.300502518084659
2.89924462465542e-08,0.0417874577119321
1.1232222482756e-08,-0.0595714342615841
3.7152068775936e-05,-0.282757723597602
1.60266221906765e-06,-0.861491942473007
0.000987525339431715,-0.807029800092934
8.83988108559721e-06,0.169580564339314
0.000591780496084749,-0.272525501300014
1.80578051418177e-05,0.225106913766147
5.31432202511615e-07,-0.0484274369518134
3.21286799160475e-06,-0.128288480385728
4.36378337460561e-05,0.818340543883793
8.25881350285779e-07,0.00481733824488886
3.69291320940734e-05,0.189097555382038
1.17716044970039e-05,0.0704573438020594
1.29900337388114e-05,1.03340934805481
3.47954780422992e-07,0.340555625496983
4.46101729479492e-05,-0.0790107838953493
2.10498865548699e-05,-0.757917420923185
3.94172300108707e-08,0.134022860487303
5.84560013052653e-05,-0.801907734130113
6.72476150065935e-05,-0.401825130625236
0.00284000032797793,0.438565385370901
4.4385051723516e-05,0.658483831134561
0.00066074685627707,-0.0481412541333718
3.0131755058962e-08,0.0322006926405326
1.59669882795673e-08,-0.0285320534276065
7.60365952809894e-07,-0.0343148991632689
1.64410067833222e-05,-0.109856568274578
2.3688165290556e-07,0.110695727634398
1.23007958413377e-08,-0.0244558718229139
0.00057542772034158,-0.63174590942978
1.11866244535139e-06,0.0300473319391476
1.85746298906378e-05,0.24651334589641
1.47639355292354e-05,0.675659467682585
7.46331417939188e-06,0.27527057443677
5.56530808529898e-05,-0.670821414352332
1.81085378573451e-06,0.270284644010016
1.93690171761023e-05,0.0984515880525055
2.32677783184277e-06,-0.472784260143594
0.000367802686709968,0.132749054834801
5.94574215638637e-06,0.217638542825953
0.000212954517571174,0.486758394170752
1.78407693043352e-06,0.0508431339172772
0.000576205117707331,1.37843147546571
1.63966339462159e-08,-0.175592332535429
5.06604971048589e-07,-0.684214026520534
1.21922057069464e-05,0.0476057947707208
1.83571688905573e-07,-0.0145102134370958
8.09586018390952e-08,-0.0369783169524717
2.25649508219699e-07,0.0871852481597266
5.34011987035787e-07,0.186428207479656
2.59530256567508e-06,-0.108398067665098
1.31565799347059e-07,0.0992622422017918
4.29022855234271e-06,0.165817166157666
0.000984216802621274,0.306425027223054
5.59911549097992e-07,-0.0141364811855073
1.56499470265036e-08,-0.0244835854425968
2.73493607820458e-07,-0.267823590381321
2.37724311417433e-06,-0.0191642476000841
4.16026135848382e-07,0.0664945066004335
3.96085161019052e-05,-0.435681854563797
0.000182933795820454,1.08750091381074
0.000221474707884341,-0.992800329996969
0.00082511400639581,-0.893797797748047
3.88512203506274e-07,0.233477955368231
9.23627144216223e-06,0.692889191955765
7.01181867373403e-07,-0.748256745416664
2.23373740828581e-06,-0.0343220026430833
1.28109685916594e-08,0.380433830539526
0.000165501641268945,0.22398437875004
2.00977524019475e-06,-0.0653523702652534
8.52351972569929e-06,0.0749932081649064
2.51286219217488e-05,0.140023816002162
1.30824083591488e-06,-0.176626548170065
0.000573667251845939,-0.559298140321354
3.21416780668762e-05,-0.137840548100716
9.71249942559124e-06,0.182106471246766
6.8500240844194e-08,0.195925711532546
7.2364449010654e-08,0.0476848074586695
2.14521229024294e-08,-0.0586413665659326
0.000478310764410238,-0.476214998749277
0.00107330782857568,-0.161044607200072
3.56235938121495e-07,-0.218651374886266
3.86269345270879e-07,-0.0633074380578078
0.000343896027980175,-0.380296353772923
0.000328276157593831,0.565520987824407
4.11120136312949e-06,-0.0198052230358074
0.000295009727361198,0.283135185646555
3.9342869970962e-08,-0.249623384414241
9.00971343772319e-08,0.202852378532208
1.40210649087084e-08,0.0835782415329917
1.19931499314316e-07,-0.254690306805281
8.42782211598589e-06,0.511131548695578
7.19764949942649e-07,0.236981923989822
7.63964797518516e-07,0.116766127645745
3.05612608885248e-08,0.0495477621842965
4.31185115670733e-07,-0.0327792355263911
4.08712042434815e-08,-0.0123639170328515
1.14360840842282e-08,-0.0250284891054074
0.000120257748242911,0.100902490600677
5.56165556670626e-08,0.108343180141789
0.000311695803259706,-0.334665853893763
1.043010121367e-05,-0.166895358365726
7.21343279207934e-05,1.10314699572522
8.90705729089389e-07,-0.0351218314041828
4.79925049663192e-07,0.0365681369507686
4.19208216850081e-06,-0.247614566576961
8.45583948631363e-06,0.0429751122844422
1.12696227148622e-05,0.926960780313897
0.000417619687419257,0.626947720720376
1.31453656084454e-07,-0.630856217509726
2.73683826410706e-06,0.263801392791331
0.000844837252274202,-0.00564398686244038
1.56547262682277e-08,-0.019570805349874
2.23639875029583e-06,-0.103372389093447
0.00152779320186926,-1.05966917951505
5.36130938744848e-08,-0.461734106470637
0.000282214668966218,0.607593931383454
0.000237873970233673,0.0428918533680766
0.000108010165287822,1.01132928114329
1.27970129594727e-07,-0.0774690008145717
0.000563746897482393,-0.371744232424759
0.000790250927151536,-1.2224307755532
0.000347323741516913,0.0112948283271079
8.99647622105026e-08,0.0186396057009771
2.819986207688e-07,0.898344963461487
1.56857616394513e-06,0.153688874032822
0.000769954125793533,-0.426538857884332
4.6762303418417e-08,0.0752673839779341
2.37209597091514e-08,0.00456296941986412
4.10966106449001e-05,-0.46175792623604
9.16627345943323e-05,0.209518026306776
4.04940973825326e-06,0.13156300731978
9.44964320377313e-05,-0.616440981865394
1.61917367793796e-05,0.246062771606206
6.31175918693597e-06,-0.0639684419972037
4.01891485377565e-06,-0.0130168936629235
0.00110198544955094,0.479605659848458
1.40109274932885e-08,0.0551356966671265
5.32982296111401e-07,0.101930245970652
1.15618049138721e-06,-0.24065878983263
5.97865917795195e-07,-0.0281629184416703
0.000194662916338059,-0.0750013129712284
1.52547595911721e-05,0.21175455537173
0.0012670931082045,-1.4766350753651
6.91792764487881e-07,0.00363592493729185
0.00144871260279456,1.09997666185376
5.92159909247474e-07,0.147692279796305
1.01012659277411e-05,-0.371175169469396
2.120564084203e-07,0.348941363466512
1.13444260169155e-05,-0.968625083243315
1.04866888001569e-05,0.366498989448662
4.04120001379751e-07,-0.773560062799065
8.68080307450441e-07,0.0138615044131326
7.15433678144477e-05,-0.0517875496729639
2.19849533549074e-05,-0.29429943864413
5.89551658734674e-07,0.200437490252109
1.34894215662493e-06,-0.0326261430369971
1.60950800723743e-05,0.451881687964173
0.000838014757101843,0.652001583737933
3.67465654138802e-07,0.0567047863307299
3.55824237971402e-08,0.00470955236004059
0.000532429827786167,-0.961821404486435
8.71649942551754e-08,0.0124283861370075
4.93968235182543e-08,0.0660890649596961
6.14110185776184e-06,0.309710293627089
5.50594058832774e-05,0.348134086305005
1.18546726672526e-05,0.260106186798684
0.00153989282374755,0.951755422964653
3.82333963701911e-07,0.513361749479882
4.95018008281728e-07,0.0156926679770742
4.28688738684213e-06,0.506491722719621
0.00041947132942209,-0.0141820032145446
5.48229459532506e-07,0.261469861747155
4.27003972985704e-08,0.0640966353196384
8.24538735288034e-07,0.0824300053618006
1.56090438063942e-07,0.331059324197097
1.23772427921809e-07,0.0931974817248953
1.16155865454988e-05,-0.145989680067506
4.72327307735995e-05,0.67908501096163
7.85547219864279e-05,-1.07985505483136
6.68955196072716e-07,0.121335293614349
8.3616872321333e-07,-0.673239642823588
6.09215355347489e-06,0.617894804210815
1.0390946715155e-08,0.00745790738376844
0.000146624826335438,-0.185235347241802
3.72368256038962e-07,0.0978782993169522
3.26049328114213e-07,-0.0144306963629409
0.000191788130040677,0.216500244442197
1.74731886778076e-05,0.421971639157358
9.9488710599695e-05,-0.0987177113129622
3.66775740314015e-07,-0.353077767842538
1.03165404829047e-06,0.407619110560604
0.000629349952463707,0.725966696858019
0.000158861436725354,-0.434889068650844
6.0143014052458e-07,-0.951370320714488
6.13364982769411e-06,-0.106664284160805
2.04095338336533e-07,-0.0554247830574204
4.27805805332716e-05,-0.234789935416087
3.6981464348591e-06,-0.122402921219146
1.94280322827899e-07,-0.307610231675244
2.61704636355705e-05,0.472127415725002
6.15119601382212e-05,0.391378302783791
2.08492979602495e-08,0.00497515466435161
5.16857119022425e-07,-0.114059743802415
0.00316157318396167,0.0515844754522272
8.13630772399272e-06,-0.0506018882805668
0.000818826631039224,0.305267664954638
5.38670399527994e-08,-0.0863988535273171
4.56477501613767e-07,-0.182739155995926
0.000148637260383793,-0.577156320864237
1.22980220096135e-05,0.353253187911518
0.000198328196753848,-1.44905617028299
6.96683249538569e-06,-0.475636175394211
1.72703018101458e-06,0.194292794039523
9.62920162026775e-07,0.057431205701934
2.44711606040397e-06,0.590738450409658
2.72687939734111e-06,0.0759527045771976
1.67664834670685e-07,0.0820177785002053
5.54526802631205e-08,-0.0405343648147668
0.00016357271581644,0.497667748685838
6.99675541714178e-08,0.0132006802500675
2.61288007199662e-05,1.21227825932435
1.38803638039951e-05,0.161349043358881
0.000218370357601683,0.334255812191339
3.29059341837053e-08,0.0334310446645556
1.75083944222884e-08,-0.00219044044864848
0.000353897767355217,1.25514427400201
7.5577460605277e-07,0.0120506323914212
3.31455926335142e-08,0.0405225955995702
1.45169837772164e-06,-0.082149603534723
2.30293933621424e-07,-0.086484213594509
3.0190115775818e-06,-0.262046770404593
2.02256511538157e-08,-0.0455847508798953
1.5597965453439e-08,0.0325249040429358
0.000275203043666957,-1.20541597309658
6.90534593702929e-08,0.00285714124195683
4.31497002182821e-08,-0.0228971714527674
1.58501183219083e-07,-0.0231118531770926
1.01106885138846e-06,0.0300295974184304
5.75051536165167e-07,0.241389533354511
0.000395312002140416,-0.313959734172713
4.4277260770059e-08,0.0725454834189203
7.12448543239342e-05,-0.15411950814398
0.000608074153768457,-0.56327804675057
5.76529287190802e-07,0.0713833586234512
2.56625627807105e-06,0.190297813141647
6.40179651920413e-05,-0.354707621921217
0.00155266635420244,-0.500765031966304
0.000146473838229259,-0.979806444760653
4.57772114477162e-06,-0.289210018033941
9.75191302522532e-05,0.335501055235669
5.62597730271605e-07,0.057865881100872
0.000506046134812241,0.232901105890967
2.17089814623368e-05,-0.281190310459437
9.03068955089256e-08,0.603734022943019
4.34374636414629e-08,0.00970469699728962
4.66097263867261e-08,0.0629744379411935
2.18727802808877e-08,-0.0540682439799782
0.00267035315755435,-0.634787257514511
2.35970756154815e-06,-0.0977766546178423
6.04415836925106e-07,-0.231013196001305
5.12773037085116e-08,-0.0763927939689335
1.14631318823966e-07,0.0683150772187995
3.9920754364304e-06,0.062201282606359
0.000652646271146025,0.193388025486301
0.000147056208538648,-0.174819760089658
2.85796186317063e-06,-0.0176156460847219
1.16059722249682e-06,0.160606721276692
4.58430311507221e-07,0.582942209616946
0.000704064773363739,-0.178063411932412
0.000217842569453901,-0.307998336733551
4.0259454630907e-06,0.120853504150565
5.22782841658396e-07,0.0338388439120284
6.69416662092956e-07,0.0451658124161527
3.34156615790447e-08,-0.0251343777156382
0.000185107019542692,-0.49022532511979
9.905609958257e-06,0.158147758129076
0.000267398387869266,-0.358906111239979
4.98725196810009e-07,0.0233842496862397
0.000306761025583157,0.686491442337579
3.77318932103492e-07,0.107781865154633
0.000533086391284268,0.542203226905819
5.02632336603658e-07,0.133261936859197
1.03235203073811e-05,-0.175928285880238
4.74408131000515e-08,-0.102518958475402
9.65743554803363e-05,0.787720683893326
0.00151279151966603,-0.320489908342989
2.01515038608472e-05,0.32730857083748
1.7366843301118e-07,-0.467027799267186
4.40928326320816e-08,-0.0545227548212766
2.01694672630505e-06,-0.125896532062506
0.000907483336495001,0.676098853227501
1.09432883725835e-05,0.444746711768456
0.000139273956010476,0.453672295410868
2.27451216474162e-05,0.303572270870394
2.6331752872372e-07,0.0674011829503242
0.000694773422395699,0.373774570251247
1.02203085490385e-06,-0.124613087299101
0.000349230243798931,-0.447702502484796
3.16028552808131e-08,-0.0038860652879519
0.000965237929653197,-1.34389745149668
0.000630019952702425,0.303244948485417
3.56502594171927e-07,-0.126415587210581
8.49986378945958e-06,-0.348142782785744
0.000698383445216973,0.628863412747834
0.000143512732294693,0.595907361656457
7.89428880093929e-06,0.0403969373734635
3.15942833567261e-06,0.0784934214428547
0.000215231950597857,-0.0271401374658082
1.02362610609234e-06,0.195552575467735
3.69385257895602e-06,-1.03166798671258
1.68486031096037e-07,0.939743085223515
9.01541687076101e-05,-0.296687289657032
5.487250259283e-08,-0.108149331687469
8.77426068069612e-06,0.0593364805418024
7.73601770621628e-06,-0.142676272472124
4.6825714908067e-08,0.0609813664356165
2.00640241590438e-08,-0.55343740392736
8.51142721261893e-08,0.327915383817457
1.16444360324532e-05,-0.347430496933712
4.37259555018621e-07,0.691935058581225
1.03093406345751e-08,-0.0367549579122097
0.00052912104659826,0.171583098433864
4.66066197522375e-05,0.264409251355622
0.000149062180977695,0.348420120332674
5.73012631871621e-06,0.200513049430581
0.00342484048950961,-0.398604508884719
9.47653534578991e-06,0.360938957093722
0.000268066140395063,-0.796714386869972
1.02121232048003e-06,0.108447809008814
1.68473697472213e-06,0.151170152609483
2.3594108627866e-06,0.0645639535501933
2.17145670362571e-08,0.183923890775512
7.07289350215049e-06,0.0349373714362943
1.58532724856405e-05,-0.0654803123520611
0.00218913501918177,0.758405206886858
8.40171105715026e-07,-0.14363054274538
2.62267556622466e-06,-0.0356299172116079
0.000347830853017932,-0.393394271592721
3.8831415054822e-05,-0.406845612189572
8.41807352797283e-05,0.187185365399949
0.00282357858504434,-1.23964544275017
9.3020416848128e-08,0.294973426978544
5.71343349308819e-07,-0.111982449512672
0.000251877712479405,0.545591164290966
0.000242468807596391,-0.955869812774303
0.000236851977049313,-0.404518349298997
8.72996294557326e-06,-0.106535684955069
2.11616123741065e-07,-0.615724532265402
1.41622004390265e-06,-0.0624867233553292
1.57827958311594e-06,-0.19433042804655
4.09519393863978e-08,0.0166336735592657
0.000174829738234493,0.420855743245139
1.96661430015231e-05,-0.382051408297162
1.55742107934333e-08,0.0227243246187326
4.14159510776134e-07,-0.0541684315073587
8.15018048488073e-07,0.0692006655132657
2.19048921801743e-06,0.2835377414644
0.000244355640536007,-0.538339443233505
2.50384274651222e-05,0.216253694362219
5.67432205597797e-06,0.300930676457917
0.000251910461036136,-1.45714779195487
5.91404785130244e-08,0.0256023257974241
0.000175745064967249,-0.822678132840283
4.02007717669546e-05,0.616019441536642
1.16114592118611e-07,0.0811569061280633
4.14648173979214e-06,0.229908113152314
2.12377256994468e-06,-0.995033516528005
3.0425688402521e-07,-0.0449390352879385
0.000133181715653263,0.665442863195901
7.38524594797365e-08,-0.0865373217655538
0.000307112679585646,0.526002242496894
5.1028651099537e-08,-0.073343279274833
6.51500098137832e-06,0.04081131106972
5.38154133072869e-07,-0.0436916789970068
0.000140998572346933,-0.0470089246202074
6.91096890558099e-08,0.0797355689872033
2.58360131820881e-05,0.65166168098231
0.000220448504171903,-0.152604601010949
0.00130434943185631,-0.00816918584612627
4.04259160393008e-06,0.278845404033843
2.13124549461696e-05,-0.215618886027752
0.0010487935794653,-0.0840960575643416
0.000631091500748998,0.58709243755471
7.77763119043139e-08,-0.115256367430785
2.89096768625674e-07,0.00453611316149352
4.52580625615329e-05,0.485120091638398
0.000200430242052127,-0.708447993808751
0.000475574553179714,0.0228424738000327
1.05349379484486e-05,0.205297339890016
1.08698144563346e-06,0.0444117605891938
2.62404226953718e-06,0.785918790960602
1.50970736703902e-06,0.0093254038949078
7.0044130050266e-07,0.0621148803162054
0.000210589830195941,0.056581305675287
1.5941171329839e-05,0.364212808141295
2.68161064781795e-05,0.150138978998767
9.04841443417136e-08,0.0241328777011774
1.17980841314548e-07,0.0117519099332668
4.43889693152843e-07,0.0781550461163192
2.36813515064369e-08,-0.237395517495815
0.000519158363709939,-1.37479761389968
0.000910247093673031,-0.198328738058399
4.25842727291614e-08,-0.0218533431829715
5.65592219518236e-07,-0.0628154638745114
2.41200247806502e-07,0.136076528747772
0.00038518129121747,-0.954988790596957
2.2017417713523e-06,0.0863887657267985
0.00221660036449817,0.0827275820953506
0.00143468975868626,0.103790309220202
8.17160821057261e-06,-0.208183549211151
5.56727402555251e-05,-0.379504264067354
8.89277954716007e-08,-0.0812782986197232
5.94309686731421e-07,0.115582970740997
0.000135851269281576,0.482095659304963
6.49835270519055e-05,0.412083094515996
0.000887889850909963,0.917483181629682
4.25323879874521e-05,0.46865730193175
7.97441119690191e-07,-0.276651038321878
0.00111376575251177,-0.721158564402419
0.000181846082774091,-0.10632266637698
0.000813025304642216,-0.102856368737292
1.53114084639008e-08,0.0705152675178511
0.00021272366490484,0.234943053828638
8.76071233076015e-08,0.174953790298673
0.0035207269998798,-0.0945620126977767
7.43444765949206e-06,-0.367134352278951
4.88878580871059e-06,-0.57156719982401
2.79117521511547e-07,0.0289602402705006
0.00064410684859802,0.624673360678238
9.36961764819121e-08,0.0475431654162197
8.2157168777119e-08,-0.278119030550192
1.14955700608031e-06,0.144471471067828
0.00132020475729978,0.764858305755941
4.3806302003587e-06,-0.0977024881851784
3.39059100982362e-07,-0.166649036348415
1.35791687103835e-05,-0.309345302450181
1.53570697453241e-07,0.125044642853718
0.000100924199688916,0.220994900432643
2.92168256529156e-06,-0.220507893564247
5.01926316277429e-06,0.0672361619380018
8.98039290967237e-05,0.0139043415390236
0.000234253804373682,-0.551433856079484
3.35435805637881e-05,-0.0476126686854454
4.47048341785253e-06,0.0714577940661662
4.32453943318647e-06,-0.184882311758754
7.7298149415803e-05,-0.532602564272
1.49034768932317e-06,-0.0547239631858549
4.52335244940411e-05,0.646616837761821
0.000933175751893406,0.133435814347539
1.25079161909789e-07,0.00874845543090854
0.000620197543111545,-0.778531262098934
0.000466241793723829,-0.258692887593605
9.5078866125858e-05,-0.366404321287384
7.58666435316179e-05,-0.0615700697985069
0.000213312452340788,0.611910691668879
2.5992419545299e-07,-0.098373106916602
2.25617195092124e-07,-0.0361499360492294
0.000150457630239743,0.162591587670136
0.000447021091325896,-0.27410614212381
2.74703743910401e-05,-0.481450193828183
0.000138451455436501,-0.43863441634465
8.32118446002239e-06,-0.706012283758546
2.3077352508068e-08,0.567799610163245
2.47667564336974e-07,-0.055132507813222
3.62855115934415e-06,0.121818506840057
1.85046812915976e-07,-0.0144716758858121
1.28225813205435e-07,0.0266299490560637
1.06367967083404e-06,0.0184840477741906
0.000449232530264406,0.0869912609732262
3.05542265877489e-07,0.147112372939852
6.76269733716871e-06,-0.245860130465168
7.48589469996279e-08,0.402624049223779
1.60817954250088e-07,-0.0793140729417224
7.21635370353625e-06,-0.620594484829914
6.08620995678517e-06,-0.736198412660916
3.40584657486359e-06,0.504177731314117
4.94721374022373e-06,-0.0355723896006385
1.52953172689988e-06,-0.0563168398926049
0.000160311060478879,0.262842305751018
1.44553363064454e-06,0.325703971719819
1.19073369628109e-06,0.0316771312685257
1.89957707458753e-06,0.250931556228083
0.00126130441982691,-0.62501985677752
0.000908954708010484,0.205618343747358
0.000285215556616975,0.518100413731273
1.49395706204925e-06,-0.17306350581726
0.000889801937694907,-0.836044496920622
4.11153742125641e-08,-0.00780375166079732
1.11521298614417e-06,-0.226998133645724
0.00070082362535739,-1.2298177337489
4.76728776460384e-05,-0.258458646658785
1.51907046698923e-07,0.111241333137403
1.02436667193124e-07,-0.108897828777731
6.82804003896786e-07,-0.581502252595519
5.91621572391609e-06,-0.289526958169022
2.2146086618953e-05,-0.469212158589569
3.48481668686424e-08,-0.0349683713305322
0.000593503724534612,-0.351312205526984
1.73524426819966e-07,-0.0488072280360066
1.74960480462501e-07,0.086139867716706
6.15773567994495e-06,-0.0288486684282379
7.91946769714258e-07,-0.113145959465442
7.49914587197537e-05,1.00641836693474
1.03647823691622e-08,0.0396454709103298
1.45095461680068e-07,-0.311669720414316
3.56005543596281e-08,0.478394013521347
0.0014010540871346,1.39877816195511
4.09673812403852e-06,0.409406800760854
0.000135152194318676,1.03998734331985
3.93924150930205e-05,0.294824833812124
0.000156804598527969,0.171061485423938
1.35884727095934e-07,-0.1409793689624
0.000208099820745446,-0.382002402325677
6.72878682877531e-06,1.10506403127504
6.85971390930637e-07,0.0117742125879156
4.21685608135795e-08,0.142857251428562
6.04854020442846e-05,-0.0502392325305611
0.00091870844194944,1.44071599722775
0.000833334760644382,-0.196527421088316
1.00125777022218e-05,0.313799816304486
1.4768309908151e-05,0.312733270393077
4.43644172011192e-07,-0.0770087083452893
7.86076187642929e-06,-0.212399615856476
0.000355901511189097,0.27797846286727
3.73649874584369e-05,0.88783858569724
3.20605941801016e-07,0.128681070379402
1.38767975486345e-06,-0.490528923486978
1.11226118682839e-06,0.114383954491804
1.43234197615525e-05,0.0195952314319481
5.96382279424849e-08,0.0223573864573886
0.000297134907419294,-0.651836408663626
0.000249657217681349,-0.272285216551723
1.41436745423054e-06,0.16943381655536
1.54023061831198e-05,0.541538566069662
0.00084734010995645,0.803961271908993
2.78279559705473e-06,0.207974367260318
1.25606469657914e-07,-0.0593554790074156
1.72518233591026e-06,0.116862335128168
4.41763434320556e-05,0.771278774805915
6.76643207665106e-08,0.390109165107573
2.59657530553924e-07,0.00853712100496336
1.47333443841421e-07,0.0302094954199597
8.70107830503331e-05,0.689232063719591
3.31771541486042e-05,-0.464042506826652
2.37574877031817e-07,-0.0787724642140422
0.000113851071098441,-0.839535328103802
1.32389945364899e-08,0.137911666958135
4.55852903619275e-07,-0.249156263892322
1.92155969473914e-06,0.409194495451559
9.972501774331e-06,-0.271063742088567
3.15411110587991e-06,0.186090182421319
0.000107039803611432,0.745776011324326
0.000209780189837033,0.0102104863949648
3.42634308830327e-07,0.425925974607502
1.08022082692171e-07,0.0889809608386297
0.000554993415443686,0.130478034067087
1.60010231470782e-05,0.313688148867398
2.20721461315442e-05,-0.408075589855704
8.5481317875743e-07,-0.230164143901266
7.611416016509e-05,-0.378042358178711
0.00165736965782666,0.0310078902332192
2.03386546952131e-06,-0.330757602075702
0.000188615545920714,-0.0916273329806386
4.0936893220832e-07,-0.0518595049978345
1.4039623680193e-05,0.476984556443918
4.40577633759545e-05,-0.0595700109070971
0.00172714455543952,-1.01299956617977
4.0051273507397e-07,-0.0765303324621898
1.39667018829277e-05,1.15831863199765
2.37141922118059e-08,0.113735728886338
0.000170561968465623,0.196265899646616
3.1601251575924e-06,0.0989374714907214
0.000718940449179186,0.369463358743758
1.90417891333436e-08,-0.00472662711603695
3.11318354857908e-05,0.705054621727931
1.97451486866507e-08,0.0907707228542669
3.04407040707408e-05,0.203530725394766
1.17313013941767e-07,0.0173476937596367
0.00081636646896693,-1.10255682525933
5.28665069144795e-08,-0.00917196208460526
1.98762081656969e-07,0.0457355967890422
1.59408676305551e-08,-0.125403304247554
0.0008537007738761,0.227416397801804
1.14154864489974e-05,-0.0756530093767635
3.71630596681221e-06,-0.300429234236183
8.81305671363485e-08,0.0642661117790997
0.00060667978408502,0.207080623968427
2.90388417910957e-07,0.060608980461686
6.24770514509528e-05,0.130824661819338
0.000993445892696767,-0.317387047000077
0.000106073665894957,0.44823829263508
5.84969560866115e-08,0.126351576238385
0.000106136041938962,0.321497387907974
0.000522903906838878,0.137793790721196
3.57940060242507e-07,0.0789063073332383
1.82035799606582e-06,0.031079234555897
0.000227618196339119,0.117456486912253
4.82613095349619e-07,0.25457832490349
0.000258522602818723,0.299916067260777
1.86844332542871e-05,0.523368835778634
0.000309701599551594,-1.01997190232111
1.29453996391221e-05,-0.271693815117843
6.97473698835297e-05,1.25980335110523
0.00011040058449247,-0.593342707836429
1.16198643561751e-07,-0.07124217219704
0.000111312173836445,-0.0103779736340882
2.87189463822187e-05,-0.345043954301766
3.20294430891937e-06,0.00794739845201461
2.77273684264823e-05,0.516069424770082
4.66114250460309e-05,-0.100206654214154
9.4740228778877e-07,-0.104274041087306
2.75975202568909e-08,-0.109474670029868
7.71073394372759e-05,-0.387166825403081
0.00301946604608541,-0.484617105231744
1.36132256162212e-07,0.383442087892433
0.00062644407222969,-0.584756400515785
3.40377998844326e-07,-0.0580603602162029
0.000127616141099597,-1.06429085164158
6.45528341441478e-08,0.0510224404735732
2.60318720428831e-07,-0.548684466660672
0.000109946044849989,0.170859795749347
1.20256817655574e-06,0.0551128961299792
5.72419218598165e-05,-0.538826210860191
1.8242701862873e-05,-0.277334091867202
2.38110671750234e-08,0.0725583091937558
6.45390923454482e-08,-0.00881426157664286
8.42165796446088e-08,0.685545417207108
8.65912802820455e-06,0.46127906746411
9.45983445126279e-05,0.174476054116585
6.18692623104002e-08,-0.0383703535409845
1.63901904205712e-07,0.0486544073577906
2.35958961930005e-07,-0.166369469333578
7.73951408473357e-05,0.728869434992952
9.3970515502513e-05,0.429313103994834
7.69665187223178e-06,0.462641758707709
6.83247489997236e-07,0.0445055839560339
7.82636282135138e-05,-0.575431361139173
1.00498682177333e-06,-0.0113607967115715
3.79944035469721e-05,0.583171132484836
4.69111415655681e-05,0.96843136875926
1.19433617991477e-06,0.00065075407840158
1.63172858163281e-05,-0.0366128859731599
0.000117509558224471,0.114105653153468
0.000272259111072906,0.575405242412448
0.000149608920187703,-0.294160495360219
1.04338321523052e-05,-0.256409641612684
1.7384464920807e-08,-0.0584018668207507
0.000106042440864344,0.0137683402686133
1.14095340674387e-06,-0.0887391585925199
2.90267288452146e-05,-0.664341188605452
8.30032596347508e-08,0.04350606860626
4.39348499921732e-06,-1.19301251806702
0.0023239346222672,-0.313371760554335
1.39502645066679e-05,0.476017196911635
5.55764485276393e-07,0.130227074325665
1.37471211666674e-08,0.0127853537249978
0.000127893144258335,-0.438549048434303
2.25081137003127e-08,0.00690697688995592
7.08078257676495e-08,-0.0194814580515604
3.2832012440288e-06,-0.0920588691310847
3.96119545419481e-08,0.0149089153116271
9.85683764121914e-09,-0.0679898576143952
1.4971472189298e-07,-0.0741457061576179
7.3850001817616e-05,0.376539139231912
2.07828951964521e-07,0.0196243229973029
1.19953460281982e-07,0.0606834959911683
2.19044580662822e-07,-0.071113747297797
5.81599666807507e-06,0.180205071256804
2.42159834039946e-07,0.0487151837667823
4.30283453165102e-05,-0.35777256822767
7.36601772838019e-08,0.0210416438237035
0.000338065079069093,0.206159705237383
1.05620919419518e-05,0.889105656141733
2.23957431157371e-08,-0.342937865088564
3.06459876097648e-06,-0.0281443306722046
4.53426408765952e-05,0.475380569754479
5.0495871499668e-06,0.135655183606642
1.56330248245481e-06,0.0842233453333473
1.01638475534326e-06,0.0217378788538882
5.56867574578301e-06,-0.157641021140695
7.2423925139051e-07,0.264260466948622
0.000269998039190391,0.65992874436824
1.52061266368001e-08,0.120658728523209
0.000752143173696661,-0.609664256571084
0.000332913524280606,0.31272721512045
0.00014933423101186,0.730729870715998
0.000619855570830286,-0.332795578066218
0.000215996673802476,0.114644220417453
4.31287392012207e-06,0.0377809668049657
2.28959599048536e-05,0.0453351201968391
9.41912527073574e-06,0.0533187323724471
1.49733232757508e-06,0.0746032112254241
0.000462185105952673,0.115232004526857
1.26542117992932e-07,-0.0695975347377259
1.28605442754887e-05,-0.121244123373143
2.65356341309601e-06,0.215786818735195
0.00112446265624428,-1.61730786039183
1.88902411874258e-06,0.00569349425603015
2.57370974935408e-06,0.0852127848510544
5.26858551154525e-08,0.164995755145945
2.24440572728866e-06,-0.0830359987829479
9.82689832040415e-07,-0.148666667712734
0.000334424264386799,-0.151650854319259
0.00123185586313212,-0.570637711274098
0.000532381659794454,0.1812534291705
1.038020311084e-07,-0.00543441638510695
0.000580931054832936,0.313478158307595
0.000195200337355411,-1.0217670590527
0.00034246234326223,-0.18673082479031
1.17790226604841e-06,-0.353933002590089
1.29510415962652e-07,0.0281907496501181
0.000691036527673172,0.808500413921471
1.77542748638657e-06,0.103231623294452
1.11452588791062e-05,0.154133992746224
1.20930894177103e-05,0.652793299111076
0.000848060134542584,0.155082461630818
0.000947991426768781,0.231182511574218
0.00121296269892623,-1.42601568452259
0.00114290514984622,0.774167310972318
0.000119590821167798,0.287507684794178
1.3489661955282e-08,-0.0390827956449735
5.23534300009128e-05,-0.0466722836241854
1.75178253664463e-06,0.936271209266733
0.000206460050332565,-0.290995390428924
3.22744345318694e-05,0.341843905311165
0.000191257801338194,0.0585565981222276
6.4012242652907e-06,-1.11021554013839
4.70661645382282e-05,-0.540514125680701
0.000236271596852192,-0.218994516992474
3.05423225350654e-05,0.576272863743585
7.30009866504319e-06,-0.10666271267763
1.19985374260807e-06,-0.433647609165146
0.000151434960217145,0.255101357932015
1.48067076378821e-07,-0.149159089872632
6.52452467734896e-07,0.0245834006772809
4.91741764471724e-07,0.161409774262291
7.54277363434545e-06,0.16564700395685
2.43304974887734e-08,-0.0291979473962627
1.88231189434221e-07,-0.198463056808959
2.12143275385247e-07,-0.192539468880163
1.61144429349315e-05,-0.108200126815163
1.37156079948136e-08,0.171702957715929
3.31182505199919e-07,0.261133568116345
1.14866220537558e-07,0.00590273733254704
2.33379518515024e-07,-0.108453247676994
0.000889339106949357,0.658265015496826
6.08136075155434e-05,-0.427245603616458
4.99549421674551e-06,-0.362879829979656
0.000846808187180807,0.875805994534663
0.00128327789859468,1.08642814328584
3.45721655761047e-07,-0.13833907012209
7.44458806938922e-07,0.337136462421298
4.95790083119415e-06,-0.817616602033025
2.63673125899052e-06,0.444354400945285
6.90636838770083e-07,0.0150105123839386
3.64986559894571e-07,0.421006633335698
4.14986916308006e-06,0.161095483025688
0.0010520972850203,-0.510566798966496
0.00260694907498896,0.467117387202681
5.41529286732979e-05,0.469409712400147
0.000886469260701569,1.86125131166146
7.54306673039431e-07,-0.244839120081682
0.000315715482517601,0.554931771567491
2.18187689338554e-07,-0.0363783815032191
2.9214220727769e-08,0.0159555604685804
8.56659813289296e-05,1.59399854181537
0.000260137511046328,1.10266189298656
8.62284034597229e-06,-0.0664876458764707
9.17045340477136e-07,-0.0134922158286708
8.48604672217979e-08,0.0106629537148052
0.000277817281664315,0.262866651873649
4.39934782942543e-05,-0.249088246289927
0.000150458825700136,-0.356149063539953
2.85201426559676e-07,0.024071204898442
1.05058570002966e-07,0.00494709657734937
5.59587384118224e-07,-0.152140240719575
5.86511340913691e-06,-0.182837574560677
4.52804661135605e-05,-0.223458244772068
6.16717702707614e-05,0.817164522799144
1.09686576688253e-06,-0.257742743278559
6.21588801180099e-06,-0.804337479816995
2.70083569655521e-06,-0.101941814294113
9.73634177053803e-07,0.197655260522225
3.88326880107593e-05,-0.0670395368283479
0.000113243609906099,-0.752893797003653
0.000300369982739226,0.561930830205751
0.000149036007109104,0.312585867705631
4.38882291273079e-06,-0.100008956807621
2.16435412558198e-08,0.041255836988255
8.33112940188327e-06,-0.063022046710532
4.4858502336581e-06,0.497566537855835
0.000157507566337468,-0.20669160612469
7.18723470795457e-06,1.23493222877474
3.26714119729077e-07,0.0768362735646754
0.000154446973631232,-0.194670386366346
0.00090519457646941,-0.272411399683565
6.55524854071758e-07,0.854919299397717
4.87066213388818e-05,-0.770586106774141
7.22774955499446e-07,0.073188547387666
6.10900553363457e-07,0.113204978625608
5.48289860698819e-06,-0.731635722847002
1.57204999815938e-07,-0.110450538240056
0.000201032831039959,-1.05838509757165
1.99444159953154e-07,0.0490855069398616
4.95095281947564e-07,0.130090798071163
1.35586929110518e-08,0.113604982387574
3.12627170288183e-07,-0.159872102650257
2.26215127115002e-05,-0.236040487869318
8.82567133007818e-06,0.0459799347935645
1.12379993842031e-06,-1.01936747208162
9.42915578497767e-05,-0.402335985652276
0.00149423598201586,0.563592054105685
8.09579231743727e-08,-0.474104578229791
1.77596821778462e-06,0.499320275086442
1.49081479010415e-08,-0.0615068207328545
8.5903861639326e-07,-0.00827342952253854
4.38711321569587e-05,1.19458295820488
2.2443078717991e-07,-0.229342131563973
3.63934734485642e-07,0.286231659401319
3.2101871543401e-08,-0.0292364166229658
2.90730637606407e-07,0.199231073603639
0.00020370917117388,-0.317495593981688
4.59627409184347e-07,-0.113795430299182
0.000399209499336319,0.404268947391623
2.68323735821701e-08,-0.00351868029592209
2.95098583465399e-05,0.372180097716981
1.83565509169068e-06,-0.345214961067836
4.13372013926101e-05,0.330407043832977
8.07131825672501e-05,-0.937300535330475
3.62856801875657e-06,-0.0157904152517404
8.23903123943435e-06,0.0912146337471723
8.09331497126315e-07,-0.0377443017586974
3.51020213751328e-07,0.290480518076472
3.05432734144038e-05,-0.781503221938899
4.37721311366021e-05,-0.297599769254514
2.42320336701809e-07,0.125493458570927
0.000133604642367478,0.246127102696288
9.24746875595086e-07,0.0899772518365805
1.18943439274029e-05,-0.68318075494209
0.000380075113045876,0.45320283416537
5.41978053377219e-06,1.09297168876317
0.000247015301934653,1.22195789031192
0.00020379157443891,-0.211180788203685
0.000623002258754807,-0.303082610952759
2.17324525278737e-07,-0.0935161827248024
1.7262919379345e-06,-0.257788460981596
6.04795973270379e-07,-0.0362664605896028
1.31090183504826e-06,-0.315595696490784
0.000351792470358016,0.829088384397558
2.68140454626369e-05,0.32558339618958
4.66881495914186e-05,-0.271873437895913
5.36307462746746e-08,0.0525125525906393
0.00027649336868129,-0.0282256035640636
1.93224262976895e-08,0.126886779221521
2.08879852383248e-07,0.0136800366829517
2.084671593361e-05,-0.110766097954288
7.73542837353967e-08,-0.26427237734062
1.63361929358754e-05,0.017888395080051
0.000688187611551204,0.379367655395472
8.56562170050545e-08,-0.222809938723328
8.15011007426377e-07,-0.139697941137758
1.61225506264291e-05,-0.00374690296100272
0.000363167649566406,-1.01030756981597
1.31081154529645e-06,-0.160916102315921
3.36095761209765e-07,-0.442005210832567
1.40222182253801e-06,-0.0542449507848422
1.47298180921617e-08,-0.218731089256527
3.23221427534831e-06,-0.703661203139752
1.55539118705603e-06,0.061682340241843
0.000107577287905838,0.0827811983653682
0.000330736839810401,-0.734914167742852
0.00091185452517919,-0.0501550631460618
1.94043081083536e-06,-0.194281573132204
2.4799420734029e-08,0.132095482641839
9.00207387621002e-06,-0.330972715387489
3.67935772419121e-06,0.0412370736135913
4.0795176195398e-05,0.330710750425526
5.18273907985066e-05,0.469314692315459
1.59114592907208e-07,0.0183276066800728
1.21399357051881e-08,0.0322415716003981
7.12137176893621e-08,0.0436975073274172
1.02981395727827e-06,-0.199934374738965
1.25461811106927e-06,0.104067975059216
6.51275396842292e-05,0.718327533845406
2.84825483361904e-08,0.0610265838573716
7.05672417086735e-08,0.0316050527959264
0.000107049181557391,-0.0172339081739747
8.73995008654313e-07,0.0459545987526526
1.37719659676551e-06,-0.279680058646689
5.03301872999505e-06,-0.0783648430418522
4.16428936734733e-05,0.156380707320099
1.53680501337136e-08,-0.0161399098505215
0.000765548198634771,-0.785889899118149
1.06693232528105e-06,0.037453830185638
0.000757422118130554,-0.418570801563792
5.83518945044587e-06,0.304374028793122
3.31102907776028e-06,0.139020525089701
5.1653857861701e-06,0.693238343268793
3.58452026610811e-07,0.624398973227333
0.000403434544636033,0.759064987141192
6.54762528289249e-05,-0.444416368749983
2.25977357977221e-06,-0.346003431208027
2.69089776760676e-05,-0.323394459061738
0.0040358221169224,0.311972430569598
2.25057927367007e-05,-0.478632409291449
1.0318285101967e-07,0.0661522849445573
4.44477771051693e-08,0.0894099243576461
0.000146926162951903,-0.389572292449028
0.000414343086237934,-0.506116615399882
0.000148237479678101,0.333261888298491
1.07225670332661e-05,0.509613061569454
6.61770002209764e-05,-0.167204537469162
2.94832061171491e-07,0.276311190570203
1.24014870909828e-06,-0.606844957643236
6.57909374434895e-07,0.522867658390725
0.000895414412829039,0.394789478063869
1.29158223269495e-07,-0.119878076888696
0.000487482988204147,0.868416721334818
0.000651270075446538,-0.868470085350617
0.000264373027125658,1.32072186101495
0.0036615871855326,-0.306164562901219
7.25379422533642e-07,-0.16054502553782
2.45179468799277e-06,-0.410987129895609
5.06486066637688e-07,0.503870095504333
6.26508002853187e-07,-0.0877150910335625
1.63176456912649e-08,0.00831361126661531
8.09708803100661e-08,-0.0457048693171373
1.76858054146599e-08,0.011254645923493
0.000613141494208987,0.513353373091565
0.00016591488219871,-0.14103942334271
1.34167978346281e-07,0.282786235760023
7.42313166701944e-07,0.0450366520937486
2.70412955271825e-05,-0.0598187490492324
0.000581838905719312,-0.14932652148392
7.56110156201061e-06,0.764478639729336
1.87125861044208e-05,-0.141138473918107
0.00473933405262074,-0.677826547616459
9.50678509710176e-05,0.225276962699573
0.000576437821730662,0.472974522875243
1.2994705864147e-06,0.0721674803450198
9.65366811675866e-05,0.598588465710598
3.42678058548477e-05,0.159630086678157
0.000242726385450714,-0.330845722220649
3.31499287345994e-07,0.0393463713058899
2.03003775823962e-05,-0.267581586504997
2.75793474875285e-07,-0.0986207599530677
6.95374769208061e-08,0.000263883134260807
0.000433505073472573,0.593566870061661
1.22013033869834e-07,-0.0117653841002476
0.000350728975729054,-0.874881992883245
0.000188175770768636,0.668872392224016
1.82321687814877e-05,0.3676381247837
3.47176949154006e-08,0.04245996837546
0.00126023568559243,-1.59748752323614
1.46496943106002e-05,-0.263565046172952
3.62465843797215e-05,0.764500030408335
3.97729473342417e-07,0.239583794296165
2.95190092470707e-07,0.00998274743613371
9.6255137966588e-06,-0.447521536948302
1.22791417282217e-05,-0.195238207200139
0.000106280602165077,-0.19388653105742
1.35531146139935e-06,0.25400856434018
1.67027358868426e-06,-0.221406221893598
9.71655037849697e-06,0.142789356209952
0.00045387443881143,0.250556409641636
0.000404395967516673,1.24746960390356
0.000506464085146749,0.133883539611472
0.000846846985381751,0.537486871339139
7.79269539280795e-08,0.0858467155669682
1.87213640315359e-08,0.0908596890159622
1.61134231056306e-05,-0.556829452093701
2.27190919016273e-06,-0.161084926673017
0.000228932441382863,0.907687833030036
3.86221944844953e-06,0.0545545556341178
3.85534605766183e-05,1.14575683256929
2.76286841178542e-05,-0.0413231400231531
2.25898370193311e-06,-0.101406257273989
1.09454379361489e-07,-0.0463276130193688
5.19708528459496e-05,-0.0567075332941181
9.50829868338917e-08,0.0468089270555066
2.47274859437712e-08,0.280868347903647
6.42808361043204e-08,-0.0805291254137983
3.43351476553705e-08,0.0752113633732899
6.57404369036847e-07,-0.0392911302294245
1.1382237449565e-08,-0.0361747101076711
0.000428950968369341,0.331451128016282
0.000451450142519038,0.160196863149946
0.000428165051235526,0.510224270536284
7.21499369811783e-06,0.446607525389
8.76515596659482e-07,0.135176201024899
6.69103332051872e-08,0.0250248703370776
9.81329914037146e-06,-0.143402745701361
2.6154586304335e-08,-1.13096414684446
3.36204600917076e-06,-0.214219203457519
0.000737716551569819,0.12872640863159
0.00113569945604435,0.754785797608253
1.85039921147952e-05,0.347690904469063
3.83389191672693e-05,-0.225626586613655
8.66764450453027e-07,0.0473180690151341
0.000211331351773861,0.0576976967758303
0.000444604208006482,0.138992456091036
1.71260949732209e-05,0.594986232942747
0.00202230372936987,0.0432000239639346
0.000249350030186808,0.513191091581447
2.44311378993578e-06,-0.182308852468683
2.41675701937332e-08,-0.0758433154749513
3.17780489154135e-05,0.178393473946918
1.63178252955162e-06,0.286060715023987
0.000236899251783703,0.560312975900485
0.00010029262528405,-0.54269255119751
8.49167088701329e-08,-0.0198101253008998
1.08579844937761e-06,-0.0348655119863615
0.000122297288881407,-0.606455485125658
0.000215100235956829,0.663633266909284
3.33811529782177e-06,-0.354961080879077
9.83760808372872e-07,0.0963671900537652
0.000757068529211499,-0.337286495112347
1.29787763370942e-07,-0.132651224888691
0.000170614183101708,-0.825597636484245
5.90765078121338e-07,0.785487073373521
9.40085899685474e-06,0.451147197833072
4.42300299165958e-06,0.992134025153912
1.15614795274118e-08,0.0216113309745679
1.75902972943197e-05,-0.0711784746454904
2.18116893483429e-06,0.519198132366456
0.000732123485459299,0.247895532856593
4.66665387532741e-06,0.0646551931320253
0.00124498902283425,-0.597047309572972
0.00010584660869013,0.181129967919228
8.94905199622239e-05,-0.0873752720316368
4.62021995476805e-05,0.000522708919542317
2.83733039514701e-08,-0.0621942123326319
5.73585511185661e-05,-0.367468424870699
2.47274213116536e-07,0.577685199360977
2.60301787376141e-05,0.196500498565466
1.93883353101916e-07,-0.0823628290142372
0.000413680614211283,0.769633345187886
2.50350846996614e-05,-0.399512851472272
4.01841054111963e-05,-0.538466497261195
3.78895135952964e-06,-0.157181288081939
3.30091073665619e-06,-0.0299500361424915
6.3608933742614e-08,-0.06170795392537
9.45330526573012e-05,0.0917493672614235
2.51081570957902e-05,0.208606876837181
0.00060747541269085,-0.165093555552897
1.36169064872262e-06,-0.00828203114183795
8.38878771199989e-06,0.312391185050226
7.78760740826651e-05,0.925883941024712
1.64205852040323e-07,-0.526667493606904
4.56724076611361e-08,-0.00929468134534693
6.13779442705138e-08,0.0331031244936121
0.000676504039423805,-0.340497509751204
1.54631345435807e-06,-0.030408069935751
2.84191545424879e-08,0.159140457954891
7.30726563928515e-05,0.117927472505598
4.54530985154451e-05,0.203715338304189
2.15966251264733e-06,0.264630599212164
0.00197192987025715,-0.980361286903541
6.41778274063073e-05,0.161554821201931
9.62271338742133e-05,-0.217085965547031
0.000296889587130781,0.581574849403937
0.00117316067491059,-0.190450555057264
3.68270227385569e-08,-0.071100843880814
0.000174715590316322,-0.0555205864136118
3.00234969967801e-05,0.236907861708153
3.06900609930632e-06,0.487674576603478
4.94317019650372e-07,-0.208488041621682
0.000203737028888414,0.241999828517319
2.33274546623702e-05,0.34935334584065
3.61619342540393e-05,-0.414626503315628
0.000205769892115146,-0.574020355293162
9.63051060459516e-06,-0.112112644876967
5.7281840204536e-08,-0.241913966106197
5.66785220183324e-06,-0.0280385870584932
1.24895861248638e-06,-0.437060811442579
3.26968676703358e-07,0.516144064618673
0.000101032551230017,-0.10077461299072
0.000638573274677188,0.386831814688436
5.81194437063432e-05,0.195836513412071
2.72847683065408e-06,-0.0659208053861973
1.63185294465079e-08,-0.160607945776627
1.51987099553987e-05,0.514833357453855
4.81707141892947e-06,-1.1524659951897
1.7708199745067e-05,0.17307375180506
1.89374348954365e-08,0.0489837805497025
4.21692217680556e-06,0.66601523784732
1.12369643636993e-08,-0.0408705603806665
3.47213251285284e-06,0.0136533963201713
1.77970805159277e-05,0.858863677096029
2.08818043596162e-05,-0.417527246029546
5.02934043480085e-05,0.0865479263740036
1.60397658475314e-05,-0.160090265523542
8.72988942335554e-08,0.0818612968253968
5.17712590169191e-06,0.551072692260648
3.10781093287444e-08,-0.00854839565317707
9.17427764047635e-06,0.0863545626419787
0.000165110050973503,-0.541122110041059
6.23860181117355e-05,1.26687691157292
1.49897972880855e-06,-0.154175962592267
3.75938338553147e-05,-0.421883381247892
2.28509645843453e-05,0.484509430928517
4.11713994781846e-08,0.0393769571171631
0.000194651387546849,0.425243277059954
2.02570035300464e-08,-0.0167841315123234
8.84233735636558e-06,-0.371555992106803
3.57762751134682e-06,-0.1577379352456
1.7818355600066e-05,0.720845497971328
6.33368225652385e-07,0.165048092905206
5.54352509914231e-07,-0.128410303996297
0.00027008909368469,0.00990181724688416
2.90068841049489e-05,-0.517557261709941
5.52337723035924e-08,0.0735989261675269
4.66368330455219e-05,0.244699189476898
0.000322004613167187,-0.0886178552530928
7.11496798342784e-08,0.393674952666695
0.000359323471140975,0.56316985525744
0.000748103831936174,-0.0416833417312602
1.62355678547861e-05,-0.590937646699249
6.94826614271038e-06,0.406651897705517
2.77548110236749e-06,0.423319164590092
0.00104371729157189,0.178758705918889
8.15614307115237e-06,-0.143569578737274
3.08667891463358e-07,-0.0289096974734201
1.41686758546593e-07,-0.0172390027771791
1.24967610309076e-07,-0.135074822789361
0.000232021632572759,0.0844993524213474
4.76147069021175e-08,0.0325748817508415
9.02144730629752e-08,-0.299140113829254
5.08180083877915e-08,-0.017307222951986
9.15377574617181e-07,0.0829332973459454
0.000126869513082788,-0.10084407190028
5.23728129983262e-05,0.281362805642535
7.33825720933387e-05,-0.310665668664833
9.4865192842143e-06,0.368944622873231
2.39764967994842e-06,-0.113789001407143
1.48389839017862e-07,0.797023636638203
3.7062834803402e-07,0.232399729495717
1.90287017017425e-05,-0.271934281430093
2.71310652608435e-08,0.0556151482593878
0.000199922374368837,0.274271576429688
3.39943538332851e-07,-0.0808831106826171
3.49998656636203e-05,0.0686975062006814
4.88370756729895e-05,0.284632816854288
9.74335764769626e-08,0.019404444769866
0.000831568251489442,0.784468206208695
0.000240420308841256,0.488996073964142
0.000269682453083003,0.161641232837663
3.93020010165391e-08,0.0292714650369842
2.80007709616476e-08,-0.0355408456766079
0.000386550865101332,-0.234967771635356
4.72317429375326e-06,0.16396659080909
2.13013192364895e-05,0.325962445968246
1.41866914536488e-05,0.426689560299383
0.000942104696720557,0.812914562517138
1.62475147991129e-06,0.0104369740394362
0.000938923354105072,1.07551993366775
1.07315833476275e-06,-0.174744498849239
2.43400211790612e-07,0.0572607417942762
1.30267942048788e-08,0.00862558549499915
1.09664925150943e-08,0.102568033762048
2.48020060573882e-08,-0.117352067009302
1.3858455124104e-07,-0.0280310516703604
0.000137931463504274,0.964436208920298
8.2924968479342e-07,-0.0888501277341117
5.19166426176456e-06,-0.0101711007642852
0.000457895620232404,-0.860571772254027
0.000142570743019735,-0.168384737147744
3.74425108818657e-05,0.624189646534629
9.31464184424599e-08,-0.0110194862521219
6.18969401034208e-08,0.0380544861866137
1.14144754185175e-07,0.0491422408642284
8.73747107852876e-06,0.366518996370924
2.4808739168197e-05,0.624212915496605
8.20213361729494e-05,-0.502866848442242
6.56888631289531e-05,0.56033203756971
1.76115773365556e-07,0.268544871670737
1.91107724917526e-05,-0.402079586275012
0.00105434314995213,0.284996949613095
2.94771518308333e-07,0.0978147697820929
9.94686210264197e-06,-0.747880237788074
3.63259602926469e-06,-0.0328483116492144
0.000180048214119095,-0.318078980117986
4.90436117155744e-07,-0.0885805373914451
9.14675133586502e-05,1.28349336805092
0.000422752722889624,0.656662451525253
0.00111312285744544,0.728652198936195
0.000120040574377485,0.592331215784342
4.37742437562107e-05,0.292912020579277
7.3236295655968e-06,-0.0418424976165494
0.00237402624339711,-0.407583994104665
5.96411581809508e-08,-0.0476286736121002
1.7526448121196e-07,0.0586944139525216
0.000470803709944034,-1.79860844044926
0.000819884363767313,-0.185798517517229
2.6723971813337e-05,-0.277966012367058
1.18067233108359e-07,-0.10836891142172
0.000338838857830013,-0.203815387736009
4.19024412310813e-08,-0.0242549871947687
2.86135951790359e-06,-0.349576085348014
5.05936780576876e-06,0.234333341885935
3.93050575911752e-05,-0.749388346993316
1.47990871157329e-05,-0.494079076428435
0.000179041557722161,-1.44849342030394
0.00049723150513724,0.463419621743901
1.05125164568231e-07,0.0499441399128276
0.006931613066588,-0.656559224902404
3.66156345811387e-06,-0.255328591720325
2.90066355497908e-06,0.0269585406062191
1.09071365630257e-05,0.190219585787849
2.86577723181114e-07,-0.112946430962189
2.83616838955508e-08,-0.110962341779628
2.96143815788144e-06,-0.0664343766151587
2.30304939343096e-08,-0.0358522319917249
2.61699022426006e-06,-0.0627331971682582
1.12321808208483e-07,-0.0252291572548187
2.82169540519379e-06,-0.452750687449794
7.83265768589244e-08,-0.0243414338293092
0.000279614162238378,1.18650131898568
9.62283015412444e-09,-0.0471026272330091
2.62239734861794e-07,-0.00453438257685079
0.000437517472500211,0.553295009909635
3.85609783947201e-07,0.023322112196907
4.30553059310603e-05,0.120422192166674
9.64238937733201e-06,0.0240977740209234
2.24291657577827e-06,0.13486803664245
1.23882566656279e-06,0.155268525447632
1.4415505945925e-06,0.190871552578534
6.94682909595016e-08,-0.711212576795051
8.69166425230536e-08,0.12896112751507
0.00163071529621692,-0.271123758780987
2.37541389777983e-07,-0.103938547789409
0.000132533760622342,-0.731823658860707
6.06988739496595e-08,-0.00314894133098254
5.36890191162991e-06,-0.228610083811896
1.66119057796687e-06,-0.205672736540709
2.94607375549568e-05,-0.30426707718066
8.48397402471875e-08,-0.210629028777453
1.76113602548461e-07,0.0861067839113051
0.000222494537511068,-0.167072648085118
1.03608161380584e-05,0.177069352770595
0.000104014263180673,-0.753441984432736
3.12655740124946e-05,-0.206875073576888
5.36172375411173e-08,0.0372174198034227
1.39736703236153e-06,-0.181630830536856
5.06580707541093e-08,0.0171629543411328
5.35690361796724e-08,0.00218778783078267
0.000255275202529229,0.0955094055167022
2.46618957423621e-05,0.118672760752095
0.000114926626711292,-0.290468675930114
1.19241880879477e-06,0.0132826924510146
3.07465854755191e-06,0.0544932005122881
6.26759281907419e-08,0.414789251850011
3.35882212233669e-05,0.177384143269888
1.69905249787059e-06,-0.278492908684475
0.000303683124853921,-0.0155390683920202
5.6462251640852e-05,0.44636637712965
0.00145351954628391,-0.527956572251576
1.70833055981388e-05,-0.225924230956225
2.85633951283091e-08,-0.00856249165252613
2.33457834717349e-06,0.215842597577114
0.000108909677321343,-0.379250929886969
0.000283710259934297,0.515847579331526
8.29598865554314e-06,-0.0260432622244994
7.43661265819005e-05,-0.671258895130888
5.76123763075961e-05,0.111565260072627
1.0573868281761e-06,-0.100114142538693
4.08552220459676e-08,0.351667513971802
1.47017452252084e-07,0.0591758533772897
7.45708822730063e-08,-0.00836175531859073
0.00122864764909484,0.819260104475679
4.58220210479289e-07,0.137741867656055
7.57773013671374e-05,-0.771690102480279
4.91146452521345e-06,0.27082008962168
0.000271719435011755,-0.147267314758755
0.00015381628767486,-0.0954113424913612
0.000361646211370552,0.628882596902702
3.3111701703004e-05,0.186317536123329
1.71412608215464e-08,0.0199699190155389
2.06484391818682e-08,-0.329562730679593
4.87291758860498e-07,-0.0821038318717941
1.36122016340886e-05,0.268553128119888
1.22301910202243e-07,0.0489334709082474
5.93891491527118e-06,0.711167583310667
0.00110560602595067,0.370176716408839
3.633649141717e-05,-0.916170751007817
3.5191842330201e-06,-0.450135961192838
3.62412566989165e-06,-0.472373720095212
0.000533714925556224,-0.0974328439844791
7.09473813478424e-05,0.700186799802474
0.00185312134855853,-0.24241360799268
7.63286589139317e-07,0.0129368722127483
0.000474950284833802,0.805443918360524
1.46586855365034e-07,0.481824342398544
9.57127180956057e-07,0.18470370645187
0.00131671150778318,0.223760062310035
1.58803483619056e-06,-0.120658150497921
8.81886585060431e-05,0.489410898972888
6.81599450081037e-05,-0.846902689360377
1.99079200282927e-07,-0.143872261416046
2.63091378658912e-05,-0.277787351139493
0.00050728883484054,0.279320581615601
1.12066506104754e-08,0.0272158000567963
2.33470384653945e-06,0.085867550044005
0.000413325667440214,1.33908521335284
7.80556949346313e-08,-0.0707488999460277
0.000181853146429401,0.208630999404413
3.57349122512444e-07,0.0186148067507023
0.00114134046887486,-0.195675734859376
1.07573177496116e-07,-0.0156757330176869
2.74295111682181e-05,-0.158688990054245
2.11719857590969e-07,0.156598353232665
2.40388731579289e-07,-0.16610284207398
5.15844921115711e-07,-0.147927212660423
2.6352066976431e-05,-0.25049393126788
4.22448699705587e-05,0.123793810491505
0.000643081267926999,-0.54214579539897
4.33964192276058e-06,0.0768888403033363
1.39991511181019e-06,-0.125925702999067
0.000359426675950635,0.269836092668266
2.09069872683051e-05,0.625501250569382
0.000197195635631515,-0.231683367698325
3.8489321771595e-06,0.243316138216247
3.12267374436917e-05,0.396632222632738
4.80900209495022e-06,0.241578532930672
1.10245986574428e-07,-0.245679865821579
1.1983575198629e-05,0.339050589128059
0.00029860720366196,0.739490724663295
8.99781521095404e-07,0.0369412437565349
6.15152929290252e-07,-0.354488513693034
2.36974995243292e-07,-0.039587912537893
2.5433860702944e-06,0.0062753605160977
0.000469498834610012,0.216500669551416
1.03580578782586e-05,0.442278012081647
1.81814289074239e-06,0.0184013569161944
0.00010830583503481,0.809339294161717
5.25297626885993e-07,-0.0520524215172017
2.61906418888397e-07,0.065491338173617
1.98451849600443e-06,0.104289185762395
7.76450529712536e-08,0.025647678539078
3.70323597907283e-05,1.17164876400956
8.37908037601587e-07,-0.0716772906578749
2.98292788563375e-07,-0.0168216849920417
2.08811861382103e-07,0.0911495824364091
0.000455591134167866,-0.076780378297732
2.82588034947896e-05,-0.245661832497006
0.000429413450857224,0.458078711877427
5.46566325478943e-08,0.0549316920393249
1.91206124125423e-07,-0.124734751474615
2.9996725855171e-08,0.269654828429776
2.11139652142447e-08,0.0256903974828744
0.000276171333247228,-0.388910417460995
1.513098489769e-05,0.0889083548119574
1.77165612603253e-06,-0.153628631518636
0.000622723880804202,1.08474549432944
1.46236073188093e-05,0.0946385093625258
1.45714047169087e-06,-0.725450343473328
4.43462911856943e-07,0.0721299260682535
1.07830605087226e-07,-0.0708152333580829
5.42644935462605e-08,-0.104677362198511
1.70991031763609e-06,-0.6539887531416
0.00024667071293782,-0.346322750009226
1.37292491462204e-07,-0.718082372335011
0.00102072151845028,1.17693573231878
2.05986041264364e-06,0.137348833225385
6.14823277887773e-07,-0.991976829981127
4.16981884814315e-07,0.169512927359148
2.19950126401818e-07,-0.0577719076700191
1.12551552266678e-07,0.118179977501462
8.89756817658945e-06,0.188211003245237
3.49275602337004e-05,-0.600002626898848
0.000464732013210401,-0.469700063983112
3.62802321068653e-07,0.028653518926822
0.000153098701533519,0.481864954411007
1.3322977359662e-06,-0.045912708535011
2.27368307189223e-08,0.00264452307733363
0.00201349952318556,0.378885023760124
3.8181771396638e-05,0.531840970181415
9.41835921105107e-07,0.122386725994109
0.000122869620821094,0.440919884128577
1.7481927799929e-05,-0.203862944327991
5.31702211390034e-07,1.23103485220493
4.5678523969685e-06,0.236441310604424
1.46048964356252e-07,0.491478970781171
2.32307380537954e-05,0.0969863702640885
4.58863954965059e-08,0.0819911951429058
1.29026142044014e-06,0.145689733707839
6.68077201423709e-08,-0.0188723808467823
3.77333598258206e-06,0.531706919957074
8.40976894772177e-06,-0.0951438328512939
0.00116315127979775,-0.313330165346296
7.31425928230899e-07,-0.453529573406636
1.16886200853275e-05,-0.0344727404796577
9.87599021420251e-07,-0.235751849150048
1.72957805977738e-07,-0.127044389088425
0.000144546194691238,0.441389372366753
2.13419667864012e-06,0.756513326730718
6.68836738887479e-06,-0.0217529851891878
1.00308440208604e-07,0.018198793274701
1.16885608625834e-05,0.0800002502020164
2.36238784287775e-06,0.0772765110596351
9.00601576221304e-06,-0.13015249579629
1.02853099493943e-08,-0.283523939547735
2.13436347231648e-08,-0.00851029266873597
0.000515956923741272,-0.828366281868636
0.000200535056311299,-0.77363647397851
0.000732006928384661,-0.186161774159905
4.14656417613435e-08,0.0579540529393449
1.43981392016319e-06,-0.887139271100393
0.000364059476084914,0.507825883466149
0.00340379129828191,0.906694156400307
1.97511435843585e-05,0.126597698891847
0.00028960960232028,0.969932288999385
1.22721818269275e-05,-0.28949152416714
0.000511148823085821,-0.182702053591874
5.95874883710176e-07,0.116172555389371
6.98828488518148e-07,0.12921449632757
1.61634600992566e-08,-0.216908834855258
0.00109698079525249,-1.0018394522293
1.46435084973894e-05,0.426105843375451
9.72710994644647e-08,0.146613930470485
3.11654673679885e-05,-0.00928113297905846
9.39556023165263e-06,-0.159920734085598
0.000276296770966903,0.0153403211409128
9.15109805005684e-06,0.897478605183978
4.05030821213046e-05,-0.238474882892257
2.26376216681008e-06,0.0958138063303809
6.37469092238522e-05,-0.407741496892123
0.000876067237880955,0.262188029711236
2.32586401215159e-05,-0.366050070140684
0.00011162017580019,0.310585022945309
1.54562384031433e-05,0.274559630579218
2.4026213715729e-07,-0.11114695782122
7.44125775047823e-06,0.279160309022837
1.84409580983669e-05,-0.296583608996961
5.41632035240575e-07,-0.0837401034088205
9.24386010273026e-05,0.333122027518164
3.18936696607397e-07,0.674288912402263
4.28113994006453e-08,-0.103470087335659
0.000347058261747803,-0.5701813414776
3.44251068672809e-07,-0.0968653697010252
3.9279286167898e-07,-0.514101834225542
9.96678784249068e-05,-0.378055083444017
6.98937176782926e-06,0.637997500824851
5.80035050178365e-06,0.0347688527585481
9.19636772088673e-05,0.38380540959765
7.03782174322728e-05,-0.141422269590656
0.000170322833160649,-1.34847061268725
5.10225211198566e-06,-0.338135401350065
1.16647688156634e-06,0.144934328809216
3.5243707582445e-08,0.0340657062454329
0.00034956624704166,0.420013016038932
7.04447816556759e-07,-0.0231299147650375
0.000131281770520849,0.271224045748376
4.24501307213553e-07,0.200111142150031
1.05396643870531e-05,-0.63191695031867
1.17700551331521e-05,-0.291437916037204
0.000411643487893311,-0.572057998781742
7.25796210000629e-06,0.540250398045912
8.48110863838425e-06,-0.239602217461222
8.5416589096999e-05,0.584971952331271
5.82574392347968e-05,-0.120467369965214
0.000585998393044745,-0.0118487971855502
2.07199290384132e-05,0.556454774110336
1.01981184150031e-05,-0.0048394950550407
1.09425422579183e-08,-0.133395165131017
5.98786414199776e-05,0.786097554811275
1.47440099868699e-08,-0.127268980573637
1.5491899961233e-08,0.00742119587953564
0.000511000030791921,-0.0501134762140798
3.40282612790882e-05,0.384702404565085
3.37811979058684e-06,0.761261770225757
2.10836014096259e-06,-0.11380652958666
0.000169139830600922,-0.467182359343409
1.27677051607428e-06,-0.183865566422165
3.16749711331359e-08,-0.000728706305250649
3.9125326681603e-08,-0.0203092187954712
0.000246768042013321,-0.0650883652424977
0.000110773202022135,0.655889429600458
2.75526219908873e-05,-0.107761878196767
0.000651695893296507,-0.00399676507571802
5.75286701228317e-07,0.00648360139266471
5.75820122132333e-05,-0.532030130796913
8.16164270657111e-08,-0.0207220178611037
2.66584490691016e-08,-0.0573728754407556
1.97551218342832e-06,-0.0393230384527537
1.81234939622995e-06,0.385580079904964
3.35221499742462e-06,-0.374323898248315
4.1738184368478e-08,0.145276790801789
1.09720313957535e-06,-0.0672601920680422
0.000284054428187198,0.69157452654385
3.90461908748304e-05,-0.406544765802335
1.57004869966614e-08,0.0100723339583324
1.8030678774212e-06,0.10131973137774
2.26819085276603e-05,-0.476624695403784
7.86742934244156e-08,0.0697007219665442
2.74844700199763e-06,0.201666824091932
5.79545450025677e-05,-0.816786270323081
1.04106234343682e-06,-0.345911274639075
1.31203789251495e-06,-0.566665066384654
0.000576016243480178,0.0650734504126115
0.000190067849833856,0.0877968272063622
1.09315777223786e-05,0.0157139187830702
0.000296474931160322,-0.388195677821712
0.000102696603144393,-0.696508005103615
7.07745057312384e-05,0.482504331256285
8.94305903171476e-08,-0.0057498374537384
0.00037134748109595,0.174962779038816
2.37998675766792e-06,-0.226165615732553
0.000535304649442637,-0.913499355659852
7.61037688827293e-08,-0.00202573987761526
0.000189195821955576,-0.28637671117927
1.29740457502762e-08,0.0282818894354346
0.000332944087143443,0.246838664762569
5.07588342393918e-06,-0.157514926524466
1.13844717203909e-07,0.000375574869088061
1.236106716587e-06,0.637018121911266
2.38582397080708e-06,0.0463762448366814
0.000486577460663096,-1.23488331243932
1.20609272414385e-08,0.0153952786338274
3.1109973794673e-06,-0.0579665984232271
2.70926238528189e-05,-0.403966864434141
0.000835129319010349,0.289105701008745
0.000247973626874563,0.46268539109902
9.85909881982182e-07,-0.0268097901692501
3.7090478970359e-06,-0.148850264806183
0.000238269662222201,0.208193143682275
3.22121977303479e-06,0.150306234088125
1.04286931243675e-06,-0.183755035606019
1.18060157654999e-05,-0.633379150325648
0.000513819697395714,-0.37740163602853
3.88674777940622e-06,-0.693821370096892
1.29567713856149e-08,-0.0244475520937568
0.000178818658057746,0.484467794976812
2.57694699448775e-08,-0.162021563215198
1.72211156198563e-06,0.189550129091228
8.79777148307375e-05,0.251623643560766
0.000761195719963282,1.27314444469103
1.94183016824709e-05,0.183284972143682
5.19548760203071e-05,-0.176921744378568
2.71360875911513e-06,-0.126438575728814
0.000566819774522431,0.687366304072712
4.23033384687957e-06,-0.0213165981794227
1.4055866819516e-07,-0.0765843164437879
6.43912901593503e-06,0.443742749909685
7.01099515140295e-05,-0.0390617371287065
0.00192047381868058,-0.129379404123432
8.37661679534392e-07,-0.145211393093475
1.00236724776482e-05,0.0399295603447064
0.000111106955187151,0.0888849083349242
0.00115716191260336,0.520987566904883
1.59212608736612e-05,0.0898560250443149
1.18187704321034e-08,-0.00261080272091538
1.62166264836857e-06,0.0809504172825859
0.00642092339819522,0.789032473311757
0.000140923947902197,1.08719734829313
6.38169096684514e-06,0.0625352403009701
3.38879555120553e-08,0.0196838716188552
5.24757643591324e-06,-0.101473191400461
9.61012697122899e-07,-0.0929087176933894
1.66571927762573e-07,0.0488131793868218
5.50047227685102e-08,-0.0493656237395347
2.9695218043176e-08,0.07544739017936
2.13963200410003e-05,0.309126432317793
2.83985977392433e-05,0.29822098537487
1.0986718750893e-06,-0.272345770805879
8.84153579259747e-06,0.203408323249612
5.49597302513684e-07,0.335078685264029
2.62197466581152e-08,-0.0955370646850226
3.31825896177812e-06,-0.139193857682447
0.000534788739735462,-0.280777512702695
5.69170198047975e-08,-0.0184491620878255
3.08974066409379e-07,-0.0923769110767387
7.66560960747011e-06,-0.088640979371338
5.56077747757179e-07,-0.0198417584841154
0.000585564598204906,0.46647372157732
1.73418641280212e-05,-0.215236895167597
4.38533166014606e-07,-0.130780360951801
1.42646173780222e-05,-0.573833468938138
1.34503178565828e-07,-0.0880015104708412
2.54284293714662e-07,0.267313623056891
5.5616802406504e-05,-0.572616232325482
8.24767642863153e-07,-0.0544020922014532
4.10549765334061e-07,-0.340966931271627
2.07604663177279e-06,-0.00392454768504494
1.64921526277138e-05,0.135999740307449
5.12933198185657e-07,0.0689524374818215
0.000209166573719451,0.346596258160902
1.79918074726302e-05,0.0699592504040461
3.09450586447664e-06,0.155209877003891
0.000435251685764955,-0.721975197837396
2.51928107104179e-05,0.795866495149524
9.87666841363839e-05,0.364687162446363
4.87373665082177e-08,-0.246764143427114
2.51404246570978e-08,-0.354036761681716
3.32262671556219e-05,-0.351066720868392
1.83451012532534e-06,0.268898120523268
0.0030733097542342,-0.0738092793714169
0.000299181034559232,0.144141789828341
3.68673196868245e-08,0.0103101211046533
5.117473885472e-07,-0.0181397958130829
2.89108007062641e-06,-0.0685710118381657
0.000530121464377463,0.209423576251432
0.000208138277205641,0.316225285179737
2.68999334971583e-08,-0.02764075065581
1.81527664281364e-06,0.0901210137719428
1.04308830322504e-06,0.110460281018123
1.23226960508701e-06,-1.05600916026116
0.000166740322827512,-0.154995812255799
9.7196410082243e-05,0.0397664142794728
6.79910831317649e-07,0.0828509837590122
0.000207844745591793,0.147764707620371
5.82122853900032e-05,0.058992294481027
3.08441621957174e-05,0.269353019728092
4.3742596168448e-05,1.0075060407285
4.36030793802087e-05,-0.480733458767885
6.3576352831485e-07,-0.0177695672009581
0.000199726449428079,0.905776356698711
0.00104445846806875,1.00892166843406
3.05101715271887e-06,0.841620510723679
0.000471540335821656,-1.15024862025662
2.25782404560504e-08,0.00962251524667183
0.000495434867818699,-0.0342615561049928
3.40187544832338e-06,-0.197145157241277
0.00171454387276991,-0.653040977561403
0.000353105461879996,-0.309657008042846
7.06043114228607e-06,0.0689615562451874
1.5054055128126e-05,-0.352305440342591
6.5641433276025e-08,-0.0742648502864955
6.97243502051564e-08,-0.0276315613804382
8.11421138319716e-07,-0.0437913198462564
1.35601277377465e-05,-0.195636990638396
5.91667696700621e-08,0.0148873941357602
1.04192620850987e-08,-0.243389115315852
0.000208882614921159,-0.903663946615114
9.9969507655045e-05,0.587241326876648
0.00130664522678788,0.0503510031764463
0.000259623332320383,-0.370285963417552
1.9066360860478e-08,-0.0122157808117319
1.63539113328527e-07,0.190600014332153
8.70583057528346e-06,1.32903572104711
0.000729049030662656,0.540984430065425
4.74546952325856e-05,0.730850421800038
5.77879542920036e-06,0.389906419535428
2.80266915540407e-08,-0.0734445688674339
1.14524345286936e-05,0.158394608006037
2.08297749211463e-06,-0.0149838077658513
1.05742213639177e-07,-0.0736174254468442
1.56176111985176e-05,-0.0262253014075063
4.30743501779506e-05,-0.781280919916643
4.01469997899063e-05,0.201376165861956
2.37735672218168e-06,0.134953871908105
1.09942828875754e-07,0.0571684845120761
0.000357554700123332,0.376123363113227
7.84742111200124e-06,-0.218833492449899
6.3670050170697e-08,0.0968863936106414
7.05525259977843e-05,-0.222438555832976
4.39402588620117e-07,0.298988247418612
2.19091120230865e-08,-0.132316807172633
2.58514099416559e-08,0.0212950058880343
0.000150484522064618,0.31084165532541
0.00135273814107723,-1.60683139866393
7.2439443710604e-05,-0.491417975731485
2.89448740134657e-07,-0.146863029219524
8.39319051452006e-05,0.0990569074206378
2.14446300319713e-07,-0.0277481740035233
0.000159097196615675,-0.0226667961063096
6.50638545172559e-05,-0.369830187459977
2.63589525039553e-06,-0.28676967619292
3.40986637813508e-06,0.0116030752434907
7.78881600250124e-08,-0.0410811193146022
3.32762527239224e-06,0.784273052709307
0.000711813761309278,0.220805361257563
1.25023981243061e-06,0.0415683390177203
2.13658391503869e-07,0.0163053453685242
6.69524706397012e-07,-0.0950649870850495
0.000840604742729147,-1.50299306417226
2.51210399888643e-05,0.395104790744165
2.15942443700288e-05,-0.139094564096551
3.22327471734067e-08,-0.016831075217718
0.000698004989306976,-0.577011079118946
5.84048551411352e-05,0.532680127478586
0.000993730660833015,-0.182529738572172
1.25182791858863e-05,-0.165346328514755
8.31889837284064e-07,0.134015096985573
2.49940625557646e-05,0.186150667207525
0.00102699021612589,1.02235493157585
5.08104767669142e-08,-0.0894984457258388
0.000323205495066401,-0.240449129882207
2.93437731454567e-08,0.0282465945222404
8.03055295448536e-06,0.710910865368869
4.87894652931275e-07,0.0954523396587861
1.65810826322929e-08,0.00749930548668652
1.01733117061666e-06,-0.412889153696554
0.000163245633085424,0.555242326151608
9.21400900077716e-06,0.520161419060083
2.71000469248509e-06,-1.00636628710834
0.000663896530801132,-0.547162067124075
2.39350492328639e-08,0.0803568361135348
3.25558894544314e-08,-0.0286551946373868
4.85055791263453e-08,0.0566845901796065
2.76651076196735e-07,0.0557526552017683
0.000184465889067856,0.925597749879284
2.00879164269552e-08,0.0324619190980945
1.78931931292611e-05,-0.139817992271558
0.000548642102168289,-0.0470153384116253
4.53001006457425e-08,0.0943484229698935
0.000195881435230546,0.103712869696105
2.20189257072852e-08,0.425765815587705
0.00137846855616358,-0.575676045184738
2.47182292765343e-06,-0.178130814229065
5.71302106914695e-08,0.0937495814371282
1.43381918184467e-06,-0.0755209522561416
4.81257599354928e-08,-0.0914812346761765
9.95824258728396e-07,0.199267925026712
9.86349698752773e-05,-0.262943282304944
3.39763814323747e-05,-0.155580660045629
0.000117883592767345,-0.368150505661011
4.2220623110974e-07,-0.103612932640408
7.44264287459351e-06,-0.384714094686641
0.000111090415040538,1.49389042358412
1.45290730977309e-08,-0.0211585825667262
3.56387805033252e-08,-0.0173841111378952
1.32912986016933e-08,0.228206853228023
6.39766557605813e-07,0.150088018528187
1.86658147216028e-05,0.31823874621606
0.000428499851553577,-0.392315168483626
2.5315572003809e-08,-0.0464774690356993
0.000780890111194725,-0.770055765325164
7.5347763453525e-08,-0.0383167373728261
1.45070692882537e-05,0.943959314588854
1.36074026210763e-07,-0.0564735416850659
0.00014960245877978,0.00561907065189648
1.32330988668752e-06,-0.18090075925999
0.00074744298600565,0.755738212873351
1.95768502279681e-07,-0.872910839050515
6.97838610181991e-07,0.0304691435188525
2.97723468049171e-05,-0.480570218763038
9.4389000127919e-08,0.377050635717036
6.38190603749796e-05,0.514488654330501
1.86948876579005e-05,0.276389566358267
0.00082717854512375,-0.794563755408481
1.04650593731957e-07,0.080138077160424
3.82710440860819e-08,-0.0285991449010218
1.82255725117107e-05,0.633554503676876
0.000550314472469461,0.156013335770933
0.000485506400702516,-0.0832127856491144
3.89069671631832e-05,0.430774589205131
5.20400590498652e-06,-1.01068557324637
1.42360649984629e-07,0.155090059382224
5.88241610144781e-06,0.314033122172184
4.63348935582716e-08,-0.0393355945554537
2.75405853696198e-05,0.151034432098578
5.39371580341876e-07,0.0821420785107601
7.18675600967983e-06,0.131678259282693
5.46049225849025e-07,0.649543915143891
2.64309394355567e-08,-0.0205889277077631
0.000625522796665004,-0.615800398243675
5.32641000914281e-06,-0.509683545564172
0.000167023809129073,0.576308243760111
6.50509412132456e-07,0.156521841034393
7.34583731896048e-05,-0.288410519856757
1.15635016386826e-06,-0.252493211700633
1.03749861700847e-06,-0.242937234274439
1.0625102501578e-05,0.452671804912391
1.89042360571544e-05,-0.0846318020053266
1.41882034203079e-08,0.0231755274385445
9.04938389925811e-06,0.256518669369548
1.76150517707952e-07,0.16315353553374
4.17916139593359e-05,-0.148818019581811
1.68621497460239e-07,0.24891540514218
3.20640710511943e-05,0.0759098572653903
2.25051265251587e-08,0.152209431612211
2.17873709136014e-07,0.228209062858858
1.01071088177077e-07,-0.0298487334100585
4.0473504721453e-06,0.408959914561781
1.92224828743854e-06,0.0487602126981552
4.07156045706672e-08,0.0121249740804155
5.53547764788969e-05,-0.989857721384285
5.15451774324132e-05,-0.65561958863332
9.28182472246995e-07,-0.414866204156263
0.0002948322217016,0.214252082398677
0.000104160474739829,-0.512877769993151
5.02803494228043e-05,0.36672633782853
4.11110783692148e-05,0.270587986201408
2.97394851619168e-07,0.081856059532783
1.29832686381143e-05,-0.0613847996173664
3.10910618134709e-05,-0.424450333774594
5.20367741922739e-08,0.0989617542314876
4.56053284592705e-06,-0.613879738799459
2.28751552545669e-06,0.225894016650786
8.19705580862071e-06,-0.16098860941188
1.09332562708585e-08,0.0243536323401366
5.13852274223427e-05,0.182351087657847
2.0894940801427e-05,-0.138875820549639
3.69321349748826e-07,0.12254199075749
3.24748399965368e-05,-0.207922661257054
6.17522894205804e-05,-0.0534400269010565
1.46267810349115e-05,-0.352980403978496
9.77334117310591e-07,0.0919073244426109
2.98006257386049e-07,0.269003890569432
2.15602207159136e-07,-0.161494787881003
1.98657635697785e-07,0.0391833174741289
0.000893075525714938,1.18200396978802
4.36373324330803e-07,0.0670070689398444
0.000338103070115529,-0.57240421527762
2.8800186653712e-07,-0.0823267384791163
3.20719756503481e-07,-0.192427278370805
1.53765751319241e-06,0.0449311108232656
0.000504206418360369,0.472530252164842
8.11728585857269e-06,-0.253102980506213
1.82318921561577e-05,-0.516183242708761
5.64128154576517e-06,-0.203551386252859
2.76836899244207e-06,-0.580382987436816
5.2191131701746e-08,0.0432478054864145
4.30840004442285e-07,-0.631397878567551
3.57188964862161e-06,-0.224601874438981
1.26095511280482e-07,-0.0743893075930636
1.02755521009153e-07,0.090822569957937
6.55524021851929e-08,0.0426748260462114
5.22101205540192e-05,0.164115997830227
0.000479348868599405,-0.369243730779193
3.27155945957057e-05,0.194990055817716
1.13726007892296e-07,-0.0474573555134966
1.81912276369407e-06,0.542625090892063
8.86822638671411e-06,-0.0200138157975874
3.57220691198247e-06,-0.813426966822056
2.56550959829725e-08,0.0477433687364309
0.00116284290523217,-0.574400741209405
9.90495069983875e-08,0.0600553128822777
1.65470293048325e-06,-0.0924394627126981
2.79252184450174e-05,-0.364680092401819
0.000208361333768049,-0.757752858786394
2.07091669290025e-06,-0.0939292305967209
7.70630947743509e-08,-0.0793338237645826
0.000419220728810702,0.78823467185359
6.36440148618536e-08,-0.187949691276907
0.00040100874172686,-0.972457549042547
0.000392986237311781,-1.09500909205054
3.42830116589069e-07,0.00239155464824977
1.76279378121609e-06,0.397795401314043
1.71986667479964e-07,-0.126299019660175
1.75358726021246e-08,0.0125365893643137
4.19859179925141e-05,1.18609078988715
3.48010859969526e-06,-0.542364332197245
3.71461516256338e-05,0.570254133091668
6.63262179527655e-05,0.203108569047258
0.000508321917187097,-0.639468449770036
0.000629093582464639,0.620617684527659
0.000829010749689781,-1.33755480081049
1.97515831455019e-08,-0.0324094311729615
8.91359329332701e-08,0.0840457776912271
6.77856147594931e-08,0.0669765191612503
2.30391441834318e-05,-0.589394652513016
1.36772464203068e-07,0.399337619588097
1.38491452750767e-08,-0.158048371443904
8.45394125078214e-08,0.134579768919719
8.33447942893673e-07,0.948099130737564
8.12241705811304e-05,0.326907891774724
3.30498249433173e-05,0.0253292738602101
1.19268639838886e-06,-0.149180262598486
3.56364217566251e-06,-0.248166118210499
0.000173021883998857,0.0698370334643161
0.000607842127659886,-1.36174577309111
1.45674156188687e-07,-0.0220775230553033
9.87815765424508e-07,-0.327329062100065
9.78216693361967e-06,-0.166739081657019
1.32881357343136e-07,0.451332216345684
0.000118095433904465,-0.729030878966097
6.26935718136932e-06,0.113997851551751
0.000176704746837362,0.537600651589927
2.83285800540532e-06,0.148063911579524
4.14290442673254e-07,-0.152024228021499
2.98044115237306e-08,-0.277361114084708
4.52042507018847e-06,-0.00767631462991983
0.000420563008028298,-0.455871975624693
1.02557100677354e-06,-0.147011733692545
4.26360461249827e-07,0.00433431308684807
4.39242242745236e-07,-0.00980801997126879
4.20877714347665e-08,0.0443859706383842
0.0010594615368351,0.405657938416609
6.9241666779164e-06,-0.141566703058019
1.3110386284739e-05,0.086426828662763
0.000325947664152381,0.63804051238456
1.11926135062986e-05,-0.156099814175346
5.04651674721416e-05,-0.538985930866993
4.17688385758315e-07,0.206231374032427
0.000938101236010606,-0.0796471912149664
1.68107521993733e-06,-0.059295932675148
4.29064341568887e-07,-0.00887927818653549
0.00374444397069602,-0.705159079828069
1.50705865613284e-06,0.0382286224990904
1.49512612030678e-05,0.0206362154322968
1.90492028775353e-07,-0.064951326088326
8.24806381242254e-05,-0.152997533302343
3.2126562375298e-07,-0.1799973550848
9.35062545549717e-06,-0.25437607798288
3.27773557716959e-06,-0.0998452615687066
0.000883062314148229,1.08860576029554
1.07137432874379e-06,0.0912859485306926
0.000963818126741099,0.726316866508035
0.000248403659181508,-0.629401578253813
0.000335030662368939,1.0412393793518
1.93807104046014e-05,-0.12517048916277
0.000120967288811104,0.160938263253915
0.000254674111640176,-0.506841778542022
0.00010856273024868,0.169835228953164
1.67769749143716e-08,-0.0595472496366573
6.49554508770515e-06,-0.122140771128154
0.00022711146101409,-0.861980677000141
2.39759207204702e-05,-0.457169405447538
1.65228266866651e-06,-0.0535033187475576
0.000198303464937778,-0.334545640472851
6.72897752633297e-05,-0.44756331015523
0.000539186211094566,0.140849396746068
0.000130517080713657,-0.620159186383937
1.9797591844281e-07,-0.0909004643341288
5.86095745690366e-08,0.0400863123282703
2.39746826074076e-06,-0.0497618565988704
4.41066938711817e-07,-0.0464051338780078
4.90168562350795e-06,0.488962772129202
7.99293312249707e-07,0.0566677950804903
0.000140884390746321,0.435787795733356
1.17951991055693e-05,0.0377193229633369
1.43775746555346e-07,-0.0744692923739399
2.95848927256538e-07,0.042745442508771
1.35686309873578e-05,0.206318186483967
3.13482240075987e-07,-0.265279824819968
1.03417900405235e-08,0.0156148713016456
2.15524196933275e-07,-0.129845620543415
2.9917010027601e-08,-0.0331061376404595
4.06993934444022e-05,0.0768448288176836
1.57691112600979e-05,0.259418247069283
2.50771970350718e-08,-0.0216279069058684
8.7605694549533e-08,-0.0563791151082591
4.05251162232178e-07,-0.121278524930543
7.43384410401407e-07,0.186618737005919
7.89165125439046e-06,-0.13446304710361
1.11539929945885e-05,0.214005505707993
4.10675715916905e-06,-0.0506708305859139
4.31008596063737e-06,-0.388576158721625
1.86604564023049e-08,0.0165612611999676
3.06134206109383e-08,-0.0146412491394901
0.000196348041061602,0.12674959384852
6.36889349748651e-05,0.224519088760289
1.48702399870258e-08,0.0269394952089962
1.4949401494345e-06,-0.112409515828372
2.07965904929814e-08,-0.0894517823623271
6.51800930531138e-06,0.0313804312367966
7.49848137152691e-07,0.0728166354153532
1.72809913712958e-07,-0.0281470742997052
0.000343501782876687,-0.822953095540814
5.2916580999893e-07,0.141206878738113
4.486570159002e-07,-0.138280375485218
3.70418826450927e-06,-0.0401178610906112
9.48748048021526e-06,0.193821740047749
6.85059383109559e-08,0.0128181582987805
1.50821760685095e-06,0.0212902986857867
1.8331765538672e-08,0.00702645716680566
7.26314611357087e-07,0.0293665816332299
0.00011770251508838,0.475035354788827
3.36108707593269e-05,0.576872567717889
1.14587432190812e-05,-0.158974937858132
0.000430299718771422,0.149256043193315
0.000516192279362092,1.07629766224985
2.25511313674391e-07,-0.261787318562843
6.06715498333478e-08,0.0919000964908985
0.000312457680672821,-0.98705973597712
1.87598264015417e-06,-0.415240003349694
2.94825090813685e-08,-0.00558025104494946
0.00103858482814614,-0.333825929087794
4.37477802374546e-06,0.041151849630242
0.00141838121031833,-1.81889109954168
0.000723997344083346,0.371712814475049
4.12037209183017e-08,-0.0487271867742241
3.2203560316881e-08,0.0166208699311588
0.000710823054878359,0.676644074008445
0.000838872838265068,-0.226354733363485
5.04598533624677e-05,-0.420092774819789
6.50390620198026e-08,-0.135270293529114
0.000707960505395706,-0.79002626758882
2.11384700209876e-06,0.258008995492716
6.55352687659479e-05,-0.790097916343073
6.65399020563972e-08,0.0284698411863801
3.84197760014285e-07,-0.0464850624835553
3.44587539750574e-08,0.020256086672244
1.19753342977012e-07,-0.023506382864633
4.53475290008915e-05,0.544537846319835
2.0763385351319e-08,0.093093634321373
0.00018828251959719,0.742902030832398
1.78664621927669e-05,0.227354895722666
1.11146070401048e-07,-0.0550113623554984
9.07808185891904e-06,0.459569598989939
0.000108544212297325,0.0185604537944701
7.90440939869688e-07,-0.421263168949594
0.000186475020408325,0.166082421476189
1.18107089099014e-06,0.196100215607533
0.000223988560611799,-0.516362818376967
4.10472506104728e-07,0.0498419283674724
3.49741063378025e-07,0.449012642803368
0.000877607912098542,-0.277167147244576
0.000583659808876024,0.310746632439595
0.000245194823706479,0.494400952913231
1.37967677850385e-06,-0.193032515436733
1.50753349036042e-06,-0.0712886877629053
1.91702859987876e-08,0.0358751731199828
3.39900230112672e-08,-0.0750627725241655
5.53841497480889e-07,-0.11576136975761
0.000357906914516285,0.138567128613117
0.000350515020055351,-0.0660478895132702
2.44857529911097e-07,0.0561919866594679
9.21637599310279e-07,0.0129728204022346
4.24966681639478e-05,-0.197835392061352
6.88518008229011e-07,0.315489228709349
7.1099664852863e-06,-0.718579675254985
3.19933053085978e-06,-0.0296102583171326
0.000339306093102236,-0.0306675396792483
3.67977170702991e-05,-0.0592248962472569
0.00109871425091195,-0.102060923459833
1.04648997356132e-05,-0.172172175645349
3.12613296751116e-07,0.423942476972033
1.42743081496317e-08,-0.037420142126214
6.18749966068097e-06,-0.0250249447604754
6.7816256793429e-07,0.480771471843789
3.89188633179206e-06,0.0528950089471714
0.00049057860179057,0.512308058704212
3.98632934505595e-07,-0.396557857803888
1.26905369034908e-07,-0.0674316392986005
1.94166410386515e-08,0.0494802209517444
2.08738675954916e-05,-0.0346262149663799
6.66536228913269e-05,0.122820615345882
1.35131989113454e-07,-0.00357718923589875
2.79248761894406e-06,-0.205043671204138
5.42869416090077e-08,-0.0497108042003945
2.1440046776045e-05,0.383431582902245
0.000495349482783308,0.310708060156883
3.32860105267774e-06,-0.04494738432707
2.37949808391096e-06,-0.184291899632
6.69986464739398e-07,0.0485959711376173
3.44985621770936e-07,0.375950230546413
7.76843974569159e-05,0.676547503627287
0.000134554959041257,-0.529100234462491
7.07586526400577e-06,-0.102609498310245
2.52865149194181e-06,0.402545677510082
1.88602645152588e-08,0.0887879587321003
6.32541006917577e-08,-0.0796380483364436
0.000226511356810205,0.620088818763314
2.9545277151847e-07,-0.481999598219623
9.82403726242616e-08,-0.0597725804920726
2.08213825814133e-06,-0.234031888367155
1.57143593683527e-06,-0.117178303705082
3.24892062678823e-05,0.0982878560678982
3.07480455760685e-06,-0.246056001664223
0.000156392761743771,0.180285130242081
3.47917297417162e-07,0.170237130351347
2.8161014811492e-05,-0.359325803843504
6.62079519856824e-05,0.616395579925764
6.60320917191859e-08,0.0182563008601588
8.11117070443697e-08,-0.0243564830445364
2.10823432038919e-05,-0.0737502017695553
0.000721647047208446,-0.379802826262847
4.14690621017203e-07,-0.0818497113386665
0.00231476302515126,-0.699198695378289
4.2100834975756e-07,0.0381015446618209
0.00050303036368709,0.00306602684628562
0.000107643466269928,-0.110991109812268
0.000676717625535184,0.0513192488834523
2.18329013907504e-05,-0.125092329214274
9.87112180764132e-05,0.287819136757526
1.02876167689854e-08,0.00159632980446065
2.5710847791457e-08,0.0719363726999308
0.000503320735452072,-0.785096896754474
0.000280363547937528,0.177930945796319
5.83600013217611e-05,0.733918892178903
0.000544276287643706,-0.206970236773701
6.60565601738207e-07,0.469088900852906
2.21619716289092e-06,0.601080271384721
6.84459703605705e-07,-0.0707544397603573
1.54832820881352e-05,0.358943338217788
0.000224552891668849,-0.27360442284515
1.17692133040889e-06,-0.00823184380522707
1.00336946712621e-06,0.416672549098379
2.43852801056893e-08,-0.672422112518675
2.60917992680561e-08,0.0101062398868678
0.000385372021220772,0.363490259214588
2.72833399039546e-05,-0.0330204530754372
9.66482982704529e-05,-0.063951505441174
9.94174879265176e-08,0.106733807649075
0.000135748244551307,-0.353704338699123
9.90600850546784e-06,-0.462351348301077
3.71600243738515e-08,-0.0537756099623408
7.83663626799431e-07,-0.12354158400406
1.67571160566674e-05,0.111237034986277
3.5021486545452e-07,-0.488670294490845
0.000281572712853361,0.069248900359953
6.43931113365417e-05,-1.54278982059043
1.00586960604017e-06,0.258008261342795
1.00621147955307e-06,-0.0324398171620206
7.68917972722485e-08,0.0864391597585707
6.98669876974074e-05,0.793668588558384
0.00017165067908543,-0.0624888373404101
0.00233286113070771,1.51358953738529
1.25973351109022e-05,0.642138123698137
6.20909072300652e-08,0.0365176395574102
0.000211950142330279,0.417806746046519
5.01482958918079e-07,-0.148255748086179
4.22476213032739e-06,0.00334860507519306
2.15664042830298e-06,0.325232001173826
6.95802477508123e-06,0.0596278079355541
3.10803011970138e-05,0.792360829961704
0.000996789611297036,0.0734621890767048
4.35181967177295e-05,-0.146379732749415
1.86919366417232e-06,-0.944437055711111
3.9350274066335e-06,0.0973899746201629
2.47288699227834e-07,0.308273728515809
3.64465474662667e-07,0.113017342739929
4.05524157208683e-08,0.250237981573358
5.19230975243238e-05,-0.565654024040774
1.50475254829925e-05,0.518374906097116
1.1967179888148e-07,0.0565272450955979
1.32159924836727e-08,0.145541821928293
4.92564101523515e-05,0.0417537653998881
1.99659120476427e-08,0.00361967800345029
5.98848021748437e-07,0.0441274925193091
0.00041536792217704,0.0538222976447278
5.00403771058309e-05,-0.30596332662723
8.43965393357462e-08,-0.160844336092587
6.98222527592897e-08,-0.0200885545004971
2.17740842029379e-06,0.17076494411425
3.31551837881504e-05,0.492750812818182
0.000306878726700859,1.1404995149533
3.47730813704772e-06,-0.0598394563551034
0.000139135564378989,0.581007048992907
3.74910388536024e-07,0.119050432885573
8.51365310342601e-08,-0.102633203815131
1.41094611294404e-07,0.0781469407497718
0.00650704205628544,0.92107615463562
1.8164146234334e-08,-0.0407953773171557
0.000188131117959638,-1.0541860034641
5.73950237934261e-08,-0.0217642273545143
3.77957654404854e-06,0.0213580871407147
3.00915862138482e-08,-0.592395186649493
1.47422983974903e-06,-0.0600470596671543
4.45712195131889e-07,0.216335029897464
3.3294652102419e-05,-1.08798809676816
0.000185763872235174,0.307383216629488
1.78757917054859e-05,-1.11726751690396
2.10346402722344e-05,0.233058708551335
9.88777524420065e-09,0.0465144973881393
9.93475860195721e-08,-0.0556435738669847
4.45317763610741e-07,0.244013498135744
2.11776715243052e-05,0.0145564476068358
2.90904115012258e-05,0.373433608669619
8.78454271492543e-06,-0.100533808888019
5.6574386560676e-06,-0.983343973532023
1.76488021513933e-06,-0.184335166781815
4.27703751689591e-07,-0.0321124637863928
1.35256800399858e-05,0.0954548387988293
0.000188247631542783,0.519343380223297
8.73183422568074e-05,-0.854997076508547
1.34269939962028e-05,-0.97610975748112
1.46439632803697e-06,0.0473631718962597
9.07255710861416e-05,-0.203737923256417
2.22961710661806e-08,-0.229578193536919
2.39545193048234e-06,-0.025623257677286
1.44838262156817e-05,0.199796447347422
0.000367388327995691,-0.150931611690073
4.46999420253277e-08,-0.0443668144693209
6.80014325532903e-06,0.0210193377771446
1.32902758036363e-06,0.0834937118726309
5.09491029795859e-08,-0.0470914321469881
3.2783836128575e-08,0.0641771255511492
0.000188239207144398,-0.321319174096785
1.90430861790125e-05,0.485780050400917
4.85759560037064e-05,0.0882812289247903
7.10835777612092e-06,-0.146894130030728
0.000110254795452863,-0.038297341529151
9.7817257173943e-06,0.253543627271292
1.99759151428618e-07,0.269222236891071
2.67464290252242e-08,0.0171350522387072
0.00100812630279278,-1.9863319942735
3.57739959402411e-07,0.0742235337905928
1.3150576762216e-05,-0.287392131939296
6.49778562120037e-06,-0.656431962572724
5.88263432532412e-07,-0.0237833853713092
2.77080646216556e-06,0.23006869239209
4.13659580248847e-06,-0.56843518053158
0.000255410034326526,-0.100154524782348
4.84383736767957e-05,0.6410415624377
0.000473917712215485,-0.74675713915975
2.07037106805187e-05,0.581392989034692
0.00110800395811554,-0.104545733293813
3.52486838253326e-06,0.147194665340079
6.308354379289e-08,0.000576156967368674
1.49629189754869e-07,0.0343045003612591
1.18546279985372e-06,-0.0249284163478394
3.95402961711341e-06,-0.355986371537406
1.54756391086654e-08,0.010155710203722
5.8888213414353e-05,0.372563704674625
2.27294976818278e-07,-0.589851357171515
0.000856755871867561,0.951353145986269
1.53473221490022e-06,0.298728024757643
0.00013576729224416,0.652395099809658
4.70931899687565e-06,0.0647116825943995
2.61465606751226e-07,0.00632643565463186
8.17216403190817e-08,-0.00348252120194465
1.68872231571133e-08,0.00442095083209776
3.22069758726813e-05,0.0743704522905048
6.57899940578611e-05,-0.387315379353723
4.01864006631096e-06,-0.146740526361122
4.86320161463306e-07,0.0164733429780796
6.7804766551052e-06,0.0892724687013545
1.47220900205204e-05,0.0622990748900432
0.00058245576754795,0.562093798501279
0.000257680580349984,0.646435489744169
0.000151558528069533,-0.322475282478898
2.75471501723473e-07,0.0357665657358873
3.86734057231561e-08,0.29629133405834
0.000470009839574795,-0.402040466244648
1.40586730539144e-06,0.404704711333977
8.67023535226411e-05,-0.695169407117274
3.42374196116403e-06,0.117241788192726
2.82878995383951e-06,0.440929345316986
4.76962953478689e-08,-0.0475985878783906
7.64547043504512e-08,0.0646711967599758
5.61238429269852e-05,0.32366324858766
7.198002080118e-06,-0.0929524381164821
0.000174370080909745,-0.228441146212875
1.25610357183954e-05,-0.099776348191362
3.35032063720149e-05,0.827188294647482
3.83838541614028e-08,0.0635099542176521
1.38295648096162e-06,0.0659598784085574
4.82785168710183e-08,0.529274264408537
1.82284916722203e-06,0.214930410671939
9.33696467876354e-07,0.321500466855841
4.85233001936565e-05,0.658894137925458
5.04278157944393e-08,0.0155962182149913
0.000336848232039122,-0.519546415584763
1.55642171291832e-07,0.245132867801949
1.25008501480219e-05,0.391816928713994
6.18303954291619e-07,0.142449926131777
1.23621483618829e-06,-0.0951480277426923
5.51495319752927e-05,-0.456211776521152
1.4369187449489e-05,-0.884491307689066
1.51890761487927e-07,-0.0580954949049328
7.16311904005158e-06,-0.16895532389073
4.17359752148432e-05,-0.0291660184955233
6.56270918921682e-08,0.0687793555899414
9.15622955061989e-07,0.0537916375781243
1.43136024952544e-08,0.079200878712167
0.000946839208058761,0.196460300024813
0.000209564370300458,-0.940906391992718
1.36929999596258e-07,-0.0356265943365089
0.00012379739347313,-0.083084922808736
1.7181123083259e-05,1.0863768913198
2.27754699743555e-06,-0.465541236840111
2.10221094379709e-06,-0.0675628974359433
0.0012762226766018,0.905806728045516
1.67477856322628e-08,-0.160464576431946
1.84250148981497e-07,-0.0366268202558079
9.045555370696e-08,-0.182227447669207
9.84447444158993e-07,-0.0412784414210477
1.90811159272448e-06,0.186545355652758
1.10521572951123e-05,-0.566272248048199
3.34524853829092e-08,-0.0451944798374039
0.000267977207818776,-0.705681285276355
8.70451621286031e-08,-0.127708340475508
1.75859140768913e-05,0.226758307314599
1.541798963069e-07,-0.00551677116897887
1.14419955522046e-05,0.92889059562368
5.84486672759623e-05,-0.180901643270206
2.79742721748348e-06,0.0385445889624274
1.4608371778351e-06,0.715194299373154
0.000222347403566201,-0.299999000737115
0.000660855009413032,0.433483760551796
0.00166817974764698,0.430685791951394
2.08240703327767e-07,-0.0137634500305417
1.18423663912141e-05,-0.180931368167828
3.05104968753422e-08,-0.020753214208564
8.14976673135252e-05,-0.15930542696811
0.00065371751633296,-0.602287341179612
2.95521972521798e-05,0.319654762005031
1.57516064056109e-08,-0.140118422589575
0.000109667082452867,-0.913726497265618
5.4858062363618e-05,-0.515152831080983
4.18622325860629e-06,0.306994251625192
5.44020720744556e-07,0.291755402137403
4.43371950936287e-06,0.189656471229385
9.90575737578163e-05,-0.293039960272395
0.000116574374118095,0.341700306044887
0.000153560902265202,-0.163822942293906
0.000194469123988176,-0.511032648540701
7.58116483545676e-08,-0.00771488355382585
0.000142931337525674,-0.377827615634279
4.14733411106563e-05,-0.575128906905039
2.09087869419302e-08,-0.0920960731905819
2.5998032914352e-06,0.219358993729676
1.22327666608058e-06,0.0149854737717843
1.58527077270962e-08,0.017791733988215
7.13326825760824e-07,-0.00904107693514766
2.32195201327515e-07,0.0581953326479456
2.02253922112517e-08,0.00460226093267656
9.33709418479083e-08,0.0542147775795758
0.000486147453752921,-7.1353282948334e-05
1.82663043058394e-05,-0.301606328152473
2.3941238655748e-07,-0.226854288491425
1.35328418576727e-05,-0.384042012646474
3.7807888951101e-07,-0.122632829447119
0.00194553647926714,-0.633603548864139
0.000141487738861222,0.0865065375580947
5.96520595941086e-08,-0.622242058837985
2.44176639547187e-06,0.118343414196354
1.50782012753018e-05,0.938454540575508
2.16484746926059e-07,0.0849308112352236
4.93963760898355e-06,-0.530353287558188
1.7912214666129e-08,0.107672616974539
5.45617965794775e-05,-0.0209248964180267
5.67668781462803e-06,0.0320235658194076
0.000294849778222538,0.104708971159618
3.0121273759036e-08,0.0116642322594331
1.66079246473916e-05,-0.16663937016844
0.000523509739872483,0.195334768108395
4.40432933986879e-06,0.274656544735053
1.36476948529599e-06,-0.412521926201709
4.23945480644058e-07,0.126265508530119
2.06924146619898e-08,-0.0531188569114186
5.02075886468479e-07,0.0614639199449863
0.000201192849211988,-0.391548041148627
3.21754520949254e-06,0.349088506413091
1.01525979663166e-07,0.0893200572516489
0.000195479591435199,-0.351278077614227
9.98834625054279e-05,0.297012181937015
3.15319733409053e-08,0.0294624638538786
2.24455453286091e-07,-0.132195214807829
0.000419546615938447,0.335341869734828
0.000155661191926712,1.45196609432726
9.52839544211839e-06,0.0316618226765779
2.21444950853577e-05,0.181980692826846
1.01627275632189e-06,-0.0377671583438495
2.48854226576135e-07,0.365924676162712
0.000151669991079433,0.534452441528798
3.81601442805747e-08,-0.0506572098003066
9.50557765637489e-06,0.105883246887499
4.88024115827906e-06,-0.0964764580963956
0.000279216598031608,1.51239167234836
0.000171519247212535,0.722463142956012
6.03435164272919e-07,-0.212172552504012
2.31920358130417e-07,-0.79375081716931
1.25066351625595e-08,0.0779882680079603
0.000267037914510942,-0.117777486466046
3.86805418007386e-05,-0.443951211563443
3.99707295160945e-07,-0.0417821641166657
1.56006406327929e-06,-0.282877991767814
9.20330125709992e-06,0.0977059274598366
7.63598787484949e-07,0.00589441412744592
5.72414559094632e-08,-0.132536645552765
0.000378406285556539,0.407148724943197
1.43428368657283e-07,0.0539356323635345
1.77976106930723e-06,0.823000518366249
9.01754527551296e-07,0.0711355828721582
0.000154617712218942,-0.06273898149551
8.55445004987204e-05,-0.25368340024902
8.93097577514387e-06,-0.174151610704472
7.73588628829476e-05,0.670776615928246
0.00132500753927734,0.758341304267347
1.66575833634267e-05,0.193585641838406
7.58177430700368e-07,0.278468850823277
0.000818017365770508,0.248221484370017
5.67523804831597e-08,-0.0455263667097546
0.000237472606102349,-0.165939713503057
1.54070109467051e-07,-0.135948195292593
5.7337668267791e-08,-0.099536560566719
0.000104016867106641,-0.0325015264990915
1.10941463893906e-07,-0.137381118887845
4.64240465573092e-08,0.411117260070039
2.92273600431498e-06,-0.0838634362411523
2.33539394370092e-06,-0.63854864446151
1.16922368553254e-07,0.134651291063031
0.000104078213446091,0.570041347261768
5.99830768210355e-07,0.344508337057411
6.04767957695625e-05,0.157175327640193
2.53067305811442e-06,-0.8662607957433
0.000267174127879153,0.446093368087876
3.02808814580525e-05,0.294941407550473
4.49752185134966e-08,-0.0105929025604175
5.11749306548112e-08,-0.122648282424431
1.38385958986431e-05,0.262495954546397
0.00309785011634032,-0.372052280509508
1.82922694462959e-08,0.171836681838157
0.000197016139212703,-0.0505820469303749
9.888725735201e-05,0.154867155041268
6.10048661594542e-07,0.059944544657886
3.51464511905194e-05,-0.0438280039656531
2.02840452821897e-08,-0.0101113307492944
3.21263648643674e-05,0.673160314652345
9.26462611707024e-05,-0.554611611918897
0.000251954362636559,0.193790417769259
4.32022108095961e-05,0.685349986141499
2.26420060596385e-07,-0.292055608849091
0.000759857168285729,1.49864272474033
1.8555085448526e-05,-0.191835482334526
2.66087005032015e-06,0.254427154471048
1.33102624854371e-07,0.075225129460994
8.63780597892173e-05,0.448321232986912
7.88709111513281e-07,-0.0564980543219643
1.08260096439117e-07,0.0181975694139323
1.14451506228427e-07,0.0310466538074403
4.66570738137143e-05,-0.326318209214229
7.94732392323363e-07,0.23478774485838
0.000103246142387551,-0.0247710145562879
0.000754473018188311,-0.224993395548058
8.999447496753e-07,-0.108851023473475
3.46801980039172e-06,0.0154676982073007
5.24611397705341e-07,0.728931929918822
3.10267618024528e-06,0.278322308591116
3.16387831488201e-08,0.116523540702104
1.92018554401973e-05,-0.188670626296096
6.7125906065947e-06,-0.598313363717661
0.000543979914464038,1.50956775410745
0.000305375224801073,-0.309725451034573
9.12342237480535e-08,-0.00728967460941557
7.87048942469949e-06,-0.0951969872409342
0.000438613477289352,-0.353067399598277
5.07568346974222e-07,0.460981608403359
4.92780740086321e-05,-0.592942488667797
0.000254158382823248,0.771243216790502
1.17564522965117e-08,-0.00704244743083387
1.65255516092398e-07,0.0314736887250535
9.25624131653741e-05,-0.59271478938311
5.68292596593694e-07,0.0761205724003533
8.45998830260995e-05,0.605773060560668
0.000601112562633755,-0.557610341874939
1.82495923681398e-08,-0.0824882533207748
0.000234299278529401,-0.138289095189846
5.97143378729067e-08,-0.0569415860950628
8.88681962970957e-06,0.693666469301767
0.000884157461433532,-0.0927833045913598
3.93813509514882e-07,-0.34606525360877
3.29764161919539e-06,-0.17679089543495
0.000269229761635963,0.918217285459905
9.82639803600665e-08,-0.109539081945197
0.00114352795759988,0.672137442894503
4.44121612081092e-07,-0.342318449328925
0.000300227915373517,-0.3907023936402
0.000630100139883219,-0.084584965837744
3.43932158222954e-06,-0.00356361001901611
1.3960769455267e-07,0.0442428795474732
7.80293693177207e-08,0.283716122324617
6.94207787790119e-05,0.410392834133596
7.04682885581202e-05,0.0661577569461487
1.53544374347946e-05,-0.186433697892291
8.77031873442174e-07,-0.0192662066085615
6.05026577526853e-07,0.262327769788454
2.1688898760105e-07,0.0571063106717544
2.76848207176262e-07,0.0543952366977725
1.5148447140849e-07,0.0304331347766399
0.000255470471019088,0.767576273914621
2.91438791274135e-08,0.0325263449426638
0.000192423513655756,-0.86488700694383
8.36675405245508e-05,0.251589830010853
1.4517589286765e-07,-0.0489696802875475
0.000585827319913984,-0.0203778848511272
0.000555039854051523,0.897314542157089
3.80355894447614e-05,-0.750115140136721
6.59668204282339e-07,-0.320709528158821
2.23305410091176e-08,0.00587173916227544
7.06077814511933e-08,0.0857436592526399
1.16771641676877e-07,-0.0364177807804801
0.00020676350212999,-0.418982722567784
0.000343065872251258,0.148580929238749
1.31089038012611e-05,0.223171187594567
8.17973580604615e-08,0.017413652436922
1.36855395983929e-06,0.0349719041119026
0.000125312313402345,-0.650911124096042
3.37038097564158e-06,-0.137625123812902
1.67921975183581e-08,-0.0679390663064203
3.11692544161284e-07,-0.0208385991192059
9.57563998318978e-08,-0.0304279218283663
9.1447178118317e-08,-0.0298676681627649
1.2047190192359e-05,0.422738879810677
1.98491126733781e-06,-0.128716528674694
6.14772392091878e-05,0.504771642557788
4.95814353603824e-06,0.374145284639909
0.000669281141915288,0.80042225777637
8.51641258936478e-05,0.11305976888956
3.84224837699744e-06,0.219489331671335
1.34309612735825e-08,-0.339983743843916
0.000130172745174357,-0.631236864694724
0.000614333401500309,0.442968567809017
3.93972780539128e-05,-0.458818417706999
1.00776569378138e-08,0.0119251054846946
0.00117325552215201,-0.137503907792243
0.00101918830060983,0.229975717741266
0.000321625450043214,-0.00165418566295087
1.01484670563427e-05,0.0396588550516353
8.57535617811484e-06,-0.107852482330207
3.09780113787895e-08,0.062355500588581
0.000327594739390943,-0.412052627421577
1.50444471324075e-05,0.344961270380379
9.12951695811202e-08,-0.00173612849016809
0.000496752605136209,-0.793439077453825
3.49326649375293e-05,0.56595341155014
1.98583858300483e-05,-0.0583330568559219
1.82277998132811e-07,-0.0515978683024912
0.000263624956987629,-0.890887386053026
2.17797600228272e-06,-0.0536245143709192
5.37667454114697e-07,0.0983340387325521
2.80863391098388e-07,-0.0654760475343468
3.79731636019e-06,0.294895885162382
6.42906658164495e-08,0.239798931315672
1.21045969978678e-06,-0.066029166271117
1.12738230820032e-06,0.00380448975214615
6.61222687969375e-07,0.141661035134987
0.000153069075469958,-0.617584542217146
1.91323311614051e-05,-0.474326219440724
0.00127015249728874,1.15483302135125
0.00120793145593414,-0.150606448031814
9.84628121823825e-08,0.023347295339575
0.000389861228391908,0.0510618975813743
8.05394499388351e-05,-0.209089241321408
0.000406435392367185,-0.637848753596446
1.76502223302256e-07,0.489259861950485
1.57691613283947e-06,-0.177544097781949
0.000443534570408996,0.0297867397331324
5.06134646941781e-07,0.108225015108657
6.31083583654052e-08,-0.00264549683565857
2.16229171534894e-05,0.0997115781901438
1.65452767702803e-05,-0.437326497829083
0.000620076614317913,1.02674142515396
2.48085854187112e-05,0.23538173837879
5.21675683616547e-08,0.00572121255868804
9.03266929229409e-06,0.762778539751735
0.000178211929712562,0.525248747737701
9.87575176044562e-05,0.289104480990613
1.46320610464929e-07,-0.033319495816999
5.16467119342421e-06,-0.593641905378455
3.60940398842112e-07,0.0783381351362604
2.0216265401495e-06,-0.57292942455264
4.69497132287639e-08,-0.302457900553797
0.000841722247163172,0.53415338557101
1.04216429315108e-05,0.00488845059860051
2.60524621924505e-06,0.5158861561979
0.000104319680248123,0.314749502762592
2.30075301510404e-07,0.113362711461988
6.04394527404339e-08,-0.0470094352656592
1.50217747483353e-05,-0.336223261915585
0.000859851304687593,-0.180685065223646
2.11882329691445e-07,-0.0105370164455199
1.51989399075576e-08,0.03143672961138
1.89505358438379e-05,0.242489186651718
1.60495321171143e-08,0.0492633744044298
0.000128986500191762,-0.108023861060477
1.14373110568814e-06,0.0975724362640507
9.24443825029167e-05,-0.0304676559421628
4.88304307769493e-08,-0.0509107574774982
2.60244786570308e-08,0.0976360361326625
6.27642663678205e-05,1.11669778320601
1.44964391201242e-05,0.281888532616754
0.000363211982195259,-0.99095532160819
3.17266135490113e-07,0.0490210487804727
5.62877860413972e-07,-0.0205426469247234
0.00139688628847439,-0.163190580718407
1.59642006103959e-06,-1.09182023076117
1.91489531144874e-08,-0.0220211901453705
1.32309274977853e-06,-0.013824928730455
4.73536450603997e-06,-0.00424567993840923
2.21127781987201e-07,-0.162047601855155
3.2753210632195e-07,-0.154315855814737
3.4040245303037e-06,0.0948306261855997
1.34319867498035e-06,0.130073965436945
7.36215268585934e-05,0.482707254318023
9.42165913886256e-09,0.0975768959892745
9.10698780595942e-08,-0.093739717548516
1.60824042395057e-08,-0.0862408613065775
2.49869589092143e-05,0.427474385409405
6.82675653355026e-06,0.20339610295111
5.88699373412226e-06,0.550197254511945
4.73420068858264e-05,-0.585656141351622
2.98150120324595e-08,-0.388026724536379
1.90565327302945e-06,0.913505813530822
0.00126926511153501,-0.451012391049794
0.000179694245781962,0.00481065562931297
3.40335378791654e-05,-0.481122274548507
0.000107207466941536,-0.392769716783631
3.62164789780148e-08,0.0183903606006916
6.76102393441099e-07,0.161130596018416
0.000678605992631661,-0.0898951090419998
4.24089075608859e-07,0.0617515863676103
9.36783770000274e-05,0.289695221358521
3.95992549736994e-07,0.0232914672589358
0.00047794136029527,0.198828060718263
2.91719005278005e-07,-0.23476106407279
9.94936617176522e-07,0.0363969413378092
8.12520784233666e-08,-0.0172839001421634
0.00207991742229758,0.116086105734706
6.2935981488198e-08,-0.0548306349402649
2.90867948682828e-05,-0.0108524888562627
0.000361454857776925,-0.690740436994715
0.000159814834422339,0.45994993779632
5.64135901127236e-06,0.525207737455909
4.69562415117912e-08,0.0153313393653896
1.21027128498677e-07,0.146323048914292
2.34981136171886e-05,0.46837896209065
1.53833219081347e-05,-0.697203671105222
2.75463470936517e-05,-0.0790280650663941
6.04696138162586e-05,-0.184867370088978
2.44607105787638e-07,0.087453597577668
1.23465259639626e-06,0.667101584416186
1.08001757985189e-05,-0.549660647196521
7.6983619380907e-06,-0.417089153332064
3.97027946580606e-05,0.459618018761938
0.000252881534381333,-0.814311523512378
6.74567181562471e-07,0.372218756325334
2.53605453085918e-06,-0.261097027669299
7.45241591895658e-08,-0.0840120293311783
0.000147143240357989,0.272501720750389
0.000407926315895843,-0.50252860548169
5.64117166255994e-08,-0.0435367531954571
7.00821790574891e-07,-0.208218558383926
3.61912769052035e-08,0.0857627365063162
0.000243884707914223,0.0599245162178755
3.88561630466291e-05,-0.649173087182262
5.79028464093828e-07,0.210147836717664
1.88781150049179e-06,0.142248435006161
6.03020354474871e-05,0.552827131810187
0.000419014148955486,0.0934378989664931
8.89431810333802e-07,0.0403327917179885
2.60786326488129e-05,-0.126699693859156
1.18561553042423e-05,0.534313751874204
2.04594721124182e-08,0.0716119496087209
2.21555553175975e-06,-0.106068620812197
5.48792868401177e-08,-0.0919293821972726
2.64291764691037e-06,0.00312915526994468
6.32005436064996e-07,0.274421744848073
7.17355417061237e-08,-0.358518723015536
4.88818607219742e-06,-0.240506537248434
0.000119717332393815,0.12657260886628
0.000114059626502914,-0.115374781509572
0.000122955875830148,-0.707637095044684
1.30535381200201e-07,0.061187995311979
0.00250296816387245,1.4540893865346
0.000108627035167268,0.00353579143091872
0.000114653857823573,-0.82295149584265
9.46178789644979e-08,0.0659251748642022
4.19413710834477e-06,-0.311392157249339
0.000557069645055017,0.385977127943186
3.43831576682749e-08,-0.00908979845982563
1.0161520997502e-07,0.035334040150991
8.98206772416147e-07,0.453504655344802
5.92160735185259e-08,-0.195201286742019
3.48253353043128e-06,-0.561167961857029
6.81586795466169e-08,-0.103121587055475
2.09458559453637e-05,0.013179629528573
0.00183121641326175,-0.755030406532686
5.413297275633e-05,-0.695859334118957
2.54469079574716e-07,-0.00751937606837952
0.00040806074154686,0.927894865767861
0.000701012821367022,0.409974961753324
7.95990767769349e-08,-0.0545419904150226
0.000729480573549659,-0.166608141523985
5.78985296609667e-08,-0.216380826948789
2.59879122347706e-05,0.437329404634964
6.86498728902972e-07,0.131018632708372
6.77361693359908e-06,-0.322568618576965
7.62383798143479e-05,0.720691128881037
0.000208566654374762,1.59287599068005
6.25519201486022e-08,-0.489226089271561
4.37236917585198e-06,-0.0648031239846994
1.08833098813999e-06,-0.451177678169181
7.00623297344118e-05,-1.11454419248117
0.000112622600436709,0.751958535585645
6.12440242605138e-05,-0.580371259372722
1.24035620115265e-06,0.0101599821082876
7.18560171511229e-05,-0.172056821823272
8.6409496860359e-06,-0.383893883193895
2.64796854670118e-05,-0.45600748880127
4.22412088246253e-05,0.355625186328144
2.66000086351477e-08,-0.0663973188254204
1.17527496254517e-05,-0.608526384035026
2.87199346440084e-08,-0.00724520728872701
3.85696720565374e-07,0.036198281082067
1.14938607473095e-06,-0.00114940059510067
0.00015777318951951,-0.102628481828026
3.93103162991736e-07,-0.0302739018094287
9.39492759647627e-07,0.0916891312662242
2.23166122229312e-08,-0.0571191423289567
5.46972176281163e-06,0.542832699984622
1.03605617446903e-05,-0.218980731245951
1.06499429662253e-06,-0.181690752245606
2.21211533317755e-05,0.14772137112993
0.000113466380305546,-0.57569476129675
3.24729674391508e-05,-0.65465590774473
2.93890435014412e-07,0.00509835680628358
3.91402693471758e-08,0.0370637948707159
1.50136816815082e-07,0.289727670632263
6.40361545435736e-08,0.133296774679395
0.000394277844826568,0.385962789992673
0.0009226021889056,-0.758973946184729
1.27127045635476e-06,0.101630519397595
2.0402523654077e-08,0.0546700268998102
9.07117752841895e-06,-0.433182882333572
0.000483887923199967,-0.560805634297249
1.13754465339285e-06,0.217247067680824
6.61717507846491e-05,0.00839766757471059
8.44390233480342e-06,-0.234924959464961
0.000102417548301213,-0.43510379617105
2.08606591599053e-07,0.0705264466119835
6.88475508975103e-08,-0.0480810299793002
2.95186340252101e-05,-0.149511456242834
0.000713932712722902,0.658293363665994
0.000261895996427073,-0.993150214186679
6.91491050060977e-05,-0.0472907514569834
3.36757204589447e-07,0.0314068506772372
0.000424371619194362,0.304404692985021
1.94150280452596e-06,-0.285839463169706
3.96472131535444e-05,-0.531009616824061
5.66533885811051e-05,-0.377619902900022
4.26732934352239e-08,-0.211723206813575
0.00167975879702254,0.15082603751908
3.72122706707997e-07,0.0391849042107144
1.5692186429307e-08,0.0949735867185278
0.000129390287371483,0.906431347789822
5.41316653950024e-05,-1.12358726812229
8.30826265418667e-05,-0.21570094323517
0.0014373827755629,-0.0593791334044664
7.78022370186179e-07,-0.0344764015526446
0.000878839967981491,-0.659074131470883
0.000161944747375211,-0.349344878033734
5.67978436170526e-07,-0.0125169419717947
6.01946399873256e-05,0.718004407039376
5.54640596810654e-06,0.0996103352999694
2.63553745454459e-07,-0.0112242098146325
1.39648642299697e-05,0.148435682655148
2.86685155161329e-06,-0.093952312468878
1.43127638407833e-06,-0.0865398186392306
1.18180247615153e-05,0.584683211141683
8.30050390409187e-08,0.0647219978718951
1.23488308292709e-06,-0.0353449497512413
1.07014768037396e-08,0.0662835967107498
2.71017407170188e-07,0.253974468207482
4.38096241893492e-05,-0.341143021828551
1.8000839501368e-05,0.52345495158989
3.64144109791622e-07,-0.0816376061316982
0.000138669950464423,-0.176620186937976
1.73984306003874e-05,-0.287452807915152
1.14963979417751e-06,-0.151309104831536
1.94836546765071e-08,0.0201214965586859
5.43677273699172e-08,0.0434514331843813
1.26935285138161e-05,-0.525783950669908
0.000193015468069077,-0.127056167216299
2.5000178942351e-06,-0.284293929634526
0.00113976744009969,1.02130353517784
1.0970944506336e-05,0.14550123499865
2.50890039693478e-06,-0.0885237291353537
0.000302576354634996,-1.1370365068553
8.90637413524866e-08,-0.0275098919591772
1.32245367819181e-06,-0.30169397210583
6.57546029964219e-07,0.0282782155536578
7.40854747757916e-07,-0.130055997684208
1.78129781262961e-05,0.504169069720143
1.71274499129797e-07,0.01481043745211
9.61177957363943e-07,-0.16251512589215
1.08802544584456e-08,0.279163013638278
0.000264922441230861,-0.0940451807278061
1.88877202935552e-05,0.299288922173158
2.07805059921872e-05,0.539067762991124
1.25728183345367e-06,0.0347985462835484
1.98459432935153e-08,-0.153206259051447
0.000195981983295753,0.549200507083082
4.5055467510207e-07,0.165116680867988
9.67902997098941e-08,0.0141692320311277
2.39975328252802e-07,-0.00252231925349883
5.1822431726568e-06,0.235869713851437
4.70127583776479e-08,-0.261203113224222
3.94773016607501e-05,0.264673946907113
0.000973446021377928,0.0581419732667386
9.74456834531889e-07,0.0737478231798322
3.88030648393151e-05,-0.219727409411664
6.27018692087994e-06,-0.568790536850205
9.86145634273306e-06,-0.0916361703835298
0.000138640252316167,0.1230115473177
5.19293547736144e-06,0.0344182568788622
1.36832646691638e-07,0.0595194827522713
2.09521657919835e-05,0.197036074760578
1.67538527567974e-08,0.392793107467308
8.66634406707704e-06,-0.00708329638298983
7.70791611219351e-07,0.0606557729316875
0.000350008769919402,-0.626766006519031
0.000260408345552242,0.217533880039826
5.02042437861337e-07,-0.0943998465431615
9.28798844372073e-05,-0.235036057178282
1.0395379709114e-05,-0.400902040104036
0.000273553649063846,-0.130486198664738
0.00120454260232258,-0.970081592633471
1.69549630572396e-05,0.221579198463103
2.08486027418952e-07,-0.106936129359776
0.000814719108824792,0.958366704785759
1.71003089468605e-07,0.787525721125221
3.48370503075085e-05,-0.276052898140383
5.33282387275818e-08,0.214814159266912
2.19170951145869e-08,0.0690534268700025
4.00017721419878e-06,0.0368469676257127
5.1997342181875e-07,-0.107383952255718
8.99248937739784e-06,0.647212066299125
0.00121892476533153,0.77481359463283
1.61567017888572e-08,0.0585276935728436
4.49936988841359e-06,-0.594040269182422
2.37707222359901e-07,0.0378047431274353
2.37525121828876e-07,0.146109626388226
4.10353196906573e-06,-0.0625443017430916
6.37996724886398e-07,-0.243668032978522
5.64972766477218e-08,0.323800539206642
3.07249488317963e-06,-0.256594740339387
0.000800884106841745,0.461829987774553
2.11965641188366e-06,-0.221347382667644
0.000573460392056085,-0.268719295047801
1.14915827785447e-05,0.00618271778099727
5.34671604403027e-05,-0.731521654080133
2.78790867851893e-05,0.290233890812713
7.14982394612575e-08,-0.14884629456517
3.03036199517476e-08,-0.0329147786750274
7.5786066218828e-06,-0.762000187027614
7.66800669475884e-05,0.52850657659349
1.01625403449483e-06,-0.0186120367365854
0.000167114508687093,0.172438234632673
0.00089772503369709,1.16963258919047
1.48018275790363e-05,0.0803100750925501
5.00967358119368e-05,-0.239611104724174
0.000813500432229836,-0.221712409648049
2.4588417472002e-07,-0.0493328371337084
0.000136927039268731,0.40739935705462
7.62010935599702e-07,0.078512687085054
2.72873692964724e-06,-0.0961045517518016
0.000136117155201773,0.409462822791527
0.0046232064582201,0.703120197545644
0.000177033310385449,0.0953162893024448
1.29215886259833e-06,-0.16892234708838
0.000618084463523265,0.478993338579562
0.000737430596877281,-0.201813914020817
0.00453304674148449,0.0927271903272146
0.000290298365218409,-0.563461923167311
5.18052620400023e-08,0.514302086540011
0.000267555244417862,0.497641145364142
2.15521931076664e-08,0.266767220455001
1.89729804955335e-07,-0.733426915983888
1.64586331218775e-05,-0.310883223795419
7.12854689726714e-07,-0.697225313631003
7.31734482517616e-06,0.0451269724220941
0.000439329260758776,-1.30835182368513
4.02582369454448e-07,-0.484121788310812
1.51004889024163e-06,0.0876792345962643
0.000232657666930561,0.467556246645016
2.60251179296938e-05,-0.157755926018508
1.37981533534621e-06,0.529936728397183
0.000187845938592537,-1.08861543640678
0.000285315990660809,0.957126469137911
1.96415727959623e-05,-0.794801841781373
2.77159091175053e-07,-0.0484657611819973
0.00365177758215626,1.25379793268205
1.21238959952221e-06,0.000851096146327163
6.24840802017925e-07,0.128347714494194
3.83207209810519e-08,-0.0581600258172292
2.05894532197402e-07,-0.061931804716209
3.89500716094593e-06,0.00406994814983086
5.16778687910007e-07,-0.039565825957088
2.36498954422802e-07,-0.199277853264851
4.01260988905621e-05,-0.0729140869546704
1.57553478040825e-05,0.262789355283423
6.32177710621626e-06,0.0150559209927972
7.67165759368482e-05,-0.0233975334122353
5.17619162822532e-08,-0.0298624439335889
0.000956419827478503,-0.450197623674694
3.82572317797316e-05,0.13912364768888
3.43868910247428e-05,0.130748544019747
0.000197777718007961,-0.586828553566105
0.000276539299954561,-0.0429791659735751
1.23785719857223e-07,-0.337823534819921
1.45861640541783e-07,0.242727753417891
5.64733711906169e-08,-0.101852550347153
9.29808694865816e-08,-0.195381341708519
2.71871035126505e-05,-0.272902642237954
0.00104490508960805,-0.530571778010544
3.97592409790268e-05,-0.0372846534976951
2.27052777631335e-06,-0.130129977383561
1.95087912383717e-05,0.986680194218694
0.000170463189161999,0.656571325771037
6.24019684022713e-06,0.166548481058525
3.01531698223924e-05,-0.284836836429922
1.86442126919371e-06,0.0322547679898003
0.00115680601280261,-0.717846167046221
9.47345585209551e-08,-0.27048981204772
4.28525825056433e-08,-0.0252404375383906
0.00036889051555705,-1.08251721817403
9.09419729009942e-06,0.621228512541216
9.24393414027415e-06,-0.258831888173295
5.79997859346658e-07,0.366488222935072
5.62746588512072e-07,0.0864159244355836
6.13098162141172e-05,0.482803477868729
0.000785036627434295,-0.168679879727397
2.83644567499513e-05,-0.222185060002099
2.60374699198827e-06,0.0812901123983039
0.00012679234953388,-1.03075436603781
5.35931593649156e-05,-0.557110413280375
2.41105370041639e-06,0.182770819146107
2.52520909205079e-08,0.116638798063553
1.46683160613173e-06,-0.157352859708001
6.76112887463149e-08,0.167550052537375
0.000414490580459844,0.515391862706914
4.9878425806173e-08,0.0323934070713192
0.000720731653518172,-1.07607276281892
8.76935307144002e-05,0.0265125104315563
0.00014211546489485,0.177609356070533
3.88259599741931e-07,0.668893034747459
0.000124632948401865,-1.33758329107319
4.30858152787231e-08,-0.00351820391334643
7.02726722710451e-06,-0.485326009104898
3.90502271124189e-06,0.268137718184896
7.36253937891584e-05,-0.459724884048759
7.45060443557279e-06,-0.0170689938591261
0.000919910688959506,-0.331365001509813
4.53523137224982e-08,0.0376629940564693
4.71653692892888e-05,-0.36539566397582
4.12193459407176e-08,0.0866475429298427
8.30915005024663e-05,0.137563128608089
2.63477974225356e-08,-0.00161945893672322
5.24790949925082e-08,0.120989307320181
1.0771519366407e-06,-0.0888719198655396
9.31446832934915e-05,0.093845520164148
0.000576794002962821,0.52441427774459
0.00206245971960985,-0.0380855858773672
6.4649013021433e-05,0.230971130993339
2.1565838809916e-05,0.267219020594773
5.14388715541646e-06,0.0961926424339859
1.21878620385523e-06,0.237424590265608
0.000174835645682347,0.0495587221284384
4.37677475000788e-08,0.322887890777596
0.00168593601767288,-0.249890222191265
2.68346045694633e-06,-0.597145988438816
8.85861423660279e-06,-0.51954865419453
3.28090886897021e-07,0.0177623163283874
1.58025813033268e-08,0.015741776897616
0.000159679702670649,-0.466010762256882
1.99941509632176e-06,0.358920010686793
1.55593634747565e-06,-0.060969454974098
2.18834444010588e-07,-0.032669445379153
4.27842226209809e-07,-0.0392996563761767
0.000684242585699268,-0.506401737788036
0.000106688935641835,-0.0258720453993692
1.47521579581784e-07,0.751834307640448
2.00607237085394e-07,-0.214923308414434
4.6754131518514e-06,0.381291038299075
3.93686317753027e-05,0.145944034124249
1.37628699901369e-07,0.126856916482985
1.78645657191432e-05,0.372299271919777
1.47191494579133e-08,-0.0501701256462704
1.94125546524607e-06,0.353208008788809
2.09426640231016e-06,0.169352494083553
6.95795662429922e-07,-0.197063920738604
0.000326579577160253,-0.581151898835065
1.98884186472052e-06,0.0659276328276785
1.7279909935699e-05,-0.496714788474214
1.0196291498601e-08,-0.00935725879496483
2.53605304211693e-05,-0.234584898496592
1.00340668402687e-05,-0.0878696517973347
8.52407348783281e-06,0.879920211438383
0.000726306189341564,1.13365675385394
8.38481182351486e-07,-0.42264141790719
0.000163635984954764,-0.559697559640904
4.53616503718938e-07,-0.172588923143948
1.01575653493661e-05,-0.0790965746740144
6.66425441240834e-07,0.173076568109074
1.78044305093213e-06,-0.0353112447831962
2.19605590010952e-08,-0.0329454224696295
1.52829350317379e-07,-0.0497189397936487
6.74919938873709e-05,0.529206212555997
5.25956914667278e-08,-0.0647500059587805
1.14749995737917e-07,-0.11425678218016
7.42580601406291e-06,0.299502830745688
7.91928767825629e-06,-0.622444164734583
1.05423150015194e-05,-0.347607401090705
0.000275111314617067,0.164365084279772
1.75812795651659e-08,0.0272343205228197
0.000788455716778694,0.0953919826549004
1.29349598493403e-06,-0.22597420387675
2.86386567144931e-05,0.0756707617992287
7.60587256548017e-08,0.350356279940461
4.32377682333344e-07,0.199978579884352
1.41659154649093e-07,0.13493535584749
0.000350559713698261,-0.481911853425694
1.36481075448986e-06,0.876736221818159
1.732639235809e-07,-0.456876408836743
8.61389978271953e-07,0.0787755119930053
3.09922806878618e-08,-0.013549898420904
1.99213476351043e-06,-0.344441896362192
0.000215090509769772,-0.122342789476801
2.21089535560857e-06,0.717076968150483
3.57481558088169e-07,-0.308647673113196
0.000200641148720184,-0.0777397775109164
0.000480120337951659,0.713386040497355
2.30943423249681e-07,-0.0440571642927175
1.43548179163784e-08,0.353560136681244
1.18095065295371e-07,-0.0589730562898722
0.000242792837978529,0.137417610340634
9.35506806716714e-06,-0.514801967515415
0.000170392097210694,-0.0978255353280211
2.92350816358183e-07,-0.194427286281704
5.29216530640557e-05,-0.493804695598375
4.91691286320316e-08,-0.019242014267803
0.00149842879610166,0.474546885859462
0.000233793016060564,0.157831280434597
0.000234451213339417,1.08422163850806
1.39901469087093e-07,0.125719161670656
3.20862206716641e-06,-0.0422906470984344
2.16807101485933e-05,0.272690699801929
4.59615574942929e-06,0.665710695754982
6.01465190206082e-07,-0.469979752439537
1.25376892890852e-05,-0.092216900491208
0.000914933663232264,-0.830593037012085
7.87266853600767e-08,-0.50432328220197
2.5916983077178e-05,-0.778762523907867
0.000118708404128161,0.0814042302612898
7.59712992010383e-05,0.387135683491704
1.89869385972067e-07,-0.828429300095959
2.31826508639948e-06,0.178777750959605
1.24945236454715e-07,-0.132921397814844
1.8364290570788e-07,-0.041277530596407
0.00263827465610928,-0.482866409261115
0.000131725963419626,0.0581607006341879
0.000459226252282127,0.328930760014099
8.87119221476337e-07,-0.0134501836651918
5.88744965716251e-07,-0.199025789879391
0.000519975654398202,-0.139112487311369
5.61531894679203e-05,0.514010813895559
7.54348260880545e-07,-0.553814521946988
0.000489324097436062,-0.471880917313085
1.04947390145901e-07,0.0218597460983772
2.62220572673542e-05,0.326704989084819
8.16451258888433e-08,0.00206877373556802
4.16229021194545e-07,-0.168212206313939
1.24750467601299e-06,-0.138577925760851
2.66588594527676e-08,0.003697409993217
9.10774363888542e-08,-0.237872451842567
5.763453568827e-06,0.0838653086672268
2.83665380513317e-07,-0.0330992946145263
6.22778860110061e-07,-0.208491713389881
3.65544241721481e-05,-0.113351794935314
4.01987323804592e-07,0.00708969518837825
2.5879590641721e-07,-0.0124403168524544
1.22334692855512e-05,-0.170352078239192
5.84543299119336e-08,0.105195303873139
1.20850665839452e-05,0.421873462711839
3.25374071789251e-05,0.0789671062531052
0.0011052887841477,0.297566958380742
1.79352678363204e-05,-0.110731949873417
3.6410596738573e-07,0.0315108854506909
9.18835751705945e-07,0.231345304799309
0.000100680047596694,-0.454555581153476
1.09999528679723e-06,-0.316895042539144
0.00196718674113372,0.354572795784698
0.000153568051602661,-0.697845035986725
1.37059621801145e-08,0.0309096791301191
2.07962311460374e-06,-0.320498424023712
0.000155110844609507,-1.2024310450572
0.000287113985542642,0.0279139515493184
2.55103613358256e-08,-0.047137557948764
0.000114810885942701,-0.945119384273838
1.69340206800102e-07,-0.121903843530571
4.00388388896342e-07,0.213153699616283
6.2546834548313e-05,0.356936348803424
9.86096051394846e-08,0.1366002409732
4.52787699415786e-07,0.145252146562851
0.000146204460112719,-0.839631105002075
5.8002507510374e-05,-0.266085415448374
0.000401343435910961,0.493444766312601
6.8762405816692e-08,-0.164111997922733
8.40892336088439e-07,0.0433613804909881
1.60486284450051e-06,-0.170873653637622
1.37619197623666e-06,0.169464617875159
5.67204867596191e-06,0.562628895754604
0.000310466934458617,1.29934786298141
4.98415404210237e-06,-0.00210756447206301
3.64741012996646e-06,0.0644946485243647
1.2750887498102e-08,-0.0921560360504341
3.40349026111802e-05,-0.842844519442825
0.000403781172359329,0.295872519226157
0.0022059844528877,0.830271120547566
5.33371035526457e-06,0.0983544584390748
7.08431607950554e-05,-0.800956912451629
0.000574034260729255,1.41557153761433
1.1074205523809e-07,-0.0259256943661783
0.000109185188861243,-0.749928123147319
0.000242460553780951,0.263875527418471
3.02671996619034e-05,0.0353138497294455
8.56954591683087e-06,-0.227230205769768
1.36126223546935e-06,0.473708181580921
3.04738842064979e-06,-0.0808916115682967
8.36735738375234e-05,0.107941834487202
3.2531191137468e-05,-0.0270308590080782
2.32412839385043e-05,-0.276695704583699
6.15261626003537e-05,0.670009477388739
0.000136169687874824,-0.0411589497232392
0.000507777527101133,0.513595117736318
9.87007542402776e-07,0.0952873451298462
0.000304572016039256,0.863146192076011
4.42726445712185e-08,0.0375876543081001
1.18385667478167e-05,0.120469111120291
6.57368439766313e-06,-0.17406762930106
2.67943316867831e-05,-0.00814344116152892
1.62362557942734e-06,-0.0764246823297257
6.16296634430494e-08,0.620839979165126
0.000318686890015581,-0.616167107275377
0.000112969733690487,-0.0899515681503433
1.90725893362846e-07,0.0746491870395816
2.93632581085789e-07,-0.364974064314105
1.46321237091174e-07,-0.141231791885242
1.71752897274819e-08,0.0202362518461316
9.60787964392419e-05,-0.226625950167811
0.000108225317105552,0.0183141235851364
9.91719721317969e-06,-0.187424624375533
6.3627143211324e-05,-0.231032854234186
8.12718296213469e-07,0.156424260337657
1.57635419506289e-07,-0.0490892217944869
1.64304225526348e-08,-0.0484220163636349
1.18167634084577e-05,-0.114679649428236
7.60928837172814e-08,0.0753021546984078
4.97113690704905e-08,-0.121649610443067
1.68866690105798e-05,0.428325170694043
2.66945400954628e-06,-0.413664229611382
7.67962009144595e-05,0.639924325549592
0.000377191818637249,0.141124395046376
1.07545854139226e-07,-0.00410624532918341
0.000188349146165862,0.0737187497734198
1.34572476663806e-07,0.0366550604287974
3.33661168069513e-06,-0.0780574925395849
1.23205668567776e-07,0.0484479207022852
1.65813158042038e-07,0.02877936818979
3.16833019722229e-07,-0.0686457678571332
0.000368772298846777,0.0611530930149308
7.30484417098443e-06,0.104296684532158
9.22318685129064e-05,-1.15746135548317
5.45650574193362e-07,0.208937269613856
1.92456491877839e-06,0.0639138446197226
0.000285205027459085,0.032159158267879
4.84952685146631e-06,-0.372504050855475
6.05200686612531e-06,0.110228814701454
1.10395245076132e-07,-0.137855565528245
9.17727234920917e-05,-0.471886904340072
1.09557372364314e-06,0.0445940517463066
1.73341804882422e-07,0.0332241468545364
1.06611065846449e-05,0.134208000314179
2.18261091491962e-07,-0.384493086785058
3.58394923485231e-08,0.135243538895631
6.45168032591608e-06,0.542691037570339
1.02682997987519e-07,0.0774161384806181
8.14871691093597e-08,0.109995315606923
5.93990597213745e-05,0.0309568383440391
1.89071590654737e-05,0.268424888451534
3.95512660154315e-08,0.0139310732923921
7.31587021754168e-06,0.252847682277436
7.62041375541745e-06,0.0217327217626334
4.29718240136151e-07,0.0296345308719825
8.69231083041985e-05,0.0896917627809019
8.79558533158171e-06,-0.450893348754615
3.46512786318965e-07,0.0982716627781852
1.64510990934173e-05,-0.337821634382577
4.60389196092484e-05,-0.077142027628272
1.73740573765345e-05,-0.754313782753525
3.21088727595428e-08,-0.0650597829245777
3.737856392864e-07,0.212791142771525
2.52001995949778e-05,-0.524437980371954
1.4388059131826e-08,-0.033696694840127
2.70760272009506e-06,-0.423036746053434
1.47546295009329e-07,-0.0716602957620092
1.8388172497055e-06,-0.182245839588966
2.24406719705411e-08,-0.0338360523852561
0.000351170377940791,0.351872165838194
3.38862524909155e-08,-0.107253591192029
3.56445797241014e-05,-0.4684930637071
0.00054197768573547,-0.190850221079708
1.39255617830244e-06,-0.0288816095289505
1.39649199753617e-05,0.22736543035387
0.000183030443840879,-0.362208950386914
4.61659396117572e-08,0.875764225911398
2.97646901757007e-05,0.384951266873541
3.56483476661546e-08,-0.20505379389142
3.5268288328088e-05,-0.346557309763228
1.38720065645843e-06,0.128767492532092
1.27894434649449e-08,-0.212000796691118
3.04390271164085e-06,-0.106946972598781
2.25096765194577e-06,-0.285679979730812
0.00118803515298708,-0.140228484242414
9.61804273875338e-05,0.0739661873013602
0.000289452204825944,-0.0317100575487301
8.79477824149895e-07,0.310908820493931
0.000295758510575337,-0.806669671417847
2.6441031513653e-06,0.0644082643142126
9.7267537297257e-09,-0.0170240200819439
0.000313532949337144,0.17285930495778
1.8509051761978e-05,-0.621048213672949
2.46885159422264e-05,0.620017155239482
3.90636408527491e-05,-0.641236419017626
3.67406722945214e-08,-0.167207422986478
1.66811896181117e-06,-0.828740170443483
3.30544321504971e-06,0.0570056535227002
3.83487427445577e-07,-0.0627014706107473
2.20949669223175e-08,0.11117447884305
1.58959403196312e-08,-0.454168667847383
0.0011864359357584,-0.524463707195547
2.90199997907629e-07,-0.0431970177689751
0.000530010497872654,0.861521047965056
0.000186366563286846,-0.338562664890571
5.59722977737011e-05,-0.106334266480501
1.48012261015315e-06,-0.0478383346320441
4.12946549471357e-07,-0.163129970136134
0.000264538497192633,0.107249201291261
8.44229466065773e-05,0.286449400170231
3.98574883948898e-05,0.386873819115665
2.07010352521061e-05,-0.850954615311202
0.000493996359417641,0.0896955878980718
0.000160823103667395,0.378488399456023
1.75736695102094e-06,0.0269570818811375
1.22840581940963e-07,-0.148221583758771
9.38143508082234e-07,0.148237324513685
5.23050494727265e-05,-0.352472369940991
4.79945984247557e-07,0.143719091080786
4.34623653027205e-07,-0.186528702927288
8.7939097950446e-09,-0.0173647148944228
5.22264657023638e-08,0.0685766961906483
2.80752772717744e-05,-0.131971391468035
8.13057682023807e-06,0.158936972070344
8.84260856709865e-08,-0.248464129169663
4.40652311330657e-06,0.206299147885843
0.000894911045747564,0.745851105974083
1.88348940168132e-08,-0.00947810643431941
1.97406875786108e-06,-0.357885852678979
1.7278951576056e-06,0.360180598814116
0.000100488964187298,-0.952107108533671
5.33558161964519e-08,-0.0434518946827867
2.05364778283443e-08,-0.998777307813792
0.000754799239048111,0.50388757249962
7.13438066257661e-07,0.461050651600208
0.000108938286279776,0.0374134844839586
0.000821117457875481,0.711141271560828
3.99815624343301e-08,-0.0116956137715738
1.17104378176056e-07,0.0296467455682309
3.17362839448405e-08,0.0544248789366839
3.58368242145528e-07,0.0517551828796803
0.000504080191061506,0.593736708757772
0.000554937278617544,-0.613314679418519
0.00020520812333989,0.780027102113275
3.41698362543964e-05,-0.0874240941982614
8.94999971274541e-05,0.0164595224339202
2.19139146736312e-05,-0.149395348153651
0.000566990522319621,0.00736019959989988
7.00501651419738e-08,0.116212542954231
1.58428648055286e-05,0.1269579705772
1.44626337536821e-07,-0.287539303151793
3.01473186778459e-08,-0.0438349767092311
2.29806925764364e-08,0.0394483028658692
0.000235171326232245,0.290654837811837
2.80330150653019e-08,-0.0422093962081548
2.68310636138837e-07,-0.0596286070206924
0.000626941178446928,-0.0468066188250007
7.39943245618101e-05,0.303952668500441
8.58281720131971e-07,0.0695201361864776
1.62455909707736e-06,-0.108359289957918
4.66958154351354e-07,0.110358204665343
4.33045725037896e-05,0.121827502175581
1.71974358557e-06,-0.140907596627517
1.83788993747953e-05,-0.0907467271016941
0.00203932375706451,0.587546112412388
9.17273014786162e-07,0.305056959088859
2.95377840543026e-06,0.0894966109367253
3.45541191040104e-05,-0.630472074008938
2.88354975629265e-05,0.0198125557267512
4.48023774813132e-07,0.178740683646035
2.55377518796379e-06,0.317041660911031
0.00092043596349947,0.0333415587155485
2.37476731938259e-05,-0.72605396775219
3.55680887079989e-08,-0.0495844678978358
1.73249573715867e-07,0.00325712758345917
0.000311045567018379,0.00327981418094613
9.80520622451799e-07,0.194996372511886
8.92600468624323e-05,0.465530162457199
9.14219665005408e-07,0.298243569079323
2.14740672453968e-05,-0.173609117329957
0.00065557309644172,-0.985992360422823
1.43314794404441e-07,0.00271623693741748
2.12522645417748e-05,0.433226645359259
3.68355631038619e-05,-0.226437132868622
1.49303322580756e-05,-0.374589553058479
7.87273740790815e-05,0.680241569815894
3.01285488779912e-07,-0.150954124042182
9.8499901233355e-05,0.267947225506185
0.000315515147982558,-0.0901027804723664
0.000455188556753023,-0.656677746442609
6.57863606231404e-07,-0.0661558389126338
0.00416736945743702,-0.0921015155511567
1.3413490913128e-07,0.108799011867256
4.07547319602436e-05,-0.783156593261265
3.94853663349543e-08,-0.0098708714373156
1.92392954753804e-08,0.406847170125478
9.05563118834658e-08,0.0312075729003158
7.91969844035743e-07,0.0453745141774236
2.62652742665733e-05,-0.282635807091475
0.000303556561493704,0.410005196863497
0.000150586441353148,-0.490530338565408
1.76227318518713e-05,0.304208903884453
5.065779222749e-07,0.731478248325461
0.000743513426585974,-0.795192132991979
1.79482043267039e-07,0.0705010322668395
0.000200071279513956,-1.12578761245786
2.84912938445775e-08,-0.0755313805209144
1.05516639448791e-07,-0.0887197570701964
8.12195630473294e-05,0.761880029629242
2.48193713784763e-07,-0.0832372275957533
2.2924751838893e-08,-0.0363550183469817
0.00210842174447629,-0.702518152083818
2.88721543821258e-07,0.159973916664761
4.61789419875575e-05,-0.276583569867698
1.54445292135813e-08,0.0589978798009378
3.18349970745584e-08,0.0745995194164346
0.000274285186307852,-0.33915983995649
1.01999631283572e-05,-1.01445882067438
0.000144166873539504,0.022184771831689
1.50640380077811e-05,-0.359693714558689
5.20400237997169e-08,-0.46587868504454
6.08525357525991e-07,-0.476944577486157
4.16548826414367e-07,0.0544422256795653
4.85386911305848e-05,0.285046978759878
1.58537549932677e-05,0.0442613067359675
6.20623006348509e-06,0.182293739089822
2.14336983323573e-05,0.145762572610024
3.08434971252642e-06,-0.255149032349585
1.33170092755066e-08,0.27733009414968
1.30728441718072e-07,-0.253899970554283
1.27410658338851e-05,-0.364379291087262
5.22501325486323e-08,0.661913045163213
2.09514412495968e-07,-0.0419043468062519
1.19614626579349e-08,-0.00693009814595867
0.00045982243768439,-0.0392027296152702
0.00143783140901728,0.256809419985786
2.71372423748875e-07,0.287578549996815
4.86502979427596e-07,-0.075759585714602
0.000755577962064264,-0.459911683568846
0.000376122755296164,-0.410539759101565
4.28760842545056e-06,-0.0256707992195765
0.000651662828995359,0.0564491255342602
1.14129624070938e-06,-0.237879202405844
0.000333386780357118,0.115415551607457
1.78982625861931e-06,-0.434420715123751
4.29160238254617e-07,0.0991598923571573
1.06003716235231e-08,0.0400303617263362
7.13105851612244e-07,0.179854798016019
1.31162182531544e-06,0.125646885794998
0.00274106851434367,0.569405622831449
1.18301454507886e-08,-0.0511804340694115
3.48506658162879e-06,0.0365806200459131
2.68302071565887e-05,-0.356132237934017
1.09900904929778e-05,-0.0209159066465591
7.26415827794609e-08,0.0800370536239584
1.97670263348285e-07,0.0317068306504279
3.95637766841747e-06,0.366873500892294
2.87330611948489e-08,-0.144222762286597
1.08083276461527e-05,-0.155033199509002
0.00012908252143714,0.117289028257358
2.58284213312909e-05,0.10881189509066
4.74365923917767e-08,0.115514569918963
1.88938953206884e-06,-0.0449882831240076
3.98657111220515e-08,-0.00130311114629139
3.12309802264257e-08,0.249706195354005
2.97608272769772e-05,-0.150098702179347
0.000983521178916386,-1.33364384615952
1.03600561469194e-06,-0.129656103981069
9.40127866974867e-07,-0.0705103028003591
2.32129771525079e-05,-0.317962060058481
0.000130674100408469,0.0448688672094169
0.00206214555980761,-0.41455709953734
0.000168128872287053,-0.599982560134328
5.4900675229565e-05,-0.0756597320815597
1.04507344458846e-05,0.183483897513362
2.81727571727499e-06,-0.0420806519804339
3.15488570888071e-07,-0.681138053704975
3.05231204561759e-06,-0.845709128382408
0.000201331765147683,0.291708556598777
5.74728710325932e-08,-0.00755835793188116
2.91146481827132e-06,0.025761073634904
2.75307302284806e-07,-0.214533725023156
7.04821559575356e-08,0.0362799877921036
4.20436854268252e-05,-0.789589003770282
0.000102678375742324,0.552368239471503
7.2498469960118e-07,-0.00126153299533323
0.00023200388982867,0.552370575356771
1.52824769903588e-06,0.476293140261264
9.21861488338932e-05,-0.125751008498374
3.70195477857213e-07,-0.0529707916046486
1.68811062475354e-08,-0.0423353297086511
2.37533053951843e-06,-0.0437434629479955
0.000782067854297809,0.250554645135346
8.66146723173152e-07,-0.0955653320544088
2.24664820217599e-05,-0.272958567502421
0.000462618845189231,-1.0332878919521
0.000870305908724968,0.512070258810216
0.00123240331941703,-0.32566076535446
9.95807931748112e-05,-1.03682125595692
2.89666848389055e-05,-0.317592353820891
1.68057565765015e-06,0.372098753498243
4.96025775161931e-05,0.316579003603012
0.000169247247925798,-0.27572741176683
3.77013613251403e-08,0.0152852519619719
2.49124391267458e-07,-0.0084666148227736
2.18831670425547e-06,-0.492831777866184
0.00246982631270351,-0.661694877604406
2.4556136394063e-07,0.0435987794673155
0.00062335532035832,1.02863023883998
5.84643303639078e-05,0.662538405423639
4.5292801076551e-06,-0.103757110950566
0.000150995299868834,0.129141160225343
9.09000661151337e-07,0.246590328454834
3.54452004395522e-05,0.418221502554977
1.44427863570854e-05,-0.637400410556685
6.63117870300235e-05,0.835153502221866
7.51572107288249e-07,0.158861454781453
2.59429667897423e-06,-0.00976603754052644
5.45451252757983e-07,-0.16100715170123
0.000367390822748957,-0.3953190639725
1.69279791341407e-07,-0.0672235768563697
2.12281342959282e-07,-0.105500363486423
2.50235357255215e-07,-0.0687399696053012
1.20372497459198e-05,0.0131414962868673
0.000610827539854459,0.976352718833581
0.000347653961075822,-0.38167525895818
5.01419881705163e-07,-0.0560095513461738
0.000160575179470959,-0.0357305655243797
8.64419046933264e-07,0.111285463543629
7.86916111829876e-06,-0.160652525712807
7.12453191835033e-05,0.0523645715213976
1.20880209647873e-07,-0.0858750212608647
6.56433484136437e-05,-1.6684595114553
8.67965183129691e-08,0.0246928437215938
1.78056404402829e-05,0.339844922027058
3.19207437239001e-07,-0.0222110985395471
0.000100620625188475,-0.443345795327246
2.06018690569182e-05,-0.203416443844105
0.000445115790014844,-0.328119742329458
4.9177504879321e-06,0.115470099150342
7.71062095301677e-05,0.18231620466311
0.00019303997257272,-0.736608761978014
1.36984658625156e-06,0.313663402947551
6.43132794658482e-06,-0.0342522839926562
0.000550945939917873,-0.271741851644739
6.58806103007809e-08,0.0128655516869176
3.7937514823093e-07,-0.00508239073126023
3.86451664311451e-08,-0.0477880331647869
0.00030468547974786,0.298105664249584
2.72431649148666e-06,0.162942841127117
1.46422044841825e-06,0.0338858928124742
5.41844101633498e-05,0.322511868253272
3.35604650838315e-08,-0.062257418082675
2.66910965689725e-06,0.81488157552022
2.70462187266582e-05,0.748440266344924
3.15851276851029e-07,0.0261651444804827
6.32825897168429e-05,-0.538832932291747
1.7256298307448e-05,-0.610230566273256
1.8220665975217e-07,0.450587871849803
1.49975333222431e-07,-0.891537681945991
5.79250164327561e-08,-0.0187113697572567
6.70429222120884e-06,0.243350260552215
1.69308649044682e-07,-0.139572803590231
2.00747920054131e-06,-0.237304465945999
2.57557648859891e-06,-0.371170395330399
7.86904806120714e-07,0.189310957587201
3.65723274990258e-07,-0.0118910322957732
0.000345282068552385,0.0876061860169911
4.92384244156337e-07,0.639476938712729
8.13433728826985e-06,0.185880039582067
1.57957634273289e-07,0.0323472239992286
0.00174034586181473,-0.58320042005014
1.24478035915683e-05,-0.0518896151268138
4.53840312036838e-08,-0.0144745584619442
1.33831009212718e-06,0.0241012866927485
3.46634194104005e-05,0.605810800144718
1.99269130282109e-07,0.0451922283933817
0.000123871976547502,0.580579508904772
1.0593053857814e-06,0.334887652986399
4.22990616769135e-06,-0.812044619306366
3.449834709924e-05,0.395245815774731
1.29373142433432e-08,-0.0163198506303531
4.35316290246615e-08,-0.0360609154183464
6.12481338650034e-08,-0.00724342986414791
2.85099603881904e-08,0.0233805301282675
1.21231952952309e-06,0.178084974677004
3.240672248977e-05,0.634716646450487
0.000762294627109002,-0.174027686681555
4.15291748992211e-07,0.0999446331532573
3.53718515350647e-06,-0.261650297615997
9.65532726837182e-08,0.00328362106532573
1.6414275958819e-07,-0.0936720076117242
7.49003170329871e-07,-0.0893106689689362
0.000930649887337071,0.436845973405181
2.94380120661726e-08,-0.0951908997044172
0.000424660393245393,-0.471976671547695
0.00050172913957987,-0.281329479616043
3.14849083363741e-05,-0.933153983999221
5.04157934571749e-06,-0.166685850083598
5.60990237432555e-06,0.0157818533677007
0.000157069582265303,-0.370081532585545
6.57973340628914e-07,0.0492150824402164
0.000347199082049474,0.623337500411566
1.19797380492002e-05,0.215973029611176
8.32256621695022e-06,-0.0836869577281387
3.37836073486678e-07,0.0943469503410361
3.30362321444326e-08,-0.0264268268087313
1.20109055741971e-06,-0.0341679500546782
0.000644077926408232,-1.5125749523797
2.36013211253514e-08,0.0337661807932949
0.00021122452163989,-0.0284160031434987
0.000129525232567141,-0.180173039758422
4.29452625590018e-05,0.174337669861229
2.83449764663747e-06,-0.452869438682412
3.27315042672919e-07,0.0376039254946085
1.88639561750089e-05,-0.1655761877994
2.49480122792361e-07,0.108962658315631
4.59984142068233e-07,-0.124273536059452
5.76635597558225e-08,-0.0499864052777686
3.58356455672685e-07,-0.21591550701677
1.92518875233859e-05,-0.3908958346324
5.67165861470352e-08,0.095870631800671
1.96103455750007e-05,-0.0987717626234674
5.61385564507831e-06,0.17172211834133
3.33527610381926e-08,-0.382548459879651
8.43845417772868e-07,0.0699310602948355
0.000577287777718294,0.542951636855566
1.40643642100147e-07,0.50862722580349
2.08428138362216e-06,-0.146553488388733
4.66044139637475e-07,-0.122010901076563
2.95364209267362e-07,-0.0262383027875399
2.01184272821876e-08,-0.17679538362981
0.00118591666329097,0.818251415842422
0.00125119519113364,0.752030003539882
0.00131594737860809,-0.115448111169207
1.10608023164992e-07,-0.156113168522847
3.40859339425502e-05,-0.445400308916913
0.00033347234466582,0.341466039390628
8.54923125815793e-07,-0.0474927941754354
1.94002251214645e-06,0.166669465909812
0.000475603613878337,-0.492668973818557
1.80861015909759e-06,0.159652992130243
4.93786779227254e-06,0.371296440443074
3.08354826771962e-05,-0.661719303431832
9.42671367118543e-06,-0.0022654292876155
5.16411399648361e-06,-0.00165406600186127
3.94595446813187e-07,-0.0672561406452757
6.38010453774352e-06,-0.300633599114382
3.0309701362233e-08,0.112115757973118
1.16987076278658e-07,-0.0383855376864992
3.69216636753851e-07,0.0757025612879007
2.4524254742758e-06,-0.0258235807329441
8.29911268291155e-07,0.134361212157047
2.82033904788275e-07,-0.0262059981538109
3.03655985897792e-07,-0.082414938965479
6.34308668791939e-07,-0.0351587465401625
1.3400994667866e-07,-0.0137449280137126
1.2386959375607e-06,0.342167780527399
3.91238550006297e-08,0.0920974790507576
3.16256903952099e-05,-0.995161791337771
3.14472657114095e-08,0.0489546390759041
1.6206785739397e-05,-0.331298934637724
0.000114099896489201,0.901676015559551
6.7876017735404e-06,-0.146140772985124
3.88119703408689e-06,0.356857659034488
4.92863580082754e-05,0.703158185411405
0.00226893188216033,0.814993436999015
2.04993701201478e-06,0.812825527167605
4.38098262845169e-07,-0.045610692931901
1.78942553169831e-06,0.0474032271465342
3.18494420417547e-06,-0.588326582024576
2.93236419081052e-07,0.0695393566796026
2.02426474488567e-05,-0.57563389586285
4.64847199769604e-08,0.141191780154296
2.55493005287748e-08,0.013410795566974
5.62338413282285e-07,0.0138865385485767
2.28821290987401e-06,-0.0989611184011237
1.63808036256579e-05,0.325938890527372
6.537234618616e-05,0.236097651944933
4.79952009784639e-06,-0.269207935609857
0.00022570946091694,0.291509582616811
6.37761323286426e-05,0.350975578307414
4.40144301162481e-07,0.397102992004543
3.56781951500989e-05,0.00753783230456079
1.18420235877161e-05,0.116039414385389
2.04216219637947e-07,0.103401267235843
1.42295176114697e-05,0.525744908052508
8.48890571242351e-08,0.071223608822844
4.27668175747566e-07,-0.108543174879898
1.29694704975934e-08,0.118845691765089
1.01107758333939e-07,-0.0948650903609206
4.02760915081482e-07,0.43796587110929
0.000237190969333884,-0.706672677459693
1.08015092334122e-06,-0.248737162224735
1.72569631104614e-05,-0.339423681673542
1.03319200464652e-07,-0.0380077058378527
2.037995682191e-05,0.161383720419853
1.00640812882547e-07,-0.0214787714310751
0.000894101906701307,-0.141490810239856
8.99011616494038e-07,-0.420696947355598
2.29093178858498e-06,-0.560156779966096
1.54473498815468e-06,-0.216743598156157
0.000531956843543382,0.103811824829466
2.68408217508284e-06,0.948484622089734
0.000606344090048814,0.0739089518479368
1.05770176933577e-07,0.776305953610256
3.40587713937481e-08,-0.0630265647246621
2.27626146526523e-07,0.0316311658440029
1.94768630262593e-08,-0.0126670984777507
0.000260398052736995,-0.73747901509529
2.26571796631906e-05,0.28882052387129
6.37453787937695e-08,0.126732002439927
5.17219451170511e-05,0.216359484219991
0.000182847654864455,-0.409923441897682
7.36897353739917e-08,-0.0272446309365402
6.79983460501444e-05,-0.410505074019183
0.00056854170190765,0.0295639547711163
3.08553836898862e-05,-0.57218401919357
7.24918734449726e-06,0.207975497184019
6.7482966699797e-08,0.0842760485632873
9.80253020246988e-05,0.427438428360718
7.90244350798763e-08,-0.0458264095045845
0.000137274398872966,-0.415740449134161
2.83615685672466e-06,-0.00370010095953
1.0726709590758e-06,-0.751007169724579
0.00400190926122788,0.266942434259175
3.26380323850513e-07,0.331299588318907
2.95677449046783e-08,0.00196170905841592
2.9184063955755e-05,-0.41719710061785
2.37180413173235e-06,0.244366373903623
0.000424211235677966,-0.123366419550651
4.11353871703568e-07,0.761172683946643
5.65584579268196e-07,-0.508924302128434
7.52935819438792e-08,0.00344720556295713
3.05360246560839e-06,-0.109805026824793
2.33189934952122e-07,-0.137417560149531
0.000238274645606194,-1.18493950402714
0.000366087011542233,0.75155643405967
1.58594029753375e-05,-0.638237624381016
0.00026026221120875,0.10035281663896
1.71647431794884e-07,0.024563189970483
2.50735553625015e-05,-0.183782231366075
1.35462390655608e-06,-0.260458585891143
0.00114108104705898,-1.06181486240373
2.43873905696052e-07,-0.768836322697673
1.40190464715929e-08,-0.096633821234941
3.15527077059726e-05,0.237685130701703
1.79392724894729e-05,0.449458098899785
0.000233926992621665,-0.503088865768137
5.16219846675478e-06,1.22985619958879
3.0591540243078e-06,0.147950434996367
1.53663653532192e-07,-0.0751711314482962
4.17706446871717e-06,-0.0380318367830004
6.9376557629427e-06,0.54585463422207
1.09587339350201e-07,-0.0311939924000077
1.10850846871084e-07,-0.0221461372162619
1.1229629823505e-05,-0.482436908638729
2.47443338270716e-08,0.0107244855011681
7.17081634654111e-08,0.0573291255548998
1.98859725735165e-06,-0.194741092312181
0.000317173403785354,-0.0899498441585349
1.0295452433169e-05,0.233891829165177
3.85799918303958e-05,0.250442969753243
8.30560754956353e-08,-0.928609157481472
1.62112616256592e-05,-0.156774947992449
5.1320664892587e-08,0.0905361393161504
2.56198721549631e-07,0.0237224753893033
1.5462969047482e-05,0.106053097934034
2.62770337369605e-08,-0.0423222548626958
4.16518065213412e-05,0.239548089196119
3.56931946513042e-07,-0.211047854177524
9.19420860282975e-06,-0.357668887567598
3.50019728831547e-05,-0.146466731093929
4.66148497185451e-05,0.351212148252009
0.00163467204796873,0.793241586795929
1.06168493975638e-05,-0.0540656791407745
0.000357724368197131,-0.374211047207747
2.4817836118062e-05,-0.0198769867635913
1.80413462943304e-05,-0.212126277376703
4.71250964504107e-08,-0.0340012242509998
1.41691092626086e-06,-0.694185747572339
3.53877058262702e-08,0.103761415900791
0.000254629574473458,-0.843276747853612
4.0087319873336e-05,0.382537912872558
4.50999574946359e-06,0.427983582933207
1.14158679914672e-05,-0.178885538683011
1.12502260608318e-08,0.144951331089871
3.65563843899816e-07,-0.00730561519418323
0.00138813162615735,1.21791661322735
1.05974705766719e-06,0.0936634568914489
0.000101897159537751,-0.582433624266718
9.87788135383948e-05,-0.3351631491743
0.000127959494236988,0.0846887589757968
2.50312872404774e-05,0.250030015744544
6.33946301389797e-08,-0.108998197028733
1.10708188363065e-05,-0.0163044091707658
2.88779830833092e-08,-0.113873170715248
4.42395408192849e-07,-0.406726629991299
0.000162521861857265,1.35553324595852
2.03452733450872e-05,-0.0609616761425643
1.57552167244306e-05,-0.385460862157376
1.61723019985024e-08,-0.00210973384764778
2.4903952213551e-08,-0.0192220149493274
2.99411407521005e-06,0.782265138668385
2.00969277221313e-07,0.261193223463383
2.81741984273187e-06,0.0555099956325434
4.41916626438631e-07,-0.00729339418775958
4.41206269623765e-05,-0.0475798358355588
0.000384474896638474,0.498585679021811
2.21524966155963e-06,0.384147617935441
0.00063141406448764,-0.933337191201257
4.14492003085255e-08,-0.0907705921944248
5.71265602908722e-07,-0.0476921874351835
0.000735932305198995,-0.919942200876233
3.64876539263506e-06,-0.0163921385686829
1.91234434907908e-06,-0.0940861640933143
9.66700000348988e-05,0.0687698124303705
0.000392761587818279,0.680478540067002
1.36783251031682e-05,-0.257605856276513
5.92965191917611e-07,-0.0821026060222253
0.000994230188520428,-0.141874722087442
9.48814385250391e-05,0.153497169459248
3.18438553841479e-06,-0.0216722103911853
0.000470890705372151,0.537496222519651
6.13158132858569e-06,-0.28755707961302
8.82462973034915e-06,0.0766783190063615
1.18790422343792e-08,0.0441674533461389
1.82566777745289e-08,-0.0379578774045512
1.46600735310074e-05,0.430499395284298
0.000513825026342631,0.441408006736786
5.85817727625174e-05,0.0278422290235662
1.20631944410975e-06,-0.668559497680264
3.13816673649276e-07,0.176555143775945
6.37597668797628e-05,0.70995762198877
2.13243421984223e-08,0.413126059776389
2.87873911068734e-06,-0.148844884274121
0.000311592320746169,0.665297372659603
5.12989801040433e-07,0.0270372955140896
7.79327313442499e-07,0.0674413667723279
2.6989635015268e-07,-0.242645802755157
0.00029924484810255,-0.0534878875935712
7.19626199712829e-07,0.459454644302995
3.46304858698402e-06,-0.676425428475513
0.000112413153616734,0.850456102049716
0.000545408805515787,0.24404012633654
5.79103593416905e-07,-0.418304531269633
0.00113936955365921,0.372685248630861
0.000133258409032978,0.238452010035103
2.97164849259365e-05,0.141710874339895
6.90683166317482e-06,0.216677081015635
4.19474575056011e-05,-0.249683831487092
0.000100800112313992,0.505760604381483
0.000147529675778996,-0.856838483411949
5.11406058859678e-05,-0.123273627405983
6.9641026862863e-06,0.0426713818313837
0.000152596256881711,0.828925074109888
6.11254817761745e-05,0.0748720610010419
0.00018674690343294,0.609324801995781
0.000832784605101612,-0.0712927344492208
5.14731563146954e-05,0.374977975917376
1.15645212413884e-07,-0.0102153534549837
4.57313349257374e-06,1.09731371317694
0.00512014917053005,0.229722983180312
1.72925596520482e-07,0.00191916999433729
0.00101576439150101,-0.166655935626072
3.46015295536582e-06,-0.132186706104459
0.000117864609744416,-0.0201307591370048
3.10367320501425e-08,-0.00836848624342143
0.000154799698636665,1.04016661901282
0.00132305266400498,-0.760061725148082
3.39576578745362e-07,0.155059752002975
1.45833500379624e-05,0.888390609142424
1.50300519844774e-05,0.12960566266118
6.41064951641755e-05,-0.209399674234754
1.18765396997434e-07,-0.1072330321931
2.63546152694819e-06,0.00454191950305698
4.1778232444379e-07,0.0145187646692134
1.93842250695658e-07,-0.305872438204864
0.000870068090729175,0.816255537480269
9.91675198623573e-08,-0.06928610930869
2.11398430590816e-05,-0.241228925008479
1.68779155198201e-05,0.153261177565406
0.000529014696908919,-0.197771412410849
6.36365095958398e-08,-0.0367157493407677
7.80679998311636e-06,0.501970154213988
2.02834538334727e-06,-0.458328827817538
5.28622109162743e-07,0.373947884127372
0.00151390281726971,0.712630230479373
3.9788561446101e-08,-0.0452301710082092
2.27467395946164e-07,0.459168406047703
2.5291784136999e-06,0.616171117725296
8.63294707709369e-08,0.0337851777055559
2.44904225185883e-08,-0.0321932539931404
2.9233818724726e-07,-0.0136318918441143
1.90268222143174e-07,-0.0190323060386833
1.06706512669917e-05,0.0386124837481362
1.31056204616978e-07,-0.0361204734134882
4.70756467527185e-07,-0.144605012760295
1.80443304244027e-05,-0.21054566303629
6.17535164870001e-06,-0.0152592551479335
2.19865592374361e-06,-0.352349384168294
4.92143435749471e-06,-0.32732103738051
0.00134824941699211,-0.860125984351385
1.86010632399292e-06,0.0932042075873256
2.11262190006791e-05,-0.434610368228306
4.06762692190058e-05,0.0507649433091729
8.80704599851377e-05,0.133643605258704
2.18729961515708e-06,0.116968898682681
3.9851197033168e-07,-0.0294025041007309
9.67819393383381e-08,0.0108447648580632
0.000246127102427074,0.138559686833555
2.69200181605813e-08,-0.138950708017857
6.68912240054136e-06,-0.432030138614279
7.11971755257425e-08,0.52467057169762
3.44282397187595e-06,-0.121482979393876
6.35898610059224e-06,-0.0214920802984588
7.75185062792734e-05,0.813740812985044
4.02865312456602e-07,0.343072058170381
2.18447761374817e-06,-0.331452134639466
1.50438321938021e-06,-0.107733447725395
0.00037363068581355,-0.535840480170605
6.15538422056613e-06,0.296516952360315
0.00117897818378008,-1.20040440089863
3.92811780023412e-06,-0.937134652589628
2.38249749318356e-07,0.132652039380028
1.46672324021305e-06,0.0457212407585274
1.30465993214493e-07,-0.0223298451579458
0.000243211655877924,-1.21406519602144
2.03859263560118e-06,-0.215369567415708
1.34932816877048e-05,-0.0118030412369438
0.000529435096605262,0.471802130777944
5.83590291526701e-08,0.0253216348252854
4.13245295257176e-07,0.0674651429420088
4.21184389598217e-05,-0.225444776868414
2.83451032449436e-08,0.0153787126236094
1.34625094193624e-07,-0.405946889181427
1.6560486583264e-08,0.0339104038705555
0.000812364381245072,0.235605729837133
7.92783551596014e-08,0.164158856881303
1.34787158138319e-06,-0.202422089036065
2.85716342463925e-05,0.158009100025358
7.69108273194331e-08,-0.187271356764772
5.26540835618578e-06,-0.399064561908572
2.3141360219433e-05,0.0813695391946821
2.7810461229315e-07,-0.0592989545564187
5.07435620700348e-06,0.102851841581302
2.42933979654731e-07,0.0770254567419791
1.99233106341517e-07,0.774474467534738
0.000149789962800071,0.518892589762483
0.000369405338157287,0.0791152808292929
2.30405801655189e-05,0.170239149403688
4.69287926805349e-05,-0.209560841863989
2.1953006437117e-07,-0.425814381527603
2.56348063575954e-08,0.0237611684642509
3.58507823843564e-06,0.00438951252074089
0.000317561173466006,-0.157613998795865
0.00170965273847969,0.491304014680681
2.92871078493106e-07,0.0427822417544874
1.34327771779213e-07,-0.0417060070503679
1.13915677330585e-05,1.09873566786444
5.43890183367757e-05,-0.253830142990945
3.6204105118711e-07,0.0654791113051985
1.43725179691783e-06,0.040482113966837
2.44891862537674e-05,-0.230824738901585
0.000358884346136251,-0.694686425086403
1.56890771494061e-07,0.139935024936369
0.000348069659788126,0.257826250221988
1.47013863386532e-07,-0.0364252368457893
4.75584834271837e-06,-0.0188404274565535
0.000218934206067938,0.0318254678262483
2.43370691594099e-06,-0.522725372853009
6.27940482077291e-07,0.1929598699651
4.82722327217265e-07,-0.0518065297020686
1.41060905182619e-07,-0.337521302638765
9.92382877640499e-08,0.0808227555631259
6.56231181427153e-05,0.784270164238076
0.00050368801253851,1.36912679748125
4.52855501484207e-06,-0.10954074505069
7.0364513165482e-05,0.0827850652447951
1.25696044911165e-05,0.161706728687281
4.95879810456577e-07,0.100129393783932
0.000494584007800056,0.254440813886743
5.84073680258383e-06,0.756006212736108
5.19747706119777e-07,-0.0496043124311265
0.000777885357761249,0.0931037891961508
4.46131378413182e-06,0.81970398786661
2.3232037006133e-06,-0.0779489638162285
5.08275296250538e-06,-0.0941297321860279
6.66277247373548e-06,-0.0740297759909288
3.43348555796624e-07,-0.0294909241954503
4.73117377940694e-05,-0.223238373211314
8.98914782474109e-07,-0.0338214054704349
8.94924889094757e-06,0.18645930398731
2.62941195371588e-05,0.24950100567123
3.04467848315112e-05,-0.0965623533061682
0.000539438755638183,-0.363501799857822
2.53016243915822e-07,-0.249230174505697
2.46765100503007e-07,-0.11510613501938
1.19496233212925e-06,-0.0651562964683223
1.39975828102845e-05,0.0880356254729493
5.72664227089083e-05,0.618262517064574
0.000200176974707412,-0.946756006129993
0.000151972767890073,-0.386512558530623
6.77092974204359e-06,0.227558778043077
7.67255680974632e-08,-0.0778720302775268
0.000124945764971779,-0.424200479103237
2.28304844750478e-06,-0.00396938493020434
4.09104150762272e-05,0.221527765875299
7.94978497297725e-07,-0.636115366298835
1.76131811153304e-06,-0.196662334314419
6.48388593759392e-08,-0.0109045633503296
2.17623672807349e-07,0.0452995589219321
1.67280237634785e-06,-0.26480922020536
1.43604383389274e-08,0.00899073472931798
2.69967730790593e-05,0.384955173172464
0.000734336578958488,0.798391683127327
3.52425775761634e-06,0.325817975551471
1.26986730118809e-05,0.677547141819213
0.00287471852297019,-1.0006055430541
1.54445621151065e-08,-0.00398298345703792
5.80527556322464e-06,-0.185558122761041
2.62430716864931e-06,0.0314180490736811
0.00062427028218911,0.180671142934915
2.21104585653001e-07,0.0626789790124431
8.5834156444505e-06,0.152288619574315
0.000891574826017366,0.0969466074260079
9.0989585497554e-06,0.298530868197803
3.52970470990974e-07,0.0481120222086361
1.33501061638808e-07,-0.00782625128305714
0.00052646527223617,0.315708066501452
2.57527125682029e-08,-0.0228667100853808
0.000118723671989736,-0.108724171330647
4.72467647079323e-07,-0.470387130779481
2.74749109105039e-05,-0.0213329263688656
0.00088987801893559,1.26804985116322
0.000943346070233019,-0.15373387546222
4.52841574335674e-05,-0.201944505719117
1.70661777429828e-05,0.0455970103941758
1.1880472135145e-08,0.00557802596717179
5.65018172762611e-05,0.422544598480377
6.06277780415813e-07,-0.155542669684319
4.78323556804216e-07,-0.767111705219398
1.85883362156077e-06,-0.0803130592859303
3.85118183415503e-07,0.0635436851852487
2.17782501084675e-08,0.0305994909843433
7.00974280365383e-05,0.14707550185796
0.00115363225873772,-0.111057051168403
7.69381144271369e-06,-0.672812611012679
3.60133591847218e-05,-0.148154686912753
0.000174961457030642,0.113199458852069
1.26192202044739e-05,-0.0313402974276423
2.86457395816942e-06,-0.229115906232312
7.40411891445579e-05,-0.762667534653858
0.000113953542418176,0.0166396776451164
3.66989880981574e-05,0.395150970887804
3.76908444239468e-07,-0.189560183456476
1.79578986833257e-05,-1.25531584048418
1.17475173981896e-06,-0.120830113823396
1.05321498127302e-07,-0.77067702269848
2.32500190311171e-06,-0.0402908821216411
3.12589408207036e-08,0.0199394739099677
0.000215835815824519,-0.362359348243065
5.58821938803835e-05,0.251578444677379
4.9266664063175e-06,-0.0048263320397934
6.11676174210826e-07,-0.178523693222652
5.01233916105408e-08,0.0520420497842646
3.63508867583968e-05,0.69739297305031
0.000127085252915781,-0.215613963123446
2.11593726587772e-07,0.0684074048347521
9.30845066274125e-07,-0.357414576557835
0.000401890497488161,-1.42549188828882
6.98433415669445e-07,0.216505092480017
1.77426306924271e-05,0.83083207907858
3.28789112497123e-08,0.00957616712963202
1.62193454708409e-07,0.101262788743947
0.00182877289871711,0.321501230799568
3.51159527914861e-07,0.0748866294843071
2.14987674584439e-06,0.22298096234709
0.00170304688093961,-0.470502389261381
2.89195143041924e-06,0.606999467808469
1.55465379439638e-06,0.0895076824675809
1.68658510165582e-07,0.0440179207581176
3.2579358736033e-06,-0.0513316825769025
8.43748148099681e-07,0.162555955246603
9.46347181664221e-05,0.864111146204146
5.40573385536787e-07,-0.0683540798819424
0.000100190165418946,0.0858217723204559
1.13557231603969e-06,-0.0674787958387174
3.9823465700797e-08,0.00718275583634797
0.000271524844942532,0.675584297402399
2.37676617619115e-08,0.0259710388063103
3.2796164100078e-05,0.122963535313398
4.48205283439357e-07,-0.199959544774905
2.97947432463367e-06,-0.370786308361446
0.00033776782193762,-1.40221592756984
5.13021147294738e-07,-0.10865437661689
2.53202380247355e-07,-1.12436932928391
0.000782531428751514,0.726638434359566
0.000994244132778662,0.703947865383812
8.71640221080652e-07,0.0853883197407766
1.44897770679347e-05,0.39330706894419
2.56003980220846e-05,-1.24128574936157
9.72785298963095e-08,-0.0186012720386347
6.24176170308819e-08,-0.0147506333219389
6.08585158932683e-05,0.360854254323713
1.96064127390522e-05,0.441887762633298
4.17268696433223e-07,0.165083499074071
0.000556725132328864,0.396644560323926
9.35363838868701e-08,0.0508441965120716
1.2490524021119e-05,0.276860537920512
5.70182230698258e-05,-0.674914809205832
3.95411616326601e-05,-0.0989700454910085
0.000613095575150482,0.193652164759435
4.29209472339984e-05,0.453741567790834
7.25446140919642e-05,0.104118674235578
0.000212179030761187,0.780603137073738
3.47549878168572e-05,0.363460224766967
0.000551624111644694,-0.74876785916598
0.000626924259824113,1.31476759881019
1.34812716627049e-05,0.575791531067221
2.10850711084944e-06,0.0696750813667332
6.14241856240505e-05,0.139919692764024
5.62350501709133e-06,-0.395135738104539
2.36859542540389e-06,-0.408091171251956
0.0006967081515812,-0.364607544740447
2.5926412138473e-08,0.138994652556574
1.29191514758323e-08,0.00638454483304219
1.93623521202421e-08,0.0439036494952313
6.94126514339595e-06,0.389170542082519
2.65293830097831e-08,0.0239529339470583
4.40299365756486e-05,-0.35858368828077
1.98789629676942e-07,-0.0874287463099803
6.24068511687655e-05,-0.468722842955907
7.88370645722817e-05,-0.195412918278411
2.25084410154378e-08,0.166912952906487
1.1556911729111e-06,0.0445664085444101
6.68095938805781e-08,0.0274906004447504
7.19981385951198e-07,-0.0341712694156361
0.00033770104474459,0.413147417605808
2.48449024004425e-07,-0.00136865190943416
9.73503185624609e-08,-0.0335277914148552
0.000674195768989846,-0.35066593307098
5.02866992082662e-05,-0.423724879824542
6.93467836532384e-05,0.448795828698197
0.000387469283186244,0.313246571567931
0.000257147973780077,0.350774918810938
3.04295692541075e-08,0.00286983302615566
6.30330693322226e-05,0.000183888689088917
3.73765576360196e-05,-0.371877155322807
2.99369043520643e-08,0.108234046935226
1.75013350228779e-06,-0.126051473168395
9.36060053644681e-06,-1.099178348044
0.00150814048423741,0.784323426904007
4.14656926106191e-07,0.141231575892886
8.11409138245338e-07,0.0598597168557534
6.27530419981903e-06,-1.02482172904278
1.02101133966e-07,-0.014084418611509
2.19827922256014e-08,0.0565036186843523
9.21563139162677e-08,0.066759616922438
0.000119348171581416,0.0305934109344749
2.65829740392715e-07,-0.120592647339908
1.26221443860363e-07,0.0542279192196776
0.000239576798310421,-0.857097210780398
2.9077458706966e-08,-0.0135809463875742
1.46001912976242e-07,0.408622201014231
0.00491880021740532,0.224815912041606
1.34392666475046e-05,-0.10481205199654
2.27621441970959e-08,-0.206687465753408
3.13611189650531e-08,0.112012759591189
1.09897668091166e-07,0.37228899458482
2.80809937479469e-05,0.599172624448652
0.00030047663331485,0.214419782714439
5.10295473718407e-06,0.103165556295039
8.7567380374092e-05,0.365480579376833
0.000546426122868623,0.286560692765597
1.17067851279582e-07,0.148886932195212
0.000278604434309921,-0.095647053559489
1.15064102209175e-06,0.196731953091937
3.30472145733915e-07,-0.135526829983348
4.44813420574379e-06,0.546798822577174
9.8959756861332e-05,-0.430599935371709
1.35809067935073e-07,0.177018990595276
0.000965596476902935,0.105292343697717
7.77484901194979e-08,-0.121435229167624
4.00361816946086e-06,0.560801550763381
0.0224620281307332,0.831700215817085
0.000123087026364391,0.236353849819307
3.08620317907527e-05,0.0600720175559215
6.71985309242431e-08,0.0105811295000375
7.5331881146113e-07,-1.05531783193204
3.44527763906727e-07,0.214473539601031
0.000175984588924288,0.471620567582809
2.61450960467621e-05,-0.472826436967457
0.000816518456740266,-0.561307791824959
1.04569637495613e-08,0.0128414957330326
1.58904393875226e-07,-0.0597504926380281
3.13622084889981e-08,-0.0454791265687292
4.42079303467885e-08,-0.02658171741794
1.03592524055452e-05,0.0672189583581747
4.03830287477918e-08,0.129212668821387
1.62101188250918e-08,0.0458263190027176
5.54574501031489e-05,0.0192455795855368
1.96736962335246e-05,-0.146896918425331
1.12047031390651e-05,-0.868585743629734
1.48820662698771e-06,0.545717967745113
7.97874041898422e-05,0.413250957445586
0.000114703449291521,0.228278353064178
1.37662174480946e-08,-0.0907913985837972
8.41044290390049e-05,-0.732561874490716
1.46399519970895e-07,0.0177175678433032
4.71577782697259e-08,0.278886837795108
4.48413823030107e-06,-0.820257014879204
7.70313447351212e-06,-0.250385967022544
8.83621066534943e-07,0.0649794152296407
6.48502040334069e-05,-0.35860679961569
2.08272548793135e-07,-0.192492412442139
0.00172691914685993,1.32127901026789
1.50781899628812e-05,-0.02759869827838
0.000192035099035664,0.094842791709337
0.000555719498179857,-1.10607761093069
2.30919654433761e-07,-0.0846224953881983
0.000131598739353301,-0.0680549744969949
0.00060919489523722,0.162410355873789
0.000213790496920329,-0.539636475550965
1.95577017008485e-07,0.0140925801457457
0.000159925339751987,-0.740587124476958
6.82164403666441e-05,0.317978291061549
3.56912775623951e-07,0.0646644444650926
2.45876924302361e-06,0.149969568569509
2.82304457545604e-08,-0.0120744814795308
4.7007630406166e-08,-0.0328525798537458
2.23437953368082e-07,-0.00297585891198125
3.12525520656178e-06,0.990020622198117
2.65402090031207e-05,0.673001851587621
0.000785548341589258,-1.1990576913578
8.23539669119868e-05,0.378615421398076
0.000801577516736983,-0.364634441161886
1.19291358484357e-06,-0.39071873898018
1.94387093959944e-06,0.146596448917
0.000707155204543132,-0.278530279793
3.39708049265586e-05,-0.31337283771499
1.29749435263434e-06,0.246355373690996
1.02345060640791e-05,-0.225628620104532
3.37125162703189e-06,0.598250318243011
0.00046157948493321,-0.113554052398348
0.000190539320067568,0.212555715101055
0.000124622928043009,0.0568725245635647
2.40254731894606e-08,0.0147744943122918
0.000440429547730354,-1.44794522319823
1.62242799882157e-08,0.0113020723089061
3.4008924991155e-05,-0.149931864075941
6.78395557915146e-07,0.115956744189524
3.38895065815346e-08,-0.00918994934082558
7.61161237401018e-05,0.339153914808945
9.03259581704693e-06,-0.58668930750583
1.14196374666573e-05,-0.128869296386145
2.0576389640591e-07,-0.000779091294984798
5.59968694789423e-05,0.105821395202247
2.35573424738366e-06,-0.13228949226282
4.55140531149853e-08,-0.000889737945117113
2.16202899637883e-05,0.184122807614487
8.79815243142251e-05,0.656547917262007
3.87645904252559e-06,-0.149510992503527
3.45090913530893e-06,0.0366948936770249
5.79913221055194e-08,-0.0375231709894978
4.33663557372786e-08,-0.219689486404725
0.000162323073470548,0.634600312081172
0.000327726033950254,-0.617348259515392
0.00049255698042714,0.418850194119347
9.12716565422121e-07,0.0569528099817623
8.68498450421568e-07,0.139782532066406
0.000127716790674449,0.465192125506805
0.000473238453630915,-0.0551473189504796
7.54080915189678e-07,-0.0779786877716539
4.32061023554086e-08,0.00266154129894772
3.2712629474368e-05,0.0872677269112935
2.01618409938686e-05,0.256803672073185
6.9642307934223e-06,0.198362899177243
4.75952654574751e-06,0.448440492496757
0.000425756289725862,0.563465370336054
8.60158948075853e-07,-0.154118512317867
1.58789472046557e-05,0.166165469645945
5.22824730537896e-08,-0.0177872679859203
1.39252470832405e-05,-0.0375880990506731
0.000231673162313889,0.139414478671998
2.77897057812692e-08,-0.0169753014984493
1.08359609326945e-06,0.153496307145034
3.42620166803773e-05,-0.181099037722122
7.22092599703498e-08,0.500030991543411
3.31005261039959e-05,0.0570130875100356
7.32412528338137e-07,-0.556451101832841
0.000849892489354148,0.0431304828285648
4.10740755445063e-06,-0.214873083316085
2.86507482728325e-08,0.0052541223475102
0.0002376431932787,1.00266839916392
8.33306144137323e-05,0.641293154062444
0.000498519567088186,-0.977065492336359
4.6153092983422e-05,0.940097263031617
2.83945175228776e-07,0.115564671258429
5.59949487464078e-07,0.0177125984733939
2.99418780646686e-06,-0.0250618255037085
2.40957829498838e-08,-0.489304875806702
2.43406619748373e-05,-0.283214095685932
3.66055727552107e-06,-0.084286516298486
0.000123281575317481,-0.151654831282977
0.000236056189787821,-0.0303564107367729
1.67173050666728e-05,0.403116698962513
0.000366955235958868,-0.506358563253666
1.5739594947443e-06,0.178585773836374
0.000419412273775396,0.446969716457502
0.000201833241960482,0.0840723781354013
3.23669034806889e-06,0.0531881251406243
0.00079547747887713,1.42566280440023
4.32897389612043e-08,0.0799010287833376
5.70575050455548e-08,0.074237174311413
0.000447219166307043,-0.744872852858903
1.58118309213799e-05,0.333853924060312
0.00134672013964028,-0.661004320858445
0.000495158678248241,0.998359690336077
8.66946422731982e-08,0.0286945398783615
2.3817206294691e-06,-0.390447112167256
5.25745513874056e-05,0.303556055400848
2.59461903061422e-05,0.10892960741074
0.00152475674513854,0.105258156451997
2.11633776248246e-07,-0.0838287605298135
3.08600332595639e-05,-0.250376840288698
3.42421144526296e-08,0.000178203618600994
2.6095304526379e-07,-0.383631817136713
3.54650142168714e-06,0.0929115512116018
0.00248297452313233,1.54379919881022
1.0735578699993e-06,0.406538761968586
6.36724317242165e-07,0.0416185295858131
0.000190808737631964,0.48965033345181
0.000788783719781041,-0.151797496271542
4.48123054570452e-08,-0.137295374174987
1.9959609946343e-05,-0.478545426404063
5.84347913384582e-07,-0.0210480846587293
1.64160874591483e-07,-0.47867384228877
0.00203683530695494,-0.904673903394957
1.32633952156569e-07,0.0460091695194272
6.7637793836204e-05,-0.306272433792632
0.00145751527566216,0.0620319524166566
6.13794762257989e-05,0.202959634219738
1.65339197655352e-08,-0.0213243326411048
4.11835882381622e-05,-0.137093835430211
8.79269982896132e-05,0.21983355009786
2.81478722501502e-06,-0.439464201070885
0.000803146226916242,0.10466388984717
0.000663627853375182,-0.73149042278734
0.000350571640781996,0.658088166089133
1.05003885520719e-06,0.0518938793079083
0.000177383924727255,0.0514330817444986
9.43593620715382e-05,-0.259771225740382
0.00032291755681192,-0.062079137884776
1.26360531764919e-07,0.00611415724124878
7.08629001306264e-06,0.461823594329503
0.000333250031555501,0.184347950565211
3.18483313166672e-07,0.0648465970682781
0.00164169747323797,-1.13390446846427
3.0813955114765e-06,-0.509803880197488
1.85976199285616e-05,0.157875269740417
9.19440901244457e-06,-0.171933174093336
2.56519086925016e-08,0.1024067703852
6.90713024931669e-07,0.0415205275995759
6.19746192337089e-08,0.306633973726431
2.23685392239291e-05,-0.468479188961133
4.20034636251699e-06,-0.0873269512158154
1.83285419373499e-05,-0.997769982565439
1.30728318325943e-08,0.0152641000230265
2.45162100430927e-07,0.0212104589650917
4.31276127557314e-06,0.238260614476767
4.69049023159128e-07,0.12866629265195
5.44454530420494e-07,0.0143330809194971
1.98815605803217e-07,0.0342979370151243
4.8653588002691e-06,0.377354086133789
0.000133199631831573,-0.711927917148751
0.000902422508437592,-0.373873029355946
5.88069911245438e-06,-0.163058564901676
3.97541685090108e-07,0.000272714977933568
2.84428549921667e-06,-0.0305701505795984
1.06180497744376e-07,0.0156490421556796
4.17517800290394e-06,0.0444793906174717
4.64907809440128e-06,0.26249710861072
5.09262451884092e-05,-0.622418700452984
3.16449703456552e-07,-0.0522468420380486
5.85369708553235e-07,-0.0215225321267347
2.51750300235276e-06,0.415131135002421
0.000398467727268503,-0.0258077101075964
4.28318749369787e-07,-0.16994415961278
3.11599843835418e-05,-0.0430419315392428
0.000131756576322606,-0.0991420117703995
1.94302286185013e-07,-0.0194969292794882
1.52428779383876e-07,0.0105774458219557
0.000243039960628825,0.486092095439245
0.000262297160496878,0.849007904621956
0.00111346493375041,-0.876198014549923
0.000220711290347791,0.346059647280406
2.10034781195973e-06,-0.223804036056867
2.84778583658921e-08,0.156092254748451
1.46717908306708e-05,-0.516862182162468
1.52473340264526e-07,0.0113674130422967
6.73670887831555e-08,-0.0151298558792105
8.19072248283864e-06,0.129945149627697
2.60342121674473e-05,-0.457766948479686
0.00209792496300475,-0.264611542635898
3.93542037484727e-06,-0.0385573624325824
0.000434445830688725,0.266961405528391
7.55195333670763e-05,0.147699373803217
3.53334827163782e-07,0.0642207507104592
1.57203202221073e-06,0.000506097075501885
0.00049191866165706,-0.927954636215753
3.57031022644309e-07,-0.226776256452574
0.000662612524721629,0.37655363251765
4.98490862507405e-07,-0.279402965816399
2.68594961504801e-06,-0.395195034143377
4.25194191916015e-05,-0.345387896027873
7.37109199777352e-07,0.220235096822435
0.000145743874695418,-0.199442938321122
4.44150407116822e-07,-0.0132504255917564
0.000376104551311308,0.275464571580004
2.72958309101966e-08,0.0104062579604786
2.14310765175677e-05,0.438758597434632
7.46021282217523e-06,-0.194529478779395
4.6494480940298e-05,-0.200620761981924
1.16348582846478e-07,-0.174165600067463
2.6080401256306e-05,0.324232649970095
1.44786843140533e-08,-0.00815904450333837
0.000591940947036141,-0.59540803021124
6.65699688127862e-08,-0.000895370234070864
0.000191469413732357,0.103689524747193
0.000329163648552193,0.891967027487801
8.99663665880875e-06,0.709211860377276
1.90058884370227e-06,0.0517676801332486
2.8583195274546e-05,-0.124131015176139
8.87130986662114e-05,-0.0634275811195026
1.2625204247415e-07,0.139320713594064
9.7592254164613e-06,-0.228676110067644
2.36290666905491e-07,0.322773910373552
1.01629369909386e-07,-0.216991785087428
4.41882149947075e-08,0.0585407147135549
6.77518749467544e-06,0.150624005444911
2.57707867857364e-06,-0.150831892791239
0.000803747171798317,-1.21853281049207
4.81323132149037e-05,0.533401358602363
2.22791856439175e-06,0.445297228716611
3.10144406143822e-06,-0.0451030716022618
1.38736892493076e-05,0.11143598752689
7.79606000172954e-07,0.00569158162359732
2.99442559874426e-07,0.146103441499813
3.02434803929441e-05,0.232119960137651
0.000229804019733693,-0.236264099774954
1.21757348315703e-08,-0.0279934247680104
2.23617485945084e-05,0.37079589687381
0.00148266722677597,0.547205091925475
1.02429617157855e-07,0.279316868849088
2.47759242844288e-07,0.0673033937733445
1.91192748713301e-07,-0.0299562190701151
0.000136314868340079,-0.574521643452911
2.46449610440914e-08,-0.024448072851277
7.96026850615745e-07,0.102329750469927
2.89155990562508e-06,0.181202608832663
3.45208176596593e-05,-0.0240039418509051
3.14955563536208e-07,0.0559660541219733
9.30145803192725e-08,0.112522082401762
4.6304649899206e-07,0.136582827436172
0.000453576150953623,0.203621168361545
9.85708130219514e-07,0.117326159385694
0.00170691154333953,0.49865014084813
5.34364055088509e-07,0.512326315176748
3.41655833602078e-08,0.0637272210868053
0.000700660046472966,0.731631107862948
0.0001089097605053,-0.244083796492136
3.62007089864753e-06,0.0356624250543683
0.000494739654742882,-0.281952992660537
6.79793274350868e-05,0.210079064313402
8.4974837635981e-05,-0.0867717317101908
1.69369046145278e-08,0.0105719004741271
0.000272486731424917,0.116399341353867
2.74133067767033e-06,-0.30406226794186
1.53013181456949e-07,0.0339853902694862
2.13255173932092e-08,0.0421463410823499
7.05204567569441e-06,0.111158339869736
1.21861752239463e-06,-0.65067420910353
3.41771153500876e-07,0.15192302587499
4.59741203194984e-05,-0.281977252966822
1.62417919051165e-07,0.112977609237287
6.65646283091613e-06,0.283729346190529
0.000747695852221431,-0.519210207261003
1.40842677412836e-07,-0.233841852042962
1.0009371696788e-07,-0.0780871456010324
6.25606948954193e-07,0.366305960476778
9.18917082013646e-05,0.324667202297698
9.2977057395691e-06,-0.091490727109884
0.000142446885502699,0.472693892985498
0.000182009632655594,-0.0923297986161749
1.33148948569311e-05,0.128647497268044
9.27905373422869e-08,0.178106014680368
8.41674583915944e-08,-0.0355257240216901
2.72098449044688e-05,1.16300275525061
5.80325297767772e-07,-0.129880429690258
0.000140905677924447,0.15309433090583
0.000236021529266324,-0.20303963896501
0.000416274089124498,-0.832659824376315
3.22306539236895e-05,-0.498945074565568
5.6337743744794e-05,-0.285536356018335
0.000657925374544539,-0.475570175494522
5.70638934558402e-08,-0.0840387745936184
9.81330810395803e-06,0.140362947403804
0.000338794349386881,-0.840013172867757
6.39222893528929e-07,-0.504695048795791
6.07567245708044e-08,-0.0763102074249066
5.23487577783189e-06,0.0454682610480319
6.99298782744028e-07,-0.134809083385162
2.04262578280549e-08,0.106244867060853
0.000477697469492007,0.699297622780492
0.000261720571830877,-0.633491204572909
1.66816325203812e-05,-0.29374041721976
7.85352079552913e-08,-0.0833328080077003
1.88021671865861e-06,-0.0466297278333042
8.54040996652954e-08,-0.0325332366063475
3.13011085366873e-05,-0.516150696159518
0.000115869614221703,0.768809310411435
2.93179669982482e-06,0.172890750256676
2.6760402944575e-08,-0.0304947939480728
2.63577691033844e-06,-0.166416505858135
0.00018012802239271,0.392616222663555
6.93005958205623e-06,-0.0443399647248438
0.000548570309645255,-0.0198467774390656
5.24326135288141e-07,-0.403448639132671
7.09448585325028e-07,0.0365666452742475
3.4015157952909e-06,-0.264619676344758
5.75945427067503e-05,-0.488911216622852
5.08140203138055e-08,-0.00608174843106021
2.72089645843803e-08,-0.179057432031241
0.00117479397963825,-0.555323828761346
2.43327778415012e-07,0.0736095998110248
0.000304645655175175,-0.711957113295456
2.92293676728737e-08,0.0168072919662787
4.34136769394536e-06,-0.765613720815016
3.57577080266622e-06,-0.097694718928406
4.18684675820727e-07,0.025262459471731
2.15469802380757e-06,0.170417191505792
0.000219695279575857,0.204253022194578
4.72656422574708e-08,0.0893819091406193
0.000975073628666773,-0.976087861071373
5.54907358397056e-06,0.134313045759718
2.29560942275759e-05,-0.670930802435986
0.000561267057906085,0.460654528952487
2.16144716941088e-07,-0.0523205277209253
1.16423773090854e-07,0.0247157857538518
4.91226387511695e-06,0.842562437805352
5.76340556511876e-07,0.0748118103890525
4.21999968792263e-06,0.0936682247406425
1.01604476366968e-06,0.336687372244572
1.42015114133339e-07,0.145330680741914
2.97165002475738e-07,0.0641540935135878
7.45533987949781e-05,0.746078178315618
2.30592363365114e-07,-0.37747866905817
1.99248339957848e-08,-0.0859281322585014
4.2660088598738e-06,0.00146320712137756
1.48464099722951e-07,-0.00994647071010121
2.25991290719959e-06,0.0186478331100813
8.18989136942481e-05,0.226692274438006
9.75451473198259e-08,-0.155626540672398
7.230599996278e-05,-0.576482072534308
0.0162178257206226,0.417489462391408
1.57547919592093e-05,-0.121282364919151
0.00100321860363247,-0.299205220169431
2.1947755025324e-06,0.0494963136555334
4.32938555870732e-06,-0.26263177635624
2.19195431670636e-08,0.0452971317963176
1.71654067750149e-05,0.413862320219752
1.51314311843464e-05,-0.516475111738615
5.13018026120767e-06,-0.047585038368733
3.69708623710191e-05,-0.319229569770617
2.84863738265404e-05,0.456595900923347
1.09021566301842e-06,0.0615482692127684
1.45903400410123e-06,-0.122061638017209
2.54230175460447e-06,-0.0413794340432571
0.00065400547655758,0.260682298917463
0.0015619200380043,1.01537421930084
2.8552927777784e-07,-0.032935821657772
0.000218946813570908,-0.173329794242351
3.6700879406588e-06,0.219179013935238
0.000261249385720632,-0.52794617421351
5.03590110794412e-07,0.0902589981027581
5.85447713242463e-07,0.709953474538277
5.83695926288234e-07,-0.139667882676839
1.56555781734723e-05,-0.507305151156016
6.94423010807626e-07,0.16406535719742
1.00360186066343e-06,-0.323225971782079
9.31350492294888e-06,0.0354140936868027
0.000614581114009999,0.0282161857676582
7.00959832597634e-07,-0.241438638307638
0.000328493732296986,0.279583143472262
0.000181308325090702,0.0182563567248171
1.34535248324678e-07,0.0400259754415694
3.11313032450481e-07,-0.116235171884152
2.95005344506171e-07,0.361826629146563
4.58020632480627e-06,-0.126693685467209
0.00109983915449751,-0.717999903591107
4.50821270986113e-07,0.151062309016326
4.22346324284864e-06,-0.0291178610363355
3.83101639059015e-05,-0.292030678054862
0.000362209074325732,0.212862918646014
0.000478153096866207,0.326564827565311
2.05043103449811e-05,0.153767607193761
0.000612359800191039,-0.474252367218115
7.19551533024318e-05,-0.0332068384616301
2.18255484735837e-08,-0.0710000462679732
0.000131658136599073,-1.28518707560207
1.79769459751827e-06,0.179491095332065
3.75667441919186e-05,0.0638802882896619
0.000125847554307258,-0.15881624443891
2.82422985033266e-07,-0.0699397080614289
1.0834766874445e-08,-0.0547642211104001
2.10045750066629e-06,0.098229491200069
7.56625126917571e-08,-0.00617367514207731
0.000111957840796351,0.761012247615273
1.04765174980109e-06,0.214548122535815
6.30560323229503e-06,-0.2679999969563
1.17290906477509e-07,0.0508904243512646
0.0010173848124018,1.60294995414053
7.58878733302357e-07,-0.0931191206045512
4.1483490531441e-07,0.213806521361857
2.06405975762213e-06,-0.0640524725221982
1.81333553242187e-08,-0.0957000115901267
8.53845968265965e-08,0.0762138296594271
2.06966182305059e-05,0.890333634567131
5.69804675538437e-08,0.0454673140888529
6.38388963039214e-08,-0.0655959994827859
0.000269136610004035,-0.84570459666822
0.000118792368189013,-0.226040163058238
1.38707574734313e-05,-0.437607674957184
4.01599513035438e-05,0.34188593698572
0.000483639462459766,0.898266030249151
5.50054865314488e-06,0.583423030196366
5.86124979154231e-08,-0.0124378767066923
1.4848364099718e-07,-0.00963736787116683
2.01490504793719e-05,0.421540035907188
1.83384911522391e-05,-1.11167083180225
0.00365404809415463,0.796949029639192
4.54369953385902e-07,-0.386655227822738
0.000319163227783532,0.554316660376105
1.22003830693944e-07,0.629012335937944
0.000584680468289097,-0.679318550086813
4.22684869374793e-05,-0.20919781626336
1.05545990878196e-06,-0.15891651541441
6.00651711109559e-08,0.357081928975786
9.00605836543852e-07,-0.007704148710796
0.00254076558729353,-1.30335613260402
0.000708923248250272,0.510780021262911
0.000797117048438625,0.360078176114715
1.22024736246259e-07,0.16162221369464
7.43941433975405e-05,-0.700407245186827
3.70635410060809e-07,0.199867792714156
9.97461877710627e-07,-0.496109472314646
1.49873439190119e-07,0.0413566503892662
1.447114060141e-07,0.604016019273443
0.00036629539674409,0.235913984568661
8.47710240896094e-05,0.624514323891776
1.34698313897881e-07,-0.0324161542342648
5.7603177861828e-08,0.051778996584463
3.6250411463206e-08,-0.0240170942702529
2.12725355197809e-07,0.0182157029068073
0.000147956368002407,0.2508521385481
0.00048293256904077,1.18323794007871
2.03843323651453e-07,-0.103431765015334
1.17233874643463e-05,0.0373615025442207
0.000137046653366721,0.463696852084061
2.95075275501629e-07,0.00674691262719245
1.18936240904793e-06,0.0874321347059864
2.10089978142787e-07,-0.186364041987109
1.83364283490146e-08,0.0439037875907924
5.24492083545059e-06,0.145343082502516
0.000102270716225977,-0.523998052426993
7.0135052081283e-05,0.293174196135061
1.11525640973958e-05,0.944085825452554
2.32252652188594e-05,-0.00594246896607291
7.05301698207953e-06,-0.956389998864671
2.58173682104745e-08,-0.0172166923685016
6.09310878675481e-05,0.737245839352674
3.39464829153345e-06,0.430476396758402
1.91656347137074e-07,-0.058938028935236
0.000838347044529718,-0.16736740237764
9.34826896123569e-05,-0.0472274452483403
8.60282509383426e-05,0.77775700029347
0.000121739922875639,-0.345518608072775
1.3414446208938e-08,-0.0261228316491715
4.8183019623003e-05,0.0400078766215537
5.43657831568485e-05,-0.670107386199307
1.45517470832709e-08,-0.0508993906569274
0.000260523217916548,0.0369393408491058
0.000112948627310424,0.683192761081701
0.000894475998404355,0.639640899371159
2.20580717159159e-05,0.763092959127166
5.45765813233669e-05,-0.405528529150409
1.08892485801731e-07,0.213801775361454
4.17398907256765e-06,-0.260855077014388
2.09593125978149e-08,0.0190396443115092
5.61981490750838e-05,-0.643368815906301
0.000228519333999251,0.544520458196668
7.32254421893569e-08,0.611497719732967
4.9020513144807e-05,-1.32035031494622
3.27250911114273e-07,-0.957700944125284
0.000227131421433893,-0.62067449953192
0.000435308422597204,0.896189712941576
3.17621109705925e-05,-0.739213419202001
1.10834161097507e-07,0.19740158791477
2.39535774680505e-05,-0.308543905363539
9.06758048898707e-05,-0.655152638980148
0.000368559555275868,-0.398375463021889
3.53251675262774e-07,-0.00115157110743371
6.72989097934428e-07,0.118188717807106
2.76091643728075e-07,-0.0464641887907406
5.65115303212968e-08,-0.16755469894498
4.85792399254076e-05,-0.628244283976388
1.2037813922264e-05,0.155048864735346
5.17463755249433e-05,0.694548639431886
1.50211409883151e-06,-0.0297530584473428
0.0010851371946587,-0.352037166478684
3.23585678604195e-06,-0.314610471625153
0.000311563623636502,0.0942945436231213
3.18372259865865e-08,0.0435900735136749
0.000660960046472493,0.244875823019559
1.95852352241863e-07,-0.082561702079237
0.000120900146540484,0.234120981750945
9.69083709550941e-05,-0.535309461612838
6.69701434236789e-07,0.0861888990001933
0.000277422237195746,-0.104373856217584
0.00122652448343216,0.015787660409546
0.000101657030740904,-0.0688587523887959
4.31094856662744e-06,0.264880486987749
0.000358697348803882,0.188218792390011
2.38255597235682e-06,-1.05169131237452
1.24250166647402e-06,-0.207129720620032
1.5433577863082e-07,-0.167261415447851
1.41531068153274e-07,-0.518481504512929
0.000536484715013182,-1.25067197299126
3.95037587731045e-07,0.00178851373005969
9.07667324822485e-07,-0.505188388121063
1.86546006650854e-06,0.159265624226702
5.35163137985052e-08,-0.176912278351849
1.48385762847341e-07,0.00652145148117447
1.51673519396054e-06,0.425073693521047
1.30180120247244e-06,-0.746378524319713
4.25258982511869e-06,0.104695750196692
4.08144124356132e-06,-0.56888434812127
2.20951678939962e-05,0.101289552035459
2.92288332040863e-08,0.298597708180943
6.34956038679718e-05,-0.300796765780631
0.000601049886660129,0.0450873913262261
1.14516781466016e-05,-0.0737306651310513
1.17195467540871e-07,-0.134163532830515
0.000550894459303284,0.618645033110576
3.37955812466166e-08,-0.361088795743066
7.67330160911826e-06,0.022313230540535
1.75234717879502e-06,-0.0974196767522624
1.34470788582395e-08,0.00557902977394999
9.21549371105361e-06,0.293832646363367
2.24493449087263e-08,-0.0230776955214597
1.85071467160643e-08,-0.00652474355151599
4.78064220164116e-05,-0.622492066043439
2.24058850076432e-06,0.0410179993554396
1.47186573343094e-07,0.0347310861054257
9.94034809932684e-06,0.385900462625127
2.09664790800052e-06,0.6891386637049
1.83366681464755e-07,-0.0138013514840812
0.000955983811148359,-0.153431051326535
0.000615015102955823,0.831082121680093
1.17503049198459e-06,0.652891617904776
4.14790142240575e-07,-0.144333053173483
6.68878014765436e-08,-0.105241627205298
0.00013500420044083,-0.411849991602681
5.85077755393352e-05,-0.393076900084082
1.49686412494247e-05,-0.193663021291061
7.85852049030214e-06,0.0615003971884217
2.25926246357087e-07,-0.0740759422817222
7.22874774137886e-07,0.00215642467315388
1.83466044917214e-06,0.180569521943525
3.48092173588154e-07,-0.0954872284085655
2.75183681114182e-08,-0.00131437523247378
3.77900976122853e-07,-0.214291173857546
1.440575501162e-05,-0.0806274852822068
5.11866936237899e-08,0.0818396870218717
3.80478368549987e-05,-0.0390528989618715
1.37405183905497e-06,0.318329803469989
6.91574701233024e-06,0.0154015678667671
2.2386227393428e-06,-0.297506912913108
0.000137155774606306,-1.19261846978116
2.03353837480577e-05,-0.0263042819079593
2.43132815980113e-08,-0.0650658685767001
1.25256572677211e-05,0.0396275454800753
3.71519429898456e-06,0.783022602115239
0.00136005539842197,0.575017550902344
7.83312965818802e-07,0.216411013192028
0.000112818102209939,-0.599304928042985
8.5285535456295e-08,0.0944526695085483
9.82002817183064e-09,-0.0119414786831554
8.340325493878e-06,0.132910625724464
2.21442273035092e-08,0.00503942433590475
8.687094152839e-07,-0.021731638088085
0.00105713523115042,-0.242852130383044
1.37677406642343e-08,-0.0254145205403276
4.34556768078125e-08,-0.0367868194840419
1.48978879947386e-05,-0.611380414391175
6.31383197468701e-06,-0.913439529698715
1.39287511218181e-08,0.016435664040976
0.000192402961918746,1.08232223656198
3.42875859840776e-06,-0.0755784344633888
1.61571511187224e-06,0.156351106359614
3.62751048824959e-08,0.00274361816518478
0.000206325798886316,-0.738496726413257
0.000202863490704015,-1.06957533789763
0.000430613070489191,-0.768045588737571
9.55653772306097e-08,-0.149396740772136
1.09692875550209e-06,0.0218385055572384
1.04119294013095e-05,0.0321463970462883
5.26872613591877e-05,0.0583129803129214
1.2762603954874e-06,-0.0529344367449982
5.33343528773765e-05,0.0434883098175971
0.000545883934726203,0.491680213676006
2.00566055392442e-05,0.0572281727086937
1.86326320172508e-05,0.0855885516324832
1.25808760903453e-06,0.0851955725622689
1.28336622799984e-06,0.0124664960224069
0.000175580319668474,-0.272759986696827
1.95172343275921e-08,0.205740104892796
2.74868752888516e-07,0.154591831224537
7.11371524093181e-07,0.128788629276197
1.51205052856858e-05,0.340114528208824
1.09357655360319e-07,-0.303209788484684
1.38517436287778e-05,-0.391210393300238
2.85882735001904e-06,-0.0331573561712312
2.23067136364177e-05,0.504049441480125
3.29414044297441e-08,0.0347967870739342
4.08231645530589e-05,0.371926644616023
8.14980557502917e-08,0.0226663597060021
7.28268126574557e-05,-0.268748417346612
3.95452331346142e-05,0.0256480058889649
8.81956779913576e-08,0.259779512492635
1.81774622195025e-06,0.0893696815082571
0.00114423604765936,-0.862365412048022
2.16006002832461e-05,-0.27826441031465
6.67594838626826e-08,0.0922888564526983
8.84360197092916e-06,-0.173432073574979
5.00012114006456e-06,-0.144788912859291
4.2562001345222e-07,-0.565834557949062
2.79244972553218e-06,0.397678508247215
5.38800872649523e-05,0.11258988352797
4.26918885520046e-08,0.188538444347069
0.000360898367097612,-0.705188799785522
1.76476761428363e-07,-0.0515880076733722
1.07648304087144e-07,-0.0597126107312621
2.94935016720359e-06,-0.0632222436645455
0.00013809025352389,-0.699340056544095
0.00052831326297812,-0.263616609064091
0.000396069854570146,-0.36350998118584
0.0016990126304131,0.198416625582481
2.58992968687507e-05,0.668914690005636
5.07551934955373e-07,0.0669226222437723
0.00204695164385588,0.6118006672201
0.000554187968788085,-0.944829469412038
7.53741190102595e-06,-0.0495042519985174
1.23940048413841e-07,0.0229397130190164
3.25811241509363e-05,-0.488838427555263
4.48929729143904e-05,-0.901465262838556
5.52114835396113e-07,-0.0258461204342383
0.000312191037734141,-0.628000122722979
8.27277427432446e-06,0.00513787544211249
5.57763514143109e-08,-0.0958371680351252
1.11805261620491e-07,-0.662209735441928
7.37187428605157e-05,0.951482444989924
0.000236189458746215,-0.542968660832223
1.22339011401295e-07,-0.0244468932890586
9.24608062802129e-05,0.341094247332016
1.95162130802536e-07,0.0753853156771876
7.11338216812965e-06,-0.602693545083401
2.51459410347145e-05,0.451512033420108
6.35081334116404e-06,-0.209362628897299
2.40175431744941e-05,0.687450962279337
5.57438481202408e-06,-0.122109874697361
9.01447121050958e-06,0.772930159619943
3.31964183098982e-08,0.397093312328229
1.70864844263595e-05,-0.0533943746934617
9.9583950283353e-06,-0.0321810017617901
6.47943769267249e-06,-0.0327997199134827
2.93171001371482e-05,-0.470659863528274
0.000109357421975737,0.68360724842732
3.23556836830135e-07,-0.122629048231249
6.21659762170508e-05,-0.900523084928693
0.000496740434544834,0.713392722458486
0.00367892729676853,-0.0292018125950134
1.2341169414846e-07,0.115759527761961
1.42593153080315e-06,-0.341397445392691
0.00031691390082567,0.197705012077323
2.22067549021599e-07,-0.422352596758158
4.91864325193656e-07,-0.532621899687726
7.35407026554122e-07,-0.141582554100942
0.000698655900388399,-0.0383260181431916
1.18017643840624e-07,-0.0148331917248253
2.21753300738746e-06,-0.205219986844349
0.000192045644731204,0.657042821144031
0.000154572761125304,-1.04801867302492
6.93237491934817e-07,-0.240335390706127
2.87465100048039e-08,0.000174025312369917
9.90378609020084e-06,-0.118104879363029
3.98888476639681e-07,0.110513641748964
2.57890081957282e-06,0.170305643167531
4.09417789266824e-05,0.753247858692309
3.19049391071688e-08,-0.25487104748767
3.70506152958738e-06,0.0668471059734726
0.000391444528225305,0.730681184327639
0.0012473730595619,0.228227576754965
2.1681590595347e-06,-0.385464070721029
4.23397343441964e-08,0.159278531208756
0.000198474331618867,-0.128986188230663
1.12318480137011e-08,0.0959444136895276
1.50734559132303e-08,0.0326332466186708
5.37889002142019e-07,0.385148724936505
1.95979037314232e-08,0.615813483835773
0.000442844365867247,-0.435772708354046
3.04924313330048e-06,-0.155481434043288
3.5190595066833e-08,-0.0122705930407467
0.000961539213902884,-0.669991779359068
0.00059821164579408,0.261824173754705
1.81408767706597e-05,-0.158387022121224
1.55848622300546e-08,-0.00349794555173889
0.00237853986309977,0.453749718561104
2.56804472693097e-06,-0.236741255436203
1.03552150602395e-07,-0.199055999550238
1.54619871673055e-05,-0.317766071823247
2.44237184082749e-07,-0.590467634650324
5.94193198386895e-08,0.0177057099444259
0.000765890553689764,-0.173123615761745
2.96339187919784e-08,-0.0968125510901176
0.000107983195818068,-0.838508101612069
0.000266864690940772,-0.148132120957259
1.50727107790418e-06,0.113662410711324
8.80615971930458e-08,0.0459069919695679
5.79466876231511e-06,0.261359556931028
8.587934939072e-07,-0.141994656923541
1.29566972414399e-06,-0.198981781831485
0.00095643271150027,0.730587725998576
8.07116322494902e-07,0.0987610071361315
4.17364123022278e-08,-0.0140136142824545
1.89691413182631e-05,0.118467371399894
3.22526752768762e-06,0.193362390666998
0.000410754820499621,0.536753861476333
8.63465242432938e-08,0.535061107072313
0.000457574924227699,0.154681668867772
1.08240596489733e-06,-0.223168874347497
6.2096889483638e-08,-0.0922036090926709
4.62725046621841e-06,-0.318728835215422
5.20975069644747e-05,-0.100411200248875
0.00402102216679467,-0.845721212698927
1.50855559995665e-08,0.353361134688008
1.65950797806085e-07,0.168931112043941
5.40444981780969e-05,0.827203487960322
1.56037257273569e-07,0.00729354558867385
0.000573444717431522,0.759353825096986
1.29272712824427e-07,-0.121612860548116
2.00000834066712e-08,0.0441082673661273
1.98989084967994e-07,0.223896430416037
0.000184631829943689,0.277337628417362
1.71953450342389e-08,-0.0127851469534422
1.63848034790257e-06,-0.12145173692204
6.35280653490368e-05,-0.258229758423012
7.68063253246778e-06,-0.0496624393559496
3.14466849278449e-05,-0.132658138630349
9.69671064130976e-06,-0.00990400241369507
8.85391444694386e-05,0.0210021629139623
2.00006557997423e-08,-0.00556981574425491
2.15637895290604e-06,0.0369070976109876
4.82712625126641e-07,0.0506351470800106
0.000180398046144199,0.573938684361156
1.18577121743424e-06,-0.109341915988849
2.32308992659053e-06,-0.0349704815722889
4.63728774515107e-07,0.0111257190444665
8.00579729592588e-07,0.0473207899025764
9.13496871507004e-07,-0.0548227506081024
4.25424449939023e-05,-1.1827319714904
0.00020447879731898,0.20075461057605
7.34166738688757e-08,-0.0663176864772501
3.31149665323631e-06,0.0891767098321528
1.40417153054519e-05,0.0835138175218874
0.00022390017983583,0.106902360831613
4.34984112282138e-05,-0.0614153483009745
2.01548924032275e-07,-0.206396313964855
0.000104480994332314,0.517349234230868
3.03464571031389e-05,-0.447980877467307
0.000594304135666935,-0.792355188746577
4.84477794564745e-06,0.736741113191506
3.40299363219547e-07,0.398470788684068
0.000184323245162765,-0.275948779995204
8.20085749219548e-07,-0.204157132436351
6.41474638414725e-07,-0.0108985458547201
0.000715641676187669,-0.0947901366842461
6.78110327157213e-05,0.177128989782983
8.32759493173533e-07,-0.0635808065605699
1.99354173240446e-05,-0.206374040472485
0.000878952174675982,-1.16145899355558
2.27807512664837e-05,0.578608595968963
0.000685527581654788,0.411263238511731
2.51923199308508e-05,0.763866071961264
6.13401286228676e-06,-0.423592217431306
1.03592786360859e-06,-0.33050609906843
1.83440700721839e-05,-0.310900134708404
8.5897969886514e-07,-0.257888160476259
6.87886918770563e-06,-0.392621135076367
4.96396587803867e-07,0.164757835159996
0.000166846302435301,0.554304151052226
2.49000781538193e-07,-0.204634506407253
3.24852036641467e-07,0.0871495694666688
2.1249869458514e-07,-0.137693586998209
9.16756582154501e-07,-0.0605702277609306
6.90284480463375e-08,0.105584318304594
2.40869065262492e-06,0.208922044444563
8.50611012498579e-07,0.533749331150221
5.10007098367156e-05,0.00460464091277725
1.65523407496686e-06,0.202780848367486
2.4426456979405e-07,-0.344411488091441
1.92890658976315e-08,0.0242031780540089
0.000194662051892843,-0.319704415546149
0.000149229187110974,0.0446507145220476
9.72868773863008e-05,-0.148748395482153
5.32962519074714e-06,-0.0587617231753638
7.28040797926386e-08,-0.02494517292382
2.88081502335305e-06,1.05470435176051
6.23960969720146e-05,-0.466692679563237
0.000679123125897338,0.182612352618173
1.67620716206847e-05,-0.599495376412959
4.93962666805953e-07,-0.366289516588058
0.000387954601799657,-0.900805166566167
2.25084439748512e-05,-0.584412055172742
4.75017677978109e-08,0.0790696483059815
4.44208386544989e-08,-0.0207960001756901
1.22286705296314e-07,-0.169322363582741
3.09054902221144e-07,0.223265014704731
1.62197781503963e-06,0.40375498846122
0.000327909136307866,0.337814358073226
0.0004481641930333,-0.739001280177791
1.8825215733357e-06,-0.0520141037041451
2.89533962210949e-08,0.00681176539916694
0.000328221276232406,-0.164237811815106
3.67674504379724e-05,-0.227319639465024
0.000245652135953031,0.139421786175717
4.48612645923992e-05,0.13269770353061
0.00300164186939167,-0.966937861574413
5.77841142961639e-08,-0.0176639438243498
2.87861013535444e-07,-0.0734443267227373
7.80485080104615e-08,0.0328572543235512
7.20811559375938e-06,0.380208711347453
8.57971597840569e-05,-0.683112172403309
0.000132209676406153,-0.141217378558948
5.75492309583835e-06,1.54568952688736
0.000243039996718513,0.161727566805783
1.55377196466825e-08,-0.0322317980863288
9.73988185560297e-06,-0.15217853258401
0.000816524952297138,0.356784244806283
0.000127661008553662,-0.24816481864036
0.00178031568465929,0.667023392229264
3.38915502186883e-08,0.126455733370159
1.24624768308292e-05,-0.0313452788500371
8.99957979091063e-08,-0.144678623296573
0.00115191834367742,-0.688882779735003
3.05761992738535e-06,0.353574364623861
9.33491720444039e-05,0.352239952539847
1.06120905108768e-06,-0.0299802632312554
7.76485132681655e-05,-0.0386633697851332
7.25251401893232e-07,0.185087450461018
4.27848359853597e-08,0.0572431974191526
9.88025797462834e-05,-0.0624415552079445
3.80571239991983e-08,0.0910164581118656
6.01245738227077e-05,-0.0215929858056186
1.02844951829901e-05,0.37610090902456
4.74267116208882e-06,-0.881451420519389
0.000333940701162015,0.295648016027375
1.14950386890704e-07,0.0407772603916736
2.3707236440306e-07,0.217373652061375
0.000227608849379099,0.635711703781178
0.00036926191727906,-0.116634803987495
0.000260318048821025,0.340239773727065
0.000790112137014142,0.382803272545795
1.01360225095364e-06,0.0564232157461447
1.10785163936186e-07,0.0227801205271549
3.77064744803354e-05,0.191382736737997
2.19931533161549e-05,0.305491099396145
4.93794810323869e-05,-0.101887474976823
0.000191603282164542,0.198369426872671
1.13280051198781e-08,0.00473145720372597
0.000777876085838999,0.846168835085105
1.08859581762154e-07,-0.00730762446295103
3.00529638529427e-05,0.543674352067357
5.87881369836479e-05,0.436030797320187
0.000120457456139558,0.661106847454193
2.82474903601643e-07,0.0545201561393658
1.33677285777929e-07,0.051315701230644
1.05619123614309e-05,-0.405353561590763
6.70115544277791e-06,0.0423283356510431
2.55422205491583e-06,-1.01077589915151
3.72390557701361e-05,0.207177053121854
0.000105903120271176,-0.0730220129518912
6.78685694494495e-08,0.0156897544153845
0.000270049028571033,-0.384626092698324
0.000281472446646589,0.148285602828771
1.26530550096177e-07,0.0114862643515437
1.07383322483234e-05,-0.281302985029004
1.62541359837851e-07,0.171325365822007
8.18742666968355e-07,0.170353472105451
9.53969065458976e-05,-0.124713983256964
4.19293984243452e-08,-0.0975264449673003
0.000180267848070007,-1.7209249440478
4.04746498380876e-07,-0.0715451446396679
9.92537255789562e-08,-0.019620371228449
0.000441013759128757,-0.615149853559703
1.38440907045127e-06,0.168913321042318
1.04600205448134e-06,0.0173576161205017
7.91003108959097e-07,0.189595967191797
0.000313082014069502,0.930054585867871
1.10865947851749e-07,0.18437648185169
4.40793173100267e-07,0.0871911532664815
0.000404890667327974,0.474308081634114
0.00042138698549507,0.701518165278906
8.81757830935345e-07,-0.23164218242249
2.34443149943524e-05,0.320220796178166
0.000458356848571864,0.308736466801862
1.89004723862815e-06,0.478488753747983
0.000641587964386019,-0.434452598824486
7.46940768237213e-05,0.635928561685789
8.36400588597093e-07,1.02394049117866
0.000155378799989388,0.0126297061341361
2.25499111531661e-06,0.0898730355246325
0.00010913500088218,0.697984503336032
0.000416369524293975,0.338005555617349
4.68306668241452e-08,-0.0353084783647077
6.29189337511077e-07,0.366871385022819
8.47463783064704e-06,-0.258592303197458
4.58399660007821e-08,0.168447242234065
5.84544663621741e-06,-0.419281122043263
0.000126700997596192,0.116800173256298
1.78404035219834e-05,0.800562890139861
1.21744312867018e-08,-0.00544739563114428
4.14159833776107e-06,-1.20416311862625
9.67724879329756e-06,-0.962645457597535
2.54154117928551e-05,0.517222595024622
1.23783958755352e-05,0.205347275631946
9.66789077840634e-05,-0.883558464916897
3.12922570925036e-05,0.031607366297644
3.81646549229962e-07,0.0441354200142921
0.000543961483823925,0.023330132432112
0.000261850078020649,-0.946999498932641
5.89186412410554e-05,0.643223335301272
3.33730420843888e-06,0.33296108749323
7.26309328548441e-05,0.418415975380504
3.55860560582936e-08,0.0284204236784093
4.3489081187287e-05,0.140894683584843
1.4616742411495e-07,0.0295303957672526
0.000258434186825194,0.461792358453048
7.6110760409929e-06,0.155903805924787
2.55847256265862e-08,-0.0030913543335743
9.92510885145809e-05,-0.227289225311906
1.20659427792232e-08,-0.0374681222485981
2.02921198025404e-07,-0.1044113899188
6.49942590224226e-05,-0.198248059794872
2.18800194985924e-05,-0.421848950049476
0.00436861232690445,0.392427542314013
0.0011530577689604,0.805138650266997
1.67669136178054e-07,-0.0212028125555636
1.87274549148651e-05,-0.339539520498026
1.68288409786375e-07,-0.130756652773112
1.03713546927667e-06,0.746423777290316
8.99498826958046e-05,0.0941447698835302
0.000882038567500376,0.135016499531
8.341020428458e-06,-0.763050644029488
3.6471441638121e-07,0.140584701703873
3.18288475704893e-08,-0.447309211012527
0.000305260019520791,0.516980721782675
8.11735696193191e-08,-0.0585255679503532
2.77692057448334e-06,-0.206432531161846
0.000142564130397029,0.595068312584647
8.0493546834107e-05,-0.540452958489028
1.61972823137855e-05,0.0187571086444533
2.49294747383898e-05,-0.854861315050258
3.5696426204076e-06,0.0514824350557316
1.22525479684645e-07,0.239675331128501
5.80702839024016e-06,0.0377802284533537
0.000352051394747422,-0.472798785005672
0.000228125064182268,-0.190587400042405
0.000544489307264224,0.741717138833193
5.66304068070076e-07,-0.124983120835649
0.000172910141636479,-0.0840570941679063
5.27640265858446e-08,0.00494626246539122
5.18057917094663e-05,-1.11893042300798
4.30373531918259e-08,-0.0555278451777211
8.94028007420765e-05,0.123110243448672
6.56899442931243e-05,0.253294191317492
1.85286849491237e-08,-0.0471618931215346
1.2458809400299e-06,0.350638408687797
7.90859716609673e-07,-0.216209037726089
6.49005775933739e-07,-0.125671543835852
0.000163719119818967,0.592000679997402
5.97255933634854e-07,0.0502480112625741
6.1382271089436e-06,-0.203978682923058
2.21261949359175e-05,0.375994284380013
1.75595236410181e-05,-0.269982278648003
2.58552039939303e-07,0.0829093450108411
0.000115394044778698,-0.154206248402838
0.00010765345101061,0.295804661160677
1.01696107368555e-07,-0.122324768731834
2.77378424896623e-05,0.0946690982550387
3.74830199530831e-06,1.07017525781336
0.000232675509145623,0.0584743737639216
1.75923883666045e-07,0.167030281064732
2.69011957620899e-06,-0.167409100794476
5.14524705386574e-06,-0.101946726197629
1.30417405016398e-06,-0.125201662574093
4.96128753155318e-05,0.36004184982656
1.58284128876775e-07,-0.0468779573162414
4.59690908309701e-08,0.0678015924682681
6.26156659877457e-07,-0.104205971256624
2.24201765783638e-06,-0.103747198526063
2.39235109353877e-07,0.305661337380179
0.000519278576683901,0.388092924843973
6.63071536896606e-07,0.0752813269950054
2.18963553858274e-06,-0.103354805604405
5.45953972782599e-05,0.198839295096456
9.11888288421521e-08,-0.0787582387160456
3.38457550577558e-06,-0.0750705133367664
0.000103437164361097,0.292266772571811
2.56175841755109e-08,-0.0477873384852913
7.25076757823928e-08,-0.0139529592895857
4.3446293066566e-05,-0.116073044028583
6.90169487110515e-05,-0.00838603386021287
8.34360095544773e-07,0.0674652933370638
2.53685523922072e-05,0.166784412167911
0.000566781596194905,0.6220698725428
3.30805262739669e-07,-0.107624999521707
0.00325539657082157,-0.580226619615088
2.79858250316307e-05,0.337380817716413
1.91051899049454e-07,-0.0186625293985856
9.1955110998531e-08,-0.285410149204238
4.68155244902817e-07,0.158255514250676
2.47024168397507e-08,-0.0235124034593076
1.34006863324633e-06,0.340874492552792
1.75537877062549e-05,-0.145984892253916
9.69141083443678e-05,-0.108662901770515
0.000321833057087727,0.0854061725454475
7.39891119661388e-06,0.699964123957087
0.000251490136205769,-0.0881793027378819
0.000421475142434356,0.63067636300206
4.98948999659299e-07,0.00624822646486971
1.16550917676797e-05,0.246244583999785
0.000665086472048855,-0.579290009581754
1.90646494473866e-08,0.00277251101095085
0.000143592506759858,-0.0120881281450051
2.81135143236946e-08,0.037046083090057
5.88049568432066e-05,-0.0403359981680636
1.50116509679419e-06,-0.291185349110969
0.000741156942466694,-0.125601763153194
0.000125545042906234,0.604733805265661
9.44486772944662e-06,-0.486132841905803
7.48797181544249e-06,-0.112204766457296
6.23412456539406e-07,-0.0240340247503835
0.000510580353105347,-0.919900211218583
0.0044957982286861,-0.344837817838065
0.00109837909726897,0.639806784149188
2.37787238507557e-06,0.449995126129612
1.19158594122341e-06,-0.23453685354085
8.85532647972433e-07,-0.0938562638358208
6.34127358163773e-05,-0.373110203278777
4.63749333312509e-05,-0.602256544316152
1.1800663041639e-06,-0.282168320895159
1.80807920549897e-05,-0.0716052929341275
0.000592298359212354,0.414570588746373
2.45613373300038e-06,-0.014853534828164
2.56290927113261e-05,-0.830395355368256
6.0606162239529e-07,-0.470715554007369
0.000208628713698349,-0.258694112704695
0.000310125128312006,0.169795232348303
1.16767365172731e-07,-0.171171370554846
3.58798330432379e-05,0.103697588020442
2.7976428202449e-05,-0.229646427793755
2.81830471745284e-08,-0.053694021408934
2.45927393634358e-06,-0.0275583960705635
7.72564717360782e-07,-0.621558873639691
1.40385027393223e-08,0.0215984180795897
3.07469589817272e-06,0.175099332885003
2.92275673598831e-08,0.049868557510466
4.94365497497672e-08,0.0915796445065047
1.26094638668979e-06,-0.0821538746931702
0.000349868739469784,1.09406039184378
3.22337250889239e-07,0.134626579266003
1.15174930537583e-07,-0.0262036250390178
1.7839872706469e-07,0.0960434720062207
5.43490271268963e-07,-0.0643275087395807
0.000132389904036949,0.51941367959828
7.91132272166866e-08,-0.0079633771015517
2.37474032959235e-08,0.00249532657922481
2.29090022918572e-07,0.311812489019115
1.09694563905003e-07,0.0138896454084011
8.12226837455874e-08,-0.0125118634852564
6.38011288612293e-08,-0.0184525042652361
3.02479682761962e-05,-0.1500811223827
1.26643419005685e-06,0.294111804388198
2.3020673671363e-06,0.294760592765542
0.00032805438465504,-0.136110251031875
9.01866660326784e-06,-0.465421675317846
1.18051061278852e-05,-0.255153884410842
5.03790328456799e-05,0.418265456821244
6.30538037168319e-07,-0.219788036215009
7.27749634505369e-08,-0.101814315396526
5.06013611474532e-05,-0.115672137743498
4.71561148056129e-05,-0.192229632505008
0.000188841162883887,0.344274554488828
0.000215619000667395,0.116224661240781
0.000243546086873563,-0.252413138404143
0.000229319412441517,-0.53952498560347
2.18713976568335e-07,-0.349196307021681
5.42758400064029e-07,-0.1608098307407
1.46461897020852e-07,-0.103083625927744
9.14552577231479e-08,-0.0234355995007408
5.27990945595295e-06,-0.36378198844274
8.92373451020297e-08,0.00436007709158227
0.000236447211408896,0.23498626956504
7.04512588291259e-07,-0.453928597767279
0.000114555263471738,-0.965323457239018
0.000233713309709045,0.170998418253287
0.000748237767505803,1.24047672378752
5.22213926624475e-07,-0.0430138678372542
6.08220893751037e-06,0.10666867798315
1.50219699338556e-07,-0.065456962921346
2.14175717429856e-08,-0.00549087433989537
2.8684788857645e-05,0.587001335737396
7.02321735925189e-05,-0.154553074678599
1.889466243802e-07,0.00352449054887743
2.12408462103792e-05,0.440994117559106
1.1212782456263e-05,0.881186085801647
9.30684525406923e-05,-0.134244552500494
7.09451910313071e-07,0.0629940306786319
0.000298087886849686,-0.565170007120801
0.000165633425222579,-0.277530686673755
5.15648571349535e-07,0.0795761835113594
1.79160561158699e-07,-0.0749518555599302
3.60630227442906e-05,0.38960543945804
3.1543350587248e-06,0.180560877818397
1.27324592595506e-05,-0.377337360095185
1.41096986842573e-06,-0.0783877390210358
3.47592052237536e-05,-0.0817000141207721
4.69572067446539e-08,0.012148684227533
3.71983956743947e-08,-0.00261640049310902
0.000133984038960355,-0.355535503154332
6.42344114809222e-08,-0.0561557935267045
0.000297159291422208,-0.686889094145993
4.97074688012081e-06,-0.378062165966309
8.97525110883516e-06,-0.268330191260395
7.46336695383472e-08,0.190073831640036
3.94854237428339e-05,-0.54920948494976
0.000444018381886497,0.676882089843867
7.2003975527097e-05,-0.107746010016039
6.97214747850821e-05,0.993681246240785
6.28939643540306e-07,-0.167759974342242
9.05126358545456e-07,-0.164619965395274
2.63282016321428e-08,0.152088135377461
4.25890784512751e-05,-0.342284626484363
0.000112788614914613,0.294365917536536
2.90445243581718e-05,0.366337375116066
2.96144459321047e-08,-0.00386352518176752
0.000450444818250874,0.44355309196682
0.000164554848826149,0.125234833112572
2.29436480679833e-07,0.0445387079703396
2.52057976109833e-07,-0.16310601950717
0.000971226184839006,0.430626981526118
2.33887263969869e-06,-0.212367815552931
7.48411952397219e-07,0.00474679428822829
2.74763965478052e-05,0.144619736298672
0.00163505500373773,-0.00184390703071601
6.48993415460353e-06,-0.356635634069157
0.000228541879279144,-0.385370883337341
0.00230920765172711,-0.569208660058668
6.20264828327004e-07,0.000994429111244007
0.000965596727349194,1.55009452190929
3.0371697612191e-06,-0.191697696807333
1.49693758782762e-07,-0.0157222964777309
3.28776189735373e-06,0.105191146338589
2.22529865601526e-07,0.15287626288889
1.04601304356036e-08,0.0968040322772252
1.29022831056801e-08,0.0353948993714827
0.000165652495693615,-0.334100250330242
1.01851941844049e-05,-0.155268265070145
9.98748280595448e-06,-0.21772459571371
0.000366288348777373,-0.900429094640149
2.49097648455488e-05,0.412383135451896
0.000136189218796618,0.877301764775477
0.000963329143019417,-0.851086778849185
5.06405106741685e-05,0.643061030872842
8.4993899067431e-05,-0.759491962420265
1.22275403883458e-06,-0.000562120193266337
4.59255726270527e-05,-0.398135247028534
0.00420622235695778,0.188001673522222
3.73631852601689e-07,1.14113650345584
0.000262776439425511,-0.625423284255156
5.25523251848938e-05,-0.301611682124758
6.72709927286434e-06,0.234124141473129
4.89270609370109e-07,-0.153019173561758
1.42997516419786e-07,-0.461278358524332
0.00302930229673698,-1.42778871617061
0.000110715729519402,1.73861076055126
5.34962903670971e-08,-0.0286439443946287
1.2683609236881e-07,0.413774025895635
4.70739508943117e-06,0.162645180410687
8.74901480461504e-07,-0.132268927788961
8.62859280954405e-07,0.155499438159747
0.000156218468057803,0.264488618742643
4.78042718120707e-07,0.0950249398561841
0.000339580342708875,0.414157023990129
2.77590637970612e-05,0.199518416623419
7.63010868455258e-06,-0.307553939972436
0.000173370288088701,-0.136406637159126
0.000150183280314115,0.629477512223078
0.000398239741050171,-0.580215427075546
8.87757753847104e-06,0.0607978059605368
9.69456975873821e-09,0.0819460817448215
5.19756652339883e-07,-0.0200136812441788
1.53317118650217e-08,0.00772540345619519
1.5154265517169e-08,-0.0597323287554716
1.89008284075414e-05,-0.867897540849043
4.59653636311778e-05,-0.0611181862360794
0.000797406845049128,0.762222006492083
0.000784500900567172,-0.192681896664201
0.00062563340152049,0.219154199107667
4.97802848098743e-07,-0.185219376412502
7.27839374304935e-08,-0.0060025861145467
3.8177037065383e-05,0.462605667204926
0.000621376675946181,-0.297901635506626
7.93377080500433e-07,-0.0379592919991502
3.36303744770686e-05,-0.877453246667777
0.000346569439116031,-0.0655340660555551
2.87829163709487e-06,0.422313732648942
0.000549434508636709,-0.143828312548314
2.54492379946851e-06,-0.0586877341813628
2.40355460591518e-05,-0.0598679837454695
1.16451746672042e-07,0.013769574180335
1.88854999338609e-05,0.985691859592799
1.04851088032599e-07,-0.0163751781470511
9.13499948651583e-05,-1.07594454657818
0.00025897426217022,-0.14716815374256
1.29444644777382e-06,-0.111541486755003
2.07561407087112e-05,-0.0539782966089601
0.00169993872878416,1.12835582956608
9.90722492639142e-07,-0.330747031641001
2.6999565628733e-08,0.245388782787961
0.000250164174078893,0.0722988918313334
2.45295909844773e-07,0.477809810474557
0.000895987259874817,0.217102155806434
2.09661171479192e-05,-0.349331272959902
2.2011722143011e-05,0.0224303658309996
2.20885697039128e-07,0.00910888185560945
0.00020501683351934,0.942326242779198
6.71477607964076e-06,0.401184180565177
1.24465021142257e-08,-0.00143961653501834
1.79081565627804e-07,-0.0553793626048875
8.93382911875864e-06,0.0079350728566018
3.22261090872529e-08,0.118626246459469
3.77720845538415e-08,0.0123346027116919
0.000168218448855377,0.327877881819906
1.29963017221485e-07,-0.0880567141904583
0.000364138064974968,-0.213001870969926
1.28685987070991e-06,0.226360275444181
4.71909890250673e-08,-0.00689732908028035
1.49125531271383e-05,0.463829450560673
1.23599738551679e-05,0.277350347571118
4.73526357789098e-05,0.277223757002622
0.000526206296715439,0.30026164866477
0.000715142821156527,0.0512397400395178
5.07010839356734e-05,0.39079702869725
3.56594927762826e-07,-0.479818901243466
1.83144957943347e-05,-0.25141034588857
1.3074954845377e-05,0.041092854279655
1.14019402359463e-07,0.08841648730067
4.26200435964327e-08,0.467138574672649
2.91283037200759e-08,-0.00549462720072108
1.55622286827527e-06,-0.351524080735961
2.09836907483516e-07,-0.0534734077532431
1.42234207586214e-05,0.102544805721991
3.695166872533e-08,0.0224635848035105
3.72547497749355e-08,-0.0184863237229811
9.84716404126991e-06,-0.458415675741533
1.64175741232762e-08,-0.343911865329016
0.000965486550099628,-0.00737732085715089
1.57566865839023e-07,0.686020867516776
5.52061957501987e-08,0.00735073319375521
3.77399625750831e-06,-0.0644524591208949
1.46000704014171e-05,-0.688829254272429
2.09505088315796e-05,0.124934909722147
2.77459291521512e-05,0.347617698033551
2.10725147729093e-06,0.0799593653343193
1.68207841195844e-05,-0.234251506935212
0.000489405625475683,-0.277495769861776
4.69048551587953e-08,-0.0407761400172687
1.33577584106985e-06,-0.0474622455682217
0.000280611627007055,-0.037879838770319
0.000217788767357293,0.156707957868902
7.43768090388069e-06,0.140065608715119
1.66974878625258e-05,0.101832174210887
0.000194589964447718,-0.875065138715135
3.88045057987422e-05,-0.461762370351347
8.05019816458973e-06,-0.297009868460762
4.64112261840246e-06,-0.200643433947342
5.32533959982515e-07,-0.0440434092821974
2.54728585636174e-06,-0.00600646255345614
0.00054321399112256,0.965747560853622
2.71925716783064e-06,0.150713738657037
0.00014322124012475,-0.583050333119085
1.44395058445862e-08,-0.0728339594436412
3.23821536259595e-05,-0.132032267902725
5.10619154256103e-05,0.479402274855413
2.98763956714396e-05,-0.557815112661904
3.2022936577763e-06,-0.304643457994592
3.48017961984709e-08,0.0396580693355123
5.53140248815543e-05,-0.226248964845208
7.42897032504609e-08,0.0817554694834529
2.34909373545007e-08,0.0668611488634538
7.06610882782804e-07,-0.221685893339543
1.00725895105346e-06,0.1124786547983
5.37731165971659e-06,-0.231245331150707
0.000693844068500445,0.0319251966308857
5.00825229422469e-08,0.0505614592326268
3.35492641048299e-06,-0.0605405918882169
0.00197595784250919,-0.206330086995626
1.55936000695296e-06,-0.213345036274558
6.93521359545973e-07,0.743862264042949
1.49130705071626e-08,0.0210192505780612
2.36372186880826e-06,-0.624702288680695
3.4950198224342e-07,-0.42773506414478
0.000226255224412899,-0.229078943859145
0.000201073072425959,0.0864401370208508
1.17023540678153e-07,0.0421453569445761
1.21558401052415e-05,-0.0211582032024573
1.34244138211394e-06,0.632165429636671
2.57747472413889e-05,0.0601309732832938
2.05033810281222e-06,0.117368422535198
1.99233052773754e-06,0.0698805790970841
7.90047110101188e-05,-0.505980504564662
4.95564277877998e-07,0.190397739833174
4.92832519258621e-08,-0.369972112416254
3.85622821948867e-06,-0.989431908318268
1.88714177492585e-08,0.113509757413178
0.000855832793536191,-0.0603161137213246
6.94766163598027e-05,0.0272996824276374
1.49601354872175e-05,-1.06789113431574
0.00155817752012877,-0.0150514386166419
1.58137936599356e-05,-0.32818444607129
0.00011984731019457,0.350781573015447
0.000246897342351826,0.0160593778465678
1.46889913173055e-06,-0.256042537367427
4.04717445984148e-06,-0.216332931394976
3.00963766894842e-05,-0.032959387742928
0.000621634359733309,0.426051552441263
0.00052707606883526,0.237523393144983
4.04848765400387e-05,0.374533981499957
2.49495362762448e-05,0.438288741230227
0.000550213076037659,-0.481469389187559
0.00217579191319227,1.33768075526851
0.00144722763140611,-0.81605782298686
1.10469489363063e-08,0.0342672391078416
1.31224793017849e-08,-0.0845738504310536
2.07789415674628e-07,-7.46291707717411e-05
4.26733371480432e-07,-0.0327019784320563
1.56221170917535e-08,0.00606906076451806
5.28224833413205e-05,-0.472843965910917
1.08430354948918e-08,-0.0657155633223469
7.89928759543256e-08,-0.111902109930864
6.26565282839582e-07,-0.00867893620289837
0.000311771489416303,0.0697002954567615
7.88024939613838e-06,0.12045310334158
0.000103136717410133,-0.846580181348767
9.0037931782851e-08,-0.0817172378687135
1.03472394002827e-05,0.0107632534782516
9.0235490215175e-07,0.274409381946742
1.81917794615809e-07,-0.0585238980712255
0.00181453986100574,-0.240219733089094
4.72566486458462e-07,-0.0228443903565898
0.000427682084129596,0.496890054226562
2.15646595034187e-07,-0.26984809244168
4.46648984786902e-07,-0.138473962467065
0.000133290258023828,-0.240275073249061
0.000605038873456579,-0.375431426939543
0.000447528924317903,0.689718918435861
0.000906979341963467,-0.617247146724834
6.00488939172001e-07,-0.104495258156682
1.37219255848485e-05,-0.12040555500019
5.97294008720562e-08,-0.019286311353818
1.44469426703103e-06,-0.00752769752150303
2.2645830577822e-08,-0.068324807850161
1.83160020211659e-08,-0.226869152519053
0.000196017396233727,-0.474911664660014
4.3121095606549e-08,0.151451980948682
1.79051200093784e-07,-0.00377846396172212
5.92966039512937e-05,-0.26235637999032
0.00152910216720702,-0.167132797882
1.14303795324141e-08,-0.024832225552494
2.28782494113443e-06,-0.388060123392173
3.54895644076405e-05,0.4142066953566
1.66413357138991e-08,-0.0751671925544406
7.76044644496869e-05,0.581184283937534
8.12473602084727e-06,0.800698328195305
3.17977097724424e-06,0.0544634326046337
2.89545654708082e-07,0.961209154009657
0.000426804984872654,-1.36074869258279
2.18162874063372e-05,-0.561654953573874
2.15441436729141e-06,0.038126262290286
4.94020439001952e-06,-0.0636661058178411
8.20976758517111e-05,-0.260024571889219
1.05831329712461e-05,-0.283735755169101
1.55378928962465e-06,-0.027668539338057
2.05489781782202e-07,0.109839258251925
9.7095079143206e-08,-0.415655761388378
5.76046632231144e-08,-0.0338039995473795
0.000467252111543972,-0.905364188686248
2.53900453287946e-08,-0.0717939197312149
0.00044399159391517,0.180275976821134
7.43412722081404e-07,0.0583094148092947
1.99264417968836e-07,-0.113882222837256
9.88327854833394e-07,0.0874834954576152
1.95284591979759e-05,0.0492748467765589
0.000119308239242121,0.0374695803115951
1.39886828518912e-08,-0.0421302667132103
2.20800429322313e-05,-0.762354255082468
6.79699394974997e-08,0.21023009025862
1.52167331801108e-06,-0.258882384344344
0.00129574955346852,0.00198290400637453
5.10954545871125e-07,-0.00843299971233612
2.11039655668123e-05,0.234745596453223
1.85639679468246e-08,-0.0847481844776316
0.000453554547403772,-0.182207689537952
1.67944948422676e-05,-0.325659145284463
1.40176473834367e-06,0.32957969863371
3.37427726814667e-07,-0.220045733838243
0.000199713162669122,-0.570616803152886
7.25239657074813e-05,0.117552651155461
5.05922194427109e-08,-0.0533889501073109
7.2844690990003e-05,0.576186237363272
0.000475822653858617,-1.10725916729693
1.10280384141091e-06,-0.544624771911441
0.000140981444906014,-0.0309297887773478
2.73885482009682e-05,0.394586833077648
5.74524434628408e-08,0.157685134103539
9.43321938464904e-08,-0.0299594244252042
0.000721671610058536,0.72076226375581
4.3133679148742e-08,-0.0533891085492399
1.15446765339368e-06,0.766242828474069
0.0007509263728842,1.13953298124418
9.57221973148398e-05,1.16415314551393
2.95463559842957e-05,-1.17765703270679
0.000255612719545694,0.395847150514243
9.71270497102862e-07,-0.0387252027282991
1.13539951307563e-05,-0.138116596569001
1.71047623871529e-07,0.0768314205612211
0.00150427243715146,-0.250163260008253
3.90527470450387e-07,-0.0746574895290753
1.6874071180229e-05,-0.378108588789405
6.62802910613817e-05,0.122745041958056
2.65622541310929e-05,0.138954832015278
6.34747408489888e-05,0.343864569063592
7.40626828816699e-08,-0.0795630556477095
3.43139794511127e-08,-0.05841099612654
5.47943419805336e-08,-0.0516260037642606
9.01473134497151e-07,0.0460003525902278
9.13106330285833e-07,-0.15493677931918
1.14320107941016e-07,-0.0136003353022798
7.90494540465944e-06,0.0252414202475896
6.56494283763344e-06,0.0687830015623073
4.16609932923836e-06,-0.148450908919427
2.44023925458368e-05,-0.261520752113166
1.31167630090126e-08,0.102997104538764
0.00230098701485948,-0.458787420690282
6.224480742968e-07,0.576433569237795
0.000125093074017938,-0.311958402780238
2.84393432689057e-06,0.195820715539631
1.0494852813159e-05,-0.813664378632638
0.000148734880908182,0.272073078036808
1.67448988601287e-05,1.08314811473465
9.3745525094717e-06,0.153764129289015
0.000146578426253756,-0.305984570629034
8.49404083411366e-06,0.183400464188643
1.16205509223854e-06,0.0412774799724027
3.8163566475013e-06,0.431913604346356
0.00110101723159381,-0.51699866911265
5.84917298434793e-07,-0.241926792033822
0.000788689488677066,0.250707923033882
6.58707521466409e-05,0.546411157550454
6.67070715888148e-07,0.232297793861371
0.000193520066507574,0.727602535417206
6.34511432933779e-07,0.2728933631228
2.05600960074048e-06,-0.14379299876571
8.73470997185531e-05,0.0546206468505467
5.10224688669068e-07,-0.350103988797911
0.000473727681707941,-0.311648857620432
2.20550206671661e-07,0.0861632371627467
9.91001388313367e-07,0.414058828955312
1.89919454527967e-08,0.0299949116484992
6.63903375084469e-07,0.124551695686226
2.10599363509724e-05,0.266137973503541
1.69828172021858e-05,-0.572415609752953
5.67790428223598e-06,0.0645602339336521
1.5391519593705e-07,0.029949250604622
2.03153736715287e-08,0.0659382879582734
2.69427713015603e-05,-0.188417241186129
1.80691552709532e-06,0.740589919492406
1.69424059194764e-08,0.0082017926628894
7.82154342834511e-08,0.248227233912365
1.49800924528819e-07,-0.275421257243932
1.04354896569483e-08,0.0170057249131115
2.39540243780021e-05,0.102623206541944
6.24541607639926e-05,1.13805587644045
0.000262542792401349,-0.199639416779045
4.43106077550548e-05,-0.154235317403842
5.52888857464734e-07,0.121122850056704
0.000423469509228571,0.0221997294933535
0.000406762847320737,-0.309467878494392
1.34885743102609e-06,0.146010822744907
1.5082592406364e-06,-0.38624020826299
1.19426326705872e-08,-0.022838110334265
1.66182251430082e-06,0.119000662613854
4.72192756537044e-08,-0.075395007220095
6.92775775287034e-07,0.0334342442646019
1.12854993328379e-05,0.358933020648461
7.40597617167964e-06,-0.727059666564348
2.05784347436803e-05,-0.468565715264818
5.03811665702328e-08,-0.0150708232201584
8.19368454171165e-06,-0.325845359623655
1.6678517972458e-07,-0.124033708913453
7.63430428441919e-08,0.0295734974468562
1.30359407432201e-06,-0.305931664979471
3.63502927564998e-08,-0.0668355971612278
5.6399539073988e-05,-0.213608671344832
3.21430091475282e-07,0.00885671568916047
2.56859563234694e-08,-0.620358872870752
1.21401489455818e-06,-0.107167652386534
7.45907654250837e-06,0.139220031718698
1.41858099036439e-07,-0.117045470672282
2.90524042691262e-06,-0.156567236811544
3.69869229197936e-08,0.0881812570077943
1.11444070505564e-05,-0.0109355464556309
2.25984557005504e-06,-0.121269302932915
6.50007997672956e-08,-0.0662097985753565
4.61722744106458e-07,-0.202579294751273
1.07131413669823e-06,-0.0393712720516663
1.47747512432487e-05,-0.253378450236196
5.70235159183493e-07,-0.67645320190435
0.000518627264803501,0.411951840580343
5.74709851508575e-07,-0.225965301131205
4.56390630157182e-08,-0.0124457588336038
5.02344280997465e-05,-0.384833530922135
8.47903342367803e-07,0.0746557321529261
0.00203821092445073,0.480367202245517
0.000676439509324036,0.0529991751698757
1.62053291218497e-06,0.044453596541366
4.59215254360043e-05,0.846982625885475
1.21920580410617e-06,-1.0450362222004
4.65731149074348e-07,0.395042405826191
1.42453476037772e-05,0.395657746455343
6.23371121717025e-08,0.0448256423566197
0.000126447422723202,-0.101962494479982
2.07657443967064e-06,0.0338919740846525
1.06176829305714e-07,-0.169387563811602
1.97382223366025e-08,-0.282895651091004
4.22289875538704e-08,-0.437993242194431
1.44676942012852e-06,0.109296542111419
0.00198031583443126,-0.258004314809502
0.000894677128539911,-0.0469131437239616
3.40323928058543e-06,-0.305427573400892
1.22431731897833e-05,-0.051132998358792
0.000157212566546836,0.762160144111619
3.84388097559915e-06,-0.102047856482498
4.36601881921226e-06,0.18257167793686
7.89272280416533e-05,0.243232411460743
3.00432359656906e-06,-0.779220504097741
4.049393691715e-08,0.067267211845089
0.000180957213314644,0.144795074090912
2.19691556284079e-05,-0.219321750378007
0.000460393883360783,0.916042917757525
0.000277084785070559,0.697538475045764
4.08108184275129e-05,0.642404207335379
3.09566632138933e-08,0.0215102051409443
6.92162556070155e-08,-0.34168372286376
6.44623576257694e-07,-0.080842427852571
3.61790902732095e-08,-0.00524981140796668
1.98299196092407e-07,-0.0386281459187056
1.76419581995476e-06,0.235011740518414
6.5559636267142e-08,0.265059672280711
8.07960156596331e-07,0.147678975359795
0.000260761312893373,0.593302628547392
1.84549951731736e-06,0.227790527069854
1.78396699204672e-06,0.116456169523425
4.3096220905788e-05,-0.48512444382581
1.93789748108742e-06,0.272869111219896
1.86712512856017e-05,-0.473395252659701
0.000156614419639218,-0.0173773931542712
4.74082484061342e-06,0.141991543063446
0.000108055769346602,0.179801536190425
4.93906658231773e-05,-1.19487225274437
4.03126403802244e-08,0.0699748208759035
6.92803398893702e-08,0.0655057291927545
1.78127434804328e-06,0.0450626060632764
1.65161597917734e-08,0.075022831254295
1.31728890041098e-05,0.136024324067508
0.000125122588336462,-0.0884712230792896
8.61476976093636e-05,-0.093546814398164
6.56917693198443e-05,0.551960234443055
4.07950268094352e-08,-0.34222467829223
1.04881922554471e-07,0.032448897015186
3.04805244865176e-08,0.327621468946302
1.25796657252281e-05,0.0957536798083176
1.09938553512736e-06,0.514761004852782
7.90674703803522e-05,-0.209130916998187
5.03574700214777e-08,-0.0326309879935776
5.31818458590316e-08,0.084579014817971
5.52010372342896e-05,0.797625702217214
5.15809855742513e-05,0.906225228132883
3.77208065918769e-08,0.016362978574342
2.27333155004898e-06,-0.0147808324809201
6.23111465443768e-07,-0.49296097450138
2.84382100571758e-07,0.35588675276613
0.000438875054679612,-0.240572403839942
8.46834060948205e-05,-0.886822785257181
8.71259044432919e-05,0.167741308497728
9.81802652013978e-08,-0.0627548267833906
9.58280181185967e-07,-0.0222035478598073
3.31642622557657e-08,-0.0042949349682818
4.35779660611739e-08,-0.0684715366373808
9.3982931965235e-06,-0.0395534147235834
3.39055829197817e-06,-0.136507562070457
1.18204931072868e-05,-0.239286063602489
0.000253715431911316,-0.446335124446433
0.000540557129879704,-0.367480557824968
2.06380159090792e-07,0.0355866925115995
0.000561607694482399,-0.419282828693549
1.11229022751804e-05,0.400948933516469
1.66317921427736e-07,-0.00787053666036124
0.000222429598144262,-0.0686515946596561
5.07162693940766e-07,-0.0881560488255974
1.25303062063567e-07,0.173441327505455
5.44728689596673e-07,-0.363759028877974
0.00106516070527847,0.0305769933508836
0.000355923344420968,0.311883352948513
6.00985166886815e-08,0.408534944125695
9.84636429130905e-05,0.194207609271952
2.56627550631467e-06,-0.0248295379169757
2.51244892021879e-06,-0.0407501586221611
0.000221286989168554,-1.11254344983466
3.36680936478385e-07,-0.895571808771924
1.54715505849531e-07,0.0672849970916697
0.000555584340091022,-0.40959495220669
2.56164798215454e-06,-0.165622606293483
0.00126983684230147,-0.623363166374309
4.29509514464015e-05,-1.15817613179175
0.000136413442960334,-0.0176722964794815
0.000374871594445029,0.0340751726795889
9.24404672727697e-07,0.225568391290404
2.04755616577232e-05,0.125084031512161
1.645802046489e-06,0.152715765594811
0.000684048657912341,-0.591031131766342
0.000129773202952389,-0.809366154932449
5.28589918779926e-07,-0.503587977961504
1.02423724281463e-05,0.238572097201582
6.65949446060143e-08,-0.0238977110881044
1.7081032607836e-07,0.0915238551730914
1.38555604769318e-06,-0.114816107042978
0.0016493440433853,-0.515557533071404
0.000434138594825418,0.349676706158812
2.56432951930266e-05,0.306474573048107
2.33335068928548e-07,-0.0239370773146133
1.11871333292043e-06,0.151143770373102
2.19028446097152e-05,0.052524129979566
2.90917922506252e-05,-0.104584411051689
0.000501541067382997,-0.884039487686757
2.65211316812496e-06,-0.0218278496143167
7.20072888964731e-05,-0.24005156310073
1.1648203342831e-06,0.258954306335803
2.65425178970233e-06,0.406812683923114
2.81013329562545e-07,-0.0641454097907096
7.4133302789216e-06,0.403575946280383
1.68303475966006e-05,0.118015208030344
2.98970621568825e-06,0.355976573449813
1.16881697470997e-05,-1.03462419861656
2.98228531675899e-06,0.0839687250282336
7.88479745198771e-05,0.290806250185257
4.77644739004785e-05,-0.197303731816319
9.57232183537131e-07,0.0633805676151161
5.86950661875176e-08,-0.0454184542598026
2.46178607904038e-06,-0.0480564980910199
0.000813803511307769,0.313975662399418
1.46492937012123e-08,-0.0573467431667619
8.71262148404103e-07,-0.414241597399
9.23812317658785e-06,-1.09032629169347
5.0319091207588e-08,0.130289701159152
2.39022101071252e-06,-0.0688190351072262
0.000818525776553222,-1.01801355575031
1.86047090274894e-05,-0.106408108669982
0.00020031318929365,-0.409197632713797
1.96309959627442e-07,0.151463537227297
0.000430146638591209,-0.439812611358498
2.25492677395819e-05,1.13374595701645
6.30828567108588e-07,0.0241639666203244
8.75225854617846e-08,-0.053571637140063
4.34502782671313e-05,0.213234891912079
3.34816088873583e-06,0.516591054714094
0.000882630808013607,1.06192110278458
2.32942268551456e-06,1.04990240292008
6.67945942742021e-07,0.105289742774905
1.52357139071764e-05,-0.096771064336623
5.26938530584497e-07,-0.147570145489821
2.34829883190596e-07,0.0858781678177517
1.58996037816828e-05,-0.854380273691101
2.32756697297518e-06,-0.195168240191607
2.02453036042325e-06,-0.0284176900076419
4.17852098319131e-08,-0.136480900816362
8.80045262913355e-07,-0.158312778912215
8.47238840422064e-05,-0.501754612075122
1.04656944167843e-06,-0.201708751590028
4.1437102201692e-06,-0.745962979930625
0.000298041280936097,-0.600582127108056
0.00264664600447868,0.96395347135142
7.38822751206339e-07,0.471252628856354
1.69754538846022e-06,0.192334985590687
1.13085993764639e-08,0.516996299104561
3.81590563634204e-05,0.180938993090166
4.28077007927875e-06,-0.235085151945493
0.000355335381947774,-0.617933599055799
3.43084091542037e-07,0.124375503601181
0.000526359812050144,-0.659818033134051
0.00024191622015307,0.352696681644545
2.67826920356246e-08,0.00136965344653554
7.89743521831785e-08,0.0963502822474844
6.15732425135509e-06,-0.0214995535830595
0.000253553327771056,0.688411197527072
0.000477530582183196,-0.673473563665986
1.68094777521466e-05,-0.671521992512102
2.38702215302288e-08,-0.0626687608321951
0.000319579039541696,0.285288179985994
9.21622572162946e-05,0.0530386919926115
1.94272504970905e-08,0.0136722051622191
7.83492261502554e-05,-0.373071712992692
1.07698428222616e-06,-0.175139515153655
3.49880521059306e-07,0.00615830937148804
1.55130840152639e-08,0.0249487496803378
9.4364307282664e-06,0.498117778767995
0.000841288040154776,-0.225233930182341
1.86677404584838e-05,-0.011336427724105
4.54920064483014e-08,0.138020718932015
4.54582747019031e-05,0.28614703939188
0.000216532778376406,-0.577170957516747
1.97809515393187e-06,0.246243193749526
1.83335799598179e-08,0.0143698729255733
0.000661977675270939,-0.194930244804412
0.000669839085780438,0.110025461361145
1.00769689483105e-05,0.659393612228152
1.51384348308692e-07,-0.192269504459718
3.74212145494208e-07,0.075406471443491
2.25551162271185e-06,0.053940808795298
2.30865240786386e-07,0.229395572941806
0.000551859944664296,-0.418508465792865
6.62618123996838e-07,0.156997097251425
0.000141704438131999,-0.225922276890031
1.82857252946677e-08,0.274826602937663
0.000143767132779566,0.435291661647284
1.17651504943759e-05,0.293657381884259
1.04927071363851e-05,-0.0159260933001064
1.02107626590035e-06,0.0331169664154635
3.22079804025783e-06,-0.65539890668106
2.67761756120952e-06,0.302290721145798
1.25673583695861e-05,-0.649830290399758
7.29096638562383e-08,-0.0492041822110092
2.23444364916537e-05,0.25660344242238
0.000101160987160774,-0.127076203906901
1.7075933415893e-06,0.428137500023459
2.3422573857628e-07,0.179757860432576
1.86198055470766e-05,-0.414132618025239
2.36240246772336e-08,-0.0260653325587679
2.700926277684e-06,-0.339846755237354
3.59846232180238e-05,-0.178671591047492
8.69171288957569e-07,-0.433932328954956
8.84070432738534e-08,-0.0414953272096051
3.29979961294492e-08,-0.180209139078896
7.61890723143949e-06,-0.875234260322735
0.0012835053423304,0.0628979533467553
0.000117906499195744,-0.240735716368514
3.52938118150481e-07,-0.0412327119532773
9.4539056249487e-06,-0.43846212844495
0.000685233414568753,-0.122728614112154
1.39421038583865e-07,0.273928071679393
1.09542757203252e-08,0.0529630873594874
1.29971065336545e-06,0.164104605646725
8.59391341229041e-06,0.423086306902713
2.97291401971506e-07,-0.476250542759055
7.56457177648201e-06,-0.893972991689684
3.63963725103981e-08,-0.00994485778552481
3.51042785796154e-08,0.0380986230099672
9.00196655616052e-07,-0.0182694717771307
1.84603931175968e-05,0.588723999302266
4.22354156458065e-05,-0.437498419035794
0.000309606120765608,-0.107117109767707
5.89517091094896e-06,-0.460599109673415
9.01122632513501e-06,0.0956482026836429
7.3772281243376e-07,-0.0828118857047627
1.34428923348436e-06,0.147593929757306
5.59196887368188e-06,0.267732998114473
0.000838638075948125,-0.852941326093985
1.91356480271502e-06,0.330189736984102
0.000718162326300634,-0.743498774270112
0.000377600240315458,0.128709521248071
4.66882597690133e-08,0.0465963041238745
5.80358189437354e-05,0.473716885955744
1.3123327226703e-06,-0.135230934358899
1.09158770038989e-06,0.0869339318603019
0.000388180035745197,-0.307992474484039
3.00023887870674e-05,0.00210056203781207
4.60277155644031e-08,0.00534662932217094
2.5803166460686e-05,-0.419261704376262
5.67012827031465e-08,-0.111650789455214
1.89057536445585e-08,0.00382851247702545
6.92916172272156e-07,-0.00202382888027666
1.79361510220991e-05,-0.763535334747828
4.60232514472802e-05,-0.886207977351455
5.70272341967612e-06,-0.191801145457694
2.10726195432792e-05,0.34584043108151
1.80073005176064e-07,-0.0528467751700053
0.000342410049782309,-0.705625589449654
1.08954426585097e-06,-0.158158590214503
1.7773855085078e-05,0.782515681143744
1.7051701840016e-06,0.509048264221213
1.69997359556591e-08,0.0443768485136659
1.50678819127657e-05,-0.131892792251896
3.6423282145378e-07,0.0832894584028926
3.20991650232968e-08,0.0259563560879932
0.00027068989347719,-0.124875556158346
0.00041205948223542,0.25161221473343
2.31223746454816e-06,-0.359874345233182
2.07402610877327e-06,-1.14456039152347
8.99651235413872e-08,-0.153396450812723
3.99809561746431e-08,-0.160817935292374
1.07401907559099e-06,-0.23014077384407
1.30694247125075e-05,0.18611453890812
6.69141327947078e-05,-0.0921995861395406
2.19596831687163e-06,0.506159070299262
8.85057508833111e-07,-0.00632917711507874
1.17359604168355e-08,0.0036130089045854
2.95024727000873e-05,-0.790346446590655
4.37024205744556e-08,-0.158856372747669
5.23359047720675e-06,-0.066079322105235
4.64248026709028e-07,0.0540880784801413
2.56142436361068e-05,-0.178939550319372
5.70304456109957e-06,-0.0683278862632675
5.19737652193824e-08,0.0512431406586235
3.92329639325637e-08,-0.0490423601621133
2.41899755941124e-06,-0.148975386438216
8.53323020110428e-07,0.188270391492082
7.8986872790438e-07,0.195063588482664
4.91269396705655e-08,-0.0105357547542578
8.87807024493039e-07,-0.205785347168187
2.90948574381061e-07,0.0271023526308251
9.95825949910826e-05,-0.350120843433708
7.12445864183011e-07,0.486560279370831
5.35398023211642e-07,0.143883756528233
0.00201155903834881,-0.284179909505407
1.74191863676071e-08,0.0167546348250638
0.000236855121650227,1.06648987817422
5.04022716107332e-07,-0.233114678124539
5.46691258183454e-08,-0.0263518675807324
1.6400079912166e-06,0.0718480000715817
3.09909383489493e-05,-0.384327283239711
0.000170557444302474,-0.430335020313721
0.000353852602299623,-1.1174270191868
9.94039149091285e-06,0.0190145372958336
0.00149548566029779,-1.42581653228709
2.45985434352375e-07,-0.177232296594459
3.3072633806938e-07,-0.0564220000570273
0.000231268234725576,0.234262141668509
3.1406832446445e-06,-0.140119222336798
5.83003397381617e-08,-0.0456866319177295
7.01889256335089e-08,-0.0716078573913593
1.08278576095072e-06,0.159834752040888
2.31487481007307e-05,-0.172238522146307
5.06412588873306e-07,-0.0284717694058115
0.00110580014721951,0.0420625158544996
0.000768811068251002,0.713018556826714
1.19228864487948e-06,0.257304763644748
0.000391931041248333,0.485419479402412
0.00112976617367654,0.122645340018773
5.52630723693183e-06,-0.134818739430151
1.48486056238271e-07,-0.0740954607383655
3.17177974345e-06,0.0380980776050758
7.35759839868949e-08,0.725090207158804
4.25677213029857e-06,0.19424097891963
4.98541370601461e-08,0.0159282463048864
3.45031344873032e-07,-0.078855771946412
0.000576079540304091,-0.324649054559819
3.31773881288413e-08,-0.0208223660356641
6.32724321261038e-07,0.171533013213611
8.31025778515955e-06,0.0780108680862737
1.2722267528323e-05,-0.598479049361025
4.73266088767688e-07,-0.0406437704691273
1.17986661889895e-08,0.0522040833182488
0.00106392262008542,-0.301828235979766
1.07811407500941e-08,-0.118131130379342
1.31824336443451e-07,-0.169400012300095
4.82527572871204e-06,0.87133527998039
6.76352926021178e-05,-0.183677666466604
2.47950429716936e-05,0.186848412663957
0.000388633290468122,0.0357869888037624
6.9184957062482e-07,-0.0779106684631175
9.9047416507805e-07,0.312760823042177
0.00239448141611852,-0.497897581920002
2.02529804120544e-05,0.838744215227611
0.00048790626632789,0.545207432810495
1.52146668151563e-06,-0.0793921341886889
0.00129809804393373,-0.391455033801011
3.67267843345608e-07,-0.0323637870631702
1.28074768101383e-06,0.194836972597506
5.63467223337968e-08,0.113856238004402
1.17563416909053e-06,-0.719538008792135
5.85201371933365e-06,-0.326135571404918
8.36754609947521e-08,0.054255479635539
1.74976559905071e-07,0.131843727049307
2.71882747846749e-08,-0.0297349788277795
0.00034261623335158,0.836256465840029
0.000998365503341534,0.987841816746628
2.47650765133151e-08,0.044479729375585
0.000288390389344639,-0.721255759689545
3.73637182249396e-07,0.132591991442309
1.7720779533603e-05,0.233781970415792
0.000502194712534926,-0.204821577025504
1.52769912099061e-05,0.454130620139363
0.00127375486380286,-0.814456053516764
1.90906666638358e-06,-0.374161296900424
7.30047228978768e-06,-0.499481828558188
8.59547261023288e-06,-0.171873031757638
7.99724729301852e-05,1.28843830984096
6.21292328677179e-05,0.406997657108398
8.52567546776896e-05,-0.755105547528362
4.48719650936174e-06,-0.00824756066143488
0.000121156897762647,1.19443011598345
6.45814182257853e-06,0.559888899023912
1.33812279761049e-06,-0.0680703805426975
0.000772955904597986,-1.08715989646122
4.12342391964766e-07,-0.20042699626271
1.68323715684757e-07,0.38985751491381
0.00387283940534856,0.637951920377037
6.69563427468868e-05,0.55930293050317
2.07572989539746e-05,0.152694982582117
2.9182892429141e-06,0.135797359696686
0.000456372338604486,-1.28546399399854
8.26279923399053e-05,0.377648899402766
5.1432266715267e-08,-0.0587264003527588
0.000903142909082012,0.260637255776737
2.36751577983075e-08,0.00776768694697437
2.69182657901257e-05,0.520099438522989
1.17407392756521e-07,0.0024771556159286
4.74789381639946e-06,-0.280416189474267
0.000105243142064309,-0.327747627631944
2.26102808566492e-06,0.205648888382064
1.73987390509782e-07,-0.104717280193563
1.75021504932382e-05,0.0957738441284524
0.000929908415686748,-0.629624396956677
1.05368450719682e-05,-0.571878603404256
0.00029977220329317,-0.0871676237487652
4.98361908898069e-05,0.210833826047801
3.70273306441206e-05,0.246619775251475
3.21274873634762e-06,0.320390916514865
4.60561485654133e-05,-0.615888352867482
0.000478438402793489,-0.133395831671919
2.3513188646653e-06,0.286724723197553
4.22848186991842e-08,0.0708913723189143
8.75151888754745e-07,0.67710839162083
2.78124258279107e-08,-0.0734015695308249
0.00023598518243954,0.315739769147524
4.54362427588497e-07,0.333596498451974
0.000728377678445161,0.178335411702664
2.47301135760075e-05,-0.448460963132861
2.42810167986297e-08,-0.218622599698019
2.53232960315757e-05,-0.0719050171134936
0.000212905383075164,0.28863448829493
1.97410013355876e-06,0.0226051236116981
0.000220595180458378,-1.0994777681483
0.000106487379296684,-0.699883082005417
2.10354478442365e-07,0.242949465420942
4.00827245388121e-05,0.960605229246263
0.000215722837283683,0.157880796593168
4.35660946645491e-07,-0.252901254264182
3.00395963560935e-06,0.25850659202173
6.89046707747096e-08,-0.177177790584648
0.00111118770235406,-0.164100220431479
9.63793820879088e-07,-0.49812254832333
1.54999086859448e-05,0.547882152586911
0.000102222513710791,-0.36959788006673
1.97617920397934e-06,0.188543099794676
5.75838349037313e-07,0.047767194689778
3.41891830821023e-07,0.116223406845182
0.000145671996367406,0.0032301429774495
1.83097947317708e-05,-0.146569757130621
8.29528016865799e-06,-0.782391907999713
9.04331744552129e-05,-0.070298927872664
7.79429408086114e-06,-0.113657670185851
0.00178468826876093,-0.281029389533096
0.000145191890979926,0.302165400761072
2.22657189255172e-06,0.866096576617243
1.14951317707769e-07,-0.0681138109472867
1.00360963799497e-07,-0.0667802453383868
2.21297055600858e-05,-0.351946281366741
3.39765139188828e-06,0.00208719237731455
1.34959962942336e-08,-0.0482227407002911
0.000243516193397764,-0.670505054559835
6.43800906161282e-05,0.442802305642786
1.79718174292328e-06,0.318125913764789
4.72859587920507e-08,-0.0204814115154223
0.0011730574867688,0.879298654853773
1.53971660081723e-05,0.011486315278579
1.11032771507901e-06,0.425233298426994
4.66041278154534e-06,0.871973864361376
1.53749890245295e-05,-0.332903864288371
1.58342900439364e-07,-0.0353200918117784
2.95456892410907e-06,-0.174058129049661
9.7320885307568e-07,0.100438435402963
1.13687082420507e-05,-0.155488480125464
4.44527131805821e-08,-0.0828741402939362
1.05257477234261e-07,-0.0135450460871737
4.57820477728199e-06,0.282583700017755
6.57293981340018e-05,-0.718267824003716
1.40518339117025e-08,0.0296321967947138
1.52627987984998e-06,0.0824098605222309
1.4476839841379e-06,-0.110140724910538
1.65928584034476e-06,0.199670121791005
0.000698542304499104,-0.101530920539786
9.72053417127838e-07,-0.0990178833416058
2.77321983512937e-08,0.0722593293756923
0.000272104550483572,1.34047710736399
1.70153590531932e-05,-0.00308505517955209
2.26188387810678e-07,-0.0854647663926764
0.000345836679011509,0.386279792007196
5.93155308634671e-08,0.0463115794193595
7.69163989811578e-08,-0.0230663568547617
0.00018186060108244,0.0928084886074701
0.00143994244532127,0.198328479514377
5.14330612507637e-07,-0.0731686031087894
2.14810805039018e-06,0.509014951181765
2.65116825756516e-08,-0.151925911850671
0.000936192667417045,-0.92435766345511
5.8983096584684e-08,-0.230740564144014
4.5013617659065e-06,-0.0852094556352224
5.75269816969303e-05,-0.184687302619266
5.72804465559447e-06,-0.0936787932145539
0.000475568587263534,0.516224212246888
3.00846533739736e-07,0.0389261247413038
3.39539081454822e-07,-0.639714942325051
1.45981882153314e-05,0.105912022814224
0.000153307588194149,-1.00304069924511
7.1434956485844e-06,-0.359864987941119
7.10381245283696e-05,0.382500417241205
0.00072089782992974,-0.223551732207387
2.50668746984301e-05,0.789996183994152
0.000542389955930734,-1.36862476855073
6.12849341455992e-07,0.163795753103766
5.41694391064501e-06,-0.296056453957269
0.000260937698392772,-0.582589317780784
1.96101712137688e-08,0.013592670397674
1.4318683442131e-05,-0.24368436996605
4.33357649218202e-08,0.0259173669721191
4.30062856105956e-07,-0.46766224205458
6.09382184575236e-05,-0.559526112079304
4.12549795286141e-05,-0.514705710860481
6.6703475441595e-05,0.0034352320361038
2.63182527013999e-05,-0.141107927322612
3.33851226713939e-07,0.446069668516286
3.72887122207694e-08,0.0707836490214291
1.41679983385604e-07,-0.0611577833747657
4.50060636721864e-08,-0.157423973268743
1.22059130837151e-05,0.872306770920348
0.000823444357770505,-0.255148946787887
1.68269119943524e-07,0.0549115738104617
5.49237588465473e-05,-0.624376044220316
8.38814321023352e-07,0.147906201916104
5.74571947710852e-07,0.128300895031514
3.22717800202935e-06,-0.00677294728700314
0.000317080148557085,-1.0117677109946
3.5416853684128e-08,-0.110738848412594
2.26991569758473e-08,0.0131143400914572
1.49832256795323e-07,0.139405906230256
1.54167671936539e-07,-0.00154923286952514
0.000206575563184428,-0.0946325621370067
3.12345741920164e-06,0.044902285876818
8.00218815686769e-06,0.495690762397401
5.25972485290352e-05,0.0853067426210608
9.7919147012414e-08,-1.0283378620422
0.00112378276130546,-0.624012051517859
4.93604826365252e-06,-0.294649698948802
1.407349612631e-07,-0.0284950697404097
0.000172491296972444,0.37547538604412
0.00130607909165345,-0.964603873432563
5.58480466650199e-07,0.127211468903627
0.000248839822902318,-0.129676369039916
0.000664099312113041,0.874200867786535
1.0989174039295e-07,-0.0439008349992177
1.28013977473624e-05,0.379623039491524
2.02548731574048e-07,-1.00232018139012
5.65819150447327e-08,-0.020104831605023
0.0004188890039547,1.46666826188779
2.17425283431722e-05,0.126150037926511
0.000187388091301093,0.1422882771416
0.000250580392321947,-1.6455545309774
2.62740551918399e-07,0.0722204669726177
7.92283864535974e-05,-0.11003391465313
0.00014165165553247,-0.750169098246091
0.00106990174164011,0.0306796157197104
2.78907407219022e-05,0.658908044757062
1.08916592415278e-07,0.154783334804517
0.0001362995735216,0.212242095625636
3.48771422756409e-08,0.147777546585968
1.63665545388112e-06,-0.183663096048015
6.81193280398989e-08,0.291219575317819
1.80370276532944e-08,-0.136982620120486
5.43852066619484e-05,0.480232146671233
5.5681908711882e-05,0.393162920911668
7.28377192006171e-07,-0.0164658211321226
3.60719250116269e-05,0.430047331838588
6.79866424896981e-05,0.0805873863088864
9.45208032463378e-06,0.0694011557962055
0.000810347573736333,0.304371375871206
0.000255578469174528,0.990209875505455
0.000311130890243965,0.365888337906105
3.58248204348415e-08,-0.113547056150768
5.20532494627894e-07,-0.0207009752730634
2.56837614860218e-06,0.306021779781489
0.00174345410099787,0.496385289868207
1.29887954085525e-08,-0.0321691466538539
2.48701506657439e-05,-0.67818438751614
9.01694262769627e-07,-0.71173595464231
1.40928626863749e-07,-0.0477652125868491
6.11262945230718e-06,-0.04303375497314
4.64188333519262e-07,-0.866961934383118
5.89539854969458e-06,-0.149156207818528
8.16031882842594e-05,0.57320055251031
4.9394521716568e-07,-0.000693128274001982
0.000638806292162131,-0.00373756463511681
1.75148836567991e-08,-0.0215792377266146
5.833823503907e-05,0.0386730580176178
0.000403644789772233,0.953926759592973
2.33919334942109e-07,0.106121882153959
1.43857485882423e-07,-0.0388320545187808
3.9916626872301e-08,-0.10370715827455
0.000131278423264134,-0.274068476133006
6.52422138678677e-08,0.0932758390255207
4.80102810484786e-07,-0.0517983506658811
2.09510412394953e-07,-0.256081954826549
1.74977032968179e-05,0.124020306692146
2.45142287822337e-06,-0.29363460159162
8.3544488785362e-06,-0.364817002322176
6.33167276739013e-06,-0.0637876278234276
3.68608659134541e-07,-0.0212563855787268
2.31969027389423e-07,-0.0211436289972536
0.000748310548000473,0.00357146176897861
1.41605385591769e-07,0.164385601109007
1.04687918286064e-06,-0.264111311519619
3.02522999749551e-07,0.00485926007706832
7.91893053369162e-06,0.0722103406693353
5.60052009094199e-05,0.33955238607433
6.91114827413237e-06,0.00175465595442527
1.2574199376438e-07,0.439743157923868
0.000110857084399187,1.43074086593115
0.000247104674157569,-0.334254161308945
0.000438966163946615,0.588485220541708
0.000155197093904955,-0.368504378910215
8.96699769537522e-06,0.490642702209879
4.06409828218524e-05,0.643356001259579
6.55871938931693e-07,0.00539993658713689
3.04949166696962e-06,0.133233484793682
0.000833742346476381,0.846024626191733
2.966500762703e-05,-0.128450021685304
2.88180870989323e-05,-0.190183756852525
3.28859093027165e-08,-0.0101806077587601
0.00233669688392754,0.80337337697682
0.000134643764280671,0.0496567114077449
0.000165054707986882,-0.000115599150483441
1.60025397497234e-07,-0.0363839882390192
0.000252805722245184,0.270852328046953
0.000100915561133209,-0.178932291300615
0.000167123007826904,0.409045985300357
6.11835801538902e-08,0.156024839490219
3.70073930303189e-06,0.214991382217623
2.33735089754614e-08,-0.0140437847655347
1.26744482364929e-06,0.31317124722576
4.88427955082549e-05,-0.396852310491426
2.8654975593995e-06,0.30746830391784
4.02939385539415e-05,-0.00740868523912683
9.88469239227541e-09,0.0288557401534581
6.25683740177363e-07,0.0036901707351375
1.13315302455858e-07,0.158956830685664
2.82259542730827e-07,0.834120849947137
9.01800030862884e-07,-0.0735212455173251
0.000169192435898547,0.551055050253516
0.000279074846562452,-0.438056034803707
5.3090687981252e-08,-0.0520434947583591
0.000450767683498901,0.761921376810217
2.21791267874372e-06,-0.140128173287192
1.10280033942167e-07,-0.00803668086094802
1.52229659846896e-06,0.128928096065279
4.80601248757361e-08,-0.00650886509829163
1.19488501276688e-05,-0.337388863826392
8.66116163248709e-06,-0.677198785771604
3.05980922655925e-05,1.05197652210691
2.45630423487553e-06,0.246138275908054
5.44291726239168e-07,-0.161493857473938
5.58665125277766e-05,1.244926234829
1.09190619947268e-05,0.0953536385367149
9.49784761166978e-07,-0.0369483086317264
3.03613333143401e-07,-0.0377378300858098
0.000986375311577479,-0.173199459152748
8.17023845423842e-07,0.0960784805423765
1.7527389235628e-06,0.0471592641365226
6.97956445941165e-05,-0.397319957370572
0.000797980781186792,-0.172102552717071
2.00528603788341e-07,0.395468962464102
8.01359961818786e-07,-0.0415335112306502
0.000165248989333957,0.37233235908653
5.27407894412387e-06,0.14327049596506
5.15978134955654e-06,0.162030429495162
5.11704445620253e-05,0.166328516653142
4.01018849744528e-05,0.679737541389996
0.000505801539461975,0.220482397808167
6.26782810121177e-05,-0.338375546551302
0.0002060477117896,0.266851988924171
8.21183715886561e-07,-0.0219415292842738
1.36453998975195e-05,-0.353917475179193
1.58989341892673e-07,-0.0613141558565509
5.29304484520329e-05,-0.801205701676135
2.05543400907338e-05,-0.0870853234799177
7.47148227743007e-08,0.0601749719346919
4.52826169575894e-07,-0.0873719193627324
9.95186296233847e-08,-0.0018021009759909
1.29876161956136e-05,0.541891424037652
4.65106133317155e-07,-0.193619329566787
2.96990321759216e-07,0.0111377077228704
1.02951200715666e-07,0.0135360865831566
0.000387661029462628,0.514887460457886
7.54295614908963e-06,-0.237545890396471
0.000285723077345899,-0.766180200112695
5.5259989306683e-05,0.0627118975004214
0.00018107079330891,0.0572145170872525
0.000313413657412751,-0.286283037418076
1.00529064878352e-07,-0.0434219182948892
2.66883313204351e-07,-0.229213925432748
2.28160273346962e-07,-0.219181776584938
1.08521541510212e-08,-0.0466585577453861
6.85686676582419e-07,-0.0458249438530797
5.73386436827819e-07,0.321034046615673
6.52153291316145e-05,-0.387968813018223
0.000218445026566325,-0.0631697877995842
4.91694446757408e-07,-0.153513099366628
2.4802117826429e-05,-0.89653921057576
5.80652758034008e-05,0.654668936041047
8.13642590787082e-08,0.0849848280664019
5.45401656253559e-07,-0.022946349698656
1.32141325192506e-05,-0.286212089454869
1.12223646645609e-07,0.761928552024348
0.00118950800038646,0.631303128664295
0.000103425374499722,0.763760991501637
2.1040016128147e-05,0.534154847504655
1.52941552336229e-05,-0.694582618884912
2.48174965147622e-08,-0.0201710415892366
5.89413390932845e-05,-0.0190959982502663
3.00106530649686e-07,-0.0591743581866275
7.33129590242317e-07,-0.08040493604776
1.34451816987771e-08,0.51079463499711
1.55665903055529e-05,-0.568660104918003
7.37830017517618e-06,-0.214321087958565
0.000154051655017795,0.141907870420623
9.79700921586462e-07,-0.0774302073956156
2.30608426282212e-05,-0.00069369748006947
7.29617569610636e-05,0.368068736689561
0.000407505697840324,-0.97312814342963
4.22181577816164e-08,-0.0676480372836235
6.10641286357064e-05,0.179152868185148
3.52130880679627e-06,0.36899051322755
9.73800800735412e-06,-0.0691499252876614
1.64857498996719e-07,-0.0407933889498883
5.00537988743874e-07,-0.256219562736825
3.50577944549286e-05,0.161187358055912
0.000137430871464309,-0.0839136222510476
7.52745457326361e-07,0.00580586707546509
0.000255626196709288,0.850199144484235
2.37275677882827e-07,-0.0874723077818483
0.000202575750302795,0.308406296180024
1.39889889551757e-05,0.264961249590663
3.05995005682493e-08,-0.0296840631243011
5.87224076777834e-07,-0.398718301867902
2.26432465821038e-08,0.024098748250347
0.00117339191202308,-1.19074781554683
1.19116869840705e-06,-0.63698313532576
2.07096366349447e-05,0.864495766405819
9.7216303088429e-05,0.664852517277603
1.2395875357197e-05,0.0114951376063141
1.10858876174355e-06,0.0861134542095617
3.54895721479701e-07,0.252253662935728
0.000548576002151561,0.739490387000168
5.95935050513106e-07,-0.0519291369661134
0.000247446767765551,-0.728343339797856
4.49143615758549e-08,-0.0502240050949019
2.44711801535145e-08,-0.144824556385472
2.03470229545029e-07,-0.0225512252045299
2.39923881761375e-06,-0.385195385346101
3.10177015773465e-06,0.436217942652135
4.74131818976742e-06,-0.255308003691534
7.83439522106171e-06,0.0405085317011366
2.71100814784403e-08,0.621587075640959
1.16710261385842e-07,0.148739359224709
0.000320878409592669,-0.212585888637364
0.000423897114752583,-0.509291993082473
2.68247008539957e-08,-0.106692750639391
2.42751018891659e-07,-0.0127242796376935
6.20805965865345e-07,0.0379912648521186
0.000497211540112261,-0.0347922725739452
7.25022210338076e-07,-0.0137283504195613
6.0427460340874e-05,0.576621716354616
2.50333209884995e-06,-0.299040214945279
0.000108977169885479,0.401096108548684
2.08680653934698e-07,0.118557511564844
0.00119867231716825,0.16690363220733
2.38299365309906e-08,-0.0583081860822044
6.85947643038389e-08,0.0372120124060058
0.000150902209877545,-0.342025803622948
4.62826449680784e-08,-0.031099025231155
3.15089583414981e-05,-0.152952904244581
1.2865920164233e-07,0.0306187386484002
1.08885389376444e-05,0.16023791766408
0.000107644856101936,-1.27106350119489
4.01018541951389e-06,-0.0561504766566192
3.80902708116399e-07,-7.10987552586648e-05
2.94770674496594e-06,0.256830765592105
0.000448842883414503,-0.320059042807811
0.000178161354755752,-0.152221169047348
1.14890550327624e-07,0.0820024337227897
9.20877513003099e-06,0.132431368148445
0.000287621292218814,0.699459732657919
6.87181323373881e-07,0.0488540719703505
0.000507382558920946,-1.31647604614625
1.31761718417455e-07,0.0298198052293486
2.07590988062582e-06,-0.0970672539266186
3.89403605888434e-05,-0.020967139890887
6.62259513274585e-07,-0.153731506014357
2.96487249168858e-05,0.215899646551874
0.000185259023145404,-0.0726675510331165
2.22565748318362e-05,-0.220781008488622
2.20037791217043e-07,0.0983535327429962
0.000374007391701717,0.198154852752366
2.16146036303574e-06,-0.0341468324091667
9.30041613051937e-08,0.200193015501659
3.03660766945258e-07,0.140353520185426
8.88246727784204e-05,0.484633182936772
2.18545048139706e-08,0.516929078168149
7.95228702500506e-07,-0.101099683218661
1.68267782930419e-05,-0.0990211251622755
6.5347539609466e-07,-0.0995710222464904
4.84442050739411e-08,-0.00161304865257101
2.91958991752231e-07,-0.437590256021621
1.14033082759313e-05,-0.0880339129912264
5.34891945332316e-07,0.572621752328204
3.28159686555306e-06,0.00562849653082645
2.68279202344931e-08,-0.0810801448077424
0.000386193882153925,0.896976503933456
7.29699847411379e-06,0.122962731822851
0.000375495641036598,-0.989863381698005
1.55377130224693e-06,0.411607980850863
1.8647162645044e-07,0.0670169681481216
7.86145851447508e-06,-0.448162245602144
8.17466680891973e-06,0.186553525216043
2.71303042947558e-06,-0.0692067892097857
2.11402843536402e-05,0.0267528051620451
2.9570934849908e-08,0.0529379398598872
0.000153127625277246,-0.665935285534052
1.50661570399089e-06,-0.425738161588737
3.19452345803228e-08,-0.0512805259001079
8.22512753464609e-08,0.0438806363525448
4.92048384899713e-08,-0.00887194155618857
4.92423348814484e-08,-0.00759931191611365
1.1873092385966e-07,-0.0083674528236379
5.83579628998359e-07,-0.0201450997384028
5.91213732125413e-07,0.142531175545099
3.05999476954357e-08,-0.00589694259274231
0.000495862945525732,1.55152276410831
0.000564780624588601,0.048858603939186
8.23138399186442e-08,-0.141889056905786
1.2636446301399e-06,-0.0492526548988435
3.90133161396315e-06,0.0190611917899586
1.19263697098301e-05,-0.0853729635296698
4.13047977517052e-08,0.000933017079426469
2.02880485227172e-08,-0.164899726782861
2.67912170003061e-06,-0.58338413323757
5.25734781718279e-08,0.0415920168169139
0.0010869649666719,0.305033498122359
0.000151502926082091,0.283827301092367
0.000292840037155837,-0.217937566596245
3.68517671743894e-07,0.196664891234073
2.90647579679603e-08,0.0363105571021923
3.92427925719494e-08,0.0160722615741745
5.27260665704958e-08,0.537886066568529
0.000131336447446518,-0.372891473202739
3.88962364105257e-06,0.160184314763078
0.000626175878386675,1.41281848941437
5.09488164927609e-08,-0.133688853645645
4.28196993260446e-06,0.0597657352252379
3.28573290260142e-07,0.0656494827756654
0.000105671222709512,-0.717758882146415
0.000502723245784228,-0.448865508514818
1.57422659056858e-07,0.029534031451843
4.66284033212958e-07,-0.0475930019473247
8.81031378151002e-06,-0.0374845512404157
3.09829342301375e-06,-0.446680345014339
1.69801668137298e-05,0.210263093900859
0.00235533291133877,-0.754834058225309
0.0004199249520036,-0.98885993779308
3.38919651455889e-05,-0.185983332311513
5.51504415383039e-07,-0.0320174642008613
0.000539506895198431,-0.524523655133032
1.14882041440925e-06,0.587220955807876
0.000647744944687432,-0.705441023446376
7.957695789656e-08,-0.0494469495472291
0.000864377486077531,0.395343035508057
2.36229121846366e-06,0.17528557467524
3.23120069350054e-06,0.0450513912420424
8.17913762618305e-06,-0.636720737717
8.00356202600546e-06,0.0829761920222638
1.8749446315842e-06,-0.431122088871821
0.00015606847448704,-0.334941776362263
0.00130683562770062,1.07399977936177
9.5543909757851e-05,0.178400317533077
1.55939964938501e-08,-0.0330671175593997
1.5739440052507e-06,-0.301183589959957
1.96064932212751e-08,0.0159394018720985
0.000293871439327725,0.459340567132745
0.00051271973247645,-0.636241724119142
3.44469076000681e-08,-0.0203272762555735
5.59783469858216e-05,0.456215262396378
1.13483087907705e-05,0.525993493049391
1.79112314374835e-06,-0.676118147899562
4.64134009115172e-06,0.283210720582547
1.09885178487967e-05,0.40187568460136
0.000910357338363022,-0.513603575357317
0.000170718389115517,0.0195870272594656
1.05861016288509e-06,0.0102691961197247
1.1823389657041e-06,-0.0877795943929553
0.000335571903298227,0.0994373262373913
4.47715096650993e-07,0.0610295331130586
6.6583429893078e-05,-0.465954368949558
0.000527909684863452,0.852043730921429
6.57439856678578e-05,0.666707741631194
7.79989327000939e-05,0.358817184625104
2.06549497288456e-05,0.219860467196709
9.97655628576561e-07,-0.138971773307758
0.00022052377443923,1.26610756065238
1.09187867894231e-05,-0.943307281233206
0.00115093534167283,0.835314453196659
0.000898485622712379,-0.3218915614806
5.3398397141466e-07,0.0362051690024265
8.78350290810315e-05,0.120033454002735
6.97315653713549e-07,-0.0304714794805156
2.46121388361417e-08,0.0403905286750039
0.00108505961760656,-0.566422913284655
7.3291143348037e-05,-0.307552701874302
1.39581602858885e-06,-0.338662356491149
0.0010310993534521,1.05895589340603
2.2359197204435e-07,0.060715109561402
2.49104410990665e-05,-0.211386320056856
0.000975425099918811,0.343563249540541
0.000139221533624877,0.0679862315809605
6.22165050679174e-08,0.12949198190133
0.000102341271598839,0.390981374175439
6.93755910775453e-05,0.502155248866325
6.6467183302719e-05,-0.447168859780327
5.12996597853447e-06,0.128080911171032
1.25703861333071e-05,-0.633319259429295
0.00101844995102434,-0.25131979596967
1.81244263477995e-07,0.0676813938423996
1.34875291434802e-08,-0.0768733111608345
0.000400547189016253,0.403278421265823
2.97790689104922e-06,-0.388514897819522
2.02717806392582e-07,0.895882765190441
4.30434413161664e-07,-0.0973171416258093
1.66067766855162e-05,-0.0703565534721488
3.04560250207558e-07,-0.604340813004685
0.000491306864726836,0.130997066449639
5.88185849845599e-07,-0.038285053214192
8.77425538162748e-08,-0.0436639424666516
1.74423438654097e-06,0.0984216289042714
8.06597967310817e-08,-0.0427756691900983
3.4157296546111e-06,-0.542665133766449
5.05734983790628e-07,-0.213649947479041
1.88460969590607e-07,0.192172768837532
9.01656107888608e-08,0.0167861959989437
1.14868323292725e-05,0.363237820630899
5.55784579616255e-07,-0.0902837863960179
0.00018632286407411,0.311372111365946
2.88294427929114e-06,0.25092361358155
2.20038349665222e-05,-0.215560910643899
1.06552646153125e-05,0.413614959315368
7.46685970439507e-06,-0.873800689616216
0.000120321747479908,-0.74623998796316
2.43774228743631e-06,-0.162552847752706
2.14515227912306e-06,-0.185122956095357
1.32443124330856e-05,-0.083217331980092
6.52398342868065e-06,-0.0966690810831182
2.31222088263223e-07,0.168548476338887
5.18864892063278e-08,0.124483535073565
3.62888909413199e-08,0.38731714304514
2.30026779815559e-05,0.312181088302245
0.000250932232134663,0.0530476872262767
5.52906178863589e-06,-0.333830426424514
5.07725752215458e-05,-0.374940831954786
9.77200161686549e-08,-0.0614319449784402
0.000434002158414819,-0.508672277092949
3.19928654830199e-08,0.111601929575234
0.000889097430058789,0.184781642997755
0.000384118630581976,-0.624573823394293
3.47543470873241e-07,0.104254356905803
1.34967484151344e-05,0.201003559108288
6.39627041885794e-06,-0.475270320960892
2.0855274980484e-07,-0.109526559939852
0.000257906246783758,-0.105886783157545
6.23655376566599e-06,0.120721418127406
2.1913131799213e-07,0.449622204198227
2.79827871664719e-06,0.307436804735447
1.22361223898684e-07,-0.002942434540467
6.60720619010921e-05,-0.319933262528961
5.91529627188718e-05,-0.478238095153178
3.88924791396217e-06,0.333801608429954
1.6136597261617e-07,0.178163872773394
0.000483652714180995,0.60455752066703
2.34845853476728e-08,-0.0524729058720051
1.80435530584531e-07,0.0260372021899567
1.63301011674804e-07,-0.0726935868974117
0.000723756648497841,0.541788625987233
0.00225077532509025,0.303858345896376
4.63482644003756e-06,-0.265745429168237
0.000146489966130079,-0.991219897729811
1.1311903261621e-08,0.0876657837117419
0.000465136482240584,0.544226753410038
5.04087729670391e-05,0.407162770557911
5.87879586087021e-08,-0.0203450028058111
0.00016587255939228,0.12686621074969
0.00123500943833104,-0.0367775559533398
0.00179389266812082,-0.175946153250769
0.000652314533518974,-0.697726094786766
2.61459099745149e-05,-0.270041664577553
3.40227888111981e-08,-0.028983657131982
1.75469685640312e-08,-0.0675624948375992
7.71374918905438e-08,0.0375622516512952
5.81068207487767e-07,0.212302684079006
7.42197227542211e-08,0.133101964037951
2.33224284485965e-05,-0.239167669997394
6.53569679370573e-08,0.00948125332224859
6.42119768531251e-05,-0.630028241547589
1.78687750893075e-06,0.0124693038619242
2.78978011242101e-05,-0.438606369169311
5.66944090555387e-07,0.0933956667057802
1.57614478987549e-06,0.261119654663896
1.07453165772602e-07,0.0740962815449704
1.5151192677295e-07,0.0650254896434686
0.000529713772154346,-0.622949239508738
1.49785825082137e-07,0.0262624652580987
5.57397249421103e-05,-0.0953175151774785
0.00060227631614574,0.211301226453236
1.48942403285727e-08,-0.0166657726361097
7.54468807055698e-05,0.954580603495254
1.50114052917477e-08,0.00633075872050881
2.89702287151838e-06,-0.253706790601654
0.00142885573174067,0.00414812494583252
2.9774286455587e-08,0.0232923066471987
7.99607495191125e-07,0.0975389598170391
9.51378962012554e-08,-0.00464320341191652
2.29781115034222e-08,0.215124522635914
0.000174702306838107,-0.192857703696143
3.48744279852148e-07,-0.388920856497374
4.19571005389832e-06,0.0711950311904456
1.29662250931838e-06,0.336435865162934
3.37559559391981e-06,0.12439888053387
2.39637094588533e-06,0.133945022133651
7.32377591858117e-06,-0.144514828388468
3.42316738298479e-06,0.489162067986125
2.23943776186276e-08,0.083412660982819
0.000224655743553963,0.386012050866715
1.28417190435439e-07,0.411005291384475
1.1719000163607e-06,-0.132243788463559
1.93174194534523e-08,-0.131593663388411
9.25419546076583e-06,-0.0855762748530746
2.09788506120831e-05,0.665443962001628
4.08412107024713e-05,-0.0307909235684859
0.000366655538786105,0.113345592272478
0.000685932028773727,-0.0487239438076388
9.73432887866308e-05,0.098495540128801
1.48038033437819e-08,0.0178634450599042
0.000199401522099996,0.16636954328333
2.41592784668364e-05,-0.420189463357577
4.95447963737089e-08,-0.132107189086326
0.000411597188938704,-0.356881900242181
4.87965579253841e-06,-0.0665394896442532
2.92954018697639e-06,0.220704190432747
3.59670513056651e-07,-0.0327299938782662
3.63138714422874e-06,0.353483086335547
4.07743744299086e-05,-0.444592500559869
5.43869701761114e-06,0.0189041639157572
5.26656512003638e-08,0.0458147678425255
8.64396195902255e-05,0.180393510734889
5.19231847792246e-08,0.00106249380032955
0.000564332427384423,-0.703428770714381
2.72422253674144e-08,0.0777412061875448
9.82684390907198e-06,0.907823629629736
1.01089028530121e-05,0.290220703106804
0.000597342322593531,-0.190049385237059
1.8491816986651e-06,-0.0869117922108726
4.20901476910182e-08,-0.0146252719057954
0.000488635352330248,-1.01669111822957
7.43132372504846e-07,0.179206400625073
0.000625291326171763,-0.40241974775291
6.50851705588148e-07,0.0704215830614453
5.06546537694594e-06,0.121116232827072
1.74968955303637e-06,0.139342853421747
1.75284641705477e-08,-0.0518210841033044
2.17293082766483e-05,-0.0422258544590171
1.49872617078387e-08,-0.0430494115414554
1.65063697521125e-05,-0.350667066508822
3.82512642597474e-05,-0.142760744556592
2.75687314106949e-07,0.0815180326919109
1.46049724337357e-07,-0.219511932157085
8.02843312157123e-05,0.153611169522111
6.2520098078459e-06,-0.070544479325402
0.000158390439007945,0.278781001031192
2.29723083443018e-05,0.238526948687551
0.00164242259391767,0.756658362465851
1.28916468454779e-08,-0.0618346681254256
2.45744028344758e-08,-0.0335151743494458
1.1059030225215e-07,-0.0928640426971451
0.000490764190130282,0.516639584493989
0.000892007545379021,0.840421394346928
2.10326683224818e-06,0.0180113435850262
3.39975418458209e-05,0.683656117652878
2.47167938192945e-07,0.118282095336387
5.4399444036777e-06,-0.464396381349095
1.37403376826986e-07,-0.185894220873186
1.98907985068856e-05,-0.133395033758161
1.1427708411029e-07,-0.0142806404658272
1.32979398303518e-08,0.0241316174614085
4.32930607040424e-08,-0.147412281255121
6.33632146092469e-08,-0.177297394225677
4.93429272115258e-07,0.116020004332361
5.38954630541635e-08,-0.0187235197856687
1.32430589678543e-08,-0.232684584936469
4.7905566278633e-07,-0.0199343967221338
7.06669725013668e-07,0.119129401850475
0.000213889241717734,0.678221649380713
0.000678022196775518,0.251758470130187
2.13834488707971e-06,-0.191555827287906
0.000631460979454615,-0.632467531947394
1.35433607443316e-05,0.0688878062127841
4.48575329352206e-07,-0.39694293484391
0.000272931845953192,1.36616848498666
4.75372443801213e-08,0.162117795220214
9.15790953408157e-08,0.22634170173128
7.31238393043044e-06,-0.00301046890633419
2.97929565200048e-08,-0.0195062337524811
4.19175677251773e-07,-0.246045903168492
3.17463608999161e-05,-0.850800279325139
6.61214133863086e-06,-0.731183539716775
3.00747798846171e-07,0.0546330694922776
1.0235437035145e-05,-0.408970114738422
1.65735236289442e-08,0.00632405636462701
0.000106989609381284,0.430301292707477
1.27801700300595e-05,0.0113835011573304
6.27628307596795e-06,0.532461203870137
9.07086356365077e-08,-0.652106075451594
5.12546288934074e-07,0.152138352658119
6.73193141044774e-07,-0.197331228366485
3.08863100528539e-07,-0.0722575798172339
0.00101091938647082,-0.149860554690956
0.00182900520982966,0.528027325663781
0.000308621676469838,0.347865710581935
4.67351087576092e-05,-0.108258454657186
4.98083499706871e-05,-1.23101376430229
1.24244205935468e-07,-0.0312528570143582
1.52438169251321e-07,-0.162207203832651
4.91480638768854e-06,0.0355261920645467
2.02810035904471e-08,0.0106700000388965
0.000373992726196305,-1.55752959073443
9.52271953118336e-06,0.338031828151411
3.31621175618712e-08,-0.00210692339544294
8.78368218907765e-05,0.285418735422432
7.49052943203767e-08,0.0280967541158267
0.000782126199209078,-0.0205094401447544
0.000778204088180326,0.249648737745746
2.68760862756157e-07,0.0514265204355471
0.000677653180447266,0.142304377179249
3.77451503374831e-07,-0.101345543253735
0.000158163039131232,-0.425297155464529
7.64122155077423e-08,0.136199900643093
0.000878927771477132,1.79171034996155
7.11401995764721e-07,-0.498629498579335
4.63525720217744e-05,0.208293519954686
0.00114866173652284,0.543349533125973
0.000268056315140903,0.910930147971268
1.13206358910245e-05,-0.189056693814625
2.15188445672685e-06,0.0645777964397068
2.64225605289438e-05,-0.0214355540649265
0.000456140816921698,1.11923661420018
1.13484217961704e-07,0.0701442873277019
0.000451892684685887,0.56336602658452
1.52064345593447e-08,-0.0319508322141329
3.98027956472807e-05,0.472263988491528
2.8588303823556e-08,0.0363489070263501
0.000269428152446963,-0.209539068092675
8.09992851408774e-06,-0.325498730343518
0.000446640468158484,-0.07332256855668
1.17429732219828e-05,-0.680164992096715
9.69266519835154e-05,-0.00543996407569634
6.95738413776271e-08,0.0102191668812681
0.000519790098078936,-0.184421766907929
0.000128750500065789,0.329403485845789
4.52301101670603e-05,-0.311373751807776
0.000757899799046294,-0.121150734792142
0.000752818584791721,0.786473315812196
2.30689415627607e-05,-0.272992911865901
2.4120997524022e-06,0.183132718235317
7.09441331926502e-05,-0.390147724148594
2.11895187983594e-08,0.0219947615987207
0.00074837578656393,-0.276595183594882
8.0650263373771e-08,-0.311909761464558
1.11602224471557e-08,-0.00864676580681455
2.53532623292288e-05,0.181635438314374
9.14784701723836e-07,0.228599517935393
1.40824877631965e-06,-0.0900797644776232
3.27741547256108e-05,-0.651111775698432
0.000670118676272541,1.45631753358352
9.90049820764802e-08,-0.0871613405917246
2.08117753609533e-06,0.832909312863979
4.54550350769896e-06,0.310065859011647
0.000230941829397623,-0.577139439745057
1.32210897531187e-05,-0.355042616593043
7.13815261862214e-08,-0.0066868318016964
4.17485483882471e-08,-0.124023530127237
6.19262293945791e-08,-0.118231746861126
1.86546282199919e-07,0.0224827608885867
1.7605163182843e-08,0.028885059371497
0.00130042971182021,-0.484232322564705
1.88764149757873e-06,-0.0107912672921684
6.75323206877847e-05,-0.25002887336856
0.000935763449241908,0.403186493879989
2.07606512579589e-07,-0.50776244710696
0.000121681368580847,0.836841397689135
2.39932250108025e-07,-0.176023028551494
1.66906819650285e-06,-0.112510716752571
8.05475525763513e-06,0.447699635403989
0.000105907458122874,-0.734002054329063
5.35355940578048e-06,-0.0462808994902191
5.13278450956089e-08,0.0337616719464895
4.48289600493152e-07,0.00692724370587403
9.62649093647456e-08,-0.0897031070905976
0.000380295558667505,0.889352332807186
1.98785847940585e-07,-0.152815650422222
0.000247720257831468,0.719051290057848
6.28543235475595e-06,-0.299053082304118
8.71508131752421e-06,-0.254165088413865
0.000147086694132354,0.644376103466763
9.97827545548307e-08,0.0272248122754771
5.27019604741481e-07,-0.13827874461815
2.85066057809302e-08,0.112304473846044
0.000116605189050426,0.352893891425798
2.3753044668608e-07,0.453493474773711
0.00033971097995656,0.0704392851654837
1.16577773815087e-07,-0.0370806891042631
0.000849598986601268,0.0971546951293112
1.19917761065156e-07,0.0115919008425193
2.39424117905936e-06,-0.282875640094375
6.26220771025695e-07,0.17624823386549
3.51457646492115e-05,-0.146965655229816
6.23029046295635e-07,0.0406077028268534
2.58232367739511e-06,0.143823052642966
0.000276783037375608,0.475234887977601
7.72376350220319e-06,0.00219664962639713
6.67255385870799e-06,0.0846158471169859
0.000151685949907138,0.750422483356058
2.95963331000927e-05,0.196405627067833
3.7379936262998e-06,0.65919466090985
1.74673746010026e-08,-0.0622246109012976
0.00132014413437054,1.12640080003894
1.91631744894274e-06,-0.14776523563281
1.69747749899968e-08,-0.149080454725673
4.55124630089752e-06,-0.127975491291207
7.40501874993757e-08,-0.051737331959404
1.47054394244497e-07,-0.0317155569249717
0.000181801448791813,-0.705530937076546
9.0477341904331e-05,0.236469203590454
3.48966136132459e-08,-0.049559297225276
1.20555813397759e-08,-0.0116286030953936
6.83289431175467e-07,-0.0978736772282217
6.39392669957507e-06,-0.0827375388031257
6.22409808861435e-08,0.0784767080093229
5.26624407810501e-08,0.0385384083520997
3.48416253710492e-06,-0.216478449687895
2.28758734340221e-05,-0.299563550520985
0.000883630957002082,-1.07942256566111
0.000592369432421019,0.572060300289543
1.91764960927709e-07,0.0210735101981953
5.57144034708688e-05,-0.729983364514018
0.000583115511764413,0.885239467574567
0.000474725252400635,-0.127387109905133
2.59526772075281e-06,0.0781240264868684
0.000113456480884725,0.00955414441452255
4.87361767808911e-06,0.993762964282653
1.99691743001616e-05,-0.500712626954531
4.39329908276475e-07,-0.0309158262033172
7.09960164076375e-07,0.1513611986381
0.00140952095308227,-0.184720480746252
0.00173864708600723,0.90199464019055
6.98301768845107e-08,0.0258260545100555
2.15875387237481e-07,-0.290103703597151
0.000864133332046946,0.532638178819249
2.40630258723338e-05,-0.619668013093779
5.28299450780923e-05,-0.0877481678361459
0.000349966077890653,-0.896279601616251
1.60112704376376e-07,0.102192073550068
1.99336902778009e-07,-0.0259014780885164
0.000123341383728053,0.206246134978581
6.68241198317318e-08,0.184689971431211
7.33574248523184e-07,-0.0242174009927941
1.15252726962439e-06,-0.245551102367941
5.21240494191143e-05,0.249735844773987
2.70761663428903e-08,-0.0186415658481632
1.24925269329954e-06,0.815918305726563
5.49736868162914e-07,0.105007615275343
0.000431744342318798,-0.147189380733884
3.03543141135199e-06,-0.392017778687105
4.46029568966217e-07,0.266336093141773
2.57245205686989e-05,0.0420089831599257
7.42768600410437e-05,-0.00104633193365915
5.89592897917987e-08,-0.0372830109677528
0.000222972921781693,-0.567189377261851
0.000111692587738649,0.346125537426847
2.90537355621803e-05,0.207444492428169
2.01180594324602e-06,-0.283399724844229
0.000252351625878236,-0.715957824458833
1.13423827143271e-07,-0.215763118807098
9.16252572813428e-08,0.132944890510473
1.46443943797406e-08,-0.0527159462926426
0.000777868280647195,-0.349619991231179
1.95011241850214e-07,0.112812272945389
1.21270982731257e-07,0.074062577468193
1.38584852863372e-07,0.187958488725541
6.86326698417916e-05,-0.0468718587789349
5.00282762517353e-07,0.00533636937202649
2.74013421338562e-05,0.154016465173202
4.04887984374364e-08,0.025284785531069
8.3154424092281e-08,0.110724396227029
0.00018468901853974,0.455092802934305
6.5047613837171e-05,-0.0792444680425162
5.20174895128342e-05,-0.238366187731027
1.66567400507907e-06,0.123135208009215
3.32225809650239e-06,-0.0260848864878649
1.02875948251913e-06,-0.0848193291054192
2.72985469084467e-07,-0.0112289072052962
1.92171873651012e-07,-0.0303965933873962
1.02529902804146e-07,0.608468904145075
1.62112710560619e-07,-0.000834224653092853
9.2577236295654e-07,-0.437514629412382
3.23879296816087e-08,0.000481277197498
3.96744253931185e-05,-0.143259648244252
1.46414360929887e-08,0.242872475706912
0.000264991631597674,-0.052140740414842
9.78315034225225e-09,-0.0221338725682797
5.54032525638525e-07,0.817165664131072
3.2008338766202e-06,0.0127374398874645
9.53229284282717e-06,-0.141034131886487
0.000407901660386736,0.583618501750993
1.33021751996857e-08,0.729727167581841
1.99200347422954e-07,0.272325544886415
0.000168635576283391,-0.0247095494876772
1.53645671318034e-07,-0.0419497275846406
1.43203440784285e-06,0.121599069759564
3.03631397578232e-05,0.215322333768204
4.61295080049304e-05,-0.119923513638695
3.77541187820597e-08,0.0880668938170129
0.000679547526561928,0.515043725401859
2.50875445025973e-05,-0.494220988397668
0.000128605788694476,-0.336834850562447
2.36759660290893e-07,-0.0119244008892094
1.12133604995261e-07,-0.0227785372919782
5.24174688719691e-07,0.852870694658129
3.19234673662702e-05,0.85115756638421
3.97475342165636e-05,0.0198553204995318
2.76783566198283e-05,0.0918432362866337
1.44775511828721e-08,0.0467331543802274
1.035277652935e-07,0.00452555352641094
5.82628628318194e-05,0.294402070154817
0.0001228518069781,0.670176274315579
0.00012027170599255,0.544642764314096
9.19687590467631e-05,0.569604857063578
7.57293315893159e-05,0.585621968366185
0.000429218464290982,0.588426866954781
0.000246357869795253,-0.967397502323302
0.000865256666825571,-0.726382509900651
1.63408617614732e-05,0.00463938417965982
0.0022810906345723,0.267024505497693
5.37080223808456e-06,-0.351655208875546
5.23443146248931e-07,-0.0691706590259853
1.38389883585464e-07,-0.0514714308028535
1.85268187736737e-05,-0.366852940620126
4.38567595257914e-06,-0.065627572334819
1.37366827837192e-05,0.259784382888541
0.000440260044416473,-0.299054894887934
7.08835357477367e-08,-0.0456577186848518
1.0624215084179e-05,-0.823904589999074
0.000104066963813108,-0.556562188927344
0.000313646738540254,0.304627359153788
5.5198734061332e-05,0.098192556736313
6.40646916321729e-07,0.246632019792458
2.82079903101441e-05,-0.625127172027195
3.24795368554896e-07,0.00431927903845035
0.00014077805248152,-0.695699378817487
1.8921752232346e-05,-0.237777046450128
8.47628092310801e-06,-0.3954700648349
2.5890027959298e-06,-0.189991950903618
2.98992559886856e-06,-0.61787672777435
2.29637996563443e-08,0.029977755102141
9.44922229978356e-05,0.675602000270382
1.2323890336242e-07,-0.0110022968256257
7.72662800051294e-08,0.0408729563119122
0.000585559571726977,-0.445700656448896
3.22754835949975e-08,0.0626871113207393
6.65312188322914e-05,-0.196905409570891
8.54773143031483e-09,0.0233177671778338
2.9956472575873e-06,-0.305220186870606
1.51552365450843e-06,-0.491140148496626
1.96107989211687e-08,-0.00447673792206301
1.67112593719196e-07,-0.0301675863838377
0.000180841501679441,-0.340538515958629
2.26028423985612e-07,-0.00530804663199897
9.02253307358195e-05,0.214174356293824
2.97200482830925e-07,0.29326416706101
0.000345302396355312,0.0405385421354596
4.04216078451975e-08,0.00491475686077794
0.0010215697036138,-0.493879644844176
0.00119186969451274,-0.896506678032152
9.56087691134116e-07,-0.167701740770875
0.000413488872349469,-0.0309828171672028
6.46156772525444e-05,-1.26542735126955
0.000451595243049054,0.111079849413719
7.24754117836033e-06,-0.226862902287987
0.00033286681356245,0.464381962929842
3.92293107366277e-05,-0.216742454914369
0.000137881002403278,0.71472114165861
1.66321347708172e-07,0.085330873133307
2.41681267035508e-06,-0.0692679312931746
1.71933332972997e-06,-0.231337736256018
2.97646226318812e-08,0.0209409295902276
3.89939405620696e-08,0.0535378306184318
2.66877307813518e-05,0.136782278169953
0.000654060178260688,-1.0023585876424
4.0973108618491e-06,-0.35580600416885
8.43347991094786e-05,-0.885072279253892
0.000198624914117586,0.997005635221663
2.24392590325874e-07,0.903432877065352
7.18178059827171e-08,0.0554632500177572
9.83294193729494e-08,0.0474564779968024
2.60221362407273e-08,0.00872342029215173
2.44133824786702e-07,-0.247961861735915
1.8273287893281e-05,0.161492193044275
4.21673349012039e-05,0.137651111013982
0.000202360939157058,-0.0010364704782077
0.000113878794722278,0.641508555890312
0.000670181394426684,0.100284328192581
0.000395277213196263,-0.015028997891897
4.44975330200659e-06,-0.591561415664891
0.000168897554628553,0.386690278324869
0.000622186510336511,0.151102505214218
0.000499291199923366,0.313787015918047
0.000347369086536483,-0.0359930264386099
3.82451234397619e-06,-0.0849131430248219
6.18659901163778e-05,0.275608821471689
2.56011570584969e-07,-0.0339592881203402
2.82160267859466e-07,-0.165375914247296
0.000245249001671708,1.10111261256205
1.33905801920848e-06,0.0535464590317842
2.99125724570812e-06,-0.903691516325624
2.37873556974777e-05,0.769067388937012
2.25926846764576e-08,0.0130848575728072
1.34779683890396e-07,0.675660617417894
1.24042809612718e-05,0.171934025814197
1.15208673639453e-07,0.0408558508479245
3.35177717967212e-06,0.384881225202241
6.14195106929526e-07,0.127235353120415
3.42043348610491e-07,-0.0846280114948075
6.78333145525141e-06,-0.195020729329729
0.000112927341385644,0.697639175816005
1.47495876977901e-06,-0.0663885789272135
1.16028370205791e-07,-0.0153215847334627
7.60128028276118e-07,-0.175740889032551
0.0010363283998671,1.19782358483047
3.11551559808834e-05,-0.241116696709372
1.4479304763712e-06,0.514318128848979
1.90000010455381e-05,-0.0473053071314589
8.16493762281253e-05,-0.190046298267782
7.43753372520476e-07,0.0815329259021897
3.44495044831232e-07,0.0308425489756865
3.13597433254077e-06,0.0613461187018566
0.000996186987370375,-0.342112791093997
7.00664432389736e-06,0.0331412826678945
3.36852833171097e-05,0.161701152662019
6.71572944232801e-08,-0.147438436803933
0.000423531461882705,0.523516467139903
1.27950263712728e-08,-0.0101001661217098
2.08490647551504e-05,0.248671162095863
0.000129607913961002,-0.122428251275832
3.24584456833673e-06,0.234295135022973
1.24624311647451e-06,0.1352891692799
3.25877210515467e-05,-0.186422491194325
2.54376341090308e-07,0.612774291854887
2.93955842371001e-06,0.11840791294662
0.000115453837063853,-0.0671005792170805
1.42901362448787e-05,0.0348421016947961
5.21119591974806e-08,-0.0306664537841702
0.000986619264286061,0.658517562815172
1.67316436190133e-05,-0.166350295797527
1.24795019848423e-07,-0.0576064544183361
2.11552009323137e-08,-0.00825568879605183
1.39601112433159e-07,0.102513337530249
0.000236064812630387,0.614038689514927
0.000160383220107388,-0.0487172124448137
8.88898717801734e-05,0.76768676844344
5.07509115566588e-07,-0.0390185664140548
8.35322895079158e-05,-0.00361608005767999
3.34625839524193e-08,-0.0244909705324408
0.000343268044586679,-0.633526996609751
3.17250452274276e-08,0.14760320887246
1.38862802200078e-06,0.809182890179986
0.000100059978394677,-0.6727378356914
0.000209878716763551,-0.823346273185468
0.00034429981770426,0.21902896647461
4.29412380328876e-05,-0.280195069272955
7.1307361318097e-08,-0.0364521766083022
1.08353975109227e-08,0.142175116321851
8.38587007076079e-07,-0.132592262234896
1.58685831493264e-08,0.0107518787890604
0.00482081657311145,0.198514909794996
7.21979171135582e-07,-0.0584216982142093
0.000229842111248151,0.0259656795118834
1.75276178880413e-07,0.547177859623444
4.59823772770867e-08,0.0750334255495045
4.55675427385019e-05,-0.186489322264789
0.000101572688611283,0.768500241952515
3.78388365741659e-08,0.0664283507543653
4.82208723342395e-06,0.113156671535309
1.56943161601833e-05,-0.34700342768956
3.75674861083815e-06,0.476375880714487
0.000900099714560607,-1.08361068571702
2.17768185958567e-05,-0.0386857057681002
3.66257025237515e-06,0.0558363413663955
6.51926513032231e-05,0.174288424087808
0.000249847188842733,-0.123978230250489
2.34877879351109e-06,-0.333154376460629
6.10582124320667e-06,0.206950667234687
0.000201480220011574,-0.798185857588723
1.34307764552947e-06,-0.534648328414164
1.48902196557346e-07,-0.752914339705115
5.65848421158395e-06,0.305091574907009
0.00087669615269928,0.128331402436696
1.15121158170218e-05,-0.145833851590048
6.925178717132e-05,0.188792142852217
0.000583050742195947,-0.224132192108169
9.91089588867198e-06,0.675142476150235
3.22339654923983e-08,-0.00882741553151756
0.00087464194168983,-0.936383238049204
4.28095496540486e-07,-0.213451594837973
0.000115679041401646,0.190536654621984
3.55031813500127e-06,0.50614424011434
1.21130268177084e-07,-0.104847454880447
1.36479661479236e-06,-0.146536513686446
6.10990373969671e-06,-0.351440136562072
5.04221525539937e-05,-0.22639028384132
0.000173951424333426,0.123500102368988
1.20739875933357e-08,-0.135256457209517
1.87127342222921e-06,0.527494272978518
4.95691058596046e-07,-0.00449862499896378
9.85282773046027e-06,-0.338453432906084
0.00132402573184544,0.19470736190481
0.00157317743559562,0.788661121794027
2.27103842365736e-05,0.237227615677164
4.41682565201564e-07,0.0923058269023647
7.05801426127311e-08,-0.0123283978970805
8.76398001069927e-08,0.0203539243061743
0.000671674986431901,-0.314418712073095
2.01082113995027e-06,0.557188325863892
0.00010724876711832,-0.122821895791962
2.48300106395483e-07,0.669510719665261
2.01632324751157e-08,-0.0133214055005441
0.00106207111653342,1.18549005968178
0.000188056171898029,0.486512491380294
5.42832887523411e-07,-0.0494055140798233
0.000147816755927683,-0.856711791238938
5.07079938002382e-06,-0.182507571777275
3.37484020867821e-08,0.0099385090668336
0.000347669786303122,0.952550767579794
5.51854135177991e-05,-0.248513516807435
1.74241048098925e-08,0.0359973181726081
2.39089359281462e-07,-0.0320335627106226
4.81106438342944e-06,-0.513767178490083
1.51822794602134e-05,0.506352925094314
2.86295039386057e-06,0.0689990630555835
0.000413118179147607,0.376392971841473
1.08640785571909e-06,0.19858124942046
0.00202891486838193,-1.1005416234499
2.91288076930618e-05,0.896667727555687
0.00624777592675988,-0.0854491545405338
4.91638172324043e-07,0.0211323711277906
1.75712955280077e-08,0.0537852630024844
0.000178368968847399,-0.666830960661375
6.27838995582959e-07,-0.0167041476787373
7.56686454372041e-05,0.37233071380639
5.84191970743466e-07,-0.253686689052229
1.81986630084447e-05,0.187030392004705
0.000163162786951223,0.635785001125994
0.00106485265073792,-0.512092360720826
0.000117796676659716,0.389442470398567
4.20972385438426e-08,-0.143832123303342
1.83408028036952e-07,-0.0995228490755266
1.9436508568339e-08,0.0235110298706614
3.85956911255774e-07,0.0740175441568761
3.21762287316642e-06,-0.18610594724046
1.93504279774284e-06,0.122401301072755
0.000659083865235216,1.05742416764442
1.48463180031292e-05,0.237372210413047
1.08855084419287e-06,-0.27442641305354
4.8763837743451e-07,0.0251053371791779
2.55140641571444e-06,0.194988673436077
0.000268298792893776,-1.30968912271248
7.62496888319777e-08,-0.119690458904765
6.39928856726972e-05,-0.00423864529247105
4.54357335978555e-05,-0.717338443169869
2.38901618001899e-06,0.132002299892744
4.76352990043696e-06,0.155429292286523
2.18932597921681e-07,-0.268766334373486
1.22504262602479e-05,0.24362995512019
3.11622070487348e-08,-0.157393146127647
2.72451991504484e-06,-0.165675086324531
1.56964978155267e-06,-0.013364444664086
0.000319299325009408,0.0810347719998332
0.000336569814752999,0.298703844920096
3.71328319568276e-08,0.0135625037037547
9.99572822516699e-07,0.308858059141201
1.38966678860628e-07,0.485223796235373
1.46998130191184e-05,0.0126314412133144
0.00112622133145808,0.636018442975675
4.44570481627115e-05,0.0424414525694934
4.58751915676097e-05,0.202614544388069
3.15299789400568e-08,0.0262849664566291
1.92589736057717e-07,-0.0763395436279611
1.50390234221117e-06,0.151053832551381
7.28748365033324e-07,0.0509296564267086
1.05535573724796e-07,-0.108289689005754
3.94806682509643e-07,0.0922657855813308
1.69324114827427e-07,0.0320955578390418
6.59181117885312e-05,0.00506090415185826
3.68311091088547e-07,-0.271820685799039
1.41014956341077e-06,-0.805283842610594
3.00619772485774e-05,0.24524218506802
1.9826603533163e-06,-0.280377213829267
0.00036034749618231,-0.237437450214193
4.51194815573804e-05,-0.134764481829375
0.000409947635575492,0.163923592949439
6.97195209781708e-05,-0.0401806488361118
1.11674617492474e-07,-0.0248774864502866
2.40092799247376e-07,-0.10608324009772
4.75998111014952e-08,-0.17534312179224
0.00127156672542979,0.175281547749603
8.52706886325107e-06,0.689990724266266
1.26768846020165e-07,-0.0372333514678741
4.79693824814727e-06,-0.422597107133849
1.38570517663405e-05,-0.43782150484351
9.20152365086478e-05,0.669640567689808
5.27227911601477e-05,-0.485058452074855
2.59120711766448e-06,0.0154433892556253
2.23561650010687e-07,-0.0347877911781844
0.000108576877914511,-0.42395057452089
1.95596127572329e-07,0.131795423880585
2.96224478626481e-06,-0.113931786946028
5.80816121170914e-07,-0.329581927312209
3.9241257161269e-06,-0.379824687276534
3.13289437523884e-06,0.233422097992896
1.19420514163962e-05,-0.2397420970091
0.000696012243327418,0.864416838031793
3.51172700538775e-05,0.666995720659591
1.9499546424453e-06,0.313651582955561
4.14385085208358e-07,0.28234995284523
2.07708977046436e-06,0.279887720451364
3.62789927328897e-05,0.589962534666026
0.000246002610273834,0.973519421146235
9.86523685272415e-06,-0.2282108637798
0.00494232345032146,0.148500773028901
0.000256825884059986,0.203595454856038
1.02405632643654e-07,0.0281751784652466
1.67685821758032e-06,0.0195998717152717
0.000272185655107838,-0.371344578829133
6.00018113801424e-05,0.0277008756754507
0.000479840585041704,-0.0887806325881543
0.000138316909171266,0.554249855534376
9.19203484041516e-07,-0.388934569796566
1.16466521101384e-07,0.554110147542795
3.11042645158751e-06,-0.140024411318043
2.4591970720025e-08,0.00501478039490511
4.08110651635548e-08,-0.0224013953329002
1.66766973874299e-08,0.0265399364951809
4.38887025590265e-05,-0.150056839209032
8.96321918876555e-05,-0.319531561054852
0.000312056603293821,-0.514459287824345
2.04306439399277e-05,0.248349231447456
1.34675161929589e-06,0.382753053940967
1.11103458668293e-07,0.158340802914595
6.6944442058506e-06,0.126107552825889
1.44925258745271e-07,0.217254461102747
4.44833265947781e-06,0.148666132748407
3.21258608663909e-07,0.150733717720818
1.49346926697225e-07,0.263132212209438
1.08841771654204e-06,-0.14382194459352
1.57200427705563e-06,0.0897946413509899
5.42718883261158e-06,0.270195464784416
1.74832050410775e-08,-0.0284226114604542
7.29262623916431e-08,0.110287604372925
1.10787798575104e-07,-0.0158918318627183
2.38562273672554e-05,-0.147283970412676
2.34563644403129e-07,-0.152168137372536
2.43166229433782e-08,0.029268935211868
0.000756409179371587,0.25787559996815
2.85366874023354e-06,0.14970369771606
7.41939587794809e-08,0.0226374815788852
0.000540166600297325,-0.324673772468397
3.53577273642154e-07,0.0123907887840009
2.94077127794107e-05,-0.773989613841736
8.01870829377782e-05,0.256641391072363
3.18260466650183e-07,-0.0580327829426499
7.22774531825444e-05,0.573595358373693
0.000699558452112757,1.08368313839473
1.59836871788378e-07,0.0647971414395153
2.21451466317321e-06,-0.615638590887964
0.000304792764776823,0.621616375429362
3.7501929408911e-08,-0.112950576477358
0.000272596286389038,-0.0679183951096228
1.05467289931495e-05,0.376322750898045
3.39746097091675e-05,0.0520954299192762
0.000338335193614372,0.407363158854363
9.90121037265704e-06,0.244772625757613
1.41011622696269e-06,-0.688238195339987
1.54285685332171e-06,-0.170073480363366
2.47647086859841e-08,0.0365138498108349
1.1463534552386e-08,-0.00858766313741282
0.00122293280072194,0.265447823175642
9.91088293419868e-06,-0.238577523519339
0.000204165470486937,-0.544486038966703
4.86955207886769e-08,-0.102842563230092
7.27708235474576e-06,-0.0292468398457101
7.57972860378535e-07,0.0619676295007722
1.61073062865001e-08,0.0309134913111752
2.97780449818138e-07,-0.346496956171624
0.000898306723955585,0.182651137888396
6.3798321851092e-06,-1.14316684586599
1.38258628663582e-05,0.994782882124751
3.20253929864084e-05,-0.715073897767437
1.26262040382078e-07,-0.102987338333089
2.34440085552857e-07,-0.208269736374751
0.00180565377001485,-0.426404449625032
1.41722747392333e-06,-0.76838639803975
4.28433131340931e-07,0.144968351526922
4.00519211731686e-06,0.068510005252929
0.00249459975321247,-1.1193559798982
0.000285411728861512,0.979403756525896
1.94651065560959e-07,-0.488739591317011
6.55543889359247e-05,0.325670898304052
7.98433068192364e-06,-0.22314301281516
0.000992610339537724,0.848014273064907
4.95983613862963e-07,-0.0847053246116824
2.11381908738017e-08,0.032858680148123
1.33670559499501e-06,-0.000593129485540014
8.81719059327078e-06,-0.0764380058648289
2.9900232037608e-07,0.00267177589889284
4.30885108757517e-06,0.0585700001143515
1.83469709709134e-05,-0.164339614268596
1.683336180626e-06,-0.301427437232494
1.30504694269176e-05,0.0508650698993089
8.28274178599578e-06,0.188136040426702
0.0011514211111108,-0.288843454660843
4.05040172566275e-05,-0.878840621951781
1.73926553944882e-06,0.395238275140851
3.82811161522426e-08,0.0561062387635107
4.49721027536004e-06,-0.0584510260138828
0.000331021885946518,0.300133082792444
0.000119298365347376,-0.388544269673284
0.000301503485812168,-0.754087914132655
4.80109215781932e-06,0.0109783101461579
0.000305698492752406,-0.214529913453255
1.50378576059457e-05,0.086115200253879
0.000286999885621831,0.422306386566065
0.000114349409769237,-0.281254874654215
1.69539536642547e-07,0.0481006075397231
1.42750462767451e-06,0.913585927545513
0.000260629739567092,0.465395197792218
3.76202621600719e-08,-0.0432770605586451
1.40865944122146e-06,0.02910147867055
6.8880891253559e-06,0.721853974228229
3.68573791845818e-07,0.0466571318698847
0.000110459925421126,-0.288943235897485
0.000108598129580884,0.229681703226384
9.08856180201448e-08,0.0785346310884949
2.2965164295732e-07,0.182777611751755
1.14862096604528e-05,-0.52244123748015
2.99320856731623e-08,0.00332418146575014
8.47601705927203e-05,0.307179364102883
0.00031637256251896,-0.140087700898178
2.99124055504118e-06,0.414346234007322
0.000598539209235046,-0.367926535185655
2.25166661703642e-05,-0.58400114130123
0.00362117426256502,-0.388138765287302
0.00112038012777793,0.0664910444838579
5.6296326780587e-05,0.44991820412646
0.000956593280114119,-0.09333129639992
2.58974950482705e-07,-0.0677687121265465
1.41078170968581e-07,0.245503937322584
5.83216879897798e-08,0.0215920885715368
1.81250556817069e-06,0.126780500719877
4.36451375460146e-08,0.0659808604795222
2.83318359903247e-07,0.853863655472585
1.38488889461519e-06,0.397358678113015
5.83408571334828e-05,0.00947710146889323
1.17307690482199e-05,-0.277014623078385
2.13117969364383e-07,0.107549302349533
3.51417472212716e-07,0.111900636512598
0.00171716471372099,0.0178015505454204
3.34931384608903e-05,0.976377472902162
4.26598113384374e-07,0.580233466333416
0.000211572424496077,0.189822689163274
7.47626986233697e-05,0.564812277738312
0.0012482563636286,-0.63393246967404
4.24841228158104e-08,0.153339762495797
8.1445878233825e-06,0.281837816429912
0.000728103949337562,-0.294967980569068
1.57824549945979e-05,0.425933473224476
0.000457483650898382,-0.15130530535741
1.93003708526776e-06,-0.247815301372823
1.14858961634736e-06,-0.00549835210375287
4.48494689217672e-05,-0.165478035316249
3.1734389060031e-06,0.650017917270901
1.04376206422307e-05,-0.385555328892158
3.15568304098462e-05,-0.213618124817409
1.84066707453077e-08,-0.025471103132535
0.000149963126045916,0.00398581539643332
0.000258323989180943,0.132470267450002
5.65635845500986e-07,0.506497858715635
6.26029350136361e-06,0.323225980694755
7.69944743928547e-08,0.064322008523001
7.30655643936868e-08,0.0312456326277166
2.52243281026763e-07,-0.0452445407133167
1.99782634054399e-06,-0.179169402677594
2.69954109774816e-05,-0.426953411693055
1.19677892992487e-06,-0.174514764749506
0.000208734670744267,0.616390394021098
9.91545330033159e-05,-0.457773024378794
0.000111591497021846,-0.111615978296652
1.3129841107707e-07,-0.00961268028606206
4.6962584804252e-05,0.385172923617996
2.52017629979232e-05,-0.125903824363745
2.25042114107975e-06,-0.140156780178635
9.6146225601645e-07,-0.564448086155838
4.91452578729766e-06,0.0428636082549176
0.000234669272784396,0.660987746589995
8.62808472555639e-08,0.0606557755800257
1.18010636276045e-06,0.245940940101551
4.11247197441571e-06,-0.203691388948465
1.63776031995719e-07,0.000397995071248744
2.16737307418612e-06,-0.185113504048808
6.54853426011286e-08,0.355630529605218
1.79372490543054e-07,-0.0805815253071492
0.000425582748325644,0.212642423427066
1.599614568995e-07,-0.0652775745976064
3.49864889192763e-05,-0.230523515711838
2.74171726508803e-06,0.0593064727558177
4.13281551509649e-06,0.161205300878618
8.24269697022984e-08,-0.150409510214528
7.79862268064723e-05,-0.892945456819334
2.99419757418898e-05,0.468268519255357
0.000545414281552326,-0.42491051310381
6.84618774646951e-08,-0.0269663620912776
4.94351486415804e-05,-0.44460102260679
9.88357963251508e-05,0.623899580157322
1.55879417436833e-05,-0.193279128720322
3.35379141744755e-05,-0.0990844632528368
8.98980059713394e-06,-0.133484320648897
3.86006795265524e-07,-0.30263909985707
9.497921903418e-05,-0.54511796048515
1.19191948899423e-07,0.104143726853367
3.7737483870128e-06,-0.0964069137269974
4.24930904968847e-07,0.164400833968667
2.67596040701371e-06,-0.126635683549044
1.92535741346343e-07,-0.276099482155607
0.000266858261026477,0.00617708892393338
4.36255235113453e-08,0.402875856026006
6.07099900203323e-08,0.0578845655346839
2.17053508644204e-05,-0.439731564313869
0.00014067431519392,-0.418317389970443
0.000230186064811655,-0.0451534093313812
4.86552338639635e-06,-0.196823061581025
9.05901630767387e-06,0.23693206881849
0.000187864488566995,-0.13121285524047
0.000159796623247608,0.191087952702599
7.35776790504482e-06,-0.304309719755549
3.47689573368616e-07,-0.109165507987841
2.82020985496289e-06,0.371738021052964
6.2463225766862e-06,0.407956456651221
4.78095546523017e-06,0.243377882898448
4.02931619571153e-07,0.22927643966093
1.3385310523961e-06,-0.134120616585519
8.14815007420603e-08,-0.0730020990270453
4.63836907079493e-05,0.417413352460438
1.16613553061749e-06,-0.712064952101233
4.1594636475243e-06,0.171194567731576
1.37332474612365e-06,0.114435083844878
7.39835628084627e-06,0.0935960332553011
2.77000057818025e-07,-0.13609361587711
9.62470647414244e-06,-0.21691755947459
6.28574136359603e-08,0.0439223739596945
2.11483948843136e-06,-0.308828769793362
0.00112312826489444,0.0168359570676874
8.34238759500791e-05,-0.368963570460192
0.000532933485510218,-0.00616629056152913
0.000110164419086789,0.602881506816544
6.27034248125894e-06,-0.266773281839178
3.01323724131398e-08,0.0185776010410867
3.53689008266308e-08,0.0506470224579204
5.28374165825299e-07,0.629171391822999
2.44972278598492e-06,0.305353050181043
4.37658217562308e-06,0.105131546122824
5.50596746652181e-08,0.143664652119769
0.000229314984568217,0.417234327850307
4.66040028771969e-08,-0.0689071873887397
4.59081424933606e-07,0.0320484350652376
4.4241532140786e-06,0.0378027435811247
1.74789704381869e-05,0.604172577062512
0.000241078255676695,0.00274329638444759
0.000430544576572977,-0.397400224428656
1.03219477705228e-06,-0.104046474983475
3.0028227474221e-05,-0.744493425437389
4.17405546981953e-08,-0.00495313944098362
3.37804067712777e-07,-0.0859741477468031
9.71827691011408e-05,-0.230283006746063
8.71897028766163e-08,-0.186713919123071
0.000117650476520094,-0.0543218057901288
4.82941632032319e-07,-0.434645593928198
0.000169455762035206,0.20233399713157
1.01850325278133e-06,0.268977085311945
3.70161355351964e-08,0.0353629148047104
3.1020090279098e-05,0.032220677255638
1.13875628428357e-06,0.466076219247229
2.03253968723607e-08,-0.0094472039098024
1.01048558159872e-07,0.121571294242614
3.2761319813518e-06,0.148793116034908
1.65705426341109e-07,-0.059382984979554
9.31415034360961e-07,-0.0640954240868595
5.03939447509066e-07,-0.131074089879053
2.07340413318573e-05,0.0121823463510675
2.00870187060202e-05,0.15782176717069
2.22043961452154e-08,0.0553630471605726
0.000252385095294211,0.338733262182803
4.33574446983005e-06,0.121074733646759
6.35283716466907e-06,0.0927447727467358
5.40037037340975e-08,-0.159900508675429
1.07723187344694e-08,-0.091008350937318
9.34729958194502e-07,0.0619348485226647
1.36025721772817e-05,0.800250145074431
0.000687782745446867,0.714315581504736
7.1512640342853e-08,-0.0631700484571838
5.66814622979509e-06,-0.0360237163244835
7.93882857756939e-05,-0.234955611306436
4.03166045623055e-06,0.156968508134406
7.46361816437851e-07,-0.0966360479271864
1.37684112841641e-05,0.0257301981107047
0.00186615809533115,-0.777486073762296
1.15598685167867e-05,0.216143165023031
0.000142475306628676,0.654930883432304
5.4556440474449e-07,-0.0462455020557768
9.62121793521675e-05,-0.544408036747122
1.43224968986434e-05,0.302762117460756
3.11851188636116e-06,0.148145187501693
8.30163034079042e-05,-0.0742152038755192
4.39445256470744e-08,0.0751300397046379
6.7033713454385e-05,-0.243552083382197
2.27475153419185e-05,-0.272011718585964
3.9121680505773e-07,0.518743343169529
6.14288255699966e-07,-0.034378625515497
2.29567088161463e-05,0.496891207781589
3.90375487416942e-05,-0.182511834303158
2.89281805948369e-08,0.0555094981523885
1.25151512386543e-07,0.111170200299814
7.22897487695921e-07,0.0845978669628958
2.38984711151201e-08,-0.0413761951510384
1.73448599263213e-06,0.00989567426587804
2.04402133486917e-07,0.10198583133109
2.58205262569353e-07,0.154037137312197
0.000707988389954979,0.217093443333807
1.41679397448151e-05,0.211800438723232
8.6097143154697e-05,0.927542780910922
0.000397023879696333,-0.537402822759607
9.11832348943809e-08,0.444454826695784
6.90477607973387e-06,0.636219954269406
5.59078798324396e-06,0.165819983251088
3.0530042169703e-07,-0.37099119501321
1.5586977976748e-07,-0.355711159281924
4.15546113652227e-05,-0.638483288311735
0.000327086730328769,0.259554724597491
2.91535871532673e-08,-0.0395676104787043
2.12587805292097e-08,0.251201616217888
0.000989490181500146,-0.267937607454665
9.45569262865193e-06,-0.180687622678061
0.000603991417352836,0.708195507860551
1.34179977766514e-08,-0.0295847664571652
9.85101363026826e-07,-0.0457276298490981
0.000350889158838094,0.60157792444557
7.9061289509032e-08,-0.0370362455320385
1.02933405171059e-07,-0.0279804990948001
2.45506869068728e-07,-0.113313683488923
2.2173141594341e-05,-1.04147652403672
4.38444022219852e-05,-0.109915582851082
2.80416021048255e-05,-0.11918506373261
1.10403241207489e-07,0.0200069008157946
0.00111784649396398,-0.150319844687816
0.00150243759106,0.802110103587297
1.80174463912316e-07,-0.0782418303019419
1.91237079932431e-05,0.29004876763981
1.4407602640386e-07,-0.0012650718699188
5.69648625332227e-05,-0.268944830334558
1.5283048747133e-07,-0.0109948995305074
6.97992845468453e-07,-0.1828276260271
3.70453614597918e-07,0.041964396883013
1.11906833496634e-08,0.0453466091210823
1.78602700647872e-05,-0.311639837991497
2.64853078110233e-07,-0.0382059887817882
1.37403678173566e-05,-0.349270493087699
1.72265404849678e-06,0.00706784194654514
2.29674950478894e-07,0.165420060136115
4.30098973890747e-08,0.572634525976613
2.54112933821264e-07,0.0760397829320848
0.000865042601473849,-0.519865393157764
3.30522553710668e-08,-0.0533032061329315
2.29375484014186e-07,0.0717592835666963
0.000738891585071943,0.554386221526801
9.31785637239841e-06,-0.131884520447475
2.0491930635212e-05,-1.0446600680231
5.27270146960163e-08,-0.0806812516671667
0.000648913437205427,-1.3113167132259
2.55371887071039e-07,-0.115343318767295
1.32217197319555e-05,-0.130526908487463
9.35632075520286e-06,-0.255252898138686
4.89364241249604e-08,0.0239244143641972
1.4202197577358e-05,-0.689989788180552
8.3494712972165e-05,-1.18893734352605
2.76774440418358e-05,-0.12044472486515
0.000230219702627071,-0.819612155973742
0.000230039477455148,0.151370502148524
4.05445597035177e-06,-0.0918376058940429
0.000131059191656558,0.414371276846632
3.28962017752314e-06,0.156618680833039
0.000574497302611005,-0.00975599577780334
4.34619774098492e-08,-0.0259262556610992
1.12840884865706e-08,-0.00191280627306453
5.11935762319591e-06,-0.0880841072771788
4.84531399549174e-06,-0.710967063870542
8.20422369159238e-08,0.0812377779240008
0.000308942831969368,-0.459305960227271
7.62994561255896e-05,-0.148676094192633
2.91104224181545e-08,0.172989960216199
1.90733762439629e-05,-0.62019575407831
3.73840645664695e-05,0.229883917017301
1.16921803971526e-08,0.108415576720556
0.000357334868705765,-0.264264684172642
0.000667558537415624,-1.00561414096447
0.000250154540111942,-0.66580432138772
1.4257725480464e-06,-0.534540843059685
1.5403654666117e-07,0.237092199648764
1.38093480570048e-06,0.0879907871455363
4.74126464864787e-06,-0.0903976412586435
6.63748319137875e-05,-1.01945775240477
1.72040046986037e-08,0.078524804047435
7.9132350620455e-07,0.010610588927215
0.000127723620892369,-0.0618110553633079
0.00270390310160195,0.177060782926261
5.52041395853109e-08,-0.58130464785536
0.000220681526127788,-1.49931992163839
3.6767727193831e-05,-0.144675768107824
3.58108558043049e-06,-0.209825999907012
0.000426942459096322,0.047600160736665
3.76966292486749e-06,-0.411522808764758
2.18048192722956e-06,-0.762790118592155
7.08297104355857e-06,0.0741882327149192
5.93626612226478e-07,-0.225463534131528
1.5073264234142e-07,-0.0669810595334668
3.62091068862701e-05,-0.243854791398437
0.000184749659497272,0.622436072278684
0.000271430316131649,-0.583190680786214
1.81192822021107e-07,0.0932708948071854
0.000283581771838436,0.756035949500323
6.63430280441849e-07,0.167752386751288
3.19540613498086e-07,0.0566617902536142
0.000185853909995442,0.844039145103702
1.02393358388374e-07,0.0444999544037813
7.24101571961158e-07,-0.145866047005289
2.46567335767565e-06,0.0120563180451547
6.55841417685118e-07,0.142020107887054
0.000944184406036783,0.625462433824678
2.60352502044063e-08,0.0966577685280167
3.71910623392317e-08,-0.0184548470158125
0.000127695170899187,1.40012592853941
9.42263843462863e-05,-0.104163118317098
1.28687823190021e-08,-0.0272135129875317
1.6688716302088e-08,0.00769945472732136
0.000547339671303229,0.997839235082869
2.90358301962747e-05,0.671476123038911
7.60714217005382e-06,0.647909179719446
1.29139831985459e-05,-0.00392036255939379
0.000331352299526764,0.320956540959514
4.1181625881493e-08,-0.0949380983493171
0.000332523141069006,0.417311357569524
8.68241728848109e-06,0.576818051165654
0.000227946430241019,-0.407411001848848
5.40275523903996e-07,0.32557903890921
5.36226594022314e-05,-0.361898683045639
0.000658593965794376,-0.416500348288264
4.62424236183239e-08,0.00185570296866413
2.53759441417609e-08,0.0550030391376649
1.2134942487356e-05,0.366277300873218
6.66760711589619e-06,-0.475367131475028
0.000200164272046083,-0.695254879687912
6.60575534684409e-07,-0.266816246543671
2.73297414231767e-06,0.110156863603739
6.35059920125484e-08,0.024544434072282
4.05354210540251e-07,0.0664830760924207
4.63149321479642e-08,-0.0137974158624512
2.53574409631738e-05,0.370270979170646
2.38376835790202e-06,0.252796446150494
7.85290534465872e-06,-0.374278627452358
1.43809577105036e-05,-0.647315657068484
4.59899893356395e-08,-0.0117256608038943
0.000852298091427542,-0.00933879385237155
3.05496680316243e-05,0.427231689909361
0.00069205042382416,0.859607477918624
2.48623222372192e-08,-0.0956045367806674
0.000809720098812815,-0.854449246605127
5.08955815102762e-05,-0.560606237090458
5.60825477423844e-05,-0.145268181003198
0.00036004712446523,0.855128105844743
3.28867417035504e-08,0.0428439658866018
4.17005817023864e-05,-0.6078483480721
0.000133427252833548,0.606457763969795
3.49272032659924e-06,-0.170208059695132
2.0726017876324e-06,0.322750399241414
3.05533005965391e-06,0.348654684924986
1.04913391411388e-07,0.114806969562991
6.67584311183189e-07,-0.0764230602480105
1.16622414439763e-05,0.0768582293837792
4.66925114357246e-07,0.0237981985381107
7.66280352647166e-08,-0.0869421813066362
0.000510029558643589,-0.0503569364981896
0.000199432477707913,-0.333599958607761
0.000238147289008678,0.346967004889848
2.68299554542723e-06,0.0364555224271779
1.6790971559496e-06,-0.0185784005896842
0.000133369988157228,-0.907645468021368
0.000688363638623255,-1.44489347885797
3.20556130708578e-05,-0.0679260480686952
7.68137133718425e-06,0.0927984630174357
3.25639268694268e-08,-0.0286373545396466
0.000110595748118572,0.486289015685825
2.57736285181442e-05,0.19772826143141
3.68776440166217e-05,0.56917162534003
1.10312197003187e-06,0.351163903168475
7.91817288151088e-07,0.11430937575871
0.00017228032536837,-0.455761069584853
5.63527359344309e-08,0.243381880590505
0.000850531537112403,-0.264546301077682
6.26703215572993e-08,-0.174392687713337
1.58728707121729e-05,0.223802929917281
2.22618241054304e-08,0.0669392271463654
1.25616972905011e-06,0.0653666177902942
7.08624902915737e-07,0.0981212316904819
0.000297243391016444,0.768565789597518
0.00018368225984697,-0.0964348377291432
0.000736065559355277,0.451836578105694
0.000273855617117449,0.488413821265687
7.97270690943707e-07,-0.119516580627014
6.73846681276831e-07,0.0786276725589306
5.73159441576039e-08,-0.00382451941955962
1.37051922653051e-07,-0.565414125848009
7.04721042179038e-06,0.162326387788462
3.67325946871521e-07,0.243075715677973
7.34829790800476e-08,0.0217152286481339
0.000119216519378655,0.134817556488755
2.8860752365507e-07,-0.993461195306043
3.24564658636818e-05,-0.737223732094458
0.000212687596240501,0.774520426134697
9.25084645641209e-07,0.104638780697545
1.37297198784956e-07,-0.111991653252045
1.06929474729708e-05,1.29553874304782
0.000182219911738396,0.151419676213094
1.30474865300948e-06,0.191053486388236
7.4284289607375e-05,-0.0350916372668583
0.000241631018788585,-0.458308185039448
1.82719369606489e-06,0.0268411227609811
0.000140847666448913,-0.545013022119057
3.26112030703256e-08,0.0107221790761159
6.58552227520291e-05,-0.00328010325979885
2.89539929765539e-08,0.0346335828980478
4.6585860833069e-08,-0.00892468638795747
5.22804166278639e-08,0.0580470624005385
8.11095943668981e-05,0.171932895635848
3.68350337581017e-06,1.00368809597163
0.000976031594088547,0.0394375841751563
1.12757927628923e-06,0.11903325250417
0.000633894717022204,-0.235862599523621
7.74225397691795e-05,-0.0104226258189727
3.55201049359446e-07,0.147858879676592
0.000882025621554956,0.961485153636474
6.36459699004914e-08,-0.021059326118681
0.000651074821072224,0.754922950717364
1.31402679689686e-07,-0.0197652436706098
1.78789797881236e-07,-0.564384911829347
0.00017959675342397,0.931223471208815
0.000621045039626118,0.380625375168749
0.000152323859358393,0.371782807508598
1.22968198693861e-07,-0.0634289864958473
1.12903542944379e-08,-0.0939397575120937
2.1905151226029e-06,-0.234122494843356
0.00101240390033804,0.513362149786394
8.97751126322944e-06,-0.448521247205586
8.56108114034949e-08,0.139975577692263
4.17596254702555e-07,-0.0224711007543685
3.5469887116378e-08,-0.109961376591985
2.28717668986136e-07,-0.17427327388686
1.1896656794373e-05,-0.637178004383434
2.66489654542989e-05,0.826290201892912
1.13481644610914e-08,-0.0322565197636956
0.00300712196664148,-0.174022956316534
2.16273564532108e-05,-0.282686080445603
0.000922758891261913,-1.28384369354546
0.000191428339624299,-0.467445418272788
1.26166330564725e-05,0.442729673692957
3.45904853401481e-06,0.0902412314200101
5.94179725068083e-06,0.369734231544223
0.000125137300173485,-0.0184431843300222
3.17541669490448e-05,0.155322673651666
3.84126542521256e-08,0.103729305563416
6.67551399432231e-06,0.0521097002098401
4.44494519176718e-08,-0.00913888248344142
5.14184963808418e-08,0.0100519230015119
6.67107481700295e-07,-0.0820991921614283
0.000279784056086982,0.500290930781258
1.52495834258194e-05,-0.174392357511394
1.66039316692143e-07,-0.102667132007533
3.46135444998659e-08,-0.0196649478720314
5.01188392977705e-06,0.142737894821469
4.10760494953986e-06,0.0893383818170359
2.15087475156272e-07,0.0273456264362711
3.14663819239616e-06,0.485063431714714
4.42210059188459e-05,0.425355114601845
1.09018726942555e-07,-0.00749110892308348
0.00120164658798102,0.860143105348895
0.00114577777438894,-0.518769452219633
6.72779737560433e-06,0.0791555479975572
1.01884353839006e-07,-0.0227913452847503
1.90095223087947e-06,-0.226969498666616
6.53012578066931e-07,0.00759864543632747
0.000151099116595125,-0.407617521557652
2.9972173368241e-07,-0.207204100524038
7.94298895818382e-06,-0.351159683143328
1.71431065584842e-06,-0.882931800349882
1.37969306945726e-06,-0.0459573381275331
4.33258351540462e-05,0.16651459829531
3.26375908200961e-07,0.0446857617646856
3.12551406349091e-06,0.209456636069
5.24370009719243e-07,0.032508538764025
0.000305087277992265,0.624570524430633
8.31552856169091e-06,-0.489897030998392
0.000739901752994989,0.727622353136071
3.12747382696573e-06,-0.379143145321197
0.000119366753869043,-0.832165034831202
1.50551690177765e-06,0.0470152807593387
6.46291903749079e-08,0.0640287015473347
1.19686134004831e-05,-0.174875907432567
2.6246128449346e-05,0.144517948054535
7.49554977314459e-06,-0.236621325591202
0.00324511730421438,0.727265490575065
2.6294606310528e-08,-0.161627601102196
0.000351531278271607,0.506505597465588
5.05395073141189e-05,-0.275595416296466
1.13887104477214e-07,-0.0275281166771191
4.26355659201729e-05,1.27720818655948
4.84737253846257e-08,-0.0769395039053848
3.09997731577866e-07,0.0110423658370732
2.67077537127359e-07,0.176288476765809
6.60164460694374e-06,-0.141526443452798
6.28040582541349e-07,0.097793249461843
0.0001058056937771,-0.275893944878435
1.28130060207969e-06,-0.662387963768048
5.6275412010481e-05,-0.119192107879462
0.000321346723679193,0.380055078698914
7.10200314368788e-07,-0.0214462226689423
6.19387715509521e-05,-0.150099167370147
8.87448792780034e-08,-0.062456878569471
1.13568838350946e-05,0.335884092291292
5.4015788986602e-05,-0.0915649817780484
2.09124860123905e-05,0.230801277629508
2.49381433112181e-05,0.736092246382605
9.72602934660813e-07,-0.252128820550592
1.14628308396547e-06,0.092281306269522
0.000538912478652784,-0.594685405144808
4.3394869345446e-07,-0.732556517971951
0.000882686821083958,-0.351171864480701
0.000374378595447402,0.764265581171526
8.11807041066223e-08,-0.0336071887230056
2.67184128688766e-05,-0.731798322412358
9.77433874776734e-06,0.106823473430435
3.8442557815971e-06,0.047742356129021
7.23366224682963e-07,-0.325870400935078
0.000553961676676549,-0.0842290211296602
1.36425101743883e-06,-0.389184255381712
2.86340241178059e-06,0.231685943792966
1.44786346240714e-07,-0.192221958180976
5.34860753197469e-06,0.104616440614746
0.00133489578832653,-0.0123050131517934
4.3771674479117e-08,0.00607517478187103
6.17048122023751e-07,-0.135369955081239
7.89607891473067e-05,0.0755486244878998
2.13402145936329e-08,-0.00674112902568726
3.32973172939679e-08,-0.0161205822117423
2.172976791741e-07,0.275939408697507
1.07932164504098e-07,0.0275755101671153
0.000699799920770381,-0.507287779839612
1.36629604663115e-07,0.0783192751991096
1.86525211029322e-08,-0.0359832056364239
0.000108037390018314,0.586529437766058
0.00042851931324958,0.083472720074116
8.33583952388971e-05,-1.19066260959255
5.37030543209015e-08,0.191453941640944
0.000509093499929194,-0.701206390167361
9.96527255315751e-07,0.00495057312482204
2.21338801393059e-07,-0.128158392762963
0.00034709789035483,0.0537806108398359
1.66791730250383e-08,-0.0110856247592141
0.000657600336049488,1.08721084412301
5.26118269221362e-08,0.0555974045458812
1.43210123022257e-07,0.133928856142194
0.00018978200470106,-1.5380013645241
2.08486191901515e-05,0.395287528120808
3.24399278397277e-07,-0.00119102541487181
3.57181750099526e-07,0.120236521169724
1.38076270340636e-06,-0.0245542313806519
1.24131771573713e-05,-0.246219439173988
0.000874829560907472,-1.00051454946215
1.04468169016174e-06,0.167615779861942
4.42113274276031e-06,0.160666109599932
2.39413200789236e-05,0.314405668497903
5.92087179785267e-05,0.161482864145455
2.87954335233707e-05,0.631981026608055
1.33835132575391e-05,-0.282173081537817
6.83943214867927e-05,0.338558380439503
3.60890313382591e-06,0.361188638604501
0.000487209286527554,0.575288168290957
2.23477382198441e-06,0.129794385842501
2.67337886664568e-07,0.160429198503534
0.000223298620871847,0.668437201239457
3.40765905532665e-07,-0.0206019122632094
1.49456696231379e-06,0.107142170406905
2.11279038793632e-06,0.300680861511634
0.000152961964844054,-0.193301092255258
6.50498461255379e-07,0.121734393274379
1.08103863319624e-05,-0.393381495907129
3.89984650616979e-06,-0.062840522298273
0.000369141230666628,0.147560371670175
1.35577162392854e-07,0.236498430829668
1.12279485634235e-05,0.192962747613795
0.000467625478862053,-0.024514837504473
8.44626871407878e-06,-0.361953359771408
7.19592043648244e-07,-0.237652751583461
4.56146429353951e-08,-0.0211966687240334
4.15037870534101e-07,-0.0356542857941842
0.00147106075384992,0.738748225091514
0.00183040008036306,0.750235346682139
2.27139299707269e-08,0.0238689863965385
2.56326428889862e-06,-0.36710784954318
0.000605186227552742,-0.303376164733178
2.65784324497527e-06,-0.0267507646428859
0.000448057887532002,-0.940978208814591
0.000783511829141533,0.34401606572547
1.30748756259164e-06,0.0281362244653191
1.19796166676176e-06,0.0572070339783354
2.54556529052354e-06,0.117902413750794
7.45471656606069e-05,0.911808499910641
2.15032193031286e-07,0.058048026472057
0.000318180307129824,-0.0116970373832553
0.000638869384093581,0.531734567589844
3.98048529263569e-05,0.353095697856455
0.000135891330289981,-0.796864399443837
0.00102024721597131,-1.18324992584649
1.51598815585991e-05,0.309500477246456
3.74706878318939e-07,0.0229781274938727
8.55074014222378e-05,0.14635805470025
1.1353677302924e-06,-0.0306817858546552
9.50345312284575e-07,0.589353028020468
2.35745291970646e-05,-0.107627050073994
1.17437164088452e-06,-0.038968928839361
0.000853290758806696,-0.505857837865796
5.03821187668941e-05,0.0352437886285105
1.66004259620988e-05,-0.20222758662045
0.000152755049225553,1.1325019709142
1.34355554932779e-05,0.174112150260784
5.06625804680073e-08,-0.0920811285159608
0.000164457032406394,-1.05799852804023
2.16154292119464e-07,0.0890089348536248
9.71343732782187e-06,-0.0477233960643124
0.000560001905608923,-0.395026322264262
2.01146268430416e-05,-0.0200351803038748
8.16871793450992e-06,0.0764402872045156
4.51387222146239e-06,0.231711373900816
3.24976764999121e-08,-0.0663235008529551
1.20788422477417e-07,-0.122745454360345
0.000379033793266814,0.411581045213646
8.4323200555214e-07,0.0532363139978993
3.30725940737661e-05,0.370704044863757
2.04853262012768e-05,0.316443072039921
0.000125633725568436,-0.466469976725171
1.08279755266196e-07,-0.0347584091385064
1.43738021948014e-08,-0.0653454320010022
1.22045652148504e-06,-0.286589113509418
3.24180430451378e-08,0.0724559191402164
2.52256759215915e-07,0.12070468931314
2.55663735398933e-08,0.0454596397902858
2.87000685221317e-08,-0.0346122200775296
0.000228512324211757,-0.127875974404559
0.00038207177262368,-0.589966217384085
3.10397154422405e-08,-0.0375012771516951
0.000274800291485217,-0.0122133921150333
1.44531752735459e-05,-0.00519743491675863
0.000715919770193411,0.26756602267945
1.19800426951524e-06,-0.341960844978559
5.14156134276896e-07,-0.16249915266916
6.90797166993371e-07,-0.179923018190825
0.000218539843307913,0.259326991189984
0.00034053696318782,-0.206969068321771
0.000817478366189587,0.476661423780987
2.08794573804482e-07,0.412544402699392
7.39702812520555e-06,-0.242758140451006
5.5937292100524e-05,-0.508917139137403
5.32293905570709e-07,0.620631203530497
0.000799550065342727,-0.317228679682967
0.0010188870808917,-0.233613117690919
0.000457251599199875,1.080180426868
1.89469700906728e-07,-0.0103323331479366
0.00135475225121526,0.049489503300927
0.000102764643980597,-0.266987782722744
9.52692208663343e-08,0.0671951853461279
3.18657265022227e-06,0.311960434870551
0.000519631977296006,0.197194447960054
0.00151066002425043,0.1145999903675
2.48550218598446e-07,-0.0651617841052953
9.78245936255622e-09,-0.110052763283914
4.80983646776614e-08,0.246115518482798
1.4955730140245e-08,-0.0400736417613353
0.000562184698571237,0.00293190331135867
1.78331109824998e-08,-0.0503264195946405
5.63384757441142e-05,-0.600934512449528
2.71335536474257e-06,0.516803169292105
4.21140881094213e-06,0.459473596982914
0.00351261564840102,0.118917618951365
1.75431389578488e-07,0.158447441055481
0.00266991627098364,0.641948453022876
3.21125032400937e-05,1.07910786973805
3.102600884216e-05,-0.0941207551596882
9.54188055131152e-08,0.0337887563235499
4.66004338890088e-05,0.0424331981320601
1.2504099794398e-05,0.169989713348028
5.75991238488111e-06,0.105168643026481
1.00451167744487e-07,0.0534314186303537
0.000295837306881244,1.3222775364124
0.000113550582424749,-0.105063332390609
4.49919475062146e-05,-0.832405450468519
3.95490023143132e-07,0.00531701682104235
1.49705807168733e-06,-0.303388089894754
4.85310514805042e-08,-0.0145958695630396
0.000492387378340095,0.150934220838013
4.78696300808187e-07,-0.0702482659512917
0.000169028115843012,0.422406955174041
4.86326084879254e-05,-0.0719749003428643
0.000226004624621881,-0.641139655868001
4.304227708526e-07,0.351225279680729
0.000358534739837699,-0.944298620959074
0.00021405057113944,-0.242719145249047
3.91474341229103e-05,0.148976016488072
6.6743839872667e-07,0.0609621829428326
0.000576849683343031,-0.471008562841264
1.96492866470123e-06,-0.692329170783705
0.000161014350673202,0.849027090050064
3.56428014039121e-08,-0.0500893340389594
6.90588138023911e-06,0.00151165921507152
1.40823351583327e-08,0.00659094304932878
1.09216390599153e-07,0.122089501158504
2.0594795810294e-05,0.773430484955949
0.00135387019644735,0.143908097990807
0.00111454675429406,-0.787664139070496
8.91814196441366e-07,-0.104032484168991
4.23532838177577e-06,-0.267669081998624
2.86409271945571e-05,-0.723297655220676
6.56368040346335e-08,-0.0394580793847839
0.000221623550397226,-0.236530804167403
1.17329858736854e-05,0.0267198946190815
1.21265835543839e-05,0.0811318939483619
0.00146802810170179,-0.279478689191843
7.33877989924044e-07,-0.15882843219341
5.42513935347308e-07,-0.0745769130483178
7.97509211219279e-05,0.272012160909382
2.5219997517055e-05,-0.353968075246588
0.000256829736207948,1.26002032309211
6.11631686080254e-07,-0.087846878227401
1.58577920730789e-06,0.509179762618858
1.39857368301408e-06,0.210577264154241
3.20327350865117e-06,0.0231998128531137
1.4600682743408e-07,0.00192155282063765
2.07763737951513e-06,-0.0539034675824371
2.2634227016808e-07,0.0532646729641384
1.85880472817375e-06,-0.203966011261137
3.56158185852001e-08,0.854839393430368
3.24168219326458e-06,-0.0993935095064594
3.74474826155012e-08,0.0320892514581119
2.29181231998719e-08,-0.0877966074961464
0.000279641427328856,-0.327988262011814
1.53773836287274e-06,0.0754245563088013
0.000159635252660093,0.312512698194065
1.0303697045673e-07,-0.155802781140547
9.8320547041634e-06,0.250316224486143
1.24065539704168e-06,0.0914435123572551
0.000192515920488274,0.0195828584185482
5.25615214789447e-06,0.618013648389921
1.27321755569749e-06,-0.220174462226864
2.3124527673332e-05,-0.415468486440645
1.97698292418381e-08,0.167866537718502
0.00175153695311537,0.218309014167166
0.000219817684100825,-0.409741783209581
1.66482226443525e-06,-0.144384583495155
1.0106064558992e-06,0.736218286147674
0.000116619159416646,-0.457423208434723
1.17490155609483e-06,-0.157123435361984
7.36941932516637e-07,0.00243880441038248
2.33802397804723e-05,0.329461244829848
1.81369703493355e-05,-0.0396064501671854
1.31002171765197e-05,-0.383803787745118
1.46054146030448e-07,-0.0350298435394704
7.52435131224553e-06,0.126249696626579
1.36960537162563e-05,0.0548100433718685
9.84102792030557e-08,-0.0293516418223838
1.09829589299764e-06,-0.0238486057555515
4.36715064139062e-06,1.07762578835023
4.70298952423631e-07,-0.0471968945020841
9.96765916825508e-05,0.787634359270784
3.65197396104775e-08,0.0917492782110498
4.58391394153513e-07,0.0993418873078224
0.000175510098133268,0.384339792818238
0.000409119842959479,0.825004885416447
0.000315828244264755,0.267878763161217
0.000595191118012224,0.960885487604709
7.29990223503831e-08,0.0516216645129625
1.41852915027484e-06,-0.0617825678762692
0.000127496475497017,0.736520463834178
2.15929959253618e-05,-0.496134370004647
1.32416120670158e-07,0.0223524164253948
0.000112439426732169,-0.0551210935772105
3.39689025669413e-06,-0.36000404938166
1.30459894239017e-07,0.000983292278478619
1.43874933389647e-06,0.0519119189732147
4.66376052433843e-08,-0.15524682514224
2.74396687788281e-07,-0.47110965627858
3.02310613011978e-08,-0.10832152396688
3.10455907642581e-06,-0.183895836240848
7.12425995155034e-08,-0.0169712327545319
1.92845617401809e-05,-0.229081039127605
0.000105282952360425,-0.554820605786784
0.000113942506199777,-0.148865337670562
9.89344330794002e-08,-0.0108943991477989
3.6641690892603e-07,0.469045170676798
2.07237027297268e-07,0.119659814651796
7.36335916653059e-06,0.16558278460627
2.52609475381435e-05,-0.272373632597541
1.81502577842639e-05,0.402862160552167
6.34643717712871e-05,-0.061150339430697
1.7187954616758e-06,0.286039896793487
0.00298217962104122,-0.350130911702732
2.97255392772298e-05,-0.024667825267368
4.44358200640134e-08,-0.040727699160423
3.47099899042606e-06,0.128282467690231
3.57545376745185e-07,-0.263055786769709
6.16065896587368e-06,0.590417695394253
3.49865188676264e-08,-0.0602418897636981
2.5904555762258e-05,-0.479942670313131
0.00054483200726025,0.257713185277176
1.1360416149175e-06,0.168562547596645
6.90597542059921e-08,-0.0347842309203046
0.000357913160058274,0.255428345964288
1.72135174178449e-07,-0.133736231907696
1.28593923749116e-07,-0.147900643639801
0.000122438065701125,0.507825039817627
3.88811161087438e-05,0.0246473322833631
5.17728865075065e-08,-0.0863334016044636
0.000356384922311034,0.147723896676962
8.29971970325174e-06,-0.377265305177517
3.65749534448121e-06,0.200988669845052
3.44380393959653e-06,0.333620986668138
2.677768669696e-06,0.283377124333015
0.00143981920254582,-0.189225231107133
1.14656356722492e-07,0.0084839048682981
5.97946655197359e-06,0.361461055844535
5.22046197937647e-05,-0.148149186976286
0.000350596850187836,-0.0653925730585263
3.93020027398733e-07,-0.0668999270290001
3.01371591078065e-06,-0.952764992170379
0.00011247926605636,-0.0768169515434291
4.62131998752083e-07,-0.0582008356401875
0.000223209108735491,0.892719859143839
3.5951496735501e-07,0.0298050407690526
0.000546552783866107,0.576176279102145
8.89333799326353e-06,-0.276757515525285
7.54869740046651e-08,0.0243711301503435
9.24901417644986e-08,-0.120007356182603
0.000237845434116926,1.46030541634919
0.000241227016744389,0.186129719437634
1.1624089739003e-08,-0.0371934883239821
4.16392576384872e-05,0.547444053013935
0.000150436503920717,-0.51577306298717
0.000827832516657586,0.8070268632386
2.84735529215663e-07,0.0233731726397104
1.49285525220415e-06,0.2132599029204
0.000437190966350673,0.330223618397683
1.96832712595704e-05,-0.26517167687163
1.77977319007708e-05,0.72542894286306
1.74814743551756e-07,-0.0986196406481839
0.000707474499159097,-0.0812038980128423
8.12114939206013e-07,-0.0613109240435441
0.00192356520513847,0.227187939895531
2.43387633650868e-06,0.0574873762178022
2.98079132362947e-07,-0.0298663077317762
1.03959115238199e-05,-0.27563755899751
4.39315255694144e-07,0.0903058451947361
0.000116007510117738,-0.690950991599636
2.31264046871225e-05,-0.326795802895347
0.000195616553516807,0.398244292101455
4.64329528419612e-07,0.0716824609016942
1.24237518033366e-05,0.388336978890612
3.96812498314872e-08,0.0859341475514065
1.97023079796371e-07,-0.0417505825302093
6.58963663376871e-08,-0.0533630734998179
0.000400020404017703,-0.50274475724765
0.000329202289914975,-0.0807862573876324
4.66227755996297e-06,0.107368654282588
1.63205904699574e-06,-0.297892666043329
3.23619650292873e-06,-0.118845576562375
8.27915513676868e-05,-0.185245902346698
2.57980616162852e-05,-0.864601294281822
0.000277894698783724,0.0783604469786057
5.02117003823957e-05,0.44108065124758
1.77832673993801e-05,0.479465967135751
9.72263442368373e-06,-0.827155200350588
3.08657787986799e-06,0.243311215210082
2.46129843844281e-06,-0.425840321236848
1.50839760172609e-07,0.508523922531619
0.000146583715316894,-0.550550603186456
1.78999719999097e-07,0.0586242353825061
3.35896552006705e-05,-0.30191047095689
1.85877565584877e-07,-0.0958964272009459
1.1534640983619e-07,-0.370003162145088
0.000925918157826105,1.09618949409781
5.59370103833006e-08,0.111145576101666
0.000649385456675179,-0.0318341377981394
4.25660526513441e-07,0.0871826533739288
4.21396297763115e-07,0.0858001342000833
0.000372699250380048,0.612546993131361
1.14377362117155e-05,-0.45867900281516
2.83886399804515e-06,-0.204797027413729
9.47701957655038e-05,0.133620610603456
2.40435492351349e-06,-0.0673938555076738
2.93968037439417e-08,0.109315879564328
2.52665440555831e-08,-0.141266214603884
3.0761951945643e-05,-0.493973155885356
0.000115056975530547,-0.127345613933384
5.86575875621827e-05,-1.43664819041473
1.20166925769794e-08,0.000779078234093548
8.49549003647646e-05,0.0559838819456843
0.00076334563933739,0.599825810850032
0.0002070450769625,-0.613210349915576
7.47269033629591e-08,-0.0290643562257077
7.72965535996935e-08,0.0653565326635786
5.75964760400524e-05,0.952634980661875
0.000104382807057793,0.448824348754704
5.65857981992551e-06,-0.083630517769318
8.34073020430966e-06,0.893171827096583
1.40050248622815e-05,-0.628689453339259
7.23099393662101e-07,0.175160475299435
0.000262394201824615,-0.580365006493318
1.71950242862289e-06,0.072407984727132
4.04516005113092e-07,0.0869501429753685
2.25987869404776e-07,-0.151050596765866
4.4403107154372e-08,-0.112361322107322
2.31272181443924e-08,-0.0552471727108459
4.64436027902485e-08,0.0527029052639296
0.000844145066485972,0.575685703725277
0.00101311238889239,-1.01801459063941
0.000499850802675131,-0.54637118139382
2.32789813737276e-08,-0.0337261536561496
6.16081206438475e-07,0.133119867364767
2.3596578786054e-07,-0.0216455228345079
0.000577061107043635,0.676303047236952
6.74810695329008e-07,-0.199192424646442
2.85001382512099e-05,-0.580639436215776
1.95599700631352e-07,0.176113525019798
4.04290698811083e-05,-0.313331526948666
1.60540347033282e-07,0.02140571242397
0.000131595013087614,0.658341041393986
3.39093244907266e-05,1.20203429572098
3.33991966004993e-08,0.0421270120328212
2.42629797982715e-06,0.238458182267515
0.000425802800990176,-0.915131797725229
5.19492060600974e-08,-0.0316267882681946
4.54515787765575e-06,0.286343665520126
2.5269149710323e-07,0.13409019716119
0.000136740543145214,0.438313169094837
0.000979266090420999,0.0504976801173519
0.000517655513532033,0.599434723100767
2.00343509089297e-08,0.100676296361526
6.13862904974533e-07,0.0948625946586242
0.00072889411220649,0.158535637238294
4.9032524184779e-07,-0.00376067603624549
1.23199164456934e-06,0.068495736566647
0.000105782859825339,-0.535034975358545
3.33089731431093e-07,-0.0426474293434906
1.150477993859e-08,-0.269195297434136
4.10513205763833e-06,0.0183783246749147
3.59932860211681e-05,0.259332530800596
0.000525727710638454,-0.227623621281033
0.000852542078416792,-0.320459871603537
4.16422745797054e-07,0.787977155335949
6.3617000900865e-08,0.159790728357601
4.83986880794657e-08,-0.165447462288301
0.00191212665571346,0.605286332913704
0.000300016305969645,-0.867548296844176
1.01566666131746e-05,-0.0161937936179815
5.16857446705007e-07,-0.259266796498676
0.000252920605187136,0.314734736748944
0.000334670829522646,-0.464196740698903
0.000159398388576301,0.151928159958806
4.06512105229447e-05,-0.412755069858689
3.26319808936143e-08,0.0167512563730586
6.77522982122252e-07,-0.800509084819236
7.14996574282055e-06,0.105315117089397
7.93310605065268e-05,-0.369709423999582
2.89954142064222e-06,-0.298369833698495
9.44490778432222e-06,0.242299610858268
0.000467314008654299,0.119115400850075
3.09802753128954e-08,0.0885344132703455
3.4534930422826e-05,0.495958081586298
1.64869036287985e-07,-0.0849641789985077
1.44717375931071e-07,-0.15136488189092
3.64949058026329e-05,0.00859195898906774
9.8067216412483e-06,-0.174372146463368
3.67970568518664e-08,0.0968044335514002
5.85193652253974e-06,0.33859782030764
5.27355432885336e-08,-0.105929674421582
0.000174314342045991,0.501609767835217
2.72526708933123e-07,0.177775592670114
3.52864877792558e-05,-0.172821338711627
8.44142082821273e-06,-0.502117180531825
0.000114299825606872,0.026268924784281
3.03779582822086e-06,0.0479725646632731
2.76396000463593e-05,0.0865455800991001
3.57039350351036e-06,-0.262514257874148
4.35687104268737e-06,-0.23150279510902
5.19331133172489e-07,0.0967677739800619
3.499075877052e-06,0.296086035131611
1.60320505535461e-06,0.0546993286744673
4.63878472657774e-06,0.12065831558616
0.00025284185632558,0.692711862536764
0.00175279972725755,0.606914897455372
2.01054432835842e-07,-0.0181406027566556
1.8384880719448e-07,-0.0362415369764442
0.000282471982930438,-0.270366206462013
1.58789428229785e-07,-0.050922847192553
3.92277151317452e-07,0.175378963383565
1.57421120426663e-06,-0.151627045121744
5.52690642714033e-08,-0.0379673072712674
6.64771253367623e-08,0.446157548273608
1.82197834313287e-06,-0.394467084389169
9.91645423593037e-06,0.0370899157874128
7.48083815697736e-05,0.00817419920391535
3.03883951098351e-08,-0.24993456100134
4.52822659019543e-06,0.249266163563626
0.000129549060592153,-0.671281273589126
2.89361467591867e-08,0.076328638254866
0.000177036275193067,-0.0977920649925594
1.05559411243366e-06,-0.0833875318942626
2.53591859522207e-06,0.193130591805625
0.00037674765296481,-0.431925647155266
1.62052428966743e-06,-0.195243262699611
5.61426565459367e-05,-0.489665333486887
3.56293129997198e-08,-0.0920970633889758
4.42969817964784e-05,-0.168645019625507
8.88745930708381e-06,-0.496048758905547
6.06946292734515e-06,-0.486303492164801
6.98605596801188e-07,-0.0780932122818856
4.4921372608101e-06,0.115171259592347
0.000217931245846179,1.0868849200097
7.6261613858506e-05,-0.349243112835233
6.88953497249438e-08,-0.229560593190185
5.27957296656731e-07,-0.00282729204050392
3.61866381559819e-08,-0.116115355612119
2.84767422352452e-05,0.0443042288378657
0.000278843192657108,0.214850548860538
7.57475246848527e-05,0.367180874414732
2.53699210972804e-06,0.155969299686292
0.0006185259629469,0.771009167096261
9.42224401904916e-07,-0.144981659426643
0.000704868650661362,1.28477447188703
5.23534357655216e-07,0.000850903235511909
2.25699572438865e-05,0.562356242965254
9.96881220844015e-07,-0.0238172308820818
0.00152668691816936,-0.945694338253928
4.08490632213777e-07,-0.0444588234188802
4.03356699588755e-08,0.0617100921529319
0.00132516010634938,0.992429185253341
2.5271265562294e-07,-0.0605871133873785
2.92633074315661e-07,0.0614199020422063
2.62129106207166e-05,0.0265703397493682
2.01321916630436e-05,0.769724178606303
3.57552433888133e-06,-0.326196388455716
0.000692345134398267,1.11559412720018
0.000458895483028813,0.728625559454497
0.000842077208873384,-0.475694182659982
1.09533697090587e-05,-0.180144420287372
8.59094866272221e-06,-0.660620477332893
1.53323950489243e-06,0.656829841272425
0.000264147385205532,0.482050445804786
2.24892963460886e-08,0.0458391116223954
4.02022402198505e-06,-1.61662591532885
3.90133557598609e-08,0.02086637055415
1.30216388681646e-06,-0.257343569184945
0.000384459115052185,-0.650418748613106
2.00724971315432e-05,0.20476930420146
0.00016038848116978,0.163058727494366
2.4939767460699e-07,-0.157249879966298
4.09789692109055e-06,-0.514796243030422
4.60105827572142e-05,-0.162390151599398
0.000750111926117294,0.0786715578156148
0.000314551649748874,-0.534875693346146
5.77007238145012e-05,0.371706862334825
4.07913183038708e-08,-0.0591123412094178
0.000207528138285611,-0.410724264753288
2.97876675940291e-05,0.348007373760161
1.42517132156982e-06,0.0333574854907601
2.34857245409003e-06,0.324950334357796
1.3776082117173e-07,-0.141105808906657
3.01274044415706e-07,-0.226442230996154
0.000262208759856416,-0.159707332186012
9.57385902468798e-07,0.0164748444483592
8.55165358438271e-08,-0.0419222029468104
5.67323855032206e-06,-0.520165592739311
1.1840386708118e-08,-0.153797452641704
0.00350499734070703,0.481209666655082
1.80248551072038e-07,-0.0243225848089143
4.30155969463694e-08,-0.0311899375394944
0.00015377431756035,0.712317107771095
1.6552314299037e-07,0.0522246094166678
1.60436098308341e-06,-0.381690143892402
0.00295516503219544,0.795071472663987
1.6987714697879e-06,-0.0672530511295204
3.90658072605764e-08,0.0416946552540237
0.000121535992517012,0.730847989657859
2.37721267216855e-05,-0.042993226434262
4.15392695037177e-07,-0.18077364314914
2.35195557814258e-05,0.237445341549173
1.02901288276622e-06,-0.169826398527625
1.766867940815e-05,-0.359810174469423
5.66410237992642e-06,-0.557615082400412
2.78588336090257e-05,0.162151864003727
1.85528957593723e-05,-0.0272699567406062
4.8622600163424e-07,0.225741569337334
6.42232555908467e-05,0.675317383103678
3.72117149004298e-05,-0.338569549551437
0.000815546323350124,0.0478913125506835
4.72967329162889e-05,-0.609057569132526
0.000589741843855628,0.642590479734294
3.14628318431312e-05,0.636515228451099
1.45066094586332e-05,-0.230884321164672
3.88473728094528e-06,0.0280577715698687
0.000115650395813541,0.269274022344482
5.18133388620681e-05,-0.467448088001466
9.2814118603931e-06,-0.483128022808963
0.000565769558524847,-0.191594834305528
1.71364972542392e-07,-0.0594266840886168
9.65195311728469e-07,-0.200400839924489
0.00406615274707239,-0.123891505321435
1.14408557496126e-05,-0.266617403960026
0.00024386073297099,-0.0917394323769743
0.00014895247316851,0.271010129027113
0.000431685624354454,0.36526198018982
1.16166659090904e-05,-0.107815709033112
0.000800005432291735,0.706139659406545
2.29059129476613e-08,0.0456887944387019
2.73799715036119e-08,0.239885765972511
1.4483882411601e-07,0.0803729776587928
3.56969078698648e-06,0.69985661160993
0.000585531641345041,-0.160968855354992
2.13989234564994e-05,0.890768640677309
6.29150181800668e-07,-0.00980239852445906
0.000702333339244411,-0.521122890878064
0.000170946705973254,0.307565166125502
1.05328564689445e-07,-0.0232398115766453
2.00411467056433e-07,-0.0396321769398489
1.25229722490351e-06,0.295548353965955
1.98743157410304e-06,0.0819861485306463
0.000436630376808404,-0.923357160478886
1.89237698586707e-07,-0.101458089251573
3.40576933437e-05,-0.045617263560966
0.000118418895506096,0.672784140357867
0.000402017290740691,0.00635253725883135
1.31281169818487e-08,0.0366581792035975
1.20254432355375e-07,0.436512593710394
3.73405251757075e-06,-0.171538949591129
1.05686644066127e-06,0.267002039440574
0.000446588679925987,-0.336414562592111
1.90704846779143e-07,-0.385724093992686
3.13887565275796e-07,0.0703731814713072
3.09101901677159e-06,0.0635789858025561
4.70965481638592e-05,-0.261209229103052
5.23009438614683e-05,-0.484872249194818
0.000462018230086631,0.0943132848943465
2.31986105636829e-05,-0.127503608089447
2.86330648438841e-07,-0.116619925750513
0.000675252033248914,-0.892055106125139
0.00211579181114258,-0.466836491715167
2.81615373950498e-07,0.529477854393148
0.000207091795942227,0.63867458058488
1.67314666772666e-07,0.0778838017845545
0.000112560931512752,0.298714056301245
1.863245733733e-05,0.266751466407466
7.48842986283063e-08,0.102995396564309
3.23643909949755e-07,0.201501120826932
1.59484073687568e-06,-0.294315452941828
2.02787125522875e-07,0.178356465380621
4.87117971316369e-07,-0.502691278640292
1.34558580250665e-06,0.297312069320226
0.000302904701126474,-0.104535003551381
1.83314355037135e-07,0.0468938995485811
0.000110709867091119,-0.442935522913817
9.90127138975271e-07,0.0587654017171973
0.000400921392224647,0.292859227738738
4.47108980316835e-06,-0.577461434895779
2.63246600526447e-05,0.237025887474344
0.000127853876718039,0.248310223513102
1.28284189911715e-07,0.439874575598126
3.54014531286037e-08,0.119837326933461
5.8757219231778e-06,0.103896043029969
8.85592105075009e-06,-0.0177579751494047
0.000161319343456357,-0.540073531831457
0.000921437467336004,-0.731123362341524
1.42127351474571e-07,-0.0328647612675126
6.28877254776658e-05,0.665413506366366
1.99617136297829e-05,0.425810371332333
2.4992418670743e-05,-0.210993558430491
4.13774084309916e-06,-0.215999645487013
2.53894659190837e-06,0.0851038625693547
5.57253292522601e-08,-0.00938578014508246
4.58797686434624e-05,0.0810551412606051
2.6734070621879e-08,0.0537083718881243
0.000185526888820435,0.715182992242053
2.44255005376517e-07,0.208416286653786
0.00135349977879693,0.0239268980471123
0.000299356414045877,-0.936422453063237
0.000118284801545077,-0.351164171312724
2.85328398879188e-07,-0.123977043132867
1.78530783850881e-05,0.324381017518468
9.08377458760623e-05,0.0600504303396659
3.51805177038075e-07,0.0231872105088999
1.70366879327021e-07,-0.0847152121316205
2.37720296845862e-05,-1.63375518227519
0.0010008559961245,-0.232183954583198
1.15893855631607e-06,-0.0464884510832797
1.63095347708559e-07,-0.314689702520895
0.000216653898384252,-0.570815614924134
1.16028870215543e-05,-0.554343731486009
5.98291939573895e-08,-0.356109770094363
1.43447011886949e-05,-0.352861756387576
6.62567996057775e-05,0.992616720451237
0.00016430249124993,0.165546909223168
0.000248806499704731,-0.000541127380998127
4.69815478297713e-05,0.973457444174212
1.31474337173918e-05,-0.216861322037252
4.2362431917745e-07,0.240905211850174
7.47669295582705e-06,-0.253840513297854
8.95205201314239e-07,0.0255482259510275
2.90735437343258e-06,0.0715658669697656
2.67601370160576e-06,0.0759789980942472
0.000195428331248362,-0.529626714939873
2.38765468022448e-08,0.0541631225058938
0.000368740818342296,0.326905752986937
0.000975089193583197,0.518018481021217
0.000116370555707089,0.411652117954329
1.45418955104532e-08,0.072872766282542
0.000238439707840521,0.0848058973449548
2.1033988423543e-05,-0.415940600862706
6.87835547429252e-06,0.775916777757492
0.000104303049805066,-0.792970426752622
0.00100906980891755,0.02033607010094
0.000287880424011018,-0.548504182561983
4.79936429261144e-08,0.0751749084879409
3.53483975410112e-06,0.427920425413478
4.83413764623805e-08,0.0534716880140548
3.43768970696608e-08,-0.0688481461251348
6.15375762631446e-06,0.0113596668871826
5.84218932190354e-07,-0.0905648359455167
0.000588995176378205,-0.172914178959285
4.10493848610975e-06,0.343611179624611
2.53162254872868e-05,0.0287912729795333
1.42078661996919e-07,-0.0357374930679539
3.5791557590428e-05,-0.325745395804463
6.12864552341109e-08,0.549879274140155
2.85050898773188e-06,0.588288544502473
4.32156765678477e-06,0.198189117691163
0.000268931680768221,0.320612855409203
1.15448655213806e-07,-0.247723063749441
1.31020063485624e-06,-0.292958701360706
1.51382940258966e-06,0.0772435034448886
0.000139326480799802,0.569288447614738
9.65504884677386e-07,0.212603197947003
1.34493553586464e-07,-0.0782975085579374
0.000331903567791934,-0.181527966303446
5.45331598131582e-06,-0.780735306213974
0.000208335748422906,0.364885219695856
0.000762108668447465,-0.83971425925815
5.07045662236826e-06,-0.343650622293875
1.36861941327393e-05,-0.0161876564276688
8.4439909601065e-08,0.0237409103165476
1.13246000085531e-05,-0.85625381385019
0.000123984580014768,0.177686157778012
2.2493901833947e-07,-0.265300176790147
7.29347347315585e-06,0.0388227771606972
9.24288688359653e-06,-0.103179545836284
0.000961478286303613,0.900544570336715
1.88960196333186e-05,0.126826397975154
2.03593555915529e-06,-0.200201497008633
0.000747841136201717,0.144246229313716
1.89237972752517e-08,-0.0557872554609317
0.000151567165955507,-0.352437200518286
0.000190833712352368,0.157344099641679
2.33141740574558e-07,-0.0132492819272536
2.896002416057e-07,0.232454850047327
2.7666597329021e-07,0.111904083273905
2.38860698077515e-08,-0.0185046019730064
1.68306511083375e-06,0.341812230167067
7.18209321459232e-08,0.00711842915931393
1.30543969326011e-07,-0.0414576448958701
0.00103958268522272,-0.548394863487911
3.71982919041019e-06,-0.16755228411886
4.94226831844008e-08,-0.0815123161773974
5.20156093984919e-07,-0.223428352952741
1.38155348435167e-05,0.0435008716244103
5.19897838340676e-05,-0.109191724499363
1.31439404884294e-08,0.00789592781981307
2.27579124068186e-05,-0.295727482217785
3.82976255273377e-05,0.317814780875271
2.97984217785229e-08,0.0592491775110652
1.3728836089062e-07,-0.0965361186891799
0.000227097874874098,-0.146839194710007
0.000117643449781431,-0.665819748976636
1.4620508480549e-05,0.305373783613789
6.16773584942397e-05,-0.67587349746752
1.43619059607607e-05,0.0656254935930086
5.8008150816604e-06,-0.155925132228795
1.10237942584707e-05,-0.516051660531954
6.59838129652201e-07,0.305343065436533
3.6366406197728e-06,-0.13767715395749
0.000449286511832822,-0.719364156844978
2.01948070988884e-08,0.0333031623181473
5.29003071826637e-05,0.0101951341945626
1.34044562521437e-06,-0.198402172403789
0.000473006061275624,-0.723956844182566
1.01838024847418e-05,-0.492105126052369
0.000586285179595024,0.541081765918197
2.32737783989539e-07,-0.149304300143441
1.32367930608442e-06,0.0118386914272611
4.36916565111345e-05,-0.642120689483698
4.65289828392757e-06,-0.157459114221812
7.00447238555851e-08,0.232418468729759
8.11221787283299e-05,0.519267513735728
3.14027052551693e-07,-0.304417417486384
7.15488799924421e-08,-0.210993132888371
5.94543692957662e-06,-0.361052136120798
5.39757598638764e-07,-0.12299221724958
0.000610147909268761,-0.884115603983924
1.1213777662278e-07,-0.0580626076877176
9.13027343857642e-05,0.803199703792495
4.12555286122254e-08,0.104383462606231
0.0013211843842521,1.11917693160582
3.29319974580958e-05,0.115717522341605
0.00056372572732412,-0.530943484252811
8.01838729667889e-05,-0.0819723191884016
0.000136632153790653,-0.600278610482847
1.48294275140087e-07,-0.241270446572343
3.05992123271073e-08,-0.049645476367467
2.06860626640684e-05,0.289897595908664
1.63434720777859e-07,-0.144237862907597
5.54917262058253e-07,1.01234888806029
0.000116143070282755,-0.65558334816151
3.42734174411394e-06,0.438664135283512
0.000628354500333908,0.707459936749077
0.00110197168041582,-0.835346706646159
6.47155441564041e-08,0.0651684072427591
1.7340114013101e-08,-0.334492863929778
0.000835876836410833,0.577642878151749
3.95694474610833e-08,-0.225195185783108
4.1374988849646e-05,0.140120185440655
0.00189998768695323,0.22282681592093
1.23140605738371e-05,-0.296933330721305
1.59879231856922e-05,-0.362990753080906
4.97199062647136e-07,0.067052115569247
0.000300778206219386,1.20893164543792
4.7020896559669e-05,-0.0980352658159146
3.07931757044822e-07,-0.0282374992628765
9.31578512347176e-07,-0.0950594608943831
9.12076027016203e-06,-0.286305471644206
6.65980527693685e-07,0.0977638426449234
5.39323960425751e-05,-0.370924867890959
1.00358593182128e-07,0.153302351152902
2.75298042368915e-08,0.064909104930262
2.80420969547243e-05,0.0693651433106687
3.38643226678274e-06,0.0700515298915439
0.00180875282019299,1.04088954914744
0.000188696279490723,-0.742245394461148
1.66134852260382e-05,0.00712887833322656
2.79225596604981e-08,-0.000122530846779305
2.83632430813252e-05,0.13892052449935
0.000290402363137629,-0.307359889607789
0.00064354092043686,-0.114225948367288
0.000164633165327718,0.908178709400732
2.0768204941897e-06,0.0313812203142721
5.10798233286992e-05,-0.452349372021914
5.48012506730254e-06,-0.55164567552057
4.57015498355007e-08,-0.133795194739745
8.24177297196027e-07,0.149862523272081
1.05199987168639e-05,0.46080995610484
3.79033469067213e-08,-0.0294116968647791
4.64564187354835e-06,0.216732378598472
4.92073818725501e-05,-0.404913935148926
3.34097736773782e-06,0.0876453971858418
0.000233846818949622,-0.730968383624139
1.56754196143684e-07,0.0868818286063001
0.00182909086812586,0.74975988440402
1.75452768381549e-05,0.169198803910052
3.66982106717551e-08,-0.13239263856972
3.14711576809654e-05,0.673417256429656
3.43125924851325e-08,-0.00201720856991394
4.63137090939351e-05,-0.172859593906762
1.68065146516303e-08,-0.146134505438
8.58722284380363e-08,0.0225182365941568
2.19850339058868e-07,0.942343593469122
5.08174887405098e-07,-0.148035437588824
1.89591174727062e-06,-0.39154726141673
0.000110351811408888,-0.773266047851282
7.2603429244808e-05,0.421053295782477
6.81976910538307e-08,-0.0618308864002594
7.69553135230541e-08,-0.0435078163567183
4.48388279610968e-06,-0.313564760496358
2.25404812605401e-08,-0.0827893904904582
2.66266586517197e-06,0.389212997236547
2.30802959353046e-08,0.136109607740327
6.81443152726066e-05,-0.323269743211148
2.44873964942297e-05,-0.327096256870155
0.00103150920026874,0.0525210033361456
3.49155554684983e-07,0.0676056624200816
1.79818082321237e-06,0.114347703885007
2.34251534623963e-07,0.063231279540017
0.000129039545933337,0.357582775066765
1.72780629274146e-05,0.25687707178646
0.00269907104011328,0.375892843093653
0.00020630669774831,-0.70667102886913
0.000174864608099932,0.119190652388409
7.12780895328876e-05,0.017161574073072
1.48476673978743e-06,0.422477860101752
4.30395469993132e-07,-0.0565559550430498
7.96221395949253e-05,1.07244746124235
1.91044156384807e-06,-0.421662699804928
1.99346910272856e-05,-0.0469470309944448
3.17007443663508e-08,0.299035579334744
1.56636871430092e-05,-0.589976840530902
3.19284448564189e-05,-0.119799140060359
1.52737775699415e-07,-0.00440707879303814
1.52537044327808e-06,-0.42182598309992
0.00144148174244487,-0.281695702270239
7.84460724816931e-06,0.507803649647923
0.000112586169641355,0.108298451720414
4.9365465551825e-05,-0.482721595324311
2.907370193702e-06,0.619843213910909
2.5227970551579e-07,-0.00679398689566293
3.19182714206285e-05,0.0364863292728361
1.10053660380106e-07,-0.0351746179803834
4.21017488654372e-06,0.212796260201368
0.00024279439660893,-0.656788428901585
0.000106818922826473,0.247092401745016
5.23092810322309e-06,-0.327982111755517
3.08351758556892e-05,0.082786382309245
3.33785457008664e-05,-0.228567241083751
9.96322560045258e-07,-0.420528511260169
1.45777004491109e-07,0.0430270828159538
5.7774682879833e-05,0.0164608997811695
0.000786663727176374,-0.103221507966495
7.6812241520481e-05,-0.418210668050395
1.1218641415859e-08,-0.101784624672653
6.59948743276332e-06,-0.266429830055648
0.000111008663280878,0.65067627939103
0.00025328667478395,0.398157224925612
0.000436330241027252,0.499378242881787
3.42449302991908e-08,0.0814574541443445
5.49593492846624e-08,0.330269083489994
3.05982745826516e-06,-0.46262064559493
8.73286733494881e-07,0.117179670705987
2.94211018411452e-07,-0.0148614717400266
0.000153089910553303,-0.839886120622603
3.57991607058493e-07,-0.230643899135693
3.87505307317454e-08,-0.0317187011645626
0.000128354011063269,0.1750746003851
6.98025043073843e-07,-0.00654604765786584
0.00093571470146251,0.57336599267309
2.21826738748621e-07,0.0671845615372258
0.000626742311424421,0.627231569105042
1.41723852546394e-08,0.0305726242548507
5.36578379433253e-05,-0.539528475553062
0.000153854828415137,-0.0289336640178777
6.96046891379665e-08,-0.044944201482856
1.25055970436918e-07,-0.0451928678906754
4.66177879074946e-08,-0.0329255861105366
2.14229342874791e-05,-0.312218102903698
1.66270654413192e-06,0.0184872230884659
3.66561349446533e-05,-0.738425995664716
0.00012746306769653,0.627174289877643
2.26184523559384e-07,0.276581782748673
1.64323058616077e-08,0.0688193955868061
2.41695865610678e-05,-0.878602129670121
1.13694409952913e-07,-0.0189807758850795
1.08785535258977e-07,-0.0273645781230634
6.32005129358474e-08,-0.103337019135514
7.29182700670445e-07,-0.47400788765482
6.01953251757832e-08,-0.0937463021577511
7.88028876683293e-06,-0.1200581521761
2.88020873173657e-05,0.552066551218279
0.00038895993305409,0.259888195965526
2.01720623271001e-07,0.0891748083507519
1.04970454715423e-06,0.107860637709603
5.161250223329e-06,-0.14778040205483
3.22973755021469e-08,0.141269920724086
1.79670538103426e-06,-0.324952676609263
0.000451039536403673,0.0332020467264626
0.000195001961578863,0.900894663847006
4.74720957424575e-07,-0.0907289762325812
1.01909884860487e-05,-0.604014062813559
0.00038294521577656,-0.637414348200686
0.00010682381063727,-0.161640908365298
1.61005087777204e-08,0.249659729520876
9.64878652087291e-05,0.354211022848063
4.38698179732939e-06,-0.5120512083455
2.86705337705762e-08,0.0253734628940243
0.00039102070721225,0.256049959590029
5.68628817232566e-07,-0.226649814522062
2.34276083230389e-08,0.0496157710268038
2.71979141083602e-07,0.0243095467774072
1.19641225061835e-06,0.0496049039018247
2.26206661140514e-07,0.0355182525501824
6.37200384129516e-06,0.261283774986565
0.000232266076894239,0.0506848813190506
8.03523587332473e-08,-0.141259419859194
6.77376866273275e-07,-0.236040110251934
0.000783847799156642,0.247506492400122
2.71121794619401e-05,-0.425306631167869
3.6961280582768e-07,-0.148259421382266
0.000293044014363007,0.410746046571476
1.49013288351806e-07,-0.101198632469654
3.29451096482581e-07,-0.0372741645503256
0.000642317946734061,0.480011172383173
5.14876225133866e-08,0.00713061654202767
1.48360544190282e-07,0.415990346586366
1.32762876675512e-06,-0.0503752959758049
1.5802589004481e-05,0.037142948888254
2.09930173713478e-07,0.0249079870818343
0.000734692098982721,-0.74974934427242
0.000172992265737289,-0.616894046332034
6.95139563067139e-07,0.252723140071255
5.48563961299052e-08,0.0354959612069938
6.94614312435674e-06,0.0352539059681865
2.17443046251959e-08,-0.0653766018727194
2.63890938536316e-08,-0.000282906414039524
0.000135813278014072,-0.0456548517568338
0.000106753822244129,0.779949421514003
1.96980185467717e-06,0.256645945195566
4.7364419173923e-06,0.103908003918647
0.00150162711686424,0.796050289060341
0.000312466337452611,0.132270787253457
9.72727879288072e-06,0.0689738607302885
0.000667869980288853,0.794002620915762
1.17152423208835e-05,1.00735266578365
1.01859918696112e-07,0.0186921232951379
0.000606457362458954,0.476487312602259
0.000114381864078079,-0.207579598957501
1.98222568413659e-05,-0.0240729389488428
1.93902112132217e-05,-0.250953029132892
0.000399006005356277,0.0913105167826943
1.00121936747892e-08,0.0131209079321276
4.9919739841454e-06,-0.0609742313285318
3.91191930472555e-08,-0.146842604802015
7.9246645584888e-06,-0.513200129035735
6.40789866049419e-06,-0.0193707213754982
5.56070195179801e-06,0.380448438162175
7.25932443661837e-07,0.634002946538616
3.47603220690339e-05,0.216531271023536
9.55226401288391e-07,0.243509187407175
3.32497604271377e-07,-0.2674094687101
0.000961925298284953,-0.163551785611952
4.41350580901553e-05,-0.163917200904952
3.04757105619051e-06,-0.0696212674644735
1.42918208854186e-06,0.756660763795632
1.94191976871809e-07,0.259955185426989
3.66525314920168e-06,-0.635539719421786
4.41827567338743e-08,-0.0773729481326127
0.000625000723567802,0.00703641533116673
7.98676074020959e-08,-0.0532462288415581
1.21480695237282e-06,0.110269540872575
2.69938904577093e-07,-0.0844349236992568
5.44054411966132e-05,-0.205531797148234
2.64425196731022e-06,0.311382994253631
1.01375242352795e-07,0.0151038491440895
2.86371644926273e-05,-0.343621028387137
7.61315828613224e-06,0.0684374208458642
2.02981270035043e-05,0.0159689003495329
1.91886726082888e-07,-0.0606720256562225
1.78228077087155e-05,0.103862235693465
5.08398728024254e-08,-0.00473605265119224
2.21362960287686e-06,-0.138011079057168
5.52131379677227e-06,0.382661927168159
5.35604648134469e-08,0.543648364993601
0.000202598586435007,-0.981863589117868
6.54071977278976e-05,0.528367690605359
8.83709725556619e-08,-0.194421259274995
0.000114896613180756,0.499698139988387
5.27227442272111e-06,-0.216360357840572
6.68447174423876e-07,0.0503479552192297
2.54787781563865e-08,0.112984074722231
1.15093059595994e-07,0.0348441852239871
0.00121861816389161,0.421197231183995
1.07723496960033e-05,-0.00331338188103593
8.58056791205973e-05,-0.574137497405644
3.75359243085275e-08,-0.0576812231187695
1.28494314534082e-05,0.449497624584268
1.52718173572578e-08,-0.000681147625665225
1.49487766624771e-06,0.00458255974324028
3.70787588359147e-05,0.0219855900060997
3.97610834489415e-07,0.278969164445479
9.75213872689116e-06,-0.0693442027473131
5.80901947907845e-05,1.06480507769764
1.30268048124238e-05,0.137823938410742
0.00204378635434634,-1.26527381258609
0.000326135148679042,-0.619084486391835
1.28099778746333e-06,0.0211248114615261
7.62330375454966e-08,-0.108692523612129
1.32425586068586e-07,-0.069599328044695
0.000119717643536035,0.21813996459946
1.56734599348938e-07,-0.0478790899348851
1.37869511152834e-06,0.0656155479114881
0.000115785305972854,0.908550065247477
9.90056571031509e-06,0.395478266025455
1.91757774909561e-06,0.770155514221521
9.66432063000354e-09,0.0451379351418982
7.64922714416431e-06,0.078625051442539
1.53479205877869e-07,-0.228922328748833
0.000360116812571501,0.0493694727681432
1.39392288962182e-07,-0.0254094086185189
5.16836177598662e-05,-0.281524340524984
1.7886414979938e-08,-0.0243762279672046
4.00917674932543e-05,0.409788725514412
8.42590193770915e-06,-0.229436368428087
2.14861617340434e-08,-0.0168836914853971
2.04963596685027e-08,-0.148605076786941
0.000476998377291096,-0.288360742302107
4.20965764104811e-06,0.244739337546335
0.000120526001654847,-0.678697888589603
0.000152189552903741,-0.0580789409064567
1.68849651411994e-05,0.00978526856079604
1.43061621288031e-05,0.290431239122428
2.96334992570715e-06,0.294510983065474
3.99566970165067e-06,0.466675971859283
4.56499277716026e-08,0.0939278966745795
0.000116979647202492,-0.756987790025091
1.4158554391908e-06,0.0773334264461018
8.20308817999011e-06,0.549854837872165
7.14800590313024e-08,-0.0662661225929843
5.36612715871771e-07,0.0196268143043764
1.34798993890822e-06,0.140124500984232
0.000328895429253258,0.712817933744889
1.07853248680005e-07,-0.123185571916139
3.56934760286242e-06,-0.264328130717748
1.39636311568549e-05,0.000883291255735898
8.9520286315049e-06,-1.52469128934545
1.81180843369339e-08,0.00409358691150009
0.0022822920843521,-0.617834981814749
5.49118427635541e-08,-0.115198948783656
2.31780465867094e-08,-0.0304092707534304
3.23267879550833e-06,0.194276371082861
1.0720436131372e-05,0.0165221613402644
8.33430264511131e-06,0.0162805179460667
2.81797131122205e-06,-0.0165085351994116
6.14373134299508e-06,0.0591333592366673
1.98942451293763e-05,-0.513497454406334
8.28615315482797e-08,-0.00268801541229433
1.34129483099535e-06,-0.511923632289597
0.000134845739881668,0.820871287769674
0.000630081800731496,0.514657394984829
2.08750395886181e-05,-0.622578729347699
1.70590554576731e-07,0.099024266524345
8.50850209031729e-07,0.225405039877096
1.4809242668386e-07,-0.149132961774864
8.33327151975829e-07,0.0510404872435563
3.36129501151303e-06,0.125443071643832
1.02023481196479e-08,0.0177892905574948
5.92754088762031e-07,0.196651975415737
3.3863540789775e-06,0.550562815590873
2.56241451245594e-06,0.205565978409728
7.96570169763531e-06,-0.240759624471277
2.58055716867544e-06,0.0297084892827696
3.51201840325902e-05,0.316705993459429
1.30575811437371e-05,0.58569259139866
1.78987024051521e-07,-0.207121183268772
0.000355055925585332,-0.750664457693224
5.54985991387012e-05,0.00535491617882954
2.6785727940315e-06,0.28484537833938
0.000683362276483878,0.251618702627389
0.000192223765471797,0.31391244987574
1.62548956085627e-08,-0.0715827320206624
2.78079510211394e-08,-0.00134779963352718
7.15990874239225e-07,-0.103624010664785
5.32441150382643e-07,1.00989242267762
6.25620884831264e-06,-0.0719880753927718
8.02253476294079e-05,-0.0170581897085749
0.000478401039123061,-0.879598173506812
0.000934449188180677,1.23551390520498
3.8296975630566e-06,-0.016897321751546
8.36586012672361e-06,-0.638465154070195
1.12468297429872e-06,-0.233583871174858
3.28687021244804e-07,-0.721231938650903
7.28579729248381e-07,0.0734408246773695
0.00198919143313037,0.633692673340439
8.707950233375e-07,0.485742951765654
1.97216331616769e-07,0.00838419062952114
2.61760337596991e-05,-0.0677725187308134
3.62873843020102e-06,-0.772187945508468
2.21691220881962e-07,-0.0780178512194864
0.000265419536992815,-1.4220117176857
0.000243075693392136,1.16121975744738
3.93611522934703e-05,-0.0727471137096189
0.000405687604644102,-0.492948961231627
0.00104734662203929,0.303060770310904
8.73870477368027e-07,0.50584972198229
0.000680993290497627,0.106422631698596
6.57246695086364e-06,1.48328853706584
0.00300580575750815,0.35611258115263
5.74256008651844e-08,-0.0701686168727537
2.51120493267395e-05,-0.025277150496663
6.26322257769737e-06,-0.494376823495971
4.15246650207212e-08,0.0624223173732969
3.39716378955266e-06,0.0208311385644541
2.84541772089825e-06,0.284212914930182
1.45628316122286e-06,-0.33368414749829
1.16715221935282e-06,0.110778009212089
8.35151413057824e-08,-0.0521510400314912
1.59526428357193e-06,-0.271792415042836
0.000564269417355491,-0.488919077858449
0.000173850736429192,-0.669521405455464
3.6191741032862e-08,-0.0582086950423196
6.40561770536248e-05,0.0576150112756261
4.36397309032839e-05,0.339789630835884
9.34248913385611e-08,-0.142432764976292
2.71277701198503e-07,0.1778916400767
3.24359010775348e-08,-0.0278183602384408
3.29327636859737e-06,0.0698971832611983
3.92094625504306e-07,0.0268009264866946
5.83756601087451e-06,0.0150466024581468
4.13286003652126e-08,0.00673183149184988
9.06479121928104e-05,-0.120806043178873
2.94185996740263e-05,-0.21379937072125
0.00140328311287201,-0.197972169870375
0.000758900097702618,-1.01932931054598
0.000111058086383298,0.53139732590487
3.15363240517774e-06,0.432131491028519
1.59345652127001e-08,-0.011402851090534
3.12984031772866e-07,0.0439212896434335
1.86514373911062e-05,-0.25834852315197
3.95689024233213e-08,-0.0694826973416084
2.55776406227906e-07,0.0399343749981857
0.000872572545757591,0.173431019230777
2.84211187184458e-07,0.183651217741654
1.80072521846212e-07,0.161643146058333
3.71153352327368e-06,0.247543286934852
1.07987690945655e-08,-0.838422705690452
2.49107180229473e-08,0.249611595438367
0.00172481408933,-0.641063400787723
5.9062163966362e-06,0.210662940035769
8.61344073058803e-05,0.465858193527307
6.83135119870041e-08,-0.074367303518181
0.000556738738846349,0.489294399082432
0.000762430888813715,-0.161719570861442
0.000367087366638144,-0.570949870903985
0.000523764063246455,-0.039299153140979
4.3133201671913e-05,0.72851111533661
3.1050357822274e-05,-0.487420798571788
0.000179510213553669,-0.124570853357712
4.75197847240372e-07,0.115981233577068
1.67557633512359e-07,0.0192359704721574
2.26369305351657e-06,-0.897215702353767
0.000461431148050959,-0.0401351103033435
1.59532736139916e-05,0.71382144996982
0.000694645891792138,-0.0526711551260223
7.03838902222354e-06,0.0884608738572277
4.39864421337322e-05,0.135057206654457
1.36528785830214e-06,0.0229738208655182
2.31895746715312e-07,-0.0439654005945594
0.000611406885761205,-0.128475160603269
2.0193793533118e-06,0.198424283227075
4.80254574426891e-08,0.0176649246466077
0.000497558012226588,-0.159150929509808
8.85209092650721e-08,0.648157167312334
0.000468806668166552,0.244169334787399
4.80938324306625e-07,0.0461896030200443
1.04259612380545e-07,0.0136904168600134
1.77662149319555e-08,0.0144593210950166
1.12725451141656e-07,0.0745801694348478
9.32891997181859e-06,0.183212023768361
0.001372782782831,1.89961784573846
2.99161801835575e-06,-0.749946240327449
0.00250780175786463,-0.271034706115397
3.93846590672111e-06,0.0374159218464191
2.57000646172187e-08,-0.020567279671401
2.26925470856741e-07,0.0133228318293187
7.3194261289382e-07,-0.0147097313444488
2.78178309036225e-08,-0.185562054524755
2.85490893225078e-08,-0.021550406869789
1.35994081218164e-06,0.00373754862030982
8.08125375039131e-08,0.0158403411158784
8.13391531486857e-06,0.117835543515482
0.000211346648451028,-0.316025056038228
0.000619222101491863,0.577308355342499
6.88974356694109e-07,-0.247164305427291
3.49061323833674e-06,-0.329630017315165
0.00025810200301794,-0.152690480025115
0.00113265109827307,0.00595956770990229
0.000339847978156794,0.588695445122939
2.86606386364979e-07,-0.142067805808626
9.23051093460055e-07,0.111962698664347
9.82568415866727e-07,-0.110814740797856
0.000138505282526975,-0.83802428026169
0.000475634833160455,0.261799192285542
2.19272583156458e-06,0.307593828275541
1.12898343348896e-07,-0.0503981576793799
6.39214454675948e-07,0.336716347356892
0.000881141346391004,0.313026369117683
0.000453872544985876,-0.660143014031505
2.70655346578241e-07,0.108514837787914
9.9090202661478e-08,-0.0142691513531446
9.07651315696262e-05,-0.0901665156354121
5.12690811768124e-05,-0.688905065501402
4.37333267749814e-08,0.000381265399329011
0.00085453046491221,0.806256425735433
0.0005689104921241,-0.764697528960317
0.000946055338894025,-0.739788757700433
0.00151441545618324,0.506229398194811
1.85430013275721e-05,-0.206497474196318
0.000111086090471604,0.467548774511424
0.000554716963109518,0.202944370547681
2.90776339190228e-08,-0.00141079958451505
0.000191847846170448,0.0147650479774953
1.00891083828395e-07,0.203853885636066
0.000289897225330941,0.599792899135688
5.81282031455162e-05,-0.435336091595845
1.03201658918881e-07,-0.135448428119339
0.000795156369849072,0.783687732267493
2.42300773443166e-07,-0.0985246033238323
7.30460220382096e-06,-0.614323366269241
5.46792643135296e-07,-0.0404475738555097
1.04794032177247e-06,-0.00354439436420134
7.46595600629986e-07,-0.255450784519433
4.69727125014995e-07,0.271422446263251
0.000141180907919495,0.712904837436776
2.59689624311302e-07,0.649142134219634
4.81344638033465e-08,0.0181127702647824
4.19039354366418e-08,0.0222800356118796
6.66646877256105e-06,-0.476034406017322
1.32271084493901e-06,-0.0458953230601826
3.41413193718514e-06,0.676300757442955
0.000492304790341639,0.182086909474513
0.0006800033195022,-0.467444054378588
4.85951347636527e-08,0.149068914286158
1.06457462698897e-06,0.00765081895023377
1.33213147253212e-07,0.236172219295264
1.82056931412326e-05,0.605687232246901
0.000741271493354617,0.0430297058676695
3.25860628646357e-07,0.0206965487182763
0.000190375942256183,0.168218415139255
7.8063039135958e-06,-0.0571844329068951
1.67381016831609e-07,0.0157103638218669
1.26446994994942e-08,0.248457149856169
8.38265830779992e-07,0.0566984113731182
8.71236063985073e-05,-0.336331210729259
1.58927592468305e-06,-0.254802052928572
3.84358148338492e-07,-0.00827239759244528
1.75009919907312e-05,-0.328872718880156
8.37606685825821e-06,0.469539529612297
8.48960919953518e-05,-0.292043561965815
2.4056887431202e-07,0.0246124624055402
8.23236245150966e-07,-0.594011446349552
1.45026098901562e-07,0.00168792280728716
3.24578010768901e-06,-0.504499971945424
0.00146911562089249,1.35955486065944
8.40874681284204e-07,-0.015620283331108
0.000504032395050381,0.112356309796136
0.000401524500741242,0.248654780213909
2.49025256636999e-07,0.0828228129266483
3.53870657415839e-05,0.562781257710076
7.38759366079134e-07,0.86758974410178
1.78439021428307e-07,0.147368167935769
2.036387484087e-05,-0.0413996228859855
1.39220213368304e-06,-0.0379985163587626
1.31523809471716e-07,0.144462810568839
3.09015614232521e-06,-0.454150893423338
0.000722909802188898,0.0609235712660892
1.37124086608627e-07,0.0308639179586841
2.64845703191304e-08,0.0593107220400095
2.53300678082038e-05,0.567972194727759
1.12036138766437e-05,-0.27261089747628
0.000116356018785679,-0.403416218379496
1.05530400820714e-05,-0.235187900797936
5.50119890321133e-06,0.0885271669585189
1.97001927911413e-05,-0.0495535052840518
6.97147872958891e-08,0.047047827334046
0.000208525515295115,-0.730022460098183
0.000586124640037922,-0.254941731890292
2.28100081354816e-05,1.03448421102157
2.65712447332666e-06,-0.511610656513162
0.00105477916918885,0.548845490464767
0.000354933023464047,-0.12111256503138
0.00213393960918886,0.327405283821466
5.62565675835623e-07,-0.230303122734025
2.9904257002552e-07,0.0954963881193151
0.000165839961647155,-1.22223007327587
4.10658635708618e-05,-0.75091366836002
4.40306268537962e-06,-0.0398931074965406
0.000259354091355143,-0.147757142183785
8.04669764719467e-08,0.249635183601496
2.62129931482895e-07,0.0114853090348203
5.73565883153353e-07,0.0469603683823942
6.72408292438445e-08,-0.0808674012748606
4.69066951713456e-07,-0.162407765798978
6.09245967321396e-08,0.00953391292336237
0.000624222208256129,-1.13803099861298
0.000234721011433161,0.248227915222845
0.000207260352566637,0.451560590956625
1.56696698572316e-07,-0.00176807744162916
1.96444097999369e-06,0.411684398905803
6.42924679286027e-07,-0.102643376413403
5.07053084255721e-05,-0.482224621664083
2.1912214123336e-08,-0.00770796302070862
1.33727778113084e-06,-0.178346831922901
1.2144827714937e-05,0.262592859789555
1.98010607058171e-07,-0.323451707731388
3.32190454888809e-08,0.1697982728698
2.15255676315377e-06,-0.283082523440393
1.80198082942125e-06,-0.0574378738866129
1.0273570357392e-06,0.190349870635419
0.000248908084438431,0.289002102854596
8.99647724831813e-10,0.0693915667236166
1.28483894488955e-09,-0.00488554486733406
7.36605806908286e-09,0.0178282505849383
4.35268725743225e-09,-0.000532918906239143
1.42606124307213e-10,-0.00371456768549082
8.29715483339314e-09,-0.0164611903038759
1.84518881970615e-09,-0.129550543841176
1.61155851959201e-10,0.0161369647506884
1.36768231319924e-09,-0.00575595838478209
2.02188856556677e-09,0.0515996040081034
1.47665684718068e-09,0.00481094205218799
3.99819769376182e-10,0.00467910437185514
4.50350069736899e-09,-0.0462400315056784
3.91007658156992e-09,0.0361357860034082
7.5205646353961e-10,0.0911293506345785
8.99789943016655e-10,-0.0556429646727921
3.51049869039096e-10,-0.00783068197332632
3.34868398659035e-09,0.417919511270742
1.48516665196424e-08,0.115855730253285
1.77703991517629e-10,-0.0411559294717152
1.05723208887016e-10,-0.0021811576688563
8.65188227365918e-10,-0.00400659595686829
2.41497945703015e-10,0.00596302789115386
2.50345947774165e-09,0.0115956858450041
1.99039359230758e-10,0.000631602343777026
6.11830781429443e-09,-0.0622199004497427
3.77555417581797e-10,0.0135922730221585
1.55173656396765e-10,0.00668730324155615
3.5738510860853e-09,-0.0150278082456213
1.01511090146598e-09,0.0039839309178733
4.54734664119953e-09,-0.0183606296093445
6.26574666746821e-09,0.11641300102421
1.37127560735016e-10,-0.00947800056445126
5.28594521262011e-10,0.0283877976280896
2.94947204793257e-09,-0.0292090825890955
8.51288428691641e-10,-0.04216713799882
3.41550703078343e-10,0.0859821173605502
9.05476927916833e-10,0.0178109378910287
2.74325773441287e-09,0.0393223678884151
1.04779062551801e-09,-0.00887701896556619
2.94420195482498e-09,0.17202486521684
1.39542836432665e-09,-0.0570020817292701
4.57407136557979e-08,0.0946408535747812
2.4021404398028e-09,-0.0173427818866787
3.42994531580306e-09,0.0218110758496022
3.96380841151249e-09,-0.0180272269274904
8.22230878735337e-10,-0.0121085655852081
3.91107183484263e-10,-0.0104802581309764
1.07289455424724e-09,0.0142115828711858
1.13627550043903e-08,0.012235883705698
1.38337126507689e-08,-0.0370410968802814
1.72014179713423e-09,0.00953345168469785
1.67319849863222e-10,0.00936150243870546
2.2842717511005e-10,-0.0392297492099026
5.8573907282233e-10,-0.0156088543484361
2.45191733809455e-10,-0.00100440388858002
1.66866186454808e-09,0.00242905697607874
4.24888237523779e-10,-0.0156120801695776
1.78768379407415e-08,0.257840405335302
4.83130151320938e-09,-0.0421451627500808
1.21022525015291e-10,-0.000311024321145992
1.99464474927656e-09,0.00321251436989062
3.08389603937767e-10,0.0181029706645813
1.42088674087317e-10,0.00725871664040935
7.40365315042992e-09,-0.0449941609834363
4.44208946373921e-09,-0.00299845824162982
1.06072008702811e-09,-0.0944593266924375
1.51612353718333e-10,0.00278420895783712
1.16173793359971e-08,0.00282105313108401
5.58770259611319e-10,-0.0549818378403154
1.82349012326055e-07,0.0205121630260898
1.34240276737149e-08,0.000306910621432175
5.59085923593831e-10,0.00973280859600344
9.50305782870697e-09,0.0156628693257777
7.00206432074887e-09,0.162300574792017
2.63435635839588e-08,0.28008209243632
1.29363778129189e-10,0.122385112901465
4.44741699595663e-10,0.00646872650939599
1.14196309465354e-08,-0.0250136756737721
1.72285375361377e-09,0.0007884826324538
4.35059792448907e-09,0.0923644799043029
3.3912665959309e-10,-0.0064460014575283
1.59538796546473e-08,0.0147197687628786
1.8538453437828e-09,-0.086794723462453
2.14447839881209e-10,-0.00142375522341797
1.06390828033769e-09,0.0438469757187007
2.00001440416278e-09,-0.0104743798793899
5.39718345806118e-09,-0.043912982010052
3.10747537118104e-09,0.0357201485150445
6.62404931258637e-10,0.0132815178187796
5.08539997551274e-10,-0.0892020433520505
3.88264390076263e-09,-0.121699769511214
2.10006296546786e-09,0.0206437722388653
7.52231437693252e-09,0.0208309857782552
3.81246738060632e-09,-0.0117601934616773
5.93015579853389e-09,0.00246840670089387
5.41884738844395e-09,-0.0199159539771987
8.60999522034261e-09,0.00902342249610489
7.82456563480938e-10,0.0985122603868969
7.79395769553251e-10,-0.0010785456071551
9.8755575458691e-10,-0.026100891618238
4.01780407970238e-09,-0.0579375901812146
8.21897009350062e-10,0.0229347498599696
1.60706213834394e-09,-0.00134920615960718
1.46771309011558e-10,-0.00425522550949583
1.55488316036742e-10,0.0145026425663233
3.08767384161479e-09,-0.0223084493197797
1.78003512920686e-09,0.0141606581047884
5.94633455728956e-09,-0.00635400136971623
7.89354205497096e-10,0.00828040517164918
1.28765684097623e-08,-0.0642353041694978
9.99104475690252e-11,-0.0431871851765909
2.39105342037592e-09,0.0763399685843915
2.17974161340683e-08,0.0475980447907952
8.73421216418707e-09,0.0597551977929065
1.62777560790462e-10,0.00404924049509221
4.86941242543577e-09,-0.071220839068468
5.596348767135e-10,-0.0471666075710616
1.35185329769532e-10,-0.017165581047046
1.42333160477588e-10,-0.00671889362864424
2.53068270230281e-10,-0.00890788922873961
4.77252012831478e-10,-0.00463070671602721
9.5528291874451e-09,-0.0653972990945332
1.78137390744983e-09,0.0351831954896188
6.34721265354055e-09,-0.00347352269860027
5.40210018543928e-09,-0.0354872533434938
9.38599842025217e-10,0.00451216271078374
1.61478792485792e-08,-0.0854276733087379
4.82198882526579e-08,-0.0457714687089333
8.32349554806286e-10,-0.00804707886081687
1.28971070356535e-09,0.00675785163163681
1.54430001229755e-08,0.0282922639949634
2.3141921024048e-09,-0.047902045552609
3.78651543712287e-09,-0.0125930671714531
3.9921291576104e-10,-0.000658027096172961
1.39208405714566e-07,-0.0367343254728239
1.41854603373563e-09,-0.0179212034684594
8.49751263665221e-10,-0.00191716339427958
2.32016748910069e-09,-0.0896278369120372
1.49853465547882e-09,-0.0209647187775096
6.57193243628799e-09,0.0031761211016961
7.01894701578028e-09,-0.151683370361682
5.88284971879376e-09,0.0262760080450515
9.793914925712e-09,0.0846633108388754
4.96837407622463e-10,-0.0122849687835562
1.5125450081639e-08,0.0662279802832666
1.02680113363601e-09,-0.0265965202791406
5.423006295569e-09,0.0950027689105269
3.22766568257323e-10,0.011511457860928
3.32986871637347e-10,0.00048888147578427
4.08512373590212e-09,-0.0415518917421828
9.19099170921356e-10,-0.00526455906150064
2.51591857781848e-09,0.0947945637126784
6.83895727588913e-09,0.00842895748490556
4.45461368566645e-09,-0.0219737847684099
1.32889610825678e-09,-0.0764942624516904
1.1540157024642e-08,0.00844540377240911
2.34716771314583e-08,-0.594866710890908
2.77729923603728e-09,0.0136862697787599
5.95219737117271e-09,0.0110250251369866
2.52773468670311e-10,0.0325896618974487
3.8629569872328e-10,0.00150416527903462
1.75131259776245e-09,0.0284386912535942
5.0490746780598e-07,0.236592510143122
5.64422222554609e-08,-0.0444392450181192
5.46119230421472e-09,-0.115404353007295
7.61441140601423e-09,0.0158952808343689
3.21984160285558e-09,0.0518220851496993
1.02604905158058e-09,-0.18813190504652
8.27893426174238e-10,0.00757492895102348
9.95845867896549e-11,0.0146210256391813
1.45618180880194e-09,0.00916885752679798
9.28613398590668e-10,-0.0101540637802132
3.17503357309258e-09,0.107294686449828
1.41265701590441e-09,-0.0570986307709333
1.59073542408628e-08,-0.0184117974091598
7.04976889919644e-10,0.0128184730868861
2.59956281045665e-10,0.00660266281699437
8.50416106354064e-10,0.0383393021060098
4.22145274069532e-09,-0.0255229111732159
4.8231546386552e-10,-0.0157282125929149
1.45989175016621e-09,0.0930072586419258
4.04973752418072e-10,0.00306076075808635
5.42891421647448e-09,0.0622429641145744
6.50278378786985e-09,-0.284511289704814
5.22162215450374e-10,0.050061198220683
2.04181531936964e-09,0.00688898680714381
1.84643380625307e-09,-0.15269442933407
9.44299388598795e-09,0.0970499235321329
1.26038816161344e-08,-0.282052740792951
3.09869491008208e-09,0.0742409585575935
2.13659060787696e-08,-0.0268113278606483
1.03900168524855e-08,-0.0407727855658289
1.03507208559832e-08,0.191148676883305
8.97529772041938e-09,-0.00164152887985247
5.64930635431518e-09,-0.0251129070415446
4.41643374434955e-09,0.274055542056414
1.57053722941259e-08,0.0281375767985044
3.96591547110919e-10,0.0372905229537428
1.71209820691991e-10,-0.00707099941509494
9.62184569211019e-09,0.149227396653193
5.24608651037388e-09,-0.0181898462968145
3.15421793945536e-09,-0.00123518145548436
1.54712479949884e-10,0.00614552162322472
4.01220972810066e-10,-0.175295445795853
5.6808411282e-09,0.093993045846534
1.46927436325668e-09,-0.000215445506681649
4.46108539851014e-10,-0.0299127418103106
1.39434208251346e-10,0.00142120063251936
1.53904301565646e-10,0.0184476612567122
1.8157029780367e-10,-0.0553151944385374
1.54182202548839e-10,0.0131253532239078
3.23831365645269e-10,0.0107125234105524
3.07181137886892e-09,0.0138041696419317
4.460805349334e-09,-0.00956325462426514
3.53195226070861e-10,0.00513459214948439
3.19852644258336e-10,-0.241224366581725
4.9671280545498e-09,-0.0392878588950623
2.40559962051105e-09,-5.02822619156233e-05
2.21584090335136e-10,0.0523110562956703
3.56672560091839e-09,-0.555663389270179
3.63694394952762e-09,-0.044272853465286
4.61485035904089e-09,0.0160737466527682
6.63605386309593e-10,0.0129190100268485
5.62877785490916e-09,0.00422028339060764
5.13568600769927e-09,0.0213875414341904
4.15675935313037e-10,-0.00163722232967495
3.40403061088022e-09,-0.00752533079073304
1.26166581622325e-10,0.000757905706610077
3.92441388480696e-09,-0.677477084359743
2.51603065983843e-09,-0.00703147315510764
1.30368903975459e-09,-0.018922590676443
5.46105652847172e-09,-0.0338654691079793
3.20535247470481e-09,-0.0310895145646572
2.10789629201582e-10,0.00483468517111678
1.54507425206897e-09,0.0253246086213914
4.56942654057493e-09,0.0150013301292096
9.35368789124796e-09,0.00792247887757184
1.58397209562246e-09,0.00196534777917335
5.86458104188883e-10,-0.0076855652066828
3.00095941140116e-10,0.00128392050324888
1.7001936435176e-08,0.286633644043904
7.92141899473292e-09,0.193506577686115
1.04538102391861e-08,-0.000914200120731187
2.51205195902302e-10,-0.00120455170827953
1.60949526497098e-10,0.000589534238018953
1.71837487231753e-09,0.0127522770217272
2.81514660577414e-09,-0.0380069894623553
3.2197829998166e-09,0.954261984721156
7.8216178596851e-10,-0.004437523503905
2.31454671094504e-09,-0.0251954954190364
5.24698165687215e-09,-0.0209537575015591
3.50362961836662e-09,-0.172032720621
1.56874903860179e-08,-0.0400330686590731
4.13943058638948e-10,-0.0190670435887203
4.36267804109668e-09,0.044280368863558
1.58570208459439e-08,-0.0429461022089647
1.01005824584644e-10,-0.0391064060134009
3.7045679424295e-09,-0.056563205429243
4.66264455007125e-09,-0.307748084302161
4.32057797929935e-10,-0.0020913159981109
1.25529547798346e-08,-0.0433308363910424
1.95268400581568e-09,0.373999901055733
1.68231537374032e-09,-0.161350813136383
2.40452307673763e-09,0.00078115522774597
3.62774387614826e-09,-0.102673248217405
4.44794357890284e-10,0.0108349939923321
4.18318772700937e-10,0.00134651328598133
6.17977119684568e-10,-0.0190722764835646
2.75068534357326e-09,0.000301463832530232
1.71210152821851e-09,0.116297598691707
1.55841055706816e-09,-0.0169750881340593
9.96544815991308e-10,-0.0160552308315227
3.73702532285947e-09,0.00681044256948842
1.09217292457833e-10,0.00469789709723682
6.46337065313528e-09,0.0163403560182577
1.77445223111947e-10,-0.0328274096395522
2.09258451038888e-10,0.0101454957184152
1.10823479149297e-08,0.208118675670093
1.6040978126887e-09,0.0219239175496854
2.86860046145295e-09,-0.0194133104437681
3.11316829477009e-10,-0.0221415209895263
7.57854622193097e-09,0.0544727170928587
1.31113095760701e-08,-0.0464461972284242
2.23671553397258e-09,0.0150955154271227
5.23576722288226e-09,0.00482482087252142
1.2710860751712e-08,0.0344064357918866
8.46933038951937e-09,0.013943499952467
5.79290837922585e-10,-0.0133369733800857
2.4911843472503e-10,0.0220506137359479
4.01289885437158e-10,-0.00977560947785754
2.3233914310269e-09,0.0163094825949037
2.28085019243036e-10,-0.0151634283641345
1.05441507583016e-09,-0.0282197920149504
2.78880980552686e-09,-0.0516185600239102
1.20282601845944e-09,-0.00620204612515118
2.06285857088535e-09,0.0010617658615252
7.27692104020766e-09,-0.00230542163221703
2.52474518936216e-10,0.00501843156208838
2.27047331704419e-10,0.00649825766325007
7.08536124233338e-10,0.11345755813145
1.41468955350314e-10,-0.013189348346818
1.14815602235813e-07,-0.259573391562456
5.79639296923542e-10,0.0399775721198255
2.74069301626407e-09,0.0236429898813032
4.28450060056036e-09,-0.0117438554861153
4.50409665071835e-09,0.590552464998936
3.37851746041974e-09,0.00394679650203276
4.50277207094239e-09,-0.0114821646042435
3.32304936524187e-10,0.00504021216305898
5.72814135708242e-09,0.00648726522858145
5.994212808822e-10,-0.325197286042991
1.82983260423458e-08,-0.0459913474762237
2.07072053495087e-10,-0.00235428908109668
1.09669962621003e-08,-0.0045209093393349
3.93695411401783e-10,-0.016139892870599
2.43648565901996e-08,-0.0212786849102203
8.22635121449639e-09,-0.0369532020987335
8.43028386317001e-09,0.0211646490846047
9.70560955394556e-09,-0.00456787206947479
1.07278055471949e-08,-0.0272677796283087
1.37070763662197e-10,0.0147067339526676
3.45792242174234e-10,-0.028203607408731
1.06949406615494e-08,-0.0978329925647107
4.57651646695375e-09,-0.0255582710216269
6.82201866253695e-09,-0.0562533646232149
2.37841192338933e-10,-0.00424689336116015
6.70275838037422e-08,-0.017038803518602
1.78277846451199e-09,-0.014554932097817
3.03863864240915e-09,0.0330367662024562
1.82554640880164e-09,-0.010242283062138
4.75495655685545e-09,0.163685489540601
2.33866973299321e-09,0.00191595680831572
9.25549580575769e-10,0.0181869431807821
7.88992885658897e-09,-0.0899825969216541
2.16699702679441e-09,-0.00464891618565232
7.03896437642827e-09,0.00888407690924156
5.99880491251715e-10,0.0360128137015859
2.34449698531891e-09,0.0992533760236869
8.4150381008837e-10,0.000130135955115899
5.42824824239561e-09,-0.142963985240667
1.14601841378854e-08,-0.0442087037863741
4.24814386738455e-09,0.0856811538862056
1.4199004178006e-09,0.0147114167825638
3.73092594433233e-09,0.00233962491973656
2.13100515892364e-09,-0.0245700788050286
1.70008896783788e-10,-0.0170502405074042
5.5127012546055e-08,0.000283061671596369
1.30519764318303e-08,-0.0375407045420852
8.30407927913956e-10,-0.027117366620607
8.13055911751854e-10,-0.711740957455129
1.75031103314197e-08,-0.0147890217896042
3.11842931084593e-10,0.000854466679800973
1.97067217434515e-10,0.000107559930640238
1.70684709763152e-10,0.00428416703630266
3.78661846685925e-10,-0.0216242255680008
2.21032435777562e-09,-0.0775164720485744
1.20447474126769e-09,0.000223018143666529
1.49806909859304e-09,-0.0138891326850223
4.08799808291911e-10,0.00558729874159298
8.63702589358689e-11,0.431712942048753
1.83571616779262e-10,0.0105641152178265
3.93309677959597e-09,0.0150627252231214
7.14373081346673e-10,-0.0206644362469523
4.28127728371777e-09,0.00895608544788565
2.36370533173023e-10,-0.0494816104125948
1.84650144040714e-09,-0.0258604704041328
4.11756415535718e-09,0.0560194564622825
3.83846786073947e-10,0.0199050984718037
1.20297989391065e-10,0.121945824886699
6.73504694393669e-09,-0.0209713410262522
9.17772672383469e-09,0.0293928061406962
3.55443347379567e-10,-0.0805290888972882
1.86480213257764e-09,-0.012936449436104
7.39127978137991e-09,-0.0720445392375663
1.22476293040274e-10,0.0114479711043709
1.74976359948685e-09,0.261684355245931
4.88475888274398e-09,0.00150681724907615
3.3386772882816e-10,0.022585582422636
1.10602484023939e-10,0.000673908505604891
2.83150468898764e-10,-0.00137710246471849
5.45640184982869e-10,0.0033455573980892
1.63265767869019e-09,0.0393420560169601
9.87769411632449e-10,0.0279752510305799
6.68073466644531e-09,-0.0390165077894293
1.97873009077281e-09,0.0199828126922393
1.11136759338117e-08,0.0135950676378099
4.40791461952171e-09,0.00278490085148461
2.27764409227299e-09,0.00789357382143853
3.85077676658574e-08,-0.170579161912559
4.26716901350536e-09,-0.0533038246981671
1.03600483694739e-10,0.0101349704455215
3.07428926078233e-10,0.000858428963067003
1.04362509390112e-09,-0.00149409300312582
2.49306890237478e-09,-0.00294923925971524
9.49461431450303e-10,-0.0341122653560907
5.28186133588168e-09,-0.0844024088791438
1.20213207678812e-08,0.085689292866277
4.83994726881899e-09,-0.0549522662152691
8.41986370375906e-10,0.0232738935916633
1.85510941510662e-10,-0.00506862530564065
3.67452913324834e-10,-0.0154173899893275
1.2224450422815e-08,-0.0165696551157001
4.60121550978875e-08,-0.0177457037889036
4.64044358194517e-09,-0.0137230762106402
2.77764311216946e-09,-0.545288036258465
1.12327734668656e-09,-0.181838007975744
3.46616079531411e-10,0.00957400184318337
1.75127695453303e-08,0.023344057455762
5.27957258505118e-10,0.00062276743312485
1.75004282050577e-09,0.0871092997264606
2.46020176057698e-09,-0.008670427313635
1.22886909909949e-09,0.0207259876081
8.06109046303323e-10,-0.0113788514265693
2.22085801498158e-09,-0.0122127819047955
3.82724366411611e-09,-0.000167767229999647
1.76407482660033e-08,0.0352074467304386
8.3628495821182e-10,-0.0126089461034156
6.18711880575659e-09,0.0149242532670253
5.39384623969551e-10,-0.0044588353744696
1.54669895073363e-10,0.836379362485958
8.23548773004723e-10,0.0776873769300162
6.4439344873847e-09,0.0246113820184963
7.90109883926444e-10,0.0513898652441528
4.01898691498165e-09,0.0412668752620937
4.00070855795116e-09,0.0160078021084418
1.11795321029616e-09,-0.052403892698145
2.19619563757375e-10,0.00668902368102618
5.5978346773038e-10,-0.223646777400359
8.95528136820078e-10,0.00107695126143549
4.04053417324038e-09,-0.00572722760967767
1.58639550845189e-09,-0.0479211816808818
7.41444980186388e-09,-0.0832058073032824
6.52601288204779e-09,-0.0017455081601792
3.97191875213186e-10,0.0170064347237859
5.24637764092897e-09,0.0146779793756231
1.24695095677508e-10,0.0112794949986622
1.35745491854654e-09,0.0133709403069813
3.3638752533825e-09,0.014645913130534
1.93310777687488e-10,-0.00518495056874643
8.15207641287097e-09,-0.0992358565531288
4.48989765340622e-09,-0.0926590689557964
6.72522909421522e-09,-0.0401278024940469
1.40949469353131e-09,0.00264937762904726
8.27725529463842e-09,-0.025439552928887
1.84659610495723e-09,-0.0598954036720795
4.38458323726994e-09,0.0507014911872779
5.61261197034263e-10,-0.0330346249955138
1.23599579270979e-09,0.0508079372981758
4.96675822986894e-09,0.0085104344414128
2.41685585444567e-09,-0.0923327765452165
4.56026437193977e-10,0.00299411149095086
1.48815916473495e-09,0.131455649543903
1.00196465555927e-09,0.0187350115721544
4.12280328392583e-09,-0.0203923147295356
1.07374390907033e-09,0.0389806322026083
1.12236463656832e-08,0.023918029347993
6.82715600500532e-09,-0.424309868714779
7.94679052271319e-09,-0.0179021085473112
7.45188393913444e-10,0.0145716937540233
9.93254681461131e-09,-0.1447248330303
1.04929375449653e-09,0.017609474939657
7.17791428788492e-10,-0.00851195607980679
4.19827581396746e-10,-0.0954899310377527
4.07668077606139e-10,0.00425673943205819
5.4206558726916e-09,-0.0175625367219248
3.74886634223003e-10,-0.010539484416659
5.53625827170223e-09,0.0377367571268455
4.73182792446299e-09,-0.0139606591751748
2.23838414256049e-09,0.0268348996499175
3.77906823936599e-09,0.174648900357291
1.06097467150314e-08,0.0299659012165147
4.59028904073538e-09,0.026906029559056
1.92203234004183e-10,0.016970105061546
4.5859640327622e-10,-0.0072865412127326
3.06995912529741e-10,0.00677432789119925
1.33044834512557e-10,0.0152022670416634
9.83246241802669e-10,-0.0342689673013404
2.7067491183517e-08,0.0305697497637897
1.62103420335812e-09,-0.0623379766362197
1.13425961352374e-08,0.00491342680673824
1.83302316455522e-09,-0.0128985731417779
4.86882785081757e-08,-0.0132623817898195
5.46894811602684e-10,-0.0343233476678736
7.9513974291503e-10,0.237160589011641
1.75000786726775e-09,-0.221048944231035
9.14550862651316e-09,-0.0223199769326796
1.91167461963375e-09,-0.060628637294003
1.93432687428451e-09,-0.0018425526524534
4.97258758369187e-10,0.0152769595667213
8.24515652771823e-09,-0.0214368916208936
2.35757133562259e-09,0.024993705571051
1.63006982724777e-08,0.0111388275115852
1.85338522698964e-09,0.00207395963845119
8.41815992425117e-10,-0.000517955674915603
9.06173019016256e-11,-0.0169925300465037
7.59589397770329e-10,-0.0561793877504544
9.2345640666642e-09,-0.0217940275133264
2.13003950316783e-10,-0.000409030543196511
3.15267985744368e-09,-0.0447107419860744
1.22233135034154e-08,-0.0180561651260491
6.63491643835635e-09,-0.0515275759812548
6.85759639354163e-10,-0.00652245893196425
8.28335506433212e-09,-0.00473705139047704
1.24895922011731e-09,-0.00618213378676176
2.4405565905277e-09,0.00834380328526917
6.22955188051129e-09,0.0292609387582312
1.16945662010243e-09,0.0084705138693244
7.68790737289168e-09,0.00511653508917927
1.49906792631095e-09,0.00520567851892342
3.4818547460425e-10,0.00545552953862932
1.39023646258326e-08,0.0205384973453739
1.14987824724753e-09,0.00549763160805225
4.15494604866514e-09,-0.0393785570445103
4.53752974809433e-09,-0.00583594269710625
6.96998214331755e-09,-0.0773515350955268
1.83536030208488e-09,-0.0367196199380541
1.02499267912731e-08,0.0251859093080027
5.12878256939703e-09,0.519531272946857
6.77516360208429e-10,-0.00472045545149036
1.25215686437431e-10,-0.0964664742176887
5.09725255750404e-09,-0.202392933887674
1.46707939673218e-09,0.00653634590103076
1.19734082901924e-10,-0.0249919031527796
1.89412016659924e-10,-0.0104139361755306
1.23617720988038e-09,0.0203803670341662
1.68021356001598e-10,0.00183790371772174
3.46348947996995e-10,0.0846393791047869
4.39111049881593e-09,0.405478146043032
7.20900647813258e-10,-0.0061043928282957
3.20610477616231e-09,-0.00500906226592378
2.61415318637479e-09,-0.200938340544778
1.54803995008185e-08,0.0732459368012152
4.28587047635197e-10,-0.0127485303768569
1.41850915357221e-08,-0.0185105877649513
4.74675041450389e-09,0.0225447702645564
1.9252944514067e-10,0.0186897386880848
4.01186897314583e-10,-0.393520441737519
1.19815428191269e-09,0.0651616133384076
2.2111693325018e-09,-0.000219474599576788
1.82850139126798e-10,-0.00214884931675852
1.72218505825729e-08,-0.0239892488575448
1.14274385262025e-09,0.208812587402255
4.51853149280998e-09,0.109923671359938
4.26849084731815e-10,0.000148458221286921
7.30670718727567e-10,-0.00220693165808036
2.11387937778098e-08,0.00311463493805255
5.48224874309426e-10,-0.00773427608198521
7.41361375849969e-09,-0.000735374597390963
1.0925244987608e-09,0.0509834770007435
4.82376811806371e-09,0.00211877178220227
4.16348043536518e-10,-0.0414265682507524
3.02543659906186e-10,0.00600150010996997
7.05171131817941e-09,-0.053862166110761
5.95786159280642e-09,0.021094601884899
9.56738994385173e-09,-0.0613273023858926
6.26024140633321e-09,-0.0352697508995601
4.98376920699476e-10,-0.0232587442794361
5.50887813753763e-09,0.0122304063437681
2.97917197888287e-10,0.00451365696943457
3.84905065045235e-09,-0.0226838694770213
1.64563054958165e-10,0.0505374691077728
8.45492257981816e-10,-0.00723532404178075
3.59678966683953e-10,-0.0449670182920048
5.62320388281947e-10,0.040341431565032
1.01139741131228e-09,0.0321104268577692
1.17984558660019e-09,0.0281366312908185
1.65321711742198e-09,-0.00167557631139258
1.62955507519575e-09,0.0085480960955629
8.2731511717189e-10,-0.0714958974402186
2.64762419938094e-10,0.0240806630769127
2.92799111798709e-09,0.293351750153518
1.03939616148264e-08,0.0746392601256119
5.51182808106084e-10,0.25817751027435
1.0483706866075e-08,0.186252322678242
5.09670058741282e-10,-0.00420881900678346
1.12852180929015e-09,0.00264957666949232
9.07820397001002e-11,-0.0238163042998284
2.11094848403278e-09,0.00146753805562024
4.01149314202323e-09,-0.0191217121071877
1.13326304460397e-09,0.0683161426911153
1.34332334010548e-08,0.0455247426163209
4.30271704154544e-09,0.0073346391607041
2.07099884066169e-09,-0.14753526432855
1.05510426029539e-09,-0.0173186165767958
7.51849962238784e-09,0.0277279392477769
3.99832365331032e-09,-0.00552019021950018
6.29776573345041e-10,-0.0323576790020319
3.41961254862176e-10,0.00756429674637981
2.54990619552197e-10,0.0932970173026993
6.13821154591164e-09,-0.026864926814608
5.65268721616831e-09,0.0693235229179515
3.37092949229229e-10,0.0241236815503121
4.49033357798626e-10,-0.061192223511324
2.59145798039875e-09,-0.0789671034265134
4.198572354428e-10,-0.017391079341101
6.62645976781647e-09,-0.0227078597342922
1.58631876244076e-08,0.0245174275410873
1.98292780166928e-08,0.0291858249334868
1.09109241396967e-09,0.0146344356043313
5.26924037549806e-10,0.010923052206908
1.71466270328844e-09,0.0130007957694101
1.5011992947401e-09,0.00802648099497769
1.82211397091263e-10,0.0346542967992996
1.45670836630736e-10,-0.00211155260896729
6.22919134919754e-09,0.0331979314889301
4.7342813379877e-10,0.0181209129627132
7.88599473596876e-09,0.0620411835052151
1.89761777483774e-09,-0.270457803569509
2.95696260349796e-10,0.00112024128881845
1.09656154392755e-08,0.330945818456754
9.6208359862407e-09,-0.0441819967211204
3.30188604917658e-10,-0.00329975781047061
2.26025002248146e-09,0.11584910658106
1.46633288752282e-09,-0.0106159663194688
1.82949957441112e-09,0.00483310137571469
1.30854132265205e-08,0.00655694989879159
1.81376215534685e-09,0.0586979234081435
6.99132582028587e-10,-0.0193796900264682
1.31451098257188e-08,-0.00784114300364559
3.89363934073047e-10,-0.0621746549657881
3.06650688672174e-10,0.0606902871453224
1.14882476626452e-08,0.0241052698545965
1.41124623318363e-09,0.0658807158348495
6.17653821262918e-09,-0.00646349020990911
1.63526249029853e-10,-0.0120315409309381
7.11159061560379e-09,0.182214176769827
3.86296687846592e-09,-0.00283259662637407
5.9928638352272e-10,0.0791831137100951
1.16364920522653e-10,-0.0103228292372479
1.64558883486692e-10,0.0184577832437125
7.39140394166721e-10,-0.0144856395191781
2.02082474431472e-09,-0.0222656155399622
5.64334954668887e-10,0.0182802238572775
5.66493391692656e-09,0.0298252319036122
8.65525993145517e-10,-0.00291150921477623
1.1721985563565e-10,-0.392112391589787
1.36992208972738e-08,0.0234036144908812
3.81559258821001e-09,-0.0161431151826923
1.26887245172688e-10,-0.00976821643535935
2.27154649714653e-08,0.0334630741002894
3.22532449631499e-09,-0.012050072104906
3.65941960077816e-09,0.0176741756435397
4.0941464713986e-09,-0.018324085452078
3.67226023996288e-09,0.0190520897747857
6.80986903557444e-10,0.00321421763590567
1.01153668984156e-10,-0.197848342893776
5.21965070923343e-10,0.00582677157049088
3.2550962800791e-10,-0.0162136324853562
2.38537524763987e-09,-0.00555778015715969
5.51091085339473e-10,-0.00503865775657206
1.4087068868705e-08,-0.0245892638435252
2.71129845051802e-09,-0.0265598210845877
3.67313902348196e-10,-0.000720661446356826
1.56248964403502e-09,0.00767888126184482
1.65910241934952e-10,0.105577798248604
2.11773450007391e-08,-0.00100511633817065
9.27685576128887e-09,-0.451981667316888
3.16672437823291e-10,-0.00610939354790907
1.01289405427697e-08,-0.0328693579423818
4.97612053412299e-10,0.0105079859651055
5.34944779685943e-09,0.0169081193805643
1.86891480508183e-08,-0.00833036937048338
1.99776244841652e-10,0.00080425405155977
6.03417618594143e-09,-0.0403921461985215
1.10179469966759e-08,-0.0971175371610855
2.61449708665325e-09,0.122404118904656
1.09684750196839e-09,-0.00608638860233873
6.18438867952683e-09,0.0133441970868174
2.39110759894877e-10,-0.00726993148456164
7.33039170175862e-09,-0.126787289913242
1.85593167124927e-09,-3.78531237600505e-06
4.01716403121124e-10,-0.00630683117283196
1.45922303195799e-10,0.00208021643917853
7.36378554399915e-10,-0.0582719280142242
1.54073885846599e-09,0.00644534042975386
1.10516567614514e-10,0.0130513580368697
1.94211521399465e-09,-0.00505733592604541
2.71285935530372e-10,-0.00132399840776528
4.60031682565271e-10,0.00236703090411892
6.02322223740225e-10,-0.0137996620047039
6.71621731940287e-10,0.0234438885193602
2.8991737427035e-10,0.0123709577368634
2.19360199341921e-09,-0.0597445241494086
3.23489289232543e-09,-0.055961913648833
6.90967976485233e-10,0.00385567958155202
6.5256672154385e-09,0.0200650031543621
1.98109678678771e-09,-0.0147650817412615
7.02171197832459e-08,-0.1141584985788
1.17297114464248e-10,0.0015202613737152
1.22263200281452e-08,0.0695610658467418
6.82312930240811e-10,0.00528492883411482
1.90003416577185e-09,-0.133177133248616
3.16840486487811e-09,0.0033907352501057
1.10705816311677e-08,0.00910875657138472
2.47345307114932e-09,-0.0118371871889587
3.50341161804508e-09,0.00517692643233549
7.62231629466926e-10,-0.0263305933267569
8.04632745864373e-09,-0.0319334448803748
6.86271875927739e-10,0.0200446973187449
5.23033907744966e-10,-0.00241576318996287
5.67524055755098e-10,-0.0321860062298207
4.59112228124215e-09,0.0165710227048416
1.0946795171652e-09,-0.150402428914546
2.87378457322554e-10,-0.0478140211807401
1.22981348852225e-09,-0.0062803444264026
8.41895284004196e-09,-0.153598081790971
1.63230038923816e-10,0.00501353069246659
2.63978270611621e-09,-0.0182073343132629
5.80561718520322e-10,-0.00368527470637246
7.95383269794679e-10,0.00196172615140216
1.1244117028242e-10,0.000583221600389966
3.17164971469298e-10,0.00614237262935733
3.93774957293718e-10,0.0012211996616481
2.80009808093891e-10,-0.00853496957900039
5.46395960647969e-09,-0.176464364190096
5.71938823461936e-09,-0.0113246853258798
2.45467036049231e-09,-0.000804615073030426
3.41525772418554e-09,-0.0052601950406005
1.44035416541258e-10,-0.0237266597510107
1.10959378615342e-08,-0.0150948226956836
1.51287223211921e-09,0.00382921382574979
5.23834054869442e-10,0.0121087830086857
1.38925676755124e-09,-0.0516841414352254
6.73799310893956e-10,-0.00117723160288587
3.34879829646501e-10,-0.0172952313884213
1.15458415674838e-09,-0.0118146987355562
5.94482736385931e-09,0.359479845201937
3.96860063555049e-10,-0.00444915359476298
3.0470374102018e-09,-0.00531912436353117
1.64707743430932e-09,8.05820914149156e-05
1.44202741650787e-09,0.137551510984793
2.75846756973032e-10,-0.0246325746985607
3.00100746207545e-09,-0.0122254154077274
1.84516332565353e-09,-0.028263852342072
2.28583554970163e-09,0.0349479152348234
5.53355688483336e-10,0.0175098640548268
1.66601308961678e-09,0.0514269261915252
2.38426755735665e-10,-0.00571157026977913
4.07336690352936e-10,-0.026957395403643
1.18436758028006e-08,-0.124953483740625
3.51205377171422e-10,0.000957942083217309
2.51369488318387e-09,-0.0187872218954159
1.24417500036048e-09,-0.0544424259601457
4.74122100456796e-08,0.0225158533163657
1.81993687344125e-09,-0.00261846345948137
7.95938314302059e-10,0.0284517669653524
1.03084906476674e-08,0.0113792568591446
8.72103941632363e-10,-0.013342089190368
4.04168181679815e-10,-0.00264631037461216
1.56099179491213e-10,0.00685681111692996
8.0528406547095e-10,0.00700071061563914
4.67212366587596e-08,0.0125461670948848
2.15645540982506e-10,0.0183380047486966
2.23028172181551e-09,0.0367361857521931
1.81073497057104e-09,-0.0471071350357581
2.02963270247273e-10,7.50025607205175e-05
9.2699114237041e-10,-0.0102603388211923
7.17815791031597e-09,0.000178525228520359
3.91000411561198e-08,-0.0530997858456865
1.88498738812707e-10,0.00895339547469948
3.50539746268577e-09,0.04009181376716
1.60703056687786e-09,0.00346519629766789
6.31138327212197e-10,-0.00399865043535981
2.6891743290245e-09,-0.0367314547760168
4.22534490624598e-09,0.00419321380095132
6.2723704376492e-09,-0.0194802628259491
3.31047173193329e-10,0.0294941211726231
2.22474206888078e-09,-0.114310888851121
1.22185380066068e-09,-0.00921097256543891
1.41667968076063e-10,0.00601853115565276
4.68519775466114e-10,0.0107803458406044
1.79310451393959e-10,-0.00845668150186252
1.90924839987373e-10,0.00663133779874194
4.84114961758078e-10,-0.099816919230976
5.76296579802467e-09,0.0172996475688526
5.48046715145703e-09,-0.0343138756569284
5.42465476281007e-09,0.0106699517551065
1.7677423158293e-09,-0.0783466205902767
1.1366848207718e-07,0.0781729148110196
2.98786989122876e-09,0.0173186676082367
1.25174662688742e-10,0.00641936032061821
6.79870871483862e-10,0.00771271332720776
3.13373748155839e-09,0.0229891812019211
1.4306417664795e-09,-0.0640800063782827
1.35719664095113e-08,-0.00181558950536837
9.84255545576924e-10,0.0340879978432694
1.05910765342407e-08,-0.135200380735121
3.04883197720699e-09,0.0703049077949746
5.82572118119547e-09,-0.0136799613224495
1.15015299563788e-09,0.00659183505803551
5.7689559088501e-09,0.0164953193574556
3.47373179811252e-10,0.00600603767851302
9.39621745184674e-10,-0.656718824715392
7.26178255859046e-09,-0.0393790776212305
1.72824362149067e-09,0.00879894427573658
3.51333423526532e-10,0.00561831663434513
7.35121916806876e-09,-0.0195975725756962
1.35390968186277e-10,0.0130237166506127
2.23092782197614e-09,-0.0457070702644791
8.40062255783495e-10,-0.0276029453980646
1.50745415765235e-10,-0.0042448717266899
1.56441016646376e-10,0.0160705886647366
1.07374677217847e-10,0.0162022569685593
8.75565503730996e-09,-0.0531460030915265
7.59102290722046e-10,0.0240699536502907
4.03205762190975e-08,0.0513882027243497
5.63162919346169e-10,0.01448600639806
4.39480682118106e-10,-0.0242555341071757
3.4760104450114e-09,-0.0166171004316387
1.11596213775731e-08,0.0468742878653383
7.9095867717037e-09,-0.0754376804545918
1.04695170676616e-09,-0.197377632702144
4.71174537823989e-09,0.37991340431618
4.71830381450135e-10,0.0377388439409945
1.11563228118547e-09,0.0307822391325935
2.47224967476645e-09,0.0392022849490916
2.9943057822797e-09,0.0200869810157889
1.76317922290153e-09,0.020757164016629
1.54430257720187e-08,-0.0239286646924454
2.44058506732979e-09,0.0117588224475214
4.61511758235244e-09,-0.185648889359847
5.29872255618039e-08,0.104916555780512
1.54716944316404e-09,0.05000411250023
2.27116117903202e-09,-0.00293699551323333
7.02976299512356e-10,0.00732170455189873
1.21203133324505e-09,-0.013813391438388
1.43051919368725e-10,-0.0105466221771749
7.1681491543307e-10,-0.00246694840132891
1.525162077506e-10,0.0178046518768386
2.57193989703725e-10,-0.000512224979059974
3.56477736996035e-10,0.0115448184049439
3.88768776600853e-10,0.0173213533186169
7.42389740948066e-10,0.0169527695562768
5.24230865876959e-10,0.00283142781793679
1.73866809097786e-09,0.00733349041342909
3.43222640461968e-10,-0.00325681977525275
3.53669528958186e-09,-0.0411595287161898
3.42446283115617e-09,-0.0229287087534059
4.49181175058243e-10,-0.00748416856053358
3.30949995373972e-09,-0.0301343900495259
3.34419997850507e-10,-0.0031905184768454
7.25789077290662e-10,0.0192722075775218
2.47205971965057e-10,-0.0111250475226517
2.08348662682567e-10,1.02913830903749
1.4119102775549e-10,-0.00330607259223499
7.40153811856147e-09,-0.0289679161733496
1.09947441825549e-09,0.285210568141657
8.62894682821643e-09,-0.00855368198843158
1.69570428081861e-09,-0.0388366531289741
5.27606694791378e-09,-0.0866568025135022
2.97229923931762e-09,0.0831534780747263
6.39148170172896e-09,0.0380170218514888
4.95670826384564e-10,0.000669976340565644
2.60379364702705e-09,-0.231543847764224
3.92164723592252e-09,-0.00870182091136553
1.22270802803933e-09,-0.00709579666941465
1.17058666599401e-10,0.00695741326458232
1.69510639241901e-09,-0.00990839703054147
8.56723683193691e-10,-0.0103619340880501
1.42143263665599e-09,0.0512850825697906
1.52187830501642e-08,0.00689642911382647
2.11939039243843e-10,-0.0862714520834849
5.69161695261409e-08,0.115000727668233
1.47039402008082e-10,-0.00035273017293753
4.44046140636643e-10,0.00498773913737513
2.09785278416706e-10,0.0139079339436554
5.21455226317614e-10,-0.00495286499165327
5.81258837855565e-09,0.193397833607022
4.91761746615875e-10,0.00728233565413324
1.0552521391896e-09,-0.00305462034647762
1.45258784351684e-10,-0.00375871775817498
1.66624334326107e-09,0.0732519903677011
3.53922421477597e-10,0.0193724491055379
2.22408114005025e-10,0.00281749205069148
2.52684723412471e-09,0.0357584839497363
2.46141089686495e-09,-0.0110651630459724
4.01126658772334e-09,0.0453197116046575
9.14228552927167e-10,-0.0255543223238268
7.30273657119981e-09,-0.00957774468616034
1.53049282685933e-10,-0.0064225364599527
5.96891807899858e-09,-0.0870637519499732
1.53874899713432e-09,0.0383562931821568
1.03659754455862e-09,0.0146873125066917
9.19215161758747e-10,0.0157177061181298
1.75784523273117e-09,0.013022363283557
3.79081085460269e-09,0.0674543700622208
6.95016191948383e-09,0.0452185231836708
3.05338852048996e-09,0.0464809601566718
8.38477260857064e-10,-0.00472281955174744
6.52192274772798e-10,-0.0102018838945836
3.90967751126284e-10,0.0291264069183006
7.57460184656232e-10,0.0617761978078973
5.87336521798115e-10,-0.00363761290151405
2.0238758325522e-09,-0.0311516715472873
3.46598368410401e-10,0.00666763600941852
1.82798980408915e-09,-0.0339200985201674
1.66731189286182e-10,0.00455270413739246
4.52264874105675e-09,-0.0314261819422026
2.29993541757107e-09,0.0126978247324386
8.68769789791692e-09,-0.0320971829765319
1.63711400298697e-09,-0.00854428542966186
2.6687908256771e-09,-0.00831381407584944
2.97359616480572e-09,-0.0301950143827864
2.18065406966478e-08,0.0199553142424001
3.6577646623901e-09,-0.238159653278109
1.4373921169175e-09,0.00888419318656974
1.18702581141417e-08,0.181604185783946
2.40277200831425e-09,-0.0412340046733871
3.45397691148047e-08,-0.191201023249665
6.87587727242569e-09,-0.0153868380844233
3.42698721989376e-09,-0.202386564124879
3.47070882623042e-10,0.00451095294986975
2.64111458466103e-09,0.0137457781659425
5.29359164901968e-09,0.032536903459842
1.48775778743905e-10,0.000925133600843815
1.75837216742079e-08,-0.06412240859101
5.09493115052657e-09,0.0322934481159017
3.89849624109509e-09,0.00431555450211155
1.93579604597201e-09,-0.0517880626357117
2.86324884110324e-08,-0.0689756801386684
1.49249089493729e-08,-0.140946446349125
1.17783809117257e-08,0.0587065243195217
1.8884740219821e-10,0.0116940199990667
1.91939291074482e-08,-0.0231101790708096
1.72553764333386e-10,-0.0236440781038632
7.92694753139643e-09,0.0139327988528316
8.65788563327256e-09,-0.0548289768768002
1.6716646586099e-09,-0.0405811285350194
1.83400491645357e-08,-0.0684475760262195
2.09009124431514e-10,-0.00427238767338694
5.68058170726741e-10,-0.00556553400264063
9.58211544999101e-10,0.00334186379128542
4.28149613728513e-10,0.00253212966681412
9.91751975207955e-10,0.000241000514441253
1.70087803809956e-10,0.00825022370560467
4.95017948957477e-10,0.0378776401912027
4.97643062989653e-09,-0.0200125629426078
3.14599069392757e-09,-0.021819643267141
1.62345862953405e-09,0.139451680694312
2.64995899586548e-10,-0.0576133299373425
5.43165870750136e-10,0.0165225108699842
1.9885329497909e-09,-0.0214685827263227
2.03851342327746e-09,0.00268987458649163
1.22772774995155e-09,-0.0261165717924146
1.62753224171507e-09,0.0195700162774915
3.06991943275928e-09,-0.01408277160231
2.0002397406071e-09,-0.0216737506876315
2.32293660662041e-10,0.0147861427199738
8.56647655481869e-10,-0.0102572505506653
1.16666906807965e-08,0.101471579402803
1.09909334303116e-09,0.0335199290588073
1.69336047725591e-10,-0.000389255670114537
5.27810524033754e-10,-0.000808879722931708
1.55526028842079e-10,-0.0306064563940615
3.93726981857482e-10,-0.00146390932470028
7.01092924183377e-10,-0.00404303480449203
3.52202633673746e-10,0.0178775581181167
4.24387338534108e-09,-0.00940582618890295
1.48835969124857e-10,0.00812091748013467
7.45641764280701e-10,-0.0163594213569583
1.79419828382548e-10,-0.00752047695712652
2.16714703776254e-08,0.0692234288718183
4.97018701799792e-10,-0.0138399505506602
1.25574634552347e-08,-0.056370563496716
9.73677121612215e-09,0.0324060249006723
2.45284368145565e-10,0.0192210891030065
1.72976454515692e-10,0.00302760289088769
1.47424079182225e-09,-0.00526198810820065
9.84132610166594e-10,-0.00143831533946221
1.08971174187041e-09,0.0141213894135216
1.32740268962257e-10,0.351115360146889
2.68911864621134e-10,0.0127705831149548
1.1625275369444e-09,-0.00178915162052512
1.41550427828843e-08,0.0147573909364169
1.31539901273998e-10,0.0109616900308988
8.07837677406938e-09,-0.00154630634421973
3.85213498573231e-10,-0.0325495162471665
1.08235280146453e-08,-0.00247675660277247
5.51808631725982e-09,0.00258101323694359
1.98512331886834e-10,0.0220069216602604
1.51391573767634e-10,0.0393164291172066
9.36545116095499e-09,-0.173678048659979
6.66036733857663e-10,0.00639400779634713
3.40704838243655e-09,0.00253151227474141
1.24738655159883e-10,0.0832388676810756
3.1677596449645e-10,-0.00894341850713681
1.63837401527054e-10,-0.19993551339709
8.84733733584621e-10,0.00903870129679382
2.74876330171585e-10,-0.015681537204929
3.46288212097542e-10,0.00429909713742395
4.31896675667108e-10,-0.0289770844657337
6.61215169843798e-09,0.0311875867063933
9.15526524880308e-09,0.0238694904593418
6.30178476626562e-09,0.0305684757093716
9.10917816038837e-09,0.0727987289309031
5.48578589500713e-09,0.00375480743326829
7.09692325502651e-10,0.00869973928948737
8.89960097454085e-09,0.00327722333455149
6.36960265920825e-10,0.00592575909761176
5.80835509756037e-09,-0.0134964535518475
2.35712244873118e-09,0.0320260875212555
1.71043659622475e-09,-0.0639983568367016
4.68913300342587e-10,0.000353196260352881
5.62605006818629e-10,0.0116551565621216
1.08703333334334e-09,-0.140270915612327
1.8999272173175e-09,-0.0777588776574397
1.49221012753865e-10,-0.0314591786834834
8.62183946012395e-10,0.02482210194084
5.42589062854045e-10,-0.0825978404627
6.90464739461712e-09,0.0132858417377271
4.6427446786993e-10,-0.143643448479659
2.07547003171641e-10,-0.00891097005590825
1.61757489684188e-09,0.0196140128025795
8.08898875449057e-10,0.0109320799743901
1.17543347813522e-10,-0.00659419398894004
1.41797518057628e-08,-0.00975016720038446
1.94533866006856e-09,-0.0106201549541682
6.3502790312704e-09,-0.0199406828687408
7.09888245979388e-09,0.0108813368432531
2.50626376216099e-10,0.0217487154644084
8.92530547518045e-10,0.0172873170714676
1.32200487656857e-09,-0.0276092584253049
4.23157432073887e-09,-0.202094368152575
2.10714521420809e-10,0.0119562939839063
3.38552465382672e-09,0.0136843445208837
4.66398428770739e-09,0.022863921372468
1.63922506957069e-09,-0.141362806324536
2.71939160116755e-09,-0.00958145816568693
2.93831334320639e-08,0.0265049987766086
2.29545823368427e-10,0.0180594243646357
3.81756107453519e-09,0.0121966435120787
7.24386647919256e-09,0.01651541168608
1.4849936753283e-08,0.0291149117806484
4.11078343572888e-09,-0.0375062906597264
2.84822776655301e-10,0.00987055318854491
1.41658883644804e-10,-0.0260204243814334
3.79211361558101e-10,-0.0138028007566324
7.05846367115441e-09,-0.0162768092997574
6.57644101108188e-09,0.00985362288921434
1.31617481884833e-10,0.00345671024268252
8.1843448357752e-10,0.00802618952752759
9.70594645177266e-10,-0.0585051194176873
8.08171144864924e-10,0.0300178875616614
5.52587167242318e-10,0.0904750264663413
3.66231332028049e-09,-0.00241874438842897
2.50296427307589e-09,-0.180260907318108
1.06557677067454e-09,0.0370074782124127
7.57330146758163e-09,0.0240676641669639
3.16685224430599e-09,-0.00869054179153454
7.0499387965176e-09,0.0182782237176373
3.15229766072582e-10,0.069278272060926
4.59644273864791e-09,0.0423577294554545
5.97652726294125e-09,0.0649893709952185
4.18920704853218e-09,0.0272838579699557
6.57716803048739e-10,0.00167369177655537
5.94262534568987e-09,-0.0585375570285544
4.91347553641587e-10,0.00950929232084357
4.67906731170878e-10,0.00503512401263256
5.68117171110879e-10,0.00524118679141461
4.22067618238271e-10,-0.0277164996233689
4.56073631317365e-10,-0.000332579019882196
3.45031949699671e-10,-0.0279231107507722
6.65676984739746e-09,-0.0307484181469611
3.74983745998263e-10,-0.028483432560154
2.41877671062968e-09,0.0174383780969821
1.44681783018815e-09,0.0400947761626792
6.94598135817175e-08,0.0528431049806232
9.83285335061084e-09,-0.00110525400421737
2.9658451992097e-09,-0.00326184843738116
2.31326162314839e-09,-0.0661835970116669
2.02095953911042e-08,0.0411212863807735
2.25605998882319e-09,-0.0551464432163208
2.8275911709189e-09,0.00387470854889179
3.68789659811051e-09,-0.0130315065058545
9.75612412762147e-10,-0.0235138273918454
7.38119061801084e-10,0.000156753036889518
1.02623611381687e-08,-0.0401157533698689
1.29726166778097e-10,-0.0064833420515948
3.47907318423593e-10,-0.0101846365025839
2.36353200683391e-10,-0.0339520209273851
6.67942034288096e-10,-0.000778111147289176
9.00117257562069e-11,-0.00577578679122073
8.97071796835798e-10,0.0158477065469038
1.27647831781323e-09,-0.00390156282864814
8.05446279618862e-09,0.152098371663175
3.73277556018967e-09,-0.0710132986799154
3.66092820750703e-09,0.0447252660078147
7.8621628356279e-10,0.00748402900838652
3.10975047427942e-09,-0.0121211443948621
1.03474458631011e-08,0.995273858826724
2.59684231388531e-10,0.0168049851668941
2.65888998100251e-10,-0.0463420285611
6.83074864026703e-09,-0.0101975666754227
4.03155701860411e-09,-0.000871639689655816
2.01927851420911e-09,-0.00441726922430345
7.14002028572374e-10,-0.00871908115799173
5.18176217751844e-09,0.051004503915205
2.78945698511281e-09,0.0164557011873985
1.11468304489867e-09,-0.0292906841804753
2.99321201498901e-09,0.0119046597251444
2.26649589746326e-09,0.0302957419419875
7.15556254940052e-10,-0.00853212934826908
4.48332084442371e-08,-0.0104029002724639
1.23579044762705e-09,0.0162637686657487
2.41339371687273e-10,-0.0414783375849512
1.23193644336055e-09,-0.00647423343085516
4.0307625233161e-09,-0.00716718245131854
1.20134181183994e-08,0.0402276704128369
9.67211890175792e-10,-0.0139935329469803
5.58573204164791e-09,0.0771134726086078
9.56019689235389e-10,0.0182709878820257
4.92670378558797e-09,0.0480289380316656
1.39327918484757e-08,0.106727054233741
7.23256375867359e-10,-0.0185286128160142
1.30251545397187e-08,0.0284036518795767
1.24531973266232e-08,-0.248840554292331
2.51735729602936e-09,0.00538092853657637
1.03218810625266e-08,0.0515664894412352
5.24217856694702e-10,0.0091121235413157
1.64645680726074e-10,-0.0111609066668572
2.03027924705058e-09,-0.0317826080621582
2.70321503033725e-08,0.0300838059740194
7.97775380921373e-10,0.0100292413798451
2.75454763810776e-09,-0.00165824404549942
4.7164400930134e-09,0.0241134135482007
8.9166526259742e-10,-6.88882982434738e-05
4.87382582854048e-10,0.046366342368911
1.41020264189603e-09,-0.0301618844861141
1.49615531125859e-09,-0.0122340762581305
2.25384322885459e-09,0.0300923764549725
2.67068883892407e-09,0.0140726493657547
2.51198182441524e-09,-0.166085895866794
3.36555484948721e-09,0.00728230345645163
8.14891331631919e-09,-0.296196441297606
5.18098508704878e-09,0.0351058699968556
4.27229901875675e-09,-0.0467365664075594
2.88171279100526e-08,0.395999310279276
4.49253397807358e-09,0.0448268297543544
3.52777530293789e-10,0.0387962373481901
3.56345633846466e-10,0.000755908025086081
7.30439889958095e-10,-0.00170339225599002
3.28821316747359e-09,-0.0149184638901055
2.57174490392331e-09,0.115704984446231
2.29210054505136e-08,-0.0278273405497386
1.56003623602319e-10,-0.00308850016341645
3.46298826200242e-09,0.0322799864597727
5.3779799253957e-09,-0.0306978456833992
1.0554239665988e-09,-0.0226364665752384
3.28629240000559e-10,-0.0615949171446168
5.84387317234072e-09,0.0515669906647143
9.51983811399174e-10,-0.00144108862860587
6.75503957517656e-10,0.00598478178210529
6.89614159235433e-10,-0.0242365645084495
1.30777812382867e-09,-0.0537013339037521
7.57311075518446e-09,-0.0803726233416923
1.08491797299993e-10,-0.00503487617655517
3.79082624519323e-09,-0.0202468462941298
1.57826222334387e-09,-0.000838298354750315
1.08184099360374e-10,0.0155735805481
2.39131102776686e-10,0.0132142423062276
7.20076622676291e-09,0.0926236279001672
2.3025647843395e-10,-0.0132961520775997
1.32743116135676e-09,-0.0564061425205822
5.72497385822887e-09,-0.0054999258354696
1.98062734460724e-08,0.14964013713962
9.17474929022601e-10,0.0592845028801493
2.61883266993435e-09,-0.00520714303469848
1.01881222044537e-08,-0.0384708720087875
1.38938539341957e-10,0.0235393183427198
6.84743643881939e-10,0.0109203665678293
2.34333352744919e-09,0.414854446043716
1.4922660392596e-10,-0.00848709553020283
1.47813669914506e-10,0.00503012429378548
6.65921418512565e-10,0.0124065828265364
3.51371847858652e-09,0.0041706458719364
3.30690152181596e-10,-0.000495511496126405
1.50080378249995e-09,-0.00174721387794432
1.93068194112366e-09,0.282916398784034
8.21550318135591e-09,-0.163340804140741
8.81093337365002e-10,-0.023033679352832
9.19617097254811e-10,0.0334320845956861
1.61211289307501e-08,-0.0317568484908441
5.92785925116141e-10,0.00459680760186984
1.01977736955602e-09,0.142042451178416
7.60683987177454e-10,-0.0160732776498889
2.38175131095303e-09,-0.0129030753422729
5.584219969526e-09,0.00150285502514308
4.83300556193938e-09,0.0631728643028314
6.87456454328589e-09,0.388041946115137
2.25172073484881e-10,0.0246365950440964
3.9086450885866e-10,-0.00595809243016012
1.04874990749041e-09,0.0254741322203415
5.80580692550701e-10,0.00219966258607833
1.97965501423373e-10,-0.00747771667633503
7.92847060569923e-10,-0.0020062976078066
3.66748049375239e-10,0.0190007789188682
1.51261547773842e-09,0.00100677670976404
5.70936312454654e-10,-0.0543714429828507
6.26524732777219e-10,-0.0149335376610305
1.47780694744518e-09,0.152575755132444
1.17767726909425e-09,-0.000270245122145252
3.62231642126606e-10,0.0146586533665905
3.41761833801986e-09,-0.00406971285516299
3.53678753221433e-09,0.0205430362075283
1.39712924014116e-10,0.0601811048494662
3.76650085458793e-09,0.203107801894967
5.40359388594771e-10,0.0293523643603607
1.92012953028376e-09,-0.00515681459768124
2.02166773341228e-10,-0.376017155072659
5.51117874491407e-10,-0.017072503447165
2.8597898564798e-10,0.0406589376550912
6.20638889153226e-10,0.0269221644580035
4.40650040362672e-10,0.000965089033721647
5.57768187404993e-09,-0.107073056647121
1.72610972053036e-09,0.0156770343143382
6.66792191026328e-10,-0.0767886009805711
1.51138273060615e-09,-0.0180700245702231
3.27533273641277e-10,-0.0338124904253962
4.1482996089886e-09,0.0707553975166076
2.12402008919573e-09,0.000543663807097448
3.2832679724184e-09,-0.0136879248857624
1.8236167839138e-09,-0.0229376915042306
2.37268011437822e-09,0.0977266102940436
1.59472085829594e-09,-0.00100389317055355
1.25472130553719e-09,0.0849780137647529
3.34518306349473e-10,-0.112803495410221
2.79105067640687e-09,-0.0415151951959682
2.10393309091866e-10,-0.00474953153679875
2.37828840991185e-09,-0.0175456870772265
2.79438170257619e-10,-0.102056559125715
5.70003235944763e-09,-0.00330102052541727
6.35737574860698e-09,0.000253521041453262
9.06209666630116e-10,0.0678931447068027
3.41898069798571e-10,0.00870598565499805
2.93778468039985e-10,0.0164931767321244
3.22027619949056e-10,-0.0197620529246713
5.45753657102997e-10,0.0406016924231881
3.61104926548988e-10,0.010789179731901
8.23555657999437e-10,-0.0206886355115874
2.62080414614121e-09,-0.154815739591269
7.89593031229222e-10,0.611972303221153
4.68212057440755e-10,0.0160976270320128
4.83450194184017e-10,-0.045606780877935
2.13796853925652e-09,-0.0533594772601886
3.51865984940837e-10,-0.00621138403850748
4.49135883354053e-09,-0.00961853443522395
8.41881685601973e-09,0.0335942191739606
5.51175423029328e-10,0.0218538728531686
2.19966415841275e-10,-0.00655108143587074
6.60410734831985e-09,0.0487472975673684
4.7501322800417e-09,0.00315859163366113
8.25095059005087e-09,0.0513623974692007
1.08555325498241e-08,0.606774881849117
1.7520776188093e-09,0.134972199529267
2.4013640890055e-09,0.0111903714238155
5.73091205364588e-10,-0.00553511721900994
2.73275974628119e-10,0.0102621450184387
3.54893661454858e-09,-0.00756706182796672
7.26575729804281e-10,-0.00735637827953033
1.41340748656203e-09,0.0271373227406114
5.33407697421084e-10,-0.00530403951542209
2.98008857483796e-10,-0.00754980613699162
5.06267314632104e-10,0.0304551409905649
4.44507232227178e-09,0.0202996384955027
6.58563463758426e-09,0.00212925388234417
2.00303956710775e-09,-0.00706505008109117
4.17128837297224e-10,-0.00817962815727775
7.95712681639732e-09,-0.0212514371459685
1.43496840118034e-08,0.0285405851511478
5.46989397999238e-09,0.0628098287963991
3.62539958350781e-09,0.00320606217502161
3.12402628182948e-09,-0.116197310985839
6.86952674214313e-10,-0.043979602104723
6.3988461206887e-10,0.0312146269529711
2.97859263771149e-09,0.0797394594979562
5.03907452285296e-09,-0.0300844455731723
5.36823032663778e-09,-0.0121253110152497
3.49525763243658e-09,0.0226768950527672
2.51539886368138e-08,0.0540947566470182
1.33005861748805e-10,0.00835289441169747
3.97195034224416e-10,-0.00546166480380381
3.59862609446118e-09,0.03356837941402
4.68053826786481e-10,0.000447614487764083
4.95119638964171e-10,0.05007089528945
6.00901177841323e-10,-0.00589633520145693
9.02154513727389e-10,-0.0786491529503883
8.81365884393043e-10,-0.00509907069387095
2.37664648286608e-09,0.0416205607593941
2.48945624946079e-10,0.00447956056680974
3.69486452118472e-10,-0.0177765939477181
7.492279707192e-08,-0.0372571823868554
1.49072489447507e-09,0.0453461065988988
8.46546966044943e-09,-0.00748732383911137
1.49707224938562e-09,-0.00194073812320421
1.56452617298169e-09,-0.0139712671475234
7.54615953061731e-10,-0.0128034452086073
6.00772090647151e-09,-0.0048962424222706
2.40395738987635e-09,-0.0259596172873687
2.04936566694086e-09,0.00954793269385988
5.08723619375354e-09,0.00497310584876355
1.87329750611242e-09,-0.0235272195571065
1.02417336943299e-09,-0.0620560569802809
4.75950635881184e-09,0.484404055586611
1.33209200436394e-09,0.015701308883453
7.24525027684094e-10,0.017704645322634
1.56453168386687e-09,-0.185614343060576
9.62676296882707e-09,-0.0938820222866841
5.34124074448316e-10,-0.00116256322990399
2.86618380480397e-10,0.0123954346975898
1.33798308470668e-08,0.0365709288085831
6.62863448567928e-09,-0.055875359053765
9.91990271179702e-09,0.000670907458607525
8.66143258998515e-10,-0.0319839228695625
6.77221959508562e-10,0.0118537387784656
5.56487212082075e-09,0.157109075817328
3.04517591340236e-10,-0.00769105205679378
2.32860483140144e-10,-0.015050178797042
2.19377431215045e-09,-0.436183343386098
9.16312275285324e-09,-0.00909384213874927
2.3566460228108e-09,0.0340597779402535
4.25567043658755e-09,-0.0448706703457953
2.34958708741584e-09,-0.0228973535081969
1.01892374649291e-09,-0.0132908710339288
1.89628537017968e-10,-0.085785311196233
7.39358870035298e-09,0.000974690961955574
2.10607842268197e-09,0.0182068048747954
8.26512297913284e-10,-0.000969848007926313
2.31748219242505e-10,0.0493868322943496
1.04346067281904e-08,0.61047231804815
3.91993957488611e-09,-0.0321555867800264
1.89143660232732e-08,0.0358586304278739
4.42165122701714e-10,-0.00727327370271587
4.03304845692982e-10,0.0186482096732232
1.14540030260698e-09,0.0608504334836534
5.50417039851211e-10,-0.0138629527689514
5.35054780121862e-09,-0.00644840067882498
1.10109534535921e-09,-0.00441090513251798
6.37304424129756e-09,-0.0168395856857984
3.12908294632231e-09,-0.00155063713229452
9.27440545154367e-09,0.0107974033900415
7.57744998363087e-10,0.00698032430618975
1.52603678333144e-09,-0.044398100409555
3.92408008274384e-10,0.232382106179742
6.77651722910425e-10,0.0241694250950189
8.82583410171752e-11,0.00660498478575492
1.5503727417451e-09,-0.0135717457421732
3.82010193496573e-09,0.227177217079522
6.97836600365939e-09,0.166105308797344
3.30531568688713e-09,0.0289767924355117
2.08025397008626e-10,7.23114125889036e-05
1.24266061651454e-10,-0.309368946253878
1.13127088592385e-10,-0.00613956126551297
1.8749192774068e-10,-0.00540965289709997
2.31270633285118e-09,0.00556857516839746
3.63378438468184e-09,-0.0283876202912858
9.40506127013428e-09,0.392590534801092
4.71906318797951e-10,0.0137555678425146
1.81527633765959e-10,-0.000713640180638371
8.14358827651874e-10,0.0069914783149566
1.33648162224084e-10,0.0465186915410588
5.01510265217444e-10,-0.00406931065661616
4.46839595794627e-09,-0.00176197204589045
1.1204117874598e-09,-0.00371896906069273
3.19350499714619e-09,-0.0357841171902227
9.21929063203518e-09,-0.150230805467635
3.12119946363854e-10,-0.0109131091508074
5.13392740897914e-10,-0.00609818870378016
1.57269101268906e-10,-0.00400697071964941
3.28629832567276e-09,0.0428228034739879
1.76199022157496e-10,-0.0129435009244548
1.60525054301484e-09,0.0100831427383826
1.89204610457397e-09,0.0263777096834338
7.08782113146012e-09,0.00347678142279811
5.82665163972322e-10,-0.00123832646487592
7.41809852013912e-10,0.0209595710522048
1.8436706906975e-10,-0.212410176308979
9.36399325158279e-10,-0.0331216283056622
1.45444856274232e-09,-0.0173254715329835
2.24519565257219e-09,-0.00479240154282773
1.81290496644343e-09,0.0471144317169411
5.6801172941433e-10,-0.0141404747981055
3.36037830896067e-10,0.0271096523423181
9.0760856407045e-09,-0.104288227802426
4.73460495214858e-10,0.0405282258903019
4.03002521316059e-09,-0.0410505209237223
7.67098509658136e-10,0.0597427145959028
1.68240229071127e-09,-0.275270712710585
1.22066090290086e-08,-0.0750794990211351
5.94237542819796e-09,-0.0033936039784845
2.98364018055375e-10,-0.00554841028039786
1.01374926127875e-08,0.0179392534342738
4.97520629411665e-09,-0.0739815483762421
4.78613975632007e-09,0.0316989960764669
4.73430470756812e-09,-0.0462914457333682
4.23739820084034e-09,-0.0886267072982388
5.55488518547545e-09,-0.0203711783903211
3.38977033406076e-10,0.0448501472267569
8.57187067023598e-09,0.0312274140213245
7.35034503855057e-08,-0.105112273274089
3.54150876191342e-10,-0.00291106750760633
2.06141198016455e-09,0.00804266433814342
5.25409744790906e-10,0.000849805683671107
5.14341578103995e-10,-0.00835275864871129
8.06210882080272e-10,-0.0822147729257216
1.69617346352102e-08,-0.0658977554978176
2.13367114930456e-10,-0.0107872838884048
5.91493860267703e-09,0.0677518839995964
3.31477015696609e-10,-0.0053359820143598
5.38005087166092e-10,0.0100468025388123
2.71872891392318e-09,-0.00313186934300895
9.6009950145395e-10,-0.0152256280715907
1.94746818756592e-08,0.00878678852538608
1.89236618022559e-10,-0.139915695403009
8.58550058395177e-10,-0.0197285492430658
3.77405511760304e-10,-0.113895150089284
1.70123891506072e-09,0.1179923345875
6.81833089003444e-09,0.000730897082464281
1.58190453626639e-09,-0.0422026406537784
1.29257926796183e-10,0.00715810388667159
5.14890908837205e-09,0.00194755007980067
4.51191000177843e-10,-0.00992821114104649
1.00199306965803e-09,0.00827513442593965
3.44692733783335e-08,-0.0606322284406741
1.45110831139897e-10,0.00609993985378801
7.62317964856213e-10,-0.277130433382303
1.341403016804e-10,-0.0185163687104788
1.44434880416981e-09,0.0259794871071967
7.18237809673048e-09,-0.26413962760315
3.69545888507885e-10,-0.000571411572518401
8.3530558381245e-09,-0.0335938187655886
3.76109999828624e-10,-0.0162516860069875
5.61776716851137e-09,0.001428591886116
4.69851426164489e-10,-0.0255578322632798
1.73125261452783e-09,-0.025166205857293
1.32510883640908e-09,-0.00119567727830907
2.36842266646862e-10,-0.00971805344308855
1.74036497514779e-08,-0.00235600895448441
8.73632524838365e-09,0.00615024682144004
1.38356778139526e-09,-0.0562318292787384
1.06849002926683e-08,-0.0736861747290763
2.85943814890457e-08,-0.124247089269826
1.070924530468e-09,0.00919435187212899
2.0375403609915e-09,0.0217689231001524
1.75184605029761e-09,-0.0306626395913956
1.53456680910872e-08,0.00774418808886632
6.15456957528671e-10,0.0032548657523488
4.40084535658337e-10,0.00485812941998076
6.85422552337819e-09,0.215175912672053
5.28505221845903e-10,-0.0130028841598297
3.11260246504213e-10,0.0326657931424485
9.08729584054959e-09,0.165920470015226
3.18451249441358e-09,0.000593719912436346
1.24866174429691e-08,-0.0235610140007874
5.9398693996046e-09,0.0243889184526991
3.83835393019992e-09,0.00538962253959067
5.16611998238669e-09,-0.00896275871788329
9.83617126363123e-10,0.0268202889205641
9.17243643855003e-09,-0.0694969494503116
1.22095959368616e-10,0.300354504751528
6.76063967524743e-09,-0.000517840249639322
1.08823652740105e-08,-0.348418449842391
8.39371756525231e-09,0.0211026359729502
1.03841392597353e-09,-0.0100809697437417
7.01653507487348e-10,-0.00387919544504743
2.19849047522413e-09,0.0622927298790255
2.92240936285241e-10,-0.127321861063986
1.03813186317562e-08,0.548807061039532
2.2836417168698e-09,-0.0150387619789007
3.14356089959139e-09,0.428957374107726
2.55582977828828e-10,-0.0318174099006063
2.19359011302961e-10,-0.0402064996223069
5.09925441689952e-10,0.02456758738591
4.64960115713545e-10,0.015911857549985
3.64387749924234e-09,-0.443272727929492
2.43698881334419e-10,0.00333666868873724
1.76047457503575e-09,0.00970314836112432
4.37457407919874e-10,0.0914328729893657
4.35143337082995e-08,-0.0992450182246673
9.76716199713465e-10,-0.0106213634240173
1.96134472691227e-09,-0.0248733246707557
5.83639944157002e-10,-0.00561795966635989
7.58395917174221e-09,-0.0190142562867731
5.56511189987778e-09,0.00396885822410891
1.40947257267317e-08,-0.168796008875962
1.49757250111404e-09,-0.0343391285552981
7.94585766190112e-09,0.00678555577841744
3.4892750041867e-08,-0.340344668293718
9.39924259644436e-10,0.0166175523629222
6.1075082673495e-10,0.0276490575761774
1.73939782150735e-09,-0.121221061847354
7.25288307413884e-10,-0.0476241763772395
1.42209812288562e-09,0.0638728291685778
2.84167580886069e-08,0.715450913163958
3.40535500335172e-09,-0.0155824747349285
3.72227411441549e-09,0.0465897115696246
9.61662031852233e-10,0.0105320431438468
4.12776355886731e-10,0.00484285105219328
2.58045662261205e-10,0.00855451741437295
3.29373327896183e-10,0.000485246070542617
4.15238441489492e-10,0.000639139079251927
5.34852558786334e-09,-0.0304820951152198
1.77730607243952e-10,-0.0137310337260652
9.00374279656171e-09,0.00711536833219205
1.8471835745792e-08,-0.010584488787241
1.21538901279164e-09,-0.0296123129947156
5.9557664429124e-10,0.0222109146099089
3.1542523968031e-09,-0.0397588315777585
2.97948000344213e-09,-0.000177549491020943
1.15465135612358e-09,-0.00451611531488275
4.7183655296342e-09,-0.133447756366807
8.81097402054101e-10,0.0248928329847728
2.66033558950411e-10,-0.00303140843327281
1.75461710087282e-09,0.0352585147897609
7.51152312313926e-09,0.143139457792581
1.48814899168917e-09,0.0133762053944143
3.27808113455481e-09,0.0045654640195351
9.43745845871755e-09,-0.0174581430120576
3.65694175847055e-09,0.0877531821590505
9.03679980097946e-10,0.00756768310520257
4.74591897462281e-10,0.0302381704806482
2.06178164367236e-09,-0.0343916653473648
7.52574631912157e-10,0.00728111330342663
1.26282749715038e-10,-0.00096911988832195
1.17735474935708e-09,-0.0359779509513579
8.46686962487419e-10,0.030050423262903
6.98896470347111e-09,0.0435805785844179
2.64162349366162e-09,-0.00992809677103115
3.7477775585157e-09,0.00890367066527154
1.82511212424187e-09,0.034594155584052
1.83921493028136e-09,0.0223577259947245
2.46776024743334e-09,-0.0107424773486902
1.01248925501028e-08,-0.042235309332158
9.46528382645469e-10,0.00076307068634781
8.89414183597916e-09,0.169409585126148
2.24839527369482e-10,-0.00206880472392671
2.81783269575401e-10,0.00687639261675608
1.36713809013067e-08,0.1421900520074
1.37261505375562e-10,-0.00273806069102273
6.31578360142235e-09,0.15132353155231
6.52493144576853e-10,-0.00434780230606673
3.44041067036912e-10,0.233374554948183
6.3808259394714e-10,-0.0722164985905342
5.77627839239795e-09,-0.0121454703213672
2.26448070472888e-09,0.0211360825192043
1.48160782257899e-09,0.0365005112515051
1.43740181877715e-10,-0.0108301184576308
9.13758787157296e-09,-0.0304546414732267
6.83343958663413e-09,-0.210039479779787
6.3564571544085e-10,-0.00502937560346838
4.93173518784691e-10,0.069397898009112
9.71536031042704e-09,-0.0229988614180896
3.72573692280524e-09,0.016160217170736
2.36049828352286e-09,-0.0193860585873245
5.32558954777276e-10,0.075076607494129
1.35625661544478e-10,0.0095430285723843
2.96742007521843e-10,-0.0206495524357279
5.8459846891604e-10,0.0226090057521743
6.38455402306451e-10,-0.000455165385991736
3.70890682174373e-09,0.0455720639390997
1.79216150605214e-10,0.00206830695551035
2.41260688786681e-09,-0.00775838797946926
9.59164396009587e-10,0.00354998041749821
2.19564468291848e-09,-0.537487919979228
1.80255049783458e-09,0.0103737289284658
1.76894937837174e-09,0.0267261630065434
2.3015297376634e-10,-0.0119758442078763
8.76901941246995e-10,0.288319536450721
1.22130629537879e-08,-0.158732865685238
2.6807104542287e-10,0.000971323838217265
9.77375022712856e-09,-0.00173466593339939
1.32391492124419e-09,0.0290709891161864
1.35068700606622e-10,0.00433401036396039
4.91684778772513e-10,0.0148441114142257
1.17295730515209e-09,0.0496566030550597
5.90503015954717e-08,0.0420082144288182
3.36936998924488e-09,-0.0265361436164363
7.75305605013241e-09,0.0334138332415729
2.29250965351209e-10,-0.0344842543339311
4.20050173922111e-09,-0.0140218197536414
3.43123201270621e-09,-0.00209744214638095
4.9519800859096e-10,0.0776806607442064
7.21533658184002e-10,0.00343629432786724
3.92503032641113e-09,-0.00965362007876658
1.2347656465167e-09,0.0567705224661146
8.26811747961648e-10,-0.137484173241385
1.5978339586998e-09,0.0344476262116096
2.79301199286986e-09,-0.0734403124276359
2.14529740597725e-10,0.0191970776335648
2.41519778059809e-10,-0.0134648175598654
1.50345343938029e-10,0.0101701841922412
5.22159342735352e-09,0.016226701252866
1.57519044559256e-09,0.0344057155712058
1.96146514936144e-09,0.00263189066174829
1.10784391613112e-09,-0.0231194352829308
1.06248932046163e-09,0.0733226718673367
9.85846053208745e-09,-0.110432245021827
2.93838936142131e-10,-0.0409173666780495
1.24440638462819e-09,-0.00505643008486427
8.61088711697421e-09,0.0145763856875823
3.01645511011608e-09,0.0850206441165418
1.04221733115958e-08,0.285757979403914
1.67765911104829e-10,-0.0441674955667622
5.04773210595401e-10,0.00356368544063378
3.15398566799243e-10,0.0220958261284067
2.02353802401514e-09,-0.0117395703933345
1.52814042287084e-10,0.00925708568065595
6.71064186270168e-10,-0.0119365474595028
5.67901494136441e-09,0.0210882518649569
2.27420677575299e-09,-0.0344783524866694
2.97673388507489e-10,0.00115975978739214
3.92385599775659e-10,0.012113909539645
2.55011500384363e-10,0.0115686679743381
3.94361479700303e-09,0.0859211713560511
1.49821705686665e-10,0.0113198849581482
1.65174567776143e-10,-0.0131150673429668
7.61850574603022e-10,0.00748045341306319
8.91764285182306e-09,0.0509801561628277
1.88001155302144e-08,-0.0316290540234292
1.64238032000939e-08,-0.034364080867276
5.78737791762162e-10,-0.0180369529115276
3.83228854433097e-10,0.00150450491924825
7.83990702756476e-09,0.00245709101209527
7.1851045607507e-09,-0.0117565207869316
9.49317452262867e-09,-0.0101390701215203
2.23119931424699e-10,0.0491440157092242
6.01351140134294e-10,0.0105366831928944
1.15886954668869e-09,-0.0341595456805561
5.618607769732e-09,-0.0176347434683153
2.10087864370625e-08,-0.101918823382189
1.97580233077383e-09,0.142262851566484
3.92076964482583e-10,-0.00405346189788447
1.81375083984628e-09,-0.00922683873699461
3.63943446096619e-09,0.129213602437015
9.80402234143651e-10,-0.014496465268965
1.62244022989153e-09,-0.0503760695197579
5.08141557748552e-09,-0.0502493989918187
2.76290654067919e-10,0.003629359528509
2.57383026473519e-09,-0.437898190024106
1.86659339285515e-08,0.052900878174036
6.32733656634059e-09,0.00852517581532933
8.50018268503084e-09,-0.0611138534783031
8.8849478763683e-09,0.15457711379771
1.83835191154679e-09,-0.0232250289115704
2.63475516574425e-09,-0.0178051713687588
5.84605462560404e-09,-0.0428920822456171
4.59560149191625e-09,-0.0723451436838242
4.96416399595106e-10,-0.0300535920505524
8.68899076269328e-09,-0.0353488677639683
2.28420315551114e-10,0.0118238157469445
2.86014520334915e-09,-0.0022067976348487
7.99082715245507e-09,0.130635730590675
1.16923159146666e-08,0.0215685598992515
1.31577314960366e-09,-0.11189862693316
4.54448568770071e-09,0.0454748059576581
1.21453817669927e-08,-0.0178116998790596
6.14688122106728e-10,0.00322181549935646
3.37273742095236e-10,0.114359617740216
2.31527367073693e-09,0.0488616621587133
1.26827279167024e-10,-0.0159937235219168
4.26748417743903e-10,-0.0101026506882532
1.48910560303382e-08,-0.251690561236984
7.87824740423095e-10,-0.0141656734768424
1.15572607800229e-10,0.0458821434266128
1.71750436825742e-09,-0.0623974117128159
4.15926360295036e-10,-0.0248800567746063
4.36323748287596e-10,-0.0312570043629921
1.64594978188291e-10,-0.00100239053322258
8.24653843279006e-10,0.000618081777400776
4.60768030978282e-10,-0.0120793033777431
1.20736723711756e-10,0.00716421449938201
2.77298894202551e-10,-0.000161094042406073
5.11239692142673e-10,0.0176636724919098
4.74047805385464e-09,0.0245716213907595
1.1039809175613e-08,-0.0521471630170775
1.1869971909275e-09,0.0137292580585566
3.10015036068858e-09,0.0246949277167905
3.37456126248651e-09,0.02494345741688
4.20788760509504e-09,0.0075876890063267
1.50488213070197e-10,0.0202025278558877
1.31462536263926e-09,0.0539180655539302
3.67744339949222e-09,0.0316038366484429
3.71947427214205e-10,0.00542715865996109
1.54138743829849e-09,0.0271331534413278
7.06637881182325e-09,0.0288700124557404
3.46787257464474e-09,0.0103743295130126
2.95158811320858e-09,0.10025371108508
3.73252358818257e-10,-0.019972457440115
6.33166045868145e-10,-0.105203403280926
7.42748236527865e-09,-0.016212939280272
4.39146858540739e-10,0.0272548123710949
1.23367094003275e-09,0.0814723990226839
5.21052346745389e-10,0.00878119346009971
5.97608835148007e-09,0.123704580998407
1.2487376274351e-09,0.0190713719640061
4.62423675824615e-10,-0.142022357497612
1.74399810998046e-09,-0.0282357225844158
1.54985514627911e-09,-0.00685442046198894
9.31226982866636e-09,-0.0509986184927335
3.39984574989091e-10,0.0103763638544135
3.90573711801027e-09,-0.0875342788205753
3.52108369773154e-10,-0.0115256154697922
1.06921938785754e-07,-0.0387374217535621
1.59603421185381e-10,0.0129760367810317
3.76155260235876e-10,-0.0927608708745253
1.16107587498678e-09,0.0052901200278176
7.82583959949211e-09,-0.0202201056484564
7.12224924404102e-10,-0.0571967876340287
2.81764214586826e-10,0.0500917327204025
5.79822561926501e-09,-0.18588221778935
4.09165404362483e-10,0.00616917423519371
1.69027027580514e-08,-0.0344352659840812
6.79116409333664e-10,-0.0173512338901457
1.31984256228089e-10,-0.0106359295568823
9.27998518961143e-09,0.0251608343117552
7.74478918758534e-09,0.00464089443019933
9.19139352586882e-09,-0.0126211645404418
8.27522707729391e-09,0.121459567472564
4.9823291290507e-09,-0.0190969468952144
9.27939099955313e-09,-0.0214889984476055
7.94059764491514e-09,-0.010359323758544
4.78734277358547e-09,-0.0126625835881504
2.59058760815408e-09,0.00181861100059282
2.42400143327661e-08,-0.106987345293139
5.96677544177191e-09,0.0650634823730045
1.03857321125039e-08,-0.0989254998304372
6.0729665179973e-09,0.0468137353937177
3.60991036372033e-09,-0.150179133230684
7.33060603135253e-09,0.00764433087292792
4.40748717502598e-09,-0.282222786517812
9.71722291396056e-10,0.00486313826031594
2.78916996075385e-08,0.101785371886012
1.86461717359949e-09,-0.173434106683884
5.87652720706922e-10,0.00579093622313247
3.74143749387839e-10,0.00946408751179943
2.51038625174575e-10,-0.0196016053760612
4.92828513832186e-09,0.00820684056621381
9.77731874987292e-10,0.0103034493905544
5.83017891196905e-09,-0.0217277241828287
2.12270382094173e-10,-0.00150120874041737
1.17461367363002e-08,-0.165391594345078
1.27224716840073e-10,-0.00373775379267654
3.92279605855512e-09,0.183474886160484
9.27576641056512e-10,-0.00103358219923568
2.12591748891105e-10,-0.0128399755435852
2.82035388497241e-10,0.00130790275286164
1.70240818965023e-09,-0.048148492933085
1.40324059598483e-10,-0.359141041252041
4.90290424766396e-09,-0.0373940705602819
1.63828130523455e-09,0.000673417124522039
4.29924940545965e-10,-0.0398278109089116
1.4794484212626e-10,-0.0720260066757673
1.66388893027246e-08,0.295973715031933
2.68335217327111e-10,-0.00964148833152798
3.89368064496721e-09,0.0312626154532713
5.38169972540513e-10,0.0347718156124335
1.69444541174936e-09,-0.0874408408888102
1.99283150041858e-10,-0.00335216071630625
1.69737076602947e-09,-0.0483961747192997
1.1107790378913e-10,-0.0119592793690387
2.13503120871918e-10,0.0105031870743318
4.54071689484313e-09,0.0117645880734307
1.84722907353811e-09,-0.00794208007441371
1.75305856011746e-10,0.114045092202072
1.05638706738924e-08,0.000719742918616859
9.77141690314802e-10,0.0797757564761369
5.33505659053657e-10,0.44543233980414
1.49700576763463e-09,0.00705644714016912
5.18409381849158e-09,0.0133033470702332
1.46646930015779e-09,0.074168894956432
3.78988126982626e-10,0.00388694224696721
3.8546639143312e-09,-0.00895785108735952
2.04795585739452e-09,0.0134162109577887
2.63275109193947e-09,-0.00619799384422117
5.03304405470323e-09,0.076416676861553
4.30607313463336e-10,0.014861863098212
6.68810490176708e-08,0.0180762040855647
6.03872970203686e-09,-0.0161062136118067
1.5857699509824e-10,0.00327938970580023
2.26990872640428e-09,-0.031320302321043
1.17831844218637e-09,-0.0189434522429243
1.70286358023826e-09,-0.00542425096535926
2.59794573949207e-10,-0.0650991803938386
1.24778887172719e-10,-0.00660934446490821
2.21415456856973e-10,0.0284278309277143
2.41198684199914e-09,-0.0284781914478216
6.05219684131931e-09,0.0321238706121502
2.23456296477466e-10,0.0372088081713675
9.1377878225961e-09,-0.0765887416896848
8.65228123320025e-09,1.0017545602559
8.70602351595186e-10,0.00144264632769026
4.77847965059898e-08,0.117140040004706
2.15709966036115e-09,-0.0179100868394591
8.3716711492431e-10,-0.0103006700486846
1.8012969578193e-09,-0.0288017026703344
1.25593349956461e-09,-0.00299988702266381
3.79354620340348e-10,0.0149158412712912
3.39364782477408e-09,0.594060262353697
1.32489257759185e-08,-0.042039124228626
1.59237260968044e-10,0.00276864392780558
4.15861694699656e-09,-0.0725469971224854
4.25647112518087e-10,-0.0157843714459089
7.64645143436086e-10,-0.320286115658642
1.07692332186817e-10,-0.00475819095353406
3.11420574977992e-09,-0.00337816533275665
2.94378686649566e-09,-0.0135127558868881
8.01748873887326e-09,0.00827356528552472
1.21857242535677e-09,-0.153880029865617
4.82247306889357e-10,0.0106055673442985
1.39444418171669e-09,0.00813147601004531
6.13677483286697e-10,-0.0145335734076878
4.01105621658011e-10,0.0287202161034151
1.45339335396743e-10,-0.00185692700106553
3.99227513912182e-10,-0.0248240894906877
6.29636630487146e-10,0.000643368056800885
5.61117285311489e-09,0.01839960961137
5.65690282357641e-09,0.0583220221726187
1.90847055737225e-10,6.08823892497472e-05
2.30881432048392e-10,-0.0259145641899092
1.59423848208116e-10,-0.0564034393820992
4.62158010951376e-09,-0.0256514053366902
7.40368994356807e-09,-0.0100089600388102
1.11042092066903e-09,0.0140279133609644
7.62641558334042e-09,1.35249976369304e-05
1.68323528677024e-09,0.0180639572552967
9.26947824723351e-10,-0.0208798414667305
7.58543521133753e-10,-0.0477985824891757
1.33654731361394e-08,0.0153462064793506
1.51706045797573e-09,-0.815613976265228
1.24598350398541e-09,0.462671985669149
6.06140027817164e-09,-0.12807044682265
1.38702659159094e-08,0.0680338423365526
6.18828558857233e-10,-0.0211548341596924
3.299196453203e-10,0.00934460499914106
1.52083066794893e-08,0.021963056882361
6.74774906440517e-09,0.0284243990123806
4.59406227197778e-10,0.00465595766124742
8.15760640856494e-08,-0.0270132531354846
1.01437370542919e-08,-0.10849923166535
1.26642465221338e-08,-0.0169932011048593
3.19159258764475e-10,-0.260959577386078
3.36895767471023e-09,0.0273200431322395
6.26008595005458e-10,-0.00343619948170707
2.79379989974198e-10,-0.0179429110924323
4.59683690932882e-09,-0.0401810919998677
8.16470829572136e-10,-0.0110844746342939
1.03227377073128e-08,-0.0270927352923183
6.86019012440462e-09,-0.60687802647534
1.71689751001538e-09,0.00672535441024073
1.95405592373961e-09,-0.0195337315453287
4.50015825494057e-09,0.0197252408014102
5.22838840098069e-08,0.105727297554144
3.46849128722497e-09,-0.0256836518852312
5.11006647418707e-09,0.015496357029092
1.38153702167287e-10,-0.0301632601705126
3.17042386227455e-10,-0.00842516789111898
3.28043751110598e-09,0.00772077774637142
5.5726612848019e-10,0.00728821563732549
1.28976650524135e-09,0.0154878628635707
3.8128356860481e-09,-0.0138349125073028
4.4146423001733e-10,-0.0117295988675977
5.15447151144838e-10,0.0437610004221607
5.07972942243561e-10,0.0882815671990726
1.07890313800867e-09,-0.0341269300453359
8.01885314805262e-10,-0.0890046942019971
6.7683009692262e-10,0.0224724019644395
2.68092740222475e-09,-0.00355659555137823
8.10985250126821e-09,-0.00618035732475176
1.69613678415047e-10,-0.000465592213022468
1.51933726186063e-10,-0.0231168450145869
3.34002684271753e-09,0.0149217000983352
2.4101960515343e-09,0.0954638497188057
4.25208554940977e-10,-0.013000868911929
1.34784536122373e-08,0.0258330781322857
4.13409803491372e-10,0.02544092891377
4.9740859477132e-09,-0.00107928109397811
5.71057298411815e-10,0.00865730664633496
6.12952544920539e-10,0.0550445398713298
6.40233463937682e-09,-0.0338148301303836
1.60022789365653e-09,-0.0372474937723989
2.09695997985737e-09,0.0854535964658688
5.52976269231503e-09,0.00586539901248637
3.77012366507668e-09,0.0078845271845464
7.80480123328011e-09,0.0899998486554007
1.66528980988867e-08,0.0306830187579712
3.36163053517275e-09,0.00543257769224096
1.08317015583059e-09,-0.0402267113069527
1.86889852314716e-09,0.0654069497664513
2.94403643668765e-09,0.00466956408216617
1.09419301958087e-08,-0.0279246086916318
1.51880470824727e-10,-0.00108854747622749
4.43808402531212e-09,-0.286480508722732
2.33612894161052e-09,0.126443735582999
4.15327663908338e-09,-0.000925065960502296
8.60467510080807e-09,-0.0238863826175086
3.40441371198796e-09,-0.0240998614742387
5.72940214313098e-10,0.00853273857047292
7.99071050391671e-09,0.0425698861267653
3.71479065183692e-09,-0.997692481747591
1.03391269927919e-08,0.00992835100641048
5.44143928563348e-10,0.00389713756747237
7.37816752638077e-10,-0.00886011563854213
2.34546833278228e-09,0.016528967241079
3.23908004354228e-09,-0.0581622269937542
2.49332119990508e-10,0.00210358021039061
2.59033935202835e-10,0.0223754783280629
4.66743389110556e-09,-0.0046333056678648
1.14661119368377e-09,-0.0113726142716735
1.27774421827146e-09,-0.0592084503468182
1.18079331212153e-09,-0.152715994548746
3.75674291913341e-09,0.0269702419832127
3.16762218356078e-09,-0.0611189727161462
6.71466793893664e-09,0.119500946238532
1.86960942255874e-08,0.0733641446915907
5.84465073600655e-10,-0.0123050869156532
3.90792268730238e-09,0.00534026380945014
2.09597323336409e-10,-0.0204976213317846
3.40161778348291e-10,-0.0211778182928891
2.45962064674718e-09,-0.00683001610392794
3.9678581635631e-09,0.0688290760779943
1.18725547698562e-09,-0.0397668279550009
5.89410739304651e-09,-0.0656067257365418
1.68556897299492e-08,0.0456410710523396
1.50250072053539e-10,-0.0167483096485717
2.08318462436138e-10,0.0525660186183905
3.79758794105499e-09,0.0709347696192754
6.38482713455503e-10,0.0942303882400961
1.84097888946551e-10,-0.0147419988454198
1.26436428592211e-09,0.0799247551948171
1.98245942620802e-10,0.000661927033736796
8.31401016875517e-09,-0.055418539090693
1.15004277648404e-08,-0.0188239996463022
3.90438331603373e-09,0.0526342864887508
9.20313001214339e-09,0.0480954602651452
4.17782624714203e-10,-0.579627267054899
7.86948635455026e-10,-0.0627882912364857
6.6036923456902e-09,-0.704642831358317
2.08108943134123e-10,0.0203310894832325
1.62477061648268e-10,0.0132279872759806
6.50280696099357e-09,0.00108970922913516
1.02342320135366e-08,-0.0356459004167961
8.50548990284033e-10,0.0243063025859656
7.63153960532047e-09,-0.0409475666977406
2.83768837811746e-09,0.0148761398339144
1.22376631986216e-08,-0.143590167020712
2.26862376044597e-10,0.0306094962534746
2.89415543396944e-10,0.0080345782993723
5.32475042237157e-10,0.00514019183663031
1.78111782104425e-09,-0.0490519136094598
8.59700364270876e-09,-0.00426122757853507
3.25628179620067e-10,-0.0395194434192903
9.64964038576814e-09,-0.066738274168175
5.29796049076014e-10,-0.0814021341015625
4.76196546214624e-09,-0.00189035318261711
1.26676494430685e-10,0.00249562222748428
1.46230457759727e-09,-0.0242866019491152
6.18612934425663e-10,-0.0421878300258165
2.10584243652994e-09,-0.00269355065569392
7.00349691234812e-09,-0.0368806896042381
3.13784497787213e-10,-0.00340001246813289
7.72174671052207e-09,-0.0449429494045525
3.88326393484556e-10,-0.0453890630782647
2.28277102555754e-10,-0.00845627317648701
7.00447235692996e-09,-0.0186693570208667
1.91499994750299e-08,-0.0918057187810254
1.03245040610978e-09,-0.0926244082686842
7.70812780314472e-09,0.0314144227855985
1.89686040908524e-08,-0.00869151677980888
1.1299764511217e-09,-0.000415349738518449
9.89117006967328e-09,0.0200909622066622
9.87968925155865e-10,-0.0360136816180539
2.87617074346874e-10,-0.0118953936454168
3.29133252271272e-09,0.0756477063849893
3.91205112443834e-10,-0.0476387207453477
1.44403644683227e-08,-0.214953924172302
6.16817339196436e-10,0.000443025833285429
1.59052582019849e-10,0.00974804103040111
3.7865845080243e-10,0.0128767496759248
1.60691805518297e-10,0.00775475483626499
1.42240085293786e-09,0.259085233558188
1.9576980545499e-09,-0.0175392805152627
3.334957193208e-09,-0.0228989448386307
8.77508847338939e-09,0.014598807626951
4.44543884812388e-09,0.00733720247965979
1.14500757433178e-10,0.00235823328385188
2.20534093920094e-09,-0.0482212885196607
6.17214088463449e-09,-0.0194146210146963
4.05104173084327e-08,0.0881503761105242
1.20708438050154e-10,-0.085684825858123
8.83139760331349e-09,-0.0507162781329843
5.8948647520062e-10,0.0613057687220923
1.32458542371429e-10,-0.022666291521478
2.04327667939505e-09,-0.00394233008720843
4.50024732812412e-09,0.0143732191340603
1.29891183808825e-09,-0.00390509799097649
6.00975072163517e-09,-0.0136860787800958
2.48864583765281e-10,0.0324020531827012
3.25023328647462e-10,-0.00226669160556606
2.38422306762734e-09,-0.0153793708044202
3.15269306592045e-10,0.000971469673801479
2.53791799007839e-09,0.0213965146713693
1.21014188996823e-09,-0.0266762920470411
3.87987062331784e-09,-0.0105199844627328
2.76250263556796e-08,0.56412639378148
2.79142759875278e-09,-0.0662450270509113
1.70394547034382e-10,0.0107928693381861
2.97441501003973e-10,-0.00295747737676406
5.01157214595635e-09,0.0104501151600562
1.60210336683084e-10,-0.0560509138824185
2.6438925570378e-09,-0.0192359823616683
9.34232349593936e-09,-0.0343194769177984
9.51421360327086e-10,-0.000359144543170085
1.05332759514467e-10,-0.0144705868560183
6.52896803188646e-09,-0.0113116911702074
2.42035585592728e-10,-0.0400598321033739
9.36762781139671e-09,0.0379179431120335
5.16879211666057e-10,-0.0181767692379689
1.51744106987247e-10,0.00573919113141466
1.31855676733366e-10,0.0109589866097565
3.17980423845755e-09,-0.000497817027619077
1.38839320300129e-09,-0.0275958728325063
3.140530215591e-09,0.133998451492103
5.38404888578382e-10,0.0146783891677706
1.47371885016659e-08,0.0250452647825276
1.87090557699322e-09,0.0386194963186472
1.05480224281152e-08,-0.0239328380049801
1.62200240869009e-10,-0.00794582611576842
4.81449590502915e-09,0.0702856091758711
8.19223668336788e-09,0.197812932701473
1.17034192825081e-10,-0.000975001353055733
7.47951056235083e-09,0.0793368888596034
1.13718729767215e-10,-0.00799800539744986
1.34886916202718e-09,0.0109436716898082
5.41187513352426e-10,0.00658788779390315
1.06205299724518e-09,0.0508384603896691
3.12560172871712e-10,-0.0915417330860461
5.94100273876604e-09,-0.0277448222004218
2.39052844852218e-08,-0.135670604803895
3.59715553484151e-09,-0.000405173285640808
8.11623237607105e-09,0.0179098893167156
1.38961015263462e-08,0.0806937807517235
1.8696808882189e-10,-0.0174606682738833
5.19822304521421e-09,0.0773183642769355
2.77949337572634e-09,0.00843614538814126
4.92452498628825e-10,0.00190182250610144
2.28782000596407e-09,0.0178004883911668
1.44859413400518e-08,-0.0133473433890564
1.35708411415831e-09,0.00376213726196956
2.0240847792867e-09,0.0298865434806494
2.26220834432e-10,0.00541824353852802
2.80983825241682e-09,0.683885814905058
9.42063962492551e-09,0.101798422820529
1.0396856403366e-10,-0.0199597238147182
5.07969807661154e-10,-0.0186224348026627
2.68816484594298e-09,0.00995230745917147
6.23056918341843e-09,0.0128346783068537
6.20651913281665e-09,0.0787124476744108
4.6585585885983e-10,-0.041314320496545
5.90759215880232e-09,-0.0453792454846423
1.28569320535166e-08,0.0188963318959147
1.87934655931456e-10,-0.0247351094303095
7.92146846777305e-10,-0.00140167600142822
3.21994295759024e-09,0.00128954920064853
2.98213076725278e-10,-0.129822189345256
2.01032688999355e-09,0.00480096170799405
3.26916714783487e-10,0.00472434357873882
6.81528983447527e-10,0.00626474422440187
2.50946948111012e-10,0.020122673365614
5.34448074122989e-09,-0.0149598804728223
8.66303336307189e-10,0.0159465730908032
2.84948958138754e-10,0.0116562340054356
6.42072314210845e-10,-0.0453365126625348
5.49994323267353e-09,-0.0186627624396195
1.57098053221941e-10,6.57433534306222e-05
7.66896491518366e-10,0.00306189770497726
8.10765848797656e-09,-0.145905052698742
1.38318016423819e-08,-0.0408556527063866
1.63388488964136e-08,0.275384482520809
5.58497165517824e-10,-0.00795423095844267
2.44240723149105e-10,0.704953067632548
1.51571788790804e-09,0.0400104942747337
1.59265950976728e-09,-0.0196086488710142
1.49319358037909e-09,-0.12434589421185
7.25757991742709e-10,-0.0305456898908734
1.19137180331176e-10,0.00270440162580968
4.38281334253052e-10,0.0103693429314511
1.31624422363096e-09,-0.194685122662583
1.13356218113357e-10,0.00613942919746795
1.22702055552982e-09,0.00254779192167194
7.2238547797578e-10,0.0165602224886006
5.19538148891342e-09,-0.310265306384076
8.48251527647367e-10,-0.0895584787921195
3.88655441784516e-09,0.0218632505017846
1.40066508556165e-09,-0.0491065391509996
2.64791122606359e-09,0.0164712728331827
1.07281330195951e-08,0.177665795876565
3.14162004200213e-09,-0.12280107229025
6.40319836406595e-09,0.0432442511109014
4.50586780708725e-09,-0.154942495884623
6.46635962343799e-10,-0.0115877214948292
2.28159218262202e-09,0.0254596818733342
2.41166279395564e-10,-0.00756305923648318
7.19354436071445e-09,-0.19981468283697
7.95987189600578e-10,-0.0438069111228479
4.48529917616936e-10,0.0102014708735007
5.04075561248603e-09,-0.0253339228906894
1.53133312600765e-10,0.0116457323027523
9.39582317766243e-10,0.0068123097956526
2.70297199033363e-10,0.00186790288616655
2.46049819158422e-10,0.00237011581787721
6.34090154735119e-10,0.000336494077420272
4.2254014366724e-09,-0.0066262478606872
5.31616420277639e-10,-0.0968302761124678
7.86814450215695e-09,0.0325704714273121
3.87894556390807e-09,0.0115176112341153
1.16726334427849e-09,-0.0127938122423583
3.4392037462527e-10,0.0332882627416709
2.42765572103431e-10,-0.00413526469676304
7.8122298793326e-10,-0.004444355531595
7.86823401297647e-10,0.00907311313178346
4.85058517750576e-09,-0.0862784237320769
2.78763081127382e-09,0.0997863686120438
1.07801155293232e-08,0.0372273840997054
1.78398021217619e-10,0.0620624434225133
1.13694174875877e-10,0.0046723588989894
2.98860338474659e-09,-0.773461762594661
5.28727449921916e-09,0.000489689533696266
6.8803052199686e-10,0.0346141613349338
3.88192506422068e-10,-0.0543567443235744
2.02614313008216e-09,-0.0295216867323723
1.31863506112732e-09,0.00926310288342041
2.10806878544923e-09,0.203600780078574
2.5461944623799e-10,0.0215494169438683
1.40457564560295e-08,0.011576750509154
2.36731233934435e-09,-0.0130458372218206
2.35172732610633e-10,0.0108165474302249
9.77158474005073e-10,0.00501441571618118
2.01917724043749e-10,-0.000637288039527425
5.91248501647382e-09,0.0990250352299878
8.4876862553448e-09,-0.0259939283429019
2.38883186469967e-09,-0.0959358211815304
1.1853600328307e-07,-0.169948438767171
4.87995426455677e-09,-0.135917863823651
2.16797620892717e-08,0.0405321539361565
1.01599240997546e-08,0.0337638912539455
9.03144746729172e-11,-0.00185824608589191
9.81986117754534e-09,0.084287737386139
2.21923524906877e-09,0.0097773979770742
1.486372529624e-09,-0.0256266662414064
1.21559480832422e-08,-0.49430839069016
1.7071412638729e-09,0.0272003127784108
4.02494461921241e-09,-0.013294004097023
2.47640426560075e-09,-0.024658614155938
1.54500184296057e-09,0.0233942133331702
2.52923570489914e-10,0.0161469843896011
1.23308755917646e-09,-0.0284152530526181
1.37933398878242e-10,0.0131951643675484
2.00261918896859e-08,0.149924423264042
1.10017653467866e-08,-0.139327487814132
2.26123911683783e-09,-0.0171544793098555
2.43353282239896e-08,-0.133073575303371
9.27847889725882e-11,-0.00214849050741425
5.91570962742376e-09,-0.0290951579274781
4.93170741548758e-09,-0.0634145493345087
2.37769910991517e-10,0.431853873368889
2.77825026109893e-09,0.0180646784971156
4.01408839995536e-09,-0.0119921948623576
8.72511284721606e-10,0.00764651047058905
2.59377959858657e-10,0.0212967544304476
1.6585314937111e-09,-0.0137602199746054
8.43112550790126e-10,-0.00101134357121999
1.31571489585093e-09,-0.00736201028658885
6.72988301895177e-09,0.0238740199097096
1.0388125362304e-10,-0.00492991448216643
1.97237019237731e-10,0.00566677439726549
3.16640374634592e-10,-0.00725634715180251
4.06360325196667e-09,-0.0604578002507642
4.95585444751861e-10,0.00610283690156077
2.64888418854845e-09,-0.402950535854319
8.1657903699312e-10,-0.0115241326473789
7.88698449974804e-09,-0.0242859624823793
7.42265629095509e-10,-0.00630827858899994
6.64955866590694e-10,0.0370635624281046
9.04273497542595e-09,0.019450158704114
2.47702434466587e-09,0.0477815272417556
3.79135540489536e-09,0.00259565059228228
5.49940263470864e-10,0.00838243917138932
2.61522915747206e-10,0.000563015974581838
1.3018614725725e-09,0.0128081625891318
1.63176964543247e-09,0.0438513810002015
1.2231362072764e-10,0.0272930417449327
2.52949590698939e-09,-0.0445482609083902
3.45272432633908e-10,-0.0227457787279797
3.05208161354287e-10,0.0260758050558825
2.19611087456938e-09,-0.00504114343847327
4.32043232999302e-09,-0.0213167930741998
7.33918647744047e-10,0.00461854628270167
2.41307984149365e-09,-0.0039121786416059
7.53111070360321e-10,0.146753777907261
3.42342249086638e-09,-0.0583441190411993
7.85215234834206e-09,-0.0129563555738168
2.07706761367515e-10,-0.000146641800690992
2.03797067894352e-09,0.07502070985896
2.22928397855586e-09,-0.0210573103716704
2.21040356487866e-10,0.00517556941108223
8.6302301078255e-10,0.0153752039548495
5.95236368361579e-09,-0.000958433860023011
1.46589250310052e-10,-0.00273775816166746
4.72334036589548e-08,0.0486204745817261
6.80496617507015e-10,0.00653612898175601
1.8704983495992e-10,-0.0123476966995305
1.47170582931394e-08,-0.0984614963517131
2.73452341270036e-10,-0.0024328039606493
9.8539116186319e-10,-0.0436265628783508
8.49269595689098e-09,-0.00938209593224004
3.02738592161975e-10,-0.0133021547959911
5.05810325436267e-10,0.0111170477866034
8.27549095993525e-10,-0.00636070059852171
7.85528520167308e-09,0.00926298904816568
4.18056790209093e-09,-0.0129693313209918
5.08171125542939e-09,0.107912927671452
7.29973819272657e-10,0.0682839066086034
8.04754431744661e-09,0.0688170824161308
5.31572260441712e-09,-0.0200380390831598
2.41002514643487e-10,0.00884131697986418
4.99032981158692e-09,0.0441835699359018
3.53962762776105e-10,0.048778981293101
7.75198011802574e-10,0.353642412656681
4.50217548581607e-09,-0.0456228459524259
1.46000445163355e-09,0.0145437166756139
9.58562625333875e-10,-0.00934662014008964
2.98130306486212e-08,0.066338683750695
1.22315926060797e-08,-0.0222113608880088
3.46265149041273e-09,-0.0112734312488065
1.50897586529441e-08,-0.0355134447212671
3.01826389338657e-09,-0.0610425112692029
1.16213440505935e-10,-0.0158861731609195
1.96791655023394e-10,0.00687330051632451
3.39022285042618e-09,-0.00701071035381783
1.34037403201578e-08,-0.00851638355132641
1.13432823167236e-08,0.0306945856808688
3.5477188024668e-09,0.0265377676589404
1.51478006854093e-10,0.00228796606147735
1.24580966463179e-10,0.00795035516633892
2.36696292059348e-09,0.000937746396571715
1.40556701901968e-08,-0.0193745476716879
2.77776259816819e-10,0.0103770807417532
2.59361304187402e-09,0.0110444765015454
2.01519560797992e-09,0.052920798286826
2.44351671511157e-08,-0.312404006063146
5.07329775444383e-09,0.392893540857244
2.1952405498378e-09,0.00399989059359469
2.91493951295024e-09,-0.0252566380881156
5.79914065173277e-10,0.0510027066357285
3.42172507580129e-09,0.110420891213764
3.36717778872032e-09,-0.00768377199647983
1.28633663257442e-08,0.0122348053201867
2.10959183619165e-09,-0.0073435107297053
1.97788388295909e-09,-0.00484460297378429
2.49020629525409e-09,-0.0305475107762112
1.88354332738059e-09,0.0213852261321122
3.94864975437553e-10,-0.0303266807971216
1.31130089784987e-09,0.00461189446933684
2.11806863302208e-09,-0.0432919804050951
3.61006824764964e-09,-0.0224775115969635
7.71443285320093e-10,-0.0378673648424992
3.17365241284002e-10,-0.0096157364658596
6.52903439848952e-09,0.022259474275283
1.04827949115306e-08,0.197020265836418
2.8122037232881e-09,0.00266127724179854
8.47641677905257e-10,-0.00082005279311313
5.79281631266374e-10,0.0199053303236319
7.83791485285402e-10,-0.00855397217500271
3.50399349269718e-10,-0.0068014096683045
2.85623447576208e-09,0.0529985688277397
1.40182762142455e-09,0.0333328672004443
1.58155705763284e-10,0.00475149652484166
1.95227821039075e-09,-0.0444698720314241
3.45313803943704e-10,-0.00485971891440305
2.52818941456361e-09,0.0198462630146388
2.54486725824998e-09,0.0159367044071708
1.09799555426805e-08,-0.0170838462773563
1.14675521543714e-09,0.00179455376302778
8.34855474483091e-09,0.0102004182278
4.7660032876461e-10,9.77501730178472e-05
1.36817140568745e-10,0.0133015126325338
7.33856134662248e-09,0.570817032039747
1.29543267096482e-09,0.0055932505176702
1.47781997462783e-09,-0.00479160875513225
7.607769400127e-09,-0.123418777299773
2.50810151265166e-10,-0.00996911149642935
3.57748846277875e-10,0.00567529236981977
9.24553313051671e-09,0.0679768568455166
3.05279883217305e-10,-0.0370331485805643
9.45491235419769e-09,-0.00608207330831596
1.73069008216936e-08,-0.0162568096324141
1.59489544906239e-09,0.0468087431742515
1.18581110421122e-09,0.0155285894217557
1.64078555970278e-09,-0.00188347178404518
2.30996369321739e-10,0.00103329198847301
2.76146450783384e-09,0.670622453102761
5.53254719720463e-10,-0.0202024367072152
7.17408461295037e-10,-0.0222492634110695
6.90354692867659e-09,0.00409489451323365
9.1581849367491e-10,-0.0253767977324821
1.51537144922446e-10,0.0107906157016454
3.29200850145035e-10,-0.0020828009812549
2.1904121656431e-08,0.0683144671588041
1.69990413119799e-10,0.030719614565473
2.54149529524414e-09,-0.0791670944212982
7.23213289345013e-09,0.160892238776542
4.2316931467747e-09,0.0485040265121198
3.29939572929183e-10,0.029657329677524
4.42860683482617e-09,-0.0109691079270329
1.12268062310894e-09,-0.00443119175240397
5.16644052460072e-09,-0.0190502677919155
4.76953198820755e-10,0.0118673847614835
7.25413645640058e-10,-0.099947523508883
2.32600565585327e-09,-0.00695144654831229
5.70228926748688e-10,-0.0208332340213531
4.65258129983123e-10,0.00180788665771486
9.94071891231486e-09,0.0261416918155053
9.5943310443038e-10,-0.00860147507701945
7.78462583755751e-09,-0.000440264472359121
1.69716944697371e-08,-0.315854920422654
1.45784897135702e-09,0.00533727423535966
7.72367808537341e-10,-0.0100819835378109
1.44875833137735e-10,0.0196056103052125
2.30158486600373e-08,0.00158933496890331
2.95045112660733e-10,0.00197783318652085
3.59895354830884e-09,0.0311724064315269
3.73121111585274e-10,-0.006121414495296
7.44831918076988e-09,0.00818429549694168
2.24070388248424e-10,0.137226800574347
6.22730601867421e-09,0.00717235877103695
4.47903337341753e-09,-0.0208664715551501
2.88317069049778e-10,-0.0184328991035263
2.4331632877163e-09,0.00439534812134909
4.68458560064378e-09,0.0121319514967826
2.615930304335e-08,0.0461336150103324
1.71012123247634e-08,0.0566255186383652
5.10051164520773e-10,-0.00379853955997893
5.94909316636899e-09,-0.0160679904768428
4.01108626977667e-09,0.0525233466571333
4.70454597861933e-09,0.0162465493766922
9.18075701082234e-09,-0.0331836554942531
2.36977898192295e-09,0.100576868983619
8.18384783508466e-10,-0.00363393342002978
3.66977078356483e-08,0.0051101592581252
4.87586325043963e-09,-0.0176335841556986
5.68267710474968e-10,-0.00616059699588511
2.0981381752988e-09,-0.00476913149350531
1.35095570277302e-09,-0.0348806805219593
7.56098531839603e-09,0.0167527855490307
8.21430107107629e-10,-0.0096739659654069
2.10292842530406e-09,-0.0392556499580174
4.48641438044664e-09,0.0078967574525145
1.67843907127471e-09,0.000747600374897831
9.99942389063057e-10,0.022369380926486
4.72743043075569e-09,0.0746670722100017
1.16527191531718e-09,-0.0331230334018942
1.02296105824042e-09,-0.139158775425722
4.56688383048632e-09,-0.00232545674094701
2.2979201548116e-10,-0.0102331362314796
4.34058306668394e-09,-0.488682355379757
4.01927462943821e-09,0.0190178620324089
2.65495412316013e-09,0.0184054818659982
1.75425852038055e-08,0.0461187464245065
7.43037676146509e-09,0.0538799903184717
4.60659174442356e-09,0.126359876105005
7.16795297849828e-10,0.000330561537955391
4.67935718627343e-10,-0.0275436917835684
1.04260588601846e-09,0.0173590041756956
5.19652042186216e-10,-0.0130803510942274
1.88492962370138e-10,-0.00141236568876296
3.30946444630872e-09,-0.0280914298100225
1.57247597505101e-09,-0.0130015400212141
3.86373887103771e-10,-0.0175901585002928
1.58358142563145e-10,-0.00837025905378041
9.82259390213619e-10,-0.618186177950486
1.11603082793017e-08,-0.104737869368269
6.21050348944217e-09,0.194880222889629
1.48266068624928e-10,-0.0120368810503775
3.92920405226151e-09,-0.0336382433156143
8.86351531757086e-09,-0.0449179067434965
9.29496771624131e-09,0.0810283816105582
2.2864231161707e-09,0.00637211672656715
3.25024362051177e-10,0.0148863693714591
1.46633239986968e-08,-0.0479267294911557
2.56479896562256e-08,-0.0835859440974767
5.40580208697229e-10,-0.069122673097629
1.00741099799562e-10,0.251018295162772
3.88643750636641e-09,-0.0390812534717722
4.48164369656171e-09,0.00121886326122661
2.84286662054414e-08,0.0813903675092394
6.72835884635841e-10,-0.00786615686911609
2.75053924055715e-10,0.00369907928156156
2.6661054113689e-10,-0.0117417484732941
5.22335167729487e-08,0.204363078194233
9.72196461828732e-10,-0.020285299867626
1.26112950459851e-09,-0.0391798407662281
5.99669542413776e-09,-0.00657712502109065
3.60914745066821e-10,-0.026286579192766
3.0140667054623e-09,-0.0359717223144347
1.3501506101123e-09,0.773948058613419
7.18692758916492e-09,-0.00818868573129757
9.33732038772086e-09,0.0782022218314237
4.18809636841328e-09,0.00520238766070595
5.82566166669512e-10,-0.0136522120087693
3.64557073117904e-10,0.000238664857922698
1.5342155886038e-09,0.132430845381753
8.11108215903951e-10,-0.0183479126786647
7.32988196110789e-09,-0.0341259841556781
1.19973504414678e-10,-0.00232458115448393
4.51033326524594e-09,-0.00406822185091244
1.01923826196005e-08,0.0191139883254389
4.10465078714709e-09,0.00417380417827783
3.20462326852307e-09,-0.00937043891491217
9.94452200224691e-10,-0.0322420050620687
2.64681455165868e-10,-0.0115588670015847
3.35902930697118e-10,-0.0216484193118693
2.31542916638726e-10,0.020908078965917
5.12175924472189e-09,0.0812519463554011
4.52551780682583e-09,-0.329448706476108
1.39494483683524e-09,-0.0768327771724912
2.10292902446008e-08,-0.649879778419734
2.48046253076764e-08,0.00253229442834022
3.86507680302869e-09,-0.046915235732928
2.24186826581076e-08,-0.0291482201345753
2.34259384896306e-09,0.00197046895310454
9.89878771982489e-09,0.0301932583308063
2.55246029476681e-09,-0.023613233700185
9.2741997900169e-10,0.00495587373563834
1.33116569735624e-08,0.0405071427750468
1.33006225668148e-08,0.00767594099268247
2.66686043858692e-10,-0.0103743651662663
3.29178251746781e-09,0.0132860586289906
3.86288442242603e-10,0.0318128892890675
5.68884146866151e-09,-0.127715967842466
3.30035005993821e-09,-0.019527605203017
2.83670860534166e-09,0.032360892022023
2.16388396164466e-09,-0.306287764360695
9.48904251386106e-09,-0.0137974669295429
1.24713627140486e-10,-0.00205921673893903
7.91747095153836e-09,0.273459567910033
7.68439581404893e-10,0.0300298859345112
2.08368504945838e-09,-0.0323929951783265
3.35080515033357e-09,-0.0806650193653939
5.68484463633714e-10,0.00511629649682098
6.67191749761151e-10,0.0200469596667905
9.4392124546655e-09,-0.0817440375748765
1.78832750725125e-09,0.014027241378237
6.07360043314387e-09,-0.0274058541554134
4.59702798154757e-09,-0.00440997151179645
7.61148206834252e-10,-0.02352916304268
2.13478886350016e-09,0.00638672125269741
3.75037881559664e-09,0.0329289029250155
3.00451331600938e-09,-0.193688731842652
6.91654057237976e-10,-0.00744613750139437
4.71396082923123e-09,0.00233170606241062
3.01550719472879e-09,0.00356537195081643
2.00530271446554e-09,0.00576875770679288
7.79273071025572e-10,0.0542848607330198
9.48147663734313e-09,0.121964805679747
4.02608755777108e-10,0.00322461055554873
1.46041801201948e-10,0.0530094661539608
5.84738974064696e-10,0.0101350951058588
6.61827645610725e-10,-0.0656824222466314
1.6725388578395e-09,0.0670647538977567
8.12529435067666e-09,0.0155780191095361
1.85820193817295e-09,0.0169392169373683
2.09361888539882e-09,-0.0307989884714805
3.43179865732795e-09,-0.0347426312304624
3.88763165838575e-10,-0.00255374810570447
4.10388165706041e-10,-0.0112234666399891
7.28717610301889e-10,-0.0166497206581607
2.23279449206112e-10,0.00825505595016147
7.98570613681506e-10,0.0182490859566053
2.00156845290896e-09,-0.00208508547984888
3.34921533007793e-10,-0.0331327029941519
3.45620703952822e-10,-0.0127669348864084
1.51523185557209e-10,0.00736326071732037
1.06122337153219e-08,-0.0568999249841449
1.3699644026092e-09,0.00998240762887105
3.14116226402872e-09,-0.0356778725312856
2.90963243472766e-09,-0.00481383628610136
8.7597430586385e-10,0.000358448257864763
3.94144689729057e-09,0.0113205972898369
3.25171766926496e-09,0.1962924044705
1.20250393979705e-09,-0.0380103371401607
4.74373914116011e-09,0.0350519326667545
1.21523868051061e-08,-0.0105663289612258
3.41609991351862e-10,-0.121204399139685
3.46363965958032e-10,-0.0552300845374512
1.64717531805637e-09,-0.00751221382092064
5.96320067370271e-09,0.0210813428954013
1.5495602596335e-09,-0.114866156637989
2.32473223375812e-09,-0.00237354908895634
1.4554367581231e-10,-0.00424989377815859
1.86725008351759e-09,0.000982835762768869
3.3630535767015e-10,0.00710628060531333
1.57165983543631e-09,-0.012779309827493
1.0767410068438e-09,-0.100670216082475
2.13152332569405e-10,-0.0114144524800262
4.8309358837935e-10,0.00640834577232518
3.2679936522839e-09,-0.233435902405111
1.61852683501132e-10,0.00282431530576101
2.8709272765891e-10,0.0076290730297619
1.07853678638066e-09,-0.107473471945573
1.08439141626751e-10,0.0119230652634735
6.21385512690072e-10,0.0121899506189132
8.30768329292825e-09,0.00605005473840842
6.59602563635245e-10,0.0288968688210632
1.17303556642678e-10,-0.000583565249270978
4.30390622837948e-09,0.0286326129701172
5.98427749964986e-09,-0.00568457554406156
1.28475702309432e-08,-0.0233848673856724
3.55384391905915e-09,-0.0296854923102253
1.03192869454354e-09,0.0104481756750014
1.75019872696121e-09,-0.158639420699726
7.77668186552771e-10,-0.0159398696679467
3.98971611877507e-09,-0.0535416564486158
1.65750814617537e-08,-0.124534360708078
2.07783055027584e-10,0.00797071837158352
3.08774167477632e-10,-0.0347674780927412
2.06503427114594e-09,-0.00913135869706733
3.2444583755392e-10,-0.0203958131028806
9.03689099197279e-10,-0.0201588273080643
9.1984025523819e-10,0.0647628742598168
2.38845147933713e-09,-0.0546908565894662
2.3481460114609e-10,-0.000229124641903364
1.10753391226459e-08,0.0177755052795243
1.84895850977186e-10,-0.00583562114045923
1.85659805793827e-09,-0.00181631896543933
3.0952986597453e-09,0.0812781351866953
7.12104797656189e-09,0.00939010275259317
2.84518725155168e-10,0.0112843668384224
3.24710476127808e-09,-0.0164981451649293
6.39691058956389e-09,-0.00451112228563624
3.98576971890483e-10,0.0259881538705242
3.63278314963156e-08,-0.0115550271173826
7.25296096074383e-10,0.0473779497765004
9.2894850165075e-10,0.000892506044536388
3.61115568193999e-10,-0.0180895684279953
4.38156570673055e-09,0.0326645395617223
3.43451578083348e-09,0.425734492876313
1.99843982794682e-10,-0.00383679095322136
1.6656673405208e-09,-0.0317136551634581
5.71784030184293e-09,0.0371935295514786
1.02115332335663e-08,0.00637400019417497
1.90127090993169e-08,0.0150272851529797
6.78376100227814e-10,-0.0353816608123867
4.99172169702364e-09,0.0116862847377901
1.89871009090352e-09,0.0165276249995903
7.51050153759647e-10,0.0435260323402369
9.30142517111927e-10,-0.477304277079518
3.86377439113845e-09,0.110027261492678
1.75186830407072e-08,-0.0552071946952822
9.19233830065756e-10,-0.0187826093661679
1.34772292088474e-09,-0.0255833549865738
1.1461536517013e-09,-0.171322002203242
7.03366969264427e-09,-0.238157236975031
3.98028499151212e-08,-0.0256282897746147
3.99027178168254e-10,-0.0127254411097245
3.96833308389413e-09,-0.00256253294926732
4.66452652390967e-09,3.56009755854884e-05
8.71480033164233e-08,0.0743094167772657
4.04193258877979e-09,0.00248394594629674
3.26178326325759e-09,-0.000295073451658587
4.45847128822643e-09,-0.388259066561742
2.41862674911981e-09,0.0107928502243141
1.7010087612283e-09,-0.016172004055951
3.238311057018e-10,0.0227295447939139
6.82125293534952e-10,0.0224899493800591
1.50626805706161e-09,-0.0856333399725117
1.10826861438734e-09,0.0289435061595585
2.31339646949036e-10,-9.33455404108196e-05
4.46134603337376e-09,-0.196561957812826
2.30154543564065e-10,-0.0077418453408364
2.66966814229386e-08,-0.00114082340952277
3.31454527369464e-10,-0.0184327769285525
1.07713866595248e-09,-0.0296794490824445
8.56048547212864e-09,0.0319697862182212
7.61194739506039e-09,-0.00740521857708599
1.85829418427731e-10,-0.0183927124498378
1.11196089271136e-09,-0.00126849189497766
6.56137553256273e-09,-0.0803329363377589
4.5698194184772e-10,0.000924202495279681
9.6243747328725e-11,-0.00188136117865131
3.93150944723555e-09,-0.112342137163045
4.81138411253389e-09,0.043431161759336
1.11809146572667e-08,0.0115878879658067
1.16030537087437e-10,5.88657183765324e-05
1.73157602985134e-10,0.0263932007051436
4.85821424877758e-09,-0.00802763894268165
5.99716548594821e-09,-0.0164244362301521
4.0471151657267e-09,-2.80682792083947e-05
1.95834914624788e-10,-0.0228204872551122
7.67050026937965e-10,0.00558446530996083
7.84620738660827e-09,0.193226209956392
1.50110209316586e-10,0.0099071082192771
5.81706218409723e-09,0.0818965355632623
4.05471494058972e-09,-0.108925613462006
4.34315862330589e-09,0.13356938412767
1.48656231349907e-09,-0.0473033566048707
5.91060001240366e-09,0.00256780793741101
1.3307011705674e-10,-0.00836160694289362
2.41014264286854e-10,0.00103065805463358
1.01443959278022e-08,-0.0816890281261491
2.12246225128372e-10,0.120176423906706
8.23219445884924e-10,-0.0178749309971274
1.4343012167809e-08,-0.0352607995417296
1.44819182029513e-08,-0.0727663258248277
1.2509195442433e-10,0.0267384348457826
1.97312222726782e-09,0.00324823632762812
1.28681444572793e-09,-0.0162864664091746
3.44623736968177e-09,-0.0364085887549109
7.96788268738712e-09,-0.00968604469240438
5.10299881763656e-09,0.0280704862672864
5.61436291112491e-10,0.00699150682788296
1.52169711634271e-10,-0.0889609468116908
2.23055989391393e-10,0.0130863990177156
2.91238004990301e-10,0.00614559154954052
8.44204209146259e-09,-0.0792374105011845
1.49858652801629e-08,0.020060360008796
2.91010305265804e-10,-0.101305457853148
1.52520081623053e-09,0.0319610003051371
3.87313723697589e-10,0.0108399919388297
4.163233772729e-09,-0.00676383954734527
4.11533107677699e-10,0.00311945352329552
2.97246402111399e-10,0.0228812286780277
3.57739276273091e-09,0.0265285989591196
5.23185092368078e-10,0.0119172659018092
1.5243000273054e-09,0.045005746903068
2.57741476555062e-09,-0.086366449046143
4.10058553686523e-09,-0.015342206034549
5.21939257202661e-09,0.0331130135669025
4.8955517777314e-09,-0.0243289722111694
2.10944286295683e-10,-0.0176968216374176
1.16007637765353e-08,-0.0181165056618545
1.29867218634907e-09,0.0364437013402023
3.18806097913152e-09,0.00251196737749643
6.56802837870643e-10,-0.0630524625443259
9.72102002139997e-09,0.00703476752746625
3.46265069913592e-09,0.0123377033428284
9.28283365088298e-10,0.117956104301607
7.53876020633069e-10,-0.00204439361667753
2.95718406240335e-09,0.252066014343118
4.64579278808779e-09,-0.027851422322375
8.13991135929052e-09,-0.0325848513947304
7.31124971535956e-10,0.384421247044873
1.82382069676818e-10,-0.00053552547434104
1.00848862284176e-08,0.073972901653705
4.30701564999942e-10,0.014025974675504
5.18126839061343e-08,0.0132950447131564
8.35507468468695e-10,0.0116509041839577
7.55836288498894e-09,0.0449719399740001
1.37193502343667e-09,-0.0139913883608602
3.80786318615921e-09,-0.0215783994053265
2.52499242163099e-10,0.00783110154649998
1.25976224967897e-08,0.0222275595940828
1.14522301414848e-09,0.0377935439670477
3.91242752248667e-08,0.0837241222153508
1.42412719087913e-09,-0.0233007420807262
6.90269940631482e-10,-0.0650891786643132
9.25971424007298e-09,0.0470408193217326
4.34840960722275e-10,0.0167505636594448
1.44906759709967e-10,0.0179996798297147
3.61542430640937e-10,-0.0369065822036199
1.35614272831516e-10,0.00438702097684482
1.76077252926867e-09,-0.0163933944998092
1.99110912214759e-10,-0.0352362050864581
1.45906077964516e-09,-0.29738060525844
2.81973799568029e-10,-0.00646418499381036
4.27367744090679e-09,0.0470964215653272
1.60974344405044e-09,0.0281661855234125
9.59241642617385e-09,0.143741050821468
6.10905469412611e-09,-0.00576735212927634
8.26329009812537e-09,-0.529568029292073
1.95986554722532e-10,-0.011297239977769
2.93222646058542e-10,-0.161828694569638
2.18062700972635e-09,-0.0657190799081103
3.76751361624928e-09,-0.058654680704528
6.90785545949977e-09,0.00809703149608952
7.14835395939956e-10,0.0145858215512568
2.15571868765223e-09,-0.0487316485620959
5.33960965639291e-09,0.015292917681451
4.94880630194713e-10,-0.0025363233550012
1.58000933946826e-09,-0.0383033597759719
2.2821332167456e-09,0.0132051331609132
1.08537314531031e-08,0.0309022924818299
9.0808314653504e-10,-0.0521737237871075
2.94575077735955e-09,0.0186343668219069
3.15153413933681e-09,-0.00532860054051611
8.59729945742535e-09,-0.114965248568206
2.77787200494141e-08,-0.161403721612538
9.54298134383432e-09,0.0459214895079257
5.35578672232293e-10,-0.111270681105191
8.79665019530868e-10,-0.00147681374015773
1.18272955645529e-08,-0.0769913635886616
3.73185393429384e-09,-0.106024603800685
6.92057113163703e-08,0.00150945939123627
2.4127093617607e-09,0.0161213109045591
2.0385183844409e-09,-0.0168387725797462
1.07584212847566e-08,-0.107413309543619
2.88770570190863e-09,0.0193491902785488
3.06343244442601e-08,-0.139618204867776
2.65506338270339e-09,-0.410037160778324
2.795161464879e-09,0.00261296251970159
5.25471687626414e-09,-0.0367538103923376
3.5894699652758e-10,-0.0136056899442894
1.08971107865353e-09,-0.00990187912123308
2.0515357972189e-09,-0.00588786438205596
3.27924569151182e-10,-0.00742222511290754
1.47436550621167e-09,-0.0132222863688374
1.66825205864145e-09,0.420614796157637
8.6390794042727e-10,0.0125626525497832
9.43779246190315e-10,-0.0820606141746032
6.83256040789391e-09,-0.00658352960953308
1.52082621764675e-08,-0.23963069781812
8.32081526508795e-10,0.017940071218208
1.03280716053426e-10,-0.0479198441172753
1.72820148452807e-09,0.0268495926560102
3.63333986620177e-10,-0.0808220459867276
9.89766977363622e-11,-0.00307064892737669
4.36552977647208e-09,-0.0647241306245269
6.50352452992596e-09,-0.0574941671937028
2.63242590078573e-09,-0.0243009031386564
3.04818636711566e-09,0.0556103340133452
1.33910622227675e-10,0.0353564336334559
4.93277983868492e-10,-0.0190233183375032
7.51177720589354e-09,-0.0511472598130734
1.41971581047653e-10,-0.0268098097771391
1.96051543341717e-08,-0.256250776968208
1.6991783326343e-08,-0.136574082903373
2.55988872232089e-09,0.0358137165718911
1.42804447608307e-10,-0.00473999545643971
9.76425120308876e-09,-0.0303365591497351
2.5475106135603e-08,-0.00936718998701939
1.17343399015263e-09,-0.160401640736011
3.19807409136244e-09,0.0299115468495331
1.31183309384787e-09,0.0135714782956604
2.29314203082718e-09,-0.112845502358464
4.50957385311514e-09,0.0185036497120579
1.0950577957681e-08,0.305347855618348
1.18052884700695e-09,0.0771080436934426
6.95831973422172e-10,0.0547972399551193
1.16703172755698e-08,0.00156619284577766
8.54815853515055e-10,0.019972536414071
4.18430345142994e-10,-0.0244318981559543
2.94541568971767e-09,-0.0193537207907983
4.78461000706881e-09,-0.0102152228842684
5.8381667238817e-10,0.0134764419313313
9.00369469401013e-09,0.0138595112966817
3.12900227605443e-10,0.000938446723903295
2.36856414068096e-10,-0.0237924490339605
2.45043197446183e-08,0.237213284169242
6.67284878806809e-09,0.0282006259910131
7.32636625743003e-08,-0.0905046945774803
8.82383107561848e-09,-0.0897173257131008
1.27600351414779e-10,-0.0769168494597428
4.14062686600207e-09,0.0119065755635944
1.17737516061774e-09,0.0369341827519917
7.91516281517014e-09,0.0400089956972544
2.16398601397236e-09,0.000338781156361518
4.73831802745449e-10,0.0166933569073872
2.64364569749008e-09,-0.0851355708686105
5.0143780731182e-10,-0.00733224449251203
3.12679225215269e-10,-0.00565673078325209
8.09597847327252e-10,-0.0924279941093581
1.42357565389659e-09,-0.0086114843313905
6.91496523471727e-10,0.0256786346593404
1.29566074849367e-09,0.0369957995245478
3.9880116683457e-10,0.00266628125400936
2.00645229230976e-08,-0.161108881121699
8.03950856523521e-09,-0.0176400994930631
7.69385737919612e-10,-0.00578040830699344
2.72927082434405e-10,-0.0638808284233416
5.70720405323493e-10,-0.00278639765406804
6.67269230835083e-09,0.0403700455866167
1.19101317860475e-08,0.182090789137265
1.37987435358271e-09,-0.676773875941721
3.80803725638309e-09,0.0383666171176813
6.14077615993921e-10,-0.0108939274227335
7.13212616436338e-09,0.000878898573195012
1.46249828974467e-10,0.00401827694675031
5.93043025707601e-09,-0.00298573459588462
2.98726183131638e-10,0.00437218736945567
2.90353578637354e-09,0.00722462858768946
3.60934003869762e-09,0.0323468100435878
3.51834028879848e-09,0.117915451087113
2.39848959052513e-09,0.000832815952829009
1.54626477577947e-09,-0.000283837343132657
4.35398000041464e-09,-0.239998890250286
9.2264999503888e-09,0.0937757920662834
2.19479189905541e-10,0.00677899475976455
1.97925523609986e-09,0.0411953795003044
7.40514152633299e-09,0.0459430823773648
3.47484463125158e-10,0.0281392384015751
2.05734340231662e-10,-0.00317172296816208
9.43803339393215e-09,0.114185826348332
2.80776960914146e-09,-0.00176298311828278
9.34925102128893e-09,0.0268082597607821
3.12690965430899e-10,-0.0194676788087453
8.79885233828041e-10,-0.00653447268300128
1.02968625586197e-09,0.0395472998888107
1.3462255914112e-10,0.0518559988781002
6.58129630762686e-10,-0.0379485328703493
2.32692555693289e-09,-0.104296243125473
4.76017470666324e-09,-0.151405661232523
1.44154378683192e-09,-0.100515264536022
2.88324973249427e-10,-0.0173678769797392
4.94650769730304e-10,-0.0112781378093413
2.57401624552649e-10,0.0187985550082431
6.09514220499167e-10,0.0640269596792431
1.06468380107245e-09,-0.0129828460202803
3.54219824154223e-09,0.0335817750399462
2.36466626135293e-09,-0.0226502892508009
5.36002224554044e-09,-0.00358379259485947
4.26103853347165e-10,0.00512243500366335
1.54625890969905e-09,-0.015608300504513
5.30974723848721e-10,0.014957550133785
4.31932347368589e-09,-0.0780662467490043
1.02266470419919e-08,-0.0316502218600436
5.17212088354671e-09,0.00162725729924231
1.20967185968678e-09,0.00981688348066368
1.05211776633226e-08,0.0106113233648887
1.16989939146491e-10,0.00150853071119347
3.00788715115475e-09,-0.0773422918857278
3.81066341233528e-09,0.00103609634771734
2.80064222019079e-10,0.00332446895559991
5.70303417400347e-10,-0.0253675291062754
8.6465065540598e-09,0.0302180633544337
2.63284687207857e-08,0.0372277664535407
6.60451941604954e-09,-0.0824569923615006
8.53886094049185e-10,0.0605629211484791
5.5299927894822e-10,-0.00892265505649484
2.60349562860425e-10,-0.025669595116939
3.21349220168151e-09,-0.000997872884512205
2.91763673420912e-10,0.00130925083444541
5.65127904276735e-10,0.00659686085792142
3.45813964898815e-09,0.0333090012419107
7.81495268539414e-09,0.0408789113551221
8.63481648203377e-09,0.00336868926527031
1.35157181868614e-09,0.0454809663998713
2.80068622036532e-09,0.0630839380699282
8.58646624891492e-09,-0.0204150852207762
9.63294147996166e-09,-0.0332231610360865
7.36588853222203e-09,0.0518448646783941
8.84826591032727e-10,0.00653220183990141
9.8820932181235e-08,-0.0343507588855251
2.22490169548281e-09,0.0119460519049521
2.93831188125388e-09,-0.0136780592833697
9.89056007235451e-10,-0.00315102295795366
9.61507730943919e-10,-0.00937686321055628
4.37919688760642e-09,0.239613237807848
2.10920299897029e-09,-0.034035591074425
2.96774267238674e-09,0.0116603703481868
3.91104741400517e-09,0.000763930085607263
1.85544221191482e-09,0.0234400645939425
9.18325842295737e-10,0.00823824778506099
1.17770314259413e-08,0.0385740748220579
8.56340282851657e-10,-0.0218053180082795
5.53675625728927e-10,-0.282488557447422
4.83463921803444e-10,0.0140463066685545
5.9422364272711e-09,0.00815089476948578
3.61805627817297e-09,-0.012793407782538
4.51018237587153e-10,-0.00159380492715329
8.5771043592885e-09,0.000565417629803236
1.51391995690564e-09,-0.0112845065586371
1.24895954211713e-08,-0.0820119922630943
4.66050767585299e-10,0.101555289758982
2.27321719452499e-08,-0.190859399838122
1.44187736418342e-10,-0.00120422947987132
2.27515142719231e-09,-0.114789240364415
1.29416435723018e-10,-0.0167382759887451
4.75218459005842e-10,0.0236350037612786
1.11573791245988e-08,0.0135972604924412
1.89897576884523e-09,-0.42789571106997
3.23360478980397e-10,0.0011844936608659
4.48080786997225e-08,0.050917826936352
4.69069822527267e-09,0.010230676421806
1.27893287706793e-08,-0.0391628883456336
2.79360309684837e-09,0.05725778999211
6.66968357712798e-10,-0.0463701902261392
7.32054000986171e-10,0.00482647355782232
1.44226277999491e-10,-0.0122308890339725
2.59911661707473e-09,0.0320169701584531
1.20239486571739e-08,-0.0349612326838416
3.35587489772247e-10,-0.000348783962538217
6.67091418915446e-10,-0.0034649572189321
2.60097523553245e-10,-0.246048334623121
9.06516676488985e-10,0.0382400082654657
7.62861426158051e-08,-0.125960693888123
5.81328085637421e-10,0.0104395168261309
4.13816386244263e-09,-0.0356766873489878
8.25078124476344e-10,-0.00722917139433999
5.75016462251482e-09,0.0248298080754888
4.28195149372261e-10,-0.00176110042862432
7.2425437828104e-10,0.0196929638173512
4.64585878840349e-09,-0.0706438708234192
4.5821730008974e-10,-0.00211235719577364
1.64136380301605e-08,-0.595691396547414
2.6930295875776e-09,0.0284657797050212
8.42274333981701e-09,0.015419831365039
5.40291505799892e-09,-0.397767319506588
8.11348640019433e-09,-0.0431096725430794
2.49851852661543e-09,-0.0918192156040307
4.08790144559806e-09,0.00247938253786643
5.02646219147623e-10,-0.0374636134527223
1.31133634687471e-09,-0.0454412839541356
1.69663514261693e-09,-0.0249483617140626
6.57519313805985e-09,0.0278682172432377
4.04698155925427e-10,-0.00123991362876055
1.52164609986068e-09,-0.583460229672201
6.86518797511119e-09,0.0238965855036031
4.11217899147802e-10,0.179155902365912
1.89848438447838e-08,0.0532777037305406
1.83908992807299e-10,0.00309241829328155
8.81008454654185e-10,-0.0256051745690463
5.30031716754987e-09,-0.277717225689032
6.22268696208247e-09,0.00949415193911851
4.72345651800689e-09,0.0373928414766846
4.58757156968008e-10,0.00295925307228386
1.00339074895204e-09,-0.0807517316129824
8.01741633165105e-10,0.00282423942323062
2.15330337118097e-09,-0.02917517186554
1.41405536083244e-10,0.00552873359827634
4.1491514439614e-09,0.00646869032138165
9.50899920158848e-10,-0.00653232834898258
2.7891770506959e-09,0.00883649582522381
7.05163346414131e-09,0.0138199623322868
2.03178974581807e-10,0.0162487731786838
4.9548460271877e-10,-0.132575037977659
1.99385652401185e-09,-0.0259147386491917
7.54023429301723e-10,0.0774252012469088
1.64029920509656e-08,0.00552863567851591
3.34087628157048e-10,-0.00981820142364882
3.60945575220254e-10,0.00188809187913721
2.33374339463118e-09,-0.0301324756320112
7.36041698465877e-09,0.0368840016313363
7.98774856547449e-10,0.0777147534900873
4.75251694375176e-09,-0.069143704824936
8.675858467356e-10,-0.0116280844565439
4.81069118021785e-10,0.146552462310448
7.82804007679865e-10,0.0913721509477026
3.22731479290286e-09,0.00391788642678916
1.47366366417068e-08,-0.00606068936984665
1.31222286706863e-10,0.009317426140067
5.01261800318149e-09,-0.0967953999168303
3.85881985623311e-09,-0.00550128980097133
7.57939979297342e-09,0.00440466764148692
7.51699373284081e-10,-0.0257740379891316
4.90615264337527e-09,0.0757098718219299
8.79114050012031e-10,-0.0398948831564097
1.95234189291781e-09,0.00763675227613791
8.83206190030757e-10,0.00203957161329568
7.33649949423395e-10,0.00135170838776556
2.0781643706127e-09,-0.153080069324225
2.80374709785222e-09,-0.00508493658391585
2.04742088430047e-10,0.035039959707766
6.97472389753193e-10,-0.601340676628242
1.67542825483186e-09,-0.10941810368929
1.752058901262e-09,-0.00207710470131881
6.0856259579192e-10,-0.0138494515838275
3.2462758117936e-09,0.0234800258664062
6.69424312937548e-09,0.0160039300520229
3.99473537534305e-09,0.286420198421272
1.21317599540242e-08,-0.040619747622017
1.5095031449119e-09,0.0561090883754709
2.60909975129309e-10,0.0101266180144799
4.45094495856303e-10,0.00492539381715158
2.18934295421589e-08,0.0410167973663798
3.72462234273674e-09,-0.0216141818088381
2.72864047734128e-09,0.027128823051777
1.97766458519275e-09,0.00160526778258073
2.74620881088005e-10,-0.007593866856271
1.66679036864797e-09,0.00637717769587577
1.0079235108787e-09,-0.00670980970111232
3.06745547793825e-09,0.0180262038718768
8.30587476783596e-09,-0.0197250705209
1.08029785179119e-10,0.00732983663355827
8.69914210740882e-09,0.100481815183547
3.81734351123728e-10,0.105058744399234
5.35508821936206e-09,0.0125905654441872
3.33043250126014e-09,-0.00148019130191383
9.08641716353408e-10,-0.0371631123935155
1.44573608351715e-09,0.00910094516274396
5.44322597652838e-09,-0.0503617429774709
1.84759014292638e-09,-0.0170437328222093
3.95375845014803e-09,0.00410504893983111
2.94973238393171e-09,0.0210661278356304
6.13064531680699e-09,0.0048774219708246
9.88116335531712e-10,0.00931105870984745
6.67041164062997e-09,0.014497813369902
1.81230280675605e-10,0.029657671389553
6.85232327020526e-10,-0.0794751001071704
7.18194929311482e-09,0.029231315006758
2.4944112914615e-10,0.00621794946002272
1.5059969973722e-10,0.0109321594932926
4.83326504435175e-09,-0.160335892097414
1.10679511912135e-09,-0.00505100749260663
4.1127565506291e-09,-0.0258628815378587
8.38510426001415e-09,0.337781694640594
7.70189802088373e-10,0.0690950408455925
1.33657102784922e-09,0.131950612453312
4.65719003854246e-09,0.0220650448417592
3.2556791055025e-10,-0.00579651153792702
5.34172925641465e-10,-0.00855585541597388
5.09265456905564e-09,0.58453774072257
5.42115668840835e-10,0.00335897240526775
2.16874377169231e-09,-0.867095207676688
1.64996700003492e-08,0.0621867752640567
9.78241534035067e-11,-0.0134585892641703
1.61649635027762e-08,0.0367172732047844
5.28956064684691e-10,-0.0204086840497087
2.69879807875381e-09,-0.128832345242951
4.62731057094037e-08,-0.0036190180171858
6.49406357063519e-10,-0.00650193139733104
3.3917299201106e-08,0.103690572546944
1.95814813791475e-08,-0.600642708609538
5.10240835658696e-10,0.017083237971885
1.90629981171596e-10,-0.0418208299060898
1.39483883519502e-10,0.00132894174858391
1.70175039863853e-10,-0.00735598630255056
5.18390022553986e-10,0.00275860408003475
4.78266897873216e-10,0.0515131237702248
4.64432770136744e-09,-0.127431452305743
2.27936507491224e-09,-0.0583811893850795
1.5412702699677e-09,0.0190316327521585
4.58693646330661e-09,0.0543875181413988
9.86637247415001e-10,-0.00552932447055186
3.79121382349281e-09,0.0181714930326082
5.08519930234365e-09,0.067511936532461
5.15249562693628e-09,0.00214578127800786
6.53814447565969e-09,-0.043634501679701
1.96009662267354e-08,0.0289123767513941
1.24799010254573e-09,0.0113363671637393
2.99265923056685e-09,-0.118964803604611
4.37502893263448e-10,-0.00142429284219489
6.03593363755931e-10,0.00652263069197883
2.70870058358063e-08,-0.0115921938938794
4.04653615423903e-10,-0.00628645802867947
1.0944077591505e-09,0.0128814491750731
2.60621786548113e-09,-0.181363335768227
3.07895074143934e-10,0.0270281598675673
1.95446847529588e-09,-0.0670564137713021
3.23970351533812e-10,-0.00407788778642617
4.18936927141506e-10,-0.00183361091241976
2.52536929584905e-09,-0.0110944255259107
4.61464067563923e-09,-0.00649717309234108
1.80672640001998e-09,0.356182333798552
8.89721730561717e-09,0.103340212802264
3.39554262087951e-09,-0.0303680340387176
9.0644980941698e-10,2.69657279925195e-05
3.49230305882921e-09,0.00981148341456006
9.17873257569588e-09,0.0199840740982958
9.42784514590627e-09,0.0294559636094957
8.05504833905412e-09,0.0442489327829168
1.25404816345796e-09,-0.00343253569671991
1.0592848672466e-09,0.012014186413656
3.60272484891052e-09,-0.058250260252835
1.40481644085735e-10,-0.0129999246647502
9.41214683955261e-09,0.0243838098464061
1.89391197962662e-09,-0.0716462217795184
8.16211661947977e-09,0.00367495523227929
8.39568336503196e-09,0.510093331345447
3.89140309275323e-10,0.0666550361329379
3.35901440420356e-09,0.0182060604574702
2.94413047286414e-08,0.0362478482466139
9.92691167026031e-10,-0.00858155866680996
3.3935311702919e-10,0.0116480428429147
8.05803212578275e-10,0.0205876840532125
2.35188585030557e-08,-0.00462807566072774
3.28856960071553e-10,0.00616814123303276
2.96492003641295e-09,0.0308365983633502
5.27172715866404e-09,0.089220971509376
6.06132951765807e-10,-0.219889813152778
1.18639181722603e-09,-0.0746278595641932
7.96710103232223e-10,0.00498407631750354
5.3962134501759e-10,-0.568087928891953
2.04530553037254e-09,0.185027660558026
3.41947252344823e-09,0.0267708702412129
1.10355279732674e-08,-0.0438339719449767
1.39844307114353e-09,-0.170613237851678
6.24195014121888e-09,-0.00454227566380835
2.13722473627576e-10,0.0242294666130637
2.06414872531539e-09,-0.0101983922337576
9.43032497802698e-09,0.0493924982867181
5.48622206653641e-09,-0.00701128374451441
3.53184838148723e-09,-0.0136115105894259
1.11258797575365e-08,0.105337032368554
5.60487176078263e-10,0.00670075985311007
9.62163358056164e-10,-0.0164185489360184
3.71327367276382e-10,0.0110950619419647
1.21333581543821e-08,-0.0574539366692726
1.82800050242662e-08,0.0263917979262076
9.02426192223334e-09,-0.0370028535262735
7.94984107299797e-09,0.620018069934771
1.27617601254353e-08,-0.0273566100626685
1.05773272362105e-10,0.00223280393401248
6.02289715567664e-09,0.0537167712202178
3.32894010931611e-09,-0.000387440901164945
5.76068253236422e-09,-0.688788345849801
2.96570675223423e-09,0.0263344882174539
7.75449567696831e-09,-0.0521519145178753
2.08957267080768e-09,0.275127731984078
1.10590260332377e-09,0.04201625592967
1.462034068577e-09,-0.0918178527793515
3.08011002964823e-09,-0.0169377363125665
3.12403256834644e-08,-0.0330564137910541
1.94935376110025e-09,-0.0288126108445564
1.1687955145433e-09,-0.0248140703101411
1.71980623334808e-10,-0.0535971885367115
2.37239500506092e-09,0.0596651531973168
1.08471887695363e-09,0.00818344815857113
3.25157878668575e-08,-0.24675743689246
2.93119839122885e-10,0.0286148807412312
2.62832787830206e-09,0.0136358868343577
6.15955433910962e-09,0.0392740957358091
5.00071644491617e-10,-0.0338940418002084
1.93580498479126e-09,0.0688822670096096
5.3938500127748e-10,0.105616538700795
1.6794731390404e-09,-0.0170882906371253
8.80883378872744e-10,-0.0236348976571344
5.15315393069291e-10,0.0107074074703996
1.28632906209498e-09,0.0175545554656753
1.46280028920199e-09,-0.0234655379282746
1.79919448556568e-09,0.0162826042483735
1.60569405774e-10,-0.0152978486962923
7.7212361232718e-09,0.115239909663754
9.04492885337654e-09,-0.0494713932764033
7.57695600629819e-09,0.0265035077367073
7.08082518362406e-09,0.00840473366457257
7.2640588665742e-09,-0.17082883280452
3.79569675695379e-10,-0.00377346985276848
9.00315661090759e-10,0.00891555414353131
5.07995644925449e-09,0.0242392455333081
2.70295408981057e-10,-0.000842131904840343
3.06145424936811e-10,-0.0121544933447587
1.72730637341893e-10,0.168196276228304
2.09119399637633e-08,-0.0367478181450682
4.57959726985451e-10,0.00642195953983611
2.3674361237326e-10,0.00330349745506984
7.58687475963869e-09,0.0627218133881366
2.59151068900462e-10,-0.00929691177327716
7.31279099447737e-10,-0.0159273319380933
8.13970178732129e-10,0.0150235269725592
5.68859340918531e-09,0.0138525067297545
2.48314236274993e-09,-0.0469845340615166
8.50304813926886e-09,0.021402984564268
1.14540380932984e-08,0.0884832283785625
9.63562902807947e-09,-0.0698431413472009
1.0606401245804e-10,-0.0148078039598301
3.40876083522592e-10,0.0203729206709423
9.94087501839712e-09,0.0168217405918662
1.49826082302828e-09,0.0550978096164728
3.28841658609203e-09,-0.00875582611786681
2.60295780050736e-09,-0.0336401420722826
4.67461456494118e-09,0.0194504625499989
3.59888970320415e-10,0.00184222384190605
3.86127602996102e-08,-0.0463497093022592
2.24588940491029e-07,-0.035903174153121
3.91900185041196e-09,0.077085128462877
1.83510328692406e-10,-0.000173594616863148
2.24278224493452e-10,-0.017182803936824
1.00584988158673e-08,0.112136389521236
6.11924890581264e-10,0.0114799748002941
4.28973852068963e-09,0.00187739417013869
1.95986379123658e-09,0.0145813220194719
1.63877326903185e-09,0.00645654944756199
1.53726091297337e-09,0.0169497499999416
6.82519063818008e-10,-0.0148831489106561
5.25681840929991e-10,0.0194806125339224
2.71483337865685e-08,0.0925063334318411
1.71853507451613e-09,-0.0488482243376286
2.60796528211762e-10,0.0819301249466215
7.38463537961997e-09,-0.244388289564752
9.56872736158074e-09,-0.0366616796701482
1.30914252327101e-08,-0.115806395149377
1.93500458851993e-09,0.00367655431674184
3.35687189972999e-09,-0.00681174110575642
1.06619873465131e-08,-0.0562423334031233
2.90090231836991e-09,0.00432930961958377
2.8649293883364e-09,0.0471863724504864
4.32788813293991e-10,0.00881322123298269
1.02720472303527e-09,-0.0256033178038182
3.43764799909022e-08,0.0369010854757165
5.48286404255917e-10,0.0198046561768297
3.99390455560867e-09,0.0687184666520387
4.24967871572299e-09,0.00543391048629216
3.00065913398489e-09,-0.0174645068797529
1.00999460079631e-09,0.0244693387884518
4.24210686874741e-10,-0.00375972728943816
1.15208630193292e-08,0.00308056271679316
1.07807631059248e-09,0.0113736694180166
1.81919670101386e-08,0.0244441447799576
9.30609015661232e-09,-0.264128619683342
1.00434037366443e-09,0.533877192411782
1.27113342783492e-09,-0.0179760993238476
8.97644556296062e-09,0.0264399249549703
5.09330886287719e-09,0.0175706840875519
9.13790340916061e-10,-0.0287632756897193
2.13479553775375e-08,0.019600334074387
9.72707425792641e-10,0.00819314967858366
1.06175680192521e-08,-0.00651695495168843
1.61943280716976e-10,-0.0441234118629626
2.78229340175361e-09,0.0341822320590459
7.30245435396727e-10,0.00240526878192358
9.25798730775799e-10,0.00150879541845877
1.31923598178909e-08,-0.0957248841463795
2.73486479923672e-09,0.0126849165280749
8.99500499786984e-09,-0.0263381597819346
7.24036524504528e-09,0.0123325527018051
7.5581521902638e-10,-0.009062046635317
2.01359169617511e-09,0.265853548341361
1.47488161124609e-09,-0.124141985127943
2.2577591638045e-10,-0.0289533506949297
5.08751357628587e-10,-0.000606621444515524
1.22037101067115e-09,0.0842341235352766
4.69236792287902e-09,-0.0190461447214133
1.63477859643639e-10,0.672998425554655
2.52823228522422e-09,-0.000746461820923969
1.75694160563424e-10,0.025616688754362
4.16350629922272e-10,0.00556462958239482
3.35294730593633e-08,0.233480587128905
4.21001643968709e-09,-0.0116906974499169
9.11809186232806e-10,-0.00382218620554741
4.95629517474026e-09,-0.177147889648926
7.83565484014967e-09,-0.032420645815942
3.54323628137856e-10,-0.0367700861879732
8.91797952658354e-09,0.0369696377368615
1.7239916119024e-09,-0.00270691887386569
1.66000538132187e-10,0.00782776353767569
4.95752954842693e-09,-0.0336127961972845
3.34031532612396e-10,-0.00682395714145289
2.07068373884143e-09,0.00409109790899014
1.82213917363085e-08,0.0146375566760554
1.42696630914117e-08,-0.00505910114789671
8.45343763094465e-09,-0.0222672584213186
6.45292337333777e-09,0.187803158543112
2.08000191844986e-09,-0.00368218880661747
9.0168876926221e-09,0.0190593948389778
4.56525333627785e-09,-0.0203454896951595
5.19473961413153e-09,0.281485300708711
6.45948645168819e-10,0.000731585753033182
6.8650587259797e-09,0.00538359064873481
1.86839081991769e-10,-0.00322783807773829
1.5472084158142e-10,-0.000326307079318073
1.54836282536358e-10,0.00776362493849424
2.36789488016494e-09,0.00485575585955386
3.41371411549104e-09,0.0360415118333748
3.82022261477753e-09,0.00697476642459105
5.76604123083007e-09,-0.00277738386420969
1.0577528040253e-09,-0.0589293520114569
4.61637766527469e-10,0.0324922419090074
1.15816937046451e-10,-0.0143045325308645
4.17711383029235e-10,0.105887967066604
4.50742186411988e-09,-0.0473085699096514
3.61095727384519e-09,0.0168830268365294
2.17850191715568e-09,0.00143055914536361
1.6526386833272e-08,-0.00141149071803852
1.16448386944372e-10,-0.113631818584782
2.20035702728628e-10,-0.0032558027980847
4.48131713741686e-09,0.152366715937229
8.64054512164394e-10,-0.0317265161306347
9.0097791363146e-10,-0.00190767012328981
4.28063841713567e-10,-0.0482868143668022
7.61832401218675e-09,0.0124644436468411
2.60716922627316e-10,-0.00737926424595817
1.08267673572235e-08,-0.058590285392243
7.80373245814339e-10,-0.0530610321008747
5.79797035242506e-10,-0.186047770430112
6.16723410382854e-10,0.00969796546385042
1.23770699742379e-09,-0.0303162016536966
3.20429866018835e-09,0.0394013591859394
6.70908694916654e-09,0.058701951938063
5.32059368444547e-09,-0.00660125435431703
1.38145959401489e-09,-0.00685176762920029
1.04021135527237e-09,-0.0232674914070971
5.7194664272095e-09,-0.00126547403128703
2.82381747723074e-10,0.0199623192778795
2.16534682072953e-09,0.0162089549241253
1.06616512182887e-08,0.0451450386726422
3.02390285294463e-08,0.0404548051431097
1.31795670871966e-09,-0.012630887356659
1.16831092641992e-08,0.43592863105123
1.38255186832406e-08,-0.0047523741994176
4.25072291001913e-09,-0.0316720827209421
6.52009716214815e-09,0.680674800011554
2.96150155089275e-09,-0.00417001385365175
3.0021360622547e-09,-0.0181787851021175
8.19516645767351e-09,-0.0153187668124347
2.02803131757408e-10,0.00487265371419435
1.9652038924735e-09,-0.0119979320517349
1.03934619928012e-09,-0.0098294548622382
4.07642475009012e-10,-0.00593843131466527
6.77027042570699e-09,-0.00876795637032218
1.26836582331198e-08,0.210189460522663
8.61724893943382e-10,0.0656637148181133
2.99195669356491e-10,0.00840306189341089
1.23413916696885e-10,0.003761180812063
1.80754727917058e-09,-0.00717994467622194
2.75755991904151e-10,0.0122838765477451
5.03488093804702e-10,0.034130033464867
3.17849003171173e-10,-0.015866383827656
4.53959477637805e-09,-0.0302828337885534
9.14483567062249e-09,0.0419560936550403
2.04512771446091e-09,0.0818401139136262
1.40146837415832e-09,-0.0200493666039188
1.16031667740967e-08,-0.0797126338177065
1.03713217619225e-08,0.0299124676818366
4.1942857982728e-10,0.0679264041683311
5.31494598846402e-09,-0.153783583879963
2.17980182421543e-09,0.166873717393297
1.06775727909087e-10,0.0239351630575268
4.87976927302605e-10,0.0696559841995904
1.35122533234992e-09,0.355509877935255
7.01163359809378e-09,0.0215460931775015
4.21603563599737e-10,0.0166679357045751
2.04204246602514e-09,0.0033794059213465
1.89286290139169e-09,0.0331806475676878
8.38979589689622e-10,-0.0469908312241922
1.33328141714202e-09,-0.0276660490852258
1.03972498795024e-08,-0.0119634455921756
2.98688492807808e-09,0.654224305258503
5.20056041520141e-10,-0.18178254627233
5.17638322957943e-09,-0.00427094515664473
4.95567732669868e-09,0.0670498616551401
1.68533625254009e-09,0.0285056155251925
3.86076953670714e-10,-0.00450298770078775
2.35331874229542e-10,0.00599129654905848
5.70228351366814e-09,-0.0120783601160517
3.57102701583627e-09,-0.0398549975271074
6.33346567034663e-09,0.0736981714212499
7.26977439311478e-10,0.0643595265379051
3.38426206649034e-10,0.00463688262046149
2.83828392286286e-10,0.128030084568857
1.25679538131387e-09,-0.0228423220426113
2.09564190104282e-09,-0.0240492053486528
8.77133950235214e-10,-0.031173129300546
2.63813776752548e-10,0.0132092530355842
1.23235548044856e-10,-0.0116660561216048
1.3687702579848e-10,0.00524691804240268
2.62403298978695e-10,0.00524424291773609
5.1416673339823e-09,0.00507320281316174
3.27644705737704e-09,-0.00328419303508697
5.26252444949635e-09,-0.351574029668653
9.72194715435351e-09,-0.0146012951168524
4.32956618976705e-09,0.0428937255904327
4.34261933306096e-09,-0.00260784082705261
1.09251313468044e-08,-0.0382339881087855
3.1598351611879e-09,0.0599637919399711
1.42212705054183e-09,-0.00512210521424944
1.02768730880228e-09,0.00348118132104214
1.05750869067378e-09,-0.0158160107712322
7.50378618176276e-10,-0.00744456708264693
3.09648979833261e-09,-0.0370168933604798
8.07994940401584e-09,-0.0118505633979819
2.76436762628419e-10,0.00399547154073495
4.71652609802524e-09,-0.0131234639070376
3.05356961717587e-09,-0.00562126960534518
3.33428790220585e-09,0.0275850920840979
9.62823482080707e-10,0.12675054735215
7.67272599089576e-09,-0.108501932002706
5.10249368586616e-09,0.189795081382901
8.42161086887376e-09,0.220161641010226
9.3283410260084e-09,0.000821155446570141
5.47004640331372e-10,-0.0141672609060702
2.27061562560815e-09,0.15329745824612
2.32372208157693e-08,0.116467732575675
1.00522997575071e-09,-0.0112819322363452
2.53454349515275e-09,0.044125253603964
4.86681878491015e-09,0.380373662076952
8.90614713036694e-10,-0.00388613458019441
1.06062458403148e-09,-0.0986845790989939
9.1785211433751e-09,-0.00422508651362958
1.38279877436574e-09,0.00144136496258539
4.15307110412099e-09,0.0621346011160771
2.18307497056572e-09,0.094060695355377
1.66894916894255e-09,0.173344217398055
1.81229313292329e-10,0.00883318032982115
1.50088001735691e-09,0.0495115908748589
8.27616998472398e-10,0.036235729934599
3.71973574905391e-10,-0.00944751753416706
5.47908651864903e-09,-0.109005075399796
1.73844010800197e-09,0.0389379395894057
7.91557559532739e-10,-0.0127055935894138
2.43557619313656e-08,-0.0458779920800068
3.14169807077773e-10,-0.00217825204581521
5.37862358567271e-10,-0.0134341627568342
1.36890632405335e-10,0.0120173287815848
1.85493181816819e-09,-0.0227865617059554
2.02440864716323e-08,-0.125728128205502
6.34821291101972e-10,-0.0212044787168318
2.4042990668968e-10,-0.017775940495719
1.19698885133305e-08,0.0788560744681278
3.74832705633582e-09,0.0390229529280047
1.42897129978373e-08,0.816313839628318
3.43710729520458e-10,-0.0171335835874501
8.08618544823219e-09,0.0532501286469597
1.64987069770276e-09,0.054368612418554
2.68139593135135e-10,0.00600595478043274
5.42109822211504e-10,0.0394270913316737
4.18910969835033e-10,-0.0224931357995297
1.0474159841402e-08,-0.0602024336490238
1.34304297303559e-08,0.0308405184387253
1.37665207976553e-09,0.002491454208825
1.13504603590127e-08,0.0536997615547735
2.28833464783848e-09,0.000194108629463209
2.73958471550317e-10,0.000642209151875436
1.42972776115862e-10,0.000685691074792434
2.41230213390683e-09,-0.0134845236818317
7.1462786043088e-10,0.0467977712616579
6.17000206015906e-09,-0.0635939588958839
2.35619113269013e-10,0.0030906938736647
7.72297808781597e-10,-0.0254815087591087
3.12802617570471e-10,-0.241549073503495
2.17186056422094e-09,0.00462312527482006
2.28726053400484e-09,-0.00905922494549994
5.86915380582648e-10,-0.00611150786912522
8.82971937298845e-09,-0.00664104180921102
4.62811270977666e-10,-0.0218478231114944
3.84129159045225e-10,-0.00266884338121284
1.10207095988317e-10,0.00776934346217982
4.8075691245468e-09,0.0336838741582496
3.52209485249686e-10,0.00497369764795746
1.06022331494703e-08,0.0247506223135423
5.27741537876451e-10,0.0058234145623861
2.06917108227357e-10,0.000817571711935692
3.66073955491214e-09,-0.0354011536769152
5.90465674356543e-10,0.0656224755823862
1.71842964546916e-09,-0.00729553930609384
6.14889364841188e-09,-0.0577306084392447
6.77190674281212e-09,0.432429708685391
1.93937941529457e-09,-0.0312937618464513
3.27258117581649e-10,-0.0238585716841274
4.58217501552707e-09,0.0445269242402122
4.56211719579085e-09,0.0203124377385727
3.46851621878233e-10,-0.00334542823048386
4.7420043611989e-09,-0.0464341575007539
5.99705684314377e-10,-0.00668916451405222
4.07551438570168e-10,-0.00352212615322878
1.01296186507685e-08,0.588874438920674
1.82314195950363e-10,-0.0040583135517049
3.62051130988861e-10,0.0591295535745976
1.82319945538248e-09,0.0173033220363196
1.24353636179584e-10,-0.0664818923616159
4.95740836269185e-09,-0.0564576441688991
3.21914661345361e-10,0.0172338314205485
3.77522197700179e-09,0.00365729587089245
8.37129658985479e-09,0.0163376730045988
2.71386934685836e-09,0.0103423858325085
1.52680890560871e-10,-0.00715979715266326
8.25034225982329e-09,-0.0160264775710079
1.29019627911539e-09,0.0533065041543946
3.04264709471819e-09,-0.0180503302053508
1.33704211474945e-09,-0.845735086426302
1.07122430943684e-08,0.00345482451125479
5.4225971772279e-09,0.114741596759243
4.96952560209478e-08,0.111610867818697
9.02510794215791e-10,-0.0042644062337909
1.12930346170214e-09,-0.0121973884692574
3.74111853036193e-10,0.00915161877754826
5.5283254816427e-09,0.0256476649918092
2.10446213206841e-09,0.0334930251761848
6.87418021444535e-09,-0.1167188393508
1.06612588133802e-10,-0.00937973947142023
2.39130650502432e-10,-0.0076971915796813
2.161871135954e-10,-0.0210041836749902
3.8455717964674e-10,0.012542326133522
2.39343271468523e-10,-0.00346266915654063
4.43397792402201e-09,0.0109808209694472
2.0092131915321e-08,0.0294497497930808
5.43595283391523e-09,-0.0460597932181484
1.82490713730806e-10,-0.000697294055579376
1.8208068018639e-09,0.00273058662210639
8.74604910420831e-10,0.00780691256200093
9.89371039667936e-10,-0.00592766359913686
1.08106174149644e-09,-0.00020480448577087
3.09409653352595e-09,0.223487427346039
2.09876301831832e-10,-0.00778148967596613
2.20576173837217e-10,-0.003574868632051
2.23843788687358e-10,0.0083255227892493
1.47381384628114e-09,0.0155199141557346
7.61161278145954e-10,0.0128352216210858
1.63932204358341e-10,0.0247579541030324
4.56126692599648e-10,-0.00694844243382621
3.61348376257779e-10,0.0331732619379902
7.31827395719025e-10,0.0180053012255948
1.54021657933914e-09,-0.0410486342882945
2.78446001951878e-10,-0.0888990079859243
1.62110839930056e-08,-0.146406882494594
1.19190377151752e-09,0.0134932566841732
1.74363135319941e-10,-0.00363004809900128
4.09208023540992e-10,-0.0220802656463868
3.00320161770114e-10,0.0393822033224537
1.63125130393835e-09,0.0125550593871328
4.28445253465851e-09,-0.0545976654115248
2.26823116211634e-09,-0.0162593635905127
2.89908494044952e-09,0.147467316372357
5.28038592218168e-09,0.062587828099013
1.11390170715175e-09,0.235316096310342
1.26577684191512e-10,0.0223706243289352
1.70849252759703e-09,-0.029582488351507
1.78433382708676e-10,-0.00166347692226376
2.8582162966346e-09,0.0178558577057726
6.18479161248755e-09,0.0121894735411487
5.45656950915986e-09,-0.191372732589316
6.30546880668289e-09,-0.0160278171641583
1.98922597420061e-09,0.0316185824685119
9.37038155040401e-10,-0.0267114833694659
4.76350584922376e-09,-0.0246610556411481
1.42058210648454e-10,0.206026111978715
5.71619366293472e-10,-0.00158333026935118
3.70270067614314e-09,-0.11011610262225
2.6231229590812e-09,-0.0376152938939964
1.47689347644337e-10,-0.215623728234135
3.27926426593913e-09,0.016033665609207
9.35254858189532e-10,0.0397561833413646
1.42040028000549e-09,0.00910872138413667
1.15949721776452e-08,0.0276396972538051
3.05836686109856e-09,0.0126863319579191
2.99586616855623e-10,0.0540938218090797
1.3013131996441e-08,-0.0686625758923632
8.76983770420589e-10,-0.00426638631481537
2.92709940349897e-10,-0.363605811560175
3.13779612672972e-09,-0.0307982846246602
3.68810249187686e-10,0.0136472040800736
2.45184889509138e-10,0.0546250678183587
1.36131406896204e-09,-0.29404363667086
3.23868415344742e-09,-0.00815332463511183
2.17965231467881e-10,0.00608521176485288
3.76940232175881e-08,-0.457990146607935
2.32074328363237e-10,0.00390154447871982
5.11285729198546e-09,0.0262193118085752
5.40951563128229e-10,-0.00349481079268961
2.66871673579131e-09,-0.123486554896514
4.21559382559024e-09,-0.0212361943677728
5.5576441643823e-10,0.00862892621327719
5.39782844210181e-10,-0.00202477582646861
6.57889961139329e-10,0.00675773371946905
2.96803952626689e-08,-0.0197588244551915
2.7510408961098e-09,0.0434620367487746
3.22074025973198e-10,-0.0219261009594257
1.56470288011498e-10,0.00529603206099567
4.33608692624925e-09,0.0712383421651655
8.69942498138173e-10,-0.0332951350521136
1.17602386095954e-09,0.00273840550466328
1.05329931053655e-08,0.0298431974918419
1.24861866392642e-09,0.019008317464635
1.53384438429307e-09,0.00465318742304035
1.39287727784316e-09,-0.0635538177528697
9.25764430172143e-09,-0.410768691136779
1.1230882828253e-08,-0.100049586518113
1.21216071824178e-09,-0.131074898869995
3.72041896035306e-10,0.00655259676663604
1.82922638437311e-09,0.0675029225057801
1.78875470227985e-10,0.000823699075130918
2.97210292632427e-10,0.0262212669442905
4.38666500187679e-09,0.0244155971960124
1.06859461516479e-08,-0.0193542838478827
2.91022811643237e-10,0.00523831517532852
3.76403619458387e-09,-0.0604781504893373
1.15197745394081e-08,-0.0248707191871993
2.86150971287322e-09,0.0203027510645332
5.55023372026774e-09,-0.187643459799411
1.3712968086456e-09,0.000918631526306347
5.4997493009803e-09,0.00882902731017836
5.73602435522716e-09,0.00827991692757392
1.14489168650664e-08,0.0489102098658215
3.50361573887035e-08,0.0512174930305302
5.34687996596977e-10,-0.0117060422095072
1.08383183542887e-10,0.0103900186355166
4.3274776725655e-10,0.0160484702860472
2.55782353337843e-10,0.0396323469427929
7.56101054694203e-10,0.00951565616562057
6.87049181466814e-10,-0.00802300175333014
3.82598018532342e-09,0.043394179931069
9.72929264941481e-09,-0.294425047290289
2.25119818706233e-08,-0.138291746176437
7.37186250238541e-09,0.0212313104118651
2.11605887776612e-09,-0.048639967395325
2.40721433114159e-10,0.00578853585082724
4.63112123093433e-09,-0.0118503711897402
1.20154005819888e-08,0.0169521174411792
2.23771301555728e-09,0.0018662072799606
2.54736472554414e-10,-0.0093266719752859
9.54794267903408e-10,-0.0658095997785573
1.25838775889479e-08,-0.0943819369010774
9.42881672122246e-10,0.00677560426036679
1.3389290994691e-09,0.0124326845351415
1.36053288881713e-09,-0.232394912703195
4.68809702081286e-10,0.042215811909432
2.68898381642442e-09,0.283566633052205
9.75771092388311e-10,0.00810673170975827
1.33415116909516e-10,-0.00474114066410879
1.66914841550156e-10,-0.00314435393039019
2.89187790392339e-10,-0.0137914796657331
6.71750106155259e-09,0.378382924037489
6.19890727610248e-09,0.061898403339401
1.93740639192012e-09,0.00332541328171953
2.14405343165294e-09,0.0924740285943938
4.88254658167026e-10,0.12329200427605
1.2246934419194e-10,0.0314954426083655
3.32521932936723e-09,-0.0817679421125683
9.24869068393109e-09,0.000328521288722991
7.57768593242596e-10,0.0554015053100917
3.37205534003019e-09,0.0299301946140461
7.41785680560762e-10,0.0101646346885587
1.51012568269622e-09,-0.0547372608741953
7.02058090098e-10,0.000418125540782321
2.26738444799411e-10,-0.010980922133422
4.95778250169133e-10,0.00673175201878398
3.85602943187502e-08,0.0332265877820676
1.03478192051659e-09,-0.0393269123859277
1.09964367038375e-08,0.0154876840727274
1.38515862965117e-09,-0.000845384781048951
1.31910286063303e-08,0.0256607161300442
7.65103857229329e-10,-0.0598622552115746
2.17293801675597e-09,0.0339167706285046
4.02413723383154e-09,0.00979156303948264
1.46239064583061e-09,-0.0304291037257061
8.34787155471834e-10,-0.0203173593951033
3.17627731112481e-10,0.0149328057672895
3.63284944268421e-10,-0.00329387365359913
2.36265644868201e-10,0.00688088168505839
1.80141339935184e-08,0.0400247517819726
1.67912328384489e-09,0.0390496247245231
8.82149470673569e-10,0.00362907828007949
2.59994444108606e-09,0.0186268100688145
1.05913355080247e-09,-0.0127873145088037
2.34550180830001e-09,0.170833126524772
1.36147701823545e-09,0.0801976370654251
4.59973724566051e-10,0.0280960525353728
2.29828517555183e-09,0.0418641865391798
4.58862080847511e-09,-0.0405920007784215
3.26956321195104e-10,-0.0111834391768945
7.58773007088385e-10,-0.832481279013549
1.34660988570594e-08,-0.0140920753470099
2.66052446067604e-09,-0.0380267607334426
1.66740164400571e-09,0.0104054842204467
1.40005234770256e-09,-0.00230675315328333
6.34074320762526e-09,-0.064726950671865
9.36532936195316e-09,-0.159578400333712
9.89650848841233e-09,-0.666135953688557
1.45731781819572e-10,0.0466134563157535
7.38004975734945e-09,0.00131211241282023
1.95642463888812e-09,0.0269809489091923
5.74126486853649e-10,0.00284192895530172
3.28406870133294e-09,-0.00554003230562448
2.78376754022739e-09,0.00325519871976862
6.34352552537889e-10,0.01427053210249
9.31827701681759e-09,0.0219874576091428
1.76526121810546e-08,0.0598427489016365
3.47163407570392e-09,0.00514295932463995
4.45752717265311e-09,0.0624157029447916
8.31603410483029e-10,-0.00165785729134827
1.71084085406474e-09,0.00694673420472341
8.47723132422074e-10,0.00355082814548005
3.83649120932479e-10,0.00938372758107718
1.4861087085515e-07,0.0819219779196762
5.10756400662606e-09,-0.0205795314418385
6.54208434513737e-09,-0.0142828132745751
4.15529754147812e-09,0.0276780497753716
4.64569683411966e-09,-0.0107089733436819
4.53655032484691e-10,0.00510334006214334
6.17913910682266e-10,-0.0396100823630995
1.79277129609665e-09,0.0058769280437752
1.83562902640203e-10,-0.0102967894997579
4.6821790496779e-10,0.0210770164146959
5.35530327708584e-09,0.0175177908775394
2.00392798588943e-10,0.00511206303899672
3.71297323059113e-09,-0.012099875399366
1.06241924311882e-09,-0.00917016629736545
4.27053001606379e-09,0.000629224085096206
2.71171686230177e-10,-0.0171348516500029
3.5383754684842e-09,-0.00989529113027367
2.22688378892932e-10,-0.0126145750725245
4.87992397863589e-08,-0.0779500628002091
7.01732858125136e-09,-0.0150880516638072
1.78356265103503e-10,0.787964197067806
1.31841648099279e-10,0.0328364201011624
2.29213882870376e-10,0.0281124544071881
9.92942715317514e-10,0.0267866290251989
4.95292018271039e-10,0.00897902183459946
3.64847016543026e-09,-0.0462160078946244
3.43819998209423e-10,-0.00467586722652111
4.39132949954261e-09,-0.0277055133995628
5.33224873516758e-09,-0.0317663545991443
1.8095434568994e-10,-0.000285512086290077
1.04130307703483e-08,-0.0502678684264011
3.1654187403633e-10,-0.0445262773835939
2.55580948435069e-10,-0.0130811470166386
2.17135671959667e-09,-0.094379044915705
2.93919142660887e-09,0.0118126673557105
1.84457959598453e-10,-0.017466098643088
6.67524770879717e-09,0.0182077748617848
1.2868247304412e-09,-0.00564880915026394
1.59226293076583e-10,-0.0010323996550902
2.40849962272151e-09,0.00291393123979316
2.27330428121091e-10,-0.00148503011536809
1.9779995348057e-09,-0.00887652684574975
7.46742698620836e-09,0.00106397516029984
1.70431071245639e-09,0.00295408438690976
2.08093951126091e-09,-0.0278155174255797
3.51066118725265e-09,-0.0165725142209344
3.93850102234332e-09,-0.0217001340419169
4.1597568698049e-10,-0.0125302374396054
3.00298641323664e-09,0.00499492047324126
5.52547056078932e-10,-0.0233630357303425
1.39159597929415e-09,-0.00445186109791119
1.23326562969935e-09,0.0259005968030331
3.25390342158751e-10,-0.00900673527857524
2.67069855765768e-09,0.0195277165554546
8.23150777379053e-09,0.0405167995330499
1.14908879963055e-08,0.00429585265059071
8.0605092226478e-09,0.188235372617221
5.44525535559311e-09,-0.0164593922018866
2.44061543672417e-09,0.424422004958667
4.03241182576804e-09,-0.264242301894685
6.44859757820737e-10,0.0138203979661041
2.52779406109409e-10,0.00194485219903299
1.49868434290424e-10,-0.0142506287557183
1.61799920886877e-09,0.050756184286908
1.38859047515066e-09,0.0225266266978101
1.20118751980551e-08,-0.000199540408959033
1.62963058512682e-10,0.0173795150563556
3.57327955602369e-09,-0.0185442653685321
1.06847628577487e-08,-0.158952325327535
3.59796344284259e-10,-0.00149195557795954
1.11693314876676e-08,-0.0261682929217641
5.32561296886267e-09,0.00563248505555949
9.97707577564383e-10,0.00653009241047159
4.96435254409446e-09,0.0116563960455395
1.3131383469576e-09,-0.203081032135398
2.74121714035656e-09,-0.0292648771682558
2.76624376333922e-10,-0.0122626951358507
1.19756214046859e-09,-0.0448464515725839
5.31298989079574e-09,0.0331473154296462
1.25550490215997e-08,0.00419913197369047
2.81591455972354e-09,0.0165105678728687
3.14403655127672e-10,0.00298950720465567
7.81883750624254e-10,-0.00633544579538568
6.69655105959358e-09,0.0319052068209629
9.24497748821872e-09,-0.09924477921214
6.37673364668805e-09,-0.0312758098818847
1.88071933764725e-09,-0.00535398859835641
6.33878719493079e-10,0.0989413237788232
1.8082828870437e-09,0.065053650544564
3.27477928991383e-10,0.0265604145924691
1.30641506152734e-09,-0.00390133619455565
1.71069397203541e-09,-0.00742389673637343
2.24493962717135e-09,0.0175594812067583
6.39543140659313e-09,-0.0915101480618429
6.94550165206914e-10,0.00216837803927762
4.50881598202703e-10,0.0259104988124373
4.1611571035321e-10,0.0450403261537789
6.97604730637512e-10,0.010733691998378
9.16055737961306e-09,0.0113540850075649
9.71653715273242e-09,0.103378580373522
5.04148760303457e-10,0.0542396855828176
5.55547091328093e-09,-0.0215006349810556
8.50809091382982e-10,-0.00818601083836057
4.28870692181194e-09,0.00814330517190611
1.53723754553042e-09,0.0151829113763353
6.67058862125084e-10,0.0155804959042253
2.73845997471798e-10,-0.0415330624391755
1.0927218624278e-10,0.0127194008995215
2.21358171739542e-10,-0.00440119166187909
3.10855248061174e-08,0.698118822213917
4.08387847360461e-10,-0.0121659371759502
8.70786482120061e-09,0.0300311399481389
1.33236811162728e-10,-0.0158979671839153
8.54365270237635e-09,0.053752263179964
4.38831054001198e-09,-0.0312254475792421
2.41679596754522e-10,0.277510767095726
8.55177306315829e-09,-0.0891353043622707
1.16436543539488e-09,0.0060257637113993
4.76328809139822e-10,0.0074011730035819
1.31728883105111e-10,0.0100559048290049
1.05621141762708e-08,0.0368562204866674
1.39090685139117e-10,-0.0175812066815496
9.0489728522107e-10,-0.00848791154688058
8.46038133478252e-09,-0.072425349550015
6.50073279545101e-09,0.278549346555183
1.18520762049463e-09,0.0156258353201541
3.25653641171526e-10,0.0129786173880339
8.70657147438857e-09,0.00724825782552689
4.91839615884387e-09,0.01180383442189
8.27114999171923e-10,0.0282041004070827
1.38427419780941e-09,-0.00835280766843376
5.88066810003615e-10,0.0210366757474056
7.99285110603379e-09,0.0154283618815493
1.22482024193026e-08,0.0449282546413893
6.68262461813367e-10,0.000866884373213715
4.48075639954599e-10,-0.0108662829170396
6.53916428242679e-09,0.15227784941926
9.24129562820817e-09,0.0700242689161586
1.1413843433678e-09,-0.00287879874867472
1.33176134267414e-09,0.158030249450929
1.38415736592626e-08,0.00771384441974325
6.48631372863653e-10,-0.0151031927585464
1.09073750132885e-08,-0.0270018831572797
1.14624243970681e-10,-0.016335272527888
1.73984861112235e-10,-0.00104720451196649
1.34731164672493e-08,0.0108222390223476
7.90093165695647e-10,0.00321689075140026
2.67825521317762e-10,-0.0287705601732674
8.88156087151145e-09,-0.0816897852198472
4.47472425145552e-09,0.0176558254885843
2.22042568554434e-10,-0.0105170175752245
4.95065421497537e-09,-0.0223441576182033
3.02689844787773e-09,0.0320240423420396
6.74278480001664e-10,0.00385162241647512
6.4767010597764e-10,0.0347404909911821
2.00275660708686e-10,0.0167900854019782
6.93442354759805e-09,0.0365492057376681
6.35688920683673e-09,-0.0453663143110372
1.05118426284027e-10,-0.0105799613969749
4.50156083135222e-10,-0.00606649854054838
1.40257251845627e-08,-0.561148313224375
1.64288500116558e-08,-0.383761680185486
4.8448567727546e-09,0.00914278200873029
1.05088759739596e-08,-0.0792492254766103
1.06483320849337e-09,0.0116510091880229
1.70532420530917e-09,-0.0218524129337883
2.19645701537164e-09,-0.0526076407681783
5.44125715073006e-09,-0.00692988589692656
2.8904756180014e-09,-0.0129013938664794
6.25609381429923e-09,0.0112706606591853
1.27069802406641e-08,0.0267654923829534
2.60380148118042e-10,0.0351957829394764
5.46603279033415e-10,0.0474191309525043
2.30912533001015e-09,-0.0273003585687652
9.83896371646765e-09,-0.0422503326165886
9.96166737633596e-09,0.0573148340776299
2.16338325635507e-10,0.026979057333595
2.90482533324358e-09,0.0221041781367328
7.32245908737563e-10,0.0374578022346513
6.59819802174553e-10,0.064824346214107
1.1670940188647e-09,0.0265033493966376
1.64572929097901e-09,0.00644872060063243
1.54531991882305e-10,0.00542671077503292
2.80127756148935e-10,-0.0248866861662227
4.54896711322359e-10,0.0763092884515328
2.35541987943776e-10,0.0110569824564326
2.15761736775184e-09,-0.000250956483457242
8.77010563526744e-10,0.157837128372896
2.46972814654672e-09,-0.0136508210327639
1.3424356244653e-10,-0.0131673301771737
4.90868894114537e-09,-0.0793381720813462
7.24711377782067e-10,0.0112560578723002
3.86281657322968e-10,-0.0311634029218046
3.79662008795796e-09,-0.00214115688726025
1.35682312328778e-10,0.000584704813433094
2.33157396957454e-09,-0.00341936640185518
1.21563429423323e-10,0.00356479843788886
1.1823915597349e-09,0.000990899613303741
1.49006663414979e-09,0.0180523641698728
1.09447550483608e-10,0.264810858864654
1.52089588032322e-09,0.0219501700760611
3.60136954186665e-10,0.0447101167490635
2.31691365097366e-10,0.0219492482480842
9.63949116549752e-09,-0.0438342088184616
4.26043156657151e-09,-0.0682298880203545
1.66692460131724e-09,-0.00526434748219254
3.99078333253581e-09,-0.0627030601484597
1.30373560955801e-09,-0.00345214219278477
9.19067753664517e-09,0.117023745003958
1.9568888351459e-09,-0.066045980035925
8.2486026896404e-10,0.00175460332481404
1.39204092226986e-09,0.047996972869064
3.93904587413411e-09,0.0947054687500707
1.04186568053903e-09,0.0178242970564673
7.22958334678146e-09,-0.00635727117873755
1.56360135489425e-09,-0.482769197421874
2.74116826940015e-10,-0.00220700604684611
1.25224269814324e-09,-0.00409805129678058
3.42425708082447e-10,0.100910540224797
2.60937063241654e-10,0.0017954236209315
2.94678796780119e-09,0.00704450990573576
1.36200562160116e-08,0.0135075266004047
2.2045072741131e-09,-0.0113317913903705
9.03248044409158e-09,-0.0247764225699528
4.94541687732656e-09,0.0201951505710021
3.75316668493255e-10,-0.00459404666849737
3.46809626260909e-09,0.0113653988282665
7.85602163026621e-09,0.0153275533264878
9.31385083211861e-09,0.062032517913268
4.78155992390175e-10,0.00974820055458367
6.53013246153063e-10,0.145875813440147
3.6018265125246e-09,0.0534277200477298
7.34616348166018e-09,0.0289442240120138
9.14287639830681e-09,0.00452815754574192
3.04741168476455e-10,-0.00804641501663656
4.82454709926709e-09,0.21051116102029
1.07690151535059e-08,-0.0372713473041145
1.87175770938258e-10,0.00172808644182323
8.87323806629612e-09,0.00813857831338642
5.37283059075195e-09,0.371754859391295
6.29726236111985e-09,0.0841593947381705
1.0253682173036e-10,0.0229938874084954
2.63577263688278e-09,0.0367556796353132
2.08858627947378e-10,0.000191649301532463
2.6561829338186e-09,-0.0149941450958558
6.5537114034073e-09,-0.0166414493503035
2.33202893360218e-10,0.00261358432915158
7.88193064848264e-09,0.298211854719447
1.0367885925301e-09,0.014158430317557
4.36522238911205e-09,0.0286861779285811
2.14325268349004e-10,0.0157804137717701
1.26923807020853e-09,0.0819316433102434
8.74684809305976e-09,-0.00440280970997141
4.45402948122898e-10,-0.0550535068900067
8.73380159345651e-10,-0.048613139550568
2.72771924602437e-09,0.0275353052857295
8.0714091122729e-10,-0.00919356287614087
2.94665278275038e-10,-0.00221130215442218
1.32927141731992e-09,0.00130176419967335
2.31681405991443e-09,0.0137481063608444
1.22210824790354e-09,-0.04280481147877
1.08335764856382e-08,-0.181189350691143
1.08862968924771e-10,-0.000239731383869711
4.90387091906867e-10,-0.00226642865053303
3.92339718667361e-09,0.0448825911528921
1.70782528401339e-10,0.0173247650531038
3.19843235455156e-09,0.0120249213356267
4.07601862171454e-09,0.0310693580367485
6.84370671264106e-10,-0.00186160979301922
1.20344355535045e-09,0.73789628243213
2.04663358928707e-08,0.0243346845239925
3.52803407543138e-09,0.00574637440005842
7.35788408229527e-10,0.0140783724476378
7.0688764442072e-10,0.138241226959753
8.08002380989949e-10,0.00302462861095063
7.63977610670695e-09,-0.150893811066919
8.96125160487289e-10,0.0104760116402721
1.14068348800803e-09,-0.000713411862559266
3.09965909596258e-09,-0.0348760566761582
1.02758604685734e-09,0.0945241298233486
2.9918350389883e-10,0.00304062098601001
2.57386676670686e-09,0.00588078760207476
3.2656880214557e-09,0.00637560540801268
6.88417758981615e-09,-0.0457080223675459
2.76453831707169e-10,0.00464973801084886
4.27832229602802e-09,0.0428569595762685
1.30973754378752e-10,-0.0144906154844683
2.50925400419556e-08,-0.00452924211665092
5.03495749312347e-10,0.0486396046493787
5.9341469996963e-10,0.00520785240737843
6.91548135797265e-10,0.0060067717698655
1.93036416646247e-10,-0.00410363552679842
2.08468972565195e-10,-0.0554428194886984
1.07807224870491e-10,-0.100761522178341
3.22331615567551e-09,0.127190991544817
1.56053246064372e-09,0.0166021470888028
5.5535883475218e-10,0.00423668365050166
1.04573184715937e-10,-0.00137780411902032
1.42706639508922e-09,-0.01740803807951
1.27251007240577e-10,-0.0120417838349515
5.34612034608992e-10,-0.0306047923718357
4.16295016234038e-10,-0.027415205794292
2.5819533318562e-09,0.0835048343330683
3.46879708335929e-09,0.171266448419145
8.824278345903e-09,0.011396315908458
9.77858657389326e-09,-0.0138786119652332
2.3582421228284e-09,0.0263060732796044
8.31125748547349e-09,-0.166682394358685
4.87961318033338e-10,0.152227305730912
4.32316073658107e-10,-0.117564314538987
4.3337533630505e-09,-0.0050248531151745
9.32948244333274e-10,0.00851029014517519
2.23361704834276e-08,-0.00529447634052554
7.02700334868911e-09,0.0329615214886866
7.29325897089288e-10,0.011906718706277
1.53503156091967e-09,-0.0339749937593077
6.74512410718781e-10,-0.0199134236045895
5.57643967152997e-10,-0.0144069482452736
5.72583721091565e-09,0.0166608268236785
2.88239371717558e-09,0.0469885913666499
5.76830924789413e-10,-0.0451571137199774
3.3149458725664e-09,-0.0194227453779777
7.10489342944042e-10,0.0077054542880787
2.58444503840073e-08,-0.045755786191996
1.53576964539878e-09,0.00394848687013122
1.82910150565846e-08,0.130469529590872
1.10474923051517e-10,-0.00069157095969059
2.52405211498783e-10,0.0556037911663671
5.85154790983543e-10,0.0323566692466785
7.02700944708733e-09,0.0040403544722757
1.2622324793583e-09,0.00504024833324796
3.34435170103049e-10,0.024391365682766
1.08865307988713e-10,0.00961252469364321
1.55274104594676e-09,-0.00673995121799288
3.17334004541414e-10,-0.0104655048318982
3.48026732950772e-09,0.0142469380086105
5.61976873234651e-09,0.0851991036884279
2.92852363168005e-10,0.000393726755690813
9.72557633025986e-09,0.0478775295288934


==> plots/fx_PDF_1e-3.csv <==
-1.9,0.00910746812386157,0.00275
-1.7,0.0136612021857924,0.00275
-1.5,0.0455373406193078,0.00275
-1.3,0.0956284153005465,0.00275
-1.1,0.141165755919854,0.00275
-0.9,0.214025500910747,0.00275
-0.7,0.341530054644809,0.00275
-0.5,0.423497267759563,0.00275
-0.3,0.505464480874317,0.00275
-0.1,0.628415300546448,0.00275
0.1,0.601092896174863,0.00275
0.3,0.514571948998178,0.00275
0.5,0.487249544626594,0.00275
0.7,0.414389799635701,0.00275
0.9,0.245901639344263,0.00275
1.1,0.168488160291439,0.00275
1.3,0.0728597449908925,0.00275
1.5,0.0591985428051003,0.00275
1.7,0.00910746812386156,0.00275
1.9,0.00910746812386158,0.00275


==> plots/fx_PDF_1e-4.csv <==
-1.7105,0.0081635540849064,0.000275
-1.5315,0.0190482928647816,0.000275
-1.3525,0.0326542163396256,0.000275
-1.1735,0.0653084326792512,0.000275
-0.9945,0.117010941883658,0.000275
-0.8155,0.258512546022036,0.000275
-0.6365,0.380965857295632,0.000275
-0.4575,0.506140353264197,0.000275
-0.2785,0.585054709418292,0.000275
-0.0995,0.734719867641576,0.000275
0.0794999999999999,0.748325791116421,0.000275
0.2585,0.642199588012638,0.000275
0.4375,0.544236938993759,0.000275
0.6165,0.43266836650004,0.000275
0.7955,0.231300699072348,0.000275
0.9745,0.133338050053471,0.000275
1.1535,0.0734719867641577,0.000275



==> plots/fx_PDF_1e-5.csv <==
-1.6455,0.00461949241017397,2.75e-05
-1.5365,0.00461949241017397,2.75e-05
-1.4275,0,2.75e-05
-1.3185,0,2.75e-05
-1.2095,0.0230974620508699,2.75e-05
-1.1005,0.0415754316915657,2.75e-05
-0.9915,0.0692923861526095,2.75e-05
-0.8825,0.115487310254349,2.75e-05
-0.7735,0.184779696406959,2.75e-05
-0.6645,0.235594112918872,2.75e-05
-0.5555,0.300267006661308,2.75e-05
-0.4465,0.494285687888615,2.75e-05
-0.3375,0.660587414654878,2.75e-05
-0.2285,0.849986603472011,2.75e-05
-0.1195,0.98857137577723,2.75e-05
-0.0105000000000002,1.12715614808245,2.75e-05
0.0984999999999998,1.0116688378281,2.75e-05
0.2075,0.900801019983924,2.75e-05
0.3165,0.595914520912441,2.75e-05
0.4255,0.549719596810703,2.75e-05
0.5345,0.332603453532526,2.75e-05
0.6435,0.24483309773922,2.75e-05
0.7525,0.147823757125567,2.75e-05
0.8615,0.106248325434001,2.75e-05
0.9705,0.0692923861526096,2.75e-05
1.0795,0.0600534013322616,2.75e-05
1.1885,0.0369559392813918,2.75e-05


==> plots/fx_PDF_1e-6.csv <==
-1.6435,0.00665628286539665,2.75e-06
-1.5705,0,2.75e-06
-1.4975,0,2.75e-06
-1.4245,0,2.75e-06
-1.3515,0,2.75e-06
-1.2785,0,2.75e-06
-1.2055,0.00665628286539663,2.75e-06
-1.1325,0.00665628286539665,2.75e-06
-1.0595,0.0399376971923799,2.75e-06
-0.9865,0.0532502629231732,2.75e-06
-0.9135,0.0532502629231732,2.75e-06
-0.8405,0.0465939800577766,2.75e-06
-0.7675,0.0798753943847597,2.75e-06
-0.6945,0.126469374442536,2.75e-06
-0.6215,0.11981309157714,2.75e-06
-0.5485,0.153094505904123,2.75e-06
-0.4755,0.252938748885073,2.75e-06
-0.4025,0.366095557596816,2.75e-06
-0.3295,0.406033254789195,2.75e-06
-0.2565,0.698909700866648,2.75e-06
-0.1835,1.08497410705965,2.75e-06
-0.1105,1.3911631188679,2.75e-06
-0.0375000000000003,1.86375920231106,2.75e-06
0.0354999999999996,1.96360344529201,2.75e-06
0.1085,1.54425762477202,2.75e-06
0.1815,1.11159923852124,2.75e-06
0.2545,0.579096609289509,2.75e-06
0.3275,0.499221214904747,2.75e-06
0.4005,0.326157860404436,2.75e-06
0.4735,0.246282466019676,2.75e-06
0.5465,0.153094505904123,2.75e-06
0.6195,0.133125657307933,2.75e-06
0.6925,0.0865316772501565,2.75e-06
0.7655,0.106500525846346,2.75e-06
0.8385,0.0798753943847598,2.75e-06
0.9115,0.0266251314615866,2.75e-06
0.984499999999999,0.0399376971923799,2.75e-06
1.0575,0.0399376971923797,2.75e-06
1.1305,0,2.75e-06
1.2035,0.00665628286539665,2.75e-06


==> plots/fx_PDF_1e-7.csv <==
-1.13695,0.0110167465564404,2.75e-07
-1.09085,0,2.75e-07
-1.04475,0.0110167465564404,2.75e-07
-0.99865,0.0220334931128809,2.75e-07
-0.95255,0.0330502396693213,2.75e-07
-0.90645,0.0330502396693214,2.75e-07
-0.86035,0.0220334931128809,2.75e-07
-0.81425,0.0220334931128809,2.75e-07
-0.76815,0.0440669862257617,2.75e-07
-0.72205,0.0440669862257617,2.75e-07
-0.67595,0.0220334931128809,2.75e-07
-0.62985,0.0661004793386426,2.75e-07
-0.58375,0.0661004793386426,2.75e-07
-0.53765,0.0440669862257619,2.75e-07
-0.49155,0.143217705233726,2.75e-07
-0.44545,0.110167465564404,2.75e-07
-0.39935,0.121184212120845,2.75e-07
-0.35325,0.176267944903047,2.75e-07
-0.30715,0.198301438015928,2.75e-07
-0.26105,0.341519143249654,2.75e-07
-0.21495,0.561854074378462,2.75e-07
-0.16885,0.859306231402356,2.75e-07
-0.12275,1.42116030578082,2.75e-07
-0.0766499999999999,2.26944979062673,2.75e-07
-0.0305499999999999,3.9219617740928,2.75e-07
0.0155500000000002,3.39315793938365,2.75e-07
0.0616500000000002,2.83130386500519,2.75e-07
0.10775,1.39912681266794,2.75e-07
0.15385,1.00252393663608,2.75e-07
0.19995,0.462703355370498,2.75e-07
0.24605,0.440669862257618,2.75e-07
0.29215,0.275418663911011,2.75e-07
0.33825,0.176267944903047,2.75e-07
0.38435,0.165251198346607,2.75e-07
0.43045,0.264401917354571,2.75e-07
0.47655,0.0991507190079639,2.75e-07
0.52265,0.154234451790167,2.75e-07
0.56875,0.0550837327822022,2.75e-07
0.61485,0.0881339724515235,2.75e-07
0.66095,0.0771172258950831,2.75e-07
0.70705,0.0330502396693213,2.75e-07
0.75315,0.0440669862257617,2.75e-07
0.79925,0.0440669862257617,2.75e-07
0.84535,0.022033493112881,2.75e-07
0.89145,0.0440669862257617,2.75e-07
0.93755,0.0220334931128809,2.75e-07
0.98365,0.0110167465564404,2.75e-07
1.02975,0,2.75e-07
1.07585,0.0110167465564404,2.75e-07
1.12195,0.0110167465564404,2.75e-07


==> plots/fx_PDF_1e-8.csv <==
-1.12215,0.013791828893054,2.75e-08
-1.08645,0,2.75e-08
-1.05075,0,2.75e-08
-1.01505,0.013791828893054,2.75e-08
-0.97935,0,2.75e-08
-0.94365,0,2.75e-08
-0.90795,0,2.75e-08
-0.87225,0,2.75e-08
-0.83655,0.013791828893054,2.75e-08
-0.80085,0,2.75e-08
-0.76515,0,2.75e-08
-0.72945,0,2.75e-08
-0.69375,0.0275836577861081,2.75e-08
-0.65805,0.041375486679162,2.75e-08
-0.62235,0.027583657786108,2.75e-08
-0.58665,0.0551673155722162,2.75e-08
-0.55095,0.0275836577861081,2.75e-08
-0.51525,0.013791828893054,2.75e-08
-0.47955,0.0413754866791621,2.75e-08
-0.44385,0.055167315572216,2.75e-08
-0.40815,0.0413754866791621,2.75e-08
-0.37245,0.082750973358324,2.75e-08
-0.33675,0.151710117823594,2.75e-08
-0.30105,0.124126460037486,2.75e-08
-0.26535,0.193085604502756,2.75e-08
-0.22965,0.220669262288865,2.75e-08
-0.19395,0.317212064540242,2.75e-08
-0.15825,0.662007786866594,2.75e-08
-0.12255,0.75855058911797,2.75e-08
-0.0868499999999998,1.35159923151929,2.75e-08
-0.0511499999999998,3.26866344765382,2.75e-08
-0.0154499999999999,6.62007786866592,2.75e-08
0.0202500000000002,7.17175102438808,2.75e-08
0.0559500000000002,2.68940663414555,2.75e-08
0.0916500000000001,1.35159923151929,2.75e-08
0.12735,0.6895914446527,2.75e-08
0.16305,0.427546695684674,2.75e-08
0.19875,0.289628406754136,2.75e-08
0.23445,0.20687743339581,2.75e-08
0.27015,0.20687743339581,2.75e-08
0.30585,0.0965428022513786,2.75e-08
0.34155,0.082750973358324,2.75e-08
0.37725,0.165501946716648,2.75e-08
0.41295,0.096542802251378,2.75e-08
0.44865,0.0275836577861082,2.75e-08
0.48435,0.027583657786108,2.75e-08
0.52005,0.06895914446527,2.75e-08
0.55575,0.0551673155722163,2.75e-08
0.59145,0.055167315572216,2.75e-08
0.62715,0.06895914446527,2.75e-08
0.66285,0.013791828893054,2.75e-08
0.69855,0.0275836577861082,2.75e-08
0.73425,0.013791828893054,2.75e-08
0.76995,0,2.75e-08
0.80565,0.013791828893054,2.75e-08
0.84135,0.0137918288930541,2.75e-08
0.87705,0,2.75e-08
0.91275,0,2.75e-08
0.94845,0,2.75e-08
0.98415,0.0275836577861078,2.75e-08


==> plots/fx_PDF_1e-9.csv <==
-0.986,0.0184952282311164,2.75e-09
-0.958,0,2.75e-09
-0.93,0,2.75e-09
-0.902,0,2.75e-09
-0.874,0.0184952282311164,2.75e-09
-0.846,0.0369904564622327,2.75e-09
-0.818,0.0184952282311164,2.75e-09
-0.79,0,2.75e-09
-0.762,0.0184952282311164,2.75e-09
-0.734,0,2.75e-09
-0.706,0.0184952282311164,2.75e-09
-0.678,0.0369904564622327,2.75e-09
-0.65,0.0184952282311164,2.75e-09
-0.622,0.0184952282311164,2.75e-09
-0.594,0.0369904564622329,2.75e-09
-0.566,0.0554856846933491,2.75e-09
-0.538,0.0369904564622327,2.75e-09
-0.51,0,2.75e-09
-0.482,0.0369904564622327,2.75e-09
-0.454,0.0184952282311164,2.75e-09
-0.426,0.0554856846933493,2.75e-09
-0.398,0.0369904564622327,2.75e-09
-0.37,0,2.75e-09
-0.342,0,2.75e-09
-0.314,0.0554856846933491,2.75e-09
-0.286,0.0924761411555821,2.75e-09
-0.258,0.0369904564622327,2.75e-09
-0.23,0.129466597617814,2.75e-09
-0.202,0.129466597617814,2.75e-09
-0.174,0.240437967004514,2.75e-09
-0.146,0.314418879928978,2.75e-09
-0.118,0.480875934009025,2.75e-09
-0.09,0.81379004216912,2.75e-09
-0.0619999999999999,1.49811348672042,2.75e-09
-0.034,4.53133091662353,2.75e-09
-0.00600000000000001,13.8159354886439,2.75e-09
0.022,7.73100540060664,2.75e-09
0.05,2.2564178441962,2.75e-09
0.0780000000000001,1.20218983502256,2.75e-09
0.106,0.517866390471258,2.75e-09
0.134,0.369904564622327,2.75e-09
0.162,0.203447510542282,2.75e-09
0.19,0.0924761411555818,2.75e-09
0.218,0.0554856846933491,2.75e-09
0.246,0.0924761411555818,2.75e-09
0.274,0.129466597617814,2.75e-09
0.302,0.0369904564622327,2.75e-09
0.33,0,2.75e-09
0.358,0.0554856846933491,2.75e-09
0.386,0.0369904564622327,2.75e-09
0.414,0.0924761411555825,2.75e-09
0.442,0.0369904564622327,2.75e-09
0.47,0.0184952282311164,2.75e-09
0.498,0,2.75e-09
0.526,0.0184952282311164,2.75e-09
0.554,0,2.75e-09
0.582,0.0184952282311164,2.75e-09
0.61,0.0184952282311164,2.75e-09
0.638,0,2.75e-09
0.666,0.036990456462233,2.75e-09
0.694,0.0184952282311164,2.75e-09
0.722,0,2.75e-09
0.75,0.0184952282311164,2.75e-09
0.778,0.0184952282311164,2.75e-09
0.806,0,2.75e-09
0.834,0,2.75e-09
0.862,0,2.75e-09
0.89,0,2.75e-09
0.918,0,2.75e-09
0.946,0.0184952282311164,2.75e-09


==> plots/fyBEM_actual2.csv <==
4.89231227541606e-06,21.4804642412471
3.74490687733831e-07,22.1683316659212
5.02479161135493e-06,18.2854419341601
1.38563474986245e-06,21.779461915222
2.84009082678648e-06,22.8828256540056
0.000562578614407966,14.5991383432833
1.55949340421766e-07,21.7162411205804
0.000304522148032735,20.0695427142518
1.58999834781691e-07,22.7669008272831
8.87188064216186e-07,22.3381382585711
4.16921961367277e-08,23.537182783868
7.0388879173149e-08,23.2632006611328
0.000384026380577448,14.9295495106299
0.000246072638513998,18.2721896469953
4.01671735837692e-08,23.520137401508
7.18023069480784e-07,22.2667259449016
1.65294562030259e-05,19.3436123765315
0.000620849563425593,17.5177103909748
1.67600847328121e-05,18.2367708475934
2.0159431721989e-06,20.5090174521439
1.16983196344734e-08,23.0983511694559
4.3974036713506e-06,21.3656014872908
0.000211325983350173,16.8329583008074
1.01627263272217e-06,21.9871819884321
0.000369604798371077,13.0684959226292
1.1148869348617e-05,17.2119137680733
2.47171839740752e-07,22.9249392666182
1.95438243507538e-05,14.512922832278
2.36119759584583e-07,15.5392354410485
0.000646783479733923,15.171420952216
0.000355464451837147,17.6011364022053
0.00020467350254506,18.9353050682832
4.12251536279621e-08,23.2171801511743
1.66778776156343e-05,21.5063517858678
0.000267164296139176,15.293727517824
0.000233329979859872,14.5556854711091
0.000794954599607823,13.7012879116633
1.95739208479783e-06,21.4621243002193
3.89358285220812e-05,19.6720801423384
0.000250926241481496,14.6891592031414
2.42369962302169e-06,21.9350157803743
2.13724976765787e-05,20.6689499397074
3.38133423733902e-06,19.6039064280425
7.91703889488182e-08,23.4817150071017
2.98654295643639e-07,22.8916786642672
1.35798210089362e-06,22.3312364064245
0.000460878619313937,12.7792154320597
0.000637886367248899,13.6603163796434
3.18687427835897e-08,23.1300024275802
0.000582704114988759,17.4622666300528
2.11411699091975e-06,19.2597122439988
9.0763288540345e-06,19.402930498436
0.000697368475611027,18.2028541525444
5.33779083577431e-08,23.1273950290715
0.00012163834916255,18.3956576107865
0.000181906639447679,16.2207670373085
6.03319248262797e-05,18.7267080258718
2.92068840142073e-07,16.2370409791073
1.06716648894858e-07,22.6516234174043
1.15103869413522e-06,21.6668613998128
7.515786657826e-07,22.3142660611637
8.4314159468133e-07,20.9532705154445
1.02333851328048e-06,22.7104996513389
7.75595854403316e-06,21.2697798397402
2.01698751121622e-08,23.622175977271
6.32127745593935e-08,23.4004742823667
4.78921380333328e-08,23.1204057359259
0.000736438934225734,15.9866388911405
7.04993671545018e-06,19.981381155915
0.000274555922274702,17.0626483108014
0.000188533223212338,18.4130695027889
1.58230608521361e-05,19.352447069969
5.49168985773741e-07,23.1079921316492
0.000210644108245971,18.5610995331841
0.0014365423629877,14.1169518935955
2.5889621927096e-05,20.7097444226756
9.4344779019152e-09,23.4881060635543
6.04407030572465e-06,21.8504453585227
7.95340013163071e-08,15.6026558210816
6.17004792135796e-08,23.2392729606672
4.36316296951978e-06,19.2137356888159
0.000315486592878852,19.1671042963492
2.98886498987366e-06,20.3099821305895
2.37688815113931e-06,22.5141860932157
3.65544917205035e-08,23.591930156607
0.00103939093025942,17.0768315958142
1.2884330264384e-07,23.0506727972046
0.00047974965991659,18.2378907636322
1.42776357369174e-07,23.2194097540453
2.76684426028932e-06,22.3738476163301
3.42766697519386e-08,23.394485116337
2.56259992775078e-05,20.5347995954486
6.69478637157264e-08,20.8946059805025
5.35032443339258e-05,16.730870269874
8.02788543453086e-05,18.9444587642492
9.29240480447922e-05,18.0030873421392
1.03496148521956e-06,22.2898849626427
0.00291076541488541,13.0746175692335
1.16048380753132e-05,22.1499365859817
2.4048270690555e-06,20.3458309106251
2.65737297818195e-05,20.0865608187279
0.000609789281881548,13.3850377043473
0.00193676145671325,15.946824097247
5.43235817215007e-05,20.6230360304566
1.03943233251872e-07,17.5930231772234
5.87336130930933e-05,18.0593089098203
4.74809605096009e-05,18.7182094778601
1.23394209347549e-07,20.8567846188233
1.94308965565536e-05,21.3148274291653
3.78698424262752e-06,21.0486626534601
1.09822130851655e-05,21.0669528642977
6.51779697348432e-07,22.6227179232766
4.15391570911788e-08,22.5004937948362
2.62913392856336e-05,18.7014613892943
2.94317899818009e-05,19.7676371012131
1.36669935787185e-08,23.6910343710392
6.37512318858303e-07,22.0822367459796
1.45267633424051e-08,22.2829047884388
0.000702515207331726,14.9041798791123
0.000275822597518564,15.7633353946804
7.29910749286678e-07,22.30681286319
5.2438825530597e-07,21.8673428057265
3.89932336408164e-08,23.4811572135896
2.30371590480904e-06,22.163546969222
1.5885342647673e-05,18.3657534002923
2.10039629954777e-08,23.2755918920441
3.3124756813171e-08,23.5810494308831
2.29734577388263e-05,12.956072043742
8.02950531671681e-05,15.7530051489807
1.7127971777056e-05,20.5169765922225
1.73369204526035e-07,21.9375032626362
0.000188312415508613,15.2656012768554
0.00015319578169828,16.4529570862528
0.000124775729336334,17.2672349338525
6.02759908108512e-07,23.1124311947417
1.65533197374412e-08,23.6185663380688
6.73804287305037e-08,23.3874320644479
2.92439779882007e-07,20.3260478697115
1.40532237474223e-07,23.3256864960725
7.08005654673617e-05,20.3973294293192
3.35525177003473e-08,23.4675677369427
5.37632691707141e-08,22.5777772706944
0.000584717407515842,17.1441137877809
6.01333024599954e-07,23.1500525737785
1.22275588399177e-06,21.7978375960837
1.14110628476559e-05,21.1543954293565
3.11226030143187e-05,17.2426588972642
6.3785604170112e-08,22.4114151144158
0.00488443547840127,12.9790249621981
0.000220892601789599,11.7167890490001
3.4945466367674e-06,21.7701359830498
0.000111998930888817,18.3208004303907
2.28287876954572e-06,21.1859781871933
0.000282239680158466,18.508112139096
1.64634879154515e-06,22.1865568447758
3.83718077889988e-05,16.9688218499892
7.32484423954507e-05,18.0544226417096
0.000131433167108916,20.0501014515756
1.70301748810289e-05,20.5740205071283
0.00069447481315112,15.3978679421487
1.43062608435785e-05,19.6519284043568
3.44118224966049e-06,15.7317527005057
0.000241531186466591,14.2172805111964
0.000503161730582066,18.5386991752256
1.04141416059521e-06,21.5140144623044
2.99089559893342e-07,21.4106192574458
0.000840792710674286,15.5565903453954
3.17881637304828e-07,23.0520582753617
9.02483548442479e-05,15.1455534050955
2.89451695335232e-05,14.4336466805097
4.55555142701251e-06,21.3713732654936
0.000562248449691491,14.1712062654362
2.67996499182148e-06,22.4571984784161
3.02749639718383e-06,18.6549362970507
3.63114097335434e-05,21.5020025141745
0.000591698151706955,14.9932934819469
5.01397287241113e-06,21.36254924435
6.45531818392882e-07,19.7724129183397
0.000142350248184791,15.5936651125097
0.000133472581558168,18.4394399158676
4.08056944070342e-06,21.7893007872236
2.03135291641687e-05,20.1111532317231
4.80723243029308e-07,23.1047572628675
5.86799379435191e-06,21.8249565212259
0.000301398250543227,16.744153397447
9.27680768714489e-05,18.8753875077475
2.4953501995191e-05,21.533321777634
0.000436862779504293,17.9854405272549
4.30043683470602e-06,22.1464662035349
1.69854007640498e-07,23.1959710743311
1.50120014644125e-05,21.5198407962752
0.000762412417075397,16.1813379356844
6.20439819480869e-06,20.1441071208538
2.49913661923686e-06,20.4956557733304
2.24879799513006e-08,23.4991355647725
0.000114311743848866,17.7260083978002
0.00023498900629694,19.43980005244
5.85412634223615e-06,14.0634249158672
0.000295042006039764,14.9191874925106
2.60215542188764e-05,20.9111809492339
1.07697610310762e-07,23.1455845495794
6.13851799306156e-07,22.5846650459046
8.00218914944032e-08,23.2278479479562
4.00132362432408e-06,20.6338506343045
8.90671152741558e-05,20.8020282111766
3.29292463016291e-07,19.1655443359914
2.10875969433362e-07,23.1316057646628
7.28172064775782e-07,23.2660544034822
0.000690925399845253,16.4673875579908
8.37709045367635e-08,23.3749652616767
0.00011739720062643,15.4130869667874
1.14030348099759e-06,20.9243590014402
1.22346311109206e-07,22.8077766397005
9.8776254479755e-07,22.0054289804266
1.4902224433771e-08,23.207813014424
1.24292841907855e-06,19.1219834421742
7.5833893339634e-07,22.5365272455353
4.6402592880889e-06,20.4110740069144
1.88966008330188e-08,23.6490817621135
7.53762015940325e-08,23.4814670615257
0.000725619604365383,17.4736875658507
1.00220835082699e-06,22.7762986745713
0.000100546437728567,20.4056459600986
1.06373910721284e-07,22.3290149140893
1.18531127028827e-07,23.5587440718735
3.66329794613096e-07,21.2187703749017
9.29302341010947e-05,17.6272143165098
1.09725632376886e-08,23.4884149030847
0.000326100538320749,14.658023459337
5.05828495772471e-05,20.7049230312127
0.000544123985431995,10.2522707478312
0.000157843070176236,16.0284215556913
9.75878733373828e-07,17.1970864963241
0.000149868503921454,13.1927649374405
0.00010456238240288,18.4097627367166
1.25462000524391e-06,21.5962285735784
3.81007963032453e-06,20.6557476475666
8.16749098961188e-07,21.0184980196423
0.00020870315213192,13.4465443620546
4.36594320246267e-08,23.4494127925278
1.29781664350755e-08,23.5829759518128
4.48115800120659e-05,18.7077153178478
8.61105712670751e-07,22.8754198205429
2.53312422944225e-06,21.8218747187558
1.6222060676162e-06,18.5393007299809
0.000772048940674733,16.5842955777433
2.0577460711852e-07,23.3441973618697
0.000215727931458547,14.7024396645508
6.24163160105378e-08,23.4357482482239
0.000396471994068856,14.9712909629631
0.000109560013972687,20.3085659062439
5.05242604652844e-07,23.1401319419727
4.68064238413388e-08,22.7360386135301
3.39801868475325e-08,23.5653886608772
1.38196050283655e-06,22.8882036090313
0.00112377052733501,13.140633944642
4.49562661851994e-06,17.2732258544063
2.29461059311847e-07,23.1869683081807
1.03149551018109e-06,22.7128195701838
1.60105880450166e-05,19.6415136512021
7.0869115190549e-06,22.6322161476775
8.96835535005935e-07,21.7924008454023
0.000194207802709338,18.6044468181494
0.000744560377344892,16.6455943612695
3.89526650066105e-07,23.0311780992112
6.90791652694567e-06,21.6891220783002
1.53011504595615e-07,22.9957034886271
1.05477516944323e-07,22.6331388618291
1.4904036750544e-07,22.6409378181871
8.36579472925743e-05,20.2070203746692
6.75910252870336e-05,19.6868586897567
5.13307643860406e-05,20.2690438352147
4.36576226957439e-07,21.1459350021367
1.26163884163199e-05,18.099587168001
3.98167382731855e-05,20.3690217593549
0.000107559403180219,14.0160731422914
4.29505010404719e-07,22.6420064888807
1.24679973387332e-05,20.4849938054391
4.90877112197654e-08,22.3754022061635
2.66496150794532e-08,17.8891858229238
0.000232024472287551,14.1659020335266
2.89289919515728e-05,14.1576036820614
6.04559934117275e-07,21.9601736721556
4.25177709422013e-08,23.4240154374924
1.69403189735125e-06,19.7749044698752
0.000274922471104537,18.1250393996608
6.01360215852893e-06,18.897277113302
8.33148834793779e-05,19.4046129826352
2.38359230526765e-06,19.8757459407254
2.14528181799489e-06,20.5423797812416
5.05649793896809e-06,20.9872574220149
0.000281856713023228,17.2047658267339
1.2401207460867e-06,22.1999674439991
8.36422256073076e-05,19.4933507990041
6.51190643177044e-07,22.4589110365334
0.000233293716975417,13.1169498174478
7.04328596779429e-07,22.8676235507204
1.80691306552238e-06,22.34256076191
3.24126226186824e-05,18.7170508145955
0.000139394731104137,19.4638063703545
7.87175816760351e-08,21.4681501941169
7.12641378305329e-05,19.7851190799595
0.000154082634915857,17.497792682061
1.52022056875132e-06,21.8837236054273
4.87733563545967e-06,21.350153093641
0.000133220845868242,19.9852067085328
3.07265892558842e-07,20.4351800143924
3.07435416193062e-05,20.4215887832214
7.99662259470292e-06,18.4236114296559
0.000108004442644084,16.7139566448885
1.56485600793015e-05,20.8451057730767
2.57246158885901e-05,20.210449415028
2.10182174629856e-08,23.640776621735
1.89150167645146e-05,17.4042695145477
2.69736002810229e-06,22.4873707593106
4.50258156732366e-05,19.6860057542251
1.49166155765014e-08,23.574917463399
1.49136086525428e-05,21.9020272896858
1.1496864888794e-07,23.4628738476878
1.15782301168157e-07,23.4942147511265
6.57874527567973e-05,17.348940739889
1.60916537348026e-06,22.7084877698836
2.19834942385372e-08,22.998009763437
8.38036534736223e-06,18.9134994175978
1.71551058248379e-07,21.7389071323304
0.000288360845670603,16.1309186097355
2.01442160328089e-06,21.9887951523775
4.14489778112545e-06,21.5087284453597
0.000256526064805604,14.3775466435432
6.23857874854455e-06,17.3246778591133
1.13355108112161e-08,23.2619362273127
1.21198900224407e-07,22.6270637317583
0.000335476132956098,14.8090587093901
3.3167051818628e-06,20.8552957536152
2.01362286575544e-05,20.0561618680902
1.21580670565419e-06,21.6003749443643
3.47377784117125e-07,22.2861325601833
1.37280891666354e-06,21.1731481953883
0.000137302444107449,18.0310732288198
3.03310444653096e-06,22.3707104024749
4.18751688027358e-06,22.6027941053595
6.11634126523345e-07,20.1040525275709
1.36881396992057e-06,22.6298063508532
0.000165640910625636,18.1678362275202
4.80404006230787e-06,21.3453242511803
0.000667660618899024,14.2866523795546
2.08191128396289e-08,23.4315463361826
3.80945418107932e-06,22.1428049726663
0.000911089665511939,13.6919705254749
1.34831304875399e-07,23.0196393327328
0.00051151105476209,16.5459414595344
1.19907455460775e-07,20.6071839638485
3.64027019339066e-07,22.9321594897665
1.90604887728624e-08,23.2379297107729
3.21181257092477e-07,22.404836555615
3.83429834445878e-07,22.5430807928186
2.83395616100405e-06,21.1359564914077
8.01626531829699e-06,21.4846447577711
5.54817140778767e-06,21.0025347304671
1.1253392666965e-05,21.5584506217283
8.49913562910342e-07,21.0997899489789
6.58080605536264e-05,18.8797987505558
1.66899204967875e-07,22.7215088316541
2.49591104743825e-05,18.6494229762896
3.99690511594525e-07,22.2917353260224
3.25697798580639e-07,22.4832650659817
0.000110289255997543,17.844198951746
9.61680484040909e-07,22.2068615981394
1.64418231218477e-06,20.6693430447774
3.91142053643294e-08,23.1645132111078
0.000749509252526345,12.4760314814251
2.21069108830125e-05,21.4039892801392
8.46509670018531e-07,22.9800624920313
3.49809268987284e-05,19.4991332444078
0.000449326229290754,18.3239390600882
1.88695618969684e-08,23.4488988850363
2.87369461029601e-05,11.8009526708171
4.29389968097892e-08,23.4215833666155
4.24009618535274e-05,16.5252592441218
5.75825326225294e-08,23.5077703417762
2.28410138203727e-06,21.7819305866429
0.000259110950155183,18.7021128677721
0.0008782765725216,15.1998702089641
1.94521468348406e-06,22.7116194833439
4.94812651666684e-08,23.3027879042013
2.28891029895315e-07,22.2765758380647
0.000836415797480838,16.4183519047454
2.30554178956766e-06,22.9137017740809
0.000106575956325191,14.3753189377991
2.56126177027681e-07,23.1056678481392
7.15433614784087e-05,18.9670194892748
3.63442695926956e-05,19.9169420161784
1.43844004552197e-07,22.3411574405739
4.93031642350464e-07,17.3520585928636
3.96316997979584e-05,20.4015347943861
1.6231685880953e-05,19.3851190893292
3.09785199146319e-06,16.5557967690586
2.89518999892562e-06,18.5560839472258
3.00260225723894e-07,23.1784455558852
9.47653867586527e-08,22.7414686949827
1.73849597967479e-08,23.4964201726321
6.46611893252112e-07,23.0943166833218
1.81303122307777e-07,22.6977194839439
2.64222381914863e-08,23.1919974388613
5.50048177903584e-08,22.6959147534695
0.000240876957976536,16.8422245536957
6.27375978678617e-06,21.2572861283243
0.000122361350203513,17.3094136140988
4.67315963587804e-06,21.7908663396495
7.21555462516426e-08,23.4530876776174
0.00112494398501466,14.4015025411718
2.71421190218499e-07,22.5997817173628
0.000289431057071844,13.867172786459
1.10848388329221e-06,20.7453998230892
1.51553123586329e-08,23.0369658056407
0.000126953813261616,19.0426182298462
1.05383336870839e-07,21.7245668772536
1.38476152757405e-05,19.0569071275328
1.98320266341414e-08,23.6756248213814
2.88103482675394e-05,20.4495554261595
0.00111711229804174,17.3284434192302
4.32450744564488e-07,23.2548937254866
3.59817530382575e-07,22.7068478195246
1.46108759355067e-05,19.5886611415649
1.41138643280399e-05,20.5409194442387
1.68164343532614e-07,22.1032952571536
3.8202650406244e-07,22.6478847226418
1.2330399317174e-06,20.8976435913745
1.84723958915208e-05,21.6112724997685
1.00907312846828e-05,20.5532120067247
0.000730056557878678,13.6988600144656
1.48800432598578e-07,23.3483110740612
0.000121432932174732,18.6307503963378
2.25361435838134e-06,21.8930856288476
2.326424761478e-05,17.5055148824463
1.15696816334257e-05,20.7257437139722
3.6225967764757e-06,21.7642846044571
1.50660376778414e-07,23.0580073165203
4.20826895598083e-08,23.6081681395745
3.0573850449246e-08,23.5640505777889
0.000677041424124592,16.1296101702103
1.00113683381462e-05,21.6496802111764
2.80663274758566e-05,21.2364412056304
3.38640077883681e-08,23.0959898117568
2.33838141801103e-07,22.97531787182
1.37012398906202e-07,22.9191012341225
1.91261456422009e-08,23.2524442061349
4.19142960235623e-07,22.9008540053055
3.0041476956951e-07,22.9746936559473
2.57279577567567e-05,20.7014086787115
2.23358895365692e-07,22.5462103163068
5.20801932242407e-06,20.5899151177625
6.22272558684774e-05,19.3787257461385
3.57478104445285e-05,20.3012544605752
4.09288695758838e-08,21.688371325335
2.33522238471152e-05,21.9911765457741
1.29567061295078e-07,20.9321263585392
0.000349333225503406,16.8878579020664
1.60439725890545e-05,21.587531667578
0.00108822253753329,16.701610486657
6.5310552401579e-05,17.0952359602164
9.37612352485913e-05,20.927563600225
1.15259202377986e-06,22.53474248455
1.35068113737441e-05,18.0046239360049
8.97730792925162e-07,22.0568264930275
2.3704712590797e-05,20.7048034103575
0.00241092722953599,16.7642699532735
2.18810228874543e-07,20.4735134984812
0.00102365048407427,15.382922478119
5.05114210735436e-05,19.6609818887312
1.44396621848427e-05,17.2201368456166
1.13512127294955e-06,22.5652067702016
1.96107688129892e-06,22.5351044309018
6.88844717595463e-05,16.9546104161965
3.38506641605473e-08,23.2058274813878
7.19577181231288e-05,19.3680248273031
7.53293370720095e-05,19.8217714804126
3.47307940715041e-08,23.5389538753536
2.78054913342827e-06,21.4473051670173
1.24649423500446e-06,22.7512829170668
9.4401073240222e-06,19.445911811066
5.57835945332688e-07,21.7892384545085
3.50340147626323e-07,22.7686357333008
1.65241628471434e-06,22.544292145282
1.30441031562202e-06,22.2175095298379
0.00018096849784602,17.6783432468682
7.44366858120633e-07,22.9190521711099
1.27382408930491e-05,20.3079715860357
1.93630918252752e-06,22.7047467552786
2.13367371450692e-07,23.2830090089556
3.95841193117789e-06,21.9169770241608
2.20116594081371e-07,22.9847514640351
3.63686314455914e-08,22.4140285378941
5.45216465231064e-08,23.3034186619788
1.98248616945247e-06,22.0925256954279
0.000159668166120831,14.5983576972001
2.74914713870398e-05,21.3593046938547
4.59268825658829e-08,22.9116120467598
4.88022533034183e-05,16.3279415736429
4.571131188221e-05,18.1209840425841
9.76528502825351e-08,23.5371349100612
2.1360343597212e-05,20.0772988311921
0.000362387054627854,17.330303260605
5.45412113663984e-07,21.1873003496943
1.59385270631138e-06,17.5185196110998
1.09840193110078e-07,23.4525610402769
1.58773923549854e-05,21.2520500401952
6.547398904458e-06,21.9905384974269
0.000153886389698767,18.2936966517061
0.000196906973166329,17.6631992720612
1.94173212804248e-07,22.8793967256919
1.2875532280466e-05,20.7814389957269
1.09093010168487e-06,22.2429994672136
5.41474343990004e-07,14.8499405951602
1.86150152466668e-07,22.960287144031
0.000384774185315768,17.7638214834223
0.00191402577741313,9.25954370779425
3.98992590311541e-05,20.0636118040242
1.14249907306625e-07,22.4478276187134
3.61279471662305e-05,20.6603871160169
2.59094368209582e-05,21.6430665695331
0.00205522319910011,10.1236224510706
1.57348340220413e-08,23.0311762148167
5.46708858091518e-07,22.4119632949694
6.65257938945866e-06,21.5450598646701
8.1722630401497e-05,16.3597459770196
2.17623819316946e-08,22.6782567060659
7.05496739977279e-07,22.9277667980583
2.13079971562151e-06,20.9039180012594
4.86584821290011e-06,21.7699649691536
1.1394279371751e-05,14.5212460348326
4.20110092023272e-07,22.0401524509807
2.00505560406724e-05,16.3618307488924
0.000472587969371726,15.9164135092
2.00650032137298e-05,21.288707839184
1.77968091650606e-07,22.2800768903057
0.00102079919406937,15.6606284929339
1.5365753871499e-06,22.7056448296985
0.00022889936107103,15.9366744223796
3.63509013855473e-07,23.1831613906969
0.000925312130393905,16.7747106677826
2.06346882403795e-05,18.9312123416258
3.14220100931833e-05,21.5323837820614
0.000267412871230573,11.4617623079983
0.000452112072205649,15.2341465534408
1.87864680745898e-05,20.3877163383395
6.1184570395222e-08,22.3340934159065
2.0091997445955e-08,23.6604792881292
2.3377111697715e-08,22.4616535894198
2.51076469715839e-08,23.4481431689834
1.22283786981843e-08,19.5121604508323
0.00121718763855865,15.6701425666206
2.41431102437653e-05,16.6283586983525
2.08194573758494e-06,21.1654602502398
7.39708508994278e-08,22.510367354976
2.4148153076791e-07,23.2162039686013
9.58547893282256e-05,19.2281994328497
0.000254002646743695,18.2947147111277
6.71251637419375e-06,21.7311256040753
1.61197442320738e-07,22.4755148263151
3.3118528682005e-07,23.3180586274586
0.000176137683652234,18.3137857844992
4.55611955577147e-08,23.0603942943456
1.74544739457782e-07,19.5648995733951
0.000115496328074098,15.3094763272514
1.71176252527089e-08,23.2495074332884
2.3195897931891e-07,21.5920410975271
5.29941280313978e-08,22.9509201498835
1.56920454215905e-08,23.6838441250427
2.58248279271559e-06,19.6939850955224
0.00020986318938014,18.7278769794584
2.56377838167511e-05,19.4709206752516
1.86172880374085e-05,14.1246876692608
1.31405729441607e-05,18.7255938419575
5.49754378564226e-06,19.5513095467087
0.000128439883534016,12.4499503178132
8.31587320757546e-06,19.3357560683714
0.000750662321379199,15.1396642978687
0.000300178462946647,13.7427802470401
1.5490008640619e-08,23.4058066706955
1.64733025216585e-08,22.976714681809
2.31094067145235e-07,23.2367061326633
0.00222640712983366,10.3625463711219
3.07492105672783e-07,22.7573182507624
1.78382608739601e-07,22.9703665819122
2.81745782020969e-08,22.7471539718373
0.000105016433200244,18.2327387016736
0.000120044521334969,19.3614722578678
6.10413523822576e-07,21.8613472276625
7.03006766384397e-07,22.9788495098213
8.20814972062103e-07,21.6614632206501
0.000502702807755389,17.6775908692494
1.19667359200678e-06,22.85637967416
5.47275183596982e-08,23.1809495546105
7.54794805408508e-05,20.645647865864
1.50998241170604e-08,21.3096507249286
2.52167919036627e-05,21.2767520205463
2.08642626372172e-07,22.6883763910491
9.47343496846409e-08,23.4350575947117
1.35402333541627e-06,13.0630293221199
5.4415847657578e-05,20.1869338545636
8.7350924725388e-06,19.6720610615706
1.93222623611016e-05,18.7757836028165
2.72753355252374e-08,23.4015605670561
7.11980417605888e-05,18.6603357723711
1.55390211449212e-07,23.0555536693261
8.62205738077492e-08,21.8599487701015
3.01278285817887e-07,16.294644238331
2.85363746100156e-06,17.296785825466
3.95726308281831e-06,19.5336755431606
0.000485269738747813,17.5853931288234
4.80519428534073e-07,23.3657115603839
3.75138390460565e-07,22.568083160936
2.40076450041255e-08,23.3164009968953
1.22627914513653e-07,22.4700330004074
5.59346053039047e-06,21.1479194427334
0.000405665223711881,17.9525111250672
4.51915976967954e-07,22.8672778840093
6.79238146264191e-08,22.8196430132602
8.44052689284784e-05,19.8006351080939
2.3615228997334e-08,21.2051757951107
2.70591976536506e-06,19.067071141624
1.84827263741253e-07,23.2346518574241
7.80355232910686e-08,23.0922859655606
3.42480446912873e-05,18.6499312637017
6.70435271938134e-06,17.3748235251403
0.000157573338531706,19.7196565662994
7.0098967577809e-08,21.5591831851933
1.37083442342139e-06,20.7122497328377
0.000488996332825146,16.7932494786413
7.19027647642944e-05,15.4730895007839
8.29432268574904e-06,21.3632707764676
6.28349738504961e-08,22.7170328700796
8.11831652559211e-06,21.9070253635074
0.000807864648374926,14.2176645508009
3.28258534496985e-06,21.3748743050022
6.76696765824486e-05,15.5481374430213
1.11448084921177e-07,23.5129715533277
1.88759708919915e-08,23.5427232424568
0.000141310252539044,17.2581049430603
1.6365796154746e-08,22.9947979810347
3.22749575600176e-08,21.9983183424594
0.000286429173546146,13.1870666073341
8.17250377439733e-05,18.8862046606209
5.91121836558785e-08,23.4157815475989
1.27813307697012e-05,19.695831264851
4.06863551045667e-08,23.3775158787946
1.52983521149261e-08,23.6278188807136
5.20376643594958e-06,20.4513921887943
7.24617795497386e-06,20.8076334649258
3.28265082296576e-07,22.1379434104957
0.000167847521894995,18.5679491213939
5.03101414645607e-07,22.4604466703765
0.000450197886581092,17.6809361431786
6.6196073782907e-05,13.8545082113893
2.89390243033785e-05,15.3880773972272
0.000167223796095462,18.1085575709486
9.8247299898992e-06,19.0607983538463
0.000664748813918577,16.2392112592015
0.000258321039704202,15.2010155694219
1.36498385198715e-08,23.5519538038941
7.25009052651143e-08,23.2975251900869
2.35627630242394e-08,23.3388717064315
1.16046843788914e-08,23.6964687433091
3.33801649678356e-06,21.3190712282412
1.34145191380234e-08,23.0306744718558
3.12795511248277e-06,18.56930384063
3.6427291279695e-05,20.6807446782639
3.02337831126919e-07,22.5004074182654
0.000243334757478956,19.4709390073546
2.94293462847811e-06,21.7280222151019
0.00349641531811505,11.6420355052102
0.00013014077303905,16.531338957855
1.65917776736262e-06,16.0220273314187
1.21172350504938e-06,22.9840539477618
2.32732840679602e-06,21.7661760883811
2.31843784935961e-05,20.4806922496711
0.000521988919502315,16.4939932326331
8.93740137520571e-07,22.2098722749021
5.48877340773524e-08,22.5321422340081
0.000315987203775235,18.2470185975566
0.000192842407952171,18.4473523993564
2.37866506807945e-08,23.5503978644268
1.60072889434835e-05,18.3743661655307
4.92040890624084e-05,20.4776088632909
0.000678095546015553,13.3064214599027
5.03389337922183e-06,21.3925137580155
3.0187738033831e-05,20.4520304943359
6.06776999137181e-08,23.3014880284853
7.38248697905375e-07,20.8247199831091
0.000281117384022224,19.2447953667434
3.27214188105625e-07,22.5922404748746
4.15645585759057e-07,22.1716732729204
0.000278727492786055,16.5289357411326
1.36341674573351e-05,19.455047371008
9.77254823622251e-06,19.5008280153686
8.36988986218859e-08,21.6329987486895
2.89924462465542e-08,23.3209307783053
1.1232222482756e-08,23.6014923078189
3.7152068775936e-05,19.3992617274428
1.60266221906765e-06,16.6988982165
0.000987525339431715,12.1643943686755
8.83988108559721e-06,21.9905539367297
0.000591780496084749,13.0954093290835
1.80578051418177e-05,20.3477968917949
5.31432202511615e-07,22.8016395105033
3.21286799160475e-06,22.1566476762868
4.36378337460561e-05,17.6890965773363
8.25881350285779e-07,23.0752509651958
3.69291320940734e-05,19.9391697203081
1.17716044970039e-05,20.5638402617793
1.29900337388114e-05,16.0241161038102
3.47954780422992e-07,19.5170718348662
4.46101729479492e-05,20.1272086346864
2.10498865548699e-05,18.4518263110151
3.94172300108707e-08,23.2346571159034
5.84560013052653e-05,16.3594297476068
6.72476150065935e-05,14.035886761326
0.00284000032797793,10.228833896489
4.4385051723516e-05,19.0737616207274
0.00066074685627707,14.0336849074376
3.0131755058962e-08,23.4183541128201
1.59669882795673e-08,23.6803199278533
7.60365952809894e-07,23.214713114593
1.64410067833222e-05,20.8910781316621
2.3688165290556e-07,21.867622050077
1.23007958413377e-08,23.6202219823784
0.00057542772034158,14.4436655401999
1.11866244535139e-06,22.6205336731982
1.85746298906378e-05,20.6324044888296
1.47639355292354e-05,10.2214935482826
7.46331417939188e-06,21.220044824024
5.56530808529898e-05,19.5174541708762
1.81085378573451e-06,21.508027445503
1.93690171761023e-05,20.988866677115
2.32677783184277e-06,21.5853589734217
0.000367802686709968,16.5156260537827
5.94574215638637e-06,21.0982110326308
0.000212954517571174,17.2039090027288
1.78407693043352e-06,22.7913256310247
0.000576205117707331,16.0337399154668
1.63966339462159e-08,23.0007632381722
5.06604971048589e-07,20.9583238860595
1.21922057069464e-05,20.1924138317275
1.83571688905573e-07,23.3894785754724
8.09586018390952e-08,23.3869180525508
2.25649508219699e-07,23.2566607222338
5.34011987035787e-07,22.7054274342322
2.59530256567508e-06,19.550982655188
1.31565799347059e-07,23.2787832746024
4.29022855234271e-06,21.4672454148176
0.000984216802621274,15.8621313527259
5.59911549097992e-07,22.7947838056508
1.56499470265036e-08,23.6527657610516
2.73493607820458e-07,22.8998666793399
2.37724311417433e-06,22.3930794387406
4.16026135848382e-07,23.3321885102584
3.96085161019052e-05,19.720090585649
0.000182933795820454,19.1683002324282
0.000221474707884341,13.6157813735406
0.00082511400639581,15.2070245343265
3.88512203506274e-07,22.145092403531
9.23627144216223e-06,20.2899855546718
7.01181867373403e-07,18.816270440553
2.23373740828581e-06,22.8890392361445
1.28109685916594e-08,21.367787835668
0.000165501641268945,19.5396236039248
2.00977524019475e-06,22.2467416506525
8.52351972569929e-06,20.6626005207345
2.51286219217488e-05,21.4166376392301
1.30824083591488e-06,21.3547585487701
0.000573667251845939,16.4975005339338
3.21416780668762e-05,19.185645106194
9.71249942559124e-06,19.661935086784
6.8500240844194e-08,20.4002578191566
7.2364449010654e-08,23.0462701411237
2.14521229024294e-08,23.3861536708295
0.000478310764410238,18.705482526785
0.00107330782857568,14.1760308425445
3.56235938121495e-07,21.7773637997987
3.86269345270879e-07,23.2103158799661
0.000343896027980175,14.7885082513522
0.000328276157593831,13.2449598035739
4.11120136312949e-06,21.6564472781848
0.000295009727361198,13.9379083911359
3.9342869970962e-08,22.7475328420892
9.00971343772319e-08,22.7797728436325
1.40210649087084e-08,23.4259241458009
1.19931499314316e-07,19.954165940759
8.42782211598589e-06,17.8057938377469
7.19764949942649e-07,22.8496563072792
7.63964797518516e-07,22.2973053084897
3.05612608885248e-08,23.2296153928838
4.31185115670733e-07,22.0354761782681
4.08712042434815e-08,23.0708926025722
1.14360840842282e-08,23.7025590885924
0.000120257748242911,15.3252905047971
5.56165556670626e-08,22.9206656941089
0.000311695803259706,14.7276939991347
1.043010121367e-05,21.4176175549415
7.21343279207934e-05,14.4091806747364
8.90705729089389e-07,23.1506475178741
4.79925049663192e-07,23.0172816776143
4.19208216850081e-06,22.0619951300185
8.45583948631363e-06,21.104847694445
1.12696227148622e-05,17.715893821054
0.000417619687419257,13.4425492317548
1.31453656084454e-07,21.0887897271773
2.73683826410706e-06,21.8262687753768
0.000844837252274202,15.054459846014
1.56547262682277e-08,23.1050505001206
2.23639875029583e-06,22.0026754216575
0.00152779320186926,14.300827312116
5.36130938744848e-08,20.6892642652859
0.000282214668966218,13.696268302268
0.000237873970233673,13.2320061445585
0.000108010165287822,16.6578543670204
1.27970129594727e-07,23.1369659809151
0.000563746897482393,17.7709992363923
0.000790250927151536,13.8400859775111
0.000347323741516913,17.0547719771298
8.99647622105026e-08,23.1919536597928
2.819986207688e-07,19.8953764424486
1.56857616394513e-06,22.7434031940315
0.000769954125793533,18.3907270263002
4.6762303418417e-08,23.1469830708024
2.37209597091514e-08,23.4473520441388
4.10966106449001e-05,20.5316331276417
9.16627345943323e-05,17.47660452709
4.04940973825326e-06,22.1631103550102
9.44964320377313e-05,20.5734242821537
1.61917367793796e-05,16.729423767892
6.31175918693597e-06,22.1625805651286
4.01891485377565e-06,22.4758886112482
0.00110198544955094,16.236350096412
1.40109274932885e-08,23.2687685172901
5.32982296111401e-07,22.6807815859197
1.15618049138721e-06,22.0866083019113
5.97865917795195e-07,22.8344184463346
0.000194662916338059,18.1201142773722
1.52547595911721e-05,16.5574752578321
0.0012670931082045,15.8570709283638
6.91792764487881e-07,22.79580520096
0.00144871260279456,13.0034055106796
5.92159909247474e-07,22.8070911555409
1.01012659277411e-05,21.9736340881493
2.120564084203e-07,17.028544495376
1.13444260169155e-05,18.6973387262287
1.04866888001569e-05,18.2645073397515
4.04120001379751e-07,17.1923562026041
8.68080307450441e-07,22.5235154962389
7.15433678144477e-05,20.6385345795585
2.19849533549074e-05,19.6995709731122
5.89551658734674e-07,18.5773539180234
1.34894215662493e-06,22.9880303945445
1.60950800723743e-05,19.2705329848613
0.000838014757101843,13.9210166658706
3.67465654138802e-07,23.2115079606758
3.55824237971402e-08,23.3476466594696
0.000532429827786167,14.9315231770736
8.71649942551754e-08,22.9848748613188
4.93968235182543e-08,23.3290159741918
6.14110185776184e-06,19.5672049365655
5.50594058832774e-05,20.9587402735878
1.18546726672526e-05,20.4736215634143
0.00153989282374755,15.5278560026737
3.82333963701911e-07,19.8941695081264
4.95018008281728e-07,22.5109745527289
4.28688738684213e-06,21.1923734402434
0.00041947132942209,17.8395520348444
5.48229459532506e-07,17.5101130852029
4.27003972985704e-08,23.0174212781445
8.24538735288034e-07,21.6665117860591
1.56090438063942e-07,20.7202245414022
1.23772427921809e-07,22.0018656922367
1.16155865454988e-05,21.6555595857601
4.72327307735995e-05,19.8702567096565
7.85547219864279e-05,15.9669040856338
6.68955196072716e-07,22.6906556757272
8.3616872321333e-07,19.026328451494
6.09215355347489e-06,19.6616471003708
1.0390946715155e-08,23.6359487087391
0.000146624826335438,20.1947741300913
3.72368256038962e-07,21.3561544674915
3.26049328114213e-07,23.124484062244
0.000191788130040677,17.2535932569307
1.74731886778076e-05,17.6353455400059
9.9488710599695e-05,20.48479337207
3.66775740314015e-07,22.0115611770937
1.03165404829047e-06,19.905419020045
0.000629349952463707,14.5707938766962
0.000158861436725354,17.8894810031404
6.0143014052458e-07,19.0137431381324
6.13364982769411e-06,21.9226454636957
2.04095338336533e-07,22.4666449940126
4.27805805332716e-05,15.6889781517918
3.6981464348591e-06,22.2036010837668
1.94280322827899e-07,21.8779213433234
2.61704636355705e-05,19.5206455992711
6.15119601382212e-05,20.0429981474682
2.08492979602495e-08,23.6839429233384
5.16857119022425e-07,23.0940276503057
0.00316157318396167,16.1218899433463
8.13630772399272e-06,18.7102718631691
0.000818826631039224,10.5817935988657
5.38670399527994e-08,23.2691987474787
4.56477501613767e-07,22.9993849741904
0.000148637260383793,17.8401287308708
1.22980220096135e-05,19.4099198959873
0.000198328196753848,15.1610357178468
6.96683249538569e-06,18.5065612416572
1.72703018101458e-06,22.2245606005662
9.62920162026775e-07,22.4671284226959
2.44711606040397e-06,21.2517027946672
2.72687939734111e-06,18.0921225057784
1.67664834670685e-07,22.7260202987864
5.54526802631205e-08,22.819268627358
0.00016357271581644,17.9797758565091
6.99675541714178e-08,23.2009987255073
2.61288007199662e-05,14.4724305654481
1.38803638039951e-05,21.0195220505575
0.000218370357601683,17.6211548218206
3.29059341837053e-08,23.2801658548663
1.75083944222884e-08,23.6586698059248
0.000353897767355217,13.0120726407
7.5577460605277e-07,22.4028739969131
3.31455926335142e-08,23.6224170957366
1.45169837772164e-06,23.0615762247896
2.30293933621424e-07,23.2026921875779
3.0190115775818e-06,22.0395329842915
2.02256511538157e-08,23.0804507303472
1.5597965453439e-08,23.6818708100132
0.000275203043666957,17.4598033571676
6.90534593702929e-08,23.2027110035119
4.31497002182821e-08,23.4096295011272
1.58501183219083e-07,22.1583003004722
1.01106885138846e-06,22.6380959220585
5.75051536165167e-07,22.1520475025553
0.000395312002140416,17.5051022942648
4.4277260770059e-08,23.360409984452
7.12448543239342e-05,18.6736832010876
0.000608074153768457,11.2992251797629
5.76529287190802e-07,23.2381390670047
2.56625627807105e-06,20.7677413930314
6.40179651920413e-05,14.0432548559686
0.00155266635420244,11.9840072318032
0.000146473838229259,18.2714386954048
4.57772114477162e-06,21.5366527963732
9.75191302522532e-05,20.3047991263635
5.62597730271605e-07,21.4836844244839
0.000506046134812241,14.588660697188
2.17089814623368e-05,21.1466793074168
9.03068955089256e-08,20.3282170650055
4.34374636414629e-08,22.9980872375168
4.66097263867261e-08,23.2668755589547
2.18727802808877e-08,23.5573890037697
0.00267035315755435,14.2395939578235
2.35970756154815e-06,20.154957174237
6.04415836925106e-07,22.3427462092497
5.12773037085116e-08,23.344364464374
1.14631318823966e-07,23.0725505208877
3.9920754364304e-06,20.7065593681179
0.000652646271146025,17.7254586613479
0.000147056208538648,19.7685049387403
2.85796186317063e-06,21.2628623674908
1.16059722249682e-06,22.2903761402619
4.58430311507221e-07,18.2501620859362
0.000704064773363739,18.2687486152665
0.000217842569453901,18.4616396672963
4.0259454630907e-06,17.8004302550492
5.22782841658396e-07,23.2531644573735
6.69416662092956e-07,21.7240172426604
3.34156615790447e-08,23.644003423271
0.000185107019542692,14.3073243479353
9.905609958257e-06,16.3706291702818
0.000267398387869266,17.8949150341821
4.98725196810009e-07,22.7469134161437
0.000306761025583157,12.9480335095383
3.77318932103492e-07,22.5443408365087
0.000533086391284268,14.3547011865047
5.02632336603658e-07,22.5978309972423
1.03235203073811e-05,17.4795173706725
4.74408131000515e-08,22.9100527586725
9.65743554803363e-05,17.3148384981876
0.00151279151966603,15.9107750773747
2.01515038608472e-05,21.2446348866191
1.7366843301118e-07,21.7809593773435
4.40928326320816e-08,22.9898334876329
2.01694672630505e-06,22.000033103281
0.000907483336495001,14.9207743844313
1.09432883725835e-05,21.0577397946252
0.000139273956010476,16.3629328701353
2.27451216474162e-05,20.7146986919639
2.6331752872372e-07,23.376971721678
0.000694773422395699,13.3464472474141
1.02203085490385e-06,20.5221733550751
0.000349230243798931,11.8404751798408
3.16028552808131e-08,23.3944154090184
0.000965237929653197,11.5089147100867
0.000630019952702425,13.2694722240216
3.56502594171927e-07,23.256827659217
8.49986378945958e-06,21.2210214853351
0.000698383445216973,14.0554488671674
0.000143512732294693,19.3947334790132
7.89428880093929e-06,21.7143261020967
3.15942833567261e-06,16.6921198915075
0.000215231950597857,15.2274304109212
1.02362610609234e-06,22.8468163923113
3.69385257895602e-06,20.0374922980768
1.68486031096037e-07,19.2746332541897
9.01541687076101e-05,19.7719761335139
5.487250259283e-08,23.0611394552426
8.77426068069612e-06,20.7657027913709
7.73601770621628e-06,20.8604132649455
4.6825714908067e-08,22.7169291978229
2.00640241590438e-08,18.5082567791083
8.51142721261893e-08,22.499035018825
1.16444360324532e-05,20.5623072711816
4.37259555018621e-07,15.0704521726902
1.03093406345751e-08,23.47204827454
0.00052912104659826,16.0238409160009
4.66066197522375e-05,20.9358151906947
0.000149062180977695,12.595455417425
5.73012631871621e-06,18.7680419804352
0.00342484048950961,12.4160175977713
9.47653534578991e-06,19.3767884357768
0.000268066140395063,14.5431425591708
1.02121232048003e-06,22.9115070834382
1.68473697472213e-06,21.9896971585611
2.3594108627866e-06,22.5216230446529
2.17145670362571e-08,22.7572390883669
7.07289350215049e-06,20.0906238457996
1.58532724856405e-05,20.9582774815711
0.00218913501918177,10.0101723742146
8.40171105715026e-07,21.5409107538728
2.62267556622466e-06,21.3311276964649
0.000347830853017932,15.3587204505541
3.8831415054822e-05,19.5321147984872
8.41807352797283e-05,16.3997951488485
0.00282357858504434,13.0813679695363
9.3020416848128e-08,21.3048779151937
5.71343349308819e-07,22.2003280840071
0.000251877712479405,17.8896094933823
0.000242468807596391,17.2621513950997
0.000236851977049313,17.3761208365519
8.72996294557326e-06,21.4712452764755
2.11616123741065e-07,15.8966106592255
1.41622004390265e-06,22.7020359315217
1.57827958311594e-06,22.1011057791536
4.09519393863978e-08,23.3633718171993
0.000174829738234493,16.2894891282369
1.96661430015231e-05,20.1759416083344
1.55742107934333e-08,23.194812418706
4.14159510776134e-07,21.9396862216497
8.15018048488073e-07,22.7098079181197
2.19048921801743e-06,21.3099626406058
0.000244355640536007,14.3644168318368
2.50384274651222e-05,21.6323581513168
5.67432205597797e-06,20.2606468178707
0.000251910461036136,15.554244426999
5.91404785130244e-08,23.49388259858
0.000175745064967249,14.8345998233561
4.02007717669546e-05,19.5692200393169
1.16114592118611e-07,22.9570769378993
4.14648173979214e-06,21.7582439333414
2.12377256994468e-06,18.8067942228244
3.0425688402521e-07,23.2399070237746
0.000133181715653263,14.861988102324
7.38524594797365e-08,22.3247874786881
0.000307112679585646,17.3724967078836
5.1028651099537e-08,23.0896396135613
6.51500098137832e-06,21.1876895535583
5.38154133072869e-07,21.6337155418095
0.000140998572346933,18.9511257699083
6.91096890558099e-08,23.5687559516645
2.58360131820881e-05,18.3953594995724
0.000220448504171903,17.4904286312272
0.00130434943185631,14.7505324329838
4.04259160393008e-06,21.5131990465957
2.13124549461696e-05,21.076297171863
0.0010487935794653,16.1655382501513
0.000631091500748998,12.3818001966461
7.77763119043139e-08,22.1588260592774
2.89096768625674e-07,23.1377608414446
4.52580625615329e-05,14.9587254841271
0.000200430242052127,13.4232488912314
0.000475574553179714,17.2628478087476
1.05349379484486e-05,17.5741299423121
1.08698144563346e-06,23.0844353615137
2.62404226953718e-06,20.8604426156635
1.50970736703902e-06,22.8446072376674
7.0044130050266e-07,22.4962904262088
0.000210589830195941,15.9576785585856
1.5941171329839e-05,20.1852149709923
2.68161064781795e-05,20.2013385686656
9.04841443417136e-08,23.1961825263153
1.17980841314548e-07,23.3277733025821
4.43889693152843e-07,22.9361797334431
2.36813515064369e-08,22.8923642732043
0.000519158363709939,15.6189761266252
0.000910247093673031,16.1866582664348
4.25842727291614e-08,23.5333916443687
5.65592219518236e-07,22.4456780542266
2.41200247806502e-07,22.1800822943669
0.00038518129121747,17.164737113318
2.2017417713523e-06,22.7415617535146
0.00221660036449817,15.2022998250352
0.00143468975868626,15.6337000647994
8.17160821057261e-06,21.4572694327423
5.56727402555251e-05,16.3972856293565
8.89277954716007e-08,22.9175008611415
5.94309686731421e-07,19.6730608576442
0.000135851269281576,19.148023141467
6.49835270519055e-05,17.3259585471093
0.000887889850909963,17.4238346863499
4.25323879874521e-05,16.3159417849507
7.97441119690191e-07,21.8736444425658
0.00111376575251177,16.436767603526
0.000181846082774091,19.2684784040446
0.000813025304642216,16.3510076983734
1.53114084639008e-08,23.520023166456
0.00021272366490484,17.4168764958999
8.76071233076015e-08,22.7634036482369
0.0035207269998798,14.8114099652067
7.43444765949206e-06,15.686856970361
4.88878580871059e-06,20.6174489152779
2.79117521511547e-07,23.2187542088404
0.00064410684859802,16.3702820444382
9.36961764819121e-08,22.75222425362
8.2157168777119e-08,22.4829191649945
1.14955700608031e-06,22.8518366968953
0.00132020475729978,11.8167099854847
4.3806302003587e-06,13.5095284767437
3.39059100982362e-07,22.9838291089371
1.35791687103835e-05,19.0526848385658
1.53570697453241e-07,22.4344274906121
0.000100924199688916,17.163878876017
2.92168256529156e-06,20.8923283815936
5.01926316277429e-06,22.2811287695161
8.98039290967237e-05,19.5119399181037
0.000234253804373682,15.7019701760612
3.35435805637881e-05,21.2970104661876
4.47048341785253e-06,20.231206588599
4.32453943318647e-06,21.6431178658079
7.7298149415803e-05,15.5249870298329
1.49034768932317e-06,22.2486885077643
4.52335244940411e-05,16.5029329683331
0.000933175751893406,16.0698207204911
1.25079161909789e-07,23.4376288052061
0.000620197543111545,15.9798206449954
0.000466241793723829,16.3687768562991
9.5078866125858e-05,16.5922362914993
7.58666435316179e-05,20.1054498926924
0.000213312452340788,18.4115625397539
2.5992419545299e-07,22.6924356264135
2.25617195092124e-07,23.4106809499826
0.000150457630239743,18.9897322823921
0.000447021091325896,16.7286199921392
2.74703743910401e-05,18.1919390213415
0.000138451455436501,13.7792574166276
8.32118446002239e-06,19.0125514572199
2.3077352508068e-08,18.448205818719
2.47667564336974e-07,23.1303148652856
3.62855115934415e-06,21.7796650733237
1.85046812915976e-07,23.0562224715012
1.28225813205435e-07,23.2731676235791
1.06367967083404e-06,22.7329692175061
0.000449232530264406,16.7211030252362
3.05542265877489e-07,23.0310700062668
6.76269733716871e-06,21.4247258679733
7.48589469996279e-08,22.0215006019152
1.60817954250088e-07,23.048598842775
7.21635370353625e-06,14.740287384835
6.08620995678517e-06,17.1387757564544
3.40584657486359e-06,17.3962006899753
4.94721374022373e-06,20.3316920031034
1.52953172689988e-06,22.1723125079268
0.000160311060478879,19.6258776075081
1.44553363064454e-06,20.4564930563373
1.19073369628109e-06,21.5943369928882
1.89957707458753e-06,21.0168642317628
0.00126130441982691,15.4160528204252
0.000908954708010484,17.1300564337985
0.000285215556616975,13.9341181658225
1.49395706204925e-06,22.1331154007337
0.000889801937694907,14.6466854750954
4.11153742125641e-08,23.3600324994847
1.11521298614417e-06,22.6531131204041
0.00070082362535739,15.4561651754933
4.76728776460384e-05,13.721367788005
1.51907046698923e-07,22.3724849164284
1.02436667193124e-07,23.1903995588834
6.82804003896786e-07,21.3392805904981
5.91621572391609e-06,21.1804352839846
2.2146086618953e-05,13.7066470023719
3.48481668686424e-08,23.2753381124846
0.000593503724534612,12.7355960532572
1.73524426819966e-07,23.2125460608879
1.74960480462501e-07,23.1905486272228
6.15773567994495e-06,21.6564696693754
7.91946769714258e-07,22.7039816732756
7.49914587197537e-05,17.4721294338649
1.03647823691622e-08,23.5602003319634
1.45095461680068e-07,21.6830057207329
3.56005543596281e-08,20.6586876951853
0.0014010540871346,11.8532828899537
4.09673812403852e-06,20.071879037515
0.000135152194318676,17.5152281468204
3.93924150930205e-05,20.7394605527708
0.000156804598527969,20.3913474774647
1.35884727095934e-07,23.2200511255477
0.000208099820745446,16.205944738833
6.72878682877531e-06,16.8954028751465
6.85971390930637e-07,23.2404544174661
4.21685608135795e-08,22.457027635134
6.04854020442846e-05,17.5586393356784
0.00091870844194944,9.08703232908933
0.000833334760644382,15.7253732458119
1.00125777022218e-05,21.4044393244816
1.4768309908151e-05,20.7089573823835
4.43644172011192e-07,23.0042435060508
7.86076187642929e-06,21.0978604919588
0.000355901511189097,13.6951453533727
3.73649874584369e-05,16.4205717953451
3.20605941801016e-07,20.4622701846927
1.38767975486345e-06,16.6357555936735
1.11226118682839e-06,22.9363314042842
1.43234197615525e-05,19.1476664204902
5.96382279424849e-08,23.6565160524799
0.000297134907419294,18.393516110999
0.000249657217681349,18.6072252458332
1.41436745423054e-06,22.5501210206389
1.54023061831198e-05,19.1594672527711
0.00084734010995645,14.6655423997614
2.78279559705473e-06,21.3366911370275
1.25606469657914e-07,23.3193634382511
1.72518233591026e-06,16.8177357442022
4.41763434320556e-05,18.0668108626826
6.76643207665106e-08,22.1621557971376
2.59657530553924e-07,22.988333631821
1.47333443841421e-07,23.2471886501732
8.70107830503331e-05,16.9889279881697
3.31771541486042e-05,17.1581531661674
2.37574877031817e-07,22.6816910278223
0.000113851071098441,15.2311938294493
1.32389945364899e-08,23.406505994969
4.55852903619275e-07,22.3238195314285
1.92155969473914e-06,19.0061704491739
9.972501774331e-06,19.8324894886692
3.15411110587991e-06,21.9856826393695
0.000107039803611432,12.4794652276772
0.000209780189837033,20.2654527445661
3.42634308830327e-07,19.7820368318555
1.08022082692171e-07,21.8794259610511
0.000554993415443686,16.3340873099394
1.60010231470782e-05,21.4609046284087
2.20721461315442e-05,20.686422644177
8.5481317875743e-07,22.2752970650209
7.611416016509e-05,16.6031121305298
0.00165736965782666,12.6680096181548
2.03386546952131e-06,20.8333383964381
0.000188615545920714,14.3335602076054
4.0936893220832e-07,22.8771871839831
1.4039623680193e-05,19.0622791976453
4.40577633759545e-05,19.5693259804864
0.00172714455543952,16.264165992881
4.0051273507397e-07,23.0649643381364
1.39667018829277e-05,15.3292174276545
2.37141922118059e-08,23.0530210889195
0.000170561968465623,14.2963646126047
3.1601251575924e-06,21.8891671501149
0.000718940449179186,15.6844118640576
1.90417891333436e-08,23.6649606762505
3.11318354857908e-05,19.2412857506933
1.97451486866507e-08,23.0857250029303
3.04407040707408e-05,18.2033227632659
1.17313013941767e-07,23.380265500707
0.00081636646896693,12.1101253851377
5.28665069144795e-08,23.5306675891064
1.98762081656969e-07,23.3529672983439
1.59408676305551e-08,23.3864393374003
0.0008537007738761,12.391145405665
1.14154864489974e-05,21.4053107219866
3.71630596681221e-06,21.8251038936103
8.81305671363485e-08,22.4597410486602
0.00060667978408502,13.9508384824873
2.90388417910957e-07,23.2364554394364
6.24770514509528e-05,19.5895227605901
0.000993445892696767,16.4581879999364
0.000106073665894957,19.2383549085965
5.84969560866115e-08,23.1601669569923
0.000106136041938962,14.5060789761926
0.000522903906838878,17.0349191193989
3.57940060242507e-07,23.0160287207755
1.82035799606582e-06,20.9562422769137
0.000227618196339119,18.4428866568025
4.82613095349619e-07,22.4987467599385
0.000258522602818723,12.5343851982224
1.86844332542871e-05,17.8546352404745
0.000309701599551594,17.9143073229724
1.29453996391221e-05,21.8099287677245
6.97473698835297e-05,12.9104530753388
0.00011040058449247,17.8319703670006
1.16198643561751e-07,22.9832525784318
0.000111312173836445,18.1538871829329
2.87189463822187e-05,18.148586037356
3.20294430891937e-06,22.2787424614149
2.77273684264823e-05,19.7038888925549
4.66114250460309e-05,20.818531626392
9.4740228778877e-07,22.7012263650755
2.75975202568909e-08,23.3888479068217
7.71073394372759e-05,15.987500973625
0.00301946604608541,12.2256185683757
1.36132256162212e-07,20.8527700945388
0.00062644407222969,16.8968135965508
3.40377998844326e-07,22.7951977281873
0.000127616141099597,17.1617726576973
6.45528341441478e-08,23.3870904491851
2.60318720428831e-07,21.4581824320762
0.000109946044849989,17.1524999596705
1.20256817655574e-06,22.8773312968742
5.72419218598165e-05,20.1202114041655
1.8242701862873e-05,21.9884125133366
2.38110671750234e-08,23.4909626605067
6.45390923454482e-08,23.5400187568863
8.42165796446088e-08,21.1827753200143
8.65912802820455e-06,21.0079910559333
9.45983445126279e-05,16.5850483118692
6.18692623104002e-08,23.5490556025663
1.63901904205712e-07,23.3153223567361
2.35958961930005e-07,23.0929066087232
7.73951408473357e-05,13.2024563937676
9.3970515502513e-05,17.7125007369799
7.69665187223178e-06,21.5112842878528
6.83247489997236e-07,22.7842182449113
7.82636282135138e-05,17.1384476859139
1.00498682177333e-06,20.1890419012552
3.79944035469721e-05,17.3202053683898
4.69111415655681e-05,17.8813886083575
1.19433617991477e-06,22.5772203964612
1.63172858163281e-05,17.1260829867682
0.000117509558224471,16.7308982505862
0.000272259111072906,15.8627324694868
0.000149608920187703,16.8677416823751
1.04338321523052e-05,19.9921296964558
1.7384464920807e-08,23.368910090909
0.000106042440864344,16.0976857843784
1.14095340674387e-06,22.806480726306
2.90267288452146e-05,12.9530041959773
8.30032596347508e-08,23.4905531586578
4.39348499921732e-06,18.1448787610525
0.0023239346222672,15.6114826586311
1.39502645066679e-05,19.3872999373116
5.55764485276393e-07,22.9600332753447
1.37471211666674e-08,23.4883049970472
0.000127893144258335,20.4603143410562
2.25081137003127e-08,23.5470835786017
7.08078257676495e-08,23.4798477860305
3.2832012440288e-06,21.9019528306372
3.96119545419481e-08,20.5387568137677
9.85683764121914e-09,23.1150752192591
1.4971472189298e-07,22.8720739889349
7.3850001817616e-05,14.9331700640416
2.07828951964521e-07,23.0221712739731
1.19953460281982e-07,23.1781110758568
2.19044580662822e-07,23.1050420483565
5.81599666807507e-06,22.2588771106576
2.42159834039946e-07,23.0709489332362
4.30283453165102e-05,20.276598227721
7.36601772838019e-08,23.6379006409837
0.000338065079069093,16.8246527810036
1.05620919419518e-05,18.3149138416317
2.23957431157371e-08,17.723521131989
3.06459876097648e-06,19.794451062566
4.53426408765952e-05,20.1755563795242
5.0495871499668e-06,20.7641773510837
1.56330248245481e-06,22.8840935001076
1.01638475534326e-06,21.8892561571985
5.56867574578301e-06,21.27150231894
7.2423925139051e-07,16.2596142022523
0.000269998039190391,16.3699306939858
1.52061266368001e-08,23.3173592446161
0.000752143173696661,9.30290426246207
0.000332913524280606,18.0273771544778
0.00014933423101186,17.9978322827409
0.000619855570830286,17.7577189634224
0.000215996673802476,17.6086819304178
4.31287392012207e-06,21.0745175165682
2.28959599048536e-05,17.3295578068629
9.41912527073574e-06,21.9422453541938
1.49733232757508e-06,22.7946121016587
0.000462185105952673,17.4925723413585
1.26542117992932e-07,23.3279307946743
1.28605442754887e-05,19.8298345423029
2.65356341309601e-06,21.9553663932798
0.00112446265624428,10.0448103314544
1.88902411874258e-06,22.973720666659
2.57370974935408e-06,22.5581448718442
5.26858551154525e-08,22.8164694127654
2.24440572728866e-06,22.6682896417604
9.82689832040415e-07,22.4677158419458
0.000334424264386799,16.6564809515348
0.00123185586313212,11.4421751702675
0.000532381659794454,18.3222663951123
1.038020311084e-07,23.4423180624155
0.000580931054832936,16.2340728667426
0.000195200337355411,13.9872652445213
0.00034246234326223,16.5260912934319
1.17790226604841e-06,21.3827017513682
1.29510415962652e-07,23.3369609405679
0.000691036527673172,17.855134355469
1.77542748638657e-06,22.8041309958304
1.11452588791062e-05,20.518134723273
1.20930894177103e-05,15.4718551434284
0.000848060134542584,11.7246426095092
0.000947991426768781,10.2698984055534
0.00121296269892623,13.174889795055
0.00114290514984622,15.2636972005923
0.000119590821167798,14.6102962787209
1.3489661955282e-08,23.5127872366247
5.23534300009128e-05,21.2319371258338
1.75178253664463e-06,17.0382562675133
0.000206460050332565,20.0406607037542
3.22744345318694e-05,20.4787407706997
0.000191257801338194,17.8268178517687
6.4012242652907e-06,18.2421806463401
4.70661645382282e-05,19.5411292096865
0.000236271596852192,16.1479790978095
3.05423225350654e-05,19.1661898837194
7.30009866504319e-06,22.0296454592603
1.19985374260807e-06,20.8778484521387
0.000151434960217145,19.7841715299973
1.48067076378821e-07,22.931105733801
6.52452467734896e-07,22.637841707051
4.91741764471724e-07,21.9376704033377
7.54277363434545e-06,17.6539642772038
2.43304974887734e-08,23.4699511089535
1.88231189434221e-07,22.4705034216755
2.12143275385247e-07,22.710894027102
1.61144429349315e-05,20.3361688075624
1.37156079948136e-08,22.9437875001511
3.31182505199919e-07,22.7859452288326
1.14866220537558e-07,23.2143856908582
2.33379518515024e-07,22.5348344837465
0.000889339106949357,17.5624724640715
6.08136075155434e-05,18.2373459902676
4.99549421674551e-06,21.2947026482114
0.000846808187180807,17.0126029123885
0.00128327789859468,11.2353310960501
3.45721655761047e-07,23.3378045967297
7.44458806938922e-07,20.9634452909563
4.95790083119415e-06,16.5027034338009
2.63673125899052e-06,19.9214521438628
6.90636838770083e-07,23.1690884242512
3.64986559894571e-07,21.3208531244376
4.14986916308006e-06,22.1520850809473
0.0010520972850203,17.7838502977653
0.00260694907498896,10.645043593983
5.41529286732979e-05,18.3225433832823
0.000886469260701569,12.0984898269892
7.54306673039431e-07,22.0665033478436
0.000315715482517601,14.9322668177226
2.18187689338554e-07,23.1023718714988
2.9214220727769e-08,23.5479991549724
8.56659813289296e-05,14.4757045990782
0.000260137511046328,15.7901719483958
8.62284034597229e-06,21.1215895059399
9.17045340477136e-07,21.899846365309
8.48604672217979e-08,23.3630986207366
0.000277817281664315,18.2234921177898
4.39934782942543e-05,16.047526339353
0.000150458825700136,14.4504173716239
2.85201426559676e-07,22.9061558486176
1.05058570002966e-07,23.4984841346778
5.59587384118224e-07,22.5356771162237
5.86511340913691e-06,21.1120336088806
4.52804661135605e-05,16.3402705838842
6.16717702707614e-05,14.1221133291436
1.09686576688253e-06,21.9598338674394
6.21588801180099e-06,18.8575170483371
2.70083569655521e-06,21.6313220526372
9.73634177053803e-07,22.61688103415
3.88326880107593e-05,20.9326228404743
0.000113243609906099,18.862535168042
0.000300369982739226,16.5310216105379
0.000149036007109104,19.4785039575631
4.38882291273079e-06,18.4864078459178
2.16435412558198e-08,23.5188339658142
8.33112940188327e-06,21.6834643034197
4.4858502336581e-06,17.0701068665671
0.000157507566337468,16.5539882596092
7.18723470795457e-06,18.9199027582655
3.26714119729077e-07,23.3173439555556
0.000154446973631232,19.0481567276461
0.00090519457646941,16.8800614361649
6.55524854071758e-07,17.3324957994729
4.87066213388818e-05,16.5642483319847
7.22774955499446e-07,22.1344938251437
6.10900553363457e-07,23.1185258104705
5.48289860698819e-06,20.105562643147
1.57204999815938e-07,22.8682696408485
0.000201032831039959,17.5929254560883
1.99444159953154e-07,23.2435859348475
4.95095281947564e-07,22.1077645749641
1.35586929110518e-08,23.3033357180619
3.12627170288183e-07,22.6647253757225
2.26215127115002e-05,21.0240971338305
8.82567133007818e-06,21.9116020205044
1.12379993842031e-06,16.8721470504562
9.42915578497767e-05,18.1938254988876
0.00149423598201586,14.3500813845125
8.09579231743727e-08,22.1069839467063
1.77596821778462e-06,21.7495835718623
1.49081479010415e-08,23.5942980256531
8.5903861639326e-07,22.489448327194
4.38711321569587e-05,16.015338242693
2.2443078717991e-07,22.418955516566
3.63934734485642e-07,22.328224731442
3.2101871543401e-08,23.5650071932166
2.90730637606407e-07,22.1130399527191
0.00020370917117388,16.4174592008498
4.59627409184347e-07,22.6373129077497
0.000399209499336319,15.7671521823172
2.68323735821701e-08,21.8280446618825
2.95098583465399e-05,21.1672373132188
1.83565509169068e-06,22.4601421700464
4.13372013926101e-05,20.1432142794484
8.07131825672501e-05,18.5937156853395
3.62856801875657e-06,19.8195787021757
8.23903123943435e-06,19.9346136032114
8.09331497126315e-07,22.7432901634642
3.51020213751328e-07,22.4101682665804
3.05432734144038e-05,17.4386333229418
4.37721311366021e-05,20.5631951214879
2.42320336701809e-07,22.2378215788641
0.000133604642367478,18.8931785603004
9.24746875595086e-07,20.9780360839249
1.18943439274029e-05,20.5643972837083
0.000380075113045876,14.3112275656189
5.41978053377219e-06,17.3904618784908
0.000247015301934653,15.1192095339684
0.00020379157443891,19.9007380414391
0.000623002258754807,15.0840631925502
2.17324525278737e-07,23.2383264063784
1.7262919379345e-06,21.8727451331035
6.04795973270379e-07,23.0495143172865
1.31090183504826e-06,17.2530023235397
0.000351792470358016,16.7427220903057
2.68140454626369e-05,16.9270726792779
4.66881495914186e-05,20.9353944232223
5.36307462746746e-08,23.5071017917025
0.00027649336868129,18.9778629498237
1.93224262976895e-08,22.0094518444301
2.08879852383248e-07,23.0815681737548
2.084671593361e-05,12.4704133246663
7.73542837353967e-08,21.9665159813589
1.63361929358754e-05,17.1136288603698
0.000688187611551204,16.8022607143811
8.56562170050545e-08,22.9380973366031
8.15011007426377e-07,22.7205312969006
1.61225506264291e-05,21.9637409353993
0.000363167649566406,10.8629594307856
1.31081154529645e-06,22.7970524485927
3.36095761209765e-07,20.0463083512873
1.40222182253801e-06,22.3772077234999
1.47298180921617e-08,22.8436687837285
3.23221427534831e-06,17.5933223936094
1.55539118705603e-06,22.6136679072068
0.000107577287905838,20.5090101819461
0.000330736839810401,17.7338775147501
0.00091185452517919,15.214464485516
1.94043081083536e-06,20.7833745617504
2.4799420734029e-08,21.6295269835045
9.00207387621002e-06,19.7905024156955
3.67935772419121e-06,22.524913029428
4.0795176195398e-05,19.3744134544146
5.18273907985066e-05,16.7044044707816
1.59114592907208e-07,23.4117350802806
1.21399357051881e-08,23.6392864756479
7.12137176893621e-08,22.7839115316909
1.02981395727827e-06,21.3886713833568
1.25461811106927e-06,22.7152928507319
6.51275396842292e-05,15.890363534864
2.84825483361904e-08,23.6093697746738
7.05672417086735e-08,23.0049532988998
0.000107049181557391,19.0671208412564
8.73995008654313e-07,22.3779791717006
1.37719659676551e-06,21.4674014426843
5.03301872999505e-06,22.5476530367674
4.16428936734733e-05,19.788582434124
1.53680501337136e-08,23.6694258967762
0.000765548198634771,13.191744423213
1.06693232528105e-06,22.4940060842233
0.000757422118130554,11.5641523106082
5.83518945044587e-06,21.5472600582541
3.31102907776028e-06,20.9969812364519
5.1653857861701e-06,18.7236270102637
3.58452026610811e-07,21.4125350016761
0.000403434544636033,15.070851643958
6.54762528289249e-05,17.8139416795655
2.25977357977221e-06,20.1778563849026
2.69089776760676e-05,18.7139537867269
0.0040358221169224,12.0830987978738
2.25057927367007e-05,20.3530616787433
1.0318285101967e-07,23.0851776347035
4.44477771051693e-08,23.4261069753601
0.000146926162951903,19.0720624494507
0.000414343086237934,13.1436202974364
0.000148237479678101,19.5077611764756
1.07225670332661e-05,20.876594810297
6.61770002209764e-05,14.0161002062712
2.94832061171491e-07,21.8947864069526
1.24014870909828e-06,20.8720224339313
6.57909374434895e-07,20.670030606864
0.000895414412829039,15.7678681401921
1.29158223269495e-07,23.0058248313682
0.000487482988204147,18.1146431568625
0.000651270075446538,14.9304900323098
0.000264373027125658,16.4589918775484
0.0036615871855326,13.7126082946414
7.25379422533642e-07,22.8134173811823
2.45179468799277e-06,21.0654901743481
5.06486066637688e-07,18.8456562821243
6.26508002853187e-07,22.8833943286229
1.63176456912649e-08,23.4777767906096
8.09708803100661e-08,22.8478805633763
1.76858054146599e-08,23.6496923288583
0.000613141494208987,14.2201494636654
0.00016591488219871,15.9492546453295
1.34167978346281e-07,22.2698936935874
7.42313166701944e-07,22.9968210771839
2.70412955271825e-05,16.7645946471827
0.000581838905719312,14.4119060236101
7.56110156201061e-06,18.8867768009963
1.87125861044208e-05,16.4369097479888
0.00473933405262074,10.5140319379907
9.50678509710176e-05,17.4085067029639
0.000576437821730662,17.1370123960793
1.2994705864147e-06,22.2494593881002
9.65366811675866e-05,19.7415783338848
3.42678058548477e-05,20.8183763166324
0.000242726385450714,14.0794468530023
3.31499287345994e-07,22.9259499310646
2.03003775823962e-05,19.810915870612
2.75793474875285e-07,22.9981630589317
6.95374769208061e-08,23.3584665727264
0.000433505073472573,18.0485266819075
1.22013033869834e-07,23.4766208342523
0.000350728975729054,18.1614920517477
0.000188175770768636,16.006542518025
1.82321687814877e-05,16.7345502479217
3.47176949154006e-08,23.012405159972
0.00126023568559243,14.3279499118276
1.46496943106002e-05,21.4194146739899
3.62465843797215e-05,18.2955272085714
3.97729473342417e-07,22.4503882409477
2.95190092470707e-07,23.1464683178798
9.6255137966588e-06,17.5129751341671
1.22791417282217e-05,21.3952232958005
0.000106280602165077,20.8672109380861
1.35531146139935e-06,22.2517401420967
1.67027358868426e-06,22.7056918529814
9.71655037849697e-06,19.9562752021212
0.00045387443881143,17.7110015814498
0.000404395967516673,10.9919373030559
0.000506464085146749,17.7063647002223
0.000846846985381751,16.4332236100082
7.79269539280795e-08,22.9968794883213
1.87213640315359e-08,23.4636206383315
1.61134231056306e-05,17.9216197948722
2.27190919016273e-06,19.7884190494791
0.000228932441382863,15.5618314679137
3.86221944844953e-06,22.3989270867413
3.85534605766183e-05,16.2732708906683
2.76286841178542e-05,20.2794356980689
2.25898370193311e-06,22.5938002518859
1.09454379361489e-07,23.4020420986125
5.19708528459496e-05,19.5313672337139
9.50829868338917e-08,23.5192521587962
2.47274859437712e-08,20.2514679525054
6.42808361043204e-08,23.1314026345723
3.43351476553705e-08,23.1312128378463
6.57404369036847e-07,23.1087084001946
1.1382237449565e-08,23.4805413323429
0.000428950968369341,15.4881050973941
0.000451450142519038,15.0763322271839
0.000428165051235526,15.0006895496622
7.21499369811783e-06,16.6886762292658
8.76515596659482e-07,22.8260680703016
6.69103332051872e-08,22.3497493832528
9.81329914037146e-06,19.7484529870883
2.6154586304335e-08,17.6725526247202
3.36204600917076e-06,21.6428041803277
0.000737716551569819,17.6659762991815
0.00113569945604435,13.2536803638187
1.85039921147952e-05,21.6199871165311
3.83389191672693e-05,19.5981589814474
8.66764450453027e-07,23.1278200720822
0.000211331351773861,13.4222135284844
0.000444604208006482,11.7406487508345
1.71260949732209e-05,15.8851692064455
0.00202230372936987,13.1921401155057
0.000249350030186808,15.9733098709214
2.44311378993578e-06,21.2889128918662
2.41675701937332e-08,23.4994352216994
3.17780489154135e-05,21.659604392774
1.63178252955162e-06,22.6604503848243
0.000236899251783703,14.3181621018246
0.00010029262528405,18.8650060217955
8.49167088701329e-08,23.4533135172084
1.08579844937761e-06,22.8826963514369
0.000122297288881407,17.971679394999
0.000215100235956829,15.8642329771973
3.33811529782177e-06,20.0965932384192
9.83760808372872e-07,22.2000496188793
0.000757068529211499,16.8979739048408
1.29787763370942e-07,21.7479214467635
0.000170614183101708,14.531098331872
5.90765078121338e-07,18.7375217741028
9.40085899685474e-06,20.4825701252108
4.42300299165958e-06,16.1714068964186
1.15614795274118e-08,23.6140530985869
1.75902972943197e-05,20.4932229690675
2.18116893483429e-06,21.4341773033674
0.000732123485459299,17.3595658296701
4.66665387532741e-06,22.5277913121963
0.00124498902283425,12.5033536385169
0.00010584660869013,20.1924181912997
8.94905199622239e-05,16.9145290696043
4.62021995476805e-05,19.8791395875713
2.83733039514701e-08,23.482702969687
5.73585511185661e-05,20.3320506695902
2.47274213116536e-07,21.8068530793507
2.60301787376141e-05,21.2670472817842
1.93883353101916e-07,22.5253851695695
0.000413680614211283,12.7428220136229
2.50350846996614e-05,20.3043701159383
4.01841054111963e-05,20.635013927068
3.78895135952964e-06,21.9259560163824
3.30091073665619e-06,22.5603639985002
6.3608933742614e-08,23.4114523498003
9.45330526573012e-05,17.6260870666113
2.51081570957902e-05,20.8635322689287
0.00060747541269085,15.563004714864
1.36169064872262e-06,22.8402222465119
8.38878771199989e-06,21.306150721837
7.78760740826651e-05,13.9896639386968
1.64205852040323e-07,21.3207861876882
4.56724076611361e-08,23.2225438433706
6.13779442705138e-08,23.2190397124364
0.000676504039423805,16.1633161466612
1.54631345435807e-06,22.5071131813363
2.84191545424879e-08,22.6542345261331
7.30726563928515e-05,14.0532752919293
4.54530985154451e-05,17.0537026749094
2.15966251264733e-06,21.7320984584002
0.00197192987025715,12.3682479800812
6.41778274063073e-05,19.9264692042325
9.62271338742133e-05,18.0012152547465
0.000296889587130781,18.9399928026981
0.00117316067491059,16.3117836265132
3.68270227385569e-08,23.2794978828434
0.000174715590316322,16.3163938562905
3.00234969967801e-05,19.9954124441374
3.06900609930632e-06,20.2293347813189
4.94317019650372e-07,22.7806999962971
0.000203737028888414,15.1669328821335
2.33274546623702e-05,17.3759597411917
3.61619342540393e-05,20.7029134746928
0.000205769892115146,19.2346438354927
9.63051060459516e-06,18.4232855694592
5.7281840204536e-08,19.971078101519
5.66785220183324e-06,22.4750200530675
1.24895861248638e-06,17.5556612563945
3.26968676703358e-07,21.8053493859948
0.000101032551230017,16.3740212663219
0.000638573274677188,17.6425318185879
5.81194437063432e-05,20.5723002000752
2.72847683065408e-06,21.8221171257397
1.63185294465079e-08,22.6183707269638
1.51987099553987e-05,17.3316717053635
4.81707141892947e-06,16.4756917765439
1.7708199745067e-05,18.3117725737818
1.89374348954365e-08,23.4109503903886
4.21692217680556e-06,19.99874907277
1.12369643636993e-08,23.3966303543558
3.47213251285284e-06,18.7044412180093
1.77970805159277e-05,19.6757260306705
2.08818043596162e-05,20.4314074336326
5.02934043480085e-05,19.3164856158732
1.60397658475314e-05,21.7952685424571
8.72988942335554e-08,23.2472901604691
5.17712590169191e-06,20.5156642718632
3.10781093287444e-08,23.4324110771912
9.17427764047635e-06,19.4385245796331
0.000165110050973503,14.8158614831283
6.23860181117355e-05,16.9055633700036
1.49897972880855e-06,22.3963271646952
3.75938338553147e-05,19.6955069096234
2.28509645843453e-05,19.4502066695941
4.11713994781846e-08,23.4543094528197
0.000194651387546849,13.6189139757221
2.02570035300464e-08,23.3305431664567
8.84233735636558e-06,20.8500938188636
3.57762751134682e-06,22.5443659447925
1.7818355600066e-05,20.2767288748306
6.33368225652385e-07,22.9279157798175
5.54352509914231e-07,20.1653589887316
0.00027008909368469,15.9158768336389
2.90068841049489e-05,18.0679970228284
5.52337723035924e-08,23.5716968268889
4.66368330455219e-05,15.4012234554702
0.000322004613167187,16.3642840344867
7.11496798342784e-08,22.3857321131815
0.000359323471140975,16.5735500369548
0.000748103831936174,17.8307839241956
1.62355678547861e-05,20.7986833243123
6.94826614271038e-06,21.5525021255162
2.77548110236749e-06,21.1334664957709
0.00104371729157189,13.5752475328931
8.15614307115237e-06,19.5580740061225
3.08667891463358e-07,23.1853984089151
1.41686758546593e-07,22.9807035477703
1.24967610309076e-07,23.3337526468419
0.000232021632572759,17.7307479683435
4.76147069021175e-08,23.4915243577713
9.02144730629752e-08,21.3923366936849
5.08180083877915e-08,22.4988007783994
9.15377574617181e-07,22.4033065342118
0.000126869513082788,19.2794239987768
5.23728129983262e-05,16.3577611035215
7.33825720933387e-05,18.8676428626955
9.4865192842143e-06,20.6348702954615
2.39764967994842e-06,22.4652225486186
1.48389839017862e-07,18.5612095869174
3.7062834803402e-07,22.692322254618
1.90287017017425e-05,20.8719098846485
2.71310652608435e-08,23.2635738782011
0.000199922374368837,18.5210097832109
3.39943538332851e-07,18.0392014984002
3.49998656636203e-05,20.9331235877619
4.88370756729895e-05,18.6239774571486
9.74335764769626e-08,23.284282230675
0.000831568251489442,14.7988183340305
0.000240420308841256,18.627140089958
0.000269682453083003,16.8552355619667
3.93020010165391e-08,23.4994719317419
2.80007709616476e-08,23.5144964766797
0.000386550865101332,16.8080628186033
4.72317429375326e-06,21.0361147071326
2.13013192364895e-05,17.8843168912427
1.41866914536488e-05,19.7190239801499
0.000942104696720557,15.6703245558417
1.62475147991129e-06,21.0182530152497
0.000938923354105072,12.2970549386332
1.07315833476275e-06,22.7217631510672
2.43400211790612e-07,22.7898233560577
1.30267942048788e-08,23.411765299348
1.09664925150943e-08,23.481189128612
2.48020060573882e-08,23.2470763835495
1.3858455124104e-07,23.1955101336047
0.000137931463504274,14.1394592571517
8.2924968479342e-07,22.6688530502589
5.19166426176456e-06,22.3758030729017
0.000457895620232404,12.8179234599324
0.000142570743019735,18.750460846886
3.74425108818657e-05,17.6959908129639
9.31464184424599e-08,22.0538199746652
6.18969401034208e-08,23.4123799480987
1.14144754185175e-07,23.3693534507438
8.73747107852876e-06,20.0646212563466
2.4808739168197e-05,20.3812704612851
8.20213361729494e-05,13.673698129805
6.56888631289531e-05,15.3105499050102
1.76115773365556e-07,22.4121630331498
1.91107724917526e-05,21.1004100675668
0.00105434314995213,12.4025034434294
2.94771518308333e-07,22.9814781230473
9.94686210264197e-06,20.4596276804232
3.63259602926469e-06,19.7417237480268
0.000180048214119095,16.020330790655
4.90436117155744e-07,22.4617698514691
9.14675133586502e-05,17.1682793141146
0.000422752722889624,15.279201382506
0.00111312285744544,16.1395118613046
0.000120040574377485,18.7860452387301
4.37742437562107e-05,16.3831651125068
7.3236295655968e-06,21.0376105471469
0.00237402624339711,13.464239636436
5.96411581809508e-08,23.5365137194056
1.7526448121196e-07,23.1234847219901
0.000470803709944034,13.786988802163
0.000819884363767313,16.3757181432209
2.6723971813337e-05,17.4728440599312
1.18067233108359e-07,23.2615884113734
0.000338838857830013,15.5499033855261
4.19024412310813e-08,23.3677547431602
2.86135951790359e-06,16.7603847009999
5.05936780576876e-06,21.2794415964817
3.93050575911752e-05,16.4085745938757
1.47990871157329e-05,21.2146333522406
0.000179041557722161,15.9831118164298
0.00049723150513724,13.688683497162
1.05125164568231e-07,23.2994184921969
0.006931613066588,12.4146018954539
3.66156345811387e-06,22.0672492956027
2.90066355497908e-06,22.5282534854187
1.09071365630257e-05,21.2887429907814
2.86577723181114e-07,23.1830021440806
2.83616838955508e-08,23.2565290387071
2.96143815788144e-06,22.7608524454287
2.30304939343096e-08,23.6118954057389
2.61699022426006e-06,22.4509122274035
1.12321808208483e-07,23.3431222434911
2.82169540519379e-06,21.6432234020873
7.83265768589244e-08,23.2039367741399
0.000279614162238378,15.0801447927583
9.62283015412444e-09,23.5586492588176
2.62239734861794e-07,23.2943772682872
0.000437517472500211,16.5530279645192
3.85609783947201e-07,23.0638789778189
4.30553059310603e-05,20.9383086138923
9.64238937733201e-06,21.8060704317349
2.24291657577827e-06,22.3171129789491
1.23882566656279e-06,22.817954203607
1.4415505945925e-06,21.7454633406843
6.94682909595016e-08,18.0029339829825
8.69166425230536e-08,22.9161184056551
0.00163071529621692,10.7274702369483
2.37541389777983e-07,23.3290358443682
0.000132533760622342,16.0786298625575
6.06988739496595e-08,23.3420975657702
5.36890191162991e-06,20.7013147518303
1.66119057796687e-06,18.3355845622376
2.94607375549568e-05,20.612349748783
8.48397402471875e-08,22.7475163587301
1.76113602548461e-07,23.3678900019435
0.000222494537511068,11.3670246813172
1.03608161380584e-05,21.0223546622233
0.000104014263180673,13.3363237605376
3.12655740124946e-05,20.125316409737
5.36172375411173e-08,23.6028612542338
1.39736703236153e-06,22.50971874638
5.06580707541093e-08,23.3223940361197
5.35690361796724e-08,23.3551649021587
0.000255275202529229,15.6919341454626
2.46618957423621e-05,18.635333246372
0.000114926626711292,17.8526148817902
1.19241880879477e-06,22.8978544795747
3.07465854755191e-06,22.2533043168774
6.26759281907419e-08,21.7737574786587
3.35882212233669e-05,20.6694018200613
1.69905249787059e-06,22.0198521361302
0.000303683124853921,19.3709774290636
5.6462251640852e-05,20.8194362274379
0.00145351954628391,14.1533861091737
1.70833055981388e-05,21.3872978405472
2.85633951283091e-08,23.533947833599
2.33457834717349e-06,21.5481987923057
0.000108909677321343,18.9569046375088
0.000283710259934297,10.3808877840145
8.29598865554314e-06,19.7349480662796
7.43661265819005e-05,19.4168003144194
5.76123763075961e-05,20.7938139113467
1.0573868281761e-06,22.4605455094158
4.08552220459676e-08,21.7773464990198
1.47017452252084e-07,23.3592590701233
7.45708822730063e-08,23.4691436229807
0.00122864764909484,12.8240375307615
4.58220210479289e-07,23.0289000979586
7.57773013671374e-05,19.230458042664
4.91146452521345e-06,19.6341239700563
0.000271719435011755,15.6581644713838
0.00015381628767486,20.0906566062531
0.000361646211370552,14.143436057895
3.3111701703004e-05,19.2580550132327
1.71412608215464e-08,23.2490572845403
2.06484391818682e-08,20.6127360191031
4.87291758860498e-07,23.0768346587388
1.36122016340886e-05,21.5257227784535
1.22301910202243e-07,23.2337484557699
5.93891491527118e-06,16.23775293901
0.00110560602595067,11.7635748675982
3.633649141717e-05,15.3864802379028
3.5191842330201e-06,20.1481839294704
3.62412566989165e-06,20.5938766294453
0.000533714925556224,9.90029926268766
7.09473813478424e-05,18.6103535190002
0.00185312134855853,11.9900112769102
7.63286589139317e-07,22.9970537235136
0.000474950284833802,16.1437651434686
1.46586855365034e-07,20.7386571131533
9.57127180956057e-07,22.4835577379164
0.00131671150778318,8.50067221588526
1.58803483619056e-06,20.8447599332051
8.81886585060431e-05,19.554911330023
6.81599450081037e-05,18.3400539920932
1.99079200282927e-07,22.9383473753849
2.63091378658912e-05,20.6758732459404
0.00050728883484054,16.4794043418845
1.12066506104754e-08,23.5325444791587
2.33470384653945e-06,20.2110714842188
0.000413325667440214,15.9092938821616
7.80556949346313e-08,23.0846963323303
0.000181853146429401,17.5442505981862
3.57349122512444e-07,23.1402543970592
0.00114134046887486,11.2739853142732
1.07573177496116e-07,22.8968125214468
2.74295111682181e-05,21.4965780044182
2.11719857590969e-07,22.3053934226413
2.40388731579289e-07,22.6112753806036
5.15844921115711e-07,22.4047234359208
2.6352066976431e-05,20.8304838112041
4.22448699705587e-05,19.0718172846299
0.000643081267926999,11.3405062439556
4.33964192276058e-06,22.095719846009
1.39991511181019e-06,21.344148437379
0.000359426675950635,16.6622365595953
2.09069872683051e-05,18.5705284220523
0.000197195635631515,17.1287740091037
3.8489321771595e-06,15.5240570123793
3.12267374436917e-05,20.9316672079875
4.80900209495022e-06,21.2693382777196
1.10245986574428e-07,22.7598661915308
1.1983575198629e-05,18.3138385322671
0.00029860720366196,16.5396913354206
8.99781521095404e-07,23.1925314660841
6.15152929290252e-07,21.7119699672262
2.36974995243292e-07,22.8450566148323
2.5433860702944e-06,17.8392705623247
0.000469498834610012,17.4018865856243
1.03580578782586e-05,20.6445206337908
1.81814289074239e-06,18.9366322269762
0.00010830583503481,15.3674478557346
5.25297626885993e-07,23.2252882348149
2.61906418888397e-07,23.3830649495757
1.98451849600443e-06,22.6052830212891
7.76450529712536e-08,23.4847878103148
3.70323597907283e-05,16.9522693335639
8.37908037601587e-07,22.7756889456181
2.98292788563375e-07,23.3226100233831
2.08811861382103e-07,23.1661641724424
0.000455591134167866,15.9425830279968
2.82588034947896e-05,21.2624596621946
0.000429413450857224,14.1467818258411
5.46566325478943e-08,23.4738158748028
1.91206124125423e-07,23.2252611708352
2.9996725855171e-08,21.947285544233
2.11139652142447e-08,23.0106604219985
0.000276171333247228,18.2545104663617
1.513098489769e-05,21.4146537817772
1.77165612603253e-06,21.1330511293807
0.000622723880804202,15.4370143081995
1.46236073188093e-05,17.5315433976029
1.45714047169087e-06,19.7988205431173
4.43462911856943e-07,22.6848655323172
1.07830605087226e-07,23.0125315519152
5.42644935462605e-08,23.0252045940279
1.70991031763609e-06,18.308973384654
0.00024667071293782,11.2687785259325
1.37292491462204e-07,21.3716290593181
0.00102072151845028,14.5439893500483
2.05986041264364e-06,22.0019049182006
6.14823277887773e-07,16.3264049186617
4.16981884814315e-07,22.5294783163959
2.19950126401818e-07,23.1971419606953
1.12551552266678e-07,23.2574199040447
8.89756817658945e-06,22.1906500934614
3.49275602337004e-05,17.3822027657219
0.000464732013210401,14.9188651057114
3.62802321068653e-07,23.0925305625166
0.000153098701533519,17.8654706694283
1.3322977359662e-06,21.7980157706791
2.27368307189223e-08,23.6891246339531
0.00201349952318556,12.9278216008023
3.8181771396638e-05,19.3384433091855
9.41835921105107e-07,22.4802334291496
0.000122869620821094,14.3923867801048
1.7481927799929e-05,18.2782384108216
5.31702211390034e-07,18.082164377068
4.5678523969685e-06,22.384855105783
1.46048964356252e-07,21.3981906620468
2.32307380537954e-05,20.1469950140342
4.58863954965059e-08,23.4024175031063
1.29026142044014e-06,22.2836112708649
6.68077201423709e-08,23.2673178034317
3.77333598258206e-06,16.7361006335181
8.40976894772177e-06,20.1610172800812
0.00116315127979775,15.2968603160844
7.31425928230899e-07,20.7265287756502
1.16886200853275e-05,14.2709688440257
9.87599021420251e-07,22.7904356340365
1.72957805977738e-07,22.7291617550757
0.000144546194691238,16.3771818415762
2.13419667864012e-06,19.9500590327595
6.68836738887479e-06,20.9674289213566
1.00308440208604e-07,21.4914781809316
1.16885608625834e-05,18.5574960717401
2.36238784287775e-06,21.8747771342902
9.00601576221304e-06,16.607724394944
1.02853099493943e-08,22.9181537962054
2.13436347231648e-08,23.3333247772394
0.000515956923741272,17.903337399179
0.000200535056311299,17.3050884142724
0.000732006928384661,14.0447657049306
4.14656417613435e-08,23.1058127224276
1.43981392016319e-06,19.009010147691
0.000364059476084914,13.4875004751436
0.00340379129828191,13.1489323368509
1.97511435843585e-05,21.3824679107399
0.00028960960232028,15.85138957818
1.22721818269275e-05,20.3775413285516
0.000511148823085821,16.7580995517805
5.95874883710176e-07,22.7025577763885
6.98828488518148e-07,21.8318957429532
1.61634600992566e-08,21.9242935449624
0.00109698079525249,13.5660044274998
1.46435084973894e-05,20.6620275298351
9.72710994644647e-08,23.2245814595436
3.11654673679885e-05,20.7573431843512
9.39556023165263e-06,22.3231953613924
0.000276296770966903,15.2667867519984
9.15109805005684e-06,17.4762890488885
4.05030821213046e-05,20.1592000642199
2.26376216681008e-06,22.5278340675803
6.37469092238522e-05,19.4523551161765
0.000876067237880955,16.6324266605007
2.32586401215159e-05,16.7904009922247
0.00011162017580019,19.5392187468538
1.54562384031433e-05,20.9469199047193
2.4026213715729e-07,23.2600164418202
7.44125775047823e-06,20.3612968520623
1.84409580983669e-05,20.1479237124116
5.41632035240575e-07,22.7591259555243
9.24386010273026e-05,19.920546628631
3.18936696607397e-07,20.1115848599288
4.28113994006453e-08,22.9990758367219
0.000347058261747803,18.1578938691548
3.44251068672809e-07,22.9682926504009
3.9279286167898e-07,19.4760198162818
9.96678784249068e-05,16.9477401072864
6.98937176782926e-06,19.1456906506548
5.80035050178365e-06,21.7106291110222
9.19636772088673e-05,19.7265152454396
7.03782174322728e-05,17.9207928639851
0.000170322833160649,14.8434031059741
5.10225211198566e-06,17.880005732702
1.16647688156634e-06,22.7896415450902
3.5243707582445e-08,23.2520772457657
0.00034956624704166,15.4761704068934
7.04447816556759e-07,22.8506597626433
0.000131281770520849,19.7691146320428
4.24501307213553e-07,22.2766619498016
1.05396643870531e-05,17.6584495665311
1.17700551331521e-05,21.248213583554
0.000411643487893311,12.2263261712527
7.25796210000629e-06,19.8561946395948
8.48110863838425e-06,16.2487923842291
8.5416589096999e-05,16.7374736848572
5.82574392347968e-05,17.6483995532158
0.000585998393044745,16.1224628451189
2.07199290384132e-05,20.0614916997541
1.01981184150031e-05,21.5335986308406
1.09425422579183e-08,23.058533938582
5.98786414199776e-05,18.7314123429586
1.47440099868699e-08,23.1452998659496
1.5491899961233e-08,23.6932928229718
0.000511000030791921,11.8326182477933
3.40282612790882e-05,19.8094537892709
3.37811979058684e-06,20.44478915069
2.10836014096259e-06,22.7472655254468
0.000169139830600922,18.6610304875175
1.27677051607428e-06,19.2707531458039
3.16749711331359e-08,23.553140384209
3.9125326681603e-08,23.53642501026
0.000246768042013321,17.7450340292523
0.000110773202022135,18.0166196223193
2.75526219908873e-05,18.0156089171292
0.000651695893296507,16.0760192402062
5.75286701228317e-07,23.1722622233714
5.75820122132333e-05,19.8142717608124
8.16164270657111e-08,23.3658367682142
2.66584490691016e-08,23.0377700092019
1.97551218342832e-06,20.4871342739026
1.81234939622995e-06,20.0153554828787
3.35221499742462e-06,21.4401584097907
4.1738184368478e-08,22.8676069731415
1.09720313957535e-06,22.9304442807646
0.000284054428187198,18.1657740581958
3.90461908748304e-05,16.8886112346148
1.57004869966614e-08,23.6865311137554
1.8030678774212e-06,21.6689236786358
2.26819085276603e-05,20.9087348268853
7.86742934244156e-08,23.2701972983241
2.74844700199763e-06,21.6239963161279
5.79545450025677e-05,19.1541143219955
1.04106234343682e-06,17.5769653347331
1.31203789251495e-06,20.2478718758507
0.000576016243480178,19.1618990409889
0.000190067849833856,15.2778526143915
1.09315777223786e-05,21.9809407413444
0.000296474931160322,18.2186862343846
0.000102696603144393,15.5758002451674
7.07745057312384e-05,17.3488809867572
8.94305903171476e-08,23.3961114888694
0.00037134748109595,17.9583434941934
2.37998675766792e-06,21.7160060168985
0.000535304649442637,17.6242215338557
7.61037688827293e-08,23.4839859418748
0.000189195821955576,19.9547050991371
1.29740457502762e-08,23.456924938946
0.000332944087143443,18.7327828860158
5.07588342393918e-06,21.3217777509949
1.13844717203909e-07,23.3536333223104
1.236106716587e-06,20.6456980544203
2.38582397080708e-06,21.214193129668
0.000486577460663096,15.7300894524095
1.20609272414385e-08,23.6911556165481
3.1109973794673e-06,22.4955120745033
2.70926238528189e-05,21.2434450544505
0.000835129319010349,15.8353573660017
0.000247973626874563,14.5905408467336
9.85909881982182e-07,22.7645743767194
3.7090478970359e-06,22.312016819846
0.000238269662222201,17.7137294869885
3.22121977303479e-06,21.3922814274493
1.04286931243675e-06,22.1560820472585
1.18060157654999e-05,20.4534461024335
0.000513819697395714,16.1407990631942
3.88674777940622e-06,18.6001807653927
1.29567713856149e-08,23.6797482000076
0.000178818658057746,16.6402454768491
2.57694699448775e-08,23.2401184808517
1.72211156198563e-06,20.715356964448
8.79777148307375e-05,17.4555769301721
0.000761195719963282,16.5749244964968
1.94183016824709e-05,20.9959467496936
5.19548760203071e-05,21.162403309045
2.71360875911513e-06,22.4196605271272
0.000566819774522431,18.2614121988238
4.23033384687957e-06,22.4757457435854
1.4055866819516e-07,23.4095531984277
6.43912901593503e-06,17.922057073715
7.01099515140295e-05,19.3428936429944
0.00192047381868058,11.4913041010421
8.37661679534392e-07,22.6668262795403
1.00236724776482e-05,21.3534118789543
0.000111106955187151,17.5284970548541
0.00115716191260336,17.0712841063967
1.59212608736612e-05,21.3097550872811
1.18187704321034e-08,23.6568601607458
1.62166264836857e-06,22.8291205093213
0.00642092339819522,11.5996185305437
0.000140923947902197,14.2922228585854
6.38169096684514e-06,21.3088980009886
3.38879555120553e-08,23.1813209967829
5.24757643591324e-06,22.603349594308
9.61012697122899e-07,23.1187494651824
1.66571927762573e-07,23.0640025940998
5.50047227685102e-08,23.4145467446095
2.9695218043176e-08,23.4031655007811
2.13963200410003e-05,17.6439534109115
2.83985977392433e-05,21.1465544891978
1.0986718750893e-06,22.107472320652
8.84153579259747e-06,21.7876574551404
5.49597302513684e-07,22.2612533550735
2.62197466581152e-08,23.3595621342391
3.31825896177812e-06,22.2015446618457
0.000534788739735462,13.3905313229997
5.69170198047975e-08,22.759136472483
3.08974066409379e-07,22.9279273892156
7.66560960747011e-06,20.4756052935433
5.56077747757179e-07,21.7098872172578
0.000585564598204906,16.7275261087562
1.73418641280212e-05,16.2687234621582
4.38533166014606e-07,22.5970681103042
1.42646173780222e-05,16.603274443107
1.34503178565828e-07,23.1467276487638
2.54284293714662e-07,22.7840857312325
5.5616802406504e-05,17.3762791333315
8.24767642863153e-07,23.1521095966687
4.10549765334061e-07,21.6005072288601
2.07604663177279e-06,22.4139957341504
1.64921526277138e-05,15.6026074150606
5.12933198185657e-07,22.6191893868869
0.000209166573719451,13.4128674816739
1.79918074726302e-05,21.8710044465783
3.09450586447664e-06,22.169545167613
0.000435251685764955,16.7076253135565
2.51928107104179e-05,18.8189620969618
9.87666841363839e-05,16.8648101629149
4.87373665082177e-08,22.8178253110214
2.51404246570978e-08,21.9617414043676
3.32262671556219e-05,18.0039290808023
1.83451012532534e-06,21.5825912027528
0.0030733097542342,9.4829530741225
0.000299181034559232,12.4300962734231
3.68673196868245e-08,23.5709278105757
5.117473885472e-07,21.9698785102304
2.89108007062641e-06,20.5634533344676
0.000530121464377463,16.5500924292615
0.000208138277205641,19.2319246236336
2.68999334971583e-08,23.5561338340406
1.81527664281364e-06,22.7140685876195
1.04308830322504e-06,22.5767687631158
1.23226960508701e-06,15.1402036013962
0.000166740322827512,20.1675010843952
9.7196410082243e-05,19.4764400540865
6.79910831317649e-07,21.5369249385935
0.000207844745591793,18.3033483727735
5.82122853900032e-05,20.3875067707499
3.08441621957174e-05,18.2215446979061
4.3742596168448e-05,18.0359600265982
4.36030793802087e-05,18.740503214739
6.3576352831485e-07,23.0657139350001
0.000199726449428079,15.9151566205975
0.00104445846806875,14.9899451496963
3.05101715271887e-06,19.614634673145
0.000471540335821656,15.5693398990188
2.25782404560504e-08,23.6700106600484
0.000495434867818699,14.6254539790503
3.40187544832338e-06,21.3392688002999
0.00171454387276991,12.704082518908
0.000353105461879996,14.9862031063138
7.06043114228607e-06,22.2846855921956
1.5054055128126e-05,20.7096396477935
6.5641433276025e-08,23.3111190441313
6.97243502051564e-08,22.8178606943483
8.11421138319716e-07,22.1226590559359
1.35601277377465e-05,21.375480242248
5.91667696700621e-08,23.5282241074566
1.04192620850987e-08,22.7411134127666
0.000208882614921159,17.0408334291293
9.9969507655045e-05,19.3978391037953
0.00130664522678788,16.3697817249591
0.000259623332320383,16.5726985198121
1.9066360860478e-08,23.4806791936279
1.63539113328527e-07,22.5303079592833
8.70583057528346e-06,12.4584433832555
0.000729049030662656,16.574389804643
4.74546952325856e-05,18.6632497007538
5.77879542920036e-06,21.3327669210774
2.80266915540407e-08,23.5645099880815
1.14524345286936e-05,21.902507805197
2.08297749211463e-06,22.6058829233795
1.05742213639177e-07,23.1794510484326
1.56176111985176e-05,21.7830139276025
4.30743501779506e-05,18.5961990372124
4.01469997899063e-05,15.3369560961201
2.37735672218168e-06,22.3342748219839
1.09942828875754e-07,23.311012099649
0.000357554700123332,14.4557275826664
7.84742111200124e-06,20.8235548517876
6.3670050170697e-08,23.2828010787521
7.05525259977843e-05,17.0798462781885
4.39402588620117e-07,22.3653288696461
2.19091120230865e-08,22.9242511137485
2.58514099416559e-08,23.5717594906463
0.000150484522064618,15.5541609661468
0.00135273814107723,13.1773095969957
7.2439443710604e-05,16.6562900801946
2.89448740134657e-07,22.6485853430731
8.39319051452006e-05,14.8354270165306
2.14446300319713e-07,22.8481077551477
0.000159097196615675,19.3606466587892
6.50638545172559e-05,19.4586114333275
2.63589525039553e-06,21.616174441458
3.40986637813508e-06,21.330272122781
7.78881600250124e-08,23.5335085430377
3.32762527239224e-06,14.7767360796934
0.000711813761309278,12.8425169500884
1.25023981243061e-06,21.0070699078663
2.13658391503869e-07,23.3115456073901
6.69524706397012e-07,23.1262110970949
0.000840604742729147,15.0641899146036
2.51210399888643e-05,21.2081750840189
2.15942443700288e-05,19.8838832324811
3.22327471734067e-08,23.4535920307193
0.000698004989306976,18.310938118049
5.84048551411352e-05,17.140118056512
0.000993730660833015,11.8369923629366
1.25182791858863e-05,21.1316809479235
8.31889837284064e-07,22.1410811285537
2.49940625557646e-05,21.1546854784178
0.00102699021612589,12.9964657669241
5.08104767669142e-08,23.3196333624881
0.000323205495066401,20.2090080238295
2.93437731454567e-08,23.3952672622964
8.03055295448536e-06,20.3950258537771
4.87894652931275e-07,22.5749972922048
1.65810826322929e-08,23.6918533314468
1.01733117061666e-06,21.2920420002784
0.000163245633085424,15.450394484637
9.21400900077716e-06,18.2158403759344
2.71000469248509e-06,18.9539589188812
0.000663896530801132,15.820710023372
2.39350492328639e-08,23.4837265982585
3.25558894544314e-08,23.4588112637034
4.85055791263453e-08,23.4888485099046
2.76651076196735e-07,22.6707337651228
0.000184465889067856,19.2199272311783
2.00879164269552e-08,23.7206414227025
1.78931931292611e-05,21.3290669073322
0.000548642102168289,13.5003576658917
4.53001006457425e-08,23.1825020486916
0.000195881435230546,19.2304537111031
2.20189257072852e-08,22.1321427781384
0.00137846855616358,14.6709235837226
2.47182292765343e-06,18.895100663089
5.71302106914695e-08,23.3654671314955
1.43381918184467e-06,17.6501136494064
4.81257599354928e-08,23.5942066987271
9.95824258728396e-07,21.8150957877013
9.86349698752773e-05,19.284045458527
3.39763814323747e-05,15.5976049765738
0.000117883592767345,19.8172818238737
4.2220623110974e-07,23.0913065718775
7.44264287459351e-06,20.5583462000396
0.000111090415040538,13.0715952194107
1.45290730977309e-08,23.5018044403794
3.56387805033252e-08,23.480002695993
1.32912986016933e-08,21.4618455142351
6.39766557605813e-07,22.8109814956797
1.86658147216028e-05,19.2443437614093
0.000428499851553577,14.1501722794022
2.5315572003809e-08,23.4211685018816
0.000780890111194725,16.8914716691112
7.5347763453525e-08,21.9247845112238
1.45070692882537e-05,18.9086854160172
1.36074026210763e-07,23.0328153884995
0.00014960245877978,16.9666521097486
1.32330988668752e-06,22.8962291383663
0.00074744298600565,14.53488111892
1.95768502279681e-07,18.4187216244858
6.97838610181991e-07,23.1396566416507
2.97723468049171e-05,15.9058103955334
9.4389000127919e-08,22.206744862445
6.38190603749796e-05,20.8661332477636
1.86948876579005e-05,19.8569314735052
0.00082717854512375,13.6336326452311
1.04650593731957e-07,23.198169645808
3.82710440860819e-08,23.5220855802424
1.82255725117107e-05,18.1591822296924
0.000550314472469461,18.4516284012068
0.000485506400702516,16.3911356735442
3.89069671631832e-05,20.7063106484122
5.20400590498652e-06,13.9892295628402
1.42360649984629e-07,22.4994462573726
5.88241610144781e-06,22.2856525947115
4.63348935582716e-08,23.4948282412293
2.75405853696198e-05,20.2795035540972
5.39371580341876e-07,21.5360157818965
7.18675600967983e-06,19.5158552188305
5.46049225849025e-07,20.6838264450833
2.64309394355567e-08,23.5124480889001
0.000625522796665004,15.0822837027766
5.32641000914281e-06,21.2914249323725
0.000167023809129073,13.4756000780768
6.50509412132456e-07,20.9938500934029
7.34583731896048e-05,18.5529903978476
1.15635016386826e-06,22.6187239057882
1.03749861700847e-06,21.4688536971626
1.0625102501578e-05,15.7274513942925
1.89042360571544e-05,21.7876758127082
1.41882034203079e-08,23.5640882096569
9.04938389925811e-06,20.5395154862829
1.76150517707952e-07,21.2984394025569
4.17916139593359e-05,19.7637142807335
1.68621497460239e-07,22.449884952274
3.20640710511943e-05,17.3631462582108
2.25051265251587e-08,23.1070393283007
2.17873709136014e-07,22.699515846688
1.01071088177077e-07,23.4652397890492
4.0473504721453e-06,20.2617714703606
1.92224828743854e-06,22.5864707720523
4.07156045706672e-08,23.2513282371387
5.53547764788969e-05,14.5026499307409
5.15451774324132e-05,15.9619483801313
9.28182472246995e-07,21.0772152183184
0.0002948322217016,17.116887719531
0.000104160474739829,19.9485636689368
5.02803494228043e-05,19.0997966548705
4.11110783692148e-05,19.7275534602432
2.97394851619168e-07,23.2456183612962
1.29832686381143e-05,20.4761355214193
3.10910618134709e-05,18.4610242775201
5.20367741922739e-08,22.6614982227724
4.56053284592705e-06,18.9281146542191
2.28751552545669e-06,22.6501274144153
8.19705580862071e-06,21.5477567362682
1.09332562708585e-08,23.6216571066918
5.13852274223427e-05,13.8052030464364
2.0894940801427e-05,20.1263623683836
3.69321349748826e-07,21.5585768430573
3.24748399965368e-05,20.7844818599853
6.17522894205804e-05,20.5198337774116
1.46267810349115e-05,20.6706769694653
9.77334117310591e-07,20.1777573828886
2.98006257386049e-07,20.0827835193423
2.15602207159136e-07,22.710116890067
1.98657635697785e-07,21.5495346726895
0.000893075525714938,11.5755810462716
4.36373324330803e-07,22.9213063016675
0.000338103070115529,15.3056294937079
2.8800186653712e-07,23.122498753298
3.20719756503481e-07,21.8354766374995
1.53765751319241e-06,22.0856392138291
0.000504206418360369,10.5849335552788
8.11728585857269e-06,20.9156144431765
1.82318921561577e-05,18.4283588127971
5.64128154576517e-06,22.1053356133382
2.76836899244207e-06,20.9148659005552
5.2191131701746e-08,23.0489082247054
4.30840004442285e-07,18.8019579904813
3.57188964862161e-06,21.986458019334
1.26095511280482e-07,23.0541816187532
1.02755521009153e-07,23.3475147034697
6.55524021851929e-08,23.5648594057562
5.22101205540192e-05,20.4140374082928
0.000479348868599405,15.4443651860969
3.27155945957057e-05,21.3250782731006
1.13726007892296e-07,23.4197661507541
1.81912276369407e-06,21.1320184455297
8.86822638671411e-06,22.1361717485988
3.57220691198247e-06,16.8564117017173
2.56550959829725e-08,23.4929316694401
0.00116284290523217,16.0359388103465
9.90495069983875e-08,23.4217073801471
1.65470293048325e-06,22.7121330368748
2.79252184450174e-05,19.5278322700109
0.000208361333768049,17.0713648348768
2.07091669290025e-06,18.4080099060326
7.70630947743509e-08,23.3419183267466
0.000419220728810702,16.927830325562
6.36440148618536e-08,23.0479421847586
0.00040100874172686,19.3635522652782
0.000392986237311781,16.2973657980438
3.42830116589069e-07,22.7904908493426
1.76279378121609e-06,21.5865713164654
1.71986667479964e-07,23.1101067355246
1.75358726021246e-08,23.5678611774815
4.19859179925141e-05,16.8863021663173
3.48010859969526e-06,18.8865877172844
3.71461516256338e-05,16.7841758210595
6.63262179527655e-05,15.1553227378462
0.000508321917187097,17.4706001433013
0.000629093582464639,15.0768468706079
0.000829010749689781,11.2286518953027
1.97515831455019e-08,23.4531718845879
8.91359329332701e-08,21.6274720410878
6.77856147594931e-08,22.8157844964706
2.30391441834318e-05,17.9266422843353
1.36772464203068e-07,19.9990656867011
1.38491452750767e-08,23.115492699227
8.45394125078214e-08,22.9186613400457
8.33447942893673e-07,19.5066278073878
8.12241705811304e-05,18.3213149872343
3.30498249433173e-05,21.0964848457574
1.19268639838886e-06,21.4942436444904
3.56364217566251e-06,22.3855846822281
0.000173021883998857,14.0769535902329
0.000607842127659886,13.5131086786477
1.45674156188687e-07,23.3094974487936
9.87815765424508e-07,22.2148076289437
9.78216693361967e-06,21.1030053957647
1.32881357343136e-07,19.8689791996663
0.000118095433904465,14.5306159294198
6.26935718136932e-06,21.3749029579849
0.000176704746837362,17.5154457612839
2.83285800540532e-06,17.864184234029
4.14290442673254e-07,22.9444465060211
2.98044115237306e-08,21.769718795927
4.52042507018847e-06,21.8141806773363
0.000420563008028298,17.2032283645189
1.02557100677354e-06,22.8348762370664
4.26360461249827e-07,23.1425557851757
4.39242242745236e-07,23.1404836311068
4.20877714347665e-08,23.4787105412015
0.0010594615368351,13.0512468932434
6.9241666779164e-06,22.2253970832964
1.3110386284739e-05,21.6276161565254
0.000325947664152381,15.2239665041708
1.11926135062986e-05,20.4735810056419
5.04651674721416e-05,17.7234017988859
4.17688385758315e-07,22.2248712048067
0.000938101236010606,17.43202807704
1.68107521993733e-06,22.4603187709177
4.29064341568887e-07,23.1770340297935
0.00374444397069602,12.7620982338963
1.50705865613284e-06,21.0787859884799
1.49512612030678e-05,20.6931141265931
1.90492028775353e-07,23.0224381067845
8.24806381242254e-05,19.8012108746555
3.2126562375298e-07,21.989963441333
9.35062545549717e-06,21.2511215404431
3.27773557716959e-06,20.7390807123104
0.000883062314148229,14.5495670636262
1.07137432874379e-06,22.9976350032024
0.000963818126741099,14.4482868064176
0.000248403659181508,19.3892658013433
0.000335030662368939,16.1248951069818
1.93807104046014e-05,18.2460961940754
0.000120967288811104,18.5312964688393
0.000254674111640176,18.9146561429918
0.00010856273024868,16.7968961181847
1.67769749143716e-08,23.4480968307034
6.49554508770515e-06,21.5084284370188
0.00022711146101409,16.2278055004189
2.39759207204702e-05,17.6492419234056
1.65228266866651e-06,22.7660612225696
0.000198303464937778,19.5719432185903
6.72897752633297e-05,19.3542524345167
0.000539186211094566,16.8915875797464
0.000130517080713657,17.7524891370854
1.9797591844281e-07,23.1235837214577
5.86095745690366e-08,23.3377338275293
2.39746826074076e-06,22.1377292108607
4.41066938711817e-07,22.6944187835847
4.90168562350795e-06,20.7999896960964
7.99293312249707e-07,21.5964990987845
0.000140884390746321,17.749977595689
1.17951991055693e-05,22.438491719622
1.43775746555346e-07,23.5258018914538
2.95848927256538e-07,23.3957526695939
1.35686309873578e-05,18.2902226227012
3.13482240075987e-07,22.0710653651324
1.03417900405235e-08,23.7194952448249
2.15524196933275e-07,23.1004139881325
2.9917010027601e-08,23.5468213090809
4.06993934444022e-05,19.6363181437637
1.57691112600979e-05,21.0799442213895
2.50771970350718e-08,23.5154553533808
8.7605694549533e-08,23.0511938271981
4.05251162232178e-07,22.8014461563461
7.43384410401407e-07,21.6808994158329
7.89165125439046e-06,19.6431026821652
1.11539929945885e-05,21.5866893406783
4.10675715916905e-06,21.6410597581176
4.31008596063737e-06,20.6464194821323
1.86604564023049e-08,23.6812129245939
3.06134206109383e-08,23.5482408642211
0.000196348041061602,18.9066880775039
6.36889349748651e-05,18.6975920015854
1.48702399870258e-08,23.5991544592148
1.4949401494345e-06,20.2490102080263
2.07965904929814e-08,21.8171876464254
6.51800930531138e-06,22.0358475414996
7.49848137152691e-07,22.6045545678414
1.72809913712958e-07,23.2601298263481
0.000343501782876687,18.0505849754907
5.2916580999893e-07,22.8873294766077
4.486570159002e-07,22.388615425246
3.70418826450927e-06,21.6314955315252
9.48748048021526e-06,22.2636235847057
6.85059383109559e-08,22.5679974999259
1.50821760685095e-06,22.6754463353484
1.8331765538672e-08,23.3839482773352
7.26314611357087e-07,22.2360927589314
0.00011770251508838,15.8221115214291
3.36108707593269e-05,20.7536030177238
1.14587432190812e-05,21.0011147704367
0.000430299718771422,15.6091019400515
0.000516192279362092,15.3948459692047
2.25511313674391e-07,16.8706592853271
6.06715498333478e-08,23.1706261181959
0.000312457680672821,17.0021707565956
1.87598264015417e-06,16.8242121484479
2.94825090813685e-08,23.2589405518584
0.00103858482814614,11.7167456289851
4.37477802374546e-06,21.8915613472083
0.00141838121031833,12.0146729133931
0.000723997344083346,14.6628152301552
4.12037209183017e-08,23.5709628475815
3.2203560316881e-08,23.4454560478538
0.000710823054878359,14.4485769165944
0.000838872838265068,17.1290263804604
5.04598533624677e-05,20.0811365585264
6.50390620198026e-08,23.2396527272797
0.000707960505395706,17.6409146133802
2.11384700209876e-06,22.1593544205843
6.55352687659479e-05,16.5644698120035
6.65399020563972e-08,23.4935956689556
3.84197760014285e-07,22.7265426885998
3.44587539750574e-08,23.5879747080908
1.19753342977012e-07,23.0576319807814
4.53475290008915e-05,13.8216748980435
2.0763385351319e-08,23.3957490103035
0.00018828251959719,19.2826738255767
1.78664621927669e-05,18.8144718801974
1.11146070401048e-07,23.274760825675
9.07808185891904e-06,21.6411694018678
0.000108544212297325,19.2504200730464
7.90440939869688e-07,21.7058093467594
0.000186475020408325,17.2240921311581
1.18107089099014e-06,21.4483232366249
0.000223988560611799,14.3560843881095
4.10472506104728e-07,20.5342711755728
3.49741063378025e-07,21.4409726235613
0.000877607912098542,13.4054496059116
0.000583659808876024,14.5524856928092
0.000245194823706479,18.640321350728
1.37967677850385e-06,22.6864581538158
1.50753349036042e-06,22.9555889766912
1.91702859987876e-08,23.5582523442149
3.39900230112672e-08,23.4046895328654
5.53841497480889e-07,20.9806337039539
0.000357906914516285,11.2087547237427
0.000350515020055351,15.1324362035535
2.44857529911097e-07,23.0428428578355
9.21637599310279e-07,21.4863714666726
4.24966681639478e-05,19.8173226668518
6.88518008229011e-07,22.5378232735214
7.1099664852863e-06,18.937113213586
3.19933053085978e-06,22.3191984179994
0.000339306093102236,12.7351259375666
3.67977170702991e-05,19.7956172659552
0.00109871425091195,17.0285505891004
1.04648997356132e-05,22.0180661808461
3.12613296751116e-07,21.4087400475511
1.42743081496317e-08,23.3611201261686
6.18749966068097e-06,17.9612030959911
6.7816256793429e-07,21.4954967897686
3.89188633179206e-06,21.6630931378815
0.00049057860179057,13.8967302759999
3.98632934505595e-07,21.6209470678464
1.26905369034908e-07,23.2041804798282
1.94166410386515e-08,23.2112770535914
2.08738675954916e-05,17.5003287485974
6.66536228913269e-05,19.3112494437102
1.35131989113454e-07,23.0435161519997
2.79248761894406e-06,21.6771336672766
5.42869416090077e-08,22.8149606239049
2.1440046776045e-05,19.9416991583595
0.000495349482783308,13.4092938955225
3.32860105267774e-06,20.8446837018071
2.37949808391096e-06,21.4126002984929
6.69986464739398e-07,22.5742840386907
3.44985621770936e-07,19.5218376163188
7.76843974569159e-05,19.8167956806436
0.000134554959041257,14.849237402785
7.07586526400577e-06,18.2620304482961
2.52865149194181e-06,21.8127689322474
1.88602645152588e-08,23.3246287854249
6.32541006917577e-08,22.8553078662042
0.000226511356810205,16.8263473406066
2.9545277151847e-07,19.1438877791102
9.82403726242616e-08,22.8242295633286
2.08213825814133e-06,21.4912887559916
1.57143593683527e-06,22.6469590112843
3.24892062678823e-05,21.1992468405791
3.07480455760685e-06,21.6037331085706
0.000156392761743771,14.2535371047652
3.47917297417162e-07,22.4198743702553
2.8161014811492e-05,12.5602783731084
6.62079519856824e-05,18.7606377690797
6.60320917191859e-08,23.5777938872376
8.11117070443697e-08,22.8767936791159
2.10823432038919e-05,22.072926757313
0.000721647047208446,16.6597423469892
4.14690621017203e-07,23.3416846083493
0.00231476302515126,14.8658082233019
4.2100834975756e-07,22.7438833632216
0.00050303036368709,16.5001420043327
0.000107643466269928,16.5818158011271
0.000676717625535184,15.3575347334956
2.18329013907504e-05,21.7440806712937
9.87112180764132e-05,20.4930234498843
1.02876167689854e-08,23.4759819888572
2.5710847791457e-08,23.4386824083829
0.000503320735452072,9.4956088409211
0.000280363547937528,15.4612483653784
5.83600013217611e-05,14.5938691254613
0.000544276287643706,15.5809957729776
6.60565601738207e-07,21.10176161389
2.21619716289092e-06,20.1787832370827
6.84459703605705e-07,22.7904719213635
1.54832820881352e-05,19.8590216006236
0.000224552891668849,18.1048344326268
1.17692133040889e-06,22.9485090416224
1.00336946712621e-06,21.4564366474997
2.43852801056893e-08,21.2421439385991
2.60917992680561e-08,23.6054079141233
0.000385372021220772,16.9624142745268
2.72833399039546e-05,16.0541908367301
9.66482982704529e-05,20.8201896847638
9.94174879265176e-08,23.2434592347804
0.000135748244551307,19.8483927827971
9.90600850546784e-06,18.5658491674127
3.71600243738515e-08,23.4847078788826
7.83663626799431e-07,22.488574128562
1.67571160566674e-05,22.0570944004531
3.5021486545452e-07,20.9686245824159
0.000281572712853361,16.5755314981709
6.43931113365417e-05,13.8903544602247
1.00586960604017e-06,22.1465659491209
1.00621147955307e-06,22.5498364897979
7.68917972722485e-08,21.3471091624079
6.98669876974074e-05,19.1477397769133
0.00017165067908543,18.6089499404698
0.00233286113070771,11.9290132325645
1.25973351109022e-05,17.5309869868289
6.20909072300652e-08,23.558512270975
0.000211950142330279,16.8207508110948
5.01482958918079e-07,21.4661468662848
4.22476213032739e-06,20.3408770284016
2.15664042830298e-06,21.5341126885744
6.95802477508123e-06,22.3055931888329
3.10803011970138e-05,17.6503378006817
0.000996789611297036,17.4607220249639
4.35181967177295e-05,20.2559853274692
1.86919366417232e-06,18.8183407738893
3.9350274066335e-06,22.0572007821635
2.47288699227834e-07,21.2016174929269
3.64465474662667e-07,23.2080154569651
4.05524157208683e-08,22.4854145999107
5.19230975243238e-05,18.3188766163681
1.50475254829925e-05,20.4148736440145
1.1967179888148e-07,23.0175398498503
1.32159924836727e-08,23.3181447442884
4.92564101523515e-05,19.2939764341308
1.99659120476427e-08,23.6486126981187
5.98848021748437e-07,23.0806478863978
0.00041536792217704,14.4001949037875
5.00403771058309e-05,19.5223980072396
8.43965393357462e-08,22.5338803052993
6.98222527592897e-08,23.5599098296289
2.17740842029379e-06,22.5663895027865
3.31551837881504e-05,19.1696689343811
0.000306878726700859,16.6110253983341
3.47730813704772e-06,17.4326720943342
0.000139135564378989,14.2330799293493
3.74910388536024e-07,23.1091163435982
8.51365310342601e-08,23.1124179581434
1.41094611294404e-07,21.3371152302015
0.00650704205628544,13.0632631576553
1.8164146234334e-08,23.4020544566755
0.000188131117959638,15.8134914579816
5.73950237934261e-08,23.5436189715695
3.77957654404854e-06,22.3051765033665
3.00915862138482e-08,19.7220333531153
1.47422983974903e-06,21.4266651976929
4.45712195131889e-07,21.7673236464504
3.3294652102419e-05,13.0483054883514
0.000185763872235174,13.7497423463355
1.78757917054859e-05,15.8250370668493
2.10346402722344e-05,20.7057162212519
9.88777524420065e-09,23.6929256054082
9.93475860195721e-08,22.7432993817185
4.45317763610741e-07,21.5734729588687
2.11776715243052e-05,20.5115026247492
2.90904115012258e-05,18.4514542882455
8.78454271492543e-06,21.9856408363688
5.6574386560676e-06,16.2084347650276
1.76488021513933e-06,20.2146207336695
4.27703751689591e-07,23.3017276623536
1.35256800399858e-05,20.1569482102146
0.000188247631542783,15.4069701202962
8.73183422568074e-05,17.0538903478718
1.34269939962028e-05,16.8045920490917
1.46439632803697e-06,22.1077059448296
9.07255710861416e-05,17.6229504842829
2.22961710661806e-08,22.7761151421838
2.39545193048234e-06,22.8639653832661
1.44838262156817e-05,22.0848815064295
0.000367388327995691,18.854698462678
4.46999420253277e-08,23.5082168999887
6.80014325532903e-06,21.3406968937845
1.32902758036363e-06,22.4877311803215
5.09491029795859e-08,23.42978072472
3.2783836128575e-08,22.7976707260762
0.000188239207144398,19.4237729510453
1.90430861790125e-05,20.1096968188445
4.85759560037064e-05,19.3899501523197
7.10835777612092e-06,21.6178117944083
0.000110254795452863,20.0022307310262
9.7817257173943e-06,20.8366839708517
1.99759151428618e-07,22.5848140658609
2.67464290252242e-08,19.9604844811265
0.00100812630279278,13.63535857491
3.57739959402411e-07,22.2319973457385
1.3150576762216e-05,20.7139259552448
6.49778562120037e-06,17.6879591262425
5.88263432532412e-07,21.5092484720405
2.77080646216556e-06,21.8694778221782
4.13659580248847e-06,18.6192988238499
0.000255410034326526,16.1021949469472
4.84383736767957e-05,18.8774383808906
0.000473917712215485,13.503609695396
2.07037106805187e-05,17.3555645343444
0.00110800395811554,14.0249471100759
3.52486838253326e-06,22.3540581557426
6.308354379289e-08,23.4331615551366
1.49629189754869e-07,23.4158128005367
1.18546279985372e-06,19.0185916827018
3.95402961711341e-06,20.6498582831454
1.54756391086654e-08,23.5218176040619
5.8888213414353e-05,20.1304162357701
2.27294976818278e-07,20.8568491338711
0.000856755871867561,13.8838004927724
1.53473221490022e-06,21.3933615089156
0.00013576729224416,17.7216923703914
4.70931899687565e-06,22.1422094021369
2.61465606751226e-07,23.0909468740667
8.17216403190817e-08,23.4484588458102
1.68872231571133e-08,23.5941290005571
3.22069758726813e-05,18.7411347186349
6.57899940578611e-05,19.7419359079321
4.01864006631096e-06,22.4319264458026
4.86320161463306e-07,18.5699348963456
6.7804766551052e-06,21.3871381661224
1.47220900205204e-05,20.4706252920838
0.00058245576754795,14.7919826877937
0.000257680580349984,16.0226852575817
0.000151558528069533,16.0180284883524
2.75471501723473e-07,22.6918016677118
3.86734057231561e-08,22.3905649536144
0.000470009839574795,18.4676893605875
1.40586730539144e-06,21.0934037461155
8.67023535226411e-05,19.7070367074025
3.42374196116403e-06,22.4275605685192
2.82878995383951e-06,21.7783394909013
4.76962953478689e-08,23.2789689587647
7.64547043504512e-08,22.6560682610043
5.61238429269852e-05,19.145975288448
7.198002080118e-06,22.4807615587268
0.000174370080909745,15.918148932153
1.25610357183954e-05,20.3763302714797
3.35032063720149e-05,16.1637149431119
3.83838541614028e-08,23.3152195120851
1.38295648096162e-06,22.5009820363649
4.82785168710183e-08,18.6974718867132
1.82284916722203e-06,19.0528042455168
9.33696467876354e-07,22.5391546771951
4.85233001936565e-05,19.9046111062637
5.04278157944393e-08,23.5536698685131
0.000336848232039122,15.743671432222
1.55642171291832e-07,22.7716458294663
1.25008501480219e-05,15.9368881789273
6.18303954291619e-07,22.7697633473459
1.23621483618829e-06,22.5629469278914
5.51495319752927e-05,19.6563341671422
1.4369187449489e-05,17.1380708961354
1.51890761487927e-07,23.2900910728809
7.16311904005158e-06,21.9790754912479
4.17359752148432e-05,20.1497780890423
6.56270918921682e-08,23.4654245870368
9.15622955061989e-07,23.0119508477306
1.43136024952544e-08,23.1417965295169
0.000946839208058761,13.6129109084631
0.000209564370300458,14.4769899725958
1.36929999596258e-07,23.4734951814122
0.00012379739347313,17.708264921116
1.7181123083259e-05,15.0607874289287
2.27754699743555e-06,20.7580709706215
2.10221094379709e-06,21.5091681841013
0.0012762226766018,12.3402420169595
1.67477856322628e-08,22.4998326295518
1.84250148981497e-07,23.2341758950175
9.045555370696e-08,23.1972847825215
9.84447444158993e-07,22.7793961251554
1.90811159272448e-06,17.263343941815
1.10521572951123e-05,20.1401152475007
3.34524853829092e-08,23.4408775039158
0.000267977207818776,18.5931498449535
8.70451621286031e-08,23.0549974368056
1.75859140768913e-05,19.6198370891811
1.541798963069e-07,23.0581986920634
1.14419955522046e-05,19.159243256831
5.84486672759623e-05,15.5104595677994
2.79742721748348e-06,17.5946297508809
1.4608371778351e-06,17.2669417118783
0.000222347403566201,17.1082583868997
0.000660855009413032,18.5033804040688
0.00166817974764698,10.4541008403721
2.08240703327767e-07,23.2545739590144
1.18423663912141e-05,21.7044836242806
3.05104968753422e-08,22.3508022275788
8.14976673135252e-05,20.0521684184666
0.00065371751633296,10.0591920432108
2.95521972521798e-05,16.2357931203197
1.57516064056109e-08,23.1991706209014
0.000109667082452867,17.079423394592
5.4858062363618e-05,19.8940772364566
4.18622325860629e-06,21.5353900508688
5.44020720744556e-07,22.013590731114
4.43371950936287e-06,20.9899924296838
9.90575737578163e-05,15.8033137794836
0.000116574374118095,20.409002588778
0.000153560902265202,17.4007998731264
0.000194469123988176,18.8809415441627
7.58116483545676e-08,23.3276205291156
0.000142931337525674,17.2982084312882
4.14733411106563e-05,18.3270621562632
2.09087869419302e-08,23.1317751742772
2.5998032914352e-06,22.1299685790129
1.22327666608058e-06,21.628400892254
1.58527077270962e-08,23.3022461942511
7.13326825760824e-07,23.1219152276146
2.32195201327515e-07,21.4008312819217
2.02253922112517e-08,23.5007092608385
9.33709418479083e-08,23.359912392252
0.000486147453752921,16.8224340184941
1.82663043058394e-05,20.6047693618182
2.3941238655748e-07,22.8896415777618
1.35328418576727e-05,21.1636062810457
3.7807888951101e-07,22.3160090522526
0.00194553647926714,16.2260051269702
0.000141487738861222,17.8601423452801
5.96520595941086e-08,19.9791104401391
2.44176639547187e-06,21.8481929315596
1.50782012753018e-05,18.1759748943747
2.16484746926059e-07,23.2531777398085
4.93963760898355e-06,20.309573565845
1.7912214666129e-08,23.0105042769937
5.45617965794775e-05,15.6434461405565
5.67668781462803e-06,19.5222096059842
0.000294849778222538,17.1528423719812
3.0121273759036e-08,23.5267684687077
1.66079246473916e-05,21.0215782789462
0.000523509739872483,17.8736753282884
4.40432933986879e-06,21.1179584177442
1.36476948529599e-06,21.1117933485785
4.23945480644058e-07,22.7978752847414
2.06924146619898e-08,23.5448291220948
5.02075886468479e-07,23.2342385715073
0.000201192849211988,13.2515336259237
3.21754520949254e-06,19.8532589082582
1.01525979663166e-07,23.506956326631
0.000195479591435199,13.5565652763208
9.98834625054279e-05,14.5762865556978
3.15319733409053e-08,23.5445611841115
2.24455453286091e-07,21.8144508052916
0.000419546615938447,18.5002745348248
0.000155661191926712,13.4076030410465
9.52839544211839e-06,20.8671278108227
2.21444950853577e-05,21.5987582841031
1.01627275632189e-06,22.6223655338608
2.48854226576135e-07,21.149814443345
0.000151669991079433,18.8096345859726
3.81601442805747e-08,23.0895381796597
9.50557765637489e-06,20.8371865847085
4.88024115827906e-06,22.8163344926638
0.000279216598031608,15.1420285458216
0.000171519247212535,16.0242009703188
6.03435164272919e-07,15.5857953487541
2.31920358130417e-07,19.0016297433686
1.25066351625595e-08,23.3040964430392
0.000267037914510942,14.7901538421623
3.86805418007386e-05,17.8669868456247
3.99707295160945e-07,22.7791682916713
1.56006406327929e-06,22.2191001829082
9.20330125709992e-06,21.1467814645185
7.63598787484949e-07,22.6203576758424
5.72414559094632e-08,22.1693016045275
0.000378406285556539,15.1628045251407
1.43428368657283e-07,23.4386421383626
1.77976106930723e-06,20.0185729719407
9.01754527551296e-07,21.5043104518353
0.000154617712218942,12.3494628228354
8.55445004987204e-05,17.5408658410988
8.93097577514387e-06,21.7243174725451
7.73588628829476e-05,16.6994175250736
0.00132500753927734,11.5746706443464
1.66575833634267e-05,13.7240769896547
7.58177430700368e-07,21.1731111695824
0.000818017365770508,14.7031388003848
5.67523804831597e-08,23.5381787831413
0.000237472606102349,13.8909493151935
1.54070109467051e-07,23.1080415537154
5.7337668267791e-08,21.0017853551472
0.000104016867106641,18.7141734129089
1.10941463893906e-07,22.1924780809293
4.64240465573092e-08,21.9780814909607
2.92273600431498e-06,22.3080894488083
2.33539394370092e-06,20.48506981784
1.16922368553254e-07,22.7862148067485
0.000104078213446091,14.1648472767948
5.99830768210355e-07,20.2632206741569
6.04767957695625e-05,19.9546357788834
2.53067305811442e-06,19.8671159230912
0.000267174127879153,19.6743745352769
3.02808814580525e-05,20.6092654456704
4.49752185134966e-08,23.4285383943384
5.11749306548112e-08,21.3298043294793
1.38385958986431e-05,20.8272005032972
0.00309785011634032,12.3786943936105
1.82922694462959e-08,23.0877482493218
0.000197016139212703,17.6902725541122
9.888725735201e-05,18.6645114582243
6.10048661594542e-07,22.7185104391065
3.51464511905194e-05,19.6239041091321
2.02840452821897e-08,23.5776532095468
3.21263648643674e-05,19.0844407417018
9.26462611707024e-05,14.886309462992
0.000251954362636559,12.4730376216103
4.32022108095961e-05,17.2040910097752
2.26420060596385e-07,22.5350923911487
0.000759857168285729,14.2562570474638
1.8555085448526e-05,17.5716163153493
2.66087005032015e-06,22.2904629166298
1.33102624854371e-07,23.2032262479049
8.63780597892173e-05,17.9734161344817
7.88709111513281e-07,22.1916011728436
1.08260096439117e-07,23.0369473309349
1.14451506228427e-07,23.3074930106966
4.66570738137143e-05,20.4264940378802
7.94732392323363e-07,21.3657148972836
0.000103246142387551,19.0367504570212
0.000754473018188311,13.4694990273953
8.999447496753e-07,20.7758621836026
3.46801980039172e-06,21.4491795615201
5.24611397705341e-07,20.0993147013658
3.10267618024528e-06,21.0310128235445
3.16387831488201e-08,23.1767951140324
1.92018554401973e-05,20.7038724889038
6.7125906065947e-06,20.8665816649059
0.000543979914464038,15.9240742324871
0.000305375224801073,14.7264550301055
9.12342237480535e-08,23.4394329729086
7.87048942469949e-06,21.6926941365641
0.000438613477289352,17.0260664656444
5.07568346974222e-07,19.3446237870963
4.92780740086321e-05,17.0242302199448
0.000254158382823248,13.0763023172526
1.17564522965117e-08,23.7506163310957
1.65255516092398e-07,19.8491062527619
9.25624131653741e-05,18.5749120992245
5.68292596593694e-07,22.0606194736313
8.45998830260995e-05,17.9254211610316
0.000601112562633755,17.4910384544001
1.82495923681398e-08,23.5385714094733
0.000234299278529401,19.1314921631619
5.97143378729067e-08,23.2750706328675
8.88681962970957e-06,20.0645137923825
0.000884157461433532,15.2380726130418
3.93813509514882e-07,22.056724076185
3.29764161919539e-06,22.6697286520009
0.000269229761635963,18.6445562294876
9.82639803600665e-08,23.2429110618663
0.00114352795759988,13.2439918384889
4.44121612081092e-07,22.0771061202819
0.000300227915373517,19.3385011371792
0.000630100139883219,15.6007417065979
3.43932158222954e-06,21.7632751368559
1.3960769455267e-07,23.3564594990236
7.80293693177207e-08,22.6024044023855
6.94207787790119e-05,20.4065715288532
7.04682885581202e-05,17.6363736503805
1.53544374347946e-05,21.5128340903056
8.77031873442174e-07,22.5017094101056
6.05026577526853e-07,22.0773875978946
2.1688898760105e-07,23.4015433070208
2.76848207176262e-07,22.9157772920487
1.5148447140849e-07,22.9358477718825
0.000255470471019088,16.117318733268
2.91438791274135e-08,23.372314007705
0.000192423513655756,19.1582352814665
8.36675405245508e-05,19.7266219581923
1.4517589286765e-07,23.0970682481977
0.000585827319913984,16.7121119117741
0.000555039854051523,13.5136307628836
3.80355894447614e-05,18.680608216008
6.59668204282339e-07,20.6971277239592
2.23305410091176e-08,23.5103573098832
7.06077814511933e-08,23.2588765333741
1.16771641676877e-07,23.1760821304451
0.00020676350212999,16.3414765709162
0.000343065872251258,18.132926143339
1.31089038012611e-05,21.027014479588
8.17973580604615e-08,23.4783230027348
1.36855395983929e-06,22.6184176432946
0.000125312313402345,18.0193298782114
3.37038097564158e-06,22.6444809713669
1.67921975183581e-08,23.0657469602874
3.11692544161284e-07,23.195454261307
9.57563998318978e-08,23.4902367306197
9.1447178118317e-08,21.67999445828
1.2047190192359e-05,17.6154129367359
1.98491126733781e-06,22.6949474657479
6.14772392091878e-05,16.4833549750087
4.95814353603824e-06,16.2662740421192
0.000669281141915288,12.3391734150209
8.51641258936478e-05,17.519825562715
3.84224837699744e-06,22.2661435167507
1.34309612735825e-08,21.783191172733
0.000130172745174357,13.5687202678206
0.000614333401500309,10.9786803863922
3.93972780539128e-05,20.1617975594714
1.00776569378138e-08,23.3932840159984
0.00117325552215201,16.6233336267596
0.00101918830060983,16.127247689514
0.000321625450043214,16.8313398987545
1.01484670563427e-05,20.4574098932152
8.57535617811484e-06,21.7996274296554
3.09780113787895e-08,23.537547340361
0.000327594739390943,18.0295222066036
1.50444471324075e-05,21.4909098424495
9.12951695811202e-08,22.7553584346185
0.000496752605136209,13.7839556323505
3.49326649375293e-05,18.7023223538744
1.98583858300483e-05,21.6716614899781
1.82277998132811e-07,23.4107845432985
0.000263624956987629,13.7586249696024
2.17797600228272e-06,20.7872066868307
5.37667454114697e-07,22.6358357716243
2.80863391098388e-07,22.9361401102285
3.79731636019e-06,20.9861236658623
6.42906658164495e-08,21.8076162387619
1.21045969978678e-06,22.7513490898724
1.12738230820032e-06,22.9022437768263
6.61222687969375e-07,22.6003384566326
0.000153069075469958,19.59986255304
1.91323311614051e-05,20.743652248338
0.00127015249728874,16.0659823157934
0.00120793145593414,13.4766153618362
9.84628121823825e-08,22.6577952907622
0.000389861228391908,17.4091179445256
8.05394499388351e-05,16.5491100969415
0.000406435392367185,15.2305510344651
1.76502223302256e-07,20.4601655120858
1.57691613283947e-06,22.7920627756056
0.000443534570408996,15.0181281873345
5.06134646941781e-07,21.4545982653042
6.31083583654052e-08,23.5568934309277
2.16229171534894e-05,20.790983410712
1.65452767702803e-05,20.7225242794003
0.000620076614317913,14.387942282826
2.48085854187112e-05,19.9979523889615
5.21675683616547e-08,23.5909930268373
9.03266929229409e-06,18.68652476664
0.000178211929712562,20.0575894370002
9.87575176044562e-05,17.7113351523852
1.46320610464929e-07,22.8375112063042
5.16467119342421e-06,20.17323613473
3.60940398842112e-07,21.9713332297004
2.0216265401495e-06,14.7620078507019
4.69497132287639e-08,22.6373418153804
0.000841722247163172,17.2462513528256
1.04216429315108e-05,22.2733581885746
2.60524621924505e-06,20.1827889607356
0.000104319680248123,17.0548699554592
2.30075301510404e-07,23.0302367219144
6.04394527404339e-08,23.5218877722932
1.50217747483353e-05,21.4424132762808
0.000859851304687593,13.6734090484058
2.11882329691445e-07,23.2759749512541
1.51989399075576e-08,23.5857418075294
1.89505358438379e-05,20.7955053260481
1.60495321171143e-08,23.585365560151
0.000128986500191762,20.5519038600447
1.14373110568814e-06,22.8357590759019
9.24443825029167e-05,20.4837045001578
4.88304307769493e-08,23.3820897906873
2.60244786570308e-08,23.2252241628545
6.27642663678205e-05,16.6028283916437
1.44964391201242e-05,21.3155466872771
0.000363211982195259,17.4462785305318
3.17266135490113e-07,22.855841893427
5.62877860413972e-07,22.8471098460151
0.00139688628847439,15.8678250991699
1.59642006103959e-06,17.1661171496493
1.91489531144874e-08,23.4993222777123
1.32309274977853e-06,21.8275668711039
4.73536450603997e-06,19.9369603212022
2.21127781987201e-07,22.3753235632497
3.2753210632195e-07,23.0858092200867
3.4040245303037e-06,22.3810604979791
1.34319867498035e-06,22.4067844542367
7.36215268585934e-05,20.5753459494944
9.42165913886256e-09,23.2004416093586
9.10698780595942e-08,23.2746993511233
1.60824042395057e-08,23.540799224716
2.49869589092143e-05,19.5625426083724
6.82675653355026e-06,22.0022508599313
5.88699373412226e-06,20.6714231056639
4.73420068858264e-05,15.643708822607
2.98150120324595e-08,22.4161217309732
1.90565327302945e-06,15.9485836047993
0.00126926511153501,15.5480180920928
0.000179694245781962,18.34326783969
3.40335378791654e-05,17.198216751068
0.000107207466941536,19.2283146279243
3.62164789780148e-08,23.6106004192628
6.76102393441099e-07,22.4455942928899
0.000678605992631661,13.7512450643898
4.24089075608859e-07,22.8929117993127
9.36783770000274e-05,17.2374839195403
3.95992549736994e-07,22.0225520533172
0.00047794136029527,16.6701381237818
2.91719005278005e-07,20.7171150281466
9.94936617176522e-07,22.033675621473
8.12520784233666e-08,23.5437003595877
0.00207991742229758,12.4720197073379
6.2935981488198e-08,23.2576144881514
2.90867948682828e-05,20.3448147610628
0.000361454857776925,16.5533718996245
0.000159814834422339,15.8162529592189
5.64135901127236e-06,21.7683861368392
4.69562415117912e-08,23.4391188901777
1.21027128498677e-07,22.9135434900337
2.34981136171886e-05,20.3325067134374
1.53833219081347e-05,17.3647537969839
2.75463470936517e-05,21.2025029597289
6.04696138162586e-05,18.3242709758121
2.44607105787638e-07,22.8840296878881
1.23465259639626e-06,18.4692838893989
1.08001757985189e-05,20.7101236112374
7.6983619380907e-06,20.8751310253615
3.97027946580606e-05,17.8927597808611
0.000252881534381333,15.0015013977537
6.74567181562471e-07,20.7444168388705
2.53605453085918e-06,22.3566424296747
7.45241591895658e-08,22.4930377549918
0.000147143240357989,18.3991384898201
0.000407926315895843,17.5080467040021
5.64117166255994e-08,23.2852456019118
7.00821790574891e-07,22.6811775685111
3.61912769052035e-08,22.3781466128866
0.000243884707914223,17.0319254352912
3.88561630466291e-05,20.0340970775068
5.79028464093828e-07,18.2954492684859
1.88781150049179e-06,22.110825099055
6.03020354474871e-05,16.8515681940835
0.000419014148955486,17.6867322326172
8.89431810333802e-07,22.1392293416923
2.60786326488129e-05,21.6262849514771
1.18561553042423e-05,18.6408411966087
2.04594721124182e-08,23.506398757209
2.21555553175975e-06,22.4058762320976
5.48792868401177e-08,23.1848209158407
2.64291764691037e-06,21.6179136459325
6.32005436064996e-07,20.5560793676443
7.17355417061237e-08,22.0295790190744
4.88818607219742e-06,22.2381843324498
0.000119717332393815,16.6196249728108
0.000114059626502914,17.8868867673821
0.000122955875830148,15.0350402538748
1.30535381200201e-07,23.357999897329
0.00250296816387245,15.023194045883
0.000108627035167268,17.3993516802823
0.000114653857823573,15.44486757841
9.46178789644979e-08,22.9433777487473
4.19413710834477e-06,16.0013307003881
0.000557069645055017,15.6919184184077
3.43831576682749e-08,23.4681610309198
1.0161520997502e-07,23.3502517941584
8.98206772416147e-07,21.962112049492
5.92160735185259e-08,22.9740271965329
3.48253353043128e-06,19.1279026487838
6.81586795466169e-08,22.3020426024807
2.09458559453637e-05,19.3981366420515
0.00183121641326175,15.6796382139847
5.413297275633e-05,19.5665653756097
2.54469079574716e-07,23.116190617844
0.00040806074154686,12.5978766581263
0.000701012821367022,17.4338528406654
7.95990767769349e-08,23.1852065979241
0.000729480573549659,14.4145640537626
5.78985296609667e-08,22.8713383034865
2.59879122347706e-05,15.2020289815193
6.86498728902972e-07,23.2450352455959
6.77361693359908e-06,11.7355981329634
7.62383798143479e-05,17.0512020757337
0.000208566654374762,15.6918909724561
6.25519201486022e-08,21.4917431420808
4.37236917585198e-06,21.9747338437131
1.08833098813999e-06,21.4804968030752
7.00623297344118e-05,16.1607133674655
0.000112622600436709,19.2522617834901
6.12440242605138e-05,14.8689280956344
1.24035620115265e-06,20.1355405130953
7.18560171511229e-05,16.9045407243731
8.6409496860359e-06,19.4788951298555
2.64796854670118e-05,20.0807450348199
4.22412088246253e-05,18.6256192282401
2.66000086351477e-08,23.4390778409348
1.17527496254517e-05,16.6249547891958
2.87199346440084e-08,23.5931315268724
3.85696720565374e-07,22.9210886490068
1.14938607473095e-06,22.5783895690449
0.00015777318951951,19.1317973077511
3.93103162991736e-07,23.2688009594337
9.39492759647627e-07,21.2847587619586
2.23166122229312e-08,23.1477354229564
5.46972176281163e-06,17.0131519052689
1.03605617446903e-05,21.3441502479257
1.06499429662253e-06,22.0432921603853
2.21211533317755e-05,20.1980075932166
0.000113466380305546,17.2860398976127
3.24729674391508e-05,18.0872832303928
2.93890435014412e-07,23.0953440093809
3.91402693471758e-08,23.475981100136
1.50136816815082e-07,22.5077514588665
6.40361545435736e-08,23.2470271906665
0.000394277844826568,17.8330044437757
0.0009226021889056,12.684083554393
1.27127045635476e-06,21.9078765801656
2.0402523654077e-08,23.1364511439588
9.07117752841895e-06,20.1797804306547
0.000483887923199967,18.0796227872184
1.13754465339285e-06,21.8151863888808
6.61717507846491e-05,19.7919236005824
8.44390233480342e-06,22.3229736139933
0.000102417548301213,17.5974862408812
2.08606591599053e-07,23.4892983454358
6.88475508975103e-08,23.1033742369698
2.95186340252101e-05,19.7519751572803
0.000713932712722902,15.9248648913261
0.000261895996427073,14.2899499171868
6.91491050060977e-05,19.0162530879793
3.36757204589447e-07,22.6251739514288
0.000424371619194362,13.982405778103
1.94150280452596e-06,22.1347750659337
3.96472131535444e-05,20.7556311864594
5.66533885811051e-05,20.9815477040541
4.26732934352239e-08,21.5259539325464
0.00167975879702254,17.2063536277476
3.72122706707997e-07,22.3430420872016
1.5692186429307e-08,23.3247751544965
0.000129390287371483,11.6223870151587
5.41316653950024e-05,14.4975404459126
8.30826265418667e-05,17.7368478960276
0.0014373827755629,14.5052190505759
7.78022370186179e-07,22.2012913839425
0.000878839967981491,17.8354446888506
0.000161944747375211,17.2595473248391
5.67978436170526e-07,22.7326173119213
6.01946399873256e-05,16.2754915935948
5.54640596810654e-06,21.9809835451114
2.63553745454459e-07,22.9981439807104
1.39648642299697e-05,20.4930774759847
2.86685155161329e-06,22.0803137111797
1.43127638407833e-06,22.894364107267
1.18180247615153e-05,21.0942378784455
8.30050390409187e-08,23.1011115196847
1.23488308292709e-06,22.2474307660913
1.07014768037396e-08,23.3803472885224
2.71017407170188e-07,22.1471135592632
4.38096241893492e-05,21.1916293819717
1.8000839501368e-05,18.4930507109551
3.64144109791622e-07,22.8940161665502
0.000138669950464423,18.3068960281283
1.73984306003874e-05,17.5988743571907
1.14963979417751e-06,20.562849014236
1.94836546765071e-08,23.6255551219185
5.43677273699172e-08,23.2562389183445
1.26935285138161e-05,18.0518661091207
0.000193015468069077,18.3914302441402
2.5000178942351e-06,20.6381591241351
0.00113976744009969,13.2016146220004
1.0970944506336e-05,17.367648061455
2.50890039693478e-06,21.4821952486053
0.000302576354634996,17.7244813430452
8.90637413524866e-08,21.274111143477
1.32245367819181e-06,22.145692463503
6.57546029964219e-07,23.165304391975
7.40854747757916e-07,22.7261665659989
1.78129781262961e-05,15.7218113887432
1.71274499129797e-07,23.1487085115573
9.61177957363943e-07,22.1972699230489
1.08802544584456e-08,22.6342483831402
0.000264922441230861,15.5020744094085
1.88877202935552e-05,19.6218233606963
2.07805059921872e-05,19.7578620745351
1.25728183345367e-06,22.9557570315787
1.98459432935153e-08,22.3566353326375
0.000195981983295753,15.2787726318218
4.5055467510207e-07,22.3088764687286
9.67902997098941e-08,23.4496295615603
2.39975328252802e-07,23.0744853458857
5.1822431726568e-06,22.2881503927602
4.70127583776479e-08,22.1533912490131
3.94773016607501e-05,19.1157411306582
0.000973446021377928,14.2964619161172
9.74456834531889e-07,23.0135981803325
3.88030648393151e-05,21.2598550215228
6.27018692087994e-06,21.4686330982255
9.86145634273306e-06,20.0551684178425
0.000138640252316167,19.0012241732834
5.19293547736144e-06,22.5028362041844
1.36832646691638e-07,22.9760819021271
2.09521657919835e-05,20.5041921620215
1.67538527567974e-08,21.2083815576365
8.66634406707704e-06,22.3588273341983
7.70791611219351e-07,23.0372778180841
0.000350008769919402,18.0091471067552
0.000260408345552242,18.4886001759744
5.02042437861337e-07,22.7443610852452
9.28798844372073e-05,18.1917367392286
1.0395379709114e-05,19.9971435508083
0.000273553649063846,15.1795130439679
0.00120454260232258,14.0394943022295
1.69549630572396e-05,20.2638036956374
2.08486027418952e-07,22.5578048761421
0.000814719108824792,17.4847997232338
1.71003089468605e-07,20.4500775307672
3.48370503075085e-05,19.8878653451798
5.33282387275818e-08,23.0435249882821
2.19170951145869e-08,23.4584442116609
4.00017721419878e-06,22.198780463887
5.1997342181875e-07,22.9853808976435
8.99248937739784e-06,20.7748412848568
0.00121892476533153,16.6973078333565
1.61567017888572e-08,23.4747302797931
4.49936988841359e-06,17.8268989011052
2.37707222359901e-07,23.3572536821896
2.37525121828876e-07,22.9785152946267
4.10353196906573e-06,21.9179677063858
6.37996724886398e-07,21.8434222735995
5.64972766477218e-08,22.3697652538426
3.07249488317963e-06,19.4399546262672
0.000800884106841745,17.1076024266186
2.11965641188366e-06,20.7784864525353
0.000573460392056085,14.1619525692363
1.14915827785447e-05,20.8080400204983
5.34671604403027e-05,18.1409393757264
2.78790867851893e-05,15.5451415994993
7.14982394612575e-08,20.0264421703779
3.03036199517476e-08,23.5527019314393
7.5786066218828e-06,18.4828945171011
7.66800669475884e-05,19.1231019882072
1.01625403449483e-06,22.2598530156644
0.000167114508687093,19.0866695704431
0.00089772503369709,16.8953082250652
1.48018275790363e-05,17.1318520249594
5.00967358119368e-05,17.7493876325065
0.000813500432229836,12.5690854627125
2.4588417472002e-07,22.7810841861438
0.000136927039268731,16.3698813177563
7.62010935599702e-07,22.6832438605851
2.72873692964724e-06,21.2242322313204
0.000136117155201773,19.4746752371253
0.0046232064582201,11.2820725677149
0.000177033310385449,18.060174608305
1.29215886259833e-06,20.7063940659743
0.000618084463523265,14.9129190770375
0.000737430596877281,16.0342513401412
0.00453304674148449,12.9593063191941
0.000290298365218409,17.5541295033856
5.18052620400023e-08,21.7286157153439
0.000267555244417862,19.3814261675283
2.15521931076664e-08,22.1595904104409
1.89729804955335e-07,17.8881288405692
1.64586331218775e-05,20.4518486044275
7.12854689726714e-07,20.8884833484108
7.31734482517616e-06,22.0780401815444
0.000439329260758776,14.2118063450978
4.02582369454448e-07,21.7111149537677
1.51004889024163e-06,21.7080858736006
0.000232657666930561,13.4614707478629
2.60251179296938e-05,20.8940272294674
1.37981533534621e-06,19.4094526425392
0.000187845938592537,17.1280371599144
0.000285315990660809,17.8706636864101
1.96415727959623e-05,17.6472468996418
2.77159091175053e-07,22.9330598789359
0.00365177758215626,12.8110259979158
1.21238959952221e-06,22.4148732610306
6.24840802017925e-07,21.5856931249543
3.83207209810519e-08,23.5427634590011
2.05894532197402e-07,22.3849795038331
3.89500716094593e-06,19.4757903072144
5.16778687910007e-07,22.90854286464
2.36498954422802e-07,21.9518714729605
4.01260988905621e-05,20.8771012184077
1.57553478040825e-05,14.6355587263872
6.32177710621626e-06,20.479947147343
7.67165759368482e-05,20.0047215109786
5.17619162822532e-08,23.2850291053525
0.000956419827478503,14.2742076980472
3.82572317797316e-05,19.5232922975916
3.43868910247428e-05,20.983537955716
0.000197777718007961,10.7424188102289
0.000276539299954561,18.5332314975557
1.23785719857223e-07,20.6908168459473
1.45861640541783e-07,22.6885897477996
5.64733711906169e-08,23.3365157472681
9.29808694865816e-08,21.6277355481975
2.71871035126505e-05,21.9112028904649
0.00104490508960805,17.2035285765782
3.97592409790268e-05,13.9434306194808
2.27052777631335e-06,21.9335157412159
1.95087912383717e-05,19.711975415157
0.000170463189161999,18.0869836116632
6.24019684022713e-06,21.8706533100301
3.01531698223924e-05,18.7830963522825
1.86442126919371e-06,22.6520883357311
0.00115680601280261,16.5670923442374
9.47345585209551e-08,21.1503501588835
4.28525825056433e-08,23.5860479299667
0.00036889051555705,12.9314853450458
9.09419729009942e-06,19.4699784779885
9.24393414027415e-06,18.1616176211781
5.79997859346658e-07,21.7211156163183
5.62746588512072e-07,22.8232096118729
6.13098162141172e-05,18.5028836751253
0.000785036627434295,15.3980889663477
2.83644567499513e-05,20.7859315272407
2.60374699198827e-06,22.2804451366468
0.00012679234953388,11.3322016994532
5.35931593649156e-05,18.2225626554686
2.41105370041639e-06,20.9925388782155
2.52520909205079e-08,23.452363861308
1.46683160613173e-06,22.210513819565
6.76112887463149e-08,22.950695099701
0.000414490580459844,14.2914241579655
4.9878425806173e-08,23.5932772924284
0.000720731653518172,15.9837123398611
8.76935307144002e-05,19.2592323880257
0.00014211546489485,14.2924690114401
3.88259599741931e-07,20.487764255004
0.000124632948401865,14.6757228411892
4.30858152787231e-08,23.4124214378825
7.02726722710451e-06,17.6728700637105
3.90502271124189e-06,21.1801352476323
7.36253937891584e-05,18.6298553140308
7.45060443557279e-06,21.1459041184383
0.000919910688959506,14.5831345905554
4.53523137224982e-08,23.5281225487776
4.71653692892888e-05,19.740686765719
4.12193459407176e-08,22.915902871665
8.30915005024663e-05,20.4520269292651
2.63477974225356e-08,23.3425429780672
5.24790949925082e-08,22.8347104103481
1.0771519366407e-06,22.0547432337633
9.31446832934915e-05,19.8997088437179
0.000576794002962821,18.1301271120928
0.00206245971960985,13.5710331813015
6.4649013021433e-05,17.8187001984597
2.1565838809916e-05,22.0202660000977
5.14388715541646e-06,22.0830604453847
1.21878620385523e-06,20.5339245106419
0.000174835645682347,18.5695346662271
4.37677475000788e-08,18.41178301646
0.00168593601767288,13.8471177382885
2.68346045694633e-06,20.9796371240834
8.85861423660279e-06,19.8552585895322
3.28090886897021e-07,22.9898490517131
1.58025813033268e-08,22.798133087738
0.000159679702670649,19.1373575575754
1.99941509632176e-06,21.9344180402446
1.55593634747565e-06,21.3331305226406
2.18834444010588e-07,23.2814831943359
4.27842226209809e-07,21.6085356840995
0.000684242585699268,16.6319662545348
0.000106688935641835,19.5693795456741
1.47521579581784e-07,18.4144570843378
2.00607237085394e-07,22.0858733931391
4.6754131518514e-06,16.9019669470278
3.93686317753027e-05,20.8085357155714
1.37628699901369e-07,23.2155303510342
1.78645657191432e-05,20.7662817155666
1.47191494579133e-08,23.5886538387851
1.94125546524607e-06,22.405736320897
2.09426640231016e-06,21.6985066456999
6.95795662429922e-07,22.5640659908597
0.000326579577160253,16.3380126998164
1.98884186472052e-06,21.9476067061758
1.7279909935699e-05,18.9417070465845
1.0196291498601e-08,23.7351953706651
2.53605304211693e-05,18.71417955247
1.00340668402687e-05,17.6200100266812
8.52407348783281e-06,18.9621321822006
0.000726306189341564,12.0862265642915
8.38481182351486e-07,19.3473397802058
0.000163635984954764,17.3203361733812
4.53616503718938e-07,22.4957485099938
1.01575653493661e-05,20.7133770209334
6.66425441240834e-07,16.0670345234996
1.78044305093213e-06,22.7643584760362
2.19605590010952e-08,23.4858189382671
1.52829350317379e-07,23.0892077052429
6.74919938873709e-05,19.2370452798656
5.25956914667278e-08,23.3099029195661
1.14749995737917e-07,23.0592200288036
7.42580601406291e-06,20.6925108376855
7.91928767825629e-06,19.9404914855584
1.05423150015194e-05,16.1339801167673
0.000275111314617067,13.1168134178419
1.75812795651659e-08,23.4396544147302
0.000788455716778694,12.1789523146103
1.29349598493403e-06,22.9085582555596
2.86386567144931e-05,19.1629779154242
7.60587256548017e-08,20.3611867193882
4.32377682333344e-07,23.0699597407015
1.41659154649093e-07,22.8292130687433
0.000350559713698261,15.2723122169182
1.36481075448986e-06,19.7851654615296
1.732639235809e-07,22.0734031653534
8.61389978271953e-07,23.0096159886929
3.09922806878618e-08,23.4741292801703
1.99213476351043e-06,22.2425669502868
0.000215090509769772,16.9786497670378
2.21089535560857e-06,20.249477512404
3.57481558088169e-07,21.5919027218534
0.000200641148720184,14.9917214920218
0.000480120337951659,15.1627316780134
2.30943423249681e-07,22.6223244209559
1.43548179163784e-08,22.6569151690199
1.18095065295371e-07,23.0985517250561
0.000242792837978529,17.1595561895654
9.35506806716714e-06,17.4717095678462
0.000170392097210694,18.2876730343608
2.92350816358183e-07,20.447796868444
5.29216530640557e-05,19.4734516208186
4.91691286320316e-08,23.1097344224563
0.00149842879610166,13.7798129106692
0.000233793016060564,17.8913839131161
0.000234451213339417,17.6099594531404
1.39901469087093e-07,23.1664520799147
3.20862206716641e-06,22.0023773155364
2.16807101485933e-05,18.26451659111
4.59615574942929e-06,16.9705842910853
6.01465190206082e-07,18.1772275227177
1.25376892890852e-05,20.9331909497733
0.000914933663232264,14.3942132880683
7.87266853600767e-08,18.4243132036423
2.5916983077178e-05,19.211048720475
0.000118708404128161,15.7408661417302
7.59712992010383e-05,14.4585931610505
1.89869385972067e-07,18.6908225765374
2.31826508639948e-06,19.2967905736374
1.24945236454715e-07,23.3806598535518
1.8364290570788e-07,23.2419827454607
0.00263827465610928,11.5000833703622
0.000131725963419626,19.6390896883145
0.000459226252282127,15.5385688925074
8.87119221476337e-07,22.8576024806863
5.88744965716251e-07,21.8593759294444
0.000519975654398202,17.2370058308236
5.61531894679203e-05,19.1257523101674
7.54348260880545e-07,17.7077879426643
0.000489324097436062,13.0350436467971
1.04947390145901e-07,23.4299229965067
2.62220572673542e-05,19.9873304848258
8.16451258888433e-08,23.4459330568634
4.16229021194545e-07,22.294925695082
1.24750467601299e-06,23.0465469510402
2.66588594527676e-08,23.475670737811
9.10774363888542e-08,22.1812978154166
5.763453568827e-06,22.183815076205
2.83665380513317e-07,23.228262700645
6.22778860110061e-07,22.7212301577149
3.65544241721481e-05,16.6129141677114
4.01987323804592e-07,22.4521292024927
2.5879590641721e-07,22.627973344275
1.22334692855512e-05,21.5602242444141
5.84543299119336e-08,23.139444033565
1.20850665839452e-05,21.0633503221326
3.25374071789251e-05,20.3802972733715
0.0011052887841477,13.0112266086733
1.79352678363204e-05,18.5331562541916
3.6410596738573e-07,23.2681149201416
9.18835751705945e-07,22.7920852635625
0.000100680047596694,18.3061914682938
1.09999528679723e-06,18.388184417859
0.00196718674113372,12.997392341538
0.000153568051602661,12.2834694548655
1.37059621801145e-08,23.5741755950994
2.07962311460374e-06,20.5070048602208
0.000155110844609507,16.5581454580242
0.000287113985542642,18.5187773410157
2.55103613358256e-08,23.5152615739616
0.000114810885942701,18.2582730190869
1.69340206800102e-07,23.1274063354386
4.00388388896342e-07,20.7061670906536
6.2546834548313e-05,20.3837146024729
9.86096051394846e-08,22.4927856612013
4.52787699415786e-07,23.1310213120611
0.000146204460112719,17.4369879511288
5.8002507510374e-05,20.171809299206
0.000401343435910961,17.2567068216346
6.8762405816692e-08,23.0740361622532
8.40892336088439e-07,22.9264014752832
1.60486284450051e-06,17.9600197446118
1.37619197623666e-06,21.8938036519171
5.67204867596191e-06,19.1877700309491
0.000310466934458617,11.6700278574012
4.98415404210237e-06,22.4796818286746
3.64741012996646e-06,21.4106377932671
1.2750887498102e-08,23.4733212899946
3.40349026111802e-05,19.1821502393507
0.000403781172359329,14.3622199359432
0.0022059844528877,11.3055821235816
5.33371035526457e-06,22.0189684187593
7.08431607950554e-05,18.6066526241733
0.000574034260729255,15.4568516094896
1.1074205523809e-07,23.2690577336527
0.000109185188861243,14.1342560211493
0.000242460553780951,15.4509871725522
3.02671996619034e-05,20.6972049153799
8.56954591683087e-06,20.961258654827
1.36126223546935e-06,20.2382571500315
3.04738842064979e-06,21.4246852134346
8.36735738375234e-05,20.5192438065897
3.2531191137468e-05,15.1297104166855
2.32412839385043e-05,14.7351132983788
6.15261626003537e-05,18.7362901058292
0.000136169687874824,17.3077763477288
0.000507777527101133,14.1816636873946
9.87007542402776e-07,22.101779302501
0.000304572016039256,15.7612487129483
4.42726445712185e-08,23.4143974852841
1.18385667478167e-05,20.2577419014775
6.57368439766313e-06,19.5113034282018
2.67943316867831e-05,19.7627669956052
1.62362557942734e-06,21.9872392409214
6.16296634430494e-08,21.2883240160303
0.000318686890015581,17.7789329575167
0.000112969733690487,19.4335009595333
1.90725893362846e-07,21.522104521966
2.93632581085789e-07,19.0947469588248
1.46321237091174e-07,22.6544940709213
1.71752897274819e-08,23.6697284719681
9.60787964392419e-05,16.8381899886207
0.000108225317105552,19.7795716312856
9.91719721317969e-06,20.9811922053872
6.3627143211324e-05,19.5994870797912
8.12718296213469e-07,19.5869868799466
1.57635419506289e-07,23.1520853007117
1.64304225526348e-08,23.353041388153
1.18167634084577e-05,21.4983371503703
7.60928837172814e-08,23.2891991431151
4.97113690704905e-08,23.1830106085771
1.68866690105798e-05,19.7825552058714
2.66945400954628e-06,19.9636402409888
7.67962009144595e-05,17.8589673870958
0.000377191818637249,18.743898929326
1.07545854139226e-07,23.3480870526563
0.000188349146165862,18.9625503318924
1.34572476663806e-07,23.4095270206227
3.33661168069513e-06,21.4881127388881
1.23205668567776e-07,23.3388470208632
1.65813158042038e-07,22.3135209792075
3.16833019722229e-07,23.1255043549278
0.000368772298846777,15.4423071471616
7.30484417098443e-06,21.6716479376164
9.22318685129064e-05,16.5022794501255
5.45650574193362e-07,22.6784495509273
1.92456491877839e-06,22.812418703013
0.000285205027459085,18.4826241803345
4.84952685146631e-06,20.5414215106024
6.05200686612531e-06,22.2830360237851
1.10395245076132e-07,23.3256103690801
9.17727234920917e-05,17.1925483446373
1.09557372364314e-06,22.9199943301758
1.73341804882422e-07,23.1745408459649
1.06611065846449e-05,21.8382898602736
2.18261091491962e-07,22.2955552407355
3.58394923485231e-08,23.0930387684415
6.45168032591608e-06,20.8579753728174
1.02682997987519e-07,23.146845680616
8.14871691093597e-08,23.0894130023871
5.93990597213745e-05,19.8444575915221
1.89071590654737e-05,20.4909856249
3.95512660154315e-08,23.6447318334286
7.31587021754168e-06,20.3959585221154
7.62041375541745e-06,21.4954337313069
4.29718240136151e-07,23.097067659961
8.69231083041985e-05,18.0790259638213
8.79558533158171e-06,18.6886441018735
3.46512786318965e-07,22.1720480357016
1.64510990934173e-05,20.6174996997104
4.60389196092484e-05,20.7067383932373
1.73740573765345e-05,18.9965279463607
3.21088727595428e-08,23.395186803743
3.737856392864e-07,22.5592710522215
2.52001995949778e-05,20.5892848896526
1.4388059131826e-08,23.579851373587
2.70760272009506e-06,18.6296391739787
1.47546295009329e-07,23.3447854126464
1.8388172497055e-06,22.8540831549114
2.24406719705411e-08,23.5183138143559
0.000351170377940791,17.3056369971697
3.38862524909155e-08,23.4368725976827
3.56445797241014e-05,20.0072569689065
0.00054197768573547,18.3906645407963
1.39255617830244e-06,21.7440446080568
1.39649199753617e-05,21.508076531434
0.000183030443840879,14.4284266122805
4.61659396117572e-08,19.8537592532021
2.97646901757007e-05,18.0850040246556
3.56483476661546e-08,22.9814679600493
3.5268288328088e-05,21.3049793490953
1.38720065645843e-06,21.9947569615823
1.27894434649449e-08,22.769879942984
3.04390271164085e-06,19.4823389958155
2.25096765194577e-06,19.7289247723371
0.00118803515298708,15.1899811916962
9.61804273875338e-05,17.1373937389624
0.000289452204825944,14.03962290197
8.79477824149895e-07,21.4599534497139
0.000295758510575337,18.1436176172834
2.6441031513653e-06,20.7502678609561
9.7267537297257e-09,23.6680713125034
0.000313532949337144,17.0861716915031
1.8509051761978e-05,18.8728813419685
2.46885159422264e-05,17.3498716944469
3.90636408527491e-05,16.0980822737191
3.67406722945214e-08,23.1185886652138
1.66811896181117e-06,17.1297415463802
3.30544321504971e-06,22.5992147005034
3.83487427445577e-07,22.7343269135763
2.20949669223175e-08,23.3554001357111
1.58959403196312e-08,21.2908397514777
0.0011864359357584,14.7232670369109
2.90199997907629e-07,22.9199906606994
0.000530010497872654,15.8191648020352
0.000186366563286846,19.3357646296341
5.59722977737011e-05,15.0437459681465
1.48012261015315e-06,21.595038662469
4.12946549471357e-07,22.9180325888937
0.000264538497192633,17.4200320265792
8.44229466065773e-05,18.6190696763826
3.98574883948898e-05,19.3984107170494
2.07010352521061e-05,16.3654057916298
0.000493996359417641,17.745370179771
0.000160823103667395,19.0916874151284
1.75736695102094e-06,22.9766336299261
1.22840581940963e-07,22.7657939161131
9.38143508082234e-07,22.9486382550644
5.23050494727265e-05,15.6186757694166
4.79945984247557e-07,22.5060790841893
4.34623653027205e-07,22.7328993650382
8.7939097950446e-09,23.6377093723929
5.22264657023638e-08,23.1513637940588
2.80752772717744e-05,17.214476837474
8.13057682023807e-06,21.0393026799554
8.84260856709865e-08,22.0842334911632
4.40652311330657e-06,18.3601354294265
0.000894911045747564,14.0327454909297
1.88348940168132e-08,23.4953230857784
1.97406875786108e-06,21.5151253307029
1.7278951576056e-06,21.295507778691
0.000100488964187298,11.1751069827222
5.33558161964519e-08,23.5677888141852
2.05364778283443e-08,17.5704680086152
0.000754799239048111,13.8473087827892
7.13438066257661e-07,20.75552777649
0.000108938286279776,18.6166207681859
0.000821117457875481,14.3104527000432
3.99815624343301e-08,23.6124045156638
1.17104378176056e-07,23.0486216337628
3.17362839448405e-08,23.6660368183137
3.58368242145528e-07,23.1369963400389
0.000504080191061506,15.8229134917282
0.000554937278617544,13.7627337823682
0.00020520812333989,13.9505595666327
3.41698362543964e-05,18.9932907450041
8.94999971274541e-05,18.5799797352154
2.19139146736312e-05,20.7645304535136
0.000566990522319621,15.1829103424648
7.00501651419738e-08,22.5134282152021
1.58428648055286e-05,21.3121921314317
1.44626337536821e-07,22.7675210477301
3.01473186778459e-08,23.4497443593842
2.29806925764364e-08,23.4619791218879
0.000235171326232245,18.584209559214
2.80330150653019e-08,23.2723005601816
2.68310636138837e-07,23.4053608382295
0.000626941178446928,13.3875181455946
7.39943245618101e-05,17.3891031561895
8.58281720131971e-07,22.4802388862543
1.62455909707736e-06,22.094963470418
4.66958154351354e-07,22.427846650166
4.33045725037896e-05,19.4968614743895
1.71974358557e-06,20.5548167723821
1.83788993747953e-05,20.0395162472965
0.00203932375706451,14.7176507059776
9.17273014786162e-07,21.701298916044
2.95377840543026e-06,19.2517657420959
3.45541191040104e-05,19.1141105844465
2.88354975629265e-05,20.9046806208171
4.48023774813132e-07,22.6220550900485
2.55377518796379e-06,22.5598396784557
0.00092043596349947,13.4692805140247
2.37476731938259e-05,15.7245370075437
3.55680887079989e-08,23.4504133550917
1.73249573715867e-07,23.3143613842827
0.000311045567018379,16.9445981467942
9.80520622451799e-07,22.0130166605075
8.92600468624323e-05,18.5627594708574
9.14219665005408e-07,22.1430849071126
2.14740672453968e-05,21.7782000100557
0.00065557309644172,15.3649999330253
1.43314794404441e-07,22.8657640582132
2.12522645417748e-05,20.2349987084928
3.68355631038619e-05,11.3840472523176
1.49303322580756e-05,20.1946878451938
7.87273740790815e-05,15.0770953152938
3.01285488779912e-07,20.7465012364109
9.8499901233355e-05,20.5845451128445
0.000315515147982558,13.1088691950377
0.000455188556753023,16.9597342147837
6.57863606231404e-07,23.1633755970394
0.00416736945743702,11.9989807147423
1.3413490913128e-07,22.8410604328366
4.07547319602436e-05,17.3219276133135
3.94853663349543e-08,23.5480457606327
1.92392954753804e-08,21.9963419589225
9.05563118834658e-08,23.2346748928739
7.91969844035743e-07,17.9032356367816
2.62652742665733e-05,20.4619070771464
0.000303556561493704,14.0913565574502
0.000150586441353148,19.5830893842016
1.76227318518713e-05,14.6688401131006
5.065779222749e-07,20.1543908907636
0.000743513426585974,10.1068711081045
1.79482043267039e-07,23.2335590588412
0.000200071279513956,13.5390484515545
2.84912938445775e-08,23.3533111010323
1.05516639448791e-07,23.1402621918317
8.12195630473294e-05,17.4705357861352
2.48193713784763e-07,23.1961176063774
2.2924751838893e-08,23.2776063301645
0.00210842174447629,16.6580234328601
2.88721543821258e-07,23.0404816605646
4.61789419875575e-05,20.4091394747614
1.54445292135813e-08,23.3448459068036
3.18349970745584e-08,23.5343244502169
0.000274285186307852,19.2133703149032
1.01999631283572e-05,17.3228132914733
0.000144166873539504,13.8388993233484
1.50640380077811e-05,20.7980260653269
5.20400237997169e-08,21.7131016174406
6.08525357525991e-07,21.5690944535955
4.16548826414367e-07,22.7417657595939
4.85386911305848e-05,18.5595479532889
1.58537549932677e-05,21.3650368641218
6.20623006348509e-06,15.1765121456849
2.14336983323573e-05,18.6456890154317
3.08434971252642e-06,22.3527191762937
1.33170092755066e-08,21.8278076890849
1.30728441718072e-07,22.6497101381658
1.27410658338851e-05,17.5199913003065
5.22501325486323e-08,19.5109652965223
2.09514412495968e-07,23.3914875055585
1.19614626579349e-08,23.5946260478106
0.00045982243768439,15.1666297619951
0.00143783140901728,13.9843033506585
2.71372423748875e-07,22.0474930309167
4.86502979427596e-07,23.2777533918784
0.000755577962064264,12.5983454751126
0.000376122755296164,9.71068756133633
4.28760842545056e-06,20.7458862056882
0.000651662828995359,16.7982002057771
1.14129624070938e-06,21.3617431869519
0.000333386780357118,13.657208180371
1.78982625861931e-06,17.1665525059004
4.29160238254617e-07,22.7732180867716
1.06003716235231e-08,23.6201315543594
7.13105851612244e-07,22.8363580128767
1.31162182531544e-06,22.1523380456335
0.00274106851434367,13.2958015369277
1.18301454507886e-08,23.604268456404
3.48506658162879e-06,22.2532351646912
2.68302071565887e-05,17.4102246901746
1.09900904929778e-05,16.7878583404933
7.26415827794609e-08,23.3492393242584
1.97670263348285e-07,22.8081865311607
3.95637766841747e-06,22.0049087907711
2.87330611948489e-08,23.0054512068632
1.08083276461527e-05,20.9067466913475
0.00012908252143714,17.67337734781
2.58284213312909e-05,21.0940558433878
4.74365923917767e-08,23.4648731800942
1.88938953206884e-06,23.1015493663923
3.98657111220515e-08,23.2111021079314
3.12309802264257e-08,22.0992456041901
2.97608272769772e-05,19.4255312668453
0.000983521178916386,16.3195002017261
1.03600561469194e-06,23.0377973329225
9.40127866974867e-07,22.6234650806133
2.32129771525079e-05,20.8040396444516
0.000130674100408469,16.9992244981145
0.00206214555980761,13.1595129396423
0.000168128872287053,18.2550788201227
5.4900675229565e-05,20.986843603884
1.04507344458846e-05,17.8315109898123
2.81727571727499e-06,22.4645734052621
3.15488570888071e-07,14.5663389719574
3.05231204561759e-06,20.0196248486046
0.000201331765147683,18.3545649809535
5.74728710325932e-08,23.4758327753684
2.91146481827132e-06,21.2990822331917
2.75307302284806e-07,22.2980748009945
7.04821559575356e-08,23.2775708169671
4.20436854268252e-05,16.6393187876437
0.000102678375742324,20.4096568454645
7.2498469960118e-07,22.2914154245868
0.00023200388982867,18.3089832675393
1.52824769903588e-06,20.2033621180881
9.21861488338932e-05,13.2303730824255
3.70195477857213e-07,23.2385908633248
1.68811062475354e-08,22.7929213770532
2.37533053951843e-06,17.7522960757732
0.000782067854297809,15.4403814334657
8.66146723173152e-07,22.973451348484
2.24664820217599e-05,21.435258996755
0.000462618845189231,11.6953364447221
0.000870305908724968,17.6987583620891
0.00123240331941703,13.4270529490192
9.95807931748112e-05,18.7578164230373
2.89666848389055e-05,19.3892005630955
1.68057565765015e-06,21.1736840178789
4.96025775161931e-05,19.1516459179549
0.000169247247925798,19.7083243676583
3.77013613251403e-08,23.5511676599626
2.49124391267458e-07,23.1554113614561
2.18831670425547e-06,21.7223203606685
0.00246982631270351,12.5823868077969
2.4556136394063e-07,23.2861084687118
0.00062335532035832,13.3866993226969
5.84643303639078e-05,19.2619710575314
4.5292801076551e-06,21.0838972049139
0.000150995299868834,13.7754430023094
9.09000661151337e-07,15.5867455139503
3.54452004395522e-05,19.9615747612416
1.44427863570854e-05,17.2803354763283
6.63117870300235e-05,16.7905204322799
7.51572107288249e-07,19.0154787164206
2.59429667897423e-06,22.8890146600748
5.45451252757983e-07,22.6691142884558
0.000367390822748957,18.761820705383
1.69279791341407e-07,22.3628791898663
2.12281342959282e-07,22.9675241663019
2.50235357255215e-07,22.2559021177064
1.20372497459198e-05,22.2228061197637
0.000610827539854459,14.2491981717771
0.000347653961075822,14.2298423027307
5.01419881705163e-07,23.285895078857
0.000160575179470959,14.1764308027362
8.64419046933264e-07,22.7496921621374
7.86916111829876e-06,22.3103672234242
7.12453191835033e-05,20.857864361608
1.20880209647873e-07,23.0041697982136
6.56433484136437e-05,14.1902647693869
8.67965183129691e-08,23.4773798632745
1.78056404402829e-05,19.0378320358173
3.19207437239001e-07,22.9905640062752
0.000100620625188475,19.7282348089208
2.06018690569182e-05,20.8855894379002
0.000445115790014844,17.3951893354331
4.9177504879321e-06,19.8159012680606
7.71062095301677e-05,15.533032220533
0.00019303997257272,15.3312374705753
1.36984658625156e-06,21.7693551561666
6.43132794658482e-06,22.139231083484
0.000550945939917873,17.8635493229441
6.58806103007809e-08,23.5415992062149
3.7937514823093e-07,22.7835256382497
3.86451664311451e-08,23.4550252579058
0.00030468547974786,16.781218467569
2.72431649148666e-06,21.247357526039
1.46422044841825e-06,22.5538680602134
5.41844101633498e-05,19.3370925420849
3.35604650838315e-08,23.4549159579304
2.66910965689725e-06,17.6819320151279
2.70462187266582e-05,18.5575880098211
3.15851276851029e-07,22.9611970672181
6.32825897168429e-05,14.4953215000566
1.7256298307448e-05,19.4895517781519
1.8220665975217e-07,21.4563107113764
1.49975333222431e-07,20.1276824860619
5.79250164327561e-08,23.4946850781749
6.70429222120884e-06,20.7506154833631
1.69308649044682e-07,22.9878885378339
2.00747920054131e-06,22.0818208932119
2.57557648859891e-06,20.8854646680643
7.86904806120714e-07,20.945179472842
3.65723274990258e-07,22.3379687852947
0.000345282068552385,18.1246814410952
4.92384244156337e-07,20.8882205899659
8.13433728826985e-06,20.576407907669
1.57957634273289e-07,23.4995902131492
0.00174034586181473,14.3882805392829
1.24478035915683e-05,21.2720229287644
4.53840312036838e-08,23.3108191580213
1.33831009212718e-06,22.3914348818009
3.46634194104005e-05,18.7684423760748
1.99269130282109e-07,23.2803717809909
0.000123871976547502,17.3989686312582
1.0593053857814e-06,20.2049979456975
4.22990616769135e-06,18.5111772341168
3.449834709924e-05,20.8875768757028
1.29373142433432e-08,23.5006284890683
4.35316290246615e-08,23.5223995280099
6.12481338650034e-08,22.4111944798281
2.85099603881904e-08,23.6709977440984
1.21231952952309e-06,22.8266405977417
3.240672248977e-05,19.6480940485608
0.000762294627109002,15.3836944636268
4.15291748992211e-07,22.812283408579
3.53718515350647e-06,16.0011000963347
9.65532726837182e-08,23.4079370194511
1.6414275958819e-07,23.1266366188437
7.49003170329871e-07,21.9737748167697
0.000930649887337071,12.7498344593564
2.94380120661726e-08,23.2879888627193
0.000424660393245393,17.8667351949216
0.00050172913957987,15.2588607186943
3.14849083363741e-05,19.2121690082997
5.04157934571749e-06,21.1972148317531
5.60990237432555e-06,19.8354524800645
0.000157069582265303,19.3738639980749
6.57973340628914e-07,23.1837849928682
0.000347199082049474,16.0108370607897
1.19797380492002e-05,20.8934817761929
8.32256621695022e-06,21.1491509200211
3.37836073486678e-07,21.9126872942417
3.30362321444326e-08,23.5440038973487
1.20109055741971e-06,22.3679596804836
0.000644077926408232,16.7044213437521
2.36013211253514e-08,23.6632140640684
0.00021122452163989,18.1240083226381
0.000129525232567141,13.3593499666619
4.29452625590018e-05,20.0072296095352
2.83449764663747e-06,19.5623692084253
3.27315042672919e-07,22.3109351595626
1.88639561750089e-05,20.8463172248528
2.49480122792361e-07,22.7406210077446
4.59984142068233e-07,22.5480472495558
5.76635597558225e-08,23.3324287068985
3.58356455672685e-07,20.2528230180627
1.92518875233859e-05,19.9053632419671
5.67165861470352e-08,23.1584532555059
1.96103455750007e-05,21.6439540353211
5.61385564507831e-06,16.6306956251312
3.33527610381926e-08,20.5896029550768
8.43845417772868e-07,22.4703943432437
0.000577287777718294,13.2662998713015
1.40643642100147e-07,21.4944050683463
2.08428138362216e-06,21.7904763973065
4.66044139637475e-07,23.0827968855662
2.95364209267362e-07,22.7083977645802
2.01184272821876e-08,22.6458921587768
0.00118591666329097,16.3367668298289
0.00125119519113364,11.8284104635712
0.00131594737860809,12.009136934061
1.10608023164992e-07,23.0653246929389
3.40859339425502e-05,17.6888545523242
0.00033347234466582,15.2245060979969
8.54923125815793e-07,18.3280637501511
1.94002251214645e-06,22.2606394320692
0.000475603613878337,14.4750353079791
1.80861015909759e-06,21.4444183408116
4.93786779227254e-06,20.3372454945722
3.08354826771962e-05,18.9050486899168
9.42671367118543e-06,19.2071564577445
5.16411399648361e-06,21.7098923891568
3.94595446813187e-07,23.2394884259024
6.38010453774352e-06,20.5148466967402
3.0309701362233e-08,21.0587862931253
1.16987076278658e-07,23.2752050131155
3.69216636753851e-07,23.1654243922556
2.4524254742758e-06,20.8492994243399
8.29911268291155e-07,22.8163334715257
2.82033904788275e-07,22.9848911918892
3.03655985897792e-07,23.0835503810893
6.34308668791939e-07,22.6576741725773
1.3400994667866e-07,23.2567828259061
1.2386959375607e-06,15.5721293809684
3.91238550006297e-08,23.2563067896516
3.16256903952099e-05,18.0885432129674
3.14472657114095e-08,23.221979047041
1.6206785739397e-05,21.9865460180119
0.000114099896489201,14.8435328210724
6.7876017735404e-06,21.6320065793207
3.88119703408689e-06,20.6884647650715
4.92863580082754e-05,16.5970182812912
0.00226893188216033,11.4022617461459
2.04993701201478e-06,14.7517280838572
4.38098262845169e-07,22.9694321208526
1.78942553169831e-06,22.1501440476332
3.18494420417547e-06,19.2880950070849
2.93236419081052e-07,22.2626512880598
2.02426474488567e-05,14.66749111071
4.64847199769604e-08,23.2778462721567
2.55493005287748e-08,23.5442577965927
5.62338413282285e-07,22.9114121150471
2.28821290987401e-06,17.1527502912974
1.63808036256579e-05,21.3501916804387
6.537234618616e-05,16.6570525138594
4.79952009784639e-06,16.8284174091092
0.00022570946091694,17.352076385113
6.37761323286426e-05,19.5071976712109
4.40144301162481e-07,21.1624109281104
3.56781951500989e-05,19.5893087010114
1.18420235877161e-05,21.4150968309415
2.04216219637947e-07,23.0714409231822
1.42295176114697e-05,19.5600069289007
8.48890571242351e-08,22.1352086345565
4.27668175747566e-07,22.8120118749672
1.29694704975934e-08,22.2356004710473
1.01107758333939e-07,23.2859709130043
4.02760915081482e-07,20.5333104093841
0.000237190969333884,15.0902810425881
1.08015092334122e-06,18.1321823295293
1.72569631104614e-05,20.1367254814889
1.03319200464652e-07,23.0340895575091
2.037995682191e-05,16.4272829824164
1.00640812882547e-07,23.4173495191799
0.000894101906701307,12.6642200702049
8.99011616494038e-07,21.5793901945036
2.29093178858498e-06,19.291619005649
1.54473498815468e-06,20.870092933621
0.000531956843543382,15.0985038934948
2.68408217508284e-06,18.8781183646554
0.000606344090048814,16.3602270094661
1.05770176933577e-07,16.3246496560902
3.40587713937481e-08,23.3630793311575
2.27626146526523e-07,22.8185277929289
1.94768630262593e-08,23.6132151108876
0.000260398052736995,13.946462123896
2.26571796631906e-05,18.3938171965006
6.37453787937695e-08,23.1872309418481
5.17219451170511e-05,18.3775393611353
0.000182847654864455,19.6506637770044
7.36897353739917e-08,23.1402226501044
6.79983460501444e-05,18.8895161402261
0.00056854170190765,13.9878053043531
3.08553836898862e-05,18.9062961438143
7.24918734449726e-06,22.0753203661697
6.7482966699797e-08,22.8192888489485
9.80253020246988e-05,20.3303354198445
7.90244350798763e-08,23.1963738993118
0.000137274398872966,18.5410679737366
2.83615685672466e-06,22.738297455074
1.0726709590758e-06,20.2637236878108
0.00400190926122788,9.72813017151604
3.26380323850513e-07,22.2402351342916
2.95677449046783e-08,23.5733088831159
2.9184063955755e-05,18.6844664985216
2.37180413173235e-06,21.268161893507
0.000424211235677966,13.9665300165071
4.11353871703568e-07,19.992887811292
5.65584579268196e-07,21.2266175488413
7.52935819438792e-08,23.3792035374394
3.05360246560839e-06,22.7184094406529
2.33189934952122e-07,22.8615269079942
0.000238274645606194,16.434848958856
0.000366087011542233,16.154013962953
1.58594029753375e-05,19.237667835434
0.00026026221120875,14.2370510870949
1.71647431794884e-07,23.0860188105947
2.50735553625015e-05,21.9383273491062
1.35462390655608e-06,21.1352225401116
0.00114108104705898,12.2553535347766
2.43873905696052e-07,18.069651758045
1.40190464715929e-08,23.4681561111222
3.15527077059726e-05,20.5628468217175
1.79392724894729e-05,19.9649233888837
0.000233926992621665,18.9454066834508
5.16219846675478e-06,15.1950108138473
3.0591540243078e-06,19.7994776875111
1.53663653532192e-07,23.3453712556257
4.17706446871717e-06,19.3123979236049
6.9376557629427e-06,18.6005132973646
1.09587339350201e-07,23.4553938149174
1.10850846871084e-07,23.4471656036722
1.1229629823505e-05,20.322777778031
2.47443338270716e-08,23.641739532059
7.17081634654111e-08,22.2791063481838
1.98859725735165e-06,22.8337453457028
0.000317173403785354,18.6856477261374
1.0295452433169e-05,18.8646898229405
3.85799918303958e-05,19.2620479077239
8.30560754956353e-08,19.0360082907835
1.62112616256592e-05,21.9542306661524
5.1320664892587e-08,23.4901859894774
2.56198721549631e-07,23.3217394840416
1.5462969047482e-05,16.169941171066
2.62770337369605e-08,23.518559193081
4.16518065213412e-05,20.6795481819595
3.56931946513042e-07,22.2932537583992
9.19420860282975e-06,21.4202890075852
3.50019728831547e-05,13.0693298436014
4.66148497185451e-05,20.5830747860042
0.00163467204796873,17.0553819607309
1.06168493975638e-05,20.4531612405502
0.000357724368197131,19.1183628021822
2.4817836118062e-05,21.4291415925848
1.80413462943304e-05,21.2564780286501
4.71250964504107e-08,23.5627484815431
1.41691092626086e-06,19.2892274594403
3.53877058262702e-08,23.3671714033698
0.000254629574473458,14.1896049639224
4.0087319873336e-05,20.1554744940106
4.50999574946359e-06,21.5764252856095
1.14158679914672e-05,21.7179849265426
1.12502260608318e-08,21.5245130862944
3.65563843899816e-07,22.994569118773
0.00138813162615735,11.4447014404989
1.05974705766719e-06,18.5648159284292
0.000101897159537751,16.3007932290278
9.87788135383948e-05,19.5256049997148
0.000127959494236988,20.1904780416138
2.50312872404774e-05,17.7251911257082
6.33946301389797e-08,22.9128249016459
1.10708188363065e-05,20.8338626935643
2.88779830833092e-08,23.3481316211333
4.42395408192849e-07,21.1654376044012
0.000162521861857265,16.9565999141007
2.03452733450872e-05,22.2794200438499
1.57552167244306e-05,20.7071653130031
1.61723019985024e-08,23.6391003102011
2.4903952213551e-08,23.5291953982433
2.99411407521005e-06,18.20487702715
2.00969277221313e-07,19.8699835233797
2.81741984273187e-06,22.5488554434498
4.41916626438631e-07,23.2561234278783
4.41206269623765e-05,19.4888787793793
0.000384474896638474,16.8919893428453
2.21524966155963e-06,22.3117463633948
0.00063141406448764,11.1581420920197
4.14492003085255e-08,23.5405944088563
5.71265602908722e-07,22.3465947947708
0.000735932305198995,11.563065442775
3.64876539263506e-06,22.3922652224235
1.91234434907908e-06,22.3009615788171
9.66700000348988e-05,19.3777425582015
0.000392761587818279,14.605595569995
1.36783251031682e-05,21.8499875346866
5.92965191917611e-07,23.1239021841326
0.000994230188520428,16.1126949001993
9.48814385250391e-05,19.0482625262128
3.18438553841479e-06,22.063059611754
0.000470890705372151,14.5948669174558
6.13158132858569e-06,21.8643532138107
8.82462973034915e-06,21.6365565313916
1.18790422343792e-08,23.6675917519218
1.82566777745289e-08,23.7206489271764
1.46600735310074e-05,19.7153009895239
0.000513825026342631,13.3267160782795
5.85817727625174e-05,14.1298883002151
1.20631944410975e-06,17.9724785539852
3.13816673649276e-07,21.9131900456083
6.37597668797628e-05,20.497442449268
2.13243421984223e-08,22.0610238290459
2.87873911068734e-06,22.0746594478939
0.000311592320746169,17.4768594652975
5.12989801040433e-07,23.2913571873772
7.79327313442499e-07,22.5651371520098
2.6989635015268e-07,22.6460497909254
0.00029924484810255,17.400685322311
7.19626199712829e-07,22.1299130632223
3.46304858698402e-06,17.6921961313121
0.000112413153616734,16.3577357889729
0.000545408805515787,14.237498928733
5.79103593416905e-07,20.6536996646772
0.00113936955365921,12.9015418551117
0.000133258409032978,18.267158970602
2.97164849259365e-05,18.3369171143733
6.90683166317482e-06,22.4717746673271
4.19474575056011e-05,19.119502193693
0.000100800112313992,19.2290457984652
0.000147529675778996,16.6749918809939
5.11406058859678e-05,20.177890319283
6.9641026862863e-06,18.987562603267
0.000152596256881711,17.2257057534698
6.11254817761745e-05,20.1647184321025
0.00018674690343294,18.4255545205251
0.000832784605101612,13.7194676205873
5.14731563146954e-05,20.2206774781613
1.15645212413884e-07,23.3737845051595
4.57313349257374e-06,18.6688460392797
0.00512014917053005,11.5182165907639
1.72925596520482e-07,23.128564540337
0.00101576439150101,14.3395631246221
3.46015295536582e-06,22.730691330845
0.000117864609744416,16.1786054184721
3.10367320501425e-08,23.5506789906253
0.000154799698636665,15.0242323599994
0.00132305266400498,15.4668258675985
3.39576578745362e-07,22.0290136294151
1.45833500379624e-05,17.713102561662
1.50300519844774e-05,19.6319519303451
6.41064951641755e-05,15.7897012648404
1.18765396997434e-07,20.2843904944784
2.63546152694819e-06,21.8458494297718
4.1778232444379e-07,23.0265697334565
1.93842250695658e-07,20.7705165968727
0.000870068090729175,13.8919044027337
9.91675198623573e-08,22.1781797689095
2.11398430590816e-05,20.340690544645
1.68779155198201e-05,19.154136361772
0.000529014696908919,16.3039349476044
6.36365095958398e-08,23.026030557253
7.80679998311636e-06,19.6833622721077
2.02834538334727e-06,21.6557005180988
5.28622109162743e-07,19.8706038787902
0.00151390281726971,13.1336715677804
3.9788561446101e-08,22.3108334430018
2.27467395946164e-07,21.1461299070998
2.5291784136999e-06,20.0716426936977
8.63294707709369e-08,23.5617908093266
2.44904225185883e-08,23.5186149940773
2.9233818724726e-07,22.6204229853916
1.90268222143174e-07,22.6671565655177
1.06706512669917e-05,21.322710577215
1.31056204616978e-07,21.9124928705632
4.70756467527185e-07,22.8972409181705
1.80443304244027e-05,21.257325262615
6.17535164870001e-06,22.6307822253022
2.19865592374361e-06,20.3740807194915
4.92143435749471e-06,20.9984707102685
0.00134824941699211,11.9393535597749
1.86010632399292e-06,22.183478658306
2.11262190006791e-05,16.7875335472714
4.06762692190058e-05,20.5178907120072
8.80704599851377e-05,17.982809087437
2.18729961515708e-06,21.6061061393299
3.9851197033168e-07,22.6581603820158
9.67819393383381e-08,23.4476764477494
0.000246127102427074,15.7401356740175
2.69200181605813e-08,22.9463715474466
6.68912240054136e-06,18.6119122137579
7.11971755257425e-08,21.9844411264078
3.44282397187595e-06,22.4266498864813
6.35898610059224e-06,22.1091383724216
7.75185062792734e-05,17.716163500829
4.02865312456602e-07,21.3854945793913
2.18447761374817e-06,18.8000955644302
1.50438321938021e-06,22.720455322697
0.00037363068581355,17.0835278146814
6.15538422056613e-06,19.6666360323325
0.00117897818378008,16.2584014492253
3.92811780023412e-06,18.4824863037707
2.38249749318356e-07,22.9929443505224
1.46672324021305e-06,22.8124849980496
1.30465993214493e-07,23.466165826356
0.000243211655877924,13.5098012734091
2.03859263560118e-06,21.5861731057049
1.34932816877048e-05,21.3439642098028
0.000529435096605262,18.6678812929443
5.83590291526701e-08,23.5493592141752
4.13245295257176e-07,19.2622300522802
4.21184389598217e-05,19.7138264609931
2.83451032449436e-08,23.1169058219611
1.34625094193624e-07,15.7723201470377
1.6560486583264e-08,23.5599208686157
0.000812364381245072,19.012339544323
7.92783551596014e-08,22.2588487683454
1.34787158138319e-06,21.5867118413675
2.85716342463925e-05,19.8067942694282
7.69108273194331e-08,21.919775449345
5.26540835618578e-06,18.0677710253557
2.3141360219433e-05,18.2102508543331
2.7810461229315e-07,21.7531635293044
5.07435620700348e-06,22.6482006643024
2.42933979654731e-07,23.1333583152342
1.99233106341517e-07,18.051516622691
0.000149789962800071,19.2690811327267
0.000369405338157287,19.0302425986658
2.30405801655189e-05,21.4182493898797
4.69287926805349e-05,18.4907221493602
2.1953006437117e-07,20.9273696374592
2.56348063575954e-08,23.5386087357638
3.58507823843564e-06,22.7181810138391
0.000317561173466006,19.3217441282971
0.00170965273847969,7.46369037411865
2.92871078493106e-07,23.0219458723765
1.34327771779213e-07,23.4187983741085
1.13915677330585e-05,18.9140720137929
5.43890183367757e-05,19.13162780901
3.6204105118711e-07,22.5923404547366
1.43725179691783e-06,22.8633053613509
2.44891862537674e-05,20.4723997092711
0.000358884346136251,17.6806994555866
1.56890771494061e-07,23.1970583852516
0.000348069659788126,10.7220766821917
1.47013863386532e-07,22.9258682374689
4.75584834271837e-06,18.9944431159189
0.000218934206067938,17.9470391871377
2.43370691594099e-06,18.664423271107
6.27940482077291e-07,22.8608945000983
4.82722327217265e-07,22.8549090544745
1.41060905182619e-07,21.6695061602627
9.92382877640499e-08,23.4325471483014
6.56231181427153e-05,17.4659684517981
0.00050368801253851,15.5362248865168
4.52855501484207e-06,21.9028138716117
7.0364513165482e-05,19.771538684057
1.25696044911165e-05,17.3073536092816
4.95879810456577e-07,22.8937817606035
0.000494584007800056,16.0953909458061
5.84073680258383e-06,16.0567231726748
5.19747706119777e-07,23.0059813557984
0.000777885357761249,16.1653739258556
4.46131378413182e-06,19.9940037268121
2.3232037006133e-06,22.6747043320854
5.08275296250538e-06,22.2502371108254
6.66277247373548e-06,16.5466876593949
3.43348555796624e-07,23.3174543352383
4.73117377940694e-05,18.5612642088938
8.98914782474109e-07,22.7363507787622
8.94924889094757e-06,20.6850451670572
2.62941195371588e-05,16.6221254650344
3.04467848315112e-05,20.763632715229
0.000539438755638183,15.6683905075197
2.53016243915822e-07,21.4531312998163
2.46765100503007e-07,22.8952419702824
1.19496233212925e-06,21.5108319695046
1.39975828102845e-05,21.5358905689732
5.72664227089083e-05,13.8247173344934
0.000200176974707412,15.9382773240143
0.000151972767890073,19.3997063095876
6.77092974204359e-06,21.8165315995641
7.67255680974632e-08,23.040492867619
0.000124945764971779,18.241043905714
2.28304844750478e-06,22.0086729121274
4.09104150762272e-05,19.6145659283955
7.94978497297725e-07,21.3917225796948
1.76131811153304e-06,22.2964544534316
6.48388593759392e-08,23.3291209273275
2.17623672807349e-07,22.9045223510367
1.67280237634785e-06,22.0387884269099
1.43604383389274e-08,23.5460646966673
2.69967730790593e-05,16.5022599237238
0.000734336578958488,12.382857250302
3.52425775761634e-06,21.7829766165908
1.26986730118809e-05,13.24531490499
0.00287471852297019,10.4024131259212
1.54445621151065e-08,23.6656284751129
5.80527556322464e-06,22.445619732216
2.62430716864931e-06,22.92901252035
0.00062427028218911,12.9881008785068
2.21104585653001e-07,23.2831145936181
8.5834156444505e-06,20.718613292409
0.000891574826017366,11.3247742998592
9.0989585497554e-06,14.7051073254872
3.52970470990974e-07,23.1665652683638
1.33501061638808e-07,22.9402191699326
0.00052646527223617,16.1596116129156
2.57527125682029e-08,23.3386656962732
0.000118723671989736,20.0725049951794
4.72467647079323e-07,18.6412642559123
2.74749109105039e-05,18.5066380256412
0.00088987801893559,17.6260356990351
0.000943346070233019,14.3274542473122
4.52841574335674e-05,15.5870583030698
1.70661777429828e-05,21.2046254678753
1.1880472135145e-08,23.3965620908908
5.65018172762611e-05,20.1957095791848
6.06277780415813e-07,20.7386447881945
4.78323556804216e-07,21.1157451225253
1.85883362156077e-06,22.0883230092569
3.85118183415503e-07,22.8474673080173
2.17782501084675e-08,23.5703820262589
7.00974280365383e-05,17.9036594804007
0.00115363225873772,10.2782281576522
7.69381144271369e-06,21.0693938376655
3.60133591847218e-05,19.2228440294428
0.000174961457030642,20.0059502304294
1.26192202044739e-05,20.2117131460198
2.86457395816942e-06,21.5631762350197
7.40411891445579e-05,13.5886092040672
0.000113953542418176,19.1028168529185
3.66989880981574e-05,16.0080810523078
3.76908444239468e-07,22.5343444596824
1.79578986833257e-05,18.3798476425708
1.17475173981896e-06,20.8444083051865
1.05321498127302e-07,19.3881403925492
2.32500190311171e-06,22.6655160498404
3.12589408207036e-08,20.6316688950544
0.000215835815824519,18.1281519635984
5.58821938803835e-05,18.6857440721737
4.9266664063175e-06,21.6348346429749
6.11676174210826e-07,22.24153995527
5.01233916105408e-08,23.4828163694938
3.63508867583968e-05,19.5603818648424
0.000127085252915781,17.4672718009116
2.11593726587772e-07,22.4751148075544
9.30845066274125e-07,17.0105069665654
0.000401890497488161,14.7205182858944
6.98433415669445e-07,22.3475167653505
1.77426306924271e-05,18.395782490121
3.28789112497123e-08,23.5402178380751
1.62193454708409e-07,23.0366477656813
0.00182877289871711,13.8728717175345
3.51159527914861e-07,22.4896329749393
2.14987674584439e-06,20.617595291989
0.00170304688093961,14.2178688038886
2.89195143041924e-06,17.9003749298119
1.55465379439638e-06,22.7141895912128
1.68658510165582e-07,22.6109395203835
3.2579358736033e-06,19.8356458953372
8.43748148099681e-07,22.5606741800252
9.46347181664221e-05,18.8893789792229
5.40573385536787e-07,19.8241974855764
0.000100190165418946,20.327814092329
1.13557231603969e-06,20.5156890491047
3.9823465700797e-08,23.2990728025676
0.000271524844942532,18.586368601696
2.37676617619115e-08,23.7117984251967
3.2796164100078e-05,18.7873302124505
4.48205283439357e-07,22.7096307646624
2.97947432463367e-06,19.8990559468512
0.00033776782193762,11.9948097398754
5.13021147294738e-07,22.671448959054
2.53202380247355e-07,17.6589122465028
0.000782531428751514,9.82265295430288
0.000994244132778662,12.9359645355557
8.71640221080652e-07,22.1099827084933
1.44897770679347e-05,20.0526212130065
2.56003980220846e-05,16.1511405363202
9.72785298963095e-08,23.0750844331028
6.24176170308819e-08,23.4345093734145
6.08585158932683e-05,19.1463520451223
1.96064127390522e-05,19.4453914737148
4.17268696433223e-07,23.257412256968
0.000556725132328864,11.9214649185038
9.35363838868701e-08,23.4553402369974
1.2490524021119e-05,21.5015017999912
5.70182230698258e-05,16.8182197687616
3.95411616326601e-05,20.2444719926775
0.000613095575150482,13.90592962015
4.29209472339984e-05,19.406111514278
7.25446140919642e-05,19.9798275031859
0.000212179030761187,15.7653905331761
3.47549878168572e-05,19.6594149612066
0.000551624111644694,15.8765087965834
0.000626924259824113,9.62719420591984
1.34812716627049e-05,16.2800068040515
2.10850711084944e-06,22.4684181608787
6.14241856240505e-05,18.5490598870012
5.62350501709133e-06,21.0940970123153
2.36859542540389e-06,20.4769950421458
0.0006967081515812,14.1284994938098
2.5926412138473e-08,23.0493745232239
1.29191514758323e-08,23.6941377752914
1.93623521202421e-08,23.553708297429
6.94126514339595e-06,19.0560573369029
2.65293830097831e-08,23.6830911770126
4.40299365756486e-05,20.5817070644458
1.98789629676942e-07,23.121501496064
6.24068511687655e-05,19.8172950171818
7.88370645722817e-05,14.2211333951743
2.25084410154378e-08,21.3070615770355
1.1556911729111e-06,22.2030265828053
6.68095938805781e-08,21.3443261306899
7.19981385951198e-07,22.9869337889754
0.00033770104474459,16.6765298652372
2.48449024004425e-07,23.3226817398737
9.73503185624609e-08,23.1987104110144
0.000674195768989846,16.7902566959871
5.02866992082662e-05,17.6807039985053
6.93467836532384e-05,19.1430110645569
0.000387469283186244,18.4344415797587
0.000257147973780077,15.0948247405063
3.04295692541075e-08,23.6059982949283
6.30330693322226e-05,19.6107824563447
3.73765576360196e-05,17.4066278572156
2.99369043520643e-08,22.2723881837598
1.75013350228779e-06,22.3909995892118
9.36060053644681e-06,15.9004286284286
0.00150814048423741,16.8394500042995
4.14656926106191e-07,22.753501964782
8.11409138245338e-07,20.5815466158913
6.27530419981903e-06,19.1686403732796
1.02101133966e-07,23.4270153553809
2.19827922256014e-08,23.2430836927767
9.21563139162677e-08,22.4073644632324
0.000119348171581416,16.5211839939504
2.65829740392715e-07,22.2016527191393
1.26221443860363e-07,23.3384359147326
0.000239576798310421,18.6816332884331
2.9077458706966e-08,23.4825097988763
1.46001912976242e-07,21.7191846823402
0.00491880021740532,9.66220223023335
1.34392666475046e-05,20.6081967596979
2.27621441970959e-08,23.0926534606904
3.13611189650531e-08,23.4084372090597
1.09897668091166e-07,20.8251797600946
2.80809937479469e-05,18.368927196866
0.00030047663331485,16.2453221545711
5.10295473718407e-06,21.3170374903558
8.7567380374092e-05,20.515747284535
0.000546426122868623,19.3613868769704
1.17067851279582e-07,22.8509838734088
0.000278604434309921,16.1716528633803
1.15064102209175e-06,21.6582314967701
3.30472145733915e-07,22.9015430188851
4.44813420574379e-06,16.9217922645873
9.8959756861332e-05,20.0172964423449
1.35809067935073e-07,18.2553842142669
0.000965596476902935,13.8679413265806
7.77484901194979e-08,23.4307709511252
4.00361816946086e-06,21.6121172152656
0.0224620281307332,8.75035529020226
0.000123087026364391,16.4214393349343
3.08620317907527e-05,21.2405751877955
6.71985309242431e-08,23.1939272218308
7.5331881146113e-07,18.7571839514794
3.44527763906727e-07,22.4346024388185
0.000175984588924288,14.0826110850006
2.61450960467621e-05,19.5960143596766
0.000816518456740266,15.9214070757536
1.04569637495613e-08,23.617240913528
1.58904393875226e-07,23.176771049805
3.13622084889981e-08,23.40170658726
4.42079303467885e-08,23.3841929837898
1.03592524055452e-05,20.889458952933
4.03830287477918e-08,23.2306208090367
1.62101188250918e-08,23.1061242332146
5.54574501031489e-05,20.2736565223444
1.96736962335246e-05,19.5285233793428
1.12047031390651e-05,16.9253818502667
1.48820662698771e-06,15.2563829741685
7.97874041898422e-05,19.6285671707112
0.000114703449291521,13.6317273797623
1.37662174480946e-08,22.1043333522728
8.41044290390049e-05,19.6218109033206
1.46399519970895e-07,23.1500925891509
4.71577782697259e-08,21.2784230888797
4.48413823030107e-06,18.9070733088606
7.70313447351212e-06,22.2802184083346
8.83621066534943e-07,22.7866465266274
6.48502040334069e-05,20.1977874526458
2.08272548793135e-07,22.0914101364149
0.00172691914685993,11.8301312799202
1.50781899628812e-05,21.686156823085
0.000192035099035664,11.0371861152587
0.000555719498179857,11.3554225737179
2.30919654433761e-07,22.8304271051957
0.000131598739353301,20.1664942243885
0.00060919489523722,17.0838307311015
0.000213790496920329,15.8322629533671
1.95577017008485e-07,23.0730678584865
0.000159925339751987,18.6583291519416
6.82164403666441e-05,20.5204617620734
3.56912775623951e-07,22.927149839651
2.45876924302361e-06,21.8187861350118
2.82304457545604e-08,23.2473740491297
4.7007630406166e-08,23.4673400817121
2.23437953368082e-07,22.6885542880783
3.12525520656178e-06,19.1362339771532
2.65402090031207e-05,19.990536186236
0.000785548341589258,13.6169123056479
8.23539669119868e-05,18.6538582349422
0.000801577516736983,19.0143081330874
1.19291358484357e-06,21.6491876788303
1.94387093959944e-06,22.617264220684
0.000707155204543132,13.8828898998612
3.39708049265586e-05,18.9924448021041
1.29749435263434e-06,21.9852352433654
1.02345060640791e-05,21.8715833325767
3.37125162703189e-06,16.703891429093
0.00046157948493321,15.0969317100373
0.000190539320067568,13.8908082020547
0.000124622928043009,19.0900220254433
2.40254731894606e-08,23.3369618292891
0.000440429547730354,16.4679168258442
1.62242799882157e-08,23.4868725388974
3.4008924991155e-05,21.6773620813579
6.78395557915146e-07,23.0231883046172
3.38895065815346e-08,23.507989748961
7.61161237401018e-05,19.9564513726375
9.03259581704693e-06,20.2279486589026
1.14196374666573e-05,22.1712795261377
2.0576389640591e-07,23.3535645495496
5.59968694789423e-05,19.33450866795
2.35573424738366e-06,22.519645082299
4.55140531149853e-08,23.5666071078314
2.16202899637883e-05,20.6607966866207
8.79815243142251e-05,15.4982971202089
3.87645904252559e-06,21.0289642040353
3.45090913530893e-06,20.9386427094024
5.79913221055194e-08,23.3697824917267
4.33663557372786e-08,22.9866526627768
0.000162323073470548,18.0399054827304
0.000327726033950254,13.5050448782784
0.00049255698042714,15.4293084663958
9.12716565422121e-07,20.0793908452514
8.68498450421568e-07,22.6186480665479
0.000127716790674449,16.9587718595921
0.000473238453630915,14.6285218599192
7.54080915189678e-07,22.2270141051577
4.32061023554086e-08,23.5283349709703
3.2712629474368e-05,15.6743833277469
2.01618409938686e-05,21.0476914798114
6.9642307934223e-06,22.3819200518099
4.75952654574751e-06,20.4343745732423
0.000425756289725862,17.371868888743
8.60158948075853e-07,21.5333236340172
1.58789472046557e-05,19.5330879532966
5.22824730537896e-08,22.4470858879236
1.39252470832405e-05,20.7093213684651
0.000231673162313889,16.9150390529716
2.77897057812692e-08,23.67392263762
1.08359609326945e-06,21.5698250206209
3.42620166803773e-05,19.2916430495045
7.22092599703498e-08,21.3912578981905
3.31005261039959e-05,20.5370193612709
7.32412528338137e-07,18.864612914179
0.000849892489354148,15.0364348484271
4.10740755445063e-06,22.3582076306865
2.86507482728325e-08,23.6580892570755
0.0002376431932787,15.061540117218
8.33306144137323e-05,18.1538473203493
0.000498519567088186,17.0084415479337
4.6153092983422e-05,12.8075447012596
2.83945175228776e-07,22.3540144912657
5.59949487464078e-07,22.8692612347129
2.99418780646686e-06,22.4257755808972
2.40957829498838e-08,20.7789442483601
2.43406619748373e-05,20.7952477395022
3.66055727552107e-06,21.8161563911491
0.000123281575317481,18.8110258930203
0.000236056189787821,14.968445588344
1.67173050666728e-05,20.0318401279968
0.000366955235958868,18.9852967258014
1.5739594947443e-06,20.6099975482227
0.000419412273775396,17.8646475200627
0.000201833241960482,18.136984324461
3.23669034806889e-06,22.1156961468602
0.00079547747887713,13.7508769351867
4.32897389612043e-08,23.2184381373093
5.70575050455548e-08,23.268317879618
0.000447219166307043,16.176061455304
1.58118309213799e-05,20.5004626906062
0.00134672013964028,13.5378850212811
0.000495158678248241,14.3141941577356
8.66946422731982e-08,23.4125021638162
2.3817206294691e-06,18.4791734439739
5.25745513874056e-05,20.1177039931582
2.59461903061422e-05,21.5841136916708
0.00152475674513854,13.608578486822
2.11633776248246e-07,23.0979692357897
3.08600332595639e-05,18.1024425477364
3.42421144526296e-08,23.5218675990859
2.6095304526379e-07,21.8300017940374
3.54650142168714e-06,22.5425859788273
0.00248297452313233,11.0348890969003
1.0735578699993e-06,17.9174411423709
6.36724317242165e-07,22.9276029066641
0.000190808737631964,17.954923417441
0.000788783719781041,15.8386836839405
4.48123054570452e-08,22.9881616680881
1.9959609946343e-05,20.7203423058741
5.84347913384582e-07,23.248042161209
1.64160874591483e-07,21.5051269421582
0.00203683530695494,11.0327258883786
1.32633952156569e-07,23.1887912307017
6.7637793836204e-05,20.2279851957846
0.00145751527566216,11.2990913521009
6.13794762257989e-05,19.1589869206064
1.65339197655352e-08,23.4898809620261
4.11835882381622e-05,20.3611159018047
8.79269982896132e-05,20.2337886165365
2.81478722501502e-06,21.3538727967625
0.000803146226916242,11.7582552727803
0.000663627853375182,13.8790146195998
0.000350571640781996,14.8363220810122
1.05003885520719e-06,22.5688624319205
0.000177383924727255,15.0411572582478
9.43593620715382e-05,20.7503711130437
0.00032291755681192,15.8697059031606
1.26360531764919e-07,23.2774719830207
7.08629001306264e-06,20.7851705145113
0.000333250031555501,11.7732250200345
3.18483313166672e-07,22.926542275205
0.00164169747323797,12.6604180139496
3.0813955114765e-06,17.4724537941854
1.85976199285616e-05,22.1755786321929
9.19440901244457e-06,21.1868146520981
2.56519086925016e-08,23.3858054678253
6.90713024931669e-07,22.8550766688211
6.19746192337089e-08,22.4747533603124
2.23685392239291e-05,17.054986772641
4.20034636251699e-06,21.9396749152826
1.83285419373499e-05,16.5327237790205
1.30728318325943e-08,23.5806842988859
2.45162100430927e-07,22.7030099164832
4.31276127557314e-06,21.2294457831096
4.69049023159128e-07,22.639139690733
5.44454530420494e-07,23.264726536868
1.98815605803217e-07,21.6019649633613
4.8653588002691e-06,21.1362693340033
0.000133199631831573,14.8122274206451
0.000902422508437592,16.3562607587856
5.88069911245438e-06,21.7540794036131
3.97541685090108e-07,22.8418640787189
2.84428549921667e-06,20.6650163221565
1.06180497744376e-07,23.5135260007663
4.17517800290394e-06,22.3807272835509
4.64907809440128e-06,22.5797651999674
5.09262451884092e-05,16.9233478679194
3.16449703456552e-07,23.202950403104
5.85369708553235e-07,19.396885477934
2.51750300235276e-06,21.3777537846157
0.000398467727268503,14.9867469400276
4.28318749369787e-07,22.8907884253634
3.11599843835418e-05,20.8479138061264
0.000131756576322606,18.4569616145949
1.94302286185013e-07,22.8857504278427
1.52428779383876e-07,23.5023769601802
0.000243039960628825,13.7821728347005
0.000262297160496878,16.0625876961924
0.00111346493375041,15.0903924459553
0.000220711290347791,19.366063877976
2.10034781195973e-06,20.808507633
2.84778583658921e-08,23.3603011784934
1.46717908306708e-05,15.1222679470281
1.52473340264526e-07,23.3194276604537
6.73670887831555e-08,21.7323976722396
8.19072248283864e-06,22.038857036696
2.60342121674473e-05,20.9357041998571
0.00209792496300475,16.4043739728993
3.93542037484727e-06,21.3034080976492
0.000434445830688725,15.5368745417156
7.55195333670763e-05,18.6054930187114
3.53334827163782e-07,22.5622541276974
1.57203202221073e-06,20.9951915403901
0.00049191866165706,16.5576506593118
3.57031022644309e-07,22.2270982586521
0.000662612524721629,14.2534920702825
4.98490862507405e-07,22.5996524911885
2.68594961504801e-06,17.9418436567811
4.25194191916015e-05,19.2775886061477
7.37109199777352e-07,22.6139096215484
0.000145743874695418,18.4496591172536
4.44150407116822e-07,23.1156727607634
0.000376104551311308,14.7296021370319
2.72958309101966e-08,23.6471373878188
2.14310765175677e-05,17.0838498551595
7.46021282217523e-06,19.6719448759157
4.6494480940298e-05,19.562250262387
1.16348582846478e-07,23.0292693781702
2.6080401256306e-05,21.1154126644013
1.44786843140533e-08,23.443229714662
0.000591940947036141,13.4415665251023
6.65699688127862e-08,23.4524350965141
0.000191469413732357,19.9758351103511
0.000329163648552193,13.6841364862745
8.99663665880875e-06,16.5491882967678
1.90058884370227e-06,22.5431059240207
2.8583195274546e-05,20.6482751549209
8.87130986662114e-05,20.0096591848626
1.2625204247415e-07,22.9324145782164
9.7592254164613e-06,21.9604661556509
2.36290666905491e-07,22.6167275604018
1.01629369909386e-07,21.8172798467938
4.41882149947075e-08,22.88431094905
6.77518749467544e-06,19.8120440652542
2.57707867857364e-06,22.8102629429426
0.000803747171798317,16.0955003578266
4.81323132149037e-05,18.9434097167235
2.22791856439175e-06,19.3438548853746
3.10144406143822e-06,21.6484464980801
1.38736892493076e-05,20.2641814225201
7.79606000172954e-07,22.9571684659972
2.99442559874426e-07,22.7704149353223
3.02434803929441e-05,18.7671232286051
0.000229804019733693,16.837789422367
1.21757348315703e-08,23.5747980029719
2.23617485945084e-05,20.8193759089877
0.00148266722677597,18.0428014839002
1.02429617157855e-07,22.4493477877889
2.47759242844288e-07,22.454145596309
1.91192748713301e-07,23.2475378819549
0.000136314868340079,20.5181163351475
2.46449610440914e-08,23.47248418847
7.96026850615745e-07,22.7591568697805
2.89155990562508e-06,22.1594292539653
3.45208176596593e-05,20.9664828228875
3.14955563536208e-07,23.0905850983289
9.30145803192725e-08,16.4743415161926
4.6304649899206e-07,22.8074730331846
0.000453576150953623,16.4746325431018
9.85708130219514e-07,22.2893084677881
0.00170691154333953,14.375337216426
5.34364055088509e-07,20.9922295777724
3.41655833602078e-08,23.4808194613355
0.000700660046472966,13.690997979274
0.0001089097605053,15.8136013436473
3.62007089864753e-06,21.8159641421638
0.000494739654742882,14.0348897994836
6.79793274350868e-05,19.8275972108679
8.4974837635981e-05,15.4159073120635
1.69369046145278e-08,23.679182239937
0.000272486731424917,16.5241965500147
2.74133067767033e-06,21.5727958169746
1.53013181456949e-07,22.6681697611643
2.13255173932092e-08,23.5192894163318
7.05204567569441e-06,21.9200315945836
1.21861752239463e-06,16.3571412905111
3.41771153500876e-07,22.7266413977688
4.59741203194984e-05,19.0029713176797
1.62417919051165e-07,22.1966386610685
6.65646283091613e-06,21.9212321830799
0.000747695852221431,16.7036409828745
1.40842677412836e-07,19.5714577374449
1.0009371696788e-07,23.4529511405015
6.25606948954193e-07,21.6842233528138
9.18917082013646e-05,19.0951028776606
9.2977057395691e-06,19.7462366437339
0.000142446885502699,15.0151329600605
0.000182009632655594,17.8903947816969
1.33148948569311e-05,20.0524921727251
9.27905373422869e-08,21.9028648724949
8.41674583915944e-08,23.5525289338359
2.72098449044688e-05,18.4581842224959
5.80325297767772e-07,22.5045660096045
0.000140905677924447,18.566949414447
0.000236021529266324,18.0063529647489
0.000416274089124498,16.1911421017226
3.22306539236895e-05,17.4599918781075
5.6337743744794e-05,19.5976763829163
0.000657925374544539,13.9917256623874
5.70638934558402e-08,23.3964833461179
9.81330810395803e-06,20.4473003635906
0.000338794349386881,15.4487375670879
6.39222893528929e-07,21.129529656924
6.07567245708044e-08,22.5443376355845
5.23487577783189e-06,18.2213944785582
6.99298782744028e-07,23.1672226292083
2.04262578280549e-08,23.4230109406184
0.000477697469492007,14.7551320694082
0.000261720571830877,16.2809926123155
1.66816325203812e-05,21.548439510974
7.85352079552913e-08,23.1778339425375
1.88021671865861e-06,22.7815557049444
8.54040996652954e-08,22.9932048145896
3.13011085366873e-05,19.5368366862797
0.000115869614221703,13.7920477419278
2.93179669982482e-06,21.7623966575926
2.6760402944575e-08,23.6408265887477
2.63577691033844e-06,22.5116683129456
0.00018012802239271,17.7050624104441
6.93005958205623e-06,22.4265607597132
0.000548570309645255,15.7158409877179
5.24326135288141e-07,21.5380084578066
7.09448585325028e-07,22.5635977290058
3.4015157952909e-06,22.0527489637573
5.75945427067503e-05,16.1908098855141
5.08140203138055e-08,23.5161605829393
2.72089645843803e-08,23.1026819333392
0.00117479397963825,14.68826277884
2.43327778415012e-07,23.062613555965
0.000304645655175175,19.0016769168937
2.92293676728737e-08,22.9619100737238
4.34136769394536e-06,20.3987758065237
3.57577080266622e-06,20.7753977389209
4.18684675820727e-07,22.8913976475673
2.15469802380757e-06,14.7646970624908
0.000219695279575857,19.5034565623862
4.72656422574708e-08,23.0869142392228
0.000975073628666773,15.3046946150257
5.54907358397056e-06,22.4484690640636
2.29560942275759e-05,17.4905868821702
0.000561267057906085,14.2104805131204
2.16144716941088e-07,22.5960696842364
1.16423773090854e-07,23.3348101537712
4.91226387511695e-06,17.4155321128224
5.76340556511876e-07,22.6444272737623
4.21999968792263e-06,21.7893546554423
1.01604476366968e-06,21.7044124068999
1.42015114133339e-07,23.2940822841494
2.97165002475738e-07,22.5799679557254
7.45533987949781e-05,14.4608295451954
2.30592363365114e-07,21.230049825775
1.99248339957848e-08,23.046383660615
4.2660088598738e-06,22.6037635524953
1.48464099722951e-07,23.3422305938379
2.25991290719959e-06,17.8818220878534
8.18989136942481e-05,11.0896300295936
9.75451473198259e-08,22.3463262252607
7.230599996278e-05,18.6396827803526
0.0162178257206226,10.8954966013456
1.57547919592093e-05,21.5168640666252
0.00100321860363247,12.4545970793796
2.1947755025324e-06,19.2716381160424
4.32938555870732e-06,21.6200491156575
2.19195431670636e-08,23.5002428222637
1.71654067750149e-05,18.6361059779982
1.51314311843464e-05,17.8254751773787
5.13018026120767e-06,21.2020633992408
3.69708623710191e-05,21.4066215908529
2.84863738265404e-05,17.9831738451018
1.09021566301842e-06,22.0683662704581
1.45903400410123e-06,22.2871887785941
2.54230175460447e-06,22.5456145828027
0.00065400547655758,17.6756377809033
0.0015619200380043,10.3560708836086
2.8552927777784e-07,23.3804745208036
0.000218946813570908,19.2695132600423
3.6700879406588e-06,22.4652560908412
0.000261249385720632,15.2324803539754
5.03590110794412e-07,21.8151169209312
5.85447713242463e-07,18.4037773904055
5.83695926288234e-07,22.4573396959605
1.56555781734723e-05,20.8084141619386
6.94423010807626e-07,22.262846778713
1.00360186066343e-06,19.1435653082772
9.31350492294888e-06,21.7812752858999
0.000614581114009999,15.3714375009184
7.00959832597634e-07,21.3333260540375
0.000328493732296986,16.1020904343524
0.000181308325090702,16.516691836769
1.34535248324678e-07,23.3917953570551
3.11313032450481e-07,23.0343852852187
2.95005344506171e-07,21.5387671888907
4.58020632480627e-06,21.9342568633972
0.00109983915449751,14.4217707169097
4.50821270986113e-07,21.944128717396
4.22346324284864e-06,21.8980090093446
3.83101639059015e-05,20.2898069115243
0.000362209074325732,16.2384624823041
0.000478153096866207,10.3148675252254
2.05043103449811e-05,20.4405889728009
0.000612359800191039,15.9022692617116
7.19551533024318e-05,18.479309158577
2.18255484735837e-08,23.5638997905761
0.000131658136599073,14.2527690841254
1.79769459751827e-06,16.4340500265065
3.75667441919186e-05,20.1253269597999
0.000125847554307258,17.8437249119311
2.82422985033266e-07,22.923081602483
1.0834766874445e-08,23.5924245096856
2.10045750066629e-06,22.7894398843181
7.56625126917571e-08,23.4604402642023
0.000111957840796351,15.5159663160979
1.04765174980109e-06,22.3254763649438
6.30560323229503e-06,22.7090845499906
1.17290906477509e-07,22.4294791393413
0.0010173848124018,14.6584199741425
7.58878733302357e-07,22.8562255485131
4.1483490531441e-07,22.7454135017628
2.06405975762213e-06,21.959211502857
1.81333553242187e-08,23.3172685746816
8.53845968265965e-08,23.3362649394496
2.06966182305059e-05,17.6861390404992
5.69804675538437e-08,23.4928667647811
6.38388963039214e-08,23.0543473054152
0.000269136610004035,12.979161664835
0.000118792368189013,19.0325359475479
1.38707574734313e-05,20.9704432599562
4.01599513035438e-05,20.434116187102
0.000483639462459766,15.292804854602
5.50054865314488e-06,19.9034554300191
5.86124979154231e-08,23.3833899108653
1.4848364099718e-07,23.3231114964172
2.01490504793719e-05,19.5604266523167
1.83384911522391e-05,15.3417421118955
0.00365404809415463,13.977308322842
4.54369953385902e-07,22.5332798277046
0.000319163227783532,17.1127756829227
1.22003830693944e-07,18.8052421056221
0.000584680468289097,14.9005786763952
4.22684869374793e-05,20.0495060083701
1.05545990878196e-06,21.5272458301434
6.00651711109559e-08,21.9504650678382
9.00605836543852e-07,22.5949903437954
0.00254076558729353,14.6827632294378
0.000708923248250272,14.1976827189971
0.000797117048438625,13.4136729100915
1.22024736246259e-07,22.4809641871609
7.43941433975405e-05,17.8386557607852
3.70635410060809e-07,22.8317471413866
9.97461877710627e-07,21.7730539577877
1.49873439190119e-07,23.4133150534176
1.447114060141e-07,17.3683330337723
0.00036629539674409,15.9374616052746
8.47710240896094e-05,18.3530651582459
1.34698313897881e-07,23.2091100813736
5.7603177861828e-08,22.8808834416716
3.6250411463206e-08,23.662161143348
2.12725355197809e-07,22.2017963609318
0.000147956368002407,17.3857677524133
0.00048293256904077,16.2194543298844
2.03843323651453e-07,23.244741929402
1.17233874643463e-05,22.1413933065183
0.000137046653366721,18.1813128722251
2.95075275501629e-07,23.2482600430529
1.18936240904793e-06,23.0425362948573
2.10089978142787e-07,21.9594605765232
1.83364283490146e-08,23.4080377836286
5.24492083545059e-06,20.6767803298033
0.000102270716225977,18.7525311394787
7.0135052081283e-05,17.8416198955496
1.11525640973958e-05,18.5912287607565
2.32252652188594e-05,21.5762995277397
7.05301698207953e-06,17.5361549591889
2.58173682104745e-08,23.0041877941813
6.09310878675481e-05,16.2646983190558
3.39464829153345e-06,21.5993490672519
1.91656347137074e-07,18.8273391015267
0.000838347044529718,16.5361019432735
9.34826896123569e-05,19.4384800926434
8.60282509383426e-05,17.0556861376581
0.000121739922875639,20.2373924574059
1.3414446208938e-08,23.6975503934066
4.8183019623003e-05,18.381818984079
5.43657831568485e-05,16.7954704413087
1.45517470832709e-08,23.6399474448533
0.000260523217916548,18.3457655104148
0.000112948627310424,17.6371408510541
0.000894475998404355,10.6726252016433
2.20580717159159e-05,17.2406139548709
5.45765813233669e-05,20.3384802262601
1.08892485801731e-07,21.0431707358557
4.17398907256765e-06,22.0175408141987
2.09593125978149e-08,23.5919230646627
5.61981490750838e-05,20.1827487416448
0.000228519333999251,16.446287977202
7.32254421893569e-08,21.3526442886694
4.9020513144807e-05,15.4122675632925
3.27250911114273e-07,13.889319232441
0.000227131421433893,17.1403545378392
0.000435308422597204,16.7342704739036
3.17621109705925e-05,19.5738916621586
1.10834161097507e-07,22.8273555191996
2.39535774680505e-05,18.3913533353787
9.06758048898707e-05,16.6562500648222
0.000368559555275868,18.7949476634184
3.53251675262774e-07,23.0450052005543
6.72989097934428e-07,21.742208568622
2.76091643728075e-07,22.899410121104
5.65115303212968e-08,23.0113695171123
4.85792399254076e-05,16.4008653219647
1.2037813922264e-05,19.977922726641
5.17463755249433e-05,14.6713358230364
1.50211409883151e-06,22.2461167625093
0.0010851371946587,15.045540637482
3.23585678604195e-06,20.4345558519957
0.000311563623636502,17.6789615243517
3.18372259865865e-08,23.4024491762132
0.000660960046472493,16.4695290170347
1.95852352241863e-07,22.92364172857
0.000120900146540484,19.5925648863696
9.69083709550941e-05,18.9671923442753
6.69701434236789e-07,22.1566364819647
0.000277422237195746,17.343903203281
0.00122652448343216,13.6419079434211
0.000101657030740904,20.4405181322992
4.31094856662744e-06,21.2005660568038
0.000358697348803882,17.1130707969309
2.38255597235682e-06,19.0080135041585
1.24250166647402e-06,19.2901077517967
1.5433577863082e-07,22.7928006586655
1.41531068153274e-07,21.5939472415312
0.000536484715013182,14.7849442297763
3.95037587731045e-07,23.1016596034721
9.07667324822485e-07,20.3142596934316
1.86546006650854e-06,22.5045484057945
5.35163137985052e-08,23.0778288601978
1.48385762847341e-07,23.391268844492
1.51673519396054e-06,20.577640322061
1.30180120247244e-06,18.4763504961962
4.25258982511869e-06,22.5101607387556
4.08144124356132e-06,19.4802031644905
2.20951678939962e-05,15.7110275234444
2.92288332040863e-08,22.5288982131805
6.34956038679718e-05,21.1194741304814
0.000601049886660129,18.5137650247365
1.14516781466016e-05,21.5586069424402
1.17195467540871e-07,23.1583123129813
0.000550894459303284,18.0884233960333
3.37955812466166e-08,21.1045742738922
7.67330160911826e-06,21.7232989063741
1.75234717879502e-06,22.2511084141106
1.34470788582395e-08,23.6658103828466
9.21549371105361e-06,20.624824863262
2.24493449087263e-08,23.5601728350822
1.85071467160643e-08,23.7279728913363
4.78064220164116e-05,19.9039869998896
2.24058850076432e-06,22.7011571645062
1.47186573343094e-07,22.4587959356785
9.94034809932684e-06,19.4050582243181
2.09664790800052e-06,17.4339091025744
1.83366681464755e-07,23.2622134777701
0.000955983811148359,18.0315350429886
0.000615015102955823,14.6094541402607
1.17503049198459e-06,18.6973996329156
4.14790142240575e-07,23.2358530647148
6.68878014765436e-08,23.5280217973324
0.00013500420044083,14.8805749907079
5.85077755393352e-05,19.2971299581845
1.49686412494247e-05,19.6969282269272
7.85852049030214e-06,22.2219791888766
2.25926246357087e-07,21.8233318853922
7.22874774137886e-07,23.1886696414182
1.83466044917214e-06,22.3344246338952
3.48092173588154e-07,21.5406636537278
2.75183681114182e-08,23.4204805068936
3.77900976122853e-07,22.2893628503956
1.440575501162e-05,17.6001431735012
5.11866936237899e-08,23.1271873127721
3.80478368549987e-05,18.9322045619241
1.37405183905497e-06,21.8596503838677
6.91574701233024e-06,20.9042381013204
2.2386227393428e-06,21.3813288553643
0.000137155774606306,15.1763274979397
2.03353837480577e-05,21.3386267514341
2.43132815980113e-08,23.2981186674105
1.25256572677211e-05,17.4508780931083
3.71519429898456e-06,20.5883477395111
0.00136005539842197,13.9714931297173
7.83312965818802e-07,22.8511517780541
0.000112818102209939,19.1701955411638
8.5285535456295e-08,23.3407338600094
9.82002817183064e-09,23.6715176510946
8.340325493878e-06,21.7634603702914
2.21442273035092e-08,23.6479358567091
8.687094152839e-07,22.5701414697981
0.00105713523115042,16.339902464867
1.37677406642343e-08,22.9700054555266
4.34556768078125e-08,23.5483965508597
1.48978879947386e-05,20.4198461308142
6.31383197468701e-06,16.5218066284597
1.39287511218181e-08,22.0602562795047
0.000192402961918746,15.1432950142784
3.42875859840776e-06,22.7772946509262
1.61571511187224e-06,21.5869979586651
3.62751048824959e-08,23.5590503063559
0.000206325798886316,17.8238077301385
0.000202863490704015,15.0124364984456
0.000430613070489191,14.9022705087192
9.55653772306097e-08,22.6340775729623
1.09692875550209e-06,23.0333043226706
1.04119294013095e-05,18.910663867295
5.26872613591877e-05,20.4688404827154
1.2762603954874e-06,22.2864677430399
5.33343528773765e-05,19.8360587101554
0.000545883934726203,16.3741584527899
2.00566055392442e-05,19.841088441805
1.86326320172508e-05,20.6425674741432
1.25808760903453e-06,21.9243115078259
1.28336622799984e-06,22.837891680838
0.000175580319668474,16.8518467712564
1.95172343275921e-08,22.3094893833271
2.74868752888516e-07,22.7733344634125
7.11371524093181e-07,22.5394200050373
1.51205052856858e-05,21.7527740478741
1.09357655360319e-07,21.684125292997
1.38517436287778e-05,20.1271014126379
2.85882735001904e-06,22.5847388479615
2.23067136364177e-05,20.2720190344307
3.29414044297441e-08,23.3014916954152
4.08231645530589e-05,19.1565702635674
8.14980557502917e-08,23.0236793803773
7.28268126574557e-05,16.9349728505403
3.95452331346142e-05,20.8137484270225
8.81956779913576e-08,22.03524504964
1.81774622195025e-06,21.5598752214437
0.00114423604765936,14.8292652654271
2.16006002832461e-05,21.4489560468645
6.67594838626826e-08,23.0352053075081
8.84360197092916e-06,17.6722849261059
5.00012114006456e-06,22.6214578719471
4.2562001345222e-07,18.522460963075
2.79244972553218e-06,21.4005948082341
5.38800872649523e-05,20.6920113356262
4.26918885520046e-08,22.9803082781931
0.000360898367097612,13.1160162654812
1.76476761428363e-07,23.1470662770066
1.07648304087144e-07,23.4000051929071
2.94935016720359e-06,22.1026162792481
0.00013809025352389,19.6160996625652
0.00052831326297812,9.81562243111434
0.000396069854570146,16.9197680454408
0.0016990126304131,14.1668907880669
2.58992968687507e-05,19.1094355518692
5.07551934955373e-07,23.0549464461083
0.00204695164385588,15.0521976201993
0.000554187968788085,15.5171189798578
7.53741190102595e-06,21.9111392437665
1.23940048413841e-07,23.4282473114067
3.25811241509363e-05,20.4087412003389
4.48929729143904e-05,12.773201725611
5.52114835396113e-07,20.7604670724813
0.000312191037734141,18.3566897656522
8.27277427432446e-06,22.2524030288008
5.57763514143109e-08,22.7039198829605
1.11805261620491e-07,19.4342219594368
7.37187428605157e-05,16.6496890716341
0.000236189458746215,15.3596259275887
1.22339011401295e-07,22.8657894924463
9.24608062802129e-05,18.6679119525525
1.95162130802536e-07,23.1633978609061
7.11338216812965e-06,15.5733502241594
2.51459410347145e-05,20.9605326459992
6.35081334116404e-06,20.8100705319947
2.40175431744941e-05,17.0534458013777
5.57438481202408e-06,21.0371960923963
9.01447121050958e-06,20.6229008557071
3.31964183098982e-08,21.8519842365801
1.70864844263595e-05,20.9155724593758
9.9583950283353e-06,21.1606809266114
6.47943769267249e-06,21.584949079415
2.93171001371482e-05,21.5016599312497
0.000109357421975737,15.0598282975797
3.23556836830135e-07,22.1158188183973
6.21659762170508e-05,18.9352184090533
0.000496740434544834,16.8334428779528
0.00367892729676853,14.0445730001256
1.2341169414846e-07,22.9297159164435
1.42593153080315e-06,21.3730788870018
0.00031691390082567,11.7377336688969
2.22067549021599e-07,20.9091294802146
4.91864325193656e-07,19.3451050487259
7.35407026554122e-07,21.8137307475854
0.000698655900388399,15.783863127939
1.18017643840624e-07,23.2063260310639
2.21753300738746e-06,21.5716830463562
0.000192045644731204,19.3024466474698
0.000154572761125304,16.1502485785431
6.93237491934817e-07,16.705930815069
2.87465100048039e-08,23.3473209800729
9.90378609020084e-06,22.4448740925809
3.98888476639681e-07,23.0822538921905
2.57890081957282e-06,20.7267026288706
4.09417789266824e-05,19.8103785533382
3.19049391071688e-08,22.8444485792877
3.70506152958738e-06,22.6258169348525
0.000391444528225305,17.3646104735013
0.0012473730595619,13.3197860467953
2.1681590595347e-06,20.5022550630175
4.23397343441964e-08,22.8013308186687
0.000198474331618867,18.3506607701431
1.12318480137011e-08,23.110255862433
1.50734559132303e-08,23.6244201867461
5.37889002142019e-07,21.6068831490409
1.95979037314232e-08,18.2610552512104
0.000442844365867247,10.0404881339268
3.04924313330048e-06,18.5252084968745
3.5190595066833e-08,23.5489223682339
0.000961539213902884,14.0025485601177
0.00059821164579408,17.4145012675292
1.81408767706597e-05,16.4984812721579
1.55848622300546e-08,23.7058782662039
0.00237853986309977,13.8545448883276
2.56804472693097e-06,21.8950184319413
1.03552150602395e-07,21.6927763343626
1.54619871673055e-05,17.4525000220347
2.44237184082749e-07,21.3785092358348
5.94193198386895e-08,23.2432442304579
0.000765890553689764,17.2354700416453
2.96339187919784e-08,23.3398134198636
0.000107983195818068,15.2392305556528
0.000266864690940772,16.7083097689386
1.50727107790418e-06,22.1863972594777
8.80615971930458e-08,23.4699009764197
5.79466876231511e-06,20.1267128122894
8.587934939072e-07,22.7897635952864
1.29566972414399e-06,22.381100271436
0.00095643271150027,12.9721129954365
8.07116322494902e-07,19.1642727109144
4.17364123022278e-08,23.4498776828434
1.89691413182631e-05,18.8237191898277
3.22526752768762e-06,22.3858404454949
0.000410754820499621,16.5226691438456
8.63465242432938e-08,19.4580640116247
0.000457574924227699,14.8655535091845
1.08240596489733e-06,19.9196493130618
6.2096889483638e-08,22.9268110051434
4.62725046621841e-06,22.3481035530736
5.20975069644747e-05,20.9264004882614
0.00402102216679467,11.0681841480204
1.50855559995665e-08,21.3419363313658
1.65950797806085e-07,23.0590430052167
5.40444981780969e-05,20.0632421087365
1.56037257273569e-07,23.3495293784126
0.000573444717431522,12.4032666665027
1.29272712824427e-07,21.6198464719445
2.00000834066712e-08,23.4866638422036
1.98989084967994e-07,22.1934432678056
0.000184631829943689,15.5190082941816
1.71953450342389e-08,23.6573241597936
1.63848034790257e-06,22.7236531631263
6.35280653490368e-05,20.7873846806261
7.68063253246778e-06,21.3330416861711
3.14466849278449e-05,21.7604333425865
9.69671064130976e-06,21.8826468165584
8.85391444694386e-05,19.9331723087791
2.00006557997423e-08,23.6613191398512
2.15637895290604e-06,22.108948960214
4.82712625126641e-07,22.3066272783404
0.000180398046144199,18.6809976006721
1.18577121743424e-06,22.0172314042569
2.32308992659053e-06,22.8719476810256
4.63728774515107e-07,23.0692719901755
8.00579729592588e-07,21.822795097786
9.13496871507004e-07,21.5282967544242
4.25424449939023e-05,16.4105876161537
0.00020447879731898,15.9308506501667
7.34166738688757e-08,23.4043503062
3.31149665323631e-06,21.2462967774419
1.40417153054519e-05,20.706881271086
0.00022390017983583,15.8024028555302
4.34984112282138e-05,20.664575047888
2.01548924032275e-07,22.7895987056724
0.000104480994332314,14.7412975705433
3.03464571031389e-05,14.9682901767252
0.000594304135666935,13.8942190427275
4.84477794564745e-06,17.7594185930653
3.40299363219547e-07,20.2671209481106
0.000184323245162765,18.7751901662365
8.20085749219548e-07,21.6789256118794
6.41474638414725e-07,22.5559203008159
0.000715641676187669,16.2019760104284
6.78110327157213e-05,19.5114447170476
8.32759493173533e-07,23.1060749410188
1.99354173240446e-05,19.0387132474527
0.000878952174675982,12.1092903360753
2.27807512664837e-05,19.7810836872788
0.000685527581654788,17.3949411453951
2.51923199308508e-05,18.0238076299606
6.13401286228676e-06,19.5668111286672
1.03592786360859e-06,22.18797688884
1.83440700721839e-05,20.1602847038838
8.5897969886514e-07,21.9264093227646
6.87886918770563e-06,22.2036888532615
4.96396587803867e-07,22.9211793367666
0.000166846302435301,15.3549527284764
2.49000781538193e-07,22.9435362619776
3.24852036641467e-07,23.0570946023921
2.1249869458514e-07,22.8180011937856
9.16756582154501e-07,22.9708375124762
6.90284480463375e-08,23.2168295366544
2.40869065262492e-06,22.3140728088656
8.50611012498579e-07,21.2707008630296
5.10007098367156e-05,18.6005355001158
1.65523407496686e-06,21.8215711835413
2.4426456979405e-07,18.3437318030871
1.92890658976315e-08,23.6651763273787
0.000194662051892843,17.6268069129597
0.000149229187110974,19.8977971662147
9.72868773863008e-05,19.7458367599366
5.32962519074714e-06,19.3013670167302
7.28040797926386e-08,23.4416429246005
2.88081502335305e-06,17.8311971540899
6.23960969720146e-05,18.9844752774838
0.000679123125897338,13.1762013234593
1.67620716206847e-05,19.5823961103624
4.93962666805953e-07,22.0230477254719
0.000387954601799657,13.9586271103262
2.25084439748512e-05,17.7011072114829
4.75017677978109e-08,21.4268775715024
4.44208386544989e-08,23.6783663735015
1.22286705296314e-07,23.0517470777916
3.09054902221144e-07,21.7591783663898
1.62197781503963e-06,21.1828150323557
0.000327909136307866,15.2776708161564
0.0004481641930333,16.9387849271908
1.8825215733357e-06,22.8021249840093
2.89533962210949e-08,23.6295451618066
0.000328221276232406,16.5682499354343
3.67674504379724e-05,16.4929903222156
0.000245652135953031,18.962999393294
4.48612645923992e-05,20.7907901456815
0.00300164186939167,11.852227565357
5.77841142961639e-08,22.47194979888
2.87861013535444e-07,23.1881337858234
7.80485080104615e-08,23.4049651484832
7.20811559375938e-06,20.2149840296553
8.57971597840569e-05,18.9642243490487
0.000132209676406153,17.4547739463743
5.75492309583835e-06,15.5969426373627
0.000243039996718513,18.6322921850208
1.55377196466825e-08,22.0238788045735
9.73988185560297e-06,19.1032367902386
0.000816524952297138,13.7400902076454
0.000127661008553662,19.2236862341115
0.00178031568465929,15.3008489324907
3.38915502186883e-08,22.9188488271152
1.24624768308292e-05,16.7410859087358
8.99957979091063e-08,21.4653382293035
0.00115191834367742,16.1176455840451
3.05761992738535e-06,20.9655612240938
9.33491720444039e-05,19.0072432451635
1.06120905108768e-06,22.5766912661176
7.76485132681655e-05,20.0417379178852
7.25251401893232e-07,20.652365599933
4.27848359853597e-08,22.895769819747
9.88025797462834e-05,17.5986343515365
3.80571239991983e-08,23.4292484571142
6.01245738227077e-05,16.6994537920288
1.02844951829901e-05,21.4976820380668
4.74267116208882e-06,17.6490648972723
0.000333940701162015,16.7927614306449
1.14950386890704e-07,23.3697155040478
2.3707236440306e-07,22.8837096820468
0.000227608849379099,13.4230147424792
0.00036926191727906,16.8820599918952
0.000260318048821025,16.0415604812464
0.000790112137014142,13.8972252224081
1.01360225095364e-06,21.7574831294233
1.10785163936186e-07,23.1689749073064
3.77064744803354e-05,20.4484714664055
2.19931533161549e-05,20.0292728034295
4.93794810323869e-05,21.5541103798499
0.000191603282164542,13.8744377232337
1.13280051198781e-08,23.5716296711424
0.000777876085838999,18.1021967794
1.08859581762154e-07,23.2214799651507
3.00529638529427e-05,19.2151742865268
5.87881369836479e-05,17.5670147894375
0.000120457456139558,19.5475919826296
2.82474903601643e-07,23.1820226179805
1.33677285777929e-07,22.1827519033598
1.05619123614309e-05,20.9884101621692
6.70115544277791e-06,22.3697684165696
2.55422205491583e-06,19.7551742989604
3.72390557701361e-05,18.0005302518714
0.000105903120271176,18.9903693096011
6.78685694494495e-08,23.3221170326708
0.000270049028571033,18.4920214292001
0.000281472446646589,15.3427516278798
1.26530550096177e-07,23.3812554928361
1.07383322483234e-05,21.487969051259
1.62541359837851e-07,22.7905748755131
8.18742666968355e-07,21.1351984224081
9.53969065458976e-05,19.8439762891488
4.19293984243452e-08,23.390264900204
0.000180267848070007,12.7542126717845
4.04746498380876e-07,22.1806121631893
9.92537255789562e-08,23.4614013741656
0.000441013759128757,14.5396831240376
1.38440907045127e-06,22.1363661188012
1.04600205448134e-06,22.9913488540489
7.91003108959097e-07,22.7753670426499
0.000313082014069502,17.6217427478198
1.10865947851749e-07,22.5517080042328
4.40793173100267e-07,23.0198848871649
0.000404890667327974,18.0745624825408
0.00042138698549507,17.178144032879
8.81757830935345e-07,16.720122169874
2.34443149943524e-05,21.130761572206
0.000458356848571864,17.5883084883273
1.89004723862815e-06,21.4626433897958
0.000641587964386019,13.1617310884503
7.46940768237213e-05,19.4532332414793
8.36400588597093e-07,18.4767846505091
0.000155378799989388,16.1597411446675
2.25499111531661e-06,21.8458819101126
0.00010913500088218,13.5279758944678
0.000416369524293975,17.6090832758942
4.68306668241452e-08,23.2860870426367
6.29189337511077e-07,21.9803535563705
8.47463783064704e-06,16.6460153273672
4.58399660007821e-08,22.6742702032372
5.84544663621741e-06,18.0048808095366
0.000126700997596192,13.2562522644089
1.78404035219834e-05,17.7020186523716
1.21744312867018e-08,23.6569235171455
4.14159833776107e-06,18.5516419327641
9.67724879329756e-06,17.8129859070224
2.54154117928551e-05,19.7182040087902
1.23783958755352e-05,15.2010538582815
9.66789077840634e-05,14.1902949324317
3.12922570925036e-05,19.4951956390706
3.81646549229962e-07,23.0143102930239
0.000543961483823925,13.6020226400681
0.000261850078020649,17.6362311799684
5.89186412410554e-05,12.412619377449
3.33730420843888e-06,20.3859646561175
7.26309328548441e-05,13.1086333070402
3.55860560582936e-08,23.5986356599369
4.3489081187287e-05,20.3017719560557
1.4616742411495e-07,23.3814779430635
0.000258434186825194,17.2314818912447
7.6110760409929e-06,22.0924386847839
2.55847256265862e-08,23.6109785179315
9.92510885145809e-05,20.208781086706
1.20659427792232e-08,23.5561711934354
2.02921198025404e-07,23.2660119256645
6.49942590224226e-05,20.149549738623
2.18800194985924e-05,20.7723643450183
0.00436861232690445,13.3365760045703
0.0011530577689604,15.0190748816797
1.67669136178054e-07,23.286275830957
1.87274549148651e-05,19.9167248829994
1.68288409786375e-07,21.4723948640886
1.03713546927667e-06,17.3659933415173
8.99498826958046e-05,19.5277582056666
0.000882038567500376,14.5282155112779
8.341020428458e-06,15.3770736078083
3.6471441638121e-07,22.8379728676843
3.18288475704893e-08,20.158735512586
0.000305260019520791,17.2054226095277
8.11735696193191e-08,23.4034473017966
2.77692057448334e-06,20.9093759335539
0.000142564130397029,19.6532352879833
8.0493546834107e-05,17.0500371353982
1.61972823137855e-05,21.6945829212202
2.49294747383898e-05,16.3584824675715
3.5696426204076e-06,22.3712150178643
1.22525479684645e-07,20.693059331456
5.80702839024016e-06,22.1888983959605
0.000352051394747422,17.1623676705478
0.000228125064182268,20.0646146864305
0.000544489307264224,16.1695241621968
5.66304068070076e-07,22.2283085899774
0.000172910141636479,20.6283379909068
5.27640265858446e-08,23.498884209461
5.18057917094663e-05,17.5326425623836
4.30373531918259e-08,22.6953361577697
8.94028007420765e-05,18.88026673739
6.56899442931243e-05,19.4832296778066
1.85286849491237e-08,23.5238499719415
1.2458809400299e-06,21.841572017172
7.90859716609673e-07,22.4381074024514
6.49005775933739e-07,22.3940757868815
0.000163719119818967,18.1527221178199
5.97255933634854e-07,21.672320330327
6.1382271089436e-06,22.2727009372286
2.21261949359175e-05,19.1353981437752
1.75595236410181e-05,20.0313992815368
2.58552039939303e-07,23.361756921648
0.000115394044778698,17.20209025898
0.00010765345101061,19.5667866671891
1.01696107368555e-07,23.0111201327756
2.77378424896623e-05,11.9952563693894
3.74830199530831e-06,16.2518708711835
0.000232675509145623,17.7868220210373
1.75923883666045e-07,19.4219017829315
2.69011957620899e-06,22.2949062578071
5.14524705386574e-06,21.8140201472945
1.30417405016398e-06,22.5916553296305
4.96128753155318e-05,18.8246529225943
1.58284128876775e-07,23.2223853479656
4.59690908309701e-08,23.2472653730416
6.26156659877457e-07,22.3665319104018
2.24201765783638e-06,22.4085453241552
2.39235109353877e-07,22.3051120647132
0.000519278576683901,14.5539429001893
6.63071536896606e-07,22.6497897283698
2.18963553858274e-06,18.1018573235515
5.45953972782599e-05,19.0495495091052
9.11888288421521e-08,23.3105947368192
3.38457550577558e-06,22.1253117664936
0.000103437164361097,16.3232630167386
2.56175841755109e-08,23.5884827077509
7.25076757823928e-08,23.4389711460074
4.3446293066566e-05,19.6607331028171
6.90169487110515e-05,20.7677941102415
8.34360095544773e-07,23.0133390531668
2.53685523922072e-05,21.210298552188
0.000566781596194905,16.1358031436939
3.30805262739669e-07,22.6901154350954
0.00325539657082157,14.500529057434
2.79858250316307e-05,16.4870371812256
1.91051899049454e-07,21.9786628928805
9.1955110998531e-08,22.799264964589
4.68155244902817e-07,21.8338458570117
2.47024168397507e-08,23.6263765829686
1.34006863324633e-06,21.632079304217
1.75537877062549e-05,21.8403338095401
9.69141083443678e-05,19.8366425592416
0.000321833057087727,12.9287847301235
7.39891119661388e-06,17.0895089567555
0.000251490136205769,14.9750945496522
0.000421475142434356,10.6703906254987
4.98948999659299e-07,23.2272345062365
1.16550917676797e-05,16.6324403580117
0.000665086472048855,16.5390995005759
1.90646494473866e-08,23.6779112540263
0.000143592506759858,18.1404359495429
2.81135143236946e-08,23.2799931068179
5.88049568432066e-05,19.551016014064
1.50116509679419e-06,21.8619889149282
0.000741156942466694,15.8558012895405
0.000125545042906234,15.4714287405978
9.44486772944662e-06,17.3945855626945
7.48797181544249e-06,22.1501351273169
6.23412456539406e-07,22.4289664286949
0.000510580353105347,13.3979821654803
0.0044957982286861,14.0709806681933
0.00109837909726897,17.0394042533911
2.37787238507557e-06,21.7864559219004
1.19158594122341e-06,22.9770973870584
8.85532647972433e-07,20.6942108925904
6.34127358163773e-05,14.0799688251931
4.63749333312509e-05,20.3809620317378
1.1800663041639e-06,22.2647584867739
1.80807920549897e-05,12.9056789312489
0.000592298359212354,14.535785396563
2.45613373300038e-06,21.9632650341082
2.56290927113261e-05,16.9412407414387
6.0606162239529e-07,22.1769097786721
0.000208628713698349,16.8173202963246
0.000310125128312006,16.1119410379832
1.16767365172731e-07,22.599365327288
3.58798330432379e-05,20.1429286663537
2.7976428202449e-05,16.9775228812858
2.81830471745284e-08,23.2577299531528
2.45927393634358e-06,22.815115144256
7.72564717360782e-07,21.3119908908287
1.40385027393223e-08,23.641351603981
3.07469589817272e-06,22.5899249614385
2.92275673598831e-08,23.4038571423272
4.94365497497672e-08,23.2793814374476
1.26094638668979e-06,21.9274593557777
0.000349868739469784,16.2807018680654
3.22337250889239e-07,22.9664727505506
1.15174930537583e-07,23.4689500956629
1.7839872706469e-07,21.1777202050611
5.43490271268963e-07,23.1046319888287
0.000132389904036949,18.4891094539669
7.91132272166866e-08,23.0865196622879
2.37474032959235e-08,23.551030613551
2.29090022918572e-07,21.260162786439
1.09694563905003e-07,23.4219729804626
8.12226837455874e-08,23.4056070190955
6.38011288612293e-08,23.1703639938243
3.02479682761962e-05,21.3524096790045
1.26643419005685e-06,22.1914278340119
2.3020673671363e-06,21.9226312517959
0.00032805438465504,15.0607647194282
9.01866660326784e-06,20.3321383983413
1.18051061278852e-05,19.170589354155
5.03790328456799e-05,19.482281035405
6.30538037168319e-07,21.7642362544587
7.27749634505369e-08,22.5579567736198
5.06013611474532e-05,18.9828431244438
4.71561148056129e-05,19.3920124693399
0.000188841162883887,15.9761179599936
0.000215619000667395,16.4726722838706
0.000243546086873563,17.8475236577636
0.000229319412441517,12.6251944276347
2.18713976568335e-07,19.0873264805609
5.42758400064029e-07,22.1768020040376
1.46461897020852e-07,23.2392238314461
9.14552577231479e-08,23.2732203306033
5.27990945595295e-06,18.9330724911246
8.92373451020297e-08,21.9319440110317
0.000236447211408896,16.2029873700636
7.04512588291259e-07,20.9283684633243
0.000114555263471738,15.4833308870958
0.000233713309709045,17.7170348703227
0.000748237767505803,12.5552354124999
5.22213926624475e-07,22.9031016474343
6.08220893751037e-06,22.2274608212519
1.50219699338556e-07,23.0652309239394
2.14175717429856e-08,23.5244805820233
2.8684788857645e-05,20.8542343302012
7.02321735925189e-05,15.3577201400917
1.889466243802e-07,23.4327434334561
2.12408462103792e-05,20.322459325542
1.1212782456263e-05,14.7097021949027
9.30684525406923e-05,19.3592633298605
7.09451910313071e-07,22.8047658177885
0.000298087886849686,14.1459714827188
0.000165633425222579,16.9452559405402
5.15648571349535e-07,23.1764638807648
1.79160561158699e-07,22.4163938375428
3.60630227442906e-05,19.4476639491078
3.1543350587248e-06,18.2714313386267
1.27324592595506e-05,20.1537855595798
1.41096986842573e-06,22.9077020656278
3.47592052237536e-05,20.5292469595968
4.69572067446539e-08,23.4074010034281
3.71983956743947e-08,23.6604429065824
0.000133984038960355,17.3861987032555
6.42344114809222e-08,23.2564167364328
0.000297159291422208,17.8770315877283
4.97074688012081e-06,20.4670375296834
8.97525110883516e-06,20.664840103257
7.46336695383472e-08,22.9696446016143
3.94854237428339e-05,18.9958745580235
0.000444018381886497,15.4847071571845
7.2003975527097e-05,16.1344002043297
6.97214747850821e-05,14.8001258644626
6.28939643540306e-07,22.0224401075499
9.05126358545456e-07,22.7328613690237
2.63282016321428e-08,22.3919519316476
4.25890784512751e-05,20.5031451593185
0.000112788614914613,19.7582353832767
2.90445243581718e-05,20.382109844455
2.96144459321047e-08,23.4608396310643
0.000450444818250874,16.5255492626253
0.000164554848826149,17.3215823973293
2.29436480679833e-07,23.1280690769935
2.52057976109833e-07,23.0790601948827
0.000971226184839006,11.0146717590709
2.33887263969869e-06,21.3237933452168
7.48411952397219e-07,22.7255623807307
2.74763965478052e-05,21.642845066596
0.00163505500373773,12.7374418329745
6.48993415460353e-06,21.6001988884395
0.000228541879279144,16.5622626767175
0.00230920765172711,15.221342792917
6.20264828327004e-07,22.2532689590152
0.000965596727349194,14.9120795869155
3.0371697612191e-06,21.5978015057007
1.49693758782762e-07,23.4043469168363
3.28776189735373e-06,22.6646753348619
2.22529865601526e-07,22.5903316316026
1.04601304356036e-08,23.1478845524113
1.29022831056801e-08,23.634895938261
0.000165652495693615,15.7103563403114
1.01851941844049e-05,21.4432312155503
9.98748280595448e-06,21.3009169841081
0.000366288348777373,16.3258816324877
2.49097648455488e-05,18.2717747236925
0.000136189218796618,13.9709108594481
0.000963329143019417,12.125040635193
5.06405106741685e-05,19.0674858179184
8.4993899067431e-05,16.8846502576926
1.22275403883458e-06,22.765119379267
4.59255726270527e-05,16.3370167387403
0.00420622235695778,13.6467837836999
3.73631852601689e-07,18.2401010947494
0.000262776439425511,16.1214648850567
5.25523251848938e-05,19.191895943322
6.72709927286434e-06,20.7437785256895
4.89270609370109e-07,22.9710836729703
1.42997516419786e-07,22.0329798368054
0.00302930229673698,15.0129334132822
0.000110715729519402,15.6321575529163
5.34962903670971e-08,23.5927354475148
1.2683609236881e-07,21.5773604596833
4.70739508943117e-06,21.6050381994758
8.74901480461504e-07,22.7923495880919
8.62859280954405e-07,22.1814630666306
0.000156218468057803,14.7031734783371
4.78042718120707e-07,22.5991479089034
0.000339580342708875,17.8818469262105
2.77590637970612e-05,20.1648533190999
7.63010868455258e-06,21.1390170868
0.000173370288088701,16.9053124068499
0.000150183280314115,19.1353743138239
0.000398239741050171,12.9501364734577
8.87757753847104e-06,20.9617566824749
9.69456975873821e-09,23.493840586768
5.19756652339883e-07,22.9228986099492
1.53317118650217e-08,23.2985247136872
1.5154265517169e-08,23.2049909375421
1.89008284075414e-05,18.0298516980795
4.59653636311778e-05,20.2774318431157
0.000797406845049128,15.4705972897103
0.000784500900567172,13.3643066856631
0.00062563340152049,17.0252921271899
4.97802848098743e-07,22.0129957819254
7.27839374304935e-08,23.5780173254988
3.8177037065383e-05,19.1322800870823
0.000621376675946181,17.6235964369012
7.93377080500433e-07,22.8092386726585
3.36303744770686e-05,19.0713655035887
0.000346569439116031,12.6404581557139
2.87829163709487e-06,15.4367845368448
0.000549434508636709,13.5375258174872
2.54492379946851e-06,22.2605945198175
2.40355460591518e-05,21.4011332663305
1.16451746672042e-07,22.5649621248625
1.88854999338609e-05,15.6143110456882
1.04851088032599e-07,23.4875499685437
9.13499948651583e-05,11.712679474837
0.00025897426217022,17.6550634088802
1.29444644777382e-06,22.2276652424073
2.07561407087112e-05,21.0316217478102
0.00169993872878416,16.3068749570259
9.90722492639142e-07,13.7117836021094
2.6999565628733e-08,22.7677430039405
0.000250164174078893,15.3710146453332
2.45295909844773e-07,16.4867416597808
0.000895987259874817,16.6448383752898
2.09661171479192e-05,19.8648104580616
2.2011722143011e-05,17.680419190098
2.20885697039128e-07,21.5801547162812
0.00020501683351934,17.8786863916998
6.71477607964076e-06,19.9523891578926
1.24465021142257e-08,23.5696875275634
1.79081565627804e-07,23.0158559880059
8.93382911875864e-06,22.4112830540102
3.22261090872529e-08,23.1182797747538
3.77720845538415e-08,23.2604398499913
0.000168218448855377,17.9929450749794
1.29963017221485e-07,23.203332670359
0.000364138064974968,14.7761735140794
1.28685987070991e-06,20.2211379885328
4.71909890250673e-08,23.5137990138824
1.49125531271383e-05,19.6941148055278
1.23599738551679e-05,21.6354387773136
4.73526357789098e-05,19.0517775484381
0.000526206296715439,18.1651314847553
0.000715142821156527,17.5548283896646
5.07010839356734e-05,20.6311943561296
3.56594927762826e-07,15.3241650145156
1.83144957943347e-05,17.3790761375803
1.3074954845377e-05,21.0647101572453
1.14019402359463e-07,23.3675808491961
4.26200435964327e-08,22.1432205631467
2.91283037200759e-08,23.5219971512096
1.55622286827527e-06,20.4699420437329
2.09836907483516e-07,23.2148396338601
1.42234207586214e-05,21.1164129493989
3.695166872533e-08,23.649884595669
3.72547497749355e-08,23.2906526249962
9.84716404126991e-06,20.827681436431
1.64175741232762e-08,22.6328601420533
0.000965486550099628,14.6320207782107
1.57566865839023e-07,16.1457889882827
5.52061957501987e-08,23.4519566385579
3.77399625750831e-06,21.7984360008444
1.46000704014171e-05,19.5540792450622
2.09505088315796e-05,20.1512626965374
2.77459291521512e-05,18.8885163492454
2.10725147729093e-06,21.140326646776
1.68207841195844e-05,22.0397621852349
0.000489405625475683,15.0889298909691
4.69048551587953e-08,23.053235838594
1.33577584106985e-06,22.2050769390132
0.000280611627007055,18.9644691293512
0.000217788767357293,15.7857183907444
7.43768090388069e-06,22.0345080756732
1.66974878625258e-05,21.6263073350283
0.000194589964447718,15.4903912397404
3.88045057987422e-05,18.6897072721722
8.05019816458973e-06,17.2783569741208
4.64112261840246e-06,20.0694667094904
5.32533959982515e-07,21.8199084141832
2.54728585636174e-06,21.4358072562494
0.00054321399112256,16.1311136598479
2.71925716783064e-06,20.4270487246878
0.00014322124012475,16.8085634844036
1.44395058445862e-08,23.5774058904047
3.23821536259595e-05,20.8986563948633
5.10619154256103e-05,20.3030631813823
2.98763956714396e-05,17.4795119237538
3.2022936577763e-06,19.815506171644
3.48017961984709e-08,23.4559687080366
5.53140248815543e-05,18.8684234527561
7.42897032504609e-08,23.3353973540238
2.34909373545007e-08,23.5763970415979
7.06610882782804e-07,22.8214100431117
1.00725895105346e-06,22.7729949209837
5.37731165971659e-06,21.4734400995351
0.000693844068500445,17.7190278416243
5.00825229422469e-08,23.0110465369834
3.35492641048299e-06,21.9200463590694
0.00197595784250919,7.66818187853629
1.55936000695296e-06,20.6729209141066
6.93521359545973e-07,20.5358594171273
1.49130705071626e-08,23.0273555616246
2.36372186880826e-06,18.88293072885
3.4950198224342e-07,20.2248405767683
0.000226255224412899,18.290586769211
0.000201073072425959,17.8275208022284
1.17023540678153e-07,22.0546538421613
1.21558401052415e-05,21.9495342431508
1.34244138211394e-06,15.5952159106358
2.57747472413889e-05,20.3016762848364
2.05033810281222e-06,22.4025063133438
1.99233052773754e-06,22.2966365470583
7.90047110101188e-05,20.4491290538867
4.95564277877998e-07,21.1710727869192
4.92832519258621e-08,21.4130669356931
3.85622821948867e-06,13.2222290501396
1.88714177492585e-08,23.2804982697002
0.000855832793536191,14.0323100379124
6.94766163598027e-05,17.6415677216047
1.49601354872175e-05,18.8033932242933
0.00155817752012877,15.4022204147661
1.58137936599356e-05,20.101826810627
0.00011984731019457,11.0892236242633
0.000246897342351826,18.7167302510753
1.46889913173055e-06,19.7091748331052
4.04717445984148e-06,22.719617660947
3.00963766894842e-05,16.4523051519552
0.000621634359733309,14.595086401035
0.00052707606883526,18.3936093757957
4.04848765400387e-05,19.7776902899878
2.49495362762448e-05,16.8149910828311
0.000550213076037659,10.4162869245978
0.00217579191319227,16.511781855845
0.00144722763140611,15.180610090078
1.10469489363063e-08,23.514360711147
1.31224793017849e-08,23.382324616803
2.07789415674628e-07,21.4184985297543
4.26733371480432e-07,23.0187958064414
1.56221170917535e-08,23.2604485105667
5.28224833413205e-05,19.6102152153951
1.08430354948918e-08,23.3184812920579
7.89928759543256e-08,23.1061334132717
6.26565282839582e-07,22.8465383728173
0.000311771489416303,19.4927003645827
7.88024939613838e-06,20.0810888476942
0.000103136717410133,14.7761019096339
9.0037931782851e-08,23.1606337317023
1.03472394002827e-05,20.3941619531066
9.0235490215175e-07,21.8179792041715
1.81917794615809e-07,22.9200616794548
0.00181453986100574,16.5794213850364
4.72566486458462e-07,22.499639351789
0.000427682084129596,15.1368365321525
2.15646595034187e-07,20.2160539583095
4.46648984786902e-07,21.9735039401495
0.000133290258023828,13.1388817072876
0.000605038873456579,15.9437322540099
0.000447528924317903,14.5166308776182
0.000906979341963467,17.3783317660918
6.00488939172001e-07,21.3744083553513
1.37219255848485e-05,15.7862810964147
5.97294008720562e-08,23.3816167236274
1.44469426703103e-06,21.9552746461847
2.2645830577822e-08,23.136330425571
1.83160020211659e-08,22.5035111204558
0.000196017396233727,15.9583747710617
4.3121095606549e-08,22.7923721116995
1.79051200093784e-07,23.1546421210527
5.92966039512937e-05,13.8207641523437
0.00152910216720702,12.6502256066165
1.14303795324141e-08,23.7308092463265
2.28782494113443e-06,21.271630299886
3.54895644076405e-05,20.8996912177568
1.66413357138991e-08,23.335164371559
7.76044644496869e-05,20.5339507139117
8.12473602084727e-06,19.1951961827684
3.17977097724424e-06,21.2324998416901
2.89545654708082e-07,19.5678671153485
0.000426804984872654,12.0302005534722
2.18162874063372e-05,19.8746699921946
2.15441436729141e-06,22.6228077452335
4.94020439001952e-06,19.2890296693164
8.20976758517111e-05,17.1920493340485
1.05831329712461e-05,16.837887207164
1.55378928962465e-06,22.1395846544661
2.05489781782202e-07,23.140349767794
9.7095079143206e-08,21.3444452779
5.76046632231144e-08,23.4400333970272
0.000467252111543972,16.2242795028688
2.53900453287946e-08,23.3424118343941
0.00044399159391517,17.6103653033382
7.43412722081404e-07,22.3751109246063
1.99264417968836e-07,22.5915402364151
9.88327854833394e-07,22.2665274672284
1.95284591979759e-05,17.1819331733923
0.000119308239242121,17.7020287135105
1.39886828518912e-08,23.538814580401
2.20800429322313e-05,16.817182096358
6.79699394974997e-08,23.0055553502186
1.52167331801108e-06,21.9102683988475
0.00129574955346852,15.0202434838522
5.10954545871125e-07,23.0957889582187
2.11039655668123e-05,17.950903229787
1.85639679468246e-08,22.9283629262667
0.000453554547403772,18.0791209653167
1.67944948422676e-05,18.7816077977449
1.40176473834367e-06,20.7841468069991
3.37427726814667e-07,22.7024978118989
0.000199713162669122,17.3010155195942
7.25239657074813e-05,20.0053764959581
5.05922194427109e-08,23.38824055628
7.2844690990003e-05,20.5190610788897
0.000475822653858617,17.1517345848224
1.10280384141091e-06,19.1997359514694
0.000140981444906014,17.1350455109095
2.73885482009682e-05,20.0047309686019
5.74524434628408e-08,22.6767448054079
9.43321938464904e-08,23.2939441936814
0.000721671610058536,13.6157922699247
4.3133679148742e-08,23.5180893880608
1.15446765339368e-06,19.8299140204618
0.0007509263728842,15.8101780277735
9.57221973148398e-05,16.7643537757256
2.95463559842957e-05,12.4580762293539
0.000255612719545694,18.9387294358528
9.71270497102862e-07,23.0058406169921
1.13539951307563e-05,21.2265926289969
1.71047623871529e-07,23.1169213300187
0.00150427243715146,17.2277235351171
3.90527470450387e-07,21.8701536195314
1.6874071180229e-05,13.5397695253059
6.62802910613817e-05,15.7372695201291
2.65622541310929e-05,21.2999410765548
6.34747408489888e-05,17.742699921426
7.40626828816699e-08,20.8981963759623
3.43139794511127e-08,23.3061260428961
5.47943419805336e-08,23.4361925247912
9.01473134497151e-07,22.2793533999456
9.13106330285833e-07,20.4423740750145
1.14320107941016e-07,23.2201758037104
7.90494540465944e-06,21.5246089739646
6.56494283763344e-06,21.8754845003446
4.16609932923836e-06,21.7691768109571
2.44023925458368e-05,19.5828641710444
1.31167630090126e-08,22.6980701137427
0.00230098701485948,14.0602501465384
6.224480742968e-07,21.1775688499834
0.000125093074017938,13.824626170542
2.84393432689057e-06,22.1876869238126
1.0494852813159e-05,19.4747017179614
0.000148734880908182,18.711443826694
1.67448988601287e-05,16.3673280523001
9.3745525094717e-06,21.9108545397649
0.000146578426253756,19.1949121153865
8.49404083411366e-06,20.7310818777157
1.16205509223854e-06,22.5119852426401
3.8163566475013e-06,21.8567482736945
0.00110101723159381,15.4760309820703
5.84917298434793e-07,21.8142579324189
0.000788689488677066,17.6290532716631
6.58707521466409e-05,18.7376063808705
6.67070715888148e-07,21.7344316724124
0.000193520066507574,18.1327575638768
6.34511432933779e-07,20.5801919348523
2.05600960074048e-06,19.7803583710933
8.73470997185531e-05,19.575117939536
5.10224688669068e-07,21.9887743731081
0.000473727681707941,16.2608957993414
2.20550206671661e-07,23.020741843587
9.91001388313367e-07,21.6263922830243
1.89919454527967e-08,23.4324980751028
6.63903375084469e-07,22.8969692725136
2.10599363509724e-05,20.85072617583
1.69828172021858e-05,18.2487506464248
5.67790428223598e-06,21.9955410275869
1.5391519593705e-07,23.327959330519
2.03153736715287e-08,23.612981130203
2.69427713015603e-05,17.1465561642587
1.80691552709532e-06,19.5371220625519
1.69424059194764e-08,23.6982992161406
7.82154342834511e-08,22.4870244228755
1.49800924528819e-07,21.9392824672042
1.04354896569483e-08,23.6220846859957
2.39540243780021e-05,16.1971515224469
6.24541607639926e-05,15.1899038449404
0.000262542792401349,17.553896245901
4.43106077550548e-05,20.0408044881496
5.52888857464734e-07,23.1623713675457
0.000423469509228571,15.1868229923069
0.000406762847320737,18.2173925389733
1.34885743102609e-06,21.9785888056179
1.5082592406364e-06,18.8072235108157
1.19426326705872e-08,23.3631882618935
1.66182251430082e-06,19.274414868143
4.72192756537044e-08,23.4633202123679
6.92775775287034e-07,23.0174145478002
1.12854993328379e-05,18.7213733329794
7.40597617167964e-06,20.2669659159171
2.05784347436803e-05,17.007353406861
5.03811665702328e-08,23.5335950953155
8.19368454171165e-06,20.2787521339546
1.6678517972458e-07,22.5167555135353
7.63430428441919e-08,23.2833801557364
1.30359407432201e-06,21.7058985499219
3.63502927564998e-08,23.19477168268
5.6399539073988e-05,20.2086985655047
3.21430091475282e-07,22.492722684227
2.56859563234694e-08,21.3086062661582
1.21401489455818e-06,19.7086396956175
7.45907654250837e-06,20.9887337407206
1.41858099036439e-07,22.896486363312
2.90524042691262e-06,20.9532531280853
3.69869229197936e-08,22.5875601583532
1.11444070505564e-05,20.1683683031279
2.25984557005504e-06,22.0148387859805
6.50007997672956e-08,23.266709778073
4.61722744106458e-07,22.4528040219979
1.07131413669823e-06,20.2606617351452
1.47747512432487e-05,18.1250562649918
5.70235159183493e-07,20.7546422485726
0.000518627264803501,17.8556865645525
5.74709851508575e-07,22.2593066507504
4.56390630157182e-08,23.6063554029699
5.02344280997465e-05,20.2030882722733
8.47903342367803e-07,22.8187852037677
0.00203821092445073,16.7321371508604
0.000676439509324036,16.7845284269261
1.62053291218497e-06,22.0275040384137
4.59215254360043e-05,20.0765558551741
1.21920580410617e-06,15.1675216561102
4.65731149074348e-07,19.8784378492357
1.42453476037772e-05,19.8681016982509
6.23371121717025e-08,22.8363727187935
0.000126447422723202,18.7375122884681
2.07657443967064e-06,22.502058863431
1.06176829305714e-07,23.1940890709488
1.97382223366025e-08,22.6248828761365
4.22289875538704e-08,20.8256925267635
1.44676942012852e-06,21.3637361989972
0.00198031583443126,14.0915291654424
0.000894677128539911,15.678823951831
3.40323928058543e-06,20.330516517798
1.22431731897833e-05,21.491695023812
0.000157212566546836,15.451976286146
3.84388097559915e-06,21.9345080149903
4.36601881921226e-06,20.8259321402599
7.89272280416533e-05,17.2213287226079
3.00432359656906e-06,18.3315539594841
4.049393691715e-08,23.2434255321297
0.000180957213314644,18.0412893515127
2.19691556284079e-05,18.7333403153815
0.000460393883360783,15.6240242413073
0.000277084785070559,15.4822372532677
4.08108184275129e-05,17.9588267497161
3.09566632138933e-08,23.6095712648317
6.92162556070155e-08,17.6250595495663
6.44623576257694e-07,22.9004822219049
3.61790902732095e-08,23.5111921399484
1.98299196092407e-07,23.2826036655071
1.76419581995476e-06,21.6979455926945
6.5559636267142e-08,22.8549920875182
8.07960156596331e-07,22.5035108989121
0.000260761312893373,15.283798029364
1.84549951731736e-06,21.345440520869
1.78396699204672e-06,22.0129094257265
4.3096220905788e-05,19.7820621260323
1.93789748108742e-06,21.1551349523489
1.86712512856017e-05,16.7441284113942
0.000156614419639218,18.7133590081524
4.74082484061342e-06,21.7852182312037
0.000108055769346602,18.0368907545195
4.93906658231773e-05,16.6461721828397
4.03126403802244e-08,22.9114134926922
6.92803398893702e-08,23.4279555816692
1.78127434804328e-06,22.7935507291742
1.65161597917734e-08,23.5043351032873
1.31728890041098e-05,21.8607256779534
0.000125122588336462,16.0597474756471
8.61476976093636e-05,14.9889441847888
6.56917693198443e-05,19.1520752925266
4.07950268094352e-08,19.4057494991712
1.04881922554471e-07,23.1395433717143
3.04805244865176e-08,20.6804666027473
1.25796657252281e-05,21.0583727041775
1.09938553512736e-06,19.2606268756258
7.90674703803522e-05,18.0482361057251
5.03574700214777e-08,20.93490247402
5.31818458590316e-08,23.0378406128812
5.52010372342896e-05,15.1734655813924
5.15809855742513e-05,10.8897008786
3.77208065918769e-08,23.236369090877
2.27333155004898e-06,22.1458689013997
6.23111465443768e-07,20.8037334481665
2.84382100571758e-07,21.9251836896464
0.000438875054679612,14.9894326427683
8.46834060948205e-05,16.1674557005225
8.71259044432919e-05,14.8773191338455
9.81802652013978e-08,23.2074348597327
9.58280181185967e-07,22.8982055601003
3.31642622557657e-08,23.4627131062882
4.35779660611739e-08,22.8477209755318
9.3982931965235e-06,21.7186475535059
3.39055829197817e-06,22.4307869728044
1.18204931072868e-05,20.5199417812292
0.000253715431911316,18.9581196390768
0.000540557129879704,14.976207890682
2.06380159090792e-07,23.3085152310651
0.000561607694482399,15.7636200019159
1.11229022751804e-05,21.1472953287198
1.66317921427736e-07,22.851367396078
0.000222429598144262,15.6124790245974
5.07162693940766e-07,22.908450804328
1.25303062063567e-07,22.7192955618999
5.44728689596673e-07,21.8497879620274
0.00106516070527847,14.0272301457177
0.000355923344420968,16.6263369823949
6.00985166886815e-08,21.0753272052454
9.84636429130905e-05,17.4557475926542
2.56627550631467e-06,22.6196743383647
2.51244892021879e-06,21.8873699877764
0.000221286989168554,14.6885671849503
3.36680936478385e-07,16.3959144751443
1.54715505849531e-07,23.4430876465936
0.000555584340091022,18.1223017487467
2.56164798215454e-06,22.2732621735805
0.00126983684230147,14.7096234501298
4.29509514464015e-05,16.1552580122079
0.000136413442960334,20.0097287852291
0.000374871594445029,18.1622422724987
9.24404672727697e-07,22.0036389431365
2.04755616577232e-05,20.9349854688665
1.645802046489e-06,21.9642422225405
0.000684048657912341,17.127546257315
0.000129773202952389,15.9703179948138
5.28589918779926e-07,21.8282550519849
1.02423724281463e-05,20.7763707562205
6.65949446060143e-08,23.0785931680712
1.7081032607836e-07,22.9217931044356
1.38555604769318e-06,22.5373182456025
0.0016493440433853,15.7316727308763
0.000434138594825418,15.538765363555
2.56432951930266e-05,19.9787845748494
2.33335068928548e-07,23.4333278631395
1.11871333292043e-06,22.6102129029472
2.19028446097152e-05,19.8965447364971
2.90917922506252e-05,21.1653994963416
0.000501541067382997,14.1460492369113
2.65211316812496e-06,20.6619252632349
7.20072888964731e-05,17.9622248096103
1.1648203342831e-06,22.3244955783366
2.65425178970233e-06,16.2854546904859
2.81013329562545e-07,22.7355437995388
7.4133302789216e-06,20.6686230329078
1.68303475966006e-05,20.9491060544711
2.98970621568825e-06,20.5699843250391
1.16881697470997e-05,17.8539876606561
2.98228531675899e-06,21.7249125668829
7.88479745198771e-05,20.08705005593
4.77644739004785e-05,19.0551325804751
9.57232183537131e-07,22.3735494490935
5.86950661875176e-08,23.3640126921382
2.46178607904038e-06,21.7851356183291
0.000813803511307769,15.8101836147486
1.46492937012123e-08,23.292122050383
8.71262148404103e-07,21.7143366063229
9.23812317658785e-06,17.0240848210818
5.0319091207588e-08,23.0621103971617
2.39022101071252e-06,21.8427068555782
0.000818525776553222,18.0158850955189
1.86047090274894e-05,20.7200136776547
0.00020031318929365,19.9801008447978
1.96309959627442e-07,23.1728493039396
0.000430146638591209,14.8077172063805
2.25492677395819e-05,14.7711478135062
6.30828567108588e-07,23.0412810792916
8.75225854617846e-08,23.3157621565932
4.34502782671313e-05,21.2655088901043
3.34816088873583e-06,18.6474069517127
0.000882630808013607,15.054041467139
2.32942268551456e-06,16.4106511024238
6.67945942742021e-07,22.0572697841074
1.52357139071764e-05,20.0172190548454
5.26938530584497e-07,18.4840343542458
2.34829883190596e-07,23.2650260002624
1.58996037816828e-05,18.3736683691447
2.32756697297518e-06,21.8789566678732
2.02453036042325e-06,22.3092248525328
4.17852098319131e-08,23.2007550580162
8.80045262913355e-07,22.7412576860859
8.47238840422064e-05,19.7920617216082
1.04656944167843e-06,22.7220369001158
4.1437102201692e-06,19.6101593634692
0.000298041280936097,14.7045707899825
0.00264664600447868,11.7311705977818
7.38822751206339e-07,20.8423734366644
1.69754538846022e-06,22.4916395062421
1.13085993764639e-08,17.7029378829398
3.81590563634204e-05,16.7776970129375
4.28077007927875e-06,20.9664855527131
0.000355335381947774,12.5358703863147
3.43084091542037e-07,23.1158117501386
0.000526359812050144,14.9517564507691
0.00024191622015307,15.3078451826172
2.67826920356246e-08,23.6364586131655
7.89743521831785e-08,23.2556206841511
6.15732425135509e-06,20.4259956893759
0.000253553327771056,16.6408770494999
0.000477530582183196,17.0199106631161
1.68094777521466e-05,20.833330184043
2.38702215302288e-08,23.2112270738463
0.000319579039541696,17.2091929697577
9.21622572162946e-05,19.9300423090993
1.94272504970905e-08,23.191586169756
7.83492261502554e-05,20.3225241181559
1.07698428222616e-06,22.1286149776811
3.49880521059306e-07,23.2540832805051
1.55130840152639e-08,23.5478567558617
9.4364307282664e-06,19.5546906827028
0.000841288040154776,16.4085041149739
1.86677404584838e-05,21.1485503049165
4.54920064483014e-08,23.1615682411451
4.54582747019031e-05,19.9895085902502
0.000216532778376406,18.1583504630415
1.97809515393187e-06,20.248500224659
1.83335799598179e-08,23.6222683839042
0.000661977675270939,13.7922566143286
0.000669839085780438,16.1007234589124
1.00769689483105e-05,20.5855141296254
1.51384348308692e-07,22.9553300481509
3.74212145494208e-07,23.0663234882462
2.25551162271185e-06,21.9390635413039
2.30865240786386e-07,19.0434922527712
0.000551859944664296,15.7118928628756
6.62618123996838e-07,22.7756352658389
0.000141704438131999,17.4307396859447
1.82857252946677e-08,22.4383874132921
0.000143767132779566,18.339633076925
1.17651504943759e-05,18.8887760697407
1.04927071363851e-05,21.3080933390611
1.02107626590035e-06,21.9307556405421
3.22079804025783e-06,20.7770552599856
2.67761756120952e-06,21.0215823533127
1.25673583695861e-05,19.9322652427415
7.29096638562383e-08,23.1242274128025
2.23444364916537e-05,19.0973189943784
0.000101160987160774,19.1839356929784
1.7075933415893e-06,21.4391148983106
2.3422573857628e-07,22.7749588293195
1.86198055470766e-05,20.8537905527438
2.36240246772336e-08,23.5143401330495
2.700926277684e-06,19.8800897247562
3.59846232180238e-05,14.912212693924
8.69171288957569e-07,21.6576189743294
8.84070432738534e-08,23.2262889730858
3.29979961294492e-08,18.6738805073804
7.61890723143949e-06,17.8030488147758
0.0012835053423304,15.1719532987626
0.000117906499195744,18.2765254758255
3.52938118150481e-07,21.9284116472839
9.4539056249487e-06,20.5864984507456
0.000685233414568753,16.3785694434969
1.39421038583865e-07,21.8643328165132
1.09542757203252e-08,23.3665920666445
1.29971065336545e-06,21.4718998667508
8.59391341229041e-06,21.1792864526758
2.97291401971506e-07,20.7814432712653
7.56457177648201e-06,16.3350642742815
3.63963725103981e-08,23.5244278979174
3.51042785796154e-08,23.4736368471369
9.00196655616052e-07,23.0715613385389
1.84603931175968e-05,19.7592002161924
4.22354156458065e-05,19.813137373133
0.000309606120765608,15.1294874367905
5.89517091094896e-06,20.5830076277111
9.01122632513501e-06,21.4474399139583
7.3772281243376e-07,22.7660524423097
1.34428923348436e-06,21.0749144617286
5.59196887368188e-06,22.3495255782986
0.000838638075948125,18.4564918630507
1.91356480271502e-06,21.4621161489398
0.000718162326300634,10.7441546227932
0.000377600240315458,18.8516073095367
4.66882597690133e-08,23.4576195293149
5.80358189437354e-05,18.9688557426138
1.3123327226703e-06,21.5760576606093
1.09158770038989e-06,22.4203044883988
0.000388180035745197,16.6817185251933
3.00023887870674e-05,21.1614228687589
4.60277155644031e-08,23.5514128069581
2.5803166460686e-05,16.0581877750301
5.67012827031465e-08,22.2252276431243
1.89057536445585e-08,23.7452686587994
6.92916172272156e-07,22.7608881063218
1.79361510220991e-05,16.8287854924757
4.60232514472802e-05,15.3142064681827
5.70272341967612e-06,20.8405327295335
2.10726195432792e-05,20.5147820467291
1.80073005176064e-07,21.790091400226
0.000342410049782309,17.4901805175836
1.08954426585097e-06,22.4659231817823
1.7773855085078e-05,18.8857681508148
1.7051701840016e-06,20.062366392403
1.69997359556591e-08,23.0389616621031
1.50678819127657e-05,21.6618126561502
3.6423282145378e-07,22.1799648049146
3.20991650232968e-08,23.4699565304075
0.00027068989347719,17.9512069992775
0.00041205948223542,15.5850583289507
2.31223746454816e-06,19.8945290353231
2.07402610877327e-06,15.8483178674065
8.99651235413872e-08,22.967069304021
3.99809561746431e-08,17.2205288480611
1.07401907559099e-06,22.0104189513517
1.30694247125075e-05,21.1761480292431
6.69141327947078e-05,20.6889581071979
2.19596831687163e-06,17.9262744352449
8.85057508833111e-07,22.447497215598
1.17359604168355e-08,23.7095956724012
2.95024727000873e-05,14.0625033832819
4.37024205744556e-08,23.1237747328542
5.23359047720675e-06,21.2348059840831
4.64248026709028e-07,22.5810047113966
2.56142436361068e-05,20.9855804611289
5.70304456109957e-06,22.0039325037924
5.19737652193824e-08,23.5216037965846
3.92329639325637e-08,23.5746908293065
2.41899755941124e-06,22.5850621795045
8.53323020110428e-07,22.4301417433863
7.8986872790438e-07,22.2380591602702
4.91269396705655e-08,22.9821697773258
8.87807024493039e-07,22.4071595506066
2.90948574381061e-07,23.0184699436983
9.95825949910826e-05,17.0393897206349
7.12445864183011e-07,19.2784902430919
5.35398023211642e-07,22.4851565346268
0.00201155903834881,14.6870403211812
1.74191863676071e-08,23.5872176780547
0.000236855121650227,18.4573749743595
5.04022716107332e-07,21.5461297322089
5.46691258183454e-08,23.5475846212809
1.6400079912166e-06,22.1322250548778
3.09909383489493e-05,20.2215044574315
0.000170557444302474,19.0712129771307
0.000353852602299623,17.4170366974459
9.94039149091285e-06,20.3391676482903
0.00149548566029779,12.7737660915857
2.45985434352375e-07,22.3684605423628
3.3072633806938e-07,22.6400438792492
0.000231268234725576,18.8062475650653
3.1406832446445e-06,22.190511491151
5.83003397381617e-08,23.4289545883343
7.01889256335089e-08,22.9021768120657
1.08278576095072e-06,22.545221755299
2.31487481007307e-05,20.9231959862429
5.06412588873306e-07,22.5455566707753
0.00110580014721951,12.6812746020643
0.000768811068251002,11.1784760280336
1.19228864487948e-06,22.244277988156
0.000391931041248333,11.9238099456325
0.00112976617367654,15.3246471801453
5.52630723693183e-06,22.2847662570137
1.48486056238271e-07,23.3616575682199
3.17177974345e-06,22.1261838719197
7.35759839868949e-08,16.6172184965952
4.25677213029857e-06,17.111855168929
4.98541370601461e-08,23.2825527715761
3.45031344873032e-07,22.8073205627491
0.000576079540304091,14.1389572824612
3.31773881288413e-08,23.5171018507375
6.32724321261038e-07,22.7754687210135
8.31025778515955e-06,18.3215430830058
1.2722267528323e-05,18.2776491250026
4.73266088767688e-07,22.9232154377845
1.17986661889895e-08,23.2444061557622
0.00106392262008542,15.4601769775917
1.07811407500941e-08,23.2553115823333
1.31824336443451e-07,21.2998796554792
4.82527572871204e-06,18.6772011670427
6.76352926021178e-05,17.7933468644083
2.47950429716936e-05,20.4616209496629
0.000388633290468122,17.4707126773052
6.9184957062482e-07,22.8721457207043
9.9047416507805e-07,21.2336985687102
0.00239448141611852,14.2438842836188
2.02529804120544e-05,16.0809001505249
0.00048790626632789,17.9008036524849
1.52146668151563e-06,22.7895784637102
0.00129809804393373,10.3925685141557
3.67267843345608e-07,23.0989937148852
1.28074768101383e-06,22.7509889820785
5.63467223337968e-08,22.8727295315934
1.17563416909053e-06,17.0120158623781
5.85201371933365e-06,20.8768027150358
8.36754609947521e-08,23.6178058651929
1.74976559905071e-07,22.5421686210904
2.71882747846749e-08,23.0003078080265
0.00034261623335158,14.4850327059435
0.000998365503341534,11.421568766084
2.47650765133151e-08,23.3914204465782
0.000288390389344639,18.1916154478831
3.73637182249396e-07,17.7897947476221
1.7720779533603e-05,21.3836805568147
0.000502194712534926,17.5803270818355
1.52769912099061e-05,19.410231750549
0.00127375486380286,12.1817560874005
1.90906666638358e-06,20.951148804346
7.30047228978768e-06,20.929776215534
8.59547261023288e-06,21.1356373717412
7.99724729301852e-05,17.295850315257
6.21292328677179e-05,19.8028855437104
8.52567546776896e-05,17.9245218592088
4.48719650936174e-06,21.2645010242384
0.000121156897762647,16.8074897716814
6.45814182257853e-06,20.3443723969013
1.33812279761049e-06,20.9280395142485
0.000772955904597986,14.6776278876609
4.12342391964766e-07,22.9296903014104
1.68323715684757e-07,20.9522486515831
0.00387283940534856,11.47544552818
6.69563427468868e-05,16.5484987356952
2.07572989539746e-05,21.8651626656653
2.9182892429141e-06,21.7368075908789
0.000456372338604486,12.0792699170078
8.26279923399053e-05,17.588158373385
5.1432266715267e-08,23.354959177206
0.000903142909082012,11.7144062041104
2.36751577983075e-08,22.2039421209788
2.69182657901257e-05,15.3685288666658
1.17407392756521e-07,23.0902577408025
4.74789381639946e-06,22.4059477576023
0.000105243142064309,19.2132773251263
2.26102808566492e-06,20.1194600578707
1.73987390509782e-07,23.2049435348339
1.75021504932382e-05,18.1205025186671
0.000929908415686748,13.8655889452203
1.05368450719682e-05,19.9994558429484
0.00029977220329317,17.3104841462686
4.98361908898069e-05,20.689401920306
3.70273306441206e-05,21.2908093847146
3.21274873634762e-06,21.8233762858016
4.60561485654133e-05,17.5088536679467
0.000478438402793489,18.7104980974644
2.3513188646653e-06,20.565691783807
4.22848186991842e-08,23.3957564434759
8.75151888754745e-07,19.9533252716171
2.78124258279107e-08,22.513250483694
0.00023598518243954,16.9662493560693
4.54362427588497e-07,22.3348013651046
0.000728377678445161,17.8899133978363
2.47301135760075e-05,15.3916607338469
2.42810167986297e-08,21.7431693602754
2.53232960315757e-05,20.040197303129
0.000212905383075164,16.6140466404386
1.97410013355876e-06,21.2030158791865
0.000220595180458378,15.5211001401733
0.000106487379296684,17.1821421349199
2.10354478442365e-07,22.7014928311939
4.00827245388121e-05,17.8308232953088
0.000215722837283683,18.2400711838061
4.35660946645491e-07,21.2203641856061
3.00395963560935e-06,18.8766726800932
6.89046707747096e-08,22.2745703533648
0.00111118770235406,15.070066523711
9.63793820879088e-07,21.8421473915758
1.54999086859448e-05,20.5139384567758
0.000102222513710791,19.1025718688977
1.97617920397934e-06,22.9246729278238
5.75838349037313e-07,22.95004407195
3.41891830821023e-07,21.0916942717845
0.000145671996367406,14.1775360637878
1.83097947317708e-05,21.1390404507456
8.29528016865799e-06,19.6318826737533
9.04331744552129e-05,12.7034944579454
7.79429408086114e-06,21.0698234999893
0.00178468826876093,14.7471593005735
0.000145191890979926,19.1481415578376
2.22657189255172e-06,14.8891337120206
1.14951317707769e-07,22.6203368787477
1.00360963799497e-07,21.7330044396377
2.21297055600858e-05,20.0125816617756
3.39765139188828e-06,21.3932671669583
1.34959962942336e-08,23.5497622021306
0.000243516193397764,19.4240201301311
6.43800906161282e-05,19.6395660174141
1.79718174292328e-06,22.1658115810875
4.72859587920507e-08,23.3086141286735
0.0011730574867688,14.0471620028693
1.53971660081723e-05,20.7809033031067
1.11032771507901e-06,16.7611615044461
4.66041278154534e-06,14.7038587944291
1.53749890245295e-05,21.2409464644468
1.58342900439364e-07,22.9836879423223
2.95456892410907e-06,22.1439370863399
9.7320885307568e-07,22.5875127963886
1.13687082420507e-05,17.0146711830768
4.44527131805821e-08,23.5383165425671
1.05257477234261e-07,23.553869902085
4.57820477728199e-06,21.4595250580831
6.57293981340018e-05,13.4841876611834
1.40518339117025e-08,23.6023369800259
1.52627987984998e-06,22.2056463877601
1.4476839841379e-06,20.9598196751443
1.65928584034476e-06,21.2833523364645
0.000698542304499104,16.5080536678552
9.72053417127838e-07,22.7518650803838
2.77321983512937e-08,23.3278418537992
0.000272104550483572,16.7574752162233
1.70153590531932e-05,20.7252092894987
2.26188387810678e-07,23.3163153078739
0.000345836679011509,16.2620870371665
5.93155308634671e-08,23.5321967217883
7.69163989811578e-08,22.8366718791569
0.00018186060108244,18.644042146289
0.00143994244532127,16.5114171440169
5.14330612507637e-07,21.8373034383081
2.14810805039018e-06,20.501235345838
2.65116825756516e-08,23.0924901982766
0.000936192667417045,14.1028495051304
5.8983096584684e-08,19.0605074440751
4.5013617659065e-06,19.3295235175098
5.75269816969303e-05,18.8086518767737
5.72804465559447e-06,22.1602912498694
0.000475568587263534,16.2047679497303
3.00846533739736e-07,23.2418532315342
3.39539081454822e-07,20.8094735379834
1.45981882153314e-05,20.9558064521105
0.000153307588194149,16.2278719609766
7.1434956485844e-06,20.8088422632707
7.10381245283696e-05,20.8797766028151
0.00072089782992974,17.7127687564506
2.50668746984301e-05,18.5277739905233
0.000542389955930734,13.7977157434682
6.12849341455992e-07,16.2230082266594
5.41694391064501e-06,21.1957562594602
0.000260937698392772,15.3249858389459
1.96101712137688e-08,23.3871981270534
1.4318683442131e-05,18.6285555376275
4.33357649218202e-08,23.5260741559051
4.30062856105956e-07,20.9543374723576
6.09382184575236e-05,15.1664477218444
4.12549795286141e-05,18.4526762646197
6.6703475441595e-05,13.9035013715382
2.63182527013999e-05,19.602115468927
3.33851226713939e-07,21.0311765112203
3.72887122207694e-08,23.4603484865494
1.41679983385604e-07,23.1756515157381
4.50060636721864e-08,23.1427294066665
1.22059130837151e-05,17.9604286072944
0.000823444357770505,17.2565636025576
1.68269119943524e-07,23.1202005864775
5.49237588465473e-05,18.7214164754282
8.38814321023352e-07,20.8623591824066
5.74571947710852e-07,22.5426321210284
3.22717800202935e-06,22.161074040088
0.000317080148557085,14.6545316406292
3.5416853684128e-08,22.325588012773
2.26991569758473e-08,22.586990628119
1.49832256795323e-07,22.7652165732809
1.54167671936539e-07,23.187210195683
0.000206575563184428,18.0836192595127
3.12345741920164e-06,21.4870831235443
8.00218815686769e-06,16.2510508132434
5.25972485290352e-05,16.8385799793468
9.7919147012414e-08,18.6969038257974
0.00112378276130546,11.5580688051676
4.93604826365252e-06,20.8803358096232
1.407349612631e-07,22.8873863267534
0.000172491296972444,18.7388368217412
0.00130607909165345,13.0666660558597
5.58480466650199e-07,17.0149048301727
0.000248839822902318,14.3515686963683
0.000664099312113041,15.5136991297421
1.0989174039295e-07,23.4823945987087
1.28013977473624e-05,20.6199069882529
2.02548731574048e-07,19.2651704105693
5.65819150447327e-08,23.3081171756398
0.0004188890039547,16.8097354835792
2.17425283431722e-05,18.7095620779596
0.000187388091301093,14.9315894033552
0.000250580392321947,15.5199770155709
2.62740551918399e-07,23.101403875856
7.92283864535974e-05,15.0528835703646
0.00014165165553247,15.5303514044856
0.00106990174164011,14.6450601109686
2.78907407219022e-05,21.158510921537
1.08916592415278e-07,22.5371253599974
0.0001362995735216,17.1862033921887
3.48771422756409e-08,23.2649597128653
1.63665545388112e-06,22.9465837786533
6.81193280398989e-08,20.6763974641257
1.80370276532944e-08,23.3586523230971
5.43852066619484e-05,16.9156891741761
5.5681908711882e-05,19.6919852436343
7.28377192006171e-07,22.8179964802528
3.60719250116269e-05,14.2086868445512
6.79866424896981e-05,19.4644468047526
9.45208032463378e-06,20.2171228021636
0.000810347573736333,10.9919576545168
0.000255578469174528,15.2427699578689
0.000311130890243965,14.2941547984227
3.58248204348415e-08,22.7647694217387
5.20532494627894e-07,23.0772289428286
2.56837614860218e-06,20.7469364908028
0.00174345410099787,14.6774386435208
1.29887954085525e-08,23.5938237846664
2.48701506657439e-05,17.1468921874535
9.01694262769627e-07,16.5580603343212
1.40928626863749e-07,23.35201180846
6.11262945230718e-06,22.0483421874733
4.64188333519262e-07,20.339391939622
5.89539854969458e-06,22.4038946970336
8.16031882842594e-05,19.9963622375476
4.9394521716568e-07,22.7519195903152
0.000638806292162131,14.6451681071468
1.75148836567991e-08,23.6524968885105
5.833823503907e-05,17.6489374383544
0.000403644789772233,14.3146858726618
2.33919334942109e-07,23.0705191104842
1.43857485882423e-07,23.0431234085297
3.9916626872301e-08,22.7775517078044
0.000131278423264134,17.5076832985177
6.52422138678677e-08,22.6872513514944
4.80102810484786e-07,18.760333706744
2.09510412394953e-07,18.7004742543147
1.74977032968179e-05,20.8184032914854
2.45142287822337e-06,22.2452571908532
8.3544488785362e-06,16.3830386034256
6.33167276739013e-06,19.8777715731678
3.68608659134541e-07,22.0457857312787
2.31969027389423e-07,23.1158042431182
0.000748310548000473,16.941184932803
1.41605385591769e-07,22.6654189373138
1.04687918286064e-06,22.3089374008803
3.02522999749551e-07,20.7327447234681
7.91893053369162e-06,21.5166701522426
5.60052009094199e-05,19.6539571867939
6.91114827413237e-06,21.3075397141352
1.2574199376438e-07,19.9628164626428
0.000110857084399187,14.8539077014576
0.000247104674157569,18.7813364729443
0.000438966163946615,15.3006530980628
0.000155197093904955,17.3763391029141
8.96699769537522e-06,16.8978891350984
4.06409828218524e-05,18.7454440538966
6.55871938931693e-07,22.2969206628233
3.04949166696962e-06,22.6381273939936
0.000833742346476381,12.7080736359568
2.966500762703e-05,17.639964384522
2.88180870989323e-05,18.459414851806
3.28859093027165e-08,23.5853371465373
0.00233669688392754,16.7099731290798
0.000134643764280671,17.9516271479555
0.000165054707986882,18.5155234602211
1.60025397497234e-07,23.1408131556869
0.000252805722245184,11.93545434261
0.000100915561133209,16.9395223748027
0.000167123007826904,19.1848589851808
6.11835801538902e-08,22.5230816424105
3.70073930303189e-06,22.2759805043578
2.33735089754614e-08,23.6889404445741
1.26744482364929e-06,22.1378295981593
4.88427955082549e-05,14.9412373709125
2.8654975593995e-06,21.6000994382452
4.02939385539415e-05,19.2481436607967
9.88469239227541e-09,22.5980135033986
6.25683740177363e-07,22.9068610399789
1.13315302455858e-07,22.9759603102971
2.82259542730827e-07,20.3977797130306
9.01800030862884e-07,22.7730499503968
0.000169192435898547,14.7673962793961
0.000279074846562452,15.39620305412
5.3090687981252e-08,23.3792783555415
0.000450767683498901,14.2117474042928
2.21791267874372e-06,21.0647229609421
1.10280033942167e-07,23.3176231133258
1.52229659846896e-06,22.4449104461164
4.80601248757361e-08,23.0731033054754
1.19488501276688e-05,20.672162542076
8.66116163248709e-06,16.1967216156611
3.05980922655925e-05,17.5038707609546
2.45630423487553e-06,20.5850446454616
5.44291726239168e-07,21.2500005778015
5.58665125277766e-05,16.7463884039466
1.09190619947268e-05,21.6254160215104
9.49784761166978e-07,22.9735088505284
3.03613333143401e-07,22.9219282613597
0.000986375311577479,14.8404847467178
8.17023845423842e-07,22.8890035345076
1.7527389235628e-06,22.4471105913173
6.97956445941165e-05,18.8015314425014
0.000797980781186792,12.3173573033994
2.00528603788341e-07,21.1038008572632
8.01359961818786e-07,22.54016015701
0.000165248989333957,16.7135866287444
5.27407894412387e-06,21.4941644922808
5.15978134955654e-06,21.4442488318845
5.11704445620253e-05,16.1387190455979
4.01018849744528e-05,18.591829987016
0.000505801539461975,17.9984692437415
6.26782810121177e-05,19.216187836134
0.0002060477117896,19.6107426752483
8.21183715886561e-07,22.6879686335384
1.36453998975195e-05,19.3577303978317
1.58989341892673e-07,23.0901124412521
5.29304484520329e-05,17.1779701134501
2.05543400907338e-05,20.0656596264854
7.47148227743007e-08,23.2985481107371
4.52826169575894e-07,16.8431431145399
9.95186296233847e-08,23.3906470299491
1.29876161956136e-05,18.467422234931
4.65106133317155e-07,22.5382309801025
2.96990321759216e-07,22.9908419748396
1.02951200715666e-07,23.2605445102819
0.000387661029462628,14.4614142371661
7.54295614908963e-06,21.1867327777024
0.000285723077345899,14.0407238569255
5.5259989306683e-05,17.427349431009
0.00018107079330891,19.7573630053773
0.000313413657412751,19.4275013478464
1.00529064878352e-07,23.301011365797
2.66883313204351e-07,22.4540665128544
2.28160273346962e-07,22.8140262952622
1.08521541510212e-08,23.4504809335538
6.85686676582419e-07,22.4897933318205
5.73386436827819e-07,20.7207620496619
6.52153291316145e-05,19.6529425778514
0.000218445026566325,16.1856174567689
4.91694446757408e-07,22.5560146809704
2.4802117826429e-05,16.9984048374251
5.80652758034008e-05,18.3264882231666
8.13642590787082e-08,23.1515077337894
5.45401656253559e-07,23.0666441714509
1.32141325192506e-05,16.5989604808928
1.12223646645609e-07,20.9823061295607
0.00118950800038646,15.791025365212
0.000103425374499722,15.7357397584668
2.1040016128147e-05,21.6215820833369
1.52941552336229e-05,16.0708401219073
2.48174965147622e-08,23.4877681992552
5.89413390932845e-05,20.3032992985629
3.00106530649686e-07,23.0643222561664
7.33129590242317e-07,23.0543850900719
1.34451816987771e-08,21.9968538368702
1.55665903055529e-05,20.1909000848722
7.37830017517618e-06,21.1733731284328
0.000154051655017795,17.9356471666098
9.79700921586462e-07,22.4595834317905
2.30608426282212e-05,21.3001052022251
7.29617569610636e-05,17.7225344171784
0.000407505697840324,14.8251840259369
4.22181577816164e-08,23.486599194739
6.10641286357064e-05,19.4914328851736
3.52130880679627e-06,16.7689498903694
9.73800800735412e-06,21.7541876493463
1.64857498996719e-07,23.5267348653696
5.00537988743874e-07,19.3353476284044
3.50577944549286e-05,19.5534611865759
0.000137430871464309,17.8614677800068
7.52745457326361e-07,22.2079424588284
0.000255626196709288,18.9933525302263
2.37275677882827e-07,22.9301887466809
0.000202575750302795,18.0472213083431
1.39889889551757e-05,19.8363804272306
3.05995005682493e-08,23.4112559067639
5.87224076777834e-07,22.1357578591665
2.26432465821038e-08,23.3989133619862
0.00117339191202308,16.1072384321304
1.19116869840705e-06,19.1593063687687
2.07096366349447e-05,19.674593173425
9.7216303088429e-05,19.5444548680872
1.2395875357197e-05,18.6043598227842
1.10858876174355e-06,21.8241405783961
3.54895721479701e-07,22.5740140125945
0.000548576002151561,15.2953114354571
5.95935050513106e-07,22.942787574207
0.000247446767765551,18.4798587244152
4.49143615758549e-08,23.1865284421152
2.44711801535145e-08,17.4112861645182
2.03470229545029e-07,23.2299021849983
2.39923881761375e-06,19.6441528399557
3.10177015773465e-06,21.6402466724373
4.74131818976742e-06,21.291018977769
7.83439522106171e-06,21.5758592975277
2.71100814784403e-08,20.3881087940573
1.16710261385842e-07,22.8199971597466
0.000320878409592669,16.6122665318705
0.000423897114752583,15.6443945868793
2.68247008539957e-08,18.3719840591199
2.42751018891659e-07,23.1502043133745
6.20805965865345e-07,22.7792174794614
0.000497211540112261,16.7890075461346
7.25022210338076e-07,22.2872915723155
6.0427460340874e-05,14.629947259229
2.50333209884995e-06,21.9036917753708
0.000108977169885479,18.8392480624027
2.08680653934698e-07,23.2460244253982
0.00119867231716825,14.3604148336829
2.38299365309906e-08,23.553006419037
6.85947643038389e-08,23.2621190696043
0.000150902209877545,20.3863612243991
4.62826449680784e-08,23.545156622224
3.15089583414981e-05,18.0797510610096
1.2865920164233e-07,22.8742853590156
1.08885389376444e-05,21.0813462032776
0.000107644856101936,14.0136254589512
4.01018541951389e-06,21.9607822042636
3.80902708116399e-07,22.8709020534213
2.94770674496594e-06,21.553757628834
0.000448842883414503,13.0616717533737
0.000178161354755752,19.916861089073
1.14890550327624e-07,23.2405292559401
9.20877513003099e-06,21.4668890376155
0.000287621292218814,15.7461992914563
6.87181323373881e-07,22.845677296192
0.000507382558920946,11.7424957503153
1.31761718417455e-07,23.4210468030995
2.07590988062582e-06,22.9542818918929
3.89403605888434e-05,20.9229273530707
6.62259513274585e-07,23.1682938463809
2.96487249168858e-05,20.5122188703763
0.000185259023145404,10.7004343754075
2.22565748318362e-05,20.3489429678133
2.20037791217043e-07,23.0897986208086
0.000374007391701717,15.3916097482426
2.16146036303574e-06,22.6412937344765
9.30041613051937e-08,21.6469255574213
3.03660766945258e-07,23.0755905509148
8.88246727784204e-05,13.8211915559405
2.18545048139706e-08,21.9382366231492
7.95228702500506e-07,22.2921211583481
1.68267782930419e-05,20.1516889975088
6.5347539609466e-07,22.0885412654332
4.84442050739411e-08,23.3495638806578
2.91958991752231e-07,22.203564394096
1.14033082759313e-05,19.3558577120164
5.34891945332316e-07,21.5415335131594
3.28159686555306e-06,22.3055598172244
2.68279202344931e-08,23.4724675446827
0.000386193882153925,15.2496996302995
7.29699847411379e-06,20.2079374458231
0.000375495641036598,16.8659978152975
1.55377130224693e-06,21.9244538687394
1.8647162645044e-07,23.3089224410828
7.86145851447508e-06,20.7442059063681
8.17466680891973e-06,20.9462521287753
2.71303042947558e-06,22.6774568315191
2.11402843536402e-05,20.9540464047047
2.9570934849908e-08,23.4736465721406
0.000153127625277246,17.6501034889548
1.50661570399089e-06,20.9616785564965
3.19452345803228e-08,23.3134243869299
8.22512753464609e-08,22.6786712473968
4.92048384899713e-08,23.2952660964415
4.92423348814484e-08,22.9004569430069
1.1873092385966e-07,23.1443940604191
5.83579628998359e-07,21.4035545019389
5.91213732125413e-07,23.1659820431649
3.05999476954357e-08,23.5744044446287
0.000495862945525732,13.7286126967216
0.000564780624588601,16.8331600303344
8.23138399186442e-08,23.2114074867968
1.2636446301399e-06,22.4861460505643
3.90133161396315e-06,21.9814752320264
1.19263697098301e-05,21.3788324578791
4.13047977517052e-08,23.222641895548
2.02880485227172e-08,22.3899498719621
2.67912170003061e-06,19.8567725553847
5.25734781718279e-08,23.4969332576109
0.0010869649666719,13.0683162379717
0.000151502926082091,15.9309423463323
0.000292840037155837,14.3624701453391
3.68517671743894e-07,21.8496169277594
2.90647579679603e-08,23.3294106555324
3.92427925719494e-08,23.632981375597
5.27260665704958e-08,20.9093231934254
0.000131336447446518,18.3967892024319
3.88962364105257e-06,20.096236807741
0.000626175878386675,13.117032178221
5.09488164927609e-08,22.1485795545426
4.28196993260446e-06,22.6651367135828
3.28573290260142e-07,22.5193773709523
0.000105671222709512,16.2848526264348
0.000502723245784228,9.71182749015425
1.57422659056858e-07,22.8809213052692
4.66284033212958e-07,23.0726850692033
8.81031378151002e-06,21.7232527718124
3.09829342301375e-06,20.9378784906558
1.69801668137298e-05,19.1606754705188
0.00235533291133877,14.2503673520003
0.0004199249520036,15.2628726277449
3.38919651455889e-05,19.8383916771591
5.51504415383039e-07,22.8667935895231
0.000539506895198431,16.6817738067078
1.14882041440925e-06,20.3430555667275
0.000647744944687432,14.3844460128727
7.957695789656e-08,23.0866152112763
0.000864377486077531,18.0734163606858
2.36229121846366e-06,21.7331444119538
3.23120069350054e-06,21.958216068902
8.17913762618305e-06,17.7975392246065
8.00356202600546e-06,22.0682872939556
1.8749446315842e-06,20.1369115068794
0.00015606847448704,19.4799856569791
0.00130683562770062,17.663729706202
9.5543909757851e-05,19.2864693475666
1.55939964938501e-08,23.2736123534197
1.5739440052507e-06,21.8009918127797
1.96064932212751e-08,23.5703646210744
0.000293871439327725,14.2969796178626
0.00051271973247645,18.0605543851035
3.44469076000681e-08,23.6180586669045
5.59783469858216e-05,16.3117758597519
1.13483087907705e-05,18.8315289458036
1.79112314374835e-06,17.4971706587067
4.64134009115172e-06,21.9385456867698
1.09885178487967e-05,21.9341839984445
0.000910357338363022,17.5478581721939
0.000170718389115517,16.9814806521909
1.05861016288509e-06,23.0997604699249
1.1823389657041e-06,22.2640116859443
0.000335571903298227,18.0412844138897
4.47715096650993e-07,22.5328559764461
6.6583429893078e-05,18.5769627049874
0.000527909684863452,15.664625410862
6.57439856678578e-05,19.3325663130133
7.79989327000939e-05,15.2782940185304
2.06549497288456e-05,22.0182237442398
9.97655628576561e-07,22.1623669053471
0.00022052377443923,13.5283072626988
1.09187867894231e-05,17.3588460138794
0.00115093534167283,14.9503475017142
0.000898485622712379,16.2261026647588
5.3398397141466e-07,22.8460626421402
8.78350290810315e-05,20.1625323867563
6.97315653713549e-07,23.0862899316769
2.46121388361417e-08,23.5779244834177
0.00108505961760656,16.3731568614485
7.3291143348037e-05,19.1976919054366
1.39581602858885e-06,22.13296489618
0.0010310993534521,16.014515745226
2.2359197204435e-07,23.3440323627571
2.49104410990665e-05,20.9061740747806
0.000975425099918811,15.1616684593315
0.000139221533624877,16.8472017234704
6.22165050679174e-08,23.2858273043161
0.000102341271598839,19.9265903886259
6.93755910775453e-05,17.8205862176396
6.6467183302719e-05,19.8469760491557
5.12996597853447e-06,22.4070834847297
1.25703861333071e-05,15.2156583182033
0.00101844995102434,14.5212399360152
1.81244263477995e-07,22.9395693492126
1.34875291434802e-08,23.5431459732645
0.000400547189016253,14.594411629913
2.97790689104922e-06,21.0135676159561
2.02717806392582e-07,17.7490448764211
4.30434413161664e-07,22.9326699340465
1.66067766855162e-05,17.5474435009925
3.04560250207558e-07,20.7974510168724
0.000491306864726836,13.1693232197767
5.88185849845599e-07,22.4366448423723
8.77425538162748e-08,23.3775154255214
1.74423438654097e-06,22.5900036909325
8.06597967310817e-08,23.3375813570938
3.4157296546111e-06,18.7810089855475
5.05734983790628e-07,22.5864477595207
1.88460969590607e-07,21.9418421217765
9.01656107888608e-08,23.3355448282674
1.14868323292725e-05,21.5199351815226
5.55784579616255e-07,22.500441332274
0.00018632286407411,16.6918877341019
2.88294427929114e-06,20.7592386407826
2.20038349665222e-05,20.7190816637615
1.06552646153125e-05,20.403180362278
7.46685970439507e-06,17.1483925372823
0.000120321747479908,14.8220482890396
2.43774228743631e-06,22.8789398924362
2.14515227912306e-06,22.269298372613
1.32443124330856e-05,21.8020874481404
6.52398342868065e-06,21.4743102594513
2.31222088263223e-07,22.7781779735928
5.18864892063278e-08,22.5719142394134
3.62888909413199e-08,21.6377873516876
2.30026779815559e-05,19.1084208538
0.000250932232134663,12.7017333894015
5.52906178863589e-06,21.6916493798556
5.07725752215458e-05,12.3854173530546
9.77200161686549e-08,23.579341354569
0.000434002158414819,13.600861422685
3.19928654830199e-08,23.3029968326247
0.000889097430058789,14.3627821195853
0.000384118630581976,18.0185976865323
3.47543470873241e-07,23.0562380304884
1.34967484151344e-05,21.9342252081156
6.39627041885794e-06,20.6737237960452
2.0855274980484e-07,23.0971064784883
0.000257906246783758,14.7108969214042
6.23655376566599e-06,22.6012381378809
2.1913131799213e-07,21.5481729149852
2.79827871664719e-06,21.2870405421861
1.22361223898684e-07,23.4693288895204
6.60720619010921e-05,17.604930052533
5.91529627188718e-05,16.7143199612461
3.88924791396217e-06,21.9960453577706
1.6136597261617e-07,21.8197834788261
0.000483652714180995,12.5205715066381
2.34845853476728e-08,23.6526723383733
1.80435530584531e-07,23.317826156836
1.63301011674804e-07,21.8628064136568
0.000723756648497841,15.2072858591037
0.00225077532509025,16.5821424991154
4.63482644003756e-06,22.7271372965602
0.000146489966130079,16.3295562119998
1.1311903261621e-08,22.4222731179068
0.000465136482240584,16.4114736992036
5.04087729670391e-05,18.5354743879546
5.87879586087021e-08,22.8572496812874
0.00016587255939228,19.1352715481138
0.00123500943833104,15.9715399278979
0.00179389266812082,15.4539378313492
0.000652314533518974,15.0245601376948
2.61459099745149e-05,19.002673043491
3.40227888111981e-08,23.440340543149
1.75469685640312e-08,23.3438910077028
7.71374918905438e-08,23.5134093796634
5.81068207487767e-07,22.141395707848
7.42197227542211e-08,23.3693267814683
2.33224284485965e-05,21.3731930558453
6.53569679370573e-08,23.3888969494625
6.42119768531251e-05,19.0378807779735
1.78687750893075e-06,22.8484637605638
2.78978011242101e-05,17.0632008305554
5.66944090555387e-07,22.4051023443699
1.57614478987549e-06,21.6750810548882
1.07453165772602e-07,23.373943364711
1.5151192677295e-07,22.769712305719
0.000529713772154346,12.7612128791395
1.49785825082137e-07,23.2573610472735
5.57397249421103e-05,19.8081723245987
0.00060227631614574,17.0868056782161
1.48942403285727e-08,23.3671943140422
7.54468807055698e-05,15.056230578446
1.50114052917477e-08,23.6806184414111
2.89702287151838e-06,20.3895481124218
0.00142885573174067,13.7254733132662
2.9774286455587e-08,23.6149923011906
7.99607495191125e-07,22.8775547987975
9.51378962012554e-08,22.9679318372323
2.29781115034222e-08,22.8847928549388
0.000174702306838107,19.3498702317558
3.48744279852148e-07,20.8838448883662
4.19571005389832e-06,22.3699683533753
1.29662250931838e-06,21.7162206570745
3.37559559391981e-06,20.5032322157991
2.39637094588533e-06,22.3890833586041
7.32377591858117e-06,21.9599094673106
3.42316738298479e-06,19.1516482989128
2.23943776186276e-08,23.3349161535097
0.000224655743553963,15.5421137161774
1.28417190435439e-07,22.1892370292963
1.1719000163607e-06,22.3246704246838
1.93174194534523e-08,22.8477594528308
9.25419546076583e-06,22.3465832974178
2.09788506120831e-05,16.0143734174167
4.08412107024713e-05,15.7035217228521
0.000366655538786105,17.9132985072699
0.000685932028773727,17.3430028574017
9.73432887866308e-05,20.1314250973093
1.48038033437819e-08,23.7240961901395
0.000199401522099996,18.8889917667055
2.41592784668364e-05,16.9944786912439
4.95447963737089e-08,22.8195607110561
0.000411597188938704,15.7442389532842
4.87965579253841e-06,19.8151485695855
2.92954018697639e-06,21.8042005317677
3.59670513056651e-07,22.751747056171
3.63138714422874e-06,21.6410376266678
4.07743744299086e-05,20.0079125446693
5.43869701761114e-06,21.9269394742462
5.26656512003638e-08,23.532393618098
8.64396195902255e-05,19.6613724778799
5.19231847792246e-08,23.5407053462179
0.000564332427384423,16.2470377455449
2.72422253674144e-08,23.202627697995
9.82684390907198e-06,19.4476318965755
1.01089028530121e-05,16.3854965210653
0.000597342322593531,12.3496481224793
1.8491816986651e-06,22.9199226162317
4.20901476910182e-08,23.5356466661939
0.000488635352330248,14.6631514061386
7.43132372504846e-07,22.9051335136576
0.000625291326171763,16.9332466432951
6.50851705588148e-07,21.9072912031919
5.06546537694594e-06,22.1289377260803
1.74968955303637e-06,22.8611002505157
1.75284641705477e-08,23.57698406869
2.17293082766483e-05,20.624803612894
1.49872617078387e-08,23.5713082952953
1.65063697521125e-05,21.0793814214995
3.82512642597474e-05,19.8662491576316
2.75687314106949e-07,22.716847226661
1.46049724337357e-07,20.8443235609089
8.02843312157123e-05,17.903917367431
6.2520098078459e-06,21.3006687227687
0.000158390439007945,19.8336189998412
2.29723083443018e-05,21.1063550190801
0.00164242259391767,14.3725287199171
1.28916468454779e-08,23.0994580857189
2.45744028344758e-08,23.4973808267756
1.1059030225215e-07,23.0049135636401
0.000490764190130282,15.3057256436654
0.000892007545379021,10.6186595521482
2.10326683224818e-06,21.2356807251151
3.39975418458209e-05,16.7597847046898
2.47167938192945e-07,23.3450842801647
5.4399444036777e-06,20.577403771979
1.37403376826986e-07,22.797009843451
1.98907985068856e-05,19.1378296060437
1.1427708411029e-07,23.3200930630792
1.32979398303518e-08,23.5222628100941
4.32930607040424e-08,23.1589632057689
6.33632146092469e-08,21.6249435503266
4.93429272115258e-07,21.7276430010754
5.38954630541635e-08,23.5724388225125
1.32430589678543e-08,21.8797745282018
4.7905566278633e-07,22.7071654953375
7.06669725013668e-07,22.6961222176674
0.000213889241717734,17.3178350318055
0.000678022196775518,18.7282075837457
2.13834488707971e-06,22.6627287935135
0.000631460979454615,16.1764620062788
1.35433607443316e-05,21.9422487893941
4.48575329352206e-07,17.0450572434373
0.000272931845953192,14.3707309438772
4.75372443801213e-08,22.5845859522641
9.15790953408157e-08,20.877150439302
7.31238393043044e-06,21.815687798253
2.97929565200048e-08,23.4808375948131
4.19175677251773e-07,22.1009525906111
3.17463608999161e-05,16.0974823869076
6.61214133863086e-06,17.8450576041232
3.00747798846171e-07,23.3055934824452
1.0235437035145e-05,21.1925578231548
1.65735236289442e-08,21.0437495123556
0.000106989609381284,20.006710542877
1.27801700300595e-05,21.7928985827516
6.27628307596795e-06,19.9133754837742
9.07086356365077e-08,20.2866261910739
5.12546288934074e-07,22.7022456086099
6.73193141044774e-07,21.4521224790207
3.08863100528539e-07,23.0236587589896
0.00101091938647082,17.1103997389914
0.00182900520982966,9.0954630847348
0.000308621676469838,15.4121701833856
4.67351087576092e-05,20.2389487686592
4.98083499706871e-05,17.6697600997281
1.24244205935468e-07,23.1830852866229
1.52438169251321e-07,23.192776987412
4.91480638768854e-06,21.4966352441751
2.02810035904471e-08,23.5780715884218
0.000373992726196305,15.9749214713287
9.52271953118336e-06,21.6620688956086
3.31621175618712e-08,23.6180749720101
8.78368218907765e-05,12.8482867522234
7.49052943203767e-08,23.570495522832
0.000782126199209078,11.6625921002628
0.000778204088180326,14.6924180826745
2.68760862756157e-07,22.9493988272529
0.000677653180447266,17.1207605271613
3.77451503374831e-07,22.7532712588694
0.000158163039131232,19.1912079406945
7.64122155077423e-08,23.111088772453
0.000878927771477132,14.4737021268631
7.11401995764721e-07,22.0554942795736
4.63525720217744e-05,20.4184958730094
0.00114866173652284,12.6289015282312
0.000268056315140903,13.2517536646353
1.13206358910245e-05,21.4429762136807
2.15188445672685e-06,22.6828167396474
2.64225605289438e-05,20.7275323328734
0.000456140816921698,13.5353960264106
1.13484217961704e-07,23.3376590807286
0.000451892684685887,13.2453020478171
1.52064345593447e-08,23.5354080458244
3.98027956472807e-05,13.3645840736303
2.8588303823556e-08,23.454647658347
0.000269428152446963,14.391102033021
8.09992851408774e-06,18.2795016350641
0.000446640468158484,14.3450633488413
1.17429732219828e-05,20.4992732582348
9.69266519835154e-05,19.0558493124796
6.95738413776271e-08,23.1664203915289
0.000519790098078936,16.859615088378
0.000128750500065789,15.3543625259249
4.52301101670603e-05,19.4169339714674
0.000757899799046294,11.1479610267044
0.000752818584791721,11.6860766420654
2.30689415627607e-05,20.3605424372602
2.4120997524022e-06,19.8232264443446
7.09441331926502e-05,17.162475246557
2.11895187983594e-08,23.6252612938823
0.00074837578656393,13.8737844774993
8.0650263373771e-08,22.857283462879
1.11602224471557e-08,23.6707890474046
2.53532623292288e-05,19.3759878354834
9.14784701723836e-07,22.7776619423377
1.40824877631965e-06,23.1032789553617
3.27741547256108e-05,19.218375725131
0.000670118676272541,13.8691789357899
9.90049820764802e-08,23.0437268731444
2.08117753609533e-06,18.7128034911926
4.54550350769896e-06,21.0768010462269
0.000230941829397623,15.4004478081255
1.32210897531187e-05,19.945675024545
7.13815261862214e-08,23.4139942987034
4.17485483882471e-08,23.1728170986186
6.19262293945791e-08,23.1552893214457
1.86546282199919e-07,21.0539399690857
1.7605163182843e-08,23.608450737638
0.00130042971182021,16.7500425123132
1.88764149757873e-06,22.6425038111539
6.75323206877847e-05,17.6573980412813
0.000935763449241908,14.655834162137
2.07606512579589e-07,21.1870126637656
0.000121681368580847,12.1414128608987
2.39932250108025e-07,22.7275839744573
1.66906819650285e-06,21.9308212760406
8.05475525763513e-06,21.0501217325023
0.000105907458122874,18.7815296259298
5.35355940578048e-06,19.1378954096098
5.13278450956089e-08,23.4750706167234
4.48289600493152e-07,22.4554917211782
9.62649093647456e-08,23.268563151391
0.000380295558667505,16.3678029400925
1.98785847940585e-07,22.9950231636341
0.000247720257831468,18.4052632558613
6.28543235475595e-06,21.8115257768066
8.71508131752421e-06,21.5881119184892
0.000147086694132354,16.1607347400645
9.97827545548307e-08,22.2122095658273
5.27019604741481e-07,22.9470648060068
2.85066057809302e-08,23.2650327382461
0.000116605189050426,16.9565555748068
2.3753044668608e-07,20.5475582807461
0.00033971097995656,13.2246895320837
1.16577773815087e-07,23.0668981445429
0.000849598986601268,18.4303222933244
1.19917761065156e-07,22.1180433639609
2.39424117905936e-06,22.274839040013
6.26220771025695e-07,22.3996030699875
3.51457646492115e-05,19.8842946569217
6.23029046295635e-07,22.9371817958831
2.58232367739511e-06,21.9012698827708
0.000276783037375608,17.3610003300961
7.72376350220319e-06,21.836892446769
6.67255385870799e-06,22.4211828556171
0.000151685949907138,16.5426404841555
2.95963331000927e-05,20.1351893536289
3.7379936262998e-06,15.5742635418031
1.74673746010026e-08,20.6455498493373
0.00132014413437054,11.7266876308434
1.91631744894274e-06,22.5198194269898
1.69747749899968e-08,23.1768883151671
4.55124630089752e-06,21.9173845270236
7.40501874993757e-08,23.5889255863012
1.47054394244497e-07,23.3627621442686
0.000181801448791813,18.3421420285521
9.0477341904331e-05,19.7130230468404
3.48966136132459e-08,22.8186143222884
1.20555813397759e-08,23.6233381623162
6.83289431175467e-07,22.9369416705444
6.39392669957507e-06,21.6592721765655
6.22409808861435e-08,23.4006074148399
5.26624407810501e-08,23.391322007336
3.48416253710492e-06,22.4782974887936
2.28758734340221e-05,18.3981992846699
0.000883630957002082,14.8810270620477
0.000592369432421019,14.4342549019473
1.91764960927709e-07,23.5228845940793
5.57144034708688e-05,15.0894982192653
0.000583115511764413,11.7214924773657
0.000474725252400635,15.5609108622468
2.59526772075281e-06,21.1008168013929
0.000113456480884725,19.0859440530858
4.87361767808911e-06,17.0499364628938
1.99691743001616e-05,19.8184507596349
4.39329908276475e-07,20.6632196360096
7.09960164076375e-07,22.3917196953012
0.00140952095308227,9.9837240006786
0.00173864708600723,10.0452358964934
6.98301768845107e-08,23.1025505528435
2.15875387237481e-07,22.7612254078491
0.000864133332046946,18.2693085987507
2.40630258723338e-05,20.6022682737185
5.28299450780923e-05,19.9426175766009
0.000349966077890653,16.3367870208616
1.60112704376376e-07,23.2489792324097
1.99336902778009e-07,23.5623024555447
0.000123341383728053,14.6581838849732
6.68241198317318e-08,22.9844622807768
7.33574248523184e-07,20.8028796901221
1.15252726962439e-06,22.4081821122033
5.21240494191143e-05,15.0752308138622
2.70761663428903e-08,23.2221115021508
1.24925269329954e-06,19.7344515385078
5.49736868162914e-07,23.0130748483219
0.000431744342318798,17.7205238522528
3.03543141135199e-06,20.9228538973349
4.46029568966217e-07,21.6336838279589
2.57245205686989e-05,20.0188729268056
7.42768600410437e-05,16.2535882650645
5.89592897917987e-08,23.2695488195986
0.000222972921781693,18.3601647419473
0.000111692587738649,19.0574738388147
2.90537355621803e-05,21.7555737361118
2.01180594324602e-06,22.2633961994019
0.000252351625878236,14.7149917081631
1.13423827143271e-07,22.5255572657193
9.16252572813428e-08,23.1004423864673
1.46443943797406e-08,23.5126319727017
0.000777868280647195,14.5253490696373
1.95011241850214e-07,22.9490795980878
1.21270982731257e-07,22.3412521135735
1.38584852863372e-07,22.6435599557168
6.86326698417916e-05,20.9291946455466
5.00282762517353e-07,23.1068813880282
2.74013421338562e-05,19.9073406313631
4.04887984374364e-08,23.4681870050065
8.3154424092281e-08,22.4414558849442
0.00018468901853974,18.8928706069447
6.5047613837171e-05,15.9250687649885
5.20174895128342e-05,19.4087538326545
1.66567400507907e-06,21.929670718219
3.32225809650239e-06,22.0706511599366
1.02875948251913e-06,22.2910435596989
2.72985469084467e-07,23.4439855503994
1.92171873651012e-07,23.2763328334254
1.02529902804146e-07,20.265334565018
1.62112710560619e-07,23.2902042842483
9.2577236295654e-07,21.9390005643295
3.23879296816087e-08,23.5402483729058
3.96744253931185e-05,21.0811276899069
1.46414360929887e-08,22.9131273011307
0.000264991631597674,17.2332077903659
9.78315034225225e-09,23.5714127824253
5.54032525638525e-07,19.7515036894093
3.2008338766202e-06,21.9189856970525
9.53229284282717e-06,21.0137204683634
0.000407901660386736,16.7307941785323
1.33021751996857e-08,19.1616668275607
1.99200347422954e-07,19.6079635116321
0.000168635576283391,12.784461418353
1.53645671318034e-07,23.2781164102979
1.43203440784285e-06,22.5857170397066
3.03631397578232e-05,18.5448413515444
4.61295080049304e-05,18.4885915535962
3.77541187820597e-08,22.9178684122939
0.000679547526561928,13.8169363053482
2.50875445025973e-05,20.7348158971426
0.000128605788694476,16.0657486330468
2.36759660290893e-07,22.8117677491098
1.12133604995261e-07,23.2545519650745
5.24174688719691e-07,19.3510810189009
3.19234673662702e-05,14.9790536854701
3.97475342165636e-05,17.2255368225934
2.76783566198283e-05,20.0521554696205
1.44775511828721e-08,23.6224448905558
1.035277652935e-07,23.4942709493735
5.82628628318194e-05,19.9567270722891
0.0001228518069781,15.2131929368334
0.00012027170599255,14.7319516052202
9.19687590467631e-05,17.6655791808605
7.57293315893159e-05,19.2617612454798
0.000429218464290982,18.0101621256808
0.000246357869795253,13.2002785302588
0.000865256666825571,15.470491738152
1.63408617614732e-05,20.6122034637452
0.0022810906345723,13.9057200143632
5.37080223808456e-06,20.1074206765217
5.23443146248931e-07,22.5217137655169
1.38389883585464e-07,23.3087098100788
1.85268187736737e-05,20.5705977845841
4.38567595257914e-06,22.4423694292245
1.37366827837192e-05,20.4505461313028
0.000440260044416473,17.9187965389705
7.08835357477367e-08,23.4698270062951
1.0624215084179e-05,18.7445894275029
0.000104066963813108,14.0973001211324
0.000313646738540254,9.45267634174878
5.5198734061332e-05,20.9835300845491
6.40646916321729e-07,21.6123060188648
2.82079903101441e-05,18.5424468259551
3.24795368554896e-07,23.2938071829204
0.00014077805248152,17.9455387660075
1.8921752232346e-05,17.879875424274
8.47628092310801e-06,20.8233284901684
2.5890027959298e-06,21.5303148416491
2.98992559886856e-06,20.922840492669
2.29637996563443e-08,23.3790253144608
9.44922229978356e-05,14.9150953082533
1.2323890336242e-07,23.4278440153273
7.72662800051294e-08,23.521588219772
0.000585559571726977,17.1017634773904
3.22754835949975e-08,23.5275155343711
6.65312188322914e-05,19.523423044014
8.54773143031483e-09,23.502106562298
2.9956472575873e-06,21.2908273450316
1.51552365450843e-06,20.6613192699665
1.96107989211687e-08,23.5961379153643
1.67112593719196e-07,23.4855771067874
0.000180841501679441,14.2766266418244
2.26028423985612e-07,23.0966414201051
9.02253307358195e-05,15.5860497827589
2.97200482830925e-07,20.9787782654414
0.000345302396355312,17.8849562204688
4.04216078451975e-08,23.5836400913847
0.0010215697036138,13.731813435044
0.00119186969451274,14.6477770819261
9.56087691134116e-07,19.7394008039647
0.000413488872349469,14.8304076821551
6.46156772525444e-05,18.162198704788
0.000451595243049054,12.3503847603109
7.24754117836033e-06,17.4917250564641
0.00033286681356245,17.2010763375868
3.92293107366277e-05,19.2513585855542
0.000137881002403278,12.7854021997738
1.66321347708172e-07,23.0114068408563
2.41681267035508e-06,22.0398000437395
1.71933332972997e-06,22.4697343977229
2.97646226318812e-08,23.5653537359165
3.89939405620696e-08,23.3611207882532
2.66877307813518e-05,20.9247623178914
0.000654060178260688,16.2056298717866
4.0973108618491e-06,20.4994226296052
8.43347991094786e-05,18.219808933725
0.000198624914117586,15.0711904428149
2.24392590325874e-07,17.0930032277226
7.18178059827171e-08,22.6440300535821
9.83294193729494e-08,22.7631031509719
2.60221362407273e-08,23.163209658276
2.44133824786702e-07,22.508775688407
1.8273287893281e-05,15.8260527376736
4.21673349012039e-05,17.8274314360912
0.000202360939157058,16.4285373550976
0.000113878794722278,19.5327345962187
0.000670181394426684,15.1125592230263
0.000395277213196263,17.6488480620313
4.44975330200659e-06,20.3327772335505
0.000168897554628553,15.6169398295283
0.000622186510336511,17.591786736848
0.000499291199923366,14.2495391555131
0.000347369086536483,17.6669658889669
3.82451234397619e-06,21.872790985006
6.18659901163778e-05,16.6083093695739
2.56011570584969e-07,22.869786094611
2.82160267859466e-07,22.2112930599917
0.000245249001671708,14.1133396493451
1.33905801920848e-06,22.8478664966258
2.99125724570812e-06,15.8822683287682
2.37873556974777e-05,17.0254584581111
2.25926846764576e-08,23.6089208304103
1.34779683890396e-07,20.1379002053971
1.24042809612718e-05,21.3032081914012
1.15208673639453e-07,23.173318892509
3.35177717967212e-06,18.6327073349603
6.14195106929526e-07,22.7610243862433
3.42043348610491e-07,22.3102963600041
6.78333145525141e-06,21.7844023520358
0.000112927341385644,14.3119557109427
1.47495876977901e-06,22.9998596175208
1.16028370205791e-07,23.3193957352454
7.60128028276118e-07,22.6057839035401
0.0010363283998671,11.705560173748
3.11551559808834e-05,19.7596214165662
1.4479304763712e-06,17.6134132860196
1.90000010455381e-05,19.0967466910284
8.16493762281253e-05,16.4247258514049
7.43753372520476e-07,23.0254334843009
3.44495044831232e-07,22.9400115784107
3.13597433254077e-06,22.8914037387452
0.000996186987370375,11.2026064409671
7.00664432389736e-06,21.7097727708481
3.36852833171097e-05,20.9402730417098
6.71572944232801e-08,22.1618066162854
0.000423531461882705,15.9108542092124
1.27950263712728e-08,23.5287189214479
2.08490647551504e-05,21.2618619475298
0.000129607913961002,18.4433996883052
3.24584456833673e-06,22.0295833659142
1.24624311647451e-06,21.3180093922975
3.25877210515467e-05,21.001343556304
2.54376341090308e-07,20.2769808412971
2.93955842371001e-06,20.4827717350533
0.000115453837063853,18.0040280242473
1.42901362448787e-05,20.7166921241783
5.21119591974806e-08,23.475427123796
0.000986619264286061,14.1897496344925
1.67316436190133e-05,21.2849427578052
1.24795019848423e-07,23.4204084135241
2.11552009323137e-08,23.3356627277027
1.39601112433159e-07,22.3407835945253
0.000236064812630387,17.461172598974
0.000160383220107388,15.2304106521659
8.88898717801734e-05,17.3893145394187
5.07509115566588e-07,22.7433939655913
8.35322895079158e-05,15.7970128021824
3.34625839524193e-08,23.4210167139025
0.000343268044586679,17.8439415154425
3.17250452274276e-08,22.9248290702821
1.38862802200078e-06,18.1228955749379
0.000100059978394677,12.8687097182392
0.000209878716763551,13.8315498587468
0.00034429981770426,14.941228236692
4.29412380328876e-05,20.9839135995789
7.1307361318097e-08,22.5798982509533
1.08353975109227e-08,22.2738218107435
8.38587007076079e-07,23.0682997113549
1.58685831493264e-08,23.5432012598721
0.00482081657311145,13.2142223138202
7.21979171135582e-07,22.2936097103393
0.000229842111248151,19.695230950231
1.75276178880413e-07,18.2149958819811
4.59823772770867e-08,23.467115777648
4.55675427385019e-05,19.5024415409141
0.000101572688611283,15.5214274289448
3.78388365741659e-08,23.2754031368281
4.82208723342395e-06,21.7774010675202
1.56943161601833e-05,18.4787620042545
3.75674861083815e-06,16.559615064211
0.000900099714560607,15.8775491529759
2.17768185958567e-05,20.1543588356848
3.66257025237515e-06,21.6007760861223
6.51926513032231e-05,17.9399250935984
0.000249847188842733,16.834393585549
2.34877879351109e-06,20.7830636926761
6.10582124320667e-06,19.1386779884706
0.000201480220011574,17.5558265636311
1.34307764552947e-06,17.3037262975145
1.48902196557346e-07,20.6040234115126
5.65848421158395e-06,21.9716245647336
0.00087669615269928,13.125046439386
1.15121158170218e-05,21.3471911768599
6.925178717132e-05,16.3787646667698
0.000583050742195947,17.1689896111665
9.91089588867198e-06,16.642934698824
3.22339654923983e-08,23.6314286472398
0.00087464194168983,12.3016764926031
4.28095496540486e-07,22.7273076101746
0.000115679041401646,19.1123766562767
3.55031813500127e-06,16.6885430051193
1.21130268177084e-07,23.3897380947959
1.36479661479236e-06,22.4217055637403
6.10990373969671e-06,21.3906768502313
5.04221525539937e-05,13.217799867386
0.000173951424333426,17.5665319464444
1.20739875933357e-08,23.1270555961412
1.87127342222921e-06,18.7381765120738
4.95691058596046e-07,22.8360384552158
9.85282773046027e-06,20.7826007325917
0.00132402573184544,14.8565720163204
0.00157317743559562,16.3852931668847
2.27103842365736e-05,17.0912994065751
4.41682565201564e-07,22.829878392428
7.05801426127311e-08,23.5545895523546
8.76398001069927e-08,23.4211497878068
0.000671674986431901,17.903729579877
2.01082113995027e-06,18.065336914749
0.00010724876711832,17.8730450288771
2.48300106395483e-07,18.5717986694841
2.01632324751157e-08,23.2939906567388
0.00106207111653342,14.1220241692712
0.000188056171898029,16.2164358481633
5.42832887523411e-07,23.0440547934426
0.000147816755927683,13.266720007247
5.07079938002382e-06,20.6706945045203
3.37484020867821e-08,23.3809695155949
0.000347669786303122,12.3189858709968
5.51854135177991e-05,20.4077552469256
1.74241048098925e-08,23.5801708115634
2.39089359281462e-07,23.4835444384233
4.81106438342944e-06,18.9633715382946
1.51822794602134e-05,20.8120819703627
2.86295039386057e-06,22.3967695797863
0.000413118179147607,14.7201547479931
1.08640785571909e-06,21.7779676005486
0.00202891486838193,10.0193363961533
2.91288076930618e-05,16.9136560576316
0.00624777592675988,12.2900782352802
4.91638172324043e-07,23.28161446024
1.75712955280077e-08,23.258250476397
0.000178368968847399,16.949534155281
6.27838995582959e-07,21.9976954405699
7.56686454372041e-05,19.6980730882751
5.84191970743466e-07,22.1375920549504
1.81986630084447e-05,18.1869562696846
0.000163162786951223,16.8252878932604
0.00106485265073792,16.8378546835331
0.000117796676659716,16.4815478126468
4.20972385438426e-08,22.662886743972
1.83408028036952e-07,21.773114686221
1.9436508568339e-08,23.6772544839649
3.85956911255774e-07,22.6983269949138
3.21762287316642e-06,22.0921467895253
1.93504279774284e-06,22.0044482498419
0.000659083865235216,16.4635830520227
1.48463180031292e-05,19.0460380977873
1.08855084419287e-06,21.2194100580884
4.8763837743451e-07,22.0346050430505
2.55140641571444e-06,21.7273285058148
0.000268298792893776,13.1304317231785
7.62496888319777e-08,23.0587554924487
6.39928856726972e-05,18.0734671043746
4.54357335978555e-05,18.8172380593168
2.38901618001899e-06,18.0043157738379
4.76352990043696e-06,22.1027702444668
2.18932597921681e-07,20.2173290720628
1.22504262602479e-05,18.7019418946196
3.11622070487348e-08,22.7089238595206
2.72451991504484e-06,22.1180784951864
1.56964978155267e-06,17.0145297745465
0.000319299325009408,18.7301379753237
0.000336569814752999,12.8047308673305
3.71328319568276e-08,22.7040167892223
9.99572822516699e-07,21.576283907637
1.38966678860628e-07,21.2708675504579
1.46998130191184e-05,21.6243179848199
0.00112622133145808,17.5979320962656
4.44570481627115e-05,20.3140605714992
4.58751915676097e-05,20.7426397606126
3.15299789400568e-08,23.5092684710752
1.92589736057717e-07,22.908760423081
1.50390234221117e-06,19.6736979587011
7.28748365033324e-07,22.5996566801466
1.05535573724796e-07,22.2173463616438
3.94806682509643e-07,23.2575436858468
1.69324114827427e-07,21.9033340943714
6.59181117885312e-05,19.8366483321097
3.68311091088547e-07,22.5787366057617
1.41014956341077e-06,18.9877867239847
3.00619772485774e-05,19.6073268256512
1.9826603533163e-06,22.6074333879168
0.00036034749618231,14.8806661470199
4.51194815573804e-05,17.4819554639725
0.000409947635575492,15.3842609992017
6.97195209781708e-05,19.5075756400092
1.11674617492474e-07,23.1981069922364
2.40092799247376e-07,21.7297589443987
4.75998111014952e-08,23.2282778292772
0.00127156672542979,11.9042155045997
8.52706886325107e-06,12.9992419715317
1.26768846020165e-07,23.0255897438972
4.79693824814727e-06,18.7070422324949
1.38570517663405e-05,19.6392192684495
9.20152365086478e-05,16.8212134732411
5.27227911601477e-05,20.5152864634931
2.59120711766448e-06,21.4404653267295
2.23561650010687e-07,23.0028835385213
0.000108576877914511,16.0384187448444
1.95596127572329e-07,23.2562081721559
2.96224478626481e-06,22.616993435737
5.80816121170914e-07,20.8816831593488
3.9241257161269e-06,21.865479335619
3.13289437523884e-06,22.6247667108534
1.19420514163962e-05,21.2046066341159
0.000696012243327418,15.7579118933298
3.51172700538775e-05,14.6571095560031
1.9499546424453e-06,18.5645423168905
4.14385085208358e-07,21.8693843460238
2.07708977046436e-06,21.6983692453276
3.62789927328897e-05,17.1211792116137
0.000246002610273834,14.9029759037988
9.86523685272415e-06,20.4272745082563
0.00494232345032146,11.6391222109009
0.000256825884059986,16.2127500132137
1.02405632643654e-07,23.2632636813973
1.67685821758032e-06,22.780737271658
0.000272185655107838,17.856074729453
6.00018113801424e-05,20.2100836897011
0.000479840585041704,18.0112793831954
0.000138316909171266,15.8476956225086
9.19203484041516e-07,22.1036273944213
1.16466521101384e-07,20.1054995541276
3.11042645158751e-06,21.0182803695281
2.4591970720025e-08,23.5990517317018
4.08110651635548e-08,23.1479426936219
1.66766973874299e-08,23.7057547645145
4.38887025590265e-05,21.0950194921908
8.96321918876555e-05,20.7124232473764
0.000312056603293821,14.5810299230415
2.04306439399277e-05,18.2830477447061
1.34675161929589e-06,21.7782762516396
1.11103458668293e-07,22.6626168630252
6.6944442058506e-06,21.8183740281149
1.44925258745271e-07,20.5692024973896
4.44833265947781e-06,22.5963569474495
3.21258608663909e-07,23.0475619648728
1.49346926697225e-07,19.6899464917316
1.08841771654204e-06,22.188464865535
1.57200427705563e-06,22.6829666763362
5.42718883261158e-06,21.0106539167566
1.74832050410775e-08,23.2404844277222
7.29262623916431e-08,22.9215441530004
1.10787798575104e-07,22.888775942939
2.38562273672554e-05,20.7122576574806
2.34563644403129e-07,22.9119429337062
2.43166229433782e-08,23.4650658008655
0.000756409179371587,17.2167076652015
2.85366874023354e-06,21.8904827146886
7.41939587794809e-08,23.4644480963398
0.000540166600297325,12.2670709775068
3.53577273642154e-07,23.2003179319622
2.94077127794107e-05,19.9132525244848
8.01870829377782e-05,20.6478684796638
3.18260466650183e-07,22.9975965717399
7.22774531825444e-05,19.3691491487506
0.000699558452112757,15.1004819806261
1.59836871788378e-07,22.3160107507541
2.21451466317321e-06,19.3341994031576
0.000304792764776823,18.5688769183177
3.7501929408911e-08,22.6271035001223
0.000272596286389038,19.9238911640812
1.05467289931495e-05,21.4637196617294
3.39746097091675e-05,18.4824578825176
0.000338335193614372,11.5980253208084
9.90121037265704e-06,22.315890513651
1.41011622696269e-06,13.7643149065137
1.54285685332171e-06,21.095610091993
2.47647086859841e-08,23.5416605814539
1.1463534552386e-08,23.6693916135282
0.00122293280072194,12.5063848067969
9.91088293419868e-06,21.8005208669369
0.000204165470486937,19.4044250066418
4.86955207886769e-08,23.2865026815002
7.27708235474576e-06,20.5860106955943
7.57972860378535e-07,22.8090168819692
1.61073062865001e-08,23.2200821900461
2.97780449818138e-07,16.0967197342457
0.000898306723955585,13.013556710888
6.3798321851092e-06,18.9435673666974
1.38258628663582e-05,18.2994330262101
3.20253929864084e-05,19.4880951437297
1.26262040382078e-07,22.675126467017
2.34440085552857e-07,22.8788118478281
0.00180565377001485,13.1257892880801
1.41722747392333e-06,17.8765831654931
4.28433131340931e-07,21.3638849744915
4.00519211731686e-06,22.40361223648
0.00249459975321247,13.2610701188123
0.000285411728861512,13.6586885428854
1.94651065560959e-07,21.2783391543825
6.55543889359247e-05,19.6531854712129
7.98433068192364e-06,20.3735028393523
0.000992610339537724,16.6805620111571
4.95983613862963e-07,22.6202357402377
2.11381908738017e-08,23.4535060361205
1.33670559499501e-06,23.1693666678354
8.81719059327078e-06,21.2739563175483
2.9900232037608e-07,22.2836608126156
4.30885108757517e-06,20.1076406362925
1.83469709709134e-05,20.8455397491361
1.683336180626e-06,21.5490268283647
1.30504694269176e-05,21.4364936265838
8.28274178599578e-06,21.7210389698442
0.0011514211111108,12.7264603023293
4.05040172566275e-05,15.882170681481
1.73926553944882e-06,21.607400641975
3.82811161522426e-08,23.3002769077515
4.49721027536004e-06,21.9674276055941
0.000331021885946518,16.7926671701749
0.000119298365347376,17.3253439212769
0.000301503485812168,16.1121163579756
4.80109215781932e-06,19.5061312159541
0.000305698492752406,16.0884397556271
1.50378576059457e-05,20.7674692177068
0.000286999885621831,14.1382381593128
0.000114349409769237,13.7933981678002
1.69539536642547e-07,23.2515866334649
1.42750462767451e-06,19.4764100387374
0.000260629739567092,14.6978630253791
3.76202621600719e-08,22.9212873125729
1.40865944122146e-06,22.6899476526811
6.8880891253559e-06,19.4832880813046
3.68573791845818e-07,22.7724324979725
0.000110459925421126,17.4685925653956
0.000108598129580884,20.01039402488
9.08856180201448e-08,23.0381048941205
2.2965164295732e-07,18.6103579804316
1.14862096604528e-05,20.1007436199096
2.99320856731623e-08,23.5126234852869
8.47601705927203e-05,18.0524887003397
0.00031637256251896,16.6733688036054
2.99124055504118e-06,19.751014658472
0.000598539209235046,16.7470730579541
2.25166661703642e-05,15.9648620360407
0.00362117426256502,14.8637675666329
0.00112038012777793,14.0080930013997
5.6296326780587e-05,16.9538553953324
0.000956593280114119,9.90938259943642
2.58974950482705e-07,23.2642421481621
1.41078170968581e-07,22.1790498753496
5.83216879897798e-08,23.3409600637469
1.81250556817069e-06,20.3328550208472
4.36451375460146e-08,23.3725347823491
2.83318359903247e-07,19.075770059343
1.38488889461519e-06,16.1828471930971
5.83408571334828e-05,19.7364244537402
1.17307690482199e-05,21.2305990834892
2.13117969364383e-07,22.819243539446
3.51417472212716e-07,23.0822759446994
0.00171716471372099,11.6609256588819
3.34931384608903e-05,16.4237347184531
4.26598113384374e-07,20.2977031612088
0.000211572424496077,15.3829591295926
7.47626986233697e-05,18.0513998971825
0.0012482563636286,13.5568063973329
4.24841228158104e-08,23.1526205247796
8.1445878233825e-06,19.1860500320199
0.000728103949337562,9.89426300462017
1.57824549945979e-05,20.079801477737
0.000457483650898382,15.7555744063256
1.93003708526776e-06,21.3982548104016
1.14858961634736e-06,22.3916435683088
4.48494689217672e-05,19.8902585975295
3.1734389060031e-06,18.1945331628801
1.04376206422307e-05,18.2149313694798
3.15568304098462e-05,17.6915116377329
1.84066707453077e-08,23.2711661343049
0.000149963126045916,17.5995593065897
0.000258323989180943,16.1112385688081
5.65635845500986e-07,20.6817350625508
6.26029350136361e-06,17.0863850839043
7.69944743928547e-08,23.0814261642554
7.30655643936868e-08,23.389560337823
2.52243281026763e-07,23.3128605277045
1.99782634054399e-06,20.8552479994929
2.69954109774816e-05,19.2946219156504
1.19677892992487e-06,21.4214516178924
0.000208734670744267,17.5519917520153
9.91545330033159e-05,20.1650159347081
0.000111591497021846,16.2509222236888
1.3129841107707e-07,22.9257127952924
4.6962584804252e-05,19.106372448195
2.52017629979232e-05,20.2891341928643
2.25042114107975e-06,22.131269847653
9.6146225601645e-07,21.5657082017249
4.91452578729766e-06,21.9326441501785
0.000234669272784396,14.8895666414771
8.62808472555639e-08,23.5063879550447
1.18010636276045e-06,22.6670995447579
4.11247197441571e-06,21.8675109471943
1.63776031995719e-07,23.2860640963136
2.16737307418612e-06,21.6825812481335
6.54853426011286e-08,22.2470159701124
1.79372490543054e-07,21.2499533966369
0.000425582748325644,15.3957381943622
1.599614568995e-07,21.6454194347244
3.49864889192763e-05,19.8165136097014
2.74171726508803e-06,22.7362718837471
4.13281551509649e-06,21.1190499150763
8.24269697022984e-08,22.4409197848874
7.79862268064723e-05,15.4154494958669
2.99419757418898e-05,21.026270477339
0.000545414281552326,12.6227735969165
6.84618774646951e-08,23.5543327704961
4.94351486415804e-05,17.7351702017556
9.88357963251508e-05,19.3341085651555
1.55879417436833e-05,21.473872547707
3.35379141744755e-05,20.9264102743806
8.98980059713394e-06,21.1064481132626
3.86006795265524e-07,20.229050777599
9.497921903418e-05,19.9732536986615
1.19191948899423e-07,23.0730031422669
3.7737483870128e-06,22.3276928127038
4.24930904968847e-07,22.3608273363287
2.67596040701371e-06,22.038667186494
1.92535741346343e-07,14.6936860102638
0.000266858261026477,15.0806833807252
4.36255235113453e-08,21.661259140723
6.07099900203323e-08,23.2994273284794
2.17053508644204e-05,19.8234327829988
0.00014067431519392,17.956555203788
0.000230186064811655,18.7767232128568
4.86552338639635e-06,22.0257419538246
9.05901630767387e-06,21.4340237888755
0.000187864488566995,19.7320088844638
0.000159796623247608,19.2564042479771
7.35776790504482e-06,19.8984262382231
3.47689573368616e-07,22.9806206726083
2.82020985496289e-06,21.722804066918
6.2463225766862e-06,20.4601298511926
4.78095546523017e-06,22.1788248710038
4.02931619571153e-07,22.8007267505385
1.3385310523961e-06,22.529895951699
8.14815007420603e-08,23.160491350417
4.63836907079493e-05,19.9819942080234
1.16613553061749e-06,17.7532838219078
4.1594636475243e-06,20.6145554096576
1.37332474612365e-06,21.6840880838445
7.39835628084627e-06,21.4869984811258
2.77000057818025e-07,22.4696338296242
9.62470647414244e-06,22.128455578276
6.28574136359603e-08,23.39437361875
2.11483948843136e-06,22.5861794955881
0.00112312826489444,12.7164308340073
8.34238759500791e-05,15.7102088889862
0.000532933485510218,14.0849698554769
0.000110164419086789,19.5497694488878
6.27034248125894e-06,18.4095820029097
3.01323724131398e-08,23.5361624606265
3.53689008266308e-08,23.2987051750209
5.28374165825299e-07,21.1851446583788
2.44972278598492e-06,21.396022844398
4.37658217562308e-06,22.2723346542229
5.50596746652181e-08,23.0035110189802
0.000229314984568217,17.4515435593958
4.66040028771969e-08,22.8899631980708
4.59081424933606e-07,22.9619951388577
4.4241532140786e-06,21.7204154033236
1.74789704381869e-05,15.168981881068
0.000241078255676695,13.7285290499764
0.000430544576572977,18.2256663118223
1.03219477705228e-06,22.3946229870406
3.0028227474221e-05,19.564950115912
4.17405546981953e-08,23.6188313654265
3.37804067712777e-07,22.5519239125554
9.71827691011408e-05,17.1218679654525
8.71897028766163e-08,22.5514616731246
0.000117650476520094,13.7003072039969
4.82941632032319e-07,21.5953760276582
0.000169455762035206,16.1793614324631
1.01850325278133e-06,21.5263009183336
3.70161355351964e-08,23.4100609001497
3.1020090279098e-05,21.7273006626125
1.13875628428357e-06,18.6314855241073
2.03253968723607e-08,23.4773755953755
1.01048558159872e-07,22.9532855361125
3.2761319813518e-06,22.6985295087563
1.65705426341109e-07,23.2898786430488
9.31415034360961e-07,22.9111158754951
5.03939447509066e-07,22.9015537217367
2.07340413318573e-05,21.7712617738158
2.00870187060202e-05,21.1608566132967
2.22043961452154e-08,22.8825133207058
0.000252385095294211,15.0856490098567
4.33574446983005e-06,21.3372547721627
6.35283716466907e-06,22.5393408146306
5.40037037340975e-08,21.2030838650852
1.07723187344694e-08,23.1967958381645
9.34729958194502e-07,22.8705929210457
1.36025721772817e-05,20.0144815108834
0.000687782745446867,16.2643269227201
7.1512640342853e-08,23.6007769483667
5.66814622979509e-06,21.0870744646992
7.93882857756939e-05,19.2814821013741
4.03166045623055e-06,22.4833608492461
7.46361816437851e-07,22.6944580706641
1.37684112841641e-05,21.9482049123111
0.00186615809533115,10.9413302073784
1.15598685167867e-05,20.4493013461154
0.000142475306628676,19.5357529200581
5.4556440474449e-07,23.3112252246699
9.62121793521675e-05,20.0802668824413
1.43224968986434e-05,20.1808910978814
3.11851188636116e-06,19.8130148085479
8.30163034079042e-05,18.0906304243672
4.39445256470744e-08,23.1123209143717
6.7033713454385e-05,16.016378054139
2.27475153419185e-05,17.493102752581
3.9121680505773e-07,21.8078336087635
6.14288255699966e-07,22.6887266414225
2.29567088161463e-05,18.529942439699
3.90375487416942e-05,19.5781718860714
2.89281805948369e-08,23.4078403703837
1.25151512386543e-07,22.2486948077536
7.22897487695921e-07,22.5411367368338
2.38984711151201e-08,23.1695233348684
1.73448599263213e-06,20.7064273891996
2.04402133486917e-07,22.8197808388945
2.58205262569353e-07,23.0448508915609
0.000707988389954979,17.8145527887104
1.41679397448151e-05,16.8027631779956
8.6097143154697e-05,18.8798826570418
0.000397023879696333,17.609621629585
9.11832348943809e-08,19.3961918654131
6.90477607973387e-06,17.444376975283
5.59078798324396e-06,19.4845964800861
3.0530042169703e-07,22.4860329410561
1.5586977976748e-07,19.6247175869702
4.15546113652227e-05,19.3587590684318
0.000327086730328769,15.2791267579363
2.91535871532673e-08,23.6940556029577
2.12587805292097e-08,22.4649277783851
0.000989490181500146,11.7645216459772
9.45569262865193e-06,21.1983252901685
0.000603991417352836,15.2282047595616
1.34179977766514e-08,23.2725085387682
9.85101363026826e-07,22.1168292383817
0.000350889158838094,18.059954742754
7.9061289509032e-08,23.2560136389789
1.02933405171059e-07,23.5030811915188
2.45506869068728e-07,22.986095811462
2.2173141594341e-05,16.0671916234341
4.38444022219852e-05,19.5746778646592
2.80416021048255e-05,19.705604570109
1.10403241207489e-07,22.9853539100581
0.00111784649396398,15.8378110004636
0.00150243759106,15.2625731465251
1.80174463912316e-07,23.3832064446863
1.91237079932431e-05,18.977968857889
1.4407602640386e-07,23.2884585989846
5.69648625332227e-05,14.9307857294616
1.5283048747133e-07,23.3839284657279
6.97992845468453e-07,22.4561423873293
3.70453614597918e-07,21.9246065709045
1.11906833496634e-08,23.1762821079945
1.78602700647872e-05,21.489555897343
2.64853078110233e-07,23.2291370928093
1.37403678173566e-05,18.0317784278206
1.72265404849678e-06,20.6199381087738
2.29674950478894e-07,22.4129653472235
4.30098973890747e-08,21.6219206071741
2.54112933821264e-07,23.3137749454272
0.000865042601473849,14.5833687265753
3.30522553710668e-08,23.4660026123253
2.29375484014186e-07,22.9763214341362
0.000738891585071943,18.1320402920187
9.31785637239841e-06,20.9105961019279
2.0491930635212e-05,13.568490959925
5.27270146960163e-08,23.1937530452076
0.000648913437205427,13.969813823524
2.55371887071039e-07,22.5117155857834
1.32217197319555e-05,21.6480161074632
9.35632075520286e-06,21.5201440793882
4.89364241249604e-08,23.6482475432032
1.4202197577358e-05,19.215285259539
8.3494712972165e-05,14.8874032063187
2.76774440418358e-05,19.649240218799
0.000230219702627071,18.0071404710468
0.000230039477455148,17.6278963043536
4.05445597035177e-06,22.2515216771091
0.000131059191656558,17.812289921183
3.28962017752314e-06,21.9462062368963
0.000574497302611005,18.02218408402
4.34619774098492e-08,23.484165369338
1.12840884865706e-08,23.7312531230966
5.11935762319591e-06,21.2514930182662
4.84531399549174e-06,21.0868241534442
8.20422369159238e-08,22.7050191725187
0.000308942831969368,14.9067501703277
7.62994561255896e-05,19.933271336258
2.91104224181545e-08,20.7049384119464
1.90733762439629e-05,17.1141940081136
3.73840645664695e-05,18.7575923481563
1.16921803971526e-08,22.9653084722996
0.000357334868705765,14.40225334252
0.000667558537415624,16.4564417468079
0.000250154540111942,15.0759736676492
1.4257725480464e-06,18.4521085678504
1.5403654666117e-07,18.9777064355794
1.38093480570048e-06,22.4873776016999
4.74126464864787e-06,21.4873891084717
6.63748319137875e-05,14.889445900171
1.72040046986037e-08,23.1115125753285
7.9132350620455e-07,22.116236382399
0.000127723620892369,14.5902861046049
0.00270390310160195,12.301305009687
5.52041395853109e-08,20.7477563526639
0.000220681526127788,14.9515655234064
3.6767727193831e-05,20.3945575486331
3.58108558043049e-06,21.7279836435831
0.000426942459096322,15.3918038714365
3.76966292486749e-06,17.5271035349161
2.18048192722956e-06,20.3673757865729
7.08297104355857e-06,22.3465249244776
5.93626612226478e-07,16.2000444016334
1.5073264234142e-07,22.9153822694799
3.62091068862701e-05,20.0906338942061
0.000184749659497272,19.0111227576732
0.000271430316131649,15.4425388054573
1.81192822021107e-07,23.2751819700262
0.000283581771838436,18.2775807418531
6.63430280441849e-07,22.5543574145536
3.19540613498086e-07,23.2347498128352
0.000185853909995442,13.3273868336041
1.02393358388374e-07,23.1948549627321
7.24101571961158e-07,22.8450131922708
2.46567335767565e-06,22.0841495948631
6.55841417685118e-07,22.7504644506762
0.000944184406036783,15.8551065056392
2.60352502044063e-08,23.4844879674949
3.71910623392317e-08,23.6047024884859
0.000127695170899187,14.1409257235298
9.42263843462863e-05,15.0900564100281
1.28687823190021e-08,23.6706291285178
1.6688716302088e-08,23.4970582158863
0.000547339671303229,16.6653349727486
2.90358301962747e-05,17.2085775545167
7.60714217005382e-06,20.1024826766883
1.29139831985459e-05,18.2074208604477
0.000331352299526764,13.9798016747383
4.1181625881493e-08,22.3621582103346
0.000332523141069006,17.3416993325812
8.68241728848109e-06,19.2024656217181
0.000227946430241019,17.4439694291301
5.40275523903996e-07,16.2662469373958
5.36226594022314e-05,18.8176653406827
0.000658593965794376,14.0805079581065
4.62424236183239e-08,23.5523614519062
2.53759441417609e-08,23.3437520641643
1.2134942487356e-05,20.3291019690356
6.66760711589619e-06,19.5283966843687
0.000200164272046083,14.1727545018043
6.60575534684409e-07,21.9155787983294
2.73297414231767e-06,22.3067813632437
6.35059920125484e-08,23.4462853826172
4.05354210540251e-07,23.2340908451624
4.63149321479642e-08,23.5413474943963
2.53574409631738e-05,15.320614606417
2.38376835790202e-06,19.5307904409213
7.85290534465872e-06,18.8893295240525
1.43809577105036e-05,20.2071351266564
4.59899893356395e-08,23.2285960805944
0.000852298091427542,16.3604842980739
3.05496680316243e-05,18.2220896520707
0.00069205042382416,17.0928638563756
2.48623222372192e-08,23.3458634594759
0.000809720098812815,12.1232820138155
5.08955815102762e-05,17.453672482123
5.60825477423844e-05,21.508549216522
0.00036004712446523,14.2233181901992
3.28867417035504e-08,23.3065458579852
4.17005817023864e-05,15.3293788184062
0.000133427252833548,20.3151934389306
3.49272032659924e-06,22.3789771877853
2.0726017876324e-06,20.6179514069037
3.05533005965391e-06,14.7851705786631
1.04913391411388e-07,22.7308775930581
6.67584311183189e-07,22.7907040431184
1.16622414439763e-05,22.2204066234473
4.66925114357246e-07,22.5719344890151
7.66280352647166e-08,22.7424091148034
0.000510029558643589,16.0317902241238
0.000199432477707913,17.1535000180315
0.000238147289008678,12.4504617373947
2.68299554542723e-06,22.3057151728207
1.6790971559496e-06,22.40946229345
0.000133369988157228,14.8821342864347
0.000688363638623255,13.8277581819404
3.20556130708578e-05,21.5947340730121
7.68137133718425e-06,22.2650994679635
3.25639268694268e-08,23.1053147457092
0.000110595748118572,16.4306109784849
2.57736285181442e-05,17.5082168317236
3.68776440166217e-05,18.1248445048837
1.10312197003187e-06,22.4970947774658
7.91817288151088e-07,22.8712608192208
0.00017228032536837,12.7141152645487
5.63527359344309e-08,22.8765636683922
0.000850531537112403,15.9981339523983
6.26703215572993e-08,21.8216730681696
1.58728707121729e-05,21.0250508717368
2.22618241054304e-08,23.4817182156654
1.25616972905011e-06,21.0492945877109
7.08624902915737e-07,22.9687980271875
0.000297243391016444,15.2018819860138
0.00018368225984697,18.1993536809007
0.000736065559355277,16.7731946240031
0.000273855617117449,18.3862059996853
7.97270690943707e-07,22.6458000348028
6.73846681276831e-07,22.8719301179593
5.73159441576039e-08,23.438142911323
1.37051922653051e-07,18.1905222698747
7.04721042179038e-06,21.491540121489
3.67325946871521e-07,22.5930639170854
7.34829790800476e-08,23.5807883327426
0.000119216519378655,16.7311028627275
2.8860752365507e-07,19.1000396882883
3.24564658636818e-05,15.4331952516498
0.000212687596240501,17.9432460639311
9.25084645641209e-07,22.4619892713863
1.37297198784956e-07,23.153272611866
1.06929474729708e-05,10.2680985948766
0.000182219911738396,19.0369427034601
1.30474865300948e-06,22.1755519909287
7.4284289607375e-05,16.9534879842364
0.000241631018788585,15.8114309769729
1.82719369606489e-06,22.962276662307
0.000140847666448913,16.3632563188163
3.26112030703256e-08,23.2703690965359
6.58552227520291e-05,18.8702500243816
2.89539929765539e-08,23.1633435496
4.6585860833069e-08,23.6262462516223
5.22804166278639e-08,23.4319045493961
8.11095943668981e-05,20.5913821367265
3.68350337581017e-06,18.4178445763437
0.000976031594088547,14.4917882857848
1.12757927628923e-06,22.1382803555159
0.000633894717022204,11.011254847592
7.74225397691795e-05,20.8035581892896
3.55201049359446e-07,22.3312503764087
0.000882025621554956,13.94959636601
6.36459699004914e-08,23.4239689820744
0.000651074821072224,16.9574252305201
1.31402679689686e-07,23.4150399390401
1.78789797881236e-07,18.9567233001864
0.00017959675342397,19.5102320964376
0.000621045039626118,18.5832547059498
0.000152323859358393,17.1150496811102
1.22968198693861e-07,23.2874144177804
1.12903542944379e-08,23.2188779167945
2.1905151226029e-06,22.386260202015
0.00101240390033804,17.0795348488888
8.97751126322944e-06,20.4858309069637
8.56108114034949e-08,22.9639431597105
4.17596254702555e-07,22.3226142141205
3.5469887116378e-08,22.1557245699774
2.28717668986136e-07,22.803166611095
1.1896656794373e-05,15.2490111820383
2.66489654542989e-05,19.7627627659034
1.13481644610914e-08,23.6726650054456
0.00300712196664148,14.9216639306927
2.16273564532108e-05,13.9582977639996
0.000922758891261913,14.6355344126048
0.000191428339624299,17.4306866707966
1.26166330564725e-05,20.7845177602475
3.45904853401481e-06,22.3347156608044
5.94179725068083e-06,21.9879748754402
0.000125137300173485,18.7952450463395
3.17541669490448e-05,16.611064379836
3.84126542521256e-08,23.0470447927951
6.67551399432231e-06,20.9232061161367
4.44494519176718e-08,23.4547430367213
5.14184963808418e-08,23.3965972017445
6.67107481700295e-07,22.9091762707558
0.000279784056086982,17.2691550020043
1.52495834258194e-05,21.981118954137
1.66039316692143e-07,22.4100940672727
3.46135444998659e-08,23.457745192965
5.01188392977705e-06,21.552369339364
4.10760494953986e-06,22.5149380201077
2.15087475156272e-07,23.0744899040833
3.14663819239616e-06,15.7558801748023
4.42210059188459e-05,15.1225487498238
1.09018726942555e-07,23.3178638269012
0.00120164658798102,14.3685922528561
0.00114577777438894,12.2914916050227
6.72779737560433e-06,21.7382116710657
1.01884353839006e-07,22.9750356200777
1.90095223087947e-06,22.0449408400746
6.53012578066931e-07,23.127789109443
0.000151099116595125,16.5752141508538
2.9972173368241e-07,22.5460430151771
7.94298895818382e-06,21.4187419960736
1.71431065584842e-06,17.2291564032501
1.37969306945726e-06,21.2762602597834
4.33258351540462e-05,17.3543503527427
3.26375908200961e-07,23.2747919640213
3.12551406349091e-06,21.6384177504116
5.24370009719243e-07,23.0410880408977
0.000305087277992265,15.1578370421724
8.31552856169091e-06,17.9089107761029
0.000739901752994989,16.2642222853478
3.12747382696573e-06,20.024458552294
0.000119366753869043,18.4965578289092
1.50551690177765e-06,22.4055412402269
6.46291903749079e-08,23.0907175559852
1.19686134004831e-05,20.7579906011949
2.6246128449346e-05,19.5678775049831
7.49554977314459e-06,20.3242789019894
0.00324511730421438,11.0964674430869
2.6294606310528e-08,23.264651586349
0.000351531278271607,16.4906490511435
5.05395073141189e-05,21.0485863329353
1.13887104477214e-07,22.7826479203836
4.26355659201729e-05,17.2358885580302
4.84737253846257e-08,23.3184553510754
3.09997731577866e-07,22.4885868151209
2.67077537127359e-07,22.2757818484311
6.60164460694374e-06,21.9866732477466
6.28040582541349e-07,23.1805097776718
0.0001058056937771,14.7968683931325
1.28130060207969e-06,20.9156228923942
5.6275412010481e-05,20.6298981295181
0.000321346723679193,18.5635758236704
7.10200314368788e-07,22.9878997194236
6.19387715509521e-05,15.9176862267165
8.87448792780034e-08,22.9838831605022
1.13568838350946e-05,18.7299656856414
5.4015788986602e-05,18.671660150775
2.09124860123905e-05,19.9767763883352
2.49381433112181e-05,20.1192061891844
9.72602934660813e-07,21.7834663197986
1.14628308396547e-06,19.7541058370782
0.000538912478652784,14.1884232422897
4.3394869345446e-07,17.5933260045167
0.000882686821083958,16.9660482376973
0.000374378595447402,14.6250973930369
8.11807041066223e-08,23.3961390927028
2.67184128688766e-05,19.9934885384416
9.77433874776734e-06,20.2295076235871
3.8442557815971e-06,22.4575798136598
7.23366224682963e-07,21.8776925523631
0.000553961676676549,18.2918774215798
1.36425101743883e-06,20.1256864131487
2.86340241178059e-06,22.4003541361696
1.44786346240714e-07,22.4488731877486
5.34860753197469e-06,18.6406990725178
0.00133489578832653,15.156699173456
4.3771674479117e-08,23.5156345618468
6.17048122023751e-07,22.6401713127023
7.89607891473067e-05,16.8717228579695
2.13402145936329e-08,23.4180130501433
3.32973172939679e-08,23.6329908459528
2.172976791741e-07,22.8241361533826
1.07932164504098e-07,23.2610521585278
0.000699799920770381,17.2577713415672
1.36629604663115e-07,22.9103251657266
1.86525211029322e-08,23.6272363659824
0.000108037390018314,13.3964936771511
0.00042851931324958,17.9247655929084
8.33583952388971e-05,17.7155888012422
5.37030543209015e-08,22.5147941975152
0.000509093499929194,14.2714245160869
9.96527255315751e-07,21.4612397959865
2.21338801393059e-07,23.0297832907547
0.00034709789035483,17.9865369978606
1.66791730250383e-08,23.706744099652
0.000657600336049488,13.2583255567539
5.26118269221362e-08,23.5564245884766
1.43210123022257e-07,23.2521740119711
0.00018978200470106,12.467828347906
2.08486191901515e-05,20.4819616975084
3.24399278397277e-07,22.6077503558085
3.57181750099526e-07,22.446267177071
1.38076270340636e-06,22.7989610244843
1.24131771573713e-05,18.9016308769843
0.000874829560907472,16.2496513319978
1.04468169016174e-06,22.7527158514082
4.42113274276031e-06,21.8427313450676
2.39413200789236e-05,16.4244861717
5.92087179785267e-05,17.3920882433838
2.87954335233707e-05,17.0582944478064
1.33835132575391e-05,19.5092423105732
6.83943214867927e-05,16.4733427030599
3.60890313382591e-06,22.3186536624602
0.000487209286527554,18.8631774944741
2.23477382198441e-06,22.523124204262
2.67337886664568e-07,22.5278338638619
0.000223298620871847,17.1361123303127
3.40765905532665e-07,23.1323088959225
1.49456696231379e-06,22.6049374411584
2.11279038793632e-06,21.9363091956728
0.000152961964844054,18.5224228270041
6.50498461255379e-07,23.1489382701796
1.08103863319624e-05,21.3610091643544
3.89984650616979e-06,22.3029628821983
0.000369141230666628,17.4620386488729
1.35577162392854e-07,21.259539706296
1.12279485634235e-05,19.3697322975551
0.000467625478862053,14.261633352371
8.44626871407878e-06,18.6702268089969
7.19592043648244e-07,21.7988021870839
4.56146429353951e-08,21.8370902623576
4.15037870534101e-07,22.8502712386892
0.00147106075384992,16.3853687183728
0.00183040008036306,11.2077740720989
2.27139299707269e-08,23.5095289147706
2.56326428889862e-06,17.1206006719364
0.000605186227552742,13.44229669997
2.65784324497527e-06,22.8910098340808
0.000448057887532002,14.618122938225
0.000783511829141533,13.7293215677451
1.30748756259164e-06,22.6885254313773
1.19796166676176e-06,22.5149888580163
2.54556529052354e-06,20.5731562321253
7.45471656606069e-05,17.9470527013023
2.15032193031286e-07,23.2019383253618
0.000318180307129824,15.9925838910369
0.000638869384093581,15.5606484068329
3.98048529263569e-05,14.5089541318846
0.000135891330289981,13.6497336556349
0.00102024721597131,14.0778279391071
1.51598815585991e-05,21.2650060165066
3.74706878318939e-07,23.0290460468611
8.55074014222378e-05,20.3599965459914
1.1353677302924e-06,23.0153568526396
9.50345312284575e-07,20.4524723390156
2.35745291970646e-05,17.8013641278721
1.17437164088452e-06,21.7426671513089
0.000853290758806696,13.3870135785884
5.03821187668941e-05,20.512271638516
1.66004259620988e-05,18.2993987735198
0.000152755049225553,17.8710337865881
1.34355554932779e-05,21.2216693809169
5.06625804680073e-08,22.8628150011515
0.000164457032406394,15.495285310263
2.16154292119464e-07,22.7391759012331
9.71343732782187e-06,20.9641521604474
0.000560001905608923,15.0153859069214
2.01146268430416e-05,18.860078816487
8.16871793450992e-06,22.4099205960241
4.51387222146239e-06,21.624792488094
3.24976764999121e-08,23.4358731377443
1.20788422477417e-07,23.1744303033077
0.000379033793266814,15.5550044440551
8.4323200555214e-07,22.9938365425756
3.30725940737661e-05,19.7158056201921
2.04853262012768e-05,18.5414220463751
0.000125633725568436,20.4065113682848
1.08279755266196e-07,23.2982770303986
1.43738021948014e-08,23.2663625631027
1.22045652148504e-06,22.0291073016484
3.24180430451378e-08,21.6071724443443
2.52256759215915e-07,22.9782554697258
2.55663735398933e-08,23.5156501361129
2.87000685221317e-08,23.6663962767555
0.000228512324211757,17.8900470014082
0.00038207177262368,15.6488584603175
3.10397154422405e-08,23.5235127340763
0.000274800291485217,19.6358833681099
1.44531752735459e-05,21.0968541514339
0.000715919770193411,17.2357344323833
1.19800426951524e-06,20.6074381788561
5.14156134276896e-07,22.5022388893167
6.90797166993371e-07,21.7232981678951
0.000218539843307913,17.3747612688196
0.00034053696318782,17.7145412001166
0.000817478366189587,13.8010710046883
2.08794573804482e-07,21.0970188806197
7.39702812520555e-06,17.5379754676477
5.5937292100524e-05,19.219160967609
5.32293905570709e-07,16.6587007631937
0.000799550065342727,18.2587815764258
0.0010188870808917,15.3079363618474
0.000457251599199875,17.1223367416951
1.89469700906728e-07,23.4283838867197
0.00135475225121526,14.995853645815
0.000102764643980597,18.1707293358898
9.52692208663343e-08,22.3772783679228
3.18657265022227e-06,21.2747436124884
0.000519631977296006,18.4512824416506
0.00151066002425043,13.0061382698074
2.48550218598446e-07,23.1134605503446
9.78245936255622e-09,22.9219882487676
4.80983646776614e-08,22.3479366772059
1.4955730140245e-08,23.1496790562257
0.000562184698571237,12.4958494574854
1.78331109824998e-08,23.6232037234992
5.63384757441142e-05,17.7305163889886
2.71335536474257e-06,19.1726854756851
4.21140881094213e-06,15.0561377236325
0.00351261564840102,15.2803389711097
1.75431389578488e-07,22.7705418289219
0.00266991627098364,12.8963697345373
3.21125032400937e-05,15.7351287257163
3.102600884216e-05,17.0449456108869
9.54188055131152e-08,23.1932119464123
4.66004338890088e-05,19.0479698313598
1.2504099794398e-05,21.6886222833958
5.75991238488111e-06,20.275148924612
1.00451167744487e-07,23.4568874191231
0.000295837306881244,15.477610007917
0.000113550582424749,19.9546480911098
4.49919475062146e-05,18.4265606013092
3.95490023143132e-07,22.8775115952332
1.49705807168733e-06,21.5943999265725
4.85310514805042e-08,23.5969622972258
0.000492387378340095,13.2055739870014
4.78696300808187e-07,22.320330414535
0.000169028115843012,17.2675824238426
4.86326084879254e-05,16.2960455097514
0.000226004624621881,18.5435156519839
4.304227708526e-07,22.212811617146
0.000358534739837699,12.5976597923276
0.00021405057113944,18.6170999187843
3.91474341229103e-05,20.3547715299533
6.6743839872667e-07,22.9978991774896
0.000576849683343031,14.486612554303
1.96492866470123e-06,18.6308844633689
0.000161014350673202,16.8372232814964
3.56428014039121e-08,23.4085961475521
6.90588138023911e-06,21.3191042153313
1.40823351583327e-08,23.6553157237245
1.09216390599153e-07,22.9056931762854
2.0594795810294e-05,14.4901736066843
0.00135387019644735,16.6525367941069
0.00111454675429406,17.1930235125425
8.91814196441366e-07,21.904762501073
4.23532838177577e-06,16.6126824279284
2.86409271945571e-05,16.6703514423351
6.56368040346335e-08,23.5347200482899
0.000221623550397226,17.627777760659
1.17329858736854e-05,20.8471619072457
1.21265835543839e-05,21.6455175811215
0.00146802810170179,14.0976453651279
7.33877989924044e-07,20.9029207007353
5.42513935347308e-07,22.83501176323
7.97509211219279e-05,17.6287187687164
2.5219997517055e-05,19.0626629520441
0.000256829736207948,16.7493254925566
6.11631686080254e-07,22.8516788050059
1.58577920730789e-06,15.0522012616644
1.39857368301408e-06,21.8203493879671
3.20327350865117e-06,19.1116878591478
1.4600682743408e-07,23.3158451387073
2.07763737951513e-06,22.667385712985
2.2634227016808e-07,23.228044711849
1.85880472817375e-06,20.6951493006927
3.56158185852001e-08,18.134607611493
3.24168219326458e-06,21.8522758593654
3.74474826155012e-08,22.1247990049176
2.29181231998719e-08,23.2435498716107
0.000279641427328856,15.9166885060233
1.53773836287274e-06,22.9237856402893
0.000159635252660093,17.7711496034361
1.0303697045673e-07,23.0929630718041
9.8320547041634e-06,19.0608689193284
1.24065539704168e-06,22.6471379676488
0.000192515920488274,20.2448246418342
5.25615214789447e-06,16.1926995588914
1.27321755569749e-06,21.2205765797875
2.3124527673332e-05,21.1131915107479
1.97698292418381e-08,18.2719332369229
0.00175153695311537,11.1549650257668
0.000219817684100825,13.7523320264427
1.66482226443525e-06,22.6679773644832
1.0106064558992e-06,19.1183976049119
0.000116619159416646,16.8588956061761
1.17490155609483e-06,22.5259014427401
7.36941932516637e-07,21.8769785094405
2.33802397804723e-05,20.4636984487914
1.81369703493355e-05,21.609455798296
1.31002171765197e-05,17.7538929524384
1.46054146030448e-07,20.5715443592448
7.52435131224553e-06,21.4524409849858
1.36960537162563e-05,21.4142292327834
9.84102792030557e-08,23.1378971111801
1.09829589299764e-06,22.3738900024745
4.36715064139062e-06,13.17036872515
4.70298952423631e-07,16.3271345765941
9.96765916825508e-05,14.723550892935
3.65197396104775e-08,23.3650918110355
4.58391394153513e-07,23.3555413099653
0.000175510098133268,17.1557649252886
0.000409119842959479,15.4235039251931
0.000315828244264755,17.7081956696172
0.000595191118012224,13.6434011427366
7.29990223503831e-08,23.1597004394766
1.41852915027484e-06,22.5671067160756
0.000127496475497017,20.1516526796241
2.15929959253618e-05,20.1276322032858
1.32416120670158e-07,23.2947189828627
0.000112439426732169,20.9568933555944
3.39689025669413e-06,21.4944552390773
1.30459894239017e-07,23.3414389775228
1.43874933389647e-06,22.3208294302168
4.66376052433843e-08,23.1679879480338
2.74396687788281e-07,18.750308916304
3.02310613011978e-08,23.3921662008049
3.10455907642581e-06,21.6500821347035
7.12425995155034e-08,23.4733209665918
1.92845617401809e-05,21.6751332806278
0.000105282952360425,17.0671192278008
0.000113942506199777,17.0960893311959
9.89344330794002e-08,23.1059142123517
3.6641690892603e-07,20.1791501694407
2.07237027297268e-07,22.9168018297132
7.36335916653059e-06,21.6196212511479
2.52609475381435e-05,18.4014504432784
1.81502577842639e-05,18.2789117024394
6.34643717712871e-05,21.2962980937553
1.7187954616758e-06,22.5314583770486
0.00298217962104122,13.7898392493684
2.97255392772298e-05,20.9333160633839
4.44358200640134e-08,23.4524718880439
3.47099899042606e-06,21.7383556006103
3.57545376745185e-07,21.7402438657848
6.16065896587368e-06,17.6584921513009
3.49865188676264e-08,23.4526212517749
2.5904555762258e-05,17.8300586589397
0.00054483200726025,16.8235686379031
1.1360416149175e-06,21.9996077623323
6.90597542059921e-08,23.4943587341472
0.000357913160058274,15.332709404244
1.72135174178449e-07,22.2487995164273
1.28593923749116e-07,22.6618032553166
0.000122438065701125,14.995324938187
3.88811161087438e-05,19.1701727705478
5.17728865075065e-08,23.4076644774336
0.000356384922311034,17.6812122935569
8.29971970325174e-06,19.9089023182338
3.65749534448121e-06,20.7449474818226
3.44380393959653e-06,19.7097012132513
2.677768669696e-06,22.2421872320573
0.00143981920254582,11.4969150258002
1.14656356722492e-07,23.4439097391704
5.97946655197359e-06,17.2606720180727
5.22046197937647e-05,15.1235703208401
0.000350596850187836,15.6039531630509
3.93020027398733e-07,21.1508879192446
3.01371591078065e-06,18.5288124905326
0.00011247926605636,17.6881756737313
4.62131998752083e-07,21.6923734711847
0.000223209108735491,19.1320706188053
3.5951496735501e-07,22.8956928371376
0.000546552783866107,14.0500035348515
8.89333799326353e-06,19.789506505549
7.54869740046651e-08,23.4808975771281
9.24901417644986e-08,23.3534797314241
0.000237845434116926,11.4375261448812
0.000241227016744389,14.9438798675425
1.1624089739003e-08,23.6437390045218
4.16392576384872e-05,20.4357909987597
0.000150436503920717,19.1457940071481
0.000827832516657586,14.7416567896161
2.84735529215663e-07,22.6578779723918
1.49285525220415e-06,16.2040024450118
0.000437190966350673,17.837953238134
1.96832712595704e-05,19.5986440449703
1.77977319007708e-05,18.1665321348348
1.74814743551756e-07,21.9959198672811
0.000707474499159097,12.6054492350398
8.12114939206013e-07,23.1436205419309
0.00192356520513847,14.3724515743331
2.43387633650868e-06,22.5966913612694
2.98079132362947e-07,22.7345534712744
1.03959115238199e-05,20.5506538392963
4.39315255694144e-07,22.9191108598135
0.000116007510117738,16.3357381082993
2.31264046871225e-05,16.7764764906029
0.000195616553516807,17.5545823055649
4.64329528419612e-07,23.1017247576861
1.24237518033366e-05,20.3200641429611
3.96812498314872e-08,22.9730433465114
1.97023079796371e-07,23.0462911954128
6.58963663376871e-08,23.4372845085008
0.000400020404017703,13.8209535721907
0.000329202289914975,15.7126361113669
4.66227755996297e-06,22.6502855762316
1.63205904699574e-06,16.6378283767228
3.23619650292873e-06,21.8087070663701
8.27915513676868e-05,14.753970984442
2.57980616162852e-05,13.3791405145959
0.000277894698783724,15.9592944447172
5.02117003823957e-05,20.2852244892985
1.77832673993801e-05,20.3024086293042
9.72263442368373e-06,17.2946469918421
3.08657787986799e-06,22.5427143595706
2.46129843844281e-06,20.0839704510713
1.50839760172609e-07,18.1118387499991
0.000146583715316894,18.5590716394682
1.78999719999097e-07,23.4107244362061
3.35896552006705e-05,21.3318323912628
1.85877565584877e-07,23.1124266594624
1.1534640983619e-07,21.5413036985146
0.000925918157826105,17.2962565296013
5.59370103833006e-08,23.3996161825755
0.000649385456675179,17.9310737716525
4.25660526513441e-07,23.2013443463818
4.21396297763115e-07,20.4066070853408
0.000372699250380048,16.1672639353682
1.14377362117155e-05,17.5790669082749
2.83886399804515e-06,21.3185229534679
9.47701957655038e-05,20.3211257471752
2.40435492351349e-06,22.4721463259502
2.93968037439417e-08,23.3240371415662
2.52665440555831e-08,23.1767459873578
3.0761951945643e-05,20.3943966009687
0.000115056975530547,18.2603225247707
5.86575875621827e-05,14.1879885532162
1.20166925769794e-08,23.6569617601685
8.49549003647646e-05,21.0268642882513
0.00076334563933739,16.7149600187652
0.0002070450769625,17.8448469593729
7.47269033629591e-08,23.3067128662698
7.72965535996935e-08,22.9071120235044
5.75964760400524e-05,16.965120677596
0.000104382807057793,20.0843731716463
5.65857981992551e-06,22.3225066432043
8.34073020430966e-06,16.5032632339386
1.40050248622815e-05,20.4462436689882
7.23099393662101e-07,23.1159435329779
0.000262394201824615,11.665453044055
1.71950242862289e-06,21.9473975409299
4.04516005113092e-07,23.2156907410197
2.25987869404776e-07,22.9573245015034
4.4403107154372e-08,18.9208256302987
2.31272181443924e-08,23.4988623402986
4.64436027902485e-08,23.5619438679988
0.000844145066485972,15.8348922617819
0.00101311238889239,12.0683270215434
0.000499850802675131,16.4856704451546
2.32789813737276e-08,23.6034740262295
6.16081206438475e-07,23.2200271071569
2.3596578786054e-07,21.438849606119
0.000577061107043635,16.7468040810073
6.74810695329008e-07,22.3432862690815
2.85001382512099e-05,19.6826804192272
1.95599700631352e-07,22.3885688450505
4.04290698811083e-05,18.9907303774177
1.60540347033282e-07,23.5105461083893
0.000131595013087614,17.3084202758962
3.39093244907266e-05,15.8091570042502
3.33991966004993e-08,23.5418613127611
2.42629797982715e-06,22.5185821641017
0.000425802800990176,12.135629012385
5.19492060600974e-08,23.2362029331164
4.54515787765575e-06,19.3562213619627
2.5269149710323e-07,22.4770386012051
0.000136740543145214,16.9463806363202
0.000979266090420999,15.6072710266791
0.000517655513532033,15.1275547762996
2.00343509089297e-08,23.4375606868905
6.13862904974533e-07,21.4932751497377
0.00072889411220649,14.8224529118345
4.9032524184779e-07,23.2453731531852
1.23199164456934e-06,22.4564509391076
0.000105782859825339,16.9900536643442
3.33089731431093e-07,23.2359491764751
1.150477993859e-08,22.3797166471157
4.10513205763833e-06,20.7730843772597
3.59932860211681e-05,15.1740703930945
0.000525727710638454,16.0245401867983
0.000852542078416792,13.6980696739365
4.16422745797054e-07,16.777764173777
6.3617000900865e-08,22.8376011250274
4.83986880794657e-08,22.8024368029203
0.00191212665571346,10.1692997211126
0.000300016305969645,17.4632354558477
1.01566666131746e-05,20.6082183742124
5.16857446705007e-07,19.9805655390344
0.000252920605187136,16.4064734506888
0.000334670829522646,19.6854429797999
0.000159398388576301,16.309567800094
4.06512105229447e-05,19.1758881060415
3.26319808936143e-08,23.5264596470026
6.77522982122252e-07,19.672131400416
7.14996574282055e-06,22.5522765693515
7.93310605065268e-05,20.2628040599919
2.89954142064222e-06,22.3499110974074
9.44490778432222e-06,20.8579431878682
0.000467314008654299,14.0902681286254
3.09802753128954e-08,23.1031335717775
3.4534930422826e-05,20.7863263995672
1.64869036287985e-07,23.1783922988215
1.44717375931071e-07,21.9379212850041
3.64949058026329e-05,19.5384099341654
9.8067216412483e-06,19.417980956345
3.67970568518664e-08,23.0769544247433
5.85193652253974e-06,22.192155762885
5.27355432885336e-08,22.9527066755789
0.000174314342045991,18.844349070002
2.72526708933123e-07,22.8403722519556
3.52864877792558e-05,21.155315484984
8.44142082821273e-06,20.1621959001024
0.000114299825606872,16.8614092942543
3.03779582822086e-06,19.653970869026
2.76396000463593e-05,20.9715704003561
3.57039350351036e-06,22.2457576478422
4.35687104268737e-06,16.137179612408
5.19331133172489e-07,22.8898702745024
3.499075877052e-06,21.5309490702776
1.60320505535461e-06,22.4802510889821
4.63878472657774e-06,21.9681385392657
0.00025284185632558,17.9089095868972
0.00175279972725755,5.92464896259919
2.01054432835842e-07,23.3193735910632
1.8384880719448e-07,23.1469308883529
0.000282471982930438,16.4542955182087
1.58789428229785e-07,18.9888470651451
3.92277151317452e-07,22.1525996607093
1.57421120426663e-06,20.5667293314331
5.52690642714033e-08,23.5278295152428
6.64771253367623e-08,22.1628334457811
1.82197834313287e-06,21.5607246275552
9.91645423593037e-06,21.9021935034689
7.48083815697736e-05,14.9929677592601
3.03883951098351e-08,20.2491963047181
4.52822659019543e-06,21.1105484131488
0.000129549060592153,16.7395223043664
2.89361467591867e-08,23.409834232953
0.000177036275193067,18.7307302736275
1.05559411243366e-06,20.5564398930608
2.53591859522207e-06,22.0016744669359
0.00037674765296481,19.6454436884034
1.62052428966743e-06,22.4698418693263
5.61426565459367e-05,14.2458911026737
3.56293129997198e-08,22.5115358756611
4.42969817964784e-05,21.0874371928202
8.88745930708381e-06,15.7348901078932
6.06946292734515e-06,20.8010931440549
6.98605596801188e-07,22.7916021175383
4.4921372608101e-06,22.2627880900094
0.000217931245846179,15.7661283984106
7.6261613858506e-05,19.8969817275877
6.88953497249438e-08,22.3482218268414
5.27957296656731e-07,23.1219503410148
3.61866381559819e-08,22.2722655962565
2.84767422352452e-05,20.7917372423703
0.000278843192657108,19.0422467596626
7.57475246848527e-05,17.8803004978425
2.53699210972804e-06,20.1747923161129
0.0006185259629469,15.2765743786548
9.42224401904916e-07,22.0389948317725
0.000704868650661362,12.7085461682561
5.23534357655216e-07,22.6112893123907
2.25699572438865e-05,19.9047785881935
9.96881220844015e-07,21.9903751917229
0.00152668691816936,14.784705573756
4.08490632213777e-07,22.8393204593255
4.03356699588755e-08,23.2152547812531
0.00132516010634938,14.9841682861748
2.5271265562294e-07,23.2863495871773
2.92633074315661e-07,22.7344693406983
2.62129106207166e-05,20.9407064473579
2.01321916630436e-05,20.362666493666
3.57552433888133e-06,21.4004968859272
0.000692345134398267,14.446013078157
0.000458895483028813,14.4669898524452
0.000842077208873384,14.5281363336036
1.09533697090587e-05,22.359920652263
8.59094866272221e-06,18.2521454468257
1.53323950489243e-06,19.232288512949
0.000264147385205532,16.7958753187516
2.24892963460886e-08,23.5532493073055
4.02022402198505e-06,15.7682165316358
3.90133557598609e-08,23.5288009180746
1.30216388681646e-06,21.4170566063418
0.000384459115052185,15.8547686056894
2.00724971315432e-05,21.1625486773503
0.00016038848116978,19.1878866113083
2.4939767460699e-07,22.6403539385432
4.09789692109055e-06,20.7859962510998
4.60105827572142e-05,16.967767447218
0.000750111926117294,12.1594130252215
0.000314551649748874,17.7346104958377
5.77007238145012e-05,14.7617249292356
4.07913183038708e-08,23.0449451443915
0.000207528138285611,15.5286187801132
2.97876675940291e-05,20.4306731334688
1.42517132156982e-06,23.0702383662575
2.34857245409003e-06,20.626746186828
1.3776082117173e-07,23.0754625419575
3.01274044415706e-07,22.0180549101297
0.000262208759856416,15.9987194083128
9.57385902468798e-07,22.706581501102
8.55165358438271e-08,23.3234368142139
5.67323855032206e-06,19.8521072478111
1.1840386708118e-08,22.4874315768707
0.00350499734070703,10.5131304156381
1.80248551072038e-07,23.4480793542174
4.30155969463694e-08,23.4913558165063
0.00015377431756035,15.281687461658
1.6552314299037e-07,23.485603643646
1.60436098308341e-06,21.3123714774075
0.00295516503219544,11.0173652973278
1.6987714697879e-06,21.787626815904
3.90658072605764e-08,23.5079122748812
0.000121535992517012,14.6252839888387
2.37721267216855e-05,20.6365491662068
4.15392695037177e-07,21.4379394944925
2.35195557814258e-05,20.4595346880998
1.02901288276622e-06,21.7404131608076
1.766867940815e-05,16.9406923215161
5.66410237992642e-06,17.3550651214119
2.78588336090257e-05,21.3913847866971
1.85528957593723e-05,21.8315456249967
4.8622600163424e-07,22.9156298305376
6.42232555908467e-05,17.3348737423903
3.72117149004298e-05,16.3481369862874
0.000815546323350124,16.4838833261296
4.72967329162889e-05,18.9177971816585
0.000589741843855628,17.6648115829361
3.14628318431312e-05,20.6632859055814
1.45066094586332e-05,21.9311316587374
3.88473728094528e-06,20.2498976407101
0.000115650395813541,20.105056892028
5.18133388620681e-05,18.4965200646243
9.2814118603931e-06,21.1524357660014
0.000565769558524847,17.4119018547789
1.71364972542392e-07,22.0783790975393
9.65195311728469e-07,22.1645384892385
0.00406615274707239,9.71751961194463
1.14408557496126e-05,21.1688569121169
0.00024386073297099,17.7422342595273
0.00014895247316851,18.4953331125235
0.000431685624354454,17.0604933121283
1.16166659090904e-05,21.7006441780729
0.000800005432291735,13.932137898905
2.29059129476613e-08,23.5396399859471
2.73799715036119e-08,22.7290871992609
1.4483882411601e-07,23.2560438860575
3.56969078698648e-06,19.7354804688487
0.000585531641345041,16.5170698182997
2.13989234564994e-05,15.3239367252117
6.29150181800668e-07,22.9178908722394
0.000702333339244411,15.8530596992232
0.000170946705973254,15.8578442456802
1.05328564689445e-07,23.4421253830752
2.00411467056433e-07,22.720195928151
1.25229722490351e-06,20.6705313847093
1.98743157410304e-06,22.4880162051795
0.000436630376808404,16.6610681585947
1.89237698586707e-07,22.5394288438662
3.40576933437e-05,19.2949662149022
0.000118418895506096,12.3282112223379
0.000402017290740691,18.6246635473703
1.31281169818487e-08,23.1344900927725
1.20254432355375e-07,21.5959532609917
3.73405251757075e-06,22.2026050615751
1.05686644066127e-06,22.6288550295555
0.000446588679925987,15.1637340536703
1.90704846779143e-07,21.8720313448289
3.13887565275796e-07,23.3319834295649
3.09101901677159e-06,22.6131091587649
4.70965481638592e-05,19.9219921705903
5.23009438614683e-05,15.4320914675561
0.000462018230086631,15.9818467001533
2.31986105636829e-05,21.3615323359368
2.86330648438841e-07,22.457714349243
0.000675252033248914,13.3756507483503
0.00211579181114258,12.207377140438
2.81615373950498e-07,21.4777288796176
0.000207091795942227,14.38399588195
1.67314666772666e-07,23.3826747398524
0.000112560931512752,20.6170550640896
1.863245733733e-05,20.9394517130767
7.48842986283063e-08,22.8103462535525
3.23643909949755e-07,18.2342470143425
1.59484073687568e-06,22.8290168345182
2.02787125522875e-07,22.0499690438368
4.87117971316369e-07,21.175093180838
1.34558580250665e-06,22.4662715197499
0.000302904701126474,17.7859694369199
1.83314355037135e-07,22.0477808823665
0.000110709867091119,19.3342002256703
9.90127138975271e-07,22.5427129997507
0.000400921392224647,16.6227248221783
4.47108980316835e-06,17.4343650522019
2.63246600526447e-05,15.8421664906588
0.000127853876718039,16.6249670428532
1.28284189911715e-07,22.0815463929519
3.54014531286037e-08,22.3302520318282
5.8757219231778e-06,21.5712959382444
8.85592105075009e-06,21.4355316559105
0.000161319343456357,19.7750942309505
0.000921437467336004,13.3946513631918
1.42127351474571e-07,23.2464453380199
6.28877254776658e-05,15.5250036710738
1.99617136297829e-05,21.2649655605933
2.4992418670743e-05,20.3422798175236
4.13774084309916e-06,21.6104445146391
2.53894659190837e-06,22.7139754297749
5.57253292522601e-08,23.3697947810348
4.58797686434624e-05,18.0531347140734
2.6734070621879e-08,22.7366623633971
0.000185526888820435,17.5973895103266
2.44255005376517e-07,22.4278013941396
0.00135349977879693,13.5030675118007
0.000299356414045877,14.646090622673
0.000118284801545077,17.6711322216024
2.85328398879188e-07,22.8994737754418
1.78530783850881e-05,20.7703387304012
9.08377458760623e-05,21.0808326446537
3.51805177038075e-07,23.3947035609527
1.70366879327021e-07,22.9178159471852
2.37720296845862e-05,15.912641740767
0.0010008559961245,13.9745794063512
1.15893855631607e-06,22.9785973880196
1.63095347708559e-07,20.9990252595663
0.000216653898384252,15.9412712067474
1.16028870215543e-05,20.3098140629696
5.98291939573895e-08,21.0203066258579
1.43447011886949e-05,21.7137141067771
6.62567996057775e-05,17.8403189986954
0.00016430249124993,18.126118778299
0.000248806499704731,15.7629342682013
4.69815478297713e-05,18.9458315151038
1.31474337173918e-05,19.8484692943078
4.2362431917745e-07,19.62506146096
7.47669295582705e-06,19.3221011701303
8.95205201314239e-07,23.0509321102632
2.90735437343258e-06,21.1600499574761
2.67601370160576e-06,15.6585192595829
0.000195428331248362,19.950165893208
2.38765468022448e-08,23.006055267354
0.000368740818342296,15.4335419522314
0.000975089193583197,13.7297702497213
0.000116370555707089,17.4163805614578
1.45418955104532e-08,23.4750499571386
0.000238439707840521,16.6812914551852
2.1033988423543e-05,20.9024502005263
6.87835547429252e-06,16.780828647457
0.000104303049805066,18.9361690708129
0.00100906980891755,16.0793155835396
0.000287880424011018,17.666039324539
4.79936429261144e-08,22.9633590228721
3.53483975410112e-06,20.6829924197054
4.83413764623805e-08,23.3014688534978
3.43768970696608e-08,22.6876460251955
6.15375762631446e-06,19.1011026676011
5.84218932190354e-07,23.0123011694055
0.000588995176378205,14.2331319513706
4.10493848610975e-06,20.8962144054503
2.53162254872868e-05,20.7255025649489
1.42078661996919e-07,23.3668615656195
3.5791557590428e-05,14.4887287675531
6.12864552341109e-08,20.9247848414989
2.85050898773188e-06,18.4592449991042
4.32156765678477e-06,14.7143759695193
0.000268931680768221,17.5427086185172
1.15448655213806e-07,22.3535860359729
1.31020063485624e-06,16.9047559502393
1.51382940258966e-06,22.208033294284
0.000139326480799802,16.2955609326061
9.65504884677386e-07,22.5441504158953
1.34493553586464e-07,22.5763213620186
0.000331903567791934,18.8606637987564
5.45331598131582e-06,16.0015339679884
0.000208335748422906,17.5373266578799
0.000762108668447465,16.9282491653496
5.07045662236826e-06,21.2331505383989
1.36861941327393e-05,20.8681457225486
8.4439909601065e-08,23.528053750552
1.13246000085531e-05,15.6224449302549
0.000123984580014768,18.8630334758027
2.2493901833947e-07,21.8557153097307
7.29347347315585e-06,22.3773352995558
9.24288688359653e-06,20.6084290367881
0.000961478286303613,16.9736478607652
1.88960196333186e-05,21.0293447804282
2.03593555915529e-06,20.1876506782413
0.000747841136201717,11.8584713512844
1.89237972752517e-08,23.4694700663211
0.000151567165955507,19.2146451714621
0.000190833712352368,19.009406000412
2.33141740574558e-07,20.1550461023798
2.896002416057e-07,19.4202176969969
2.7666597329021e-07,22.9145409789972
2.38860698077515e-08,22.5018183815853
1.68306511083375e-06,22.0750680788469
7.18209321459232e-08,23.4839668254563
1.30543969326011e-07,23.0026952875081
0.00103958268522272,13.9412618494488
3.71982919041019e-06,22.2962135259519
4.94226831844008e-08,23.1661124610915
5.20156093984919e-07,20.0168043785511
1.38155348435167e-05,18.8728651132572
5.19897838340676e-05,21.4293591408399
1.31439404884294e-08,23.6450843247036
2.27579124068186e-05,20.3705020429285
3.82976255273377e-05,21.1764644445488
2.97984217785229e-08,23.2992473102331
1.3728836089062e-07,23.3744826580526
0.000227097874874098,17.838823652698
0.000117643449781431,17.0796496161549
1.4620508480549e-05,21.2187180014663
6.16773584942397e-05,15.5872747359671
1.43619059607607e-05,21.8426928524897
5.8008150816604e-06,21.6995063908439
1.10237942584707e-05,20.8723760176459
6.59838129652201e-07,21.2848120699518
3.6366406197728e-06,19.7377703112291
0.000449286511832822,17.0350993719213
2.01948070988884e-08,23.6264575508177
5.29003071826637e-05,18.6476568377058
1.34044562521437e-06,22.7470099378871
0.000473006061275624,16.1438022100183
1.01838024847418e-05,18.7561471703435
0.000586285179595024,15.9031549627896
2.32737783989539e-07,22.9386809437738
1.32367930608442e-06,22.5971803132659
4.36916565111345e-05,18.0829516159856
4.65289828392757e-06,21.0818607881326
7.00447238555851e-08,22.7448492401937
8.11221787283299e-05,17.3271446919763
3.14027052551693e-07,22.5497055753079
7.15488799924421e-08,22.8395226039286
5.94543692957662e-06,18.3668759061003
5.39757598638764e-07,22.5730937583417
0.000610147909268761,17.2013694653413
1.1213777662278e-07,22.0727917862818
9.13027343857642e-05,16.4332479467088
4.12555286122254e-08,23.2451853707242
0.0013211843842521,13.4184433796121
3.29319974580958e-05,20.5280353295672
0.00056372572732412,12.7668641528588
8.01838729667889e-05,17.6106439900098
0.000136632153790653,19.9618538782681
1.48294275140087e-07,22.8179617360921
3.05992123271073e-08,23.5741509426353
2.06860626640684e-05,20.4447011698375
1.63434720777859e-07,23.0594801822003
5.54917262058253e-07,18.7159104605155
0.000116143070282755,17.6616991437761
3.42734174411394e-06,21.660289591728
0.000628354500333908,13.2244071020879
0.00110197168041582,14.3114928196132
6.47155441564041e-08,23.0427888597464
1.7340114013101e-08,20.5275122343791
0.000835876836410833,17.8667807285142
3.95694474610833e-08,20.7621758108799
4.1374988849646e-05,21.4311733034728
0.00189998768695323,12.3548010324155
1.23140605738371e-05,19.2392297234764
1.59879231856922e-05,21.1250394427061
4.97199062647136e-07,23.1278560079951
0.000300778206219386,16.7268403724952
4.7020896559669e-05,21.0623657565504
3.07931757044822e-07,23.0701031456714
9.31578512347176e-07,21.5838982086103
9.12076027016203e-06,21.8667896417133
6.65980527693685e-07,22.5043637733282
5.39323960425751e-05,20.3732276311712
1.00358593182128e-07,23.3291221114403
2.75298042368915e-08,23.322749106978
2.80420969547243e-05,17.0890233075424
3.38643226678274e-06,22.7148570004639
0.00180875282019299,12.6158280879323
0.000188696279490723,9.89538220255182
1.66134852260382e-05,20.1934061920822
2.79225596604981e-08,23.4996501674528
2.83632430813252e-05,21.4998421806277
0.000290402363137629,16.3269164630207
0.00064354092043686,15.3621923685278
0.000164633165327718,15.6544173630543
2.0768204941897e-06,20.5778967805166
5.10798233286992e-05,15.3775786128089
5.48012506730254e-06,19.4228684187544
4.57015498355007e-08,22.4685228084369
8.24177297196027e-07,22.2002667596977
1.05199987168639e-05,18.7441383747547
3.79033469067213e-08,23.4932013364827
4.64564187354835e-06,20.2254087319039
4.92073818725501e-05,17.7569078690887
3.34097736773782e-06,22.4499752147718
0.000233846818949622,15.5983450114085
1.56754196143684e-07,21.9584145032851
0.00182909086812586,11.8584346819855
1.75452768381549e-05,21.643340458638
3.66982106717551e-08,16.6678406903473
3.14711576809654e-05,13.9170240107484
3.43125924851325e-08,23.580811541353
4.63137090939351e-05,21.5176391919417
1.68065146516303e-08,23.1528189566162
8.58722284380363e-08,23.4940737602188
2.19850339058868e-07,16.4514106935356
5.08174887405098e-07,21.6228363898096
1.89591174727062e-06,21.3770039381971
0.000110351811408888,17.7957209646887
7.2603429244808e-05,17.1952810528356
6.81976910538307e-08,22.9780813898687
7.69553135230541e-08,23.3178856349481
4.48388279610968e-06,21.1193768549802
2.25404812605401e-08,23.3007022639792
2.66266586517197e-06,20.8220263277141
2.30802959353046e-08,23.3432751391885
6.81443152726066e-05,18.5289900565195
2.44873964942297e-05,20.0402162209221
0.00103150920026874,17.483863634974
3.49155554684983e-07,23.3154794515776
1.79818082321237e-06,22.4223494740823
2.34251534623963e-07,22.851920521894
0.000129039545933337,14.9025545455433
1.72780629274146e-05,19.9635503884741
0.00269907104011328,14.6969871333385
0.00020630669774831,15.9157570268907
0.000174864608099932,13.8713533870168
7.12780895328876e-05,20.2115257913673
1.48476673978743e-06,16.959299849113
4.30395469993132e-07,22.074003770272
7.96221395949253e-05,16.0092839937507
1.91044156384807e-06,21.0249006243776
1.99346910272856e-05,21.5657596304166
3.17007443663508e-08,21.9227022832836
1.56636871430092e-05,19.1724079018249
3.19284448564189e-05,15.6983261441124
1.52737775699415e-07,23.1030491559957
1.52537044327808e-06,21.0454639166701
0.00144148174244487,14.287656649792
7.84460724816931e-06,20.6976709719828
0.000112586169641355,18.46407657903
4.9365465551825e-05,20.4517169743769
2.907370193702e-06,20.2245288393446
2.5227970551579e-07,23.2734394245712
3.19182714206285e-05,19.5051713283008
1.10053660380106e-07,22.5850350569557
4.21017488654372e-06,22.2210454612029
0.00024279439660893,16.2586496137985
0.000106818922826473,16.3612033371884
5.23092810322309e-06,20.1114611443352
3.08351758556892e-05,20.3440944054185
3.33785457008664e-05,20.050667256311
9.96322560045258e-07,21.0269528420617
1.45777004491109e-07,21.8968858389055
5.7774682879833e-05,20.341258951882
0.000786663727176374,16.5720351110797
7.6812241520481e-05,19.9333018838211
1.1218641415859e-08,22.8380920683705
6.59948743276332e-06,19.0835013251938
0.000111008663280878,17.0337352612702
0.00025328667478395,17.6653427733812
0.000436330241027252,15.4619457899785
3.42449302991908e-08,23.3540616884763
5.49593492846624e-08,21.0440750007663
3.05982745826516e-06,16.6313375797772
8.73286733494881e-07,22.0161169631482
2.94211018411452e-07,23.2808024593598
0.000153089910553303,18.4565633147075
3.57991607058493e-07,22.9666943553469
3.87505307317454e-08,23.633237543754
0.000128354011063269,19.0742331369815
6.98025043073843e-07,22.9273731047517
0.00093571470146251,12.0326631260756
2.21826738748621e-07,22.7070655383938
0.000626742311424421,12.7476414315645
1.41723852546394e-08,23.682645469324
5.36578379433253e-05,12.7513175287781
0.000153854828415137,20.3240783463893
6.96046891379665e-08,23.3900059920355
1.25055970436918e-07,23.2111998086947
4.66177879074946e-08,23.417081525174
2.14229342874791e-05,19.613804202652
1.66270654413192e-06,22.9948999751617
3.66561349446533e-05,16.1759541339428
0.00012746306769653,15.9888206915061
2.26184523559384e-07,22.2788880920075
1.64323058616077e-08,23.2106040700976
2.41695865610678e-05,17.603198408555
1.13694409952913e-07,21.9521520058294
1.08785535258977e-07,23.3957412359028
6.32005129358474e-08,22.9920312136786
7.29182700670445e-07,21.5689651230155
6.01953251757832e-08,20.5894117476014
7.88028876683293e-06,20.2652837856785
2.88020873173657e-05,16.7578868265568
0.00038895993305409,17.5085718032692
2.01720623271001e-07,23.2905459937308
1.04970454715423e-06,22.2560214508095
5.161250223329e-06,21.8282619223855
3.22973755021469e-08,22.5980760856687
1.79670538103426e-06,22.1025729610923
0.000451039536403673,14.1998791794428
0.000195001961578863,15.9072039587616
4.74720957424575e-07,22.3943873231333
1.01909884860487e-05,17.662630826627
0.00038294521577656,10.701974529251
0.00010682381063727,19.1384895744828
1.61005087777204e-08,22.7020681241103
9.64878652087291e-05,18.8248825106026
4.38698179732939e-06,19.8995062865852
2.86705337705762e-08,22.456837051546
0.00039102070721225,17.152173829547
5.68628817232566e-07,22.5687692791689
2.34276083230389e-08,23.4619712736393
2.71979141083602e-07,23.1707284866553
1.19641225061835e-06,20.7469754239216
2.26206661140514e-07,23.2847224838054
6.37200384129516e-06,21.3588387747616
0.000232266076894239,18.6850978623611
8.03523587332473e-08,22.9147833656094
6.77376866273275e-07,22.2388464119201
0.000783847799156642,13.9079884383079
2.71121794619401e-05,21.1695373720733
3.6961280582768e-07,23.1028438130149
0.000293044014363007,18.851470390449
1.49013288351806e-07,23.53992716258
3.29451096482581e-07,23.2638717933363
0.000642317946734061,17.1904780316728
5.14876225133866e-08,22.5812205229529
1.48360544190282e-07,20.3388621039038
1.32762876675512e-06,22.4679023511673
1.5802589004481e-05,21.7098015918984
2.09930173713478e-07,23.0523633970326
0.000734692098982721,16.2045000524906
0.000172992265737289,18.7921369285544
6.95139563067139e-07,21.3258266323754
5.48563961299052e-08,23.4276572641904
6.94614312435674e-06,22.5540629066074
2.17443046251959e-08,23.0712666599786
2.63890938536316e-08,23.6322044779311
0.000135813278014072,17.4639986458168
0.000106753822244129,17.3065592071184
1.96980185467717e-06,21.5858050452567
4.7364419173923e-06,22.2463384895366
0.00150162711686424,14.4206547835643
0.000312466337452611,16.6614610242957
9.72727879288072e-06,21.5906528844515
0.000667869980288853,16.0741456402049
1.17152423208835e-05,18.8417266039765
1.01859918696112e-07,23.2371332357757
0.000606457362458954,16.6639342895649
0.000114381864078079,19.4517553541425
1.98222568413659e-05,21.0877957778196
1.93902112132217e-05,21.6657963018294
0.000399006005356277,19.2338254098457
1.00121936747892e-08,23.6269175366145
4.9919739841454e-06,22.333661395543
3.91191930472555e-08,23.028449282033
7.9246645584888e-06,20.6256217329635
6.40789866049419e-06,21.4120739845553
5.56070195179801e-06,21.0671030530879
7.25932443661837e-07,20.1604300365384
3.47603220690339e-05,16.1666896865082
9.55226401288391e-07,22.2845757931102
3.32497604271377e-07,22.0235518442978
0.000961925298284953,15.6948178776962
4.41350580901553e-05,19.2059127904615
3.04757105619051e-06,22.3233374956692
1.42918208854186e-06,20.4895851377952
1.94191976871809e-07,22.4858697473972
3.66525314920168e-06,21.6993569659974
4.41827567338743e-08,23.3297375725179
0.000625000723567802,14.6460243047181
7.98676074020959e-08,23.5820099322379
1.21480695237282e-06,22.776439782617
2.69938904577093e-07,22.0017811516774
5.44054411966132e-05,16.6674562764104
2.64425196731022e-06,20.4795847935545
1.01375242352795e-07,23.3732815475281
2.86371644926273e-05,21.1412284747061
7.61315828613224e-06,21.1854654485357
2.02981270035043e-05,20.3715836344569
1.91886726082888e-07,22.8519659281626
1.78228077087155e-05,21.2707064932949
5.08398728024254e-08,23.6245408007282
2.21362960287686e-06,22.3814023831687
5.52131379677227e-06,20.4284211928832
5.35604648134469e-08,21.1029809597513
0.000202598586435007,11.7626639079941
6.54071977278976e-05,19.6404244889913
8.83709725556619e-08,21.9535548840781
0.000114896613180756,13.3538614282353
5.27227442272111e-06,20.9945834997525
6.68447174423876e-07,22.851675377445
2.54787781563865e-08,23.3316820002886
1.15093059595994e-07,23.3809352629047
0.00121861816389161,9.06202716493788
1.07723496960033e-05,21.1375709285927
8.58056791205973e-05,17.9767486454576
3.75359243085275e-08,23.4292755618376
1.28494314534082e-05,12.340256200848
1.52718173572578e-08,23.6770795484909
1.49487766624771e-06,22.9455283140003
3.70787588359147e-05,18.8495674906592
3.97610834489415e-07,20.4444973853018
9.75213872689116e-06,21.0670520471117
5.80901947907845e-05,18.4064881606864
1.30268048124238e-05,19.6121554796725
0.00204378635434634,13.5560732558171
0.000326135148679042,17.447207318036
1.28099778746333e-06,22.32653911762
7.62330375454966e-08,21.0966386530945
1.32425586068586e-07,22.6941991701351
0.000119717643536035,16.7108977378118
1.56734599348938e-07,22.9432922150612
1.37869511152834e-06,22.4982450577213
0.000115785305972854,20.2114372833935
9.90056571031509e-06,19.1876280952976
1.91757774909561e-06,17.1146087888136
9.66432063000354e-09,23.6997179971512
7.64922714416431e-06,22.312535359383
1.53479205877869e-07,22.6812108280745
0.000360116812571501,15.8990789741393
1.39392288962182e-07,23.5480024806741
5.16836177598662e-05,16.6943775336598
1.7886414979938e-08,23.3380027128028
4.00917674932543e-05,19.3681754057046
8.42590193770915e-06,21.8823372614673
2.14861617340434e-08,23.2144932057518
2.04963596685027e-08,21.9523584361568
0.000476998377291096,18.7600575843769
4.20965764104811e-06,22.1224976117081
0.000120526001654847,18.5063665709703
0.000152189552903741,20.1231969624585
1.68849651411994e-05,18.3661602410705
1.43061621288031e-05,21.1361029750709
2.96334992570715e-06,21.5135722178274
3.99566970165067e-06,20.7362123098809
4.56499277716026e-08,23.4096410392239
0.000116979647202492,18.1045938260036
1.4158554391908e-06,22.8315742660142
8.20308817999011e-06,21.0802118003193
7.14800590313024e-08,23.3091509901276
5.36612715871771e-07,22.0361893910385
1.34798993890822e-06,22.4513226026947
0.000328895429253258,15.8201677226387
1.07853248680005e-07,22.8288390826383
3.56934760286242e-06,21.9780852190061
1.39636311568549e-05,19.8961913437685
8.9520286315049e-06,17.8575421482143
1.81180843369339e-08,23.6384785898779
0.0022822920843521,14.2882968346351
5.49118427635541e-08,22.9443476746212
2.31780465867094e-08,23.639215958549
3.23267879550833e-06,22.4126117431371
1.0720436131372e-05,22.3273352030059
8.33430264511131e-06,21.7596947108618
2.81797131122205e-06,21.8123204412572
6.14373134299508e-06,22.1186577937145
1.98942451293763e-05,20.0207020576426
8.28615315482797e-08,23.1721589203542
1.34129483099535e-06,16.3841791332126
0.000134845739881668,16.4259358924316
0.000630081800731496,17.1648822116966
2.08750395886181e-05,19.3056596267173
1.70590554576731e-07,23.2391681552273
8.50850209031729e-07,21.2658354123855
1.4809242668386e-07,22.7719549134587
8.33327151975829e-07,23.0105721253826
3.36129501151303e-06,22.4170049746989
1.02023481196479e-08,23.6815170378592
5.92754088762031e-07,21.4747816509279
3.3863540789775e-06,21.6871839963553
2.56241451245594e-06,22.146797928273
7.96570169763531e-06,21.9668380396623
2.58055716867544e-06,21.9519158453586
3.51201840325902e-05,20.2763840917479
1.30575811437371e-05,19.8328879362523
1.78987024051521e-07,20.590955479248
0.000355055925585332,14.1190892833657
5.54985991387012e-05,18.5881122141257
2.6785727940315e-06,22.6761563802988
0.000683362276483878,14.3561757481398
0.000192223765471797,13.4854092683181
1.62548956085627e-08,23.4990585286871
2.78079510211394e-08,23.582312110179
7.15990874239225e-07,21.8927539499462
5.32441150382643e-07,16.2420591217306
6.25620884831264e-06,22.0776940157234
8.02253476294079e-05,17.6981238253366
0.000478401039123061,12.305742178199
0.000934449188180677,16.1590136843465
3.8296975630566e-06,19.0819141658929
8.36586012672361e-06,15.6862922911694
1.12468297429872e-06,17.361693209231
3.28687021244804e-07,17.6815780647204
7.28579729248381e-07,22.9386843687882
0.00198919143313037,12.4430193110275
8.707950233375e-07,21.5697071491968
1.97216331616769e-07,23.068007788085
2.61760337596991e-05,18.6429041273304
3.62873843020102e-06,17.7375680836043
2.21691220881962e-07,22.3354829378724
0.000265419536992815,14.526261121681
0.000243075693392136,12.9634074237677
3.93611522934703e-05,20.0260690806335
0.000405687604644102,18.1299086369194
0.00104734662203929,14.1596144685308
8.73870477368027e-07,16.2868959059773
0.000680993290497627,16.3907088861953
6.57246695086364e-06,14.8090506777951
0.00300580575750815,11.8822883537575
5.74256008651844e-08,23.1663101238914
2.51120493267395e-05,21.5247928704985
6.26322257769737e-06,20.3754724976379
4.15246650207212e-08,23.5149535722227
3.39716378955266e-06,22.0247116713034
2.84541772089825e-06,20.4406514048288
1.45628316122286e-06,21.5751302660292
1.16715221935282e-06,21.9524715227466
8.35151413057824e-08,23.5037084809918
1.59526428357193e-06,22.2542319711984
0.000564269417355491,18.2800960240273
0.000173850736429192,17.8507223130661
3.6191741032862e-08,23.4107768605711
6.40561770536248e-05,19.9275445950844
4.36397309032839e-05,15.9425156965432
9.34248913385611e-08,22.2189914227863
2.71277701198503e-07,22.2241567060643
3.24359010775348e-08,23.4712224106277
3.29327636859737e-06,22.498432269771
3.92094625504306e-07,22.9449932860112
5.83756601087451e-06,21.6504900984789
4.13286003652126e-08,23.3219962735394
9.06479121928104e-05,18.47031041841
2.94185996740263e-05,16.4348726818552
0.00140328311287201,17.2685101112678
0.000758900097702618,14.5027524265242
0.000111058086383298,18.6037143565435
3.15363240517774e-06,20.6650489425536
1.59345652127001e-08,23.6704484812912
3.12984031772866e-07,23.1910401358843
1.86514373911062e-05,20.137279564781
3.95689024233213e-08,23.5782530938118
2.55776406227906e-07,23.4011915414924
0.000872572545757591,11.9349301116923
2.84211187184458e-07,22.2734589629381
1.80072521846212e-07,22.2541805348673
3.71153352327368e-06,21.3630802998317
1.07987690945655e-08,16.7751722323964
2.49107180229473e-08,22.3376385655258
0.00172481408933,15.1840419086454
5.9062163966362e-06,21.4445573938488
8.61344073058803e-05,19.6373247058323
6.83135119870041e-08,23.4478412889803
0.000556738738846349,15.0429107586558
0.000762430888813715,18.2627260139664
0.000367087366638144,16.0058316200041
0.000523764063246455,15.3234666095211
4.3133201671913e-05,17.0578891374621
3.1050357822274e-05,19.5597313922238
0.000179510213553669,19.8571535137494
4.75197847240372e-07,21.9530333193239
1.67557633512359e-07,23.0780503478561
2.26369305351657e-06,16.6974195321153
0.000461431148050959,18.5933676962396
1.59532736139916e-05,19.1266851669452
0.000694645891792138,10.8443017018999
7.03838902222354e-06,20.8214955548916
4.39864421337322e-05,16.5295555235852
1.36528785830214e-06,22.9848772651951
2.31895746715312e-07,22.8440370708133
0.000611406885761205,13.2446066782256
2.0193793533118e-06,22.2482321838044
4.80254574426891e-08,23.4276053083775
0.000497558012226588,13.9471370019702
8.85209092650721e-08,19.3712527569293
0.000468806668166552,13.7635679503489
4.80938324306625e-07,21.2843871568115
1.04259612380545e-07,23.3621741495145
1.77662149319555e-08,23.6336928975053
1.12725451141656e-07,23.235380960224
9.32891997181859e-06,19.3812077381915
0.001372782782831,14.4792523843034
2.99161801835575e-06,18.587804383001
0.00250780175786463,14.0539146568061
3.93846590672111e-06,18.9845549364426
2.57000646172187e-08,23.4649715734997
2.26925470856741e-07,22.8058967193381
7.3194261289382e-07,22.4695600071954
2.78178309036225e-08,22.4826413135681
2.85490893225078e-08,23.5947755439585
1.35994081218164e-06,22.923519887185
8.08125375039131e-08,23.3151863671133
8.13391531486857e-06,20.9827478469165
0.000211346648451028,15.8560542134831
0.000619222101491863,14.2068535222096
6.88974356694109e-07,22.2421924574324
3.49061323833674e-06,13.6516950709677
0.00025810200301794,18.0401368787388
0.00113265109827307,16.683111719182
0.000339847978156794,16.7641925403091
2.86606386364979e-07,23.0912167193628
9.23051093460055e-07,23.0129660143521
9.82568415866727e-07,22.4165407337356
0.000138505282526975,16.4025878393617
0.000475634833160455,16.985722709475
2.19272583156458e-06,16.5098374713644
1.12898343348896e-07,22.0664398080973
6.39214454675948e-07,22.1443973013198
0.000881141346391004,16.9125083264018
0.000453872544985876,18.1115693070466
2.70655346578241e-07,23.1233823688096
9.9090202661478e-08,23.403228049947
9.07651315696262e-05,19.7768778434738
5.12690811768124e-05,14.6670574020309
4.37333267749814e-08,23.5456824676095
0.00085453046491221,15.4132373745749
0.0005689104921241,14.5539268217203
0.000946055338894025,12.8066089618675
0.00151441545618324,15.8621659135401
1.85430013275721e-05,20.9786329276939
0.000111086090471604,19.535244999339
0.000554716963109518,17.3460767377754
2.90776339190228e-08,23.5787428581351
0.000191847846170448,14.8067070563228
1.00891083828395e-07,22.3278132611648
0.000289897225330941,17.2138948345852
5.81282031455162e-05,20.4696866624379
1.03201658918881e-07,22.288861672753
0.000795156369849072,14.1272261167552
2.42300773443166e-07,22.1783048417765
7.30460220382096e-06,19.3865458102617
5.46792643135296e-07,22.9919703095382
1.04794032177247e-06,22.9079873502267
7.46595600629986e-07,22.1590554002772
4.69727125014995e-07,21.9332889059516
0.000141180907919495,16.7038800717962
2.59689624311302e-07,19.1651970751844
4.81344638033465e-08,22.859619131697
4.19039354366418e-08,21.7911210283021
6.66646877256105e-06,20.5025100394223
1.32271084493901e-06,22.5752239848663
3.41413193718514e-06,19.4544583016396
0.000492304790341639,16.2752700753789
0.0006800033195022,17.2867424915653
4.85951347636527e-08,21.6915043349532
1.06457462698897e-06,22.4350880141837
1.33213147253212e-07,21.9905627628262
1.82056931412326e-05,18.5607138460077
0.000741271493354617,17.8968351532634
3.25860628646357e-07,23.0309061454303
0.000190375942256183,17.167325670428
7.8063039135958e-06,21.7567224732009
1.67381016831609e-07,23.3803641309351
1.26446994994942e-08,22.1654493928201
8.38265830779992e-07,22.4425009395906
8.71236063985073e-05,15.9433654515224
1.58927592468305e-06,20.4104303257556
3.84358148338492e-07,22.8316164509868
1.75009919907312e-05,12.0080735269398
8.37606685825821e-06,20.1355218906938
8.48960919953518e-05,19.7678917032854
2.4056887431202e-07,22.8254051377608
8.23236245150966e-07,21.6072920550137
1.45026098901562e-07,23.3316528660214
3.24578010768901e-06,21.2292887239188
0.00146911562089249,12.1338389700021
8.40874681284204e-07,22.9591634337384
0.000504032395050381,16.2089571293761
0.000401524500741242,11.3514451974704
2.49025256636999e-07,23.0411973765239
3.53870657415839e-05,18.9798627558752
7.38759366079134e-07,17.9326344017343
1.78439021428307e-07,22.1601698082817
2.036387484087e-05,19.4905403289739
1.39220213368304e-06,22.500526270084
1.31523809471716e-07,22.2958397766695
3.09015614232521e-06,17.7646116176866
0.000722909802188898,16.6978985401109
1.37124086608627e-07,23.3298286040524
2.64845703191304e-08,23.5198494252807
2.53300678082038e-05,20.6892435904222
1.12036138766437e-05,19.7078885301227
0.000116356018785679,16.0869857237064
1.05530400820714e-05,21.0497020167258
5.50119890321133e-06,21.5658738858403
1.97001927911413e-05,21.4007790205314
6.97147872958891e-08,23.5408860341881
0.000208525515295115,18.2654854958458
0.000586124640037922,14.6125073203059
2.28100081354816e-05,17.3717327998075
2.65712447332666e-06,15.2037263371563
0.00105477916918885,17.4124464982731
0.000354933023464047,15.2809323694925
0.00213393960918886,10.2048452587788
5.62565675835623e-07,22.8886250411347
2.9904257002552e-07,22.9630983347148
0.000165839961647155,16.0013674027912
4.10658635708618e-05,20.4416190210462
4.40306268537962e-06,22.2897021585483
0.000259354091355143,15.8622865071503
8.04669764719467e-08,22.3649130550756
2.62129931482895e-07,23.2333637107908
5.73565883153353e-07,21.171634145502
6.72408292438445e-08,23.2423265965321
4.69066951713456e-07,21.7323402847869
6.09245967321396e-08,23.5662098672793
0.000624222208256129,16.2891388753171
0.000234721011433161,20.1277652797365
0.000207260352566637,10.0426418389886
1.56696698572316e-07,23.3458553667654
1.96444097999369e-06,21.7487847133607
6.42924679286027e-07,23.0180385854194
5.07053084255721e-05,19.2535384276774
2.1912214123336e-08,23.3740456796943
1.33727778113084e-06,23.0022395543314
1.2144827714937e-05,20.7447723451768
1.98010607058171e-07,21.6717877164001
3.32190454888809e-08,23.3424538487526
2.15255676315377e-06,20.8195048677817
1.80198082942125e-06,22.7666528205916
1.0273570357392e-06,22.02327111535
0.000248908084438431,18.5011266300183
8.99647724831813e-10,22.9314962058116
1.28483894488955e-09,23.1110859866049
7.36605806908286e-09,23.6600558494002
4.35268725743225e-09,23.5762969624232
1.42606124307213e-10,23.8551209528597
8.29715483339314e-09,23.5716693198218
1.84518881970615e-09,23.4443777820271
1.61155851959201e-10,23.810510868914
1.36768231319924e-09,23.8145531472741
2.02188856556677e-09,23.4254175645298
1.47665684718068e-09,23.732549662925
3.99819769376182e-10,23.8419500307948
4.50350069736899e-09,23.6416912890127
3.91007658156992e-09,23.6629350336222
7.5205646353961e-10,23.3731963194194
8.99789943016655e-10,23.4569351299553
3.51049869039096e-10,23.8448390800768
3.34868398659035e-09,21.3680237516768
1.48516665196424e-08,23.0085334345954
1.77703991517629e-10,23.7337724439865
1.05723208887016e-10,23.8486594276913
8.65188227365918e-10,23.812084320518
2.41497945703015e-10,23.8474594299782
2.50345947774165e-09,23.6458279908175
1.99039359230758e-10,23.8571598524582
6.11830781429443e-09,23.5567701940721
3.77555417581797e-10,23.833742056419
1.55173656396765e-10,23.8053383077987
3.5738510860853e-09,23.7480429586406
1.01511090146598e-09,23.7868125501918
4.54734664119953e-09,23.6246282977497
6.26574666746821e-09,23.3722944227344
1.37127560735016e-10,23.8294051198704
5.28594521262011e-10,23.5668526953677
2.94947204793257e-09,23.6429310652757
8.51288428691641e-10,23.7362692158042
3.41550703078343e-10,23.6279437040256
9.05476927916833e-10,23.6720536238275
2.74325773441287e-09,23.6005468561556
1.04779062551801e-09,23.6646370263977
2.94420195482498e-09,20.5605111325276
1.39542836432665e-09,23.6691521273557
4.57407136557979e-08,22.2828055801599
2.4021404398028e-09,23.6856919343039
3.42994531580306e-09,23.7625472528074
3.96380841151249e-09,23.718085694801
8.22230878735337e-10,23.8282850484965
3.91107183484263e-10,23.8554734390417
1.07289455424724e-09,23.8304816133478
1.13627550043903e-08,23.724776522772
1.38337126507689e-08,23.553494337163
1.72014179713423e-09,23.7296178709915
1.67319849863222e-10,23.8565805259189
2.2842717511005e-10,23.6109346599221
5.8573907282233e-10,23.822656257641
2.45191733809455e-10,23.8361942190159
1.66866186454808e-09,23.6419479257218
4.24888237523779e-10,23.8498327306642
1.78768379407415e-08,22.6170634970162
4.83130151320938e-09,23.3285399252049
1.21022525015291e-10,23.8373814690548
1.99464474927656e-09,23.7923345391677
3.08389603937767e-10,23.5964543561348
1.42088674087317e-10,23.7684786035758
7.40365315042992e-09,23.535224454868
4.44208946373921e-09,23.7503584364259
1.06072008702811e-09,23.5383718011634
1.51612353718333e-10,23.8601402184803
1.16173793359971e-08,23.4729264354935
5.58770259611319e-10,23.5021919559278
1.82349012326055e-07,22.715753157385
1.34240276737149e-08,23.6533095616612
5.59085923593831e-10,23.7386603112861
9.50305782870697e-09,23.5406459445001
7.00206432074887e-09,16.6288375000833
2.63435635839588e-08,20.9573916811803
1.29363778129189e-10,23.3447515113702
4.44741699595663e-10,23.8106360920232
1.14196309465354e-08,23.5344389348238
1.72285375361377e-09,23.6983774974543
4.35059792448907e-09,23.5267631414734
3.3912665959309e-10,23.7932121755465
1.59538796546473e-08,23.5095921616717
1.8538453437828e-09,18.8205801297753
2.14447839881209e-10,23.8486617424408
1.06390828033769e-09,23.7010337832686
2.00001440416278e-09,23.7603596362836
5.39718345806118e-09,23.423931087919
3.10747537118104e-09,23.6617083207969
6.62404931258637e-10,23.6981145149193
5.08539997551274e-10,23.1674646847781
3.88264390076263e-09,23.1820182074787
2.10006296546786e-09,23.7791984631227
7.52231437693252e-09,23.4929211957716
3.81246738060632e-09,23.721483657929
5.93015579853389e-09,23.7431929905893
5.41884738844395e-09,23.5616143714299
8.60999522034261e-09,23.6918185134382
7.82456563480938e-10,23.5730831148263
7.79395769553251e-10,23.7913071443537
9.8755575458691e-10,23.5174453554878
4.01780407970238e-09,23.5706500457296
8.21897009350062e-10,23.6549907064124
1.60706213834394e-09,23.8145547159052
1.46771309011558e-10,23.8225171511278
1.55488316036742e-10,23.6709532876664
3.08767384161479e-09,23.7594505916318
1.78003512920686e-09,23.525183825328
5.94633455728956e-09,23.7080963946401
7.89354205497096e-10,23.7651719851993
1.28765684097623e-08,23.4250849077804
9.99104475690252e-11,23.5983402352583
2.39105342037592e-09,23.5342053641223
2.17974161340683e-08,23.5549026139473
8.73421216418707e-09,23.6175152431739
1.62777560790462e-10,23.8375816605084
4.86941242543577e-09,23.5491384649959
5.596348767135e-10,23.3301954752948
1.35185329769532e-10,23.8399816406559
1.42333160477588e-10,23.8401393619312
2.53068270230281e-10,23.7064569535769
4.77252012831478e-10,23.7714249537302
9.5528291874451e-09,23.5321362581888
1.78137390744983e-09,23.7834027663079
6.34721265354055e-09,23.6183845805773
5.40210018543928e-09,23.5903043824971
9.38599842025217e-10,23.8162390310229
1.61478792485792e-08,23.225266724706
4.82198882526579e-08,23.3586963211628
8.32349554806286e-10,23.8248918651097
1.28971070356535e-09,23.7842836927376
1.54430001229755e-08,23.6571107673924
2.3141921024048e-09,23.60341392423
3.78651543712287e-09,23.6174799922638
3.9921291576104e-10,23.7971314971638
1.39208405714566e-07,23.0690260104813
1.41854603373563e-09,23.7720793810309
8.49751263665221e-10,23.8218199811757
2.32016748910069e-09,23.0640911606426
1.49853465547882e-09,23.760834954431
6.57193243628799e-09,23.5271678915923
7.01894701578028e-09,23.2867560154259
5.88284971879376e-09,23.6833100494368
9.793914925712e-09,23.3917862763106
4.96837407622463e-10,23.7529837264967
1.5125450081639e-08,23.5062088051478
1.02680113363601e-09,23.7561479890527
5.423006295569e-09,23.3122226448785
3.22766568257323e-10,23.8331634021501
3.32986871637347e-10,23.8133268469784
4.08512373590212e-09,23.7417109041085
9.19099170921356e-10,23.7959099435051
2.51591857781848e-09,23.4827430156172
6.83895727588913e-09,23.7163153163295
4.45461368566645e-09,23.6814920288881
1.32889610825678e-09,23.5755609332001
1.1540157024642e-08,23.6799507698727
2.34716771314583e-08,21.3785755257784
2.77729923603728e-09,23.7803613484496
5.95219737117271e-09,23.7097493142171
2.52773468670311e-10,23.7324975619628
3.8629569872328e-10,23.8207084099489
1.75131259776245e-09,23.676913543519
5.0490746780598e-07,16.179065330421
5.64422222554609e-08,22.9840229189141
5.46119230421472e-09,23.3996847490715
7.61441140601423e-09,23.626764885379
3.21984160285558e-09,23.5833935794765
1.02604905158058e-09,23.0581910271613
8.27893426174238e-10,23.8287032058277
9.95845867896549e-11,23.6765716175858
1.45618180880194e-09,23.6471047521428
9.28613398590668e-10,23.8098806000604
3.17503357309258e-09,23.318192052777
1.41265701590441e-09,23.6718996687947
1.59073542408628e-08,23.6841335553096
7.04976889919644e-10,23.7719595742827
2.59956281045665e-10,23.835638712242
8.50416106354064e-10,23.6463664056237
4.22145274069532e-09,23.7519510986682
4.8231546386552e-10,23.7863516680343
1.45989175016621e-09,23.3070685661085
4.04973752418072e-10,23.8321814314301
5.42891421647448e-09,23.4725572113044
6.50278378786985e-09,22.2251228224055
5.22162215450374e-10,23.7025464631491
2.04181531936964e-09,23.7060385594231
1.84643380625307e-09,23.3172920608583
9.44299388598795e-09,23.2821228724297
1.26038816161344e-08,20.7233072504189
3.09869491008208e-09,23.5320404010765
2.13659060787696e-08,23.5373280299424
1.03900168524855e-08,23.5780786498083
1.03507208559832e-08,22.6117362423892
8.97529772041938e-09,23.5471958121211
5.64930635431518e-09,23.4477963003342
4.41643374434955e-09,22.9785336802057
1.57053722941259e-08,23.530750446443
3.96591547110919e-10,23.6099153247145
1.71209820691991e-10,23.822534304211
9.62184569211019e-09,23.0692192042104
5.24608651037388e-09,23.7185109313442
3.15421793945536e-09,23.760473272913
1.54712479949884e-10,23.8488371311881
4.01220972810066e-10,23.268568567752
5.6808411282e-09,23.4875185017016
1.46927436325668e-09,23.598259351443
4.46108539851014e-10,23.6871819683459
1.39434208251346e-10,23.8396193148786
1.53904301565646e-10,23.8295691080309
1.8157029780367e-10,23.3978633136943
1.54182202548839e-10,23.6391316955559
3.23831365645269e-10,23.7626879024869
3.07181137886892e-09,23.8077971396244
4.460805349334e-09,23.6945603736823
3.53195226070861e-10,23.8035808450692
3.19852644258336e-10,20.7683940046924
4.9671280545498e-09,23.6474932990152
2.40559962051105e-09,23.7430548797494
2.21584090335136e-10,23.5666811696292
3.56672560091839e-09,20.951797339094
3.63694394952762e-09,23.657798207248
4.61485035904089e-09,23.6824569101869
6.63605386309593e-10,23.8116447778553
5.62877785490916e-09,23.5146754483231
5.13568600769927e-09,23.7613503617987
4.15675935313037e-10,23.7989733298385
3.40403061088022e-09,23.6185203843071
1.26166581622325e-10,23.8384936259718
3.92441388480696e-09,18.8238975248513
2.51603065983843e-09,23.75877097456
1.30368903975459e-09,23.7718722249569
5.46105652847172e-09,23.6112753075229
3.20535247470481e-09,23.4358458242096
2.10789629201582e-10,23.8486920073448
1.54507425206897e-09,23.5196931962421
4.56942654057493e-09,23.5473870425148
9.35368789124796e-09,23.3976312887055
1.58397209562246e-09,23.7570632598459
5.86458104188883e-10,23.7401634062194
3.00095941140116e-10,23.795609046443
1.7001936435176e-08,22.6841649959197
7.92141899473292e-09,23.1007862273529
1.04538102391861e-08,23.5349799241204
2.51205195902302e-10,23.6983280983064
1.60949526497098e-10,23.8405638116123
1.71837487231753e-09,23.7984115256218
2.81514660577414e-09,23.6317890835296
3.2197829998166e-09,18.6782668532627
7.8216178596851e-10,23.8076239994181
2.31454671094504e-09,23.7208131903566
5.24698165687215e-09,23.5552879166054
3.50362961836662e-09,23.1345995302579
1.56874903860179e-08,23.5896259622705
4.13943058638948e-10,23.825432724536
4.36267804109668e-09,22.9538049847426
1.58570208459439e-08,23.5688466266919
1.01005824584644e-10,23.6944811679967
3.7045679424295e-09,22.6046252657403
4.66264455007125e-09,22.8305219055192
4.32057797929935e-10,23.7829509012329
1.25529547798346e-08,23.522761268097
1.95268400581568e-09,22.6197745881535
1.68231537374032e-09,22.6646618105115
2.40452307673763e-09,23.5113547555566
3.62774387614826e-09,23.3842851688793
4.44794357890284e-10,23.8000770197125
4.18318772700937e-10,23.8212905452546
6.17977119684568e-10,23.753501985921
2.75068534357326e-09,23.7373509779467
1.71210152821851e-09,23.5060191408387
1.55841055706816e-09,23.6906628957626
9.96544815991308e-10,23.6968273283086
3.73702532285947e-09,23.7526675250952
1.09217292457833e-10,23.8731085273899
6.46337065313528e-09,23.6823445264252
1.77445223111947e-10,23.7866879815277
2.09258451038888e-10,23.8605578665157
1.10823479149297e-08,22.288284559104
1.6040978126887e-09,23.6720754369673
2.86860046145295e-09,23.7806254794467
3.11316829477009e-10,23.8157140692656
7.57854622193097e-09,23.4254676639594
1.31113095760701e-08,23.4507799742327
2.23671553397258e-09,23.7595114244707
5.23576722288226e-09,23.7052476357503
1.2710860751712e-08,23.6718511379962
8.46933038951937e-09,23.7399043376227
5.79290837922585e-10,23.803100866865
2.4911843472503e-10,23.7819651540844
4.01289885437158e-10,23.8056001113139
2.3233914310269e-09,23.8321350651389
2.28085019243036e-10,23.7040096827663
1.05441507583016e-09,23.7695076026717
2.78880980552686e-09,23.2718872691718
1.20282601845944e-09,23.8096546458779
2.06285857088535e-09,23.8295687235125
7.27692104020766e-09,23.7706067878241
2.52474518936216e-10,23.8481363757934
2.27047331704419e-10,23.8353524956318
7.08536124233338e-10,23.1089923173342
1.41468955350314e-10,23.5051626555153
1.14815602235813e-07,22.2906807781019
5.79639296923542e-10,23.5510820498821
2.74069301626407e-09,23.3545451553568
4.28450060056036e-09,23.7366672584971
4.50409665071835e-09,19.2244165541285
3.37851746041974e-09,23.7362477311601
4.50277207094239e-09,23.7952425469865
3.32304936524187e-10,23.8578976616701
5.72814135708242e-09,23.602239780919
5.994212808822e-10,22.6053353539809
1.82983260423458e-08,23.5045266392585
2.07072053495087e-10,23.8226973450811
1.09669962621003e-08,23.5549214859039
3.93695411401783e-10,23.7799622005847
2.43648565901996e-08,23.3948719392431
8.22635121449639e-09,23.6163123679393
8.43028386317001e-09,23.6373869041063
9.70560955394556e-09,23.7202571131713
1.07278055471949e-08,23.3078502409692
1.37070763662197e-10,23.8518528601653
3.45792242174234e-10,23.484327154794
1.06949406615494e-08,23.3030662878419
4.57651646695375e-09,23.7255845817025
6.82201866253695e-09,23.3942601476418
2.37841192338933e-10,23.6770352372082
6.70275838037422e-08,23.5824785327734
1.78277846451199e-09,23.5245979161403
3.03863864240915e-09,23.3123600834479
1.82554640880164e-09,23.8141854255077
4.75495655685545e-09,23.3037064777779
2.33866973299321e-09,23.7930161119355
9.25549580575769e-10,23.6966751914618
7.88992885658897e-09,23.0835814354018
2.16699702679441e-09,23.7611280719996
7.03896437642827e-09,23.7132719758796
5.99880491251715e-10,23.7554183947823
2.34449698531891e-09,23.474999852616
8.4150381008837e-10,23.831601101578
5.42824824239561e-09,22.9645386462061
1.14601841378854e-08,23.4686853229531
4.24814386738455e-09,22.7759516047502
1.4199004178006e-09,23.7759425909815
3.73092594433233e-09,23.7486472050243
2.13100515892364e-09,23.7456647738076
1.70008896783788e-10,23.7761287513353
5.5127012546055e-08,23.5400595387489
1.30519764318303e-08,23.5663945532218
8.30407927913956e-10,23.6948762822387
8.13055911751854e-10,18.6738287018098
1.75031103314197e-08,23.4503459854409
3.11842931084593e-10,23.8426483823133
1.97067217434515e-10,23.8314502659821
1.70684709763152e-10,23.7876159949023
3.78661846685925e-10,23.6123256028233
2.21032435777562e-09,23.5274839325656
1.20447474126769e-09,23.812079021295
1.49806909859304e-09,23.814990469407
4.08799808291911e-10,23.84227790271
8.63702589358689e-11,20.7854007034886
1.83571616779262e-10,23.8209155431045
3.93309677959597e-09,23.6474771263265
7.14373081346673e-10,23.720382764089
4.28127728371777e-09,23.4518590651187
2.36370533173023e-10,23.4685305428611
1.84650144040714e-09,23.7486448291593
4.11756415535718e-09,23.1627595349927
3.83846786073947e-10,23.787242283817
1.20297989391065e-10,23.5345682501249
6.73504694393669e-09,23.6676377718919
9.17772672383469e-09,23.2826547249594
3.55443347379567e-10,23.6083452981248
1.86480213257764e-09,23.6103721452378
7.39127978137991e-09,22.8499599698177
1.22476293040274e-10,23.8454777243
1.74976359948685e-09,22.7966819002345
4.88475888274398e-09,23.6471835300199
3.3386772882816e-10,23.6525561450789
1.10602484023939e-10,23.874526460423
2.83150468898764e-10,23.850278280471
5.45640184982869e-10,23.8454913403237
1.63265767869019e-09,23.7135549890191
9.87769411632449e-10,23.6977532561168
6.68073466644531e-09,23.7149292448428
1.97873009077281e-09,23.7188808583615
1.11136759338117e-08,23.5620451312862
4.40791461952171e-09,23.6563280255569
2.27764409227299e-09,23.7272782500379
3.85077676658574e-08,22.8283412943594
4.26716901350536e-09,23.5546200668135
1.03600483694739e-10,23.8498086919016
3.07428926078233e-10,23.8344783453829
1.04362509390112e-09,23.7644314028716
2.49306890237478e-09,23.7699974764935
9.49461431450303e-10,23.2638869168756
5.28186133588168e-09,23.4465571377727
1.20213207678812e-08,23.3617071710861
4.83994726881899e-09,23.4969382563493
8.41986370375906e-10,23.6972785109271
1.85510941510662e-10,23.7626318774005
3.67452913324834e-10,23.7735832500938
1.2224450422815e-08,23.4824664807205
4.60121550978875e-08,23.6175003997473
4.64044358194517e-09,23.7113537844829
2.77764311216946e-09,22.0029822341906
1.12327734668656e-09,22.4292565847083
3.46616079531411e-10,23.7969008243555
1.75127695453303e-08,23.5388707531832
5.27957258505118e-10,23.8236774415925
1.75004282050577e-09,23.504374652654
2.46020176057698e-09,23.6284378355605
1.22886909909949e-09,23.779168710061
8.06109046303323e-10,23.6396768610782
2.22085801498158e-09,23.6740840742083
3.82724366411611e-09,23.7392127088091
1.76407482660033e-08,23.6930008003893
8.3628495821182e-10,23.6632888236015
6.18711880575659e-09,23.700784075529
5.39384623969551e-10,23.7596142640288
1.54669895073363e-10,17.2778110624801
8.23548773004723e-10,19.3333462053386
6.4439344873847e-09,23.5117529561312
7.90109883926444e-10,23.3250032197103
4.01898691498165e-09,23.5842726928131
4.00070855795116e-09,23.7360121614725
1.11795321029616e-09,23.3619365910267
2.19619563757375e-10,23.8320969901835
5.5978346773038e-10,23.1491394522136
8.95528136820078e-10,23.8142995434216
4.04053417324038e-09,23.76740009838
1.58639550845189e-09,23.483123118365
7.41444980186388e-09,23.3890095904185
6.52601288204779e-09,23.7668018133039
3.97191875213186e-10,23.7449817164426
5.24637764092897e-09,23.5165840369471
1.24695095677508e-10,23.8388309096736
1.35745491854654e-09,23.577304652582
3.3638752533825e-09,23.5792948635003
1.93310777687488e-10,23.8579137095814
8.15207641287097e-09,23.2825967136192
4.48989765340622e-09,23.3827558630368
6.72522909421522e-09,23.3817861561601
1.40949469353131e-09,23.7745749483639
8.27725529463842e-09,23.6537492876704
1.84659610495723e-09,23.4035430417709
4.38458323726994e-09,23.7199636187238
5.61261197034263e-10,23.4588961225726
1.23599579270979e-09,23.2232956302063
4.96675822986894e-09,23.7626247345266
2.41685585444567e-09,22.9587437205084
4.56026437193977e-10,23.8543370498298
1.48815916473495e-09,23.1266534306986
1.00196465555927e-09,23.6401756781347
4.12280328392583e-09,23.7445532738823
1.07374390907033e-09,23.6297390354456
1.12236463656832e-08,23.1463394431195
6.82715600500532e-09,21.3163966434281
7.94679052271319e-09,23.770881420501
7.45188393913444e-10,23.7207111962296
9.93254681461131e-09,23.113886723992
1.04929375449653e-09,23.4262507673949
7.17791428788492e-10,23.7315328079879
4.19827581396746e-10,23.5335664830765
4.07668077606139e-10,23.7875847827081
5.4206558726916e-09,23.728167661336
3.74886634223003e-10,23.774289976982
5.53625827170223e-09,23.6485267569959
4.73182792446299e-09,23.7191970699489
2.23838414256049e-09,23.7415342854118
3.77906823936599e-09,23.3437021811854
1.06097467150314e-08,23.6113921654483
4.59028904073538e-09,23.6695189349362
1.92203234004183e-10,23.7873985204951
4.5859640327622e-10,23.7033176286907
3.06995912529741e-10,23.8368277142585
1.33044834512557e-10,23.766640257031
9.83246241802669e-10,23.5507563297417
2.7067491183517e-08,23.6128028893991
1.62103420335812e-09,23.4813018536019
1.13425961352374e-08,23.1682646026151
1.83302316455522e-09,23.6573419316712
4.86882785081757e-08,22.9514060766628
5.46894811602684e-10,23.6864408741759
7.9513974291503e-10,22.7502344017552
1.75000786726775e-09,20.0590565883811
9.14550862651316e-09,23.6157743733021
1.91167461963375e-09,23.6125686362412
1.93432687428451e-09,23.6747452904222
4.97258758369187e-10,23.7607753413555
8.24515652771823e-09,23.6181710099225
2.35757133562259e-09,23.5217917369273
1.63006982724777e-08,23.628443195899
1.85338522698964e-09,23.7196747614148
8.41815992425117e-10,23.7880517636829
9.06173019016256e-11,23.8285796532088
7.59589397770329e-10,23.6764487245049
9.2345640666642e-09,23.6367081706628
2.13003950316783e-10,23.8415019956244
3.15267985744368e-09,23.5711437825602
1.22233135034154e-08,23.6277314855512
6.63491643835635e-09,22.614572755261
6.85759639354163e-10,23.8300572145962
8.28335506433212e-09,23.4836826562153
1.24895922011731e-09,23.700310901517
2.4405565905277e-09,23.7040369682898
6.22955188051129e-09,23.630785572143
1.16945662010243e-09,23.8068290090182
7.68790737289168e-09,23.6640260420303
1.49906792631095e-09,23.730425270384
3.4818547460425e-10,23.8168846144017
1.39023646258326e-08,23.6503770592601
1.14987824724753e-09,23.7354940803018
4.15494604866514e-09,23.5782075754981
4.53752974809433e-09,23.7000565795574
6.96998214331755e-09,23.5133544062729
1.83536030208488e-09,23.7117441215301
1.02499267912731e-08,23.3249193081313
5.12878256939703e-09,17.2623746780257
6.77516360208429e-10,23.8312349000596
1.25215686437431e-10,23.3067828307828
5.09725255750404e-09,23.0873318719794
1.46707939673218e-09,23.7126526696185
1.19734082901924e-10,23.8035607533491
1.89412016659924e-10,23.8363295032641
1.23617720988038e-09,23.6222596418415
1.68021356001598e-10,23.8628979203708
3.46348947996995e-10,19.507749750424
4.39111049881593e-09,21.0722432688258
7.20900647813258e-10,23.7505856536621
3.20610477616231e-09,23.7308718235036
2.61415318637479e-09,22.8391849433478
1.54803995008185e-08,23.5413886862421
4.28587047635197e-10,23.7858073377571
1.41850915357221e-08,23.6731660404853
4.74675041450389e-09,23.6820056537204
1.9252944514067e-10,23.7784822811577
4.01186897314583e-10,22.5435064062406
1.19815428191269e-09,23.550567049951
2.2111693325018e-09,23.5471129955282
1.82850139126798e-10,23.8522926243717
1.72218505825729e-08,23.6963469222959
1.14274385262025e-09,20.0820510322717
4.51853149280998e-09,23.1359440304734
4.26849084731815e-10,23.8318050032517
7.30670718727567e-10,23.7880224180579
2.11387937778098e-08,23.6208198141812
5.48224874309426e-10,23.7736293540977
7.41361375849969e-09,23.684609904781
1.0925244987608e-09,23.532347949542
4.82376811806371e-09,23.6053959125673
4.16348043536518e-10,23.529189161916
3.02543659906186e-10,23.7640313560996
7.05171131817941e-09,23.3551652102827
5.95786159280642e-09,23.563928545418
9.56738994385173e-09,23.5729688008335
6.26024140633321e-09,23.3399604510198
4.98376920699476e-10,23.8185234112056
5.50887813753763e-09,23.7568639622065
2.97917197888287e-10,23.842912373254
3.84905065045235e-09,23.612209409529
1.64563054958165e-10,23.3972497370112
8.45492257981816e-10,23.7582002092833
3.59678966683953e-10,23.619911187152
5.62320388281947e-10,23.6979922813765
1.01139741131228e-09,23.7870402818168
1.17984558660019e-09,23.7430065170185
1.65321711742198e-09,23.80913706891
1.62955507519575e-09,23.8102226023881
8.2731511717189e-10,23.4962150435555
2.64762419938094e-10,23.6372006444398
2.92799111798709e-09,22.3930617814546
1.03939616148264e-08,23.3422345434269
5.51182808106084e-10,22.3336997251463
1.0483706866075e-08,23.2569299843862
5.09670058741282e-10,23.8232928213909
1.12852180929015e-09,23.7936282956945
9.07820397001002e-11,23.7981251842341
2.11094848403278e-09,23.6168271030366
4.01149314202323e-09,23.6883818107238
1.13326304460397e-09,23.4597957707165
1.34332334010548e-08,23.4925507416331
4.30271704154544e-09,23.0624411873419
2.07099884066169e-09,23.1741172875515
1.05510426029539e-09,23.7640656062434
7.51849962238784e-09,23.5866921866298
3.99832365331032e-09,23.6933026472881
6.29776573345041e-10,23.7116215467592
3.41961254862176e-10,23.7778010801759
2.54990619552197e-10,22.7650762648296
6.13821154591164e-09,23.6281333887065
5.65268721616831e-09,22.990259941393
3.37092949229229e-10,23.6978717616141
4.49033357798626e-10,23.5817124958408
2.59145798039875e-09,23.3052237184025
4.198572354428e-10,23.7263505931704
6.62645976781647e-09,23.6387249846481
1.58631876244076e-08,23.5377629838497
1.98292780166928e-08,23.402865693612
1.09109241396967e-09,23.8139549334994
5.26924037549806e-10,23.7860295842661
1.71466270328844e-09,23.3699249137557
1.5011992947401e-09,23.7520734187913
1.82211397091263e-10,23.5831628557386
1.45670836630736e-10,23.8439332287097
6.22919134919754e-09,23.2256915716379
4.7342813379877e-10,23.6749697803793
7.88599473596876e-09,23.5232162475159
1.89761777483774e-09,21.0156678169457
2.95696260349796e-10,23.8587190947089
1.09656154392755e-08,20.1107386216372
9.6208359862407e-09,23.6892223601811
3.30188604917658e-10,23.854618822834
2.26025002248146e-09,22.5868241673274
1.46633288752282e-09,23.7362844692139
1.82949957441112e-09,23.7060188802327
1.30854132265205e-08,23.5407358453979
1.81376215534685e-09,23.648940618417
6.99132582028587e-10,23.7713219613835
1.31451098257188e-08,23.6103558528645
3.89363934073047e-10,23.6778554428441
3.06650688672174e-10,23.6085219244609
1.14882476626452e-08,23.4637625969013
1.41124623318363e-09,23.562946447374
6.17653821262918e-09,23.542394357043
1.63526249029853e-10,23.8265795517657
7.11159061560379e-09,22.9094308550028
3.86296687846592e-09,23.799822804705
5.9928638352272e-10,23.5664592821737
1.16364920522653e-10,23.8440121593756
1.64558883486692e-10,23.7837292554849
7.39140394166721e-10,23.7477724283415
2.02082474431472e-09,23.5074904964566
5.64334954668887e-10,23.8412849897694
5.66493391692656e-09,23.2482835623337
8.65525993145517e-10,23.8171273014983
1.1721985563565e-10,21.8579164837092
1.36992208972738e-08,23.4191451714563
3.81559258821001e-09,23.7244251977844
1.26887245172688e-10,23.729791533226
2.27154649714653e-08,23.4856960248144
3.22532449631499e-09,23.6783186932271
3.65941960077816e-09,23.7870464697609
4.0941464713986e-09,23.7167411512953
3.67226023996288e-09,23.436377414452
6.80986903557444e-10,23.8479562887922
1.01153668984156e-10,23.2416537480018
5.21965070923343e-10,23.7349742700717
3.2550962800791e-10,23.8060263333444
2.38537524763987e-09,23.7925386980358
5.51091085339473e-10,23.8194888043467
1.4087068868705e-08,23.6085405876062
2.71129845051802e-09,23.7790141897099
3.67313902348196e-10,23.8436727799214
1.56248964403502e-09,23.8002147052904
1.65910241934952e-10,23.4950084351826
2.11773450007391e-08,23.6310781676833
9.27685576128887e-09,21.5306333985437
3.16672437823291e-10,23.7052945113374
1.01289405427697e-08,23.6340440187746
4.97612053412299e-10,23.831165134172
5.34944779685943e-09,23.686481174754
1.86891480508183e-08,23.6810032449592
1.99776244841652e-10,23.8466134921711
6.03417618594143e-09,23.7198023094594
1.10179469966759e-08,23.0252145787724
2.61449708665325e-09,23.4509840414275
1.09684750196839e-09,23.7422761537114
6.18438867952683e-09,23.7123688237804
2.39110759894877e-10,23.8505856099394
7.33039170175862e-09,21.7192746494465
1.85593167124927e-09,23.7570648157447
4.01716403121124e-10,23.8402299732967
1.45922303195799e-10,23.8792965607041
7.36378554399915e-10,23.5826434835029
1.54073885846599e-09,23.7813578748441
1.10516567614514e-10,23.8108558760869
1.94211521399465e-09,23.7512917668488
2.71285935530372e-10,23.8436214709142
4.60031682565271e-10,23.8158587016385
6.02322223740225e-10,23.8153609082666
6.71621731940287e-10,23.8100307990366
2.8991737427035e-10,23.8575930314696
2.19360199341921e-09,23.6166084419701
3.23489289232543e-09,23.6710393510202
6.90967976485233e-10,23.8296032384901
6.5256672154385e-09,23.6994779074632
1.98109678678771e-09,23.7422144728949
7.02171197832459e-08,23.2603344690472
1.17297114464248e-10,23.8626678739963
1.22263200281452e-08,23.3384813566519
6.82312930240811e-10,23.7627346100064
1.90003416577185e-09,23.4102508292926
3.16840486487811e-09,23.4454831016477
1.10705816311677e-08,23.7186503561673
2.47345307114932e-09,23.7847385066354
3.50341161804508e-09,23.7578029814637
7.62231629466926e-10,23.6440469629704
8.04632745864373e-09,23.7512561543388
6.86271875927739e-10,23.7621520112414
5.23033907744966e-10,23.7881168949786
5.67524055755098e-10,23.7836000216711
4.59112228124215e-09,23.6541283030716
1.0946795171652e-09,23.3245911713823
2.87378457322554e-10,22.4904817266057
1.22981348852225e-09,23.7835766602719
8.41895284004196e-09,23.0197257322218
1.63230038923816e-10,23.8480512546369
2.63978270611621e-09,23.6217096099976
5.80561718520322e-10,23.7876260585876
7.95383269794679e-10,23.8361148070655
1.1244117028242e-10,23.8563366445235
3.17164971469298e-10,23.6665956125922
3.93774957293718e-10,23.8528987296851
2.80009808093891e-10,23.7930751189489
5.46395960647969e-09,22.6168759131806
5.71938823461936e-09,23.668899649047
2.45467036049231e-09,23.3644379134025
3.41525772418554e-09,22.1941251334185
1.44035416541258e-10,23.731466309233
1.10959378615342e-08,23.7068433053844
1.51287223211921e-09,23.6736130799824
5.23834054869442e-10,23.7182585421622
1.38925676755124e-09,23.4680203506825
6.73799310893956e-10,23.8380487076917
3.34879829646501e-10,23.7215958557977
1.15458415674838e-09,23.7615133899365
5.94482736385931e-09,22.6948145242606
3.96860063555049e-10,23.807627544117
3.0470374102018e-09,23.7570698781451
1.64707743430932e-09,23.8233169849309
1.44202741650787e-09,23.2898349963972
2.75846756973032e-10,23.7583358220272
3.00100746207545e-09,23.7319488975782
1.84516332565353e-09,23.5029477560145
2.28583554970163e-09,23.5487918408087
5.53355688483336e-10,23.7938426506648
1.66601308961678e-09,23.3928087691524
2.38426755735665e-10,23.7985041257874
4.07336690352936e-10,23.7181122112878
1.18436758028006e-08,22.8264357691497
3.51205377171422e-10,23.8221716372055
2.51369488318387e-09,23.7644674686549
1.24417500036048e-09,23.5699089082695
4.74122100456796e-08,23.540955647287
1.81993687344125e-09,23.5779164339973
7.95938314302059e-10,23.6889322219931
1.03084906476674e-08,23.6185875858903
8.72103941632363e-10,23.6748131184392
4.04168181679815e-10,23.8123508604843
1.56099179491213e-10,23.8755632848491
8.0528406547095e-10,23.7814395608003
4.67212366587596e-08,22.9704538293788
2.15645540982506e-10,23.8399876936367
2.23028172181551e-09,23.6225602333262
1.81073497057104e-09,23.6090629519548
2.02963270247273e-10,23.82744281327
9.2699114237041e-10,23.7702743347931
7.17815791031597e-09,22.7384707557084
3.91000411561198e-08,23.3275020618154
1.88498738812707e-10,23.8421610473311
3.50539746268577e-09,23.4395748194333
1.60703056687786e-09,23.7777780421796
6.31138327212197e-10,23.8123661546377
2.6891743290245e-09,23.6666154038277
4.22534490624598e-09,23.7434126091319
6.2723704376492e-09,23.6826469921185
3.31047173193329e-10,23.5774046146186
2.22474206888078e-09,23.0401410027779
1.22185380066068e-09,23.8278742810475
1.41667968076063e-10,23.8610712698044
4.68519775466114e-10,23.8243923172138
1.79310451393959e-10,23.8671020020123
1.90924839987373e-10,23.8640786616091
4.84114961758078e-10,23.336320602936
5.76296579802467e-09,23.6557504637276
5.48046715145703e-09,23.6951374847848
5.42465476281007e-09,23.7397664661519
1.7677423158293e-09,23.463913266976
1.1366848207718e-07,23.443750199709
2.98786989122876e-09,23.6488842724742
1.25174662688742e-10,23.8609677783477
6.79870871483862e-10,23.7035280086071
3.13373748155839e-09,23.7587969104495
1.4306417664795e-09,23.5036050659295
1.35719664095113e-08,21.4428716017732
9.84255545576924e-10,23.7332832322492
1.05910765342407e-08,23.1691268455277
3.04883197720699e-09,23.5847647718859
5.82572118119547e-09,23.7672142919868
1.15015299563788e-09,23.758927944624
5.7689559088501e-09,23.4135173686348
3.47373179811252e-10,23.8622054919627
9.39621745184674e-10,21.4221867533013
7.26178255859046e-09,23.1951181286136
1.72824362149067e-09,23.6091704159188
3.51333423526532e-10,23.7777490785264
7.35121916806876e-09,23.7039966091427
1.35390968186277e-10,23.8316533629684
2.23092782197614e-09,23.3632289750012
8.40062255783495e-10,23.5921967143986
1.50745415765235e-10,23.8654848324552
1.56441016646376e-10,23.7914219192592
1.07374677217847e-10,23.3583974765628
8.75565503730996e-09,23.5329680604904
7.59102290722046e-10,23.4847621570844
4.03205762190975e-08,23.2653503885942
5.63162919346169e-10,23.8249682161923
4.39480682118106e-10,23.8274421359066
3.4760104450114e-09,23.6974834974009
1.11596213775731e-08,23.4570004395045
7.9095867717037e-09,23.4069404013833
1.04695170676616e-09,22.8844992382604
4.71174537823989e-09,22.240372264737
4.71830381450135e-10,23.7364940902796
1.11563228118547e-09,23.6938153757598
2.47224967476645e-09,23.4944542678567
2.9943057822797e-09,23.5347639674148
1.76317922290153e-09,23.760702817631
1.54430257720187e-08,23.7059211794695
2.44058506732979e-09,23.7935116211156
4.61511758235244e-09,23.059515229392
5.29872255618039e-08,23.0704496425346
1.54716944316404e-09,23.5657630264076
2.27116117903202e-09,23.789673919246
7.02976299512356e-10,23.8152775008905
1.21203133324505e-09,23.6561866221196
1.43051919368725e-10,23.8480294389505
7.1681491543307e-10,23.7950832418011
1.525162077506e-10,23.8344994353227
2.57193989703725e-10,23.8734643392736
3.56477736996035e-10,23.8064274216264
3.88768776600853e-10,23.5255807271984
7.42389740948066e-10,23.0918873957465
5.24230865876959e-10,23.7098030678442
1.73866809097786e-09,23.7361949681134
3.43222640461968e-10,23.835144282769
3.53669528958186e-09,23.7405636006871
3.42446283115617e-09,23.6426021111069
4.49181175058243e-10,23.7547061063838
3.30949995373972e-09,23.6263021646637
3.34419997850507e-10,23.8474971764377
7.25789077290662e-10,23.813182158583
2.47205971965057e-10,23.7375795218985
2.08348662682567e-10,18.7915859417809
1.4119102775549e-10,23.8484098370898
7.40153811856147e-09,23.4721755246466
1.09947441825549e-09,22.5040582849642
8.62894682821643e-09,23.7008888427717
1.69570428081861e-09,23.6033992514175
5.27606694791378e-09,22.3849874361154
2.97229923931762e-09,23.6534523605691
6.39148170172896e-09,22.5550151624629
4.95670826384564e-10,23.82261101944
2.60379364702705e-09,22.19555652714
3.92164723592252e-09,23.5504180605525
1.22270802803933e-09,23.7718729710753
1.17058666599401e-10,23.8682894761413
1.69510639241901e-09,23.6754325749426
8.56723683193691e-10,23.784353611414
1.42143263665599e-09,23.4316474008447
1.52187830501642e-08,23.5462431131782
2.11939039243843e-10,23.5919566654543
5.69161695261409e-08,23.2776854008867
1.47039402008082e-10,23.8147164860823
4.44046140636643e-10,23.8081207538265
2.09785278416706e-10,23.783286878591
5.21455226317614e-10,23.8051731839086
5.81258837855565e-09,23.1006424709688
4.91761746615875e-10,23.7182358173828
1.0552521391896e-09,23.7864358571795
1.45258784351684e-10,23.7521512188204
1.66624334326107e-09,23.4367356531303
3.53922421477597e-10,23.7908224398844
2.22408114005025e-10,23.7294883214143
2.52684723412471e-09,23.7063111370913
2.46141089686495e-09,23.7435433682867
4.01126658772334e-09,23.6696423474988
9.14228552927167e-10,23.7947109898484
7.30273657119981e-09,23.7807072723551
1.53049282685933e-10,23.8763092249687
5.96891807899858e-09,23.3532603038674
1.53874899713432e-09,23.7142850722135
1.03659754455862e-09,23.332661612969
9.19215161758747e-10,23.7342777749365
1.75784523273117e-09,23.6758702433966
3.79081085460269e-09,23.4600316663535
6.95016191948383e-09,23.5317772835781
3.05338852048996e-09,23.5938538356661
8.38477260857064e-10,23.691694986284
6.52192274772798e-10,23.8317019854401
3.90967751126284e-10,23.7325065077438
7.57460184656232e-10,23.4498135421281
5.87336521798115e-10,23.8537425131708
2.0238758325522e-09,23.639646079239
3.46598368410401e-10,23.7192494459308
1.82798980408915e-09,23.7438671862071
1.66731189286182e-10,23.8569003917038
4.52264874105675e-09,23.6506770879729
2.29993541757107e-09,23.8141681782048
8.68769789791692e-09,23.6497337524336
1.63711400298697e-09,23.7786543874934
2.6687908256771e-09,23.7874987295402
2.97359616480572e-09,23.6769186797673
2.18065406966478e-08,23.0425788236046
3.6577646623901e-09,22.9157566553822
1.4373921169175e-09,23.6215218097113
1.18702581141417e-08,23.0593095248112
2.40277200831425e-09,23.2628324249776
3.45397691148047e-08,22.9903817649527
6.87587727242569e-09,23.6966713691967
3.42698721989376e-09,16.1717591483246
3.47070882623042e-10,23.8529479327541
2.64111458466103e-09,23.5088265729194
5.29359164901968e-09,23.3052118390776
1.48775778743905e-10,23.8184866706053
1.75837216742079e-08,23.5937332955319
5.09493115052657e-09,23.7351068372266
3.89849624109509e-09,23.5725507861051
1.93579604597201e-09,23.6416048182222
2.86324884110324e-08,23.3401288853327
1.49249089493729e-08,22.8287092758667
1.17783809117257e-08,22.0052731944753
1.8884740219821e-10,23.8624153523974
1.91939291074482e-08,23.4232207017404
1.72553764333386e-10,23.7372541557188
7.92694753139643e-09,23.4761875966718
8.65788563327256e-09,23.6167796162945
1.6716646586099e-09,23.628543786916
1.83400491645357e-08,22.9033415588688
2.09009124431514e-10,23.8646067249779
5.68058170726741e-10,23.7949900202946
9.58211544999101e-10,23.7968861133458
4.28149613728513e-10,23.8453848312893
9.91751975207955e-10,23.8319887495434
1.70087803809956e-10,23.8475409300414
4.95017948957477e-10,23.7594638053118
4.97643062989653e-09,23.3826299472852
3.14599069392757e-09,23.7289506374475
1.62345862953405e-09,22.7675768512729
2.64995899586548e-10,23.0549193490243
5.43165870750136e-10,23.8300338149999
1.9885329497909e-09,23.655769600518
2.03851342327746e-09,23.8073885697869
1.22772774995155e-09,23.6717163095678
1.62753224171507e-09,23.7784902720091
3.06991943275928e-09,23.7326930067794
2.0002397406071e-09,23.7671990971461
2.32293660662041e-10,23.7866413172984
8.56647655481869e-10,23.7761204676388
1.16666906807965e-08,23.4802473591574
1.09909334303116e-09,23.6882018332212
1.69336047725591e-10,23.8346474952564
5.27810524033754e-10,23.7055430629754
1.55526028842079e-10,23.6842649638165
3.93726981857482e-10,23.8492402668392
7.01092924183377e-10,23.7438155767154
3.52202633673746e-10,23.6550952113677
4.24387338534108e-09,23.7001399283645
1.48835969124857e-10,23.7469621896248
7.45641764280701e-10,23.7783789450362
1.79419828382548e-10,23.8294613257569
2.16714703776254e-08,23.5392419254288
4.97018701799792e-10,23.771083638952
1.25574634552347e-08,23.6209885948153
9.73677121612215e-09,23.7032328360299
2.45284368145565e-10,23.7602718922536
1.72976454515692e-10,23.8628811568989
1.47424079182225e-09,23.7492995798628
9.84132610166594e-10,23.816654715723
1.08971174187041e-09,23.821476155569
1.32740268962257e-10,22.6189115303675
2.68911864621134e-10,23.8000503937271
1.1625275369444e-09,23.7826566402952
1.41550427828843e-08,23.663356781489
1.31539901273998e-10,23.8522901237292
8.07837677406938e-09,23.7630370222236
3.85213498573231e-10,23.6012378738142
1.08235280146453e-08,23.3938630293208
5.51808631725982e-09,23.69323148593
1.98512331886834e-10,23.8336081396302
1.51391573767634e-10,23.7416472625031
9.36545116095499e-09,23.1235868994636
6.66036733857663e-10,23.820019544065
3.40704838243655e-09,23.6312359602601
1.24738655159883e-10,23.4513736349028
3.1677596449645e-10,23.8123339111195
1.63837401527054e-10,22.8571092429656
8.84733733584621e-10,23.5002550377239
2.74876330171585e-10,23.8305647507971
3.46288212097542e-10,23.8213815997075
4.31896675667108e-10,23.7231083879824
6.61215169843798e-09,23.5881803388238
9.15526524880308e-09,23.7386415666535
6.30178476626562e-09,23.7083991786433
9.10917816038837e-09,23.4053847827724
5.48578589500713e-09,23.343020562581
7.09692325502651e-10,23.8167537457483
8.89960097454085e-09,23.5622845003207
6.36960265920825e-10,23.822966316935
5.80835509756037e-09,23.7618433270462
2.35712244873118e-09,23.5408111014944
1.71043659622475e-09,23.6122465371941
4.68913300342587e-10,23.7780803296193
5.62605006818629e-10,23.8089727395214
1.08703333334334e-09,23.2685791763839
1.8999272173175e-09,23.5438453128169
1.49221012753865e-10,23.6089853938411
8.62183946012395e-10,23.802949802086
5.42589062854045e-10,23.5216287444403
6.90464739461712e-09,23.7052154889983
4.6427446786993e-10,22.6740860291371
2.07547003171641e-10,23.8428732644282
1.61757489684188e-09,23.6439333900031
8.08898875449057e-10,23.8082353886757
1.17543347813522e-10,23.8647823989308
1.41797518057628e-08,23.3932039088592
1.94533866006856e-09,23.545363279188
6.3502790312704e-09,23.6437000179269
7.09888245979388e-09,23.7585223057839
2.50626376216099e-10,23.7558618106397
8.92530547518045e-10,23.7791564640431
1.32200487656857e-09,23.6661504040135
4.23157432073887e-09,23.1353985440947
2.10714521420809e-10,23.7590099157859
3.38552465382672e-09,23.6457541963999
4.66398428770739e-09,23.2445278163472
1.63922506957069e-09,23.1152668418106
2.71939160116755e-09,23.3056613053693
2.93831334320639e-08,23.2480647382926
2.29545823368427e-10,23.5798789697809
3.81756107453519e-09,23.7853519050649
7.24386647919256e-09,23.6799647729612
1.4849936753283e-08,23.6491236338691
4.11078343572888e-09,23.5721788448228
2.84822776655301e-10,23.8448872289034
1.41658883644804e-10,23.7547737994375
3.79211361558101e-10,23.47452125715
7.05846367115441e-09,23.6981928369766
6.57644101108188e-09,23.517656690334
1.31617481884833e-10,23.8674229118536
8.1843448357752e-10,23.819032039846
9.70594645177266e-10,23.6772515020378
8.08171144864924e-10,23.5710446914194
5.52587167242318e-10,22.3091141519939
3.66231332028049e-09,23.6569858371283
2.50296427307589e-09,23.2929329613701
1.06557677067454e-09,23.6430801514405
7.57330146758163e-09,23.6594463878274
3.16685224430599e-09,23.4184410394303
7.0499387965176e-09,23.7343979636566
3.15229766072582e-10,23.5872416073187
4.59644273864791e-09,23.4289143437788
5.97652726294125e-09,23.5853029473231
4.18920704853218e-09,23.3817343302176
6.57716803048739e-10,23.7924656420972
5.94262534568987e-09,23.499623411597
4.91347553641587e-10,23.7952400565299
4.67906731170878e-10,23.7468267755063
5.68117171110879e-10,23.8357956135511
4.22067618238271e-10,23.703681650423
4.56073631317365e-10,23.8250377656292
3.45031949699671e-10,23.7322222672014
6.65676984739746e-09,23.4622177753616
3.74983745998263e-10,23.727573799494
2.41877671062968e-09,23.6400221891076
1.44681783018815e-09,23.5963487943906
6.94598135817175e-08,23.3868840774268
9.83285335061084e-09,23.6598901576453
2.9658451992097e-09,23.7624121722776
2.31326162314839e-09,23.5671411808908
2.02095953911042e-08,23.5773495062647
2.25605998882319e-09,23.6125745822698
2.8275911709189e-09,23.7476022547834
3.68789659811051e-09,23.7698136741793
9.75612412762147e-10,23.7392860728716
7.38119061801084e-10,23.8414313282832
1.02623611381687e-08,23.6754060457234
1.29726166778097e-10,23.8794793418802
3.47907318423593e-10,23.7316544558405
2.36353200683391e-10,23.683083822781
6.67942034288096e-10,23.8301281493178
9.00117257562069e-11,23.8120705415196
8.97071796835798e-10,23.7839323371923
1.27647831781323e-09,23.8289033514447
8.05446279618862e-09,23.3391689849469
3.73277556018967e-09,22.9199197998258
3.66092820750703e-09,22.9668742411763
7.8621628356279e-10,23.8184102762326
3.10975047427942e-09,23.7519131866875
1.03474458631011e-08,17.3654223954406
2.59684231388531e-10,23.5138802363795
2.65888998100251e-10,23.6628891588014
6.83074864026703e-09,23.706096048735
4.03155701860411e-09,23.746759716526
2.01927851420911e-09,23.7667221416126
7.14002028572374e-10,23.7614708382709
5.18176217751844e-09,23.528851292524
2.78945698511281e-09,23.5946931424416
1.11468304489867e-09,22.8639992539844
2.99321201498901e-09,23.686877261751
2.26649589746326e-09,23.7364151978109
7.15556254940052e-10,23.8194710095508
4.48332084442371e-08,23.6050690414184
1.23579044762705e-09,23.6181612874654
2.41339371687273e-10,23.7644455078193
1.23193644336055e-09,23.7727041698614
4.0307625233161e-09,23.6590112149228
1.20134181183994e-08,23.5762212072167
9.67211890175792e-10,23.6964385191488
5.58573204164791e-09,23.3994357543461
9.56019689235389e-10,23.803833440516
4.92670378558797e-09,23.3845223734065
1.39327918484757e-08,23.0369568038371
7.23256375867359e-10,23.7339670000819
1.30251545397187e-08,23.5969601658228
1.24531973266232e-08,15.9772763202272
2.51735729602936e-09,22.9802814739542
1.03218810625266e-08,23.6012526102887
5.24217856694702e-10,23.8415404550981
1.64645680726074e-10,23.8635004071374
2.03027924705058e-09,23.6826431800393
2.70321503033725e-08,23.522154862299
7.97775380921373e-10,23.8185952321018
2.75454763810776e-09,23.5882033742736
4.7164400930134e-09,23.7135864303964
8.9166526259742e-10,23.8455246813744
4.87382582854048e-10,23.6698037840871
1.41020264189603e-09,23.7495005174348
1.49615531125859e-09,23.778306087723
2.25384322885459e-09,21.7869372166342
2.67068883892407e-09,23.6427935223006
2.51198182441524e-09,23.15296828215
3.36555484948721e-09,23.7310832754878
8.14891331631919e-09,22.2907007526838
5.18098508704878e-09,23.4798533195296
4.27229901875675e-09,23.5716765874731
2.88171279100526e-08,20.4846814237563
4.49253397807358e-09,23.5120699545807
3.52777530293789e-10,23.5356181710929
3.56345633846466e-10,23.8352147769497
7.30439889958095e-10,23.8166891950499
3.28821316747359e-09,23.795286379531
2.57174490392331e-09,23.2188409393717
2.29210054505136e-08,23.5556576169861
1.56003623602319e-10,23.7199306316337
3.46298826200242e-09,23.6446590041266
5.3779799253957e-09,23.6746154912901
1.0554239665988e-09,23.5421521741492
3.28629240000559e-10,23.6455593831101
5.84387317234072e-09,23.5922692686808
9.51983811399174e-10,23.6441288984816
6.75503957517656e-10,23.8096792652377
6.89614159235433e-10,23.745471460394
1.30777812382867e-09,23.4320626220856
7.57311075518446e-09,23.2238936962852
1.08491797299993e-10,23.8737192902136
3.79082624519323e-09,23.664304899316
1.57826222334387e-09,23.6921311854196
1.08184099360374e-10,23.8346585418827
2.39131102776686e-10,23.4622664029263
7.20076622676291e-09,23.4144405258737
2.3025647843395e-10,23.7997187683018
1.32743116135676e-09,23.6727662865584
5.72497385822887e-09,23.4337113934481
1.98062734460724e-08,23.1549181288283
9.17474929022601e-10,23.1275971049196
2.61883266993435e-09,23.7569020397083
1.01881222044537e-08,23.4682077358928
1.38938539341957e-10,23.7038257607676
6.84743643881939e-10,23.8018126998599
2.34333352744919e-09,20.5456083856847
1.4922660392596e-10,23.7671456771077
1.47813669914506e-10,23.8700125919608
6.65921418512565e-10,23.7750475214069
3.51371847858652e-09,23.438106315872
3.30690152181596e-10,23.8391275515692
1.50080378249995e-09,23.6220647572503
1.93068194112366e-09,22.3342726345583
8.21550318135591e-09,22.2308938544899
8.81093337365002e-10,23.7480332743806
9.19617097254811e-10,23.5083502081691
1.61211289307501e-08,23.567617375027
5.92785925116141e-10,23.7753882097513
1.01977736955602e-09,23.42132482514
7.60683987177454e-10,23.813138631616
2.38175131095303e-09,23.7389694003715
5.584219969526e-09,22.9028459885732
4.83300556193938e-09,23.5644329265312
6.87456454328589e-09,20.2233407515142
2.25172073484881e-10,23.8105695932682
3.9086450885866e-10,23.811165431178
1.04874990749041e-09,23.7139870857769
5.80580692550701e-10,23.7469387645637
1.97965501423373e-10,23.8692142554874
7.92847060569923e-10,23.7984444847006
3.66748049375239e-10,23.7178258138775
1.51261547773842e-09,23.8323345333924
5.70936312454654e-10,23.7091053274807
6.26524732777219e-10,23.8232462717531
1.47780694744518e-09,23.341899582114
1.17767726909425e-09,23.8346990640045
3.62231642126606e-10,23.742659875006
3.41761833801986e-09,23.6806690603224
3.53678753221433e-09,23.6162792560717
1.39712924014116e-10,23.396589412065
3.76650085458793e-09,22.014114559688
5.40359388594771e-10,23.76603647156
1.92012953028376e-09,23.7253889611789
2.02166773341228e-10,22.7255564652597
5.51117874491407e-10,23.7681735990429
2.8597898564798e-10,23.7279792142439
6.20638889153226e-10,23.7360217871635
4.40650040362672e-10,23.8361193194265
5.57768187404993e-09,23.4147958004504
1.72610972053036e-09,23.3493405213374
6.66792191026328e-10,23.3938933782586
1.51138273060615e-09,23.8217352318051
3.27533273641277e-10,23.688637826092
4.1482996089886e-09,23.5758348757811
2.12402008919573e-09,23.7691198171965
3.2832679724184e-09,23.7773584868313
1.8236167839138e-09,23.8189911561242
2.37268011437822e-09,22.8161827072312
1.59472085829594e-09,23.7475815697338
1.25472130553719e-09,23.5886151730466
3.34518306349473e-10,23.4292252765151
2.79105067640687e-09,23.5945283063037
2.10393309091866e-10,23.8588804752747
2.37828840991185e-09,23.6897594508183
2.79438170257619e-10,23.4507888385264
5.70003235944763e-09,23.7013921467243
6.35737574860698e-09,23.5897162375007
9.06209666630116e-10,23.5934187035052
3.41898069798571e-10,23.8553085392418
2.93778468039985e-10,23.839587972814
3.22027619949056e-10,23.7152783289288
5.45753657102997e-10,23.7210133308806
3.61104926548988e-10,23.8400691962464
8.23555657999437e-10,23.6048109379374
2.62080414614121e-09,23.1263026124604
7.89593031229222e-10,21.6768583394109
4.68212057440755e-10,23.6016840500549
4.83450194184017e-10,23.5040971424558
2.13796853925652e-09,23.6282908044044
3.51865984940837e-10,23.8535738038382
4.49135883354053e-09,22.8140246884339
8.41881685601973e-09,23.3589325121913
5.51175423029328e-10,23.7150977249924
2.19966415841275e-10,23.8458068210716
6.60410734831985e-09,23.240142730972
4.7501322800417e-09,23.6979686627829
8.25095059005087e-09,23.4767196172691
1.08555325498241e-08,21.7038695281158
1.7520776188093e-09,23.0294982811756
2.4013640890055e-09,23.7020315497983
5.73091205364588e-10,23.7490340890458
2.73275974628119e-10,23.8512414327106
3.54893661454858e-09,23.8006158699667
7.26575729804281e-10,23.7504952154572
1.41340748656203e-09,23.7346131997086
5.33407697421084e-10,23.8382322426256
2.98008857483796e-10,23.8308678021806
5.06267314632104e-10,23.680362469333
4.44507232227178e-09,23.4024425248098
6.58563463758426e-09,23.6777170697168
2.00303956710775e-09,23.7701929493214
4.17128837297224e-10,23.8380324611551
7.95712681639732e-09,23.1258690820348
1.43496840118034e-08,23.58574252309
5.46989397999238e-09,23.6822325348214
3.62539958350781e-09,23.7165150697888
3.12402628182948e-09,23.2000639232195
6.86952674214313e-10,23.6117528538395
6.3988461206887e-10,23.704581660167
2.97859263771149e-09,23.5086120447885
5.03907452285296e-09,23.59678381196
5.36823032663778e-09,23.3514733096199
3.49525763243658e-09,23.672114512689
2.51539886368138e-08,23.1029291277038
1.33005861748805e-10,23.7224621323332
3.97195034224416e-10,23.8099696427948
3.59862609446118e-09,23.6804766254441
4.68053826786481e-10,23.8232720599469
4.95119638964171e-10,22.8951312009885
6.00901177841323e-10,23.7957832790887
9.02154513727389e-10,23.3165051606225
8.81365884393043e-10,23.8393217791688
2.37664648286608e-09,23.695334979517
2.48945624946079e-10,23.8503268163625
3.69486452118472e-10,23.7395293685768
7.492279707192e-08,23.5748867375823
1.49072489447507e-09,23.6072162758768
8.46546966044943e-09,23.6268525479217
1.49707224938562e-09,23.769616253295
1.56452617298169e-09,23.7295034551395
7.54615953061731e-10,23.7738802841472
6.00772090647151e-09,23.6333764567348
2.40395738987635e-09,23.7014215789297
2.04936566694086e-09,23.6095340658652
5.08723619375354e-09,23.7139023975218
1.87329750611242e-09,23.7865894735306
1.02417336943299e-09,23.6279721711153
4.75950635881184e-09,19.119590123616
1.33209200436394e-09,23.4947982309732
7.24525027684094e-10,23.8033170145566
1.56453168386687e-09,23.0278293391522
9.62676296882707e-09,23.4220292627435
5.34124074448316e-10,23.8368845032886
2.86618380480397e-10,23.8622162177326
1.33798308470668e-08,23.6368935110503
6.62863448567928e-09,23.6475378471204
9.91990271179702e-09,23.7026059565401
8.66143258998515e-10,23.7306468318902
6.77221959508562e-10,23.7437729970385
5.56487212082075e-09,23.2233199236168
3.04517591340236e-10,23.8434202659619
2.32860483140144e-10,23.8247856718388
2.19377431215045e-09,22.2860777395814
9.16312275285324e-09,23.6988651150957
2.3566460228108e-09,23.5784652206129
4.25567043658755e-09,23.0982321113726
2.34958708741584e-09,23.6993072729924
1.01892374649291e-09,23.8218802104991
1.89628537017968e-10,22.5477321533262
7.39358870035298e-09,23.5846208015976
2.10607842268197e-09,23.760649489266
8.26512297913284e-10,23.8056148859855
2.31748219242505e-10,23.4894070240704
1.04346067281904e-08,20.7844270062792
3.91993957488611e-09,23.6751127015182
1.89143660232732e-08,23.346458347549
4.42165122701714e-10,23.8454467642072
4.03304845692982e-10,23.7306234755839
1.14540030260698e-09,22.1416171929598
5.50417039851211e-10,23.7815453542741
5.35054780121862e-09,23.4874020563058
1.10109534535921e-09,23.6930790460522
6.37304424129756e-09,23.683926411968
3.12908294632231e-09,23.7569831196025
9.27440545154367e-09,23.499365674809
7.57744998363087e-10,23.7967003629751
1.52603678333144e-09,23.6437643801859
3.92408008274384e-10,22.8511636166354
6.77651722910425e-10,23.7729585580295
8.82583410171752e-11,23.8253300912427
1.5503727417451e-09,23.8029819564775
3.82010193496573e-09,22.7095191881346
6.97836600365939e-09,23.04558448635
3.30531568688713e-09,23.6251716017958
2.08025397008626e-10,23.7667489687698
1.24266061651454e-10,21.8048070470643
1.13127088592385e-10,23.871843828736
1.8749192774068e-10,23.8524833123653
2.31270633285118e-09,23.7194540631651
3.63378438468184e-09,23.7789464279013
9.40506127013428e-09,22.5110455867631
4.71906318797951e-10,23.8096404747217
1.81527633765959e-10,23.8571920144891
8.14358827651874e-10,23.7692425141984
1.33648162224084e-10,23.6021239695965
5.01510265217444e-10,23.8546576642795
4.46839595794627e-09,23.7331494173196
1.1204117874598e-09,23.718578173671
3.19350499714619e-09,23.664599906372
9.21929063203518e-09,23.3026844713137
3.12119946363854e-10,23.7800241666069
5.13392740897914e-10,23.7487099018859
1.57269101268906e-10,23.8403369254184
3.28629832567276e-09,23.6976851225222
1.76199022157496e-10,23.8651700341637
1.60525054301484e-09,23.7362941076373
1.89204610457397e-09,23.6346648682019
7.08782113146012e-09,23.6489141528598
5.82665163972322e-10,23.7590110566085
7.41809852013912e-10,23.7599473867838
1.8436706906975e-10,23.1342934867615
9.36399325158279e-10,22.5098582323187
1.45444856274232e-09,23.6784719861753
2.24519565257219e-09,23.7515168806933
1.81290496644343e-09,23.524122646376
5.6801172941433e-10,23.8097356799355
3.36037830896067e-10,23.5670540403764
9.0760856407045e-09,23.3003367143594
4.73460495214858e-10,23.5130631909242
4.03002521316059e-09,23.4945695291397
7.67098509658136e-10,23.6859700683894
1.68240229071127e-09,22.9023625089603
1.22066090290086e-08,23.5282288158965
5.94237542819796e-09,23.7587525584232
2.98364018055375e-10,23.8021779286233
1.01374926127875e-08,23.6487627188413
4.97520629411665e-09,23.5330964666985
4.78613975632007e-09,23.7185506156743
4.73430470756812e-09,23.3939228206498
4.23739820084034e-09,23.5245790849274
5.55488518547545e-09,23.7067396484066
3.38977033406076e-10,23.6559744265635
8.57187067023598e-09,23.6686083165603
7.35034503855057e-08,23.2543757258032
3.54150876191342e-10,23.7969981253215
2.06141198016455e-09,23.8174366528711
5.25409744790906e-10,23.8478525706989
5.14341578103995e-10,23.8237349334509
8.06210882080272e-10,23.5467310160253
1.69617346352102e-08,23.5055121903281
2.13367114930456e-10,23.8006706701967
5.91493860267703e-09,23.5832166246445
3.31477015696609e-10,23.8432148032966
5.38005087166092e-10,23.8408479757604
2.71872891392318e-09,23.4695216987311
9.6009950145395e-10,23.7883135162685
1.94746818756592e-08,23.6510563249177
1.89236618022559e-10,23.3094234099141
8.58550058395177e-10,23.7527167612684
3.77405511760304e-10,23.3100034392816
1.70123891506072e-09,23.5291331062718
6.81833089003444e-09,23.7738841216912
1.58190453626639e-09,23.6229497402213
1.29257926796183e-10,23.6959203030146
5.14890908837205e-09,23.6343647401765
4.51191000177843e-10,23.8464595753355
1.00199306965803e-09,23.4312272598062
3.44692733783335e-08,23.2463983911314
1.45110831139897e-10,23.874505210055
7.62317964856213e-10,21.8132099136707
1.341403016804e-10,23.8195417609259
1.44434880416981e-09,23.7929876499387
7.18237809673048e-09,22.9764718648419
3.69545888507885e-10,23.7551151116693
8.3530558381245e-09,23.4292916199348
3.76109999828624e-10,23.8131052167174
5.61776716851137e-09,23.7578019857904
4.69851426164489e-10,23.6608155201352
1.73125261452783e-09,23.714047717444
1.32510883640908e-09,23.752862396954
2.36842266646862e-10,23.7989075135399
1.74036497514779e-08,23.7173000066892
8.73632524838365e-09,23.6616958481423
1.38356778139526e-09,23.7145682559671
1.06849002926683e-08,23.4485385480592
2.85943814890457e-08,23.2839992175355
1.070924530468e-09,23.8117501715319
2.0375403609915e-09,23.7324790898035
1.75184605029761e-09,23.4580068818886
1.53456680910872e-08,23.6450054882575
6.15456957528671e-10,23.6115073656158
4.40084535658337e-10,23.8177592790393
6.85422552337819e-09,23.055155270126
5.28505221845903e-10,23.838928775958
3.11260246504213e-10,23.7443841341947
9.08729584054959e-09,20.9523231004457
3.18451249441358e-09,23.795083565204
1.24866174429691e-08,23.5188445235165
5.9398693996046e-09,23.671102452772
3.83835393019992e-09,23.664385999582
5.16611998238669e-09,23.6409610861338
9.83617126363123e-10,23.6928966595804
9.17243643855003e-09,23.5395540830215
1.22095959368616e-10,20.6367194263452
6.76063967524743e-09,23.6792547458361
1.08823652740105e-08,21.4350815097089
8.39371756525231e-09,23.7282183540952
1.03841392597353e-09,23.8025427168458
7.01653507487348e-10,23.7689842604751
2.19849047522413e-09,23.6207752839014
2.92240936285241e-10,23.5021800816958
1.03813186317562e-08,18.8608175908145
2.2836417168698e-09,23.6888614960829
3.14356089959139e-09,22.2079085651917
2.55582977828828e-10,23.7150378368971
2.19359011302961e-10,23.751764920489
5.09925441689952e-10,23.7702592978341
4.64960115713545e-10,23.774105474386
3.64387749924234e-09,21.9439641537313
2.43698881334419e-10,23.8712945531964
1.76047457503575e-09,23.8165636281659
4.37457407919874e-10,23.4943013823451
4.35143337082995e-08,23.0213636250257
9.76716199713465e-10,23.777721724248
1.96134472691227e-09,23.7370299586068
5.83639944157002e-10,23.7915237555045
7.58395917174221e-09,23.7552795225452
5.56511189987778e-09,23.4411528266884
1.40947257267317e-08,22.0567529303396
1.49757250111404e-09,23.6112402781565
7.94585766190112e-09,23.5104587157734
3.4892750041867e-08,22.0754236793729
9.39924259644436e-10,23.8125740772018
6.1075082673495e-10,23.7537058264792
1.73939782150735e-09,23.4471658481342
7.25288307413884e-10,23.6019236228077
1.42209812288562e-09,21.5554776506815
2.84167580886069e-08,18.7131788702216
3.40535500335172e-09,23.8002701395937
3.72227411441549e-09,23.6523777642187
9.61662031852233e-10,23.8196967931193
4.12776355886731e-10,23.766189056587
2.58045662261205e-10,23.843019241342
3.29373327896183e-10,23.8190345557673
4.15238441489492e-10,23.8449682094849
5.34852558786334e-09,23.7274572751573
1.77730607243952e-10,23.8270056184611
9.00374279656171e-09,23.6875875129662
1.8471835745792e-08,23.6033485484723
1.21538901279164e-09,23.5370618337507
5.9557664429124e-10,23.7542501516634
3.1542523968031e-09,23.7413127850212
2.97948000344213e-09,23.7768650581246
1.15465135612358e-09,23.7890775185644
4.7183655296342e-09,22.6323613861124
8.81097402054101e-10,23.7841292462344
2.66033558950411e-10,23.8527539801742
1.75461710087282e-09,23.4596055640074
7.51152312313926e-09,23.3119092878942
1.48814899168917e-09,23.7026096260165
3.27808113455481e-09,23.7690942556394
9.43745845871755e-09,23.6777765936655
3.65694175847055e-09,23.563490691071
9.03679980097946e-10,23.7985748873483
4.74591897462281e-10,23.7487111929508
2.06178164367236e-09,23.5114878498327
7.52574631912157e-10,23.7631133911315
1.26282749715038e-10,23.6993419891418
1.17735474935708e-09,23.6181346283758
8.46686962487419e-10,23.7215028431024
6.98896470347111e-09,23.6424862259365
2.64162349366162e-09,23.6801270855384
3.7477775585157e-09,23.7000653292596
1.82511212424187e-09,23.5855047838022
1.83921493028136e-09,23.5877901469259
2.46776024743334e-09,23.813380603152
1.01248925501028e-08,23.323074985
9.46528382645469e-10,23.8052591301244
8.89414183597916e-09,22.8341760775478
2.24839527369482e-10,23.8571281131428
2.81783269575401e-10,23.8346256413729
1.36713809013067e-08,22.9303624471125
1.37261505375562e-10,23.8509227306666
6.31578360142235e-09,22.9232430747221
6.52493144576853e-10,23.8177430350492
3.44041067036912e-10,23.0659084121546
6.3808259394714e-10,23.2993055354775
5.77627839239795e-09,23.6552133934623
2.26448070472888e-09,23.7047346475377
1.48160782257899e-09,23.7300769400558
1.43740181877715e-10,23.8064448726476
9.13758787157296e-09,23.5902787929287
6.83343958663413e-09,22.9428880633649
6.3564571544085e-10,23.8096933039769
4.93173518784691e-10,23.4663956562798
9.71536031042704e-09,23.6582438258098
3.72573692280524e-09,23.7504741000526
2.36049828352286e-09,23.6634998783349
5.32558954777276e-10,23.3147633969365
1.35625661544478e-10,23.8381421023588
2.96742007521843e-10,23.7081420963003
5.8459846891604e-10,23.5229256840659
6.38455402306451e-10,23.7968000678173
3.70890682174373e-09,23.2997239194454
1.79216150605214e-10,23.8664146283652
2.41260688786681e-09,23.594944385708
9.59164396009587e-10,23.7417435576099
2.19564468291848e-09,21.8565530325962
1.80255049783458e-09,23.8011375085687
1.76894937837174e-09,23.7442564460937
2.3015297376634e-10,23.8019521959844
8.76901941246995e-10,22.3976771169225
1.22130629537879e-08,22.3598019557796
2.6807104542287e-10,23.7809968961543
9.77375022712856e-09,23.6309476249793
1.32391492124419e-09,23.6413968523679
1.35068700606622e-10,23.8774386113632
4.91684778772513e-10,23.8050805684641
1.17295730515209e-09,23.6851963818336
5.90503015954717e-08,22.0751932204688
3.36936998924488e-09,23.7257526340436
7.75305605013241e-09,23.3037489581421
2.29250965351209e-10,23.4805220656821
4.20050173922111e-09,23.7417545049235
3.43123201270621e-09,23.6204617410241
4.9519800859096e-10,23.4956003998977
7.21533658184002e-10,23.7721940387984
3.92503032641113e-09,23.5886456569478
1.2347656465167e-09,23.4130020274755
8.26811747961648e-10,23.3562350854609
1.5978339586998e-09,23.6866000800486
2.79301199286986e-09,23.4481924102496
2.14529740597725e-10,23.7386756487297
2.41519778059809e-10,23.7742428161892
1.50345343938029e-10,23.8247361300881
5.22159342735352e-09,23.7357492069488
1.57519044559256e-09,23.7329764120767
1.96146514936144e-09,23.7866411721491
1.10784391613112e-09,23.7889428658431
1.06248932046163e-09,23.5468875811992
9.85846053208745e-09,23.133711310712
2.93838936142131e-10,23.6989237324978
1.24440638462819e-09,23.8181317143385
8.61088711697421e-09,23.6439273395687
3.01645511011608e-09,23.6200513580935
1.04221733115958e-08,22.8255932818218
1.67765911104829e-10,23.7177558213533
5.04773210595401e-10,23.7606585954752
3.15398566799243e-10,23.8019211696832
2.02353802401514e-09,23.7375906372798
1.52814042287084e-10,23.8660831964722
6.71064186270168e-10,23.8007053583348
5.67901494136441e-09,23.6148546741818
2.27420677575299e-09,23.5532593277008
2.97673388507489e-10,23.7936158943413
3.92385599775659e-10,23.7692289058142
2.55011500384363e-10,23.854676365622
3.94361479700303e-09,23.3030516735984
1.49821705686665e-10,23.820696095176
1.65174567776143e-10,23.789190582236
7.61850574603022e-10,23.826121809417
8.91764285182306e-09,23.2832258671149
1.88001155302144e-08,23.5277992681642
1.64238032000939e-08,23.6259436255008
5.78737791762162e-10,23.8148398680872
3.83228854433097e-10,23.8623345780807
7.83990702756476e-09,23.6422051557605
7.1851045607507e-09,23.7664331162359
9.49317452262867e-09,23.7228385274074
2.23119931424699e-10,23.7321361019884
6.01351140134294e-10,23.8207788557464
1.15886954668869e-09,23.7588442826
5.618607769732e-09,23.7269422854122
2.10087864370625e-08,22.9078416279608
1.97580233077383e-09,23.3056088351676
3.92076964482583e-10,23.5306860918234
1.81375083984628e-09,23.6874503494165
3.63943446096619e-09,23.2971297040589
9.80402234143651e-10,23.6430883460102
1.62244022989153e-09,23.649750083004
5.08141557748552e-09,23.6766856285475
2.76290654067919e-10,23.7773089196158
2.57383026473519e-09,19.3552020165692
1.86659339285515e-08,23.6134815031581
6.32733656634059e-09,22.5749924131508
8.50018268503084e-09,23.5762247493692
8.8849478763683e-09,23.0199895550949
1.83835191154679e-09,23.6649189547371
2.63475516574425e-09,23.7716980406943
5.84605462560404e-09,23.4200282598468
4.59560149191625e-09,23.3890475202245
4.96416399595106e-10,23.6960088797433
8.68899076269328e-09,23.6156864943087
2.28420315551114e-10,23.7575816109435
2.86014520334915e-09,23.7628706327334
7.99082715245507e-09,23.3427992760946
1.16923159146666e-08,22.7844945811827
1.31577314960366e-09,23.4501119283619
4.54448568770071e-09,23.4469340956188
1.21453817669927e-08,23.559835895155
6.14688122106728e-10,23.8487926136407
3.37273742095236e-10,23.4396113843266
2.31527367073693e-09,23.5107616321935
1.26827279167024e-10,23.7919318262321
4.26748417743903e-10,23.8491989171118
1.48910560303382e-08,22.9763577774858
7.87824740423095e-10,23.8038784699057
1.15572607800229e-10,23.6716149011311
1.71750436825742e-09,23.1339634426996
4.15926360295036e-10,23.7324178749927
4.36323748287596e-10,23.7768665198036
1.64594978188291e-10,23.8275621667449
8.24653843279006e-10,23.7940288644947
4.60768030978282e-10,23.7736637519372
1.20736723711756e-10,23.8104778410802
2.77298894202551e-10,23.7479263630025
5.11239692142673e-10,23.8259738997256
4.74047805385464e-09,23.6601762673034
1.1039809175613e-08,23.7041480329753
1.1869971909275e-09,23.7883798647812
3.10015036068858e-09,23.7263115581925
3.37456126248651e-09,23.7647810675548
4.20788760509504e-09,23.7311508284851
1.50488213070197e-10,23.8048852458785
1.31462536263926e-09,23.5785361400556
3.67744339949222e-09,23.6341696620529
3.71947427214205e-10,23.0686537025061
1.54138743829849e-09,23.3662778540432
7.06637881182325e-09,23.6497823239758
3.46787257464474e-09,23.6731517012615
2.95158811320858e-09,22.9282886836688
3.73252358818257e-10,23.799089263392
6.33166045868145e-10,23.1199404152554
7.42748236527865e-09,23.5914194016566
4.39146858540739e-10,23.7677655817913
1.23367094003275e-09,23.5336828164272
5.21052346745389e-10,23.7979974375641
5.97608835148007e-09,23.1930269294276
1.2487376274351e-09,23.7921393362666
4.62423675824615e-10,23.335646251983
1.74399810998046e-09,23.637130473662
1.54985514627911e-09,23.7239513642343
9.31226982866636e-09,22.3222992426684
3.39984574989091e-10,22.639427521811
3.90573711801027e-09,23.4890616807622
3.52108369773154e-10,23.8287447643665
1.06921938785754e-07,23.1191928810398
1.59603421185381e-10,23.8180258801211
3.76155260235876e-10,23.4329621479986
1.16107587498678e-09,23.7912897187973
7.82583959949211e-09,23.6730219708843
7.12224924404102e-10,23.7236937496772
2.81764214586826e-10,23.6747851148087
5.79822561926501e-09,22.9229990227126
4.09165404362483e-10,23.7519315595341
1.69027027580514e-08,23.3219175771496
6.79116409333664e-10,23.7784325611534
1.31984256228089e-10,23.7677186399958
9.27998518961143e-09,23.6758827236906
7.74478918758534e-09,23.729642589664
9.19139352586882e-09,23.6525008049953
8.27522707729391e-09,23.3321190397624
4.9823291290507e-09,23.7094843377889
9.27939099955313e-09,23.7014296716402
7.94059764491514e-09,23.7411182773089
4.78734277358547e-09,23.6815662765789
2.59058760815408e-09,23.721013279951
2.42400143327661e-08,22.0162301974339
5.96677544177191e-09,23.2049666288527
1.03857321125039e-08,23.4625545803255
6.0729665179973e-09,23.6771550617818
3.60991036372033e-09,22.6230287286889
7.33060603135253e-09,23.5612520074555
4.40748717502598e-09,21.4923582695697
9.71722291396056e-10,23.7516109756421
2.78916996075385e-08,22.6535644914621
1.86461717359949e-09,23.0108155815159
5.87652720706922e-10,23.8194975540489
3.74143749387839e-10,23.7043822886796
2.51038625174575e-10,23.7161349899593
4.92828513832186e-09,23.6661375417476
9.77731874987292e-10,23.7606243555173
5.83017891196905e-09,23.7433057766947
2.12270382094173e-10,23.8485514111413
1.17461367363002e-08,22.8194279962054
1.27224716840073e-10,23.7491464371568
3.92279605855512e-09,23.0348665748596
9.27576641056512e-10,23.5340207392953
2.12591748891105e-10,23.7221257449919
2.82035388497241e-10,23.8377157351789
1.70240818965023e-09,23.6938473417119
1.40324059598483e-10,22.76522034207
4.90290424766396e-09,23.1970313441902
1.63828130523455e-09,23.8243069108516
4.29924940545965e-10,23.6590169037571
1.4794484212626e-10,23.5045223764525
1.66388893027246e-08,21.969275137289
2.68335217327111e-10,23.858885255016
3.89368064496721e-09,23.4936596696146
5.38169972540513e-10,23.7624474282806
1.69444541174936e-09,23.3132860698252
1.99283150041858e-10,23.8371619243601
1.69737076602947e-09,23.7156522742901
1.1107790378913e-10,23.8418447822676
2.13503120871918e-10,23.8028607262475
4.54071689484313e-09,23.7545516573341
1.84722907353811e-09,22.8820954613126
1.75305856011746e-10,23.5130315458285
1.05638706738924e-08,23.6658178338444
9.77141690314802e-10,23.5757444935988
5.33505659053657e-10,21.0888791646158
1.49700576763463e-09,23.8067812625353
5.18409381849158e-09,23.7063929147208
1.46646930015779e-09,23.5255885423427
3.78988126982626e-10,23.8638374540168
3.8546639143312e-09,23.7226111522895
2.04795585739452e-09,23.7823042788907
2.63275109193947e-09,23.7573211341439
5.03304405470323e-09,23.4377871656477
4.30607313463336e-10,23.7827255123687
6.68810490176708e-08,23.2182113045915
6.03872970203686e-09,23.654921032198
1.5857699509824e-10,23.801175163355
2.26990872640428e-09,23.4627972012137
1.17831844218637e-09,23.6303052603501
1.70286358023826e-09,23.7553308850284
2.59794573949207e-10,23.485994989099
1.24778887172719e-10,23.8651536017341
2.21415456856973e-10,23.7105166498541
2.41198684199914e-09,23.7077709189618
6.05219684131931e-09,23.6365139150519
2.23456296477466e-10,23.6277691556164
9.1377878225961e-09,23.5060742644716
8.65228123320025e-09,18.4038893285334
8.70602351595186e-10,23.8355788903552
4.77847965059898e-08,22.8094478735551
2.15709966036115e-09,23.75600127366
8.3716711492431e-10,23.7971993735639
1.8012969578193e-09,23.6728915198535
1.25593349956461e-09,23.8075485192314
3.79354620340348e-10,23.7872253522775
3.39364782477408e-09,21.520883986899
1.32489257759185e-08,23.3042828605874
1.59237260968044e-10,23.8705401078366
4.15861694699656e-09,23.5632205656621
4.25647112518087e-10,23.7589967657679
7.64645143436086e-10,22.8838819742756
1.07692332186817e-10,23.8180420579028
3.11420574977992e-09,23.1376794712518
2.94378686649566e-09,23.7427896104762
8.01748873887326e-09,23.7048958727683
1.21857242535677e-09,23.0947158566515
4.82247306889357e-10,23.8178500279146
1.39444418171669e-09,23.5770975092404
6.13677483286697e-10,23.7575826091633
4.01105621658011e-10,23.787828832171
1.45339335396743e-10,23.803142820108
3.99227513912182e-10,23.7495555239296
6.29636630487146e-10,23.8159252640554
5.61117285311489e-09,23.6829520679529
5.65690282357641e-09,23.6325385326974
1.90847055737225e-10,23.8613219070088
2.30881432048392e-10,23.7635819534699
1.59423848208116e-10,22.7689136229244
4.62158010951376e-09,23.4989708254008
7.40368994356807e-09,23.6663566535409
1.11042092066903e-09,23.5027544858911
7.62641558334042e-09,23.5195769596576
1.68323528677024e-09,22.5696637146702
9.26947824723351e-10,23.7175526403332
7.58543521133753e-10,23.483323689244
1.33654731361394e-08,23.6473342459313
1.51706045797573e-09,20.8745522386757
1.24598350398541e-09,22.3462074421971
6.06140027817164e-09,23.0341642966704
1.38702659159094e-08,23.0469365750732
6.18828558857233e-10,23.7099751436222
3.299196453203e-10,23.8096278110812
1.52083066794893e-08,23.5388286522444
6.74774906440517e-09,23.6898669045964
4.59406227197778e-10,23.8540764227879
8.15760640856494e-08,22.5609473000934
1.01437370542919e-08,23.4258358670103
1.26642465221338e-08,23.6625268253847
3.19159258764475e-10,22.7760347116418
3.36895767471023e-09,23.5969619814624
6.26008595005458e-10,23.8165479494942
2.79379989974198e-10,23.7932320737341
4.59683690932882e-09,23.4023143248666
8.16470829572136e-10,23.8333764304049
1.03227377073128e-08,23.6243899269351
6.86019012440462e-09,20.9944336267257
1.71689751001538e-09,23.7936649344356
1.95405592373961e-09,23.6589706011278
4.50015825494057e-09,23.7273749322095
5.22838840098069e-08,23.1243576575685
3.46849128722497e-09,23.7174938395846
5.11006647418707e-09,23.6815547104709
1.38153702167287e-10,23.7028647603029
3.17042386227455e-10,23.8105598860899
3.28043751110598e-09,23.7545492356325
5.5726612848019e-10,23.8634429483833
1.28976650524135e-09,23.7547358314342
3.8128356860481e-09,23.7286770208158
4.4146423001733e-10,23.751413529293
5.15447151144838e-10,23.6393085510751
5.07972942243561e-10,23.4324329081564
1.07890313800867e-09,23.6136983205737
8.01885314805262e-10,23.5445628520553
6.7683009692262e-10,23.7911433115285
2.68092740222475e-09,23.7653125788563
8.10985250126821e-09,23.6547300411734
1.69613678415047e-10,23.8687892761386
1.51933726186063e-10,23.7236035202836
3.34002684271753e-09,23.7752969235689
2.4101960515343e-09,23.4803638758546
4.25208554940977e-10,23.3343648586122
1.34784536122373e-08,23.5340813964272
4.13409803491372e-10,23.7447235773108
4.9740859477132e-09,23.738813156054
5.71057298411815e-10,23.1058920376118
6.12952544920539e-10,23.6705093752456
6.40233463937682e-09,23.614585271973
1.60022789365653e-09,23.623598496513
2.09695997985737e-09,23.5809909458978
5.52976269231503e-09,23.7840722025563
3.77012366507668e-09,23.7366338614239
7.80480123328011e-09,23.3999791398795
1.66528980988867e-08,23.4639059433022
3.36163053517275e-09,23.7435161235069
1.08317015583059e-09,23.6198084698249
1.86889852314716e-09,23.5232604085563
2.94403643668765e-09,23.7818997834197
1.09419301958087e-08,23.2316664468269
1.51880470824727e-10,23.8485724094079
4.43808402531212e-09,22.7861228355632
2.33612894161052e-09,19.8855086042473
4.15327663908338e-09,23.6957232080796
8.60467510080807e-09,23.7208686322993
3.40441371198796e-09,23.7232087523628
5.72940214313098e-10,23.8422374442502
7.99071050391671e-09,23.6217002236757
3.71479065183692e-09,16.8467325652559
1.03391269927919e-08,23.6489079751015
5.44143928563348e-10,23.823242816181
7.37816752638077e-10,23.8234210467989
2.34546833278228e-09,23.7610511912494
3.23908004354228e-09,23.5408564262758
2.49332119990508e-10,23.8665017281359
2.59033935202835e-10,23.7489661489837
4.66743389110556e-09,23.7854590405332
1.14661119368377e-09,23.7587148756256
1.27774421827146e-09,23.4176380887368
1.18079331212153e-09,23.0337229281822
3.75674291913341e-09,23.6748005515649
3.16762218356078e-09,23.2984545276306
6.71466793893664e-09,23.3283708466328
1.86960942255874e-08,23.4416517354181
5.84465073600655e-10,23.6999744275955
3.90792268730238e-09,23.6622804204286
2.09597323336409e-10,23.2163651429023
3.40161778348291e-10,23.7993101475347
2.45962064674718e-09,23.8003110462338
3.9678581635631e-09,22.9268767323151
1.18725547698562e-09,23.614863164143
5.89410739304651e-09,23.6727889196645
1.68556897299492e-08,23.4958546836601
1.50250072053539e-10,23.8388370899784
2.08318462436138e-10,23.4875191255889
3.79758794105499e-09,23.3223436769492
6.38482713455503e-10,23.4398030679935
1.84097888946551e-10,23.7864387728981
1.26436428592211e-09,23.3521728350652
1.98245942620802e-10,23.8498993261853
8.31401016875517e-09,21.2723637393399
1.15004277648404e-08,23.6382693686094
3.90438331603373e-09,23.5475044173755
9.20313001214339e-09,23.5334062433333
4.17782624714203e-10,21.695125968072
7.86948635455026e-10,23.5131577136815
6.6036923456902e-09,21.1764447602654
2.08108943134123e-10,23.7944397949183
1.62477061648268e-10,23.8566373047631
6.50280696099357e-09,23.6848223651709
1.02342320135366e-08,23.4009307030927
8.50548990284033e-10,23.7706608088315
7.63153960532047e-09,23.5419322933192
2.83768837811746e-09,23.7853422131655
1.22376631986216e-08,23.1337524898254
2.26862376044597e-10,23.7465979539883
2.89415543396944e-10,23.6786687908117
5.32475042237157e-10,23.8327773533737
1.78111782104425e-09,23.7028943172857
8.59700364270876e-09,23.6438611540307
3.25628179620067e-10,23.575487879808
9.64964038576814e-09,23.2478334823406
5.29796049076014e-10,23.5418839636926
4.76196546214624e-09,23.6003991450895
1.26676494430685e-10,23.8552597130518
1.46230457759727e-09,23.7240684080527
6.18612934425663e-10,23.7298212277186
2.10584243652994e-09,23.823149103204
7.00349691234812e-09,23.501321579561
3.13784497787213e-10,23.7993920499416
7.72174671052207e-09,21.5432318542839
3.88326393484556e-10,23.5212329120911
2.28277102555754e-10,23.8063019464157
7.00447235692996e-09,23.3877686962512
1.91499994750299e-08,23.2129250610102
1.03245040610978e-09,23.2054124587723
7.70812780314472e-09,23.4518536105605
1.89686040908524e-08,23.6509790367309
1.1299764511217e-09,23.8132644786126
9.89117006967328e-09,23.5782073488614
9.87968925155865e-10,23.702464331559
2.87617074346874e-10,23.8071815537693
3.29133252271272e-09,23.565406343628
3.91205112443834e-10,23.6954364057792
1.44403644683227e-08,22.8094437126083
6.16817339196436e-10,23.652498469874
1.59052582019849e-10,23.8524936256056
3.7865845080243e-10,23.8173781576999
1.60691805518297e-10,23.834121336654
1.42240085293786e-09,22.7715840849878
1.9576980545499e-09,23.7759665533497
3.334957193208e-09,23.7529202911561
8.77508847338939e-09,23.7007293771582
4.44543884812388e-09,23.6261591111079
1.14500757433178e-10,23.8658526891851
2.20534093920094e-09,23.5766526749942
6.17214088463449e-09,23.65076627331
4.05104173084327e-08,22.7651603495691
1.20708438050154e-10,23.4692309748529
8.83139760331349e-09,23.6145179048687
5.8948647520062e-10,21.7653044387747
1.32458542371429e-10,23.8042977145836
2.04327667939505e-09,23.7963500005566
4.50024732812412e-09,23.726173635792
1.29891183808825e-09,23.8063236526035
6.00975072163517e-09,23.5863700926757
2.48864583765281e-10,23.6325551637524
3.25023328647462e-10,23.8463641562175
2.38422306762734e-09,23.2594741181685
3.15269306592045e-10,23.8315452853029
2.53791799007839e-09,23.4825040718448
1.21014188996823e-09,23.7863524880006
3.87987062331784e-09,23.7415006973526
2.76250263556796e-08,18.7117502496158
2.79142759875278e-09,23.5456782200824
1.70394547034382e-10,23.8367017730421
2.97441501003973e-10,23.8398962648514
5.01157214595635e-09,23.7530974726247
1.60210336683084e-10,23.3141818549604
2.6438925570378e-09,23.5759854057995
9.34232349593936e-09,17.4161651700705
9.51421360327086e-10,23.6520195815629
1.05332759514467e-10,23.8109354433725
6.52896803188646e-09,23.5463856421593
2.42035585592728e-10,23.7665057367266
9.36762781139671e-09,23.4951106050167
5.16879211666057e-10,23.7159994841675
1.51744106987247e-10,23.862288878967
1.31855676733366e-10,23.5942711221015
3.17980423845755e-09,23.7545585761178
1.38839320300129e-09,23.7425892356761
3.140530215591e-09,22.8449272867988
5.38404888578382e-10,23.806168742641
1.47371885016659e-08,23.6145642049515
1.87090557699322e-09,23.6549193540683
1.05480224281152e-08,23.4068569354382
1.62200240869009e-10,23.8503298059289
4.81449590502915e-09,23.4839565198555
8.19223668336788e-09,22.6152169227974
1.17034192825081e-10,23.8378810424155
7.47951056235083e-09,23.3781188748571
1.13718729767215e-10,23.8779126791894
1.34886916202718e-09,23.775923166439
5.41187513352426e-10,23.8329695132323
1.06205299724518e-09,23.545159731475
3.12560172871712e-10,23.4087631558367
5.94100273876604e-09,23.6707715912904
2.39052844852218e-08,22.1703524702393
3.59715553484151e-09,23.7021460038475
8.11623237607105e-09,23.6621816119469
1.38961015263462e-08,23.0897570953741
1.8696808882189e-10,23.7595287685398
5.19822304521421e-09,23.4276948222105
2.77949337572634e-09,23.6557237562549
4.92452498628825e-10,23.7424536916871
2.28782000596407e-09,23.6993671127045
1.44859413400518e-08,22.0426854439169
1.35708411415831e-09,23.5666426668654
2.0240847792867e-09,20.480694747767
2.26220834432e-10,23.8696017532104
2.80983825241682e-09,19.3661404887994
9.42063962492551e-09,23.1030527872749
1.0396856403366e-10,23.7837871522335
5.07969807661154e-10,23.7432848420901
2.68816484594298e-09,23.6340914189364
6.23056918341843e-09,23.7168508714398
6.20651913281665e-09,23.3497325110495
4.6585585885983e-10,23.6370132643225
5.90759215880232e-09,23.6249561925832
1.28569320535166e-08,23.6789895478643
1.87934655931456e-10,23.7474552389061
7.92146846777305e-10,23.8274469207408
3.21994295759024e-09,23.7047625442162
2.98213076725278e-10,23.329905619766
2.01032688999355e-09,23.776415635123
3.26916714783487e-10,23.8306057465639
6.81528983447527e-10,23.8168271454616
2.50946948111012e-10,23.6021678810819
5.34448074122989e-09,23.541478200075
8.66303336307189e-10,23.4524637342179
2.84948958138754e-10,23.8313438282492
6.42072314210845e-10,23.7149248547129
5.49994323267353e-09,23.7357749849566
1.57098053221941e-10,23.8732144914778
7.66896491518366e-10,23.817103471547
8.10765848797656e-09,23.2295014303051
1.38318016423819e-08,23.6563677964674
1.63388488964136e-08,21.860545430524
5.58497165517824e-10,23.8450451258858
2.44240723149105e-10,21.5275408830361
1.51571788790804e-09,23.5375717789208
1.59265950976728e-09,23.5358233179949
1.49319358037909e-09,22.541943252598
7.25757991742709e-10,23.5457810494545
1.19137180331176e-10,23.8705205661561
4.38281334253052e-10,23.857770839372
1.31624422363096e-09,23.2525774939434
1.13356218113357e-10,23.8675517000336
1.22702055552982e-09,22.9437764306065
7.2238547797578e-10,23.6889995432608
5.19538148891342e-09,22.5812504364428
8.48251527647367e-10,23.3629239450035
3.88655441784516e-09,23.6320382437761
1.40066508556165e-09,23.5802779623105
2.64791122606359e-09,23.6525685107814
1.07281330195951e-08,21.4761072231644
3.14162004200213e-09,23.3501339558386
6.40319836406595e-09,23.559129695388
4.50586780708725e-09,23.3349327361816
6.46635962343799e-10,23.8425364008953
2.28159218262202e-09,23.5695376392577
2.41166279395564e-10,23.8227376456592
7.19354436071445e-09,22.5394649911369
7.95987189600578e-10,23.5374411929266
4.48529917616936e-10,23.8157834328096
5.04075561248603e-09,23.6037457915709
1.53133312600765e-10,23.8565592246213
9.39582317766243e-10,23.7756827227904
2.70297199033363e-10,23.8048436720609
2.46049819158422e-10,23.8321880573687
6.34090154735119e-10,23.7686389044345
4.2254014366724e-09,23.2329634781258
5.31616420277639e-10,23.3669657038819
7.86814450215695e-09,23.5467117213532
3.87894556390807e-09,23.7339500303453
1.16726334427849e-09,23.8227467620544
3.4392037462527e-10,23.7238921916997
2.42765572103431e-10,23.8662109737
7.8122298793326e-10,23.7986285365698
7.86823401297647e-10,23.7976981396908
4.85058517750576e-09,23.2680381565295
2.78763081127382e-09,23.4896076356931
1.07801155293232e-08,23.4729883276678
1.78398021217619e-10,23.4805961784095
1.13694174875877e-10,23.8512866760045
2.98860338474659e-09,20.0057803471699
5.28727449921916e-09,23.7453347475712
6.8803052199686e-10,23.5751637104734
3.88192506422068e-10,23.08828423988
2.02614313008216e-09,23.2893205872493
1.31863506112732e-09,23.7989273684374
2.10806878544923e-09,22.8945459920825
2.5461944623799e-10,23.7528278361398
1.40457564560295e-08,23.4421022534057
2.36731233934435e-09,23.6695601929904
2.35172732610633e-10,23.8562236012238
9.77158474005073e-10,23.798988066313
2.01917724043749e-10,23.730971204943
5.91248501647382e-09,17.3711502748904
8.4876862553448e-09,23.5861276296692
2.38883186469967e-09,23.0449175100004
1.1853600328307e-07,22.3106453651492
4.87995426455677e-09,23.1509037038564
2.16797620892717e-08,23.5525135327304
1.01599240997546e-08,23.6654381818235
9.03144746729172e-11,23.8499580479931
9.81986117754534e-09,23.4892699267292
2.21923524906877e-09,23.658193071935
1.486372529624e-09,23.7019038642438
1.21559480832422e-08,18.5483440513573
1.7071412638729e-09,23.6273109370761
4.02494461921241e-09,23.6623910496661
2.47640426560075e-09,23.7384739319351
1.54500184296057e-09,23.6793266278479
2.52923570489914e-10,23.4451772211259
1.23308755917646e-09,22.2208985624637
1.37933398878242e-10,23.8101802722662
2.00261918896859e-08,23.3340867881886
1.10017653467866e-08,23.1373888797905
2.26123911683783e-09,23.8015103232933
2.43353282239896e-08,22.3002705509725
9.27847889725882e-11,23.8528609654002
5.91570962742376e-09,23.5763308280486
4.93170741548758e-09,23.5128375652374
2.37769910991517e-10,21.734141208275
2.77825026109893e-09,23.4807301486744
4.01408839995536e-09,23.7216057284971
8.72511284721606e-10,23.8294848806885
2.59377959858657e-10,23.7555968494904
1.6585314937111e-09,23.821768239267
8.43112550790126e-10,23.75886912605
1.31571489585093e-09,23.7056165365366
6.72988301895177e-09,23.6646508359538
1.0388125362304e-10,23.8675509844729
1.97237019237731e-10,23.7769809891316
3.16640374634592e-10,23.8213023634641
4.06360325196667e-09,23.0816979550616
4.95585444751861e-10,23.8264557725101
2.64888418854845e-09,22.2407552348202
8.1657903699312e-10,23.7683148165873
7.88698449974804e-09,23.6115302559164
7.42265629095509e-10,23.7369768899826
6.64955866590694e-10,23.4504918299378
9.04273497542595e-09,23.5855676258132
2.47702434466587e-09,22.8892854959513
3.79135540489536e-09,23.7035022484246
5.49940263470864e-10,23.7399125092741
2.61522915747206e-10,23.8302220481877
1.3018614725725e-09,23.7098335262806
1.63176964543247e-09,23.1250032791444
1.2231362072764e-10,23.7801337339627
2.52949590698939e-09,23.6927460175169
3.45272432633908e-10,23.7981713646324
3.05208161354287e-10,23.7967646921298
2.19611087456938e-09,23.7852908965189
4.32043232999302e-09,23.5671942113178
7.33918647744047e-10,23.817185496185
2.41307984149365e-09,23.8215471590455
7.53111070360321e-10,22.2175861330219
3.42342249086638e-09,23.5090284323168
7.85215234834206e-09,23.7105565022518
2.07706761367515e-10,23.8557162712877
2.03797067894352e-09,23.2695345924199
2.22928397855586e-09,23.7793950029253
2.21040356487866e-10,23.7585162833609
8.6302301078255e-10,23.8240249341291
5.95236368361579e-09,23.4641481924044
1.46589250310052e-10,23.7497762985737
4.72334036589548e-08,23.4854574910252
6.80496617507015e-10,23.8206559448402
1.8704983495992e-10,23.8134393173204
1.47170582931394e-08,23.2758012126253
2.73452341270036e-10,23.696547546651
9.8539116186319e-10,23.6794406235308
8.49269595689098e-09,23.7339395413979
3.02738592161975e-10,23.8035729560769
5.05810325436267e-10,23.6364168330831
8.27549095993525e-10,23.7386797001779
7.85528520167308e-09,23.4869075937286
4.18056790209093e-09,23.7042363703349
5.08171125542939e-09,22.2070395792024
7.29973819272657e-10,23.5411946318031
8.04754431744661e-09,23.3486414797231
5.31572260441712e-09,23.4765000522026
2.41002514643487e-10,23.8301430614993
4.99032981158692e-09,23.6016521044748
3.53962762776105e-10,23.6754442225379
7.75198011802574e-10,22.3802275090183
4.50217548581607e-09,23.6667263131779
1.46000445163355e-09,23.7837524182587
9.58562625333875e-10,23.8032184989201
2.98130306486212e-08,23.4632419081359
1.22315926060797e-08,23.7011665006657
3.46265149041273e-09,23.7103860103838
1.50897586529441e-08,23.5713337142496
3.01826389338657e-09,23.6379181200162
1.16213440505935e-10,23.812018438011
1.96791655023394e-10,23.8558859431895
3.39022285042618e-09,23.6868824285571
1.34037403201578e-08,23.4584292052597
1.13432823167236e-08,23.6366414911078
3.5477188024668e-09,23.3161482435668
1.51478006854093e-10,23.766267977067
1.24580966463179e-10,23.6851524932665
2.36696292059348e-09,23.7472878766609
1.40556701901968e-08,23.6160441422039
2.77776259816819e-10,23.8233232900132
2.59361304187402e-09,23.7645359307453
2.01519560797992e-09,23.6310525373713
2.44351671511157e-08,21.7383056921667
5.07329775444383e-09,21.9498886111808
2.1952405498378e-09,23.7959151765196
2.91493951295024e-09,23.6615471923325
5.79914065173277e-10,22.7669387978328
3.42172507580129e-09,23.0372270056403
3.36717778872032e-09,23.7353906805183
1.28633663257442e-08,22.9084241503314
2.10959183619165e-09,23.7382628822946
1.97788388295909e-09,23.7703254197101
2.49020629525409e-09,22.513931781442
1.88354332738059e-09,23.7557879347348
3.94864975437553e-10,23.7414533786782
1.31130089784987e-09,23.6914532311987
2.11806863302208e-09,23.6612262290151
3.61006824764964e-09,22.0579983699721
7.71443285320093e-10,23.7111083038987
3.17365241284002e-10,23.8097455297166
6.52903439848952e-09,23.6800084781818
1.04827949115306e-08,22.6985363536921
2.8122037232881e-09,23.7577965184998
8.47641677905257e-10,23.7919216173974
5.79281631266374e-10,23.8110901801744
7.83791485285402e-10,23.8071572909165
3.50399349269718e-10,23.8126914342371
2.85623447576208e-09,23.6237814406637
1.40182762142455e-09,23.7060532016779
1.58155705763284e-10,23.8180796974102
1.95227821039075e-09,23.6030127493678
3.45313803943704e-10,23.818733551753
2.52818941456361e-09,23.7489394567899
2.54486725824998e-09,23.6797765626917
1.09799555426805e-08,23.6804024847054
1.14675521543714e-09,23.7528034281377
8.34855474483091e-09,23.5042163864321
4.7660032876461e-10,23.821585995398
1.36817140568745e-10,23.8267883248539
7.33856134662248e-09,21.2198385057417
1.29543267096482e-09,23.7259275797035
1.47781997462783e-09,23.7634084236523
7.607769400127e-09,23.2279223968189
2.50810151265166e-10,23.840880237104
3.57748846277875e-10,23.7882691744281
9.24553313051671e-09,23.5692195254504
3.05279883217305e-10,23.7710432390612
9.45491235419769e-09,23.6897632094214
1.73069008216936e-08,23.5661949958414
1.59489544906239e-09,23.3719133344992
1.18581110421122e-09,23.8147721266504
1.64078555970278e-09,23.7864125747212
2.30996369321739e-10,23.8508573956526
2.76146450783384e-09,17.8237417890625
5.53254719720463e-10,23.8278114721408
7.17408461295037e-10,23.4750273571367
6.90354692867659e-09,23.4895679055263
9.1581849367491e-10,23.7949257369765
1.51537144922446e-10,23.6741874638058
3.29200850145035e-10,23.6060060973403
2.1904121656431e-08,23.4375162635627
1.69990413119799e-10,23.7923100140276
2.54149529524414e-09,23.4292651238198
7.23213289345013e-09,22.8775078926526
4.2316931467747e-09,23.630814365182
3.29939572929183e-10,23.7411341698849
4.42860683482617e-09,23.6561312565712
1.12268062310894e-09,23.8180688901529
5.16644052460072e-09,23.6464357640747
4.76953198820755e-10,23.7991622251109
7.25413645640058e-10,23.0837682221895
2.32600565585327e-09,23.359402984389
5.70228926748688e-10,23.7708881559382
4.65258129983123e-10,23.8374899312387
9.94071891231486e-09,23.7157355467029
9.5943310443038e-10,23.8376716250682
7.78462583755751e-09,23.696375588011
1.69716944697371e-08,22.6541630057214
1.45784897135702e-09,23.7960945224954
7.72367808537341e-10,23.8234472144181
1.44875833137735e-10,23.8094812179195
2.30158486600373e-08,23.5483094816467
2.95045112660733e-10,23.7982404276917
3.59895354830884e-09,23.7425779496807
3.73121111585274e-10,23.8172477983424
7.44831918076988e-09,23.0990784133261
2.24070388248424e-10,22.288025477775
6.22730601867421e-09,23.5444522431895
4.47903337341753e-09,23.6842500923786
2.88317069049778e-10,23.5949430029699
2.4331632877163e-09,23.78092495812
4.68458560064378e-09,23.7474373397046
2.615930304335e-08,23.4886180942907
1.71012123247634e-08,23.4675043423458
5.10051164520773e-10,23.8403307858573
5.94909316636899e-09,23.5028722401771
4.01108626977667e-09,23.5703621204319
4.70454597861933e-09,23.6434475243393
9.18075701082234e-09,23.7541516131086
2.36977898192295e-09,23.5098346705148
8.18384783508466e-10,23.7922379512159
3.66977078356483e-08,23.460123186812
4.87586325043963e-09,23.7355244699832
5.68267710474968e-10,23.6661259705467
2.0981381752988e-09,23.8019939404161
1.35095570277302e-09,23.6678997689395
7.56098531839603e-09,23.6671384073425
8.21430107107629e-10,23.7654794445381
2.10292842530406e-09,23.2548685968309
4.48641438044664e-09,23.7103500744709
1.67843907127471e-09,23.8202851061834
9.99942389063057e-10,23.7961245429374
4.72743043075569e-09,23.4264003221118
1.16527191531718e-09,23.6908120685076
1.02296105824042e-09,23.129330951602
4.56688383048632e-09,23.7746345512535
2.2979201548116e-10,23.8641930036131
4.34058306668394e-09,21.5612160190786
4.01927462943821e-09,23.383167689821
2.65495412316013e-09,23.6112855902055
1.75425852038055e-08,23.4931924238059
7.43037676146509e-09,23.3756836590785
4.60659174442356e-09,23.2999713429932
7.16795297849828e-10,23.8113394091759
4.67935718627343e-10,23.4111818984421
1.04260588601846e-09,23.6217397450312
5.19652042186216e-10,23.7424171166079
1.88492962370138e-10,23.8599194107319
3.30946444630872e-09,23.0225952729275
1.57247597505101e-09,23.8198986041336
3.86373887103771e-10,23.7709974864714
1.58358142563145e-10,23.8090791568825
9.82259390213619e-10,17.6311528283935
1.11603082793017e-08,23.4517521842983
6.21050348944217e-09,22.1455750046086
1.48266068624928e-10,23.8240683159469
3.92920405226151e-09,23.6706524440803
8.86351531757086e-09,23.476028591971
9.29496771624131e-09,23.2716375741647
2.2864231161707e-09,23.7963588444784
3.25024362051177e-10,23.8034411961559
1.46633239986968e-08,22.9710956796192
2.56479896562256e-08,22.7472454515521
5.40580208697229e-10,23.4239923663918
1.00741099799562e-10,21.289110990114
3.88643750636641e-09,23.5666983532701
4.48164369656171e-09,23.7673254126948
2.84286662054414e-08,23.4654134614696
6.72835884635841e-10,23.8261868795972
2.75053924055715e-10,23.8601329355501
2.6661054113689e-10,23.8328951866006
5.22335167729487e-08,22.772514099895
9.72196461828732e-10,23.6613381798753
1.26112950459851e-09,23.6112380245225
5.99669542413776e-09,23.5765008284461
3.60914745066821e-10,23.7896383500261
3.0140667054623e-09,23.5342804954413
1.3501506101123e-09,20.7520151530481
7.18692758916492e-09,23.4720207674729
9.33732038772086e-09,23.4483730676621
4.18809636841328e-09,23.608265017825
5.82566166669512e-10,23.723464650593
3.64557073117904e-10,23.8331796970698
1.5342155886038e-09,23.407819626765
8.11108215903951e-10,23.6514135781086
7.32988196110789e-09,23.6816195718397
1.19973504414678e-10,23.8691644183451
4.51033326524594e-09,23.7219565543748
1.01923826196005e-08,23.7296920881246
4.10465078714709e-09,23.2951228595392
3.20462326852307e-09,23.7262684768592
9.94452200224691e-10,23.6956093397206
2.64681455165868e-10,23.4703247563768
3.35902930697118e-10,23.7777167000448
2.31542916638726e-10,23.7793240198207
5.12175924472189e-09,22.8817766701419
4.52551780682583e-09,22.8558709131027
1.39494483683524e-09,23.3290491038848
2.10292902446008e-08,18.369518438381
2.48046253076764e-08,23.6185550928171
3.86507680302869e-09,23.5088376119062
2.24186826581076e-08,23.7059011132143
2.34259384896306e-09,23.7909676808657
9.89878771982489e-09,23.603793576251
2.55246029476681e-09,23.7542219646864
9.2741997900169e-10,23.7723788469718
1.33116569735624e-08,23.5363406224895
1.33006225668148e-08,23.5672611913573
2.66686043858692e-10,23.5463646642646
3.29178251746781e-09,23.670348394477
3.86288442242603e-10,23.7728799584059
5.68884146866151e-09,20.6172290777381
3.30035005993821e-09,23.4408318175344
2.83670860534166e-09,23.6731393126408
2.16388396164466e-09,22.7965812812062
9.48904251386106e-09,23.7536492411673
1.24713627140486e-10,23.8576247529596
7.91747095153836e-09,22.9969764404197
7.68439581404893e-10,23.5767687817083
2.08368504945838e-09,23.5615633323496
3.35080515033357e-09,23.6161243843065
5.68484463633714e-10,23.772459990528
6.67191749761151e-10,23.7269848574496
9.4392124546655e-09,23.5319653563377
1.78832750725125e-09,23.674309279726
6.07360043314387e-09,23.6981081130708
4.59702798154757e-09,23.6147526902407
7.61148206834252e-10,23.7493716706858
2.13478886350016e-09,23.7086699279395
3.75037881559664e-09,23.6546244870686
3.00451331600938e-09,22.7354400839919
6.91654057237976e-10,23.8092727504088
4.71396082923123e-09,23.6793902236166
3.01550719472879e-09,23.6486343100867
2.00530271446554e-09,23.6860308019157
7.79273071025572e-10,23.6498842671732
9.48147663734313e-09,23.3649093227045
4.02608755777108e-10,23.8146811995216
1.46041801201948e-10,23.618675541278
5.84738974064696e-10,23.6796893559688
6.61827645610725e-10,23.5616460725481
1.6725388578395e-09,23.3687799327233
8.12529435067666e-09,23.5777609332517
1.85820193817295e-09,23.7864054165685
2.09361888539882e-09,23.5485447533962
3.43179865732795e-09,23.5424315636489
3.88763165838575e-10,23.8741331974713
4.10388165706041e-10,23.7060944342673
7.28717610301889e-10,23.7838396504464
2.23279449206112e-10,23.6812067341033
7.98570613681506e-10,23.7740505646574
2.00156845290896e-09,23.6978491539728
3.34921533007793e-10,23.6493680933152
3.45620703952822e-10,23.8302767007219
1.51523185557209e-10,23.7718882652287
1.06122337153219e-08,23.5562717742664
1.3699644026092e-09,23.7711347747986
3.14116226402872e-09,23.7130609695293
2.90963243472766e-09,23.7099612398463
8.7597430586385e-10,23.7038854858882
3.94144689729057e-09,23.6636847094267
3.25171766926496e-09,23.1486996294383
1.20250393979705e-09,23.7482023886034
4.74373914116011e-09,23.6263341688129
1.21523868051061e-08,23.6130606312801
3.41609991351862e-10,22.9250812964894
3.46363965958032e-10,23.7179193053108
1.64717531805637e-09,23.3876119095336
5.96320067370271e-09,23.6495661839236
1.5495602596335e-09,22.9886854253607
2.32473223375812e-09,23.74848946847
1.4554367581231e-10,23.8528923914986
1.86725008351759e-09,23.8009898891759
3.3630535767015e-10,23.8436691664676
1.57165983543631e-09,23.75393338749
1.0767410068438e-09,22.9253098990103
2.13152332569405e-10,23.8222755692031
4.8309358837935e-10,23.7234027558722
3.2679936522839e-09,22.8282985313361
1.61852683501132e-10,23.8425852601896
2.8709272765891e-10,23.7186975780755
1.07853678638066e-09,23.3455772937953
1.08439141626751e-10,23.7379383462671
6.21385512690072e-10,23.8088546669254
8.30768329292825e-09,23.7620544887317
6.59602563635245e-10,23.2476809609755
1.17303556642678e-10,23.8251947509721
4.30390622837948e-09,22.9709281875036
5.98427749964986e-09,23.6546055132529
1.28475702309432e-08,23.5915367841567
3.55384391905915e-09,23.7605642356925
1.03192869454354e-09,23.8223076472002
1.75019872696121e-09,23.2899974566702
7.77668186552771e-10,23.8093571636442
3.98971611877507e-09,23.7097592582179
1.65750814617537e-08,23.055168733361
2.07783055027584e-10,23.7692356106936
3.08774167477632e-10,23.7616659571382
2.06503427114594e-09,23.6906831479108
3.2444583755392e-10,23.6828287114128
9.03689099197279e-10,23.7255620835598
9.1984025523819e-10,23.4994808520582
2.38845147933713e-09,23.4301956251045
2.3481460114609e-10,23.8562801636173
1.10753391226459e-08,23.6443288200085
1.84895850977186e-10,23.8184253030057
1.85659805793827e-09,23.7753709064259
3.0952986597453e-09,23.1766302498832
7.12104797656189e-09,23.7033890854404
2.84518725155168e-10,23.8369726369299
3.24710476127808e-09,23.7666360018644
6.39691058956389e-09,23.3710649495257
3.98576971890483e-10,23.4813137864029
3.63278314963156e-08,23.380080030449
7.25296096074383e-10,23.6251411382665
9.2894850165075e-10,23.7477070856881
3.61115568193999e-10,23.8459992483105
4.38156570673055e-09,23.7090319736041
3.43451578083348e-09,19.2933104203503
1.99843982794682e-10,23.8540817245574
1.6656673405208e-09,23.6406582333757
5.71784030184293e-09,23.6667118288049
1.02115332335663e-08,23.7285455919371
1.90127090993169e-08,23.687816604411
6.78376100227814e-10,23.591171527382
4.99172169702364e-09,23.7055225689117
1.89871009090352e-09,23.7221933489188
7.51050153759647e-10,23.5090078593122
9.30142517111927e-10,22.1780924705134
3.86377439113845e-09,23.1716088299413
1.75186830407072e-08,23.3064071996523
9.19233830065756e-10,23.5820442256718
1.34772292088474e-09,23.706882503337
1.1461536517013e-09,22.6886058721052
7.03366969264427e-09,22.9485867652572
3.98028499151212e-08,23.2462159282652
3.99027178168254e-10,23.8401449438134
3.96833308389413e-09,23.6830250398577
4.66452652390967e-09,23.7182870219843
8.71480033164233e-08,22.2049451485344
4.04193258877979e-09,23.594221931765
3.26178326325759e-09,23.7267306449886
4.45847128822643e-09,19.8117837692547
2.41862674911981e-09,23.5570668410607
1.7010087612283e-09,23.7949033967154
3.238311057018e-10,23.7953213630608
6.82125293534952e-10,23.7752192075735
1.50626805706161e-09,23.4196960665566
1.10826861438734e-09,23.7526588721593
2.31339646949036e-10,23.5841370826157
4.46134603337376e-09,22.7555593925623
2.30154543564065e-10,23.8577948424839
2.66966814229386e-08,23.6214784686372
3.31454527369464e-10,23.4216782560658
1.07713866595248e-09,23.4396598972997
8.56048547212864e-09,23.7405362107581
7.61194739506039e-09,23.5103614682835
1.85829418427731e-10,23.8164451277615
1.11196089271136e-09,23.8424193137868
6.56137553256273e-09,22.7238493948049
4.5698194184772e-10,23.8462008836178
9.6243747328725e-11,23.8769302501032
3.93150944723555e-09,23.3605981641637
4.81138411253389e-09,23.6153154111899
1.11809146572667e-08,23.600630222788
1.16030537087437e-10,23.8290229391957
1.73157602985134e-10,23.6900852880966
4.85821424877758e-09,23.3437386467659
5.99716548594821e-09,23.624379348861
4.0471151657267e-09,23.5785789641944
1.95834914624788e-10,23.7504155055688
7.67050026937965e-10,23.840562273539
7.84620738660827e-09,22.661472213035
1.50110209316586e-10,23.8387072679279
5.81706218409723e-09,23.4813746065094
4.05471494058972e-09,23.0758803325958
4.34315862330589e-09,23.2399973397484
1.48656231349907e-09,23.6074329685149
5.91060001240366e-09,23.6586996124625
1.3307011705674e-10,23.8531273551242
2.41014264286854e-10,23.8051981801473
1.01443959278022e-08,23.4679507350372
2.12246225128372e-10,22.9927309326564
8.23219445884924e-10,23.714897497888
1.4343012167809e-08,23.2817717689858
1.44819182029513e-08,23.3524548143342
1.2509195442433e-10,23.807736054684
1.97312222726782e-09,23.6300153309733
1.28681444572793e-09,23.6549338919174
3.44623736968177e-09,23.6898604874691
7.96788268738712e-09,23.6301568490023
5.10299881763656e-09,23.6383003337952
5.61436291112491e-10,23.8364023351125
1.52169711634271e-10,23.546799427186
2.23055989391393e-10,23.7976961992737
2.91238004990301e-10,23.8220960220554
8.44204209146259e-09,23.227637904175
1.49858652801629e-08,23.6668390228889
2.91010305265804e-10,23.3534694436485
1.52520081623053e-09,23.7281683437924
3.87313723697589e-10,23.8358044702054
4.163233772729e-09,23.765496989779
4.11533107677699e-10,23.84504249028
2.97246402111399e-10,23.6869270785214
3.57739276273091e-09,23.6117808192729
5.23185092368078e-10,23.8285476490596
1.5243000273054e-09,22.5927570638086
2.57741476555062e-09,23.3547083235509
4.10058553686523e-09,23.3788421436735
5.21939257202661e-09,23.2544382495042
4.8955517777314e-09,23.6846925151091
2.10944286295683e-10,23.5304671735626
1.16007637765353e-08,23.6491072854734
1.29867218634907e-09,23.5007078399032
3.18806097913152e-09,23.7550899269911
6.56802837870643e-10,23.6155391295638
9.72102002139997e-09,23.5760020725052
3.46265069913592e-09,23.6429743146765
9.28283365088298e-10,19.3078935967999
7.53876020633069e-10,23.8020547045001
2.95718406240335e-09,22.5297983808062
4.64579278808779e-09,23.6999920314055
8.13991135929052e-09,23.6857836024581
7.31124971535956e-10,20.7581398503344
1.82382069676818e-10,23.8699221435701
1.00848862284176e-08,23.6123533798173
4.30701564999942e-10,23.795846202587
5.18126839061343e-08,22.5296954928651
8.35507468468695e-10,23.6991991316649
7.55836288498894e-09,23.2783291813583
1.37193502343667e-09,23.7591313242694
3.80786318615921e-09,23.7393634476388
2.52499242163099e-10,23.8513123114095
1.25976224967897e-08,23.5795225645675
1.14522301414848e-09,23.745995357723
3.91242752248667e-08,23.4039274913585
1.42412719087913e-09,23.6573331539578
6.90269940631482e-10,23.3421495063042
9.25971424007298e-09,22.8986792281292
4.34840960722275e-10,23.7346365967585
1.44906759709967e-10,23.8342785180758
3.61542430640937e-10,23.4799467931375
1.35614272831516e-10,23.860568678866
1.76077252926867e-09,23.6650581936673
1.99110912214759e-10,23.4049365897202
1.45906077964516e-09,22.469525652646
2.81973799568029e-10,23.8186442798356
4.27367744090679e-09,23.6069613835059
1.60974344405044e-09,23.3902252235133
9.59241642617385e-09,20.7848210204422
6.10905469412611e-09,23.7010585605101
8.26329009812537e-09,21.5481592811361
1.95986554722532e-10,23.4720196419292
2.93222646058542e-10,23.0389348986079
2.18062700972635e-09,23.5943818913955
3.76751361624928e-09,23.2461933562746
6.90785545949977e-09,23.5818517424103
7.14835395939956e-10,23.7950204176155
2.15571868765223e-09,23.6125033623427
5.33960965639291e-09,23.7230430325966
4.94880630194713e-10,23.8011606764355
1.58000933946826e-09,23.718578359564
2.2821332167456e-09,23.6504313298224
1.08537314531031e-08,23.4236369135617
9.0808314653504e-10,23.5855789118085
2.94575077735955e-09,23.7549459770746
3.15153413933681e-09,23.7416251234139
8.59729945742535e-09,23.2558484539733
2.77787200494141e-08,21.9016155061917
9.54298134383432e-09,23.5338680396767
5.35578672232293e-10,23.4165661203528
8.79665019530868e-10,23.8337912467556
1.18272955645529e-08,23.0390000120782
3.73185393429384e-09,23.4496036154849
6.92057113163703e-08,23.3436578444379
2.4127093617607e-09,23.7017960845164
2.0385183844409e-09,23.6280335310755
1.07584212847566e-08,22.6834188393493
2.88770570190863e-09,23.5354171469406
3.06343244442601e-08,22.895816944889
2.65506338270339e-09,21.7886721328378
2.795161464879e-09,23.8091484975081
5.25471687626414e-09,23.1688785358052
3.5894699652758e-10,23.8055261106315
1.08971107865353e-09,23.8328287336823
2.0515357972189e-09,23.2897543570439
3.27924569151182e-10,23.745488086356
1.47436550621167e-09,23.7723046603965
1.66825205864145e-09,19.1125235117258
8.6390794042727e-10,23.6556257244494
9.43779246190315e-10,23.246252735074
6.83256040789391e-09,23.0436914363413
1.52082621764675e-08,22.7614406413547
8.32081526508795e-10,23.8083675076503
1.03280716053426e-10,23.7264159943929
1.72820148452807e-09,23.5506921839335
3.63333986620177e-10,23.5865796500794
9.89766977363622e-11,23.8497429188932
4.36552977647208e-09,23.2457023441765
6.50352452992596e-09,23.6287297257261
2.63242590078573e-09,23.1661238005629
3.04818636711566e-09,23.3316369810848
1.33910622227675e-10,23.7521640810863
4.93277983868492e-10,23.7551443579816
7.51177720589354e-09,22.7554057023634
1.41971581047653e-10,23.7352047086039
1.96051543341717e-08,22.8875437246259
1.6991783326343e-08,23.2609688886616
2.55988872232089e-09,23.4609743372617
1.42804447608307e-10,23.8031554200866
9.76425120308876e-09,23.7160255499275
2.5475106135603e-08,23.3807614682533
1.17343399015263e-09,23.1734824706863
3.19807409136244e-09,23.6410337346357
1.31183309384787e-09,23.7491244253915
2.29314203082718e-09,22.3605652374219
4.50957385311514e-09,23.5544966007748
1.0950577957681e-08,22.7728799194415
1.18052884700695e-09,23.4870982078743
6.95831973422172e-10,23.6212384680759
1.16703172755698e-08,23.6068299749989
8.54815853515055e-10,23.6827009163597
4.18430345142994e-10,23.7892903609261
2.94541568971767e-09,23.7595935407819
4.78461000706881e-09,23.6360463152826
5.8381667238817e-10,23.7952499597871
9.00369469401013e-09,23.5850497330819
3.12900227605443e-10,23.806341185112
2.36856414068096e-10,23.7841830380586
2.45043197446183e-08,22.0242598138678
6.67284878806809e-09,23.6210805914654
7.32636625743003e-08,22.5691207416663
8.82383107561848e-09,22.5289191274132
1.27600351414779e-10,23.5841903269469
4.14062686600207e-09,23.7761810483764
1.17737516061774e-09,23.5291160525014
7.91516281517014e-09,23.5399852375821
2.16398601397236e-09,23.7074725785646
4.73831802745449e-10,23.7919472273376
2.64364569749008e-09,23.4491526849677
5.0143780731182e-10,23.7723033056696
3.12679225215269e-10,23.8032256570728
8.09597847327252e-10,23.4593393499905
1.42357565389659e-09,23.810552391802
6.91496523471727e-10,23.6626653538472
1.29566074849367e-09,23.3633527797216
3.9880116683457e-10,23.3328746717815
2.00645229230976e-08,22.5781287026341
8.03950856523521e-09,23.1444895228272
7.69385737919612e-10,23.7960318078084
2.72927082434405e-10,23.6073063372028
5.70720405323493e-10,23.8403088912301
6.67269230835083e-09,23.6536447088671
1.19101317860475e-08,23.2555696654426
1.37987435358271e-09,18.4251772290903
3.80803725638309e-09,23.6514409196546
6.14077615993921e-10,23.7141815120019
7.13212616436338e-09,23.7400652623688
1.46249828974467e-10,23.8599281247834
5.93043025707601e-09,23.7117760900286
2.98726183131638e-10,23.8209318482101
2.90353578637354e-09,23.7392136255415
3.60934003869762e-09,23.7641317255729
3.51834028879848e-09,22.768077351552
2.39848959052513e-09,23.7327832056152
1.54626477577947e-09,23.7913675060941
4.35398000041464e-09,21.2947243365738
9.2264999503888e-09,23.4106103157457
2.19479189905541e-10,23.7943446686454
1.97925523609986e-09,23.6084563780892
7.40514152633299e-09,23.4299601343577
3.47484463125158e-10,23.7289816535628
2.05734340231662e-10,23.8562395447293
9.43803339393215e-09,22.5838733430092
2.80776960914146e-09,23.7401662761013
9.34925102128893e-09,23.4849796544099
3.12690965430899e-10,23.8028204842384
8.79885233828041e-10,23.8141747939575
1.02968625586197e-09,23.6017522040213
1.3462255914112e-10,23.0211224021545
6.58129630762686e-10,23.6852290964505
2.32692555693289e-09,23.3236520426265
4.76017470666324e-09,23.2561686075103
1.44154378683192e-09,23.2869842588932
2.88324973249427e-10,23.8229801723277
4.94650769730304e-10,23.7769965659442
2.57401624552649e-10,23.4945588211952
6.09514220499167e-10,23.608028276757
1.06468380107245e-09,23.8097041647102
3.54219824154223e-09,23.7393998571968
2.36466626135293e-09,23.7776862645267
5.36002224554044e-09,23.76469062935
4.26103853347165e-10,23.8259877220141
1.54625890969905e-09,22.5265238353338
5.30974723848721e-10,23.7471605476135
4.31932347368589e-09,22.6655830909953
1.02266470419919e-08,22.8855942828379
5.17212088354671e-09,23.7333424658993
1.20967185968678e-09,23.4580965994399
1.05211776633226e-08,23.2693823384352
1.16989939146491e-10,23.7300209913638
3.00788715115475e-09,23.5945804047193
3.81066341233528e-09,23.7720596458179
2.80064222019079e-10,23.8534397011564
5.70303417400347e-10,23.7571210394565
8.6465065540598e-09,23.595943035866
2.63284687207857e-08,23.3972788279883
6.60451941604954e-09,23.1474391681256
8.53886094049185e-10,23.6116891103749
5.5299927894822e-10,23.7698220266307
2.60349562860425e-10,23.7749015062959
3.21349220168151e-09,23.7474857100749
2.91763673420912e-10,23.8309210414189
5.65127904276735e-10,23.855684274778
3.45813964898815e-09,23.6765859313447
7.81495268539414e-09,23.5637451912841
8.63481648203377e-09,23.2387650526804
1.35157181868614e-09,23.4592968339756
2.80068622036532e-09,23.5192429329025
8.58646624891492e-09,23.5720556257926
9.63294147996166e-09,23.2354839423849
7.36588853222203e-09,23.5881281818391
8.84826591032727e-10,23.5701206658311
9.8820932181235e-08,22.6977311824688
2.22490169548281e-09,23.7910102121595
2.93831188125388e-09,23.7351108453847
9.89056007235451e-10,23.7453603957086
9.61507730943919e-10,23.8383884716642
4.37919688760642e-09,21.713226634285
2.10920299897029e-09,23.4446044110266
2.96774267238674e-09,23.7653141016508
3.91104741400517e-09,23.7044006207826
1.85544221191482e-09,23.7330819381702
9.18325842295737e-10,23.8177135417284
1.17770314259413e-08,23.5024319513961
8.56340282851657e-10,23.7866756922196
5.53675625728927e-10,22.6000069483453
4.83463921803444e-10,23.7797481664708
5.9422364272711e-09,23.5562413718526
3.61805627817297e-09,23.6021904301543
4.51018237587153e-10,23.8434212463564
8.5771043592885e-09,23.7617244777741
1.51391995690564e-09,23.781816027176
1.24895954211713e-08,23.420537642245
4.66050767585299e-10,23.3967163336757
2.27321719452499e-08,22.6897391724381
1.44187736418342e-10,23.7883899131877
2.27515142719231e-09,23.1593883837431
1.29416435723018e-10,23.819863180063
4.75218459005842e-10,23.8030966880928
1.11573791245988e-08,23.5432193424201
1.89897576884523e-09,21.1179118400952
3.23360478980397e-10,23.8141099300421
4.48080786997225e-08,23.0299243606033
4.69069822527267e-09,23.6453401567253
1.27893287706793e-08,23.3545247911635
2.79360309684837e-09,23.2107520230792
6.66968357712798e-10,23.6985957740024
7.32054000986171e-10,23.7826077275249
1.44226277999491e-10,23.8501436684934
2.59911661707473e-09,23.7651718909796
1.20239486571739e-08,23.6387666348601
3.35587489772247e-10,23.8653480712493
6.67091418915446e-10,23.7971594600507
2.60097523553245e-10,22.7216855343846
9.06516676488985e-10,23.6820576197192
7.62861426158051e-08,23.0833568741433
5.81328085637421e-10,23.6620612882635
4.13816386244263e-09,23.6595724996578
8.25078124476344e-10,23.8183087099141
5.75016462251482e-09,23.7699671963107
4.28195149372261e-10,23.8360049366788
7.2425437828104e-10,23.8068141248479
4.64585878840349e-09,23.4480416103044
4.5821730008974e-10,23.8073494635075
1.64136380301605e-08,20.122326960424
2.6930295875776e-09,23.6850509625987
8.42274333981701e-09,23.3678067702744
5.40291505799892e-09,21.7147450106393
8.11348640019433e-09,23.7214429499143
2.49851852661543e-09,23.4955021694668
4.08790144559806e-09,23.6621030199628
5.02646219147623e-10,22.908960999053
1.31133634687471e-09,23.7406558265203
1.69663514261693e-09,23.7671254045877
6.57519313805985e-09,23.5877555479145
4.04698155925427e-10,23.8613469592701
1.52164609986068e-09,21.2636636655194
6.86518797511119e-09,23.5649455302255
4.11217899147802e-10,22.6387087755415
1.89848438447838e-08,23.4526255782429
1.83908992807299e-10,23.8464597943327
8.81008454654185e-10,23.6920861280186
5.30031716754987e-09,22.6444187863475
6.22268696208247e-09,23.5115888049962
4.72345651800689e-09,23.5169831313359
4.58757156968008e-10,23.8228844552717
1.00339074895204e-09,23.4813870460598
8.01741633165105e-10,23.8080044510335
2.15330337118097e-09,23.7100194447189
1.41405536083244e-10,23.8390843454585
4.1491514439614e-09,23.6506608210644
9.50899920158848e-10,23.6837421105439
2.7891770506959e-09,23.7864895318658
7.05163346414131e-09,23.5585814027893
2.03178974581807e-10,23.7668138708824
4.9548460271877e-10,23.3785526752094
1.99385652401185e-09,23.7507429038388
7.54023429301723e-10,23.5802156983503
1.64029920509656e-08,22.9029948761126
3.34087628157048e-10,23.8217958634722
3.60945575220254e-10,23.7072993976147
2.33374339463118e-09,23.6499742953949
7.36041698465877e-09,23.6038264767608
7.98774856547449e-10,23.1299779915668
4.75251694375176e-09,23.3563620809195
8.675858467356e-10,23.4434061856629
4.81069118021785e-10,23.1583694788903
7.82804007679865e-10,22.9914430559498
3.22731479290286e-09,23.6978485784685
1.47366366417068e-08,23.3574864049136
1.31222286706863e-10,23.8390036398968
5.01261800318149e-09,23.5550503657571
3.85881985623311e-09,23.570027036888
7.57939979297342e-09,23.648134673064
7.51699373284081e-10,23.7456943358834
4.90615264337527e-09,23.5166597514099
8.79114050012031e-10,23.6731049020688
1.95234189291781e-09,23.8114694884207
8.83206190030757e-10,23.8065467980196
7.33649949423395e-10,23.4740354780665
2.0781643706127e-09,22.8414948545298
2.80374709785222e-09,23.8068261569616
2.04742088430047e-10,23.4828875130266
6.97472389753193e-10,21.8896136675838
1.67542825483186e-09,23.3394001976088
1.752058901262e-09,23.7776426993624
6.0856259579192e-10,23.1510598437683
3.2462758117936e-09,23.5895269959071
6.69424312937548e-09,23.6879085450386
3.99473537534305e-09,22.3857072366272
1.21317599540242e-08,21.7915881646122
1.5095031449119e-09,23.6461042837987
2.60909975129309e-10,23.8086499172742
4.45094495856303e-10,23.7974355875107
2.18934295421589e-08,23.6044502724645
3.72462234273674e-09,23.6505632501717
2.72864047734128e-09,23.6667787044387
1.97766458519275e-09,23.7076139463512
2.74620881088005e-10,23.8200609192573
1.66679036864797e-09,23.7980049853281
1.0079235108787e-09,23.632364014846
3.06745547793825e-09,23.5698628297303
8.30587476783596e-09,23.3530757885391
1.08029785179119e-10,23.8806626779807
8.69914210740882e-09,23.5090761406025
3.81734351123728e-10,23.458112779768
5.35508821936206e-09,23.6601928296034
3.33043250126014e-09,23.4314773316922
9.08641716353408e-10,23.6784758262658
1.44573608351715e-09,23.7557799718947
5.44322597652838e-09,23.6129008906468
1.84759014292638e-09,23.5359566796513
3.95375845014803e-09,23.7244596465535
2.94973238393171e-09,23.7723018287117
6.13064531680699e-09,23.5144306323699
9.88116335531712e-10,23.8281325449568
6.67041164062997e-09,23.6478143081692
1.81230280675605e-10,23.799307124864
6.85232327020526e-10,21.6718644112573
7.18194929311482e-09,23.4617392104534
2.4944112914615e-10,23.820995795393
1.5059969973722e-10,23.8373016649466
4.83326504435175e-09,22.4759137551828
1.10679511912135e-09,23.7612719939047
4.1127565506291e-09,23.6670120714219
8.38510426001415e-09,22.1575040546581
7.70189802088373e-10,22.6603764503504
1.33657102784922e-09,22.8968309554089
4.65719003854246e-09,23.6973791070371
3.2556791055025e-10,23.8448763656236
5.34172925641465e-10,23.8371899992921
5.09265456905564e-09,21.5351785148508
5.42115668840835e-10,23.7840955843273
2.16874377169231e-09,17.3874979525377
1.64996700003492e-08,23.1594844394808
9.78241534035067e-11,23.7790323002692
1.61649635027762e-08,23.6314839873234
5.28956064684691e-10,23.6812236147132
2.69879807875381e-09,22.9492295067653
4.62731057094037e-08,23.482371738966
6.49406357063519e-10,23.7941903367337
3.3917299201106e-08,22.4408895148904
1.95814813791475e-08,18.6715448971314
5.10240835658696e-10,23.7963347929835
1.90629981171596e-10,23.1515161218915
1.39483883519502e-10,23.8037744003983
1.70175039863853e-10,23.8527571912843
5.18390022553986e-10,23.8572217650043
4.78266897873216e-10,23.4905354326169
4.64432770136744e-09,23.3727695167916
2.27936507491224e-09,22.5532857390147
1.5412702699677e-09,23.624548554757
4.58693646330661e-09,21.8030892100958
9.86637247415001e-10,23.8391672435388
3.79121382349281e-09,23.6378711553024
5.08519930234365e-09,23.4535712896472
5.15249562693628e-09,23.0212816487708
6.53814447565969e-09,23.6443547253402
1.96009662267354e-08,23.6575873816977
1.24799010254573e-09,23.6982944160275
2.99265923056685e-09,23.0993151340223
4.37502893263448e-10,23.8163551708412
6.03593363755931e-10,23.7996064354697
2.70870058358063e-08,23.4834462665614
4.04653615423903e-10,23.6678978412549
1.0944077591505e-09,23.815409581668
2.60621786548113e-09,23.0607594492611
3.07895074143934e-10,23.7930752462729
1.95446847529588e-09,23.3672921013857
3.23970351533812e-10,23.8537565391777
4.18936927141506e-10,23.7523749168225
2.52536929584905e-09,23.6494476249502
4.61464067563923e-09,23.4850132322832
1.80672640001998e-09,21.5141680837484
8.89721730561717e-09,23.276596893121
3.39554262087951e-09,23.645822014231
9.0644980941698e-10,23.8376572654726
3.49230305882921e-09,23.6268253133278
9.17873257569588e-09,23.7080806548528
9.42784514590627e-09,23.6017160924013
8.05504833905412e-09,23.4064340543882
1.25404816345796e-09,23.7799508763922
1.0592848672466e-09,23.4189609820773
3.60272484891052e-09,23.1619796324814
1.40481644085735e-10,23.8028289487349
9.41214683955261e-09,23.7219909649467
1.89391197962662e-09,23.3827700622042
8.16211661947977e-09,23.74614156382
8.39568336503196e-09,21.1723783336441
3.89140309275323e-10,23.4646023747754
3.35901440420356e-09,23.7352754523395
2.94413047286414e-08,23.3864001445406
9.92691167026031e-10,23.816434962217
3.3935311702919e-10,23.8276842220342
8.05803212578275e-10,23.786726061576
2.35188585030557e-08,23.608307162054
3.28856960071553e-10,23.815403549059
2.96492003641295e-09,23.4615559479928
5.27172715866404e-09,23.2433029649981
6.06132951765807e-10,23.003883754764
1.18639181722603e-09,23.4467968276635
7.96710103232223e-10,23.758875706152
5.3962134501759e-10,20.6059656238465
2.04530553037254e-09,21.9749296373973
3.41947252344823e-09,23.6905034708927
1.10355279732674e-08,23.4951895356825
1.39844307114353e-09,19.622046987397
6.24195014121888e-09,23.657789368419
2.13722473627576e-10,23.7769278135553
2.06414872531539e-09,23.5353523517802
9.43032497802698e-09,23.6058947983787
5.48622206653641e-09,23.5833487105149
3.53184838148723e-09,23.6517033801614
1.11258797575365e-08,23.5257444887221
5.60487176078263e-10,23.7459765621609
9.62163358056164e-10,23.7432107089908
3.71327367276382e-10,23.8339583543529
1.21333581543821e-08,23.5557584651975
1.82800050242662e-08,23.6685082322926
9.02426192223334e-09,23.2725539654087
7.94984107299797e-09,21.488987973937
1.27617601254353e-08,23.6409098025914
1.05773272362105e-10,23.8626459233466
6.02289715567664e-09,23.1759986263028
3.32894010931611e-09,23.7982318231389
5.76068253236422e-09,20.607216123333
2.96570675223423e-09,23.6908076198087
7.75449567696831e-09,23.4814511282061
2.08957267080768e-09,22.8345925873071
1.10590260332377e-09,23.6118481940166
1.462034068577e-09,23.6063438063041
3.08011002964823e-09,23.8002717056783
3.12403256834644e-08,23.6380998062063
1.94935376110025e-09,23.6697008554023
1.1687955145433e-09,23.7287948464033
1.71980623334808e-10,23.5993824913243
2.37239500506092e-09,23.4646169329963
1.08471887695363e-09,21.2257388964174
3.25157878668575e-08,22.6007694202073
2.93119839122885e-10,23.738705506197
2.62832787830206e-09,23.762954951749
6.15955433910962e-09,23.292724794344
5.00071644491617e-10,23.6142406977015
1.93580498479126e-09,23.158395149946
5.3938500127748e-10,22.1654370678613
1.6794731390404e-09,23.6281355710391
8.80883378872744e-10,23.7767640953216
5.15315393069291e-10,23.7845337977279
1.28632906209498e-09,23.6864152795146
1.46280028920199e-09,23.7976498991909
1.79919448556568e-09,23.7756837974045
1.60569405774e-10,23.8578304371687
7.7212361232718e-09,23.1696508905525
9.04492885337654e-09,23.1120049803505
7.57695600629819e-09,23.7579151284028
7.08082518362406e-09,23.5660825458713
7.2640588665742e-09,23.2262401494422
3.79569675695379e-10,23.7605891810017
9.00315661090759e-10,23.7876476629162
5.07995644925449e-09,23.6719599745125
2.70295408981057e-10,23.8326367062406
3.06145424936811e-10,23.8300261042612
1.72730637341893e-10,22.520957130185
2.09119399637633e-08,23.2919242908169
4.57959726985451e-10,23.8441423302937
2.3674361237326e-10,23.7703044851055
7.58687475963869e-09,21.7355277203026
2.59151068900462e-10,23.8268588521387
7.31279099447737e-10,23.0753776652629
8.13970178732129e-10,23.7779277344064
5.68859340918531e-09,23.7225111826134
2.48314236274993e-09,23.5806230484243
8.50304813926886e-09,23.631580913957
1.14540380932984e-08,22.7110297493445
9.63562902807947e-09,23.3568764416843
1.0606401245804e-10,23.8480916850854
3.40876083522592e-10,23.4808443098785
9.94087501839712e-09,23.6882983244069
1.49826082302828e-09,23.602011086725
3.28841658609203e-09,23.7250993271937
2.60295780050736e-09,23.6777770494853
4.67461456494118e-09,23.543569707385
3.59888970320415e-10,23.7160206479552
3.86127602996102e-08,23.5700282795698
2.24588940491029e-07,23.3695000082548
3.91900185041196e-09,23.4347860865647
1.83510328692406e-10,23.867819378276
2.24278224493452e-10,23.7743328189462
1.00584988158673e-08,23.4529810590844
6.11924890581264e-10,23.7392658487347
4.28973852068963e-09,23.6160886470189
1.95986379123658e-09,23.7506624376461
1.63877326903185e-09,23.8026945048249
1.53726091297337e-09,23.6557350779009
6.82519063818008e-10,23.7131355151581
5.25681840929991e-10,23.7357297620344
2.71483337865685e-08,23.0632623046173
1.71853507451613e-09,23.6742006800323
2.60796528211762e-10,23.5727577970297
7.38463537961997e-09,22.7958234948658
9.56872736158074e-09,23.6678745358782
1.30914252327101e-08,23.2634311251298
1.93500458851993e-09,23.7488486799033
3.35687189972999e-09,23.7498333371588
1.06619873465131e-08,23.5514796825919
2.90090231836991e-09,23.7727386670136
2.8649293883364e-09,23.5054133079986
4.32788813293991e-10,23.8056975345109
1.02720472303527e-09,23.7560266264058
3.43764799909022e-08,23.5670508954747
5.48286404255917e-10,23.6830384063264
3.99390455560867e-09,23.5394967566843
4.24967871572299e-09,23.6753810291128
3.00065913398489e-09,23.6118885404313
1.00999460079631e-09,23.5970711592069
4.24210686874741e-10,23.7690590811237
1.15208630193292e-08,23.7270888047261
1.07807631059248e-09,23.6529960748064
1.81919670101386e-08,23.6520389959195
9.30609015661232e-09,22.1700012140066
1.00434037366443e-09,20.9054451425947
1.27113342783492e-09,23.7085885628396
8.97644556296062e-09,23.563349847859
5.09330886287719e-09,23.6525843040447
9.13790340916061e-10,23.7332833875845
2.13479553775375e-08,23.4939569252117
9.72707425792641e-10,23.800925096562
1.06175680192521e-08,23.746187168714
1.61943280716976e-10,23.5698559415044
2.78229340175361e-09,23.6686709701318
7.30245435396727e-10,23.8150764359946
9.25798730775799e-10,23.8318192380698
1.31923598178909e-08,23.3422494326902
2.73486479923672e-09,23.7308600154801
8.99500499786984e-09,23.6177622363667
7.24036524504528e-09,23.636430848904
7.5581521902638e-10,23.750076383309
2.01359169617511e-09,21.4618582950136
1.47488161124609e-09,23.2314340347734
2.2577591638045e-10,23.7324733958762
5.08751357628587e-10,23.8104769294407
1.22037101067115e-09,23.6018499633535
4.69236792287902e-09,23.7061834235256
1.63477859643639e-10,16.3582394774438
2.52823228522422e-09,23.7709872216142
1.75694160563424e-10,23.7986819617011
4.16350629922272e-10,23.7927612781335
3.35294730593633e-08,22.5390171902425
4.21001643968709e-09,23.747872479505
9.11809186232806e-10,23.8071000817173
4.95629517474026e-09,22.2427174140967
7.83565484014967e-09,23.7142026936149
3.54323628137856e-10,23.725360333661
8.91797952658354e-09,23.5695159661741
1.7239916119024e-09,23.7213408361028
1.66000538132187e-10,23.8427449422539
4.95752954842693e-09,23.6907506805362
3.34031532612396e-10,23.8199736692442
2.07068373884143e-09,23.7139122625818
1.82213917363085e-08,23.561378050531
1.42696630914117e-08,23.6387026189223
8.45343763094465e-09,23.7558691877896
6.45292337333777e-09,22.5081936396815
2.08000191844986e-09,23.7862222050374
9.0168876926221e-09,23.6997824027003
4.56525333627785e-09,23.6315001523727
5.19473961413153e-09,22.4319869094021
6.45948645168819e-10,23.8195637956094
6.8650587259797e-09,23.7062126469196
1.86839081991769e-10,23.8371466785898
1.5472084158142e-10,23.8200751031458
1.54836282536358e-10,23.8426425916198
2.36789488016494e-09,23.7377593262406
3.41371411549104e-09,23.740266902769
3.82022261477753e-09,23.6662681353813
5.76604123083007e-09,23.7522931239141
1.0577528040253e-09,23.6041395765508
4.61637766527469e-10,23.741092871087
1.15816937046451e-10,23.8473885614651
4.17711383029235e-10,23.1732762491702
4.50742186411988e-09,23.6315323322289
3.61095727384519e-09,23.5942624691656
2.17850191715568e-09,23.7382539212347
1.6526386833272e-08,23.6639296679827
1.16448386944372e-10,23.4204087063692
2.20035702728628e-10,23.8437921283034
4.48131713741686e-09,22.8364958767082
8.64054512164394e-10,23.1827619830912
9.0097791363146e-10,23.7865003467625
4.28063841713567e-10,23.7120830426181
7.61832401218675e-09,23.4787180609543
2.60716922627316e-10,23.8015500738319
1.08267673572235e-08,23.5788348522387
7.80373245814339e-10,23.6220015434534
5.79797035242506e-10,22.9568078005243
6.16723410382854e-10,23.8167208630638
1.23770699742379e-09,23.5932606460946
3.20429866018835e-09,23.6600528521944
6.70908694916654e-09,23.4246161035265
5.32059368444547e-09,23.4912000254621
1.38145959401489e-09,23.6961274005195
1.04021135527237e-09,23.7926527471947
5.7194664272095e-09,23.7438637713786
2.82381747723074e-10,23.7760204241148
2.16534682072953e-09,23.7123614135262
1.06616512182887e-08,23.5238119937524
3.02390285294463e-08,22.8807894460355
1.31795670871966e-09,23.7419995373274
1.16831092641992e-08,20.3893863804419
1.38255186832406e-08,22.5484022924028
4.25072291001913e-09,23.5153317523788
6.52009716214815e-09,18.2983989672603
2.96150155089275e-09,23.689637219822
3.0021360622547e-09,23.800429870041
8.19516645767351e-09,23.6682419851714
2.02803131757408e-10,23.8498310576274
1.9652038924735e-09,23.7904517616557
1.03934619928012e-09,23.7952869219311
4.07642475009012e-10,23.8210755078279
6.77027042570699e-09,23.7576399482329
1.26836582331198e-08,23.1361270968552
8.61724893943382e-10,23.2562516736582
2.99195669356491e-10,23.8602330936656
1.23413916696885e-10,23.8630884071926
1.80754727917058e-09,23.7419738458999
2.75755991904151e-10,23.8447825176832
5.03488093804702e-10,23.7486244522336
3.17849003171173e-10,23.7938128721383
4.53959477637805e-09,23.6994870747879
9.14483567062249e-09,23.5393696593664
2.04512771446091e-09,23.2770785800126
1.40146837415832e-09,23.7665087746762
1.16031667740967e-08,23.026268574107
1.03713217619225e-08,23.5173897811282
4.1942857982728e-10,23.5950291529039
5.31494598846402e-09,22.344816919465
2.17980182421543e-09,22.1422135579907
1.06775727909087e-10,23.7667026228504
4.87976927302605e-10,23.6387544575971
1.35122533234992e-09,22.6959987490823
7.01163359809378e-09,23.6402472902196
4.21603563599737e-10,23.5766661611475
2.04204246602514e-09,23.727423404439
1.89286290139169e-09,23.7383190907275
8.38979589689622e-10,23.6662091130889
1.33328141714202e-09,23.7895111381167
1.03972498795024e-08,23.7311225167305
2.98688492807808e-09,21.071388466725
5.20056041520141e-10,23.2848773504777
5.17638322957943e-09,23.6776525623085
4.95567732669868e-09,23.466997587914
1.68533625254009e-09,22.7804281927585
3.86076953670714e-10,23.7982666411475
2.35331874229542e-10,23.8531947426004
5.70228351366814e-09,23.2778176293599
3.57102701583627e-09,23.5370681693907
6.33346567034663e-09,23.5740892643653
7.26977439311478e-10,23.5715612447027
3.38426206649034e-10,23.7939573848266
2.83828392286286e-10,23.3113897475909
1.25679538131387e-09,23.747622583326
2.09564190104282e-09,23.4654113071483
8.77133950235214e-10,23.532017617728
2.63813776752548e-10,23.8450666181693
1.23235548044856e-10,23.8264170838533
1.3687702579848e-10,23.7755076930966
2.62403298978695e-10,23.8337653643421
5.1416673339823e-09,23.7518592522604
3.27644705737704e-09,23.7775569390397
5.26252444949635e-09,22.2860328222368
9.72194715435351e-09,23.6389651558234
4.32956618976705e-09,23.401214240807
4.34261933306096e-09,23.6699927761257
1.09251313468044e-08,23.5316916276609
3.1598351611879e-09,23.6370193605934
1.42212705054183e-09,23.6367161869789
1.02768730880228e-09,23.8034786497703
1.05750869067378e-09,23.6126528228399
7.50378618176276e-10,23.7848251098427
3.09648979833261e-09,23.6575490164437
8.07994940401584e-09,23.6780854841256
2.76436762628419e-10,23.7068020931668
4.71652609802524e-09,23.6384454194413
3.05356961717587e-09,23.643991793501
3.33428790220585e-09,23.709777394242
9.62823482080707e-10,22.8131859189655
7.67272599089576e-09,23.3375743542763
5.10249368586616e-09,22.0048146983688
8.42161086887376e-09,22.8199707043754
9.3283410260084e-09,23.6809752362357
5.47004640331372e-10,23.718401346163
2.27061562560815e-09,22.3804308963031
2.32372208157693e-08,21.1364749061672
1.00522997575071e-09,23.7801949538665
2.53454349515275e-09,23.4915245360248
4.86681878491015e-09,22.3059221251763
8.90614713036694e-10,23.7387494966232
1.06062458403148e-09,23.2953841384797
9.1785211433751e-09,23.5668388730792
1.38279877436574e-09,23.7350670052007
4.15307110412099e-09,22.4435033559913
2.18307497056572e-09,22.8876131874825
1.66894916894255e-09,22.3939367440303
1.81229313292329e-10,23.7908559871999
1.50088001735691e-09,23.7180715873069
8.27616998472398e-10,23.6995993745158
3.71973574905391e-10,23.8290009325235
5.47908651864903e-09,23.3732319395689
1.73844010800197e-09,23.7059953049293
7.91557559532739e-10,23.784691422237
2.43557619313656e-08,23.3052893335292
3.14169807077773e-10,23.8131717791343
5.37862358567271e-10,23.7586925761082
1.36890632405335e-10,23.8616078867965
1.85493181816819e-09,23.7356057765141
2.02440864716323e-08,22.8889414106038
6.34821291101972e-10,23.6876110067823
2.4042990668968e-10,23.8314614781296
1.19698885133305e-08,23.4186309787591
3.74832705633582e-09,23.7099001880102
1.42897129978373e-08,21.0096593231397
3.43710729520458e-10,23.7543388124259
8.08618544823219e-09,23.5486883671774
1.64987069770276e-09,23.5971415311565
2.68139593135135e-10,23.5716916855476
5.42109822211504e-10,23.727261985676
4.18910969835033e-10,21.1767562863313
1.0474159841402e-08,23.5799162324094
1.34304297303559e-08,23.6862799799876
1.37665207976553e-09,23.7948596176469
1.13504603590127e-08,23.6333346944777
2.28833464783848e-09,23.8120868797295
2.73958471550317e-10,23.8703780295355
1.42972776115862e-10,23.8178865113205
2.41230213390683e-09,23.6759612061762
7.1462786043088e-10,23.502714918699
6.17000206015906e-09,23.4779263682448
2.35619113269013e-10,23.8278145482875
7.72297808781597e-10,23.694714147915
3.12802617570471e-10,22.749953420706
2.17186056422094e-09,23.8133707075343
2.28726053400484e-09,23.7307734759347
5.86915380582648e-10,23.8382072489334
8.82971937298845e-09,23.5870936645231
4.62811270977666e-10,23.7729937147198
3.84129159045225e-10,23.7531970959796
1.10207095988317e-10,23.7732749173127
4.8075691245468e-09,23.6590939856791
3.52209485249686e-10,23.8123934427076
1.06022331494703e-08,22.9815482072448
5.27741537876451e-10,23.8238118600378
2.06917108227357e-10,23.5311375163575
3.66073955491214e-09,23.6384808078612
5.90465674356543e-10,23.5287827616787
1.71842964546916e-09,23.5047428760768
6.14889364841188e-09,22.8418816825289
6.77190674281212e-09,21.5468564413185
1.93937941529457e-09,22.7937760085398
3.27258117581649e-10,23.8200073693485
4.58217501552707e-09,23.6596362965984
4.56211719579085e-09,23.6128564953304
3.46851621878233e-10,23.845090471039
4.7420043611989e-09,23.0649440783488
5.99705684314377e-10,23.7860357060019
4.07551438570168e-10,23.8362613238329
1.01296186507685e-08,19.9358507744263
1.82314195950363e-10,23.857898894166
3.62051130988861e-10,23.5896201512052
1.82319945538248e-09,23.4532734763712
1.24353636179584e-10,23.6294938171488
4.95740836269185e-09,23.2359925277351
3.21914661345361e-10,23.793788558356
3.77522197700179e-09,23.6854801181732
8.37129658985479e-09,23.6603478083208
2.71386934685836e-09,23.7259096448513
1.52680890560871e-10,23.8122073129115
8.25034225982329e-09,23.6888707117907
1.29019627911539e-09,23.3994275776017
3.04264709471819e-09,23.1653446416235
1.33704211474945e-09,20.3244032949465
1.07122430943684e-08,23.6600599670569
5.4225971772279e-09,22.2846311179149
4.96952560209478e-08,23.2661703523145
9.02510794215791e-10,23.6294493785422
1.12930346170214e-09,23.7501019372267
3.74111853036193e-10,23.8139063721431
5.5283254816427e-09,23.2556964851942
2.10446213206841e-09,23.7412435233364
6.87418021444535e-09,21.3547891345305
1.06612588133802e-10,23.8510735000541
2.39130650502432e-10,23.8302421602796
2.161871135954e-10,23.7010617028653
3.8455717964674e-10,23.8252023471192
2.39343271468523e-10,23.8156118561415
4.43397792402201e-09,23.7782104648867
2.0092131915321e-08,23.3964484237037
5.43595283391523e-09,23.3663768738826
1.82490713730806e-10,23.8623263936969
1.8208068018639e-09,23.8104256866419
8.74604910420831e-10,23.7802630569032
9.89371039667936e-10,23.8145894931701
1.08106174149644e-09,23.8062683277988
3.09409653352595e-09,20.2746089742788
2.09876301831832e-10,23.7758861329936
2.20576173837217e-10,23.8444056820681
2.23843788687358e-10,23.8040837263062
1.47381384628114e-09,23.8048144715852
7.61161278145954e-10,23.8389872151066
1.63932204358341e-10,23.7378421097293
4.56126692599648e-10,23.8069667837229
3.61348376257779e-10,23.7587312902298
7.31827395719025e-10,23.7812129827304
1.54021657933914e-09,23.0437926334204
2.78446001951878e-10,23.4051074380953
1.62110839930056e-08,23.0418593770534
1.19190377151752e-09,23.7014167686307
1.74363135319941e-10,23.8584608588109
4.09208023540992e-10,23.8112566027688
3.00320161770114e-10,23.6980384235776
1.63125130393835e-09,23.780092595593
4.28445253465851e-09,23.6882676597057
2.26823116211634e-09,23.743082262039
2.89908494044952e-09,23.2026779349344
5.28038592218168e-09,23.3934904896159
1.11390170715175e-09,22.4932639969265
1.26577684191512e-10,23.7871668621993
1.70849252759703e-09,23.7584804518536
1.78433382708676e-10,23.8341379651625
2.8582162966346e-09,23.6177084012523
6.18479161248755e-09,23.7053752907471
5.45656950915986e-09,21.828011847953
6.30546880668289e-09,23.7198507918748
1.98922597420061e-09,23.7222701583676
9.37038155040401e-10,23.6200826135778
4.76350584922376e-09,23.7636619562034
1.42058210648454e-10,23.236202001105
5.71619366293472e-10,23.8157922945568
3.70270067614314e-09,23.5499376698187
2.6231229590812e-09,23.4132003014304
1.47689347644337e-10,23.1919229543479
3.27926426593913e-09,23.5416553866366
9.35254858189532e-10,23.7410745262517
1.42040028000549e-09,23.5734309282192
1.15949721776452e-08,23.579464173802
3.05836686109856e-09,23.8022946184811
2.99586616855623e-10,23.6778344547634
1.3013131996441e-08,23.3306177400969
8.76983770420589e-10,23.8081935296524
2.92709940349897e-10,20.6313394876124
3.13779612672972e-09,23.3537328285273
3.68810249187686e-10,23.8211239011166
2.45184889509138e-10,23.6654846576133
1.36131406896204e-09,22.7079408931273
3.23868415344742e-09,23.6613629138267
2.17965231467881e-10,23.8492960627426
3.76940232175881e-08,22.1428142825939
2.32074328363237e-10,23.8565687484531
5.11285729198546e-09,23.6418289058356
5.40951563128229e-10,23.7496069169705
2.66871673579131e-09,23.3409457754527
4.21559382559024e-09,23.5878040634341
5.5576441643823e-10,23.8145052378165
5.39782844210181e-10,23.6035845357825
6.57889961139329e-10,23.7623725719813
2.96803952626689e-08,23.4244262635104
2.7510408961098e-09,23.6055313445112
3.22074025973198e-10,23.6761201675869
1.56470288011498e-10,23.7781883639947
4.33608692624925e-09,23.5715113311661
8.69942498138173e-10,23.7099739798812
1.17602386095954e-09,23.768507136874
1.05329931053655e-08,23.6077834913616
1.24861866392642e-09,23.7465989980447
1.53384438429307e-09,23.7687405700657
1.39287727784316e-09,23.4688816284796
9.25764430172143e-09,22.3219740521957
1.1230882828253e-08,22.9504804416997
1.21216071824178e-09,22.8472696452174
3.72041896035306e-10,23.8466189187181
1.82922638437311e-09,23.4843743665163
1.78875470227985e-10,23.8594042809305
2.97210292632427e-10,23.5947022893945
4.38666500187679e-09,23.7007966449498
1.06859461516479e-08,23.4982001997128
2.91022811643237e-10,23.7114454449977
3.76403619458387e-09,23.5015663827818
1.15197745394081e-08,23.6548606042492
2.86150971287322e-09,23.7528811441331
5.55023372026774e-09,23.2168790529403
1.3712968086456e-09,23.6615462246705
5.4997493009803e-09,23.6871110438103
5.73602435522716e-09,23.6870317770092
1.14489168650664e-08,23.6342766192676
3.50361573887035e-08,23.6099747620829
5.34687996596977e-10,23.770851708183
1.08383183542887e-10,23.7579569212176
4.3274776725655e-10,23.8052288779528
2.55782353337843e-10,23.636346272694
7.56101054694203e-10,23.1303991995801
6.87049181466814e-10,23.8189570129326
3.82598018532342e-09,23.6932975466905
9.72929264941481e-09,21.0921006312781
2.25119818706233e-08,22.3256946160271
7.37186250238541e-09,23.6476943995618
2.11605887776612e-09,23.1275143825464
2.40721433114159e-10,23.7776323504714
4.63112123093433e-09,23.5157615725843
1.20154005819888e-08,23.6056386964302
2.23771301555728e-09,23.6926721441585
2.54736472554414e-10,23.8298412171469
9.54794267903408e-10,23.5266006048061
1.25838775889479e-08,22.5712779303115
9.42881672122246e-10,23.7457326094641
1.3389290994691e-09,23.7858799251436
1.36053288881713e-09,23.0298258551527
4.68809702081286e-10,23.5897798179906
2.68898381642442e-09,22.6336004137106
9.75771092388311e-10,23.7623225285742
1.33415116909516e-10,23.854980323552
1.66914841550156e-10,23.8716834158323
2.89187790392339e-10,23.7722446016872
6.71750106155259e-09,18.0814168148412
6.19890727610248e-09,22.0589691896602
1.93740639192012e-09,22.9312843667626
2.14405343165294e-09,23.4550171091727
4.88254658167026e-10,23.3328685424063
1.2246934419194e-10,23.7709885661552
3.32521932936723e-09,23.3805617224336
9.24869068393109e-09,23.5417388500352
7.57768593242596e-10,22.9557410727943
3.37205534003019e-09,23.7043505773755
7.41785680560762e-10,23.6920897796697
1.51012568269622e-09,23.5727142624232
7.02058090098e-10,23.8110502793936
2.26738444799411e-10,23.7839755000129
4.95778250169133e-10,23.8209197906316
3.85602943187502e-08,23.3236266313117
1.03478192051659e-09,23.7028007443651
1.09964367038375e-08,23.6906818492064
1.38515862965117e-09,23.764903680523
1.31910286063303e-08,23.3471734090632
7.65103857229329e-10,23.2876608023647
2.17293801675597e-09,23.70026085811
4.02413723383154e-09,23.6800534719208
1.46239064583061e-09,23.6220101403668
8.34787155471834e-10,23.7548698959189
3.17627731112481e-10,23.8328898746452
3.63284944268421e-10,23.8198563198484
2.36265644868201e-10,23.8659357935301
1.80141339935184e-08,23.4822302922384
1.67912328384489e-09,23.5145029931197
8.82149470673569e-10,23.8322259438846
2.59994444108606e-09,23.7234924021221
1.05913355080247e-09,23.8381424002969
2.34550180830001e-09,22.6789205273279
1.36147701823545e-09,23.4156947457661
4.59973724566051e-10,23.6003138049358
2.29828517555183e-09,23.6538458501574
4.58862080847511e-09,23.0535629211007
3.26956321195104e-10,23.8310159665199
7.58773007088385e-10,18.8238602291186
1.34660988570594e-08,23.532559050112
2.66052446067604e-09,23.7015867486564
1.66740164400571e-09,23.7823506731932
1.40005234770256e-09,23.8050173139235
6.34074320762526e-09,23.082855049695
9.36532936195316e-09,22.8520626638103
9.89650848841233e-09,21.328501688287
1.45731781819572e-10,23.7136588700871
7.38004975734945e-09,23.7377079128278
1.95642463888812e-09,23.4372863776165
5.74126486853649e-10,23.7392450287217
3.28406870133294e-09,23.7525283651059
2.78376754022739e-09,23.8027864047087
6.34352552537889e-10,23.7983579527947
9.31827701681759e-09,23.5902781486695
1.76526121810546e-08,23.5268480461792
3.47163407570392e-09,23.5559885956058
4.45752717265311e-09,23.5955479139846
8.31603410483029e-10,23.8270423285036
1.71084085406474e-09,23.6251306085754
8.47723132422074e-10,23.7925218887273
3.83649120932479e-10,23.7809486098178
1.4861087085515e-07,23.1380911477938
5.10756400662606e-09,23.472623330634
6.54208434513737e-09,23.7160959498884
4.15529754147812e-09,23.7361696408324
4.64569683411966e-09,23.7665707050476
4.53655032484691e-10,23.8571825441334
6.17913910682266e-10,23.6383945178708
1.79277129609665e-09,23.7513481127916
1.83562902640203e-10,23.7952604920246
4.6821790496779e-10,23.3534346587442
5.35530327708584e-09,23.7271930601265
2.00392798588943e-10,23.7988265635162
3.71297323059113e-09,23.5965547205152
1.06241924311882e-09,23.845910959334
4.27053001606379e-09,23.66539293089
2.71171686230177e-10,23.8090199996268
3.5383754684842e-09,23.6617257845505
2.22688378892932e-10,23.8522025604992
4.87992397863589e-08,23.4298197851627
7.01732858125136e-09,23.6979744458369
1.78356265103503e-10,20.9827836707844
1.31841648099279e-10,23.7011476821853
2.29213882870376e-10,23.7392790649612
9.92942715317514e-10,23.7387400186281
4.95292018271039e-10,23.7856009252551
3.64847016543026e-09,23.5882379478202
3.43819998209423e-10,23.8028755594881
4.39132949954261e-09,23.5661458793528
5.33224873516758e-09,23.6061944731309
1.8095434568994e-10,23.8472085686836
1.04130307703483e-08,23.594525039171
3.1654187403633e-10,23.7082668050208
2.55580948435069e-10,23.7395132595501
2.17135671959667e-09,23.3452597707712
2.93919142660887e-09,23.8031951884505
1.84457959598453e-10,23.7187057140762
6.67524770879717e-09,23.6456056679141
1.2868247304412e-09,23.7638399627312
1.59226293076583e-10,23.8698323598103
2.40849962272151e-09,23.7818552353145
2.27330428121091e-10,23.8695399068728
1.9779995348057e-09,23.5493883917326
7.46742698620836e-09,23.7586734342249
1.70431071245639e-09,23.7944675362615
2.08093951126091e-09,23.6476534241668
3.51066118725265e-09,23.7309578028236
3.93850102234332e-09,23.4304462724948
4.1597568698049e-10,23.8320522001628
3.00298641323664e-09,23.724861152458
5.52547056078932e-10,23.6833151500344
1.39159597929415e-09,23.8256230254648
1.23326562969935e-09,23.670957840771
3.25390342158751e-10,23.8377263107066
2.67069855765768e-09,23.7258088170117
8.23150777379053e-09,23.4811826019861
1.14908879963055e-08,23.7091174436282
8.0605092226478e-09,22.1837365835335
5.44525535559311e-09,23.7430345231956
2.44061543672417e-09,22.1457862274096
4.03241182576804e-09,22.8789282422944
6.44859757820737e-10,23.749025734048
2.52779406109409e-10,23.6937275808003
1.49868434290424e-10,23.8261130800867
1.61799920886877e-09,23.5910442136134
1.38859047515066e-09,23.6870879574308
1.20118751980551e-08,23.7152132434698
1.62963058512682e-10,23.570427567491
3.57327955602369e-09,23.3277572877751
1.06847628577487e-08,22.6024215911194
3.59796344284259e-10,23.8214853738233
1.11693314876676e-08,23.5645570291897
5.32561296886267e-09,23.4888261365394
9.97707577564383e-10,23.6239939239719
4.96435254409446e-09,23.7050009404956
1.3131383469576e-09,22.961978721707
2.74121714035656e-09,23.6726088122915
2.76624376333922e-10,23.8020808873981
1.19756214046859e-09,23.4809948373504
5.31298989079574e-09,23.3440900074042
1.25550490215997e-08,23.5389697933944
2.81591455972354e-09,23.6679579585332
3.14403655127672e-10,23.8634175650797
7.81883750624254e-10,23.8160102731668
6.69655105959358e-09,23.6074352323348
9.24497748821872e-09,23.3412470621262
6.37673364668805e-09,23.6463735841483
1.88071933764725e-09,23.6018239892668
6.33878719493079e-10,23.5033603391031
1.8082828870437e-09,23.3111546668273
3.27477928991383e-10,22.6374806366879
1.30641506152734e-09,23.8221095667777
1.71069397203541e-09,23.7589851665556
2.24493962717135e-09,23.7318408097267
6.39543140659313e-09,21.3616922802885
6.94550165206914e-10,23.8550848336003
4.50881598202703e-10,23.7890601133798
4.1611571035321e-10,23.6648702915217
6.97604730637512e-10,23.8048714159506
9.16055737961306e-09,23.6710375684848
9.71653715273242e-09,23.4602573684346
5.04148760303457e-10,23.6319975586797
5.55547091328093e-09,23.5922120747605
8.50809091382982e-10,23.811707958548
4.28870692181194e-09,22.8583938474465
1.53723754553042e-09,23.5816233105036
6.67058862125084e-10,23.8103691267949
2.73845997471798e-10,23.7273305216142
1.0927218624278e-10,23.8403490008223
2.21358171739542e-10,23.6267414297601
3.10855248061174e-08,19.644228551872
4.08387847360461e-10,23.4435684676823
8.70786482120061e-09,23.6752811536565
1.33236811162728e-10,23.7142603891917
8.54365270237635e-09,23.6458286172513
4.38831054001198e-09,23.6872845634419
2.41679596754522e-10,22.8532366670649
8.55177306315829e-09,23.1616487582674
1.16436543539488e-09,23.6813638467701
4.76328809139822e-10,23.8360081605213
1.31728883105111e-10,23.8455927716788
1.05621141762708e-08,22.9630695314898
1.39090685139117e-10,23.8126089104893
9.0489728522107e-10,23.7815041904396
8.46038133478252e-09,23.5232204237416
6.50073279545101e-09,22.7648719990094
1.18520762049463e-09,23.7736333902671
3.25653641171526e-10,23.6980452837923
8.70657147438857e-09,23.6357948861232
4.91839615884387e-09,23.3413078389426
8.27114999171923e-10,23.7983859131351
1.38427419780941e-09,23.7983235014791
5.88066810003615e-10,22.2183222691971
7.99285110603379e-09,23.6829146830934
1.22482024193026e-08,23.6154356763043
6.68262461813367e-10,23.77073821161
4.48075639954599e-10,23.8482894039078
6.53916428242679e-09,23.058597684593
9.24129562820817e-09,23.5396997136142
1.1413843433678e-09,23.7541770600741
1.33176134267414e-09,22.9505877961652
1.38415736592626e-08,23.4633070878147
6.48631372863653e-10,23.7744055667608
1.09073750132885e-08,23.5287412184188
1.14624243970681e-10,23.7592301938666
1.73984861112235e-10,23.655484511998
1.34731164672493e-08,23.4916836451313
7.90093165695647e-10,23.8372150413674
2.67825521317762e-10,23.8151201437617
8.88156087151145e-09,22.549970121381
4.47472425145552e-09,23.5100847143896
2.22042568554434e-10,23.8200211508933
4.95065421497537e-09,23.6654934353268
3.02689844787773e-09,22.4644747342903
6.74278480001664e-10,23.2628429393897
6.4767010597764e-10,22.9948822516672
2.00275660708686e-10,23.7778025953309
6.93442354759805e-09,23.4754657513373
6.35688920683673e-09,23.5089880349725
1.05118426284027e-10,23.82753530903
4.50156083135222e-10,23.8193401485369
1.40257251845627e-08,19.9243919495659
1.64288500116558e-08,22.3369038884832
4.8448567727546e-09,23.6943712925169
1.05088759739596e-08,23.4480631942611
1.06483320849337e-09,23.7248992987148
1.70532420530917e-09,23.7770479258809
2.19645701537164e-09,23.1391722122011
5.44125715073006e-09,23.5702721329538
2.8904756180014e-09,23.7529693159716
6.25609381429923e-09,23.6350185002996
1.27069802406641e-08,23.4809629656182
2.60380148118042e-10,23.740140920809
5.46603279033415e-10,23.7062205715625
2.30912533001015e-09,23.650489901388
9.83896371646765e-09,22.9946649224093
9.96166737633596e-09,23.0030762535123
2.16338325635507e-10,23.7117658302644
2.90482533324358e-09,23.6799924404565
7.32245908737563e-10,23.7613773391982
6.59819802174553e-10,23.4693948076781
1.1670940188647e-09,23.7331728525666
1.64572929097901e-09,23.6116710787565
1.54531991882305e-10,23.836074812065
2.80127756148935e-10,23.7969610460394
4.54896711322359e-10,23.3902711772749
2.35541987943776e-10,23.8435828102687
2.15761736775184e-09,23.7736194279222
8.77010563526744e-10,23.147636158655
2.46972814654672e-09,23.7689046091557
1.3424356244653e-10,23.7857845849665
4.90868894114537e-09,23.4731944829754
7.24711377782067e-10,23.7794935873168
3.86281657322968e-10,23.7278084397167
3.79662008795796e-09,23.75279810345
1.35682312328778e-10,23.8720526756721
2.33157396957454e-09,23.7825662555664
1.21563429423323e-10,23.819924007809
1.1823915597349e-09,23.8283028050952
1.49006663414979e-09,23.6873176982278
1.09447550483608e-10,22.9550989144299
1.52089588032322e-09,23.774684049714
3.60136954186665e-10,23.6604429447796
2.31691365097366e-10,23.770916857304
9.63949116549752e-09,23.4537959018352
4.26043156657151e-09,23.3906546617469
1.66692460131724e-09,23.7665315452922
3.99078333253581e-09,23.2774201978219
1.30373560955801e-09,23.2025784236246
9.19067753664517e-09,23.4043589234853
1.9568888351459e-09,23.4389193964593
8.2486026896404e-10,23.5958973392988
1.39204092226986e-09,23.2926741219566
3.93904587413411e-09,23.4796185723547
1.04186568053903e-09,23.7477004011805
7.22958334678146e-09,23.7246208514123
1.56360135489425e-09,21.3648485647255
2.74116826940015e-10,23.824538790691
1.25224269814324e-09,23.7675578807709
3.42425708082447e-10,23.4782553173206
2.60937063241654e-10,23.7753087290459
2.94678796780119e-09,23.5164401150419
1.36200562160116e-08,23.6546500970088
2.2045072741131e-09,23.665307137463
9.03248044409158e-09,23.6787733874403
4.94541687732656e-09,23.4550417565438
3.75316668493255e-10,23.3150174107722
3.46809626260909e-09,23.6282029992589
7.85602163026621e-09,23.7811526871985
9.31385083211861e-09,23.5601012051719
4.78155992390175e-10,23.8471692128493
6.53013246153063e-10,21.7609641485132
3.6018265125246e-09,23.6993169266946
7.34616348166018e-09,23.484421043478
9.14287639830681e-09,23.6665198828505
3.04741168476455e-10,23.8354592644071
4.82454709926709e-09,22.3227157651601
1.07690151535059e-08,23.5506605311984
1.87175770938258e-10,23.8062202375412
8.87323806629612e-09,23.6732843371714
5.37283059075195e-09,16.9845917748212
6.29726236111985e-09,23.4422152152181
1.0253682173036e-10,23.8004771097746
2.63577263688278e-09,23.7260453925586
2.08858627947378e-10,23.8399933239019
2.6561829338186e-09,23.7849169664365
6.5537114034073e-09,23.5107256198863
2.33202893360218e-10,23.8618426467037
7.88193064848264e-09,21.9480451258412
1.0367885925301e-09,23.7262680566902
4.36522238911205e-09,23.7839534271321
2.14325268349004e-10,23.810411612252
1.26923807020853e-09,23.4540829918878
8.74684809305976e-09,23.7566679800828
4.45402948122898e-10,23.5990410441291
8.73380159345651e-10,23.5215833381716
2.72771924602437e-09,23.7595271973622
8.0714091122729e-10,23.7567684386829
2.94665278275038e-10,23.8519877216979
1.32927141731992e-09,23.8188085532016
2.31681405991443e-09,23.7847689625253
1.22210824790354e-09,23.2641597288199
1.08335764856382e-08,23.1542885678959
1.08862968924771e-10,23.8774580919283
4.90387091906867e-10,23.5594580333088
3.92339718667361e-09,23.557052310851
1.70782528401339e-10,23.8372078170062
3.19843235455156e-09,23.724475116414
4.07601862171454e-09,23.7080072398607
6.84370671264106e-10,23.6428168251308
1.20344355535045e-09,19.4855871215674
2.04663358928707e-08,23.5923636335565
3.52803407543138e-09,23.7260722961102
7.35788408229527e-10,23.6849494013732
7.0688764442072e-10,22.8211603150003
8.08002380989949e-10,23.8139808515635
7.63977610670695e-09,23.1028668993943
8.96125160487289e-10,23.8080369746645
1.14068348800803e-09,23.8201665090127
3.09965909596258e-09,23.6346941374326
1.02758604685734e-09,23.4190766431575
2.9918350389883e-10,23.8199212092285
2.57386676670686e-09,23.7490843871008
3.2656880214557e-09,23.7649446711969
6.88417758981615e-09,23.1227180891814
2.76453831707169e-10,23.8363171604799
4.27832229602802e-09,23.3695692342889
1.30973754378752e-10,23.8479231794711
2.50925400419556e-08,23.1330210111604
5.03495749312347e-10,23.5510001500216
5.9341469996963e-10,23.840113512622
6.91548135797265e-10,23.8159752030568
1.93036416646247e-10,23.8126399240581
2.08468972565195e-10,23.6013717473129
1.07807224870491e-10,23.1271148603491
3.22331615567551e-09,23.1700617573142
1.56053246064372e-09,23.6892332973088
5.5535883475218e-10,23.8289561883394
1.04573184715937e-10,23.8841837633726
1.42706639508922e-09,23.8205207242541
1.27251007240577e-10,23.8379612590533
5.34612034608992e-10,23.4613366452136
4.16295016234038e-10,23.6264743575797
2.5819533318562e-09,23.5250995215913
3.46879708335929e-09,23.3604075169137
8.824278345903e-09,23.5736288227487
9.77858657389326e-09,23.6575533989342
2.3582421228284e-09,23.6417198452292
8.31125748547349e-09,23.0022438909853
4.87961318033338e-10,23.2481449218262
4.32316073658107e-10,20.5534047242622
4.3337533630505e-09,23.722295503474
9.32948244333274e-10,23.5866276970469
2.23361704834276e-08,23.5387898744608
7.02700334868911e-09,23.3489835584451
7.29325897089288e-10,23.6534482989349
1.53503156091967e-09,23.591058206516
6.74512410718781e-10,23.3383935515064
5.57643967152997e-10,23.8251131999792
5.72583721091565e-09,23.6919604592756
2.88239371717558e-09,23.3127309348372
5.76830924789413e-10,23.1546578532005
3.3149458725664e-09,23.7485755776604
7.10489342944042e-10,23.7381917464012
2.58444503840073e-08,23.2853256810397
1.53576964539878e-09,23.7524492536401
1.82910150565846e-08,23.3286811758535
1.10474923051517e-10,23.8399334612715
2.52405211498783e-10,23.7027423408672
5.85154790983543e-10,23.7111804354654
7.02700944708733e-09,23.7465915826976
1.2622324793583e-09,23.7623980673299
3.34435170103049e-10,23.737985295702
1.08865307988713e-10,23.7620526603598
1.55274104594676e-09,23.773264155892
3.17334004541414e-10,23.6596760573229
3.48026732950772e-09,23.772184092251
5.61976873234651e-09,23.5303000634188
2.92852363168005e-10,23.8314686235499
9.72557633025986e-09,23.6482632193285


==> plots/fzBEM_actual2.csv <==
4.89231227541606e-06,-0.416443856177551
3.74490687733831e-07,0.178595898382586
5.02479161135493e-06,-0.0644371412597633
1.38563474986245e-06,0.337900541875474
2.84009082678648e-06,0.199816127556417
0.000562578614407966,0.586700954337242
1.55949340421766e-07,-0.460620828338921
0.000304522148032735,-0.221753354179751
1.58999834781691e-07,0.190133513750569
8.87188064216186e-07,0.0296559463282235
4.16921961367277e-08,-0.00569123073915062
7.0388879173149e-08,0.077154685411882
0.000384026380577448,-0.842348726330303
0.000246072638513998,-0.324097686323705
4.01671735837692e-08,0.0324975681756005
7.18023069480784e-07,-0.027104333867951
1.65294562030259e-05,0.491346212131025
0.000620849563425593,-0.393336956969263
1.67600847328121e-05,0.354296937232823
2.0159431721989e-06,-0.607012060656862
1.16983196344734e-08,-0.0760089275505351
4.3974036713506e-06,-0.257937930900767
0.000211325983350173,-0.726975458320578
1.01627263272217e-06,0.236845697646311
0.000369604798371077,-0.303685749872706
1.1148869348617e-05,0.884387035481902
2.47171839740752e-07,-0.0953988409342433
1.95438243507538e-05,-0.800303240436687
2.36119759584583e-07,-0.487031212481242
0.000646783479733923,-1.27126883017008
0.000355464451837147,0.828162088877777
0.00020467350254506,0.175476652254733
4.12251536279621e-08,-0.0141145701258664
1.66778776156343e-05,-0.0102869053437186
0.000267164296139176,1.43736645489037
0.000233329979859872,0.786496788492499
0.000794954599607823,0.411368788542102
1.95739208479783e-06,0.339697755398223
3.89358285220812e-05,-0.0773163565309622
0.000250926241481496,0.351943158110138
2.42369962302169e-06,-0.209246714111343
2.13724976765787e-05,0.173523179721307
3.38133423733902e-06,0.406241911516337
7.91703889488182e-08,0.00936475326881812
2.98654295643639e-07,-0.0236903823832655
1.35798210089362e-06,-0.0497918632389395
0.000460878619313937,1.02406235879239
0.000637886367248899,0.395325655788271
3.18687427835897e-08,-0.0698102656400713
0.000582704114988759,0.392658404325729
2.11411699091975e-06,0.0786098392093599
9.0763288540345e-06,0.308002998063525
0.000697368475611027,0.35587853018515
5.33779083577431e-08,-0.137528997741416
0.00012163834916255,-0.184274080237135
0.000181906639447679,-1.1024767227038
6.03319248262797e-05,-0.0762317005440995
2.92068840142073e-07,-0.928182044183233
1.06716648894858e-07,-0.225665171323185
1.15103869413522e-06,-0.0513133327504429
7.515786657826e-07,-0.203457343685099
8.4314159468133e-07,0.415824534637639
1.02333851328048e-06,-0.0986250849186181
7.75595854403316e-06,-0.223688683635354
2.01698751121622e-08,-0.0155653202053817
6.32127745593935e-08,0.0405684008760231
4.78921380333328e-08,0.117268827802684
0.000736438934225734,0.335531656529535
7.04993671545018e-06,-0.461501167805223
0.000274555922274702,-0.570067151498326
0.000188533223212338,0.666377597492737
1.58230608521361e-05,0.473228098207197
5.49168985773741e-07,-0.0568302904693869
0.000210644108245971,0.398205750121845
0.0014365423629877,-0.713467470787086
2.5889621927096e-05,-0.140134714784536
9.4344779019152e-09,-0.057018492666551
6.04407030572465e-06,0.104178548681676
7.95340013163071e-08,0.366575212697951
6.17004792135796e-08,-0.0415361736000031
4.36316296951978e-06,0.234566269601489
0.000315486592878852,-0.0782906777041742
2.98886498987366e-06,-0.21731628281594
2.37688815113931e-06,0.0459390014918352
3.65544917205035e-08,0.00771948836214925
0.00103939093025942,0.460174954110638
1.2884330264384e-07,0.0101656842581126
0.00047974965991659,0.099895123386349
1.42776357369174e-07,-0.0424990167733673
2.76684426028932e-06,0.029351820457892
3.42766697519386e-08,-0.0811513794026362
2.56259992775078e-05,0.0135628644430754
6.69478637157264e-08,-0.41783861446838
5.35032443339258e-05,-0.410833987953591
8.02788543453086e-05,-0.436756965302976
9.29240480447922e-05,0.226372357647122
1.03496148521956e-06,0.207635360406968
0.00291076541488541,0.349898685032872
1.16048380753132e-05,-0.326240067702242
2.4048270690555e-06,0.166410847607063
2.65737297818195e-05,-0.0980650630080786
0.000609789281881548,-0.605754856545601
0.00193676145671325,0.122195401609863
5.43235817215007e-05,-0.0459345888510098
1.03943233251872e-07,0.472579924295257
5.87336130930933e-05,0.300792982985944
4.74809605096009e-05,-0.303250924053248
1.23394209347549e-07,0.486915572027479
1.94308965565536e-05,-0.176825576544824
3.78698424262752e-06,-0.204413171741473
1.09822130851655e-05,0.439689828285537
6.51779697348432e-07,-0.269664114675071
4.15391570911788e-08,-0.17906840567544
2.62913392856336e-05,-0.398557022142658
2.94317899818009e-05,-0.339670822052837
1.36669935787185e-08,-0.00373829327445756
6.37512318858303e-07,-0.106787158957943
1.45267633424051e-08,0.373191135986494
0.000702515207331726,-0.425078677999217
0.000275822597518564,0.492250409559916
7.29910749286678e-07,-0.0868675878039641
5.2438825530597e-07,0.169261008639165
3.89932336408164e-08,0.0436598860273212
2.30371590480904e-06,0.0356164175874757
1.5885342647673e-05,-0.397781735634009
2.10039629954777e-08,-0.010052570186626
3.3124756813171e-08,0.0088690840756079
2.29734577388263e-05,-0.263668806283171
8.02950531671681e-05,0.953621449737189
1.7127971777056e-05,-0.354516982310662
1.73369204526035e-07,0.0483777437620163
0.000188312415508613,0.270400872955097
0.00015319578169828,-0.189575250260235
0.000124775729336334,0.712629875754836
6.02759908108512e-07,0.0509028311284308
1.65533197374412e-08,0.00409948515294741
6.73804287305037e-08,-0.0168272076940318
2.92439779882007e-07,0.188794666107417
1.40532237474223e-07,0.099548455654377
7.08005654673617e-05,0.0416787947127333
3.35525177003473e-08,0.0474624271831104
5.37632691707141e-08,0.358923311178341
0.000584717407515842,0.453574757622304
6.01333024599954e-07,0.0604342812754714
1.22275588399177e-06,-0.180255236079993
1.14110628476559e-05,0.121391016306405
3.11226030143187e-05,-0.188675676447961
6.3785604170112e-08,-0.129027538314625
0.00488443547840127,1.60688110924617
0.000220892601789599,0.152721512870792
3.4945466367674e-06,-0.240201925713611
0.000111998930888817,-0.259062838547836
2.28287876954572e-06,-0.154637528250164
0.000282239680158466,0.0358180264113556
1.64634879154515e-06,-0.0362787281507572
3.83718077889988e-05,-0.270452648731888
7.32484423954507e-05,0.926161172638112
0.000131433167108916,-0.260585128076536
1.70301748810289e-05,-0.383386823693938
0.00069447481315112,-1.04782945129392
1.43062608435785e-05,-0.61811665219585
3.44118224966049e-06,0.257142698840001
0.000241531186466591,0.466612207513587
0.000503161730582066,0.273593798170445
1.04141416059521e-06,0.201944539332641
2.99089559893342e-07,0.194735255451066
0.000840792710674286,-0.223033636470774
3.17881637304828e-07,0.068821210615242
9.02483548442479e-05,-0.196126660996595
2.89451695335232e-05,-0.116959334412799
4.55555142701251e-06,-0.136848782399826
0.000562248449691491,-0.849798769216435
2.67996499182148e-06,-0.270047697186516
3.02749639718383e-06,-0.523255979899755
3.63114097335434e-05,0.157317157587335
0.000591698151706955,0.638698846748067
5.01397287241113e-06,0.427468639788636
6.45531818392882e-07,-0.206872470795146
0.000142350248184791,0.443179367130579
0.000133472581558168,-0.587734251125828
4.08056944070342e-06,-0.00925577344687692
2.03135291641687e-05,-0.853442874249249
4.80723243029308e-07,0.072605455955393
5.86799379435191e-06,0.0207461743347043
0.000301398250543227,-0.00157343268267186
9.27680768714489e-05,0.399984073098764
2.4953501995191e-05,-0.0187165336603431
0.000436862779504293,-0.993262157916748
4.30043683470602e-06,0.0281004759732695
1.69854007640498e-07,0.0333363705445164
1.50120014644125e-05,0.0841692476005283
0.000762412417075397,0.266795893554901
6.20439819480869e-06,0.0247396722191815
2.49913661923686e-06,0.264040224518653
2.24879799513006e-08,0.0300571857946322
0.000114311743848866,0.661094187888047
0.00023498900629694,0.0845514418225029
5.85412634223615e-06,-0.21313947546792
0.000295042006039764,0.196118566783626
2.60215542188764e-05,-0.3253657672111
1.07697610310762e-07,-0.10393237711035
6.13851799306156e-07,0.275984505059646
8.00218914944032e-08,-0.0939998869626079
4.00132362432408e-06,0.0822668678782015
8.90671152741558e-05,-0.138376257680402
3.29292463016291e-07,-0.217370398425043
2.10875969433362e-07,0.0895972794940058
7.28172064775782e-07,-0.0734533393233899
0.000690925399845253,0.850923334362067
8.37709045367635e-08,-0.020277259370087
0.00011739720062643,-0.655184865182321
1.14030348099759e-06,0.273661684756492
1.22346311109206e-07,0.118349120524951
9.8776254479755e-07,-0.323696076268194
1.4902224433771e-08,-0.0768455685443943
1.24292841907855e-06,0.240214369898555
7.5833893339634e-07,-0.0991879923464729
4.6402592880889e-06,-0.179828656065404
1.88966008330188e-08,-0.00337634549147536
7.53762015940325e-08,-0.044917457188078
0.000725619604365383,-0.190807111556949
1.00220835082699e-06,-0.0919179864232345
0.000100546437728567,-0.0989690220865273
1.06373910721284e-07,-0.285663904572264
1.18531127028827e-07,0.0327220305797872
3.66329794613096e-07,-0.204045199223241
9.29302341010947e-05,0.268727618469353
1.09725632376886e-08,0.0547029850364679
0.000326100538320749,-0.259166456309874
5.05828495772471e-05,0.469820261106558
0.000544123985431995,-0.408094852951424
0.000157843070176236,0.535606849117527
9.75878733373828e-07,0.305410194954346
0.000149868503921454,-0.230555812833453
0.00010456238240288,0.0701587915378349
1.25462000524391e-06,0.346934136974944
3.81007963032453e-06,0.129615623315998
8.16749098961188e-07,0.259007408573552
0.00020870315213192,-0.955143878558295
4.36594320246267e-08,0.0273418553299227
1.29781664350755e-08,0.0427849498840694
4.48115800120659e-05,0.05890045573813
8.61105712670751e-07,-0.00738256591907233
2.53312422944225e-06,-0.245959600725783
1.6222060676162e-06,-1.03172470113091
0.000772048940674733,-1.15260148570261
2.0577460711852e-07,-0.046607669645741
0.000215727931458547,-0.192064253126684
6.24163160105378e-08,-0.0516560535416854
0.000396471994068856,0.600362861507466
0.000109560013972687,0.0411577720021251
5.05242604652844e-07,0.121538950469502
4.68064238413388e-08,-0.255052488961105
3.39801868475325e-08,0.03562628244375
1.38196050283655e-06,0.0074430336846125
0.00112377052733501,1.1265285889805
4.49562661851994e-06,-0.760230126356748
2.29461059311847e-07,0.0172956730217433
1.03149551018109e-06,0.183083244552017
1.60105880450166e-05,-0.0736964843279236
7.0869115190549e-06,-0.0174601809796447
8.96835535005935e-07,-0.300289876640124
0.000194207802709338,0.620665415986359
0.000744560377344892,-0.624084754259807
3.89526650066105e-07,-0.0228563063330157
6.90791652694567e-06,0.0265436424371294
1.53011504595615e-07,-0.027100487334892
1.05477516944323e-07,-0.112429732045751
1.4904036750544e-07,0.244331357957214
8.36579472925743e-05,0.511809724714854
6.75910252870336e-05,0.487981149512891
5.13307643860406e-05,-0.305229141564324
4.36576226957439e-07,0.527740107268688
1.26163884163199e-05,0.145261457483529
3.98167382731855e-05,0.065604761153389
0.000107559403180219,-0.902844022619857
4.29505010404719e-07,0.033287137478026
1.24679973387332e-05,0.346658634675494
4.90877112197654e-08,-0.0398140065476267
2.66496150794532e-08,-0.932110881738253
0.000232024472287551,0.0109778067963687
2.89289919515728e-05,0.373907969595532
6.04559934117275e-07,0.298301170945622
4.25177709422013e-08,0.013994995855927
1.69403189735125e-06,-0.658717356254109
0.000274922471104537,0.146854692989182
6.01360215852893e-06,-0.385157663332757
8.33148834793779e-05,0.343025474409806
2.38359230526765e-06,0.105762833440654
2.14528181799489e-06,0.260048416610117
5.05649793896809e-06,-0.348993749888989
0.000281856713023228,0.991458221179907
1.2401207460867e-06,0.128087161631281
8.36422256073076e-05,-0.133919366840656
6.51190643177044e-07,0.0778569417777667
0.000233293716975417,0.662261297314475
7.04328596779429e-07,-0.201918571866774
1.80691306552238e-06,-0.156367721066152
3.24126226186824e-05,0.182889392099725
0.000139394731104137,-0.426767560736429
7.87175816760351e-08,-0.493098903522669
7.12641378305329e-05,-0.515533428100343
0.000154082634915857,-0.415392437115877
1.52022056875132e-06,0.0181946830715576
4.87733563545967e-06,0.163142583814726
0.000133220845868242,0.199653847446862
3.07265892558842e-07,-0.466316995211336
3.07435416193062e-05,-0.271904612402222
7.99662259470292e-06,0.65514604079818
0.000108004442644084,0.457379576298061
1.56485600793015e-05,-0.36194046923961
2.57246158885901e-05,0.330596387285674
2.10182174629856e-08,-0.00308154482502303
1.89150167645146e-05,-0.318022985843936
2.69736002810229e-06,0.0586200299486842
4.50258156732366e-05,0.148465471673114
1.49166155765014e-08,-0.0148819670769782
1.49136086525428e-05,0.461638661378589
1.1496864888794e-07,0.0471262662238615
1.15782301168157e-07,-0.0676676906272642
6.57874527567973e-05,0.776425259720669
1.60916537348026e-06,-0.0575853749190814
2.19834942385372e-08,0.0925146454197019
8.38036534736223e-06,-0.934977117368678
1.71551058248379e-07,-0.289518289699554
0.000288360845670603,0.571079652720076
2.01442160328089e-06,-0.131477572233314
4.14489778112545e-06,0.230842920405776
0.000256526064805604,0.219424625764996
6.23857874854455e-06,-1.09153734112588
1.13355108112161e-08,0.0675892566776181
1.21198900224407e-07,0.250350854462717
0.000335476132956098,-0.140098829521095
3.3167051818628e-06,0.233174149819504
2.01362286575544e-05,0.29313155992637
1.21580670565419e-06,0.368861054305008
3.47377784117125e-07,0.0558020960354876
1.37280891666354e-06,-0.623791090216842
0.000137302444107449,-0.13842316201723
3.03310444653096e-06,0.276518823854313
4.18751688027358e-06,0.020044968938937
6.11634126523345e-07,0.117151545455599
1.36881396992057e-06,-0.281405488961089
0.000165640910625636,0.266251778200529
4.80404006230787e-06,0.180373000195458
0.000667660618899024,-0.0141640874558176
2.08191128396289e-08,-0.0769449219980139
3.80945418107932e-06,0.0776815632163958
0.000911089665511939,0.161968553720218
1.34831304875399e-07,0.0953700612896587
0.00051151105476209,1.05187567415017
1.19907455460775e-07,-0.272292669077427
3.64027019339066e-07,-0.0676606301829463
1.90604887728624e-08,0.096813676404692
3.21181257092477e-07,-0.0117006541857033
3.83429834445878e-07,-0.131318765342984
2.83395616100405e-06,0.578107443791197
8.01626531829699e-06,0.106523094194788
5.54817140778767e-06,0.114304380254286
1.1253392666965e-05,-0.418609347617769
8.49913562910342e-07,0.373935305284614
6.58080605536264e-05,0.275410641481903
1.66899204967875e-07,0.219645917420744
2.49591104743825e-05,0.203572674105033
3.99690511594525e-07,0.286307606866923
3.25697798580639e-07,0.317017139590639
0.000110289255997543,0.185143947995731
9.61680484040909e-07,-0.282555336060417
1.64418231218477e-06,-0.0465681173760163
3.91142053643294e-08,-0.0981692383726429
0.000749509252526345,-0.0596564972310607
2.21069108830125e-05,0.167019415442175
8.46509670018531e-07,0.122810408879438
3.49809268987284e-05,-0.360805789479034
0.000449326229290754,0.564917552239646
1.88695618969684e-08,-0.058491748161566
2.87369461029601e-05,0.918349109297578
4.29389968097892e-08,0.0458239523814462
4.24009618535274e-05,0.500452543331319
5.75825326225294e-08,-0.0378578025079408
2.28410138203727e-06,0.0720701570463895
0.000259110950155183,-0.00343656490145641
0.0008782765725216,-0.376969224271249
1.94521468348406e-06,0.0147301745422411
4.94812651666684e-08,-0.00926986108358864
2.28891029895315e-07,0.015153635140317
0.000836415797480838,-0.567044585479415
2.30554178956766e-06,0.173408287779608
0.000106575956325191,0.281218580960992
2.56126177027681e-07,0.0340471963982274
7.15433614784087e-05,-0.16348873682688
3.63442695926956e-05,0.0725222168506347
1.43844004552197e-07,0.325003897253612
4.93031642350464e-07,0.0914550768355328
3.96316997979584e-05,-0.489398249083363
1.6231685880953e-05,0.352130504613933
3.09785199146319e-06,0.13030997711693
2.89518999892562e-06,-0.605355770560164
3.00260225723894e-07,0.0473035715022411
9.47653867586527e-08,0.261256447191568
1.73849597967479e-08,0.0643853363767164
6.46611893252112e-07,-0.0435921753520505
1.81303122307777e-07,0.00434778209975515
2.64222381914863e-08,-0.00295869499611253
5.50048177903584e-08,-0.0778593198072644
0.000240876957976536,0.610568012949797
6.27375978678617e-06,-0.396611153574047
0.000122361350203513,-0.0350906711836214
4.67315963587804e-06,-0.265597895337118
7.21555462516426e-08,-0.00309893150433602
0.00112494398501466,0.443573869453655
2.71421190218499e-07,-0.212993674541286
0.000289431057071844,0.835765901922318
1.10848388329221e-06,-0.357941944992475
1.51553123586329e-08,0.111931245700549
0.000126953813261616,0.0226194950229466
1.05383336870839e-07,0.213897398019489
1.38476152757405e-05,-0.651039282022417
1.98320266341414e-08,0.012753273805316
2.88103482675394e-05,0.243621482424034
0.00111711229804174,-0.403157799135017
4.32450744564488e-07,-0.00215272910734374
3.59817530382575e-07,0.118614719210716
1.46108759355067e-05,-0.473269036932927
1.41138643280399e-05,0.0646481338336231
1.68164343532614e-07,0.176421351866444
3.8202650406244e-07,0.0215200442956051
1.2330399317174e-06,-0.515318284740103
1.84723958915208e-05,0.291903180175867
1.00907312846828e-05,-0.081980366826268
0.000730056557878678,-0.343597656292758
1.48800432598578e-07,-0.0624628666914443
0.000121432932174732,0.0748605564414171
2.25361435838134e-06,-0.235780677814355
2.326424761478e-05,0.971105090570521
1.15696816334257e-05,-0.078059006497798
3.6225967764757e-06,-0.253469274181711
1.50660376778414e-07,0.108857406299707
4.20826895598083e-08,0.033188908473178
3.0573850449246e-08,-0.0375512867160542
0.000677041424124592,0.099175944546464
1.00113683381462e-05,-0.146525690208119
2.80663274758566e-05,-0.06288347559454
3.38640077883681e-08,-0.0783626549033002
2.33838141801103e-07,-0.0280925210781715
1.37012398906202e-07,-0.0545844748535597
1.91261456422009e-08,0.134846770358954
4.19142960235623e-07,-0.029453750464519
3.0041476956951e-07,0.178791596013625
2.57279577567567e-05,-0.611268389937719
2.23358895365692e-07,-0.137106879183657
5.20801932242407e-06,-0.000248183576361841
6.22272558684774e-05,0.098318020207699
3.57478104445285e-05,-0.656810904380676
4.09288695758838e-08,0.517678201641337
2.33522238471152e-05,-0.0438539831453238
1.29567061295078e-07,-0.299116714487549
0.000349333225503406,-0.696998418269765
1.60439725890545e-05,0.00208284193856992
0.00108822253753329,1.76129308122659
6.5310552401579e-05,0.100164037791606
9.37612352485913e-05,0.0302260360494206
1.15259202377986e-06,-0.204452704479703
1.35068113737441e-05,0.480267061446028
8.97730792925162e-07,-0.126574399932348
2.3704712590797e-05,-0.250739163086563
0.00241092722953599,0.820950631729087
2.18810228874543e-07,-0.122207079279136
0.00102365048407427,-0.229427601537202
5.05114210735436e-05,-0.998904238337246
1.44396621848427e-05,0.939733332972545
1.13512127294955e-06,-0.189262025514539
1.96107688129892e-06,0.127589531717927
6.88844717595463e-05,0.661522689272039
3.38506641605473e-08,-0.0325382670993944
7.19577181231288e-05,-0.378518416332938
7.53293370720095e-05,-0.223181341629006
3.47307940715041e-08,0.0475448374853194
2.78054913342827e-06,0.0346039351587416
1.24649423500446e-06,0.153282162106455
9.4401073240222e-06,-0.462221665033727
5.57835945332688e-07,-0.0335488876954071
3.50340147626323e-07,0.117822620057709
1.65241628471434e-06,-0.0893237200817064
1.30441031562202e-06,-0.0716474000608579
0.00018096849784602,-0.658487489406421
7.44366858120633e-07,-0.153222808415331
1.27382408930491e-05,0.00465036198735255
1.93630918252752e-06,-0.283273582456053
2.13367371450692e-07,0.028337875917259
3.95841193117789e-06,-0.019526418037012
2.20116594081371e-07,-0.0859397591509816
3.63686314455914e-08,0.339804477063623
5.45216465231064e-08,0.116934183322663
1.98248616945247e-06,0.0194896628479304
0.000159668166120831,-0.79973856430085
2.74914713870398e-05,-0.525960981386912
4.59268825658829e-08,-0.157187928993827
4.88022533034183e-05,0.0310861081395792
4.571131188221e-05,-0.218616435512482
9.76528502825351e-08,-0.0195860093324608
2.1360343597212e-05,-0.0912797510372087
0.000362387054627854,-0.610693508277636
5.45412113663984e-07,-0.0213188787042361
1.59385270631138e-06,0.114989895761059
1.09840193110078e-07,0.0513081721068498
1.58773923549854e-05,0.278093492929996
6.547398904458e-06,0.0167410557482375
0.000153886389698767,0.161239832026339
0.000196906973166329,-0.294271906112215
1.94173212804248e-07,-0.014615197543047
1.2875532280466e-05,-0.0341373522494885
1.09093010168487e-06,0.120019451983743
5.41474343990004e-07,-1.04590697468222
1.86150152466668e-07,-0.0779901440245703
0.000384774185315768,-0.855550245614673
0.00191402577741313,-0.732913528992688
3.98992590311541e-05,0.100281275167871
1.14249907306625e-07,0.170213243257037
3.61279471662305e-05,0.55736030105596
2.59094368209582e-05,0.392131112540109
0.00205522319910011,0.233955969294793
1.57348340220413e-08,-0.0236862412633195
5.46708858091518e-07,0.122727279935365
6.65257938945866e-06,-0.00127787965769931
8.1722630401497e-05,-0.613523360324127
2.17623819316946e-08,-0.116904156387156
7.05496739977279e-07,-0.0450596245691641
2.13079971562151e-06,0.359302889606066
4.86584821290011e-06,0.132787882223788
1.1394279371751e-05,0.11784887260191
4.20110092023272e-07,-0.214182846917193
2.00505560406724e-05,-0.586921970387559
0.000472587969371726,0.551428849446947
2.00650032137298e-05,-0.228784629954718
1.77968091650606e-07,-0.21781964546488
0.00102079919406937,0.395090793512553
1.5365753871499e-06,-0.0614243502828094
0.00022889936107103,-0.674856432445946
3.63509013855473e-07,-0.0596036540211651
0.000925312130393905,-1.02997950657371
2.06346882403795e-05,-0.616374351966778
3.14220100931833e-05,0.00587263419619932
0.000267412871230573,-0.31281909183135
0.000452112072205649,-0.516484882578881
1.87864680745898e-05,0.667458639491011
6.1184570395222e-08,-0.374055457844676
2.0091997445955e-08,-0.0190341968630692
2.3377111697715e-08,0.1767408834769
2.51076469715839e-08,-0.0253144513580162
1.22283786981843e-08,-0.934617090298107
0.00121718763855865,0.711931819373308
2.41431102437653e-05,0.676469525599258
2.08194573758494e-06,0.497687181886361
7.39708508994278e-08,0.215857435223219
2.4148153076791e-07,0.077345235284513
9.58547893282256e-05,-0.548301321634335
0.000254002646743695,-0.0422198761409884
6.71251637419375e-06,-0.473973212758355
1.61197442320738e-07,0.0929804747239332
3.3118528682005e-07,-0.0629290341171691
0.000176137683652234,-0.0666341059082874
4.55611955577147e-08,-0.0206752415052219
1.74544739457782e-07,-1.00031564117935
0.000115496328074098,-1.36330800898264
1.71176252527089e-08,-0.0201811681777247
2.3195897931891e-07,-0.0924053347744762
5.29941280313978e-08,-0.0234443702266236
1.56920454215905e-08,0.00585004028291178
2.58248279271559e-06,0.456489518958257
0.00020986318938014,0.412567329159931
2.56377838167511e-05,0.288279114914894
1.86172880374085e-05,0.105231016357974
1.31405729441607e-05,0.834247995902722
5.49754378564226e-06,0.373245559337594
0.000128439883534016,0.454539577550991
8.31587320757546e-06,0.0152844066327734
0.000750662321379199,-0.479453098503672
0.000300178462946647,-0.111920076588615
1.5490008640619e-08,-0.0844216980253451
1.64733025216585e-08,-0.074343733053081
2.31094067145235e-07,0.024296876592444
0.00222640712983366,-0.218395400643685
3.07492105672783e-07,-0.124966908498272
1.78382608739601e-07,-0.195888175233922
2.81745782020969e-08,-0.213342828146145
0.000105016433200244,0.249176480109701
0.000120044521334969,0.333220976565439
6.10413523822576e-07,0.139271851345859
7.03006766384397e-07,-0.100551174933212
8.20814972062103e-07,0.178888544317745
0.000502702807755389,-0.610540695086069
1.19667359200678e-06,0.109337911090255
5.47275183596982e-08,-0.0134365982705509
7.54794805408508e-05,0.361329531982099
1.50998241170604e-08,-0.104725763534001
2.52167919036627e-05,-0.440109131277761
2.08642626372172e-07,-0.255645379830605
9.47343496846409e-08,-0.0159897834082977
1.35402333541627e-06,-0.636997130774836
5.4415847657578e-05,-0.294348915714247
8.7350924725388e-06,0.808259968999645
1.93222623611016e-05,0.44576858836227
2.72753355252374e-08,-0.0974770212713853
7.11980417605888e-05,0.104530551567453
1.55390211449212e-07,-0.0406265115288448
8.62205738077492e-08,-0.153451214195176
3.01278285817887e-07,0.571724686059355
2.85363746100156e-06,1.22551669084171
3.95726308281831e-06,-0.585121974581757
0.000485269738747813,0.437123932802305
4.80519428534073e-07,-0.00140681104985073
3.75138390460565e-07,-0.14589273555764
2.40076450041255e-08,-0.0820146239473741
1.22627914513653e-07,0.18389385648068
5.59346053039047e-06,-0.0297910054421144
0.000405665223711881,0.152232533754342
4.51915976967954e-07,-0.0599772329186899
6.79238146264191e-08,0.0324414905807542
8.44052689284784e-05,-0.49372926710521
2.3615228997334e-08,0.251363099916107
2.70591976536506e-06,0.529716287087197
1.84827263741253e-07,0.0421622450920384
7.80355232910686e-08,0.138192320733854
3.42480446912873e-05,0.615450217389152
6.70435271938134e-06,0.338776666409587
0.000157573338531706,-0.551183754908952
7.0098967577809e-08,0.580812098957198
1.37083442342139e-06,0.399994397034289
0.000488996332825146,-0.763319414966113
7.19027647642944e-05,-0.257702515275143
8.29432268574904e-06,-0.290676740842429
6.28349738504961e-08,-0.0517005586877744
8.11831652559211e-06,0.268327662352011
0.000807864648374926,-0.792992955707774
3.28258534496985e-06,-0.497953134634578
6.76696765824486e-05,0.0792197411448672
1.11448084921177e-07,-0.0432630920258533
1.88759708919915e-08,0.000356372429226525
0.000141310252539044,0.898280846428437
1.6365796154746e-08,0.0255291737037759
3.22749575600176e-08,0.404845638325099
0.000286429173546146,0.515670987627517
8.17250377439733e-05,0.587547072689652
5.91121836558785e-08,0.0501723155928226
1.27813307697012e-05,0.686402532784114
4.06863551045667e-08,0.121516881790445
1.52983521149261e-08,-0.0250186496477155
5.20376643594958e-06,0.555554645191086
7.24617795497386e-06,-0.0227149846019846
3.28265082296576e-07,0.216635485069117
0.000167847521894995,-0.468447696908881
5.03101414645607e-07,-0.0235744413813079
0.000450197886581092,0.101670842817583
6.6196073782907e-05,-0.352836525363462
2.89390243033785e-05,-0.890906002852353
0.000167223796095462,-0.18404566531543
9.8247299898992e-06,-0.410143517533271
0.000664748813918577,0.353228755208598
0.000258321039704202,-1.16471208825209
1.36498385198715e-08,0.00229445761727364
7.25009052651143e-08,0.0276845098108497
2.35627630242394e-08,0.0176186769677961
1.16046843788914e-08,-0.00815788902317265
3.33801649678356e-06,0.363425631103185
1.34145191380234e-08,0.138375777949207
3.12795511248277e-06,0.639294188349042
3.6427291279695e-05,-0.103034148068219
3.02337831126919e-07,-0.102084533038851
0.000243334757478956,-0.634232095024553
2.94293462847811e-06,-0.0766246689700313
0.00349641531811505,0.756788769697206
0.00013014077303905,0.970302576343503
1.65917776736262e-06,-1.17551025763323
1.21172350504938e-06,0.05258059084498
2.32732840679602e-06,-0.331106460034338
2.31843784935961e-05,0.286755096581541
0.000521988919502315,-0.694275704238006
8.93740137520571e-07,-0.0570941378396222
5.48877340773524e-08,-0.0408033511325933
0.000315987203775235,0.0149598367726947
0.000192842407952171,0.00697058576037127
2.37866506807945e-08,0.0236373676501779
1.60072889434835e-05,0.484986137925616
4.92040890624084e-05,-0.439407381228314
0.000678095546015553,-0.837705443763631
5.03389337922183e-06,0.0253546016581692
3.0187738033831e-05,0.0936061000473672
6.06776999137181e-08,-0.0645256847313945
7.38248697905375e-07,0.0393737170535641
0.000281117384022224,0.0505746063476586
3.27214188105625e-07,0.0155821789053597
4.15645585759057e-07,0.049194833322328
0.000278727492786055,-0.142967471319611
1.36341674573351e-05,0.889058836577194
9.77254823622251e-06,-0.388271896741987
8.36988986218859e-08,0.309528296002621
2.89924462465542e-08,0.063542708483194
1.1232222482756e-08,-0.0437913105516077
3.7152068775936e-05,0.0474770980857646
1.60266221906765e-06,-0.0448418770520828
0.000987525339431715,0.757416123086815
8.83988108559721e-06,-0.0880067822682466
0.000591780496084749,0.596311833445168
1.80578051418177e-05,0.351666622194825
5.31432202511615e-07,0.186969522038071
3.21286799160475e-06,-0.0187780396203151
4.36378337460561e-05,-0.403061060431592
8.25881350285779e-07,0.0889529624538297
3.69291320940734e-05,-0.26772353387029
1.17716044970039e-05,-0.111899988459135
1.29900337388114e-05,0.0490084618653758
3.47954780422992e-07,0.765081668641386
4.46101729479492e-05,0.354370269464402
2.10498865548699e-05,0.580443362673493
3.94172300108707e-08,-0.0692053972788506
5.84560013052653e-05,0.303221999361214
6.72476150065935e-05,0.292443792593603
0.00284000032797793,0.363386166788848
4.4385051723516e-05,-0.185638200182827
0.00066074685627707,0.470111429090718
3.0131755058962e-08,-0.0558214985000084
1.59669882795673e-08,-0.0254472191271041
7.60365952809894e-07,0.112098367252543
1.64410067833222e-05,0.00899014014427595
2.3688165290556e-07,0.0696039274188321
1.23007958413377e-08,-0.0159217389558268
0.00057542772034158,1.46335637077164
1.11866244535139e-06,0.193371068558439
1.85746298906378e-05,0.0732686398082134
1.47639355292354e-05,-1.14348997114413
7.46331417939188e-06,-0.449332998276205
5.56530808529898e-05,0.0185494186477077
1.81085378573451e-06,0.266568319047689
1.93690171761023e-05,-0.354404275910106
2.32677783184277e-06,-0.259091103956433
0.000367802686709968,0.0524703502255909
5.94574215638637e-06,-0.342483453025189
0.000212954517571174,0.103810111125433
1.78407693043352e-06,0.0986300554675472
0.000576205117707331,-0.0929133743378411
1.63966339462159e-08,0.155561494530988
5.06604971048589e-07,-0.0180006301706179
1.21922057069464e-05,-0.376301187313115
1.83571688905573e-07,-0.012367220126901
8.09586018390952e-08,-0.107797947774365
2.25649508219699e-07,-0.0550395052020572
5.34011987035787e-07,0.0470840605483903
2.59530256567508e-06,0.588501936649043
1.31565799347059e-07,0.0670384535306784
4.29022855234271e-06,0.373836331281844
0.000984216802621274,-0.434096384342408
5.59911549097992e-07,0.110357557605006
1.56499470265036e-08,-0.00363178047636528
2.73493607820458e-07,0.0296488368896479
2.37724311417433e-06,-0.0272481446957118
4.16026135848382e-07,-0.0430906344287868
3.96085161019052e-05,0.480501481652976
0.000182933795820454,-0.215370481805419
0.000221474707884341,-0.544032344501136
0.00082511400639581,-0.335736865820199
3.88512203506274e-07,0.230189390280649
9.23627144216223e-06,-0.290502911813584
7.01181867373403e-07,-0.983445208044281
2.23373740828581e-06,-0.0127400600056363
1.28109685916594e-08,0.27938969178485
0.000165501641268945,0.212601323407351
2.00977524019475e-06,0.129109362671995
8.52351972569929e-06,0.129573155658758
2.51286219217488e-05,-0.0461044895793522
1.30824083591488e-06,0.22464771849831
0.000573667251845939,-0.00696869675162495
3.21416780668762e-05,-0.279738130083733
9.71249942559124e-06,-0.211851702072035
6.8500240844194e-08,0.53869872342176
7.2364449010654e-08,0.0334616890448478
2.14521229024294e-08,0.0685625039496686
0.000478310764410238,0.183595874271265
0.00107330782857568,0.162665184429963
3.56235938121495e-07,0.301902225966894
3.86269345270879e-07,0.0434286019112313
0.000343896027980175,1.15227968102852
0.000328276157593831,-0.540037158178791
4.11120136312949e-06,-0.393687477269449
0.000295009727361198,-0.398325631227235
3.9342869970962e-08,0.163748748562986
9.00971343772319e-08,0.234398565924375
1.40210649087084e-08,0.00325333584299072
1.19931499314316e-07,-0.715606219358554
8.42782211598589e-06,1.01502013851359
7.19764949942649e-07,-0.104673024704284
7.63964797518516e-07,-0.253663767913832
3.05612608885248e-08,-0.0353540808141011
4.31185115670733e-07,0.0273186849421524
4.08712042434815e-08,0.0413100510697036
1.14360840842282e-08,-0.019274518935104
0.000120257748242911,-0.751454509706226
5.56165556670626e-08,-0.162790228954609
0.000311695803259706,-0.630592445820849
1.043010121367e-05,-0.0835860041434536
7.21343279207934e-05,-0.405437549564092
8.90705729089389e-07,-0.00946931487823767
4.79925049663192e-07,-0.00879903701341206
4.19208216850081e-06,0.165689626720131
8.45583948631363e-06,0.234112601568375
1.12696227148622e-05,-0.515093244234233
0.000417619687419257,-0.072928919533282
1.31453656084454e-07,-0.472349680059368
2.73683826410706e-06,0.124455256092234
0.000844837252274202,-0.360158202530524
1.56547262682277e-08,0.0676777716796131
2.23639875029583e-06,0.167908600205454
0.00152779320186926,-0.214755825949959
5.36130938744848e-08,-0.285068587926784
0.000282214668966218,0.839386033127744
0.000237873970233673,-0.856636961168359
0.000108010165287822,-0.481468651472567
1.27970129594727e-07,-0.000857133513386297
0.000563746897482393,0.723665358397815
0.000790250927151536,0.199213591566324
0.000347323741516913,0.2065457181594
8.99647622105026e-08,-0.0743739158331087
2.819986207688e-07,0.0351587049561589
1.56857616394513e-06,-0.0604406754590002
0.000769954125793533,-0.256318196275342
4.6762303418417e-08,-0.0978524379883337
2.37209597091514e-08,0.0824946420803032
4.10966106449001e-05,0.35076026968068
9.16627345943323e-05,-0.0398981284657557
4.04940973825326e-06,0.274252866429226
9.44964320377313e-05,0.482444252175127
1.61917367793796e-05,-1.01262721262251
6.31175918693597e-06,0.363494855863993
4.01891485377565e-06,0.169331382600521
0.00110198544955094,0.0937138451681782
1.40109274932885e-08,0.13711407110269
5.32982296111401e-07,-0.143598886165114
1.15618049138721e-06,-0.258794706522814
5.97865917795195e-07,0.00109314334106169
0.000194662916338059,-0.817244773305113
1.52547595911721e-05,-0.0789573976487879
0.0012670931082045,-0.23918838700535
6.91792764487881e-07,0.22203839436756
0.00144871260279456,0.00187182508046692
5.92159909247474e-07,-0.0483912246695273
1.01012659277411e-05,0.202427633943352
2.120564084203e-07,-1.11116079725077
1.13444260169155e-05,0.500806477950669
1.04866888001569e-05,0.316378282991039
4.04120001379751e-07,0.856139513353724
8.68080307450441e-07,-0.243294697626257
7.15433678144477e-05,-0.600525052872224
2.19849533549074e-05,-0.662763476487258
5.89551658734674e-07,-0.43061015133652
1.34894215662493e-06,0.0905145310150479
1.60950800723743e-05,-0.710120975821233
0.000838014757101843,-0.558700601108925
3.67465654138802e-07,0.0383392963000375
3.55824237971402e-08,0.0349808816220734
0.000532429827786167,0.15973343535375
8.71649942551754e-08,-0.0972204867015456
4.93968235182543e-08,0.115191841611447
6.14110185776184e-06,0.421147494627659
5.50594058832774e-05,0.210771528092089
1.18546726672526e-05,0.0244279126615314
0.00153989282374755,0.785132304018326
3.82333963701911e-07,0.176291298290105
4.95018008281728e-07,0.110118300743
4.28688738684213e-06,-0.0631784942370559
0.00041947132942209,-0.0767766373162312
5.48229459532506e-07,0.0595920644091387
4.27003972985704e-08,-0.0874770027508104
8.24538735288034e-07,-0.0464242622649841
1.56090438063942e-07,0.177257068157351
1.23772427921809e-07,-0.439662687402105
1.16155865454988e-05,0.0503962073310453
4.72327307735995e-05,-0.100772934555422
7.85547219864279e-05,-0.0640518534985964
6.68955196072716e-07,0.0218911306917577
8.3616872321333e-07,0.31278363083679
6.09215355347489e-06,0.173815773097138
1.0390946715155e-08,-0.02002030360242
0.000146624826335438,-0.275240357151951
3.72368256038962e-07,-0.185654212799848
3.26049328114213e-07,-0.00844440345176079
0.000191788130040677,0.481518457038486
1.74731886778076e-05,-0.513776148462675
9.9488710599695e-05,0.398662322108783
3.66775740314015e-07,-0.105021786431476
1.03165404829047e-06,-0.193005771829505
0.000629349952463707,-0.303859697822124
0.000158861436725354,-0.440327441948693
6.0143014052458e-07,-0.226981684536721
6.13364982769411e-06,-0.267142420975875
2.04095338336533e-07,-0.189065707255615
4.27805805332716e-05,0.369375443590377
3.6981464348591e-06,-0.0901267315851607
1.94280322827899e-07,-0.156339318682444
2.61704636355705e-05,-0.727529741765954
6.15119601382212e-05,-0.00892510886666376
2.08492979602495e-08,0.00212232426746392
5.16857119022425e-07,0.0369495943744835
0.00316157318396167,-0.21197978760201
8.13630772399272e-06,0.890989098539409
0.000818826631039224,0.370522760253434
5.38670399527994e-08,-0.0810673376731337
4.56477501613767e-07,0.0535343593599962
0.000148637260383793,-0.160134394401881
1.22980220096135e-05,-0.304724267452721
0.000198328196753848,-0.27915488451308
6.96683249538569e-06,-0.60826355734454
1.72703018101458e-06,0.0415219075365945
9.62920162026775e-07,0.151351696756955
2.44711606040397e-06,0.356325189238289
2.72687939734111e-06,-0.337235122697844
1.67664834670685e-07,0.066537263053867
5.54526802631205e-08,-0.27615313672467
0.00016357271581644,-0.511516110328232
6.99675541714178e-08,0.00466386291782854
2.61288007199662e-05,-0.300452183360385
1.38803638039951e-05,0.332266330075362
0.000218370357601683,-0.681325377799755
3.29059341837053e-08,-0.123714594110694
1.75083944222884e-08,-0.0538910192212674
0.000353897767355217,0.332528442223817
7.5577460605277e-07,0.222060288536405
3.31455926335142e-08,-0.0356727644215561
1.45169837772164e-06,0.00984912807350872
2.30293933621424e-07,-0.12255082528286
3.0190115775818e-06,-0.19384762057682
2.02256511538157e-08,-0.00806245879237636
1.5597965453439e-08,0.0199316843832218
0.000275203043666957,-0.233983892889502
6.90534593702929e-08,0.125792339661996
4.31497002182821e-08,-0.118648154430231
1.58501183219083e-07,-0.352299405951092
1.01106885138846e-06,-0.169216551239559
5.75051536165167e-07,-0.143726345261233
0.000395312002140416,0.463917965155231
4.4277260770059e-08,-0.0724744961126108
7.12448543239342e-05,-0.79061026360686
0.000608074153768457,0.132500651860244
5.76529287190802e-07,0.037461420959691
2.56625627807105e-06,0.0368420307412372
6.40179651920413e-05,-0.614411198152756
0.00155266635420244,-0.984887261072647
0.000146473838229259,-0.339826080118979
4.57772114477162e-06,-0.00580100678653408
9.75191302522532e-05,0.838749603068069
5.62597730271605e-07,0.178549094631682
0.000506046134812241,0.309357256641618
2.17089814623368e-05,0.417834721920444
9.03068955089256e-08,-0.780182995780597
4.34374636414629e-08,0.115873940074324
4.66097263867261e-08,0.0942447068119035
2.18727802808877e-08,0.00507619350770302
0.00267035315755435,-0.206462493595038
2.35970756154815e-06,0.588946951440634
6.04415836925106e-07,0.105422299158217
5.12773037085116e-08,0.0727407203918929
1.14631318823966e-07,0.0152884631765094
3.9920754364304e-06,-0.550413821608644
0.000652646271146025,-0.0809649636369478
0.000147056208538648,0.0327577606353282
2.85796186317063e-06,-0.370424903900336
1.16059722249682e-06,-0.0580982371318698
4.58430311507221e-07,0.0410367142451415
0.000704064773363739,0.186624710562032
0.000217842569453901,-0.484648289669322
4.0259454630907e-06,-0.369109558069208
5.22782841658396e-07,0.044280755266295
6.69416662092956e-07,-0.153248057264799
3.34156615790447e-08,-0.0254838842421274
0.000185107019542692,-1.05078193948153
9.905609958257e-06,-0.57486584313735
0.000267398387869266,-0.22583109317795
4.98725196810009e-07,-0.127079299839784
0.000306761025583157,-0.374539904101023
3.77318932103492e-07,0.23103854816143
0.000533086391284268,-0.0342392771376926
5.02632336603658e-07,0.00505217243294217
1.03235203073811e-05,1.20729462607638
4.74408131000515e-08,0.205979321036601
9.65743554803363e-05,0.225308286760599
0.00151279151966603,-0.288618157215233
2.01515038608472e-05,-0.376777799071896
1.7366843301118e-07,0.306339063691248
4.40928326320816e-08,-0.0602689305450365
2.01694672630505e-06,0.206944535134786
0.000907483336495001,0.749370302897136
1.09432883725835e-05,-0.096565127593277
0.000139273956010476,0.68611767344725
2.27451216474162e-05,-0.158870731579311
2.6331752872372e-07,-0.00868108210554819
0.000694773422395699,-0.493285410706957
1.02203085490385e-06,0.551475690656558
0.000349230243798931,-0.34559724181917
3.16028552808131e-08,-0.00474653365609349
0.000965237929653197,1.20920913551895
0.000630019952702425,0.861186633381167
3.56502594171927e-07,-0.0289521026400631
8.49986378945958e-06,-0.342779338361863
0.000698383445216973,-0.411100403906354
0.000143512732294693,0.135815746956388
7.89428880093929e-06,0.0383225785120263
3.15942833567261e-06,-0.193851808821908
0.000215231950597857,-1.82447573164857
1.02362610609234e-06,-0.0438922693565749
3.69385257895602e-06,-0.229594196451855
1.68486031096037e-07,0.359637901084653
9.01541687076101e-05,-0.331760194692666
5.487250259283e-08,0.010333355144215
8.77426068069612e-06,-0.540641636801387
7.73601770621628e-06,0.401011397375294
4.6825714908067e-08,-0.0220527829592532
2.00640241590438e-08,-0.488242277192529
8.51142721261893e-08,-0.0979392824236517
1.16444360324532e-05,0.593993231893921
4.37259555018621e-07,-0.33573129794367
1.03093406345751e-08,0.0448233434462273
0.00052912104659826,-0.192233203407171
4.66066197522375e-05,0.361215491481148
0.000149062180977695,-0.0814868031052591
5.73012631871621e-06,0.20606704041667
0.00342484048950961,-0.202223675636005
9.47653534578991e-06,-0.129471976710673
0.000268066140395063,0.765055134583922
1.02121232048003e-06,0.111141494401263
1.68473697472213e-06,-0.314803745822973
2.3594108627866e-06,-0.135535367691116
2.17145670362571e-08,-0.269068889702839
7.07289350215049e-06,0.167156798345559
1.58532724856405e-05,0.343616342865613
0.00218913501918177,-1.30273844743157
8.40171105715026e-07,-0.0762029491145032
2.62267556622466e-06,-0.101750208294744
0.000347830853017932,-0.00257714107102606
3.8831415054822e-05,0.827242821640282
8.41807352797283e-05,0.545739252745231
0.00282357858504434,0.287931243462257
9.3020416848128e-08,-0.220039390635226
5.71343349308819e-07,-0.101091145816471
0.000251877712479405,-0.758448403320948
0.000242468807596391,-0.589572833219977
0.000236851977049313,-0.0788867258257728
8.72996294557326e-06,-0.0748847721588536
2.11616123741065e-07,-0.819437345277208
1.41622004390265e-06,-0.0384384690555008
1.57827958311594e-06,0.0237708431418273
4.09519393863978e-08,0.0508340577819713
0.000174829738234493,-0.236360677158929
1.96661430015231e-05,-0.367158590940164
1.55742107934333e-08,0.0729571489601298
4.14159510776134e-07,-0.0578018621836613
8.15018048488073e-07,-0.118108274252556
2.19048921801743e-06,-0.247910261589787
0.000244355640536007,-0.559440206861868
2.50384274651222e-05,0.557556986517168
5.67432205597797e-06,-0.406056903189642
0.000251910461036136,-0.517996430294838
5.91404785130244e-08,0.058788675441089
0.000175745064967249,0.955529795427121
4.02007717669546e-05,-0.221670459308036
1.16114592118611e-07,-0.215685042281257
4.14648173979214e-06,0.211301174606922
2.12377256994468e-06,0.0404672417904756
3.0425688402521e-07,0.0752507309978159
0.000133181715653263,0.851644414224986
7.38524594797365e-08,0.101097789172979
0.000307112679585646,0.998184766321223
5.1028651099537e-08,0.128548784381239
6.51500098137832e-06,0.362163096956542
5.38154133072869e-07,-0.26055750183419
0.000140998572346933,-0.333198975240754
6.91096890558099e-08,0.00343480829689035
2.58360131820881e-05,0.144328714737059
0.000220448504171903,-0.151653902607518
0.00130434943185631,-1.11624456544133
4.04259160393008e-06,0.317233594642258
2.13124549461696e-05,-0.173659862699449
0.0010487935794653,0.135612098759265
0.000631091500748998,-0.717643760919738
7.77763119043139e-08,0.390997066088884
2.89096768625674e-07,0.0405979427327288
4.52580625615329e-05,0.967490523421905
0.000200430242052127,-0.0542004669527832
0.000475574553179714,0.328679328053594
1.05349379484486e-05,-0.608114619639499
1.08698144563346e-06,-0.0876666316892787
2.62404226953718e-06,-0.0314984780623697
1.50970736703902e-06,-0.00221255817085559
7.0044130050266e-07,0.015688343963907
0.000210589830195941,-0.883073977152941
1.5941171329839e-05,0.370191721282226
2.68161064781795e-05,0.290101716834165
9.04841443417136e-08,0.000563133595177741
1.17980841314548e-07,-0.0165648711727587
4.43889693152843e-07,-0.192764328407763
2.36813515064369e-08,0.094747531568065
0.000519158363709939,0.446994703783567
0.000910247093673031,0.16269272951602
4.25842727291614e-08,0.020017062986235
5.65592219518236e-07,-0.14442811848364
2.41200247806502e-07,-0.0876434512683808
0.00038518129121747,0.477476700197257
2.2017417713523e-06,0.0549498438006409
0.00221660036449817,-0.26991542924289
0.00143468975868626,0.0155243617749968
8.17160821057261e-06,0.18691990552276
5.56727402555251e-05,0.471514270924768
8.89277954716007e-08,-0.0200426113627593
5.94309686731421e-07,0.140192219579053
0.000135851269281576,-0.305238642223159
6.49835270519055e-05,1.29993110091263
0.000887889850909963,0.534844574098433
4.25323879874521e-05,0.215749648747588
7.97441119690191e-07,-0.12550416205916
0.00111376575251177,0.14801198935472
0.000181846082774091,0.494793522713326
0.000813025304642216,0.446425952262596
1.53114084639008e-08,-0.0220019002581438
0.00021272366490484,0.455628646560651
8.76071233076015e-08,0.216031196693974
0.0035207269998798,-1.21753240962965
7.43444765949206e-06,-0.0566035471074854
4.88878580871059e-06,0.193354675573836
2.79117521511547e-07,-0.0298399846246396
0.00064410684859802,0.290622978557301
9.36961764819121e-08,0.0777862875254573
8.2157168777119e-08,-0.117983846765259
1.14955700608031e-06,0.204910109139839
0.00132020475729978,1.15527367147768
4.3806302003587e-06,1.16281305885591
3.39059100982362e-07,-0.0729173652918502
1.35791687103835e-05,0.205144475488754
1.53570697453241e-07,0.19457493315103
0.000100924199688916,-0.606997945013973
2.92168256529156e-06,-0.0840072590373648
5.01926316277429e-06,-0.296629401057187
8.98039290967237e-05,0.307518935561576
0.000234253804373682,-0.382493615340909
3.35435805637881e-05,0.284571337718927
4.47048341785253e-06,-0.266312967291922
4.32453943318647e-06,0.259486467498737
7.7298149415803e-05,1.1134033252857
1.49034768932317e-06,-0.206456494064838
4.52335244940411e-05,-0.165081375259581
0.000933175751893406,0.16673061425754
1.25079161909789e-07,0.0471263144541754
0.000620197543111545,0.733987022462998
0.000466241793723829,0.244751598079207
9.5078866125858e-05,-1.04195525115568
7.58666435316179e-05,-0.190121136665349
0.000213312452340788,0.2364576550786
2.5992419545299e-07,-0.267067264955972
2.25617195092124e-07,0.0248499819194553
0.000150457630239743,0.320612547539881
0.000447021091325896,0.0998249349614595
2.74703743910401e-05,0.216569018985501
0.000138451455436501,0.0356762034161016
8.32118446002239e-06,-0.18791728524238
2.3077352508068e-08,-0.324051567040915
2.47667564336974e-07,-0.0834824521569705
3.62855115934415e-06,-0.0908230313035537
1.85046812915976e-07,-0.141122885442643
1.28225813205435e-07,0.0751680968091653
1.06367967083404e-06,0.0720986007594527
0.000449232530264406,0.345331916268753
3.05542265877489e-07,0.163017044993024
6.76269733716871e-06,0.150368599601927
7.48589469996279e-08,-0.309751670092574
1.60817954250088e-07,-0.0893360581803316
7.21635370353625e-06,0.907904580162807
6.08620995678517e-06,0.388002736958005
3.40584657486359e-06,0.442696045654045
4.94721374022373e-06,0.571401028821731
1.52953172689988e-06,-0.39627856787144
0.000160311060478879,0.131436735901508
1.44553363064454e-06,0.491241261796479
1.19073369628109e-06,0.215630181699697
1.89957707458753e-06,-0.67813974315404
0.00126130441982691,-0.863571117694065
0.000908954708010484,0.379386128064083
0.000285215556616975,-0.0386267565597144
1.49395706204925e-06,-0.271410788991275
0.000889801937694907,-0.39113621207253
4.11153742125641e-08,0.121956295677672
1.11521298614417e-06,-0.145607968072276
0.00070082362535739,-0.25770543710525
4.76728776460384e-05,0.41941092626837
1.51907046698923e-07,-0.209809023600443
1.02436667193124e-07,-0.11568187443548
6.82804003896786e-07,0.339445029571693
5.91621572391609e-06,0.169337209021072
2.2146086618953e-05,-0.727527243669967
3.48481668686424e-08,0.00466732769802134
0.000593503724534612,-1.21312402040574
1.73524426819966e-07,0.131495109911197
1.74960480462501e-07,-0.0502134789689376
6.15773567994495e-06,-0.398137600739156
7.91946769714258e-07,0.118476261616761
7.49914587197537e-05,-0.919335907887286
1.03647823691622e-08,0.0486279084926672
1.45095461680068e-07,-0.158545883786319
3.56005543596281e-08,-0.288026584657958
0.0014010540871346,1.07250770355282
4.09673812403852e-06,0.28747524366917
0.000135152194318676,0.181955020294187
3.93924150930205e-05,-0.390767979991685
0.000156804598527969,0.214833711999164
1.35884727095934e-07,0.01268208648326
0.000208099820745446,0.555382402364066
6.72878682877531e-06,-0.16149889033521
6.85971390930637e-07,-0.120948440430627
4.21685608135795e-08,0.174746164042845
6.04854020442846e-05,-0.0664327344162587
0.00091870844194944,0.0181644078976291
0.000833334760644382,-0.026984067964105
1.00125777022218e-05,-0.207924410382611
1.4768309908151e-05,0.241093084100043
4.43644172011192e-07,0.0562306020795356
7.86076187642929e-06,0.174171611286002
0.000355901511189097,-0.267818653267662
3.73649874584369e-05,-0.731603505557506
3.20605941801016e-07,-0.632258641975853
1.38767975486345e-06,0.205838943321019
1.11226118682839e-06,-0.0318240478076489
1.43234197615525e-05,0.329774485949405
5.96382279424849e-08,0.0320580526329275
0.000297134907419294,0.102047447161449
0.000249657217681349,0.438232882683512
1.41436745423054e-06,-0.120758413553871
1.54023061831198e-05,0.421318018581294
0.00084734010995645,-0.73592900001156
2.78279559705473e-06,0.279625655158126
1.25606469657914e-07,0.0288842574343022
1.72518233591026e-06,-0.276616073381444
4.41763434320556e-05,-0.218342937877765
6.76643207665106e-08,0.156933514978984
2.59657530553924e-07,-0.0791415782933851
1.47333443841421e-07,0.00830004089620103
8.70107830503331e-05,0.967170659928829
3.31771541486042e-05,0.406217507843279
2.37574877031817e-07,-0.152654163871947
0.000113851071098441,-0.368066310404284
1.32389945364899e-08,0.0488882390988855
4.55852903619275e-07,0.217646370779068
1.92155969473914e-06,-0.907879203225441
9.972501774331e-06,0.457319197496314
3.15411110587991e-06,-0.299224306284854
0.000107039803611432,-1.43641403758809
0.000209780189837033,-0.0939902571463536
3.42634308830327e-07,0.632881206966182
1.08022082692171e-07,-0.244483388615757
0.000554993415443686,-0.506235415524899
1.60010231470782e-05,-0.14453278878188
2.20721461315442e-05,0.463586052996343
8.5481317875743e-07,-0.0718955855151716
7.611416016509e-05,0.647557454425354
0.00165736965782666,-1.44890143271717
2.03386546952131e-06,0.34651831807541
0.000188615545920714,-0.0411868905576118
4.0936893220832e-07,-0.0150105990278896
1.4039623680193e-05,0.626686696682437
4.40577633759545e-05,-0.258710472559605
0.00172714455543952,-0.893844898953173
4.0051273507397e-07,0.0304093412399716
1.39667018829277e-05,0.409364198674983
2.37141922118059e-08,0.224085557316153
0.000170561968465623,0.104516672237824
3.1601251575924e-06,-0.100925540871029
0.000718940449179186,0.107433238161649
1.90417891333436e-08,0.00307151122376541
3.11318354857908e-05,-0.65727463757611
1.97451486866507e-08,-0.0371562455070732
3.04407040707408e-05,0.210283612105193
1.17313013941767e-07,0.0872774395390478
0.00081636646896693,-0.858032205327397
5.28665069144795e-08,-0.0203005787166981
1.98762081656969e-07,0.0980369696650734
1.59408676305551e-08,0.044650067945542
0.0008537007738761,-0.382267010532935
1.14154864489974e-05,0.181931746774014
3.71630596681221e-06,-0.000631003978232132
8.81305671363485e-08,-0.362708689014138
0.00060667978408502,-1.03393487920478
2.90388417910957e-07,-0.0550899866544564
6.24770514509528e-05,-0.0931299264357786
0.000993445892696767,-1.2403182357673
0.000106073665894957,0.128019067583583
5.84969560866115e-08,0.119973762190117
0.000106136041938962,1.35606883366371
0.000522903906838878,-0.577207378533924
3.57940060242507e-07,0.0825046758190707
1.82035799606582e-06,-0.269072665622032
0.000227618196339119,0.461852149272773
4.82613095349619e-07,-0.0561586781272874
0.000258522602818723,0.0152165417223572
1.86844332542871e-05,0.0355873685254034
0.000309701599551594,-0.325016238000576
1.29453996391221e-05,0.138824082740851
6.97473698835297e-05,0.154871434246589
0.00011040058449247,0.515614775884152
1.16198643561751e-07,0.021304012147954
0.000111312173836445,-0.664931437502896
2.87189463822187e-05,-1.33152509738018
3.20294430891937e-06,0.256430955388015
2.77273684264823e-05,-0.448844915138422
4.66114250460309e-05,-0.0401682503859322
9.4740228778877e-07,0.111507533556176
2.75975202568909e-08,0.0151632118191922
7.71073394372759e-05,0.129820844524184
0.00301946604608541,1.0186700041914
1.36132256162212e-07,0.281395238873458
0.00062644407222969,-0.129249646880865
3.40377998844326e-07,0.186557485882295
0.000127616141099597,-0.673492630173521
6.45528341441478e-08,0.0517081247100507
2.60318720428831e-07,0.0972655595596828
0.000109946044849989,-0.851042842408271
1.20256817655574e-06,0.209755484310489
5.72419218598165e-05,-0.549925605035357
1.8242701862873e-05,-0.157980242942344
2.38110671750234e-08,0.0482235168925823
6.45390923454482e-08,0.0378253502293542
8.42165796446088e-08,-0.0187196812638329
8.65912802820455e-06,0.06727886361667
9.45983445126279e-05,-0.507528953309105
6.18692623104002e-08,-0.0260968646416707
1.63901904205712e-07,-0.0272849945399677
2.35958961930005e-07,-0.0906158329580724
7.73951408473357e-05,-0.543477697927842
9.3970515502513e-05,0.0703430973418794
7.69665187223178e-06,-0.136755115717844
6.83247489997236e-07,0.02089738657524
7.82636282135138e-05,-0.140255434827463
1.00498682177333e-06,-0.587384422958658
3.79944035469721e-05,0.497711122354873
4.69111415655681e-05,0.198099054888248
1.19433617991477e-06,-0.00896071290968703
1.63172858163281e-05,0.108697637884338
0.000117509558224471,0.205797107801749
0.000272259111072906,0.421981848246676
0.000149608920187703,-0.0991844570440882
1.04338321523052e-05,-0.326611328056021
1.7384464920807e-08,0.0142180889750172
0.000106042440864344,0.87591414502948
1.14095340674387e-06,0.119889126061465
2.90267288452146e-05,0.552676281953998
8.30032596347508e-08,-0.0378343350479199
4.39348499921732e-06,-0.0472327479854666
0.0023239346222672,-0.289880719882442
1.39502645066679e-05,-0.172281217611566
5.55764485276393e-07,-0.0522364411988556
1.37471211666674e-08,0.00167473396233851
0.000127893144258335,0.326865810443827
2.25081137003127e-08,-0.0237638437544386
7.08078257676495e-08,-0.0663710566555284
3.2832012440288e-06,0.37117520308292
3.96119545419481e-08,0.257696301102221
9.85683764121914e-09,-0.0685378343732639
1.4971472189298e-07,-0.206319653306852
7.3850001817616e-05,0.538666185530546
2.07828951964521e-07,-0.127851343330919
1.19953460281982e-07,0.137049189005462
2.19044580662822e-07,0.0201576360982504
5.81599666807507e-06,-0.154319494173131
2.42159834039946e-07,-0.0259423917314271
4.30283453165102e-05,-0.596568323477088
7.36601772838019e-08,0.00990125213479111
0.000338065079069093,0.403103729235215
1.05620919419518e-05,-0.46804448308084
2.23957431157371e-08,-0.990018323236795
3.06459876097648e-06,-0.228966843597007
4.53426408765952e-05,-0.358473874935108
5.0495871499668e-06,0.160498756725778
1.56330248245481e-06,0.0946870479023094
1.01638475534326e-06,-0.0350676864341767
5.56867574578301e-06,0.168670636059232
7.2423925139051e-07,-0.356722087034244
0.000269998039190391,-0.453612030182088
1.52061266368001e-08,0.0519589215786707
0.000752143173696661,0.0214658454191832
0.000332913524280606,-0.357182380445724
0.00014933423101186,1.02442970673569
0.000619855570830286,0.688550714787369
0.000215996673802476,0.83927826460479
4.31287392012207e-06,-0.00731626251727325
2.28959599048536e-05,0.106918728657003
9.41912527073574e-06,0.428497279576263
1.49733232757508e-06,-0.189791179514852
0.000462185105952673,0.711767341270327
1.26542117992932e-07,0.029728326303947
1.28605442754887e-05,0.0569747540870623
2.65356341309601e-06,-0.309606436241369
0.00112446265624428,0.0443321382741511
1.88902411874258e-06,-0.109746761524296
2.57370974935408e-06,0.156869457940981
5.26858551154525e-08,-0.146080778396143
2.24440572728866e-06,0.00752817417145899
9.82689832040415e-07,-0.0923624500039615
0.000334424264386799,0.0804865166306873
0.00123185586313212,0.22064945424669
0.000532381659794454,-0.310581943488146
1.038020311084e-07,0.0468324452923205
0.000580931054832936,-0.0921091077257732
0.000195200337355411,1.04645285041759
0.00034246234326223,-0.88478361878769
1.17790226604841e-06,0.206204596531561
1.29510415962652e-07,-0.0540189773254286
0.000691036527673172,-0.41252245459612
1.77542748638657e-06,0.156326039965373
1.11452588791062e-05,-0.483123966013126
1.20930894177103e-05,-0.449421129880308
0.000848060134542584,1.28806837060053
0.000947991426768781,0.655135560763487
0.00121296269892623,0.243089856429145
0.00114290514984622,-0.599098408334181
0.000119590821167798,0.251453189253335
1.3489661955282e-08,0.0210435357176106
5.23534300009128e-05,0.268351885225054
1.75178253664463e-06,0.764156841421447
0.000206460050332565,0.015903550211995
3.22744345318694e-05,0.378271211018425
0.000191257801338194,0.598331637251607
6.4012242652907e-06,0.027541075276304
4.70661645382282e-05,0.0607670890310552
0.000236271596852192,-0.897487767161094
3.05423225350654e-05,-0.391220868751268
7.30009866504319e-06,0.302757494582617
1.19985374260807e-06,-0.481869943472839
0.000151434960217145,0.797348570425794
1.48067076378821e-07,0.0735209798940913
6.52452467734896e-07,-0.00590358355555974
4.91741764471724e-07,0.179465217807839
7.54277363434545e-06,-0.0595129731623101
2.43304974887734e-08,-0.00203520867745028
1.88231189434221e-07,-0.099926548771778
2.12143275385247e-07,0.00160606419213343
1.61144429349315e-05,-0.152443481586564
1.37156079948136e-08,0.202799160964421
3.31182505199919e-07,0.0939815937189137
1.14866220537558e-07,0.0239663638027564
2.33379518515024e-07,-0.106245568997814
0.000889339106949357,0.630362086229458
6.08136075155434e-05,-0.037778392340071
4.99549421674551e-06,0.0607686986604877
0.000846808187180807,0.586012143711992
0.00128327789859468,1.14480763885489
3.45721655761047e-07,-0.0623406151705283
7.44458806938922e-07,-0.0962124308428775
4.95790083119415e-06,-0.695984539657476
2.63673125899052e-06,0.0374737059896919
6.90636838770083e-07,0.0727010366474528
3.64986559894571e-07,-0.507589042321531
4.14986916308006e-06,-0.0698106953838825
0.0010520972850203,0.445873152650586
0.00260694907498896,0.461129885042429
5.41529286732979e-05,0.132658332952168
0.000886469260701569,0.160258429909653
7.54306673039431e-07,-0.435675676041582
0.000315715482517601,1.26774873917821
2.18187689338554e-07,0.00325731932314869
2.9214220727769e-08,0.0797425076588911
8.56659813289296e-05,0.0431841255310353
0.000260137511046328,0.391655357162246
8.62284034597229e-06,0.593723880360063
9.17045340477136e-07,0.365804959305222
8.48604672217979e-08,0.00186145119651899
0.000277817281664315,-0.131564901263602
4.39934782942543e-05,-0.0146483443305151
0.000150458825700136,-0.620816109234085
2.85201426559676e-07,-0.0897772937423055
1.05058570002966e-07,-0.0182470915872867
5.59587384118224e-07,-0.0274752077935278
5.86511340913691e-06,-0.433513882852946
4.52804661135605e-05,0.100546963667953
6.16717702707614e-05,-0.203688767755679
1.09686576688253e-06,0.0822350485015278
6.21588801180099e-06,0.295589339801548
2.70083569655521e-06,-0.161339278477375
9.73634177053803e-07,-0.188777653640846
3.88326880107593e-05,-0.359852457481464
0.000113243609906099,-0.136106657516978
0.000300369982739226,-0.203018038736246
0.000149036007109104,-0.226374527680208
4.38882291273079e-06,-0.641294914952734
2.16435412558198e-08,0.0303473651082865
8.33112940188327e-06,0.247862368124087
4.4858502336581e-06,0.324370486044897
0.000157507566337468,-0.32508169524557
7.18723470795457e-06,-0.530034485946893
3.26714119729077e-07,-0.0466367489090553
0.000154446973631232,1.24482791934573
0.00090519457646941,-0.584466160213956
6.55524854071758e-07,-0.307345481374453
4.87066213388818e-05,-1.01227738980295
7.22774955499446e-07,0.193690483336435
6.10900553363457e-07,-0.0619452520865903
5.48289860698819e-06,0.181459056873143
1.57204999815938e-07,-0.178238752041949
0.000201032831039959,-0.542232252693072
1.99444159953154e-07,0.0508838660726232
4.95095281947564e-07,0.288651669389346
1.35586929110518e-08,0.0234342740380029
3.12627170288183e-07,0.11537287720158
2.26215127115002e-05,-0.063498111027238
8.82567133007818e-06,0.0106620385280458
1.12379993842031e-06,-0.434602821482876
9.42915578497767e-05,0.363394463727017
0.00149423598201586,0.080409347644529
8.09579231743727e-08,0.00670706867611337
1.77596821778462e-06,0.134167979237653
1.49081479010415e-08,-0.0381484423523384
8.5903861639326e-07,-0.193980387808601
4.38711321569587e-05,0.565736617307506
2.2443078717991e-07,-0.129803679294332
3.63934734485642e-07,-0.114250715626631
3.2101871543401e-08,0.00817624920870914
2.90730637606407e-07,-0.110543103671691
0.00020370917117388,0.0365475201467644
4.59627409184347e-07,-0.0733139494379763
0.000399209499336319,0.374837171666547
2.68323735821701e-08,0.248937967074237
2.95098583465399e-05,0.0757889967077473
1.83565509169068e-06,0.0214337831364156
4.13372013926101e-05,-0.238439898674976
8.07131825672501e-05,0.582198270011241
3.62856801875657e-06,0.574161346710204
8.23903123943435e-06,-0.0822774233141401
8.09331497126315e-07,-0.157882297309689
3.51020213751328e-07,0.0631848811631194
3.05432734144038e-05,-0.906746570324758
4.37721311366021e-05,0.195044844104734
2.42320336701809e-07,0.112096181354893
0.000133604642367478,0.47975982904014
9.24746875595086e-07,0.380810922839716
1.18943439274029e-05,-0.13266124327219
0.000380075113045876,-0.191384810386849
5.41978053377219e-06,1.07452422036405
0.000247015301934653,0.0667621620264287
0.00020379157443891,-0.426391158277425
0.000623002258754807,0.333301624322146
2.17324525278737e-07,-0.0021568261423891
1.7262919379345e-06,0.24174614962006
6.04795973270379e-07,0.0407474113022658
1.31090183504826e-06,-0.407554468443566
0.000351792470358016,0.252588659695667
2.68140454626369e-05,-0.704000605002938
4.66881495914186e-05,0.142191548293049
5.36307462746746e-08,-0.0464342423494372
0.00027649336868129,0.828457406858909
1.93224262976895e-08,-0.436373876808474
2.08879852383248e-07,-0.1423956083577
2.084671593361e-05,-0.616648931676854
7.73542837353967e-08,0.146679042081873
1.63361929358754e-05,0.0887858146221718
0.000688187611551204,1.1360929930625
8.56562170050545e-08,0.146065026334861
8.15011007426377e-07,-0.112396449462192
1.61225506264291e-05,-0.0261424464391187
0.000363167649566406,-0.496950554750009
1.31081154529645e-06,0.0777883149302492
3.36095761209765e-07,0.583696959281035
1.40222182253801e-06,-0.0898584392083508
1.47298180921617e-08,0.166268152722834
3.23221427534831e-06,0.448641269640566
1.55539118705603e-06,-0.0417001371104892
0.000107577287905838,0.122511756105684
0.000330736839810401,0.24615315363574
0.00091185452517919,-0.931758882697659
1.94043081083536e-06,0.00125547563714
2.4799420734029e-08,0.559989383088783
9.00207387621002e-06,-0.202740675444413
3.67935772419121e-06,-0.200946524419276
4.0795176195398e-05,-0.441052314537569
5.18273907985066e-05,0.183945290443583
1.59114592907208e-07,-0.0487934644183871
1.21399357051881e-08,0.0273484440389892
7.12137176893621e-08,-0.00335630085840428
1.02981395727827e-06,-0.52735929328931
1.25461811106927e-06,-0.119342165067641
6.51275396842292e-05,-0.691905642928023
2.84825483361904e-08,0.033558044936072
7.05672417086735e-08,0.0556447719344667
0.000107049181557391,0.734724229177991
8.73995008654313e-07,-0.194451820079843
1.37719659676551e-06,-0.185125445609709
5.03301872999505e-06,-0.0474163489495639
4.16428936734733e-05,0.169846426025439
1.53680501337136e-08,0.0129988826047631
0.000765548198634771,-1.29289111016948
1.06693232528105e-06,-0.310598774696336
0.000757422118130554,0.119799857810956
5.83518945044587e-06,-0.0524064631396027
3.31102907776028e-06,-0.0483628606357948
5.1653857861701e-06,0.0111242023258701
3.58452026610811e-07,-0.234559666632139
0.000403434544636033,-0.157569304471845
6.54762528289249e-05,-0.0862298001653565
2.25977357977221e-06,0.307978020668728
2.69089776760676e-05,0.266763006541404
0.0040358221169224,-0.132474245916142
2.25057927367007e-05,-0.507493080294227
1.0318285101967e-07,-0.1487056773023
4.44477771051693e-08,0.0402203772712599
0.000146926162951903,-0.122645400039285
0.000414343086237934,0.541295293282807
0.000148237479678101,-0.182648461666197
1.07225670332661e-05,0.000634880517982148
6.61770002209764e-05,0.938227036605767
2.94832061171491e-07,-0.298924173421059
1.24014870909828e-06,-0.499199044856429
6.57909374434895e-07,0.0660508011574611
0.000895414412829039,-0.618230492543545
1.29158223269495e-07,-0.0385165943718812
0.000487482988204147,-0.387417619979869
0.000651270075446538,-0.592813360787536
0.000264373027125658,-0.201607932383044
0.0036615871855326,0.534123711959476
7.25379422533642e-07,0.0979620365130204
2.45179468799277e-06,-0.532640879360324
5.06486066637688e-07,0.927405185478393
6.26508002853187e-07,-0.0391958584252783
1.63176456912649e-08,-0.109722793808458
8.09708803100661e-08,-0.00405423406673877
1.76858054146599e-08,0.0523405766855573
0.000613141494208987,0.071842658169607
0.00016591488219871,0.815956579816573
1.34167978346281e-07,-0.14788727296937
7.42313166701944e-07,0.0576472950027618
2.70412955271825e-05,-0.942920101565399
0.000581838905719312,-0.575279853782082
7.56110156201061e-06,-0.769714095058405
1.87125861044208e-05,-1.17689076378989
0.00473933405262074,0.739810164931547
9.50678509710176e-05,0.0967899324734364
0.000576437821730662,0.655930352538018
1.2994705864147e-06,0.0486575185440829
9.65366811675866e-05,0.233976533743187
3.42678058548477e-05,0.275747457140926
0.000242726385450714,-0.546109682946826
3.31499287345994e-07,-0.0945048261367518
2.03003775823962e-05,0.266427233665568
2.75793474875285e-07,0.0378347590366883
6.95374769208061e-08,-0.0135639446365869
0.000433505073472573,0.349238045341845
1.22013033869834e-07,-0.0227216033671438
0.000350728975729054,1.0034207202509
0.000188175770768636,-0.5763381541942
1.82321687814877e-05,-1.11409861593629
3.47176949154006e-08,-0.116205081541316
0.00126023568559243,0.0289611338554779
1.46496943106002e-05,-0.297943330027349
3.62465843797215e-05,-0.35801618122413
3.97729473342417e-07,0.0936493401026445
2.95190092470707e-07,-0.136946866993844
9.6255137966588e-06,-0.112894611207704
1.22791417282217e-05,-0.282671502871408
0.000106280602165077,-0.023948663600938
1.35531146139935e-06,0.20210258884916
1.67027358868426e-06,-0.204505823167706
9.71655037849697e-06,-0.769116055462834
0.00045387443881143,0.429774143015391
0.000404395967516673,-0.100497738521012
0.000506464085146749,0.031514585841315
0.000846846985381751,-0.361076878475575
7.79269539280795e-08,0.108644685023053
1.87213640315359e-08,0.0195088523911486
1.61134231056306e-05,-0.0460202059088714
2.27190919016273e-06,0.183836929558663
0.000228932441382863,-0.809132734218544
3.86221944844953e-06,0.289445372289419
3.85534605766183e-05,0.191578427289825
2.76286841178542e-05,0.0946145091281499
2.25898370193311e-06,0.0365761194496999
1.09454379361489e-07,-0.0192559010458836
5.19708528459496e-05,0.696822920023877
9.50829868338917e-08,-0.0285838400269334
2.47274859437712e-08,0.459379573590141
6.42808361043204e-08,0.0785653050843389
3.43351476553705e-08,-0.012147846932476
6.57404369036847e-07,0.0711586347722564
1.1382237449565e-08,0.0564452600044672
0.000428950968369341,-0.750275885101356
0.000451450142519038,0.270275328989507
0.000428165051235526,0.314453310065892
7.21499369811783e-06,-0.0110215625060222
8.76515596659482e-07,0.0997277831681959
6.69103332051872e-08,0.100117205723855
9.81329914037146e-06,0.873313652826691
2.6154586304335e-08,-0.0378379725150457
3.36204600917076e-06,-0.0157393226290809
0.000737716551569819,0.589763511282365
0.00113569945604435,-0.469844415988609
1.85039921147952e-05,-0.0117451824512759
3.83389191672693e-05,-0.0829360561759262
8.66764450453027e-07,0.00845254906286373
0.000211331351773861,-0.132172733599159
0.000444604208006482,0.048999897063071
1.71260949732209e-05,0.0484141469793047
0.00202230372936987,0.229180998948825
0.000249350030186808,-0.373966059621873
2.44311378993578e-06,-0.152794542096824
2.41675701937332e-08,-0.0748394728677958
3.17780489154135e-05,-0.0661429825036548
1.63178252955162e-06,-0.052973865892459
0.000236899251783703,0.110469744192786
0.00010029262528405,0.425657133133406
8.49167088701329e-08,-0.0352914560177975
1.08579844937761e-06,-0.0583130314971511
0.000122297288881407,-0.892886402441361
0.000215100235956829,-0.278692540167342
3.33811529782177e-06,-0.427585847600279
9.83760808372872e-07,-0.175032508231667
0.000757068529211499,0.637568542857159
1.29787763370942e-07,-0.431502289913683
0.000170614183101708,0.27088951988335
5.90765078121338e-07,0.489178579101893
9.40085899685474e-06,-0.0849727754026179
4.42300299165958e-06,-0.707149811246687
1.15614795274118e-08,0.00238618845821214
1.75902972943197e-05,0.529126249038221
2.18116893483429e-06,-0.0599371258475659
0.000732123485459299,-0.505643598505632
4.66665387532741e-06,0.0271190882696546
0.00124498902283425,-0.385845133746062
0.00010584660869013,-0.439189617031794
8.94905199622239e-05,0.475426855577
4.62021995476805e-05,-0.537532058865229
2.83733039514701e-08,0.000772528727563321
5.73585511185661e-05,-0.297160764917519
2.47274213116536e-07,-0.15219028130005
2.60301787376141e-05,-0.00320602516958748
1.93883353101916e-07,-0.313929530893529
0.000413680614211283,-0.0466306706926519
2.50350846996614e-05,-0.0553137475800483
4.01841054111963e-05,-0.412361945944744
3.78895135952964e-06,0.121470713487933
3.30091073665619e-06,-0.00763533234921171
6.3608933742614e-08,-0.0379773079567363
9.45330526573012e-05,0.660982460608701
2.51081570957902e-05,-0.172704946486307
0.00060747541269085,3.25068890020821e-05
1.36169064872262e-06,0.052033555595825
8.38878771199989e-06,-0.315957061481469
7.78760740826651e-05,-0.623130032139301
1.64205852040323e-07,-0.338147594910537
4.56724076611361e-08,-0.00932394584973611
6.13779442705138e-08,0.0224680271337356
0.000676504039423805,1.02009034390187
1.54631345435807e-06,0.0626749388451141
2.84191545424879e-08,-0.0558716565495633
7.30726563928515e-05,0.791115102067755
4.54530985154451e-05,-0.266132766463099
2.15966251264733e-06,-0.136012566438791
0.00197192987025715,0.741583505976775
6.41778274063073e-05,0.378298813833164
9.62271338742133e-05,-0.735267252602129
0.000296889587130781,-0.557300664807516
0.00117316067491059,0.448467468368343
3.68270227385569e-08,0.0257233908628028
0.000174715590316322,-0.50057982501424
3.00234969967801e-05,-0.823661326124896
3.06900609930632e-06,0.456922187655279
4.94317019650372e-07,0.159551782879057
0.000203737028888414,-0.159062745422771
2.33274546623702e-05,0.51835394857421
3.61619342540393e-05,-0.469838849385319
0.000205769892115146,0.105749218690202
9.63051060459516e-06,-0.971135963573706
5.7281840204536e-08,0.732543315241816
5.66785220183324e-06,0.0106919373883874
1.24895861248638e-06,-0.0424142867814965
3.26968676703358e-07,-0.0992232073766181
0.000101032551230017,0.539961893933527
0.000638573274677188,-0.420994448433255
5.81194437063432e-05,-0.247789799607051
2.72847683065408e-06,-0.423672712653915
1.63185294465079e-08,0.0733266198011931
1.51987099553987e-05,-0.0944130759858623
4.81707141892947e-06,0.408554765409632
1.7708199745067e-05,-0.23646532912252
1.89374348954365e-08,-0.0339108584425377
4.21692217680556e-06,-0.208254554291884
1.12369643636993e-08,0.0112002770263017
3.47213251285284e-06,-0.328345779527243
1.77970805159277e-05,0.0968635272724744
2.08818043596162e-05,0.161813330184333
5.02934043480085e-05,0.323421109238648
1.60397658475314e-05,0.145367036900269
8.72988942335554e-08,-0.109899206520452
5.17712590169191e-06,-0.65759208446053
3.10781093287444e-08,-0.0250285847129648
9.17427764047635e-06,0.14952382899904
0.000165110050973503,0.65967718279195
6.23860181117355e-05,-0.364257369997473
1.49897972880855e-06,-0.0756878825420909
3.75938338553147e-05,0.490876838739056
2.28509645843453e-05,0.105142228831787
4.11713994781846e-08,-0.0447449853561934
0.000194651387546849,0.271502641510624
2.02570035300464e-08,-0.109043046331471
8.84233735636558e-06,-0.47023517295024
3.57762751134682e-06,-0.127907631952487
1.7818355600066e-05,-0.142982136034321
6.33368225652385e-07,0.0138422839938555
5.54352509914231e-07,0.0790821644798893
0.00027008909368469,0.807474440806746
2.90068841049489e-05,-0.421706185264395
5.52337723035924e-08,-0.0315545393597498
4.66368330455219e-05,0.395475333754784
0.000322004613167187,-0.35164812329748
7.11496798342784e-08,-0.106232041718919
0.000359323471140975,-0.260462038152844
0.000748103831936174,-0.0622630697892957
1.62355678547861e-05,0.303569608526506
6.94826614271038e-06,0.280495508223537
2.77548110236749e-06,-0.00236485360490981
0.00104371729157189,0.388768092707501
8.15614307115237e-06,0.0228027548683445
3.08667891463358e-07,-0.117479197609618
1.41686758546593e-07,-0.0806367432361197
1.24967610309076e-07,-0.0159196716349752
0.000232021632572759,-0.65109916324215
4.76147069021175e-08,0.0187576078791323
9.02144730629752e-08,0.553549451553775
5.08180083877915e-08,0.083774882787323
9.15377574617181e-07,0.24182481389874
0.000126869513082788,-0.0773617877551016
5.23728129983262e-05,-0.897521131130125
7.33825720933387e-05,-0.25514810135683
9.4865192842143e-06,0.124699384496063
2.39764967994842e-06,-0.0982557425728897
1.48389839017862e-07,0.677424759052764
3.7062834803402e-07,0.0633635644686582
1.90287017017425e-05,-0.141923626199763
2.71310652608435e-08,0.00903442355315171
0.000199922374368837,0.364496023725907
3.39943538332851e-07,-1.15645343283082
3.49998656636203e-05,-0.0674628293893616
4.88370756729895e-05,0.306269479367593
9.74335764769626e-08,0.00880631422930887
0.000831568251489442,0.143063703350092
0.000240420308841256,-0.84990043281042
0.000269682453083003,-0.350572243521616
3.93020010165391e-08,0.0355146273316211
2.80007709616476e-08,-0.0694079714474885
0.000386550865101332,-0.331191862831449
4.72317429375326e-06,-0.102901450508106
2.13013192364895e-05,0.0861809058824442
1.41866914536488e-05,-0.343150434977037
0.000942104696720557,0.239348085112432
1.62475147991129e-06,0.603615530432676
0.000938923354105072,0.286626102136785
1.07315833476275e-06,0.112884785567208
2.43400211790612e-07,-0.0227459265332655
1.30267942048788e-08,-0.0608747167337154
1.09664925150943e-08,-0.0747676383478933
2.48020060573882e-08,0.12542726850018
1.3858455124104e-07,0.00957739713250829
0.000137931463504274,0.558843304269211
8.2924968479342e-07,-0.067694433597873
5.19166426176456e-06,-0.0952208175996901
0.000457895620232404,0.854729978099387
0.000142570743019735,0.0405553414108015
3.74425108818657e-05,0.933280824377315
9.31464184424599e-08,0.487265709337211
6.18969401034208e-08,-0.0874189247438506
1.14144754185175e-07,0.0738179362798703
8.73747107852876e-06,-0.32545820058233
2.4808739168197e-05,0.0860141896535271
8.20213361729494e-05,-0.0742736236963672
6.56888631289531e-05,-0.0524009640434737
1.76115773365556e-07,-0.218998125429738
1.91107724917526e-05,0.392119201893464
0.00105434314995213,0.846993747123602
2.94771518308333e-07,0.108963777951557
9.94686210264197e-06,-0.470725551738922
3.63259602926469e-06,0.297507353708639
0.000180048214119095,-0.300240057577866
4.90436117155744e-07,0.233742640097185
9.14675133586502e-05,0.610516640789942
0.000422752722889624,0.00317459810348227
0.00111312285744544,0.743403240815239
0.000120040574377485,-0.353521991952371
4.37742437562107e-05,-0.419734608461488
7.3236295655968e-06,-0.0680817804420317
0.00237402624339711,0.365333013205429
5.96411581809508e-08,-0.0301815257085143
1.7526448121196e-07,0.118894615001468
0.000470803709944034,-0.526578015170011
0.000819884363767313,-0.914017469680185
2.6723971813337e-05,-1.06159947916515
1.18067233108359e-07,-0.126852033380148
0.000338838857830013,0.770759098520661
4.19024412310813e-08,-0.0734285384759882
2.86135951790359e-06,0.761065860676727
5.05936780576876e-06,0.0236772508195815
3.93050575911752e-05,0.157417516594618
1.47990871157329e-05,-0.384579563687049
0.000179041557722161,-0.625628242462983
0.00049723150513724,-0.878810625192051
1.05125164568231e-07,-0.118480334888319
0.006931613066588,0.319512830682557
3.66156345811387e-06,0.369247930941803
2.90066355497908e-06,-0.0744350536129481
1.09071365630257e-05,-0.354821007722394
2.86577723181114e-07,0.0819261392484803
2.83616838955508e-08,0.130763997455426
2.96143815788144e-06,-0.0545175281220159
2.30304939343096e-08,-0.0222047306738796
2.61699022426006e-06,0.123072476184395
1.12321808208483e-07,0.00482820211546769
2.82169540519379e-06,-0.181535510655185
7.83265768589244e-08,-0.0887084657527305
0.000279614162238378,-0.365385850354705
9.62283015412444e-09,0.00117412490578151
2.62239734861794e-07,0.104663095829525
0.000437517472500211,-0.321650363055612
3.85609783947201e-07,0.00103386780800134
4.30553059310603e-05,0.0572682525579562
9.64238937733201e-06,0.13505836927495
2.24291657577827e-06,0.276891696638651
1.23882566656279e-06,-0.0335087338963919
1.4415505945925e-06,-0.364307971592756
6.94682909595016e-08,0.5064521346464
8.69166425230536e-08,0.0881468591173241
0.00163071529621692,-0.341589097737979
2.37541389777983e-07,0.0252715685126397
0.000132533760622342,-0.395975365227102
6.06988739496595e-08,0.0185517478255505
5.36890191162991e-06,0.409571831449797
1.66119057796687e-06,0.199162212530975
2.94607375549568e-05,0.100901719144837
8.48397402471875e-08,0.100518350079269
1.76113602548461e-07,-0.0314856970291718
0.000222494537511068,0.326253130885323
1.03608161380584e-05,0.302614922566003
0.000104014263180673,0.262366065268888
3.12655740124946e-05,-0.331737529246235
5.36172375411173e-08,0.0384126417223782
1.39736703236153e-06,0.0767759331129038
5.06580707541093e-08,0.0908755817956779
5.35690361796724e-08,-0.130240862542272
0.000255275202529229,0.345854859686679
2.46618957423621e-05,-0.261762027951119
0.000114926626711292,-0.898502635844453
1.19241880879477e-06,-0.0397504570738361
3.07465854755191e-06,0.110327871617584
6.26759281907419e-08,0.0712847717873615
3.35882212233669e-05,0.560218281001177
1.69905249787059e-06,-0.244052604924417
0.000303683124853921,-0.0798099522525617
5.6462251640852e-05,0.219798518516068
0.00145351954628391,-0.144264717261202
1.70833055981388e-05,0.325738030368344
2.85633951283091e-08,0.0466763461750656
2.33457834717349e-06,-0.34108890558283
0.000108909677321343,-0.583421645930333
0.000283710259934297,0.409781462446753
8.29598865554314e-06,0.800772912021357
7.43661265819005e-05,0.589672145904466
5.76123763075961e-05,-0.0406022680293215
1.0573868281761e-06,0.186494675014764
4.08552220459676e-08,0.349414717769241
1.47017452252084e-07,0.0142288253281091
7.45708822730063e-08,-0.0309648114209978
0.00122864764909484,0.217816746960521
4.58220210479289e-07,0.0138885268369033
7.57773013671374e-05,0.149140395864059
4.91146452521345e-06,0.683019454590366
0.000271719435011755,0.34172166820332
0.00015381628767486,0.265961793310553
0.000361646211370552,-0.580048223985292
3.3111701703004e-05,-0.236253983275616
1.71412608215464e-08,-0.024187991005508
2.06484391818682e-08,0.530172939033579
4.87291758860498e-07,0.00466406075633548
1.36122016340886e-05,0.0726073530823147
1.22301910202243e-07,0.146255045801363
5.93891491527118e-06,-0.174164822474608
0.00110560602595067,-0.159219021061956
3.633649141717e-05,-0.0389394248742642
3.5191842330201e-06,-0.574325017579314
3.62412566989165e-06,0.249120578934926
0.000533714925556224,0.797865292031361
7.09473813478424e-05,-0.357149378331372
0.00185312134855853,-0.14291566518879
7.63286589139317e-07,0.0842886904059382
0.000474950284833802,-0.137474448288671
1.46586855365034e-07,0.0868783020128739
9.57127180956057e-07,0.0613130627040074
0.00131671150778318,-0.475893696495515
1.58803483619056e-06,0.31474288548203
8.81886585060431e-05,0.74638414108864
6.81599450081037e-05,0.157312118741837
1.99079200282927e-07,0.10236464433813
2.63091378658912e-05,0.0488462130520493
0.00050728883484054,-0.21423553349316
1.12066506104754e-08,-0.0210900559919158
2.33470384653945e-06,0.414522948451623
0.000413325667440214,-0.312652084819986
7.80556949346313e-08,-0.041223087611953
0.000181853146429401,-0.616447153002819
3.57349122512444e-07,-0.00694248820294315
0.00114134046887486,1.05297858403763
1.07573177496116e-07,-0.0371696491544086
2.74295111682181e-05,-0.27745123576222
2.11719857590969e-07,-0.0866587761875853
2.40388731579289e-07,0.110627417848991
5.15844921115711e-07,0.0507157253687683
2.6352066976431e-05,0.117456791853124
4.22448699705587e-05,0.350117880859936
0.000643081267926999,0.61041368358458
4.33964192276058e-06,0.041570804238662
1.39991511181019e-06,0.303882890389727
0.000359426675950635,-0.789150714484614
2.09069872683051e-05,0.371205679344662
0.000197195635631515,0.663527089681113
3.8489321771595e-06,0.462943399341773
3.12267374436917e-05,-0.0582575495746934
4.80900209495022e-06,-0.345378672171315
1.10245986574428e-07,0.0933962358183919
1.1983575198629e-05,-0.676128605525238
0.00029860720366196,0.724472488118182
8.99781521095404e-07,-0.0566510168136007
6.15152929290252e-07,0.205416915086873
2.36974995243292e-07,-0.146525419491927
2.5433860702944e-06,-0.08054374851904
0.000469498834610012,-0.14787471867467
1.03580578782586e-05,-0.228539098899277
1.81814289074239e-06,0.747649068416332
0.00010830583503481,0.878335305007464
5.25297626885993e-07,-0.00175254710788451
2.61906418888397e-07,0.0260345146613905
1.98451849600443e-06,0.00449495634256212
7.76450529712536e-08,-0.0416640140059007
3.70323597907283e-05,0.216161743752496
8.37908037601587e-07,0.109344784673938
2.98292788563375e-07,-0.0831255328094801
2.08811861382103e-07,-0.0390140739920395
0.000455591134167866,0.969521815923404
2.82588034947896e-05,0.127673108995108
0.000429413450857224,0.425744071712056
5.46566325478943e-08,-0.079564710451681
1.91206124125423e-07,-0.0609547922711065
2.9996725855171e-08,-0.165149829735929
2.11139652142447e-08,-0.0944151279132478
0.000276171333247228,-0.139696943248997
1.513098489769e-05,0.175842536507323
1.77165612603253e-06,0.130021902060806
0.000622723880804202,-0.0953744041824218
1.46236073188093e-05,-0.0158323004248069
1.45714047169087e-06,0.601829592719335
4.43462911856943e-07,-0.0538349310585329
1.07830605087226e-07,0.0581448764566189
5.42644935462605e-08,0.0491836755422256
1.70991031763609e-06,0.3903771929816
0.00024667071293782,0.351403709433345
1.37292491462204e-07,-0.054026912561708
0.00102072151845028,0.130986585192636
2.05986041264364e-06,0.271707095006295
6.14823277887773e-07,-1.24831371181073
4.16981884814315e-07,-0.228206772555565
2.19950126401818e-07,0.118815056959558
1.12551552266678e-07,-0.0716637450443303
8.89756817658945e-06,0.17354373395832
3.49275602337004e-05,-0.793535487916096
0.000464732013210401,-0.0543446972620444
3.62802321068653e-07,-0.0402543134850711
0.000153098701533519,-0.306816186019086
1.3322977359662e-06,0.381423923509232
2.27368307189223e-08,-0.0151471429326221
0.00201349952318556,0.490832199979209
3.8181771396638e-05,0.0101809655212468
9.41835921105107e-07,-0.175397771525331
0.000122869620821094,0.441531831065047
1.7481927799929e-05,-0.724409572768615
5.31702211390034e-07,-0.12732945359511
4.5678523969685e-06,-0.0738400449131842
1.46048964356252e-07,0.289865427511566
2.32307380537954e-05,0.390927299437326
4.58863954965059e-08,-0.017345618099066
1.29026142044014e-06,0.195701672073071
6.68077201423709e-08,-0.00116203624420516
3.77333598258206e-06,-0.810908317183963
8.40976894772177e-06,-0.0894420498975007
0.00116315127979775,-0.553946463177346
7.31425928230899e-07,0.141894377722913
1.16886200853275e-05,0.581510034890265
9.87599021420251e-07,0.0298593305573245
1.72957805977738e-07,0.191648523583101
0.000144546194691238,-1.09491081552839
2.13419667864012e-06,0.529862865224714
6.68836738887479e-06,0.29346490524369
1.00308440208604e-07,0.27730848065376
1.16885608625834e-05,-0.408624533843725
2.36238784287775e-06,0.116791286018811
9.00601576221304e-06,-0.125454104137163
1.02853099493943e-08,-0.0266316653320404
2.13436347231648e-08,-0.0110824667966473
0.000515956923741272,-0.0643092737083985
0.000200535056311299,-0.193578535837577
0.000732006928384661,-0.492008716354041
4.14656417613435e-08,-0.0996865601535406
1.43981392016319e-06,-0.261146071074027
0.000364059476084914,-0.0242767793007319
0.00340379129828191,0.142802975136629
1.97511435843585e-05,0.297332054852063
0.00028960960232028,0.44599754407974
1.22721818269275e-05,-0.088239273033453
0.000511148823085821,-0.313857097569068
5.95874883710176e-07,0.057356300433827
6.98828488518148e-07,-0.319437177335288
1.61634600992566e-08,0.0164733007294451
0.00109698079525249,-0.901373407772728
1.46435084973894e-05,0.462535707530253
9.72710994644647e-08,0.0341478630965782
3.11654673679885e-05,0.30716580792145
9.39556023165263e-06,-0.091469356828182
0.000276296770966903,-0.0895120119149344
9.15109805005684e-06,0.183625254553872
4.05030821213046e-05,-0.0979069022358881
2.26376216681008e-06,0.154411261410895
6.37469092238522e-05,0.0734321551383798
0.000876067237880955,0.00430474524077679
2.32586401215159e-05,-0.839375389099798
0.00011162017580019,-0.275393047857874
1.54562384031433e-05,-0.0119013735346231
2.4026213715729e-07,0.0601331024708549
7.44125775047823e-06,0.601225179286604
1.84409580983669e-05,-0.17427971655535
5.41632035240575e-07,-0.0104991771006054
9.24386010273026e-05,-0.611571500399514
3.18936696607397e-07,-0.299996069485035
4.28113994006453e-08,-0.00423927383481174
0.000347058261747803,0.16424193423371
3.44251068672809e-07,-0.0236592481877204
3.9279286167898e-07,-0.0635502945717255
9.96678784249068e-05,0.836046761759124
6.98937176782926e-06,-0.0584354902760002
5.80035050178365e-06,-0.208423464006959
9.19636772088673e-05,0.103047998036944
7.03782174322728e-05,0.0987251645771444
0.000170322833160649,-0.148573300674947
5.10225211198566e-06,-0.358614912443422
1.16647688156634e-06,0.0241616041727322
3.5243707582445e-08,0.112141681435827
0.00034956624704166,-0.574721728718352
7.04447816556759e-07,0.159067885898249
0.000131281770520849,0.0300189902889663
4.24501307213553e-07,-0.251895237549575
1.05396643870531e-05,-0.347655904641866
1.17700551331521e-05,-0.0206650620340026
0.000411643487893311,-0.306017419445344
7.25796210000629e-06,-0.471920805106894
8.48110863838425e-06,0.592304958529155
8.5416589096999e-05,0.508666846726291
5.82574392347968e-05,0.130187849889658
0.000585998393044745,0.245301401580316
2.07199290384132e-05,0.0893274929705902
1.01981184150031e-05,0.543653104500483
1.09425422579183e-08,0.111502022644384
5.98786414199776e-05,0.764043515971825
1.47440099868699e-08,-0.158997509339485
1.5491899961233e-08,-0.00424456101295084
0.000511000030791921,0.186554803854124
3.40282612790882e-05,0.0972896767283786
3.37811979058684e-06,0.183810879892451
2.10836014096259e-06,0.131197901449453
0.000169139830600922,0.703214592469716
1.27677051607428e-06,0.206113523209349
3.16749711331359e-08,-0.0367440453325788
3.9125326681603e-08,0.0436582243478562
0.000246768042013321,0.618534641204864
0.000110773202022135,0.342693506992322
2.75526219908873e-05,0.0824210678822811
0.000651695893296507,-0.195859587262819
5.75286701228317e-07,0.0109321616705322
5.75820122132333e-05,0.0719037519717524
8.16164270657111e-08,-0.0252704796050768
2.66584490691016e-08,-0.173733077512877
1.97551218342832e-06,-0.41057812766595
1.81234939622995e-06,-0.585630810760175
3.35221499742462e-06,0.15694825450925
4.1738184368478e-08,0.137465197566759
1.09720313957535e-06,0.106978264981607
0.000284054428187198,-0.893099140906749
3.90461908748304e-05,-1.04829557385068
1.57004869966614e-08,-0.0167952649760969
1.8030678774212e-06,-0.459219478232322
2.26819085276603e-05,-0.159463431717527
7.86742934244156e-08,-0.0549920559441689
2.74844700199763e-06,0.335186757836586
5.79545450025677e-05,-0.050776130475644
1.04106234343682e-06,0.384169624607732
1.31203789251495e-06,0.0832634659560658
0.000576016243480178,0.0218554930071992
0.000190067849833856,-0.241668746587009
1.09315777223786e-05,-0.19089271106957
0.000296474931160322,-0.369628882431053
0.000102696603144393,0.150577709538331
7.07745057312384e-05,-0.115413799553449
8.94305903171476e-08,0.00930213301034024
0.00037134748109595,-0.0562766032566248
2.37998675766792e-06,-0.0888198199219607
0.000535304649442637,-0.0413040060339227
7.61037688827293e-08,0.0554480181512244
0.000189195821955576,0.488710599907225
1.29740457502762e-08,-0.0293131073039568
0.000332944087143443,-0.573431324885962
5.07588342393918e-06,-0.0235277905311945
1.13844717203909e-07,-0.00187325039778006
1.236106716587e-06,0.333866782251826
2.38582397080708e-06,-0.297764790521485
0.000486577460663096,-0.743071464129039
1.20609272414385e-08,-0.0435863253256383
3.1109973794673e-06,-0.145185713074167
2.70926238528189e-05,0.0856026196816778
0.000835129319010349,1.07473777726782
0.000247973626874563,0.0467375193509642
9.85909881982182e-07,-0.186110907017783
3.7090478970359e-06,0.0424420694795176
0.000238269662222201,-0.786891833215621
3.22121977303479e-06,-0.227660774869315
1.04286931243675e-06,-0.196461201249228
1.18060157654999e-05,-0.148444289117851
0.000513819697395714,-0.583989891465909
3.88674777940622e-06,-0.766118293168847
1.29567713856149e-08,0.0211023620023579
0.000178818658057746,-0.356914960925551
2.57694699448775e-08,-0.0830310967597711
1.72211156198563e-06,0.132005691650102
8.79777148307375e-05,0.0814064145291936
0.000761195719963282,-0.373913914605615
1.94183016824709e-05,0.344543489928002
5.19548760203071e-05,0.0431410987433818
2.71360875911513e-06,-0.181293646224056
0.000566819774522431,-0.70533415994209
4.23033384687957e-06,0.284142764269577
1.4055866819516e-07,0.0497003188690253
6.43912901593503e-06,-0.96407904332828
7.01099515140295e-05,-0.551141559495791
0.00192047381868058,-0.0662589730218983
8.37661679534392e-07,-0.0030352223077375
1.00236724776482e-05,0.329406936579603
0.000111106955187151,0.666463580887081
0.00115716191260336,-0.959456356175187
1.59212608736612e-05,-0.399662471379061
1.18187704321034e-08,0.0218996528685489
1.62166264836857e-06,0.245002451123156
0.00642092339819522,-0.410768024213906
0.000140923947902197,-0.561197976696761
6.38169096684514e-06,0.0241846263350477
3.38879555120553e-08,-0.109179972625689
5.24757643591324e-06,0.0272004129314334
9.61012697122899e-07,-0.0169780725133324
1.66571927762573e-07,-0.0593914528119351
5.50047227685102e-08,0.091537683063843
2.9695218043176e-08,0.0908383888388296
2.13963200410003e-05,-0.563086309098233
2.83985977392433e-05,-0.0653140249756875
1.0986718750893e-06,0.0584320096719863
8.84153579259747e-06,0.142888796676762
5.49597302513684e-07,0.0170114140733467
2.62197466581152e-08,0.121695595500944
3.31825896177812e-06,0.0347143446351591
0.000534788739735462,-0.0607410198842782
5.69170198047975e-08,-0.213082001842307
3.08974066409379e-07,0.195409139227048
7.66560960747011e-06,0.0845315374469536
5.56077747757179e-07,0.174296430039812
0.000585564598204906,0.151929149036749
1.73418641280212e-05,-0.96336906127588
4.38533166014606e-07,0.246013967341329
1.42646173780222e-05,-1.16945592720364
1.34503178565828e-07,0.0913954414274267
2.54284293714662e-07,0.193489159616354
5.5616802406504e-05,-0.440205328345084
8.24767642863153e-07,-0.00931369048070754
4.10549765334061e-07,0.310915541670839
2.07604663177279e-06,0.06872319946168
1.64921526277138e-05,0.944203174593786
5.12933198185657e-07,0.25397462552896
0.000209166573719451,-0.378894282503445
1.79918074726302e-05,0.148026113757497
3.09450586447664e-06,-0.0394885283228061
0.000435251685764955,-1.00317229593685
2.51928107104179e-05,-0.838014911001176
9.87666841363839e-05,0.715116838025732
4.87373665082177e-08,0.132626718490667
2.51404246570978e-08,0.449616057507001
3.32262671556219e-05,-0.1901682348147
1.83451012532534e-06,-0.111787624203509
0.0030733097542342,-1.65281027470788
0.000299181034559232,0.579572219561774
3.68673196868245e-08,0.011444976595204
5.117473885472e-07,-0.0852463288306914
2.89108007062641e-06,-0.244291411645314
0.000530121464377463,-1.62338924716174
0.000208138277205641,-0.458116640155577
2.68999334971583e-08,0.0457091438624017
1.81527664281364e-06,-0.0731104662017683
1.04308830322504e-06,0.161947791181215
1.23226960508701e-06,-0.018161958306976
0.000166740322827512,0.10308428589873
9.7196410082243e-05,0.413031564266393
6.79910831317649e-07,0.012277921466338
0.000207844745591793,-0.408845875334069
5.82122853900032e-05,-0.530747259958966
3.08441621957174e-05,-0.0351238186764642
4.3742596168448e-05,-0.847019688106087
4.36030793802087e-05,-0.146527896222954
6.3576352831485e-07,0.10547923206446
0.000199726449428079,0.0692633154942475
0.00104445846806875,-0.824588917293239
3.05101715271887e-06,-0.681232159349022
0.000471540335821656,0.231341534405975
2.25782404560504e-08,0.0240381741412936
0.000495434867818699,1.12500540232721
3.40187544832338e-06,-0.346969041054528
0.00171454387276991,-0.829163670542543
0.000353105461879996,0.993962554003263
7.06043114228607e-06,0.181280800000993
1.5054055128126e-05,0.701498393142015
6.5641433276025e-08,0.0183504638407292
6.97243502051564e-08,-0.0221140023028177
8.11421138319716e-07,0.228513130745861
1.35601277377465e-05,0.278752996891349
5.91667696700621e-08,-0.0306504860870397
1.04192620850987e-08,0.11456398620895
0.000208882614921159,-0.547302010410325
9.9969507655045e-05,0.05932253948552
0.00130664522678788,0.844076727060696
0.000259623332320383,0.026949995691916
1.9066360860478e-08,-0.00622894842131725
1.63539113328527e-07,0.322945894223648
8.70583057528346e-06,-0.740430507864222
0.000729049030662656,0.684536791217236
4.74546952325856e-05,0.480706130718241
5.77879542920036e-06,0.310562013214904
2.80266915540407e-08,0.0433489152211972
1.14524345286936e-05,-0.0950691549073752
2.08297749211463e-06,0.0185988838843361
1.05742213639177e-07,0.0075433313293883
1.56176111985176e-05,-0.0494413290349772
4.30743501779506e-05,0.580995152861192
4.01469997899063e-05,0.718319542230079
2.37735672218168e-06,0.175796231484349
1.09942828875754e-07,-0.0508211844134415
0.000357554700123332,-0.294165417958947
7.84742111200124e-06,-0.0635699385188583
6.3670050170697e-08,-0.0714980181480043
7.05525259977843e-05,1.41070449542077
4.39402588620117e-07,-0.116540241581494
2.19091120230865e-08,0.0890974437695347
2.58514099416559e-08,0.0358683820931526
0.000150484522064618,-1.26212902244638
0.00135273814107723,-1.38614462388178
7.2439443710604e-05,-0.446517774224196
2.89448740134657e-07,0.0971061368288499
8.39319051452006e-05,-0.752391860510327
2.14446300319713e-07,-0.142232026360711
0.000159097196615675,0.254802671977639
6.50638545172559e-05,-0.574772321910254
2.63589525039553e-06,0.0255816678677826
3.40986637813508e-06,0.150474096334491
7.78881600250124e-08,0.0249630112441178
3.32762527239224e-06,-0.497816067087165
0.000711813761309278,0.38878098807761
1.25023981243061e-06,0.0706161486806708
2.13658391503869e-07,-0.0583911826348294
6.69524706397012e-07,-0.0010571741186767
0.000840604742729147,-0.328936470493457
2.51210399888643e-05,0.0708402903048866
2.15942443700288e-05,-0.373876425849755
3.22327471734067e-08,-0.0146438572280947
0.000698004989306976,-0.452030013495641
5.84048551411352e-05,0.00444935623592948
0.000993730660833015,1.23392390021363
1.25182791858863e-05,-0.122406506101479
8.31889837284064e-07,-0.0197811259002627
2.49940625557646e-05,0.086463939215548
0.00102699021612589,0.757697330772665
5.08104767669142e-08,0.0473481548252381
0.000323205495066401,-0.0875108548544173
2.93437731454567e-08,-0.0358742238689726
8.03055295448536e-06,-0.118555314590009
4.87894652931275e-07,-0.177922250410567
1.65810826322929e-08,-0.0139929520187056
1.01733117061666e-06,-0.12357701826059
0.000163245633085424,-0.65128952452254
9.21400900077716e-06,-0.379257934232353
2.71000469248509e-06,0.240580147835642
0.000663896530801132,-0.606060982293286
2.39350492328639e-08,0.0235893636621919
3.25558894544314e-08,0.037929317877619
4.85055791263453e-08,0.0592517840106668
2.76651076196735e-07,-0.23177473226135
0.000184465889067856,-0.316781108481019
2.00879164269552e-08,-0.00840064751801715
1.78931931292611e-05,0.296384891190791
0.000548642102168289,0.388751963818244
4.53001006457425e-08,0.0968756056556972
0.000195881435230546,0.0224243082105191
2.20189257072852e-08,0.102100067452565
0.00137846855616358,1.33880281951703
2.47182292765343e-06,-0.865600784523312
5.71302106914695e-08,-0.0531491546649772
1.43381918184467e-06,-0.205141168223571
4.81257599354928e-08,0.00774767719557386
9.95824258728396e-07,0.103346682208786
9.86349698752773e-05,0.0683260180898131
3.39763814323747e-05,-0.371987616238102
0.000117883592767345,-0.503610465409047
4.2220623110974e-07,-0.0521010971594194
7.44264287459351e-06,-0.105808905409862
0.000111090415040538,0.0953557544316551
1.45290730977309e-08,-0.0249835355676409
3.56387805033252e-08,-0.0215688926196629
1.32912986016933e-08,-0.514104996188627
6.39766557605813e-07,0.119367188884751
1.86658147216028e-05,0.0711748128594893
0.000428499851553577,0.360695279416693
2.5315572003809e-08,0.0319582225802816
0.000780890111194725,0.506796227888013
7.5347763453525e-08,0.35218593789864
1.45070692882537e-05,0.393208487863143
1.36074026210763e-07,-0.0655854177162535
0.00014960245877978,-0.12698723845822
1.32330988668752e-06,0.116843286955283
0.00074744298600565,-0.837976248573105
1.95768502279681e-07,-0.154138478343675
6.97838610181991e-07,-0.00726097763118162
2.97723468049171e-05,0.160826291461647
9.4389000127919e-08,-0.0397508562344334
6.38190603749796e-05,0.156592212169158
1.86948876579005e-05,0.0766280675519537
0.00082717854512375,-0.582512617321313
1.04650593731957e-07,-0.0803860771546657
3.82710440860819e-08,0.0056069705777648
1.82255725117107e-05,-0.40357786225125
0.000550314472469461,-0.064460036729651
0.000485506400702516,0.298331226529019
3.89069671631832e-05,-0.591422245489693
5.20400590498652e-06,-0.204268404838138
1.42360649984629e-07,-0.172428655364029
5.88241610144781e-06,0.217836090397657
4.63348935582716e-08,-0.0156949491512397
2.75405853696198e-05,0.481833756731738
5.39371580341876e-07,-0.111518896251451
7.18675600967983e-06,-0.270104138367647
5.46049225849025e-07,-0.307272958923224
2.64309394355567e-08,0.0172624461449613
0.000625522796665004,0.146365959098668
5.32641000914281e-06,0.188136787945639
0.000167023809129073,-0.100722984349491
6.50509412132456e-07,-0.69411338351211
7.34583731896048e-05,-0.55503808783342
1.15635016386826e-06,-0.0422882197691015
1.03749861700847e-06,-0.247074241096488
1.0625102501578e-05,-0.0639292150911123
1.89042360571544e-05,-0.0205619917216787
1.41882034203079e-08,0.0028267176923312
9.04938389925811e-06,-0.422119422543428
1.76150517707952e-07,0.00660277763009708
4.17916139593359e-05,-0.230737469662625
1.68621497460239e-07,0.169757604682009
3.20640710511943e-05,0.444926539538093
2.25051265251587e-08,0.0957226130690036
2.17873709136014e-07,0.139455910065037
1.01071088177077e-07,-0.00287650199005716
4.0473504721453e-06,0.438846620558726
1.92224828743854e-06,0.177053035823857
4.07156045706672e-08,-0.0523507576617457
5.53547764788969e-05,-0.244036301372159
5.15451774324132e-05,0.53050365001828
9.28182472246995e-07,0.226307714893464
0.0002948322217016,0.900440912849603
0.000104160474739829,0.12686926255209
5.02803494228043e-05,-0.402997740955792
4.11110783692148e-05,0.622116836747351
2.97394851619168e-07,-0.0669564071967256
1.29832686381143e-05,0.449252680797835
3.10910618134709e-05,-0.247599130253622
5.20367741922739e-08,-0.0888387999256005
4.56053284592705e-06,-0.555100141454464
2.28751552545669e-06,0.0729696305783164
8.19705580862071e-06,0.0491593936417976
1.09332562708585e-08,0.0374290060634174
5.13852274223427e-05,-0.441827040311522
2.0894940801427e-05,0.506426532600283
3.69321349748826e-07,-0.132886206568813
3.24748399965368e-05,-0.384894623247323
6.17522894205804e-05,0.203654576868494
1.46267810349115e-05,0.0922940086929105
9.77334117310591e-07,0.475870663082855
2.98006257386049e-07,0.477793339338511
2.15602207159136e-07,0.169469140218303
1.98657635697785e-07,-0.114189774995203
0.000893075525714938,-0.387071666280634
4.36373324330803e-07,-0.10960350488678
0.000338103070115529,0.959694720114301
2.8800186653712e-07,0.00495118188611317
3.20719756503481e-07,0.0792782641490479
1.53765751319241e-06,-0.0559122814217453
0.000504206418360369,0.373324711292485
8.11728585857269e-06,0.605936550375114
1.82318921561577e-05,0.24655561742383
5.64128154576517e-06,-0.115104233130543
2.76836899244207e-06,-0.110417229453228
5.2191131701746e-08,0.083337405471978
4.30840004442285e-07,-0.4949788503685
3.57188964862161e-06,-0.125189859108753
1.26095511280482e-07,-0.0100796915818529
1.02755521009153e-07,-0.0618282071477502
6.55524021851929e-08,-0.0134888786932888
5.22101205540192e-05,0.0536087843876117
0.000479348868599405,-0.241999990142347
3.27155945957057e-05,0.119560785415895
1.13726007892296e-07,-0.11831473793882
1.81912276369407e-06,0.331861402212246
8.86822638671411e-06,0.244664599454581
3.57220691198247e-06,-0.290571152105576
2.56550959829725e-08,0.0437533233479314
0.00116284290523217,0.506697405910044
9.90495069983875e-08,-0.02392591185433
1.65470293048325e-06,0.242036050679944
2.79252184450174e-05,0.833514318098451
0.000208361333768049,0.6329513438758
2.07091669290025e-06,0.0585457365995025
7.70630947743509e-08,-0.0524008336128148
0.000419220728810702,0.863594762516354
6.36440148618536e-08,0.182868218635392
0.00040100874172686,0.303360406101981
0.000392986237311781,0.208582961222306
3.42830116589069e-07,-0.0791060427633817
1.76279378121609e-06,-0.0957543543196989
1.71986667479964e-07,0.0627306031718689
1.75358726021246e-08,-0.0123465381916012
4.19859179925141e-05,-0.258972489215094
3.48010859969526e-06,-0.484804256165946
3.71461516256338e-05,-0.999665048366919
6.63262179527655e-05,0.778214170702994
0.000508321917187097,-0.176094998085718
0.000629093582464639,0.313328038017665
0.000829010749689781,-0.0428435445971013
1.97515831455019e-08,0.0767883747768335
8.91359329332701e-08,0.174535724844357
6.77856147594931e-08,-0.00559659634927825
2.30391441834318e-05,-0.757897075319204
1.36772464203068e-07,-0.880775180078868
1.38491452750767e-08,-0.0867280185190987
8.45394125078214e-08,0.0359116796479278
8.33447942893673e-07,0.118101128297471
8.12241705811304e-05,-0.0400271076316374
3.30498249433173e-05,0.121314755776662
1.19268639838886e-06,0.0570830749667954
3.56364217566251e-06,-0.111235566151674
0.000173021883998857,0.39951720416898
0.000607842127659886,-0.926599548758716
1.45674156188687e-07,0.0261337388302666
9.87815765424508e-07,0.331324930369509
9.78216693361967e-06,-0.255705086107224
1.32881357343136e-07,-0.0634586348972381
0.000118095433904465,-0.987600420714862
6.26935718136932e-06,-0.0402505386608633
0.000176704746837362,0.122880236315451
2.83285800540532e-06,0.216466171202346
4.14290442673254e-07,-0.10429930985024
2.98044115237306e-08,-0.0455319890809362
4.52042507018847e-06,0.061765032464752
0.000420563008028298,-0.550674833423484
1.02557100677354e-06,0.0917877993859264
4.26360461249827e-07,-0.0276104841984794
4.39242242745236e-07,0.00416465555235169
4.20877714347665e-08,-0.124302674706658
0.0010594615368351,-0.0822071433433273
6.9241666779164e-06,-0.0652540552658065
1.3110386284739e-05,0.440077137569129
0.000325947664152381,1.61830683013299
1.11926135062986e-05,0.543679052103813
5.04651674721416e-05,0.0315780952335247
4.17688385758315e-07,0.110800482704927
0.000938101236010606,-0.382433822993297
1.68107521993733e-06,0.206757501796989
4.29064341568887e-07,-0.0295096473866739
0.00374444397069602,0.620712084544689
1.50705865613284e-06,0.0344289377034312
1.49512612030678e-05,-0.00657890273087541
1.90492028775353e-07,0.200450124735435
8.24806381242254e-05,-0.155327600248366
3.2126562375298e-07,-0.0355575380252929
9.35062545549717e-06,-0.292040167509189
3.27773557716959e-06,-0.670269143644028
0.000883062314148229,-0.425742994806049
1.07137432874379e-06,-0.044178285406101
0.000963818126741099,-0.384340723556345
0.000248403659181508,-0.0475917987104901
0.000335030662368939,0.963676967521744
1.93807104046014e-05,-0.449287246704996
0.000120967288811104,-0.290251252707145
0.000254674111640176,0.160501654924559
0.00010856273024868,-0.0283521073740167
1.67769749143716e-08,0.0202777331781723
6.49554508770515e-06,0.13015718852435
0.00022711146101409,1.03606745918531
2.39759207204702e-05,0.683374851907304
1.65228266866651e-06,-0.093434680700755
0.000198303464937778,0.367862490727259
6.72897752633297e-05,-0.129970022947894
0.000539186211094566,-0.581491694893215
0.000130517080713657,-0.378072702278189
1.9797591844281e-07,-0.0521835970467628
5.86095745690366e-08,-0.050713314897127
2.39746826074076e-06,0.0534121366652235
4.41066938711817e-07,-0.213975008208615
4.90168562350795e-06,-0.40029274507089
7.99293312249707e-07,-0.484513674126624
0.000140884390746321,0.732211604254776
1.17951991055693e-05,-0.0689219331578792
1.43775746555346e-07,0.00483074833226982
2.95848927256538e-07,0.0617041536109065
1.35686309873578e-05,0.251051567203907
3.13482240075987e-07,0.221450448454875
1.03417900405235e-08,0.00373650717657068
2.15524196933275e-07,0.0644936327083911
2.9917010027601e-08,0.031382531776468
4.06993934444022e-05,0.58706199745297
1.57691112600979e-05,-0.273344136267556
2.50771970350718e-08,0.00675644681551752
8.7605694549533e-08,0.0912385540984992
4.05251162232178e-07,0.211995778752213
7.43384410401407e-07,-0.171988775980424
7.89165125439046e-06,0.487450337983874
1.11539929945885e-05,0.311955197527008
4.10675715916905e-06,-0.132414400474441
4.31008596063737e-06,0.185534045877645
1.86604564023049e-08,-0.0237938354568614
3.06134206109383e-08,-0.0361590257827337
0.000196348041061602,0.0274675095071276
6.36889349748651e-05,-0.242992316807116
1.48702399870258e-08,-0.0328270517828458
1.4949401494345e-06,0.114438659432562
2.07965904929814e-08,0.0701272318001692
6.51800930531138e-06,-0.0561021596605164
7.49848137152691e-07,0.15761689961752
1.72809913712958e-07,-0.00460979998264631
0.000343501782876687,-0.000783363530847288
5.2916580999893e-07,0.146693281712829
4.486570159002e-07,-0.00296694097159582
3.70418826450927e-06,0.0584821644111184
9.48748048021526e-06,-0.0404940333224407
6.85059383109559e-08,0.127384549191225
1.50821760685095e-06,0.0667086601697167
1.8331765538672e-08,0.0325772149368425
7.26314611357087e-07,-0.0904947955983862
0.00011770251508838,-0.556609777019273
3.36108707593269e-05,-0.134372053486193
1.14587432190812e-05,-0.21753024868425
0.000430299718771422,0.186054895886041
0.000516192279362092,-0.67426157442135
2.25511313674391e-07,0.0390654158997231
6.06715498333478e-08,-0.120329942778559
0.000312457680672821,-0.789484122699967
1.87598264015417e-06,-0.139769727809319
2.94825090813685e-08,0.0177965050841694
0.00103858482814614,0.231782370298055
4.37477802374546e-06,-0.084381367500681
0.00141838121031833,0.940428353696351
0.000723997344083346,-0.0453712067085231
4.12037209183017e-08,-0.0250682339627992
3.2203560316881e-08,0.0859104458407742
0.000710823054878359,0.823886377580626
0.000838872838265068,-0.902757677625483
5.04598533624677e-05,-0.112904318564247
6.50390620198026e-08,-0.0677001530153728
0.000707960505395706,-0.00630830056002153
2.11384700209876e-06,0.188606969004381
6.55352687659479e-05,1.07728498286777
6.65399020563972e-08,0.0239307184227381
3.84197760014285e-07,-0.00118040141371053
3.44587539750574e-08,0.0185390671898372
1.19753342977012e-07,-0.232663563165895
4.53475290008915e-05,1.65883959438379
2.0763385351319e-08,0.103356637617856
0.00018828251959719,0.739189745604498
1.78664621927669e-05,-0.893256379878974
1.11146070401048e-07,0.0869923062010333
9.07808185891904e-06,-0.0334645845188965
0.000108544212297325,-0.195024268782875
7.90440939869688e-07,0.327859459826229
0.000186475020408325,1.35653104712043
1.18107089099014e-06,0.226763476539826
0.000223988560611799,0.916319195714506
4.10472506104728e-07,0.0608184696706857
3.49741063378025e-07,0.270766092296532
0.000877607912098542,0.720980513820539
0.000583659808876024,-0.0772793243333388
0.000245194823706479,0.408452508486019
1.37967677850385e-06,0.0800379465723159
1.50753349036042e-06,0.139427533680881
1.91702859987876e-08,0.0315462389074394
3.39900230112672e-08,-0.0334152353329596
5.53841497480889e-07,0.00868805695506439
0.000357906914516285,0.66264999570241
0.000350515020055351,-0.294171633659757
2.44857529911097e-07,-0.0359078786459149
9.21637599310279e-07,0.486717277700782
4.24966681639478e-05,0.309218354610669
6.88518008229011e-07,-0.054482594732458
7.1099664852863e-06,-0.715844685666127
3.19933053085978e-06,0.0587926053458734
0.000339306093102236,0.619489105876334
3.67977170702991e-05,0.547355307963019
0.00109871425091195,-0.413353368940479
1.04648997356132e-05,0.205142750758466
3.12613296751116e-07,-0.394402408403959
1.42743081496317e-08,-0.0436596280944542
6.18749966068097e-06,0.196037596158835
6.7816256793429e-07,0.218431376714571
3.89188633179206e-06,0.12250226873947
0.00049057860179057,-0.396566056702612
3.98632934505595e-07,0.172465457181689
1.26905369034908e-07,-0.0712813587414379
1.94166410386515e-08,0.049344479814359
2.08738675954916e-05,-1.22031804563183
6.66536228913269e-05,0.0360451272225269
1.35131989113454e-07,-0.0542676155691892
2.79248761894406e-06,-0.0257731917432006
5.42869416090077e-08,0.0644409393842548
2.1440046776045e-05,0.0625689383680569
0.000495349482783308,1.21097909433065
3.32860105267774e-06,-0.421794405231323
2.37949808391096e-06,-0.150806786493671
6.69986464739398e-07,0.000351265258383842
3.44985621770936e-07,-0.819232927432245
7.76843974569159e-05,0.365805171172283
0.000134554959041257,0.828719646585966
7.07586526400577e-06,0.734118754627423
2.52865149194181e-06,0.195815617590353
1.88602645152588e-08,0.00978918570008077
6.32541006917577e-08,-0.137769593618522
0.000226511356810205,-1.1238014647016
2.9545277151847e-07,0.423929692119117
9.82403726242616e-08,-0.221792441436929
2.08213825814133e-06,0.37201642226421
1.57143593683527e-06,0.0647036610070141
3.24892062678823e-05,-0.243602844157888
3.07480455760685e-06,-0.0500929405663642
0.000156392761743771,0.334663220579736
3.47917297417162e-07,0.0186599331918525
2.8161014811492e-05,-0.12564282899916
6.62079519856824e-05,-0.669437140425211
6.60320917191859e-08,0.0183406564814063
8.11117070443697e-08,0.139397542828983
2.10823432038919e-05,0.0629065923025311
0.000721647047208446,-0.664374964849447
4.14690621017203e-07,0.0410316412513586
0.00231476302515126,-0.522740944572642
4.2100834975756e-07,0.00954557372475816
0.00050303036368709,0.601082881780436
0.000107643466269928,0.0757313176831313
0.000676717625535184,-0.233558764520783
2.18329013907504e-05,0.0321760873881897
9.87112180764132e-05,0.130397627003584
1.02876167689854e-08,-0.0334609080651759
2.5710847791457e-08,-0.00218049215978796
0.000503320735452072,0.169579140500996
0.000280363547937528,0.692767437915004
5.83600013217611e-05,0.0576137203889813
0.000544276287643706,-0.544286160730012
6.60565601738207e-07,0.592042806655627
2.21619716289092e-06,-0.385934284960393
6.84459703605705e-07,0.0309535045954743
1.54832820881352e-05,0.776910536129199
0.000224552891668849,0.52788780152799
1.17692133040889e-06,0.045048740510099
1.00336946712621e-06,-0.136647775716391
2.43852801056893e-08,0.230842638332287
2.60917992680561e-08,-0.0457314632677898
0.000385372021220772,-0.850447146337406
2.72833399039546e-05,-0.59802060036435
9.66482982704529e-05,-0.272494957301928
9.94174879265176e-08,0.102294255123364
0.000135748244551307,-0.566357689297144
9.90600850546784e-06,0.0423836160451456
3.71600243738515e-08,0.0329339317373861
7.83663626799431e-07,-0.145195278082529
1.67571160566674e-05,0.396048493995002
3.5021486545452e-07,0.267343570414927
0.000281572712853361,-0.584806494597785
6.43931113365417e-05,0.669467109682967
1.00586960604017e-06,0.0772921362043985
1.00621147955307e-06,0.0787794451063533
7.68917972722485e-08,0.304751871031403
6.98669876974074e-05,-0.0404505526248894
0.00017165067908543,-0.63997905473283
0.00233286113070771,-0.510008302626114
1.25973351109022e-05,-1.04735893860721
6.20909072300652e-08,0.0454191431842555
0.000211950142330279,-0.929074263229135
5.01482958918079e-07,0.473177629028827
4.22476213032739e-06,0.241139011709351
2.15664042830298e-06,0.28889315938619
6.95802477508123e-06,0.11268428833238
3.10803011970138e-05,-0.307738981912655
0.000996789611297036,0.537836792452795
4.35181967177295e-05,-0.100065587268542
1.86919366417232e-06,0.0792922522642639
3.9350274066335e-06,0.136111468961894
2.47288699227834e-07,0.535952008569935
3.64465474662667e-07,-0.0580426540632627
4.05524157208683e-08,0.126123375857543
5.19230975243238e-05,-0.317435616759694
1.50475254829925e-05,0.625112525952712
1.1967179888148e-07,0.150566320155956
1.32159924836727e-08,0.0288515325041994
4.92564101523515e-05,-0.132912254121448
1.99659120476427e-08,0.00313115367288621
5.98848021748437e-07,-0.14182153798039
0.00041536792217704,0.350398624831944
5.00403771058309e-05,0.424562591230887
8.43965393357462e-08,-0.11462502645864
6.98222527592897e-08,-0.0535230864026446
2.17740842029379e-06,-0.108409465883756
3.31551837881504e-05,0.603320463025085
0.000306878726700859,-0.544750538184656
3.47730813704772e-06,0.676645645186044
0.000139135564378989,-0.0802463017832475
3.74910388536024e-07,0.0199365877331142
8.51365310342601e-08,0.173680545992022
1.41094611294404e-07,-0.212004597056511
0.00650704205628544,-0.270459366089078
1.8164146234334e-08,-0.074410722998375
0.000188131117959638,-0.661147862319647
5.73950237934261e-08,-0.00733272894487992
3.77957654404854e-06,0.00730086194904722
3.00915862138482e-08,-0.571699758066252
1.47422983974903e-06,-0.283986664592097
4.45712195131889e-07,-0.0149590693071872
3.3294652102419e-05,0.570209323463074
0.000185763872235174,-0.777354843763547
1.78757917054859e-05,1.48699746425177
2.10346402722344e-05,0.0861807591033895
9.88777524420065e-09,-0.0053453864799471
9.93475860195721e-08,-0.027348205255645
4.45317763610741e-07,-0.570379260453279
2.11776715243052e-05,0.0447374547554413
2.90904115012258e-05,-0.245756387518218
8.78454271492543e-06,-0.146133375488834
5.6574386560676e-06,0.326751320489316
1.76488021513933e-06,0.149619649798613
4.27703751689591e-07,0.0548825113029798
1.35256800399858e-05,0.414045016343435
0.000188247631542783,0.588386204522033
8.73183422568074e-05,0.10881751947356
1.34269939962028e-05,-0.34465877667582
1.46439632803697e-06,-0.0543373824244655
9.07255710861416e-05,0.154523599794293
2.22961710661806e-08,0.139504557364943
2.39545193048234e-06,0.0621027984188414
1.44838262156817e-05,0.0849529831485429
0.000367388327995691,0.118209901406425
4.46999420253277e-08,-0.0405283550986509
6.80014325532903e-06,-0.276037736149237
1.32902758036363e-06,-0.201935578960275
5.09491029795859e-08,-0.0822276229685029
3.2783836128575e-08,-0.164572262049703
0.000188239207144398,-0.600709600286204
1.90430861790125e-05,-0.372215988047916
4.85759560037064e-05,0.0664511751774865
7.10835777612092e-06,0.199583796251731
0.000110254795452863,-0.282070514198404
9.7817257173943e-06,0.0133977636444702
1.99759151428618e-07,0.0855828730605081
2.67464290252242e-08,0.00362135165900649
0.00100812630279278,0.070172600992078
3.57739959402411e-07,-0.440542379298775
1.3150576762216e-05,-0.0363986279727693
6.49778562120037e-06,1.16333768727905
5.88263432532412e-07,0.324121167662037
2.77080646216556e-06,-0.0273861278806116
4.13659580248847e-06,0.202866253176316
0.000255410034326526,-0.0685065409209166
4.84383736767957e-05,-0.0660653927372917
0.000473917712215485,-0.326558894014385
2.07037106805187e-05,-0.493710653361657
0.00110800395811554,-0.820055741171972
3.52486838253326e-06,-0.00024552455881211
6.308354379289e-08,0.049743349781975
1.49629189754869e-07,-0.0483062103123365
1.18546279985372e-06,-0.13094499759857
3.95402961711341e-06,-0.0778971364477713
1.54756391086654e-08,-0.0871421591870536
5.8888213414353e-05,0.190832760432817
2.27294976818278e-07,0.18475670680499
0.000856755871867561,-0.682807647117732
1.53473221490022e-06,-0.187379395902058
0.00013576729224416,-0.560711468046999
4.70931899687565e-06,0.0457832137071137
2.61465606751226e-07,-0.169670324595048
8.17216403190817e-08,-0.0504306565076043
1.68872231571133e-08,-0.0272569155081749
3.22069758726813e-05,-0.175152567157693
6.57899940578611e-05,0.581457989441338
4.01864006631096e-06,0.131761963934758
4.86320161463306e-07,-1.19332041412696
6.7804766551052e-06,-0.370754396140145
1.47220900205204e-05,0.268077143558907
0.00058245576754795,0.103588015520771
0.000257680580349984,0.188002288649711
0.000151558528069533,-0.620614539625983
2.75471501723473e-07,-0.0903686523189425
3.86734057231561e-08,-0.0389359081866416
0.000470009839574795,-0.835509964731007
1.40586730539144e-06,0.33210017282407
8.67023535226411e-05,0.229338120630224
3.42374196116403e-06,0.0900413858291813
2.82878995383951e-06,-0.0601796384849473
4.76962953478689e-08,0.138501521151321
7.64547043504512e-08,-0.147919619467215
5.61238429269852e-05,-0.640954198342394
7.198002080118e-06,-0.0767335229806266
0.000174370080909745,-0.327185467162801
1.25610357183954e-05,0.409067388202456
3.35032063720149e-05,-0.143218924441357
3.83838541614028e-08,0.0508344251625095
1.38295648096162e-06,0.0748791058099781
4.82785168710183e-08,-0.713456382398539
1.82284916722203e-06,-0.0685079891545043
9.33696467876354e-07,0.0490219593250007
4.85233001936565e-05,-0.0379865549607891
5.04278157944393e-08,-0.0762941444130638
0.000336848232039122,-0.385366841056434
1.55642171291832e-07,0.00262655072565542
1.25008501480219e-05,0.44224323507137
6.18303954291619e-07,0.09474259096573
1.23621483618829e-06,0.122559623495438
5.51495319752927e-05,0.705634451196885
1.4369187449489e-05,0.0787026045396032
1.51890761487927e-07,0.0362891957586319
7.16311904005158e-06,-0.0775844206159217
4.17359752148432e-05,0.131564727542799
6.56270918921682e-08,-0.0910850304647305
9.15622955061989e-07,-0.0599056020661849
1.43136024952544e-08,-0.119965748496817
0.000946839208058761,0.0596568962388692
0.000209564370300458,-1.11340684477445
1.36929999596258e-07,0.0795785813779292
0.00012379739347313,0.741289082064451
1.7181123083259e-05,-0.085844174180837
2.27754699743555e-06,0.0178770032861597
2.10221094379709e-06,-0.338502525203211
0.0012762226766018,0.17815191206297
1.67477856322628e-08,-0.214249624027764
1.84250148981497e-07,-0.0209740950663057
9.045555370696e-08,-0.119443486262047
9.84447444158993e-07,0.153520043564176
1.90811159272448e-06,0.795349652076904
1.10521572951123e-05,-0.566010563198936
3.34524853829092e-08,0.000314068176239386
0.000267977207818776,-0.0923963060291462
8.70451621286031e-08,-0.221833132925004
1.75859140768913e-05,0.215017178203588
1.541798963069e-07,0.116804814494551
1.14419955522046e-05,-0.0630786845307779
5.84486672759623e-05,-0.361313130110284
2.79742721748348e-06,-1.20998690968302
1.4608371778351e-06,0.232751746463524
0.000222347403566201,-0.218214125124292
0.000660855009413032,-0.0191609142665954
0.00166817974764698,0.361814934695992
2.08240703327767e-07,0.109583920374469
1.18423663912141e-05,-0.237363081718413
3.05104968753422e-08,-0.114240391691106
8.14976673135252e-05,-0.0744574620941748
0.00065371751633296,0.22167027058847
2.95521972521798e-05,-1.12249220673803
1.57516064056109e-08,-0.0355113441815958
0.000109667082452867,0.544744169949749
5.4858062363618e-05,-0.0639458885449224
4.18622325860629e-06,-0.0324760672340565
5.44020720744556e-07,-0.293310731213697
4.43371950936287e-06,-0.0648749401190229
9.90575737578163e-05,0.631390899941607
0.000116574374118095,0.0585537653424941
0.000153560902265202,0.504145717742948
0.000194469123988176,0.1256331920273
7.58116483545676e-08,-0.0765367619653837
0.000142931337525674,1.2018505216727
4.14733411106563e-05,0.174085697588791
2.09087869419302e-08,0.0284142326275174
2.5998032914352e-06,-0.319938080467399
1.22327666608058e-06,0.117430506026441
1.58527077270962e-08,0.0215029962852786
7.13326825760824e-07,-0.016384520320667
2.32195201327515e-07,0.0559031803054795
2.02253922112517e-08,0.0624303474659224
9.33709418479083e-08,-0.0671744725398621
0.000486147453752921,-0.367682860055104
1.82663043058394e-05,-0.109240475466432
2.3941238655748e-07,-0.0556714416938017
1.35328418576727e-05,0.0583106934728399
3.7807888951101e-07,0.401539207369408
0.00194553647926714,0.708535495668576
0.000141487738861222,0.133118562676206
5.96520595941086e-08,-0.693093709622709
2.44176639547187e-06,-0.0118130950165017
1.50782012753018e-05,0.725337987213647
2.16484746926059e-07,0.0297522807271641
4.93963760898355e-06,0.565663722051738
1.7912214666129e-08,-0.0666060673145826
5.45617965794775e-05,0.522990844316678
5.67668781462803e-06,-0.413685843871246
0.000294849778222538,0.253918322341531
3.0121273759036e-08,0.0115803965808326
1.66079246473916e-05,-0.263561016879089
0.000523509739872483,0.564036934697827
4.40432933986879e-06,-0.0711007935623872
1.36476948529599e-06,-0.145089861614986
4.23945480644058e-07,-0.139095126435529
2.06924146619898e-08,0.0260520331388217
5.02075886468479e-07,0.0236350069622028
0.000201192849211988,0.318863458142909
3.21754520949254e-06,-0.290669672580421
1.01525979663166e-07,-0.0335804118842248
0.000195479591435199,-0.502254296462341
9.98834625054279e-05,-0.230835299201298
3.15319733409053e-08,-0.00859821051374506
2.24455453286091e-07,0.233742910049433
0.000419546615938447,-0.0226344353558209
0.000155661191926712,-0.271548860360746
9.52839544211839e-06,0.0713179926697318
2.21444950853577e-05,0.0497727417019919
1.01627275632189e-06,0.182277228890786
2.48854226576135e-07,-0.111460511139113
0.000151669991079433,0.394605053390181
3.81601442805747e-08,-0.0249652649341346
9.50557765637489e-06,0.370244159907523
4.88024115827906e-06,0.0629284389540763
0.000279216598031608,0.217198373729421
0.000171519247212535,-0.262299530099295
6.03435164272919e-07,-1.07089205118802
2.31920358130417e-07,0.77312182546157
1.25066351625595e-08,-0.0696032037349396
0.000267037914510942,0.628739746555924
3.86805418007386e-05,0.400396731817748
3.99707295160945e-07,-0.121388812354218
1.56006406327929e-06,-0.163936518571719
9.20330125709992e-06,-0.516314711567248
7.63598787484949e-07,-0.156559179242409
5.72414559094632e-08,0.260598469080486
0.000378406285556539,-0.18070362528742
1.43428368657283e-07,-0.0573397798960862
1.77976106930723e-06,0.0599860600338056
9.01754527551296e-07,0.47838970946239
0.000154617712218942,-0.0418308670316745
8.55445004987204e-05,-0.429056145920057
8.93097577514387e-06,-0.00328057219901613
7.73588628829476e-05,0.583284903568299
0.00132500753927734,-0.378905102238449
1.66575833634267e-05,-0.135877380459312
7.58177430700368e-07,0.497861388303407
0.000818017365770508,-0.29466591900201
5.67523804831597e-08,0.0545696692676265
0.000237472606102349,-0.401635710778166
1.54070109467051e-07,-0.0197375529310416
5.7337668267791e-08,-0.330646651981773
0.000104016867106641,-0.0219433300880775
1.10941463893906e-07,-0.296438360121529
4.64240465573092e-08,-0.178508162323079
2.92273600431498e-06,-0.0596874320118283
2.33539394370092e-06,0.210889017009558
1.16922368553254e-07,0.00446703923628172
0.000104078213446091,0.978287927586076
5.99830768210355e-07,-0.0227677356726272
6.04767957695625e-05,0.633736272882169
2.53067305811442e-06,-0.101171248932231
0.000267174127879153,0.09518579314804
3.02808814580525e-05,-0.031461545763121
4.49752185134966e-08,0.0311387192379058
5.11749306548112e-08,0.679462181184079
1.38385958986431e-05,-0.228130193639541
0.00309785011634032,-0.586342413901163
1.82922694462959e-08,0.0239601917969817
0.000197016139212703,0.654696265873227
9.888725735201e-05,0.229506418299049
6.10048661594542e-07,0.060260344759744
3.51464511905194e-05,-0.0951661668480072
2.02840452821897e-08,0.0456604463204637
3.21263648643674e-05,-0.47181210508189
9.26462611707024e-05,0.613758849542996
0.000251954362636559,0.0661596398382523
4.32022108095961e-05,-0.449476615113188
2.26420060596385e-07,-0.183042764039735
0.000759857168285729,-0.901153121034023
1.8555085448526e-05,-0.690288695678609
2.66087005032015e-06,-0.0989106342239919
1.33102624854371e-07,0.072358272285953
8.63780597892173e-05,0.712419348397241
7.88709111513281e-07,-0.18899074219618
1.08260096439117e-07,-0.0239861301031166
1.14451506228427e-07,-0.0357478780425822
4.66570738137143e-05,-0.144174265483606
7.94732392323363e-07,-0.299454396458758
0.000103246142387551,-0.456420997534974
0.000754473018188311,-0.239905610454872
8.999447496753e-07,-0.44000294921128
3.46801980039172e-06,0.242940349484168
5.24611397705341e-07,-0.488029830808292
3.10267618024528e-06,-0.319308344337306
3.16387831488201e-08,-0.000100240585971627
1.92018554401973e-05,0.351115820041012
6.7125906065947e-06,0.0303703259972221
0.000543979914464038,0.234394648013507
0.000305375224801073,0.342464854815159
9.12342237480535e-08,-0.0456731821281931
7.87048942469949e-06,0.132480225838453
0.000438613477289352,-0.259282163736037
5.07568346974222e-07,-0.428315456130965
4.92780740086321e-05,-0.848825668901693
0.000254158382823248,-0.359234462657157
1.17564522965117e-08,-0.0265432694034076
1.65255516092398e-07,0.274540693178174
9.25624131653741e-05,0.59584678066427
5.68292596593694e-07,-0.218960078332873
8.45998830260995e-05,-0.982779433123523
0.000601112562633755,0.927644343918983
1.82495923681398e-08,-0.00727964731069369
0.000234299278529401,0.18636921745121
5.97143378729067e-08,0.00239355899390954
8.88681962970957e-06,0.492616769978631
0.000884157461433532,0.388445352966293
3.93813509514882e-07,-0.0976893586408523
3.29764161919539e-06,0.154302836354702
0.000269229761635963,0.278632281559408
9.82639803600665e-08,0.0160764861320543
0.00114352795759988,0.714202853459108
4.44121612081092e-07,0.0584515356152782
0.000300227915373517,-0.0425515326588407
0.000630100139883219,1.80930822864796
3.43932158222954e-06,0.296915308015549
1.3960769455267e-07,0.0551969356185801
7.80293693177207e-08,0.148105024076986
6.94207787790119e-05,-0.218353565251738
7.04682885581202e-05,-0.95141504045237
1.53544374347946e-05,0.124608359862531
8.77031873442174e-07,-0.325165723198621
6.05026577526853e-07,-0.129401217976327
2.1688898760105e-07,0.00684505908028135
2.76848207176262e-07,0.207838496430752
1.5148447140849e-07,-0.0811024086744216
0.000255470471019088,0.772564309515638
2.91438791274135e-08,0.0876562008780267
0.000192423513655756,0.631955030112326
8.36675405245508e-05,0.928308687718493
1.4517589286765e-07,-0.179828111831893
0.000585827319913984,-0.379687986931405
0.000555039854051523,-0.657878087421154
3.80355894447614e-05,-0.0102714210523531
6.59668204282339e-07,-0.0235741643396618
2.23305410091176e-08,0.00317746196044658
7.06077814511933e-08,-0.028610474899505
1.16771641676877e-07,-0.0536896928528481
0.00020676350212999,-0.488630255945474
0.000343065872251258,0.108670421217689
1.31089038012611e-05,-0.135827216221813
8.17973580604615e-08,-0.0443399257637138
1.36855395983929e-06,-0.142854227917545
0.000125312313402345,0.930294405119784
3.37038097564158e-06,-0.185507348387152
1.67921975183581e-08,0.0969883968285423
3.11692544161284e-07,-0.0942807720095575
9.57563998318978e-08,0.0387637021817091
9.1447178118317e-08,0.0113618901824249
1.2047190192359e-05,-0.514831542578208
1.98491126733781e-06,-0.169972048575373
6.14772392091878e-05,-0.76634520126248
4.95814353603824e-06,-1.04774829755182
0.000669281141915288,0.407898078363447
8.51641258936478e-05,0.481291410671038
3.84224837699744e-06,-0.135153599571487
1.34309612735825e-08,0.394180223265093
0.000130172745174357,-0.282586821237175
0.000614333401500309,-0.746169311199976
3.93972780539128e-05,0.0740952522071929
1.00776569378138e-08,-0.124772485787453
0.00117325552215201,-0.533786304498713
0.00101918830060983,0.951596944366407
0.000321625450043214,0.104699795456979
1.01484670563427e-05,0.0702731499667005
8.57535617811484e-06,0.602712655645023
3.09780113787895e-08,-0.0320625528471688
0.000327594739390943,-0.317157152395767
1.50444471324075e-05,-0.192744131187119
9.12951695811202e-08,0.13861476180319
0.000496752605136209,0.401741688362376
3.49326649375293e-05,0.487809586086492
1.98583858300483e-05,-0.161495434712156
1.82277998132811e-07,-0.0222911281893849
0.000263624956987629,0.277618540711638
2.17797600228272e-06,0.211384536910339
5.37667454114697e-07,-0.0870510072804967
2.80863391098388e-07,-0.0298518406747731
3.79731636019e-06,0.19856717103256
6.42906658164495e-08,-0.246336448665839
1.21045969978678e-06,-0.119846365788313
1.12738230820032e-06,0.0512605834292314
6.61222687969375e-07,-0.0983215707380287
0.000153069075469958,-0.388566078229502
1.91323311614051e-05,0.505915076604177
0.00127015249728874,-0.114854772246712
0.00120793145593414,0.00940365889837526
9.84628121823825e-08,-0.326015005296652
0.000389861228391908,-0.731911506277744
8.05394499388351e-05,-1.3590322116145
0.000406435392367185,1.17000585642442
1.76502223302256e-07,0.309692000739902
1.57691613283947e-06,-0.124278951427348
0.000443534570408996,1.44519726388208
5.06134646941781e-07,0.235424117494952
6.31083583654052e-08,0.0602801294507761
2.16229171534894e-05,0.327468371313021
1.65452767702803e-05,0.321264944787392
0.000620076614317913,-0.626338335287223
2.48085854187112e-05,-0.351428200195988
5.21675683616547e-08,0.0284126974062039
9.03266929229409e-06,0.0969761888549986
0.000178211929712562,-0.429075855922857
9.87575176044562e-05,-0.222897708549147
1.46320610464929e-07,-0.0915400051981247
5.16467119342421e-06,0.376538561435807
3.60940398842112e-07,-0.277555472318677
2.0216265401495e-06,0.361693003929582
4.69497132287639e-08,0.0343249369764029
0.000841722247163172,-0.0124163725311198
1.04216429315108e-05,-0.126907408528737
2.60524621924505e-06,0.193635358634064
0.000104319680248123,-0.147166248645159
2.30075301510404e-07,0.0646928806915072
6.04394527404339e-08,0.0059714796323335
1.50217747483353e-05,0.177392431142592
0.000859851304687593,-0.108460981639567
2.11882329691445e-07,-0.016260690703369
1.51989399075576e-08,0.0240028256349004
1.89505358438379e-05,-0.279579773971131
1.60495321171143e-08,0.0136038399348703
0.000128986500191762,-0.296562714626736
1.14373110568814e-06,0.177339775862853
9.24443825029167e-05,-0.592870466854357
4.88304307769493e-08,0.0697551573370257
2.60244786570308e-08,0.0656415341958355
6.27642663678205e-05,0.689500014180654
1.44964391201242e-05,0.117729501632675
0.000363211982195259,0.305834584793199
3.17266135490113e-07,0.0179476478287443
5.62877860413972e-07,-0.00460956041498653
0.00139688628847439,0.616268323452986
1.59642006103959e-06,0.0264440261359382
1.91489531144874e-08,0.0228330270909038
1.32309274977853e-06,0.0612645497563387
4.73536450603997e-06,0.376453583900704
2.21127781987201e-07,-0.00947160141783465
3.2753210632195e-07,-0.155604300844482
3.4040245303037e-06,-0.032795549646537
1.34319867498035e-06,0.171276002681364
7.36215268585934e-05,-0.414461805196854
9.42165913886256e-09,-0.0347853565404566
9.10698780595942e-08,0.129364390159115
1.60824042395057e-08,-0.0024077118770178
2.49869589092143e-05,0.538786512779073
6.82675653355026e-06,0.319766865908635
5.88699373412226e-06,-0.675149430075332
4.73420068858264e-05,-0.497203185592869
2.98150120324595e-08,0.166786932672913
1.90565327302945e-06,0.0271579576500819
0.00126926511153501,-0.381786010426739
0.000179694245781962,-0.325709038958559
3.40335378791654e-05,-0.719153378659193
0.000107207466941536,0.305907733678284
3.62164789780148e-08,0.0111756894337914
6.76102393441099e-07,-0.232949462586679
0.000678605992631661,0.241212876333313
4.24089075608859e-07,0.107767525727162
9.36783770000274e-05,-0.547770949118313
3.95992549736994e-07,0.177594783385577
0.00047794136029527,-0.403809357572315
2.91719005278005e-07,0.0747815313521152
9.94936617176522e-07,0.215471099534977
8.12520784233666e-08,0.0247454913211516
0.00207991742229758,0.895107675269978
6.2935981488198e-08,0.0912956048557943
2.90867948682828e-05,-0.680864762004022
0.000361454857776925,0.214131862560638
0.000159814834422339,0.628102422682088
5.64135901127236e-06,0.220262056651204
4.69562415117912e-08,-0.0278200904181933
1.21027128498677e-07,0.0995407430567643
2.34981136171886e-05,-0.426931720529523
1.53833219081347e-05,-1.1748870590789
2.75463470936517e-05,-0.0731060925475377
6.04696138162586e-05,-0.228129749126151
2.44607105787638e-07,0.0786136813624749
1.23465259639626e-06,0.934466527939406
1.08001757985189e-05,-0.146345909752064
7.6983619380907e-06,-0.206512642018902
3.97027946580606e-05,-0.756272692605497
0.000252881534381333,0.520852044560981
6.74567181562471e-07,-0.685650203039104
2.53605453085918e-06,-0.0907712117527873
7.45241591895658e-08,0.139381508006663
0.000147143240357989,-0.82488270713227
0.000407926315895843,-0.750326206583939
5.64117166255994e-08,0.0609328380308197
7.00821790574891e-07,0.0272399993494427
3.61912769052035e-08,-0.0958703897323687
0.000243884707914223,0.718673039364321
3.88561630466291e-05,0.372203964337599
5.79028464093828e-07,0.154893160627927
1.88781150049179e-06,-0.0960804648607422
6.03020354474871e-05,0.520646443367184
0.000419014148955486,-0.293770668372752
8.89431810333802e-07,-0.211737080973852
2.60786326488129e-05,0.04166504739258
1.18561553042423e-05,0.256308471017051
2.04594721124182e-08,-0.0153239558874669
2.21555553175975e-06,0.105789054128402
5.48792868401177e-08,-0.0192290309652245
2.64291764691037e-06,-0.187424780092729
6.32005436064996e-07,0.555577661542336
7.17355417061237e-08,-0.176842644117203
4.88818607219742e-06,-0.0720884212602221
0.000119717332393815,0.488742126082297
0.000114059626502914,-0.690392640408563
0.000122955875830148,-0.689199962549542
1.30535381200201e-07,0.00150106371614139
0.00250296816387245,-0.104776771547347
0.000108627035167268,0.887041210010377
0.000114653857823573,0.0628742453208548
9.46178789644979e-08,-0.0561571594835528
4.19413710834477e-06,-0.0820826667344476
0.000557069645055017,0.26703241791752
3.43831576682749e-08,0.0378466661182628
1.0161520997502e-07,-0.00227247417116356
8.98206772416147e-07,0.18403856680125
5.92160735185259e-08,-0.0640903166392145
3.48253353043128e-06,0.0939379428401649
6.81586795466169e-08,0.161605724886028
2.09458559453637e-05,-0.708828019907499
0.00183121641326175,0.273323155826337
5.413297275633e-05,0.484726159981286
2.54469079574716e-07,0.00885202669933133
0.00040806074154686,-0.586093050700271
0.000701012821367022,-0.260095384125091
7.95990767769349e-08,-0.0669023149897663
0.000729480573549659,0.328886004880158
5.78985296609667e-08,0.155064486900729
2.59879122347706e-05,-0.130508501696266
6.86498728902972e-07,-0.0445473458056646
6.77361693359908e-06,0.102043838444072
7.62383798143479e-05,-0.506244725707098
0.000208566654374762,-0.620363242374222
6.25519201486022e-08,-0.45188134979175
4.37236917585198e-06,-0.00257226834763765
1.08833098813999e-06,-0.0279199076875143
7.00623297344118e-05,0.237682106961503
0.000112622600436709,-0.6198473799507
6.12440242605138e-05,0.418330041387855
1.24035620115265e-06,0.862923969503902
7.18560171511229e-05,0.233562703134526
8.6409496860359e-06,-0.722914477090111
2.64796854670118e-05,0.357777312572861
4.22412088246253e-05,-0.398360420205964
2.66000086351477e-08,0.00590742310362662
1.17527496254517e-05,-0.132821061700409
2.87199346440084e-08,0.0410682692463561
3.85696720565374e-07,0.113085056700157
1.14938607473095e-06,0.14658538650254
0.00015777318951951,0.409540895293931
3.93103162991736e-07,0.0221545016768708
9.39492759647627e-07,-0.40985424565744
2.23166122229312e-08,-0.152260721520792
5.46972176281163e-06,0.141900152220756
1.03605617446903e-05,0.540497100176157
1.06499429662253e-06,0.0911782763410428
2.21211533317755e-05,0.67337255910079
0.000113466380305546,-0.224627591840601
3.24729674391508e-05,-0.349374292159048
2.93890435014412e-07,0.0869294073526501
3.91402693471758e-08,0.106506689470916
1.50136816815082e-07,-0.147593015775031
6.40361545435736e-08,0.0946844554083428
0.000394277844826568,-0.226478711728266
0.0009226021889056,-0.7086250008435
1.27127045635476e-06,0.151603845653183
2.0402523654077e-08,0.0529038698285998
9.07117752841895e-06,0.222684624984913
0.000483887923199967,0.258844870887637
1.13754465339285e-06,0.229131948974182
6.61717507846491e-05,0.226357288806181
8.44390233480342e-06,0.00278971646498648
0.000102417548301213,0.277290537398152
2.08606591599053e-07,0.00883800685498592
6.88475508975103e-08,-0.054330055491111
2.95186340252101e-05,-0.558437062422885
0.000713932712722902,-0.22784858549439
0.000261895996427073,0.766715840784657
6.91491050060977e-05,0.882723400575567
3.36757204589447e-07,0.119838437605781
0.000424371619194362,-1.19110033254127
1.94150280452596e-06,-0.0410455060915218
3.96472131535444e-05,0.551920447235169
5.66533885811051e-05,-0.0766145502552566
4.26732934352239e-08,0.247955941044708
0.00167975879702254,-0.240135065256778
3.72122706707997e-07,-0.0371126468820753
1.5692186429307e-08,-0.0375936542202715
0.000129390287371483,-0.527751739330521
5.41316653950024e-05,-0.914646626486285
8.30826265418667e-05,0.572445052144186
0.0014373827755629,0.481297579261984
7.78022370186179e-07,-0.235293898473866
0.000878839967981491,0.1636700241874
0.000161944747375211,0.796042353467555
5.67978436170526e-07,0.123822648246743
6.01946399873256e-05,0.808149020688253
5.54640596810654e-06,-0.21428800163215
2.63553745454459e-07,0.0875603320263932
1.39648642299697e-05,0.10771256180948
2.86685155161329e-06,0.0285694315389494
1.43127638407833e-06,-0.251239764868339
1.18180247615153e-05,-0.28757990243186
8.30050390409187e-08,-0.0261210266538633
1.23488308292709e-06,0.0858666240932785
1.07014768037396e-08,0.121823308430098
2.71017407170188e-07,-0.341985377503459
4.38096241893492e-05,-0.358637524923088
1.8000839501368e-05,0.686639813196375
3.64144109791622e-07,0.00104150715206862
0.000138669950464423,0.928206888142525
1.73984306003874e-05,0.1201912671296
1.14963979417751e-06,0.0328351370067436
1.94836546765071e-08,0.0298377082760519
5.43677273699172e-08,0.0961462302806364
1.26935285138161e-05,-0.721023325990935
0.000193015468069077,0.794007794088032
2.5000178942351e-06,-0.452493945825739
0.00113976744009969,-0.375479884908728
1.0970944506336e-05,0.543961681234291
2.50890039693478e-06,-0.531105341519513
0.000302576354634996,0.445095305402564
8.90637413524866e-08,-0.0868523391052045
1.32245367819181e-06,0.238941301120707
6.57546029964219e-07,-0.0463428649521569
7.40854747757916e-07,0.133620063772536
1.78129781262961e-05,0.399455495595852
1.71274499129797e-07,-0.0367531640450151
9.61177957363943e-07,0.116604031850347
1.08802544584456e-08,0.190280580379169
0.000264922441230861,-0.251692954137919
1.88877202935552e-05,0.588881722105518
2.07805059921872e-05,0.317399284869285
1.25728183345367e-06,-0.0689728983903758
1.98459432935153e-08,-0.144597261940031
0.000195981983295753,-0.40856532031081
4.5055467510207e-07,0.00848805653830697
9.67902997098941e-08,0.0160133287218238
2.39975328252802e-07,0.123404677445054
5.1822431726568e-06,0.204199858892261
4.70127583776479e-08,-0.308470487570263
3.94773016607501e-05,0.315191667534786
0.000973446021377928,-1.16479133901037
9.74456834531889e-07,0.0934974868572994
3.88030648393151e-05,-0.0529064944845974
6.27018692087994e-06,-0.336232454959746
9.86145634273306e-06,-0.136106253288887
0.000138640252316167,-1.25884984696568
5.19293547736144e-06,-0.0515818473330181
1.36832646691638e-07,-0.0369222949727288
2.09521657919835e-05,-0.130441659879661
1.67538527567974e-08,-0.224519426703529
8.66634406707704e-06,0.203980239407472
7.70791611219351e-07,0.0981807371517601
0.000350008769919402,-0.745250692296057
0.000260408345552242,-0.389088554877811
5.02042437861337e-07,0.103513664162796
9.28798844372073e-05,0.0061001117462195
1.0395379709114e-05,-0.0997525008730553
0.000273553649063846,-0.859908794895196
0.00120454260232258,0.127123238801712
1.69549630572396e-05,-0.36042106461707
2.08486027418952e-07,-0.252682258794094
0.000814719108824792,0.0245072850498374
1.71003089468605e-07,-0.0383337507306651
3.48370503075085e-05,-0.591737243934469
5.33282387275818e-08,-0.03736385358104
2.19170951145869e-08,0.00479760350049762
4.00017721419878e-06,0.0276188785649387
5.1997342181875e-07,-0.106340371205751
8.99248937739784e-06,-0.219886769040745
0.00121892476533153,0.145921720728552
1.61567017888572e-08,-0.0398254339743999
4.49936988841359e-06,0.760039327081955
2.37707222359901e-07,0.0194873308180309
2.37525121828876e-07,-0.0389808918670811
4.10353196906573e-06,0.310899218485228
6.37996724886398e-07,-0.182931644146581
5.64972766477218e-08,0.0893455233921776
3.07249488317963e-06,-0.135460952874881
0.000800884106841745,-0.228098225319306
2.11965641188366e-06,-0.361875791217216
0.000573460392056085,-0.617019037202366
1.14915827785447e-05,0.112010367250479
5.34671604403027e-05,-0.664447386714752
2.78790867851893e-05,0.325957440354299
7.14982394612575e-08,0.122645174192055
3.03036199517476e-08,-0.0230934521052878
7.5786066218828e-06,-0.638261667472635
7.66800669475884e-05,0.758297396856295
1.01625403449483e-06,-0.29585627218027
0.000167114508687093,0.184799621038268
0.00089772503369709,-0.16592040805939
1.48018275790363e-05,0.935981304845496
5.00967358119368e-05,-0.104650378432839
0.000813500432229836,1.06902881077291
2.4588417472002e-07,-0.275473040405512
0.000136927039268731,-0.201934655097661
7.62010935599702e-07,0.121368705711834
2.72873692964724e-06,-0.51214652178458
0.000136117155201773,-0.0924587509421669
0.0046232064582201,-0.941223328053433
0.000177033310385449,-0.362367538993057
1.29215886259833e-06,0.332027602499035
0.000618084463523265,1.41256790594069
0.000737430596877281,-0.157606125922858
0.00453304674148449,0.528143604519852
0.000290298365218409,0.563469824637277
5.18052620400023e-08,-0.0106091479561856
0.000267555244417862,-0.205964608193436
2.15521931076664e-08,-0.373308969468049
1.89729804955335e-07,-0.659365998208906
1.64586331218775e-05,0.0414304514276455
7.12854689726714e-07,0.0112045239117102
7.31734482517616e-06,-0.0662088819702083
0.000439329260758776,-0.502354281162662
4.02582369454448e-07,-0.00914064274729793
1.51004889024163e-06,0.0511525753844544
0.000232657666930561,1.60366583307456
2.60251179296938e-05,-0.175828181138892
1.37981533534621e-06,0.258146653568631
0.000187845938592537,0.552281463612866
0.000285315990660809,-0.217482668028041
1.96415727959623e-05,-0.910820252374331
2.77159091175053e-07,0.173711570459783
0.00365177758215626,-0.0716330288787925
1.21238959952221e-06,-0.0697471308858652
6.24840802017925e-07,-0.283326920497766
3.83207209810519e-08,0.0605786283407988
2.05894532197402e-07,0.105768525610828
3.89500716094593e-06,0.963791923481928
5.16778687910007e-07,-0.141567374666414
2.36498954422802e-07,-0.0962697889856635
4.01260988905621e-05,-0.147136924894387
1.57553478040825e-05,-1.10903002170533
6.32177710621626e-06,0.141400218558699
7.67165759368482e-05,-0.503096766728808
5.17619162822532e-08,0.0419992670944246
0.000956419827478503,0.0160962722873119
3.82572317797316e-05,0.430356973255303
3.43868910247428e-05,-0.152002041873361
0.000197777718007961,-0.267689371580065
0.000276539299954561,-0.0367362814743421
1.23785719857223e-07,-0.424711653713403
1.45861640541783e-07,-0.0711014073402421
5.64733711906169e-08,-0.0191885336665519
9.29808694865816e-08,-0.034153435149333
2.71871035126505e-05,-0.0701620208552922
0.00104490508960805,0.311717870259531
3.97592409790268e-05,0.0618042903105644
2.27052777631335e-06,-0.129796117524676
1.95087912383717e-05,0.0581295267644986
0.000170463189161999,0.914900343657125
6.24019684022713e-06,-0.204526198769211
3.01531698223924e-05,-0.193755948602839
1.86442126919371e-06,0.136459213447084
0.00115680601280261,-0.280803476603491
9.47345585209551e-08,-0.658073079473767
4.28525825056433e-08,-0.0699411624065665
0.00036889051555705,0.354724818549156
9.09419729009942e-06,0.126753135517102
9.24393414027415e-06,-0.896679447471048
5.79997859346658e-07,0.17837345551457
5.62746588512072e-07,-0.0447462662351754
6.13098162141172e-05,-0.690667676702339
0.000785036627434295,-0.993223565771499
2.83644567499513e-05,-0.496777495776441
2.60374699198827e-06,0.229602245006454
0.00012679234953388,-0.433089026753771
5.35931593649156e-05,0.272408586842763
2.41105370041639e-06,-0.382571066502415
2.52520909205079e-08,0.0600931440377154
1.46683160613173e-06,-0.000804760531226439
6.76112887463149e-08,0.007856197854231
0.000414490580459844,0.238889918494823
4.9878425806173e-08,-0.0141746572946419
0.000720731653518172,0.0569055064334076
8.76935307144002e-05,0.737917533564076
0.00014211546489485,0.274830008598797
3.88259599741931e-07,-0.406080709713353
0.000124632948401865,-0.870816161628705
4.30858152787231e-08,0.0487880026027121
7.02726722710451e-06,-0.140365363783276
3.90502271124189e-06,-0.0635462587334109
7.36253937891584e-05,0.219071093132835
7.45060443557279e-06,0.0679341983805985
0.000919910688959506,0.0732064856267103
4.53523137224982e-08,-0.0547684936948756
4.71653692892888e-05,-0.131938600966095
4.12193459407176e-08,-0.0570556793335959
8.30915005024663e-05,-0.14473197480916
2.63477974225356e-08,0.000565227124901426
5.24790949925082e-08,-0.0659465554082148
1.0771519366407e-06,0.228060125892296
9.31446832934915e-05,0.083856216438173
0.000576794002962821,0.158327194861383
0.00206245971960985,0.863021457890771
6.4649013021433e-05,-0.746211779850342
2.1565838809916e-05,-0.253123976379095
5.14388715541646e-06,-0.234952824847158
1.21878620385523e-06,-0.474677886165797
0.000174835645682347,0.0372394205933472
4.37677475000788e-08,1.06161543107411
0.00168593601767288,0.0950860491409224
2.68346045694633e-06,0.0422111813918557
8.85861423660279e-06,-0.111700751425879
3.28090886897021e-07,-0.0600448748644899
1.58025813033268e-08,-0.163569997954005
0.000159679702670649,0.461543952473645
1.99941509632176e-06,-0.205571385476103
1.55593634747565e-06,-0.142960040158868
2.18834444010588e-07,0.00514843485565138
4.27842226209809e-07,-0.362557008496469
0.000684242585699268,-0.988559474141651
0.000106688935641835,-0.507432002993267
1.47521579581784e-07,0.192374269385121
2.00607237085394e-07,0.230395905864157
4.6754131518514e-06,-1.16597285819802
3.93686317753027e-05,-0.0748096181252044
1.37628699901369e-07,-0.0716941265515861
1.78645657191432e-05,-0.15361889719488
1.47191494579133e-08,-0.0385310777008857
1.94125546524607e-06,-0.0493649495082661
2.09426640231016e-06,0.3070441682176
6.95795662429922e-07,-0.0052478370998103
0.000326579577160253,0.565239712656861
1.98884186472052e-06,-0.327203302702344
1.7279909935699e-05,-0.323107123783254
1.0196291498601e-08,0.00443861278070736
2.53605304211693e-05,0.279228472156512
1.00340668402687e-05,-0.423449955830493
8.52407348783281e-06,-0.433352280743449
0.000726306189341564,-0.634176171287974
8.38481182351486e-07,-1.01754656637207
0.000163635984954764,-0.421493393322946
4.53616503718938e-07,0.136756092318039
1.01575653493661e-05,0.138440153271631
6.66425441240834e-07,-0.315336540295257
1.78044305093213e-06,-0.151027931395829
2.19605590010952e-08,0.0305880693635425
1.52829350317379e-07,-0.0733131703426989
6.74919938873709e-05,0.591848157613747
5.25956914667278e-08,-0.0406371021571244
1.14749995737917e-07,0.0796192983562599
7.42580601406291e-06,0.47643247875873
7.91928767825629e-06,0.028232138211379
1.05423150015194e-05,0.879664246999746
0.000275111314617067,-0.220880394078807
1.75812795651659e-08,0.0559410978120232
0.000788455716778694,0.471038355882667
1.29349598493403e-06,0.0496808740056277
2.86386567144931e-05,-0.795324590139001
7.60587256548017e-08,0.621729251425426
4.32377682333344e-07,0.0673129355578167
1.41659154649093e-07,-0.0131672971060497
0.000350559713698261,-0.0230737633375766
1.36481075448986e-06,0.288908931004431
1.732639235809e-07,-0.243595877067493
8.61389978271953e-07,0.0616264845217198
3.09922806878618e-08,0.0649642960702724
1.99213476351043e-06,0.0955351293863794
0.000215090509769772,0.13721678623975
2.21089535560857e-06,0.475790638958876
3.57481558088169e-07,0.568574046402527
0.000200641148720184,0.536842954121644
0.000480120337951659,0.0414556611377299
2.30943423249681e-07,-0.239796800090928
1.43548179163784e-08,-0.0260146662065219
1.18095065295371e-07,0.111874698534959
0.000242792837978529,0.460790616105451
9.35506806716714e-06,-0.537754353248049
0.000170392097210694,-0.0558724296860796
2.92350816358183e-07,0.444591158565389
5.29216530640557e-05,0.0375167532765022
4.91691286320316e-08,0.0896682452316374
0.00149842879610166,-0.245144373252841
0.000233793016060564,-0.571966982271478
0.000234451213339417,1.140594362896
1.39901469087093e-07,0.0010595280854749
3.20862206716641e-06,0.336715590797954
2.16807101485933e-05,0.2614522711789
4.59615574942929e-06,0.286710269127593
6.01465190206082e-07,0.433679649474345
1.25376892890852e-05,-0.155017089845662
0.000914933663232264,-0.242844795402815
7.87266853600767e-08,-0.657748617294104
2.5916983077178e-05,0.030224807857091
0.000118708404128161,-1.58057668155229
7.59712992010383e-05,0.541754025447957
1.89869385972067e-07,-0.659072239946215
2.31826508639948e-06,-0.123488450470083
1.24945236454715e-07,-0.0348712273804242
1.8364290570788e-07,0.0227805950431614
0.00263827465610928,-0.759914127909634
0.000131725963419626,-0.182504484375098
0.000459226252282127,-0.246962572793597
8.87119221476337e-07,-0.0664372101333711
5.88744965716251e-07,0.257196976787145
0.000519975654398202,-0.54511903102496
5.61531894679203e-05,0.00976495420720628
7.54348260880545e-07,0.627817606890016
0.000489324097436062,-0.50953936340883
1.04947390145901e-07,-0.0337754689993794
2.62220572673542e-05,-0.614191565859176
8.16451258888433e-08,-0.0177503375965308
4.16229021194545e-07,0.166650246842715
1.24750467601299e-06,-0.0698603369820132
2.66588594527676e-08,0.0203270749895057
9.10774363888542e-08,-0.391873622251203
5.763453568827e-06,-0.208395561038731
2.83665380513317e-07,0.081584388640306
6.22778860110061e-07,0.0987535478622587
3.65544241721481e-05,-0.496673981146806
4.01987323804592e-07,-0.160155899952552
2.5879590641721e-07,-0.24970342246746
1.22334692855512e-05,-0.139247897686585
5.84543299119336e-08,-0.0538829743335984
1.20850665839452e-05,0.201905997785932
3.25374071789251e-05,0.163496125945254
0.0011052887841477,1.06996203246117
1.79352678363204e-05,0.762348497747894
3.6410596738573e-07,-0.0725847239741396
9.18835751705945e-07,0.0508580682531932
0.000100680047596694,-0.649271206332002
1.09999528679723e-06,-0.1954044431631
0.00196718674113372,0.374332552712149
0.000153568051602661,1.16011845718935
1.37059621801145e-08,0.021988929115003
2.07962311460374e-06,0.437319868580069
0.000155110844609507,-0.310275008214759
0.000287113985542642,0.236417144110428
2.55103613358256e-08,-0.0396459630428787
0.000114810885942701,-0.431627684400951
1.69340206800102e-07,0.0451210601851977
4.00388388896342e-07,0.398588835815219
6.2546834548313e-05,0.454674042342127
9.86096051394846e-08,0.153115545521265
4.52787699415786e-07,-0.0288910088379177
0.000146204460112719,-0.648953470167557
5.8002507510374e-05,0.625312911448038
0.000401343435910961,-0.501968849907398
6.8762405816692e-08,-0.0156298486908836
8.40892336088439e-07,0.0900968261931002
1.60486284450051e-06,-0.953101312793867
1.37619197623666e-06,-0.37762557441825
5.67204867596191e-06,0.176328761377455
0.000310466934458617,-0.3827470888137
4.98415404210237e-06,-0.0163832397268906
3.64741012996646e-06,-0.123677931152539
1.2750887498102e-08,-0.0693777600959654
3.40349026111802e-05,-0.451405385857249
0.000403781172359329,0.54854268354328
0.0022059844528877,0.220592268678792
5.33371035526457e-06,-0.177811481320372
7.08431607950554e-05,0.0662540274539291
0.000574034260729255,-0.49809952458729
1.1074205523809e-07,0.00234659883036593
0.000109185188861243,-1.46821362964718
0.000242460553780951,-0.222964439008222
3.02671996619034e-05,-0.472699355437793
8.56954591683087e-06,0.0956332355490762
1.36126223546935e-06,0.672913316111935
3.04738842064979e-06,0.152134268411237
8.36735738375234e-05,0.00608789811185282
3.2531191137468e-05,-0.206186027504182
2.32412839385043e-05,-0.657574931377383
6.15261626003537e-05,-0.489395235834656
0.000136169687874824,-0.0840946838152672
0.000507777527101133,-0.826533620083723
9.87007542402776e-07,0.324688866213904
0.000304572016039256,-0.669859833545047
4.42726445712185e-08,0.0449121412347252
1.18385667478167e-05,-0.210797973379292
6.57368439766313e-06,-1.07115541187518
2.67943316867831e-05,0.550071712583538
1.62362557942734e-06,0.214383919758154
6.16296634430494e-08,-0.112958423096165
0.000318686890015581,-0.302333711060434
0.000112969733690487,-0.524075572088787
1.90725893362846e-07,0.607962113298661
2.93632581085789e-07,1.10111178266451
1.46321237091174e-07,0.157592217665227
1.71752897274819e-08,-0.0371081016970133
9.60787964392419e-05,0.216073244997037
0.000108225317105552,-0.697587099045386
9.91719721317969e-06,-0.374816659268185
6.3627143211324e-05,-0.0328465007460747
8.12718296213469e-07,0.073917152223619
1.57635419506289e-07,0.0385647079552343
1.64304225526348e-08,0.0204404113355126
1.18167634084577e-05,-0.0181878586451077
7.60928837172814e-08,0.14158745299195
4.97113690704905e-08,-0.0767332467640397
1.68866690105798e-05,-0.569881520557493
2.66945400954628e-06,-0.11989489169756
7.67962009144595e-05,-0.143289208588396
0.000377191818637249,-0.137814289699613
1.07545854139226e-07,-0.0457461783518562
0.000188349146165862,-0.0783451584783779
1.34572476663806e-07,0.0169994463983023
3.33661168069513e-06,0.0684864205784757
1.23205668567776e-07,-0.0750888109604047
1.65813158042038e-07,-0.381154649133691
3.16833019722229e-07,-0.0960458121441096
0.000368772298846777,0.429034514344135
7.30484417098443e-06,0.215867226435318
9.22318685129064e-05,0.36323494896643
5.45650574193362e-07,0.0593436566472004
1.92456491877839e-06,0.0282066038506756
0.000285205027459085,0.152687667133383
4.84952685146631e-06,-0.454753521774228
6.05200686612531e-06,-0.0740230033496777
1.10395245076132e-07,0.0321367687833862
9.17727234920917e-05,-0.470853527082747
1.09557372364314e-06,0.149302112717903
1.73341804882422e-07,-0.0372591503822901
1.06611065846449e-05,-0.0231353493868624
2.18261091491962e-07,-0.00224601302703496
3.58394923485231e-08,-0.045115667735613
6.45168032591608e-06,0.177722017602128
1.02682997987519e-07,-0.0164271290375695
8.14871691093597e-08,-0.0736737697599103
5.93990597213745e-05,-0.0706795744210424
1.89071590654737e-05,-0.0948408083331686
3.95512660154315e-08,0.0378017907650438
7.31587021754168e-06,-0.020679054297433
7.62041375541745e-06,-0.049337487590216
4.29718240136151e-07,0.108142099941503
8.69231083041985e-05,-0.813427453708858
8.79558533158171e-06,-0.122091477226278
3.46512786318965e-07,-0.184786122916558
1.64510990934173e-05,-0.0933020597132683
4.60389196092484e-05,-0.128350423667832
1.73740573765345e-05,-0.39036553138061
3.21088727595428e-08,0.0129346082807927
3.737856392864e-07,0.141048674446595
2.52001995949778e-05,-0.210785046891208
1.4388059131826e-08,0.0881332805268754
2.70760272009506e-06,0.40308074751608
1.47546295009329e-07,-0.0018227299722823
1.8388172497055e-06,0.211779904527009
2.24406719705411e-08,0.0747690049668262
0.000351170377940791,-0.201963777854838
3.38862524909155e-08,-0.0691691042222477
3.56445797241014e-05,0.352051290524954
0.00054197768573547,0.286844914973393
1.39255617830244e-06,0.378571586052382
1.39649199753617e-05,-0.134249163410181
0.000183030443840879,-0.298440931649321
4.61659396117572e-08,-0.492969584147181
2.97646901757007e-05,-0.0138436821025489
3.56483476661546e-08,-0.00584952413961161
3.5268288328088e-05,-0.161439991878153
1.38720065645843e-06,-0.285992853393436
1.27894434649449e-08,0.0549538646401936
3.04390271164085e-06,0.345515636331677
2.25096765194577e-06,0.259767957589119
0.00118803515298708,-1.13555446468325
9.61804273875338e-05,-0.663486204176796
0.000289452204825944,0.115159120526527
8.79477824149895e-07,0.17183664241866
0.000295758510575337,0.725238943437349
2.6441031513653e-06,-0.364040346826369
9.7267537297257e-09,-0.0130165136594884
0.000313532949337144,0.0842030397090878
1.8509051761978e-05,0.17406526311269
2.46885159422264e-05,-0.224932332227267
3.90636408527491e-05,0.435368942449339
3.67406722945214e-08,0.0334711617433423
1.66811896181117e-06,0.163783915490141
3.30544321504971e-06,0.131945175593132
3.83487427445577e-07,0.0721506536695628
2.20949669223175e-08,0.0134441843870936
1.58959403196312e-08,-0.170629893607459
0.0011864359357584,-0.288442530626799
2.90199997907629e-07,-0.0197641384452089
0.000530010497872654,-0.509368582260807
0.000186366563286846,0.681673476652975
5.59722977737011e-05,-1.36987084607626
1.48012261015315e-06,-0.138010173350951
4.12946549471357e-07,0.253188231023875
0.000264538497192633,0.870650787419732
8.44229466065773e-05,0.04844426245589
3.98574883948898e-05,0.0722527074096089
2.07010352521061e-05,0.52403337260126
0.000493996359417641,-0.24499730550379
0.000160823103667395,0.926253320294387
1.75736695102094e-06,-0.0153694069206671
1.22840581940963e-07,-0.168473606263121
9.38143508082234e-07,0.00154375200083889
5.23050494727265e-05,0.451434763567913
4.79945984247557e-07,-0.137647384547412
4.34623653027205e-07,0.174306945394169
8.7939097950446e-09,0.0145610348113492
5.22264657023638e-08,-0.0203972569055947
2.80752772717744e-05,-0.207827726988711
8.13057682023807e-06,-0.449781989394894
8.84260856709865e-08,0.0151072581512973
4.40652311330657e-06,-0.0738554216489125
0.000894911045747564,0.229008353574391
1.88348940168132e-08,0.00227619590688466
1.97406875786108e-06,-0.0962341121770002
1.7278951576056e-06,-0.0177849088716692
0.000100488964187298,-0.994423161140967
5.33558161964519e-08,-0.0404857549735687
2.05364778283443e-08,0.0558075809222632
0.000754799239048111,0.220614563561587
7.13438066257661e-07,0.586716943424797
0.000108938286279776,-0.354895837283678
0.000821117457875481,-0.476105310945033
3.99815624343301e-08,0.0360416467203722
1.17104378176056e-07,-0.024318578418084
3.17362839448405e-08,-0.0251584938351846
3.58368242145528e-07,0.112428396188285
0.000504080191061506,-0.120606551777821
0.000554937278617544,-0.526164464419402
0.00020520812333989,0.0254891718786327
3.41698362543964e-05,0.106441689879143
8.94999971274541e-05,-0.132300888266041
2.19139146736312e-05,0.0170605353035685
0.000566990522319621,0.264194203997643
7.00501651419738e-08,-0.192329508572531
1.58428648055286e-05,0.106535286507485
1.44626337536821e-07,-0.110945964354012
3.01473186778459e-08,-0.0599628863101477
2.29806925764364e-08,0.00100823541956677
0.000235171326232245,0.38304946919994
2.80330150653019e-08,-0.120230113820899
2.68310636138837e-07,0.0449715679079404
0.000626941178446928,-0.36731387650828
7.39943245618101e-05,-0.742477249599709
8.58281720131971e-07,-0.27163557561318
1.62455909707736e-06,0.245521464610833
4.66958154351354e-07,-0.120418851313432
4.33045725037896e-05,-0.207156929800033
1.71974358557e-06,0.480901348898198
1.83788993747953e-05,0.309702525847274
0.00203932375706451,0.887917896807073
9.17273014786162e-07,-0.0740079425301453
2.95377840543026e-06,-0.171044197250075
3.45541191040104e-05,-0.497941821391927
2.88354975629265e-05,-0.0431125611416346
4.48023774813132e-07,0.256784276305904
2.55377518796379e-06,0.0798264662458513
0.00092043596349947,0.0355466782087088
2.37476731938259e-05,0.602437551105607
3.55680887079989e-08,-0.0551051737793516
1.73249573715867e-07,0.0247801154790213
0.000311045567018379,-0.667788296742666
9.80520622451799e-07,-0.221114333306785
8.92600468624323e-05,0.57832598211736
9.14219665005408e-07,-0.16866975637803
2.14740672453968e-05,0.0725660865483317
0.00065557309644172,-1.60805914230395
1.43314794404441e-07,-0.0400429803960275
2.12522645417748e-05,0.0870073741507071
3.68355631038619e-05,0.143778294224067
1.49303322580756e-05,0.581524304085843
7.87273740790815e-05,-0.355023612219598
3.01285488779912e-07,-0.872539003701758
9.8499901233355e-05,0.268831671679315
0.000315515147982558,-0.35245041190645
0.000455188556753023,-0.16007139175901
6.57863606231404e-07,0.00697177718408934
0.00416736945743702,0.662266084440515
1.3413490913128e-07,-0.135269516190907
4.07547319602436e-05,0.943166802167756
3.94853663349543e-08,0.00227647479803848
1.92392954753804e-08,-0.117165278693723
9.05563118834658e-08,-0.0681509741357945
7.91969844035743e-07,0.959563667859792
2.62652742665733e-05,0.140980623408929
0.000303556561493704,0.824920697289862
0.000150586441353148,-0.138103500332622
1.76227318518713e-05,-0.612964926372483
5.065779222749e-07,0.38053957868597
0.000743513426585974,1.01468029483629
1.79482043267039e-07,-0.0191824253125685
0.000200071279513956,0.792875350645394
2.84912938445775e-08,0.000899542801505736
1.05516639448791e-07,-0.102270941648934
8.12195630473294e-05,0.863431706112649
2.48193713784763e-07,-0.0943760739894809
2.2924751838893e-08,0.114241684996906
0.00210842174447629,0.346437366014452
2.88721543821258e-07,0.137116020559757
4.61789419875575e-05,0.0983266527208827
1.54445292135813e-08,-0.0267707633654855
3.18349970745584e-08,0.00459279057184987
0.000274285186307852,0.374071533003224
1.01999631283572e-05,-0.563649306849701
0.000144166873539504,0.0153237524594383
1.50640380077811e-05,0.36135695908978
5.20400237997169e-08,-0.307336385351145
6.08525357525991e-07,0.263144309003704
4.16548826414367e-07,0.247741563894561
4.85386911305848e-05,-0.0824785874718414
1.58537549932677e-05,0.0199969017346075
6.20623006348509e-06,-1.14516996947045
2.14336983323573e-05,0.312838700738931
3.08434971252642e-06,0.314674251249723
1.33170092755066e-08,-0.363471903938663
1.30728441718072e-07,0.215281743349884
1.27410658338851e-05,-0.792941536692704
5.22501325486323e-08,0.149626387272988
2.09514412495968e-07,-0.0622148637942164
1.19614626579349e-08,0.00739755134245184
0.00045982243768439,-0.366902619116739
0.00143783140901728,0.463481934851164
2.71372423748875e-07,0.158738761293626
4.86502979427596e-07,0.0621026483548287
0.000755577962064264,0.0358482034363406
0.000376122755296164,-0.301717951280824
4.28760842545056e-06,0.0683327154826071
0.000651662828995359,0.152117643671572
1.14129624070938e-06,0.463178920900927
0.000333386780357118,-0.736697829922478
1.78982625861931e-06,0.902914840967279
4.29160238254617e-07,0.084999853362551
1.06003716235231e-08,0.035837841634672
7.13105851612244e-07,0.0299958218619849
1.31162182531544e-06,0.211031089636157
0.00274106851434367,-0.0615023139232324
1.18301454507886e-08,0.057588376835956
3.48506658162879e-06,0.103154362966089
2.68302071565887e-05,0.308994258339245
1.09900904929778e-05,-0.565737721715487
7.26415827794609e-08,-0.0156396605625675
1.97670263348285e-07,0.105758955585902
3.95637766841747e-06,-0.0791107133880037
2.87330611948489e-08,0.123116162764781
1.08083276461527e-05,-0.170896464309756
0.00012908252143714,-0.0614433793316365
2.58284213312909e-05,-0.477047463899401
4.74365923917767e-08,0.0463602011780797
1.88938953206884e-06,0.138286758260521
3.98657111220515e-08,-0.0307266705534524
3.12309802264257e-08,0.443483122106231
2.97608272769772e-05,0.127560093248272
0.000983521178916386,-0.411241834081744
1.03600561469194e-06,-0.0682635807653
9.40127866974867e-07,-0.163846116425001
2.32129771525079e-05,-0.424759558332682
0.000130674100408469,-0.745598443554882
0.00206214555980761,-0.173833102167455
0.000168128872287053,0.694994919314289
5.4900675229565e-05,-0.402043063398671
1.04507344458846e-05,-0.463607700105787
2.81727571727499e-06,-0.179708860445317
3.15488570888071e-07,0.880929213797863
3.05231204561759e-06,-0.29601900772761
0.000201331765147683,0.50446805514046
5.74728710325932e-08,-0.0230273662746622
2.91146481827132e-06,-0.388696672117774
2.75307302284806e-07,0.0343561156334729
7.04821559575356e-08,0.0339394706051927
4.20436854268252e-05,0.363622347122142
0.000102678375742324,-0.253431830880503
7.2498469960118e-07,0.016475174141007
0.00023200388982867,-1.0135683653199
1.52824769903588e-06,-0.599019623326927
9.21861488338932e-05,-1.30531657161669
3.70195477857213e-07,0.0214109947637988
1.68811062475354e-08,0.211979483577872
2.37533053951843e-06,0.0518255464768664
0.000782067854297809,-1.03168126048948
8.66146723173152e-07,-0.0690147921730881
2.24664820217599e-05,-0.357918786802339
0.000462618845189231,0.178651547786973
0.000870305908724968,-0.321972319245204
0.00123240331941703,-0.137821868097778
9.95807931748112e-05,0.0994203484284003
2.89666848389055e-05,-0.703974421850292
1.68057565765015e-06,-0.179037495748309
4.96025775161931e-05,0.633647395668989
0.000169247247925798,-0.369641415946483
3.77013613251403e-08,0.0110402274720015
2.49124391267458e-07,0.0393172235932177
2.18831670425547e-06,0.0370590520279469
0.00246982631270351,1.17924686097249
2.4556136394063e-07,0.0406487485047049
0.00062335532035832,0.261652296092787
5.84643303639078e-05,0.0240325770515563
4.5292801076551e-06,0.22198684932724
0.000150995299868834,0.094038910786992
9.09000661151337e-07,-0.705521579275188
3.54452004395522e-05,0.243219736513864
1.44427863570854e-05,0.324234358148268
6.63117870300235e-05,-0.395941259978009
7.51572107288249e-07,0.321461851537633
2.59429667897423e-06,-0.0831444783592578
5.45451252757983e-07,0.000698020976556031
0.000367390822748957,0.0230991803768954
1.69279791341407e-07,-0.315056511374577
2.12281342959282e-07,-0.0839882563191315
2.50235357255215e-07,-0.00975271512587406
1.20372497459198e-05,-0.0444890666523215
0.000610827539854459,0.501680719618143
0.000347653961075822,0.485972282579494
5.01419881705163e-07,0.0397191251441897
0.000160575179470959,-0.634247567686149
8.64419046933264e-07,-0.0757758895724372
7.86916111829876e-06,-0.06538992815802
7.12453191835033e-05,-0.455215136299059
1.20880209647873e-07,-0.149498043148062
6.56433484136437e-05,0.941141170998569
8.67965183129691e-08,0.0531253232367
1.78056404402829e-05,-0.984269531082165
3.19207437239001e-07,-0.00755274075297038
0.000100620625188475,0.196424929302937
2.06018690569182e-05,0.214079473082387
0.000445115790014844,0.640697931382042
4.9177504879321e-06,0.0884709427628714
7.71062095301677e-05,-0.52192274556232
0.00019303997257272,-1.28131310219368
1.36984658625156e-06,0.247328613298144
6.43132794658482e-06,-0.12374403306418
0.000550945939917873,0.0567364758369701
6.58806103007809e-08,-0.0322862849466174
3.7937514823093e-07,-0.212982882893947
3.86451664311451e-08,0.051641515896282
0.00030468547974786,-0.0467623770867088
2.72431649148666e-06,-0.145137079805362
1.46422044841825e-06,-0.115044823365949
5.41844101633498e-05,-0.220051048900328
3.35604650838315e-08,0.0524511478124674
2.66910965689725e-06,0.650715966776935
2.70462187266582e-05,0.3866143326418
3.15851276851029e-07,0.0193029949196966
6.32825897168429e-05,0.33511901003365
1.7256298307448e-05,0.666315512804649
1.8220665975217e-07,-0.381786438744522
1.49975333222431e-07,0.404242593879526
5.79250164327561e-08,0.0451348288448457
6.70429222120884e-06,0.229478495417355
1.69308649044682e-07,0.0387609516532502
2.00747920054131e-06,-0.0316885783795823
2.57557648859891e-06,-0.167988229523314
7.86904806120714e-07,-0.11806708057334
3.65723274990258e-07,0.386727148031661
0.000345282068552385,-0.426662215697624
4.92384244156337e-07,0.231558085790898
8.13433728826985e-06,-0.216281534177766
1.57957634273289e-07,-0.0386480891535258
0.00174034586181473,1.65632996004562
1.24478035915683e-05,-0.600398741397836
4.53840312036838e-08,-0.0798051810420157
1.33831009212718e-06,-0.0822367621037015
3.46634194104005e-05,-0.489553286115119
1.99269130282109e-07,-0.100935599387038
0.000123871976547502,-0.975935453788572
1.0593053857814e-06,-0.144849734239103
4.22990616769135e-06,0.611904599726954
3.449834709924e-05,-0.348811152568695
1.29373142433432e-08,0.0697603301782536
4.35316290246615e-08,0.075535783765232
6.12481338650034e-08,0.373821955898088
2.85099603881904e-08,-0.0159818229211316
1.21231952952309e-06,0.0154313926754968
3.240672248977e-05,-0.366856623847481
0.000762294627109002,0.0510806859624627
4.15291748992211e-07,0.13348065048498
3.53718515350647e-06,-1.20854743063572
9.65532726837182e-08,0.0519171165152899
1.6414275958819e-07,0.0461850241705287
7.49003170329871e-07,0.252880795341882
0.000930649887337071,0.960425944385969
2.94380120661726e-08,-0.0581566302146874
0.000424660393245393,-0.5448515430045
0.00050172913957987,-1.34929460111778
3.14849083363741e-05,-0.0244238593136266
5.04157934571749e-06,-0.525065989734577
5.60990237432555e-06,0.897390694868908
0.000157069582265303,-0.252022677929072
6.57973340628914e-07,0.101573858073347
0.000347199082049474,0.547298606531726
1.19797380492002e-05,-0.459748202157781
8.32256621695022e-06,-0.382544811539059
3.37836073486678e-07,-0.0263108541158414
3.30362321444326e-08,0.00753779883618612
1.20109055741971e-06,0.202278352361775
0.000644077926408232,-0.0352777220921243
2.36013211253514e-08,-0.0208992122326795
0.00021122452163989,-0.259012442453416
0.000129525232567141,-0.511070189754029
4.29452625590018e-05,0.381397823881101
2.83449764663747e-06,-0.907578351745247
3.27315042672919e-07,0.0537328558516682
1.88639561750089e-05,-0.0192955639601248
2.49480122792361e-07,-0.152024455829518
4.59984142068233e-07,0.0452322480438785
5.76635597558225e-08,-0.0131329104480989
3.58356455672685e-07,0.13681019048376
1.92518875233859e-05,0.39571857954896
5.67165861470352e-08,-0.0515816536223538
1.96103455750007e-05,0.352392913427201
5.61385564507831e-06,-0.438779150576659
3.33527610381926e-08,-0.804778796102356
8.43845417772868e-07,-0.0763600957259316
0.000577287777718294,0.32815016256866
1.40643642100147e-07,-0.100489804583437
2.08428138362216e-06,-0.109268384724464
4.66044139637475e-07,-0.0227213777338176
2.95364209267362e-07,-0.0283256620358838
2.01184272821876e-08,0.169053184496448
0.00118591666329097,0.398998442833662
0.00125119519113364,0.990854280119047
0.00131594737860809,0.551600210428258
1.10608023164992e-07,0.0517010730001561
3.40859339425502e-05,0.585507123687137
0.00033347234466582,0.495575282881117
8.54923125815793e-07,-1.29163566185555
1.94002251214645e-06,0.229068466956622
0.000475603613878337,-0.0166259861030411
1.80861015909759e-06,0.436246723213452
4.93786779227254e-06,0.502597806560242
3.08354826771962e-05,0.661806447765993
9.42671367118543e-06,-0.919072890465516
5.16411399648361e-06,0.130243606628139
3.94595446813187e-07,0.0939255757626078
6.38010453774352e-06,-0.305060479850848
3.0309701362233e-08,0.0189426091979175
1.16987076278658e-07,0.068944999114542
3.69216636753851e-07,0.0728100356036379
2.4524254742758e-06,-0.309099968543151
8.29911268291155e-07,-0.0806726222606874
2.82033904788275e-07,-0.0907174467429261
3.03655985897792e-07,-0.0535985342999807
6.34308668791939e-07,0.174447633932989
1.3400994667866e-07,0.065437968937536
1.2386959375607e-06,-0.0855243230891138
3.91238550006297e-08,-0.102861113693639
3.16256903952099e-05,0.627895780742288
3.14472657114095e-08,0.0908061503116977
1.6206785739397e-05,-0.239295358098377
0.000114099896489201,-0.349212148158801
6.7876017735404e-06,-0.155446524870746
3.88119703408689e-06,0.565983369094092
4.92863580082754e-05,-0.749019031385618
0.00226893188216033,-0.0983154554448897
2.04993701201478e-06,-0.893290029053663
4.38098262845169e-07,0.00753069127945865
1.78942553169831e-06,-0.284186362028772
3.18494420417547e-06,0.678475349235495
2.93236419081052e-07,0.00229776836782181
2.02426474488567e-05,0.0991976045665567
4.64847199769604e-08,0.0696313422524839
2.55493005287748e-08,0.0167964358166245
5.62338413282285e-07,-0.0546005121714285
2.28821290987401e-06,0.152319282340187
1.63808036256579e-05,-0.1670190440382
6.537234618616e-05,0.0185782557001169
4.79952009784639e-06,0.344123681714326
0.00022570946091694,0.240956290553779
6.37761323286426e-05,-0.57888009825906
4.40144301162481e-07,-0.0787458777500382
3.56781951500989e-05,0.398445004819344
1.18420235877161e-05,-0.0706966951639047
2.04216219637947e-07,0.0200849000687277
1.42295176114697e-05,0.387385537399117
8.48890571242351e-08,0.0273697085399498
4.27668175747566e-07,-0.153130167327802
1.29694704975934e-08,-0.389220056585879
1.01107758333939e-07,0.0879529088547706
4.02760915081482e-07,-0.762979986619545
0.000237190969333884,-0.45495857063671
1.08015092334122e-06,0.422626311683935
1.72569631104614e-05,0.232921346834657
1.03319200464652e-07,-0.093803873313513
2.037995682191e-05,0.625319618364664
1.00640812882547e-07,0.00667026080037943
0.000894101906701307,0.501657629673647
8.99011616494038e-07,-0.191942572628239
2.29093178858498e-06,0.488001617347868
1.54473498815468e-06,0.359567950577305
0.000531956843543382,-0.12528483119231
2.68408217508284e-06,-0.197625897250098
0.000606344090048814,0.581307581144623
1.05770176933577e-07,-0.409362643030908
3.40587713937481e-08,0.0110654678875306
2.27626146526523e-07,0.141089795347438
1.94768630262593e-08,-0.0432567835822754
0.000260398052736995,0.705149261368644
2.26571796631906e-05,-0.307079156840289
6.37453787937695e-08,0.132815911471915
5.17219451170511e-05,-0.255628619669181
0.000182847654864455,0.33471897701264
7.36897353739917e-08,0.0841155360157984
6.79983460501444e-05,-0.443248287077839
0.00056854170190765,0.147468607208073
3.08553836898862e-05,-0.201073398843796
7.24918734449726e-06,0.324127892913312
6.7482966699797e-08,-0.195927987499162
9.80253020246988e-05,0.00497416136434613
7.90244350798763e-08,0.0721281272863542
0.000137274398872966,-0.640531140057456
2.83615685672466e-06,0.137345694511654
1.0726709590758e-06,-0.266198019989767
0.00400190926122788,-0.0416735051663686
3.26380323850513e-07,0.160416181666372
2.95677449046783e-08,-0.0219289681268129
2.9184063955755e-05,-0.618500317213217
2.37180413173235e-06,0.0350379900825847
0.000424211235677966,-0.198631790358611
4.11353871703568e-07,0.376243528405684
5.65584579268196e-07,0.0973167657909605
7.52935819438792e-08,0.0771063751130192
3.05360246560839e-06,0.185029809047898
2.33189934952122e-07,-0.172414680312251
0.000238274645606194,-0.608223229773792
0.000366087011542233,-0.523339667897848
1.58594029753375e-05,-0.430012478688586
0.00026026221120875,-0.113697118813876
1.71647431794884e-07,-0.122381141310818
2.50735553625015e-05,0.215863813389395
1.35462390655608e-06,0.121841438189835
0.00114108104705898,0.224142618666801
2.43873905696052e-07,-0.435196959872481
1.40190464715929e-08,-0.046089022112574
3.15527077059726e-05,-0.22321822404273
1.79392724894729e-05,-0.28100052977628
0.000233926992621665,-0.269950666147291
5.16219846675478e-06,-0.041988565286868
3.0591540243078e-06,-0.710130211646242
1.53663653532192e-07,0.10493348456978
4.17706446871717e-06,0.335957995188835
6.9376557629427e-06,-0.409071432775194
1.09587339350201e-07,0.0382259309470872
1.10850846871084e-07,-0.081208071437422
1.1229629823505e-05,0.437124283197828
2.47443338270716e-08,0.0118372356764671
7.17081634654111e-08,0.119865964535442
1.98859725735165e-06,0.0788901355612736
0.000317173403785354,1.0225738439798
1.0295452433169e-05,0.0155698798162478
3.85799918303958e-05,-0.441234148678079
8.30560754956353e-08,-0.456161015006983
1.62112616256592e-05,-0.000325844464790903
5.1320664892587e-08,-0.043820427197235
2.56198721549631e-07,-0.00462306964443787
1.5462969047482e-05,-0.106291406487227
2.62770337369605e-08,-0.0478186314028781
4.16518065213412e-05,-0.0180807601288136
3.56931946513042e-07,-0.0797891154072994
9.19420860282975e-06,-0.153584223011428
3.50019728831547e-05,-0.406287720383326
4.66148497185451e-05,0.0888975186012344
0.00163467204796873,0.169850532044717
1.06168493975638e-05,0.172890514376318
0.000357724368197131,-0.123907792448902
2.4817836118062e-05,-0.0801002575150717
1.80413462943304e-05,-0.313085161717605
4.71250964504107e-08,0.0253836596863944
1.41691092626086e-06,-0.481519333791237
3.53877058262702e-08,0.0627516799973206
0.000254629574473458,0.103405269638887
4.0087319873336e-05,0.122222337043361
4.50999574946359e-06,-0.295921283027481
1.14158679914672e-05,-0.161069460097506
1.12502260608318e-08,0.347447188849495
3.65563843899816e-07,0.153750378480185
0.00138813162615735,0.0155008522980709
1.05974705766719e-06,-0.480333587702945
0.000101897159537751,-0.918760898393953
9.87788135383948e-05,-0.345901807848412
0.000127959494236988,-0.0211772906598753
2.50312872404774e-05,0.368990589112627
6.33946301389797e-08,-0.0818537869020549
1.10708188363065e-05,0.506387679695575
2.88779830833092e-08,0.00200201561867455
4.42395408192849e-07,-0.231645472091501
0.000162521861857265,-0.124068336572732
2.03452733450872e-05,-0.0205743915367711
1.57552167244306e-05,-0.0316475357829704
1.61723019985024e-08,-0.0120274086039844
2.4903952213551e-08,0.0585596064562295
2.99411407521005e-06,-0.139004298339253
2.00969277221313e-07,-0.866278952393856
2.81741984273187e-06,-0.0923856588690308
4.41916626438631e-07,-0.152952128306938
4.41206269623765e-05,0.460550714092967
0.000384474896638474,0.957925724126342
2.21524966155963e-06,-0.0639706195424027
0.00063141406448764,-0.554429627790768
4.14492003085255e-08,-0.0263881494582921
5.71265602908722e-07,0.167113223199099
0.000735932305198995,-0.880720450131686
3.64876539263506e-06,-0.133520702603085
1.91234434907908e-06,0.0657175726216725
9.66700000348988e-05,-0.626627480348395
0.000392761587818279,-0.335419739537496
1.36783251031682e-05,-0.00985858472409201
5.92965191917611e-07,0.0252474760447911
0.000994230188520428,1.21083531273647
9.48814385250391e-05,-0.0404320551790371
3.18438553841479e-06,-0.137266919588458
0.000470890705372151,0.482348288619936
6.13158132858569e-06,-0.0568210295106287
8.82462973034915e-06,0.221964334174004
1.18790422343792e-08,-0.0126656457139766
1.82566777745289e-08,-0.0148406684395334
1.46600735310074e-05,-0.594167948625376
0.000513825026342631,0.0546657200142614
5.85817727625174e-05,0.351488792138035
1.20631944410975e-06,-0.402362361064094
3.13816673649276e-07,-0.179520632656038
6.37597668797628e-05,0.174557860393954
2.13243421984223e-08,-0.252834471322174
2.87873911068734e-06,0.0533276633075153
0.000311592320746169,0.251498572552738
5.12989801040433e-07,-0.0867805770071673
7.79327313442499e-07,-0.104176963396584
2.6989635015268e-07,0.0288517811424177
0.00029924484810255,0.826327159198586
7.19626199712829e-07,-0.253202867905568
3.46304858698402e-06,-0.689544244739903
0.000112413153616734,0.0813369941478622
0.000545408805515787,0.792444462446552
5.79103593416905e-07,0.369275383768923
0.00113936955365921,-0.928665426520616
0.000133258409032978,0.823196474261198
2.97164849259365e-05,-0.119554450208821
6.90683166317482e-06,-0.0247535526921798
4.19474575056011e-05,-0.800899510993234
0.000100800112313992,-0.135519588866339
0.000147529675778996,-0.514954716281062
5.11406058859678e-05,-0.167442981647832
6.9641026862863e-06,0.589089935477564
0.000152596256881711,0.615771378058676
6.11254817761745e-05,0.302594495729339
0.00018674690343294,0.196639738921628
0.000832784605101612,-0.0906362129140564
5.14731563146954e-05,-0.302135487525856
1.15645212413884e-07,-0.00588256884891897
4.57313349257374e-06,0.0501470556407058
0.00512014917053005,0.354481925187686
1.72925596520482e-07,0.0935146560851235
0.00101576439150101,-0.725230066665891
3.46015295536582e-06,-0.154657147852957
0.000117864609744416,0.595829451364771
3.10367320501425e-08,0.0348891455277485
0.000154799698636665,-0.46461244118716
0.00132305266400498,0.74224047797397
3.39576578745362e-07,-0.081303585971955
1.45833500379624e-05,-0.497289746019374
1.50300519844774e-05,0.236658071997478
6.41064951641755e-05,0.151174570648844
1.18765396997434e-07,0.774961915580636
2.63546152694819e-06,-0.155602374127473
4.1778232444379e-07,-0.152400037354593
1.93842250695658e-07,-0.639110701288955
0.000870068090729175,-0.796216897038432
9.91675198623573e-08,-0.318087985486638
2.11398430590816e-05,0.0497995786886087
1.68779155198201e-05,0.352965337734963
0.000529014696908919,0.321457637624036
6.36365095958398e-08,0.00387515096143639
7.80679998311636e-06,0.493370337312478
2.02834538334727e-06,0.209103246880006
5.28622109162743e-07,-0.837772577865106
0.00151390281726971,0.117066503010744
3.9788561446101e-08,0.29189456136274
2.27467395946164e-07,-0.45786748449273
2.5291784136999e-06,0.382946194193987
8.63294707709369e-08,0.0235292828570677
2.44904225185883e-08,0.00678264300868278
2.9233818724726e-07,-0.0331016948238569
1.90268222143174e-07,-0.011837910770992
1.06706512669917e-05,-0.157855185914486
1.31056204616978e-07,0.0050150616458811
4.70756467527185e-07,0.13442782232045
1.80443304244027e-05,-0.224318986407974
6.17535164870001e-06,-0.0636853475740665
2.19865592374361e-06,-0.0129973950611777
4.92143435749471e-06,0.528918659298904
0.00134824941699211,-0.0582957291139354
1.86010632399292e-06,0.104207120355313
2.11262190006791e-05,0.706556829467884
4.06762692190058e-05,-0.119420947019119
8.80704599851377e-05,0.0952032817043419
2.18729961515708e-06,0.555830911943559
3.9851197033168e-07,0.0412051126272154
9.67819393383381e-08,-0.00376001377088221
0.000246127102427074,1.20521769583129
2.69200181605813e-08,-0.169081507964768
6.68912240054136e-06,-0.286785041647745
7.11971755257425e-08,-0.0986790675505822
3.44282397187595e-06,-0.350952152736974
6.35898610059224e-06,-0.190102071380124
7.75185062792734e-05,0.644283347201986
4.02865312456602e-07,-0.542638168844723
2.18447761374817e-06,0.822867384365085
1.50438321938021e-06,0.0151317572180086
0.00037363068581355,0.481054015921865
6.15538422056613e-06,0.212292783826672
0.00117897818378008,-0.831254646402349
3.92811780023412e-06,0.299841593442622
2.38249749318356e-07,-0.0910481176715116
1.46672324021305e-06,-0.103033388453507
1.30465993214493e-07,-0.0680107010295735
0.000243211655877924,-0.512473056034279
2.03859263560118e-06,-0.121735761624918
1.34932816877048e-05,0.244586580530097
0.000529435096605262,0.392621030670724
5.83590291526701e-08,0.0295986618550775
4.13245295257176e-07,1.0288266676161
4.21184389598217e-05,-0.812950826925851
2.83451032449436e-08,0.0395800955601025
1.34625094193624e-07,1.58325679171564
1.6560486583264e-08,-0.0124254020938696
0.000812364381245072,0.444050134636631
7.92783551596014e-08,-0.219754122079172
1.34787158138319e-06,0.0370484748705417
2.85716342463925e-05,-0.0122918555019776
7.69108273194331e-08,-0.244865359715234
5.26540835618578e-06,-0.958062344512028
2.3141360219433e-05,0.904468995607417
2.7810461229315e-07,0.0895555615711394
5.07435620700348e-06,-0.0874192933466988
2.42933979654731e-07,0.0531098938397842
1.99233106341517e-07,-0.784257470294463
0.000149789962800071,0.790347641653292
0.000369405338157287,-0.253948795369246
2.30405801655189e-05,-0.33224830456848
4.69287926805349e-05,0.0831761991362612
2.1953006437117e-07,0.338453158650286
2.56348063575954e-08,-0.0438549828675496
3.58507823843564e-06,0.00214798638909764
0.000317561173466006,0.57564455644291
0.00170965273847969,-0.900960895985588
2.92871078493106e-07,-0.183245423337168
1.34327771779213e-07,-0.00995948539294154
1.13915677330585e-05,0.0210055717072659
5.43890183367757e-05,0.132550075759877
3.6204105118711e-07,0.0997830559992555
1.43725179691783e-06,-0.0182973890107351
2.44891862537674e-05,0.614068418894353
0.000358884346136251,0.533802174411046
1.56890771494061e-07,-0.0405327182613876
0.000348069659788126,1.20649256639588
1.47013863386532e-07,0.152875849060574
4.75584834271837e-06,0.754338636898734
0.000218934206067938,0.999351563294667
2.43370691594099e-06,-0.842225853875926
6.27940482077291e-07,-0.0743472654524795
4.82722327217265e-07,-0.0532767768376169
1.41060905182619e-07,-0.0155514706822902
9.92382877640499e-08,0.087516063040775
6.56231181427153e-05,-0.411428366221527
0.00050368801253851,0.15345766873026
4.52855501484207e-06,0.396968701392577
7.0364513165482e-05,-0.516875045192293
1.25696044911165e-05,-0.285632316008455
4.95879810456577e-07,-0.0476315591548804
0.000494584007800056,1.23511122919332
5.84073680258383e-06,0.13562123766528
5.19747706119777e-07,-0.0230112986307739
0.000777885357761249,0.738899118747144
4.46131378413182e-06,-0.296082413274402
2.3232037006133e-06,-0.0879550056001881
5.08275296250538e-06,0.0729172875733084
6.66277247373548e-06,0.876144525756648
3.43348555796624e-07,-0.0164228544897587
4.73117377940694e-05,-0.415677206816678
8.98914782474109e-07,0.113400656827013
8.94924889094757e-06,0.460731938097088
2.62941195371588e-05,-0.285787212474565
3.04467848315112e-05,0.225347617613967
0.000539438755638183,0.998319459022238
2.53016243915822e-07,0.179828522757224
2.46765100503007e-07,-0.201041775902519
1.19496233212925e-06,-0.107604088472044
1.39975828102845e-05,0.303958185192741
5.72664227089083e-05,-0.88022923635251
0.000200176974707412,-0.338851278756205
0.000151972767890073,-0.399681199204877
6.77092974204359e-06,0.0326366197867318
7.67255680974632e-08,-0.175726452151325
0.000124945764971779,-0.477498238317396
2.28304844750478e-06,0.101723265832964
4.09104150762272e-05,0.468325805358249
7.94978497297725e-07,-0.0616549371729245
1.76131811153304e-06,-0.0294985342972796
6.48388593759392e-08,-0.0403060582202819
2.17623672807349e-07,0.0123986642798809
1.67280237634785e-06,0.0369385961058313
1.43604383389274e-08,0.0136664895466126
2.69967730790593e-05,-0.222613916237951
0.000734336578958488,0.266274609932045
3.52425775761634e-06,-0.244165684638808
1.26986730118809e-05,-1.36616572333009
0.00287471852297019,-0.251157111530165
1.54445621151065e-08,-0.00694874180045445
5.80527556322464e-06,0.200773336517472
2.62430716864931e-06,-0.0409769367180374
0.00062427028218911,-0.930886653257961
2.21104585653001e-07,0.0398587353764389
8.5834156444505e-06,0.329438882159781
0.000891574826017366,0.128231042054315
9.0989585497554e-06,0.0903279128552015
3.52970470990974e-07,0.155342763792865
1.33501061638808e-07,-0.192374097548712
0.00052646527223617,-0.0612483542766536
2.57527125682029e-08,0.0915619214194786
0.000118723671989736,0.122255314915232
4.72467647079323e-07,0.770901671555866
2.74749109105039e-05,0.193439734901847
0.00088987801893559,0.279787435266511
0.000943346070233019,-0.797996620324203
4.52841574335674e-05,-0.145620262549715
1.70661777429828e-05,-0.0340916817836386
1.1880472135145e-08,0.0525105287509181
5.65018172762611e-05,-0.337655999923442
6.06277780415813e-07,0.519810982284411
4.78323556804216e-07,-0.0111072125535204
1.85883362156077e-06,0.156181938278771
3.85118183415503e-07,0.208426336511767
2.17782501084675e-08,-0.0102726373373465
7.00974280365383e-05,0.101650953033358
0.00115363225873772,-0.50512836811822
7.69381144271369e-06,-0.0188861763590523
3.60133591847218e-05,0.696263171070431
0.000174961457030642,0.154736101666309
1.26192202044739e-05,-0.0287972616362671
2.86457395816942e-06,0.167405990677705
7.40411891445579e-05,-0.478576659224743
0.000113953542418176,0.366713420049405
3.66989880981574e-05,-0.059872300409498
3.76908444239468e-07,0.0935284236752503
1.79578986833257e-05,0.0809330614997037
1.17475173981896e-06,-0.109618721881875
1.05321498127302e-07,0.65620908912056
2.32500190311171e-06,0.079629765556698
3.12589408207036e-08,-0.852066885801142
0.000215835815824519,-0.834882839505925
5.58821938803835e-05,-0.611750457018653
4.9266664063175e-06,-0.155747639274907
6.11676174210826e-07,-0.360894491494454
5.01233916105408e-08,-0.0306420237041239
3.63508867583968e-05,-0.400233427132332
0.000127085252915781,-0.795821108488768
2.11593726587772e-07,0.0351722221764617
9.30845066274125e-07,-0.769949837651944
0.000401890497488161,0.35691685474205
6.98433415669445e-07,0.0713099150088768
1.77426306924271e-05,0.613714071490743
3.28789112497123e-08,0.0156139749664709
1.62193454708409e-07,0.0265788462373018
0.00182877289871711,0.923913735246147
3.51159527914861e-07,-0.130182243332111
2.14987674584439e-06,0.478468418329919
0.00170304688093961,-1.32523698081693
2.89195143041924e-06,-0.663739259772369
1.55465379439638e-06,-0.231194161130362
1.68658510165582e-07,-0.148585148627277
3.2579358736033e-06,0.40790779725554
8.43748148099681e-07,-0.157328783995984
9.46347181664221e-05,-0.423121719514171
5.40573385536787e-07,0.504509618008215
0.000100190165418946,0.311394694306455
1.13557231603969e-06,0.176123283000345
3.9823465700797e-08,0.0189610464628295
0.000271524844942532,0.125667754343924
2.37676617619115e-08,-0.0119968758256847
3.2796164100078e-05,-0.327003431850442
4.48205283439357e-07,-0.18923140629346
2.97947432463367e-06,0.270954144175035
0.00033776782193762,0.640104362894457
5.13021147294738e-07,0.0781161093051256
2.53202380247355e-07,-0.337913282674303
0.000782531428751514,-1.64265636249919
0.000994244132778662,-0.387200794160895
8.71640221080652e-07,-0.0638546386498501
1.44897770679347e-05,0.364432507661922
2.56003980220846e-05,-0.554130937762025
9.72785298963095e-08,0.10899807986523
6.24176170308819e-08,-0.0019806324948239
6.08585158932683e-05,0.00398885684994228
1.96064127390522e-05,0.50672479227406
4.17268696433223e-07,0.0158957297200634
0.000556725132328864,-0.238407418639768
9.35363838868701e-08,-0.0420571872196809
1.2490524021119e-05,0.294231960004034
5.70182230698258e-05,-0.663722149470071
3.95411616326601e-05,0.564014497161274
0.000613095575150482,0.76602914144522
4.29209472339984e-05,-0.0330638924181681
7.25446140919642e-05,0.533983564190956
0.000212179030761187,-0.711646116387921
3.47549878168572e-05,-0.458277208139916
0.000551624111644694,1.21323390683536
0.000626924259824113,-0.066900302736525
1.34812716627049e-05,-0.455011029124544
2.10850711084944e-06,-0.185806555809517
6.14241856240505e-05,-0.693473283721419
5.62350501709133e-06,-0.0188290759301361
2.36859542540389e-06,0.249976582108007
0.0006967081515812,-0.720275180365717
2.5926412138473e-08,0.0614927928670999
1.29191514758323e-08,0.0137244240441969
1.93623521202421e-08,-0.00926952822312094
6.94126514339595e-06,0.586324686332334
2.65293830097831e-08,-0.011546456936914
4.40299365756486e-05,-0.127127720757698
1.98789629676942e-07,0.0939239837548106
6.24068511687655e-05,0.0823376277839283
7.88370645722817e-05,-1.25911005613031
2.25084410154378e-08,-0.455184498081246
1.1556911729111e-06,0.0942602729547464
6.68095938805781e-08,-0.0222281918313647
7.19981385951198e-07,0.0835222773583241
0.00033770104474459,0.457938167622113
2.48449024004425e-07,0.0165444066023674
9.73503185624609e-08,0.154983594631099
0.000674195768989846,0.682849203109994
5.02866992082662e-05,-0.237731374685573
6.93467836532384e-05,1.13603086304709
0.000387469283186244,-0.41738856274115
0.000257147973780077,0.308850859990167
3.04295692541075e-08,0.0642650682574336
6.30330693322226e-05,0.173918807944648
3.73765576360196e-05,0.609020850177295
2.99369043520643e-08,0.110062276675144
1.75013350228779e-06,-0.0139597997130173
9.36060053644681e-06,-0.108725541234538
0.00150814048423741,-0.372856453767653
4.14656926106191e-07,-0.000526662412107881
8.11409138245338e-07,-0.770111283662272
6.27530419981903e-06,-0.0707917035857187
1.02101133966e-07,0.0449927405574002
2.19827922256014e-08,-0.179090246750196
9.21563139162677e-08,-0.0079221650443959
0.000119348171581416,0.808299108128603
2.65829740392715e-07,-0.131611096456934
1.26221443860363e-07,-0.114016034914872
0.000239576798310421,0.133701082805895
2.9077458706966e-08,0.0211449356160462
1.46001912976242e-07,0.0714702421217584
0.00491880021740532,0.229531456962133
1.34392666475046e-05,0.0493395520972081
2.27621441970959e-08,0.0017054030134295
3.13611189650531e-08,0.0597491535210693
1.09897668091166e-07,-0.591586083153183
2.80809937479469e-05,0.845974852202155
0.00030047663331485,-0.333160550144533
5.10295473718407e-06,-0.0607804032460449
8.7567380374092e-05,0.0286426337218413
0.000546426122868623,-0.282760841506599
1.17067851279582e-07,0.0754562867369605
0.000278604434309921,0.801994486815789
1.15064102209175e-06,0.215001064389488
3.30472145733915e-07,-0.0191306639335704
4.44813420574379e-06,0.626029085009696
9.8959756861332e-05,-0.0537238904627379
1.35809067935073e-07,-1.16560404653854
0.000965596476902935,-0.257760275532442
7.77484901194979e-08,-0.0579377126668588
4.00361816946086e-06,-0.197037948332568
0.0224620281307332,0.932839476260966
0.000123087026364391,1.12227713111414
3.08620317907527e-05,0.0139544659597756
6.71985309242431e-08,0.127583586249478
7.5331881146113e-07,0.186324368224866
3.44527763906727e-07,0.00755739295381612
0.000175984588924288,-0.0202573925882084
2.61450960467621e-05,0.452716998804679
0.000816518456740266,-0.0163524388272611
1.04569637495613e-08,0.00672023841406547
1.58904393875226e-07,0.0240823007201616
3.13622084889981e-08,0.0496475994434783
4.42079303467885e-08,-0.0132302764002539
1.03592524055452e-05,-0.0292843231521042
4.03830287477918e-08,-0.0705154798432776
1.62101188250918e-08,0.207246076176053
5.54574501031489e-05,0.204988269597631
1.96736962335246e-05,0.0687818465303219
1.12047031390651e-05,1.06748814381391
1.48820662698771e-06,0.395151519654048
7.97874041898422e-05,-0.659336297095398
0.000114703449291521,-1.45693347798287
1.37662174480946e-08,-0.410721735335609
8.41044290390049e-05,-0.217245527010045
1.46399519970895e-07,0.0846118483044773
4.71577782697259e-08,-0.100974134567549
4.48413823030107e-06,0.283033888745559
7.70313447351212e-06,-0.231050992295444
8.83621066534943e-07,-0.197862512776669
6.48502040334069e-05,0.293781909295396
2.08272548793135e-07,0.30029580535274
0.00172691914685993,0.0289847686446397
1.50781899628812e-05,0.336665283830302
0.000192035099035664,-0.457682483041528
0.000555719498179857,0.345516938601084
2.30919654433761e-07,-0.0260030601951702
0.000131598739353301,-0.443164906949069
0.00060919489523722,0.312033573060423
0.000213790496920329,0.309709193038826
1.95577017008485e-07,-0.0682782248025998
0.000159925339751987,-0.509867192543146
6.82164403666441e-05,0.00224867503529706
3.56912775623951e-07,-0.0807582435202395
2.45876924302361e-06,0.131769907727208
2.82304457545604e-08,-0.0632205885549965
4.7007630406166e-08,-0.0169538232256621
2.23437953368082e-07,0.0691788441482578
3.12525520656178e-06,-0.0334726492691024
2.65402090031207e-05,0.330079830437304
0.000785548341589258,0.310209059244652
8.23539669119868e-05,0.193637695003164
0.000801577516736983,0.430148285219555
1.19291358484357e-06,0.129243004288301
1.94387093959944e-06,-0.0171068909276286
0.000707155204543132,1.83829945865225
3.39708049265586e-05,-0.353092645646618
1.29749435263434e-06,0.298576438714348
1.02345060640791e-05,-0.116693321669534
3.37125162703189e-06,0.153721189998383
0.00046157948493321,-0.141010444461602
0.000190539320067568,-0.355600145016722
0.000124622928043009,0.254920492726798
2.40254731894606e-08,-0.111645595198097
0.000440429547730354,0.889495871976557
1.62242799882157e-08,0.0116456376883217
3.4008924991155e-05,-0.467955891582613
6.78395557915146e-07,0.0359966217360419
3.38895065815346e-08,0.0273086287689041
7.61161237401018e-05,0.0965306116225715
9.03259581704693e-06,0.62214359438568
1.14196374666573e-05,-0.151039116295934
2.0576389640591e-07,-0.0805398133685087
5.59968694789423e-05,0.22640834074629
2.35573424738366e-06,0.195852618593607
4.55140531149853e-08,0.00616959567748302
2.16202899637883e-05,0.201493666416835
8.79815243142251e-05,0.490212268812202
3.87645904252559e-06,-0.409670872934264
3.45090913530893e-06,0.711246779064998
5.79913221055194e-08,-0.0519911013330652
4.33663557372786e-08,-0.00612224294388466
0.000162323073470548,-0.086316573655767
0.000327726033950254,0.455758126873617
0.00049255698042714,1.28771070131495
9.12716565422121e-07,0.681215957630463
8.68498450421568e-07,-0.0274788625512466
0.000127716790674449,0.810723942421265
0.000473238453630915,0.323688380553738
7.54080915189678e-07,-0.0131617030135184
4.32061023554086e-08,0.0127684728120827
3.2712629474368e-05,0.327904939178824
2.01618409938686e-05,0.00185175861031906
6.9642307934223e-06,0.0671354352191388
4.75952654574751e-06,-0.200939197434992
0.000425756289725862,1.01684465156542
8.60158948075853e-07,0.154990620978062
1.58789472046557e-05,0.532694953589141
5.22824730537896e-08,0.332184343889246
1.39252470832405e-05,-0.481837207465552
0.000231673162313889,0.241810557308234
2.77897057812692e-08,0.050093083194658
1.08359609326945e-06,0.157787417077633
3.42620166803773e-05,0.25469608654887
7.22092599703498e-08,0.222974221103926
3.31005261039959e-05,0.15568889841944
7.32412528338137e-07,0.0577689811798552
0.000849892489354148,1.7724587673826
4.10740755445063e-06,-0.0363915425474916
2.86507482728325e-08,0.0100880500684218
0.0002376431932787,-0.482249639038601
8.33306144137323e-05,-0.172741057291401
0.000498519567088186,0.0678008047149617
4.6153092983422e-05,-0.229282476547977
2.83945175228776e-07,0.25012149660527
5.59949487464078e-07,0.104074332675306
2.99418780646686e-06,-0.0560951008968748
2.40957829498838e-08,-0.368526032640504
2.43406619748373e-05,0.392711222376411
3.66055727552107e-06,0.0797520236729949
0.000123281575317481,0.285221665952177
0.000236056189787821,-0.756591069464081
1.67173050666728e-05,0.132140439991685
0.000366955235958868,-0.318467809904243
1.5739594947443e-06,-0.280485025897013
0.000419412273775396,-0.204433065014373
0.000201833241960482,0.414863680595486
3.23669034806889e-06,0.0103760137746542
0.00079547747887713,-0.111869181664406
4.32897389612043e-08,0.135985511906466
5.70575050455548e-08,-0.0206646738767415
0.000447219166307043,0.69854413515144
1.58118309213799e-05,-0.284159682312704
0.00134672013964028,0.315818854893958
0.000495158678248241,-0.565076242450304
8.66946422731982e-08,-0.0316111903452927
2.3817206294691e-06,0.808521958153159
5.25745513874056e-05,0.519017619339297
2.59461903061422e-05,0.000778541972080688
0.00152475674513854,0.772992297529445
2.11633776248246e-07,-0.165249391415144
3.08600332595639e-05,-0.0538929197095415
3.42421144526296e-08,0.0604469822728315
2.6095304526379e-07,-0.139811179777909
3.54650142168714e-06,-0.0253795916656771
0.00248297452313233,0.639059380313329
1.0735578699993e-06,0.290331517982693
6.36724317242165e-07,-0.0766806592461095
0.000190808737631964,0.806149559939316
0.000788783719781041,-0.355342054268046
4.48123054570452e-08,-0.0620154491949736
1.9959609946343e-05,0.385159138253446
5.84347913384582e-07,0.106073966406567
1.64160874591483e-07,0.371614776303344
0.00203683530695494,-0.0295430926138519
1.32633952156569e-07,0.0701480218411458
6.7637793836204e-05,-0.248278241085372
0.00145751527566216,0.637500798873942
6.13794762257989e-05,-0.385524194874866
1.65339197655352e-08,-0.0564217471407242
4.11835882381622e-05,0.160934972082481
8.79269982896132e-05,0.216875891157137
2.81478722501502e-06,-0.238374353856566
0.000803146226916242,-0.384614643728337
0.000663627853375182,-0.361982817441515
0.000350571640781996,0.421121574017007
1.05003885520719e-06,-0.098319669714994
0.000177383924727255,-0.373030547884971
9.43593620715382e-05,-0.299245697473149
0.00032291755681192,0.809204645005495
1.26360531764919e-07,0.0295792895154044
7.08629001306264e-06,0.202494966822985
0.000333250031555501,0.977454283416133
3.18483313166672e-07,0.151248725163986
0.00164169747323797,-0.911201224235413
3.0813955114765e-06,-0.998474729311479
1.85976199285616e-05,0.137653973129155
9.19440901244457e-06,0.0307098351945018
2.56519086925016e-08,-0.0236914050441749
6.90713024931669e-07,0.0538301877573978
6.19746192337089e-08,0.00184855491960871
2.23685392239291e-05,0.519532409440475
4.20034636251699e-06,0.27807396500045
1.83285419373499e-05,-0.709391861816786
1.30728318325943e-08,0.0595274932624727
2.45162100430927e-07,-0.122434056891649
4.31276127557314e-06,0.0882117675451456
4.69049023159128e-07,0.288258233786361
5.44454530420494e-07,0.0865285997945597
1.98815605803217e-07,0.0471477403509807
4.8653588002691e-06,0.30448445889602
0.000133199631831573,-0.437439899163783
0.000902422508437592,-0.450405018608361
5.88069911245438e-06,-0.17069735207944
3.97541685090108e-07,-0.0938205222956591
2.84428549921667e-06,0.589754510752024
1.06180497744376e-07,-0.052380252077546
4.17517800290394e-06,0.204397165592508
4.64907809440128e-06,0.0654130952099027
5.09262451884092e-05,0.100603854429967
3.16449703456552e-07,-0.0513254374897243
5.85369708553235e-07,-0.00555387547525066
2.51750300235276e-06,0.140656326317504
0.000398467727268503,0.265335197243825
4.28318749369787e-07,-0.0972016084552103
3.11599843835418e-05,0.337552710911854
0.000131756576322606,-0.0804487303187463
1.94302286185013e-07,0.03708072236128
1.52428779383876e-07,0.0385143069970391
0.000243039960628825,-0.498912457224207
0.000262297160496878,-0.245728494761371
0.00111346493375041,1.31979923980984
0.000220711290347791,0.350727801817642
2.10034781195973e-06,-0.390870411858411
2.84778583658921e-08,0.000961936301877599
1.46717908306708e-05,-0.924888798132323
1.52473340264526e-07,0.00165018102970039
6.73670887831555e-08,0.383592744980156
8.19072248283864e-06,-0.113594422699015
2.60342121674473e-05,-0.142936207839323
0.00209792496300475,-0.487708968331469
3.93542037484727e-06,-0.503984094752323
0.000434445830688725,-0.782039360702171
7.55195333670763e-05,-0.436526215081692
3.53334827163782e-07,0.0669465668375802
1.57203202221073e-06,-0.568185028686113
0.00049191866165706,0.64821790669552
3.57031022644309e-07,-0.314651906405009
0.000662612524721629,-0.618663477767917
4.98490862507405e-07,0.0548781441422709
2.68594961504801e-06,-0.127206997209951
4.25194191916015e-05,0.0273483021237095
7.37109199777352e-07,-0.00505769926022838
0.000145743874695418,0.679452863617091
4.44150407116822e-07,-0.018211246346857
0.000376104551311308,-0.82201239738995
2.72958309101966e-08,-0.00763902842100725
2.14310765175677e-05,0.255147544441853
7.46021282217523e-06,0.0274667525916831
4.6494480940298e-05,0.275812185328958
1.16348582846478e-07,0.143763644584513
2.6080401256306e-05,0.283881738958398
1.44786843140533e-08,0.0987560710919941
0.000591940947036141,-0.00330731969471835
6.65699688127862e-08,0.0369888544611975
0.000191469413732357,-0.125402892532814
0.000329163648552193,-0.484934209105432
8.99663665880875e-06,-0.691809270662938
1.90058884370227e-06,-0.0504691238753778
2.8583195274546e-05,0.404210251557906
8.87130986662114e-05,-0.764164806808039
1.2625204247415e-07,0.0251582755153463
9.7592254164613e-06,0.186475038477886
2.36290666905491e-07,0.0693747614895136
1.01629369909386e-07,-0.203915405515093
4.41882149947075e-08,-0.0398634927341386
6.77518749467544e-06,0.335200575032126
2.57707867857364e-06,0.0396731343312704
0.000803747171798317,-0.215375297884927
4.81323132149037e-05,0.23624890266786
2.22791856439175e-06,0.30298268202033
3.10144406143822e-06,0.101999761462977
1.38736892493076e-05,-0.39393716463713
7.79606000172954e-07,0.21504270421184
2.99442559874426e-07,0.271038925121952
3.02434803929441e-05,-0.266496028326058
0.000229804019733693,-0.139627035726216
1.21757348315703e-08,-0.0553477376009627
2.23617485945084e-05,-0.292035037372415
0.00148266722677597,0.679752660090998
1.02429617157855e-07,0.289553349623658
2.47759242844288e-07,0.0793898794851735
1.91192748713301e-07,0.143863033612445
0.000136314868340079,-0.268039334201331
2.46449610440914e-08,-0.000791060582205098
7.96026850615745e-07,-0.286193696491053
2.89155990562508e-06,-0.0807250266358415
3.45208176596593e-05,-0.288062269997326
3.14955563536208e-07,-0.135903839242855
9.30145803192725e-08,0.0743959203663575
4.6304649899206e-07,0.156754272543032
0.000453576150953623,1.3394395605018
9.85708130219514e-07,0.0969029146322132
0.00170691154333953,0.862107989495459
5.34364055088509e-07,-0.112922580180671
3.41655833602078e-08,0.0475233919806251
0.000700660046472966,-0.569739053710466
0.0001089097605053,0.724539720259103
3.62007089864753e-06,0.0667099448174878
0.000494739654742882,0.838058912631955
6.79793274350868e-05,-0.305043516989689
8.4974837635981e-05,0.0947020727910218
1.69369046145278e-08,-0.0169958128909515
0.000272486731424917,-0.552608464122887
2.74133067767033e-06,0.259171830653992
1.53013181456949e-07,0.0131981174811513
2.13255173932092e-08,-0.0517636429453001
7.05204567569441e-06,0.147666127557915
1.21861752239463e-06,0.601683117459573
3.41771153500876e-07,0.051147248659495
4.59741203194984e-05,-0.161307730173401
1.62417919051165e-07,0.214153958792599
6.65646283091613e-06,-0.125725554733734
0.000747695852221431,0.753229402321164
1.40842677412836e-07,1.01255819361722
1.0009371696788e-07,0.0288095498748317
6.25606948954193e-07,-0.189673126526799
9.18917082013646e-05,0.0532747591349103
9.2977057395691e-06,-0.336457347515181
0.000142446885502699,-0.674093205552969
0.000182009632655594,-0.0994099442023901
1.33148948569311e-05,0.154004814878579
9.27905373422869e-08,0.381970282311682
8.41674583915944e-08,0.0237144203768334
2.72098449044688e-05,0.444728803399612
5.80325297767772e-07,-0.248688741841581
0.000140905677924447,0.0821144003202408
0.000236021529266324,1.26593203796029
0.000416274089124498,0.78197851360292
3.22306539236895e-05,0.477927149684521
5.6337743744794e-05,-0.0226988182591132
0.000657925374544539,-0.448242774947574
5.70638934558402e-08,-0.0109117249407969
9.81330810395803e-06,0.150917384231287
0.000338794349386881,-0.0798945825752409
6.39222893528929e-07,0.00794132312841141
6.07567245708044e-08,0.0641606447894117
5.23487577783189e-06,-1.41633656894239
6.99298782744028e-07,-0.0818080877373857
2.04262578280549e-08,0.0515364877158707
0.000477697469492007,0.543320735248598
0.000261720571830877,1.01520359374269
1.66816325203812e-05,0.256365845992064
7.85352079552913e-08,0.0119663365615028
1.88021671865861e-06,-0.133579982599105
8.54040996652954e-08,0.169559258559927
3.13011085366873e-05,0.0505901565240776
0.000115869614221703,-0.385325389469816
2.93179669982482e-06,-0.0286719018320449
2.6760402944575e-08,0.0219282474961488
2.63577691033844e-06,0.188628892355876
0.00018012802239271,0.293699379435994
6.93005958205623e-06,0.147047426034731
0.000548570309645255,0.504385604985853
5.24326135288141e-07,0.450604824779693
7.09448585325028e-07,-0.0218650360216208
3.4015157952909e-06,0.0730585743055309
5.75945427067503e-05,-0.472622860224537
5.08140203138055e-08,0.0292890443243361
2.72089645843803e-08,-0.0507047671053026
0.00117479397963825,-0.037324307066358
2.43327778415012e-07,0.0768851823370538
0.000304645655175175,0.101761561568046
2.92293676728737e-08,0.248897599982133
4.34136769394536e-06,-0.109028472857107
3.57577080266622e-06,0.43075200040772
4.18684675820727e-07,-0.0739321713572887
2.15469802380757e-06,-0.927032105410658
0.000219695279575857,-0.315719453082701
4.72656422574708e-08,-0.0753725698108659
0.000975073628666773,1.02899650860404
5.54907358397056e-06,0.170975319829015
2.29560942275759e-05,-0.206318556869351
0.000561267057906085,-0.695414909091923
2.16144716941088e-07,0.191716071512893
1.16423773090854e-07,0.00193289001165104
4.91226387511695e-06,0.659379847235434
5.76340556511876e-07,-0.149000302131825
4.21999968792263e-06,0.0422694780395101
1.01604476366968e-06,0.130748471496023
1.42015114133339e-07,0.00226397752689955
2.97165002475738e-07,0.159847599460796
7.45533987949781e-05,0.0378088665137009
2.30592363365114e-07,-0.531999971826465
1.99248339957848e-08,-0.0402097960140234
4.2660088598738e-06,0.130630417438449
1.48464099722951e-07,0.0506279687846405
2.25991290719959e-06,1.08972931627151
8.18989136942481e-05,0.0347720977623166
9.75451473198259e-08,-0.00535753504158712
7.230599996278e-05,0.0423022872580707
0.0162178257206226,-0.157324366211271
1.57547919592093e-05,-0.0693101234723066
0.00100321860363247,0.291466042153395
2.1947755025324e-06,-0.0415010430874989
4.32938555870732e-06,-0.515209897932026
2.19195431670636e-08,0.0748137969992494
1.71654067750149e-05,-0.218104059448016
1.51314311843464e-05,-0.242783842344569
5.13018026120767e-06,-0.37359051685421
3.69708623710191e-05,0.310730355090607
2.84863738265404e-05,-0.974510138512614
1.09021566301842e-06,-0.0265462116308123
1.45903400410123e-06,-0.0296925559121772
2.54230175460447e-06,-0.273761080456199
0.00065400547655758,-0.368823939117631
0.0015619200380043,0.293190819041261
2.8552927777784e-07,-0.0420401319722608
0.000218946813570908,-0.0197080536667452
3.6700879406588e-06,0.287670860373104
0.000261249385720632,0.0136634955263697
5.03590110794412e-07,0.0986568154231716
5.85447713242463e-07,-0.637360970943195
5.83695926288234e-07,0.0689300920768818
1.56555781734723e-05,-0.469622432276238
6.94423010807626e-07,-0.431116656213332
1.00360186066343e-06,0.609741448755667
9.31350492294888e-06,0.0992994264496817
0.000614581114009999,-0.59931477324044
7.00959832597634e-07,0.0314345024098387
0.000328493732296986,0.129028509057918
0.000181308325090702,-0.581841116642322
1.34535248324678e-07,-0.0190877074287397
3.11313032450481e-07,-0.0651194698479558
2.95005344506171e-07,-0.397170727839028
4.58020632480627e-06,-0.207699531043403
0.00109983915449751,-0.491018461682913
4.50821270986113e-07,-0.281905329956772
4.22346324284864e-06,-0.121884941780233
3.83101639059015e-05,-0.0791525923756724
0.000362209074325732,0.570870231807645
0.000478153096866207,-0.377704567727493
2.05043103449811e-05,-0.175513533395217
0.000612359800191039,0.859884523384403
7.19551533024318e-05,0.100612375356437
2.18255484735837e-08,0.00457723809341375
0.000131658136599073,0.292889609271459
1.79769459751827e-06,-0.68772141414681
3.75667441919186e-05,-0.276228133334982
0.000125847554307258,-0.119191346584073
2.82422985033266e-07,-0.109179197884891
1.0834766874445e-08,-0.0261953014137477
2.10045750066629e-06,0.134244894900072
7.56625126917571e-08,0.0496379735997313
0.000111957840796351,0.557367141153442
1.04765174980109e-06,-0.0202866921423358
6.30560323229503e-06,0.0800539693752539
1.17290906477509e-07,0.0569741538564761
0.0010173848124018,0.166440274311984
7.58878733302357e-07,-0.148561113684391
4.1483490531441e-07,0.0859090626442624
2.06405975762213e-06,-0.349570338963301
1.81333553242187e-08,-0.0132184931845153
8.53845968265965e-08,0.0503647271453863
2.06966182305059e-05,-0.0956095851754623
5.69804675538437e-08,0.0369278268929731
6.38388963039214e-08,-0.186155708752291
0.000269136610004035,0.441184117494112
0.000118792368189013,-0.496958087235155
1.38707574734313e-05,0.177642387647648
4.01599513035438e-05,0.365052631852044
0.000483639462459766,-0.622417060265802
5.50054865314488e-06,0.578206666584975
5.86124979154231e-08,0.00390041070474185
1.4848364099718e-07,0.0768091995263201
2.01490504793719e-05,-0.21663046137517
1.83384911522391e-05,0.369805160918134
0.00365404809415463,0.651896533581407
4.54369953385902e-07,-0.0033152926698179
0.000319163227783532,0.318808088520179
1.22003830693944e-07,0.920721874713706
0.000584680468289097,0.735580008617419
4.22684869374793e-05,-0.597643787158269
1.05545990878196e-06,-0.546339659802411
6.00651711109559e-08,-0.2117439337528
9.00605836543852e-07,-0.0933758837972835
0.00254076558729353,1.06758338798876
0.000708923248250272,-0.0246018843135772
0.000797117048438625,0.169068604293137
1.22024736246259e-07,0.0764359617551342
7.43941433975405e-05,-0.471216985533891
3.70635410060809e-07,0.097529161067362
9.97461877710627e-07,0.235574585226489
1.49873439190119e-07,0.0445424070622593
1.447114060141e-07,-0.411379790095712
0.00036629539674409,0.596902582725753
8.47710240896094e-05,-0.163277337121943
1.34698313897881e-07,-0.0302060627661471
5.7603177861828e-08,0.140170815938475
3.6250411463206e-08,0.00475400411919544
2.12725355197809e-07,-0.0150273354459417
0.000147956368002407,-0.0556144882884022
0.00048293256904077,0.0639906340786374
2.03843323651453e-07,-0.0518066133539066
1.17233874643463e-05,0.0885543761385195
0.000137046653366721,-0.165244782924612
2.95075275501629e-07,-0.0417440369839634
1.18936240904793e-06,0.0561426898291411
2.10089978142787e-07,0.278102512304283
1.83364283490146e-08,0.0189864028144587
5.24492083545059e-06,-0.184344565072191
0.000102270716225977,0.304758430252242
7.0135052081283e-05,0.737614007007598
1.11525640973958e-05,-0.485330761089527
2.32252652188594e-05,0.426629010883537
7.05301698207953e-06,0.0459333625430747
2.58173682104745e-08,0.158031164171682
6.09310878675481e-05,0.871069115874409
3.39464829153345e-06,0.0777893319430679
1.91656347137074e-07,0.16048065029179
0.000838347044529718,0.696050606020269
9.34826896123569e-05,-0.222074846579106
8.60282509383426e-05,-0.272723636981064
0.000121739922875639,-0.129810891228691
1.3414446208938e-08,-0.0125881493448271
4.8183019623003e-05,0.107960602267275
5.43657831568485e-05,-0.203740672078735
1.45517470832709e-08,-0.00730195929309533
0.000260523217916548,-0.856855263945205
0.000112948627310424,0.0849204760187967
0.000894475998404355,-0.546510660456931
2.20580717159159e-05,-0.164489916504457
5.45765813233669e-05,-0.0946182085511119
1.08892485801731e-07,-0.559489455767459
4.17398907256765e-06,-0.0828174520024748
2.09593125978149e-08,0.0319838018863409
5.61981490750838e-05,0.082016872743058
0.000228519333999251,0.318671220871374
7.32254421893569e-08,0.304226674234131
4.9020513144807e-05,0.461423908393593
3.27250911114273e-07,-1.32841986042692
0.000227131421433893,0.794208165323075
0.000435308422597204,0.357377811511333
3.17621109705925e-05,0.267868211570462
1.10834161097507e-07,0.0765616173838323
2.39535774680505e-05,-0.75722388581528
9.06758048898707e-05,-0.0385154684716166
0.000368559555275868,-0.193080280814536
3.53251675262774e-07,0.0144371254205009
6.72989097934428e-07,-0.092112362431627
2.76091643728075e-07,0.0860105357616112
5.65115303212968e-08,-0.0845714464274692
4.85792399254076e-05,-0.240451363169833
1.2037813922264e-05,0.0390534101930135
5.17463755249433e-05,-0.296165782198665
1.50211409883151e-06,-0.095520551302888
0.0010851371946587,-0.247148399533208
3.23585678604195e-06,0.323845083492114
0.000311563623636502,0.774376972017727
3.18372259865865e-08,0.0417472102279512
0.000660960046472493,-0.292566453690216
1.95852352241863e-07,-0.0651756507789235
0.000120900146540484,-0.525664400097503
9.69083709550941e-05,-0.0942505076912693
6.69701434236789e-07,0.126018131099085
0.000277422237195746,0.604271825575728
0.00122652448343216,1.1140352098802
0.000101657030740904,0.539979192165982
4.31094856662744e-06,0.0404577070597505
0.000358697348803882,-0.121970468438087
2.38255597235682e-06,-0.128942133276612
1.24250166647402e-06,0.712114241241192
1.5433577863082e-07,-0.0291383006563246
1.41531068153274e-07,-0.0885204492702865
0.000536484715013182,-0.293556567795698
3.95037587731045e-07,0.154546561956468
9.07667324822485e-07,0.458490043116862
1.86546006650854e-06,-0.0937825169101221
5.35163137985052e-08,-0.0313814569840387
1.48385762847341e-07,0.0442476331363839
1.51673519396054e-06,-0.328360392752146
1.30180120247244e-06,-0.43828194798796
4.25258982511869e-06,-0.0661892128893268
4.08144124356132e-06,0.534943298800901
2.20951678939962e-05,-0.0925762957548523
2.92288332040863e-08,-0.00980520743604405
6.34956038679718e-05,0.416977843929937
0.000601049886660129,0.0168828848626807
1.14516781466016e-05,-0.260204571800841
1.17195467540871e-07,-0.0536162069667208
0.000550894459303284,1.36317176827699
3.37955812466166e-08,-0.312427791196433
7.67330160911826e-06,-0.164359221673753
1.75234717879502e-06,0.193255970606581
1.34470788582395e-08,0.0333454120477067
9.21549371105361e-06,-0.627856514034729
2.24493449087263e-08,-0.00464116298952354
1.85071467160643e-08,-0.00498393047300665
4.78064220164116e-05,-0.0290966814349877
2.24058850076432e-06,0.16207849191975
1.47186573343094e-07,-0.0819576014559969
9.94034809932684e-06,-0.602834201638443
2.09664790800052e-06,0.695804748047843
1.83366681464755e-07,0.0827124650750247
0.000955983811148359,-0.524909805004695
0.000615015102955823,-0.910289350954603
1.17503049198459e-06,0.258052058745951
4.14790142240575e-07,-0.063627342600127
6.68878014765436e-08,0.0364374097033864
0.00013500420044083,-0.179616736853269
5.85077755393352e-05,-0.257339519519249
1.49686412494247e-05,0.162271934541697
7.85852049030214e-06,0.0973324193289658
2.25926246357087e-07,-0.129832400955588
7.22874774137886e-07,0.137840689353911
1.83466044917214e-06,0.162058995337362
3.48092173588154e-07,-0.0594039544199825
2.75183681114182e-08,-0.0480343998728054
3.77900976122853e-07,-0.236808233642228
1.440575501162e-05,0.913401424185621
5.11866936237899e-08,-0.0998786859147561
3.80478368549987e-05,0.211792490754557
1.37405183905497e-06,0.297190339725664
6.91574701233024e-06,0.173869751349158
2.2386227393428e-06,0.072378032887293
0.000137155774606306,-0.13847500667628
2.03353837480577e-05,0.255243065928274
2.43132815980113e-08,-0.133588900139693
1.25256572677211e-05,0.0902476669328945
3.71519429898456e-06,-0.182893173417455
0.00136005539842197,-0.6442787665954
7.83312965818802e-07,0.0295877306352197
0.000112818102209939,-0.680464403033688
8.5285535456295e-08,-0.0325189074921167
9.82002817183064e-09,0.009028178712982
8.340325493878e-06,0.0168837195475966
2.21442273035092e-08,-0.0427464927786067
8.687094152839e-07,0.183127823800647
0.00105713523115042,1.15553906934811
1.37677406642343e-08,0.167122156655181
4.34556768078125e-08,-0.0463419135111747
1.48978879947386e-05,-0.270005658636468
6.31383197468701e-06,-1.37094994434704
1.39287511218181e-08,-0.0346172734634234
0.000192402961918746,0.376521641610145
3.42875859840776e-06,0.135832634721879
1.61571511187224e-06,-0.005248924385266
3.62751048824959e-08,0.0330480251032432
0.000206325798886316,0.252408399661206
0.000202863490704015,-0.504619916712792
0.000430613070489191,-0.625432437319596
9.55653772306097e-08,0.171698602243559
1.09692875550209e-06,0.175049873411057
1.04119294013095e-05,0.103801290503839
5.26872613591877e-05,0.222115156782867
1.2762603954874e-06,-0.134667333473858
5.33343528773765e-05,0.298738302601896
0.000545883934726203,-0.667611283596367
2.00566055392442e-05,-0.184918697965562
1.86326320172508e-05,0.274897279191551
1.25808760903453e-06,-0.11598528741899
1.28336622799984e-06,-0.0335937608077245
0.000175580319668474,-0.486989465757697
1.95172343275921e-08,0.305120313960717
2.74868752888516e-07,-0.0965624292421746
7.11371524093181e-07,-0.00507211662014557
1.51205052856858e-05,0.111308748242846
1.09357655360319e-07,0.394980958776466
1.38517436287778e-05,-0.118813720745585
2.85882735001904e-06,0.0537994813703397
2.23067136364177e-05,0.611149208350134
3.29414044297441e-08,0.133583235038592
4.08231645530589e-05,-0.729321524667397
8.14980557502917e-08,-0.0212732569423453
7.28268126574557e-05,-0.305239470847455
3.95452331346142e-05,0.424974690488415
8.81956779913576e-08,-0.432425445115452
1.81774622195025e-06,-0.11358619349719
0.00114423604765936,-0.275879270538034
2.16006002832461e-05,0.386450767196925
6.67594838626826e-08,-0.0274305187152542
8.84360197092916e-06,1.41391498854071
5.00012114006456e-06,-0.199554800411072
4.2562001345222e-07,0.918911488763923
2.79244972553218e-06,-0.142356500372182
5.38800872649523e-05,-0.0912731893717501
4.26918885520046e-08,-0.0535421451688827
0.000360898367097612,-0.557900511639296
1.76476761428363e-07,-0.0468413526469924
1.07648304087144e-07,-0.0328091393650994
2.94935016720359e-06,-0.10254176257762
0.00013809025352389,0.212441426063745
0.00052831326297812,0.441889791158541
0.000396069854570146,0.581944812581268
0.0016990126304131,1.13658147625215
2.58992968687507e-05,0.0848850074102638
5.07551934955373e-07,-0.00590434812062748
0.00204695164385588,-0.0629140713370817
0.000554187968788085,1.25310673091294
7.53741190102595e-06,0.172506502426639
1.23940048413841e-07,-0.0323700842513106
3.25811241509363e-05,-0.0201576795819274
4.48929729143904e-05,-0.418338093864032
5.52114835396113e-07,-0.301085429302607
0.000312191037734141,-0.447898860214145
8.27277427432446e-06,0.238602221998281
5.57763514143109e-08,0.264334969287343
1.11805261620491e-07,-0.272422682368467
7.37187428605157e-05,0.611632565222727
0.000236189458746215,1.37644389811609
1.22339011401295e-07,0.0801814608880515
9.24608062802129e-05,0.341481507213913
1.95162130802536e-07,0.0733940561442714
7.11338216812965e-06,-0.797740395890052
2.51459410347145e-05,-0.19593965546635
6.35081334116404e-06,-0.241546495015163
2.40175431744941e-05,-0.569300010666988
5.57438481202408e-06,0.378451782869252
9.01447121050958e-06,-0.572227933225468
3.31964183098982e-08,0.170209745540684
1.70864844263595e-05,0.424193161540926
9.9583950283353e-06,-0.165217309700194
6.47943769267249e-06,-0.149887323202751
2.93171001371482e-05,0.0944874521974737
0.000109357421975737,0.00600681328256761
3.23556836830135e-07,-0.0162492606842802
6.21659762170508e-05,0.00512832507600576
0.000496740434544834,-0.00109581296966246
0.00367892729676853,-0.101097984004094
1.2341169414846e-07,-0.0434828426288512
1.42593153080315e-06,-0.0974805714452079
0.00031691390082567,0.911493479566145
2.22067549021599e-07,-0.571016289190188
4.91864325193656e-07,0.822725500152474
7.35407026554122e-07,-0.299955126175643
0.000698655900388399,-0.198311572344716
1.18017643840624e-07,-0.0750728656977549
2.21753300738746e-06,-0.199630037841911
0.000192045644731204,-0.660724991455571
0.000154572761125304,-0.393186512257896
6.93237491934817e-07,0.956204722139079
2.87465100048039e-08,0.0132258212281347
9.90378609020084e-06,0.0478886901865172
3.98888476639681e-07,0.0348566969160918
2.57890081957282e-06,-0.0577563196783857
4.09417789266824e-05,0.340318465787831
3.19049391071688e-08,-0.151678760241403
3.70506152958738e-06,0.0773768402221826
0.000391444528225305,-0.613648265632761
0.0012473730595619,-0.630935312423485
2.1681590595347e-06,-0.205982360896014
4.23397343441964e-08,-0.247553111174784
0.000198474331618867,-0.0762672296824403
1.12318480137011e-08,0.0759585514969054
1.50734559132303e-08,-0.0379938416343093
5.37889002142019e-07,-0.108790840368647
1.95979037314232e-08,0.595214437448885
0.000442844365867247,0.272210510749323
3.04924313330048e-06,-0.173470837403849
3.5190595066833e-08,-0.00460210220299548
0.000961539213902884,-1.30252126485088
0.00059821164579408,0.442212111749291
1.81408767706597e-05,-0.287679603709058
1.55848622300546e-08,0.0211857017286909
0.00237853986309977,-0.252099717579558
2.56804472693097e-06,0.0510325936931395
1.03552150602395e-07,-0.102700886657385
1.54619871673055e-05,-0.688612116764414
2.44237184082749e-07,0.0772495475384723
5.94193198386895e-08,0.0339623666607707
0.000765890553689764,0.494682189883591
2.96339187919784e-08,-0.0308248051348558
0.000107983195818068,-0.562915193342858
0.000266864690940772,-0.192610296827811
1.50727107790418e-06,0.207039251118942
8.80615971930458e-08,0.0486376856991312
5.79466876231511e-06,0.439459053618054
8.587934939072e-07,0.0765870078430023
1.29566972414399e-06,0.131679257298778
0.00095643271150027,0.563105959004127
8.07116322494902e-07,0.153330875436564
4.17364123022278e-08,-0.0266106942618653
1.89691413182631e-05,1.09437159781725
3.22526752768762e-06,0.10487557042875
0.000410754820499621,0.457908648072564
8.63465242432938e-08,0.79869159215561
0.000457574924227699,-0.965053790960345
1.08240596489733e-06,-0.291737755037313
6.2096889483638e-08,-0.151259848337437
4.62725046621841e-06,0.158172046650349
5.20975069644747e-05,0.334349648672546
0.00402102216679467,0.953880053092105
1.50855559995665e-08,-0.596667350446624
1.65950797806085e-07,-0.00500520848049232
5.40444981780969e-05,0.471431108774608
1.56037257273569e-07,-0.0382278169713601
0.000573444717431522,0.0233719527539955
1.29272712824427e-07,-0.242245742741468
2.00000834066712e-08,0.0582101086947214
1.98989084967994e-07,-0.0207178041359459
0.000184631829943689,0.908277027685137
1.71953450342389e-08,0.0501343853029539
1.63848034790257e-06,0.239714678763166
6.35280653490368e-05,0.206262767892444
7.68063253246778e-06,0.00133966166619052
3.14466849278449e-05,0.32677386752447
9.69671064130976e-06,-0.118749282626987
8.85391444694386e-05,-0.159975220844027
2.00006557997423e-08,0.017878540058279
2.15637895290604e-06,0.0501392503512543
4.82712625126641e-07,0.0978829314133456
0.000180398046144199,0.333013077174264
1.18577121743424e-06,-0.44338852371848
2.32308992659053e-06,-0.0681106485767647
4.63728774515107e-07,0.0724234176636538
8.00579729592588e-07,0.269433074664467
9.13496871507004e-07,0.132307828542011
4.25424449939023e-05,0.49577046744755
0.00020447879731898,-0.180473791849537
7.34166738688757e-08,0.0494602677856558
3.31149665323631e-06,0.385756967255195
1.40417153054519e-05,0.44261653388166
0.00022390017983583,0.759426033567343
4.34984112282138e-05,-0.374293262831629
2.01548924032275e-07,-0.10784348304764
0.000104480994332314,0.240271872706818
3.03464571031389e-05,-0.380977220402005
0.000594304135666935,0.325820365676744
4.84477794564745e-06,0.668900860332349
3.40299363219547e-07,0.220350136027021
0.000184323245162765,0.67705601538427
8.20085749219548e-07,0.18461025807954
6.41474638414725e-07,0.0530476613795139
0.000715641676187669,0.548652756120514
6.78110327157213e-05,-0.00958423186455908
8.32759493173533e-07,0.0575897900045267
1.99354173240446e-05,0.192063285337306
0.000878952174675982,0.334011015336749
2.27807512664837e-05,0.697560782457236
0.000685527581654788,0.455039531864993
2.51923199308508e-05,0.553594025633053
6.13401286228676e-06,-0.114517741308347
1.03592786360859e-06,-0.0379043325632721
1.83440700721839e-05,0.0912498831038556
8.5897969886514e-07,-0.162964610620346
6.87886918770563e-06,-0.0557839383154106
4.96396587803867e-07,0.0673386940596096
0.000166846302435301,0.561027071280559
2.49000781538193e-07,0.0141459319129802
3.24852036641467e-07,0.0468589449468524
2.1249869458514e-07,0.00261139663623342
9.16756582154501e-07,-0.0104056700879555
6.90284480463375e-08,-0.03026505740372
2.40869065262492e-06,-0.00584389046970225
8.50611012498579e-07,0.25731806186785
5.10007098367156e-05,0.528512690435136
1.65523407496686e-06,-0.468974981055064
2.4426456979405e-07,1.19161186493174
1.92890658976315e-08,-0.0176939848800838
0.000194662051892843,-0.113916787980473
0.000149229187110974,0.549340731245975
9.72868773863008e-05,-0.0617369976143715
5.32962519074714e-06,-0.128560360191349
7.28040797926386e-08,-0.0587962731924948
2.88081502335305e-06,0.128747599921276
6.23960969720146e-05,-0.0882614997470024
0.000679123125897338,-0.0491584492545624
1.67620716206847e-05,0.241039855200424
4.93962666805953e-07,0.383435655995549
0.000387954601799657,0.278637420608859
2.25084439748512e-05,-0.225085800144073
4.75017677978109e-08,-0.0397125427249265
4.44208386544989e-08,0.00512867742467793
1.22286705296314e-07,-0.180845076496726
3.09054902221144e-07,-0.250049745100586
1.62197781503963e-06,-0.349103418339991
0.000327909136307866,-0.293989132596373
0.0004481641930333,0.510098849310986
1.8825215733357e-06,-0.185267073009905
2.89533962210949e-08,-0.0432781761711342
0.000328221276232406,-1.26160730490348
3.67674504379724e-05,0.309742018936825
0.000245652135953031,0.0578972008583484
4.48612645923992e-05,-0.0737712539450894
0.00300164186939167,-0.351650340262175
5.77841142961639e-08,0.0853205023425672
2.87861013535444e-07,0.00556149639706961
7.80485080104615e-08,0.0423797387506192
7.20811559375938e-06,-0.677778387330679
8.57971597840569e-05,-0.721607908208461
0.000132209676406153,-0.347748641044107
5.75492309583835e-06,0.365099198041913
0.000243039996718513,-0.258183725720511
1.55377196466825e-08,0.46480944903262
9.73988185560297e-06,0.0421065717507475
0.000816524952297138,-0.00852637926861462
0.000127661008553662,0.698569470581197
0.00178031568465929,0.372895025286421
3.38915502186883e-08,-0.106620174788496
1.24624768308292e-05,-0.2538020818609
8.99957979091063e-08,0.333510893209775
0.00115191834367742,-1.21632457334456
3.05761992738535e-06,0.0101969729561835
9.33491720444039e-05,0.194324847717738
1.06120905108768e-06,0.265666137411645
7.76485132681655e-05,0.152007040204377
7.25251401893232e-07,0.360741843314731
4.27848359853597e-08,-0.129419031718009
9.88025797462834e-05,0.809527013470052
3.80571239991983e-08,0.0945382338542928
6.01245738227077e-05,-0.427311547748254
1.02844951829901e-05,0.405900976672739
4.74267116208882e-06,1.26760390690676
0.000333940701162015,-0.506879307277603
1.14950386890704e-07,0.130970849123244
2.3707236440306e-07,-0.0109177277712334
0.000227608849379099,-0.479408403466638
0.00036926191727906,0.90727869150797
0.000260318048821025,0.150704202398425
0.000790112137014142,0.553455493860163
1.01360225095364e-06,-0.319982498447508
1.10785163936186e-07,0.0827394915960802
3.77064744803354e-05,0.269982324484627
2.19931533161549e-05,0.0540872097742647
4.93794810323869e-05,0.0326615174003389
0.000191603282164542,-0.845585417627114
1.13280051198781e-08,0.00864304488647605
0.000777876085838999,-0.803301866241733
1.08859581762154e-07,0.00502715940526329
3.00529638529427e-05,0.142174420827482
5.87881369836479e-05,-0.943300306936275
0.000120457456139558,-0.345518697963487
2.82474903601643e-07,0.0313265875407316
1.33677285777929e-07,0.1124037535027
1.05619123614309e-05,-0.22765112256765
6.70115544277791e-06,-0.235487010435503
2.55422205491583e-06,-0.291881990923363
3.72390557701361e-05,-0.398968579509436
0.000105903120271176,-0.637828596177269
6.78685694494495e-08,-0.0607563550105381
0.000270049028571033,-0.57419040509239
0.000281472446646589,1.15248172937469
1.26530550096177e-07,0.0901461561021904
1.07383322483234e-05,0.285691503057988
1.62541359837851e-07,-0.106581685928439
8.18742666968355e-07,0.454223396266678
9.53969065458976e-05,0.281175873960183
4.19293984243452e-08,0.0431321368685926
0.000180267848070007,-0.722994660114385
4.04746498380876e-07,0.366878073350147
9.92537255789562e-08,0.0599797457587906
0.000441013759128757,0.918693741883461
1.38440907045127e-06,-0.155936466709082
1.04600205448134e-06,0.0595785376395394
7.91003108959097e-07,0.0572589601247164
0.000313082014069502,-0.0868345154577192
1.10865947851749e-07,0.219401772795844
4.40793173100267e-07,-0.0467679611843097
0.000404890667327974,-0.671507593955387
0.00042138698549507,-0.117451642923335
8.81757830935345e-07,0.86404145849344
2.34443149943524e-05,0.379184075388898
0.000458356848571864,0.294848480671597
1.89004723862815e-06,-0.293736142445313
0.000641587964386019,0.441366602260031
7.46940768237213e-05,-0.0975048800327368
8.36400588597093e-07,0.361245797383439
0.000155378799989388,-1.05005966888499
2.25499111531661e-06,-0.0795556665038708
0.00010913500088218,-0.547129963407546
0.000416369524293975,0.266852896489318
4.68306668241452e-08,-0.123704968445201
6.29189337511077e-07,0.0125395664300989
8.47463783064704e-06,-0.563383559856995
4.58399660007821e-08,-0.299373080760586
5.84544663621741e-06,0.363901925061375
0.000126700997596192,1.23908148370285
1.78404035219834e-05,0.230152832695798
1.21744312867018e-08,-0.0379418398065697
4.14159833776107e-06,0.082178881703519
9.67724879329756e-06,0.0585180390812069
2.54154117928551e-05,0.0242994463234341
1.23783958755352e-05,-1.15715895243326
9.66789077840634e-05,-0.718897946180039
3.12922570925036e-05,-0.773110612295548
3.81646549229962e-07,0.025577367781333
0.000543961483823925,0.377060237725738
0.000261850078020649,-0.60937170559413
5.89186412410554e-05,0.430021897605442
3.33730420843888e-06,-0.0196508238996095
7.26309328548441e-05,0.384515675327821
3.55860560582936e-08,-0.0408393101929989
4.3489081187287e-05,-0.413129018021147
1.4616742411495e-07,-0.0441616348706026
0.000258434186825194,0.0862510184477216
7.6110760409929e-06,-0.0952045462858577
2.55847256265862e-08,0.030072319392537
9.92510885145809e-05,0.0436426829058604
1.20659427792232e-08,-0.0458842159040846
2.02921198025404e-07,-0.0556137922592727
6.49942590224226e-05,0.467747578897883
2.18800194985924e-05,0.155766344258805
0.00436861232690445,0.0968273370172323
0.0011530577689604,-0.851670083243504
1.67669136178054e-07,0.00773403125839259
1.87274549148651e-05,-0.261655516624891
1.68288409786375e-07,0.570959511109874
1.03713546927667e-06,0.681491466041464
8.99498826958046e-05,-0.187450178522379
0.000882038567500376,-1.36158540500538
8.341020428458e-06,0.459900552654098
3.6471441638121e-07,-0.0697793098253864
3.18288475704893e-08,-0.479785470811332
0.000305260019520791,-0.142187598474798
8.11735696193191e-08,-0.0504773812921916
2.77692057448334e-06,-0.263348500212029
0.000142564130397029,-0.121711400350737
8.0493546834107e-05,-0.65920717991035
1.61972823137855e-05,-0.273831420065552
2.49294747383898e-05,-0.0211486184563364
3.5696426204076e-06,0.124071255779966
1.22525479684645e-07,-0.197226299473294
5.80702839024016e-06,0.145083039419252
0.000352051394747422,0.675777931927011
0.000228125064182268,-0.277086987138614
0.000544489307264224,0.864816329416702
5.66304068070076e-07,0.0341381756535021
0.000172910141636479,-0.134900048201901
5.27640265858446e-08,0.0448807057397742
5.18057917094663e-05,-0.191305858101384
4.30373531918259e-08,0.0338536795973444
8.94028007420765e-05,-0.142789288677326
6.56899442931243e-05,0.744983393988289
1.85286849491237e-08,-0.0476793725083489
1.2458809400299e-06,-0.0956508118825123
7.90859716609673e-07,0.0140647805416499
6.49005775933739e-07,-0.170339877268466
0.000163719119818967,0.105301870126921
5.97255933634854e-07,-0.131724074490414
6.1382271089436e-06,-0.00764642007567433
2.21261949359175e-05,-0.270055239348283
1.75595236410181e-05,-0.0875098758605313
2.58552039939303e-07,-0.0397817523087189
0.000115394044778698,-0.567294215551316
0.00010765345101061,0.0171993645663316
1.01696107368555e-07,-0.0881841588225759
2.77378424896623e-05,0.23744047675552
3.74830199530831e-06,-0.47964819114221
0.000232675509145623,-0.870681122097238
1.75923883666045e-07,0.551245729843792
2.69011957620899e-06,0.0782659954972333
5.14524705386574e-06,-0.068026751538204
1.30417405016398e-06,-0.0500363524533901
4.96128753155318e-05,0.498287607023543
1.58284128876775e-07,0.0238731168340047
4.59690908309701e-08,-0.0586006849836613
6.26156659877457e-07,-0.317624016487241
2.24201765783638e-06,0.067392985604952
2.39235109353877e-07,0.167530040522154
0.000519278576683901,-1.12231585771348
6.63071536896606e-07,-0.241096587214932
2.18963553858274e-06,0.926056641454024
5.45953972782599e-05,0.333125067504901
9.11888288421521e-08,0.00404313106140161
3.38457550577558e-06,-0.102909233948767
0.000103437164361097,-0.266936226197803
2.56175841755109e-08,0.0212269337782541
7.25076757823928e-08,0.0518587226430638
4.3446293066566e-05,-0.140173310978687
6.90169487110515e-05,0.357065415313538
8.34360095544773e-07,0.0394865925403318
2.53685523922072e-05,0.0630304728570503
0.000566781596194905,0.190682166854283
3.30805262739669e-07,0.117661888665807
0.00325539657082157,0.975602207274641
2.79858250316307e-05,-0.787029155156296
1.91051899049454e-07,-0.019688162420842
9.1955110998531e-08,-0.0188223163956128
4.68155244902817e-07,0.100978543108543
2.47024168397507e-08,0.0114734662594823
1.34006863324633e-06,0.0998737684853808
1.75537877062549e-05,0.00210162362318221
9.69141083443678e-05,0.281387450212515
0.000321833057087727,-0.479450736135021
7.39891119661388e-06,0.725140770047605
0.000251490136205769,-0.924348959334934
0.000421475142434356,1.12221938257064
4.98948999659299e-07,0.0377350894631546
1.16550917676797e-05,-0.000975809005568258
0.000665086472048855,-0.760953403067178
1.90646494473866e-08,0.0341126823929711
0.000143592506759858,0.243991011350285
2.81135143236946e-08,-0.106448101531519
5.88049568432066e-05,-0.188432693934258
1.50116509679419e-06,0.247217198217134
0.000741156942466694,0.252267378908724
0.000125545042906234,0.29850076092088
9.44486772944662e-06,-1.04135698161305
7.48797181544249e-06,0.109405968621443
6.23412456539406e-07,-0.163565029213076
0.000510580353105347,0.197188080769203
0.0044957982286861,-0.299357449962639
0.00109837909726897,0.576814659510155
2.37787238507557e-06,-0.0113772262177778
1.19158594122341e-06,0.0382797174492319
8.85532647972433e-07,0.182027231973108
6.34127358163773e-05,0.767714315235638
4.63749333312509e-05,-0.00834125028973971
1.1800663041639e-06,0.0533800059305514
1.80807920549897e-05,-0.614363007054579
0.000592298359212354,-0.506826790220749
2.45613373300038e-06,-0.142952291477646
2.56290927113261e-05,0.596377699145409
6.0606162239529e-07,0.23396600308449
0.000208628713698349,0.482474394338813
0.000310125128312006,0.155617540040198
1.16767365172731e-07,-0.0899440603915086
3.58798330432379e-05,-0.71976222907709
2.7976428202449e-05,-0.977341398507393
2.81830471745284e-08,0.139783835940094
2.45927393634358e-06,0.0358215008783549
7.72564717360782e-07,-0.168043557918548
1.40385027393223e-08,0.0150743594571009
3.07469589817272e-06,-0.155043603021998
2.92275673598831e-08,0.0558183129565266
4.94365497497672e-08,-0.00493902640314298
1.26094638668979e-06,-0.259550577656294
0.000349868739469784,0.252876245293045
3.22337250889239e-07,0.0452901221542576
1.15174930537583e-07,0.0804844333052146
1.7839872706469e-07,0.280476342912614
5.43490271268963e-07,-0.0050546529862345
0.000132389904036949,0.295125518497938
7.91132272166866e-08,0.159250821212713
2.37474032959235e-08,-0.0118198776017537
2.29090022918572e-07,0.0624528718119477
1.09694563905003e-07,-0.0281602089369895
8.12226837455874e-08,-0.02027798499185
6.38011288612293e-08,-0.0324940673525427
3.02479682761962e-05,0.252470677168691
1.26643419005685e-06,-0.128814990376802
2.3020673671363e-06,-0.213782675571438
0.00032805438465504,-0.911348125775774
9.01866660326784e-06,0.589382043112509
1.18051061278852e-05,0.519430110245309
5.03790328456799e-05,-0.44180674843825
6.30538037168319e-07,-0.0552654627459764
7.27749634505369e-08,0.132264202083997
5.06013611474532e-05,0.341209304896715
4.71561148056129e-05,-0.755550383047825
0.000188841162883887,-0.153433073791157
0.000215619000667395,-0.216840507168104
0.000243546086873563,-0.279344799650333
0.000229319412441517,0.224265080068523
2.18713976568335e-07,-0.346090143150038
5.42758400064029e-07,0.0751286709211978
1.46461897020852e-07,-0.0393705587574086
9.14552577231479e-08,-0.046002673935101
5.27990945595295e-06,0.687033774137997
8.92373451020297e-08,0.512904334353717
0.000236447211408896,0.0148020681353656
7.04512588291259e-07,0.0854422913974159
0.000114555263471738,0.171577240946268
0.000233713309709045,0.0528074982510645
0.000748237767505803,0.926067968956958
5.22213926624475e-07,0.218281491872097
6.08220893751037e-06,-0.201224587381704
1.50219699338556e-07,0.0854614564536911
2.14175717429856e-08,0.0492837933979383
2.8684788857645e-05,0.316695301557676
7.02321735925189e-05,0.0775459683996988
1.889466243802e-07,-0.00014410195645279
2.12408462103792e-05,-0.118415723150776
1.1212782456263e-05,0.576401008937565
9.30684525406923e-05,-0.456635534833191
7.09451910313071e-07,0.166306197986233
0.000298087886849686,-0.746796116587285
0.000165633425222579,0.167124770615967
5.15648571349535e-07,0.06542352658138
1.79160561158699e-07,0.204784414346292
3.60630227442906e-05,-0.241206454545951
3.1543350587248e-06,-1.01567064550968
1.27324592595506e-05,0.0251369991121425
1.41096986842573e-06,0.0463212682375343
3.47592052237536e-05,-0.498253967270827
4.69572067446539e-08,-0.0800483128557877
3.71983956743947e-08,0.0245493577532634
0.000133984038960355,0.149224273829491
6.42344114809222e-08,-0.109135832364589
0.000297159291422208,-0.48128225989843
4.97074688012081e-06,0.541835080895967
8.97525110883516e-06,-0.634998622918374
7.46336695383472e-08,-0.0251161793766732
3.94854237428339e-05,-0.820785065515592
0.000444018381886497,0.598583320549598
7.2003975527097e-05,1.1899406132518
6.97214747850821e-05,0.682280055866172
6.28939643540306e-07,0.0822872832047801
9.05126358545456e-07,-0.122477686405438
2.63282016321428e-08,0.188248831625012
4.25890784512751e-05,0.0243620961490807
0.000112788614914613,-0.0981075823079144
2.90445243581718e-05,-0.340719351879337
2.96144459321047e-08,-0.0837890907655436
0.000450444818250874,0.870177538541237
0.000164554848826149,-0.99852743429849
2.29436480679833e-07,0.0411228753073309
2.52057976109833e-07,-0.0374800504150194
0.000971226184839006,0.558136640533713
2.33887263969869e-06,0.235048710658342
7.48411952397219e-07,-0.0227508840544076
2.74763965478052e-05,-0.0575639922614911
0.00163505500373773,0.396545384130716
6.48993415460353e-06,-0.247781897016634
0.000228541879279144,0.205718821853467
0.00230920765172711,-0.294730295266631
6.20264828327004e-07,-0.0595089065625282
0.000965596727349194,0.414469714560906
3.0371697612191e-06,0.0413315167425122
1.49693758782762e-07,-0.0242339938912847
3.28776189735373e-06,-0.0449150901848348
2.22529865601526e-07,0.192555731892473
1.04601304356036e-08,0.0849960526406508
1.29022831056801e-08,-0.0138454475459438
0.000165652495693615,0.621434203625725
1.01851941844049e-05,-0.184072281700563
9.98748280595448e-06,0.265512269977734
0.000366288348777373,-0.183141964984721
2.49097648455488e-05,0.7687557925883
0.000136189218796618,0.792337077932645
0.000963329143019417,0.104232747051349
5.06405106741685e-05,-0.0301899222649456
8.4993899067431e-05,0.0641987513974925
1.22275403883458e-06,0.185576022395463
4.59255726270527e-05,-0.279118899453123
0.00420622235695778,1.3627205851491
3.73631852601689e-07,-0.307504655925434
0.000262776439425511,-0.865667945617466
5.25523251848938e-05,0.0997965469144292
6.72709927286434e-06,-0.238095816765196
4.89270609370109e-07,-0.0368536965184531
1.42997516419786e-07,0.16787250821884
0.00302930229673698,0.282264804696028
0.000110715729519402,0.345771386611422
5.34962903670971e-08,0.0437813588858613
1.2683609236881e-07,0.221246487346401
4.70739508943117e-06,-0.163352017790594
8.74901480461504e-07,0.0740344068650122
8.62859280954405e-07,0.272110434885051
0.000156218468057803,-0.139548116468585
4.78042718120707e-07,0.280387267328712
0.000339580342708875,-0.250689859609926
2.77590637970612e-05,0.531160472282504
7.63010868455258e-06,0.304426990719873
0.000173370288088701,-0.566137790387205
0.000150183280314115,-0.450268112762369
0.000398239741050171,1.23763756665179
8.87757753847104e-06,-0.244562295344711
9.69456975873821e-09,-0.0237079133078865
5.19756652339883e-07,0.0609915692605955
1.53317118650217e-08,0.0399903806295329
1.5154265517169e-08,-0.0988878788868484
1.89008284075414e-05,-0.593411003387017
4.59653636311778e-05,-0.167633713619183
0.000797406845049128,0.493575826970491
0.000784500900567172,-0.348685228413777
0.00062563340152049,-0.963147350800716
4.97802848098743e-07,-0.285170183275129
7.27839374304935e-08,0.0159682717282513
3.8177037065383e-05,-0.257578870473658
0.000621376675946181,0.409745517111869
7.93377080500433e-07,-0.028430037248127
3.36303744770686e-05,-0.283593010501205
0.000346569439116031,-0.114858785981588
2.87829163709487e-06,0.138969985755832
0.000549434508636709,0.747888291282842
2.54492379946851e-06,0.00537968086368169
2.40355460591518e-05,0.225022858311123
1.16451746672042e-07,-0.330611118667207
1.88854999338609e-05,0.352073478506556
1.04851088032599e-07,0.0111984986926296
9.13499948651583e-05,-0.579563149512553
0.00025897426217022,0.38968983766915
1.29444644777382e-06,0.308011917615831
2.07561407087112e-05,0.193720439225176
0.00169993872878416,-0.993761454220553
9.90722492639142e-07,0.0204830450690258
2.6999565628733e-08,-0.0698895046590815
0.000250164174078893,0.0416702684386572
2.45295909844773e-07,-0.0796722710036876
0.000895987259874817,0.292977275379185
2.09661171479192e-05,0.0756190274536526
2.2011722143011e-05,0.31494642453706
2.20885697039128e-07,-0.145648993072718
0.00020501683351934,-0.770689021198654
6.71477607964076e-06,-0.480486851621311
1.24465021142257e-08,0.0154119032359827
1.79081565627804e-07,0.0566479715811168
8.93382911875864e-06,0.0242725958379316
3.22261090872529e-08,0.0307891109592052
3.77720845538415e-08,0.0626988523209475
0.000168218448855377,0.403200086221425
1.29963017221485e-07,-0.0212913639034546
0.000364138064974968,-0.742984555089547
1.28685987070991e-06,0.130894855821016
4.71909890250673e-08,0.0180339137269315
1.49125531271383e-05,0.472369638853176
1.23599738551679e-05,0.014716889239975
4.73526357789098e-05,0.0146114026042008
0.000526206296715439,-0.187977883932597
0.000715142821156527,0.162298120877442
5.07010839356734e-05,0.477009195156996
3.56594927762826e-07,-0.941757878832345
1.83144957943347e-05,0.517656536197244
1.3074954845377e-05,0.426685447990301
1.14019402359463e-07,-0.00877415069343972
4.26200435964327e-08,0.0388003619058361
2.91283037200759e-08,-0.0150022295201592
1.55622286827527e-06,-0.185050330257078
2.09836907483516e-07,0.0456753254741779
1.42234207586214e-05,-0.187536178621625
3.695166872533e-08,-0.0381718379761841
3.72547497749355e-08,0.0603368826519896
9.84716404126991e-06,0.172469799819804
1.64175741232762e-08,-0.0199161247211682
0.000965486550099628,0.122636162177092
1.57566865839023e-07,0.716677391458525
5.52061957501987e-08,-0.0470767801646735
3.77399625750831e-06,0.210379902781088
1.46000704014171e-05,0.570056740982512
2.09505088315796e-05,-0.615761430492761
2.77459291521512e-05,-0.259432876082356
2.10725147729093e-06,-0.342813469075748
1.68207841195844e-05,-0.0565516665940096
0.000489405625475683,-0.418995894230874
4.69048551587953e-08,-0.0706601424682938
1.33577584106985e-06,0.158973395990508
0.000280611627007055,-0.403843880698627
0.000217788767357293,0.470084077868114
7.43768090388069e-06,0.196462904538161
1.66974878625258e-05,-0.0963259601890811
0.000194589964447718,-0.0540355548788362
3.88045057987422e-05,-0.137731581433886
8.05019816458973e-06,-0.269668168415134
4.64112261840246e-06,-0.282650599843154
5.32533959982515e-07,0.15471406736472
2.54728585636174e-06,-0.0578414851181808
0.00054321399112256,-0.218287524328271
2.71925716783064e-06,-0.0164215067173175
0.00014322124012475,-0.361598567752549
1.44395058445862e-08,-0.0507717024540849
3.23821536259595e-05,0.00933810016854927
5.10619154256103e-05,0.237639717812213
2.98763956714396e-05,0.456060012478969
3.2022936577763e-06,0.224604860618615
3.48017961984709e-08,-0.072652380740448
5.53140248815543e-05,-0.577837895414506
7.42897032504609e-08,0.00425899852570354
2.34909373545007e-08,0.0283389154664177
7.06610882782804e-07,-0.00514994815687284
1.00725895105346e-06,-0.135791156728272
5.37731165971659e-06,-0.251111597087089
0.000693844068500445,0.601924360702593
5.00825229422469e-08,-0.0532441071406456
3.35492641048299e-06,-0.0641379125742983
0.00197595784250919,-1.40819447325384
1.55936000695296e-06,-0.383912516545337
6.93521359545973e-07,0.140399045349179
1.49130705071626e-08,-0.11032669262323
2.36372186880826e-06,-0.636274565041367
3.4950198224342e-07,-0.732479419497798
0.000226255224412899,-0.407721932038631
0.000201073072425959,0.715214888165888
1.17023540678153e-07,-0.0741919223848663
1.21558401052415e-05,-0.326068070610454
1.34244138211394e-06,-0.845580480258808
2.57747472413889e-05,0.332394345144261
2.05033810281222e-06,0.0293439743229159
1.99233052773754e-06,-0.134813069949107
7.90047110101188e-05,-0.149780576276278
4.95564277877998e-07,-0.484477038695907
4.92832519258621e-08,-0.503767177260101
3.85622821948867e-06,1.22914643602429
1.88714177492585e-08,-0.0419994858369784
0.000855832793536191,0.124139363604115
6.94766163598027e-05,-0.468975575912579
1.49601354872175e-05,-0.148902322860181
0.00155817752012877,-1.11457698858536
1.58137936599356e-05,0.196175358538533
0.00011984731019457,-0.924598963229966
0.000246897342351826,0.267527924551144
1.46889913173055e-06,-0.241897508033589
4.04717445984148e-06,0.0144681675302692
3.00963766894842e-05,1.06325159405474
0.000621634359733309,-0.664024386998833
0.00052707606883526,-0.241501396208404
4.04848765400387e-05,0.045485369262217
2.49495362762448e-05,-0.675258805935888
0.000550213076037659,0.013949336062371
0.00217579191319227,-0.853615275976565
0.00144722763140611,0.220585060589617
1.10469489363063e-08,0.0363045208008347
1.31224793017849e-08,0.00936025083404707
2.07789415674628e-07,-0.00613192076636278
4.26733371480432e-07,-0.0431006898380913
1.56221170917535e-08,-0.00121422297968554
5.28224833413205e-05,0.305433649045352
1.08430354948918e-08,0.115840321813892
7.89928759543256e-08,0.12756343695357
6.26565282839582e-07,-0.0364975796938477
0.000311771489416303,0.572398428913184
7.88024939613838e-06,0.22603820700579
0.000103136717410133,-0.552365059428416
9.0037931782851e-08,0.0331088636972543
1.03472394002827e-05,-0.334035271568668
9.0235490215175e-07,-0.23583669587252
1.81917794615809e-07,0.0699252324737209
0.00181453986100574,-0.834044808007159
4.72566486458462e-07,-0.0858628715252979
0.000427682084129596,-0.382872857124098
2.15646595034187e-07,-0.745444328348556
4.46648984786902e-07,0.285163043457058
0.000133290258023828,0.359223637065251
0.000605038873456579,0.477698716759208
0.000447528924317903,-0.409527864705782
0.000906979341963467,-0.811496582628844
6.00488939172001e-07,-0.401645042350789
1.37219255848485e-05,0.0156507210111461
5.97294008720562e-08,0.034777486952408
1.44469426703103e-06,0.328823680568387
2.2645830577822e-08,-0.167645763125333
1.83160020211659e-08,-0.0426419272425164
0.000196017396233727,0.226424319418746
4.3121095606549e-08,0.0258057034820739
1.79051200093784e-07,-0.156859201690871
5.92966039512937e-05,-0.306622016733866
0.00152910216720702,0.522075234077804
1.14303795324141e-08,-0.0149517256842087
2.28782494113443e-06,0.00934234182858269
3.54895644076405e-05,0.0749535751208649
1.66413357138991e-08,0.06927157428616
7.76044644496869e-05,-0.0692327900854583
8.12473602084727e-06,-0.60173287464239
3.17977097724424e-06,0.273616749586479
2.89545654708082e-07,0.19504468265796
0.000426804984872654,0.75340957106435
2.18162874063372e-05,0.0191038546042629
2.15441436729141e-06,0.0787795518802216
4.94020439001952e-06,-0.236197500943383
8.20976758517111e-05,-1.1306478064052
1.05831329712461e-05,-0.676501651215507
1.55378928962465e-06,0.160596662786148
2.05489781782202e-07,-0.081321125788881
9.7095079143206e-08,-0.0371404255057299
5.76046632231144e-08,0.0347265095986709
0.000467252111543972,0.309224378561603
2.53900453287946e-08,-0.00106814985251686
0.00044399159391517,-0.44608945975177
7.43412722081404e-07,-0.163670473870143
1.99264417968836e-07,-0.0887753496881
9.88327854833394e-07,-0.221096165910087
1.95284591979759e-05,-0.320455785013894
0.000119308239242121,0.479052032121447
1.39886828518912e-08,0.0175143863343094
2.20800429322313e-05,-0.350473028621923
6.79699394974997e-08,-0.0347367567323861
1.52167331801108e-06,-0.0111362659904438
0.00129574955346852,0.023369706527709
5.10954545871125e-07,0.129188765989836
2.11039655668123e-05,0.748292547639423
1.85639679468246e-08,-0.109950018684091
0.000453554547403772,1.08000761210178
1.67944948422676e-05,-0.64744011776187
1.40176473834367e-06,0.00961329318028875
3.37427726814667e-07,0.116863115776797
0.000199713162669122,-1.04006440054104
7.25239657074813e-05,0.554413637939269
5.05922194427109e-08,-0.00901006990058234
7.2844690990003e-05,-0.219916681512017
0.000475822653858617,-0.651013164314284
1.10280384141091e-06,0.949218356171193
0.000140981444906014,1.02844051316077
2.73885482009682e-05,-0.084266351036154
5.74524434628408e-08,-0.0617004294616325
9.43321938464904e-08,0.00306127390418063
0.000721671610058536,0.698000021324956
4.3133679148742e-08,-0.00882370260712341
1.15446765339368e-06,0.328552389636054
0.0007509263728842,-0.301912775775114
9.57221973148398e-05,-0.44473516908804
2.95463559842957e-05,1.56845391574543
0.000255612719545694,-0.173497937951051
9.71270497102862e-07,-0.0453711664486887
1.13539951307563e-05,0.296315611680683
1.71047623871529e-07,-0.0314223304435094
0.00150427243715146,-0.419059583964733
3.90527470450387e-07,0.303364581563744
1.6874071180229e-05,0.492336488447226
6.62802910613817e-05,-0.608428817725897
2.65622541310929e-05,-0.273830635240697
6.34747408489888e-05,-0.383988607632361
7.40626828816699e-08,0.373890746738859
3.43139794511127e-08,0.0471033911512712
5.47943419805336e-08,-0.0467819000506201
9.01473134497151e-07,0.0384408746124375
9.13106330285833e-07,0.18464249563901
1.14320107941016e-07,0.0159830188291993
7.90494540465944e-06,0.160245941008536
6.56494283763344e-06,-0.114121849116984
4.16609932923836e-06,-0.035023347725961
2.44023925458368e-05,-0.613700714698623
1.31167630090126e-08,0.288261130915621
0.00230098701485948,-0.0712364583308647
6.224480742968e-07,-0.325603504971006
0.000125093074017938,1.10804402245541
2.84393432689057e-06,0.218121027274809
1.0494852813159e-05,0.552405627641438
0.000148734880908182,-0.139457253052644
1.67448988601287e-05,0.507095671929214
9.3745525094717e-06,0.0141671575775882
0.000146578426253756,0.501249610384917
8.49404083411366e-06,-0.49358753007909
1.16205509223854e-06,0.185382347585552
3.8163566475013e-06,-0.0468813006395676
0.00110101723159381,-1.04155924029839
5.84917298434793e-07,0.174178842471742
0.000788689488677066,0.130641882425789
6.58707521466409e-05,0.388371721523421
6.67070715888148e-07,-0.097573796389462
0.000193520066507574,-0.315384539643558
6.34511432933779e-07,-0.48206065769523
2.05600960074048e-06,0.494360197279348
8.73470997185531e-05,-0.578581018619016
5.10224688669068e-07,0.0154907091651082
0.000473727681707941,-0.338440726739371
2.20550206671661e-07,0.183813194540084
9.91001388313367e-07,0.359482767795988
1.89919454527967e-08,0.00754377311040609
6.63903375084469e-07,-0.216239618418939
2.10599363509724e-05,-0.250875201754565
1.69828172021858e-05,0.253912759354242
5.67790428223598e-06,-0.036112119230469
1.5391519593705e-07,-0.0935566974872286
2.03153736715287e-08,-0.0262542571665848
2.69427713015603e-05,0.818334079137329
1.80691552709532e-06,-0.77862379936651
1.69424059194764e-08,0.000752302797404173
7.82154342834511e-08,0.0738709468443716
1.49800924528819e-07,0.309619819262223
1.04354896569483e-08,-0.0363764178877284
2.39540243780021e-05,-0.277908400314842
6.24541607639926e-05,-0.134473012520344
0.000262542792401349,-0.214727245312715
4.43106077550548e-05,-0.142464750969092
5.52888857464734e-07,0.110441710717504
0.000423469509228571,-0.895550883589302
0.000406762847320737,0.0208290479917019
1.34885743102609e-06,0.09900354569667
1.5082592406364e-06,-0.344771866321479
1.19426326705872e-08,-0.106550036962146
1.66182251430082e-06,-0.425376875284256
4.72192756537044e-08,-0.016398327281907
6.92775775287034e-07,-0.0943856662197039
1.12854993328379e-05,0.907270186013164
7.40597617167964e-06,-0.263125892612281
2.05784347436803e-05,-0.670666402530718
5.03811665702328e-08,-0.0529463595128839
8.19368454171165e-06,0.0554317154647696
1.6678517972458e-07,-0.125433961105593
7.63430428441919e-08,0.0132970326806266
1.30359407432201e-06,-0.266787891244362
3.63502927564998e-08,-0.0153208928627335
5.6399539073988e-05,-0.295912165613749
3.21430091475282e-07,-0.137697393806194
2.56859563234694e-08,-0.295934260394217
1.21401489455818e-06,-0.231835137215437
7.45907654250837e-06,-0.264392476679268
1.41858099036439e-07,-0.12857832015186
2.90524042691262e-06,-0.470002948062915
3.69869229197936e-08,-0.123319266753858
1.11444070505564e-05,-0.214374412427544
2.25984557005504e-06,0.241235038901054
6.50007997672956e-08,-0.0638349621587145
4.61722744106458e-07,-0.181692364930814
1.07131413669823e-06,-0.1038294269842
1.47747512432487e-05,-0.0233196149845485
5.70235159183493e-07,0.354489645348341
0.000518627264803501,0.738166441709155
5.74709851508575e-07,-0.0997735804232396
4.56390630157182e-08,0.0392522778849424
5.02344280997465e-05,-0.257714702978713
8.47903342367803e-07,0.187290459024873
0.00203821092445073,-0.797616707798422
0.000676439509324036,0.0254288136015074
1.62053291218497e-06,0.197512733476433
4.59215254360043e-05,-0.250770260791063
1.21920580410617e-06,0.396061105178045
4.65731149074348e-07,-0.201739814611482
1.42453476037772e-05,-0.593220657385502
6.23371121717025e-08,0.0114063357205313
0.000126447422723202,0.667967478215909
2.07657443967064e-06,-0.126445549083547
1.06176829305714e-07,0.0202914945447042
1.97382223366025e-08,-0.004354537241602
4.22289875538704e-08,-0.575990120530844
1.44676942012852e-06,0.191203580525826
0.00198031583443126,0.274202591801859
0.000894677128539911,1.00963232683131
3.40323928058543e-06,0.0853853760618787
1.22431731897833e-05,-0.062110003324918
0.000157212566546836,-1.1441667720647
3.84388097559915e-06,0.118522780518514
4.36601881921226e-06,-0.265454929125541
7.89272280416533e-05,0.352492161940418
3.00432359656906e-06,0.376884441796444
4.049393691715e-08,0.0232220244762279
0.000180957213314644,0.464841684402118
2.19691556284079e-05,-0.209774449468155
0.000460393883360783,0.864712733299736
0.000277084785070559,0.373283773330699
4.08108184275129e-05,-0.191669047618872
3.09566632138933e-08,0.0415232259252135
6.92162556070155e-08,0.570847816680108
6.44623576257694e-07,0.0183294357828986
3.61790902732095e-08,0.0361893241474473
1.98299196092407e-07,0.0562487050503122
1.76419581995476e-06,-0.0572640023570319
6.5559636267142e-08,0.0445559751357495
8.07960156596331e-07,-0.183334739410555
0.000260761312893373,-0.465931757488483
1.84549951731736e-06,0.309344240059104
1.78396699204672e-06,0.0102267120427877
4.3096220905788e-05,-0.325692789875489
1.93789748108742e-06,0.610570127546033
1.86712512856017e-05,-0.965220996087782
0.000156614419639218,0.479366942967342
4.74082484061342e-06,0.250193914039701
0.000108055769346602,0.0931829660046768
4.93906658231773e-05,-0.67764587135999
4.03126403802244e-08,0.0295272263429835
6.92803398893702e-08,0.0444089283187561
1.78127434804328e-06,-0.0260711960051249
1.65161597917734e-08,-0.015667640617811
1.31728890041098e-05,-0.168398780979922
0.000125122588336462,1.64882028294823
8.61476976093636e-05,0.0475512198531853
6.56917693198443e-05,0.197237908056589
4.07950268094352e-08,0.303398787653409
1.04881922554471e-07,0.0149157362366682
3.04805244865176e-08,-0.623409431061054
1.25796657252281e-05,0.1198961016571
1.09938553512736e-06,-0.443315319574799
7.90674703803522e-05,-0.56783651857652
5.03574700214777e-08,-0.049169579125254
5.31818458590316e-08,0.0960827681765434
5.52010372342896e-05,0.478976635713918
5.15809855742513e-05,-0.39893897312495
3.77208065918769e-08,-0.124702367645387
2.27333155004898e-06,0.0404268353552699
6.23111465443768e-07,-0.401970353526581
2.84382100571758e-07,0.181695529491308
0.000438875054679612,-0.240945926638533
8.46834060948205e-05,0.708044524059561
8.71259044432919e-05,-0.765028742110695
9.81802652013978e-08,0.0352075562799691
9.58280181185967e-07,-0.0530920658887493
3.31642622557657e-08,-0.0402098228029834
4.35779660611739e-08,-0.238628316558919
9.3982931965235e-06,-0.135086911816866
3.39055829197817e-06,-0.0364380026765071
1.18204931072868e-05,0.0294034345841902
0.000253715431911316,0.186577083254325
0.000540557129879704,-0.0235660086877918
2.06380159090792e-07,0.0434729592087443
0.000561607694482399,0.125318683448706
1.11229022751804e-05,-0.119280143430374
1.66317921427736e-07,0.15987021038711
0.000222429598144262,1.03370519061063
5.07162693940766e-07,0.0230166949077166
1.25303062063567e-07,0.241414611640809
5.44728689596673e-07,0.311551265591863
0.00106516070527847,0.954259511071369
0.000355923344420968,-0.260831595421408
6.00985166886815e-08,-0.187452580386921
9.84636429130905e-05,0.572109944917984
2.56627550631467e-06,0.00706767281449698
2.51244892021879e-06,-0.444976259287666
0.000221286989168554,-0.540115309876695
3.36680936478385e-07,-0.179746609756916
1.54715505849531e-07,-0.0157396023699947
0.000555584340091022,0.30591892087022
2.56164798215454e-06,-0.064205867176801
0.00126983684230147,1.0497527511823
4.29509514464015e-05,0.352065804946468
0.000136413442960334,-0.467868493364488
0.000374871594445029,-0.238841243030859
9.24404672727697e-07,0.185060930027217
2.04755616577232e-05,-0.564463859556614
1.645802046489e-06,0.302716553565056
0.000684048657912341,0.40792712375859
0.000129773202952389,-1.0871876456985
5.28589918779926e-07,-0.00672079991525118
1.02423724281463e-05,0.234502244801911
6.65949446060143e-08,-0.1032405110667
1.7081032607836e-07,-0.0461886058188328
1.38555604769318e-06,-0.090981668267334
0.0016493440433853,0.289212403320904
0.000434138594825418,-0.718936031066653
2.56432951930266e-05,0.428801233177284
2.33335068928548e-07,-0.000114199953857813
1.11871333292043e-06,0.00242690221983042
2.19028446097152e-05,-0.199612423082105
2.90917922506252e-05,0.107215557566038
0.000501541067382997,-0.468219085220737
2.65211316812496e-06,0.121907139412991
7.20072888964731e-05,-0.37371367757002
1.1648203342831e-06,-0.119804190365014
2.65425178970233e-06,-1.22072983905722
2.81013329562545e-07,-0.105775424863019
7.4133302789216e-06,0.148034770156655
1.68303475966006e-05,-0.231101939218756
2.98970621568825e-06,0.302220510897583
1.16881697470997e-05,-0.121149572018861
2.98228531675899e-06,-0.407212206629715
7.88479745198771e-05,0.0181526689778943
4.77644739004785e-05,-0.403632284583758
9.57232183537131e-07,0.113170524814457
5.86950661875176e-08,-0.0503775109287817
2.46178607904038e-06,-0.316141651676298
0.000813803511307769,-0.109222262105787
1.46492937012123e-08,0.0764743277730399
8.71262148404103e-07,0.197624349321854
9.23812317658785e-06,-0.51910084082242
5.0319091207588e-08,-0.0581000605127571
2.39022101071252e-06,0.279968925886992
0.000818525776553222,-0.383536107974783
1.86047090274894e-05,0.254315529865739
0.00020031318929365,0.0214170827179383
1.96309959627442e-07,-0.0165323299914941
0.000430146638591209,-0.361959353164593
2.25492677395819e-05,0.2145514075957
6.30828567108588e-07,-0.0425200211769536
8.75225854617846e-08,-0.0478459517876205
4.34502782671313e-05,0.114134464043351
3.34816088873583e-06,0.684506071002797
0.000882630808013607,-1.26757680523911
2.32942268551456e-06,-0.278118976819484
6.67945942742021e-07,0.302363000408274
1.52357139071764e-05,0.619193161461345
5.26938530584497e-07,-0.862374420981745
2.34829883190596e-07,-0.0556092266259836
1.58996037816828e-05,0.350396001703834
2.32756697297518e-06,-0.259970424576452
2.02453036042325e-06,-0.017613664954548
4.17852098319131e-08,0.0505834267909991
8.80045262913355e-07,-0.0951392811217806
8.47238840422064e-05,0.683700195168733
1.04656944167843e-06,0.176793125030182
4.1437102201692e-06,0.360136049944981
0.000298041280936097,0.376466626711952
0.00264664600447868,0.798929564700888
7.38822751206339e-07,-0.130774936314721
1.69754538846022e-06,-0.0368842856910787
1.13085993764639e-08,0.886930915380166
3.81590563634204e-05,0.136928609706435
4.28077007927875e-06,-0.00164924481029695
0.000355335381947774,-0.128163373905245
3.43084091542037e-07,-0.151425070801721
0.000526359812050144,0.297173950331596
0.00024191622015307,0.806164865806531
2.67826920356246e-08,0.00830417980071023
7.89743521831785e-08,-0.0867086001390836
6.15732425135509e-06,-0.352110627307457
0.000253553327771056,0.501006877451629
0.000477530582183196,-0.794935485333003
1.68094777521466e-05,-0.0408003696894106
2.38702215302288e-08,-0.105946793432838
0.000319579039541696,-0.508271211983964
9.21622572162946e-05,-0.0816540610212081
1.94272504970905e-08,-0.00591528008660364
7.83492261502554e-05,0.214242439238873
1.07698428222616e-06,0.153563684460727
3.49880521059306e-07,0.0404688170169756
1.55130840152639e-08,-0.00855491265084594
9.4364307282664e-06,-0.484042936585807
0.000841288040154776,0.763696495043203
1.86677404584838e-05,0.239751069833749
4.54920064483014e-08,-0.0621469080457982
4.54582747019031e-05,-0.208266804205938
0.000216532778376406,0.608407850017074
1.97809515393187e-06,0.421965861196304
1.83335799598179e-08,-0.03826356115986
0.000661977675270939,-0.693382962145299
0.000669839085780438,1.46987547259618
1.00769689483105e-05,0.0910638425109314
1.51384348308692e-07,-0.019847341894167
3.74212145494208e-07,-0.0867538055159926
2.25551162271185e-06,0.268905564390942
2.30865240786386e-07,-1.03376684952742
0.000551859944664296,-1.45490624609692
6.62618123996838e-07,-0.0201213430314616
0.000141704438131999,-0.230267700318622
1.82857252946677e-08,-0.0428213564372453
0.000143767132779566,0.290173498259979
1.17651504943759e-05,0.00951503551991153
1.04927071363851e-05,-0.284490557290659
1.02107626590035e-06,0.235950417758008
3.22079804025783e-06,-0.10547127317139
2.67761756120952e-06,0.328466590606797
1.25673583695861e-05,-0.420273370098222
7.29096638562383e-08,-0.0250633089729274
2.23444364916537e-05,0.603971917566036
0.000101160987160774,0.545555222266505
1.7075933415893e-06,0.122059534447227
2.3422573857628e-07,-0.0632250850513783
1.86198055470766e-05,0.261210640616411
2.36240246772336e-08,-0.00547244951708015
2.700926277684e-06,-0.579481376466736
3.59846232180238e-05,-0.193100703194862
8.69171288957569e-07,-0.0649092603673456
8.84070432738534e-08,0.114519853001597
3.29979961294492e-08,0.0840339044523598
7.61890723143949e-06,-0.566474919008507
0.0012835053423304,0.301485256822755
0.000117906499195744,-0.211174842149547
3.52938118150481e-07,-0.0299635934953047
9.4539056249487e-06,0.316875089347591
0.000685233414568753,-0.340415305586477
1.39421038583865e-07,-0.209225572197886
1.09542757203252e-08,0.0723327880908877
1.29971065336545e-06,-0.323034954528676
8.59391341229041e-06,-0.0618661075164896
2.97291401971506e-07,-0.357441274608552
7.56457177648201e-06,-0.537217891591228
3.63963725103981e-08,-0.0130545888109131
3.51042785796154e-08,-0.103279817677587
9.00196655616052e-07,-0.128669170198786
1.84603931175968e-05,0.153097157574014
4.22354156458065e-05,0.263826770747288
0.000309606120765608,0.211218290150306
5.89517091094896e-06,-0.152480992369467
9.01122632513501e-06,-0.394663859995738
7.3772281243376e-07,-0.136543521181792
1.34428923348436e-06,-0.392062350474552
5.59196887368188e-06,0.0446462039691013
0.000838638075948125,0.566756597538341
1.91356480271502e-06,-0.187157781734733
0.000718162326300634,0.604177160215577
0.000377600240315458,0.0692657285887622
4.66882597690133e-08,0.0737020204498584
5.80358189437354e-05,0.616859228068796
1.3123327226703e-06,0.401603566827267
1.09158770038989e-06,-0.118001517827717
0.000388180035745197,0.421890156664806
3.00023887870674e-05,-0.147243680555283
4.60277155644031e-08,-0.0119043933659781
2.5803166460686e-05,0.69008969292143
5.67012827031465e-08,0.353880323322517
1.89057536445585e-08,0.0169943385253953
6.92916172272156e-07,0.152467471227587
1.79361510220991e-05,-0.46296749743734
4.60232514472802e-05,-0.474410180166727
5.70272341967612e-06,0.098940606028227
2.10726195432792e-05,0.588885541569504
1.80073005176064e-07,-0.317181860373076
0.000342410049782309,-0.598774451630616
1.08954426585097e-06,-0.168306371520132
1.7773855085078e-05,-0.554715191229101
1.7051701840016e-06,0.177018241879494
1.69997359556591e-08,-0.133260061097235
1.50678819127657e-05,0.00107982408277014
3.6423282145378e-07,-0.176275936731392
3.20991650232968e-08,0.00316326660766937
0.00027068989347719,0.0763024428536558
0.00041205948223542,-0.776352644322953
2.31223746454816e-06,0.0639253640253205
2.07402610877327e-06,-0.735982062014939
8.99651235413872e-08,-0.132356428604729
3.99809561746431e-08,-0.0163470845825022
1.07401907559099e-06,-0.160935192251063
1.30694247125075e-05,-0.36719661114621
6.69141327947078e-05,0.0315440414487739
2.19596831687163e-06,0.42758191150755
8.85057508833111e-07,0.271827255969738
1.17359604168355e-08,-0.0158912726126201
2.95024727000873e-05,1.03550243010747
4.37024205744556e-08,-0.148043372544991
5.23359047720675e-06,-0.216344221973962
4.64248026709028e-07,0.0453551377379191
2.56142436361068e-05,-0.144911480907557
5.70304456109957e-06,0.276724286519647
5.19737652193824e-08,0.0274947928151345
3.92329639325637e-08,-0.0376233901186839
2.41899755941124e-06,0.0013735779810502
8.53323020110428e-07,-0.0101786746042523
7.8986872790438e-07,-0.198535297186699
4.91269396705655e-08,0.123177064766121
8.87807024493039e-07,0.123899119242983
2.90948574381061e-07,-0.225647725776915
9.95825949910826e-05,-0.553272835933667
7.12445864183011e-07,0.750556088710501
5.35398023211642e-07,-0.0783496380406737
0.00201155903834881,-0.295842521447835
1.74191863676071e-08,0.033433552182515
0.000236855121650227,-0.684085604524277
5.04022716107332e-07,-0.31418657733113
5.46691258183454e-08,-0.0527951091464632
1.6400079912166e-06,-0.147186975966356
3.09909383489493e-05,0.17284837771043
0.000170557444302474,-0.425824601566781
0.000353852602299623,-0.136799981216189
9.94039149091285e-06,0.346162866518467
0.00149548566029779,-0.648185405473605
2.45985434352375e-07,-0.0268432085820033
3.3072633806938e-07,0.0256192983097385
0.000231268234725576,-0.691667558592313
3.1406832446445e-06,-0.0395638841394583
5.83003397381617e-08,0.0106530178397756
7.01889256335089e-08,0.0443566164571874
1.08278576095072e-06,-0.0319102463540105
2.31487481007307e-05,0.142475767725183
5.06412588873306e-07,0.0356083764940605
0.00110580014721951,0.113397678515999
0.000768811068251002,-1.04115385712482
1.19228864487948e-06,-0.139803484470889
0.000391931041248333,0.188557611160415
0.00112976617367654,-0.550636067353713
5.52630723693183e-06,0.112173443847763
1.48486056238271e-07,0.0338938469181637
3.17177974345e-06,0.155566110686422
7.35759839868949e-08,-0.678115128123217
4.25677213029857e-06,-0.131799991321875
4.98541370601461e-08,-0.0995163470995378
3.45031344873032e-07,0.190292379566425
0.000576079540304091,0.665027615980922
3.31773881288413e-08,0.00347751679757604
6.32724321261038e-07,0.0748780670502279
8.31025778515955e-06,0.432235794302728
1.2722267528323e-05,0.0238947927084763
4.73266088767688e-07,-0.0877807986483815
1.17986661889895e-08,0.0569143895965281
0.00106392262008542,-0.544987475331535
1.07811407500941e-08,-0.0282023678591046
1.31824336443451e-07,-0.077336860856985
4.82527572871204e-06,0.166259843103198
6.76352926021178e-05,0.74661187653333
2.47950429716936e-05,0.343232825798681
0.000388633290468122,-0.144304885702472
6.9184957062482e-07,0.0477784135853785
9.9047416507805e-07,-0.339688786189574
0.00239448141611852,-0.588711712031363
2.02529804120544e-05,0.459622452691329
0.00048790626632789,0.676361954173785
1.52146668151563e-06,-0.169097203876186
0.00129809804393373,0.107503385588225
3.67267843345608e-07,0.0836076598599967
1.28074768101383e-06,-0.150847686003622
5.63467223337968e-08,0.0352330812441647
1.17563416909053e-06,-0.0557851617712891
5.85201371933365e-06,-0.000278141834525087
8.36754609947521e-08,0.0223649449599121
1.74976559905071e-07,-0.0399114586471693
2.71882747846749e-08,-0.0581222336738511
0.00034261623335158,-0.294915048945418
0.000998365503341534,0.805989511182064
2.47650765133151e-08,-0.0221991169734592
0.000288390389344639,-0.473404518787812
3.73637182249396e-07,0.808920294200505
1.7720779533603e-05,0.121785849493509
0.000502194712534926,0.291709265283908
1.52769912099061e-05,0.245636179139335
0.00127375486380286,-0.539992951301798
1.90906666638358e-06,0.170718882381888
7.30047228978768e-06,-0.120312000185035
8.59547261023288e-06,0.166434947332377
7.99724729301852e-05,-0.102126163541091
6.21292328677179e-05,0.168508915589387
8.52567546776896e-05,0.786616512989426
4.48719650936174e-06,0.503667597704603
0.000121156897762647,-0.909612563530373
6.45814182257853e-06,-0.120488351654207
1.33812279761049e-06,0.122337174668662
0.000772955904597986,-1.01622349656056
4.12342391964766e-07,0.0535560545469652
1.68323715684757e-07,0.368019532347354
0.00387283940534856,1.20847161838816
6.69563427468868e-05,1.28337659543256
2.07572989539746e-05,-0.0411012414141136
2.9182892429141e-06,-0.360566972266643
0.000456372338604486,-0.866384657504804
8.26279923399053e-05,-0.195306325413924
5.1432266715267e-08,-0.0110899137404684
0.000903142909082012,0.0124251005576412
2.36751577983075e-08,-0.284550592317729
2.69182657901257e-05,-0.699477047951784
1.17407392756521e-07,0.224585553927173
4.74789381639946e-06,-0.0676171553677618
0.000105243142064309,0.108541659495657
2.26102808566492e-06,-0.116733788660013
1.73987390509782e-07,0.157932450851976
1.75021504932382e-05,0.581024734290183
0.000929908415686748,-0.534530093862152
1.05368450719682e-05,-0.410217198887133
0.00029977220329317,0.779570163942644
4.98361908898069e-05,-0.0941032465880606
3.70273306441206e-05,-0.0523721777271139
3.21274873634762e-06,-0.102008588858205
4.60561485654133e-05,-0.644064739102296
0.000478438402793489,-0.346170290523604
2.3513188646653e-06,0.165028631693412
4.22848186991842e-08,0.0960264339984641
8.75151888754745e-07,0.315262363905859
2.78124258279107e-08,0.0522875261922639
0.00023598518243954,0.551021466014044
4.54362427588497e-07,0.193149626380312
0.000728377678445161,-0.183469608633501
2.47301135760075e-05,0.917858187090258
2.42810167986297e-08,-0.555537810672474
2.53232960315757e-05,-0.502827979240069
0.000212905383075164,0.397791702553165
1.97410013355876e-06,0.712423224138415
0.000220595180458378,0.254746315339614
0.000106487379296684,0.400295864762423
2.10354478442365e-07,0.00704484906619273
4.00827245388121e-05,0.0419673991818595
0.000215722837283683,0.478503849276026
4.35660946645491e-07,-0.417199334389308
3.00395963560935e-06,1.00804720369502
6.89046707747096e-08,-0.321554458324088
0.00111118770235406,-0.308293720413845
9.63793820879088e-07,-0.00519949504889976
1.54999086859448e-05,-0.0785522611017102
0.000102222513710791,0.572090934178342
1.97617920397934e-06,0.0160063012085735
5.75838349037313e-07,-0.0987400422284359
3.41891830821023e-07,0.667727335815799
0.000145671996367406,-0.471320176506034
1.83097947317708e-05,0.136414603436986
8.29528016865799e-06,-0.267173018195374
9.04331744552129e-05,-0.081591265789059
7.79429408086114e-06,-0.138892539407171
0.00178468826876093,-0.579884798851415
0.000145191890979926,0.134274146687345
2.22657189255172e-06,-0.375316219641873
1.14951317707769e-07,-0.0737798677925814
1.00360963799497e-07,-0.114526219148391
2.21297055600858e-05,-0.200834479084692
3.39765139188828e-06,0.0268281255062436
1.34959962942336e-08,-0.00337749672666044
0.000243516193397764,0.385304370322116
6.43800906161282e-05,0.772538017373687
1.79718174292328e-06,-0.00968644090672535
4.72859587920507e-08,0.00846627032998942
0.0011730574867688,0.907188304487338
1.53971660081723e-05,0.445974906899226
1.11032771507901e-06,0.689325069030024
4.66041278154534e-06,-0.932490741297269
1.53749890245295e-05,-0.188419733909045
1.58342900439364e-07,0.0438208132689298
2.95456892410907e-06,-0.167471766640023
9.7320885307568e-07,-0.090369341650832
1.13687082420507e-05,-0.617893468582533
4.44527131805821e-08,-0.0169593444023112
1.05257477234261e-07,0.0395795412934639
4.57820477728199e-06,0.265787244646717
6.57293981340018e-05,0.348858501291589
1.40518339117025e-08,-0.0129980826003459
1.52627987984998e-06,0.148798840723619
1.4476839841379e-06,-0.232078416750461
1.65928584034476e-06,0.413052953417505
0.000698542304499104,-0.980419816452173
9.72053417127838e-07,0.0140786528735546
2.77321983512937e-08,-0.0818715793297065
0.000272104550483572,0.549436833329628
1.70153590531932e-05,-0.349477616312047
2.26188387810678e-07,-0.00463604984285838
0.000345836679011509,0.880855737944864
5.93155308634671e-08,-0.0387755156547122
7.69163989811578e-08,-0.00905355763914828
0.00018186060108244,-0.472437325540613
0.00143994244532127,0.141688102323313
5.14330612507637e-07,0.0792962255101224
2.14810805039018e-06,-0.338391573836043
2.65116825756516e-08,-0.0074169272726605
0.000936192667417045,-0.00662540120986601
5.8983096584684e-08,0.303437971600398
4.5013617659065e-06,-0.750137535147073
5.75269816969303e-05,-0.234372749388324
5.72804465559447e-06,0.0198656450003747
0.000475568587263534,0.301484591427769
3.00846533739736e-07,0.0388680640249371
3.39539081454822e-07,0.172463238587247
1.45981882153314e-05,0.512886117606255
0.000153307588194149,-0.513564759631205
7.1434956485844e-06,-0.405111467314432
7.10381245283696e-05,0.277354475159074
0.00072089782992974,0.379475578235059
2.50668746984301e-05,0.530288403780285
0.000542389955930734,0.478134423151135
6.12849341455992e-07,-1.06636249030312
5.41694391064501e-06,0.360530021581815
0.000260937698392772,-0.398360543455552
1.96101712137688e-08,-0.115386627373789
1.4318683442131e-05,0.386619016890085
4.33357649218202e-08,-0.0150349710456661
4.30062856105956e-07,-0.37106023566358
6.09382184575236e-05,-0.191636752712693
4.12549795286141e-05,0.616930269233138
6.6703475441595e-05,-0.0297936229425056
2.63182527013999e-05,-0.0376527968846739
3.33851226713939e-07,0.272626866955945
3.72887122207694e-08,0.0018222721960654
1.41679983385604e-07,0.0324544958823656
4.50060636721864e-08,-0.0791470112319873
1.22059130837151e-05,-0.615286252911003
0.000823444357770505,-0.91094016785719
1.68269119943524e-07,0.0208140095073376
5.49237588465473e-05,-0.351579938518732
8.38814321023352e-07,-0.501006977018962
5.74571947710852e-07,0.344535870607918
3.22717800202935e-06,-0.0819542548731775
0.000317080148557085,-0.931226275391589
3.5416853684128e-08,-0.401160027465661
2.26991569758473e-08,-0.372781156163512
1.49832256795323e-07,0.100475472107854
1.54167671936539e-07,-0.00632216668361022
0.000206575563184428,-0.427508344235951
3.12345741920164e-06,0.014270928747166
8.00218815686769e-06,-0.710547222807286
5.25972485290352e-05,-0.900553675272699
9.7919147012414e-08,-0.2681428872828
0.00112378276130546,0.270703342722753
4.93604826365252e-06,0.236019116798208
1.407349612631e-07,-0.0803767320857031
0.000172491296972444,-0.477863978159157
0.00130607909165345,-0.310823297757654
5.58480466650199e-07,-0.937403049703123
0.000248839822902318,-1.01376612539528
0.000664099312113041,0.0965158560494875
1.0989174039295e-07,-0.0193730718393598
1.28013977473624e-05,0.0345868797076032
2.02548731574048e-07,-0.464530266052294
5.65819150447327e-08,0.0167027742912629
0.0004188890039547,0.575677832813059
2.17425283431722e-05,0.548443345139352
0.000187388091301093,-1.36252701734224
0.000250580392321947,-0.00830183520902945
2.62740551918399e-07,0.00536499034549906
7.92283864535974e-05,1.05386867117124
0.00014165165553247,0.573702796872957
0.00106990174164011,-1.10546037775828
2.78907407219022e-05,-0.0344016647595942
1.08916592415278e-07,-0.269655053029232
0.0001362995735216,0.0457667522731525
3.48771422756409e-08,0.0766992289355737
1.63665545388112e-06,0.0234653672225023
6.81193280398989e-08,0.81057074776713
1.80370276532944e-08,0.0343499199989187
5.43852066619484e-05,1.13531065713579
5.5681908711882e-05,0.122073432391619
7.28377192006171e-07,-0.127414136146075
3.60719250116269e-05,-0.218815089045519
6.79866424896981e-05,-0.758394657587934
9.45208032463378e-06,0.161144447438634
0.000810347573736333,1.56533118422619
0.000255578469174528,-0.799692740154987
0.000311130890243965,-1.04009657555898
3.58248204348415e-08,0.244765138268752
5.20532494627894e-07,-0.0472335427670552
2.56837614860218e-06,-0.451151819437972
0.00174345410099787,0.349555148451588
1.29887954085525e-08,0.0351135775524397
2.48701506657439e-05,-0.105268355660976
9.01694262769627e-07,-0.521053238818065
1.40928626863749e-07,0.0387961326878995
6.11262945230718e-06,-0.410926331179461
4.64188333519262e-07,-0.150235325136977
5.89539854969458e-06,-0.0511549141217797
8.16031882842594e-05,0.10890017805748
4.9394521716568e-07,0.116472395433535
0.000638806292162131,0.00305191881482287
1.75148836567991e-08,0.0239571761443988
5.833823503907e-05,0.118572720029234
0.000403644789772233,0.57510945740705
2.33919334942109e-07,-0.0379099654259476
1.43857485882423e-07,0.207060838182409
3.9916626872301e-08,-0.238373853473424
0.000131278423264134,1.42655053578604
6.52422138678677e-08,-0.137052472664784
4.80102810484786e-07,0.575660992182897
2.09510412394953e-07,-0.195367673558401
1.74977032968179e-05,0.379042882290711
2.45142287822337e-06,8.51660051643779e-05
8.3544488785362e-06,0.887880881950972
6.33167276739013e-06,0.119700842020463
3.68608659134541e-07,-0.410229798356372
2.31969027389423e-07,0.0527062198375068
0.000748310548000473,-0.352574058745118
1.41605385591769e-07,-0.133794396138438
1.04687918286064e-06,-0.0384870612750636
3.02522999749551e-07,-0.604900291012755
7.91893053369162e-06,-0.000750967816182082
5.60052009094199e-05,0.536982523075467
6.91114827413237e-06,0.0251219728814356
1.2574199376438e-07,-0.5836408779174
0.000110857084399187,0.138372491667012
0.000247104674157569,-0.494226057928239
0.000438966163946615,0.883791293319766
0.000155197093904955,1.08742401625379
8.96699769537522e-06,-0.58126055378739
4.06409828218524e-05,0.747398105262627
6.55871938931693e-07,0.0689994109300919
3.04949166696962e-06,-0.020924622806488
0.000833742346476381,-0.0609035430807265
2.966500762703e-05,-1.19454517100167
2.88180870989323e-05,0.242587995184277
3.28859093027165e-08,-0.00650992049164322
0.00233669688392754,0.684949906265273
0.000134643764280671,-0.336452254557002
0.000165054707986882,0.303505468320496
1.60025397497234e-07,-0.0347975093572631
0.000252805722245184,0.777066895802195
0.000100915561133209,0.560216773740204
0.000167123007826904,0.0450255750879629
6.11835801538902e-08,0.0196263356401555
3.70073930303189e-06,0.0110208424253977
2.33735089754614e-08,-0.00109583732775354
1.26744482364929e-06,-0.2072032064043
4.88427955082549e-05,0.0287225429232183
2.8654975593995e-06,-0.26686982853808
4.02939385539415e-05,-0.277222519159137
9.88469239227541e-09,-0.0527522657307688
6.25683740177363e-07,-0.0919266588397456
1.13315302455858e-07,0.205764911240592
2.82259542730827e-07,0.238050049125704
9.01800030862884e-07,0.182601904720046
0.000169192435898547,-0.32528153834085
0.000279074846562452,0.246931627979702
5.3090687981252e-08,0.037525002417259
0.000450767683498901,0.390538222642598
2.21791267874372e-06,0.381769124978545
1.10280033942167e-07,-0.0719683612137457
1.52229659846896e-06,0.258333165591229
4.80601248757361e-08,0.0348511966995121
1.19488501276688e-05,-0.446455589204831
8.66116163248709e-06,0.77504411159663
3.05980922655925e-05,-0.111722629373652
2.45630423487553e-06,-0.210950898157573
5.44291726239168e-07,-0.268836127508426
5.58665125277766e-05,0.493389287445918
1.09190619947268e-05,0.369673392848353
9.49784761166978e-07,-0.0551900384545015
3.03613333143401e-07,-0.0203604555437543
0.000986375311577479,-0.0331647776808191
8.17023845423842e-07,0.00571953524384139
1.7527389235628e-06,-0.0534050689125106
6.97956445941165e-05,0.554768390233055
0.000797980781186792,0.959087045915095
2.00528603788341e-07,0.238790305987886
8.01359961818786e-07,-0.205968976729244
0.000165248989333957,-1.01536485971695
5.27407894412387e-06,0.195961235654323
5.15978134955654e-06,0.27280243752184
5.11704445620253e-05,0.00780413176354509
4.01018849744528e-05,0.632842330124571
0.000505801539461975,-0.82533005526265
6.26782810121177e-05,-0.130503459158373
0.0002060477117896,-0.0781743239052238
8.21183715886561e-07,-0.113047690277154
1.36453998975195e-05,-0.256211631473053
1.58989341892673e-07,0.104670580058893
5.29304484520329e-05,-0.453616054637641
2.05543400907338e-05,0.581213022227298
7.47148227743007e-08,-0.0631949672320322
4.52826169575894e-07,0.970499477236843
9.95186296233847e-08,-0.0144209282168495
1.29876161956136e-05,-0.598937199910351
4.65106133317155e-07,-0.139181699136063
2.96990321759216e-07,-0.0693480082820588
1.02951200715666e-07,-0.0464848393610575
0.000387661029462628,0.676843008519985
7.54295614908963e-06,-0.181188009918973
0.000285723077345899,1.08696522450102
5.5259989306683e-05,0.559926425467662
0.00018107079330891,-0.0863623880486151
0.000313413657412751,0.224855510428068
1.00529064878352e-07,-0.156296975828144
2.66883313204351e-07,0.0241411925436412
2.28160273346962e-07,0.0892077792707347
1.08521541510212e-08,-0.0961508804824961
6.85686676582419e-07,-0.0258767279415133
5.73386436827819e-07,-0.210306826852629
6.52153291316145e-05,0.0898679085709577
0.000218445026566325,1.3486850735911
4.91694446757408e-07,-0.180973703662804
2.4802117826429e-05,-0.0535608455436537
5.80652758034008e-05,-0.761455443966147
8.13642590787082e-08,-0.00579218384509757
5.45401656253559e-07,0.0725457283392791
1.32141325192506e-05,-0.100687337843929
1.12223646645609e-07,0.0312246247354539
0.00118950800038646,-0.388067074770792
0.000103425374499722,-0.363716130127289
2.1040016128147e-05,-0.30560293897522
1.52941552336229e-05,1.03977381620989
2.48174965147622e-08,-0.0456894326372913
5.89413390932845e-05,-0.677189057457539
3.00106530649686e-07,-0.0325232705020647
7.33129590242317e-07,-0.0325657699138988
1.34451816987771e-08,-0.231710074534395
1.55665903055529e-05,0.632207121356267
7.37830017517618e-06,-0.38759727789935
0.000154051655017795,-0.178166377719409
9.79700921586462e-07,0.136624690610206
2.30608426282212e-05,-0.183037205228671
7.29617569610636e-05,0.1745657168931
0.000407505697840324,0.809513981354015
4.22181577816164e-08,0.0158430244172894
6.10641286357064e-05,-0.335805848156198
3.52130880679627e-06,-0.464942786752112
9.73800800735412e-06,0.32295824490188
1.64857498996719e-07,-0.0185023125813528
5.00537988743874e-07,0.261836649465061
3.50577944549286e-05,-0.227329006688355
0.000137430871464309,0.487919156498049
7.52745457326361e-07,0.0936234777045048
0.000255626196709288,-0.0601603865937351
2.37275677882827e-07,0.0714598165053238
0.000202575750302795,-0.78577655125951
1.39889889551757e-05,0.544321408329625
3.05995005682493e-08,-0.0336752895188728
5.87224076777834e-07,0.0339308050387104
2.26432465821038e-08,-0.0687957694047436
0.00117339191202308,0.220394650696942
1.19116869840705e-06,-0.647637715371888
2.07096366349447e-05,-0.241009278938448
9.7216303088429e-05,-0.248004664688057
1.2395875357197e-05,-0.178477166783321
1.10858876174355e-06,0.49574444676027
3.54895721479701e-07,0.182647468921324
0.000548576002151561,0.335511392412884
5.95935050513106e-07,-0.0557160797406344
0.000247446767765551,-0.236605733601597
4.49143615758549e-08,0.0477650151583253
2.44711801535145e-08,0.0186958041313491
2.03470229545029e-07,0.00764003096982477
2.39923881761375e-06,0.570735074883492
3.10177015773465e-06,0.083663191999022
4.74131818976742e-06,0.409295400194775
7.83439522106171e-06,-0.00765071917918305
2.71100814784403e-08,-0.371428098250309
1.16710261385842e-07,-0.0279731637835294
0.000320878409592669,-0.558379663001673
0.000423897114752583,0.660982118616559
2.68247008539957e-08,1.07133044717116
2.42751018891659e-07,-0.0129685472448013
6.20805965865345e-07,-0.0649298738099973
0.000497211540112261,0.082202370222922
7.25022210338076e-07,-0.0238381355808259
6.0427460340874e-05,0.75095116424602
2.50333209884995e-06,-0.11855065397305
0.000108977169885479,0.296293027212287
2.08680653934698e-07,-0.021236384500634
0.00119867231716825,0.189030236227927
2.38299365309906e-08,-0.0497182150147703
6.85947643038389e-08,-0.118424931270093
0.000150902209877545,0.504588159062771
4.62826449680784e-08,0.0215184689366883
3.15089583414981e-05,0.0928499161553259
1.2865920164233e-07,0.110729204488846
1.08885389376444e-05,0.544037912632313
0.000107644856101936,-0.095676267302364
4.01018541951389e-06,-0.00607866388603209
3.80902708116399e-07,0.0690237538186942
2.94770674496594e-06,0.220748715874274
0.000448842883414503,0.934101752194629
0.000178161354755752,0.458450430342794
1.14890550327624e-07,-0.10257174413487
9.20877513003099e-06,0.233101761949695
0.000287621292218814,-0.284545809520703
6.87181323373881e-07,-0.0157419018100548
0.000507382558920946,0.620686875165646
1.31761718417455e-07,0.0141771273207897
2.07590988062582e-06,-0.20182848515242
3.89403605888434e-05,0.118363619030971
6.62259513274585e-07,0.00677775257707879
2.96487249168858e-05,0.489974570268075
0.000185259023145404,0.0125575529147361
2.22565748318362e-05,0.323700959905792
2.20037791217043e-07,0.0332133646546349
0.000374007391701717,-0.368000782621819
2.16146036303574e-06,-0.0726055776770935
9.30041613051937e-08,0.300011015534755
3.03660766945258e-07,0.0152115441170878
8.88246727784204e-05,-1.23291386831265
2.18545048139706e-08,0.140637113565676
7.95228702500506e-07,-0.0872912066453436
1.68267782930419e-05,0.383170914607435
6.5347539609466e-07,-0.0248586058000749
4.84442050739411e-08,0.00272864508968237
2.91958991752231e-07,-0.169437006198673
1.14033082759313e-05,0.769094337561272
5.34891945332316e-07,-0.223637736762972
3.28159686555306e-06,-0.0793133221632924
2.68279202344931e-08,-0.00969576313377045
0.000386193882153925,-0.797635476113255
7.29699847411379e-06,0.0232119218119109
0.000375495641036598,-1.25827025686576
1.55377130224693e-06,-0.092844386730631
1.8647162645044e-07,0.0516837384039799
7.86145851447508e-06,0.300408009078324
8.17466680891973e-06,0.403198405799874
2.71303042947558e-06,-0.0851384488738127
2.11402843536402e-05,-0.491308613367269
2.9570934849908e-08,0.0520133123603033
0.000153127625277246,-0.147972474161731
1.50661570399089e-06,0.0236636500187421
3.19452345803228e-08,0.0379530757381153
8.22512753464609e-08,-0.0398756713722432
4.92048384899713e-08,0.0892195682211442
4.92423348814484e-08,0.0224302221204522
1.1873092385966e-07,-0.125952142734946
5.83579628998359e-07,-0.0190615277443984
5.91213732125413e-07,-0.0439589317737284
3.05999476954357e-08,0.0123225083620452
0.000495862945525732,0.849779506884659
0.000564780624588601,-1.09540661959077
8.23138399186442e-08,-0.130760971194211
1.2636446301399e-06,-0.110236432773763
3.90133161396315e-06,-0.0122209221377346
1.19263697098301e-05,0.15021557087637
4.13047977517052e-08,0.0380406537376645
2.02880485227172e-08,-0.346519249832109
2.67912170003061e-06,0.277582553614497
5.25734781718279e-08,-0.0236254073242722
0.0010869649666719,1.0561484480837
0.000151502926082091,-0.671575216726199
0.000292840037155837,0.277168099882403
3.68517671743894e-07,0.176430430344511
2.90647579679603e-08,0.0982194124904808
3.92427925719494e-08,0.0468633710585522
5.27260665704958e-08,0.0671181847840966
0.000131336447446518,0.120278571841013
3.88962364105257e-06,-0.117790425151764
0.000626175878386675,0.688827655847505
5.09488164927609e-08,0.33512639354977
4.28196993260446e-06,0.0339856555107482
3.28573290260142e-07,0.318181512825284
0.000105671222709512,-0.959202987108039
0.000502723245784228,0.621646285354156
1.57422659056858e-07,-0.0159344230954954
4.66284033212958e-07,-0.0243251202337381
8.81031378151002e-06,-0.382960149154045
3.09829342301375e-06,-0.379970756118233
1.69801668137298e-05,-0.543637046148696
0.00235533291133877,-0.445492957210978
0.0004199249520036,0.0682708291143099
3.38919651455889e-05,-0.163434437489311
5.51504415383039e-07,0.0707986849873256
0.000539506895198431,-0.0710380760233151
1.14882041440925e-06,0.328614926324182
0.000647744944687432,0.451342204909912
7.957695789656e-08,0.097493307762233
0.000864377486077531,0.000841277134825226
2.36229121846366e-06,0.0973532552829604
3.23120069350054e-06,0.221586672786668
8.17913762618305e-06,0.620541299576947
8.00356202600546e-06,-0.119941564915946
1.8749446315842e-06,0.189414707027673
0.00015606847448704,0.803638731811746
0.00130683562770062,0.607488728947479
9.5543909757851e-05,-0.00458977484796562
1.55939964938501e-08,0.126732780796726
1.5739440052507e-06,-0.189508528255471
1.96064932212751e-08,0.00449131081328355
0.000293871439327725,-0.11724606592109
0.00051271973247645,1.06058385188567
3.44469076000681e-08,0.00118976173200845
5.59783469858216e-05,0.772703775591706
1.13483087907705e-05,0.174600675772914
1.79112314374835e-06,0.855596793215245
4.64134009115172e-06,0.322843256346764
1.09885178487967e-05,-0.307572215798213
0.000910357338363022,-0.219018146230311
0.000170718389115517,-0.0525811220914477
1.05861016288509e-06,-0.136698227807886
1.1823389657041e-06,-0.328419517922237
0.000335571903298227,0.685097141649043
4.47715096650993e-07,-0.0710899390170148
6.6583429893078e-05,0.720945214527401
0.000527909684863452,-1.37317926990648
6.57439856678578e-05,-0.105708953635516
7.79989327000939e-05,-0.538681188366749
2.06549497288456e-05,-0.0661359669537633
9.97655628576561e-07,-0.204972042617999
0.00022052377443923,-0.124356696859978
1.09187867894231e-05,-0.591814191911707
0.00115093534167283,0.687465226891253
0.000898485622712379,-0.0336711959009477
5.3398397141466e-07,0.0942207678712792
8.78350290810315e-05,0.419051755578716
6.97315653713549e-07,0.089184977078376
2.46121388361417e-08,0.0122478956309096
0.00108505961760656,0.0681063629033867
7.3291143348037e-05,0.161823487300012
1.39581602858885e-06,0.144060703975371
0.0010310993534521,-0.441503180628811
2.2359197204435e-07,-0.0160959283751249
2.49104410990665e-05,0.310123336864415
0.000975425099918811,0.833061066974893
0.000139221533624877,0.0666772909086868
6.22165050679174e-08,-0.0237931431583237
0.000102341271598839,0.229022411463134
6.93755910775453e-05,0.226190492821538
6.6467183302719e-05,-0.854450466368611
5.12996597853447e-06,-0.0229053735193118
1.25703861333071e-05,0.0250353168091759
0.00101844995102434,-0.208589745068065
1.81244263477995e-07,0.162814850453488
1.34875291434802e-08,0.00636151622049519
0.000400547189016253,-0.573978040195484
2.97790689104922e-06,-0.227676978064832
2.02717806392582e-07,0.218159663092175
4.30434413161664e-07,0.0885180169243898
1.66067766855162e-05,0.60684646974252
3.04560250207558e-07,-0.270469731532212
0.000491306864726836,0.865205697528637
5.88185849845599e-07,0.269729817655298
8.77425538162748e-08,-0.0565985516030613
1.74423438654097e-06,-0.0457294655294793
8.06597967310817e-08,0.0720459473131789
3.4157296546111e-06,-0.306107173665923
5.05734983790628e-07,-0.143945113050626
1.88460969590607e-07,-0.0803717544320974
9.01656107888608e-08,0.13186222864592
1.14868323292725e-05,0.127535990339859
5.55784579616255e-07,0.106806499135585
0.00018632286407411,-0.101821275509568
2.88294427929114e-06,0.221189053725975
2.20038349665222e-05,0.462696470829538
1.06552646153125e-05,0.339990116662485
7.46685970439507e-06,-0.740859708511372
0.000120321747479908,-0.332625431246137
2.43774228743631e-06,-0.112965370502276
2.14515227912306e-06,-0.0528738448538813
1.32443124330856e-05,0.0212355418605174
6.52398342868065e-06,0.147129053090902
2.31222088263223e-07,0.0617097467230434
5.18864892063278e-08,0.0133860208922844
3.62888909413199e-08,-0.372932668104265
2.30026779815559e-05,-0.729498669212016
0.000250932232134663,0.248193641753343
5.52906178863589e-06,-0.0726914649418513
5.07725752215458e-05,0.210605773642859
9.77200161686549e-08,0.0167892551861331
0.000434002158414819,-0.408419616379564
3.19928654830199e-08,0.112751975325395
0.000889097430058789,0.370013983917274
0.000384118630581976,-0.778247547659068
3.47543470873241e-07,-0.0452333614409308
1.34967484151344e-05,0.287348234459512
6.39627041885794e-06,-0.20688452037769
2.0855274980484e-07,-0.0470455788948692
0.000257906246783758,0.0441451892248118
6.23655376566599e-06,0.148858948147089
2.1913131799213e-07,0.392957661200717
2.79827871664719e-06,0.279453719181836
1.22361223898684e-07,-0.0318293021616725
6.60720619010921e-05,-0.762569992281632
5.91529627188718e-05,-1.0281294533552
3.88924791396217e-06,0.114132846545298
1.6136597261617e-07,0.119946709109284
0.000483652714180995,0.239801527884006
2.34845853476728e-08,-0.0384725114065605
1.80435530584531e-07,0.0564299628716753
1.63301011674804e-07,-0.226764490293152
0.000723756648497841,0.62569858156304
0.00225077532509025,-0.409467031866814
4.63482644003756e-06,-0.237517534053106
0.000146489966130079,-0.20844137655203
1.1311903261621e-08,-0.241018763401675
0.000465136482240584,0.374309395285957
5.04087729670391e-05,-0.215922847777506
5.87879586087021e-08,0.0705235312499331
0.00016587255939228,-0.345080962282373
0.00123500943833104,0.257768197374241
0.00179389266812082,0.821845543931275
0.000652314533518974,-0.80779670002735
2.61459099745149e-05,-0.155583501534321
3.40227888111981e-08,0.106831002350511
1.75469685640312e-08,0.0621652200315785
7.71374918905438e-08,-0.00583459143089573
5.81068207487767e-07,0.157318340503267
7.42197227542211e-08,-0.0526201346094646
2.33224284485965e-05,0.030491008403188
6.53569679370573e-08,-0.0310471036175067
6.42119768531251e-05,-0.107716058074341
1.78687750893075e-06,-0.150709004956128
2.78978011242101e-05,-0.257775372843019
5.66944090555387e-07,0.30387831232962
1.57614478987549e-06,0.0678306368957484
1.07453165772602e-07,-0.00180110553745229
1.5151192677295e-07,0.0241593717840131
0.000529713772154346,-0.697300162800176
1.49785825082137e-07,-0.0291813641642066
5.57397249421103e-05,-0.105408304651339
0.00060227631614574,-0.152196261171431
1.48942403285727e-08,0.0522864690723994
7.54468807055698e-05,0.268855861193482
1.50114052917477e-08,-0.0426275181179126
2.89702287151838e-06,0.129834919932703
0.00142885573174067,-0.587642384091548
2.9774286455587e-08,0.0554440010040664
7.99607495191125e-07,0.132269277318681
9.51378962012554e-08,-0.0179799382251088
2.29781115034222e-08,-0.0567132710208025
0.000174702306838107,-0.00685569533128029
3.48744279852148e-07,-0.525394650294315
4.19571005389832e-06,-0.187712763628394
1.29662250931838e-06,-0.0088025855854993
3.37559559391981e-06,0.32209413236428
2.39637094588533e-06,0.083225849621604
7.32377591858117e-06,-0.021682176872347
3.42316738298479e-06,-0.159217742423876
2.23943776186276e-08,0.10641769545074
0.000224655743553963,-0.0944407541763816
1.28417190435439e-07,0.14972829232412
1.1719000163607e-06,0.14942149810021
1.93174194534523e-08,0.0996403340204886
9.25419546076583e-06,0.124022243416818
2.09788506120831e-05,0.314305479315311
4.08412107024713e-05,0.197706256159682
0.000366655538786105,-0.346573349525717
0.000685932028773727,0.341118833587624
9.73432887866308e-05,-0.295210830895041
1.48038033437819e-08,0.0158216609932556
0.000199401522099996,0.417928279052895
2.41592784668364e-05,-0.394413643469702
4.95447963737089e-08,0.145409665953353
0.000411597188938704,0.92714476597459
4.87965579253841e-06,-0.60655004557087
2.92954018697639e-06,-0.243223268887798
3.59670513056651e-07,-0.110129773038735
3.63138714422874e-06,-0.0643516057146973
4.07743744299086e-05,0.240609116123398
5.43869701761114e-06,0.0321838248139735
5.26656512003638e-08,-0.0370685617777122
8.64396195902255e-05,0.533005816042579
5.19231847792246e-08,-0.0601554001293117
0.000564332427384423,-0.369282724249546
2.72422253674144e-08,0.0201008005260778
9.82684390907198e-06,0.415430193252041
1.01089028530121e-05,-1.17163322870458
0.000597342322593531,-0.572695887719288
1.8491816986651e-06,-0.0778829820474708
4.20901476910182e-08,-0.0291112561571267
0.000488635352330248,-0.781569493038611
7.43132372504846e-07,0.0725663314941553
0.000625291326171763,0.0920652260086949
6.50851705588148e-07,0.549467830600993
5.06546537694594e-06,-0.273893438290537
1.74968955303637e-06,0.136106481198766
1.75284641705477e-08,-0.0110416322830278
2.17293082766483e-05,-0.230738374986871
1.49872617078387e-08,-0.0302304600220779
1.65063697521125e-05,0.540287938495297
3.82512642597474e-05,0.058433750801599
2.75687314106949e-07,-0.263449981478111
1.46049724337357e-07,-0.659096260374171
8.02843312157123e-05,0.163357493560975
6.2520098078459e-06,-0.197355714774649
0.000158390439007945,0.136138671699302
2.29723083443018e-05,-0.136336277152476
0.00164242259391767,0.295626539022735
1.28916468454779e-08,0.14686763602938
2.45744028344758e-08,-0.0332523149112381
1.1059030225215e-07,0.0279044568747093
0.000490764190130282,-0.544838545775227
0.000892007545379021,0.893161068986374
2.10326683224818e-06,-0.168289973900936
3.39975418458209e-05,-0.309055932789553
2.47167938192945e-07,-0.00883181061946259
5.4399444036777e-06,-0.0258565391497145
1.37403376826986e-07,0.0521031993288373
1.98907985068856e-05,-0.625417903799488
1.1427708411029e-07,0.0469415931666027
1.32979398303518e-08,0.00630010973363587
4.32930607040424e-08,0.0257948237265585
6.33632146092469e-08,-0.467340200812586
4.93429272115258e-07,0.231237588708359
5.38954630541635e-08,0.00579222380190096
1.32430589678543e-08,-0.0854736269430626
4.7905566278633e-07,0.106491916097944
7.06669725013668e-07,-0.123199859446366
0.000213889241717734,0.499854673585904
0.000678022196775518,-0.518824965209135
2.13834488707971e-06,-0.0422383627388398
0.000631460979454615,-1.1652192266929
1.35433607443316e-05,0.163214931348306
4.48575329352206e-07,-0.915389951371939
0.000272931845953192,-0.0021649000660313
4.75372443801213e-08,0.277961935199388
9.15790953408157e-08,-0.236684356168949
7.31238393043044e-06,-0.141575999336442
2.97929565200048e-08,0.0965740033970729
4.19175677251773e-07,0.0312732361300042
3.17463608999161e-05,-0.152272321726171
6.61214133863086e-06,-0.276235489094479
3.00747798846171e-07,-0.028557071922576
1.0235437035145e-05,-0.259776631660841
1.65735236289442e-08,0.139135111963206
0.000106989609381284,0.0076043896616265
1.27801700300595e-05,0.393040930557647
6.27628307596795e-06,0.428747744638658
9.07086356365077e-08,-0.502117912644563
5.12546288934074e-07,0.0480626783193757
6.73193141044774e-07,0.368867492058794
3.08863100528539e-07,-0.162541050526239
0.00101091938647082,-0.559967604835666
0.00182900520982966,0.0849464219669154
0.000308621676469838,0.370867166457327
4.67351087576092e-05,0.370451093419179
4.98083499706871e-05,-0.0359987285400518
1.24244205935468e-07,-0.129650574047078
1.52438169251321e-07,-0.0143270858048922
4.91480638768854e-06,0.164063605117947
2.02810035904471e-08,-0.0486319870099713
0.000373992726196305,0.250915448067166
9.52271953118336e-06,-0.174722191539627
3.31621175618712e-08,-0.0314336881731499
8.78368218907765e-05,-0.573967996627307
7.49052943203767e-08,0.0241936831807745
0.000782126199209078,0.155667390806121
0.000778204088180326,0.643162967958681
2.68760862756157e-07,-0.125136258346793
0.000677653180447266,-0.402017486308048
3.77451503374831e-07,-0.034710845671031
0.000158163039131232,0.24193139066948
7.64122155077423e-08,-0.118034246755792
0.000878927771477132,-0.62895209082635
7.11401995764721e-07,-0.242322224687568
4.63525720217744e-05,0.00217233785245893
0.00114866173652284,-0.384378164693046
0.000268056315140903,-1.18418122774416
1.13206358910245e-05,-0.0823996151455862
2.15188445672685e-06,0.0213508600751771
2.64225605289438e-05,-0.0679927288459629
0.000456140816921698,1.05776134668601
1.13484217961704e-07,0.0365468255436632
0.000451892684685887,-0.402720220826312
1.52064345593447e-08,0.0406166112765112
3.98027956472807e-05,-1.14873518509036
2.8588303823556e-08,0.0403903684760043
0.000269428152446963,0.013935583784223
8.09992851408774e-06,0.731069277162847
0.000446640468158484,0.0544046638652209
1.17429732219828e-05,0.121113558081831
9.69266519835154e-05,-0.371294646448555
6.95738413776271e-08,0.149530040370835
0.000519790098078936,0.0179165875523942
0.000128750500065789,-0.58681804704803
4.52301101670603e-05,-0.760578675936767
0.000757899799046294,-0.000843723930717499
0.000752818584791721,-0.376115363603815
2.30689415627607e-05,0.127245534122069
2.4120997524022e-06,-0.360984315997856
7.09441331926502e-05,-0.234506880972671
2.11895187983594e-08,0.00176428993137177
0.00074837578656393,-0.667229203762234
8.0650263373771e-08,-0.00283525639831823
1.11602224471557e-08,-0.0172414785863809
2.53532623292288e-05,-0.238153661871178
9.14784701723836e-07,0.0610608831736362
1.40824877631965e-06,0.0618500535701123
3.27741547256108e-05,0.0170183175068568
0.000670118676272541,0.69950022193009
9.90049820764802e-08,0.126592141532277
2.08117753609533e-06,-0.302735896874867
4.54550350769896e-06,-0.502280286082576
0.000230941829397623,-0.0386714002597306
1.32210897531187e-05,-0.198707331813589
7.13815261862214e-08,-0.00125799670287746
4.17485483882471e-08,0.0432353292667635
6.19262293945791e-08,0.0349697198439989
1.86546282199919e-07,-0.398945357148028
1.7605163182843e-08,0.0177145549001741
0.00130042971182021,0.843455209691864
1.88764149757873e-06,-0.0436549689289882
6.75323206877847e-05,0.68041184268669
0.000935763449241908,-0.651586239247453
2.07606512579589e-07,-0.00434341878168324
0.000121681368580847,-0.847893773165097
2.39932250108025e-07,-0.0488608406900238
1.66906819650285e-06,0.0857528035826558
8.05475525763513e-06,0.322577154374872
0.000105907458122874,0.487535836783247
5.35355940578048e-06,-0.931340458750017
5.13278450956089e-08,-0.0163844757547364
4.48289600493152e-07,0.174864780821368
9.62649093647456e-08,0.175938711496672
0.000380295558667505,-0.698958027130247
1.98785847940585e-07,0.158632116124458
0.000247720257831468,-0.646708940090769
6.28543235475595e-06,-0.0630545483653481
8.71508131752421e-06,-0.103512138363455
0.000147086694132354,0.744265571072125
9.97827545548307e-08,0.099344061491669
5.27019604741481e-07,-0.0509727039172372
2.85066057809302e-08,0.02728828352143
0.000116605189050426,0.315193763541724
2.3753044668608e-07,-0.86089145469244
0.00033971097995656,0.451633027336861
1.16577773815087e-07,-0.0465601594506082
0.000849598986601268,0.516436551424355
1.19917761065156e-07,0.460249518838096
2.39424117905936e-06,0.0583548569578294
6.26220771025695e-07,0.207170483715099
3.51457646492115e-05,-0.253224297443839
6.23029046295635e-07,0.148110475375703
2.58232367739511e-06,-0.0817319669584149
0.000276783037375608,0.328441840357935
7.72376350220319e-06,0.155731718560315
6.67255385870799e-06,0.0650233811842473
0.000151685949907138,-0.462655264214208
2.95963331000927e-05,-0.416227760943427
3.7379936262998e-06,-0.216184577877702
1.74673746010026e-08,-0.588006466175422
0.00132014413437054,-0.93213511021355
1.91631744894274e-06,0.0905678333805881
1.69747749899968e-08,0.0787709722828733
4.55124630089752e-06,0.0969143948220331
7.40501874993757e-08,-0.0184694054277529
1.47054394244497e-07,0.0789037668129099
0.000181801448791813,-0.032049000689173
9.0477341904331e-05,0.0804899009013972
3.48966136132459e-08,0.00366636579533585
1.20555813397759e-08,-0.0329916884041496
6.83289431175467e-07,-0.064629962107911
6.39392669957507e-06,-0.456449131035955
6.22409808861435e-08,-0.0638544848934427
5.26624407810501e-08,-0.0716351982752584
3.48416253710492e-06,0.159527076556959
2.28758734340221e-05,0.0867546339111052
0.000883630957002082,0.60021098338302
0.000592369432421019,0.0454950898859157
1.91764960927709e-07,0.0117349224680272
5.57144034708688e-05,1.07582672557437
0.000583115511764413,-0.878117533680803
0.000474725252400635,-1.4889495900288
2.59526772075281e-06,0.0957637103639863
0.000113456480884725,-0.0998788428033328
4.87361767808911e-06,-0.876160819912398
1.99691743001616e-05,0.516538905878116
4.39329908276475e-07,-0.496396159514201
7.09960164076375e-07,0.217068511877493
0.00140952095308227,-0.933728478339834
0.00173864708600723,0.0342404754852873
6.98301768845107e-08,0.0863745220978707
2.15875387237481e-07,0.171970390910694
0.000864133332046946,-0.428764757920102
2.40630258723338e-05,-0.59483570674405
5.28299450780923e-05,-0.484001415480309
0.000349966077890653,0.793669310739854
1.60112704376376e-07,0.0186913071205785
1.99336902778009e-07,-0.00658293389894728
0.000123341383728053,0.555999349312228
6.68241198317318e-08,-0.169302410747695
7.33574248523184e-07,-0.481920517566148
1.15252726962439e-06,0.0362138410369657
5.21240494191143e-05,0.0788288268617578
2.70761663428903e-08,0.071897232425058
1.24925269329954e-06,0.140341447786429
5.49736868162914e-07,-0.0948583598384336
0.000431744342318798,0.0635702561411951
3.03543141135199e-06,0.352542981005015
4.46029568966217e-07,0.172489918990865
2.57245205686989e-05,-0.589626854482029
7.42768600410437e-05,-1.20372621768098
5.89592897917987e-08,0.0203642481271073
0.000222972921781693,-0.17600674218797
0.000111692587738649,0.227640922441939
2.90537355621803e-05,0.142386747221624
2.01180594324602e-06,0.033224908633756
0.000252351625878236,0.0287695656203942
1.13423827143271e-07,-0.188658059701902
9.16252572813428e-08,-0.104632308311643
1.46443943797406e-08,-0.0284477260850093
0.000777868280647195,-0.103768626867488
1.95011241850214e-07,0.0807358490701126
1.21270982731257e-07,-0.225062600446328
1.38584852863372e-07,0.252810264211836
6.86326698417916e-05,-0.145639153732164
5.00282762517353e-07,-0.0351375567019688
2.74013421338562e-05,-0.523753094634925
4.04887984374364e-08,0.0601270553978907
8.3154424092281e-08,-0.400002855164584
0.00018468901853974,0.100092229856945
6.5047613837171e-05,0.853914964479759
5.20174895128342e-05,0.031210769597376
1.66567400507907e-06,-0.165829147367246
3.32225809650239e-06,0.133711137756833
1.02875948251913e-06,0.242806643110899
2.72985469084467e-07,0.00809032314324946
1.92171873651012e-07,0.133262804189975
1.02529902804146e-07,-0.0608538607389304
1.62112710560619e-07,-0.139902471460703
9.2577236295654e-07,0.0308508706147029
3.23879296816087e-08,-0.00449142725613287
3.96744253931185e-05,-0.280223754850603
1.46414360929887e-08,-0.192678780206696
0.000264991631597674,-0.700152477593363
9.78315034225225e-09,0.0152479850528244
5.54032525638525e-07,-0.106261822409898
3.2008338766202e-06,0.0207752630276306
9.53229284282717e-06,-0.478632508604134
0.000407901660386736,-0.108714169626587
1.33021751996857e-08,-0.817668093113453
1.99200347422954e-07,0.776819482185693
0.000168635576283391,0.0811403698530817
1.53645671318034e-07,-0.0896435914688679
1.43203440784285e-06,0.224439828630968
3.03631397578232e-05,-0.215170147825366
4.61295080049304e-05,0.18531043748615
3.77541187820597e-08,0.086368975484442
0.000679547526561928,0.233490661076577
2.50875445025973e-05,-0.0328050045451427
0.000128605788694476,0.219735439351501
2.36759660290893e-07,-0.018963647072425
1.12133604995261e-07,0.0944663405616528
5.24174688719691e-07,0.679986150833078
3.19234673662702e-05,-0.69556501028326
3.97475342165636e-05,0.0209866591598571
2.76783566198283e-05,-0.427028642579443
1.44775511828721e-08,0.0405038620187119
1.035277652935e-07,0.00425419064331219
5.82628628318194e-05,-0.393858177184789
0.0001228518069781,0.2253552272065
0.00012027170599255,-0.158266434928111
9.19687590467631e-05,-0.436217858872973
7.57293315893159e-05,-0.0391184129169557
0.000429218464290982,-0.165372370108629
0.000246357869795253,0.45949854280137
0.000865256666825571,0.0471226210663688
1.63408617614732e-05,-0.531282018530572
0.0022810906345723,0.647951749210384
5.37080223808456e-06,0.364191115704523
5.23443146248931e-07,-0.168462251640185
1.38389883585464e-07,0.00160057618693953
1.85268187736737e-05,0.282911431112626
4.38567595257914e-06,-0.0168355619890961
1.37366827837192e-05,-0.0274126824881622
0.000440260044416473,-0.549756398375355
7.08835357477367e-08,-0.0257994139079061
1.0624215084179e-05,-0.602475204364015
0.000104066963813108,0.13899283375935
0.000313646738540254,-1.24512011814462
5.5198734061332e-05,-0.0727877106723901
6.40646916321729e-07,0.0378215101134224
2.82079903101441e-05,-0.135114870120086
3.24795368554896e-07,0.134310528157701
0.00014077805248152,0.164374913561734
1.8921752232346e-05,-0.911917830189221
8.47628092310801e-06,-0.158915186839875
2.5890027959298e-06,0.0136541514148833
2.98992559886856e-06,0.119482523990207
2.29637996563443e-08,0.0876485419856581
9.44922229978356e-05,-0.26880699604229
1.2323890336242e-07,-0.0523636247404721
7.72662800051294e-08,-0.0659162305601187
0.000585559571726977,0.225979191232441
3.22754835949975e-08,0.0214153293652261
6.65312188322914e-05,0.650585255750625
8.54773143031483e-09,0.0446058572488302
2.9956472575873e-06,-0.402106360210806
1.51552365450843e-06,0.55823700567801
1.96107989211687e-08,0.0576597234759298
1.67112593719196e-07,0.00913620215886453
0.000180841501679441,0.475967266058945
2.26028423985612e-07,-0.0459011313752674
9.02253307358195e-05,-0.89818058976415
2.97200482830925e-07,-0.255938117209828
0.000345302396355312,-0.28923014464072
4.04216078451975e-08,-0.0359998740227406
0.0010215697036138,-0.145106724323122
0.00119186969451274,0.00247898592247501
9.56087691134116e-07,-0.920421915265137
0.000413488872349469,0.266104286386315
6.46156772525444e-05,-0.637503979171677
0.000451595243049054,-0.328593764064356
7.24754117836033e-06,0.147784635601781
0.00033286681356245,0.405895955779919
3.92293107366277e-05,0.317832658941014
0.000137881002403278,-0.726374803236335
1.66321347708172e-07,-0.0198353647233021
2.41681267035508e-06,-0.112253704081283
1.71933332972997e-06,0.0339868149226776
2.97646226318812e-08,-0.014319813088624
3.89939405620696e-08,-0.0380213898016062
2.66877307813518e-05,-0.152095253957896
0.000654060178260688,1.23144760055998
4.0973108618491e-06,-0.170651223960368
8.43347991094786e-05,-0.552603618937123
0.000198624914117586,-0.0449723739958962
2.24392590325874e-07,0.545093748052672
7.18178059827171e-08,-0.226061887427858
9.83294193729494e-08,0.159649726296275
2.60221362407273e-08,-0.126347215673057
2.44133824786702e-07,0.170693485963957
1.8273287893281e-05,-0.620520327793758
4.21673349012039e-05,0.330552207401359
0.000202360939157058,-0.347740313548188
0.000113878794722278,-0.31910670088131
0.000670181394426684,0.468160401100824
0.000395277213196263,-0.337471112809151
4.44975330200659e-06,0.238229106814598
0.000168897554628553,-0.362713875428099
0.000622186510336511,-0.0713340039371195
0.000499291199923366,0.209409396182622
0.000347369086536483,0.679800610546901
3.82451234397619e-06,0.00913986841902936
6.18659901163778e-05,0.054182724767164
2.56011570584969e-07,-0.0175521717015067
2.82160267859466e-07,-0.197524966430936
0.000245249001671708,-0.668004980722755
1.33905801920848e-06,-0.154794767477037
2.99125724570812e-06,0.258802775805753
2.37873556974777e-05,-0.57008934049852
2.25926846764576e-08,-0.0506098444489043
1.34779683890396e-07,0.0483587969135343
1.24042809612718e-05,0.337328131064052
1.15208673639453e-07,-0.0605169190291927
3.35177717967212e-06,0.475638261215233
6.14195106929526e-07,-0.0669979721780579
3.42043348610491e-07,0.106194487365758
6.78333145525141e-06,-0.55134450929556
0.000112927341385644,-1.25474738384549
1.47495876977901e-06,-0.0314339006259003
1.16028370205791e-07,0.0920557538194963
7.60128028276118e-07,-0.248983686839922
0.0010363283998671,-0.66544657519847
3.11551559808834e-05,0.367879594663359
1.4479304763712e-06,-1.36591719715688
1.90000010455381e-05,-0.613826085248987
8.16493762281253e-05,-0.872441155242745
7.43753372520476e-07,0.130236250945035
3.44495044831232e-07,-0.00259983443450797
3.13597433254077e-06,-0.143584011671457
0.000996186987370375,0.295560558985583
7.00664432389736e-06,0.308258436144933
3.36852833171097e-05,0.197352815964713
6.71572944232801e-08,-0.0959015691024529
0.000423531461882705,-0.379333928553172
1.27950263712728e-08,0.0468850083131219
2.08490647551504e-05,-0.0305685962342269
0.000129607913961002,-0.688651032057859
3.24584456833673e-06,-0.158887673024581
1.24624311647451e-06,-0.471126101695188
3.25877210515467e-05,0.0647448520124273
2.54376341090308e-07,-0.3892042470251
2.93955842371001e-06,-0.109776868521106
0.000115453837063853,0.163834700457383
1.42901362448787e-05,-0.530121785870925
5.21119591974806e-08,0.0525592165143763
0.000986619264286061,0.931649662172329
1.67316436190133e-05,-0.36721538226217
1.24795019848423e-07,0.0522645106813518
2.11552009323137e-08,0.0182663143187669
1.39601112433159e-07,0.0959332031209137
0.000236064812630387,0.188212074854567
0.000160383220107388,0.797778869624023
8.88898717801734e-05,-0.994021027274707
5.07509115566588e-07,-0.0610725177564833
8.35322895079158e-05,0.583418742944171
3.34625839524193e-08,-0.0769229270649913
0.000343268044586679,0.796482892058202
3.17250452274276e-08,0.118488638116291
1.38862802200078e-06,-0.00308942230461025
0.000100059978394677,1.25974393258075
0.000209878716763551,0.83262291239797
0.00034429981770426,-0.872542566226004
4.29412380328876e-05,0.0163605114460874
7.1307361318097e-08,-0.114351637813229
1.08353975109227e-08,0.0916366142857648
8.38587007076079e-07,-0.103748155798482
1.58685831493264e-08,-0.0385032806661873
0.00482081657311145,-0.546657498080667
7.21979171135582e-07,0.039410684519689
0.000229842111248151,0.31599428081984
1.75276178880413e-07,-0.375310157493752
4.59823772770867e-08,0.018420506889674
4.55675427385019e-05,-0.509565977680386
0.000101572688611283,-0.147786764840272
3.78388365741659e-08,0.0609072911414392
4.82208723342395e-06,0.0435323424135615
1.56943161601833e-05,-0.28239648975059
3.75674861083815e-06,0.912556273495264
0.000900099714560607,0.46822700655324
2.17768185958567e-05,-0.321561928929793
3.66257025237515e-06,-0.129861456613041
6.51926513032231e-05,-1.19032656831782
0.000249847188842733,0.908177929923483
2.34877879351109e-06,0.636880280743505
6.10582124320667e-06,-0.104858651214243
0.000201480220011574,0.823149091670133
1.34307764552947e-06,0.362296751203384
1.48902196557346e-07,0.0661382855739038
5.65848421158395e-06,0.318228588056324
0.00087669615269928,-0.159791522910006
1.15121158170218e-05,0.0717056381140284
6.925178717132e-05,-0.621895257925156
0.000583050742195947,-0.843589879983863
9.91089588867198e-06,-0.811245186573695
3.22339654923983e-08,0.0339275847867186
0.00087464194168983,0.447824448020784
4.28095496540486e-07,-0.13980688565022
0.000115679041401646,0.0232581896282791
3.55031813500127e-06,0.702151431847608
1.21130268177084e-07,-0.0625561345184063
1.36479661479236e-06,-0.184268564665287
6.10990373969671e-06,0.398664782262231
5.04221525539937e-05,1.125902026018
0.000173951424333426,-0.270352473045635
1.20739875933357e-08,0.014720494652022
1.87127342222921e-06,-0.605844781634927
4.95691058596046e-07,0.101423227239824
9.85282773046027e-06,0.0981000200289625
0.00132402573184544,-0.443410232452718
0.00157317743559562,-0.020068767018524
2.27103842365736e-05,-0.717672288106386
4.41682565201564e-07,0.0947956674331101
7.05801426127311e-08,-0.0269622829628186
8.76398001069927e-08,0.0571384114852971
0.000671674986431901,-0.60422329248541
2.01082113995027e-06,1.07286331706583
0.00010724876711832,-0.612161149091837
2.48300106395483e-07,-0.596267662218882
2.01632324751157e-08,0.00361311694914669
0.00106207111653342,-0.922521045969579
0.000188056171898029,-0.613089943216901
5.42832887523411e-07,-0.000377090030767141
0.000147816755927683,0.145526755659296
5.07079938002382e-06,-0.282501202498637
3.37484020867821e-08,0.0341852149282569
0.000347669786303122,0.395400449953495
5.51854135177991e-05,-0.0768872192911423
1.74241048098925e-08,-0.00743188941612817
2.39089359281462e-07,0.00716954748104049
4.81106438342944e-06,-0.15376770716853
1.51822794602134e-05,0.321275389426025
2.86295039386057e-06,-0.0816527994700024
0.000413118179147607,0.278430412740013
1.08640785571909e-06,0.446914723459029
0.00202891486838193,1.09221934042886
2.91288076930618e-05,0.628926176836543
0.00624777592675988,1.08594973345818
4.91638172324043e-07,-0.0337738343635222
1.75712955280077e-08,-0.0819162738065158
0.000178368968847399,0.160800475282102
6.27838995582959e-07,0.126403709591769
7.56686454372041e-05,0.396040432351501
5.84191970743466e-07,0.363265620797767
1.81986630084447e-05,-0.3623228709487
0.000163162786951223,-0.753569207801286
0.00106485265073792,0.0471295507489854
0.000117796676659716,-0.950896334884944
4.20972385438426e-08,-0.0996555454133295
1.83408028036952e-07,-0.349412554025959
1.9436508568339e-08,-0.0446147908322367
3.85956911255774e-07,-0.0137908465957525
3.21762287316642e-06,-0.208624653069226
1.93504279774284e-06,0.112553214534659
0.000659083865235216,-0.116742966832736
1.48463180031292e-05,-0.680284710482092
1.08855084419287e-06,-0.236544093248644
4.8763837743451e-07,0.429936461958751
2.55140641571444e-06,0.327859783993017
0.000268298792893776,-0.833861910202333
7.62496888319777e-08,0.0469458064945098
6.39928856726972e-05,-0.117985501874807
4.54357335978555e-05,-0.238568667807263
2.38901618001899e-06,1.31329845531868
4.76352990043696e-06,-0.16734206241515
2.18932597921681e-07,0.67180247954437
1.22504262602479e-05,0.114087080382764
3.11622070487348e-08,-0.161674908113762
2.72451991504484e-06,0.0718304546778665
1.56964978155267e-06,-0.0993445349839909
0.000319299325009408,0.639715082126754
0.000336569814752999,0.231002133306732
3.71328319568276e-08,-0.0406166692598401
9.99572822516699e-07,0.295679783354017
1.38966678860628e-07,-0.017484870752175
1.46998130191184e-05,-0.0206890204602849
0.00112622133145808,-0.202081895676248
4.44570481627115e-05,0.164450784225528
4.58751915676097e-05,0.489730383295227
3.15299789400568e-08,0.106580016456748
1.92589736057717e-07,-0.0561494698297168
1.50390234221117e-06,-0.774742960905143
7.28748365033324e-07,0.00746014683896705
1.05535573724796e-07,0.316381872762611
3.94806682509643e-07,-0.0406517028533501
1.69324114827427e-07,0.437512978020692
6.59181117885312e-05,-0.102569824471609
3.68311091088547e-07,0.115780395215902
1.41014956341077e-06,0.612292672444977
3.00619772485774e-05,-0.100665490352045
1.9826603533163e-06,0.00518207140744279
0.00036034749618231,-0.697371878017533
4.51194815573804e-05,-1.15301877544847
0.000409947635575492,-0.642042884106951
6.97195209781708e-05,0.323738023399643
1.11674617492474e-07,0.0244888208049793
2.40092799247376e-07,-0.465044758470066
4.75998111014952e-08,-0.060128598436895
0.00127156672542979,0.261200552739498
8.52706886325107e-06,0.361304891486485
1.26768846020165e-07,-0.0325009905416376
4.79693824814727e-06,0.152607705856509
1.38570517663405e-05,0.732467471672559
9.20152365086478e-05,-0.914114512178566
5.27227911601477e-05,0.222641927864442
2.59120711766448e-06,0.0612629186091579
2.23561650010687e-07,-0.174947068485144
0.000108576877914511,-0.0423488817902526
1.95596127572329e-07,0.0340820430292427
2.96224478626481e-06,0.0227310697249053
5.80816121170914e-07,-0.241570172330526
3.9241257161269e-06,0.129416699168627
3.13289437523884e-06,-0.100668598176985
1.19420514163962e-05,0.42533472927279
0.000696012243327418,-0.235673560782612
3.51172700538775e-05,0.471670429935212
1.9499546424453e-06,-0.744767451542911
4.14385085208358e-07,-0.361290286664964
2.07708977046436e-06,0.239440116241824
3.62789927328897e-05,0.033647501294992
0.000246002610273834,-0.734522408232403
9.86523685272415e-06,-0.337711175759113
0.00494232345032146,0.169086251698805
0.000256825884059986,-0.488877541983373
1.02405632643654e-07,0.150612207785543
1.67685821758032e-06,0.262859895046033
0.000272185655107838,-0.218938408916273
6.00018113801424e-05,0.502954349283475
0.000479840585041704,0.294850472018245
0.000138316909171266,0.259887898027472
9.19203484041516e-07,-0.152580443760673
1.16466521101384e-07,-0.489855526699657
3.11042645158751e-06,0.268244310489159
2.4591970720025e-08,-0.064066221599422
4.08110651635548e-08,0.0152812605877288
1.66766973874299e-08,-0.00244223255030626
4.38887025590265e-05,-0.194876521480413
8.96321918876555e-05,0.455194000267968
0.000312056603293821,1.15852155302221
2.04306439399277e-05,-0.208700844818569
1.34675161929589e-06,0.294189812464681
1.11103458668293e-07,-0.246802644815848
6.6944442058506e-06,-0.314673733805172
1.44925258745271e-07,0.0265579909555309
4.44833265947781e-06,-0.0834294576862171
3.21258608663909e-07,0.159796482127103
1.49346926697225e-07,-0.54522502567058
1.08841771654204e-06,0.084608778396611
1.57200427705563e-06,0.0321865560146561
5.42718883261158e-06,0.585733705576799
1.74832050410775e-08,0.045493369459178
7.29262623916431e-08,-0.0151771675279152
1.10787798575104e-07,-0.0598826646048569
2.38562273672554e-05,0.262297967325078
2.34563644403129e-07,-0.0555431611289935
2.43166229433782e-08,-0.0313567504836872
0.000756409179371587,-0.266719888029573
2.85366874023354e-06,0.1426981883879
7.41939587794809e-08,-0.0540257156146768
0.000540166600297325,-0.960091052846546
3.53577273642154e-07,-0.000225790163339432
2.94077127794107e-05,-0.584749943408758
8.01870829377782e-05,-0.549292037982122
3.18260466650183e-07,0.144623060090503
7.22774531825444e-05,0.505270606291425
0.000699558452112757,-0.00453089072758527
1.59836871788378e-07,0.0186238215616988
2.21451466317321e-06,-0.590605962959535
0.000304792764776823,-0.495710621623877
3.7501929408911e-08,0.0844369004800444
0.000272596286389038,0.18637700035711
1.05467289931495e-05,-0.300811483920472
3.39746097091675e-05,-0.108866913579388
0.000338335193614372,-0.69793053936976
9.90121037265704e-06,-0.120886548332752
1.41011622696269e-06,-0.128973823062965
1.54285685332171e-06,0.0762466857586677
2.47647086859841e-08,0.0515757540414585
1.1463534552386e-08,0.0108818065285888
0.00122293280072194,-0.12367444993737
9.91088293419868e-06,-0.0239184373601516
0.000204165470486937,-0.18329982160545
4.86955207886769e-08,0.0243126131482141
7.27708235474576e-06,-0.213326317055842
7.57972860378535e-07,0.0465005939433531
1.61073062865001e-08,-0.0181403616840267
2.97780449818138e-07,-0.981443527274875
0.000898306723955585,0.211201464824483
6.3798321851092e-06,-0.197075147706543
1.38258628663582e-05,-0.065702601081697
3.20253929864084e-05,0.628046721253133
1.26262040382078e-07,-0.0670971679536922
2.34440085552857e-07,-0.0453644716787681
0.00180565377001485,0.527469860138135
1.41722747392333e-06,-0.499620534764896
4.28433131340931e-07,-0.48648320381499
4.00519211731686e-06,-0.000523460986236037
0.00249459975321247,1.05616350006695
0.000285411728861512,0.132789199415562
1.94651065560959e-07,0.260284267429017
6.55543889359247e-05,-0.394580598532893
7.98433068192364e-06,0.52298425708457
0.000992610339537724,0.423418895915743
4.95983613862963e-07,-0.237269600878475
2.11381908738017e-08,-0.0426605773497902
1.33670559499501e-06,-0.0752234752427127
8.81719059327078e-06,0.170371793869711
2.9900232037608e-07,0.0806532157727297
4.30885108757517e-06,-0.0573935823646547
1.83469709709134e-05,0.144463937716879
1.683336180626e-06,0.397815466805324
1.30504694269176e-05,0.327877226610837
8.28274178599578e-06,-0.139796778751108
0.0011514211111108,1.00726954947011
4.05040172566275e-05,-1.05215162259276
1.73926553944882e-06,-0.138020043147394
3.82811161522426e-08,0.0597222123834577
4.49721027536004e-06,0.171861362186168
0.000331021885946518,1.00228856481504
0.000119298365347376,-0.0378120424824213
0.000301503485812168,0.690678140694214
4.80109215781932e-06,0.515438558512569
0.000305698492752406,-0.309390919821942
1.50378576059457e-05,0.273686355300558
0.000286999885621831,0.218425657933691
0.000114349409769237,0.20279894372429
1.69539536642547e-07,0.00782933418305977
1.42750462767451e-06,-0.158533923305078
0.000260629739567092,-0.339131216512933
3.76202621600719e-08,-0.113959701373413
1.40865944122146e-06,0.00183023034301721
6.8880891253559e-06,0.0552185232677371
3.68573791845818e-07,-0.148670065505248
0.000110459925421126,-0.488647107270848
0.000108598129580884,0.36183058484718
9.08856180201448e-08,0.193241141185604
2.2965164295732e-07,0.830187485006944
1.14862096604528e-05,-0.0178286921647842
2.99320856731623e-08,0.037087258281835
8.47601705927203e-05,-0.348743181184895
0.00031637256251896,0.160923373583242
2.99124055504118e-06,-0.122350623796114
0.000598539209235046,0.121336993491001
2.25166661703642e-05,-0.807692508543573
0.00362117426256502,1.71622980727278
0.00112038012777793,-0.571245170295821
5.6296326780587e-05,0.202281209256665
0.000956593280114119,-0.58153196924255
2.58974950482705e-07,0.0394650477229531
1.41078170968581e-07,0.0193532654294075
5.83216879897798e-08,-0.0678588323271003
1.81250556817069e-06,-0.253279982880905
4.36451375460146e-08,-0.0843636837058273
2.83318359903247e-07,0.714650373222179
1.38488889461519e-06,0.329052255077937
5.83408571334828e-05,0.102944129675899
1.17307690482199e-05,0.428814752689418
2.13117969364383e-07,-0.0629700381855523
3.51417472212716e-07,-0.0174172053736743
0.00171716471372099,0.42852893052881
3.34931384608903e-05,-0.731631811200473
4.26598113384374e-07,0.283018924870486
0.000211572424496077,0.244488813813063
7.47626986233697e-05,-0.319228537682642
0.0012482563636286,-1.27183173777618
4.24841228158104e-08,0.0857656615195223
8.1445878233825e-06,-0.66698432822144
0.000728103949337562,0.88161726251657
1.57824549945979e-05,-0.206178853334108
0.000457483650898382,0.123318723488009
1.93003708526776e-06,0.307651021686595
1.14858961634736e-06,0.0023295588697145
4.48494689217672e-05,-0.717143678008542
3.1734389060031e-06,-0.317148242010785
1.04376206422307e-05,0.582139866513324
3.15568304098462e-05,0.663484776111323
1.84066707453077e-08,0.128759295797875
0.000149963126045916,-0.925414953169677
0.000258323989180943,1.08499875720841
5.65635845500986e-07,0.0054574823646881
6.26029350136361e-06,0.919673143715359
7.69944743928547e-08,-0.0746922777947899
7.30655643936868e-08,0.0779857536399721
2.52243281026763e-07,-0.104935137260174
1.99782634054399e-06,0.344317304779782
2.69954109774816e-05,0.155951989943752
1.19677892992487e-06,-0.6408714117979
0.000208734670744267,-0.530046924478653
9.91545330033159e-05,-0.410988198398235
0.000111591497021846,-0.161105759647631
1.3129841107707e-07,0.142866805512528
4.6962584804252e-05,0.651058668877021
2.52017629979232e-05,0.160939030380741
2.25042114107975e-06,-0.197761252086606
9.6146225601645e-07,0.118366671877428
4.91452578729766e-06,0.371302726172058
0.000234669272784396,-0.655979943181102
8.62808472555639e-08,-0.0502392099942211
1.18010636276045e-06,0.120441375099232
4.11247197441571e-06,-0.0729020037840669
1.63776031995719e-07,-0.0559052503892609
2.16737307418612e-06,-0.0693874395176324
6.54853426011286e-08,-0.171912261515786
1.79372490543054e-07,-0.138074416129138
0.000425582748325644,0.903228231565158
1.599614568995e-07,-0.421143976666797
3.49864889192763e-05,-0.237277546962756
2.74171726508803e-06,-0.0786799325487203
4.13281551509649e-06,0.558220533014076
8.24269697022984e-08,-0.0280452356607479
7.79862268064723e-05,0.889271454339473
2.99419757418898e-05,-0.200850684139138
0.000545414281552326,-0.493067759574109
6.84618774646951e-08,0.0242400169942412
4.94351486415804e-05,1.21913059442114
9.88357963251508e-05,0.388296960207777
1.55879417436833e-05,0.0850432376758688
3.35379141744755e-05,-0.0651776255734574
8.98980059713394e-06,-0.184181690334304
3.86006795265524e-07,-0.538320281233005
9.497921903418e-05,-0.0287223000400427
1.19191948899423e-07,0.118919154376397
3.7737483870128e-06,0.0839200984566679
4.24930904968847e-07,0.0450247113222558
2.67596040701371e-06,-0.42422184737322
1.92535741346343e-07,0.0655658081211236
0.000266858261026477,-0.556228558659015
4.36255235113453e-08,0.00822303646861441
6.07099900203323e-08,0.0455734940672212
2.17053508644204e-05,0.163827167361082
0.00014067431519392,0.158058965127959
0.000230186064811655,-0.189910698205339
4.86552338639635e-06,-0.182452223086604
9.05901630767387e-06,-0.30200205176692
0.000187864488566995,0.241678469782651
0.000159796623247608,0.485205944653012
7.35776790504482e-06,0.822048651612747
3.47689573368616e-07,0.114637406217663
2.82020985496289e-06,0.48894473923753
6.2463225766862e-06,0.0477959576803894
4.78095546523017e-06,-0.202340156275079
4.02931619571153e-07,-0.119355357688254
1.3385310523961e-06,0.21260145070584
8.14815007420603e-08,-0.143093627356915
4.63836907079493e-05,-0.124924070099142
1.16613553061749e-06,0.389204920059523
4.1594636475243e-06,0.41636093161389
1.37332474612365e-06,-0.480597055596866
7.39835628084627e-06,-0.435149478987323
2.77000057818025e-07,0.302900370903481
9.62470647414244e-06,0.142057663029624
6.28574136359603e-08,-0.0654275543982854
2.11483948843136e-06,0.0151060430453237
0.00112312826489444,-0.815849027489694
8.34238759500791e-05,0.63476466999034
0.000532933485510218,0.563758383498963
0.000110164419086789,-0.429475639643565
6.27034248125894e-06,0.0664378304811421
3.01323724131398e-08,-0.0675480430340059
3.53689008266308e-08,0.0079860728765493
5.28374165825299e-07,-0.218317718669314
2.44972278598492e-06,0.0448934732002386
4.37658217562308e-06,-0.259681932687166
5.50596746652181e-08,0.134316809201164
0.000229314984568217,0.0476244772182791
4.66040028771969e-08,-0.0285660404436755
4.59081424933606e-07,0.150005050725311
4.4241532140786e-06,0.4944234250819
1.74789704381869e-05,-0.609037094422055
0.000241078255676695,0.0335510959766087
0.000430544576572977,-0.369167696478652
1.03219477705228e-06,0.158319744271004
3.0028227474221e-05,0.372316030298665
4.17405546981953e-08,-0.0129613955626842
3.37804067712777e-07,0.0108511018629506
9.71827691011408e-05,-0.0571413989636353
8.71897028766163e-08,-0.141764754654329
0.000117650476520094,-0.896580827683519
4.82941632032319e-07,-0.10094555889594
0.000169455762035206,0.288539039637811
1.01850325278133e-06,-0.43754194116456
3.70161355351964e-08,-0.0110259852334513
3.1020090279098e-05,-0.217549285601697
1.13875628428357e-06,-0.482215900482497
2.03253968723607e-08,0.0451858749025887
1.01048558159872e-07,0.0215552660662804
3.2761319813518e-06,0.0531482567764502
1.65705426341109e-07,0.0107167348464255
9.31415034360961e-07,-0.0871476841554101
5.03939447509066e-07,0.0465835274960854
2.07340413318573e-05,-0.0216106045863147
2.00870187060202e-05,-0.0632325060262056
2.22043961452154e-08,0.0300111875714587
0.000252385095294211,0.94181397725739
4.33574446983005e-06,-0.0637210360965336
6.35283716466907e-06,-0.16281764872843
5.40037037340975e-08,-0.0017352605034172
1.07723187344694e-08,0.0677091175894298
9.34729958194502e-07,-0.12063255125293
1.36025721772817e-05,-0.297522642259796
0.000687782745446867,-0.0628648532693531
7.1512640342853e-08,-0.00213603651521532
5.66814622979509e-06,0.118512979884443
7.93882857756939e-05,0.418072332865691
4.03166045623055e-06,-0.0545496838376477
7.46361816437851e-07,0.174538011378861
1.37684112841641e-05,0.00164662552584243
0.00186615809533115,-0.484693204467502
1.15598685167867e-05,0.256042992677889
0.000142475306628676,0.539397759179146
5.4556440474449e-07,-0.0248863265066091
9.62121793521675e-05,-0.767584129038668
1.43224968986434e-05,-0.123912712475686
3.11851188636116e-06,0.868444386538294
8.30163034079042e-05,0.150397289330335
4.39445256470744e-08,-0.0810867882151797
6.7033713454385e-05,-0.615631138871557
2.27475153419185e-05,-0.410529742780714
3.9121680505773e-07,-0.0473295683544767
6.14288255699966e-07,-0.0221665072766283
2.29567088161463e-05,0.387874348575272
3.90375487416942e-05,-0.466510729557928
2.89281805948369e-08,0.0851126417088044
1.25151512386543e-07,-0.391672336575519
7.22897487695921e-07,0.255879712184024
2.38984711151201e-08,0.0046058875288831
1.73448599263213e-06,0.106373523893412
2.04402133486917e-07,0.0686779206952437
2.58205262569353e-07,0.0920268951322007
0.000707988389954979,0.0148547082380889
1.41679397448151e-05,-1.30193109820471
8.6097143154697e-05,0.0559335230807884
0.000397023879696333,-0.377490701426516
9.11832348943809e-08,-0.360660834721937
6.90477607973387e-06,-0.756750288578445
5.59078798324396e-06,-0.486973328210412
3.0530042169703e-07,-0.0497180454956573
1.5586977976748e-07,0.421563816966109
4.15546113652227e-05,0.0339535174676812
0.000327086730328769,-0.128362137777222
2.91535871532673e-08,0.0124174764017938
2.12587805292097e-08,-0.0256786237349451
0.000989490181500146,0.422201879318881
9.45569262865193e-06,-0.0359881997402845
0.000603991417352836,0.563299377078015
1.34179977766514e-08,-0.0949759821404776
9.85101363026826e-07,0.029614144626195
0.000350889158838094,0.078607605386973
7.9061289509032e-08,0.0270536416689423
1.02933405171059e-07,-0.0591506186607807
2.45506869068728e-07,-0.232055704728927
2.2173141594341e-05,-0.775538238802532
4.38444022219852e-05,0.0857355591318394
2.80416021048255e-05,0.544077023240704
1.10403241207489e-07,0.0186560151536606
0.00111784649396398,-0.214124197658579
0.00150243759106,0.504158859612233
1.80174463912316e-07,-0.0256346324938012
1.91237079932431e-05,-0.493948135455062
1.4407602640386e-07,-0.0159075786731596
5.69648625332227e-05,0.630539315571831
1.5283048747133e-07,-0.0269065129571815
6.97992845468453e-07,-0.128449434034324
3.70453614597918e-07,-0.156274437247301
1.11906833496634e-08,0.0689902880414299
1.78602700647872e-05,-0.160396621880373
2.64853078110233e-07,-0.0215091341987914
1.37403678173566e-05,-0.112053807917379
1.72265404849678e-06,-0.219688841789009
2.29674950478894e-07,-0.39887956173061
4.30098973890747e-08,-0.33120156007847
2.54112933821264e-07,-0.00138070252457573
0.000865042601473849,0.9162754713953
3.30522553710668e-08,-0.0091557812650003
2.29375484014186e-07,0.000933202411919953
0.000738891585071943,-0.663403392422159
9.31785637239841e-06,0.280947558172908
2.0491930635212e-05,-0.0368385143591921
5.27270146960163e-08,0.163758519810689
0.000648913437205427,-0.92539435622821
2.55371887071039e-07,0.26830462537428
1.32217197319555e-05,0.304469045312739
9.35632075520286e-06,-0.0639667560497929
4.89364241249604e-08,0.00758958101227891
1.4202197577358e-05,-0.376084836157843
8.3494712972165e-05,0.719668697154782
2.76774440418358e-05,-0.149581302828371
0.000230219702627071,-0.627890667921572
0.000230039477455148,0.271476864776041
4.05445597035177e-06,-0.194648523671983
0.000131059191656558,-0.194667453026154
3.28962017752314e-06,-0.164229096184845
0.000574497302611005,0.49206942008652
4.34619774098492e-08,0.0212841721703144
1.12840884865706e-08,-0.0387061778047682
5.11935762319591e-06,0.153816948460148
4.84531399549174e-06,-0.0644869585394864
8.20422369159238e-08,-0.0527544006988375
0.000308942831969368,0.53888196169084
7.62994561255896e-05,0.59412073053686
2.91104224181545e-08,0.278634748842998
1.90733762439629e-05,-0.911621046709372
3.73840645664695e-05,-1.14010523086348
1.16921803971526e-08,-0.120062732757221
0.000357334868705765,-0.253028680001425
0.000667558537415624,-0.165598474839039
0.000250154540111942,-0.809030850354118
1.4257725480464e-06,0.930476292991003
1.5403654666117e-07,0.219319352384113
1.38093480570048e-06,0.122414581979798
4.74126464864787e-06,-0.063959970472428
6.63748319137875e-05,-0.505520868144788
1.72040046986037e-08,0.0861470585152884
7.9132350620455e-07,0.000894573503152506
0.000127723620892369,-0.362023303148615
0.00270390310160195,0.759757309870402
5.52041395853109e-08,0.359870837458236
0.000220681526127788,-0.313769368054013
3.6767727193831e-05,0.0899203998829079
3.58108558043049e-06,-0.267147521064195
0.000426942459096322,-0.00137565407426761
3.76966292486749e-06,-0.0349268055343267
2.18048192722956e-06,-0.330739043590745
7.08297104355857e-06,-0.25580412148014
5.93626612226478e-07,-0.700580009787412
1.5073264234142e-07,0.186679168519783
3.62091068862701e-05,0.621575333061934
0.000184749659497272,0.332051502987825
0.000271430316131649,1.67786256782108
1.81192822021107e-07,0.103762369862787
0.000283581771838436,0.601970299694663
6.63430280441849e-07,0.263848987504105
3.19540613498086e-07,0.00330169219238134
0.000185853909995442,-0.573675367728093
1.02393358388374e-07,0.0763605867634944
7.24101571961158e-07,-0.141172134169979
2.46567335767565e-06,0.397619407268676
6.55841417685118e-07,0.169610405509172
0.000944184406036783,-0.227609205968485
2.60352502044063e-08,-0.0761982399871174
3.71910623392317e-08,-0.0179276309395629
0.000127695170899187,-0.00649831427657319
9.42263843462863e-05,-1.79438315860541
1.28687823190021e-08,0.0361382577688012
1.6688716302088e-08,0.0391493670000348
0.000547339671303229,0.0626432003955458
2.90358301962747e-05,-0.507227228131935
7.60714217005382e-06,-0.263123772923087
1.29139831985459e-05,0.738697195178449
0.000331352299526764,0.712284969931746
4.1181625881493e-08,-0.0352016706792439
0.000332523141069006,-0.718304299515546
8.68241728848109e-06,0.183982669700841
0.000227946430241019,-0.625027905433978
5.40275523903996e-07,0.156605679987766
5.36226594022314e-05,0.349635310085438
0.000658593965794376,1.24830332523182
4.62424236183239e-08,0.0366147493083041
2.53759441417609e-08,0.083188355467209
1.2134942487356e-05,-0.635684817800304
6.66760711589619e-06,0.788697110419055
0.000200164272046083,-0.455496455520693
6.60575534684409e-07,0.254979851154374
2.73297414231767e-06,0.0920143718281514
6.35059920125484e-08,-0.0802399917353878
4.05354210540251e-07,-0.0858926808387023
4.63149321479642e-08,-0.0604554129266178
2.53574409631738e-05,0.889051068542731
2.38376835790202e-06,0.528786472587961
7.85290534465872e-06,-0.47800833907733
1.43809577105036e-05,0.151632555040409
4.59899893356395e-08,-0.00572793426271796
0.000852298091427542,-0.502759338896212
3.05496680316243e-05,0.259117026604268
0.00069205042382416,0.371360018895796
2.48623222372192e-08,-0.0457774228099459
0.000809720098812815,0.697178875274384
5.08955815102762e-05,-0.0631688140259804
5.60825477423844e-05,-0.181013713789469
0.00036004712446523,0.0159868908219563
3.28867417035504e-08,0.0634471420259523
4.17005817023864e-05,-0.457027732338044
0.000133427252833548,0.219694186339322
3.49272032659924e-06,0.157019832420454
2.0726017876324e-06,-0.505239240289888
3.05533005965391e-06,-0.158160173233229
1.04913391411388e-07,-0.238507114620289
6.67584311183189e-07,-0.119489395893213
1.16622414439763e-05,0.0879422394638928
4.66925114357246e-07,0.231753230352144
7.66280352647166e-08,0.110383154481771
0.000510029558643589,-0.561481833484808
0.000199432477707913,0.0622818149566339
0.000238147289008678,-0.397779978563437
2.68299554542723e-06,0.285395480466091
1.6790971559496e-06,-0.158697096668567
0.000133369988157228,-0.0703922149764727
0.000688363638623255,0.600807523102406
3.20556130708578e-05,-0.00192386244610476
7.68137133718425e-06,-0.0353417655319286
3.25639268694268e-08,-0.0993008036365029
0.000110595748118572,-0.779725411058925
2.57736285181442e-05,0.337484676630021
3.68776440166217e-05,-0.131162708293563
1.10312197003187e-06,-0.107745171053038
7.91817288151088e-07,-0.0685349235948759
0.00017228032536837,0.663847334636757
5.63527359344309e-08,0.00916399387651456
0.000850531537112403,-0.324135494408042
6.26703215572993e-08,0.26676941628392
1.58728707121729e-05,-0.0228299875319752
2.22618241054304e-08,0.0182115926272695
1.25616972905011e-06,0.432924061763988
7.08624902915737e-07,-0.0272965654099079
0.000297243391016444,-0.315958392271441
0.00018368225984697,-0.433939256396671
0.000736065559355277,-0.513042753317583
0.000273855617117449,-0.237653504118961
7.97270690943707e-07,-0.240176121120546
6.73846681276831e-07,0.121927169610072
5.73159441576039e-08,-0.0652776467138942
1.37051922653051e-07,-0.30233000949843
7.04721042179038e-06,-0.196535705268625
3.67325946871521e-07,-0.0960598711278386
7.34829790800476e-08,-0.021980045949336
0.000119216519378655,0.847847779678375
2.8860752365507e-07,-0.137331633185164
3.24564658636818e-05,-0.486473760451935
0.000212687596240501,-0.224970771914813
9.25084645641209e-07,-0.322310476644059
1.37297198784956e-07,0.0830292435596137
1.06929474729708e-05,0.591492133353656
0.000182219911738396,-0.043361036716311
1.30474865300948e-06,0.106020268420035
7.4284289607375e-05,-0.163779190829233
0.000241631018788585,-0.467822315003384
1.82719369606489e-06,0.0628708275384801
0.000140847666448913,0.707357651559546
3.26112030703256e-08,0.0999353323675661
6.58552227520291e-05,0.735244587410346
2.89539929765539e-08,0.0595172520111242
4.6585860833069e-08,-0.00534734605162898
5.22804166278639e-08,0.00628664019615409
8.11095943668981e-05,0.00788372203114846
3.68350337581017e-06,-0.229452075442153
0.000976031594088547,-0.661524644458683
1.12757927628923e-06,0.15105712491966
0.000633894717022204,-0.242430750533403
7.74225397691795e-05,0.115280164812637
3.55201049359446e-07,0.342689238584072
0.000882025621554956,-1.35076811309417
6.36459699004914e-08,0.0179028559058198
0.000651074821072224,-0.135665649126404
1.31402679689686e-07,0.0271883952053425
1.78789797881236e-07,0.836449787911656
0.00017959675342397,-0.128691248885506
0.000621045039626118,-0.504278070993624
0.000152323859358393,1.31739275722804
1.22968198693861e-07,-0.111516477376428
1.12903542944379e-08,0.10771841820209
2.1905151226029e-06,-0.123321500041484
0.00101240390033804,-0.133613336713261
8.97751126322944e-06,0.405001602020596
8.56108114034949e-08,0.141072639997925
4.17596254702555e-07,0.147817418897185
3.5469887116378e-08,0.402791254096569
2.28717668986136e-07,0.0661776090679471
1.1896656794373e-05,-0.354939014109879
2.66489654542989e-05,0.0530708141965785
1.13481644610914e-08,0.0201828263863387
0.00300712196664148,-0.153620923657474
2.16273564532108e-05,-0.247192655022487
0.000922758891261913,-0.804660301300182
0.000191428339624299,-0.380371056010252
1.26166330564725e-05,-0.119776823379704
3.45904853401481e-06,-0.0319303076945309
5.94179725068083e-06,-0.0297980635691362
0.000125137300173485,-0.242599587622895
3.17541669490448e-05,-0.635300491716965
3.84126542521256e-08,-0.114624990807933
6.67551399432231e-06,-0.358207598784046
4.44494519176718e-08,-0.0279975053734273
5.14184963808418e-08,-0.0346319505030923
6.67107481700295e-07,-0.212223717278611
0.000279784056086982,0.38977269296858
1.52495834258194e-05,0.225621514358351
1.66039316692143e-07,0.052471287915586
3.46135444998659e-08,0.100912268189113
5.01188392977705e-06,0.316317332250089
4.10760494953986e-06,0.150599706406678
2.15087475156272e-07,-0.10955778440808
3.14663819239616e-06,0.212421233477692
4.42210059188459e-05,0.692382207831589
1.09018726942555e-07,0.0576287488682292
0.00120164658798102,0.433116462264833
0.00114577777438894,-0.240867925106501
6.72779737560433e-06,0.333266047208139
1.01884353839006e-07,-0.139923612279174
1.90095223087947e-06,0.109730194971678
6.53012578066931e-07,-0.0845387005143788
0.000151099116595125,-0.198694005222711
2.9972173368241e-07,0.144678002923338
7.94298895818382e-06,0.0524758071774909
1.71431065584842e-06,-0.836092206734251
1.37969306945726e-06,0.183170547047994
4.33258351540462e-05,0.866185996739766
3.26375908200961e-07,0.0467538670591693
3.12551406349091e-06,0.198439230066204
5.24370009719243e-07,-0.0470002158909046
0.000305087277992265,-0.184144897811293
8.31552856169091e-06,-0.069730385341232
0.000739901752994989,-0.0168074167819513
3.12747382696573e-06,0.0267557365669137
0.000119366753869043,-0.611639276977663
1.50551690177765e-06,0.0146133540093242
6.46291903749079e-08,0.067700706110631
1.19686134004831e-05,0.358414279939624
2.6246128449346e-05,0.512899940658696
7.49554977314459e-06,-0.149559584595766
0.00324511730421438,0.878905685765757
2.6294606310528e-08,0.0556287680773331
0.000351531278271607,-0.0414135162467146
5.05395073141189e-05,-0.028884503322323
1.13887104477214e-07,0.059405303799252
4.26355659201729e-05,-0.589548546939605
4.84737253846257e-08,0.0749002683499159
3.09997731577866e-07,0.0783741052993147
2.67077537127359e-07,0.384351227782589
6.60164460694374e-06,0.38041828606722
6.28040582541349e-07,0.0509313886691092
0.0001058056937771,0.966206793656561
1.28130060207969e-06,0.329106976621738
5.6275412010481e-05,0.560939051466887
0.000321346723679193,-0.704371725809663
7.10200314368788e-07,-0.0790787666364459
6.19387715509521e-05,-0.720414501547125
8.87448792780034e-08,0.144975291777427
1.13568838350946e-05,0.580438140099528
5.4015788986602e-05,0.124029708598522
2.09124860123905e-05,0.605605973080565
2.49381433112181e-05,-0.104361652623985
9.72602934660813e-07,-0.208856695857831
1.14628308396547e-06,-0.152766975416624
0.000538912478652784,0.710896369282004
4.3394869345446e-07,-0.0221869383277152
0.000882686821083958,-0.549046941661592
0.000374378595447402,-0.342555630683149
8.11807041066223e-08,-0.0289485410070847
2.67184128688766e-05,-0.543146212813497
9.77433874776734e-06,-0.182448883150095
3.8442557815971e-06,0.00589434551256686
7.23366224682963e-07,-0.302252184768441
0.000553961676676549,0.190976888475478
1.36425101743883e-06,-0.202542872129814
2.86340241178059e-06,0.152439290591278
1.44786346240714e-07,-0.0948467414511935
5.34860753197469e-06,0.441076042120428
0.00133489578832653,0.390709733611527
4.3771674479117e-08,-0.00174584533540107
6.17048122023751e-07,-0.123789806917081
7.89607891473067e-05,-0.861424300348954
2.13402145936329e-08,-0.0428211878348648
3.32973172939679e-08,0.00212023833006764
2.172976791741e-07,0.0119978287741825
1.07932164504098e-07,0.0233486097811514
0.000699799920770381,-0.267393845042295
1.36629604663115e-07,0.0262659937359194
1.86525211029322e-08,0.00528253911373162
0.000108037390018314,0.0307093918779571
0.00042851931324958,0.241763050016087
8.33583952388971e-05,0.1647533628297
5.37030543209015e-08,-0.187822418710381
0.000509093499929194,-0.754686882938445
9.96527255315751e-07,0.0588157562021491
2.21338801393059e-07,-0.0956117799093952
0.00034709789035483,-0.146822168110477
1.66791730250383e-08,0.00997762859299482
0.000657600336049488,-0.717264868513481
5.26118269221362e-08,0.00724098914542799
1.43210123022257e-07,-0.00505099436041397
0.00018978200470106,-0.766419021399453
2.08486191901515e-05,0.340205211639623
3.24399278397277e-07,0.152815176038633
3.57181750099526e-07,0.0990507299424794
1.38076270340636e-06,0.143577073509065
1.24131771573713e-05,-1.05080388427438
0.000874829560907472,0.397372522046585
1.04468169016174e-06,-0.0734226854192658
4.42113274276031e-06,0.0432709203609406
2.39413200789236e-05,1.02977294077363
5.92087179785267e-05,-0.294804232286994
2.87954335233707e-05,0.267274889582053
1.33835132575391e-05,0.474652946713538
6.83943214867927e-05,0.542533747668532
3.60890313382591e-06,0.302066410460836
0.000487209286527554,0.22994891413899
2.23477382198441e-06,-0.0366805802236405
2.67337886664568e-07,-0.237445707631007
0.000223298620871847,0.828090168414205
3.40765905532665e-07,-0.0424285345611852
1.49456696231379e-06,0.0288418156747546
2.11279038793632e-06,-0.0541416093412502
0.000152961964844054,-0.419730220114073
6.50498461255379e-07,-0.00991205572002397
1.08103863319624e-05,0.0294149261567716
3.89984650616979e-06,-0.21342825307216
0.000369141230666628,-0.76181021714106
1.35577162392854e-07,0.246937435556308
1.12279485634235e-05,-0.820524031801032
0.000467625478862053,-1.04820301570198
8.44626871407878e-06,-0.140570503656921
7.19592043648244e-07,-0.201813333067077
4.56146429353951e-08,0.262210933253462
4.15037870534101e-07,0.127097553511193
0.00147106075384992,-1.031026812817
0.00183040008036306,1.0129228168279
2.27139299707269e-08,0.0819509750845046
2.56326428889862e-06,-0.0788669595712493
0.000605186227552742,-0.0718675565471578
2.65784324497527e-06,-0.0111714805469438
0.000448057887532002,-0.606798111340667
0.000783511829141533,-0.626110234168136
1.30748756259164e-06,0.0913942482746493
1.19796166676176e-06,-0.161360082600381
2.54556529052354e-06,0.610401266697892
7.45471656606069e-05,-0.398874123979162
2.15032193031286e-07,-0.00449452755622712
0.000318180307129824,-0.0300168568997148
0.000638869384093581,0.214859288580491
3.98048529263569e-05,0.509128113911374
0.000135891330289981,-0.934097177190297
0.00102024721597131,-1.13766215996082
1.51598815585991e-05,0.0101274129055671
3.74706878318939e-07,-0.137236096037897
8.55074014222378e-05,0.0946745759098137
1.1353677302924e-06,-0.0398271964435073
9.50345312284575e-07,0.351693482965557
2.35745291970646e-05,-0.463409207917665
1.17437164088452e-06,0.208942176144301
0.000853290758806696,0.726899323179465
5.03821187668941e-05,-0.227975933945992
1.66004259620988e-05,0.161478755401444
0.000152755049225553,-0.155685052064634
1.34355554932779e-05,-0.0709092670895606
5.06625804680073e-08,0.251036626603653
0.000164457032406394,0.843402245218635
2.16154292119464e-07,0.0610031078921105
9.71343732782187e-06,0.0990881619373199
0.000560001905608923,0.360010938880837
2.01146268430416e-05,1.19339736363209
8.16871793450992e-06,0.10629172153762
4.51387222146239e-06,-0.448883398549013
3.24976764999121e-08,-0.00518072093828023
1.20788422477417e-07,0.0346635747176086
0.000379033793266814,0.165249245094455
8.4323200555214e-07,0.243365313503127
3.30725940737661e-05,-0.238941791470721
2.04853262012768e-05,0.876654549103618
0.000125633725568436,-0.282238516883092
1.08279755266196e-07,0.0197503032155046
1.43738021948014e-08,0.104563887856256
1.22045652148504e-06,0.144504527243931
3.24180430451378e-08,0.458619382354887
2.52256759215915e-07,-0.112194003534241
2.55663735398933e-08,-0.0143827454130213
2.87000685221317e-08,0.0111055456308549
0.000228512324211757,-0.844946869406132
0.00038207177262368,-0.242214591000682
3.10397154422405e-08,-0.0144919208300214
0.000274800291485217,0.414786459126393
1.44531752735459e-05,0.305817463541041
0.000715919770193411,-0.34523599676765
1.19800426951524e-06,0.603896875628397
5.14156134276896e-07,-0.142088568194839
6.90797166993371e-07,-0.376376396809079
0.000218539843307913,-0.49756780141876
0.00034053696318782,-0.915154607302377
0.000817478366189587,-0.378771027567909
2.08794573804482e-07,0.00694005975570595
7.39702812520555e-06,-1.10731792551939
5.5937292100524e-05,0.439861231793049
5.32293905570709e-07,-0.293153114089327
0.000799550065342727,-0.783907881496327
0.0010188870808917,-0.534279810109069
0.000457251599199875,-0.141730248971399
1.89469700906728e-07,-0.0432740691077995
0.00135475225121526,0.185659286888617
0.000102764643980597,-0.818074910718702
9.52692208663343e-08,0.274065133624553
3.18657265022227e-06,-0.217820054251168
0.000519631977296006,0.462099773992391
0.00151066002425043,-0.457009248210277
2.48550218598446e-07,0.00427983799638577
9.78245936255622e-09,-0.0452495566914327
4.80983646776614e-08,0.098018093124879
1.4955730140245e-08,-0.0331909120174608
0.000562184698571237,-0.511282543191779
1.78331109824998e-08,-0.0128659586575662
5.63384757441142e-05,-1.04367646424606
2.71335536474257e-06,0.402077304884395
4.21140881094213e-06,0.356762124815672
0.00351261564840102,0.85261833145022
1.75431389578488e-07,-0.247099854143395
0.00266991627098364,2.06753649177845
3.21125032400937e-05,-0.419056120243875
3.102600884216e-05,-0.103060620882861
9.54188055131152e-08,-0.119751463478283
4.66004338890088e-05,0.567852984364961
1.2504099794398e-05,0.183899361102669
5.75991238488111e-06,0.106100288214999
1.00451167744487e-07,-0.0169381877472865
0.000295837306881244,-0.712700995350734
0.000113550582424749,-0.178004587959868
4.49919475062146e-05,-0.238658085332376
3.95490023143132e-07,-0.179569356273922
1.49705807168733e-06,-0.0388131855416292
4.85310514805042e-08,0.00274476111158042
0.000492387378340095,-0.203318454259221
4.78696300808187e-07,-0.053713304010684
0.000169028115843012,-0.913890665971389
4.86326084879254e-05,0.451610132707311
0.000226004624621881,-0.0848732469294906
4.304227708526e-07,0.130799381342599
0.000358534739837699,0.246731023690893
0.00021405057113944,0.44265032413129
3.91474341229103e-05,-0.123887464542951
6.6743839872667e-07,0.0391156747898499
0.000576849683343031,0.385751216032172
1.96492866470123e-06,0.503306921536512
0.000161014350673202,-0.34851236169938
3.56428014039121e-08,-0.0286145125967492
6.90588138023911e-06,-0.182716173996679
1.40823351583327e-08,-0.000204130165197329
1.09216390599153e-07,0.0439564770188157
2.0594795810294e-05,-0.442698077489711
0.00135387019644735,0.0683891657546681
0.00111454675429406,-0.0637921209839218
8.91814196441366e-07,0.0946800211733747
4.23532838177577e-06,0.204137777081694
2.86409271945571e-05,-1.31430441998326
6.56368040346335e-08,-0.0301021591363665
0.000221623550397226,-0.252052704406214
1.17329858736854e-05,-0.0537582701968121
1.21265835543839e-05,0.0874063141210333
0.00146802810170179,-0.672827949474827
7.33877989924044e-07,0.0134508623095086
5.42513935347308e-07,-0.00936410990596912
7.97509211219279e-05,0.189134413222238
2.5219997517055e-05,0.803458573763772
0.000256829736207948,-0.314785750364543
6.11631686080254e-07,-0.102312144979306
1.58577920730789e-06,-0.930982849561341
1.39857368301408e-06,0.0952831234494877
3.20327350865117e-06,1.04066641009751
1.4600682743408e-07,0.0358869885537748
2.07763737951513e-06,-0.0307670471184584
2.2634227016808e-07,-0.120793859193163
1.85880472817375e-06,0.114197635212208
3.56158185852001e-08,0.323353059677941
3.24168219326458e-06,0.176346360145372
3.74474826155012e-08,-0.442404549174082
2.29181231998719e-08,0.0148279404800526
0.000279641427328856,0.0530097081204039
1.53773836287274e-06,0.0770901032134967
0.000159635252660093,0.0942274373546625
1.0303697045673e-07,0.0520175205443226
9.8320547041634e-06,0.911828028349483
1.24065539704168e-06,-0.19892356809719
0.000192515920488274,-0.406843814375334
5.25615214789447e-06,-0.19227460067739
1.27321755569749e-06,0.00025269128135148
2.3124527673332e-05,0.126174461054669
1.97698292418381e-08,0.23483486144424
0.00175153695311537,-0.229747083058415
0.000219817684100825,-1.12477893350122
1.66482226443525e-06,0.270973191838624
1.0106064558992e-06,0.513297996084046
0.000116619159416646,-0.766173190419705
1.17490155609483e-06,-0.13234797396311
7.36941932516637e-07,-0.150482077636577
2.33802397804723e-05,0.638856477623424
1.81369703493355e-05,0.0447527708849672
1.31002171765197e-05,-0.186651689107421
1.46054146030448e-07,0.109722973513488
7.52435131224553e-06,-0.054403252784763
1.36960537162563e-05,0.345200930222701
9.84102792030557e-08,-0.0916965400943462
1.09829589299764e-06,-0.129119018946167
4.36715064139062e-06,-1.17868717797285
4.70298952423631e-07,-0.00530599196460196
9.96765916825508e-05,-0.0860743935885548
3.65197396104775e-08,-0.0776807060715342
4.58391394153513e-07,-0.044222645504741
0.000175510098133268,-0.051892241641741
0.000409119842959479,-0.696795721844666
0.000315828244264755,-0.703474524068126
0.000595191118012224,-0.799315992138771
7.29990223503831e-08,-0.0359670817637308
1.41852915027484e-06,-0.282426264202696
0.000127496475497017,-0.265445587367002
2.15929959253618e-05,0.0599003817076571
1.32416120670158e-07,-0.111160598622153
0.000112439426732169,0.0568363047437004
3.39689025669413e-06,-0.131001929537151
1.30459894239017e-07,-0.0677353232020212
1.43874933389647e-06,0.223012683964431
4.66376052433843e-08,0.0394345540432933
2.74396687788281e-07,-0.628164034743658
3.02310613011978e-08,0.0581851135509651
3.10455907642581e-06,0.436472865071527
7.12425995155034e-08,-0.0747200219645824
1.92845617401809e-05,0.131490799613367
0.000105282952360425,-0.80824073213266
0.000113942506199777,0.247432163578486
9.89344330794002e-08,0.00330964957284295
3.6641690892603e-07,-0.572309630895504
2.07237027297268e-07,0.101080486815228
7.36335916653059e-06,0.0399236192562019
2.52609475381435e-05,0.696708783775312
1.81502577842639e-05,-0.457633355093695
6.34643717712871e-05,-0.54487063192105
1.7187954616758e-06,0.0316449221786922
0.00298217962104122,-0.850113056938897
2.97255392772298e-05,0.00286692516093973
4.44358200640134e-08,-0.0217070338084972
3.47099899042606e-06,0.261222778918287
3.57545376745185e-07,-0.269411015789355
6.16065896587368e-06,0.786936812949018
3.49865188676264e-08,0.0626866721549555
2.5904555762258e-05,0.488847624419142
0.00054483200726025,-0.0087621844469701
1.1360416149175e-06,-0.26178145045643
6.90597542059921e-08,-0.0683417666624179
0.000357913160058274,-0.674883676207132
1.72135174178449e-07,0.0494113207651614
1.28593923749116e-07,0.141552763173117
0.000122438065701125,0.480631524228525
3.88811161087438e-05,-0.236031510817513
5.17728865075065e-08,-0.00792126538606598
0.000356384922311034,-0.735890943645512
8.29971970325174e-06,-0.218131987295346
3.65749534448121e-06,-0.258310278346468
3.44380393959653e-06,0.250634587568275
2.677768669696e-06,-0.118658595478329
0.00143981920254582,-1.22909918890592
1.14656356722492e-07,0.0259464331974604
5.97946655197359e-06,1.17351843021001
5.22046197937647e-05,0.193064762825612
0.000350596850187836,-0.529420994825503
3.93020027398733e-07,0.525413854311721
3.01371591078065e-06,0.0742351548516359
0.00011247926605636,-0.310587043067171
4.62131998752083e-07,0.04797591580429
0.000223209108735491,-0.0704284024305877
3.5951496735501e-07,-0.0132062813377769
0.000546552783866107,0.354758892476556
8.89333799326353e-06,0.71181668617818
7.54869740046651e-08,0.0210517392050903
9.24901417644986e-08,-0.0664169225636484
0.000237845434116926,1.29056490737815
0.000241227016744389,-0.721400978261876
1.1624089739003e-08,-0.050637354775522
4.16392576384872e-05,-0.166590056709604
0.000150436503920717,0.132323705482627
0.000827832516657586,-0.359296341335087
2.84735529215663e-07,0.0688500315891822
1.49285525220415e-06,0.872312784685366
0.000437190966350673,-0.212048173017845
1.96832712595704e-05,-0.323049731237536
1.77977319007708e-05,-0.0586231682549789
1.74814743551756e-07,-0.002747251802406
0.000707474499159097,-0.0256731926807374
8.12114939206013e-07,-0.0958280512070835
0.00192356520513847,-0.26109033934197
2.43387633650868e-06,-0.15390100661444
2.98079132362947e-07,0.217162351974701
1.03959115238199e-05,0.188600248234909
4.39315255694144e-07,-0.0052133687788215
0.000116007510117738,0.36506407954879
2.31264046871225e-05,-0.0955320619231331
0.000195616553516807,-0.407528219082464
4.64329528419612e-07,-0.073046352606465
1.24237518033366e-05,-0.0483975925988567
3.96812498314872e-08,-0.159971160941485
1.97023079796371e-07,0.128498747696878
6.58963663376871e-08,0.0569771966698049
0.000400020404017703,-0.0896463559265674
0.000329202289914975,-1.08020586695805
4.66227755996297e-06,0.126846135250746
1.63205904699574e-06,1.05820322039564
3.23619650292873e-06,0.0674521919313316
8.27915513676868e-05,0.67411753206771
2.57980616162852e-05,-0.43203307215819
0.000277894698783724,-0.518788583407736
5.02117003823957e-05,-0.162698561360572
1.77832673993801e-05,0.416622398739191
9.72263442368373e-06,0.245543608461953
3.08657787986799e-06,0.0258938230158663
2.46129843844281e-06,0.649596635155128
1.50839760172609e-07,0.269320337451514
0.000146583715316894,-0.188440276967015
1.78999719999097e-07,0.0122726550241782
3.35896552006705e-05,0.14196105737973
1.85877565584877e-07,0.0522048919526837
1.1534640983619e-07,-0.166483401991139
0.000925918157826105,-0.171760414101878
5.59370103833006e-08,-0.0611365307913273
0.000649385456675179,-1.17847667684399
4.25660526513441e-07,0.020757113469019
4.21396297763115e-07,-0.300304200585003
0.000372699250380048,0.390254756229795
1.14377362117155e-05,-0.207206150643424
2.83886399804515e-06,-0.242486531183323
9.47701957655038e-05,-0.485290853687828
2.40435492351349e-06,0.0520813537977429
2.93968037439417e-08,0.0757066889013217
2.52665440555831e-08,0.0348015886385109
3.0761951945643e-05,-0.420999074621817
0.000115056975530547,0.379074471109168
5.86575875621827e-05,-0.514274129000735
1.20166925769794e-08,0.0211877506639635
8.49549003647646e-05,-0.172860188356841
0.00076334563933739,-0.256981652881537
0.0002070450769625,0.0593411243010699
7.47269033629591e-08,-0.0739655942009155
7.72965535996935e-08,-0.0692963308248256
5.75964760400524e-05,-0.0209795354278945
0.000104382807057793,-0.455416226405148
5.65857981992551e-06,0.0438894179366144
8.34073020430966e-06,0.884581408994745
1.40050248622815e-05,0.252632307238528
7.23099393662101e-07,-0.0739797532867375
0.000262394201824615,0.513186362769778
1.71950242862289e-06,-0.218797377825086
4.04516005113092e-07,-0.0641445083371119
2.25987869404776e-07,-0.020238075812709
4.4403107154372e-08,-0.220719384738713
2.31272181443924e-08,0.0500261846424986
4.64436027902485e-08,0.059364437928289
0.000844145066485972,-0.120794934902325
0.00101311238889239,0.135267151810538
0.000499850802675131,0.716393745518947
2.32789813737276e-08,0.0326999554072085
6.16081206438475e-07,0.0248339056455494
2.3596578786054e-07,-0.250530980425055
0.000577061107043635,0.0464650147157685
6.74810695329008e-07,-0.0474793382743492
2.85001382512099e-05,0.82121776502501
1.95599700631352e-07,0.208279018112778
4.04290698811083e-05,-0.404129479023723
1.60540347033282e-07,-0.021242555391051
0.000131595013087614,0.626972917621671
3.39093244907266e-05,0.416412434153475
3.33991966004993e-08,0.0866367018553447
2.42629797982715e-06,0.0819859006818365
0.000425802800990176,-0.376967516347724
5.19492060600974e-08,0.194292698164585
4.54515787765575e-06,0.201829982100153
2.5269149710323e-07,-0.0880553846737257
0.000136740543145214,-0.562798172697428
0.000979266090420999,-0.819782247025932
0.000517655513532033,-0.537058494732623
2.00343509089297e-08,-0.0113144986786824
6.13862904974533e-07,-0.569324379453282
0.00072889411220649,-0.81870743498875
4.9032524184779e-07,-0.0140601645491903
1.23199164456934e-06,0.234982925706953
0.000105782859825339,-0.429207597509255
3.33089731431093e-07,0.00765989512373686
1.150477993859e-08,0.26306883161814
4.10513205763833e-06,-0.104504266861221
3.59932860211681e-05,-0.452757411427829
0.000525727710638454,-0.465735550256048
0.000852542078416792,1.25051576865349
4.16422745797054e-07,0.083144445586072
6.3617000900865e-08,-0.0639421470286611
4.83986880794657e-08,-0.0791430264251137
0.00191212665571346,0.501545896028104
0.000300016305969645,-0.539412841720145
1.01566666131746e-05,0.134480652976204
5.16857446705007e-07,-0.472584874141311
0.000252920605187136,0.395412449726909
0.000334670829522646,0.388616011374024
0.000159398388576301,-0.723970466317807
4.06512105229447e-05,0.551801955998065
3.26319808936143e-08,0.018632160096604
6.77522982122252e-07,-0.487251683839682
7.14996574282055e-06,-0.187017944000042
7.93310605065268e-05,-0.11805491359811
2.89954142064222e-06,0.0363487792440294
9.44490778432222e-06,-0.190196905317191
0.000467314008654299,0.817505961845602
3.09802753128954e-08,0.0557049077257139
3.4534930422826e-05,-0.309665021557892
1.64869036287985e-07,0.021627519204427
1.44717375931071e-07,-0.10917548432897
3.64949058026329e-05,0.0675186963139928
9.8067216412483e-06,-0.0662946709918028
3.67970568518664e-08,-0.0154120004529149
5.85193652253974e-06,0.0362931215890498
5.27355432885336e-08,0.0920526293405831
0.000174314342045991,0.204552753478621
2.72526708933123e-07,0.00903775192355264
3.52864877792558e-05,0.551801319123645
8.44142082821273e-06,-0.435096800229047
0.000114299825606872,0.34911197349114
3.03779582822086e-06,-0.275549776006394
2.76396000463593e-05,-0.413629599532949
3.57039350351036e-06,-0.246246790269268
4.35687104268737e-06,-0.75633266753566
5.19331133172489e-07,0.100956983114149
3.499075877052e-06,0.330732170898331
1.60320505535461e-06,-0.126567394593837
4.63878472657774e-06,0.244097819927017
0.00025284185632558,-0.0850081892109208
0.00175279972725755,0.137204853948033
2.01054432835842e-07,0.0338075307753976
1.8384880719448e-07,-0.0533521598761306
0.000282471982930438,-0.174301669624257
1.58789428229785e-07,0.642280504474171
3.92277151317452e-07,0.318759017358829
1.57421120426663e-06,0.769267669262751
5.52690642714033e-08,0.0172999341063192
6.64771253367623e-08,0.0900653941104312
1.82197834313287e-06,-0.170575730531986
9.91645423593037e-06,0.283828645124031
7.48083815697736e-05,-0.264630318335521
3.03883951098351e-08,0.725219925567565
4.52822659019543e-06,-0.323562965949286
0.000129549060592153,0.19851921426139
2.89361467591867e-08,0.0380661888877765
0.000177036275193067,-0.113906984850852
1.05559411243366e-06,-0.379099548580594
2.53591859522207e-06,-0.0625484376071048
0.00037674765296481,-0.120731728362873
1.62052428966743e-06,0.0291752303326999
5.61426565459367e-05,1.05141848285952
3.56293129997198e-08,-0.301410957693066
4.42969817964784e-05,-0.426538615968819
8.88745930708381e-06,-0.724736237652691
6.06946292734515e-06,0.456612120976555
6.98605596801188e-07,0.000628222186649441
4.4921372608101e-06,0.0485646340640831
0.000217931245846179,-0.0138079957369496
7.6261613858506e-05,-0.347649524693155
6.88953497249438e-08,0.193488514898778
5.27957296656731e-07,0.157751877014897
3.61866381559819e-08,-0.378063167241886
2.84767422352452e-05,0.136279303451638
0.000278843192657108,-0.17705983988866
7.57475246848527e-05,0.165640175955144
2.53699210972804e-06,-0.688792618587065
0.0006185259629469,-0.486250883943996
9.42224401904916e-07,-0.100922131288317
0.000704868650661362,1.12865092982325
5.23534357655216e-07,-0.108463791806566
2.25699572438865e-05,0.0981562543341319
9.96881220844015e-07,-0.340207206805989
0.00152668691816936,0.0413115565990709
4.08490632213777e-07,-0.215185246205465
4.03356699588755e-08,-0.0456349614887786
0.00132516010634938,-0.300220574211704
2.5271265562294e-07,0.00376165806553451
2.92633074315661e-07,-0.131361680594853
2.62129106207166e-05,0.429077034178732
2.01321916630436e-05,-0.133562648283041
3.57552433888133e-06,-0.245274267597843
0.000692345134398267,-0.15593237996665
0.000458895483028813,-0.260060655243268
0.000842077208873384,-0.126621189626687
1.09533697090587e-05,0.111224333072185
8.59094866272221e-06,-0.636934813593206
1.53323950489243e-06,0.616948592168779
0.000264147385205532,-0.228185651090335
2.24892963460886e-08,-0.00302026782917189
4.02022402198505e-06,0.751819499609895
3.90133557598609e-08,0.0478726229729838
1.30216388681646e-06,0.0799420119451275
0.000384459115052185,-1.24355185779286
2.00724971315432e-05,0.259154731556202
0.00016038848116978,-0.0781995823803827
2.4939767460699e-07,0.0263345178584705
4.09789692109055e-06,-0.361827039638992
4.60105827572142e-05,-0.273796476515543
0.000750111926117294,-0.748550865279385
0.000314551649748874,0.457226902908195
5.77007238145012e-05,0.306282146573175
4.07913183038708e-08,-0.162228767341187
0.000207528138285611,-1.05501163182716
2.97876675940291e-05,-0.0483653723045151
1.42517132156982e-06,-0.158845509569733
2.34857245409003e-06,0.514213491731361
1.3776082117173e-07,-0.0645141753079946
3.01274044415706e-07,0.264489500843
0.000262208759856416,0.351739468048898
9.57385902468798e-07,-0.126384092204413
8.55165358438271e-08,0.0059720790811506
5.67323855032206e-06,0.744788698091194
1.1840386708118e-08,0.0787983795025527
0.00350499734070703,0.405062755715929
1.80248551072038e-07,0.0576908749366032
4.30155969463694e-08,-0.0234875027568214
0.00015377431756035,0.300626529833781
1.6552314299037e-07,-0.0424196832799829
1.60436098308341e-06,-0.00953704300707604
0.00295516503219544,-0.65083053541765
1.6987714697879e-06,-0.151392260819216
3.90658072605764e-08,-0.0238964055490189
0.000121535992517012,0.889703365458965
2.37721267216855e-05,0.370964395612625
4.15392695037177e-07,0.00856596316815612
2.35195557814258e-05,-0.149925664596203
1.02901288276622e-06,-0.371453419419784
1.766867940815e-05,-0.294891426022849
5.66410237992642e-06,-0.705989117165029
2.78588336090257e-05,0.0249322450402659
1.85528957593723e-05,-0.225848277557325
4.8622600163424e-07,-0.0953754701131039
6.42232555908467e-05,0.327870554326326
3.72117149004298e-05,-0.403780827584541
0.000815546323350124,-0.360695595689396
4.72967329162889e-05,-0.0468944991934771
0.000589741843855628,0.194841617451759
3.14628318431312e-05,-0.0582409304882118
1.45066094586332e-05,-0.0222079880790012
3.88473728094528e-06,-0.199673372447957
0.000115650395813541,0.264870276370544
5.18133388620681e-05,-0.454340543726766
9.2814118603931e-06,0.0741868379828571
0.000565769558524847,0.229322853698674
1.71364972542392e-07,-0.296156889129741
9.65195311728469e-07,-0.0617958665577364
0.00406615274707239,0.173492877409551
1.14408557496126e-05,0.0610938641012818
0.00024386073297099,0.68899874359161
0.00014895247316851,-0.247698211157584
0.000431685624354454,1.02057379448489
1.16166659090904e-05,-0.0458497015885904
0.000800005432291735,0.563811529026856
2.29059129476613e-08,-0.0012459649734434
2.73799715036119e-08,0.148488685045452
1.4483882411601e-07,-0.099585141556309
3.56969078698648e-06,0.789463571849771
0.000585531641345041,0.559641261571898
2.13989234564994e-05,-0.664300617591303
6.29150181800668e-07,-0.214919130584446
0.000702333339244411,0.650268327838643
0.000170946705973254,0.374731136531909
1.05328564689445e-07,0.0102754871886758
2.00411467056433e-07,-0.00724132397432403
1.25229722490351e-06,0.431950941332061
1.98743157410304e-06,-0.122629926257239
0.000436630376808404,-0.106063529585624
1.89237698586707e-07,-0.113084236377384
3.40576933437e-05,-0.946681861826233
0.000118418895506096,0.340832789119392
0.000402017290740691,0.679349013106864
1.31281169818487e-08,0.160600779653427
1.20254432355375e-07,-0.325977075490615
3.73405251757075e-06,-0.0844606537823431
1.05686644066127e-06,-0.028720211112316
0.000446588679925987,0.782402136187624
1.90704846779143e-07,0.446358480497994
3.13887565275796e-07,0.0369395512646729
3.09101901677159e-06,-0.171294813853441
4.70965481638592e-05,-0.08899738644363
5.23009438614683e-05,-1.0392422096701
0.000462018230086631,0.828031120147782
2.31986105636829e-05,-0.271844300318227
2.86330648438841e-07,0.0922837266215022
0.000675252033248914,-0.574280953050501
0.00211579181114258,-1.08227011675587
2.81615373950498e-07,0.365759822963362
0.000207091795942227,-0.360453681703784
1.67314666772666e-07,0.0197290418976428
0.000112560931512752,0.125532116237083
1.863245733733e-05,0.120977100518018
7.48842986283063e-08,-0.18687213069752
3.23643909949755e-07,-0.0629633971208758
1.59484073687568e-06,0.00869842778400136
2.02787125522875e-07,0.214904206969207
4.87117971316369e-07,-0.55295156118188
1.34558580250665e-06,-0.20472601082291
0.000302904701126474,-0.268898356327231
1.83314355037135e-07,-0.146192760679905
0.000110709867091119,-0.459159204854809
9.90127138975271e-07,0.141223941344857
0.000400921392224647,0.878819411308853
4.47108980316835e-06,-0.0580118664944513
2.63246600526447e-05,0.832179039192955
0.000127853876718039,-0.681765342414015
1.28284189911715e-07,0.163576007797445
3.54014531286037e-08,-0.155971071602837
5.8757219231778e-06,0.328223796812659
8.85592105075009e-06,0.251334020983835
0.000161319343456357,0.122212114330381
0.000921437467336004,-0.242549002656121
1.42127351474571e-07,0.0630377702257826
6.28877254776658e-05,0.826134391495457
1.99617136297829e-05,-0.0343682517708415
2.4992418670743e-05,0.139483014431959
4.13774084309916e-06,-0.33333486606018
2.53894659190837e-06,0.171231149024147
5.57253292522601e-08,-0.0793325112583303
4.58797686434624e-05,-0.405646361613373
2.6734070621879e-08,0.242153202952878
0.000185526888820435,-0.503312455290221
2.44255005376517e-07,-0.170149474887904
0.00135349977879693,1.47826957524023
0.000299356414045877,0.659016859118978
0.000118284801545077,0.431517748824292
2.85328398879188e-07,-0.0390470126481322
1.78530783850881e-05,0.125042706256371
9.08377458760623e-05,0.379052461890398
3.51805177038075e-07,-0.0625337057926708
1.70366879327021e-07,-0.201835635080013
2.37720296845862e-05,-0.810023698359551
0.0010008559961245,-0.122855184359747
1.15893855631607e-06,-0.00124113690231118
1.63095347708559e-07,-0.668803469984924
0.000216653898384252,0.57262247501897
1.16028870215543e-05,0.0252498894397904
5.98291939573895e-08,0.668647267684337
1.43447011886949e-05,0.173283197876704
6.62567996057775e-05,0.177365670219305
0.00016430249124993,-0.258938725958142
0.000248806499704731,-0.829790346823362
4.69815478297713e-05,0.71783941938593
1.31474337173918e-05,0.0785501906868865
4.2362431917745e-07,-0.275696741718028
7.47669295582705e-06,-0.0309467577245916
8.95205201314239e-07,-0.138996461167883
2.90735437343258e-06,-0.218376577197579
2.67601370160576e-06,1.16485254720036
0.000195428331248362,0.104856179270596
2.38765468022448e-08,0.0831390675750238
0.000368740818342296,0.249416741812356
0.000975089193583197,-0.35702994922602
0.000116370555707089,0.269502190945266
1.45418955104532e-08,-0.0640199957719475
0.000238439707840521,-0.390229454158914
2.1033988423543e-05,0.0243671516001691
6.87835547429252e-06,-0.569018426102232
0.000104303049805066,-0.114402160391265
0.00100906980891755,-0.212658173247445
0.000287880424011018,-0.0483992909476207
4.79936429261144e-08,-0.199492898840294
3.53483975410112e-06,-0.169002357843343
4.83413764623805e-08,-0.0380436676229909
3.43768970696608e-08,0.315180904840914
6.15375762631446e-06,0.20583986025721
5.84218932190354e-07,-0.032579689554292
0.000588995176378205,-0.11895858874414
4.10493848610975e-06,-0.0376592856699009
2.53162254872868e-05,-0.617349634359452
1.42078661996919e-07,-0.0074058396404176
3.5791557590428e-05,0.529540196275625
6.12864552341109e-08,-0.529289283542206
2.85050898773188e-06,0.330221146530431
4.32156765678477e-06,0.467642254485559
0.000268931680768221,-0.841823062508766
1.15448655213806e-07,-0.19223716555038
1.31020063485624e-06,0.413508357334485
1.51382940258966e-06,0.434305786920189
0.000139326480799802,-1.32088263348156
9.65504884677386e-07,0.275591165204275
1.34493553586464e-07,-0.201870182703454
0.000331903567791934,0.0242768085037541
5.45331598131582e-06,-0.18208696155001
0.000208335748422906,-1.13715121478842
0.000762108668447465,0.0638077590902638
5.07045662236826e-06,-0.210568371161711
1.36861941327393e-05,-0.422572830784746
8.4439909601065e-08,-0.00599315700158829
1.13246000085531e-05,0.716562006671263
0.000123984580014768,0.292503101619484
2.2493901833947e-07,-0.289575245524109
7.29347347315585e-06,-0.216438574320904
9.24288688359653e-06,-0.261267818239294
0.000961478286303613,-0.532048472831147
1.88960196333186e-05,-0.246142542864811
2.03593555915529e-06,-0.577804933279876
0.000747841136201717,0.478105956825338
1.89237972752517e-08,-0.00372522588459303
0.000151567165955507,0.436124019590638
0.000190833712352368,0.423825027499525
2.33141740574558e-07,-0.0755588943616733
2.896002416057e-07,0.0303413481601699
2.7666597329021e-07,-0.151675886845328
2.38860698077515e-08,0.206938173036894
1.68306511083375e-06,0.0447662426506181
7.18209321459232e-08,-0.0504835279070234
1.30543969326011e-07,0.101162485071655
0.00103958268522272,1.28193670079987
3.71982919041019e-06,0.0741095272851374
4.94226831844008e-08,-0.0779683904977654
5.20156093984919e-07,0.429587504432782
1.38155348435167e-05,0.836850515102867
5.19897838340676e-05,-0.315112930146692
1.31439404884294e-08,-0.0397971917387623
2.27579124068186e-05,-0.164051064981671
3.82976255273377e-05,0.199012223995873
2.97984217785229e-08,-0.104669282525938
1.3728836089062e-07,0.0127376136948483
0.000227097874874098,-0.131147473549509
0.000117643449781431,0.660919498658566
1.4620508480549e-05,0.0661348374120335
6.16773584942397e-05,0.532415734448811
1.43619059607607e-05,-0.12018834624169
5.8008150816604e-06,0.0442837486269999
1.10237942584707e-05,0.199126516980226
6.59838129652201e-07,0.153993889744806
3.6366406197728e-06,0.0598948979413323
0.000449286511832822,-0.179363400406518
2.01948070988884e-08,-0.0303867222922482
5.29003071826637e-05,0.522541951237434
1.34044562521437e-06,0.111549757438973
0.000473006061275624,0.542695996074422
1.01838024847418e-05,-0.326707120487817
0.000586285179595024,0.47719686098927
2.32737783989539e-07,-0.0807287266954233
1.32367930608442e-06,-0.235599320272871
4.36916565111345e-05,0.655326619524499
4.65289828392757e-06,0.0272334724688885
7.00447238555851e-08,-0.18571213109164
8.11221787283299e-05,0.342726120513964
3.14027052551693e-07,-0.182951366143298
7.15488799924421e-08,-0.135959059209008
5.94543692957662e-06,-0.777646063950529
5.39757598638764e-07,-0.0918936862136218
0.000610147909268761,-0.336791228102405
1.1213777662278e-07,0.290235557992572
9.13027343857642e-05,0.979622370482487
4.12555286122254e-08,0.0478980984590907
0.0013211843842521,0.474669741252429
3.29319974580958e-05,-0.155316983416817
0.00056372572732412,1.17454897501865
8.01838729667889e-05,-0.451340589932874
0.000136632153790653,-0.378794805061759
1.48294275140087e-07,0.00441060007705546
3.05992123271073e-08,0.000750899932397163
2.06860626640684e-05,-0.449553535079157
1.63434720777859e-07,0.063951880894051
5.54917262058253e-07,-0.497475857226163
0.000116143070282755,-0.602024469161798
3.42734174411394e-06,-0.0219672383308963
0.000628354500333908,-0.413198932877788
0.00110197168041582,0.282135856851839
6.47155441564041e-08,0.0321145518992462
1.7340114013101e-08,-0.239944849762316
0.000835876836410833,0.417657980483464
3.95694474610833e-08,-0.256793744879103
4.1374988849646e-05,0.169301142550179
0.00189998768695323,-0.611107066667683
1.23140605738371e-05,-0.586441725057765
1.59879231856922e-05,-0.18408912543743
4.97199062647136e-07,-0.144649930308672
0.000300778206219386,-0.13906150048473
4.7020896559669e-05,0.271398836582373
3.07931757044822e-07,0.133271126873048
9.31578512347176e-07,0.293158871933196
9.12076027016203e-06,0.109884114175509
6.65980527693685e-07,-0.161665430653352
5.39323960425751e-05,-0.101675047996757
1.00358593182128e-07,0.0206270174097693
2.75298042368915e-08,-0.0548139101749011
2.80420969547243e-05,-0.512752645432668
3.38643226678274e-06,-0.152145716642744
0.00180875282019299,-0.570348867206754
0.000188696279490723,1.29757572616614
1.66134852260382e-05,-0.432422633038593
2.79225596604981e-08,0.0653795917702127
2.83632430813252e-05,0.569672740339201
0.000290402363137629,0.583969327119374
0.00064354092043686,-1.12404913322066
0.000164633165327718,-0.44054888657144
2.0768204941897e-06,-0.568770946531922
5.10798233286992e-05,-0.831933918935521
5.48012506730254e-06,0.32024409213282
4.57015498355007e-08,0.397606600770687
8.24177297196027e-07,0.0967522255097839
1.05199987168639e-05,0.788107652458016
3.79033469067213e-08,0.0334170087264623
4.64564187354835e-06,-0.0154906723481135
4.92073818725501e-05,-0.139813026713728
3.34097736773782e-06,-0.123694066127881
0.000233846818949622,-0.72797522230857
1.56754196143684e-07,0.123005261919758
0.00182909086812586,0.310493272030476
1.75452768381549e-05,0.23240043186558
3.66982106717551e-08,0.7791836708056
3.14711576809654e-05,0.721260184706259
3.43125924851325e-08,0.0140408673000926
4.63137090939351e-05,0.189689441181706
1.68065146516303e-08,-0.0844064346334011
8.58722284380363e-08,0.0169602043814039
2.19850339058868e-07,0.105990394808034
5.08174887405098e-07,0.172004349329802
1.89591174727062e-06,-0.303825868866012
0.000110351811408888,0.604909083241108
7.2603429244808e-05,-0.111459036880509
6.81976910538307e-08,-0.0126547969516582
7.69553135230541e-08,0.0146145216591135
4.48388279610968e-06,0.255830999821578
2.25404812605401e-08,0.0910284092729931
2.66266586517197e-06,-0.442311658964504
2.30802959353046e-08,0.0752892806168639
6.81443152726066e-05,0.536953784785703
2.44873964942297e-05,0.0787108362115134
0.00103150920026874,0.553094229455403
3.49155554684983e-07,0.0575037092328229
1.79818082321237e-06,0.164291885738346
2.34251534623963e-07,-0.019857456071116
0.000129039545933337,0.532706665101121
1.72780629274146e-05,0.0235040057926114
0.00269907104011328,-0.234572547894754
0.00020630669774831,0.241658086185202
0.000174864608099932,-0.503283417789164
7.12780895328876e-05,0.132690131575037
1.48476673978743e-06,0.835546296366769
4.30395469993132e-07,-0.313507649845874
7.96221395949253e-05,-0.638329062588217
1.91044156384807e-06,-0.319301721709138
1.99346910272856e-05,0.0532350965007819
3.17007443663508e-08,0.153363205738802
1.56636871430092e-05,-0.0176457324143076
3.19284448564189e-05,0.381674468021775
1.52737775699415e-07,-0.150031980225513
1.52537044327808e-06,-0.381417831312659
0.00144148174244487,0.511135126498698
7.84460724816931e-06,0.00196842539141214
0.000112586169641355,1.00231072605862
4.9365465551825e-05,-0.216651385360946
2.907370193702e-06,0.441767128024745
2.5227970551579e-07,0.0207986378161845
3.19182714206285e-05,-0.60457173715049
1.10053660380106e-07,-0.00264490097992346
4.21017488654372e-06,0.112937046932096
0.00024279439660893,0.547795885005501
0.000106818922826473,0.225820880370773
5.23092810322309e-06,-0.46720519896901
3.08351758556892e-05,-0.296156924016504
3.33785457008664e-05,0.240055023587559
9.96322560045258e-07,0.172197938730804
1.45777004491109e-07,-0.257483601343315
5.7774682879833e-05,0.0751480579540553
0.000786663727176374,0.0947297580862178
7.6812241520481e-05,0.484120249728146
1.1218641415859e-08,-0.0807501163812959
6.59948743276332e-06,0.672559443881323
0.000111008663280878,0.117206608889683
0.00025328667478395,0.432068284361744
0.000436330241027252,-0.820640035128065
3.42449302991908e-08,0.0513712023280892
5.49593492846624e-08,-0.368471859353651
3.05982745826516e-06,0.154541413306791
8.73286733494881e-07,-0.14625326512493
2.94211018411452e-07,-0.111362918626713
0.000153089910553303,-0.24961907719765
3.57991607058493e-07,0.040239157401756
3.87505307317454e-08,-0.0464498220395489
0.000128354011063269,-0.683644658751623
6.98025043073843e-07,-0.0314682972685957
0.00093571470146251,1.17521842934704
2.21826738748621e-07,-0.0394671933098395
0.000626742311424421,1.01411527976408
1.41723852546394e-08,0.0152959702910849
5.36578379433253e-05,-0.498192710952386
0.000153854828415137,-0.722452853397955
6.96046891379665e-08,-0.0958777478346274
1.25055970436918e-07,-0.0829607300049509
4.66177879074946e-08,0.0482840658500618
2.14229342874791e-05,-0.312607477127184
1.66270654413192e-06,-0.0496536837205019
3.66561349446533e-05,0.344892067519291
0.00012746306769653,0.561491536079435
2.26184523559384e-07,0.0567983024648679
1.64323058616077e-08,0.00553978154364263
2.41695865610678e-05,0.38328299406484
1.13694409952913e-07,-0.322826987910453
1.08785535258977e-07,0.0564738152533145
6.32005129358474e-08,-0.158398999816663
7.29182700670445e-07,0.18252334963439
6.01953251757832e-08,-0.00484582419385419
7.88028876683293e-06,0.756527443137551
2.88020873173657e-05,-1.39854055941324
0.00038895993305409,-0.951887590322355
2.01720623271001e-07,0.018167619242037
1.04970454715423e-06,-0.204415596626186
5.161250223329e-06,-0.0765329690102447
3.22973755021469e-08,0.00468895368696754
1.79670538103426e-06,-0.0659475585427226
0.000451039536403673,-1.53788927946444
0.000195001961578863,0.107506402376538
4.74720957424575e-07,-0.0926109701929516
1.01909884860487e-05,0.345325650911601
0.00038294521577656,-0.05621984048065
0.00010682381063727,-0.627082845558893
1.61005087777204e-08,-0.00935200250816357
9.64878652087291e-05,0.194788922752524
4.38698179732939e-06,0.134777202078117
2.86705337705762e-08,-0.120795511348796
0.00039102070721225,0.646332248861036
5.68628817232566e-07,-0.13839665912867
2.34276083230389e-08,0.0711793544794806
2.71979141083602e-07,-0.00855396030331719
1.19641225061835e-06,0.0385379407166797
2.26206661140514e-07,-0.0950150911955168
6.37200384129516e-06,-0.067778201631803
0.000232266076894239,-0.0683460841667845
8.03523587332473e-08,-0.0997548850395676
6.77376866273275e-07,-0.295554476974926
0.000783847799156642,1.61976630184228
2.71121794619401e-05,0.450416169894941
3.6961280582768e-07,0.0992636218586977
0.000293044014363007,-0.00998842362715091
1.49013288351806e-07,-0.0164637587157897
3.29451096482581e-07,0.0223188596598862
0.000642317946734061,0.704665435179955
5.14876225133866e-08,-0.296199985996499
1.48360544190282e-07,0.0561528535911309
1.32762876675512e-06,0.006599384003623
1.5802589004481e-05,0.42801479716459
2.09930173713478e-07,0.113175607102889
0.000734692098982721,0.366573898969389
0.000172992265737289,-0.584186632949657
6.95139563067139e-07,0.104351466376584
5.48563961299052e-08,0.031552510121493
6.94614312435674e-06,0.0513902644811445
2.17443046251959e-08,-0.22705385261992
2.63890938536316e-08,-0.0012401869693539
0.000135813278014072,0.505696529619986
0.000106753822244129,-0.236829856840233
1.96980185467717e-06,-0.0386296517791151
4.7364419173923e-06,0.114385317469272
0.00150162711686424,-0.335099109554214
0.000312466337452611,1.18473274444001
9.72727879288072e-06,0.277915855132377
0.000667869980288853,-0.520868337952787
1.17152423208835e-05,-0.00646039438907158
1.01859918696112e-07,-0.0491799544232618
0.000606457362458954,-0.188954321535509
0.000114381864078079,-0.197442849457654
1.98222568413659e-05,0.0699343428846353
1.93902112132217e-05,-0.433377018005268
0.000399006005356277,0.646327946075318
1.00121936747892e-08,0.0240022737797775
4.9919739841454e-06,-0.00452406999098356
3.91191930472555e-08,0.198664296469766
7.9246645584888e-06,0.303079598722644
6.40789866049419e-06,0.247830967261251
5.56070195179801e-06,0.0503001521026072
7.25932443661837e-07,0.426945954838337
3.47603220690339e-05,-0.668998073954125
9.55226401288391e-07,-0.325915252580576
3.32497604271377e-07,0.289074054130565
0.000961925298284953,0.0579641681909081
4.41350580901553e-05,0.0673383574660035
3.04757105619051e-06,-0.176046941110595
1.42918208854186e-06,-0.20610795777744
1.94191976871809e-07,0.14696833998272
3.66525314920168e-06,0.146129671354886
4.41827567338743e-08,-0.00628976898370991
0.000625000723567802,0.308012290675018
7.98676074020959e-08,-0.0268739503651207
1.21480695237282e-06,0.0347336647720109
2.69938904577093e-07,0.00416194581594131
5.44054411966132e-05,0.238643276741598
2.64425196731022e-06,-0.230475754433866
1.01375242352795e-07,0.0279422287735786
2.86371644926273e-05,-0.620718558713126
7.61315828613224e-06,-0.196282320973531
2.02981270035043e-05,-0.28135729327925
1.91886726082888e-07,-0.0431967425455151
1.78228077087155e-05,-0.289201736883942
5.08398728024254e-08,0.0387711292426215
2.21362960287686e-06,-0.193376613032825
5.52131379677227e-06,-0.379893466912797
5.35604648134469e-08,0.330260547946734
0.000202598586435007,-0.381814597964941
6.54071977278976e-05,-0.405902494883572
8.83709725556619e-08,0.131687146876687
0.000114896613180756,1.01950718083714
5.27227442272111e-06,0.23526251467244
6.68447174423876e-07,0.229834217919673
2.54787781563865e-08,0.0874634500071244
1.15093059595994e-07,-0.00659153314747466
0.00121861816389161,1.20408251365039
1.07723496960033e-05,-0.119090342757356
8.58056791205973e-05,-0.37312269630519
3.75359243085275e-08,0.0768577272690324
1.28494314534082e-05,-0.209217325756397
1.52718173572578e-08,-0.0160259894236988
1.49487766624771e-06,-0.0616950805313755
3.70787588359147e-05,-0.349166195161096
3.97610834489415e-07,0.325206286318685
9.75213872689116e-06,-0.166574996704945
5.80901947907845e-05,-0.30658309914859
1.30268048124238e-05,0.128404875055667
0.00204378635434634,0.380023154763809
0.000326135148679042,0.580466425879958
1.28099778746333e-06,0.0467655852174601
7.62330375454966e-08,0.0809820156503394
1.32425586068586e-07,0.0058019802672928
0.000119717643536035,0.512745042919346
1.56734599348938e-07,0.069182559257531
1.37869511152834e-06,-0.081207351471389
0.000115785305972854,0.319017898025319
9.90056571031509e-06,0.707732900972819
1.91757774909561e-06,0.148963382564971
9.66432063000354e-09,0.00563039689177655
7.64922714416431e-06,0.266584487152724
1.53479205877869e-07,0.0233231779060454
0.000360116812571501,-0.118064114943793
1.39392288962182e-07,-0.0178551461227488
5.16836177598662e-05,0.374792299394568
1.7886414979938e-08,0.015544074051803
4.00917674932543e-05,-0.182648125378168
8.42590193770915e-06,0.0393596508378344
2.14861617340434e-08,0.0918871553605602
2.04963596685027e-08,-0.453604595736387
0.000476998377291096,-0.0222607769444866
4.20965764104811e-06,0.0177375092930415
0.000120526001654847,-0.250819473842228
0.000152189552903741,0.194721274746104
1.68849651411994e-05,-0.0714471442831774
1.43061621288031e-05,0.106525059108983
2.96334992570715e-06,0.177090024553082
3.99566970165067e-06,0.2777997718459
4.56499277716026e-08,-0.00235837319352461
0.000116979647202492,-0.514799717191844
1.4158554391908e-06,-0.0865342634441674
8.20308817999011e-06,0.118064626887949
7.14800590313024e-08,0.0565936514388142
5.36612715871771e-07,0.406262370438638
1.34798993890822e-06,0.0107148114220143
0.000328895429253258,-0.279869061635132
1.07853248680005e-07,-0.00408538370158662
3.56934760286242e-06,0.0366188262722559
1.39636311568549e-05,0.65983362955453
8.9520286315049e-06,0.217706837001442
1.81180843369339e-08,-0.0234224874329007
0.0022822920843521,-0.994408597317758
5.49118427635541e-08,-0.0251679097573813
2.31780465867094e-08,0.042508790974986
3.23267879550833e-06,-0.0939289818057139
1.0720436131372e-05,0.233292261070998
8.33430264511131e-06,0.182377726299207
2.81797131122205e-06,0.283002138734976
6.14373134299508e-06,-0.246395065049408
1.98942451293763e-05,0.0980236929851855
8.28615315482797e-08,0.0587437395835269
1.34129483099535e-06,-0.840802051463195
0.000134845739881668,-0.0682041861522566
0.000630081800731496,0.282913030556142
2.08750395886181e-05,0.35226215019807
1.70590554576731e-07,0.0425421176126328
8.50850209031729e-07,-0.187512088114565
1.4809242668386e-07,-0.167709263783119
8.33327151975829e-07,-0.0588800915703163
3.36129501151303e-06,0.146966671045789
1.02023481196479e-08,0.00918643341714675
5.92754088762031e-07,0.0687535520409334
3.3863540789775e-06,-0.0647200103958954
2.56241451245594e-06,-0.121066852523161
7.96570169763531e-06,0.0368628379964124
2.58055716867544e-06,0.242878810608408
3.51201840325902e-05,-0.330555110132873
1.30575811437371e-05,-0.55604348565175
1.78987024051521e-07,-0.390433565407795
0.000355055925585332,0.342184896431951
5.54985991387012e-05,-0.744935986951024
2.6785727940315e-06,0.134142858094112
0.000683362276483878,-0.0339145210943417
0.000192223765471797,0.839003235950451
1.62548956085627e-08,0.00241442340429868
2.78079510211394e-08,-0.0174288347489717
7.15990874239225e-07,0.215335933749077
5.32441150382643e-07,0.270459626084593
6.25620884831264e-06,-0.1258854489961
8.02253476294079e-05,-0.30707622304173
0.000478401039123061,0.293210326853622
0.000934449188180677,-0.365959796947666
3.8296975630566e-06,1.06399570783961
8.36586012672361e-06,0.0721059918386155
1.12468297429872e-06,0.0226811663971073
3.28687021244804e-07,0.223484390389613
7.28579729248381e-07,-0.0598275833199544
0.00198919143313037,-0.247409321915701
8.707950233375e-07,-0.166419903039494
1.97216331616769e-07,-0.0342016429269476
2.61760337596991e-05,-0.0229892442807547
3.62873843020102e-06,0.198484307202426
2.21691220881962e-07,0.0192719408720344
0.000265419536992815,0.797895775932541
0.000243075693392136,0.424286879865503
3.93611522934703e-05,0.424372185387113
0.000405687604644102,0.775558469305658
0.00104734662203929,-0.231857670703323
8.73870477368027e-07,-0.256767773338869
0.000680993290497627,0.407657446530057
6.57246695086364e-06,0.236159149338549
0.00300580575750815,-0.85732413364361
5.74256008651844e-08,-0.19240242381816
2.51120493267395e-05,-0.0719415211458891
6.26322257769737e-06,-0.159512558774093
4.15246650207212e-08,0.00521420070590059
3.39716378955266e-06,-0.0678596582521282
2.84541772089825e-06,-0.076772188846445
1.45628316122286e-06,-0.123500910927028
1.16715221935282e-06,-0.356912896749601
8.35151413057824e-08,0.0194005631386857
1.59526428357193e-06,-0.0795141232694699
0.000564269417355491,-0.555784889172327
0.000173850736429192,0.591612584361067
3.6191741032862e-08,-0.00937509156393823
6.40561770536248e-05,0.410995895385931
4.36397309032839e-05,-1.10249408154245
9.34248913385611e-08,0.46042689791344
2.71277701198503e-07,-0.231534618381807
3.24359010775348e-08,-0.0868479099886594
3.29327636859737e-06,0.251640439423826
3.92094625504306e-07,0.066091033668145
5.83756601087451e-06,-0.280543664180302
4.13286003652126e-08,-0.00874634803611551
9.06479121928104e-05,0.249416024723844
2.94185996740263e-05,-0.26000832993629
0.00140328311287201,0.530245864337799
0.000758900097702618,-1.09379385111354
0.000111058086383298,-0.804562974360086
3.15363240517774e-06,-0.102750831159204
1.59345652127001e-08,0.00811719231481553
3.12984031772866e-07,0.0957537702592549
1.86514373911062e-05,-0.153017081221749
3.95689024233213e-08,0.0437489854208025
2.55776406227906e-07,-0.00096261287361505
0.000872572545757591,-0.0721112895082484
2.84211187184458e-07,0.0218020307176792
1.80072521846212e-07,0.283432458814333
3.71153352327368e-06,-0.0930753524859051
1.07987690945655e-08,-0.584563639688149
2.49107180229473e-08,0.0639172031964585
0.00172481408933,0.842591071944121
5.9062163966362e-06,0.0824473715597823
8.61344073058803e-05,0.50129950074859
6.83135119870041e-08,-0.0735915658498315
0.000556738738846349,-0.730101899295915
0.000762430888813715,-0.478452117807971
0.000367087366638144,-0.236234376736261
0.000523764063246455,0.850305152116899
4.3133201671913e-05,0.595743303722526
3.1050357822274e-05,-0.386951462281695
0.000179510213553669,0.093396942746452
4.75197847240372e-07,0.329995963421732
1.67557633512359e-07,0.0916417030167884
2.26369305351657e-06,0.017144021648528
0.000461431148050959,0.153512827453591
1.59532736139916e-05,-0.432187875677814
0.000694645891792138,-0.687353056779193
7.03838902222354e-06,0.0491811409297287
4.39864421337322e-05,0.220143910563876
1.36528785830214e-06,-0.0628567964896267
2.31895746715312e-07,0.00794044367893955
0.000611406885761205,-0.248797901404202
2.0193793533118e-06,0.0944533602919309
4.80254574426891e-08,-0.0970701671241617
0.000497558012226588,0.346181017057473
8.85209092650721e-08,-0.650196681376221
0.000468806668166552,0.810123116977571
4.80938324306625e-07,0.0582691095202384
1.04259612380545e-07,0.0612330857917515
1.77662149319555e-08,0.046234328614828
1.12725451141656e-07,-0.0290491856783913
9.32891997181859e-06,-0.472571860614572
0.001372782782831,-0.0557149710291036
2.99161801835575e-06,0.169784295577121
0.00250780175786463,0.0367359637756109
3.93846590672111e-06,-0.124113896139417
2.57000646172187e-08,0.0664595309902524
2.26925470856741e-07,-0.0219297520222034
7.3194261289382e-07,-0.172973422413329
2.78178309036225e-08,-0.147458259182856
2.85490893225078e-08,-0.0270021873596718
1.35994081218164e-06,0.076696705374796
8.08125375039131e-08,-0.0437493758979061
8.13391531486857e-06,0.572970439418094
0.000211346648451028,-0.860557083907991
0.000619222101491863,0.205508002924017
6.88974356694109e-07,-0.106789535739666
3.49061323833674e-06,-0.421846160636281
0.00025810200301794,-0.315395384588704
0.00113265109827307,0.257805812944759
0.000339847978156794,0.347884314139571
2.86606386364979e-07,-0.0156890240597169
9.23051093460055e-07,-0.0652331331389595
9.82568415866727e-07,-0.0787933325337861
0.000138505282526975,-0.138116109936847
0.000475634833160455,-0.453457760149834
2.19272583156458e-06,0.332095531611282
1.12898343348896e-07,0.0679487917174997
6.39214454675948e-07,0.0298317167927262
0.000881141346391004,0.231735026362542
0.000453872544985876,0.591740553084046
2.70655346578241e-07,0.0468731462278329
9.9090202661478e-08,-0.00467874877132917
9.07651315696262e-05,0.0759871121952179
5.12690811768124e-05,0.0288108767686908
4.37333267749814e-08,0.0338045402667493
0.00085453046491221,0.406465400961794
0.0005689104921241,-0.437862036896529
0.000946055338894025,0.278678608125596
0.00151441545618324,-1.52748997987267
1.85430013275721e-05,-0.00186569162354723
0.000111086090471604,-0.38597289926001
0.000554716963109518,-0.323329740804975
2.90776339190228e-08,0.053835822962834
0.000191847846170448,-0.388951455754057
1.00891083828395e-07,0.312594356902971
0.000289897225330941,-0.876081776437517
5.81282031455162e-05,0.239577793059824
1.03201658918881e-07,-0.0619644838860825
0.000795156369849072,1.41402565597546
2.42300773443166e-07,-0.291986100665161
7.30460220382096e-06,-0.46394948801988
5.46792643135296e-07,-0.074914689137394
1.04794032177247e-06,0.0900467675326242
7.46595600629986e-07,0.278473274312104
4.69727125014995e-07,-0.0508892721713358
0.000141180907919495,-0.463471354230547
2.59689624311302e-07,0.216229757025877
4.81344638033465e-08,-0.0462689086294826
4.19039354366418e-08,0.322969966599777
6.66646877256105e-06,-0.328835611077569
1.32271084493901e-06,0.40139979247757
3.41413193718514e-06,0.186804312357113
0.000492304790341639,0.268820267527361
0.0006800033195022,0.0279959805417485
4.85951347636527e-08,-0.100432917437424
1.06457462698897e-06,-0.249894193629124
1.33213147253212e-07,0.327117985976226
1.82056931412326e-05,-0.112648671213187
0.000741271493354617,-0.0344676620873391
3.25860628646357e-07,-0.0916771549204185
0.000190375942256183,0.966195090293313
7.8063039135958e-06,-0.120457901672128
1.67381016831609e-07,-0.0103961259097929
1.26446994994942e-08,-0.118179992016393
8.38265830779992e-07,-0.104633062222242
8.71236063985073e-05,-0.539647346979494
1.58927592468305e-06,0.29981392900309
3.84358148338492e-07,-0.179334095907128
1.75009919907312e-05,-1.26094466062412
8.37606685825821e-06,0.28270641077071
8.48960919953518e-05,-0.193859114644951
2.4056887431202e-07,0.0819861936033262
8.23236245150966e-07,-0.252811584815892
1.45026098901562e-07,0.0558761060124763
3.24578010768901e-06,0.110501930236984
0.00146911562089249,0.596862105167386
8.40874681284204e-07,-0.00131835912923573
0.000504032395050381,-0.557308630958052
0.000401524500741242,-1.06026162271352
2.49025256636999e-07,-0.0395529888504205
3.53870657415839e-05,0.0914230259329803
7.38759366079134e-07,-0.847367080056712
1.78439021428307e-07,-0.267047292156529
2.036387484087e-05,0.0804923243855467
1.39220213368304e-06,-0.216093505523152
1.31523809471716e-07,0.0259298935611264
3.09015614232521e-06,-0.252442554464782
0.000722909802188898,-0.780981574169534
1.37124086608627e-07,0.0635721190689026
2.64845703191304e-08,0.0466141552478692
2.53300678082038e-05,-0.30502261574397
1.12036138766437e-05,0.404940659683026
0.000116356018785679,0.30449259744319
1.05530400820714e-05,-0.34363432762883
5.50119890321133e-06,-0.0328956600919955
1.97001927911413e-05,-0.327002397725284
6.97147872958891e-08,0.0429806495522926
0.000208525515295115,-0.364174813145392
0.000586124640037922,-0.69716802396304
2.28100081354816e-05,0.0389794050797999
2.65712447332666e-06,-0.845201605932552
0.00105477916918885,0.0909849279133572
0.000354933023464047,0.989242317602451
0.00213393960918886,0.591351060703931
5.62565675835623e-07,-0.0425944364260894
2.9904257002552e-07,-0.00274375648483596
0.000165839961647155,0.451690125000301
4.10658635708618e-05,0.0505459513277606
4.40306268537962e-06,0.0121182428983904
0.000259354091355143,-0.190759344473006
8.04669764719467e-08,-0.142844940246221
2.62129931482895e-07,0.0289120460656195
5.73565883153353e-07,-0.0264914638073466
6.72408292438445e-08,-0.159746785066658
4.69066951713456e-07,-0.107555068673177
6.09245967321396e-08,0.0145638359918237
0.000624222208256129,-0.212757492450921
0.000234721011433161,-0.10939758199628
0.000207260352566637,-0.852348109275162
1.56696698572316e-07,0.0667752871144165
1.96444097999369e-06,-0.17946322422029
6.42924679286027e-07,-0.028212010815191
5.07053084255721e-05,-0.221833994449809
2.1912214123336e-08,0.0286469633474484
1.33727778113084e-06,-0.031337546695465
1.2144827714937e-05,0.013653007264003
1.98010607058171e-07,-0.353477171883213
3.32190454888809e-08,0.00800997842773978
2.15255676315377e-06,-0.0802392335212389
1.80198082942125e-06,-0.0803912362703714
1.0273570357392e-06,-0.0428634024230128
0.000248908084438431,0.181953339923566
8.99647724831813e-10,-0.104192788134378
1.28483894488955e-09,0.00873658859898258
7.36605806908286e-09,0.0331232531630396
4.35268725743225e-09,-0.012809215104962
1.42606124307213e-10,0.00735311258561922
8.29715483339314e-09,0.0363506288791161
1.84518881970615e-09,-0.0406693387234674
1.61155851959201e-10,0.00616269726817612
1.36768231319924e-09,-0.00504823440998243
2.02188856556677e-09,0.017531197354013
1.47665684718068e-09,-0.0119976399476651
3.99819769376182e-10,0.00989432830907642
4.50350069736899e-09,-0.0131580176751322
3.91007658156992e-09,0.0220456717177705
7.5205646353961e-10,0.010726614108132
8.99789943016655e-10,0.0868125557679672
3.51049869039096e-10,-0.00445076573247734
3.34868398659035e-09,0.0379055404856282
1.48516665196424e-08,-0.244556458636384
1.77703991517629e-10,-0.0282922415604826
1.05723208887016e-10,-0.000856720043868371
8.65188227365918e-10,0.000389883728624205
2.41497945703015e-10,-0.00228748179220129
2.50345947774165e-09,-0.00830596828974097
1.99039359230758e-10,0.000393965878226047
6.11830781429443e-09,-0.030161333810011
3.77555417581797e-10,-0.00524927318923928
1.55173656396765e-10,0.00583997689294177
3.5738510860853e-09,0.0310617579680468
1.01511090146598e-09,-0.00711943363326964
4.54734664119953e-09,-0.00204556340881968
6.26574666746821e-09,0.0931896450882862
1.37127560735016e-10,0.00488361388497291
5.28594521262011e-10,0.0485089503586224
2.94947204793257e-09,0.0429676813783464
8.51288428691641e-10,-0.0130121425440975
3.41550703078343e-10,0.0141149619169532
9.05476927916833e-10,0.00352768320976825
2.74325773441287e-09,0.0252922999693184
1.04779062551801e-09,0.00733987246553158
2.94420195482498e-09,0.446289544253267
1.39542836432665e-09,0.00309824288546064
4.57407136557979e-08,0.431197948738545
2.4021404398028e-09,-0.0308506621089951
3.42994531580306e-09,0.00108746748261466
3.96380841151249e-09,0.0208126694685534
8.22230878735337e-10,-0.0179709473459228
3.91107183484263e-10,-0.000722971452267907
1.07289455424724e-09,0.00977004389570607
1.13627550043903e-08,-0.0237151230573663
1.38337126507689e-08,0.0546267459735435
1.72014179713423e-09,-0.0158805898425412
1.67319849863222e-10,-0.0105676051776046
2.2842717511005e-10,-0.0781942781153689
5.8573907282233e-10,-0.00396783204651192
2.45191733809455e-10,0.00567991883849431
1.66866186454808e-09,-0.00248018262708141
4.24888237523779e-10,0.00185928178757534
1.78768379407415e-08,0.224217076212954
4.83130151320938e-09,0.019638643672502
1.21022525015291e-10,-0.00906829735276045
1.99464474927656e-09,0.0258217233056314
3.08389603937767e-10,-0.00923562227421369
1.42088674087317e-10,-0.0363136417541725
7.40365315042992e-09,0.0164741815412832
4.44208946373921e-09,0.000452119132878983
1.06072008702811e-09,-0.0308171157102029
1.51612353718333e-10,-0.0011805194030366
1.16173793359971e-08,-0.00949320184267727
5.58770259611319e-10,-0.00151708763927557
1.82349012326055e-07,-0.140334312959457
1.34240276737149e-08,-0.0161676015017293
5.59085923593831e-10,0.0265577253322971
9.50305782870697e-09,-0.0340594289198295
7.00206432074887e-09,-0.437358596452654
2.63435635839588e-08,-0.619422600755194
1.29363778129189e-10,-0.0377484686642906
4.44741699595663e-10,0.00856709162763222
1.14196309465354e-08,-0.0143355607419499
1.72285375361377e-09,0.0381593164292054
4.35059792448907e-09,-0.00533863252985247
3.3912665959309e-10,0.0115608566446382
1.59538796546473e-08,7.60493836675479e-05
1.8538453437828e-09,-0.192468371591421
2.14447839881209e-10,-0.00012756961242001
1.06390828033769e-09,0.00800069173426388
2.00001440416278e-09,-0.032949868698514
5.39718345806118e-09,-0.00792386128212866
3.10747537118104e-09,-0.0260751752861389
6.62404931258637e-10,0.00812220118570846
5.08539997551274e-10,-0.061492970534946
3.88264390076263e-09,-0.107973121624281
2.10006296546786e-09,0.0090334588883036
7.52231437693252e-09,-0.0061129845239661
3.81246738060632e-09,-0.000806067801153782
5.93015579853389e-09,-0.0371704620414635
5.41884738844395e-09,-0.015198201534321
8.60999522034261e-09,-0.0159398767777163
7.82456563480938e-10,0.00270578647498643
7.79395769553251e-10,0.0121377013930906
9.8755575458691e-10,0.0291068620037395
4.01780407970238e-09,-0.0437069274665833
8.21897009350062e-10,0.0363676997109881
1.60706213834394e-09,-0.00147611226665591
1.46771309011558e-10,-0.00728788703966378
1.55488316036742e-10,0.0048670872535076
3.08767384161479e-09,0.00505696479454348
1.78003512920686e-09,0.0771868491998526
5.94633455728956e-09,-0.00572389790746817
7.89354205497096e-10,0.00334862500903137
1.28765684097623e-08,0.00302358319725059
9.99104475690252e-11,-0.0833416324235482
2.39105342037592e-09,0.0656167459280405
2.17974161340683e-08,0.0109670179909005
8.73421216418707e-09,-0.0337523291693581
1.62777560790462e-10,-0.00585478160033973
4.86941242543577e-09,-0.0186668836893891
5.596348767135e-10,-0.161529374949404
1.35185329769532e-10,-0.0108592537129273
1.42333160477588e-10,-0.00719599290066071
2.53068270230281e-10,0.0462902805409312
4.77252012831478e-10,0.0156819930756156
9.5528291874451e-09,0.0730030303508427
1.78137390744983e-09,-0.0078257735941377
6.34721265354055e-09,-0.0224162672418814
5.40210018543928e-09,0.0315793642204493
9.38599842025217e-10,0.0129077089105311
1.61478792485792e-08,0.0532545255505443
4.82198882526579e-08,-0.0244414810889821
8.32349554806286e-10,0.00128465153653462
1.28971070356535e-09,0.00504003325507759
1.54430001229755e-08,-0.012411395913931
2.3141921024048e-09,-0.0208453150656466
3.78651543712287e-09,0.0370413134837928
3.9921291576104e-10,0.0106189755141807
1.39208405714566e-07,-0.119072283560555
1.41854603373563e-09,-0.0140784276960482
8.49751263665221e-10,-0.0090270592400306
2.32016748910069e-09,0.186214418591643
1.49853465547882e-09,0.00968627575991696
6.57193243628799e-09,-0.0973599439922607
7.01894701578028e-09,0.0030363632144034
5.88284971879376e-09,0.00267437409697261
9.793914925712e-09,-0.055757717373015
4.96837407622463e-10,0.0280995588333607
1.5125450081639e-08,-0.0435276699300098
1.02680113363601e-09,0.00259728446419566
5.423006295569e-09,-0.124460483708228
3.22766568257323e-10,0.008190627335023
3.32986871637347e-10,-0.00859253868484654
4.08512373590212e-09,0.021064611914082
9.19099170921356e-10,0.00502229389095719
2.51591857781848e-09,0.0294892039978957
6.83895727588913e-09,0.00474037159431954
4.45461368566645e-09,-0.0018191144107336
1.32889610825678e-09,0.0103451755003511
1.1540157024642e-08,0.0210408726938127
2.34716771314583e-08,0.0862146164272785
2.77729923603728e-09,-0.0284554154841975
5.95219737117271e-09,0.00551298770966042
2.52773468670311e-10,-0.0122545658782365
3.8629569872328e-10,0.00730194159506566
1.75131259776245e-09,-0.0271722639223953
5.0490746780598e-07,-0.602340984798815
5.64422222554609e-08,0.150568599967755
5.46119230421472e-09,-0.0145468762501019
7.61441140601423e-09,-0.0186100485857687
3.21984160285558e-09,-0.0368894137142747
1.02604905158058e-09,-0.175138862338275
8.27893426174238e-10,0.00878135119410747
9.95845867896549e-11,-0.062588160796506
1.45618180880194e-09,0.044494882072083
9.28613398590668e-10,-0.00784942215211199
3.17503357309258e-09,-0.0622341582116295
1.41265701590441e-09,0.00832800763081241
1.59073542408628e-08,-0.0586664525680628
7.04976889919644e-10,0.0274380226289055
2.59956281045665e-10,-0.00178048647828624
8.50416106354064e-10,-0.0477802940073974
4.22145274069532e-09,0.0244370257742601
4.8231546386552e-10,0.0214619581908418
1.45989175016621e-09,0.14151278072668
4.04973752418072e-10,-0.00160361259383624
5.42891421647448e-09,-0.00812508584231397
6.50278378786985e-09,0.277237571906331
5.22162215450374e-10,0.0079219104270447
2.04181531936964e-09,7.86166847053778e-05
1.84643380625307e-09,-0.0819410294539137
9.44299388598795e-09,-0.0174149066109777
1.26038816161344e-08,0.792987866823962
3.09869491008208e-09,-0.00458694463762952
2.13659060787696e-08,-0.0430991688261312
1.03900168524855e-08,0.0329906184245658
1.03507208559832e-08,-0.0408012947234046
8.97529772041938e-09,-0.0422145767652144
5.64930635431518e-09,0.0414758626364593
4.41643374434955e-09,0.0182077732727818
1.57053722941259e-08,-0.0727475900539973
3.96591547110919e-10,0.0277970882253669
1.71209820691991e-10,0.0113874502651136
9.62184569211019e-09,-0.0289202607270495
5.24608651037388e-09,0.00108035464448956
3.15421793945536e-09,-0.0215160642862982
1.54712479949884e-10,-0.0172399229601305
4.01220972810066e-10,-0.0356631083256376
5.6808411282e-09,-0.03497772976851
1.46927436325668e-09,-0.00243577013132371
4.46108539851014e-10,0.0255601316320384
1.39434208251346e-10,0.00356743108728423
1.53904301565646e-10,-0.00795308127660984
1.8157029780367e-10,-0.00916489698277716
1.54182202548839e-10,0.0101912234163826
3.23831365645269e-10,-0.0156960246796014
3.07181137886892e-09,-0.00528801280618514
4.460805349334e-09,0.0397542930899365
3.53195226070861e-10,-0.02620732749229
3.19852644258336e-10,-0.805924260965819
4.9671280545498e-09,0.0449084404366645
2.40559962051105e-09,-0.0243159185366412
2.21584090335136e-10,0.0592199726299374
3.56672560091839e-09,0.266348968140049
3.63694394952762e-09,-0.0262809451332453
4.61485035904089e-09,0.00671466843923757
6.63605386309593e-10,-0.0054675211327518
5.62877785490916e-09,0.0533817165788094
5.13568600769927e-09,-0.013168451058328
4.15675935313037e-10,0.0115730294080155
3.40403061088022e-09,-0.0555631251940126
1.26166581622325e-10,-0.0119163776313338
3.92441388480696e-09,-0.277475561767666
2.51603065983843e-09,0.00891249711830271
1.30368903975459e-09,0.0236655490427906
5.46105652847172e-09,-0.056767975757842
3.20535247470481e-09,0.0863980541875309
2.10789629201582e-10,-0.0046008892615291
1.54507425206897e-09,-0.0403220080156644
4.56942654057493e-09,0.075093675041043
9.35368789124796e-09,0.0428679733529784
1.58397209562246e-09,-0.0184148687965305
5.86458104188883e-10,-0.0212996178850682
3.00095941140116e-10,-0.0133699058431413
1.7001936435176e-08,-0.131462672427654
7.92141899473292e-09,-0.0363091491793685
1.04538102391861e-08,-0.0598052599675236
2.51205195902302e-10,0.0345286870836196
1.60949526497098e-10,-0.00663623209335472
1.71837487231753e-09,-0.00787646186392915
2.81514660577414e-09,0.0174803891705212
3.2197829998166e-09,0.147661033173708
7.8216178596851e-10,-0.0164094357723601
2.31454671094504e-09,-0.00638392102205964
5.24698165687215e-09,-0.0628695449024275
3.50362961836662e-09,0.131199824957898
1.56874903860179e-08,0.00453955396658569
4.13943058638948e-10,0.0137176195133881
4.36267804109668e-09,-0.260026381926555
1.58570208459439e-08,0.05803834582808
1.01005824584644e-10,0.0181998854926867
3.7045679424295e-09,-0.359618218074531
4.66264455007125e-09,-0.0695770107528845
4.32057797929935e-10,-0.00114594661401639
1.25529547798346e-08,-0.0647152793687894
1.95268400581568e-09,-0.171726127925445
1.68231537374032e-09,-0.350683805279821
2.40452307673763e-09,0.0817865714405727
3.62774387614826e-09,-0.0225047370795232
4.44794357890284e-10,0.0241237781153456
4.18318772700937e-10,0.010043438586459
6.17977119684568e-10,0.00095212446711768
2.75068534357326e-09,-0.0077280108572504
1.71210152821851e-09,0.0121009686563151
1.55841055706816e-09,-0.00883812238619573
9.96544815991308e-10,-0.00816838814372614
3.73702532285947e-09,-0.00818644017982802
1.09217292457833e-10,-0.00627379044367143
6.46337065313528e-09,0.0439007401174068
1.77445223111947e-10,0.00717292817904023
2.09258451038888e-10,-0.00483409133219312
1.10823479149297e-08,0.209615449376457
1.6040978126887e-09,0.00989520772035109
2.86860046145295e-09,-0.00294462848499133
3.11316829477009e-10,0.0126806918657895
7.57854622193097e-09,0.0703908252355096
1.31113095760701e-08,-0.0467778057196809
2.23671553397258e-09,0.00125516414392369
5.23576722288226e-09,-0.0298638765572599
1.2710860751712e-08,0.0178686358818211
8.46933038951937e-09,-0.00306236040532077
5.79290837922585e-10,0.000442992182328205
2.4911843472503e-10,0.0158504453921167
4.01289885437158e-10,-0.0198593213543166
2.3233914310269e-09,0.00662866486150089
2.28085019243036e-10,-0.0465522884874609
1.05441507583016e-09,-0.00673655196125353
2.78880980552686e-09,-0.14711091915494
1.20282601845944e-09,0.0158972328939375
2.06285857088535e-09,-0.0101099218970058
7.27692104020766e-09,-0.00490946506077929
2.52474518936216e-10,-0.00738099590012211
2.27047331704419e-10,-0.0113311994409343
7.08536124233338e-10,-0.0182971660613979
1.41468955350314e-10,-0.0456073668482383
1.14815602235813e-07,-0.356131365510281
5.79639296923542e-10,0.100362237643929
2.74069301626407e-09,0.00392793738739474
4.28450060056036e-09,0.0214223722897678
4.50409665071835e-09,0.582297029600472
3.37851746041974e-09,-0.00420485803750064
4.50277207094239e-09,-0.00744759685545631
3.32304936524187e-10,-0.00567410873323476
5.72814135708242e-09,-0.039047161489835
5.994212808822e-10,-0.121756630657676
1.82983260423458e-08,0.0227182835096224
2.07072053495087e-10,-0.0165208770540934
1.09669962621003e-08,0.0178729186343875
3.93695411401783e-10,0.0131106845188651
2.43648565901996e-08,0.0633483884718766
8.22635121449639e-09,0.0107379339257918
8.43028386317001e-09,-0.012603505296193
9.70560955394556e-09,0.0230331661914589
1.07278055471949e-08,-0.00188009571885484
1.37070763662197e-10,0.00782390142271112
3.45792242174234e-10,0.117289715832176
1.06949406615494e-08,0.042912437016923
4.57651646695375e-09,0.041806937003727
6.82201866253695e-09,0.0179463636215142
2.37841192338933e-10,-0.0523186332932715
6.70275838037422e-08,-0.000326820395517153
1.78277846451199e-09,0.0562836237721505
3.03863864240915e-09,0.0657318616797872
1.82554640880164e-09,-0.00832840543413633
4.75495655685545e-09,-0.0619728384765384
2.33866973299321e-09,-0.0099756818733929
9.25549580575769e-10,0.0181024071160264
7.88992885658897e-09,0.154848583212762
2.16699702679441e-09,-0.0150492496504842
7.03896437642827e-09,-0.00205444761930703
5.99880491251715e-10,0.022700574835668
2.34449698531891e-09,0.014973587011113
8.4150381008837e-10,0.00166449094882649
5.42824824239561e-09,0.203517225210409
1.14601841378854e-08,-0.0106386320154554
4.24814386738455e-09,0.3502665417627
1.4199004178006e-09,-0.0165802666352941
3.73092594433233e-09,-0.0188313395488748
2.13100515892364e-09,-0.0211251277953446
1.70008896783788e-10,-0.020499536821367
5.5127012546055e-08,-0.0486737478919399
1.30519764318303e-08,-0.0516349807142059
8.30407927913956e-10,0.0215475554421891
8.13055911751854e-10,0.740912540058393
1.75031103314197e-08,0.0594640819861023
3.11842931084593e-10,-0.00676824690677303
1.97067217434515e-10,0.00233656185527816
1.70684709763152e-10,-0.0258172876191703
3.78661846685925e-10,0.0371815474760949
2.21032435777562e-09,-0.0150154827164169
1.20447474126769e-09,0.00358630116706121
1.49806909859304e-09,-0.0165663964678966
4.08799808291911e-10,-0.0124036886155413
8.63702589358689e-11,0.0504929770251215
1.83571616779262e-10,-0.00273751141293665
3.93309677959597e-09,0.0427414038693295
7.14373081346673e-10,-0.0053463991994021
4.28127728371777e-09,0.104423929087414
2.36370533173023e-10,-0.064241493234136
1.84650144040714e-09,-0.0137471899263103
4.11756415535718e-09,0.0725283758668197
3.83846786073947e-10,-0.00960374187198476
1.20297989391065e-10,-0.0101704542310698
6.73504694393669e-09,-0.0130789111494291
9.17772672383469e-09,-0.11059564451266
3.55443347379567e-10,0.0280108638462236
1.86480213257764e-09,-0.00557449402104653
7.39127978137991e-09,0.106806951390272
1.22476293040274e-10,0.00263903309250689
1.74976359948685e-09,-0.0244874247945847
4.88475888274398e-09,-0.0177427090021704
3.3386772882816e-10,-0.0819751420623314
1.10602484023939e-10,0.00217015401389152
2.83150468898764e-10,-0.00986459088532314
5.45640184982869e-10,0.00196886573188672
1.63265767869019e-09,-0.0266577979370763
9.87769411632449e-10,-0.00761161492680341
6.68073466644531e-09,-0.023614905547741
1.97873009077281e-09,0.0160995921397403
1.11136759338117e-08,0.00266347783008681
4.40791461952171e-09,0.0175222472872474
2.27764409227299e-09,0.00497682102169874
3.85077676658574e-08,0.0657385397193402
4.26716901350536e-09,0.00730840058139439
1.03600483694739e-10,-0.00272032750720708
3.07428926078233e-10,0.00943401804245176
1.04362509390112e-09,0.0176408410685176
2.49306890237478e-09,0.0127136249552789
9.49461431450303e-10,-0.133346140850347
5.28186133588168e-09,0.0124577492945431
1.20213207678812e-08,0.102677825029737
4.83994726881899e-09,0.0219409959064032
8.41986370375906e-10,0.0413132683423148
1.85510941510662e-10,0.0359327881261145
3.67452913324834e-10,0.0141821987128372
1.2224450422815e-08,0.0518600809095454
4.60121550978875e-08,-0.0125481861064816
4.64044358194517e-09,0.0113577223320879
2.77764311216946e-09,-0.103846493665311
1.12327734668656e-09,0.122975039363727
3.46616079531411e-10,0.0166098796202537
1.75127695453303e-08,0.0325174336154845
5.27957258505118e-10,0.0160698149170653
1.75004282050577e-09,0.0725298832805815
2.46020176057698e-09,-0.0363555635990844
1.22886909909949e-09,0.00191823188850214
8.06109046303323e-10,0.0299779664599054
2.22085801498158e-09,0.00528062962874694
3.82724366411611e-09,-0.0183401004882548
1.76407482660033e-08,0.0156153589625772
8.3628495821182e-10,-0.0234218705050511
6.18711880575659e-09,0.0256791526895816
5.39384623969551e-10,0.0226466102658801
1.54669895073363e-10,-0.375378937893959
8.23548773004723e-10,0.552604593474671
6.4439344873847e-09,-0.0268285710382251
7.90109883926444e-10,0.17665128163763
4.01898691498165e-09,-0.00720402244833971
4.00070855795116e-09,0.0120706431181232
1.11795321029616e-09,-0.097838154532473
2.19619563757375e-10,0.0078622545579791
5.5978346773038e-10,0.0500503427076485
8.95528136820078e-10,0.00301257795888511
4.04053417324038e-09,0.0174996825922609
1.58639550845189e-09,0.083576778427966
7.41444980186388e-09,0.0889215927853631
6.52601288204779e-09,0.00248673322223145
3.97191875213186e-10,-0.0252479209758035
5.24637764092897e-09,0.0581509960278427
1.24695095677508e-10,-0.00351884660392495
1.35745491854654e-09,0.013831490169277
3.3638752533825e-09,-0.0197938366175335
1.93310777687488e-10,0.00989254275613607
8.15207641287097e-09,0.101699902345684
4.48989765340622e-09,0.103298890755037
6.72522909421522e-09,-0.0422946247497017
1.40949469353131e-09,-0.0317996669510434
8.27725529463842e-09,0.0163868615790066
1.84659610495723e-09,-0.0610405674907843
4.38458323726994e-09,-0.00458283402959597
5.61261197034263e-10,-0.00575562234630849
1.23599579270979e-09,-0.0345627437204269
4.96675822986894e-09,-0.00546256342826322
2.41685585444567e-09,-0.141656553255395
4.56026437193977e-10,-0.00183480338223144
1.48815916473495e-09,-0.116626503484255
1.00196465555927e-09,0.0542391465441239
4.12280328392583e-09,0.00418969906138526
1.07374390907033e-09,-0.0265967723805704
1.12236463656832e-08,-0.084222553556604
6.82715600500532e-09,-0.588534868225924
7.94679052271319e-09,-0.00194556653938435
7.45188393913444e-10,0.0096176369846914
9.93254681461131e-09,0.181198823338708
1.04929375449653e-09,-0.0921415519065563
7.17791428788492e-10,0.00014755251496731
4.19827581396746e-10,0.0586612137984912
4.07668077606139e-10,-0.0217863200137649
5.4206558726916e-09,0.00406218790759445
3.74886634223003e-10,0.00794994698611271
5.53625827170223e-09,0.0448409631716672
4.73182792446299e-09,-0.00509137681542609
2.23838414256049e-09,0.016164205764224
3.77906823936599e-09,0.0308977746204886
1.06097467150314e-08,0.0232118599910381
4.59028904073538e-09,-0.0166051606329009
1.92203234004183e-10,0.0075902628702523
4.5859640327622e-10,0.0262044274600437
3.06995912529741e-10,-0.00729807344239917
1.33044834512557e-10,0.0187477086148325
9.83246241802669e-10,-0.00749424692125416
2.7067491183517e-08,-0.0299096552230062
1.62103420335812e-09,0.00949380342799032
1.13425961352374e-08,-0.127805795579896
1.83302316455522e-09,0.00816043491147897
4.86882785081757e-08,0.0276130642910929
5.46894811602684e-10,0.031991647410162
7.9513974291503e-10,-0.26264126046296
1.75000786726775e-09,-0.340216964659212
9.14550862651316e-09,0.0573677832974499
1.91167461963375e-09,-0.0382830413429226
1.93432687428451e-09,0.0562832808378116
4.97258758369187e-10,-0.0148083437853858
8.24515652771823e-09,0.0219208514538983
2.35757133562259e-09,-0.0889377359858325
1.63006982724777e-08,-0.00921294051758348
1.85338522698964e-09,-0.0428877371374172
8.41815992425117e-10,0.015756570586399
9.06173019016256e-11,0.00213937317262316
7.59589397770329e-10,-0.0174273318068272
9.2345640666642e-09,-0.00935781827424614
2.13003950316783e-10,0.00812039170605058
3.15267985744368e-09,-0.00544291956007124
1.22233135034154e-08,0.0155631924616743
6.63491643835635e-09,-0.0122526591409028
6.85759639354163e-10,0.000779957415675808
8.28335506433212e-09,-0.0829551123447556
1.24895922011731e-09,0.0314646707258652
2.4405565905277e-09,0.00917822324770593
6.22955188051129e-09,-0.0304700841882281
1.16945662010243e-09,-0.0138148148820019
7.68790737289168e-09,0.0153011590478072
1.49906792631095e-09,0.0213296769087586
3.4818547460425e-10,-0.00609315641291904
1.39023646258326e-08,0.0336443829021639
1.14987824724753e-09,0.0275506983189239
4.15494604866514e-09,0.0120831505245035
4.53752974809433e-09,-0.0286206817733858
6.96998214331755e-09,0.0412875787737109
1.83536030208488e-09,-0.00584616333470652
1.02499267912731e-08,0.0727365478840456
5.12878256939703e-09,-0.729806514851677
6.77516360208429e-10,-0.00954036136981415
1.25215686437431e-10,-0.147092102507933
5.09725255750404e-09,-0.00148604200237909
1.46707939673218e-09,-0.0172868307525305
1.19734082901924e-10,0.00550229234724238
1.89412016659924e-10,0.017049882184692
1.23617720988038e-09,0.0737411972667062
1.68021356001598e-10,-0.00299516777302365
3.46348947996995e-10,1.05709479381588
4.39111049881593e-09,-0.228213118941681
7.20900647813258e-10,-0.0113520112823184
3.20610477616231e-09,-0.0121753160290508
2.61415318637479e-09,0.23229907812717
1.54803995008185e-08,0.00824343614707902
4.28587047635197e-10,-0.000155882619931777
1.41850915357221e-08,-0.0197004560452099
4.74675041450389e-09,0.00370344944966222
1.9252944514067e-10,-0.0112114479233179
4.01186897314583e-10,-0.112056632166408
1.19815428191269e-09,0.0189469932876193
2.2111693325018e-09,0.0186457534922822
1.82850139126798e-10,0.0027399177261776
1.72218505825729e-08,-0.00359630671375871
1.14274385262025e-09,-0.59025401637641
4.51853149280998e-09,-0.0352600428300033
4.26849084731815e-10,0.0040815049453812
7.30670718727567e-10,-0.0282963472741834
2.11387937778098e-08,-0.00606790635896652
5.48224874309426e-10,0.0051882494636519
7.41361375849969e-09,0.0323139109343154
1.0925244987608e-09,0.0784285537586987
4.82376811806371e-09,0.00617415158831495
4.16348043536518e-10,0.0388565258008587
3.02543659906186e-10,-0.0143179852768631
7.05171131817941e-09,0.0600695394243308
5.95786159280642e-09,-0.0547461676177122
9.56738994385173e-09,-0.0540694342043046
6.26024140633321e-09,0.0990874183144962
4.98376920699476e-10,-0.00997776648229104
5.50887813753763e-09,-0.00958248497735722
2.97917197888287e-10,0.0058799029526926
3.84905065045235e-09,-0.0102283947587165
1.64563054958165e-10,0.00604864387440129
8.45492257981816e-10,0.022542734341792
3.59678966683953e-10,-0.0390012948687009
5.62320388281947e-10,-0.035666725370001
1.01139741131228e-09,-0.000680454867997386
1.17984558660019e-09,-0.00253706080083058
1.65321711742198e-09,0.00307931284374055
1.62955507519575e-09,0.0178584292371234
8.2731511717189e-10,0.0266714935127744
2.64762419938094e-10,-0.0454548849281355
2.92799111798709e-09,0.151450455276665
1.03939616148264e-08,-0.0450525859227072
5.51182808106084e-10,-0.0930230368046177
1.0483706866075e-08,0.0625816766458709
5.09670058741282e-10,0.00127023772513604
1.12852180929015e-09,0.000126459859277439
9.07820397001002e-11,-0.000613355719239469
2.11094848403278e-09,-0.0474352152783772
4.01149314202323e-09,-0.0348971981057844
1.13326304460397e-09,-0.0194952034338431
1.34332334010548e-08,-0.0685806760573525
4.30271704154544e-09,-0.0950461612197889
2.07099884066169e-09,0.029824378374751
1.05510426029539e-09,0.0122717599011275
7.51849962238784e-09,0.0162442444998993
3.99832365331032e-09,0.0189976212695183
6.29776573345041e-10,0.0386685587710386
3.41961254862176e-10,0.0059393459386528
2.54990619552197e-10,-0.270720892547342
6.13821154591164e-09,-0.0409566753006549
5.65268721616831e-09,-0.0644843737613514
3.37092949229229e-10,-0.0366166056915603
4.49033357798626e-10,-0.0394606725408351
2.59145798039875e-09,-0.0417926859900098
4.198572354428e-10,0.049733733563919
6.62645976781647e-09,0.0394907545566852
1.58631876244076e-08,-0.0275240071946293
1.98292780166928e-08,-0.087549237551761
1.09109241396967e-09,0.00948624045894249
5.26924037549806e-10,0.0173582565574463
1.71466270328844e-09,-0.0790066215479536
1.5011992947401e-09,-0.036226269841176
1.82211397091263e-10,-0.0788349087196263
1.45670836630736e-10,0.00280823431322932
6.22919134919754e-09,-0.128775761127949
4.7342813379877e-10,0.0280292388064318
7.88599473596876e-09,-0.0275808088553399
1.89761777483774e-09,0.11368344317711
2.95696260349796e-10,0.00333273615853289
1.09656154392755e-08,-0.431903688866077
9.6208359862407e-09,0.00199203552021584
3.30188604917658e-10,-0.00695558882181332
2.26025002248146e-09,0.364429097162477
1.46633288752282e-09,0.0020066471586622
1.82949957441112e-09,-0.00148105925683373
1.30854132265205e-08,0.0189349966591077
1.81376215534685e-09,0.0513813881680527
6.99132582028587e-10,-0.0171928145892121
1.31451098257188e-08,0.0141897889852338
3.89363934073047e-10,0.0379668723071741
3.06650688672174e-10,-0.0321699537349365
1.14882476626452e-08,0.0643425852454243
1.41124623318363e-09,0.0338274446747787
6.17653821262918e-09,0.0345813386200341
1.63526249029853e-10,0.0107317757550379
7.11159061560379e-09,0.0784953834540636
3.86296687846592e-09,-0.00141767528177494
5.9928638352272e-10,-0.00307813352853055
1.16364920522653e-10,0.00921416896456103
1.64558883486692e-10,-0.00976158881354587
7.39140394166721e-10,0.00438888547827638
2.02082474431472e-09,-0.078674796758763
5.64334954668887e-10,0.00122530015532135
5.66493391692656e-09,-0.0885668951899487
8.65525993145517e-10,-0.00516405661614408
1.1721985563565e-10,-0.460912010328717
1.36992208972738e-08,0.115845586684874
3.81559258821001e-09,-0.0246114238087647
1.26887245172688e-10,0.00901296480676619
2.27154649714653e-08,0.0312616942389959
3.22532449631499e-09,-0.0523742527001352
3.65941960077816e-09,-0.0136566802290473
4.0941464713986e-09,0.0306885821017675
3.67226023996288e-09,-0.0604504464265905
6.80986903557444e-10,-0.00245068694033345
1.01153668984156e-10,-0.09684403634327
5.21965070923343e-10,-0.0312114936632403
3.2550962800791e-10,-0.0102519115236655
2.38537524763987e-09,0.00333957645209401
5.51091085339473e-10,0.0258860881620264
1.4087068868705e-08,0.0299329373757438
2.71129845051802e-09,0.00809174596042944
3.67313902348196e-10,-0.00721029188240447
1.56248964403502e-09,0.00392427567524156
1.65910241934952e-10,-0.078525849046059
2.11773450007391e-08,-0.0311850581035871
9.27685576128887e-09,-0.0845727519818336
3.16672437823291e-10,0.0565019360473643
1.01289405427697e-08,-0.0105345844433978
4.97612053412299e-10,0.00870136344658303
5.34944779685943e-09,0.00351053841031806
1.86891480508183e-08,0.008359267263371
1.99776244841652e-10,0.00245103924444223
6.03417618594143e-09,-0.00987270924655334
1.10179469966759e-08,-0.194429294664297
2.61449708665325e-09,-0.025699625031827
1.09684750196839e-09,-0.00858734914890165
6.18438867952683e-09,-0.00643866180451069
2.39110759894877e-10,-0.0162731463500154
7.33039170175862e-09,0.590970867810802
1.85593167124927e-09,0.00600389158997023
4.01716403121124e-10,0.00176917624353655
1.45922303195799e-10,0.00566577409444253
7.36378554399915e-10,-0.0434615150770684
1.54073885846599e-09,-0.0195801199374818
1.10516567614514e-10,0.0121946686895335
1.94211521399465e-09,0.0310505385886152
2.71285935530372e-10,0.0159971449253848
4.60031682565271e-10,0.0104623269354932
6.02322223740225e-10,0.00116976496408622
6.71621731940287e-10,-0.00414538318744759
2.8991737427035e-10,-0.00348889222015324
2.19360199341921e-09,0.00932478970961621
3.23489289232543e-09,0.0145082783778216
6.90967976485233e-10,0.00938056604834676
6.5256672154385e-09,-0.0187459471999675
1.98109678678771e-09,0.0105990786431053
7.02171197832459e-08,0.00928262801693189
1.17297114464248e-10,-0.000220190241077105
1.22263200281452e-08,0.0295333110783734
6.82312930240811e-10,0.00389973146200249
1.90003416577185e-09,-0.0439640722746719
3.16840486487811e-09,-0.0593353854284699
1.10705816311677e-08,-0.00370988174125066
2.47345307114932e-09,0.0170851381825928
3.50341161804508e-09,0.015456673088573
7.62231629466926e-10,0.0116316726696711
8.04632745864373e-09,0.00627702380239105
6.86271875927739e-10,-0.0273650490434414
5.23033907744966e-10,0.00501978229099181
5.67524055755098e-10,0.00567005839526829
4.59112228124215e-09,0.0294695027549834
1.0946795171652e-09,0.0398512424890421
2.87378457322554e-10,-0.226176729611356
1.22981348852225e-09,-0.0144798320571639
8.41895284004196e-09,0.149260184532258
1.63230038923816e-10,0.00307040045467954
2.63978270611621e-09,-0.0264942232739471
5.80561718520322e-10,-0.0100890171957152
7.95383269794679e-10,-0.000809631955401216
1.1244117028242e-10,0.00218307246579636
3.17164971469298e-10,-0.00938451375811295
3.93774957293718e-10,-0.00248353780706885
2.80009808093891e-10,0.020023994196739
5.46395960647969e-09,-0.0560155081719191
5.71938823461936e-09,-0.0321278291138947
2.45467036049231e-09,-0.0218365404571504
3.41525772418554e-09,-0.281042660508871
1.44035416541258e-10,-0.0121922562571033
1.10959378615342e-08,-0.0256970725175821
1.51287223211921e-09,0.0408703436243664
5.23834054869442e-10,0.0197526099308554
1.38925676755124e-09,-0.0062202514160041
6.73799310893956e-10,0.00434913325646707
3.34879829646501e-10,-0.00183160034927664
1.15458415674838e-09,-0.00807413761265819
5.94482736385931e-09,-0.116149518920936
3.96860063555049e-10,-0.000926893253290698
3.0470374102018e-09,-0.0164501266441871
1.64707743430932e-09,0.0157403108896042
1.44202741650787e-09,0.075838104920368
2.75846756973032e-10,0.0144533882749297
3.00100746207545e-09,-0.00617652984954225
1.84516332565353e-09,0.0145243440940252
2.28583554970163e-09,0.0469234011709171
5.53355688483336e-10,-0.0199552028772301
1.66601308961678e-09,-0.0252477825288284
2.38426755735665e-10,-0.00873585963369251
4.07336690352936e-10,0.00617771439012734
1.18436758028006e-08,-0.251967968633835
3.51205377171422e-10,-0.00176303038449975
2.51369488318387e-09,-0.00048970061393608
1.24417500036048e-09,-0.0786865542092262
4.74122100456796e-08,-0.0388510411178014
1.81993687344125e-09,0.0961692727842269
7.95938314302059e-10,-0.000676350565046058
1.03084906476674e-08,-0.0195874661018465
8.72103941632363e-10,-0.0341843534034513
4.04168181679815e-10,0.0193768266660674
1.56099179491213e-10,-0.00705797266703668
8.0528406547095e-10,-0.0124366901416563
4.67212366587596e-08,0.206641881333087
2.15645540982506e-10,0.00138089683289871
2.23028172181551e-09,-0.0413647587351941
1.81073497057104e-09,-0.0622657683695812
2.02963270247273e-10,-0.0015478087391259
9.2699114237041e-10,0.00662522354201994
7.17815791031597e-09,-0.0648677104357047
3.91000411561198e-08,-0.0294061698083098
1.88498738812707e-10,-0.00331448115276871
3.50539746268577e-09,0.0367848687537354
1.60703056687786e-09,0.00283548376325021
6.31138327212197e-10,-0.0124858336128264
2.6891743290245e-09,0.0106552223216304
4.22534490624598e-09,0.0195512980468091
6.2723704376492e-09,-0.035541273841602
3.31047173193329e-10,-0.0282606999792127
2.22474206888078e-09,-0.200027604597923
1.22185380066068e-09,-0.0096478478982201
1.41667968076063e-10,0.000331133133384209
4.68519775466114e-10,0.000306497568772876
1.79310451393959e-10,-0.0131040340602271
1.90924839987373e-10,0.00456543735280608
4.84114961758078e-10,0.0682929786186132
5.76296579802467e-09,-0.0448150639769046
5.48046715145703e-09,0.0352302755844335
5.42465476281007e-09,0.00245201506337805
1.7677423158293e-09,0.00990323429119604
1.1366848207718e-07,-0.0133071767939838
2.98786989122876e-09,0.0405757006893754
1.25174662688742e-10,-0.00539111546643293
6.79870871483862e-10,0.0068906356574472
3.13373748155839e-09,-0.0212953280456504
1.4306417664795e-09,-0.0338178588362183
1.35719664095113e-08,0.583611138606705
9.84255545576924e-10,0.026000233348733
1.05910765342407e-08,-0.092934461603857
3.04883197720699e-09,-0.0379324299042495
5.82572118119547e-09,-0.0182240650985033
1.15015299563788e-09,0.0315974351310542
5.7689559088501e-09,0.0445367113015503
3.47373179811252e-10,-0.00131866580171247
9.39621745184674e-10,0.0570268817363337
7.26178255859046e-09,0.00901450087605718
1.72824362149067e-09,-0.0332435580534805
3.51333423526532e-10,0.00584715580455981
7.35121916806876e-09,0.0138445655678182
1.35390968186277e-10,0.00325765777568447
2.23092782197614e-09,0.0509312728043107
8.40062255783495e-10,-0.00466276456028175
1.50745415765235e-10,0.00504320062943105
1.56441016646376e-10,-0.00826731441783901
1.07374677217847e-10,-0.00278187844309275
8.75565503730996e-09,-0.0410906722017232
7.59102290722046e-10,-0.0240655017045605
4.03205762190975e-08,-0.0197305605464704
5.63162919346169e-10,-0.00799868994195869
4.39480682118106e-10,0.00801059354504271
3.4760104450114e-09,-0.00797061176578292
1.11596213775731e-08,-0.0232127075662312
7.9095867717037e-09,0.0353859006491411
1.04695170676616e-09,-0.0687169863073496
4.71174537823989e-09,-0.0403601010764765
4.71830381450135e-10,0.022428625796373
1.11563228118547e-09,-0.022722600710958
2.47224967476645e-09,-0.0688726066865358
2.9943057822797e-09,0.0170095523373914
1.76317922290153e-09,-0.0222416776332084
1.54430257720187e-08,-0.0407415043365811
2.44058506732979e-09,-0.00827352698647921
4.61511758235244e-09,-0.0246377104324954
5.29872255618039e-08,-0.149161619162987
1.54716944316404e-09,-0.0386730747479854
2.27116117903202e-09,0.000913073358992693
7.02976299512356e-10,-0.00957981840886037
1.21203133324505e-09,-0.0470982450735384
1.43051919368725e-10,0.00702069486150509
7.1681491543307e-10,-0.0112507871342301
1.525162077506e-10,-0.0126375789816779
2.57193989703725e-10,-0.007339689501009
3.56477736996035e-10,0.00307494657429937
3.88768776600853e-10,-0.0711018631090695
7.42389740948066e-10,0.167674277401331
5.24230865876959e-10,0.0358550420314002
1.73866809097786e-09,-0.0120307875372741
3.43222640461968e-10,0.00154985124479342
3.53669528958186e-09,-0.0087244137627713
3.42446283115617e-09,-0.0311338488674641
4.49181175058243e-10,-0.0146468365500603
3.30949995373972e-09,-0.000526991574069353
3.34419997850507e-10,0.00483580782716704
7.25789077290662e-10,0.0148678522082191
2.47205971965057e-10,0.0400120833540799
2.08348662682567e-10,-0.0660270478551624
1.4119102775549e-10,0.00922844577411135
7.40153811856147e-09,0.0328794569474084
1.09947441825549e-09,-0.294592906353557
8.62894682821643e-09,-0.0113477810585226
1.69570428081861e-09,0.0794563895210183
5.27606694791378e-09,-0.361382495182089
2.97229923931762e-09,0.0215297572594947
6.39148170172896e-09,-0.37463902350775
4.95670826384564e-10,-0.00566810176731623
2.60379364702705e-09,-0.449957634317977
3.92164723592252e-09,-0.00825367093037063
1.22270802803933e-09,0.0238272448117884
1.17058666599401e-10,-0.00427587897770593
1.69510639241901e-09,0.0295493916099924
8.56723683193691e-10,-0.0149103598324483
1.42143263665599e-09,-0.119544784359888
1.52187830501642e-08,-0.0618215157137172
2.11939039243843e-10,0.00554506358807988
5.69161695261409e-08,-0.0512590072605342
1.47039402008082e-10,-0.00855752976162592
4.44046140636643e-10,0.00254701144620285
2.09785278416706e-10,0.00194002759900642
5.21455226317614e-10,0.00739662439095904
5.81258837855565e-09,0.113183151378234
4.91761746615875e-10,-0.0152869571454857
1.0552521391896e-09,0.0195380798977431
1.45258784351684e-10,0.0441599482611073
1.66624334326107e-09,0.049083062650978
3.53922421477597e-10,-0.00352131077826376
2.22408114005025e-10,0.0244586401512617
2.52684723412471e-09,0.0164089282565311
2.46141089686495e-09,-0.0194871526154243
4.01126658772334e-09,0.0202721834911433
9.14228552927167e-10,0.00158032302447835
7.30273657119981e-09,-0.0174918606411967
1.53049282685933e-10,-0.00980731296681439
5.96891807899858e-09,-0.09835348965657
1.53874899713432e-09,-0.00573865572145371
1.03659754455862e-09,0.177041876032036
9.19215161758747e-10,0.000271879498261498
1.75784523273117e-09,0.000420093922517915
3.79081085460269e-09,-0.0867590697758199
6.95016191948383e-09,0.0202450285562403
3.05338852048996e-09,0.0215391956110792
8.38477260857064e-10,-0.0205044052488452
6.52192274772798e-10,-0.0123328153532979
3.90967751126284e-10,-0.0144269596518855
7.57460184656232e-10,0.035329880884835
5.87336521798115e-10,0.00975648398622789
2.0238758325522e-09,-0.0120151355475281
3.46598368410401e-10,-0.0222982338311601
1.82798980408915e-09,0.0340091588251946
1.66731189286182e-10,-0.00888766006251483
4.52264874105675e-09,0.049178254342892
2.29993541757107e-09,7.80509556513679e-05
8.68769789791692e-09,0.0182233104825293
1.63711400298697e-09,0.0144138476808116
2.6687908256771e-09,-0.00969103395031536
2.97359616480572e-09,-0.0101943593009757
2.18065406966478e-08,-0.106712632122094
3.6577646623901e-09,-0.00468733530273998
1.4373921169175e-09,0.0335213329072645
1.18702581141417e-08,-0.107495699855967
2.40277200831425e-09,-0.0919137678750453
3.45397691148047e-08,0.0270789324079913
6.87587727242569e-09,0.0393549182064467
3.42698721989376e-09,0.707381578022423
3.47070882623042e-10,-0.00340770604863971
2.64111458466103e-09,0.0490196239999574
5.29359164901968e-09,-0.0637132134655595
1.48775778743905e-10,-0.00812671677559049
1.75837216742079e-08,-0.0172603612763223
5.09493115052657e-09,0.0259419396040648
3.89849624109509e-09,-0.0646473195460046
1.93579604597201e-09,0.0466795814512839
2.86324884110324e-08,0.0488909165179298
1.49249089493729e-08,-0.257904627028643
1.17783809117257e-08,-0.522328833346662
1.8884740219821e-10,-0.000550642918655703
1.91939291074482e-08,0.0747057700595976
1.72553764333386e-10,-0.030188674337403
7.92694753139643e-09,0.0218579800514667
8.65788563327256e-09,-0.0204735782070613
1.6716646586099e-09,0.0155457692403864
1.83400491645357e-08,-0.0313435876568794
2.09009124431514e-10,0.00195305557243042
5.68058170726741e-10,0.00535749980340949
9.58211544999101e-10,0.0137447973462311
4.28149613728513e-10,-0.010229324727787
9.91751975207955e-10,0.0078724274287246
1.70087803809956e-10,-0.00333114553856684
4.95017948957477e-10,-0.00210420135699208
4.97643062989653e-09,-0.0405940478165671
3.14599069392757e-09,-0.00487676712080843
1.62345862953405e-09,0.272829728392889
2.64995899586548e-10,-0.261845365044392
5.43165870750136e-10,-0.00149558953654642
1.9885329497909e-09,0.0282467987753281
2.03851342327746e-09,0.00158193547439105
1.22772774995155e-09,0.053763985336227
1.62753224171507e-09,0.0206200922318742
3.06991943275928e-09,-0.0156624083315751
2.0002397406071e-09,-0.000137659203877317
2.32293660662041e-10,0.00726653428283092
8.56647655481869e-10,-0.0409177968802268
1.16666906807965e-08,-0.0229187152872052
1.09909334303116e-09,0.0506703869128621
1.69336047725591e-10,-0.00420421079381751
5.27810524033754e-10,0.0432795471700112
1.55526028842079e-10,0.00975223035519628
3.93726981857482e-10,-0.00840310723856404
7.01092924183377e-10,-0.00570945027755405
3.52202633673746e-10,-0.00672629350334583
4.24387338534108e-09,0.00640477621725025
1.48835969124857e-10,0.022342727597034
7.45641764280701e-10,0.00798099865790998
1.79419828382548e-10,-0.0151573919303599
2.16714703776254e-08,-0.00925492957681089
4.97018701799792e-10,0.0234454165596026
1.25574634552347e-08,-0.0348990021334306
9.73677121612215e-09,0.03032467284743
2.45284368145565e-10,0.00531494462113681
1.72976454515692e-10,-0.00208307799208856
1.47424079182225e-09,0.00481593526987396
9.84132610166594e-10,0.02192974184138
1.08971174187041e-09,-0.00121453918694394
1.32740268962257e-10,0.118386553411059
2.68911864621134e-10,0.0139033509408325
1.1625275369444e-09,0.0200416326286142
1.41550427828843e-08,0.0435679447377113
1.31539901273998e-10,0.00618741247239309
8.07837677406938e-09,0.00231386395753559
3.85213498573231e-10,-0.0446246252071563
1.08235280146453e-08,-0.135546483097806
5.51808631725982e-09,-0.0235195359740766
1.98512331886834e-10,-0.00237713972072941
1.51391573767634e-10,0.0363373564263834
9.36545116095499e-09,-0.0762191870949243
6.66036733857663e-10,0.0080806528277917
3.40704838243655e-09,-0.0172138361433351
1.24738655159883e-10,0.00999852859348501
3.1677596449645e-10,0.00364262984474569
1.63837401527054e-10,0.0422279182020656
8.84733733584621e-10,0.0257911339038227
2.74876330171585e-10,0.009482348377012
3.46288212097542e-10,-0.00429535552948934
4.31896675667108e-10,0.0162994722608255
6.61215169843798e-09,0.0531019654535336
9.15526524880308e-09,0.0263183915411575
6.30178476626562e-09,-0.0320787980850553
9.10917816038837e-09,0.0141195245912336
5.48578589500713e-09,-0.083377769126335
7.09692325502651e-10,-0.00258558402939932
8.89960097454085e-09,-0.0432957589216976
6.36960265920825e-10,-0.00578553660520918
5.80835509756037e-09,0.00602757946303517
2.35712244873118e-09,-0.0210079977073366
1.71043659622475e-09,0.0164565138758281
4.68913300342587e-10,-0.0207438274359134
5.62605006818629e-10,-0.00645443573495434
1.08703333334334e-09,0.0120432657915619
1.8999272173175e-09,-0.00302633728568727
1.49221012753865e-10,-0.0502942304437382
8.62183946012395e-10,-0.0074798330169091
5.42589062854045e-10,-0.0821821224546674
6.90464739461712e-09,0.000398867128546455
4.6427446786993e-10,0.354168745692923
2.07547003171641e-10,-0.00566533799971254
1.61757489684188e-09,-0.00673331645330555
8.08898875449057e-10,-0.0234923042704685
1.17543347813522e-10,-0.00993054393488965
1.41797518057628e-08,-0.0570479017753017
1.94533866006856e-09,0.0752161849786571
6.3502790312704e-09,-0.02666042974868
7.09888245979388e-09,-0.00348390712828205
2.50626376216099e-10,-0.00570603565281339
8.92530547518045e-10,0.00473184453847435
1.32200487656857e-09,-0.0245493598286439
4.23157432073887e-09,0.036182325862684
2.10714521420809e-10,-0.0162426645267623
3.38552465382672e-09,-0.0450476698175011
4.66398428770739e-09,0.106520553954572
1.63922506957069e-09,-0.0869025899484574
2.71939160116755e-09,0.0504848880324347
2.93831334320639e-08,0.0530855600166476
2.29545823368427e-10,0.0143202067564658
3.81756107453519e-09,-0.0259818510801299
7.24386647919256e-09,-0.0387501918623647
1.4849936753283e-08,-0.0149356049360455
4.11078343572888e-09,-0.0476564909677017
2.84822776655301e-10,-0.00101185118941746
1.41658883644804e-10,-0.00559068426771708
3.79211361558101e-10,-0.130151411632817
7.05846367115441e-09,-0.0012867329559677
6.57644101108188e-09,0.044300406139851
1.31617481884833e-10,-0.00642759330141872
8.1843448357752e-10,-0.001378245512464
9.70594645177266e-10,0.000714769124200149
8.08171144864924e-10,-0.0670262685009113
5.52587167242318e-10,0.376921954743855
3.66231332028049e-09,0.0389498076843853
2.50296427307589e-09,0.0047755006120405
1.06557677067454e-09,-0.0548527725015813
7.57330146758163e-09,0.0408021748375075
3.16685224430599e-09,-0.046508400888016
7.0499387965176e-09,-0.0213165890986783
3.15229766072582e-10,0.0686362900402157
4.59644273864791e-09,0.030174769772166
5.97652726294125e-09,-0.050788546292811
4.18920704853218e-09,-0.128340049846783
6.57716803048739e-10,0.00842049075005704
5.94262534568987e-09,0.0318484971390771
4.91347553641587e-10,0.0260451682131683
4.67906731170878e-10,-0.0302656625490108
5.68117171110879e-10,0.00881677071161648
4.22067618238271e-10,0.0162674491021626
4.56073631317365e-10,0.0137392284001807
3.45031949699671e-10,0.000907187152714845
6.65676984739746e-09,0.025196351458726
3.74983745998263e-10,-0.0434932302008882
2.41877671062968e-09,0.0379107363979567
1.44681783018815e-09,-0.061878931967156
6.94598135817175e-08,0.0321951088994387
9.83285335061084e-09,-0.0484455051886153
2.9658451992097e-09,-0.0050622230956097
2.31326162314839e-09,0.0351437279412534
2.02095953911042e-08,0.0246310671090918
2.25605998882319e-09,-0.0367348270528102
2.8275911709189e-09,-0.00353304418487136
3.68789659811051e-09,-0.00797013686780457
9.75612412762147e-10,-0.00361334980683407
7.38119061801084e-10,0.00214580132643773
1.02623611381687e-08,-0.00708258858403395
1.29726166778097e-10,-0.00267910279150372
3.47907318423593e-10,-0.00483669828506801
2.36353200683391e-10,0.015065452894384
6.67942034288096e-10,0.0102925918428832
9.00117257562069e-11,-0.00507630275929539
8.97071796835798e-10,0.00331333543580381
1.27647831781323e-09,-0.000532644751281779
8.05446279618862e-09,0.0590575699583444
3.73277556018967e-09,0.135156759701107
3.66092820750703e-09,-0.137326497395207
7.8621628356279e-10,-0.0296510718070208
3.10975047427942e-09,-0.00336374328477145
1.03474458631011e-08,0.218757916159087
2.59684231388531e-10,-0.0830098718820251
2.65888998100251e-10,0.00999887086064647
6.83074864026703e-09,0.0244904205311546
4.03155701860411e-09,0.00658066106450077
2.01927851420911e-09,0.00688216148942622
7.14002028572374e-10,-0.0244642108136389
5.18176217751844e-09,0.0838527059130299
2.78945698511281e-09,0.0062441099566441
1.11468304489867e-09,-0.0283309717248981
2.99321201498901e-09,-0.00611757636816446
2.26649589746326e-09,0.00110971440756852
7.15556254940052e-10,0.00541300084228566
4.48332084442371e-08,0.0218206383394959
1.23579044762705e-09,0.0518433446850256
2.41339371687273e-10,-0.00396298630816242
1.23193644336055e-09,-0.00084181334157949
4.0307625233161e-09,-0.0268999912969094
1.20134181183994e-08,-0.0197472799922394
9.67211890175792e-10,-0.0144984248941229
5.58573204164791e-09,0.031653987364138
9.56019689235389e-10,-0.0140390645940691
4.92670378558797e-09,-0.0516716784063362
1.39327918484757e-08,-0.176106464753734
7.23256375867359e-10,-0.0193824607026697
1.30251545397187e-08,0.00470624811243607
1.24531973266232e-08,-0.422603826528223
2.51735729602936e-09,-0.241880378505374
1.03218810625266e-08,-0.00937801779690784
5.24217856694702e-10,-0.0102779292366578
1.64645680726074e-10,-0.00101075192175905
2.03027924705058e-09,0.0249385587372302
2.70321503033725e-08,-0.0586021984580433
7.97775380921373e-10,-0.0138532936630946
2.75454763810776e-09,-0.0191217001336431
4.7164400930134e-09,0.00841592413382702
8.9166526259742e-10,0.00197566377070171
4.87382582854048e-10,0.0262471045397239
1.41020264189603e-09,0.0229383985621611
1.49615531125859e-09,0.0167107054811871
2.25384322885459e-09,0.593915742535228
2.67068883892407e-09,0.0390728932535975
2.51198182441524e-09,0.0908254487525477
3.36555484948721e-09,-0.0371925992462728
8.14891331631919e-09,0.16968237629117
5.18098508704878e-09,0.0492760469321537
4.27229901875675e-09,-0.0574759329264643
2.88171279100526e-08,0.852091989755949
4.49253397807358e-09,0.00516147741225183
3.52777530293789e-10,-0.0286897109900642
3.56345633846466e-10,0.0142374165832386
7.30439889958095e-10,-0.000838444963954877
3.28821316747359e-09,0.00516000820840876
2.57174490392331e-09,-0.149784184000528
2.29210054505136e-08,0.00719608408753043
1.56003623602319e-10,-0.0305723099938662
3.46298826200242e-09,0.0367291434133416
5.3779799253957e-09,-0.0407231628116434
1.0554239665988e-09,-0.0537824853030936
3.28629240000559e-10,-0.0315115270360975
5.84387317234072e-09,0.0674835169345549
9.51983811399174e-10,0.0341836687825481
6.75503957517656e-10,-0.00645084003008564
6.89614159235433e-10,-0.00967777500156132
1.30777812382867e-09,0.0852346721698706
7.57311075518446e-09,0.155981656832581
1.08491797299993e-10,0.00458414764865962
3.79082624519323e-09,0.0370633932145691
1.57826222334387e-09,-0.00852101675034518
1.08184099360374e-10,-0.00772157213580225
2.39131102776686e-10,0.0695321653462596
7.20076622676291e-09,0.00377521560424066
2.3025647843395e-10,0.00811698963290536
1.32743116135676e-09,-0.0158532063102103
5.72497385822887e-09,-0.00713225441191323
1.98062734460724e-08,0.18137719874946
9.17474929022601e-10,0.0503731204168595
2.61883266993435e-09,-0.00849683255322682
1.01881222044537e-08,-0.0171910736225741
1.38938539341957e-10,-0.0081801349015236
6.84743643881939e-10,0.00858812880695096
2.34333352744919e-09,-0.0729711386541628
1.4922660392596e-10,-0.00067197904069063
1.47813669914506e-10,-0.00267735838202602
6.65921418512565e-10,0.00504677373175135
3.51371847858652e-09,0.0194076401835007
3.30690152181596e-10,-0.00399348552896067
1.50080378249995e-09,-0.0245443507311143
1.93068194112366e-09,0.237677129231502
8.21550318135591e-09,0.287787429527791
8.81093337365002e-10,-0.0229843719291522
9.19617097254811e-10,-0.080433113933871
1.61211289307501e-08,0.0112123770571433
5.92785925116141e-10,-0.0075171719430318
1.01977736955602e-09,0.0378299225598833
7.60683987177454e-10,0.00843613870108717
2.38175131095303e-09,-0.0248529408975995
5.584219969526e-09,0.22326015699029
4.83300556193938e-09,-0.0347843235866787
6.87456454328589e-09,-0.0220008768205583
2.25172073484881e-10,-0.0158976138981388
3.9086450885866e-10,0.0135496862228015
1.04874990749041e-09,0.0240551058335482
5.80580692550701e-10,-0.0285662177550145
1.97965501423373e-10,-0.000440275299478913
7.92847060569923e-10,-0.0125583373728985
3.66748049375239e-10,0.0175441922023277
1.51261547773842e-09,-0.00543318283243883
5.70936312454654e-10,-0.0149765728775299
6.26524732777219e-10,-0.00178208090803965
1.47780694744518e-09,-0.0235324474379335
1.17767726909425e-09,0.00647564367606786
3.62231642126606e-10,0.0177459160837723
3.41761833801986e-09,-0.00995950158854855
3.53678753221433e-09,-0.0730943442134697
1.39712924014116e-10,0.071748122858143
3.76650085458793e-09,-0.23900918386157
5.40359388594771e-10,-0.00943454969380958
1.92012953028376e-09,-0.0110863540097098
2.02166773341228e-10,-0.0807524688441435
5.51117874491407e-10,-0.00166429022541339
2.8597898564798e-10,0.0117921877992898
6.20638889153226e-10,0.0236809752107709
4.40650040362672e-10,0.00133943433181629
5.57768187404993e-09,-0.0206530679265053
1.72610972053036e-09,0.158997489349624
6.66792191026328e-10,0.0806724100625849
1.51138273060615e-09,-0.000776763931762948
3.27533273641277e-10,-0.0146833353392553
4.1482996089886e-09,-0.0112874835480279
2.12402008919573e-09,-0.0174932196741684
3.2832679724184e-09,0.00876794086481101
1.8236167839138e-09,0.000627715737540521
2.37268011437822e-09,0.0587794416277979
1.59472085829594e-09,0.0191890338892648
1.25472130553719e-09,-0.00693120894050933
3.34518306349473e-10,0.053915049580491
2.79105067640687e-09,0.0368199255711348
2.10393309091866e-10,0.00729096385867434
2.37828840991185e-09,0.00823930806255948
2.79438170257619e-10,-0.0160312686389978
5.70003235944763e-09,-0.00825864901433136
6.35737574860698e-09,-0.0268421346044473
9.06209666630116e-10,0.0394784949914752
3.41898069798571e-10,-0.00684033854976221
2.93778468039985e-10,0.00360745176401211
3.22027619949056e-10,-0.0214867059619799
5.45753657102997e-10,0.043878318369024
3.61104926548988e-10,0.00353613487200704
8.23555657999437e-10,-0.0490889895301291
2.62080414614121e-09,0.147278342642959
7.89593031229222e-10,0.0743962538787239
4.68212057440755e-10,-0.0801052723472722
4.83450194184017e-10,-0.0957111982473019
2.13796853925652e-09,-0.0538463092618653
3.51865984940837e-10,0.00169321773665395
4.49135883354053e-09,0.297485651595247
8.41881685601973e-09,-0.00873931844239184
5.51175423029328e-10,0.0138084044137392
2.19966415841275e-10,-0.00511590763163867
6.60410734831985e-09,0.0610855460018712
4.7501322800417e-09,-0.0213517341948682
8.25095059005087e-09,0.0121564867973449
1.08555325498241e-08,-0.0753713699608485
1.7520776188093e-09,-0.241458132470871
2.4013640890055e-09,-0.0244976410242297
5.73091205364588e-10,0.0293229379100873
2.73275974628119e-10,-0.00553623427535268
3.54893661454858e-09,-0.00957095007643409
7.26575729804281e-10,-0.0115619542713455
1.41340748656203e-09,0.00453415317473554
5.33407697421084e-10,-0.00701031516318146
2.98008857483796e-10,-0.00755984252155088
5.06267314632104e-10,-0.0501005516358556
4.44507232227178e-09,-0.0198855069795937
6.58563463758426e-09,0.00661116128097234
2.00303956710775e-09,0.0152108860788798
4.17128837297224e-10,0.00340188963065849
7.95712681639732e-09,0.0682134985498924
1.43496840118034e-08,0.0225158952263186
5.46989397999238e-09,-0.00500439801004603
3.62539958350781e-09,0.0148574336455316
3.12402628182948e-09,-0.12281976915088
6.86952674214313e-10,0.0533400063208451
6.3988461206887e-10,0.0449871184408665
2.97859263771149e-09,-0.0438681621700771
5.03907452285296e-09,0.0113161992734409
5.36823032663778e-09,0.118300914020576
3.49525763243658e-09,-0.0244481768112859
2.51539886368138e-08,0.027900116197383
1.33005861748805e-10,-0.0213746764945065
3.97195034224416e-10,0.0109020906350999
3.59862609446118e-09,0.017629908302947
4.68053826786481e-10,0.0136149946439189
4.95119638964171e-10,-0.157618087040719
6.00901177841323e-10,0.0178560751037855
9.02154513727389e-10,-0.131676899233676
8.81365884393043e-10,0.014493929688806
2.37664648286608e-09,-0.00825186464399753
2.48945624946079e-10,0.0106388269662551
3.69486452118472e-10,-0.031659498021282
7.492279707192e-08,0.0180168084080931
1.49072489447507e-09,-0.0442746985931047
8.46546966044943e-09,0.040388781357447
1.49707224938562e-09,0.00342293078503108
1.56452617298169e-09,-0.0292638627019161
7.54615953061731e-10,0.0230914534069547
6.00772090647151e-09,0.00436985609331405
2.40395738987635e-09,0.0120152791460305
2.04936566694086e-09,0.0409520503598678
5.08723619375354e-09,0.0216870922187025
1.87329750611242e-09,0.0152740503162208
1.02417336943299e-09,0.0349278369856819
4.75950635881184e-09,-0.875254822377438
1.33209200436394e-09,0.0565865297516742
7.24525027684094e-10,-0.00593784510753944
1.56453168386687e-09,0.0210637695566245
9.62676296882707e-09,-0.029133519412651
5.34124074448316e-10,-0.00989848652353655
2.86618380480397e-10,-0.00273124376395374
1.33798308470668e-08,-0.0211255118578673
6.62863448567928e-09,-0.00809663616794327
9.91990271179702e-09,-0.0209973542141512
8.66143258998515e-10,0.0144401364614101
6.77221959508562e-10,0.0186610355015348
5.56487212082075e-09,0.102871757619726
3.04517591340236e-10,0.011101080866149
2.32860483140144e-10,0.00994446554371122
2.19377431215045e-09,0.132927637121515
9.16312275285324e-09,0.0284392684385447
2.3566460228108e-09,0.0415860378113358
4.25567043658755e-09,0.0277840709043742
2.34958708741584e-09,0.028223518761633
1.01892374649291e-09,0.0128096729720882
1.89628537017968e-10,0.308676616394527
7.39358870035298e-09,-0.0264103150818081
2.10607842268197e-09,0.000981478428807979
8.26512297913284e-10,-0.0201580837616349
2.31748219242505e-10,-0.0182719384266472
1.04346067281904e-08,-0.0436035186431546
3.91993957488611e-09,-0.0284934817305847
1.89143660232732e-08,0.0188981625979293
4.42165122701714e-10,0.009790927853378
4.03304845692982e-10,-0.0266756432296338
1.14540030260698e-09,0.0151031217092333
5.50417039851211e-10,-0.0116851355092306
5.35054780121862e-09,-0.0489207190067703
1.10109534535921e-09,0.0235973567290114
6.37304424129756e-09,0.0335966767809299
3.12908294632231e-09,0.00860742412327108
9.27440545154367e-09,0.0987912069521044
7.57744998363087e-10,0.0123158288506273
1.52603678333144e-09,-0.00942307786408053
3.92408008274384e-10,0.24335667401259
6.77651722910425e-10,0.00989960282866796
8.82583410171752e-11,-0.00990399820945809
1.5503727417451e-09,0.0173987491374931
3.82010193496573e-09,0.190806061261649
6.97836600365939e-09,-0.136910109204808
3.30531568688713e-09,0.0507053169156028
2.08025397008626e-10,0.0115899310212591
1.24266061651454e-10,0.290495040137423
1.13127088592385e-10,-0.00744510102328946
1.8749192774068e-10,-0.00788526068256925
2.31270633285118e-09,0.0301983858701713
3.63378438468184e-09,-0.00715444643477792
9.40506127013428e-09,0.0286426104215577
4.71906318797951e-10,-0.00528723465055851
1.81527633765959e-10,-0.00671862018008017
8.14358827651874e-10,-0.00693330986724547
1.33648162224084e-10,-0.0348915776953917
5.01510265217444e-10,-0.00754596292708781
4.46839595794627e-09,-0.03109352504004
1.1204117874598e-09,0.0163182982432241
3.19350499714619e-09,-0.0390189457885095
9.21929063203518e-09,-0.0860784846345359
3.12119946363854e-10,0.0208541436220695
5.13392740897914e-10,0.0105846714105354
1.57269101268906e-10,-0.00681828487201349
3.28629832567276e-09,0.030452645339198
1.76199022157496e-10,-0.00405670906870668
1.60525054301484e-09,-0.0202272587515088
1.89204610457397e-09,0.054227870709251
7.08782113146012e-09,0.00160780859167986
5.82665163972322e-10,0.0194832303577166
7.41809852013912e-10,-0.0254126332402687
1.8436706906975e-10,0.114589132435311
9.36399325158279e-10,0.01396985474035
1.45444856274232e-09,0.0102636229159613
2.24519565257219e-09,-0.0132977946151815
1.81290496644343e-09,0.0306543832695678
5.6801172941433e-10,-0.00480324207747219
3.36037830896067e-10,0.026836558222678
9.0760856407045e-09,0.028828792624184
4.73460495214858e-10,0.0483560621223161
4.03002521316059e-09,-0.048191330670131
7.67098509658136e-10,0.00612851551775813
1.68240229071127e-09,-0.0634340428611217
1.22066090290086e-08,0.041494932530811
5.94237542819796e-09,-0.012164965090662
2.98364018055375e-10,-0.00790027475893148
1.01374926127875e-08,-0.00630131902345123
4.97520629411665e-09,-0.0535864270396851
4.78613975632007e-09,-0.0391395258514808
4.73430470756812e-09,-0.0303131339867319
4.23739820084034e-09,0.0319558317674588
5.55488518547545e-09,-0.00379882215549588
3.38977033406076e-10,-0.00582079759675544
8.57187067023598e-09,0.0175420999081557
7.35034503855057e-08,-0.0272653451433696
3.54150876191342e-10,-0.00200860399186047
2.06141198016455e-09,-0.00831176520169236
5.25409744790906e-10,-0.0016590504672986
5.14341578103995e-10,0.00901119052454229
8.06210882080272e-10,-0.00203792188471165
1.69617346352102e-08,-0.0676000498019149
2.13367114930456e-10,0.0128160443875475
5.91493860267703e-09,0.0104770311384544
3.31477015696609e-10,0.00535110972225843
5.38005087166092e-10,0.0104503807985689
2.71872891392318e-09,-0.00992825668482501
9.6009950145395e-10,-0.0067397214899283
1.94746818756592e-08,0.0414497179356477
1.89236618022559e-10,-0.111443265898888
8.58550058395177e-10,-0.0127035474705471
3.77405511760304e-10,0.0623774155366954
1.70123891506072e-09,-0.000232953480803358
6.81833089003444e-09,-0.00200331582568749
1.58190453626639e-09,-0.0301720892209524
1.29257926796183e-10,0.0388422683190847
5.14890908837205e-09,0.00761543019164569
4.51191000177843e-10,0.000549567408119307
1.00199306965803e-09,-0.0176794219863401
3.44692733783335e-08,0.0961199195493882
1.45110831139897e-10,-0.00121837235964577
7.62317964856213e-10,-0.495770584585588
1.341403016804e-10,-0.0100783728341804
1.44434880416981e-09,-0.0197184593238766
7.18237809673048e-09,0.0632580781002644
3.69545888507885e-10,0.00188201765357579
8.3530558381245e-09,-0.040285991583085
3.76109999828624e-10,-0.00201095911730665
5.61776716851137e-09,-0.0102031384531578
4.69851426164489e-10,0.0129966725639445
1.73125261452783e-09,0.0545926129678282
1.32510883640908e-09,0.023847428154122
2.36842266646862e-10,-0.0153083577812184
1.74036497514779e-08,0.016814268697643
8.73632524838365e-09,0.00454227053774594
1.38356778139526e-09,0.0224641328847514
1.06849002926683e-08,-0.0704291600590464
2.85943814890457e-08,-0.0278341579326273
1.070924530468e-09,0.0131642034879166
2.0375403609915e-09,0.0251624414303592
1.75184605029761e-09,-0.0693965034807682
1.53456680910872e-08,0.0370059126879981
6.15456957528671e-10,-0.0558775790997
4.40084535658337e-10,-0.00472881058943926
6.85422552337819e-09,-0.148774362871625
5.28505221845903e-10,0.0110435818037567
3.11260246504213e-10,-0.0144050288061022
9.08729584054959e-09,-0.348631472240198
3.18451249441358e-09,-0.00234237036975223
1.24866174429691e-08,-0.00146315210087711
5.9398693996046e-09,-0.0249799143495982
3.83835393019992e-09,0.0127810278910981
5.16611998238669e-09,0.0452628666283376
9.83617126363123e-10,0.00156442210112251
9.17243643855003e-09,-0.0463447039684257
1.22095959368616e-10,0.423137103048998
6.76063967524743e-09,-0.00713320691223073
1.08823652740105e-08,0.607609905192134
8.39371756525231e-09,-0.0279682234358423
1.03841392597353e-09,0.0293011082690224
7.01653507487348e-10,0.0152977354721925
2.19849047522413e-09,-0.00575043152693814
2.92240936285241e-10,-0.00583529104292134
1.03813186317562e-08,0.626844378742024
2.2836417168698e-09,0.00937447604683808
3.14356089959139e-09,-0.271829182381169
2.55582977828828e-10,-0.033367573978828
2.19359011302961e-10,-0.015758785631049
5.09925441689952e-10,0.00602181355446669
4.64960115713545e-10,0.0213520202026672
3.64387749924234e-09,-0.00728110367518919
2.43698881334419e-10,0.00366883701832879
1.76047457503575e-09,-0.00882073295923181
4.37457407919874e-10,0.0428644564107079
4.35143337082995e-08,-0.0329243712362926
9.76716199713465e-10,-0.0033846606318772
1.96134472691227e-09,-0.00535187471768113
5.83639944157002e-10,-0.0133641831788807
7.58395917174221e-09,0.0193665361785457
5.56511189987778e-09,-0.05963033414467
1.40947257267317e-08,0.245384916621548
1.49757250111404e-09,-0.00260057854370918
7.94585766190112e-09,-0.0289769267622837
3.4892750041867e-08,0.1693973812779
9.39924259644436e-10,-0.000324873167638004
6.1075082673495e-10,0.0056597935788023
1.73939782150735e-09,-0.0702097211705539
7.25288307413884e-10,0.033862030826448
1.42209812288562e-09,-0.675581832919937
2.84167580886069e-08,-0.535558567364695
3.40535500335172e-09,-0.00247565005651287
3.72227411441549e-09,-0.0310454296385476
9.61662031852233e-10,0.00768285478781603
4.12776355886731e-10,-0.0103111512063746
2.58045662261205e-10,3.00409039129116e-05
3.29373327896183e-10,0.0139149282049817
4.15238441489492e-10,-0.0136906046221026
5.34852558786334e-09,0.00750924112234709
1.77730607243952e-10,0.00788737460908115
9.00374279656171e-09,0.0321795320359188
1.8471835745792e-08,0.0565346993019773
1.21538901279164e-09,-0.0451701126299263
5.9557664429124e-10,-0.0275933202927966
3.1542523968031e-09,-0.0111889716471784
2.97948000344213e-09,0.0102108009869915
1.15465135612358e-09,-0.0167521160236555
4.7183655296342e-09,-0.263583659916504
8.81097402054101e-10,0.024573719539287
2.66033558950411e-10,-0.0019328372002212
1.75461710087282e-09,-0.120271493011117
7.51152312313926e-09,-0.0291917519144971
1.48814899168917e-09,0.0241622260051005
3.27808113455481e-09,-0.0178679972044936
9.43745845871755e-09,0.00491555317789344
3.65694175847055e-09,-0.0397187065030274
9.03679980097946e-10,-0.0106639168466729
4.74591897462281e-10,-0.0236590772374862
2.06178164367236e-09,-0.0248889690618081
7.52574631912157e-10,-0.0149959126630143
1.26282749715038e-10,0.0400828864735569
1.17735474935708e-09,-0.0120536283648136
8.46686962487419e-10,-0.0329118133510573
6.98896470347111e-09,-0.0485904123520185
2.64162349366162e-09,-0.00584292961693334
3.7477775585157e-09,-0.018796113884633
1.82511212424187e-09,-0.0023396455324662
1.83921493028136e-09,0.0138148473954469
2.46776024743334e-09,-0.0147407495580574
1.01248925501028e-08,-0.111979516936423
9.46528382645469e-10,-0.00604368665119726
8.89414183597916e-09,-0.0519121209090065
2.24839527369482e-10,-0.00590356580150753
2.81783269575401e-10,-0.0151903349587573
1.36713809013067e-08,-0.0068965205782624
1.37261505375562e-10,-0.00935116277612607
6.31578360142235e-09,0.0328301548713346
6.52493144576853e-10,-0.018561481497408
3.44041067036912e-10,0.124737627519029
6.3808259394714e-10,0.0509747406930721
5.77627839239795e-09,0.0289699507846773
2.26448070472888e-09,0.0280431897685178
1.48160782257899e-09,0.0255764068674486
1.43740181877715e-10,-0.00169449415344065
9.13758787157296e-09,0.0318633216453499
6.83343958663413e-09,-0.18455878973917
6.3564571544085e-10,0.00754693974373414
4.93173518784691e-10,0.120883256728416
9.71536031042704e-09,-0.0112899516719558
3.72573692280524e-09,0.00852204238044917
2.36049828352286e-09,0.0312789573300393
5.32558954777276e-10,-0.0596725566014384
1.35625661544478e-10,0.00823971357916856
2.96742007521843e-10,0.0317794579402006
5.8459846891604e-10,-0.0645299461877563
6.38455402306451e-10,0.000273545089882366
3.70890682174373e-09,-0.0902144246091704
1.79216150605214e-10,0.00382007501140758
2.41260688786681e-09,0.0887788819347098
9.59164396009587e-10,0.0359528069149693
2.19564468291848e-09,-0.0213468830503436
1.80255049783458e-09,0.00572379696249059
1.76894937837174e-09,0.00486150040825574
2.3015297376634e-10,0.00274698149619713
8.76901941246995e-10,0.31635171659329
1.22130629537879e-08,-0.0103413961510499
2.6807104542287e-10,-0.00289112394683679
9.77375022712856e-09,-0.0143999522421556
1.32391492124419e-09,-0.050641369248877
1.35068700606622e-10,0.00389787959110721
4.91684778772513e-10,-0.0217610749254466
1.17295730515209e-09,0.0184001050543416
5.90503015954717e-08,0.24404970063955
3.36936998924488e-09,-0.0193042069393376
7.75305605013241e-09,-0.120507198324202
2.29250965351209e-10,0.0927319548405206
4.20050173922111e-09,0.0351563204076748
3.43123201270621e-09,-0.0543858637703287
4.9519800859096e-10,0.0248395150449665
7.21533658184002e-10,0.00249785593731677
3.92503032641113e-09,-0.0339783224913086
1.2347656465167e-09,0.0412455544075509
8.26811747961648e-10,-0.0441663953350068
1.5978339586998e-09,0.0181977102495048
2.79301199286986e-09,0.016960089833135
2.14529740597725e-10,-0.0252231227665542
2.41519778059809e-10,0.00449667854928864
1.50345343938029e-10,-0.00367712523480722
5.22159342735352e-09,0.0378987749235889
1.57519044559256e-09,-0.0461168390862036
1.96146514936144e-09,-0.00876401185893372
1.10784391613112e-09,0.00215065163215212
1.06248932046163e-09,0.087715747617731
9.85846053208745e-09,0.0549008117786746
2.93838936142131e-10,0.0231467704525308
1.24440638462819e-09,-0.0145045163624036
8.61088711697421e-09,0.0435874739150316
3.01645511011608e-09,-0.00895628388736165
1.04221733115958e-08,0.0352921564268711
1.67765911104829e-10,-0.012207208535511
5.04773210595401e-10,-0.00957536680181195
3.15398566799243e-10,0.00734340034747621
2.02353802401514e-09,0.0137246650608032
1.52814042287084e-10,-0.00432377572836457
6.71064186270168e-10,0.00906117858133907
5.67901494136441e-09,0.0380059220037858
2.27420677575299e-09,-0.00813009327699269
2.97673388507489e-10,0.00794894227788091
3.92385599775659e-10,0.00865674628342541
2.55011500384363e-10,-0.00538589473357272
3.94361479700303e-09,-0.063515904753594
1.49821705686665e-10,0.020623778471714
1.65174567776143e-10,-0.0104964972420341
7.61850574603022e-10,0.0121810310997107
8.91764285182306e-09,0.017046136482019
1.88001155302144e-08,-0.00183641382246284
1.64238032000939e-08,-0.0265447822411698
5.78737791762162e-10,-0.0162159441103187
3.83228854433097e-10,0.00212198516022837
7.83990702756476e-09,-0.0175116128315162
7.1851045607507e-09,0.0103125049324839
9.49317452262867e-09,0.00564119025798882
2.23119931424699e-10,0.0147052558692519
6.01351140134294e-10,-0.00164443992180107
1.15886954668869e-09,-0.0155314939230728
5.618607769732e-09,-0.00731754196258752
2.10087864370625e-08,-0.0100305414490935
1.97580233077383e-09,0.0742037676124636
3.92076964482583e-10,-0.0781146347409441
1.81375083984628e-09,0.0340637122249819
3.63943446096619e-09,0.0326184609207392
9.80402234143651e-10,-0.0129001402195447
1.62244022989153e-09,-0.0245191414666638
5.08141557748552e-09,-0.0265278848245238
2.76290654067919e-10,0.00625030812494506
2.57383026473519e-09,0.980774408317776
1.86659339285515e-08,-0.0189360025463593
6.32733656634059e-09,0.0184701526844023
8.50018268503084e-09,-0.0100755673399703
8.8849478763683e-09,-0.0918395099728525
1.83835191154679e-09,-0.000340769285533154
2.63475516574425e-09,0.00227193262215082
5.84605462560404e-09,-0.0305818181393497
4.59560149191625e-09,0.091191537767521
4.96416399595106e-10,0.0366669623919489
8.68899076269328e-09,0.0580957454530104
2.28420315551114e-10,-0.0227291283860137
2.86014520334915e-09,0.0270060702564522
7.99082715245507e-09,-0.00472340600588175
1.16923159146666e-08,-0.299814877057255
1.31577314960366e-09,-0.0159963660414651
4.54448568770071e-09,-0.079809511125989
1.21453817669927e-08,-0.0165091231814334
6.14688122106728e-10,0.00057880270719446
3.37273742095236e-10,0.0883899264542456
2.31527367073693e-09,0.00995512701249258
1.26827279167024e-10,0.00209424372153471
4.26748417743903e-10,0.0105784791042293
1.48910560303382e-08,-0.00965793445351039
7.87824740423095e-10,0.00817089556746581
1.15572607800229e-10,-0.048512253676762
1.71750436825742e-09,-0.158350204388069
4.15926360295036e-10,-0.0102269760006242
4.36323748287596e-10,-0.000605688876763097
1.64594978188291e-10,0.00361886207589932
8.24653843279006e-10,-0.013936032848171
4.60768030978282e-10,0.0300977010408894
1.20736723711756e-10,-0.0194020093503691
2.77298894202551e-10,-0.000442841492136255
5.11239692142673e-10,-0.00772688433819136
4.74047805385464e-09,-0.0271398125860059
1.1039809175613e-08,0.0353334499535324
1.1869971909275e-09,-0.00446847231067946
3.10015036068858e-09,-0.0367255902856033
3.37456126248651e-09,0.00919474365812282
4.20788760509504e-09,-0.00857760822721818
1.50488213070197e-10,-0.0182294844821972
1.31462536263926e-09,-0.0524835987923497
3.67744339949222e-09,-0.0156676316898553
3.71947427214205e-10,0.0041674952712407
1.54138743829849e-09,0.0197829180867811
7.06637881182325e-09,0.0133628690276029
3.46787257464474e-09,-0.0406181529404168
2.95158811320858e-09,0.13014975328924
3.73252358818257e-10,0.00457159678916008
6.33166045868145e-10,-0.152937994151146
7.42748236527865e-09,0.0428797920971933
4.39146858540739e-10,0.00901648066932952
1.23367094003275e-09,-0.064957291954072
5.21052346745389e-10,0.0113583619719844
5.97608835148007e-09,0.0923106602470005
1.2487376274351e-09,0.00964987800991925
4.62423675824615e-10,-0.0785398385363737
1.74399810998046e-09,0.0486101049878315
1.54985514627911e-09,-0.0254837767297802
9.31226982866636e-09,0.308168147418393
3.39984574989091e-10,0.144582032518118
3.90573711801027e-09,-0.0214834915617971
3.52108369773154e-10,0.0183859628873267
1.06921938785754e-07,0.117302402416465
1.59603421185381e-10,0.00291080755792792
3.76155260235876e-10,-0.0536394844848664
1.16107587498678e-09,-0.0211904819155757
7.82583959949211e-09,-0.0244993192634483
7.12224924404102e-10,0.0138210002746172
2.81764214586826e-10,0.0458530461596913
5.79822561926501e-09,-0.240733995814453
4.09165404362483e-10,0.00545738024323718
1.69027027580514e-08,0.0072872412398343
6.79116409333664e-10,-0.00284061899807499
1.31984256228089e-10,-0.00713255439224293
9.27998518961143e-09,-0.0152944805473415
7.74478918758534e-09,-0.0218936431015034
9.19139352586882e-09,-0.0414087349266466
8.27522707729391e-09,0.0843620141577419
4.9823291290507e-09,-0.000520597322549492
9.27939099955313e-09,0.00201515280345656
7.94059764491514e-09,0.00324581214319692
4.78734277358547e-09,-0.0443683290896186
2.59058760815408e-09,-0.00744158835655738
2.42400143327661e-08,0.0618325223602856
5.96677544177191e-09,0.0138377121777152
1.03857321125039e-08,-0.037147372173362
6.0729665179973e-09,-0.00310613971574246
3.60991036372033e-09,-0.166398980276027
7.33060603135253e-09,0.0503865740261146
4.40748717502598e-09,-0.566056482328469
9.71722291396056e-10,-0.00065568684751227
2.78916996075385e-08,-0.171015220329756
1.86461717359949e-09,-0.139179354949272
5.87652720706922e-10,0.0140756180434378
3.74143749387839e-10,0.00062307379926016
2.51038625174575e-10,0.0184337282574896
4.92828513832186e-09,0.0150623168315375
9.77731874987292e-10,0.00382637058762667
5.83017891196905e-09,-0.00951279077567585
2.12270382094173e-10,-0.00494169404880048
1.17461367363002e-08,0.209606187908403
1.27224716840073e-10,0.007873522180457
3.92279605855512e-09,0.0638706743889019
9.27576641056512e-10,-0.0140238603593809
2.12591748891105e-10,0.020161393720992
2.82035388497241e-10,0.0124052278832101
1.70240818965023e-09,0.0127832235621352
1.40324059598483e-10,0.0935377972902434
4.90290424766396e-09,-0.016872148415369
1.63828130523455e-09,-0.0115367462342979
4.29924940545965e-10,0.0422645221328357
1.4794484212626e-10,-0.0785544928359842
1.66388893027246e-08,0.00188549139813893
2.68335217327111e-10,-0.00661354537363676
3.89368064496721e-09,-0.036331654503195
5.38169972540513e-10,-0.000289714985855974
1.69444541174936e-09,0.167418683271684
1.99283150041858e-10,-0.0130326336156967
1.69737076602947e-09,-0.0232671060866137
1.1107790378913e-10,-0.00950438649831996
2.13503120871918e-10,0.00723346413419746
4.54071689484313e-09,0.00221128575153177
1.84722907353811e-09,0.0327622643637106
1.75305856011746e-10,0.0071731193279466
1.05638706738924e-08,-0.0294032010975225
9.77141690314802e-10,-0.0466019663474539
5.33505659053657e-10,-0.50569202693566
1.49700576763463e-09,-0.0102175296785601
5.18409381849158e-09,-0.00804809584053139
1.46646930015779e-09,-0.0536573154916763
3.78988126982626e-10,-0.00238260957258317
3.8546639143312e-09,-0.0247496894236602
2.04795585739452e-09,-0.0147875985904524
2.63275109193947e-09,0.0120828977100595
5.03304405470323e-09,-0.00363309964166039
4.30607313463336e-10,0.0118305425592114
6.68810490176708e-08,-0.0982363798589075
6.03872970203686e-09,-0.00374699119904965
1.5857699509824e-10,0.0220151977707772
2.26990872640428e-09,0.0484087028361945
1.17831844218637e-09,0.0277990007839518
1.70286358023826e-09,0.00889862669116436
2.59794573949207e-10,0.0274859077421547
1.24778887172719e-10,-0.00499855553903725
2.21415456856973e-10,-0.0299957781898686
2.41198684199914e-09,0.00410484733762808
6.05219684131931e-09,-0.0747463615983683
2.23456296477466e-10,0.0188351900366158
9.1377878225961e-09,0.0100066497329239
8.65228123320025e-09,-0.431165724318907
8.70602351595186e-10,0.00682795073113284
4.77847965059898e-08,-0.0423883397893214
2.15709966036115e-09,-0.02258675589113
8.3716711492431e-10,0.0116245220647147
1.8012969578193e-09,-0.0295720350039151
1.25593349956461e-09,-0.0174371163293256
3.79354620340348e-10,0.0193925450807204
3.39364782477408e-09,-0.385995977490702
1.32489257759185e-08,-0.0463355898905814
1.59237260968044e-10,0.00481170598572892
4.15861694699656e-09,0.0353727897195771
4.25647112518087e-10,-0.027062739882222
7.64645143436086e-10,0.0138823322922421
1.07692332186817e-10,-0.00816255398697158
3.11420574977992e-09,-0.0368743946315346
2.94378686649566e-09,0.0129825775322575
8.01748873887326e-09,0.00358111585572513
1.21857242535677e-09,-0.163327189950514
4.82247306889357e-10,0.0134790123167665
1.39444418171669e-09,-0.0307317061649223
6.13677483286697e-10,-0.0128038931113608
4.01105621658011e-10,0.0103074178846829
1.45339335396743e-10,0.00619418440317657
3.99227513912182e-10,0.0176471745032413
6.29636630487146e-10,-0.0172826017281263
5.61117285311489e-09,-0.0175153571285327
5.65690282357641e-09,0.0315853371654072
1.90847055737225e-10,-0.00415079185555757
2.30881432048392e-10,-0.00436068346936897
1.59423848208116e-10,-0.167582489537087
4.62158010951376e-09,-0.019697095703764
7.40368994356807e-09,-0.0432630833423596
1.11042092066903e-09,-0.0403097531105111
7.62641558334042e-09,-0.0395251992005115
1.68323528677024e-09,-0.368300530712623
9.26947824723351e-10,0.022211509243334
7.58543521133753e-10,0.0767179795778419
1.33654731361394e-08,0.0148150514634089
1.51706045797573e-09,-0.114931189512243
1.24598350398541e-09,-0.0967671935356182
6.06140027817164e-09,-0.0176115521994165
1.38702659159094e-08,0.0225491441759813
6.18828558857233e-10,0.0174356826361335
3.299196453203e-10,-0.0240339301334064
1.52083066794893e-08,0.0862165662408525
6.74774906440517e-09,-0.00955913050716002
4.59406227197778e-10,0.00851416998363422
8.15760640856494e-08,0.0387698117198054
1.01437370542919e-08,0.0507156516991282
1.26642465221338e-08,-0.0307223104974202
3.19159258764475e-10,0.0703094730972214
3.36895767471023e-09,-0.0724827029308851
6.26008595005458e-10,-0.0110049623373337
2.79379989974198e-10,0.00311528626119518
4.59683690932882e-09,-0.0959967212220819
8.16470829572136e-10,-0.00622217331762082
1.03227377073128e-08,-0.0700726075318689
6.86019012440462e-09,-0.0193591478368479
1.71689751001538e-09,0.0050121217485047
1.95405592373961e-09,0.00783676697609654
4.50015825494057e-09,-0.00478020829302616
5.22838840098069e-08,0.137374254573347
3.46849128722497e-09,0.0258194535524246
5.11006647418707e-09,0.017668148484042
1.38153702167287e-10,-0.0121302980551774
3.17042386227455e-10,0.0146392623026566
3.28043751110598e-09,0.0029757889067246
5.5726612848019e-10,0.00781361639993356
1.28976650524135e-09,-0.0354651801062392
3.8128356860481e-09,0.02061615567314
4.4146423001733e-10,-0.0276223429733455
5.15447151144838e-10,0.025819911638548
5.07972942243561e-10,0.0547711878442874
1.07890313800867e-09,-0.0298574561704612
8.01885314805262e-10,-0.0191131066045077
6.7683009692262e-10,-0.00152410986705382
2.68092740222475e-09,-0.00468191667535028
8.10985250126821e-09,0.0665348217952935
1.69613678415047e-10,0.0122411495112381
1.51933726186063e-10,-0.00230649076687908
3.34002684271753e-09,-0.00900648380357924
2.4101960515343e-09,0.0528499379224992
4.25208554940977e-10,0.0291005161014542
1.34784536122373e-08,0.0162234360249605
4.13409803491372e-10,0.00835976544380767
4.9740859477132e-09,0.0174922006725495
5.71057298411815e-10,0.0156151649590677
6.12952544920539e-10,-0.014071781344881
6.40233463937682e-09,-0.0614487210044281
1.60022789365653e-09,-0.0273463960331815
2.09695997985737e-09,0.0117409824694657
5.52976269231503e-09,0.0155892407222298
3.77012366507668e-09,-0.00635031278456922
7.80480123328011e-09,-0.012970231980088
1.66528980988867e-08,-0.00389575319703369
3.36163053517275e-09,0.00960559739962401
1.08317015583059e-09,-0.00153051113412357
1.86889852314716e-09,0.0398560791186359
2.94403643668765e-09,0.00458764544395382
1.09419301958087e-08,0.107140795333662
1.51880470824727e-10,-0.00254920234768467
4.43808402531212e-09,0.101264113091327
2.33612894161052e-09,-0.741116322811471
4.15327663908338e-09,-0.0388173307766854
8.60467510080807e-09,0.0158702557109144
3.40441371198796e-09,0.0361951382939691
5.72940214313098e-10,-0.0034375568110843
7.99071050391671e-09,0.00302951473645849
3.71479065183692e-09,-0.00819848194722799
1.03391269927919e-08,-0.0151203900205588
5.44143928563348e-10,-0.00639911610470202
7.37816752638077e-10,-0.0108046429155013
2.34546833278228e-09,0.00525814117789089
3.23908004354228e-09,0.0434583456018697
2.49332119990508e-10,-0.00916708281421911
2.59033935202835e-10,-0.00513005963570234
4.66743389110556e-09,0.0052633847450291
1.14661119368377e-09,-0.00830352452033909
1.27774421827146e-09,0.0595682372080169
1.18079331212153e-09,0.113427584162708
3.75674291913341e-09,-0.0153264820965828
3.16762218356078e-09,-0.0319845355524314
6.71466793893664e-09,-0.00889100482205519
1.86960942255874e-08,-0.0654137925122718
5.84465073600655e-10,-0.0227129108538198
3.90792268730238e-09,0.00962138208384885
2.09597323336409e-10,-0.0596005540903103
3.40161778348291e-10,-0.0129187088089299
2.45962064674718e-09,0.00777361577672851
3.9678581635631e-09,0.208724285133123
1.18725547698562e-09,-0.0486692624218125
5.89410739304651e-09,-0.0154029458684615
1.68556897299492e-08,0.00435611347650767
1.50250072053539e-10,0.00146044751650323
2.08318462436138e-10,0.0951403160872769
3.79758794105499e-09,0.108419489054635
6.38482713455503e-10,-0.0384679461807081
1.84097888946551e-10,-0.0154542856651139
1.26436428592211e-09,-0.0879804628280399
1.98245942620802e-10,-0.00122377525794342
8.31401016875517e-09,-0.300450110781054
1.15004277648404e-08,-0.0135199363722303
3.90438331603373e-09,-0.0153480358699285
9.20313001214339e-09,0.067084296596881
4.17782624714203e-10,-0.120797966358357
7.86948635455026e-10,0.0452816570211444
6.6036923456902e-09,-0.377562115650045
2.08108943134123e-10,-0.0220091285077942
1.62477061648268e-10,0.0029505175132773
6.50280696099357e-09,0.00012316320020607
1.02342320135366e-08,-0.0472226805822456
8.50548990284033e-10,0.00740373290006969
7.63153960532047e-09,0.0151838922011398
2.83768837811746e-09,-0.00725193562888144
1.22376631986216e-08,0.101806232438994
2.26862376044597e-10,-0.0183777250045539
2.89415543396944e-10,0.0336888716998571
5.32475042237157e-10,-0.00761078089633259
1.78111782104425e-09,0.037563588323634
8.59700364270876e-09,-0.0386900176956776
3.25628179620067e-10,0.0584788695727541
9.64964038576814e-09,-0.0670531885027465
5.29796049076014e-10,-0.0391387324195261
4.76196546214624e-09,0.018861542115045
1.26676494430685e-10,-0.00900317691527591
1.46230457759727e-09,-0.0218684414815832
6.18612934425663e-10,-0.029244149134045
2.10584243652994e-09,0.00294659550003159
7.00349691234812e-09,0.0745964158950443
3.13784497787213e-10,0.00873483687092397
7.72174671052207e-09,0.103399455033999
3.88326393484556e-10,-0.0221297790904109
2.28277102555754e-10,-0.00357161612635509
7.00447235692996e-09,-0.05097228647292
1.91499994750299e-08,0.0295830482458644
1.03245040610978e-09,-0.00867948247613912
7.70812780314472e-09,0.0946607531374851
1.89686040908524e-08,-0.0132927732920058
1.1299764511217e-09,-0.0024152958262522
9.89117006967328e-09,0.066584074215025
9.87968925155865e-10,0.0118481305809866
2.87617074346874e-10,0.0150429154670957
3.29133252271272e-09,-0.0397595225648594
3.91205112443834e-10,-0.00222478603749391
1.44403644683227e-08,0.0409828115980855
6.16817339196436e-10,-0.0599673650321055
1.59052582019849e-10,0.013717465413206
3.7865845080243e-10,-0.00301829665827775
1.60691805518297e-10,0.00929048652015693
1.42240085293786e-09,-0.15236957267933
1.9576980545499e-09,0.0153011485639528
3.334957193208e-09,-0.00433775147533159
8.77508847338939e-09,-0.0345708335279871
4.44543884812388e-09,0.00816101849318486
1.14500757433178e-10,0.00173308702927433
2.20534093920094e-09,0.0295900464796981
6.17214088463449e-09,0.0147261414592169
4.05104173084327e-08,0.158696399340733
1.20708438050154e-10,0.0827023334750658
8.83139760331349e-09,0.0418382178000733
5.8948647520062e-10,-0.100018687158869
1.32458542371429e-10,-0.002794172930717
2.04327667939505e-09,-0.00511380654702082
4.50024732812412e-09,0.00700500811995899
1.29891183808825e-09,-0.0110807078009374
6.00975072163517e-09,-0.0234981580936811
2.48864583765281e-10,-0.00601050056137085
3.25023328647462e-10,0.00953674240031249
2.38422306762734e-09,0.0562719574856388
3.15269306592045e-10,-0.00425525067125572
2.53791799007839e-09,-0.0216928015292267
1.21014188996823e-09,-0.0148915915940096
3.87987062331784e-09,0.0220649437541788
2.76250263556796e-08,-0.6463809102939
2.79142759875278e-09,0.0926405649654928
1.70394547034382e-10,-0.0140634418881503
2.97441501003973e-10,0.00727722911558131
5.01157214595635e-09,-0.0413480237329843
1.60210336683084e-10,-0.117128432312678
2.6438925570378e-09,0.0748196652839167
9.34232349593936e-09,-0.117417302328644
9.51421360327086e-10,0.00223302184794197
1.05332759514467e-10,0.00669248048564647
6.52896803188646e-09,-0.00428914599115925
2.42035585592728e-10,0.00532953538100112
9.36762781139671e-09,0.0731481419201224
5.16879211666057e-10,0.0375009341409617
1.51744106987247e-10,0.00546476897454627
1.31855676733366e-10,-0.0721380447019569
3.17980423845755e-09,-0.00880810374457068
1.38839320300129e-09,0.00778078552866126
3.140530215591e-09,-0.140796338231365
5.38404888578382e-10,0.0148015081518814
1.47371885016659e-08,-0.0141246778449445
1.87090557699322e-09,-0.0195868616390121
1.05480224281152e-08,-0.0661190623815109
1.62200240869009e-10,0.00250583511716727
4.81449590502915e-09,-0.0772243549152627
8.19223668336788e-09,-0.065130119707339
1.17034192825081e-10,0.00656364251948383
7.47951056235083e-09,-0.041397630393422
1.13718729767215e-10,0.00364500351976415
1.34886916202718e-09,-0.0257463171450876
5.41187513352426e-10,-0.0136566008858518
1.06205299724518e-09,0.0427879923154264
3.12560172871712e-10,0.0726743090830424
5.94100273876604e-09,-0.00281833173689236
2.39052844852218e-08,-0.277519521890835
3.59715553484151e-09,-0.0314028774568435
8.11623237607105e-09,-0.0238693996315257
1.38961015263462e-08,-0.0894659628131087
1.8696808882189e-10,-0.00166497341672323
5.19822304521421e-09,-0.0470988902240157
2.77949337572634e-09,-0.0129563979676007
4.92452498628825e-10,-0.0281950808290774
2.28782000596407e-09,-0.00619696482729999
1.44859413400518e-08,-0.0580355825672257
1.35708411415831e-09,-0.0208708761159974
2.0240847792867e-09,-0.510682337815743
2.26220834432e-10,-0.00343334700241134
2.80983825241682e-09,0.810552234100206
9.42063962492551e-09,0.117963652727713
1.0396856403366e-10,0.0141871732520991
5.07969807661154e-10,-0.000630300307628155
2.68816484594298e-09,-0.0139595752536179
6.23056918341843e-09,0.0241645680859529
6.20651913281665e-09,-0.0671410634472224
4.6585585885983e-10,0.0565029492149996
5.90759215880232e-09,-0.0380575174134627
1.28569320535166e-08,-0.0452359042530904
1.87934655931456e-10,0.0272862829055982
7.92146846777305e-10,-0.0130238823576465
3.21994295759024e-09,-0.00392035693422148
2.98213076725278e-10,0.11572354443361
2.01032688999355e-09,0.00563727710649035
3.26916714783487e-10,-0.00571141931195223
6.81528983447527e-10,-0.00738917404758838
2.50946948111012e-10,-0.0573595334946086
5.34448074122989e-09,0.0666356762710123
8.66303336307189e-10,-0.100844365203741
2.84948958138754e-10,-0.00767845982210199
6.42072314210845e-10,0.00664749064018115
5.49994323267353e-09,0.0352784882767527
1.57098053221941e-10,0.00259078378436479
7.66896491518366e-10,0.00338766733103955
8.10765848797656e-09,0.0695494552771926
1.38318016423819e-08,-0.0518529083437532
1.63388488964136e-08,0.112197652664241
5.58497165517824e-10,-0.000848732269650945
2.44240723149105e-10,0.0465437299494948
1.51571788790804e-09,0.0333592687136721
1.59265950976728e-09,-0.0333591243028429
1.49319358037909e-09,0.124103929831416
7.25757991742709e-10,-0.043057818538451
1.19137180331176e-10,0.00265970232851551
4.38281334253052e-10,0.00439612934548303
1.31624422363096e-09,-0.0308203105483333
1.13356218113357e-10,-0.00585216000521008
1.22702055552982e-09,-0.133414950407739
7.2238547797578e-10,0.0137173784738634
5.19538148891342e-09,-0.159495881576958
8.48251527647367e-10,-0.0322578763495009
3.88655441784516e-09,-0.0355782552369676
1.40066508556165e-09,0.0648081743657479
2.64791122606359e-09,0.0726139945798927
1.07281330195951e-08,-0.33424580783894
3.14162004200213e-09,0.0409845551723181
6.40319836406595e-09,0.0813585726806241
4.50586780708725e-09,0.0176842078111296
6.46635962343799e-10,0.00421750357509273
2.28159218262202e-09,-0.0144445039684401
2.41166279395564e-10,0.00271113152950227
7.19354436071445e-09,-0.201826604603077
7.95987189600578e-10,-0.00131318334988018
4.48529917616936e-10,0.0100301266047315
5.04075561248603e-09,0.0477666153403204
1.53133312600765e-10,0.0024954324732845
9.39582317766243e-10,-0.00296554887513959
2.70297199033363e-10,0.00289412505902402
2.46049819158422e-10,-0.00454646950096446
6.34090154735119e-10,-0.0246961929680303
4.2254014366724e-09,-0.0867166778763329
5.31616420277639e-10,0.0230703968769414
7.86814450215695e-09,0.0632329471018487
3.87894556390807e-09,-0.0239491894870671
1.16726334427849e-09,-0.00406135583027309
3.4392037462527e-10,-0.0213092622901012
2.42765572103431e-10,0.00334004449495065
7.8122298793326e-10,-0.0304373008673599
7.86823401297647e-10,-0.0159953732711273
4.85058517750576e-09,-0.0527931343519293
2.78763081127382e-09,-0.0220617089363266
1.07801155293232e-08,-0.0375488070565761
1.78398021217619e-10,-0.11199781104592
1.13694174875877e-10,0.000278205149671871
2.98860338474659e-09,-0.433391265301125
5.28727449921916e-09,-0.0314402183386621
6.8803052199686e-10,-0.0400793334222129
3.88192506422068e-10,0.152673596919681
2.02614313008216e-09,-0.0495436884798379
1.31863506112732e-09,-0.00320685747863844
2.10806878544923e-09,-0.221444162955074
2.5461944623799e-10,-0.0224319450019957
1.40457564560295e-08,-0.0562175486494694
2.36731233934435e-09,0.00374528597479218
2.35172732610633e-10,0.00240328854429065
9.77158474005073e-10,0.0109251013586313
2.01917724043749e-10,-0.0133399278611479
5.91248501647382e-09,-0.0168410144388211
8.4876862553448e-09,-0.0435900226350227
2.38883186469967e-09,-0.152241341134244
1.1853600328307e-07,-0.409152111853594
4.87995426455677e-09,0.193090007218742
2.16797620892717e-08,-0.00171430828941046
1.01599240997546e-08,0.0117900569768891
9.03144746729172e-11,-0.010068697046339
9.81986117754534e-09,0.0102535179776385
2.21923524906877e-09,0.0515717492701888
1.486372529624e-09,-0.028504327286886
1.21559480832422e-08,0.26385922002103
1.7071412638729e-09,0.0471072991818002
4.02494461921241e-09,-0.0297032219671674
2.47640426560075e-09,-0.00987012668894813
1.54500184296057e-09,-0.0202085136096354
2.52923570489914e-10,0.0172306753474692
1.23308755917646e-09,-0.0802183786469047
1.37933398878242e-10,0.00318312923878697
2.00261918896859e-08,0.0247973996345397
1.10017653467866e-08,0.0360311742741872
2.26123911683783e-09,-0.00235929356211431
2.43353282239896e-08,-0.165604402151092
9.27847889725882e-11,0.00336654008784838
5.91570962742376e-09,-0.066487912416437
4.93170741548758e-09,-0.0512087693279302
2.37769910991517e-10,-0.429616846747386
2.77825026109893e-09,-0.0854254002960379
4.01408839995536e-09,-0.00317980782027395
8.72511284721606e-10,0.0101109621999223
2.59377959858657e-10,-0.00883135759064666
1.6585314937111e-09,0.00404195107137465
8.43112550790126e-10,-0.0290621296098566
1.31571489585093e-09,-0.0352585478685243
6.72988301895177e-09,-0.00407338559611711
1.0388125362304e-10,-0.00357483111222809
1.97237019237731e-10,0.00820099042521001
3.16640374634592e-10,-0.00383567460734628
4.06360325196667e-09,-0.00356865402877399
4.95585444751861e-10,-0.0128683655819621
2.64888418854845e-09,0.260969713646094
8.1657903699312e-10,-0.0076344917411854
7.88698449974804e-09,-0.0241969029336563
7.42265629095509e-10,0.00473056990091259
6.64955866590694e-10,0.109710565972378
9.04273497542595e-09,-0.0685536308451405
2.47702434466587e-09,0.126513920952114
3.79135540489536e-09,-0.0120822581898475
5.49940263470864e-10,0.0556761783740913
2.61522915747206e-10,0.00447008497296851
1.3018614725725e-09,0.00831176326127529
1.63176964543247e-09,0.0944833611769573
1.2231362072764e-10,0.0222664549103997
2.52949590698939e-09,-0.0125299548873786
3.45272432633908e-10,0.00252348833771979
3.05208161354287e-10,0.0157526513258971
2.19611087456938e-09,-0.0117368978711696
4.32043232999302e-09,0.0256261820029428
7.33918647744047e-10,-0.0241379361647506
2.41307984149365e-09,0.0165797573420227
7.53111070360321e-10,-0.258395548726667
3.42342249086638e-09,0.00833438709569214
7.85215234834206e-09,0.00681232651074135
2.07706761367515e-10,-0.00477998551175654
2.03797067894352e-09,0.176162523555564
2.22928397855586e-09,-0.0270051064395816
2.21040356487866e-10,0.0296204909613818
8.6302301078255e-10,-0.000300307892215739
5.95236368361579e-09,0.00272627060233708
1.46589250310052e-10,-0.0451087612768857
4.72334036589548e-08,0.0266666711943931
6.80496617507015e-10,0.00307417664889315
1.8704983495992e-10,0.0136698347874376
1.47170582931394e-08,-0.0180667459172799
2.73452341270036e-10,0.0195176851849127
9.8539116186319e-10,-0.0205918182441889
8.49269595689098e-09,0.0224972864534934
3.02738592161975e-10,0.0096101702547278
5.05810325436267e-10,0.00269005975371863
8.27549095993525e-10,0.0128846955666727
7.85528520167308e-09,-0.0185589844454777
4.18056790209093e-09,-0.0271130433357328
5.08171125542939e-09,-0.193519125716476
7.29973819272657e-10,0.0367197003813285
8.04754431744661e-09,-0.0380931446931076
5.31572260441712e-09,0.0391643577913922
2.41002514643487e-10,0.0137761525787076
4.99032981158692e-09,-0.0463301431755274
3.53962762776105e-10,0.0326010626625858
7.75198011802574e-10,0.112774609271881
4.50217548581607e-09,-0.0043426622176528
1.46000445163355e-09,0.0267412403272603
9.58562625333875e-10,-0.01690756464792
2.98130306486212e-08,-0.0397449667630601
1.22315926060797e-08,0.0275567725118904
3.46265149041273e-09,0.00811896036325862
1.50897586529441e-08,0.00377383693791514
3.01826389338657e-09,-0.0251623337295726
1.16213440505935e-10,0.00307578524700157
1.96791655023394e-10,-0.0134012144419463
3.39022285042618e-09,-0.00433451551156385
1.34037403201578e-08,0.039672111308761
1.13432823167236e-08,-0.0132845339322752
3.5477188024668e-09,0.0362941715278432
1.51478006854093e-10,-0.0111310258788777
1.24580966463179e-10,-0.0667819251233182
2.36696292059348e-09,0.023359173243592
1.40556701901968e-08,0.00628979123739068
2.77776259816819e-10,-0.000773893269078626
2.59361304187402e-09,-0.025326009813871
2.01519560797992e-09,-0.0173144639493108
2.44351671511157e-08,-0.439944583910549
5.07329775444383e-09,0.423752398860118
2.1952405498378e-09,-0.0155456801721873
2.91493951295024e-09,0.0526922167744586
5.79914065173277e-10,0.294955846341558
3.42172507580129e-09,-0.0468612823345438
3.36717778872032e-09,-0.0145035899660432
1.28633663257442e-08,0.000896161832560617
2.10959183619165e-09,0.0230213482137342
1.97788388295909e-09,-0.0128067002480499
2.49020629525409e-09,0.434247620499475
1.88354332738059e-09,0.0130544858949607
3.94864975437553e-10,-0.00167086805821306
1.31130089784987e-09,-0.0383679661659085
2.11806863302208e-09,-0.0343003377846803
3.61006824764964e-09,0.457366394703702
7.71443285320093e-10,-0.0324460286611396
3.17365241284002e-10,0.00294879927141872
6.52903439848952e-09,-0.0164487201575776
1.04827949115306e-08,-0.282138429559663
2.8122037232881e-09,-0.000627309815022672
8.47641677905257e-10,-0.00885025809830228
5.79281631266374e-10,-0.0017224013103726
7.83791485285402e-10,-0.00147872892059754
3.50399349269718e-10,-0.00274615887904559
2.85623447576208e-09,-0.0181993275361999
1.40182762142455e-09,0.0170054621546666
1.58155705763284e-10,0.0134407480459793
1.95227821039075e-09,0.00844153507988906
3.45313803943704e-10,0.0213878821861968
2.52818941456361e-09,-0.0134621502528896
2.54486725824998e-09,0.0375701901725326
1.09799555426805e-08,0.011035487007644
1.14675521543714e-09,-0.0207680003011998
8.34855474483091e-09,-0.0193874882137896
4.7660032876461e-10,-0.0042758574268534
1.36817140568745e-10,-0.0107712504539166
7.33856134662248e-09,-0.506263695957723
1.29543267096482e-09,-0.00174047350694943
1.47781997462783e-09,-0.0142575864368725
7.607769400127e-09,-0.107629994924272
2.50810151265166e-10,0.00726868726723909
3.57748846277875e-10,-0.0113464263418329
9.24553313051671e-09,-0.0340791813979011
3.05279883217305e-10,-0.0092589861205469
9.45491235419769e-09,-0.00126706083484487
1.73069008216936e-08,0.0320444626597172
1.59489544906239e-09,0.0996306698013018
1.18581110421122e-09,0.00673574215034533
1.64078555970278e-09,0.00343263826635116
2.30996369321739e-10,-0.00170925333895982
2.76146450783384e-09,0.573071081619316
5.53254719720463e-10,-0.000918842942130497
7.17408461295037e-10,0.0409888874462634
6.90354692867659e-09,-0.0386121738670958
9.1581849367491e-10,0.0105142612866299
1.51537144922446e-10,0.00833280645537764
3.29200850145035e-10,0.0792979083508286
2.1904121656431e-08,-0.0414965626594001
1.69990413119799e-10,-0.010764248973322
2.54149529524414e-09,-0.0398825120808804
7.23213289345013e-09,0.0198683321877127
4.2316931467747e-09,0.00059765256130662
3.29939572929183e-10,-0.0213624174869754
4.42860683482617e-09,-0.0273973109472513
1.12268062310894e-09,-0.00155928928952723
5.16644052460072e-09,-0.00613214275822388
4.76953198820755e-10,0.00250023857823345
7.25413645640058e-10,-0.170658065942245
2.32600565585327e-09,0.0308068919277009
5.70228926748688e-10,-0.00109617302016064
4.65258129983123e-10,-0.00973722961474504
9.94071891231486e-09,-0.00444324050224961
9.5943310443038e-10,0.00890108903203824
7.78462583755751e-09,-0.0183253225927352
1.69716944697371e-08,0.0940451172695472
1.45784897135702e-09,0.00128445037308993
7.72367808537341e-10,0.00545374418686082
1.44875833137735e-10,-0.0186306176305575
2.30158486600373e-08,-0.034065704768475
2.95045112660733e-10,0.0284029297235717
3.59895354830884e-09,-0.00404401813503186
3.73121111585274e-10,0.000996634533768179
7.44831918076988e-09,-0.12977466611215
2.24070388248424e-10,0.369349820663131
6.22730601867421e-09,-0.000634218610144535
4.47903337341753e-09,0.0106469159818603
2.88317069049778e-10,0.0198438437321798
2.4331632877163e-09,0.012505199688161
4.68458560064378e-09,0.00486905033423767
2.615930304335e-08,-0.0416210825584243
1.71012123247634e-08,-0.00754549640447918
5.10051164520773e-10,-0.00600316771763834
5.94909316636899e-09,0.0559506444857352
4.01108626977667e-09,-0.0647774391780113
4.70454597861933e-09,0.0205722131665129
9.18075701082234e-09,-0.00288263575535547
2.36977898192295e-09,0.058039006002784
8.18384783508466e-10,0.0132757020450576
3.66977078356483e-08,-0.0211881317954888
4.87586325043963e-09,-0.0157986953831478
5.68267710474968e-10,0.0584479095309139
2.0981381752988e-09,-0.00378638951628807
1.35095570277302e-09,0.0133132551682689
7.56098531839603e-09,-0.00116087994254528
8.21430107107629e-10,0.00911627900303193
2.10292842530406e-09,0.0316837202322402
4.48641438044664e-09,-0.0131816015499911
1.67843907127471e-09,0.0141036030974197
9.99942389063057e-10,-0.0149824360157629
4.72743043075569e-09,-0.0246476125284798
1.16527191531718e-09,0.0472032493679759
1.02296105824042e-09,-0.125433983514609
4.56688383048632e-09,0.00150911050297454
2.2979201548116e-10,-0.000712827532188521
4.34058306668394e-09,-0.227321381816947
4.01927462943821e-09,-0.10875432974087
2.65495412316013e-09,0.0104676284401236
1.75425852038055e-08,-0.016218603930646
7.43037676146509e-09,0.0204482717587829
4.60659174442356e-09,-0.0143800707594533
7.16795297849828e-10,-0.00105376231721742
4.67935718627343e-10,0.000378338965442207
1.04260588601846e-09,0.0016539268584241
5.19652042186216e-10,-0.0011001795541031
1.88492962370138e-10,-0.00882726290320037
3.30946444630872e-09,0.21137839541393
1.57247597505101e-09,0.000595703006200231
3.86373887103771e-10,0.024432715575742
1.58358142563145e-10,-0.00639836719029477
9.82259390213619e-10,0.376416729727434
1.11603082793017e-08,0.0317432812322273
6.21050348944217e-09,0.368923184065777
1.48266068624928e-10,-0.0203848332936553
3.92920405226151e-09,-0.0345843824519545
8.86351531757086e-09,-0.00991448018966083
9.29496771624131e-09,-0.0594787065683018
2.2864231161707e-09,0.0159794121439128
3.25024362051177e-10,-0.0318265649003696
1.46633239986968e-08,-0.167875212070337
2.56479896562256e-08,0.0395035510215465
5.40580208697229e-10,-0.0959581318779601
1.00741099799562e-10,-0.723669553212819
3.88643750636641e-09,0.0173031820156204
4.48164369656171e-09,0.00662184708645436
2.84286662054414e-08,-0.000339289688490333
6.72835884635841e-10,0.00251544774545168
2.75053924055715e-10,0.00299133297414028
2.6661054113689e-10,-0.00360744713705961
5.22335167729487e-08,-0.136644106112699
9.72196461828732e-10,0.0311057715163475
1.26112950459851e-09,-0.0357490469783434
5.99669542413776e-09,0.100031582630838
3.60914745066821e-10,-0.0239014662993303
3.0140667054623e-09,0.0711685748005934
1.3501506101123e-09,-0.0318584753646004
7.18692758916492e-09,0.0287364861694727
9.33732038772086e-09,-0.0219005225777383
4.18809636841328e-09,-0.0523628891135928
5.82566166669512e-10,-0.0183572242690666
3.64557073117904e-10,0.00803621154485183
1.5342155886038e-09,0.0300145204287558
8.11108215903951e-10,0.04163414273666
7.32988196110789e-09,0.000279607483228695
1.19973504414678e-10,0.00121467393006524
4.51033326524594e-09,0.0206059732785626
1.01923826196005e-08,-0.00415484228519728
4.10465078714709e-09,0.132175016415804
3.20462326852307e-09,0.00847365055605836
9.94452200224691e-10,0.015055188811304
2.64681455165868e-10,-0.00577721426591095
3.35902930697118e-10,-0.0251191261902868
2.31542916638726e-10,-0.0291555287587452
5.12175924472189e-09,-0.26284505645773
4.52551780682583e-09,0.0334049411148461
1.39494483683524e-09,0.0788361557559012
2.10292902446008e-08,-0.866830638175913
2.48046253076764e-08,-0.00093083160525554
3.86507680302869e-09,-0.0643979164672494
2.24186826581076e-08,0.022006705912366
2.34259384896306e-09,-0.00726548116603164
9.89878771982489e-09,0.0336828929743916
2.55246029476681e-09,0.0157553375379337
9.2741997900169e-10,0.004541392985401
1.33116569735624e-08,0.0302949303536369
1.33006225668148e-08,-0.0387876005059919
2.66686043858692e-10,-0.0996220220347083
3.29178251746781e-09,0.00992660991244855
3.86288442242603e-10,-0.019899966766399
5.68884146866151e-09,-0.824909466298486
3.30035005993821e-09,-0.122103904706319
2.83670860534166e-09,0.0340643149256528
2.16388396164466e-09,-0.0344180770719737
9.48904251386106e-09,0.0305607764298446
1.24713627140486e-10,0.0136988747509401
7.91747095153836e-09,0.0175639000049702
7.68439581404893e-10,0.076818667793941
2.08368504945838e-09,0.0404858586661973
3.35080515033357e-09,0.0368113718205493
5.68484463633714e-10,0.00356355146782241
6.67191749761151e-10,0.0179677042876643
9.4392124546655e-09,-0.0222264623748122
1.78832750725125e-09,-0.0296465622217365
6.07360043314387e-09,-0.0472082152313834
4.59702798154757e-09,-0.0400289808216556
7.61148206834252e-10,-0.00761816226322415
2.13478886350016e-09,-0.0143725165350147
3.75037881559664e-09,-0.00374755685863571
3.00451331600938e-09,-0.0237492391366351
6.91654057237976e-10,-0.00715632338849223
4.71396082923123e-09,-0.0281075684268295
3.01550719472879e-09,-0.0194754778847879
2.00530271446554e-09,-6.54158650152083e-06
7.79273071025572e-10,-0.00327314850454914
9.48147663734313e-09,0.0233010228300458
4.02608755777108e-10,-0.0212845754842191
1.46041801201948e-10,-0.0677288753132483
5.84738974064696e-10,0.011095585925874
6.61827645610725e-10,-0.00774497221089346
1.6725388578395e-09,-0.0966045560022588
8.12529435067666e-09,-0.014443679955818
1.85820193817295e-09,0.00300060667547985
2.09361888539882e-09,-0.0728824650065205
3.43179865732795e-09,-0.0169264918324906
3.88763165838575e-10,0.00342992327146146
4.10388165706041e-10,-0.0239549778683136
7.28717610301889e-10,-0.0139459895381207
2.23279449206112e-10,0.00541338878564255
7.98570613681506e-10,0.00432605727940901
2.00156845290896e-09,0.0142808194298312
3.34921533007793e-10,-0.0368922030510749
3.45620703952822e-10,-0.00837249661949154
1.51523185557209e-10,-0.0302700820144001
1.06122337153219e-08,0.0107823505180704
1.3699644026092e-09,-0.0293848073952282
3.14116226402872e-09,0.0251733198795308
2.90963243472766e-09,0.0154742173083613
8.7597430586385e-10,0.0251596007845518
3.94144689729057e-09,-0.0268978917249002
3.25171766926496e-09,0.0486442832444802
1.20250393979705e-09,0.0177184188002205
4.74373914116011e-09,0.0287489607084474
1.21523868051061e-08,0.0669085048183482
3.41609991351862e-10,0.11638337569392
3.46363965958032e-10,0.014786662031094
1.64717531805637e-09,0.0974396148177301
5.96320067370271e-09,0.0180107200388775
1.5495602596335e-09,0.213832753101324
2.32473223375812e-09,-0.00913926365061745
1.4554367581231e-10,0.00445849826647478
1.86725008351759e-09,-0.00462422635964595
3.3630535767015e-10,0.00570665947907482
1.57165983543631e-09,-0.00778744480830278
1.0767410068438e-09,-0.134625194185097
2.13152332569405e-10,-0.000428387631751741
4.8309358837935e-10,-0.02816544419242
3.2679936522839e-09,0.0813865276734204
1.61852683501132e-10,-0.00414611781610716
2.8709272765891e-10,0.0036426551007253
1.07853678638066e-09,0.0261613793583602
1.08439141626751e-10,0.00857743496732741
6.21385512690072e-10,-0.0112115005743195
8.30768329292825e-09,-0.00254892550721045
6.59602563635245e-10,0.157242031845069
1.17303556642678e-10,-0.0103361396197866
4.30390622837948e-09,-0.186109523082792
5.98427749964986e-09,0.0453921848069804
1.28475702309432e-08,0.0226657728724424
3.55384391905915e-09,0.0118747690950232
1.03192869454354e-09,0.00801615554175162
1.75019872696121e-09,-0.0937263343494077
7.77668186552771e-10,0.0120470032589215
3.98971611877507e-09,-0.0256984210565135
1.65750814617537e-08,-0.0889655543600257
2.07783055027584e-10,-0.00467739788199756
3.08774167477632e-10,-0.018912696375231
2.06503427114594e-09,0.00530391325589587
3.2444583755392e-10,0.0641526223362234
9.03689099197279e-10,-0.0119843982869576
9.1984025523819e-10,0.0740096099137235
2.38845147933713e-09,0.0994376266200647
2.3481460114609e-10,-0.000527188149268017
1.10753391226459e-08,-0.0593410881919964
1.84895850977186e-10,-0.00456448194695593
1.85659805793827e-09,-0.0033474401246716
3.0952986597453e-09,0.138628243270926
7.12104797656189e-09,-0.0250175942467245
2.84518725155168e-10,-0.0108980256243209
3.24710476127808e-09,0.0289681198916767
6.39691058956389e-09,-0.124476548553535
3.98576971890483e-10,-0.107636063209407
3.63278314963156e-08,0.0864177064361856
7.25296096074383e-10,0.0185105774618969
9.2894850165075e-10,-0.0159848080057794
3.61115568193999e-10,0.00335035143782022
4.38156570673055e-09,0.00388863172634448
3.43451578083348e-09,0.920107404980402
1.99843982794682e-10,0.000699163042888501
1.6656673405208e-09,-0.0124079894175516
5.71784030184293e-09,0.0211411512272629
1.02115332335663e-08,0.00287793493203799
1.90127090993169e-08,-0.0214354089818269
6.78376100227814e-10,0.00333295288682172
4.99172169702364e-09,-0.000613992228239996
1.89871009090352e-09,-0.0299205269061829
7.51050153759647e-10,0.0339515855049256
9.30142517111927e-10,0.146350361481344
3.86377439113845e-09,-0.154983606981523
1.75186830407072e-08,-0.104357342249759
9.19233830065756e-10,0.0399570971801714
1.34772292088474e-09,0.0094893578484579
1.1461536517013e-09,-0.282931104700775
7.03366969264427e-09,0.142471734000446
3.98028499151212e-08,-0.0739223720983158
3.99027178168254e-10,0.00417606869847011
3.96833308389413e-09,0.0223562553113771
4.66452652390967e-09,0.0281517306640443
8.71480033164233e-08,0.20428575514609
4.04193258877979e-09,0.075354441782735
3.26178326325759e-09,0.0299229314699927
4.45847128822643e-09,0.384964148492663
2.41862674911981e-09,0.0261490115932537
1.7010087612283e-09,-0.00389029861590574
3.238311057018e-10,0.0012627700440625
6.82125293534952e-10,0.0189819245585066
1.50626805706161e-09,0.027286145803164
1.10826861438734e-09,0.0101462760232702
2.31339646949036e-10,-0.0364493115901435
4.46134603337376e-09,0.214849351684323
2.30154543564065e-10,-0.00637703927181895
2.66966814229386e-08,-0.0230168007317481
3.31454527369464e-10,-0.112554398290928
1.07713866595248e-09,-0.0642310252188246
8.56048547212864e-09,-0.00178085885170602
7.61194739506039e-09,0.0147595440634279
1.85829418427731e-10,0.00506063488715934
1.11196089271136e-09,-0.000600328338635802
6.56137553256273e-09,-0.102941355465185
4.5698194184772e-10,-0.00555213697105797
9.6243747328725e-11,0.00855069036697192
3.93150944723555e-09,0.0195199649483288
4.81138411253389e-09,-0.0138918027651138
1.11809146572667e-08,0.039350575619261
1.16030537087437e-10,-0.00541085912350098
1.73157602985134e-10,-0.0521649036748093
4.85821424877758e-09,-0.0702724249586389
5.99716548594821e-09,-0.0429006842265166
4.0471151657267e-09,0.0474178095845048
1.95834914624788e-10,-0.0422861209355712
7.67050026937965e-10,0.00670242422165703
7.84620738660827e-09,0.019642420607741
1.50110209316586e-10,0.0124711383683786
5.81706218409723e-09,-0.0252548570424432
4.05471494058972e-09,0.163538831469105
4.34315862330589e-09,0.102385650931688
1.48656231349907e-09,0.0437535792436151
5.91060001240366e-09,-0.00181443832238611
1.3307011705674e-10,0.00708385429364002
2.41014264286854e-10,-0.00805829275767894
1.01443959278022e-08,-0.0648092115976106
2.12246225128372e-10,-0.256308377051973
8.23219445884924e-10,-0.0326631555248724
1.4343012167809e-08,-0.1470948411698
1.44819182029513e-08,-0.142403261978857
1.2509195442433e-10,-0.0089205239157843
1.97312222726782e-09,-0.0411568012842962
1.28681444572793e-09,-0.0184253171122796
3.44623736968177e-09,0.012155249020068
7.96788268738712e-09,-0.0392326656924038
5.10299881763656e-09,0.00760006082033498
5.61436291112491e-10,-0.00488989838400796
1.52169711634271e-10,-0.0124871870970202
2.23055989391393e-10,0.0151985968497349
2.91238004990301e-10,-0.00155224834258119
8.44204209146259e-09,0.102238892019621
1.49858652801629e-08,0.0112506365532822
2.91010305265804e-10,0.00621558125484135
1.52520081623053e-09,-0.00220950486323182
3.87313723697589e-10,0.00791498983026549
4.163233772729e-09,0.00828397955230199
4.11533107677699e-10,-1.61757056612456e-05
2.97246402111399e-10,0.0453178113455665
3.57739276273091e-09,-0.0642533806314271
5.23185092368078e-10,0.00746702567348918
1.5243000273054e-09,0.338087484253038
2.57741476555062e-09,-0.130469565063326
4.10058553686523e-09,0.0728511485594669
5.21939257202661e-09,0.0390588998926346
4.8955517777314e-09,0.0234529732057429
2.10944286295683e-10,0.0467727688349715
1.16007637765353e-08,0.00700606024108495
1.29867218634907e-09,-0.122833676542709
3.18806097913152e-09,0.0226223556356966
6.56802837870643e-10,0.0447764247472574
9.72102002139997e-09,-0.0184700646628061
3.46265069913592e-09,0.0482781390218402
9.28283365088298e-10,0.0151947644649137
7.53876020633069e-10,0.00210340655350375
2.95718406240335e-09,0.132633072745403
4.64579278808779e-09,0.0380156960526157
8.13991135929052e-09,-0.0149469668902948
7.31124971535956e-10,-0.727009722215318
1.82382069676818e-10,0.00330479000201904
1.00848862284176e-08,-0.0353646226518414
4.30701564999942e-10,0.0181989290656984
5.18126839061343e-08,0.017841733825024
8.35507468468695e-10,0.00590955212312008
7.55836288498894e-09,0.0960345532942521
1.37193502343667e-09,-0.0253178508337528
3.80786318615921e-09,-0.0177035109400476
2.52499242163099e-10,-0.00108125178307841
1.25976224967897e-08,-0.0210102404169355
1.14522301414848e-09,0.00848548500695622
3.91242752248667e-08,0.00257379927304089
1.42412719087913e-09,0.0193931713974383
6.90269940631482e-10,-0.1266263332598
9.25971424007298e-09,-0.246479841285339
4.34840960722275e-10,0.00401306746932767
1.44906759709967e-10,-0.00383043602112117
3.61542430640937e-10,-0.0500336462082026
1.35614272831516e-10,0.00507313865716756
1.76077252926867e-09,-0.0391467223541764
1.99110912214759e-10,0.0730833989370473
1.45906077964516e-09,-0.22021651941714
2.81973799568029e-10,-0.0184844257124312
4.27367744090679e-09,-0.0345616651846734
1.60974344405044e-09,-0.0182600196007112
9.59241642617385e-09,-0.817782119354122
6.10905469412611e-09,-0.00370205199541398
8.26329009812537e-09,0.340169100783599
1.95986554722532e-10,-0.063731970041124
2.93222646058542e-10,-0.118748560649235
2.18062700972635e-09,-0.0298497536314409
3.76751361624928e-09,0.0630522713546759
6.90785545949977e-09,-0.0372769749465079
7.14835395939956e-10,0.0133687424077749
2.15571868765223e-09,-0.0199612757154697
5.33960965639291e-09,-0.00864853571928033
4.94880630194713e-10,0.00241308268611385
1.58000933946826e-09,-0.000812078440877689
2.2821332167456e-09,-0.0286275947001699
1.08537314531031e-08,0.0360801623439244
9.0808314653504e-10,0.036978738522085
2.94575077735955e-09,-0.00172710766336942
3.15153413933681e-09,-0.00660295549402204
8.59729945742535e-09,-0.0484574729782512
2.77787200494141e-08,-0.2022573215512
9.54298134383432e-09,-0.00178473620760259
5.35578672232293e-10,0.0468079752580173
8.79665019530868e-10,-0.00209076616412843
1.18272955645529e-08,0.066218058589579
3.73185393429384e-09,-0.0248478088993497
6.92057113163703e-08,0.0614933864513757
2.4127093617607e-09,0.00158266112620252
2.0385183844409e-09,-0.047034766824768
1.07584212847566e-08,-0.0846636609033558
2.88770570190863e-09,0.00532770489289076
3.06343244442601e-08,-0.144239555042952
2.65506338270339e-09,0.290502396406217
2.795161464879e-09,0.00625751872749537
5.25471687626414e-09,0.201083833805809
3.5894699652758e-10,-0.00437096619776887
1.08971107865353e-09,-0.00708530474775755
2.0515357972189e-09,0.0340340414145751
3.27924569151182e-10,-0.0244616864634527
1.47436550621167e-09,-0.00844457419573022
1.66825205864145e-09,0.682893548006153
8.6390794042727e-10,0.045741426418157
9.43779246190315e-10,0.0227535922145474
6.83256040789391e-09,0.113352759490664
1.52082621764675e-08,0.089417858193362
8.32081526508795e-10,-0.00604230120869088
1.03280716053426e-10,0.0243444168869597
1.72820148452807e-09,-0.068343600050968
3.63333986620177e-10,0.0253495099248467
9.89766977363622e-11,0.00689630051917893
4.36552977647208e-09,0.139825229339665
6.50352452992596e-09,-0.0492995634373619
2.63242590078573e-09,-0.166713046862245
3.04818636711566e-09,-0.118277369987929
1.33910622227675e-10,-0.00417485005798354
4.93277983868492e-10,0.00628869648056532
7.51177720589354e-09,0.106826900100022
1.41971581047653e-10,-0.00740993817050083
1.96051543341717e-08,0.112998120082297
1.6991783326343e-08,0.0476490294529273
2.55988872232089e-09,-0.0402782847914446
1.42804447608307e-10,-0.0111166427818366
9.76425120308876e-09,0.00339775667727092
2.5475106135603e-08,0.124984898889208
1.17343399015263e-09,0.127846423151346
3.19807409136244e-09,-0.00707458549172621
1.31183309384787e-09,0.0244424327947981
2.29314203082718e-09,-0.409689400606823
4.50957385311514e-09,0.00930648754560577
1.0950577957681e-08,-0.0451240128531667
1.18052884700695e-09,-0.0191959591537402
6.95831973422172e-10,-0.0562570411533299
1.16703172755698e-08,-0.0113381037249685
8.54815853515055e-10,0.00981257150470316
4.18430345142994e-10,0.0131587280180207
2.94541568971767e-09,0.0172209514260801
4.78461000706881e-09,0.00211650644178907
5.8381667238817e-10,-0.0147111213706176
9.00369469401013e-09,0.0201718602848104
3.12900227605443e-10,-0.00593292069826495
2.36856414068096e-10,-0.0100871067507079
2.45043197446183e-08,-0.245900170080061
6.67284878806809e-09,0.027244497246388
7.32636625743003e-08,0.205379545098799
8.82383107561848e-09,-0.0579858194765775
1.27600351414779e-10,0.0615439322533015
4.14062686600207e-09,-0.031804343458032
1.17737516061774e-09,-0.0182865520335219
7.91516281517014e-09,0.0424552716494274
2.16398601397236e-09,0.00178024747288904
4.73831802745449e-10,0.0226934758351103
2.64364569749008e-09,0.0550602544993684
5.0143780731182e-10,-0.0101100593202963
3.12679225215269e-10,0.010125062747283
8.09597847327252e-10,-0.0241679448598284
1.42357565389659e-09,0.00526377497003125
6.91496523471727e-10,0.0362913385953209
1.29566074849367e-09,0.160857556979118
3.9880116683457e-10,-0.123052476927035
2.00645229230976e-08,0.208030217225398
8.03950856523521e-09,-0.0474510396851293
7.69385737919612e-10,0.012589341214179
2.72927082434405e-10,-0.0107499446923553
5.70720405323493e-10,-0.0132954207670024
6.67269230835083e-09,-0.0176972752722955
1.19101317860475e-08,0.0680829850030354
1.37987435358271e-09,-0.662658829183724
3.80803725638309e-09,-0.0563713151664137
6.14077615993921e-10,-0.0275367707589807
7.13212616436338e-09,0.00670560949011905
1.46249828974467e-10,0.00109946612793773
5.93043025707601e-09,0.0416072124979789
2.98726183131638e-10,-0.0138160482640559
2.90353578637354e-09,0.0254010997959316
3.60934003869762e-09,-0.0271709976347385
3.51834028879848e-09,0.319073311702137
2.39848959052513e-09,-0.00298625406233999
1.54626477577947e-09,0.0169597472909538
4.35398000041464e-09,-0.745701364854889
9.2264999503888e-09,0.000335692531873899
2.19479189905541e-10,0.0112782502007424
1.97925523609986e-09,-0.00454791892121148
7.40514152633299e-09,-0.0468999075076264
3.47484463125158e-10,-0.0293551365593566
2.05734340231662e-10,0.00313887925754221
9.43803339393215e-09,-0.362590041932514
2.80776960914146e-09,0.0128027193220104
9.34925102128893e-09,0.00956175939795227
3.12690965430899e-10,-0.0111581482774174
8.79885233828041e-10,-0.00901283071172381
1.02968625586197e-09,0.0567483148256937
1.3462255914112e-10,-0.227221094238403
6.58129630762686e-10,-0.0143454887101619
2.32692555693289e-09,-0.0703880550736969
4.76017470666324e-09,-0.111661656198221
1.44154378683192e-09,-0.149763533863112
2.88324973249427e-10,-0.0123187386766321
4.94650769730304e-10,-0.0186826314471207
2.57401624552649e-10,0.0250307439795369
6.09514220499167e-10,-0.0304903472862868
1.06468380107245e-09,0.00528341358738334
3.54219824154223e-09,0.0285131242262245
2.36466626135293e-09,-0.0284900097336702
5.36002224554044e-09,0.00548139432536644
4.26103853347165e-10,0.00296194083767265
1.54625890969905e-09,-0.231569546754801
5.30974723848721e-10,-0.00890102118619585
4.31932347368589e-09,0.0673546396278368
1.02266470419919e-08,0.233444126870485
5.17212088354671e-09,0.017355778189033
1.20967185968678e-09,0.0425021890242282
1.05211776633226e-08,-0.0353185730916494
1.16989939146491e-10,0.0470897198689835
3.00788715115475e-09,-0.0337051240933498
3.81066341233528e-09,-0.0151735412551115
2.80064222019079e-10,0.00657681797428148
5.70303417400347e-10,0.00220351542396492
8.6465065540598e-09,0.0463980847400571
2.63284687207857e-08,-0.000818772828571767
6.60451941604954e-09,-0.0578597204804052
8.53886094049185e-10,-0.0123674860633517
5.5299927894822e-10,0.0339932750345501
2.60349562860425e-10,-0.0119980463046122
3.21349220168151e-09,-0.0157726402827494
2.91763673420912e-10,-0.00836797679226831
5.65127904276735e-10,-0.0112863948569157
3.45813964898815e-09,0.0384843138533092
7.81495268539414e-09,-0.00935311943718236
8.63481648203377e-09,-0.103460899817358
1.35157181868614e-09,0.0427623372006845
2.80068622036532e-09,0.0116118887400363
8.58646624891492e-09,0.0342959030404164
9.63294147996166e-09,-0.0718616005617507
7.36588853222203e-09,-0.0134713662688384
8.84826591032727e-10,0.0332960178909491
9.8820932181235e-08,0.092032035302102
2.22490169548281e-09,0.00252579319846987
2.93831188125388e-09,-0.0129754027332032
9.89056007235451e-10,0.000579836722854093
9.61507730943919e-10,-0.00437624001453218
4.37919688760642e-09,-0.527701034348187
2.10920299897029e-09,0.0459489522917787
2.96774267238674e-09,-0.00391626209398645
3.91104741400517e-09,-0.00320529455927192
1.85544221191482e-09,-0.0150582884849644
9.18325842295737e-10,0.00807907745104948
1.17770314259413e-08,0.00785007320278136
8.56340282851657e-10,-0.00220083818521139
5.53675625728927e-10,0.233179829486465
4.83463921803444e-10,-0.000739303080476094
5.9422364272711e-09,-0.00163509037612829
3.61805627817297e-09,0.0225688475986798
4.51018237587153e-10,0.0100349694859315
8.5771043592885e-09,0.00089101349941134
1.51391995690564e-09,-0.0207615536678412
1.24895954211713e-08,-0.0593048078423242
4.66050767585299e-10,0.0799302546729179
2.27321719452499e-08,0.25406734076996
1.44187736418342e-10,-0.0193573131317681
2.27515142719231e-09,0.0646491728989507
1.29416435723018e-10,-0.00211861808538246
4.75218459005842e-10,-0.00510950815397977
1.11573791245988e-08,-0.0529824236155518
1.89897576884523e-09,0.662622890724334
3.23360478980397e-10,-0.00898918022606486
4.48080786997225e-08,0.144209356092783
4.69069822527267e-09,-0.0261176465593791
1.27893287706793e-08,-0.0761583157531921
2.79360309684837e-09,-0.053875302734299
6.66968357712798e-10,0.0104498008226774
7.32054000986171e-10,-0.00127978091984836
1.44226277999491e-10,-0.00684567382070538
2.59911661707473e-09,0.00271647454174188
1.20239486571739e-08,0.00950355200184346
3.35587489772247e-10,-0.00134930188608516
6.67091418915446e-10,0.00718044992313808
2.60097523553245e-10,-0.267848588911894
9.06516676488985e-10,-0.0342040182826423
7.62861426158051e-08,-0.0164828902374819
5.81328085637421e-10,0.0171367441321467
4.13816386244263e-09,0.0237116763928258
8.25078124476344e-10,0.0112766168304854
5.75016462251482e-09,0.00535310614913218
4.28195149372261e-10,0.00607466273330924
7.2425437828104e-10,0.010286177417392
4.64585878840349e-09,0.0294749626862639
4.5821730008974e-10,0.00781084078101618
1.64136380301605e-08,-0.49013164728423
2.6930295875776e-09,-0.0188438306272312
8.42274333981701e-09,0.0670767306764639
5.40291505799892e-09,-0.0534539578223521
8.11348640019433e-09,0.00847909234876833
2.49851852661543e-09,-0.0199221036325266
4.08790144559806e-09,0.0285798391517768
5.02646219147623e-10,0.0285080805678807
1.31133634687471e-09,0.0269602583336889
1.69663514261693e-09,-0.0133892942969341
6.57519313805985e-09,-0.000162178137378127
4.04698155925427e-10,-0.00479086282010553
1.52164609986068e-09,-0.335221487737
6.86518797511119e-09,-0.021257053446344
4.11217899147802e-10,-0.165169685983024
1.89848438447838e-08,0.052170993299439
1.83908992807299e-10,-0.0112523926714707
8.81008454654185e-10,0.0344611022808103
5.30031716754987e-09,-0.020945506568081
6.22268696208247e-09,-0.035670727671186
4.72345651800689e-09,-0.0558304568606564
4.58757156968008e-10,0.00762824558193952
1.00339074895204e-09,0.0418842385341219
8.01741633165105e-10,-0.0162312584089262
2.15330337118097e-09,0.0202025476191119
1.41405536083244e-10,-0.00982247962565718
4.1491514439614e-09,0.00822189855151497
9.50899920158848e-10,-0.00184148718115617
2.7891770506959e-09,0.00722186738439021
7.05163346414131e-09,-0.019786894693992
2.03178974581807e-10,0.00316283705484416
4.9548460271877e-10,-0.0126103941714822
1.99385652401185e-09,0.00536296033056612
7.54023429301723e-10,-0.0119530402024244
1.64029920509656e-08,-0.237029239608488
3.34087628157048e-10,-0.010912093495262
3.60945575220254e-10,0.0382763821982445
2.33374339463118e-09,-0.00108071091983248
7.36041698465877e-09,0.0393945902880125
7.98774856547449e-10,-0.0726704746202943
4.75251694375176e-09,-0.1316083519127
8.675858467356e-10,-0.139637296636383
4.81069118021785e-10,-0.182939833903445
7.82804007679865e-10,0.136248332765515
3.22731479290286e-09,-0.026550935145805
1.47366366417068e-08,0.130515388368851
1.31222286706863e-10,-0.00669214263153328
5.01261800318149e-09,0.0204791476114779
3.85881985623311e-09,-0.0158423569953059
7.57939979297342e-09,-0.0193919234215127
7.51699373284081e-10,-0.0117583887057381
4.90615264337527e-09,-0.0713754281745525
8.79114050012031e-10,0.0430669942156245
1.95234189291781e-09,0.0073476429242421
8.83206190030757e-10,0.00284031943791435
7.33649949423395e-10,0.108845613122143
2.0781643706127e-09,-0.158509624445099
2.80374709785222e-09,0.00998006506673411
2.04742088430047e-10,0.0837464153920043
6.97472389753193e-10,-0.0456762092552107
1.67542825483186e-09,0.0101819197480771
1.752058901262e-09,0.0144783991355549
6.0856259579192e-10,0.158028331111836
3.2462758117936e-09,-0.053025960946798
6.69424312937548e-09,0.0327316281066867
3.99473537534305e-09,-0.199775944269174
1.21317599540242e-08,-0.283659449413889
1.5095031449119e-09,-0.0167726992345075
2.60909975129309e-10,0.0150300924882941
4.45094495856303e-10,0.0159796052230503
2.18934295421589e-08,0.0301049587864071
3.72462234273674e-09,-0.0102184724640598
2.72864047734128e-09,-0.0391132281327408
1.97766458519275e-09,-0.0406149606742302
2.74620881088005e-10,-0.00523465970459558
1.66679036864797e-09,-0.000517284019410682
1.0079235108787e-09,0.0203715484701272
3.06745547793825e-09,0.00252218511287448
8.30587476783596e-09,0.0372487190872072
1.08029785179119e-10,0.00254699759081013
8.69914210740882e-09,0.0316625106842983
3.81734351123728e-10,0.0808536304252406
5.35508821936206e-09,0.0242406894404279
3.33043250126014e-09,-0.11306233355051
9.08641716353408e-10,0.0360811420762893
1.44573608351715e-09,0.00671523057704305
5.44322597652838e-09,-0.0391582256150969
1.84759014292638e-09,-0.0222117684850913
3.95375845014803e-09,0.0206262232648005
2.94973238393171e-09,0.00568239900981477
6.13064531680699e-09,0.0380281361122636
9.88116335531712e-10,-0.00792754087056505
6.67041164062997e-09,0.0188054819151974
1.81230280675605e-10,-0.0137205952728295
6.85232327020526e-10,0.0775051363969077
7.18194929311482e-09,0.00242245558198129
2.4944112914615e-10,-0.0141538398815616
1.5059969973722e-10,-0.0081947860282212
4.83326504435175e-09,-0.33077583028232
1.10679511912135e-09,-0.00877616575544744
4.1127565506291e-09,0.0077258983796851
8.38510426001415e-09,-0.227022010452258
7.70189802088373e-10,0.217097461193979
1.33657102784922e-09,0.259825743565856
4.65719003854246e-09,-0.00376491627789005
3.2556791055025e-10,-0.00714760375261942
5.34172925641465e-10,-0.00623355447232245
5.09265456905564e-09,-0.359052384818597
5.42115668840835e-10,0.00302146259387052
2.16874377169231e-09,-0.413099314615808
1.64996700003492e-08,-0.148821339171952
9.78241534035067e-11,-0.0283597914765284
1.61649635027762e-08,-0.0267393946392162
5.28956064684691e-10,-0.0166022815301663
2.69879807875381e-09,0.156475250754832
4.62731057094037e-08,0.0371842400976194
6.49406357063519e-10,0.00584988502408169
3.3917299201106e-08,-0.166724653179174
1.95814813791475e-08,0.881630201686119
5.10240835658696e-10,-0.0163597964915253
1.90629981171596e-10,-0.124576256044143
1.39483883519502e-10,-0.000549250295332944
1.70175039863853e-10,-0.00224495335534385
5.18390022553986e-10,0.00673423953669661
4.78266897873216e-10,0.0285058661241997
4.64432770136744e-09,-0.0891060330435035
2.27936507491224e-09,0.0291438467604575
1.5412702699677e-09,-0.0514149180656604
4.58693646330661e-09,-0.575924748083603
9.86637247415001e-10,-0.000755749395736273
3.79121382349281e-09,-0.017759797127182
5.08519930234365e-09,0.0522727678944473
5.15249562693628e-09,-0.174302907467742
6.53814447565969e-09,-0.0056271282796004
1.96009662267354e-08,0.0368234682583088
1.24799010254573e-09,0.0359253793489221
2.99265923056685e-09,0.106702701668518
4.37502893263448e-10,0.00530174426941311
6.03593363755931e-10,-0.0211947342198917
2.70870058358063e-08,-0.017248949097866
4.04653615423903e-10,-0.00390843505760351
1.0944077591505e-09,-0.0061061668915224
2.60621786548113e-09,0.0821269562192225
3.07895074143934e-10,0.00673810783196593
1.95446847529588e-09,0.123948705786235
3.23970351533812e-10,-0.00730617479569553
4.18936927141506e-10,0.0181018623503012
2.52536929584905e-09,0.0498137373160645
4.61464067563923e-09,0.0841669387843322
1.80672640001998e-09,0.153258855456589
8.89721730561717e-09,0.0951738108434732
3.39554262087951e-09,-0.0256128407443451
9.0644980941698e-10,-0.0079921559338095
3.49230305882921e-09,0.0507500614307262
9.17873257569588e-09,-0.00810448751301559
9.42784514590627e-09,0.0314087855684438
8.05504833905412e-09,0.105974424233382
1.25404816345796e-09,0.0220393672492464
1.0592848672466e-09,-0.013329468549702
3.60272484891052e-09,0.211351186692295
1.40481644085735e-10,0.0266465168819212
9.41214683955261e-09,-0.00322783098324754
1.89391197962662e-09,-0.0333383770681798
8.16211661947977e-09,-0.00561176933866805
8.39568336503196e-09,-0.514528825547433
3.89140309275323e-10,0.0967123781540623
3.35901440420356e-09,-0.00138772981653695
2.94413047286414e-08,0.0134728378383605
9.92691167026031e-10,0.0110844739518375
3.3935311702919e-10,0.00286275239844456
8.05803212578275e-10,-0.0110724793503232
2.35188585030557e-08,0.012716005192574
3.28856960071553e-10,0.0111090233751727
2.96492003641295e-09,0.112700285772387
5.27172715866404e-09,-0.0411799114478361
6.06132951765807e-10,0.161816270018047
1.18639181722603e-09,-0.0501895313702844
7.96710103232223e-10,0.0266225531131258
5.3962134501759e-10,-0.520406192487065
2.04530553037254e-09,0.309109201312386
3.41947252344823e-09,-0.0174490830723587
1.10355279732674e-08,0.0135316111079596
1.39844307114353e-09,0.160717038392313
6.24195014121888e-09,0.02603365555574
2.13722473627576e-10,0.0132523485756267
2.06414872531539e-09,0.0472436188283052
9.43032497802698e-09,-0.0323255281247103
5.48622206653641e-09,-0.0680590560700739
3.53184838148723e-09,0.017125543886959
1.11258797575365e-08,0.00405246297016021
5.60487176078263e-10,0.0260404792029673
9.62163358056164e-10,0.00749872328007934
3.71327367276382e-10,0.00623916568228624
1.21333581543821e-08,0.00904533097870888
1.82800050242662e-08,-0.0088160144939072
9.02426192223334e-09,-0.0222385560751067
7.94984107299797e-09,0.113824983156678
1.27617601254353e-08,-0.0112033054953138
1.05773272362105e-10,-0.00317842906991462
6.02289715567664e-09,-0.012368068015311
3.32894010931611e-09,0.00308435046183592
5.76068253236422e-09,0.309911806703355
2.96570675223423e-09,0.00152903534202981
7.75449567696831e-09,0.0679705792652652
2.08957267080768e-09,-0.0320368419390701
1.10590260332377e-09,0.0240443560146748
1.462034068577e-09,0.0387151458165719
3.08011002964823e-09,-0.00404200851739643
3.12403256834644e-08,0.0122575662672237
1.94935376110025e-09,-0.0528993586135689
1.1687955145433e-09,-0.00607780177553635
1.71980623334808e-10,0.0626623369057905
2.37239500506092e-09,-0.0845003043716255
1.08471887695363e-09,0.162819242926199
3.25157878668575e-08,-0.0809754630758112
2.93119839122885e-10,-0.000677056858523496
2.62832787830206e-09,-0.0128831467344285
6.15955433910962e-09,0.0993622542003687
5.00071644491617e-10,0.0395988226983687
1.93580498479126e-09,-0.0668615720628137
5.3938500127748e-10,0.503680607666271
1.6794731390404e-09,0.0500744431714414
8.80883378872744e-10,0.0259739067019905
5.15315393069291e-10,-0.0167264661139169
1.28632906209498e-09,0.0355726745261839
1.46280028920199e-09,0.00145789425970501
1.79919448556568e-09,-0.0184258174954207
1.60569405774e-10,-0.000701174310642384
7.7212361232718e-09,-0.0138061451673051
9.04492885337654e-09,-0.0324283661293863
7.57695600629819e-09,0.0195236010581812
7.08082518362406e-09,-0.048201237084944
7.2640588665742e-09,0.0019636309523932
3.79569675695379e-10,0.0131544046440198
9.00315661090759e-10,0.0037088601142118
5.07995644925449e-09,-0.0424431001159995
2.70295408981057e-10,-0.00249385835399365
3.06145424936811e-10,-0.0163084541534868
1.72730637341893e-10,0.140117092920054
2.09119399637633e-08,-0.109655480587644
4.57959726985451e-10,-0.00274514171343809
2.3674361237326e-10,0.0167426691031688
7.58687475963869e-09,0.49051008998228
2.59151068900462e-10,-0.0053768970145439
7.31279099447737e-10,-0.261402936711613
8.13970178732129e-10,-0.0237445557541529
5.68859340918531e-09,0.0145764585830927
2.48314236274993e-09,-0.0381427321530929
8.50304813926886e-09,0.0623924807616366
1.14540380932984e-08,0.097876391902255
9.63562902807947e-09,-0.0113716745190304
1.0606401245804e-10,-0.00154647230131777
3.40876083522592e-10,0.0888158823268094
9.94087501839712e-09,-0.0396718386572449
1.49826082302828e-09,0.000735779850948754
3.28841658609203e-09,-0.00898461907712544
2.60295780050736e-09,0.0649699731143601
4.67461456494118e-09,0.0329076109475455
3.59888970320415e-10,0.00922620644114374
3.86127602996102e-08,0.0141250922487656
2.24588940491029e-07,0.00288144731356441
3.91900185041196e-09,-0.00105358464147726
1.83510328692406e-10,0.00645620037620841
2.24278224493452e-10,-0.0372190233722349
1.00584988158673e-08,0.0557127446679005
6.11924890581264e-10,0.00922075192622424
4.28973852068963e-09,-0.0839206513736726
1.95986379123658e-09,0.0113446672060666
1.63877326903185e-09,0.011889703451311
1.53726091297337e-09,-0.00780995759331302
6.82519063818008e-10,-0.00918642820959701
5.25681840929991e-10,-0.0102873558286019
2.71483337865685e-08,-0.0842310331537184
1.71853507451613e-09,0.0540060147792011
2.60796528211762e-10,-0.0454806259610819
7.38463537961997e-09,-0.178101491726068
9.56872736158074e-09,-0.0218366839334217
1.30914252327101e-08,0.103726350476292
1.93500458851993e-09,-0.00422617362847119
3.35687189972999e-09,0.028205438123478
1.06619873465131e-08,0.0399479421549433
2.90090231836991e-09,0.00662180673749319
2.8649293883364e-09,0.0364010605987787
4.32788813293991e-10,-0.0124805778582393
1.02720472303527e-09,0.000538645557267386
3.43764799909022e-08,-0.0282458895040396
5.48286404255917e-10,-0.00299297268513021
3.99390455560867e-09,-0.0503961178477701
4.24967871572299e-09,-0.0143819056173218
3.00065913398489e-09,-0.0280243782399345
1.00999460079631e-09,0.0842661015830624
4.24210686874741e-10,-0.00269708150937966
1.15208630193292e-08,-0.0138557224872107
1.07807631059248e-09,0.0738102503438937
1.81919670101386e-08,0.0103434426748067
9.30609015661232e-09,-0.152902689026571
1.00434037366443e-09,0.603410198656367
1.27113342783492e-09,-0.00230714733525934
8.97644556296062e-09,0.0396003740898244
5.09330886287719e-09,0.0174086104898121
9.13790340916061e-10,-0.035625525579235
2.13479553775375e-08,0.0421939363298843
9.72707425792641e-10,-0.0114914430012905
1.06175680192521e-08,-0.00963510236803361
1.61943280716976e-10,0.0824329689796297
2.78229340175361e-09,-0.00947109823611305
7.30245435396727e-10,-0.00852825498728657
9.25798730775799e-10,0.00770303894756938
1.31923598178909e-08,0.106195400049329
2.73486479923672e-09,0.0189229170204707
8.99500499786984e-09,0.0303255302724042
7.24036524504528e-09,-0.00769085141715984
7.5581521902638e-10,-0.00298854243794839
2.01359169617511e-09,0.415040514978952
1.47488161124609e-09,-0.170426007212681
2.2577591638045e-10,0.0138206730749725
5.08751357628587e-10,0.00304121946716505
1.22037101067115e-09,0.0256810902291264
4.69236792287902e-09,0.0184042564493307
1.63477859643639e-10,0.0194480170642701
2.52823228522422e-09,0.0078568962846903
1.75694160563424e-10,0.0151071367479067
4.16350629922272e-10,-0.0135773626155065
3.35294730593633e-08,-0.188094375215953
4.21001643968709e-09,0.0120541155393677
9.11809186232806e-10,-0.0238936563956587
4.95629517474026e-09,-0.312187064124724
7.83565484014967e-09,-0.0120449784082481
3.54323628137856e-10,-0.0105078537493647
8.91797952658354e-09,-0.032651304338514
1.7239916119024e-09,0.0196066236256366
1.66000538132187e-10,0.00441130765192117
4.95752954842693e-09,0.0216831572973542
3.34031532612396e-10,0.00626750553719972
2.07068373884143e-09,-0.012406058975044
1.82213917363085e-08,-0.0316558654179313
1.42696630914117e-08,-0.0258750915995152
8.45343763094465e-09,0.00117096003130657
6.45292337333777e-09,-0.112807621775867
2.08000191844986e-09,0.0110928444323229
9.0168876926221e-09,0.028167523952822
4.56525333627785e-09,0.0189023847544793
5.19473961413153e-09,-0.161814120713302
6.45948645168819e-10,0.00592781090276627
6.8650587259797e-09,-0.030288817479653
1.86839081991769e-10,-0.00951107605305137
1.5472084158142e-10,-0.00443091219483657
1.54836282536358e-10,0.00748660546972079
2.36789488016494e-09,-0.0125967263753244
3.41371411549104e-09,-0.00828350513815466
3.82022261477753e-09,-0.00233590023213691
5.76604123083007e-09,0.0202563258426531
1.0577528040253e-09,0.0458382254476723
4.61637766527469e-10,0.0361846239836679
1.15816937046451e-10,0.00260898549996107
4.17711383029235e-10,-0.0421496695597029
4.50742186411988e-09,-0.0228443078353884
3.61095727384519e-09,-0.070287492271693
2.17850191715568e-09,0.0133171571330848
1.6526386833272e-08,0.00688453610664194
1.16448386944372e-10,-0.121292568227961
2.20035702728628e-10,0.00409737016455373
4.48131713741686e-09,-0.173607250658925
8.64054512164394e-10,-0.0326969489830659
9.0097791363146e-10,0.0293009455999382
4.28063841713567e-10,-0.0139911554216854
7.61832401218675e-09,-0.0746028225817855
2.60716922627316e-10,0.00846388116219218
1.08267673572235e-08,-0.006204348880727
7.80373245814339e-10,-0.0273788215737377
5.79797035242506e-10,-0.223319121681269
6.16723410382854e-10,-0.00159350672324741
1.23770699742379e-09,0.0170197344544025
3.20429866018835e-09,-0.033038811279813
6.70908694916654e-09,-0.00543661954788558
5.32059368444547e-09,0.112781495511564
1.38145959401489e-09,-0.0137187356097082
1.04021135527237e-09,0.0155864035141692
5.7194664272095e-09,0.00441967836413619
2.82381747723074e-10,-0.0201014521166008
2.16534682072953e-09,-0.0101478981533685
1.06616512182887e-08,-0.0117997340507024
3.02390285294463e-08,-0.202909028601018
1.31795670871966e-09,0.0401231383120171
1.16831092641992e-08,-0.415605558571721
1.38255186832406e-08,-0.0449670376961754
4.25072291001913e-09,0.0764535650303191
6.52009716214815e-09,0.7155190011765
2.96150155089275e-09,0.0120166029993936
3.0021360622547e-09,0.0142306984595583
8.19516645767351e-09,-0.0662331051233637
2.02803131757408e-10,-0.00262018505505291
1.9652038924735e-09,0.00692227433851122
1.03934619928012e-09,0.0144524622605412
4.07642475009012e-10,-0.0077347759405516
6.77027042570699e-09,-0.000922925081291774
1.26836582331198e-08,0.0705008625440082
8.61724893943382e-10,-0.135257717818525
2.99195669356491e-10,-0.00290336936126251
1.23413916696885e-10,0.000475906278648696
1.80754727917058e-09,-0.00517019293301443
2.75755991904151e-10,0.00854381616449525
5.03488093804702e-10,0.0068867918262025
3.17849003171173e-10,0.0042944441344373
4.53959477637805e-09,0.0157509027529261
9.14483567062249e-09,0.088296589897813
2.04512771446091e-09,-0.171666055159556
1.40146837415832e-09,0.00388212613180896
1.16031667740967e-08,0.0720823514726644
1.03713217619225e-08,-0.0295487675952915
4.1942857982728e-10,-0.0152925559031668
5.31494598846402e-09,0.367422794002599
2.17980182421543e-09,0.18994857333847
1.06775727909087e-10,0.013552958137761
4.87976927302605e-10,-0.0210321869566695
1.35122533234992e-09,0.11667915917143
7.01163359809378e-09,-0.00499760730407223
4.21603563599737e-10,0.00971490681490024
2.04204246602514e-09,-0.0135595622810373
1.89286290139169e-09,0.0122018251717637
8.38979589689622e-10,-0.0500018501827421
1.33328141714202e-09,0.0258783609730886
1.03972498795024e-08,0.00300514489592155
2.98688492807808e-09,0.430439311110182
5.20056041520141e-10,-0.0427055760035267
5.17638322957943e-09,0.0078845591886956
4.95567732669868e-09,0.0468983556068749
1.68533625254009e-09,0.0685113012579968
3.86076953670714e-10,-0.0150773163802365
2.35331874229542e-10,-0.0051619908511912
5.70228351366814e-09,-0.0920567575906238
3.57102701583627e-09,0.0373594674490619
6.33346567034663e-09,-0.0264214304630336
7.26977439311478e-10,0.0165087794347675
3.38426206649034e-10,-0.0321963578201081
2.83828392286286e-10,0.0352549498718244
1.25679538131387e-09,0.00163532359516105
2.09564190104282e-09,-0.00396327530298133
8.77133950235214e-10,-0.0827436910966058
2.63813776752548e-10,-0.00817675990763701
1.23235548044856e-10,0.00252007910744044
1.3687702579848e-10,0.00464941253007756
2.62403298978695e-10,0.00164787012182642
5.1416673339823e-09,0.00107105367672513
3.27644705737704e-09,0.0142248162762081
5.26252444949635e-09,-0.313910393339228
9.72194715435351e-09,0.0308267209783988
4.32956618976705e-09,-0.144219014480532
4.34261933306096e-09,0.0451617628523159
1.09251313468044e-08,0.0568094796746057
3.1598351611879e-09,-0.0250668745096584
1.42212705054183e-09,-0.0087400594652604
1.02768730880228e-09,-0.00497498540497949
1.05750869067378e-09,0.00896654953397982
7.50378618176276e-10,0.0129423477157485
3.09648979833261e-09,0.00919641380717732
8.07994940401584e-09,-0.00379519721959371
2.76436762628419e-10,0.0118941352798564
4.71652609802524e-09,-0.0606000721138873
3.05356961717587e-09,-0.0210783470366004
3.33428790220585e-09,-0.0405503605486321
9.62823482080707e-10,-0.120882904346639
7.67272599089576e-09,-0.0243198387520727
5.10249368586616e-09,-0.371301432051385
8.42161086887376e-09,-0.15853194285736
9.3283410260084e-09,-0.0194488007228381
5.47004640331372e-10,-0.0205542863764385
2.27061562560815e-09,0.285504555332817
2.32372208157693e-08,0.643218507686214
1.00522997575071e-09,-0.00948967747996673
2.53454349515275e-09,-0.00339595676473499
4.86681878491015e-09,0.21937692404917
8.90614713036694e-10,-0.0085720581251131
1.06062458403148e-09,0.0698330761594167
9.1785211433751e-09,-0.032338020692757
1.38279877436574e-09,0.0129381685030218
4.15307110412099e-09,-0.134182344715606
2.18307497056572e-09,-0.0424672367907251
1.66894916894255e-09,0.379126671384024
1.81229313292329e-10,-0.0156031317070938
1.50088001735691e-09,0.00576006289399823
8.27616998472398e-10,-0.0247418003270354
3.71973574905391e-10,-0.00934123616009443
5.47908651864903e-09,0.056772845491664
1.73844010800197e-09,0.0317235991133729
7.91557559532739e-10,-0.0264059985196387
2.43557619313656e-08,-0.00386706630031046
3.14169807077773e-10,-0.0113960651821268
5.37862358567271e-10,-0.0107579573390526
1.36890632405335e-10,0.00609537966487121
1.85493181816819e-09,-0.0345133527976978
2.02440864716323e-08,-0.240551600684598
6.34821291101972e-10,-0.00782484491867856
2.4042990668968e-10,-0.0113575749418782
1.19698885133305e-08,0.0198159179296733
3.74832705633582e-09,-0.00302872479318014
1.42897129978373e-08,0.00873593811108509
3.43710729520458e-10,-0.00530320409202721
8.08618544823219e-09,-0.0336378085552394
1.64987069770276e-09,0.0174162156743903
2.68139593135135e-10,-0.0854472962474183
5.42109822211504e-10,-0.00650176504349156
4.18910969835033e-10,0.0112842585392132
1.0474159841402e-08,-0.0318334270503608
1.34304297303559e-08,0.0193883693261123
1.37665207976553e-09,-0.0129925816834844
1.13504603590127e-08,0.0174932026611416
2.28833464783848e-09,0.0306252559541931
2.73958471550317e-10,0.00581410001552193
1.42972776115862e-10,-0.01029236553474
2.41230213390683e-09,0.0530554749959521
7.1462786043088e-10,0.0191126433057416
6.17000206015906e-09,-0.00591194724203895
2.35619113269013e-10,-0.00826287851492713
7.72297808781597e-10,-0.0011072955648865
3.12802617570471e-10,0.219250333862647
2.17186056422094e-09,-0.0103019838638272
2.28726053400484e-09,-0.0206494135889555
5.86915380582648e-10,-0.014522455861955
8.82971937298845e-09,-0.0398641301687843
4.62811270977666e-10,-0.0196691129772639
3.84129159045225e-10,0.018577664878771
1.10207095988317e-10,-0.0205170382017376
4.8075691245468e-09,-0.0073697988380333
3.52209485249686e-10,0.00895935782885084
1.06022331494703e-08,0.0984530972742675
5.27741537876451e-10,0.00294155328808795
2.06917108227357e-10,0.0553260281027812
3.66073955491214e-09,0.00622655059803758
5.90465674356543e-10,0.0786225613934261
1.71842964546916e-09,0.0731799216481167
6.14889364841188e-09,-0.0534502291658101
6.77190674281212e-09,0.101528188855272
1.93937941529457e-09,-0.00661309140007708
3.27258117581649e-10,0.00425536724652196
4.58217501552707e-09,0.0209955785211779
4.56211719579085e-09,-0.0170078625651691
3.46851621878233e-10,0.00761274741990239
4.7420043611989e-09,-0.14176957027547
5.99705684314377e-10,0.0279157710850222
4.07551438570168e-10,0.0129480646147804
1.01296186507685e-08,-0.580744275523833
1.82314195950363e-10,0.0062912542965797
3.62051130988861e-10,0.0616700521560672
1.82319945538248e-09,-0.0985002616066104
1.24353636179584e-10,0.0577391591849848
4.95740836269185e-09,-0.0438824050350612
3.21914661345361e-10,0.0265829965653162
3.77522197700179e-09,0.030800570573474
8.37129658985479e-09,-0.0165214594262217
2.71386934685836e-09,0.0208959990598997
1.52680890560871e-10,0.0122448983588128
8.25034225982329e-09,0.0434024628636033
1.29019627911539e-09,-0.0919504033057618
3.04264709471819e-09,0.103002479901474
1.33704211474945e-09,0.489961900006717
1.07122430943684e-08,-0.00524957888386806
5.4225971772279e-09,-0.070884134130356
4.96952560209478e-08,0.0647584082957193
9.02510794215791e-10,0.0743430944979845
1.12930346170214e-09,-0.0154687422127978
3.74111853036193e-10,0.00477259473817122
5.5283254816427e-09,-0.138642944171104
2.10446213206841e-09,0.00124616382825015
6.87418021444535e-09,0.623154450581938
1.06612588133802e-10,-0.00527431165369779
2.39130650502432e-10,-0.00458872281341995
2.161871135954e-10,-0.0255239004803422
3.8455717964674e-10,-0.00290316731087916
2.39343271468523e-10,-0.000332816398333902
4.43397792402201e-09,0.0136227728413794
2.0092131915321e-08,0.0313607454255476
5.43595283391523e-09,-0.00619405869623632
1.82490713730806e-10,-0.00035712470116646
1.8208068018639e-09,0.00860420050738045
8.74604910420831e-10,-0.00383004245259198
9.89371039667936e-10,0.0160245392624264
1.08106174149644e-09,0.00737445973255865
3.09409653352595e-09,-0.934598600822734
2.09876301831832e-10,-0.0152119652257883
2.20576173837217e-10,0.00123009563788743
2.23843788687358e-10,0.00159174198675502
1.47381384628114e-09,0.0105644616764926
7.61161278145954e-10,0.000852595953755926
1.63932204358341e-10,0.0383023475505338
4.56126692599648e-10,-0.000902210755796507
3.61348376257779e-10,0.00693951542033579
7.31827395719025e-10,0.00773958947867301
1.54021657933914e-09,-0.075440705442567
2.78446001951878e-10,-0.0402045256935759
1.62110839930056e-08,0.127087393849035
1.19190377151752e-09,-0.00163638810287059
1.74363135319941e-10,-0.00107529462196186
4.09208023540992e-10,-0.00409876592793986
3.00320161770114e-10,0.0355916606413735
1.63125130393835e-09,0.00973237713077244
4.28445253465851e-09,0.0184737873860518
2.26823116211634e-09,-0.0190626055085688
2.89908494044952e-09,0.121941184565178
5.28038592218168e-09,0.0269554019434174
1.11390170715175e-09,0.310780422943873
1.26577684191512e-10,-0.00754927301886184
1.70849252759703e-09,0.0034621752210846
1.78433382708676e-10,0.0174960088072503
2.8582162966346e-09,0.0341636128150986
6.18479161248755e-09,-0.0126291886972246
5.45656950915986e-09,-0.555184144961316
6.30546880668289e-09,-0.020750274329013
1.98922597420061e-09,0.00167160921553572
9.37038155040401e-10,0.00674502440785465
4.76350584922376e-09,-0.00493813113494301
1.42058210648454e-10,-0.0378644712783099
5.71619366293472e-10,0.00658166466756064
3.70270067614314e-09,0.0190714169119085
2.6231229590812e-09,0.13515566817831
1.47689347644337e-10,-0.00746204631374243
3.27926426593913e-09,0.0090585023820583
9.35254858189532e-10,-0.027684675026413
1.42040028000549e-09,-0.0473822676628389
1.15949721776452e-08,-0.059220788114401
3.05836686109856e-09,-0.000318410747636862
2.99586616855623e-10,-0.0588882400742195
1.3013131996441e-08,0.00961990810790397
8.76983770420589e-10,-0.0171313878374721
2.92709940349897e-10,-0.0331080863335827
3.13779612672972e-09,-0.103653365278884
3.68810249187686e-10,-0.0148598386091387
2.45184889509138e-10,-0.0167975645714922
1.36131406896204e-09,-0.166033599844325
3.23868415344742e-09,0.034852732353727
2.17965231467881e-10,0.00448982520247571
3.76940232175881e-08,0.110700724081019
2.32074328363237e-10,0.000197920318335831
5.11285729198546e-09,0.0323238326025381
5.40951563128229e-10,-0.0428100734467661
2.66871673579131e-09,0.0966068525444257
4.21559382559024e-09,0.0439591510001132
5.5576441643823e-10,-0.00462412079026234
5.39782844210181e-10,0.0788731060842219
6.57889961139329e-10,0.0054687554188059
2.96803952626689e-08,-0.031882446416326
2.7510408961098e-09,-0.0330365836199055
3.22074025973198e-10,-0.0542685255025623
1.56470288011498e-10,0.0276909866021602
4.33608692624925e-09,-0.038568496072063
8.69942498138173e-10,-0.00703249136731804
1.17602386095954e-09,-0.0392510744698542
1.05329931053655e-08,0.00474659350599153
1.24861866392642e-09,-0.0394382046247864
1.53384438429307e-09,0.00223397488607585
1.39287727784316e-09,0.0128654485748863
9.25764430172143e-09,-0.0580806678012512
1.1230882828253e-08,-0.0884586183133742
1.21216071824178e-09,0.267480926478421
3.72041896035306e-10,-0.0105668154838812
1.82922638437311e-09,-0.079815309789918
1.78875470227985e-10,0.00675981317429351
2.97210292632427e-10,-0.0198990601536346
4.38666500187679e-09,0.00739306475951312
1.06859461516479e-08,0.0115121709260027
2.91022811643237e-10,-0.0222902235628743
3.76403619458387e-09,-0.0807161418429744
1.15197745394081e-08,-0.0212253848237789
2.86150971287322e-09,-0.00800878025585212
5.55023372026774e-09,-0.0784221454676757
1.3712968086456e-09,-0.0551665142079969
5.4997493009803e-09,0.0333383711348835
5.73602435522716e-09,-0.0204088975770733
1.14489168650664e-08,-0.0196368156977665
3.50361573887035e-08,-0.0431278141439439
5.34687996596977e-10,0.016377348946627
1.08383183542887e-10,0.0153154760713553
4.3274776725655e-10,-0.00347858287340741
2.55782353337843e-10,-0.0642594613179152
7.56101054694203e-10,0.0215907032818191
6.87049181466814e-10,0.00496316539516454
3.82598018532342e-09,0.00998713738783042
9.72929264941481e-09,0.394946620015241
2.25119818706233e-08,-0.169288139260286
7.37186250238541e-09,-0.000568011601491669
2.11605887776612e-09,0.146398478018613
2.40721433114159e-10,0.0213893326021172
4.63112123093433e-09,0.0133034250765272
1.20154005819888e-08,-0.00329913435854161
2.23771301555728e-09,-1.71503168045781e-05
2.54736472554414e-10,-0.00987265155606957
9.54794267903408e-10,0.0787575605886641
1.25838775889479e-08,-0.296535439034561
9.42881672122246e-10,0.0344879583150907
1.3389290994691e-09,0.0256608460259426
1.36053288881713e-09,-0.130421427644928
4.68809702081286e-10,0.0644259207344161
2.68898381642442e-09,0.221502269533529
9.75771092388311e-10,-0.02088559921638
1.33415116909516e-10,0.00607616012667582
1.66914841550156e-10,0.00149879945772716
2.89187790392339e-10,0.0300161987621941
6.71750106155259e-09,0.599569231436695
6.19890727610248e-09,-0.176043332062176
1.93740639192012e-09,0.0908558485435234
2.14405343165294e-09,0.0769463803920532
4.88254658167026e-10,0.106007115066129
1.2246934419194e-10,-0.0225626793133109
3.32521932936723e-09,-0.0316901577568431
9.24869068393109e-09,-0.0326445303730937
7.57768593242596e-10,-0.126667525105551
3.37205534003019e-09,-0.00882741914242491
7.41785680560762e-10,-0.00591518410726028
1.51012568269622e-09,0.00891622869820267
7.02058090098e-10,-0.0132216741239629
2.26738444799411e-10,0.0348547530358141
4.95778250169133e-10,0.00725304521385453
3.85602943187502e-08,-0.0405620648540767
1.03478192051659e-09,0.0170094615248541
1.09964367038375e-08,0.00959736629303212
1.38515862965117e-09,-0.00899895882545294
1.31910286063303e-08,0.0144642550306693
7.65103857229329e-10,-0.111590931561229
2.17293801675597e-09,-0.0167049144516024
4.02413723383154e-09,0.030910265024028
1.46239064583061e-09,-0.0517833773433702
8.34787155471834e-10,-0.00438391135663711
3.17627731112481e-10,-0.00502934809385478
3.63284944268421e-10,-0.00467852771657237
2.36265644868201e-10,-0.00492793685085484
1.80141339935184e-08,0.00416189856856829
1.67912328384489e-09,0.0201719700406056
8.82149470673569e-10,0.00703484577058275
2.59994444108606e-09,0.0324305137279912
1.05913355080247e-09,0.0129931877658796
2.34550180830001e-09,-0.161052779819132
1.36147701823545e-09,0.043188647492208
4.59973724566051e-10,-0.00415078428487523
2.29828517555183e-09,-0.00692128613401041
4.58862080847511e-09,-0.0729788850180882
3.26956321195104e-10,-0.00878906404127508
7.58773007088385e-10,-0.694876012491797
1.34660988570594e-08,0.0375528755407525
2.66052446067604e-09,-0.0145982452013934
1.66740164400571e-09,-0.00265807280344193
1.40005234770256e-09,-0.016825178147651
6.34074320762526e-09,-0.149456299403897
9.36532936195316e-09,-0.156808012011707
9.89650848841233e-09,-0.142189193105468
1.45731781819572e-10,-0.0355721254798274
7.38004975734945e-09,0.0158085433409868
1.95642463888812e-09,-0.0369414346915371
5.74126486853649e-10,-0.0234438375210234
3.28406870133294e-09,0.00514018005661804
2.78376754022739e-09,-0.00068984515427982
6.34352552537889e-10,-0.00471736701034923
9.31827701681759e-09,0.00357835345812719
1.76526121810546e-08,-0.0206900357083937
3.47163407570392e-09,-0.0425502393530407
4.45752717265311e-09,-0.0482544641510975
8.31603410483029e-10,-0.0158935589484988
1.71084085406474e-09,-0.018327469233864
8.47723132422074e-10,0.00677926595469462
3.83649120932479e-10,-0.00669055855092552
1.4861087085515e-07,-0.0632511022499819
5.10756400662606e-09,-0.0435874428734515
6.54208434513737e-09,-0.0150230344274807
4.15529754147812e-09,-0.00778462003469954
4.64569683411966e-09,0.00113342479176326
4.53655032484691e-10,0.00112936464883371
6.17913910682266e-10,0.0251034662096895
1.79277129609665e-09,0.000758541916144664
1.83562902640203e-10,-0.0190746758703824
4.6821790496779e-10,-0.0601302396426682
5.35530327708584e-09,-0.015697701159203
2.00392798588943e-10,-0.00693068608723676
3.71297323059113e-09,0.0236659081141676
1.06241924311882e-09,0.00863276471474115
4.27053001606379e-09,0.0119328239162909
2.71171686230177e-10,-0.00038363958338864
3.5383754684842e-09,0.0476772874258056
2.22688378892932e-10,-0.00102392574553684
4.87992397863589e-08,0.00757099040603552
7.01732858125136e-09,-0.0113027698888414
1.78356265103503e-10,0.0394131838889153
1.31841648099279e-10,-0.0310726084135879
2.29213882870376e-10,-0.0449642155352597
9.92942715317514e-10,-0.0116904857050877
4.95292018271039e-10,-0.00381562598394247
3.64847016543026e-09,0.0137366323411434
3.43819998209423e-10,-0.00891996963132033
4.39132949954261e-09,0.04491538425224
5.33224873516758e-09,-0.0329492951295639
1.8095434568994e-10,0.00576474192709414
1.04130307703483e-08,0.0248076477588352
3.1654187403633e-10,0.0101660321580858
2.55580948435069e-10,0.0203644620262579
2.17135671959667e-09,0.147260310286047
2.93919142660887e-09,-0.00813917806014158
1.84457959598453e-10,0.0213661283207102
6.67524770879717e-09,0.0113334233345992
1.2868247304412e-09,-0.000664402374386422
1.59226293076583e-10,0.00987495979930783
2.40849962272151e-09,0.00595335592557765
2.27330428121091e-10,-0.00151799113413088
1.9779995348057e-09,0.0108778913271746
7.46742698620836e-09,0.0228017784082053
1.70431071245639e-09,0.0111237087469211
2.08093951126091e-09,-0.0526859930267752
3.51066118725265e-09,-0.021476895190375
3.93850102234332e-09,0.0219085398131909
4.1597568698049e-10,0.00421716429240476
3.00298641323664e-09,-0.00800622145944329
5.52547056078932e-10,0.00170572395051816
1.39159597929415e-09,-0.00563020102424442
1.23326562969935e-09,-0.0471441780559176
3.25390342158751e-10,-0.00684872067784298
2.67069855765768e-09,0.0506902972981021
8.23150777379053e-09,0.0631387404389761
1.14908879963055e-08,0.0162189059150547
8.0605092226478e-09,-0.172418633135347
5.44525535559311e-09,0.0109867817549674
2.44061543672417e-09,0.156601822071946
4.03241182576804e-09,-0.132250118628604
6.44859757820737e-10,-0.0291971443131522
2.52779406109409e-10,-0.0264602384733149
1.49868434290424e-10,0.0125545015121333
1.61799920886877e-09,0.0775319127263926
1.38859047515066e-09,0.0241701061737696
1.20118751980551e-08,-0.00368976569981296
1.62963058512682e-10,0.0365849733283109
3.57327955602369e-09,0.148899860644085
1.06847628577487e-08,-0.291429279398724
3.59796344284259e-10,0.00233864883545763
1.11693314876676e-08,0.0334059724134125
5.32561296886267e-09,-0.0284224573220749
9.97707577564383e-10,0.045606708048633
4.96435254409446e-09,0.0452134135460538
1.3131383469576e-09,-0.0697543065583619
2.74121714035656e-09,0.00908544981201975
2.76624376333922e-10,0.0172765391878482
1.19756214046859e-09,-0.0576418643050612
5.31298989079574e-09,-0.0765619093376599
1.25550490215997e-08,-0.00298146887926324
2.81591455972354e-09,0.00362103624701351
3.14403655127672e-10,-0.00398296611551532
7.81883750624254e-10,-0.0167772762505582
6.69655105959358e-09,-0.000660418919947891
9.24497748821872e-09,-0.0609311298781113
6.37673364668805e-09,0.0116422193533611
1.88071933764725e-09,-0.0778436502264409
6.33878719493079e-10,-0.0436166872759347
1.8082828870437e-09,-0.041279376157127
3.27477928991383e-10,0.399143796369385
1.30641506152734e-09,-0.000319330568733559
1.71069397203541e-09,-0.00355989879821647
2.24493962717135e-09,0.0145829479998466
6.39543140659313e-09,-0.476113171671334
6.94550165206914e-10,0.00472586477404546
4.50881598202703e-10,0.00741978812987244
4.1611571035321e-10,0.00949701609147439
6.97604730637512e-10,-0.000558847322103919
9.16055737961306e-09,-0.00135621677238501
9.71653715273242e-09,0.0286745688614545
5.04148760303457e-10,0.0473777207207063
5.55547091328093e-09,0.0181283059542819
8.50809091382982e-10,-0.0166912262861584
4.28870692181194e-09,0.00447206446575631
1.53723754553042e-09,-0.0615682278283223
6.67058862125084e-10,-0.00405273474059456
2.73845997471798e-10,-0.0339775808292738
1.0927218624278e-10,0.00099467876907253
2.21358171739542e-10,0.0527978440904701
3.10855248061174e-08,0.498322922868795
4.08387847360461e-10,0.0697208229302792
8.70786482120061e-09,-0.0267509311571536
1.33236811162728e-10,0.0176258888155747
8.54365270237635e-09,0.011373749807815
4.38831054001198e-09,-0.0201113690636513
2.41679596754522e-10,-0.157077678672352
8.55177306315829e-09,0.107809778792609
1.16436543539488e-09,-0.0148475650408401
4.76328809139822e-10,-0.01274373492383
1.31728883105111e-10,-0.00297865179348037
1.05621141762708e-08,0.15317701329933
1.39090685139117e-10,-0.00986793806911158
9.0489728522107e-10,0.0182729610009763
8.46038133478252e-09,0.0153591248085152
6.50073279545101e-09,0.00698220491155508
1.18520762049463e-09,-0.0134377378505012
3.25653641171526e-10,-0.0106805884619252
8.70657147438857e-09,-0.0296204298713485
4.91839615884387e-09,0.112554818943809
8.27114999171923e-10,0.0013514900024828
1.38427419780941e-09,-0.011379513220834
5.88066810003615e-10,0.470863003804678
7.99285110603379e-09,-0.00249809511256412
1.22482024193026e-08,-0.0537554906130268
6.68262461813367e-10,0.0160434300425319
4.48075639954599e-10,-0.00350623955891077
6.53916428242679e-09,-0.0447455825819342
9.24129562820817e-09,0.0198406000016509
1.1413843433678e-09,0.0302024387189662
1.33176134267414e-09,0.212569152183661
1.38415736592626e-08,-0.0252061026758244
6.48631372863653e-10,0.0169996796124968
1.09073750132885e-08,-0.0137645451667924
1.14624243970681e-10,0.0309966752591964
1.73984861112235e-10,-0.0563638013469587
1.34731164672493e-08,-0.0363620604057206
7.90093165695647e-10,0.0143539065780767
2.67825521317762e-10,0.011351707551025
8.88156087151145e-09,-0.154832540751005
4.47472425145552e-09,-0.0178248096499757
2.22042568554434e-10,-0.00353242626134847
4.95065421497537e-09,-0.045243527953118
3.02689844787773e-09,0.0976307831282728
6.74278480001664e-10,-0.189307569675026
6.4767010597764e-10,0.0848534937384048
2.00275660708686e-10,-0.00275932446878324
6.93442354759805e-09,-0.0901900746158915
6.35688920683673e-09,-0.0150201635804313
1.05118426284027e-10,-0.0104454797736119
4.50156083135222e-10,-0.0154761733633556
1.40257251845627e-08,0.426113253120306
1.64288500116558e-08,-0.134660287264359
4.8448567727546e-09,0.017635765120819
1.05088759739596e-08,0.00107631378273573
1.06483320849337e-09,0.0525949864477799
1.70532420530917e-09,0.0093361683967796
2.19645701537164e-09,-0.0379995815000361
5.44125715073006e-09,0.0579363258288819
2.8904756180014e-09,0.00603097651452363
6.25609381429923e-09,-0.00940787397316698
1.27069802406641e-08,-0.0691541764562477
2.60380148118042e-10,-0.0034473510942371
5.46603279033415e-10,-0.0295738012672764
2.30912533001015e-09,-0.00557634140504565
9.83896371646765e-09,-0.00255046039493515
9.96166737633596e-09,-0.117211632583631
2.16338325635507e-10,-0.0238957088654442
2.90482533324358e-09,0.00558921170252161
7.32245908737563e-10,-0.00656942587907351
6.59819802174553e-10,0.0400666939223228
1.1670940188647e-09,-0.0184088708807986
1.64572929097901e-09,-0.0572271597193119
1.54531991882305e-10,-0.00690056450928748
2.80127756148935e-10,-0.0147610750244819
4.54896711322359e-10,-0.079909872017666
2.35541987943776e-10,-0.000606599618388601
2.15761736775184e-09,0.00398435160895128
8.77010563526744e-10,0.118474120435284
2.46972814654672e-09,-0.0089254084522892
1.3424356244653e-10,-0.0257798093038752
4.90868894114537e-09,-0.0582978444995798
7.24711377782067e-10,-0.0222420953143481
3.86281657322968e-10,-0.00621356158370647
3.79662008795796e-09,0.00298778862411537
1.35682312328778e-10,0.00331824481321224
2.33157396957454e-09,-0.00366221488417775
1.21563429423323e-10,-0.00154548688393832
1.1823915597349e-09,-0.000935593973407536
1.49006663414979e-09,-0.0321684775664731
1.09447550483608e-10,-0.1167252321083
1.52089588032322e-09,-0.00204441508833457
3.60136954186665e-10,-0.0221759751368125
2.31691365097366e-10,-0.00580297430832369
9.63949116549752e-09,0.0183600649454318
4.26043156657151e-09,0.102021020107036
1.66692460131724e-09,0.0266873504125998
3.99078333253581e-09,0.0172264363688783
1.30373560955801e-09,0.153858213389849
9.19067753664517e-09,-0.0633488719973262
1.9568888351459e-09,0.0194178509789593
8.2486026896404e-10,-0.00603946572459659
1.39204092226986e-09,-0.122276427951617
3.93904587413411e-09,-0.0109714724550984
1.04186568053903e-09,0.0342265648085005
7.22958334678146e-09,0.0188047858886144
1.56360135489425e-09,-0.220625279909539
2.74116826940015e-10,0.0074978571741579
1.25224269814324e-09,0.00691947078981119
3.42425708082447e-10,0.0271088550142504
2.60937063241654e-10,-0.00306040666762248
2.94678796780119e-09,-0.0105075392515577
1.36200562160116e-08,0.0353995792398237
2.2045072741131e-09,-0.00598068355759955
9.03248044409158e-09,-0.0307097530450863
4.94541687732656e-09,-0.0749707241041803
3.75316668493255e-10,-0.0385633888281364
3.46809626260909e-09,-0.00564368369137238
7.85602163026621e-09,-0.00755203432656674
9.31385083211861e-09,-0.0213789386307783
4.78155992390175e-10,-0.0011603118862131
6.53013246153063e-10,0.629707018998622
3.6018265125246e-09,-0.0262019963109922
7.34616348166018e-09,0.0731399061993104
9.14287639830681e-09,-0.0349742988972327
3.04741168476455e-10,0.00327509580729478
4.82454709926709e-09,-0.0513248144172207
1.07690151535059e-08,0.0165574588661462
1.87175770938258e-10,-0.00636370344740768
8.87323806629612e-09,-0.0151223573080723
5.37283059075195e-09,0.781271154169335
6.29726236111985e-09,0.00744201314746669
1.0253682173036e-10,0.00839982978755898
2.63577263688278e-09,0.0141114003680086
2.08858627947378e-10,0.00456353532391217
2.6561829338186e-09,0.0120269784374577
6.5537114034073e-09,0.0283446762896674
2.33202893360218e-10,0.00345242668033569
7.88193064848264e-09,0.457796401566131
1.0367885925301e-09,0.00908697844049884
4.36522238911205e-09,0.0210455834636775
2.14325268349004e-10,0.00836555453042882
1.26923807020853e-09,-0.0823219641109363
8.74684809305976e-09,-0.00166476667419751
4.45402948122898e-10,-0.0545410243572505
8.73380159345651e-10,-0.0941080299962414
2.72771924602437e-09,-0.0158555577799311
8.0714091122729e-10,-0.00924604357691269
2.94665278275038e-10,0.000507663165234867
1.32927141731992e-09,-0.0105278518251586
2.31681405991443e-09,-0.00291054924308908
1.22210824790354e-09,-0.14677500487312
1.08335764856382e-08,-0.0701401847207057
1.08862968924771e-10,0.00369443266769094
4.90387091906867e-10,-0.0513927752840619
3.92339718667361e-09,-0.0344511001947779
1.70782528401339e-10,-0.00181864221660674
3.19843235455156e-09,-0.0203243958745064
4.07601862171454e-09,-0.0358644978722031
6.84370671264106e-10,-0.00520066074299311
1.20344355535045e-09,0.671838938504086
2.04663358928707e-08,-0.0696623537332017
3.52803407543138e-09,0.0094680646843287
7.35788408229527e-10,-0.0614005621956063
7.0688764442072e-10,-0.301146821093736
8.08002380989949e-10,-0.0109834044157736
7.63977610670695e-09,0.139729357890623
8.96125160487289e-10,0.0135262156000536
1.14068348800803e-09,0.000523306629623493
3.09965909596258e-09,0.0122718973167786
1.02758604685734e-09,-0.00267750053412823
2.9918350389883e-10,0.00621834923177498
2.57386676670686e-09,-0.00586622118145759
3.2656880214557e-09,-0.00211161846142584
6.88417758981615e-09,-0.0110981346407721
2.76453831707169e-10,0.011593859647711
4.27832229602802e-09,0.0520289446861377
1.30973754378752e-10,-0.0028688406505221
2.50925400419556e-08,0.143577116850139
5.03495749312347e-10,-0.00260466686241126
5.9341469996963e-10,0.0117604898871222
6.91548135797265e-10,-0.00203503414304673
1.93036416646247e-10,-0.0191114765217552
2.08468972565195e-10,-0.0160467932589527
1.07807224870491e-10,-0.182019525639834
3.22331615567551e-09,0.0518679842384418
1.56053246064372e-09,0.02658672438152
5.5535883475218e-10,0.00838930383220884
1.04573184715937e-10,0.00381165485675457
1.42706639508922e-09,-0.00889709104204241
1.27251007240577e-10,0.00855635237155411
5.34612034608992e-10,-0.00188639738090431
4.16295016234038e-10,0.0692095240010038
2.5819533318562e-09,-0.0285202586457599
3.46879708335929e-09,-0.0404277445756288
8.824278345903e-09,0.0440665842790949
9.77858657389326e-09,-0.0153615627057363
2.3582421228284e-09,0.032059930050101
8.31125748547349e-09,0.10727919889133
4.87961318033338e-10,-0.101490121794012
4.32316073658107e-10,-0.900248942958373
4.3337533630505e-09,-0.0227135858210207
9.32948244333274e-10,-0.0378335169660476
2.23361704834276e-08,-0.00170248429257321
7.02700334868911e-09,-0.1348228064883
7.29325897089288e-10,-0.0287085066540827
1.53503156091967e-09,0.0338826304417183
6.74512410718781e-10,-0.108141285806674
5.57643967152997e-10,-0.000944611821589613
5.72583721091565e-09,0.0164512194580489
2.88239371717558e-09,0.0271544564450522
5.76830924789413e-10,-0.0868768949813178
3.3149458725664e-09,-0.0205892520349794
7.10489342944042e-10,0.0103937854535942
2.58444503840073e-08,0.140936042556017
1.53576964539878e-09,-0.0179088623955467
1.82910150565846e-08,-0.0231376363237101
1.10474923051517e-10,0.0120101178454457
2.52405211498783e-10,-0.0067916103685879
5.85154790983543e-10,-0.00124676436212199
7.02700944708733e-09,0.00379947774399099
1.2622324793583e-09,0.0275100799147988
3.34435170103049e-10,-0.0272612626280933
1.08865307988713e-10,0.0256971803355067
1.55274104594676e-09,0.0277372747929076
3.17334004541414e-10,0.0295711413170787
3.48026732950772e-09,-0.00459726623293977
5.61976873234651e-09,-0.0117985158176525
2.92852363168005e-10,-0.00603091218791535
9.72557633025986e-09,0.041639213285823


==> plots/fz_PDF_1e-3.csv <==
-1.67,0.0140114894213255,0.00275
-1.41,0.0525430853299706,0.00275
-1.15,0.108589043015273,0.00275
-0.89,0.25570968193919,0.00275
-0.63,0.416841810284433,0.00275
-0.37,0.532436598010368,0.00275
-0.11,0.581476810985008,0.00275
0.15,0.567465321563682,0.00275
0.41,0.528933725655038,0.00275
0.67,0.350287235533137,0.00275
0.93,0.245201064873196,0.00275
1.19,0.129606277147261,0.00275
1.45,0.0350287235533137,0.00275
1.71,0.0245201064873196,0.00275
1.97,0.00350287235533137,0.00275


==> plots/fz_PDF_1e-4.csv <==
-1.8105,0.0054423693899376,0.000275
-1.6315,0.0027211846949688,0.000275
-1.4525,0.013605923474844,0.000275
-1.2735,0.0462601398144696,0.000275
-1.0945,0.0734719867641576,0.000275
-0.9155,0.18231937456291,0.000275
-0.7365,0.321099794006318,0.000275
-0.5575,0.484370875704447,0.000275
-0.3785,0.614987741062949,0.000275
-0.1995,0.702065651301951,0.000275
-0.0205000000000002,0.718392759471764,0.000275
0.1585,0.677574989047232,0.000275
0.3375,0.544236938993759,0.000275
0.5165,0.47892850631451,0.000275
0.6955,0.307493870531474,0.000275
0.8745,0.217694775597504,0.000275
1.0535,0.103405018408815,0.000275
1.2325,0.0598660632893135,0.000275


==> plots/fz_PDF_1e-5.csv <==
-1.4385,0.00818739305217826,2.75e-05
-1.3155,0.0245621791565348,2.75e-05
-1.1925,0.0532180548391587,2.75e-05
-1.0695,0.0573117513652478,2.75e-05
-0.9465,0.0941550201000499,2.75e-05
-0.8235,0.0859676270478717,2.75e-05
-0.7005,0.229247005460991,2.75e-05
-0.5775,0.319308329034952,2.75e-05
-0.4545,0.487149886604606,2.75e-05
-0.3315,0.589492299756834,2.75e-05
-0.2085,0.884238449635252,2.75e-05
-0.0855,1.04798631067882,2.75e-05
0.0375,1.16260981340931,2.75e-05
0.1605,0.89242584268743,2.75e-05
0.2835,0.712303195539508,2.75e-05
0.4065,0.540367941443765,2.75e-05
0.5295,0.384807473452377,2.75e-05
0.6525,0.241528095039259,2.75e-05
0.7755,0.139185681887031,2.75e-05
0.8985,0.102342413152228,2.75e-05
1.0215,0.032749572208713,2.75e-05
1.1445,0.0204684826304457,2.75e-05


==> plots/fz_PDF_1e-6.csv <==
-1.394,0.00528161575189081,2.75e-06
-1.302,0.00528161575189083,2.75e-06
-1.21,0.0316896945113449,2.75e-06
-1.118,0,2.75e-06
-1.026,0.0422529260151265,2.75e-06
-0.934,0.0475345417670173,2.75e-06
-0.842,0.0528161575189082,2.75e-06
-0.75,0.0475345417670174,2.75e-06
-0.658,0.0897874677821439,2.75e-06
-0.566,0.12675877804538,2.75e-06
-0.474,0.248235940338868,2.75e-06
-0.382,0.301052097857776,2.75e-06
-0.29,0.570414501204209,2.75e-06
-0.198,0.9770989140998,2.75e-06
-0.106,1.62673765158237,2.75e-06
-0.014,1.90138167068069,2.75e-06
0.0780000000000001,1.69539865635695,2.75e-06
0.17,1.15667384966409,2.75e-06
0.262,0.744707821016605,2.75e-06
0.354,0.422529260151266,2.75e-06
0.446,0.264080787594541,2.75e-06
0.538,0.13204039379727,2.75e-06
0.63,0.105632315037816,2.75e-06
0.722,0.0897874677821438,2.75e-06
0.814,0.0475345417670176,2.75e-06
0.906,0.0633793890226898,2.75e-06
0.998,0.0316896945113449,2.75e-06
1.09,0.0211264630075633,2.75e-06
1.182,0.0105632315037816,2.75e-06
1.274,0.0105632315037817,2.75e-06


==> plots/fz_PDF_1e-7.csv <==
-1.2935,0.00695715090756034,2.75e-07
-1.2205,0,2.75e-07
-1.1475,0.020871452722681,2.75e-07
-1.0745,0,2.75e-07
-1.0015,0.020871452722681,2.75e-07
-0.9285,0.0139143018151207,2.75e-07
-0.8555,0.041742905445362,2.75e-07
-0.7825,0.020871452722681,2.75e-07
-0.7095,0.041742905445362,2.75e-07
-0.6365,0.0765286599831636,2.75e-07
-0.5635,0.0834858108907241,2.75e-07
-0.4905,0.111314414520965,2.75e-07
-0.4175,0.173928772689008,2.75e-07
-0.3445,0.20175737631925,2.75e-07
-0.2715,0.340900394470457,2.75e-07
-0.1985,0.556572072604827,2.75e-07
-0.1255,1.2801157669911,2.75e-07
-0.0525000000000002,3.15158936112483,2.75e-07
0.0204999999999999,3.70120428282209,2.75e-07
0.0934999999999999,1.71145912325984,2.75e-07
0.1665,0.862686712537482,2.75e-07
0.2395,0.438300507176301,2.75e-07
0.3125,0.278286036302414,2.75e-07
0.3855,0.173928772689008,2.75e-07
0.4585,0.0765286599831635,2.75e-07
0.5315,0.0556572072604827,2.75e-07
0.6045,0.0626143581680431,2.75e-07
0.6775,0.0487000563529222,2.75e-07
0.7505,0.0487000563529224,2.75e-07
0.8235,0.041742905445362,2.75e-07
0.8965,0.0139143018151207,2.75e-07
0.9695,0,2.75e-07
1.0425,0.020871452722681,2.75e-07
1.1155,0.00695715090756034,2.75e-07
1.1885,0.00695715090756034,2.75e-07
1.2615,0,2.75e-07


==> plots/fz_PDF_1e-8.csv <==
-0.97925,0.0118642961802899,2.75e-08
-0.93775,0.0237285923605797,2.75e-08
-0.89625,0,2.75e-08
-0.85475,0.0355928885408696,2.75e-08
-0.81325,0.0474571847211594,2.75e-08
-0.77175,0,2.75e-08
-0.73025,0.0237285923605797,2.75e-08
-0.68875,0,2.75e-08
-0.64725,0.0118642961802899,2.75e-08
-0.60575,0.0593214809014491,2.75e-08
-0.56425,0.0830500732620289,2.75e-08
-0.52275,0.0711857770817391,2.75e-08
-0.48125,0.0474571847211594,2.75e-08
-0.43975,0.106778665622608,2.75e-08
-0.39825,0.0711857770817391,2.75e-08
-0.35675,0.154235850343768,2.75e-08
-0.31525,0.130507257983188,2.75e-08
-0.27375,0.142371554163478,2.75e-08
-0.23225,0.225421627425507,2.75e-08
-0.19075,0.237285923605797,2.75e-08
-0.14925,0.522029031932753,2.75e-08
-0.10775,0.877957917341449,2.75e-08
-0.06625,2.17116620099304,2.75e-08
-0.02475,6.24061979083246,2.75e-08
0.01675,6.99993474637099,2.75e-08
0.05825,2.88302397181044,2.75e-08
0.09975,1.29320828365159,2.75e-08
0.14125,0.438978958670723,2.75e-08
0.18275,0.201693035064928,2.75e-08
0.22425,0.213557331245217,2.75e-08
0.26575,0.130507257983189,2.75e-08
0.30725,0.118642961802898,2.75e-08
0.34875,0.0830500732620287,2.75e-08
0.39025,0.0711857770817393,2.75e-08
0.43175,0.0474571847211593,2.75e-08
0.47325,0.0593214809014494,2.75e-08
0.51475,0.0355928885408695,2.75e-08
0.55625,0.0118642961802898,2.75e-08
0.59775,0.0711857770817393,2.75e-08
0.63925,0.0355928885408695,2.75e-08
0.68075,0,2.75e-08
0.72225,0.0237285923605796,2.75e-08
0.76375,0.0237285923605796,2.75e-08
0.80525,0.0118642961802899,2.75e-08
0.84675,0.0118642961802898,2.75e-08
0.88825,0.0237285923605798,2.75e-08
0.92975,0,2.75e-08
0.97125,0,2.75e-08
1.01275,0,2.75e-08
1.05425,0.0118642961802898,2.75e-08


==> plots/fz_PDF_1e-9.csv <==
-0.92625,0.0188315051080458,2.75e-09
-0.89875,0.0188315051080457,2.75e-09
-0.87125,0,2.75e-09
-0.84375,0,2.75e-09
-0.81625,0,2.75e-09
-0.78875,0,2.75e-09
-0.76125,0,2.75e-09
-0.73375,0.0376630102160916,2.75e-09
-0.70625,0.0188315051080458,2.75e-09
-0.67875,0.0188315051080457,2.75e-09
-0.65125,0.0188315051080458,2.75e-09
-0.62375,0,2.75e-09
-0.59625,0.0188315051080457,2.75e-09
-0.56875,0,2.75e-09
-0.54125,0,2.75e-09
-0.51375,0.0564945153241371,2.75e-09
-0.48625,0.0188315051080458,2.75e-09
-0.45875,0.0188315051080458,2.75e-09
-0.43125,0.0188315051080458,2.75e-09
-0.40375,0.0376630102160914,2.75e-09
-0.37625,0.0376630102160916,2.75e-09
-0.34875,0.0753260204321831,2.75e-09
-0.32125,0,2.75e-09
-0.29375,0.0753260204321828,2.75e-09
-0.26625,0.0941575255402289,2.75e-09
-0.23875,0.0753260204321831,2.75e-09
-0.21125,0.112989030648274,2.75e-09
-0.18375,0.150652040864366,2.75e-09
-0.15625,0.320135586836778,2.75e-09
-0.12875,0.527282143025282,2.75e-09
-0.10125,0.508450637917234,2.75e-09
-0.07375,1.01690127583447,2.75e-09
-0.0462500000000001,2.48575867426204,2.75e-09
-0.01875,9.50991007956308,2.75e-09
0.00874999999999998,12.8430864836872,2.75e-09
0.0362499999999999,4.33124617485053,2.75e-09
0.06375,1.3182053575632,2.75e-09
0.0912499999999999,0.621439668565513,2.75e-09
0.11875,0.39546160726896,2.75e-09
0.14625,0.39546160726896,2.75e-09
0.17375,0.207146556188504,2.75e-09
0.20125,0.13182053575632,2.75e-09
0.22875,0.0941575255402285,2.75e-09
0.25625,0.0753260204321834,2.75e-09
0.28375,0.0753260204321828,2.75e-09
0.31125,0.0753260204321834,2.75e-09
0.33875,0.0188315051080457,2.75e-09
0.36625,0.0941575255402285,2.75e-09
0.39375,0,2.75e-09
0.42125,0.0564945153241371,2.75e-09
0.44875,0.0376630102160914,2.75e-09
0.47625,0.0376630102160917,2.75e-09
0.50375,0.0188315051080457,2.75e-09
0.53125,0,2.75e-09
0.55875,0.0188315051080459,2.75e-09
0.58625,0.0376630102160914,2.75e-09
0.61375,0.0188315051080457,2.75e-09
0.64125,0.0188315051080459,2.75e-09
0.66875,0.0376630102160914,2.75e-09
0.69625,0.0376630102160917,2.75e-09
0.72375,0,2.75e-09
0.75125,0.0188315051080457,2.75e-09
0.77875,0,2.75e-09
0.80625,0.0188315051080457,2.75e-09
0.83375,0,2.75e-09
0.86125,0,2.75e-09
0.88875,0,2.75e-09
0.91625,0.0188315051080457,2.75e-09
0.94375,0,2.75e-09
0.97125,0.0188315051080457,2.75e-09


==> plots/kde_data_2Ga.csv <==
x,kde
0.0,0.0029057782906438626
0.003003003003003003,0.003249065487686432
0.006006006006006006,0.0036246718890586335
0.009009009009009009,0.004034692276463804
0.012012012012012012,0.004481267452763678
0.015015015015015015,0.0049665783508227495
0.018018018018018018,0.005492839878393418
0.02102102102102102,0.006062294561133834
0.024024024024024024,0.006677206046575385
0.02702702702702703,0.007339852530838221
0.03003003003003003,0.008052520167083849
0.03303303303303303,0.008817496510133579
0.036036036036036036,0.00963706404545573
0.03903903903903904,0.010513493843010419
0.04204204204204204,0.011449039367485408
0.04504504504504504,0.012445930466562984
0.04804804804804805,0.013506367548422658
0.05105105105105105,0.014632515949109973
0.05405405405405406,0.015826500480184087
0.057057057057057055,0.01709040013764895
0.06006006006006006,0.018426242945083028
0.06306306306306306,0.01983600089754922
0.06606606606606606,0.021321584968700576
0.06906906906906907,0.022884840141855226
0.07207207207207207,0.024527540426907964
0.07507507507507508,0.026251383828943455
0.07807807807807808,0.028057987241314874
0.08108108108108109,0.029948881245631175
0.08408408408408408,0.03192550481330658
0.08708708708708708,0.033989199917681345
0.09009009009009009,0.03614120608171956
0.09309309309309309,0.03838265490329721
0.0960960960960961,0.040714564617466066
0.0990990990990991,0.0431378347720073
0.1021021021021021,0.045653241108373425
0.10510510510510511,0.04826143075392792
0.10810810810810811,0.05096291784259639
0.1111111111111111,0.05375807968892348
0.11411411411411411,0.05664715364461322
0.11711711711711711,0.059630234766527325
0.12012012012012012,0.06270727442052562
0.12312312312312312,0.06587807993646233
0.12612612612612611,0.0691423154161755
0.12912912912912913,0.07249950377862677
0.13213213213213212,0.07594903010510654
0.13513513513513514,0.07949014632288696
0.13813813813813813,0.08312197723893698
0.14114114114114115,0.08684352790679216
0.14414414414414414,0.0906536922804398
0.14714714714714713,0.09455126307992462
0.15015015015015015,0.09853494276511102
0.15315315315315314,0.10260335548750323
0.15615615615615616,0.10675505986587104
0.15915915915915915,0.11098856241015535
0.16216216216216217,0.1153023314003299
0.16516516516516516,0.11969481101268754
0.16816816816816815,0.12416443547556634
0.17117117117117117,0.12870964302994597
0.17417417417417416,0.1333288894672815
0.17717717717717718,0.13802066101746166
0.18018018018018017,0.142783486363267
0.1831831831831832,0.14761594756430554
0.18618618618618618,0.1525166896824309
0.1891891891891892,0.15748442891227601
0.1921921921921922,0.16251795903444374
0.19519519519519518,0.1676161560252858
0.1981981981981982,0.17277798067603323
0.2012012012012012,0.17800247909592906
0.2042042042042042,0.18328878099889118
0.2072072072072072,0.18863609570206563
0.21021021021021022,0.19404370579723096
0.2132132132132132,0.19951095849345205
0.21621621621621623,0.20503725467113004
0.21921921921921922,0.21062203573426466
0.2222222222222222,0.21626476839860984
0.22522522522522523,0.2219649276078459
0.22822822822822822,0.22772197782702638
0.23123123123123124,0.23353535302062245
0.23423423423423423,0.23940443567947367
0.23723723723723725,0.24532853531511728
0.24024024024024024,0.25130686688786913
0.24324324324324323,0.25733852967479387
0.24624624624624625,0.26342248711197536
0.24924924924924924,0.26955754815988414
0.25225225225225223,0.2757423507389734
0.2552552552552553,0.28197534776281297
0.25825825825825827,0.28825479625713973
0.26126126126126126,0.294578749994862
0.26426426426426425,0.3009450559997612
0.26726726726726724,0.3073513551766375
0.2702702702702703,0.31379508721617466
0.2732732732732733,0.32027349980111
0.27627627627627627,0.32678366201168735
0.27927927927927926,0.3333224816966894
0.2822822822822823,0.33988672644745666
0.2852852852852853,0.3464730476912975
0.2882882882882883,0.35307800731290073
0.2912912912912913,0.35969810612272546
0.29429429429429427,0.36632981342451293
0.2972972972972973,0.37296959689245585
0.3003003003003003,0.3796139519563033
0.3033033033033033,0.3862594299088514
0.3063063063063063,0.3929026639965283
0.30930930930930933,0.3995403928273944
0.3123123123123123,0.406169480530257
0.3153153153153153,0.41278693321823234
0.3183183183183183,0.4193899114475369
0.3213213213213213,0.425975738508968
0.32432432432432434,0.4325419045424316
0.32732732732732733,0.4390860666149602
0.3303303303303303,0.4456060450457341
0.3333333333333333,0.45209981639079844
0.3363363363363363,0.45856550361041204
0.33933933933933935,0.465001364029195
0.34234234234234234,0.4714057757600699
0.34534534534534533,0.47777722329500044
0.3483483483483483,0.4841142829684621
0.35135135135135137,0.4904156089731635
0.35435435435435436,0.49667992055418403
0.35735735735735735,0.5029059909292578
0.36036036036036034,0.5090926383842346
0.36336336336336333,0.5152387198773296
0.3663663663663664,0.521343127359688
0.36936936936936937,0.5274047868878996
0.37237237237237236,0.5334226604724583
0.37537537537537535,0.5393957504802644
0.3783783783783784,0.5453231062938285
0.3813813813813814,0.5512038328303157
0.3843843843843844,0.5570371004426269
0.38738738738738737,0.5628221556666366
0.39039039039039036,0.5685583322440104
0.3933933933933934,0.5742450618404157
0.3963963963963964,0.5798818838942986
0.3993993993993994,0.5854684540689915
0.4024024024024024,0.5910045508405751
0.40540540540540543,0.5964900798301009
0.4084084084084084,0.6019250755797302
0.4114114114114114,0.6073097005719218
0.4144144144144144,0.6126442413953151
0.4174174174174174,0.617929102065698
0.42042042042042044,0.6231647946103358
0.42342342342342343,0.6283519271143414
0.4264264264264264,0.6334911895076237
0.4294294294294294,0.638583337433335
0.43243243243243246,0.643629174585847
0.43543543543543545,0.6486295339342468
0.43843843843843844,0.6535852582577855
0.44144144144144143,0.6584971804125493
0.4444444444444444,0.6633661037268798
0.44744744744744747,0.6681927828880605
0.45045045045045046,0.6729779056389236
0.45345345345345345,0.6777220755521997
0.45645645645645644,0.6824257960989344
0.45945945945945943,0.6870894561753039
0.4624624624624625,0.6917133172059321
0.46546546546546547,0.6962975019023516
0.46846846846846846,0.700841984725302
0.47147147147147145,0.7053465840796878
0.4744744744744745,0.7098109562630623
0.4774774774774775,0.7142345911894753
0.4804804804804805,0.7186168099219781
0.48348348348348347,0.7229567640638359
0.48648648648648646,0.7272534370809514
0.4894894894894895,0.7315056476490265
0.4924924924924925,0.7357120551401123
0.4954954954954955,0.7398711673753879
0.4984984984984985,0.7439813507767199
0.5015015015015015,0.7480408430407572
0.5045045045045045,0.7520477684387786
0.5075075075075075,0.756000155807983
0.5105105105105106,0.759895959248158
0.5135135135135135,0.7637330814698944
0.5165165165165165,0.7675093996606107
0.5195195195195195,0.7712227936434157
0.5225225225225225,0.7748711760058609
0.5255255255255256,0.7784525237744876
0.5285285285285285,0.7819649111122767
0.5315315315315315,0.7854065424225235
0.5345345345345345,0.7887757851627236
0.5375375375375375,0.7920712016066722
0.5405405405405406,0.7952915787497191
0.5435435435435435,0.7984359555323228
0.5465465465465466,0.8015036465659137
0.5495495495495496,0.8044942615810949
0.5525525525525525,0.8074077198860479
0.5555555555555556,0.810244259219163
0.5585585585585585,0.8130044385028024
0.5615615615615616,0.8156891341540718
0.5645645645645646,0.8182995297764908
0.5675675675675675,0.8208370992399259
0.5705705705705706,0.8233035833487863
0.5735735735735735,0.8257009604942168
0.5765765765765766,0.8280314118761479
0.5795795795795796,0.8302972820607423
0.5825825825825826,0.8325010357995944
0.5855855855855856,0.8346452121720076
0.5885885885885885,0.8367323772178149
0.5915915915915916,0.8387650762960981
0.5945945945945946,0.8407457874361045
0.5975975975975976,0.842676876934789
0.6006006006006006,0.8445605584007485
0.6036036036036035,0.8463988563506221
0.6066066066066066,0.8481935753276549
0.6096096096096096,0.8499462753442035
0.6126126126126126,0.851658254250472
0.6156156156156156,0.8533305374097284
0.6186186186186187,0.8549638748244197
0.6216216216216216,0.8565587456129006
0.6246246246246246,0.8581153694977075
0.6276276276276276,0.859633724735148
0.6306306306306306,0.8611135717088664
0.6336336336336337,0.8625544812289281
0.6366366366366366,0.8639558664335907
0.6396396396396397,0.8653170170883893
0.6426426426426426,0.8666371350194674
0.6456456456456456,0.8679153694095967
0.6486486486486487,0.8691508507257576
0.6516516516516516,0.8703427221345457
0.6546546546546547,0.8714901673931521
0.6576576576576576,0.8725924343752357
0.6606606606606606,0.8736488535927835
0.6636636636636637,0.8746588513016322
0.6666666666666666,0.8756219570182695
0.6696696696696697,0.87653780551985
0.6726726726726726,0.8774061336366569
0.6756756756756757,0.8782267723665274
0.6786786786786787,0.8789996350351694
0.6816816816816816,0.879724702383935
0.6846846846846847,0.8804020055834183
0.6876876876876877,0.88103160823874
0.6906906906906907,0.8816135884698445
0.6936936936936937,0.8821480221142206
0.6966966966966966,0.8826349680152392
0.6996996996996997,0.8830744562247522
0.7027027027027027,0.8834664797773165
0.7057057057057057,0.8838109904864807
0.7087087087087087,0.8841078989855998
0.7117117117117117,0.8843570789952797
0.7147147147147147,0.8845583755596417
0.7177177177177178,0.8847116167662777
0.7207207207207207,0.8848166282593177
0.7237237237237237,0.8848732496869821
0.7267267267267267,0.8848813520973131
0.7297297297297297,0.8848408552208796
0.7327327327327328,0.884751743558384
0.7357357357357357,0.8846140802276183
0.7387387387387387,0.8844280176180103
0.7417417417417418,0.8841938040458148
0.7447447447447447,0.8839117857961407
0.7477477477477478,0.8835824041671443
0.7507507507507507,0.8832061873882899
0.7537537537537538,0.882783737555489
0.7567567567567568,0.8823157129981816
0.7597597597597597,0.8818028067523168
0.7627627627627628,0.8812457220486936
0.7657657657657657,0.8806451459218648
0.7687687687687688,0.8800017221947529
0.7717717717717718,0.8793160251869768
0.7747747747747747,0.8785885355271625
0.7777777777777778,0.8778196194163828
0.7807807807807807,0.8770095125951558
0.7837837837837838,0.8761583101087956
0.7867867867867868,0.8752659627560968
0.7897897897897898,0.8743322808499621
0.7927927927927928,0.8733569456278361
0.7957957957957957,0.8723395283369787
0.7987987987987988,0.8712795166980677
0.8018018018018018,0.8701763481337332
0.8048048048048048,0.8690294488508286
0.8078078078078078,0.8678382775984866
0.8108108108108109,0.8666023726995872
0.8138138138138138,0.8653214007808784
0.8168168168168168,0.8639952055133994
0.8198198198198198,0.8626238546240995
0.8228228228228228,0.8612076834543845
0.8258258258258259,0.859747333419529
0.8288288288288288,0.8582437838618563
0.8318318318318318,0.856698375984496
0.8348348348348348,0.8551128277914105
0.8378378378378378,0.8534892392379109
0.8408408408408409,0.8518300870974472
0.8438438438438438,0.8501382093691771
0.8468468468468469,0.8484167793717758
0.8498498498498498,0.8466692699812799
0.8528528528528528,0.8448994087651434
0.8558558558558559,0.8431111250306534
0.8588588588588588,0.841308490034899
0.8618618618618619,0.8394956517919734
0.8648648648648649,0.8376767660524836
0.8678678678678678,0.8358559251222323
0.8708708708708709,0.8340370862276913
0.8738738738738738,0.8322240011277037
0.8768768768768769,0.830420148616365
0.8798798798798799,0.8286286714642923
0.8828828828828829,0.8268523192113445
0.8858858858858859,0.8250933980560324
0.8888888888888888,0.8233537288954667
0.8918918918918919,0.8216346143576717
0.8948948948948949,0.8199368154443124
0.8978978978978979,0.8182605381719966
0.9009009009009009,0.8166054303697082
0.9039039039039038,0.814970588564551
0.9069069069069069,0.81335457467319
0.9099099099099099,0.8117554420150851
0.9129129129129129,0.8101707699799064
0.9159159159159159,0.8085977065193976
0.9189189189189189,0.8070330174939456
0.9219219219219219,0.8054731417890956
0.924924924924925,0.8039142510286795
0.9279279279279279,0.802352312648966
0.9309309309309309,0.8007831550638812
0.933933933933934,0.7992025336440952
0.9369369369369369,0.797606196251849
0.93993993993994,0.7959899471195864
0.9429429429429429,0.7943497079305459
0.9459459459459459,0.7926815750519914
0.948948948948949,0.7909818719865939
0.9519519519519519,0.7892471962382661
0.954954954954955,0.7874744599352086
0.9579579579579579,0.7856609237100456
0.960960960960961,0.7838042235009296
0.963963963963964,0.7819023901038477
0.9669669669669669,0.7799538614713314
0.96996996996997,0.7779574879104914
0.9729729729729729,0.7759125304814946
0.975975975975976,0.7738186530303524
0.978978978978979,0.7716759084047572
0.9819819819819819,0.7694847194963573
0.984984984984985,0.7672458558234634
0.9879879879879879,0.7649604064160511
0.990990990990991,0.7626297497875096
0.993993993993994,0.7602555217767305
0.996996996996997,0.7578395820218096
1.0,0.7553839797833314
1.003003003003003,0.7528909197759063
1.006006006006006,0.7503627285941701
1.009009009009009,0.7478018222362537
1.012012012012012,0.7452106751404619
1.015015015015015,0.7425917910605632
1.018018018018018,0.7399476760180708
1.021021021021021,0.737280813486325
1.024024024024024,0.7345936418880235
1.027027027027027,0.7318885344222829
1.03003003003003,0.7291677811853522
1.033033033033033,0.7264335735085669
1.0360360360360361,0.7236879904092551
1.039039039039039,0.7209329870348105
1.042042042042042,0.718170384974974
1.045045045045045,0.7154018643218975
1.048048048048048,0.712628957369926
1.0510510510510511,0.7098530438635029
1.054054054054054,0.7070753477230801
1.057057057057057,0.70429693519909
1.06006006006006,0.701518714425042
1.063063063063063,0.6987414363565911
1.0660660660660661,0.6959656970968724
1.069069069069069,0.6931919416133886
1.072072072072072,0.6904204688518045
1.075075075075075,0.6876514382448278
1.078078078078078,0.6848848775992005
1.0810810810810811,0.6821206923242934
1.084084084084084,0.6793586759395543
1.087087087087087,0.6765985217695473
1.09009009009009,0.6738398357044036
1.093093093093093,0.6710821498728219
1.0960960960960962,0.6683249370467528
1.0990990990990992,0.6655676255732587
1.102102102102102,0.6628096146114838
1.105105105105105,0.6600502894426991
1.1081081081081081,0.6572890366213565
1.1111111111111112,0.6545252587429647
1.1141141141141142,0.6517583886232388
1.117117117117117,0.648987902709358
1.12012012012012,0.6462133335778593
1.1231231231231231,0.6434342814128322
1.1261261261261262,0.6406504243995693
1.1291291291291292,0.6378615280099502
1.132132132132132,0.6350674531939645
1.135135135135135,0.6322681635232809
1.1381381381381381,0.6294637313556344
1.1411411411411412,0.6266543430998748
1.1441441441441442,0.6238403036606395
1.147147147147147,0.6210220401264047
1.15015015015015,0.6182001047375757
1.1531531531531531,0.6153751771313444
1.1561561561561562,0.6125480658120037
1.1591591591591592,0.6097197087407455
1.162162162162162,0.6068911728824496
1.165165165165165,0.6040636524939644
1.1681681681681682,0.6012384658918214
1.1711711711711712,0.5984170504039826
1.1741741741741742,0.5956009551930875
1.177177177177177,0.5927918316421372
1.1801801801801801,0.5899914210192662
1.1831831831831832,0.5872015391894356
1.1861861861861862,0.5844240582152107
1.1891891891891893,0.5816608847869276
1.192192192192192,0.5789139355396941
1.1951951951951951,0.5761851094486333
1.1981981981981982,0.5734762576363952
1.2012012012012012,0.5707891510744432
1.2042042042042043,0.568125446802894
1.207207207207207,0.5654866534264935
1.2102102102102101,0.5628740967587902
1.2132132132132132,0.5602888865764563
1.2162162162162162,0.5577318855045563
1.2192192192192193,0.5552036810771652
1.2222222222222223,0.5527045620019675
1.2252252252252251,0.5502344996016735
1.2282282282282282,0.5477931353081198
1.2312312312312312,0.5453797749493768
1.2342342342342343,0.5429933903992412
1.2372372372372373,0.5406326289573314
1.2402402402402402,0.538295830602581
1.2432432432432432,0.5359810530224013
1.2462462462462462,0.5336861040704319
1.2492492492492493,0.531408581058606
1.2522522522522523,0.529145916052669
1.2552552552552552,0.5268954261224468
1.2582582582582582,0.5246543673092879
1.2612612612612613,0.522419990919097
1.2642642642642643,0.5201896006373398
1.2672672672672673,0.5179606088971993
1.2702702702702702,0.515730590917069
1.2732732732732732,0.5134973348599847
1.2762762762762763,0.5112588866554559
1.2792792792792793,0.5090135881613371
1.2822822822822824,0.5067601075254042
1.2852852852852852,0.5044974608286775
1.2882882882882882,0.5022250243467716
1.2912912912912913,0.49994253704490754
1.2942942942942943,0.49765009321633885
1.2972972972972974,0.49534812547368234
1.3003003003003002,0.4930373785976547
1.3033033033033032,0.4907188750287658
1.3063063063063063,0.4883938730436747
1.3093093093093093,0.4860638188825708
1.3123123123123124,0.48373029427771164
1.3153153153153152,0.48139496097138146
1.3183183183183182,0.47905950389824087
1.3213213213213213,0.47672557474102134
1.3243243243243243,0.4743947375470907
1.3273273273273274,0.47206841801909066
1.3303303303303302,0.4697478579672153
1.3333333333333333,0.4674340762386477
1.3363363363363363,0.4651278372275203
1.3393393393393394,0.46282962782286113
1.3423423423423424,0.46053964338191455
1.3453453453453452,0.45825778302990483
1.3483483483483483,0.4559836542956865
1.3513513513513513,0.4537165868035801
1.3543543543543544,0.4514556544671035
1.3573573573573574,0.44919970537614556
1.3603603603603605,0.446947398346432
1.3633633633633633,0.44469724491317725
1.3663663663663663,0.44244765540749
1.3693693693693694,0.4401969876565268
1.3723723723723724,0.43794359680034073
1.3753753753753755,0.43568588471928416
1.3783783783783783,0.4334223476160003
1.3813813813813813,0.4311516203906925
1.3843843843843844,0.42887251658529696
1.3873873873873874,0.42658406284359424
1.3903903903903905,0.424285527034895
1.3933933933933933,0.42197643940963825
1.3963963963963963,0.41965660638873736
1.3993993993993994,0.41732611682537146
1.4024024024024024,0.4149853408106768
1.4054054054054055,0.41263492131453855
1.4084084084084083,0.4102757591531686
1.4114114114114114,0.40790899194990926
1.4144144144144144,0.4055359678998661
1.4174174174174174,0.4031582152596713
1.4204204204204205,0.4007774085586659
1.4234234234234233,0.39839533256724624
1.4264264264264264,0.396013845062657
1.4294294294294294,0.39363483940551025
1.4324324324324325,0.3912602078844119
1.4354354354354355,0.38889180670668216
1.4384384384384383,0.3865314234142776
1.4414414414414414,0.3841807473925135
1.4444444444444444,0.381841344017985
1.4474474474474475,0.3795146328689409
1.4504504504504505,0.37720187029784397
1.4534534534534533,0.3749041365481639
1.4564564564564564,0.37262232748609647
1.4594594594594594,0.37035715091664384
1.4624624624624625,0.3681091273619643
1.4654654654654655,0.3658785950992521
1.4684684684684683,0.36366571918431506
1.4714714714714714,0.3614705041252856
1.4744744744744744,0.35929280981686895
1.4774774774774775,0.3571323702981955
1.4804804804804805,0.35498881485517997
1.4834834834834836,0.3528616909514239
1.4864864864864864,0.35075048843897594
1.4894894894894894,0.3486546644724855
1.4924924924924925,0.3465736685286592
1.4954954954954955,0.3445069669178236
1.4984984984984986,0.3424540661694387
1.5015015015015014,0.34041453467880467
1.5045045045045045,0.3383880220216743
1.5075075075075075,0.33637427537839704
1.5105105105105106,0.33437315256093547
1.5135135135135136,0.33238463120628386
1.5165165165165164,0.3304088137877736
1.5195195195195195,0.32844592820111684
1.5225225225225225,0.32649632380259247
1.5255255255255256,0.32456046290932317
1.5285285285285286,0.3226389079124555
1.5315315315315314,0.3207323042977243
1.5345345345345345,0.3188413600090801
1.5375375375375375,0.31696682172395246
1.5405405405405406,0.31510944872672797
1.5435435435435436,0.3132699851650882
1.5465465465465464,0.3114491315463691
1.5495495495495495,0.3096475163742159
1.5525525525525525,0.30786566883646804
1.5555555555555556,0.3061039934323336
1.5585585585585586,0.3043627473696722
1.5615615615615615,0.3026420214748206
1.5645645645645645,0.300941725239609
1.5675675675675675,0.2992615764888215
1.5705705705705706,0.29760109599180545
1.5735735735735736,0.295959607171187
1.5765765765765765,0.2943362408867676
1.5795795795795795,0.29272994510164757
1.5825825825825826,0.29113949907728864
1.5855855855855856,0.28956353160141113
1.5885885885885886,0.28800054263330643
1.5915915915915915,0.28644892765904195
1.5945945945945945,0.284907003988572
1.5975975975975976,0.2833730381978713
1.6006006006006006,0.2818452739230774
1.6036036036036037,0.2803219592480624
1.6066066066066067,0.2788013729888448
1.6096096096096095,0.27728184926390503
1.6126126126126126,0.2757617998432644
1.6156156156156156,0.2742397338857684
1.6186186186186187,0.27271427479722904
1.6216216216216217,0.27118417406546313
1.6246246246246245,0.26964832204731237
1.6276276276276276,0.2681057557906837
1.6306306306306306,0.26655566406914966
1.6336336336336337,0.2649973898827677
1.6366366366366367,0.2634304307354997
1.6396396396396395,0.2618544370354184
1.6426426426426426,0.2602692089787416
1.6456456456456456,0.2586746922741417
1.6486486486486487,0.2570709730410627
1.6516516516516517,0.255458272178357
1.6546546546546546,0.2538369394497983
1.6576576576576576,0.25220744747531165
1.6606606606606606,0.2505703857541473
1.6636636636636637,0.24892645478264538
1.6666666666666667,0.24727646026814407
1.6696696696696696,0.24562130738496255
1.6726726726726726,0.2439619949708875
1.6756756756756757,0.2422996095254882
1.6786786786786787,0.24063531884596592
1.6816816816816818,0.23897036512362865
1.6846846846846846,0.23730605732403612
1.6876876876876876,0.23564376268674825
1.6906906906906907,0.23398489720523616
1.6936936936936937,0.23233091498267783
1.6966966966966968,0.23068329640341986
1.6996996996996996,0.22904353511112532
1.7027027027027026,0.22741312384008416
1.7057057057057057,0.2257935392046641
1.7087087087087087,0.22418622560983706
1.7117117117117118,0.2225925785016985
1.7147147147147146,0.22101392722817007
1.7177177177177176,0.21945151782462768
1.7207207207207207,0.21790649607545676
1.7237237237237237,0.21637989122861964
1.7267267267267268,0.2148726007551336
1.7297297297297298,0.21338537654846815
1.7327327327327327,0.2119188129489642
1.7357357357357357,0.21047333695626658
1.7387387387387387,0.20904920095841625
1.7417417417417418,0.20764647826012447
1.7447447447447448,0.2062650616364472
1.7477477477477477,0.20490466507261068
1.7507507507507507,0.20356482877774157
1.7537537537537538,0.20224492748201783
1.7567567567567568,0.20094418194483016
1.7597597597597598,0.19966167351859715
1.7627627627627627,0.1983963615309398
1.7657657657657657,0.1971471031695134
1.7687687687687688,0.195912675480892
1.7717717717717718,0.19469179903018236
1.7747747747747749,0.19348316271308685
1.7777777777777777,0.19228544916902998
1.7807807807807807,0.1910973602145251
1.7837837837837838,0.1899176417008478
1.7867867867867868,0.18874510720124926
1.7897897897897899,0.1875786599497537
1.7927927927927927,0.1864173124874462
1.7957957957957957,0.18526020352150938
1.7987987987987988,0.18410661156737784
1.8018018018018018,0.18295596502303224
1.8048048048048049,0.18180784841548978
1.8078078078078077,0.18066200466035923
1.8108108108108107,0.17951833328325212
1.8138138138138138,0.17837688466404056
1.8168168168168168,0.17723785047772703
1.8198198198198199,0.1761015506158496
1.8228228228228227,0.1749684169762475
1.8258258258258258,0.17383897460280393
1.8288288288288288,0.17271382073771724
1.8318318318318318,0.17159360241336225
1.834834834834835,0.17047899325671337
1.8378378378378377,0.16937067020437999
1.8408408408408408,0.16826929082956593
1.8438438438438438,0.16717547196274907
1.8468468468468469,0.16608977024629093
1.84984984984985,0.16501266520019492
1.8528528528528527,0.16394454529409588
1.8558558558558558,0.16288569742157105
1.8588588588588588,0.1618363000605107
1.8618618618618619,0.16079642028142044
1.864864864864865,0.15976601463821175
1.867867867867868,0.15874493384793892
1.8708708708708708,0.15773293104149724
1.8738738738738738,0.1567296732508928
1.8768768768768769,0.15573475569468193
1.87987987987988,0.15474771833473636
1.882882882882883,0.15376806410827096
1.8858858858858858,0.15279527819088728
1.8888888888888888,0.15182884762093662
1.8918918918918919,0.15086828061335525
1.894894894894895,0.1499131249120493
1.897897897897898,0.14896298457253337
1.9009009009009008,0.14801753462914813
1.9039039039039038,0.14707653318088887
1.906906906906907,0.14613983052353646
1.90990990990991,0.14520737505953116
1.912912912912913,0.14427921582707914
1.9159159159159158,0.14335550160200033
1.9189189189189189,0.1424364766360306
1.921921921921922,0.14152247319975025
1.924924924924925,0.14061390119371883
1.927927927927928,0.1397112351748853
1.9309309309309308,0.13881499921461624
1.9339339339339339,0.13792575005821606
1.936936936936937,0.13704405909262904
1.93993993993994,0.13617049364898
1.942942942942943,0.13530559817018478
1.9459459459459458,0.134449875761919
1.9489489489489489,0.1336037706194474
1.951951951951952,0.1327676517848573
1.954954954954955,0.13194179864141317
1.957957957957958,0.13112638849591265
1.9609609609609608,0.13032148653875486
1.9639639639639639,0.1295270384065624
1.966966966966967,0.12874286550586764
1.96996996996997,0.1279686631901358
1.972972972972973,0.12720400181752728
1.9759759759759759,0.12644833065467237
1.978978978978979,0.1257009845327917
1.981981981981982,0.12496119310766754
1.984984984984985,0.12422809252434258
1.987987987987988,0.1235007392415453
1.990990990990991,0.12277812572955156
1.993993993993994,0.12205919771909803
1.996996996996997,0.12134287264789462
2.0,0.1206280589258863
2.003003003003003,0.11991367562090272
2.006006006006006,0.11919867215333692
2.009009009009009,0.11848204758254959
2.012012012012012,0.11776286906948158
2.015015015015015,0.1170402891100444
2.018018018018018,0.11631356115274982
2.021021021021021,0.1155820532421363
2.024024024024024,0.1148452593669573
2.027027027027027,0.1141028082385867
2.03003003003003,0.11335446928027254
2.033033033033033,0.11260015567069454
2.036036036036036,0.11183992435470973
2.039039039039039,0.111073973008306
2.042042042042042,0.11030263402195045
2.045045045045045,0.10952636564433049
2.048048048048048,0.10874574050462138
2.051051051051051,0.10796143180341546
2.054054054054054,0.10717419752782076
2.057057057057057,0.10638486310265705
2.06006006006006,0.10559430293508404
2.063063063063063,0.10480342134255159
2.066066066066066,0.10401313337228207
2.069069069069069,0.1032243460237894
2.0720720720720722,0.1024379403736158
2.075075075075075,0.10165475507385287
2.078078078078078,0.10087557165370424
2.081081081081081,0.10010110199745663
2.084084084084084,0.09933197830460298
2.0870870870870872,0.09856874576038889
2.09009009009009,0.09781185806024126
2.093093093093093,0.09706167584212243
2.096096096096096,0.09631846798949599
2.099099099099099,0.09558241567748658
2.1021021021021022,0.09485361894860261
2.105105105105105,0.09413210552508038
2.108108108108108,0.09341784149501473
2.111111111111111,0.09271074345124965
2.114114114114114,0.09201069161761441
2.1171171171171173,0.09131754346786604
2.12012012012012,0.09063114732990038
2.123123123123123,0.08995135547178944
2.126126126126126,0.0892780361871333
2.129129129129129,0.08861108443442335
2.1321321321321323,0.08795043063754303
2.135135135135135,0.08729604732048019
2.138138138138138,0.08664795332672293
2.141141141141141,0.08600621545999043
2.144144144144144,0.08537094747511403
2.1471471471471473,0.08474230644273807
2.15015015015015,0.08412048660585272
2.153153153153153,0.08350571093658189
2.156156156156156,0.08289822068498147
2.159159159159159,0.08229826328476761
2.1621621621621623,0.08170607904137393
2.165165165165165,0.08112188707323545
2.168168168168168,0.0805458710061904
2.171171171171171,0.07997816493233942
2.174174174174174,0.07941884013833699
2.1771771771771773,0.07886789308419936
2.18018018018018,0.07832523507347049
2.1831831831831834,0.07779068400049734
2.186186186186186,0.07726395849299608
2.189189189189189,0.0767446746905347
2.1921921921921923,0.0762323458151683
2.195195195195195,0.07572638460223444
2.1981981981981984,0.0752261085706121
2.201201201201201,0.07473074802565707
2.204204204204204,0.07423945660738107
2.2072072072072073,0.07375132412403625
2.21021021021021,0.07326539134900725
2.2132132132132134,0.07278066640867456
2.2162162162162162,0.07229614235169851
2.219219219219219,0.07181081546660151
2.2222222222222223,0.07132370390459315
2.225225225225225,0.07083386616790277
2.2282282282282284,0.07034041903939098
2.2312312312312312,0.06984255455580078
2.234234234234234,0.06933955566297742
2.2372372372372373,0.06883081023506436
2.24024024024024,0.06831582318919155
2.2432432432432434,0.06779422648063915
2.2462462462462462,0.0672657868191218
2.249249249249249,0.06673041100296778
2.2522522522522523,0.06618814882307948
2.255255255255255,0.06563919354135973
2.2582582582582584,0.06508387999762413
2.2612612612612613,0.06452268044407614
2.264264264264264,0.0639561982464866
2.2672672672672673,0.0633851596257879
2.27027027027027,0.06281040364263957
2.2732732732732734,0.06223287065034692
2.2762762762762763,0.06165358945838468
2.279279279279279,0.061073663459684756
2.2822822822822824,0.06049425597994906
2.285285285285285,0.05991657510679885
2.2882882882882885,0.05934185825085512
2.2912912912912913,0.05877135668026382
2.294294294294294,0.05820632025522084
2.2972972972972974,0.057647982570278644
2.3003003003003,0.05709754669025339
2.3033033033033035,0.05655617164120625
2.3063063063063063,0.05602495979196555
2.309309309309309,0.05550494523495612
2.3123123123123124,0.054997083248504317
2.315315315315315,0.05450224089729573
2.3183183183183185,0.05402118880401917
2.3213213213213213,0.053554594104323734
2.324324324324324,0.05310301457957707
2.3273273273273274,0.052666893948136825
2.33033033033033,0.05224655828611479
2.3333333333333335,0.05184221354308092
2.3363363363363363,0.05145394411656743
2.339339339339339,0.05108171245126497
2.3423423423423424,0.05072535963375815
2.3453453453453452,0.050384606960775756
2.3483483483483485,0.050059058467250894
2.3513513513513513,0.04974820440893669
2.354354354354354,0.049451425701869174
2.3573573573573574,0.049167999326536996
2.3603603603603602,0.048897104707260275
2.3633633633633635,0.04863783107627329
2.3663663663663663,0.04838918582669606
2.369369369369369,0.048150103848736074
2.3723723723723724,0.04791945782900979
2.3753753753753752,0.047696069474073205
2.3783783783783785,0.04747872159667972
2.3813813813813813,0.04726617097770845
2.384384384384384,0.04705716188922363
2.3873873873873874,0.046850440135866554
2.3903903903903903,0.04664476744417267
2.3933933933933935,0.04643893600374601
2.3963963963963963,0.04623178294190917
2.399399399399399,0.04602220449575449
2.4024024024024024,0.045809169633537025
2.4054054054054053,0.045591732872024
2.4084084084084085,0.045369046038349285
2.4114114114114114,0.04514036873452033
2.414414414414414,0.04490507728002501
2.4174174174174174,0.04466267193270536
2.4204204204204203,0.04441278221967078
2.4234234234234235,0.04415517024764034
2.4264264264264264,0.043889731904625306
2.429429429429429,0.04361649591103317
2.4324324324324325,0.04333562072657189
2.4354354354354353,0.04304738936831196
2.4384384384384385,0.042752202243275035
2.4414414414414414,0.04245056814451155
2.4444444444444446,0.04214309360131792
2.4474474474474475,0.04183047081080484
2.4504504504504503,0.041513464408322515
2.4534534534534536,0.0411928973574754
2.4564564564564564,0.04086963625600955
2.4594594594594597,0.04054457636138996
2.4624624624624625,0.04021862663942344
2.4654654654654653,0.03989269513095542
2.4684684684684686,0.03956767491605957
2.4714714714714714,0.03924443093282385
2.4744744744744747,0.03892378787978518
2.4774774774774775,0.038606519398219165
2.4804804804804803,0.038293338694007084
2.4834834834834836,0.03798489071983678
2.4864864864864864,0.037681745998201704
2.4894894894894897,0.03738439612523728
2.4924924924924925,0.03709325095591543
2.4954954954954953,0.03680863743353569
2.4984984984984986,0.036530799991651645
2.5015015015015014,0.03625990242532908
2.5045045045045047,0.03599603110151784
2.5075075075075075,0.03573919935580993
2.5105105105105103,0.035489352905235506
2.5135135135135136,0.03524637609420173
2.5165165165165164,0.03501009878320268
2.5195195195195197,0.034780303687436974
2.5225225225225225,0.03455673397473945
2.5255255255255253,0.034339100938929404
2.5285285285285286,0.03412709157538935
2.5315315315315314,0.03392037589991996
2.5345345345345347,0.03371861386909035
2.5375375375375375,0.03352146177983137
2.5405405405405403,0.03332857804723318
2.5435435435435436,0.033139628281759904
2.5465465465465464,0.032954289609718024
2.5495495495495497,0.03277225420318991
2.5525525525525525,0.0325932320071475
2.5555555555555554,0.03241695267159089
2.5585585585585586,0.03224316671483947
2.5615615615615615,0.032071645960177926
2.5645645645645647,0.031902183301678
2.5675675675675675,0.03173459186602286
2.5705705705705704,0.031568703645520065
2.5735735735735736,0.031404367683272656
2.5765765765765765,0.031241447894849637
2.5795795795795797,0.031079820611996177
2.5825825825825826,0.030919371933253018
2.5855855855855854,0.03075999496414237
2.5885885885885886,0.030601587026159283
2.5915915915915915,0.030444046909512988
2.5945945945945947,0.03028727223964911
2.5975975975975976,0.03013115702228748
2.6006006006006004,0.029975589426166963
2.6036036036036037,0.029820449856959242
2.6066066066066065,0.029665609369905237
2.6096096096096097,0.029510928462540432
2.6126126126126126,0.029356256282321448
2.6156156156156154,0.029201430276862454
2.6186186186186187,0.029046276306710063
2.6216216216216215,0.028890609232009992
2.6246246246246248,0.02873423397496783
2.6276276276276276,0.028576947049699982
2.6306306306306304,0.028418538540011536
2.6336336336336337,0.028258794494019055
2.6366366366366365,0.028097499692661718
2.6396396396396398,0.02793444073740371
2.6426426426426426,0.02776940939127715
2.6456456456456454,0.02760220609735121
2.6486486486486487,0.02743264359024986
2.6516516516516515,0.027260550509952203
2.6546546546546548,0.027085774923237816
2.6576576576576576,0.02690818765708672
2.6606606606606604,0.026727685350339977
2.6636636636636637,0.026544193135024013
2.6666666666666665,0.026357666866856547
2.66966966966967,0.026168094835354663
2.6726726726726726,0.025975498897282435
2.6756756756756754,0.02577993499240876
2.6786786786786787,0.0255814930171436
2.6816816816816815,0.025380296048925412
2.684684684684685,0.02517649893163725
2.6876876876876876,0.024970286249189004
2.6906906906906904,0.024761869730185952
2.6936936936936937,0.024551485140810753
2.6966966966966965,0.02433938873534465
2.6996996996997,0.024125853343853806
2.7027027027027026,0.023911164184368214
2.705705705705706,0.02369561449233685
2.7087087087087087,0.023479501063310957
2.7117117117117115,0.023263119805832094
2.714714714714715,0.02304676140052813
2.7177177177177176,0.022830707158642567
2.720720720720721,0.022615225168794825
2.7237237237237237,0.022400566814841354
2.7267267267267266,0.02218696374036073
2.72972972972973,0.02197462532657891
2.7327327327327327,0.02176373674049231
2.735735735735736,0.021554457598524084
2.7387387387387387,0.02134692127825099
2.7417417417417416,0.021141234896572218
2.744744744744745,0.020937479957230627
2.7477477477477477,0.02073571365397776
2.750750750750751,0.02053597079815159
2.7537537537537538,0.020338266321385152
2.7567567567567566,0.020142598286059618
2.75975975975976,0.019948951318589103
2.7627627627627627,0.01975730036436519
2.765765765765766,0.019567614648979364
2.7687687687687688,0.019379861718979575
2.7717717717717716,0.019194011427675326
2.774774774774775,0.0190100397280754
2.7777777777777777,0.018827932136490328
2.780780780780781,0.0186476867370268
2.7837837837837838,0.018469316609282183
2.7867867867867866,0.018292851578910398
2.78978978978979,0.018118339212959498
2.7927927927927927,0.0179458450083079
2.795795795795796,0.017775451751210758
2.798798798798799,0.01760725805773819
2.8018018018018016,0.017441376137404565
2.804804804804805,0.017277928854105788
2.8078078078078077,0.017117046188112203
2.810810810810811,0.01695886122888432
2.813813813813814,0.016803505849571986
2.8168168168168166,0.016651106229140136
2.81981981981982,0.016501778396301216
2.8228228228228227,0.016355623970333046
2.825825825825826,0.016212726267268458
2.828828828828829,0.016073146926098656
2.8318318318318316,0.01593692318911202
2.834834834834835,0.015804065944230047
2.8378378378378377,0.01567455860639632
2.840840840840841,0.015548356881161313
2.843843843843844,0.015425389418143826
2.8468468468468466,0.015305559326673173
2.84984984984985,0.015188746492215775
2.8528528528528527,0.015074810601656923
2.855855855855856,0.014963594759431218
2.858858858858859,0.014854929555931873
2.8618618618618616,0.014748637435313848
2.864864864864865,0.014644537202179146
2.8678678678678677,0.014542448505766215
2.870870870870871,0.014442196145939981
2.873873873873874,0.014343614056953311
2.8768768768768767,0.01424654884184417
2.87987987987988,0.014150862751466122
2.8828828828828827,0.014056436026398849
2.885885885885886,0.013963168546172218
2.888888888888889,0.013870980757159729
2.8918918918918917,0.013779813877028941
2.894894894894895,0.013689629398740976
2.8978978978978978,0.013600407939894922
2.900900900900901,0.013512147503009027
2.903903903903904,0.013424861228616369
2.9069069069069067,0.013338574735510625
2.90990990990991,0.01325332315099096
2.9129129129129128,0.013169147938565827
2.915915915915916,0.013086093631477612
2.918918918918919,0.01300420457790732
2.9219219219219217,0.012923521798201044
2.924924924924925,0.012844080046360834
2.9279279279279278,0.012765905157826473
2.930930930930931,0.012689011753696135
2.933933933933934,0.012613401358430986
2.9369369369369367,0.012539060974171755
2.93993993993994,0.01246596214042531
2.942942942942943,0.012394060493397922
2.945945945945946,0.012323295824953078
2.948948948948949,0.012253592627328504
2.951951951951952,0.012184861096621834
2.954954954954955,0.012116998555885406
2.957957957957958,0.012049891247709377
2.960960960960961,0.011983416436650525
2.963963963963964,0.011917444754023955
2.966966966966967,0.01185184271164175
2.96996996996997,0.011786475307260805
2.972972972972973,0.011721208642968413
2.975975975975976,0.011655912478610343
2.978978978978979,0.01159046264571129
2.981981981981982,0.01152474325312975
2.984984984984985,0.011458648623815886
2.987987987987988,0.011392084912278845
2.990990990990991,0.011324971364409553
2.993993993993994,0.011257241194718133
2.996996996996997,0.01118884207033218
3.0,0.011119736205689713


==> plots/kde_data_4Ga.csv <==
x,kde
0.0,0.009942638328658871
0.003003003003003003,0.010678252249747404
0.006006006006006006,0.011457553791789902
0.009009009009009009,0.012282293036233414
0.012012012012012012,0.013154231653532796
0.015015015015015015,0.014075139065268626
0.018018018018018018,0.015046788465314624
0.02102102102102102,0.016070952718563066
0.024024024024024024,0.017149400157254645
0.02702702702702703,0.018283890296353644
0.03003003003003003,0.01947616949064117
0.03303303303303303,0.020727966557253057
0.036036036036036036,0.02204098838823347
0.03903903903903904,0.0234169155782936
0.04204204204204204,0.0248573980933513
0.04504504504504504,0.026364051005545862
0.04804804804804805,0.027938450320282672
0.05105105105105105,0.02958212892044097
0.05405405405405406,0.03129657265218337
0.057057057057057055,0.033083216575815956
0.06006006006006006,0.034943441403903465
0.06306306306306306,0.03687857014730226
0.06606606606606606,0.03888986498799545
0.06906906906906907,0.04097852439559039
0.07207207207207207,0.04314568050208545
0.07507507507507508,0.04539239674708137
0.07807807807807808,0.04771966580300056
0.08108108108108109,0.050128407787149144
0.08408408408408408,0.05261946876461919
0.08708708708708708,0.055193619543149657
0.09009009009009009,0.05785155475815662
0.09309309309309309,0.06059389224328275
0.0960960960960961,0.06342117267900683
0.0990990990990991,0.06633385950918019
0.1021021021021021,0.06933233911283272
0.10510510510510511,0.07241692121627077
0.10810810810810811,0.07558783952840338
0.1111111111111111,0.0788452525804328
0.11411411411411411,0.08218924474953798
0.11711711711711711,0.08561982744501079
0.12012012012012012,0.08913694043449792
0.12312312312312312,0.09274045328753329
0.12612612612612611,0.09643016691349167
0.12912912912912913,0.10020581517137622
0.13213213213213212,0.1040670665295387
0.13513513513513514,0.1080135257544454
0.13813813813813813,0.11204473560896526
0.14114114114114115,0.11616017854232262
0.14414414414414414,0.12035927835580935
0.14714714714714713,0.12464140183049421
0.15015015015015015,0.12900586030557265
0.15315315315315314,0.13345191119846128
0.15615615615615616,0.13797875946035476
0.15915915915915915,0.1425855589635775
0.16216216216216217,0.14727141381966974
0.16516516516516516,0.1520353796296413
0.16816816816816815,0.15687646467028082
0.17117117117117117,0.1617936310225457
0.17417417417417416,0.16678579565010176
0.17717717717717718,0.17185183143777302
0.18018018018018017,0.1769905682010824
0.1831831831831832,0.18220079367913183
0.18618618618618618,0.1874812545238173
0.1891891891891892,0.19283065729872306
0.1921921921921922,0.19824766950100697
0.19519519519519518,0.20373092061927633
0.1981981981981982,0.209279003239613
0.2012012012012012,0.21489047421097032
0.2042042042042042,0.22056385587966876
0.2072072072072072,0.22629763740118167
0.21021021021021022,0.23209027613544075
0.2132132132132132,0.23794019912994407
0.21621621621621623,0.2438458046926615
0.21921921921921922,0.24980546405459506
0.2222222222222222,0.2558175231194599
0.22522522522522523,0.2618803042958339
0.22822822822822822,0.2679921084048606
0.23123123123123124,0.27415121665468095
0.23423423423423423,0.28035589267088273
0.23723723723723725,0.28660438457068343
0.24024024024024024,0.2928949270672564
0.24324324324324323,0.2992257435895818
0.24624624624624625,0.30559504840245844
0.24924924924924924,0.3120010487109892
0.25225225225225223,0.3184419467337755
0.2552552552552553,0.3249159417293988
0.25825825825825827,0.33142123196132234
0.26126126126126126,0.337956016587323
0.26426426426426425,0.344518497460738
0.26726726726726724,0.35110688083229097
0.2702702702702703,0.35771937894283
0.2732732732732733,0.3643542114991893
0.27627627627627627,0.3710096070272584
0.27927927927927926,0.37768380409835167
0.2822822822822823,0.3843750524268398
0.2852852852852853,0.3910816138391194
0.2882882882882883,0.3978017631156262
0.2912912912912913,0.4045337887094305
0.29429429429429427,0.41127599334636455
0.2972972972972973,0.41802669451298596
0.3003003003003003,0.424784224839512
0.3033033033033033,0.4315469323858561
0.3063063063063063,0.43831318083896864
0.30930930930930933,0.445081349630063
0.3123123123123123,0.45184983397993694
0.3153153153153153,0.45861704487999755
0.3183183183183183,0.46538140901598885
0.3213213213213213,0.4721413686400359
0.32432432432432434,0.4788953813954682
0.32732732732732733,0.4856419200973037
0.3303303303303303,0.49237947246947555
0.3333333333333333,0.49910654083833583
0.3363363363363363,0.5058216417798498
0.33933933933933935,0.5125233057164329
0.34234234234234234,0.5192100764573854
0.34534534534534533,0.5258805106756372
0.3483483483483483,0.5325331773119576
0.35135135135135137,0.539166656896995
0.35435435435435436,0.5457795407806768
0.35735735735735735,0.5523704302584044
0.36036036036036034,0.5589379355835171
0.36336336336336333,0.5654806748563664
0.3663663663663664,0.571997272781379
0.36936936936936937,0.5784863592853942
0.37237237237237236,0.5849465679926876
0.37537537537537535,0.5913765345551083
0.3783783783783784,0.5977748948388781
0.3813813813813814,0.604140282973598
0.3843843843843844,0.6104713292730586
0.38738738738738737,0.6167666580421686
0.39039039039039036,0.623024885289134
0.3933933933933934,0.6292446163670072
0.3963963963963964,0.6354244435738904
0.3993993993993994,0.6415629437462831
0.4024024024024024,0.64765867588472
0.40540540540540543,0.6537101788559179
0.4084084084084084,0.659715969219445
0.4114114114114114,0.6656745392312202
0.4144144144144144,0.6715843550785704
0.4174174174174174,0.6774438554044715
0.42042042042042044,0.683251450179542
0.42342342342342343,0.6890055199811287
0.4264264264264264,0.6947044157377051
0.4294294294294294,0.7003464589955501
0.43243243243243246,0.7059299427610735
0.43543543543543545,0.7114531329683694
0.43843843843843844,0.7169142706158873
0.44144144144144143,0.7223115746095043
0.4444444444444444,0.7276432453413977
0.44744744744744747,0.7329074690255419
0.45045045045045046,0.7381024228002359
0.45345345345345345,0.74322628059794
0.45645645645645644,0.7482772197709894
0.45945945945945943,0.753253428449788
0.4624624624624625,0.7581531135980512
0.46546546546546547,0.7629745097170448
0.46846846846846846,0.7677158881387054
0.47147147147147145,0.7723755668352286
0.4744744744744745,0.7769519206615735
0.4774774774774775,0.7814433919365174
0.4804804804804805,0.78584850125806
0.48348348348348347,0.7901658584407594
0.48648648648648646,0.7943941734552233
0.4894894894894895,0.7985322672444837
0.4924924924924925,0.8025790822881826
0.4954954954954955,0.8065336927832977
0.4984984984984985,0.8103953143102346
0.5015015015015015,0.8141633128546119
0.5045045045045045,0.8178372130592145
0.5075075075075075,0.82141670558599
0.5105105105105106,0.8249016534759718
0.5135135135135135,0.8282920974040997
0.5165165165165165,0.8315882597374541
0.5195195195195195,0.8347905473176441
0.5225225225225225,0.837899552902467
0.5255255255255256,0.840916055216821
0.5285285285285285,0.8438410175789053
0.5315315315315315,0.8466755850844151
0.5345345345345345,0.849421080348254
0.5375375375375375,0.8520789978204697
0.5405405405405406,0.8546509967099264
0.5435435435435435,0.8571388925656609
0.5465465465465466,0.8595446475814987
0.5495495495495496,0.8618703597043832
0.5525525525525525,0.8641182506403352
0.5555555555555556,0.8662906528642077
0.5585585585585585,0.8683899957500515
0.5615615615615616,0.8704187909480795
0.5645645645645646,0.8723796171410804
0.5675675675675675,0.8742751043189725
0.5705705705705706,0.8761079177133111
0.5735735735735735,0.8778807415355684
0.5765765765765766,0.8795962626624314
0.5795795795795796,0.8812571544098756
0.5825825825825826,0.882866060533718
0.5855855855855856,0.8844255795895175
0.5885885885885885,0.8859382497781653
0.5915915915915916,0.887406534395396
0.5945945945945946,0.8888328079951464
0.5975975975975976,0.8902193433666266
0.6006006006006006,0.8915682994149385
0.6036036036036035,0.892881710023916
0.6066066066066066,0.8941614739691719
0.6096096096096096,0.8954093459377797
0.6126126126126126,0.8966269287000564
0.6156156156156156,0.8978156664677592
0.6186186186186187,0.8989768394624755
0.6216216216216216,0.9001115597076811
0.6246246246246246,0.9012207680481787
0.6276276276276276,0.9023052323913746
0.6306306306306306,0.903365547156482
0.6336336336336337,0.9044021339095959
0.6366366366366366,0.9054152431552432
0.6396396396396397,0.9064049572485434
0.6426426426426426,0.9073711943854988
0.6456456456456456,0.9083137136238947
0.6486486486486487,0.9092321208815654
0.6516516516516516,0.9101258758546287
0.6546546546546547,0.910994299793416
0.6576576576576576,0.9118365840702845
0.6606606606606606,0.9126517994695125
0.6636636636636637,0.9134389061259468
0.6666666666666666,0.9141967640360507
0.6696696696696697,0.9149241440616203
0.6726726726726726,0.9156197393437725
0.6756756756756757,0.916282177042267
0.6786786786786787,0.916910030312552
0.6816816816816816,0.9175018304310891
0.6846846846846847,0.918056078977982
0.6876876876876877,0.9185712599842373
0.6906906906906907,0.919045851950812
0.6936936936936937,0.9194783396461534
0.6966966966966966,0.9198672255897137
0.6996996996996997,0.9202110411303265
0.7027027027027027,0.9205083570305063
0.7057057057057057,0.9207577934712355
0.7087087087087087,0.9209580293957021
0.7117117117117117,0.9211078111159374
0.7147147147147147,0.9212059601127507
0.7177177177177178,0.9212513799665077
0.7207207207207207,0.9212430623651191
0.7237237237237237,0.9211800921447224
0.7267267267267267,0.9210616513292834
0.7297297297297297,0.9208870221463007
0.7327327327327328,0.9206555890077406
0.7357357357357357,0.9203668394579343
0.7387387387387387,0.9200203641026028
0.7417417417417418,0.9196158555463796
0.7447447447447447,0.9191531063790176
0.7477477477477478,0.9186320062629252
0.7507507507507507,0.9180525381870719
0.7537537537537538,0.917414773963188
0.7567567567567568,0.9167188690511574
0.7597597597597597,0.9159650568093738
0.7627627627627628,0.9151536422736959
0.7657657657657657,0.9142849955751945
0.7687687687687688,0.9133595451113539
0.7717717717717718,0.9123777705880918
0.7747747747747747,0.911340196051037
0.7777777777777778,0.9102473830232317
0.7807807807807807,0.9090999238634386
0.7837837837837838,0.9078984354538451
0.7867867867867868,0.9066435533194259
0.7897897897897898,0.9053359262718278
0.7927927927927928,0.903976211660526
0.7957957957957957,0.9025650713014878
0.7987987987987988,0.9011031681407619
0.8018018018018018,0.8995911636952103
0.8048048048048048,0.8980297162978849
0.8078078078078078,0.8964194801591858
0.8108108108108109,0.8947611052390939
0.8138138138138138,0.8930552379094068
0.8168168168168168,0.8913025223691241
0.8198198198198198,0.889503602760875
0.8228228228228228,0.8876591259221163
0.8258258258258259,0.885769744691472
0.8288288288288288,0.8838361216788758
0.8318318318318318,0.8818589333984146
0.8348348348348348,0.8798388746540613
0.8378378378378378,0.8777766630627001
0.8408408408408409,0.875673043594483
0.8438438438438438,0.8735287930089665
0.8468468468468469,0.8713447240654378
0.8498498498498498,0.8691216893891245
0.8528528528528528,0.8668605848793012
0.8558558558558559,0.8645623525528212
0.8588588588588588,0.8622279827253829
0.8618618618618619,0.8598585154439844
0.8648648648648649,0.8574550410966434
0.8678678678678678,0.8550187001395986
0.8708708708708709,0.8525506818976537
0.8738738738738738,0.8500522224093183
0.8768768768768769,0.8475246013060682
0.8798798798798799,0.8449691377315091
0.8828828828828829,0.8423871853246185
0.8858858858858859,0.8397801263076896
0.8888888888888888,0.8371493647366668
0.8918918918918919,0.8344963189874762
0.8948948948948949,0.831822413566379
0.8978978978978979,0.8291290703461487
0.9009009009009009,0.8264176993413884
0.9039039039039038,0.8236896891465338
0.9069069069069069,0.8209463971680216
0.9099099099099099,0.81818913978804
0.9129129129129129,0.8154191826009586
0.9159159159159159,0.8126377308651263
0.9189189189189189,0.809845920311531
0.9219219219219219,0.8070448084478994
0.924924924924925,0.8042353664911757
0.9279279279279279,0.8014184720537969
0.9309309309309309,0.7985949026993435
0.933933933933934,0.7957653304717562
0.9369369369369369,0.7929303174889079
0.93993993993994,0.7900903126765179
0.9429429429429429,0.7872456497025918
0.9459459459459459,0.7843965461552285
0.948948948948949,0.7815431039892925
0.9519519519519519,0.7786853112490862
0.954954954954955,0.7758230450559098
0.9579579579579579,0.7729560758315389
0.960960960960961,0.7700840727107645
0.963963963963964,0.7672066100794412
0.9669669669669669,0.7643231751586539
0.96996996996997,0.7614331765409689
0.9729729729729729,0.7585359535716875
0.975975975975976,0.755630786456745
0.978978978978979,0.7527169069693342
0.9819819819819819,0.749793509619852
0.984984984984985,0.7468597631485618
0.9879879879879879,0.7439148221971619
0.990990990990991,0.7409578390143563
0.993993993993994,0.737987975052334
0.996996996996997,0.7350044123139744
1.0,0.7320063643165348
1.003003003003003,0.728993086545089
1.006006006006006,0.7259638862782807
1.009009009009009,0.7229181316800966
1.012012012012012,0.7198552600636541
1.015015015015015,0.7167747852470012
1.018018018018018,0.7136763039352316
1.021021021021021,0.7105595010786925
1.024024024024024,0.7074241541729791
1.027027027027027,0.7042701364819898
1.03003003003003,0.7010974191815951
1.033033033033033,0.6979060724363134
1.0360360360360361,0.6946962654367731
1.039039039039039,0.6914682654391557
1.042042042042042,0.6882224358609408
1.045045045045045,0.684959233498625
1.048048048048048,0.6816792049431483
1.0510510510510511,0.6783829822773466
1.054054054054054,0.67507127814641
1.057057057057057,0.6717448802972326
1.06006006006006,0.6684046456860128
1.063063063063063,0.6650514942543793
1.0660660660660661,0.6616864024744988
1.069069069069069,0.6583103967608153
1.072072072072072,0.6549245468429801
1.075075075075075,0.6515299591888044
1.078078078078078,0.6481277705597888
1.0810810810810811,0.6447191417738471
1.084084084084084,0.6413052517411255
1.087087087087087,0.6378872918294547
1.09009009009009,0.6344664606055027
1.093093093093093,0.6310439589876499
1.0960960960960962,0.6276209858356161
1.0990990990990992,0.6241987339916222
1.102102102102102,0.6207783867774508
1.105105105105105,0.617361114941993
1.1081081081081081,0.6139480740447639
1.1111111111111112,0.6105404022525579
1.1141141141141142,0.6071392185189628
1.117117117117117,0.603745621110107
1.12012012012012,0.6003606864349849
1.1231231231231231,0.5969854681345447
1.1261261261261262,0.5936209963811608
1.1291291291291292,0.5902682773385078
1.132132132132132,0.5869282927318532
1.135135135135135,0.5836019994794777
1.1381381381381381,0.5802903293383462
1.1411411411411412,0.576994188520071
1.1441441441441442,0.5737144572374602
1.147147147147147,0.5704519891468397
1.15015015015015,0.5672076106568783
1.1531531531531531,0.5639821200808752
1.1561561561561562,0.5607762866159901
1.1591591591591592,0.557590849139591
1.162162162162162,0.5544265148198735
1.165165165165165,0.5512839575444537
1.1681681681681682,0.5481638161774929
1.1711711711711712,0.5450666926618394
1.1741741741741742,0.5419931499884729
1.177177177177177,0.5389437100607294
1.1801801801801801,0.5359188514851173
1.1831831831831832,0.5329190073242891
1.1861861861861862,0.5299445628504919
1.1891891891891893,0.5269958533399451
1.192192192192192,0.524073161949589
1.1951951951951951,0.5211767177179154
1.1981981981981982,0.5183066937309541
1.2012012012012012,0.5154632054931058
1.2042042042042043,0.5126463095400672
1.207207207207207,0.5098560023283739
1.2102102102102101,0.5070922194323755
1.2132132132132132,0.5043548350753035
1.2162162162162162,0.5016436620165662
1.2192192192192193,0.4989584518125533
1.2222222222222223,0.49629889546291683
1.2252252252252251,0.4936646244490958
1.2282282282282282,0.491055212166648
1.2312312312312312,0.4884701757475468
1.2342342342342343,0.48590897826367885
1.2372372372372373,0.4833710312980001
1.2402402402402402,0.48085569786529986
1.2432432432432432,0.478362295660696
1.2462462462462462,0.47589010061014886
1.2492492492492493,0.47343835069460144
1.2522522522522523,0.4710062500166255
1.2552552552552552,0.4685929730765933
1.2582582582582582,0.46619766922422196
1.2612612612612613,0.46381946725015233
1.2642642642642643,0.4614574800824216
1.2672672672672673,0.459110809552503
1.2702702702702702,0.4567785511965208
1.2732732732732732,0.4544597990581884
1.2762762762762763,0.45215365046147826
1.2792792792792793,0.44985921072271595
1.2822822822822824,0.44757559777364414
1.2852852852852852,0.44530194666908063
1.2882882882882882,0.44303741395489227
1.2912912912912913,0.44078118187410076
1.2942942942942943,0.43853246239103894
1.2972972972972974,0.43629050101547096
1.3003003003003002,0.4340545804103307
1.3033033033033032,0.43182402376854406
1.3063063063063063,0.4295981979456927
1.3093093093093093,0.4273765163366226
1.3123123123123124,0.42515844148509513
1.3153153153153152,0.42294348741634896
1.3183183183183182,0.42073122168308474
1.3213213213213213,0.4185212671157848
1.3243243243243243,0.4163133032686351
1.3273273273273274,0.41410706755243926
1.3303303303303302,0.41190235604618175
1.3333333333333333,0.4096990239790162
1.3363363363363363,0.4074969858746525
1.3393393393393394,0.40529621535060667
1.3423423423423424,0.40309674456518735
1.3453453453453452,0.40089866330600216
1.3483483483483483,0.39870211771468395
1.3513513513513513,0.39650730864396055
1.3543543543543544,0.394314489645016
1.3573573573573574,0.39212396458500837
1.3603603603603605,0.38993608489717163
1.3633633633633633,0.38775124646878345
1.3663663663663663,0.38556988617550014
1.3693693693693694,0.3833924780740792
1.3723723723723724,0.38121952926938674
1.3753753753753755,0.3790515754756848
1.3783783783783783,0.37688917629652896
1.3813813813813813,0.3747329102518473
1.3843843843843844,0.3725833695854388
1.3873873873873874,0.37044115489020224
1.3903903903903905,0.36830686959287506
1.3933933933933933,0.366181114343818
1.3963963963963963,0.3640644813610361
1.3993993993993994,0.36195754878080233
1.4024024024024024,0.35986087506979064
1.4054054054054055,0.3577749935556187
1.4084084084084083,0.35570040713390283
1.4114114114114114,0.35363758321052435
1.4144144144144144,0.35158694893731357
1.4174174174174174,0.34954888679819457
1.4204204204204205,0.3475237306007713
1.4234234234234233,0.34551176192522853
1.4264264264264264,0.34351320707851263
1.4294294294294294,0.3415282345970904
1.4324324324324325,0.33955695333586844
1.4354354354354355,0.3375994111745737
1.4384384384384383,0.3356555943659124
1.4414414414414414,0.3337254275421548
1.4444444444444444,0.3318087743888422
1.4474474474474475,0.329905438985806
1.4504504504504505,0.32801516780719914
1.4534534534534533,0.3261376523634333
1.4564564564564564,0.32427253245938786
1.4594594594594594,0.3224194000348096
1.4624624624624625,0.3205778035447733
1.4654654654654655,0.31874725283052263
1.4684684684684683,0.3169272244241181
1.4714714714714714,0.31511716722404337
1.4744744744744744,0.31331650847374215
1.4774774774774775,0.31152465997059126
1.4804804804804805,0.30974102442954105
1.4834834834834836,0.3079650019234902
1.4864864864864864,0.3061959963212902
1.4894894894894894,0.3044334216444902
1.4924924924924925,0.30267670826513393
1.4954954954954955,0.30092530886940255
1.4984984984984986,0.2991787041153972
1.5015015015015014,0.29743640791799875
1.5045045045045045,0.29569797229929273
1.5075075075075075,0.2939629917495103
1.5105105105105106,0.29223110705068034
1.5135135135135136,0.2905020085230595
1.5165165165165164,0.28877543866277877
1.5195195195195195,0.28705119414794267
1.5225225225225225,0.28532912719932046
1.5255255255255256,0.28360914629092077
1.5285285285285286,0.2818912162145743
1.5315315315315314,0.2801753575114931
1.5345345345345345,0.2784616452920512
1.5375375375375375,0.27675020747290646
1.5405405405405406,0.27504122246782664
1.5435435435435436,0.273334916375032
1.5465465465465464,0.27163155970956426
1.5495495495495495,0.26993146373389665
1.5525525525525525,0.2682349764438727
1.5555555555555556,0.2665424782697575
1.5585585585585586,0.26485437755408336
1.5615615615615615,0.26317110586862597
1.5645645645645645,0.2614931132327009
1.5675675675675675,0.2598208632937478
1.5705705705705706,0.2581548285290972
1.5735735735735736,0.25649548552492407
1.5765765765765765,0.2548433103846851
1.5795795795795795,0.25319877431512194
1.5825825825825826,0.2515623394330263
1.5855855855855856,0.24993445483070417
1.5885885885885886,0.248315552932572
1.5915915915915915,0.24670604616948197
1.5945945945945945,0.24510632399165438
1.5975975975975976,0.24351675023524896
1.6006006006006006,0.24193766085203575
1.6036036036036037,0.24036936200623618
1.6066066066066067,0.23881212853762038
1.6096096096096095,0.23726620278532137
1.6126126126126126,0.23573179376271183
1.6156156156156156,0.2342090766701427
1.6186186186186187,0.23269819272928208
1.6216216216216217,0.23119924932038968
1.6246246246246245,0.22971232040199852
1.6276276276276276,0.22823744719121647
1.6306306306306306,0.22677463908210668
1.6336336336336337,0.22532387477941238
1.6366366366366367,0.22388510362504785
1.6396396396396395,0.22245824709551185
1.6426426426426426,0.2210432004491868
1.6456456456456456,0.21963983450377958
1.6486486486486487,0.21824799752545396
1.6516516516516517,0.21686751721269815
1.6546546546546546,0.21549820275943063
1.6576576576576576,0.21413984698323452
1.6606606606606606,0.21279222850597632
1.6636636636636637,0.21145511397510647
1.6666666666666667,0.21012826031488735
1.6696696696696696,0.2088114169974308
1.6726726726726726,0.20750432832370333
1.6756756756756757,0.20620673570482145
1.6786786786786787,0.20491837993362236
1.6816816816816818,0.2036390034360022
1.6846846846846846,0.20236835249076343
1.6876876876876876,0.2011061794057017
1.6906906906906907,0.19985224463650922
1.6936936936936937,0.19860631883388283
1.6966966966966968,0.19736818480287233
1.6996996996996996,0.1961376393573176
1.7027027027027026,0.19491449505110145
1.7057057057057057,0.19369858176696853
1.7087087087087087,0.1924897481430502
1.7117117117117118,0.19128786281683494
1.7147147147147146,0.1900928154664519
1.7177177177177176,0.18890451762957008
1.7207207207207207,0.18772290328128796
1.7237237237237237,0.1865479291538238
1.7267267267267268,0.18537957478298464
1.7297297297297298,0.18421784226885202
1.7327327327327327,0.18306275574137681
1.7357357357357357,0.18191436052507365
1.7387387387387387,0.18077272200113306
1.7417417417417418,0.17963792416967855
1.7447447447447448,0.1785100679196457
1.7477477477477477,0.17738926901874205
1.7507507507507507,0.1762756558410301
1.7537537537537538,0.17516936685478543
1.7567567567567568,0.17407054789832216
1.7597597597597598,0.1729793492762295
1.7627627627627627,0.17189592271301485
1.7657657657657657,0.17082041820510868
1.7687687687687688,0.1697529808157533
1.7717717717717718,0.1686937474600816
1.7747747747747749,0.1676428437298436
1.7777777777777777,0.16660038080850817
1.7807807807807807,0.1655664525279205
1.7837837837837838,0.16454113261718079
1.7867867867867868,0.1635244721930141
1.7897897897897899,0.16251649753851286
1.7927927927927927,0.1615172082138488
1.7957957957957957,0.16052657553836636
1.7987987987987988,0.1595445414784554
1.8018018018018018,0.15857101796980452
1.8048048048048049,0.15760588669621606
1.8078078078078077,0.1566489993401344
1.8108108108108107,0.15570017831260294
1.8138138138138138,0.15475921796262043
1.8168168168168168,0.1538258862579593
1.8198198198198199,0.15289992692156076
1.8228228228228227,0.151981061999854
1.8258258258258258,0.15106899483182004
1.8288288288288288,0.15016341338054223
1.8318318318318318,0.1492639938824507
1.834834834834835,0.14837040476366636
1.8378378378378377,0.14748231076779
1.8408408408408408,0.14659937723539257
1.8438438438438438,0.14572127447232172
1.8468468468468469,0.14484768214183832
1.84984984984985,0.14397829361463116
1.8528528528528527,0.14311282021086358
1.8558558558558558,0.14225099526963816
1.8588588588588588,0.14139257798358218
1.8618618618618619,0.14053735693963432
1.864864864864865,0.13968515331143988
1.867867867867868,0.13883582365403432
1.8708708708708708,0.1379892622575042
1.8738738738738738,0.137145403023096
1.8768768768768769,0.13630422083248997
1.87987987987988,0.1354657323887131
1.882882882882883,0.13462999651515828
1.8858858858858858,0.1337971139073203
1.8888888888888888,0.1329672263400184
1.8918918918918919,0.13214051534084623
1.894894894894895,0.13131720034832814
1.897897897897898,0.13049753638053155
1.9009009009009008,0.12968181124667177
1.9039039039039038,0.12887034234035005
1.906906906906907,0.12806347305848723
1.90990990990991,0.12726156889457949
1.912912912912913,0.12646501325867318
1.9159159159159158,0.12567420307924487
1.9189189189189189,0.12488954424412171
1.921921921921922,0.12411144693854641
1.924924924924925,0.12334032093857335
1.927927927927928,0.12257657091719389
1.9309309309309308,0.12182059181895116
1.9339339339339339,0.12107276435642571
1.936936936936937,0.12033345067888075
1.93993993993994,0.11960299025965748
1.942942942942943,0.11888169604469662
1.9459459459459458,0.11816985089993551
1.9489489489489489,0.11746770439035376
1.951951951951952,0.1167754699182759
1.954954954954955,0.11609332224322645
1.957957957957958,0.11542139540031951
1.9609609609609608,0.1147597810288808
1.9639639639639639,0.11410852711790982
1.966966966966967,0.11346763717005998
1.96996996996997,0.11283706978124478
1.972972972972973,0.11221673862866163
1.9759759759759759,0.11160651285616618
1.978978978978979,0.1110062178424246
1.981981981981982,0.11041563633422327
1.984984984984985,0.10983450992469532
1.987987987987988,0.10926254085403335
1.990990990990991,0.10869939410849762
1.993993993993994,0.10814469979214836
1.996996996996997,0.10759805574474915
2.0,0.10705903037862531
2.003003003003003,0.10652716570689173
2.006006006006006,0.10600198053538942
2.009009009009009,0.10548297379077023
2.012012012012012,0.10496962795747651
2.015015015015015,0.10446141259680208
2.018018018018018,0.1039577879217547
2.021021021021021,0.10345820840206177
2.024024024024024,0.10296212637430521
2.027027027027027,0.10246899563286455
2.03003003003003,0.10197827497802674
2.033033033033033,0.10148943169831023
2.036036036036036,0.10100194496474042
2.039039039039039,0.10051530911548759
2.042042042042042,0.10002903680997706
2.045045045045045,0.09954266203229155
2.048048048048048,0.09905574292443278
2.051051051051051,0.09856786443081206
2.054054054054054,0.09807864073623723
2.057057057057057,0.09758771748061842
2.06006006006006,0.09709477373475885
2.063063063063063,0.09659952372279518
2.066066066066066,0.09610171827829816
2.069069069069069,0.09560114602258209
2.0720720720720722,0.0950976342555457
2.075075075075075,0.09459104955128929
2.078078078078078,0.09408129805287413
2.081081081081081,0.0935683254628815
2.084084084084084,0.09305211672887113
2.0870870870870872,0.0925326954254228
2.09009009009009,0.09201012283715507
2.093093093093093,0.09148449674987919
2.096096096096096,0.09095594995988023
2.099099099099099,0.09042464851413869
2.1021021021021022,0.0898907896971071
2.105105105105105,0.08935459978234574
2.108108108108108,0.08881633156990948
2.111111111111111,0.08827626173277915
2.114114114114114,0.08773468799779965
2.1171171171171173,0.08719192618851829
2.12012012012012,0.08664830715891844
2.123123123123123,0.08610417364834143
2.126126126126126,0.08555987708878846
2.129129129129129,0.08501577439634021
2.1321321321321323,0.0844722247785478
2.135135135135135,0.08392958658936843
2.138138138138138,0.0833882142625299
2.141141141141141,0.08284845535309031
2.144144144144144,0.08231064771547877
2.1471471471471473,0.08177511684442502
2.15015015015015,0.08124217340298441
2.153153153153153,0.08071211095933181
2.156156156156156,0.08018520395121917
2.159159159159159,0.0796617058939652
2.1621621621621623,0.07914184784465235
2.165165165165165,0.07862583713188609
2.168168168168168,0.07811385635706772
2.171171171171171,0.07760606266972005
2.174174174174174,0.07710258731601538
2.1771771771771773,0.07660353545634918
2.18018018018018,0.07610898624464764
2.1831831831831834,0.07561899315908967
2.186186186186186,0.07513358457118131
2.189189189189189,0.07465276453760061
2.1921921921921923,0.0741765137970294
2.195195195195195,0.07370479095230359
2.1981981981981984,0.07323753381665986
2.201201201201201,0.07277466090167668
2.204204204204204,0.07231607302367782
2.2072072072072073,0.07186165500491319
2.21021021021021,0.07141127744573919
2.2132132132132134,0.07096479854427033
2.2162162162162162,0.07052206594058237
2.219219219219219,0.07008291856344014
2.2222222222222223,0.06964718845873429
2.225225225225225,0.06921470258026031
2.2282282282282284,0.06878528452515335
2.2312312312312312,0.06835875619817784
2.234234234234234,0.06793493939107154
2.2372372372372373,0.06751365726530006
2.24024024024024,0.06709473572876945
2.2432432432432434,0.0666780046992849
2.2462462462462462,0.06626329924977863
2.249249249249249,0.0658504606325026
2.2522522522522523,0.06543933718149507
2.255255255255255,0.06502978509460569
2.2582582582582584,0.06462166909821157
2.2612612612612613,0.06421486299942052
2.264264264264264,0.06380925013202758
2.2672672672672673,0.06340472370375691
2.27027027027027,0.06300118705333058
2.2732732732732734,0.06259855382671041
2.2762762762762763,0.062196748082385345
2.279279279279279,0.061795704335875064
2.2822822822822824,0.0613953675536671
2.285285285285285,0.06099569310661455
2.2882882882882885,0.06059664669240518
2.2912912912912913,0.060198204236093074
2.294294294294294,0.059800351776858184
2.2972972972972974,0.05940308534818325
2.3003003003003,0.05900641085750433
2.3033033033033035,0.058610343970141164
2.3063063063063063,0.058214910000991965
2.309309309309309,0.057820143816073
2.3123123123123124,0.05742608974458226
2.315315315315315,0.05703280150074835
2.3183183183183185,0.05664034211335481
2.3213213213213213,0.056248783859538784
2.324324324324324,0.05585820819823814
2.3273273273273274,0.05546870569760379
2.33033033033033,0.055080375949740634
2.3333333333333335,0.05469332746540274
2.3363363363363363,0.054307677540683386
2.339339339339339,0.053923552087387354
2.3423423423423424,0.05354108541862734
2.3453453453453452,0.053160419981260185
2.3483483483483485,0.052781706027087455
2.3513513513513513,0.05240510121527707
2.354354354354354,0.05203077013920638
2.3573573573573574,0.05165888377189152
2.3603603603603602,0.05128961882531337
2.3633633633633635,0.0509231570202768
2.3663663663663663,0.05055968426492297
2.369369369369369,0.05019938974160495
2.3723723723723724,0.04984246490355401
2.3753753753753752,0.04948910238451402
2.3783783783783785,0.04913949482633025
2.3813813813813813,0.048793833631271995
2.384384384384384,0.048452307647629964
2.3873873873873874,0.04811510179881833
2.3903903903903903,0.04778239566779415
2.3933933933933935,0.047454362050055376
2.3963963963963963,0.047131165489751665
2.399399399399399,0.04681296081452293
2.4024024024024024,0.04649989168554241
2.4054054054054053,0.046192089179849356
2.4084084084084085,0.04588967042241801
2.4114114114114114,0.04559273728548991
2.414414414414414,0.045301375172498735
2.4174174174174174,0.045015651903442
2.4204204204204203,0.04473561671779117
2.4234234234234235,0.044461299410002125
2.4264264264264264,0.0441927096113992
2.429429429429429,0.04392983623066921
2.4324324324324325,0.04367264706345411
2.4354354354354353,0.04342108857957861
2.4384384384384385,0.0431750858943426
2.4414414414414414,0.042934542928061765
2.4444444444444446,0.042699342755702044
2.4474474474474475,0.04246934814605681
2.4504504504504503,0.04224440228749645
2.4534534534534536,0.042024329694920017
2.4564564564564564,0.04180893729020131
2.4594594594594597,0.04159801564616818
2.4624624624624625,0.041391340382048475
2.4654654654654653,0.04118867369635924
2.4684684684684686,0.040989766021470184
2.4714714714714714,0.04079435778254374
2.4744744744744747,0.04060218124227316
2.4774774774774775,0.04041296241183453
2.4804804804804803,0.0402264230077363
2.4834834834834836,0.04004228243381801
2.4864864864864864,0.039860259767509815
2.4894894894894897,0.039680075729625716
2.4924924924924925,0.039501454617412224
2.4954954954954953,0.03932412618130908
2.4984984984984986,0.03914782742687495
2.5015015015015014,0.03897230432457912
2.5045045045045047,0.03879731341162579
2.5075075075075075,0.038622623271646735
2.5105105105105103,0.03844801587992553
2.5135135135135136,0.03827328780378572
2.5165165165165164,0.03809825124983473
2.5195195195195197,0.03792273495188612
2.5225225225225225,0.037746584895535416
2.5255255255255253,0.0375696648775092
2.5285285285285286,0.03739185690000978
2.5315315315315314,0.03721306140229564
2.5345345345345347,0.03703319733365004
2.5375375375375375,0.036852202073662445
2.5405405405405403,0.036670031207343336
2.5435435435435436,0.036486658164015695
2.5465465465465464,0.03630207373012131
2.5495495495495497,0.03611628544707074
2.5525525525525525,0.03592931690600582
2.5555555555555554,0.03574120695185952
2.5585585585585586,0.03555200880936812
2.5615615615615615,0.035361789143722774
2.5645645645645647,0.0351706270683664
2.5675675675675675,0.03497861311203389
2.5705705705705704,0.03478584815654269
2.5735735735735736,0.03459244235607107
2.5765765765765765,0.03439851404774308
2.5795795795795797,0.034204188662306505
2.5825825825825826,0.03400959764255641
2.5855855855855854,0.03381487737597308
2.5885885885885886,0.03362016814682816
2.5915915915915915,0.03342561311180085
2.5945945945945947,0.033231357301976204
2.5975975975975976,0.03303754665299303
2.6006006006006004,0.032844327064098414
2.6036036036036037,0.03265184348598466
2.6066066066066065,0.03246023903654057
2.6096096096096097,0.03226965414307627
2.6126126126126126,0.03208022570918227
2.6156156156156154,0.031892086304175414
2.6186186186186187,0.03170536337307006
2.6216216216216215,0.03152017846519062
2.6246246246246248,0.03133664647990701
2.6276276276276276,0.0311548749285164
2.6306306306306304,0.030974963211997452
2.6336336336336337,0.030797001915202928
2.6366366366366365,0.03062107211901479
2.6396396396396398,0.030447244733026013
2.6426426426426426,0.030275579852409102
2.6456456456456454,0.030106126143743583
2.6486486486486487,0.029938920265674532
2.6516516516516515,0.029773986331314242
2.6546546546546548,0.029611335420252606
2.6576576576576576,0.02945096514886784
2.6606606606606604,0.02929285930829612
2.6636636636636637,0.02913698757989292
2.6666666666666665,0.02898330533827937
2.66966966966967,0.028831753552084654
2.6726726726726726,0.028682258792257463
2.6756756756756754,0.028534733357313338
2.6786786786786787,0.02838907552410383
2.6816816816816815,0.028245169931640557
2.684684684684685,0.02810288810418971
2.6876876876876876,0.02796208911828605
2.6906906906906904,0.027822620416514104
2.6936936936936937,0.027684318768912114
2.6966966966966965,0.02754701138067874
2.6996996996997,0.027410517142566843
2.7027027027027026,0.02727464801795831
2.705705705705706,0.027139210558180287
2.7087087087087087,0.02700400753519386
2.7117117117117115,0.026868839678412935
2.714714714714715,0.02673350750013746
2.7177177177177176,0.02659781319196773
2.720720720720721,0.02646156257264721
2.7237237237237237,0.026324567066109642
2.7267267267267266,0.02618664568711366
2.72972972972973,0.026047627010784745
2.7327327327327327,0.025907351101665695
2.735735735735736,0.02576567137753529
2.7387387387387387,0.025622456383305067
2.7417417417417416,0.0254775914507545
2.744744744744745,0.025330980220718807
2.7477477477477477,0.025182546005593196
2.750750750750751,0.025032232971647944
2.7537537537537538,0.02488000712264833
2.7567567567567566,0.02472585706859198
2.75975975975976,0.024569794566010834
2.7627627627627627,0.024411854819160327
2.765765765765766,0.02425209653451617
2.7687687687687688,0.02409060172425459
2.7717717717717716,0.0239274752577527
2.774774774774775,0.02376284416356523
2.7777777777777777,0.023596856687741027
2.780780780780781,0.023429681117695854
2.7837837837837838,0.023261504384090456
2.7867867867867866,0.023092530456224395
2.78978978978979,0.02292297854929905
2.7927927927927927,0.02275308116447721
2.795795795795796,0.022583081984928956
2.798798798798799,0.02241323365297595
2.8018018018018016,0.022243795454986424
2.804804804804805,0.022075030941819396
2.8078078078078077,0.021907205513347492
2.810810810810811,0.021740583995891093
2.813813813813814,0.02157542824127979
2.8168168168168166,0.021411994775716526
2.81981981981982,0.021250532525674146
2.8228228228228227,0.021091280646721465
2.825825825825826,0.02093446647947969
2.828828828828829,0.020780303654888
2.8318318318318316,0.020628990368637586
2.834834834834835,0.020480707842065397
2.8378378378378377,0.02033561898402494
2.840840840840841,0.020193867265311898
2.843843843843844,0.020055575814182856
2.8468468468468466,0.019920846738396822
2.84984984984985,0.01978976067609837
2.8528528528528527,0.019662376574786207
2.855855855855856,0.019538731694628393
2.858858858858859,0.019418841829532733
2.8618618618618616,0.01930270173670599
2.864864864864865,0.019190285762974695
2.8678678678678677,0.019081548653924123
2.870870870870871,0.01897642652997425
2.873873873873874,0.018874838011870582
2.8768768768768767,0.01877668547674176
2.87987987987988,0.018681856424878355
2.8828828828828827,0.018590224936719107
2.885885885885886,0.01850165319919541
2.888888888888889,0.018415993080572443
2.8918918918918917,0.018333087733224583
2.894894894894895,0.018252773204376894
2.8978978978978978,0.018174880035710085
2.900900900900901,0.01809923483383838
2.903903903903904,0.018025661794996244
2.9069069069069067,0.017953984168782935
2.90990990990991,0.01788402564746953
2.9129129129129128,0.017815611669148527
2.915915915915916,0.017748570624849254
2.918918918918919,0.017682734961631065
2.9219219219219217,0.01761794217555306
2.924924924924925,0.01755403569027992
2.9279279279279278,0.01749086561887717
2.930930930930931,0.017428289408056387
2.933933933933934,0.01736617236571848
2.9369369369369367,0.017304388074094443
2.93993993993994,0.017242818692079186
2.942942942942943,0.017181355151480702
2.945945945945946,0.017119897252859638
2.948948948948949,0.01705835366740385
2.951951951951952,0.01699664185187453
2.954954954954955,0.01693468788407581
2.957957957957958,0.016872426226549594
2.960960960960961,0.016809799426290923
2.963963963963964,0.01674675775823604
2.966966966966967,0.016683258820106173
2.96996996996997,0.016619267085922266
2.972972972972973,0.016554753425152297
2.975975975975976,0.016489694594041107
2.978978978978979,0.016424072705218815
2.981981981981982,0.016357874681212484
2.984984984984985,0.016291091697012355
2.987987987987988,0.01622371861639026
2.990990990990991,0.016155753426243695
2.993993993993994,0.016087196672863645
2.996996996996997,0.01601805090370026
3.0,0.015948320117941766


==> plots/kde_data_Ga.csv <==
x,kde
0.0,0.0006540295113028773
0.003003003003003003,0.0007863136086212576
0.006006006006006006,0.0009399343651611544
0.009009009009009009,0.001117311901262513
0.012012012012012012,0.00132098797065269
0.015015015015015015,0.0015536155729928612
0.018018018018018018,0.001817947755859008
0.02102102102102102,0.002116825844525889
0.024024024024024024,0.0024531672590596336
0.02702702702702703,0.002829952970664814
0.03003003003003003,0.0032502145234299526
0.03303303303303303,0.0037170204184758227
0.036036036036036036,0.00423346154337905
0.03903903903903904,0.0048026352507194205
0.04204204204204204,0.005427627665270222
0.04504504504504504,0.006111493846146168
0.04804804804804805,0.006857235558701485
0.05105105105105105,0.007667776623401801
0.05405405405405406,0.008545936097441583
0.057057057057057055,0.009494399890858847
0.06006006006006006,0.010515691793163657
0.06306306306306306,0.011612145251237986
0.06606606606606606,0.01278587755102766
0.06906906906906907,0.014038768269417346
0.07207207207207207,0.015372443937041654
0.07507507507507508,0.01678827075455144
0.07807807807807808,0.018287356914105553
0.08108108108108109,0.019870565592094207
0.08408408408408408,0.02153853901554938
0.08708708708708708,0.02329173320153917
0.09009009009009009,0.025130462083674473
0.09309309309309309,0.027054948846410857
0.0960960960960961,0.029065381470246676
0.0990990990990991,0.031161968836369673
0.1021021021021021,0.03334499332902655
0.10510510510510511,0.03561485577412731
0.10810810810810811,0.037972108805594984
0.1111111111111111,0.04041747536796615
0.11411411411411411,0.04295185002042391
0.11711711711711711,0.04557628194295425
0.12012012012012012,0.04829193996575018
0.12312312312312312,0.05110006142853814
0.12612612612612611,0.05400188809297875
0.12912912912912913,0.05699859354347613
0.13213213213213212,0.06009120739844452
0.13513513513513514,0.06328054212192948
0.13813813813813813,0.06656712821980117
0.14114114114114115,0.0699511631168598
0.14414414414414414,0.07343247807908179
0.14714714714714713,0.07701052625003624
0.15015015015015015,0.08068439332632416
0.15315315315315314,0.0844528307385229
0.15615615615615616,0.08831430957097523
0.15915915915915915,0.09226709197625392
0.16216216216216217,0.09630931562584127
0.16516516516516516,0.10043908586454169
0.16816816816816815,0.10465456974438281
0.17117117117117117,0.10895408601139171
0.17417417417417416,0.11333618538407966
0.17717717717717718,0.11779971605075053
0.18018018018018017,0.1223438701662987
0.1831831831831832,0.12696820818382556
0.18618618618618618,0.13167265904936212
0.1891891891891892,0.136457495560016
0.1921921921921922,0.14132328548325554
0.19519519519519518,0.14627082030837815
0.1981981981981982,0.1513010247020602
0.2012012012012012,0.15641485081970408
0.2042042042042042,0.16161316253217203
0.2072072072072072,0.16689661531111116
0.21021021021021022,0.17226553792528498
0.2132132132132132,0.17771982219137109
0.21621621621621623,0.1832588267656569
0.21921921921921922,0.18888130034864128
0.2222222222222222,0.19458532871800072
0.22522522522522523,0.2003683087527646
0.22822822822822822,0.20622695113512196
0.23123123123123124,0.2121573118143939
0.23423423423423423,0.21815485070329121
0.23723723723723725,0.22421451456869682
0.24024024024024024,0.23033083978947574
0.24324324324324323,0.23649806967521653
0.24624624624624625,0.24271028043609086
0.24924924924924924,0.2489615096939045
0.25225225225225223,0.2552458816189465
0.2552552552552553,0.26155772332248756
0.25825825825825827,0.2678916679585398
0.26126126126126126,0.2742427410005025
0.26426426426426425,0.28060642726020324
0.26726726726726724,0.28697871731627134
0.2702702702702703,0.29335613303589214
0.2732732732732733,0.2997357327508136
0.27627627627627627,0.306115097354055
0.27927927927927926,0.3124922991068923
0.2822822822822823,0.3188658553053709
0.2852852852852853,0.3252346691801464
0.2882882882882883,0.3315979605357284
0.2912912912912913,0.3379551887202696
0.29429429429429427,0.3443059705937638
0.2972972972972973,0.35064999626068966
0.3003003003003003,0.35698694546729126
0.3033033033033033,0.36331640772838175
0.3063063063063063,0.36963780942086283
0.30930930930930933,0.3759503512187006
0.3123123123123123,0.3822529592909852
0.3153153153153153,0.3885442535762338
0.3183183183183183,0.3948225361177905
0.3213213213213213,0.4010858018431091
0.32432432432432434,0.40733177325852077
0.32732732732732733,0.4135579593086365
0.3303303303303303,0.41976173714951004
0.3333333333333333,0.4259404538840317
0.3363363363363363,0.4320915435268069
0.33933933933933935,0.43821265275647187
0.34234234234234234,0.444301767555449
0.34534534534534533,0.4503573318111051
0.3483483483483483,0.4563783485271264
0.35135135135135137,0.46236445460039627
0.35435435435435436,0.46831596122694663
0.35735735735735735,0.4742338539116102
0.36036036036036034,0.48011974868228924
0.36336336336336333,0.4859758042832189
0.3663663663663664,0.49180459359798384
0.36936936936936937,0.4976089410330534
0.37237237237237236,0.5033917357449907
0.37537537537537535,0.5091557331004881
0.3783783783783784,0.5149033583260916
0.3813813813813814,0.5206365267312113
0.3843843843843844,0.5263564940581631
0.38738738738738737,0.5320637484463804
0.39039039039039036,0.537757952330986
0.3933933933933934,0.5434379385938574
0.3963963963963964,0.5491017608077962
0.3993993993993994,0.5547467928869583
0.4024024024024024,0.5603698693256469
0.40540540540540543,0.5659674538885782
0.4084084084084084,0.5715358224536009
0.4114114114114114,0.5770712449255438
0.4144144144144144,0.5825701518209211
0.4174174174174174,0.5880292731922024
0.42042042042042044,0.5934457407914422
0.42342342342342343,0.5988171484176558
0.4264264264264264,0.6041415698057433
0.4294294294294294,0.6094175377262331
0.43243243243243246,0.6146439917058456
0.43543543543543545,0.6198202045593542
0.43843843843843844,0.6249456994551312
0.44144144144144143,0.6300201693808422
0.4444444444444444,0.6350434096433607
0.44744744744744747,0.640015271594348
0.45045045045045046,0.6449356424198682
0.45345345345345345,0.6498044519632388
0.45645645645645644,0.6546217036178789
0.45945945945945943,0.659387522787517
0.4624624624624625,0.6641022136752939
0.46546546546546547,0.668766313555954
0.46846846846846846,0.673380633408972
0.47147147147147145,0.6779462748976015
0.4744744744744745,0.682464616077907
0.4774774774774775,0.6869372616695981
0.4804804804804805,0.6913659578581609
0.48348348348348347,0.6957524759790203
0.48648648648648646,0.7000984735764127
0.4894894894894895,0.7044053447585681
0.4924924924924925,0.7086740740753557
0.4954954954954955,0.7129051090295866
0.4984984984984985,0.7170982656311561
0.5015015015015015,0.7212526791329847
0.5045045045045045,0.7253668084188286
0.5075075075075075,0.7294384977802526
0.5105105105105106,0.7334650944779443
0.5135135135135135,0.737443615063334
0.5165165165165165,0.7413709484917046
0.5195195195195195,0.7452440801050745
0.5225225225225225,0.7490603180214433
0.5255255255255256,0.7528175026200102
0.5285285285285285,0.7565141807673517
0.5315315315315315,0.7601497291147827
0.5345345345345345,0.7637244149574511
0.5375375375375375,0.7672393883840458
0.5405405405405406,0.7706966052516364
0.5435435435435435,0.7740986863382401
0.5465465465465466,0.777448723305021
0.5495495495495496,0.780750046358573
0.5525525525525525,0.7840059713788429
0.5555555555555556,0.787219545550472
0.5585585585585585,0.7903933101598185
0.5615615615615616,0.7935290973181495
0.5645645645645646,0.796627874196666
0.5675675675675675,0.7996896442894724
0.5705705705705706,0.8027134106762844
0.5735735735735735,0.8056972016750658
0.5765765765765766,0.8086381550487548
0.5795795795795796,0.8115326533721609
0.5825825825825826,0.8143765004764676
0.5855855855855856,0.8171651271573431
0.5885885885885885,0.8198938135330293
0.5915915915915916,0.8225579154571218
0.5945945945945946,0.825153083061086
0.5975975975975976,0.827675460631628
0.6006006006006006,0.8301218584542328
0.6036036036036035,0.8324898888485825
0.6066066066066066,0.8347780603145504
0.6096096096096096,0.8369858254999666
0.6126126126126126,0.8391135806184682
0.6156156156156156,0.841162616050271
0.6186186186186187,0.8431350201743351
0.6216216216216216,0.8450335410083437
0.6246246246246246,0.846861412874721
0.6276276276276276,0.8486221579137003
0.6306306306306306,0.8503193745838681
0.6336336336336337,0.8519565270431833
0.6366366366366366,0.8535367501955491
0.6396396396396397,0.8550626849753539
0.6426426426426426,0.8565363569528922
0.6456456456456456,0.8579591085652318
0.6486486486486487,0.8593315913194126
0.6516516516516516,0.8606538194785983
0.6546546546546547,0.8619252814386162
0.6576576576576576,0.8631450997560077
0.6606606606606606,0.8643122261505278
0.6636636636636637,0.865425654294356
0.6666666666666666,0.8664846312418474
0.6696696696696697,0.8674888482073412
0.6726726726726726,0.868438593144615
0.6756756756756757,0.8693348510727621
0.6786786786786787,0.8701793430064979
0.6816816816816816,0.8709745001828181
0.6846846846846847,0.8717233764318966
0.6876876876876877,0.8724295073859244
0.6906906906906907,0.8730967301442054
0.6936936936936937,0.8737289805245413
0.6966966966966966,0.8743300867799987
0.6996996996996997,0.8749035785033428
0.7027027027027027,0.8754525274212345
0.7057057057057057,0.8759794331632885
0.7087087087087087,0.8764861622720342
0.7117117117117117,0.8769739432351646
0.7147147147147147,0.8774434147445497
0.7177177177177178,0.8778947192807756
0.7207207207207207,0.8783276299892062
0.7237237237237237,0.8787416960247229
0.7267267267267267,0.8791363903211986
0.7297297297297297,0.8795112441514211
0.7327327327327328,0.8798659547628668
0.7357357357357357,0.8802004555714091
0.7387387387387387,0.8805149424928629
0.7417417417417418,0.8808098545781707
0.7447447447447447,0.8810858117307305
0.7477477477477478,0.8813435165039034
0.7507507507507507,0.8815836304186944
0.7537537537537538,0.8818066376276462
0.7567567567567568,0.8820127098886615
0.7597597597597597,0.8822015866346723
0.7627627627627628,0.8823724824738913
0.7657657657657657,0.8825240318789448
0.7687687687687688,0.8826542773656288
0.7717717717717718,0.882760703431345
0.7747747747747747,0.8828403142890717
0.7777777777777778,0.8828897493662837
0.7807807807807807,0.8829054270189091
0.7837837837837838,0.8828837042613583
0.7867867867867868,0.8828210387942583
0.7897897897897898,0.8827141393839524
0.7927927927927928,0.8825600917548437
0.7957957957957957,0.8823564495126502
0.7987987987987988,0.8821012830266572
0.8018018018018018,0.8817931833317971
0.8048048048048048,0.8814312225779385
0.8078078078078078,0.8810148769018831
0.8108108108108109,0.8805439213760482
0.8138138138138138,0.880018309499265
0.8168168168168168,0.8794380512240799
0.8198198198198198,0.8788031035801495
0.8228228228228228,0.8781132865288057
0.8258258258258259,0.8773682338983622
0.8288288288288288,0.8765673853959888
0.8318318318318318,0.875710021168581
0.8348348348348348,0.8747953356859527
0.8378378378378378,0.8738225433513589
0.8408408408408409,0.872791004680092
0.8438438438438438,0.8717003595177905
0.8468468468468469,0.8705506528426038
0.8498498498498498,0.8693424392981617
0.8528528528528528,0.8680768546587037
0.8558558558558559,0.8667556456888116
0.8588588588588588,0.8653811539624832
0.8618618618618619,0.8639562537014585
0.8648648648648649,0.8624842481082488
0.8678678678678678,0.860968732554597
0.8708708708708709,0.859413435973817
0.8738738738738738,0.8578220536390014
0.8768768768768769,0.8561980850564466
0.8798798798798799,0.8545446899753593
0.8828828828828829,0.8528645736467981
0.8858858858858859,0.8511599096756588
0.8888888888888888,0.8494323054030215
0.8918918918918919,0.8476828110588969
0.8948948948948949,0.8459119702606458
0.8978978978978979,0.8441199061171317
0.9009009009009009,0.8423064344713983
0.9039039039039038,0.8404711938957509
0.9069069069069069,0.8386137810501046
0.9099099099099099,0.8367338800043559
0.9129129129129129,0.8348313750769273
0.9159159159159159,0.8329064385734615
0.9189189189189189,0.8309595873568624
0.9219219219219219,0.8289917052183132
0.924924924924925,0.8270040312746355
0.9279279279279279,0.8249981177807403
0.9309309309309309,0.8229757635022925
0.933933933933934,0.8209389308572035
0.9369369369369369,0.8188896561693119
0.93993993993994,0.8168299624526284
0.9429429429429429,0.8147617831318449
0.9459459459459459,0.8126869031182422
0.948948948948949,0.8106069209318699
0.9519519519519519,0.808523232432411
0.954954954954955,0.806437033598849
0.9579579579579579,0.8043493371045937
0.960960960960961,0.8022609955475527
0.963963963963964,0.800172723398495
0.9669669669669669,0.7980851101611979
0.96996996996997,0.7959986188686079
0.9729729729729729,0.7939135666690169
0.975975975975976,0.7918300875388988
0.978978978978979,0.7897480806421703
0.9819819819819819,0.7876671510467628
0.984984984984985,0.7855865519413456
0.9879879879879879,0.7835051387905042
0.990990990990991,0.7814213457894984
0.993993993993994,0.779333193482127
0.996996996996997,0.777238333602974
1.0,0.7751341334084592
1.003003003003003,0.773017797384598
1.006006006006006,0.7708865197761985
1.009009009009009,0.7687376573765234
1.012012012012012,0.7665689089281625
1.015015015015015,0.7643784856724035
1.018018018018018,0.762165257281945
1.021021021021021,0.7599288586805844
1.024024024024024,0.7576697460095709
1.027027027027027,0.755389193986609
1.03003003003003,0.753089231768052
1.033033033033033,0.7507725197087677
1.0360360360360361,0.7484421746335379
1.039039039039039,0.7461015559017629
1.042042042042042,0.7437540282225562
1.045045045045045,0.7414027195120616
1.048048048048048,0.7390502928365235
1.0510510510510511,0.7366987505646075
1.054054054054054,0.7343492863112643
1.057057057057057,0.73200219630257
1.06006006006006,0.7296568567711104
1.063063063063063,0.7273117683548356
1.0660660660660661,0.7249646627458142
1.069069069069069,0.7226126615537115
1.072072072072072,0.7202524730282708
1.075075075075075,0.7178806093390007
1.078078078078078,0.7154936058248792
1.0810810810810811,0.7130882241228438
1.084084084084084,0.71066162329149
1.087087087087087,0.7082114867212808
1.09009009009009,0.7057360973688143
1.093093093093093,0.7032343591609613
1.0960960960960962,0.7007057677287274
1.0990990990990992,0.6981503384018731
1.102102102102102,0.695568503147571
1.105105105105105,0.6929609905245622
1.1081081081081081,0.6903287035469005
1.1111111111111112,0.6876726096025567
1.1141141141141142,0.6849936543943852
1.117117117117117,0.6822927085661443
1.12012012012012,0.6795705516382795
1.1231231231231231,0.6768278935583872
1.1261261261261262,0.6740654300185585
1.1291291291291292,0.6712839241065727
1.132132132132132,0.6684843041564397
1.135135135135135,0.6656677660432676
1.1381381381381381,0.6628358677152301
1.1411411411411412,0.6599906044331513
1.1441441441441442,0.6571344548633624
1.147147147147147,0.6542703906395193
1.15015015015015,0.6514018450163762
1.1531531531531531,0.6485326395251798
1.1561561561561562,0.6456668708401416
1.1591591591591592,0.6428087631559916
1.162162162162162,0.6399624940567744
1.165165165165165,0.6371320039863804
1.1681681681681682,0.6343208008996224
1.1711711711711712,0.63153177242009
1.1741741741741742,0.6287670178248884
1.177177177177177,0.6260277114252674
1.1801801801801801,0.6233140074477406
1.1831831831831832,0.620624994409522
1.1861861861861862,0.6179587043179445
1.1891891891891893,0.6153121789373256
1.192192192192192,0.6126815920107761
1.1951951951951951,0.6100624228923852
1.1981981981981982,0.6074496737382177
1.2012012012012012,0.6048381194484133
1.2042042042042043,0.6022225771581231
1.207207207207207,0.5995981804390923
1.2102102102102101,0.5969606426552427
1.2132132132132132,0.5943064942061412
1.2162162162162162,0.5916332797283383
1.2192192192192193,0.5889397036448893
1.2222222222222223,0.5862257156246795
1.2252252252252251,0.5834925313183686
1.2282282282282282,0.5807425878957521
1.2312312312312312,0.5779794380993316
1.2342342342342343,0.5752075904136179
1.2372372372372373,0.5724323062086139
1.2402402402402402,0.5696593670850892
1.2432432432432432,0.5668948269319979
1.2462462462462462,0.5641447633240356
1.2492492492492493,0.5614150418569586
1.2522522522522523,0.558711104982174
1.2552552552552552,0.556037794098944
1.2582582582582582,0.5533992103992423
1.2612612612612613,0.5507986165876136
1.2642642642642643,0.548238378465418
1.2672672672672673,0.5457199427738698
1.2702702702702702,0.5432438458618529
1.2732732732732732,0.54080974680111
1.2762762762762763,0.5384164785187194
1.2792792792792793,0.5360621112419262
1.2822822822822824,0.533744023858042
1.2852852852852852,0.5314589804085219
1.2882882882882882,0.5292032105765443
1.2912912912912913,0.526972494414221
1.2942942942942943,0.5247622524720077
1.2972972972972974,0.5225676427953713
1.3003003003003002,0.5203836659122606
1.3033033033033032,0.5182052780020735
1.3063063063063063,0.5160275110705993
1.3093093093093093,0.5138455973659424
1.3123123123123124,0.5116550937088422
1.3153153153153152,0.5094520001198491
1.3183183183183182,0.5072328663216777
1.3213213213213213,0.5049948795186887
1.3243243243243243,0.5027359273862398
1.3273273273273274,0.500454631411366
1.3303303303303302,0.49815034752235304
1.3333333333333333,0.4958231331502648
1.3363363363363363,0.49347368226827576
1.3393393393393394,0.49110323231112435
1.3423423423423424,0.48871344895574065
1.3453453453453452,0.4863062963413753
1.3483483483483483,0.4838839012742013
1.3513513513513513,0.48144842021397793
1.3543543543543544,0.4790019173747072
1.3573573573573574,0.4765462611498281
1.3603603603603605,0.47408304442796867
1.3633633633633633,0.4716135323743744
1.3663663663663663,0.46913863911694703
1.3693693693693694,0.4666589327006945
1.3723723723723724,0.46417466584048156
1.3753753753753755,0.46168582855107204
1.3783783783783783,0.4591922177473749
1.3813813813813813,0.45669351841219624
1.3843843843843844,0.45418939088350957
1.3873873873873874,0.4516795591365342
1.3903903903903905,0.4491638955106778
1.3933933933933933,0.44664249802946737
1.3963963963963963,0.44411575717151763
1.3993993993993994,0.4415844095784619
1.4024024024024024,0.4390495766871326
1.4054054054054055,0.43651278664430215
1.4084084084084083,0.4339759781370701
1.4114114114114114,0.4314414850228689
1.4144144144144144,0.42891200094841087
1.4174174174174174,0.4263905235907477
1.4204204204204205,0.42388027879138496
1.4234234234234233,0.42138462571655716
1.4264264264264264,0.41890694524346006
1.4294294294294294,0.41645051498380714
1.4324324324324325,0.414018375616256
1.4354354354354355,0.41161319437945837
1.4384384384384383,0.40923713253964716
1.4414414414414414,0.4068917242621185
1.4444444444444444,0.40457777447056625
1.4474474474474475,0.4022952829035422
1.4504504504504505,0.4000434006458583
1.4534534534534533,0.3978204239545621
1.4564564564564564,0.39562382828838805
1.4594594594594594,0.39345034321269934
1.4624624624624625,0.39129606643647874
1.4654654654654655,0.389156612821028
1.4684684684684683,0.3870272919480749
1.4714714714714714,0.3849033059129103
1.4744744744744744,0.3827799575449499
1.4774774774774775,0.3806528583534776
1.4804804804804805,0.3785181252129527
1.4834834834834836,0.37637255515204476
1.4864864864864864,0.37421376858540495
1.4894894894894894,0.37204031286762484
1.4924924924924925,0.3698517200854315
1.4954954954954955,0.3676485154342508
1.4984984984984986,0.3654321752329757
1.5015015015015014,0.36320503648408897
1.5045045045045045,0.3609701627359276
1.5075075075075075,0.3587311736891957
1.5105105105105106,0.3564920483414503
1.5135135135135136,0.3542569133054348
1.5165165165165164,0.35202982910826336
1.5195195195195195,0.3498145876385817
1.5225225225225225,0.3476145333580954
1.5255255255255256,0.34543241940399244
1.5285285285285286,0.3432703073150172
1.5315315315315314,0.34112951595494106
1.5345345345345345,0.33901062149547717
1.5375375375375375,0.3369135063533102
1.5405405405405406,0.334837451099697
1.5435435435435436,0.33278125993889834
1.5465465465465464,0.3307434077296366
1.5495495495495495,0.3287221949786363
1.5525525525525525,0.326715896948873
1.5555555555555556,0.3247228940479522
1.5585585585585586,0.32274177290865075
1.5615615615615615,0.3207713908239673
1.5645645645645645,0.3188109001200196
1.5675675675675675,0.3168597332396516
1.5705705705705706,0.3149175533299333
1.5735735735735736,0.3129841785691392
1.5765765765765765,0.31105949098691005
1.5795795795795795,0.3091433418877593
1.5825825825825826,0.30723546607014673
1.5855855855855856,0.30533541586872087
1.5885885885885886,0.3034425237849761
1.5915915915915915,0.30155589937167426
1.5945945945945945,0.2996744624235785
1.5975975975975976,0.29779701076796433
1.6006006006006006,0.29592231740003433
1.6036036036036037,0.2940492486918093
1.6066066066066067,0.29217689317725404
1.6096096096096095,0.2903046891512005
1.6126126126126126,0.2884325391011683
1.6156156156156156,0.2865608998081844
1.6186186186186187,0.28469083871365103
1.6216216216216217,0.2828240496916169
1.6246246246246245,0.2809628244710602
1.6276276276276276,0.27910997936800314
1.6306306306306306,0.2772687404432617
1.6336336336336337,0.2754425934286182
1.6366366366366367,0.27363510751791614
1.6396396396396395,0.2718497441875947
1.6426426426426426,0.2700896634385206
1.6456456456456456,0.26835754014432145
1.6486486486486487,0.2666554025306841
1.6516516516516517,0.26498450325109657
1.6546546546546546,0.26334523119554026
1.6576576576576576,0.2617370692629254
1.6606606606606606,0.2601586000844626
1.6636636636636637,0.2586075583754561
1.6666666666666667,0.25708092548707334
1.6696696696696696,0.2555750590801521
1.6726726726726726,0.25408584885497115
1.6756756756756757,0.2526088880840882
1.6786786786786787,0.25113965036991454
1.6816816816816818,0.24967366156428247
1.6846846846846846,0.2482066580392555
1.6876876876876876,0.24673472432256224
1.6906906906906907,0.24525440528958856
1.6936936936936937,0.2437627904059826
1.6966966966966968,0.24225756970871942
1.6996996996996996,0.24073706310192095
1.7027027027027026,0.23920022597868731
1.7057057057057057,0.23764663507808073
1.7087087087087087,0.2360764588322007
1.7117117117117118,0.2344904163026037
1.7147147147147146,0.2328897282513553
1.7177177177177176,0.23127606308065754
1.7207207207207207,0.22965147946114434
1.7237237237237237,0.22801836660485494
1.7267267267267268,0.22637938244918213
1.7297297297297298,0.22473738959345518
1.7327327327327327,0.22309538871011014
1.7357357357357357,0.22145644933231393
1.7387387387387387,0.21982363834837318
1.7417417417417418,0.21819994712554128
1.7447447447447448,0.2165882188382341
1.7477477477477477,0.21499107817636118
1.7507507507507507,0.21341086605989273
1.7537537537537538,0.21184958220692635
1.7567567567567568,0.21030883834904465
1.7597597597597598,0.20878982454924006
1.7627627627627627,0.20729329048074022
1.7657657657657657,0.2058195427260295
1.7687687687687688,0.20436845823441685
1.7717717717717718,0.20293951312385636
1.7747747747747749,0.20153182512038065
1.7777777777777777,0.20014420717464923
1.7807807807807807,0.1987752292415309
1.7837837837837838,0.1974232848887119
1.7867867867867868,0.19608665932277183
1.7897897897897899,0.19476359556854725
1.7927927927927927,0.19345235587398107
1.7957957957957957,0.19215127588801373
1.7987987987987988,0.19085880972141916
1.8018018018018018,0.18957356459821376
1.8048048048048049,0.18829432439844065
1.8078078078078077,0.1870200619520252
1.8108108108108107,0.18574994045225493
1.8138138138138138,0.18448330481106076
1.8168168168168168,0.18321966417841756
1.8198198198198199,0.18195866719789824
1.8228228228228227,0.180700071871728
1.8258258258258258,0.17944371215538435
1.8288288288288288,0.17818946358109164
1.8318318318318318,0.17693721030147624
1.834834834834835,0.1756868159240199
1.8378378378378377,0.17443810035073878
1.8408408408408408,0.17319082452763282
1.8438438438438438,0.17194468453992282
1.8468468468468469,0.17069931587335016
1.84984984984985,0.16945430792934446
1.8528528528528527,0.1682092280833584
1.8558558558558558,0.16696365377575173
1.8588588588588588,0.16571721040010387
1.8618618618618619,0.1644696121801164
1.864864864864865,0.16322070287171783
1.867867867867868,0.16197049304067324
1.8708708708708708,0.1607191908700277
1.8738738738738738,0.15946722393612603
1.8768768768768769,0.15821525011331034
1.87987987987988,0.15696415665156396
1.882882882882883,0.1557150474224475
1.8858858858858858,0.15446921923980364
1.8888888888888888,0.1532281289299538
1.8918918918918919,0.15199335336653186
1.894894894894895,0.15076654494395797
1.897897897897898,0.14954938492588457
1.9009009009009008,0.14834353680007514
1.9039039039039038,0.14715060126617416
1.906906906906907,0.14597207387597896
1.90990990990991,0.14480930574968892
1.912912912912913,0.14366346731614493
1.9159159159159158,0.14253551475989745
1.9189189189189189,0.1414261588551266
1.921921921921922,0.1403358361334338
1.924924924924925,0.13926468282539922
1.927927927927928,0.13821251264769654
1.9309309309309308,0.13717880015905862
1.9339339339339339,0.13616267194574422
1.936936936936937,0.135162908195112
1.93993993993994,0.13417795717566464
1.942942942942943,0.13320596471088833
1.9459459459459458,0.1322448199140528
1.9489489489489489,0.1312922173025653
1.951951951951952,0.1303457340438036
1.954954954954955,0.12940291964817605
1.957957957957958,0.1284613940847835
1.9609609609609608,0.1275189492095504
1.9639639639639639,0.12657364769918972
1.966966966966967,0.12562391346463214
1.96996996996997,0.12466860780862235
1.972972972972973,0.12370708636969478
1.9759759759759759,0.1227392330804839
1.978978978978979,0.12176546884470876
1.981981981981982,0.1207867342607621
1.984984984984985,0.11980444734273671
1.987987987987988,0.11882043867610549
1.990990990990991,0.11783686768562471
1.993993993993994,0.11685612461508679
1.996996996996997,0.11588072338785217
2.0,0.1149131907383012
2.003003003003003,0.1139559569103742
2.006006006006006,0.11301125286479351
2.009009009009009,0.11208101838408722
2.012012012012012,0.11116682477674925
2.015015015015015,0.11026981511216814
2.018018018018018,0.10939066410683627
2.021021021021021,0.10852955895596555
2.024024024024024,0.10768620157692704
2.027027027027027,0.10685983190809092
2.03003003003003,0.10604927109249464
2.033033033033033,0.10525298257687282
2.036036036036036,0.10446914838811819
2.039039039039039,0.10369575713494328
2.042042042042042,0.10293069965855559
2.045045045045045,0.10217186776544189
2.048048048048048,0.10141725116687146
2.051051051051051,0.10066502766945207
2.054054054054054,0.09991364184887153
2.057057057057057,0.09916186791811178
2.06006006006006,0.09840885327614939
2.063063063063063,0.09765414027173963
2.066066066066066,0.0968976649906166
2.069069069069069,0.09613973329934253
2.0720720720720722,0.09538097585771776
2.075075075075075,0.09462228523329416
2.078078078078078,0.09386473949856308
2.081081081081081,0.09310951765382984
2.084084084084084,0.09235781280335323
2.0870870870870872,0.091610749155909
2.09009009009009,0.09086930859684773
2.093093093093093,0.0901342718034326
2.096096096096096,0.08940617770703156
2.099099099099099,0.08868530364166022
2.1021021021021022,0.08797166688334687
2.105105105105105,0.08726504662094056
2.108108108108108,0.08656502384952448
2.111111111111111,0.08587103537262715
2.114114114114114,0.08518243714363155
2.1171171171171173,0.08449857163832451
2.12012012012012,0.0838188338573565
2.123123123123123,0.08314273089563119
2.126126126126126,0.0824699307344913
2.129129129129129,0.08180029693176206
2.1321321321321323,0.08113390710452512
2.135135135135135,0.08047105441230955
2.138138138138138,0.07981223254774908
2.141141141141141,0.07915810593239982
2.144144144144144,0.07850946781783216
2.1471471471471473,0.07786718974727114
2.15015015015015,0.0772321663027933
2.153153153153153,0.0766052592302791
2.156156156156156,0.07598724490106508
2.159159159159159,0.07537876865563121
2.1621621621621623,0.07478030891676864
2.165165165165165,0.07419215310808039
2.168168168168168,0.0736143864322824
2.171171171171171,0.07304689352629748
2.174174174174174,0.07248937199800874
2.1771771771771773,0.0719413559456777
2.18018018018018,0.0714022468439491
2.1831831831831834,0.07087134871628117
2.186186186186186,0.07034790434850503
2.189189189189189,0.069831129450574
2.1921921921921923,0.06932024212993894
2.195195195195195,0.06881448575311877
2.1981981981981984,0.06831314416403164
2.201201201201201,0.06781554919720958
2.204204204204204,0.06732108135736427
2.2072072072072073,0.0668291653220828
2.21021021021021,0.06633926246595344
2.2132132132132134,0.06585086283611936
2.2162162162162162,0.06536347890466448
2.219219219219219,0.06487664299982472
2.2222222222222223,0.06438990963611504
2.225225225225225,0.06390286311830108
2.2282282282282284,0.06341512990298329
2.2312312312312312,0.06292639438768263
2.234234234234234,0.062436416172313026
2.2372372372372373,0.06194504648650843
2.24024024024024,0.06145224144409669
2.2432432432432434,0.06095807007412024
2.2462462462462462,0.06046271564298219
2.249249249249249,0.05996646954412217
2.2522522522522523,0.05946971788489742
2.255255255255255,0.058972921730301116
2.2582582582582584,0.058476592662174164
2.2612612612612613,0.05798126579474203
2.264264264264264,0.05748747259955563
2.2672672672672673,0.056995715820733386
2.27027027027027,0.05650644842892351
2.2732732732732734,0.05602005802665404
2.2762762762762763,0.05553685745884785
2.279279279279279,0.05505708169062987
2.2822822822822824,0.054580890377792894
2.285285285285285,0.054108375046374516
2.2882882882882885,0.053639569466242036
2.2912912912912913,0.05317446167095189
2.294294294294294,0.052713006136029104
2.2972972972972974,0.052255134849424706
2.3003003003003,0.051800766343743296
2.3033033033033035,0.05134981215385469
2.3063063063063063,0.05090218056048958
2.309309309309309,0.05045777783333364
2.3123123123123124,0.0500165074625345
2.315315315315315,0.049578268048020645
2.3183183183183185,0.04914295059962285
2.3213213213213213,0.04871043599835973
2.324324324324324,0.0482805932991862
2.3273273273273274,0.0478532794399424
2.33033033033033,0.04742834078064867
2.3333333333333335,0.04700561674763017
2.3363363363363363,0.046584945707733624
2.339339339339339,0.046166173052672434
2.3423423423423424,0.04574916133151328
2.3453453453453452,0.04533380212752871
2.3483483483483485,0.04492002923247369
2.3513513513513513,0.04450783252805609
2.354354354354354,0.0440972718471121
2.3573573573573574,0.043688489966653435
2.3603603603603602,0.043281723796213256
2.3633633633633635,0.042877312784033304
2.3663663663663663,0.042475703585850344
2.369369369369369,0.04207745013776201
2.3723723723723724,0.04168320845078334
2.3753753753753752,0.04129372569741369
2.3783783783783785,0.040909823478090634
2.3813813813813813,0.04053237551822087
2.384384384384384,0.040162280428116974
2.3873873873873874,0.03980043052825358
2.3903903903903903,0.039447678068918614
2.3933933933933935,0.03910480042684927
2.3963963963963963,0.03877246601683085
2.399399399399399,0.03845120269636424
2.4024024024024024,0.0381413703585082
2.4054054054054053,0.037843139204848684
2.4084084084084085,0.03755647488069321
2.4114114114114114,0.03728113126117705
2.414414414414414,0.037016651230770775
2.4174174174174174,0.03676237533542656
2.4204204204204203,0.03651745774323037
2.4234234234234235,0.03628088856102886
2.4264264264264264,0.03605152125032596
2.429429429429429,0.035828103686664184
2.4324324324324325,0.03560931132308724
2.4354354354354353,0.03539378094925051
2.4384384384384385,0.03518014367158813
2.4414414414414414,0.03496705595595387
2.4444444444444446,0.03475322784504296
2.4474474474474475,0.03453744775855007
2.4504504504504503,0.03431860357438082
2.4534534534534536,0.03409569994814038
2.4564564564564564,0.03386787203521289
2.4594594594594597,0.033634395922496285
2.4624624624624625,0.03339469615075426
2.4654654654654653,0.033148350716843036
2.4684684684684686,0.032895093897367646
2.4714714714714714,0.03263481714603845
2.4744744744744747,0.03236756820321633
2.4774774774774775,0.03209354843605827
2.4804804804804803,0.03181310831870382
2.4834834834834836,0.03152674087964528
2.4864864864864864,0.031235072900294092
2.4894894894894897,0.03093885365338728
2.4924924924924925,0.03063894102631846
2.4954954954954953,0.030336284981389263
2.4984984984984986,0.03003190845556115
2.5015015015015014,0.029726885983829963
2.5045045045045047,0.029422320525189314
2.5075075075075075,0.029119319156580403
2.5105105105105103,0.028818968454848427
2.5135135135135136,0.028522310487012297
2.5165165165165164,0.0282303203568681
2.5195195195195197,0.027943886200014346
2.5225225225225225,0.027663792378774817
2.5255255255255253,0.027390706413243968
2.5285285285285286,0.027125169915969412
2.5315315315315314,0.026867593505751828
2.5345345345345347,0.026618255396192114
2.5375375375375375,0.026377303122886327
2.5405405405405403,0.026144757720566406
2.5435435435435436,0.025920519608967938
2.5465465465465464,0.02570437550094421
2.5495495495495497,0.025496005799750424
2.5525525525525525,0.025294992180830683
2.5555555555555554,0.025100825320777273
2.5585585585585586,0.024912912999171224
2.5615615615615615,0.02473058901340168
2.5645645645645647,0.024553123473624396
2.5675675675675675,0.024379735057709833
2.5705705705705704,0.02420960569325115
2.5735735735735736,0.024041897902559912
2.5765765765765765,0.02387577472168746
2.5795795795795797,0.023710421725188696
2.5825825825825826,0.023545070303271947
2.5855855855855854,0.023379020998921984
2.5885885885885886,0.023211665467457718
2.5915915915915915,0.023042505507571077
2.5945945945945947,0.022871167653992056
2.5975975975975976,0.022697412022403194
2.6006006006006004,0.022521134443551354
2.6036036036036037,0.022342361385414435
2.6066066066066065,0.022161237696594137
2.6096096096096097,0.021978007759815975
2.6126126126126126,0.021792991168549845
2.6156156156156154,0.02160655448316937
2.6186186186186187,0.021419080945471923
2.6216216216216215,0.02123094020405255
2.6246246246246248,0.021042460115102395
2.6276276276276276,0.02085390253585543
2.6306306306306304,0.020665444737402196
2.6336336336336337,0.020477167657594816
2.6366366366366365,0.020289051729055384
2.6396396396396398,0.02010098049188257
2.6426426426426426,0.01991275167592319
2.6456456456456454,0.019724094950848422
2.6486486486486487,0.019534695125390182
2.6516516516516515,0.019344219253980343
2.6546546546546548,0.019152345895126974
2.6576576576576576,0.018958794667834785
2.6606606606606604,0.018763354268824386
2.6636636636636637,0.01856590723580403
2.6666666666666665,0.018366449956697166
2.66966966966967,0.018165106713842416
2.6726726726726726,0.01796213689583015
2.6756756756756754,0.017757934887275527
2.6786786786786787,0.017553022538375276
2.6816816816816815,0.017348034502925408
2.684684684684685,0.01714369709894697
2.6876876876876876,0.016940801675673245
2.6906906906906904,0.016740173752095747
2.6936936936936937,0.016542639415157937
2.6966966966966965,0.016348990621396615
2.6996996996997,0.016159951127281174
2.7027027027027026,0.01597614477529153
2.705705705705706,0.015798067781428275
2.7087087087087087,0.015626066504496033
2.7117117117117115,0.015460321930641577
2.714714714714715,0.015300841785048463
2.7177177177177176,0.01514746079827286
2.720720720720721,0.014999849224855246
2.7237237237237237,0.014857529259415659
2.7267267267267266,0.014719898547869648
2.72972972972973,0.014586259579098565
2.7327327327327327,0.014455853396276778
2.735735735735736,0.014327895815550638
2.7387387387387387,0.014201614205557305
2.7417417417417416,0.014076282878231691
2.744744744744745,0.013951255272052638
2.7477477477477477,0.01382599136339314
2.750750750750751,0.01370007909757353
2.7537537537537538,0.013573249055716038
2.7567567567567566,0.013445382026438815
2.75975975975976,0.01331650959017925
2.7627627627627627,0.013186808208506325
2.765765765765766,0.013056587609047533
2.7687687687687688,0.012926274448573118
2.7717717717717716,0.012796392317100606
2.774774774774775,0.01266753912465471
2.7777777777777777,0.012540362813130973
2.780780780780781,0.012415536191809042
2.7837837837837838,0.012293731543761826
2.7867867867867866,0.012175595526897058
2.78978978978979,0.012061724824557824
2.7927927927927927,0.01195264300036078
2.795795795795796,0.01184877907826616
2.798798798798799,0.011750448483767915
2.8018018018018016,0.011657837114069765
2.804804804804805,0.011570989414178742
2.8078078078078077,0.011489801380046419
2.810810810810811,0.011414019352628922
2.813813813813814,0.011343245283610113
2.8168168168168166,0.011276948837599122
2.81981981981982,0.011214486260299982
2.8228228228228227,0.01115512542121978
2.825825825825826,0.011098075883960154
2.828828828828829,0.011042522329606699
2.8318318318318316,0.010987659225639808
2.834834834834835,0.01093272435579089
2.8378378378378377,0.010877028753838629
2.840840840840841,0.01081998074458525
2.843843843843844,0.010761102191162301
2.8468468468468466,0.010700035655321368
2.84984984984985,0.010636541946767258
2.8528528528528527,0.01057048839814667
2.855855855855856,0.0105018290694
2.858858858858859,0.010430578869524285
2.8618618618618616,0.010356784201236483
2.864864864864865,0.010280493115215264
2.8678678678678677,0.010201728059014011
2.870870870870871,0.010120464103435502
2.873873873873874,0.010036615039275255
2.8768768768768767,0.00995002900325891
2.87987987987988,0.009860494383105644
2.8828828828828827,0.009767755756133562
2.885885885885886,0.009671538631467734
2.888888888888889,0.009571580889710465
2.8918918918918917,0.009467668131875063
2.894894894894895,0.009359669727478901
2.8978978978978978,0.00924757222922852
2.900900900900901,0.009131507007570006
2.903903903903904,0.009011769430566356
2.9069069069069067,0.00888882762333281
2.90990990990991,0.00876331971493523
2.9129129129129128,0.008636039433752202
2.915915915915916,0.008507910854865424
2.918918918918919,0.008379953950009133
2.9219219219219217,0.0082532432702918
2.924924924924925,0.008128862552480052
2.9279279279279278,0.00800785825320957
2.930930930930931,0.007891194979177486
2.933933933933934,0.007779715515748247
2.9369369369369367,0.007674107701400404
2.93993993993994,0.007574879804664214
2.942942942942943,0.0074823453942492735
2.945945945945946,0.0073966180128967746
2.948948948948949,0.00731761532648774
2.951951951951952,0.007245071867328141
2.954954954954955,0.0071785590565020575
2.957957957957958,0.007117510892764497
2.960960960960961,0.007061253538964448
2.963963963963964,0.007009037013823489
2.966966966966967,0.006960067290018976
2.96996996996997,0.006913537285438756
2.972972972972973,0.00686865548617452
2.975975975975976,0.006824671229433762
2.978978978978979,0.006780895975614214
2.981981981981982,0.0067367201880167244
2.984984984984985,0.006691625697316562
2.987987987987988,0.0066451936426299325
2.990990990990991,0.006597108244416366
2.993993993993994,0.0065471567751791155
2.996996996996997,0.006495226156278615
3.0,0.0064412966322475226


==> plots/kde_data_zeroth.csv <==
x,kde
0.056991176532061386,0.005064847387256423
0.060765324660340195,0.005626055395371957
0.064539472788619,0.006235968407061868
0.0683136209168978,0.006897341540935101
0.07208776904517661,0.007612964637868286
0.07586191717345542,0.008385657951692311
0.07963606530173423,0.009218268629403444
0.08341021343001304,0.01011366798383041
0.08718436155829183,0.011074749499159925
0.09095850968657064,0.012104427443292745
0.09473265781484945,0.013205635893969253
0.09850680594312825,0.014381327921661101
0.10228095407140705,0.0156344746152963
0.10605510219968586,0.016968063590887515
0.10982925032796467,0.018385096591760346
0.11360339845624348,0.019888585775534914
0.11737754658452229,0.02148154828979717
0.12115169471280109,0.02316699876705837
0.1249258428410799,0.02494793942061748
0.1286999909693587,0.026827347495537775
0.1324741390976375,0.028808159921137114
0.1362482872259163,0.030893255119927854
0.14002243535419512,0.03308543204848986
0.14379658348247393,0.035387386673078204
0.14757073161075274,0.037801686210965295
0.15134487973903155,0.040330741591368666
0.15511902786731036,0.042976778701171524
0.15889317599558916,0.04574180907471239
0.16266732412386797,0.048627600758740695
0.16644147225214678,0.051635650129300596
0.17021562038042556,0.054767155454300116
0.17398976850870437,0.05802299298288096
0.17776391663698318,0.06140369630104181
0.181538064765262,0.06490943962456984
0.18531221289354077,0.06854002560886646
0.18908636102181958,0.07229487814566343
0.1928605091500984,0.07617304049469771
0.1966346572783772,0.0801731789704384
0.200408805406656,0.08429359227626285
0.20418295353493482,0.08853222645700067
0.20795710166321363,0.09288669533056144
0.21173124979149244,0.0973543061643985
0.21550539791977125,0.10193209028522936
0.21927954604805006,0.10661683825157732
0.22305369417632886,0.11140513917745361
0.22682784230460767,0.1162934237694622
0.23060199043288648,0.12127801062497488
0.2343761385611653,0.12635515533104447
0.2381502866894441,0.13152110189708482
0.2419244348177229,0.13677213604348712
0.24569858294600172,0.14210463984847205
0.24947273107428047,0.14751514722232248
0.2532468792025593,0.15300039962921402
0.2570210273308381,0.15855740141111171
0.2607951754591169,0.1641834739867795
0.2645693235873957,0.16987630810491472
0.2683434717156745,0.175634013228977
0.27211761984395333,0.18145516302935094
0.27589176797223214,0.18733883586435074
0.27966591610051095,0.19328464905466977
0.28344006422878976,0.1992927857056016
0.28721421235706857,0.20536401281718944
0.2909883604853474,0.21149968945250258
0.2947625086136262,0.2177017638153337
0.298536656741905,0.22397275822496254
0.3023108048701838,0.2303157411693165
0.3060849529984626,0.2367342858674596
0.30985910112674137,0.24323241507366708
0.3136332492550202,0.24981453220112995
0.317407397383299,0.25648533922324057
0.3211815455115778,0.26324974221181535
0.3249556936398566,0.270112745780242
0.3287298417681354,0.27707933809916746
0.3325039898964142,0.28415436852735215
0.33627813802469303,0.29134242023425644
0.34005228615297184,0.29864768046948914
0.34382643428125065,0.30607381134428663
0.34760058240952946,0.3136238241213199
0.35137473053780827,0.32129996005405226
0.3551488786660871,0.32910358077148916
0.3589230267943659,0.3370350710678939
0.3626971749226447,0.3450937567332348
0.3664713230509235,0.35327783975473864
0.37024547117920226,0.3615843528429709
0.37401961930748107,0.3700091347987586
0.3777937674357599,0.3785468277543994
0.3815679155640387,0.3871908968089386
0.3853420636923175,0.39593367204874647
0.3891162118205963,0.4047664124168909
0.3928903599488751,0.4136793903829288
0.3966645080771539,0.42266199588247255
0.40043865620543273,0.43170285755501225
0.40421280433371154,0.44078997891927396
0.40798695246199035,0.4499108867953911
0.41176110059026916,0.4590527890177681
0.41553524871854797,0.468202738285158
0.4193093968468268,0.47734779886647993
0.4230835449751056,0.4864752128218052
0.4268576931033844,0.49557256240603614
0.4306318412316632,0.504627925395788
0.434405989359942,0.5136300202139578
0.43818013748822077,0.5225683379187561
0.4419542856164996,0.5314332583700891
0.4457284337447784,0.5402161481835183
0.4495025818730572,0.5489094384263532
0.453276730001336,0.5575066803993965
0.4570508781296148,0.5660025782769786
0.4608250262578936,0.5743929978444617
0.46459917438617243,0.5826749510706102
0.46837332251445124,0.590846556777549
0.47214747064273005,0.5989069782152344
0.47592161877100886,0.6068563389024098
0.47969576689928767,0.6146956186502606
0.4834699150275665,0.6224265322259882
0.4872440631558453,0.6300513936261544
0.4910182112841241,0.6375729693971955
0.4947923594124029,0.6449943248457762
0.4985665075406817,0.652318667305479
0.5023406556689606,0.6595491908519875
0.5061148037972393,0.6666889269681641
0.5098889519255181,0.673740605640606
0.5136631000537969,0.6807065312081088
0.5174372481820757,0.6875884769737757
0.5212113963103545,0.6943876021355968
0.5249855444386333,0.7011043939887363
0.5287596925669121,0.7077386376189115
0.5325338406951909,0.7142894144570854
0.5363079888234698,0.7207551301257675
0.5400821369517486,0.7271335710064821
0.5438562850800274,0.73342198793157
0.5476304332083062,0.7396172043901018
0.551404581336585,0.7457157456778046
0.5551787294648638,0.7517139845562467
0.5589528775931426,0.7576082982563486
0.5627270257214214,0.7633952311016619
0.5665011738497002,0.769071656668594
0.570275321977979,0.7746349332668819
0.5740494701062578,0.7800830466291605
0.5778236182345367,0.7854147340480142
0.5815977663628155,0.7906295847861607
0.5853719144910943,0.7957281123950872
0.5891460626193731,0.8007117955807611
0.5929202107476519,0.8055830854167385
0.5966943588759307,0.810345377979128
0.6004685070042095,0.8150029528138328
0.6042426551324883,0.8195608789876883
0.6080168032607671,0.8240248917654255
0.6117909513890459,0.8284012441360555
0.6155650995173247,0.8326965384338997
0.6193392476456036,0.8369175441135935
0.6231133957738824,0.8410710083074886
0.6268875439021612,0.845163466091637
0.63066169203044,0.8492010573958892
0.6344358401587188,0.8531893572156135
0.6382099882869976,0.8571332252256215
0.6419841364152764,0.8610366800877376
0.6457582845435552,0.8649028027176996
0.649532432671834,0.8687336715805896
0.6533065808001128,0.8725303317735921
0.6570807289283916,0.8762927982872236
0.6608548770566705,0.880020092477369
0.6646290251849493,0.8837103094885499
0.6684031733132281,0.8873607132033221
0.6721773214415069,0.8909678543039874
0.6759514695697857,0.8945277062613126
0.6797256176980644,0.8980358135421072
0.6834997658263432,0.9014874460688671
0.687273913954622,0.9048777539754637
0.6910480620829008,0.9082019169722455
0.6948222102111796,0.9114552831402737
0.6985963583394584,0.9146334926842271
0.7023705064677372,0.9177325830438899
0.706144654596016,0.920749072747482
0.7099188027242949,0.9236800224320535
0.7136929508525737,0.9265230725054077
0.7174670989808525,0.9292764579282452
0.7212412471091313,0.931939001508984
0.7250153952374101,0.9345100878885744
0.7287895433656889,0.9369896210174598
0.7325636914939677,0.9393779683736043
0.7363378396222465,0.9416758954290394
0.7401119877505253,0.943884493944464
0.7438861358788041,0.9460051075687536
0.747660284007083,0.9480392579622513
0.7514344321353618,0.9499885742762653
0.7552085802636406,0.9518547283377025
0.7589827283919194,0.9536393773413709
0.7627568765201982,0.955344115277752
0.766531024648477,0.9569704337540866
0.7703051727767558,0.9585196923315366
0.7740793209050346,0.9599930980251684
0.7778534690333134,0.9613916932172767
0.7816276171615922,0.9627163509299677
0.785401765289871,0.9639677761967086
0.7891759134181499,0.9651465121658949
0.7929500615464287,0.9662529495557505
0.7967242096747075,0.9672873381500642
0.8004983578029863,0.968249799164274
0.8042725059312651,0.9691403375048389
0.8080466540595439,0.969958853174639
0.8118208021878227,0.9707051513252009
0.8155949503161015,0.9713789507063294
0.8193690984443802,0.9719798904997704
0.823143246572659,0.9725075357334144
0.8269173947009378,0.9729613816459406
0.8306915428292166,0.9733408575010484
0.8344656909574955,0.9736453304330386
0.8382398390857743,0.9738741099378491
0.8420139872140531,0.9740264536094194
0.8457881353423319,0.9741015746621908
0.8495622834706107,0.9740986516830445
0.8533364315988895,0.9740168409265667
0.8571105797271683,0.9738552913137344
0.8608847278554471,0.9736131621243789
0.8646588759837259,0.9732896431967584
0.8684330241120047,0.9728839772712332
0.8722071722402835,0.9723954839480023
0.8759813203685624,0.9718235845779513
0.8797554684968412,0.9711678272786131
0.88352961662512,0.9704279111687752
0.8873037647533988,0.9696037088516273
0.8910779128816776,0.9686952861504036
0.8948520610099564,0.9677029181156293
0.8986262091382352,0.9666271003802344
0.902400357266514,0.9654685550383924
0.9061745053947928,0.9642282303640287
0.9099486535230716,0.9629072938630046
0.9137228016513504,0.9615071183633536
0.9174969497796293,0.9600292610858051
0.9212710979079081,0.9584754358927853
0.9250452460361869,0.9568474791798611
0.9288193941644657,0.9551473101389131
0.9325935422927445,0.9533768863757428
0.9363676904210233,0.9515381560948998
0.9401418385493021,0.9496330082612197
0.9439159866775809,0.9476632222985298
0.9476901348058597,0.9456304189842953
0.9514642829341385,0.9435360142361913
0.9552384310624172,0.9413811774584661
0.959012579190696,0.9391667960209302
0.9627867273189749,0.9368934472829183
0.9665608754472537,0.9345613793529433
0.9703350235755325,0.932170501500262
0.9741091717038113,0.9297203848181594
0.9778833198320901,0.9272102733929667
0.9816574679603689,0.9246391058733767
0.9854316160886477,0.9220055469771311
0.9892057642169265,0.9193080281322153
0.9929799123452053,0.916544796143137
0.9967540604734841,0.9137139685121629
1.0005282086017628,0.9108135938416192
1.0043023567300418,0.9078417156040598
1.0080765048583205,0.9047964374958412
1.0118506529865994,0.9016759885861021
1.015624801114878,0.8984787865347011
1.019398949243157,0.8952034972704049
1.0231730973714357,0.8918490896867528
1.0269472454997146,0.8884148841133417
1.0307213936279933,0.8849005935441661
1.0344955417562722,0.8813063568370209
1.038269689884551,0.8776327633281997
1.0420438380128298,0.8738808685231739
1.0458179861411085,0.8700522007199734
1.0495921342693875,0.8661487585910337
1.0533662823976662,0.8621729998911312
1.057140430525945,0.8581278215736151
1.0609145786542238,0.8540165316889818
1.0646887267825027,0.849842813515739
1.0684628749107814,0.8456106824395317
1.0722370230390603,0.8413244361626173
1.076011171167339,0.8369885988982374
1.079785319295618,0.8326078602903693
1.0835594674238966,0.8281870099025374
1.0873336155521756,0.823730868241583
1.0911077636804543,0.819244215420969
1.0948819118087332,0.8147317187193678
1.0986560599370119,0.8101978604444158
1.1024302080652908,0.8056468676586099
1.1062043561935695,0.8010826454511302
1.1099785043218484,0.7965087155317876
1.1137526524501271,0.7919281619676448
1.117526800578406,0.7873435858665749
1.1213009487066847,0.7827570707232507
1.1250750968349637,0.7781701599768128
1.1288492449632423,0.7735838480795069
1.1326233930915213,0.7689985860462084
1.1363975412198,0.7644143020501557
1.1401716893480789,0.7598304371628125
1.1439458374763576,0.7552459958216832
1.1477199856046365,0.7506596100682714
1.1514941337329152,0.7460696160538343
1.1552682818611941,0.7414741407862906
1.1590424299894728,0.7368711966159487
1.1628165781177515,0.7322587805530855
1.1665907262460304,0.7276349752022355
1.1703648743743091,0.7229980479038023
1.174139022502588,0.7183465446096189
1.1779131706308668,0.7136793750937002
1.1816873187591457,0.7089958863154427
1.1854614668874244,0.7042959211066779
1.1892356150157033,0.6995798598345391
1.193009763143982,0.6948486432829825
1.196783911272261,0.6901037756733326
1.2005580594005396,0.6853473074815659
1.2043322075288185,0.6805817984754102
1.2081063556570972,0.6758102621556616
1.2118805037853762,0.6710360935090613
1.2156546519136548,0.6662629826336172
1.2194288000419338,0.6614948173513909
1.2232029481702125,0.6567355783538525
1.2269770962984914,0.6519892307125753
1.23075124442677,0.6472596157186994
1.234525392555049,0.6425503469850992
1.2382995406833277,0.6378647145553832
1.2420736888116066,0.6332056004244868
1.2458478369398853,0.6285754084018036
1.2496219850681642,0.6239760106624294
1.253396133196443,0.6194087126613558
1.2571702813247219,0.6148742373602414
1.2609444294530006,0.6103727289692847
1.2647185775812795,0.6059037756694293
1.2684927257095582,0.6014664500857465
1.272266873837837,0.5970593656582104
1.2760410219661158,0.5926807465276662
1.2798151700943947,0.5883285081403442
1.2835893182226734,0.5840003454888243
1.2873634663509523,0.5796938257565654
1.291137614479231,0.5754064821182652
1.29491176260751,0.5711359055630368
1.2986859107357887,0.5668798318400394
1.3024600588640673,0.5626362209595293
1.3062342069923463,0.5584033270961702
1.310008355120625,0.554179757211622
1.3137825032489039,0.5499645172153611
1.3175566513771826,0.5457570449914464
1.3213307995054615,0.5415572301108443
1.3251049476337402,0.5373654205028434
1.3288790957620191,0.5331824167573908
1.3326532438902978,0.5290094550598566
1.3364273920185767,0.5248481800116949
1.3402015401468554,0.5207006087618606
1.3439756882751344,0.5165690879650541
1.347749836403413,0.5124562451003043
1.351523984531692,0.5083649356362221
1.3552981326599707,0.5042981874294528
1.3590722807882496,0.5002591436051276
1.3628464289165283,0.49625100500736985
1.3666205770448072,0.4922769731384608
1.370394725173086,0.4883401943412547
1.3741688733013648,0.4844437058317996
1.3779430214296435,0.48059038406666077
1.3817171695579225,0.47678289583773686
1.3854913176862012,0.47302365242834193
1.38926546581448,0.4693147671370852
1.3930396139427588,0.46565801647685606
1.3968137620710377,0.46205480537805066
1.4005879101993164,0.45850613676089325
1.4043620583275953,0.45501258588205656
1.408136206455874,0.451574279896457
1.411910354584153,0.4481908830987389
1.4156845027124316,0.44486158831246975
1.4194586508407105,0.4415851148742451
1.4232327989689892,0.43835971361100295
1.4270069470972682,0.43518317913147053
1.4307810952255469,0.4320528696481499
1.4345552433538258,0.42896573441765623
1.4383293914821045,0.42591834873973533
1.4421035396103832,0.42290695629432645
1.445877687738662,0.419927518428367
1.4496518358669408,0.41697576983555
1.4534259839952197,0.414047279908804
1.4572001321234984,0.41113751889225825
1.4609742802517773,0.4082419278197254
1.464748428380056,0.405355991104263
1.468522576508335,0.40247531053863517
1.4722967246366137,0.39959567938118706
1.4760708727648926,0.39671315513555816
1.4798450208931713,0.3938241295860834
1.4836191690214502,0.3909253946241925
1.4873933171497289,0.3880142023952733
1.4911674652780078,0.3850883183122764
1.4949416134062865,0.38214606552444536
1.4987157615345654,0.37918635950022994
1.5024899096628441,0.37620873148732253
1.506264057791123,0.37321333975354065
1.5100382059194017,0.370200967694909
1.5138123540476807,0.3671730081242463
1.5175865021759594,0.36413143332705694
1.5213606503042383,0.36107875079077106
1.525134798432517,0.35801794487518385
1.528908946560796,0.3549524050897685
1.5326830946890746,0.351885842067759
1.5364572428173535,0.34882219276396115
1.5402313909456322,0.34576551683752005
1.5440055390739111,0.3427198865930813
1.5477796872021898,0.3396892732242335
1.5515538353304688,0.3366774324106921
1.5553279834587475,0.3336877925455075
1.5591021315870264,0.33072334899219447
1.562876279715305,0.32778656777967735
1.566650427843584,0.3248793020242506
1.5704245759718627,0.3220027241178141
1.5741987241001416,0.3191572763412985
1.5779728722284203,0.31634264205917567
1.581747020356699,0.3135577390394572
1.585521168484978,0.3108007357439588
1.5892953166132566,0.30806909067188765
1.5930694647415355,0.30535961404557155
1.5968436128698142,0.30266855033412265
1.6006177609980932,0.2999916793521099
1.6043919091263719,0.2973244329805135
1.6081660572546508,0.2946620239666179
1.6119402053829295,0.2919995827958015
1.6157143535112084,0.2893322983126886
1.619488501639487,0.28665555761666467
1.623262649767766,0.2839650807747679
1.6270367978960447,0.28125704608261237
1.6308109460243236,0.27852820195265027
1.6345850941526023,0.2757759620029064
1.6383592422808813,0.2729984805355428
1.64213339040916,0.2701947063055519
1.6459075385374389,0.2673644132540342
1.6496816866657176,0.2645082076840535
1.6534558347939965,0.26162751215651914
1.6572299829222752,0.25872452714596195
1.6610041310505541,0.2558021721926248
1.6647782791788328,0.25286400889243765
1.6685524273071117,0.2499141485610979
1.6723265754353904,0.24695714777861472
1.6761007235636693,0.24399789525978552
1.679874871691948,0.24104149360296867
1.683649019820227,0.23809313944961483
1.6874231679485057,0.2351580054506049
1.6911973160767846,0.2322411271970846
1.6949714642050633,0.2293472979506861
1.6987456123333422,0.22648097362036446
1.702519760461621,0.22364619000056052
1.7062939085898998,0.22084649382750907
1.7100680567181785,0.21808488874563656
1.7138422048464572,0.21536379681971998
1.7176163529747361,0.21268503579420517
1.7213905011030148,0.21004981189889252
1.7251646492312938,0.20745872763708578
1.7289387973595725,0.20491180367266704
1.7327129454878514,0.2024085136580771
1.73648709361613,0.19994783061563773
1.740261241744409,0.19752828329853353
1.7440353898726877,0.19514802081255586
1.7478095380009666,0.192804883672885
1.7515836861292453,0.19049647939925587
1.7553578342575242,0.18822026071596482
1.759131982385803,0.18597360441925656
1.7629061305140818,0.183753889003409
1.7666802786423605,0.18155856919857036
1.7704544267706395,0.1793852456690372
1.7742285748989182,0.1772317282509808
1.778002723027197,0.1750960912742346
1.7817768711554758,0.1729767197133838
1.7855510192837547,0.1708723451478259
1.7893251674120334,0.16878207077566773
1.7930993155403123,0.16670538501787574
1.796873463668591,0.16464216356067565
1.80064761179687,0.1625926600075305
1.8044217599251486,0.1605574856378184
1.8081959080534276,0.1585375790865184
1.8119700561817063,0.1565341670565959
1.8157442043099852,0.15454871744171297
1.8195183524382639,0.15258288646041465
1.8232925005665428,0.15063846157425417
1.8270666486948215,0.14871730207341982
1.8308407968231004,0.1468212792585634
1.8346149449513791,0.14495221812383013
1.838389093079658,0.1431118423535627
1.8421632412079367,0.14130172428697793
1.8459373893362157,0.13952324128754576
1.8497115374644943,0.13777753968579698
1.853485685592773,0.13606550715722632
1.857259833721052,0.13438775406406986
1.8610339818493307,0.132744603945266
1.8648081299776096,0.1311360929977068
1.8685822781058883,0.12956197806830178
1.8723564262341672,0.12802175238383418
1.876130574362446,0.12651466799570077
1.8799047224907248,0.1250397637188083
1.8836788706190035,0.12359589720480499
1.8874530187472824,0.12218177971319612
1.8912271668755611,0.12079601213039616
1.89500131500384,0.11943712083414253
1.8987754631321188,0.11810359210383174
1.9025496112603977,0.11679390392893155
1.9063237593886764,0.11550655425833072
1.9100979075169553,0.11424008495278883
1.913872055645234,0.11299310093924761
1.917646203773513,0.11176428430827451
1.9214203519017916,0.11055240333350337
1.9251945000300705,0.10935631661458553
1.9289686481583492,0.10817497274450491
1.9327427962866282,0.10700740607112001
1.9365169444149068,0.10585272925669499
1.9402910925431858,0.10471012343476496
1.9440652406714645,0.10357882681993855
1.9478393887997434,0.10245812264358738
1.951613536928022,0.1013473272690173
1.955387685056301,0.10024577928685377
1.9591618331845797,0.09915283030929277
1.9629359813128586,0.09806783807541299
1.9667101294411373,0.0969901623541377
1.9704842775694162,0.09591916399197535
1.974258425697695,0.09485420730464272
1.9780325738259739,0.09379466586004317
1.9818067219542526,0.09273993154958328
1.9855808700825315,0.09168942669975086
1.9893550182108102,0.09064261884028262
1.9931291663390889,0.08959903762263946
1.9969033144673678,0.08855829327623063
2.0006774625956463,0.08752009590274569
2.004451610723925,0.08648427484367566
2.008225758852204,0.08545079731483302
2.011999906980483,0.08441978548615459
2.0157740551087615,0.08339153119655257
2.0195482032370404,0.08236650753263937
2.0233223513653193,0.08134537656670764
2.0270964994935983,0.08032899264232893
2.0308706476218767,0.0793184007135728
2.0346447957501557,0.07831482938314437
2.0384189438784346,0.07731967844197525
2.0421930920067135,0.07633450088320166
2.045967240134992,0.07536097954157081
2.049741388263271,0.07440089868903153
2.05351553639155,0.07345611109220404
2.0572896845198287,0.07252850120105907
2.0610638326481077,0.07161994528425136
2.064837980776386,0.0707322694493965
2.068612128904665,0.06986720658129073
2.072386277032944,0.06902635329382609
2.076160425161223,0.06821112801963959
2.0799345732895014,0.06742273135420518
2.0837087214177803,0.06666210972849704
2.087482869546059,0.06592992340824626
2.091257017674338,0.06522651971124553
2.0950311658026166,0.06455191220132722
2.0988053139308955,0.06390576646356477
2.1025794620591745,0.06328739289561235
2.1063536101874534,0.06269574677082636
2.110127758315732,0.06212943564584828
2.1139019064440108,0.061586734004342066
2.1176760545722897,0.06106560485472358
2.1214502027005686,0.060563727837452896
2.125224350828847,0.06007853325047345
2.128998498957126,0.05960724127249873
2.132772647085405,0.05914690555506574
2.1365467952136834,0.058694460266873166
2.1403209433419623,0.05824676960850727
2.1440950914702412,0.05780067877238128
2.14786923959852,0.057353065301344874
2.1516433877267986,0.05690088979954322
2.1554175358550776,0.05644124497019229
2.1591916839833565,0.055971401996412706
2.1629658321116354,0.05548885334255084
2.166739980239914,0.05499135113384902
2.170514128368193,0.05447694037115611
2.1742882764964717,0.053943986353530454
2.1780624246247506,0.053391195813675935
2.181836572753029,0.05281763141722293
2.185610720881308,0.05222271943427197
2.189384869009587,0.051606250557071666
2.193159017137866,0.050968374007023184
2.1969331652661443,0.05030958524261024
2.2007073133944233,0.04963070774186137
2.204481461522702,0.04893286948274631
2.208255609650981,0.04821747487649554
2.2120297577792596,0.04748617301645446
2.2158039059075385,0.04674082318354523
2.2195780540358174,0.04598345859443734
2.2233522021640963,0.04521624938719834
2.227126350292375,0.04444146581015601
2.2309004984206537,0.04366144251344131
2.2346746465489327,0.04287854474165018
2.2384487946772116,0.04209513709462839
2.24222294280549,0.04131355536775603
2.245997090933769,0.040536081810988396
2.249771239062048,0.0397649239661779
2.253545387190327,0.039002197064374355
2.2573195353186053,0.038249909798496386
2.261093683446884,0.03750995314111436
2.264867831575163,0.03678409176013358
2.2686419797034416,0.03607395750337423
2.2724161278317205,0.03538104438080891
2.2761902759599995,0.03470670447259426
2.2799644240882784,0.03405214423151016
2.283738572216557,0.033418420726992484
2.2875127203448358,0.03280643748917532
2.2912868684731147,0.032216939747782135
2.2950610166013936,0.031650509013226205
2.298835164729672,0.031107557105763545
2.302609312857951,0.030588319892434688
2.30638346098623,0.03009285113052413
2.310157609114509,0.029621016930929767
2.3139317572427873,0.02917249143723752
2.3177059053710662,0.0287467543604137
2.321480053499345,0.028343091011197367
2.325254201627624,0.027960595431318975
2.3290283497559026,0.02759817714199425
2.3328024978841815,0.02725457190759479
2.3365766460124604,0.0269283567600312
2.3403507941407393,0.02661796935305475
2.344124942269018,0.026321731524572133
2.3478990903972967,0.026037876749135516
2.3516732385255756,0.025764580972180262
2.3554473866538546,0.02549999614213477
2.359221534782133,0.02524228560514702
2.362995682910412,0.02498966040744215
2.366769831038691,0.024740415468157938
2.37054397916697,0.024492964544858165
2.3743181272952483,0.024245872916730093
2.378092275423527,0.023997886756550603
2.381866423551806,0.02374795824973777
2.385640571680085,0.023495265643244157
2.3894147198083635,0.0232392275632522
2.3931888679366424,0.022979511121933634
2.3969630160649213,0.022716033532413606
2.4007371641932003,0.022448957159541483
2.4045113123214787,0.022178678143979735
2.4082854604497577,0.02190580894057145
2.4120596085780366,0.02163115530153981
2.415833756706315,0.02135568840419998
2.419607904834594,0.02108051296591141
2.423382052962873,0.020806832301499625
2.427156201091152,0.020535911357135995
2.4309303492194303,0.020269038797802636
2.434704497347709,0.02000748923244014
2.438478645475988,0.019752486632422184
2.442252793604267,0.019505169937103564
2.4460269417325455,0.019266561747929487
2.4498010898608245,0.019037540894037388
2.4535752379891034,0.01881881951230215
2.4573493861173823,0.01861092512885864
2.4611235342456608,0.01841418806318724
2.4648976823739397,0.018228734305952485
2.4686718305022186,0.018054483854008836
2.4724459786304975,0.017891154326115332
2.476220126758776,0.017738269536258212
2.479994274887055,0.01759517257270355
2.483768423015334,0.017461042823785144
2.4875425711436128,0.01733491630877727
2.4913167192718912,0.017215708615731917
2.49509086740017,0.01710223971845896
2.498865015528449,0.01699325994136049
2.502639163656728,0.016887476361978456
2.5064133117850065,0.016783578984311587
2.5101874599132854,0.016680266077805154
2.5139616080415643,0.016576268153426426
2.5177357561698432,0.016470370135001227
2.5215099042981217,0.016361431376455415
2.5252840524264006,0.016248403269299293
2.5290582005546796,0.016130344275455958
2.5328323486829585,0.0160064323047078
2.536606496811237,0.015875974430655793
2.540380644939516,0.01573841400197288
2.544154793067795,0.015593335255589336
2.5479289411960733,0.015440465574841087
2.551703089324352,0.015279675558957031
2.555477237452631,0.015110977081715177
2.55925138558091,0.014934519518423462
2.5630255337091885,0.014750584313797438
2.5667996818374674,0.01455957805128653
2.5705738299657463,0.014362024169491611
2.5743479780940253,0.014158553455949876
2.5781221262223037,0.013949893434909202
2.5818962743505827,0.013736856755516797
2.5856704224788616,0.013520328681362567
2.5894445706071405,0.013301253782237805
2.593218718735419,0.013080621934419598
2.596992866863698,0.01285945374635973
2.600767014991977,0.012638785541463323
2.6045411631202557,0.01241965404743457
2.608315311248534,0.012203080960935832
2.612089459376813,0.011990057575416987
2.615863607505092,0.011781529677286556
2.619637755633371,0.011578382929596393
2.6234119037616495,0.011381428971797876
2.6271860518899284,0.011191392467893007
2.6309602000182073,0.011008899332791174
2.634734348146486,0.010834466357593626
2.6385084962747647,0.01066849243892972
2.6422826444030436,0.010511251595747631
2.6460567925313225,0.010362887929776918
2.6498309406596015,0.010223412654096741
2.65360508878788,0.010092703278858242
2.657379236916159,0.00997050500527347
2.6611533850444378,0.009856434339539826
2.6649275331727167,0.00974998489839296
2.668701681300995,0.009650535338340139
2.672475829429274,0.009557359302055651
2.676249977557553,0.009469637238523787
2.6800241256858315,0.009386469918765161
2.6837982738141104,0.009306893436761847
2.6875724219423893,0.009229895455814579
2.6913465700706682,0.009154432434310576
2.6951207181989467,0.00907944754205335
2.6988948663272256,0.00900388895924974
2.7026690144555046,0.00892672823537875
2.7064431625837835,0.008846978374964449
2.710217310712062,0.008763711312300259
2.713991458840341,0.008676074438021885
2.71776560696862,0.008583305847707935
2.7215397550968987,0.008484747996963513
2.725313903225177,0.008379859469175629
2.729088051353456,0.008268224591611166
2.732862199481735,0.008149560672833029
2.736636347610014,0.008023722679323666
2.7404104957382924,0.007890705221198816
2.7441846438665713,0.007750641775085428
2.7479587919948503,0.007603801135399679
2.751732940123129,0.007450581151818674
2.7555070882514077,0.007291499878832547
2.7592812363796866,0.007127184330780747
2.7630553845079655,0.006958357100455121
2.7668295326362444,0.0067858211588559675
2.770603680764523,0.006610443205723954
2.774377828892802,0.006433135982889037
2.7781519770210807,0.0062548399933858145
2.7819261251493597,0.006076505087145239
2.785700273277638,0.005899072377799023
2.789474421405917,0.005723456944148418
2.793248569534196,0.005550531744151462
2.797022717662475,0.00538111312945741
2.8007968657907534,0.005215948295734865
2.8045710139190323,0.005055704940031534
2.808345162047311,0.004900963323395504
2.81211931017559,0.004752210857614991
2.8158934583038686,0.00460983925214846
2.8196676064321475,0.004474144174243808
2.8234417545604265,0.004345327295070591
2.827215902688705,0.004223500520498756
2.830990050816984,0.004108692139817595
2.8347641989452628,0.004000854571702723
2.8385383470735417,0.0038998733461369944
2.84231249520182,0.003805576935238373
2.846086643330099,0.0037177470358688435
2.849860791458378,0.003636128912643297
2.853634939586657,0.003560441430991852
2.8574090877149354,0.003490386445060895
2.8611832358432143,0.00342565725266955
2.8649573839714932,0.0033659458869576757
2.868731532099772,0.003310949079045437
2.8725056802280506,0.0032603727949751665
2.8762798283563296,0.0032139353202838184
2.8800539764846085,0.0031713689336330536
2.8838281246128874,0.003132420274030629
2.887602272741166,0.0030968495616294825
2.891376420869445,0.0030644288776194933
2.8951505689977237,0.00303493974257
2.8989247171260026,0.00300817025355888
2.902698865254281,0.0029839120479817926
2.90647301338256,0.0029619573561541048
2.910247161510839,0.002942096386397743
2.914021309639118,0.0029241152565148277
2.9177954577673963,0.0029077946461550917
2.9215696058956753,0.0028929092977501266
2.925343754023954,0.0028792284418678966
2.929117902152233,0.002866517168653507
2.9328920502805116,0.0028545387131221835
2.9366661984087905,0.0028430575710230617
2.9404403465370694,0.0028318433161562875
2.9442144946653483,0.002820674951446727
2.947988642793627,0.002809345596400074
2.9517627909219057,0.0027976672939704094
2.9555369390501847,0.0027854757110213476
2.959311087178463,0.0027726345086100724
2.963085235306742,0.002759039170890299
2.966859383435021,0.0027446201036582622
2.9706335315633,0.002729344844166262
2.9744076796915784,0.002713219261157486
2.9781818278198573,0.0026962876662232067
2.981955975948136,0.0026786318024718905
2.985730124076415,0.0026603687219912894
2.9895042722046936,0.0026416476075838413
2.9932784203329725,0.0026226456348125895
2.9970525684612515,0.002603563005792084
3.0008267165895304,0.002584617314990193
3.004600864717809,0.0025660374285345245
3.0083750128460878,0.002548057071508723
3.0121491609743667,0.0025309083222705402
3.0159233091026456,0.0025148152091305207
3.019697457230924,0.002499987593392809
3.023471605359203,0.00248661550471282
3.027245753487482,0.0024748640711847367
3.031019901615761,0.002464869158948851
3.0347940497440393,0.0024567338059388456
3.0385681978723182,0.0024505255032344743
3.042342346000597,0.0024462743468547164
3.046116494128876,0.002443972054095182
3.0498906422571546,0.0024435718128551277
3.0536647903854335,0.0024449889107329608
3.0574389385137124,0.002448102073623564
3.0612130866419913,0.002452755431447352
3.06498723477027,0.0024587610214947394
3.0687613828985487,0.002465901737410877
3.0725355310268276,0.002473934633554244
3.0763096791551066,0.0024825944996213546
3.080083827283385,0.0024915976281805513
3.083857975411664,0.0025006457071702964
3.087632123539943,0.0025094297795532124
3.091406271668222,0.002517634222295627
3.0951804197965003,0.002524940705894812
3.098954567924779,0.002531032103192584
3.102728716053058,0.002535596321775345
3.1065028641813366,0.002538330037656025
3.1102770123096155,0.0025389423091623947
3.1140511604378944,0.0025371580492160937
3.1178253085661733,0.0025327213318464435
3.121599456694452,0.002525398505345846
3.1253736048227307,0.002514981080531963
3.1291477529510097,0.002501288358768274
3.1329219010792886,0.002484169761330335
3.136696049207567,0.0024635068199531027
3.140470197335846,0.0024392147884172216
3.144244345464125,0.0024112438371574592
3.148018493592404,0.002379579797275956
3.1517926417206823,0.002344244427020286
3.155566789848961,0.00230529518257696
3.15934093797724,0.002262824485616903
3.163115086105519,0.002216958491957698
3.1668892342337975,0.002167855378425104
3.1706633823620765,0.0021157031778830998
3.1744375304903554,0.002060717204812892
3.1782116786186343,0.0020031371251251527
3.1819858267469128,0.0019432237335093967
3.1857599748751917,0.0018812555090685335
3.1895341230034706,0.0018175250248797568
3.1933082711317495,0.0017523352892241635
3.197082419260028,0.001685996095444272
3.200856567388307,0.0016188204537756113
3.204630715516586,0.0015511211722577254
3.2084048636448648,0.0014832076452904225
3.2121790117731432,0.0014153828980057515
3.215953159901422,0.0013479409228981608
3.219727308029701,0.0012811643326774015
3.22350145615798,0.0012153223406829305
3.2272756042862585,0.00115066906802321
3.2310497524145374,0.0010874421654350026
3.2348239005428163,0.0010258617281910653
3.238598048671095,0.000966129474622446
3.2423721967993737,0.0009084281532631701
3.2461463449276526,0.0008529211404488172
3.2499204930559316,0.0007997521894597048
3.25369464118421,0.0007490452939241471
3.257468789312489,0.0007009046319966379
3.261242937440768,0.0006554145635028919
3.265017085569047,0.0006126396594105147
3.2687912336973253,0.0005726247511827302
3.272565381825604,0.0005353949962982013
3.276339529953883,0.0005009559649466335
3.280113678082162,0.0004692937611162794
3.2838878262104405,0.0004403751984855342
3.2876619743387194,0.0004141480572794291
3.2914361224669983,0.0003905414521933573
3.2952102705952773,0.00036946634335349856
3.2989844187235557,0.0003508162219163242
3.3027585668518347,0.00033446799926353636
3.3065327149801136,0.0003202831238975603
3.3103068631083925,0.00030810894327506583
3.314081011236671,0.00029778031922898297
3.31785515936495,0.0002891214957133885
3.321629307493229,0.00028194820682713004
3.3254034556215077,0.0002760700019514688
3.329177603749786,0.0002712927539236072
3.332951751878065,0.00026742130601287726
3.336725900006344,0.00026426220459542255
3.340500048134623,0.0002616264573102732
3.3442741962629015,0.00025933225152232123
3.3480483443911804,0.00025720756541598125
3.3518224925194593,0.00025509260418399494
3.355596640647738,0.00025284199662121206
3.3593707887760167,0.0002503266929169302
3.3631449369042956,0.00024743551236866275
3.3669190850325745,0.0002440762998045302
3.370693233160853,0.00024017666128767543
3.374467381289132,0.00023568426268901198
3.378241529417411,0.00023056668840181708
3.3820156775456898,0.00022481087125145614
3.3857898256739682,0.00021842211794436154
3.389563973802247,0.00021142276664978167
3.393338121930526,0.00020385052401992857
3.397112270058805,0.00019575653771315073
3.4008864181870835,0.00018720326697440966
3.4046605663153624,0.00017826221784383352
3.4084347144436413,0.0001690116110232826
3.4122088625719202,0.00015953404936817892
3.4159830107001987,0.00014991424853655157
3.4197571588284776,0.00014023688876957147
3.4235313069567566,0.00013058463843280404
3.4273054550850355,0.00012103639121299182
3.431079603213314,0.00011166574918012281
3.434853751341593,0.00010253977374313421
3.438627899469872,9.371801629735473e-05
3.4424020475981507,8.525183050046953e-05
3.446176195726429,7.718395899212665e-05
3.449950343854708,6.954837929806274e-05
3.453724491982987,6.237038686846883e-05
3.457498640111266,5.566688784936725e-05
3.4612727882395444,4.944687035366051e-05
3.4650469363678233,4.371202068810988e-05
3.4688210844961023,3.845745013858354e-05
3.472595232624381,3.367249839509211e-05
3.4763693807526597,2.934158134117663e-05
3.4801435288809386,2.5445053537112055e-05
3.4839176770092175,2.1960059072389033e-05
3.4876918251374964,1.8861348323073274e-05
3.491465973265775,1.6122042302919498e-05
3.495240121394054,1.3714330538294655e-05
3.4990142695223327,1.1610092544486862e-05
3.5027884176506117,9.781436882627272e-06
3.50656256577889,8.20115531263353e-06
3.510336713907169,6.8430926422217074e-06
3.514110862035448,5.682435452128724e-06
3.5178850101637265,4.69592493045665e-06
3.5216591582920054,3.8620005786674186e-06
3.5254333064202843,3.1608825845455494e-06
3.529207454548563,2.5746012372345655e-06
3.5329816026768417,2.0869819424161134e-06
3.5367557508051206,1.683594245567717e-06
3.5405298989333995,1.3516728550344236e-06
3.5443040470616785,1.0800180408351315e-06
3.548078195189957,8.58882032622694e-07
3.551852343318236,6.798472080947434e-07
3.5556264914465148,5.357010010713875e-07
3.5594006395747937,4.203116077918567e-07
3.563174787703072,3.285077635371428e-07
3.566948935831351,2.5596512388869016e-07
3.57072308395963,1.9910113241107743e-07
3.574497232087909,1.5497969895288064e-07
3.5782713802161874,1.2122655375465116e-07
3.5820455283444663,9.595578083929431e-08
3.5858196764727452,7.770776450124306e-08
3.589593824601024,6.539859686699428e-08
3.5933679727293026,5.8280882046291634e-08
3.5971421208575816,5.59158213966271e-08
3.6009162689858605,5.815646196753577e-08
3.6046904171141394,6.514202276256513e-08
3.608464565242418,7.730326721047586e-08
3.612238713370697,9.537895116577249e-08
3.6160128614989757,1.204434298035299e-07
3.6197870096272546,1.5394553991648016e-07
3.623561157755533,1.9775887249409653e-07
3.627335305883812,2.54243500511532e-07
3.631109454012091,3.263191156042944e-07
3.63488360214037,4.175493427318338e-07
3.6386577502686483,5.322367334944772e-07
3.6424318983969273,6.75527578061723e-07
3.646206046525206,8.535252172473083e-07
3.6499801946534847,1.0734099785634376e-06
3.6537543427817636,1.343563206425357e-06
3.6575284909100425,1.6736921163108718e-06
3.6613026390383214,2.0749513917558507e-06
3.6650767871666,2.5600565854531633e-06
3.668850935294879,3.143383513605318e-06
3.6726250834231577,3.841046986732729e-06
3.6763992315514367,4.670951449281363e-06
3.680173379679715,5.652805460891861e-06
3.683947527807994,6.808091506216172e-06
3.687721675936273,8.159982433406368e-06
3.691495824064552,9.7331959601444e-06
3.6952699721928304,1.1553779213501385e-05
3.6990441203211093,1.364881624176072e-05
3.702818268449388,1.604605289620589e-05
3.706592416577667,1.8773435455267674e-05
3.7103665647059456,2.1858561856927005e-05
3.7141407128342245,2.532804739614214e-05
3.7179148609625035,2.9206810180691728e-05
3.7216890090907824,3.3517285437349596e-05
3.725463157219061,3.8278581803904026e-05
3.7292373053473398,4.3505596882565195e-05
3.7330114534756187,4.920811338964743e-05
3.7367856016038976,5.538990101508345e-05
3.740559749732176,6.20478523883346e-05
3.744333897860455,6.917118411465663e-05
3.748108045988734,7.674073548393801e-05
3.751882194117013,8.472839796984299e-05
3.7556563422452913,9.309670786836765e-05
3.7594304903735702,0.00010179863225727672
3.763204638501849,0.00011077757483325578
3.766978786630128,0.0001199676231119938
3.7707529347584066,0.0001292940520408856
3.7745270828866855,0.00013867409143497334
3.7783012310149644,0.00014801795603941188
3.7820753791432433,0.00015723012775060907
3.785849527271522,0.0001662108699556277
3.7896236753998007,0.0001748579444815409
3.7933978235280796,0.00018306849271263509
3.797171971656358,0.00019074103446609921
3.800946119784637,0.00019777753162734138
3.804720267912916,0.00020408545870113397
3.808494416041195,0.00020957981963471854
3.8122685641694734,0.00021418504972745537
3.8160427122977523,0.0002178367432714381
3.819816860426031,0.00022048315176934465
3.82359100855431,0.00022208640403543838
3.8273651566825886,0.00022262340797592133


==> plots/lateralError_architectures.csv <==
1,0.023031,0.020769
2,0.004685,0.00045341
3,0.005193,0.0007191
4,0.007464,0.00083591
5,0.0117,0.0029926
6,0.004405,0.000771164
7,0.003937,0.0004407
8,0.004225,0.00036912
9,0.00414,0.000368
10,0.00441,0.00029702
11,0.00451,0.00036877
12,0.004335,0.00066502


==> plots/oneOverBetaBEM.dat <==
volume_fraction,oneOverBeta
4.892312275416060359e-06,1.117294287984467838e+00
3.744906877338309818e-07,1.082625447944491670e+00
5.024791611354930421e-06,1.312519548962292282e+00
1.385634749862450081e-06,1.101955598968495709e+00
2.840090826786479933e-06,1.048821520684830366e+00
5.625786144079660120e-04,1.643932637369780236e+00
1.559493404217660055e-07,1.105163636134767868e+00
3.045221480327349917e-04,1.195841895438758629e+00
1.589998347816909871e-07,1.054161924895776536e+00
8.871880642161859530e-07,1.074395713832205557e+00
4.169219613672769768e-08,1.019663237541291734e+00
7.038887917314899971e-08,1.031672311544739928e+00
3.840263805774480135e-04,1.607550179790214084e+00
2.460726385139979798e-04,1.313471481177768130e+00
4.016717358376920168e-08,1.020402202176813544e+00
7.180230694807840359e-07,1.077841441951876478e+00
1.652945620302590093e-05,1.240719651160805403e+00
6.208495634255929967e-04,1.370042058256934370e+00
1.676008473281210125e-05,1.316022458173681464e+00
2.015943172198899803e-06,1.170216957297053328e+00
1.169831963447339978e-08,1.039035203159279774e+00
4.397403671350600388e-06,1.123300929031942230e+00
2.113259833501729911e-04,1.425774339311992822e+00
1.016272632722170073e-06,1.091545065330649766e+00
3.696047983710769791e-04,1.836477597888061641e+00
1.114886934861700027e-05,1.394383002575695585e+00
2.471718397407519742e-07,1.046894812713734524e+00
1.954382435075379876e-05,1.653698588310682505e+00
2.361197595845829901e-07,1.544477531796803360e+00
6.467834797339230011e-04,1.581921698408510712e+00
3.554644518371470130e-04,1.363548321629560744e+00
2.046735025450600062e-04,1.267473637918842266e+00
4.122515362796210232e-08,1.033717266426349646e+00
1.667787761563429874e-05,1.115949382720077265e+00
2.671642961391760261e-04,1.569270798896431174e+00
2.333299798598720081e-04,1.648840245114974401e+00
7.949545996078229799e-04,1.751660147187321215e+00
1.957392084797829831e-06,1.118249044888569799e+00
3.893582852208120240e-05,1.220003163180848116e+00
2.509262414814959893e-04,1.633857981120348635e+00
2.423699623021690171e-06,1.094140995397563598e+00
2.137249767657870093e-05,1.161162036291610411e+00
3.381334237339019989e-06,1.224245794484567051e+00
7.917038894881820137e-08,1.022071854323312934e+00
2.986542956436390087e-07,1.048415904835447332e+00
1.357982100893620006e-06,1.074727774280129333e+00
4.608786193139370081e-04,1.878049566312990581e+00
6.378863672488989866e-04,1.756913920073241764e+00
3.186874278358969925e-08,1.037613380073943103e+00
5.827041149887590438e-04,1.374392025299606468e+00
2.114116990919750111e-06,1.246124536854295028e+00
9.076328854034499319e-06,1.236926556116590525e+00
6.973684756110269840e-04,1.318474553433988561e+00
5.337790835774310172e-08,1.037730361323945916e+00
1.216383491625500047e-04,1.304655724073018774e+00
1.819066394476789872e-04,1.479584778253636657e+00
6.033192482627970134e-05,1.281592043131281056e+00
2.920688401420730165e-07,1.478101830923598703e+00
1.067166488948579980e-07,1.059526708428309982e+00
1.151038694135219959e-06,1.107682352193722020e+00
7.515786657826000364e-07,1.075545121413165939e+00
8.431415946813300391e-07,1.145405915621133142e+00
1.023338513280479988e-06,1.056779919792961486e+00
7.755958544033159978e-06,1.128361467811655139e+00
2.016987511216220150e-08,1.015994463130430514e+00
6.321277455939350117e-08,1.025620237880608521e+00
4.789213803333279850e-08,1.038044066964938006e+00
7.364389342257339488e-04,1.501253650840913112e+00
7.049936715450179726e-06,1.201118171598232420e+00
2.745559222747019786e-04,1.406581180297020728e+00
1.885332232123379959e-04,1.303422006654832099e+00
1.582306085213609876e-05,1.240153243319964460e+00
5.491689857737409970e-07,1.038601703829087120e+00
2.106441082459710088e-04,1.293026846663478446e+00
1.436542362987700081e-03,1.700083713601672430e+00
2.588962192709600004e-05,1.158874755292577330e+00
9.434477901915199839e-09,1.021793751061095046e+00
6.044070305724649853e-06,1.098375781646888649e+00
7.953400131630709627e-08,1.538199667749659216e+00
6.170047921357960292e-08,1.032734545552278727e+00
4.363162969519779894e-06,1.249106388715971239e+00
3.154865928788519913e-04,1.252145322993381438e+00
2.988864989873660099e-06,1.181684939242405807e+00
2.376888151139310199e-06,1.065994564521789645e+00
3.655449172050350173e-08,1.017297009642033068e+00
1.039390930259419905e-03,1.405412934205124031e+00
1.288433026438400082e-07,1.041184359829641304e+00
4.797496599165899781e-04,1.315941646490059069e+00
1.427763573691739950e-07,1.033618005548943897e+00
2.766844260289320157e-06,1.072680944804639491e+00
3.427666975193860324e-08,1.025882804458053910e+00
2.562599927750779940e-05,1.168747709878767749e+00
6.694786371572639378e-08,1.148621803272828146e+00
5.350324433392579878e-05,1.434474095661058657e+00
8.027885434530860254e-05,1.266861212487701005e+00
9.292404804479220475e-05,1.333104680541322251e+00
1.034961485219560030e-06,1.076721573046402591e+00
2.910765414885409935e-03,1.835617743533511259e+00
1.160483807531319932e-05,1.083524546756001739e+00
2.404827069055499799e-06,1.179602843719034455e+00
2.657372978181949985e-05,1.194828732334475507e+00
6.097892818815479551e-04,1.793046872942695602e+00
1.936761456713250069e-03,1.505001864549523116e+00
5.432358172150069677e-05,1.163747178861357590e+00
1.039432332518720012e-07,1.364177137620742553e+00
5.873361309309329680e-05,1.328954508715960214e+00
4.748096050960089843e-05,1.282173918845560756e+00
1.233942093475489905e-07,1.150704695791888055e+00
1.943089655655359910e-05,1.125976744581124178e+00
3.786984242627519835e-06,1.140214957839839061e+00
1.098221308516550049e-05,1.139225029580474002e+00
6.517796973484319690e-07,1.060880486659222743e+00
4.153915709117880140e-08,1.066643257647435838e+00
2.629133928563360124e-05,1.283322169343346975e+00
2.943178998180089842e-05,1.214105655477010215e+00
1.366699357871849953e-08,1.013041457967681191e+00
6.375123188583029722e-07,1.086846422130201884e+00
1.452676334240510040e-08,1.077058858701945177e+00
7.025152073317260252e-04,1.610286523288354754e+00
2.758225975185639813e-04,1.522520418369021078e+00
7.299107492866780030e-07,1.075904484750667578e+00
5.243882553059699748e-07,1.097527038983218794e+00
3.899323364081639900e-08,1.022096133580253197e+00
2.303715904809039869e-06,1.082859166600374845e+00
1.588534264767299943e-05,1.306780042011128851e+00
2.100396299547769983e-08,1.031123079976475676e+00
3.312475681317100074e-08,1.017766409011815254e+00
2.297345773882629943e-05,1.852413286910703949e+00
8.029505316716809937e-05,1.523518831678470242e+00
1.712797177705600133e-05,1.169762995640295067e+00
1.733692045260350097e-07,1.094016931310348051e+00
1.883124155086129991e-04,1.572162115644083036e+00
1.531957816982800120e-04,1.458704345619007636e+00
1.247757293363340131e-04,1.389915646132078741e+00
6.027599081085120303e-07,1.038402225961422509e+00
1.655331973744119924e-08,1.016149738153937054e+00
6.738042873050370239e-08,1.026192184497386028e+00
2.924397798820070261e-07,1.180750933670837943e+00
1.405322374742230060e-07,1.028908624148791473e+00
7.080056546736169620e-05,1.176624620549703293e+00
3.355251770034729959e-08,1.022688003674924628e+00
5.376326917071409676e-08,1.062992149858419610e+00
5.847174075158420407e-04,1.399897381520267770e+00
6.013330245999539756e-07,1.036714708250132233e+00
1.222755883991770039e-06,1.101026645152726191e+00
1.141106284765590029e-05,1.134515995985145409e+00
3.112260301431869964e-05,1.391896698937073573e+00
6.378560417011200151e-08,1.070882845972647601e+00
4.884435478401270327e-03,1.849137363546252910e+00
2.208926017895989865e-04,2.048342758381242579e+00
3.494546636767399927e-06,1.102427656799496614e+00
1.119989308888170060e-04,1.309986432699119074e+00
2.282878769545720193e-06,1.132824729070463610e+00
2.822396801584659996e-04,1.296728689540576962e+00
1.646348791545150064e-06,1.081736123721748433e+00
3.837180778899879991e-05,1.414358652130894622e+00
7.324844239545070417e-05,1.329314178375044619e+00
1.314331671089160063e-04,1.197001424554587690e+00
1.703017488102889977e-05,1.166519688832073465e+00
6.944748131511200521e-04,1.558657347249005731e+00
1.430626084357850072e-05,1.221254194813738536e+00
3.441182249660490100e-06,1.525576994305822831e+00
2.415311864665909899e-04,1.688086549400183101e+00
5.031617305820659976e-04,1.294589214332398930e+00
1.041414160595210061e-06,1.115551913477208057e+00
2.990895598933419873e-07,1.120939086881091118e+00
8.407927106742859496e-04,1.542754515426561168e+00
3.178816373048279876e-07,1.041121782415910024e+00
9.024835484424790523e-05,1.584623510153518211e+00
2.894516953352320102e-05,1.662781453034188006e+00
4.555551427012509976e-06,1.122997558549529540e+00
5.622484496914909686e-04,1.693574954062759375e+00
2.679964991821479998e-06,1.068699643148574685e+00
3.027496397183830056e-06,1.286522752897008903e+00
3.631140973354339769e-05,1.116175109001069865e+00
5.916981517069550348e-04,1.600715681907906474e+00
5.013972872411129927e-06,1.123461424265531416e+00
6.455318183928819533e-07,1.213812401102499994e+00
1.423502481847909872e-04,1.539086534617605029e+00
1.334725815581680084e-04,1.301557970822497801e+00
4.080569440703419832e-06,1.101458015305964766e+00
2.031352916416870091e-05,1.193367666362497692e+00
4.807232430293080190e-07,1.038747117182281521e+00
5.867993794351909701e-06,1.099658548078148890e+00
3.013982505432269833e-04,1.433336128159176326e+00
9.276807687144889361e-05,1.271497074703715313e+00
2.495350199519100060e-05,1.114551681707002695e+00
4.368627795042929747e-04,1.334412685840567159e+00
4.300436834706019686e-06,1.083694336578593820e+00
1.698540076404979977e-07,1.034662438709395005e+00
1.501200146441250063e-05,1.115249886242377864e+00
7.624124170753969693e-04,1.483190085726672214e+00
6.204398194808689735e-06,1.191415427649034964e+00
2.499136619236859940e-06,1.170979853751718647e+00
2.248797995130060122e-08,1.021314164252847823e+00
1.143117438488660040e-04,1.353942718597515915e+00
2.349890062969400026e-04,1.234580599350744157e+00
5.854126342236149864e-06,1.706554423518965136e+00
2.950420060397639837e-04,1.608666692609630910e+00
2.602155421887639934e-05,1.147711363517193606e+00
1.076976103107620060e-07,1.036914835682390512e+00
6.138517993061559513e-07,1.062667963027950746e+00
8.002189149440319371e-08,1.033242513631648984e+00
4.001323624324080162e-06,1.163137236250957329e+00
8.906711527415580058e-05,1.153733653101440382e+00
3.292924630162909782e-07,1.252247240112552840e+00
2.108759694333619960e-07,1.037541459255881371e+00
7.281720647757819761e-07,1.031545769806502033e+00
6.909253998452530472e-04,1.457426074140946382e+00
8.377090453676349358e-08,1.026739493784319945e+00
1.173972006264299939e-04,1.557118314567091488e+00
1.140303480997589915e-06,1.146988540884244179e+00
1.223463111092059916e-07,1.052272669060790866e+00
9.877625447975500921e-07,1.090639951684083675e+00
1.490222443377100055e-08,1.034134495356526795e+00
1.242928419078550086e-06,1.255099925830244434e+00
7.583389333963400506e-07,1.064937811337131723e+00
4.640259288088900323e-06,1.175832295344665601e+00
1.889660083301879900e-08,1.014838556583988805e+00
7.537620159403250484e-08,1.022082646587440635e+00
7.256196043653829813e-04,1.373493712163186942e+00
1.002208350826989947e-06,1.053726961650485627e+00
1.005464377285669985e-04,1.176145075089993997e+00
1.063739107212839989e-07,1.074834697918372273e+00
1.185311270288269947e-07,1.018730027661080006e+00
3.663297946130960188e-07,1.131074024364203456e+00
9.293023410109470337e-05,1.361531071731589160e+00
1.097256323768860008e-08,1.021780315914298409e+00
3.261005383207489917e-04,1.637328529769288998e+00
5.058284957724709917e-05,1.159144613279651681e+00
5.441239854319949911e-04,2.340944810209683702e+00
1.578430701762360106e-04,1.497340203875420883e+00
9.758787333738279168e-07,1.395585235041414185e+00
1.498685039214540124e-04,1.819178929800305156e+00
1.045623824028799975e-04,1.303656127633528783e+00
1.254620005243909979e-06,1.111305148407368604e+00
3.810079630324529837e-06,1.161904202621655058e+00
8.167490989611879630e-07,1.141851333885580688e+00
2.087031521319199874e-04,1.784845188011773720e+00
4.365943202462670154e-08,1.023479786566239724e+00
1.297816643507549926e-08,1.017683266481690385e+00
4.481158001206589792e-05,1.282893158904507169e+00
8.611057126707509607e-07,1.049161072814374762e+00
2.533124229442249933e-06,1.099813847770471975e+00
1.622206067616199944e-06,1.294547208093361768e+00
7.720489406747329912e-04,1.447152210203539235e+00
2.057746071185200049e-07,1.028092747330927148e+00
2.157279314585469881e-04,1.632382145248087113e+00
6.241631601053779397e-08,1.024076540923708922e+00
3.964719940688560046e-04,1.603068169563511836e+00
1.095600139726869953e-04,1.181767344419980104e+00
5.052426046528439863e-07,1.037159168330740178e+00
4.680642384133880289e-08,1.055592858894852659e+00
3.398018684753250175e-08,1.018442782564597859e+00
1.381960502836550004e-06,1.048575083041030087e+00
1.123770527335009924e-03,1.826395903051985625e+00
4.495626618519939730e-06,1.389433577855854862e+00
2.294610593118470063e-07,1.035064165397269864e+00
1.031495510181089937e-06,1.056671978828464864e+00
1.601058804501659868e-05,1.221901754935834639e+00
7.086911519054900263e-06,1.060435259339941538e+00
8.968355350059350327e-07,1.101301328396933066e+00
1.942078027093379971e-04,1.290014168902190672e+00
7.445603773448920002e-04,1.441822952014409687e+00
3.895266500661049845e-07,1.042065668400262268e+00
6.907916526945670342e-06,1.106545479957983691e+00
1.530115045956150079e-07,1.043673224081602458e+00
1.054775169443229972e-07,1.060392027217935684e+00
1.490403675054399892e-07,1.060026761820845875e+00
8.365794729257430016e-05,1.187706032606645312e+00
6.759102528703359969e-05,1.219087330193896035e+00
5.133076438604060006e-05,1.184071641223809035e+00
4.365762269574390105e-07,1.134969912542288073e+00
1.261638841631989929e-05,1.325997094697860312e+00
3.981673827318549821e-05,1.178259824332383410e+00
1.075594031802190061e-04,1.712319831407242976e+00
4.295050104047190028e-07,1.059976730056419569e+00
1.246799733873320037e-05,1.171589321819936691e+00
4.908771121976539783e-08,1.072606417478787932e+00
2.664961507945319933e-08,1.341592638008466398e+00
2.320244722875510000e-04,1.694209090476478830e+00
2.892899195157280057e-05,1.695202135825397693e+00
6.045599341172750275e-07,1.092887531687911640e+00
4.251777094220129774e-08,1.024589488682870364e+00
1.694031897351249934e-06,1.213659466045019286e+00
2.749224711045369809e-04,1.324135052663617751e+00
6.013602158528929620e-06,1.270024239794109722e+00
8.331488347937789432e-05,1.236819307938639145e+00
2.383592305267649992e-06,1.207501850324218751e+00
2.145281817994890202e-06,1.168316439262589546e+00
5.056497938968089764e-06,1.143551037536940873e+00
2.818567130232280051e-04,1.394962316935881574e+00
1.240120746086700039e-06,1.081082666474246112e+00
8.364222560730759880e-05,1.231189047355888189e+00
6.511906431770440204e-07,1.068618151653022874e+00
2.332937169754170019e-04,1.829693666135390195e+00
7.043285967794289683e-07,1.049518763800181942e+00
1.806913065522379909e-06,1.074183047133774771e+00
3.241262261868240108e-05,1.282253290741983465e+00
1.393947311041369888e-04,1.233057889260274376e+00
7.871758167603510645e-08,1.117935163625644934e+00
7.126413783053290349e-05,1.213032881076252067e+00
1.540826349158569972e-04,1.371601574900653819e+00
1.520220568751320063e-06,1.096705498238327747e+00
4.877335635459670029e-06,1.124113719219570262e+00
1.332208458682419881e-04,1.200888254498416519e+00
3.072658925588420029e-07,1.174445245067423649e+00
3.074354161930620153e-05,1.175226876555200528e+00
7.996622594702920694e-06,1.302676193081665046e+00
1.080044426440840026e-04,1.435925706277318303e+00
1.564856007930149980e-05,1.151349398811788438e+00
2.572461588859010009e-05,1.187504518437585199e+00
2.101821746298560139e-08,1.015195075187789397e+00
1.891501676451459919e-05,1.378971980406252129e+00
2.697360028102289873e-06,1.067265722475052581e+00
4.502581567323659886e-05,1.219140149588192168e+00
1.491661557650140060e-08,1.018031135729783765e+00
1.491360865254279933e-05,1.095788973439101976e+00
1.149686488879400021e-07,1.022892598570789735e+00
1.157823011681569949e-07,1.021528076346933434e+00
6.578745275679730284e-05,1.383369760715059904e+00
1.609165373480259899e-06,1.056873546279432530e+00
2.198349423853720100e-08,1.043568562970000890e+00
8.380365347362229433e-06,1.268934926852803180e+00
1.715510582483789890e-07,1.104011340308219680e+00
2.883608456706030269e-04,1.487825993091011823e+00
2.014421603280889942e-06,1.091464986311678098e+00
4.144897781125450035e-06,1.115826073166950261e+00
2.565260648056040017e-04,1.669269493260739257e+00
6.238578748544550137e-06,1.385307143669357144e+00
1.133551081121610022e-08,1.031728389480352615e+00
1.211989002244070130e-07,1.060676731392006023e+00
3.354761329560979792e-04,1.620629674780215801e+00
3.316705181862800036e-06,1.150786844911546147e+00
2.013622865755439968e-05,1.196639723883787143e+00
1.215806705654189953e-06,1.111091824184365695e+00
3.473777841171250022e-07,1.076902864828091166e+00
1.372808916663539943e-06,1.133511170777495192e+00
1.373024441074490115e-04,1.331035579271000913e+00
3.033104446530960118e-06,1.072831374963615358e+00
4.187516880273580171e-06,1.061815627224122593e+00
6.116341265233450404e-07,1.193789161020453848e+00
1.368813969920569897e-06,1.060548182688940244e+00
1.656409106256360065e-04,1.321015871094510352e+00
4.804040062307870148e-06,1.124368021660430150e+00
6.676606188990239768e-04,1.679889687408228305e+00
2.081911283962889857e-08,1.024260185634424225e+00
3.809454181079319800e-06,1.083873521427220821e+00
9.110896655119389781e-04,1.752852151948929960e+00
1.348313048753990110e-07,1.042588011614637988e+00
5.115110547620900202e-04,1.450506763770174512e+00
1.199074554607749904e-07,1.164642390833389607e+00
3.640270193390660155e-07,1.046565196387633012e+00
1.906048877286240134e-08,1.032794241944617442e+00
3.211812570924770207e-07,1.071197281016773584e+00
3.834298344458780041e-07,1.064628220985905482e+00
2.833956161004050085e-06,1.135505743956116032e+00
8.016265318296989648e-06,1.117076883075717619e+00
5.548171407787670150e-06,1.142719214990020271e+00
1.125339266696499921e-05,1.113252544030734370e+00
8.499135629103419589e-07,1.137452081657403191e+00
6.580806055362639411e-05,1.271199990905277355e+00
1.668992049678749986e-07,1.056267881583849544e+00
2.495911047438249987e-05,1.286903087055990103e+00
3.996905115945250159e-07,1.076632197942142488e+00
3.256977985806389853e-07,1.067460617021910974e+00
1.102892559975430023e-04,1.344974916772695650e+00
9.616804840409089135e-07,1.080747042707324246e+00
1.644182312184769933e-06,1.161139952441022194e+00
3.911420536432940245e-08,1.036067530592077013e+00
7.495092525263449780e-04,1.923688637346925967e+00
2.210691088301249864e-05,1.121286302561814718e+00
8.465096700185309585e-07,1.044383582869819360e+00
3.498092689872839826e-05,1.230823939668344469e+00
4.493262292907539731e-04,1.309762050686741341e+00
1.886956189696840013e-08,1.023502217211375243e+00
2.873694610296009897e-05,2.033734111937441913e+00
4.293899680978919669e-08,1.024695880903122802e+00
4.240096185352740238e-05,1.452322147898347904e+00
5.758253262252940227e-08,1.020939019356891020e+00
2.284101382037269882e-06,1.101830708005160142e+00
2.591109501551829984e-04,1.283277465475964219e+00
8.782765725215999986e-04,1.578960850984506337e+00
1.945214683484059880e-06,1.056727813602238442e+00
4.948126516666840319e-08,1.029919685947662922e+00
2.288910298953149972e-07,1.077364859593476165e+00
8.364157974808379518e-04,1.461778876420797957e+00
2.305541789567659950e-06,1.047408237945554488e+00
1.065759563251909956e-04,1.669528175607522646e+00
2.561261770276809906e-07,1.038706180567415593e+00
7.154336147840870477e-05,1.265354317454631117e+00
3.634426959269560306e-05,1.205004261221675366e+00
1.438440045521969932e-07,1.074250520092278949e+00
4.930316423504640003e-07,1.383121194039219404e+00
3.963169979795839868e-05,1.176382083107006649e+00
1.623168588095299971e-05,1.238063067314924215e+00
3.097851991463189841e-06,1.449643308309630729e+00
2.895189998925619995e-06,1.293376343212118584e+00
3.002602257238939830e-07,1.035444760181780222e+00
9.476538675865269492e-08,1.055340810301093724e+00
1.738495979674789997e-08,1.021432193656225618e+00
6.466118932521119740e-07,1.039216718515524107e+00
1.813031223077770031e-07,1.057374949803980169e+00
2.642223819148629958e-08,1.034839714141429834e+00
5.500481779035840266e-08,1.057459029992661836e+00
2.408769579765359910e-04,1.424989906973640474e+00
6.273759786786169814e-06,1.129024648542561016e+00
1.223613502035130016e-04,1.386528771861549769e+00
4.673159635878040075e-06,1.101378881679930144e+00
7.215554625164260484e-08,1.023319416611593757e+00
1.124943985014659892e-03,1.666492779582372963e+00
2.714211902184989846e-07,1.061957159593335920e+00
2.894310570718439828e-04,1.730706061688038533e+00
1.108483883292209996e-06,1.156882981512291408e+00
1.515531235863289878e-08,1.041803864384062805e+00
1.269538132616159984e-04,1.260330890968759165e+00
1.053833368708390061e-07,1.104740091510356459e+00
1.384761527574050058e-05,1.259385892967153087e+00
1.983202663414140040e-08,1.013700807521060954e+00
2.881034826753940071e-05,1.173619645994782745e+00
1.117112298041739908e-03,1.385006109283079434e+00
4.324507445644879918e-07,1.032040837653744658e+00
3.598175303825750191e-07,1.056949876563821222e+00
1.461087593550669998e-05,1.225198589457180631e+00
1.411386432803989935e-05,1.168399499601343372e+00
1.681643435326139960e-07,1.085810949036322581e+00
3.820265040624399975e-07,1.059701614253027779e+00
1.233039931717400057e-06,1.148454843487999533e+00
1.847239589152080072e-05,1.110531552469068650e+00
1.009073128468279939e-05,1.167700697688885070e+00
7.300565578786780184e-04,1.751970600083269325e+00
1.488004325985780017e-07,1.027911608847065228e+00
1.214329321747320025e-04,1.288192879483674558e+00
2.253614358381339845e-06,1.096236519916416352e+00
2.326424761478000140e-05,1.370996520877318492e+00
1.156968163342570026e-05,1.157980158937334858e+00
3.622596776475700060e-06,1.102724047041962141e+00
1.506603767784140021e-07,1.040853169597391714e+00
4.208268955980830057e-08,1.016597300481297150e+00
3.057385044924599756e-08,1.018500614772148705e+00
6.770414241245919715e-04,1.487946686047347145e+00
1.001136833814619927e-05,1.108561409032281064e+00
2.806632747585660097e-05,1.130132858307582255e+00
3.386400778836809741e-08,1.039141435184692597e+00
2.338381418011029971e-07,1.044599257947016691e+00
1.370123989062020077e-07,1.047161481370317837e+00
1.912614564220090074e-08,1.032149557579321808e+00
4.191429602356229901e-07,1.047995851789625732e+00
3.004147695695099768e-07,1.044627639410864894e+00
2.572795775675670160e-05,1.159341394225053001e+00
2.233588953656919941e-07,1.064480445418436005e+00
5.208019322424069950e-06,1.165619181173587648e+00
6.222725586847740564e-05,1.238471523587269862e+00
3.574781044452849895e-05,1.182192954952991704e+00
4.092886957588380092e-08,1.106583783539555110e+00
2.335222384711520030e-05,1.091346793112436764e+00
1.295670612950780035e-07,1.146562923847880944e+00
3.493332255034059986e-04,1.421139385419826207e+00
1.604397258905449855e-05,1.111752856675376711e+00
1.088222537533290032e-03,1.436987170738637465e+00
6.531055240157899772e-05,1.403899896781313217e+00
9.376123524859130375e-05,1.146812904668079280e+00
1.152592023779860011e-06,1.065022154855090664e+00
1.350681137374410031e-05,1.332990907519362000e+00
8.977307929251619893e-07,1.088098508078066740e+00
2.370471259079699993e-05,1.159151310173468952e+00
2.410927229535989817e-03,1.431616173379121948e+00
2.188102288745430075e-07,1.172246278186712232e+00
1.023650484074269899e-03,1.560171679610172779e+00
5.051142107354359806e-05,1.220691831965713403e+00
1.443966218484270042e-05,1.393717147265831180e+00
1.135121272949550004e-06,1.063584315641774358e+00
1.961076881298920094e-06,1.065005049059787101e+00
6.888447175954630385e-05,1.415544174171831093e+00
3.385066416054730172e-08,1.034222977795088871e+00
7.195771812312879508e-05,1.239155784546868588e+00
7.532933707200950156e-05,1.210789864251851755e+00
3.473079407150410169e-08,1.019586517187118568e+00
2.780549133428270160e-06,1.119021705202775552e+00
1.246494235004460049e-06,1.054885567881382213e+00
9.440107324022200242e-06,1.234192576474733682e+00
5.578359453326879979e-07,1.101461166259074309e+00
3.503401476263230045e-07,1.054081600721392231e+00
1.652416284714339984e-06,1.064571016261543823e+00
1.304410315622019912e-06,1.080229085432290681e+00
1.809684978460199896e-04,1.357593280368719624e+00
7.443668581206330281e-07,1.047163723037930261e+00
1.273824089304910024e-05,1.181801929273085916e+00
1.936309182527519893e-06,1.057047685168312601e+00
2.133673714506919937e-07,1.030794601796040100e+00
3.958411931177889893e-06,1.095041527558427541e+00
2.201165940813710088e-07,1.044170524860949190e+00
3.636863144559140073e-08,1.070757983529136315e+00
5.452164652310640194e-08,1.029891808928349306e+00
1.982486169452469952e-06,1.086340255110209485e+00
1.596681661208310024e-04,1.644020546544293193e+00
2.749147138703979932e-05,1.123632081848856101e+00
4.592688256588289978e-08,1.047503770185132854e+00
4.880225330341829789e-05,1.469872971541102968e+00
4.571131188221000261e-05,1.324431385381736437e+00
9.765285028253509839e-08,1.019665311504882599e+00
2.136034359721200127e-05,1.195379926442773799e+00
3.623870546278539829e-04,1.384857474165293922e+00
5.454121136639840452e-07,1.132754036799515251e+00
1.593852706311379969e-06,1.369978772909185238e+00
1.098401931100780012e-07,1.023342395689022633e+00
1.587739235498539898e-05,1.129302818062607905e+00
6.547398904457999641e-06,1.091378458185925160e+00
1.538863896987669865e-04,1.311927296977547730e+00
1.969069731663289900e-04,1.358757246087465509e+00
1.941732128042479920e-07,1.048978707251041476e+00
1.287553228046600026e-05,1.154876714982773889e+00
1.090930101684870009e-06,1.078991169126098937e+00
5.414743439900039779e-07,1.616168081360670694e+00
1.861501524666679895e-07,1.045283094651509703e+00
3.847741853157679928e-04,1.351060638748113885e+00
1.914025777413129936e-03,2.591920375061021797e+00
3.989925903115410270e-05,1.196195392655387657e+00
1.142499073066250012e-07,1.069145772484133339e+00
3.612794716623049919e-05,1.161643286993111479e+00
2.590943682095820158e-05,1.108900160838794724e+00
2.055223199100110216e-03,2.370692913134264224e+00
1.573483402204130107e-08,1.042065753661336025e+00
5.467088580915180353e-07,1.070856652946020615e+00
6.652579389458660014e-06,1.113944456443843212e+00
8.172263040149699623e-05,1.467015443498487226e+00
2.176238193169460065e-08,1.058282402878902406e+00
7.054967399772789673e-07,1.046765706027352971e+00
2.130799715621509916e-06,1.148110129333365759e+00
4.865848212900109770e-06,1.102436316916733272e+00
1.139427937175099988e-05,1.652750731061948253e+00
4.201100920232720026e-07,1.088921687514556869e+00
2.005055604067240157e-05,1.466828521106946281e+00
4.725879693717260173e-04,1.507877386204343750e+00
2.006500321372980090e-05,1.127358230536923189e+00
1.779680916506059887e-07,1.077195564367313896e+00
1.020799194069369918e-03,1.532505544769728445e+00
1.536575387149900063e-06,1.057005875852004451e+00
2.288993610710300002e-04,1.505960363116737089e+00
3.635090138554730187e-07,1.035234133754979968e+00
9.253121303939049495e-04,1.430725123986444913e+00
2.063468824037949839e-05,1.267747652231917099e+00
3.142201009318329973e-05,1.114600233904170290e+00
2.674128712305730033e-04,2.093918836831244246e+00
4.521120722056490228e-04,1.575408239366014040e+00
1.878646807458979884e-05,1.177179415375106508e+00
6.118457039522200327e-08,1.074590293551249687e+00
2.009199744595499965e-08,1.014349697135727313e+00
2.337711169771499862e-08,1.068487674091137096e+00
2.510764697158389969e-08,1.023535203919540448e+00
1.222837869818429917e-08,1.230002185584542218e+00
1.217187638558649967e-03,1.531575089247946941e+00
2.414311024376530117e-05,1.443317433510612480e+00
2.081945737584939909e-06,1.133922896844545836e+00
7.397085089942780431e-08,1.066175403605517324e+00
2.414815307679100185e-07,1.033760731619120188e+00
9.585478932822560493e-05,1.248166791894101957e+00
2.540026467436949740e-04,1.311854291196029365e+00
6.712516374193750315e-06,1.104406667066486936e+00
1.611974423207379981e-07,1.067828709841163848e+00
3.311852868200500137e-07,1.029245203618210702e+00
1.761376836522340103e-04,1.310488190831281763e+00
4.556119555771470208e-08,1.040745431047759295e+00
1.745447394577820120e-07,1.226686592996157010e+00
1.154963280740980058e-04,1.567656495034984943e+00
1.711762525270889935e-08,1.032279934053013548e+00
2.319589793189099918e-07,1.111520670583971748e+00
5.299412803139780310e-08,1.045709707639840502e+00
1.569204542159049965e-08,1.013349010122178706e+00
2.582482792715590048e-06,1.218646194946933825e+00
2.098631893801400079e-04,1.281512048927078373e+00
2.563778381675109984e-05,1.232607353308416309e+00
1.861728803740850128e-05,1.699152615758760643e+00
1.314057294416070007e-05,1.281668298616218005e+00
5.497543785642260401e-06,1.227539257289300023e+00
1.284398835340159908e-04,1.927718536005815775e+00
8.315873207575459974e-06,1.241223767776951314e+00
7.506623213791989999e-04,1.585239905443519115e+00
3.001784629466470121e-04,1.746371517886206925e+00
1.549000864061899961e-08,1.025386577684094025e+00
1.647330252165850026e-08,1.044535754234749092e+00
2.310940671452349917e-07,1.032848625918789454e+00
2.226407129833660008e-03,2.316033061804445570e+00
3.074921056727829922e-07,1.054605807922731397e+00
1.783826087396010031e-07,1.044824422562702138e+00
2.817457820209689992e-08,1.055077045230089938e+00
1.050164332002439995e-04,1.316313494790391392e+00
1.200445213349690009e-04,1.239575156287367141e+00
6.104135238225759753e-07,1.097828040974132335e+00
7.030067663843969597e-07,1.044438712640606948e+00
8.208149720621030124e-07,1.107958393924217910e+00
5.027028077553889968e-04,1.357651061024869987e+00
1.196673592006779905e-06,1.050035059888898559e+00
5.472751835969820292e-08,1.035332911771364328e+00
7.547948054085080452e-05,1.162472602261233279e+00
1.509982411706039969e-08,1.126250275511280874e+00
2.521679190366270129e-05,1.127991714939570844e+00
2.086426263721720007e-07,1.057810377716950967e+00
9.473434968464090421e-08,1.024106721436681466e+00
1.354023335416270026e-06,1.837246124783651569e+00
5.441584765757799958e-05,1.188887830757636044e+00
8.735092472538800440e-06,1.220004346513748672e+00
1.932226236110159970e-05,1.278242256498942186e+00
2.727533552523740006e-08,1.025572629279534409e+00
7.119804176058879366e-05,1.286150490150071324e+00
1.553902114492120005e-07,1.040963940585405423e+00
8.622057380774920142e-08,1.097898272882757764e+00
3.012782858178870012e-07,1.472876587482847333e+00
2.853637461001560158e-06,1.387541028846231095e+00
3.957263082818309971e-06,1.228647416968242423e+00
4.852697387478130094e-04,1.364769034401779546e+00
4.805194285340729680e-07,1.027146121271629742e+00
3.751383904605649990e-07,1.063448757648259857e+00
2.400764500412549876e-08,1.029318375644497019e+00
1.226279145136529921e-07,1.068089219075239349e+00
5.593460530390469983e-06,1.134863411267938993e+00
4.056652237118809831e-04,1.336860332953012431e+00
4.519159769679539949e-07,1.049534628552478255e+00
6.792381462641909369e-08,1.051725479932087870e+00
8.440526892847840645e-05,1.212082333166653259e+00
2.361522899733400043e-08,1.131799152805595066e+00
2.705919765365059998e-06,1.258714556721155953e+00
1.848272637412530036e-07,1.032939944496364282e+00
7.803552329106859345e-08,1.039308106429703393e+00
3.424804469128730019e-05,1.286868013648453601e+00
6.704352719381339990e-06,1.381308993744510660e+00
1.575733385317059948e-04,1.217059735260077824e+00
7.009896757780900154e-08,1.113214716617048516e+00
1.370834423421389896e-06,1.158734580239722423e+00
4.889963328251460293e-04,1.429145683241631826e+00
7.190276476429440335e-05,1.551080021787769603e+00
8.294322685749039241e-06,1.123423480005545372e+00
6.283497385049609556e-08,1.056475999187824755e+00
8.118316525592109454e-06,1.095538969885845981e+00
8.078646483749259491e-04,1.688040951750268137e+00
3.282585344969850090e-06,1.122813620213123809e+00
6.766967658244860075e-05,1.543593249542071222e+00
1.114480849211770036e-07,1.020713181469544040e+00
1.887597089199150075e-08,1.019423273715359901e+00
1.413102525390439986e-04,1.390650948014469090e+00
1.636579615474600118e-08,1.043714322682649964e+00
3.227495756001759896e-08,1.090992485260889877e+00
2.864291735461459783e-04,1.819965024416589694e+00
8.172503774397330565e-05,1.270768819425203588e+00
5.911218365587849799e-08,1.024949773776011597e+00
1.278133076970120018e-05,1.218531966347121243e+00
4.068635510456670224e-08,1.026627470790001606e+00
1.529835211492610074e-08,1.015751818700040721e+00
5.203766435949580210e-06,1.173514241888630183e+00
7.246177954973859656e-06,1.153422855148586779e+00
3.282650822965760014e-07,1.084111543469818750e+00
1.678475218949949878e-04,1.292549857988748663e+00
5.031014146456069698e-07,1.068545089606523613e+00
4.501978865810920150e-04,1.357394190310411419e+00
6.619607378290700422e-05,1.732288121224718092e+00
2.893902430337849836e-05,1.559649030900026156e+00
1.672237960954619943e-04,1.325340237949321098e+00
9.824729989899199566e-06,1.259128791693922444e+00
6.647488139185770122e-04,1.477904290850398317e+00
2.583210397042019985e-04,1.578841880030567690e+00
1.364983851987150009e-08,1.019023737896081361e+00
7.250090526511430594e-08,1.030152336103578925e+00
2.356276302423940075e-08,1.028327345978182539e+00
1.160468437889140030e-08,1.012809134558354973e+00
3.338016496783559868e-06,1.125752606342784512e+00
1.341451913802340024e-08,1.042088455955935800e+00
3.127955112482769991e-06,1.292455560314950125e+00
3.642729127969500028e-05,1.160499796954833185e+00
3.023378311269190061e-07,1.066647352372706914e+00
2.433347574789559954e-04,1.232606192795050903e+00
2.942934628478109926e-06,1.104564408228512429e+00
3.496415318115050040e-03,2.061495173181631113e+00
1.301407730390500065e-04,1.451788028857530000e+00
1.659177767362619951e-06,1.497937776759171058e+00
1.211723505049379912e-06,1.044202213175588811e+00
2.327328406796020028e-06,1.102628220159044270e+00
2.318437849359610125e-05,1.171835390494938789e+00
5.219889195023150316e-04,1.455075169578485594e+00
8.937401375205710193e-07,1.080600541189100205e+00
5.488773407735240147e-08,1.065145060365207508e+00
3.159872037752350167e-04,1.315283363782714821e+00
1.928424079521709944e-04,1.300999703395774310e+00
2.378665068079450003e-08,1.019091063266168051e+00
1.600728894348350023e-05,1.306167504434666338e+00
4.920408906240840023e-05,1.172011837916461907e+00
6.780955460155529534e-04,1.803640450764400605e+00
5.033893379221830314e-06,1.121887790816892938e+00
3.018773803383100035e-05,1.173477616642841115e+00
6.067769991371809338e-08,1.029977140114862744e+00
7.382486979053750097e-07,1.152476480810611825e+00
2.811173840222240127e-04,1.247090423287845917e+00
3.272141881056249834e-07,1.062311638665983660e+00
4.156455857590570002e-07,1.082462279890830104e+00
2.787274927860550070e-04,1.451999110885010102e+00
1.363416745733509963e-05,1.233613033282299210e+00
9.772548236222509721e-06,1.230716971663234016e+00
8.369889862188590003e-08,1.109416233912272176e+00
2.899244624655420044e-08,1.029118444205769700e+00
1.123222248275599974e-08,1.016884851473950135e+00
3.715206877593600225e-05,1.237160482558408603e+00
1.602662219067649962e-06,1.437220569216109078e+00
9.875253394317151049e-04,1.972971220153987737e+00
8.839881085597210480e-06,1.091377691942267303e+00
5.917804960847489930e-04,1.832703308227148886e+00
1.805780514181769855e-05,1.179488871823652918e+00
5.314322025116150290e-07,1.052555891384244102e+00
3.212867991604749987e-06,1.083196354910948678e+00
4.363783374605609755e-05,1.356767989539351849e+00
8.258813502857789716e-07,1.040075361962432776e+00
3.692913209407340297e-05,1.203660951617053998e+00
1.177160449700390036e-05,1.167097180997231920e+00
1.299003373881139946e-05,1.497742517872377555e+00
3.479547804229920186e-07,1.229692661023324529e+00
4.461017294794920337e-05,1.192415721206337098e+00
2.104988655486989942e-05,1.300684257236522701e+00
3.941723001087069715e-08,1.032939710720875981e+00
5.845600130526530072e-05,1.467043801053696805e+00
6.724761500659350510e-05,1.709902652259120304e+00
2.840000327977930047e-03,2.346308508170993790e+00
4.438505172351600310e-05,1.258273039017079320e+00
6.607468562770700072e-04,1.710170932174801095e+00
3.013175505896200258e-08,1.024837180460153929e+00
1.596698827956730004e-08,1.013499820657857153e+00
7.603659528098940519e-07,1.033827119961838514e+00
1.644100678332219900e-05,1.148815769523454211e+00
2.368816529055600104e-07,1.097513023823067702e+00
1.230079584133770081e-08,1.016078511789809902e+00
5.754277203415799962e-04,1.661628063402792010e+00
1.118662445351389939e-06,1.060982925811173594e+00
1.857462989063779951e-05,1.163218761681103164e+00
1.476393552923539959e-05,2.347993459726092969e+00
7.463314179391879850e-06,1.131006093485189323e+00
5.565308085298980076e-05,1.229668572031931362e+00
1.810853785734509978e-06,1.115862440700857050e+00
1.936901717610230042e-05,1.143463359370811672e+00
2.326777831842769884e-06,1.111864761181478256e+00
3.678026867099679965e-04,1.453169254489332429e+00
5.945742156386370394e-06,1.137537204594325724e+00
2.129545175711739966e-04,1.395031791681369482e+00
1.784076930433520097e-06,1.053032210084787312e+00
5.762051177073309596e-04,1.496843539095243703e+00
1.639663394621589963e-08,1.043443634955967925e+00
5.066049710485889629e-07,1.145129740835987509e+00
1.219220570694640016e-05,1.188565180963644830e+00
1.835716889055730130e-07,1.026102395680074331e+00
8.095860183909520206e-08,1.026214738772829982e+00
2.256495082196990128e-07,1.031962425158292618e+00
5.340119870357869933e-07,1.057015996264224489e+00
2.595302565675080011e-06,1.227559781688590368e+00
1.315657993470590054e-07,1.030981719142703756e+00
4.290228552342709787e-06,1.117982281202887007e+00
9.842168026212739108e-04,1.513037527322935061e+00
5.599115490979919676e-07,1.052872455585668998e+00
1.564994702650359887e-08,1.014680492017562718e+00
2.734936078204579809e-07,1.048041036049027763e+00
2.377243114174330171e-06,1.071759695474459262e+00
4.160261358483820151e-07,1.028621896717831774e+00
3.960851610190520142e-05,1.217032949000023345e+00
1.829337958204540018e-04,1.252067199959530752e+00
2.214747078843410028e-04,1.762660499722692231e+00
8.251140063958100441e-04,1.578218010092986789e+00
3.885122035062740016e-07,1.083761564985533221e+00
9.236271442162229193e-06,1.182849536059623397e+00
7.011818673734029660e-07,1.275491871559997215e+00
2.233737408285810155e-06,1.048536801933615425e+00
1.281096859165940019e-08,1.123185993074032663e+00
1.655016412689450090e-04,1.228273404160112436e+00
2.009775240194750006e-06,1.078809669158722784e+00
8.523519725699290161e-06,1.161518850249100510e+00
2.512862192174880133e-05,1.120624086949942422e+00
1.308240835914879894e-06,1.123871288227805909e+00
5.736672518459389955e-04,1.454765826534405671e+00
3.214167806687620300e-05,1.250935262648619872e+00
9.712499425591239694e-06,1.220632653605487894e+00
6.850024084419400551e-08,1.176455719959730528e+00
7.236444901065400641e-08,1.041383263019835415e+00
2.145212290242939993e-08,1.026248280833635951e+00
4.783107644102379814e-04,1.283046292210511252e+00
1.073307828575679980e-03,1.692998573900687420e+00
3.562359381214950190e-07,1.102061765631239698e+00
3.862693452708790026e-07,1.034022980304008410e+00
3.438960279801749824e-04,1.622881739799924894e+00
3.282761575938310098e-04,1.812010029167778757e+00
4.111201363129489833e-06,1.108215012911001995e+00
2.950097273611980127e-04,1.721922639071389982e+00
3.934286997096199854e-08,1.055059472453794722e+00
9.009713437723190579e-08,1.053566256553281733e+00
1.402106490870839979e-08,1.024506006705481642e+00
1.199314993143160073e-07,1.202756360313554929e+00
8.427822115985889474e-06,1.347875877857344529e+00
7.197649499426489781e-07,1.050344026065474612e+00
7.639647975185159868e-07,1.076363249637255493e+00
3.056126088852479826e-08,1.033163898501401778e+00
4.311851156707329916e-07,1.089152773728999657e+00
4.087120424348150138e-08,1.040271844415946445e+00
1.143608408422819951e-08,1.012548894416668954e+00
1.202577482429110009e-04,1.566038829246829245e+00
5.561655566706260104e-08,1.047090006908852899e+00
3.116958032597060002e-04,1.629583015603805807e+00
1.043010121367000004e-05,1.120572815273876754e+00
7.213432792079339491e-05,1.665604765583873492e+00
8.907057290893890064e-07,1.036688065915656765e+00
4.799250496631920397e-07,1.042694803676206927e+00
4.192082168500809677e-06,1.087843590688884143e+00
8.455839486313630765e-06,1.137179492952087756e+00
1.126962271486220043e-05,1.354715728284497711e+00
4.176196874192569753e-04,1.785375644621464586e+00
1.314536560844540056e-07,1.138045393333833699e+00
2.736838264107059979e-06,1.099592433640122824e+00
8.448372522742020460e-04,1.594211964127994152e+00
1.565472626822769885e-08,1.038733933945512389e+00
2.236398750295829863e-06,1.090776441503859440e+00
1.527793201869259970e-03,1.678224586326318990e+00
5.361309387448480026e-08,1.160021917273738712e+00
2.822146689662180107e-04,1.752302121303054516e+00
2.378739702336729893e-04,1.813783921939131405e+00
1.080101652878219943e-04,1.440761785474349521e+00
1.279701295947269969e-07,1.037301088647352820e+00
5.637468974823930425e-04,1.350514941830150750e+00
7.902509271515360378e-04,1.734093273625456622e+00
3.473237415169129982e-04,1.407230775772531528e+00
8.996476221050259863e-08,1.034841667591294145e+00
2.819986207688000122e-07,1.206310424405632853e+00
1.568576163945130095e-06,1.055251045555849920e+00
7.699541257935330280e-04,1.305005504441346442e+00
4.676230341841699722e-08,1.036852186161297151e+00
2.372095970915140006e-08,1.023569738485644809e+00
4.109661064490009762e-05,1.168927958667293820e+00
9.166273459433229426e-05,1.373264466950560481e+00
4.049409738253260413e-06,1.082880498971776850e+00
9.449643203773129909e-05,1.166553494977433880e+00
1.619173677937960038e-05,1.434598126808293017e+00
6.311759186935969963e-06,1.082906384907291075e+00
4.018914853775650259e-06,1.067810951331599201e+00
1.101985449550940081e-03,1.478164726523337080e+00
1.401092749328850027e-08,1.031425448328584960e+00
5.329822961114009951e-07,1.058164592303965090e+00
1.156180491387209996e-06,1.086631304903574513e+00
5.978659177951950122e-07,1.051044941494995832e+00
1.946629163380589941e-04,1.324494958068250572e+00
1.525475959117209983e-05,1.449496352932636789e+00
1.267093108204499999e-03,1.513520378916310971e+00
6.917927644878810220e-07,1.052825280283992360e+00
1.448712602794559930e-03,1.845670349993236536e+00
5.921599092474739806e-07,1.052304295901816067e+00
1.010126592774109954e-05,1.092218060231718635e+00
2.120564084202999992e-07,1.409398202325339966e+00
1.134442601691550084e-05,1.283605135009545872e+00
1.048668880015690008e-05,1.314023945653632675e+00
4.041200013797510210e-07,1.395969215456620116e+00
8.680803074504410341e-07,1.065553021863201222e+00
7.154336781444769805e-05,1.162873260573978662e+00
2.198495335490739970e-05,1.218300643844346887e+00
5.895516587346740409e-07,1.291895503843292214e+00
1.348942156624930049e-06,1.044021588108551502e+00
1.609508007237429961e-05,1.245424816161240233e+00
8.380147571018430139e-04,1.724012015504549966e+00
3.674656541388020238e-07,1.033969875660816218e+00
3.558242379714019842e-08,1.027940860594864780e+00
5.324298277861670399e-04,1.607337691900747600e+00
8.716499425517540338e-08,1.044164919095972532e+00
4.939682351825429839e-08,1.028761780031806294e+00
6.141101857761839875e-06,1.226542067597548247e+00
5.505940588327740278e-05,1.145106990530570856e+00
1.185467266725259987e-05,1.172240090775499288e+00
1.539892823747549943e-03,1.545609387147041103e+00
3.823339637019109900e-07,1.206383608533970087e+00
4.950180082817280504e-07,1.066146645218902567e+00
4.286887386842129654e-06,1.132482874920703209e+00
4.194713294220900118e-04,1.345325261145736695e+00
5.482294595325060319e-07,1.370636493506226739e+00
4.270039729857040141e-08,1.042688479738105078e+00
8.245387352880339911e-07,1.107700225905414948e+00
1.560904380639420051e-07,1.158288605996730558e+00
1.237724279218090078e-07,1.090816585089342539e+00
1.161558654549880078e-05,1.108260440232702093e+00
4.723273077359950179e-05,1.207835427125435013e+00
7.855472198642789834e-05,1.503109173280120503e+00
6.689551960727160513e-07,1.057704120276852011e+00
8.361687232133299882e-07,1.261409948912947332e+00
6.092153553474890139e-06,1.220650532352774542e+00
1.039094671515500075e-08,1.015402440399030715e+00
1.466248263354379936e-04,1.188426265398963233e+00
3.723682560389619986e-07,1.123797827765901536e+00
3.260493281142130049e-07,1.037860993369598139e+00
1.917881300406770121e-04,1.391014592879619149e+00
1.747318867780760034e-05,1.360903303286904009e+00
9.948871059969500584e-05,1.171600785230414221e+00
3.667757403140149771e-07,1.090336110506126444e+00
1.031654048290470014e-06,1.205701822997632400e+00
6.293499524637070474e-04,1.647130568388892158e+00
1.588614367253540099e-04,1.341570501446460728e+00
6.014301405245800355e-07,1.262244883905451198e+00
6.133649827694110079e-06,1.094758387610858197e+00
2.040953383365330033e-07,1.068250288656630298e+00
4.278058053327160154e-05,1.529736338963479270e+00
3.698146434859100089e-06,1.080905746300160342e+00
1.942803228278989958e-07,1.096996356435123721e+00
2.617046363557049945e-05,1.229467533640186572e+00
6.151196013822119498e-05,1.197425645775038072e+00
2.084929796024950080e-08,1.013344782905643449e+00
5.168571190224249479e-07,1.039229724819451528e+00
3.161573183961670103e-03,1.488659213301793516e+00
8.136307723992720591e-06,1.282717866181498412e+00
8.188266310392239506e-04,2.268046506083113201e+00
5.386703995279940141e-08,1.031406378038714600e+00
4.564775016137670180e-07,1.043506164487984389e+00
1.486372603837929980e-04,1.345281772461096370e+00
1.229802200961350039e-05,1.236481146166998224e+00
1.983281967538479986e-04,1.583005306936149603e+00
6.966832495385690285e-06,1.296837358740498436e+00
1.727030181014580026e-06,1.079886366769769568e+00
9.629201620267749245e-07,1.068227302949655844e+00
2.447116060403969984e-06,1.129321270482967821e+00
2.726879397341110127e-06,1.326544190286943925e+00
1.676648346706849951e-07,1.056058196044189712e+00
5.545268026312049912e-08,1.051742735138602391e+00
1.635727158164399886e-04,1.334833103122997855e+00
6.996755417141779476e-08,1.034438227592947346e+00
2.612880071996620052e-05,1.658325454833985857e+00
1.388036380399510045e-05,1.141795705072344624e+00
2.183703576016830046e-04,1.361999269780000965e+00
3.290593418370530213e-08,1.030920490413225643e+00
1.750839442228839848e-08,1.014427277479045930e+00
3.538977673552170101e-04,1.844440978982184065e+00
7.557746060527699703e-07,1.071291121099327226e+00
3.314559263351419890e-08,1.015984092683366757e+00
1.451698377721640041e-06,1.040692091731425517e+00
2.302939336214240070e-07,1.034362728513416263e+00
3.019011577581800021e-06,1.088952293912298641e+00
2.022565115381570052e-08,1.039841044717715990e+00
1.559796545343900159e-08,1.013433448418791682e+00
2.752030436669570005e-04,1.374585927976532229e+00
6.905345937029289409e-08,1.034361889710535332e+00
4.314970021828210070e-08,1.025219130394369405e+00
1.585011832190830069e-07,1.083115567284217873e+00
1.011068851388460031e-06,1.060159833345986735e+00
5.750515361651670481e-07,1.083421295355724290e+00
3.953120021404159766e-04,1.371028834710844801e+00
4.427726077005899711e-08,1.027379229044939279e+00
7.124485432393419851e-05,1.285231185597182302e+00
6.080741537684569578e-04,2.124039446791838426e+00
5.765292871908019495e-07,1.032784937330762709e+00
2.566256278071049868e-06,1.155638427202930307e+00
6.401796519204130227e-05,1.709005515185080259e+00
1.552666354202440020e-03,2.002669018448913540e+00
1.464738382292589988e-04,1.313525464529287978e+00
4.577721144771619764e-06,1.114379296862771040e+00
9.751913025225319629e-05,1.181986576209892226e+00
5.625977302716049721e-07,1.117126817067205513e+00
5.060461348122410278e-04,1.645113317675971354e+00
2.170898146233679967e-05,1.134929964705259975e+00
9.030689550892560377e-08,1.180624937408572883e+00
4.343746364146290069e-08,1.043565047481374020e+00
4.660972638672609766e-08,1.031509363566572413e+00
2.187278028088769863e-08,1.018788627048586415e+00
2.670353157554350085e-03,1.685441317434051456e+00
2.359707561548150005e-06,1.190774050895921032e+00
6.044158369251060300e-07,1.074174131292070733e+00
5.127730370851159821e-08,1.028085388086986462e+00
1.146313188239659948e-07,1.040197093870167233e+00
3.992075436430400004e-06,1.159053011817745338e+00
6.526462711460250107e-04,1.353984709706516743e+00
1.470562085386480024e-04,1.214052356228884522e+00
2.857961863170629955e-06,1.128728558987150299e+00
1.160597222496820013e-06,1.076697847043060818e+00
4.584303115072209836e-07,1.315056813577271999e+00
7.040647733637389475e-04,1.313718881650389081e+00
2.178425694539009910e-04,1.299992873466953025e+00
4.025945463090700422e-06,1.348282016564866792e+00
5.227828416583959660e-07,1.032117587436134132e+00
6.694166620929560257e-07,1.104768042296990771e+00
3.341566157904470026e-08,1.015056527033768807e+00
1.851070195426920105e-04,1.677462495177405977e+00
9.905609958256999528e-06,1.466040171722176488e+00
2.673983878692660194e-04,1.341163115564182773e+00
4.987251968100090415e-07,1.055088202998432978e+00
3.067610255831570249e-04,1.853563321590120605e+00
3.773189321034920044e-07,1.064568717002982057e+00
5.330863912842680056e-04,1.671926129856547760e+00
5.026323366036579865e-07,1.062048831276276362e+00
1.032352030738109918e-05,1.373035621696723663e+00
4.744081310005150299e-08,1.047575064658675004e+00
9.657435548033630271e-05,1.386094360771089828e+00
1.512791519666029918e-03,1.508411745077602895e+00
2.015150386084720079e-05,1.129696985996043734e+00
1.736684330111799873e-07,1.101879838450309013e+00
4.409283263208159728e-08,1.043939705475052993e+00
2.016946726305050022e-06,1.090907449426552489e+00
9.074833364950009697e-04,1.608495603622435599e+00
1.094328837258349947e-05,1.139723457221452962e+00
1.392739560104760033e-04,1.466729723239496019e+00
2.274512164741620022e-05,1.158597590864819393e+00
2.633175287237200223e-07,1.026651368095904848e+00
6.947734223956990220e-04,1.798231361132457851e+00
1.022030854903850039e-06,1.169466780381954063e+00
3.492302437989309831e-04,2.026945678739448198e+00
3.160285528081309937e-08,1.025885861236274010e+00
9.652379296531969546e-04,2.085339982489035293e+00
6.300199527024249796e-04,1.808662740674269243e+00
3.565025941719270244e-07,1.031955017755333159e+00
8.499863789459579291e-06,1.130954040859217136e+00
6.983834452169730006e-04,1.707522842337850566e+00
1.435127322946930012e-04,1.237449332622698739e+00
7.894288800939290067e-06,1.105261102147793606e+00
3.159428335672609975e-06,1.437804194793170343e+00
2.152319505978569946e-04,1.576103081895357860e+00
1.023626106092340009e-06,1.050474586388184139e+00
3.693852578956019870e-06,1.197754671242145630e+00
1.684860310960369900e-07,1.245159878452325675e+00
9.015416870761010172e-05,1.213839215561236307e+00
5.487250259282999978e-08,1.040711802059024693e+00
8.774260680696119297e-06,1.155751878042533543e+00
7.736017706216279474e-06,1.150504531965834243e+00
4.682571490806699819e-08,1.056480820581157776e+00
2.006402415904380101e-08,1.296718555747003343e+00
8.511427212618929861e-08,1.066712415884465193e+00
1.164443603245320001e-05,1.167184192098733142e+00
4.372595550186210264e-07,1.592520232637173905e+00
1.030934063457509999e-08,1.022492784578696856e+00
5.291210465982599913e-04,1.497768239575716143e+00
4.660661975223749951e-05,1.146360902663452697e+00
1.490621809776950055e-04,1.905449164370630610e+00
5.730126318716209936e-06,1.278769518153191953e+00
3.424840489509610106e-03,1.932986951009803001e+00
9.476535345789910338e-06,1.238595347188031548e+00
2.680661403950629980e-04,1.650262307637613945e+00
1.021212320480029952e-06,1.047508569060855432e+00
1.684736974722129911e-06,1.091420214973549241e+00
2.359410862786600143e-06,1.065642558372279280e+00
2.171456703625710022e-08,1.054609476431100701e+00
7.072893502150489814e-06,1.194587096160169448e+00
1.585327248564049872e-05,1.145132276309612340e+00
2.189135019181769927e-03,2.397561111117533894e+00
8.401711057150259562e-07,1.114159019283113894e+00
2.622675566224659805e-06,1.125116324908476351e+00
3.478308530179319877e-04,1.562630173344560447e+00
3.883141505482200180e-05,1.228745593992661034e+00
8.418073527972829502e-05,1.463432913775459143e+00
2.823578585044339995e-03,1.834670506623684361e+00
9.302041684812799747e-08,1.126502582907750849e+00
5.713433493088189531e-07,1.081065104496782947e+00
2.518777124794050241e-04,1.341560865757190024e+00
2.424688075963909897e-04,1.390324963017819826e+00
2.368519770493130101e-04,1.381205864401811478e+00
8.729962945573259197e-06,1.117774013149347878e+00
2.116161237410649995e-07,1.509755790997607816e+00
1.416220043902650039e-06,1.057173906005323571e+00
1.578279583115939902e-06,1.085918516467963002e+00
4.095193938639780121e-08,1.027248985625098587e+00
1.748297382344930024e-04,1.473342706518485423e+00
1.966614300152309968e-05,1.189535560019956195e+00
1.557421079343329971e-08,1.034714123432386002e+00
4.141595107761339802e-07,1.093908078608581746e+00
8.150180484880730515e-07,1.056812108958917307e+00
2.190489218017429918e-06,1.126233790493295972e+00
2.443556405360070211e-04,1.670795290958643431e+00
2.503842746512220129e-05,1.109449086970625942e+00
5.674322055977969942e-06,1.184562379263777609e+00
2.519104610361360178e-04,1.542987196365571245e+00
5.914047851302440295e-08,1.021542518538446576e+00
1.757450649672489932e-04,1.617839394778521678e+00
4.020077176695459852e-05,1.226415766789945350e+00
1.161145921186109965e-07,1.045429261962308676e+00
4.146481739792140089e-06,1.103030192764013817e+00
2.123772569944679984e-06,1.276134556248453844e+00
3.042568840252100021e-07,1.032706369067992291e+00
1.331817156532630071e-04,1.614857974233411708e+00
7.385245947973650133e-08,1.075038229273676427e+00
3.071126795856460139e-04,1.381494001901802271e+00
5.102865109953699673e-08,1.039427223710499781e+00
6.515000981378320011e-06,1.132733228855969942e+00
5.381541330728690222e-07,1.109379475458915021e+00
1.409985723469330118e-04,1.266415530739002149e+00
6.910968905580990065e-08,1.018297276666613627e+00
2.583601318208809928e-05,1.304676867041270949e+00
2.204485041719029983e-04,1.372179064677162330e+00
1.304349431856310047e-03,1.627059911839750406e+00
4.042591603930079639e-06,1.115594196289361850e+00
2.131245494616959920e-05,1.138719947071165972e+00
1.048793579465300083e-03,1.484639708781448908e+00
6.310915007489980048e-04,1.938328806702999341e+00
7.777631190431390530e-08,1.083089868380087140e+00
2.890967686256740056e-07,1.037265453838166929e+00
4.525806256153289852e-05,1.604414762839702746e+00
2.004302420521269894e-04,1.787942710030338000e+00
4.755745531797139877e-04,1.390268874863073378e+00
1.053493794844859939e-05,1.365643709178270271e+00
1.086981445633460006e-06,1.039661556548735266e+00
2.624042269537179940e-06,1.150502913201807864e+00
1.509707367039019911e-06,1.050576171011052828e+00
7.004413005026600508e-07,1.066842556941713926e+00
2.105898301959410041e-04,1.503978157718150355e+00
1.594117132983900013e-05,1.188989071183529145e+00
2.681610647817949961e-05,1.188040085483569097e+00
9.048414434171360273e-08,1.034653006923565766e+00
1.179808413145479962e-07,1.028816582221479869e+00
4.438896931528430035e-07,1.046381754892064642e+00
2.368135150643690113e-08,1.048384505574734060e+00
5.191583637099390436e-04,1.536592399234666839e+00
9.102470936730310165e-04,1.482702581654374407e+00
4.258427272916139745e-08,1.019827501393874014e+00
5.655922195182360125e-07,1.069248161807289099e+00
2.412002478065020090e-07,1.082051891488937656e+00
3.851812912174700171e-04,1.398215413469896085e+00
2.201741771352300100e-06,1.055336491843657853e+00
2.216600364498169922e-03,1.578708503069826241e+00
1.434689758686259926e-03,1.535145224772351380e+00
8.171608210572609267e-06,1.118502057087360280e+00
5.567274025552510262e-05,1.463656884590224916e+00
8.892779547160070577e-08,1.047234606662280854e+00
5.943096867314209489e-07,1.219942345203213208e+00
1.358512692815759982e-04,1.253393095605026097e+00
6.498352705190549392e-05,1.385204745512000235e+00
8.878898509099630377e-04,1.377423536898107148e+00
4.253238798745210143e-05,1.470954010275816959e+00
7.974411196901909882e-07,1.097210849477663785e+00
1.113765752511769978e-03,1.460141104316127425e+00
1.818460827740909873e-04,1.245557614708290517e+00
8.130253046422159565e-04,1.467799443479408383e+00
1.531140846390079924e-08,1.020407158196533493e+00
2.127236649048400109e-04,1.377973829328687616e+00
8.760712330760150479e-08,1.054323877521667452e+00
3.520726999879800114e-03,1.620372405893706347e+00
7.434447659492059764e-06,1.529943190362861749e+00
4.888785808710590205e-06,1.164062542297149561e+00
2.791175215115470010e-07,1.033647188136482598e+00
6.441068485980199539e-04,1.466071258567838598e+00
9.369617648191210016e-08,1.054841923693744965e+00
8.215716877711900631e-08,1.067477039964079388e+00
1.149557006080310023e-06,1.050243808335138862e+00
1.320204757299779912e-03,2.031022173640623762e+00
4.380630200358700139e-06,1.776523883962003003e+00
3.390591009823620092e-07,1.044212428061769948e+00
1.357916871038349982e-05,1.259664987026920979e+00
1.535706974532410090e-07,1.069784375377665686e+00
1.009241996889159948e-04,1.398285327772562869e+00
2.921682565291559839e-06,1.148747021473408125e+00
5.019263162774290124e-06,1.077144710587354393e+00
8.980392909672370381e-05,1.230016087622951115e+00
2.342538043736819959e-04,1.528470614253856441e+00
3.354358056378809816e-05,1.126918730593846840e+00
4.470483417852530297e-06,1.186286141407149053e+00
4.324539433186470126e-06,1.108897532638563943e+00
7.729814941580300382e-05,1.545895011305418176e+00
1.490347689323169998e-06,1.078715268615699774e+00
4.523352449404109969e-05,1.454286946814409287e+00
9.331757518934059989e-04,1.493482747408432010e+00
1.250791619097889892e-07,1.023994372445602652e+00
6.201975431115449525e-04,1.501894203519510862e+00
4.662417937238290096e-04,1.466206070905305525e+00
9.507886612585800560e-05,1.446459631984382765e+00
7.586664353161789542e-05,1.193706190515195997e+00
2.133124523407879886e-04,1.303528690092416342e+00
2.599241954529899756e-07,1.057621156014849406e+00
2.256171950921240119e-07,1.025173084511146637e+00
1.504576302397429887e-04,1.263840882172603486e+00
4.470210913258959844e-04,1.434667056294998133e+00
2.747037439104010149e-05,1.319265635831611494e+00
1.384514554365010052e-04,1.741748432033710658e+00
8.321184460022389631e-06,1.262323999701057797e+00
2.307735250806799906e-08,1.300939518771397907e+00
2.476675643369740036e-07,1.037599364287930204e+00
3.628551159344150167e-06,1.101945320058930866e+00
1.850468129159760117e-07,1.040933744877998279e+00
1.282258132054350129e-07,1.031230487752106129e+00
1.063679670834039912e-06,1.055735384602473736e+00
4.492325302644059907e-04,1.435312010444417474e+00
3.055422658774890019e-07,1.042070559182424194e+00
6.762697337168709946e-06,1.120201030710798573e+00
7.485894699962790288e-08,1.089843986286417321e+00
1.608179542500880093e-07,1.041278047473294999e+00
7.216353703536250142e-06,1.628190779013678702e+00
6.086209956785170288e-06,1.400333392597291393e+00
3.405846574863590146e-06,1.379611584604803598e+00
4.947213740223730321e-06,1.180423153977380624e+00
1.529531726899879994e-06,1.082431072149997231e+00
1.603110604788789888e-04,1.222875250726037866e+00
1.445533630644539967e-06,1.173221623760429599e+00
1.190733696281089931e-06,1.111402494455100642e+00
1.899577074587530051e-06,1.141940097977546253e+00
1.261304419826909983e-03,1.556818744692004763e+00
9.089547080104840200e-04,1.401046172425137959e+00
2.852155566169750178e-04,1.722391019969029546e+00
1.493957062049249991e-06,1.084348026270373744e+00
8.898019376949070332e-04,1.638595984109072257e+00
4.111537421256409735e-08,1.027395830914593855e+00
1.115212986144169902e-06,1.059457032348579686e+00
7.008236253573900528e-04,1.552778436791907302e+00
4.767287764603839786e-05,1.749096764316776964e+00
1.519070466989230092e-07,1.072746281410005276e+00
1.024366671931240041e-07,1.034911017339779749e+00
6.828040038967860365e-07,1.124686462517703545e+00
5.916215723916089601e-06,1.133121188408596547e+00
2.214608661895299844e-05,1.750975274685841132e+00
3.484816686864240093e-08,1.031134322690105076e+00
5.935037245346119934e-04,1.884481880521160724e+00
1.735244268199660055e-07,1.033923634962169213e+00
1.749604804625010001e-07,1.034904364954393863e+00
6.157735679944949821e-06,1.108213867098505112e+00
7.919467697142580181e-07,1.057083305711522758e+00
7.499145871975369760e-05,1.373616197776249548e+00
1.036478236916219949e-08,1.018667059780469675e+00
1.450954616800680043e-07,1.106857615088466806e+00
3.560055435962809944e-08,1.161738845860641245e+00
1.401054087134599984e-03,2.024755523243379596e+00
4.096738124038520418e-06,1.195702702031195663e+00
1.351521943186759873e-04,1.370236219524026078e+00
3.939241509302050115e-05,1.157214284283473837e+00
1.568045985279689929e-04,1.176969792041618001e+00
1.358847270959339899e-07,1.033589455519939415e+00
2.080998207454459997e-04,1.480938037662854256e+00
6.728786828775310357e-06,1.420504747791750511e+00
6.859713909306369592e-07,1.032682045234153190e+00
4.216856081357949744e-08,1.068707773349845347e+00
6.048540204428459765e-05,1.366848509225486064e+00
9.187084419494400030e-04,2.641126291932670345e+00
8.333347606443820355e-04,1.526195888952388557e+00
1.001257770222179925e-05,1.121262726678838861e+00
1.476830990815099936e-05,1.158918798124336957e+00
4.436441720111920190e-07,1.043285774369728358e+00
7.860761876429289390e-06,1.137556104759879005e+00
3.559015111890970130e-04,1.752445803292589810e+00
3.736498745843690102e-05,1.461581259113249320e+00
3.206059418010159799e-07,1.172890387204142515e+00
1.387679754863450037e-06,1.442675679193500926e+00
1.112261186828389907e-06,1.046374835494272793e+00
1.432341976155249921e-05,1.253416446315215094e+00
5.963822794248490211e-08,1.014519633692387846e+00
2.971349074192940068e-04,1.304807621075147361e+00
2.496572176813489918e-04,1.289821544207642168e+00
1.414367454230539982e-06,1.064295840276604288e+00
1.540230618311979840e-05,1.252644433342936292e+00
8.473401099564500071e-04,1.636489080716882816e+00
2.782795597054730054e-06,1.124822956186988909e+00
1.256064696579139958e-07,1.029187613270456714e+00
1.725182335910259927e-06,1.427064877522162156e+00
4.417634343205559927e-05,1.328402681713601874e+00
6.766432076651060620e-08,1.082927140287488044e+00
2.596575305539239958e-07,1.044007816503003339e+00
1.473334438414209888e-07,1.032382898472379074e+00
8.701078305033309378e-05,1.412684780152843489e+00
3.317715414860419778e-05,1.398751938368484549e+00
2.375748770318170046e-07,1.058122164284867717e+00
1.138510710984409958e-04,1.575713648499196262e+00
1.323899453648989998e-08,1.025355941854737551e+00
4.558529036192749905e-07,1.075084842278521968e+00
1.921559694739140072e-06,1.262747804150264885e+00
9.972501774331000675e-06,1.210135520995072378e+00
3.154111105879910058e-06,1.091619505005656965e+00
1.070398036114319996e-04,1.923159331120402049e+00
2.097801898370329891e-04,1.184281461781566458e+00
3.426343088303270240e-07,1.213221884277973395e+00
1.080220826921710045e-07,1.096920917519676353e+00
5.549934154436860076e-04,1.469319928600837377e+00
1.600102314707819892e-05,1.118312597514188322e+00
2.207214613154420059e-05,1.160181265403843698e+00
8.548131787574299937e-07,1.077426708606612271e+00
7.611416016508999543e-05,1.445512131178636306e+00
1.657369657826660014e-03,1.894535978691165523e+00
2.033865469521309937e-06,1.151999720030626895e+00
1.886155459207140123e-04,1.674392101640287400e+00
4.093689322083199805e-07,1.049080020501952593e+00
1.403962368019299957e-05,1.259030976892030917e+00
4.405776337595449860e-05,1.226409127423788492e+00
1.727144555439520017e-03,1.475636685613332943e+00
4.005127350739700102e-07,1.040539219924896175e+00
1.396670188292770043e-05,1.565637653276616303e+00
2.371419221180590040e-08,1.041078299778056770e+00
1.705619684656230000e-04,1.678748454613411267e+00
3.160125157592400149e-06,1.096432762169940345e+00
7.189404491791859773e-04,1.530181699385132932e+00
1.904178913334360085e-08,1.014157611683070837e+00
3.113183548579079811e-05,1.247317892939417305e+00
1.974514868665069975e-08,1.039603477774843521e+00
3.044070407074079927e-05,1.318440611756427794e+00
1.173130139417669986e-07,1.026506734890339834e+00
8.163664689669299698e-04,1.981812676312525445e+00
5.286650691447950165e-08,1.019945562917682791e+00
1.987620816569689904e-07,1.027706659003542855e+00
1.594086763055509999e-08,1.026235745157599633e+00
8.537007738761000176e-04,1.936866949283610806e+00
1.141548644899739928e-05,1.121217080738204475e+00
3.716305966812209875e-06,1.099651122715912477e+00
8.813056713634849605e-08,1.068578660279419612e+00
6.066797840850200524e-04,1.720326705102891207e+00
2.903884179109570116e-07,1.032859769105219483e+00
6.247705145095279694e-05,1.225144700731700675e+00
9.934458926967669034e-04,1.458240724926264331e+00
1.060736658949569988e-04,1.247507913957643044e+00
5.849695608661149800e-08,1.036261959793607801e+00
1.061360419389620026e-04,1.654478790539389621e+00
5.229039068388779878e-04,1.408870792504641756e+00
3.579400602425070088e-07,1.042751566361068916e+00
1.820357996065820031e-06,1.145243487972051000e+00
2.276181963391189962e-04,1.301314726192702942e+00
4.826130953496189988e-07,1.066726082838296064e+00
2.585226028187230149e-04,1.914732922313862273e+00
1.868443325428710089e-05,1.344188759767807051e+00
3.097015995515939812e-04,1.339711302664971626e+00
1.294539963912210047e-05,1.100416248746143744e+00
6.974736988352969714e-05,1.858958772395381986e+00
1.104005844924699946e-04,1.345897256784017504e+00
1.161986435617510024e-07,1.044238621931273148e+00
1.113121738364450023e-04,1.322030910413679150e+00
2.871894638221870086e-05,1.322417071533825705e+00
3.202944308919370060e-06,1.077260085104273069e+00
2.772736842648229917e-05,1.218033664870511013e+00
4.661142504603090170e-05,1.152819057112308476e+00
9.474022877887699557e-07,1.057211606722823882e+00
2.759752025689090101e-08,1.026130064020812638e+00
7.710733943727589995e-05,1.501172699823032364e+00
3.019466046085409958e-03,1.963090854321381640e+00
1.361322561622119907e-07,1.150926226644844563e+00
6.264440722296899834e-04,1.420386149309192714e+00
3.403779988443260136e-07,1.052853337188775829e+00
1.276161410995970053e-04,1.398456935579767135e+00
6.455283414414780468e-08,1.026207174088055840e+00
2.603187204288309767e-07,1.118454467239696326e+00
1.099460448499890052e-04,1.399212946009593672e+00
1.202568176555739907e-06,1.049073411953394874e+00
5.724192185981649965e-05,1.192830409079661313e+00
1.824270186287299878e-05,1.091483979820885963e+00
2.381106717502339937e-08,1.021669496769883390e+00
6.453909234544819572e-08,1.019540394078026768e+00
8.421657964460880222e-08,1.132996013856780948e+00
8.659128028204550253e-06,1.142422420882632128e+00
9.459834451262790292e-05,1.447086529306293334e+00
6.186926231040019368e-08,1.019149149972050639e+00
1.639019042057120131e-07,1.029365995150656188e+00
2.359589619300050055e-07,1.039280174065838613e+00
7.739514084733569354e-05,1.817843534884123979e+00
9.397051550251300106e-05,1.354975243551755915e+00
7.696651872231780663e-06,1.115693497368381415e+00
6.832474899972360067e-07,1.053360696514581418e+00
7.826362821351379444e-05,1.400360198299967163e+00
1.004986821773329921e-06,1.188763692570664388e+00
3.799440354697209983e-05,1.385664863062255669e+00
4.691114156556809779e-05,1.342177642108999924e+00
1.194336179914769956e-06,1.063018368893710708e+00
1.631728581632810058e-05,1.401371231153245356e+00
1.175095582244710044e-04,1.434471696650184924e+00
2.722591110729059827e-04,1.512980190907579514e+00
1.496089201877029938e-04,1.422834215268858893e+00
1.043383215230520006e-05,1.200472404110839442e+00
1.738446492080700005e-08,1.027005534560061051e+00
1.060424408643439992e-04,1.490897531575017254e+00
1.140953406743869975e-06,1.052332461462032853e+00
2.902672884521459895e-05,1.852852020804059530e+00
8.300325963475079941e-08,1.021687307144337531e+00
4.393484999217319703e-06,1.322687261571312556e+00
2.323934622267200163e-03,1.537329959286804160e+00
1.395026450666789974e-05,1.237923799477155917e+00
5.557644852763929505e-07,1.045294652328403018e+00
1.374712116666740018e-08,1.021785097009644705e+00
1.278931442583350038e-04,1.173002506214724905e+00
2.250811370031270103e-08,1.019234501796642212e+00
7.080782576764950413e-08,1.022153133985773454e+00
3.283201244028799998e-06,1.095792698741820947e+00
3.961195454194810035e-08,1.168522526344541568e+00
9.856837641219139200e-09,1.038283448024585942e+00
1.497147218929799927e-07,1.049314548895337262e+00
7.385000181761599658e-05,1.607160428567737220e+00
2.078289519645210049e-07,1.042473349467795352e+00
1.199534602819819962e-07,1.035459702538025661e+00
2.190445806628219942e-07,1.038734313911675367e+00
5.815996668075070065e-06,1.078221505994511498e+00
2.421598340399459936e-07,1.040269304459575217e+00
4.302834531651019741e-05,1.183630495138409344e+00
7.366017728380190218e-08,1.015318592142167242e+00
3.380650790690929849e-04,1.426478175353369071e+00
1.056209194195180028e-05,1.310407474887788304e+00
2.239574311573710123e-08,1.354132726858809699e+00
3.064598760976479918e-06,1.212461003547972149e+00
4.534264087659520140e-05,1.189558272819537077e+00
5.049587149966799782e-06,1.155836785354148466e+00
1.563302482454809927e-06,1.048763412887084856e+00
1.016384755343260092e-06,1.096428303805442983e+00
5.568675745783010111e-06,1.128270097718042431e+00
7.242392513905099967e-07,1.476049782083727946e+00
2.699980391903909760e-04,1.466102725090792980e+00
1.520612663680009876e-08,1.029276074885774994e+00
7.521431736966610430e-04,2.579839512789767753e+00
3.329135242806060191e-04,1.331308475677986491e+00
1.493342310118599950e-04,1.333493924321925261e+00
6.198555708302860281e-04,1.351524936813987221e+00
2.159966738024760100e-04,1.362964025066614182e+00
4.312873920122070238e-06,1.138816107231487962e+00
2.289595990485359837e-05,1.384917045632604315e+00
9.419125270735739309e-06,1.093780495687188159e+00
1.497332327575079995e-06,1.052880386512635047e+00
4.621851059526730070e-04,1.372010904494342931e+00
1.265421179929319869e-07,1.028809636450015885e+00
1.286054427548869961e-05,1.210297541757138884e+00
2.653563413096009959e-06,1.093126826949516683e+00
1.124462656244279955e-03,2.389293496647339143e+00
1.889024118742580093e-06,1.044671881765778076e+00
2.573709749354079808e-06,1.063917274064297924e+00
5.268585511545249937e-08,1.051871767091732357e+00
2.244405727288660123e-06,1.058747721124326580e+00
9.826898320404150054e-07,1.068199374107871025e+00
3.344242643867990157e-04,1.440880583950029159e+00
1.231855863132120046e-03,2.097503284372364440e+00
5.323816597944539463e-04,1.309881620671245361e+00
1.038020311084000062e-07,1.023789538905651941e+00
5.809310548329359603e-04,1.478372075634008853e+00
1.952003373554109960e-04,1.715846491822310194e+00
3.424623432622299758e-04,1.452249026939510967e+00
1.177902266048409991e-06,1.122402598093775961e+00
1.295104159626519879e-07,1.028411542579201310e+00
6.910365276731719915e-04,1.344151184874665228e+00
1.775427486386569899e-06,1.052440893467427419e+00
1.114525887910620042e-05,1.169696969226819760e+00
1.209308941771029931e-05,1.551203768230333457e+00
8.480601345425839779e-04,2.046970709412920364e+00
9.479914267687810378e-04,2.336926720426183657e+00
1.212962698926229980e-03,1.821647116092617535e+00
1.142905149846219900e-03,1.572358235661848180e+00
1.195908211677979970e-04,1.642677160144567994e+00
1.348966195528200081e-08,1.020721182838604246e+00
5.235343000091279789e-05,1.130372601320403403e+00
1.751782536644630052e-06,1.408594848157120216e+00
2.064600503325649916e-04,1.197565307590088723e+00
3.227443453186939939e-05,1.171947058109080508e+00
1.912578013381940043e-04,1.346286263738249112e+00
6.401224265290700061e-06,1.315632185936886911e+00
4.706616453822820253e-05,1.228178768098173501e+00
2.362715968521919931e-04,1.486254091278557565e+00
3.054232253506540101e-05,1.252205062435839178e+00
7.300098665043189703e-06,1.089441046356533604e+00
1.199853742608069980e-06,1.149543740343678566e+00
1.514349602171449869e-04,1.213090978493112093e+00
1.480670763788209895e-07,1.046613289328801155e+00
6.524524677348960004e-07,1.060171738568378208e+00
4.917417644717239521e-07,1.094008596115498388e+00
7.542773634345450407e-06,1.359468027868998341e+00
2.433049748877340042e-08,1.022584149774572682e+00
1.882311894342209953e-07,1.068066858566645072e+00
2.121432753852470097e-07,1.056761568759012615e+00
1.611444293493149857e-05,1.180163295609305329e+00
1.371560799481360004e-08,1.046034792635781807e+00
3.311825051999190052e-07,1.053280860590816159e+00
1.148662205375579936e-07,1.033841701417546943e+00
2.333795185150239985e-07,1.065017806867419647e+00
8.893391069493569809e-04,1.366550185294131969e+00
6.081360751554340066e-05,1.315980955387239693e+00
4.995494216745510173e-06,1.127040860653474530e+00
8.468081871808069878e-04,1.410718872567307658e+00
1.283277898594679988e-03,2.136118623903968228e+00
3.457216557610470027e-07,1.028374365743172536e+00
7.444588069389220398e-07,1.144849983716831110e+00
4.957900831194149847e-06,1.454307174353209886e+00
2.636731258990520101e-06,1.204731453645244255e+00
6.906368387700829820e-07,1.035862937744200574e+00
3.649865598945709769e-07,1.125658521257369760e+00
4.149869163080059771e-06,1.083419457459652957e+00
1.052097285020299998e-03,1.349539025472780374e+00
2.606949074988959818e-03,2.254570381803391310e+00
5.415292867329790199e-05,1.309861818741707706e+00
8.864692607015690288e-04,1.983718657717182365e+00
7.543066730394309562e-07,1.087621342705632932e+00
3.157154825176010111e-04,1.607257645002379665e+00
2.181876893385539916e-07,1.038854371035754731e+00
2.921422072776900104e-08,1.019194872653635064e+00
8.566598132892960283e-05,1.657950384088958007e+00
2.601375110463279971e-04,1.519932783406977128e+00
8.622840345972290459e-06,1.136278119279357179e+00
9.170453404771359947e-07,1.095898098993872471e+00
8.486046722179790013e-08,1.027260997764144923e+00
2.778172816643149998e-04,1.316981391100729981e+00
4.399347829425429718e-05,1.495557601369709166e+00
1.504588257001359926e-04,1.660851682189366851e+00
2.852014265596759850e-07,1.047753283379865508e+00
1.050585700029659949e-07,1.021342477346531830e+00
5.595873841182239718e-07,1.064977984740565820e+00
5.865113409136909971e-06,1.136792430545610744e+00
4.528046611356050265e-05,1.468763927549051829e+00
6.167177027076139919e-05,1.699462356704895427e+00
1.096865766882529922e-06,1.092904442942331356e+00
6.215888011800989812e-06,1.272702017899879134e+00
2.700835696555210126e-06,1.109502227445872791e+00
9.736341770538029789e-07,1.061154275152333293e+00
3.883268801075930276e-05,1.146535729559640782e+00
1.132436099060989999e-04,1.272363432920840420e+00
3.003699827392260257e-04,1.451815898946070771e+00
1.490360071091040100e-04,1.232127480236042461e+00
4.388822912730789868e-06,1.298251136729070998e+00
2.164354125581979989e-08,1.020458753817693465e+00
8.331129401883270692e-06,1.106834206202694126e+00
4.485850233658099603e-06,1.405966593390550967e+00
1.575075663374680057e-04,1.449801680635394163e+00
7.187234707954569913e-06,1.268505462561913433e+00
3.267141197290769966e-07,1.029276749776715016e+00
1.544469736312320117e-04,1.259964433470189826e+00
9.051945764694099752e-04,1.421795773123248008e+00
6.555248540717580521e-07,1.384682291440674673e+00
4.870662133888179835e-05,1.448903657985931792e+00
7.227749554994459702e-07,1.084280498555479699e+00
6.109005533634570121e-07,1.038128477427841645e+00
5.482898606988190009e-06,1.193699496302354168e+00
1.572049998159380040e-07,1.049489112072123920e+00
2.010328310399590120e-04,1.364184715038079920e+00
1.994441599531539896e-07,1.032542916023059032e+00
4.950952819475639667e-07,1.085591440899400517e+00
1.355869291105180025e-08,1.029895474637913422e+00
3.126271702881830207e-07,1.058914220319995048e+00
2.262151271150020113e-05,1.141547237307084295e+00
8.825671330078180317e-06,1.095310145627020892e+00
1.123799938420309956e-06,1.422462708997730862e+00
9.429155784977670313e-05,1.319128844094245245e+00
1.494235982015859913e-03,1.672464382390353110e+00
8.095792317437270524e-08,1.085629774638513734e+00
1.775968217784619991e-06,1.103469403021080986e+00
1.490814790104149919e-08,1.017194916072764688e+00
8.590386163932599839e-07,1.067167128816559618e+00
4.387113215695870338e-05,1.498563416913782698e+00
2.244307871799100111e-07,1.070522664727432183e+00
3.639347344856420231e-07,1.074872735681661862e+00
3.210187154340099770e-08,1.018459269000716150e+00
2.907306376064070248e-07,1.085332457740568302e+00
2.037091711738799992e-04,1.461858361052464916e+00
4.596274091843469982e-07,1.060196503790155953e+00
3.992094993363190167e-04,1.522151858654342549e+00
2.683237358217010036e-08,1.099502972976333703e+00
2.950985834653990011e-05,1.133827700084987455e+00
1.835655091690680083e-06,1.068559576261596700e+00
4.133720139261010210e-05,1.191468236749413823e+00
8.071318256725010677e-05,1.290758684608863005e+00
3.628568018756569937e-06,1.210923822380008064e+00
8.239031239434350601e-06,1.203936052020275094e+00
8.093314971263149918e-07,1.055256289987217100e+00
3.510202137513280256e-07,1.070942427317266965e+00
3.054327341440379732e-05,1.376254638511507755e+00
4.377213113660209984e-05,1.167133796971110860e+00
2.423203367018090061e-07,1.079242403078310542e+00
1.336046423674780068e-04,1.270299749901818709e+00
9.247468755950859736e-07,1.144053709507668382e+00
1.189434392740289925e-05,1.167065568170747358e+00
3.800751130458760005e-04,1.677004987165271244e+00
5.419780533772189729e-06,1.380066853180255793e+00
2.470153019346530126e-04,1.587384574972592777e+00
2.037915744389100009e-04,1.205985423757905295e+00
6.230022587548069649e-04,1.591083230932979209e+00
2.173245252787369896e-07,1.032776611374756293e+00
1.726291937934500078e-06,1.097255961880934105e+00
6.047959732703789711e-07,1.041236690267293818e+00
1.310901835048259919e-06,1.391062236585618006e+00
3.517924703580160135e-04,1.433458661653135735e+00
2.681404546263690123e-05,1.417847046251580645e+00
4.668814959141860227e-05,1.146383942658292021e+00
5.363074627467459745e-08,1.020968055214338754e+00
2.764933686812899756e-04,1.264631326691236124e+00
1.932242629768950039e-08,1.090440605683400621e+00
2.088798523832479921e-07,1.039790703098306457e+00
2.084671593361000000e-05,1.924555295414975609e+00
7.735428373539670462e-08,1.092571986398150008e+00
1.633619293587539994e-05,1.402391053108381858e+00
6.881876115512040350e-04,1.428379216819218644e+00
8.565621700505449957e-08,1.046294278370786479e+00
8.150110074263769472e-07,1.056313326760714322e+00
1.612255062642910166e-05,1.092710029251839687e+00
3.631676495664059950e-04,2.209342689063540366e+00
1.310811545296449953e-06,1.052767679248005628e+00
3.360957612097649837e-07,1.197227917451384904e+00
1.402221822538009981e-06,1.072519873638920984e+00
1.472981809216169951e-08,1.050619330336953317e+00
3.232214275348310065e-06,1.364153936536612211e+00
1.555391187056030036e-06,1.061305052257859760e+00
1.075772879058379947e-04,1.170217372124910726e+00
3.307368398104010027e-04,1.353341928748412082e+00
9.118545251791899866e-04,1.577446253389183095e+00
1.940430810835359820e-06,1.154769160739154366e+00
2.479942073402899876e-08,1.109594306815091747e+00
9.002073876210019555e-06,1.212702916575074896e+00
3.679357724191209895e-06,1.065486910810481413e+00
4.079517619539799840e-05,1.238747178409750793e+00
5.182739079850660300e-05,1.436746819797104724e+00
1.591145929072080022e-07,1.025126925351845797e+00
1.213993570518810082e-08,1.015259069884520082e+00
7.121371768936210260e-08,1.053374876680749139e+00
1.029813957278270006e-06,1.122089332705123343e+00
1.254618111069269902e-06,1.056556926547689512e+00
6.512753968422920609e-05,1.510349335139071991e+00
2.848254833619040013e-08,1.016545559201890825e+00
7.056724170867350337e-08,1.043253584920243560e+00
1.070491815573909995e-04,1.258711275803639174e+00
8.739950086543129551e-07,1.072482900080210300e+00
1.377196596765509901e-06,1.117974155562212468e+00
5.033018729995049832e-06,1.064412334217859746e+00
4.164289367347330262e-05,1.212820578729970622e+00
1.536805013371359887e-08,1.013966291563870303e+00
7.655481986347709676e-04,1.819319661603520100e+00
1.066932325281049928e-06,1.066950898392126090e+00
7.574221181305539497e-04,2.075379098732897276e+00
5.835189450445869784e-06,1.113830711427568732e+00
3.311029077760279896e-06,1.143021452928418835e+00
5.165385786170099912e-06,1.281802932030421172e+00
3.584520266108109969e-07,1.120838798307690398e+00
4.034345446360329828e-04,1.592478020949914530e+00
6.547625282892490471e-05,1.347259378733151047e+00
2.259773579772209793e-06,1.189422679108628644e+00
2.690897767606760012e-05,1.282465494652567317e+00
4.035822116922400254e-03,1.986245449240484184e+00
2.250579273670070087e-05,1.179183769932047099e+00
1.031828510196700046e-07,1.039628127613853259e+00
4.444777710516929860e-08,1.024498010926165881e+00
1.469261629519029975e-04,1.258385141282464259e+00
4.143430862379340169e-04,1.825980928913556900e+00
1.482374796781009885e-04,1.230279568366952736e+00
1.072256703326610027e-05,1.149612770573217979e+00
6.617700022097639488e-05,1.712316525053218408e+00
2.948320611714909909e-07,1.096151364709312626e+00
1.240148709098279935e-06,1.149864613070921138e+00
6.579093744348949835e-07,1.161101328608105776e+00
8.954144128290390499e-04,1.522082743628753398e+00
1.291582232694950060e-07,1.043214063217427157e+00
4.874829882041470039e-04,1.324894991978238901e+00
6.512700754465380317e-04,1.607448914808800478e+00
2.643730271256579866e-04,1.458169502637536308e+00
3.661587185532600135e-03,1.750214071919395264e+00
7.253794225336419489e-07,1.052012488922262623e+00
2.451794687992769911e-06,1.139304132083539978e+00
5.064860666376880142e-07,1.273503009962288157e+00
6.265080028531870335e-07,1.048795456449414631e+00
1.631764569126489877e-08,1.022243299016254214e+00
8.097088031006610395e-08,1.050425659107762977e+00
1.768580541465990149e-08,1.014812356383775871e+00
6.131414942089869835e-04,1.687745973509179764e+00
1.659148821987099960e-04,1.504772513430779002e+00
1.341679783462810055e-07,1.077688125961319132e+00
7.423131667019440164e-07,1.043622504147383889e+00
2.704129552718249934e-05,1.431588446072760590e+00
5.818389057193120448e-04,1.665289793083742031e+00
7.561101562010609793e-06,1.270730323806970041e+00
1.871258610442080151e-05,1.460128477187544904e+00
4.739334052620739791e-03,2.282663790784200231e+00
9.506785097101759974e-05,1.378636341962280909e+00
5.764378217306619871e-04,1.400477483781878529e+00
1.299470586414699956e-06,1.078677894206995891e+00
9.653668116758659505e-05,1.215708267803794040e+00
3.426780585484769809e-05,1.152827657401202410e+00
2.427263854507140102e-04,1.704612421963313196e+00
3.314992873459939849e-07,1.046848661545756176e+00
2.030037758239619866e-05,1.211453329909002008e+00
2.757934748752850022e-07,1.043561607007531089e+00
6.953747692080610444e-08,1.027464706438506514e+00
4.335050734725730140e-04,1.329748428942871818e+00
1.220130338698339982e-07,1.022293632863213730e+00
3.507289757290539978e-04,1.321477328603651413e+00
1.881757707686359886e-04,1.499386889640504705e+00
1.823216878148769854e-05,1.434158650483039477e+00
3.471769491540059815e-08,1.042915759268215448e+00
1.260235685592430007e-03,1.675047731719679245e+00
1.464969431060020036e-05,1.120478797636975887e+00
3.624658437972149815e-05,1.311796032243119692e+00
3.977294733424169825e-07,1.069023829005590676e+00
2.951900924707070096e-07,1.036875244654964279e+00
9.625513796658800273e-06,1.370412497941425167e+00
1.227914172822170034e-05,1.121745712497928205e+00
1.062806021650770032e-04,1.150129745235672241e+00
1.355311461399349919e-06,1.078567332116011634e+00
1.670273588684259929e-06,1.057003686802375553e+00
9.716550378496969958e-06,1.202629236013391001e+00
4.538744388114300077e-04,1.355089936028078146e+00
4.043959675166729998e-04,2.183418567473787597e+00
5.064640851467490075e-04,1.355444802269247573e+00
8.468469853817509703e-04,1.460455998747772544e+00
7.792695392807950330e-08,1.043619853388722651e+00
1.872136403153589979e-08,1.022860042358179067e+00
1.611342310563059911e-05,1.339164666737711284e+00
2.271909190162730163e-06,1.212830592478875369e+00
2.289324413828630080e-04,1.542234925849480742e+00
3.862219448449530000e-06,1.071479893079630097e+00
3.855346057661830227e-05,1.474811066640726587e+00
2.762868411785420069e-05,1.183464883210995300e+00
2.258983701933110077e-06,1.062238301323245926e+00
1.094543793614889990e-07,1.025551526608994068e+00
5.197085284594960171e-05,1.228792624336744188e+00
9.508298683389170157e-08,1.020440609163842050e+00
2.472748594377119985e-08,1.185099275582679468e+00
6.428083610432039814e-08,1.037550570501483138e+00
3.433514765537050089e-08,1.037559083833781148e+00
6.574043690368470087e-07,1.038569511734281692e+00
1.138223744956499998e-08,1.022122942580611538e+00
4.289509683693409773e-04,1.549576261852590120e+00
4.514501425190380166e-04,1.591899119649669903e+00
4.281650512355260124e-04,1.599926451417058804e+00
7.214993698117830082e-06,1.438100881717198742e+00
8.765155966594819878e-07,1.051429441377412344e+00
6.691033320518720522e-08,1.073837544593845506e+00
9.813299140371460771e-06,1.215285066414639958e+00
2.615458630433499924e-08,1.358038111960635952e+00
3.362046009170759818e-06,1.108913604726640800e+00
7.377165515698190295e-04,1.358543654398085332e+00
1.135699456044350067e-03,1.810817775983019740e+00
1.850399211479519980e-05,1.110083917748919236e+00
3.833891916726930014e-05,1.224604822459068876e+00
8.667644504530270051e-07,1.037711289918353152e+00
2.113313517738610032e-04,1.788080628360411151e+00
4.446042080064820210e-04,2.044180054214987940e+00
1.712609497322089910e-05,1.510843207780365294e+00
2.022303729369870091e-03,1.819265091930840184e+00
2.493500301868079852e-04,1.502506380577439460e+00
2.443113789935779869e-06,1.127347371935070397e+00
2.416757019373320066e-08,1.021301140796710527e+00
3.177804891541350133e-05,1.108053478945663306e+00
1.631782529551620076e-06,1.059113989017305579e+00
2.368992517837029870e-04,1.676192784333795149e+00
1.002926252840499960e-04,1.272196784473422992e+00
8.491670887013290375e-08,1.023309562735793321e+00
1.085798449377610074e-06,1.048827447229266019e+00
1.222972888814069937e-04,1.335434461772031511e+00
2.151002359568289968e-04,1.512837086702948142e+00
3.338115297821769947e-06,1.194232261919823790e+00
9.837608083728720912e-07,1.081078664778748477e+00
7.570685292114990141e-04,1.420288617745152582e+00
1.297877633709419967e-07,1.103553737710030846e+00
1.706141831017080068e-04,1.651630141911519800e+00
5.907650781213379740e-07,1.280852414174135534e+00
9.400858996854739231e-06,1.171727954709150588e+00
4.423002991659579676e-06,1.484100929110574896e+00
1.156147952741180009e-08,1.016343949926842294e+00
1.759029729431969870e-05,1.171118863842238733e+00
2.181168934834289906e-06,1.119707076241713173e+00
7.321234854592989505e-04,1.382523055903875475e+00
4.666653875327409795e-06,1.065350777952504435e+00
1.244989022834250064e-03,1.919485019288535987e+00
1.058466086901299998e-04,1.188564924350708374e+00
8.949051996222389706e-05,1.418898504430041285e+00
4.620219954768049921e-05,1.207295712889159267e+00
2.837330395147010059e-08,1.022028853789989977e+00
5.735855111856610254e-05,1.180402330783869136e+00
2.472742131165360101e-07,1.100571453967653435e+00
2.603017873761409855e-05,1.128506448591791500e+00
1.938833531019160099e-07,1.065464577823185044e+00
4.136806142112830001e-04,1.883413263902018464e+00
2.503508469966140134e-05,1.182011550368693431e+00
4.018410541119629882e-05,1.163071664735732202e+00
3.788951359529639865e-06,1.094593092409194668e+00
3.300910736656190077e-06,1.063812622952160947e+00
6.360893374261400033e-08,1.025139305388062416e+00
9.453305265730120588e-05,1.361618146404295127e+00
2.510815709579020076e-05,1.150332536726886179e+00
6.074754126908500336e-04,1.542118661512577038e+00
1.361690648722620094e-06,1.050777866387233583e+00
8.388787711999889406e-06,1.126435286848977091e+00
7.787607408266510327e-05,1.715552289545255960e+00
1.642058520403230040e-07,1.125662055269750272e+00
4.567240766113610299e-08,1.033478509584183191e+00
6.137794427051380625e-08,1.033634478308993687e+00
6.765040394238050134e-04,1.484843814365259362e+00
1.546313454358070066e-06,1.066329555755806791e+00
2.841915454248789975e-08,1.059404588237774059e+00
7.307265639285149791e-05,1.707786939446282348e+00
4.545309851544510315e-05,1.407319012035461281e+00
2.159662512647329906e-06,1.104357227441291167e+00
1.971929870257150066e-03,1.940452684863004817e+00
6.417782740630730649e-05,1.204428127934589421e+00
9.622713387421329525e-05,1.333243320540359544e+00
2.968895871307810014e-04,1.267159932425163227e+00
1.173160674910590003e-03,1.471328982134753272e+00
3.682702273855690182e-08,1.030950071207832774e+00
1.747155903163220120e-04,1.470913255182744850e+00
3.002349699678009902e-05,1.200275316503247813e+00
3.069006099306320109e-06,1.186395907697527452e+00
4.943170196503719954e-07,1.053523377416018425e+00
2.037370288884139907e-04,1.582389807254423131e+00
2.332745466237020075e-05,1.381218669786927311e+00
3.616193425403929905e-05,1.159257127231756668e+00
2.057698921151460125e-04,1.247748604302931330e+00
9.630510604595159531e-06,1.302699234048973143e+00
5.728184020453600208e-08,1.201737826971622347e+00
5.667852201833239985e-06,1.067852217409895665e+00
1.248958612486379900e-06,1.367080376494403060e+00
3.269686767033579850e-07,1.100647349196559599e+00
1.010325512300169992e-04,1.465736462023731201e+00
6.385732746771880311e-04,1.360348970702377702e+00
5.811944370634320286e-05,1.166617236117926781e+00
2.728476830654079927e-06,1.099801630690151244e+00
1.631852944650790001e-08,1.061084385330599122e+00
1.519870995539870059e-05,1.384748130936088506e+00
4.817071418929469883e-06,1.456691489832815378e+00
1.770819974506700068e-05,1.310632266936430979e+00
1.893743489543650157e-08,1.025161285628678920e+00
4.216922176805559881e-06,1.200075060328550380e+00
1.123696436369929979e-08,1.025788741220671874e+00
3.472132512852840162e-06,1.283117721629232433e+00
1.779708051592769841e-05,1.219777098064326992e+00
2.088180435961620117e-05,1.174662101862501196e+00
5.029340434800850038e-05,1.242462033584315728e+00
1.603976584753139843e-05,1.101156425452987087e+00
8.729889423355540451e-08,1.032378390527892487e+00
5.177125901691909654e-06,1.169837821576924952e+00
3.107810932874439942e-08,1.024222386716375333e+00
9.174277640476349917e-06,1.234661607246994031e+00
1.651100509735030028e-04,1.619885554905478919e+00
6.238601811173549532e-05,1.419651003325001382e+00
1.498979728808550029e-06,1.071604277947536543e+00
3.759383385531470285e-05,1.218552033726706840e+00
2.285096458434529945e-05,1.233920050706630800e+00
4.117139947818459878e-08,1.023266110148243868e+00
1.946513875468489996e-04,1.762255055196313869e+00
2.025700353004639951e-08,1.028694438392064869e+00
8.842337356365579854e-06,1.151073957196614872e+00
3.577627511346819982e-06,1.064567531363362018e+00
1.781835560006599935e-05,1.183622868765142666e+00
6.333682256523849675e-07,1.046758904318996652e+00
5.543525099142309627e-07,1.190159818796739266e+00
2.700890936846899923e-04,1.507928231090288174e+00
2.900688410494890135e-05,1.328315472361251803e+00
5.523377230359240108e-08,1.018170230860194980e+00
4.663683304552189928e-05,1.558317757637344814e+00
3.220046131671869759e-04,1.466608618465770286e+00
7.114967983427840332e-08,1.072111462723524866e+00
3.593234711409750174e-04,1.448090478291380379e+00
7.481038319361739929e-04,1.345986811462228649e+00
1.623556785478610131e-05,1.153919198911287358e+00
6.948266142710379674e-06,1.113559802023459167e+00
2.775481102367490110e-06,1.135639531962384430e+00
1.043717291571890108e-03,1.767923563960621447e+00
8.156143071152369156e-06,1.227114694038226483e+00
3.086678914633579884e-07,1.035134250303487269e+00
1.416867585465929937e-07,1.044354449380145100e+00
1.249676103090759953e-07,1.028552944879540076e+00
2.320216325727589919e-04,1.353580798895209103e+00
4.761470690211749708e-08,1.021645068003451673e+00
9.021447306297520384e-08,1.121897076680028693e+00
5.081800838779149727e-08,1.066723521683958786e+00
9.153775746171810504e-07,1.071270437841392198e+00
1.268695130827880019e-04,1.244850468640696928e+00
5.237281299832619849e-05,1.467193453194109543e+00
7.338257209333869514e-05,1.272018989051993954e+00
9.486519284214300823e-06,1.163079760442140342e+00
2.397649679948419859e-06,1.068317927768571263e+00
1.483898390178620114e-07,1.293019180006245383e+00
3.706283480340199867e-07,1.057626439934585383e+00
1.902870170174249950e-05,1.149870813578600215e+00
2.713106526084349907e-08,1.031655760445687964e+00
1.999223743688370114e-04,1.295825674783442238e+00
3.399435383328510015e-07,1.330435828998774328e+00
3.499986566362030314e-05,1.146508302947730096e+00
4.883707567298950156e-05,1.288661353635169649e+00
9.743357647696260617e-08,1.030738236301830479e+00
8.315682514894419874e-04,1.621751105952223160e+00
2.404203088412559873e-04,1.288442556618691004e+00
2.696824530830030115e-04,1.423889919056084308e+00
3.930200101653909962e-08,1.021299545356251670e+00
2.800077096164759903e-08,1.020646987861372867e+00
3.865508651013319780e-04,1.427886143633197547e+00
4.723174293753260229e-06,1.140895090853561999e+00
2.130131923648949905e-05,1.341957881083617243e+00
1.418669145364879957e-05,1.217098778527757386e+00
9.421046967205570387e-04,1.531557302114275654e+00
1.624751479911290090e-06,1.141864644154150454e+00
9.389233541050720153e-04,1.951686816052198958e+00
1.073158334762749993e-06,1.056256059022988358e+00
2.434002117906120232e-07,1.053101624573172801e+00
1.302679420487879929e-08,1.025125602154758564e+00
1.096649251509429939e-08,1.022094744373734709e+00
2.480200605738820066e-08,1.032387884137693002e+00
1.385845512410400126e-07,1.034682999501260747e+00
1.379314635042739885e-04,1.697377499628273556e+00
8.292496847934199531e-07,1.058721407156763883e+00
5.191664261764560361e-06,1.072587201532234191e+00
4.578956202324040029e-04,1.872378164452432658e+00
1.425707430197349981e-04,1.279968540292481638e+00
3.744251088186570007e-05,1.356239402114621795e+00
9.314641844245990225e-08,1.088246844654146894e+00
6.189694010342079954e-08,1.025098689377327510e+00
1.141447541851749962e-07,1.026986050366580638e+00
8.737471078528759576e-06,1.196135211992033431e+00
2.480873916819700118e-05,1.177551715708242686e+00
8.202133617294940168e-05,1.755194518130133829e+00
6.568886312895310157e-05,1.567546570756826796e+00
1.761157733655560049e-07,1.070847109424540422e+00
1.911077249175260095e-05,1.137418653151681003e+00
1.054343149952130044e-03,1.935093193843435255e+00
2.947715183083330020e-07,1.044319250115216091e+00
9.946862102641969197e-06,1.173041874215746683e+00
3.632596029264689807e-06,1.215699313105767621e+00
1.800482141190949941e-04,1.498096407222734294e+00
4.904361171557439870e-07,1.068482143602334844e+00
9.146751335865019609e-05,1.397926930293405867e+00
4.227527228896240091e-04,1.570762725038686858e+00
1.113122857445439980e-03,1.487033821483868090e+00
1.200405743774849961e-04,1.277544033084759834e+00
4.377424375621070284e-05,1.464918398562592872e+00
7.323629565596799990e-06,1.140813969638527103e+00
2.374026243397110193e-03,1.782499468819082056e+00
5.964115818095080337e-08,1.019692223160996836e+00
1.752644812119599876e-07,1.037905847174338092e+00
4.708037099440340063e-04,1.740771704712976264e+00
8.198843637673130375e-04,1.465584580175211649e+00
2.672397181333699840e-05,1.373560017915852693e+00
1.180672331083589985e-07,1.031743816267747471e+00
3.388388578300130212e-04,1.543417949614997564e+00
4.190244123108130022e-08,1.027056311733366645e+00
2.861359517903590014e-06,1.431948038672894885e+00
5.059367805768759690e-06,1.127849144498608958e+00
3.930505759117520028e-05,1.462649900678009596e+00
1.479908711573289977e-05,1.131294592817708056e+00
1.790415577221609982e-04,1.501584940132199897e+00
4.972315051372399762e-04,1.753273059821697899e+00
1.051251645682310031e-07,1.030068626306606339e+00
6.931613066588000402e-03,1.933207379673491655e+00
3.661563458113870050e-06,1.087584577420912746e+00
2.900663554979080047e-06,1.065328921992727107e+00
1.090713656302569973e-05,1.127356369062872732e+00
2.865777231811139758e-07,1.035241244893211787e+00
2.836168389555080024e-08,1.031968268354039431e+00
2.961438157881439808e-06,1.054442053852871819e+00
2.303049393430960094e-08,1.016436825066011851e+00
2.616990224260060081e-06,1.068998878838682165e+00
1.123218082084829952e-07,1.028140098383456991e+00
2.821695405193789891e-06,1.108892125453245114e+00
7.832657685892439750e-08,1.034307248533244072e+00
2.796141622383779748e-04,1.591496655358716650e+00
9.622830154124440818e-09,1.018734127595078975e+00
2.622397348617940173e-07,1.030291547337194968e+00
4.375174725002110008e-04,1.449885788355043337e+00
3.856097839472009761e-07,1.040588186535378101e+00
4.305530593106029742e-05,1.146224389112132425e+00
9.642389377332009919e-06,1.100610954877602410e+00
2.242916575778269793e-06,1.075407917800044411e+00
1.238825666562789903e-06,1.051803320571400802e+00
1.441550594592499995e-06,1.103678483368878860e+00
6.946829095950160169e-08,1.333116036679704575e+00
8.691664252305359998e-08,1.047297782947282485e+00
1.630715296216919945e-03,2.237246943583915293e+00
2.375413897779830109e-07,1.028760903798507265e+00
1.325337606223419933e-04,1.492664499721403137e+00
6.069887394965949453e-08,1.028185231955956569e+00
5.368901911629909826e-06,1.159346654437880542e+00
1.661190577966869994e-06,1.308930179920652526e+00
2.946073755495679858e-05,1.164350512799590787e+00
8.483974024718750131e-08,1.055060236973484722e+00
1.761136025484610035e-07,1.027050366892514832e+00
2.224945375110679914e-04,2.111370448543699485e+00
1.036081613805839939e-05,1.141641856282039846e+00
1.040142631806729984e-04,1.799596382851501586e+00
3.126557401249459978e-05,1.192527834662433284e+00
5.361723754111729956e-08,1.016825872994316038e+00
1.397367032361529973e-06,1.066206125025869866e+00
5.065807075410930220e-08,1.029053876837467074e+00
5.356903617967239684e-08,1.027609956964238735e+00
2.552752025292290218e-04,1.529448172387323002e+00
2.466189574236209912e-05,1.287876083711699371e+00
1.149266267112919969e-04,1.344340879972724778e+00
1.192418808794770005e-06,1.048133134980329118e+00
3.074658547551910206e-06,1.078491520101932277e+00
6.267592819074189529e-08,1.102244296765192200e+00
3.358822122336690009e-05,1.161136650636211964e+00
1.699052497870589902e-06,1.089925574959732302e+00
3.036831248539209973e-04,1.238966907472162982e+00
5.646225164085199796e-05,1.152768967315764392e+00
1.453519546283909940e-03,1.695707289751961833e+00
1.708330559813880050e-05,1.122161395933781725e+00
2.856339512830909936e-08,1.019803399314739067e+00
2.334578347173490106e-06,1.113782188076424040e+00
1.089096773213429979e-04,1.266029473636363312e+00
2.837102599342970202e-04,2.311940991882941887e+00
8.295988655543140282e-06,1.216116704203946686e+00
7.436612658190050527e-05,1.236042994281452145e+00
5.761237630759609662e-05,1.154189419137956252e+00
1.057386828176099952e-06,1.068540387406834657e+00
4.085522204596760009e-08,1.102062641152366407e+00
1.470174522520839905e-07,1.027429848179397531e+00
7.457088227300629781e-08,1.022619333093155225e+00
1.228647649094839972e-03,1.871485477364699168e+00
4.582202104792889912e-07,1.042168748742258844e+00
7.577730136713739799e-05,1.248020195190071124e+00
4.911464525213450044e-06,1.222361641222293738e+00
2.717194350117549894e-04,1.532746705008839694e+00
1.538162876748600135e-04,1.194585148229059923e+00
3.616462113705520018e-04,1.696900237096414132e+00
3.311170170300399974e-05,1.246231770732246336e+00
1.714126082154639879e-08,1.032299921079339766e+00
2.064843918186819936e-08,1.164328693568758233e+00
4.872917588604979545e-07,1.040003984728105513e+00
1.361220163408859931e-05,1.114945140147543201e+00
1.223019102022430095e-07,1.032980108469746749e+00
5.938914915271180148e-06,1.478037022126490019e+00
1.105606025950670078e-03,2.040196136814330874e+00
3.633649141716999679e-05,1.559810926795252239e+00
3.519184233020100085e-06,1.191174355168339360e+00
3.624125669891649984e-06,1.165394958503567668e+00
5.337149255562240223e-04,2.424169145113766355e+00
7.094738134784239335e-05,1.289604734025995514e+00
1.853121348558530021e-03,2.001666174094270723e+00
7.632865891393170300e-07,1.043611946492994713e+00
4.749502848338020230e-04,1.486642043334597041e+00
1.465868553650340014e-07,1.157259116106327923e+00
9.571271809560569230e-07,1.067446721722615344e+00
1.316711507783180010e-03,2.823306132796303825e+00
1.588034836190559999e-06,1.151368501095984875e+00
8.818865850604310028e-05,1.227313159081032445e+00
6.815994500810369382e-05,1.308611196583550296e+00
1.990792002829269936e-07,1.046282873270737879e+00
2.630913786589120047e-05,1.160773221741058681e+00
5.072888348405399589e-04,1.456363318848906907e+00
1.120665061047540055e-08,1.019864214906947009e+00
2.334703846539449916e-06,1.187467968669531970e+00
4.133256674402140227e-04,1.508552181999111674e+00
7.805569493463130399e-08,1.039649803250294768e+00
1.818531464294009890e-04,1.367969516035140609e+00
3.573491225124440259e-07,1.037153679825147501e+00
1.141340468874859964e-03,2.128794683599178672e+00
1.075731774961159984e-07,1.048180832048996924e+00
2.742951116821809953e-05,1.116456767912886949e+00
2.117198575909689879e-07,1.075972951709454062e+00
2.403887315792890087e-07,1.061417350238796242e+00
5.158449211157109499e-07,1.071202689407964037e+00
2.635206697643100099e-05,1.152157588730181592e+00
4.224486997055869732e-05,1.258401317599752378e+00
6.430812679269990459e-04,2.116307639510520922e+00
4.339641922760579845e-06,1.086183214091346105e+00
1.399915111810189983e-06,1.124429961233305963e+00
3.594266759506350214e-04,1.440382863018415893e+00
2.090698726830509860e-05,1.292370332957260670e+00
1.971956356315150043e-04,1.401151068210972905e+00
3.848932177159500378e-06,1.545987623007423428e+00
3.122673744369169890e-05,1.146588074496121878e+00
4.809002094950220415e-06,1.128384893155837565e+00
1.102459865744280016e-07,1.054487746018940575e+00
1.198357519862900068e-05,1.310484416345293779e+00
2.986072036619600136e-04,1.451054890522821772e+00
8.997815210954040070e-07,1.034815886100950655e+00
6.151529292902520223e-07,1.105381042633512223e+00
2.369749952432920007e-07,1.050555505492503316e+00
2.543386070294400010e-06,1.345346488027729936e+00
4.694988346100120117e-04,1.379160810059893327e+00
1.035805787825860071e-05,1.162536075587871753e+00
1.818142890742390022e-06,1.267384808044736300e+00
1.083058350348100029e-04,1.561742732124776989e+00
5.252976268859930115e-07,1.033356389696977073e+00
2.619064188883969777e-07,1.026383840260234770e+00
1.984518496004429965e-06,1.061698717835003025e+00
7.764505297125360607e-08,1.021938124110234325e+00
3.703235979072829815e-05,1.415739658671081536e+00
8.379080376015870353e-07,1.053755171020521519e+00
2.982927885633750151e-07,1.029044346920767294e+00
2.088118613821029973e-07,1.035993694137310017e+00
4.555911341678659811e-04,1.505402227346318567e+00
2.825880349478959960e-05,1.128749936804011478e+00
4.294134508572240217e-04,1.696498913707752410e+00
5.465663254789430140e-08,1.022415789916884199e+00
1.912061241254229990e-07,1.033357593848618139e+00
2.999672585517099717e-08,1.093529309199988253e+00
2.111396521424470047e-08,1.042994836300120909e+00
2.761713332472280126e-04,1.314743555803686847e+00
1.513098489768999919e-05,1.120727901770833146e+00
1.771656126032530088e-06,1.135661852756957524e+00
6.227238808042019754e-04,1.554704784282813002e+00
1.462360731880930072e-05,1.368961046708616625e+00
1.457140471690870087e-06,1.212193420700667046e+00
4.434629118569430210e-07,1.057974091396276517e+00
1.078306050872260014e-07,1.042910031252194836e+00
5.426449354626049815e-08,1.042336014952281342e+00
1.709910317636089955e-06,1.310832644506219946e+00
2.466707129378199943e-04,2.129778302481455388e+00
1.372924914622040058e-07,1.122984117560094086e+00
1.020721518450279927e-03,1.650166224848087948e+00
2.059860412643639937e-06,1.090814640333552132e+00
6.148232778877729802e-07,1.470011317223125280e+00
4.169818848143150000e-07,1.065271004634577912e+00
2.199501264018179922e-07,1.034610213648950561e+00
1.125515522666780039e-07,1.031928739259085237e+00
8.897568176589449294e-06,1.081536588559509404e+00
3.492756023370039971e-05,1.380722588700239228e+00
4.647320132104010163e-04,1.608701454831980460e+00
3.628023210686530211e-07,1.039297098038981959e+00
1.530987015335189970e-04,1.343373507705521108e+00
1.332297735966199976e-06,1.101017645481421559e+00
2.273683071892230014e-08,1.013123125942835712e+00
2.013499523185560171e-03,1.856461261695517395e+00
3.818177139663799885e-05,1.241051289200735264e+00
9.418359211051070431e-07,1.067604572507674821e+00
1.228696208210940013e-04,1.667548292488651329e+00
1.748192779992900118e-05,1.313036817912980103e+00
5.317022113900340056e-07,1.327274738771707208e+00
4.567852396968499622e-06,1.072153466555150425e+00
1.460489643562519873e-07,1.121590155870885619e+00
2.323073805379539958e-05,1.191244648806526030e+00
4.588639549650589984e-08,1.025535075460233259e+00
1.290261420440139896e-06,1.077024711491858744e+00
6.680772014237090101e-08,1.031489757554273856e+00
3.773335982582060098e-06,1.434025794033180201e+00
8.409768947721770800e-06,1.190416121695984986e+00
1.163151279797749928e-03,1.568949412106769969e+00
7.314259282308989890e-07,1.157936297958176208e+00
1.168862008532750032e-05,1.681735855659666434e+00
9.875990214202509745e-07,1.053073332400766837e+00
1.729578059777380058e-07,1.055912235506903496e+00
1.445461946912379931e-04,1.465453594651554114e+00
2.134196678640120010e-06,1.203003959065493955e+00
6.688367388874790280e-06,1.144632472107943721e+00
1.003084402086040005e-07,1.116721697686392512e+00
1.168856086258340061e-05,1.293277924307250970e+00
2.362387842877749936e-06,1.097154035109156434e+00
9.006015762213040690e-06,1.445110686404844191e+00
1.028530994939429980e-08,1.047204771091715170e+00
2.134363472316479942e-08,1.028571805738156542e+00
5.159569237412719826e-04,1.340532184859599019e+00
2.005350563112989976e-04,1.386875318140874613e+00
7.320069283846610290e-04,1.708821670949945970e+00
4.146564176134349797e-08,1.038699667841783247e+00
1.439813920163190061e-06,1.262559166076054007e+00
3.640594760849140236e-04,1.779425331196844651e+00
3.403791298281909784e-03,1.825243250567055053e+00
1.975114358435849844e-05,1.122414872791431817e+00
2.896096023202799946e-04,1.514062844877451797e+00
1.227218182692749932e-05,1.177767210137999454e+00
5.111488230858209688e-04,1.432143300369048688e+00
5.958748837101759608e-07,1.057149605625533839e+00
6.988284885181480394e-07,1.099309023942486085e+00
1.616346009925659951e-08,1.094676093018948970e+00
1.096980795252489949e-03,1.769128126727522732e+00
1.464350849738939997e-05,1.161551061014946873e+00
9.727109946446470626e-08,1.033387837012570198e+00
3.116546736798849837e-05,1.156217334118819995e+00
9.395560231652629288e-06,1.075114902300573272e+00
2.762967709669029884e-04,1.572040036313367306e+00
9.151098050056840841e-06,1.373289256824600901e+00
4.050308212130459732e-05,1.190523429677006417e+00
2.263762166810079876e-06,1.065348756032355793e+00
6.374690922385219604e-05,1.233783768426153005e+00
8.760672378809549648e-04,1.442964426651950127e+00
2.325864012151589952e-05,1.429388137371699674e+00
1.116201758001900032e-04,1.228298854265320816e+00
1.545623840314329849e-05,1.145753175606158969e+00
2.402621371572900264e-07,1.031813544071678024e+00
7.441257750478230210e-06,1.178706846345553672e+00
1.844095809836689864e-05,1.191189739576759887e+00
5.416320352405750226e-07,1.054522043021362210e+00
9.243860102730260507e-05,1.204786216333329163e+00
3.189366966073970047e-07,1.193342054698963484e+00
4.281139940064529709e-08,1.043520190566959993e+00
3.470582617478029804e-04,1.321739193594985595e+00
3.442510686728090020e-07,1.044918765417293338e+00
3.927928616789799835e-07,1.232284636511623788e+00
9.966787842490679498e-05,1.416118010311097297e+00
6.989371767829259782e-06,1.253545794608311947e+00
5.800350501783649782e-06,1.105449311361295983e+00
9.196367720886729864e-05,1.216636577793350993e+00
7.037821743227279836e-05,1.339226460690369880e+00
1.703228331606489925e-04,1.616879891265676106e+00
5.102252111985659920e-06,1.342281448831121660e+00
1.166476881566340061e-06,1.053110025996462529e+00
3.524370758244499789e-08,1.032165846789903529e+00
3.495662470416600171e-04,1.550771241786657706e+00
7.044478165567589949e-07,1.050297901649022148e+00
1.312817705208489942e-04,1.214014914006293466e+00
4.245013072135529929e-07,1.077360694976733146e+00
1.053966438705309939e-05,1.359122719668907964e+00
1.177005513315209997e-05,1.129506718558960010e+00
4.116434878933109866e-04,1.962977239755822723e+00
7.257962100006290024e-06,1.208690810883880529e+00
8.481108638384250768e-06,1.477032842347972608e+00
8.541658909699900248e-05,1.433908154353866760e+00
5.825743923479679670e-05,1.359896682281699798e+00
5.859983930447449805e-04,1.488606314714878476e+00
2.071992903841319889e-05,1.196321806931943010e+00
1.019811841500310037e-05,1.114537352137092263e+00
1.094254225791830018e-08,1.040829398084269330e+00
5.987864141997760226e-05,1.281270176566367436e+00
1.474400998686990017e-08,1.036927589575445507e+00
1.549189996123300127e-08,1.012944894545465324e+00
5.110000307919210488e-04,2.028291583266098375e+00
3.402826127908820217e-05,1.211542743949798551e+00
3.378119790586839993e-06,1.173893250896647755e+00
2.108360140962590098e-06,1.055071871084979351e+00
1.691398306009220069e-04,1.286102609180868939e+00
1.276770516074279902e-06,1.245410587661741841e+00
3.167497113313590222e-08,1.018972400643890053e+00
3.912532668160299813e-08,1.019696066396571288e+00
2.467680420133210105e-04,1.352491066539321718e+00
1.107732020221350011e-04,1.332103385824296771e+00
2.755262199088729898e-05,1.332178119007726425e+00
6.516958932965069562e-04,1.492906896999468991e+00
5.752867012283170516e-07,1.035721060319857223e+00
5.758201221323329871e-05,1.211248149299431143e+00
8.161642706571110364e-08,1.027140617221484975e+00
2.665844906910160006e-08,1.041767497045667179e+00
1.975512183428319803e-06,1.171466915730241531e+00
1.812349396229949995e-06,1.199079377857155571e+00
3.352214997424620098e-06,1.119394714408469271e+00
4.173818436847799856e-08,1.049519524635372791e+00
1.097203139575349997e-06,1.046643480001502091e+00
2.840544281871979935e-04,1.321165832136505403e+00
3.904619087483039843e-05,1.421075994147448895e+00
1.570048699666140114e-08,1.013234056297190877e+00
1.803067877421200037e-06,1.107576931643471374e+00
2.268190852766029835e-05,1.147845634788950742e+00
7.867429342441559680e-08,1.031362119208523387e+00
2.748447001997629844e-06,1.109878102508739195e+00
5.795454500256770104e-05,1.252994505334019015e+00
1.041062343436819929e-06,1.365423413140299580e+00
1.312037892514949992e-06,1.185309752410296680e+00
5.760162434801780178e-04,1.252485463401200372e+00
1.900678498338559917e-04,1.570901396011136653e+00
1.093157772237860080e-05,1.091854997582424103e+00
2.964749311603219928e-04,1.317328795898805138e+00
1.026966031443929986e-04,1.540851810002270783e+00
7.077450573123840536e-05,1.383374525326431792e+00
8.943059031714759504e-08,1.025811490572606344e+00
3.713474810959499777e-04,1.336426158000602493e+00
2.379986757667920003e-06,1.105175600951859627e+00
5.353046494426370481e-04,1.361762274373173653e+00
7.610376888272929453e-08,1.021973018524299448e+00
1.891958219555759974e-04,1.202723862906790231e+00
1.297404575027620034e-08,1.023152014275849231e+00
3.329440871434430176e-04,1.281176435238366329e+00
5.075883423939179627e-06,1.125609706670923860e+00
1.138447172039089980e-07,1.027677349762621484e+00
1.236106716587000100e-06,1.162469776354281947e+00
2.385823970807080111e-06,1.131318068677146904e+00
4.865774606630960211e-04,1.525738303816430719e+00
1.206092724143850074e-08,1.013036273470601545e+00
3.110997379467299891e-06,1.066879470025574816e+00
2.709262385281889889e-05,1.129760259622861973e+00
8.351293190103489458e-04,1.515595729561978633e+00
2.479736268745630205e-04,1.644901326969857136e+00
9.859098819821820407e-07,1.054269656126056720e+00
3.709047897035900199e-06,1.075653545521379373e+00
2.382696622222010038e-04,1.354881252851300344e+00
3.221219773034789984e-06,1.121899975063184618e+00
1.042869312436749947e-06,1.083224008144059836e+00
1.180601576549989982e-05,1.173396398817338593e+00
5.138196973957139804e-04,1.486915233008947013e+00
3.886747779406220255e-06,1.290310040677354442e+00
1.295677138561490041e-08,1.013524290768949010e+00
1.788186580577460117e-04,1.442286415389137710e+00
2.576946994487749951e-08,1.032696972684299830e+00
1.722111561985630094e-06,1.158560774076408784e+00
8.797771483073750509e-05,1.374918749234567805e+00
7.611957199632820182e-04,1.447970396792608749e+00
1.941830168247090122e-05,1.143077770491594425e+00
5.195487602030710050e-05,1.134086693723589612e+00
2.713608759115129839e-06,1.070489000980217043e+00
5.668197745224309815e-04,1.314246660592099269e+00
4.230333846879570161e-06,1.067817738899703661e+00
1.405586681951600124e-07,1.025222472063753720e+00
6.439129015935030150e-06,1.339131992565690821e+00
7.010995151402950353e-05,1.240765753199098542e+00
1.920473818680579941e-03,2.088535799676864979e+00
8.376616795343919751e-07,1.058816073499582178e+00
1.002367247764819986e-05,1.123942166059848757e+00
1.111069551871510035e-04,1.369198963544554060e+00
1.157161912603359936e-03,1.405869637598443855e+00
1.592126087366120004e-05,1.126244759815404617e+00
1.181877043210340012e-08,1.014504876679432455e+00
1.621662648368569977e-06,1.051288856712663256e+00
6.420923398195220108e-03,2.069033558026418085e+00
1.409239479021969941e-04,1.679234940391591824e+00
6.381690966845139698e-06,1.126290059621410267e+00
3.388795551205529995e-08,1.035316322280801504e+00
5.247576435913240134e-06,1.061789532558648164e+00
9.610126971228989651e-07,1.038118434396496648e+00
1.665719277625730066e-07,1.040582609288278615e+00
5.500472276851019975e-08,1.025003826116142269e+00
2.969521804317600122e-08,1.025502297934823392e+00
2.139632004100029962e-05,1.360239365921117605e+00
2.839859773924329988e-05,1.134936663665932599e+00
1.098671875089300039e-06,1.085605792100441613e+00
8.841535792597469295e-06,1.101541092676653788e+00
5.495973025136840357e-07,1.078106412841765227e+00
2.621974665811519966e-08,1.027416518429606462e+00
3.318258961778120205e-06,1.081005865382196784e+00
5.347887397354620298e-04,1.792311254952025701e+00
5.691701980479749775e-08,1.054521555728499260e+00
3.089740664093789898e-07,1.046758374299835870e+00
7.665609607470109791e-06,1.172126521093277418e+00
5.560777477571789711e-07,1.105487087971683380e+00
5.855645982049059728e-04,1.434760875216147147e+00
1.734186412802119894e-05,1.475223305370277460e+00
4.385331660146060178e-07,1.062084686510993192e+00
1.426461737802220064e-05,1.445497999942042533e+00
1.345031785658279951e-07,1.036863627731057225e+00
2.542842937146620064e-07,1.053366822926790514e+00
5.561680240650399779e-05,1.381193281705676235e+00
8.247676428631530057e-07,1.036622598031122777e+00
4.105497653340609814e-07,1.111085019704258547e+00
2.076046631772790052e-06,1.070759550624573953e+00
1.649215262771379936e-05,1.538204439908788634e+00
5.129331981856569511e-07,1.061045981334485910e+00
2.091665737194510120e-04,1.789326557709705279e+00
1.799180747263020040e-05,1.097343291142477861e+00
3.094505864476640122e-06,1.082566187918959866e+00
4.352516857649550187e-04,1.436469848322879272e+00
2.519281071041790118e-05,1.275309439295520209e+00
9.876668413638390589e-05,1.423081538906090016e+00
4.873736650821770285e-08,1.051809261963609909e+00
2.514042465709780125e-08,1.092809516244783952e+00
3.322626715562190114e-05,1.333042353826606963e+00
1.834510125325340019e-06,1.112007347706185811e+00
3.073309754234200032e-03,2.530857193155606311e+00
2.991810345592319756e-04,1.930797595776841513e+00
3.686731968682450129e-08,1.018203449302991892e+00
5.117473885471999742e-07,1.092404766317859321e+00
2.891080070626410154e-06,1.167119141402782168e+00
5.301214643774629582e-04,1.450142958571436269e+00
2.081382772056410016e-04,1.247925024129256544e+00
2.689993349715830006e-08,1.018842912384797961e+00
1.815276642813639925e-06,1.056613873794561176e+00
1.043088303225039968e-06,1.063039633873974266e+00
1.232269605087009983e-06,1.585183438205993944e+00
1.667403228275120026e-04,1.190033405703904146e+00
9.719641008224299335e-05,1.232258047844035032e+00
6.799108313176489507e-07,1.114365215481284643e+00
2.078447455917930013e-04,1.311235491518063290e+00
5.821228539000319896e-05,1.177191515856807369e+00
3.084416219571739921e-05,1.317122142929952666e+00
4.374259616844799819e-05,1.330674938545352903e+00
4.360307938020870078e-05,1.280648642408092952e+00
6.357635283148500440e-07,1.040505404152360036e+00
1.997264494280790131e-04,1.507996469788996041e+00
1.044458468068750054e-03,1.601073236781406450e+00
3.051017152718870144e-06,1.223576191957280512e+00
4.715403358216560211e-04,1.541491171473012178e+00
2.257824045605039948e-08,1.013941241712601915e+00
4.954348678186989551e-04,1.640974703033350357e+00
3.401875448323380104e-06,1.124687083920265618e+00
1.714543872769909959e-03,1.889156494715759971e+00
3.531054618799959891e-04,1.601473023536469809e+00
7.060431142286070006e-06,1.076972789259594609e+00
1.505405512812600066e-05,1.158880618309409805e+00
6.564143327602500318e-08,1.029551603874723886e+00
6.972435020515640437e-08,1.051807630938184301e+00
8.114211383197159688e-07,1.084860546795814562e+00
1.356012773774649958e-05,1.122781791473611790e+00
5.916676967006210096e-08,1.020051487540612145e+00
1.041926208509869996e-08,1.055357297788536375e+00
2.088826149211589923e-04,1.408381820044952937e+00
9.996950765504499957e-05,1.237251215023443596e+00
1.306645226787880084e-03,1.466116066985002186e+00
2.596233323203830218e-04,1.448164882219320715e+00
1.906636086047799957e-08,1.022116941426167491e+00
1.635391133285270018e-07,1.065231777717940087e+00
8.705830575283460626e-06,1.926404387907455495e+00
7.290490306626559594e-04,1.448017108495713856e+00
4.745469523258560250e-05,1.285949681047810822e+00
5.778795429200359595e-06,1.125029870189379722e+00
2.802669155404070140e-08,1.018480758230863259e+00
1.145243452869360026e-05,1.095764933105299876e+00
2.082977492114630123e-06,1.061670543077026796e+00
1.057422136391770044e-07,1.035399844019295079e+00
1.561761119851759848e-05,1.101775910338478326e+00
4.307435017795060268e-05,1.290586315621498059e+00
4.014699978990629846e-05,1.564847669223716098e+00
2.377356722181679907e-06,1.074581565387406457e+00
1.099428288757540001e-07,1.029556327173000607e+00
3.575547001233319753e-04,1.660241579868865447e+00
7.847421112001240015e-06,1.152540964826652470e+00
6.367005017069700090e-08,1.030803807446622811e+00
7.055252599778429425e-05,1.405164871457230458e+00
4.394025886201169979e-07,1.073089519044472917e+00
2.190911202308649887e-08,1.046926238982190061e+00
2.585140994165590010e-08,1.018167524130883628e+00
1.504845220646180081e-04,1.542995475759530555e+00
1.352738141077230007e-03,1.821312599764049578e+00
7.243944371060400062e-05,1.440897095598589583e+00
2.894487401346569799e-07,1.059668833017874068e+00
8.393190514520060589e-05,1.617749187351172013e+00
2.144463003197129992e-07,1.050415214126114050e+00
1.590971966156749925e-04,1.239628015684314022e+00
6.506385451725590202e-05,1.233387083257867500e+00
2.635895250395530042e-06,1.110279715080852769e+00
3.409866378135080120e-06,1.125161454192968202e+00
7.788816002501239365e-08,1.019822435575604258e+00
3.327625272392240101e-06,1.624174639823300570e+00
7.118137613092780395e-04,1.868792550033177013e+00
1.250239812430610067e-06,1.142472515455997595e+00
2.136583915038689923e-07,1.029532764759778507e+00
6.695247063970120190e-07,1.037783487283607364e+00
8.406047427291469610e-04,1.593182251156685325e+00
2.512103998886430005e-05,1.131639092233109656e+00
2.159424437002880048e-05,1.207007691575811670e+00
3.223274717340669949e-08,1.023297410842868738e+00
6.980049893069759743e-04,1.310691994330062338e+00
5.840485514113520198e-05,1.400223727798755702e+00
9.937306608330150060e-04,2.027542070158598886e+00
1.251827918588630081e-05,1.135735489246933572e+00
8.318898372840640505e-07,1.083957908859698449e+00
2.499406255576459962e-05,1.134500440788165587e+00
1.026990216125889949e-03,1.846655885562350718e+00
5.081047676691420104e-08,1.029175700446746111e+00
3.232054950664009800e-04,1.187589216239626655e+00
2.934377314545670145e-08,1.025848507346534211e+00
8.030552954485359245e-06,1.176757517841305889e+00
4.878946529312750298e-07,1.063123051106068528e+00
1.658108263229290073e-08,1.013006439987714558e+00
1.017331170616660077e-06,1.127181695381128446e+00
1.632456330854239958e-04,1.553358396373907713e+00
9.214009000777159330e-06,1.317534602010855593e+00
2.710004692485089807e-06,1.266226232879091640e+00
6.638965308011319719e-04,1.516998918793448725e+00
2.393504923286390035e-08,1.021984304730399362e+00
3.255588945443140092e-08,1.023069742546330652e+00
4.850557912634529971e-08,1.021761453733241121e+00
2.766510761967350135e-07,1.058633577926894276e+00
1.844658890678559874e-04,1.248703999308984569e+00
2.008791642695519973e-08,1.011777024588809359e+00
1.789319312926110131e-05,1.125225032312577200e+00
5.486421021682890298e-04,1.777730678990480984e+00
4.530010064574250318e-08,1.035263577226968934e+00
1.958814352305460107e-04,1.248020476300208514e+00
2.201892570728519933e-08,1.084395679197706297e+00
1.378468556163579915e-03,1.635888828882458235e+00
2.471822927653430059e-06,1.270170528748929328e+00
5.713021069146950012e-08,1.027156866367511245e+00
1.433819181844670100e-06,1.359764615499071239e+00
4.812575993549280288e-08,1.017198853364915001e+00
9.958242587283959974e-07,1.100155609379926958e+00
9.863496987527730351e-05,1.244552137756328669e+00
3.397638143237470033e-05,1.538697770333704584e+00
1.178835927673449978e-04,1.211064171832456626e+00
4.222062311097400068e-07,1.039352187598997945e+00
7.442642874593510053e-06,1.167409078846710413e+00
1.110904150405379978e-04,1.836042166021262467e+00
1.452907309773090039e-08,1.021198183351599731e+00
3.563878050332519679e-08,1.022146390302405727e+00
1.329129860169330051e-08,1.118263570767080717e+00
6.397665576058130203e-07,1.052124828760458763e+00
1.866581472160279905e-05,1.247119688649878544e+00
4.284998515535769930e-04,1.696092423901846891e+00
2.531557200380900035e-08,1.024714031585225893e+00
7.808901111947249901e-04,1.420835346388905629e+00
7.534776345352500601e-08,1.094651579709431166e+00
1.450706928825369988e-05,1.269257987637260054e+00
1.360740262107629927e-07,1.041991593089545809e+00
1.496024587797799895e-04,1.414539524047305541e+00
1.323309886687520092e-06,1.048207539108881203e+00
7.474429860056500292e-04,1.651200295595076417e+00
1.957685022796809926e-07,1.303022027766273627e+00
6.978386101819909522e-07,1.037180472107814611e+00
2.977234680491709900e-05,1.508882565753429050e+00
9.438900012791899413e-08,1.080752723943240845e+00
6.381906037497959939e-05,1.150189146931297479e+00
1.869488765790049931e-05,1.208645959826312399e+00
8.271785451237499871e-04,1.760352550528413218e+00
1.046505937319570043e-07,1.034564380140089668e+00
3.827104408608190025e-08,1.020317689013045204e+00
1.822557251171069999e-05,1.321645418633289104e+00
5.503144724694610055e-04,1.300698208209651430e+00
4.855064007025160049e-04,1.464206048805803295e+00
3.890696716318320299e-05,1.159066934110754676e+00
5.204005904986519674e-06,1.715605558704359268e+00
1.423606499846290132e-07,1.066692918815088653e+00
5.882416101447809868e-06,1.076926058054737956e+00
4.633489355827160030e-08,1.021501402503731226e+00
2.754058536961979855e-05,1.183460923290260869e+00
5.393715803418759499e-07,1.114412259122449456e+00
7.186756009679829850e-06,1.229769319913934789e+00
5.460492258490249475e-07,1.160326889404207806e+00
2.643093943555670020e-08,1.020735905902119489e+00
6.255227966650040317e-04,1.591270955576951307e+00
5.326410009142810325e-06,1.127214363351945137e+00
1.670238091290729909e-04,1.780996754203558297e+00
6.505094121324560518e-07,1.143191929694770348e+00
7.345837318960480233e-05,1.293592002439904576e+00
1.156350163868260027e-06,1.061067817086636111e+00
1.037498617008470096e-06,1.117898530519676692e+00
1.062510250157799982e-05,1.525994224894543949e+00
1.890423605715440143e-05,1.101540164554927204e+00
1.418820342030789917e-08,1.018498988225839952e+00
9.049383899258110693e-06,1.168479364375861085e+00
1.761505177079520118e-07,1.126843124342658209e+00
4.179161395933589954e-05,1.214346638445193971e+00
1.686214974602389927e-07,1.069047794722394862e+00
3.206407105119430290e-05,1.382237967882734342e+00
2.250512652515869930e-08,1.038644529877336353e+00
2.178737091360139955e-07,1.057291272734424803e+00
1.010710881770769961e-07,1.022789462871816157e+00
4.047350472145300356e-06,1.184496628792194750e+00
1.922248287438539798e-06,1.062583005650300505e+00
4.071560457066719787e-08,1.032199096551631223e+00
5.535477647889689887e-05,1.654869979942617864e+00
5.154517743241319896e-05,1.503575843527604317e+00
9.281824722469950301e-07,1.138670348592416559e+00
2.948322217015999754e-04,1.402124053931551817e+00
1.041604747398289970e-04,1.203094137417620502e+00
5.028034942280430297e-05,1.256557880362560553e+00
4.111107836921479731e-05,1.216572549067831854e+00
2.973948516191680209e-07,1.032452638040373349e+00
1.298326863811429927e-05,1.172096168971655805e+00
3.109106181347089760e-05,1.300036208133082072e+00
5.203677419227389702e-08,1.059065016975909712e+00
4.560532845927049852e-06,1.267955125929584703e+00
2.287515525456690100e-06,1.059596688393266817e+00
8.197055808620709597e-06,1.113805037514846941e+00
1.093325627085849981e-08,1.016016780346922443e+00
5.138522742234270053e-05,1.738474973477136087e+00
2.089494080142700088e-05,1.192465859488919921e+00
3.693213497488259862e-07,1.113246026150790824e+00
3.247483999653679967e-05,1.154707640136330760e+00
6.175228942058039812e-05,1.169600117639324921e+00
1.462678103491149967e-05,1.161065021501365147e+00
9.773341173105910298e-07,1.189428515002008302e+00
2.980062573860490111e-07,1.195053463424774698e+00
2.156022071591360076e-07,1.056797730992620865e+00
1.986576356977850047e-07,1.113713143440450359e+00
8.930755257149379555e-04,2.073330047456253045e+00
4.363733243308030232e-07,1.047060742705315572e+00
3.381030701155290225e-04,1.568050501279044662e+00
2.880018665371199806e-07,1.037950104617341163e+00
3.207197565034809805e-07,1.099128743486332827e+00
1.537657513192409937e-06,1.086678984820697691e+00
5.042064183603690158e-04,2.267373703827454623e+00
8.117285858572690336e-06,1.147468082527680400e+00
1.823189215615769870e-05,1.302340606876713158e+00
5.641281545765169715e-06,1.085710727030019473e+00
2.768368992442070098e-06,1.147509150386802457e+00
5.219113170174599753e-08,1.041264070559105859e+00
4.308400044422850031e-07,1.276462803084139841e+00
3.571889648621610148e-06,1.091581007677333570e+00
1.260955112804820094e-07,1.041025892694340094e+00
1.027555210091530049e-07,1.027946670333752310e+00
6.555240218519289408e-08,1.018465656287238730e+00
5.221012055401919705e-05,1.175661605785559782e+00
4.793488685994050130e-04,1.553964809224074095e+00
3.271559459570570104e-05,1.125435493958938382e+00
1.137260078922960000e-07,1.024775390390788354e+00
1.819122763694069984e-06,1.135717350515421220e+00
8.868226386714110463e-06,1.084198310013526845e+00
3.572206911982470181e-06,1.423790568520281408e+00
2.565509598297250158e-08,1.021583867764766840e+00
1.162842905232169908e-03,1.496638287526704136e+00
9.904950699838750260e-08,1.024690455331325412e+00
1.654702930483249927e-06,1.056703919488066301e+00
2.792521844501739953e-05,1.229015062611790832e+00
2.083613337680490125e-04,1.405862989405978647e+00
2.070916692900249839e-06,1.303780263185039701e+00
7.706309477435090635e-08,1.028193127233220094e+00
4.192207288107019890e-04,1.417783587053009109e+00
6.364401486185359705e-08,1.041307714485286473e+00
4.010087417268600059e-04,1.239442002748413874e+00
3.929862373117810198e-04,1.472630626164184164e+00
3.428301165890690141e-07,1.053070781083782048e+00
1.762793781216090045e-06,1.111802316734465945e+00
1.719866674799639931e-07,1.038506670464981685e+00
1.753587260212460157e-08,1.018335937201267916e+00
4.198591799251410225e-05,1.421270315052884703e+00
3.480108599695260206e-06,1.270743045766598023e+00
3.714615162563380125e-05,1.429918290648900303e+00
6.632621795276549695e-05,1.583602039702307396e+00
5.083219171870970512e-04,1.373736437394353027e+00
6.290935824646389689e-04,1.591844780674111615e+00
8.290107496897809909e-04,2.137389263090430092e+00
1.975158314550190011e-08,1.023315742454923294e+00
8.913593293327010258e-08,1.109699735336838300e+00
6.778561475949309636e-08,1.051903343657220713e+00
2.303914418343179968e-05,1.338789474310631666e+00
1.367724642030679876e-07,1.200056061416880260e+00
1.384914527507669953e-08,1.038264695989048914e+00
8.453941250782139732e-08,1.047181580281256741e+00
8.334479428936730043e-07,1.230351049755017634e+00
8.122417058113040470e-05,1.309949641536233944e+00
3.304982494331729884e-05,1.137630281796756959e+00
1.192686398388859940e-06,1.116578019536495603e+00
3.563642175662510057e-06,1.072118523625321451e+00
1.730218839988570075e-04,1.704914337193813578e+00
6.078421276598859569e-04,1.776053206611356572e+00
1.456741561886870129e-07,1.029623227730383173e+00
9.878157654245079295e-07,1.080360469506401300e+00
9.782166933619670170e-06,1.137278769061809358e+00
1.328813573431359935e-07,1.207913086969414129e+00
1.180954339044649977e-04,1.651684974441293585e+00
6.269357181369319979e-06,1.122812115085390694e+00
1.767047468373619942e-04,1.370219195508546095e+00
2.832858005405320127e-06,1.343470246700829041e+00
4.142904426732539750e-07,1.046004748630650072e+00
2.980441152373059802e-08,1.102448783329726290e+00
4.520425070188470386e-06,1.100201761184395277e+00
4.205630080282980157e-04,1.395086985504373267e+00
1.025571006773539962e-06,1.051023870277971062e+00
4.263604612498270132e-07,1.037050541123619052e+00
4.392422427452359861e-07,1.037143405582837019e+00
4.208777143476650305e-08,1.022202644301258179e+00
1.059461536835100068e-03,1.838904757247734389e+00
6.924166677916399710e-06,1.079845723793043444e+00
1.311038628473899949e-05,1.109692340862024063e+00
3.259476641523809744e-04,1.576461692386467828e+00
1.119261350629860015e-05,1.172242412960699198e+00
5.046516747214160170e-05,1.354141844344388224e+00
4.176883857583149758e-07,1.079871274790981994e+00
9.381012360106060193e-04,1.376776121168068912e+00
1.681075219937329926e-06,1.068551174397218695e+00
4.290643415688869971e-07,1.035507820765530163e+00
3.744443970696020169e-03,1.880568505283534586e+00
1.507058656132840063e-06,1.138585496010852793e+00
1.495126120306779936e-05,1.159806100385691208e+00
1.904920287753530008e-07,1.042461267076983500e+00
8.248063812422539972e-05,1.212047089035283465e+00
3.212656237529800187e-07,1.091406998653252636e+00
9.350625455497169804e-06,1.129352159335472949e+00
3.277735577169590148e-06,1.157235478897286285e+00
8.830623141482290194e-04,1.649533618082685393e+00
1.071374328743790081e-06,1.043585568544679543e+00
9.638181267410990275e-04,1.661096593773300878e+00
2.484036591815080028e-04,1.237798287253211393e+00
3.350306623689389899e-04,1.488381774936843760e+00
1.938071040460140085e-05,1.315349855921121636e+00
1.209672888111040020e-04,1.295106364541543043e+00
2.546741116401759803e-04,1.268857325164349126e+00
1.085627302486800018e-04,1.428835412872325517e+00
1.677697491437160029e-08,1.023537226636403563e+00
6.495545087705150348e-06,1.115841637164567635e+00
2.271114610140899956e-04,1.478943040042011381e+00
2.397592072047019906e-05,1.359831776580291418e+00
1.652282668666509963e-06,1.054200802034526152e+00
1.983034649377779903e-04,1.226245127116644129e+00
6.728977526332970127e-05,1.240037561833077895e+00
5.391862110945659647e-04,1.420825596569551097e+00
1.305170807136570011e-04,1.351923091723705950e+00
1.979759184428099973e-07,1.037901403567000891e+00
5.860957456903659823e-08,1.028377484179268775e+00
2.397468260740759934e-06,1.084122033086649006e+00
4.410669387118169766e-07,1.057528735539138287e+00
4.901685623507949623e-06,1.153846725438722354e+00
7.992933122497070096e-07,1.111291227815288662e+00
1.408843907463209891e-04,1.352114382714993734e+00
1.179519910556929994e-05,1.069590607955725137e+00
1.437757465553459898e-07,1.020156512017490913e+00
2.958489272565379746e-07,1.025827223382789644e+00
1.356863098735780012e-05,1.312176483309285491e+00
3.134822400759870060e-07,1.087396534918287472e+00
1.034179004052350058e-08,1.011825915867088366e+00
2.155241969332749975e-07,1.038942419487791424e+00
2.991701002760099776e-08,1.019245854248035155e+00
4.069939344440219820e-05,1.222225053815506834e+00
1.576911126009790018e-05,1.138522936680617992e+00
2.507719703507179962e-08,1.020605369504339111e+00
8.760569454953300510e-08,1.041160825765232278e+00
4.052511622321780164e-07,1.052564816960976701e+00
7.433844104014070472e-07,1.106965146587670201e+00
7.891651254390460765e-06,1.221802909058282927e+00
1.115399299458850076e-05,1.111796238007373150e+00
4.106757159169050339e-06,1.109002990992507209e+00
4.310085960637369773e-06,1.162429157305940430e+00
1.866045640230489864e-08,1.013461602512556681e+00
3.061342061093830155e-08,1.019184411200128926e+00
1.963480410616020059e-04,1.269392074466832110e+00
6.368893497486509869e-05,1.283587747447104466e+00
1.487023998702580002e-08,1.016985589101421228e+00
1.494940149434500085e-06,1.185243118228410220e+00
2.079659049298140000e-08,1.100050125110063837e+00
6.518009305311379771e-06,1.089134418578697971e+00
7.498481371526909496e-07,1.061732932094306525e+00
1.728099137129580069e-07,1.031808514362366536e+00
3.435017828766869972e-04,1.329596798806658375e+00
5.291658099989299996e-07,1.048615131115647303e+00
4.486570159002000077e-07,1.071973391125248476e+00
3.704188264509269911e-06,1.109493329530683692e+00
9.487480480215260432e-06,1.077991635489522260e+00
6.850593831095589801e-08,1.063452794164781334e+00
1.508217606850949985e-06,1.058413565275086565e+00
1.833176553867199860e-08,1.026345068649587633e+00
7.263146113570869561e-07,1.079326312414311317e+00
1.177025150883799948e-04,1.516864545386054086e+00
3.361087075932689866e-05,1.156425704948858213e+00
1.145874321908119938e-05,1.142796478298610863e+00
4.302997187714219739e-04,1.537564434659641766e+00
5.161922793620920061e-04,1.558963308110308033e+00
2.255113136743909937e-07,1.422588151067308404e+00
6.067154983334780064e-08,1.035794193802678009e+00
3.124576806728209845e-04,1.411584458454503643e+00
1.875982640154169991e-06,1.426515535362771647e+00
2.948250908136849857e-08,1.031861272721744216e+00
1.038584828146139937e-03,2.048350349147152194e+00
4.374778023745459752e-06,1.096312849474328388e+00
1.418381210318330051e-03,1.997557500982528600e+00
7.239973440833460038e-04,1.636793454959601712e+00
4.120372091830169690e-08,1.018201935796717805e+00
3.220356031688100153e-08,1.023652512922518465e+00
7.108230548783589856e-04,1.661063240936597074e+00
8.388728382650679832e-04,1.401130424282464260e+00
5.045985336246769804e-05,1.195151476115511979e+00
6.503906201980260212e-08,1.032717669306123964e+00
7.079605053957059623e-04,1.360473678717122326e+00
2.113847002098759829e-06,1.083064043495142847e+00
6.553526876594789434e-05,1.448884285001884820e+00
6.653990205639720142e-08,1.021554994738994360e+00
3.841977600142849855e-07,1.056033921606518655e+00
3.445875397505739968e-08,1.017467599359765051e+00
1.197533429770120028e-07,1.040870112768044198e+00
4.534752900089149719e-05,1.736403162209904982e+00
2.076338535131900066e-08,1.025827383830728579e+00
1.882825195971899921e-04,1.244640666387573091e+00
1.786646219276689942e-05,1.275613801589640772e+00
1.111460704010479955e-07,1.031159898043934708e+00
9.078081858919040490e-06,1.108997372292119143e+00
1.085442122973250066e-04,1.246726040726963358e+00
7.904409398696879494e-07,1.105694775835811772e+00
1.864750204083250062e-04,1.393397098508570853e+00
1.181070890990140090e-06,1.118968589536075475e+00
2.239885606117990053e-04,1.671765040603837793e+00
4.104725061047279811e-07,1.168777785916744305e+00
3.497410633780249794e-07,1.119352205768249897e+00
8.776079120985419597e-04,1.790316677585835015e+00
5.836598088760240393e-04,1.649202789586598827e+00
2.451948237064790126e-04,1.287531451224829482e+00
1.379676778503850073e-06,1.057899820116401379e+00
1.507533490360420044e-06,1.045497025773082234e+00
1.917028599878759884e-08,1.018751291451106988e+00
3.399002301126719853e-08,1.025435520787346899e+00
5.538414974808890515e-07,1.143912063794197520e+00
3.579069145162849775e-04,2.141183440223071610e+00
3.505150200553510168e-04,1.585997104310550965e+00
2.448575299110969806e-07,1.041538153433139824e+00
9.216375993102789800e-07,1.116987111445330694e+00
4.249666816394780263e-05,1.211061675861215825e+00
6.885180082290109753e-07,1.064876572539125377e+00
7.109966485286299658e-06,1.267352617545833171e+00
3.199330530859779958e-06,1.075307434905238946e+00
3.393060931022359836e-04,1.884551445950276127e+00
3.679771707029910125e-05,1.212389574801264747e+00
1.098714250911950055e-03,1.409397697967428309e+00
1.046489973561319929e-05,1.090013982285057415e+00
3.126132967511159785e-07,1.121037480332492065e+00
1.427430814963170024e-08,1.027347998314333433e+00
6.187499660680970108e-06,1.336213385692228250e+00
6.781625679342900200e-07,1.116512925229227182e+00
3.891886331792060115e-06,1.107875031845384495e+00
4.905786017905700448e-04,1.727024956471147066e+00
3.986329345055949909e-07,1.110034630984856774e+00
1.269053690349080002e-07,1.034296385552750719e+00
1.941664103865149888e-08,1.033980161651061103e+00
2.087386759549159890e-05,1.371402808757151481e+00
6.665362289132689721e-05,1.242798922460035760e+00
1.351319891134540101e-07,1.041507721377724627e+00
2.792487618944059858e-06,1.107157448414407108e+00
5.428694160900770197e-08,1.051941329009064674e+00
2.144004677604500030e-05,1.203508277274319971e+00
4.953494827833079773e-04,1.789803414482088684e+00
3.328601052677740064e-06,1.151372711782590263e+00
2.379498083910959980e-06,1.120835380357294131e+00
6.699864647393979995e-07,1.063156641374128464e+00
3.449856217709360015e-07,1.229392461493368449e+00
7.768439745691590049e-05,1.211093881511954740e+00
1.345549590412569991e-04,1.616244615733516188e+00
7.075865264005769648e-06,1.314202167603946370e+00
2.528651491941809935e-06,1.100272967386504375e+00
1.886026451525880033e-08,1.028955282452217457e+00
6.325410069175769692e-08,1.050084301664054198e+00
2.265113568102050125e-04,1.426334516587649759e+00
2.954527715184699872e-07,1.253663847015901611e+00
9.824037262426159901e-08,1.051514134722886462e+00
2.082138258141330004e-06,1.116731540508895337e+00
1.571435936835270012e-06,1.059744930347669145e+00
3.248920626788229802e-05,1.132115691679185687e+00
3.074804557606850076e-06,1.110919111960273042e+00
1.563927617437709959e-04,1.683792578894426795e+00
3.479172974171619761e-07,1.070478790543138325e+00
2.816101481149199895e-05,1.910785675848083676e+00
6.620795198568239445e-05,1.279274206741283670e+00
6.603209171918590148e-08,1.017906938824795438e+00
8.111170704436970457e-08,1.049098065779623168e+00
2.108234320389190013e-05,1.087304835642085354e+00
7.216470472084459851e-04,1.440598509876555910e+00
4.146906210172030198e-07,1.028203422447719229e+00
2.314763025151260045e-03,1.614442998287870301e+00
4.210083497575599859e-07,1.055228767080718777e+00
5.030303636870900059e-04,1.454532936364907991e+00
1.076434662699279947e-04,1.447368628854788675e+00
6.767176255351839463e-04,1.562750820133567586e+00
2.183290139075039831e-05,1.103748664420866499e+00
9.871121807641319390e-05,1.171130265804458226e+00
1.028761676898540008e-08,1.022321452256673258e+00
2.571084779145699993e-08,1.023948342395575306e+00
5.033207354520719901e-04,2.527484061535114179e+00
2.803635479375279774e-04,1.552267930301281407e+00
5.836000132176109753e-05,1.644526190667848775e+00
5.442762876437059506e-04,1.540338008538814307e+00
6.605656017382070234e-07,1.137345802646271276e+00
2.216197162890919982e-06,1.189368046527950362e+00
6.844597036057050125e-07,1.053071655681807162e+00
1.548328208813519989e-05,1.208518751963408411e+00
2.245528916688489872e-04,1.325612785320450016e+00
1.176921330408889896e-06,1.045819576185558653e+00
1.003369467126209911e-06,1.118545469328743325e+00
2.438528010568929988e-08,1.129829459275511372e+00
2.609179926805610142e-08,1.016716173146095636e+00
3.853720212207719753e-04,1.414892928068727240e+00
2.728333990395460164e-05,1.494936757889461676e+00
9.664829827045290595e-05,1.152727250009791371e+00
9.941748792651759508e-08,1.032548544413197655e+00
1.357482445513070091e-04,1.209165913967662043e+00
9.906008505467839528e-06,1.292696056269027061e+00
3.716002437385150171e-08,1.021941602330116661e+00
7.836636267994309548e-07,1.067208612818114855e+00
1.675711605666740166e-05,1.088085291937046284e+00
3.502148654545199736e-07,1.144567203522074861e+00
2.815727128533609827e-04,1.447917371617820192e+00
6.439311133654170276e-05,1.727817678715432903e+00
1.005869606040169949e-06,1.083689455743935159e+00
1.006211479553069978e-06,1.064309269420121495e+00
7.689179727224850188e-08,1.124274009066474456e+00
6.986698769740739418e-05,1.253411644383068957e+00
1.716506790854300038e-04,1.289702002357801858e+00
2.332861130707710156e-03,2.011901532180669694e+00
1.259733511090219952e-05,1.369004495755504092e+00
6.209090723006520298e-08,1.018740051321870954e+00
2.119501423302789936e-04,1.426809080613086422e+00
5.014829589180789982e-07,1.118039494907906661e+00
4.224762130327390341e-06,1.179890127966912727e+00
2.156640428302979805e-06,1.114510746139726116e+00
6.958024775081230355e-06,1.075963315425988664e+00
3.108030119701380280e-05,1.359747347105904058e+00
9.967896112970360892e-04,1.374513606349541561e+00
4.351819671772950054e-05,1.184834981463653181e+00
1.869193664172320092e-06,1.275351546045989437e+00
3.935027406633500295e-06,1.088080044110018907e+00
2.472886992278340007e-07,1.131989104510854993e+00
3.644654746626669888e-07,1.034125474644890907e+00
4.055241572086829770e-08,1.067358571191091787e+00
5.192309752432379871e-05,1.310124005014355442e+00
1.504752548299249924e-05,1.175613448238835179e+00
1.196717988814800001e-07,1.042683108471129216e+00
1.321599248367270039e-08,1.029241402486731571e+00
4.925641015235149864e-05,1.243911543166617673e+00
1.996591204764270152e-08,1.014858685639062896e+00
5.988480217484369491e-07,1.039832162343415245e+00
4.153679221770400077e-04,1.666644108663250412e+00
5.004037710583089844e-05,1.229357171752155864e+00
8.439653933574619824e-08,1.065062904161957036e+00
6.982225275928970660e-08,1.018679620319159485e+00
2.177408420293790148e-06,1.063528571862879524e+00
3.315518378815039902e-05,1.251977803171948622e+00
3.068787267008590055e-04,1.444823508752622443e+00
3.477308137047720055e-06,1.376725258762840465e+00
1.391355643789889932e-04,1.686212690375667567e+00
3.749103885360239868e-07,1.038551177948809690e+00
8.513653103426009648e-08,1.038402820659612980e+00
1.410946112944040080e-07,1.124800599381369670e+00
6.507042056285440058e-03,1.837213237638528396e+00
1.816414623433400076e-08,1.025550985039859642e+00
1.881311179596380071e-04,1.517691400648045530e+00
5.739502379342610094e-08,1.019384489231736524e+00
3.779576544048539888e-06,1.075983415615550109e+00
3.009158621384820072e-08,1.216913062172108706e+00
1.474229839749029897e-06,1.120099641197743967e+00
4.457121951318890190e-07,1.102570090370925460e+00
3.329465210241900263e-05,1.839319291031735748e+00
1.857638722351740107e-04,1.745487253177245179e+00
1.787579170548589950e-05,1.516584125434740749e+00
2.103464027223439999e-05,1.159100209021840966e+00
9.887775244200649223e-09,1.012960594217275911e+00
9.934758601957210345e-08,1.055255862273512424e+00
4.453177636107409883e-07,1.112477348721628623e+00
2.117767152430520138e-05,1.170075173870566587e+00
2.909041150122579895e-05,1.300710481953132547e+00
8.784542714925430151e-06,1.091621580586317641e+00
5.657438656067599870e-06,1.480710528063079900e+00
1.764880215139330088e-06,1.187259475020749244e+00
4.277037516895910154e-07,1.029966547878530703e+00
1.352568003998579988e-05,1.190656430214863448e+00
1.882476315427829966e-04,1.557736518771063672e+00
8.731834225680740159e-05,1.407303524910668013e+00
1.342699399620279935e-05,1.428181054909763104e+00
1.464396328036969949e-06,1.085594319912372319e+00
9.072557108614160229e-05,1.361860491034375675e+00
2.229617106618060142e-08,1.053735452695768737e+00
2.395451930482340039e-06,1.049686683726583691e+00
1.448382621568169979e-05,1.086716267552214843e+00
3.673883279956910051e-04,1.272892273907582528e+00
4.469994202532769922e-08,1.020919625767598538e+00
6.800143255329030172e-06,1.124611821228294728e+00
1.329027580363629967e-06,1.067248616925919658e+00
5.094910297958590202e-08,1.024337371398374996e+00
3.278383612857500056e-08,1.052739127973655986e+00
1.882392071443980003e-04,1.235599286528337837e+00
1.904308617901250114e-05,1.193454094121894071e+00
4.857595600370640280e-05,1.237754600267952920e+00
7.108357776120919597e-06,1.110195621473949457e+00
1.102547954528629938e-04,1.199866171065246068e+00
9.781725717394300498e-06,1.151814752941180187e+00
1.997591514286179950e-07,1.062660951292855094e+00
2.674642902522419897e-08,1.202375624834809864e+00
1.008126302792780029e-03,1.760129729493264072e+00
3.577399594024109894e-07,1.079525137879723484e+00
1.315057676221599945e-05,1.158640812555533861e+00
6.497785621200369987e-06,1.356855238566937016e+00
5.882634325324120453e-07,1.115799095965495091e+00
2.770806462165559946e-06,1.097419892470464120e+00
4.136595802488469648e-06,1.288985166791449366e+00
2.554100343265260195e-04,1.490480029528529426e+00
4.843837367679570282e-05,1.271358937359578833e+00
4.739177122154850162e-04,1.777302554011369384e+00
2.070371068051870124e-05,1.382841794198461649e+00
1.108003958115540014e-03,1.711236399797739782e+00
3.524868382533259959e-06,1.073630561072624223e+00
6.308354379288999993e-08,1.024189584641819195e+00
1.496291897548690062e-07,1.024948405782006855e+00
1.185462799853720025e-06,1.261923090857931307e+00
3.954029617113410019e-06,1.162235579097848692e+00
1.547563910866540001e-08,1.020329313150337480e+00
5.888821341435299876e-05,1.192225720467417371e+00
2.272949768182779956e-07,1.150701136396699686e+00
8.567558718675609549e-04,1.728633309913511829e+00
1.534732214900219909e-06,1.121843333970591328e+00
1.357672922441600135e-04,1.354272464411926835e+00
4.709318996875649787e-06,1.083902674937389454e+00
2.614656067512260237e-07,1.039368378044048580e+00
8.172164031908170509e-08,1.023521424491757204e+00
1.688722315711329842e-08,1.017202203117280490e+00
3.220697587268129809e-05,1.280605489492375515e+00
6.578999405786109392e-05,1.215686248396594893e+00
4.018640066310959578e-06,1.069903650851655286e+00
4.863201614633060364e-07,1.292411639241825672e+00
6.780476655105200056e-06,1.122169773888514799e+00
1.472209002052039994e-05,1.172411670750528989e+00
5.824557675479499546e-04,1.622500546853987702e+00
2.576805803499839843e-04,1.497876268189413107e+00
1.515585280695329947e-04,1.498311731524996082e+00
2.754715017234729787e-07,1.057650703608503662e+00
3.867340572315609760e-08,1.071880055269699428e+00
4.700098395747950137e-04,1.299567018450027867e+00
1.405867305391440017e-06,1.137796454705408689e+00
8.670235352264110391e-05,1.217839107742918259e+00
3.423741961164030045e-06,1.070111924418921223e+00
2.828789953839509815e-06,1.102012392176496380e+00
4.769629534786889795e-08,1.030973495540653095e+00
7.645470435045120346e-08,1.059318842241876446e+00
5.612384292698520145e-05,1.253527158497940164e+00
7.198002080117999606e-06,1.067579491793659852e+00
1.743700809097449946e-04,1.507712994915037186e+00
1.256103571839539992e-05,1.177837210147318459e+00
3.350320637201490304e-05,1.484807179814037870e+00
3.838385416140279770e-08,1.029370535737823777e+00
1.382956480961620021e-06,1.066620112900515505e+00
4.827851687101830275e-08,1.283595993373568556e+00
1.822849167222030089e-06,1.259657092506332399e+00
9.336964678763539970e-07,1.064813669533177798e+00
4.852330019365650246e-05,1.205750761563361584e+00
5.042781579443929901e-08,1.018949494239263398e+00
3.368482320391220182e-04,1.524422057670745900e+00
1.556421712918319902e-07,1.053942265734004069e+00
1.250085014802190007e-05,1.505940164136573722e+00
6.183039542916189590e-07,1.054029400037550301e+00
1.236214836188290074e-06,1.063690841302834089e+00
5.514953197529269806e-05,1.220980463392748572e+00
1.436918744948899985e-05,1.400390985978004821e+00
1.518907614879270029e-07,1.030481157196749598e+00
7.163119040051579760e-06,1.091947657650879533e+00
4.173597521484319838e-05,1.191080114825259439e+00
6.562709189216820480e-08,1.022781408066169018e+00
9.156229550619889563e-07,1.042936348978289240e+00
1.431360249525439932e-08,1.037084565556026794e+00
9.468392080587609673e-04,1.763032180360431411e+00
2.095643703004579958e-04,1.657803179074570643e+00
1.369299995962580094e-07,1.022429758096046859e+00
1.237973934731300080e-04,1.355299353545445173e+00
1.718112308325899865e-05,1.593542177874504473e+00
2.277546997435550186e-06,1.156176796676663177e+00
2.102210943797090146e-06,1.115803260943388109e+00
1.276222676601800011e-03,1.944856508244830806e+00
1.674778563226280002e-08,1.066674601324715921e+00
1.842501489814969987e-07,1.032961104729637869e+00
9.045555370696000139e-08,1.034603843725853789e+00
9.844474441589929513e-07,1.053583680100135700e+00
1.908111592724480100e-06,1.390228919778837113e+00
1.105215729511229923e-05,1.191651572250972846e+00
3.345248538290919777e-08,1.023852455864367572e+00
2.679772078187759947e-04,1.290797965924746826e+00
8.704516212860309491e-08,1.040989055226949400e+00
1.758591407689129833e-05,1.223251747244845200e+00
1.541798963069000097e-07,1.040844530854908800e+00
1.144199555220459981e-05,1.252659078350763400e+00
5.844866727596230221e-05,1.547342933011822019e+00
2.797427217483480099e-06,1.364052573984877670e+00
1.460837177835100080e-06,1.389939249258592469e+00
2.223474035662010098e-04,1.402831279329841641e+00
6.608550094130320003e-04,1.297060292546464710e+00
1.668179747646980019e-03,2.295749808277701032e+00
2.082407033277669954e-07,1.032055028928906326e+00
1.184236639121410034e-05,1.105762312315572871e+00
3.051049687534219706e-08,1.073786961006090612e+00
8.149766731352519364e-05,1.196878038282270351e+00
6.537175163329599515e-04,2.385877503571293357e+00
2.955219725217980088e-05,1.478215435620641616e+00
1.575160640561089973e-08,1.034519741769436063e+00
1.096670824528669951e-04,1.405199663098657181e+00
5.485806236361800194e-05,1.206389203919403297e+00
4.186223258606290222e-06,1.114444639419557292e+00
5.440207207445560308e-07,1.090235586422455327e+00
4.433719509362869701e-06,1.143402032201759511e+00
9.905757375781630645e-05,1.518668826987262577e+00
1.165743741180949957e-04,1.175951636813281853e+00
1.535609022652019917e-04,1.379246941232013857e+00
1.944691239881759929e-04,1.271123049868237542e+00
7.581164835456760572e-08,1.028823319980072259e+00
1.429313375256739997e-04,1.387426917378906666e+00
4.147334111065630323e-05,1.309538855456879425e+00
2.090878694193020088e-08,1.037533860638948147e+00
2.599803291435199864e-06,1.084502217629018883e+00
1.223276666080580000e-06,1.109652078281726517e+00
1.585270772709620104e-08,1.029943628606972750e+00
7.133268257608239648e-07,1.037976299270256808e+00
2.321952013275149871e-07,1.121451764365524628e+00
2.022539221125170119e-08,1.021245773207088536e+00
9.337094184790829674e-08,1.027401113368914265e+00
4.861474537529210122e-04,1.426666317942759665e+00
1.826630430583939840e-05,1.164778871268190796e+00
2.394123865574799991e-07,1.048509209655644314e+00
1.353284185767269997e-05,1.134022230487939042e+00
3.780788895110100020e-07,1.075461115999924555e+00
1.945536479267139960e-03,1.479107137721051402e+00
1.414877388612219972e-04,1.343774284438582933e+00
5.965205959410860415e-08,1.201254684081565438e+00
2.441766395471870017e-06,1.098489018070328838e+00
1.507820127530179993e-05,1.320424359049251484e+00
2.164847469260590047e-07,1.032116997880808906e+00
4.939637608983550251e-06,1.181708711026865588e+00
1.791221466612900116e-08,1.043001913869206820e+00
5.456179657947749824e-05,1.534188808805923454e+00
5.676687814628030305e-06,1.229369035800292220e+00
2.948497782225379749e-04,1.399185014327624321e+00
3.012127375903599786e-08,1.020114599755666873e+00
1.660792464739160111e-05,1.141684020178293846e+00
5.235097398724829600e-04,1.342756851021880138e+00
4.404329339868789978e-06,1.136473494513285276e+00
1.364769485295989942e-06,1.136805367679291301e+00
4.239454806440580149e-07,1.052729682053449078e+00
2.069241466198979927e-08,1.019332095193592247e+00
5.020758864684790062e-07,1.032958318222305438e+00
2.011928492119879962e-04,1.811111127020746947e+00
3.217545209492540018e-06,1.208869541816981696e+00
1.015259796631660051e-07,1.020974373139513336e+00
1.954795914351989958e-04,1.770359933420651011e+00
9.988346250542789637e-05,1.646509891822791616e+00
3.153197334090529938e-08,1.019343695230805258e+00
2.244554532860909988e-07,1.100188137405606614e+00
4.195466159384470266e-04,1.297278046053995215e+00
1.556611919267119899e-04,1.790029129481650827e+00
9.528395442118389258e-06,1.150134326946156804e+00
2.214449508535769966e-05,1.111174989057784890e+00
1.016272756321890068e-06,1.060897012033386932e+00
2.488542265761350144e-07,1.134761728727688102e+00
1.516699910794330134e-04,1.275941852581131464e+00
3.816014428057469919e-08,1.039431789984537335e+00
9.505577656374890365e-06,1.151786970013147116e+00
4.880241158279059976e-06,1.051877987137538994e+00
2.792165980316080038e-04,1.584992389056268935e+00
1.715192472125349977e-04,1.497734585609264313e+00
6.034351642729189813e-07,1.539863668357387638e+00
2.319203581304170043e-07,1.263049555440147964e+00
1.250663516255949957e-08,1.029861855346408950e+00
2.670379145109419883e-04,1.622701173775703998e+00
3.868054180073860095e-05,1.343259510255763178e+00
3.997072951609450001e-07,1.053594217870328142e+00
1.560064063279289927e-06,1.080151752430628997e+00
9.203301257099920504e-06,1.134924482019584069e+00
7.635987874849490492e-07,1.060991180773016795e+00
5.724145590946319858e-08,1.082578081534991910e+00
3.784062855565389948e-04,1.582820642461411520e+00
1.434283686572829992e-07,1.023950101645121125e+00
1.779761069307230083e-06,1.198886655589282979e+00
9.017545275512960477e-07,1.116055316154148214e+00
1.546177122189420128e-04,1.943404368619304101e+00
8.554450049872039613e-05,1.368233485018011342e+00
8.930975775143869841e-06,1.104752774411940752e+00
7.735886288294760329e-05,1.437175875383966517e+00
1.325007539277340022e-03,2.073493124551470501e+00
1.665758336342670076e-05,1.748751483840506049e+00
7.581774307003679996e-07,1.133513152969165549e+00
8.180173657705080504e-04,1.632304525301216058e+00
5.675238048315970264e-08,1.019620091304152432e+00
2.374726061023489936e-04,1.727743688024944824e+00
1.540701094670510034e-07,1.038599482531274321e+00
5.733766826779100188e-08,1.142759988931987936e+00
1.040168671066409939e-04,1.282450443867586332e+00
1.109414638939060029e-07,1.081447502729492971e+00
4.642404655730919961e-08,1.091997043048133609e+00
2.922736004314979937e-06,1.075842915865754756e+00
2.335393943700920041e-06,1.171584974491955311e+00
1.169223685532540000e-07,1.053268399492662377e+00
1.040782134460910041e-04,1.694335246333180667e+00
5.998307682103549928e-07,1.184411914864494930e+00
6.047679576956249708e-05,1.202728041039843321e+00
2.530673058114419822e-06,1.208026373476042581e+00
2.671741278791529730e-04,1.219860888434704194e+00
3.028088145805249860e-05,1.164524765002817208e+00
4.497521851349659905e-08,1.024391688292416003e+00
5.117493065481119864e-08,1.125186130602721990e+00
1.383859589864309970e-05,1.152339220828094923e+00
3.097850116340319839e-03,1.938815131617439125e+00
1.829226944629589843e-08,1.039512374304627063e+00
1.970161392127029961e-04,1.356677797167181954e+00
9.888725735200999971e-05,1.285862748334871686e+00
6.100486615945419548e-07,1.056407287983441412e+00
3.514645119051939962e-05,1.222998230450558443e+00
2.028404528218970066e-08,1.017913012236611792e+00
3.212636486436740141e-05,1.257568944504467989e+00
9.264626117070239497e-05,1.612219607530330112e+00
2.519543626365589994e-04,1.924150373636212663e+00
4.320221080959610202e-05,1.395017033237235804e+00
2.264200605963850103e-07,1.065005618056692915e+00
7.598571682857289521e-04,1.683471329122086857e+00
1.855508544852599916e-05,1.365839065074242908e+00
2.660870050320149866e-06,1.076693655477868106e+00
1.331026248543709889e-07,1.034338920957901031e+00
8.637805978921729729e-05,1.335305421096682821e+00
7.887091115132809797e-07,1.081490236467000932e+00
1.082600964391170028e-07,1.041804699868887463e+00
1.144515062284270042e-07,1.029711775049576783e+00
4.665707381371430018e-05,1.174944655479930322e+00
7.947323923233630513e-07,1.123294966509700954e+00
1.032461423875510030e-04,1.260719367740004149e+00
7.544730181883109628e-04,1.781803462117407699e+00
8.999447496752999476e-07,1.155186715617610105e+00
3.468019800391720038e-06,1.118923916467932322e+00
5.246113977053410335e-07,1.194070561936579011e+00
3.102676180245279936e-06,1.141171858976362641e+00
3.163878314882009880e-08,1.035518495198207489e+00
1.920185544019730028e-05,1.159203429834817278e+00
6.712590606594700057e-06,1.150164429680592404e+00
5.439799144640380122e-04,1.507151979424775634e+00
3.053752248010729755e-04,1.629720116004595987e+00
9.123422374805350431e-08,1.023915554089525282e+00
7.870489424699489162e-06,1.106363269076238165e+00
4.386134772893519993e-04,1.409603330776827645e+00
5.075683469742220054e-07,1.240654781614777935e+00
4.927807400863209981e-05,1.409755371604567875e+00
2.541583828232480248e-04,1.835381242932484280e+00
1.175645229651169972e-08,1.010500092520874693e+00
1.652555160923980055e-07,1.209122450874105636e+00
9.256241316537410500e-05,1.292065333703624752e+00
5.682925965936940308e-07,1.087911426453224140e+00
8.459988302609950056e-05,1.338880675907020645e+00
6.011125626337550159e-04,1.372131223801779765e+00
1.824959236813979908e-08,1.019603083912772989e+00
2.342992785294010008e-04,1.254476116934178043e+00
5.971433787290669966e-08,1.031146172596735466e+00
8.886819629709569805e-06,1.196141618398528506e+00
8.841574614335320076e-04,1.575002338514855049e+00
3.938135095148819745e-07,1.088103560488077548e+00
3.297641619195390043e-06,1.058680514814264839e+00
2.692297616359630181e-04,1.287239004489815208e+00
9.826398036006649871e-08,1.032572896575585375e+00
1.143527957599879902e-03,1.812142463743644960e+00
4.441216120810919765e-07,1.087099000622711475e+00
3.002279153735170269e-04,1.241047578080332281e+00
6.301001398832190232e-04,1.538388395331862224e+00
3.439321582229539983e-06,1.102775195786420470e+00
1.396076945526700095e-07,1.027552998818305641e+00
7.802936931772070056e-08,1.061833934688249270e+00
6.942077877901189627e-05,1.176091729375803752e+00
7.046828855812020524e-05,1.360823969585278626e+00
1.535443743479459987e-05,1.115613121881286807e+00
8.770318734421739928e-07,1.066585634121713033e+00
6.050265775268529938e-07,1.087085140557515484e+00
2.168889876010500100e-07,1.025573385700577100e+00
2.768482071762619993e-07,1.047313372535153109e+00
1.514844714084899996e-07,1.046396899678679659e+00
2.554704710190879827e-04,1.489081428318547617e+00
2.914387912741349899e-08,1.026855962661124444e+00
1.924235136557560016e-04,1.252724984707614508e+00
8.366754052455080165e-05,1.216629996299645411e+00
1.451758928676500016e-07,1.039092916126822974e+00
5.858273199139840031e-04,1.436084208070160129e+00
5.550398540515229804e-04,1.775984590752483161e+00
3.803558944476139700e-05,1.284754742590963783e+00
6.596682042823390308e-07,1.159581190206279810e+00
2.233054100911760080e-08,1.020826680073933401e+00
7.060778145119329407e-08,1.031864112850096937e+00
1.167716416768770014e-07,1.035550351647769096e+00
2.067635021299900116e-04,1.468655534024023490e+00
3.430658722512580205e-04,1.323559132722559983e+00
1.310890380126110012e-05,1.141388855907148780e+00
8.179735806046150572e-08,1.022219517007429967e+00
1.368553959839290084e-06,1.061082184372653670e+00
1.253123134023449920e-04,1.331903026483814978e+00
3.370380975641580101e-06,1.059860900779624915e+00
1.679219751835809993e-08,1.040503914367963745e+00
3.116925441612839909e-07,1.034685491804964830e+00
9.575639983189779736e-08,1.021701069905175618e+00
9.144717811831699856e-08,1.107011353078734217e+00
1.204719019235900013e-05,1.362443224362309691e+00
1.984911267337810021e-06,1.057504100250583834e+00
6.147723920918779831e-05,1.456014266293948367e+00
4.958143536038239695e-06,1.475445448530832593e+00
6.692811419152879839e-04,1.945024937471417470e+00
8.516412589364780129e-05,1.369876652829001396e+00
3.842248376997440134e-06,1.077869635662095149e+00
1.343096127358250040e-08,1.101766945425419530e+00
1.301727451743569933e-04,1.768774027784925762e+00
6.143334015003090211e-04,2.186055077233817645e+00
3.939727805391280297e-05,1.190370051539652030e+00
1.007765693781379983e-08,1.025935477190234257e+00
1.173255522152009999e-03,1.443753734291040702e+00
1.019188300609830079e-03,1.488164655374202061e+00
3.216254500432139834e-04,1.425911433336093159e+00
1.014846705634269962e-05,1.173169043651010712e+00
8.575356178114839191e-06,1.100936246614531600e+00
3.097801137878950241e-08,1.019647444695565452e+00
3.275947393909430113e-04,1.331150084011079482e+00
1.504444713240750055e-05,1.116751229982569926e+00
9.129516958112020376e-08,1.054696636353043893e+00
4.967526051362089815e-04,1.741154762836929937e+00
3.493266493752929681e-05,1.283263091389723831e+00
1.985838583004829861e-05,1.107437009898785352e+00
1.822779981328110128e-07,1.025168548094222976e+00
2.636249569876290160e-04,1.744360359630731327e+00
2.177976002282719826e-06,1.154556278848408279e+00
5.376674541146969948e-07,1.060265688536483397e+00
2.808633910983880192e-07,1.046383562563653280e+00
3.797316360190000180e-06,1.143612816836694357e+00
6.429066581644950469e-08,1.100532939374696761e+00
1.210459699786780021e-06,1.054882499723211131e+00
1.127382308200320098e-06,1.047932256501630022e+00
6.612226879693750448e-07,1.061930999221679217e+00
1.530690754699580089e-04,1.224498382835726762e+00
1.913233116140510074e-05,1.156980444556136467e+00
1.270152497288740004e-03,1.493839562888550798e+00
1.207931455934140030e-03,1.780862579781306243e+00
9.846281218238250482e-08,1.059238098500476344e+00
3.898612283919080062e-04,1.378587937451876355e+00
8.053944993883510053e-05,1.450229037054719061e+00
4.064353923671849876e-04,1.575780150415476255e+00
1.765022233022559941e-07,1.173011038733935196e+00
1.576916132839469961e-06,1.052998152746720928e+00
4.435345704089960098e-04,1.598068660796246210e+00
5.061346469417810057e-07,1.118641314240414131e+00
6.310835836540519595e-08,1.018810059584959848e+00
2.162291715348939951e-05,1.154346551382203545e+00
1.654527677028030017e-05,1.158160061796030815e+00
6.200766143179129494e-04,1.668063405331234872e+00
2.480858541871119871e-05,1.200122869241730728e+00
5.216756836165470175e-08,1.017337420798582359e+00
9.032669292294089763e-06,1.284347961952018169e+00
1.782119297125619875e-04,1.196554554842330198e+00
9.875751760445619339e-05,1.355064414597106248e+00
1.463206104649289916e-07,1.050902604193354462e+00
5.164671193424210065e-06,1.189695091045996689e+00
3.609403988421120192e-07,1.092332438322736410e+00
2.021626540149500018e-06,1.625795097979090498e+00
4.694971322876389697e-08,1.060195149931153713e+00
8.417222471631720252e-04,1.391606761898890987e+00
1.042164293151079927e-05,1.077520497663935650e+00
2.605246219245050134e-06,1.189131989968807313e+00
1.043196802481229964e-04,1.407222691388373192e+00
2.300753015104040088e-07,1.042108263575199034e+00
6.043945274043390502e-08,1.020326269402151098e+00
1.502177474833530074e-05,1.119276999783805016e+00
8.598513046875929907e-04,1.755231626219665664e+00
2.118823296914450055e-07,1.031106110496432304e+00
1.519893990755760020e-08,1.017563924673268172e+00
1.895053584383789831e-05,1.154095542460225943e+00
1.604953211711430023e-08,1.017580157440915567e+00
1.289865001917619937e-04,1.167775022860962242e+00
1.143731105688139966e-06,1.050983237309010443e+00
9.244438250291669447e-05,1.171663065136245852e+00
4.883043077694930149e-08,1.026426645986057373e+00
2.602447865703080013e-08,1.033359240441030780e+00
6.276426636782049821e-05,1.445536834680489546e+00
1.449643912012420071e-05,1.125938750345315098e+00
3.632119821952589926e-04,1.375651544138704718e+00
3.172661354901130000e-07,1.050059766422432261e+00
5.628778604139719885e-07,1.050461093843166438e+00
1.396886288474389953e-03,1.512494614101558277e+00
1.596420061039590009e-06,1.398103006683157457e+00
1.914895311448740161e-08,1.021306049441373265e+00
1.323092749778529942e-06,1.099527040357944907e+00
4.735364506039970009e-06,1.203794340427959408e+00
2.211277819872010111e-07,1.072610187386015879e+00
3.275321063219500086e-07,1.039599685295756304e+00
3.404024530303700042e-06,1.072335245336881293e+00
1.343198674980349969e-06,1.071104158163223463e+00
7.362152685859340629e-05,1.166444542848124266e+00
9.421659138862560283e-09,1.034463067733972563e+00
9.106987805959419584e-08,1.031162621606181773e+00
1.608240423950570052e-08,1.019506592401581369e+00
2.498695890921430159e-05,1.226834388579348234e+00
6.826756533550259909e-06,1.090797489438084522e+00
5.886993734122259950e-06,1.161023112793046153e+00
4.734200688582639705e-05,1.534163047404537350e+00
2.981501203245949681e-08,1.070657997312634890e+00
1.905653273029450100e-06,1.504835827099896273e+00
1.269265111535010067e-03,1.543605098594887259e+00
1.796942457819619937e-04,1.308381920263428810e+00
3.403353787916539949e-05,1.395493518158480883e+00
1.072074669415360067e-04,1.248159314240990581e+00
3.621647897801479862e-08,1.016492574259971304e+00
6.761023934410990489e-07,1.069252151973649756e+00
6.786059926316609890e-04,1.745296508615816755e+00
4.240890756088589961e-07,1.048359431530266894e+00
9.367837700002739428e-05,1.392314569343485076e+00
3.959925497369940198e-07,1.089791952444718826e+00
4.779413602952699747e-04,1.439700128564701975e+00
2.917190052780050126e-07,1.158462458088069802e+00
9.949366171765220345e-07,1.089241777554840196e+00
8.125207842336659872e-08,1.019380965330136890e+00
2.079917422297579855e-03,1.924307414770971336e+00
6.293598148819799971e-08,1.031920105659452247e+00
2.908679486828279925e-05,1.179661760594288067e+00
3.614548577769249958e-04,1.449855663578996756e+00
1.598148344223389891e-04,1.517426413315613898e+00
5.641359011272359598e-06,1.102516275167692905e+00
4.695624151179119786e-08,1.023929274494074226e+00
1.210271284986769928e-07,1.047415473317728329e+00
2.349811361718859878e-05,1.180375855188520173e+00
1.538332190813469858e-05,1.382110007466306856e+00
2.754634709365169916e-05,1.131941829961516488e+00
6.046961381625859714e-05,1.309738326380341045e+00
2.446071057876379894e-07,1.048766337368569168e+00
1.234652596396260014e-06,1.299454821514528291e+00
1.080017579851890004e-05,1.158853537068098349e+00
7.698361938090700769e-06,1.149693382563302224e+00
3.970279465806060044e-05,1.341324663938733508e+00
2.528815343813330140e-04,1.599839866934500421e+00
6.745671815624709872e-07,1.156937800971548524e+00
2.536054530859180005e-06,1.073506456772060691e+00
7.452415918956579547e-08,1.066996830815960751e+00
1.471432403579889887e-04,1.304408900084031320e+00
4.079263158958429825e-04,1.370798262407760593e+00
5.641171662559940178e-08,1.030695591977329961e+00
7.008217905748909820e-07,1.058146118185673723e+00
3.619127690520350227e-08,1.072474875384874293e+00
2.438847079142229942e-04,1.409118428282366553e+00
3.885616304662909722e-05,1.197957657245551699e+00
5.790284640938279613e-07,1.311801620599732932e+00
1.887811500491790032e-06,1.085441176097301952e+00
6.030203544748710155e-05,1.424199796932031248e+00
4.190141489554860175e-04,1.356949360930568727e+00
8.894318103338020184e-07,1.084048574121029729e+00
2.607863264881290125e-05,1.109760647926761656e+00
1.185615530424230029e-05,1.287495545231418070e+00
2.045947211241819920e-08,1.020998590549291318e+00
2.215555531759750182e-06,1.071147575367694449e+00
5.487928684011770057e-08,1.035160033675409652e+00
2.642917646910369825e-06,1.110190390852805464e+00
6.320054360649959817e-07,1.167537815492992515e+00
7.173554170612369989e-08,1.089444332060067966e+00
4.888186072197420018e-06,1.079224798266438023e+00
1.197173323938150065e-04,1.444075906602180659e+00
1.140596265029140006e-04,1.341765076959370973e+00
1.229558758301479938e-04,1.596271083731536145e+00
1.305353812002010045e-07,1.027485234416171567e+00
2.502968163872449844e-03,1.597529788053095645e+00
1.086270351672679983e-04,1.379361739506526519e+00
1.146538578235730001e-04,1.553914261689689713e+00
9.461787896449790286e-08,1.046053474027397456e+00
4.194137108344770083e-06,1.499875257213320490e+00
5.570696450550169853e-04,1.529449705260151449e+00
3.438315766827490031e-08,1.022662149300044954e+00
1.016152099750200003e-07,1.027826175562019051e+00
8.982067724161470066e-07,1.092791073368334809e+00
5.921607351852590188e-08,1.044657943280485446e+00
3.482533530431279938e-06,1.254711530096896510e+00
6.815867954661690540e-08,1.076134613666751338e+00
2.094585594536370010e-05,1.237232237449680028e+00
1.831216413261750001e-03,1.530647561663402989e+00
5.413297275632999788e-05,1.226582158865587635e+00
2.544690795747160063e-07,1.038233348944343826e+00
4.080607415468600154e-04,1.905082947809202842e+00
7.010128213670220208e-04,1.376632016992750618e+00
7.959907677693490400e-08,1.035142813959175845e+00
7.294805735496589540e-04,1.664982715431850835e+00
5.789852966096670196e-08,1.049348301421497709e+00
2.598791223477059918e-05,1.578736629773312306e+00
6.864987289029720134e-07,1.032478537736230662e+00
6.773616933599080304e-06,2.045059802498508716e+00
7.623837981434789836e-05,1.407525398702267339e+00
2.085666543747620135e-04,1.529452380349002105e+00
6.255192014860219388e-08,1.116707930172868846e+00
4.372369175851979985e-06,1.092163398687366671e+00
1.088330988139989972e-06,1.117292594301827258e+00
7.006232973441180677e-05,1.485082957310314589e+00
1.126226004367089997e-04,1.246606776383092585e+00
6.124402426051380301e-05,1.614104247840604911e+00
1.240356201152650009e-06,1.191922311913674148e+00
7.185601715112289979e-05,1.419736885569248930e+00
8.640949686035900393e-06,1.232102736834131740e+00
2.647968546701180069e-05,1.195174778544527916e+00
4.224120882462530042e-05,1.288547763481134645e+00
2.660000863514770102e-08,1.023931067718269361e+00
1.175274962545170071e-05,1.443612948385103678e+00
2.871993464400840154e-08,1.017245208533007927e+00
3.856967205653739843e-07,1.047070685320173444e+00
1.149386074730950096e-06,1.062963322809529876e+00
1.577731895195099983e-04,1.254456108536994741e+00
3.931031629917360077e-07,1.031424010280592274e+00
9.394927596476270514e-07,1.127567395449848409e+00
2.231661222293119959e-08,1.036818486191888100e+00
5.469721762811629800e-06,1.410673350454674235e+00
1.036056174469030019e-05,1.124429865851998667e+00
1.064994296622530070e-06,1.088766588283539782e+00
2.212115333177549961e-05,1.188236012351053805e+00
1.134663803055459941e-04,1.388403598635366665e+00
3.247296743915079975e-05,1.326899108854104670e+00
2.938904350144119839e-07,1.039170492123938416e+00
3.914026934717579769e-08,1.022321490958304047e+00
1.501368168150820015e-07,1.066299316653670282e+00
6.403615454357359472e-08,1.032390068766978031e+00
3.942778448265679757e-04,1.345819212666476972e+00
9.226021889056000526e-04,1.892135123289049092e+00
1.271270456354760044e-06,1.095496403413579456e+00
2.040252365407699984e-08,1.037324170879451612e+00
9.071177528418950412e-06,1.189309273332928907e+00
4.838879231999670049e-04,1.327461323859426834e+00
1.137544653392850067e-06,1.100151040296992289e+00
6.617175078464910501e-05,1.212615836860535090e+00
8.443902334803419170e-06,1.075125582057555373e+00
1.024175483012130047e-04,1.363831155852530008e+00
2.086065915990529960e-07,1.021741886328564552e+00
6.884755089751030506e-08,1.038809299188662605e+00
2.951863402521010126e-05,1.215068356905761870e+00
7.139327127229019854e-04,1.507077150341930682e+00
2.618959964270730126e-04,1.679502037381861879e+00
6.914910500609770078e-05,1.262078280561540478e+00
3.367572045894469736e-07,1.060765325010214033e+00
4.243716191943620094e-04,1.716442819703097644e+00
1.941502804525959995e-06,1.084266721866849137e+00
3.964721315354439763e-05,1.156312703015130117e+00
5.665338858110509937e-05,1.143862232592244288e+00
4.267329343522389679e-08,1.114933167431569228e+00
1.679758797022539926e-03,1.394833589918593519e+00
3.721227067079969841e-07,1.074159906530701480e+00
1.569218642930700151e-08,1.028948825488392060e+00
1.293902873714830072e-04,2.064980280616846020e+00
5.413166539500239666e-05,1.655453219084931149e+00
8.308262654186670290e-05,1.353115285234819609e+00
1.437382775562899995e-03,1.654576874455896629e+00
7.780223701861789493e-07,1.081018197768371714e+00
8.788399679814910435e-04,1.345635077717071137e+00
1.619447473752110012e-04,1.390534731201227281e+00
5.679784361705259688e-07,1.055751727603053691e+00
6.019463998732559940e-05,1.474609836635912608e+00
5.546405968106540232e-06,1.091852871403365066e+00
2.635537454544589910e-07,1.043562472699097077e+00
1.396486422996969990e-05,1.171127178342294961e+00
2.866851551613290116e-06,1.086941078552173146e+00
1.431276384078330061e-06,1.048292928668067114e+00
1.181802476151529981e-05,1.137751462664771784e+00
8.300503904091869623e-08,1.038911048914219926e+00
1.234883082927089909e-06,1.078776252967596605e+00
1.070147680373959996e-08,1.026503144022235858e+00
2.710174071701879954e-07,1.083662660408485356e+00
4.380962418934920138e-05,1.132522637472013205e+00
1.800083950136799910e-05,1.297784793602638986e+00
3.641441097916220171e-07,1.048308860507651818e+00
1.386699504644229967e-04,1.310981389915817585e+00
1.739843060038740003e-05,1.363723583275306073e+00
1.149639794177510058e-06,1.167153441791280999e+00
1.948365467650709957e-08,1.015849146238011924e+00
5.436772736991719803e-08,1.031981142104144045e+00
1.269352851381609939e-05,1.329502437860095254e+00
1.930154680690770086e-04,1.304955606029975845e+00
2.500017894235100029e-06,1.162894415904247358e+00
1.139767440099690061e-03,1.817959445657818529e+00
1.097094450633599991e-05,1.381879683137093862e+00
2.508900396934780035e-06,1.117204257863644745e+00
3.025763546349959955e-04,1.354059367690170212e+00
8.906374135248660295e-08,1.128131739001410727e+00
1.322453678191809911e-06,1.083732199368024895e+00
6.575460299642189529e-07,1.036032145051983822e+00
7.408547477579160097e-07,1.056051399179081418e+00
1.781297812629609902e-05,1.526541656464850627e+00
1.712744991297970119e-07,1.036774902064954595e+00
9.611779573639429346e-07,1.081214044934382112e+00
1.088025445844559978e-08,1.060340047247918305e+00
2.649224412308609933e-04,1.548179899422618577e+00
1.888772029355519902e-05,1.223127920317204076e+00
2.078050599218720027e-05,1.214706323460592152e+00
1.257281833453670077e-06,1.045489371881084484e+00
1.984594329351529902e-08,1.073506797553003045e+00
1.959819832957530004e-04,1.570806803552668773e+00
4.505546751020699971e-07,1.075804961923650716e+00
9.679029970989409894e-08,1.023470325490424493e+00
2.399753282528020142e-07,1.040109872018416315e+00
5.182243172656799962e-06,1.076805368640901373e+00
4.701275837764790026e-08,1.083355578847060796e+00
3.947730166075009880e-05,1.255509783060847706e+00
9.734460213779279553e-04,1.678737028840922907e+00
9.744568345318888950e-07,1.042861694722317711e+00
3.880306483931509752e-05,1.128888225046839056e+00
6.270186920879939863e-06,1.117910017381764876e+00
9.861456342733059338e-06,1.196699000475503372e+00
1.386402523161669976e-04,1.263076514498739922e+00
5.192935477361439674e-06,1.066532226526059057e+00
1.368326466916380080e-07,1.044564521585297223e+00
2.095216579198350013e-05,1.170492346655507054e+00
1.675385275679740057e-08,1.131628075191731142e+00
8.666344067077039567e-06,1.073401553725113811e+00
7.707916112193509899e-07,1.041789754393644962e+00
3.500087699194020098e-04,1.332656114014285409e+00
2.604083455522419898e-04,1.298097193490481915e+00
5.020424378613370179e-07,1.055206603080592220e+00
9.287988443720729870e-05,1.319280305340307713e+00
1.039537970911399921e-05,1.200171411432904511e+00
2.735536490638460199e-04,1.581078387065731672e+00
1.204542602322579902e-03,1.709463281465113171e+00
1.695496305723960149e-05,1.184377837472190276e+00
2.084860274189519953e-07,1.063933309636134528e+00
8.147191088247920498e-04,1.372620812356735387e+00
1.710030894686050081e-07,1.173589682674402113e+00
3.483705030750849674e-05,1.206766014524371933e+00
5.332823872758180264e-08,1.041507322000617464e+00
2.191709511458689916e-08,1.023085750421159457e+00
4.000177214198779973e-06,1.081140472515741191e+00
5.199734218187500261e-07,1.044141931207262397e+00
8.992489377397839292e-06,1.155243482774238162e+00
1.218924765331530057e-03,1.437357461425894378e+00
1.615670178885720011e-08,1.022375964023708006e+00
4.499369888413589776e-06,1.346280142897545273e+00
2.377072223599010008e-07,1.027518060408810108e+00
2.375251218288759952e-07,1.044453903669405603e+00
4.103531969065729758e-06,1.094992032176760777e+00
6.379967248863980061e-07,1.098728930814426130e+00
5.649727664772180160e-08,1.072876703338554893e+00
3.072494883179629838e-06,1.234570782771853059e+00
8.008841068417449490e-04,1.402885068375049560e+00
2.119656411883660101e-06,1.155040818532363511e+00
5.734603920560849997e-04,1.694681568990329401e+00
1.149158277854470000e-05,1.153400319124590956e+00
5.346716044030270072e-05,1.322974488967939122e+00
2.787908678518930027e-05,1.543890729227775482e+00
7.149823946125749845e-08,1.198415564572901770e+00
3.030361995174759939e-08,1.018991369646792933e+00
7.578606621882799698e-06,1.298497915345145470e+00
7.668006694758840083e-05,1.255026512686084006e+00
1.016254034494829904e-06,1.078174235162785877e+00
1.671145086870929903e-04,1.257422093017500631e+00
8.977250336970899738e-04,1.420512705674973564e+00
1.480182757903630011e-05,1.400899328632677410e+00
5.009673581193680120e-05,1.352159324981219823e+00
8.135004322298360025e-04,1.909446798750672469e+00
2.458841747200200152e-07,1.053505610351836763e+00
1.369270392687309929e-04,1.466107147274633205e+00
7.620109355997020091e-07,1.058049728138880763e+00
2.728736929647240155e-06,1.130782953108825595e+00
1.361171552017730079e-04,1.232369716453494801e+00
4.623206458220100248e-03,2.127268713789262744e+00
1.770333103854490023e-04,1.328890806457849072e+00
1.292158862598330044e-06,1.159062264705852607e+00
6.180844635232649910e-04,1.609342870837040529e+00
7.374305968772809639e-04,1.496795796129054112e+00
4.533046741484489904e-03,1.851950977071470827e+00
2.902983652184089867e-04,1.367199666344674602e+00
5.180526204000229939e-08,1.104534237910615557e+00
2.675552444178619762e-04,1.238298966884576968e+00
2.155219310766639962e-08,1.083052509341145608e+00
1.897298049553349994e-07,1.341671910679078206e+00
1.645863312187749949e-05,1.173488053045942392e+00
7.128546897267139783e-07,1.148958476290042441e+00
7.317344825176159654e-06,1.087053008448739755e+00
4.393292607587759757e-04,1.688736774004701235e+00
4.025823694544480123e-07,1.105424574053719411e+00
1.510048890241629961e-06,1.105578821631004294e+00
2.326576669305610080e-04,1.782866110956721428e+00
2.602511792969380066e-05,1.148653619353580790e+00
1.379815335346210048e-06,1.236510912595227607e+00
1.878459385925370132e-04,1.401211345814241893e+00
2.853159906608089894e-04,1.342983138239628227e+00
1.964157279596230038e-05,1.359985505755413104e+00
2.771590911750529770e-07,1.046524106538617271e+00
3.651777582156259978e-03,1.873386253677457924e+00
1.212389599522210099e-06,1.070717631124206370e+00
6.248408020179250432e-07,1.111847549257272805e+00
3.832072098105190265e-08,1.019421532302066336e+00
2.058945321974020092e-07,1.072147508372315095e+00
3.895007160945929665e-06,1.232299158155841345e+00
5.167786879100070420e-07,1.047644109964090964e+00
2.364989544228019989e-07,1.093300861822296355e+00
4.012609889056210232e-05,1.149584884842096200e+00
1.575534780408249840e-05,1.639841734004262364e+00
6.321777106216260155e-06,1.171878024261096662e+00
7.671657593684819588e-05,1.199716776203497259e+00
5.176191628225319929e-08,1.030705175046706445e+00
9.564198274785029466e-04,1.681354265517892799e+00
3.825723177973160057e-05,1.229300859412971514e+00
3.438689102474279776e-05,1.143753739271708758e+00
1.977777180079610031e-04,2.234133710849857124e+00
2.765392999545609890e-04,1.294971144301807264e+00
1.237857198572229990e-07,1.159934872493971536e+00
1.458616405417830027e-07,1.057800430382747070e+00
5.647337119061689795e-08,1.028431161700288143e+00
9.298086948658160218e-08,1.109686215023107714e+00
2.718710351265050029e-05,1.095330097575066608e+00
1.044905089608049982e-03,1.395062640386163233e+00
3.975924097902680277e-05,1.721240679927711348e+00
2.270527776313350173e-06,1.094215824000386306e+00
1.950879123837170100e-05,1.217533986043115579e+00
1.704631891619990097e-04,1.326921089513447338e+00
6.240196840227129726e-06,1.097360909150041586e+00
3.015316982239239944e-05,1.277744603438801363e+00
1.864421269193709936e-06,1.059504962381005777e+00
1.156806012802609907e-03,1.448654929985226048e+00
9.473455852095509963e-08,1.134732986438032887e+00
4.285258250564329835e-08,1.017550717749002853e+00
3.688905155570499869e-04,1.855935289691579948e+00
9.094197290099419873e-06,1.232667002027395542e+00
9.243934140274149294e-06,1.321468191908952816e+00
5.799978593466579957e-07,1.104915623301118810e+00
5.627465885120720122e-07,1.051561126070319041e+00
6.130981621411720069e-05,1.297095113464116434e+00
7.850366274342949731e-04,1.558634974278408913e+00
2.836445674995130163e-05,1.154627107692871579e+00
2.603746991988269811e-06,1.077177760713805554e+00
1.267923495338800044e-04,2.117858527099640398e+00
5.359315936491559858e-05,1.317048565219095968e+00
2.411053700416389812e-06,1.143263334617682814e+00
2.525209092050789942e-08,1.023350999580707299e+00
1.466831606131730103e-06,1.080569328335783785e+00
6.761128874631490139e-08,1.045719961671778275e+00
4.144905804598439793e-04,1.679328787300970793e+00
4.987842580617300251e-08,1.017238923720958699e+00
7.207316535181720408e-04,1.501528524143131760e+00
8.769353071440020371e-05,1.246155584836384111e+00
1.421154648948499966e-04,1.679206019672998096e+00
3.882595997419310197e-07,1.171430894131757716e+00
1.246329484018649989e-04,1.635353860229704193e+00
4.308581527872310329e-08,1.025096872772278456e+00
7.027267227104509736e-06,1.358013718964733219e+00
3.905022711241890373e-06,1.133137240126119050e+00
7.362539378915840033e-05,1.288254771464851567e+00
7.450604435572790327e-06,1.134971570171504407e+00
9.199106889595060023e-04,1.645736713939630391e+00
4.535231372249819808e-08,1.020055890572829194e+00
4.716536928928879822e-05,1.215763174038989147e+00
4.121934594071759785e-08,1.047307633236457036e+00
8.309150050246630272e-05,1.173477821196199145e+00
2.634779742253559978e-08,1.028165612570599130e+00
5.247909499250820216e-08,1.051031502861705658e+00
1.077151936640699919e-06,1.088201288295151503e+00
9.314468329349150501e-05,1.206047796401630068e+00
5.767940029628210088e-04,1.323763471244059575e+00
2.062459719609850001e-03,1.768472575328146945e+00
6.464901302143299586e-05,1.346899590469265773e+00
2.156583880991600082e-05,1.089905090151659151e+00
5.143887155416459937e-06,1.086805882697112091e+00
1.218786203855230017e-06,1.168797517861808410e+00
1.748356456823470012e-04,1.292439494655158505e+00
4.376774750007880300e-08,1.303513080647549227e+00
1.685936017672879945e-03,1.733212676717399869e+00
2.683460456946330125e-06,1.143966402185736531e+00
8.858614236602790738e-06,1.208747793023100314e+00
3.280908868970210264e-07,1.043938998730034262e+00
1.580258130332680114e-08,1.052717777707351976e+00
1.596797026706489890e-04,1.254091633486764001e+00
1.999415096321759856e-06,1.094170812098389511e+00
1.555936347475649901e-06,1.125010695196801080e+00
2.188344440105879998e-07,1.030862157692723935e+00
4.278422262098089755e-07,1.110672206153249242e+00
6.842425856992680015e-04,1.443004370782454249e+00
1.066889356418349976e-04,1.226405770504119586e+00
1.475215795817839947e-07,1.303323790111244662e+00
2.006072370853940009e-07,1.086667462625929836e+00
4.675413151851400365e-06,1.419953078551037251e+00
3.936863177530269998e-05,1.153372843147265403e+00
1.376286999013689869e-07,1.033790727030746037e+00
1.786456571914319926e-05,1.155719657891830288e+00
1.471914945791329924e-08,1.017438305891731565e+00
1.941255465246069921e-06,1.071154264080850016e+00
2.094266402310160062e-06,1.106066900910722239e+00
6.957956624299219589e-07,1.063638087644397601e+00
3.265795771602529856e-04,1.468966908090951762e+00
1.988841864720519840e-06,1.093513307455371786e+00
1.727990993569899919e-05,1.267045253153547879e+00
1.019629149860100041e-08,1.011156623115989861e+00
2.536053042116929884e-05,1.282450023134054540e+00
1.003406684026869937e-05,1.362087760657222368e+00
8.524073487832809900e-06,1.265680450351904573e+00
7.263061893415640423e-04,1.985731433407635471e+00
8.384811823514859838e-07,1.240480617627562454e+00
1.636359849547639909e-04,1.385654398376196639e+00
4.536165037189379828e-07,1.066868256876979837e+00
1.015756534936609986e-05,1.158671518205122597e+00
6.664254412408339647e-07,1.493741733416808382e+00
1.780443050932129927e-06,1.054279654981911563e+00
2.196055900109519933e-08,1.021893256653490845e+00
1.528293503173790075e-07,1.039446667308133065e+00
6.749199388737090366e-05,1.247592842395579993e+00
5.259569146672780058e-08,1.029605317654696872e+00
1.147499957379169985e-07,1.040798429869755237e+00
7.425806014062910110e-06,1.159839914462717170e+00
7.919287678256289423e-06,1.203581166361001653e+00
1.054231500151939928e-05,1.487543670334507739e+00
2.751113146170670203e-04,1.829712692821752418e+00
1.758127956516589927e-08,1.023905880835754179e+00
7.884557167786939878e-04,1.970612855689463316e+00
1.293495984934030033e-06,1.047643406113325293e+00
2.863865671449310131e-05,1.252414948549437135e+00
7.605872565480170642e-08,1.178713221913871623e+00
4.323776823333440130e-07,1.040313909072743792e+00
1.416591546490930083e-07,1.051284594336704847e+00
3.505597136982609879e-04,1.571471278161373109e+00
1.364810754489859997e-06,1.213030037411905848e+00
1.732639235809000069e-07,1.087281368451177510e+00
8.613899782719530424e-07,1.043042179052174667e+00
3.099228068786179849e-08,1.022402139544912991e+00
1.992134763510430053e-06,1.079012150604790721e+00
2.150905097697719971e-04,1.413539965150431676e+00
2.210895355608569948e-06,1.185215765952409628e+00
3.574815580881690186e-07,1.111527793968307254e+00
2.006411487201840006e-04,1.600883528470841144e+00
4.801203379516590119e-04,1.582828246891753166e+00
2.309434232496809917e-07,1.060898940065058360e+00
1.435481791637839948e-08,1.059279245252971347e+00
1.180950652953710003e-07,1.039026181627052292e+00
2.427928379785289901e-04,1.398637571675322544e+00
9.355068067167139831e-06,1.373649207411737239e+00
1.703920972106940073e-04,1.312359421283740168e+00
2.923508163581830119e-07,1.173720579992552748e+00
5.292165306405569768e-05,1.232447152529558609e+00
4.916912863203160280e-08,1.038523401492602583e+00
1.498428796101660071e-03,1.741678218389865584e+00
2.337930160605640006e-04,1.341427813328945451e+00
2.344512133394170098e-04,1.362865148205668175e+00
1.399014690870929968e-07,1.035980819039959311e+00
3.208622067166409974e-06,1.090791220231144276e+00
2.168071014859330060e-05,1.314023280073104649e+00
4.596155749429290302e-06,1.414211767158027433e+00
6.014651902060819718e-07,1.320333366021031685e+00
1.253768928908519949e-05,1.146504613538621209e+00
9.149336632322639662e-04,1.667336694246024598e+00
7.872668536007670653e-08,1.302626574718423802e+00
2.591698307717799944e-05,1.249281095957087029e+00
1.187084041281610055e-04,1.524693735649922388e+00
7.597129920103830249e-05,1.659912533167664073e+00
1.898693859720670123e-07,1.284052636085006416e+00
2.318265086399479883e-06,1.243730137838981564e+00
1.249452364547149939e-07,1.026489421185181605e+00
1.836429057078799906e-07,1.032614138941624793e+00
2.638274656109280102e-03,2.086941392255672767e+00
1.317259634196259947e-04,1.222052568672788109e+00
4.592262522821270168e-04,1.544543784310320245e+00
8.871192214763370233e-07,1.049978886468035277e+00
5.887449657162509817e-07,1.097927044096084881e+00
5.199756543982019625e-04,1.392353186832637979e+00
5.615318946792029843e-05,1.254852599300965155e+00
7.543482608805450279e-07,1.355335860001775972e+00
4.893240974360620055e-04,1.841190612806053117e+00
1.049473901459009936e-07,1.024331151390394989e+00
2.622205726735419968e-05,1.200760652765539671e+00
8.164512588884330516e-08,1.023631686646584882e+00
4.162290211945450031e-07,1.076478133555480721e+00
1.247504676012990033e-06,1.041370755063016906e+00
2.665885945276760047e-08,1.022335006656252432e+00
9.107743638885420019e-08,1.081992595731677831e+00
5.763453568826999859e-06,1.081869818944852790e+00
2.836653805133170220e-07,1.033224064550190002e+00
6.227788601100609889e-07,1.056280836618826324e+00
3.655442417214809886e-05,1.444659242665927268e+00
4.019873238045919829e-07,1.068940935781513835e+00
2.587959064172099824e-07,1.060634093687941037e+00
1.223346928555119920e-05,1.113160963815949422e+00
5.845432991193360182e-08,1.037190001850810228e+00
1.208506658394520082e-05,1.139419875421322503e+00
3.253740717892510223e-05,1.177607945462009198e+00
1.105288784147699958e-03,1.844560910498751038e+00
1.793526783632040021e-05,1.294976401797291121e+00
3.641059673857299939e-07,1.031454420883268774e+00
9.188357517059449784e-07,1.052997113799349460e+00
1.006800475966940065e-04,1.311031846332856299e+00
1.099995286797230060e-06,1.305185952817107919e+00
1.967186741133720041e-03,1.846524238812048191e+00
1.535680516026610048e-04,1.953845376356072139e+00
1.370596218011450029e-08,1.018063172694323892e+00
2.079623114603739836e-06,1.170331804356025795e+00
1.551108446095070053e-04,1.449437683757598627e+00
2.871139855426419894e-04,1.295981886819514539e+00
2.551036133582559847e-08,1.020613779885619188e+00
1.148108859427010033e-04,1.314472621529472862e+00
1.693402068001019874e-07,1.037729854005475127e+00
4.003883888963419938e-07,1.159074970028285634e+00
6.254683454831300421e-05,1.177410519527602784e+00
9.860960513948459874e-08,1.067008789462594365e+00
4.527876994157860119e-07,1.037567674864654288e+00
1.462044601127189872e-04,1.376384503290680739e+00
5.800250751037400171e-05,1.189779243101643180e+00
4.013434359109609964e-04,1.390763617187456669e+00
6.876240581669200603e-08,1.040130119899074446e+00
8.408923360884390388e-07,1.046828043462217028e+00
1.604862844500510054e-06,1.336301426238702295e+00
1.376191976236659905e-06,1.096200568049694457e+00
5.672048675961909815e-06,1.250796729442190003e+00
3.104669344586170041e-04,2.056550360741346672e+00
4.984154042102370295e-06,1.067630769105731403e+00
3.647410129966460159e-06,1.120938116451027255e+00
1.275088749810199938e-08,1.022437332301581625e+00
3.403490261118020146e-05,1.251163175167185004e+00
4.037811723593289870e-04,1.671050861708160085e+00
2.205984452887699808e-03,2.122845134169598857e+00
5.333710355264569726e-06,1.089969318433325673e+00
7.084316079505539746e-05,1.289861238599133930e+00
5.740342607292549856e-04,1.552709478382092279e+00
1.107420552380900039e-07,1.031412628509240426e+00
1.091851888612430023e-04,1.698002354286525017e+00
2.424605537809510067e-04,1.553298810747486547e+00
3.026719966190340131e-05,1.159576865481281693e+00
8.569545916830870690e-06,1.144969412152797128e+00
1.361262235469349965e-06,1.185872865537862975e+00
3.047388420649790061e-06,1.120203156354919072e+00
8.367357383752339385e-05,1.169633746068774016e+00
3.253119113746799911e-05,1.586282839460831706e+00
2.324128393850430024e-05,1.628762501788197925e+00
6.152616260035369343e-05,1.280936613621987075e+00
1.361696878748239995e-04,1.386659933536140255e+00
5.077775271011329781e-04,1.692326128233632154e+00
9.870075424027761035e-07,1.085885424495402596e+00
3.045720160392559935e-04,1.522721989678605725e+00
4.427264457121850005e-08,1.025010360189022585e+00
1.183856674781669922e-05,1.184732242948043357e+00
6.573684397663129701e-06,1.230056212713610986e+00
2.679433168678309912e-05,1.214404845502508046e+00
1.623625579427339919e-06,1.091542223060572470e+00
6.162966344304939592e-08,1.127378556523650488e+00
3.186868900155809736e-04,1.349912284238245830e+00
1.129697336904869951e-04,1.234980771090890661e+00
1.907258933628460106e-07,1.115132582666578775e+00
2.936325810857889875e-07,1.256890183030584529e+00
1.463212370911740076e-07,1.059392451001841318e+00
1.717528972748189924e-08,1.013953329816311033e+00
9.607879643924190603e-05,1.425331345959350182e+00
1.082253171055519962e-04,1.213373092571878420e+00
9.917197213179689198e-06,1.143881613831156940e+00
6.362714321132400402e-05,1.224521840918281868e+00
8.127182962134689791e-07,1.225303317304587303e+00
1.576354195062889894e-07,1.036623685869982214e+00
1.643042255263479896e-08,1.027703398503597265e+00
1.181676340845770052e-05,1.116365411526100804e+00
7.609288371728140060e-08,1.030520622564861100e+00
4.971136907049050150e-08,1.035240866909694413e+00
1.688666901057980132e-05,1.213190093506063993e+00
2.669454009546279872e-06,1.202185558860345393e+00
7.679620091445949566e-05,1.343862692606823117e+00
3.771918186372490004e-04,1.280416635327162433e+00
1.075458541392260003e-07,1.027921471505286899e+00
1.883491461658620019e-04,1.265652540398814585e+00
1.345724766638060112e-07,1.025223618523224411e+00
3.336611680695129841e-06,1.116896597278457692e+00
1.232056685677759899e-07,1.028328433643092232e+00
1.658131580420380016e-07,1.075581035479072023e+00
3.168330197222290002e-07,1.037815203147595566e+00
3.687722988467769815e-04,1.554171910407271096e+00
7.304844170984430011e-06,1.107437702434348914e+00
9.223186851290640111e-05,1.454344539039876816e+00
5.456505741933620411e-07,1.058273403836756721e+00
1.924564918778390002e-06,1.052058543745304275e+00
2.852050274590849912e-04,1.298516907871555492e+00
4.849526851466310273e-06,1.168370941982396882e+00
6.052006866125310008e-06,1.077052515392525445e+00
1.103952450761320018e-07,1.028911982162484362e+00
9.177272349209170468e-05,1.395953614257893438e+00
1.095573723643140061e-06,1.047120677879151751e+00
1.733418048824220054e-07,1.035619223678333478e+00
1.066110658464490001e-05,1.098987153003166295e+00
2.182610914919619873e-07,1.076447737715469088e+00
3.583949234852310024e-08,1.039274226343825047e+00
6.451680325916079777e-06,1.150639003595591570e+00
1.026829979875189957e-07,1.036858340490793617e+00
8.148716910935969389e-08,1.039437425174852159e+00
5.939905972137449793e-05,1.209405693721415709e+00
1.890715906547370069e-05,1.171246734507292775e+00
3.955126601543149771e-08,1.015025256749544802e+00
7.315870217541679664e-06,1.176703706961196527e+00
7.620413755417449969e-06,1.116516200603355990e+00
4.297182401361509980e-07,1.039092942590467583e+00
8.692310830419850310e-05,1.327505145909265716e+00
8.795585331581709569e-06,1.284202313938550999e+00
3.465127863189650184e-07,1.082443983584873148e+00
1.645109909341729832e-05,1.164059675011762440e+00
4.603891960924839927e-05,1.159042990944351814e+00
1.737405737653449959e-05,1.263388765976987349e+00
3.210887275954280040e-08,1.025852035349434921e+00
3.737856392864000210e-07,1.063864162296885185e+00
2.520019959497779932e-05,1.165654860216223332e+00
1.438805913182599923e-08,1.017818120214431410e+00
2.707602720095059800e-06,1.288269717726066022e+00
1.475462950093290103e-07,1.028066849866979604e+00
1.838817249705499960e-06,1.050140573888755702e+00
2.244067197054110092e-08,1.020481323169949217e+00
3.511703779407910090e-04,1.386831354657742432e+00
3.388625249091549810e-08,1.024027412359316935e+00
3.564457972410139892e-05,1.199564739799097168e+00
5.419776857354700536e-04,1.305009938426119565e+00
1.392556178302439972e-06,1.103750495025534573e+00
1.396491997536169921e-05,1.115859894069284097e+00
1.830304438408789948e-04,1.663383031630962572e+00
4.616593961175719967e-08,1.208839076465036522e+00
2.976469017570070066e-05,1.327066334476917131e+00
3.564834766615459761e-08,1.044319711940129292e+00
3.526828832808800329e-05,1.126497219581634512e+00
1.387200656458429985e-06,1.091169138259641125e+00
1.278944346494489991e-08,1.054024002765769019e+00
3.043902711640849855e-06,1.231884939747471819e+00
2.250967651945770090e-06,1.216487987913643876e+00
1.188035152987080081e-03,1.579988789789938064e+00
9.618042738753380125e-05,1.400446320226351293e+00
2.894522048259440131e-04,1.709447623171729935e+00
8.794778241498950059e-07,1.118362164961730798e+00
2.957585105753370242e-04,1.322779200171077196e+00
2.644103151365299808e-06,1.156611575369522305e+00
9.726753729725700715e-09,1.014024323448833309e+00
3.135329493371439907e-04,1.404644670165355214e+00
1.850905176197799968e-05,1.271665919216589780e+00
2.468851594222639967e-05,1.383295532247744486e+00
3.906364085274909752e-05,1.490860811363920124e+00
3.674067229452140182e-08,1.038125654967530398e+00
1.668118961811170023e-06,1.401071927151849028e+00
3.305443215049710140e-06,1.061983804218887162e+00
3.834874274455770085e-07,1.055672335989321642e+00
2.209496692231749971e-08,1.027599606966411505e+00
1.589594031963120090e-08,1.127245344953303974e+00
1.186435935758400027e-03,1.630072995336737218e+00
2.901999979076289765e-07,1.047120845522527821e+00
5.300104978726540494e-04,1.517147099757902851e+00
1.863665632868459975e-04,1.241223218202473833e+00
5.597229777370110157e-05,1.595347332427534903e+00
1.480122610153150002e-06,1.111366382580768031e+00
4.129465494713569775e-07,1.047210309476156009e+00
2.645384971926330190e-04,1.377724217922285943e+00
8.442294660657730218e-05,1.289001030510286361e+00
3.985748839488979881e-05,1.237214756923680881e+00
2.070103525210609857e-05,1.466508090638055872e+00
4.939963594176409586e-04,1.352465446303229069e+00
1.608231036673949961e-04,1.257091606317742860e+00
1.757366951020939895e-06,1.044539438916805008e+00
1.228405819409629951e-07,1.054213180020634244e+00
9.381435080822340100e-07,1.045813687646742318e+00
5.230504947272650155e-05,1.536621948897557877e+00
4.799459842475570222e-07,1.066378550889399257e+00
4.346236530272049776e-07,1.055738628611118557e+00
8.793909795044599407e-09,1.015326807767178430e+00
5.222646570236380276e-08,1.036655991996418891e+00
2.807527727177439963e-05,1.394175392408944614e+00
8.130576820238070372e-06,1.140722217132477567e+00
8.842608567098649743e-08,1.086748154949700895e+00
4.406523113306570404e-06,1.307179900292797958e+00
8.949110457475640190e-04,1.710285418880631791e+00
1.883489401681319922e-08,1.021479888247507350e+00
1.974068757861080074e-06,1.115494315329462083e+00
1.727895157605600091e-06,1.126998250026008064e+00
1.004889641872980000e-04,2.147630446590473863e+00
5.335581619645190052e-08,1.018339063932661270e+00
2.053647782834429941e-08,1.365928328615507281e+00
7.547992390481109582e-04,1.733188764435553475e+00
7.134380662576610039e-07,1.156318464095384302e+00
1.089382862797760008e-04,1.289170591099637386e+00
8.211174578754810256e-04,1.677095791660563551e+00
3.998156243433009952e-08,1.016414909548033485e+00
1.171043781760560055e-07,1.041277017834488339e+00
3.173628394484049810e-08,1.014111495906567129e+00
3.583682421455280170e-07,1.037299727556582729e+00
5.040801910615059838e-04,1.516787664455510276e+00
5.549372786175439968e-04,1.743839587360690890e+00
2.052081233398899958e-04,1.720361099880452382e+00
3.416983625439640274e-05,1.263604096952648304e+00
8.949999712745409662e-05,1.291712926603026057e+00
2.191391467363120019e-05,1.155817130261133308e+00
5.669905223196210035e-04,1.580724608040057211e+00
7.005016514197379782e-08,1.066030449498317489e+00
1.584286480552859905e-05,1.126115973992382502e+00
1.446263375368209929e-07,1.054133207988964482e+00
3.014731867784589883e-08,1.023465315108887053e+00
2.298069257643640076e-08,1.022931606720686837e+00
2.351713262322449962e-04,1.291418928716334236e+00
2.803301506530190095e-08,1.031268908629664249e+00
2.683106361388369878e-07,1.025406109560987211e+00
6.269411784469280241e-04,1.792714656965572528e+00
7.399432456181009583e-05,1.380174686666195916e+00
8.582817201319709879e-07,1.067604313345396516e+00
1.624559097077359986e-06,1.086220397337726684e+00
4.669581543513539990e-07,1.070098274451255049e+00
4.330457250378959847e-05,1.230967355003557140e+00
1.719743585570000076e-06,1.167609532391790772e+00
1.837889937479529953e-05,1.197633700525969624e+00
2.039323757064510044e-03,1.630695039545432268e+00
9.172730147861620184e-07,1.105924585106587754e+00
2.953778405430260029e-06,1.246638896479070224e+00
3.455411910401040148e-05,1.255616885440080877e+00
2.883549756292649960e-05,1.148068245352696248e+00
4.480237748131319785e-07,1.060911570786407410e+00
2.553775187963789980e-06,1.063837347342482698e+00
9.204359634994700333e-04,1.781832368478059259e+00
2.374767319382590131e-05,1.526277052767036846e+00
3.556808870799890079e-08,1.023436117589328953e+00
1.732495737158669894e-07,1.029408423607069967e+00
3.110455670183790008e-04,1.416380594693574135e+00
9.805206224517989313e-07,1.090264018336807528e+00
8.926004686243230613e-05,1.292911220321460997e+00
9.142196650054080331e-07,1.083859819021465221e+00
2.147406724539679981e-05,1.102019450134465783e+00
6.555730964417199593e-04,1.561991546021081367e+00
1.433147944044410042e-07,1.049604112895557995e+00
2.125226454177480033e-05,1.186063826627623996e+00
3.683556310386190160e-05,2.108213315357945650e+00
1.493033225807560016e-05,1.188431343132240414e+00
7.872737407908150656e-05,1.591818549800839033e+00
3.012854887799120028e-07,1.156821563622452365e+00
9.849990123335499999e-05,1.165923262740661714e+00
3.155151479825580012e-04,1.830821533339052953e+00
4.551885567530230040e-04,1.415116516335458874e+00
6.578636062314039954e-07,1.036118414583215186e+00
4.167369457437020315e-03,2.000169895307265300e+00
1.341349091312800124e-07,1.050739306547137986e+00
4.075473196024359941e-05,1.385527092351649392e+00
3.948536633495429869e-08,1.019192855490491212e+00
1.923929547538039942e-08,1.091090511541385810e+00
9.055631188346580326e-08,1.032938920413335682e+00
7.919698440357429709e-07,1.340539804474941032e+00
2.626527426657329937e-05,1.172911200774889862e+00
3.035565614937039817e-04,1.703171721058398091e+00
1.505864413531480097e-04,1.225547181506595473e+00
1.762273185187129905e-05,1.636121180335576186e+00
5.065779222748999967e-07,1.190807508402487835e+00
7.435134265859740183e-04,2.374622149950529781e+00
1.794820432670390108e-07,1.032988529188219262e+00
2.000712795139559966e-04,1.772650425609815894e+00
2.849129384457749891e-08,1.027691529315477359e+00
1.055166394487910023e-07,1.037153330461042966e+00
8.121956304732940541e-05,1.373741497902236430e+00
2.481937137847630257e-07,1.034655902649915138e+00
2.292475183889299886e-08,1.031033846847877244e+00
2.108421744476290157e-03,1.440747162875092524e+00
2.887215438212579922e-07,1.041644890656851397e+00
4.617894198755750023e-05,1.175943749597045729e+00
1.544452921358129895e-08,1.028064185808374331e+00
3.183499707455839689e-08,1.019787079538576169e+00
2.742851863078519929e-04,1.249130142533294130e+00
1.019996312835720040e-05,1.385456253333479770e+00
1.441668735395040118e-04,1.734241968182269167e+00
1.506403800778109949e-05,1.153955665052810886e+00
5.204002379971689820e-08,1.105323432038953557e+00
6.085253575259909986e-07,1.112703180545406623e+00
4.165488264143670196e-07,1.055327024898024879e+00
4.853869113058479809e-05,1.293134943825342997e+00
1.585375499326770163e-05,1.123330614996647991e+00
6.206230063485090129e-06,1.581391018543339078e+00
2.143369833235729942e-05,1.287160800554858708e+00
3.084349712526420146e-06,1.073694874020219236e+00
1.331700927550660044e-08,1.099514909690235021e+00
1.307284417180720116e-07,1.059616209372979956e+00
1.274106583388510021e-05,1.369863693915198244e+00
5.225013254863230293e-08,1.230077530007079645e+00
2.095144124959680107e-07,1.026014270973442777e+00
1.196146265793490020e-08,1.017180774612319594e+00
4.598224376843900092e-04,1.582421432884171031e+00
1.437831409017279989e-03,1.716209910368533098e+00
2.713724237488749863e-07,1.088559137601057047e+00
4.865029794275960246e-07,1.031027333091929510e+00
7.555779620642639810e-04,1.905012054750427009e+00
3.761227552961639927e-04,2.471503675554077351e+00
4.287608425450560331e-06,1.156855858653055291e+00
6.516628289953590222e-04,1.428724488695289896e+00
1.141296240709380036e-06,1.123503816610790018e+00
3.333867803571179773e-04,1.757313770357129767e+00
1.789826258619310004e-06,1.398067549774530738e+00
4.291602382546170212e-07,1.053869501822450205e+00
1.060037162352309918e-08,1.016082401775213251e+00
7.131058516122440387e-07,1.050955672812063924e+00
1.311621825315440090e-06,1.083407085543762527e+00
2.741068514343669802e-03,1.805081095212086817e+00
1.183014545078859918e-08,1.016765253467901253e+00
3.485066581628789929e-06,1.078494871526831211e+00
2.683020715658869924e-05,1.378500302385202270e+00
1.099009049297779943e-05,1.429604629323717235e+00
7.264158277946089588e-08,1.027870744168762007e+00
1.976702633482849895e-07,1.052253758413060902e+00
3.956377668417470166e-06,1.090665734095914274e+00
2.873306119484890107e-08,1.043231005738331163e+00
1.080832764615270061e-05,1.147954789634136663e+00
1.290825214371400028e-04,1.357974739501274009e+00
2.582842133129089853e-05,1.137761281101524524e+00
4.743659239177669872e-08,1.022805442663110576e+00
1.889389532068840064e-06,1.038891358296285761e+00
3.986571112205149692e-08,1.033987954919169061e+00
3.123098022642570131e-08,1.086009922232345826e+00
2.976082727697720073e-05,1.235487445378763649e+00
9.835211789163860515e-04,1.470633273282569098e+00
1.036005614691940098e-06,1.041766261469035948e+00
9.401278669748670303e-07,1.060845450265100798e+00
2.321297715250789922e-05,1.153622104657003877e+00
1.306741004084690041e-04,1.411829110361005224e+00
2.062145559807610027e-03,1.823775705839487449e+00
1.681288722870530002e-04,1.314702622567952561e+00
5.490067522956500320e-05,1.143573586051709112e+00
1.045073444588460062e-05,1.345931929925172854e+00
2.817275717274990107e-06,1.068348798218364593e+00
3.154885708880709810e-07,1.647634319522836233e+00
3.052312045617589880e-06,1.198823663355152114e+00
2.013317651476829930e-04,1.307576617855272350e+00
5.747287103259320224e-08,1.022327950179538369e+00
2.911464818271319959e-06,1.126809114929810729e+00
2.753073022848059894e-07,1.076326105020043888e+00
7.048215595753559686e-08,1.031035419834543942e+00
4.204368542682519874e-05,1.442366740267174707e+00
1.026783757423239957e-04,1.175913940235274291e+00
7.249846996011799632e-07,1.076647648561996684e+00
2.320038898286699977e-04,1.310831936940513920e+00
1.528247699035880058e-06,1.187921092525128008e+00
9.218614883389319569e-05,1.814007802386183643e+00
3.701954778572129834e-07,1.032764858297705812e+00
1.688110624753540118e-08,1.052958486671306204e+00
2.375330539518430193e-06,1.351937794275137605e+00
7.820678542978090403e-04,1.554365745653281783e+00
8.661467231731519917e-07,1.044684128472657125e+00
2.246648202175990022e-05,1.119650572154657242e+00
4.626188451892309750e-04,2.052100006993025083e+00
8.703059087249680323e-04,1.356027327397622217e+00
1.232403319417029906e-03,1.787436162732427336e+00
9.958079317481119625e-05,1.279466621206748922e+00
2.896668483890550136e-05,1.237802452035102529e+00
1.680575657650150038e-06,1.133482486077272977e+00
4.960257751619310174e-05,1.253156000419771043e+00
1.692472479257980022e-04,1.217759539181545669e+00
3.770136132514030077e-08,1.019057753166116687e+00
2.491243912674580019e-07,1.036474784462252385e+00
2.188316704255470118e-06,1.104854343436329156e+00
2.469826312703509840e-03,1.907428246056461552e+00
2.455613639406299863e-07,1.030657399549925524e+00
6.233553203583199745e-04,1.792824311763576262e+00
5.846433036390780120e-05,1.245978406276134320e+00
4.529280107655100291e-06,1.138309476978784707e+00
1.509952998688339878e-04,1.742230721434983476e+00
9.090006611513370101e-07,1.539769798545806090e+00
3.544520043955220058e-05,1.202309952349030597e+00
1.444278635708540080e-05,1.388861925329905933e+00
6.631178703002350502e-05,1.429377969360605460e+00
7.515721072882489839e-07,1.262129676455374883e+00
2.594296678974230088e-06,1.048537927753748544e+00
5.454512527579829898e-07,1.058709206482846721e+00
3.673908227489570077e-04,1.279193548263367841e+00
1.692797913414070062e-07,1.073207067669334602e+00
2.122813429592820082e-07,1.044953727977913971e+00
2.502353572552149859e-07,1.078365634116714933e+00
1.203724974591979991e-05,1.079971623325092445e+00
6.108275398544589724e-04,1.684305299896521779e+00
3.476539610758220210e-04,1.686596343755293104e+00
5.014198817051629666e-07,1.030666844401931126e+00
1.605751794709589953e-04,1.692950809266303480e+00
8.644190469332639595e-07,1.054959329952758651e+00
7.869161118298760129e-06,1.075733077795412163e+00
7.124531918350330379e-05,1.150645127608345364e+00
1.208802096478730003e-07,1.043289117169693858e+00
6.564334841364370167e-05,1.691300366133826394e+00
8.679651831296909673e-08,1.022260581877922014e+00
1.780564044028289840e-05,1.260647743653111386e+00
3.192074372390010179e-07,1.043906534587375923e+00
1.006206251884750005e-04,1.216530532632730699e+00
2.060186905691820027e-05,1.149117676154650880e+00
4.451157900148440126e-04,1.379691795082290007e+00
4.917750487932099851e-06,1.211148545571498092e+00
7.710620953016770161e-05,1.545094329249802056e+00
1.930399725727199975e-04,1.565431364954221749e+00
1.369846586251559896e-06,1.102467198859655939e+00
6.431327946584819597e-06,1.084048488834110646e+00
5.509459399178729755e-04,1.343517996682450422e+00
6.588061030078090413e-08,1.019471947923745292e+00
3.793751482309300086e-07,1.053392718101014314e+00
3.864516643114509679e-08,1.023234881911308625e+00
3.046854797478599965e-04,1.430170285094723770e+00
2.724316491486659930e-06,1.129552226463342190e+00
1.464220448418249995e-06,1.064119021000113019e+00
5.418441016334979887e-05,1.241137981202025786e+00
3.356046508383150269e-08,1.023239650188782601e+00
2.669109656897250009e-06,1.357317739909113863e+00
2.704621872665819953e-05,1.293271517144289007e+00
3.158512768510290195e-07,1.045241671405059414e+00
6.328258971684289850e-05,1.655706636096776929e+00
1.725629830744800013e-05,1.231429038142600296e+00
1.822066597521699874e-07,1.118552034543147444e+00
1.499753332224309924e-07,1.192387649031110053e+00
5.792501643275609697e-08,1.021507626943870095e+00
6.704292221208840174e-06,1.156592199361127893e+00
1.693086490446819887e-07,1.044028030695396403e+00
2.007479200541310153e-06,1.086866890011672915e+00
2.575576488598910108e-06,1.149124540987498166e+00
7.869048061207139496e-07,1.145848381539005256e+00
3.657232749902579997e-07,1.074403865037157457e+00
3.452820685523849925e-04,1.324161204046507168e+00
4.923842441563370386e-07,1.148972929342239269e+00
8.134337288269849386e-06,1.166384342091847603e+00
1.579576342732889996e-07,1.021294404809271805e+00
1.740345861814729953e-03,1.668024190553914821e+00
1.244780359156829946e-05,1.128242484523969802e+00
4.538403120368380052e-08,1.029564848721395309e+00
1.338310092127180026e-06,1.071838411727088269e+00
3.466341941040050335e-05,1.278742237586756980e+00
1.992691302821090124e-07,1.030911371423917533e+00
1.238719765475019955e-04,1.379392107005853685e+00
1.059305385781400085e-06,1.187824916612308712e+00
4.229906167691349955e-06,1.296513976202825935e+00
3.449834709924000294e-05,1.149008338440524746e+00
1.293731424334319989e-08,1.021249283233594651e+00
4.353162902466150306e-08,1.020304071080052166e+00
6.124813386500339938e-08,1.070893388641196875e+00
2.850996038819040110e-08,1.013898960215296574e+00
1.212319529523090098e-06,1.051403069901331921e+00
3.240672248976999767e-05,1.221492524449615535e+00
7.622946271090020459e-04,1.560093386978374408e+00
4.152917489922110027e-07,1.052064783263841896e+00
3.537185153506469823e-06,1.499896873059220148e+00
9.655327268371820397e-08,1.025293257584251050e+00
1.641427595881899906e-07,1.037764392442811046e+00
7.490031703298709543e-07,1.092211065241459833e+00
9.306498873370709808e-04,1.882377381173582664e+00
2.943801206617259858e-08,1.030574178881566327e+00
4.246603932453929986e-04,1.343278429895894188e+00
5.017291395798700350e-04,1.572856613770420298e+00
3.148490833637409935e-05,1.249208248669473331e+00
5.041579345717490346e-06,1.132224218629344303e+00
5.609902374325550122e-06,1.209954752689460955e+00
1.570695822653029997e-04,1.238782310146534504e+00
6.579733406289139703e-07,1.035206287816371695e+00
3.471990820494740069e-04,1.498984713221249265e+00
1.197973804920020058e-05,1.148683606546938796e+00
8.322566216950219351e-06,1.134797330198259235e+00
3.378360734866779820e-07,1.095255897997814865e+00
3.303623214443259723e-08,1.019367823104321280e+00
1.201090557419710092e-06,1.072963307464309235e+00
6.440779264082319806e-04,1.436745368553376645e+00
2.360132112535140047e-08,1.014232467957216333e+00
2.112245216398900109e-04,1.324210382866707780e+00
1.295252325671409916e-04,1.796494594414527191e+00
4.294526255900179879e-05,1.199566380172989666e+00
2.834497646637470075e-06,1.226845263183329759e+00
3.273150426729189820e-07,1.075705694465857398e+00
1.886395617500889987e-05,1.151282489906054307e+00
2.494801227923609943e-07,1.055380149549412172e+00
4.599841420682330140e-07,1.064393724847849221e+00
5.766355975582250168e-08,1.028611307527712571e+00
3.583564556726850247e-07,1.185019983564530310e+00
1.925188752338589891e-05,1.205705201571004359e+00
5.671658614703520321e-08,1.036338642102275331e+00
1.961034557500070043e-05,1.108854692670019126e+00
5.613855645078310402e-06,1.443114620156525252e+00
3.335276103819259733e-08,1.165636853336324164e+00
8.438454177728679871e-07,1.068072043302445095e+00
5.772877777182939575e-04,1.809095243800294073e+00
1.406436421001470052e-07,1.116569633990175392e+00
2.084281383622160113e-06,1.101398590944373312e+00
4.660441396374750261e-07,1.039735354384517141e+00
2.953642092673620199e-07,1.056877735224208248e+00
2.011842728218759934e-08,1.059794855143227021e+00
1.185916663290970076e-03,1.469078934038465567e+00
1.251195191133640033e-03,2.029013118365693646e+00
1.315947378608090012e-03,1.998478336268264988e+00
1.106080231649919969e-07,1.040522963344506335e+00
3.408593394255019844e-05,1.356786553307181453e+00
3.334723446658199950e-04,1.576405818718657814e+00
8.549231258157929844e-07,1.309467291644603959e+00
1.940022512146449863e-06,1.078136145784969413e+00
4.756036138783370048e-04,1.658027043759294550e+00
1.808610159097590095e-06,1.119172346788478212e+00
4.937867792272540297e-06,1.180100815835917860e+00
3.083548267719619777e-05,1.269502152237282688e+00
9.426713671185430791e-06,1.249534258379146001e+00
5.164113996483609842e-06,1.105486824613972408e+00
3.945954468131869902e-07,1.032724970539796505e+00
6.380104537743520395e-06,1.169884442948998071e+00
3.030970136223299675e-08,1.139666819632186634e+00
1.169870762786579959e-07,1.031140219236568845e+00
3.692166367538510047e-07,1.036026778254207414e+00
2.452425474275800165e-06,1.151117815113821274e+00
8.299112682911549680e-07,1.051878034214019930e+00
2.820339047882749784e-07,1.044164177225646695e+00
3.036559858977919802e-07,1.039701415240763094e+00
6.343086687919389654e-07,1.059243760731952255e+00
1.340099466786600122e-07,1.031957007108739832e+00
1.238695937560700103e-06,1.541215039564967082e+00
3.912385500062969975e-08,1.031978130365880819e+00
3.162569039520989674e-05,1.326806681855660308e+00
3.144726571140949801e-08,1.033503645463763165e+00
1.620678573939699887e-05,1.091576638747105976e+00
1.140998964892009961e-04,1.616865761628441867e+00
6.787601773540399825e-06,1.109467118179549905e+00
3.881197034086889738e-06,1.160066746011980232e+00
4.928635800827539811e-05,1.446042873077613367e+00
2.268931882160330100e-03,2.104845559093772245e+00
2.049937012014779943e-06,1.626928036062647687e+00
4.380982628451689791e-07,1.044866928956933450e+00
1.789425531698309994e-06,1.083514398298663028e+00
3.184944204175470115e-06,1.244290843195469565e+00
2.932364190810519779e-07,1.078038715580655005e+00
2.024264744885670111e-05,1.636271658107604665e+00
4.648471997696039853e-08,1.031023219218828002e+00
2.554930052877479863e-08,1.019356830329697372e+00
5.623384132822849581e-07,1.047512911010752168e+00
2.288212909874010197e-06,1.399192525537820808e+00
1.638080362565790050e-05,1.124111687577450835e+00
6.537234618616000333e-05,1.440831142246261187e+00
4.799520097846389957e-06,1.426159062765393060e+00
2.257094609169399944e-04,1.383119775832159171e+00
6.377613232864259851e-05,1.230315107506172678e+00
4.401443011624809904e-07,1.134086285420361939e+00
3.567819515009890000e-05,1.225158088338302420e+00
1.184202358771609985e-05,1.120704715438116228e+00
2.042162196379470008e-07,1.040247121101343097e+00
1.422951761146969959e-05,1.226993430382635974e+00
8.488905712423509823e-08,1.084245484026397310e+00
4.276681757475659887e-07,1.052077306094007403e+00
1.296947049759340035e-08,1.079350208295481117e+00
1.011077583339389974e-07,1.030663487885615570e+00
4.027609150814820005e-07,1.168832473746247880e+00
2.371909693338839907e-04,1.590427635659449335e+00
1.080150923341220030e-06,1.323613427431436174e+00
1.725696311046140036e-05,1.191852171896691681e+00
1.033192004646520045e-07,1.041933953589931017e+00
2.037995682190999849e-05,1.460984146050771759e+00
1.006408128825470012e-07,1.024881145508926172e+00
8.941019067013070360e-04,1.895102885685378880e+00
8.990116164940379887e-07,1.112172298831361150e+00
2.290931788584980079e-06,1.244063548682579956e+00
1.544734988154679947e-06,1.149970921372220012e+00
5.319568435433820507e-04,1.589561467102738046e+00
2.684082175082839914e-06,1.271313143418681735e+00
6.063440900488139803e-04,1.466972309498730809e+00
1.057701769335769935e-07,1.470169376103356296e+00
3.405877139374810014e-08,1.027261845915708793e+00
2.276261465265229888e-07,1.051776881391849550e+00
1.947686302625930082e-08,1.016380018023638643e+00
2.603980527369950107e-04,1.720866538537983326e+00
2.265717966319059863e-05,1.304786262884354953e+00
6.374537879376950460e-08,1.035052441586934879e+00
5.172194511705109675e-05,1.305941972337985701e+00
1.828476548644549871e-04,1.221332789179634615e+00
7.368973537399169962e-08,1.037155102735872969e+00
6.799834605014439958e-05,1.270546043733268959e+00
5.685417019076500480e-04,1.715780244133869425e+00
3.085538368988620042e-05,1.269418389378833556e+00
7.249187344497259822e-06,1.087186940071767305e+00
6.748296669979700042e-08,1.051741803123978913e+00
9.802530202469880000e-05,1.180501920129341853e+00
7.902443507987630189e-08,1.034644470906379121e+00
1.372743988729659885e-04,1.294423818196231757e+00
2.836156856724659805e-06,1.055487995414733815e+00
1.072670959075800046e-06,1.184382513784308921e+00
4.001909261227880148e-03,2.467072250972955239e+00
3.263803238505129775e-07,1.079125281503659384e+00
2.956774490467829884e-08,1.018100603483362177e+00
2.918406395575499904e-05,1.284489444849762796e+00
2.371804131732349927e-06,1.128447306362051261e+00
4.242112356779659883e-04,1.718393901107454713e+00
4.113538717035680130e-07,1.200426883126147537e+00
5.655845792681960421e-07,1.130655882633080589e+00
7.529358194387920163e-08,1.026553362331888541e+00
3.053602465608390118e-06,1.056411984417086503e+00
2.331899349521220067e-07,1.049798646284107129e+00
2.382746456061940097e-04,1.460311564778177029e+00
3.660870115422330102e-04,1.485698852003018100e+00
1.585940297533750158e-05,1.247552468693436278e+00
2.602622112087500162e-04,1.685742353046318476e+00
1.716474317948839909e-07,1.039590247106003895e+00
2.507355536250149901e-05,1.093975835900625082e+00
1.354623906556079906e-06,1.135545176042100701e+00
1.141081047058979930e-03,1.958327838678502131e+00
2.438739056960519747e-07,1.328193831367816991e+00
1.401904647159290014e-08,1.022662363688033427e+00
3.155270770597259943e-05,1.167153566239298224e+00
1.793927248947289931e-05,1.202108294257868026e+00
2.339269926216650084e-04,1.266797826037933117e+00
5.162198466754779667e-06,1.579465805850474247e+00
3.059154024307799867e-06,1.212153188017604188e+00
1.536636535321919958e-07,1.028041050930665667e+00
4.177064468717169731e-06,1.242725015036356462e+00
6.937655762942700149e-06,1.290286973069739052e+00
1.095873393502009936e-07,1.023218803716535286e+00
1.108508468710839995e-07,1.023577877414795889e+00
1.122962982350500051e-05,1.180940925602409042e+00
2.474433382707160010e-08,1.015153727053594634e+00
7.170816346541109870e-08,1.077242490112557238e+00
1.988597257351649972e-06,1.051075924542387074e+00
3.171734037853540236e-04,1.284408244859979176e+00
1.029545243316900051e-05,1.272218108288994065e+00
3.857999183039579916e-05,1.245973435170214971e+00
8.305607549563530073e-08,1.260768520027377493e+00
1.621126162565920099e-05,1.093183376131764417e+00
5.132066489258700007e-08,1.021703276881288813e+00
2.561987215496309945e-07,1.029082758446149048e+00
1.546296904748199993e-05,1.484235455534301362e+00
2.627703373696050116e-08,1.020470676071884464e+00
4.165180652134119942e-05,1.160566942218651088e+00
3.569319465130420052e-07,1.076558866646272650e+00
9.194208602829749734e-06,1.120433061920933504e+00
3.500197288315469918e-05,1.836360416884736724e+00
4.661484971854509683e-05,1.166006549046753493e+00
1.634672047968730108e-03,1.407180446339971081e+00
1.061684939756379961e-05,1.173412741323227593e+00
3.577243681971310069e-04,1.255337616945976231e+00
2.481783611806200000e-05,1.119970200220470113e+00
1.804134629433039872e-05,1.129067570255622766e+00
4.712509645041070039e-08,1.018556897927226146e+00
1.416910926260860072e-06,1.244217792053367466e+00
3.538770582627019861e-08,1.027081951242885260e+00
2.546295744734579846e-04,1.691379010269905114e+00
4.008731987333600047e-05,1.190743487935837841e+00
4.509995749463590188e-06,1.112325127184386586e+00
1.141586799146719953e-05,1.105074899037637781e+00
1.125022606083179934e-08,1.115007800816727901e+00
3.655638438998159806e-07,1.043724710649444498e+00
1.388131626157350059e-03,2.097040287575539175e+00
1.059747057667189974e-06,1.292768002253533721e+00
1.018971595377510015e-04,1.472320988481822024e+00
9.877881353839479449e-05,1.229155255386481072e+00
1.279594942369880048e-04,1.188679136300514694e+00
2.503128724047740030e-05,1.354005146110439650e+00
6.339463013897969764e-08,1.047448322196011805e+00
1.107081883630649981e-05,1.151970729240417768e+00
2.887798308330920103e-08,1.027919509339953574e+00
4.423954081928489769e-07,1.133924110078847525e+00
1.625218618572649967e-04,1.415378090040455339e+00
2.034527334508719868e-05,1.077227322469062942e+00
1.575521672443060153e-05,1.159019094947252970e+00
1.617230199850240056e-08,1.015267065373175681e+00
2.490395221355099903e-08,1.020009379572403452e+00
2.994114075210049957e-06,1.318328048259122642e+00
2.009692772213130101e-07,1.207852033282301507e+00
2.817419842731870025e-06,1.064355574951000083e+00
4.419166264386310014e-07,1.031986266947223729e+00
4.412062696237649688e-05,1.231471562406853737e+00
3.844748966384740180e-04,1.420791803315063051e+00
2.215249661559630038e-06,1.075666584278449411e+00
6.314140644876400097e-04,2.150895713827196243e+00
4.144920030852549789e-08,1.019515462658447724e+00
5.712656029087220263e-07,1.073989134381051258e+00
7.359323051989949968e-04,2.075574173542019007e+00
3.648765392635059923e-06,1.071798666262961275e+00
1.912344349079079985e-06,1.076186778546659673e+00
9.667000003489879529e-05,1.238534361157675789e+00
3.927615878182790128e-04,1.643205844293291973e+00
1.367832510316820050e-05,1.098398795967287400e+00
5.929651919176110354e-07,1.037887109575674094e+00
9.942301885204280279e-04,1.489508747522001464e+00
9.488143852503910498e-05,1.259957435328969755e+00
3.184385538414790137e-06,1.087791105237920108e+00
4.708907053721510011e-04,1.644413761066600976e+00
6.131581328585690153e-06,1.097677107815854036e+00
8.824629730349150609e-06,1.109233808308608404e+00
1.187904223437919980e-08,1.014044869945469163e+00
1.825667777452890119e-08,1.011776704494098178e+00
1.466007353100740080e-05,1.217328612571162649e+00
5.138250263426309651e-04,1.800893773006563503e+00
5.858177276251740127e-05,1.698527227538992213e+00
1.206319444109750072e-06,1.335375080732994491e+00
3.138166736492759949e-07,1.095230769689323536e+00
6.375976687976280107e-05,1.170877784357778895e+00
2.132434219842230134e-08,1.087891486178497846e+00
2.878739110687339982e-06,1.087219490595121796e+00
3.115923207461690123e-04,1.373244434885742216e+00
5.129898010404329680e-07,1.030425140403876894e+00
7.793273134424989831e-07,1.063587597022976672e+00
2.698963501526800141e-07,1.059787478239014868e+00
2.992448481025499906e-04,1.379256020981393327e+00
7.196261997128289629e-07,1.084504938245130168e+00
3.463048586984020181e-06,1.356530292897001333e+00
1.124131536167339939e-04,1.467195723761409276e+00
5.454088055157870407e-04,1.685689327889260625e+00
5.791035934169049593e-07,1.162019414906365400e+00
1.139369553659209944e-03,1.860242773269072281e+00
1.332584090329780107e-04,1.313833204091783946e+00
2.971648492593650107e-05,1.308835059367079667e+00
6.906831663174819837e-06,1.068006437199411129e+00
4.194745750560110179e-05,1.255262807413309201e+00
1.008001123139919933e-04,1.248111853886977540e+00
1.475296757789959978e-04,1.439281060601601769e+00
5.114060588596780254e-05,1.189420678784461449e+00
6.964102686286300266e-06,1.263985299296422449e+00
1.525962568817110124e-04,1.393266571685496391e+00
6.112548177617450516e-05,1.190197625660454506e+00
1.867469034329400073e-04,1.302538817665718662e+00
8.327846051016119791e-04,1.749339016915337996e+00
5.147315631469539978e-05,1.186903852549967109e+00
1.156452124138840040e-07,1.026791360838561262e+00
4.573133492573739716e-06,1.285564193389533871e+00
5.120149170530050205e-03,2.083655903748576232e+00
1.729255965204820126e-07,1.037677887797281429e+00
1.015764391501009943e-03,1.673691157214560299e+00
3.460152955365820027e-06,1.055841181892808400e+00
1.178646097444160045e-04,1.483440592017760462e+00
3.103673205014250010e-08,1.019078898300705527e+00
1.547996986366649921e-04,1.597419383894629563e+00
1.323052664004980032e-03,1.551708165944873929e+00
3.395765787453619962e-07,1.089472293391886781e+00
1.458335003796240045e-05,1.354929206583225687e+00
1.503005198447740025e-05,1.222496880857945278e+00
6.410649516417550359e-05,1.519978091887135507e+00
1.187653969974339956e-07,1.183175802424678347e+00
2.635461526948189850e-06,1.098606857890931821e+00
4.177823244437899814e-07,1.042274219643282374e+00
1.938422506956579984e-07,1.155484019285950126e+00
8.700680907291750326e-04,1.727624903269359358e+00
9.916751986235730243e-08,1.082144713861703744e+00
2.113984305908159981e-05,1.179900945217337682e+00
1.687791551982009887e-05,1.252993063571345322e+00
5.290146969089189882e-04,1.472037276714380782e+00
6.363650959583980283e-08,1.042298625476296259e+00
7.806799983116359447e-06,1.219303880516855898e+00
2.028345383347270070e-06,1.108253227825253040e+00
5.286221091627430395e-07,1.207814324436183862e+00
1.513902817269709936e-03,1.827364105775032277e+00
3.978856144610100127e-08,1.075710598679048280e+00
2.274673959461640038e-07,1.134959451466436509e+00
2.529178413699900155e-06,1.195716781443890708e+00
8.632947077093689950e-08,1.018598297311931855e+00
2.449042251858830043e-08,1.020468254871467861e+00
2.923381872472600052e-07,1.060988117485660576e+00
1.902682221431740103e-07,1.058800645357957260e+00
1.067065126699170045e-05,1.125560463482813356e+00
1.310562046169780092e-07,1.095265615909959633e+00
4.707564675271850050e-07,1.048161221073338423e+00
1.804433042440269853e-05,1.129022570031823713e+00
6.175351648700010190e-06,1.060502450205497160e+00
2.198655923743609910e-06,1.177967258028955078e+00
4.921434357494709613e-06,1.142940375570479894e+00
1.348249416992110044e-03,2.010159082721098667e+00
1.860106323992919921e-06,1.081886225766212295e+00
2.112621900067909993e-05,1.429632288294124809e+00
4.067626921900580040e-05,1.169710879976324724e+00
8.807045998513769606e-05,1.334607951588980379e+00
2.187299615157079916e-06,1.110797098062591859e+00
3.985119703316799826e-07,1.059221030982252287e+00
9.678193933833810236e-08,1.023555577179742659e+00
2.461271024270739942e-04,1.524764493588018688e+00
2.692001816058130152e-08,1.045916996086932338e+00
6.689122400541359916e-06,1.289496733294241082e+00
7.119717552574249617e-08,1.091681151319835230e+00
3.442823971875949930e-06,1.070155378600131879e+00
6.358986100592239926e-06,1.085523985409445613e+00
7.751850627927339970e-05,1.354695106470255705e+00
4.028653124566019989e-07,1.122256018484989237e+00
2.184477613748169810e-06,1.276589255503999931e+00
1.504383219380209961e-06,1.056316858933050495e+00
3.736306858135500053e-04,1.404862055445869728e+00
6.155384220566130042e-06,1.220340883949005084e+00
1.178978183780079927e-03,1.476159884165216152e+00
3.928117800234119813e-06,1.298526594612092300e+00
2.382497493183560051e-07,1.043798464177760676e+00
1.466723240213050063e-06,1.052055486373006943e+00
1.304659932144929881e-07,1.022749100879719375e+00
2.432116558779240064e-04,1.776488011503057241e+00
2.038592635601179856e-06,1.111822826699057742e+00
1.349328168770479939e-05,1.124439666600328458e+00
5.294350966052619595e-04,1.285630630674249097e+00
5.835902915267009785e-08,1.019136010526925151e+00
4.132452952571759883e-07,1.245961653186618445e+00
4.211843895982169669e-05,1.217419664695119863e+00
2.834510324494360111e-08,1.038201227484344180e+00
1.346250941936240022e-07,1.521653109768228651e+00
1.656048658326399909e-08,1.018679143017434008e+00
8.123643812450719601e-04,1.262338069654677986e+00
7.927835515960139652e-08,1.078222878899770976e+00
1.347871581383190059e-06,1.111795079137889664e+00
2.857163424639250161e-05,1.211705421560520524e+00
7.691082731943310550e-08,1.094901727230839894e+00
5.265408356185780421e-06,1.328332087357052105e+00
2.314136021943300140e-05,1.317939010943895761e+00
2.781046122931499866e-07,1.103287803066842043e+00
5.074356207003479746e-06,1.059686831450070921e+00
2.429339796547310043e-07,1.037462856579499881e+00
1.992331063415169962e-07,1.329528177695145752e+00
1.497899628000710047e-04,1.245518654194583519e+00
3.694053381572870074e-04,1.261150501659008105e+00
2.304058016551890090e-05,1.120539758554693011e+00
4.692879268053490137e-05,1.297948225393156463e+00
2.195300643711699979e-07,1.146823533763216441e+00
2.563480635759539860e-08,1.019601467079708002e+00
3.585078238435639877e-06,1.056422606430508893e+00
3.175611734660059951e-04,1.242123891126965862e+00
1.709652738479690032e-03,3.215567473594996173e+00
2.928710784931059949e-07,1.042483556040197490e+00
1.343277717792130044e-07,1.024817739006373074e+00
1.139156773305850040e-05,1.268896511681790962e+00
5.438901833677569850e-05,1.254467222527570369e+00
3.620410511871099806e-07,1.062306937525292039e+00
1.437251796917829906e-06,1.049716986266151064e+00
2.448918625376739924e-05,1.172310053575760902e+00
3.588843461362510243e-04,1.357412361444596760e+00
1.568907714940609922e-07,1.034613941190875241e+00
3.480696597881259937e-04,2.238372351865530518e+00
1.470138633865319990e-07,1.046852391866040177e+00
4.755848342718370000e-06,1.263527435552244782e+00
2.189342060679379969e-04,1.337267933153026167e+00
2.433706915940989950e-06,1.285868823879096734e+00
6.279404820772909605e-07,1.049827687184191394e+00
4.827223272172649515e-07,1.050102625339535800e+00
1.410609051826190009e-07,1.107547159704586726e+00
9.923828776404989750e-08,1.024216439130892109e+00
6.562311814271530174e-05,1.374100730013011473e+00
5.036880125385100179e-04,1.544776815172682838e+00
4.528555014842069982e-06,1.095749621061541834e+00
7.036451316548199698e-05,1.213866072009492481e+00
1.256960449111649942e-05,1.386693803212599052e+00
4.958798104565770328e-07,1.048319593982507625e+00
4.945840078000560179e-04,1.491110099829763280e+00
5.840736802583830298e-06,1.494700988607875036e+00
5.197477061197770451e-07,1.043206965563808319e+00
7.778853577612489809e-04,1.484654800444384470e+00
4.461313784131820335e-06,1.200359884289499801e+00
2.323203700613300055e-06,1.058448200625013769e+00
5.082752962505379779e-06,1.078640190684677647e+00
6.662772473735479941e-06,1.450441350802512241e+00
3.433485557966240181e-07,1.029271877407741176e+00
4.731173779406939761e-05,1.293015374917198868e+00
8.989147824741090397e-07,1.055578365830727838e+00
8.949248890947570582e-06,1.160258525237458205e+00
2.629411953715879961e-05,1.443858672014320943e+00
3.044678483151120148e-05,1.155867103274144325e+00
5.394387556381830418e-04,1.531746351897581793e+00
2.530162439158219772e-07,1.118717806952755245e+00
2.467651005030070136e-07,1.048252734395712427e+00
1.194962332129249965e-06,1.115716957578592794e+00
1.399758281028449945e-05,1.114418738483786919e+00
5.726642270890829891e-05,1.736021028084149931e+00
2.001769747074119937e-04,1.505808909714417609e+00
1.519727678900730081e-04,1.237132130610599567e+00
6.770929742043590372e-06,1.100083204815174520e+00
7.672556809746320043e-08,1.041644383993603151e+00
1.249457649717789864e-04,1.315714173161000256e+00
2.283048447504780050e-06,1.090479198624253465e+00
4.091041507622720022e-05,1.223580480323340769e+00
7.949784972977250296e-07,1.121929284123243109e+00
1.761318111533040085e-06,1.076404324738106988e+00
6.483885937593919596e-08,1.028757151834496897e+00
2.176236728073489955e-07,1.047828006721725602e+00
1.672802376347850002e-06,1.088989083024882287e+00
1.436043833892739918e-08,1.019278605965817652e+00
2.699677307905929896e-05,1.454346259902098870e+00
7.343365789584879602e-04,1.938163342665900402e+00
3.524257757616339974e-06,1.101777797517379920e+00
1.269867301188089955e-05,1.811961449928103596e+00
2.874718522970189788e-03,2.307156974971098062e+00
1.544456211510649979e-08,1.014128994091102687e+00
5.805275563224639602e-06,1.069250940108952053e+00
2.624307168649309804e-06,1.046708835746828381e+00
6.242702821891099813e-04,1.847845210358359802e+00
2.211045856530009895e-07,1.030789927331216882e+00
8.583415644450500669e-06,1.158378684001658110e+00
8.915748260173659559e-04,2.119247533286238827e+00
9.098958549755399998e-06,1.632086013979829664e+00
3.529704709909739952e-07,1.035975757389220542e+00
1.335010616388080108e-07,1.046197502395985746e+00
5.264652722361699627e-04,1.485184209552286250e+00
2.575271256820289941e-08,1.028336423012923273e+00
1.187236719897360001e-04,1.195665414245198788e+00
4.724676470793229771e-07,1.287466325809319079e+00
2.747491091050389834e-05,1.296831978166302690e+00
8.898780189355899465e-04,1.361622114569632336e+00
9.433460702330190165e-04,1.675105680724986223e+00
4.528415743356739868e-05,1.539738899627604019e+00
1.706617774298279974e-05,1.131828526580658245e+00
1.188047213514499951e-08,1.025791734134483990e+00
5.650181727626109833e-05,1.188371218446129030e+00
6.062777804158130204e-07,1.157259803864427727e+00
4.783235568042160071e-07,1.136592616587226656e+00
1.858833621560770098e-06,1.086546950166472403e+00
3.851181834155029828e-07,1.050444658764355443e+00
2.177825010846750069e-08,1.018227026327467977e+00
7.009742803653830508e-05,1.340508069105817102e+00
1.153632258737719973e-03,2.335032812258780677e+00
7.693811442713690196e-06,1.139093045813946992e+00
3.601335918472180333e-05,1.248514525906792905e+00
1.749614570306419904e-04,1.199643092358371410e+00
1.261922020447389995e-05,1.187430270091984319e+00
2.864573958169419975e-06,1.113008572504396332e+00
7.404118914455790393e-05,1.766185165794345480e+00
1.139535424181760062e-04,1.256359215752692160e+00
3.669898809815739935e-05,1.499242783790130984e+00
3.769084442394679917e-07,1.065040966376452403e+00
1.795789868332570114e-05,1.305777962185713958e+00
1.174751739818960068e-06,1.151387923735322616e+00
1.053214981273019983e-07,1.237870136798840282e+00
2.325001903111710088e-06,1.058877280677180899e+00
3.125894082070359935e-08,1.163260234646021241e+00
2.158358158245189933e-04,1.323907701578868057e+00
5.588219388038349997e-05,1.284401622290232581e+00
4.926666406317500231e-06,1.109322090788112281e+00
6.116761742108260506e-07,1.079061973598340884e+00
5.012339161054079959e-08,1.022023918356661287e+00
3.635088675839679681e-05,1.226969911213099396e+00
1.270852529157809904e-04,1.373998199234952144e+00
2.115937265877720116e-07,1.067847715373318129e+00
9.308450662741250041e-07,1.410892693978646806e+00
4.018904974881609801e-04,1.630377377608874578e+00
6.984334156694450134e-07,1.073944825816694593e+00
1.774263069242710040e-05,1.304646867448482128e+00
3.287891124971230175e-08,1.019531771757065997e+00
1.621934547084089986e-07,1.041818247347335413e+00
1.828772898717110056e-03,1.729995093205208612e+00
3.511595279148610236e-07,1.067158367001530772e+00
2.149876745844389969e-06,1.164054277916942048e+00
1.703046880939610049e-03,1.688016701450781420e+00
2.891951430419240020e-06,1.340754039739669112e+00
1.554653794396380092e-06,1.056608244974966082e+00
1.686585101655819951e-07,1.061433116406519828e+00
3.257935873603299826e-06,1.209942954549401373e+00
8.437481480996809814e-07,1.063797996836865378e+00
9.463471816642209902e-05,1.270555269519366037e+00
5.405733855367869864e-07,1.210641692681976966e+00
1.001901654189459983e-04,1.180648341774079624e+00
1.135572316039689986e-06,1.169836408738479827e+00
3.982346570079700163e-08,1.030083909491675387e+00
2.715248449425319952e-04,1.291268914026056924e+00
2.376766176191149878e-08,1.012154353273223339e+00
3.279616410007799748e-05,1.277456654490217502e+00
4.482052834393569987e-07,1.056820352946710839e+00
2.979474324633670059e-06,1.206087367365672902e+00
3.377678219376200100e-04,2.000865417666000123e+00
5.130211472947379806e-07,1.058600182253257804e+00
2.532023802473549769e-07,1.359087109385969994e+00
7.825314287515140483e-04,2.443331767054504056e+00
9.942441327786620108e-04,1.855292655915511402e+00
8.716402210806519852e-07,1.085482531416936514e+00
1.448977706793470053e-05,1.196851012396980662e+00
2.560039802208459949e-05,1.485963170590307358e+00
9.727852989630950504e-08,1.040082868150651096e+00
6.241761703088190522e-08,1.024130679143939071e+00
6.085851589326830288e-05,1.253502491933663698e+00
1.960641273905219985e-05,1.234225602114612519e+00
4.172686964332230061e-07,1.031929078559009394e+00
5.567251323288640056e-04,2.013175407893756930e+00
9.353638388687009551e-08,1.023221141006664059e+00
1.249052402111900039e-05,1.116201101823028230e+00
5.701822306982580333e-05,1.427023806917896209e+00
3.954116163266010282e-05,1.185508814884423279e+00
6.130955751504819527e-04,1.725882458460272106e+00
4.292094723399840099e-05,1.236723801279924650e+00
7.254461409196419830e-05,1.201211571830290481e+00
2.121790307611870030e-04,1.522321946259135972e+00
3.475498781685720155e-05,1.220789125584792689e+00
5.516241116446940485e-04,1.511667351273396021e+00
6.269242598241130202e-04,2.492938179770197493e+00
1.348127166270489987e-05,1.474200858075027210e+00
2.108507110849440186e-06,1.068165984278681702e+00
6.142418562405050015e-05,1.293866112148287728e+00
5.623505017091329969e-06,1.137759060555574298e+00
2.368595425403890186e-06,1.172046970300239188e+00
6.967081515812000502e-04,1.698694189748547467e+00
2.592641213847300146e-08,1.041243005350027007e+00
1.291915147583230050e-08,1.012908772102589783e+00
1.936235212024209857e-08,1.018947831778137081e+00
6.941265143395950012e-06,1.259442054339484862e+00
2.652938300978310003e-08,1.013381227164087406e+00
4.402993657564860050e-05,1.166084033984682744e+00
1.987896296769420076e-07,1.037994872611778696e+00
6.240685116876550044e-05,1.211063365569910122e+00
7.883706457228170292e-05,1.687629201772623322e+00
2.250844101543780121e-08,1.126387132886822684e+00
1.155691172911099936e-06,1.080933714621876485e+00
6.680959388057810555e-08,1.124420600259271819e+00
7.199813859511980023e-07,1.044071393789391289e+00
3.377010447445900161e-04,1.439148323658678175e+00
2.484490240044249906e-07,1.029041182642745689e+00
9.735031856246089657e-08,1.034540264298706935e+00
6.741957689898460220e-04,1.429400421599036131e+00
5.028669920826620265e-05,1.357412012668099743e+00
6.934678365323839377e-05,1.253721262504819078e+00
3.874692831862440261e-04,1.301910876777106596e+00
2.571479737800770235e-04,1.589948900539206234e+00
3.042956925410750199e-08,1.016690745299102749e+00
6.303306933222259834e-05,1.223816543446243132e+00
3.737655763601959759e-05,1.378785149936507359e+00
2.993690435206430245e-08,1.077567425728503947e+00
1.750133502287789992e-06,1.071859248819040378e+00
9.360600536446810768e-06,1.509393272398334096e+00
1.508140484237409980e-03,1.425224695217019999e+00
4.146569261061909868e-07,1.054782689589819578e+00
8.114091382453379921e-07,1.166093124482164400e+00
6.275304199819029577e-06,1.252044982462874323e+00
1.021011339659999968e-07,1.024458286125103701e+00
2.198279222560140107e-08,1.032565227455534584e+00
9.215631391626770512e-08,1.071076432901375330e+00
1.193481715814159960e-04,1.452680389540370154e+00
2.658297403927150224e-07,1.081000604036581603e+00
1.262214438603629907e-07,1.028346547630031305e+00
2.395767983104209946e-04,1.284684247327551043e+00
2.907745870696600082e-08,1.022037261159727484e+00
1.460019129762420110e-07,1.105013855308957460e+00
4.918800217405320391e-03,2.483905783394101174e+00
1.343926664750459960e-05,1.164585154142900425e+00
2.276214419709589981e-08,1.039291566941587641e+00
3.136111896505310168e-08,1.025271349200165716e+00
1.098976680911660064e-07,1.152451036508651105e+00
2.808099374794689943e-05,1.306554255606976467e+00
3.004766333148499858e-04,1.477348357369871801e+00
5.102954737184070128e-06,1.125860008026819736e+00
8.756738037409200271e-05,1.169833088073348737e+00
5.464261228686229663e-04,1.239580622633342788e+00
1.170678512795820065e-07,1.050283004572432510e+00
2.786044343099209849e-04,1.484078356291366196e+00
1.150641022091749961e-06,1.108123717468766145e+00
3.304721457339149986e-07,1.047964321889101047e+00
4.448134205743789916e-06,1.418289482859653061e+00
9.895975686133200221e-05,1.198963110184551484e+00
1.358090679350729961e-07,1.314680628920621874e+00
9.655964769029349920e-04,1.730610148602182319e+00
7.774849011949790584e-08,1.024294081063835682e+00
4.003618169460859862e-06,1.110488147040389562e+00
2.246202813073320051e-02,2.742745774777020973e+00
1.230870263643909991e-04,1.461504044224879895e+00
3.086203179075269867e-05,1.129912904326151324e+00
6.719853092424310478e-08,1.034753613325582133e+00
7.533188114611300304e-07,1.279509763410252798e+00
3.445277639067270254e-07,1.069776033047632469e+00
1.759845889242880131e-04,1.704229411374032610e+00
2.614509604676210099e-05,1.224738845333040338e+00
8.165184567402659606e-04,1.507404457772399509e+00
1.045696374956129959e-08,1.016206765552057245e+00
1.589043938752259898e-07,1.035519570367500641e+00
3.136220848899810260e-08,1.025566229988786882e+00
4.420793034678850238e-08,1.026334328348944336e+00
1.035925240554520049e-05,1.148904816255677197e+00
4.038302874779180175e-08,1.033119183395392104e+00
1.621011882509180164e-08,1.038685664361679084e+00
5.545745010314889956e-05,1.183802239795699984e+00
1.967369623352459841e-05,1.228971568090350797e+00
1.120470313906509968e-05,1.417988687777925749e+00
1.488206626987709979e-06,1.573112056811620585e+00
7.978740418984219993e-05,1.222707688812438631e+00
1.147034492915209960e-04,1.760598589701145800e+00
1.376621744809460069e-08,1.085759955639299390e+00
8.410442903900490496e-05,1.223128696849202557e+00
1.463995199708949883e-07,1.036712916269173057e+00
4.715777826972590256e-08,1.127903129839664897e+00
4.484138230301070193e-06,1.269366210620903157e+00
7.703134473512119506e-06,1.077188722307231172e+00
8.836210665349429923e-07,1.053248444081261948e+00
6.485020403340690034e-05,1.188248963222757748e+00
2.082725487931349998e-07,1.086395112480349479e+00
1.726919146859929970e-03,2.028717977182235455e+00
1.507818996288120026e-05,1.106696783380811233e+00
1.920350990356639879e-04,2.174467273576229154e+00
5.557194981798570504e-04,2.113527686371438286e+00
2.309196544337609878e-07,1.051228690966457213e+00
1.315987393533009906e-04,1.190092820941352381e+00
6.091948952372200441e-04,1.404837145588633041e+00
2.137904969203289931e-04,1.515891952444854862e+00
1.955770170084850073e-07,1.040173770874277759e+00
1.599253397519870127e-04,1.286288809922861764e+00
6.821644036664409544e-05,1.169564324539596800e+00
3.569127756239509839e-07,1.046793873981386680e+00
2.458769243023610190e-06,1.099969533203686733e+00
2.823044575456039989e-08,1.032374665167762329e+00
4.700763040616599729e-08,1.022697924708688921e+00
2.234379533680820123e-07,1.057802083608773591e+00
3.125255206561780092e-06,1.254165267243997128e+00
2.654020900312070152e-05,1.200568097644355348e+00
7.855483415892580267e-04,1.762514104614266941e+00
8.235396691198679968e-05,1.286597104884364962e+00
8.015775167369829958e-04,1.262207377308503853e+00
1.192913584843570049e-06,1.108586629486724151e+00
1.943870939599439996e-06,1.061136296849353622e+00
7.071552045431319993e-04,1.728746692735779300e+00
3.397080492655860166e-05,1.263660379170412851e+00
1.297494352634339921e-06,1.091641719287157031e+00
1.023450606407909931e-05,1.097314247215615213e+00
3.371251627031890143e-06,1.436790947898490378e+00
4.615794849332100088e-04,1.589727002874592898e+00
1.905393200675680029e-04,1.727761239727575449e+00
1.246229280430089913e-04,1.257201273419834120e+00
2.402547318946060101e-08,1.028411503415099792e+00
4.404295477303540136e-04,1.457379233439848543e+00
1.622427998821570059e-08,1.021847415412707294e+00
3.400892499115499803e-05,1.107145782310824833e+00
6.783955579151459533e-07,1.042427299054271561e+00
3.388950658153460162e-08,1.020929490623958991e+00
7.611612374010179782e-05,1.202618619506003572e+00
9.032595817046930810e-06,1.186477205608155616e+00
1.141963746665729933e-05,1.082481503681662849e+00
2.057638964059100025e-07,1.027680376118979444e+00
5.599686947894229918e-05,1.241303847549215744e+00
2.355734247383660171e-06,1.065736156688570357e+00
4.551405311498529845e-08,1.018390126766469450e+00
2.162028996378830098e-05,1.161620259084281459e+00
8.798152431422510348e-05,1.548557226245544260e+00
3.876459042525590234e-06,1.141283030735036341e+00
3.450909135308929924e-06,1.146206100036412989e+00
5.799132210551939710e-08,1.026967196142985372e+00
4.336635573727859688e-08,1.044084162756944156e+00
1.623230734705480023e-04,1.330383910435406492e+00
3.277260339502539844e-04,1.777113679836914484e+00
4.925569804271399781e-04,1.555481248707335507e+00
9.127165654221210033e-07,1.195255383241657920e+00
8.684984504215679971e-07,1.061071374796050071e+00
1.277167906744490044e-04,1.415196819599014111e+00
4.732384536309150154e-04,1.640630559247259646e+00
7.540809151896780173e-07,1.079767164696713966e+00
4.320610235540860176e-08,1.020046681144741063e+00
3.271262947436799683e-05,1.531160716065622651e+00
2.016184099386859901e-05,1.140267569154574723e+00
6.964230793422299668e-06,1.072294063442481793e+00
4.759526545747509928e-06,1.174491536992117613e+00
4.257562897258620159e-04,1.381543929079043442e+00
8.601589480758529549e-07,1.114551585621741836e+00
1.587894720465569948e-05,1.228684376857552607e+00
5.228247305378960290e-08,1.069181100826627207e+00
1.392524708324049966e-05,1.158898429020747356e+00
2.316731623138890031e-04,1.418855725064597229e+00
2.778970578126920132e-08,1.013773693839052914e+00
1.083596093269450078e-06,1.112665493440759823e+00
3.426201668037729927e-05,1.244061998162278471e+00
7.220925997034979541e-08,1.121953655751594336e+00
3.310052610399589692e-05,1.168621384525724061e+00
7.324125283381370252e-07,1.272223294969447638e+00
8.498924893541480105e-04,1.596123033280760772e+00
4.107407554450629925e-06,1.073431305247391609e+00
2.865074827283250060e-08,1.014452170638516115e+00
2.376431932787000123e-04,1.593462541892629147e+00
8.333061441373229745e-05,1.322033813355780296e+00
4.985195670881859822e-04,1.411064025611193262e+00
4.615309298342199770e-05,1.873895470194193003e+00
2.839451752287759943e-07,1.073632658213468982e+00
5.599494874640779962e-07,1.049443607018261115e+00
2.994187806466860084e-06,1.070197100359987719e+00
2.409578294988379995e-08,1.155015370999616930e+00
2.434066197483729892e-05,1.154109838009292899e+00
3.660557275521069965e-06,1.100102124760019340e+00
1.232815753174810070e-04,1.275847480966204595e+00
2.360561897878209886e-04,1.603372899233365567e+00
1.671730506667279951e-05,1.198092628867242215e+00
3.669552359588679766e-04,1.264136154763571218e+00
1.573959494744300038e-06,1.164483399080735726e+00
4.194122737753959917e-04,1.343435406326772386e+00
2.018332419604820089e-04,1.323262984113167340e+00
3.236690348068890035e-06,1.085202104452285932e+00
7.954774788771299537e-04,1.745343232516838983e+00
4.328973896120430154e-08,1.033661259128141996e+00
5.705750504555479989e-08,1.031445423952322749e+00
4.472191663070430086e-04,1.483673888499637883e+00
1.581183092137990084e-05,1.170705284178652938e+00
1.346720139640280060e-03,1.772802765149268600e+00
4.951586782482409821e-04,1.676657430766373302e+00
8.669464227319820321e-08,1.025093338254625897e+00
2.381720629469100161e-06,1.298759388387387803e+00
5.257455138740559802e-05,1.192979079926920205e+00
2.594619030614220165e-05,1.111928909513735464e+00
1.524756745138540004e-03,1.763593458585012153e+00
2.116337762482459900e-07,1.039052383999742535e+00
3.086003325956389841e-05,1.325787939208295185e+00
3.424211445262959799e-08,1.020327144470989156e+00
2.609530452637899871e-07,1.099404398883526701e+00
3.546501421687140040e-06,1.064651589775083673e+00
2.482974523132330195e-03,2.174919909864938994e+00
1.073557869999299969e-06,1.339476982750910317e+00
6.367243172421650152e-07,1.046773188531811005e+00
1.908087376319639935e-04,1.336680722162643553e+00
7.887837197810410169e-04,1.515277435860064470e+00
4.481230545704519996e-08,1.044015626239331862e+00
1.995960994634299896e-05,1.158282022840719794e+00
5.843479133845819834e-07,1.032344996347507315e+00
1.641608745914830041e-07,1.116012942613740400e+00
2.036835306954940059e-03,2.175346350740080315e+00
1.326339521565689908e-07,1.034982796698099117e+00
6.763779383620399589e-05,1.186475062528791202e+00
1.457515275662159921e-03,2.124064604145142532e+00
6.137947622579890408e-05,1.252675838208692660e+00
1.653391976553520075e-08,1.021716544191882514e+00
4.118358823816220234e-05,1.178717321572378740e+00
8.792699828961320389e-05,1.186134759774325254e+00
2.814787225015019866e-06,1.123917906059583194e+00
8.031462269162420063e-04,2.041119149331504179e+00
6.636278533751820098e-04,1.729229391120278070e+00
3.505716407819959744e-04,1.617651589723550387e+00
1.050038855207189897e-06,1.063412038262741888e+00
1.773839247272550074e-04,1.595621905145605091e+00
9.435936207153820647e-05,1.156605820168371990e+00
3.229175568119200157e-04,1.512315360250007901e+00
1.263605317649190009e-07,1.031039797513507272e+00
7.086290013062640107e-06,1.154669382348547213e+00
3.332500315555009924e-04,2.038523850445327579e+00
3.184833131666719743e-07,1.046821614524748423e+00
1.641697473237969983e-03,1.895672004949294109e+00
3.081395511476499833e-06,1.373590697832429042e+00
1.859761992856160138e-05,1.082271646574242574e+00
9.194409012444569991e-06,1.132780004644224014e+00
2.565190869250160049e-08,1.026263561159769466e+00
6.907130249316690419e-07,1.050094924106765637e+00
6.197461923370890214e-08,1.067864888892662956e+00
2.236853922392909846e-05,1.407213052694942013e+00
4.200346362516989610e-06,1.093908642341925974e+00
1.832854193734989991e-05,1.451666423560238561e+00
1.307283183259429929e-08,1.017782168481595528e+00
2.451621004309270067e-07,1.057128552041689318e+00
4.312761275573139603e-06,1.130505254126543679e+00
4.690490231591279878e-07,1.060110955091815965e+00
5.444545304204939983e-07,1.031604646715567508e+00
1.988156058032170130e-07,1.111010041943219617e+00
4.865358800269100336e-06,1.135488937084541794e+00
1.331996318315730062e-04,1.620282980974832698e+00
9.024225084375919964e-04,1.467328037498341065e+00
5.880699112454380275e-06,1.103241353252295109e+00
3.975416850901080227e-07,1.050702338359508214e+00
2.844285499216669802e-06,1.161383065266095027e+00
1.061804977443759999e-07,1.020689113118034452e+00
4.175178002903939897e-06,1.072351210750832617e+00
4.649078094401279779e-06,1.062898563712019850e+00
5.092624518840920119e-05,1.418159112919695541e+00
3.164497034565520152e-07,1.034351217541255918e+00
5.853697085532349699e-07,1.237312043075293078e+00
2.517503002352760127e-06,1.122662382671437475e+00
3.984677272685030209e-04,1.601414909856067714e+00
4.283187493697869783e-07,1.048456678469299685e+00
3.115998438354179999e-05,1.151194322040381968e+00
1.317565763226060023e-04,1.300322366224239579e+00
1.943022861850130063e-07,1.048687482443298347e+00
1.524287793838760070e-07,1.021173306881381304e+00
2.430399606288250098e-04,1.741379990502894159e+00
2.622971604968779807e-04,1.494155266507223301e+00
1.113464933750410099e-03,1.590415894480779579e+00
2.207112903477910114e-04,1.239281257731155605e+00
2.100347811959730189e-06,1.153374399706524001e+00
2.847785836589210063e-08,1.027384014299247861e+00
1.467179083067079996e-05,1.587063533331757759e+00
1.524733402645259880e-07,1.029184778865754435e+00
6.736708878315550461e-08,1.104342022539785306e+00
8.190722482838640772e-06,1.088985692862319388e+00
2.603421216744729894e-05,1.146366980106827027e+00
2.097924963004749871e-03,1.463024437241493336e+00
3.935420374847270167e-06,1.126580305366650103e+00
4.344458306887249923e-04,1.544712222240155475e+00
7.551953336707630123e-05,1.289941630456306054e+00
3.533348271637820143e-07,1.063723503164412332e+00
1.572032022210729996e-06,1.143118887666698003e+00
4.919186616570600220e-04,1.449480997867455434e+00
3.570310226443090213e-07,1.079763076615625428e+00
6.626125247216290261e-04,1.683797898904947132e+00
4.984908625074049912e-07,1.061963231928344520e+00
2.685949615048009900e-06,1.337655174078458131e+00
4.251941919160149896e-05,1.244968989137277493e+00
7.371091997773520137e-07,1.061293708237465383e+00
1.457438746954180014e-04,1.300837042433801827e+00
4.441504071168220007e-07,1.038256608336213249e+00
3.761045513113080098e-04,1.629371912202656203e+00
2.729583091019660155e-08,1.014922001187465783e+00
2.143107651756769836e-05,1.404835572981329550e+00
7.460212822175230242e-06,1.220011552054678816e+00
4.649448094029800231e-05,1.226852722876448087e+00
1.163485828464780059e-07,1.042152037300409173e+00
2.608040125630600134e-05,1.136610512020058916e+00
1.447868431405329942e-08,1.023749726130516180e+00
5.919409470361410236e-04,1.785506172601213581e+00
6.656996881278619711e-08,1.023347891220357075e+00
1.914694137323569875e-04,1.201451647323803495e+00
3.291636485521930080e-04,1.753855643289771837e+00
8.996636658808749776e-06,1.450222184292108807e+00
1.900588843702270079e-06,1.064627034131393257e+00
2.858319527454600145e-05,1.162324689105100228e+00
8.871309866621139345e-05,1.199420728672685899e+00
1.262520424741499903e-07,1.046553554931703767e+00
9.759225416461300457e-06,1.092872975914688682e+00
2.362906669054909931e-07,1.061161475987361102e+00
1.016293699093859987e-07,1.100045476270817835e+00
4.418821499470749734e-08,1.048753447435406327e+00
6.775187494675439852e-06,1.211384343834088329e+00
2.577078678573640160e-06,1.052157972051150692e+00
8.037471717983169471e-04,1.491099963744199730e+00
4.813231321490369925e-05,1.266931368686624149e+00
2.227918564391750078e-06,1.240704096583447491e+00
3.101444061438219825e-06,1.108624584315019757e+00
1.387368924930759928e-05,1.184355760520787282e+00
7.796060001729540425e-07,1.045425093932963900e+00
2.994425598744259978e-07,1.053999238405195715e+00
3.024348039294410146e-05,1.278832120813214290e+00
2.298040197336929892e-04,1.425365254189416175e+00
1.217573483157030014e-08,1.018036294392617780e+00
2.236174859450840147e-05,1.152772307148709041e+00
1.482667226775969977e-03,1.330170374119311827e+00
1.024296171578550040e-07,1.069073374730938220e+00
2.477592428442880241e-07,1.068844944336029723e+00
1.911927487133009992e-07,1.032367389693734872e+00
1.363148683400789958e-04,1.169698017497251330e+00
2.464496104409140089e-08,1.022473795585263412e+00
7.960268506157449598e-07,1.054520610641209055e+00
2.891559905625079940e-06,1.083060385939558445e+00
3.452081765965930133e-05,1.144684122880211596e+00
3.149555635362080210e-07,1.039384662527971903e+00
9.301458031927250059e-08,1.456810882329375501e+00
4.630464989920599789e-07,1.052286676611665195e+00
4.535761509536229965e-04,1.456785147541830527e+00
9.857081302195140903e-07,1.076749421575108334e+00
1.706911543339530027e-03,1.669526052757660972e+00
5.343640550885089814e-07,1.143280179510440142e+00
3.416558336020780089e-08,1.022110835591551803e+00
7.006600464729659684e-04,1.752976666590134291e+00
1.089097605052999942e-04,1.517680854503226318e+00
3.620070898647529972e-06,1.100111819198267948e+00
4.947396547428819895e-04,1.710024114395472861e+00
6.797932743508679665e-05,1.210434110838459087e+00
8.497483763598100669e-05,1.556833439263035856e+00
1.693690461452780032e-08,1.013548515181487808e+00
2.724867314249170046e-04,1.452415548759534047e+00
2.741330677670330140e-06,1.112512267933095211e+00
1.530131814569490128e-07,1.058753320310730439e+00
2.132551739320920140e-08,1.020438992656572008e+00
7.052045675694409655e-06,1.094888932821171279e+00
1.218617522394630003e-06,1.467249048825088664e+00
3.417711535008760153e-07,1.056029334908950013e+00
4.597412031949840066e-05,1.262960386498675369e+00
1.624179190511649884e-07,1.081244794154102351e+00
6.656462830916130274e-06,1.094828967621839011e+00
7.476958522214309467e-04,1.436812490438828860e+00
1.408426774128360025e-07,1.226275544824759534e+00
1.000937169678799964e-07,1.023325374116939468e+00
6.256069489541929862e-07,1.106795461820665238e+00
9.189170820136459536e-05,1.256866755511312217e+00
9.297705739569100792e-06,1.215421471595497627e+00
1.424468855026990097e-04,1.598387444442802785e+00
1.820096326555939946e-04,1.341501978735183620e+00
1.331489485693110030e-05,1.196858714282118097e+00
9.279053734228690223e-08,1.095747069605430335e+00
8.416745839159440478e-08,1.018998854323505565e+00
2.720984490446879989e-05,1.300236237254042360e+00
5.803252977677719936e-07,1.066450247907792415e+00
1.409056779244470005e-04,1.292619453216451886e+00
2.360215292663239868e-04,1.332862909384531225e+00
4.162740891244979895e-04,1.482291974785806099e+00
3.223065392368949778e-05,1.374571086146540555e+00
5.633774374479400237e-05,1.224634978712134226e+00
6.579253745445390062e-04,1.715299497653593352e+00
5.706389345584020012e-08,1.025795186607915577e+00
9.813308103958030671e-06,1.173749080476926832e+00
3.387943493868809811e-04,1.553524998128634760e+00
6.392228935289289710e-07,1.135851123507397364e+00
6.075672457080439649e-08,1.064568868154185610e+00
5.234875777831889866e-06,1.317133001441887608e+00
6.992987827440279678e-07,1.035946361983924868e+00
2.042625782805489905e-08,1.024633428249014155e+00
4.776974694920069751e-04,1.626552706346775068e+00
2.617205718308769830e-04,1.474111595741747216e+00
1.668163252038120029e-05,1.113769745961302293e+00
7.853520795529130638e-08,1.035472083349152195e+00
1.880216718658609929e-06,1.053483805532699158e+00
8.540409966529540115e-08,1.043786640162991608e+00
3.130110853668729829e-05,1.228448616599978394e+00
1.158696142217029975e-04,1.740133187549811389e+00
2.931796699824819956e-06,1.102819711340328412e+00
2.676040294457500012e-08,1.015192929481715245e+00
2.635776910338440189e-06,1.066113788918901184e+00
1.801280223927099946e-04,1.355544501545645986e+00
6.930059582056230352e-06,1.070159631570138270e+00
5.485703096452550350e-04,1.527121585078155208e+00
5.243261352881409609e-07,1.114309154767790577e+00
7.094485853250280276e-07,1.063660161302542928e+00
3.401515795290900099e-06,1.088299696307381881e+00
5.759454270675029867e-05,1.482322389658393469e+00
5.081402031380549796e-08,1.020574762421537329e+00
2.720896458438029981e-08,1.038840428537688210e+00
1.174793979638250009e-03,1.633957695431112800e+00
2.433277784150119805e-07,1.040645282537483673e+00
3.046456551751749986e-04,1.263046419795848196e+00
2.922936767287370001e-08,1.045209214866847036e+00
4.341367693945359992e-06,1.176541191865278169e+00
3.575770802666220100e-06,1.155212540409663813e+00
4.186846758207270212e-07,1.048428775276223135e+00
2.154698023807570125e-06,1.625498978978117126e+00
2.196952795758569887e-04,1.230551103761048148e+00
4.726564225747079797e-08,1.039549926478521735e+00
9.750736286667729567e-04,1.568146284763990428e+00
5.549073583970560360e-06,1.069115222579705815e+00
2.295609422757589836e-05,1.372166649505938585e+00
5.612670579060850427e-04,1.688894332449985214e+00
2.161447169410879982e-07,1.062131615603177925e+00
1.164237730908540058e-07,1.028506332035501680e+00
4.912263875116949729e-06,1.378080201312350539e+00
5.763405565118760288e-07,1.059863414068695775e+00
4.219999687922630286e-06,1.101455292252336182e+00
1.016044763669680081e-06,1.105765940586824092e+00
1.420151141333390081e-07,1.030304594413274932e+00
2.971650024757379954e-07,1.062889019464464457e+00
7.455339879497809496e-05,1.659655825759593473e+00
2.305923633651139996e-07,1.130473088709478935e+00
1.992483399578480152e-08,1.041378133481943191e+00
4.266008859873800412e-06,1.061770087280468289e+00
1.484640997229509985e-07,1.028179372297681970e+00
2.259912907199589843e-06,1.342145105911913605e+00
8.189891369424810383e-05,2.164184011184683509e+00
9.754514731982589794e-08,1.074002042128515910e+00
7.230599996277999866e-05,1.287575560314659029e+00
1.621782572062260147e-02,2.202744939320708362e+00
1.575479195920930064e-05,1.115404174404131421e+00
1.003218603632469912e-03,1.926999311742930265e+00
2.194775502532400023e-06,1.245353397333750278e+00
4.329385558707319863e-06,1.110080734396616586e+00
2.191954316706360068e-08,1.021266043143300495e+00
1.716540677501489901e-05,1.287822682932497909e+00
1.513143118434639933e-05,1.346387670520954094e+00
5.130180261207670348e-06,1.131965297342681698e+00
3.697086237101909756e-05,1.121148421208849610e+00
2.848637382654039965e-05,1.334580881368560235e+00
1.090215663018419917e-06,1.087529530091572383e+00
1.459034004101229995e-06,1.076851829022554163e+00
2.542301754604469820e-06,1.064508572691856170e+00
6.540054765575800027e-04,1.357801076118991368e+00
1.561920038004300073e-03,2.317481240688180399e+00
2.855292777778400046e-07,1.026497557979208608e+00
2.189468135709079903e-04,1.245490722890595592e+00
3.670087940658799888e-06,1.068316332694043691e+00
2.612493857206319944e-04,1.575580564837980369e+00
5.035901107944120315e-07,1.100154543612481994e+00
5.854477132424629763e-07,1.304080107625730900e+00
5.836959262882340463e-07,1.068692922889570296e+00
1.565557817347229964e-05,1.153379580645758296e+00
6.944230108076260169e-07,1.078029249293850800e+00
1.003601860663430070e-06,1.253684964818073677e+00
9.313504922948880743e-06,1.101863857142303837e+00
6.145811140099990359e-04,1.561337382958885023e+00
7.009598325976339666e-07,1.125000383869247278e+00
3.284937322969859767e-04,1.490489703672145394e+00
1.813083250907020043e-04,1.453075484920767657e+00
1.345352483246780052e-07,1.026000767947102599e+00
3.113130324504810132e-07,1.041920576686756306e+00
2.950053445061709982e-07,1.114269901778722094e+00
4.580206324806269767e-06,1.094178852261460166e+00
1.099839154497510079e-03,1.664150711525299142e+00
4.508212709861130150e-07,1.093686621559698979e+00
4.223463242848640354e-06,1.095990050499952240e+00
3.831016390590150333e-05,1.182859950548290628e+00
3.622090743257319850e-04,1.477972438964221702e+00
4.781530968662069917e-04,2.326738558813972624e+00
2.050431034498110023e-05,1.174134465104474279e+00
6.123598001910390094e-04,1.509218565289015768e+00
7.195515330243179575e-05,1.298749850118754212e+00
2.182554847358369898e-08,1.018507132236163404e+00
1.316581365990730009e-04,1.683883311259913196e+00
1.797694597518269972e-06,1.460382557025831529e+00
3.756674419191859848e-05,1.192527209517624920e+00
1.258475543072580017e-04,1.345010647634034218e+00
2.824229850332659872e-07,1.046979652046448717e+00
1.083476687444500032e-08,1.017275693311938900e+00
2.100457500666290132e-06,1.053119344829309023e+00
7.566251269175710132e-08,1.022998704615999843e+00
1.119578407963509986e-04,1.546793767855751955e+00
1.047651749801090018e-06,1.075005057347201420e+00
6.305603232295030153e-06,1.056845772323743216e+00
1.172909064775090050e-07,1.070020389278857786e+00
1.017384812401799996e-03,1.637284239524865459e+00
7.588787333023569732e-07,1.050042140556374903e+00
4.148349053144100221e-07,1.055157779309660260e+00
2.064059757622129911e-06,1.092935417871333081e+00
1.813335532421870029e-08,1.029280077258265536e+00
8.538459682659650081e-08,1.028442214821977174e+00
2.069661823050589851e-05,1.356994872936529317e+00
5.698046755384370052e-08,1.021586690134350217e+00
6.383889630392140368e-08,1.041018411063959315e+00
2.691366100040349751e-04,1.849117887561584794e+00
1.187923681890129936e-04,1.260998537774578265e+00
1.387075747343130032e-05,1.144467940066333567e+00
4.015995130354379865e-05,1.174506388250292188e+00
4.836394624597660204e-04,1.569365477960557476e+00
5.500548653144880209e-06,1.205820772397256491e+00
5.861249791542310073e-08,1.026369576502172754e+00
1.484836409971800050e-07,1.029022221314114915e+00
2.014905047937189952e-05,1.226967101822264539e+00
1.833849115223910124e-05,1.564359498742398991e+00
3.654048094154629858e-03,1.717068797915741518e+00
4.543699533859020167e-07,1.065091286466520959e+00
3.191632277835320199e-04,1.402460970954597874e+00
1.220038306939440014e-07,1.276239883815420306e+00
5.846804682890970268e-04,1.610675700670583854e+00
4.226848693747930016e-05,1.197036973877595001e+00
1.055459908781959998e-06,1.114866257828214025e+00
6.006517111095590345e-08,1.093370911542315138e+00
9.006058365438520078e-07,1.062182352584648104e+00
2.540765587293530164e-03,1.634569707688390938e+00
7.089232482502719852e-04,1.690416702148653139e+00
7.971170484386250372e-04,1.789219117005909077e+00
1.220247362462590048e-07,1.067569869343354627e+00
7.439414339754049806e-05,1.345392854811364947e+00
3.706354100608089865e-07,1.051167913317318181e+00
9.974618777106270449e-07,1.102279911974212379e+00
1.498734391901189925e-07,1.025057747920099072e+00
1.447114060140999966e-07,1.381825184566221054e+00
3.662953967440899894e-04,1.505885980742194041e+00
8.477102408960939526e-05,1.307683473744818858e+00
1.346983138978810002e-07,1.034076701599219383e+00
5.760317786182800215e-08,1.048910548457679726e+00
3.625041146320600133e-08,1.014277599353893944e+00
2.127253551978089919e-07,1.080993610149153294e+00
1.479563680024070078e-04,1.380439468752743704e+00
4.829325690407700066e-04,1.479704527160319971e+00
2.038433236514530014e-07,1.032491566174055020e+00
1.172338746434630064e-05,1.083942625820866423e+00
1.370466533667210121e-04,1.320036686496049994e+00
2.950752755016289837e-07,1.032335321247911608e+00
1.189362409047929896e-06,1.041552010286141527e+00
2.100899781427869878e-07,1.092923021326777766e+00
1.833642834901459920e-08,1.025288844022005597e+00
5.244920835450590025e-06,1.160722298984172340e+00
1.022707162259769997e-04,1.279827230867734977e+00
7.013505208128300358e-05,1.345169336669174598e+00
1.115256409739579928e-05,1.290931347725690070e+00
2.322526521885939882e-05,1.112331610392424119e+00
7.053016982079529663e-06,1.368601044861551097e+00
2.581736821047449917e-08,1.043288301014069441e+00
6.093108786754810002e-05,1.475588389603358586e+00
3.394648291533449936e-06,1.111144596315074784e+00
1.916563471370740123e-07,1.274742005260523170e+00
8.383470445297180494e-04,1.451369862276558953e+00
9.348268961235689425e-05,1.234664432898893827e+00
8.602825093834259840e-05,1.407155350203660449e+00
1.217399228756389947e-04,1.185923534887873831e+00
1.341444620893799936e-08,1.012762905936368529e+00
4.818301962300300005e-05,1.305637925212246975e+00
5.436578315684849994e-05,1.428956699002110309e+00
1.455174708327089977e-08,1.015230683400909495e+00
2.605232179165480055e-04,1.308203791571156849e+00
1.129486273104240009e-04,1.360764774896358498e+00
8.944759984043550030e-04,2.248743823244597539e+00
2.205807171591590157e-05,1.392061794482638337e+00
5.457658132336689943e-05,1.180029172927695713e+00
1.088924858017309971e-07,1.140512534981533266e+00
4.173989072567649649e-06,1.090039991410977516e+00
2.095931259781489951e-08,1.017297315450665263e+00
5.619814907508379961e-05,1.189134359606763391e+00
2.285193339992509982e-04,1.459295862584251591e+00
7.322544218935689957e-08,1.123982569818549271e+00
4.902051314480700259e-05,1.557201099801885036e+00
3.272509111142729946e-07,1.727946460035542087e+00
2.271314214338930094e-04,1.400204409250543014e+00
4.353084225972040028e-04,1.434182627645884223e+00
3.176211097059250223e-05,1.226123063018592863e+00
1.108341610975070051e-07,1.051370141399607716e+00
2.395357746805049892e-05,1.304961063079146832e+00
9.067580488987070451e-05,1.440900557244136904e+00
3.685595552758680034e-04,1.276938910913408165e+00
3.532516752627739770e-07,1.041440424557714239e+00
6.729890979344280066e-07,1.103843702181958042e+00
2.760916437280750151e-07,1.048061931424237869e+00
5.651153032129680139e-08,1.042962696425022040e+00
4.857923992540760214e-05,1.463337423291820372e+00
1.203781392226400034e-05,1.201326100235409866e+00
5.174637552494329689e-05,1.635842863218771592e+00
1.502114098831510100e-06,1.078839972666441493e+00
1.085137194658700090e-03,1.595157035448119709e+00
3.235856786041950108e-06,1.174481117858800383e+00
3.115636236365019757e-04,1.357545801937599883e+00
3.183722598658650045e-08,1.025533687490887358e+00
6.609600464724929960e-04,1.457236571560511340e+00
1.958523522418630108e-07,1.046954069696898193e+00
1.209001465404839959e-04,1.224954473250034592e+00
9.690837095509410382e-05,1.265342785815303239e+00
6.697014342367890483e-07,1.083196902180336929e+00
2.774222371957459966e-04,1.383771560455886895e+00
1.226524483432160076e-03,1.759284705595316689e+00
1.016570307409039961e-04,1.174138534290687375e+00
4.310948566627440376e-06,1.132045245192771166e+00
3.586973488038819888e-04,1.402436785588722090e+00
2.382555972356820061e-06,1.262625365599060023e+00
1.242501666474020043e-06,1.244161012929780874e+00
1.543357786308200071e-07,1.052964063495880342e+00
1.415310681532740070e-07,1.111422554272119667e+00
5.364847150131819582e-04,1.623272947601989369e+00
3.950375877310450241e-07,1.038886400888396899e+00
9.076673248224850405e-07,1.181436112474240963e+00
1.865460066508539898e-06,1.066451082120823513e+00
5.351631379850519697e-08,1.039959180969257657e+00
1.483857628473410022e-07,1.026023862132273257e+00
1.516735193960539909e-06,1.166314486227555181e+00
1.301801202472439922e-06,1.298957822051544975e+00
4.252589825118690060e-06,1.066185189814275791e+00
4.081441243561319635e-06,1.232020004994014428e+00
2.209516789399619896e-05,1.527589456780378052e+00
2.922883320408630165e-08,1.065298434610478795e+00
6.349560386797179542e-05,1.136391931528313082e+00
6.010498866601289829e-04,1.296332753923000736e+00
1.145167814660160018e-05,1.113244471875113772e+00
1.171954675408709941e-07,1.036344949305606056e+00
5.508944593032840059e-04,1.326815470565725574e+00
3.379558124661660302e-08,1.137194225693983096e+00
7.673301609118259446e-06,1.104804574270156658e+00
1.752347178795020014e-06,1.078597953564431666e+00
1.344707885823950048e-08,1.014121198967926407e+00
9.215493711053609414e-06,1.163646244713090194e+00
2.244934490872629933e-08,1.018668248658298303e+00
1.850714671606430112e-08,1.011464405742094508e+00
4.780642201641159919e-05,1.205788568899945457e+00
2.240588500764320166e-06,1.057214829450393578e+00
1.471865733430939967e-07,1.068623628298483785e+00
9.940348099326840820e-06,1.236790929589873356e+00
2.096647908000520190e-06,1.376627574389269304e+00
1.833666814647549983e-07,1.031716092835917920e+00
9.559838111483589694e-04,1.331001489489503253e+00
6.150151029558230181e-04,1.642771849624474090e+00
1.175030491984589975e-06,1.283600953672162204e+00
4.147901422405749953e-07,1.032886545338230322e+00
6.688780147654359740e-08,1.020060258645336448e+00
1.350042004408299871e-04,1.612840902652395991e+00
5.850777553933519915e-05,1.243708263975331185e+00
1.496864124942470079e-05,1.218464103818491573e+00
7.858520490302140695e-06,1.080011811549774325e+00
2.259262463570869882e-07,1.099740412052514715e+00
7.228747741378860254e-07,1.034988223607819613e+00
1.834660449172139944e-06,1.074574357450743811e+00
3.480921735881539863e-07,1.114171800173231475e+00
2.751836811141820118e-08,1.024744133363780563e+00
3.779009761228529796e-07,1.076746794472594582e+00
1.440575501161999991e-05,1.363625270738390238e+00
5.118669362378990165e-08,1.037739681675249992e+00
3.804783685499869952e-05,1.267681210685210003e+00
1.374051839054969897e-06,1.097913259294936772e+00
6.915747012330239920e-06,1.148092548681985292e+00
2.238622739342799793e-06,1.122474667610694921e+00
1.371557746063059883e-04,1.581410259053659617e+00
2.033538374805770165e-05,1.124720924151646262e+00
2.431328159801130014e-08,1.030126094840923656e+00
1.252565726772110062e-05,1.375288960930743931e+00
3.715194298984560059e-06,1.165707919044984608e+00
1.360055398421970100e-03,1.717783473618300194e+00
7.833129658188019742e-07,1.050275287351127629e+00
1.128181022099390018e-04,1.251943411243002346e+00
8.528553545629500178e-08,1.028245304708269803e+00
9.820028171830640825e-09,1.013876691547498154e+00
8.340325493878000097e-06,1.102765809832412014e+00
2.214422730350919889e-08,1.014887732503342965e+00
8.687094152839000298e-07,1.063351775269784971e+00
1.057135231150420048e-03,1.468797017093782964e+00
1.376774066423429982e-08,1.044840848926554377e+00
4.345567680781250088e-08,1.019177673017563235e+00
1.489788799473859958e-05,1.175327171725512487e+00
6.313831974687010377e-06,1.452625644380724612e+00
1.392875112181809990e-08,1.087929337534371266e+00
1.924029619187460100e-04,1.584859832511401168e+00
3.428758598407760022e-06,1.053680885628095254e+00
1.615715111872239925e-06,1.111780343239728186e+00
3.627510488249589963e-08,1.018716785605111586e+00
2.063257988863160012e-04,1.346513627355735876e+00
2.028634907040150045e-04,1.598674539105293002e+00
4.306130704891909734e-04,1.610492843084400549e+00
9.556537723060969638e-08,1.060348049203002407e+00
1.096928755502090055e-06,1.041969474452605127e+00
1.041192940130949952e-05,1.269125196683694501e+00
5.268726135918770214e-05,1.172513900837051981e+00
1.276260395487400094e-06,1.076886668480483644e+00
5.333435287737649737e-05,1.209917774023969939e+00
5.458839347262029514e-04,1.465724181746316024e+00
2.005660553924420070e-05,1.209611058909057180e+00
1.863263201725080107e-05,1.162646072493758842e+00
1.258087609034530059e-06,1.094675196137091078e+00
1.283366227999840082e-06,1.050885096374157168e+00
1.755803196684740063e-04,1.424176253544860771e+00
1.951723432759210048e-08,1.075775406044761073e+00
2.748687528885160135e-07,1.053864116322458244e+00
7.113715240931809491e-07,1.064801134840039243e+00
1.512050528568579929e-05,1.103307557334073374e+00
1.093576553603189995e-07,1.106800466964232399e+00
1.385174362877779918e-05,1.192422073499877611e+00
2.858827350019039983e-06,1.062664490458177013e+00
2.230671363641770005e-05,1.183897862331204864e+00
3.294140442974409812e-08,1.029976978028502632e+00
4.082316455305890136e-05,1.252833866908002580e+00
8.149805575029169367e-08,1.042405064954770033e+00
7.282681265745570294e-05,1.417185620066364171e+00
3.954523313461420195e-05,1.153083986008055506e+00
8.819567799135760473e-08,1.089164197899042508e+00
1.817746221950250090e-06,1.113178984270248639e+00
1.144236047659360047e-03,1.618421383017101922e+00
2.160060028324610096e-05,1.118935576517647190e+00
6.675948386268259652e-08,1.041883485717291835e+00
8.843601970929160062e-06,1.358058683432987079e+00
5.000121140064559814e-06,1.060939579396535271e+00
4.256200134522200013e-07,1.295724150686272891e+00
2.792449725532179792e-06,1.121464156256336997e+00
5.388008726495230278e-05,1.159867912824806613e+00
4.269188855200460217e-08,1.044372412652728732e+00
3.608983670976119787e-04,1.829823897303583413e+00
1.764767614283629902e-07,1.036848459013601564e+00
1.076483040871439968e-07,1.025640798031735912e+00
2.949350167203590139e-06,1.085844304437992403e+00
1.380902535238900063e-04,1.223484811600998645e+00
5.283132629781199475e-04,2.445081824248138691e+00
3.960698545701460166e-04,1.418459161824445758e+00
1.699012630413099939e-03,1.694090845975586568e+00
2.589929686875069948e-05,1.255924066142938944e+00
5.075519349553729509e-07,1.040991357585704824e+00
2.046951643855880049e-03,1.594451561531001538e+00
5.541879687880849493e-04,1.546678866815000442e+00
7.537411901025949603e-06,1.095333279250998437e+00
1.239400484138410004e-07,1.024404415788923606e+00
3.258112415093630197e-05,1.175966698014744072e+00
4.489297291439039842e-05,1.878933764263553963e+00
5.521148353961129474e-07,1.156043354718777394e+00
3.121910377341409731e-04,1.307425266014310639e+00
8.272774274324459651e-06,1.078535202195346043e+00
5.577635141431089839e-08,1.057086182638101279e+00
1.118052616204910025e-07,1.234934953922668610e+00
7.371874286051569687e-05,1.441468359964063639e+00
2.361894587462149905e-04,1.562538053540197591e+00
1.223390114012949957e-07,1.049602945392652531e+00
9.246080628021290245e-05,1.285628519193783292e+00
1.951621308025360095e-07,1.036117418701591797e+00
7.113382168129650308e-06,1.541094218941283955e+00
2.514594103471450159e-05,1.145009070395973438e+00
6.350813341164040046e-06,1.153287777814155035e+00
2.401754317449409902e-05,1.407340210273580583e+00
5.574384812024080203e-06,1.140836444866080823e+00
9.014471210509580323e-06,1.163754806752044901e+00
3.319641830989820295e-08,1.098298430941760051e+00
1.708648442635949842e-05,1.147470385838832208e+00
9.958395028335299248e-06,1.134179003182166579e+00
6.479437692672490052e-06,1.111885875278166402e+00
2.931710013714820115e-05,1.116192892862160058e+00
1.093574219757370033e-04,1.593643667495006966e+00
3.235568368301349881e-07,1.085196085077135830e+00
6.216597621705079863e-05,1.267479438659399271e+00
4.967404345448339989e-04,1.425733296153778973e+00
3.678927296768530128e-03,1.708845117597051155e+00
1.234116941484599894e-07,1.046676726718143602e+00
1.425931530803150078e-06,1.122907940727050802e+00
3.169139008256700190e-04,2.044687729079773586e+00
2.220675490215990015e-07,1.147823969558855017e+00
4.918643251936559556e-07,1.240623916983106589e+00
7.354070265541220228e-07,1.100224453932833191e+00
6.986559003883989960e-04,1.520540301538577443e+00
1.180176438406239986e-07,1.034200759218572241e+00
2.217533007387459903e-06,1.112569656638543236e+00
1.920456447312040074e-04,1.243365695464619503e+00
1.545727611253039878e-04,1.486045238454467121e+00
6.932374919348170431e-07,1.436615550828909349e+00
2.874651000480389962e-08,1.027955199677263343e+00
9.903786090200840077e-06,1.069286461621682394e+00
3.988884766396810000e-07,1.039759813408863032e+00
2.578900819572820110e-06,1.157926585320424362e+00
4.094177892668239761e-05,1.211486188180680657e+00
3.190493910716880273e-08,1.050583467431995599e+00
3.705061529587380079e-06,1.060735180042525760e+00
3.914445282253049829e-04,1.382121415082959714e+00
1.247373059561900088e-03,1.801830743803450430e+00
2.168159059534699800e-06,1.170602937395497589e+00
4.233973434419639938e-08,1.052570141228330591e+00
1.984743316188669940e-04,1.307854812457134308e+00
1.123184801370110082e-08,1.038499969141982948e+00
1.507345591323030072e-08,1.015897948406141671e+00
5.378890021420190369e-07,1.110757152452380714e+00
1.959790373142320042e-08,1.314272350082791752e+00
4.428443658672469980e-04,2.390322032143439301e+00
3.049243133300479898e-06,1.295531977631948717e+00
3.519059506683299780e-08,1.019154916081195239e+00
9.615392139028839822e-04,1.713973702498501561e+00
5.982116457940799643e-04,1.378161776286411122e+00
1.814087677065969853e-05,1.454679349213877648e+00
1.558486223005460105e-08,1.012407122423108596e+00
2.378539863099769867e-03,1.732283535363179361e+00
2.568044726930970156e-06,1.096139748619159526e+00
1.035521506023949970e-07,1.106359076868488556e+00
1.546198716730550030e-05,1.375161149961251050e+00
2.442371840827490021e-07,1.122622711211829438e+00
5.941931983868949736e-08,1.032558095678848931e+00
7.658905536897640419e-04,1.392477254290707789e+00
2.963391879197839925e-08,1.028285855086336742e+00
1.079831958180680045e-04,1.574882663029040009e+00
2.668646909407720023e-04,1.436411003380900553e+00
1.507271077904180102e-06,1.081743904578629012e+00
8.806159719304580192e-08,1.022586334050275436e+00
5.794668762315110394e-06,1.192445096416617112e+00
8.587934939071999682e-07,1.053104386083404398e+00
1.295669724143989896e-06,1.072333339689743870e+00
9.564327115002699492e-04,1.850122644510037384e+00
8.071163224949019645e-07,1.252330331655715057e+00
4.173641230222779728e-08,1.023459496232642874e+00
1.896914131826309897e-05,1.274987145631111707e+00
3.225267527687619974e-06,1.072106274429823536e+00
4.107548204996209823e-04,1.452549814503764525e+00
8.634652424329379557e-08,1.233421782643013387e+00
4.575749242276990186e-04,1.614470660993005957e+00
1.082405964897330015e-06,1.204840488043261493e+00
6.209688948363799654e-08,1.046809344510051698e+00
4.627250466218410234e-06,1.073916627556489534e+00
5.209750696447469924e-05,1.146876645769191239e+00
4.021022166794670054e-03,2.168377366967870756e+00
1.508555599956649877e-08,1.124546509152859697e+00
1.659507978060849986e-07,1.040806420048326464e+00
5.404449817809689867e-05,1.196217434347225828e+00
1.560372572735689991e-07,1.027857975681033764e+00
5.734447174315219532e-04,1.934974119746728283e+00
1.292727128244269975e-07,1.110091139229141266e+00
2.000008340667119894e-08,1.021856495296448841e+00
1.989890849679940130e-07,1.081400470868576047e+00
1.846318299436890110e-04,1.546490571114528034e+00
1.719534503423889839e-08,1.014484978854404362e+00
1.638480347902569966e-06,1.056168206217160010e+00
6.352806534903680227e-05,1.154546392859514770e+00
7.680632532467780352e-06,1.125015380041080704e+00
3.144668492784489930e-05,1.102919212230508927e+00
9.696710641309759746e-06,1.096759464300242737e+00
8.853914446943859636e-05,1.204023104211553896e+00
2.000065579974230117e-08,1.014313693084777368e+00
2.156378952906039910e-06,1.085533285331158337e+00
4.827126251266409603e-07,1.075913435972629228e+00
1.803980461441989929e-04,1.284727963304086895e+00
1.185771217434239941e-06,1.090055309831541308e+00
2.323089926590530117e-06,1.049320343623828089e+00
4.637287745151069770e-07,1.040344923334419303e+00
8.005797295925880176e-07,1.099767462988042510e+00
9.134968715070039577e-07,1.114811834571532101e+00
4.254244499390230221e-05,1.462470483163911483e+00
2.044787973189800072e-04,1.506510890537340330e+00
7.341667386887569677e-08,1.025450383625569284e+00
3.311496653236309919e-06,1.129608620805947927e+00
1.404171530545189938e-05,1.159034993527119806e+00
2.239001798358300054e-04,1.518756370117533949e+00
4.349841122821379683e-05,1.161407865604906053e+00
2.015489240322749887e-07,1.053112005610977508e+00
1.044809943323139984e-04,1.628079203011127074e+00
3.034645710313889968e-05,1.603389546610913152e+00
5.943041356669349689e-04,1.727337097982636127e+00
4.844777945647449657e-06,1.351395591822556863e+00
3.402993632195469847e-07,1.184183982591636930e+00
1.843232451627649978e-04,1.278282658524508619e+00
8.200857492195480464e-07,1.107065932587024681e+00
6.414746384147250415e-07,1.064022202593607469e+00
7.156416761876690505e-04,1.481300798405849051e+00
6.781103271572130474e-05,1.230047305468397578e+00
8.327594931735330305e-07,1.038687880190082291e+00
1.993541732404459916e-05,1.260589394254945095e+00
8.789521746759820222e-04,1.981949340870998943e+00
2.278075126648370038e-05,1.213280342948772850e+00
6.855275816547880393e-04,1.379711480446913052e+00
2.519231993085079913e-05,1.331572134630714777e+00
6.134012862286759953e-06,1.226566753375452290e+00
1.035927863608590065e-06,1.081666891949549569e+00
1.834407007218390114e-05,1.190459378551161684e+00
8.589796988651399665e-07,1.094570462801793154e+00
6.878869187705629733e-06,1.080901473561886927e+00
4.963965878038670154e-07,1.047066542579810688e+00
1.668463024353010135e-04,1.563013603779515259e+00
2.490007815381929759e-07,1.046046247010893104e+00
3.248520366414670252e-07,1.040894371726699408e+00
2.124986945851399992e-07,1.051801154543558825e+00
9.167565821545010335e-07,1.044803002370498168e+00
6.902844804633750480e-08,1.033732877355589830e+00
2.408690652624920037e-06,1.075554436232930344e+00
8.506110124985790343e-07,1.128312609657078580e+00
5.100070983671559712e-05,1.290285432903293783e+00
1.655234074966859933e-06,1.099829146037923921e+00
2.442645697940500260e-07,1.308348827688431193e+00
1.928906589763149839e-08,1.014148370077172734e+00
1.946620518928430100e-04,1.361562540425546697e+00
1.492291871109740033e-04,1.206163667240039983e+00
9.728687738630079594e-05,1.215446085764007700e+00
5.329625190747139680e-06,1.243435243690101277e+00
7.280407979263859905e-08,1.023819024852287152e+00
2.880815023353050091e-06,1.345955618829281830e+00
6.239609697201459616e-05,1.264190853273926107e+00
6.791231258973380288e-04,1.821465793579647885e+00
1.676207162068470074e-05,1.225590569445173195e+00
4.939626668059529546e-07,1.089767424525968531e+00
3.879546017996570156e-04,1.719366798060353529e+00
2.250844397485119865e-05,1.355847389276922721e+00
4.750176779781090246e-08,1.120088539261541172e+00
4.442083865449890321e-08,1.013583438207900977e+00
1.222867052963139927e-07,1.041135837514110207e+00
3.090549022211440225e-07,1.102982823886009989e+00
1.621977815039629903e-06,1.132993889780050223e+00
3.279091363078660165e-04,1.570920089115913409e+00
4.481641930332999841e-04,1.416866682182986059e+00
1.882521573335699896e-06,1.052533481718513020e+00
2.895339622109490076e-08,1.015677611890396514e+00
3.282212762324059952e-04,1.448553715300462397e+00
3.676745043797239850e-05,1.455163650200695491e+00
2.456521359530310176e-04,1.265622568573580242e+00
4.486126459239920210e-05,1.154357281846024152e+00
3.001641869391669971e-03,2.024935807860275272e+00
5.778411429616389847e-08,1.067998113861760023e+00
2.878610135354439964e-07,1.035012141195810864e+00
7.804850801046149378e-08,1.025423445313498494e+00
7.208115593759380061e-06,1.187238138046119440e+00
8.579715978405689494e-05,1.265540818240947996e+00
1.322096764061530063e-04,1.374982000553795380e+00
5.754923095838350200e-06,1.538763112618472650e+00
2.430399967185129970e-04,1.288086283838684176e+00
1.553771964668250021e-08,1.089726301754627258e+00
9.739881855602970198e-06,1.256331597808783673e+00
8.165249522971379601e-04,1.746713423078232630e+00
1.276610085536620067e-04,1.248459827512850451e+00
1.780315684659289962e-03,1.568540419285953558e+00
3.389155021868830188e-08,1.047173013838535116e+00
1.246247683082919922e-05,1.433598760010924122e+00
8.999579790910629977e-08,1.118081613418804299e+00
1.151918343677419895e-03,1.489051231139966402e+00
3.057619927385350154e-06,1.144734440612970472e+00
9.334917204440390049e-05,1.262676532858437062e+00
1.061209051087679990e-06,1.063043282875487439e+00
7.764851326816550408e-05,1.197500940204514697e+00
7.252514018932319894e-07,1.162094476967706846e+00
4.278483598535970020e-08,1.048228567501610309e+00
9.880257974628340364e-05,1.363742181387194385e+00
3.805712399919829761e-08,1.024360642379567921e+00
6.012457382270770237e-05,1.437172754204451230e+00
1.028449518299010026e-05,1.116399431227155015e+00
4.742671162088819587e-06,1.359845416156254760e+00
3.339407011620150229e-04,1.429187218500150847e+00
1.149503868907039983e-07,1.026970139873676580e+00
2.370723644030600097e-07,1.048781003319098071e+00
2.276088493790990035e-04,1.787973898594352296e+00
3.692619172790600145e-04,1.421627456099670450e+00
2.603180488210250190e-04,1.496113799406081579e+00
7.901121370141420434e-04,1.726963448883452656e+00
1.013602250953639911e-06,1.103068762928009594e+00
1.107851639361860019e-07,1.035868012979354269e+00
3.770647448033540082e-05,1.173681858784860976e+00
2.199315331615490140e-05,1.198246198728224243e+00
4.937948103238689950e-05,1.113476714048781568e+00
1.916032821645419909e-04,1.729799828919218019e+00
1.132800511987810028e-08,1.018173131634680040e+00
7.778760858389990396e-04,1.325805939051088123e+00
1.088595817621539979e-07,1.033525857784157287e+00
3.005296385294270006e-05,1.249012870876128334e+00
5.878813698364790191e-05,1.366196834673951255e+00
1.204574561395579984e-04,1.227772710895894681e+00
2.824749036016430146e-07,1.035284987660440637e+00
1.336772857779289965e-07,1.081921670699700577e+00
1.056191236143090079e-05,1.143488230626399593e+00
6.701155442777910231e-06,1.072876551650971289e+00
2.554222054915830019e-06,1.214871589427736875e+00
3.723905577013610215e-05,1.333294056573965269e+00
1.059031202711759994e-04,1.263798486944966548e+00
6.786856944944949444e-08,1.029066099204441365e+00
2.700490285710329796e-04,1.297857029416072505e+00
2.814724466465890222e-04,1.564256567667356324e+00
1.265305500961770099e-07,1.026463271288125645e+00
1.073833224832339998e-05,1.116904065840220284e+00
1.625413598378510089e-07,1.053066898535602203e+00
8.187426669683550321e-07,1.135546471830354953e+00
9.539690654589760084e-05,1.209435027047669919e+00
4.192939842434520166e-08,1.026067900573057745e+00
1.802678480700070022e-04,1.881731206591370942e+00
4.047464983808760112e-07,1.082026042537732158e+00
9.925372557895619612e-08,1.022956796878615959e+00
4.410137591287570076e-04,1.650654955493646048e+00
1.384409070451270046e-06,1.084188790120161228e+00
1.046002054481340087e-06,1.043870899108795491e+00
7.910031089590969683e-07,1.053770064607820078e+00
3.130820140695019741e-04,1.361953828486648144e+00
1.108659478517490029e-07,1.064220944839094463e+00
4.407931731002669832e-07,1.042576890268533729e+00
4.048906673279740022e-04,1.327832970960315384e+00
4.213869854950699832e-04,1.397124156955719787e+00
8.817578309353450181e-07,1.435396210396282290e+00
2.344431499435240055e-05,1.135784903823249037e+00
4.583568485718640217e-04,1.364542816378726764e+00
1.890047238628150052e-06,1.118221999225433860e+00
6.415879643860189540e-04,1.823468344605559732e+00
7.469407682372129406e-05,1.233728075023838411e+00
8.364005885970929673e-07,1.298927300066720081e+00
1.553787999893880092e-04,1.485172304750666195e+00
2.254991115316609976e-06,1.098605224488110377e+00
1.091350008821799944e-04,1.774101328034941583e+00
4.163695242939750266e-04,1.362932960448576480e+00
4.683066682414520084e-08,1.030658347881983294e+00
6.291893375110770372e-07,1.091884165486689984e+00
8.474637830647040361e-06,1.441786489319299314e+00
4.583996600078209723e-08,1.058468466013672504e+00
5.845446636217409801e-06,1.332971889893765916e+00
1.267009975961920043e-04,1.810466451701171264e+00
1.784040352198340088e-05,1.355777579456150850e+00
1.217443128670179998e-08,1.014502159699922634e+00
4.141598337761069775e-06,1.293686029893318601e+00
9.677248793297560701e-06,1.347331667204569872e+00
2.541541179285510116e-05,1.217149390953710331e+00
1.237839587553520063e-05,1.578837903197406023e+00
9.667890778406339929e-05,1.691296771087426265e+00
3.129225709250360176e-05,1.231072539323547765e+00
3.816465492299619886e-07,1.042829426318931718e+00
5.439614838239249664e-04,1.764443468084085032e+00
2.618500780206490185e-04,1.360834962702218487e+00
5.891864124105539966e-05,1.933516147575001343e+00
3.337304208438880193e-06,1.177280565567839554e+00
7.263093285484409909e-05,1.830854478712927280e+00
3.558605605829359802e-08,1.017007946808742513e+00
4.348908118728699902e-05,1.182162820661630809e+00
1.461674241149500115e-07,1.026453505567213043e+00
2.584341868251940270e-04,1.392799537002930466e+00
7.611076040992899828e-06,1.086344533640368315e+00
2.558472562658619933e-08,1.016476296472552221e+00
9.925108851458089396e-05,1.187602552426478830e+00
1.206594277922320025e-08,1.018841296529899854e+00
2.029211980254039984e-07,1.031547653146599020e+00
6.499425902242260530e-05,1.191093613074459379e+00
2.188001949859240123e-05,1.155381236404885215e+00
4.368612326904449707e-03,1.799562345820655773e+00
1.153057768960399996e-03,1.597967930053751484e+00
1.676691361780540095e-07,1.030649992047855568e+00
1.872745491486510141e-05,1.205017398241315041e+00
1.682884097863749915e-07,1.117714169840397398e+00
1.037135469276669981e-06,1.382011355643136152e+00
8.994988269580459449e-05,1.229019723986321866e+00
8.820385675003760383e-04,1.651957873378832042e+00
8.341020428457999441e-06,1.560765111237620406e+00
3.647144163812100031e-07,1.050881360576444434e+00
3.182884757048929707e-08,1.190550864909940776e+00
3.052600195207909772e-04,1.394909067023423432e+00
8.117356961931910555e-08,1.025489949856985605e+00
2.776920574483339795e-06,1.147810440458267411e+00
1.425641303970290026e-04,1.221172984921951699e+00
8.049354683410699768e-05,1.407621567590180200e+00
1.619728231378549899e-05,1.106266946322567835e+00
2.492947473838979904e-05,1.467128754001282509e+00
3.569642620407599992e-06,1.072807175686928405e+00
1.225254796846449894e-07,1.159809171547536488e+00
5.807028390240159585e-06,1.081621970217737871e+00
3.520513947474220137e-04,1.398408451602292990e+00
2.281250641822680093e-04,1.196135603652083157e+00
5.444893072642240442e-04,1.484273733676733320e+00
5.663040680700760102e-07,1.079704283519864694e+00
1.729101416364789900e-04,1.163448068893357501e+00
5.276402658584459754e-08,1.021325088717924823e+00
5.180579170946629915e-05,1.368875223150453957e+00
4.303735319182589741e-08,1.057485988890437767e+00
8.940280074207649567e-05,1.271168481559162178e+00
6.568994429312429936e-05,1.231828623738828288e+00
1.852868494912369943e-08,1.020241160720988916e+00
1.245880940029899950e-06,1.098822007002565160e+00
7.908597166096730382e-07,1.069608927773380680e+00
6.490057759337389845e-07,1.071712011176600976e+00
1.637191198189669997e-04,1.322115760062235079e+00
5.972559336348539533e-07,1.107403343721151012e+00
6.138227108943600234e-06,1.077552294516927578e+00
2.212619493591750012e-05,1.254220049129590286e+00
1.755952364101809842e-05,1.198118996216160914e+00
2.585520399393029797e-07,1.027319994831406680e+00
1.153940447786980022e-04,1.395179285695893334e+00
1.076534510106099969e-04,1.226568286771624550e+00
1.016961073685549977e-07,1.042973999593175050e+00
2.773784248966229852e-05,2.000790917753572096e+00
3.748301995308310150e-06,1.476753057554429205e+00
2.326755091456229917e-04,1.349313552000131589e+00
1.759238836660449888e-07,1.235718328114080888e+00
2.690119576208989869e-06,1.076479072056910846e+00
5.145247053865740301e-06,1.100209857602823194e+00
1.304174050163979899e-06,1.062339153542341874e+00
4.961287531553179960e-05,1.274923904238042471e+00
1.582841288767750046e-07,1.033485563191833156e+00
4.596909083097010077e-08,1.032379491302718888e+00
6.261566598774570410e-07,1.073031800197800756e+00
2.242017657836380111e-06,1.071019990491274720e+00
2.392351093538769811e-07,1.075986524092301000e+00
5.192785766839010152e-04,1.649037663854503455e+00
6.630715368966060080e-07,1.059612485935752524e+00
2.189635538582740164e-06,1.325830801283285787e+00
5.459539727825989895e-05,1.259872312913678627e+00
9.118882884215210014e-08,1.029574760788573018e+00
3.384575505775579938e-06,1.084730477621807410e+00
1.034371643610970041e-04,1.470294265024666425e+00
2.561758417551089905e-08,1.017445687259650677e+00
7.250767578239279467e-08,1.023935728684412183e+00
4.344629306656600041e-05,1.220707278537906726e+00
6.901694871105149541e-05,1.155635493716906437e+00
8.343600955447730404e-07,1.042873437207602061e+00
2.536855239220720012e-05,1.131525798231832081e+00
5.667815961949050022e-04,1.487375607292255708e+00
3.308052627396689808e-07,1.057729303698409895e+00
3.255396570821569944e-03,1.655112024184793196e+00
2.798582503163070121e-05,1.455689080833134197e+00
1.910518990494540054e-07,1.091968156432949533e+00
9.195511099853100417e-08,1.052665515194280976e+00
4.681552449028169860e-07,1.099210837942810937e+00
2.470241683975069931e-08,1.015813826369835082e+00
1.340068633246330018e-06,1.109463388261589412e+00
1.755378770625490149e-05,1.098884303202203538e+00
9.691410834436779351e-05,1.209882162685779416e+00
3.218330570877270085e-04,1.856322964685231058e+00
7.398911196613880314e-06,1.404370369021795684e+00
2.514901362057689869e-04,1.602660999596654090e+00
4.214751424343560161e-04,2.249214751580691729e+00
4.989489996592989732e-07,1.033269802031576923e+00
1.165509176767970064e-05,1.442963238310330798e+00
6.650864720488550369e-04,1.451106815045420495e+00
1.906464944738659953e-08,1.013602920566692100e+00
1.435925067598580113e-04,1.323011203631230703e+00
2.811351432369460040e-08,1.030928140308221774e+00
5.880495684320659778e-05,1.227557687167542877e+00
1.501165096794190095e-06,1.097795817818381758e+00
7.411569424666939647e-04,1.513641572679895742e+00
1.255450429062340042e-04,1.551246520434328202e+00
9.444867729446620273e-06,1.379739684713838788e+00
7.487971815442490080e-06,1.083514834652260506e+00
6.234124565394060496e-07,1.070044849204249138e+00
5.105803531053469983e-04,1.791314520617562911e+00
4.495798228686100073e-03,1.705638047975626792e+00
1.098379097268970027e-03,1.408499947715228018e+00
2.377872385075569970e-06,1.101601843183428242e+00
1.191585941223409901e-06,1.044518356505627965e+00
8.855326479724329814e-07,1.159744632185672808e+00
6.341273581637730627e-05,1.704549228621665469e+00
4.637493333125090167e-05,1.177569535855399474e+00
1.180066304163899914e-06,1.077936686996038951e+00
1.808079205498970034e-05,1.859646449276534552e+00
5.922983592123539807e-04,1.651097573693872889e+00
2.456133733000379841e-06,1.092733706155656792e+00
2.562909271132609868e-05,1.416661292185960930e+00
6.060616223952899704e-07,1.082206684318173018e+00
2.086287136983489910e-04,1.427100131121672444e+00
3.101251283120060021e-04,1.489578440202893317e+00
1.167673651727309984e-07,1.061976726002157978e+00
3.587983304323789983e-05,1.191485130962562922e+00
2.797642820244900110e-05,1.413633789087984427e+00
2.818304717452839923e-08,1.031914982603303388e+00
2.459273936343580077e-06,1.051934204506625559e+00
7.725647173607819731e-07,1.126126607454962958e+00
1.403850273932229968e-08,1.015170384588274022e+00
3.074695898172719884e-06,1.062420527778137114e+00
2.922756735988309999e-08,1.025471991819444151e+00
4.943654974976720075e-08,1.030955228105554289e+00
1.260946386689789954e-06,1.094518047467099908e+00
3.498687394697839949e-04,1.474137920741365848e+00
3.223372508892390009e-07,1.045001566443180652e+00
1.151749305375829942e-07,1.022627765714804404e+00
1.783987270646899945e-07,1.133266459638295975e+00
5.434902712689629595e-07,1.038752749301707912e+00
1.323899040369489887e-04,1.298061437721151012e+00
7.911322721668659675e-08,1.039567693661694880e+00
2.374740329592350042e-08,1.019063683191455238e+00
2.290900229185719958e-07,1.128871883112232410e+00
1.096945639050030023e-07,1.024678835554099665e+00
8.122268374558739813e-08,1.025395324309237743e+00
6.380112886122930329e-08,1.035805911654941180e+00
3.024796827619619869e-05,1.123994919580380669e+00
1.266434190056850096e-06,1.081498684064671645e+00
2.302067367136300145e-06,1.094759097315652907e+00
3.280543846550400115e-04,1.593544580710453573e+00
9.018666603267840100e-06,1.180397237604772664e+00
1.180510612788519999e-05,1.251917693119762420e+00
5.037903284567989766e-05,1.231888604644650442e+00
6.305380371683189526e-07,1.102726496781308851e+00
7.277496345053690368e-08,1.063926145477261720e+00
5.060136114745320278e-05,1.264299548948793372e+00
4.715611480561289958e-05,1.237622966566551241e+00
1.888411628838869915e-04,1.502242288151558913e+00
2.156190006673949962e-04,1.456958505967478334e+00
2.435460868735630060e-04,1.344724369622006366e+00
2.293194124415169925e-04,1.900960823816504330e+00
2.187139765683349948e-07,1.257378817533315374e+00
5.427584000640290110e-07,1.082211943617048977e+00
1.464618970208519942e-07,1.032736728819852345e+00
9.145525772314789351e-08,1.031228152317237079e+00
5.279909455952950331e-06,1.267623097690597334e+00
8.923734510202969884e-08,1.094294239850697847e+00
2.364472114088960126e-04,1.481208338429125027e+00
7.045125882912589671e-07,1.146768800542600664e+00
1.145552634717380013e-04,1.550054066208854886e+00
2.337133097090450073e-04,1.354628479069131197e+00
7.482377675058029566e-04,1.911553165789768860e+00
5.222139266244750037e-07,1.047893004600474187e+00
6.082208937510370062e-06,1.079745464090678286e+00
1.502196993385559964e-07,1.040527193468954392e+00
2.141757174298559964e-08,1.020213811578907892e+00
2.868478885764500026e-05,1.150845416810296840e+00
7.023217359251890065e-05,1.562731953771407722e+00
1.889466243801999932e-07,1.024207859747826133e+00
2.124084621037920025e-05,1.180959430920643261e+00
1.121278245626300068e-05,1.631576199300393215e+00
9.306845254069229473e-05,1.239716594121711424e+00
7.094519103130709841e-07,1.052411596407588412e+00
2.980878868496860215e-04,1.696596096586170610e+00
1.656334252225790088e-04,1.416325612561677438e+00
5.156485713495350207e-07,1.035533294616125088e+00
1.791605611586990022e-07,1.070645000883460263e+00
3.606302274429059885e-05,1.234081381846432457e+00
3.154335058724800091e-06,1.313525993404951464e+00
1.273245925955060041e-05,1.190843275028892201e+00
1.410969868425730074e-06,1.047682562451829558e+00
3.475920522375359676e-05,1.169063826219925106e+00
4.695720674465390235e-08,1.025316736210274415e+00
3.719839567439469896e-08,1.014351256853401217e+00
1.339840389603550125e-04,1.380405251868316308e+00
6.423441148092219932e-08,1.031973251597367636e+00
2.971592914222079989e-04,1.342504759933120795e+00
4.970746880120810109e-06,1.172617188256616760e+00
8.975251108835159616e-06,1.161392968930707648e+00
7.463366953834720382e-08,1.044857263412481752e+00
3.948542374283389771e-05,1.263432221911723108e+00
4.440183818864969971e-04,1.549916298472885590e+00
7.200397552709700418e-05,1.487504939511761215e+00
6.972147478508210477e-05,1.621607830892014768e+00
6.289396435403059532e-07,1.089797492139489732e+00
9.051263585454560014e-07,1.055740393187059700e+00
2.632820163214279995e-08,1.071813662036299242e+00
4.258907845127510029e-05,1.170552118394977636e+00
1.127886149146129944e-04,1.214683373005745137e+00
2.904452435817180027e-05,1.177503221362004915e+00
2.961444593210470058e-08,1.022981290414764377e+00
4.504448182508739981e-04,1.452296660074055890e+00
1.645548488261489874e-04,1.385554705654397978e+00
2.294364806798329958e-07,1.037700117554294588e+00
2.520579761098329741e-07,1.039903696135837441e+00
9.712261848390060272e-04,2.178911957157080526e+00
2.338872639698690078e-06,1.125503310384665223e+00
7.484119523972190153e-07,1.056079475522679001e+00
2.747639654780519833e-05,1.108911509838513831e+00
1.635055003737730019e-03,1.884208800692550145e+00
6.489934154603529948e-06,1.111100880318508732e+00
2.285418792791440079e-04,1.449077367534941096e+00
2.309207651727109966e-03,1.576733427958011857e+00
6.202648283270039652e-07,1.078493233699814091e+00
9.655967273491939925e-04,1.609433470369795671e+00
3.037169761219100118e-06,1.111224213893494683e+00
1.496937587827620055e-07,1.025450532128935777e+00
3.287761897353730117e-06,1.058916558274459740e+00
2.225298656015259877e-07,1.062401402130164207e+00
1.046013043560359981e-08,1.036811806524235324e+00
1.290228310568009995e-08,1.015447669526141405e+00
1.656524956936149989e-04,1.527654718971465986e+00
1.018519418440490079e-05,1.119234305630000925e+00
9.987482805954479791e-06,1.126712057415443446e+00
3.662883487773730177e-04,1.470058434837674177e+00
2.490976484554880132e-05,1.313501308051914229e+00
1.361892187966179965e-04,1.717855066247848450e+00
9.633291430194170207e-04,1.979374809709079308e+00
5.064051067416850310e-05,1.258687182420575867e+00
8.499389906743099539e-05,1.421409364938765574e+00
1.222754038834579972e-06,1.054244416651627603e+00
4.592557262705270014e-05,1.469056461397160396e+00
4.206222356957780087e-03,1.758656133225051210e+00
3.736318526016889931e-07,1.315782180993977368e+00
2.627764394255109994e-04,1.488698463267197791e+00
5.255232518489379748e-05,1.250527830646717575e+00
6.727099272864339781e-06,1.156973401460005491e+00
4.892706093701089539e-07,1.044791806154117486e+00
1.429975164197859939e-07,1.089276174977873657e+00
3.029302296736979816e-03,1.598621624389993556e+00
1.107157295194019996e-04,1.535296706085374385e+00
5.349629036709710243e-08,1.017262286240237401e+00
1.268360923688100049e-07,1.112276918432323347e+00
4.707395089431169733e-06,1.110852004907925128e+00
8.749014804615040496e-07,1.052984902115534860e+00
8.628592809544049818e-07,1.081984534920294561e+00
1.562184680578030066e-04,1.632300675453524752e+00
4.780427181207070363e-07,1.061986942903484721e+00
3.395803427088749755e-04,1.342143241636956086e+00
2.775906379706120043e-05,1.190189664175116624e+00
7.630108684552580327e-06,1.135341340680712463e+00
1.733702880887010088e-04,1.419672078362502532e+00
1.501832803141149868e-04,1.254221611053710550e+00
3.982397410501709815e-04,1.853262322693652431e+00
8.877577538471040076e-06,1.144942208973603215e+00
9.694569758738209718e-09,1.021544345266268472e+00
5.197566523398829500e-07,1.046988010040898809e+00
1.533171186502169873e-08,1.030108141821559409e+00
1.515426551716899868e-08,1.034260261708255912e+00
1.890082840754139866e-05,1.331125757543331734e+00
4.596536363117779928e-05,1.183581835495017609e+00
7.974068450491279651e-04,1.551329890537756828e+00
7.845009005671719831e-04,1.795828288327639743e+00
6.256334015204900387e-04,1.409667441868517779e+00
4.978028480987429505e-07,1.090265052415360314e+00
7.278393743049350541e-08,1.017897292578746171e+00
3.817703706538300016e-05,1.254424453894770197e+00
6.213766759461809537e-04,1.361810575152955671e+00
7.933770805004329648e-07,1.052205220193029644e+00
3.363037447706859821e-05,1.258431127833183449e+00
3.465694391160309938e-04,1.898665357248243257e+00
2.878291637094869897e-06,1.554727925541511846e+00
5.494345086367090434e-04,1.772849804577866228e+00
2.544923799468510034e-06,1.078138320997401811e+00
2.403554605915180016e-05,1.121435939925582659e+00
1.164517466720419965e-07,1.063595846835317715e+00
1.888549993386090008e-05,1.537051486279150225e+00
1.048510880325989946e-07,1.021817943214282209e+00
9.134999486515829506e-05,2.049061451016441993e+00
2.589742621702200267e-04,1.359383392977699723e+00
1.294446447773819949e-06,1.079735533996226016e+00
2.075614070871119858e-05,1.141138818859694704e+00
1.699938728784159987e-03,1.471771879237933067e+00
9.907224926391420051e-07,1.750319338201040242e+00
2.699956562873299942e-08,1.054122931546013442e+00
2.501641740788929959e-04,1.561380335245900586e+00
2.452959098447729996e-07,1.455715173759754899e+00
8.959872598748169770e-04,1.441888437657006472e+00
2.096611714791919882e-05,1.208166574288165096e+00
2.201172214301100132e-05,1.357433878798603999e+00
2.208856970391279949e-07,1.112132897818992161e+00
2.050168335193400053e-04,1.342380501239846424e+00
6.714776079640759893e-06,1.202863467130515618e+00
1.244650211422570062e-08,1.018257029158039284e+00
1.790815656278040110e-07,1.042759392155866882e+00
8.933829118758640695e-06,1.070889156241570772e+00
3.222610908725290213e-08,1.038139525684306452e+00
3.777208455384150154e-08,1.031794762041396973e+00
1.682184488553770010e-04,1.333856125275115989e+00
1.299630172214850000e-07,1.034334176945999717e+00
3.641380649749680217e-04,1.624236476184563349e+00
1.286859870709909988e-06,1.186876822343537530e+00
4.719098902506730015e-08,1.020677262140011976e+00
1.491255312713830022e-05,1.218638168660599819e+00
1.235997385516790052e-05,1.109291114778121479e+00
4.735263577890980104e-05,1.259724975214586484e+00
5.262062967154389854e-04,1.321212567062423515e+00
7.151428211565269899e-04,1.367145235901593647e+00
5.070108393567340186e-05,1.163286990841105428e+00
3.565949277628259851e-07,1.566153847682163258e+00
1.831449579433469950e-05,1.380970991208370080e+00
1.307495484537699971e-05,1.139346320022594394e+00
1.140194023594629943e-07,1.027063954753607344e+00
4.262004359643270203e-08,1.083853178969980791e+00
2.912830372007589882e-08,1.020321524814308489e+00
1.556222868275270007e-06,1.172450803657642426e+00
2.098369074835160078e-07,1.033821485675683993e+00
1.422342075862139965e-05,1.136556670752320253e+00
3.695166872533000170e-08,1.014804106249005411e+00
3.725474977493550238e-08,1.030456311655368218e+00
9.847164041269909412e-06,1.152312612099976707e+00
1.641757412327620076e-08,1.060405085763176158e+00
9.654865500996279506e-04,1.640238239392035613e+00
1.575668658390229908e-07,1.486455695501610164e+00
5.520619575019870220e-08,1.023368769177282589e+00
3.773996257508310050e-06,1.100996420067490877e+00
1.460007040141710007e-05,1.227365384952118443e+00
2.095050883157960087e-05,1.190992364171994389e+00
2.774592915215120094e-05,1.270613295202447590e+00
2.107251477290930179e-06,1.135271010756123466e+00
1.682078411958439900e-05,1.088940969430165717e+00
4.894056254756830142e-04,1.590570051913640315e+00
4.690485515879529709e-08,1.041068601737071608e+00
1.335775841069850058e-06,1.080833904152487257e+00
2.806116270070550009e-04,1.265524483511923703e+00
2.177887673572930058e-04,1.520361595584516445e+00
7.437680903880689623e-06,1.089200626470838484e+00
1.669748786252580166e-05,1.109759499307910513e+00
1.945899644477180077e-04,1.549347568344710657e+00
3.880450579874220089e-05,1.284129261657002585e+00
8.050198164589730733e-06,1.389020960496808232e+00
4.641122618402460093e-06,1.195846424192773538e+00
5.325339599825150526e-07,1.099912957673081504e+00
2.547285856361739916e-06,1.119621935068623841e+00
5.432139911225599641e-04,1.487808002973695087e+00
2.719257167830640006e-06,1.174912750415775475e+00
1.432212401247499889e-04,1.427843612112910332e+00
1.443950584458619991e-08,1.017923689805386056e+00
3.238215362595949729e-05,1.148399186365826941e+00
5.106191542561029927e-05,1.182087637987934370e+00
2.987639567143959911e-05,1.373036049558407523e+00
3.202293657776300185e-06,1.211172694359128332e+00
3.480179619847090115e-08,1.023193725176526181e+00
5.531402488155430183e-05,1.271966365398394361e+00
7.428970325046089946e-08,1.028480451217240521e+00
2.349093735450070039e-08,1.017967247398094743e+00
7.066108827828040492e-07,1.051644046299586188e+00
1.007258951053459996e-06,1.053879829301050952e+00
5.377311659716590088e-06,1.117659764283394974e+00
6.938440685004450010e-04,1.354476115423267180e+00
5.008252294224690081e-08,1.042977335317068377e+00
3.354926410482990190e-06,1.094888195346814141e+00
1.975957842509189991e-03,3.129816217215383389e+00
1.559360006952959953e-06,1.160938993561528854e+00
6.935213595459729652e-07,1.168687392745956455e+00
1.491307050716260017e-08,1.042238651145697581e+00
2.363721868808260060e-06,1.270989145945018217e+00
3.495019822434200002e-07,1.186659539238500427e+00
2.262552244128990112e-04,1.312150359243793973e+00
2.010730724259589925e-04,1.346233178816431675e+00
1.170235406781530023e-07,1.088205698976776992e+00
1.215584010524149994e-05,1.093417278659980285e+00
1.342441382113939940e-06,1.538933486879922707e+00
2.577474724138890041e-05,1.182168391578873212e+00
2.050338102812219918e-06,1.071308703781267191e+00
1.992330527737539810e-06,1.076395533889008549e+00
7.900471101011880069e-05,1.173644116419637839e+00
4.955642778779980121e-07,1.133622289316802423e+00
4.928325192586209753e-08,1.120810954921865221e+00
3.856228219488669830e-06,1.815125113094800513e+00
1.887141774925849944e-08,1.030905770227273699e+00
8.558327935361910227e-04,1.710338492746879435e+00
6.947661635980269799e-05,1.360423312640659521e+00
1.496013548721750007e-05,1.276365372660125841e+00
1.558177520128769915e-03,1.558216890403101296e+00
1.581379365993559880e-05,1.193921339890969380e+00
1.198473101945700013e-04,2.164263325656796244e+00
2.468973423518260242e-04,1.282275252036672697e+00
1.468899131730549984e-06,1.217706991958261264e+00
4.047174459841480406e-06,1.056355804844984814e+00
3.009637668948419875e-05,1.458762147816582866e+00
6.216343597333090368e-04,1.644389032071646994e+00
5.270760688352599949e-04,1.304801005048078943e+00
4.048487654003870022e-05,1.213488513982327266e+00
2.494953627624480060e-05,1.427297813110655511e+00
5.502130760376590509e-04,2.304083995931851536e+00
2.175791913192269902e-03,1.453507574744529851e+00
1.447227631406110054e-03,1.580964128423687498e+00
1.104694893630630027e-08,1.020652880799892692e+00
1.312247930178490081e-08,1.026416337696087089e+00
2.077894156746279988e-07,1.120526724441468724e+00
4.267333714804320149e-07,1.042626217366419583e+00
1.562211709175350077e-08,1.031794377872693902e+00
5.282248334132050283e-05,1.223851943305480638e+00
1.084303549489180034e-08,1.029226547792982505e+00
7.899287595432559940e-08,1.038685251692300859e+00
6.265652828395820383e-07,1.050487369611979638e+00
3.117714894163030239e-04,1.231230129798067674e+00
7.880249396138380187e-06,1.195154315686212776e+00
1.031367174101330053e-04,1.624244347174689684e+00
9.003793178285100080e-08,1.036241075180458937e+00
1.034723940028270021e-05,1.176807365518842907e+00
9.023549021517500001e-07,1.100010215217883447e+00
1.819177946158089887e-07,1.047117600975447704e+00
1.814539861005740008e-03,1.447577659233691527e+00
4.725664864584619964e-07,1.066683764337391649e+00
4.276820841295960059e-04,1.585536049690505100e+00
2.156465950341870027e-07,1.187175303820118932e+00
4.466489847869019853e-07,1.092224529386400356e+00
1.332902580238279908e-04,1.826639476226365799e+00
6.050388734565789999e-04,1.505293717784549568e+00
4.475289243179030214e-04,1.653276176981485213e+00
9.069793419634670150e-04,1.381030142768262969e+00
6.004889391720009604e-07,1.122838096895971249e+00
1.372192558484849950e-05,1.520307401940965031e+00
5.972940087205620648e-08,1.026447413097303807e+00
1.444694267031029962e-06,1.093131394927488342e+00
2.264583057782199938e-08,1.037329583323829407e+00
1.831600202116590149e-08,1.066500239519684756e+00
1.960173962337269989e-04,1.503912543996690276e+00
4.312109560654899752e-08,1.052983861547285738e+00
1.790512000937840080e-07,1.036509218088008444e+00
5.929660395129370313e-05,1.736517585818879938e+00
1.529102167207019997e-03,1.897199365950215100e+00
1.143037953241410031e-08,1.011343513441926412e+00
2.287824941134430149e-06,1.128263309471330134e+00
3.548956440764050260e-05,1.148342324771244316e+00
1.664133571389909869e-08,1.028490719750459803e+00
7.760446444968690529e-05,1.168796026365255702e+00
8.124736020847270237e-06,1.250312826786573295e+00
3.179770977244239933e-06,1.130342643539123060e+00
2.895456547080820161e-07,1.226500561278600410e+00
4.268049848726539999e-04,1.994979210306933259e+00
2.181628740633719966e-05,1.207567220458279023e+00
2.154414367291410031e-06,1.060876274522408291e+00
4.940204390019519645e-06,1.244230550289290749e+00
8.209767585171110003e-05,1.395994132733698656e+00
1.058313297124610014e-05,1.425356976485075089e+00
1.553789289624650013e-06,1.084031176490865667e+00
2.054897817822019938e-07,1.037149405295612059e+00
9.709507914320599984e-08,1.124414323610909650e+00
5.760466322311440135e-08,1.023889326157863655e+00
4.672521115439720076e-04,1.479264456443584175e+00
2.539004532879460108e-08,1.028171389069443498e+00
4.439915939151699992e-04,1.362833739482428141e+00
7.434127220814040337e-07,1.072620380782415728e+00
1.992644179688360012e-07,1.062344565658016382e+00
9.883278548333939770e-07,1.077851049532662975e+00
1.952845919797589842e-05,1.396816048450593595e+00
1.193082392421210042e-04,1.355776808885344131e+00
1.398868285189120062e-08,1.019592550764344629e+00
2.208004293223129910e-05,1.427111858722011739e+00
6.796993949749970240e-08,1.043226283158252388e+00
1.521673318011079997e-06,1.095376814337081450e+00
1.295749553468520049e-03,1.597843605251916044e+00
5.109545458711250282e-07,1.039150472123600233e+00
2.110396556681230090e-05,1.336980077981556825e+00
1.856396794682460140e-08,1.046738490540274569e+00
4.535545474037719978e-04,1.327498170184381099e+00
1.679449484226760102e-05,1.277845872326312193e+00
1.401764738343669915e-06,1.154726254720157774e+00
3.374277268146670054e-07,1.057152397892581197e+00
1.997131626691220048e-04,1.387201807478809279e+00
7.252396570748130436e-05,1.199677496939334231e+00
5.059221944271090294e-08,1.026156710773001413e+00
7.284469099000300484e-05,1.169644161968577567e+00
4.758226538586169752e-04,1.399275384149055279e+00
1.102803841410909988e-06,1.250017190895962527e+00
1.409814449060140050e-04,1.400638240775009091e+00
2.738854820096820096e-05,1.199716209014198176e+00
5.745244346284080156e-08,1.058352960530584363e+00
9.433219384649039541e-08,1.030310702234365161e+00
7.216716100585360326e-04,1.762659089108791877e+00
4.313367914874199769e-08,1.020491061326769477e+00
1.154467653393679947e-06,1.210292690892922352e+00
7.509263728842000387e-04,1.518009471989471892e+00
9.572219731483980350e-05,1.431609015239910354e+00
2.954635598429569934e-05,1.926461161270698774e+00
2.556127195456939748e-04,1.267244462269244698e+00
9.712704971028619250e-07,1.043213347408553870e+00
1.135399513075629959e-05,1.130657210013746861e+00
1.710476238715290008e-07,1.038200531003865335e+00
1.504272437151460071e-03,1.393103386589542581e+00
3.905274704503869771e-07,1.097385981713750569e+00
1.687407118022899959e-05,1.772556021366824108e+00
6.628029106138169776e-05,1.525042191677677739e+00
2.656225413109289954e-05,1.126763680413050528e+00
6.347474084898880058e-05,1.352668990981339636e+00
7.406268288166990198e-08,1.148424465357473778e+00
3.431397945111270316e-08,1.029772170451098923e+00
5.479434198053359865e-08,1.024057127650423560e+00
9.014731344971509781e-07,1.077230544763413178e+00
9.131063302858330448e-07,1.174031935426413042e+00
1.143201079410160024e-07,1.033583905775812051e+00
7.904945404659440844e-06,1.115002833688154116e+00
6.564942837633439921e-06,1.097118557516837178e+00
4.166099329238360382e-06,1.102476230884396946e+00
2.440239254583679982e-05,1.225561275938729322e+00
1.311676300901260078e-08,1.057358615941054847e+00
2.300987014859479964e-03,1.706939759240964971e+00
6.224480742967999940e-07,1.133274559039802787e+00
1.250930740179379951e-04,1.736032475955121557e+00
2.843934326890569804e-06,1.081681027968822040e+00
1.049485281315900071e-05,1.232368040731784076e+00
1.487348809081819869e-04,1.282637525050914107e+00
1.674489886012870080e-05,1.466335856610834210e+00
9.374552509471700354e-06,1.095347511729568124e+00
1.465784262537559975e-04,1.250331330288393161e+00
8.494040834113659975e-06,1.157681984064619973e+00
1.162055092238539938e-06,1.066098779886432979e+00
3.816356647501299902e-06,1.098059038767674078e+00
1.101017231593810026e-03,1.550785212811031100e+00
5.849172984347929884e-07,1.100197864825499972e+00
7.886894886770660137e-04,1.361389045126861541e+00
6.587075214664090013e-05,1.280846630682879406e+00
6.670707158881480357e-07,1.104238673535839377e+00
1.935200665075740016e-04,1.323571437794526906e+00
6.345114329337789564e-07,1.166169881990084756e+00
2.056009600740479991e-06,1.213324832126055686e+00
8.734709971855310589e-05,1.226046252907985634e+00
5.102246886690680271e-07,1.091466017740015282e+00
4.737276817079409783e-04,1.475933447711536894e+00
2.205502066716610016e-07,1.042538079922293859e+00
9.910013883133669052e-07,1.109755140196863499e+00
1.899194545279669988e-08,1.024218584082598360e+00
6.639033750844689541e-07,1.048173656275571686e+00
2.105993635097240112e-05,1.151039047638571455e+00
1.698281720218580153e-05,1.315158525918153964e+00
5.677904282235980371e-06,1.091130241802149792e+00
1.539151959370500020e-07,1.028808377962224796e+00
2.031537367152870001e-08,1.016390089318369494e+00
2.694277130156030018e-05,1.399697978421289291e+00
1.806915527095319910e-06,1.228430672806328783e+00
1.694240591947640009e-08,1.012730904488450046e+00
7.821543428345109418e-08,1.067282160088081078e+00
1.498009245288189956e-07,1.093928210089653019e+00
1.043548965694830082e-08,1.015998389601420193e+00
2.395402437800210046e-05,1.481742019066715654e+00
6.245416076399259477e-05,1.579996835068455674e+00
2.625427924013490127e-04,1.367217833795971282e+00
4.431060775505479967e-05,1.197556715559573659e+00
5.528888574647340027e-07,1.036163336610169239e+00
4.234695092285709799e-04,1.580317358815437556e+00
4.067628473207369772e-04,1.317422345083452573e+00
1.348857431026090065e-06,1.091971837330402817e+00
1.508259240636399971e-06,1.276105427587332475e+00
1.194263267058719964e-08,1.027257056313036321e+00
1.661822514300819994e-06,1.245173986561195489e+00
4.721927565370439952e-08,1.022873139128417375e+00
6.927757752870340153e-07,1.042688784622585185e+00
1.128549933283789971e-05,1.281957235355262181e+00
7.405976171679639723e-06,1.184193041009215852e+00
2.057843474368030014e-05,1.411154306367154554e+00
5.038116657023279703e-08,1.019818684854373991e+00
8.193684541711649701e-06,1.183504775908502227e+00
1.667851797245799964e-07,1.065872922303263914e+00
7.634304284419189709e-08,1.030778170500602497e+00
1.303594074322009948e-06,1.105690231841904181e+00
3.635029275649980105e-08,1.034715940658354594e+00
5.639953907398799693e-05,1.187607401941601193e+00
3.214300914752819918e-07,1.067011776961531488e+00
2.568595632346940045e-08,1.126305479590009817e+00
1.214014894558180069e-06,1.217740055663849130e+00
7.459076542508369808e-06,1.143470601727496705e+00
1.418580990364390006e-07,1.048195763279042181e+00
2.905240426912620029e-06,1.145406866098081178e+00
3.698692291979360074e-08,1.062531757823540923e+00
1.114440705055640020e-05,1.189982235512718978e+00
2.259845570055040069e-06,1.090173779300336765e+00
6.500079976729559457e-08,1.031516713317929712e+00
4.617227441064579950e-07,1.068908808738821659e+00
1.071314136698230061e-06,1.184561507108543799e+00
1.477475124324869971e-05,1.324133820558424324e+00
5.702351591834929772e-07,1.156367800155678305e+00
5.186272648035009786e-04,1.344109615344913466e+00
5.747098515085750239e-07,1.078200699445007960e+00
4.563906301571819798e-08,1.016675365184944058e+00
5.023442809974650291e-05,1.187937194381196715e+00
8.479033423678030028e-07,1.051765016659925722e+00
2.038210924450729877e-03,1.434365483835749577e+00
6.764395093240359964e-04,1.429888251224185947e+00
1.620532912184969915e-06,1.089546957210697498e+00
4.592152543600429976e-05,1.195424164041301696e+00
1.219205804106170070e-06,1.582328381929928307e+00
4.657311490743480136e-07,1.207338332218231614e+00
1.424534760377719995e-05,1.207966436074406458e+00
6.233711217170250559e-08,1.050954996029158206e+00
1.264474227232020007e-04,1.280853062589886626e+00
2.076574439670639899e-06,1.066569070219764104e+00
1.061768293057140035e-07,1.034746392780763413e+00
1.973822233660250141e-08,1.060778972045592239e+00
4.222898755387039693e-08,1.152422661054711028e+00
1.446769420128519983e-06,1.123399005513209259e+00
1.980315834431260053e-03,1.703150858805075885e+00
8.946771285399110008e-04,1.530727054129416453e+00
3.403239280585429847e-06,1.180491404583332349e+00
1.224317318978329963e-05,1.116710430396899545e+00
1.572125665468360005e-04,1.553199380814350716e+00
3.843880975599150313e-06,1.094166323839956600e+00
4.366018819212259653e-06,1.152409401815158718e+00
7.892722804165329452e-05,1.393620689006020763e+00
3.004323596569059835e-06,1.309217977539937072e+00
4.049393691715000172e-08,1.032550041594535228e+00
1.809572133146440068e-04,1.330281862476069943e+00
2.196915562840789894e-05,1.281138312546117097e+00
4.603938833607829810e-04,1.536095926973028103e+00
2.770847850705589958e-04,1.550163558883231429e+00
4.081081842751289862e-05,1.336390196000938779e+00
3.095666321389330145e-08,1.016536883740446262e+00
6.921625560701549541e-08,1.361697526893778321e+00
6.446235762576940110e-07,1.048012865730983734e+00
3.617909027320950253e-08,1.020790432792263891e+00
1.982991960924069972e-07,1.030812547634254228e+00
1.764195819954760036e-06,1.106095500952891220e+00
6.555963626714200474e-08,1.050098810277301453e+00
8.079601565963310208e-07,1.066500250019220219e+00
2.607613128933729740e-04,1.570290313565384288e+00
1.845499517317359949e-06,1.124361897171233693e+00
1.783966992046719902e-06,1.090269329503131601e+00
4.309622090578800143e-05,1.213220333001435947e+00
1.937897481087419918e-06,1.134476336551813347e+00
1.867125128560169966e-05,1.433338267023098966e+00
1.566144196392180025e-04,1.282506256067897699e+00
4.740824840613420305e-06,1.101664428847630051e+00
1.080557693466020042e-04,1.330606273921480787e+00
4.939066582317729992e-05,1.441772903487160695e+00
4.031264038022439747e-08,1.047512848024632515e+00
6.928033988937020285e-08,1.024417171884105304e+00
1.781274348043279901e-06,1.052929413462625918e+00
1.651615979177339940e-08,1.021088233065711171e+00
1.317288900410979923e-05,1.097859254700042309e+00
1.251225883364620128e-04,1.494419512909119341e+00
8.614769760936360024e-05,1.601180156795558140e+00
6.569176931984429819e-05,1.253127905640864181e+00
4.079502680943519690e-08,1.236746872416600862e+00
1.048819225544710039e-07,1.037185549190115852e+00
3.048052448651760029e-08,1.160515401369702104e+00
1.257966572522810014e-05,1.139689202824250014e+00
1.099385535127360035e-06,1.246065361993583087e+00
7.906747038035220258e-05,1.329769837861714210e+00
5.035747002147770140e-08,1.146410881530676162e+00
5.318184585903159867e-08,1.041764304358492099e+00
5.520103723428960128e-05,1.581708533970762609e+00
5.158098557425129776e-05,2.203917285475107235e+00
3.772080659187689975e-08,1.032863607310438692e+00
2.273331550048979892e-06,1.083723565187505899e+00
6.231114654437679656e-07,1.153639084051771180e+00
2.843821005717579899e-07,1.094631650056979044e+00
4.388750546796119957e-04,1.601127979422148462e+00
8.468340609482050640e-05,1.484463631418787122e+00
8.712590444329189744e-05,1.613193868067308356e+00
9.818026520139779778e-08,1.034151346112037517e+00
9.582801811859669275e-07,1.048117064763343542e+00
3.316426225576569712e-08,1.022899606336140410e+00
4.357796606117390126e-08,1.050432996170699296e+00
9.398293196523500843e-06,1.105041183659055015e+00
3.390558291978169942e-06,1.069958001433393813e+00
1.182049310728679967e-05,1.169593961614170619e+00
2.537154319113160174e-04,1.265948335431473559e+00
5.405571298797039919e-04,1.602541856736142467e+00
2.063801590907919993e-07,1.029666615916113859e+00
5.616076944823989890e-04,1.522492929738413769e+00
1.112290227518039996e-05,1.134896904163720022e+00
1.663179214277359935e-07,1.050265377297252778e+00
2.224295981442619930e-04,1.537231849098922298e+00
5.071626939407660082e-07,1.047648320045534431e+00
1.253030620635669974e-07,1.056370781154316596e+00
5.447286895966730272e-07,1.098408828575794027e+00
1.065160705278470066e-03,1.710957883394166323e+00
3.559233444209679970e-04,1.443492936863533860e+00
6.009851668868150651e-08,1.138772355288827143e+00
9.846364291309050423e-05,1.374905306840010777e+00
2.566275506314669965e-06,1.061023233181308978e+00
2.512448920218790173e-06,1.096522789782575780e+00
2.212869891685539871e-04,1.633923833264694814e+00
3.366809364783850198e-07,1.463779286991479411e+00
1.547155058495310045e-07,1.023755930182998819e+00
5.555843400910219932e-04,1.324335083519939005e+00
2.561647982154539842e-06,1.077525142611021725e+00
1.269836842301469990e-03,1.631584933589052433e+00
4.295095144640150329e-05,1.485584444511139024e+00
1.364134429603339909e-04,1.199416556695984015e+00
3.748715944450289905e-04,1.321422742848268550e+00
9.244046727276970159e-07,1.090728677289363402e+00
2.047556165772319866e-05,1.146406336688966965e+00
1.645802046488999946e-06,1.092685090468103359e+00
6.840486579123409606e-04,1.401251506750410769e+00
1.297732029523889906e-04,1.502787859815550187e+00
5.285899187799259852e-07,1.099492375494193208e+00
1.024237242814630028e-05,1.155158438478208982e+00
6.659494460601430513e-08,1.039924740005536696e+00
1.708103260783599943e-07,1.047038505698568267e+00
1.385556047693180034e-06,1.064900434845787336e+00
1.649344043385299980e-03,1.525584749350626268e+00
4.341385948254180161e-04,1.544524255208215457e+00
2.564329519302659981e-05,1.201274277225691245e+00
2.333350689285480097e-07,1.024182315895126205e+00
1.118713332920430106e-06,1.061467227355105569e+00
2.190284460971519999e-05,1.206239591740557504e+00
2.909179225062520044e-05,1.133926151696232232e+00
5.015410673829969563e-04,1.696586771193810073e+00
2.652113168124960124e-06,1.161556810134472650e+00
7.200728889647309966e-05,1.336137380218029413e+00
1.164820334283099922e-06,1.075052285763145710e+00
2.654251789702330145e-06,1.473707701512381174e+00
2.810133295625450259e-07,1.055615832707148760e+00
7.413330278921600394e-06,1.161180401896541703e+00
1.683034759660060131e-05,1.145633610216878928e+00
2.989706215688249987e-06,1.166748579909497652e+00
1.168816974709969982e-05,1.344237514675085565e+00
2.982285316758990127e-06,1.104722512742592366e+00
7.884797451987709334e-05,1.194799631263667727e+00
4.776447390047850291e-05,1.259503175779090212e+00
9.572321835371309950e-07,1.072695240181141596e+00
5.869506618751760145e-08,1.027220808182312206e+00
2.461786079040380060e-06,1.101668606543234175e+00
8.138035113077690067e-04,1.518008935557933148e+00
1.464929370121229970e-08,1.030391303466716924e+00
8.712621484041030517e-07,1.105260567482017731e+00
9.238123176587850091e-06,1.409767412006756926e+00
5.031909120758799717e-08,1.040667986870521977e+00
2.390221010712520075e-06,1.098764917676440245e+00
8.185257765532219683e-04,1.332157697096410187e+00
1.860470902748940014e-05,1.158300393685674612e+00
2.003131892936499869e-04,1.201195138424381748e+00
1.963099596274420106e-07,1.035694820486308343e+00
4.301466385912090036e-04,1.620776495492406877e+00
2.254926773958189915e-05,1.624789102581132738e+00
6.308285671085879641e-07,1.041608750720464549e+00
8.752258546178460064e-08,1.029346578456725059e+00
4.345027826713130086e-05,1.128588087123942207e+00
3.348160888735830204e-06,1.287042217834779567e+00
8.826308080136070029e-04,1.594256270144389864e+00
2.329422685514559925e-06,1.462464825448350325e+00
6.679459427420209713e-07,1.088076640260000172e+00
1.523571390717640078e-05,1.198967745431677390e+00
5.269385305844969846e-07,1.298417842124772736e+00
2.348298831905960102e-07,1.031591368078819793e+00
1.589960378168280114e-05,1.306217110150073246e+00
2.327566972975180142e-06,1.096944445949806779e+00
2.024530360423249943e-06,1.075788162011162230e+00
4.178520983191310183e-08,1.034449091850036639e+00
8.800452629133550057e-07,1.055350602472802324e+00
8.472388404220640489e-05,1.212607374490841217e+00
1.046569441678430051e-06,1.056243333531321271e+00
4.143710220169199956e-06,1.223855428972618009e+00
2.980412809360970055e-04,1.632145564993302767e+00
2.646646004478679908e-03,2.045831641433810688e+00
7.388227512063389939e-07,1.151500335263206276e+00
1.697545388460220055e-06,1.067063163329613262e+00
1.130859937646389939e-08,1.355707180282693880e+00
3.815905636342039903e-05,1.430470462155401190e+00
4.280770079278750223e-06,1.144683973842929525e+00
3.553353819477739987e-04,1.914506074201324681e+00
3.430840915420370189e-07,1.038250365568758271e+00
5.263598120501440398e-04,1.605162582672049254e+00
2.419162201530699881e-04,1.567823538433297248e+00
2.678269203562460113e-08,1.015380535332480072e+00
7.897435218317849418e-08,1.032008576591387117e+00
6.157324251355090072e-06,1.174973321495560441e+00
2.535533277710560140e-04,1.442231676167649024e+00
4.775305821831960103e-04,1.410113159525006932e+00
1.680947775214660143e-05,1.152000174143184674e+00
2.387022153022880012e-08,1.033982388076434944e+00
3.195790395416959920e-04,1.394603456546510634e+00
9.216225721629459891e-05,1.204212195226626037e+00
1.942725049709049936e-08,1.034858065521117698e+00
7.834922615025540122e-05,1.180955665765882179e+00
1.076984282226160094e-06,1.084568556333343814e+00
3.498805210593060087e-07,1.032076806060131080e+00
1.551308401526389931e-08,1.019201035950999978e+00
9.436430728266400817e-06,1.227327007592573072e+00
8.412880401547760288e-04,1.462656183149463995e+00
1.866774045848379983e-05,1.134829558242609560e+00
4.549200644830140204e-08,1.036199265530106661e+00
4.545827470190310168e-05,1.200629814967332454e+00
2.165327783764059932e-04,1.321705958305423589e+00
1.978095153931869919e-06,1.185272970033225182e+00
1.833357995981790085e-08,1.015990488718398588e+00
6.619776752709390002e-04,1.740106834661610424e+00
6.698390857804379641e-04,1.490616248471432925e+00
1.007696894831049925e-05,1.165868379525225818e+00
1.513843483086919917e-07,1.045508818634182546e+00
3.742121454942080031e-07,1.040477907640095623e+00
2.255511622711850154e-06,1.093939126199076295e+00
2.308652407863859905e-07,1.260273046636576355e+00
5.518599446642960364e-04,1.527505324117103491e+00
6.626181239968380370e-07,1.053757654610737449e+00
1.417044381319990077e-04,1.376877885414835800e+00
1.828572529466769851e-08,1.069595580018501080e+00
1.437671327795660094e-04,1.308641230679630896e+00
1.176515049437589947e-05,1.270595824281454567e+00
1.049270713638509927e-05,1.126332591945437445e+00
1.021076265900349898e-06,1.094353536803474691e+00
3.220798040257829867e-06,1.155120381578877753e+00
2.677617561209520016e-06,1.141683798899084445e+00
1.256735836958610044e-05,1.204077896200974829e+00
7.290966385623829370e-08,1.037872512303378958e+00
2.234443649165369876e-05,1.256720904492655722e+00
1.011609871607739960e-04,1.251046729101805033e+00
1.707593341589299935e-06,1.119449198991474992e+00
2.342257385762800022e-07,1.053788952149649294e+00
1.861980554707659964e-05,1.150869907286099725e+00
2.362402467723360056e-08,1.020653774003545289e+00
2.700926277684000043e-06,1.207238012115879666e+00
3.598462321802379772e-05,1.609419104502099129e+00
8.691712889575689540e-07,1.108155057508722896e+00
8.840704327385340420e-08,1.033311866041568772e+00
3.299799612944920061e-08,1.285217605977214017e+00
7.618907231439490340e-06,1.348083704633836977e+00
1.283505342330400027e-03,1.581866192664684867e+00
1.179064991957440056e-04,1.313159879964328036e+00
3.529381181504809996e-07,1.094470515513725761e+00
9.453905624948699232e-06,1.165812634791749458e+00
6.852334145687529604e-04,1.465329440571452535e+00
1.394210385838649924e-07,1.097678131841911098e+00
1.095427572032519934e-08,1.027107416072867485e+00
1.299710653365450058e-06,1.117739936798231692e+00
8.593913412290410275e-06,1.133182652476369290e+00
2.972914019715060110e-07,1.154876477380424760e+00
7.564571776482009674e-06,1.469232051800765992e+00
3.639637251039810210e-08,1.020216096397596361e+00
3.510427857961539841e-08,1.022423587631130282e+00
9.001966556160519494e-07,1.040241691831676363e+00
1.846039311759680059e-05,1.214624060559511998e+00
4.223541564580650116e-05,1.211317498486861099e+00
3.096061207656079935e-04,1.586306218255550515e+00
5.895170910948960279e-06,1.166010353496083285e+00
9.011226325135010171e-06,1.119014674771531048e+00
7.377228124337599614e-07,1.054201208611689866e+00
1.344289233484359908e-06,1.138794657676227784e+00
5.591968873681880210e-06,1.073848297849508304e+00
8.386380759481250162e-04,1.300355461811636193e+00
1.913564802715020102e-06,1.118249469597878853e+00
7.181623263006340274e-04,2.233772766922506037e+00
3.776002403154579798e-04,1.273100993773555789e+00
4.668825976901329909e-08,1.023121718297429483e+00
5.803581894373539894e-05,1.265231826613750998e+00
1.312332722670299973e-06,1.112344079605238178e+00
1.091587700389890024e-06,1.070458254142739207e+00
3.881800357451970179e-04,1.438700692842549866e+00
3.000238878706739859e-05,1.134139237651724974e+00
4.602771556440309856e-08,1.019047145779270025e+00
2.580316646068600141e-05,1.494564662976424430e+00
5.670128270314649753e-08,1.079853956295685036e+00
1.890575364455850061e-08,1.010727667261250629e+00
6.929161722721559981e-07,1.054440401793198756e+00
1.793615102209909852e-05,1.426127869460967146e+00
4.602325144728020278e-05,1.567172288676085934e+00
5.702723419676120315e-06,1.151602039711257630e+00
2.107261954327920145e-05,1.169888129707260971e+00
1.800730051760639959e-07,1.101418050947279736e+00
3.424100497823089951e-04,1.372198530247976000e+00
1.089544265850970023e-06,1.068284610688141401e+00
1.777385508507800136e-05,1.270798190909939285e+00
1.705170184001600092e-06,1.196269648882898551e+00
1.699973595565910097e-08,1.041713613312605036e+00
1.506788191276570064e-05,1.107940520997255707e+00
3.642328214537799970e-07,1.082057623224096377e+00
3.209916502329679890e-08,1.022583913562250535e+00
2.706898934771899759e-04,1.336957453666817619e+00
4.120594822354199920e-04,1.539936488746902032e+00
2.312237464548159936e-06,1.206361807177619649e+00
2.074026108773270156e-06,1.514356299564016961e+00
8.996512354138720431e-08,1.044974423262534424e+00
3.998095617464309769e-08,1.393685421147923487e+00
1.074019075590989986e-06,1.090392693253397383e+00
1.306942471250749940e-05,1.133350596475681593e+00
6.691413279470779640e-05,1.160039083439883489e+00
2.195968316871630012e-06,1.338816946415454234e+00
8.850575088331110329e-07,1.069161509164737511e+00
1.173596041683550009e-08,1.012248388020249523e+00
2.950247270008730081e-05,1.706666256061649456e+00
4.370242057445559884e-08,1.037892830096673658e+00
5.233590477206749980e-06,1.130219886067694635e+00
4.642480267090280173e-07,1.062840219323245572e+00
2.561424363610679880e-05,1.143642418872074407e+00
5.703044561099570034e-06,1.090714125571125903e+00
5.197376521938240081e-08,1.020338587774565875e+00
3.923296393256370328e-08,1.018040922520382807e+00
2.418997559411240195e-06,1.062649277174872120e+00
8.533230201104280199e-07,1.069988780034195841e+00
7.898687279043800484e-07,1.079230872938661268e+00
4.912693967056550193e-08,1.044287821060237320e+00
8.878070244930389904e-07,1.071086227854805450e+00
2.909485743810610218e-07,1.042640977384789780e+00
9.958259499108260376e-05,1.408501149013319464e+00
7.124458641830109797e-07,1.244910763102933915e+00
5.353980232116419997e-07,1.067370821414579174e+00
2.011559038348809808e-03,1.634093695881527086e+00
1.741918636760709952e-08,1.017500254908375590e+00
2.368551216502270094e-04,1.300293245022120958e+00
5.040227161073319801e-07,1.113889143817919924e+00
5.466912581834539867e-08,1.019212814647249665e+00
1.640007991216599928e-06,1.084391647947324344e+00
3.099093834894930266e-05,1.186855312893392744e+00
1.705574443024739898e-04,1.258441192428592315e+00
3.538526022996229766e-04,1.377961154753692741e+00
9.940391490912849935e-06,1.179989290368892219e+00
1.495485660297789926e-03,1.878850749882543747e+00
2.459854343523750248e-07,1.072939282278603246e+00
3.307263380693799938e-07,1.060068616827959165e+00
2.312682347255759941e-04,1.276171650775387967e+00
3.140683244644499797e-06,1.081543343855349004e+00
5.830033973816170296e-08,1.024373490908981221e+00
7.018892563350889817e-08,1.047935320600438480e+00
1.082785760950719992e-06,1.064527120668443683e+00
2.314874810073069844e-05,1.147052296206569677e+00
5.064125888733059612e-07,1.064511307059897272e+00
1.105800147219509902e-03,1.892554238679856171e+00
7.688110682510019590e-04,2.146983179085622417e+00
1.192288644879479916e-06,1.078929152601798780e+00
3.919310412483330221e-04,2.012779481510506230e+00
1.129766173676540093e-03,1.566104571144354640e+00
5.526307236931829757e-06,1.076968890909791865e+00
1.484860562382709917e-07,1.027324363860570910e+00
3.171779743449999976e-06,1.084687722877434757e+00
7.357598398689489622e-08,1.444285035122905958e+00
4.256772130298569761e-06,1.402536414846369484e+00
4.985413706014610056e-08,1.030814800913917750e+00
3.450313448730320063e-07,1.052293711309468138e+00
5.760795403040910303e-04,1.697437761536419787e+00
3.317738812884129933e-08,1.020533914099085893e+00
6.327243212610379997e-07,1.053765360177053356e+00
8.310257785159550032e-06,1.309933333195131944e+00
1.272226752832299917e-05,1.313079151255267751e+00
4.732660887676879821e-07,1.046973539342156423e+00
1.179866618898949956e-08,1.032506480878647492e+00
1.063922620085419992e-03,1.552375502220064707e+00
1.078114075009410016e-08,1.032022293703965365e+00
1.318243364434510013e-07,1.126766929588084221e+00
4.825275728712039859e-06,1.284989104381965452e+00
6.763529260211779970e-05,1.348818756970716626e+00
2.479504297169359876e-05,1.172927602316638174e+00
3.886332904681219849e-04,1.373727588753518303e+00
6.918495706248200142e-07,1.049311258028351235e+00
9.904741650780499257e-07,1.130278831186112720e+00
2.394481416118519803e-03,1.684933654480837983e+00
2.025298041205439941e-05,1.492453766601903098e+00
4.879062663278899994e-04,1.340721928798344287e+00
1.521466681515629939e-06,1.053112940997011249e+00
1.298098043933730052e-03,2.309342485191186345e+00
3.672678433456080141e-07,1.039006300284595730e+00
1.280747681013830072e-06,1.054899196641753800e+00
5.634672233379679730e-08,1.049284475071046385e+00
1.175634169090530016e-06,1.410767553601672608e+00
5.852013719333650030e-06,1.149601321983793056e+00
8.367546099475210601e-08,1.016182457294661834e+00
1.749765599050709905e-07,1.064671301302646533e+00
2.718827478467490081e-08,1.043464296231054522e+00
3.426162333515799896e-04,1.656882693136917606e+00
9.983655033415340073e-04,2.101287528143005012e+00
2.476507651331509983e-08,1.026017212371163501e+00
2.883903893446390166e-04,1.319289101551055721e+00
3.736371822493959847e-07,1.349088077770430605e+00
1.772077953360299852e-05,1.122351221822359024e+00
5.021947125349259964e-04,1.365162314004811250e+00
1.527699120990609930e-05,1.236461280237995286e+00
1.273754863802859958e-03,1.970159296230124202e+00
1.909066666383580204e-06,1.145521910236328544e+00
7.300472289787680061e-06,1.146691668025924260e+00
8.595472610232880351e-06,1.135522888563962329e+00
7.997247293018520660e-05,1.387616079148715986e+00
6.212923286771789390e-05,1.211944589945006756e+00
8.525675467768960151e-05,1.338947849683917779e+00
4.487196509361739755e-06,1.128641578405415347e+00
1.211568977626469956e-04,1.427934827033904508e+00
6.458141822578529786e-06,1.179687410935099434e+00
1.338122797610490052e-06,1.146786825572457813e+00
7.729559045979860106e-04,1.635141603513206254e+00
4.123423919647660167e-07,1.046677895973316508e+00
1.683237156847569897e-07,1.145461778308296985e+00
3.872839405348560155e-03,2.091422066451688266e+00
6.695634274688679467e-05,1.450282613747425398e+00
2.075729895397460055e-05,1.097636471631972865e+00
2.918289242914099975e-06,1.104117975910628768e+00
4.563723386044860031e-04,1.986875048317914505e+00
8.262799233990529622e-05,1.364554462752485708e+00
5.143226671526699882e-08,1.027619008789514288e+00
9.031429090820120411e-04,2.048759414845865656e+00
2.367515779830749839e-08,1.080889144334610918e+00
2.691826579012569973e-05,1.561632880298372772e+00
1.174073927565209980e-07,1.039399398196838131e+00
4.747893816399460220e-06,1.071144155991207381e+00
1.052431420643090015e-04,1.249136188161601657e+00
2.261028085664920181e-06,1.192874954445471758e+00
1.739873905097820082e-07,1.034262374479498536e+00
1.750215049323820154e-05,1.324466580067304999e+00
9.299084156867479505e-04,1.730903757122642883e+00
1.053684507196820035e-05,1.200032650311440907e+00
2.997722032931700200e-04,1.386443024770822152e+00
4.983619088980689981e-05,1.160014199175315452e+00
3.702733064412059986e-05,1.127246952726485896e+00
3.212748736347620138e-06,1.099738174592834294e+00
4.605614856541330221e-05,1.370735083812858912e+00
4.784384027934890219e-04,1.282702356451559167e+00
2.351318864665299986e-06,1.166992107646828813e+00
4.228481869918419931e-08,1.025827057910435602e+00
8.751518887547449666e-07,1.202807034581807377e+00
2.781242582791069968e-08,1.066038865306581540e+00
2.359851824395400085e-04,1.414573103124558751e+00
4.543624275884970144e-07,1.074556232118413668e+00
7.283776784451610493e-04,1.341538076025716508e+00
2.473011357600750121e-05,1.559285928595281812e+00
2.428101679862969879e-08,1.103794925308718478e+00
2.532329603157569862e-05,1.197592999558578786e+00
2.129053830751640060e-04,1.444560769534857902e+00
1.974100133558759929e-06,1.131914447300824911e+00
2.205951804583780021e-04,1.546282143872053538e+00
1.064873792966839985e-04,1.396799060998565212e+00
2.103544784423649873e-07,1.057199197359472098e+00
4.008272453881209858e-05,1.345983839473877897e+00
2.157228372836830115e-04,1.315784338676686760e+00
4.356609466454910017e-07,1.130989072104584547e+00
3.003959635609350168e-06,1.271410507918045996e+00
6.890467077470959620e-08,1.077461859836706282e+00
1.111187702354059920e-03,1.592560985861527723e+00
9.637938208790880785e-07,1.098793061402765447e+00
1.549990868594479970e-05,1.169936238746623669e+00
1.022225137107909992e-04,1.256375328134540892e+00
1.976179203979340207e-06,1.046906975535126127e+00
5.758383490373130121e-07,1.045749625785393544e+00
3.418918308210230211e-07,1.137888672704027160e+00
1.456719963674060021e-04,1.692818829168821093e+00
1.830979473177080005e-05,1.135340085843560054e+00
8.295280168657990510e-06,1.222501193534872854e+00
9.043317445521289609e-05,1.889243946179643530e+00
7.794294080861139201e-06,1.139069817078068425e+00
1.784688268760929947e-03,1.627432070871212888e+00
1.451918909799259868e-04,1.253385344343063368e+00
2.226571892551720091e-06,1.611913793253386462e+00
1.149513177077689979e-07,1.060992156246290286e+00
1.003609637994970009e-07,1.104311190229531503e+00
2.212970556008580096e-05,1.199245574889542976e+00
3.397651391888280120e-06,1.121848281176414996e+00
1.349599629423359924e-08,1.019118570880034769e+00
2.435161933977639942e-04,1.235583562991190876e+00
6.438009061612819789e-05,1.222022929565733218e+00
1.797181742923280070e-06,1.082748534255225881e+00
4.728595879205069916e-08,1.029662247077829385e+00
1.173057486768800100e-03,1.708530163964629534e+00
1.539716600817229845e-05,1.154906485533381488e+00
1.110327715079010002e-06,1.431881674407451399e+00
4.660412781545340117e-06,1.632224597334473781e+00
1.537498902452949910e-05,1.129893154251450982e+00
1.583429004393639952e-07,1.044218841651006535e+00
2.954568924109069872e-06,1.083818108154085413e+00
9.732088530756799444e-07,1.062533985762134536e+00
1.136870824205070014e-05,1.410547388295753768e+00
4.445271318058210285e-08,1.019614123915700832e+00
1.052574772342610011e-07,1.018940840709810836e+00
4.578204777281990315e-06,1.118384490571937784e+00
6.572939813400179379e-05,1.779862502884635100e+00
1.405183391170250035e-08,1.016848459553417516e+00
1.526279879849980057e-06,1.080806186899786026e+00
1.447683984137899984e-06,1.145048019113493298e+00
1.659285840344760013e-06,1.127641906246183989e+00
6.985423044991040126e-04,1.453835835700804546e+00
9.720534171278378979e-07,1.054858575998339321e+00
2.773219835129369986e-08,1.028813558940143924e+00
2.721045504835719838e-04,1.432196657928817896e+00
1.701535905319319909e-05,1.158010018849875422e+00
2.261883878106779899e-07,1.029322158458511716e+00
3.458366790115089935e-04,1.475825331960697318e+00
5.931553086346710262e-08,1.019879286398220675e+00
7.691639898115779524e-08,1.050941228520468895e+00
1.818606010824400034e-04,1.287274498292049651e+00
1.439942445321269922e-03,1.453539680492941466e+00
5.143306125076369803e-07,1.099036795811427325e+00
2.148108050390179801e-06,1.170661162370992825e+00
2.651168257565159870e-08,1.039298914665821805e+00
9.361926674170449950e-04,1.701783741737382005e+00
5.898309658468399708e-08,1.259148009066271001e+00
4.501361765906499648e-06,1.241623984070761688e+00
5.752698169693030099e-05,1.276008517635278228e+00
5.728044655594469676e-06,1.083018256817425362e+00
4.755685872635340237e-04,1.481045583278434830e+00
3.008465337397360220e-07,1.032619893126128119e+00
3.395390814548220006e-07,1.153320863989805156e+00
1.459818821533140034e-05,1.145267305977762273e+00
1.533075881941490008e-04,1.478936983093849244e+00
7.143495648584399977e-06,1.153355852111097590e+00
7.103812452836959701e-05,1.149437585302719222e+00
7.208978299297400232e-04,1.354954740842519545e+00
2.506687469843010130e-05,1.295352588620503731e+00
5.423899559307339847e-04,1.739418353459088795e+00
6.128493414559919586e-07,1.479380375370864309e+00
5.416943910645009668e-06,1.132302131908513365e+00
2.609376983927719847e-04,1.566069962623260370e+00
1.961017121376879837e-08,1.026202449289457030e+00
1.431868344213099924e-05,1.288344657293627238e+00
4.333576492182020192e-08,1.020144705867805923e+00
4.300628561059559980e-07,1.145347593626386828e+00
6.093821845752360098e-05,1.582440426404697176e+00
4.125497952861409889e-05,1.300624346074746862e+00
6.670347544159500365e-05,1.726183884091981202e+00
2.631825270139989984e-05,1.224357648440774993e+00
3.338512267139390197e-07,1.141162977125688149e+00
3.728871222076940155e-08,1.023002706620492086e+00
1.416799833856039936e-07,1.035569592669362660e+00
4.500606367218639759e-08,1.037042760958288401e+00
1.220591308371510039e-05,1.336271005818463919e+00
8.234443577705049524e-04,1.390775159687236640e+00
1.682691199435239936e-07,1.038053277705430988e+00
5.492375884654730192e-05,1.281954281157086761e+00
8.388143210233520458e-07,1.150397219708468866e+00
5.745719477108520303e-07,1.064649410554507680e+00
3.227178002029349932e-06,1.082980001627425581e+00
3.170801485570850023e-04,1.637718665362241977e+00
3.541685368412799896e-08,1.074999681364227744e+00
2.269915697584729959e-08,1.062558549527262697e+00
1.498322567953230054e-07,1.054239915651333792e+00
1.541676719365390037e-07,1.035053367673715474e+00
2.065755631844279870e-04,1.327167955461960425e+00
3.123457419201640057e-06,1.116950116588984132e+00
8.002188156867689578e-06,1.476827577232223243e+00
5.259724852903519964e-05,1.425298334505461506e+00
9.791914701241400444e-08,1.283634992382297835e+00
1.123782761305459899e-03,2.076471459424919175e+00
4.936048263652520404e-06,1.149406801634819786e+00
1.407349612630999875e-07,1.048612526452880722e+00
1.724912969724439903e-04,1.280762526954431157e+00
1.306079091653449941e-03,1.836734779736510115e+00
5.584804666501990125e-07,1.410528018789770854e+00
2.488398229023180042e-04,1.672291058055086488e+00
6.640993121130409505e-04,1.547019817729246904e+00
1.098917403929500047e-07,1.022042275080402574e+00
1.280139774736240001e-05,1.163923775877007127e+00
2.025487315740479923e-07,1.245771487535509481e+00
5.658191504473270270e-08,1.029684200536082450e+00
4.188890039546999916e-04,1.427744060782199842e+00
2.174252834317220073e-05,1.282766528687097729e+00
1.873880913010929903e-04,1.607330562854017542e+00
2.505803923219469863e-04,1.546394042718056472e+00
2.627405519183989894e-07,1.038897901139382629e+00
7.922838645359740230e-05,1.594378903404930270e+00
1.416516555324700112e-04,1.545361040128694574e+00
1.069901741640110057e-03,1.638777841684985637e+00
2.789074072190219963e-05,1.134295323947900336e+00
1.089165924152780037e-07,1.064909548872597034e+00
1.362995735215999935e-04,1.396468984587267315e+00
3.487714227564090004e-08,1.031594307327694526e+00
1.636655453881119898e-06,1.045907322480249535e+00
6.811932803989890601e-08,1.160743792125338736e+00
1.803702765329440001e-08,1.027456535935026283e+00
5.438520666194840008e-05,1.418801194138692212e+00
5.568190871188199802e-05,1.218769956561811085e+00
7.283771920061709987e-07,1.051801371815011654e+00
3.607192501162690047e-05,1.689107534184526527e+00
6.798664248969810424e-05,1.233017318228636361e+00
9.452080324633780421e-06,1.187112539942209999e+00
8.103475737363329641e-04,2.183414524903847020e+00
2.555784691745280161e-04,1.574516972068471299e+00
3.111308902439649830e-04,1.679007981825431317e+00
3.582482043484150303e-08,1.054260623306895628e+00
5.205324946278940465e-07,1.039986215825889015e+00
2.568376148602179998e-06,1.156797294416903155e+00
1.743454100997869974e-03,1.635162686276637745e+00
1.298879540855250060e-08,1.017215361911686822e+00
2.487015066574389948e-05,1.399670548903373168e+00
9.016942627696269720e-07,1.449445135204230350e+00
1.409286268637490076e-07,1.027748709484004541e+00
6.112629452307180138e-06,1.088517213490796109e+00
4.641883335192620248e-07,1.179976278113161303e+00
5.895398549694579775e-06,1.071242314095403048e+00
8.160318828425939728e-05,1.200218305454313183e+00
4.939452171656800282e-07,1.054856048727249807e+00
6.388062921621309774e-04,1.638765757034094328e+00
1.751488365679909886e-08,1.014692026517433066e+00
5.833823503906999675e-05,1.359855236828227731e+00
4.036447897722330040e-04,1.676599836943346578e+00
2.339193349421089932e-07,1.040288685532585466e+00
1.438574858824229911e-07,1.041525472675987274e+00
3.991662687230099812e-08,1.053668994274601811e+00
1.312784232641340003e-04,1.370826715950018038e+00
6.524221386786769580e-08,1.057862833543259162e+00
4.801028104847859601e-07,1.279294940866240404e+00
2.095104123949530009e-07,1.283389911593421528e+00
1.749770329681790039e-05,1.152826163657606484e+00
2.451422878223369922e-06,1.078881659766483425e+00
8.354448878536200300e-06,1.464929710596039047e+00
6.331672767390129694e-06,1.207378800569206101e+00
3.686086591345409888e-07,1.088643439274139979e+00
2.319690273894229966e-07,1.038250702747884446e+00
7.483105480004729852e-04,1.416665959033898803e+00
1.416053855917690039e-07,1.058881817555513916e+00
1.046879182860640067e-06,1.075802023589566891e+00
3.025229997495510073e-07,1.157589133523338143e+00
7.918930533691619566e-06,1.115414226745423010e+00
5.600520090941990239e-05,1.221128130681303325e+00
6.911148274132370267e-06,1.126361856975850229e+00
1.257419937643799914e-07,1.202235167813727079e+00
1.108570843991870064e-04,1.615736443390239918e+00
2.471046741575690141e-04,1.277864332741895925e+00
4.389661639466150168e-04,1.568560495175112202e+00
1.551970939049550043e-04,1.381188514902720987e+00
8.966997695375219160e-06,1.420295742747530232e+00
4.064098282185240273e-05,1.280311094844997388e+00
6.558719389316930417e-07,1.076381818051509009e+00
3.049491666969620035e-06,1.060158359492567204e+00
8.337423464763809525e-04,1.888563183336718243e+00
2.966500762703000061e-05,1.360546964655923396e+00
2.881808709893229851e-05,1.300149554721770073e+00
3.288590930271650084e-08,1.017581383335178780e+00
2.336696883927540189e-03,1.436268018781766465e+00
1.346437642806709958e-04,1.336926162859467970e+00
1.650547079868819930e-04,1.296209640065634217e+00
1.600253974972340052e-07,1.037128636687598693e+00
2.528057222451840047e-04,2.010815785564118663e+00
1.009155611332089955e-04,1.416805000104351286e+00
1.671230078269040069e-04,1.250986521117440686e+00
6.118358015389020211e-08,1.065573547218711559e+00
3.700739303031889887e-06,1.077393652562451010e+00
2.337350897546139964e-08,1.013131003311595890e+00
1.267444823649289927e-06,1.084117116973180250e+00
4.884279550825490224e-05,1.606292665339956294e+00
2.865497559399500194e-06,1.111105995998589169e+00
4.029393855394149674e-05,1.246873486760261329e+00
9.884692392275410302e-09,1.062040253953762337e+00
6.256837401773629711e-07,1.047721028128352883e+00
1.133153024558579944e-07,1.044570049559319536e+00
2.822595427308269824e-07,1.176598646404060089e+00
9.018000308628839958e-07,1.053877282677361471e+00
1.691924358985469963e-04,1.625201866728902989e+00
2.790748465624520074e-04,1.558825894646644006e+00
5.309068798125199960e-08,1.026550077167431851e+00
4.507676834989010075e-04,1.688743777753224151e+00
2.217912678743719928e-06,1.139345627497710067e+00
1.102800339421669956e-07,1.029264427311385344e+00
1.522296598468959964e-06,1.069284729721551308e+00
4.806012487573610264e-08,1.040172172865218458e+00
1.194885012766880037e-05,1.160981583380574778e+00
8.661161632487090451e-06,1.481781348689334310e+00
3.059809226559249908e-05,1.371125297242032470e+00
2.456304234875530098e-06,1.165894969544858162e+00
5.442917262391679845e-07,1.129411733996433131e+00
5.586651252777659766e-05,1.433144832251947109e+00
1.091906199472679935e-05,1.109805239174480818e+00
9.497847611669780246e-07,1.044681513657761851e+00
3.036133331434010077e-07,1.047032331937695071e+00
9.863753115774789339e-04,1.617197848291846984e+00
8.170238454238420167e-07,1.048538437412421809e+00
1.752738923562800051e-06,1.069179924176226315e+00
6.979564459411650545e-05,1.276491762035262489e+00
7.979807811867920117e-04,1.948469903797982017e+00
2.005286037883409997e-07,1.137235901832348350e+00
8.013599618187859747e-07,1.064766169930517981e+00
1.652489893339569894e-04,1.435957495725319610e+00
5.274078944123869988e-06,1.116582131332396033e+00
5.159781349556539743e-06,1.119181193435671462e+00
5.117044456202530107e-05,1.487106872124798196e+00
4.010188497445279718e-05,1.290889601333538028e+00
5.058015394619750412e-04,1.333446732329493845e+00
6.267828101211769462e-05,1.248946992226551256e+00
2.060477117895999995e-04,1.223819026002090249e+00
8.211837158865609854e-07,1.057829389120456431e+00
1.364539989751949948e-05,1.239814766853468253e+00
1.589893418926730028e-07,1.039405938843429800e+00
5.293044845203289685e-05,1.397138302226311968e+00
2.055434009073380013e-05,1.196073313648833292e+00
7.471482277430069689e-08,1.030107107358317897e+00
4.528261695758939806e-07,1.424912193454078047e+00
9.951862962338469405e-08,1.026051137844570693e+00
1.298761619561360035e-05,1.299585816292442075e+00
4.651061333171549851e-07,1.064857309395222495e+00
2.969903217592159736e-07,1.043893913335787627e+00
1.029512007156660027e-07,1.031790119504349512e+00
3.876610294626280030e-04,1.659588723924356080e+00
7.542956149089630161e-06,1.132784382179888194e+00
2.857230773458989881e-04,1.709313582729721448e+00
5.525998930668300275e-05,1.377145738370064043e+00
1.810707933089099905e-04,1.214737006829706756e+00
3.134136574127509896e-04,1.235362158534117238e+00
1.005290648783519974e-07,1.029998210087525790e+00
2.668833132043510053e-07,1.068848708818983528e+00
2.281602733469619905e-07,1.051984410353033139e+00
1.085215415102119963e-08,1.023433168300609486e+00
6.856866765824190143e-07,1.067150757941502714e+00
5.733864368278189743e-07,1.158258559336701854e+00
6.521532913161450504e-05,1.221191173022999177e+00
2.184450265663250132e-04,1.482797926251685272e+00
4.916944467574080325e-07,1.064017750451627053e+00
2.480211782642900034e-05,1.411897188562047267e+00
5.806527580340080239e-05,1.309579866461348940e+00
8.136425907870819375e-08,1.036649546801318378e+00
5.454016562535589672e-07,1.040463442432787655e+00
1.321413251925060078e-05,1.445873675500739974e+00
1.122236466456090013e-07,1.143820886598725828e+00
1.189508000386460106e-03,1.519850639520379909e+00
1.034253744997219981e-04,1.525190449790358338e+00
2.104001612814700023e-05,1.110002029800403633e+00
1.529415523362289846e-05,1.493388013193156061e+00
2.481749651476220031e-08,1.021808449248960304e+00
5.894133909328450180e-05,1.182073890901995217e+00
3.001065306496859877e-07,1.040568187239208520e+00
7.331295902423169581e-07,1.041016704901633672e+00
1.344518169877710013e-08,1.091065121311676434e+00
1.556659030555289911e-05,1.188654289760054938e+00
7.378300175176179934e-06,1.133499129043895604e+00
1.540516550177949877e-04,1.338117313362408467e+00
9.797009215864620781e-07,1.068586159350984000e+00
2.306084262822119882e-05,1.126754998256668472e+00
7.296175696106359525e-05,1.354208119169280300e+00
4.075056978403240014e-04,1.618866919831255302e+00
4.221815778161640249e-08,1.021859307982570853e+00
6.106412863570639938e-05,1.231310193631577121e+00
3.521308806796269873e-06,1.431216632937968081e+00
9.738008007354120456e-06,1.103235863680765316e+00
1.648574989967190067e-07,1.020116056789802439e+00
5.005379887438740367e-07,1.241249987393194809e+00
3.505779445492860095e-05,1.227404180313447446e+00
1.374308714643089906e-04,1.343674567823835320e+00
7.527454573263609988e-07,1.080694442742452077e+00
2.556261967092879729e-04,1.263599986458738611e+00
2.372756778828270041e-07,1.046655143799195775e+00
2.025757503027949961e-04,1.329844610976481656e+00
1.398898895517570013e-05,1.209898150927462002e+00
3.059950056824929985e-08,1.025147907296421579e+00
5.872240767778340106e-07,1.084218582110190177e+00
2.264324658210380073e-08,1.025688656080513628e+00
1.173391912023080078e-03,1.490013331653753381e+00
1.191168698407050028e-06,1.252654952014444767e+00
2.070963663494470051e-05,1.219847332468223300e+00
9.721630308842900078e-05,1.227969782835332646e+00
1.239587535719700001e-05,1.290020201104040254e+00
1.108588761743549934e-06,1.099699661198012990e+00
3.548957214797009870e-07,1.063169358653268892e+00
5.485760021515609939e-04,1.569108291862823634e+00
5.959350505131059491e-07,1.046080382445834678e+00
2.474467677655510208e-04,1.298711227066454921e+00
4.491436157585489951e-08,1.035083801351099897e+00
2.447118015351450008e-08,1.378416262487758726e+00
2.034702295450290062e-07,1.033151143249282589e+00
2.399238817613749836e-06,1.221737592632888614e+00
3.101770157734650046e-06,1.109044659392365739e+00
4.741318189767419946e-06,1.127235855881749016e+00
7.834395221061709986e-06,1.112354306219918376e+00
2.711008147844029874e-08,1.177156755559176204e+00
1.167102613858419946e-07,1.051709158068383498e+00
3.208784095926689992e-04,1.444715563283083037e+00
4.238971147525829892e-04,1.534095798128769506e+00
2.682470085399570100e-08,1.306336861754805234e+00
2.427510188916589973e-07,1.036707913032739459e+00
6.208059658653450444e-07,1.053591942815388594e+00
4.972115401122610212e-04,1.429506773050776225e+00
7.250222103380759818e-07,1.076846862353251000e+00
6.042746034087399749e-05,1.640470712213955240e+00
2.503332098849950126e-06,1.095705703226994787e+00
1.089771698854789995e-04,1.273936195356786261e+00
2.086806539346979981e-07,1.032434603044554144e+00
1.198672317168250016e-03,1.671260912582210878e+00
2.382993653099059983e-08,1.018978196371640665e+00
6.859476430383890132e-08,1.031720280004922774e+00
1.509022098775449896e-04,1.177257664368076329e+00
4.628264496807839962e-08,1.019317916846927297e+00
3.150895834149810171e-05,1.327451905671305443e+00
1.286592016423299940e-07,1.049213106478131374e+00
1.088853893764439992e-05,1.138447220997140352e+00
1.076448561019359933e-04,1.712618912950182093e+00
4.010185419513889698e-06,1.092857247832478951e+00
3.809027081163990087e-07,1.049368317171809784e+00
2.947706744965939926e-06,1.113494937323294742e+00
4.488428834145029777e-04,1.837437079507149740e+00
1.781613547557519867e-04,1.205009157450374291e+00
1.148905503276239945e-07,1.032678719821571445e+00
9.208775130030989574e-06,1.118000841106778109e+00
2.876212922188139823e-04,1.524177330400112051e+00
6.871813233738809497e-07,1.050526963540731051e+00
5.073825589209459992e-04,2.043858521247969851e+00
1.317617184174549950e-07,1.024719356131591930e+00
2.075909880625819864e-06,1.045556559470345759e+00
3.894036058884340137e-05,1.147067023414278575e+00
6.622595132745849826e-07,1.035898463612978437e+00
2.964872491688580139e-05,1.170034317187437223e+00
1.852590231454040058e-04,2.242899601829109635e+00
2.225657483183619891e-05,1.179422441645333386e+00
2.200377912170429921e-07,1.039420065724225184e+00
3.740073917017169998e-04,1.559291093820794005e+00
2.161460363035739999e-06,1.060010098427130121e+00
9.300416130519370527e-08,1.108702477695359567e+00
3.036607669452579914e-07,1.040060055973239361e+00
8.882467277842040563e-05,1.736463886117296296e+00
2.185450481397060124e-08,1.093980360056615808e+00
7.952287025005060090e-07,1.076613563577924593e+00
1.682677829304189966e-05,1.190967169201893494e+00
6.534753960946600352e-07,1.086536214030488390e+00
4.844420507394110194e-08,1.027856456877167091e+00
2.919589917522309761e-07,1.080907532413204697e+00
1.140330827593129938e-05,1.239934719353740888e+00
5.348919453323159683e-07,1.114126809279328167e+00
3.281596865553060012e-06,1.075964925187268717e+00
2.682792023449309881e-08,1.022474520597933534e+00
3.861938821539250021e-04,1.573801489985717561e+00
7.296998474113790350e-06,1.187652132452572618e+00
3.754956410365979853e-04,1.422981329822771812e+00
1.553771302246929937e-06,1.094668088139699735e+00
1.864716264504399952e-07,1.029648627501507763e+00
7.861458514475080554e-06,1.156949565017209247e+00
8.174666808919729271e-06,1.145789702733003956e+00
2.713030429475580051e-06,1.058319730395990144e+00
2.114028435364020037e-05,1.145363503376197745e+00
2.957093484990800144e-08,1.022423164046616373e+00
1.531276252772459953e-04,1.359765398260632141e+00
1.506615703990890062e-06,1.144946476271665459e+00
3.194523458032280046e-08,1.029449796892772717e+00
8.225127534646089854e-08,1.058263058632893827e+00
4.920483848997130131e-08,1.030252236683664613e+00
4.924233488144839791e-08,1.048014022590447292e+00
1.187309238596600031e-07,1.036968171961958340e+00
5.835796289983589988e-07,1.121309079658983521e+00
5.912137321254129653e-07,1.036001839044901507e+00
3.059994769543569770e-08,1.018053289802969719e+00
4.958629455257319461e-04,1.748173725210502516e+00
5.647806245886009694e-04,1.425757252752929638e+00
8.231383991864419971e-08,1.033974351346499398e+00
1.263644630139899950e-06,1.067323851140676405e+00
3.901331613963149765e-06,1.091828448576220412e+00
1.192636970983009990e-05,1.122605738516598839e+00
4.130479775170520223e-08,1.033474145962739232e+00
2.028804852271719865e-08,1.071909501238057283e+00
2.679121700030609915e-06,1.208655632885906828e+00
5.257347817182790311e-08,1.021409889404446103e+00
1.086964966671900021e-03,1.836502848795843024e+00
1.515029260820910048e-04,1.506502219281799171e+00
2.928400371558369957e-04,1.671021750237612347e+00
3.685176717438940226e-07,1.098417426692208654e+00
2.906475796796029864e-08,1.028744375688229296e+00
3.924279257194939832e-08,1.015529933298300547e+00
5.272606657049580080e-08,1.147813335610327723e+00
1.313364474465180060e-04,1.304575474334804142e+00
3.889623641052569926e-06,1.194253443050356633e+00
6.261758783866750019e-04,1.829682177638372043e+00
5.094881649276089699e-08,1.083590933716454874e+00
4.281969932604460101e-06,1.058895002632710414e+00
3.285732902601419829e-07,1.065748826206782907e+00
1.056712227095120041e-04,1.473762185667028213e+00
5.027232457842279898e-04,2.471213582029844869e+00
1.574226590568580130e-07,1.048908812709088201e+00
4.662840332129579884e-07,1.040191027962950487e+00
8.810313781510020634e-06,1.104806920588884189e+00
3.098293423013749900e-06,1.146247935802606088e+00
1.698016681372980133e-05,1.252565445144516509e+00
2.355332911338769986e-03,1.684167110024090919e+00
4.199249520035999890e-04,1.572443181919288557e+00
3.389196514558890153e-05,1.209775489392739489e+00
5.515044153830389492e-07,1.049556856585092124e+00
5.395068951984310435e-04,1.438695925150928367e+00
1.148820414409249956e-06,1.179763773503803792e+00
6.477449446874320241e-04,1.668468843257661982e+00
7.957695789655999732e-08,1.039563391184237906e+00
8.643774860775310306e-04,1.327917175205790112e+00
2.362291218463659837e-06,1.104304077913335513e+00
3.231200693500540093e-06,1.092984964019442673e+00
8.179137626183050677e-06,1.348501031357082880e+00
8.003562026005459987e-06,1.087533422069119515e+00
1.874944631584199944e-06,1.191841161530696747e+00
1.560684744870400014e-04,1.232033761349383250e+00
1.306835627700619895e-03,1.358716443196775314e+00
9.554390975785100623e-05,1.244395724665287695e+00
1.559399649385009851e-08,1.031210782217637512e+00
1.573944005250700094e-06,1.100867346132905933e+00
1.960649322127510063e-08,1.018227778222041691e+00
2.938714393277249890e-04,1.678676240820437204e+00
5.127197324764499586e-04,1.328862862581638549e+00
3.444690760006810113e-08,1.016171580335292646e+00
5.597834698582159776e-05,1.471329682699859864e+00
1.134830879077049945e-05,1.274458386733815285e+00
1.791123143748350095e-06,1.371650335253342901e+00
4.641340091151720318e-06,1.093964948390967251e+00
1.098851784879669999e-05,1.094182487103326995e+00
9.103573383630220476e-04,1.367688282210422379e+00
1.707183891155170032e-04,1.413304322017620462e+00
1.058610162885090065e-06,1.038971812337499578e+00
1.182338965704100044e-06,1.077972844182060186e+00
3.355719032982270190e-04,1.330282226553824554e+00
4.477150966509929818e-07,1.065111321222996565e+00
6.658342989307799997e-05,1.291922709924839596e+00
5.279096848634519910e-04,1.532114517296926604e+00
6.574398566785779620e-05,1.241428562117224965e+00
7.799893270009389701e-05,1.570856011207233838e+00
2.065494972884560166e-05,1.090006182096257881e+00
9.976556285765608985e-07,1.082916824836499536e+00
2.205237744392300053e-04,1.774057872426840099e+00
1.091878678942310038e-05,1.382580384710516475e+00
1.150935341672830068e-03,1.605313856232985392e+00
8.984856227123790310e-04,1.479098246563248953e+00
5.339839714146599762e-07,1.050509244237618933e+00
8.783502908103150292e-05,1.190326668279245048e+00
6.973156537135490323e-07,1.039578038352077849e+00
2.461213883614170161e-08,1.017901300722171110e+00
1.085059617606560058e-03,1.465813844153006640e+00
7.329114334803699972e-05,1.250150284639344411e+00
1.395816028588850058e-06,1.084355399856177460e+00
1.031099353452100001e-03,1.498640382376501767e+00
2.235919720443499956e-07,1.028100014044249999e+00
2.491044109906650022e-05,1.147986231921388489e+00
9.754250999188109972e-04,1.582939243420060427e+00
1.392215336248770071e-04,1.424568922123417236e+00
6.221650506791740283e-08,1.030669844208263353e+00
1.023412715988390015e-04,1.204420803154522712e+00
6.937559107754529952e-05,1.346757043056403091e+00
6.646718330271900405e-05,1.209252227672284130e+00
5.129965978534470218e-06,1.071089863897542127e+00
1.257038613330709979e-05,1.577322485698008148e+00
1.018449951024340055e-03,1.652751425205490232e+00
1.812442634779949918e-07,1.046227138558893488e+00
1.348752914348019983e-08,1.019404969380655501e+00
4.005471890162530199e-04,1.644465060229568731e+00
2.977906891049219827e-06,1.142119245937859295e+00
2.027178063925819968e-07,1.352185436855988021e+00
4.304344131616640110e-07,1.046541901532752172e+00
1.660677668551620135e-05,1.367720602641777417e+00
3.045602502075579881e-07,1.153987571867795658e+00
4.913068647268359823e-04,1.822417112821606677e+00
5.881858498455989784e-07,1.069678651536849046e+00
8.774255381627479871e-08,1.026627490695569467e+00
1.744234386540970056e-06,1.062416825085932270e+00
8.065979673108170395e-08,1.028384202834491612e+00
3.415729654611099930e-06,1.277886615062516329e+00
5.057349837906280040e-07,1.062584088278488048e+00
1.884609695906070129e-07,1.093800596449504559e+00
9.016561078886080524e-08,1.028473951502847150e+00
1.148683232927250038e-05,1.115244994817959467e+00
5.557845796162550140e-07,1.066645744658131445e+00
1.863228640741100019e-04,1.437824192345091401e+00
2.882944279291139799e-06,1.156111763793242320e+00
2.200383496652219849e-05,1.158352497928369029e+00
1.065526461531249961e-05,1.176287204928693653e+00
7.466859704395069691e-06,1.399548088709867466e+00
1.203217474799079959e-04,1.619209405608750041e+00
2.437742287436309795e-06,1.048999652642752967e+00
2.145152279123059934e-06,1.077716935595754322e+00
1.324431243308560038e-05,1.100812023485717717e+00
6.523983428680650422e-06,1.117614475623825543e+00
2.312220882632230115e-07,1.053640024580705381e+00
5.188648920632780195e-08,1.063268260965345213e+00
3.628889094131990319e-08,1.109170711862466074e+00
2.300267798155590060e-05,1.255990758400489904e+00
2.509322321346629889e-04,1.889505885867981405e+00
5.529061788635889670e-06,1.106416555962226544e+00
5.077257522154579806e-05,1.937762718515166460e+00
9.772001616865489669e-08,1.017840135528191414e+00
4.340021584148189785e-04,1.764594113132436082e+00
3.199286548301989693e-08,1.029910451963821361e+00
8.890974300587889704e-04,1.670985453944417110e+00
3.841186305819759830e-04,1.331957148804004953e+00
3.475434708732409820e-07,1.040933042427113042e+00
1.349674841513440027e-05,1.094180431370790796e+00
6.396270418857940311e-06,1.160893907491939325e+00
2.085527498048400036e-07,1.039091196222029723e+00
2.579062467837580004e-04,1.631443692945754753e+00
6.236553765665990272e-06,1.061888727227500828e+00
2.191313179921299992e-07,1.113783525623637916e+00
2.798278716647190176e-06,1.127446530316763784e+00
1.223612238986839919e-07,1.022611260551065770e+00
6.607206190109209479e-05,1.363254493393847744e+00
5.915296271887179744e-05,1.435894493802111649e+00
3.889247913962169734e-06,1.091105224127093321e+00
1.613659726161700095e-07,1.099919255536590423e+00
4.836527141809949929e-04,1.916845408156950814e+00
2.348458534767280100e-08,1.014684499774818560e+00
1.804355305845310090e-07,1.029255464835173495e+00
1.633010116748039922e-07,1.097754768802608361e+00
7.237566484978410260e-04,1.578190889706503564e+00
2.250775325090249857e-03,1.447340113093366298e+00
4.634826440037560255e-06,1.056006292690124582e+00
1.464899661300789874e-04,1.469727633036564729e+00
1.131190326162099962e-08,1.070364270107529769e+00
4.651364822405839997e-04,1.462391521924362392e+00
5.040877296703909899e-05,1.294814445946770975e+00
5.878795860870209896e-08,1.049995092788794215e+00
1.658725593922799884e-04,1.254228346833454077e+00
1.235009438331040104e-03,1.502672886167887967e+00
1.793892668120820010e-03,1.553002235541197873e+00
6.523145335189739838e-04,1.597384534392252142e+00
2.614590997451490012e-05,1.262980210472059772e+00
3.402278881119809833e-08,1.023875909815421759e+00
1.754696856403120065e-08,1.028106239533105315e+00
7.713749189054380434e-08,1.020694175501297041e+00
5.810682074877670018e-07,1.083942508262621285e+00
7.421972275422109506e-08,1.026987222371840813e+00
2.332242844859650131e-05,1.122901942507663842e+00
6.535696793705729659e-08,1.026127912396122888e+00
6.421197685312509502e-05,1.260644516051786068e+00
1.786877508930750014e-06,1.050398847445653594e+00
2.789780112421009911e-05,1.406535634101120147e+00
5.669440905553869898e-07,1.071184573545627128e+00
1.576144789875490063e-06,1.107262295316191247e+00
1.074531657726019973e-07,1.026784382314975375e+00
1.515119267729499997e-07,1.054031762797986271e+00
5.297137721543460119e-04,1.880698976445438042e+00
1.497858250821370124e-07,1.031931350733086061e+00
5.573972494211029829e-05,1.211621123176300996e+00
6.022763161457400172e-04,1.404592552404192451e+00
1.489424032857270075e-08,1.027080944226903769e+00
7.544688070556980150e-05,1.594024472125022074e+00
1.501140529174769850e-08,1.013487044663934356e+00
2.897022871518379951e-06,1.177073658899709940e+00
1.428855731740669936e-03,1.748573579375443110e+00
2.977428645558700148e-08,1.016303528449170379e+00
7.996074951911249545e-07,1.049063163046668690e+00
9.513789620125539347e-08,1.044935180497821747e+00
2.297811150342220153e-08,1.048731362880591877e+00
1.747023068381070013e-04,1.240318395552477471e+00
3.487442798521480159e-07,1.149213668665472809e+00
4.195710053898320218e-06,1.072866962566746407e+00
1.296622509318380013e-06,1.105164677546298213e+00
3.375595593919809938e-06,1.170547148244578173e+00
2.396370945885329845e-06,1.071950986808793527e+00
7.323775918581169814e-06,1.092900680475312081e+00
3.423167382984789885e-06,1.253155844625782445e+00
2.239437761862760098e-08,1.028501660006619245e+00
2.246557435539630124e-04,1.544191506913180856e+00
1.284171904354389971e-07,1.081605463419628155e+00
1.171900016360700097e-06,1.075043865976352153e+00
1.931741945345230022e-08,1.050431227164659198e+00
9.254195460765829909e-06,1.073989686950185929e+00
2.097885061208310071e-05,1.498653701549034656e+00
4.084121070247130316e-05,1.528319597576299538e+00
3.666555387861049971e-04,1.339786750623280565e+00
6.859320287737269905e-04,1.383843397670732944e+00
9.734328878663080491e-05,1.192165973545894708e+00
1.480380334378190046e-08,1.011629686865591626e+00
1.994015220999960055e-04,1.270581315107742526e+00
2.415927846683639898e-05,1.412223371839324004e+00
4.954479637370889727e-08,1.051729273139424548e+00
4.115971889387040204e-04,1.524367107944183841e+00
4.879655792538410342e-06,1.211194552274913461e+00
2.929540186976390071e-06,1.100705341846087038e+00
3.596705130566509916e-07,1.054864048055177195e+00
3.631387144228740007e-06,1.109004125126851648e+00
4.077437442990860031e-05,1.199525435070652124e+00
5.438697017611139984e-06,1.094543998180351085e+00
5.266565120036379856e-08,1.019870753034760602e+00
8.643961959022549715e-05,1.220667581930065415e+00
5.192318477922459839e-08,1.019510658114409107e+00
5.643324273844229537e-04,1.477192358131933281e+00
2.724222536741440006e-08,1.034365603430076330e+00
9.826843909071979609e-06,1.234083415792444960e+00
1.010890285301209984e-05,1.464709962810430977e+00
5.973423225935310448e-04,1.943375208910955720e+00
1.849181698665099916e-06,1.047123954205822605e+00
4.209014769101819908e-08,1.019729788622000477e+00
4.886353523302480522e-04,1.636755928875740285e+00
7.431323725048459695e-07,1.047800048215810076e+00
6.252913261717630341e-04,1.417330090653528440e+00
6.508517055881480461e-07,1.095525675785201214e+00
5.065465376945939936e-06,1.084552738006693495e+00
1.749689553036369966e-06,1.049818238711350160e+00
1.752846417054770052e-08,1.017941901732535959e+00
2.172930827664829997e-05,1.163647443653520686e+00
1.498726170783870049e-08,1.018187013607143143e+00
1.650636975211250082e-05,1.138553334184734256e+00
3.825126425974740245e-05,1.208079079728063387e+00
2.756873141069489737e-07,1.056484632772150878e+00
1.460497243373569892e-07,1.151392604795734576e+00
8.028433121571230643e-05,1.340488760502122290e+00
6.252009807845899749e-06,1.126725189352667078e+00
1.583904390079449935e-04,1.210066604596577111e+00
2.297230834430179873e-05,1.137098280508598069e+00
1.642422593917669971e-03,1.669852290275223972e+00
1.289164684547789920e-08,1.038985413031739302e+00
2.457440283447580092e-08,1.021390433977716228e+00
1.105903022521500054e-07,1.043255386881029700e+00
4.907641901302820485e-04,1.568040650848390838e+00
8.920075453790210235e-04,2.260172282776002461e+00
2.103266832248180027e-06,1.130173330003760412e+00
3.399754184582089715e-05,1.431999302072431091e+00
2.471679381929449934e-07,1.028053688390054621e+00
5.439944403677699656e-06,1.166327893739523835e+00
1.374033768269859971e-07,1.052769646756747113e+00
1.989079850688560056e-05,1.254060700405694728e+00
1.142770841102900013e-07,1.029155412677029258e+00
1.329793983035179946e-08,1.020310001370313913e+00
4.329306070404239901e-08,1.036315822377644302e+00
6.336321460924690177e-08,1.109829486682638366e+00
4.934292721152579948e-07,1.104583686266022102e+00
5.389546305416350118e-08,1.018138181658113650e+00
1.324305896785429942e-08,1.096903442449342903e+00
4.790556627863300034e-07,1.056935089715533183e+00
7.066697250136679578e-07,1.057449363808836695e+00
2.138892417177340021e-04,1.385854522572954606e+00
6.780221967755179933e-04,1.281489426720671121e+00
2.138344887079709839e-06,1.059007510466667634e+00
6.314609794546149901e-04,1.483637150736949684e+00
1.354336074433160038e-05,1.093780324448810681e+00
4.485753293522059946e-07,1.408032818971053812e+00
2.729318459531920112e-04,1.670061188517724560e+00
4.753724438012129735e-08,1.062671684605048350e+00
9.157909534081569997e-08,1.149582174529868883e+00
7.312383930430439709e-06,1.100125754546318779e+00
2.979295652000479917e-08,1.022110046249013804e+00
4.191756772517729869e-07,1.085926043305285082e+00
3.174636089991610295e-05,1.490916369600731706e+00
6.612141338630860402e-06,1.344910200483447449e+00
3.007477988461709813e-07,1.029795701966476740e+00
1.023543703514499940e-05,1.132473021910446853e+00
1.657352362894420146e-08,1.140481166909379507e+00
1.069896093812840014e-04,1.199597502476224653e+00
1.278017003005949980e-05,1.101276175303970373e+00
6.276283075967950355e-06,1.205220080320167808e+00
9.070863563650769389e-08,1.183045410013025434e+00
5.125462889340740016e-07,1.057164141986814077e+00
6.731931410447740229e-07,1.118770416469093698e+00
3.088631005285390265e-07,1.042405998596082739e+00
1.010919386470820070e-03,1.402655716178768719e+00
1.829005209829660025e-03,2.638678182343453749e+00
3.086216764698380163e-04,1.557210938786033338e+00
4.673510875760919996e-05,1.185832341112742716e+00
4.980834997068710239e-05,1.358252736004565753e+00
1.242442059354679911e-07,1.035237532160936169e+00
1.524381692513210108e-07,1.034804931424388119e+00
4.914806387688539872e-06,1.116453795088849343e+00
2.028100359044709881e-08,1.017894949974848418e+00
3.739927261963049872e-04,1.502354803000093719e+00
9.522719531183359890e-06,1.107927415227885071e+00
3.316211756187120283e-08,1.016170878805428668e+00
8.783682189077649655e-05,1.867953328162355264e+00
7.490529432037670193e-08,1.018222123364014520e+00
7.821261992090780112e-04,2.057861562307335745e+00
7.782040881803260019e-04,1.633495580166012706e+00
2.687608627561569886e-07,1.045779028054516502e+00
6.776531804472660280e-04,1.401806885968944094e+00
3.774515033748310127e-07,1.054793384518044386e+00
1.581630391312320106e-04,1.250572661927578322e+00
7.641221550774230180e-08,1.038462542215082607e+00
8.789277714771320110e-04,1.658179765594052668e+00
7.114019957647209472e-07,1.088164232266935816e+00
4.635257202177440230e-05,1.175404895113987491e+00
1.148661736522839935e-03,1.900402813843258265e+00
2.680563151409029801e-04,1.811081054430428994e+00
1.132063589102449995e-05,1.119247615668570672e+00
2.151884456726850024e-06,1.058069651378450216e+00
2.642256052894379888e-05,1.157880234587141066e+00
4.561408169216979924e-04,1.773128762037741835e+00
1.134842179617039950e-07,1.028380777908369570e+00
4.518926846858869963e-04,1.811963208793365032e+00
1.520643455934469845e-08,1.019740127439941579e+00
3.980279564728070194e-05,1.795791015101956711e+00
2.858830382355600134e-08,1.023251355108671712e+00
2.694281524469629811e-04,1.667697160712986015e+00
8.099928514087739948e-06,1.312946079118630260e+00
4.466404681584839774e-04,1.673049425880615892e+00
1.174297322198280069e-05,1.170773212184920586e+00
9.692665198351539397e-05,1.259455803120908213e+00
6.957384137762710426e-08,1.035982236115162269e+00
5.197900980789360408e-04,1.423520043262680890e+00
1.287505000657890016e-04,1.563073684073661207e+00
4.523011016706030127e-05,1.236034485942387962e+00
7.578997990462940041e-04,2.152860055978771836e+00
7.528185847917209491e-04,2.053726048108326818e+00
2.306894156276069837e-05,1.178750520716949080e+00
2.412099752402200155e-06,1.210700995994877571e+00
7.094413319265020443e-05,1.398399686246579732e+00
2.118951879835939838e-08,1.015861780382286694e+00
7.483757865639299994e-04,1.729881276368646192e+00
8.065026337377099495e-08,1.049993540963728655e+00
1.116022244715570070e-08,1.013907899391782053e+00
2.535326232922880058e-05,1.238646524955419714e+00
9.147847017238360245e-07,1.053663894949213198e+00
1.408248776319649939e-06,1.038813583403934704e+00
3.277415472561079753e-05,1.248804807610056411e+00
6.701186762725410426e-04,1.730455718475674365e+00
9.900498207648019930e-08,1.041498197410509086e+00
2.081177536095330078e-06,1.282544329143192385e+00
4.545503507698959784e-06,1.138692724164438674e+00
2.309418293976230063e-04,1.558396242694790379e+00
1.322108975311870058e-05,1.203268376250278715e+00
7.138152618622139583e-08,1.025028010762309316e+00
4.174854838824710068e-08,1.035696259883340131e+00
6.192622939457909347e-08,1.036480247205201488e+00
1.865462821999189915e-07,1.139929155076917278e+00
1.760516318284300046e-08,1.016585131600260761e+00
1.300429711820210062e-03,1.432832184297875733e+00
1.887641497578729978e-06,1.059953448618937033e+00
6.753232068778469374e-05,1.359203657520225095e+00
9.357634492419080428e-04,1.637573114876220037e+00
2.076065125795890083e-07,1.132769417797404587e+00
1.216813685808469984e-04,1.976705699325303600e+00
2.399322501080249847e-07,1.055985538408865665e+00
1.669068196502850079e-06,1.094350261575473882e+00
8.054755257635130031e-06,1.140135924389594324e+00
1.059074581228740014e-04,1.277851190930986647e+00
5.353559405780479764e-06,1.254056388454749760e+00
5.132784509560889851e-08,1.022361141819213337e+00
4.482896004931519829e-07,1.068780870977995345e+00
9.626490936474560496e-08,1.031434551581466019e+00
3.802955586675050019e-04,1.466293313026920453e+00
1.987858479405850015e-07,1.043704101936076212e+00
2.477202578314679745e-04,1.303974828632620264e+00
6.285432354755950056e-06,1.100335677824085368e+00
8.715081317524210575e-06,1.111722974691692789e+00
1.470866941323539930e-04,1.485080993285594397e+00
9.978275455483070291e-08,1.080486834453567857e+00
5.270196047414809521e-07,1.045885397670449635e+00
2.850660578093019983e-08,1.031591069310883402e+00
1.166051890504260020e-04,1.415381791078961671e+00
2.375304466860799981e-07,1.168021994247802064e+00
3.397109799565599755e-04,1.814787405161754963e+00
1.165777738150870042e-07,1.040451986635136272e+00
8.495989866012680419e-04,1.302201861586163023e+00
1.199177610651560065e-07,1.085086940335127315e+00
2.394241179059359929e-06,1.077448863127048462e+00
6.262207710256949524e-07,1.071447557575554654e+00
3.514576464921149887e-05,1.206982717470726385e+00
6.230290462956349545e-07,1.046336041348709278e+00
2.582323677395110008e-06,1.095826868873946758e+00
2.767830373756079891e-04,1.382408821131976273e+00
7.723763502203189244e-06,1.099057480752077209e+00
6.672553858707990354e-06,1.070416318110860132e+00
1.516859499071380101e-04,1.450796202878684493e+00
2.959633310009270106e-05,1.191943099143220053e+00
3.737993626299800112e-06,1.541003844938237943e+00
1.746737460100259962e-08,1.162478121200069436e+00
1.320144134370539960e-03,2.046613737444107350e+00
1.916317448942739998e-06,1.065727905936768583e+00
1.697477498999680150e-08,1.035514331071537786e+00
4.551246300897519888e-06,1.095021167804424156e+00
7.405018749937569360e-08,1.017426584869025152e+00
1.470543942444970009e-07,1.027275792639430252e+00
1.818014487918130011e-04,1.308462226638560377e+00
9.047734190433099992e-05,1.217469281244852652e+00
3.489661361324590188e-08,1.051772892999802478e+00
1.205558133977590067e-08,1.015944479780789278e+00
6.832894311754669778e-07,1.046346995372132715e+00
6.393926699575069585e-06,1.108070474591804411e+00
6.224098088614350397e-08,1.025614402845798967e+00
5.266244078105009972e-08,1.026021530227026357e+00
3.484162537104919831e-06,1.067696519808274402e+00
2.287587343402209972e-05,1.304475488533148875e+00
8.836309570020820132e-04,1.612791906091560312e+00
5.923694324210189476e-04,1.662711387808608166e+00
1.917649609277090080e-07,1.020283031360906589e+00
5.571440347086879813e-05,1.590510144953551031e+00
5.831155117644130090e-04,2.047520829480051319e+00
4.747252524006350121e-04,1.542326166665972442e+00
2.595267720752810021e-06,1.137396728567195758e+00
1.134564808847250044e-04,1.257469891625282221e+00
4.873617678089109754e-06,1.407629878987044725e+00
1.996917430016159918e-05,1.210992740607244711e+00
4.393299082764749828e-07,1.161484048602736907e+00
7.099601640763749478e-07,1.071824778381639254e+00
1.409520953082270050e-03,2.403912607997647388e+00
1.738647086007230049e-03,2.389192274556533047e+00
6.983017688451070132e-08,1.038846336256411318e+00
2.158753872374810062e-07,1.054424775905242528e+00
8.641333320469460387e-04,1.313678614068688688e+00
2.406302587233379926e-05,1.164920273881485668e+00
5.282994507809230108e-05,1.203452852054873512e+00
3.499660778906530235e-04,1.469077118368054879e+00
1.601127043763760038e-07,1.032303386745829998e+00
1.993369027780089954e-07,1.018576178846745117e+00
1.233413837280530054e-04,1.637310610122959309e+00
6.682411983173179824e-08,1.044183662285306236e+00
7.335742485231840094e-07,1.153686429835769189e+00
1.152527269624390023e-06,1.071037350545710254e+00
5.212404941911429946e-05,1.592015425590111999e+00
2.707616634289029956e-08,1.033497750528721504e+00
1.249252693299539935e-06,1.216147302253059559e+00
5.497368681629139947e-07,1.042885410062882823e+00
4.317443423187980012e-04,1.354361767186069709e+00
3.035431411351989941e-06,1.147071050525141800e+00
4.460295689662169934e-07,1.109381101751284904e+00
2.572452056869889875e-05,1.198868691946368692e+00
7.427686004104370402e-05,1.476597020215262512e+00
5.895928979179869793e-08,1.031390861338324694e+00
2.229729217816929867e-04,1.307177813343222361e+00
1.116925877386489962e-04,1.259348442662886702e+00
2.905373556218029881e-05,1.103165574537926741e+00
2.011805943246019886e-06,1.078002645465418796e+00
2.523516258782360078e-04,1.630989706007518247e+00
1.134238271432709956e-07,1.065456437631604913e+00
9.162525728134279489e-08,1.038941142272655327e+00
1.464439437974060009e-08,1.020727923095301914e+00
7.778682806471949639e-04,1.652283871798151837e+00
1.950112418502140050e-07,1.045793575181105162e+00
1.212709827312570052e-07,1.074245967862236473e+00
1.385848528633719868e-07,1.059904010099822713e+00
6.863266984179160180e-05,1.146723531720166722e+00
5.002827625173530507e-07,1.038651629225678663e+00
2.740134213385619951e-05,1.205585439282085947e+00
4.048879843743640257e-08,1.022661017439483011e+00
8.315442409228100450e-08,1.069449331765565780e+00
1.846890185397400080e-04,1.270320455758480849e+00
6.504761383717099616e-05,1.507057856652044947e+00
5.201748951283419837e-05,1.236555433024293382e+00
1.665674005079069925e-06,1.094407677542599266e+00
3.322258096502390038e-06,1.087416942349468174e+00
1.028759482519129959e-06,1.076665609473340668e+00
2.729854690844670118e-07,1.023716720367588096e+00
1.921718736510119980e-07,1.031090256861054932e+00
1.025299028041459957e-07,1.184288368050373741e+00
1.621127105606189973e-07,1.030476148130299974e+00
9.257723629565400163e-07,1.093942266404854813e+00
3.238792968160870217e-08,1.019530449288859719e+00
3.967442539311850339e-05,1.138459021406648120e+00
1.464143609298869993e-08,1.047434498337364239e+00
2.649916315976740206e-04,1.392660048665868677e+00
9.783150342252250615e-09,1.018182500197623019e+00
5.540325256385250334e-07,1.215097360555324579e+00
3.200833876620200046e-06,1.094941177101426799e+00
9.532292842827169455e-06,1.142110938238305229e+00
4.079016603867359741e-04,1.434480619622647835e+00
1.330217519968569969e-08,1.252500641827265504e+00
1.992003474229539893e-07,1.223992485796008056e+00
1.686355762833910031e-04,1.877278925926930464e+00
1.536456713180340008e-07,1.031011254389240239e+00
1.432034407842850078e-06,1.062618466254891647e+00
3.036313975782320082e-05,1.294160437668090413e+00
4.612950800493039713e-05,1.298097798873802278e+00
3.775411878205970314e-08,1.047217811370520391e+00
6.795475265619280300e-04,1.736998671023053387e+00
2.508754450259729948e-05,1.157473503456925679e+00
1.286057886944759997e-04,1.493861291383127066e+00
2.367596602908929993e-07,1.052088565163327605e+00
1.121336049952609962e-07,1.032056005036995350e+00
5.241746887196910464e-07,1.240240789471054983e+00
3.192346736627020245e-05,1.602237397899197724e+00
3.974753421656360196e-05,1.393280235453739913e+00
2.767835661982830109e-05,1.196878811176213864e+00
1.447755118287210033e-08,1.015982897248503880e+00
1.035277652934999935e-07,1.021525632853910182e+00
5.826286283181939885e-05,1.202602005482411140e+00
1.228518069781000047e-04,1.577578099459478800e+00
1.202717059925499985e-04,1.629112058140057107e+00
9.196875904676310399e-05,1.358574194159590798e+00
7.572933158931589360e-05,1.245991978310505344e+00
4.292184642909819994e-04,1.332581008017593271e+00
2.463578697952530203e-04,1.818143453941912124e+00
8.652566668255710089e-04,1.551340474899919109e+00
1.634086176147319855e-05,1.164358776208162194e+00
2.281090634572300029e-03,1.725908473290878264e+00
5.370802238084560321e-06,1.193589192074916205e+00
5.234431462489309768e-07,1.065638265803134033e+00
1.383898835854639945e-07,1.029658020351786440e+00
1.852681877367369997e-05,1.166713784953101518e+00
4.385675952579140362e-06,1.069405798513732408e+00
1.373668278371920046e-05,1.173562791228552893e+00
4.402600444164729847e-04,1.339375663304388731e+00
7.088353574773669957e-08,1.022589556947424150e+00
1.062421508417900002e-05,1.280369468364355390e+00
1.040669638131079940e-04,1.702453646710909263e+00
3.136467385402540164e-04,2.538963477888412257e+00
5.519873406133199916e-05,1.143754168307077768e+00
6.406469163217290461e-07,1.110478445893327892e+00
2.820799031014409954e-05,1.294327562336897275e+00
3.247953685548960243e-07,1.030316762370961703e+00
1.407780524815200110e-04,1.337379741725051252e+00
1.892175223234600045e-05,1.342291231370506210e+00
8.476280923108009402e-06,1.152553493613254210e+00
2.589002795929800120e-06,1.114707340627153265e+00
2.989925598868560137e-06,1.147071785420779033e+00
2.296379965634429946e-08,1.026561187953165089e+00
9.449222299783559969e-05,1.609108054892518735e+00
1.232389033624199886e-07,1.024422050287614017e+00
7.726628000512940165e-08,1.020339263478214242e+00
5.855595717269769952e-04,1.403364046738776461e+00
3.227548359499750096e-08,1.020082208210155050e+00
6.653121883229140283e-05,1.229292626907377617e+00
8.547731430314829669e-09,1.021185055747331205e+00
2.995647257587299998e-06,1.127246001814044440e+00
1.515523654508430019e-06,1.161590878414363370e+00
1.961079892116869980e-08,1.017115601124399804e+00
1.671125937191960100e-07,1.021903779109772481e+00
1.808415016794409896e-04,1.681069387196151732e+00
2.260284239856120008e-07,1.039112118661051243e+00
9.022533073581949351e-05,1.539838530898862468e+00
2.972004828309250168e-07,1.144013235486429414e+00
3.453023963553119831e-04,1.341909910438176645e+00
4.042160784519749969e-08,1.017654607473737594e+00
1.021569703613799986e-03,1.747766244679037184e+00
1.191869694512739985e-03,1.638473869841561958e+00
9.560876911341159895e-07,1.215842377301521227e+00
4.134888723494690240e-04,1.618296712697813833e+00
6.461567725254440037e-05,1.321425912693765081e+00
4.515952430490539752e-04,1.943259296433112793e+00
7.247541178360330083e-06,1.372077363583459331e+00
3.328668135624500142e-04,1.395261524859149782e+00
3.922931073662769947e-05,1.246665262264091689e+00
1.378810024032780059e-04,1.877140791114463969e+00
1.663213477081719927e-07,1.042961004773879097e+00
2.416812670355079915e-06,1.088939098919697424e+00
1.719333329729969907e-06,1.068103413026198600e+00
2.976462263188119945e-08,1.018444291944620606e+00
3.899394056206960246e-08,1.027347969197952793e+00
2.668773078135180078e-05,1.146966433137410979e+00
6.540601782606880396e-04,1.480966811526598592e+00
4.097310861849099754e-06,1.170764681212985936e+00
8.433479910947860349e-05,1.317247622480597125e+00
1.986249141175859892e-04,1.592442222202948399e+00
2.243925903258739943e-07,1.404083277833538368e+00
7.181780598271709935e-08,1.059882006127411680e+00
9.832941937294940520e-08,1.054337795722517068e+00
2.602213624072729964e-08,1.036125837225024826e+00
2.441338247867020241e-07,1.066250796233268572e+00
1.827328789328100153e-05,1.516486795400882492e+00
4.216733490120390089e-05,1.346239927273683801e+00
2.023609391570580104e-04,1.460872595121990969e+00
1.138787947222779994e-04,1.228706604381247791e+00
6.701813944266839674e-04,1.588083106627785623e+00
3.952772131962629747e-04,1.359862123332128414e+00
4.449753302006590292e-06,1.180360150722466139e+00
1.688975546285530107e-04,1.536792755941924105e+00
6.221865103365109475e-04,1.364273018938392923e+00
4.992911999233659625e-04,1.684264995385094776e+00
3.473690865364829905e-04,1.358467557521470637e+00
3.824512343976190187e-06,1.097253661704728156e+00
6.186599011637780674e-05,1.445059786998400542e+00
2.560115705849690052e-07,1.049419522365157675e+00
2.821602678594660103e-07,1.080531418642628472e+00
2.452490016717079747e-04,1.700518842194354008e+00
1.339058019208480102e-06,1.050426305823537021e+00
2.991257245708119833e-06,1.511119161519757226e+00
2.378735569747769863e-05,1.409653670064089148e+00
2.259268467645759898e-08,1.016564889704147490e+00
1.347796838903960129e-07,1.191782646413543700e+00
1.240428096127179916e-05,1.126590877034536531e+00
1.152086736394530060e-07,1.035673832968234676e+00
3.351777179672119954e-06,1.288057584362371166e+00
6.141951069295260310e-07,1.054434088410604931e+00
3.420433486104909824e-07,1.075736494609056404e+00
6.783331455251409746e-06,1.101705688875928457e+00
1.129273413856439950e-04,1.676919666656735863e+00
1.474958769779009956e-06,1.043484629867797553e+00
1.160283702057909995e-07,1.029186187861888646e+00
7.601280282761179818e-07,1.061675193499552305e+00
1.036328399867099924e-03,2.050307686583396460e+00
3.115515598088339721e-05,1.214598169369718983e+00
1.447930476371200068e-06,1.362597902534295358e+00
1.900000104553810105e-05,1.256758566697391277e+00
8.164937622812530431e-05,1.461211603598676856e+00
7.437533725204760462e-07,1.042325653341708902e+00
3.444950448312319872e-07,1.046206969772712547e+00
3.135974332540770166e-06,1.048428496299614432e+00
9.961869873703749472e-04,2.142358577574749123e+00
7.006644323897360175e-06,1.105492915717073643e+00
3.368528331710970216e-05,1.146116860663454418e+00
6.715729442328010330e-08,1.082944202859518645e+00
4.235314618827049830e-04,1.508404243067224870e+00
1.279502637127279974e-08,1.020030035639658106e+00
2.084906475515039932e-05,1.128781668286032547e+00
1.296079139610019945e-04,1.301278528123976708e+00
3.245844568336730120e-06,1.089444117092771558e+00
1.246243116474509917e-06,1.125808679335301266e+00
3.258772105154670212e-05,1.142784028824474385e+00
2.543763410903079996e-07,1.183608160792873898e+00
2.939558423710009952e-06,1.171716421509861883e+00
1.154538370638529996e-04,1.333035027921390725e+00
1.429013624487869966e-05,1.158486106572476082e+00
5.211195919748059705e-08,1.022345615840670519e+00
9.866192642860609121e-04,1.691361765937061001e+00
1.673164361901329923e-05,1.127557648291028780e+00
1.247950198484229974e-07,1.024747287760413794e+00
2.115520093231370080e-08,1.028468755314527083e+00
1.396011124331590072e-07,1.074268496378135040e+00
2.360648126303869945e-04,1.374478137935032818e+00
1.603832201073879899e-04,1.575794674754024793e+00
8.888987178017339580e-05,1.380157909364165603e+00
5.075091155665880035e-07,1.055251473738257006e+00
8.353228950791579505e-05,1.519274580614655035e+00
3.346258395241930030e-08,1.024720672598035343e+00
3.432680445866790014e-04,1.344994320858422965e+00
3.172504522742759755e-08,1.046899844985612837e+00
1.388628022000780050e-06,1.324291689523915405e+00
1.000599783946770014e-04,1.864988839245017349e+00
2.098787167635510036e-04,1.735163466502119611e+00
3.442998177042599938e-04,1.606293647336292985e+00
4.294123803288759787e-05,1.143733264345961897e+00
7.130736131809699348e-08,1.062892300632344300e+00
1.083539751092270002e-08,1.077498069434312367e+00
8.385870070760790062e-07,1.040388771617462904e+00
1.586858314932640034e-08,1.019402575507285968e+00
4.820816573111450128e-03,1.816224930232890555e+00
7.219791711355819905e-07,1.076541677719840662e+00
2.298421112481510036e-04,1.218569107447735389e+00
1.752761788804130048e-07,1.317595686296126223e+00
4.598237727708669725e-08,1.022707699889543465e+00
4.556754273850189939e-05,1.230615148859720565e+00
1.015726886112829948e-04,1.546249538572986859e+00
3.783883657416590182e-08,1.031131442016803845e+00
4.822087233423949861e-06,1.102059879670154396e+00
1.569431616018329877e-05,1.298788305973869184e+00
3.756748610838150014e-06,1.449309051384251479e+00
9.000997145606069900e-04,1.511568301175860052e+00
2.177681859585670122e-05,1.190809402356487023e+00
3.662570252375150013e-06,1.111071190419825383e+00
6.519265130322310017e-05,1.337798227962727182e+00
2.498471888427329906e-04,1.425652779117752456e+00
2.348778793511089842e-06,1.154786433554430003e+00
6.105821243206670248e-06,1.254005110199248207e+00
2.014802200115740113e-04,1.367067503943035112e+00
1.343077645529469933e-06,1.386984490354967514e+00
1.489021965573460002e-07,1.164821041049190598e+00
5.658484211583950144e-06,1.092317954427553861e+00
8.766961526992800291e-04,1.828564958671699658e+00
1.151211581702179962e-05,1.124269689682440010e+00
6.925178717131999387e-05,1.465311974882489876e+00
5.830507421959469500e-04,1.397869096757487384e+00
9.910895888671980632e-06,1.442053365846340585e+00
3.223396549239829941e-08,1.015596659781432543e+00
8.746419416898299588e-04,1.950953596806988655e+00
4.280954965404860017e-07,1.055998379203335169e+00
1.156790414016460020e-04,1.255730798509465007e+00
3.550318135001270074e-06,1.438112362034113634e+00
1.211302681770840095e-07,1.026091010627429023e+00
1.364796614792359979e-06,1.070391363929605433e+00
6.109903739696709853e-06,1.121984132060808603e+00
5.042215255399370175e-05,1.815733347515597229e+00
1.739514243334259970e-04,1.366234386683125690e+00
1.207398759333570075e-08,1.037745591963918246e+00
1.871273422229210000e-06,1.280807659407829036e+00
4.956910585960460075e-07,1.050970379431917179e+00
9.852827730460270432e-06,1.154812157958782670e+00
1.324025731845440094e-03,1.615446684042272096e+00
1.573177435595619943e-03,1.464728140995665173e+00
2.271038423657359997e-05,1.404223250033703740e+00
4.416825652015639923e-07,1.051253957093354341e+00
7.058014261273110025e-08,1.018909709577209499e+00
8.763980010699270043e-08,1.024714850356943208e+00
6.716749864319010400e-04,1.340502820539410722e+00
2.010821139950270175e-06,1.328511065874768748e+00
1.072487671183199981e-04,1.342804203828933840e+00
2.483001063954829990e-07,1.292281939252073908e+00
2.016323247511570027e-08,1.030308647138439504e+00
1.062071116533420002e-03,1.699473086317383030e+00
1.880561718980289904e-04,1.479979955195782182e+00
5.428328875234109748e-07,1.041483376737561972e+00
1.478167559276829938e-04,1.809037952628072210e+00
5.070799380023819928e-06,1.161064036564017909e+00
3.374840208678210013e-08,1.026475826162478677e+00
3.476697863031220003e-04,1.948212316445982362e+00
5.518541351779909852e-05,1.176023512121234793e+00
1.742410480989249915e-08,1.017804331944479612e+00
2.390893592814620170e-07,1.021992232174785631e+00
4.811064383429440258e-06,1.265597731475884613e+00
1.518227946021339971e-05,1.153176315285372677e+00
2.862950393860570115e-06,1.071583109988355487e+00
4.131181791476069842e-04,1.630417642400945999e+00
1.086407855719089997e-06,1.102031210634890623e+00
2.028914868381929883e-03,2.395368221114350771e+00
2.912880769306179905e-05,1.418971742018543480e+00
6.247775926759880326e-03,1.952794729256076556e+00
4.916381723240430023e-07,1.030856345507604299e+00
1.757129552800769915e-08,1.031891888186333928e+00
1.783689688473989927e-04,1.415968119249004342e+00
6.278389955829590403e-07,1.091023378555250334e+00
7.566864543720409810e-05,1.218393286107032569e+00
5.841919707434659555e-07,1.084128749885113541e+00
1.819866300844469949e-05,1.319627080206104752e+00
1.631627869512229981e-04,1.426424329393705781e+00
1.064852650737919959e-03,1.425359729673356668e+00
1.177966766597160063e-04,1.456173914781478507e+00
4.209723854384259868e-08,1.059000129645163435e+00
1.834080280369519903e-07,1.102276837552703226e+00
1.943650856833899978e-08,1.013631036328712653e+00
3.859569112557740006e-07,1.057346649617739498e+00
3.217622873166420138e-06,1.086358887103687110e+00
1.935042797742840089e-06,1.090688561126382128e+00
6.590838652352160260e-04,1.457762865116496220e+00
1.484631800312920030e-05,1.260104588512202639e+00
1.088550844192870071e-06,1.131039926854691124e+00
4.876383774345099883e-07,1.089195833240921285e+00
2.551406415714440018e-06,1.104599674717348323e+00
2.682987928937760115e-04,1.827814995422731403e+00
7.624968883197769530e-08,1.040819397554197501e+00
6.399288567269720285e-05,1.327913446899787742e+00
4.543573359785549819e-05,1.275426283301821062e+00
2.389016180018989791e-06,1.333013723013814378e+00
4.763529900436960416e-06,1.085836740578170367e+00
2.189325979216809944e-07,1.187100428273894170e+00
1.225042626024789989e-05,1.283289197198532960e+00
3.116220704873480281e-08,1.056853250663312371e+00
2.724519915044840075e-06,1.085085216838486577e+00
1.569649781552669969e-06,1.410559111419209755e+00
3.192993250094079975e-04,1.281357352071787137e+00
3.365698147529990044e-04,1.874307257892680934e+00
3.713283195682760262e-08,1.057081670737352042e+00
9.995728225166990077e-07,1.112332415662417251e+00
1.389666788606280108e-07,1.128303767726829276e+00
1.469981301911839928e-05,1.109861592714637801e+00
1.126221331458079900e-03,1.363796602277659975e+00
4.445704816271150149e-05,1.181447693115191599e+00
4.587519156760969981e-05,1.157036918973672668e+00
3.152997894005679687e-08,1.020873959967260269e+00
1.925897360577170116e-07,1.047634160764960409e+00
1.503902342211169905e-06,1.219902839333034450e+00
7.287483650333239792e-07,1.061963035088208773e+00
1.055355737247959938e-07,1.080237018829295792e+00
3.948066825096430028e-07,1.031923247105626773e+00
1.693241148274269979e-07,1.095723596078799433e+00
6.591811178853120565e-05,1.209881810585463624e+00
3.683110910885470054e-07,1.062946984990985611e+00
1.410149563410770071e-06,1.263970379953975876e+00
3.006197724857739861e-05,1.224032231084255073e+00
1.982660353316300053e-06,1.061597731515488974e+00
3.603474961823099855e-04,1.612831022676118442e+00
4.511948155738039706e-05,1.372844133452927551e+00
4.099476355754919999e-04,1.560035935508723881e+00
6.971952097817080184e-05,1.230291269550534361e+00
1.116746174924739944e-07,1.034567174297108094e+00
2.400927992473759889e-07,1.104476127020566967e+00
4.759981110149519884e-08,1.033223391608916852e+00
1.271566725429790039e-03,2.016092533836150835e+00
8.527068863251069335e-06,1.846261501444463216e+00
1.267688460201650080e-07,1.042318579760201924e+00
4.796938248147269823e-06,1.282939317810007251e+00
1.385705176634050005e-05,1.222044505534704006e+00
9.201523650864779579e-05,1.426769836681449410e+00
5.272279116014769754e-05,1.169859365244932725e+00
2.591207117664480139e-06,1.119378690446590774e+00
2.235616500106869895e-07,1.043347455105309018e+00
1.085768779145109979e-04,1.496406870391439048e+00
1.955961275723290029e-07,1.031982506448949843e+00
2.962244786264809847e-06,1.061149001444096296e+00
5.808161211709140367e-07,1.149332638411148411e+00
3.924125716126899880e-06,1.097620574953682926e+00
3.132894375238840136e-06,1.060784418541070862e+00
1.194205141639619916e-05,1.131829531861563209e+00
6.960122433274179782e-04,1.523044433962028377e+00
3.511727005387749705e-05,1.637430620839587014e+00
1.949954642445300008e-06,1.292787055577674149e+00
4.143850852083579870e-07,1.097424583164526846e+00
2.077089770464359912e-06,1.106073904847389322e+00
3.627899273288970198e-05,1.401772605926596027e+00
2.460026102738340111e-04,1.610416614434862392e+00
9.865236852724149923e-06,1.174899764053186635e+00
4.942323450321460011e-03,2.062011169323595627e+00
2.568258840599859922e-04,1.480316416427783333e+00
1.024056326436539962e-07,1.031669516740758796e+00
1.676858217580319993e-06,1.053521653570839822e+00
2.721856551078380231e-04,1.344080396371370556e+00
6.000181138014239868e-05,1.187526007733961553e+00
4.798405850417039793e-04,1.332498346696687319e+00
1.383169091712660047e-04,1.514415759343120005e+00
9.192034840415160074e-07,1.085794633240032114e+00
1.164665211013839967e-07,1.193703242010361709e+00
3.110426451587509917e-06,1.141863158072376816e+00
2.459197072002499876e-08,1.016990016075925096e+00
4.081106516355480096e-08,1.036809202340598146e+00
1.667669738742989924e-08,1.012412396838170414e+00
4.388870255902650291e-05,1.137709306639161699e+00
8.963219188765550309e-05,1.158724873152639390e+00
3.120566032938209959e-04,1.645974264278429633e+00
2.043064393992769922e-05,1.312691425145419588e+00
1.346751619295889899e-06,1.102015592174937941e+00
1.111034586682930004e-07,1.059012740896519533e+00
6.694444205850599767e-06,1.099990309501243546e+00
1.449252587452710097e-07,1.166792927584129558e+00
4.448332659477809836e-06,1.062118112924788749e+00
3.212586086639090157e-07,1.041324893130945117e+00
1.493469266972249963e-07,1.218896151397786731e+00
1.088417716542040022e-06,1.081643103542455187e+00
1.572004277055630051e-06,1.058062657431745102e+00
5.427188832611580273e-06,1.142277631866531973e+00
1.748320504107749899e-08,1.032680711739890400e+00
7.292626239164309844e-08,1.047049877608635216e+00
1.107877985751039988e-07,1.048548863418089727e+00
2.385622736725540101e-05,1.158734136900424927e+00
2.345636444031289870e-07,1.047488642470959519e+00
2.431662294337820087e-08,1.022797046625574247e+00
7.564091793715870156e-04,1.393994744332502478e+00
2.853668740233540104e-06,1.096366869237465735e+00
7.419395877948089414e-08,1.022823971885524097e+00
5.401666002973249964e-04,1.956457254059015938e+00
3.535772736421540221e-07,1.034468582300594575e+00
2.940771277941070126e-05,1.205227522248826233e+00
8.018708293777819659e-05,1.162347581961679754e+00
3.182604666501830085e-07,1.043587312488639895e+00
7.227745318254440100e-05,1.239083855242454568e+00
6.995584521127570354e-04,1.589353242551593270e+00
1.598368717883779926e-07,1.075461034145137162e+00
2.214514663173209843e-06,1.241323703120616129e+00
3.047927647768229977e-04,1.292485275527064603e+00
3.750192940891099959e-08,1.060674867195011473e+00
2.725962863890379765e-04,1.204583974202148244e+00
1.054672899314950025e-05,1.118165927352884781e+00
3.397460970916750279e-05,1.298528591411069577e+00
3.383351936143719771e-04,2.069317779203396768e+00
9.901210372657039325e-06,1.075466828685093468e+00
1.410116226962690053e-06,1.743639270316494683e+00
1.542856853321710054e-06,1.137677454946391276e+00
2.476470868598410134e-08,1.019469290068143241e+00
1.146353455238599981e-08,1.013967760214117275e+00
1.222932800721940067e-03,1.919019794349892116e+00
9.910882934198679604e-06,1.100891127624334720e+00
2.041654704869370017e-04,1.236831289346899565e+00
4.869552078867689751e-08,1.030639951746237681e+00
7.277082354745760319e-06,1.165840257002117575e+00
7.579728603785350029e-07,1.052215451643261579e+00
1.610730628650010132e-08,1.033588072754033194e+00
2.977804498181380043e-07,1.490987008299591965e+00
8.983067239555850162e-04,1.844230638340401907e+00
6.379832185109199976e-06,1.266920825176347520e+00
1.382586286635820073e-05,1.311516043454736158e+00
3.202539298640840181e-05,1.231521081100735771e+00
1.262620403820779895e-07,1.058428495863524610e+00
2.344400855528569927e-07,1.049005523522338557e+00
1.805653770014850005e-03,1.828461471783268566e+00
1.417227473923330059e-06,1.342538435774843331e+00
4.284331313409309807e-07,1.123391182299287916e+00
4.005192117316860086e-06,1.071255820118176549e+00
2.494599753212469948e-03,1.809808694545196106e+00
2.854117288615120067e-04,1.757123308335574396e+00
1.946510655609589890e-07,1.127907578964260749e+00
6.555438893592470222e-05,1.221176080343520765e+00
7.984330681923640046e-06,1.178000670245224812e+00
9.926103395377239985e-04,1.438800442332048624e+00
4.959836138629630448e-07,1.060996900103385210e+00
2.113819087380170114e-08,1.023301162864002078e+00
1.336705594995010041e-06,1.035850497947262250e+00
8.817190593270780462e-06,1.128139949229991723e+00
2.990023203760799972e-07,1.077022317015914776e+00
4.308851087575169748e-06,1.193576135266816829e+00
1.834697097091339988e-05,1.151325429268130529e+00
1.683336180625999909e-06,1.113739390235902293e+00
1.305046942691760062e-05,1.119586086142238646e+00
8.282741785995780166e-06,1.104919522188590131e+00
1.151421111110799943e-03,1.885834664930933213e+00
4.050401725662750019e-05,1.511128452232577191e+00
1.739265539448819942e-06,1.110730550040206266e+00
3.828111615224259941e-08,1.030030677103915382e+00
4.497210275360039837e-06,1.092526645854897227e+00
3.310218859465179986e-04,1.429195240802836331e+00
1.192983653473760048e-04,1.385253886390450884e+00
3.015034858121680037e-04,1.489562231725060970e+00
4.801092157819319620e-06,1.230382372306116689e+00
3.056984927524060165e-04,1.491754350611018687e+00
1.503785760594569947e-05,1.155653572826152109e+00
2.869998856218309918e-04,1.697524099506790174e+00
1.143494097692370008e-04,1.739962821926394732e+00
1.695395366425469969e-07,1.032187625658970820e+00
1.427504627674509958e-06,1.232259946892956926e+00
2.606297395670919897e-04,1.632890438464333904e+00
3.762026216007190208e-08,1.047061610140692212e+00
1.408659441221460046e-06,1.057737125152164115e+00
6.888089125355899953e-06,1.231824931184457350e+00
3.685737918458179960e-07,1.053905857537915436e+00
1.104599254211259952e-04,1.373894314046959275e+00
1.085981295808840065e-04,1.199376682446108067e+00
9.088561802014480063e-08,1.041752353776502771e+00
2.296516429573199944e-07,1.289604424871111821e+00
1.148620966045280023e-05,1.193985678033733011e+00
2.993208567316229920e-08,1.020728291550199840e+00
8.476017059272029691e-05,1.329456586201789525e+00
3.163725625189600004e-04,1.439421168133119711e+00
2.991240555041179874e-06,1.215127446108468234e+00
5.985392092350459931e-04,1.433086242410645417e+00
2.251666617036419857e-05,1.503301434476537635e+00
3.621174262565020081e-03,1.614664646255413727e+00
1.120380127777929977e-03,1.713295307048710914e+00
5.629632678058700334e-05,1.415607213838068201e+00
9.565932801141190144e-04,2.421947054639404406e+00
2.589749504827050235e-07,1.031626125929746784e+00
1.410781709685810062e-07,1.082102260235874747e+00
5.832168798977979727e-08,1.028235339696961459e+00
1.812505568170689936e-06,1.180355635024834760e+00
4.364513754601460218e-08,1.026846263081604649e+00
2.833183599032469785e-07,1.258140558695044264e+00
1.384888894615190097e-06,1.483051759287287830e+00
5.834085713348280216e-05,1.216025732333286147e+00
1.173076904821989986e-05,1.130443842193060489e+00
2.131179693643829956e-07,1.051743891444644641e+00
3.514174722127160137e-07,1.039758820035740383e+00
1.717164713720990051e-03,2.058155647508108643e+00
3.349313846089030166e-05,1.461299784210133845e+00
4.265981133843739751e-07,1.182399792202435185e+00
2.115724244960770018e-04,1.560167962341561188e+00
7.476269862336969911e-05,1.329536774804150889e+00
1.248256363628599992e-03,1.770328445844121745e+00
4.248412281581039726e-08,1.036599722019089453e+00
8.144587823382499220e-06,1.250908861383454251e+00
7.281039493375620307e-04,2.425648073918501790e+00
1.578245499459789863e-05,1.195230940236606587e+00
4.574836508983820245e-04,1.523270391866157425e+00
1.930037085267760141e-06,1.121586793532980186e+00
1.148589616347360086e-06,1.071828422365901146e+00
4.484946892176719672e-05,1.206620813013509874e+00
3.173438906003100003e-06,1.319077537475049189e+00
1.043762064223070038e-05,1.317600352873875114e+00
3.155683040984619996e-05,1.356582777743660762e+00
1.840667074530769960e-08,1.031319181062469337e+00
1.499631260459160012e-04,1.363670509125408437e+00
2.583239891809430209e-04,1.489643387595588342e+00
5.656358455009860445e-07,1.160444224211038655e+00
6.260293501363610119e-06,1.404627127513850660e+00
7.699447439285469487e-08,1.039797100456778978e+00
7.306556439368679945e-08,1.026098808757420988e+00
2.522432810267629898e-07,1.029474695800582706e+00
1.997826340543989971e-06,1.150789479970871776e+00
2.699541097748160115e-05,1.243869929398976115e+00
1.196778929924870014e-06,1.120372252455284157e+00
2.087346707442670106e-04,1.367366184937065299e+00
9.915453300331590126e-05,1.190180066195291708e+00
1.115914970218459984e-04,1.476839263005975678e+00
1.312984110770699901e-07,1.046859489792099085e+00
4.696258480425200276e-05,1.256125413920071709e+00
2.520176299792319918e-05,1.182899170159799729e+00
2.250421141079749860e-06,1.084438451350100641e+00
9.614622560164499217e-07,1.112877897424226381e+00
4.914525787297659837e-06,1.094259307526524339e+00
2.346692727843959956e-04,1.611866925202808387e+00
8.628084725556389995e-08,1.020999059740667736e+00
1.180106362760450016e-06,1.058803308849029845e+00
4.112471974415710422e-06,1.097518599988596577e+00
1.637760319957189967e-07,1.030659363503144466e+00
2.167373074186119971e-06,1.106879283667667080e+00
6.548534260112860566e-08,1.078796366768587367e+00
1.793724905430540020e-07,1.129414241623623250e+00
4.255827483256439969e-04,1.558872961920631628e+00
1.599614568994999930e-07,1.108779622976411083e+00
3.498648891927630096e-05,1.211111120386510809e+00
2.741717265088029799e-06,1.055582028694698637e+00
4.132815515096489872e-06,1.136414758074276277e+00
8.242696970229839689e-08,1.069474880265939287e+00
7.798622680647229342e-05,1.556879674928372426e+00
2.994197574188979942e-05,1.141429243282394257e+00
5.454142815523259748e-04,1.901325395384001693e+00
6.846187746469509785e-08,1.018920817407408697e+00
4.943514864158039812e-05,1.353243285910176841e+00
9.883579632515079730e-05,1.241329535267713835e+00
1.558794174368329871e-05,1.117637256469734552e+00
3.353791417447550007e-05,1.146876109438716318e+00
8.989800597133939877e-06,1.137093265110731055e+00
3.860067952655239916e-07,1.186412563983319846e+00
9.497921903417999416e-05,1.201606927048062712e+00
1.191919488994230032e-07,1.040176688401474481e+00
3.773748387012800202e-06,1.074898342669096118e+00
4.249309049688470096e-07,1.073305546302761426e+00
2.675960407013710005e-06,1.088995073835860916e+00
1.925357413463429953e-07,1.633354624784793430e+00
2.668582610264769888e-04,1.591439817022793912e+00
4.362552351134529991e-08,1.107968832471062814e+00
6.070999002033229380e-08,1.030068235654198805e+00
2.170535086442039962e-05,1.210688394019382663e+00
1.406743151939200112e-04,1.336559252463808578e+00
2.301860648116549931e-04,1.278178291703566005e+00
4.865523386396349760e-06,1.089634122215464629e+00
9.059016307673870583e-06,1.119715095793458515e+00
1.878644885669950092e-04,1.216297850894272115e+00
1.597966232476080088e-04,1.246338604598063560e+00
7.357767905044819933e-06,1.206125535390238257e+00
3.476895733686159783e-07,1.044358215642397614e+00
2.820209854962890192e-06,1.104829741412158617e+00
6.246322576686200414e-06,1.173013083228358067e+00
4.780955465230170368e-06,1.082113238171476421e+00
4.029316195711530115e-07,1.052598027360385435e+00
1.338531052396100095e-06,1.065251257771127724e+00
8.148150074206030043e-08,1.036247445569322245e+00
4.638369070794929748e-05,1.201081321020663895e+00
1.166135530617490059e-06,1.351862576003187932e+00
4.159463647524300370e-06,1.164225932748293557e+00
1.373324746123649898e-06,1.106802366195927201e+00
7.398356280846269752e-06,1.116954516522241425e+00
2.770000578180249810e-07,1.068108193572702813e+00
9.624706474142439520e-06,1.084576368879594854e+00
6.285741363596029851e-08,1.025887693815602075e+00
2.114839488431360157e-06,1.062596708960365399e+00
1.123128264894440080e-03,1.887322025596779307e+00
8.342387595007910391e-05,1.527669057082076121e+00
5.329334855102180494e-04,1.703944008844837654e+00
1.101644190867890054e-04,1.227635960758881151e+00
6.270342481258939842e-06,1.303668926117209637e+00
3.013237241313979813e-08,1.019707441268280279e+00
3.536890082663080064e-08,1.030100163065326813e+00
5.283741658252990149e-07,1.132869300021886572e+00
2.449722785984920156e-06,1.121703793949901495e+00
4.376582175623079958e-06,1.077570015564108363e+00
5.505967466521809938e-08,1.043318995095905199e+00
2.293149845682169877e-04,1.375236518094615779e+00
4.660400287719690117e-08,1.048494477353408616e+00
4.590814249336059971e-07,1.045205342779022217e+00
4.424153214078600250e-06,1.104951243074641543e+00
1.747897043818689907e-05,1.582176060870226220e+00
2.410782556766949967e-04,1.748184376682457186e+00
4.305445765729770148e-04,1.316824284467015937e+00
1.032194777052279983e-06,1.071685824489584160e+00
3.002822747422099963e-05,1.226683424072776640e+00
4.174055469819530202e-08,1.016138335918324032e+00
3.378040677127770109e-07,1.064210756166945382e+00
9.718276910114079833e-05,1.401716217437594780e+00
8.718970287661629376e-08,1.064232569394899741e+00
1.176504765200940002e-04,1.751785536093547702e+00
4.829416320323189650e-07,1.111349020700639123e+00
1.694557620352060104e-04,1.483371275200340733e+00
1.018503252781330096e-06,1.114915195650711510e+00
3.701613553519640328e-08,1.025200237725418795e+00
3.102009027909799716e-05,1.104601090244876849e+00
1.138756284283569936e-06,1.288142052277386762e+00
2.032539687236070032e-08,1.022260767712360741e+00
1.010485581598719947e-07,1.045601944969520858e+00
3.276131981351800028e-06,1.057337216084488496e+00
1.657054263411090061e-07,1.030490556341440822e+00
9.314150343609609699e-07,1.047526455298911641e+00
5.039394475090659581e-07,1.047963832131648232e+00
2.073404133185730082e-05,1.102370650325131374e+00
2.008701870602019835e-05,1.134169586732102664e+00
2.220439614521539996e-08,1.048835836502409746e+00
2.523850952942109887e-04,1.590915974799547605e+00
4.335744469830050046e-06,1.124793243379706320e+00
6.352837164669069741e-06,1.064804875944786566e+00
5.400370373409750143e-08,1.131910817912692213e+00
1.077231873446939975e-08,1.034625651208001207e+00
9.347299581945020178e-07,1.049382501050727612e+00
1.360257217728169963e-05,1.199131738034251438e+00
6.877827454468669497e-04,1.475622084703284820e+00
7.151264034285300088e-08,1.016915674111352752e+00
5.668146229795090215e-06,1.138137964096308519e+00
7.938828577569390034e-05,1.244717593482590035e+00
4.031660456230550084e-06,1.067456069442783262e+00
7.463618164378509619e-07,1.057526904818383962e+00
1.376841128416410080e-05,1.093483503361043274e+00
1.866158095331150015e-03,2.193517565516426071e+00
1.155986851678670026e-05,1.173634228073962893e+00
1.424753066286759892e-04,1.228516766065273380e+00
5.455644047444900374e-07,1.029546914359575460e+00
9.621217935216749633e-05,1.195203238109659560e+00
1.432249689864339951e-05,1.189243818996651214e+00
3.118511886361160028e-06,1.211324991774886950e+00
8.301630340790419431e-05,1.326653601174294650e+00
4.394452564707440041e-08,1.038407180694532750e+00
6.703371345438500085e-05,1.498466127539855863e+00
2.274751534191849962e-05,1.371969303527868833e+00
3.912168050577299896e-07,1.100521969791423027e+00
6.142882556999659516e-07,1.057794048088336769e+00
2.295670881614629926e-05,1.295201001195870782e+00
3.903754874169420013e-05,1.225855005240527262e+00
2.892818059483690143e-08,1.025297490936648570e+00
1.251515123865429937e-07,1.078714963164314478e+00
7.228974876959209833e-07,1.064720039641226856e+00
2.389847111512010020e-08,1.035843493762419909e+00
1.734485992632129977e-06,1.159060399406143693e+00
2.044021334869170078e-07,1.051719127779435548e+00
2.582052625693529940e-07,1.041447398073158448e+00
7.079883899549790048e-04,1.347213162443768875e+00
1.416793974481510031e-05,1.428336503095495980e+00
8.609714315469699870e-05,1.271194341403838246e+00
3.970238796963330139e-04,1.362891293455099628e+00
9.118323489438090294e-08,1.237356289653760211e+00
6.904776079733869865e-06,1.375801499474913037e+00
5.590787983243959927e-06,1.231742213626481286e+00
3.053004216970299828e-07,1.067329220005705182e+00
1.558697797674800077e-07,1.222947535099040861e+00
4.155461136522269750e-05,1.239748886545968709e+00
3.270867303287690103e-04,1.570770396778984557e+00
2.915358715326730133e-08,1.012912284927874884e+00
2.125878052920969940e-08,1.068331945544551687e+00
9.894901815001460633e-04,2.040031947087847630e+00
9.455692628651930654e-06,1.132164907910478968e+00
6.039914173528360044e-04,1.576022937630300991e+00
1.341799777665140023e-08,1.031259692526051319e+00
9.851013630268260308e-07,1.085146507273756500e+00
3.508891588380939983e-04,1.328906984643981826e+00
7.906128950903200528e-08,1.031991138832758503e+00
1.029334051710590045e-07,1.021142709095542722e+00
2.455068690687279925e-07,1.044109456292808824e+00
2.217314159434100133e-05,1.493727128081042688e+00
4.384440222198519947e-05,1.226073816690001816e+00
2.804160210482549900e-05,1.217927616207476138e+00
1.104032412074890056e-07,1.044143157156170787e+00
1.117846493963979993e-03,1.515360929568958737e+00
1.502437591059999902e-03,1.572474036297358602e+00
1.801744639123159946e-07,1.026377629465520247e+00
1.912370799324309936e-05,1.264624269315489880e+00
1.440760264038600029e-07,1.030553391843907596e+00
5.696486253322270043e-05,1.607417080043076263e+00
1.528304874713299937e-07,1.026345938201745245e+00
6.979928454684529634e-07,1.068749903079605046e+00
3.704536145979179824e-07,1.094660463912255244e+00
1.119068334966340026e-08,1.035541416356912769e+00
1.786027006478719913e-05,1.116821590667092190e+00
2.648530781102330144e-07,1.033185171886101816e+00
1.374036781735660026e-05,1.330983524230268999e+00
1.722654048496779957e-06,1.163922019231860894e+00
2.296749504788940063e-07,1.070808776446580346e+00
4.300989738907470076e-08,1.109984651041446169e+00
2.541129338212640235e-07,1.029434317530263376e+00
8.650426014738490281e-04,1.645710291632739075e+00
3.305225537106679956e-08,1.022756214447629208e+00
2.293754840141860115e-07,1.044553631824758133e+00
7.388915850719430254e-04,1.323623795969846695e+00
9.317856372398410311e-06,1.147743463792850305e+00
2.049193063521200102e-05,1.768803920117927309e+00
5.272701469601630079e-08,1.034761383947691460e+00
6.489134372054270123e-04,1.717989967739298240e+00
2.553718870710390178e-07,1.066111550163528321e+00
1.322171973195549941e-05,1.108646625208577374e+00
9.356320755202859844e-06,1.115234169040112633e+00
4.893642412496040009e-08,1.014874356171812764e+00
1.420219757735800033e-05,1.249005657518705403e+00
8.349471297216500075e-05,1.612101161458004750e+00
2.767744404183580161e-05,1.221421272922222245e+00
2.302197026270710130e-04,1.332804619289162495e+00
2.300394774551480068e-04,1.361478396833583959e+00
4.054455970351770291e-06,1.078577921468158340e+00
1.310591916565579946e-04,1.347384311966444814e+00
3.289620177523139882e-06,1.093583088618333976e+00
5.744973026110050326e-04,1.331692090598521672e+00
4.346197740984919828e-08,1.021965210283159342e+00
1.128408848657060074e-08,1.011324596956990840e+00
5.119357623195910009e-06,1.129332418168050189e+00
4.845313995491739956e-06,1.138151474368888305e+00
8.204223691592380130e-08,1.057035002597517925e+00
3.089428319693680023e-04,1.610008870194435060e+00
7.629945612558960543e-05,1.204017122685966168e+00
2.911042241815449976e-08,1.159143752205145539e+00
1.907337624396290081e-05,1.402344743119187331e+00
3.738406456646950070e-05,1.279481905488738080e+00
1.169218039715260049e-08,1.045054545160951198e+00
3.573348687057649876e-04,1.666405903938963595e+00
6.675585374156240001e-04,1.458395464174710998e+00
2.501545401119419781e-04,1.591936980594522932e+00
1.425772548046399955e-06,1.300664361026784732e+00
1.540365466611700022e-07,1.264641756445594734e+00
1.380934805700480079e-06,1.067265397730758680e+00
4.741264648647870420e-06,1.116934210985068843e+00
6.637483191378750369e-05,1.611879996133661841e+00
1.720400469860369885e-08,1.038443499609798648e+00
7.913235062045499671e-07,1.085175596110926843e+00
1.277236208923690096e-04,1.644930046466001938e+00
2.703903101601950066e-03,1.951012512989519498e+00
5.520413958531090091e-08,1.156751582776251785e+00
2.206815261277880074e-04,1.605183080154947373e+00
3.676772719383099883e-05,1.176784538854021234e+00
3.581085580430490203e-06,1.104566369051363406e+00
4.269424590963220270e-04,1.559271427862867210e+00
3.769662924867489918e-06,1.369307823862003781e+00
2.180481927229559802e-06,1.178355044434437726e+00
7.082971043558569822e-06,1.073992492394700848e+00
5.936266122264779699e-07,1.481477420986584415e+00
1.507326423414200044e-07,1.047331426452556391e+00
3.620910688627009688e-05,1.194586498682916886e+00
1.847496594972720084e-04,1.262418864257409901e+00
2.714303161316489839e-04,1.554148595794270893e+00
1.811928220211069918e-07,1.031141240094587408e+00
2.835817718384360270e-04,1.313084063967139947e+00
6.634302804418490348e-07,1.064095933166048447e+00
3.195406134980859867e-07,1.032935589723546821e+00
1.858539099954419939e-04,1.800803135651891651e+00
1.023933583883740005e-07,1.034712225558708898e+00
7.241015719611579976e-07,1.050557502331404436e+00
2.465673357675649995e-06,1.086752283437825373e+00
6.558414176851179739e-07,1.054923518244334613e+00
9.441844060367830110e-04,1.513707901707497028e+00
2.603525020440630001e-08,1.021951171906265277e+00
3.719106233923169776e-08,1.016746557670316964e+00
1.276951708991869898e-04,1.697201475294165984e+00
9.422638434628629906e-05,1.590451310973946653e+00
1.286878231900209995e-08,1.013914749358536538e+00
1.668871630208800104e-08,1.021404457506670305e+00
5.473396713032290277e-04,1.440115067548606298e+00
2.903583019627470100e-05,1.394653330524739721e+00
7.607142170053820321e-06,1.193882386867141765e+00
1.291398319854590064e-05,1.318143859251126537e+00
3.313522995267639956e-04,1.716762552030215216e+00
4.118162588149300108e-08,1.073241668995458475e+00
3.325231410690060192e-04,1.383947417131683899e+00
8.682417288481090266e-06,1.249839498363994439e+00
2.279464302410190023e-04,1.375833642537909185e+00
5.402755239039959958e-07,1.475447907090629895e+00
5.362265940223140160e-05,1.275397322967232849e+00
6.585939657943759660e-04,1.704483962610354730e+00
4.624242361832389762e-08,1.019006100471405940e+00
2.537594414176090022e-08,1.028112358888660705e+00
1.213494248735599961e-05,1.180573546069853430e+00
6.667607115896189648e-06,1.228979541326633562e+00
2.001642720460829975e-04,1.693389947377174520e+00
6.605755346844090293e-07,1.095111391802688461e+00
2.732974142317669897e-06,1.075906004061452093e+00
6.350599201254840645e-08,1.023616304602063654e+00
4.053542105402509929e-07,1.032964885948918887e+00
4.631493214796420150e-08,1.019482848452616164e+00
2.535744096317380029e-05,1.566516789081533467e+00
2.383768357902020036e-06,1.228828913637551645e+00
7.852905344658720296e-06,1.270558596028508624e+00
1.438095771050360021e-05,1.187699287878775545e+00
4.598998933563950197e-08,1.033209235578814944e+00
8.522980914275420008e-04,1.466949239566550656e+00
3.054966803162430277e-05,1.317082752760615261e+00
6.920504238241599474e-04,1.404094726411106997e+00
2.486232223721920146e-08,1.028019376608603874e+00
8.097200988128150194e-04,1.979661940772307727e+00
5.089558151027619740e-05,1.375068772751528501e+00
5.608254774238439735e-05,1.115835371246897800e+00
3.600471244652300100e-04,1.687369970850935319e+00
3.288674170355039881e-08,1.029753621417787812e+00
4.170058170238639787e-05,1.565621169931743273e+00
1.334272528335479974e-04,1.181381810227221330e+00
3.492720326599240098e-06,1.072435071478578195e+00
2.072601787632399974e-06,1.164034172277846002e+00
3.055330059653909943e-06,1.623248096618856939e+00
1.049133914113880041e-07,1.055832530079238385e+00
6.675843111831890008e-07,1.053060930219342772e+00
1.166224144397630077e-05,1.080088245310274697e+00
4.669251143572460159e-07,1.063267307092348846e+00
7.662803526471660039e-08,1.055297170974644594e+00
5.100295586435890215e-04,1.497025576338071984e+00
1.994324777079130057e-04,1.399131371135427848e+00
2.381472890086779872e-04,1.927639352355624114e+00
2.682995545427230094e-06,1.075957431270518905e+00
1.679097155949600058e-06,1.070976165591215112e+00
1.333699881572279896e-04,1.612671915067745321e+00
6.883636386232549684e-04,1.735639261564824620e+00
3.205561307085780335e-05,1.111382058183984389e+00
7.681371337184249518e-06,1.077920178822142416e+00
3.256392686942680021e-08,1.038722054390405880e+00
1.105957481185719954e-04,1.460688225862498468e+00
2.577362851814419924e-05,1.370784942331406686e+00
3.687764401662170136e-05,1.324149290965406678e+00
1.103121970031869979e-06,1.066804413520966444e+00
7.918172881510880343e-07,1.049351856449934672e+00
1.722803253683699934e-04,1.887665755785634669e+00
5.635273593443089863e-08,1.049108613858820815e+00
8.505315371124030216e-04,1.500174962368165943e+00
6.267032155729929694e-08,1.099824010974109978e+00
1.587287071217290119e-05,1.141495454465811354e+00
2.226182410543040062e-08,1.022071714666469289e+00
1.256169729050109967e-06,1.140180726721920390e+00
7.086249029157369504e-07,1.044895774327933902e+00
2.972433910164439821e-04,1.578751895461413257e+00
1.836822598469700120e-04,1.318728149406029893e+00
7.360655593552769887e-04,1.430854439955943525e+00
2.738556171174489793e-04,1.305326395255812288e+00
7.972706909437069945e-07,1.059799166428919470e+00
6.738466812768309537e-07,1.049321149383668494e+00
5.731594415760389724e-08,1.023971911546181834e+00
1.370519226530510040e-07,1.319368385576612734e+00
7.047210421790379628e-06,1.116718479193719471e+00
3.673259468715209932e-07,1.062272920931748521e+00
7.348297908004760482e-08,1.017777678224409232e+00
1.192165193786549979e-04,1.434454153854118674e+00
2.886075236550699790e-07,1.256541891623201179e+00
3.245646586368180093e-05,1.555089507303059282e+00
2.126875962405009874e-04,1.337550625705567375e+00
9.250846456412089547e-07,1.068471706135704080e+00
1.372971987849560123e-07,1.036570527299888189e+00
1.069294747297079969e-05,2.337336341119193417e+00
1.822199117383960015e-04,1.260706636241429202e+00
1.304748653009479957e-06,1.082272946793731316e+00
7.428428960737499642e-05,1.415637892468827097e+00
2.416310187885849909e-04,1.517889179983303416e+00
1.827193696064889982e-06,1.045192528291257750e+00
1.408476664489129984e-04,1.466700730734268321e+00
3.261120307032560049e-08,1.031354504968841068e+00
6.585522275202910115e-05,1.271843243676709312e+00
2.895399297655389987e-08,1.036119848095697238e+00
4.658586083306899975e-08,1.015819429984652578e+00
5.228041662786390260e-08,1.024244527345453903e+00
8.110959436689810502e-05,1.165536137430713604e+00
3.683503375810170109e-06,1.303084076994880824e+00
9.760315940885470540e-04,1.656110310660688922e+00
1.127579276289229998e-06,1.084095043272872871e+00
6.338947170222039530e-04,2.179588097104886213e+00
7.742253976917949903e-05,1.153648802845469001e+00
3.552010493594459994e-07,1.074727101951900021e+00
8.820256215549559815e-04,1.720479888470401120e+00
6.364596990049139983e-08,1.024591520692604174e+00
6.510748210722239583e-04,1.415309203711222485e+00
1.314026796896859917e-07,1.024982236309774253e+00
1.787897978812360116e-07,1.266041584294476108e+00
1.795967534239699881e-04,1.230123756671361868e+00
6.210450396261180074e-04,1.291485284992403448e+00
1.523238593583930111e-04,1.402274632394943543e+00
1.229681986938610114e-07,1.030599600687121642e+00
1.129035429443789955e-08,1.033641680963424347e+00
2.190515122602899884e-06,1.072086171759932816e+00
1.012403900338040060e-03,1.405190493320808809e+00
8.977511263229440798e-06,1.171541447793642554e+00
8.561081140349490513e-08,1.045116678485218831e+00
4.175962547025550115e-07,1.075142891857999494e+00
3.546988711637799883e-08,1.083241485702603812e+00
2.287176689861359904e-07,1.052485402984455476e+00
1.189665679437300084e-05,1.573872542520620810e+00
2.664896545429890054e-05,1.214405105414061214e+00
1.134816446109140055e-08,1.013827551502084701e+00
3.007121966641480154e-03,1.608399714098497357e+00
2.162735645321080122e-05,1.719407366555781191e+00
9.227588912619129899e-04,1.639844458247461612e+00
1.914283396242990047e-04,1.376882073166379339e+00
1.261663305647250049e-05,1.154705645656231461e+00
3.459048534014809865e-06,1.074560355479162732e+00
5.941797250680830252e-06,1.091505704184115633e+00
1.251373001734849908e-04,1.276918706876565057e+00
3.175416694904479984e-05,1.444820118157711386e+00
3.841265425212560045e-08,1.041348260298552875e+00
6.675513994322310033e-06,1.147051740865391078e+00
4.444945191767180055e-08,1.023247194071793320e+00
5.141849638084179920e-08,1.025790194747230544e+00
6.671074817002950411e-07,1.047615144095628947e+00
2.797840560869819995e-04,1.389761108590113592e+00
1.524958342581939933e-05,1.091846145324782524e+00
1.660393166921429972e-07,1.070945973183092148e+00
3.461354449986590096e-08,1.023116237412179830e+00
5.011883929777050101e-06,1.113566662768977533e+00
4.107604949539860176e-06,1.065958963714046970e+00
2.150874751562719951e-07,1.040109666552278433e+00
3.146638192396159980e-06,1.523240830327090567e+00
4.422100591884590076e-05,1.587034063968855602e+00
1.090187269425550004e-07,1.029253802070489776e+00
1.201646587981020000e-03,1.670309768532086236e+00
1.145777774388940075e-03,1.952570181977981267e+00
6.727797375604329731e-06,1.104046660468616992e+00
1.018843538390059975e-07,1.044612091004837984e+00
1.900952230879470102e-06,1.088685162464640310e+00
6.530125780669309852e-07,1.037712679168320440e+00
1.510991165951249915e-04,1.447945093292429375e+00
2.997217336824100025e-07,1.064488344311423251e+00
7.942988958183819684e-06,1.120513987441446702e+00
1.714310655848420013e-06,1.392987528714560330e+00
1.379693069457259994e-06,1.128017786347774720e+00
4.332583515404620281e-05,1.382938543487858940e+00
3.263759082009610227e-07,1.031158518499316390e+00
3.125514063490910076e-06,1.109138398048696406e+00
5.243700097192429486e-07,1.041617477325733843e+00
3.050872779922650054e-04,1.583339359911759336e+00
8.315528561690910372e-06,1.340115001970128894e+00
7.399017529949890098e-04,1.475631578253898457e+00
3.127473826965730051e-06,1.198534279332639452e+00
1.193667538690430053e-04,1.297538721636584347e+00
1.505516901777649969e-06,1.071163590411750910e+00
6.462919037490790331e-08,1.039378700198907879e+00
1.196861340048309970e-05,1.156181273086156924e+00
2.624612844934600059e-05,1.226499910063737042e+00
7.495549773144589886e-06,1.180853702890822365e+00
3.245117304214379869e-03,2.162850485805011935e+00
2.629460631052800091e-08,1.031607970182647493e+00
3.515312782716070164e-04,1.455370248045863679e+00
5.053950731411890098e-05,1.140219092169935555e+00
1.138871044772139944e-07,1.053433300811677631e+00
4.263556592017290033e-05,1.392443442599215597e+00
4.847372538462569983e-08,1.029227692772247460e+00
3.099977315778660180e-07,1.067208010770283488e+00
2.670775371273590193e-07,1.077403260783429628e+00
6.601644606943740239e-06,1.091570322147746630e+00
6.280405825413490247e-07,1.035352553942431308e+00
1.058056937770999995e-04,1.621964821363069298e+00
1.281300602079689897e-06,1.147467618988646576e+00
5.627541201048100216e-05,1.163360082988476929e+00
3.213467236791929830e-04,1.292854363187808664e+00
7.102003143687879487e-07,1.044027522867660096e+00
6.193877155095210414e-05,1.507756822076189218e+00
8.874487927800340253e-08,1.044209972370726325e+00
1.135688383509460042e-05,1.281369138780572792e+00
5.401578898660200080e-05,1.285370438739687371e+00
2.091248601239050143e-05,1.201395036589288479e+00
2.493814331121810106e-05,1.192890006410979531e+00
9.726029346608130345e-07,1.101753029001946826e+00
1.146283083965470049e-06,1.214937299513314972e+00
5.389124786527839731e-04,1.691519881396414293e+00
4.339486934544599785e-07,1.364153656553543481e+00
8.826868210839580254e-04,1.414589871710595581e+00
3.743785954474020236e-04,1.641014712929470765e+00
8.118070410662229957e-08,1.025810280273361075e+00
2.671841286887659985e-05,1.200390814932324357e+00
9.774338747767339649e-06,1.186385771051422067e+00
3.844255781597099977e-06,1.068681496365072370e+00
7.233662246829629952e-07,1.097007828524752648e+00
5.539616766765490538e-04,1.312057775528610026e+00
1.364251017438830075e-06,1.192505910472703157e+00
2.863402411780589925e-06,1.071411632785191914e+00
1.447863462407139999e-07,1.069095976411765792e+00
5.348607531974690367e-06,1.287505361608646925e+00
1.334895788326529928e-03,1.583458226975390293e+00
4.377167447911699853e-08,1.020597591652451674e+00
6.170481220237509627e-07,1.060062650079629298e+00
7.896078914730669470e-05,1.422498472861258412e+00
2.134021459363289975e-08,1.024852106308529631e+00
3.329731729396790172e-08,1.015529526348970313e+00
2.172976791740999906e-07,1.051518438144399825e+00
1.079321645040980027e-07,1.031767601759204567e+00
6.997999207703810287e-04,1.390677830004237947e+00
1.366296046631150086e-07,1.047562608840817866e+00
1.865252110293219931e-08,1.015776861425667477e+00
1.080373900183140002e-04,1.791513554097675431e+00
4.285193132495800105e-04,1.338929643213585541e+00
8.335839523889709553e-05,1.354739053229613521e+00
5.370305432090150111e-08,1.065965772969344361e+00
5.090934999291940296e-04,1.681682159545246913e+00
9.965272553157509985e-07,1.118295132440963568e+00
2.213388013930590088e-07,1.042128781543280702e+00
3.470978903548299979e-04,1.334331339204131828e+00
1.667917302503829943e-08,1.012370146617995736e+00
6.576003360494879794e-04,1.810183337048486107e+00
5.261182692213620118e-08,1.018830336915407253e+00
1.432101230222570011e-07,1.032161551330378568e+00
1.897820047010600098e-04,1.924954316846273938e+00
2.084861919015150127e-05,1.171762761519057339e+00
3.243992783972769757e-07,1.061582847575711863e+00
3.571817500995260220e-07,1.069220098409776831e+00
1.380762703406359923e-06,1.052679548608635107e+00
1.241317715737130033e-05,1.269731704962229646e+00
8.748295609074719812e-04,1.476954767191877904e+00
1.044681690161740092e-06,1.054819132658161518e+00
4.421132742760309781e-06,1.098763685770439924e+00
2.394132007892360134e-05,1.461232926808565313e+00
5.920871797852670211e-05,1.379937800691066752e+00
2.879543352337069994e-05,1.406940188154992333e+00
1.338351325753909918e-05,1.230186166020040606e+00
6.839432148679269524e-05,1.456899211812186401e+00
3.608903133825910181e-06,1.075333681097790040e+00
4.872092865275540197e-04,1.272320106569039710e+00
2.234773821984409816e-06,1.065571533608935750e+00
2.673378866645679865e-07,1.065348765666266795e+00
2.232986208718469926e-04,1.400551043164295573e+00
3.407659055326650019e-07,1.037509922073989177e+00
1.494566962313789986e-06,1.061714948889949772e+00
2.112790387936319838e-06,1.094076482325216704e+00
1.529619648440540053e-04,1.295726818470533281e+00
6.504984612553790413e-07,1.036764611831754612e+00
1.081038633196239920e-05,1.123542423269465296e+00
3.899846506169789715e-06,1.076090209483163918e+00
3.691412306666280187e-04,1.374409969110284901e+00
1.355771623928539891e-07,1.128904968384259799e+00
1.122794856342350015e-05,1.239046551150804865e+00
4.676254788620529796e-04,1.682836699487159082e+00
8.446268714078779716e-06,1.285469118588037807e+00
7.195920436482439491e-07,1.100977925026556781e+00
4.561464293539510025e-08,1.099047524723144376e+00
4.150378705341010110e-07,1.050315759900658286e+00
1.471060753849919934e-03,1.464721387263563157e+00
1.830400080363059996e-03,2.141370788312605189e+00
2.271392997072690030e-08,1.020862650502590396e+00
2.563264288898619936e-06,1.401819974654283651e+00
6.051862275527420190e-04,1.785409185325715908e+00
2.657843244975269868e-06,1.048446537481631857e+00
4.480578875320020168e-04,1.641797657703526703e+00
7.835118291415329658e-04,1.748083463671231907e+00
1.307487562591639981e-06,1.057803428988337124e+00
1.197961666761760099e-06,1.065956556823032697e+00
2.545565290523539958e-06,1.166568694137637197e+00
7.454716566060689870e-05,1.337266926187745453e+00
2.150321930312860103e-07,1.034396336351167900e+00
3.181803071298240073e-04,1.500695582622573410e+00
6.388693840935809679e-04,1.542352180482483126e+00
3.980485292635690280e-05,1.654150932027420140e+00
1.358913302899810111e-04,1.758276066441215146e+00
1.020247215971310014e-03,1.704808447994301979e+00
1.515988155859909933e-05,1.128614775907912149e+00
3.747068783189389825e-07,1.042162143892679360e+00
8.550740142223779607e-05,1.178782125320412488e+00
1.135367730292400014e-06,1.042782006538711226e+00
9.503453122845749835e-07,1.173452265436734310e+00
2.357452919706459909e-05,1.348211284685903344e+00
1.174371640884520051e-06,1.103820420603514041e+00
8.532907588066960093e-04,1.792782225782330929e+00
5.038211876689409883e-05,1.170031307255851249e+00
1.660042596209880159e-05,1.311518498341555983e+00
1.527550492255529927e-04,1.342955325730041505e+00
1.343555549327789962e-05,1.130919512938103333e+00
5.066258046800730292e-08,1.049739500529187852e+00
1.644570324063939892e-04,1.548858218448166957e+00
2.161542921194640097e-07,1.055447220437682132e+00
9.713437327821869738e-06,1.144811381653691118e+00
5.600019056089229966e-04,1.598360518255951712e+00
2.011462684304159921e-05,1.272529146538868838e+00
8.168717934509919204e-06,1.070954263187260391e+00
4.513872221462390226e-06,1.109837239511718865e+00
3.249767649991210248e-08,1.024071083630639478e+00
1.207884224774169966e-07,1.035624163609945025e+00
3.790337932668140270e-04,1.542911806056889601e+00
8.432320055521399964e-07,1.043757963381246823e+00
3.307259407376610312e-05,1.217297454759860731e+00
2.048532620127680004e-05,1.294399099485040283e+00
1.256337255684360026e-04,1.176095196619452166e+00
1.082797552661959976e-07,1.030119092870507957e+00
1.437380219480139982e-08,1.031532107131380771e+00
1.220456521485040014e-06,1.089467660734673604e+00
3.241804304513780010e-08,1.110742280685690808e+00
2.522567592159150042e-07,1.044465713753612190e+00
2.556637353989330005e-08,1.020596915717132847e+00
2.870006852213169960e-08,1.014096093014894562e+00
2.285123242117569932e-04,1.341528057366806248e+00
3.820717726236799814e-04,1.533658193718052454e+00
3.103971544224049806e-08,1.020255787105871281e+00
2.748002914852169971e-04,1.222252116193445204e+00
1.445317527354589955e-05,1.137610367295864400e+00
7.159197701934109752e-04,1.392455894128171501e+00
1.198004269515239906e-06,1.164628023711592686e+00
5.141561342768960215e-07,1.066560537289219956e+00
6.907971669933710262e-07,1.104804611827758354e+00
2.185398433079129921e-04,1.381313943177447934e+00
3.405369631878199825e-04,1.354819169679767343e+00
8.174783661895869630e-04,1.738995473021410332e+00
2.087945738044820064e-07,1.137601484636630689e+00
7.397028125205550257e-06,1.368458978875457532e+00
5.593729210052400199e-05,1.248753784852959292e+00
5.322939055707089767e-07,1.440688583171288784e+00
7.995500653427269977e-04,1.314436009847818942e+00
1.018887080891700027e-03,1.567814199947694442e+00
4.572515991998749832e-04,1.401677841176718786e+00
1.894697009067280034e-07,1.024398444043095990e+00
1.354752251215260049e-03,1.600442400069558735e+00
1.027646439805970051e-04,1.320805541503309533e+00
9.526922086633429524e-08,1.072516487724589629e+00
3.186572650222270137e-06,1.128098201188749261e+00
5.196319772960059482e-04,1.300722596160802436e+00
1.510660024250430047e-03,1.845282550602578064e+00
2.485502185984460179e-07,1.038355980824437141e+00
9.782459362556220727e-09,1.047029591828289918e+00
4.809836467766139902e-08,1.073924646675732841e+00
1.495573014024500036e-08,1.036731435529151479e+00
5.621846985712369588e-04,1.920637735085969577e+00
1.783311098249980027e-08,1.015950261484896755e+00
5.633847574411420325e-05,1.353598478096498692e+00
2.713355364742570078e-06,1.251780822797981196e+00
4.211408810942129774e-06,1.594034302856368157e+00
3.512615648401020123e-03,1.570645785108329529e+00
1.754313895784879931e-07,1.053993364774329144e+00
2.669916270983640084e-03,1.860988828175922150e+00
3.211250324009370081e-05,1.525249676589948811e+00
3.102600884215999988e-05,1.408042040607673684e+00
9.541880551311520489e-08,1.034785524982558602e+00
4.660043388900880220e-05,1.259976796082876049e+00
1.250409979439799977e-05,1.106570979308986624e+00
5.759912384881109649e-06,1.183715103116525169e+00
1.004511677444869971e-07,1.023153650830677996e+00
2.958373068812440157e-04,1.550627001696236462e+00
1.135505824247489955e-04,1.202727298944073375e+00
4.499194750621459798e-05,1.302467699712490656e+00
3.954900231431319786e-07,1.049065144174189168e+00
1.497058071687330050e-06,1.111399255436931188e+00
4.853105148050420113e-08,1.017080067243298691e+00
4.923873783400949848e-04,1.817414375446598784e+00
4.786963008081869477e-07,1.075252899678008189e+00
1.690281158430119901e-04,1.389887675698102454e+00
4.863260848792540214e-05,1.472749937132823206e+00
2.260046246218809919e-04,1.294252958846686230e+00
4.304227708526000201e-07,1.080457549168358122e+00
3.585347398376990046e-04,1.905115743371384784e+00
2.140505711394399943e-04,1.289137411557019774e+00
3.914743412291029836e-05,1.179084715575535736e+00
6.674383987266700008e-07,1.043573580994357153e+00
5.768496833430309702e-04,1.656702000556452337e+00
1.964928664701230020e-06,1.288183609703961174e+00
1.610143506732019975e-04,1.425413181185004152e+00
3.564280140391209759e-08,1.025264387865042703e+00
6.905881380239109810e-06,1.125750864463656686e+00
1.408233515833269995e-08,1.014571112907607819e+00
1.092163905991530056e-07,1.047774446959219397e+00
2.059479581029399878e-05,1.656294855496336371e+00
1.353870196447349997e-03,1.441221856870075424e+00
1.114546754294060051e-03,1.395915033937558336e+00
8.918141964413660161e-07,1.095652144086217028e+00
4.235328381775769800e-06,1.444679395041730929e+00
2.864092719455710103e-05,1.439681705752821284e+00
6.563680403463349417e-08,1.019769937809135385e+00
2.216235503972260076e-04,1.361487552535537437e+00
1.173298587368539962e-05,1.151235842403012688e+00
1.212658355438389939e-05,1.108774595481699210e+00
1.468028101701789913e-03,1.702411954507429881e+00
7.338779899240439803e-07,1.148164906885751790e+00
5.425139353473080052e-07,1.051017632434326998e+00
7.975092112192790571e-05,1.361414877330164197e+00
2.521999751705500053e-05,1.259005631079810339e+00
2.568297362079479881e-04,1.432893522229632399e+00
6.116316860802539958e-07,1.050251064912681498e+00
1.585779207307889897e-06,1.594451175797405806e+00
1.398573683014079992e-06,1.099890729212378071e+00
3.203273508651170061e-06,1.255776055829229687e+00
1.460068274340800063e-07,1.029342914967166012e+00
2.077637379515129846e-06,1.058789941808402357e+00
2.263422701680800063e-07,1.033233761073191426e+00
1.858804728173750062e-06,1.159692044318650028e+00
3.561581858520010219e-08,1.323436410324629664e+00
3.241682193264579967e-06,1.098283773939918273e+00
3.744748261550120195e-08,1.084755617199758770e+00
2.291812319987189954e-08,1.032544518052004534e+00
2.796414273288560181e-04,1.507851334209233007e+00
1.537738362872739912e-06,1.046947497093116297e+00
1.596352526600930009e-04,1.350503514716883346e+00
1.030369704567299939e-07,1.039277632990431188e+00
9.832054704163399719e-06,1.259124130257416763e+00
1.240655397041680081e-06,1.059736556304984312e+00
1.925159204882739914e-04,1.185488164239568265e+00
5.256152147894470093e-06,1.482149403977647495e+00
1.273217555697489902e-06,1.130977752171912654e+00
2.312452767333200151e-05,1.136730085917258881e+00
1.976982924183810005e-08,1.313489913125456487e+00
1.751536953115369983e-03,2.151508314419858348e+00
2.198176841008250056e-04,1.745158563206101965e+00
1.664822264435250006e-06,1.058762306583376445e+00
1.010606455899199933e-06,1.255335331755728090e+00
1.166191594166459972e-04,1.423580794415016060e+00
1.174901556094830102e-06,1.065440158344250765e+00
7.369419325166369999e-07,1.097043633774351434e+00
2.338023978047229888e-05,1.172808525304352090e+00
1.813697034933550050e-05,1.110624914575243594e+00
1.310021717651969961e-05,1.351816194019787254e+00
1.460541460304479946e-07,1.166660100033493963e+00
7.524351312245530184e-06,1.118753806002645401e+00
1.369605371625630059e-05,1.120750120824241636e+00
9.841027920305569991e-08,1.037259344904050806e+00
1.098295892997639914e-06,1.072678912667652140e+00
4.367150641390619701e-06,1.822272443608191850e+00
4.702989524236310144e-07,1.469945622571482646e+00
9.967659168255079978e-05,1.630041569083463759e+00
3.651973961047750158e-08,1.027173365895554857e+00
4.583913941535130136e-07,1.027593395566461343e+00
1.755100981332680099e-04,1.398946657553146844e+00
4.091198429594790180e-04,1.556066644544879196e+00
3.158282442647550011e-04,1.355304653719065833e+00
5.951911180122240307e-04,1.759092161031781343e+00
7.299902235038309752e-08,1.036282833740417297e+00
1.418529150274840087e-06,1.063494771480992807e+00
1.274964754970170052e-04,1.190969315596981826e+00
2.159299592536179839e-05,1.192390627849511553e+00
1.324161206701579868e-07,1.030276433798414049e+00
1.124394267321689953e-04,1.145207908098327509e+00
3.396890256694129790e-06,1.116567027777823018e+00
1.304598942390170053e-07,1.028214242622804031e+00
1.438749333896470030e-06,1.075228860783731699e+00
4.663760524338430328e-08,1.035912141090215455e+00
2.743966877882810163e-07,1.279978911661088459e+00
3.023106130119779975e-08,1.025984502417488065e+00
3.104559076425809906e-06,1.108540829114442516e+00
7.124259951550340398e-08,1.022437346388173740e+00
1.928456174018090136e-05,1.107259627392928492e+00
1.052829523604250045e-04,1.406212711100427892e+00
1.139425061997770017e-04,1.403829819501835940e+00
9.893443307940019357e-08,1.038695105479546354e+00
3.664169089260300211e-07,1.189346419372288244e+00
2.072370272972679963e-07,1.047266550469636570e+00
7.363359166530589894e-06,1.110102703521030021e+00
2.526094753814350021e-05,1.304245014488334187e+00
1.815025778426389974e-05,1.312988453070600192e+00
6.346437177128709615e-05,1.126956426621277707e+00
1.718795461675800060e-06,1.065177388803527858e+00
2.982179621041219919e-03,1.740411876164491556e+00
2.972553927722979952e-05,1.146497761144507743e+00
4.443582006401340047e-08,1.023346285823083512e+00
3.470998990426059936e-06,1.104039350581154544e+00
3.575453767451849948e-07,1.103943458415921564e+00
6.160658965873680029e-06,1.359119442043182469e+00
3.498651886762640213e-08,1.023339768392996785e+00
2.590455576225799984e-05,1.346041561560808120e+00
5.448320072602499953e-04,1.426570100348897974e+00
1.136041614917499926e-06,1.090928541057571532e+00
6.905975420599210502e-08,1.021521816005894534e+00
3.579131600582739943e-04,1.565281084200092376e+00
1.721351741784490054e-07,1.078709886449365829e+00
1.285939237491159966e-07,1.059050761742424518e+00
1.224380657011250103e-04,1.600498828730396728e+00
3.888111610874379730e-05,1.251944898319984345e+00
5.177288650750650028e-08,1.025305195361863042e+00
3.563849223110339783e-04,1.357372990128379975e+00
8.299719703251740233e-06,1.205490871187776092e+00
3.657495344481210190e-06,1.156908207216701179e+00
3.443803939596530108e-06,1.217674471080476328e+00
2.677768669695999950e-06,1.079030571481261136e+00
1.439819202545819911e-03,2.087516516051624027e+00
1.146563567224919977e-07,1.023720030789082802e+00
5.979466551973590247e-06,1.390444124937367354e+00
5.220461979376470220e-05,1.586926862562888729e+00
3.505968501878359875e-04,1.538071778940632184e+00
3.930200273987329779e-07,1.134704135903584099e+00
3.013715910780650078e-06,1.295279986899480651e+00
1.124792660563599995e-04,1.356838627266823583e+00
4.621319987520830068e-07,1.106379623782554722e+00
2.232091087354909993e-04,1.254438188013476951e+00
3.595149673550100234e-07,1.048232091979814484e+00
5.465527838661069599e-04,1.708184623617154507e+00
8.893337993263530702e-06,1.212763946047384911e+00
7.548697400466510466e-08,1.022107435253136964e+00
9.249014176449859782e-08,1.027684108578729383e+00
2.378454341169260113e-04,2.098355859124402034e+00
2.412270167443889967e-04,1.606008627794648147e+00
1.162408973900299942e-08,1.015067878875251628e+00
4.163925763848719670e-05,1.174410131785778244e+00
1.504365039207169975e-04,1.253539027477239998e+00
8.278325166575859883e-04,1.628039530597768403e+00
2.847355292156629808e-07,1.059234233198870223e+00
1.492855252204149999e-06,1.481115550398358627e+00
4.371909663506729914e-04,1.345445841213036120e+00
1.968327125957039972e-05,1.224574513671992770e+00
1.779773190077079995e-05,1.321110700813358463e+00
1.748147435517560060e-07,1.091111449069241512e+00
7.074744991590970139e-04,1.903938491401510724e+00
8.121149392060130309e-07,1.037002830067903059e+00
1.923565205138469923e-03,1.669861253375879206e+00
2.433876336508679949e-06,1.062102394385749049e+00
2.980791323629470080e-07,1.055661815848924379e+00
1.039591152381989935e-05,1.167846054323973481e+00
4.393152556941440151e-07,1.047161041577827412e+00
1.160075101177379973e-04,1.469171447343839532e+00
2.312640468712249869e-05,1.430574531752436540e+00
1.956165535168070068e-04,1.367164400852298733e+00
4.643295284196119805e-07,1.038883470898207984e+00
1.242375180333660002e-05,1.181098633899422712e+00
3.968124983148719910e-08,1.044702682095646207e+00
1.970230797963710055e-07,1.041382311648350045e+00
6.589636633768710232e-08,1.024009415053825922e+00
4.000204040177029823e-04,1.736493786383211502e+00
3.292022899149750124e-04,1.527433069148583122e+00
4.662277559962970412e-06,1.059589289469477613e+00
1.632059046995740061e-06,1.442495946981714683e+00
3.236196502928729961e-06,1.100477892933366952e+00
8.279155136768680538e-05,1.626680710251355189e+00
2.579806161628520029e-05,1.793837203056305007e+00
2.778946987837240196e-04,1.503825879216384331e+00
5.021170038239569969e-05,1.183127158028802528e+00
1.778326739938009975e-05,1.182125748634511808e+00
9.722634423683730845e-06,1.387712626416764738e+00
3.086577879867989949e-06,1.064645526584987456e+00
2.461298438442809868e-06,1.194982837605191639e+00
1.508397601726090050e-07,1.325100136506084381e+00
1.465837153168940042e-04,1.293168131802507892e+00
1.789997199990970015e-07,1.025171180216984279e+00
3.358965520067049915e-05,1.125079156811209735e+00
1.858775655848769934e-07,1.038402429723848108e+00
1.153464098361900064e-07,1.114138695405651802e+00
9.259181578261050163e-04,1.387583490041658596e+00
5.593701038330060306e-08,1.025657848946752049e+00
6.493854566751790540e-04,1.338458605749643260e+00
4.256605265134410020e-07,1.034422817992559418e+00
4.213962977631150264e-07,1.176089680152686112e+00
3.726992503800480110e-04,1.484481239122753982e+00
1.143773621171549969e-05,1.365260177074734793e+00
2.838863998045149921e-06,1.125781558712344976e+00
9.477019576550379913e-05,1.181036931644212418e+00
2.404354923513489872e-06,1.067988773830894633e+00
2.939680374394170067e-08,1.028981383211277523e+00
2.526654405558310016e-08,1.035520690138782118e+00
3.076195194564299885e-05,1.176793825754081757e+00
1.150569755305469992e-04,1.314325087491924116e+00
5.865758756218270264e-05,1.691571705882125576e+00
1.201669257697940039e-08,1.014500519690955338e+00
8.495490036476459675e-05,1.141397008654777334e+00
7.633456393373900129e-04,1.435839509819717419e+00
2.070450769625000061e-04,1.344926076118245550e+00
7.472690336295909407e-08,1.029746242539999912e+00
7.729655359969350365e-08,1.047709548692747239e+00
5.759647604005239767e-05,1.414667213755467223e+00
1.043828070577929956e-04,1.194958876480223253e+00
5.658579819925509785e-06,1.075148072911712438e+00
8.340730204309659485e-06,1.454257843421204344e+00
1.400502486228149990e-05,1.173809741708299770e+00
7.230993936621010163e-07,1.038244446555291134e+00
2.623942018246150126e-04,2.057356873270428377e+00
1.719502428622889955e-06,1.093523728963408326e+00
4.045160051130920132e-07,1.033783584892199903e+00
2.259878694047760017e-07,1.045417988425799249e+00
4.440310715437200113e-08,1.268443590620475181e+00
2.312721814439239882e-08,1.021326039211778891e+00
4.644360279024850138e-08,1.018591680485078976e+00
8.441450664859720312e-04,1.515640245808611786e+00
1.013112388892389902e-03,1.988676637379575896e+00
4.998508026751310399e-04,1.455809763991368744e+00
2.327898137372759915e-08,1.016799475082772242e+00
6.160812064384749984e-07,1.033590524646833764e+00
2.359657878605400044e-07,1.119463051466623726e+00
5.770611070436350472e-04,1.433109259767277655e+00
6.748106953290079507e-07,1.074148167416672850e+00
2.850013825120989989e-05,1.219346119980456944e+00
1.955997006313519965e-07,1.071975621403140400e+00
4.042906988110830084e-05,1.263774458539990375e+00
1.605403470332820107e-07,1.020818482452691578e+00
1.315950130876140033e-04,1.386608345385657692e+00
3.390932449072660309e-05,1.518107511586338276e+00
3.339919660049929942e-08,1.019460597492797271e+00
2.426297979827150055e-06,1.065786461381210692e+00
4.258028009901760149e-04,1.977647798520112410e+00
5.194920606009740152e-08,1.032870993125775794e+00
4.545157877655749719e-06,1.239911424404501084e+00
2.526914971032300218e-07,1.067756319051445191e+00
1.367405431452139942e-04,1.416231613997987582e+00
9.792660904209989341e-04,1.537744808748073400e+00
5.176555135320329813e-04,1.586508880972679947e+00
2.003435090892969954e-08,1.023997348556161535e+00
6.138629049745329704e-07,1.116628332945939661e+00
7.288941122064899808e-04,1.619165204487712728e+00
4.903252418477899489e-07,1.032463529057669582e+00
1.231991644569339962e-06,1.068735218449159641e+00
1.057828598253390047e-04,1.412591182708685000e+00
3.330897314310929753e-07,1.032882272969440463e+00
1.150477993858999929e-08,1.072399636618863283e+00
4.105132057638330399e-06,1.155341188825709686e+00
3.599328602116810025e-05,1.581645489856304820e+00
5.257277106384540370e-04,1.497702880721171637e+00
8.525420784167920185e-04,1.752071683915078948e+00
4.164227457970540039e-07,1.430464736029075645e+00
6.361700090086499446e-08,1.050898466463657588e+00
4.839868807946570152e-08,1.052519088526816082e+00
1.912126655713459978e-03,2.360044512226670221e+00
3.000163059696449742e-04,1.374315776745907325e+00
1.015666661317460018e-05,1.164583932691232837e+00
5.168574467050069994e-07,1.201167201854880240e+00
2.529206051871359844e-04,1.462837219231436725e+00
3.346708295226460137e-04,1.219175002799147256e+00
1.593983885763010128e-04,1.471528877660490453e+00
4.065121052294469960e-05,1.251571758621110586e+00
3.263198089361429753e-08,1.020127990360748305e+00
6.775229821222519598e-07,1.219999984317534647e+00
7.149965742820550223e-06,1.064194114780232736e+00
7.933106050652679415e-05,1.184436267011387711e+00
2.899541420642219797e-06,1.073829774776330570e+00
9.444907784322220071e-06,1.150640779094620481e+00
4.673140086542989895e-04,1.703303285708400505e+00
3.098027531289540186e-08,1.038820120458382235e+00
3.453493042282600189e-05,1.154605173548112429e+00
1.648690362879849986e-07,1.035447139326409305e+00
1.447173759310709987e-07,1.093996085053211331e+00
3.649490580263289863e-05,1.228349700966860247e+00
9.806721641248299768e-06,1.235967841041567317e+00
3.679705685186640167e-08,1.039998587260154261e+00
5.851936522539740365e-06,1.081463209632770539e+00
5.273554328853360071e-08,1.045628314744047049e+00
1.743143420459909894e-04,1.273591351489300916e+00
2.725267089331229825e-07,1.050770965343838181e+00
3.528648777925580296e-05,1.134466655296875626e+00
8.441420828212730564e-06,1.190346533627228087e+00
1.142998256068719962e-04,1.423368567903647630e+00
3.037795828220860093e-06,1.221127280585481811e+00
2.763960004635930120e-05,1.144406429362699429e+00
3.570393503510360206e-06,1.078857388448082766e+00
4.356871042687370139e-06,1.487248737167566448e+00
5.193311331724889550e-07,1.048498733814765327e+00
3.499075877051999924e-06,1.114674505135066385e+00
1.603205055354609896e-06,1.067603733828522472e+00
4.638784726577740238e-06,1.092491289469181170e+00
2.528418563255800124e-04,1.340115090957813671e+00
1.752799727257549952e-03,4.050872912725450803e+00
2.010544328358420012e-07,1.029187165181728369e+00
1.838488071944799910e-07,1.036854523641246528e+00
2.824719829304380109e-04,1.458585691100603654e+00
1.587894282297850012e-07,1.263899799585678885e+00
3.922771513174520183e-07,1.083394290854599706e+00
1.574211204266629970e-06,1.166933235384183032e+00
5.526906427140330323e-08,1.020068595126945254e+00
6.647712533676229750e-08,1.082894028812395382e+00
1.821978343132870020e-06,1.113135129481100050e+00
9.916454235930369929e-06,1.095780657594813245e+00
7.480838156977360001e-05,1.600750457505445423e+00
3.038839510983509716e-08,1.185232225459138533e+00
4.528226590195430203e-06,1.136872407589918144e+00
1.295490605921530017e-04,1.433732669524252268e+00
2.893614675918669911e-08,1.025210164291392001e+00
1.770362751930670006e-04,1.281316833321310966e+00
1.055594112433660042e-06,1.167517338841422392e+00
2.535918595222069961e-06,1.090826065809999301e+00
3.767476529648100189e-04,1.221657315592575399e+00
1.620524289667430095e-06,1.068098304366019047e+00
5.614265654593670213e-05,1.684696297832546819e+00
3.562931299971980229e-08,1.066120060957199689e+00
4.429698179647839661e-05,1.138118386817126515e+00
8.887459307083809586e-06,1.525272806828229299e+00
6.069462927345149790e-06,1.153785516645281284e+00
6.986055968011879698e-07,1.053019435677662541e+00
4.492137260810100408e-06,1.078032091172362428e+00
2.179312458461790105e-04,1.522250700585405792e+00
7.626161385850599905e-05,1.206213099483493867e+00
6.889534972494380655e-08,1.073910944054382366e+00
5.279572966567309640e-07,1.037974722981204412e+00
3.618663815598190021e-08,1.077573356705745278e+00
2.847674223524519955e-05,1.154304699036488691e+00
2.788431926571080131e-04,1.260355477108902056e+00
7.574752468485269918e-05,1.342259320691837399e+00
2.536992109728040153e-06,1.189603323987233230e+00
6.185259629469000387e-04,1.571032837933483917e+00
9.422244019049159554e-07,1.088978884164010008e+00
7.048686506613620166e-04,1.888492962314456625e+00
5.235343576552160425e-07,1.061416696253950631e+00
2.256995724388649951e-05,1.205740616187289449e+00
9.968812208440149643e-07,1.091386563019330236e+00
1.526686918169359959e-03,1.623299150616963393e+00
4.084906322137770240e-07,1.050819355275545597e+00
4.033566995887549694e-08,1.033802998336275092e+00
1.325160106349379963e-03,1.601690500375899440e+00
2.527126556229399920e-07,1.030646727609709767e+00
2.926330743156609901e-07,1.055665722403126283e+00
2.621291062071660108e-05,1.146093139710102404e+00
2.013219166304360024e-05,1.178627563706620807e+00
3.575524338881330043e-06,1.121469287742669740e+00
6.923451343982669559e-04,1.661358041845403255e+00
4.588954830288129822e-04,1.658949114140944703e+00
8.420772088733839700e-04,1.651966876473203616e+00
1.095336970905869954e-05,1.073349068328246059e+00
8.590948662722210685e-06,1.314913913540719292e+00
1.533239504892430033e-06,1.247901412452341541e+00
2.641473852055320265e-04,1.428922252906070334e+00
2.248929634608859847e-08,1.018967688358647594e+00
4.020224021985050042e-06,1.522049113915245888e+00
3.901335575986089958e-08,1.020026480888935883e+00
1.302163886816460004e-06,1.120602164953580449e+00
3.844591150521849826e-04,1.513740162148296875e+00
2.007249713154320007e-05,1.134078903534267768e+00
1.603884811697799877e-04,1.250789129942830868e+00
2.493976746069899803e-07,1.060054099204788658e+00
4.097896921090549862e-06,1.154623512391432572e+00
4.601058275721419728e-05,1.414446542519946393e+00
7.501119261172939931e-04,1.973779486741532585e+00
3.145516497488739984e-04,1.353285994391181246e+00
5.770072381450120112e-05,1.625826257774793948e+00
4.079131830387079995e-08,1.041443138598267870e+00
2.075281382856109988e-04,1.545533465650899663e+00
2.978766759402910091e-05,1.174704320470188357e+00
1.425171321569819998e-06,1.040301344918150850e+00
2.348572454090029942e-06,1.163537854328479559e+00
1.377608211717299986e-07,1.040065825608541550e+00
3.012740444157059853e-07,1.090014540247080665e+00
2.622087598564160093e-04,1.500120065080321474e+00
9.573859024687980437e-07,1.056962273199742786e+00
8.551653584382710429e-08,1.029007868401872194e+00
5.673238550322060169e-06,1.208939670756929097e+00
1.184038670811799983e-08,1.067262836040601348e+00
3.504997340707030010e-03,2.282859533854960432e+00
1.802485510720380088e-07,1.023537989506306145e+00
4.301559694636940097e-08,1.021652397906139598e+00
1.537743175603500001e-04,1.570507187783835246e+00
1.655231429903700115e-07,1.021902624440022223e+00
1.604360983083409948e-06,1.126106497601243595e+00
2.955165032195439939e-03,2.178379254232504003e+00
1.698771469787899982e-06,1.101542641738340267e+00
3.906580726057640028e-08,1.020932855260167305e+00
1.215359925170119988e-04,1.640993776142441130e+00
2.377212672168549831e-05,1.162985138973767318e+00
4.153926950371770153e-07,1.119510576385650547e+00
2.351955578142580144e-05,1.173047205905396018e+00
1.029012882766220022e-06,1.103934861885047303e+00
1.766867940814999998e-05,1.416707153669156005e+00
5.664102379926420220e-06,1.382881587139069612e+00
2.785883360902570007e-05,1.121947000594610833e+00
1.855289575937230087e-05,1.099326653836202095e+00
4.862260016342400393e-07,1.047320111970797996e+00
6.422325559084670319e-05,1.384492345122246615e+00
3.721171490042980240e-05,1.468057187196980307e+00
8.155463233501240210e-04,1.455967597268548408e+00
4.729673291628890030e-05,1.268646648948582811e+00
5.897418438556280241e-04,1.358633228965973272e+00
3.146283184313119959e-05,1.161480323587707586e+00
1.450660945863319985e-05,1.094334773665833982e+00
3.884737280945280269e-06,1.185191176065539587e+00
1.156503958135410065e-04,1.193729524312682422e+00
5.181333886206809856e-05,1.297541370817175244e+00
9.281411860393100384e-06,1.134621103002025455e+00
5.657695585248469607e-04,1.378367521260345230e+00
1.713649725423919930e-07,1.087036321551108298e+00
9.651953117284690055e-07,1.082810725414051323e+00
4.066152747072390022e-03,2.469766047140214749e+00
1.144085574961260081e-05,1.133740952552925618e+00
2.438607329709899870e-04,1.352704493072081737e+00
1.489524731685100086e-04,1.297624641523714706e+00
4.316856243544539996e-04,1.406758852801659909e+00
1.161666590909040043e-05,1.105957952356568796e+00
8.000054322917349693e-04,1.722635834797923371e+00
2.290591294766130032e-08,1.019556799268286573e+00
2.737997150361190086e-08,1.055915699103852523e+00
1.448388241160099907e-07,1.031989796613194121e+00
3.569690786986480117e-06,1.216083897115278978e+00
5.855316413450410143e-04,1.453042232309859516e+00
2.139892345649940022e-05,1.566177179556870191e+00
6.291501818006680185e-07,1.047216785078218804e+00
7.023333392444109638e-04,1.513903338241765484e+00
1.709467059732540037e-04,1.513446571184339007e+00
1.053285646894450049e-07,1.023797953803607497e+00
2.004114670564329948e-07,1.056328918812856177e+00
1.252297224903510086e-06,1.161073199006079859e+00
1.987431574103040071e-06,1.067235090059756253e+00
4.366303768084040036e-04,1.440483873635645340e+00
1.892376985867070124e-07,1.064800717278657771e+00
3.405769334370000172e-05,1.243847733792035948e+00
1.184188955060959977e-04,1.946754445325660221e+00
4.020172907406910270e-04,1.288613882283455636e+00
1.312811698184870042e-08,1.037412102179762208e+00
1.202544323553749938e-07,1.111319315704886179e+00
3.734052517570749838e-06,1.080954236380827105e+00
1.056866440661269957e-06,1.060592768332894176e+00
4.465886799259869734e-04,1.582723616429485558e+00
1.907048467791430017e-07,1.097291770554919443e+00
3.138875652757960138e-07,1.028630937976264370e+00
3.091019016771589924e-06,1.061331276097322363e+00
4.709654816385919798e-05,1.204698796911979120e+00
5.230094386146830323e-05,1.555200735458105443e+00
4.620182300866309752e-04,1.501703804965779820e+00
2.319861056368289871e-05,1.123514906260936641e+00
2.863306484388410120e-07,1.068675094302683926e+00
6.752520332489140307e-04,1.794305223090552737e+00
2.115791811142579866e-03,1.966024292024034503e+00
2.816153739504980223e-07,1.117436584404230882e+00
2.070917959422269902e-04,1.668521056107698630e+00
1.673146667726659881e-07,1.026400968538276670e+00
1.125609315127520043e-04,1.164084779586331386e+00
1.863245733733000112e-05,1.146161815928159466e+00
7.488429862830629589e-08,1.052154129236956281e+00
3.236439099497550120e-07,1.316204611088263476e+00
1.594840736875679948e-06,1.051293630994710071e+00
2.027871255228750048e-07,1.088436902214529489e+00
4.871179713163689585e-07,1.133407054931798053e+00
1.345585802506650043e-06,1.068268047010017430e+00
3.029047011264739890e-04,1.349378232382492104e+00
1.833143550371349967e-07,1.088544925589080892e+00
1.107098670911189984e-04,1.241323650312405880e+00
9.901271389752710160e-07,1.064645590806457598e+00
4.009213922246470134e-04,1.443806611535722872e+00
4.471089803168350150e-06,1.376591572342285241e+00
2.632466005264469971e-05,1.514944311067012217e+00
1.278538767180389978e-04,1.443611884350604280e+00
1.282841899117149869e-07,1.086880401078270664e+00
3.540145312860369812e-08,1.074775151027934861e+00
5.875721923177800192e-06,1.112589622279006374e+00
8.855921050750089295e-06,1.119636330241540412e+00
1.613193434563569878e-04,1.213647819813520323e+00
9.214374673360039821e-04,1.791759960692329567e+00
1.421273514745710028e-07,1.032415909229255524e+00
6.288772547766579852e-05,1.545893354261604236e+00
1.996171362978289902e-05,1.128616923061237953e+00
2.499241867074299947e-05,1.179808763584379694e+00
4.137740843099159850e-06,1.110574101506435651e+00
2.538946591908370073e-06,1.056618207332358894e+00
5.572532925226010321e-08,1.026966656099035591e+00
4.587976864346240182e-05,1.329409012900717668e+00
2.673407062187899904e-08,1.055563900119161680e+00
1.855268888204349891e-04,1.363838652654485006e+00
2.442550053765169752e-07,1.070100433753226277e+00
1.353499778796929919e-03,1.777373917372903733e+00
2.993564140458769823e-04,1.638662535847388968e+00
1.182848015450769965e-04,1.358147270872704038e+00
2.853283988791879989e-07,1.048059018095797601e+00
1.785307838508809995e-05,1.155493914255312449e+00
9.083774587606230030e-05,1.138474955166755676e+00
3.518051770380749775e-07,1.025873225427723634e+00
1.703668793270209887e-07,1.047220208736675762e+00
2.377202968458619857e-05,1.508234797903719171e+00
1.000855996124500090e-03,1.717404102272475086e+00
1.158938556316070056e-06,1.044450172250849684e+00
1.630953477085590022e-07,1.142910192417935233e+00
2.166538983842520010e-04,1.505526108221633796e+00
1.160288702155429978e-05,1.181694717912687764e+00
5.982919395738950621e-08,1.141753087962887436e+00
1.434470118869489962e-05,1.105292253641182665e+00
6.625679960577750250e-05,1.345267424968972669e+00
1.643024912499299898e-04,1.324056202739515520e+00
2.488064997047310066e-04,1.522559162630995777e+00
4.698154782977130274e-05,1.266769420010252167e+00
1.314743371739179924e-05,1.209161252897360095e+00
4.236243191774499890e-07,1.222926106384075950e+00
7.476692955827049629e-06,1.242100938644353336e+00
8.952052013142389954e-07,1.041172646954013459e+00
2.907354373432580022e-06,1.134212823137523474e+00
2.676013701605760189e-06,1.532711976281676547e+00
1.954283312483620053e-04,1.202997515332479672e+00
2.387654680224479989e-08,1.043203614052706563e+00
3.687408183422959964e-04,1.555054573621711622e+00
9.750891935831970539e-04,1.748026337184132695e+00
1.163705557070890000e-04,1.378013067371280043e+00
1.454189551045320074e-08,1.022362041564123025e+00
2.384397078405209910e-04,1.438737526076846907e+00
2.103398842354299868e-05,1.148190751311810809e+00
6.878355474292520418e-06,1.430203508075091889e+00
1.043030498050660033e-04,1.267415806769078612e+00
1.009069808917549939e-03,1.492600843320023518e+00
2.878804240110179893e-04,1.358538807658081771e+00
4.799364292611440277e-08,1.045143263931699984e+00
3.534839754101120085e-06,1.160373678672065534e+00
4.834137646238049920e-08,1.029977987692279884e+00
3.437689706966079788e-08,1.057844430988877482e+00
6.153757626314459796e-06,1.256471964872913238e+00
5.842189321903540484e-07,1.042920472112872865e+00
5.889951763782050450e-04,1.686206527277285927e+00
4.104938486109750406e-06,1.148533391471143528e+00
2.531622548728680090e-05,1.157993632472340995e+00
1.420786619969189997e-07,1.027095570049169959e+00
3.579155759042800254e-05,1.656460023859856800e+00
6.128645523411090007e-08,1.146965198533473229e+00
2.850508987731879828e-06,1.300161518045005904e+00
4.321567656784769923e-06,1.631057956498854322e+00
2.689316807682210148e-04,1.368089758651455323e+00
1.154486552138060014e-07,1.073653236727994287e+00
1.310200634856239920e-06,1.419718809940007764e+00
1.513829402589660026e-06,1.080690022478362655e+00
1.393264807998019906e-04,1.472793731940699180e+00
9.655048846773860568e-07,1.064577708950975587e+00
1.344935535864639931e-07,1.063060700419357740e+00
3.319035677919340041e-04,1.272489677780188844e+00
5.453315981315819838e-06,1.499856204287213668e+00
2.083357484229060098e-04,1.368509606292603431e+00
7.621086684474649708e-04,1.417748508163830135e+00
5.070456622368259827e-06,1.130308003826253627e+00
1.368619413273930034e-05,1.150078225401087950e+00
8.443990960106500302e-08,1.020058873311479486e+00
1.132460000855309980e-05,1.536251214655964148e+00
1.239845800147680100e-04,1.272329820693312685e+00
2.249390183394700124e-07,1.098110936195925369e+00
7.293473473155850191e-06,1.072513759065692351e+00
9.242886883596529741e-06,1.164572028132644599e+00
9.614782863036129643e-04,1.413956516411319031e+00
1.889601963331860167e-05,1.141262376483387131e+00
2.035935559155290139e-06,1.188845615694536173e+00
7.478411362017169627e-04,2.023869627799922188e+00
1.892379727525170020e-08,1.022605109198448270e+00
1.515671659555070075e-04,1.249047265033297993e+00
1.908337123523679913e-04,1.262532874487495294e+00
2.331417405745580064e-07,1.190768796959795095e+00
2.896002416056999991e-07,1.235825487358533037e+00
2.766659732902100101e-07,1.047369878453934700e+00
2.388606980775150161e-08,1.066580468876273668e+00
1.683065110833750086e-06,1.087199365106268356e+00
7.182093214592320635e-08,1.021973850430768271e+00
1.305439693260109915e-07,1.043355993722766106e+00
1.039582685222719977e-03,1.721508444441770314e+00
3.719829190410189844e-06,1.076415956102365179e+00
4.942268318440079988e-08,1.035996006680406589e+00
5.201560939849189880e-07,1.198992583737146012e+00
1.381553484351669982e-05,1.271667012717706324e+00
5.198978383406759860e-05,1.119958830418824602e+00
1.314394048842940024e-08,1.015010125166929456e+00
2.275791240681859863e-05,1.178174202551451666e+00
3.829762552733770087e-05,1.133333662134428321e+00
2.979842177852289927e-08,1.030076194326634997e+00
1.372883608906200059e-07,1.026760692465290115e+00
2.270978748740979964e-04,1.345380192508947470e+00
1.176434497814309976e-04,1.405181051097174727e+00
1.462050848054899962e-05,1.131076816155504927e+00
6.167735849423970488e-05,1.539717519998593964e+00
1.436190596076069922e-05,1.098765622081455007e+00
5.800815081660399801e-06,1.106015941916853595e+00
1.102379425847070081e-05,1.149845134052297047e+00
6.598381296522010230e-07,1.127564571447698283e+00
3.636640619772799940e-06,1.215942815300979474e+00
4.492865118328220235e-04,1.408855884900726885e+00
2.019480709888840117e-08,1.015810345176751728e+00
5.290030718266369676e-05,1.287024970958908776e+00
1.340445625214369984e-06,1.055083725972526087e+00
4.730060612756239969e-04,1.486638629969488257e+00
1.018380248474180004e-05,1.279580490706954787e+00
5.862851795950240483e-04,1.509134511746599738e+00
2.327377839895389974e-07,1.046267658494734576e+00
1.323679306084419991e-06,1.062079412886330898e+00
4.369165651113449692e-05,1.327216956040718543e+00
4.652898283927570295e-06,1.138419432762314498e+00
7.004472385558509871e-08,1.055183956004784207e+00
8.112217872832990634e-05,1.385109920107824077e+00
3.140270525516930066e-07,1.064315448370207751e+00
7.154887999244209949e-08,1.050810054842030272e+00
5.945436929576619681e-06,1.306700177139473951e+00
5.397575986387639890e-07,1.063212701676348626e+00
6.101479092687609905e-04,1.395237748270980793e+00
1.121377766227799978e-07,1.087311484309653853e+00
9.130273438576419704e-05,1.460453835895943353e+00
4.125552861222539949e-08,1.032471869646883533e+00
1.321184384252099961e-03,1.788583021221779701e+00
3.293199745809580181e-05,1.169132828090568399e+00
5.637257273241200401e-04,1.879866481905491105e+00
8.018387296678890469e-05,1.362812172775439867e+00
1.366321537906530121e-04,1.202293141025749801e+00
1.482942751400870032e-07,1.051802973358405557e+00
3.059921232710729903e-08,1.018064237325066346e+00
2.068606266406840057e-05,1.173898302578650910e+00
1.634347207778589932e-07,1.040786687747007111e+00
5.549172620582530128e-07,1.282331418000327350e+00
1.161430702827550009e-04,1.358872654585868922e+00
3.427341744113939918e-06,1.108018426917317445e+00
6.283545003339080070e-04,1.814826163073187892e+00
1.101971680415820025e-03,1.676973904993976250e+00
6.471554415640409985e-08,1.041540594156368016e+00
1.734011401310100073e-08,1.169162620680612275e+00
8.358768364108330002e-04,1.343275006543153571e+00
3.956944746108330007e-08,1.155948211719862284e+00
4.137498884964599979e-05,1.119864025181996681e+00
1.899987686953230094e-03,1.942564670772988888e+00
1.231406057383710021e-05,1.247451189312134279e+00
1.598792318569219997e-05,1.136092553346050416e+00
4.971990626471359948e-07,1.037709677529270680e+00
3.007782062193859948e-04,1.434819694905705489e+00
4.702089655966900164e-05,1.139473137889840171e+00
3.079317570448220184e-07,1.040307442426978257e+00
9.315785123471760245e-07,1.111940010466963003e+00
9.120760270162030700e-06,1.097554803116474353e+00
6.659805276936849819e-07,1.066459831601389352e+00
5.393239604257510269e-05,1.178016583061184175e+00
1.003585931821280034e-07,1.028757099618022641e+00
2.752980423689150041e-08,1.029038210286255195e+00
2.804209695472429888e-05,1.404410279515937887e+00
3.386432266782740008e-06,1.056577199649984644e+00
1.808752820192989974e-03,1.902372149709083082e+00
1.886962794907229887e-04,2.425373725717323126e+00
1.661348522603820101e-05,1.188506771552505947e+00
2.792255966049810059e-08,1.021291799196236028e+00
2.836324308132519932e-05,1.116287263802571150e+00
2.904023631376290051e-04,1.469965259781801592e+00
6.435409204368600393e-04,1.562277012568094925e+00
1.646331653277180083e-04,1.533113589819187661e+00
2.076820494189699993e-06,1.166299950669569263e+00
5.107982332869920029e-05,1.560713855171513842e+00
5.480125067302539664e-06,1.235656828979286859e+00
4.570154983550069927e-08,1.068161009275965023e+00
8.241772971960270360e-07,1.081068090747879129e+00
1.051999871686390084e-05,1.280400278751894438e+00
3.790334690672129749e-08,1.021572141499945019e+00
4.645641873548350282e-06,1.186626204598871581e+00
4.920738187255009995e-05,1.351586671335908818e+00
3.340977367737819935e-06,1.069043496502762425e+00
2.338468189496219945e-04,1.538624769643612833e+00
1.567541961436839970e-07,1.092975086903904991e+00
1.829090868125860057e-03,2.023875886120038547e+00
1.754527683815490074e-05,1.108886128084791034e+00
3.669821067175509886e-08,1.439898571498760882e+00
3.147115768096540254e-05,1.724506617324531144e+00
3.431259248513250224e-08,1.017776676511403355e+00
4.631370909393510145e-05,1.115363994438011375e+00
1.680651465163030137e-08,1.036590837814231003e+00
8.587222843803629535e-08,1.021534206666102174e+00
2.198503390588680078e-07,1.458841460290729586e+00
5.081748874050979768e-07,1.109937640341704279e+00
1.895911747270619905e-06,1.122701762575626816e+00
1.103518114088879973e-04,1.348638813095697886e+00
7.260342924480800160e-05,1.395731766538486518e+00
6.819769105383069450e-08,1.044473626530972199e+00
7.695531352305409498e-08,1.029252839461120228e+00
4.483882796109679991e-06,1.136397165730792747e+00
2.254048126054010151e-08,1.030011873809565381e+00
2.662665865171969805e-06,1.152625571703173923e+00
2.308029593530460016e-08,1.028133364187144405e+00
6.814431527260659529e-05,1.295267574044355552e+00
2.448739649422969897e-05,1.197591869041006785e+00
1.031509200268740075e-03,1.372694302647807785e+00
3.491555546849830011e-07,1.029359059497105156e+00
1.798180823212370000e-06,1.070360625131692167e+00
2.342515346239630114e-07,1.050239955849927131e+00
1.290395459333370121e-04,1.610462147724689874e+00
1.727806292741460113e-05,1.202190969691259381e+00
2.699071040113279821e-03,1.632987753357872940e+00
2.063066977483099898e-04,1.507939582104102616e+00
1.748646080999320066e-04,1.730184454997976795e+00
7.127808953288760502e-05,1.187441277206831236e+00
1.484766739787430100e-06,1.415152760640365770e+00
4.303954699931320132e-07,1.087251784939976318e+00
7.962213959492530453e-05,1.499130130327409605e+00
1.910441563848070197e-06,1.141503611777973326e+00
1.993469102728560053e-05,1.112875243501745937e+00
3.170074436635080060e-08,1.094755550199683736e+00
1.566368714300919889e-05,1.251798945802503615e+00
3.192844485641889679e-05,1.528825416141651017e+00
1.527377756994149887e-07,1.038823916183008400e+00
1.525370443278079936e-06,1.140388261101225265e+00
1.441481742444870005e-03,1.679771609037748803e+00
7.844607248169310307e-06,1.159550754888671653e+00
1.125861696413549956e-04,1.299821298794723079e+00
4.936546555182500195e-05,1.173495605775720207e+00
2.907370193701999816e-06,1.186677830205400630e+00
2.522797055157899881e-07,1.031218444432485670e+00
3.191827142062850090e-05,1.230442921830554814e+00
1.100536603801059935e-07,1.062650553318867708e+00
4.210174886543720298e-06,1.080057193614183841e+00
2.427943966089300036e-04,1.476137352737555641e+00
1.068189228264729995e-04,1.466884770354812684e+00
5.230928103223090006e-06,1.193349395539074820e+00
3.083517585568920123e-05,1.179703530750809914e+00
3.337854570086640292e-05,1.196967646672503438e+00
9.963225600452580153e-07,1.141392201726495692e+00
1.457770044911089983e-07,1.096046267792005979e+00
5.777468287983300225e-05,1.179867974581754630e+00
7.866637271763739659e-04,1.448222854895722778e+00
7.681224152048100569e-05,1.204015277543137197e+00
1.121864141585900043e-08,1.050875875627048428e+00
6.599487432763320071e-06,1.257630850388838262e+00
1.110086632808779942e-04,1.408968710143633674e+00
2.532866747839499898e-04,1.358592375357929427e+00
4.363302410272519951e-04,1.552197913897444215e+00
3.424493029919080151e-08,1.027658499842124984e+00
5.495934928466240037e-08,1.140463527103285024e+00
3.059827458265160052e-06,1.443058917232411531e+00
8.732867334948810252e-07,1.090110487701920094e+00
2.942110184114519971e-07,1.030892300293156483e+00
1.530899105533030022e-04,1.300350427691763011e+00
3.579916070584930224e-07,1.044991483261174414e+00
3.875053073174540023e-08,1.015518925647278969e+00
1.283540110632689919e-04,1.258241934427671627e+00
6.980250430738429848e-07,1.046783680378368109e+00
9.357147014625099646e-04,1.994570923205717383e+00
2.218267387486210009e-07,1.056939742364334522e+00
6.267423114244209843e-04,1.882701214090747754e+00
1.417238525463940029e-08,1.013400299011656625e+00
5.365783794332530036e-05,1.882158447222026521e+00
1.538548284151370065e-04,1.180865355415427809e+00
6.960468913796650360e-08,1.026079258302550645e+00
1.250559704369179926e-07,1.033983602649003020e+00
4.661778790749459830e-08,1.024892874639367069e+00
2.142293428747910034e-05,1.223627999547121981e+00
1.662706544131920088e-06,1.043709693276507977e+00
3.665613494465330056e-05,1.483683732116896969e+00
1.274630676965299910e-04,1.501048792970062884e+00
2.261845235593839997e-07,1.077253043369338803e+00
1.643230586160770003e-08,1.034010141550748552e+00
2.416958656106779870e-05,1.363388598082051484e+00
1.136944099529130055e-07,1.093286890215902085e+00
1.087855352589770012e-07,1.025827724712988109e+00
6.320051293584739701e-08,1.043839919011667394e+00
7.291827006704449700e-07,1.112709852471801097e+00
6.019532517578320409e-08,1.165647678243936447e+00
7.880288766832930564e-06,1.184291335557848601e+00
2.880208731736569924e-05,1.432161480048091295e+00
3.889599330540900192e-04,1.370757150821332093e+00
2.017206232710010107e-07,1.030461029400520090e+00
1.049704547154230048e-06,1.078359852098680793e+00
5.161250223328999870e-06,1.099492029431226481e+00
3.229737550214689786e-08,1.062037312779045450e+00
1.796705381034259968e-06,1.085846432550988006e+00
4.510395364036729740e-04,1.690155225739164102e+00
1.950019615788629878e-04,1.508750378898670697e+00
4.747209574245749827e-07,1.071697102211325525e+00
1.019098848604869961e-05,1.358800975663218003e+00
3.829452157765600179e-04,2.242576819296512536e+00
1.068238106372700009e-04,1.254017455588502195e+00
1.610050877772039839e-08,1.057172406883549742e+00
9.648786520872909707e-05,1.274908355283633776e+00
4.386981797329390387e-06,1.206060072765677393e+00
2.867053377057619901e-08,1.068716843111606529e+00
3.910207072122499775e-04,1.399239550537709098e+00
5.686288172325659986e-07,1.063416427503299122e+00
2.342760832303890139e-08,1.022931948900866805e+00
2.719791410836019782e-07,1.035789617655841210e+00
1.196412250618350000e-06,1.156795123607637255e+00
2.262066611405140008e-07,1.030718747740801966e+00
6.372003841295159641e-06,1.123656592621472106e+00
2.322660768942390113e-04,1.284446042337574978e+00
8.035235873324729784e-08,1.047358799648060446e+00
6.773768662732749657e-07,1.079192668336245831e+00
7.838477991566419629e-04,1.725626973768172867e+00
2.711217946194010084e-05,1.133704510314931468e+00
3.696128058276799879e-07,1.038833149470529404e+00
2.930440143630069945e-04,1.273110240364034196e+00
1.490132883518060007e-07,1.019544361129177457e+00
3.294510964825810147e-07,1.031642549151021271e+00
6.423179467340610436e-04,1.396121734124025959e+00
5.148762251338659934e-08,1.062830061625985367e+00
1.483605441902820087e-07,1.180007016980241463e+00
1.327628766755120086e-06,1.068190506834435283e+00
1.580258900448100083e-05,1.105491448109606312e+00
2.099301737134780001e-07,1.041108002101397645e+00
7.346920989827210053e-04,1.481070068330262668e+00
1.729922657372890121e-04,1.277129902322727384e+00
6.951395630671389739e-07,1.125396000526650342e+00
5.485639612990520018e-08,1.024430216361600809e+00
6.946143124356740231e-06,1.064109827988863222e+00
2.174430462519589880e-08,1.040254978355066084e+00
2.638909385363160072e-08,1.015563318369742785e+00
1.358132780140720050e-04,1.374255718105474422e+00
1.067538222441289980e-04,1.386757454949711033e+00
1.969801854677170150e-06,1.111841784435730451e+00
4.736441917392300337e-06,1.078829219976501719e+00
1.501627116864240026e-03,1.664279490786618076e+00
3.124663374526110067e-04,1.440449908024467929e+00
9.727278792880720467e-06,1.111592137970204286e+00
6.678699802888529930e-04,1.493080910003131478e+00
1.171524232088349970e-05,1.273768614970501645e+00
1.018599186961119988e-07,1.032829641956426681e+00
6.064573624589540430e-04,1.440236116091084817e+00
1.143818640780790006e-04,1.233821810065531821e+00
1.982225684136590168e-05,1.138099033813837035e+00
1.939021121322169922e-05,1.107736806238389216e+00
3.990060053562769805e-04,1.247801697717112468e+00
1.001219367478920033e-08,1.015790568651510961e+00
4.991973984145400284e-06,1.074611080330498014e+00
3.911919304725549803e-08,1.042189150735608250e+00
7.924664558488800784e-06,1.163601287307796772e+00
6.407898660494190252e-06,1.120862930760999410e+00
5.560701951798010022e-06,1.139216907968853887e+00
7.259324436618369859e-07,1.190450796758939722e+00
3.476032206903389678e-05,1.484533968634842882e+00
9.552264012883909276e-07,1.076978095648567946e+00
3.324976042713770049e-07,1.089742479763268879e+00
9.619252982849530289e-04,1.529167154854739419e+00
4.413505809015530235e-05,1.249615171215369358e+00
3.047571056190509870e-06,1.075108056967560399e+00
1.429182088541859941e-06,1.171326790591258549e+00
1.941919768718089935e-07,1.067336966264249787e+00
3.665253149201679884e-06,1.106023558099333393e+00
4.418275673387430291e-08,1.028729960009137079e+00
6.250007235678020417e-04,1.638669955796030475e+00
7.986760740209589847e-08,1.017724955123129105e+00
1.214806952372820087e-06,1.053720433441789339e+00
2.699389045770930117e-07,1.090820776488373500e+00
5.440544119661319764e-05,1.439931780950126861e+00
2.644251967310220065e-06,1.171898758785064443e+00
1.013752423527950034e-07,1.026813455834068689e+00
2.863716449262730028e-05,1.135222583149044784e+00
7.613158286132240368e-06,1.132852146123550563e+00
2.029812700350429918e-05,1.178111649572786579e+00
1.918867260828880121e-07,1.050237869050144601e+00
1.782280770871550002e-05,1.128312310997542589e+00
5.083987280242540253e-08,1.015892761786939102e+00
2.213629602876859825e-06,1.072318864971951946e+00
5.521313796772270053e-06,1.174833814781587549e+00
5.356046481344689993e-08,1.137280085963876086e+00
2.025985864350069875e-04,2.040354139821100254e+00
6.540719772789760529e-05,1.221969515651369687e+00
8.837097255566189382e-08,1.093217026888255505e+00
1.148966131807560001e-04,1.797232967331425790e+00
5.272274422721109722e-06,1.143151994431465202e+00
6.684471744238759854e-07,1.050251222441590304e+00
2.547877815638650001e-08,1.028644227180155024e+00
1.150930595959939935e-07,1.026477329932882654e+00
1.218618163891610007e-03,2.648414042815829372e+00
1.077234969600329923e-05,1.135419016739303011e+00
8.580567912059730519e-05,1.335057883565856418e+00
3.753592430852749768e-08,1.024359457323213984e+00
1.284943145340819938e-05,1.944854272827071684e+00
1.527181735725779838e-08,1.013638525429107817e+00
1.494877666247710080e-06,1.045955432865597112e+00
3.707875883591469783e-05,1.273238763270990948e+00
3.976108344894149812e-07,1.173910003640117106e+00
9.752138726891159404e-06,1.139219666155920629e+00
5.809019479078450315e-05,1.303888052434713396e+00
1.302680481242380069e-05,1.223730865527524081e+00
2.043786354346340157e-03,1.770424189003350746e+00
3.261351486790420263e-04,1.375578312478127563e+00
1.280997787463330002e-06,1.074953886653185364e+00
7.623303754549659680e-08,1.137621987779537935e+00
1.324255860685860092e-07,1.057538969323195799e+00
1.197176435360350002e-04,1.436188550522640384e+00
1.567345993489380100e-07,1.046057373764569087e+00
1.378695111528339955e-06,1.066749870419928747e+00
1.157853059728540041e-04,1.187446477134969980e+00
9.900565710315089522e-06,1.250805981896313090e+00
1.917577749095609833e-06,1.402310756626047095e+00
9.664320630003539189e-09,1.012670277464267521e+00
7.649227144164309742e-06,1.075628547515438571e+00
1.534792058778689930e-07,1.058144566527864372e+00
3.601168125715009769e-04,1.509521403034558062e+00
1.393922889621819885e-07,1.019194728711994014e+00
5.168361775986619693e-05,1.437609755237075682e+00
1.788641497993800025e-08,1.028365635883401463e+00
4.009176749325429976e-05,1.239146150696836646e+00
8.425901937709150187e-06,1.096774979437946218e+00
2.148616173404340051e-08,1.033836913314720940e+00
2.049635966850270022e-08,1.093276609426649060e+00
4.769983772910960053e-04,1.279313770336550027e+00
4.209657641048110290e-06,1.084868463825632956e+00
1.205260016548469996e-04,1.296851000328027359e+00
1.521895529037409960e-04,1.192653435971133158e+00
1.688496514119939895e-05,1.306751094675253855e+00
1.430616212880309923e-05,1.135497874338847524e+00
2.963349925707149918e-06,1.115574845357955036e+00
3.995669701650670188e-06,1.157395557170481259e+00
4.564992777160260035e-08,1.025218625086430357e+00
1.169796472024920038e-04,1.325630402463314983e+00
1.415855439190799994e-06,1.051175872516379783e+00
8.203088179990110227e-06,1.138508484987635239e+00
7.148005903130239814e-08,1.029638531672174784e+00
5.366127158717710084e-07,1.089117522731045673e+00
1.347989938908220042e-06,1.068979339200240464e+00
3.288954292532579940e-04,1.517050920114831669e+00
1.078532486800050043e-07,1.051301816668040123e+00
3.569347602862420101e-06,1.091996857817504329e+00
1.396363115685490057e-05,1.206261016760718618e+00
8.952028631504900459e-06,1.343969948428761052e+00
1.811808433693390146e-08,1.015293768114031936e+00
2.282292084352099959e-03,1.679696347140797741e+00
5.491184276355410307e-08,1.046009254233296826e+00
2.317804658670940037e-08,1.015262098458918016e+00
3.232678795508330130e-06,1.070825670611501579e+00
1.072043613137199969e-05,1.074915558967776352e+00
8.334302645111310443e-06,1.102956650766791613e+00
2.817971311222049864e-06,1.100295590495951270e+00
6.143731342995079610e-06,1.085056797922888672e+00
1.989424512937630005e-05,1.198759160937533874e+00
8.286153154827969908e-08,1.035725677632852504e+00
1.341294830995349964e-06,1.464827734417848193e+00
1.348457398816680047e-04,1.461103961270068030e+00
6.300818007314959749e-04,1.398203594059373778e+00
2.087503958861809864e-05,1.243158766084643707e+00
1.705905545767309882e-07,1.032739203042496223e+00
8.508502090317289966e-07,1.128570758429837451e+00
1.480924266838600012e-07,1.053927960564136734e+00
8.333271519758290184e-07,1.042998838500238001e+00
3.361295011513030191e-06,1.070615812731797067e+00
1.020234811964789975e-08,1.013448587843069681e+00
5.927540887620310371e-07,1.117589942944215542e+00
3.386354078977500117e-06,1.106644366739055974e+00
2.562414512455939984e-06,1.083678104515559459e+00
7.965701697635310644e-06,1.092555968076366568e+00
2.580557168675440131e-06,1.093298651883928274e+00
3.512018403259020168e-05,1.183642995289655220e+00
1.305758114373709996e-05,1.210111209075642735e+00
1.789870240515210116e-07,1.165560288068599348e+00
3.550559255853320199e-04,1.699826349867722852e+00
5.549859913870119936e-05,1.291147789701938331e+00
2.678572794031500156e-06,1.058380423802834702e+00
6.833622764838779683e-04,1.671754401802290291e+00
1.922237654717969977e-04,1.779701269903933625e+00
1.625489560856270117e-08,1.021317512388905335e+00
2.780795102113939881e-08,1.017711914246131499e+00
7.159908742392250156e-07,1.096253128083914508e+00
5.324411503826429628e-07,1.477645156942563265e+00
6.256208848312640111e-06,1.087070052828323696e+00
8.022534762940789703e-05,1.356075945498903312e+00
4.784010391230610081e-04,1.950309022605616116e+00
9.344491881806770523e-04,1.485239165509785408e+00
3.829697563056600113e-06,1.257735455224807009e+00
8.365860126723609458e-06,1.529998265652030565e+00
1.124682974298720011e-06,1.382353651269422112e+00
3.286870212448040167e-07,1.357344910739985533e+00
7.285797292483810293e-07,1.046267502274711658e+00
1.989191433130370074e-03,1.928792313191239893e+00
8.707950233375000005e-07,1.112671573795275037e+00
1.972163316167689929e-07,1.040401937630538898e+00
2.617603375969909858e-05,1.287353077400431811e+00
3.628738430201019920e-06,1.353060345526417851e+00
2.216912208819619923e-07,1.074523441770100174e+00
2.654195369928149888e-04,1.652180130796291557e+00
2.430756933921360123e-04,1.851365093717359134e+00
3.936115229347029960e-05,1.198437891298874236e+00
4.056876046441019925e-04,1.323779423307564818e+00
1.047346622039290083e-03,1.694961402610154488e+00
8.738704773680269870e-07,1.473577294197108811e+00
6.809932904976270015e-04,1.464244174345226357e+00
6.572466950863639806e-06,1.620630553718472866e+00
3.005805757508149805e-03,2.019812959042569744e+00
5.742560086518439915e-08,1.035987167211787296e+00
2.511204932673950029e-05,1.114993307689105428e+00
6.263222577697370346e-06,1.177886795154433175e+00
4.152466502072119729e-08,1.020627148009778162e+00
3.397163789552659876e-06,1.089685093642803970e+00
2.845417720898249866e-06,1.174130878937173161e+00
1.456283161222860026e-06,1.112391893076485561e+00
1.167152219352819949e-06,1.093270977490247597e+00
8.351514130578240022e-08,1.021115455861340671e+00
1.595264283571929912e-06,1.078446563829342120e+00
5.642694173554910425e-04,1.312903387840768099e+00
1.738507364291920119e-04,1.344483409639555260e+00
3.619174103286199736e-08,1.025168884524344071e+00
6.405617705362479748e-05,1.204363130915796276e+00
4.363973090328390081e-05,1.505408585246298170e+00
9.342489133856110003e-08,1.080157039683953490e+00
2.712777011985030211e-07,1.079905992268814785e+00
3.243590107753480025e-08,1.022528762248568368e+00
3.293276368597370112e-06,1.066740993871226895e+00
3.920946255043060073e-07,1.045979822301015938e+00
5.837566010874509815e-06,1.108519940695761319e+00
4.132860036521259909e-08,1.029071427613160505e+00
9.064791219281039718e-05,1.299382601392468306e+00
2.941859967402629883e-05,1.460309456884142598e+00
1.403283112872010093e-03,1.389813009075974826e+00
7.589000977026179838e-04,1.654858284425114290e+00
1.110580863832979955e-04,1.290064959074071149e+00
3.153632405177740009e-06,1.161381231988231510e+00
1.593456521270010144e-08,1.013922487314478760e+00
3.129840317728659999e-07,1.034882431291383353e+00
1.865143739110620147e-05,1.191819377726407891e+00
3.956890242332130236e-08,1.017887114219623301e+00
2.557764062279059841e-07,1.025588802067871619e+00
8.725725457575909819e-04,2.010904108813163838e+00
2.842111871844579875e-07,1.077515622514436444e+00
1.800725218462119970e-07,1.078449056454691579e+00
3.711533523273679850e-06,1.123433496628717609e+00
1.079876909456549994e-08,1.430685757947148140e+00
2.491071802294730041e-08,1.074419748067719116e+00
1.724814089330000072e-03,1.580606807093638322e+00
5.906216396636199736e-06,1.119165089734340146e+00
8.613440730588030651e-05,1.222162405496711290e+00
6.831351198700409467e-08,1.023548381457153544e+00
5.567387388463489921e-04,1.595435908983919626e+00
7.624308888137150408e-04,1.314152114073552147e+00
3.670873666381439891e-04,1.499453484816420712e+00
5.237640632464549703e-04,1.566225229027993882e+00
4.313320167191299695e-05,1.406973618282687299e+00
3.105035782227399710e-05,1.227010714960098170e+00
1.795102135536689916e-04,1.208632444896093894e+00
4.751978472403720077e-07,1.093242999766883328e+00
1.675576335123589961e-07,1.039949200138110763e+00
2.263693053516569952e-06,1.437347846105150539e+00
4.614311480509590189e-04,1.290782842145044018e+00
1.595327361399159955e-05,1.254791396968089279e+00
6.946458917921379938e-04,2.213143885124041699e+00
7.038389022223540057e-06,1.152654953950302152e+00
4.398644213373220218e-05,1.451944667583807469e+00
1.365287858302139912e-06,1.044164809891852341e+00
2.318957467153119976e-07,1.050602392458188428e+00
6.114068857612050449e-04,1.812058340656992339e+00
2.019379353311800084e-06,1.078737393682487777e+00
4.802545744268910244e-08,1.024432488258533835e+00
4.975580122265879559e-04,1.720783268753272477e+00
8.852090926507209504e-08,1.238949297763664026e+00
4.688066681665519777e-04,1.743733898548567307e+00
4.809383243066249995e-07,1.127587081703662841e+00
1.042596123805450006e-07,1.027301647800564544e+00
1.776621493195550155e-08,1.015499359498462706e+00
1.127254511416559968e-07,1.032907531883592966e+00
9.328919971818589872e-06,1.238312922713633357e+00
1.372782782831000019e-03,1.657544144062148339e+00
2.991618018355749822e-06,1.291169172296034340e+00
2.507801757864630034e-03,1.707709245863191727e+00
3.938465906721109913e-06,1.264185548744668930e+00
2.570006461721870008e-08,1.022801153831549348e+00
2.269254708567409901e-07,1.052359409294762349e+00
7.319426128938200036e-07,1.068111702779872330e+00
2.781783090362250055e-08,1.067490232365010838e+00
2.854908932250779962e-08,1.017174329770017982e+00
1.359940812181639989e-06,1.046959634389166727e+00
8.081253750391309392e-08,1.029371999095518575e+00
8.133915314868570058e-06,1.143796807505690794e+00
2.113466484510279867e-04,1.513617428199239168e+00
6.192221014918629840e-04,1.689325504938919531e+00
6.889743566941090169e-07,1.079030317983792786e+00
3.490613238336740106e-06,1.758023445091405845e+00
2.581020030179400271e-04,1.330366845956983513e+00
1.132651098273069947e-03,1.438580548040396145e+00
3.398479781567940072e-04,1.431622784234467316e+00
2.866063863649789957e-07,1.039356231924979168e+00
9.230510934600549781e-07,1.042890342124189296e+00
9.825684158667268975e-07,1.070637984918046737e+00
1.385052825269749897e-04,1.463183750944872186e+00
4.756348331604550220e-04,1.412951359827173237e+00
2.192725831564580056e-06,1.453678756173521824e+00
1.128983433488960040e-07,1.087624474483336323e+00
6.392144546759480428e-07,1.083795583751091973e+00
8.811413463910039868e-04,1.419068037502991375e+00
4.538725449858760017e-04,1.325119849811269956e+00
2.706553465782409861e-07,1.037910441353633528e+00
9.909020266147800630e-08,1.025499557102950599e+00
9.076513156962619526e-05,1.213538364849626294e+00
5.126908117681240330e-05,1.636320043083542952e+00
4.373332677498140310e-08,1.019295152434654739e+00
8.545304649122100133e-04,1.557103119659306811e+00
5.689104921240999884e-04,1.649039485630941160e+00
9.460553388940250467e-04,1.874032389952839273e+00
1.514415456183239913e-03,1.513034230685569081e+00
1.854300132757210088e-05,1.144021161088985439e+00
1.110860904716040040e-04,1.228548707774694826e+00
5.547169631095180469e-04,1.383598168209069668e+00
2.907763391902279975e-08,1.017865971243651746e+00
1.918478461704480086e-04,1.620887068860557667e+00
1.008910838283950030e-07,1.074892544078360990e+00
2.898972253309409783e-04,1.394222529568412083e+00
5.812820314551619976e-05,1.172465431238879807e+00
1.032016589188809984e-07,1.076771005732373387e+00
7.951563698490720375e-04,1.698847303897505823e+00
2.423007734431659877e-07,1.082138611188715904e+00
7.304602203820960386e-06,1.237971954101091177e+00
5.467926431352960367e-07,1.043842684071474292e+00
1.047940321772469906e-06,1.047669515138024199e+00
7.465956006299860506e-07,1.083078658655267867e+00
4.697271250149949828e-07,1.094227140439826940e+00
1.411809079194950112e-04,1.436791924800932430e+00
2.596896243113020027e-07,1.252269930011616239e+00
4.813446380334649982e-08,1.049886258460087651e+00
4.190393543664179675e-08,1.101366009065299023e+00
6.666468772561050322e-06,1.170588379366853671e+00
1.322710844939009934e-06,1.063112375588779246e+00
3.414131937185139987e-06,1.233650386347550310e+00
4.923047903416389714e-04,1.474629907144030305e+00
6.800033195021999667e-04,1.388347169034900297e+00
4.859513476365270053e-08,1.106423954254151854e+00
1.064574626988970055e-06,1.069752879276735902e+00
1.332131472532119965e-07,1.091377253908692113e+00
1.820569314123260163e-05,1.293053715450834140e+00
7.412714933546169773e-04,1.341019224598697823e+00
3.258606286463570076e-07,1.042077973330718610e+00
1.903759422561829967e-04,1.398004585032239122e+00
7.806303913595799820e-06,1.103107328301047518e+00
1.673810168316089937e-07,1.026502404564565651e+00
1.264469949949420080e-08,1.082766226601936221e+00
8.382658307799919990e-07,1.069399531923905577e+00
8.712360639850729414e-05,1.505328349461392268e+00
1.589275924683050001e-06,1.175869377418994555e+00
3.843581483384919819e-07,1.051173930304996063e+00
1.750099199073119842e-05,1.998655316871322141e+00
8.376066858258210369e-06,1.191923414266817804e+00
8.489609199535180166e-05,1.214090018310411301e+00
2.405688743120200259e-07,1.051459978701364983e+00
8.232362451509660363e-07,1.110736131991657771e+00
1.450260989015619928e-07,1.028645511649624034e+00
3.245780107689009907e-06,1.130513617866031995e+00
1.469115620892489987e-03,1.977939550651202305e+00
8.408746812842040365e-07,1.045334254850596833e+00
5.040323950503810407e-04,1.480662809361368515e+00
4.015245007412419822e-04,2.114268234792540113e+00
2.490252566369990019e-07,1.041612534618231223e+00
3.538706574158390100e-05,1.264498079290421684e+00
7.387593660791339560e-07,1.338342123211908596e+00
1.784390214283069982e-07,1.083024191945980430e+00
2.036387484086999873e-05,1.231366580654642329e+00
1.392202133683039951e-06,1.066641718149928586e+00
1.315238094717160123e-07,1.076434000261956569e+00
3.090156142325209842e-06,1.351000546283004144e+00
7.229098021888979769e-04,1.437306613305161740e+00
1.371240866086269995e-07,1.028725945969066968e+00
2.648457031913040018e-08,1.020414695946275874e+00
2.533006780820380128e-05,1.160023076489392180e+00
1.120361387664370069e-05,1.217786469784268633e+00
1.163560187856789945e-04,1.491889183728974277e+00
1.055304008207140057e-05,1.140158657872208048e+00
5.501198903211330370e-06,1.112869347518437246e+00
1.970019279114130169e-05,1.121454502986782398e+00
6.971478729588910353e-08,1.019502832864707553e+00
2.085255152951149952e-04,1.313953576840781068e+00
5.861246400379220090e-04,1.642428604066395126e+00
2.281000813548160060e-05,1.381554751997218666e+00
2.657124473326660042e-06,1.578560378408452092e+00
1.054779169188850042e-03,1.378324407335880686e+00
3.549330234640469877e-04,1.570584792843832789e+00
2.133939609188860009e-03,2.351824000403515136e+00
5.625656758356230118e-07,1.048555776367867232e+00
2.990425700255200059e-07,1.045155128901645192e+00
1.658399616471550094e-04,1.499871816943191938e+00
4.106586357086180003e-05,1.174075300752360995e+00
4.403062685379620143e-06,1.076730403541789061e+00
2.593540913551430115e-04,1.513022727787789901e+00
8.046697647194670152e-08,1.073109470217829653e+00
2.621299314828950117e-07,1.032997214641508510e+00
5.735658831533530004e-07,1.133592231712491349e+00
6.724082924384449483e-08,1.032598862266265183e+00
4.690669517134560186e-07,1.104344938717921165e+00
6.092459673213959987e-08,1.018407293118567924e+00
6.242222082561290448e-04,1.473374386682107184e+00
2.347210114331609954e-04,1.192382744256355487e+00
2.072603525666370089e-04,2.389809413178978215e+00
1.566966985723160020e-07,1.028019732965784971e+00
1.964440979993689804e-06,1.103509934753105437e+00
6.429246792860270072e-07,1.042660516487387223e+00
5.070530842557209968e-05,1.246524117639563389e+00
2.191221412333600091e-08,1.026779887781663847e+00
1.337277781130839980e-06,1.043376665272609083e+00
1.214482771493700025e-05,1.156917974353189216e+00
1.980106070581710093e-07,1.107430559678195259e+00
3.321904548888090005e-08,1.028169538451611409e+00
2.152556763153769842e-06,1.152765166723063395e+00
1.801980829421249902e-06,1.054173408323461736e+00
1.027357035739199936e-06,1.089756370627078974e+00
2.489080844384310154e-04,1.297218298104057643e+00
8.996477248318129736e-10,1.046595467849045225e+00
1.284838944889549918e-09,1.038462667393055927e+00
7.366058069082859755e-09,1.014367850725441889e+00
4.352687257432249797e-09,1.017971568573814434e+00
1.426061243072129902e-10,1.006073289145194227e+00
8.297154833393140206e-09,1.018171419018593093e+00
1.845188819706149909e-09,1.023699593273012853e+00
1.611558519592009954e-10,1.007958213585975038e+00
1.367682313199240059e-09,1.007787122923493817e+00
2.021888565566770147e-09,1.024528161937237725e+00
1.476656847180679968e-09,1.011269346988571183e+00
3.998197693761819786e-10,1.006629070566839479e+00
4.503500697368989754e-09,1.015155798568176948e+00
3.910076581569920013e-09,1.014244427662877479e+00
7.520564635396099986e-10,1.026817200010416542e+00
8.997899430166549987e-10,1.023151569761182822e+00
3.510498690390960074e-10,1.006507107026477721e+00
3.348683986590350193e-09,1.123173592415941613e+00
1.485166651964240038e-08,1.043091254304537419e+00
1.777039915176290005e-10,1.011217245662981767e+00
1.057232088870160032e-10,1.006345873350557252e+00
8.651882273659179529e-10,1.007891609862983762e+00
2.414979457030150019e-10,1.006396512402912169e+00
2.503459477741649810e-09,1.014978202891437586e+00
1.990393592307579971e-10,1.005987307308379375e+00
6.118307814294429853e-09,1.018815389473020083e+00
3.775554175817969897e-10,1.006975738144158639e+00
1.551736563967649965e-10,1.008177228556232263e+00
3.573851086085300041e-09,1.010609591779760841e+00
1.015110901465980043e-09,1.008962421903244033e+00
4.547346641199530115e-09,1.015888999290035510e+00
6.265746667468209889e-09,1.026856823121953699e+00
1.371275607350160027e-10,1.007159007086892988e+00
5.285945212620109577e-10,1.018379514236851691e+00
2.949472047932569988e-09,1.015102566333187184e+00
8.512884286916409804e-10,1.011110877695143628e+00
3.415507030783430234e-10,1.015746452617076745e+00
9.054769279168330328e-10,1.013853735775691156e+00
2.743257734412869929e-09,1.016925588473820197e+00
1.047790625518010020e-09,1.014171481828696875e+00
2.944201954824980111e-09,1.167286155743034071e+00
1.395428364326650026e-09,1.013978019612367998e+00
4.574071365579789881e-08,1.077063654020706140e+00
2.402140439802800178e-09,1.013269954982437770e+00
3.429945315803060073e-09,1.009992731194444993e+00
3.963808411512489756e-09,1.011886048006850558e+00
8.222308787353369558e-10,1.007206349561204917e+00
3.911071834842630051e-10,1.006058423503000787e+00
1.072894554247239926e-09,1.007113510729772621e+00
1.136275500439029938e-08,1.011600677332569642e+00
1.383371265076889934e-08,1.018957087914233561e+00
1.720141797134230051e-09,1.011394289216053011e+00
1.673198498632219902e-10,1.006011736423217950e+00
2.284271751100500062e-10,1.016478184607334079e+00
5.857390728223299920e-10,1.007444331162781870e+00
2.451917338094550051e-10,1.006872144918731227e+00
1.668661864548080047e-09,1.015144778907521861e+00
4.248882375237789865e-10,1.006296365724306696e+00
1.787683794074149876e-08,1.061145714303991960e+00
4.831301513209380085e-09,1.028782773244614202e+00
1.210225250152909922e-10,1.006821996415852460e+00
1.994644749276560156e-09,1.008728250709926444e+00
3.083896039377669746e-10,1.017101961073244132e+00
1.420886740873169990e-10,1.009740690613212699e+00
7.403653150429919616e-09,1.019748082115098153e+00
4.442089463739209973e-09,1.010511065095810457e+00
1.060720087028110067e-09,1.019611730273280115e+00
1.516123537183329901e-10,1.005861649606374586e+00
1.161737933599709953e-08,1.022454531434542790e+00
5.587702596113190436e-10,1.021181345340286040e+00
1.823490123260549877e-07,1.056535516727847845e+00
1.342402767371490057e-08,1.014657164040195791e+00
5.590859235938310332e-10,1.011009032746032821e+00
9.503057828706969993e-09,1.019513230715201502e+00
7.002064320748869692e-09,1.443275875411000664e+00
2.634356358395880141e-08,1.145180677304989070e+00
1.293637781291889933e-10,1.028068342826894410e+00
4.447416995956629815e-10,1.007952912607834151e+00
1.141963094653540000e-08,1.019782118726752840e+00
1.722853753613769969e-09,1.012727559200122585e+00
4.350597924489070399e-09,1.020114830743221512e+00
3.391266595930900113e-10,1.008691042761600043e+00
1.595387965464729984e-08,1.020859904117257466e+00
1.853845343782800015e-09,1.275199799076891516e+00
2.144478398812089933e-10,1.006345775674694520e+00
1.063908280337689960e-09,1.012614058081401147e+00
2.000014404162779981e-09,1.010085721234221356e+00
5.397183458061180332e-09,1.024593178229512125e+00
3.107475371181040164e-09,1.014297009946055539e+00
6.624049312586370353e-10,1.012738797632640519e+00
5.085399975512739512e-10,1.035935538331430372e+00
3.882643900762629658e-09,1.035285184628895516e+00
2.100062965467860136e-09,1.009285491149742642e+00
7.522314376932520557e-09,1.021584323209651313e+00
3.812467380606320164e-09,1.011741101277107813e+00
5.930155798533890222e-09,1.010816026703421411e+00
5.418847388443949928e-09,1.018605924944670837e+00
8.609995220342610404e-09,1.013007928723875573e+00
7.824565634809380253e-10,1.018110354216041902e+00
7.793957695532510141e-10,1.008771811249380201e+00
9.875557545869099943e-10,1.020519007792638266e+00
4.017804079702380312e-09,1.018215448171238879e+00
8.218970093500620069e-10,1.014585053017758254e+00
1.607062138343940005e-09,1.007787056541978865e+00
1.467713090115579883e-10,1.007450213919304227e+00
1.554883160367420006e-10,1.013900864419560621e+00
3.087673841614789828e-09,1.010124367457087668e+00
1.780035129206859943e-09,1.020183314111271500e+00
5.946334557289559632e-09,1.012312401658105765e+00
7.893542054970960349e-10,1.009881183058424670e+00
1.287656840976229939e-08,1.024542711135644435e+00
9.991044756902519493e-11,1.017020678604403816e+00
2.391053420375919947e-09,1.019792239791864841e+00
2.179741613406829895e-08,1.018896167534530717e+00
8.734212164187070262e-09,1.016194961785264361e+00
1.627775607904620063e-10,1.006813540979313304e+00
4.869412425435770315e-09,1.019145563888643968e+00
5.596348767135000511e-10,1.028709769080781156e+00
1.351853297695320035e-10,1.006712184671787247e+00
1.423331604775880066e-10,1.006705524478773484e+00
2.530682702302810156e-10,1.012382409020374796e+00
4.772520128314779496e-10,1.009615538265573376e+00
9.552829187445100368e-09,1.019881906881632716e+00
1.781373907449829951e-09,1.009107075039696877e+00
6.347212653540550221e-09,1.016157558029456620e+00
5.402100185439280143e-09,1.017367118747601884e+00
9.385998420252170607e-10,1.007715784542543958e+00
1.614787924857920030e-08,1.033357346741248461e+00
4.821988825265789933e-08,1.027454600634376325e+00
8.323495548062859927e-10,1.007349797677224323e+00
1.289710703565349964e-09,1.009069699556613742e+00
1.544300012297550043e-08,1.014494129734566652e+00
2.314192102404799842e-09,1.016802064186269394e+00
3.786515437122869606e-09,1.016196478534606484e+00
3.992129157610399936e-10,1.008524914141873730e+00
1.392084057145659923e-07,1.040356016291962948e+00
1.418546033735630078e-09,1.009587744316173374e+00
8.497512636652209734e-10,1.007479697981308764e+00
2.320167489100690115e-09,1.040578613431534905e+00
1.498534655478820063e-09,1.010065515207174913e+00
6.571932436287989967e-09,1.020097281176655102e+00
7.018947015780280385e-09,1.030628739533390625e+00
5.882849718793759944e-09,1.013371861868216151e+00
9.793914925712000326e-09,1.026001166242928253e+00
4.968374076224630489e-10,1.010399378720061581e+00
1.512545008163900013e-08,1.021006841168877077e+00
1.026801133636009983e-09,1.010264795919762371e+00
5.423006295568999768e-09,1.029502864896179259e+00
3.227665682573230124e-10,1.007000186883913573e+00
3.329868716373470194e-10,1.007839020319216239e+00
4.085123735902119706e-09,1.010879127327205529e+00
9.190991709213560399e-10,1.008576686370869391e+00
2.515918577818479895e-09,1.022027110888996226e+00
6.838957275889129913e-09,1.011961583403100384e+00
4.454613685666449867e-09,1.013449658101075901e+00
1.328896108256780007e-09,1.018003349655285827e+00
1.154015702464199982e-08,1.013515620587120747e+00
2.347167713145829873e-08,1.122619230222363207e+00
2.777299236037279855e-09,1.009236136000293271e+00
5.952197371172710343e-09,1.012241828537970179e+00
2.527734686703109875e-10,1.011271567071218902e+00
3.862956987232799918e-10,1.007526711085394044e+00
1.751312597762450000e-09,1.013645632311287459e+00
5.049074678059800225e-07,1.483398423200228855e+00
5.644222225546090311e-08,1.044203622867510672e+00
5.461192304214720292e-09,1.025654843531698335e+00
7.614411406014230061e-09,1.015797131618809468e+00
3.219841602855580102e-09,1.017665244788436674e+00
1.026049051580579915e-09,1.040844876847854206e+00
8.278934261742379676e-10,1.007188674628773040e+00
9.958458678965489640e-11,1.013660270905690330e+00
1.456181808801939961e-09,1.014923401894484600e+00
9.286133985906679839e-10,1.007984895142192361e+00
3.175033573092580079e-09,1.029239314337914157e+00
1.412657015904409917e-09,1.013860329580469344e+00
1.590735424086280019e-08,1.013336626562789666e+00
7.049768899196440365e-10,1.009592832471581492e+00
2.599562810456649888e-10,1.006895610801215257e+00
8.504161063540640209e-10,1.014955092393907909e+00
4.221452740695319690e-09,1.010443306333083102e+00
4.823154638655200394e-10,1.008981971466133443e+00
1.459891750166209899e-09,1.029730527111380800e+00
4.049737524180720155e-10,1.007041678876637647e+00
5.428914216474479925e-09,1.022470614681964873e+00
6.502783787869849744e-09,1.079859049228975243e+00
5.221622154503740220e-10,1.012549433762881090e+00
2.041815319369640111e-09,1.012400276825671908e+00
1.846433806253069952e-09,1.029279040523223276e+00
9.442993885987949490e-09,1.030833834676665006e+00
1.260388161613439959e-08,1.158116304023570464e+00
3.098694910082079821e-09,1.019886061342223815e+00
2.136590607876960131e-08,1.019656945319750152e+00
1.039001685248549937e-08,1.017894645126019570e+00
1.035072085598319989e-08,1.061395716928994037e+00
8.975297720419380148e-09,1.019229643796728313e+00
5.649306354315180275e-09,1.023550345311466714e+00
4.416433744349549683e-09,1.044453067981192307e+00
1.570537229412590119e-08,1.019941971448170781e+00
3.965915471109189928e-10,1.016522070067619632e+00
1.712098206919909909e-10,1.007449488518844527e+00
9.621845692110189701e-09,1.040347303805571499e+00
5.246086510373880250e-09,1.011867906441116904e+00
3.154217939455360107e-09,1.010080890407181409e+00
1.547124799498840072e-10,1.006338374822234760e+00
4.012209728100659910e-10,1.031434311488403921e+00
5.680841128200000256e-09,1.021819312170473504e+00
1.469274363256679987e-09,1.017024164476454606e+00
4.461085398510140007e-10,1.013206215584113501e+00
1.394342082513459921e-10,1.006727485158343427e+00
1.539043015656460079e-10,1.007152076111676786e+00
1.815702978036700035e-10,1.025734686891400127e+00
1.541822025488390110e-10,1.015265717416851787e+00
3.238313656452690047e-10,1.009986753118457870e+00
3.071811378868920168e-09,1.008073105598489283e+00
4.460805349333999864e-09,1.012890706622139092e+00
3.531952260708609985e-10,1.008251664159658834e+00
3.198526442583359891e-10,1.155602113219609262e+00
4.967128054549799621e-09,1.014906725906524754e+00
2.405599620511049976e-09,1.010821906513375890e+00
2.215840903351359939e-10,1.018386926324154063e+00
3.566725600918390087e-09,1.145486452144053313e+00
3.636943949527619975e-09,1.014464650926270917e+00
4.614850359040890277e-09,1.013408367679812461e+00
6.636053863095930323e-10,1.007910214682854244e+00
5.628777854909160404e-09,1.020639219654273733e+00
5.135686007699270213e-09,1.010043605879612727e+00
4.156759353130369825e-10,1.008446863122009596e+00
3.404030610880220166e-09,1.016151715242347153e+00
1.261665816223249907e-10,1.006775024318325107e+00
3.924413884806959965e-09,1.274975066577748395e+00
2.516030659838429799e-09,1.010153261955271109e+00
1.303689039754589923e-09,1.009596542202662484e+00
5.461056528471720342e-09,1.016463519543700844e+00
3.205352474704810117e-09,1.024072277144254750e+00
2.107896292015819917e-10,1.006344498583343849e+00
1.545074252068970030e-09,1.020421474028183395e+00
4.569426540574930129e-09,1.019221366543472840e+00
9.353687891247959633e-09,1.025744858693677930e+00
1.583972095622460015e-09,1.010225874195684437e+00
5.864581041888830231e-10,1.010945021284585188e+00
3.000959411401160003e-10,1.008589439890278827e+00
1.700193643517599970e-08,1.058006763939381756e+00
7.921418994732920648e-09,1.038925678277667020e+00
1.045381023918609951e-08,1.019758677397596180e+00
2.512051959023020049e-10,1.012729670229992163e+00
1.609495264970980100e-10,1.006687601419478328e+00
1.718374872317530031e-09,1.008470669320142177e+00
2.815146605774139947e-09,1.015581169718843935e+00
3.219782999816599940e-09,1.284915789486523297e+00
7.821617859685100100e-10,1.008080436778848732e+00
2.314546710945039850e-09,1.011769698087622960e+00
5.246981656872150064e-09,1.018879501068679305e+00
3.503629618366619995e-09,1.037407194734891958e+00
1.568749038601789903e-08,1.017396377474821367e+00
4.139430586389479758e-10,1.007326929902273127e+00
4.362678041096680222e-09,1.045578282814235260e+00
1.585702084594389853e-08,1.018293359031825274e+00
1.010058245846439950e-10,1.012894092503530130e+00
3.704567942429499856e-09,1.061729611433751108e+00
4.662644550071250177e-09,1.051224325896732426e+00
4.320577979299349981e-10,1.009126247607728510e+00
1.255295477983459940e-08,1.020288380537631046e+00
1.952684005815680194e-09,1.061018530775693858e+00
1.682315373740319951e-09,1.058917190146168030e+00
2.404523076737629810e-09,1.020783372524627364e+00
3.627743876148259991e-09,1.026330282353044465e+00
4.447943578902840220e-10,1.008400098038418680e+00
4.183187727009369778e-10,1.007502089544892288e+00
6.179771196845679726e-10,1.010377333591699456e+00
2.750685343573259839e-09,1.011064799197573194e+00
1.712101528218509907e-09,1.021015079422915584e+00
1.558410557068160073e-09,1.013057342700728336e+00
9.965448159913079267e-10,1.012793808533567930e+00
3.737025322859470015e-09,1.010412829407201674e+00
1.092172924578330042e-10,1.005315247172965165e+00
6.463370653135279618e-09,1.013413176774806024e+00
1.774452231119470120e-10,1.008967705745245302e+00
2.092584510388880101e-10,1.005844043306296065e+00
1.108234791492969979e-08,1.076798886713639991e+00
1.604097812688699955e-09,1.013852801538499548e+00
2.868600461452949965e-09,1.009224926431935287e+00
3.113168294770090182e-10,1.007737997281896503e+00
7.578546221930970597e-09,1.024525970805890474e+00
1.311130957607010014e-08,1.023420117640896132e+00
2.236715533972579816e-09,1.010121781177773403e+00
5.235767222882260001e-09,1.012434055479141115e+00
1.271086075171200074e-08,1.013862408144206473e+00
8.469330389519369221e-09,1.010956053515561281e+00
5.792908379225849964e-10,1.008271995074771610e+00
2.491184347250299872e-10,1.009168075241173135e+00
4.012898854371579965e-10,1.008166141066685784e+00
2.323391431026900206e-09,1.007043638113089168e+00
2.280850192430359888e-10,1.012486930320860123e+00
1.054415075830159958e-09,1.009696978211799046e+00
2.788809805526860148e-09,1.031287223180765711e+00
1.202826018459439931e-09,1.007994460942551074e+00
2.062858570885350112e-09,1.007152092363271967e+00
7.276921040207659778e-09,1.009650288451761302e+00
2.524745189362159861e-10,1.006367945143116005e+00
2.270473317044189941e-10,1.006907701675415767e+00
7.085361242333380107e-10,1.038556751866564598e+00
1.414689553503139893e-10,1.021052283353103718e+00
1.148156022358130058e-07,1.076683132243198004e+00
5.796392969235419666e-10,1.019061457523143588e+00
2.740693016264069974e-09,1.027637226088094158e+00
4.284500600560359884e-09,1.011093922269506118e+00
4.504096650718349653e-09,1.248412399535003381e+00
3.378517460419739866e-09,1.011111792892760208e+00
4.502772070942389988e-09,1.008604974402306675e+00
3.323049365241869763e-10,1.005956196993761154e+00
5.728141357082420129e-09,1.016852647154384393e+00
5.994212808822000127e-10,1.061696259939514331e+00
1.829832604234579836e-08,1.021079912322673033e+00
2.070720534950869882e-10,1.007442593605190950e+00
1.096699626210030025e-08,1.018895351205583610e+00
3.936954114017829900e-10,1.009253076079737799e+00
2.436485659019960124e-08,1.025865841981457693e+00
8.226351214496389660e-09,1.016246720744665488e+00
8.430283863170009430e-09,1.015340659158509018e+00
9.705609553945560335e-09,1.011793417141054752e+00
1.072780554719490008e-08,1.029695993061349846e+00
1.370707636621969893e-10,1.006211137587642801e+00
3.457922421742340066e-10,1.021958169881002298e+00
1.069494066154939937e-08,1.029907382296797458e+00
4.576516466953749840e-09,1.011566223683657340e+00
6.822018662536950333e-09,1.025892669763239340e+00
2.378411923389330096e-10,1.013640422441246525e+00
6.702758380374219759e-08,1.017704732208124518e+00
1.782778464511989915e-09,1.020208723037664411e+00
3.038638642409150200e-09,1.029496795437727208e+00
1.825546408801639977e-09,1.007802684457695941e+00
4.754956556855450016e-09,1.029879089100528944e+00
2.338669732993210109e-09,1.008699354764050593e+00
9.255495805757689547e-10,1.012800310848987362e+00
7.889928856588969532e-09,1.039700016531782456e+00
2.166997026794409878e-09,1.010053055026536750e+00
7.038964376428269611e-09,1.012091457661854932e+00
5.998804912517150473e-10,1.010295823931748549e+00
2.344496985318910004e-09,1.022364223671144989e+00
8.415038100883700356e-10,1.007066201624650770e+00
5.428248242395609935e-09,1.045089577881198384e+00
1.146018413788540030e-08,1.022639302957769836e+00
4.248143867384550285e-09,1.053743018798587006e+00
1.419900417800599995e-09,1.009423702474091966e+00
3.730925944332329679e-09,1.010583878433400695e+00
2.131005158923639928e-09,1.010710806735254597e+00
1.700088967837880089e-10,1.009415798972409517e+00
5.512701254605500139e-08,1.019538627780189000e+00
1.305197643183029950e-08,1.018399312028785531e+00
8.304079279139559725e-10,1.012877202401348598e+00
8.130559117518540366e-10,1.285221171471601087e+00
1.750311033141969958e-08,1.023439057781934114e+00
3.118429310845930193e-10,1.006599586386696332e+00
1.970672174345149905e-10,1.007072575614858634e+00
1.706847097631519959e-10,1.008928343434802866e+00
3.786618466859250023e-10,1.016418306425960205e+00
2.210324357775620196e-09,1.020083578371096644e+00
1.204474741267689961e-09,1.007891834162693012e+00
1.498069098593039914e-09,1.007768616612745083e+00
4.087998082919110223e-10,1.006615227703225202e+00
8.637025893586890258e-11,1.154656594903742395e+00
1.835716167792620088e-10,1.007517950205206958e+00
3.933096779595970373e-09,1.014907420008920980e+00
7.143730813466730481e-10,1.011788057498562932e+00
4.281277283717769681e-09,1.023373026989428780e+00
2.363705331730230209e-10,1.022646047487645982e+00
1.846501440407139938e-09,1.010583979534364074e+00
4.117564155357179894e-09,1.036145972320027475e+00
3.838467860739470166e-10,1.008944194272059169e+00
1.202979893910649987e-10,1.019776515333891131e+00
6.735046943936689680e-09,1.014042898210264942e+00
9.177726723834689975e-09,1.030810287036194151e+00
3.554433473795669871e-10,1.016589671869392308e+00
1.864802132577640154e-09,1.016502402095376789e+00
7.391279781379910133e-09,1.050330067610681928e+00
1.224762930402740014e-10,1.006480150135240503e+00
1.749763599486849898e-09,1.052784791446035983e+00
4.884758882743979744e-09,1.014920020793689925e+00
3.338677288281599815e-10,1.014689484417242937e+00
1.106024840239390049e-10,1.005255540451660989e+00
2.831504688987639807e-10,1.006277566985522176e+00
5.456401849828689724e-10,1.006479575424600981e+00
1.632657678690189930e-09,1.012079378697691601e+00
9.877694116324490558e-10,1.012754236260991592e+00
6.680734666445310294e-09,1.012020729735855884e+00
1.978730090772810070e-09,1.011852125035629379e+00
1.111367593381169944e-08,1.018587302853956045e+00
4.407914619521710352e-09,1.014527697370099846e+00
2.277644092272989987e-09,1.011494017437995163e+00
3.850776766585740241e-08,1.051324741054668666e+00
4.267169013505360026e-09,1.018908389603532694e+00
1.036004836947390030e-10,1.006297379993215557e+00
3.074289260782329899e-10,1.006944630892211867e+00
1.043625093901119933e-09,1.009912654468136495e+00
2.493068902374780134e-09,1.009676169454117645e+00
9.494614314503029106e-10,1.031641878494106157e+00
5.281861335881679872e-09,1.023604440471803656e+00
1.202132076788120077e-08,1.027322182588774613e+00
4.839947268818989633e-09,1.021409672109716782e+00
8.419863703759059902e-10,1.012774525519177793e+00
1.855109415106620011e-10,1.009989134361217289e+00
3.674529133248340105e-10,1.009523879825953818e+00
1.222445042281499997e-08,1.022039146514034380e+00
4.601215509788750329e-08,1.016195600456379911e+00
4.640443581945169781e-09,1.012173333422488719e+00
2.777643112169460173e-09,1.090761231570974044e+00
1.123277346686559989e-09,1.070031006572130350e+00
3.466160795314110233e-10,1.008534690174303305e+00
1.751276954533029864e-08,1.019590117625096326e+00
5.279572585051179562e-10,1.007401147821942233e+00
1.750042820505769904e-09,1.021086514943295276e+00
2.460201760576979804e-09,1.015725210740775264e+00
1.228869099099490074e-09,1.009286753991764485e+00
8.061090463033230471e-10,1.015242303904545285e+00
2.220858014981580000e-09,1.013766780787383137e+00
3.827243664116110159e-09,1.010985507160232499e+00
1.764074826600330012e-08,1.012957379362670496e+00
8.362849582118199771e-10,1.014229263688091631e+00
6.187118805756589830e-09,1.012624726824119747e+00
5.393846239695510000e-10,1.010117409032819769e+00
1.546698950733630022e-10,1.389064848157621768e+00
8.235487730047230444e-10,1.241378483843255998e+00
6.443934487384700206e-09,1.020766084297490828e+00
7.901098839264440336e-10,1.028938764720911614e+00
4.018986914981649829e-09,1.017627310903404858e+00
4.000708557951159781e-09,1.011121827741392698e+00
1.117953210296159901e-09,1.027312094033265177e+00
2.196195637573749955e-10,1.007045246999693777e+00
5.597834677303800302e-10,1.036755601630152013e+00
8.955281368200780443e-10,1.007797855076098426e+00
4.040534173240379620e-09,1.009786510121309044e+00
1.586395508451889998e-09,1.022010568144182452e+00
7.414449801863879985e-09,1.026122970586655248e+00
6.526012882047790137e-09,1.009811929620482829e+00
3.971918752131859801e-10,1.010739881234813176e+00
5.246377640928970217e-09,1.020556385327622495e+00
1.246950956775080051e-10,1.006760779961780594e+00
1.357454918546539954e-09,1.017928060634857523e+00
3.363875253382499832e-09,1.017842142393788452e+00
1.933107776874880102e-10,1.005955520342147080e+00
8.152076412870970375e-09,1.030812855421799012e+00
4.489897653406220213e-09,1.026397407584404231e+00
6.725229094215219993e-09,1.026439975103314639e+00
1.409494693531309997e-09,1.009481770005381973e+00
8.277255294638419340e-09,1.014638301442980284e+00
1.846596104957229936e-09,1.025485754749378753e+00
4.384583237269939739e-09,1.011805936373997961e+00
5.612611970342629796e-10,1.023066041752354272e+00
1.235995792709790059e-09,1.033445053715091433e+00
4.966758229868939947e-09,1.009989437956678948e+00
2.416855854445669988e-09,1.045353364808087049e+00
4.560264371939770130e-10,1.006106350801781790e+00
1.488159164734950094e-09,1.037763638042939141e+00
1.001964655559269920e-09,1.015220881890404492e+00
4.122803283925830209e-09,1.010758118848193998e+00
1.073743909070329953e-09,1.015669278615349613e+00
1.122364636568319954e-08,1.036881017794554882e+00
6.827156005005320131e-09,1.125893855395079690e+00
7.946790522713189484e-09,1.009638623635613186e+00
7.451883939134439542e-10,1.011774048486994371e+00
9.932546814611309868e-09,1.038336835625668364e+00
1.049293754496529986e-09,1.024491722482696821e+00
7.177914287884919608e-10,1.011312678122575193e+00
4.198275813967460191e-10,1.019819924755515750e+00
4.076680776061390256e-10,1.008929667271067698e+00
5.420655872691600405e-09,1.011456103250102156e+00
3.748866342230029748e-10,1.009493870194926091e+00
5.536258271702230182e-09,1.014862373737515311e+00
4.731827924462990155e-09,1.011838635566920663e+00
2.238384142560490142e-09,1.010886647487943435e+00
3.779068239365989922e-09,1.028114555854108048e+00
1.060974671503139940e-08,1.016458488844226959e+00
4.590289040735379840e-09,1.013962305950207199e+00
1.922032340041830122e-10,1.008937567482283804e+00
4.585964032762199788e-10,1.012516491402460472e+00
3.069959125297409838e-10,1.006845385958966999e+00
1.330448345125570113e-10,1.009818793924815106e+00
9.832462418026690138e-10,1.019075551713426897e+00
2.706749118351700141e-08,1.016397761520074772e+00
1.621034203358120053e-09,1.022089837677315094e+00
1.134259613523740078e-08,1.035899771158993898e+00
1.833023164555219897e-09,1.014484216752604251e+00
4.868827850817569772e-08,1.045687567891686598e+00
5.468948116026840298e-10,1.013237916472540023e+00
7.951397429150299594e-10,1.054934185563748628e+00
1.750007867267749915e-09,1.196467036934410588e+00
9.145508626513160425e-09,1.016269872019622378e+00
1.911674619633749841e-09,1.016407844895119039e+00
1.934326874284509983e-09,1.013738467112859754e+00
4.972587583691870094e-10,1.010068049346358299e+00
8.245156527718230698e-09,1.016166746778024654e+00
2.357571335622589905e-09,1.020330435216036280e+00
1.630069827247769888e-08,1.015724980313789327e+00
1.853385226989639939e-09,1.011818258108716062e+00
8.418159924251169718e-10,1.008909861069021030e+00
9.061730190162559357e-11,1.007193896962638169e+00
7.595893977703290497e-10,1.013665532329611096e+00
9.234564066664200766e-09,1.015369814896141420e+00
2.130039503167829877e-10,1.006647987379515108e+00
3.152679857443679910e-09,1.018194119954293431e+00
1.222331350341539931e-08,1.015755575801953192e+00
6.634916438356350288e-09,1.061262587612525010e+00
6.857596393541629859e-10,1.007131446805747066e+00
8.283355064332120376e-09,1.021986217040283806e+00
1.248959220117309965e-09,1.012644943761637162e+00
2.440556590527699878e-09,1.012485764855417969e+00
6.229551880511290221e-09,1.015624297665848497e+00
1.169456620102430034e-09,1.008114099988227208e+00
7.687907372891679333e-09,1.014197666845572554e+00
1.499067926310949992e-09,1.011359877732677326e+00
3.481854746042499830e-10,1.007688469275598298e+00
1.390236462583260049e-08,1.014782975335397630e+00
1.149878247247530067e-09,1.011143897776187961e+00
4.154946048665139758e-09,1.017889079275907882e+00
4.537529748094330208e-09,1.012655810311495985e+00
6.969982143317550097e-09,1.020696561848158712e+00
1.835360302084880042e-09,1.012156671267727015e+00
1.024992679127309957e-08,1.028942466336136841e+00
5.128782569397029812e-09,1.390306979638845641e+00
6.775163602084290117e-10,1.007081676658727387e+00
1.252156864374310079e-10,1.029743151349984620e+00
5.097252557504039764e-09,1.039531121789273760e+00
1.467079396732180059e-09,1.012117890578714485e+00
1.197340829019240071e-10,1.008252515188227116e+00
1.894120166599239906e-10,1.006866430366868626e+00
1.236177209880379907e-09,1.015990864713442576e+00
1.680213560015979960e-10,1.005745407791069912e+00
3.463489479969949934e-10,1.230280288964561874e+00
4.391110498815929729e-09,1.138939015358915841e+00
7.209006478132579529e-10,1.010501397732878281e+00
3.206104776162310144e-09,1.011340846577320152e+00
2.614153186374790035e-09,1.050825590297183698e+00
1.548039950081849880e-08,1.019481064599469411e+00
4.285870476351969795e-10,1.009005061682430204e+00
1.418509153572209950e-08,1.013806094163989480e+00
4.746750414503890011e-09,1.013427677998617771e+00
1.925294451406699885e-10,1.009315889728497506e+00
4.011868973145829892e-10,1.064608121181903178e+00
1.198154281912690023e-09,1.019083742191674080e+00
2.211169332501799945e-09,1.019233228487832488e+00
1.828501391267980024e-10,1.006192586094528219e+00
1.722185058257290160e-08,1.012814341328637235e+00
1.142743852620250010e-09,1.195097052658226300e+00
4.518531492809980029e-09,1.037346907841258270e+00
4.268490847318150042e-10,1.007057585303561931e+00
7.306707187275670089e-10,1.008911105690786014e+00
2.113879377780980011e-08,1.016052795322165414e+00
5.482248743094259888e-10,1.009521922064595678e+00
7.413613758499689793e-09,1.013316246139875698e+00
1.092524498760799954e-09,1.019872732268821469e+00
4.823768118063710063e-09,1.016716690069265683e+00
4.163480435365179823e-10,1.020009649922235528e+00
3.025436599061860242e-10,1.009929655468150722e+00
7.051711318179409726e-09,1.027609943407011173e+00
5.957861592806419702e-09,1.018505889361423611e+00
9.567389943851730256e-09,1.018115291407478695e+00
6.260241406333210252e-09,1.028279377352216750e+00
4.983769206994760441e-10,1.007619136823108885e+00
5.508878137537629823e-09,1.010234349036147616e+00
2.979171978882870240e-10,1.006588441222566965e+00
3.849050650452350191e-09,1.016423308117642810e+00
1.645630549581649892e-10,1.025761586073739906e+00
8.454922579818159763e-10,1.010177529803887309e+00
3.596789666839529742e-10,1.016091881541652420e+00
5.623203882819469619e-10,1.012744021309384790e+00
1.011397411312279942e-09,1.008952762330250552e+00
1.179845586600190091e-09,1.010823965482100739e+00
1.653217117421979948e-09,1.008016373316579672e+00
1.629555075195750004e-09,1.007970416773544375e+00
8.273151171718900292e-10,1.021441111068766672e+00
2.647624199380940096e-10,1.015348659979562473e+00
2.927991117987089856e-09,1.071760540574055343e+00
1.039396161482639982e-08,1.028179198326079735e+00
5.511828081060840223e-10,1.074609236058526873e+00
1.048370686607499935e-08,1.031950477389434795e+00
5.096700587412819681e-10,1.007417412023347003e+00
1.128521809290149937e-09,1.008673402044480971e+00
9.078203970010019892e-11,1.008482803338627720e+00
2.110948484032779993e-09,1.016224571374117147e+00
4.011493142023229699e-09,1.013154895584092996e+00
1.133263044603970006e-09,1.023026808697022227e+00
1.343323340105479941e-08,1.021600432577447037e+00
4.302717041545440412e-09,1.040653060317512812e+00
2.070998840661690088e-09,1.035638151917533500e+00
1.055104260295390084e-09,1.009928199899204682e+00
7.518499622387840475e-09,1.017522923947957514e+00
3.998323653310319972e-09,1.012944474532637695e+00
6.297765733450410488e-10,1.012161903506772820e+00
3.419612548621759758e-10,1.009344805227147424e+00
2.549906195521970244e-10,1.054246413269358085e+00
6.138211545911639681e-09,1.015738298289412755e+00
5.652687216168310259e-09,1.043920341100145865e+00
3.370929492292290010e-10,1.012749171800114478e+00
4.490333577986260197e-10,1.017737791699096173e+00
2.591457980398750025e-09,1.029812040853694155e+00
4.198572354427999907e-10,1.011533565002127544e+00
6.626459767816469723e-09,1.015283185348893724e+00
1.586318762440759989e-08,1.019638103097030069e+00
1.982927801669280025e-08,1.025515435340510040e+00
1.091092413969669937e-09,1.007812438841852787e+00
5.269240375498060139e-10,1.008995633969758332e+00
1.714662703288439965e-09,1.026960937554122433e+00
1.501199294740100068e-09,1.010438102680019323e+00
1.822113970912630005e-10,1.017675201024190290e+00
1.456708366307359872e-10,1.006545345090229526e+00
6.229191349197540186e-09,1.033338444453798299e+00
4.734281337987700235e-10,1.013728854677992786e+00
7.885994735968759688e-09,1.020268646407331614e+00
1.897617774837739861e-09,1.142005108238717259e+00
2.956962603497959758e-10,1.005921562877297726e+00
1.096561543927550019e-08,1.193392269251529747e+00
9.620835986240700446e-09,1.013118946459858671e+00
3.301886049176580104e-10,1.006094466578809410e+00
2.260250022481459960e-09,1.062566380390776999e+00
1.466332887522819982e-09,1.011110227935132055e+00
1.829499574411119998e-09,1.012401117254337235e+00
1.308541322652049941e-08,1.019509337244947744e+00
1.813762155346849998e-09,1.014844613433111054e+00
6.991325820285869981e-10,1.009619912556314114e+00
1.314510982571880037e-08,1.016503103534893482e+00
3.893639340730470238e-10,1.013605309734807891e+00
3.066506886721740019e-10,1.016582066289100750e+00
1.148824766264519976e-08,1.022853853932596424e+00
1.411246233183630014e-09,1.018548340446392197e+00
6.176538212629179869e-09,1.019437514979019133e+00
1.635262490298530025e-10,1.007278444976020371e+00
7.111590615603789937e-09,1.047603502326163172e+00
3.862966878465920046e-09,1.008410869145438760e+00
5.992863835227199781e-10,1.018396514836415800e+00
1.163649205226530063e-10,1.006542013130246938e+00
1.645588834866920114e-10,1.009093222605753626e+00
7.391403941667209934e-10,1.010621104460201147e+00
2.020824744314720153e-09,1.020951173142774948e+00
5.643349546688870474e-10,1.006657149994167888e+00
5.664933916926559860e-09,1.032334276879012913e+00
8.655259931455169568e-10,1.007678201329099688e+00
1.172198556356500021e-10,1.098000352315706918e+00
1.369922089727379970e-08,1.024802563214461726e+00
3.815592588210010325e-09,1.011615657699531434e+00
1.268872451726880086e-10,1.011386887507867982e+00
2.271546497146530089e-08,1.021898604778082698e+00
3.225324496314990165e-09,1.013585479228510833e+00
3.659419600778159864e-09,1.008952499862049601e+00
4.094146471398599630e-09,1.011943413595389085e+00
3.672260239962879988e-09,1.024049048860274924e+00
6.809869035574439630e-10,1.006375544695176094e+00
1.011536689841560009e-10,1.032628756121254820e+00
5.219650709233430138e-10,1.011166042436476564e+00
3.255096280079099799e-10,1.008148090905196970e+00
2.385375247639870102e-09,1.008719595020825865e+00
5.510910853394730426e-10,1.007578298473826184e+00
1.408706886870500074e-08,1.016581262655401385e+00
2.711298450518020056e-09,1.009293312520320063e+00
3.673139023481959788e-10,1.006556339768688746e+00
1.562489644035020009e-09,1.008394264387253214e+00
1.659102419349520123e-10,1.021493568142805897e+00
2.117734500073910153e-08,1.015611722397889549e+00
9.276855761288870115e-09,1.114690847953563768e+00
3.166724378232909846e-10,1.012432053460532000e+00
1.012894054276969961e-08,1.015484272642239727e+00
4.976120534122990422e-10,1.007084624896745106e+00
5.349447796859430227e-09,1.013236192532479762e+00
1.868914805081830117e-08,1.013470576045324645e+00
1.997762448416519924e-10,1.006432213441093237e+00
6.034176185941429770e-09,1.011812817277522480e+00
1.101794699667589971e-08,1.042335562949597172e+00
2.614497086653250073e-09,1.023411211981664959e+00
1.096847501968390027e-09,1.010855060594024524e+00
6.184388679526829834e-09,1.012130006004762661e+00
2.391107598948770164e-10,1.006264600480012206e+00
7.330391701758619979e-09,1.105009278042884402e+00
1.855931671249270009e-09,1.010225808033924144e+00
4.017164031211240131e-10,1.006701698216932339e+00
1.459223031957989922e-10,1.005054731783620925e+00
7.363785543999149685e-10,1.017697613789101396e+00
1.540738858465989919e-09,1.009193845292878589e+00
1.105165676145140012e-10,1.007943608784892753e+00
1.942115213994649848e-09,1.010471356067392357e+00
2.712859355303720144e-10,1.006558505773821333e+00
4.600316825652710244e-10,1.007731877345612315e+00
6.023222237402250516e-10,1.007752941156113691e+00
6.716217319402870154e-10,1.007978536549019699e+00
2.899173742703499875e-10,1.005969041736211711e+00
2.193601993419210130e-09,1.016233980377494017e+00
3.234892892325430144e-09,1.013897178070705118e+00
6.909679764852330016e-10,1.007150633596562317e+00
6.525667215438500404e-09,1.012680536411401766e+00
1.981096786787709939e-09,1.010857686733450889e+00
7.021711978324589461e-08,1.031799436587512497e+00
1.172971144642480097e-10,1.005755103609071055e+00
1.222632002814520004e-08,1.028344545355756479e+00
6.823129302408110094e-10,1.009984767910242498e+00
1.900034165771850033e-09,1.025191920198029738e+00
3.168404864878109972e-09,1.023651331727659208e+00
1.107058163116769992e-08,1.011861958400156025e+00
2.473453071149320106e-09,1.009050404035535031e+00
3.503411618045079992e-09,1.010194419859667292e+00
7.622316294669260246e-10,1.015054657842080488e+00
8.046327458643730393e-09,1.010472871162890529e+00
6.862718759277390231e-10,1.010009530645459952e+00
5.230339077449660093e-10,1.008907098697926941e+00
5.675240557550980165e-10,1.009098705752355496e+00
4.591122281242149814e-09,1.014622043665988071e+00
1.094679517165200053e-09,1.028956941781101087e+00
2.873784573225539891e-10,1.067118094300691489e+00
1.229813488522250058e-09,1.009099696938754009e+00
8.418952840041959567e-09,1.042584098489325761e+00
1.632300389238160109e-10,1.006371537185184240e+00
2.639782706116210042e-09,1.016014522075163296e+00
5.805617185203219695e-10,1.008927916593666652e+00
7.953832697946789714e-10,1.006875499394973561e+00
1.124411702824200033e-10,1.006022020799638650e+00
3.171649714692979999e-10,1.014087551621932759e+00
3.937749572937179928e-10,1.006167018607756480e+00
2.800098080938909869e-10,1.008696853181718645e+00
5.463959606479690063e-09,1.061154515421528499e+00
5.719388234619360156e-09,1.013988835808272704e+00
2.454670360492309894e-09,1.027202113269453987e+00
3.415257724185539926e-09,1.081367247220857086e+00
1.440354165412579997e-10,1.011315511956482949e+00
1.109593786153419962e-08,1.012365910165231364e+00
1.512872232119210028e-09,1.013786950006950294e+00
5.238340548694419580e-10,1.011878673863722655e+00
1.389256767551240056e-09,1.022668279700124971e+00
6.737993108939560258e-10,1.006793814975973422e+00
3.348798296465010081e-10,1.011736315966881294e+00
1.154584156748379979e-09,1.010036675953666530e+00
5.944827363859310266e-09,1.057510294888912350e+00
3.968600635550490002e-10,1.008080286686547034e+00
3.047037410201799910e-09,1.010225592764635527e+00
1.647077434309320021e-09,1.007416390218912827e+00
1.442027416507870016e-09,1.030492487547149061e+00
2.758467569730319908e-10,1.010171763703615389e+00
3.001007462075449941e-09,1.011294946891157176e+00
1.845163325653530060e-09,1.021148506525455080e+00
2.285835549701630024e-09,1.019160565104209715e+00
5.533556884833359861e-10,1.008664315065118000e+00
1.666013089616780076e-09,1.025956320031491620e+00
2.384267557356650122e-10,1.008466745352883942e+00
4.073366903529359965e-10,1.011884916733720718e+00
1.184367580280059956e-08,1.051412504462759356e+00
3.512053771714219972e-10,1.007464825856462465e+00
2.513694883183869935e-09,1.009911121789527355e+00
1.244175000360479931e-09,1.018247465164347831e+00
4.741221004567960217e-08,1.019499818086862630e+00
1.819936873441249956e-09,1.017901648230209677e+00
7.959383143020590007e-10,1.013131354975894682e+00
1.030849064766740076e-08,1.016148824002395257e+00
8.721039416323629689e-10,1.013735562765964549e+00
4.041681816798149892e-10,1.007880328179906693e+00
1.560991794912129934e-10,1.005211886047097547e+00
8.052840654709499545e-10,1.009190378851579695e+00
4.672123665875959993e-08,1.044820454061052395e+00
2.156455409825059873e-10,1.006711929067228839e+00
2.230281721815510159e-09,1.015977936470294773e+00
1.810734970571040025e-09,1.016558770199425865e+00
2.029632702472730072e-10,1.007241951563258020e+00
9.269911423704099492e-10,1.009664409504548610e+00
7.178157910315970121e-09,1.055479951041777831e+00
3.910004115611980157e-08,1.028828544796718925e+00
1.884987388127069974e-10,1.006620161333343866e+00
3.505397462685770011e-09,1.023909357779905660e+00
1.607030566877859963e-09,1.009345783168898114e+00
6.311383272121969800e-10,1.007879680840778391e+00
2.689174329024499891e-09,1.014086703590002081e+00
4.225344906245980133e-09,1.010806676996777398e+00
6.272370437649199661e-09,1.013400233850004772e+00
3.310471731933290145e-10,1.017923744885786963e+00
2.224742068880780201e-09,1.041660291797101845e+00
1.221853800660679956e-09,1.007223712737539856e+00
1.416679680760630090e-10,1.005822401208424033e+00
4.685197754661139817e-10,1.007370919704815293e+00
1.793104513939589913e-10,1.005568250304393674e+00
1.909248399873730109e-10,1.005695645757720413e+00
4.841149617580779542e-10,1.028439761706929190e+00
5.762965798024670269e-09,1.014552467350391174e+00
5.480467151457029968e-09,1.012866036983788520e+00
5.424654762810070251e-09,1.010961924761102360e+00
1.767742315829300068e-09,1.022847285826721242e+00
1.136684820771799983e-07,1.023726997410930650e+00
2.987869891228759913e-09,1.014847031406656219e+00
1.251746626887419935e-10,1.005826763731622941e+00
6.798708714838620320e-10,1.012507504844226025e+00
3.133737481558389992e-09,1.010152159238518310e+00
1.430641766479500039e-09,1.021119948734590777e+00
1.357196640951129979e-08,1.119253076067262542e+00
9.842555455769239190e-10,1.011238089780531535e+00
1.059107653424069965e-08,1.035861219976560443e+00
3.048831977206990165e-09,1.017606078844978779e+00
5.825721181195469859e-09,1.009794404390576217e+00
1.150152995637879923e-09,1.010146588092605713e+00
5.768955908850099917e-09,1.025048890439283822e+00
3.473731798112519749e-10,1.005774592297585812e+00
9.396217451846739922e-10,1.120333805151868756e+00
7.261782558590460197e-09,1.034700485978275575e+00
1.728243621490670057e-09,1.016554143038320257e+00
3.513334235265319785e-10,1.009347012652022313e+00
7.351219168068759916e-09,1.012487488744540753e+00
1.353909681862769900e-10,1.007063993188705542e+00
2.230927821976139939e-09,1.027255266199725625e+00
8.400622557834950409e-10,1.017285515653254757e+00
1.507454157652349879e-10,1.005636389475812020e+00
1.564410166463759879e-10,1.008766944718506142e+00
1.073746772178470020e-10,1.027467745768131824e+00
8.755655037309960017e-09,1.019845857875178119e+00
7.591022907220460195e-10,1.021939240409133642e+00
4.032057621909749742e-08,1.031576984620268700e+00
5.631629193461689684e-10,1.007346569456858409e+00
4.394806821181060209e-10,1.007241980197000064e+00
3.476010445011399884e-09,1.012765764880995789e+00
1.115962137757310080e-08,1.023148721077781875e+00
7.909586771703699721e-09,1.025336912404905876e+00
1.046951706766160097e-09,1.048744818495945363e+00
4.711745378239890025e-09,1.079118627796215479e+00
4.718303814501350368e-10,1.011101298646640112e+00
1.115632281185469993e-09,1.012922554657593954e+00
2.472249674766450019e-09,1.021517662269557425e+00
2.994305782279699833e-09,1.019768034777376320e+00
1.763179222901529915e-09,1.010071132331634480e+00
1.544302577201869970e-08,1.012405289729267688e+00
2.440585067329790162e-09,1.008678348205699571e+00
4.615117582352439682e-09,1.040785105898897722e+00
5.298722556180389864e-08,1.040291817969234645e+00
1.547169443164040011e-09,1.018426603590378177e+00
2.271161179032020143e-09,1.008841066147772914e+00
7.029762995123559829e-10,1.007756470572412688e+00
1.212031333245049945e-09,1.014533761648587884e+00
1.430519193687250017e-10,1.006372457793149433e+00
7.168149154330700006e-10,1.008611726889819149e+00
1.525162077505999939e-10,1.006943739897974366e+00
2.571939897037250061e-10,1.005300263879936429e+00
3.564777369960349860e-10,1.008131105728100829e+00
3.887687766008529947e-10,1.020166102520611240e+00
7.423897409480659634e-10,1.039326045060343207e+00
5.242308658769589820e-10,1.012239533636168032e+00
1.738668090977859963e-09,1.011114040487154364e+00
3.432226404619680199e-10,1.006916497558195012e+00
3.536695289581860103e-09,1.010927979793427856e+00
3.424462831156170167e-09,1.015116690084007178e+00
4.491811750582429823e-10,1.010326117802412105e+00
3.309499953739720133e-09,1.015817025987893141e+00
3.344199978505069882e-10,1.006394919451462533e+00
7.257890772906619992e-10,1.007845143927967868e+00
2.472059719650569891e-10,1.011055064728036523e+00
2.083486626825670039e-10,1.277167348959025173e+00
1.411910277554899908e-10,1.006356405477166982e+00
7.401538118561469597e-09,1.022487241321076823e+00
1.099474418255489914e-09,1.066474308593277076e+00
8.628946828216429657e-09,1.012620250624884255e+00
1.695704280818610077e-09,1.016802696270906026e+00
5.276066947913780412e-09,1.072147128449086440e+00
2.972299239317619927e-09,1.014651038425519847e+00
6.391481701728960159e-09,1.064064902068516894e+00
4.956708263845640260e-10,1.007446244259927903e+00
2.603793647027050102e-09,1.081297509735950291e+00
3.921647235922520401e-09,1.019090189324518336e+00
1.222708028039329991e-09,1.009596510514854106e+00
1.170586665994009986e-10,1.005518222157911978e+00
1.695106392419010084e-09,1.013709038854095246e+00
8.567236831936909602e-10,1.009066733202390376e+00
1.421432636655989917e-09,1.024255767826841357e+00
1.521878305016419865e-08,1.019270882604955686e+00
2.119390392438430103e-10,1.017295866567235363e+00
5.691616952614089690e-08,1.031030344584250802e+00
1.470394020080819884e-10,1.007780210779581687e+00
4.440461406366430243e-10,1.008059403266537091e+00
2.097852784167059933e-10,1.009111992068854047e+00
5.214552263176140377e-10,1.008184221748199549e+00
5.812588378555650321e-09,1.038932143561004828e+00
4.917617466158749758e-10,1.011879643359085534e+00
1.055252139189600060e-09,1.008978400299346934e+00
1.452587843516839996e-10,1.010434792996063980e+00
1.666243343261070040e-09,1.024033395913413802e+00
3.539224214775969986e-10,1.008792363552969196e+00
2.224081140050249876e-10,1.011399810856502102e+00
2.526847234124710153e-09,1.012388636140406861e+00
2.461410896864949868e-09,1.010801110337045783e+00
4.011266587723340308e-09,1.013957019191551456e+00
9.142285529271669969e-10,1.008627505929329482e+00
7.302736571199809943e-09,1.009221455238205722e+00
1.530492826859329991e-10,1.005180481366104495e+00
5.968918078998579819e-09,1.027693764712822366e+00
1.538748997134320012e-09,1.012048220172628410e+00
1.036597544558619983e-09,1.028601039954227581e+00
9.192151617587469763e-10,1.011195715647353888e+00
1.757845232731169989e-09,1.013690299586508470e+00
3.790810854602690103e-09,1.023016521943613810e+00
6.950161919483830393e-09,1.019897465065193076e+00
3.053388520489960132e-09,1.017214066305689446e+00
8.384772608570640414e-10,1.013013210489772442e+00
6.521922747727979912e-10,1.007061938533081680e+00
3.909677511262840055e-10,1.011271185880383783e+00
7.574601846562319940e-10,1.023462295633331021e+00
5.873365217981150491e-10,1.006131427248719623e+00
2.023875832552200101e-09,1.015243625879723943e+00
3.465983684104010197e-10,1.011836401261734020e+00
1.827989804089149936e-09,1.010787325071532017e+00
1.667311892861819872e-10,1.005998248135619555e+00
4.522648741056749766e-09,1.014770101960621895e+00
2.299935417571069836e-09,1.007803414354202731e+00
8.687697897916920419e-09,1.014810578894164372e+00
1.637114002986970056e-09,1.009308584451398483e+00
2.668790825677099959e-09,1.008933317154355080e+00
2.973596164805720014e-09,1.013645412420526748e+00
2.180654069664779977e-08,1.041550087936104818e+00
3.657764662390099987e-09,1.047314315687810637e+00
1.437392116917499939e-09,1.016022599785806335e+00
1.187025811414170074e-08,1.040794390403435132e+00
2.402772008314250193e-09,1.031688642275172541e+00
3.453976911480470103e-08,1.043914809478561745e+00
6.875877272425689857e-09,1.012800474213336077e+00
3.426987219893759812e-09,1.484068602548190174e+00
3.470708826230420035e-10,1.006164943119838728e+00
2.641114584661029911e-09,1.020893149454188409e+00
5.293591649019679952e-09,1.029812565777985967e+00
1.487757787439049876e-10,1.007620691100358901e+00
1.758372167420789915e-08,1.017219263241609717e+00
5.094931150526569796e-09,1.011160394793670703e+00
3.898496241095090279e-09,1.018133345761921493e+00
1.935796045972009945e-09,1.015159511570109752e+00
2.863248841103240039e-08,1.028271956762071282e+00
1.492490894937290071e-08,1.051307794495921266e+00
1.177838091172570073e-08,1.090647672850773908e+00
1.888474021982100124e-10,1.005765746910812108e+00
1.919392910744820083e-08,1.024624252386297174e+00
1.725537643333860109e-10,1.011068923244346607e+00
7.926947531396429528e-09,1.022312498618918042e+00
8.657885633272559711e-09,1.016226614717660182e+00
1.671664658609900100e-09,1.015720656187440785e+00
1.834004916453569987e-08,1.047882027970130192e+00
2.090091244315139876e-10,1.005673392257513843e+00
5.680581707267410510e-10,1.008615678322644760e+00
9.582115449991009572e-10,1.008535313640900766e+00
4.281496137285129765e-10,1.006484071018548532e+00
9.917519752079550896e-10,1.007049820819499120e+00
1.700878038099560069e-10,1.006393072996744076e+00
4.950179489574769571e-10,1.010123805682619169e+00
4.976430629896530110e-09,1.026402934747144613e+00
3.145990693927569956e-09,1.011422728577164643e+00
1.623458629534049982e-09,1.054130624298659002e+00
2.649958995865479890e-10,1.040992581091622737e+00
5.431658707501359801e-10,1.007132435745563770e+00
1.988532949790899978e-09,1.014551646608633950e+00
2.038513423277460151e-09,1.008090405617083629e+00
1.227727749951549927e-09,1.013868182861734857e+00
1.627532241715069989e-09,1.009315550544083617e+00
3.069919432759279958e-09,1.011263238990376845e+00
2.000239740607099896e-09,1.009795049972121106e+00
2.322936606620410080e-10,1.008969685120969073e+00
8.566476554818690315e-10,1.009416150656955002e+00
1.166669068079649934e-08,1.022135739581120584e+00
1.099093343031160099e-09,1.013162593301679903e+00
1.693360477255910003e-10,1.006937484801338378e+00
5.278105240337540125e-10,1.012421438152349085e+00
1.555260288420790008e-10,1.013331004220137777e+00
3.937269818574820244e-10,1.006321364180745803e+00
7.010929241833770113e-10,1.010789522116059214e+00
3.522026336737459992e-10,1.014580570720617914e+00
4.243873385341079893e-09,1.012652248996919413e+00
1.488359691248570127e-10,1.010655586527432037e+00
7.456417642807010335e-10,1.009320276015285955e+00
1.794198283825479919e-10,1.007156631529004365e+00
2.167147037762540006e-08,1.019574040490805134e+00
4.970187017997919900e-10,1.009630034731479054e+00
1.255746345523469923e-08,1.016045535251978826e+00
9.736771216122150124e-09,1.012520113438661440e+00
2.452843681455650144e-10,1.010089451367960134e+00
1.729764545156919897e-10,1.005746114318700313e+00
1.474240791822250013e-09,1.010556118478111776e+00
9.841326101665940067e-10,1.007698196344760433e+00
1.089711741870410100e-09,1.007494239368925903e+00
1.327402689622570076e-10,1.061059015495873448e+00
2.689118646211340016e-10,1.008401226172428666e+00
1.162527536944399902e-09,1.009138733447320302e+00
1.415504278288430015e-08,1.014226350961937362e+00
1.315399012739980008e-10,1.006192691582425969e+00
8.078376774069380638e-09,1.009971914682234795e+00
3.852134985732309914e-10,1.016895814038137003e+00
1.082352801464530051e-08,1.025910084620034413e+00
5.518086317259820357e-09,1.012947516857384933e+00
1.985123318868340118e-10,1.006981396161042097e+00
1.513915737676340034e-10,1.010881837078968726e+00
9.365451160954990310e-09,1.037901260922315272e+00
6.660367338576629961e-10,1.007555848373761886e+00
3.407048382436550199e-09,1.015604940865557859e+00
1.247386551598830065e-10,1.023394210234264357e+00
3.167759644964500095e-10,1.007881045578353341e+00
1.638374015270539911e-10,1.050001544153538635e+00
8.847337335846209688e-10,1.021265512288010546e+00
2.748763301715849949e-10,1.007109997223092801e+00
3.462882120975419932e-10,1.007498238485659225e+00
4.318966756671079834e-10,1.011671809928494259e+00
6.612151698437979724e-09,1.017458729552715324e+00
9.155265248803080511e-09,1.011009831064370701e+00
6.301784766265620000e-09,1.012299473244038239e+00
9.109178160388369822e-09,1.025405060533987278e+00
5.485785895007130245e-09,1.028144576905019036e+00
7.096923255026509544e-10,1.007694006337215953e+00
8.899600974540850300e-09,1.018576955034786291e+00
6.369602659208249877e-10,1.007431219131563527e+00
5.808355097560370245e-09,1.010022651428002849e+00
2.357122448731179985e-09,1.019506078041484853e+00
1.710436596224750053e-09,1.016421709903592152e+00
4.689133003425869881e-10,1.009332951495847341e+00
5.626050068186290213e-10,1.008023330639608250e+00
1.087033333343340026e-09,1.031433841235929183e+00
1.899927217317500109e-09,1.019374689271118184e+00
1.492210127538650023e-10,1.016562109706794281e+00
8.621839460123950482e-10,1.008278394045797333e+00
5.425890628540449818e-10,1.020337505568051695e+00
6.904647394617120234e-09,1.012435428445630947e+00
4.642744678699299948e-10,1.058477063602874413e+00
2.075470031716409903e-10,1.006590092302600992e+00
1.617574896841879986e-09,1.015059533628505761e+00
8.088988754490570416e-10,1.008054549536901545e+00
1.175433478135219884e-10,1.005665989272764405e+00
1.417975180576280078e-08,1.025938990379637650e+00
1.945338660068560092e-09,1.019308970323420827e+00
6.350279031270400256e-09,1.015069552642054784e+00
7.098882459793879820e-09,1.010163834732992427e+00
2.506263762160989898e-10,1.010276966220226003e+00
8.925305475180449729e-10,1.009287273763930237e+00
1.322004876568570072e-09,1.014106628677973854e+00
4.231574320738869891e-09,1.037371366404491457e+00
2.107145214208089896e-10,1.010143102977282714e+00
3.385524653826719848e-09,1.014981370467516575e+00
4.663984287707390081e-09,1.032501076796298545e+00
1.639225069570690051e-09,1.038274840790031517e+00
2.719391601167549871e-09,1.029792705108553807e+00
2.938313343206390147e-08,1.032343993797852022e+00
2.295458233684269920e-10,1.017816929033330098e+00
3.817561074535189977e-09,1.009024381719969110e+00
7.243866479192560221e-09,1.013515021247169745e+00
1.484993675328299993e-08,1.014836759770175734e+00
4.110783435728880375e-09,1.018149410709700442e+00
2.848227766553010163e-10,1.006505074635395180e+00
1.416588836448039991e-10,1.010323238715424177e+00
3.792113615581010135e-10,1.022385067499084643e+00
7.058463671154409598e-09,1.012735450551000893e+00
6.576441011081879697e-09,1.020509837183916746e+00
1.316174818848330011e-10,1.005554729919356127e+00
8.184344835775199982e-10,1.007597620249692127e+00
9.705946451772660124e-10,1.013631163986006722e+00
8.081711448649240373e-10,1.018198400376236101e+00
5.525871672423180379e-10,1.075793500202919306e+00
3.662313320280490168e-09,1.014499487180372750e+00
2.502964273075890138e-09,1.030355431830011659e+00
1.065576770674539981e-09,1.015096165401179862e+00
7.573301467581629977e-09,1.014393980594060274e+00
3.166852244305990142e-09,1.024833376380200223e+00
7.049938796517600006e-09,1.011190595049012986e+00
3.152297660725819845e-10,1.017499222654048241e+00
4.596442738647909705e-09,1.024375250506340373e+00
5.976527262941249980e-09,1.017582858850832217e+00
4.189207048532179731e-09,1.026442250221933916e+00
6.577168030487389559e-10,1.008722692344067084e+00
5.942625345689869899e-09,1.021292962003640836e+00
4.913475536415869687e-10,1.008605079964886020e+00
4.679067311708779850e-10,1.010661349698934730e+00
5.681171711108789604e-10,1.006888982818578526e+00
4.220676182382710081e-10,1.012500942003315973e+00
4.560736313173649970e-10,1.007343628836685712e+00
3.450319496996709833e-10,1.011283297863288411e+00
6.656769847397459746e-09,1.022921201643739897e+00
3.749837459982629833e-10,1.011481418319803538e+00
2.418776710629679890e-09,1.015227473477510634e+00
1.446817830188149908e-09,1.017106511228777821e+00
6.945981358171750330e-08,1.026216229598751140e+00
9.832853350610839638e-09,1.014374954409701601e+00
2.965845199209699824e-09,1.009998472629793920e+00
2.313261623148390148e-09,1.018367048246826778e+00
2.020959539110419898e-08,1.017926124122772835e+00
2.256059988823189912e-09,1.016407588947166651e+00
2.827591170918899840e-09,1.010628346496150520e+00
3.687896598110510003e-09,1.009683976869820698e+00
9.756124127621470279e-10,1.010982382803261137e+00
7.381190618010840210e-10,1.006650971140675255e+00
1.026236113816869970e-08,1.013710174754753002e+00
1.297261667780970051e-10,1.005047038773095425e+00
3.479073184235929943e-10,1.011307494159702891e+00
2.363532006833909818e-10,1.013381541846089862e+00
6.679420342880960413e-10,1.007128448895356243e+00
9.001172575620690217e-11,1.007892193085549559e+00
8.970717968357980382e-10,1.009084606352912417e+00
1.276478317813230056e-09,1.007180214969688237e+00
8.054462796188620552e-09,1.028314247841442652e+00
3.732775560189669701e-09,1.047124082876695228e+00
3.660928207507030022e-09,1.044983298466077404e+00
7.862162835627900172e-10,1.007623922909271608e+00
3.109750474279419896e-09,1.010444919167671429e+00
1.034744586310110057e-08,1.382056793867642908e+00
2.596842313885310197e-10,1.020673736479630556e+00
2.658889981002509837e-10,1.014246393960444026e+00
6.830748640267029983e-09,1.012397821668350462e+00
4.031557018604109602e-09,1.010664203727035915e+00
2.019278514209110057e-09,1.009815314749649806e+00
7.140020285723740072e-10,1.010038484711347051e+00
5.181762177518440269e-09,1.020024297047841921e+00
2.789456985112810181e-09,1.017177882124236765e+00
1.114683044898669899e-09,1.049685128721198568e+00
2.993212014989009900e-09,1.013219249409234024e+00
2.266495897463259900e-09,1.011104659233185599e+00
7.155562549400519707e-10,1.007579051204655851e+00
4.483320844423709847e-08,1.016730769051708227e+00
1.235790447627050090e-09,1.016167165084830293e+00
2.413393716872729857e-10,1.009912055053133750e+00
1.231936443360549917e-09,1.009561210559577926e+00
4.030762523316099974e-09,1.014412638887550955e+00
1.201341811839939927e-08,1.017974839524053099e+00
9.672118901757919641e-10,1.012810426368751404e+00
5.585732041647910346e-09,1.025665757583165361e+00
9.560196892353890222e-10,1.008240965051877325e+00
4.926703785587970074e-09,1.026319871612748402e+00
1.393279184847570010e-08,1.041804271474020993e+00
7.232563758673589720e-10,1.011208956341650866e+00
1.302515453971870049e-08,1.017080159111382054e+00
1.245319732662319921e-08,1.502133374861649662e+00
2.517357296029359815e-09,1.044373630810464526e+00
1.032188106252660054e-08,1.016895179094751578e+00
5.242178566947020315e-10,1.006646363526733312e+00
1.646456807260739988e-10,1.005720015527217903e+00
2.030279247050579902e-09,1.013400396972082174e+00
2.703215030337250144e-08,1.020314683773589248e+00
7.977753809213730185e-10,1.007616098520105474e+00
2.754547638107759826e-09,1.017457735936579288e+00
4.716440093013399624e-09,1.012078036801572489e+00
8.916652625974199791e-10,1.006478168154809394e+00
4.873825828540479872e-10,1.013950103639426281e+00
1.410202641896030028e-09,1.010547568458600054e+00
1.496155311258589966e-09,1.009323368597373038e+00
2.253843228854590040e-09,1.101577507722202309e+00
2.670688838924069851e-09,1.015108471736323015e+00
2.511981824415239976e-09,1.036584152300810135e+00
3.365554849487210183e-09,1.011331835188070238e+00
8.148913316319189419e-09,1.076682167433000048e+00
5.180985087048779799e-09,1.022152893094854464e+00
4.272299018756750020e-09,1.018171105094600293e+00
2.881712791005259890e-08,1.171607188001808408e+00
4.492533978073579839e-09,1.020752321950464392e+00
3.527775302937890188e-10,1.019731023231735811e+00
3.563456338464659879e-10,1.006913519537892210e+00
7.304398899580949667e-10,1.007696737504060858e+00
3.288213167473589837e-09,1.008603116482981177e+00
2.571744903923310163e-09,1.033643327100953968e+00
2.292100545051359957e-08,1.018863509999970551e+00
1.560036236023189900e-10,1.011807343483238864e+00
3.462988262002420169e-09,1.015028383188414152e+00
5.377979925395700095e-09,1.013744025064720056e+00
1.055423966598799962e-09,1.019448002139479170e+00
3.286292400005589747e-10,1.014989732792833665e+00
5.843873172340719985e-09,1.017282387153001455e+00
9.519838113991740098e-10,1.015051140308292466e+00
6.755039575176559573e-10,1.007993418669867136e+00
6.896141592354330125e-10,1.010719034997074717e+00
1.307778123828670096e-09,1.024237617792088884e+00
7.573110755184459491e-09,1.033418440243676351e+00
1.084917972999930000e-10,1.005289528131386056e+00
3.790826245193230167e-09,1.014185715663835197e+00
1.578262223343870028e-09,1.012994559762097957e+00
1.081840993603740060e-10,1.006937018116989657e+00
2.391311027766860008e-10,1.022919081551585840e+00
7.200766226762910253e-09,1.025008476007754243e+00
2.302564784339499975e-10,1.008415277241214492e+00
1.327431161356760080e-09,1.013823213961581038e+00
5.724973858228870404e-09,1.024165553507253357e+00
1.980627344607240165e-08,1.036496862846582712e+00
9.174749290226009860e-10,1.037721294223636681e+00
2.618832669934349824e-09,1.010232729835117915e+00
1.018812220445370011e-08,1.022660114061197056e+00
1.389385393419570117e-10,1.012494786378433487e+00
6.847436438819390078e-10,1.008326563301679357e+00
2.343333527449189873e-09,1.168132846176615169e+00
1.492266039259600091e-10,1.009797319630038048e+00
1.478136699145059886e-10,1.005445636341347315e+00
6.659214185125649907e-10,1.009461704688100259e+00
3.513718478586519965e-09,1.023973510340615345e+00
3.306901521815959823e-10,1.006748252346181705e+00
1.500803782499950032e-09,1.015999246748051643e+00
1.930681941123660088e-09,1.074581670632258845e+00
8.215503181355909200e-09,1.079578723063931101e+00
8.810933373650019871e-10,1.010610003898353204e+00
9.196170972548109691e-10,1.020913836465650926e+00
1.612112893075010075e-08,1.018346471690055655e+00
5.927859251161410393e-10,1.009447239652498274e+00
1.019777369556019944e-09,1.024707192235294162e+00
7.606839871774539822e-10,1.007846986122858723e+00
2.381751310953030161e-09,1.010995869080332454e+00
5.584219969525999915e-09,1.047904701973466413e+00
4.833005561939379657e-09,1.018484088915986296e+00
6.874564543285889627e-09,1.186747545565785211e+00
2.251720734848810070e-10,1.007955727643968347e+00
3.908645088586599783e-10,1.007930505097190288e+00
1.048749907490410055e-09,1.012060937420120377e+00
5.805806925507010105e-10,1.010656583484096371e+00
1.979655014233730062e-10,1.005479264759732594e+00
7.928470605699230380e-10,1.008469272663134575e+00
3.667480493752390126e-10,1.011897135443055484e+00
1.512615477738419984e-09,1.007035209512214369e+00
5.709363124546540192e-10,1.012269323051263825e+00
6.265247327772189971e-10,1.007419380475299775e+00
1.477806947445180038e-09,1.028193952920193333e+00
1.177677269094250101e-09,1.006935306191683477e+00
3.622316421266059934e-10,1.010838723477014423e+00
3.417618338019859977e-09,1.013484878271984524e+00
3.536787532214329933e-09,1.016248145601921893e+00
1.397129240141160014e-10,1.025790536274651998e+00
3.766500854587929591e-09,1.090209644132066558e+00
5.403593885947709501e-10,1.009844448767045266e+00
1.920129530283760009e-09,1.011574564247205377e+00
2.021667733412280065e-10,1.056079750420568342e+00
5.511178744914069667e-10,1.009753648087055256e+00
2.859789856479800040e-10,1.011464136212358422e+00
6.206388891532260192e-10,1.011121417700217018e+00
4.406500403626720101e-10,1.006875308785685430e+00
5.577681874049929604e-09,1.024992923471847783e+00
1.726109720530360025e-09,1.027866289331298422e+00
6.667921910263280314e-10,1.025908753705131238e+00
1.511382730606150062e-09,1.007483282240367428e+00
3.275332736412770185e-10,1.013143945894814157e+00
4.148299608988600015e-09,1.017991520828585239e+00
2.124020089195729871e-09,1.009713451090286540e+00
3.283267972418400070e-09,1.009363593239005485e+00
1.823616783913799984e-09,1.007599349724316973e+00
2.372680114378219826e-09,1.051884984791676247e+00
1.594720858295940063e-09,1.010629226791999180e+00
1.254721305537190020e-09,1.017439973645569040e+00
3.345183063494729940e-10,1.024361655869903132e+00
2.791050676406870028e-09,1.017184988334264295e+00
2.103933090918660073e-10,1.005914758861864655e+00
2.378288409911850065e-09,1.013095977180594964e+00
2.794381702576189752e-10,1.023419730792651361e+00
5.700032359447630273e-09,1.012598747424925838e+00
6.357375748606979987e-09,1.017392484011616416e+00
9.062096666301160166e-10,1.017232826730379402e+00
3.418980697985709879e-10,1.006065377880993816e+00
2.937784680399849932e-10,1.006728808709652423e+00
3.220276199490559827e-10,1.012005832996017762e+00
5.457536571029969500e-10,1.011761161516494312e+00
3.611049265489880232e-10,1.006708487397292462e+00
8.235556579994370114e-10,1.016741886351119062e+00
2.620804146141209853e-09,1.037779380568550236e+00
7.895930312292220445e-10,1.107171510936405978e+00
4.682120574407550432e-10,1.016876590208577680e+00
4.834501941840169940e-10,1.021098570795490934e+00
2.137968539256520057e-09,1.015731531267860976e+00
3.518659849408369903e-10,1.006138543321262846e+00
4.491358833540529940e-09,1.051984484445980250e+00
8.418816856019730309e-09,1.027444211651115547e+00
5.511754230293279514e-10,1.012013539995129552e+00
2.199664158412749907e-10,1.006466259669274166e+00
6.604107348319850013e-09,1.032695895108051154e+00
4.750132280041699661e-09,1.012745030661275081e+00
8.250950590050869820e-09,1.022289331357264297e+00
1.085553254982410049e-08,1.105793599104976543e+00
1.752077618809299935e-09,1.042141678771078217e+00
2.401364089005500073e-09,1.012571430831811448e+00
5.730912053645880487e-10,1.010567415500488009e+00
2.732759746281190048e-10,1.006236931847303451e+00
3.548936614548580104e-09,1.008377267677551981e+00
7.265757298042809927e-10,1.010505245565592292e+00
1.413407486562029926e-09,1.011181425121967292e+00
5.334076974210840245e-10,1.006786063485241911e+00
2.980088574837960131e-10,1.007097190048778845e+00
5.062673146321039597e-10,1.013497999917904124e+00
4.445072322271780240e-09,1.025533978966370885e+00
6.585634637584260096e-09,1.013611233267728950e+00
2.003039567107749846e-09,1.009667866439643680e+00
4.171288372972239908e-10,1.006794501144707699e+00
7.957126816397319174e-09,1.037798835358981764e+00
1.434968401180340045e-08,1.017563893801708641e+00
5.469893979992379977e-09,1.013417969134090990e+00
3.625399583507810040e-09,1.011953060109253455e+00
3.124026281829479899e-09,1.034479908306627394e+00
6.869526742143129543e-10,1.016442961628635233e+00
6.398846120688700412e-10,1.012462499615819800e+00
2.978592637711490191e-09,1.020902465627290479e+00
5.039074522852959917e-09,1.017087760402145546e+00
5.368230326637780266e-09,1.027772409979499368e+00
3.495257632436580202e-09,1.013851127964730203e+00
2.515398863681380001e-08,1.038829313258831766e+00
1.330058617488049876e-10,1.011699370247429952e+00
3.971950342244160114e-10,1.007981125556063118e+00
3.598626094461180015e-09,1.013493114163613651e+00
4.680538267864810262e-10,1.007418289964888025e+00
4.951196389641710307e-10,1.048257805963732414e+00
6.009011778413230374e-10,1.008582055001768341e+00
9.021545137273890217e-10,1.029313777286477771e+00
8.813658843930429894e-10,1.006740050003083642e+00
2.376646482866080002e-09,1.012857594996920740e+00
2.489456249460789959e-10,1.006275519190572121e+00
3.694864521184719890e-10,1.010972021701827650e+00
7.492279707191999931e-08,1.018032462558558171e+00
1.490724894475069929e-09,1.016638290577469128e+00
8.465469660449430247e-09,1.015793362713948156e+00
1.497072249385620053e-09,1.009692362899340612e+00
1.564526172981690053e-09,1.011399165826283308e+00
7.546159530617309486e-10,1.009511266699007592e+00
6.007720906471509860e-09,1.015512956599171179e+00
2.403957389876349935e-09,1.012597489989196742e+00
2.049365666940860142e-09,1.016538485386687007e+00
5.087236193753540156e-09,1.012064551741939322e+00
1.873297506112419872e-09,1.008971884208405667e+00
1.024173369432989930e-09,1.015745228841072434e+00
4.759506358811839997e-09,1.255257034530036675e+00
1.332092004363939919e-09,1.021502707282703648e+00
7.245250276840940149e-10,1.008262839390120291e+00
1.564531683866870025e-09,1.042217207993412886e+00
9.626762968827069630e-09,1.024676373288281095e+00
5.341240744483159938e-10,1.006842987248979471e+00
2.866183804803969894e-10,1.005774140214395151e+00
1.337983084706680056e-08,1.015361853230837941e+00
6.628634485679279596e-09,1.014904813987749677e+00
9.919902711797019188e-09,1.012546892270208110e+00
8.661432589985149730e-10,1.011350435157453376e+00
6.772219595085619773e-10,1.010791334763580185e+00
5.564872120820750079e-09,1.033443972650669895e+00
3.045175913402359919e-10,1.006566999712773081e+00
2.328604831401440012e-10,1.007354287697467266e+00
2.193774312150449907e-09,1.076905513856956986e+00
9.163122752853239728e-09,1.012706721754050632e+00
2.356646022810800023e-09,1.017877956662700090e+00
4.255670436587550284e-09,1.039040558787328372e+00
2.349587087415839803e-09,1.012687827688122599e+00
1.018923746492909908e-09,1.007477150750779149e+00
1.896285370179679890e-10,1.064408599357056007e+00
7.393588700352979788e-09,1.017612290733725056e+00
2.106078422681969999e-09,1.010073399333722977e+00
8.265122979132839609e-10,1.008165515360367248e+00
2.317482192425049930e-10,1.021737159026891550e+00
1.043460672819040047e-08,1.154710687609975528e+00
3.919939574886110340e-09,1.013722735033103728e+00
1.891436602327320037e-08,1.027993181780379572e+00
4.421651227017140107e-10,1.006481456913811634e+00
4.033048456929820009e-10,1.011351430555259334e+00
1.145400302606979939e-09,1.083931665462588567e+00
5.504170398512109857e-10,1.009185889414315751e+00
5.350547801218619867e-09,1.021824378126851229e+00
1.101095345359209899e-09,1.012954034102162781e+00
6.373044241297559778e-09,1.013345489364140262e+00
3.129082946322310146e-09,1.010229282025165265e+00
9.274405451543669803e-09,1.021304163359935790e+00
7.577449983630869637e-10,1.008543185984776880e+00
1.526036783331440100e-09,1.015066789453909157e+00
3.924080082743840089e-10,1.050274743231380148e+00
6.776517229104249992e-10,1.009550407510966474e+00
8.825834101717519646e-11,1.007331269203338264e+00
1.550372741745099938e-09,1.008277032007281138e+00
3.820101934965730019e-09,1.056825545321966153e+00
6.978366003659389677e-09,1.041414246369637864e+00
3.305315686887129877e-09,1.015865637063804838e+00
2.080253970086259978e-10,1.009814174901948025e+00
1.242660616514539968e-10,1.100674724990572617e+00
1.131270885923849954e-10,1.005368507442635506e+00
1.874919277406800073e-10,1.006184542116762559e+00
2.312706332851179858e-09,1.011827672596839811e+00
3.633784384681840104e-09,1.009296188658691973e+00
9.405061270134280219e-09,1.066143280972805307e+00
4.719063187979509798e-10,1.007995060886383465e+00
1.815276337659590005e-10,1.005985951130550893e+00
8.143588276518740484e-10,1.009708238942143677e+00
1.336481622240839879e-10,1.016857636665074338e+00
5.015102652174439659e-10,1.006092828401312200e+00
4.468395957946270382e-09,1.011243791457600016e+00
1.120411787459800069e-09,1.011865037788875377e+00
3.193504997146189794e-09,1.014173072646695761e+00
9.219290632035179495e-09,1.029924257419556843e+00
3.121199463638540153e-10,1.009250446166577220e+00
5.133927408979139922e-10,1.010581210480580472e+00
1.572691012689060077e-10,1.006697181968572385e+00
3.286298325672760052e-09,1.012757148046940836e+00
1.761990221574960034e-10,1.005649654523445014e+00
1.605250543014840006e-09,1.011109817360994478e+00
1.892046104573969947e-09,1.015457597297672043e+00
7.087821131460120092e-09,1.014845749148180154e+00
5.826651639723219578e-10,1.010143054473829682e+00
7.418098520139120280e-10,1.010103246834196611e+00
1.843670690697500020e-10,1.037420918591436481e+00
9.363993251582789263e-10,1.066199518108995381e+00
1.454448562742319908e-09,1.013578917339447605e+00
2.245195652572189997e-09,1.010461778948892553e+00
1.812904966443430072e-09,1.020229334831210366e+00
5.680117294143300074e-10,1.007991030334067784e+00
3.360378308960669843e-10,1.018370813716549028e+00
9.076085640704499647e-09,1.030028033251958020e+00
4.734604952148579611e-10,1.020709203438187274e+00
4.030025213160590070e-09,1.021512650837608671e+00
7.670985096581360226e-10,1.013258056592315715e+00
1.682402290711270034e-09,1.047926823733152490e+00
1.220660902900859955e-08,1.020051283409176612e+00
5.942375428197960172e-09,1.010154044956003805e+00
2.983640180553750088e-10,1.008311091193835995e+00
1.013749261278750080e-08,1.014852247677163533e+00
4.975206294116650065e-09,1.019840293178681856e+00
4.786139756320069852e-09,1.011866213449809537e+00
4.734304707568120195e-09,1.025907462549000781e+00
4.237398200840339932e-09,1.020209539705524859e+00
5.554885185475450171e-09,1.012370336703516838e+00
3.389770334060759796e-10,1.014542862079280461e+00
8.571870670235979305e-09,1.014001316807791930e+00
7.350345038550569574e-08,1.032063826739044732e+00
3.541508761913419989e-10,1.008530566486135482e+00
2.061411980164550159e-09,1.007665113160147508e+00
5.254097447909059565e-10,1.006379921582039483e+00
5.143415781039950313e-10,1.007398716743679312e+00
8.062108820802720162e-10,1.019249762681121885e+00
1.696173463521020146e-08,1.021037099964805961e+00
2.133671149304560090e-10,1.008374945923389499e+00
5.914938602677030069e-09,1.017672880760462473e+00
3.314770156966089810e-10,1.006575673540538007e+00
5.380050871660919728e-10,1.006675602495406663e+00
2.718728913923180006e-09,1.022602859490638005e+00
9.600995014539499100e-10,1.008898759619370811e+00
1.947468187565920151e-08,1.014753830454273142e+00
1.892366180225590086e-10,1.029626498173789262e+00
8.585500583951770255e-10,1.010410734957898571e+00
3.774055117603039830e-10,1.029600877688230165e+00
1.701238915060720057e-09,1.020012079986180487e+00
6.818330890034439667e-09,1.009511103745243554e+00
1.581904536266390072e-09,1.015961184522892857e+00
1.292579267961830075e-10,1.012832575949654812e+00
5.148909088372050276e-09,1.015470492388650836e+00
4.511910001778429822e-10,1.006438709452002200e+00
1.001993069658030090e-09,1.024274133569156531e+00
3.446927337833349968e-08,1.032417994228133962e+00
1.451108311398969972e-10,1.005256435215760913e+00
7.623179648562129960e-10,1.100250723987156176e+00
1.341403016803999986e-10,1.007576058384554107e+00
1.444348804169809931e-09,1.008700561405193374e+00
7.182378096730480101e-09,1.044546792961902781e+00
3.695458885078850033e-10,1.010308722444809515e+00
8.353055838124499667e-09,1.024358755242075425e+00
3.761099998286240040e-10,1.007848400348535511e+00
5.617767168511370342e-09,1.010194462196227549e+00
4.698514261644889691e-10,1.014335282719911246e+00
1.731252614527829961e-09,1.012058349800218027e+00
1.325108836409079910e-09,1.010404539836752047e+00
2.368422666468619946e-10,1.008449651999600905e+00
1.740364975147789868e-08,1.011919568974169348e+00
8.736325248383649272e-09,1.014297544606645785e+00
1.383567781395259974e-09,1.012036134959407363e+00
1.068490029266830023e-08,1.023517945513343852e+00
2.859438148904569876e-08,1.030750764753731508e+00
1.070924530467999947e-09,1.007905753550747407e+00
2.037540360991499967e-09,1.011272354193769818e+00
1.751846050297609954e-09,1.023104823902573735e+00
1.534566809108720068e-08,1.015013509382300505e+00
6.154569575286710153e-10,1.016453529559486757e+00
4.400845356583370047e-10,1.007651463717709195e+00
6.854225523378190026e-09,1.040981928718488936e+00
5.285052218459030377e-10,1.006756646892810192e+00
3.112602465042129761e-10,1.010765318837526072e+00
9.087295840549590295e-09,1.145457708195110280e+00
3.184512494413580072e-09,1.008611713181611025e+00
1.248661744296909968e-08,1.020458295729723908e+00
5.939869399604599704e-09,1.013894475252439475e+00
3.838353930199919646e-09,1.014182239945880193e+00
5.166119982386690129e-09,1.015187153879153703e+00
9.836171263631230027e-10,1.012961831760466502e+00
9.172436438550030638e-09,1.019560519938251808e+00
1.220959593686160025e-10,1.162975543940437451e+00
6.760639675247430228e-09,1.013545411695032428e+00
1.088236527401049974e-08,1.119659843100168972e+00
8.393717565252309580e-09,1.011453942384085147e+00
1.038413925973529899e-09,1.008295638222485024e+00
7.016535074873479758e-10,1.009719209579731602e+00
2.198490475224130037e-09,1.016054710801853167e+00
2.922409362852410215e-10,1.021181861281537762e+00
1.038131863175619934e-08,1.272479301835163223e+00
2.283641716869800078e-09,1.013134379799913498e+00
3.143560899591389866e-09,1.080696092094741045e+00
2.555829778288280112e-10,1.012016095654696413e+00
2.193590113029610096e-10,1.010451226691658100e+00
5.099254416899519842e-10,1.009665048213707728e+00
4.649601157135449808e-10,1.009501704527111521e+00
3.643877499242339848e-09,1.093694823408609018e+00
2.436988813344190043e-10,1.005391640847830281e+00
1.760474575035749952e-09,1.007702050333456389e+00
4.374574079198740228e-10,1.021524309636842931e+00
4.351433370829949739e-08,1.042509922127742961e+00
9.767161997134649899e-10,1.009348173821267514e+00
1.961344726912269965e-09,1.011078472827130037e+00
5.836399441570019631e-10,1.008762626834578624e+00
7.583959171742210457e-09,1.010301730073205118e+00
5.565111899877779735e-09,1.023840430436311122e+00
1.409472572673169979e-08,1.088102137055151797e+00
1.497572501114040025e-09,1.016465027557368561e+00
7.945857661901119562e-09,1.020822277019127755e+00
3.489275004186699882e-08,1.087181852026034123e+00
9.399242596444359486e-10,1.007870880409255765e+00
6.107508267349499576e-10,1.010368663118082599e+00
1.739397821507349950e-09,1.023577866742892084e+00
7.252883074138840286e-10,1.016866268341264368e+00
1.422098122885619961e-09,1.113406085865195960e+00
2.841675808860690023e-08,1.282518601806951875e+00
3.405355003351720098e-09,1.008391915689815344e+00
3.722274114415489817e-09,1.014697136974836544e+00
9.616620318522330765e-10,1.007569500504002402e+00
4.127763558867309906e-10,1.009837965306776830e+00
2.580456622612050195e-10,1.006583929537992805e+00
3.293733278961830211e-10,1.007597513820680302e+00
4.152384414894920152e-10,1.006501656414598767e+00
5.348525587863340300e-09,1.011486385653639131e+00
1.777306072439519879e-10,1.007260433153415846e+00
9.003742796561709462e-09,1.013188868932422437e+00
1.847183574579200119e-08,1.016804880490288499e+00
1.215389012791640075e-09,1.019668477294199738e+00
5.955766442912399811e-10,1.010345510667251645e+00
3.154252396803099837e-09,1.010896078802432818e+00
2.979480003442129864e-09,1.009384540027876920e+00
1.154651356123579978e-09,1.008866358154115073e+00
4.718365529634199903e-09,1.060428454218957706e+00
8.810974020541009977e-10,1.009076252131440921e+00
2.660335589504109914e-10,1.006173124493221493e+00
1.754617100872820088e-09,1.023035103233862264e+00
7.511523123139260823e-09,1.029516703398598354e+00
1.488148991689169940e-09,1.012546735514602503e+00
3.278081134554809849e-09,1.009714536947734942e+00
9.437458458717550722e-09,1.013608685133920329e+00
3.656941758470550049e-09,1.018524815132522354e+00
9.036799800979459805e-10,1.008463746825394303e+00
4.745918974622810159e-10,1.010581155541770526e+00
2.061781643672359892e-09,1.020777594054762316e+00
7.525746319121569899e-10,1.009968668876398468e+00
1.262827497150380110e-10,1.012686344245167236e+00
1.177354749357080008e-09,1.016168312088686854e+00
8.466869624874189580e-10,1.011740283014091579e+00
6.988964703471109663e-09,1.015121665743905277e+00
2.641623493661619888e-09,1.013508074230604628e+00
3.747777558515699607e-09,1.012655436454434899e+00
1.825112124241869915e-09,1.017574150733566718e+00
1.839214930281360047e-09,1.017475560470331830e+00
2.467760247433339875e-09,1.007836745229835129e+00
1.012489255010279969e-08,1.029023832210604894e+00
9.465283826454690363e-10,1.008180581812241794e+00
8.894141835979159399e-09,1.051056097600934436e+00
2.248395273694819995e-10,1.005988645665129022e+00
2.817832695754009755e-10,1.006938408058737799e+00
1.367138090130669998e-08,1.046647215252465069e+00
1.372615053755620048e-10,1.006250377438929089e+00
6.315783601422350082e-09,1.046972277079993852e+00
6.524931445768530046e-10,1.007652150948248782e+00
3.440410670369120145e-10,1.040496631268733374e+00
6.380825939471400246e-10,1.030073620153852287e+00
5.776278392397949753e-09,1.014575501848272943e+00
2.264480704728880138e-09,1.012455965310414152e+00
1.481607822578989941e-09,1.011374723336382342e+00
1.437401818777149960e-10,1.008130366730010330e+00
9.137587871572960349e-09,1.017368222337165173e+00
6.833439586634129671e-09,1.046075800645302811e+00
6.356457154408499514e-10,1.007992824333915793e+00
4.931735187846909713e-10,1.022739084073075455e+00
9.715360310427040446e-09,1.014445542818244173e+00
3.725736922805239872e-09,1.010506143957220937e+00
2.360498283522860130e-09,1.014220217778232458e+00
5.325589547772760027e-10,1.029390673685907531e+00
1.356256615444780128e-10,1.006789870491844541e+00
2.967420075218429964e-10,1.012310450245919702e+00
5.845984689160400217e-10,1.020281249124434408e+00
6.384554023064510363e-10,1.008538960347761471e+00
3.708906821743729886e-09,1.030055123527457983e+00
1.792161506052140007e-10,1.005597211550830705e+00
2.412606887866809981e-09,1.017167051028836200e+00
9.591643960095870273e-10,1.010877737002062737e+00
2.195644682918479980e-09,1.098068847553735017e+00
1.802550497834580018e-09,1.008355167535992969e+00
1.768949378371739948e-09,1.010770754371142832e+00
2.301529737663400102e-10,1.008320653801204392e+00
8.769019412469950388e-10,1.071539690241666509e+00
1.221306295378789920e-08,1.073354766176560116e+00
2.680710454228700194e-10,1.009209164140680626e+00
9.773750227128559626e-09,1.015617332866947331e+00
1.323914921244190099e-09,1.015168441605690530e+00
1.350687006066220055e-10,1.005132937021916417e+00
4.916847787725129768e-10,1.008188144164238631e+00
1.172957305152089915e-09,1.013291155078108297e+00
5.905030159547170186e-08,1.087193201903503992e+00
3.369369989244880131e-09,1.011559058639214026e+00
7.753056050132410613e-09,1.029877211735695353e+00
2.292509653512089890e-10,1.022123781271334853e+00
4.200501739221110210e-09,1.010877270886738621e+00
3.431232012706209892e-09,1.016068198121492072e+00
4.951980085909600022e-10,1.021467831913948299e+00
7.215336581840019525e-10,1.009582874884404902e+00
3.925030326411130152e-09,1.017438658795192019e+00
1.234765646516699971e-09,1.025071452684096274e+00
8.268117479616479907e-10,1.027562871849146520e+00
1.597833958699799994e-09,1.013231106148297700e+00
2.793011992869860151e-09,1.023533054492899774e+00
2.145297405977249886e-10,1.011008379537983393e+00
2.415197780598090077e-10,1.009495872720584275e+00
1.503453439380290021e-10,1.007356382415105056e+00
5.221593427353520143e-09,1.011133029370475445e+00
1.575190445592559965e-09,1.011251163077355297e+00
1.961465149361440095e-09,1.008969691277838532e+00
1.107843916131120001e-09,1.008872068647486575e+00
1.062489320461630050e-09,1.019242985606411134e+00
9.858460532087450222e-09,1.037447026015530405e+00
2.938389361421309773e-10,1.012704216904556809e+00
1.244406384628189938e-09,1.007635707445182049e+00
8.610887116974209943e-09,1.015059793380239439e+00
3.016455110116079988e-09,1.016085851641313598e+00
1.042217331159579959e-08,1.051451311853238701e+00
1.677659111048289910e-10,1.011900121612374193e+00
5.047732105954010220e-10,1.010073012225779721e+00
3.153985667992429788e-10,1.008321968168228944e+00
2.023538024015140167e-09,1.011054591290663218e+00
1.528140422870839987e-10,1.005611176430810216e+00
6.710641862701679738e-10,1.008373476275794767e+00
5.679014941364410328e-09,1.016309451450458479e+00
2.274206775752989908e-09,1.018967254853505144e+00
2.976733885074889888e-10,1.008673927770170620e+00
3.923855997756590226e-10,1.009708817021378158e+00
2.550115003843630103e-10,1.006092039655060333e+00
3.943614797003029589e-09,1.029908028191484304e+00
1.498217056866649875e-10,1.007527231954414182e+00
1.651745677761429901e-10,1.008861563281661988e+00
7.618505746030219494e-10,1.007297796593748629e+00
8.917642851823060066e-09,1.030785001055092964e+00
1.880011553021440144e-08,1.020069906515852720e+00
1.642380320009390038e-08,1.015832441676338460e+00
5.787377917621619749e-10,1.007774989583739345e+00
3.832288544330969847e-10,1.005769151441106679e+00
7.839907027564759467e-09,1.015133734010100319e+00
7.185104560750699885e-09,1.009827595189475069e+00
9.493174522628669227e-09,1.011683318261952014e+00
2.231199314246989992e-10,1.011286969569888727e+00
6.013511401342940216e-10,1.007523731500927111e+00
1.158869546688689934e-09,1.010150145122025833e+00
5.618607769732000193e-09,1.011508339814847668e+00
2.100878643706250014e-08,1.047676179614675407e+00
1.975802330773829924e-09,1.029795023581816071e+00
3.920769644825829954e-10,1.019944760911144055e+00
1.813750839846279946e-09,1.013194735861101092e+00
3.639434460966190102e-09,1.030169823702301146e+00
9.804022341436509050e-10,1.015095813574203865e+00
1.622440229891529970e-09,1.014809878149524502e+00
5.081415577485519595e-09,1.013655389800955708e+00
2.762906540679189852e-10,1.009365697402387019e+00
2.573830264735189950e-09,1.239976724575366118e+00
1.866593392855149902e-08,1.016368551871108306e+00
6.327336566340589793e-09,1.063123280875128085e+00
8.500182685030840367e-09,1.017974686580901400e+00
8.884947876368299997e-09,1.042572149850875984e+00
1.838351911546790103e-09,1.014159399654137594e+00
2.634755165744249943e-09,1.009603939900080904e+00
5.846054625604039871e-09,1.024763921448700987e+00
4.595601491916249865e-09,1.026121306532350674e+00
4.964163995951059657e-10,1.012828789936712548e+00
8.688990762693280504e-09,1.016273653776015307e+00
2.284203155511139999e-10,1.010203832739643648e+00
2.860145203349150089e-09,1.009978986585061467e+00
7.990827152455069290e-09,1.028154323572427753e+00
1.169231591466660000e-08,1.053347921082312011e+00
1.315773149603659995e-09,1.023449272793151898e+00
4.544485687700710371e-09,1.023587983918312849e+00
1.214538176699269918e-08,1.018682817096171700e+00
6.146881221067279744e-10,1.006340253312145272e+00
3.372737420952360091e-10,1.023907760520642363e+00
2.315273670736929852e-09,1.020809124581339766e+00
1.268272791670240017e-10,1.008745324897849960e+00
4.267484177439030254e-10,1.006323108940149869e+00
1.489105603033819937e-08,1.044551979579515955e+00
7.878247404230950212e-10,1.008239057779691139e+00
1.155726078002289943e-10,1.013872526240413352e+00
1.717504368257419902e-09,1.037435719108205756e+00
4.159263602950359868e-10,1.011274962644630460e+00
4.363237482875959817e-10,1.009384477976126515e+00
1.645949781882910081e-10,1.007236906236919305e+00
8.246538432790059709e-10,1.008656421183578900e+00
4.607680309782820205e-10,1.009520461398986324e+00
1.207367237117560010e-10,1.007959611738359129e+00
2.772988942025510020e-10,1.010614553588569775e+00
5.112396921426729781e-10,1.007304049815835878e+00
4.740478053854640097e-09,1.014362688124441858e+00
1.103980917561300029e-08,1.012481020900356077e+00
1.186997190927500074e-09,1.008895945685317930e+00
3.100150360688580134e-09,1.011535229196339092e+00
3.374561262486510098e-09,1.009897795051280189e+00
4.207887605095039759e-09,1.011328956334987206e+00
1.504882130701969875e-10,1.008196416496285552e+00
1.314625362639260001e-09,1.017874895092762300e+00
3.677443399492219794e-09,1.015478874154588151e+00
3.719474272142050242e-10,1.040372806731791222e+00
1.541387438298490059e-09,1.027121227861592878e+00
7.066378811823250027e-09,1.014808494692534868e+00
3.467872574644739920e-09,1.013806708243291554e+00
2.951588113208580033e-09,1.046741879915989992e+00
3.732523588182569958e-10,1.008441950630314388e+00
6.331660458681450336e-10,1.038064959032675816e+00
7.427482365278649611e-09,1.017319034153354451e+00
4.391468585407389903e-10,1.009770982358838998e+00
1.233670940032749932e-09,1.019814883510170356e+00
5.210523467453890164e-10,1.008488216832776452e+00
5.976088351480070216e-09,1.034793779743708342e+00
1.248737627435100030e-09,1.008736526833320823e+00
4.624236758246149822e-10,1.028469481446675049e+00
1.743998109980459960e-09,1.015351674211991684e+00
1.549855146279109960e-09,1.011635862488820647e+00
9.312269828666360281e-09,1.075158062307700169e+00
3.399845749890909963e-10,1.060097477150348189e+00
3.905737118010269759e-09,1.021752180916458697e+00
3.521083697731540038e-10,1.007186918040668067e+00
1.069219387857540008e-07,1.038098523745720980e+00
1.596034211853809987e-10,1.007640184824502239e+00
3.761552602358759804e-10,1.024198300173067455e+00
1.161075874986780014e-09,1.008772550108445687e+00
7.825839599492109669e-09,1.013812263998988161e+00
7.122249244041020498e-10,1.011646847798587823e+00
2.817642145868259997e-10,1.013736761859260760e+00
5.798225619265009984e-09,1.046983423775409427e+00
4.091654043624830075e-10,1.010444137557575672e+00
1.690270275805139848e-08,1.029074900063739806e+00
6.791164093336639970e-10,1.009318000178387464e+00
1.319842562280889993e-10,1.009772976679946144e+00
9.279985189611430047e-09,1.013689765238830365e+00
7.744789187585340680e-09,1.011393235667770396e+00
9.191393525868820395e-09,1.014691858500277988e+00
8.275227077293909636e-09,1.028624959400361361e+00
4.982329129050699975e-09,1.012253141319824801e+00
9.279390999553129379e-09,1.012597144243878811e+00
7.940597644915140176e-09,1.010904360934780977e+00
4.787342773585469649e-09,1.013446480680462169e+00
2.590587608154080028e-09,1.011761163688770448e+00
2.424001433276610001e-08,1.090104881025331984e+00
5.966775441771909691e-09,1.034261345162150292e+00
1.038573211250390049e-08,1.022906517610199906e+00
6.072966517997300379e-09,1.013635292642878216e+00
3.609910363720329951e-09,1.060865911802734152e+00
7.330606031352529716e-09,1.018621590754416051e+00
4.407487175025979650e-09,1.116675969150429992e+00
9.717222913960559808e-10,1.010457775879397335e+00
2.789169960753850000e-08,1.059435922724009105e+00
1.864617173599489801e-09,1.042987803495269983e+00
5.876527207069220459e-10,1.007577928356444996e+00
3.741437493878390098e-10,1.012471015178555200e+00
2.510386251745749894e-10,1.011969277884481544e+00
4.928285138321860237e-09,1.014107179832934635e+00
9.777318749872920984e-10,1.010074467779173313e+00
5.830178911969050226e-09,1.010811225097276056e+00
2.122703820941729957e-10,1.006350431363640219e+00
1.174613673630019947e-08,1.051735389861258474e+00
1.272247168400730072e-10,1.010562634893299894e+00
3.922796058555119746e-09,1.041898806837186386e+00
9.275766410565120329e-10,1.019800240080805276e+00
2.125917488911049885e-10,1.011713716468549018e+00
2.820353884972410035e-10,1.006807878180274063e+00
1.702408189650229903e-09,1.012921188098867109e+00
1.403240595984829935e-10,1.054239741121597351e+00
4.902904247663960272e-09,1.034615147252922362e+00
1.638281305234549932e-09,1.007374530969812776e+00
4.299249405459649846e-10,1.014412394971016429e+00
1.479448421262599943e-10,1.021080097506847695e+00
1.663888930272460100e-08,1.092434768558394609e+00
2.683352173271110023e-10,1.005914557343132065e+00
3.893680644967209753e-09,1.021552211852301273e+00
5.381699725405129750e-10,1.009996974109522050e+00
1.694445411749359921e-09,1.029455904590971693e+00
1.992831500418580062e-10,1.006831269433694276e+00
1.697370766029470007e-09,1.011989875817927986e+00
1.110779037891299978e-10,1.006633514276128016e+00
2.135031208719180079e-10,1.008282167257951389e+00
4.540716894843130091e-09,1.010332686813312897e+00
1.847229073538110008e-09,1.048854989726682785e+00
1.753058560117459894e-10,1.020710577163236765e+00
1.056387067389239942e-08,1.014120879679792253e+00
9.771416903148020692e-10,1.017995423496228957e+00
5.335056590536570442e-10,1.138040566910196727e+00
1.497005767634630054e-09,1.008116121845029411e+00
5.184093818491579999e-09,1.012385143802154719e+00
1.466469300157790066e-09,1.020165763623869681e+00
3.789881269826260140e-10,1.005705810988931415e+00
3.854663914331200250e-09,1.011693014985988626e+00
2.047955857394519822e-09,1.009153684964939623e+00
2.632751091939469835e-09,1.010214908679553325e+00
5.033044054703230130e-09,1.023987453695130556e+00
4.306073134633359851e-10,1.009135811096095958e+00
6.688104901767079560e-08,1.033671357588769046e+00
6.038729702036859672e-09,1.014588041419892894e+00
1.585769950982399896e-10,1.008353572261890374e+00
2.269908726404280206e-09,1.022895940078215160e+00
1.178318442186370087e-09,1.015644941340229757e+00
1.702863580238259940e-09,1.010299545653805309e+00
2.597945739492069802e-10,1.021885596549755304e+00
1.247788871727190002e-10,1.005650346966805220e+00
2.214154568569730057e-10,1.012209069689237850e+00
2.411986841999140079e-09,1.012326299340292390e+00
6.052196841319310304e-09,1.015378159666626257e+00
2.234562964774659984e-10,1.015753956369390032e+00
9.137787822596100094e-09,1.021012685060514125e+00
8.652281233200249424e-09,1.304072175808533407e+00
8.706023515951859616e-10,1.006898137880398947e+00
4.778479650598979718e-08,1.052195569706235956e+00
2.157099660361150014e-09,1.010271035244072690e+00
8.371671149243099605e-10,1.008522037541164984e+00
1.801296957819299901e-09,1.013817850678366383e+00
1.255933499564610076e-09,1.008083632828182141e+00
3.793546203403480047e-10,1.008944912429735385e+00
3.393647824774079904e-09,1.115195826277869395e+00
1.324892577591850049e-08,1.029853617190220838e+00
1.592372609680439964e-10,1.005423416964113859e+00
4.158616946996559843e-09,1.018536491356126561e+00
4.256471125180870105e-10,1.010143662066545600e+00
7.646451434360860371e-10,1.048773107070691157e+00
1.076923321868170035e-10,1.007639500411278588e+00
3.114205749779919946e-09,1.037269101675456273e+00
2.943786866495659820e-09,1.010833200046986402e+00
8.017488738873260439e-09,1.012449079245722805e+00
1.218572425356770038e-09,1.039198756502031973e+00
4.822473068893569852e-10,1.007647624444352630e+00
1.394444181716689908e-09,1.017937003933323759e+00
6.136774832866970475e-10,1.010203790294017523e+00
4.011056216580110076e-10,1.008919316232091523e+00
1.453393353967430118e-10,1.008270217986748429e+00
3.992275139121819828e-10,1.010545227923026035e+00
6.296366304871459879e-10,1.007729060865941495e+00
5.611172853114890303e-09,1.013387179568552288e+00
5.656902823576409601e-09,1.015548963002607108e+00
1.908470557372250101e-10,1.005811836139324011e+00
2.308814320483920122e-10,1.009948754652939762e+00
1.594238482081160074e-10,1.054068735885409280e+00
4.621580109513760026e-09,1.021321324168700251e+00
7.403689943568070292e-09,1.014097790857435788e+00
1.110420920669030029e-09,1.021156903732598709e+00
7.626415583340420397e-09,1.020426517074114692e+00
1.683235286770239982e-09,1.063374284323079566e+00
9.269478247233510144e-10,1.011908790251253798e+00
7.585435211337529938e-10,1.022001839160129322e+00
1.336547313613939970e-08,1.014913552216964110e+00
1.517060457975729926e-09,1.149725260000239446e+00
1.245983503985409908e-09,1.074007751072783234e+00
6.061400278171639868e-09,1.041930572817404643e+00
1.387026591590939949e-08,1.041353149986866455e+00
6.188285588572330455e-10,1.012232187280711404e+00
3.299196453203000028e-10,1.007995597009298860e+00
1.520830667948929877e-08,1.019591941237552923e+00
6.747749064405169728e-09,1.013091381925131262e+00
4.594062271977779988e-10,1.006117343410231513e+00
8.157606408564940001e-08,1.063785118628447046e+00
1.014373705429190049e-08,1.024509867491997461e+00
1.266424652213380068e-08,1.014261924650129432e+00
3.191592587644749820e-10,1.053739173822587194e+00
3.368957674710229946e-09,1.017080080853383750e+00
6.260085950054579849e-10,1.007702713713793941e+00
2.793799899741979907e-10,1.008690199197197712e+00
4.596836909328820385e-09,1.025539596932014463e+00
8.164708295721360202e-10,1.006991186082326628e+00
1.032273770731279935e-08,1.015899249641009972e+00
6.860190124404619905e-09,1.143160155054063765e+00
1.716897510015379985e-09,1.008671848835938745e+00
1.954055923739610131e-09,1.014414380262848248e+00
4.500158254940570051e-09,1.011489895893220581e+00
5.228388400980689744e-08,1.037866666629112089e+00
3.468491287224969974e-09,1.011911298989942143e+00
5.110066474187070084e-09,1.013446975649292980e+00
1.381537021672870042e-10,1.012535836604642636e+00
3.170423862274550154e-10,1.007956138571137528e+00
3.280437511105979944e-09,1.010332789813553456e+00
5.572661284801900483e-10,1.005722437114882073e+00
1.289766505241350030e-09,1.010324853549465551e+00
3.812835686048099821e-09,1.011434391346225592e+00
4.414642300173300208e-10,1.010466175850983195e+00
5.154471511448379596e-10,1.015258121790897139e+00
5.079729422435609631e-10,1.024221432493509498e+00
1.078903138008669997e-09,1.016359219728395047e+00
8.018853148052619602e-10,1.019343623018464484e+00
6.768300969226199694e-10,1.008778757949404303e+00
2.680927402224749990e-09,1.009875208683453041e+00
8.109852501268210610e-09,1.014596233321015228e+00
1.696136784150470101e-10,1.005497167130825931e+00
1.519337261860630129e-10,1.011650695455270199e+00
3.340026842717529932e-09,1.009451115464654825e+00
2.410196051534299881e-09,1.022130667433129192e+00
4.252085549409769900e-10,1.028525959263130618e+00
1.347845361223730071e-08,1.019797611630744560e+00
4.134098034913720055e-10,1.010750869424023479e+00
4.974085947713200142e-09,1.011002523261336217e+00
5.710572984118150420e-10,1.038696102315927572e+00
6.129525449205389650e-10,1.013919878931670793e+00
6.402334639376819650e-09,1.016321045810803625e+00
1.600227893656530054e-09,1.015933283980531510e+00
2.096959979857370155e-09,1.017768933250665420e+00
5.529762692315029894e-09,1.009078672298198587e+00
3.770123665076679947e-09,1.011095344862866785e+00
7.804801233280110348e-09,1.025641939957882887e+00
1.665289809888670016e-08,1.022847605083024414e+00
3.361630535172750164e-09,1.010802270192794783e+00
1.083170155830589901e-09,1.016096300300690647e+00
1.868898523147160068e-09,1.020266731021278517e+00
2.944036436687649910e-09,1.009170849199034770e+00
1.094193019580869955e-08,1.033072683568855288e+00
1.518804708247270105e-10,1.006349545289023872e+00
4.438084025312119733e-09,1.053272650779458308e+00
2.336128941610519939e-09,1.206909034998174368e+00
4.153276639083380357e-09,1.012841000430687366e+00
8.604675100808070048e-09,1.011767333314287809e+00
3.404413711987959875e-09,1.011667529908222507e+00
5.729402143130979643e-10,1.006616935852547190e+00
7.990710503916710706e-09,1.016014925798826907e+00
3.714790651836919935e-09,1.424608594398699246e+00
1.033912699279190009e-08,1.014846014254364048e+00
5.441439285633480347e-10,1.007419526601934345e+00
7.378167526380770210e-10,1.007411989774861905e+00
2.345468332782279865e-09,1.010056323132648259e+00
3.239080043542279914e-09,1.019504115118416543e+00
2.493321199905079886e-10,1.005593541667094026e+00
2.590339352028350126e-10,1.010570306490038206e+00
4.667433891105560017e-09,1.009019836829770478e+00
1.146611193683770028e-09,1.010155647123066380e+00
1.277744218271460067e-09,1.024868516161042686e+00
1.180793312121529957e-09,1.041950538123194159e+00
3.756742919133409789e-09,1.013736100869225831e+00
3.167622183560780160e-09,1.030111244998564546e+00
6.714667938936639740e-09,1.028790229621377117e+00
1.869609422558740061e-08,1.023818640037992278e+00
5.844650736006549705e-10,1.012659320511973160e+00
3.907922687302380051e-09,1.014272486572335374e+00
2.095973233364089957e-10,1.033753554971858835e+00
3.401617783482909855e-10,1.008432591164247993e+00
2.459620646747180103e-09,1.008390182522332923e+00
3.967858163563099988e-09,1.046806343498691616e+00
1.187255476985620071e-09,1.016309086069225875e+00
5.894107393046509694e-09,1.013822244664366101e+00
1.685568972994919991e-08,1.021456777083767919e+00
1.502500720535389947e-10,1.006760518955404526e+00
2.083184624361379977e-10,1.021819285028394919e+00
3.797587941054990123e-09,1.029056098839696398e+00
6.384827134555029896e-10,1.023899387310614362e+00
1.840978889465510065e-10,1.008978276619753034e+00
1.264364285922110058e-09,1.027741622568073554e+00
1.982459426208020067e-10,1.006293555866288214e+00
8.314010168755170570e-09,1.128224408630986497e+00
1.150042776484039967e-08,1.015302754433916599e+00
3.904383316033730193e-09,1.019216286133939997e+00
9.203130012143390078e-09,1.019826868743188397e+00
4.177826247142029855e-10,1.106239255550763190e+00
7.869486354550260330e-10,1.020705100193123993e+00
6.603692345690199891e-09,1.133334715609704224e+00
2.081089431341230030e-10,1.008639001668179658e+00
1.624770616482680059e-10,1.006009342113285854e+00
6.502806960993570379e-09,1.013307156370848672e+00
1.023423201353659932e-08,1.025600233790193938e+00
8.505489902840330115e-10,1.009647993928855847e+00
7.631539605320469304e-09,1.019457523748413585e+00
2.837688378117459938e-09,1.009024792870782505e+00
1.223766319862159977e-08,1.037445179313454924e+00
2.268623760445970104e-10,1.010671088401913220e+00
2.894155433969440071e-10,1.013570493004783746e+00
5.324750422371570503e-10,1.007016498503168656e+00
1.781117821044249923e-09,1.012534573994941622e+00
8.597003642708759739e-09,1.015062634806100039e+00
3.256281796200670011e-10,1.018006504143466051e+00
9.649640385768140744e-09,1.032354262956621582e+00
5.297960490760139780e-10,1.019459616614113218e+00
4.761965462146240338e-09,1.016931953245953535e+00
1.266764944306850028e-10,1.006067437063743464e+00
1.462304577597270006e-09,1.011630871535239784e+00
6.186129344256630048e-10,1.011385621901180087e+00
2.105842436529940057e-09,1.007423489482010437e+00
7.003496912348120239e-09,1.021219165005286200e+00
3.137844977872129829e-10,1.008429120779112287e+00
7.721746710522069834e-09,1.114038978103815358e+00
3.883263934845560150e-10,1.020354676546856965e+00
2.282771025557539930e-10,1.008136419256560057e+00
7.004472356929959766e-09,1.026177414002171773e+00
1.914999947502989977e-08,1.033906753970951220e+00
1.032450406109779974e-09,1.034241474597333621e+00
7.708127803144720305e-09,1.023373265011029432e+00
1.896860409085239871e-08,1.014757146531949372e+00
1.129976451121700095e-09,1.007841659909967991e+00
9.891170069673279352e-09,1.017889089059986096e+00
9.879689251558649397e-10,1.012552942355653851e+00
2.876170743468739913e-10,1.008099171495593138e+00
3.291332522712719901e-09,1.018442018356688239e+00
3.912051124438340018e-10,1.012853259547754847e+00
1.444036446832269921e-08,1.052195761649969530e+00
6.168173391964359997e-10,1.014691958676949612e+00
1.590525820198489875e-10,1.006184107066946387e+00
3.786584508024300095e-10,1.007667587972568723e+00
1.606918055182969911e-10,1.006959713807066059e+00
1.422400852937859984e-09,1.053945123467367129e+00
1.957698054549900105e-09,1.009422685136589504e+00
3.334957193207999897e-09,1.010402077126318465e+00
8.775088473389390498e-09,1.012627063837546970e+00
4.445438848123880287e-09,1.015823176637980829e+00
1.145007574331780042e-10,1.005620889082068592e+00
2.205340939200940019e-09,1.017956209935382716e+00
6.172140884634489837e-09,1.014766275335616141e+00
4.051041730843270181e-08,1.054242519335220507e+00
1.207084380501540081e-10,1.022615526930380270e+00
8.831397603313489477e-09,1.016323945154596009e+00
5.894864752006199516e-10,1.102672377843895823e+00
1.324585423714289871e-10,1.008221300529966946e+00
2.043276679395049830e-09,1.008558035137264275e+00
4.500247328124120161e-09,1.011541109342423361e+00
1.298911838088250094e-09,1.008135500055478806e+00
6.009750721635169969e-09,1.017536819175611340e+00
2.488645837652810038e-10,1.015548248325309544e+00
3.250233286474620158e-10,1.006442736627522372e+00
2.384223067627340039e-09,1.031837602091487449e+00
3.152693065920449986e-10,1.007068560291849213e+00
2.537917990078390046e-09,1.022037510419328221e+00
1.210141889968229919e-09,1.008981936684373082e+00
3.879870623317840084e-09,1.010888077630081261e+00
2.762502635567959927e-08,1.282616520626806755e+00
2.791427598752780181e-09,1.019295336310597433e+00
1.703945470343820080e-10,1.006850705626672671e+00
2.974415010039730161e-10,1.006715789925002769e+00
5.011572145956349658e-09,1.010394540234588634e+00
1.602103366830839875e-10,1.029416350498856714e+00
2.643892557037799934e-09,1.017985021067081108e+00
9.342323495939359551e-09,1.378030109707718776e+00
9.514213603270861026e-10,1.014712503396892007e+00
1.053327595144669944e-10,1.007940240612433591e+00
6.528968031886459997e-09,1.019264712841044807e+00
2.420355855927280061e-10,1.009824509579150265e+00
9.367627811396709569e-09,1.021489126119521140e+00
5.168792116660570153e-10,1.011975059959926870e+00
1.517441069872470043e-10,1.005771077608333730e+00
1.318556767333660098e-10,1.017196075937198296e+00
3.179804238457550095e-09,1.010332392542497404e+00
1.388393203001290008e-09,1.010841730940495342e+00
3.140530215590999803e-09,1.050561452820586217e+00
5.384048885783819525e-10,1.008142060129642692e+00
1.473718850166590080e-08,1.016321952490983671e+00
1.870905576993219837e-09,1.014588113396901026e+00
1.054802242811520074e-08,1.025340568629006244e+00
1.622002408690089930e-10,1.006275393056992096e+00
4.814495905029149977e-09,1.021974298909478440e+00
8.192236683367880266e-09,1.061232358810879184e+00
1.170341928250809940e-10,1.006800896325308337e+00
7.479510562350830722e-09,1.026600990801348257e+00
1.137187297672149997e-10,1.005112981291576890e+00
1.348869162027179899e-09,1.009424527156838058e+00
5.411875133524259608e-10,1.007008379156234090e+00
1.062052997245180014e-09,1.019317782241119019e+00
3.125601728717120102e-10,1.025257073183547529e+00
5.941002738766040358e-09,1.013908647102603755e+00
2.390528448522180063e-08,1.082526767773167142e+00
3.597155534841509794e-09,1.012566541278758114e+00
8.116232376071050554e-09,1.014276721968972561e+00
1.389610152634620056e-08,1.039421935053975066e+00
1.869680888218900006e-10,1.010121043805322083e+00
5.198223045214209673e-09,1.024428574050184837e+00
2.779493375726339980e-09,1.014553612787013837e+00
4.924524986288250513e-10,1.010847501764448042e+00
2.287820005964069891e-09,1.012685270702201157e+00
1.448594134005180001e-08,1.088796556166583551e+00
1.357084114158310081e-09,1.018388590146694916e+00
2.024084779286699925e-09,1.171835247562424964e+00
2.262208344320000107e-10,1.005462941867979021e+00
2.809838252416820071e-09,1.239276355238703387e+00
9.420639624925509215e-09,1.038823752903301756e+00
1.039685640336599975e-10,1.009090766175402720e+00
5.079698076611539896e-10,1.010812116335934041e+00
2.688164845942980029e-09,1.015482236002964056e+00
6.230569183418429750e-09,1.011938732089477044e+00
6.206519132816649909e-09,1.027849033758428954e+00
4.658558588598300074e-10,1.015356709057035900e+00
5.907592158802319786e-09,1.015874899591752145e+00
1.285693205351660081e-08,1.013556763116382653e+00
1.879346559314560051e-10,1.010634603099710205e+00
7.921468467773049831e-10,1.007241777930853344e+00
3.219942957590239966e-09,1.012454773813198816e+00
2.982130767252779989e-10,1.028722549981782697e+00
2.010326889993550086e-09,1.009403619465110369e+00
3.269167147834870167e-10,1.007108264692790023e+00
6.815289834475270053e-10,1.007690900782865384e+00
2.509469481110119995e-10,1.016855744816431706e+00
5.344480741229890312e-09,1.019477188136959755e+00
8.663033363071890397e-10,1.023346641614596209e+00
2.849489581387539789e-10,1.007077073494734298e+00
6.420723142108449943e-10,1.012020917082115279e+00
5.499943232673529682e-09,1.011131931239273252e+00
1.570980532219409977e-10,1.005310784962262227e+00
7.668964915183659977e-10,1.007679209550879973e+00
8.107658487976560086e-09,1.033168967143208272e+00
1.383180164238189967e-08,1.014525991753641776e+00
1.633884889641360103e-08,1.097868306912812342e+00
5.584971655178240288e-10,1.006498409765892221e+00
2.442407231491050039e-10,1.114850977656821840e+00
1.515717887908040092e-09,1.019646386017326156e+00
1.592659509767280022e-09,1.019722134880669540e+00
1.493193580379089961e-09,1.064681945609722735e+00
7.257579917427089995e-10,1.019290884833740751e+00
1.191371803311759906e-10,1.005424240057314789e+00
4.382813342530519900e-10,1.005961544420289400e+00
1.316244223630959940e-09,1.032143641118980604e+00
1.133562181133569970e-10,1.005549303993597876e+00
1.227020555529819997e-09,1.046035297309841239e+00
7.223854779757800093e-10,1.013128475779285331e+00
5.195381488913420223e-09,1.062828653689945613e+00
8.482515276473669545e-10,1.027268678205526919e+00
3.886554417845159998e-09,1.015570462117071360e+00
1.400665085561650061e-09,1.017799706956820538e+00
2.647911226063589852e-09,1.014688953931588200e+00
1.072813301959509929e-08,1.117520961811612423e+00
3.141620042002129798e-09,1.027831362569074480e+00
6.403198364065949752e-09,1.018713352755908685e+00
4.505867807087250395e-09,1.028500929115051310e+00
6.466359623437990467e-10,1.006604314090458585e+00
2.281592182622019821e-09,1.018263504669914221e+00
2.411662793955640083e-10,1.007440889329237255e+00
7.193544360714449897e-09,1.064799009623228487e+00
7.959871896005780075e-10,1.019652043027192256e+00
4.485299176169359854e-10,1.007735062241816415e+00
5.040755612486030078e-09,1.016787768006322201e+00
1.531333126007650110e-10,1.006012634681646034e+00
9.395823177662429803e-10,1.009434735474265876e+00
2.702971990333630166e-10,1.008198177254495009e+00
2.460498191584220171e-10,1.007041398894106710e+00
6.340901547351189805e-10,1.009733880702875952e+00
4.225401436672400163e-09,1.033015010013525581e+00
5.316164202776389817e-10,1.027090992649205559e+00
7.868144502156950656e-09,1.019250597875869691e+00
3.878945563908069606e-09,1.011209679354449609e+00
1.167263344278489923e-09,1.007440503805712817e+00
3.439203746252700216e-10,1.011638385728160561e+00
2.427655721034310082e-10,1.005605792492467065e+00
7.812229879332599767e-10,1.008461473446705892e+00
7.868234012976469545e-10,1.008500900344297957e+00
4.850585177505759628e-09,1.031457823755764114e+00
2.787630811273819999e-09,1.021728432940333331e+00
1.078011552932320034e-08,1.022451835487474314e+00
1.783980212176190059e-10,1.022120555101922568e+00
1.136941748758769964e-10,1.006235023125402916e+00
2.988603384746590203e-09,1.199653279378084303e+00
5.287274499219159979e-09,1.010724854171822118e+00
6.880305219968600018e-10,1.018020502200706279e+00
3.881925064220679947e-10,1.039488242203169488e+00
2.026143130082160004e-09,1.030515248827816421e+00
1.318635061127320022e-09,1.008448810673260310e+00
2.108068785449229803e-09,1.048284600546339540e+00
2.546194462379899940e-10,1.010406009994486931e+00
1.404575645602949961e-08,1.023798963956538799e+00
2.367312339344350020e-09,1.013960538527769462e+00
2.351727326106329750e-10,1.006026787859618521e+00
9.771584740050730471e-10,1.008446238685733354e+00
2.019177240437490046e-10,1.011336611246697048e+00
5.912485016473819899e-09,1.381601081115017005e+00
8.487686255344800773e-09,1.017547279351197487e+00
2.388831864699669999e-09,1.041444387448344777e+00
1.185360032830700013e-07,1.075719666876588487e+00
4.879954264556769912e-09,1.036676594011410435e+00
2.167976208927170057e-08,1.018999520651914015e+00
1.015992409975460061e-08,1.014137148680959610e+00
9.031447467291719966e-11,1.006291078236069669e+00
9.819861177545340215e-09,1.021743122492267286e+00
2.219235249068770009e-09,1.014447719106260637e+00
1.486372529624000097e-09,1.012576885699291829e+00
1.215594808324220070e-08,1.293916046281434307e+00
1.707141263872899942e-09,1.015773655492004046e+00
4.024944619212409765e-09,1.014267744524434578e+00
2.476404265600749975e-09,1.011016970543884508e+00
1.545001842960570058e-09,1.013542334931728073e+00
2.529235704899140256e-10,1.023664686926493594e+00
1.233087559176460033e-09,1.080064333696280965e+00
1.379333988782419992e-10,1.007972208759582378e+00
2.002619188968590157e-08,1.028538216123738636e+00
1.100176534678660051e-08,1.037282129141329001e+00
2.261239116837830120e-09,1.008339373174669928e+00
2.433532822398959890e-08,1.076220126798119958e+00
9.278478897258819772e-11,1.006168611589747242e+00
5.915709627423760294e-09,1.017970106334246116e+00
4.931707415487579839e-09,1.020718998011658218e+00
2.377699109915170079e-10,1.104253431042506728e+00
2.778250261098930037e-09,1.022114723351348342e+00
4.014088399955360007e-09,1.011735894892159981e+00
8.725112847216060113e-10,1.007155635976406893e+00
2.593779598586570109e-10,1.010288234476198532e+00
1.658531493711099992e-09,1.007481886270692906e+00
8.431125507901260058e-10,1.010149088859015443e+00
1.315714895850929989e-09,1.012418300237400537e+00
6.729883018951770402e-09,1.014170890006824255e+00
1.038812536230399987e-10,1.005549334140451334e+00
1.972370192377310104e-10,1.009379618504567144e+00
3.166403746345920029e-10,1.007501589703591494e+00
4.063603251966669997e-09,1.039784856674160984e+00
4.955854447518610338e-10,1.007283677822117696e+00
2.648884188548450132e-09,1.079100046136271640e+00
8.165790369931200472e-10,1.009747648716391666e+00
7.886984499748040559e-09,1.016452544154196058e+00
7.422656290955089520e-10,1.011080733289520195e+00
6.649558665906939940e-10,1.023432692757457518e+00
9.042734975425949824e-09,1.017571439482050977e+00
2.477024344665869917e-09,1.048525521001744121e+00
3.791355404895359718e-09,1.012508605203904288e+00
5.499402634708640007e-10,1.010955705528581827e+00
2.615229157472060005e-10,1.007124480479828721e+00
1.301861472572500089e-09,1.012238233279781241e+00
1.631769645432470096e-09,1.037837690671582713e+00
1.223136207276400091e-10,1.009245796028610531e+00
2.529495906989389908e-09,1.012968272325037278e+00
3.452724326339079968e-10,1.008480846375765960e+00
3.052081613542869785e-10,1.008540459617076390e+00
2.196110874569380163e-09,1.009026969836745780e+00
4.320432329993020227e-09,1.018364756737751620e+00
7.339186477440470334e-10,1.007675739177674057e+00
2.413079841493650181e-09,1.007491236390443134e+00
7.531110703603210201e-10,1.080225360950841873e+00
3.423422490866380164e-09,1.020884383593168243e+00
7.852152348342059921e-09,1.012207368381282446e+00
2.077067613675150120e-10,1.006048182627236942e+00
2.037970678943519829e-09,1.031391491938908445e+00
2.229283978555860033e-09,1.009277149273459795e+00
2.210403564878659994e-10,1.010164090794180680e+00
8.630230107825500327e-10,1.007386454067163539e+00
5.952363683615789847e-09,1.022837044976090848e+00
1.465892503100520068e-10,1.010535834033995828e+00
4.723340365895480316e-08,1.021908983854005193e+00
6.804966175070149615e-10,1.007528930167796100e+00
1.870498349599200020e-10,1.007834260318034136e+00
1.471705829313939949e-08,1.031113807028987583e+00
2.734523412700360035e-10,1.012805766441360111e+00
9.853911618631900469e-10,1.013537455616694283e+00
8.492695956890980499e-09,1.011210126247183982e+00
3.027385921619749867e-10,1.008251998314940057e+00
5.058103254362669808e-10,1.015382330134236177e+00
8.275490959935249816e-10,1.011008206990557268e+00
7.855285201673080108e-09,1.021845890278395119e+00
4.180567902090929700e-09,1.012477247739363539e+00
5.081711255429389589e-09,1.080738380926594244e+00
7.299738192726569552e-10,1.019489468371204577e+00
8.047544317446609582e-09,1.027897062912314086e+00
5.315722604417119991e-09,1.022298892366125367e+00
2.410025146434869970e-10,1.007127818664887764e+00
4.990329811586919798e-09,1.016877966583096704e+00
3.539627627761050174e-10,1.013708540140215719e+00
7.751980118025739971e-10,1.072375157505838450e+00
4.502175485816070239e-09,1.014081951276739613e+00
1.460004451633550080e-09,1.009092239859312068e+00
9.585626253338749685e-10,1.008267012340739788e+00
2.981303064862119681e-08,1.022876552778411163e+00
1.223159260607970052e-08,1.012608387832974577e+00
3.462651490412730090e-09,1.012214646758149206e+00
1.508975865294409937e-08,1.018185915610335446e+00
3.018263893386570110e-09,1.015317841365953377e+00
1.162134405059350055e-10,1.007894398472702679e+00
1.967916550233939912e-10,1.006041027239721553e+00
3.390222850426179977e-09,1.013219028396299182e+00
1.340374032015779965e-08,1.023086404891034640e+00
1.134328231672360019e-08,1.015372679279706425e+00
3.547718802466800091e-09,1.029329533732994628e+00
1.514780068540929879e-10,1.009834611944901761e+00
1.245809664631790083e-10,1.013293032705742780e+00
2.366962920593479800e-09,1.010641725684703118e+00
1.405567019019680068e-08,1.016258263047109534e+00
2.777762598168189749e-10,1.007416123596025059e+00
2.593613041874019862e-09,1.009908212385921988e+00
2.015195607979919806e-09,1.015612823933476072e+00
2.443516715111570082e-08,1.104041885318058247e+00
5.073297754443830096e-09,1.093399626081697606e+00
2.195240549837799942e-09,1.008576464572448206e+00
2.914939512950240111e-09,1.014303917022686408e+00
5.799140651732769980e-10,1.054160166771501927e+00
3.421725075801289873e-09,1.041792052234584487e+00
3.367177788720319981e-09,1.011148302677776778e+00
1.286336632574420000e-08,1.047649538986417328e+00
2.109591836191649995e-09,1.011025959186786949e+00
1.977883882959089867e-09,1.009662239630066516e+00
2.490206295254089995e-09,1.066006605731254275e+00
1.883543327380589941e-09,1.010280107986151865e+00
3.948649754375530080e-10,1.010890092413381680e+00
1.311300897849870027e-09,1.013023547597113216e+00
2.118068633022080178e-09,1.014317676003176460e+00
3.610068247649639893e-09,1.088040700586485388e+00
7.714432853200929736e-10,1.012183812430808905e+00
3.173652412840020180e-10,1.007990613341329000e+00
6.529034398489519708e-09,1.013513150644056227e+00
1.048279491153059939e-08,1.057336897235499729e+00
2.812203723288099902e-09,1.010194694668405058e+00
8.476416779052570388e-10,1.008745757738645610e+00
5.792816312663740322e-10,1.007933690494477563e+00
7.837914852854019584e-10,1.008100198890905741e+00
3.503993492697180121e-10,1.007865913279067493e+00
2.856234475762080205e-09,1.015925416524922520e+00
1.401827621424550034e-09,1.012399651507628118e+00
1.581557057632840077e-10,1.007637908047204212e+00
1.952278210390750084e-09,1.016819346532058077e+00
3.453138039437040195e-10,1.007610247112977309e+00
2.528189414563609818e-09,1.010571442302377054e+00
2.544867258249979801e-09,1.013523076810311840e+00
1.097995554268050006e-08,1.013496287299213705e+00
1.146755215437140100e-09,1.010407048271593444e+00
8.348554744830910661e-09,1.021093390454578032e+00
4.766003287646100048e-10,1.007489593876598644e+00
1.368171405687449898e-10,1.007269619085230383e+00
7.338561346622479651e-09,1.131017090139778469e+00
1.295432670964819998e-09,1.011551599800504908e+00
1.477819974627829897e-09,1.009956129698642568e+00
7.607769400127000656e-09,1.033239201939422536e+00
2.508101512651660070e-10,1.006674240267704468e+00
3.577488462778749883e-10,1.008900640228146850e+00
9.245533130516710060e-09,1.018277248174655814e+00
3.052798832173050209e-10,1.009631750640315628e+00
9.454912354197690456e-09,1.013095816443417174e+00
1.730690082169360123e-08,1.018407935784081841e+00
1.594895449062390094e-09,1.026873566426146356e+00
1.185811104211219927e-09,1.007777856213132317e+00
1.640785559702780097e-09,1.008979387900880376e+00
2.309963693217390028e-10,1.006253133875790295e+00
2.761464507833839926e-09,1.346518608944814677e+00
5.532547197204629585e-10,1.007226367728337957e+00
7.174084612950370402e-10,1.022363025817889071e+00
6.903546928676590411e-09,1.021730161087961664e+00
9.158184936749099740e-10,1.008618403154115439e+00
1.515371449224460022e-10,1.013762353478543599e+00
3.292008501450349768e-10,1.016690409255807781e+00
2.190412165643100041e-08,1.023999289434596394e+00
1.699904131197989899e-10,1.008729290508149523e+00
2.541495295244140074e-09,1.024359913687602264e+00
7.232132893450129985e-09,1.049065313958777113e+00
4.231693146774699609e-09,1.015623060175275372e+00
3.299395729291829796e-10,1.010903684224297328e+00
4.428606834826169790e-09,1.014536136095088636e+00
1.122680623108940099e-09,1.007638365254805102e+00
5.166440524600719876e-09,1.014952115382330211e+00
4.769531988207549599e-10,1.008438859023247147e+00
7.254136456400579692e-10,1.039691603597447500e+00
2.326005655853269987e-09,1.027423518316761264e+00
5.702289267486880147e-10,1.009638337556376442e+00
4.652581299831229798e-10,1.006817415307990737e+00
9.940718912314860685e-09,1.011986322445589170e+00
9.594331044303800024e-10,1.006809741214871545e+00
7.784625837557510091e-09,1.012813116118171930e+00
1.697169446973709926e-08,1.059407932835068955e+00
1.457848971357020037e-09,1.008568863151549477e+00
7.723678085373410420e-10,1.007410883235867249e+00
1.448758331377349941e-10,1.008001803161385546e+00
2.301584866003729873e-08,1.019181441398387511e+00
2.950451126607330039e-10,1.008477919740382811e+00
3.598953548308840156e-09,1.010842211442450456e+00
3.731211115852739961e-10,1.007673103257141101e+00
7.448319180769880413e-09,1.039002490512961341e+00
2.240703882484239990e-10,1.076811403680964618e+00
6.227306018674210350e-09,1.019348411766184626e+00
4.479033373417530108e-09,1.013331640494836927e+00
2.883170690497779978e-10,1.017167110638034444e+00
2.433163287716300198e-09,1.009212217029649139e+00
4.684585600643780293e-09,1.010635364847268347e+00
2.615930304335000158e-08,1.021771476876862428e+00
1.710121232476340054e-08,1.022690766341665780e+00
5.100511645207730473e-10,1.006697441221638512e+00
5.949093166368990236e-09,1.021151787523785437e+00
4.011086269776669694e-09,1.018227886248538772e+00
4.704545978619329817e-09,1.015080392793549002e+00
9.180757010822339708e-09,1.010349701849832860e+00
2.369778981922950146e-09,1.020849373734641796e+00
8.183847835084660070e-10,1.008732345784793427e+00
3.669770783564829971e-08,1.023012531046362472e+00
4.875863250439630320e-09,1.011142603162245912e+00
5.682677104749680146e-10,1.014107675665582686e+00
2.098138175298800170e-09,1.008318885387483599e+00
1.350955702773019948e-09,1.014031673038278347e+00
7.560985318396029586e-09,1.014064293998222954e+00
8.214301071076289845e-10,1.009868117999016324e+00
2.102928425304059816e-09,1.032041952852429612e+00
4.486414380446639987e-09,1.012216180892283379e+00
1.678439071274709974e-09,1.007544615566752899e+00
9.999423890630569241e-10,1.008567590772805556e+00
4.727430430755690011e-09,1.024485182102296221e+00
1.165271915317179924e-09,1.013050963833502571e+00
1.022961058240420076e-09,1.037643503403530065e+00
4.566883830486320319e-09,1.009479239239646775e+00
2.297920154811599978e-10,1.005690827105125251e+00
4.340583066683940193e-09,1.113109760542421389e+00
4.019274629438210014e-09,1.026379330566384862e+00
2.654954123160130174e-09,1.016463076875227189e+00
1.754258520380550110e-08,1.021572529056568035e+00
7.430376761465090079e-09,1.026707939328184382e+00
4.606591744423560299e-09,1.030044185321168371e+00
7.167952978498279535e-10,1.007923140634054304e+00
4.679357186273429904e-10,1.025151148033115023e+00
1.042605886018460083e-09,1.016013225911879259e+00
5.196520421862159718e-10,1.010849058970155090e+00
1.884929623701379955e-10,1.005870958189619468e+00
3.309464446308720203e-09,1.042454150606636487e+00
1.572475975051010048e-09,1.007560964001549042e+00
3.863738871037710041e-10,1.009633693901946128e+00
1.583581425631450101e-10,1.008018825165790222e+00
9.822593902136190307e-10,1.361226927903999684e+00
1.116030827930170042e-08,1.023377690988427124e+00
6.210503489442170120e-09,1.083737947423152770e+00
1.482660686249279999e-10,1.007384619692990757e+00
3.929204052261509816e-09,1.013913750653800294e+00
8.863515317570859900e-09,1.022319422809367495e+00
9.294967716241310306e-09,1.031298288464405299e+00
2.286423116170700005e-09,1.008557660306456993e+00
3.250243620511769958e-10,1.008257579323271980e+00
1.466332399869679950e-08,1.044791260057032378e+00
2.564798965622559947e-08,1.055072802160422540e+00
5.405802086972290129e-10,1.024590497836510572e+00
1.007410997995619958e-10,1.127336881805203195e+00
3.886437506366410165e-09,1.018386183768070108e+00
4.481643696561710238e-09,1.009789683242226399e+00
2.842866620544140132e-08,1.022781892993626318e+00
6.728358846358409693e-10,1.007295045626946051e+00
2.750539240557150212e-10,1.005861956629818588e+00
2.666105411368900093e-10,1.007011519670230948e+00
5.223351677294870041e-08,1.053902081022782600e+00
9.721964618287320994e-10,1.014312876877468517e+00
1.261129504598510038e-09,1.016465124576429790e+00
5.996695424137760135e-09,1.017962766172787248e+00
3.609147450668209842e-10,1.008842574522519797e+00
3.014066705462299890e-09,1.019788984186234648e+00
1.350150610112300071e-09,1.156514190212261317e+00
7.186927589164920157e-09,1.022493982846963245e+00
9.337320387720860213e-09,1.023525168707702493e+00
4.188096368413279612e-09,1.016593128799563539e+00
5.825661666695120338e-10,1.011656617339832254e+00
3.645570731179039878e-10,1.006999498390502623e+00
1.534215588603800089e-09,1.025298399538156380e+00
8.111082159039509493e-10,1.014738502658210972e+00
7.329881961107889697e-09,1.013444199928745126e+00
1.199735044146780039e-10,1.005481364129962696e+00
4.510333265245940278e-09,1.011720932250587124e+00
1.019238261960050030e-08,1.011391125972960880e+00
4.104650787147090350e-09,1.030258571492021824e+00
3.204623268523070186e-09,1.011537065906835453e+00
9.944522002246910940e-10,1.012845867600000949e+00
2.646814551658679921e-10,1.022567870241305021e+00
3.359029306971180123e-10,1.009348387095333699e+00
2.315429166387260044e-10,1.009280162043099338e+00
5.121759244721890039e-09,1.048869602477907836e+00
4.525517806825830333e-09,1.050058433181008333e+00
1.394944836835240059e-09,1.028760319082335561e+00
2.102929024460080019e-08,1.306512202837868397e+00
2.480462530767639898e-08,1.016150221962515587e+00
3.865076803028690245e-09,1.020892670075914221e+00
2.241868265810760021e-08,1.012406146696603004e+00
2.342593848963059888e-09,1.008786204997555336e+00
9.898787719824890491e-09,1.016785709571178531e+00
2.552460294766810200e-09,1.010346709552473632e+00
9.274199790016899901e-10,1.009575026314928348e+00
1.331165697356239958e-08,1.019699722439751932e+00
1.330062256681479919e-08,1.018361862463738277e+00
2.666860438586920150e-10,1.019265620922955584e+00
3.291782517467809932e-09,1.013926774546331400e+00
3.862884422426030104e-10,1.009553745359901056e+00
5.688841468661510209e-09,1.164074954471671530e+00
3.300350059938209961e-09,1.023854451361547957e+00
2.836708605341660034e-09,1.013807238788337006e+00
2.163883961644660090e-09,1.052789438203434180e+00
9.489042513861060677e-09,1.010371069991458537e+00
1.247136271404860109e-10,1.005967704183239553e+00
7.917470951538360157e-09,1.043615453630564183e+00
7.684395814048930402e-10,1.017951196884114839e+00
2.083685049458379859e-09,1.018608131449768361e+00
3.350805150333570133e-09,1.016254810037695799e+00
5.684844636337139585e-10,1.009571580289236437e+00
6.671917497611509656e-10,1.011506524920492867e+00
9.439212454665500563e-09,1.019889313815271592e+00
1.788327507251249913e-09,1.013757137174553735e+00
6.073600433143870160e-09,1.012739071215676079e+00
4.597027981547569616e-09,1.016313840539118107e+00
7.611482068342519871e-10,1.010553050951809029e+00
2.134788863500159874e-09,1.012287912942648083e+00
3.750378815596639816e-09,1.014600760756959374e+00
3.004513316009379944e-09,1.055620648262642680e+00
6.916540572379759784e-10,1.008010628950769760e+00
4.713960829231230230e-09,1.013539612859778893e+00
3.015507194728789891e-09,1.014857758181978209e+00
2.005302714465539881e-09,1.013255458489858540e+00
7.792730710255719880e-10,1.014804120344587668e+00
9.481476637343130348e-09,1.027181388488350056e+00
4.026087557771080144e-10,1.007781704022228109e+00
1.460418012019479973e-10,1.016145039888268320e+00
5.847389740646959968e-10,1.013526809377271576e+00
6.618276456107249542e-10,1.018604554456941313e+00
1.672538857839499970e-09,1.027011254720782585e+00
8.125294350676660533e-09,1.017908361525237781e+00
1.858201938172949945e-09,1.008979691537701617e+00
2.093618885398820118e-09,1.019171258832828331e+00
3.431798657327950098e-09,1.019435903853602721e+00
3.887631658385750207e-10,1.005272099367445549e+00
4.103881657060410052e-10,1.012397890616172358e+00
7.287176103018890207e-10,1.009088538803260215e+00
2.232794492061119944e-10,1.013461867440969888e+00
7.985706136815059641e-10,1.009504036122413906e+00
2.001568452908960193e-09,1.012750137958260410e+00
3.349215330077930154e-10,1.014826269577321582e+00
3.456207039528219965e-10,1.007122170733038891e+00
1.515231855572090044e-10,1.009595860969318082e+00
1.061223371532190062e-08,1.018836946270009536e+00
1.369964402609200052e-09,1.009627862841618873e+00
3.141162264028719971e-09,1.012100463573193165e+00
2.909632434727660091e-09,1.012232780864536830e+00
8.759743058638500179e-10,1.012492235261940099e+00
3.941446897290569610e-09,1.014212295959104226e+00
3.251717669264960047e-09,1.036775299873825107e+00
1.202503939797049901e-09,1.010602807205207121e+00
4.743739141160109946e-09,1.015815649965721157e+00
1.215238680510609934e-08,1.016386667309333136e+00
3.416099913518619772e-10,1.046888326789715995e+00
3.463639659580320176e-10,1.011893146740997507e+00
1.647175318056369920e-09,1.026184293327390584e+00
5.963200673702710366e-09,1.014817769313443696e+00
1.549560259633499941e-09,1.043991840156446527e+00
2.324732233758120064e-09,1.010590590692680424e+00
1.455436758123100030e-10,1.006167285966285352e+00
1.867250083517590191e-09,1.008361421594259344e+00
3.363053576701500165e-10,1.006556492310011430e+00
1.571659835436309978e-09,1.010358983857367665e+00
1.076741006843800036e-09,1.046877887615211389e+00
2.131523325694050104e-10,1.007460430481572411e+00
4.830935883793500042e-10,1.011659256767426962e+00
3.267993652283900191e-09,1.051326710444737023e+00
1.618526835011319871e-10,1.006602251311783602e+00
2.870927276589100181e-10,1.011859943869115375e+00
1.078536786380659908e-09,1.028031977876110448e+00
1.084391416267510061e-10,1.011039781547588001e+00
6.213855126900720202e-10,1.008028329617221441e+00
8.307683292928249946e-09,1.010013675853707715e+00
6.596025636352449725e-10,1.032361035936761651e+00
1.173035566426780116e-10,1.007336991401540205e+00
4.303906228379479806e-09,1.044798878133980979e+00
5.984277499649860203e-09,1.014601574587814969e+00
1.284757023094319943e-08,1.017313972361377106e+00
3.553843919059150183e-09,1.010077023505520311e+00
1.031928694543540076e-09,1.007459073882822631e+00
1.750198726961210100e-09,1.030485299307169145e+00
7.776681865527709805e-10,1.008007055169339194e+00
3.989716118775070247e-09,1.012241403998292322e+00
1.657508146175369869e-08,1.040981320829451162e+00
2.077830550275840094e-10,1.009708532200445763e+00
3.087741674776320174e-10,1.010030190782570170e+00
2.065034271145940089e-09,1.013056476681487128e+00
3.244458375539199938e-10,1.013392457989376716e+00
9.036890991972790473e-10,1.011567182917464613e+00
9.198402552381899646e-10,1.021299157674709468e+00
2.388451479337130063e-09,1.024319232498638543e+00
2.348146011460900236e-10,1.006024402605812940e+00
1.107533912264589946e-08,1.015042557676262724e+00
1.848958509771859889e-10,1.007623287210821061e+00
1.856598057938269923e-09,1.009447974311660001e+00
3.095298659745300004e-09,1.035525861233470346e+00
7.121047976561890403e-09,1.012513439048333908e+00
2.845187251551679911e-10,1.006839264597616079e+00
3.247104761278079859e-09,1.009818974722265894e+00
6.396910589563889630e-09,1.026910842609551899e+00
3.985769718904830109e-10,1.022089318268786462e+00
3.632783149631560223e-08,1.026514877996296260e+00
7.252960960743829635e-10,1.015866946975666041e+00
9.289485016507499821e-10,1.010623885219805063e+00
3.611155681939989954e-10,1.006458137907574324e+00
4.381565706730549929e-09,1.012272454932780175e+00
3.434515780833480073e-09,1.243954483554318147e+00
1.998439827946819945e-10,1.006117119792223180e+00
1.665667340520799984e-09,1.015200159110501543e+00
5.717840301842930144e-09,1.014082571909691977e+00
1.021153323356630020e-08,1.011439993530625081e+00
1.901270909931689886e-08,1.013179070101837276e+00
6.783761002278140048e-10,1.017329723203592495e+00
4.991721697023640301e-09,1.012422313417991937e+00
1.898710090903520015e-09,1.011710833268874898e+00
7.510501537596469878e-10,1.020885276980896261e+00
9.301425171119270283e-10,1.082148973447959683e+00
3.863774391138449608e-09,1.035750265600388076e+00
1.751868304070720017e-08,1.029759747798367320e+00
9.192338300657560401e-10,1.017723475129149513e+00
1.347722920884739929e-09,1.012364236277027985e+00
1.146153651701299943e-09,1.057799678626667461e+00
7.033669692644270013e-09,1.045816034141787698e+00
3.980284991512119836e-08,1.032426097824302946e+00
3.990271781682539942e-10,1.006705288770825435e+00
3.968333083894129911e-09,1.013384057129899540e+00
4.664526523909670021e-09,1.011877458846609956e+00
8.714800331642329714e-08,1.080840319102705838e+00
4.041932588779790391e-09,1.017198196635113350e+00
3.261783263257590204e-09,1.011517362383389296e+00
4.458471288226429608e-09,1.211400259538712776e+00
2.418626749119810086e-09,1.018802559840228161e+00
1.701008761228300095e-09,1.008619350113138413e+00
3.238311057018000062e-10,1.008601633649585327e+00
6.821252935349520141e-10,1.009454415139730665e+00
1.506268057061610086e-09,1.024778457064268844e+00
1.108268614387340069e-09,1.010413197493885917e+00
2.313396469490359896e-10,1.017633162321246676e+00
4.461346033373760354e-09,1.054687322160247520e+00
2.301545435640650000e-10,1.005960532331465540e+00
2.669668142293860028e-08,1.016024464000649719e+00
3.314545273694640067e-10,1.024691729499974002e+00
1.077138665952480084e-09,1.023905641342724993e+00
8.560485472128640078e-09,1.010929146121152922e+00
7.611947395060390430e-09,1.020826499514992491e+00
1.858294184277309908e-10,1.007707064226161187e+00
1.111960892711359897e-09,1.006609257397049539e+00
6.561375532562729700e-09,1.056159085682325083e+00
4.569819418477199830e-10,1.006449627642274081e+00
9.624374732872499403e-11,1.005154337203639114e+00
3.931509447235550019e-09,1.027370953061346404e+00
4.811384112533889851e-09,1.016289623158190825e+00
1.118091465726670004e-08,1.016921996295945707e+00
1.160305370874370026e-10,1.007175160359725208e+00
1.731576029851340059e-10,1.013082042894084545e+00
4.858214248777580112e-09,1.028112949821986533e+00
5.997165485948210299e-09,1.015899704521003866e+00
4.047115165726700346e-09,1.017873046397136827e+00
1.958349146247879896e-10,1.010508636969853491e+00
7.670500269379650208e-10,1.006687666365904565e+00
7.846207386608269659e-09,1.059066232519309647e+00
1.501102093165860057e-10,1.006766001623296880e+00
5.817062184097230262e-09,1.022086670911796835e+00
4.054714940589720255e-09,1.040046995134518593e+00
4.343158623305890367e-09,1.032702355733567057e+00
1.486562313499069981e-09,1.016628958854131515e+00
5.910600012403659974e-09,1.014425999447480908e+00
1.330701170567400102e-10,1.006157374783153813e+00
2.410142642868539928e-10,1.008183163121706638e+00
1.014439592780220066e-08,1.022671313357090828e+00
2.122462251283719970e-10,1.043808152685028912e+00
8.232194458849240082e-10,1.012022084520390219e+00
1.434301216780899959e-08,1.030849380285179473e+00
1.448191820295130000e-08,1.027729212659404201e+00
1.250919544243299878e-10,1.008075692072290641e+00
1.973122227267820073e-09,1.015657402834679424e+00
1.286814445727929977e-09,1.014587489851345836e+00
3.446237369681769920e-09,1.013091656352089975e+00
7.967882687387119854e-09,1.015651320190594120e+00
5.102998817636560088e-09,1.015301424429728705e+00
5.614362911124910186e-10,1.006863353898272972e+00
1.521697116342710019e-10,1.019246801426896276e+00
2.230559893913929998e-10,1.008500982575467608e+00
2.912380049903010222e-10,1.007468023711258986e+00
8.442042091462590093e-09,1.033251857076959768e+00
1.498586528016289971e-08,1.014077121866121978e+00
2.910103052658040210e-10,1.027684561298764176e+00
1.525200816230530089e-09,1.011456074159163387e+00
3.873137236975890066e-10,1.006888608689496811e+00
4.163233772728999894e-09,1.009867372448464140e+00
4.115331076776989847e-10,1.006498521014721037e+00
2.972464021113990094e-10,1.013217118473864309e+00
3.577392762730909992e-09,1.016441757769080079e+00
5.231850923680779651e-10,1.007195249725896247e+00
1.524300027305399937e-09,1.062287348649699092e+00
2.577414765550619934e-09,1.027630046477540082e+00
4.100585536865229690e-09,1.026569230952893541e+00
5.219392572026610055e-09,1.032061051851540512e+00
4.895551777731400285e-09,1.013312711773216357e+00
2.109442862956830025e-10,1.019954250078168423e+00
1.160076377653529967e-08,1.014837461316864919e+00
1.298672186349070096e-09,1.021245834955193388e+00
3.188060979131519989e-09,1.010309793554206914e+00
6.568028378706430074e-10,1.016279995486315313e+00
9.721020021399969362e-09,1.017984301417638404e+00
3.462650699135920149e-09,1.015100709435778237e+00
9.282833650882980368e-10,1.243014929602562768e+00
7.538760206330689705e-10,1.008316311257887898e+00
2.957184062403349912e-09,1.065255871106521424e+00
4.645792788087790201e-09,1.012658568331877618e+00
8.139911359290519875e-09,1.013266033449249814e+00
7.311249715359559726e-10,1.156172960247850767e+00
1.823820696768179891e-10,1.005449446196243102e+00
1.008488622841760045e-08,1.016417110736367535e+00
4.307015649999420085e-10,1.008579388002213806e+00
5.181268390613429760e-08,1.065260735885246612e+00
8.355074684686949632e-10,1.012692448663093936e+00
7.558362884988940465e-09,1.031001830630508875e+00
1.371935023436669987e-09,1.010137941174833909e+00
3.807863186159209817e-09,1.010979087663242293e+00
2.524992421630989971e-10,1.006233941623386974e+00
1.259762249678970061e-08,1.017832313367716068e+00
1.145223014148480002e-09,1.010696735952758774e+00
3.912427522486669880e-08,1.025468909389742000e+00
1.424127190879130054e-09,1.014484593162390036e+00
6.902699406314819603e-10,1.028182944056550197e+00
9.259714240072979597e-09,1.048095384056819901e+00
4.348409607222749882e-10,1.011180428322957514e+00
1.449067597099669906e-10,1.006953073146246824e+00
3.615424306409370137e-10,1.022148823906811277e+00
1.356142728315159904e-10,1.005843587510866888e+00
1.760772529268669986e-09,1.014153432609024019e+00
1.991109122147589970e-10,1.025424696537787783e+00
1.459060779645160078e-09,1.068113335858239310e+00
2.819737995680289969e-10,1.007614023620896582e+00
4.273677440906789965e-09,1.016649267565994830e+00
1.609743444050440092e-09,1.026069641085529893e+00
9.592416426173850299e-09,1.154688797964419145e+00
6.109054694126109780e-09,1.012612999488047727e+00
8.263290098125369615e-09,1.113784230331465563e+00
1.959865547225320039e-10,1.022494031878178999e+00
2.932226460585419878e-10,1.041714823433533388e+00
2.180627009726349902e-09,1.017191300474475257e+00
3.767513616249279738e-09,1.032427100307239387e+00
6.907855459499769770e-09,1.017731782141505503e+00
7.148353959399559821e-10,1.008614389850775339e+00
2.155718687652230051e-09,1.016410654631193511e+00
5.339609656392909848e-09,1.011674597016194221e+00
4.948806301947130072e-10,1.008354186010826048e+00
1.580009339468259933e-09,1.011865029858441067e+00
2.282133216745599876e-09,1.014780646716443080e+00
1.085373145310310061e-08,1.024606045959694622e+00
9.080831465350399883e-10,1.017570952561355657e+00
2.945750777359549991e-09,1.010315915816516474e+00
3.151534139336810022e-09,1.010882779727293901e+00
8.597299457425350041e-09,1.031998469008752028e+00
2.777872004941409910e-08,1.095809575929002744e+00
9.542981343834319459e-09,1.019806857059682104e+00
5.355786722322929788e-10,1.024915432802937731e+00
8.796650195308679978e-10,1.006973659856445380e+00
1.182729556455289924e-08,1.041711879309778821e+00
3.731853934293839990e-09,1.023471457920578587e+00
6.920571131637030143e-08,1.028116508558168718e+00
2.412709361760699923e-09,1.012581490213664059e+00
2.038518384440900197e-09,1.015742591038534481e+00
1.075842128475659961e-08,1.058041566395926392e+00
2.887705701908629952e-09,1.019739733107717372e+00
3.063432444426009769e-08,1.048226409993092023e+00
2.655063382703389913e-09,1.101489794957697388e+00
2.795161464878999921e-09,1.008015889459964232e+00
5.254716876264139664e-09,1.035872321696986065e+00
3.589469965275800175e-10,1.008169275002145371e+00
1.089711078653530088e-09,1.007014327513772622e+00
2.051535797218900117e-09,1.030496055564505742e+00
3.279245691511819760e-10,1.010718327318369081e+00
1.474365506211669962e-09,1.009578176910328251e+00
1.668252058641449913e-09,1.255721149814448268e+00
8.639079404272700049e-10,1.014557817221240166e+00
9.437792461903150410e-10,1.032424463138901904e+00
6.832560407893909854e-09,1.041499799036127438e+00
1.520826217646749951e-08,1.054414805203278460e+00
8.320815265087949686e-10,1.008048955573628724e+00
1.032807160534259970e-10,1.011530776737276760e+00
1.728201484528070078e-09,1.019078327403600603e+00
3.633339866201769979e-10,1.017527778764616642e+00
9.897669773636219451e-11,1.006300155168036392e+00
4.365529776472079828e-09,1.032448907959645501e+00
6.503524529925959903e-09,1.015712663295212037e+00
2.632425900785729882e-09,1.035995499575843359e+00
3.048186367115659831e-09,1.028646211984913350e+00
1.339106222276749915e-10,1.010434245825669874e+00
4.932779838684919839e-10,1.010307478596152109e+00
7.511777205893539259e-09,1.054694445527171398e+00
1.419715810476529996e-10,1.011156225305278822e+00
1.960515433417169840e-08,1.048605315133801286e+00
1.699178332634299891e-08,1.031771295291944446e+00
2.559888722320890152e-09,1.022975416749090316e+00
1.428044476083069961e-10,1.008269684268300548e+00
9.764251203088759858e-09,1.011973947720484102e+00
2.547510613560299893e-08,1.026484959978207323e+00
1.173433990152630064e-09,1.035666522300185965e+00
3.198074091362439800e-09,1.015184034225981913e+00
1.311833093847870006e-09,1.010563571528568794e+00
2.293142030827180147e-09,1.073318127031708258e+00
4.509573853115140015e-09,1.018913730434406473e+00
1.095057795768099921e-08,1.053885151324707614e+00
1.180528847006950043e-09,1.021837597287933219e+00
6.958319734221719798e-10,1.016034787186793409e+00
1.167031727556979948e-08,1.016654926790996116e+00
8.548158535150549733e-10,1.013397926391964576e+00
4.184303451429939969e-10,1.008857331844584593e+00
2.945415689717670002e-09,1.010118290062725910e+00
4.784610007068810150e-09,1.015398247230632434e+00
5.838166723881700102e-10,1.008604660197262914e+00
9.003694694010129798e-09,1.017593783842484889e+00
3.129002276054429927e-10,1.008134757600177123e+00
2.368564140680959972e-10,1.009073969940277316e+00
2.450431974461830083e-08,1.089707450004206546e+00
6.672848788068090269e-09,1.016041578075454588e+00
7.326366257430029422e-08,1.063399867221768380e+00
8.823831075618480102e-09,1.065297445663817344e+00
1.276003514147789969e-10,1.017630864884006892e+00
4.140626866002070162e-09,1.009413578705857129e+00
1.177375160617740001e-09,1.020012819285174066e+00
7.915162815170140734e-09,1.019541845832743876e+00
2.163986013972359839e-09,1.012339038691956183e+00
4.738318027454490159e-10,1.008744671912492397e+00
2.643645697490080015e-09,1.023491139421230711e+00
5.014378073118200103e-10,1.009578234443782030e+00
3.126792252152690093e-10,1.008266709132706662e+00
8.095978473272519654e-10,1.023046712524311452e+00
1.423575653896590011e-09,1.007956455821799047e+00
6.914965234717270212e-10,1.014255986851369418e+00
1.295660748493670068e-09,1.027249822672325674e+00
3.988011668345699944e-10,1.028591647518910746e+00
2.006452292309759896e-08,1.062975604227112791e+00
8.039508565235210255e-09,1.036963894854065371e+00
7.693857379196120295e-10,1.008571521245179570e+00
2.729270824344049786e-10,1.016634412125976050e+00
5.707204053234929821e-10,1.006698365759373326e+00
6.672692308350829947e-09,1.014642787418002623e+00
1.191013178604750068e-08,1.032010840640193550e+00
1.379874353582709954e-09,1.302565489688098044e+00
3.808037256383090122e-09,1.014737329599895155e+00
6.140776159939210312e-10,1.012052639803463050e+00
7.132126164363380332e-09,1.010949200634390310e+00
1.462498289744670126e-10,1.005870590828440214e+00
5.930430257076009678e-09,1.012155306666066457e+00
2.987261831316380258e-10,1.007517260572799778e+00
2.903535786373539844e-09,1.010985468119209862e+00
3.609340038697619883e-09,1.009925389959578368e+00
3.518340288798479960e-09,1.054107451825045061e+00
2.398489590525129915e-09,1.011259395582460696e+00
1.546264775779469937e-09,1.008769251866352690e+00
4.353980000414639888e-09,1.127039712778994396e+00
9.226499950388800448e-09,1.025176177652142862e+00
2.194791899055410005e-10,1.008643034057819410e+00
1.979255236099859894e-09,1.016584888721237423e+00
7.405141526332989977e-09,1.024329527765879266e+00
3.474844631251579806e-10,1.011421406548076884e+00
2.057343402316620066e-10,1.006026115515865627e+00
9.438033393932149384e-09,1.062705216039885325e+00
2.807769609141459971e-09,1.010944899074286196e+00
9.349251021288929524e-09,1.021929776102377341e+00
3.126909654308989988e-10,1.008283871900482076e+00
8.798852338280410156e-10,1.007803134379010812e+00
1.029686255861969920e-09,1.016873653809095002e+00
1.346225591411199917e-10,1.042520845888638803e+00
6.581296307626860505e-10,1.013289755495617062e+00
2.326925556932889995e-09,1.028998372816461337e+00
4.760174706663239648e-09,1.031984262113127659e+00
1.441543786831920067e-09,1.030618637998799825e+00
2.883249732494269958e-10,1.007430633211789495e+00
4.946507697303040276e-10,1.009378957238661778e+00
2.574016245526490008e-10,1.021513116405013299e+00
6.095142204991669780e-10,1.016603323185143459e+00
1.064683801072450066e-09,1.007992364540666985e+00
3.542198241542229911e-09,1.010977537105858914e+00
2.364666261352930148e-09,1.009349679064651673e+00
5.360022245540440353e-09,1.009901638288503101e+00
4.261038533471649908e-10,1.007303465443538437e+00
1.546258909699050081e-09,1.065410720954423907e+00
5.309747238487209600e-10,1.010647144608280756e+00
4.319323473685890216e-09,1.058874148688230266e+00
1.022664704199189940e-08,1.048694637481964120e+00
5.172120883546709668e-09,1.011235565933615854e+00
1.209671859686780032e-09,1.023100910948292253e+00
1.052117766332260065e-08,1.031398240440529523e+00
1.169899391464909966e-10,1.011377107872532211e+00
3.007887151154749887e-09,1.017182742321605771e+00
3.810663412335280013e-09,1.009588582461015349e+00
2.800642220190790059e-10,1.006144199774948733e+00
5.703034174003470276e-10,1.010223417228885534e+00
8.646506554059799440e-09,1.017124001508218134e+00
2.632846872078570025e-08,1.025760310694366462e+00
6.604519416049539829e-09,1.036831756017676076e+00
8.538860940491849523e-10,1.016445705676112699e+00
5.529992789482200517e-10,1.009683622078088039e+00
2.603495628604249791e-10,1.009467904363115398e+00
3.213492201681509823e-09,1.010633306321686575e+00
2.917636734209120210e-10,1.007094940153057117e+00
5.651279042767349504e-10,1.006049531992447621e+00
3.458139648988150183e-09,1.013659658093996718e+00
7.814952685394140036e-09,1.018513814555984220e+00
8.634816482033769743e-09,1.032757117066846808e+00
1.351571818686139979e-09,1.023048566623757871e+00
2.800686220365320066e-09,1.020441009452091707e+00
8.586466248914919846e-09,1.018154732917698535e+00
9.632941479961659358e-09,1.032902953926451817e+00
7.365888532222029589e-09,1.017460979310685909e+00
8.848265910327269738e-10,1.018238317073704380e+00
9.882093218123499438e-08,1.057374404827608583e+00
2.224901695482809857e-09,1.008784401586011015e+00
2.938311881253880139e-09,1.011160224038591737e+00
9.890560072354510385e-10,1.010723762454976971e+00
9.615077309439188980e-10,1.006779465337092949e+00
4.379196887606419655e-09,1.105317067989527002e+00
2.109202998970289840e-09,1.023689697605312698e+00
2.967742672386739943e-09,1.009875143974339418e+00
3.911047414005169953e-09,1.012470232171077900e+00
1.855442211914820006e-09,1.011246666679244566e+00
9.183258422957369607e-10,1.007653398717397231e+00
1.177703142594130078e-08,1.021170917530274558e+00
8.563402828516570492e-10,1.008968227025106135e+00
5.536756257289270096e-10,1.061946576160553102e+00
4.834639218034439785e-10,1.009262160052634805e+00
5.942236427271099691e-09,1.018838261212489105e+00
3.618056278172969979e-09,1.016854773332285911e+00
4.510182375871530070e-10,1.006566958324721428e+00
8.577104359288499426e-09,1.010027703269128274e+00
1.513919956905640069e-09,1.009174403358207739e+00
1.248959542117130040e-08,1.024741633458908563e+00
4.660507675852989838e-10,1.025784971605437468e+00
2.273217194524990116e-08,1.057746843963438543e+00
1.441877364183420003e-10,1.008895519519586781e+00
2.275151427192309850e-09,1.036296796889807803e+00
1.294164357230179918e-10,1.007562462411109694e+00
4.752184590058420249e-10,1.008272172082790297e+00
1.115737912459879995e-08,1.019401792547413921e+00
1.898975768845230189e-09,1.136476001118290835e+00
3.233604789803969897e-10,1.007805879392678738e+00
4.480807869972250098e-08,1.042122397981305681e+00
4.690698225272669953e-09,1.014999143210626453e+00
1.278932877067929956e-08,1.027638122145851929e+00
2.793603096848370011e-09,1.034003550429388518e+00
6.669683577127979998e-10,1.012718231445942640e+00
7.320540009861710370e-10,1.009140808903957964e+00
1.442262779994910118e-10,1.006283246490651706e+00
2.599116617074730206e-09,1.009881187062212193e+00
1.202394865717389924e-08,1.015281396475532949e+00
3.355874897722469981e-10,1.005642152310064708e+00
6.670914189154460037e-10,1.008523729073203867e+00
2.600975235532449769e-10,1.056259667166017824e+00
9.065166764889850353e-10,1.013425454214589072e+00
7.628614261580510022e-08,1.039710131020132211e+00
5.813280856374209826e-10,1.014281879656195429e+00
4.138163862442629956e-09,1.014388573603649091e+00
8.250781244763440388e-10,1.007628219631323985e+00
5.750164622514820377e-09,1.009677455664516277e+00
4.281951493722609925e-10,1.006880140516703825e+00
7.242543782810400290e-10,1.008114730267518855e+00
4.645858788403489832e-09,1.023539637077965470e+00
4.582173000897400112e-10,1.008092061520237781e+00
1.641363803016049838e-08,1.192705001126484587e+00
2.693029587577600117e-09,1.013297376387267912e+00
8.422743339817010073e-09,1.027054025049958907e+00
5.402915057998919930e-09,1.105239780077593492e+00
8.113486400194330327e-09,1.011742837510932524e+00
2.498518526615430090e-09,1.021472102485590394e+00
4.087901445598059899e-09,1.014280090816616298e+00
5.026462191476229810e-10,1.047624988361196330e+00
1.311336346874710038e-09,1.010924052619893931e+00
1.696635142616929908e-09,1.009798180951548829e+00
6.575193138059850195e-09,1.017477052924687708e+00
4.046981559254269835e-10,1.005810780127650350e+00
1.521646099860680048e-09,1.128686024079555761e+00
6.865187975111190160e-09,1.018461934028936255e+00
4.112178991478019873e-10,1.060131133712414631e+00
1.898484384478380066e-08,1.023339579610434091e+00
1.839089928072989915e-10,1.006438700209235648e+00
8.810084546541850312e-10,1.012996486266241281e+00
5.300317167549869686e-09,1.059863811318919380e+00
6.222686962082470048e-09,1.020773210992019786e+00
4.723456518006890064e-09,1.020539066000370143e+00
4.587571569680080219e-10,1.007434680928786630e+00
1.003390748952039937e-09,1.022086129448950942e+00
8.017416331651049606e-10,1.008064327665990634e+00
2.153303371180969811e-09,1.012230295970747873e+00
1.414055360832440070e-10,1.006750076983227604e+00
4.149151443961400308e-09,1.014770799918810917e+00
9.508999201588479904e-10,1.013353374985252131e+00
2.789177050695899987e-09,1.008976123519536916e+00
7.051633464141310017e-09,1.018737061865636617e+00
2.031789745818070017e-10,1.009811417314261162e+00
4.954846027187700485e-10,1.026581941723431868e+00
1.993856524011850152e-09,1.010494707351697885e+00
7.540234293017230009e-10,1.017802394474240035e+00
1.640299205096560067e-08,1.047897889766004287e+00
3.340876281570479754e-10,1.007480717975635764e+00
3.609455752202540179e-10,1.012346433791389444e+00
2.333743394631180198e-09,1.014800257295554786e+00
7.360416984658770021e-09,1.016784292310793480e+00
7.987748565474489996e-10,1.037614476276216502e+00
4.752516943751760035e-09,1.027557284685456596e+00
8.675858467355999757e-10,1.023742019821227700e+00
4.810691180217850364e-10,1.036342391111640060e+00
7.828040076798649867e-10,1.043866622099181463e+00
3.227314792902859801e-09,1.012750162552985111e+00
1.473663664170680036e-08,1.027507822714658126e+00
1.312222867068630064e-10,1.006753485277117832e+00
5.012618003181490273e-09,1.018889776389089841e+00
3.858819856233109979e-09,1.018242361896279480e+00
7.579399792973419621e-09,1.014879200063791398e+00
7.516993732840810347e-10,1.010709548456214524e+00
4.906152643375270199e-09,1.020553099534517116e+00
8.791140500120309549e-10,1.013808712430562142e+00
1.952341892917809967e-09,1.007917634469010171e+00
8.832061900307570347e-10,1.008126050519703831e+00
7.336499494233949660e-10,1.022406225057679086e+00
2.078164370612700140e-09,1.050719322568349767e+00
2.803747097852220025e-09,1.008114220760246704e+00
2.047420884300470118e-10,1.022020822042712718e+00
6.974723897531929506e-10,1.096410396476821258e+00
1.675428254831860088e-09,1.028304060806964459e+00
1.752058901262000000e-09,1.009351528385257657e+00
6.085625957919199664e-10,1.036669602254093325e+00
3.246275811793599949e-09,1.017400645810495385e+00
6.694243129375479795e-09,1.013175137617912114e+00
3.994735375343049972e-09,1.072112654128323239e+00
1.213175995402420005e-08,1.101342399585822029e+00
1.509503144911899948e-09,1.014966343375376834e+00
2.609099751293089823e-10,1.008036998460251521e+00
4.450944958563029808e-10,1.008512026925943550e+00
2.189342954215890021e-08,1.016757421713689435e+00
3.724622342736739866e-09,1.014774986376942412e+00
2.728640477341280073e-09,1.014079706398691494e+00
1.977664585192750067e-09,1.012333002144815142e+00
2.746208810880050011e-10,1.007554098259976660e+00
1.666790368647969964e-09,1.008487896981130838e+00
1.007923510878699998e-09,1.015556462524149106e+00
3.067455477938250048e-09,1.018249455814699722e+00
8.305874767835960203e-09,1.027701884639041330e+00
1.080297851791189946e-10,1.004997236618954348e+00
8.699142107408819818e-09,1.020882311855276559e+00
3.817343511237279901e-10,1.023100205260303985e+00
5.355088219362059590e-09,1.014361978063485381e+00
3.330432501260140198e-09,1.024263202027763109e+00
9.086417163534079644e-10,1.013578752960844875e+00
1.445736083517149967e-09,1.010280446627904283e+00
5.443225976528379952e-09,1.016393543137536826e+00
1.847590142926379956e-09,1.019716356834982740e+00
3.953758450148029891e-09,1.011614188797194780e+00
2.949732383931709973e-09,1.009578297168231664e+00
6.130645316806989734e-09,1.020649845842393599e+00
9.881163355317119108e-10,1.007212795829422802e+00
6.670411640629970199e-09,1.014892948973687536e+00
1.812302806756049973e-10,1.008432719241911357e+00
6.852323270205259967e-10,1.107426640577050092e+00
7.181949293114819672e-09,1.022942066856952437e+00
2.494411291461499857e-10,1.007514555904569731e+00
1.505996997372200063e-10,1.006825367121676029e+00
4.833265044351749671e-09,1.067809756765317752e+00
1.106795119121350058e-09,1.010046937140256729e+00
4.112756550629100126e-09,1.014069707133845810e+00
8.385104260014149213e-09,1.083154489819649013e+00
7.701898020883730109e-10,1.059117444610187864e+00
1.336571027849220087e-09,1.048179988171267008e+00
4.657190038542460090e-09,1.012770226259875006e+00
3.255679105502499933e-10,1.006505533180286793e+00
5.341729256414650497e-10,1.006830083609382420e+00
5.092654569055640233e-09,1.114455586400151965e+00
5.421156688408350297e-10,1.009077680288796408e+00
2.168743771692309936e-09,1.380302103586859674e+00
1.649967000034919880e-08,1.036292498769374237e+00
9.782415340350669457e-11,1.009292543823505417e+00
1.616496350277619956e-08,1.015594281462572690e+00
5.289560646846910013e-10,1.013461145018230480e+00
2.698798078753810174e-09,1.045786743861049528e+00
4.627310570940370265e-08,1.022043270023490269e+00
6.494063570635190121e-10,1.008649576234942113e+00
3.391729920110600135e-08,1.069476322855877459e+00
1.958148137914750108e-08,1.285378372931917035e+00
5.102408356586960041e-10,1.008558679678542402e+00
1.906299811715960078e-10,1.036649171209404807e+00
1.394838835195020128e-10,1.008243465775680470e+00
1.701750398638530055e-10,1.006172989040005072e+00
5.183900225539859971e-10,1.005984696642470588e+00
4.782668978732159589e-10,1.021688078113183629e+00
4.644327701367439897e-09,1.026835950389096253e+00
2.279365074912240108e-09,1.064146496334351877e+00
1.541270269967700000e-09,1.015892428351499621e+00
4.586936463306610070e-09,1.100761445716918585e+00
9.866372474150009968e-10,1.006746576120640002e+00
3.791213823492809675e-09,1.015319858642023787e+00
5.085199302343650375e-09,1.023298315791847157e+00
5.152495626936280087e-09,1.042513634391048827e+00
6.538144475659690296e-09,1.015041445570880718e+00
1.960096622673540096e-08,1.014473691369188524e+00
1.247990102545729998e-09,1.012731109618101977e+00
2.992659230566849881e-09,1.038991842864254833e+00
4.375028932634480013e-10,1.007710870443502715e+00
6.035933637559309865e-10,1.008420036905805395e+00
2.708700583580630100e-08,1.021996504583491783e+00
4.046536154239029924e-10,1.014031755628344023e+00
1.094407759150500087e-09,1.007750881533193921e+00
2.606217865481130041e-09,1.040728951394920054e+00
3.078950741439340061e-10,1.008696847783874251e+00
1.954468475295880130e-09,1.027076646102985213e+00
3.239703515338119830e-10,1.006130835643522570e+00
4.189369271415059874e-10,1.010425276800515748e+00
2.525369295849049820e-09,1.014822856779114213e+00
4.614640675639229780e-09,1.021928314990637521e+00
1.806726400019980046e-09,1.115543947903306243e+00
8.897217305617170106e-09,1.031078559731074318e+00
3.395542620879509846e-09,1.014978459431684854e+00
9.064498094169800353e-10,1.006810347708226416e+00
3.492303058829209812e-09,1.015794533616909412e+00
9.178732575695879957e-09,1.012313073731991420e+00
9.427845145906269472e-09,1.016875209668627766e+00
8.055048339054120480e-09,1.025359093325902027e+00
1.254048163457959998e-09,1.009253556693687548e+00
1.059284867246599947e-09,1.024810623253840092e+00
3.602724848910520042e-09,1.036180861084231131e+00
1.404816440857350037e-10,1.008283513345819449e+00
9.412146839552609436e-09,1.011719464671582802e+00
1.893911979626620037e-09,1.026396784305444010e+00
8.162116619479770577e-09,1.010690513045992445e+00
8.395683365031959883e-09,1.133552387067571443e+00
3.891403092753229864e-10,1.022817246875666441e+00
3.359014404203559945e-09,1.011153211522321183e+00
2.944130472864140159e-08,1.026237465008168037e+00
9.926911670260309804e-10,1.007707494344733501e+00
3.393531170291899947e-10,1.007231746751388268e+00
8.058032125782750045e-10,1.008966090493996770e+00
2.351885850305570106e-08,1.016591314034390958e+00
3.288569600715529763e-10,1.007751136803570757e+00
2.964920036412950202e-09,1.022950057242612898e+00
5.271727158664040152e-09,1.032555486461687488e+00
6.061329517658070252e-10,1.043302090023372930e+00
1.186391817226030083e-09,1.023593976456681931e+00
7.967101032322229912e-10,1.010148809094765454e+00
5.396213450175900355e-10,1.164711251009062698e+00
2.045305530372539798e-09,1.092153667657547400e+00
3.419472523448229808e-09,1.013064160054156781e+00
1.103552797326740074e-08,1.021485694488688312e+00
1.398443071143530056e-09,1.223113980687891900e+00
6.241950141218880144e-09,1.014465029942223540e+00
2.137224736275759974e-10,1.009381875917439775e+00
2.064148725315390069e-09,1.019742540552389665e+00
9.430324978026979455e-09,1.016695202829098754e+00
5.486222066536409923e-09,1.017667180967363194e+00
3.531848381487229982e-09,1.014726069164673561e+00
1.112587975753649919e-08,1.020159001195700688e+00
5.604871760782630407e-10,1.010697535945684455e+00
9.621633580561640146e-10,1.010815272380662488e+00
3.713273672763820170e-10,1.006966599638149162e+00
1.213335815438209951e-08,1.018859147985357705e+00
1.828000502426620074e-08,1.014005604597214338e+00
9.024261922233340392e-09,1.031257679568497121e+00
7.949841072997970062e-09,1.116851106674194849e+00
1.276176012543529927e-08,1.015189356095307360e+00
1.057732723621049973e-10,1.005756028777974542e+00
6.022897155676640149e-09,1.035554082781228180e+00
3.328940109316109980e-09,1.008478284368375721e+00
5.760682532364219818e-09,1.164640573300216086e+00
2.965706752234230020e-09,1.013051154065882198e+00
7.754495676968309270e-09,1.022083340120790718e+00
2.089572670807680197e-09,1.051036926025153084e+00
1.105902603323769980e-09,1.016438857424204700e+00
1.462034068577000056e-09,1.016675864628844961e+00
3.080110029648229818e-09,1.008391849336495172e+00
3.124032568346440156e-08,1.015310037471737870e+00
1.949353761100250194e-09,1.013954512843888045e+00
1.168795514543300053e-09,1.011429369057814220e+00
1.719806233348080104e-10,1.016975762345602829e+00
2.372395005060919967e-09,1.022816612286171045e+00
1.084718876953630008e-09,1.130702686823819025e+00
3.251578786685750165e-08,1.061910749752689842e+00
2.931198391228850041e-10,1.011007107937490046e+00
2.628327878302059827e-09,1.009975402837413272e+00
6.159554339109620092e-09,1.030364640114055819e+00
5.000716444916169648e-10,1.016335875763985319e+00
1.935804984791260199e-09,1.036341242327232903e+00
5.393850012774800509e-10,1.082766828667624859e+00
1.679473139040400096e-09,1.015738204474190276e+00
8.808833788727440321e-10,1.009388826157480601e+00
5.153153930692909622e-10,1.009059088738274212e+00
1.286329062094980064e-09,1.013239011339829521e+00
1.462800289201989916e-09,1.008502944688499658e+00
1.799194485565679964e-09,1.009434689849803002e+00
1.605694057739999884e-10,1.005959031488873778e+00
7.721236123271799371e-09,1.035837791141949182e+00
9.044928853376540255e-09,1.038421375402283964e+00
7.576956006298189404e-09,1.010189651334673977e+00
7.080825183624060114e-09,1.018412795308005991e+00
7.264058866574200029e-09,1.033314038155950909e+00
3.795696756953790115e-10,1.010075963065331983e+00
9.003156610907589759e-10,1.008927000268918794e+00
5.079956449254490246e-09,1.013857746711328334e+00
2.702954089810570138e-10,1.007022441361495435e+00
3.061454249368110134e-10,1.007132761625821438e+00
1.727306373418930117e-10,1.065674067992102625e+00
2.091193996376330151e-08,1.030400051981203768e+00
4.579597269854510225e-10,1.006536518174876216e+00
2.367436123732600225e-10,1.009663128843739877e+00
7.586874759638689980e-09,1.104182990578241874e+00
2.591510689004619914e-10,1.007266637576348378e+00
7.312790994477370043e-10,1.040069651216543489e+00
8.139701787321289982e-10,1.009339428905415614e+00
5.688593409185309597e-09,1.011697278388890675e+00
2.483142362749930034e-09,1.017784812161853569e+00
8.503048139268859920e-09,1.015590115929375203e+00
1.145403809329839949e-08,1.056755253499357616e+00
9.635629028079470013e-09,1.027534656011106717e+00
1.060640124580400028e-10,1.006369831050658137e+00
3.408760835225919901e-10,1.022109753945393384e+00
9.940875018397119858e-09,1.013158466316339101e+00
1.498260823028279982e-09,1.016862500056143537e+00
3.288416586092029876e-09,1.011586913463043302e+00
2.602957800507359910e-09,1.013608665620985949e+00
4.674614564941179826e-09,1.019386622261951647e+00
3.598889703204150251e-10,1.011974156889987597e+00
3.861276029961019718e-08,1.018242308211521951e+00
2.245889404910289908e-07,1.026979609812896710e+00
3.919001850411959914e-09,1.024118586418816923e+00
1.835103286924060107e-10,1.005538026730850243e+00
2.242782244934519923e-10,1.009492051060796314e+00
1.005849881586729944e-08,1.023324068677559984e+00
6.119248905812640143e-10,1.010983244087103827e+00
4.289738520689630133e-09,1.016256347895677647e+00
1.959863791236580030e-09,1.010498130863023425e+00
1.638773269031850033e-09,1.008289208397608494e+00
1.537260912973370034e-09,1.014553127221174744e+00
6.825190638180080271e-10,1.012097281890812273e+00
5.256818409299910104e-10,1.011133857716407958e+00
2.714833378656849913e-08,1.040616010129458813e+00
1.718535074516129972e-09,1.013761787541257675e+00
2.607965282117619907e-10,1.018124404732319244e+00
7.384635379619969595e-09,1.052824435379814627e+00
9.568727361580739801e-09,1.014032754129160496e+00
1.309142523271010073e-08,1.031662091069383891e+00
1.935004588519929879e-09,1.010575305080335440e+00
3.356871899729990046e-09,1.010533407089210689e+00
1.066198734651309942e-08,1.019044252142663698e+00
2.900902318369910091e-09,1.009559745562750077e+00
2.864929388336399915e-09,1.021041395253113659e+00
4.327888132939910198e-10,1.008162015215366747e+00
1.027204723035270048e-09,1.010269957069462876e+00
3.437647999090220148e-08,1.018370949612895204e+00
5.482864042559170083e-10,1.013383485186129196e+00
3.993904555608670261e-09,1.019563002900006010e+00
4.249678715722989682e-09,1.013711245892432666e+00
3.000659133984889980e-09,1.016437120601519473e+00
1.009994600796309986e-09,1.017075375078313026e+00
4.242106868747409870e-10,1.009716031168423678e+00
1.152086301932919961e-08,1.011502093557282045e+00
1.078076310592480073e-09,1.014670611879194606e+00
1.819196701013859836e-08,1.014711670488135598e+00
9.306090156612320220e-09,1.082543919070118932e+00
1.004340373664430030e-09,1.148026259967082296e+00
1.271133427834920002e-09,1.012291386996235998e+00
8.976445562960619234e-09,1.018530903074491123e+00
5.093308862877190132e-09,1.014688276405208311e+00
9.137903409160610349e-10,1.011238083161937418e+00
2.134795537753749952e-08,1.021539286736550478e+00
9.727074257926409111e-10,1.008364166629252434e+00
1.061756801925210014e-08,1.010688572000325358e+00
1.619432807169760037e-10,1.018249753395316981e+00
2.782293401753609832e-09,1.013998632634942387e+00
7.302454353967269564e-10,1.007764978815096413e+00
9.257987307757990237e-10,1.007056983785003634e+00
1.319235981789089970e-08,1.028178542483940694e+00
2.734864799236720004e-09,1.011341349801243350e+00
8.995004997869839937e-09,1.016184334477071127e+00
7.240365245045280388e-09,1.015381728037541675e+00
7.558152190263799724e-10,1.010523065806501641e+00
2.013591696175109813e-09,1.118262904828521087e+00
1.474881611246090015e-09,1.033083018640872153e+00
2.257759163804500025e-10,1.011272596819608571e+00
5.087513576285870092e-10,1.007959650330437551e+00
1.220371010671150099e-09,1.016869441898186066e+00
4.692367922879019739e-09,1.012394090234821187e+00
1.634778596436390046e-10,1.467150547165747332e+00
2.528232285224219930e-09,1.009634129884919851e+00
1.756941605634240062e-10,1.008459209573995707e+00
4.163506299222719872e-10,1.008710158499213749e+00
3.352947305936330213e-08,1.064820164846849826e+00
4.210016439687089742e-09,1.010616846654899037e+00
9.118091862328059621e-10,1.008102621386921305e+00
4.956295174740260376e-09,1.079004851484090421e+00
7.835654840149670037e-09,1.012051735834325727e+00
3.543236281378559803e-10,1.011575784834312763e+00
8.917979526583539369e-09,1.018264441002679543e+00
1.723991611902399909e-09,1.011747192784022253e+00
1.660005381321870120e-10,1.006595509792474141e+00
4.957529548426930160e-09,1.013053588872465438e+00
3.340315326123959946e-10,1.007557788822757816e+00
2.070683738841429991e-09,1.012064130719991573e+00
1.822139173630849970e-08,1.018616141574075318e+00
1.426966309141169956e-08,1.015284145957675799e+00
8.453437630944649885e-09,1.010276652488719673e+00
6.452923373337769728e-09,1.066278368855351877e+00
2.080001918449859939e-09,1.008987463125494699e+00
9.016887692622099387e-09,1.012667525473377017e+00
4.565253336277849906e-09,1.015593586748672950e+00
5.194739614131529668e-09,1.069900767013228338e+00
6.459486451688189706e-10,1.007575126309569802e+00
6.865058725979700183e-09,1.012392842224781875e+00
1.868390819917690080e-10,1.006831913383176458e+00
1.547208415814200026e-10,1.007553498302381056e+00
1.548362825363579884e-10,1.006599830860842149e+00
2.367894880164939818e-09,1.011047406377126201e+00
3.413714115491040076e-09,1.010940614033311702e+00
3.820222614777529809e-09,1.014101583853846744e+00
5.766041230830070341e-09,1.010428756280230767e+00
1.057752804025299973e-09,1.016770805060077665e+00
4.616377665274690217e-10,1.010905442740940741e+00
1.158169370464510024e-10,1.006399503163273312e+00
4.177113830292350199e-10,1.035675738809673341e+00
4.507421864119880311e-09,1.015592203780564029e+00
3.610957273845190174e-09,1.017196448982655932e+00
2.178501917155680058e-09,1.011026340843508953e+00
1.652638683327199955e-08,1.014201797281032436e+00
1.164483869443720023e-10,1.024747274947135134e+00
2.200357027286279983e-10,1.006551301523518127e+00
4.481317137416859774e-09,1.050949328196998156e+00
8.640545121643940283e-10,1.035251969437673836e+00
9.009779136314600156e-10,1.008975664773088754e+00
4.280638417135670003e-10,1.012142204329514961e+00
7.618324012186749235e-09,1.022202316910675091e+00
2.607169226273160173e-10,1.008337689165306861e+00
1.082676735722349968e-08,1.017861999984333909e+00
7.803732458143389904e-10,1.016001965618843039e+00
5.797970352425060183e-10,1.045441518199750508e+00
6.167234103828540403e-10,1.007695397615397059e+00
1.237706997423789962e-09,1.017239641438570263e+00
3.204298660188349868e-09,1.014367979223430583e+00
6.709086949166539742e-09,1.024563215633099711e+00
5.320593684445469598e-09,1.021659173392011066e+00
1.381459594014889990e-09,1.012823724077118070e+00
1.040211355272369903e-09,1.008714759762538327e+00
5.719466427209500329e-09,1.010787470442369829e+00
2.823817477230740052e-10,1.009420398026661614e+00
2.165346820729529949e-09,1.012130322301418861e+00
1.066165121828869974e-08,1.020242807856739820e+00
3.023902852944630083e-08,1.048914857444239956e+00
1.317956708719659958e-09,1.010866837995972878e+00
1.168310926419920079e-08,1.177082995642355856e+00
1.382551868324060077e-08,1.064376965107026063e+00
4.250722910019129706e-09,1.020610733997923347e+00
6.520097162148150020e-09,1.311590158403534101e+00
2.961501550892749811e-09,1.013101204433739078e+00
3.002136062254699922e-09,1.008385148127522335e+00
8.195166457673510573e-09,1.014017011277662972e+00
2.028031317574079971e-10,1.006296436314779275e+00
1.965203892473499942e-09,1.008808081512854615e+00
1.039346199280119977e-09,1.008603093492443703e+00
4.076424750090119918e-10,1.007511184459883191e+00
6.770270425706989782e-09,1.010201352166932187e+00
1.268365823311980039e-08,1.037338699754213334e+00
8.617248939433820129e-10,1.031980576095339996e+00
2.991956693564910228e-10,1.005857734322449071e+00
1.234139166968850117e-10,1.005737379440212464e+00
1.807547279170579909e-09,1.010867931865094604e+00
2.757559919041510146e-10,1.006509494569794994e+00
5.034880938047019686e-10,1.010584846641202406e+00
3.178490031711730006e-10,1.008665577432658500e+00
4.539594776378049718e-09,1.012680144691055162e+00
9.144835670622489368e-09,1.019568507878472863e+00
2.045127714460910062e-09,1.031057222988805533e+00
1.401468374158319965e-09,1.009824380498518526e+00
1.160316677409670012e-08,1.042287851492706086e+00
1.037132176192249978e-08,1.020521419399149199e+00
4.194285798272799839e-10,1.017163396767672756e+00
5.314945988464020168e-09,1.074074586804653508e+00
2.179801824215429966e-09,1.083902471500590270e+00
1.067757279090870034e-10,1.009816144075674105e+00
4.879769273026050483e-10,1.015281919487378337e+00
1.351225332349920007e-09,1.057455116442955756e+00
7.011633598093779672e-09,1.015217806538311285e+00
4.216035635997370072e-10,1.017955627651466743e+00
2.042042466025140062e-09,1.011487829542840444e+00
1.892862901391690136e-09,1.011023565243704070e+00
8.389795896896220497e-10,1.014104112970356963e+00
1.333281417142019938e-09,1.008847969202109507e+00
1.039724987950240054e-08,1.011330162872823957e+00
2.986884928078079935e-09,1.138985218648487896e+00
5.200560415201410380e-10,1.030711892476755098e+00
5.176383229579430339e-09,1.013613994750671932e+00
4.955677326698679875e-09,1.022712850678456853e+00
1.685336252540090030e-09,1.053535947477457047e+00
3.860769536707139891e-10,1.008476808916145995e+00
2.353318742295419860e-10,1.006154532295727044e+00
5.702283513668140286e-09,1.031024487868193562e+00
3.571027015836269944e-09,1.019668202822785252e+00
6.333465670346629616e-09,1.018066900946137832e+00
7.269774393114779952e-10,1.018176087313418243e+00
3.384262066490340152e-10,1.008659451298538290e+00
2.838283922862860140e-10,1.029539648209101710e+00
1.256795381313870046e-09,1.010627481373701952e+00
2.095641901042820186e-09,1.022781986893570583e+00
8.771339502352140467e-10,1.019887048780698136e+00
2.638137767525479834e-10,1.006497502578275194e+00
1.232355480448560089e-10,1.007285313420637429e+00
1.368770257984800092e-10,1.009442166695291299e+00
2.624032989786949983e-10,1.006974753385237564e+00
5.141667333982299744e-09,1.010447213630907060e+00
3.276447057377039980e-09,1.009355168890167853e+00
5.262524449496349900e-09,1.076907684352552019e+00
9.721947154353509298e-09,1.015272870102254199e+00
4.329566189767049971e-09,1.025587807240738725e+00
4.342619333060959684e-09,1.013942007798462663e+00
1.092513134680439937e-08,1.019901177516223001e+00
3.159835161187900085e-09,1.015356447184358135e+00
1.422127050541829998e-09,1.015369470536741758e+00
1.027687308802279909e-09,1.008255992879074192e+00
1.057508690673779924e-09,1.016404221078685000e+00
7.503786181762760286e-10,1.009046729970205059e+00
3.096489798332610126e-09,1.014475336532887351e+00
8.079949404015840087e-09,1.013595462187608875e+00
2.764367626284189946e-10,1.012367670075489112e+00
4.716526098025239923e-09,1.015295192815909076e+00
3.053569617175869933e-09,1.015057026309612143e+00
3.334287902205849802e-09,1.012240629717109153e+00
9.628234820807070527e-10,1.052023162624026620e+00
7.672725990895759632e-09,1.028384511417842484e+00
5.102493685866160260e-09,1.090670397773406464e+00
8.421610868873760287e-09,1.051710377323067602e+00
9.328341026008400151e-09,1.013471774729789887e+00
5.470046403313720313e-10,1.011872581533938664e+00
2.270615625608149818e-09,1.072365412051312639e+00
2.323722081576930085e-08,1.135477893383124215e+00
1.005229975750710085e-09,1.009243197819022164e+00
2.534543495152749834e-09,1.021645060251217041e+00
4.866818784910150212e-09,1.075947448633456149e+00
8.906147130366939528e-10,1.011005234433850930e+00
1.060624584031479923e-09,1.030247016204227428e+00
9.178521143375099945e-09,1.018380111531021148e+00
1.382798774365740079e-09,1.011162091716077738e+00
4.153071104120990185e-09,1.069351768274322989e+00
2.183074970565719990e-09,1.048602132664749664e+00
1.668949168942550022e-09,1.071718665383737834e+00
1.812293132923290033e-10,1.008790941062088109e+00
1.500880017356909972e-09,1.011886649876037270e+00
8.276169984723979555e-10,1.012675346141387545e+00
3.719735749053910219e-10,1.007176090510916389e+00
5.479086518649030173e-09,1.026815635169821661e+00
1.738440108001969963e-09,1.012402124074055054e+00
7.915575595327390021e-10,1.009052401561186585e+00
2.435576193136559866e-08,1.029809141458343680e+00
3.141698070777729794e-10,1.007845583217494845e+00
5.378623585672709729e-10,1.010156595238513200e+00
1.368906324053350000e-10,1.005799781551186989e+00
1.854931818168190093e-09,1.011139139484171556e+00
2.024408647163229942e-08,1.048541283297683480e+00
6.348212911019720216e-10,1.013187864032732310e+00
2.404299066896799831e-10,1.007072101810670306e+00
1.196988851333050014e-08,1.024825064358723781e+00
3.748327056335819588e-09,1.012235387314557311e+00
1.428971299783730030e-08,1.142331707090880055e+00
3.437107295204580046e-10,1.010341739650762127e+00
8.086185448232190094e-09,1.019165043325794828e+00
1.649870697702760027e-09,1.017072341932245827e+00
2.681395931351349798e-10,1.018170452938471415e+00
5.421098222115039983e-10,1.011494710788318097e+00
4.189109698350329747e-10,1.133318043400772579e+00
1.047415984140200068e-08,1.017815320608018936e+00
1.343042973035590041e-08,1.013244799110601724e+00
1.376652079765530029e-09,1.008621205825520395e+00
1.135046035901269962e-08,1.015514751103151703e+00
2.288334647838479793e-09,1.007891501539517121e+00
2.739584715503170118e-10,1.005430243723166583e+00
1.429727761158619976e-10,1.007646080964948121e+00
2.412302133906830085e-09,1.013686404999653012e+00
7.146278604308799554e-10,1.021158622866388699e+00
6.170002060159059872e-09,1.022236786314371315e+00
2.356191132690129984e-10,1.007226237696435156e+00
7.722978087815969502e-10,1.012884133152197608e+00
3.128026175704710032e-10,1.054947214887757223e+00
2.171860564220940122e-09,1.007837164035188637e+00
2.287260534004839916e-09,1.011345037882491305e+00
5.869153805826480028e-10,1.006787119072212855e+00
8.829719372988450393e-09,1.017505604605197567e+00
4.628112709776660130e-10,1.009548914537408137e+00
3.841291590452249966e-10,1.010390302535828955e+00
1.102070959883169953e-10,1.009536973070638499e+00
4.807569124546799638e-09,1.014409089989973811e+00
3.522094852496860167e-10,1.007878525850153695e+00
1.060223314947030029e-08,1.044316065374313762e+00
5.277415378764509860e-10,1.007395463874433128e+00
2.069171082273570075e-10,1.019925194152495607e+00
3.660739554912139873e-09,1.015293672849677087e+00
5.904656743565430212e-10,1.020027268010174071e+00
1.718429645469160093e-09,1.021070518683583339e+00
6.148893648411880408e-09,1.050701528602913326e+00
6.771906742812120011e-09,1.113851575767559554e+00
1.939379415294570138e-09,1.052919006969634141e+00
3.272581175816489868e-10,1.007556363348699691e+00
4.582175015527069781e-09,1.014385838359253889e+00
4.562117195790849987e-09,1.016395454092822614e+00
3.468516218782329802e-10,1.006496495752412512e+00
4.742004361198899809e-09,1.040540133913827381e+00
5.997056843143769768e-10,1.008995374287784630e+00
4.075514385701680164e-10,1.006869310331120815e+00
1.012961865076849918e-08,1.203861338628557043e+00
1.823141959503629922e-10,1.005956145026197124e+00
3.620511309888609982e-10,1.017396628100170286e+00
1.823199455382480067e-09,1.023311309791343771e+00
1.243536361795840074e-10,1.015679818861896733e+00
4.957408362691850317e-09,1.032880345926818544e+00
3.219146613453609844e-10,1.008666608141795207e+00
3.775221977001790241e-09,1.013279016522256493e+00
8.371296589854789830e-09,1.014355333845081919e+00
2.713869346858359821e-09,1.011552364450994945e+00
1.526808905608709967e-10,1.007886404003658809e+00
8.250342259823289410e-09,1.013133985659115499e+00
1.290196279115390020e-09,1.025666115993930427e+00
3.042647094718189923e-09,1.036030344952295401e+00
1.337042114749450072e-09,1.180846475624079295e+00
1.071224309436840050e-08,1.014367674190869151e+00
5.422597177227900343e-09,1.076975421895410845e+00
4.969525602094779796e-08,1.031540629015144317e+00
9.025107942157909487e-10,1.015681728995102784e+00
1.129303461702139927e-09,1.010521978534399512e+00
3.741118530361929949e-10,1.007814493974604098e+00
5.528325481642700255e-09,1.032005212799352867e+00
2.104462132068409961e-09,1.010899027947262052e+00
6.874180214445349924e-09,1.123869678544014317e+00
1.066125881338019977e-10,1.006244016645438055e+00
2.391306505024320174e-10,1.007123630493497624e+00
2.161871135953999902e-10,1.012612865232892068e+00
3.845571796467400231e-10,1.007336670234069809e+00
2.393432714685230141e-10,1.007742322346043329e+00
4.433977924022009665e-09,1.009327427538788680e+00
2.009213191532099915e-08,1.025796717748187037e+00
5.435952833915230324e-09,1.027116875223630377e+00
1.824907137308060055e-10,1.005769496403312369e+00
1.820806801863899987e-09,1.007961819576558726e+00
8.746049104208310450e-10,1.009240307500846257e+00
9.893710396679359401e-10,1.007785584835845016e+00
1.081061741496439918e-09,1.008137842921604577e+00
3.094096533525949950e-09,1.183746627638904592e+00
2.098763018318320111e-10,1.009426099441795177e+00
2.205761738372170115e-10,1.006525401387920127e+00
2.238437886873579974e-10,1.008230363997471901e+00
1.473813846281139986e-09,1.008199413973496217e+00
7.611612781459539634e-10,1.006754178918782605e+00
1.639322043583410024e-10,1.011043880444518317e+00
4.561266925996480247e-10,1.008108265871529685e+00
3.613483762577789901e-10,1.010154949219423060e+00
7.318273957190250122e-10,1.009199994021687807e+00
1.540216579339139919e-09,1.041495225277839776e+00
2.784460019518780032e-10,1.025417211327832812e+00
1.621108399300560130e-08,1.041582608732556592e+00
1.191903771517519942e-09,1.012597695499978689e+00
1.743631353199409883e-10,1.005932450631526365e+00
4.092080235409920219e-10,1.007926645803701726e+00
3.003201617701139770e-10,1.012742049406164080e+00
1.631251303938349924e-09,1.009247541973312234e+00
4.284452534658510321e-09,1.013159777860183741e+00
2.268231162116339872e-09,1.010820740758320513e+00
2.899084940449520100e-09,1.034363363888490372e+00
5.280385922181679998e-09,1.025926422166598906e+00
1.113901707151749989e-09,1.066986098739577393e+00
1.265776841915120072e-10,1.008947393316474317e+00
1.708492527597030044e-09,1.010165614279744828e+00
1.784333827086760025e-10,1.006959011275336824e+00
2.858216296634600106e-09,1.016186650806791603e+00
6.184791612487549689e-09,1.012428603455516773e+00
5.456569509159860359e-09,1.099504625853072737e+00
6.305468806682890368e-09,1.011810749173058133e+00
1.989225974200609890e-09,1.011707557488313869e+00
9.370381550404010042e-10,1.016084507096677525e+00
4.763505849223759801e-09,1.009945354559923292e+00
1.420582106484540103e-10,1.032871034554557532e+00
5.716193662934720444e-10,1.007734687268216689e+00
3.702700676143139879e-09,1.019110977552950992e+00
2.623122959081199920e-09,1.025062771898540781e+00
1.476893476443369915e-10,1.034843037692163792e+00
3.279264265939129976e-09,1.019469515029243878e+00
9.352548581895319984e-10,1.010906223872133136e+00
1.420400280005489980e-09,1.018095332541100850e+00
1.159497217764520076e-08,1.017834833866379407e+00
3.058366861098560093e-09,1.008306147986479884e+00
2.995866168556230185e-10,1.013606208196619507e+00
1.301313199644100034e-08,1.028691150288432832e+00
8.769837704205890270e-10,1.008056321875437922e+00
2.927099403498969927e-10,1.163278807680433680e+00
3.137796126729719929e-09,1.027672971007155933e+00
3.688102491876860134e-10,1.007509137672341959e+00
2.451848895091379889e-10,1.014135157053674963e+00
1.361314068962039975e-09,1.056898999030940312e+00
3.238684153447419863e-09,1.014311816584978487e+00
2.179652314678810048e-10,1.006319009871860848e+00
3.769402321758809721e-08,1.083873065713512496e+00
2.320743283632370020e-10,1.006012233069191852e+00
5.112857291985460311e-09,1.015149889443451414e+00
5.409515631282289515e-10,1.010543041150318233e+00
2.668716735791309818e-09,1.028235969137138328e+00
4.215593825590239996e-09,1.017474960172527698e+00
5.557644164382299667e-10,1.007789150365758557e+00
5.397828442101809937e-10,1.016794714532300858e+00
6.578899611393290221e-10,1.010000155805102384e+00
2.968039526266889925e-08,1.024571519063679492e+00
2.751040896109800104e-09,1.016710856863661361e+00
3.220740259731979942e-10,1.013679599111703133e+00
1.564702880114980062e-10,1.009328365668982874e+00
4.336086926249250262e-09,1.018178243338489608e+00
8.699424981381729513e-10,1.012232236963435561e+00
1.176023860959539921e-09,1.009739478453270944e+00
1.053299310536550063e-08,1.016613864185170746e+00
1.248618663926419989e-09,1.010671043966176574e+00
1.533844384293070088e-09,1.009729561785261298e+00
1.392877277843159985e-09,1.022630749088439206e+00
9.257644301721430704e-09,1.075173725400834002e+00
1.123088282825299950e-08,1.045729742388894934e+00
1.212160718241780026e-09,1.050453746670070965e+00
3.720418960353059793e-10,1.006431984416939818e+00
1.829226384373110032e-09,1.021956115391299269e+00
1.788754702279850027e-10,1.005892675165484640e+00
2.972102926324270258e-10,1.017177487795117186e+00
4.386665001876789853e-09,1.012624189791272444e+00
1.068594615164790002e-08,1.021354818497687722e+00
2.910228116432369904e-10,1.012169420699031042e+00
3.764036194583870113e-09,1.021208527512590392e+00
1.151977453940809952e-08,1.014590633253987573e+00
2.861509712873219847e-09,1.010403742365710400e+00
5.550233720267739959e-09,1.033730672640107651e+00
1.371296808645599970e-09,1.014303958503633973e+00
5.499749300980299955e-09,1.013209249351303187e+00
5.736024355227159794e-09,1.013212639976891039e+00
1.144891686506639964e-08,1.015474278592231050e+00
3.503615738870350282e-08,1.016519511005300691e+00
5.346879965969770209e-10,1.009639885630943423e+00
1.083831835428869987e-10,1.010187874301861299e+00
4.327477672565500042e-10,1.008181863028739356e+00
2.557823533378429758e-10,1.015385361303752454e+00
7.561010546942029598e-10,1.037595581162113589e+00
6.870491814668140350e-10,1.007600794063699068e+00
3.825980185323419713e-09,1.012944692595241669e+00
9.729292649414809866e-09,1.137866750190338561e+00
2.251198187062329849e-08,1.074994548334050837e+00
7.371862502385409997e-09,1.014898095115975840e+00
2.116058877766119973e-09,1.037725005939766465e+00
2.407214331141590059e-10,1.009351967691778595e+00
4.631121230934329793e-09,1.020592079313316747e+00
1.201540058198879964e-08,1.016706233143754634e+00
2.237713015557279860e-09,1.012971430743292878e+00
2.547364725544140021e-10,1.007140575604450916e+00
9.547942679034079237e-10,1.020121878342984845e+00
1.258387758894790029e-08,1.063298235664797531e+00
9.428816721222459606e-10,1.010707919385673614e+00
1.338929099469099942e-09,1.009001982500973504e+00
1.360532888817129973e-09,1.042126855450373757e+00
4.688097020812859566e-10,1.017389741878665044e+00
2.688983816424419997e-09,1.060370403352251634e+00
9.757710923883110638e-10,1.010002282863553980e+00
1.334151169095159877e-10,1.006079220124311835e+00
1.669148415501560077e-10,1.005375263316477863e+00
2.891877903923389919e-10,1.009580727530316357e+00
6.717501061552589660e-09,1.327329613921671925e+00
6.198907276102479979e-09,1.087992815695559612e+00
1.937406391920119963e-09,1.046605136290858384e+00
2.144053431652940162e-09,1.023235237403181008e+00
4.882546581670259972e-10,1.028591917722470495e+00
1.224693441919399982e-10,1.009634072777724656e+00
3.325219329367229924e-09,1.026493729488631157e+00
9.248690683931089801e-09,1.019465900666216784e+00
7.577685932425959627e-10,1.045490098703164561e+00
3.372055340030189982e-09,1.012472369646215009e+00
7.417856805607620407e-10,1.012996330133550282e+00
1.510125682696220047e-09,1.018126285026833999e+00
7.020580900980000415e-10,1.007935379514523833e+00
2.267384447994110127e-10,1.009082775080515137e+00
4.957782501691329774e-10,1.007517770553882253e+00
3.856029431875020127e-08,1.028999493920052632e+00
1.034781920516590102e-09,1.012538571236378360e+00
1.099643670383749922e-08,1.013056532216440209e+00
1.385158629651169974e-09,1.009892584570821539e+00
1.319102860633030038e-08,1.027961697097061755e+00
7.651038572293289715e-10,1.030588696893204759e+00
2.172938016755970120e-09,1.012647081974519025e+00
4.024137233831539876e-09,1.013511224898988594e+00
1.462390645830609929e-09,1.016001595858570195e+00
8.347871554718339667e-10,1.010319151616284383e+00
3.176277311124809840e-10,1.007011744116376839e+00
3.632849442684210093e-10,1.007562752593158528e+00
2.362656448682010109e-10,1.005617387377127026e+00
1.801413399351839940e-08,1.022049426366998137e+00
1.679123283844889983e-09,1.020646705015298750e+00
8.821494706735689495e-10,1.007039797982380636e+00
2.599944441086059966e-09,1.011655433912975077e+00
1.059133550802469973e-09,1.006789857908604757e+00
2.345501808300010060e-09,1.058251426520949723e+00
1.361477018235449940e-09,1.024953573258361228e+00
4.599737245660509831e-10,1.016935630533040147e+00
2.298285175551830016e-09,1.014634159368223765e+00
4.588620808475110233e-09,1.041053831120960282e+00
3.269563211951040055e-10,1.007090928633403770e+00
7.587730070883849639e-10,1.274977592687095873e+00
1.346609885705939975e-08,1.019863583424675424e+00
2.660524460676040079e-09,1.012590433480598850e+00
1.667401644005709918e-09,1.009151716320966008e+00
1.400052347702560095e-09,1.008190823115362900e+00
6.340743207625259789e-09,1.039732734461594310e+00
9.365329361953159959e-09,1.050233423261508481e+00
9.896508488412329256e-09,1.125254851501364728e+00
1.457317818195720092e-10,1.012074945139490811e+00
7.380049757349449998e-09,1.011049596200922940e+00
1.956424638888120098e-09,1.024009333389419796e+00
5.741264868536490089e-10,1.010984130749011500e+00
3.284068701332940152e-09,1.010418749157569795e+00
2.783767540227389878e-09,1.008285315506267210e+00
6.343525525378890424e-10,1.008472939503022303e+00
9.318277016817589440e-09,1.017368250121866602e+00
1.765261218105460079e-08,1.020111149308742249e+00
3.471634075703919939e-09,1.018849194233224731e+00
4.457527172653110284e-09,1.017141033871719946e+00
8.316034104830290105e-10,1.007258881279171403e+00
1.710840854064740012e-09,1.015867399746291033e+00
8.477231324220739931e-10,1.008720307676631789e+00
3.836491209324790216e-10,1.009211213302557919e+00
1.486108708551499958e-07,1.037250646421123745e+00
5.107564006626060114e-09,1.022467734515115856e+00
6.542084345137370334e-09,1.011970943730008621e+00
4.155297541478120174e-09,1.011115119379402350e+00
4.645696834119660066e-09,1.009821749121880163e+00
4.536550324846910183e-10,1.005986350467093171e+00
6.179139106822660498e-10,1.015297379094668218e+00
1.792771296096650086e-09,1.010468958899831238e+00
1.835629026402029932e-10,1.008604213769545455e+00
4.682179049677900381e-10,1.027686092033306631e+00
5.355303277085840257e-09,1.011497649097480300e+00
2.003927985889429981e-10,1.008453082169698201e+00
3.712973230591130114e-09,1.017097634983722410e+00
1.062419243118820045e-09,1.006461864297353959e+00
4.270530016063790148e-09,1.014139087826986474e+00
2.711716862301770253e-10,1.008021329747137651e+00
3.538375468484200027e-09,1.014296261334850291e+00
2.226883788929320003e-10,1.006196385391492587e+00
4.879923978635889778e-08,1.024335663699742716e+00
7.017328581251359746e-09,1.012744783519511360e+00
1.783562651035029913e-10,1.143794854703508834e+00
1.318416480992789944e-10,1.012609191834171307e+00
2.292138828703759917e-10,1.010982681248463910e+00
9.929427153175139842e-10,1.011005638090601400e+00
4.952920182710390319e-10,1.009013817873201546e+00
3.648470165430260195e-09,1.017456244637291896e+00
3.438199982094230223e-10,1.008281538926641296e+00
4.391329499542609879e-09,1.018410058346762348e+00
5.332248735167579675e-09,1.016682296137030539e+00
1.809543456899400013e-10,1.006407099215672840e+00
1.041303077034830000e-08,1.017185129183818759e+00
3.165418740363299882e-10,1.012305125354731494e+00
2.555809484350689966e-10,1.010972707721591979e+00
2.171356719596670151e-09,1.028045960321613217e+00
2.939191426608870117e-09,1.008267999736648601e+00
1.844579595984529916e-10,1.011859596780479542e+00
6.675247708797169804e-09,1.014987746013492620e+00
1.286824730441200030e-09,1.009937789416153642e+00
1.592262930765829933e-10,1.005453228084201456e+00
2.408499622721509900e-09,1.009172739575067812e+00
2.273304281210909892e-10,1.005465547037613261e+00
1.977999534805699917e-09,1.019134747823242648e+00
7.467426986208360163e-09,1.010157409101278603e+00
1.704310712456389901e-09,1.008637825722524806e+00
2.080939511260910017e-09,1.014899853677368124e+00
3.510661187252649959e-09,1.011337182401647050e+00
3.938501022343319948e-09,1.024308274835285637e+00
4.159756869804900075e-10,1.007047139643142186e+00
3.002986413236639989e-09,1.011597068820505818e+00
5.525470560789320308e-10,1.013371643621654883e+00
1.391595979294149943e-09,1.007318884142035964e+00
1.233265629699350034e-09,1.013900669395906506e+00
3.253903421587510077e-10,1.006807431513319973e+00
2.670698557657680194e-09,1.011556663256584221e+00
8.231507773790529963e-09,1.022095028466326827e+00
1.149088799630549953e-08,1.012268805747974953e+00
8.060509222647800749e-09,1.081873646922704379e+00
5.445255355593110378e-09,1.010822773161255350e+00
2.440615436724170127e-09,1.083727610912068595e+00
4.032411825768039989e-09,1.049000186802158341e+00
6.448597578207369970e-10,1.010567771021957606e+00
2.527794061094090193e-10,1.012926307950289928e+00
1.498684342904240009e-10,1.007298165644090249e+00
1.617999208868769914e-09,1.017335213426059815e+00
1.388590475150659995e-09,1.013210236865398794e+00
1.201187519805510007e-08,1.012008610405753739e+00
1.629630585126819875e-10,1.018225058976082398e+00
3.573279556023689850e-09,1.028817288517365869e+00
1.068476285774869949e-08,1.061833127182696179e+00
3.597963442842590120e-10,1.007493849496591931e+00
1.116933148766759940e-08,1.018478725073037161e+00
5.325612968862670056e-09,1.021762426972262050e+00
9.977075775643830591e-10,1.015916278900095504e+00
4.964352544094460351e-09,1.012444591765463642e+00
1.313138346957600102e-09,1.045206090070613714e+00
2.741217140356560183e-09,1.013829958088037664e+00
2.766243763339220240e-10,1.008315202084145934e+00
1.197562140468589926e-09,1.022103201599620315e+00
5.312989890795739890e-09,1.028097475309072140e+00
1.255504902159970047e-08,1.019585827699858616e+00
2.815914559723539793e-09,1.014029179959189841e+00
3.144036551276719845e-10,1.005723506892833630e+00
7.818837506242540268e-10,1.007725463867493287e+00
6.696551059593579868e-09,1.016628861365147740e+00
9.244977488218720156e-09,1.028222696761678323e+00
6.376733646688049982e-09,1.014954784275621691e+00
1.880719337647249823e-09,1.016870560975044580e+00
6.338787194930789800e-10,1.021130581062939635e+00
1.808282887043700058e-09,1.029550030576261266e+00
3.274779289913829781e-10,1.060188648426888314e+00
1.306415061527340032e-09,1.007467450887321148e+00
1.710693972035409954e-09,1.010144155221901707e+00
2.244939627171350130e-09,1.011299552884384445e+00
6.395431406593129659e-09,1.123506494012461498e+00
6.945501652069140151e-10,1.006074812452378398e+00
4.508815982027029902e-10,1.008867096287741072e+00
4.161157103532100234e-10,1.014161485119078110e+00
6.976047306375119532e-10,1.008197002228655270e+00
9.160557379613059764e-09,1.013897254421714855e+00
9.716537152732419878e-09,1.023006679896513615e+00
5.041487603034570176e-10,1.015572210533896902e+00
5.555470913280930182e-09,1.017284853321395843e+00
8.508090913829820441e-10,1.007907540348629505e+00
4.288706921811940063e-09,1.049942535777990793e+00
1.537237545530419932e-09,1.017741640767794387e+00
6.670588621250840264e-10,1.007964213918536078e+00
2.738459974717979971e-10,1.011491789105285699e+00
1.092721862427800006e-10,1.006696672065169551e+00
2.213581717395419990e-10,1.015798140058778776e+00
3.108552480611740293e-08,1.221732883865928931e+00
4.083878473604609891e-10,1.023734933232743893e+00
8.707864821200610185e-09,1.013715522288247461e+00
1.332368111627280085e-10,1.012049273564463725e+00
8.543652702376349686e-09,1.014978176002269805e+00
4.388310540011980102e-09,1.013201827154165846e+00
2.416795967545219840e-10,1.050179471277596699e+00
8.551773063158290261e-09,1.036195663377951659e+00
1.164365435394879910e-09,1.013455143685626725e+00
4.763288091398220375e-10,1.006880004335219070e+00
1.317288831051110054e-10,1.006475294189565606e+00
1.056211417627079936e-08,1.045156439869165954e+00
1.390906851391170021e-10,1.007869406087132047e+00
9.048972852210699649e-10,1.009187636232372620e+00
8.460381334782519689e-09,1.020268465272603287e+00
6.500732795451010189e-09,1.054255872866069588e+00
1.185207620494630050e-09,1.009521750672977669e+00
3.256536411715260163e-10,1.012741756233127566e+00
8.706571474388569709e-09,1.015409048675178116e+00
4.918396158843869665e-09,1.028220019443745192e+00
8.271149991719230257e-10,1.008471754664404418e+00
1.384274197809409960e-09,1.008474399404998723e+00
5.880668100036149587e-10,1.080189570986328507e+00
7.992851106033789259e-09,1.013388779259208228e+00
1.224820241930260028e-08,1.016284447552308734e+00
6.682624618133669743e-10,1.009644706291789706e+00
4.480756399545989858e-10,1.006361487548341316e+00
6.539164282426790369e-09,1.040826520688030277e+00
9.241295628208170558e-09,1.019554212330057164e+00
1.141384343367800041e-09,1.010348619499813250e+00
1.331761342674140021e-09,1.045724850847181697e+00
1.384157365926259947e-08,1.022873711287869636e+00
6.486313728636530259e-10,1.009488962094371001e+00
1.090737501328849946e-08,1.020029069009959821e+00
1.146242439706810046e-10,1.010133737674529408e+00
1.739848611122350042e-10,1.014563873668588911e+00
1.347311646724930072e-08,1.021638140652130433e+00
7.900931656956470500e-10,1.006829025888724916e+00
2.678255213177619882e-10,1.007763129269231506e+00
8.881560871511450093e-09,1.064302962301672206e+00
4.474724251455520387e-09,1.020838516388268946e+00
2.220425685544340122e-10,1.007555780407019208e+00
4.950654214975370201e-09,1.014134780903146682e+00
3.026898447877729878e-09,1.068353490739128553e+00
6.742784800016640014e-10,1.031688175969331489e+00
6.476701059776399583e-10,1.043710497724332775e+00
2.002756607086859890e-10,1.009344740910277816e+00
6.934423547598049916e-09,1.022343933629211055e+00
6.356889206836730181e-09,1.020886137859148057e+00
1.051184262840269945e-10,1.007238041565492459e+00
4.501560831352219744e-10,1.007584586740711829e+00
1.402572518456269988e-08,1.204553697836831416e+00
1.642885001165580158e-08,1.074455086516009183e+00
4.844856772754599991e-09,1.012898789493503982e+00
1.050887597395960011e-08,1.023538694909095437e+00
1.064833208493370091e-09,1.011595442316592042e+00
1.705324205309170001e-09,1.009376776915877016e+00
2.196457015371639968e-09,1.037202185968648882e+00
5.441257150730060310e-09,1.018231773677546803e+00
2.890475618001400181e-09,1.010399991712290557e+00
6.256093814299229738e-09,1.015442403808390237e+00
1.270698024066409919e-08,1.022104588944746206e+00
2.603801481180420256e-10,1.010945978798433620e+00
5.466032790334150376e-10,1.012392503796657905e+00
2.309125330010149865e-09,1.014778133563799312e+00
9.838963716467650238e-09,1.043720362135434288e+00
9.961667376335960777e-09,1.043338714157219682e+00
2.163383256355070014e-10,1.012155744612141639e+00
2.904825333243580186e-09,1.013513837065115775e+00
7.322459087375629550e-10,1.010042459130016557e+00
6.598198021745530273e-10,1.022608388357262088e+00
1.167094018864700057e-09,1.011242792908093824e+00
1.645729290979010031e-09,1.016446481909231592e+00
1.545319918823049891e-10,1.006877188850406890e+00
2.801277561489350228e-10,1.008532137930040262e+00
4.548967113223589753e-10,1.026067625214943657e+00
2.355419879437759964e-10,1.006560137835658564e+00
2.157617367751840047e-09,1.009522343569272174e+00
8.770105635267439607e-10,1.036822932393737906e+00
2.469728146546720025e-09,1.009722593221871856e+00
1.342435624465300029e-10,1.009006026867362182e+00
4.908688941145370283e-09,1.022442855718111998e+00
7.247113777820669938e-10,1.009272965039121450e+00
3.862816573229680201e-10,1.011471415953767217e+00
3.796620087957959750e-09,1.010407274775517728e+00
1.356823123287780115e-10,1.005359711880088547e+00
2.331573969574539805e-09,1.009142568640283066e+00
1.215634294233229911e-10,1.007559889449351820e+00
1.182391559734899997e-09,1.007205599001708585e+00
1.490066634149790066e-09,1.013200409846134464e+00
1.094475504836080061e-10,1.045519345809190259e+00
1.520895880323220039e-09,1.009477137522200252e+00
3.601369541866649852e-10,1.014351255215842018e+00
2.316913650973659917e-10,1.009637118503723396e+00
9.639491165497519662e-09,1.023288515873972404e+00
4.260431566571509763e-09,1.026050803069211259e+00
1.666924601317239927e-09,1.009823412989938163e+00
3.990783332535809738e-09,1.031042091264293692e+00
1.303735609558010075e-09,1.034367800070162602e+00
9.190677536645170658e-09,1.025450006063485908e+00
1.956888835145899908e-09,1.023937989377848856e+00
8.248602689640399794e-10,1.017125971302992982e+00
1.392040922269859956e-09,1.030366881635829346e+00
3.939045874134109700e-09,1.022163112490166670e+00
1.041865680539030002e-09,1.010624169690424345e+00
7.229583346781459677e-09,1.011607315046777922e+00
1.563601354894249917e-09,1.123340515486979552e+00
2.741168269400150233e-10,1.007364726379406550e+00
1.252242698143239924e-09,1.009779806591621032e+00
3.424257080824470088e-10,1.022222463961983241e+00
2.609370632416539887e-10,1.009450614228180276e+00
2.946787967801189912e-09,1.020562631188757230e+00
1.362005621601159971e-08,1.014599662289439985e+00
2.204507274113100081e-09,1.014142764367810479e+00
9.032480444091580775e-09,1.013566015743454285e+00
4.945416877326560354e-09,1.023234162152116378e+00
3.753166684932550033e-10,1.029379458619289700e+00
3.468096262609090125e-09,1.015735305844154279e+00
7.856021630266210659e-09,1.009202552781190754e+00
9.313850832118609545e-09,1.018671345721194665e+00
4.781559923901750394e-10,1.006408760125220736e+00
6.530132461530629759e-10,1.102892309192089693e+00
3.601826512524600025e-09,1.012687415178904038e+00
7.346163481660180013e-09,1.021954084180635380e+00
9.142876398306810771e-09,1.014090796568326347e+00
3.047411684764549744e-10,1.006903191323802460e+00
4.824547099267089603e-09,1.075138000791897364e+00
1.076901515350590019e-08,1.019079697072884372e+00
1.871757709382580129e-10,1.008139879431730002e+00
8.873238066296119870e-09,1.013801028119938330e+00
5.372830590751949660e-09,1.413045442492105508e+00
6.297262361119850342e-09,1.023794030541098410e+00
1.025368217303599966e-10,1.008383146661520291e+00
2.635772636882779852e-09,1.011546576890867799e+00
2.088586279473780001e-10,1.006711691313171508e+00
2.656182933818600143e-09,1.009042833063786171e+00
6.553711403407300187e-09,1.020810688195002092e+00
2.332028933602179921e-10,1.005789886193696248e+00
7.881930648482640663e-09,1.093491464155177395e+00
1.036788592530100048e-09,1.011537083820167604e+00
4.365222389112050196e-09,1.009083711567541064e+00
2.143252683490039989e-10,1.007962415385143640e+00
1.269238070208530100e-09,1.023275990295634985e+00
8.746848093059759505e-09,1.010242683027822164e+00
4.454029481228980011e-10,1.016990476652043895e+00
8.733801593456510490e-10,1.020339475236431426e+00
2.727719246024370145e-09,1.010121110602928862e+00
8.071409112272900326e-10,1.010238411084608989e+00
2.946652782750380222e-10,1.006205448368877597e+00
1.329271417319919946e-09,1.007607074316655860e+00
2.316814059914430106e-09,1.009049111967991630e+00
1.222108247903539991e-09,1.031629780733861246e+00
1.083357648563819930e-08,1.036525045009446089e+00
1.088629689247710002e-10,1.005132116978277645e+00
4.903870919068669601e-10,1.018699155390941247e+00
3.923397186673609810e-09,1.018803188247154656e+00
1.707825284013390014e-10,1.006829331029184482e+00
3.198432354551560092e-09,1.011613529160667380e+00
4.076018621714539657e-09,1.012316208493827752e+00
6.843706712641059651e-10,1.015107471225236369e+00
1.203443555350449903e-09,1.231679592216950780e+00
2.046633589287070133e-08,1.017278318220888433e+00
3.528034075431379986e-09,1.011545429874404878e+00
7.357884082295269664e-10,1.013301721413368828e+00
7.068876444207200198e-10,1.051655554263156933e+00
8.080023809899490313e-10,1.007811341984189424e+00
7.639776106706949830e-09,1.038832111378749312e+00
8.961251604872890321e-10,1.008062950571682048e+00
1.140683488008030044e-09,1.007549631985958483e+00
3.099659095962579974e-09,1.015456339753888715e+00
1.027586046857340000e-09,1.024805561965323353e+00
2.991835038988300219e-10,1.007560007826630910e+00
2.573866766706860194e-09,1.010565275225325355e+00
3.265688021455700142e-09,1.009890842669959321e+00
6.884177589816150340e-09,1.037940258901874468e+00
2.764538317071690170e-10,1.006866951736633320e+00
4.278322296028019812e-09,1.026976567663305584e+00
1.309737543787519889e-10,1.006376941899066901e+00
2.509254004195560060e-08,1.037477983892433731e+00
5.034957493123470325e-10,1.019065001363773870e+00
5.934146999696300329e-10,1.006706616027366996e+00
6.915481357972650264e-10,1.007726947789212568e+00
1.930364166462469887e-10,1.007868093438586410e+00
2.084689725651949927e-10,1.016890045924236707e+00
1.078072248704910016e-10,1.037742932697041320e+00
3.223316155675509939e-09,1.035819422985517324e+00
1.560532460643720003e-09,1.013118478711022785e+00
5.553588347521800117e-10,1.007177981708837766e+00
1.045731847159370049e-10,1.004849076601269875e+00
1.427066395089219994e-09,1.007534649549585826e+00
1.272510072405769958e-10,1.006797508360122828e+00
5.346120346089919777e-10,1.022959619178231971e+00
4.162950162340380024e-10,1.015809622577076077e+00
2.581953331856199817e-09,1.020186970005072080e+00
3.468797083359290146e-09,1.027379337566059814e+00
8.824278345902999597e-09,1.018086785893559609e+00
9.778586573893260033e-09,1.014475148604387256e+00
2.358242122828400020e-09,1.015154572387976906e+00
8.311257485473489313e-09,1.043376468562952963e+00
4.879613180333380015e-10,1.032340433213143616e+00
4.323160736581069772e-10,1.167689748826347795e+00
4.333753363050499749e-09,1.011706476571178737e+00
9.329482443332739265e-10,1.017525706017094356e+00
2.233617048342760059e-08,1.019593620912500942e+00
7.027003348689109874e-09,1.027882003511002340e+00
7.293258970892879498e-10,1.014651212655564683e+00
1.535031560919670100e-09,1.017334609999438255e+00
6.745124107187810369e-10,1.028348414257111321e+00
5.576439671529970018e-10,1.007340439415874478e+00
5.725837210915650401e-09,1.013001859481147404e+00
2.882393717175579843e-09,1.029480418535427155e+00
5.768309247894129969e-10,1.036508513844554669e+00
3.314945872566399836e-09,1.010586926425014909e+00
7.104893429440420418e-10,1.011028988913550863e+00
2.584445038400730094e-08,1.030692047375666665e+00
1.535769645398779981e-09,1.010422114524545778e+00
1.829101505658459968e-08,1.028776544164071716e+00
1.104749230515170017e-10,1.006714219189769777e+00
2.524052114987829999e-10,1.012541066128887612e+00
5.851547909835430057e-10,1.012180733275624078e+00
7.027009447087330329e-09,1.010671359568378724e+00
1.262232479358299935e-09,1.009999072147384380e+00
3.344351701030489985e-10,1.011037781894044807e+00
1.088653079887130046e-10,1.010013753569242168e+00
1.552741045946760074e-09,1.009537430056772545e+00
3.173340045414139986e-10,1.014384133656460740e+00
3.480267329507719914e-09,1.009583297305158611e+00
5.619768732346509825e-09,1.019961493704511613e+00
2.928523631680050120e-10,1.007071799858929362e+00
9.725576330259859432e-09,1.014873683424836637e+00


==> plots/oneOverBeta_dummy.txt <==
100,100


==> plots/p1_fft_1e-3_5.txt <==
0,0.998039755104253
0.02,0.0160243329816498
0.04,0.0240383054456
0.06,0.0126970413757634
0.08,0.0182677172006397
0.1,0.0149304410238532
0.12,0.00973716570498851
0.14,0.00944331642969565
0.16,0.0162021740004378
0.18,0.0103412635517581
0.2,0.00687627525432537
0.22,0.00914941091883636
0.24,0.00776480242690952
0.26,0.00832498669226211
0.28,0.00823148449168021
0.3,0.00941932511677669
0.32,0.00879547844965845
0.34,0.0087140156500674
0.36,0.00767505126486281
0.38,0.00612646424823305
0.4,0.00403627615313902
0.42,0.00631006134220876
0.44,0.00228848557424319
0.46,0.00222872598026794
0.48,0.00456989791505374
0.5,0.00401344375903288
0.52,0.00633000269696169
0.54,0.00342629954379422
0.56,0.00419077423124338
0.58,0.00279431545505831
0.6,0.00612021691044807
0.62,0.00247709250595795
0.64,0.00143000193114961
0.66,0.00638739871145755
0.68,0.00317947335359575
0.7,0.00565331750824714
0.72,0.00214968120968215
0.74,0.00202362901306862
0.76,0.00142464749804454
0.78,0.00266882564195879
0.8,0.000856722306740068
0.82,0.00764444494351547
0.84,0.00321110038327266
0.86,0.00563764482449608
0.88,0.00145797607130546
0.9,0.00314964387289599
0.92,0.00218714530895658
0.94,0.00191839258197562
0.96,0.00325874352253471
0.98,0.00240104718146125
1,0.00607037084883736
1.02,0.00198193557182604
1.04,0.00379208235795957
1.06,0.00328545689368006
1.08,0.00384357501258507
1.1,0.00077679113858668
1.12,0.00237488893845952
1.14,0.00301588780455839
1.16,0.00350749648891152
1.18,0.00347110796568678
1.2,0.00289371928915955
1.22,0.00217824329098741
1.24,0.00223789727166047
1.26,0.00236750785254279
1.28,0.000758814275538722
1.3,0.00142200099280069
1.32,0.00253441678194605
1.34,0.00381752696241108
1.36,0.00128940739517681
1.38,0.00418150029518302
1.4,0.000702321275673936
1.42,0.0023254613964246
1.44,0.00144384673548515
1.46,0.000708750831907949
1.48,0.00330573284918834
1.5,0.00353391169161398
1.52,0.00426181963885166
1.54,0.0040367598391332
1.56,0.00175587227871415
1.58,0.00245683437181038
1.6,0.000857391448036414
1.62,0.00118379606801243
1.64,0.00288249259269118
1.66,0.00215495472623589
1.68,0.00512530692725049
1.7,0.0025566853631769
1.72,0.00336859783053756
1.74,0.000877453748331617
1.76,0.00177813325192342
1.78,0.00154058888158078
1.8,0.000462148141784399
1.82,0.00349630445902959
1.84,0.00287855355800103
1.86,0.0035247302088599
1.88,0.00244018708897231
1.9,0.00297196689139369
1.92,0.00165159004733021
1.94,0.00210828247947698
1.96,0.00128554206222324
1.98,0.00120357486641712
2,0.00330416712008577
2.02,0.00245970887045965
2.04,0.00293286164502135
2.06,0.00298019075971604
2.08,0.00154984985579575
2.1,0.00247149304466362
2.12,0.00140978779702964
2.14,0.00079357231212304
2.16,0.00302433980450422
2.18,0.00147407343909203
2.2,0.00344217172955201
2.22,0.00203065962576867
2.24,0.00344506529843085
2.26,0.00178215489096051
2.28,0.00101194608120118
2.3,0.00107170867526441
2.32,0.000757070295618351
2.34,0.00186106658266806
2.36,0.00110584023119231
2.38,0.00248889590563771
2.4,0.00248464807208972
2.42,0.00249967295274105
2.44,0.00180490457673807
2.46,0.000654559161541145
2.48,0.00184532936968713
2.5,0.00143497747621726
2.52,0.00180646258431069
2.54,0.00237297118189226
2.56,0.00293135770765741
2.58,0.00199498207122196
2.6,0.00169519783888041
2.62,0.000597098044389565
2.64,0.000902587459287684
2.66,0.000763368150149858
2.68,0.00182973759626778
2.7,0.00104576260725669
2.72,0.00270726349307679
2.74,0.00122349808692538
2.76,0.00229473475852154
2.78,0.000380648568269018
2.8,0.000209815480005868
2.82,0.000772758954751663
2.84,0.00131561226941764
2.86,0.00132808920664855
2.88,0.00159128279387642
2.9,0.00200007652906171
2.92,0.00188692287624421
2.94,0.0007884588072486
2.96,0.00045249264454841
2.98,0.00100754427532485
3,0.00122264339108198
3.02,0.0013917271792404
3.04,0.00168426171239273
3.06,0.0025493166628427
3.08,0.00169258109163617
3.1,0.00162862563077521
3.12,0.00109276708237309
3.14,0.000919625483681527
3.16,0.0011591463564428
3.18,0.00148021526751035
3.2,0.00173779802208949
3.22,0.00217661611806881
3.24,0.00179261534465586
3.26,0.00214549778404519
3.28,0.000756708252611671
3.3,0.00116333792795035
3.32,0.00102650539352844
3.34,0.00119661420539187
3.36,0.00149713010361733
3.38,0.00170226060581452
3.4,0.00214284783681224
3.42,0.00169580532408179
3.44,0.0012183391278985
3.46,0.00159998440761244
3.48,0.000566447314091897
3.5,0.00117081025643627
3.52,0.00069216208725907
3.54,0.00146995352376669
3.56,0.00172399079123648
3.58,0.00135801853996052
3.6,0.00120486710693206
3.62,0.00130537133461276
3.64,0.000440699874434488
3.66,0.00091582358800908
3.68,0.000905409803549279
3.7,0.000949845591468759
3.72,0.000977036860740364
3.74,0.00155507490473942
3.76,0.000958336515681293
3.78,0.00130914459171013
3.8,0.000728835391461521
3.82,0.00128683495293723
3.84,0.00122308324105434
3.86,0.00102370288872163
3.88,0.00114906745528509
3.9,0.00113452648230113
3.92,0.000927059574106677
3.94,0.00126361255912351
3.96,0.000720391043012126
3.98,0.000978700252215627
4,0.000704962594433132
4.02,0.00127834694898595
4.04,0.000324723618513616
4.06,0.000746504257711974
4.08,0.00105013954475636
4.1,0.000757675872369733
4.12,0.00077612706204295
4.14,0.000873037138884794
4.16,0.000801307694076731
4.18,0.00146140106757681
4.2,0.0001544922074506
4.22,0.000940858939339834
4.24,0.0010048038753559
4.26,0.000762976044528264
4.28,0.000852474844593073
4.3,0.000588215354732394
4.32,0.00155931648685579
4.34,0.000925164539788752
4.36,0.000636548150670299
4.38,0.000978025897477934
4.4,0.000284898640136944
4.42,0.00100890484124519
4.44,0.00050946535854674
4.46,0.0011624465873648
4.48,0.00102638878202731
4.5,0.00145726940098823
4.52,0.00115222959145675
4.54,0.000414759681020748
4.56,0.00107453544461031
4.58,0.000456688571238457
4.6,0.000646760460349512
4.62,0.00104816500441154
4.64,0.00097973202537645
4.66,0.00142373328028126
4.68,0.000833308619547282
4.7,0.000892398364993333
4.72,0.000694591921138176
4.74,0.000706733464278603
4.76,0.000864684383935854
4.78,0.000645989846984867
4.8,0.00156615007818992
4.82,0.000843826118221862
4.84,0.00173641419544921
4.86,0.000659846417825886
4.88,0.000765081121618534
4.9,0.000514081311413087
4.92,0.000229273051705819
4.94,0.000866696876332751
4.96,0.000773477417097409
4.98,0.00128080908913544
5,0.00146418464318148
5.02,0.000857931800529306
5.04,0.00130102315840193
5.06,0.000126534059656755
5.08,0.00104697364319754
5.1,0.000166268589283376
5.12,0.000708043755016894
5.14,0.00111822656638603
5.16,0.000707617367055338
5.18,0.00143475876236749
5.2,0.000535489422349638
5.22,0.000513183979018242
5.24,0.000509164681239419
5.26,0.000279626841561128
5.28,0.000688967402428884
5.3,0.000441267800683199
5.32,0.000978831506276347
5.34,0.00102509365389532
5.36,0.000940596531353287
5.38,0.000229928505543208
5.4,0.00047438012577356
5.42,0.000149963726849313
5.44,0.000210199611640369
5.46,0.00036369594027974
5.48,0.000724056758912737
5.5,0.000550579380188276
5.52,0.00113361943498131
5.54,0.000101431867797782
5.56,0.00057616016401613
5.58,0.000427645836920371
5.6,0.000115220907554462
5.62,0.000746857838591915
5.64,0.000492782724564401
5.66,0.000885633422002542
5.68,0.0010296867074881
5.7,0.000719532382952914
5.72,0.000660304350072578
5.74,0.000322350820210959
5.76,9.80085749577387e-05
5.78,0.000384836032743471
5.8,0.000550516808141098
5.82,0.000921463449370907
5.84,0.0010647098955541
5.86,0.000926486514112408
5.88,0.000762441900399264
5.9,0.000534180053637647
5.92,9.04273846677897e-05
5.94,0.000284058957844059
5.96,0.000579338545765118
5.98,0.000830465662788551
6,0.00097458441393424
6.02,0.000784850977562797
6.04,0.00103368202014847
6.06,0.000231675009702405
6.08,0.000339082607670299
6.1,0.000411727318395906
6.12,0.000364162969985975
6.14,0.0010599309866361
6.16,0.000592817057627252
6.18,0.000956998287181694
6.2,0.000872063489993385
6.22,0.000507289882085069
6.24,0.000697662125402618
6.26,0.000117111983146961
6.28,0.000222660923446857
6.3,0.000764693078724681
6.32,0.000463416763190578
6.34,0.00114269006478815
6.36,0.000775996776082088
6.38,0.000706950830676758
6.4,0.000597040303328777
6.42,0.000546164367986831
6.44,0.000112688370011099
6.46,0.000245885902978712
6.48,0.000578756001166985
6.5,0.000635355365895179
6.52,0.000736352283608697
6.54,0.000362093900335362
6.56,0.000782943184438016
6.58,0.000423554008780778
6.6,0.000208637906230776
6.62,0.000162136098958188
6.64,0.000657955214393337
6.66,0.00063386682629471
6.68,0.000447627422920537
6.7,0.00052144651781603
6.72,0.00070662804117826
6.74,0.00042040076301448
6.76,0.000446975496124991
6.78,0.000195832778034506
6.8,0.000302693326795771
6.82,0.00061025274561532
6.84,0.000370553108481531
6.86,0.000909548054817572
6.88,0.000219262364357352
6.9,0.000788097272438308
6.92,0.000127943623097344
6.94,0.000108815758785032
6.96,0.000248401921161528
6.98,0.000405714574435563
7,0.000363874811058896
7.02,0.000449627644686573
7.04,0.00018670044189911
7.06,0.000622175351223991
7.08,0.000158309351394858
7.1,9.6356314601509e-05
7.12,0.000134106256516819
7.14,0.000240154126173156
7.16,0.000690124522610226
7.18,0.000198602732731868
7.2,0.000371748616857076
7.22,0.0003447954478737
7.24,0.000220827033937617
7.26,0.000414560254925525
7.28,0.000183258019910586
7.3,0.000252860007629962
7.32,0.000481869643354918
7.34,0.000265682945794203
7.36,0.00060141517045022
7.38,0.000263046640171145
7.4,0.000422030336145319
7.42,0.000288356085648681
7.44,6.7600642970129e-05
7.46,8.89483715693074e-05
7.48,0.000298477516398975
7.5,0.000410276594918542
7.52,0.000275908268879365
7.54,0.000313289159083789
7.56,0.000295395231616345
7.58,0.000390702831645994
7.6,0.000194006145174697
7.62,0.000294477167651189
7.64,0.00027272332428669
7.66,0.000222035522273958
7.68,0.00024415982541208
7.7,0.00027419621184941
7.72,0.000146644614453345
7.74,0.000232654777183585
7.76,0.000223395081373003
7.78,0.000181105564756789
7.8,0.000277655053795876
7.82,4.61743166288551e-05
7.84,0.000495295775062687
7.86,0.000159130082802974
7.88,0.000345446828794888
7.9,9.84931058898014e-05
7.92,0.000404804100503697
7.94,0.000221791108534892
7.96,0.000139641407616687
7.98,0.000140624023010777
8,0.000306943600565013
8.02,0.000155716345900618
8.04,0.000138748706183311
8.06,1.43760160695129e-05
8.08,0.000192195688477475
8.1,6.96636558941968e-05
8.12,0.000215583671991193
8.14,0.000287186698869595
8.16,0.000122582976460016
8.18,7.17776209027829e-05
8.2,0.000175940069526353
8.22,0.000248502992223985
8.24,0.00019211719096128
8.26,0.000198350243330575
8.28,0.000170881360789143
8.3,0.000360077567286977
8.32,0.000207440412748167
8.34,0.000197291415162622
8.36,0.000142255058404149
8.38,0.000223392471097977
8.4,0.000117720510964019
8.42,0.000311507248829557
8.44,0.000140362898466118
8.46,0.000200114282940694
8.48,9.67159308760634e-05
8.5,0.000125971910276
8.52,8.70613005123853e-05
8.54,0.000255331111660635
8.56,0.000280633571404617
8.58,0.000223620939559314
8.6,0.000197175819451606
8.62,0.000379962407683465
8.64,8.3605978955617e-05
8.66,0.000160238805421344
8.68,0.000195443351113567
8.7,0.000234778549418111
8.72,0.000489819351369582
8.74,0.000184922309946243
8.76,0.000319890179777096
8.78,0.000322086149668101
8.8,3.6714504295216e-05
8.82,0.000309855460883695
8.84,0.000169861067625558
8.86,0.000363591463917373
8.88,0.000173170550183732
8.9,0.000480519751635845
8.92,0.000256940421842308
8.94,0.000346793877637422
8.96,0.000224260504747321
8.98,7.26210496631408e-05
9,0.000116095464122854
9.02,0.000157707247655815
9.04,0.000116161721550821
9.06,0.000517346482131072
9.08,0.000218474563595833
9.1,0.000668153090516556
9.12,4.1515503234337e-05
9.14,0.000214148367849468
9.16,0.000202596563155213
9.18,0.000116261259918964
9.2,0.000240146779727048
9.22,0.000208042545515312
9.24,0.000404707371387597
9.26,0.000322146648825206
9.28,0.000284299839865907
9.3,4.52446218336965e-05
9.32,9.09930568514431e-05
9.34,0.000103913822785647
9.36,0.000240449726295301
9.38,0.000205349914191845
9.4,0.000494617884723124
9.42,0.000420688720963426
9.44,0.000267890941378921
9.46,0.000177529128079501
9.48,0.000183765520924709
9.5,0.000187409987755064
9.52,9.28781272945032e-05
9.54,0.000211484054566665
9.56,0.00058478073853415
9.58,0.000498140282635176
9.6,0.000303302985556387
9.62,0.000484077513439398
9.64,0.000169511729035211
9.66,0.000154976076905551
9.68,0.000259041602798861
9.7,0.000251040174643951
9.72,0.000664689367117731
9.74,0.000494864660351
9.76,0.000419800760659869
9.78,0.000587215589820385
9.8,0.000195274596762864
9.82,0.000208094297502411
9.84,0.000139051237593681
9.86,0.000190433339008254
9.88,0.000627492688621375
9.9,0.00029608093883084
9.92,0.000744106030198939
9.94,0.000319888363011744
9.96,0.000475563832849809
9.98,0.000281325615325477
10,0.00024353362775632
10.02,0.000224366815170338
10.04,0.000218467214907
10.06,0.00054081499950362
10.08,0.000596390753889119
10.1,0.000472377390066742
10.12,0.000546685282901547
10.14,0.000256649927541027
10.16,0.000370389455831726
10.18,0.000212729505915729
10.2,0.000256531636931072
10.22,0.000593563443188405
10.24,0.000550517116893531
10.26,0.000561992494437047
10.28,0.000458122957747282
10.3,0.000435866058790489
10.32,0.000317869444780983
10.34,0.000370919049443005
10.36,0.00023959548447851
10.38,0.000150080197156321
10.4,0.000688873972987922
10.42,0.000414954471715758
10.44,0.000658585231665916
10.46,0.000349991564510981
10.48,0.000683455660380876
10.5,0.000266468145137553
10.52,4.46590815798444e-05
10.54,0.000288855257645457
10.56,0.000475543285872183
10.58,0.000593307554931563
10.6,0.000473243474480743
10.62,0.000427715966895649
10.64,0.000660328719960564
10.66,0.000219596302489624
10.68,0.00037236091875115
10.7,0.000351516019078918
10.72,0.000287955505785128
10.74,0.000619077239448297
10.76,0.000199871972885383
10.78,0.000590365445650819
10.8,0.000341508564844781
10.82,0.000359827816218608
10.84,0.000269243287835801
10.86,0.000110527963797509
10.88,0.000336650811600245
10.9,0.000479336325578323
10.92,0.000328990515263134
10.94,0.000604960244860229
10.96,0.00054264115096628
10.98,0.000462692804893489
11,0.000330961392938603
11.02,0.000173014511784392
11.04,0.000262423548178497
11.06,0.000261362438395965
11.08,0.000421277782760052
11.1,0.000466839964401034
11.12,0.000496486899317242
11.14,0.000343852301721795
11.16,0.000352076706391387
11.18,0.000331204527154122
11.2,0.000101257705847726
11.22,0.000389397900279826
11.24,0.000346919573953056
11.26,0.000520890539740601
11.28,0.000300792495905642
11.3,0.000560573916554325
11.32,0.00032597619732369
11.34,0.000417219821466105
11.36,0.00023139264824449
11.38,0.000237022738760259
11.4,0.000445674359196652
11.42,0.000523227768725468
11.44,0.000439054193257483
11.46,0.000608064910141122
11.48,0.000358861498731727
11.5,0.00065945980025858
11.52,0.000160051676839206
11.54,0.000267576769484091
11.56,0.000319934071782855
11.58,0.000463739270084111
11.6,0.00052379749393656
11.62,0.000423255231566317
11.64,0.000528798529442629
11.66,0.000532077421011282
11.68,0.000288449817033774
11.7,0.00023830788927632
11.72,9.27879663019421e-05
11.74,0.000500525549554872
11.76,0.000240420892490024
11.78,0.000351474666052176
11.8,0.000495723683749707
11.82,0.000421234648851344
11.84,0.000399453250295124
11.86,0.000303772311033956
11.88,0.000165393920286522
11.9,0.000339702704349076
11.92,0.000268064116226239
11.94,0.000434041460655358
11.96,0.000410245782243738
11.98,0.000508430575816068
12,0.000286504035426809
12.02,0.000416317419032807
12.04,0.000111535111531496
12.06,0.000234823666050423
12.08,0.000238129084263216
12.1,0.00033301037531851
12.12,0.000378664763028542
12.14,0.000439759503519458
12.16,0.000202009370741518
12.18,0.00038240235975678
12.2,0.00021850320286686
12.22,0.000284336621321508
12.24,0.000410557933322732
12.26,0.000315083721436595
12.28,0.000374652171813205
12.3,0.000410157313016657
12.32,0.000324974884761245
12.34,0.000334186809815213
12.36,0.000268699707175868
12.38,0.000188654848199842
12.4,0.000173926726682229
12.42,0.000249096846045472
12.44,0.000291514237676271
12.46,0.000219994996734026
12.48,0.00041825417736705
12.5,0.000260650100653286
12.52,0.000347464996014268
12.54,7.37755653855961e-05
12.56,0.00039342564628657
12.58,0.000226084538703933
12.6,0.000283744122010498
12.62,0.000263340705710352
12.64,0.000360554631459282
12.66,0.000269142670740025
12.68,0.000195240774371177
12.7,0.000149187357022503
12.72,0.000376929905224025
12.74,0.000224572562910699
12.76,0.000485447224665455
12.78,0.000104765938918915
12.8,0.000324206944778933
12.82,0.000312016156099204
12.84,0.000185325696129424
12.86,0.000319923334047236
12.88,0.000205504530006601
12.9,0.000413974908097166
12.92,0.000376390950533054
12.94,0.000161738996942193
12.96,0.000413087411568615
12.98,0.000118256174088291
13,0.000338623506773519
13.02,0.000241255740499661
13.04,0.000324982758981017
13.06,0.00035792976440168
13.08,0.000393452636268076
13.1,0.000339577283311629
13.12,0.00023440786580458
13.14,0.000232824838386249
13.16,0.000291082151762758
13.18,0.000196403743584179
13.2,0.000504742173669065
13.22,0.000226565331795096
13.24,0.000639241153191563
13.26,0.000299790626860203
13.28,0.000534467803175373
13.3,0.000214467417008318
13.32,0.000104331157250271
13.34,0.000306422672243941
13.36,0.000252062056916921
13.38,0.000366304419221122
13.4,0.000348662029574488
13.42,0.000390966856525241
13.44,0.000307110264083985
13.46,0.000168030331030395
13.48,0.000184417291511075
13.5,0.000240240948178355
13.52,0.000370879953065599
13.54,0.000272050057258597
13.56,0.00031284035671985
13.58,0.000496656680673321
13.6,0.000291986757194747
13.62,0.000266975872404327
13.64,0.000118122914279966
13.66,6.58538541801828e-05
13.68,0.000178890166277215
13.7,0.000100108357257054
13.72,0.000476387213229094
13.74,0.000239826129893109
13.76,0.000416529867982994
13.78,0.000104064232032589
13.8,0.000234395129230582
13.82,0.000306042575578765
13.84,0.000169283534111138
13.86,0.000360019063677196
13.88,0.000280176502096988
13.9,0.000374210332919149
13.92,0.000379708349909162
13.94,0.000283881668750662
13.96,0.000160092006827117
13.98,9.24764286452099e-05
14,8.77681309761429e-05
14.02,0.000417135150903345
14.04,0.000225796017254446
14.06,0.000415829562618733
14.08,0.000316877682588009
14.1,0.000327367486599425
14.12,0.00011992756445996
14.14,0.000181340900110369
14.16,0.000174220977975016
14.18,0.000118628674735764
14.2,0.000366168276619258
14.22,0.000359285980325305
14.24,0.00042946612516538
14.26,0.000301099207450218
14.28,0.000310963970521735
14.3,8.78375740562469e-05
14.32,0.000285512427531706
14.34,0.000222266629710627
14.36,0.000296309148407808
14.38,0.000322704533859135
14.4,0.000299745766233667
14.42,0.000294521897319936
14.44,0.000275571541736423
14.46,0.000178075811664933
14.48,7.5688707108421e-05
14.5,0.000233251999417356
14.52,7.64950248075804e-05
14.54,0.000386402130275374
14.56,0.000185319757690061
14.58,0.000471940174402734
14.6,5.36334131242436e-05
14.62,0.000366277967269189
14.64,7.53253028223342e-05
14.66,7.60554717643524e-05
14.68,9.43185816110282e-05
14.7,0.000141230327185494
14.72,0.00037220142790393
14.74,0.000368735461489131
14.76,0.000305212802887294
14.78,0.000170889923863468
14.8,0.000294703904424097
14.82,0.00010287986342693
14.84,0.000154795146004308
14.86,0.000142098027563688
14.88,0.000382850280378493
14.9,0.000289151626330038
14.92,0.000389074027053598
14.94,0.000171360613571275
14.96,0.00011504277114534
14.98,2.68127688316805e-05
15,0.000123194060041537
15.02,0.000133521379798745
15.04,0.000232954655830632
15.06,0.000340040645795347
15.08,0.000231844572934791
15.1,0.000271978038778966
15.12,3.31745354209031e-05
15.14,0.000240265368979372
15.16,9.87041305097655e-05
15.18,0.000132730365838356
15.2,0.000216147010775095
15.22,0.000282985948606393
15.24,0.00029182017344365
15.26,0.000140511514179833
15.28,6.6480289597367e-05
15.3,0.000208942269037961
15.32,0.000145514470695862
15.34,9.59460893902326e-05
15.36,0.000182841048769469
15.38,0.000222603385175342
15.4,0.000308660357731831
15.42,0.000116761525767713
15.44,0.00018556490615147
15.46,0.000219318594498748
15.48,0.000124200894803206
15.5,0.000113253016696266
15.52,0.000167323690717411
15.54,0.000195666495241917
15.56,0.000293744465081262
15.58,0.000142528988696803
15.6,0.00028680415728099
15.62,5.14033187566851e-05
15.64,8.15424529254243e-05
15.66,8.65880145251714e-05
15.68,0.00010410131499831
15.7,0.000139291414961998
15.72,0.000245626947235135
15.74,0.000169473977824608
15.76,0.000367238066081449
15.78,8.76483587038481e-05
15.8,0.000158924332704212
15.82,2.09350269362538e-05
15.84,8.88058246685771e-05
15.86,0.000151272550316017
15.88,0.00015772440500907
15.9,0.000256964901078273
15.92,0.000168849491306409
15.94,0.000164375120400907
15.96,6.38531416295676e-05
15.98,7.03320308736213e-05
16,9.95461501433096e-05
16.02,0.000155315382734065
16.04,0.000225238423721722
16.06,0.000161778909845043
16.08,0.00016567196746205
16.1,0.000132229865643989
16.12,9.06201757809565e-05
16.14,0.00010979534054116
16.16,4.29355842359391e-05
16.18,0.000103231993291958
16.2,0.000134766454085836
16.22,0.000103093901378152
16.24,0.000187235588349232
16.26,2.64558780575594e-05
16.28,0.000149791980195354
16.3,0.000142793152653076
16.32,0.000128279404070755
16.34,0.000251427501016599
16.36,7.46099336818267e-05
16.38,0.00019765131739305
16.4,0.000129916110839124
16.42,6.28900039478954e-05
16.44,9.01556177489796e-05
16.46,4.8172945473686e-05
16.48,9.17554029913612e-05
16.5,0.000185244953734683
16.52,6.67827324960978e-05
16.54,0.00022145448532555
16.56,2.6018811413841e-05
16.58,0.000158147333468839
16.6,0.000111372324826692
16.62,0.000202570867538825
16.64,0.000107627461463765
16.66,0.000252251046998595
16.68,0.000124608464099439
16.7,3.71114612051928e-05
16.72,0.000187958882384926
16.74,0.000138824981182623
16.76,0.000101832951608505
16.78,0.00022276755247346
16.8,7.27881498091345e-05
16.82,0.0003603054044614
16.84,3.80030040869453e-05
16.86,0.000219582960573365
16.88,0.000192590828123826
16.9,0.000166185561596992
16.92,0.000156687060504999
16.94,9.14179278146329e-05
16.96,0.000293134893984647
16.98,0.000142188661645021
17,0.000338917585599953
17.02,7.42234662631577e-05
17.04,5.91410258903505e-05
17.06,0.000181202073810802
17.08,0.000207587279503399
17.1,0.000235320140487465
17.12,0.000177834236083665
17.14,0.000319285546385327
17.16,0.000187927719245324
17.18,9.61898148816573e-05
17.2,0.000266916336694482
17.22,9.69568507500724e-05
17.24,0.000156170265168949
17.26,0.00016123319711391
17.28,0.000173123096386731
17.3,0.000318688435178198
17.32,0.000120514020021713
17.34,0.000292007100891102
17.36,0.000118279575857954
17.38,0.000282138834110027
17.4,0.000239968985878227
17.42,0.00012760856696679
17.44,0.000265620803978447
17.46,0.000119178548874847
17.48,0.000220114449451276
17.5,0.000246309558960748
17.52,0.000275927424054684
17.54,7.44620488705953e-05
17.56,5.29777549845453e-05
17.58,2.70732969174279e-05
17.6,0.000213930662351849
17.62,0.000231703260471612
17.64,0.000261554739847617
17.66,0.000200251160018753
17.68,0.00030760381163871
17.7,0.000147870304969101
17.72,0.000113078849222791
17.74,0.000187592443016883
17.76,0.000116348511138187
17.78,0.000189944239467705
17.8,0.000211247180629208
17.82,0.000341721503875894
17.84,0.000227863162607733
17.86,0.000145026907921164
17.88,9.32445265164438e-05
17.9,1.87955403580418e-05
17.92,0.000226122999702968
17.94,0.000156482513519641
17.96,0.000337162573451633
17.98,0.000321153585852132
18,0.000284803715045304
18.02,0.000211503075720961
18.04,0.000107087826265393
18.06,0.000116133379436937
18.08,8.76368040675114e-05
18.1,0.000113261961348937
18.12,0.000372449220474983
18.14,0.000258678350557017
18.16,0.000382065900420683
18.18,0.00016951956693724
18.2,0.000159925008123289
18.22,2.8439188518082e-05
18.24,0.000103561845692351
18.26,0.000224849342355616
18.28,0.000106783267629666
18.3,0.000367202702253663
18.32,0.000205905471144295
18.34,0.000286846250077229
18.36,0.00011120204244579
18.38,0.000165448157565374
18.4,9.62524646883508e-05
18.42,0.000138809712522064
18.44,0.000113988040820115
18.46,0.00033092422360817
18.48,0.000293689262083357
18.5,0.000269220638018564
18.52,0.000260352200436735
18.54,0.000197683648838326
18.56,0.000108211679120357
18.58,8.02734019824757e-05
18.6,0.000136688069630958
18.62,0.000254726510561785
18.64,0.000291023866949355
18.66,0.000302545397969743
18.68,0.000229908156917327
18.7,0.000149798322269214
18.72,0.000196266499751377
18.74,0.000100853569723818
18.76,8.29334523779159e-05
18.78,0.000197022204450835
18.8,0.000305999537851011
18.82,0.000353481104333992
18.84,0.000216259167983251
18.86,0.000217678295215636
18.88,0.00017891118084503
18.9,0.000138034288623014
18.92,7.05267146515733e-05
18.94,0.000130750467727066
18.96,0.000241805124427892
18.98,0.000334847212621214
19,0.000162968131696552
19.02,0.00029471528964053
19.04,0.00011139018690851
19.06,0.000151897270935675
19.08,4.75075506141101e-05
19.1,0.000189529255580811
19.12,0.000231294097240255
19.14,0.000291915665382179
19.16,0.000190120802259557
19.18,0.000265500947687369
19.2,9.28614692743237e-05
19.22,0.000181582028820756
19.24,0.000105894593656932
19.26,0.000105829029352609
19.28,0.000144860914390402
19.3,0.000218211372119379
19.32,0.000228908339501551
19.34,0.000206272498252073
19.36,0.000170791590593371
19.38,0.000187349029816508
19.4,7.68546025645063e-05
19.42,0.000133792472425333
19.44,9.15363141637612e-05
19.46,0.000171224809192493
19.48,0.000292907003479953
19.5,0.000246135054793295
19.52,0.000282599322014992
19.54,0.000173925369328011
19.56,8.35006058101261e-05
19.58,0.000167881935879434
19.6,2.77951589762193e-05
19.62,0.000169290754851884
19.64,0.000208948759710154
19.66,0.000295256886482772
19.68,0.000267148547906745
19.7,0.00026668176587875
19.72,0.000180625826773569
19.74,0.000165938892412434
19.76,0.000190250483686325
19.78,8.61023619563915e-05
19.8,0.000165084067003121
19.82,0.000348825784840234
19.84,0.000217326212839801
19.86,0.00030252230018459
19.88,0.000108683841770097
19.9,0.000285384632147341
19.92,0.000168698719658403
19.94,7.42578600310805e-05
19.96,0.00023694081812132
19.98,0.000195319923835821
20,0.0003394087135199
20.02,0.000111051453088423
20.04,0.000290518754551067
20.06,0.000146603233424675
20.08,0.000148002275379754
20.1,6.40583920862594e-05
20.12,6.89138893307169e-05
20.14,0.000256249679310777
20.16,0.000146020577073923
20.18,0.000182570323509979
20.2,0.000262536957424318
20.22,8.99360969476206e-05
20.24,0.000278009009030397
20.26,0.000106033784327762
20.28,0.000110394989497805
20.3,0.000124166605585792
20.32,0.000206228431943991
20.34,0.000152477053919711
20.36,0.000143898775008248
20.38,0.000310952758423052
20.4,0.000141483195155733
20.42,0.000175720190323033
20.44,0.000117130583439277
20.46,6.52785089224905e-05
20.48,0.000287925872232035
20.5,5.13706036427335e-05
20.52,0.000238667437310955
20.54,0.000175928940393212
20.56,0.000167838012522895
20.58,0.000149231717153181
20.6,6.28114385106064e-05
20.62,0.000140376317620209
20.64,0.000111787180380338
20.66,0.000141278609037062
20.68,0.000166570099914894
20.7,0.000146620797054682
20.72,0.000236155760026949
20.74,0.000105435278696978
20.76,0.000251119862300602
20.78,0.000143400091017437
20.8,0.000200616145944367
20.82,0.00020216940514547
20.84,0.000113630548870685
20.86,0.000158737551196649
20.88,0.000295060985921344
20.9,0.000208503689375973
20.92,0.00020577447440313
20.94,8.82805194054178e-05
20.96,0.000182117962634926
20.98,0.00012329806848931
21,0.000206532319168541
21.02,0.000168910155127646
21.04,0.000178028342705999
21.06,0.000275436533458897
21.08,0.000122172825948352
21.1,0.000239440381065732
21.12,7.70612732161635e-05
21.14,0.000140254229602394
21.16,0.000159507206117695
21.18,6.75534728614615e-06
21.2,0.000258230293135479
21.22,0.000135110196583756
21.24,0.000274117630177972
21.26,0.000224210661964398
21.28,0.000153208565891578
21.3,0.000244621925065521
21.32,0.000104336349502679
21.34,0.00015154047422004
21.36,0.00010436399929614
21.38,0.000232435986944236
21.4,0.00023076270270719
21.42,0.000232411372874115
21.44,0.000263613686019787
21.46,0.000102230970724216
21.48,0.000217114070618792
21.5,0.000127188066714609
21.52,0.000110586997033026
21.54,0.000247419748787187
21.56,5.89543523861805e-05
21.58,0.000303715516158639
21.6,0.000152329700380197
21.62,0.000214004217844471
21.64,0.000156278305713793
21.66,0.000145601460092989
21.68,7.15508085628999e-05
21.7,6.80496953153799e-05
21.72,0.000149190844230495
21.74,0.000220736085335497
21.76,0.000260118199904467
21.78,0.000189911950409467
21.8,7.30488441650239e-05
21.82,0.000188328677162824
21.84,8.41890785333223e-05
21.86,7.99879472686541e-05
21.88,0.000162193962449972
21.9,0.000200163850647662
21.92,0.000223869143924334
21.94,0.000166610654373105
21.96,0.000169719499161111
21.98,0.000147300365382375
22,7.45743931414027e-05
22.02,5.83255523354743e-05
22.04,0.000126556731254823
22.06,0.000172842369212863
22.08,0.000120655264780599
22.1,0.000179107997630151
22.12,0.00015986827218749
22.14,0.000220621912688048
22.16,0.000155750883536375
22.18,9.90745482878717e-05
22.2,0.000100516553066564
22.22,0.00025072899537261
22.24,9.75135051446361e-05
22.26,0.000280880553246749
22.28,0.000219064090892574
22.3,0.000231642407669431
22.32,0.00022622668995214
22.34,0.000138095924273343
22.36,5.96585892628535e-05
22.38,7.20219331999727e-05
22.4,0.000117683916099074
22.42,0.000166134152266575
22.44,0.00019812738240586
22.46,0.000251839416039894
22.48,0.000178677653079153
22.5,0.000164008550082455
22.52,9.7047059776103e-05
22.54,9.75958951175365e-05
22.56,0.000171199934005558
22.58,5.04972022637929e-05
22.6,0.000300214202286794
22.62,0.000242302347111429
22.64,0.000289254782554093
22.66,0.000224296006966054
22.68,7.04417193634709e-05
22.7,7.4536860919445e-05
22.72,0.00011486492429423
22.74,7.23884418796798e-05
22.76,0.000218801774807854
22.78,0.000177145040982731
22.8,0.000227344508955817
22.82,0.000232846822214387
22.84,0.000116053243644054
22.86,9.80107626328743e-05
22.88,2.82787441272622e-05
22.9,0.000131770872970024
22.92,0.000170149000422121
22.94,0.000157925438276004
22.96,0.000249264213809338
22.98,0.000284216834327547
23,9.03901374622944e-05
23.02,0.000160706596935248
23.04,3.35282631864176e-05
23.06,0.000109866149046307
23.08,0.000109322285158722
23.1,7.88487503930458e-05
23.12,0.000284820063710153
23.14,0.000139340160588287
23.16,0.00025384480013876
23.18,0.00012286175085764
23.2,7.42008004262751e-05
23.22,5.00933483292449e-05
23.24,0.000120444229109107
23.26,3.43669997512599e-05
23.28,0.000266665252687845
23.3,9.52579066212418e-05
23.32,0.000258280200010907
23.34,4.4885592215865e-05
23.36,0.000107090457651357
23.38,7.54705070947854e-05
23.4,0.000115545174259595
23.42,0.000143727163626847
23.44,0.000170052161564003
23.46,0.000172485564992116
23.48,0.000166206955942345
23.5,6.13832700051637e-05
23.52,0.000103637336800898
23.54,0.000110329180866946
23.56,7.06933276695934e-05
23.58,0.000142692544406595
23.6,0.000142091295434185
23.62,0.00024610169010256
23.64,9.92545917815818e-05
23.66,0.000151108135824745
23.68,5.41408115115059e-05
23.7,8.98549652875994e-05
23.72,0.000104904798798997
23.74,0.000107527979595089
23.76,0.000182289356056479
23.78,0.000119149108119091
23.8,0.000168176002439537
23.82,9.82975527964117e-05
23.84,0.000201026674798006
23.86,5.25019456506157e-05
23.88,8.75890289687403e-05
23.9,0.000150936158700996
23.92,0.000129611705296784
23.94,0.00016018617094719
23.96,0.00015652522702257
23.98,0.000129255370177091
24,0.000197889134810143
24.02,3.80196196213426e-05
24.04,0.000142386602759723
24.06,0.000123874873251525
24.08,0.00010132710945355
24.1,0.00012070146752058
24.12,0.000126628984204674
24.14,0.000265676142514374
24.16,0.000127688585586071
24.18,0.000159122474266455
24.2,7.31848791511447e-05
24.22,6.56507497526532e-05
24.24,9.18427527390211e-05
24.26,2.55081405799342e-05
24.28,0.000122077956777212
24.3,0.000218122126986862
24.32,0.000155402800096199
24.34,0.000150344473481966
24.36,0.000113448150492546
24.38,0.000120696599839825
24.4,6.04935463389153e-05
24.42,4.5631954566906e-05
24.44,0.000160056915746079
24.46,8.83649311962989e-05
24.48,0.000165390557934273
24.5,8.22684117869465e-05
24.52,4.56740438863507e-05
24.54,9.17154920468853e-05
24.56,6.24806794342079e-05
24.58,0.000103068240522564
24.6,0.000111237528114707
24.62,0.000195431588129008
24.64,0.000112813124855919
24.66,6.96589606830199e-05
24.68,8.08801520664495e-05
24.7,8.01527253975558e-05
24.72,2.39684398701112e-05
24.74,2.34274851066017e-05
24.76,5.60750832340905e-05
24.78,0.000140050613567462
24.8,6.81115753035412e-05
24.82,7.61836623877131e-05
24.84,6.73822642986651e-05
24.86,9.76882717670523e-05
24.88,3.40467081968713e-05
24.9,0.000109714477304998
24.92,0.000172849875309419
24.94,4.49727698564711e-05
24.96,0.000125150176505456
24.98,9.96499386769243e-05
25,0.000104137973315809
25.02,8.19119405637598e-05
25.04,6.45603116326604e-05
25.06,0.000103385235343372
25.08,0.000113541578944663
25.1,9.67156489791144e-05
25.12,0.000176459055597183
25.14,9.50107491939732e-05
25.16,0.00010973535275783
25.18,7.01238097683025e-05
25.2,0.000125367061969865
25.22,4.25595206030239e-05
25.24,0.000161242622512334
25.26,6.27278132822045e-05
25.28,0.000114637895138162
25.3,0.00014181174301136
25.32,0.000139104778441947
25.34,0.000127769964048653
25.36,0.000150731179118165
25.38,7.8465560127495e-05
25.4,0.000232494766483483
25.42,1.46897246006545e-05
25.44,0.000105111884665312
25.46,7.50850365422905e-05
25.48,5.87491556067458e-05
25.5,0.00012940647392027
25.52,5.29211799793235e-05
25.54,0.000153359096862893
25.56,0.000124314742854271
25.58,9.0133397455596e-05
25.6,9.67648872048413e-05
25.62,5.86011872627354e-05
25.64,0.000163881059710195
25.66,4.60202623474405e-05
25.68,0.000163815844661724
25.7,0.000143531023750865
25.72,0.000123276615610751
25.74,0.00021786543400334
25.76,8.70693186869844e-05
25.78,7.81502593204043e-05
25.8,4.62482601886426e-05
25.82,3.11304871619101e-05
25.84,0.000107979235481307
25.86,5.06228725656236e-05
25.88,0.000155754146392135
25.9,8.70967760258065e-05
25.92,0.000190810625226084
25.94,5.96446875989251e-05
25.96,4.80386173428724e-05
25.98,0.00012729354109226
26,1.98923702346959e-05
26.02,0.000192763641806162
26.04,0.000141678490235178
26.06,0.000149973467683389
26.08,0.00016889987193052
26.1,0.000108581641601886
26.12,1.44139253354787e-05
26.14,0.000103989646928825
26.16,9.42377675401061e-05
26.18,0.000163539584703898
26.2,0.000154924826128122
26.22,0.000225325243259579
26.24,0.000165339047556677
26.26,0.000102998507778235
26.28,5.42292727282929e-05
26.3,5.82158151377644e-05
26.32,0.000112113312423491
26.34,0.000119126304728476
26.36,0.000164952854736559
26.38,0.00026303555502258
26.4,0.000219934989389384
26.42,0.000101545193859411
26.44,5.47809039177856e-05
26.46,4.42520961140343e-05
26.48,6.16933746684061e-05
26.5,0.000105533452682314
26.52,0.000162143297572664
26.54,0.000271560987975829
26.56,0.000195430792558226
26.58,9.67354280023905e-05
26.6,3.83118026047712e-05
26.62,2.7901898405623e-05
26.64,3.02741288231517e-05
26.66,0.000149720996183507
26.68,5.61502619096854e-05
26.7,0.000368166597757081
26.72,0.000170909776766997
26.74,0.000194877491392906
26.76,9.54705234213316e-05
26.78,0.000112008428347689
26.8,4.84970916854786e-05
26.82,5.9263974573063e-05
26.84,7.62364552353554e-05
26.86,0.000247006032783358
26.88,0.000171914993961749
26.9,0.00025552629688042
26.92,0.000142070963134131
26.94,0.000125178717923421
26.96,8.7091912660969e-05
26.98,5.06725293240872e-05
27,0.000123705722568518
27.02,0.000160610408762275
27.04,0.000218488171632416
27.06,0.000183070529039141
27.08,0.00021639198605957
27.1,6.23174198194399e-05
27.12,0.000141359379465315
27.14,6.3988556068453e-05
27.16,8.46799318405047e-05
27.18,0.000145561781134592
27.2,0.000187270391395331
27.22,0.000269361306638941
27.24,0.000118979840202946
27.26,0.00021123833662263
27.28,2.36380815435323e-05
27.3,7.79053820315155e-05
27.32,4.79820622942983e-05
27.34,9.02715451988273e-05
27.36,0.000117333033342269
27.38,0.000162148404207583
27.4,0.000135308936284852
27.42,0.000237022167544688
27.44,6.83979894482586e-05
27.46,7.87077476779565e-05
27.48,8.19221975700002e-05
27.5,0.000103105312751505
27.52,0.000168656765256245
27.54,0.000164170378938874
27.56,0.000205008087777145
27.58,0.000193830047285983
27.6,6.04301915402639e-05
27.62,9.38715044847163e-05
27.64,3.58285234076402e-05
27.66,7.88559041101874e-05
27.68,0.000144151859608755
27.7,0.000107456008179835
27.72,0.000231620514073067
27.74,0.000108139362165093
27.76,0.000150172128771656
27.78,7.00005772856776e-05
27.8,2.54620358388504e-05
27.82,7.00758989351543e-05
27.84,0.000122992260231531
27.86,0.000154109195016688
27.88,0.000248428526264878
27.9,0.000141832815932943
27.92,0.000275612212830144
27.94,0.000111966130747936
27.96,0.000134404998263864
27.98,2.26559844482598e-05
28,0.000101205389253729
28.02,0.00013230579428245
28.04,0.000197893466148456
28.06,0.000211583473824172
28.08,0.000145646897537095
28.1,0.000183030461604857
28.12,6.49082238391194e-05
28.14,5.90251841755954e-05
28.16,0.000181647194768814
28.18,8.20103505386584e-05
28.2,0.000181719056091871
28.22,0.000177750729357111
28.24,0.000200434708090427
28.26,0.000117207946726981
28.28,0.000107041211027424
28.3,4.7617225971139e-05
28.32,9.39548673970461e-05
28.34,4.90649306284809e-05
28.36,0.000128355913320897
28.38,0.000111656339435408
28.4,0.000151146854521484
28.42,0.000144428756942367
28.44,0.000155201523751713
28.46,4.92618304179042e-05
28.48,0.000186406604640028
28.5,0.000111143795376544
28.52,5.83778638710521e-05
28.54,0.000173321070860797
28.56,5.60854659593305e-05
28.58,0.000148880189328333
28.6,6.07495995094581e-05
28.62,7.38008591842609e-05
28.64,0.000135186293915487
28.66,7.13612478056874e-05
28.68,0.000112935647641814
28.7,0.000103780368060674
28.72,0.000142437391745345
28.74,9.80895085762918e-05
28.76,8.91466087138671e-05
28.78,0.000191463628334202
28.8,0.000110770679511367
28.82,0.000106715823955413
28.84,7.5780542763974e-05
28.86,4.78837986070041e-05
28.88,0.000196022158173855
28.9,2.30761237012809e-05
28.92,0.000149821158609029
28.94,0.000166216054246291
28.96,0.000120903173313269
28.98,0.000146364480321138
29,7.90491066550416e-05
29.02,0.000179500317403329
29.04,4.76433483905438e-05
29.06,0.000142359095254614
29.08,8.25405787642867e-05
29.1,0.000121090311897991
29.12,0.000153454790124317
29.14,4.87200991024398e-05
29.16,0.000199135990767839
29.18,0.000134901549535048
29.2,0.00010792832507774
29.22,0.000188728880135181
29.24,1.4597172509458e-05
29.26,0.000167354435806075
29.28,6.08075542868288e-05
29.3,0.000196593978523396
29.32,7.01954051576844e-05
29.34,0.00015890711931767
29.36,6.62220865939807e-05
29.38,9.63238021358487e-05
29.4,0.000132481812527656
29.42,0.000122384319288025
29.44,0.000108326962042737
29.46,0.000213202162769655
29.48,0.000140485422711919
29.5,0.000226778718850919
29.52,1.4263263840922e-05
29.54,0.00021450221761505
29.56,7.38553212197094e-05
29.58,0.00014251728552815
29.6,7.59393861053234e-05
29.62,0.000100756704823064
29.64,0.000185146537458068
29.66,0.000126550227984013
29.68,0.000130291868973147
29.7,0.000142696463124118
29.72,6.48450219552745e-05
29.74,0.000170404839549498
29.76,2.60577312062569e-05
29.78,0.000225440146530972
29.8,0.000185695775350059
29.82,0.000216956709780689
29.84,0.000212566291888163
29.86,9.42263115301847e-05
29.88,0.000133577099922426
29.9,5.98766124138703e-05
29.92,7.31530054543398e-05
29.94,0.000162368780543643
29.96,7.58462995417477e-05
29.98,0.000204135782921717
30,0.000126685992849078
30.02,0.000163167054475039
30.04,6.22224376167026e-05
30.06,0.000110255753061056
30.08,0.000130055748399632
30.1,6.10728048671622e-05
30.12,0.000225228582318813
30.14,0.000132949672729646
30.16,0.000169589973286864
30.18,0.000165364361839593
30.2,0.000109814479201661
30.22,8.98299144012428e-05
30.24,1.35715682290827e-05
30.26,5.49326389696338e-05
30.28,0.000233488252204976
30.3,0.000147442420068654
30.32,0.000223979608917705
30.34,0.000163241872874076
30.36,0.000112852913579191
30.38,5.78872964225085e-05
30.4,0.000149863802225926
30.42,4.94805833379961e-05
30.44,0.000138144977663467
30.46,0.000195085257389159
30.48,0.000169201887245182
30.5,0.000202998696736286
30.52,8.19239042393808e-05
30.54,0.00017112096571252
30.56,0.0001183949005302
30.58,4.02759514510117e-05
30.6,0.000151292915838258
30.62,0.000168373613958395
30.64,0.000282673026302626
30.66,0.000146786847907952
30.68,0.000217796075643441
30.7,0.000148055684448819
30.72,0.000180309218389983
30.74,6.55410142986198e-05
30.76,0.000105577214579312
30.78,0.000157643859933768
30.8,0.00028643632382715
30.82,0.000149297280726551
30.84,0.000235485736854383
30.86,0.000133998039153067
30.88,0.000164899836117373
30.9,7.35841816460129e-05
30.92,3.14010565346531e-05
30.94,0.000128902540703296
30.96,0.000209609921931502
30.98,0.000105873049632953
31,0.00028354341682515
31.02,0.000171524399610681
31.04,0.000204918699645147
31.06,0.000118375828036212
31.08,4.77382355254089e-05
31.1,9.67318270598269e-05
31.12,7.93424980606314e-05
31.14,0.00014819160057892
31.16,0.000212669293081455
31.18,0.000207329684363585
31.2,0.000181388120831243
31.22,0.000140602994364276
31.24,5.167895007054e-05
31.26,4.20776965135495e-05
31.28,5.14466647942942e-05
31.3,0.000186415558605023
31.32,0.000159553903038122
31.34,0.000229715524802879
31.36,0.000209374531772506
31.38,0.000159407608637382
31.4,6.95663153373479e-05
31.42,5.86790538257972e-05
31.44,1.87883006202403e-05
31.46,0.000106693530570265
31.48,0.000146180082515763
31.5,0.00014184851937252
31.52,0.000234090793805322
31.54,0.0001030281164393
31.56,0.000167378710563176
31.58,5.39697534521188e-05
31.6,4.69056439812643e-05
31.62,8.68033581647494e-05
31.64,0.000151098068728288
31.66,0.000178013223320469
31.68,0.000192536673929207
31.7,0.000139843064003229
31.72,0.000146455592591294
31.74,5.26739687321921e-05
31.76,8.843648716552e-05
31.78,0.000117285320568608
31.8,0.000107819900219287
31.82,0.000151337380565372
31.84,0.000136625317599923
31.86,0.00018946026019775
31.88,7.58576752613348e-05
31.9,0.000128334677714377
31.92,1.60671006558259e-05
31.94,4.34137107577653e-05
31.96,0.000113584647879334
31.98,0.000132551088845265
32,0.0001396931987758
32.02,0.00022827705387292
32.04,9.50808361047177e-05
32.06,0.00024467926543729
32.08,8.50114202377126e-05
32.1,7.71645800834012e-05
32.12,7.89876101347816e-05
32.14,8.99953396187529e-05
32.16,0.000189184848755051
32.18,0.000111847175705877
32.2,0.000170365096821467
32.22,0.000110451316161926
32.24,0.000165374770115871
32.26,7.44194323131292e-05
32.28,0.00011863959872589
32.3,0.000195892815475675
32.32,0.000106942021598801
32.34,0.000253045044299946
32.36,0.000134478382722634
32.38,0.000208646858265491
32.4,0.000130626021589469
32.42,9.33940771361932e-05
32.44,7.7625626974748e-05
32.46,3.93469487717971e-05
32.48,0.00013743701746477
32.5,0.000119485630667972
32.52,9.73635558888999e-05
32.54,0.000249661687666024
32.56,5.85015427164236e-05
32.58,0.000207852326122059
32.6,0.000113323281146723
32.62,0.000130588974795693
32.64,0.000151983105612651
32.66,8.94832985664552e-05
32.68,0.000197504121237708
32.7,3.90912580688643e-05
32.72,0.000198204322336639
32.74,5.91764845279901e-05
32.76,9.03311006186892e-05
32.78,5.54736777958351e-05
32.8,3.68992142753213e-05
32.82,0.00016085772987581
32.84,0.000104146293079466
32.86,0.000139300611359506
32.88,0.000123010992415626
32.9,0.000122808417940416
32.92,8.54939196446097e-05
32.94,7.94825527318886e-05
32.96,0.00016920323903655
32.98,4.35194147188624e-05
33,5.55968365802932e-05
33.02,0.000159761392454692
33.04,2.27495175387205e-05
33.06,7.98053357185168e-05
33.08,4.12913536250963e-05
33.1,7.37780127969816e-05
33.12,9.73241307359861e-05
33.14,0.000124218246100215
33.16,8.84723856236854e-05
33.18,4.20682181110318e-05
33.2,0.000112839168791522
33.22,5.68267789772163e-05
33.24,9.62510370853592e-05
33.26,7.88507750997698e-05
33.28,4.61595420787239e-05
33.3,8.36777524064265e-05
33.32,0.000111389296695755
33.34,8.34467516471374e-05
33.36,9.8901513388174e-05
33.38,3.0773536465099e-05
33.4,0.000123958971653244
33.42,6.32461455252356e-05
33.44,0.000122409684215775
33.46,2.18392209287657e-05
33.48,5.41592628179553e-05
33.5,6.64284590816837e-05
33.52,3.13103834584089e-05
33.54,0.00010088926746187
33.56,0.00010335612849459
33.58,0.000126428860590574
33.6,9.2336120726317e-05
33.62,5.83848349498728e-05
33.64,0.000126992587862896
33.66,1.19491867680269e-05
33.68,7.47876018495064e-05
33.7,0.000101207602380959
33.72,6.01917827255465e-05
33.74,0.000119639170462044
33.76,4.87404200568193e-05
33.78,4.79430053130863e-05
33.8,5.49285230033109e-05
33.82,5.83077824601477e-05
33.84,3.93357892452346e-05
33.86,7.00021663131526e-05
33.88,0.000106831463694933
33.9,5.56364411505516e-05
33.92,0.000166582583866118
33.94,3.53726956873973e-05
33.96,7.73646905835082e-05
33.98,7.84808917080813e-05
34,0.000132612650698744
34.02,7.03629656875698e-05
34.04,5.89134947031417e-05
34.06,4.56120568038199e-05
34.08,9.94804751051019e-05
34.1,3.91947511405137e-05
34.12,7.4272067072587e-05
34.14,8.67632415955538e-05
34.16,9.06019005070963e-05
34.18,0.000116221500810493
34.2,4.0288359774927e-05
34.22,0.000118364069370661
34.24,5.2828739763193e-05
34.26,9.42342012656163e-05
34.28,8.31966730465907e-05
34.3,0.000114209810785053
34.32,1.9644080574805e-05
34.34,4.92970201037831e-05
34.36,9.85211229561617e-05
34.38,0.000162636384460846
34.4,1.73929105589949e-05
34.42,0.00013127096018488
34.44,0.000117584207814157
34.46,8.63817026405998e-05
34.48,6.07781998545457e-05
34.5,2.89226131115822e-05
34.52,0.000122205091370935
34.54,0.000151884448780565
34.56,3.99264409459228e-05
34.58,0.000104689376466061
34.6,9.2964975941628e-05
34.62,0.000119037985661283
34.64,8.44441845245228e-05
34.66,3.1000278011833e-05
34.68,0.000111503669163715
34.7,9.26184924908278e-05
34.72,0.000117443874735593
34.74,0.000100069824212512
34.76,9.70922481838767e-05
34.78,0.000199598315988301
34.8,0.000103813042551773
34.82,6.24162924619225e-05
34.84,5.22873206466441e-05
34.86,3.18301090027794e-06
34.88,0.000138638450930698
34.9,6.4633032150489e-05
34.92,0.000131174419871358
34.94,0.000191451966594602
34.96,0.000102399340052775
34.98,6.81237726600694e-05
35,1.97289761052807e-05
35.02,6.70495302084219e-05
35.04,4.76216171070791e-05
35.06,0.000104046370593485
35.08,0.000119926355702014
35.1,0.00023734981663215
35.12,8.24030589748788e-05
35.14,0.000171400254545292
35.16,5.80118686555907e-05
35.18,7.81594329180637e-05
35.2,5.16582001456407e-05
35.22,7.31679718611383e-05
35.24,0.000145637382901579
35.26,0.000159671106029108
35.28,9.291914401258e-05
35.3,0.000116898870576673
35.32,4.66058879581491e-05
35.34,5.87895380880449e-05
35.36,7.7128188518745e-05
35.38,6.29802866558145e-05
35.4,0.000218139909835411
35.42,7.61922241129834e-05
35.44,0.000222152376474822
35.46,5.29185297490783e-05
35.48,0.000140256158570842
35.5,2.98033911727533e-05
35.52,9.92069542113125e-05
35.54,0.000111803054409719
35.56,0.000130523177061669
35.58,0.000125128990339449
35.6,0.000136236897682366
35.62,0.000124838322468559
35.64,0.000154123152206789
35.66,0.000113496870412889
35.68,4.52463761287968e-05
35.7,0.000126356061677874
35.72,0.000152052678108411
35.74,0.000141314460622737
35.76,9.87246878678023e-05
35.78,0.000162722417403175
35.8,0.000117845860129469
35.82,0.000138342426916396
35.84,5.28272470208223e-05
35.86,6.12697933068583e-05
35.88,0.000162664494852403
35.9,7.94916289576003e-05
35.92,0.000181195772706818
35.94,0.000131782560793996
35.96,0.000239604799839481
35.98,5.77481218339346e-05
36,0.000136542596842479
36.02,9.05223588129172e-05
36.04,3.80660112416692e-05
36.06,0.000162320432708698
36.08,0.000112401839761222
36.1,0.000206690901364308
36.12,0.000203497493071995
36.14,0.000139346195092936
36.16,0.000156978462019829
36.18,7.57940413495662e-05
36.2,0.000112927408918793
36.22,0.000125011748073461
36.24,9.6297644214591e-05
36.26,0.000204808050837383
36.28,0.000143610126161864
36.3,0.000201681088230257
36.32,9.06325027739096e-05
36.34,9.22692445309562e-05
36.36,5.416179053749e-05
36.38,2.28833910996397e-05
36.4,0.000164816042093859
36.42,0.00011796473186214
36.44,0.000213091742412136
36.46,0.00016867329186773
36.48,0.00015555865231972
36.5,0.000123188002873666
36.52,7.89458467009144e-05
36.54,6.39613094031528e-05
36.56,8.02020445223497e-05
36.58,0.000122262465014883
36.6,0.000215385623113351
36.62,0.000124781454035333
36.64,0.000170117815308809
36.66,4.97353854413354e-05
36.68,9.70029549117867e-05
36.7,6.46499079411978e-05
36.72,8.55822242657017e-05
36.74,0.000159974231014785
36.76,2.29781720381074e-05
36.78,0.000216479467790754
36.8,8.53808585282446e-05
36.82,0.000184942245168962
36.84,6.92537568748589e-05
36.86,4.1983311677591e-05
36.88,9.01309763205409e-05
36.9,0.000109773107990307
36.92,0.00010915378258968
36.94,0.000175359718205498
36.96,0.000118142610417931
36.98,0.000161309344355031
37,7.21075800945401e-05
37.02,0.00014817517215155
37.04,1.81961139515852e-05
37.06,0.000176483327262622
37.08,0.000107417574631008
37.1,0.000133615373442994
37.12,0.000169158680381082
37.14,8.58970820293311e-05
37.16,0.00013083656822285
37.18,0.000106249329820538
37.2,7.69970818467972e-05
37.22,0.000148078526357096
37.24,2.73621436444856e-05
37.26,0.000175314461450361
37.28,0.000104438927741704
37.3,0.000165821995826385
37.32,0.000124494470672515
37.34,0.000188125846380908
37.36,9.10220001756725e-05
37.38,5.81133675949245e-05
37.4,0.000147297911503114
37.42,8.58377107075285e-05
37.44,7.00622608951634e-05
37.46,0.000156206537310956
37.48,0.0001066579067465
37.5,0.000162260350609731
37.52,0.000102773645197739
37.54,9.00486038917914e-05
37.56,0.000184874333409279
37.58,0.000129920709486374
37.6,8.18065075091426e-05
37.62,0.000130331645512205
37.64,0.000119040954108286
37.66,0.000151850086970701
37.68,0.000140569199912082
37.7,0.000102773568777964
37.72,0.000140899342467945
37.74,0.000122629415513949
37.76,6.21438474484655e-05
37.78,5.35951235349527e-05
37.8,0.000145156142486116
37.82,0.000162535091382466
37.84,0.000153525949912706
37.86,0.000134936745534034
37.88,0.000172766872544388
37.9,0.000174707148378165
37.92,7.45065957875282e-05
37.94,0.000115742522790464
37.96,0.000152135565002354
37.98,0.00015922475552587
38,0.000110587675586016
38.02,0.000131624014501753
38.04,0.000209145709542119
38.06,8.93346285846187e-05
38.08,0.000124320036997061
38.1,1.65100505423593e-05
38.12,0.000105193724509541
38.14,9.14865155584253e-05
38.16,6.67479769348164e-05
38.18,0.000153603478680216
38.2,0.000211743065155378
38.22,0.000160189670205748
38.24,0.000145613845469277
38.26,2.34039213855043e-05
38.28,0.000122044184265102
38.3,3.4119901553508e-05
38.32,0.00010163353790796
38.34,8.54773393555316e-05
38.36,0.000173196368436513
38.38,0.000150928342831889
38.4,0.000114447456911125
38.42,6.05723344085971e-05
38.44,5.44227225780732e-05
38.46,6.22586890917949e-05
38.48,8.54313916184905e-05
38.5,2.05581022443664e-05
38.52,0.000218674850910832
38.54,9.85587977176922e-05
38.56,0.000145636987974715
38.58,0.000128427975612272
38.6,0.00010774232768963
38.62,6.45893783914437e-05
38.64,6.1297577727438e-05
38.66,3.82706370818973e-05
38.68,0.00018839084253141
38.7,0.000113304190345172
38.72,0.000206944681158773
38.74,0.000150752934438461
38.76,0.000118475982838098
38.78,8.74337918239701e-05
38.8,7.42105980652573e-05
38.82,0.000109976472512959
38.84,0.000124117950538579
38.86,0.000179743875674042
38.88,0.000189783726116845
38.9,0.000204585543987056
38.92,0.000140246842184952
38.94,0.000105800096849993
38.96,0.000145289699835532
38.98,4.54637480399478e-05
39,0.000144299115572288
39.02,0.000150182724284901
39.04,0.000170973223959551
39.06,0.000205397994993368
39.08,0.000126545641132158
39.1,0.000191879839039641
39.12,9.5550929274339e-05
39.14,8.78515499807575e-05
39.16,9.24418473817112e-05
39.18,0.000111010250468528
39.2,0.00024292554477441
39.22,0.000140409046448658
39.24,0.00025820336864642
39.26,0.000107534618465211
39.28,0.000207142940205242
39.3,7.85053711235306e-05
39.32,2.59642886523754e-05
39.34,0.000129850050980154
39.36,0.00012102109532454
39.38,0.000153655101058025
39.4,0.000157086705417249
39.42,0.000164562871831901
39.44,0.000128164176296269
39.46,9.40279738360956e-05
39.48,8.85952569816316e-05
39.5,5.91961016349017e-05
39.52,9.06587718108309e-05
39.54,0.000193260632386085
39.56,0.000119906397107233
39.58,0.000263663021174252
39.6,0.000167920261569625
39.62,0.000158022765463066
39.64,9.57523806487724e-06
39.66,7.00527969424159e-05
39.68,0.000100816031823277
39.7,0.000114308221709858
39.72,0.00018383377995184
39.74,0.000223415374881544
39.76,0.000210623684642285
39.78,7.23481204852536e-05
39.8,9.24351217569258e-05
39.82,7.82286965911319e-05
39.84,7.31772484860507e-05
39.86,0.000117043053962441
39.88,0.000163492765581499
39.9,0.000249272092957573
39.92,0.00015806654679559
39.94,0.000111984692042782
39.96,0.00012395184628048
39.98,4.41646284686104e-05
40,5.21616662920268e-05
40.02,0.000124803449344763
40.04,0.000137063585216426
40.06,0.000235142152557298
40.08,0.000131604016668872
40.1,0.000195876902053166
40.12,8.58508317268923e-05
40.14,9.35490069267644e-05
40.16,3.8568132848476e-05
40.18,6.17982845862358e-05
40.2,0.000198797337140269
40.22,0.000146123070899805
40.24,0.000189095103183198
40.26,0.000183805731497962
40.28,7.17061795679649e-05
40.3,0.000164266080489824
40.32,6.20941933802041e-05
40.34,6.65982753253132e-06
40.36,0.000131976714431177
40.38,0.000115496556481708
40.4,0.000175931644780075
40.42,0.000150285075284645
40.44,0.000197478022883794
40.46,0.000124525113066306
40.48,5.1432767678627e-05
40.5,2.04179511343264e-05
40.52,5.99853711873366e-05
40.54,0.000125173179162187
40.56,9.15157339587968e-05
40.58,0.000185281873428547
40.6,0.00018799635592834
40.62,0.000169139768213999
40.64,6.93327460761646e-05
40.66,4.13053675637977e-05
40.68,4.97855168872871e-05
40.7,9.62005058352386e-05
40.72,0.000136736408289902
40.74,0.000165922061401615
40.76,0.000146863610034895
40.78,0.000139938598142893
40.8,8.47874399927365e-05
40.82,9.39424618326372e-05
40.84,4.95475863312067e-05
40.86,5.78342740968244e-05
40.88,0.000125337237467065
40.9,5.19290345802962e-05
40.92,0.000181389374816682
40.94,7.84903475247481e-05
40.96,0.000124482335747605
40.98,4.33490149138466e-05
41,1.2308527282301e-05
41.02,6.10460717572686e-05
41.04,8.94443727717654e-05
41.06,9.6583580046914e-05
41.08,0.000145319891491635
41.1,4.5547220934033e-05
41.12,0.000125589849372486
41.14,4.28314782526811e-05
41.16,2.78266129671176e-05
41.18,7.07694799712051e-05
41.2,1.94584480973287e-05
41.22,6.57844110069102e-05
41.24,4.87635320082812e-05
41.26,0.000114493978820762
41.28,3.83835564303602e-05
41.3,5.64358110710537e-05
41.32,7.43070589372297e-05
41.34,0.000105700848528913
41.36,0.000119614121655469
41.38,5.76666674494387e-05
41.4,7.16671975328701e-05
41.42,9.13743183726424e-05
41.44,5.47002574383316e-05
41.46,6.81957158043427e-05
41.48,4.24742600791046e-05
41.5,7.22298086647392e-05
41.52,4.30817025197051e-05
41.54,3.11992853152819e-05
41.56,8.80395237007944e-05
41.58,1.59960534631735e-05
41.6,8.66532255946317e-05
41.62,3.66554102564464e-05
41.64,6.83649713213402e-05
41.66,6.22352861401602e-05
41.68,8.9854400698814e-05
41.7,6.33300053479017e-05
41.72,7.29935016182484e-05
41.74,6.20471726720358e-05
41.76,6.02392877975497e-05
41.78,2.27487684743941e-05
41.8,3.58153730880291e-05
41.82,5.79335515106446e-05
41.84,7.48938646714632e-05
41.86,3.07228971594505e-05
41.88,7.9132513312807e-05
41.9,5.60853106268134e-05
41.92,5.78343551946057e-05
41.94,8.39788797334074e-05
41.96,3.50301673317636e-05
41.98,0.000103781903035848
42,1.41093458059763e-05
42.02,3.41805474435179e-05
42.04,7.25835923012235e-05
42.06,2.82931435590979e-05
42.08,8.24065516081281e-05
42.1,0.000102350895510268
42.12,1.73473888215804e-05
42.14,7.57320208204812e-05
42.16,8.23360635391931e-05
42.18,3.73731395141405e-05
42.2,1.99419684049798e-05
42.22,8.86102459543084e-05
42.24,6.58687591173968e-05
42.26,5.51320817233457e-05
42.28,3.74160651801868e-05
42.3,3.7609292688162e-05
42.32,7.05874509771759e-05
42.34,3.3292066567616e-05
42.36,6.26691107573509e-05
42.38,0.000141818565136819
42.4,0.000127629176162305
42.42,1.13944641070143e-05
42.44,9.53312447673622e-05
42.46,4.48939961689346e-05
42.48,4.52924066509736e-05
42.5,6.51254344753976e-06
42.52,4.13581507457579e-05
42.54,6.12412883665581e-05
42.56,5.06309362287434e-05
42.58,7.10492300231477e-05
42.6,8.6946060544892e-05
42.62,0.000101872667002443
42.64,8.73564885741532e-05
42.66,0.000121049932430862
42.68,5.5687630150712e-05
42.7,0.000117182924534366
42.72,4.41203576385319e-05
42.74,6.72079972860684e-05
42.76,8.98389801106893e-05
42.78,0.0001207370783283
42.8,9.86556137255144e-05
42.82,0.000125921963850352
42.84,8.93414678352487e-05
42.86,6.36237115844317e-05
42.88,1.74624389911199e-05
42.9,2.4281556921853e-05
42.92,0.0001289584697669
42.94,7.4799518898041e-05
42.96,0.000208885770115947
42.98,7.97487798972529e-05
43,0.00013969469056793
43.02,6.37110402014601e-05
43.04,5.20547138528528e-05
43.06,3.64447850888329e-05
43.08,7.73896703538178e-05
43.1,0.000104838620042614
43.12,0.000161607913315828
43.14,5.5547262589889e-05
43.16,0.000157684379599116
43.18,7.4642910521678e-05
43.2,6.53302606056857e-05
43.22,4.08970191035982e-05
43.24,2.39395672210954e-05
43.26,0.000118318115221858
43.28,0.000120653026481103
43.3,0.000102230966612725
43.32,0.000143623379703734
43.34,0.00014271103620341
43.36,8.64827878447228e-05
43.38,0.000100597414339533
43.4,4.50162313592945e-06
43.42,0.000156825254129498
43.44,0.000110920343934761
43.46,0.000169144992498812
43.48,0.000144351421149048
43.5,0.000136945871164681
43.52,8.43735202461252e-05
43.54,9.54653423524971e-05
43.56,1.17560176889664e-05
43.58,6.61763835458991e-05
43.6,9.74715130875156e-05
43.62,0.000125963787683271
43.64,0.000187155134685878
43.66,0.000108122186099506
43.68,0.000170967265612326
43.7,2.21890467760744e-05
43.72,8.66530954165104e-05
43.74,9.46221773950365e-05
43.76,0.000115893884808867
43.78,0.000160160057240736
43.8,0.000176131933523536
43.82,0.000158650705736202
43.84,0.000172706083282818
43.86,7.11449598511469e-05
43.88,8.42741918473039e-05
43.9,7.03735167389866e-05
43.92,4.43066338338205e-05
43.94,0.000208825746293817
43.96,0.000149604050530589
43.98,0.000203950241566736
44,0.000124759338701186
44.02,0.000160929132816451
44.04,8.3897220558545e-05
44.06,2.38693269585538e-05
44.08,7.76808050748287e-05
44.1,0.000116650768202112
44.12,0.000208485715439102
44.14,0.000153363360239593
44.16,0.000146885461257261
44.18,0.000177464004953313
44.2,0.000150827327949754
44.22,9.70471200823631e-05
44.24,4.93277876632147e-05
44.26,0.000113265542167165
44.28,0.000133307812240321
44.3,0.000174869633921225
44.32,0.000129022149521336
44.34,0.000211851665477162
44.36,0.000185584113012005
44.38,6.29641577453823e-05
44.4,9.62733116382597e-05
44.42,0.000172872473216251
44.44,9.10440256781798e-05
44.46,0.000186755655677468
44.48,0.000116915278805289
44.5,0.000269670974987592
44.52,0.000150682638406774
44.54,0.000189317820313633
44.56,0.000100818276009906
44.58,8.21184440492614e-05
44.6,0.000105286059333578
44.62,0.000138746377170788
44.64,0.000127831513787692
44.66,0.000201459315121707
44.68,0.000145115855062416
44.7,0.000228683333110038
44.72,1.56663293023203e-05
44.74,0.000123068671623944
44.76,7.83257526759116e-05
44.78,0.000115794872644584
44.8,0.000170522499094875
44.82,0.000147379826648496
44.84,0.000228637121913351
44.86,0.000142940612972104
44.88,0.000114743799161397
44.9,8.90130757360176e-05
44.92,2.29242980962432e-05
44.94,8.68809371015201e-05
44.96,8.12535862155747e-05
44.98,0.000217313330714462
45,0.00012361006104143
45.02,0.000164215925817649
45.04,0.000144760235644872
45.06,9.52477678529096e-05
45.08,9.47274632542181e-05
45.1,5.06821062100401e-05
45.12,0.000121962191202543
45.14,0.000201735380549054
45.16,9.21462921567393e-05
45.18,0.00019128286519181
45.2,9.18211253117001e-05
45.22,0.000114220687889961
45.24,8.75457208139972e-05
45.26,8.34289201776837e-05
45.28,0.000136816011082669
45.3,0.000136420895424902
45.32,0.000176904295877283
45.34,0.000125363269258978
45.36,0.000161363683721735
45.38,0.00010102780674944
45.4,0.000128507837280852
45.42,8.41053023285844e-05
45.44,7.99541281376285e-05
45.46,0.000217453376572525
45.48,0.000146543088806805
45.5,0.000191031021805468
45.52,0.000165378570959259
45.54,8.15821540508276e-05
45.56,0.000184669949592461
45.58,6.68532860777908e-05
45.6,0.000171000152835824
45.62,0.000141812799559535
45.64,0.000130844230553885
45.66,0.000149920733860414
45.68,0.00011860043219533
45.7,0.000145544442492417
45.72,0.000101699840455848
45.74,0.000149487678203543
45.76,0.000162383598771388
45.78,9.08755867140616e-05
45.8,0.000208191973938462
45.82,0.000102478639329073
45.84,0.000126080108590178
45.86,0.000132319746756777
45.88,0.000129930907376844
45.9,0.000131528034371885
45.92,0.000141908166696542
45.94,0.000111168246981994
45.96,0.000178047220495771
45.98,0.000153718063976587
46,0.000107332749149603
46.02,0.000110984914721116
46.04,0.000178679383569964
46.06,0.000126054279913137
46.08,0.000207965489163936
46.1,0.000104558033301984
46.12,0.000196975961260118
46.14,0.000146065274126284
46.16,8.60458159511359e-05
46.18,5.59491276441318e-05
46.2,0.000141492929148161
46.22,0.000162381959225805
46.24,0.000157940758341054
46.26,0.000139219332457805
46.28,0.000174169135747569
46.3,0.000153878880787518
46.32,0.000138588117005716
46.34,2.1875729608728e-05
46.36,0.000126162734114941
46.38,0.000130320222146523
46.4,0.000136935221984235
46.42,0.000139728421791779
46.44,0.00016753184902713
46.46,0.000166624441609867
46.48,0.000131758952752334
46.5,2.15598221122025e-05
46.52,0.000100448567641359
46.54,6.97314851703854e-05
46.56,9.15166095387062e-05
46.58,0.000149991364917462
46.6,0.00013785675375215
46.62,0.000176178043698123
46.64,0.000118095006891599
46.66,5.23226219506372e-06
46.68,7.26387485232591e-05
46.7,7.38593718183151e-05
46.72,9.23904522719705e-05
46.74,0.000138127581957893
46.76,0.000219485648003749
46.78,0.000182832748766412
46.8,0.000137674447671386
46.82,9.79232309132151e-05
46.84,5.17038223286529e-05
46.86,6.98699536347662e-05
46.88,6.42269099404139e-05
46.9,9.03035701383876e-05
46.92,0.000228685543032896
46.94,0.000150019278699334
46.96,0.000204695235455524
46.98,0.000128084483017937
47,8.20885326368205e-05
47.02,0.000102774925512407
47.04,1.88927948799317e-05
47.06,0.000120654272275244
47.08,0.000167740599589203
47.1,0.000214422342532049
47.12,0.000213538690943729
47.14,0.000155325945905046
47.16,0.000151807769860764
47.18,8.49595408716608e-05
47.2,4.30994593986888e-05
47.22,0.000129768323977515
47.24,0.00013568907257803
47.26,0.000255610211909383
47.28,0.00014474261059643
47.3,0.000220998516362612
47.32,0.000131430299716193
47.34,0.000143904284711152
47.36,3.76379338194192e-05
47.38,7.73349185440114e-05
47.4,0.000146278501068643
47.42,0.000166288354425599
47.44,0.000137914943930067
47.46,0.000203949672696657
47.48,0.000191603900442921
47.5,0.000103614562835216
47.52,0.000114359402938527
47.54,7.19832906465132e-05
47.56,8.28082117478909e-05
47.58,0.000164971447703031
47.6,0.000161361876446632
47.62,0.000149582640563704
47.64,0.000229303480706019
47.66,0.000124928439607712
47.68,0.000152898580485684
47.7,8.10960560412491e-06
47.72,1.07199251514627e-05
47.74,0.000152393390259802
47.76,4.38312474411189e-05
47.78,0.000213365980278907
47.8,8.68573206490028e-05
47.82,0.000214556656393117
47.84,7.70623666621641e-05
47.86,0.000114358498438237
47.88,0.000132634805504948
47.9,4.44953267588221e-05
47.92,0.000155964524497245
47.94,0.000123266139467343
47.96,0.000118940662868845
47.98,0.000226915913394846
48,0.00016707140173938
48.02,0.000152984820318106
48.04,4.47805695939647e-05
48.06,7.81395423260317e-05
48.08,0.000162720497617254
48.1,7.58004708163256e-05
48.12,0.000190385220594582
48.14,0.000147122948348739
48.16,0.000185588027418451
48.18,3.66576131773007e-05
48.2,7.59114761622948e-05
48.22,0.000100446379561655
48.24,4.83612035394337e-05
48.26,0.000129815070907406
48.28,0.000155914912546679
48.3,0.000230119377722801
48.32,7.94824092965435e-05
48.34,0.000142424896469746
48.36,8.57192543938415e-05
48.38,2.088113741168e-05
48.4,5.48809426925391e-05
48.42,9.84772741644538e-05
48.44,0.000142581699418657
48.46,0.000101898722365117
48.48,0.000131000105781861
48.5,0.000137678910999753
48.52,1.8868586469814e-05
48.54,0.000123875183622522
48.56,7.72350376237943e-05
48.58,1.24132575052934e-05
48.6,0.000214131496850369
48.62,6.11501992714571e-05
48.64,0.000223986691113496
48.66,5.52945540008114e-05
48.68,0.000121430050379641
48.7,7.07734436495629e-05
48.72,2.78531962340021e-05
48.74,3.65499933945346e-05
48.76,8.85747085258072e-05
48.78,9.81547033184319e-05
48.8,0.000120119937971737
48.82,9.9828711050451e-05
48.84,0.000131152658662033
48.86,0.000124335880651889
48.88,7.57287406928166e-05
48.9,4.14586723211946e-05
48.92,6.6131966003095e-05
48.94,0.000114111703506719
48.96,8.94603885164131e-05
48.98,0.000123527080834782
49,0.000128624954397848
49.02,0.000143193683592628
49.04,3.48776672781224e-05
49.06,4.54201817282106e-05
49.08,7.92064870231852e-05
49.1,2.55606251432808e-05
49.12,0.000115630505565133
49.14,6.59036654656742e-05
49.16,0.000162727932824857
49.18,5.99225185210069e-05
49.2,8.00419702091335e-05
49.22,3.98942313052416e-05
49.24,4.04518607545093e-05
49.26,4.69435480373886e-05
49.28,5.58131230897963e-05
49.3,4.3129556435193e-05
49.32,0.000137701329928701
49.34,4.37802327855958e-05
49.36,8.06071613541208e-05
49.38,6.76520070942087e-05
49.4,4.64905400744981e-05
49.42,2.8290557302668e-05
49.44,3.67235923224424e-05
49.46,8.24624329524536e-05
49.48,6.18289450617643e-05
49.5,8.69278821768806e-05
49.52,3.11990755061489e-05
49.54,2.14328073083157e-05
49.56,2.02875398051398e-05
49.58,9.32321100174436e-05
49.6,5.17220942606094e-05
49.62,0.000119424811689946
49.64,0.000115470959658005
49.66,4.72646820060454e-05
49.68,4.71421061442177e-05
49.7,5.78346718091431e-05
49.72,5.07934661455008e-05
49.74,1.29369629177809e-05
49.76,4.61683786837706e-05
49.78,7.29566501142197e-05
49.8,6.123222660565e-05
49.82,5.41739245135793e-05
49.84,3.02195465789023e-05
49.86,7.64566126980241e-05
49.88,4.3824326637796e-05
49.9,6.56928761347933e-05
49.92,9.77318746466746e-05
49.94,9.3838293754814e-05
49.96,3.29489605304794e-05
49.98,4.16121807851207e-05
50,3.27031543782141e-05


==> plots/p1_fft_1e-4_5.txt <==
0,1.00072182547682
0.02,0.00118656724554217
0.04,0.00301203983560757
0.06,0.00238575884479367
0.08,0.00406974351307544
0.1,0.0010239855007861
0.12,0.00161177151096432
0.14,0.00195731739996732
0.16,0.00262518894804851
0.18,0.00217506571874816
0.2,0.0030089278226908
0.22,0.00169855833431622
0.24,0.00156064141485658
0.26,0.00514703566319708
0.28,0.00251811158941356
0.3,0.00153741251364122
0.32,0.00481894343069486
0.34,0.00130873736037885
0.36,0.0025849908307754
0.38,0.00416485057481599
0.4,0.00195599196190309
0.42,0.00287001521289166
0.44,0.00296194142819113
0.46,0.00285856009840066
0.48,0.00352195840048227
0.5,0.00189337931261438
0.52,0.00350191593859423
0.54,0.00319766659606991
0.56,0.00104156948456693
0.58,0.00376894323845229
0.6,0.00225792028402831
0.62,0.001449545150521
0.64,0.00352901682932155
0.66,0.00176098761282838
0.68,0.00223590000529323
0.7,0.00310312452372581
0.72,0.00168339745284299
0.74,0.00241035742736968
0.76,0.00216958891573888
0.78,0.00228682887328837
0.8,0.00266364747871794
0.82,0.00127914260135931
0.84,0.00247305587508356
0.86,0.00263821123726272
0.88,0.000841001325104363
0.9,0.00204234800778502
0.92,0.0020742149054153
0.94,0.0013089879877573
0.96,0.00192094285268261
0.98,0.00197349509476767
1,0.00178993918586546
1.02,0.00174724709942734
1.04,0.00137246873973847
1.06,0.00207430905274347
1.08,0.00125625936340242
1.1,0.00138895818351471
1.12,0.0021650335898547
1.14,0.000929023076840944
1.16,0.00139563274839347
1.18,0.00198289259195569
1.2,0.000547298807767491
1.22,0.00115057412359279
1.24,0.00173125852151066
1.26,0.000790236065412193
1.28,0.00126341569524907
1.3,0.00155858526700241
1.32,0.000981593051888206
1.34,0.00115480144673421
1.36,0.000950456817636766
1.38,0.00135838641047052
1.4,0.000982357135317143
1.42,0.00022468422115434
1.44,0.00140350678159442
1.46,0.000803299994496023
1.48,0.000189088069097455
1.5,0.00131771275571188
1.52,0.000407857029978953
1.54,0.000670130803808792
1.56,0.00117242639011486
1.58,0.000281150278144112
1.6,0.000822354423335516
1.62,0.000701359464470827
1.64,0.000439215499373635
1.66,0.000902397705489354
1.68,0.000251764956599487
1.7,0.000595031890151045
1.72,0.000550317517939674
1.74,9.44059834898113e-05
1.76,0.000625608453301677
1.78,0.000318949989317966
1.8,0.000483817582161238
1.82,0.00053918490584393
1.84,3.56684322669761e-05
1.86,0.000656366559353101
1.88,0.000285268675627037
1.9,0.000236820860745543
1.92,0.000594508753677294
1.94,9.99247243352196e-05
1.96,0.000556256888719313
1.98,0.000486876634566068
2,0.000359836402216775
2.02,0.000600895747788283
2.04,0.000246013947625762
2.06,0.000439420793200087
2.08,0.000450707347690047
2.1,8.56151596719844e-05
2.12,0.000612393780293018
2.14,0.000323342799461425
2.16,0.000362575207667405
2.18,0.000596580538004166
2.2,0.000288590958402711
2.22,0.000479201945034054
2.24,0.000490831629309279
2.26,0.000374232626825051
2.28,0.000438624792940446
2.3,0.000296061591994735
2.32,0.00039642669950838
2.34,0.000549220082990811
2.36,0.000427478530555121
2.38,0.000359390688379349
2.4,0.000557619668315891
2.42,0.000524224340090387
2.44,0.000218750937540605
2.46,0.000437360898897125
2.48,0.000458509067347902
2.5,0.00040232241262078
2.52,0.000502666315278503
2.54,0.000509616172770447
2.56,0.000526312684571337
2.58,0.000361622180922326
2.6,0.000287356251782959
2.62,0.00066721152337928
2.64,0.000321922378781208
2.66,0.000266652042190507
2.68,0.000634312237626706
2.7,0.00027874552004362
2.72,0.000392932186838473
2.74,0.000642127572871103
2.76,0.00040270527899041
2.78,0.000425480956083685
2.8,0.000517193872086652
2.82,0.000482055016872929
2.84,0.000367748533445953
2.86,0.000284922970953903
2.88,0.000606196663884113
2.9,0.000269790415383821
2.92,0.000274391701933928
2.94,0.000742895401148985
2.96,0.000136102919147366
2.98,0.000252320155958669
3,0.000658053660977966
3.02,0.00025638587018525
3.04,0.000376161746226089
3.06,0.000426254689439319
3.08,0.000540143596483684
3.1,0.000472495825024831
3.12,0.000289970855770848
3.14,0.000537281696648831
3.16,0.000330439680847435
3.18,4.81390268704242e-05
3.2,0.000592717686164057
3.22,0.00037603315611204
3.24,0.000167490117794963
3.26,0.000496848070952845
3.28,0.000246551649471093
3.3,0.000306690898850257
3.32,0.000429337948133359
3.34,0.000200986012117689
3.36,0.000477066505542744
3.38,0.000307064345015443
3.4,0.000233632753408068
3.42,0.000514633929568551
3.44,0.000173905379021469
3.46,0.000259924375455713
3.48,0.000478356270428085
3.5,0.000156323588368911
3.52,0.000356883100261822
3.54,0.00038739442205866
3.56,0.00025489904906037
3.58,0.000400670104345488
3.6,0.000364733917646831
3.62,0.00040768690196285
3.64,0.000324965345435879
3.66,0.000175474099611018
3.68,0.000500873157207691
3.7,0.00020838822483931
3.72,0.000137948870085593
3.74,0.00051385275986968
3.76,0.000189839757957031
3.78,0.000320651861641492
3.8,0.000538048658928774
3.82,0.000222677930430117
3.84,0.00032408362875321
3.86,0.000310826981462754
3.88,0.000338773981003126
3.9,0.000476384386947961
3.92,0.00020845490085836
3.94,0.000483165423064379
3.96,0.000443535170598662
3.98,8.13881453963719e-05
4,0.000502026520518963
4.02,0.000271248523649699
4.04,0.000192382564720936
4.06,0.000498238018346502
4.08,0.000111892158848577
4.1,0.000390093937531337
4.12,0.000415360248803749
4.14,6.06990231278642e-05
4.16,0.000435024742757708
4.18,0.000313905700466793
4.2,0.000217023482754947
4.22,0.000371278596084465
4.24,8.1688655258925e-05
4.26,0.000328323779387574
4.28,0.000278862295181455
4.3,0.000128695609567235
4.32,0.000306393874694301
4.34,0.000201974762525231
4.36,0.000219038985894838
4.38,0.000244201822424339
4.4,5.28096598830774e-05
4.42,0.000198361081035333
4.44,0.000133542895513606
4.46,0.000128263317160173
4.48,0.00024917526065131
4.5,0.00019791747515301
4.52,0.00010907850252035
4.54,0.000121513059708082
4.56,0.000128818156567485
4.58,0.000174855035390123
4.6,8.46647996677838e-05
4.62,0.000152086952786923
4.64,0.000194935578405008
4.66,5.72667362742821e-05
4.68,0.00011610629823653
4.7,0.000130902359817876
4.72,0.000155861947680479
4.74,6.67634985472582e-06
4.76,0.000160692914262443
4.78,0.000196452652568913
4.8,4.32536303064542e-05
4.82,9.21054019692755e-05
4.84,0.000228133063692219
4.86,0.000146996890179601
4.88,6.27233513471912e-05
4.9,0.00019025058065423
4.92,0.00020781372237098
4.94,2.75854821173981e-05
4.96,0.000209610589734012
4.98,0.00024558202016558
5,0.000165772210273711
5.02,0.000258685276377461
5.04,0.000220911598897408
5.06,0.000281571518232228
5.08,0.000230442605569714
5.1,0.000107933028295108
5.12,0.000382239473942778
5.14,0.000176817971024815
5.16,0.000224434345056854
5.18,0.000425672766508843
5.2,0.000114778488784488
5.22,0.00022893061067493
5.24,0.000377363546716636
5.26,0.000155751021569346
5.28,0.00025528753963595
5.3,0.000369417974531253
5.32,0.000311915439658074
5.34,0.000326393143858676
5.36,0.000341758973514464
5.38,0.000347442765430631
5.4,0.000252604008203585
5.42,0.000233493751614933
5.44,0.000484521272605917
5.46,0.000285317344408755
5.48,0.00018815348029242
5.5,0.00046719558631824
5.52,0.000265218695956866
5.54,0.000245627579628409
5.56,0.000432329092976912
5.58,0.000278971072151899
5.6,0.000324962391564641
5.62,0.000359974746708205
5.64,0.000342055300322235
5.66,0.000361241517822529
5.68,0.000265311924744362
5.7,0.000367488444525868
5.72,0.000358766607199496
5.74,0.000255102067979805
5.76,0.000407537562720973
5.78,0.000281181651452731
5.8,0.000206743472301207
5.82,0.000416869613427111
5.84,0.000281211331210711
5.86,0.000239128443767585
5.88,0.000413042124991978
5.9,0.000264917196480512
5.92,0.000302742114592522
5.94,0.000357069836625398
5.96,0.000162883415876141
5.98,0.000322793438303379
6,0.000270193297050481
6.02,0.000202445068832425
6.04,0.000410130262633289
6.06,0.000217677171444296
6.08,0.000212913622019179
6.1,0.000323478198478127
6.12,9.87058328072646e-05
6.14,0.000294910992054882
6.16,0.000261352964866145
6.18,0.000142294612710004
6.2,0.000327429365874299
6.22,0.00011788200340474
6.24,0.000206094836446279
6.26,0.00028044784207503
6.28,1.62526528833233e-05
6.3,0.000220566681290377
6.32,0.000207447991740271
6.34,8.81568973059088e-05
6.36,0.000194418837601833
6.38,6.91390451346221e-05
6.4,0.000191951159000437
6.42,0.000169042780985369
6.44,2.55518086597694e-05
6.46,0.000197829738307868
6.48,0.000101536362551321
6.5,5.3795065422616e-05
6.52,0.000164618458813699
6.54,0.000112275684950321
6.56,0.000110003855540669
6.58,0.000136319858022536
6.6,0.000166878309678991
6.62,0.000133844615436417
6.64,0.000133474667501968
6.66,0.000150533894051146
6.68,2.57666923529817e-05
6.7,0.000132305328299885
6.72,0.000184102384315309
6.74,4.12980504462418e-05
6.76,0.000157636713814404
6.78,0.000140512714543805
6.8,0.000103348585334852
6.82,0.000194133701793078
6.84,3.31460181192041e-05
6.86,0.000165209145003517
6.88,0.000157635875919216
6.9,5.75177290267106e-05
6.92,0.000149691778011404
6.94,0.00014416885867028
6.96,0.000147346797763099
6.98,0.000166627525601202
7,0.00022897876160669
7.02,0.000140760191310578
7.04,8.55368411105431e-05
7.06,0.000214281348248519
7.08,0.000194054099444536
7.1,0.000136907274387515
7.12,0.000209123582527426
7.14,0.000247137131160885
7.16,0.00018195865743496
7.18,0.000160297869302913
7.2,0.000249928652836378
7.22,0.00019036455253156
7.24,0.000114516339916946
7.26,0.000268876168117888
7.28,0.000274982046794383
7.3,0.000172532841547777
7.32,0.000256534780601694
7.34,0.000227009488627444
7.36,0.00018065579576028
7.38,0.000255573769431984
7.4,0.000238964746664614
7.42,0.000244463700242134
7.44,0.000234996129528026
7.46,0.000247561230579826
7.48,0.000264324027421536
7.5,0.000159772379743888
7.52,0.000248207513205476
7.54,0.000258117307870391
7.56,0.000131281071316505
7.58,0.000291013407492194
7.6,0.000242402781464171
7.62,0.000155863353048127
7.64,0.000252402621778751
7.66,0.00020753721978835
7.68,0.000277086807991187
7.7,0.000230634583452544
7.72,0.000160276675360864
7.74,0.000294171880402044
7.76,0.000143799318528812
7.78,0.00015125486101155
7.8,0.000279471365792792
7.82,0.000132229357038193
7.84,0.00018016596194349
7.86,0.000260104686029671
7.88,0.000152376616073027
7.9,0.000180127852934594
7.92,0.000201722387922376
7.94,0.000123862545633118
7.96,0.000188155555849948
7.98,0.000187883886865291
8,0.000141149219673818
8.02,0.000190931227295691
8.04,0.000118882006520565
8.06,0.000159982637111974
8.08,0.00016184183967417
8.1,5.4570662618954e-05
8.12,0.000190666309244557
8.14,0.00013625043858895
8.16,9.50793840641466e-05
8.18,0.0002017563077719
8.2,7.42201597820822e-05
8.22,0.000130702776678379
8.24,0.000152053488538246
8.26,7.17593694575898e-05
8.28,0.000174078506746157
8.3,9.21562037406987e-05
8.32,8.89939313562917e-05
8.34,0.000142562150988675
8.36,3.03719183289973e-05
8.38,0.000133090078413181
8.4,0.000137746991740569
8.42,5.53026172298671e-05
8.44,0.000135744767174761
8.46,6.49782032066254e-05
8.48,0.000115355277451566
8.5,0.000145779616133792
8.52,7.86751087944127e-05
8.54,0.000186940692102748
8.56,0.000157715246095247
8.58,9.60494621098893e-05
8.6,0.000162070778582862
8.62,3.99252705661061e-05
8.64,0.000199708732762439
8.66,0.000131672388982957
8.68,5.33223927399649e-05
8.7,0.000240014649772288
8.72,0.000112785644841718
8.74,9.17045379225477e-05
8.76,0.000221116996734597
8.78,8.40554279969812e-05
8.8,0.000134839959961382
8.82,0.000144031109399111
8.84,0.000165954881545867
8.86,0.000159320534226793
8.88,8.60458110994747e-05
8.9,0.000198419108171856
8.92,0.000112661034269614
8.94,3.50322914190502e-05
8.96,0.000201030808105936
8.98,4.19996272109336e-05
9,4.80132529595244e-05
9.02,0.000177425538735442
9.04,6.73990083732871e-05
9.06,0.000106898175483147
9.08,0.000180098829408383
9.1,0.000119963996208274
9.12,0.000118883965261185
9.14,0.000113755825274217
9.16,0.000127449971375052
9.18,8.08219695676204e-05
9.2,1.54139144117444e-05
9.22,0.000204125834165237
9.24,0.000116867726620396
9.26,4.40434727872522e-05
9.28,0.000193079060736825
9.3,9.5604166668045e-05
9.32,6.8148061561636e-05
9.34,0.000140850136789364
9.36,0.00011889309952658
9.38,0.000124529864118666
9.4,7.55115281331318e-05
9.42,0.000160466219444449
9.44,0.000141343092546102
9.46,4.43657955226998e-05
9.48,0.000110929500972562
9.5,0.000139909073705982
9.52,4.11899633962821e-05
9.54,0.000100082157016626
9.56,0.000149393179315037
9.58,5.67146556102768e-05
9.6,6.2166337880784e-05
9.62,0.000159103603032119
9.64,6.4858640878902e-05
9.66,8.25131908359331e-05
9.68,0.000149466197618033
9.7,0.000114120584631045
9.72,0.000109231734030166
9.74,0.000106634008747468
9.76,0.00014788203953789
9.78,9.56063309124311e-05
9.8,7.00571404386313e-05
9.82,0.000166703058848997
9.84,5.96031941932323e-05
9.86,4.91864058882469e-05
9.88,0.000157127190068243
9.9,8.95772187725072e-05
9.92,9.37915635644481e-05
9.94,0.00015042991868993
9.96,0.000111601873168421
9.98,0.000104427625332577
10,0.000115213819015391
10.02,0.000114026841028174
10.04,0.000125163261093112
10.06,9.89098730367648e-05
10.08,0.000131538237133382
10.1,0.000164449327028272
10.12,0.000120290688718505
10.14,0.000124865221059591
10.16,0.000123451203903222
10.18,0.000113618078587288
10.2,0.000148260304819602
10.22,9.44774917258132e-05
10.24,0.000142032500048861
10.26,0.000163718841187104
10.28,7.97112029135231e-05
10.3,0.000163239454793112
10.32,0.000156956343148313
10.34,0.000103382751255667
10.36,0.000147722707995852
10.38,0.000118789736957289
10.4,0.000123947973262156
10.42,0.000141021716455744
10.44,9.32337314483162e-05
10.46,0.000174195097354908
10.48,0.000157846618862993
10.5,0.000114511499571609
10.52,0.000187243857274407
10.54,0.000120234299340883
10.56,7.61117805750885e-05
10.58,0.000194839207087252
10.6,5.46571105611133e-05
10.62,0.000140902698803833
10.64,0.000213323654829123
10.66,3.76085531130113e-05
10.68,0.000168528690512475
10.7,0.000182021051453639
10.72,7.62149705375078e-05
10.74,0.00015665695945248
10.76,5.61456597925654e-05
10.78,0.00018690516334258
10.8,0.000164256577382106
10.82,4.87335044002772e-06
10.84,0.000209929346860569
10.86,0.000103889881510457
10.88,6.53252200776089e-05
10.9,0.000179393684917026
10.92,4.35808012955538e-05
10.94,0.000121260868270392
10.96,0.000130887097489441
10.98,6.18236647630044e-05
11,0.000147003470714321
11.02,0.000106445206738854
11.04,8.59022708522386e-05
11.06,0.000131712478687313
11.08,4.32025862422058e-05
11.1,0.000116084485670162
11.12,8.3925375890204e-05
11.14,8.44368158248248e-05
11.16,0.000123402953112176
11.18,4.85467409975605e-05
11.2,0.000131829462578285
11.22,0.000112600148707001
11.24,2.84129594763649e-05
11.26,0.000132844660175978
11.28,8.56062458599008e-05
11.3,4.65282111021738e-05
11.32,0.000129441296507197
11.34,9.77259165714083e-05
11.36,0.0001029294910646
11.38,0.000110851755414545
11.4,0.000114958850703612
11.42,5.83105335607531e-05
11.44,2.48222053359321e-05
11.46,0.000143129171538342
11.48,2.73558731496844e-05
11.5,3.93231590168617e-05
11.52,0.000150525170306097
11.54,3.28800957944676e-05
11.56,6.18645160450022e-05
11.58,0.000115592026019174
11.6,5.7771086892926e-05
11.62,7.21669173463811e-05
11.64,0.000108326036040788
11.66,0.000113871019160742
11.68,9.30479545860288e-05
11.7,8.84628209425585e-05
11.72,0.000125842156460137
11.74,0.000124837503497712
11.76,8.63630992125984e-05
11.78,0.000117315894926789
11.8,0.000128912574148912
11.82,9.11868440697862e-05
11.84,0.000130607702204273
11.86,0.000141085193800296
11.88,0.000134977062670711
11.9,0.000126400341115198
11.92,0.000117063071407729
11.94,0.000155651544700837
11.96,0.00012743654959084
11.98,0.000129143961206292
12,0.000168858217735505
12.02,0.000145407538187632
12.04,0.000156660519929932
12.06,0.000166831531788118
12.08,0.000139307237179037
12.1,0.000134235386114385
12.12,0.000161882207705665
12.14,0.000144619861346462
12.16,0.00014153536797985
12.18,0.000183652096812664
12.2,0.000136525009949042
12.22,0.000146995997185915
12.24,0.000173303359311581
12.26,0.00014297717372901
12.28,0.000167160224992891
12.3,0.000118658928961679
12.32,0.000166167774509996
12.34,0.000197009970615824
12.36,0.000109876022646502
12.38,0.000165553164909893
12.4,0.000162073165251658
12.42,0.000114616597637836
12.44,0.000169564554214208
12.46,0.000147179995454567
12.48,0.000144291541462574
12.5,0.000152620385722661
12.52,0.000112659939049265
12.54,0.000148561337261086
12.56,0.000165182989572302
12.58,0.00010272231334256
12.6,0.000137779220348923
12.62,0.000173244396198797
12.64,9.41932951228409e-05
12.66,0.000126699273646186
12.68,0.000132223371901072
12.7,6.03383819032353e-05
12.72,0.000136059585085666
12.74,0.000123472473167759
12.76,0.000112437855241375
12.78,0.00014007310300353
12.8,0.000100998510874905
12.82,0.000129947009493418
12.84,9.45401359787802e-05
12.86,8.09185743004433e-05
12.88,0.000130340107024503
12.9,2.03613341718998e-05
12.92,9.28418360104872e-05
12.94,0.000145757091219821
12.96,5.77818535347568e-06
12.98,7.18943040766019e-05
13,0.000105341745849973
13.02,5.5092085846485e-05
13.04,6.41543536630756e-05
13.06,7.45372316916102e-05
13.08,8.11279251174045e-05
13.1,6.6833903286814e-05
13.12,3.73135314416152e-05
13.14,0.000121669566323888
13.16,4.97545970891584e-05
13.18,4.71073405478214e-05
13.2,0.000108384075936656
13.22,5.25407070008292e-05
13.24,4.87668593422113e-05
13.26,0.000105763575105085
13.28,0.00010346466772028
13.3,7.60617437440404e-05
13.32,0.000105047763229306
13.34,0.000117423132103927
13.36,4.13935349758152e-05
13.38,0.000119151608036182
13.4,0.000110080327137177
13.42,9.89668372622699e-06
13.44,0.000124360562682626
13.46,8.58796058846925e-05
13.48,6.6353382025035e-05
13.5,0.000155000377258407
13.52,4.89288708334214e-05
13.54,8.6081535046389e-05
13.56,0.000120440859372434
13.58,4.14234983342507e-05
13.6,0.000110287521395366
13.62,9.38055081200594e-05
13.64,8.81043814211659e-05
13.66,0.000101773552255958
13.68,6.83344362937254e-05
13.7,0.000123089765406183
13.72,8.70893131900851e-05
13.74,6.71702994587275e-05
13.76,0.000141043119522627
13.78,5.03942449636203e-05
13.8,9.00320761283683e-05
13.82,0.000158510075706961
13.84,2.74469337772182e-05
13.86,0.000102217827236192
13.88,0.000151021231609599
13.9,4.7703000781742e-05
13.92,0.00010802359127242
13.94,0.000105984179283167
13.96,0.000122690333798299
13.98,0.00012898573000511
14,9.33445696250745e-05
14.02,0.000148399894769675
14.04,0.000104315892880027
14.06,5.7442627628409e-05
14.08,0.000147625253972329
14.1,9.63650358999878e-05
14.12,8.76590498697911e-05
14.14,0.000120742606294496
14.16,9.33299892044576e-05
14.18,9.98448348911571e-05
14.2,0.000116826763793829
14.22,8.79393627079094e-05
14.24,9.19549785259263e-05
14.26,0.000122397755132666
14.28,8.47659233862981e-05
14.3,0.000106717902865445
14.32,0.000122360701664795
14.34,6.37539708333322e-05
14.36,0.000119127883770042
14.38,0.000104160473878448
14.4,8.91055375281948e-05
14.42,0.000125010746969183
14.44,6.39090679596852e-05
14.46,9.37917703202998e-05
14.48,0.00010912521390341
14.5,6.5865340117441e-05
14.52,9.2245011069249e-05
14.54,6.83367663779597e-05
14.56,0.000104408896273706
14.58,0.000103431009860292
14.6,5.39122416133093e-05
14.62,8.76337343645404e-05
14.64,6.98110292175085e-05
14.66,5.01192553832269e-05
14.68,7.44039156211528e-05
14.7,9.69520009134499e-05
14.72,6.16606935735473e-05
14.74,4.65393789857672e-05
14.76,7.99892725760247e-05
14.78,7.16566454290089e-05
14.8,3.50327792542433e-05
14.82,4.85953832377879e-05
14.84,0.000100388170199129
14.86,5.14615181004507e-05
14.88,4.25044513756991e-05
14.9,9.27731731372136e-05
14.92,3.29636359769401e-05
14.94,2.79913306422567e-05
14.96,7.39156227571081e-05
14.98,6.48379947086602e-05
15,4.86664241801433e-05
15.02,4.98185501179318e-05
15.04,7.2159237776665e-05
15.06,6.7196213121788e-05
15.08,5.25481185358502e-05
15.1,6.52101873189377e-05
15.12,7.89261477952164e-05
15.14,2.37785266224038e-05
15.16,8.25792564238004e-05
15.18,8.81393366166217e-05
15.2,2.57359306882398e-05
15.22,8.71760341943731e-05
15.24,9.05122764626529e-05
15.26,7.54018752385765e-05
15.28,0.000104398686377983
15.3,6.38760172857142e-05
15.32,0.000106790656836498
15.34,6.43022726082695e-05
15.36,2.89336502368097e-05
15.38,0.000142340377646377
15.4,4.46059733761014e-05
15.42,7.03209248103067e-05
15.44,0.00015842644757868
15.46,1.44863795896785e-05
15.48,7.97626607094947e-05
15.5,0.000103463448658393
15.52,7.72085067564943e-05
15.54,9.33613600092509e-05
15.56,6.73173876705987e-05
15.58,0.000120218877069023
15.6,7.80012009780994e-05
15.62,1.92609362284286e-05
15.64,0.000134611607760391
15.66,5.6979105079977e-05
15.68,2.55237730060086e-05
15.7,0.000111575516046931
15.72,1.85934599529036e-05
15.74,8.59571619096596e-05
15.76,0.000108261216018576
15.78,5.06807401650348e-05
15.8,0.000102730788497412
15.82,7.99938957627035e-05
15.84,7.79602236070978e-05
15.86,9.98433451474103e-05
15.88,2.32831181967043e-05
15.9,0.000107699047736836
15.92,7.70060967019336e-05
15.94,5.71004963300053e-05
15.96,0.000136157146888672
15.98,6.37558016378682e-05
16,8.02688790715259e-05
16.02,0.000110664543944787
16.04,6.72617540755164e-06
16.06,0.000110461405549648
16.08,5.44694152162311e-05
16.1,6.48175327114483e-05
16.12,0.000117708339546988
16.14,2.26595129694887e-05
16.16,6.09036129756185e-05
16.18,7.86950533062178e-05
16.2,3.94980507995886e-05
16.22,7.98963062296379e-05
16.24,7.75276416287691e-05
16.26,6.10816495276038e-05
16.28,6.01335675696279e-05
16.3,5.28184931001978e-05
16.32,7.91771000889545e-05
16.34,7.25920019810467e-05
16.36,3.61277115933078e-05
16.38,8.37193494437882e-05
16.4,7.81545847618504e-05
16.42,4.45455876295545e-05
16.44,8.30172294912103e-05
16.46,5.69630097325711e-05
16.48,6.53501912197447e-05
16.5,8.03925909967073e-05
16.52,5.17191253482679e-05
16.54,9.63425424830666e-05
16.56,5.67763981236269e-05
16.58,4.90427921839542e-05
16.6,0.000104799018404337
16.62,6.72637217564357e-05
16.64,8.78584423777459e-05
16.66,9.78892255678834e-05
16.68,8.14291570839729e-05
16.7,9.41799864002179e-05
16.72,6.9979383396341e-05
16.74,7.57251309272171e-05
16.76,8.87531302423077e-05
16.78,6.41234071604601e-05
16.8,0.000118063018880892
16.82,0.000115875822647733
16.84,6.06038900421872e-05
16.86,0.000109013640790841
16.88,8.64529230083389e-05
16.9,4.10413105529063e-05
16.92,0.000131151166060187
16.94,9.41834929504719e-05
16.96,7.33792691184389e-05
16.98,0.000126482805575967
17,9.74755997035807e-05
17.02,9.23499791538543e-05
17.04,8.8832545192298e-05
17.06,9.40895387993653e-05
17.08,0.000113710556061929
17.1,5.83863860953649e-05
17.12,0.000112635267439518
17.14,0.000115816779292652
17.16,5.26863744963878e-05
17.18,0.000102976881955292
17.2,0.000111962245419279
17.22,7.92356502541255e-05
17.24,7.9353487448237e-05
17.26,0.000100135332396494
17.28,7.94771717426555e-05
17.3,5.13476701398825e-05
17.32,0.000106871100968526
17.34,6.22437416369096e-05
17.36,6.04954894482223e-05
17.38,0.000111803626285393
17.4,6.16649397049578e-05
17.42,6.94320855281496e-05
17.44,6.86256094067704e-05
17.46,6.60008724712312e-05
17.48,7.26580706169553e-05
17.5,3.47321534265741e-05
17.52,0.000105007047877657
17.54,6.78266564084253e-05
17.56,1.41498628889973e-05
17.58,7.89607456488847e-05
17.6,3.97977179467371e-05
17.62,3.0785815488778e-05
17.64,6.14468566932635e-05
17.66,4.08010563930501e-05
17.68,6.35172019471444e-05
17.7,4.88938607095429e-05
17.72,3.08359282858715e-05
17.74,6.79782551473364e-05
17.76,4.66946696249986e-05
17.78,3.12889071788498e-05
17.8,6.60948898552525e-05
17.82,5.1134184844457e-05
17.84,3.7797058966653e-05
17.86,2.99331590094529e-05
17.88,8.70211554581413e-05
17.9,5.60630827257287e-05
17.92,4.99691927530805e-05
17.94,8.74760978769189e-05
17.96,5.28901925599381e-05
17.98,5.10392021588126e-05
18,8.2001526744452e-05
18.02,6.36446509175807e-05
18.04,6.79352719133788e-05
18.06,6.11489856945897e-05
18.08,8.52269529467391e-05
18.1,5.48712197019673e-05
18.12,4.33339123941838e-05
18.14,0.000107756993250362
18.16,4.43093134661078e-05
18.18,4.73673897459621e-05
18.2,0.00010059081333299
18.22,1.70720613903715e-05
18.24,6.42540506741546e-05
18.26,7.70264986619768e-05
18.28,3.56401308239247e-05
18.3,8.59559279648508e-05
18.32,6.99547617956819e-05
18.34,7.31706438512069e-05
18.36,9.88204710269925e-05
18.38,5.17503827674485e-05
18.4,7.6035251372602e-05
18.42,8.10173343852823e-05
18.44,5.87282148271903e-05
18.46,0.000118609701914642
18.48,8.42365279037319e-05
18.5,7.30427720732634e-05
18.52,0.000117499411059634
18.54,5.7202779258231e-05
18.56,0.000105881480380665
18.58,0.000109517446010117
18.6,4.75603521989416e-05
18.62,0.000144705236659457
18.64,0.000104121933105578
18.66,7.58223643955243e-05
18.68,0.000142573587094058
18.7,8.26962831131406e-05
18.72,9.49811511194008e-05
18.74,0.00012489648634065
18.76,0.000102513082025765
18.78,0.000117975832411954
18.8,9.30597802660326e-05
18.82,8.97654866308717e-05
18.84,0.000127165558170975
18.86,7.89117623549732e-05
18.88,9.46368309799854e-05
18.9,0.000148758431359948
18.92,8.28100523608863e-05
18.94,0.000103620317930676
18.96,0.000137312302237905
18.98,5.48644522198704e-05
19,9.84728583403142e-05
19.02,0.000117947283382789
19.04,8.49687914594886e-05
19.06,0.000120803901255528
19.08,0.000108626235064853
19.1,0.000102150374143528
19.12,9.14950657890157e-05
19.14,7.93712890461623e-05
19.16,0.000125442714588853
19.18,6.47345888655425e-05
19.2,6.80641419509292e-05
19.22,0.00012668581409521
19.24,5.1263503355224e-05
19.26,7.11875585542408e-05
19.28,0.000104587071685607
19.3,6.87448863746082e-05
19.32,6.18719013368641e-05
19.34,7.41141721302429e-05
19.36,9.22666296339676e-05
19.38,5.25903135503741e-05
19.4,3.89275883994045e-05
19.42,8.77190367530084e-05
19.44,5.76145644319129e-05
19.46,3.96054567885468e-05
19.48,8.59457640130626e-05
19.5,5.97408905747594e-05
19.52,1.9250638504618e-05
19.54,7.03435802018591e-05
19.56,4.3904748352185e-05
19.58,2.6998243419377e-05
19.6,5.87278195274526e-05
19.62,4.3799553029973e-05
19.64,3.74792718559521e-05
19.66,4.73552688055216e-05
19.68,3.47200146415024e-05
19.7,3.64520447087338e-05
19.72,1.87462347041828e-06
19.74,4.34698390145709e-05
19.76,3.99367981311851e-05
19.78,6.86344643397849e-06
19.8,1.39871291592649e-05
19.82,5.4651272976954e-05
19.84,1.52677098291151e-05
19.86,1.96914887006259e-05
19.88,6.03386025381096e-05
19.9,1.91060576730022e-05
19.92,3.41939682986671e-05
19.94,4.43772627160543e-05
19.96,3.99889452704193e-05
19.98,4.61919390471278e-05
20,1.19877998952896e-05
20.02,7.72842958097304e-05
20.04,4.29351321532402e-05
20.06,3.57839438390406e-05
20.08,7.80064225293024e-05
20.1,1.58174409829348e-05
20.12,6.58500765741194e-05
20.14,6.85578920322776e-05
20.16,4.01735522418771e-05
20.18,8.73165810849417e-05
20.2,3.46484545211309e-05
20.22,5.38474334407279e-05
20.24,7.75764788531462e-05
20.26,2.06609445644259e-05
20.28,8.8355321309648e-05
20.3,7.83156099969023e-05
20.32,5.59889982112181e-05
20.34,8.79344194928736e-05
20.36,3.39883651242169e-05
20.38,7.78576288708284e-05
20.4,9.55915922003089e-05
20.42,2.34471686317552e-05
20.44,0.00010791297518914
20.46,8.674365323119e-05
20.48,4.70310686032782e-05
20.5,0.00011093202546278
20.52,5.2071517704442e-05
20.54,8.39806848384182e-05
20.56,0.000111371154626336
20.58,3.48093085226644e-05
20.6,0.000125807374196017
20.62,9.24732667299749e-05
20.64,4.49383871187312e-05
20.66,0.000123001315594419
20.68,4.52176349323192e-05
20.7,9.27425050196044e-05
20.72,0.000119996888011122
20.74,3.36848534903023e-05
20.76,0.00010266689326651
20.78,8.79046821919177e-05
20.8,5.0400275405183e-05
20.82,8.39253293373956e-05
20.84,6.5005819512162e-05
20.86,8.52769976360436e-05
20.88,8.07982025036311e-05
20.9,6.43117815597706e-05
20.92,9.9564710390528e-05
20.94,6.17925648971134e-05
20.96,3.08477241942595e-05
20.98,9.94478299957777e-05
21,7.31439791107135e-05
21.02,4.11320410033474e-05
21.04,9.45272831439082e-05
21.06,6.25457420345799e-05
21.08,5.58430147745352e-05
21.1,7.92307497832024e-05
21.12,5.60994969848822e-05
21.14,7.65860077201994e-05
21.16,5.82052794785513e-05
21.18,7.16391707734892e-05
21.2,8.56159269996879e-05
21.22,1.88132407719688e-05
21.24,7.92958975845396e-05
21.26,6.63180852866944e-05
21.28,3.3863857505987e-05
21.3,9.21765721863811e-05
21.32,4.60963008767273e-05
21.34,6.79229581347355e-05
21.36,7.01613899516025e-05
21.38,4.23110122858913e-05
21.4,7.90624193765528e-05
21.42,5.52997174406467e-05
21.44,4.19888647385644e-05
21.46,8.31214362572632e-05
21.48,2.39700102676141e-05
21.5,4.7804927799376e-05
21.52,8.75348427481773e-05
21.54,1.65492054718562e-05
21.56,6.01414266391232e-05
21.58,9.19169682739717e-05
21.6,3.19830548557507e-05
21.62,5.06681463202805e-05
21.64,4.17291010429566e-05
21.66,6.91738582952839e-05
21.68,4.95342580874041e-05
21.7,1.24140619927068e-05
21.72,8.74238910865382e-05
21.74,4.33990129578123e-05
21.76,2.16244452970977e-05
21.78,8.22155598890452e-05
21.8,4.01899443657072e-05
21.82,4.00581690042397e-05
21.84,5.07267484344927e-05
21.86,6.18294386740748e-05
21.88,4.7739488587814e-05
21.9,2.92962956421861e-05
21.92,6.27317173194571e-05
21.94,4.35803604870172e-05
21.96,3.77730484280055e-05
21.98,6.8503958720244e-05
22,3.67504383197876e-05
22.02,3.10392010905545e-05
22.04,4.53547424434297e-05
22.06,5.37933789563682e-05
22.08,4.25082672762125e-05
22.1,4.33532051326704e-05
22.12,6.90051063115019e-05
22.14,3.77924164181779e-05
22.16,4.37631777339522e-05
22.18,6.00579914617175e-05
22.2,2.69159276402308e-05
22.22,3.17803192175984e-05
22.24,4.09398464769235e-05
22.26,6.23487442452689e-05
22.28,4.31398385464466e-05
22.3,2.87909033763673e-05
22.32,5.87910480942741e-05
22.34,3.55949130805787e-05
22.36,1.81043715719458e-05
22.38,5.805368875013e-05
22.4,2.714234997644e-05
22.42,4.82691073328154e-05
22.44,5.46639635740062e-05
22.46,1.7885378515121e-05
22.48,5.68711975757669e-05
22.5,3.42399332468607e-05
22.52,3.48355798520976e-05
22.54,7.93489192788867e-05
22.56,2.0994974062426e-05
22.58,4.94011831305911e-05
22.6,6.07759288579149e-05
22.62,1.91842532419186e-05
22.64,6.18454815323231e-05
22.66,4.80901262699919e-05
22.68,5.61138640986886e-05
22.7,5.74497440400501e-05
22.72,2.40936920355401e-05
22.74,7.47656161422409e-05
22.76,3.55371254083274e-05
22.78,3.23027178440693e-05
22.8,6.15929832079485e-05
22.82,1.90418548316497e-05
22.84,5.44116629811969e-05
22.86,5.13818007203824e-05
22.88,2.83693687903044e-05
22.9,6.55667094731988e-05
22.92,2.17227940346598e-05
22.94,5.21337039586401e-05
22.96,7.06915336773601e-05
22.98,1.8683433609159e-05
23,6.39109876325327e-05
23.02,6.01952793032281e-05
23.04,3.57816580987388e-05
23.06,5.7001001828085e-05
23.08,4.18322817836203e-05
23.1,7.27260558721241e-05
23.12,6.79008134059148e-05
23.14,5.21607809454652e-05
23.16,8.62791232585436e-05
23.18,4.30506313994547e-05
23.2,3.84157410433817e-05
23.22,0.000105673441630845
23.24,2.92600290538088e-05
23.26,5.33897698384409e-05
23.28,0.000109784068306927
23.3,3.98678294142894e-05
23.32,7.74895518142253e-05
23.34,0.000103296413238112
23.36,6.62702475184837e-05
23.38,7.03105405666317e-05
23.4,6.98203371837677e-05
23.42,8.44617076952288e-05
23.44,7.78875002687755e-05
23.46,3.98945022402753e-05
23.48,0.000102501870778739
23.5,9.44067439605206e-05
23.52,3.57367151503158e-05
23.54,0.000105788449673255
23.56,7.80396894866039e-05
23.58,2.86749912409892e-05
23.6,0.000107151604958338
23.62,6.78940705945838e-05
23.64,7.38602171209611e-05
23.66,0.000105152941104874
23.68,5.89378544611893e-05
23.7,9.06241580385405e-05
23.72,8.4467577116994e-05
23.74,6.86437847817112e-05
23.76,9.02344522835165e-05
23.78,2.16482311741829e-05
23.8,0.000103753301389428
23.82,0.000101031077458988
23.84,1.54348887550223e-05
23.86,0.000103729470789285
23.88,6.88232916757689e-05
23.9,4.8658311504767e-05
23.92,8.70622444766411e-05
23.94,4.94443902453722e-05
23.96,7.28113332174173e-05
23.98,6.48555592288358e-05
24,4.97512512311346e-05
24.02,8.67862635320505e-05
24.04,4.18850376676155e-05
24.06,5.63247620524397e-05
24.08,7.79189591655977e-05
24.1,2.48302732282233e-05
24.12,6.56801916541522e-05
24.14,5.27758291962625e-05
24.16,1.53801202224001e-05
24.18,6.37779519838479e-05
24.2,4.37070229444877e-05
24.22,3.6844255249926e-05
24.24,5.72810648558167e-05
24.26,3.21626311883647e-05
24.28,2.81083248432513e-05
24.3,3.37053679195231e-05
24.32,1.25787223864316e-05
24.34,2.75580395767611e-05
24.36,1.11597469799847e-05
24.38,3.10165568825035e-05
24.4,3.10648562009836e-05
24.42,2.30876619880051e-05
24.44,9.76608704593541e-06
24.46,7.15127193555552e-06
24.48,1.31843683778184e-05
24.5,1.12316228314604e-05
24.52,2.94861044892851e-05
24.54,1.12698323402642e-05
24.56,1.4936963607568e-05
24.58,1.80388347227535e-05
24.6,1.9370155143081e-05
24.62,2.49518332340599e-05
24.64,8.74995655324973e-06
24.66,4.77989284277171e-05
24.68,4.01434656868672e-05
24.7,1.01138127937441e-05
24.72,5.54794991868582e-05
24.74,1.65882455821308e-05
24.76,4.11647828575098e-05
24.78,5.92073138421787e-05
24.8,1.72217535857322e-05
24.82,5.81009926012017e-05
24.84,4.90547485687669e-05
24.86,5.03661758853434e-05
24.88,6.43753336996551e-05
24.9,4.21233430169076e-05
24.92,6.61359369596043e-05
24.94,5.12749630866523e-05
24.96,3.70393774965486e-05
24.98,9.2899407986647e-05
25,5.0244165035536e-05
25.02,4.60424287240121e-05
25.04,9.6524000719376e-05
25.06,5.90970622299639e-05
25.08,6.35726969448007e-05
25.1,8.78479586050997e-05
25.12,5.83559652541772e-05
25.14,8.4265710101336e-05
25.16,7.03746781788781e-05
25.18,8.0165985762272e-05
25.2,0.000103480423052884
25.22,5.33227970968438e-05
25.24,9.73849077637989e-05
25.26,0.000109511160309999
25.28,3.31786352700719e-05
25.3,0.000108563759386586
25.32,8.61054413740068e-05
25.34,5.31654083568684e-05
25.36,0.000120816519952958
25.38,7.9556183841134e-05
25.4,6.97793471263382e-05
25.42,0.000100237509091695
25.44,8.22584421244538e-05
25.46,9.19817909782347e-05
25.48,8.12029025819239e-05
25.5,7.93602079956649e-05
25.52,9.15725114480981e-05
25.54,5.1729678030686e-05
25.56,8.45791223898141e-05
25.58,0.000116908064695311
25.6,4.80191281816918e-05
25.62,8.32588856526941e-05
25.64,0.000114161358596292
25.66,4.84146825768171e-05
25.68,8.11372319005619e-05
25.7,8.15737921424234e-05
25.72,6.25109530323646e-05
25.74,9.14445314696505e-05
25.76,6.63012308247581e-05
25.78,8.98780723090185e-05
25.8,8.66156037054604e-05
25.82,4.73260537475558e-05
25.84,9.9875899800578e-05
25.86,5.51409136521296e-05
25.88,4.96376165235841e-05
25.9,9.80039228092371e-05
25.92,2.55216436063249e-05
25.94,7.5139669547744e-05
25.96,9.37340615593613e-05
25.98,2.1507900342313e-05
26,7.05583322966957e-05
26.02,5.58033364626625e-05
26.04,5.5826681704679e-05
26.06,7.83583477022554e-05
26.08,3.55538419663249e-05
26.1,6.46527763630548e-05
26.12,6.63086605905374e-05
26.14,5.18296702925886e-06
26.16,7.40510543441642e-05
26.18,5.35567525561644e-05
26.2,2.48765349787013e-05
26.22,6.00713602988141e-05
26.24,2.75530523891814e-05
26.26,3.95080967692967e-05
26.28,5.00777846762801e-05
26.3,6.41077166242709e-06
26.32,6.06427521019112e-05
26.34,3.11255777526742e-05
26.36,2.05735889294726e-05
26.38,4.32160114231431e-05
26.4,1.72432832648215e-05
26.42,2.85260760847877e-05
26.44,1.95223385003043e-05
26.46,3.6155336434921e-05
26.48,3.03859874171265e-05
26.5,5.05154918416615e-06
26.52,4.36134192948313e-05
26.54,1.30245001169733e-05
26.56,1.14430633952711e-05
26.58,1.88444844381773e-05
26.6,1.84383864803205e-05
26.62,4.16364754558261e-05
26.64,1.8214404354578e-05
26.66,2.37141523115411e-05
26.68,3.40945941618056e-05
26.7,8.62349759782274e-06
26.72,3.14394746509732e-05
26.74,3.74662106444406e-05
26.76,2.7919938675736e-05
26.78,3.05358075218453e-05
26.8,3.77973661752809e-05
26.82,4.64981677202506e-05
26.84,3.16614419187206e-05
26.86,3.45158636465003e-05
26.88,4.2646917684388e-05
26.9,3.6960290850105e-05
26.92,4.41076741614927e-05
26.94,3.99748330339729e-05
26.96,4.22894487201539e-05
26.98,3.56754116210946e-05
27,5.16734579087238e-05
27.02,5.7226704313448e-05
27.04,2.79433333908567e-05
27.06,5.01427421969553e-05
27.08,6.27743447430472e-05
27.1,1.8559354392124e-05
27.12,5.84042987672653e-05
27.14,6.62886516527482e-05
27.16,2.97130590726228e-05
27.18,5.85941591198983e-05
27.2,6.39436559916062e-05
27.22,5.45831770346635e-05
27.24,5.64119713475403e-05
27.26,3.59672762404834e-05
27.28,8.40306640797539e-05
27.3,4.44778181654899e-05
27.32,2.70969751137733e-05
27.34,9.01135049146207e-05
27.36,1.85467915271981e-05
27.38,3.71700736829947e-05
27.4,8.44604075317971e-05
27.42,3.47171104452725e-05
27.44,4.88663650623851e-05
27.46,6.10267827667655e-05
27.48,4.98279687446729e-05
27.5,4.89341538283677e-05
27.52,4.16109944135605e-05
27.54,6.6237339960121e-05
27.56,4.60233916865019e-05
27.58,3.57581502876926e-05
27.6,8.11004348773253e-05
27.62,3.20819516178585e-05
27.64,1.86212195573343e-05
27.66,7.17334377442673e-05
27.68,3.54542206975214e-05
27.7,4.19584114708852e-05
27.72,7.09296078663146e-05
27.74,3.71669875842924e-05
27.76,4.06416490795426e-05
27.78,4.51198683601201e-05
27.8,4.62042013517347e-05
27.82,5.20155107227253e-05
27.84,1.82325116320869e-05
27.86,6.74714007999788e-05
27.88,6.73312764024573e-05
27.9,5.83509426805499e-06
27.92,6.3290836577689e-05
27.94,4.82378138767449e-05
27.96,3.16291776023203e-05
27.98,5.73070343012806e-05
28,3.52753923038614e-05
28.02,6.02091977077117e-05
28.04,4.95983412214859e-05
28.06,2.00628039990628e-05
28.08,7.42026576992439e-05
28.1,3.93123043677237e-05
28.12,2.26773908441298e-05
28.14,7.79991312220979e-05
28.16,1.48886109616387e-05
28.18,4.22635140574749e-05
28.2,6.45431323593389e-05
28.22,1.77378522258103e-05
28.24,5.61808912834188e-05
28.26,5.60600336990216e-05
28.28,4.93945470848303e-05
28.3,6.77594694561154e-05
28.32,3.86759575915292e-05
28.34,5.64194632243564e-05
28.36,4.16297284513116e-05
28.38,1.72703594234303e-05
28.4,7.81516917802592e-05
28.42,3.29179797886297e-05
28.44,5.39124102150676e-05
28.46,8.43189156291859e-05
28.48,1.75493681400294e-05
28.5,5.88095479255419e-05
28.52,4.77332020939528e-05
28.54,3.19515190496379e-05
28.56,6.91964163884686e-05
28.58,2.08656793841552e-05
28.6,6.04549104978462e-05
28.62,6.81076182470203e-05
28.64,1.14360066353654e-05
28.66,6.18785158633547e-05
28.68,5.09441911887986e-05
28.7,3.28879281219398e-05
28.72,5.58949109690983e-05
28.74,2.15469214828362e-05
28.76,6.56777638115889e-05
28.78,5.33063833433784e-05
28.8,4.76009862863697e-06
28.82,6.23256247144013e-05
28.84,3.98114154663051e-05
28.86,1.99124447712466e-05
28.88,5.50839150352287e-05
28.9,2.33260496104802e-05
28.92,3.21491475547436e-05
28.94,3.58671373677259e-05
28.96,2.86417091726975e-05
28.98,4.48153726504419e-05
29,3.42926790368256e-05
29.02,2.65883058276238e-05
29.04,3.70298422867465e-05
29.06,1.33277283614813e-05
29.08,2.70806505880629e-05
29.1,3.36394373792847e-05
29.12,3.22442833339546e-05
29.14,2.61723551113159e-05
29.16,3.69881391013615e-05
29.18,2.53174947795917e-05
29.2,4.17912811752152e-06
29.22,3.84837144858297e-05
29.24,2.87136415761562e-05
29.26,2.50105148509228e-05
29.28,4.16707731330451e-05
29.3,2.83126209580719e-05
29.32,3.67619489267509e-05
29.34,2.26503498353775e-05
29.36,4.45656940472416e-05
29.38,3.5758816394044e-05
29.4,1.25439575777422e-05
29.42,5.19766696575025e-05
29.44,3.89152718500304e-05
29.46,2.51378029010133e-05
29.48,4.56361625795519e-05
29.5,4.59831396664939e-05
29.52,4.84673424050413e-05
29.54,3.29903968456451e-05
29.56,4.92007969879192e-05
29.58,4.99214689600069e-05
29.6,6.99738251702498e-06
29.62,5.72659288334431e-05
29.64,7.17138166929557e-05
29.66,2.15458060966006e-05
29.68,6.73599303387235e-05
29.7,6.08297428477248e-05
29.72,3.76909917584439e-05
29.74,5.45559694078416e-05
29.76,3.26992044320436e-05
29.78,6.87888137649313e-05
29.8,5.92630608449806e-05
29.82,4.65342055097738e-05
29.84,9.06389738862395e-05
29.86,5.06995461655919e-05
29.88,4.15275278944518e-05
29.9,8.32447554634913e-05
29.92,3.24357859778422e-05
29.94,6.65159036815238e-05
29.96,8.93751965648026e-05
29.98,4.22618461441341e-05
30,7.85987078758695e-05
30.02,7.92113392041111e-05
30.04,5.08325106199187e-05
30.06,6.69901812227104e-05
30.08,5.72541747204591e-05
30.1,7.38281507131136e-05
30.12,7.54069778126094e-05
30.14,5.1493459597101e-05
30.16,8.2702459005294e-05
30.18,7.20985298265674e-05
30.2,4.11426388289004e-05
30.22,8.48070882399046e-05
30.24,7.83968365328609e-05
30.26,5.43777683943356e-05
30.28,7.77125533609669e-05
30.3,6.03668626444756e-05
30.32,6.8548144820455e-05
30.34,7.36257496682784e-05
30.36,5.11176409360418e-05
30.38,8.86058617224563e-05
30.4,7.02194941113465e-05
30.42,5.82429430320772e-05
30.44,8.69462164673497e-05
30.46,3.68691159891299e-05
30.48,6.28262249577754e-05
30.5,7.41412239704051e-05
30.52,3.53633344801099e-05
30.54,9.13340214241885e-05
30.56,6.70180367447702e-05
30.58,4.10875000846996e-05
30.6,7.96621646883705e-05
30.62,3.54159373986912e-05
30.64,5.34301344789507e-05
30.66,6.54975759412841e-05
30.68,1.50778543894197e-05
30.7,7.92496761506097e-05
30.72,5.772155481815e-05
30.74,3.46015620922972e-05
30.76,7.71329496160353e-05
30.78,3.43977004050979e-05
30.8,4.44347296945352e-05
30.82,5.9148110439775e-05
30.84,9.5189235126549e-06
30.86,5.75085423251304e-05
30.88,3.00965229599293e-05
30.9,1.86231553321229e-05
30.92,6.79230986801932e-05
30.94,2.53583990319636e-05
30.96,2.09165208803263e-05
30.98,5.22670550311721e-05
31,1.70752097051129e-05
31.02,2.3631707157961e-05
31.04,2.3452156733627e-05
31.06,4.0076167983032e-05
31.08,1.82594384857949e-05
31.1,1.4280217755986e-05
31.12,4.32975472102833e-05
31.14,2.10167194568446e-05
31.16,2.21188497496498e-05
31.18,2.31941400802028e-05
31.2,3.37948815823106e-05
31.22,9.09846172062548e-06
31.24,2.27272993222522e-05
31.26,3.7472219308961e-05
31.28,7.70815956936247e-06
31.3,1.83568660942968e-05
31.32,3.87742476790205e-05
31.34,2.78533790806128e-05
31.36,2.6364590311595e-05
31.38,3.5170893589406e-05
31.4,3.33939411215558e-05
31.42,3.16967213289966e-05
31.44,2.37077630110249e-05
31.46,4.22511105788892e-05
31.48,5.23610985466512e-05
31.5,2.79365703706996e-05
31.52,3.72488690761531e-05
31.54,5.32402192958308e-05
31.56,2.98293314743126e-05
31.58,3.74414454020366e-05
31.6,5.87184904121573e-05
31.62,3.91831257754371e-05
31.64,4.00296301984612e-05
31.66,7.2090810095118e-05
31.68,4.03177190601583e-05
31.7,3.4946965389868e-05
31.72,6.97375678635808e-05
31.74,4.89088705873422e-05
31.76,5.9595950729839e-05
31.78,7.75940907675787e-05
31.8,6.03543164852664e-05
31.82,5.79942028038025e-05
31.84,4.25857493148777e-05
31.86,6.67762816764233e-05
31.88,7.56878257750664e-05
31.9,3.54753366276702e-05
31.92,8.85884277946633e-05
31.94,8.86086478295986e-05
31.96,3.41189707320672e-05
31.98,7.97777481917942e-05
32,6.81824019961082e-05
32.02,4.21982479788275e-05
32.04,6.81101144199762e-05
32.06,6.80395087139928e-05
32.08,7.3715938440819e-05
32.1,6.73573888694389e-05
32.12,6.40637527712454e-05
32.14,7.22072902132465e-05
32.16,4.80951995466464e-05
32.18,7.11442902182674e-05
32.2,7.30978161711868e-05
32.22,3.44654386734612e-05
32.24,7.54456500590991e-05
32.26,7.68728049019404e-05
32.28,3.49501365014457e-05
32.3,6.53749487743989e-05
32.32,6.59546497918126e-05
32.34,4.42640709470454e-05
32.36,6.44657985932249e-05
32.38,6.24195480934258e-05
32.4,5.37951817261229e-05
32.42,4.89736638925447e-05
32.44,3.4503822877523e-05
32.46,6.7474602826764e-05
32.48,5.17252205515181e-05
32.5,3.35094184955462e-05
32.52,6.83822901477243e-05
32.54,3.49445112984373e-05
32.56,3.63071115565757e-05
32.58,5.5770462605009e-05
32.6,1.24385647382645e-05
32.62,4.8617279831209e-05
32.64,5.05255358762064e-05
32.66,1.59809306302586e-05
32.68,6.21012188685881e-05
32.7,3.33856379714718e-05
32.72,2.06430457484287e-05
32.74,5.7541237651021e-05
32.76,1.55428407299938e-05
32.78,3.51279882389187e-05
32.8,4.72592574513098e-05
32.82,1.85035987811773e-05
32.84,4.8718442780807e-05
32.86,3.34115109464347e-05
32.88,3.31596815957277e-05
32.9,3.61928434830331e-05
32.92,1.91121224633527e-05
32.94,4.52118980698098e-05
32.96,2.36939231509728e-05
32.98,1.94359973518441e-05
33,4.89398686447079e-05
33.02,5.21348051692178e-06
33.04,4.19484088761021e-05
33.06,4.9071949493843e-05
33.08,1.41975089014516e-05
33.1,4.09742777173558e-05
33.12,1.59057431257272e-05
33.14,4.30461782831438e-05
33.16,4.28611005336687e-05
33.18,2.43291474683233e-05
33.2,5.17033858956325e-05
33.22,3.04175763745568e-05
33.24,3.75017597582612e-05
33.26,4.38437155717714e-05
33.28,3.16253544010627e-06
33.3,6.18303802551151e-05
33.32,3.35196516267677e-05
33.34,1.92700984889576e-05
33.36,6.81179682947795e-05
33.38,1.01984542663243e-05
33.4,3.49702929021218e-05
33.42,7.46399898366699e-05
33.44,1.71233850953395e-05
33.46,4.39355293303167e-05
33.48,5.45300853997805e-05
33.5,4.14173823222484e-05
33.52,4.06650058460234e-05
33.54,3.42827692165518e-05
33.56,6.15408329198561e-05
33.58,4.00803985894235e-05
33.6,2.1448204966489e-05
33.62,7.37648760817628e-05
33.64,3.77801753118763e-05
33.66,1.63288073358088e-05
33.68,5.78500763197456e-05
33.7,4.66286557768341e-05
33.72,3.46744630619394e-05
33.74,6.29412437072758e-05
33.76,5.66906613509826e-05
33.78,3.24564897703563e-05
33.8,4.69803266912358e-05
33.82,5.38354285008039e-05
33.84,3.08856199765786e-05
33.86,3.76319201507494e-05
33.88,6.49969436334518e-05
33.9,4.84536104008365e-05
33.92,4.03307945561506e-05
33.94,6.01111518714223e-05
33.96,4.24214231431322e-05
33.98,1.69962203297377e-05
34,4.88871748915044e-05
34.02,6.31027765019163e-05
34.04,2.72098943717399e-05
34.06,3.98385019613113e-05
34.08,5.22696247241317e-05
34.1,3.27732009758485e-05
34.12,3.51663711483703e-05
34.14,3.98453182741074e-05
34.16,4.82594094085746e-05
34.18,3.95283078141793e-05
34.2,3.60389442540742e-05
34.22,6.15992783395331e-05
34.24,3.60733789051266e-05
34.26,2.58370408174563e-05
34.28,5.43550896005412e-05
34.3,2.97772468055889e-05
34.32,4.23590736418434e-05
34.34,5.12104083784399e-05
34.36,2.35420830190174e-05
34.38,5.14985355230025e-05
34.4,4.28294752569963e-05
34.42,3.08934274284709e-05
34.44,5.28914060752379e-05
34.46,2.92454800141089e-05
34.48,4.43028590509897e-05
34.5,5.26960463250928e-05
34.52,2.24184430786595e-05
34.54,4.83980676551906e-05
34.56,3.82407195766355e-05
34.58,3.90997375216261e-05
34.6,6.26361004641753e-05
34.62,4.40353752482325e-05
34.64,3.69592141522537e-05
34.66,4.53199725282672e-05
34.68,3.06949203063787e-05
34.7,4.72774358379773e-05
34.72,4.09124353379784e-05
34.74,2.69262076918128e-05
34.76,5.61437552876856e-05
34.78,4.43124251732056e-05
34.8,3.58760729305408e-05
34.82,5.78437660916117e-05
34.84,3.61663177134567e-05
34.86,4.02083958303525e-05
34.88,4.4535924857324e-05
34.9,3.41498432480249e-05
34.92,5.42559736468823e-05
34.94,2.61773855172042e-05
34.96,4.27449432437737e-05
34.98,7.22429036688335e-05
35,2.32768209977489e-05
35.02,4.29661948246445e-05
35.04,5.64433426002881e-05
35.06,2.49262783548075e-05
35.08,5.29686636502535e-05
35.1,4.08224588121633e-05
35.12,5.53179287006718e-05
35.14,5.44163566472237e-05
35.16,2.41938999050618e-05
35.18,7.09003490447721e-05
35.2,4.50814730141421e-05
35.22,6.74108749357742e-06
35.24,6.81374517324404e-05
35.26,1.7628637865088e-05
35.28,3.74313262471728e-05
35.3,7.96952790329616e-05
35.32,6.51514761293858e-06
35.34,4.59992433526474e-05
35.36,6.8785902699873e-05
35.38,2.71065353380686e-05
35.4,5.67530457791983e-05
35.42,4.0583596325217e-05
35.44,5.49571784413147e-05
35.46,5.12910499537105e-05
35.48,1.95662160742913e-05
35.5,6.32358537371886e-05
35.52,3.55096481655753e-05
35.54,2.19567698437353e-05
35.56,6.47256887172857e-05
35.58,2.25489833601789e-05
35.6,2.76091035625888e-05
35.62,4.54636159119719e-05
35.64,1.46107918316643e-05
35.66,4.3896008249894e-05
35.68,3.23645437204302e-05
35.7,3.07811085623715e-05
35.72,4.05334193116526e-05
35.74,1.97699197444542e-05
35.76,2.89519883426879e-05
35.78,2.33708180548273e-05
35.8,2.43086792459886e-05
35.82,2.30824632520913e-05
35.84,1.41181256086341e-05
35.86,4.43824902770654e-05
35.88,2.72507127322198e-05
35.9,8.74717183716399e-06
35.92,3.57170790108424e-05
35.94,1.10693050789874e-05
35.96,1.40420766779922e-05
35.98,4.20419910604332e-05
36,2.18089967672324e-05
36.02,2.58621375909072e-05
36.04,3.2534123614605e-05
36.06,3.32895508856223e-05
36.08,2.39737480580704e-05
36.1,1.2750955279531e-05
36.12,4.74020009040485e-05
36.14,4.02275040313977e-05
36.16,2.3036040748413e-05
36.18,4.72689842473999e-05
36.2,3.46283898218217e-05
36.22,1.90880679271922e-05
36.24,4.94148878643154e-05
36.26,4.24015732442729e-05
36.28,2.35064747377781e-05
36.3,4.80607218006384e-05
36.32,5.53792610149909e-05
36.34,4.08932694381371e-05
36.36,5.07683067193207e-05
36.38,5.07129215558375e-05
36.4,4.53218606513051e-05
36.42,4.48960945164672e-05
36.44,4.62848273661638e-05
36.46,6.50832937315792e-05
36.48,4.14918612074923e-05
36.5,4.2688343655042e-05
36.52,7.94521389030893e-05
36.54,4.78005185098378e-05
36.56,4.94384887861634e-05
36.58,6.9471913961216e-05
36.6,4.55759902966236e-05
36.62,5.91722844605419e-05
36.64,5.87305895393161e-05
36.66,5.51280152992746e-05
36.68,6.47413513152159e-05
36.7,5.16558445480824e-05
36.72,6.05463688159795e-05
36.74,6.536602953575e-05
36.76,4.66274321431703e-05
36.78,5.65334662072464e-05
36.8,5.50970618209367e-05
36.82,5.80843056897463e-05
36.84,7.02439818411009e-05
36.86,5.39538255232039e-05
36.88,5.81620140285375e-05
36.9,6.51956741439906e-05
36.92,5.2466044746976e-05
36.94,6.66943245321964e-05
36.96,5.21257111929334e-05
36.98,4.45666842681197e-05
37,6.83608089644866e-05
37.02,4.15510193994624e-05
37.04,5.05893586332395e-05
37.06,7.83754667955433e-05
37.08,4.07832170525999e-05
37.1,5.13121481773073e-05
37.12,7.13087506778792e-05
37.14,3.96672264208219e-05
37.16,4.15986334905798e-05
37.18,4.78153204926262e-05
37.2,4.42086291020075e-05
37.22,5.69896710842082e-05
37.24,4.21055682633778e-05
37.26,4.76495898315804e-05
37.28,6.02477369518475e-05
37.3,3.25377968918962e-05
37.32,4.00415631467543e-05
37.34,5.40352320240094e-05
37.36,6.01787122566379e-06
37.38,4.68255770216556e-05
37.4,4.66684252655998e-05
37.42,3.09878010111394e-05
37.44,5.75306606234114e-05
37.46,3.87455081794997e-05
37.48,3.66034876538023e-05
37.5,3.58339163452008e-05
37.52,8.34487485986633e-06
37.54,4.8314792505391e-05
37.56,2.28090851615099e-05
37.58,4.5853074300764e-06
37.6,4.80264826942063e-05
37.62,2.27985411821304e-05
37.64,1.50415677964469e-05
37.66,4.48268998641719e-05
37.68,3.8134412363733e-05
37.7,1.33983287534498e-05
37.72,2.89081150618193e-05
37.74,3.88919743899736e-05
37.76,1.34818804220494e-05
37.78,2.57801641751998e-05
37.8,5.13134487070039e-05
37.82,1.89281239214428e-05
37.84,3.52207202333805e-05
37.86,3.85457110099869e-05
37.88,3.73502339140371e-05
37.9,3.92740403858858e-05
37.92,2.75149042353744e-05
37.94,5.16246141660956e-05
37.96,3.47097592518363e-05
37.98,1.90224491162107e-05
38,6.7784933415147e-05
38.02,2.43631726455022e-05
38.04,4.16027861856673e-05
38.06,6.56767667270479e-05
38.08,3.23427535233107e-05
38.1,5.16145830119623e-05
38.12,5.41119213327314e-05
38.14,3.04811207709724e-05
38.16,5.98152243994475e-05
38.18,2.80782089625194e-05
38.2,4.88431347680539e-05
38.22,6.30731360048133e-05
38.24,2.36412075437925e-05
38.26,5.92849468284953e-05
38.28,6.02717437785083e-05
38.3,3.61083382513464e-05
38.32,5.40197262102864e-05
38.34,4.52949915315328e-05
38.36,5.0385812395484e-05
38.38,5.61112629367135e-05
38.4,5.08408135893418e-05
38.42,5.28741703843699e-05
38.44,5.59769427235506e-05
38.46,5.9112756376477e-05
38.48,5.96386504437763e-05
38.5,5.30615860882089e-05
38.52,4.94888539112179e-05
38.54,6.0008578181647e-05
38.56,5.30698923110185e-05
38.58,5.51599873668103e-05
38.6,6.96857187827701e-05
38.62,5.42116948953507e-05
38.64,5.60695640655145e-05
38.66,6.2706913395942e-05
38.68,5.54630740216819e-05
38.7,5.95430103464278e-05
38.72,4.47130180030166e-05
38.74,5.31709087252934e-05
38.76,6.96300015161237e-05
38.78,4.45085071012516e-05
38.8,5.71368749339817e-05
38.82,7.02803566346184e-05
38.84,4.35205901888901e-05
38.86,5.80615153269311e-05
38.88,6.14353957937798e-05
38.9,4.77259309377156e-05
38.92,6.44358039372247e-05
38.94,4.74883765700668e-05
38.96,5.11956129637178e-05
38.98,6.79291727507342e-05
39,3.59465487275593e-05
39.02,5.09571780475995e-05
39.04,6.15569787726037e-05
39.06,3.24162843130951e-05
39.08,5.88265826216152e-05
39.1,4.97223928996504e-05
39.12,3.32366947674109e-05
39.14,5.09353232627851e-05
39.16,3.86411129971926e-05
39.18,5.13732881153374e-05
39.2,4.45694257692359e-05
39.22,3.80548251301972e-05
39.24,4.50699204377111e-05
39.26,2.48352066669832e-05
39.28,3.76469014104433e-05
39.3,4.22406191872846e-05
39.32,2.16984620734933e-05
39.34,3.0294615540869e-05
39.36,5.33598347025193e-05
39.38,2.68156652799688e-05
39.4,1.45749489148789e-05
39.42,4.5158313232292e-05
39.44,2.17760737760123e-05
39.46,1.19837547298999e-05
39.48,4.05252028512486e-05
39.5,3.71686617442096e-05
39.52,2.04938194089535e-05
39.54,2.43527292212758e-05
39.56,3.61655425999223e-05
39.58,1.76840850302329e-05
39.6,1.39818498159327e-05
39.62,4.2642745594161e-05
39.64,2.95834164005635e-05
39.66,1.39227692042824e-05
39.68,4.44415978606413e-05
39.7,1.86942800594692e-05
39.72,3.15418142092111e-05
39.74,3.55919887731566e-05
39.76,2.84780853064944e-05
39.78,4.5315072530623e-05
39.8,2.27824307256846e-05
39.82,3.25378448452125e-05
39.84,4.17660036403813e-05
39.86,1.24941227902354e-05
39.88,3.96875151481352e-05
39.9,3.58068445003725e-05
39.92,3.48306606967922e-05
39.94,5.47806299284394e-05
39.96,2.87979689274064e-05
39.98,4.87511703313404e-05
40,4.18480845410384e-05
40.02,3.68984184372988e-06
40.04,6.47227549011931e-05
40.06,3.1118973544328e-05
40.08,2.65978282815644e-05
40.1,7.02186951546468e-05
40.12,4.82193849439701e-06
40.14,4.19921022359026e-05
40.16,5.74337893370773e-05
40.18,2.09630109700493e-05
40.2,4.68413829439931e-05
40.22,3.52481577931817e-05
40.24,4.49576461298669e-05
40.26,4.37891176466766e-05
40.28,4.39767653730849e-06
40.3,5.85873235963756e-05
40.32,3.22636927323478e-05
40.34,1.61502508527002e-05
40.36,5.80477162552779e-05
40.38,2.15574592676067e-05
40.4,3.37668483004213e-05
40.42,4.3145424171224e-05
40.44,2.88821803771132e-05
40.46,4.33360056843655e-05
40.48,3.18081280463001e-05
40.5,3.16235102454423e-05
40.52,4.97303590192406e-05
40.54,1.70334804851266e-05
40.56,3.9958246446965e-05
40.58,4.4775523067156e-05
40.6,1.27274708831647e-05
40.62,4.84946241552691e-05
40.64,3.18622626749464e-05
40.66,2.5829827229159e-05
40.68,4.55359076181058e-05
40.7,1.73577661536714e-05
40.72,4.43986384024884e-05
40.74,4.07375547184211e-05
40.76,1.68661487054652e-05
40.78,4.09481493082005e-05
40.8,2.2898790557705e-05
40.82,2.5124511526382e-05
40.84,4.40874888547579e-05
40.86,1.66141534560859e-05
40.88,3.62752294605916e-05
40.9,4.50245982536123e-05
40.92,2.49387561630549e-05
40.94,3.19230724312699e-05
40.96,3.10321275616933e-05
40.98,2.12176543742912e-05
41,4.17408794246095e-05
41.02,2.53503020615564e-05
41.04,2.43911472299124e-05
41.06,4.45434470326591e-05
41.08,9.77079398274475e-06
41.1,2.96643697700423e-05
41.12,5.11283222835606e-05
41.14,2.56774753863162e-05
41.16,3.85892505002955e-05
41.18,4.04467625106562e-05
41.2,4.3146053814437e-05
41.22,2.78899208057738e-05
41.24,1.60021110151079e-05
41.26,5.82099624898286e-05
41.28,3.10065099899902e-05
41.3,2.97000424760716e-05
41.32,6.30821725089145e-05
41.34,2.83543047823458e-05
41.36,2.60220209745255e-05
41.38,3.97699558645747e-05
41.4,3.74160829406943e-05
41.42,3.85767238961915e-05
41.44,3.83932586273964e-05
41.46,5.36644291836822e-05
41.48,4.71793628048359e-05
41.5,3.74760208439093e-05
41.52,4.8038343423152e-05
41.54,3.58507360719105e-05
41.56,2.25043945354108e-05
41.58,5.21635485966786e-05
41.6,4.97460410321669e-05
41.62,2.9908420667634e-05
41.64,5.15824524128604e-05
41.66,4.6414771609043e-05
41.68,2.75888578485729e-05
41.7,4.41605969979529e-05
41.72,5.18417532025415e-05
41.74,4.03404883144486e-05
41.76,3.5504798516877e-05
41.78,4.57554608943209e-05
41.8,4.80374670186933e-05
41.82,2.55871981056579e-05
41.84,2.5670692469041e-05
41.86,5.46558152509552e-05
41.88,3.41059712457068e-05
41.9,2.0489108571928e-05
41.92,5.66835703219402e-05
41.94,2.62154308380718e-05
41.96,3.89106429014958e-06
41.98,5.88982007467078e-05
42,2.77726355530956e-05
42.02,2.50891843174612e-05
42.04,5.73067231158732e-05
42.06,1.98533458196135e-05
42.08,4.05011503065811e-05
42.1,4.2726308015238e-05
42.12,2.74639840937618e-05
42.14,3.51531435000167e-05
42.16,1.92847685461822e-05
42.18,5.03102458377309e-05
42.2,2.88430652753548e-05
42.22,1.80602751523311e-05
42.24,4.66931355302108e-05
42.26,6.89720837788455e-06
42.28,3.20564833538916e-05
42.3,3.7905876786717e-05
42.32,1.15271311331482e-05
42.34,3.71598638894152e-05
42.36,2.00742135184591e-05
42.38,3.04393011262592e-05
42.4,3.19042930032997e-05
42.42,3.21888169834507e-05
42.44,3.41997800545796e-05
42.46,2.2144104190397e-05
42.48,3.19324006437831e-05
42.5,3.30964590787746e-05
42.52,1.38987328682536e-06
42.54,4.64957008256606e-05
42.56,2.96331784582004e-05
42.58,1.44128229436623e-05
42.6,4.7947224455116e-05
42.62,1.5702127517039e-05
42.64,4.32443493435772e-05
42.66,5.82722003607435e-05
42.68,1.01793380218398e-05
42.7,5.30709904096428e-05
42.72,3.43806392683103e-05
42.74,3.29786254008087e-05
42.76,5.26226462721688e-05
42.78,8.26956664644442e-06
42.8,5.34601702047796e-05
42.82,5.37082724739037e-05
42.84,2.09494649685083e-05
42.86,6.03593159278822e-05
42.88,3.89743983299638e-05
42.9,3.44627973936591e-05
42.92,4.91128439872603e-05
42.94,2.84279143055051e-05
42.96,5.912512966463e-05
42.98,5.27873797653807e-05
43,3.51307568703984e-05
43.02,6.25828890648421e-05
43.04,5.03424286258111e-05
43.06,3.83407023398413e-05
43.08,5.62244960061207e-05
43.1,4.88757913723168e-05
43.12,5.57745798396744e-05
43.14,6.53908916732962e-05
43.16,5.16529335576247e-05
43.18,6.4335428726897e-05
43.2,5.4682326204847e-05
43.22,5.32150200166718e-05
43.24,7.90242144246171e-05
43.26,5.33290030440479e-05
43.28,6.74445721073568e-05
43.3,6.95133874607376e-05
43.32,2.87479099118379e-05
43.34,7.26033811816197e-05
43.36,6.81194648130232e-05
43.38,4.22761442102473e-05
43.4,7.85906821738259e-05
43.42,7.39001973786615e-05
43.44,5.95041927611038e-05
43.46,6.43247760950779e-05
43.48,5.54283086425681e-05
43.5,6.61101988864219e-05
43.52,5.0325365881585e-05
43.54,5.96005516720836e-05
43.56,8.97775134384206e-05
43.58,5.34631541874545e-05
43.6,4.92266689528634e-05
43.62,8.2249380516649e-05
43.64,4.01864914059389e-05
43.66,4.11350374055171e-05
43.68,7.33596124706883e-05
43.7,3.77974245197574e-05
43.72,5.51322643787092e-05
43.74,7.85626484397076e-05
43.76,4.52276812713907e-05
43.78,4.67011653887105e-05
43.8,5.42720050299131e-05
43.82,5.205287471428e-05
43.84,3.87614959305114e-05
43.86,4.09875647237666e-05
43.88,5.88735795938892e-05
43.9,2.32420276574692e-05
43.92,3.08452563713385e-05
43.94,5.87544150038362e-05
43.96,3.1315231027997e-05
43.98,3.05644291333098e-05
44,4.42482287633711e-05
44.02,4.50587050783944e-05
44.04,2.34673116782296e-05
44.06,2.30585945304348e-05
44.08,3.94407635509252e-05
44.1,1.41034344541782e-05
44.12,2.5497191493416e-05
44.14,3.58526059173794e-05
44.16,1.9921541916913e-05
44.18,2.03053634227665e-05
44.2,1.25748373323953e-05
44.22,2.82445033097841e-05
44.24,1.15581412909528e-05
44.26,9.48726570071134e-06
44.28,2.45985299098098e-05
44.3,4.95047653376428e-06
44.32,1.68766816087389e-05
44.34,2.25096278647571e-05
44.36,2.14503308123331e-05
44.38,1.03851840925205e-05
44.4,1.49390285319988e-05
44.42,2.92528222053207e-05
44.44,9.47649770074562e-06
44.46,1.62202719627295e-05
44.48,2.53358515660945e-05
44.5,6.12942708826451e-06
44.52,3.19234621186732e-05
44.54,2.51509512860484e-05
44.56,2.05762999828981e-05
44.58,4.62090698978803e-05
44.6,2.15023215987395e-05
44.62,2.85849185652893e-05
44.64,4.96344818711952e-05
44.66,8.67725297460347e-06
44.68,4.79504245010994e-05
44.7,3.59845906601519e-05
44.72,3.30264379114032e-05
44.74,5.72085117315817e-05
44.76,1.71325938377888e-05
44.78,5.59130080209821e-05
44.8,6.0572636103602e-05
44.82,9.61514897136191e-06
44.84,5.34807052892499e-05
44.86,2.35539956412279e-05
44.88,3.588634035698e-05
44.9,6.4449645733203e-05
44.92,1.70009211699043e-05
44.94,6.04538964941118e-05
44.96,5.63832689193764e-05
44.98,3.11132461805822e-05
45,6.13179189333396e-05
45.02,2.77828250410095e-05
45.04,4.35349194258621e-05
45.06,6.07821080331989e-05
45.08,2.21353889989088e-05
45.1,6.48464443779841e-05
45.12,6.44524230235077e-05
45.14,2.11076429698225e-05
45.16,5.66244537115765e-05
45.18,5.51117875593253e-05
45.2,4.42794208045245e-05
45.22,5.92167725688777e-05
45.24,4.20301231955949e-05
45.26,6.81949599705091e-05
45.28,5.50981266405584e-05
45.3,2.59837266060296e-05
45.32,7.19503060795669e-05
45.34,3.52566703146132e-05
45.36,3.42705521138916e-05
45.38,8.12880637775893e-05
45.4,2.54122154614734e-05
45.42,3.95553935583443e-05
45.44,6.36683112277151e-05
45.46,2.46019971649854e-05
45.48,5.02118073474402e-05
45.5,6.57897775305709e-05
45.52,3.94337354548119e-05
45.54,4.43355700039363e-05
45.56,4.89660560876766e-05
45.58,4.55307768910991e-05
45.6,3.37063993792458e-05
45.62,2.40863127869736e-05
45.64,5.12243272904032e-05
45.66,4.30619443434626e-05
45.68,1.71754290272586e-05
45.7,5.6493443029915e-05
45.72,3.64817862737719e-05
45.74,1.05340022194596e-05
45.76,4.53770682164965e-05
45.78,2.82166940028705e-05
45.8,3.66097697820637e-05
45.82,3.79598466812602e-05
45.84,2.97493885176901e-05
45.86,5.48787079812662e-05
45.88,1.94037668400743e-05
45.9,2.68889495528331e-05
45.92,4.22214751340244e-05
45.94,1.09678846135613e-05
45.96,4.08213636460889e-05
45.98,3.52080626434636e-05
46,3.2624996138749e-05
46.02,3.63330602448306e-05
46.04,1.73325482595252e-05
46.06,4.91228281430754e-05
46.08,2.53589054951228e-05
46.1,1.82914239477112e-05
46.12,4.25928996546857e-05
46.14,7.0755494323132e-06
46.16,2.02327073068533e-05
46.18,4.51759979855641e-05
46.2,2.11361664808359e-05
46.22,1.63595979845437e-05
46.24,4.48071935382974e-05
46.26,2.33546604239103e-05
46.28,1.20742501084752e-05
46.3,3.35788351578473e-05
46.32,3.38219906116802e-05
46.34,1.94482548781699e-05
46.36,2.38418843910967e-05
46.38,4.14354705510939e-05
46.4,1.69619337798382e-05
46.42,1.04749684719246e-05
46.44,4.44055037781235e-05
46.46,3.21892020107733e-05
46.48,8.43416093882918e-06
46.5,2.63441859152627e-05
46.52,3.83661853574108e-05
46.54,1.01657004767304e-05
46.56,2.44759838618451e-05
46.58,4.09954661283962e-05
46.6,1.6501959796275e-05
46.62,3.69844849140032e-05
46.64,3.65871506982463e-05
46.66,3.32171598372379e-05
46.68,3.94601578527131e-05
46.7,1.31555261254536e-05
46.72,5.00474640886452e-05
46.74,3.95307002852433e-05
46.76,2.44200005493917e-05
46.78,4.96647020956647e-05
46.8,1.58942620626106e-05
46.82,3.78155552533354e-05
46.84,4.01158907594037e-05
46.86,1.27204925830543e-05
46.88,5.18889474506999e-05
46.9,2.96625725681339e-05
46.92,3.76061598431237e-05
46.94,4.99199490426927e-05
46.96,8.36567312064094e-06
46.98,4.00671436151369e-05
47,2.96339115366915e-05
47.02,3.6234626203432e-05
47.04,5.62942141844825e-05
47.06,2.62529263872083e-05
47.08,4.17472084590793e-05
47.1,4.0177445765858e-05
47.12,9.21685614947082e-06
47.14,4.7555047301866e-05
47.16,2.66147282128131e-05
47.18,2.33140824553569e-05
47.2,6.06094270062728e-05
47.22,1.47121673097402e-05
47.24,4.14466346669799e-05
47.26,5.35747722304811e-05
47.28,8.38533500647918e-06
47.3,4.94804368510679e-05
47.32,3.4877781488942e-05
47.34,3.7313495901554e-05
47.36,5.25845247692305e-05
47.38,1.10537435364794e-05
47.4,5.18492554617454e-05
47.42,4.47788285464153e-05
47.44,2.0035230078764e-05
47.46,5.40062915870573e-05
47.48,3.79758795601577e-05
47.5,3.93175627044002e-05
47.52,4.59063719976957e-05
47.54,2.12669677384152e-05
47.56,4.9277893348563e-05
47.58,2.29907144581725e-05
47.6,3.31514042747468e-05
47.62,6.49211660739203e-05
47.64,2.41985189610188e-05
47.66,3.00522922906849e-05
47.68,5.48393463887928e-05
47.7,2.64206783137056e-05
47.72,3.28218990986595e-05
47.74,5.25608680263351e-05
47.76,3.7573436036202e-05
47.78,4.52707042745762e-05
47.8,5.58174725710129e-05
47.82,5.60993891961253e-05
47.84,4.70242027765216e-05
47.86,3.44534019936284e-05
47.88,6.91136089537722e-05
47.9,3.68450823477624e-05
47.92,2.23712728134758e-05
47.94,8.49277433229135e-05
47.96,2.18429410420886e-05
47.98,3.42174894201713e-05
48,8.60051122412144e-05
48.02,2.52639474236028e-05
48.04,4.21320646329708e-05
48.06,6.6636800063306e-05
48.08,4.66797948672456e-05
48.1,5.52195901453904e-05
48.12,4.20073475110887e-05
48.14,6.4813573019139e-05
48.16,5.72735120746025e-05
48.18,2.51809232857025e-05
48.2,7.10685566075336e-05
48.22,5.19973249834596e-05
48.24,1.68028889211572e-05
48.26,6.56467453986278e-05
48.28,4.23475347280714e-05
48.3,3.59401107562628e-05
48.32,7.12670596103993e-05
48.34,3.45798412946948e-05
48.36,4.44813875490845e-05
48.38,5.73863467589244e-05
48.4,3.47355805911941e-05
48.42,5.34140983597197e-05
48.44,3.27361486034496e-05
48.46,4.6161541541678e-05
48.48,4.87438268587319e-05
48.5,1.6370252687258e-05
48.52,5.56942227449949e-05
48.54,4.04697552179691e-05
48.56,2.73117616447139e-05
48.58,4.77104357464198e-05
48.6,2.84941924418509e-05
48.62,4.18966846480258e-05
48.64,2.91917754335188e-05
48.66,2.69086195835406e-05
48.68,4.99002531058725e-05
48.7,1.99326218633682e-05
48.72,3.60069283884502e-05
48.74,3.72598383304133e-05
48.76,1.88205173134083e-05
48.78,2.58919810124587e-05
48.8,1.63239963643135e-05
48.82,2.23239936974201e-05
48.84,1.29221445335475e-05
48.86,1.40336310127608e-05
48.88,2.96966195960487e-05
48.9,1.73784412608372e-05
48.92,2.38214988107089e-05
48.94,1.33367204075111e-05
48.96,1.22180792592552e-05
48.98,1.24015946846092e-05
49,4.30954499520309e-06
49.02,2.40706060994289e-05
49.04,9.82314542896342e-06
49.06,9.44563589349005e-06
49.08,1.4870163294798e-05
49.1,8.69468306877443e-06
49.12,1.84055421769934e-05
49.14,9.80196813708786e-06
49.16,2.14104515738658e-05
49.18,3.53022189966618e-05
49.2,1.0453732243755e-05
49.22,2.47823447517302e-05
49.24,3.15615335946577e-05
49.26,2.37636911907937e-05
49.28,3.34582643844537e-05
49.3,2.36664234215116e-05
49.32,4.96524014667258e-05
49.34,4.20735921102834e-05
49.36,5.19516815643237e-06
49.38,6.38885796340964e-05
49.4,2.69215159052156e-05
49.42,1.76752242495895e-05
49.44,6.82675753473264e-05
49.46,1.51666935657376e-05
49.48,3.64925224018162e-05
49.5,5.9849254367855e-05
49.52,3.6155532333657e-05
49.54,5.46134060391033e-05
49.56,5.34739296899274e-05
49.58,5.35419629124837e-05
49.6,4.66759714044335e-05
49.62,3.03924388105313e-05
49.64,7.07392008613682e-05
49.66,3.83888344977448e-05
49.68,2.67768340784386e-05
49.7,8.13788978102405e-05
49.72,4.43034064013919e-05
49.74,3.55970068408499e-05
49.76,8.18596501073398e-05
49.78,4.35210809423072e-05
49.8,4.14774221454477e-05
49.82,6.55451058417491e-05
49.84,5.03734812707886e-05
49.86,6.77374804436578e-05
49.88,5.96179848686731e-05
49.9,5.52514276353072e-05
49.92,8.29695084653365e-05
49.94,3.95331176274546e-05
49.96,6.29966964355455e-05
49.98,7.22201714703534e-05
50,6.18966573802027e-06


==> plots/p1_fft_1e-5_5.txt <==
0,0.998929885779005
0.02,0.00305235957300681
0.04,0.00205000577888023
0.06,0.00142673186019421
0.08,0.00277164878604077
0.1,0.00222681040398247
0.12,0.00074866789768301
0.14,0.00261058472639865
0.16,0.00246669051928871
0.18,0.000991485919334206
0.2,0.00198277136626608
0.22,0.00289482273362413
0.24,0.00212842822683107
0.26,0.00155205668655897
0.28,0.00297454048552958
0.3,0.00260012641408498
0.32,0.0017012272728554
0.34,0.00247970039408795
0.36,0.00262918422943884
0.38,0.00177205854563857
0.4,0.0017828602977373
0.42,0.00238425986207419
0.44,0.0018841763435431
0.46,0.00161934945262238
0.48,0.0020908456251945
0.5,0.00212832210719452
0.52,0.00163926712256318
0.54,0.00183189921930852
0.56,0.00203384982602604
0.58,0.00156801653526247
0.6,0.00151097435637108
0.62,0.00162629170367736
0.64,0.00144611435365098
0.66,0.00107575405178037
0.68,0.0012121027036358
0.7,0.00123639276720932
0.72,0.000959685850556518
0.74,0.000933835690589521
0.76,0.00102567625489086
0.78,0.000951918886969133
0.8,0.000653192419683936
0.82,0.000775174820315522
0.84,0.000720575573843486
0.86,0.000457606723911442
0.88,0.000395291447273305
0.9,0.000419844364702454
0.92,0.000296571870900986
0.94,3.81862542097043e-05
0.96,0.000226199423879608
0.98,0.000197846174150857
1,0.000113756378595438
1.02,0.000136614104385968
1.04,0.000148220165194224
1.06,3.91872282215639e-05
1.08,0.000235228896583891
1.1,0.000228913619700674
1.12,0.000135149899851445
1.14,0.00034205085885735
1.16,0.000399441491456643
1.18,0.000186788883092625
1.2,0.000397388497186235
1.22,0.000451985157041009
1.24,0.000283510596563939
1.26,0.000338660622294648
1.28,0.000481189115304651
1.3,0.000444689453864002
1.32,0.000318324958147622
1.34,0.000566118716228174
1.36,0.000583399859829809
1.38,0.000480291076380922
1.4,0.000580709946819536
1.42,0.00068724002066325
1.44,0.000565086611378502
1.46,0.000525547693824172
1.48,0.000679686813101454
1.5,0.000571439009794385
1.52,0.000506607832185202
1.54,0.000586763984112904
1.56,0.000632573212093087
1.58,0.000522295957616439
1.6,0.000554715525991206
1.62,0.000649946498917363
1.64,0.000555670384152685
1.66,0.000536421000157172
1.68,0.000556321246234232
1.7,0.00054061318873473
1.72,0.000424878291226489
1.74,0.000425551409686707
1.76,0.000425139342432725
1.78,0.000340461543184258
1.8,0.000312487920101628
1.82,0.000303143639617916
1.84,0.000322943694557108
1.86,0.000237091471850911
1.88,0.000245392633517908
1.9,0.000263698851245188
1.92,0.000208868680959017
1.94,0.00015621092342618
1.96,0.000169938450294836
1.98,0.000155885227121863
2,4.54160662856154e-05
2.02,0.000114891264092234
2.04,9.11235978350791e-05
2.06,2.69761702546752e-05
2.08,0.000125053650576019
2.1,8.86330611222152e-05
2.12,9.56492500305152e-06
2.14,0.000141751014002194
2.16,0.000171587582461573
2.18,8.61927431372268e-05
2.2,0.000151522199172001
2.22,0.000279968936472966
2.24,0.000175991958589662
2.26,0.00018520293828232
2.28,0.000323255609149802
2.3,0.000267008160388467
2.32,0.000173797761579738
2.34,0.000299897922461204
2.36,0.000331384899809574
2.38,0.000168511110521221
2.4,0.000272379605818428
2.42,0.000370494382632298
2.44,0.000290982123727404
2.46,0.000248736074402758
2.48,0.00041091577058423
2.5,0.000383608185380599
2.52,0.000238446099330844
2.54,0.000397181286304244
2.56,0.00040052189181269
2.58,0.000253701623228681
2.6,0.000296680685998471
2.62,0.000393754943028696
2.64,0.000273159045255441
2.66,0.00020959633840029
2.68,0.000366717216983307
2.7,0.000319283840873286
2.72,0.000203960212799723
2.74,0.000306242552005543
2.76,0.000345818477903457
2.78,0.00018469699757235
2.8,0.000231387888870603
2.82,0.000298118561315146
2.84,0.000163895168864119
2.86,0.000141590405967522
2.88,0.000208106855661987
2.9,0.000161048573261758
2.92,4.816246867052e-05
2.94,0.000147773678859454
2.96,0.000145280142877261
2.98,3.61104628096023e-05
3,0.000118957978515352
3.02,0.000123709664501668
3.04,4.20351749757829e-05
3.06,0.000114105468770999
3.08,0.000130022870433443
3.1,5.95094060120909e-05
3.12,0.000120099275562487
3.14,0.000164509520467739
3.16,8.38152363232258e-05
3.18,0.000117406368430921
3.2,0.000176896793805578
3.22,0.000128391520881516
3.24,0.000112043670542952
3.26,0.000172428532811288
3.28,0.000203475215282653
3.3,0.000139402704917699
3.32,0.000194589594475634
3.34,0.000247870264771543
3.36,0.000206859751622411
3.38,0.000194690083993618
3.4,0.000249890263129177
3.42,0.000244713790439682
3.44,0.000163264222475504
3.46,0.000223864299613424
3.48,0.000243422057776945
3.5,0.000190658218088374
3.52,0.000184290589694665
3.54,0.000257707028132143
3.56,0.000242152226318288
3.58,0.000176132010481916
3.6,0.000262597541977245
3.62,0.000262455981672983
3.64,0.000190846326218754
3.66,0.000211603789744996
3.68,0.000257203475399323
3.7,0.000179604578790214
3.72,0.000144410878435125
3.74,0.000224868672034169
3.76,0.000182883789888366
3.78,0.00012091308624185
3.8,0.000177329085243514
3.82,0.000205397059706379
3.84,0.000111983203015597
3.86,0.000140678292528579
3.88,0.000186517282206632
3.9,9.91207701745837e-05
3.92,9.71012866168813e-05
3.94,0.000130400153728559
3.96,7.83016876297585e-05
3.98,5.12439307711711e-05
4,8.89991475318193e-05
4.02,5.0592292368914e-05
4.04,3.61885100697469e-05
4.06,8.96388161065693e-05
4.08,5.30252133633058e-05
4.1,3.9244889877238e-05
4.12,0.000115482897695653
4.14,0.000101290897190509
4.16,8.7561841054431e-05
4.18,0.000140479937439177
4.2,0.000161713110126998
4.22,0.000123398608655419
4.24,0.000159965647566921
4.26,0.000183783464169373
4.28,0.000143669211096524
4.3,0.00015924019401651
4.32,0.000171410243654041
4.34,0.000169163575996066
4.36,0.000149622495525434
4.38,0.000178891078371257
4.4,0.000187333287041122
4.42,0.000181345322968046
4.44,0.000193096509893273
4.46,0.000197660867688935
4.48,0.00020927203215147
4.5,0.000186282134521991
4.52,0.000192222264432713
4.54,0.000192167741169199
4.56,0.000185069331962117
4.58,0.000163192717476407
4.6,0.00017213372510893
4.62,0.000191705699515184
4.64,0.000160465084071299
4.66,0.000171068106672597
4.68,0.000194111704363366
4.7,0.000187629626195894
4.72,0.000150550094055019
4.74,0.000184803038748302
4.76,0.000180104844086633
4.78,0.000119832595614095
4.8,0.000143313524187664
4.82,0.000149084938108379
4.84,0.000105207290268544
4.86,8.03537026746322e-05
4.88,0.000130277236434393
4.9,9.88866620584528e-05
4.92,4.78474470461733e-05
4.94,0.000106453216778331
4.96,9.27643897571927e-05
4.98,2.87801662913223e-05
5,7.82776323050892e-05
5.02,7.79253681287022e-05
5.04,1.83200291625159e-05
5.06,8.01811505445906e-05
5.08,7.52010576889871e-05
5.1,3.05579739692464e-05
5.12,0.000101378277442322
5.14,9.25932488895358e-05
5.16,3.46642773528752e-05
5.18,0.00011040436531154
5.2,0.000122689270582713
5.22,7.95908034266132e-05
5.24,0.000105830889321547
5.26,0.000168482037920314
5.28,0.000129149728265874
5.3,0.000118854915651269
5.32,0.000192722199118938
5.34,0.000170175231215388
5.36,0.000133044168598402
5.38,0.000177939299726326
5.4,0.000194906945510076
5.42,0.00013097011771521
5.44,0.000154119279121672
5.46,0.000194852130230774
5.48,0.000159584719919434
5.5,0.000145353161029626
5.52,0.000190458537322519
5.54,0.000199554121438237
5.56,0.000148087666102553
5.58,0.000184978225245008
5.6,0.000201374109616633
5.62,0.000160197512265956
5.64,0.000149282744858885
5.66,0.000176404996640532
5.68,0.000161587208115046
5.7,0.000113721912640152
5.72,0.000149523993603143
5.74,0.000157346387533387
5.76,0.000128810641853106
5.78,0.000118652106468813
5.8,0.000155950194090755
5.82,0.000135689652250943
5.84,9.20672726043898e-05
5.86,0.000128302910664984
5.88,0.000116895584012714
5.9,7.04697321510088e-05
5.92,7.1539065955604e-05
5.94,9.4819181529287e-05
5.96,5.26342291992285e-05
5.98,2.42694797498818e-05
6,7.15139594413145e-05
6.02,5.4002030820151e-05
6.04,7.4440285341821e-06
6.06,5.55888273076002e-05
6.08,5.31589621753593e-05
6.1,1.88053976172582e-05
6.12,6.79864979676895e-05
6.14,6.20608004508594e-05
6.16,3.50700957641885e-05
6.18,9.82810712224543e-05
6.2,8.72409180301141e-05
6.22,4.3436444349749e-05
6.24,0.000115426808567216
6.26,0.000112173132512233
6.28,6.57903833441001e-05
6.3,0.000105610385436754
6.32,0.000146182926925411
6.34,0.000102102892964322
6.36,0.000103360191318632
6.38,0.000173924646339517
6.4,0.000149243495765174
6.42,0.000120837631138994
6.44,0.000175364852758141
6.46,0.000184954879606688
6.48,0.000122327692461322
6.5,0.000157312711064904
6.52,0.000185637967490658
6.54,0.000130466784987096
6.56,0.000129732644633577
6.58,0.000170491679329715
6.6,0.000157249796259217
6.62,0.000111932233788577
6.64,0.000163970246951286
6.66,0.000168360049285789
6.68,0.000121222794488048
6.7,0.000140485211317983
6.72,0.000157956152974596
6.74,0.000121183807617899
6.76,9.76399320359156e-05
6.78,0.000133662567891711
6.8,0.000107497402058462
6.82,7.84413139700281e-05
6.84,0.000100335005441174
6.86,0.000108434030864866
6.88,8.0096616587026e-05
6.9,7.88279878616314e-05
6.92,0.000102787379760373
6.94,7.3800210603601e-05
6.96,6.44333946786611e-05
6.98,7.0791755180988e-05
7,5.90924580039482e-05
7.02,3.60314789683671e-05
7.04,3.40415782448639e-05
7.06,3.55101567632783e-05
7.08,1.15779016523842e-05
7.1,1.50275993953137e-05
7.12,1.80376111446464e-05
7.14,1.31810714052992e-05
7.16,2.03798770216173e-05
7.18,3.04677006959823e-05
7.2,4.2919397247294e-05
7.22,4.04564004218348e-05
7.24,6.35445678120049e-05
7.26,7.9225991226205e-05
7.28,6.79554507876851e-05
7.3,9.03626719207384e-05
7.32,0.000101748776641743
7.34,9.47694026527188e-05
7.36,9.02724864027823e-05
7.38,0.000116020970861019
7.4,0.00010977776747549
7.42,9.11295674558262e-05
7.44,0.000123578082992088
7.46,0.000130331414587172
7.48,0.000114492612778954
7.5,0.000122774247952698
7.52,0.000154975807668391
7.54,0.000128982646663947
7.56,0.000119639360061863
7.58,0.000152060561789958
7.6,0.000132979389245118
7.62,0.000106015223816433
7.64,0.00012391463313397
7.66,0.000134799369482177
7.68,9.2315799616448e-05
7.7,0.000104036439968326
7.72,0.00012942524870409
7.74,0.000106436344523854
7.76,9.1808865859163e-05
7.78,0.000118881029462211
7.8,0.000115607386507453
7.82,7.34532271122925e-05
7.84,9.88855856714659e-05
7.86,9.81237030929252e-05
7.88,6.28574954261461e-05
7.9,6.14300949585029e-05
7.92,7.7121398014905e-05
7.94,6.03419494123625e-05
7.96,3.19418516428728e-05
7.98,6.34135034704756e-05
8,5.76085758310686e-05
8.02,3.29975679074938e-05
8.04,4.27132814072104e-05
8.06,5.05137287309438e-05
8.08,2.21072983108558e-05
8.1,2.52760320751297e-05
8.12,3.99940574337823e-05
8.14,1.01978266256686e-05
8.16,2.83273283484168e-05
8.18,4.35922142734635e-05
8.2,1.90616858307737e-05
8.22,3.51981160338388e-05
8.24,5.07893165831568e-05
8.26,4.69595814019751e-05
8.28,3.75988606354005e-05
8.3,6.61097482088913e-05
8.32,7.9277122047141e-05
8.34,5.92908063086649e-05
8.36,8.51226438935314e-05
8.38,0.000102725120565573
8.4,9.05924407167014e-05
8.42,8.48866668128148e-05
8.44,0.000115000124676259
8.46,0.000104842475656696
8.48,7.72514193697199e-05
8.5,0.000110702030302661
8.52,0.000113519298917727
8.54,8.77873183632109e-05
8.56,9.55823036418195e-05
8.58,0.000130951179916829
8.6,0.000105525961192766
8.62,9.10178812522126e-05
8.64,0.000134235286186446
8.66,0.000120217086006065
8.68,8.57447308459806e-05
8.7,0.00011203304788672
8.72,0.000123788679260475
8.74,7.05197291627981e-05
8.76,8.13490357347521e-05
8.78,0.000110228229547147
8.8,7.73916175933043e-05
8.82,5.49195400042288e-05
8.84,9.33070127506115e-05
8.86,9.17194464797544e-05
8.88,3.77609694036563e-05
8.9,7.8121913373939e-05
8.92,8.44702924465505e-05
8.94,3.51010967527147e-05
8.96,5.21212065967424e-05
8.98,6.55276380419356e-05
9,3.06708080147949e-05
9.02,2.52301533599902e-05
9.04,5.02222859617676e-05
9.06,2.75917637587818e-05
9.08,1.54830613764578e-05
9.1,4.43790818645995e-05
9.12,3.20369945877373e-05
9.14,1.19385350517272e-05
9.16,4.92767650488827e-05
9.18,4.61986927640733e-05
9.2,1.80881399224317e-05
9.22,6.0870748222588e-05
9.24,6.45952934017134e-05
9.26,2.60550456468805e-05
9.28,6.8440546933902e-05
9.3,7.36702057185566e-05
9.32,4.33729985593814e-05
9.34,6.00087919070796e-05
9.36,8.16940431899539e-05
9.38,6.5161092909405e-05
9.4,5.40340630207164e-05
9.42,9.41106494412522e-05
9.44,8.86283350087084e-05
9.46,7.49286494666627e-05
9.48,9.77234710884456e-05
9.5,0.00010982747645032
9.52,8.97184567438712e-05
9.54,9.2684518628442e-05
9.56,0.000112890938030764
9.58,9.24948055133761e-05
9.6,8.71573913299786e-05
9.62,9.78176368745599e-05
9.64,0.000100246175109151
9.66,8.42223990061105e-05
9.68,9.03170773834546e-05
9.7,0.000103766510552395
9.72,9.04031159558116e-05
9.74,8.77057557001966e-05
9.76,9.21249178151244e-05
9.78,9.24746878143098e-05
9.8,7.06195834868795e-05
9.82,7.16135535619142e-05
9.84,7.47120069031626e-05
9.86,5.42831577218281e-05
9.88,4.66667876762051e-05
9.9,5.14284322173089e-05
9.92,5.07765020683673e-05
9.94,2.70916390893378e-05
9.96,4.04769453762243e-05
9.98,4.4928928706075e-05
10,2.46123363006536e-05
10.02,3.2860932535369e-05
10.04,3.81056520943477e-05
10.06,2.21498721212391e-05
10.08,2.85277006926668e-05
10.1,3.90934951102153e-05
10.12,2.03289739410803e-05
10.14,2.64206914886639e-05
10.16,4.53197911579117e-05
10.18,2.33710166422139e-05
10.2,2.48158561444538e-05
10.22,4.77692359115699e-05
10.24,4.29204526366167e-05
10.26,3.10679512285692e-05
10.28,5.41171588725687e-05
10.3,6.85787798640352e-05
10.32,4.66991702426786e-05
10.34,6.75985107716186e-05
10.36,8.23794375132666e-05
10.38,6.77328139933004e-05
10.4,6.84848769726771e-05
10.42,8.58479801504183e-05
10.44,8.08588927011007e-05
10.46,6.33824644937106e-05
10.48,8.73281404620911e-05
10.5,8.9328706203122e-05
10.52,7.9704570642129e-05
10.54,8.69281500922803e-05
10.56,0.000103981707590315
10.58,9.67208831000069e-05
10.6,8.92617656245559e-05
10.62,0.000107363663646082
10.64,9.89815659338016e-05
10.66,8.92250580818529e-05
10.68,8.92454398647599e-05
10.7,9.41630446366796e-05
10.72,8.0256578916367e-05
10.74,7.33750983942853e-05
10.76,8.35983617448899e-05
10.78,7.77719393717624e-05
10.8,7.09802555746633e-05
10.82,6.92754281348848e-05
10.84,7.91750912661984e-05
10.86,6.36834528824057e-05
10.88,5.5488607121734e-05
10.9,6.43542131990883e-05
10.92,5.211257413873e-05
10.94,3.57954803996706e-05
10.96,3.84291227717606e-05
10.98,4.16675661137877e-05
11,1.50394039385159e-05
11.02,1.99977503312184e-05
11.04,3.16202531671841e-05
11.06,1.55629975886069e-05
11.08,1.64733109815782e-05
11.1,2.98971826702073e-05
11.12,1.94759503610489e-05
11.14,2.38359985418173e-05
11.16,4.32233573854951e-05
11.18,3.02255340508776e-05
11.2,2.92907073614693e-05
11.22,6.12217581997355e-05
11.24,4.3437010422441e-05
11.26,3.12987736874608e-05
11.28,6.64266679095716e-05
11.3,5.98091689017824e-05
11.32,3.36460146076603e-05
11.34,5.91124089738905e-05
11.36,8.0917201987965e-05
11.38,5.04073728977257e-05
11.4,6.0241607471679e-05
11.42,9.4817290972649e-05
11.44,8.12760788787158e-05
11.46,6.25913571391932e-05
11.48,9.7462676412063e-05
11.5,0.00010023222683754
11.52,6.01400699795883e-05
11.54,8.89038377459402e-05
11.56,0.000102161625905912
11.58,7.32041748823573e-05
11.6,7.09402242963609e-05
11.62,0.000104480190433914
11.64,9.21507804060244e-05
11.66,6.50210946430925e-05
11.68,0.000104251107593184
11.7,0.000103086124364534
11.72,7.18391218794284e-05
11.74,8.70003386399141e-05
11.76,0.000103475093013615
11.78,6.91578925908915e-05
11.8,6.21291270375889e-05
11.82,8.94294706738082e-05
11.84,6.78222318485348e-05
11.86,4.6646980614529e-05
11.88,6.82318797517712e-05
11.9,7.32635109403298e-05
11.92,4.03218102075675e-05
11.94,5.25465645441306e-05
11.96,6.58816615968968e-05
11.98,3.76608695903549e-05
12,3.50948303527739e-05
12.02,4.50800393042408e-05
12.04,2.93113779888057e-05
12.06,1.40662816292901e-05
12.08,2.64157600450049e-05
12.1,1.48843496310784e-05
12.12,1.11369463052001e-05
12.14,2.44064444988058e-05
12.16,1.22106787594483e-05
12.18,1.02288612669483e-05
12.2,3.33711489103623e-05
12.22,2.9783913708286e-05
12.24,2.46509919387138e-05
12.26,4.14493842182115e-05
12.28,5.54026534582074e-05
12.3,4.23190037860612e-05
12.32,5.06473644561154e-05
12.34,6.9046517795791e-05
12.36,5.73372063805159e-05
12.38,5.30516654298684e-05
12.4,6.57919021937924e-05
12.42,7.03225289530452e-05
12.44,5.06740953093967e-05
12.46,6.2943356227327e-05
12.48,7.80227829387995e-05
12.5,6.77759019106818e-05
12.52,6.49836550695721e-05
12.54,8.42961908579682e-05
12.56,8.72261406368416e-05
12.58,6.56093117924166e-05
12.6,8.47899561408276e-05
12.62,8.98516335330249e-05
12.64,7.00489433888428e-05
12.66,7.05003092681439e-05
12.68,8.66844117352024e-05
12.7,7.65661720513978e-05
12.72,5.92301616404419e-05
12.74,8.52015421552297e-05
12.76,8.42729780549762e-05
12.78,6.67551119038401e-05
12.8,7.61792131201423e-05
12.82,8.97588421589315e-05
12.84,6.76313484955652e-05
12.86,6.05948028292918e-05
12.88,7.93951524688586e-05
12.9,5.97562351196012e-05
12.92,4.40306093924586e-05
12.94,5.55879737186018e-05
12.96,5.57684078545354e-05
12.98,3.04835965672387e-05
13,3.7970324684924e-05
13.02,4.79795735573778e-05
13.04,2.76847188351577e-05
13.06,2.6755357397972e-05
13.08,3.36552221753362e-05
13.1,2.19370441331631e-05
13.12,1.68031325469659e-05
13.14,2.40685064270768e-05
13.16,1.42814996796705e-05
13.18,1.94535036925885e-05
13.2,2.90876787123114e-05
13.22,2.02876499932217e-05
13.24,2.3586578373064e-05
13.26,3.60305972656635e-05
13.28,2.84531616621995e-05
13.3,3.18749537150411e-05
13.32,3.84198806925763e-05
13.34,4.52721935512313e-05
13.36,4.39641149906119e-05
13.38,4.92627851294406e-05
13.4,5.88641093249319e-05
13.42,5.80181967767224e-05
13.44,6.01877840927032e-05
13.46,6.01422882769524e-05
13.48,6.77484031860862e-05
13.5,6.00682976889047e-05
13.52,5.76200660772013e-05
13.54,6.57138139999503e-05
13.56,6.48018614188576e-05
13.58,5.87076999842725e-05
13.6,6.3161160167771e-05
13.62,7.79305194966576e-05
13.64,6.56577817998628e-05
13.66,6.70110149273882e-05
13.68,8.06738130882751e-05
13.7,7.5833741270658e-05
13.72,6.09055199048169e-05
13.74,7.22516123800385e-05
13.76,7.69255439686034e-05
13.78,5.18030184268474e-05
13.8,5.99607619665127e-05
13.82,7.12624949892389e-05
13.84,5.94754376745452e-05
13.86,4.67939842727716e-05
13.88,6.95324462227307e-05
13.9,6.54695154861744e-05
13.92,3.97302319425452e-05
13.94,6.11120892486846e-05
13.96,6.05368693375324e-05
13.98,3.42826909796992e-05
14,3.95595526490946e-05
14.02,5.10608781767733e-05
14.04,2.50596250085243e-05
14.06,1.76429278222365e-05
14.08,3.96859312114732e-05
14.1,2.42782403539913e-05
14.12,7.78164790123985e-06
14.14,3.10917632095461e-05
14.16,2.67723207171672e-05
14.18,9.32713933804598e-06
14.2,3.30221008552331e-05
14.22,2.98515354661719e-05
14.24,1.40019436084955e-05
14.26,4.35621735490484e-05
14.28,3.75626471287719e-05
14.3,1.92234000366824e-05
14.32,5.02479082885161e-05
14.34,4.62030665310671e-05
14.36,2.73867939377357e-05
14.38,4.5038817597943e-05
14.4,5.73360455925741e-05
14.42,3.80554879173503e-05
14.44,4.13507898553774e-05
14.46,6.65815744623987e-05
14.48,5.66063529152662e-05
14.5,4.92196358313862e-05
14.52,6.81664797899585e-05
14.54,7.36315362174846e-05
14.56,5.28241664345424e-05
14.58,6.35903231120952e-05
14.6,7.43131034641136e-05
14.62,5.60923055575247e-05
14.64,5.30296756071406e-05
14.66,6.50355919094094e-05
14.68,6.48565856306433e-05
14.7,4.66104337619417e-05
14.72,6.10644912733492e-05
14.74,6.90819793011969e-05
14.76,5.60791109496648e-05
14.78,5.42047038520646e-05
14.8,6.61750457854032e-05
14.82,6.04069759528224e-05
14.84,4.06642695917892e-05
14.86,5.53706146435725e-05
14.88,5.34677472381318e-05
14.9,3.61836951528855e-05
14.92,3.70877375047695e-05
14.94,4.94641366937943e-05
14.96,3.96353116686267e-05
14.98,2.48925237573363e-05
15,4.69679093046891e-05
15.02,4.15493845125484e-05
15.04,2.31227132099341e-05
15.06,3.71454582605304e-05
15.08,4.03061586218204e-05
15.1,1.60530006159704e-05
15.12,2.54602400265658e-05
15.14,3.52344856546928e-05
15.16,8.80387156927902e-06
15.18,2.04642968407035e-05
15.2,3.13171258638456e-05
15.22,1.32979601785289e-05
15.24,2.09585101480412e-05
15.26,3.52915837646521e-05
15.28,2.66552000584863e-05
15.3,2.18404264359502e-05
15.32,4.85047160353059e-05
15.34,4.28039021693067e-05
15.36,2.85985460829652e-05
15.38,5.95049643508969e-05
15.4,5.62097450792249e-05
15.42,3.87042769492599e-05
15.44,5.69911182812585e-05
15.46,6.60362842655198e-05
15.48,4.34906621281771e-05
15.5,4.87189824343821e-05
15.52,6.94540746600624e-05
15.54,5.3897188113906e-05
15.56,4.84330410072882e-05
15.58,6.80242437270642e-05
15.6,6.9562191298822e-05
15.62,5.01365181159236e-05
15.64,6.59058766186898e-05
15.66,7.24426122615377e-05
15.68,5.12720674754428e-05
15.7,5.63506156949199e-05
15.72,6.29611073427033e-05
15.74,5.21919375627642e-05
15.76,4.06245972551039e-05
15.78,5.48732672052618e-05
15.8,5.09396368411023e-05
15.82,3.93581938438766e-05
15.84,4.86208934388733e-05
15.86,5.12211228457865e-05
15.88,4.37232722264466e-05
15.9,3.97599045215003e-05
15.92,4.76950637270361e-05
15.94,3.74790753817646e-05
15.96,3.17438023910441e-05
15.98,3.37008778783756e-05
16,2.88384408306548e-05
16.02,2.41060612187523e-05
16.04,1.96129696980531e-05
16.06,2.40617568461967e-05
16.08,1.92701004436044e-05
16.1,1.81068876176954e-05
16.12,1.87169697617638e-05
16.14,2.04887401441301e-05
16.16,1.82385399740096e-05
16.18,1.71047480751575e-05
16.2,2.66325877828177e-05
16.22,2.0440945192577e-05
16.24,2.24671198460735e-05
16.26,3.45330405998915e-05
16.28,2.67632722524983e-05
16.3,2.77966886189007e-05
16.32,3.78050332445546e-05
16.34,3.90002864555682e-05
16.36,2.95664907485232e-05
16.38,4.35129695901075e-05
16.4,5.28134271727327e-05
16.42,4.09374640336104e-05
16.44,5.21233954796481e-05
16.46,6.40789533463486e-05
16.48,5.75701015823535e-05
16.5,5.25132221118625e-05
16.52,7.05161299706615e-05
16.54,6.3824181185513e-05
16.56,4.86770497182542e-05
16.58,6.60962658467496e-05
16.6,6.50200326977121e-05
16.62,4.99033793558698e-05
16.64,5.48807500355584e-05
16.66,7.05053042177698e-05
16.68,5.51491271288173e-05
16.7,5.11139037205269e-05
16.72,7.04514028267538e-05
16.74,6.19905859999359e-05
16.76,4.83097248672738e-05
16.78,5.95252523175712e-05
16.8,6.26173897997326e-05
16.82,3.86876660945124e-05
16.84,4.45935015586976e-05
16.86,5.28330018398971e-05
16.88,3.7875490035915e-05
16.9,3.06866934148645e-05
16.92,4.29806163429729e-05
16.94,4.2505475587042e-05
16.96,2.32781621587978e-05
16.98,3.63571645255318e-05
17,3.79036398962535e-05
17.02,2.22863630527528e-05
17.04,2.31975970078222e-05
17.06,2.7495819677599e-05
17.08,1.59437348014151e-05
17.1,8.45683336931836e-06
17.12,1.85416656744971e-05
17.14,8.44770077365251e-06
17.16,4.24802367778364e-06
17.18,1.71131664422707e-05
17.2,1.10823723742738e-05
17.22,6.92561553198711e-06
17.24,2.16131508154548e-05
17.26,2.62031151087395e-05
17.28,1.74270603467386e-05
17.3,2.99057843674272e-05
17.32,4.24639635381271e-05
17.34,3.00768273038858e-05
17.36,3.75422514639425e-05
17.38,4.95919452208592e-05
17.4,4.3863526518436e-05
17.42,3.60751166525292e-05
17.44,5.12395518369483e-05
17.46,5.46068108131427e-05
17.48,3.82506414981285e-05
17.5,5.31566343349015e-05
17.52,6.41584958673468e-05
17.54,5.50881522636882e-05
17.56,5.26347090187927e-05
17.58,7.38326109167535e-05
17.6,6.74382225495611e-05
17.62,5.146117487614e-05
17.64,7.28535359622991e-05
17.66,7.10459107424205e-05
17.68,5.12173002154059e-05
17.7,5.83231691580349e-05
17.72,7.27135415961039e-05
17.74,5.25611538981087e-05
17.76,4.63483428867072e-05
17.78,6.98600706502082e-05
17.8,6.09157215755147e-05
17.82,4.26074038587394e-05
17.84,5.96480700998879e-05
17.86,6.54003911279427e-05
17.88,3.57836995565438e-05
17.9,4.44098564819417e-05
17.92,5.5392945247616e-05
17.94,3.27621771642968e-05
17.96,2.42144604895835e-05
17.98,3.96516702166404e-05
18,3.42437420074925e-05
18.02,7.16069727537129e-06
18.04,2.90071772397967e-05
18.06,3.13736574443867e-05
18.08,1.15933677169566e-05
18.1,2.01729589209148e-05
18.12,2.51681938633594e-05
18.14,7.81353678178521e-06
18.16,1.72640136065464e-05
18.18,2.061588252353e-05
18.2,1.60187419073659e-06
18.22,2.03395630617591e-05
18.24,2.36294321102999e-05
18.26,3.14386179412171e-06
18.28,2.17966723545235e-05
18.3,2.80594110497378e-05
18.32,1.53314787781349e-05
18.34,2.13605280861432e-05
18.36,3.46972497264586e-05
18.38,3.3444194545846e-05
18.4,2.58298002326677e-05
18.42,4.5754549523777e-05
18.44,4.69055403367228e-05
18.46,3.91784552652871e-05
18.48,4.96072261469516e-05
18.5,5.4818689958175e-05
18.52,4.85752934963434e-05
18.54,4.65195854179488e-05
18.56,5.82175065216946e-05
18.58,5.33678480078918e-05
18.6,5.15481570294968e-05
18.62,5.784465247128e-05
18.64,6.31095921208061e-05
18.66,6.04723251387522e-05
18.68,5.98284553429726e-05
18.7,6.82955617670735e-05
18.72,6.3922046743645e-05
18.74,6.07550149241169e-05
18.76,5.98196154614726e-05
18.78,6.22117245120645e-05
18.8,5.38163833889024e-05
18.82,4.85870170115399e-05
18.84,5.45138296257795e-05
18.86,4.98246130630503e-05
18.88,4.38421045348293e-05
18.9,4.4713198649276e-05
18.92,5.11752977522195e-05
18.94,3.9152404258329e-05
18.96,3.69072201106703e-05
18.98,4.37049291234955e-05
19,3.35489382453564e-05
19.02,2.43284801133938e-05
19.04,2.82885286016467e-05
19.06,2.66238189097447e-05
19.08,8.57158757166191e-06
19.1,1.532711180853e-05
19.12,1.80033574144629e-05
19.14,9.19578455799964e-06
19.16,8.32026083067383e-06
19.18,1.29566874583567e-05
19.2,7.69153943767692e-06
19.22,1.06268403704466e-05
19.24,1.6062406632512e-05
19.26,6.92509357629791e-06
19.28,1.64324466558677e-05
19.3,2.71345720752053e-05
19.32,1.53759027964261e-05
19.34,2.2114461988704e-05
19.36,3.38733479485766e-05
19.38,2.48135360614397e-05
19.4,2.39167584821207e-05
19.42,3.400016367363e-05
19.44,3.67993645293001e-05
19.46,2.65028907900083e-05
19.48,3.88999595538524e-05
19.5,4.70928642691286e-05
19.52,4.20267177977281e-05
19.54,4.49461527896437e-05
19.56,5.47032600183369e-05
19.58,5.46693969572902e-05
19.6,4.61584575690634e-05
19.62,5.63003141861918e-05
19.64,5.59640471101189e-05
19.66,4.94475401857476e-05
19.68,4.988246306985e-05
19.7,5.63903276177151e-05
19.72,5.46955712559812e-05
19.74,4.83145814062369e-05
19.76,5.80705655727811e-05
19.78,5.87519831111183e-05
19.8,5.39536189903298e-05
19.82,5.23389547657247e-05
19.84,5.92307274342737e-05
19.86,5.2116617658779e-05
19.88,4.24033085074637e-05
19.9,5.03751669231143e-05
19.92,4.5867024093783e-05
19.94,3.53188911053301e-05
19.96,3.52870139444161e-05
19.98,4.38785627238833e-05
20,3.20660755797476e-05
20.02,2.60426783614565e-05
20.04,3.91528616099079e-05
20.06,3.2123089357187e-05
20.08,1.88394033960755e-05
20.1,2.82203669763721e-05
20.12,2.87639130775926e-05
20.14,6.45356237247856e-06
20.16,1.84096610622121e-05
20.18,2.03348141738517e-05
20.2,3.75973377475333e-06
20.22,1.74770131429808e-05
20.24,1.62699960145205e-05
20.26,3.36319239775904e-06
20.28,2.04886360986581e-05
20.3,2.33400590555571e-05
20.32,9.74074175509203e-06
20.34,2.01271810278549e-05
20.36,3.72041887207453e-05
20.38,2.30050793856556e-05
20.4,2.23176689905739e-05
20.42,4.58422315764711e-05
20.44,3.67242800981178e-05
20.46,2.41100226316527e-05
20.48,4.39136338541379e-05
20.5,4.71249931690656e-05
20.52,2.335212061035e-05
20.54,3.84750845009777e-05
20.56,5.18354151401595e-05
20.58,3.70253611685963e-05
20.6,3.50963264243355e-05
20.62,5.58575108441141e-05
20.64,5.29290945561986e-05
20.66,3.47495393076566e-05
20.68,5.75103588253028e-05
20.7,5.8604560834987e-05
20.72,3.9079116369135e-05
20.74,4.87304727086586e-05
20.76,5.8414268318776e-05
20.78,4.3133425674534e-05
20.8,3.65283412481943e-05
20.82,5.6556896657098e-05
20.84,4.83008023898428e-05
20.86,3.64373105795052e-05
20.88,5.06030941095489e-05
20.9,5.4645302362093e-05
20.92,3.8013038256281e-05
20.94,4.18358153468404e-05
20.96,5.18801203641206e-05
20.98,3.44812621953375e-05
21,3.10714645707319e-05
21.02,3.84604416996354e-05
21.04,3.14212669841515e-05
21.06,1.83761471875407e-05
21.08,2.57102425971867e-05
21.1,2.74974712526684e-05
21.12,1.33026737632405e-05
21.14,1.93569851859702e-05
21.16,2.24483725484891e-05
21.18,1.49019836752743e-05
21.2,1.61266047635233e-05
21.22,2.16063960552036e-05
21.24,1.71238811663015e-05
21.26,1.60430085289267e-05
21.28,2.61708368605274e-05
21.3,2.08002345174334e-05
21.32,1.72199480924872e-05
21.34,2.85725358872461e-05
21.36,2.52995448917949e-05
21.38,2.04485896729183e-05
21.4,2.6020464345707e-05
21.42,3.43678993342452e-05
21.44,2.69414956045668e-05
21.46,2.86510356538153e-05
21.48,4.17240772459028e-05
21.5,3.80709881099847e-05
21.52,3.38573622973336e-05
21.54,4.2536806871892e-05
21.56,4.67334519924086e-05
21.58,3.32523033167242e-05
21.6,3.95143467088406e-05
21.62,4.67641902871674e-05
21.64,3.67533775748673e-05
21.66,3.49352221864902e-05
21.68,4.56191026203205e-05
21.7,4.66272650375183e-05
21.72,3.4697928145776e-05
21.74,4.82454825138438e-05
21.76,5.20494757830671e-05
21.78,4.11064314309032e-05
21.8,4.41761552996694e-05
21.82,5.15552597710669e-05
21.84,4.25590005204933e-05
21.86,3.36931220861781e-05
21.88,4.6093232143652e-05
21.9,3.95144691645057e-05
21.92,2.97827923175245e-05
21.94,3.66917757627101e-05
21.96,4.07060837770811e-05
21.98,3.00408401534428e-05
22,2.98013196530083e-05
22.02,3.91412805524169e-05
22.04,2.75611977459552e-05
22.06,2.46831750674211e-05
22.08,2.97329473910915e-05
22.1,2.34526202515185e-05
22.12,1.63767746900561e-05
22.14,1.97959289285418e-05
22.16,1.86283644552056e-05
22.18,9.53417649387399e-06
22.2,1.6274832666596e-05
22.22,1.6442071148036e-05
22.24,1.21254864539686e-05
22.26,1.81560364072532e-05
22.28,2.04411782060795e-05
22.3,2.20633988171663e-05
22.32,2.21233827090273e-05
22.34,2.90803814848321e-05
22.36,3.04173603974795e-05
22.38,2.80825954113724e-05
22.4,3.3661466019814e-05
22.42,3.45350129655208e-05
22.44,3.3283541233251e-05
22.46,3.05307354790586e-05
22.48,3.76367708543841e-05
22.5,3.58896589848718e-05
22.52,3.09069510162102e-05
22.54,3.93104093827371e-05
22.56,4.2993025454605e-05
22.58,3.88278022503136e-05
22.6,3.91337510401053e-05
22.62,5.14752726526258e-05
22.64,4.37164687263025e-05
22.66,3.8501101261798e-05
22.68,4.96383835707979e-05
22.7,4.65979098422822e-05
22.72,3.44448981662015e-05
22.74,4.01763376915582e-05
22.76,4.91132791112455e-05
22.78,3.40395613865184e-05
22.8,3.49292272649413e-05
22.82,4.83896804920877e-05
22.84,4.31900216037326e-05
22.86,3.08904418720003e-05
22.88,4.48167910131797e-05
22.9,4.64456174640393e-05
22.92,2.51980292803839e-05
22.94,3.62540217314923e-05
22.96,4.02584834321146e-05
22.98,2.41220165081545e-05
23,2.14423800321893e-05
23.02,3.40323749257816e-05
23.04,2.509458314554e-05
23.06,9.5460086854999e-06
23.08,2.9713213586707e-05
23.1,2.55698950408295e-05
23.12,8.06134779726146e-06
23.14,2.42324542135214e-05
23.16,2.49613755421428e-05
23.18,5.21594106282417e-06
23.2,2.11264581501863e-05
23.22,2.38000994019425e-05
23.24,4.03044680154843e-06
23.26,2.24226383741173e-05
23.28,2.4835306290107e-05
23.3,6.71889501793238e-06
23.32,2.38930649034453e-05
23.34,2.86168198761079e-05
23.36,1.79507172086413e-05
23.38,2.25584599726151e-05
23.4,3.74168948297623e-05
23.42,3.12310987743254e-05
23.44,2.57096004716262e-05
23.46,4.53550523650038e-05
23.48,4.23369341650011e-05
23.5,3.36500604487366e-05
23.52,4.413511433508e-05
23.54,4.95390207456749e-05
23.56,3.66218579316292e-05
23.58,3.80625047393645e-05
23.6,4.96148089374847e-05
23.62,4.1086278721156e-05
23.64,3.66005569171129e-05
23.66,4.56707481667405e-05
23.68,5.03811002621969e-05
23.7,3.89317742414457e-05
23.72,4.3853238742348e-05
23.74,5.19551801370734e-05
23.76,4.26353270667321e-05
23.78,3.80956542332522e-05
23.8,4.40232298818884e-05
23.82,4.33597781046348e-05
23.84,2.90447396799318e-05
23.86,3.50036793518478e-05
23.88,3.97333654927774e-05
23.9,3.17642884666991e-05
23.92,2.76206496252594e-05
23.94,3.72674156743302e-05
23.96,3.6627627612597e-05
23.98,2.25608196071857e-05
24,3.27708289011825e-05
24.02,3.3215752184545e-05
24.04,2.02344147193536e-05
24.06,2.03393258918167e-05
24.08,2.63426320840941e-05
24.1,1.66391407574662e-05
24.12,5.84063091184799e-06
24.14,1.94800308848329e-05
24.16,1.49986279862065e-05
24.18,2.3489179161003e-06
24.2,1.37550263550475e-05
24.22,1.44474055327982e-05
24.24,1.6100891190564e-06
24.26,1.55003004773654e-05
24.28,1.58733806311023e-05
24.3,7.75454757050367e-06
24.32,2.39394248585703e-05
24.34,2.43949878144506e-05
24.36,1.261835687823e-05
24.38,3.11565470248188e-05
24.4,3.15741036047376e-05
24.42,2.01203459116932e-05
24.44,3.04411263194804e-05
24.46,3.85674366115266e-05
24.48,2.98825798582289e-05
24.5,2.88374823382831e-05
24.52,4.61570577406483e-05
24.54,4.09208314422897e-05
24.56,3.58959841476549e-05
24.58,4.80324425627902e-05
24.6,5.07013805556831e-05
24.62,3.96714917828912e-05
24.64,4.46304302725497e-05
24.66,5.1706311021064e-05
24.68,3.92846812975765e-05
24.7,3.96744171579741e-05
24.72,4.54316965181973e-05
24.74,4.29802831931632e-05
24.76,3.58819906627643e-05
24.78,4.30388113058784e-05
24.8,4.5391102806567e-05
24.82,3.78950008802619e-05
24.84,4.1354648359195e-05
24.86,4.20260963807548e-05
24.88,3.88919631017967e-05
24.9,3.3310349706036e-05
24.92,3.54450449379909e-05
24.94,3.21055573206234e-05
24.96,2.75523005557743e-05
24.98,2.71103613484009e-05
25,2.61304667917409e-05
25.02,2.73289185300344e-05
25.04,2.26555669175296e-05
25.06,2.40786655238906e-05
25.08,2.37575086110695e-05
25.1,2.20361166523089e-05
25.12,1.58564765732755e-05
25.14,1.64584022631681e-05
25.16,1.56260147961405e-05
25.18,4.76035013605681e-06
25.2,7.92681647249042e-06
25.22,6.43952886691824e-06
25.24,3.86055052821481e-06
25.26,8.10396361542065e-06
25.28,4.73125878659698e-06
25.3,1.75732317102541e-06
25.32,1.25126563887461e-05
25.34,1.4924177384424e-05
25.36,7.87213571993298e-06
25.38,1.7579419937167e-05
25.4,2.83849337028651e-05
25.42,1.87257888455001e-05
25.44,2.53348824665642e-05
25.46,3.64573861553026e-05
25.48,3.06215239894572e-05
25.5,2.6560870621915e-05
25.52,3.90781905002881e-05
25.54,3.82672293304482e-05
25.56,2.50614933427467e-05
25.58,3.93466382739314e-05
25.6,4.36176095117482e-05
25.62,3.40249701746865e-05
25.64,3.75480512628045e-05
25.66,5.10774753126017e-05
25.68,4.36137095850239e-05
25.7,3.67344172436479e-05
25.72,5.29949776224708e-05
25.74,4.75139233594261e-05
25.76,3.60620570232233e-05
25.78,4.41915219592496e-05
25.8,4.84801605484858e-05
25.82,3.34318101091601e-05
25.84,3.4163864864481e-05
25.86,4.59011383348954e-05
25.88,3.69731967593481e-05
25.9,3.04759125808174e-05
25.92,4.00703146677403e-05
25.94,4.18056822537489e-05
25.96,2.66811019022454e-05
25.98,3.24587340758566e-05
26,3.65559611884176e-05
26.02,2.3653347595988e-05
26.04,2.02413578508938e-05
26.06,2.53871909659237e-05
26.08,2.21936660529044e-05
26.1,8.88447859722335e-06
26.12,1.73144719624708e-05
26.14,1.92344338198044e-05
26.16,1.17260650737366e-05
26.18,1.02294190651467e-05
26.2,1.55860127844321e-05
26.22,1.03081181827356e-05
26.24,5.0088559699722e-06
26.26,1.28192625367354e-05
26.28,5.13174562725505e-06
26.3,7.32502012134437e-06
26.32,1.59519889656856e-05
26.34,6.7328761513623e-06
26.36,9.27887078199275e-06
26.38,1.88954474569473e-05
26.4,1.47992611968966e-05
26.42,9.09333359511568e-06
26.44,1.98126825328277e-05
26.46,2.61817557412005e-05
26.48,1.52231207949971e-05
26.5,2.48660484757941e-05
26.52,3.5459977409365e-05
26.54,2.91025596629251e-05
26.56,2.76716306956396e-05
26.58,4.10392563596334e-05
26.6,3.88697167517996e-05
26.62,2.59747968121859e-05
26.64,4.14044525375562e-05
26.66,4.27405489433104e-05
26.68,3.01198622465347e-05
26.7,3.57786993726515e-05
26.72,4.7920863685968e-05
26.74,3.88793739785997e-05
26.76,3.22871695076632e-05
26.78,5.11019239706487e-05
26.8,4.5726555751234e-05
26.82,3.29832303980011e-05
26.84,4.46806164540566e-05
26.86,4.82407270050156e-05
26.88,2.95069034313861e-05
26.9,3.25848582454129e-05
26.92,4.35852284606331e-05
26.94,2.88219243541719e-05
26.96,2.24894574913533e-05
26.98,3.52700597959291e-05
27,3.37632426989182e-05
27.02,1.64552172060531e-05
27.04,2.90902455664948e-05
27.06,3.27609050499654e-05
27.08,1.53708564586425e-05
27.1,2.12672562410719e-05
27.12,2.5518639486385e-05
27.14,1.39802476615803e-05
27.16,1.00284519872283e-05
27.18,1.81577619135737e-05
27.2,1.05693642985095e-05
27.22,2.37445645482365e-06
27.24,1.31197019944032e-05
27.26,1.00246765586545e-05
27.28,6.03799897440537e-07
27.3,1.15382030976902e-05
27.32,1.19728711646129e-05
27.34,4.08175807304415e-06
27.36,1.41553376676693e-05
27.38,1.72931147907257e-05
27.4,9.06506673591743e-06
27.42,1.89116549037824e-05
27.44,2.15023360412435e-05
27.46,1.49094803723361e-05
27.48,2.02662987650419e-05
27.5,2.29565527759805e-05
27.52,2.1940054507267e-05
27.54,1.9610946478472e-05
27.56,2.74131988072031e-05
27.58,2.85472090426147e-05
27.6,2.82858495656901e-05
27.62,3.21779091347991e-05
27.64,3.55968995211794e-05
27.66,3.71340837386364e-05
27.68,3.40217408835606e-05
27.7,3.86059520771239e-05
27.72,3.79990710775945e-05
27.74,3.54969744284391e-05
27.76,3.38074105515887e-05
27.78,3.70075680453703e-05
27.8,3.63811715092609e-05
27.82,3.07521372692286e-05
27.84,3.6926561148195e-05
27.86,3.78983963509445e-05
27.88,3.40443296385349e-05
27.9,3.30222661710544e-05
27.92,3.9170954128074e-05
27.94,3.28163824872212e-05
27.96,2.64033129316009e-05
27.98,3.38064317003177e-05
28,2.78982604796562e-05
28.02,1.95640168526395e-05
28.04,2.27599997129168e-05
28.06,2.58337582336397e-05
28.08,1.46484311476047e-05
28.1,1.52158585960949e-05
28.12,2.33889842804006e-05
28.14,1.56640710711205e-05
28.16,1.14188928561313e-05
28.18,1.84585249514732e-05
28.2,1.54086852608032e-05
28.22,6.15870753203999e-06
28.24,1.45330168688046e-05
28.26,1.12202967018555e-05
28.28,4.24465194533331e-06
28.3,1.44322420844006e-05
28.32,9.17369690683992e-06
28.34,3.34762936285146e-06
28.36,1.50810377569847e-05
28.38,1.34571335927884e-05
28.4,7.3736752379247e-06
28.42,1.43427943517474e-05
28.44,2.2702358831593e-05
28.46,1.56839488080434e-05
28.48,1.8748306671273e-05
28.5,2.8864609615087e-05
28.52,2.53318009274416e-05
28.54,2.26277857526797e-05
28.56,2.88789131668526e-05
28.58,3.15610690160266e-05
28.6,2.25697808992078e-05
28.62,2.74340281736985e-05
28.64,3.2441570043504e-05
28.66,2.9274033132726e-05
28.68,2.75254190430286e-05
28.7,3.44537380107921e-05
28.72,3.80449976005932e-05
28.74,3.07721958440084e-05
28.76,3.6533889496919e-05
28.78,3.99570972838163e-05
28.8,3.52642906788046e-05
28.82,3.13844782765067e-05
28.84,3.70728571692241e-05
28.86,3.54302371191407e-05
28.88,2.54214148388049e-05
28.9,3.20819877694234e-05
28.92,3.42806274860811e-05
28.94,2.81870112389602e-05
28.96,2.55172945409478e-05
28.98,3.53012186637324e-05
29,3.02857945872667e-05
29.02,2.05117041625137e-05
29.04,3.11657388223282e-05
29.06,2.7871596466877e-05
29.08,1.52919837777403e-05
29.1,1.9576619548416e-05
29.12,2.35808716927176e-05
29.14,9.32855638145869e-06
29.16,7.98465644108881e-06
29.18,1.77157268337396e-05
29.2,1.10166952796151e-05
29.22,3.9648065514795e-06
29.24,1.35142628653256e-05
29.26,1.13979898845422e-05
29.28,7.54777288045304e-06
29.3,1.64558967205857e-05
29.32,1.1713536979276e-05
29.34,9.85690381178251e-06
29.36,2.41267397434833e-05
29.38,1.69447191968684e-05
29.4,9.26105490794079e-06
29.42,2.78496010790422e-05
29.44,2.29847177720959e-05
29.46,9.74132817580578e-06
29.48,2.35609127487939e-05
29.5,3.04988022797534e-05
29.52,1.59465123073984e-05
29.54,1.97757465167921e-05
29.56,3.59015247005831e-05
29.58,2.85892714053142e-05
29.6,2.13883098376251e-05
29.62,3.66827087383923e-05
29.64,3.82420082289736e-05
29.66,2.15090197124616e-05
29.68,3.38082713540639e-05
29.7,3.95214415689903e-05
29.72,2.61194181192214e-05
29.74,2.73271394100541e-05
29.76,3.86980905397217e-05
29.78,3.48662424518486e-05
29.8,2.43610723688957e-05
29.82,3.98847413908723e-05
29.84,4.04939849558292e-05
29.86,2.9874328835811e-05
29.88,3.59437378987582e-05
29.9,4.16749640368114e-05
29.92,3.15744658576761e-05
29.94,2.70815309093959e-05
29.96,3.68446038874082e-05
29.98,2.91597980817518e-05
30,2.19735678952781e-05
30.02,2.73455330699192e-05
30.04,2.96002470366683e-05
30.06,2.06391103080527e-05
30.08,2.06200935151859e-05
30.1,2.68587588584727e-05
30.12,1.89787313740876e-05
30.14,1.52275220781183e-05
30.16,1.7419586303018e-05
30.18,1.47114960921276e-05
30.2,6.01424567754233e-06
30.22,7.74437808662175e-06
30.24,7.71853035955049e-06
30.26,1.70485764684779e-06
30.28,6.51557525320733e-06
30.3,6.37800692098465e-06
30.32,1.76950354052633e-06
30.34,1.03249191476283e-05
30.36,1.11694159811758e-05
30.38,9.56195922901815e-06
30.4,1.25825026359842e-05
30.42,2.02823069696102e-05
30.44,1.88692820658624e-05
30.46,1.66540040251592e-05
30.48,2.7225576243648e-05
30.5,2.5492059818148e-05
30.52,2.12259388780142e-05
30.54,2.60986493797884e-05
30.56,3.0309966135502e-05
30.58,2.24469534435803e-05
30.6,2.28690663019885e-05
30.62,3.23718668094618e-05
30.64,2.84371299365206e-05
30.66,2.53815282597166e-05
30.68,3.31839506257099e-05
30.7,3.82610554788496e-05
30.72,2.90035147864853e-05
30.74,3.43193684981781e-05
30.76,4.06525024447502e-05
30.78,3.27352025840242e-05
30.8,3.0666566689802e-05
30.82,3.68309540166022e-05
30.84,3.58445127763607e-05
30.86,2.61564796406405e-05
30.88,3.44810604658693e-05
30.9,3.71877095715031e-05
30.92,3.10932214677514e-05
30.94,3.1727728789886e-05
30.96,3.80434779618555e-05
30.98,3.3957497437329e-05
31,2.68567797812595e-05
31.02,3.38648740072989e-05
31.04,2.93721696239639e-05
31.06,2.23708663237865e-05
31.08,2.29007928321044e-05
31.1,2.43690587882851e-05
31.12,1.80283190727242e-05
31.14,1.46783165211819e-05
31.16,1.98189815553854e-05
31.18,1.57519074135042e-05
31.2,1.24911293556625e-05
31.22,1.2764286901511e-05
31.24,1.32467073106682e-05
31.26,7.32430482159763e-06
31.28,6.47767988117107e-06
31.3,9.1949167205839e-06
31.32,3.90471357951714e-06
31.34,7.88977318893637e-06
31.36,1.16887706601765e-05
31.38,7.02561799800911e-06
31.4,1.20648037152151e-05
31.42,1.50522805381641e-05
31.44,1.36102801744922e-05
31.46,1.2362808626459e-05
31.48,1.9566931647821e-05
31.5,2.21690566339113e-05
31.52,1.66535903503724e-05
31.54,2.57606602681282e-05
31.56,3.04349697761656e-05
31.58,2.6456665152511e-05
31.6,2.67576058070762e-05
31.62,3.64842927787389e-05
31.64,3.14022141120949e-05
31.66,2.42165671854724e-05
31.68,3.56588998942676e-05
31.7,3.44424737980606e-05
31.72,2.53028117490676e-05
31.74,2.99396294891671e-05
31.76,4.06240845637811e-05
31.78,3.0882037255624e-05
31.8,2.85033959589961e-05
31.82,4.24247568955968e-05
31.84,3.82680225633822e-05
31.86,2.71890757452112e-05
31.88,3.68926775715457e-05
31.9,4.11231480668748e-05
31.92,2.38081566949888e-05
31.94,2.86904691920591e-05
31.96,3.78631644256067e-05
31.98,2.87869142354851e-05
32,2.10487579167669e-05
32.02,3.49060439895663e-05
32.04,3.47221169895848e-05
32.06,1.83171759455296e-05
32.08,3.14992008085242e-05
32.1,3.40408693552455e-05
32.12,1.9368025880265e-05
32.14,2.16898581804486e-05
32.16,2.9202225689304e-05
32.18,1.73752014458953e-05
32.2,8.84612911903129e-06
32.22,2.22073771753303e-05
32.24,1.60898833283433e-05
32.26,2.75616354108402e-06
32.28,1.44664254543834e-05
32.3,1.61039144389845e-05
32.32,1.84663816188572e-06
32.34,1.10897804860996e-05
32.36,1.37774465961302e-05
32.38,2.21385950738718e-06
32.4,1.54243757284784e-05
32.42,1.58698945053377e-05
32.44,6.17389449064817e-06
32.46,2.14259261831112e-05
32.48,2.10246314097394e-05
32.5,1.27222497349699e-05
32.52,2.13412348405419e-05
32.54,2.60167233916342e-05
32.56,1.93523554605557e-05
32.58,1.85851680517886e-05
32.6,3.06378562160387e-05
32.62,2.74225578519706e-05
32.64,2.39991759850043e-05
32.66,3.1869984463941e-05
32.68,3.62530552196145e-05
32.7,2.91140165616038e-05
32.72,3.04043399002986e-05
32.74,3.80633728732878e-05
32.76,3.08487854163831e-05
32.78,2.74425975791269e-05
32.8,3.21860182213754e-05
32.82,3.393282068122e-05
32.84,2.53821476488327e-05
32.86,2.85031098636317e-05
32.88,3.57906945970535e-05
32.9,3.05387227693559e-05
32.92,2.78736142410815e-05
32.94,3.41947020610674e-05
32.96,3.53263726611359e-05
32.98,2.43128580750498e-05
33,2.95658623082011e-05
33.02,3.25022347839612e-05
33.04,2.32929664213053e-05
33.06,2.116934251497e-05
33.08,2.77849199319816e-05
33.1,2.59413817037805e-05
33.12,1.53932423345381e-05
33.14,2.5426682917845e-05
33.16,2.66225220071016e-05
33.18,1.71141592760588e-05
33.2,1.95243045080936e-05
33.22,2.4418409056351e-05
33.24,1.49544888191955e-05
33.26,1.03142508117631e-05
33.28,1.90020956840579e-05
33.3,9.64784432689658e-06
33.32,4.03266866296328e-06
33.34,1.31125225214954e-05
33.36,8.2630105170492e-06
33.38,4.05343730445632e-06
33.4,1.20358281478445e-05
33.42,1.12378893736932e-05
33.44,5.69788284851831e-06
33.46,1.69125039420943e-05
33.48,1.83383135687126e-05
33.5,1.08255792349107e-05
33.52,2.36254620021737e-05
33.54,2.46605913300136e-05
33.56,1.85614993865987e-05
33.58,2.48883540674772e-05
33.6,2.8765462558421e-05
33.62,2.26531068006145e-05
33.64,2.20844544813095e-05
33.66,3.03642830022676e-05
33.68,2.53710786246761e-05
33.7,2.41568133090267e-05
33.72,2.9888961010416e-05
33.74,3.19495993631077e-05
33.76,2.83629355127696e-05
33.78,3.0937865851143e-05
33.8,3.52915662279562e-05
33.82,3.02810070195323e-05
33.84,3.10487707440844e-05
33.86,3.11375690885884e-05
33.88,3.04679479560648e-05
33.9,2.68737314610549e-05
33.92,2.66450913589978e-05
33.94,2.80534872679327e-05
33.96,2.62982098469314e-05
33.98,2.6204695435491e-05
34,2.55432859308278e-05
34.02,2.94164405634058e-05
34.04,2.53377825549241e-05
34.06,2.38823175769945e-05
34.08,2.61193896025786e-05
34.1,2.37748655109118e-05
34.12,1.78511645516508e-05
34.14,1.79722620153847e-05
34.16,2.08267705738618e-05
34.18,1.19602947184373e-05
34.2,1.19094917584323e-05
34.22,1.66758972896529e-05
34.24,1.4233180360333e-05
34.26,7.35911963682203e-06
34.28,1.45225853596002e-05
34.3,1.44391735038731e-05
34.32,3.54221382524758e-06
34.34,1.47445672025584e-05
34.36,1.22776234842393e-05
34.38,3.50178556461384e-06
34.4,1.68974997718405e-05
34.42,1.31882359621366e-05
34.44,5.65122954592469e-06
34.46,1.72666072871246e-05
34.48,1.8375503329641e-05
34.5,7.35700884761688e-06
34.52,1.63898858355512e-05
34.54,2.50405668730608e-05
34.56,1.48536351877624e-05
34.58,1.91391391091346e-05
34.6,3.04417044765534e-05
34.62,2.61799537678791e-05
34.64,2.09561641266844e-05
34.66,3.40674556813171e-05
34.68,3.29518013114747e-05
34.7,2.06839518348006e-05
34.72,3.32586542768549e-05
34.74,3.44901019291798e-05
34.76,2.39779831463989e-05
34.78,2.70853152874812e-05
34.8,3.67301934680744e-05
34.82,2.95386733030418e-05
34.84,2.40866506306528e-05
34.86,3.77499053680401e-05
34.88,3.46831135693614e-05
34.9,2.59420064929955e-05
34.92,3.24077745208375e-05
34.94,3.63825772859625e-05
34.96,2.38636011706601e-05
34.98,2.36645032175162e-05
35,3.10267920472884e-05
35.02,2.27935159972331e-05
35.04,1.6613948376784e-05
35.06,2.27953266837601e-05
35.08,2.52486590088762e-05
35.1,1.43387230529189e-05
35.12,1.81327288738016e-05
35.14,2.32702500540445e-05
35.16,1.59375628771242e-05
35.18,1.23055430773738e-05
35.2,1.69194853118747e-05
35.22,1.42502544188158e-05
35.24,3.52528278800263e-06
35.26,1.05343091341011e-05
35.28,9.48008264972486e-06
35.3,3.13729571159888e-06
35.32,6.90799100003989e-06
35.34,7.72565099195998e-06
35.36,4.06294801855069e-06
35.38,6.75073383934403e-06
35.4,1.18075228625474e-05
35.42,6.2005686628334e-06
35.44,8.25984429772131e-06
35.46,1.90669505078506e-05
35.48,1.25459950603492e-05
35.5,1.23675919153147e-05
35.52,2.34443357087384e-05
35.54,2.05281304030791e-05
35.56,1.38790212415098e-05
35.58,2.35794942921131e-05
35.6,2.73864561867054e-05
35.62,1.55632437892635e-05
35.64,2.36989737895926e-05
35.66,3.22708335923252e-05
35.68,2.64732333443437e-05
35.7,2.43203220437959e-05
35.72,3.73676323605081e-05
35.74,3.63561095636188e-05
35.76,2.52689588962773e-05
35.78,3.8660030630679e-05
35.8,3.93709748044493e-05
35.82,2.75163480260865e-05
35.84,3.15902832015086e-05
35.86,3.92834318054159e-05
35.88,2.91965716985154e-05
35.9,2.36625452711168e-05
35.92,3.74242469443941e-05
35.94,3.27393528627423e-05
35.96,2.31869594048477e-05
35.98,3.20060545904211e-05
36,3.58739416073047e-05
36.02,2.18825442276334e-05
36.04,2.45568233410486e-05
36.06,3.16444921853951e-05
36.08,1.93859888608017e-05
36.1,1.54947231808188e-05
36.12,2.20477527546352e-05
36.14,1.92007268323101e-05
36.16,6.98972775363481e-06
36.18,1.52455190451291e-05
36.2,1.75461857113804e-05
36.22,8.62581163613982e-06
36.24,1.05620905998702e-05
36.26,1.36836978584559e-05
36.28,8.07718853548816e-06
36.3,5.31959096743908e-06
36.32,9.0867179944509e-06
36.34,2.22252672011669e-06
36.36,5.75118443434739e-06
36.38,8.1972990993436e-06
36.4,2.84758157147294e-06
36.42,7.6176804271995e-06
36.44,1.08291136680861e-05
36.46,6.28702806557421e-06
36.48,9.57642839820245e-06
36.5,1.23894316549868e-05
36.52,1.49716376556446e-05
36.54,1.41657557248421e-05
36.56,1.88922621915425e-05
36.58,2.25986717475024e-05
36.6,2.29545674633798e-05
36.62,2.48588211978847e-05
36.64,2.61304046105747e-05
36.66,2.95839786037364e-05
36.68,2.61519302334419e-05
36.7,2.75378025079452e-05
36.72,3.03211378004936e-05
36.74,3.02978442107559e-05
36.76,2.81258773376217e-05
36.78,3.17565414563038e-05
36.8,3.67247737359232e-05
36.82,3.13949578686779e-05
36.84,3.45563052776828e-05
36.86,3.88687273801185e-05
36.88,3.59950896956397e-05
36.9,3.12899521627118e-05
36.92,3.68931412217504e-05
36.94,3.54488942642941e-05
36.96,2.57734693673753e-05
36.98,3.15609243693399e-05
37,3.26692279341222e-05
37.02,2.60689741577951e-05
37.04,2.4416490549408e-05
37.06,3.26828482825434e-05
37.08,2.71259160501932e-05
37.1,2.01767681274079e-05
37.12,2.91099730651168e-05
37.14,2.54854463981649e-05
37.16,1.57824916186109e-05
37.18,1.88834467386812e-05
37.2,2.13294358134897e-05
37.22,9.13481044657237e-06
37.24,8.0357891619034e-06
37.26,1.42421627143812e-05
37.28,9.87543854878907e-06
37.3,1.03933422469547e-06
37.32,7.61694788016265e-06
37.34,9.35719526765639e-06
37.36,3.87046666970823e-06
37.38,6.70133953024739e-06
37.4,4.72485105847204e-06
37.42,6.57980098490545e-06
37.44,1.38463592945487e-05
37.46,9.45938158787967e-06
37.48,9.03703125743714e-06
37.5,1.94059253051488e-05
37.52,1.55372086800277e-05
37.54,1.20141223170864e-05
37.56,1.80878587741439e-05
37.58,2.15595654081258e-05
37.6,1.506801170984e-05
37.62,1.75843223774891e-05
37.64,2.60983286983464e-05
37.66,2.43851017581862e-05
37.68,2.26562051864204e-05
37.7,2.87183756920076e-05
37.72,3.35969024964501e-05
37.74,2.64427073507445e-05
37.76,2.97068189540818e-05
37.78,3.50687141384845e-05
37.8,3.06723903611473e-05
37.82,2.71713534758606e-05
37.84,3.28298539252243e-05
37.86,3.56947000180537e-05
37.88,2.73299235044595e-05
37.9,3.28984968139237e-05
37.92,3.87974552426719e-05
37.94,3.44564467384682e-05
37.96,3.09612498106491e-05
37.98,3.93528264904347e-05
38,3.76650715852933e-05
38.02,2.63938500907421e-05
38.04,3.43925340565689e-05
38.06,3.4731791916916e-05
38.08,2.44566209043362e-05
38.1,2.35754240220765e-05
38.12,3.1968704631457e-05
38.14,2.47769295639779e-05
38.16,1.57492237083079e-05
38.18,2.80461791428129e-05
38.2,2.54021414847997e-05
38.22,1.29825970493916e-05
38.24,1.95590414969788e-05
38.26,2.31836461129514e-05
38.28,7.58253866230758e-06
38.3,1.04817141235213e-05
38.32,1.63945066569174e-05
38.34,6.50724223499402e-06
38.36,7.96277425710175e-06
38.38,1.04651189875743e-05
38.4,6.8028630914503e-06
38.42,1.06293705731864e-05
38.44,1.15689244659191e-05
38.46,5.47214769537227e-06
38.48,1.00585502405093e-05
38.5,1.85307645647554e-05
38.52,1.13538020388421e-05
38.54,9.1303750719654e-06
38.56,2.47221870062911e-05
38.58,1.92613106880494e-05
38.6,1.19628154703565e-05
38.62,2.47465440669942e-05
38.64,2.59675303029929e-05
38.66,1.29338549223247e-05
38.68,2.12437916843918e-05
38.7,2.91218487110171e-05
38.72,1.95997979770057e-05
38.74,2.01674278924219e-05
38.76,3.10167562132999e-05
38.78,3.07209733895657e-05
38.8,2.21425830877991e-05
38.82,3.37002434227527e-05
38.84,3.61741548708893e-05
38.86,2.67089795263301e-05
38.88,3.16106893825499e-05
38.9,3.59402170044386e-05
38.92,3.03418741247255e-05
38.94,2.58112129086078e-05
38.96,3.46919849968135e-05
38.98,3.21126017166338e-05
39,2.71339216306979e-05
39.02,3.213915325469e-05
39.04,3.47757081697863e-05
39.06,3.02529593227925e-05
39.08,2.83848208280479e-05
39.1,3.36084031570704e-05
39.12,2.79148526730448e-05
39.14,2.42478718517728e-05
39.16,2.5128245835429e-05
39.18,2.38493739419581e-05
39.2,1.86118549347501e-05
39.22,1.63613456877315e-05
39.24,1.97143053086788e-05
39.26,1.54429560314937e-05
39.28,1.32822700357809e-05
39.3,1.45047586960671e-05
39.32,1.53708962043848e-05
39.34,9.96168524790468e-06
39.36,1.01647725782121e-05
39.38,1.34342842267272e-05
39.4,6.03236776396763e-06
39.42,8.87442270269857e-06
39.44,1.17546912043326e-05
39.46,5.57386314966631e-06
39.48,9.95423860978279e-06
39.5,1.21725440396389e-05
39.52,8.93364230802994e-06
39.54,8.68504407720707e-06
39.56,1.54550401043762e-05
39.58,1.41123432190109e-05
39.6,9.91662015075042e-06
39.62,2.01782449408428e-05
39.64,2.11579524201881e-05
39.66,1.71442580476311e-05
39.68,2.1758662106609e-05
39.7,2.78418461686331e-05
39.72,2.09943933413015e-05
39.74,2.08136651260449e-05
39.76,2.88056269713011e-05
39.78,2.37592511595685e-05
39.8,2.00925395356802e-05
39.82,2.58639135609954e-05
39.84,2.97294168081859e-05
39.86,2.22857316771394e-05
39.88,2.68332373400786e-05
39.9,3.32284610021582e-05
39.92,2.84943830715579e-05
39.94,2.71495992193488e-05
39.96,3.20876761089191e-05
39.98,3.13831906852512e-05
40,2.33197146431872e-05
40.02,2.83051941989056e-05
40.04,2.85226792185296e-05
40.06,2.30601900983541e-05
40.08,2.30164918298627e-05
40.1,2.67426048171659e-05
40.12,2.5452358112951e-05
40.14,2.05407630333394e-05
40.16,2.60040900556694e-05
40.18,2.47098547396728e-05
40.2,2.0673135738891e-05
40.22,2.03342894948744e-05
40.24,2.13694902368516e-05
40.26,1.72244685658039e-05
40.28,1.21502633428519e-05
40.3,1.59892788941135e-05
40.32,1.22073902393042e-05
40.34,7.90555352963942e-06
40.36,9.835435221027e-06
40.38,1.14001048334304e-05
40.4,6.75228441267869e-06
40.42,7.03374025706422e-06
40.44,1.34210258274238e-05
40.46,7.34119394475963e-06
40.48,9.59209848595206e-06
40.5,1.72045847592962e-05
40.52,1.16349483991718e-05
40.54,1.33096729340661e-05
40.56,2.02887416195656e-05
40.58,1.76386391626431e-05
40.6,1.24723438434362e-05
40.62,2.17851704595653e-05
40.64,2.19918958348262e-05
40.66,1.21464861037157e-05
40.68,2.18674354290804e-05
40.7,2.67285783559591e-05
40.72,2.04127834325801e-05
40.74,2.01393756227434e-05
40.76,3.26042324278982e-05
40.78,2.71783236274623e-05
40.8,1.93223073175367e-05
40.82,3.26238000599392e-05
40.84,3.06434872363009e-05
40.86,1.8873395472521e-05
40.88,2.52816485466864e-05
40.9,3.28198130818733e-05
40.92,2.03563590686373e-05
40.94,1.93018558992688e-05
40.96,3.2444921190369e-05
40.98,2.80707302879832e-05
41,1.81777017492043e-05
41.02,2.99529980184176e-05
41.04,3.33201901334879e-05
41.06,1.73184248763944e-05
41.08,2.54015424365874e-05
41.1,3.09823599406796e-05
41.12,1.89761810096684e-05
41.14,1.6646409040314e-05
41.16,2.601970258934e-05
41.18,2.14689915157824e-05
41.2,8.83219938258338e-06
41.22,2.24145359349944e-05
41.24,2.22565089983904e-05
41.26,1.05943240483645e-05
41.28,1.709748210018e-05
41.3,2.1176907170063e-05
41.32,9.65734673275397e-06
41.34,1.07003806870954e-05
41.36,1.73741508356342e-05
41.38,5.4549752849234e-06
41.4,8.04199136575979e-06
41.42,1.38262066686158e-05
41.44,4.40317050361231e-06
41.46,8.95625224906446e-06
41.48,1.37865877919634e-05
41.5,9.48814492250827e-06
41.52,9.04655576574866e-06
41.54,1.76073842696239e-05
41.56,1.76549337775369e-05
41.58,1.23210736782965e-05
41.6,2.32014976882448e-05
41.62,2.44644696667762e-05
41.64,2.01157671368121e-05
41.66,2.40912757079959e-05
41.68,2.86259936257376e-05
41.7,2.41893278588321e-05
41.72,2.12150195722823e-05
41.74,2.86094717808507e-05
41.76,2.57798502071898e-05
41.78,2.22072725097453e-05
41.8,2.54113578296657e-05
41.82,3.0492851931241e-05
41.84,2.61143049999218e-05
41.86,2.508200195685e-05
41.88,3.27034104200574e-05
41.9,2.96643029049052e-05
41.92,2.53256324741648e-05
41.94,2.8223513177932e-05
41.96,3.10240569032023e-05
41.98,2.23097301221519e-05
42,2.22941828241875e-05
42.02,2.82763823604169e-05
42.04,2.40049795928788e-05
42.06,1.94589155341776e-05
42.08,2.50893209932847e-05
42.1,2.85782188379348e-05
42.12,1.89289272612106e-05
42.14,2.28357435035384e-05
42.16,2.69848884305772e-05
42.18,1.94854041016411e-05
42.2,1.58799096934695e-05
42.22,2.08122508120188e-05
42.24,1.75204979363906e-05
42.26,6.84230907692687e-06
42.28,1.45175954770234e-05
42.3,1.41577097157569e-05
42.32,7.00874521979805e-06
42.34,8.66837616166036e-06
42.36,1.24115169159338e-05
42.38,5.79246337046661e-06
42.4,6.16407598811626e-06
42.42,1.15080504664375e-05
42.44,3.07221284881874e-06
42.46,9.65897892768104e-06
42.48,1.47576014326641e-05
42.5,7.08749787940138e-06
42.52,1.44684523395939e-05
42.54,1.81005749221812e-05
42.56,1.30987617308592e-05
42.58,1.55837545490171e-05
42.6,2.02625941837051e-05
42.62,1.93814861749609e-05
42.64,1.63228717153024e-05
42.66,2.45953056961685e-05
42.68,2.51649171425111e-05
42.7,2.38782216371166e-05
42.72,2.77426352186702e-05
42.74,3.08990430922989e-05
42.76,2.97536046959731e-05
42.78,2.8459452786631e-05
42.8,3.26420123626459e-05
42.82,3.00706155442593e-05
42.84,2.91312168595438e-05
42.86,2.88494072633561e-05
42.88,3.05307106430436e-05
42.9,2.98511204041767e-05
42.92,2.80272225221219e-05
42.94,3.14308231702778e-05
42.96,3.19537353424297e-05
42.98,3.11209756524363e-05
43,2.87778817909085e-05
43.02,3.30268987972799e-05
43.04,2.97054978175876e-05
43.06,2.45044974788172e-05
43.08,2.7431637787341e-05
43.1,2.67437776600392e-05
43.12,2.09072054021765e-05
43.14,1.90612239520614e-05
43.16,2.59870391551171e-05
43.18,2.04617077302603e-05
43.2,1.60987957144007e-05
43.22,2.26441514129814e-05
43.24,2.23848235117732e-05
43.26,1.25458837701718e-05
43.28,1.6083054062081e-05
43.3,1.98072089302114e-05
43.32,7.375052497922e-06
43.34,8.91157839533987e-06
43.36,1.30399201920747e-05
43.38,7.83106581695135e-06
43.4,5.07072170610706e-06
43.42,8.78166595415821e-06
43.44,7.10228524319029e-06
43.46,6.60582601411163e-06
43.48,1.12323352057747e-05
43.5,5.83597141775835e-06
43.52,6.94131157659773e-06
43.54,1.84439158795786e-05
43.56,1.14910458498643e-05
43.58,1.0952623446281e-05
43.6,2.41022446411797e-05
43.62,2.05046695341762e-05
43.64,1.40004470502551e-05
43.66,2.57644092676521e-05
43.68,2.77075226802255e-05
43.7,1.52012136632404e-05
43.72,2.56906358521211e-05
43.74,3.18725287326027e-05
43.76,2.40296365969032e-05
43.78,2.50618292767962e-05
43.8,3.66283443358616e-05
43.82,3.40457305281695e-05
43.84,2.61520537380274e-05
43.86,3.91492538316042e-05
43.88,3.8443520763299e-05
43.9,2.9059083282421e-05
43.92,3.38262796754495e-05
43.94,3.88178443794879e-05
43.96,2.97744900808136e-05
43.98,2.63242730965863e-05
44,3.6265892388932e-05
44.02,3.17026439895263e-05
44.04,2.55599917685608e-05
44.06,3.11655585466891e-05
44.08,3.51393127818605e-05
44.1,2.58272205168859e-05
44.12,2.59572286995729e-05
44.14,3.21372776418544e-05
44.16,2.45783244218218e-05
44.18,1.93632704103015e-05
44.2,2.297232642642e-05
44.22,2.32542584771411e-05
44.24,1.32481082562577e-05
44.26,1.56312271876986e-05
44.28,2.03045454114991e-05
44.3,1.54915013163938e-05
44.32,1.11626407083236e-05
44.34,1.64495253291541e-05
44.36,1.65561270940098e-05
44.38,5.89390612696883e-06
44.4,1.19191815433548e-05
44.42,1.18924586754034e-05
44.44,2.86984678354148e-06
44.46,8.36756794234667e-06
44.48,7.38499096860731e-06
44.5,1.40904253986231e-06
44.52,9.50619255719511e-06
44.54,9.28977590905518e-06
44.56,1.88451279547398e-06
44.58,9.46409422443574e-06
44.6,1.64995409661833e-05
44.62,9.24780232467029e-06
44.64,1.22922102917045e-05
44.66,2.36164263211787e-05
44.68,2.06444001295618e-05
44.7,1.7139668867509e-05
44.72,2.79572082909561e-05
44.74,2.9807213111321e-05
44.76,1.90436943178152e-05
44.78,2.89799257652696e-05
44.8,3.30117977107003e-05
44.82,2.39314435689213e-05
44.84,2.60581776685923e-05
44.86,3.52211587585442e-05
44.88,3.16045626939393e-05
44.9,2.48029010814462e-05
44.92,3.79090626199634e-05
44.94,3.69120419685992e-05
44.96,2.8408878109159e-05
44.98,3.50690662779648e-05
45,3.88861194807391e-05
45.02,2.88582429298797e-05
45.04,2.7823188876935e-05
45.06,3.607474442553e-05
45.08,2.74446010042555e-05
45.1,2.29556386547943e-05
45.12,2.98167554488125e-05
45.14,2.98757802773683e-05
45.16,2.12741451176477e-05
45.18,2.56774525304311e-05
45.2,2.9948033410196e-05
45.22,2.0944626958138e-05
45.24,2.16324834960423e-05
45.26,2.40107553151269e-05
45.28,1.94291102569763e-05
45.3,1.34359681507528e-05
45.32,1.65731726041625e-05
45.34,1.45445188598803e-05
45.36,8.16293039192753e-06
45.38,1.06532041679721e-05
45.4,1.03793205051203e-05
45.42,8.62143007586434e-06
45.44,6.08290490800933e-06
45.46,8.47465162364596e-06
45.48,6.60443550430782e-06
45.5,4.5421125890889e-06
45.52,8.00683452577512e-06
45.54,7.26732941449987e-06
45.56,7.73107531823023e-06
45.58,1.0496838285568e-05
45.6,1.1387002744087e-05
45.62,1.16886644793077e-05
45.64,1.07432514015763e-05
45.66,1.58444942873552e-05
45.68,1.46282295678101e-05
45.7,1.37248680341538e-05
45.72,1.89274450334963e-05
45.74,2.21951145372032e-05
45.76,2.02407030628182e-05
45.78,2.21261096457717e-05
45.8,3.01686017916078e-05
45.82,2.53538790258609e-05
45.84,2.50375256992309e-05
45.86,3.16233119354855e-05
45.88,2.97684284190548e-05
45.9,2.3797760039959e-05
45.92,2.92246189161686e-05
45.94,3.28946096549958e-05
45.96,2.36133120521184e-05
45.98,2.82859181534819e-05
46,3.45089461102201e-05
46.02,2.99162709888198e-05
46.04,2.66382469786415e-05
46.06,3.56443905227738e-05
46.08,3.341687519618e-05
46.1,2.35262987396836e-05
46.12,3.24566358752888e-05
46.14,3.11700620977925e-05
46.16,2.12295642055473e-05
46.18,2.3070742284339e-05
46.2,2.83315968016969e-05
46.22,1.97972480289955e-05
46.24,1.50388520042658e-05
46.26,2.50767358626457e-05
46.28,2.06067073768422e-05
46.3,1.27239026497805e-05
46.32,1.90378703262654e-05
46.34,2.04080120293188e-05
46.36,8.5743233122413e-06
46.38,1.24049764046012e-05
46.4,1.56849661709291e-05
46.42,4.57563005386871e-06
46.44,8.03685379842354e-06
46.46,1.03087616451109e-05
46.48,4.59382447807845e-06
46.5,6.59346506260465e-06
46.52,9.66741467080011e-06
46.54,7.05694128702974e-06
46.56,4.74341894052128e-06
46.58,1.39655781649036e-05
46.6,1.24148343559626e-05
46.62,8.515476427396e-06
46.64,1.7855005496307e-05
46.66,1.88321852807512e-05
46.68,1.44025135855961e-05
46.7,1.75393853987189e-05
46.72,2.35431561755665e-05
46.74,1.71966372998974e-05
46.76,1.6235466366213e-05
46.78,2.38714461228156e-05
46.8,2.25983010425172e-05
46.82,1.8286976524705e-05
46.84,2.34343605562665e-05
46.86,3.05332747147241e-05
46.88,2.37061596484167e-05
46.9,2.58391965458177e-05
46.92,3.38776468501446e-05
46.94,3.04912110225977e-05
46.96,2.51246310356851e-05
46.98,3.19899241263036e-05
47,3.36635293676917e-05
47.02,2.22271542117426e-05
47.04,2.78823419146035e-05
47.06,3.28482737946683e-05
47.08,2.59409179237729e-05
47.1,2.26531512761754e-05
47.12,3.25619621265138e-05
47.14,3.0243878431671e-05
47.16,1.91455721918747e-05
47.18,3.0103182578006e-05
47.2,2.94392162903094e-05
47.22,1.73391541645241e-05
47.24,2.13411325891567e-05
47.26,2.57789835411237e-05
47.28,1.38239655105819e-05
47.3,1.05503580927569e-05
47.32,2.07648666764675e-05
47.34,1.29808840487824e-05
47.36,4.25627462788802e-06
47.38,1.57553452381828e-05
47.4,1.46940851472776e-05
47.42,2.09756620261062e-06
47.44,1.4045673447443e-05
47.46,1.49742597218831e-05
47.48,2.27125535085938e-06
47.5,1.62266550681525e-05
47.52,1.55372310883268e-05
47.54,3.67488037641612e-06
47.56,1.80100071229674e-05
47.58,1.7261322133621e-05
47.6,7.22571549191302e-06
47.62,1.5304842400364e-05
47.64,2.09708054225633e-05
47.66,1.23457646704346e-05
47.68,1.26742464874261e-05
47.7,2.49843261008233e-05
47.72,2.0712609943677e-05
47.74,1.68133878673035e-05
47.76,2.65928322236335e-05
47.78,2.89619433164455e-05
47.8,2.00288521841635e-05
47.82,2.63476913367824e-05
47.84,3.12055710710057e-05
47.86,2.29790335710085e-05
47.88,2.43579066498842e-05
47.9,2.9631015104717e-05
47.92,2.86956253912079e-05
47.94,2.35416409826212e-05
47.96,3.09515581826399e-05
47.98,3.26566423630163e-05
48,2.8357681237239e-05
48.02,3.10733200046471e-05
48.04,3.32144171952617e-05
48.06,3.09818481280553e-05
48.08,2.68740337104968e-05
48.1,3.0224450079775e-05
48.12,2.74700561036087e-05
48.14,2.40313308712074e-05
48.16,2.38055332190121e-05
48.18,2.44148634644812e-05
48.2,2.33407440715686e-05
48.22,1.96144002614341e-05
48.24,2.27946279115663e-05
48.26,2.15964010459369e-05
48.28,1.8751375278228e-05
48.3,1.73625099253652e-05
48.32,1.86328926084189e-05
48.34,1.47311768813222e-05
48.36,9.87373727534067e-06
48.38,1.41062202055161e-05
48.4,9.04765680183938e-06
48.42,4.87931007804242e-06
48.44,9.97718442104411e-06
48.46,7.72421189785591e-06
48.48,3.82135536730878e-06
48.5,9.42856343882529e-06
48.52,1.16735128272125e-05
48.54,5.89455815973454e-06
48.56,1.35555641639542e-05
48.58,1.79721600062769e-05
48.6,1.15905660640468e-05
48.62,1.89573065962897e-05
48.64,2.3064356932714e-05
48.66,1.8658545634066e-05
48.68,1.94448151819771e-05
48.7,2.63238862059696e-05
48.72,2.27134435619527e-05
48.74,1.77600590928774e-05
48.76,2.72416308944464e-05
48.78,2.68037155254658e-05
48.8,2.2383378247543e-05
48.82,2.65793883650559e-05
48.84,3.37538328451367e-05
48.86,2.82562699947805e-05
48.88,2.77910420087166e-05
48.9,3.59752252386942e-05
48.92,3.20125180919932e-05
48.94,2.78048768245424e-05
48.96,3.1482327922822e-05
48.98,3.38340172723828e-05
49,2.59142682437621e-05
49.02,2.79787535583546e-05
49.04,3.29479996286082e-05
49.06,2.95797544364144e-05
49.08,2.75079697315787e-05
49.1,3.16955012450959e-05
49.12,3.35345931870008e-05
49.14,2.64819896503693e-05
49.16,2.93588328936253e-05
49.18,3.05394410817719e-05
49.2,2.54132830127081e-05
49.22,2.23019252304963e-05
49.24,2.42815005811124e-05
49.26,2.32352918121645e-05
49.28,1.57958500114449e-05
49.3,1.92424560346909e-05
49.32,2.01751310154553e-05
49.34,1.61303558687051e-05
49.36,1.3452872450721e-05
49.38,1.76574202365221e-05
49.4,1.45174563541494e-05
49.42,7.13420137487265e-06
49.44,1.42690945107517e-05
49.46,9.86723301285618e-06
49.48,3.96644177411698e-06
49.5,1.32950718312381e-05
49.52,8.8956434688797e-06
49.54,6.06560181633034e-06
49.56,1.50127020083602e-05
49.58,1.42736151454056e-05
49.6,7.23878412546347e-06
49.62,1.68643859528089e-05
49.64,2.217617401912e-05
49.66,1.28029455685617e-05
49.68,2.06722177556506e-05
49.7,2.91422480827902e-05
49.72,2.36928147744718e-05
49.74,2.18665581611187e-05
49.76,3.3857368107607e-05
49.78,3.06382236069271e-05
49.8,2.02165289767633e-05
49.82,3.33259997686344e-05
49.84,3.34253613484196e-05
49.86,2.24913842655551e-05
49.88,2.7410467331976e-05
49.9,3.74623577194454e-05
49.92,2.85462624683712e-05
49.94,2.45041057603621e-05
49.96,3.9559352522446e-05
49.98,3.55333831147942e-05
50,1.27908406057941e-05


==> plots/p1_fft_1e-6_5.txt <==
0,0.999541829683469
0.02,8.227974207794e-05
0.04,8.20252228102719e-05
0.06,8.18895469774873e-05
0.08,8.15119725389775e-05
0.1,8.09180020634423e-05
0.12,8.00821315537846e-05
0.14,7.90014340319043e-05
0.16,7.76867031431339e-05
0.18,7.61579121217955e-05
0.2,7.44451488912844e-05
0.22,7.25787642355053e-05
0.24,7.05921882506967e-05
0.26,6.85043118845552e-05
0.28,6.63242941165747e-05
0.3,6.40508959947481e-05
0.32,6.16816836759979e-05
0.34,5.92201608398311e-05
0.36,5.66763778910947e-05
0.38,5.40652541699349e-05
0.4,5.14035590356958e-05
0.42,4.87098273338081e-05
0.44,4.60022072649172e-05
0.46,4.32978674927608e-05
0.48,4.06119808920425e-05
0.5,3.79583025100102e-05
0.52,3.53517293163712e-05
0.54,3.28099681967418e-05
0.56,3.0354432787551e-05
0.58,2.80095881510255e-05
0.6,2.58023447727808e-05
0.62,2.37613469711771e-05
0.64,2.19166246004143e-05
0.66,2.02986784238149e-05
0.68,1.89361829582914e-05
0.7,1.78525585390418e-05
0.72,1.70612275577133e-05
0.74,1.65612099232267e-05
0.76,1.63346622749665e-05
0.78,1.63481043985643e-05
0.8,1.65569564640041e-05
0.82,1.69117728148759e-05
0.84,1.73639617240608e-05
0.86,1.78695567568116e-05
0.88,1.83910633770635e-05
0.9,1.88977342617597e-05
0.92,1.93651208775624e-05
0.94,1.97743454723814e-05
0.96,2.01114325067319e-05
0.98,2.03665785336866e-05
1,2.05333372740256e-05
1.02,2.06078337541519e-05
1.04,2.05880951647043e-05
1.06,2.04737273548351e-05
1.08,2.02657819708174e-05
1.1,1.99667054419e-05
1.12,1.95802550611225e-05
1.14,1.91114118173559e-05
1.16,1.8566317785184e-05
1.18,1.79521886904995e-05
1.2,1.72772032987285e-05
1.22,1.65503481789219e-05
1.24,1.57813857946171e-05
1.26,1.49809800061417e-05
1.28,1.41609295227079e-05
1.3,1.33344168313128e-05
1.32,1.25161758375803e-05
1.34,1.17225973118152e-05
1.36,1.09717347895162e-05
1.38,1.02831220033774e-05
1.4,9.67714937895399e-06
1.42,9.17376121298894e-06
1.44,8.79032741449912e-06
1.46,8.5388813566825e-06
1.48,8.42348591351947e-06
1.5,8.438816409628e-06
1.52,8.570768549497e-06
1.54,8.79890256961295e-06
1.56,9.09969620605122e-06
1.58,9.44945160235506e-06
1.6,9.8262526322804e-06
1.62,1.02109364463682e-05
1.64,1.05873401441113e-05
1.66,1.09421601727627e-05
1.68,1.12646619753982e-05
1.7,1.15463778481301e-05
1.72,1.17808140754815e-05
1.74,1.19631700810543e-05
1.76,1.20900679991944e-05
1.78,1.21593245998543e-05
1.8,1.2169794772155e-05
1.82,1.21212684356376e-05
1.84,1.20144071757643e-05
1.86,1.18506933125249e-05
1.88,1.16323978655967e-05
1.9,1.13625645000602e-05
1.92,1.10449987387922e-05
1.94,1.0684249596144e-05
1.96,1.02855865822936e-05
1.98,9.8550100272114e-06
2,9.39930875917125e-06
2.02,8.92617114173079e-06
2.04,8.44431731558632e-06
2.06,7.96362850044229e-06
2.08,7.49524760499337e-06
2.1,7.05160628381888e-06
2.12,6.64628076500505e-06
2.14,6.29351371030131e-06
2.16,6.00723283313548e-06
2.18,5.7994831537689e-06
2.2,5.67847291400181e-06
2.22,5.64681009124425e-06
2.24,5.70069307344885e-06
2.26,5.83051247714511e-06
2.28,6.02261399454494e-06
2.3,6.26147003805208e-06
2.32,6.53153215498335e-06
2.34,6.81843294642081e-06
2.36,7.10956114790658e-06
2.38,7.39420031493304e-06
2.4,7.66343413104901e-06
2.42,7.9099621833214e-06
2.44,8.1279079033601e-06
2.46,8.31264137632128e-06
2.48,8.46062013616121e-06
2.5,8.56924519422547e-06
2.52,8.63674108576908e-06
2.54,8.6620669281488e-06
2.56,8.64485255567679e-06
2.58,8.58535416743497e-06
2.6,8.48442272072298e-06
2.62,8.3434862224534e-06
2.64,8.16454550589449e-06
2.66,7.9501766554939e-06
2.68,7.70353471165138e-06
2.7,7.42836053314872e-06
2.72,7.12900365052919e-06
2.74,6.81047198714947e-06
2.76,6.47851078395116e-06
2.78,6.13969936273266e-06
2.8,5.80155186818827e-06
2.82,5.47259666488304e-06
2.84,5.16238853121827e-06
2.86,4.88136781668383e-06
2.88,4.64043774120073e-06
2.9,4.45013266081778e-06
2.92,4.31934305919749e-06
2.94,4.25380544684275e-06
2.96,4.25484839937794e-06
2.98,4.318961036711e-06
3,4.43843626689021e-06
3.02,4.60279530009429e-06
3.04,4.80039857164982e-06
3.06,5.01974585472355e-06
3.08,5.25028072491058e-06
3.1,5.48275283447547e-06
3.12,5.70928812868426e-06
3.14,5.92330730626169e-06
3.16,6.1193888377963e-06
3.18,6.29312938648631e-06
3.2,6.44101909969205e-06
3.22,6.56033386911374e-06
3.24,6.64904263621214e-06
3.26,6.70573183968754e-06
3.28,6.72954704316755e-06
3.3,6.72015104926513e-06
3.32,6.67769283571885e-06
3.34,6.60278649669364e-06
3.36,6.49650072436411e-06
3.38,6.36035885124656e-06
3.4,6.19634535896217e-06
3.42,6.00691720644978e-06
3.44,5.79501918429347e-06
3.46,5.56411179519494e-06
3.48,5.31821698695782e-06
3.5,5.06198315282901e-06
3.52,4.80076466913432e-06
3.54,4.54070305529411e-06
3.56,4.28878773599074e-06
3.58,4.05285086922028e-06
3.6,3.84141882275237e-06
3.62,3.6633122493191e-06
3.64,3.52689751651569e-06
3.66,3.43899477482264e-06
3.68,3.40366051510777e-06
3.7,3.42127593183348e-06
3.72,3.4883742627934e-06
3.74,3.5983135206576e-06
3.76,3.74248520642067e-06
3.78,3.91157187396196e-06
3.8,4.09650625921008e-06
3.82,4.28903341645241e-06
3.84,4.48194552136376e-06
3.86,4.66910941296796e-06
3.88,4.84539201853602e-06
3.9,5.00655036071471e-06
3.92,5.14912338872856e-06
3.94,5.27033720293309e-06
3.96,5.36802561728261e-06
3.98,5.44056406980124e-06
4,5.48681684450707e-06
4.02,5.50609660500874e-06
4.04,5.49813415149603e-06
4.06,5.46305682676236e-06
4.08,5.40137368917575e-06
4.1,5.31396926963771e-06
4.12,5.20210532324804e-06
4.14,5.06742996454407e-06
4.16,4.91199056079752e-06
4.18,4.73825336509909e-06
4.2,4.54913252751486e-06
4.22,4.34803262494435e-06
4.24,4.13890686060445e-06
4.26,3.92632392144427e-06
4.28,3.7155367393109e-06
4.3,3.5125261350925e-06
4.32,3.32397933768868e-06
4.34,3.15712933363142e-06
4.36,3.01936261499146e-06
4.38,2.91752396979506e-06
4.4,2.85695448835029e-06
4.42,2.84049046442706e-06
4.44,2.86780704183162e-06
4.46,2.93542999291622e-06
4.48,3.03742311133349e-06
4.5,3.16643601526549e-06
4.52,3.31471265193605e-06
4.54,3.47481806227669e-06
4.56,3.64004045579582e-06
4.58,3.80454334078295e-06
4.6,3.96336682046269e-06
4.62,4.11235750508656e-06
4.64,4.24807799897926e-06
4.66,4.36771831212316e-06
4.68,4.46902152430082e-06
4.7,4.55022165840132e-06
4.72,4.60999416707538e-06
4.74,4.64741621703922e-06
4.76,4.66193753325087e-06
4.78,4.65335776779125e-06
4.8,4.62181096109322e-06
4.82,4.56775499051216e-06
4.84,4.49196812630747e-06
4.86,4.39555212848088e-06
4.88,4.27994198186537e-06
4.9,4.14691994972065e-06
4.92,3.99863672779126e-06
4.94,3.83764045040157e-06
4.96,3.66691715480006e-06
4.98,3.48994331957949e-06
5,3.31074535202742e-06
5.02,3.13395650322255e-06
5.04,2.96484689756742e-06
5.06,2.80928579634203e-06
5.08,2.67356650231483e-06
5.1,2.56401480218336e-06
5.12,2.48633160817377e-06
5.14,2.44473344653127e-06
5.16,2.44112459942707e-06
5.18,2.4746428297538e-06
5.2,2.54180676184712e-06
5.22,2.63720390759021e-06
5.24,2.75440629700941e-06
5.26,2.88679124666813e-06
5.28,3.02810039309646e-06
5.3,3.17272966879376e-06
5.32,3.31582596653161e-06
5.34,3.45327151354216e-06
5.36,3.5816190924135e-06
5.38,3.69801423218329e-06
5.4,3.80012239464753e-06
5.42,3.8860679024158e-06
5.44,3.95438431230138e-06
5.46,4.00397547336849e-06
5.48,4.03408505118565e-06
5.5,4.04427392419002e-06
5.52,4.03440355896117e-06
5.54,4.00462435225125e-06
5.56,3.95536820245486e-06
5.58,3.88734716769116e-06
5.6,3.80155710622716e-06
5.62,3.69928801281355e-06
5.64,3.58213892124801e-06
5.66,3.45203865887624e-06
5.68,3.31127536196326e-06
5.7,3.16253492492554e-06
5.72,3.00894955484292e-06
5.74,2.85415049128884e-06
5.76,2.70231604851835e-06
5.78,2.55818839009057e-06
5.8,2.42702011156775e-06
5.82,2.31438353617551e-06
5.84,2.22577621335611e-06
5.86,2.16599341789422e-06
5.88,2.13835590740934e-06
5.9,2.1440303503878e-06
5.92,2.18173871231679e-06
5.94,2.24800878190626e-06
5.96,2.33784766786503e-06
5.98,2.44554509657369e-06
6,2.56534608151637e-06
6.02,2.69188349573706e-06
6.04,2.82038773786328e-06
6.06,2.94674410734839e-06
6.08,3.06746756015932e-06
6.1,3.17964238459652e-06
6.12,3.28085451693274e-06
6.14,3.36913043409981e-06
6.16,3.44288649611556e-06
6.18,3.50088792071893e-06
6.2,3.54221750279832e-06
6.22,3.56625169630392e-06
6.24,3.57264237525097e-06
6.26,3.56130493542552e-06
6.28,3.53240866339361e-06
6.3,3.48637265554718e-06
6.32,3.42386500740537e-06
6.34,3.34580792442774e-06
6.36,3.25338778651426e-06
6.38,3.14807022527004e-06
6.4,3.03162144359758e-06
6.42,2.90613692463113e-06
6.44,2.77407861336009e-06
6.46,2.63831992188839e-06
6.48,2.50219329063946e-06
6.5,2.36952927339063e-06
6.52,2.24466187154659e-06
6.54,2.13235845994477e-06
6.56,2.03761353078829e-06
6.58,1.96524934965635e-06
6.6,1.91931471285779e-06
6.62,1.90239247255105e-06
6.64,1.91505005233845e-06
6.66,1.9556865147752e-06
6.68,2.02085761271809e-06
6.7,2.10592578795829e-06
6.72,2.20576331775233e-06
6.74,2.31530540265309e-06
6.76,2.42988527057238e-06
6.78,2.54538376465623e-06
6.8,2.65826100963443e-06
6.82,2.76552342575296e-06
6.84,2.8646683121453e-06
6.86,2.95362535192239e-06
6.88,3.03070401095127e-06
6.9,3.09455059953731e-06
6.92,3.14411437200007e-06
6.94,3.17862207195145e-06
6.96,3.19755768901337e-06
6.98,3.20064895925819e-06
7,3.18785741246882e-06
7.02,3.15937178430178e-06
7.04,3.11560520386168e-06
7.06,3.05719580847201e-06
7.08,2.98501225573326e-06
7.1,2.90016394055579e-06
7.12,2.80401642672316e-06
7.14,2.69821256069497e-06
7.16,2.5847006678945e-06
7.18,2.46577045846296e-06
7.2,2.34409516640671e-06
7.22,2.22277440621503e-06
7.24,2.10536490721493e-06
7.26,1.99587416777608e-06
7.28,1.8986742053329e-06
7.3,1.81827920754435e-06
7.32,1.75894103408433e-06
7.34,1.72407388950556e-06
7.36,1.71563691961578e-06
7.38,1.73370293881093e-06
7.4,1.77642067405882e-06
7.42,1.84039248547916e-06
7.44,1.92129302981455e-06
7.46,2.0144826734827e-06
7.48,2.11546120047904e-06
7.5,2.22012721277205e-06
7.52,2.32488354149746e-06
7.54,2.4266482668694e-06
7.56,2.52282023000675e-06
7.58,2.61122650241689e-06
7.6,2.69007148523069e-06
7.62,2.75789186007415e-06
7.64,2.81351943454574e-06
7.66,2.85605309952133e-06
7.68,2.88483699868244e-06
7.7,2.89944429876911e-06
7.72,2.89966642875996e-06
7.74,2.88550501947803e-06
7.76,2.85716741290704e-06
7.78,2.81506477368724e-06
7.8,2.75981416539202e-06
7.82,2.69224430331813e-06
7.84,2.6134060616961e-06
7.86,2.5245876806258e-06
7.88,2.42733613886326e-06
7.9,2.32348495947953e-06
7.92,2.21518840240094e-06
7.94,2.10496138474749e-06
7.96,1.99571773633796e-06
7.98,1.89079296029898e-06
8,1.79392598445138e-06
8.02,1.70915640956043e-06
8.04,1.64058687484162e-06
8.06,1.59197299280271e-06
8.08,1.56617613233006e-06
8.1,1.56461899091042e-06
8.12,1.586962048873e-06
8.14,1.63116188936687e-06
8.16,1.69388514012924e-06
8.18,1.7710874731192e-06
8.2,1.85854725402859e-06
8.22,1.95223665320717e-06
8.24,2.04852056787996e-06
8.26,2.14422879218187e-06
8.28,2.23665325827586e-06
8.3,2.32351181676296e-06
8.32,2.40290048847132e-06
8.34,2.47324802818369e-06
8.36,2.53327677773469e-06
8.38,2.58197144051651e-06
8.4,2.61855423964801e-06
8.42,2.6424672959749e-06
8.44,2.65335871544287e-06
8.46,2.65107404963067e-06
8.48,2.63564980681868e-06
8.5,2.60731073064467e-06
8.52,2.56646870213666e-06
8.54,2.51372578099355e-06
8.56,2.44988006463527e-06
8.58,2.37593709930947e-06
8.6,2.29312431896446e-06
8.62,2.20291312515231e-06
8.64,2.107045529132e-06
8.66,2.00756752116643e-06
8.68,1.9068669070399e-06
8.7,1.80770615932698e-06
8.72,1.71323799774034e-06
8.74,1.62697488130552e-06
8.76,1.55266937342982e-06
8.78,1.49406111380518e-06
8.8,1.45446409885426e-06
8.82,1.43624905194987e-06
8.84,1.44037103685707e-06
8.86,1.46614547922184e-06
8.88,1.51138581812017e-06
8.9,1.5728369948936e-06
8.92,1.64671253849609e-06
8.94,1.72915498631345e-06
8.96,1.8165381600908e-06
8.98,1.90561820877224e-06
9,1.99358002174635e-06
9.02,2.07802574865169e-06
9.04,2.15693752952974e-06
9.06,2.22863396890544e-06
9.08,2.29173008454001e-06
9.1,2.34510307600401e-06
9.12,2.38786488270454e-06
9.14,2.41934158279353e-06
9.16,2.43905795573178e-06
9.18,2.44672582573192e-06
9.2,2.44223728414502e-06
9.22,2.42565976705711e-06
9.24,2.39723386133689e-06
9.26,2.35737395556903e-06
9.28,2.30667120866834e-06
9.3,2.2459004245385e-06
9.32,2.17603106752656e-06
9.34,2.09824265378502e-06
9.36,2.01394554827965e-06
9.38,1.92480831257604e-06
9.4,1.83278959781119e-06
9.42,1.74017299368086e-06
9.44,1.64959625398434e-06
9.46,1.56405780769612e-06
9.48,1.48687431816121e-06
9.5,1.42154434409867e-06
9.52,1.37147979289342e-06
9.54,1.33959406651015e-06
9.56,1.32781607094364e-06
9.58,1.33669045531705e-06
9.6,1.36524396247452e-06
9.62,1.41118775533567e-06
9.64,1.47135725167252e-06
9.66,1.54220510954552e-06
9.68,1.62019499366282e-06
9.7,1.70204688315645e-06
9.72,1.78484931582342e-06
9.74,1.86608723061471e-06
9.76,1.94362336233655e-06
9.78,2.01566178600164e-06
9.8,2.08070847412563e-06
9.82,2.13753508301091e-06
9.84,2.18514928939306e-06
9.86,2.22277106184417e-06
9.88,2.249814692417e-06
9.9,2.26587544532287e-06
9.92,2.27072024727639e-06
9.94,2.26428164281552e-06
9.96,2.24665441951735e-06
9.98,2.21809397654212e-06
10,2.17901816243753e-06
10.02,2.130010436016e-06
10.04,2.07182759175326e-06
10.06,2.00541038982668e-06
10.08,1.9318996942653e-06
10.1,1.85265703601181e-06
10.12,1.76929105089739e-06
10.14,1.68368906540046e-06
10.16,1.59804872677507e-06
10.18,1.51490285319726e-06
10.2,1.43711767541648e-06
10.22,1.36783667743034e-06
10.24,1.31032795148669e-06
10.26,1.26770204174942e-06
10.28,1.24250281719674e-06
10.3,1.23625754615097e-06
10.32,1.24914950259271e-06
10.34,1.27996538807284e-06
10.36,1.32634837293068e-06
10.38,1.38523456474576e-06
10.4,1.45329921974974e-06
10.42,1.52729254216405e-06
10.44,1.604235551449e-06
10.46,1.68150270176916e-06
10.48,1.75683494959369e-06
10.5,1.82831668842424e-06
10.52,1.89434079198306e-06
10.54,1.95357253853324e-06
10.56,2.00491699561555e-06
10.58,2.04749332385049e-06
10.6,2.08061384643814e-06
10.62,2.10376882070562e-06
10.64,2.1166146768642e-06
10.66,2.11896592186033e-06
10.68,2.11079099530694e-06
10.7,2.09220871920096e-06
10.72,2.06348876161374e-06
10.74,2.02505269597045e-06
10.76,1.97747913827353e-06
10.78,1.9215104630308e-06
10.8,1.85806507157671e-06
10.82,1.78825231989789e-06
10.84,1.71339409304655e-06
10.86,1.63505054750678e-06
10.88,1.55504980677771e-06
10.9,1.4755182795923e-06
10.92,1.39889933805048e-06
10.94,1.32794332714141e-06
10.96,1.26563721505831e-06
10.98,1.21503597847072e-06
11,1.17896798411838e-06
11.02,1.15963221809788e-06
11.04,1.15818876451988e-06
11.06,1.17450230391653e-06
11.08,1.20716208773658e-06
11.1,1.2537726563799e-06
11.12,1.31137831104123e-06
11.14,1.37686297919724e-06
11.16,1.44723377098808e-06
11.18,1.51977618838851e-06
11.2,1.59211267241382e-06
11.22,1.66220470686204e-06
11.24,1.72832732160341e-06
11.26,1.78903548893718e-06
11.28,1.84313121247423e-06
11.3,1.88963463295473e-06
11.32,1.92776094072103e-06
11.34,1.95690262160934e-06
11.36,1.97661568043563e-06
11.38,1.98660978455729e-06
11.4,1.98674174635317e-06
11.42,1.97701124873751e-06
11.44,1.95755934596409e-06
11.46,1.9286686049533e-06
11.48,1.89076535166505e-06
11.5,1.8444246624664e-06
11.52,1.79037826325741e-06
11.54,1.72952624653455e-06
11.56,1.66295320864949e-06
11.58,1.59194864394453e-06
11.6,1.51803262141769e-06
11.62,1.44298502591805e-06
11.64,1.36887197785798e-06
11.66,1.29805973347048e-06
11.68,1.2331947650707e-06
11.7,1.17712016545481e-06
11.72,1.13268979453415e-06
11.74,1.10246369546067e-06
11.76,1.08831677279047e-06
11.78,1.09107235171076e-06
11.8,1.11031457594855e-06
11.82,1.14447303938897e-06
11.84,1.19113873760154e-06
11.86,1.24746959507981e-06
11.88,1.31054554639571e-06
11.9,1.37760521367857e-06
11.92,1.44616808446592e-06
11.94,1.51407332292653e-06
11.96,1.57947409912608e-06
11.98,1.64081064946785e-06
12,1.69677843051096e-06
12.02,1.74629801136397e-06
12.04,1.78848934521671e-06
12.06,1.82265147544493e-06
12.08,1.8482467070071e-06
12.1,1.86488871740757e-06
12.12,1.87233420304124e-06
12.14,1.87047709634661e-06
12.16,1.85934547235069e-06
12.18,1.83910022741729e-06
12.2,1.81003634370552e-06
12.22,1.77258481052747e-06
12.24,1.72731925816244e-06
12.26,1.67496318127454e-06
12.28,1.61640261251606e-06
12.3,1.55270152383149e-06
12.32,1.48512356666914e-06
12.34,1.41515640335649e-06
12.36,1.3445396251188e-06
12.38,1.27528814861444e-06
12.4,1.20970061061497e-06
12.42,1.15032921190832e-06
12.44,1.09988100976291e-06
12.46,1.06101749210088e-06
12.48,1.03604102413e-06
12.5,1.0265197481216e-06
12.52,1.03296782133424e-06
12.54,1.05472448143824e-06
12.56,1.09009265284195e-06
12.58,1.13667100427233e-06
12.6,1.19173485178928e-06
12.62,1.25254801062401e-06
12.64,1.31655927895339e-06
12.66,1.38149581704695e-06
12.68,1.44538767885213e-06
12.7,1.50655570423188e-06
12.72,1.56358436307325e-06
12.74,1.61529186528105e-06
12.76,1.66070248302666e-06
12.78,1.69902346915518e-06
12.8,1.7296275274284e-06
12.82,1.75203833803003e-06
12.84,1.76592061523378e-06
12.86,1.7710728281978e-06
12.88,1.76742199735149e-06
12.9,1.7550217228063e-06
12.92,1.73405130629346e-06
12.94,1.70481705405996e-06
12.96,1.66775556484613e-06
12.98,1.62343986500329e-06
13,1.57258755520813e-06
13.02,1.51607349114232e-06
13.04,1.45494593941035e-06
13.06,1.3904472674857e-06
13.08,1.32403895557102e-06
13.1,1.25742692491965e-06
13.12,1.1925827350612e-06
13.14,1.13174442426831e-06
13.16,1.07737629652344e-06
13.18,1.03205543470603e-06
13.2,9.98255769016044e-07
13.22,9.78030622219312e-07
13.24,9.72656927820581e-07
13.26,9.82365647757446e-07
13.28,1.00628338110002e-06
13.3,1.04261635505289e-06
13.32,1.08898853051581e-06
13.34,1.14279455996814e-06
13.36,1.20147114116519e-06
13.38,1.26265802032636e-06
13.4,1.32426798201514e-06
13.42,1.38449987426866e-06
13.44,1.44182219939469e-06
13.46,1.49494646207533e-06
13.48,1.54279856337769e-06
13.5,1.58449409247206e-06
13.52,1.61931739993831e-06
13.54,1.64670629077244e-06
13.56,1.66623888931463e-06
13.58,1.67762542756505e-06
13.6,1.68070135991248e-06
13.62,1.67542388770272e-06
13.64,1.66186957937595e-06
13.66,1.64023468151312e-06
13.68,1.61083654683965e-06
13.7,1.57411724684836e-06
13.72,1.53065062288906e-06
13.74,1.48115031892319e-06
13.76,1.42648264371479e-06
13.78,1.36768354051995e-06
13.8,1.305978779857e-06
13.82,1.24280841269035e-06
13.84,1.1798507609589e-06
13.86,1.11903939856524e-06
13.88,1.06255750682828e-06
13.9,1.01278617549633e-06
13.92,9.72175451589519e-07
13.94,9.4301489849519e-07
13.96,9.27115366652773e-07
13.98,9.254773398293e-07
14,9.38073101782977e-07
14.02,9.63847104229038e-07
14.04,1.00093525427598e-06
14.06,1.04700132902181e-06
14.08,1.0995599051995e-06
14.1,1.15621024292451e-06
14.12,1.21476576367154e-06
14.14,1.27330594725632e-06
14.16,1.33017972369008e-06
14.18,1.38398654750168e-06
14.2,1.4335499743145e-06
14.22,1.47789134520904e-06
14.24,1.51620701052675e-06
14.26,1.54785020699928e-06
14.28,1.57231613873995e-06
14.3,1.58923183492627e-06
14.32,1.59834811117629e-06
14.34,1.59953410503465e-06
14.36,1.59277383816531e-06
14.38,1.57816530989542e-06
14.4,1.55592028377165e-06
14.42,1.52636665045779e-06
14.44,1.48995272153182e-06
14.46,1.4472535778449e-06
14.48,1.39898046129281e-06
14.5,1.34599399820257e-06
14.52,1.28932048773956e-06
14.54,1.23017304261269e-06
14.56,1.16997456267435e-06
14.58,1.11038041361205e-06
14.6,1.053290902474e-06
14.62,1.00083841252323e-06
14.64,9.55323106021176e-07
14.66,9.19069397243792e-07
14.68,8.94184198538514e-07
14.7,8.82241241677144e-07
14.72,8.83979098183452e-07
14.74,8.99135313708059e-07
14.76,9.26499941651793e-07
14.78,9.64162300158689e-07
14.8,1.0098377974728e-06
14.82,1.06116042801375e-06
14.84,1.11588167595338e-06
14.86,1.17197378907017e-06
14.88,1.22766633915542e-06
14.9,1.28144227864176e-06
14.92,1.33201749016254e-06
14.94,1.37831520240123e-06
14.96,1.41944175239722e-06
14.98,1.45466561633054e-06
15,1.48340101734917e-06
15.02,1.50519513156869e-06
15.04,1.51971872685963e-06
15.06,1.52675915103408e-06
15.08,1.5262160406883e-06
15.1,1.51809804906531e-06
15.12,1.50252265753932e-06
15.14,1.4797162958256e-06
15.16,1.45001714472836e-06
15.18,1.41387961628247e-06
15.2,1.37188108542528e-06
15.22,1.32473223480884e-06
15.24,1.27328955904015e-06
15.26,1.21857269299184e-06
15.28,1.16178509976023e-06
15.3,1.10433639564018e-06
15.32,1.04786285740114e-06
15.34,9.94235088779449e-07
15.36,9.45537098662642e-07
15.38,9.03989458615852e-07
15.4,8.71790633957053e-07
15.42,8.50864925122274e-07
15.44,8.42554537706294e-07
15.46,8.47350163547385e-07
15.48,8.64778086319162e-07
15.5,8.93500275532468e-07
15.52,9.31579610135994e-07
15.54,9.76792790342926e-07
15.56,1.02689176132177e-06
15.58,1.07977042236985e-06
15.6,1.13354660810485e-06
15.62,1.18658522829422e-06
15.64,1.23748921183416e-06
15.66,1.28507888115e-06
15.68,1.32836649115217e-06
15.7,1.36653430335603e-06
15.72,1.39891541257951e-06
15.74,1.42497890807697e-06
15.76,1.44431860769229e-06
15.78,1.45664472379633e-06
15.8,1.46177807425351e-06
15.82,1.45964581712918e-06
15.84,1.45027942620739e-06
15.86,1.43381417464061e-06
15.88,1.41049051297707e-06
15.9,1.38065642862171e-06
15.92,1.34477271542026e-06
15.94,1.30342026679342e-06
15.96,1.25730979244222e-06
15.98,1.20729600220061e-06
16,1.15439413612418e-06
16.02,1.09980080507622e-06
16.04,1.04491564548211e-06
16.06,9.91358671625713e-07
16.08,9.40973845171516e-07
16.1,8.95797866921846e-07
16.12,8.57971615250497e-07
16.14,8.29565721054637e-07
16.16,8.12321911314796e-07
16.18,8.07355828067608e-07
16.2,8.14925090325417e-07
16.22,8.34367316036945e-07
16.24,8.64240880920451e-07
16.26,9.02600015513324e-07
16.28,9.47290191740487e-07
16.3,9.96178308054922e-07
16.32,1.04729213141913e-06
16.34,1.09888268204885e-06
16.36,1.14943723962413e-06
16.38,1.1976672223939e-06
16.4,1.2424861557638e-06
16.42,1.28298656955177e-06
16.44,1.31841873637385e-06
16.46,1.34817394241371e-06
16.48,1.37177084168172e-06
16.5,1.38884561253823e-06
16.52,1.39914428876341e-06
16.54,1.40251798700381e-06
16.56,1.39891913952621e-06
16.58,1.38840025817923e-06
16.6,1.37111350700527e-06
16.62,1.34731225635576e-06
16.64,1.31735431240655e-06
16.66,1.28170718938733e-06
16.68,1.24095557272569e-06
16.7,1.1958119850427e-06
16.72,1.14713060963739e-06
16.74,1.09592453364954e-06
16.76,1.04338620290663e-06
16.78,9.90907495356375e-07
16.8,9.400952669092e-07
16.82,8.92768029666718e-07
16.84,8.50916057237907e-07
16.86,8.16598603045269e-07
16.88,7.91756210735251e-07
16.9,7.77946889028978e-07
16.92,7.7606585407739e-07
16.94,7.86152673128862e-07
16.96,8.07378417016019e-07
16.98,8.38220066493338e-07
17,8.76738929555036e-07
17.02,9.20854271376538e-07
17.04,9.6854523560952e-07
17.06,1.01796453494818e-06
17.08,1.0674853189191e-06
17.1,1.11570623439163e-06
17.12,1.16143625461332e-06
17.14,1.20367332865555e-06
17.16,1.24158194570807e-06
17.18,1.27447403821944e-06
17.2,1.30179341753824e-06
17.22,1.3231038402439e-06
17.24,1.33807975803958e-06
17.26,1.34650014108587e-06
17.28,1.34824364997945e-06
17.3,1.34328633162038e-06
17.32,1.33169993277027e-06
17.34,1.31365252256481e-06
17.36,1.28940985893774e-06
17.38,1.2593393992738e-06
17.4,1.22391553589968e-06
17.42,1.18372770727734e-06
17.44,1.13949101724883e-06
17.46,1.09206085608844e-06
17.48,1.04245006087536e-06
17.5,9.91849048698888e-07
17.52,9.41644447505247e-07
17.54,8.93431431392955e-07
17.56,8.49004391354781e-07
17.58,8.10306565631212e-07
17.6,7.79312858661122e-07
17.62,7.57830215665679e-07
17.64,7.47232665022267e-07
17.66,7.48201119059264e-07
17.68,7.60572601356788e-07
17.7,7.83373559088307e-07
17.72,8.15019862898423e-07
17.74,8.53592763171993e-07
17.76,8.97089497348228e-07
17.78,9.43597393721544e-07
17.8,9.91386174286264e-07
17.82,1.03894098654925e-06
17.84,1.08496181022048e-06
17.86,1.12834623445773e-06
17.88,1.16816819868033e-06
17.9,1.20365761906529e-06
17.92,1.23418208313973e-06
17.94,1.25923329904959e-06
17.96,1.27841593288563e-06
17.98,1.29143946859158e-06
18,1.29811306956926e-06
18.02,1.29834101826463e-06
18.04,1.29212088071247e-06
18.06,1.27954259193534e-06
18.08,1.26078897174482e-06
18.1,1.23613791520071e-06
18.12,1.20596645829271e-06
18.14,1.17075594712648e-06
18.16,1.13110123659813e-06
18.18,1.0877212774703e-06
18.2,1.04147403159901e-06
18.22,9.93373660923725e-07
18.24,9.44610473995577e-07
18.26,8.96567901770261e-07
18.28,8.50830903442296e-07
18.3,8.09169988790166e-07
18.32,7.73479416809379e-07
18.34,7.4564643010329e-07
18.36,7.27340724404656e-07
18.38,7.19751770066012e-07
18.4,7.23353657073988e-07
18.42,7.37797158562615e-07
18.44,7.61984536034971e-07
18.46,7.94289187292265e-07
18.48,8.32823153907811e-07
18.5,8.75664116950141e-07
18.52,9.21003653934858e-07
18.54,9.67220331601247e-07
18.56,1.01290270847669e-06
18.58,1.05684290968947e-06
18.6,1.09801899656252e-06
18.62,1.13557417222244e-06
18.64,1.16879737127869e-06
18.66,1.19710711186171e-06
18.68,1.22003868718284e-06
18.7,1.23723404770133e-06
18.72,1.24843521184619e-06
18.74,1.25347879325409e-06
18.76,1.25229281402944e-06
18.78,1.24489494858705e-06
18.8,1.23139226644627e-06
18.82,1.21198167863522e-06
18.84,1.18695269339398e-06
18.86,1.15669152621967e-06
18.88,1.12168738918894e-06
18.9,1.0825407491652e-06
18.92,1.03997561079304e-06
18.94,9.9485365957743e-07
18.96,9.48192151807404e-07
18.98,9.01182927164439e-07
19,8.55207753799983e-07
19.02,8.11842195546891e-07
19.04,7.72832285873245e-07
19.06,7.40021110835781e-07
19.08,7.15203958990732e-07
19.1,6.99909122596989e-07
19.12,6.95141901259598e-07
19.14,7.01177472580401e-07
19.16,7.17497213043829e-07
19.18,7.42899371554805e-07
19.2,7.75731031769611e-07
19.22,8.1414423643764e-07
19.24,8.56298160638778e-07
19.26,9.00484094981711e-07
19.28,9.45182726788223e-07
19.3,9.89077236832267e-07
19.32,1.03104412075426e-06
19.34,1.07013490381638e-06
19.36,1.10555547224867e-06
19.38,1.13664891266412e-06
19.4,1.16288016000933e-06
19.42,1.18382420219473e-06
19.44,1.19915746558062e-06
19.46,1.20865186429493e-06
19.48,1.21216949456471e-06
19.5,1.20966031870836e-06
19.52,1.20116107480926e-06
19.54,1.18679466958059e-06
19.56,1.16677144470293e-06
19.58,1.14139253822968e-06
19.6,1.11105328225427e-06
19.62,1.07625065824488e-06
19.64,1.03759196733088e-06
19.66,9.95806631536592e-07
19.68,9.51761607655784e-07
19.7,9.06478848084489e-07
19.72,8.6115288936517e-07
19.74,8.17165078218206e-07
19.76,7.76082182270652e-07
19.78,7.3962456380014e-07
19.8,7.09580553509057e-07
19.82,6.87648706986637e-07
19.84,6.75212144581204e-07
19.86,6.7309251249251e-07
19.88,6.81376286178452e-07
19.9,6.99391781963232e-07
19.92,7.25852044433111e-07
19.94,7.59092714076312e-07
19.96,7.97312990845238e-07
19.98,8.38753678480511e-07
20,8.81801342113992e-07
20.02,9.25031605163724e-07
20.04,9.67215119349722e-07
20.06,1.00730556664658e-06
20.08,1.04442137395584e-06
20.1,1.07782605118576e-06
20.12,1.10691195045981e-06
20.14,1.13118635573425e-06
20.16,1.15026110578376e-06
20.18,1.16384440675602e-06
20.2,1.17173535219019e-06
20.22,1.17382011007044e-06
20.24,1.17006919819252e-06
20.26,1.1605370410256e-06
20.28,1.1453616537041e-06
20.3,1.124766511617e-06
20.32,1.09906349598981e-06
20.34,1.06865765669153e-06
20.36,1.03405389746835e-06
20.38,9.95866872681619e-07
20.4,9.54832517383276e-07
20.42,9.11824266814621e-07
20.44,8.67869599435831e-07
20.46,8.24167686079246e-07
20.48,7.82100098646793e-07
20.5,7.43224446220518e-07
20.52,7.09233640242675e-07
20.54,6.8185736039958e-07
20.56,6.62692046356288e-07
20.58,6.52971699788875e-07
20.6,6.53336775311837e-07
20.62,6.6369512553849e-07
20.64,6.83239254038984e-07
20.66,7.10614499165265e-07
20.68,7.44158106244307e-07
20.7,7.82121664573419e-07
20.72,8.22827417147091e-07
20.74,8.64752166909966e-07
20.76,9.06560294298012e-07
20.78,9.47102899541517e-07
20.8,9.85404748875079e-07
20.82,1.02064521596193e-06
20.84,1.05214082439175e-06
20.86,1.07932899665122e-06
20.88,1.10175602444854e-06
20.9,1.11906758098793e-06
20.92,1.13100128900426e-06
20.94,1.13738178647113e-06
20.96,1.13811735644959e-06
20.98,1.13319797183219e-06
21,1.12269460762032e-06
21.02,1.10675991867273e-06
21.04,1.08562982613742e-06
21.06,1.05962700802914e-06
21.08,1.02916609065993e-06
21.1,9.94760331669774e-07
21.12,9.57032268724106e-07
21.14,9.16725439617374e-07
21.16,8.74720513518078e-07
21.18,8.32052215624607e-07
21.2,7.89924979370879e-07
21.22,7.49721159613696e-07
21.24,7.12988870429935e-07
21.26,6.81390682746817e-07
21.28,6.56593047819497e-07
21.3,6.40084765265601e-07
21.32,6.32947208011953e-07
21.34,6.35643187858553e-07
21.36,6.47913204413483e-07
21.38,6.68830840681788e-07
21.4,6.96990245320462e-07
21.42,7.30741086268895e-07
21.44,7.68392026617972e-07
21.46,8.08344585492923e-07
21.48,8.49162161685064e-07
21.5,8.89591056330149e-07
21.52,9.28557052922978e-07
21.54,9.65150034235654e-07
21.56,9.98605544917393e-07
21.58,1.02828844051097e-06
21.6,1.05367782943467e-06
21.62,1.07435615258636e-06
21.64,1.09000017551446e-06
21.66,1.10037492058765e-06
21.68,1.10532872644545e-06
21.7,1.10479062013874e-06
21.72,1.09876893646291e-06
21.74,1.0873505344812e-06
21.76,1.07070169502741e-06
21.78,1.04907066478061e-06
21.8,1.02279081748649e-06
21.82,9.92286157444384e-07
21.84,9.58079228367834e-07
21.86,9.2080057726027e-07
21.88,8.81202404065207e-07
21.9,8.40173722793357e-07
21.92,7.9875730156625e-07
21.94,7.58163986671763e-07
21.96,7.19777144592355e-07
21.98,6.85133941386711e-07
22,6.55863699126045e-07
22.02,6.33564024002522e-07
22.04,6.19610323357192e-07
22.06,6.1492916509405e-07
22.08,6.19809834415092e-07
22.1,6.33838087210996e-07
22.12,6.55985190751191e-07
22.14,6.84808919825395e-07
22.16,7.18680949481802e-07
22.18,7.55969739185607e-07
22.2,7.95154705265018e-07
22.22,8.34880469235642e-07
22.24,8.73970301350815e-07
22.26,9.11418686975939e-07
22.28,9.46375553610642e-07
22.3,9.78128247164467e-07
22.32,1.00608587540385e-06
22.34,1.02976627923078e-06
22.36,1.0487850185908e-06
22.38,1.06284808719867e-06
22.4,1.07174555985871e-06
22.42,1.07534842711831e-06
22.44,1.07360521972936e-06
22.46,1.06654123863746e-06
22.48,1.05425869341646e-06
22.5,1.0369371038441e-06
22.52,1.01483657232441e-06
22.54,9.88301059427733e-07
22.56,9.57764450114091e-07
22.58,9.23758281257825e-07
22.6,8.86922452689071e-07
22.62,8.48018190966574e-07
22.64,8.07944071271361e-07
22.66,7.67751733672994e-07
22.68,7.28659329085347e-07
22.7,6.92050824869249e-07
22.72,6.59450781886493e-07
22.74,6.3245112547264e-07
22.76,6.12575289905308e-07
22.78,6.01079493018623e-07
22.8,5.98733841547931e-07
22.82,6.05659881504237e-07
22.84,6.21301559923599e-07
22.86,6.44543953965152e-07
22.88,6.73922405359929e-07
22.9,7.07838159137571e-07
22.92,7.44721158962811e-07
22.94,7.83126833334839e-07
22.96,8.21776399572444e-07
22.98,8.59564736553842e-07
23,8.9554998386639e-07
23.02,9.28937298515844e-07
23.04,9.59061782567691e-07
23.06,9.8537390188274e-07
23.08,1.00742668814335e-06
23.1,1.0248667933034e-06
23.12,1.03742718973456e-06
23.14,1.04492187357034e-06
23.16,1.04724255047195e-06
23.18,1.04435631946883e-06
23.2,1.03630471210747e-06
23.22,1.02320456829686e-06
23.24,1.00524819640266e-06
23.26,9.82707334761275e-07
23.28,9.55936585632274e-07
23.3,9.25379661871396e-07
23.32,8.91577754475546e-07
23.34,8.55180424653372e-07
23.36,8.16959192644257e-07
23.38,7.77822660495876e-07
23.4,7.38832828723513e-07
23.42,7.01214811751313e-07
23.44,6.66353190083586e-07
23.46,6.35757223819557e-07
23.48,6.10977387188678e-07
23.5,5.93456407163057e-07
23.52,5.84326063904891e-07
23.54,5.84199394062578e-07
23.56,5.9303731741955e-07
23.58,6.10155582594491e-07
23.6,6.34368677905493e-07
23.62,6.64201369545708e-07
23.64,6.9809085954585e-07
23.66,7.34530120932788e-07
23.68,7.72147216177141e-07
23.7,8.09736079074043e-07
23.72,8.46258083943135e-07
23.74,8.80830455346212e-07
23.76,9.12709387197651e-07
23.78,9.41274099959873e-07
23.8,9.66012984987244e-07
23.82,9.86512354673646e-07
23.84,1.00244756356603e-06
23.86,1.0135767279231e-06
23.88,1.01973618570378e-06
23.9,1.02083723592997e-06
23.92,1.01686459391391e-06
23.94,1.0078755185658e-06
23.96,9.94000254936065e-07
23.98,9.75444204316755e-07
24,9.52490241117743e-07
24.02,9.25503496973977e-07
24.04,8.94937999762765e-07
24.06,8.61345076691502e-07
24.08,8.25384537033424e-07
24.1,7.87838698934163e-07
24.12,7.49627483930249e-07
24.14,7.11823540426343e-07
24.16,6.75659646368936e-07
24.18,6.42519457080898e-07
24.2,6.13894646932905e-07
24.22,5.91288551198644e-07
24.24,5.76057050775276e-07
24.26,5.69203017284389e-07
24.28,5.71182441026278e-07
24.3,5.81804125747762e-07
24.32,6.00269825158701e-07
24.34,6.25337458544364e-07
24.36,6.55532490953852e-07
24.38,6.89332989265539e-07
24.4,7.25294900950997e-07
24.42,7.62116412555662e-07
24.44,7.98659810119067e-07
24.46,8.33948696357135e-07
24.48,8.67154614205228e-07
24.5,8.97581316393027e-07
24.52,9.24648901528406e-07
24.54,9.47881062932075e-07
24.56,9.66894694707745e-07
24.58,9.81392105180888e-07
24.6,9.91155114674076e-07
24.62,9.96040972443326e-07
24.64,9.95979716940872e-07
24.66,9.90972416857956e-07
24.68,9.81091460672576e-07
24.7,9.66480541801379e-07
24.72,9.47357137370092e-07
24.74,9.2401552207396e-07
24.76,8.96831487944581e-07
24.78,8.66269474334342e-07
24.8,8.3289133924081e-07
24.82,7.97367820132608e-07
24.84,7.60492963265863e-07
24.86,7.23198763965653e-07
24.88,6.86568999389937e-07
24.9,6.51844014648822e-07
24.92,6.20405374671254e-07
24.94,5.93723375817057e-07
24.96,5.732490037982e-07
24.98,5.60244495987389e-07
25,5.5557942904412e-07
25.02,5.59555317691065e-07
25.04,5.718378229615e-07
25.06,5.91528555534522e-07
25.08,6.17343030165242e-07
25.1,6.47816160119172e-07
25.12,6.81471026222023e-07
25.14,7.16926206627521e-07
25.16,7.52947216601211e-07
25.18,7.88460219278758e-07
25.2,8.22546980866828e-07
25.22,8.54429715826588e-07
25.24,8.8345609334958e-07
25.26,9.09083960737511e-07
25.28,9.30870101921705e-07
25.3,9.48460003122813e-07
25.32,9.61581125512689e-07
25.34,9.7003757431638e-07
25.36,9.73706301508311e-07
25.38,9.72534951576957e-07
25.4,9.66540632321099e-07
25.42,9.55809914231528e-07
25.44,9.4049949554225e-07
25.46,9.20838914309614e-07
25.48,8.97133582068057e-07
25.5,8.69770259433744e-07
25.52,8.39223977131511e-07
25.54,8.06067489333855e-07
25.56,7.70983444987589e-07
25.58,7.34777898993969e-07
25.6,6.98395993139371e-07
25.62,6.62933095547265e-07
25.64,6.29636641656564e-07
25.66,5.99884165704382e-07
25.68,5.75120728510677e-07
25.7,5.56738654099172e-07
25.72,5.45900410732653e-07
25.74,5.43338781854612e-07
25.76,5.49204113734168e-07
25.78,5.63029009285213e-07
25.8,5.83829246839144e-07
25.82,6.10290316293342e-07
25.84,6.40964532599667e-07
25.86,6.74422990603587e-07
25.88,7.0934583306747e-07
25.9,7.44562683032589e-07
25.92,7.79060328543266e-07
25.94,8.11974160676227e-07
25.96,8.42573896059369e-07
25.98,8.70247655688901e-07
26,8.9448899399579e-07
26.02,9.1488477143413e-07
26.04,9.31107826886995e-07
26.06,9.42909119690383e-07
26.08,9.50113481992911e-07
26.1,9.52616750310783e-07
26.12,9.50383447538657e-07
26.14,9.4344571427194e-07
26.16,9.31903983558538e-07
26.18,9.15927691281436e-07
26.2,8.95758048606697e-07
26.22,8.71711940737033e-07
26.24,8.44186708653124e-07
26.26,8.13668555321313e-07
26.28,7.80741785592308e-07
26.3,7.46101321979432e-07
26.32,7.10566378229962e-07
26.34,6.7509547823203e-07
26.36,6.40796025713841e-07
26.38,6.08921955470455e-07
26.4,5.80844199012295e-07
26.42,5.57978074876818e-07
26.44,5.41650780173057e-07
26.46,5.3291896385084e-07
26.48,5.3237619604631e-07
26.5,5.40026196941204e-07
26.52,5.55279916225984e-07
26.54,5.77080528889906e-07
26.56,6.04095081586413e-07
26.58,6.34900043976296e-07
26.6,6.68116280050798e-07
26.62,7.02484496991538e-07
26.64,7.36895246467078e-07
26.66,7.7039200771879e-07
26.68,8.02160626456891e-07
26.7,8.31514581820567e-07
26.72,8.57880100282061e-07
26.74,8.80783527867424e-07
26.76,8.99840593407763e-07
26.78,9.1474904580744e-07
26.8,9.25282121315046e-07
26.82,9.31284603038823e-07
26.84,9.32670007469587e-07
26.86,9.29418935359452e-07
26.88,9.21578058874838e-07
26.9,9.09261219983208e-07
26.92,8.92650249357439e-07
26.94,8.71998115015904e-07
26.96,8.47632685934365e-07
26.98,8.19962577349428e-07
27,7.89485387935368e-07
27.02,7.56797446804065e-07
27.04,7.22606504485345e-07
27.06,6.87745902206528e-07
27.08,6.5318801025926e-07
27.1,6.20052275998769e-07
27.12,5.89597887344716e-07
27.14,5.63186725599619e-07
27.16,5.42198872642022e-07
27.18,5.27890093842879e-07
27.2,5.21205045486711e-07
27.22,5.22597258399223e-07
27.24,5.31929432967478e-07
27.26,5.48502695939941e-07
27.28,5.71200820958291e-07
27.3,5.98682489889248e-07
27.32,6.29553914021499e-07
27.34,6.62487026523055e-07
27.36,6.96281037003562e-07
27.38,7.29884832949709e-07
27.4,7.62395036812011e-07
27.42,7.9304439222613e-07
27.44,8.21187438652321e-07
27.46,8.462857978287e-07
27.48,8.67896377552604e-07
27.5,8.85662022066436e-07
27.52,8.99304011662686e-07
27.54,9.08616582278504e-07
27.56,9.1346330160553e-07
27.58,9.13774697463002e-07
27.6,9.09546637996813e-07
27.62,9.00839958719453e-07
27.64,8.87781275846833e-07
27.66,8.70564821161191e-07
27.68,8.49454865780958e-07
27.7,8.24790829793805e-07
27.72,7.96992615931805e-07
27.74,7.66569588806701e-07
27.76,7.34130494970643e-07
27.78,7.003970489372e-07
27.8,6.66216768724501e-07
27.82,6.32576757487187e-07
27.84,6.00608185282536e-07
27.86,5.71574195500568e-07
27.88,5.46824006559697e-07
27.9,5.27697243098992e-07
27.92,5.15370914024702e-07
27.94,5.10672809301468e-07
27.96,5.13916339913587e-07
27.98,5.24830469362997e-07
28,5.4261856848058e-07
28.02,5.6611726718953e-07
28.04,5.93985953340899e-07
28.06,6.24865132058844e-07
28.08,6.5747826839777e-07
28.1,6.90681385710919e-07
28.12,7.23478334895392e-07
28.14,7.55015729160042e-07
28.16,7.84570547526968e-07
28.18,8.11535075119876e-07
28.2,8.35404262791697e-07
28.22,8.5576380107671e-07
28.24,8.72281733452106e-07
28.26,8.84701714830642e-07
28.28,8.9283768490972e-07
28.3,8.96571298479654e-07
28.32,8.95849052767666e-07
28.34,8.90681642406486e-07
28.36,8.81143541911955e-07
28.38,8.67374103922627e-07
28.4,8.49579388545403e-07
28.42,8.28035366707345e-07
28.44,8.03092623792769e-07
28.46,7.75182806345173e-07
28.48,7.44827500702345e-07
28.5,7.12648584986444e-07
28.52,6.79381841643603e-07
28.54,6.45890454329611e-07
28.56,6.13175906683208e-07
28.58,5.82381017542197e-07
28.6,5.5477106249962e-07
28.62,5.31678410246339e-07
28.64,5.14396147521439e-07
28.66,5.04015961060423e-07
28.68,5.01244222312559e-07
28.7,5.06255760067955e-07
28.72,5.18654016776385e-07
28.74,5.37556446514803e-07
28.76,5.61764432656476e-07
28.78,5.89946172845527e-07
28.8,6.20779568483242e-07
28.82,6.53039624533331e-07
28.84,6.85637275978978e-07
28.86,7.17628415992641e-07
28.88,7.4820659517208e-07
28.9,7.76689884826674e-07
28.92,8.02506322565691e-07
28.94,8.25181778553225e-07
28.96,8.44328891967538e-07
28.98,8.59639616109288e-07
29,8.7087837882254e-07
29.02,8.7787853605785e-07
29.04,8.80538248376063e-07
29.06,8.78819772769593e-07
29.08,8.72747965444686e-07
29.1,8.62410638494256e-07
29.12,8.47959312321483e-07
29.14,8.29611990363237e-07
29.16,8.07656218414012e-07
29.18,7.82454038737081e-07
29.2,7.54449046234282e-07
29.22,7.24175426788824e-07
29.24,6.92268940780868e-07
29.26,6.59480243029674e-07
29.28,6.26688086090372e-07
29.3,5.94909414771933e-07
29.32,5.65297433434515e-07
29.34,5.3911720194626e-07
29.36,5.17680243452366e-07
29.38,5.02226260740335e-07
29.4,4.93755180421488e-07
29.42,4.92848349970035e-07
29.44,4.99544775229837e-07
29.46,5.13331399804874e-07
29.48,5.33252166289582e-07
29.5,5.58083867619022e-07
29.52,5.86510006955726e-07
29.54,6.17248846928394e-07
29.56,6.49126300671462e-07
29.58,6.81105867241979e-07
29.6,7.122929325132e-07
29.62,7.41925066728536e-07
29.64,7.69358668592744e-07
29.66,7.94055360138936e-07
29.68,8.15569870394236e-07
29.7,8.33540377945055e-07
29.72,8.47681309822715e-07
29.74,8.57777043166238e-07
29.76,8.63678691374341e-07
29.78,8.65301051680052e-07
29.8,8.62621001275685e-07
29.82,8.55677295434712e-07
29.84,8.44570434879393e-07
29.86,8.29464367512899e-07
29.88,8.10588706704227e-07
29.9,7.88242539600114e-07
29.92,7.62799598874867e-07
29.94,7.34715922268074e-07
29.96,7.04538565665519e-07
29.98,6.72917831654901e-07
30,6.40619858523115e-07
30.02,6.08539870048192e-07
30.04,5.77709538076497e-07
30.06,5.4929201831995e-07
30.08,5.2454942419949e-07
30.1,5.04767314466666e-07
30.12,4.91125157436273e-07
30.14,4.84524837183469e-07
30.16,4.85420134300342e-07
30.18,4.93718581443724e-07
30.2,5.08800379742228e-07
30.22,5.2964783388267e-07
30.24,5.55022859477291e-07
30.26,5.83630160282091e-07
30.28,6.14229872958888e-07
30.3,6.45698128723358e-07
30.32,6.7704902154277e-07
30.34,7.0743429763486e-07
30.36,7.36132911735428e-07
30.38,7.62537517484106e-07
30.4,7.86140926592015e-07
30.42,8.06525164122678e-07
30.44,8.23352442862938e-07
30.46,8.36358237922735e-07
30.48,8.45345998071727e-07
30.5,8.50184075703627e-07
30.52,8.50802654110357e-07
30.54,8.47193323633559e-07
30.56,8.39407791675087e-07
30.58,8.27559344917724e-07
30.6,8.11823945534056e-07
30.62,7.92442874325549e-07
30.64,7.69726821283021e-07
30.66,7.44061452105105e-07
30.68,7.15915452322059e-07
30.7,6.8584955557321e-07
30.72,6.54529025485852e-07
30.74,6.22736237416437e-07
30.76,5.91383012605635e-07
30.78,5.61516133655785e-07
30.8,5.3430698487382e-07
30.82,5.11011508027393e-07
30.84,4.92883625299524e-07
30.86,4.81036009773854e-07
30.88,4.76266355986382e-07
30.9,4.78899946297539e-07
30.92,4.88717903243971e-07
30.94,5.0500436424429e-07
30.96,5.26691174626583e-07
30.98,5.52534208585512e-07
31,5.81264201294567e-07
31.02,6.11684236850978e-07
31.04,6.42719627543113e-07
31.06,6.73432511701026e-07
31.08,7.03018793497794e-07
31.1,7.30796202280124e-07
31.12,7.56191252950288e-07
31.14,7.78726179547698e-07
31.16,7.98008629966274e-07
31.18,8.13723575128095e-07
31.2,8.2562638873965e-07
31.22,8.3353890845488e-07
31.24,8.37345537184583e-07
31.26,8.36991761935652e-07
31.28,8.32482889983951e-07
31.3,8.23883802798383e-07
31.32,8.1131994590889e-07
31.34,7.94979168794825e-07
31.36,7.75114453356315e-07
31.38,7.5204824587599e-07
31.4,7.26178558874562e-07
31.42,6.97986870847556e-07
31.44,6.68048247868805e-07
31.46,6.370434415718e-07
31.48,6.05771794555232e-07
31.5,5.75162128908769e-07
31.52,5.46275727964488e-07
31.54,5.20290707660333e-07
31.56,4.98452873853406e-07
31.58,4.81978690882912e-07
31.6,4.71907008547224e-07
31.62,4.68926035410319e-07
31.64,4.73232762812484e-07
31.66,4.84488319997664e-07
31.68,5.01891520005208e-07
31.7,5.24334656800502e-07
31.72,5.50575418875112e-07
31.74,5.79374048110746e-07
31.76,6.09577597895868e-07
31.78,6.40158902012348e-07
31.8,6.70225968839241e-07
31.82,6.99016361219598e-07
31.84,7.25884314866445e-07
31.86,7.50288162198364e-07
31.88,7.71777708710716e-07
31.9,7.89984916807509e-07
31.92,8.04616255157136e-07
31.94,8.15446127700326e-07
31.96,8.2231355646954e-07
31.98,8.25118778335673e-07
32,8.2382180770201e-07
32.02,8.18441242556981e-07
32.04,8.09054751017379e-07
32.06,7.95800040728465e-07
32.08,7.7887660551664e-07
32.1,7.58549080217761e-07
32.12,7.35151923259312e-07
32.14,7.09095579307723e-07
32.16,6.80875139040442e-07
32.18,6.51080308140201e-07
32.2,6.20407999786325e-07
32.22,5.89675060322616e-07
32.24,5.59827584047589e-07
32.26,5.31940701264113e-07
32.28,5.07197096188158e-07
32.3,4.86828323784589e-07
32.32,4.72006838839208e-07
32.34,4.63690695935798e-07
32.36,4.62454377150279e-07
32.38,4.68367852941389e-07
32.4,4.80979953870001e-07
32.42,4.99414869438163e-07
32.44,5.22535555146284e-07
32.46,5.49108239948409e-07
32.48,5.77925892307117e-07
32.5,6.07879283642853e-07
32.52,6.37987409740848e-07
32.54,6.67402179763456e-07
32.56,6.95400016948223e-07
32.58,7.21369838857652e-07
32.6,7.44799676355859e-07
32.62,7.65265566314922e-07
32.64,7.82422473196045e-07
32.66,7.95996774595871e-07
32.68,8.05781439290144e-07
32.7,8.11631867692159e-07
32.72,8.13463646483486e-07
32.74,8.11250388456402e-07
32.76,8.05024174693223e-07
32.78,7.9487502452998e-07
32.8,7.80952485068173e-07
32.82,7.63467709291689e-07
32.84,7.4269745783384e-07
32.86,7.18987986349663e-07
32.88,6.92762785943114e-07
32.9,6.64530656791675e-07
32.92,6.34896808576114e-07
32.94,6.04575031887281e-07
32.96,5.74400051707511e-07
32.98,5.45335202356883e-07
33,5.18468813739682e-07
33.02,4.94985360532309e-07
33.04,4.76097182557084e-07
33.06,4.62926317661797e-07
33.08,4.56343285375652e-07
33.1,4.56805422728374e-07
33.12,4.64258319085016e-07
33.14,4.7814672967907e-07
33.16,4.97531326908218e-07
33.18,5.2125502377282e-07
33.2,5.48098419551414e-07
33.22,5.76889225259299e-07
33.24,6.06561793918723e-07
33.26,6.36179804273605e-07
33.28,6.6493650290774e-07
33.3,6.92145485400777e-07
33.32,7.17227942187422e-07
33.34,7.39700048071001e-07
33.36,7.59162626530976e-07
33.38,7.75292076074098e-07
33.4,7.87834349563058e-07
33.42,7.96599685602007e-07
33.44,8.01459381072352e-07
33.46,8.02343410271493e-07
33.48,7.99239266673356e-07
33.5,7.92191677193497e-07
33.52,7.81302782974387e-07
33.54,7.66734189318049e-07
33.56,7.48708814398088e-07
33.58,7.27514939080662e-07
33.6,7.03511514875068e-07
33.62,6.77135054726551e-07
33.64,6.48908844623986e-07
33.66,6.19454058545536e-07
33.68,5.8950196148889e-07
33.7,5.59905655594152e-07
33.72,5.31645771522982e-07
33.74,5.05822406371065e-07
33.76,4.83618702325643e-07
33.78,4.66222960547718e-07
33.8,4.54699285387126e-07
33.82,4.49824405435199e-07
33.84,4.51936410619533e-07
33.86,4.60860449681406e-07
33.88,4.75946448759918e-07
33.9,4.96201807648226e-07
33.92,5.20457996441907e-07
33.94,5.47514826109768e-07
33.96,5.76236544388639e-07
33.98,6.05600652272043e-07
34,6.34713224164548e-07
34.02,6.62807137110352e-07
34.04,6.89230956171096e-07
34.06,7.13436344323819e-07
34.08,7.34966132213962e-07
34.1,7.53444229525221e-07
34.12,7.68567845275265e-07
34.14,7.80101317264485e-07
34.16,7.87871256271536e-07
34.18,7.91764425716114e-07
34.2,7.91724924357029e-07
34.22,7.87753487850653e-07
34.24,7.79907173253761e-07
34.26,7.68300370671377e-07
34.28,7.53106324138009e-07
34.3,7.34559706221827e-07
34.32,7.12960946253121e-07
34.34,6.8868150556198e-07
34.36,6.62171529154583e-07
34.38,6.33969321545306e-07
34.4,6.04712572196184e-07
34.42,5.75150586411584e-07
34.44,5.46155363433888e-07
34.46,5.18724454490109e-07
34.48,4.93968027801687e-07
34.5,4.7306467401147e-07
34.52,4.57172402010408e-07
34.54,4.47290540699865e-07
34.56,4.44096363353004e-07
34.58,4.47807559751989e-07
34.6,4.58134031684428e-07
34.62,4.74340128540637e-07
34.64,4.95390542880625e-07
34.66,5.20112696736087e-07
34.68,5.47329905961062e-07
34.7,5.75943817863322e-07
34.72,6.04973824941744e-07
34.74,6.33567367320373e-07
34.76,6.60994573739246e-07
34.78,6.86637042008472e-07
34.8,7.09975187226525e-07
34.82,7.30576944140003e-07
34.84,7.48088343326432e-07
34.86,7.62226153445221e-07
34.88,7.72772072514761e-07
34.9,7.79569074261441e-07
34.92,7.82518508308137e-07
34.94,7.8157802148555e-07
34.96,7.76761108863377e-07
34.98,7.68137442235354e-07
35,7.55833189175521e-07
35.02,7.40033236799599e-07
35.04,7.2098419692895e-07
35.06,6.98998604359275e-07
35.08,6.74460897941613e-07
35.1,6.47835379385653e-07
35.12,6.19675716792182e-07
35.14,5.90636763365643e-07
35.16,5.614867874006e-07
35.18,5.33116638257104e-07
35.2,5.06540258820936e-07
35.22,4.82876098677911e-07
35.24,4.63294052797127e-07
35.26,4.48915445393614e-07
35.28,4.4066794092105e-07
35.3,4.39124147913596e-07
35.32,4.44381817207775e-07
35.34,4.56041409557289e-07
35.36,4.73292130291667e-07
35.38,4.95065027077579e-07
35.4,5.20190638729966e-07
35.42,5.47518610802663e-07
35.44,5.75988760518489e-07
35.46,6.04661720537933e-07
35.48,6.32723988697868e-07
35.5,6.59481246356008e-07
35.52,6.84346049697952e-07
35.54,7.0682624381661e-07
35.56,7.26513468815814e-07
35.58,7.43074651134284e-07
35.6,7.56245248538118e-07
35.62,7.65823817565625e-07
35.64,7.71668732288823e-07
35.66,7.73695323471762e-07
35.68,7.71874710716572e-07
35.7,7.66233096070866e-07
35.72,7.56852027122366e-07
35.74,7.43869557837324e-07
35.76,7.27482410097078e-07
35.78,7.07949032303035e-07
35.8,6.85594308379457e-07
35.82,6.60816073956526e-07
35.84,6.34093089457353e-07
35.86,6.05995152873735e-07
35.88,5.77195112656113e-07
35.9,5.48480238727663e-07
35.92,5.20760609163215e-07
35.94,4.95065854013977e-07
35.96,4.72520403212666e-07
35.98,4.54280478681162e-07
36,4.41424498015213e-07
36.02,4.34801353594094e-07
36.04,4.34874891846103e-07
36.06,4.41624253152968e-07
36.08,4.5454785916748e-07
36.1,4.72769539078348e-07
36.12,4.95195714089366e-07
36.14,5.20665733042015e-07
36.16,5.48058581523843e-07
36.18,5.76352128663375e-07
36.2,6.04646903029917e-07
36.22,6.32166780416156e-07
36.24,6.58251158976237e-07
36.26,6.8234218951031e-07
36.28,7.03973225509747e-07
36.3,7.22758573691503e-07
36.32,7.38385000189105e-07
36.34,7.50605712193772e-07
36.36,7.59235585168902e-07
36.38,7.64147630974912e-07
36.4,7.65271018725676e-07
36.42,7.62589916813302e-07
36.44,7.56142885884814e-07
36.46,7.46023157386415e-07
36.48,7.32380860950353e-07
36.5,7.15424247883131e-07
36.52,6.95423953400078e-07
36.54,6.72717472472153e-07
36.56,6.47716439167434e-07
36.58,6.20914430503066e-07
36.6,5.92898163551517e-07
36.62,5.64358848148969e-07
36.64,5.36103709257001e-07
36.66,5.09061716453017e-07
36.68,4.84277257781117e-07
36.7,4.62877617232602e-07
36.72,4.46000608670861e-07
36.74,4.34674525885326e-07
36.76,4.29662857513531e-07
36.78,4.31317722646702e-07
36.8,4.39502304667635e-07
36.82,4.53621190099688e-07
36.84,4.72742163166133e-07
36.86,4.95755728642237e-07
36.88,5.21514823909141e-07
36.9,5.48929771258957e-07
36.92,5.77016447393707e-07
36.94,6.04913628178657e-07
36.96,6.31881374391227e-07
36.98,6.57290621248305e-07
37,6.80611545169085e-07
37.02,7.01401621615609e-07
37.04,7.19296804615513e-07
37.06,7.34002721848177e-07
37.08,7.45289771531109e-07
37.1,7.52988152886006e-07
37.12,7.56985353360007e-07
37.14,7.57223904385956e-07
37.16,7.53700646419302e-07
37.18,7.46466027587375e-07
37.2,7.35625548245321e-07
37.22,7.21340735923643e-07
37.24,7.0383170048489e-07
37.26,6.83381451113126e-07
37.28,6.60340455786798e-07
37.3,6.35134203514688e-07
37.32,6.08272142300951e-07
37.34,5.80358183933259e-07
37.36,5.52102847208065e-07
37.38,5.24333265000809e-07
37.4,4.97997609298878e-07
37.42,4.74153292456688e-07
37.44,4.53927182206493e-07
37.46,4.38433161489699e-07
37.48,4.28642131970271e-07
37.5,4.25226227278133e-07
37.52,4.28423652406692e-07
37.54,4.3798563583173e-07
37.56,4.53231351716381e-07
37.58,4.73182409648987e-07
37.6,4.96720626729151e-07
37.62,5.22717156317064e-07
37.64,5.50114346094245e-07
37.66,5.77966063760098e-07
37.68,6.0544824133439e-07
37.7,6.31854801540062e-07
37.72,6.56586828302767e-07
37.74,6.79141044617997e-07
37.76,6.99098098141697e-07
37.78,7.16114016477087e-07
37.8,7.29912967184119e-07
37.82,7.40281146282726e-07
37.84,7.47064214428864e-07
37.86,7.50163227536287e-07
37.88,7.49534014452206e-07
37.9,7.45185470356228e-07
37.92,7.37180410870544e-07
37.94,7.25635780731902e-07
37.96,7.10724947650793e-07
37.98,6.92680082031617e-07
38,6.71796309041176e-07
38.02,6.48437681606483e-07
38.04,6.23044270612604e-07
38.06,5.96141494823032e-07
38.08,5.6835143707027e-07
38.1,5.40404353728422e-07
38.12,5.13147839469483e-07
38.14,4.87548580484991e-07
38.16,4.64675499349925e-07
38.18,4.45651185995226e-07
38.2,4.31558967119538e-07
38.22,4.23305932869103e-07
38.24,4.2146674042973e-07
38.26,4.26165143481242e-07
38.28,4.37045695490837e-07
38.3,4.53350776435544e-07
38.32,4.74065091133558e-07
38.34,4.98068516473739e-07
38.36,5.24253651968899e-07
38.38,5.51596355465471e-07
38.4,5.79187357594477e-07
38.42,6.06238336330255e-07
38.44,6.32075474539553e-07
38.46,6.56128701546642e-07
38.48,6.77919562188691e-07
38.5,6.97050787812569e-07
38.52,7.13197731018858e-07
38.54,7.26101833197525e-07
38.56,7.35565242119783e-07
38.58,7.41447808748802e-07
38.6,7.43664294517297e-07
38.62,7.42182995139399e-07
38.64,7.37025258569913e-07
38.66,7.28265576475365e-07
38.68,7.16032678926997e-07
38.7,7.00511576890205e-07
38.72,6.81946680214024e-07
38.74,6.60645672537755e-07
38.76,6.36986401067624e-07
38.78,6.11423904227704e-07
38.8,5.84500434154617e-07
38.82,5.56856698132989e-07
38.84,5.29243337197414e-07
38.86,5.02528849687743e-07
38.88,4.77697594617004e-07
38.9,4.55827701239938e-07
38.92,4.38033143036533e-07
38.94,4.2536070250459e-07
38.96,4.18645667424629e-07
38.98,4.1836105124991e-07
39,4.24516423289875e-07
39.02,4.3665581466738e-07
39.04,4.53953869949616e-07
39.06,4.75367163239777e-07
39.08,4.99779364962021e-07
39.1,5.2610758565289e-07
39.12,5.53361606237122e-07
39.14,5.80668020171092e-07
39.16,6.07272884560629e-07
39.18,6.32533279312973e-07
39.2,6.55906241687707e-07
39.22,6.76936940417223e-07
39.24,6.95249031013045e-07
39.26,7.1053647449096e-07
39.28,7.22557175261345e-07
39.3,7.31128586180123e-07
39.32,7.36124486114849e-07
39.34,7.37472770192361e-07
39.36,7.35154136227168e-07
39.38,7.29202062574577e-07
39.4,7.19702776410256e-07
39.42,7.06796485398755e-07
39.44,6.90680341428936e-07
39.46,6.71610759610784e-07
39.48,6.49908566466305e-07
39.5,6.25965599272738e-07
39.52,6.00252474203798e-07
39.54,5.73328922085817e-07
39.56,5.45855126551463e-07
39.58,5.18602394158075e-07
39.6,4.92460151433925e-07
39.62,4.68429922728673e-07
39.64,4.47596114013399e-07
39.66,4.31059242145559e-07
39.68,4.19822317397189e-07
39.7,4.14642607370346e-07
39.72,4.1588700841366e-07
39.74,4.23453062859762e-07
39.76,4.36790882494034e-07
39.78,4.55016966188365e-07
39.8,4.77067575738394e-07
39.82,5.01835463876564e-07
39.84,5.28264177862804e-07
39.86,5.55397649814818e-07
39.88,5.82397567606058e-07
39.9,6.08542614701071e-07
39.92,6.33219343148131e-07
39.94,6.55910570317918e-07
39.96,6.76184092375221e-07
39.98,6.93683356622923e-07
40,7.08119853462246e-07
40.02,7.19267747559398e-07
40.04,7.2695893354389e-07
40.06,7.3108093532972e-07
40.08,7.31574370347915e-07
40.1,7.28432278277932e-07
40.12,7.2169985323395e-07
40.14,7.11474877982695e-07
40.16,6.97909723451148e-07
40.18,6.81212881083937e-07
40.2,6.61653576982646e-07
40.22,6.39565989424305e-07
40.24,6.15356313598883e-07
40.26,5.89511501997076e-07
40.28,5.62609295346044e-07
40.3,5.35329936837273e-07
40.32,5.08466192659857e-07
40.34,4.82928209208988e-07
40.36,4.59733084040543e-07
40.38,4.39968746426964e-07
40.4,4.24716755686163e-07
40.42,4.14929361376003e-07
40.44,4.11278789646658e-07
40.46,4.14023645842257e-07
40.48,4.22952162652918e-07
40.5,4.37428049231315e-07
40.52,4.56518736449843e-07
40.54,4.79147569780312e-07
40.56,5.04220725234543e-07
40.58,5.30710050715727e-07
40.6,5.57693338683091e-07
40.62,5.84366314018989e-07
40.64,6.10039005654145e-07
40.66,6.34125863314832e-07
40.68,6.56134060116825e-07
40.7,6.7565294029997e-07
40.72,6.92345056986397e-07
40.74,7.05938769039443e-07
40.76,7.16223473936929e-07
40.78,7.23045470343057e-07
40.8,7.26305289726244e-07
40.82,7.25956208052857e-07
40.84,7.22003293273375e-07
40.86,7.14503403628887e-07
40.88,7.03566233273194e-07
40.9,6.89355490403747e-07
40.92,6.72092151616778e-07
40.94,6.52057844761698e-07
40.96,6.29600545168882e-07
40.98,6.05141517669708e-07
41,5.79184371806474e-07
41.02,5.5232573182466e-07
41.04,5.25266576509566e-07
41.06,4.98821590456886e-07
41.08,4.73921039817033e-07
41.1,4.51596460736602e-07
41.12,4.32935522557711e-07
41.14,4.18994654994893e-07
41.16,4.10668223618359e-07
41.18,4.08537471926829e-07
41.2,4.12751045473851e-07
41.22,4.22991759866473e-07
41.24,4.38545473626415e-07
41.26,4.58439234772055e-07
41.28,4.81589827186381e-07
41.3,5.06920813493702e-07
41.32,5.33433558413098e-07
41.34,5.60239119513257e-07
41.36,5.86566219046243e-07
41.38,6.1175482051583e-07
41.4,6.35245853015822e-07
41.42,6.56569916056359e-07
41.44,6.75336680870647e-07
41.46,6.91226646560107e-07
41.48,7.03984786178203e-07
41.5,7.13415196762843e-07
41.52,7.19377898895374e-07
41.54,7.21786419458117e-07
41.56,7.20606272728023e-07
41.58,7.15854408787505e-07
41.6,7.07599371444445e-07
41.62,6.95962347965357e-07
41.64,6.8111915032271e-07
41.66,6.63302729738693e-07
41.68,6.42807892705512e-07
41.7,6.19996596911513e-07
41.72,5.95305641262006e-07
41.74,5.69256158736965e-07
41.76,5.42464394033633e-07
41.78,5.15652379891155e-07
41.8,4.89657245361394e-07
41.82,4.65429088538355e-07
41.84,4.44011538680359e-07
41.86,4.2648770148006e-07
41.88,4.13882946665623e-07
41.9,4.07026314401125e-07
41.92,4.0640263495023e-07
41.94,4.12050232791728e-07
41.96,4.23551658330849e-07
41.98,4.40123414185844e-07
42,4.60760370841938e-07
42.02,4.84379071833265e-07
42.04,5.09923260082586e-07
42.06,5.36424442783826e-07
42.08,5.63026755820677e-07
42.1,5.88990384389546e-07
42.12,6.13683876050328e-07
42.14,6.36573616030538e-07
42.16,6.57212176242774e-07
42.18,6.75228864287196e-07
42.2,6.90321470445819e-07
42.22,7.02250638798875e-07
42.24,7.10834739911181e-07
42.26,7.15947359788865e-07
42.28,7.17514466182766e-07
42.3,7.15513757820233e-07
42.32,7.09973906729088e-07
42.34,7.00975091295845e-07
42.36,6.88650223598848e-07
42.38,6.73186786250711e-07
42.4,6.54830527090839e-07
42.42,6.33889371274898e-07
42.44,6.10739815332889e-07
42.46,5.85835002794146e-07
42.48,5.5971388787269e-07
42.5,5.33012973608387e-07
42.52,5.06476570373261e-07
42.54,4.80963871396896e-07
42.56,4.57444359196032e-07
42.58,4.36971111937531e-07
42.6,4.20618347201478e-07
42.62,4.09373076060931e-07
42.64,4.03991879318977e-07
42.66,4.04859018235647e-07
42.68,4.11903086245247e-07
42.7,4.24612779821605e-07
42.72,4.42143458200383e-07
42.74,4.63466036377562e-07
42.76,4.87501662186754e-07
42.78,5.13216896024688e-07
42.8,5.39673856924527e-07
42.82,5.66048992889883e-07
42.84,5.91632708104096e-07
42.86,6.15820972801539e-07
42.88,6.3810414828599e-07
42.9,6.58055962223915e-07
42.92,6.7532424835715e-07
42.94,6.89623561843909e-07
42.96,7.00729663231018e-07
42.98,7.08474872250828e-07
43,7.12745583077282e-07
43.02,7.13480375887572e-07
43.04,7.10668727368059e-07
43.06,7.04351089213768e-07
43.08,6.94619181195024e-07
43.1,6.81617610458411e-07
43.12,6.65546098977426e-07
43.14,6.46662722063698e-07
43.16,6.25289417135679e-07
43.18,6.01817638336487e-07
43.2,5.76717127792902e-07
43.22,5.50545814508931e-07
43.24,5.2396109939819e-07
43.26,4.97729998029765e-07
43.28,4.72734075028013e-07
43.3,4.49960725784332e-07
43.32,4.30469942071486e-07
43.34,4.15321354324915e-07
43.36,4.05456885889639e-07
43.38,4.01553695965714e-07
43.4,4.0389199065511e-07
43.42,4.12292678335305e-07
43.44,4.26157188319221e-07
43.46,4.44588859770485e-07
43.48,4.66541258645666e-07
43.5,4.90945285656304e-07
43.52,5.16792089361263e-07
43.54,5.4317438866952e-07
43.56,5.69299869268615e-07
43.58,5.94488369154078e-07
43.6,6.18161696596135e-07
43.62,6.39833270759927e-07
43.64,6.59096886226534e-07
43.66,6.75618236823393e-07
43.68,6.89127932671861e-07
43.7,6.99416157856542e-07
43.72,7.06328840872155e-07
43.74,7.09765221869074e-07
43.76,7.0967596082157e-07
43.78,7.06062339789137e-07
43.8,6.98976324117778e-07
43.82,6.88521284609674e-07
43.84,6.74853705037633e-07
43.86,6.58185353542011e-07
43.88,6.38787638892858e-07
43.9,6.16996402087763e-07
43.92,5.93218383090585e-07
43.94,5.67941034576401e-07
43.96,5.41741945720599e-07
43.98,5.15300033876286e-07
44,4.8940541272647e-07
44.02,4.64961825401909e-07
44.04,4.42973587263621e-07
44.06,4.24503802576665e-07
44.08,4.10591870829427e-07
44.1,4.02127188240881e-07
44.12,3.99701301195137e-07
44.14,4.03487651315345e-07
44.16,4.13202752523573e-07
44.18,4.2816845689105e-07
44.2,4.47444184266936e-07
44.22,4.69973127138289e-07
44.24,4.94699544318581e-07
44.26,5.20640512270001e-07
44.28,5.46919504595658e-07
44.3,5.72774503940011e-07
44.32,5.97553255772823e-07
44.34,6.2070263482416e-07
44.36,6.41757660693984e-07
44.38,6.60331478139972e-07
44.4,6.76106922579135e-07
44.42,6.88829917250112e-07
44.44,6.98304911748093e-07
44.46,7.04390927326292e-07
44.48,7.06999735549046e-07
44.5,7.0609388013705e-07
44.52,7.0168635846108e-07
44.54,6.93840654479299e-07
44.56,6.82671905523824e-07
44.58,6.68348382164477e-07
44.6,6.51094407384308e-07
44.62,6.31194817169974e-07
44.64,6.08999610781518e-07
44.66,5.84932042459459e-07
44.68,5.59497438234514e-07
44.7,5.33293639411275e-07
44.72,5.07022292064521e-07
44.74,4.81496839252337e-07
44.76,4.57643046515842e-07
44.78,4.36479876964138e-07
44.8,4.19069966447578e-07
44.82,4.06426104387387e-07
44.84,3.99377636194423e-07
44.86,3.98424594886999e-07
44.88,4.03632601540328e-07
44.9,4.14618159066941e-07
44.92,4.30631302077743e-07
44.94,4.5069550245208e-07
44.96,4.73749846124068e-07
44.98,4.98755042442247e-07
45,5.24755194148451e-07
45.02,5.50903972704703e-07
45.04,5.76468846025801e-07
45.06,6.00824289291425e-07
45.08,6.23440950668519e-07
45.1,6.4387463249629e-07
45.12,6.6175702180633e-07
45.14,6.76787179599583e-07
45.16,6.88726060169164e-07
45.18,6.97391734890975e-07
45.2,7.0265622859616e-07
45.22,7.04443345189432e-07
45.24,7.02727518287143e-07
45.26,6.97533439988142e-07
45.28,6.88936172905014e-07
45.3,6.77062513507229e-07
45.32,6.62092594337725e-07
45.34,6.44263912028451e-07
45.36,6.23874557064244e-07
45.38,6.01289764547634e-07
45.4,5.76949474472586e-07
45.42,5.51377825535302e-07
45.44,5.25193703409157e-07
45.46,4.99122053189604e-07
45.48,4.74000112020184e-07
45.5,4.5077485681341e-07
45.52,4.30478020408577e-07
45.54,4.14166809163139e-07
45.56,4.02820761352446e-07
45.58,3.97202076366112e-07
45.6,3.97713926963762e-07
45.62,4.04314278152279e-07
45.64,4.165247750806e-07
45.66,4.33531700335893e-07
45.68,4.54330515093539e-07
45.7,4.77861280319273e-07
45.72,5.0310397656003e-07
45.74,5.29130271304424e-07
45.76,5.55123593598344e-07
45.78,5.80379993405754e-07
45.8,6.04299218228618e-07
45.82,6.26374748694865e-07
45.84,6.46182395653057e-07
45.86,6.63371290966336e-07
45.88,6.77656501512361e-07
45.9,6.88813186718551e-07
45.92,6.96672845315248e-07
45.94,7.01120091123785e-07
45.96,7.02090772014092e-07
45.98,6.99570981612694e-07
46,6.93597118392233e-07
46.02,6.84255593907372e-07
46.04,6.71685108380458e-07
46.06,6.56078294901169e-07
46.08,6.37685312737485e-07
46.1,6.16818541861971e-07
46.12,5.93858611261251e-07
46.14,5.69263019050244e-07
46.16,5.43575225151764e-07
46.18,5.17436382649434e-07
46.2,4.91594910135046e-07
46.22,4.66912437566119e-07
46.24,4.44356205532296e-07
46.26,4.24967515271033e-07
46.28,4.09793565472845e-07
46.3,3.99773574750491e-07
46.32,3.95594851467035e-07
46.34,3.97560200924985e-07
46.36,4.05520613222166e-07
46.38,4.189093420296e-07
46.4,4.36856844133759e-07
46.42,4.58338077198035e-07
46.44,4.82298622103808e-07
46.46,5.07739704443315e-07
46.48,5.33761021170471e-07
46.5,5.59575315798534e-07
46.52,5.84505614736137e-07
46.54,6.0797646581543e-07
46.56,6.29502851894113e-07
46.58,6.48679690554791e-07
46.6,6.65172872505133e-07
46.62,6.78712829507969e-07
46.64,6.89088833810401e-07
46.66,6.96145161662753e-07
46.68,6.99778857067937e-07
46.7,6.99937590403499e-07
46.72,6.96619274307221e-07
46.74,6.89871460171211e-07
46.76,6.79792488055978e-07
46.78,6.66532988876386e-07
46.8,6.50298072798977e-07
46.82,6.31351221892101e-07
46.84,6.10019188850434e-07
46.86,5.86698994065919e-07
46.88,5.61865819622189e-07
46.9,5.36083947118135e-07
46.92,5.10017067162469e-07
46.94,4.8443805881755e-07
46.96,4.60232603968953e-07
46.98,4.38386945104313e-07
47,4.19949354882566e-07
47.02,4.05950694169967e-07
47.04,3.97282597192635e-07
47.06,3.94550976414714e-07
47.08,3.97954543477542e-07
47.1,4.07240312478842e-07
47.12,4.21759604561221e-07
47.14,4.40595521251749e-07
47.16,4.62708599138992e-07
47.18,4.87054362352433e-07
47.2,5.12656952395353e-07
47.22,5.38644101044208e-07
47.24,5.6425688855078e-07
47.26,5.8884459584121e-07
47.28,6.11855354746207e-07
47.3,6.32824672881623e-07
47.32,6.5136584502346e-07
47.34,6.67160950148471e-07
47.36,6.79955104913237e-07
47.38,6.89551160649952e-07
47.4,6.95806195924897e-07
47.42,6.98629344210619e-07
47.44,6.97980022353241e-07
47.46,6.93867519889502e-07
47.48,6.86351252900246e-07
47.5,6.75541125499832e-07
47.52,6.61599897546134e-07
47.54,6.44745342567938e-07
47.56,6.25254736451145e-07
47.58,6.03469935418152e-07
47.6,5.79804478199577e-07
47.62,5.54752548196067e-07
47.64,5.28899376740309e-07
47.66,5.0293241136165e-07
47.68,4.77649646316918e-07
47.7,4.53960541328149e-07
47.72,4.32868831086813e-07
47.74,4.15425411125828e-07
47.76,4.02639316377533e-07
47.78,3.95346471880672e-07
47.8,3.94065267766474e-07
47.82,3.98888635559533e-07
47.84,4.09462843063194e-07
47.86,4.25064514254316e-07
47.88,4.447373901299e-07
47.9,4.67433801862388e-07
47.92,4.92122414361867e-07
47.94,5.1785144544205e-07
47.96,5.43776885208272e-07
47.98,5.69167048199062e-07
48,5.93396499076007e-07
48.02,6.15935860067465e-07
48.04,6.36340500140022e-07
48.06,6.54240983166598e-07
48.08,6.69335154712854e-07
48.1,6.81382519458734e-07
48.12,6.90198989006246e-07
48.14,6.9565410160834e-07
48.16,6.97668905358085e-07
48.18,6.96214683994592e-07
48.2,6.91312076526047e-07
48.22,6.83032027660937e-07
48.24,6.71496465034916e-07
48.26,6.56880212105397e-07
48.28,6.39414441199382e-07
48.3,6.19390210688795e-07
48.32,5.97164999399845e-07
48.34,5.73169772955527e-07
48.36,5.47918316129675e-07
48.38,5.22017948210177e-07
48.4,4.9618062099545e-07
48.42,4.71229633011653e-07
48.44,4.48097734892806e-07
48.46,4.27804314434197e-07
48.48,4.1139871455231e-07
48.5,3.99860925484784e-07
48.52,3.93964074123699e-07
48.54,3.94133316699205e-07
48.56,4.00354679753281e-07
48.58,4.12178296623255e-07
48.6,4.28814030682619e-07
48.62,4.49273625905674e-07
48.64,4.72506722523554e-07
48.66,4.97497791754588e-07
48.68,5.23320342783473e-07
48.7,5.4915787709284e-07
48.72,5.74305350315105e-07
48.74,5.98161726106324e-07
48.76,6.2021881366075e-07
48.78,6.40051024450243e-07
48.8,6.57305733009521e-07
48.82,6.71695958069624e-07
48.84,6.82994927077699e-07
48.86,6.91031452958518e-07
48.88,6.95687481548117e-07
48.9,6.96895657100699e-07
48.92,6.9463891118035e-07
48.94,6.88949441294437e-07
48.96,6.79909863580286e-07
48.98,6.67653997581722e-07
49,6.52369321614638e-07
49.02,6.3430024090685e-07
49.04,6.13752528803981e-07
49.06,5.91099648119956e-07
49.08,5.66790706057555e-07
49.1,5.41359932572823e-07
49.12,5.15437731476671e-07
49.14,4.89760920692553e-07
49.16,4.65178948208923e-07
49.18,4.42647048327676e-07
49.2,4.23197396459247e-07
49.22,4.07873097020817e-07
49.24,3.97618066588544e-07
49.26,3.93134912331062e-07
49.28,3.94750710272915e-07
49.3,4.02345229102467e-07
49.32,4.15377817707644e-07
49.34,4.32999246519622e-07
49.36,4.54196583858729e-07
49.38,4.77921515679125e-07
49.4,5.03176947162924e-07
49.42,5.29061765044817e-07
49.44,5.5478672503903e-07
49.46,5.79672537762477e-07
49.48,6.03141381850968e-07
49.5,6.24705638603429e-07
49.52,6.43957806865356e-07
49.54,6.60561469759012e-07
49.56,6.7424423778283e-07
49.58,6.84792758773383e-07
49.6,6.92048634130335e-07
49.62,6.95905576540159e-07
49.64,6.96308276296492e-07
49.66,6.93250805871404e-07
49.68,6.86777144642915e-07
49.7,6.76981499824321e-07
49.72,6.64010053047216e-07
49.74,6.48062976087565e-07
49.76,6.29398469567786e-07
49.78,6.08337408913427e-07
49.8,5.85269802250736e-07
49.82,5.60663825993111e-07
49.84,5.35074800043429e-07
49.86,5.0915728198532e-07
49.88,4.83673998383072e-07
49.9,4.59500054500758e-07
49.92,4.37612442849435e-07
49.94,4.19053215093204e-07
49.96,4.04853442794859e-07
49.98,3.95913542538986e-07
50,1.9642932475108e-07


==> plots/p1_fft_1e-7_5.txt <==
0,0.99953568531452
0.02,4.03290825814438e-09
0.04,3.05018983427529e-09
0.06,2.69837840338084e-09
0.08,2.37130179503462e-09
0.1,2.08048982941404e-09
0.12,1.80231171729548e-09
0.14,1.55688262144863e-09
0.16,1.33915351391877e-09
0.18,1.15384342548115e-09
0.2,9.96021407225034e-10
0.22,8.64719579195188e-10
0.24,7.55387916743291e-10
0.26,6.65849905172162e-10
0.28,5.92642102580482e-10
0.3,5.33451813019476e-10
0.32,4.85700348431291e-10
0.34,4.4757424056575e-10
0.36,4.16839257404285e-10
0.38,3.92321074572536e-10
0.4,3.72464223069021e-10
0.42,3.56171782412909e-10
0.44,3.42660911500449e-10
0.46,3.31101091878367e-10
0.48,3.20945028261411e-10
0.5,3.1184336940321e-10
0.52,3.03446589136776e-10
0.54,2.95544957417834e-10
0.56,2.87977800156236e-10
0.58,2.80678294900349e-10
0.6,2.73461014883528e-10
0.62,2.66416452353746e-10
0.64,2.59390770797562e-10
0.66,2.524880364747e-10
0.68,2.45692163217298e-10
0.7,2.38919059420478e-10
0.72,2.32411573831086e-10
0.74,2.25839902818046e-10
0.76,2.1952040683406e-10
0.78,2.13396068260412e-10
0.8,2.07340499897271e-10
0.82,2.01635359656059e-10
0.84,1.96100099426748e-10
0.86,1.90718266535565e-10
0.88,1.85697047555121e-10
0.9,1.80863938158255e-10
0.92,1.76289535035754e-10
0.94,1.72016607988702e-10
0.96,1.67950739459449e-10
0.98,1.64177811868306e-10
1,1.6061709430263e-10
1.02,1.5729916918694e-10
1.04,1.54197908277401e-10
1.06,1.51230464928103e-10
1.08,1.48537436325265e-10
1.1,1.45939424322005e-10
1.12,1.43503540501212e-10
1.14,1.41196833011406e-10
1.16,1.39047158967856e-10
1.18,1.36934256643763e-10
1.2,1.34900496074948e-10
1.22,1.33018816035532e-10
1.24,1.31097416229409e-10
1.26,1.29276967706309e-10
1.28,1.27495257590035e-10
1.3,1.25682988746385e-10
1.32,1.23908128172128e-10
1.34,1.22165705970031e-10
1.36,1.20466102173521e-10
1.38,1.18739566082352e-10
1.4,1.17095214088687e-10
1.42,1.15409140060614e-10
1.44,1.13792705964612e-10
1.46,1.12164339767931e-10
1.48,1.10525717897387e-10
1.5,1.08986353164409e-10
1.52,1.07368030644175e-10
1.54,1.058613344257e-10
1.56,1.04383884718454e-10
1.58,1.02940538919887e-10
1.6,1.01525050549916e-10
1.62,1.00197233643805e-10
1.64,9.88872979174962e-11
1.66,9.76234582317524e-11
1.68,9.63996077823241e-11
1.7,9.5219575809777e-11
1.72,9.41112396919464e-11
1.74,9.29361402408627e-11
1.76,9.19613057895969e-11
1.78,9.09333788308296e-11
1.8,8.9944073922156e-11
1.82,8.90120902212284e-11
1.84,8.81316651997706e-11
1.86,8.72158919839907e-11
1.88,8.63189798403078e-11
1.9,8.5527716878038e-11
1.92,8.46830183813578e-11
1.94,8.38905050748252e-11
1.96,8.31236590232908e-11
1.98,8.23117111355941e-11
2,8.15415534979703e-11
2.02,8.07341895120142e-11
2.04,8.00005764256266e-11
2.06,7.92351496154846e-11
2.08,7.84740100587375e-11
2.1,7.77367878341202e-11
2.12,7.70248723454111e-11
2.14,7.62946451745014e-11
2.16,7.553995253549e-11
2.18,7.48242475577688e-11
2.2,7.40875201243515e-11
2.22,7.33991184327056e-11
2.24,7.26677127304418e-11
2.26,7.20145174026491e-11
2.28,7.13785826073882e-11
2.3,7.06655327837586e-11
2.32,7.00250350041869e-11
2.34,6.93960683537732e-11
2.36,6.87775656778335e-11
2.38,6.8186947392683e-11
2.4,6.76316213444576e-11
2.42,6.70731794529568e-11
2.44,6.65187525840841e-11
2.46,6.59526795355624e-11
2.48,6.54499600275882e-11
2.5,6.49654195887952e-11
2.52,6.44407562464633e-11
2.54,6.39640229035797e-11
2.56,6.35082693090673e-11
2.58,6.30646007468055e-11
2.6,6.2573372867799e-11
2.62,6.21329393928035e-11
2.64,6.17072548151413e-11
2.66,6.12478696022162e-11
2.68,6.0798381887041e-11
2.7,6.03760977683626e-11
2.72,5.993803043677e-11
2.74,5.95256201145411e-11
2.76,5.90844530281802e-11
2.78,5.86812774377473e-11
2.8,5.82442139619544e-11
2.82,5.7830626143951e-11
2.84,5.74152774145802e-11
2.86,5.69629288504346e-11
2.88,5.66023792350844e-11
2.9,5.61909873365835e-11
2.92,5.57593823441323e-11
2.94,5.53824737268672e-11
2.96,5.502699119165e-11
2.98,5.46232305814531e-11
3,5.4208659325409e-11
3.02,5.38525363864066e-11
3.04,5.34893970820256e-11
3.06,5.31453630039796e-11
3.08,5.27552464087923e-11
3.1,5.24562273599804e-11
3.12,5.21038743971875e-11
3.14,5.17742666211167e-11
3.16,5.14288686391128e-11
3.18,5.11148109985025e-11
3.2,5.07942402453714e-11
3.22,5.04935037589201e-11
3.24,5.0181994469331e-11
3.26,4.98963874418732e-11
3.28,4.96546089365011e-11
3.3,4.93623734853092e-11
3.32,4.90847092161457e-11
3.34,4.87772477428372e-11
3.36,4.85260221291423e-11
3.38,4.82397375544263e-11
3.4,4.79267983552535e-11
3.42,4.7655263814859e-11
3.44,4.74081472659937e-11
3.46,4.71488484104075e-11
3.48,4.68279700543173e-11
3.5,4.65969771777386e-11
3.52,4.63259841726228e-11
3.54,4.60708367703712e-11
3.56,4.58144920531185e-11
3.58,4.55252564710101e-11
3.6,4.52757906341104e-11
3.62,4.50254549601721e-11
3.64,4.47918736838486e-11
3.66,4.45277613373428e-11
3.68,4.42669618332585e-11
3.7,4.40108425245925e-11
3.72,4.37902766149834e-11
3.74,4.35197981123756e-11
3.76,4.32983928733878e-11
3.78,4.30766248806006e-11
3.8,4.28334817423294e-11
3.82,4.2587660183769e-11
3.84,4.23841974179683e-11
3.86,4.21853023054583e-11
3.88,4.19792927818801e-11
3.9,4.17494546537141e-11
3.92,4.15019316842947e-11
3.94,4.13354814188862e-11
3.96,4.11703084328546e-11
3.98,4.09637473008946e-11
4,4.07641088426567e-11
4.02,4.05635792917351e-11
4.04,4.03712506959088e-11
4.06,4.01743950972019e-11
4.08,4.0001976286352e-11
4.1,3.97643143496231e-11
4.12,3.95822016736361e-11
4.14,3.94085260153443e-11
4.16,3.92523399651859e-11
4.18,3.90365559497361e-11
4.2,3.88474725897465e-11
4.22,3.86624066995859e-11
4.24,3.85027787131414e-11
4.26,3.83054472272366e-11
4.28,3.81184299268484e-11
4.3,3.79380603642749e-11
4.32,3.77571479996935e-11
4.34,3.75725385668619e-11
4.36,3.73844191989313e-11
4.38,3.72253150453066e-11
4.4,3.7046384036317e-11
4.42,3.69048221986444e-11
4.44,3.67412775765714e-11
4.46,3.65574962220831e-11
4.48,3.6356499756028e-11
4.5,3.62305693541798e-11
4.52,3.60578576558838e-11
4.54,3.58904321458298e-11
4.56,3.57490656859879e-11
4.58,3.55864861317912e-11
4.6,3.54555936467101e-11
4.62,3.53082601317501e-11
4.64,3.51460284513392e-11
4.66,3.5003541088964e-11
4.68,3.48654162293142e-11
4.7,3.4736211942847e-11
4.72,3.46032994469441e-11
4.74,3.44372223536612e-11
4.76,3.42994146965933e-11
4.78,3.4137971906498e-11
4.8,3.40121749691912e-11
4.82,3.38855872377515e-11
4.84,3.3740278982952e-11
4.86,3.35710563898361e-11
4.88,3.34428978991252e-11
4.9,3.3339684597066e-11
4.92,3.32033845226788e-11
4.94,3.30816283806035e-11
4.96,3.29340255643958e-11
4.98,3.28109888546451e-11
5,3.26569187323368e-11
5.02,3.25331067797159e-11
5.04,3.23784811960809e-11
5.06,3.22545332907473e-11
5.08,3.21030323623729e-11
5.1,3.19925945493306e-11
5.12,3.19020326775346e-11
5.14,3.17590690604889e-11
5.16,3.1623756269464e-11
5.18,3.14877073002454e-11
5.2,3.13764677679976e-11
5.22,3.12667554984776e-11
5.24,3.11365073121515e-11
5.26,3.10347046472798e-11
5.28,3.09260452086558e-11
5.3,3.0816252715587e-11
5.32,3.06927097959045e-11
5.34,3.05911495172001e-11
5.36,3.0460765570322e-11
5.38,3.03588374693237e-11
5.4,3.02644149386972e-11
5.42,3.01761224549973e-11
5.44,3.00513917951875e-11
5.46,2.99243560761394e-11
5.48,2.98046848992569e-11
5.5,2.97301656964321e-11
5.52,2.96271743729246e-11
5.54,2.95186603326674e-11
5.56,2.9405197577112e-11
5.58,2.92766906951999e-11
5.6,2.91626571830334e-11
5.62,2.90712035367409e-11
5.64,2.89874214571916e-11
5.66,2.8899025221695e-11
5.68,2.88010292171252e-11
5.7,2.86646967553374e-11
5.72,2.85608716705343e-11
5.74,2.84630092187768e-11
5.76,2.83858586049294e-11
5.78,2.82458153312926e-11
5.8,2.81683484363784e-11
5.82,2.80800286325711e-11
5.84,2.80058545103401e-11
5.86,2.78811343369808e-11
5.88,2.78033238634716e-11
5.9,2.7737157793437e-11
5.92,2.76095716375361e-11
5.94,2.75103776169482e-11
5.96,2.74514046711338e-11
5.98,2.73601962880391e-11
6,2.72572311612617e-11
6.02,2.71108759294778e-11
6.04,2.70436878121375e-11
6.06,2.69878179167366e-11
6.08,2.68629618839925e-11
6.1,2.682320468243e-11
6.12,2.67775064270431e-11
6.14,2.67031035441391e-11
6.16,2.65297883482545e-11
6.18,2.64343181775486e-11
6.2,2.63917845521183e-11
6.22,2.63241385568468e-11
6.24,2.62122510080491e-11
6.26,2.61709274119245e-11
6.28,2.6083540817001e-11
6.3,2.59647912770694e-11
6.32,2.58710056098528e-11
6.34,2.58109200575111e-11
6.36,2.57650523217205e-11
6.38,2.56527080426338e-11
6.4,2.55944488991281e-11
6.42,2.5481304240471e-11
6.44,2.54032330913652e-11
6.46,2.53123641118014e-11
6.48,2.52546903876104e-11
6.5,2.51922255106311e-11
6.52,2.51042019624657e-11
6.54,2.50370696534311e-11
6.56,2.49315295047979e-11
6.58,2.48470934449503e-11
6.6,2.47997652613609e-11
6.62,2.47710345527472e-11
6.64,2.46534009480239e-11
6.66,2.45745977483712e-11
6.68,2.45421974754693e-11
6.7,2.44415431534874e-11
6.72,2.43320765380361e-11
6.74,2.42709348816234e-11
6.76,2.42189761020149e-11
6.78,2.41549180205306e-11
6.8,2.40791147946503e-11
6.82,2.40267822991793e-11
6.84,2.39460685138338e-11
6.86,2.38914866236674e-11
6.88,2.38498002868705e-11
6.9,2.37319924246822e-11
6.92,2.3668993036748e-11
6.94,2.36307572796185e-11
6.96,2.35470233882596e-11
6.98,2.34594858229911e-11
7,2.34419378192039e-11
7.02,2.33786476796793e-11
7.04,2.32873038071996e-11
7.06,2.32212131376576e-11
7.08,2.31652676656286e-11
7.1,2.30608800757891e-11
7.12,2.30383133452243e-11
7.14,2.29453614009984e-11
7.16,2.28964028832278e-11
7.18,2.28476946627848e-11
7.2,2.2786806617374e-11
7.22,2.27033896836336e-11
7.24,2.26416034915048e-11
7.26,2.25855527527934e-11
7.28,2.25099254219551e-11
7.3,2.24358146384419e-11
7.32,2.23858984614462e-11
7.34,2.23364192858239e-11
7.36,2.22745182917039e-11
7.38,2.22494077362321e-11
7.4,2.21441240456546e-11
7.42,2.20842291361598e-11
7.44,2.20482271416649e-11
7.46,2.19996944408489e-11
7.48,2.18966936169518e-11
7.5,2.18989495268813e-11
7.52,2.18119423961881e-11
7.54,2.17623244979346e-11
7.56,2.17275294399423e-11
7.58,2.16950616487652e-11
7.6,2.16120392499491e-11
7.62,2.15776215856304e-11
7.64,2.1505154424046e-11
7.66,2.14230459543158e-11
7.68,2.13708110739956e-11
7.7,2.13103281473037e-11
7.72,2.12400618048674e-11
7.74,2.12052455583843e-11
7.76,2.11780318811838e-11
7.78,2.10923054654683e-11
7.8,2.10612048716407e-11
7.82,2.09942038417975e-11
7.84,2.09281023875655e-11
7.86,2.08759700026763e-11
7.88,2.08330810959243e-11
7.9,2.07811009308319e-11
7.92,2.07783593023173e-11
7.94,2.06935882344427e-11
7.96,2.06326795344593e-11
7.98,2.05670207943338e-11
8,2.05340017397833e-11
8.02,2.04746125091816e-11
8.04,2.04598499217856e-11
8.06,2.03979193464476e-11
8.08,2.03243591679681e-11
8.1,2.02965698697446e-11
8.12,2.02528781677363e-11
8.14,2.0188075170731e-11
8.16,2.01488537618032e-11
8.18,2.01029508308199e-11
8.2,2.00339837158746e-11
8.22,2.00144738600104e-11
8.24,1.99299459435753e-11
8.26,1.98886832075309e-11
8.28,1.98782601814973e-11
8.3,1.98052763562745e-11
8.32,1.97177938446804e-11
8.34,1.97199985683272e-11
8.36,1.96341886515298e-11
8.38,1.96100889593123e-11
8.4,1.95658398987082e-11
8.42,1.95198772313815e-11
8.44,1.95093296039706e-11
8.46,1.94691389585859e-11
8.48,1.94025146121506e-11
8.5,1.93881490080477e-11
8.52,1.93094093199879e-11
8.54,1.92519545792801e-11
8.56,1.92343114834125e-11
8.58,1.91726657241019e-11
8.6,1.91416582021347e-11
8.62,1.91112400963178e-11
8.64,1.90689788231702e-11
8.66,1.89896344072611e-11
8.68,1.89611966585332e-11
8.7,1.88886605038835e-11
8.72,1.88730393245254e-11
8.74,1.88310443224146e-11
8.76,1.87566389262499e-11
8.78,1.87336406905115e-11
8.8,1.86950930263126e-11
8.82,1.86650801934513e-11
8.84,1.86401059187092e-11
8.86,1.85774291311722e-11
8.88,1.8555718171267e-11
8.9,1.85396940203829e-11
8.92,1.84736136613542e-11
8.94,1.84259510879066e-11
8.96,1.83905466712002e-11
8.98,1.83562594931087e-11
9,1.83484413156033e-11
9.02,1.82849422440278e-11
9.04,1.82171514726004e-11
9.06,1.82070765170878e-11
9.08,1.81681941138536e-11
9.1,1.81095402561536e-11
9.12,1.80791471401832e-11
9.14,1.80004627235257e-11
9.16,1.79912851646348e-11
9.18,1.79653701003812e-11
9.2,1.79136667148088e-11
9.22,1.79144346071893e-11
9.24,1.78570960667693e-11
9.26,1.78160695013232e-11
9.28,1.77624298459319e-11
9.3,1.77250899125057e-11
9.32,1.76752709301512e-11
9.34,1.76603412605649e-11
9.36,1.75932910949332e-11
9.38,1.75808406903669e-11
9.4,1.7527007340706e-11
9.42,1.74944244542638e-11
9.44,1.74807412037735e-11
9.46,1.74407766008277e-11
9.48,1.74170195057549e-11
9.5,1.73729353083719e-11
9.52,1.73343487844371e-11
9.54,1.73223428733183e-11
9.56,1.72835049249314e-11
9.58,1.72296618479521e-11
9.6,1.72148271495009e-11
9.62,1.71481984180325e-11
9.64,1.70995661889608e-11
9.66,1.70733730667299e-11
9.68,1.70499780334111e-11
9.7,1.70378778775429e-11
9.72,1.69822143747504e-11
9.74,1.69245423808723e-11
9.76,1.69285811470831e-11
9.78,1.68681641140261e-11
9.8,1.68956009782425e-11
9.82,1.68214142514017e-11
9.84,1.67623867216163e-11
9.86,1.67711104413311e-11
9.88,1.67445859045295e-11
9.9,1.67091274186763e-11
9.92,1.66489635827831e-11
9.94,1.65811340671571e-11
9.96,1.65929972145595e-11
9.98,1.6551593171577e-11
10,1.65323099895635e-11
10.02,1.65095825941055e-11
10.04,1.64757133453156e-11
10.06,1.64355614131239e-11
10.08,1.64157311929345e-11
10.1,1.63544715378797e-11
10.12,1.6344562076581e-11
10.14,1.62913918381785e-11
10.16,1.62955137613092e-11
10.18,1.62506308922311e-11
10.2,1.62201779476729e-11
10.22,1.61821513510106e-11
10.24,1.61226068865861e-11
10.26,1.60814183291537e-11
10.28,1.60724365786879e-11
10.3,1.60587208115599e-11
10.32,1.60409191722761e-11
10.34,1.59948724761038e-11
10.36,1.59829048571829e-11
10.38,1.59682861662524e-11
10.4,1.59229238402109e-11
10.42,1.59353466667294e-11
10.44,1.58559066450892e-11
10.46,1.58358216431136e-11
10.48,1.57837628707874e-11
10.5,1.57813598002341e-11
10.52,1.57535368791624e-11
10.54,1.57157548626121e-11
10.56,1.56578377941482e-11
10.58,1.56543264052903e-11
10.6,1.56037844556244e-11
10.62,1.56156562828261e-11
10.64,1.5527996079585e-11
10.66,1.55286124611084e-11
10.68,1.54820433147728e-11
10.7,1.54853328931985e-11
10.72,1.54807419133216e-11
10.74,1.54287871381588e-11
10.76,1.54044713173744e-11
10.78,1.53732989062663e-11
10.8,1.5342891306815e-11
10.82,1.53565206288205e-11
10.84,1.52867011615475e-11
10.86,1.52868018576275e-11
10.88,1.52192336229521e-11
10.9,1.52083568450462e-11
10.92,1.51754350547432e-11
10.94,1.51425721995693e-11
10.96,1.5124728138004e-11
10.98,1.5104120299596e-11
11,1.50834724097229e-11
11.02,1.50415764338537e-11
11.04,1.50128725518718e-11
11.06,1.50010788109805e-11
11.08,1.49630046298414e-11
11.1,1.49322073100428e-11
11.12,1.49094686479209e-11
11.14,1.49013308558318e-11
11.16,1.48997857276476e-11
11.18,1.48297999498886e-11
11.2,1.48219833845774e-11
11.22,1.47837733063206e-11
11.24,1.47897175814611e-11
11.26,1.47613127931922e-11
11.28,1.4725301148188e-11
11.3,1.47034317594522e-11
11.32,1.46519251957978e-11
11.34,1.46542351497941e-11
11.36,1.4637706419644e-11
11.38,1.46160947528525e-11
11.4,1.45920683078272e-11
11.42,1.45364651993313e-11
11.44,1.45231497664577e-11
11.46,1.4457551483108e-11
11.48,1.44521449867917e-11
11.5,1.44245773910726e-11
11.52,1.44241349871576e-11
11.54,1.43952136758499e-11
11.56,1.43829459979962e-11
11.58,1.43513913499156e-11
11.6,1.43151958622898e-11
11.62,1.42836060601097e-11
11.64,1.42562210295714e-11
11.66,1.42328247188153e-11
11.68,1.42664466746117e-11
11.7,1.42006205921142e-11
11.72,1.42073142565215e-11
11.74,1.41241202110639e-11
11.76,1.41527165141621e-11
11.78,1.41037277233877e-11
11.8,1.41289779038557e-11
11.82,1.40880339461198e-11
11.84,1.40781855194847e-11
11.86,1.40577648980624e-11
11.88,1.39799875554241e-11
11.9,1.39965930885596e-11
11.92,1.39569136518342e-11
11.94,1.39523487647472e-11
11.96,1.39171779633969e-11
11.98,1.3918980886723e-11
12,1.38905322953497e-11
12.02,1.38235080283121e-11
12.04,1.38222886432357e-11
12.06,1.37753254523309e-11
12.08,1.38209385483484e-11
12.1,1.37727160638837e-11
12.12,1.37601443335555e-11
12.14,1.37152463559119e-11
12.16,1.37121548500972e-11
12.18,1.36560712009862e-11
12.2,1.36577976523322e-11
12.22,1.3652060475426e-11
12.24,1.36149559062874e-11
12.26,1.35769480218097e-11
12.28,1.35517885965782e-11
12.3,1.35345807879933e-11
12.32,1.35152961284369e-11
12.34,1.34806132344097e-11
12.36,1.34959115583631e-11
12.38,1.34917964150329e-11
12.4,1.34673218913214e-11
12.42,1.34111104915841e-11
12.44,1.3417861485874e-11
12.46,1.3380091840618e-11
12.48,1.33783222687982e-11
12.5,1.33382566490737e-11
12.52,1.33580283958224e-11
12.54,1.33117734878671e-11
12.56,1.33074319385756e-11
12.58,1.32523763598445e-11
12.6,1.32231405618704e-11
12.62,1.32175582328864e-11
12.64,1.32156426634172e-11
12.66,1.32029585116485e-11
12.68,1.31681033345645e-11
12.7,1.3158333184075e-11
12.72,1.31338508310658e-11
12.74,1.3111539982563e-11
12.76,1.30793878077615e-11
12.78,1.30675460061605e-11
12.8,1.30463363712874e-11
12.82,1.3017698141244e-11
12.84,1.3031472745866e-11
12.86,1.29942419387271e-11
12.88,1.29919218944743e-11
12.9,1.29361563504013e-11
12.92,1.29527797748558e-11
12.94,1.28862683185713e-11
12.96,1.28978300849655e-11
12.98,1.28630702331494e-11
13,1.28615864828879e-11
13.02,1.28392248683329e-11
13.04,1.28320885155976e-11
13.06,1.28240167685596e-11
13.08,1.2775707482999e-11
13.1,1.27764674225783e-11
13.12,1.27383557148076e-11
13.14,1.27305896765089e-11
13.16,1.26922876924784e-11
13.18,1.2725745628631e-11
13.2,1.26901888683064e-11
13.22,1.26751165165128e-11
13.24,1.26332524185175e-11
13.26,1.26021704349554e-11
13.28,1.2593343787504e-11
13.3,1.2565201411161e-11
13.32,1.25764300109292e-11
13.34,1.25271922490393e-11
13.36,1.2540923899897e-11
13.38,1.25029289281857e-11
13.4,1.25179369874201e-11
13.42,1.24685920779429e-11
13.44,1.24675275894665e-11
13.46,1.24260315905678e-11
13.48,1.24387290741921e-11
13.5,1.24064138997912e-11
13.52,1.24019908689002e-11
13.54,1.23577400050724e-11
13.56,1.23607746357854e-11
13.58,1.23416065750196e-11
13.6,1.23594834206915e-11
13.62,1.22955769277762e-11
13.64,1.23180398676465e-11
13.66,1.22863908684823e-11
13.68,1.22839432951473e-11
13.7,1.22394291850574e-11
13.72,1.22172227506827e-11
13.74,1.21959924340415e-11
13.76,1.21716595304434e-11
13.78,1.21745338015345e-11
13.8,1.21476468471266e-11
13.82,1.21457195943515e-11
13.84,1.21390320830517e-11
13.86,1.21030967327413e-11
13.88,1.20640270045388e-11
13.9,1.20521458200905e-11
13.92,1.2064100140166e-11
13.94,1.20361492208362e-11
13.96,1.20513787805656e-11
13.98,1.2045627087348e-11
14,1.20081062823072e-11
14.02,1.19779866187516e-11
14.04,1.19404771096121e-11
14.06,1.19290266215909e-11
14.08,1.18976306077279e-11
14.1,1.19176831005167e-11
14.12,1.18673167355046e-11
14.14,1.18726470788584e-11
14.16,1.1842336629145e-11
14.18,1.18156127005654e-11
14.2,1.17929499786861e-11
14.22,1.18377491049481e-11
14.24,1.18413900838797e-11
14.26,1.18252146767703e-11
14.28,1.17954321647348e-11
14.3,1.17788808073559e-11
14.32,1.17155901350228e-11
14.34,1.17388122606946e-11
14.36,1.17025880691944e-11
14.38,1.16952317055408e-11
14.4,1.16817043568133e-11
14.42,1.16897545460828e-11
14.44,1.16522127679539e-11
14.46,1.16114537043772e-11
14.48,1.16131484261274e-11
14.5,1.16048213617996e-11
14.52,1.16094242527209e-11
14.54,1.16021929453257e-11
14.56,1.15700335954422e-11
14.58,1.15350817103607e-11
14.6,1.1520148593247e-11
14.62,1.15047842219638e-11
14.64,1.14978621055702e-11
14.66,1.15074630674551e-11
14.68,1.14889435890285e-11
14.7,1.14586831665133e-11
14.72,1.14668701244231e-11
14.74,1.14553348437904e-11
14.76,1.14429412157968e-11
14.78,1.14189792116396e-11
14.8,1.13947763483914e-11
14.82,1.13860514020533e-11
14.84,1.1377893411491e-11
14.86,1.13748764805714e-11
14.88,1.13287786487777e-11
14.9,1.1324849538156e-11
14.92,1.13188554624942e-11
14.94,1.13010653887425e-11
14.96,1.12864848844942e-11
14.98,1.12632057153114e-11
15,1.12511566333516e-11
15.02,1.12303306611975e-11
15.04,1.12121890560699e-11
15.06,1.12076079578989e-11
15.08,1.12096947305288e-11
15.1,1.12027770776153e-11
15.12,1.11708674239874e-11
15.14,1.11509473749884e-11
15.16,1.11635452006374e-11
15.18,1.11190080794554e-11
15.2,1.10975772793528e-11
15.22,1.10470713288548e-11
15.24,1.10657126854271e-11
15.26,1.10611677442918e-11
15.28,1.10707059416336e-11
15.3,1.10745138134174e-11
15.32,1.10672827643702e-11
15.34,1.10452766798107e-11
15.36,1.10132682580657e-11
15.38,1.09724423116743e-11
15.4,1.09735365982939e-11
15.42,1.09486671776804e-11
15.44,1.09548751354841e-11
15.46,1.09609302437506e-11
15.48,1.09297762478362e-11
15.5,1.09034897122814e-11
15.52,1.08616603100722e-11
15.54,1.08522657445637e-11
15.56,1.08442210387151e-11
15.58,1.08707934470605e-11
15.6,1.08525434701325e-11
15.62,1.0810370449615e-11
15.64,1.08108126024081e-11
15.66,1.07852542561042e-11
15.68,1.07957150249484e-11
15.7,1.08003733550879e-11
15.72,1.07725027002776e-11
15.74,1.07551777183161e-11
15.76,1.07403739939326e-11
15.78,1.07533916738718e-11
15.8,1.07171221737232e-11
15.82,1.0727692083624e-11
15.84,1.07003574142663e-11
15.86,1.06876729094212e-11
15.88,1.06756051915934e-11
15.9,1.06534570819287e-11
15.92,1.06229982296506e-11
15.94,1.06387224371102e-11
15.96,1.06305062672073e-11
15.98,1.0641712417513e-11
16,1.06139282297824e-11
16.02,1.0571227819836e-11
16.04,1.05957786944443e-11
16.06,1.05926400797595e-11
16.08,1.05612040780262e-11
16.1,1.05546541453452e-11
16.12,1.05488405393081e-11
16.14,1.05512549499214e-11
16.16,1.05142502089843e-11
16.18,1.04839417810285e-11
16.2,1.04459598935144e-11
16.22,1.04279991308253e-11
16.24,1.04383620960485e-11
16.26,1.04151942257391e-11
16.28,1.04225613076012e-11
16.3,1.04321193975011e-11
16.32,1.04063890283127e-11
16.34,1.0388343755911e-11
16.36,1.03686545648561e-11
16.38,1.0360570488463e-11
16.4,1.03845803610172e-11
16.42,1.03689509035497e-11
16.44,1.03871212662237e-11
16.46,1.03545239261849e-11
16.48,1.0325643741573e-11
16.5,1.02964198199199e-11
16.52,1.03161500156473e-11
16.54,1.03015525710888e-11
16.56,1.02777029725052e-11
16.58,1.02698920399375e-11
16.6,1.02838015650966e-11
16.62,1.02510746496303e-11
16.64,1.02597139287355e-11
16.66,1.02107071369915e-11
16.68,1.01921746688397e-11
16.7,1.01888596027607e-11
16.72,1.0185664836805e-11
16.74,1.01827970605e-11
16.76,1.01665602160316e-11
16.78,1.01513200015829e-11
16.8,1.01581317057455e-11
16.82,1.01352803292909e-11
16.84,1.01088404802863e-11
16.86,1.00908221531488e-11
16.88,1.00748532739566e-11
16.9,1.00886234125689e-11
16.92,1.00835336669139e-11
16.94,1.00882645286333e-11
16.96,1.00703033208937e-11
16.98,1.00464543006879e-11
17,1.00492313169017e-11
17.02,1.00489278100178e-11
17.04,1.00272517269165e-11
17.06,9.99865927744267e-12
17.08,9.98220502183074e-12
17.1,9.98937985777218e-12
17.12,9.97192147391129e-12
17.14,9.97410137232908e-12
17.16,9.97089920157922e-12
17.18,9.95263437642367e-12
17.2,9.93347120264132e-12
17.22,9.95119503285993e-12
17.24,9.9269122755893e-12
17.26,9.91118199547031e-12
17.28,9.86580819047503e-12
17.3,9.86188943600398e-12
17.32,9.89593154763554e-12
17.34,9.8524896306486e-12
17.36,9.81236913483325e-12
17.38,9.81406757587476e-12
17.4,9.80190987670414e-12
17.42,9.84311641407519e-12
17.44,9.82368566233726e-12
17.46,9.80374287448256e-12
17.48,9.78606135168873e-12
17.5,9.76628338278397e-12
17.52,9.76315071478938e-12
17.54,9.76948103543661e-12
17.56,9.74926820526392e-12
17.58,9.74113829780249e-12
17.6,9.73129536946975e-12
17.62,9.71206574973493e-12
17.64,9.70474971175881e-12
17.66,9.68611229689022e-12
17.68,9.67980728310406e-12
17.7,9.69723265453321e-12
17.72,9.66329746504849e-12
17.74,9.64647963221099e-12
17.76,9.64352974039916e-12
17.78,9.63094867085723e-12
17.8,9.6238588826367e-12
17.82,9.62523377471003e-12
17.84,9.61830032917079e-12
17.86,9.6236403913227e-12
17.88,9.59169902250332e-12
17.9,9.57067880075508e-12
17.92,9.56386663645049e-12
17.94,9.55156020991701e-12
17.96,9.56306482431824e-12
17.98,9.53128919815588e-12
18,9.54121297736405e-12
18.02,9.52875615398071e-12
18.04,9.50275469480249e-12
18.06,9.47102623892431e-12
18.08,9.45201517530248e-12
18.1,9.45236647653802e-12
18.12,9.44794818968504e-12
18.14,9.44149203602037e-12
18.16,9.44414403700959e-12
18.18,9.43624449324638e-12
18.2,9.43168478039927e-12
18.22,9.44563587264292e-12
18.24,9.46095238073304e-12
18.26,9.41458807975161e-12
18.28,9.38140016330456e-12
18.3,9.36033643526664e-12
18.32,9.35855779777145e-12
18.34,9.350905456116e-12
18.36,9.33059009012767e-12
18.38,9.34797498531668e-12
18.4,9.34254820989073e-12
18.42,9.32542056274903e-12
18.44,9.30959619156539e-12
18.46,9.33490681477973e-12
18.48,9.33683842741457e-12
18.5,9.32879475460354e-12
18.52,9.3062884413414e-12
18.54,9.28451068259755e-12
18.56,9.28435075003042e-12
18.58,9.27419092964663e-12
18.6,9.25719836116953e-12
18.62,9.26052055039806e-12
18.64,9.24356246450494e-12
18.66,9.22389588617448e-12
18.68,9.23395685082936e-12
18.7,9.1983598381078e-12
18.72,9.2067283936105e-12
18.74,9.21807057025633e-12
18.76,9.20443960321645e-12
18.78,9.1867617669413e-12
18.8,9.168861897699e-12
18.82,9.14917176953508e-12
18.84,9.16673426443583e-12
18.86,9.12792707411267e-12
18.88,9.121844597337e-12
18.9,9.1314299247817e-12
18.92,9.09238433372779e-12
18.94,9.09550974506122e-12
18.96,9.09404059145092e-12
18.98,9.07102051146367e-12
19,9.09938813936306e-12
19.02,9.10182296213935e-12
19.04,9.0913172032697e-12
19.06,9.07049112513592e-12
19.08,9.04240784832547e-12
19.1,8.99926467645637e-12
19.12,9.01039647865725e-12
19.14,8.99885527576972e-12
19.16,9.02427526164591e-12
19.18,9.02904854097611e-12
19.2,9.01059996021401e-12
19.22,9.02122072232801e-12
19.24,8.98562194937878e-12
19.26,8.97429679379371e-12
19.28,8.98556652164216e-12
19.3,8.97431306282029e-12
19.32,8.94483873382505e-12
19.34,8.9511765347019e-12
19.36,8.93438473474661e-12
19.38,8.93429160717331e-12
19.4,8.90404337650596e-12
19.42,8.92425585095224e-12
19.44,8.92124495720711e-12
19.46,8.90911910706596e-12
19.48,8.88048655256715e-12
19.5,8.87009578972056e-12
19.52,8.87898138502368e-12
19.54,8.85715118951965e-12
19.56,8.86335865053779e-12
19.58,8.83788764913852e-12
19.6,8.80887387905002e-12
19.62,8.81976521545872e-12
19.64,8.8426843702019e-12
19.66,8.80072737312915e-12
19.68,8.80846712393517e-12
19.7,8.79247994836215e-12
19.72,8.77654786349959e-12
19.74,8.77832559785747e-12
19.76,8.78004968357441e-12
19.78,8.76381255560668e-12
19.8,8.77548506367858e-12
19.82,8.77607340688951e-12
19.84,8.7749863679763e-12
19.86,8.78147835727878e-12
19.88,8.74712711014686e-12
19.9,8.73129360737107e-12
19.92,8.70065932465533e-12
19.94,8.69728711088656e-12
19.96,8.68146267403551e-12
19.98,8.67722301092767e-12
20,8.68471474893353e-12
20.02,8.67639894744083e-12
20.04,8.70006288156578e-12
20.06,8.70938377100234e-12
20.08,8.6847966050445e-12
20.1,8.67261100318079e-12
20.12,8.62337453599539e-12
20.14,8.6171580621231e-12
20.16,8.62034487435441e-12
20.18,8.59361488144783e-12
20.2,8.56718964948299e-12
20.22,8.59364946437487e-12
20.24,8.61059092935822e-12
20.26,8.60944194708961e-12
20.28,8.58173840112257e-12
20.3,8.56817989614216e-12
20.32,8.52989452596617e-12
20.34,8.58228006444183e-12
20.36,8.57102662202251e-12
20.38,8.57593953564088e-12
20.4,8.55419887489568e-12
20.42,8.52411041950814e-12
20.44,8.50761515576561e-12
20.46,8.53662212857221e-12
20.48,8.50198670870533e-12
20.5,8.50864732814005e-12
20.52,8.47618677599558e-12
20.54,8.4749628162978e-12
20.56,8.48914393669606e-12
20.58,8.46504368080589e-12
20.6,8.45346309132321e-12
20.62,8.44803339878668e-12
20.64,8.47030612049013e-12
20.66,8.44921652503398e-12
20.68,8.45326150613591e-12
20.7,8.43546010735928e-12
20.72,8.44826640747421e-12
20.74,8.42784620495635e-12
20.76,8.44646025563368e-12
20.78,8.40379188216016e-12
20.8,8.41311051285748e-12
20.82,8.39107163542511e-12
20.84,8.37639713406876e-12
20.86,8.35968100943234e-12
20.88,8.36959334622039e-12
20.9,8.37063655375999e-12
20.92,8.36582263542209e-12
20.94,8.35081055025632e-12
20.96,8.3516413077854e-12
20.98,8.32791208250775e-12
21,8.34170512553178e-12
21.02,8.32653028375379e-12
21.04,8.3011642136525e-12
21.06,8.29594743372257e-12
21.08,8.29345169372281e-12
21.1,8.2567812569116e-12
21.12,8.26493533000519e-12
21.14,8.26058993466225e-12
21.16,8.25346159301226e-12
21.18,8.25060951962075e-12
21.2,8.24087047179585e-12
21.22,8.23012604238315e-12
21.24,8.23209859658737e-12
21.26,8.22923301683668e-12
21.28,8.18913969314669e-12
21.3,8.18944197410787e-12
21.32,8.22073379996161e-12
21.34,8.2091973149848e-12
21.36,8.20608215837838e-12
21.38,8.19270278117878e-12
21.4,8.20179433021143e-12
21.42,8.17147481344118e-12
21.44,8.17534140214685e-12
21.46,8.17679682580675e-12
21.48,8.14067406029177e-12
21.5,8.18265500204268e-12
21.52,8.15440582367397e-12
21.54,8.14740088202976e-12
21.56,8.13528802886166e-12
21.58,8.13304861220404e-12
21.6,8.10896659819371e-12
21.62,8.11086241169075e-12
21.64,8.12537674719996e-12
21.66,8.10486112493474e-12
21.68,8.08267245968929e-12
21.7,8.0863503740994e-12
21.72,8.07766256005536e-12
21.74,8.11049130951933e-12
21.76,8.10828293216641e-12
21.78,8.08867864001216e-12
21.8,8.06923867685296e-12
21.82,8.07124835987413e-12
21.84,8.05635596388168e-12
21.86,8.01607189949416e-12
21.88,8.03215017104805e-12
21.9,8.06265956829508e-12
21.92,8.03698002182057e-12
21.94,8.02989750295471e-12
21.96,8.01018968670191e-12
21.98,8.00726386430148e-12
22,8.02204034607427e-12
22.02,8.01044778517697e-12
22.04,7.99323379837999e-12
22.06,7.9795961317248e-12
22.08,7.99362170502561e-12
22.1,7.97538697085723e-12
22.12,7.95681036521093e-12
22.14,7.955581851649e-12
22.16,7.95372499459669e-12
22.18,7.93429870204885e-12
22.2,7.93416457099111e-12
22.22,7.94735752879742e-12
22.24,7.95778032172752e-12
22.26,7.91211268879412e-12
22.28,7.92011891021701e-12
22.3,7.92792547951708e-12
22.32,7.91824354334373e-12
22.34,7.8916020008094e-12
22.36,7.87572859801365e-12
22.38,7.88412357469624e-12
22.4,7.88947512220249e-12
22.42,7.92036774905554e-12
22.44,7.88704627980782e-12
22.46,7.87675732431001e-12
22.48,7.84965600070567e-12
22.5,7.87089925964552e-12
22.52,7.85665560544546e-12
22.54,7.85241414022485e-12
22.56,7.8524072426433e-12
22.58,7.82083272191584e-12
22.6,7.81728654943386e-12
22.62,7.82555609898762e-12
22.64,7.80877159924103e-12
22.66,7.76928185357834e-12
22.68,7.8039109523747e-12
22.7,7.81757538012071e-12
22.72,7.81589202116857e-12
22.74,7.78959445734553e-12
22.76,7.77265465914649e-12
22.78,7.76572207602037e-12
22.8,7.79301472655092e-12
22.82,7.79414306686719e-12
22.84,7.78576199304205e-12
22.86,7.75531242201363e-12
22.88,7.75536579695346e-12
22.9,7.75988040668909e-12
22.92,7.73275071387432e-12
22.94,7.73477635550542e-12
22.96,7.74479174583378e-12
22.98,7.73901546419466e-12
23,7.71027777936182e-12
23.02,7.72474351073756e-12
23.04,7.72543444343218e-12
23.06,7.71093926106233e-12
23.08,7.69029414596943e-12
23.1,7.69905218281549e-12
23.12,7.6910317769366e-12
23.14,7.65355085010918e-12
23.16,7.66786696207041e-12
23.18,7.71002136201226e-12
23.2,7.69189460551202e-12
23.22,7.68388220110787e-12
23.24,7.66891767437497e-12
23.26,7.68953503288841e-12
23.28,7.66465364724938e-12
23.3,7.65254691605927e-12
23.32,7.64376089567332e-12
23.34,7.63433306301523e-12
23.36,7.63895036260612e-12
23.38,7.62136595948267e-12
23.4,7.64353858604462e-12
23.42,7.64060723617101e-12
23.44,7.59875304968589e-12
23.46,7.60838573824008e-12
23.48,7.61184626526598e-12
23.5,7.61781794948957e-12
23.52,7.56775409319064e-12
23.54,7.57911702070623e-12
23.56,7.57790645687941e-12
23.58,7.57409702452199e-12
23.6,7.55649696621932e-12
23.62,7.56113120725993e-12
23.64,7.5580873427799e-12
23.66,7.53557024096806e-12
23.68,7.52532855564263e-12
23.7,7.52427122862818e-12
23.72,7.537934198686e-12
23.74,7.53273991410341e-12
23.76,7.52793170763466e-12
23.78,7.51204806295828e-12
23.8,7.48133980690554e-12
23.82,7.48112949265944e-12
23.84,7.49164132120678e-12
23.86,7.48536347210885e-12
23.88,7.48478602741853e-12
23.9,7.48664881253976e-12
23.92,7.47768114220591e-12
23.94,7.45635830884423e-12
23.96,7.46482129430391e-12
23.98,7.43541110044008e-12
24,7.47403641030014e-12
24.02,7.4634192859617e-12
24.04,7.47147466289302e-12
24.06,7.42393296506402e-12
24.08,7.42516762556382e-12
24.1,7.38723222706438e-12
24.12,7.44267737085758e-12
24.14,7.41128559193158e-12
24.16,7.4313746877564e-12
24.18,7.42423808580812e-12
24.2,7.42905632193248e-12
24.22,7.38644588662936e-12
24.24,7.41704559613322e-12
24.26,7.37368844375497e-12
24.28,7.3994428437662e-12
24.3,7.38296124474641e-12
24.32,7.4032146605281e-12
24.34,7.38697122187827e-12
24.36,7.37869919136764e-12
24.38,7.36139477546078e-12
24.4,7.38943128593026e-12
24.42,7.40265856792941e-12
24.44,7.37175713257682e-12
24.46,7.35221591898389e-12
24.48,7.34317802328519e-12
24.5,7.37209712565456e-12
24.52,7.33227772765325e-12
24.54,7.36815887643887e-12
24.56,7.29461374025661e-12
24.58,7.33833212602503e-12
24.6,7.2930284088324e-12
24.62,7.35976757293667e-12
24.64,7.29591767370356e-12
24.66,7.3126286673557e-12
24.68,7.27466995496881e-12
24.7,7.2918595628395e-12
24.72,7.2834240182989e-12
24.74,7.28778267919789e-12
24.76,7.29195458122472e-12
24.78,7.2692004073563e-12
24.8,7.27990817592778e-12
24.82,7.24703346734602e-12
24.84,7.26043737808372e-12
24.86,7.21440741251466e-12
24.88,7.22640738483726e-12
24.9,7.22788267165433e-12
24.92,7.23728906028825e-12
24.94,7.21167992107906e-12
24.96,7.19856775242312e-12
24.98,7.22930740701693e-12
25,7.21899721849638e-12
25.02,7.25647502416074e-12
25.04,7.20509059973747e-12
25.06,7.23714786926394e-12
25.08,7.18072330755625e-12
25.1,7.20669056168315e-12
25.12,7.17348283495041e-12
25.14,7.20501429553494e-12
25.16,7.2051292675365e-12
25.18,7.20478430748946e-12
25.2,7.1932256522154e-12
25.22,7.16366547617367e-12
25.24,7.18859042653449e-12
25.26,7.13465209140046e-12
25.28,7.15528452959276e-12
25.3,7.14378001713911e-12
25.32,7.15459798219147e-12
25.34,7.17837457272863e-12
25.36,7.14411949714312e-12
25.38,7.15907173464038e-12
25.4,7.1110211858407e-12
25.42,7.15529999380319e-12
25.44,7.11314160463441e-12
25.46,7.14268362898442e-12
25.48,7.09186377582851e-12
25.5,7.09871630619301e-12
25.52,7.13438021820933e-12
25.54,7.0874830102093e-12
25.56,7.13162212653275e-12
25.58,7.04766320697629e-12
25.6,7.08833480768522e-12
25.62,7.04379382775287e-12
25.64,7.0653566096816e-12
25.66,7.05123983222129e-12
25.68,7.0312420689676e-12
25.7,7.03728051076189e-12
25.72,7.03001723364799e-12
25.74,7.03966915682134e-12
25.76,7.01583907670405e-12
25.78,7.03799903292401e-12
25.8,7.10490513011898e-12
25.82,7.05830629501881e-12
25.84,7.0900369830544e-12
25.86,7.03370024969478e-12
25.88,7.05874484418963e-12
25.9,7.03717446533317e-12
25.92,7.02904238630927e-12
25.94,7.0464577757288e-12
25.96,7.01286256082241e-12
25.98,7.02926947802565e-12
26,7.0291859904605e-12
26.02,7.005528141381e-12
26.04,7.00206747654921e-12
26.06,6.93619002857045e-12
26.08,7.02586227121786e-12
26.1,6.95954288882342e-12
26.12,6.96748897338104e-12
26.14,6.916468022198e-12
26.16,6.91902467031212e-12
26.18,6.9775030294572e-12
26.2,6.96438809472791e-12
26.22,6.96254498195434e-12
26.24,6.96968009780903e-12
26.26,6.94222236396218e-12
26.28,6.99308996637941e-12
26.3,6.95047746638936e-12
26.32,6.93878197898548e-12
26.34,6.94082887826597e-12
26.36,6.93071371865204e-12
26.38,6.96649228756177e-12
26.4,6.90300857347541e-12
26.42,6.93780994456299e-12
26.44,6.88556507338955e-12
26.46,6.90761369546047e-12
26.48,6.90450021127228e-12
26.5,6.85367870198353e-12
26.52,6.87156925424665e-12
26.54,6.88713302678685e-12
26.56,6.89297654257945e-12
26.58,6.92052612959295e-12
26.6,6.8459461249031e-12
26.62,6.89374616053712e-12
26.64,6.88912650715568e-12
26.66,6.85045700972039e-12
26.68,6.8712690639109e-12
26.7,6.85248825069408e-12
26.72,6.89140461585305e-12
26.74,6.90597608806318e-12
26.76,6.80477733540822e-12
26.78,6.84040452674202e-12
26.8,6.81063754419193e-12
26.82,6.85132138847222e-12
26.84,6.86501186764354e-12
26.86,6.82564197103326e-12
26.88,6.82723855396437e-12
26.9,6.85801093795636e-12
26.92,6.8341993279428e-12
26.94,6.86026589697034e-12
26.96,6.8096031351724e-12
26.98,6.84257405275719e-12
27,6.82475848112929e-12
27.02,6.76464954157776e-12
27.04,6.75319553817217e-12
27.06,6.75399280768629e-12
27.08,6.75781941132065e-12
27.1,6.81451272225494e-12
27.12,6.76428909566976e-12
27.14,6.78712801525249e-12
27.16,6.81854607613973e-12
27.18,6.78366869277692e-12
27.2,6.78522457258165e-12
27.22,6.75433387192009e-12
27.24,6.74707464539088e-12
27.26,6.76291907287845e-12
27.28,6.73851409465584e-12
27.3,6.71006805248605e-12
27.32,6.74866347749259e-12
27.34,6.74522686382499e-12
27.36,6.77587527512872e-12
27.38,6.77205339156572e-12
27.4,6.72993377748545e-12
27.42,6.77405098401902e-12
27.44,6.76135609599382e-12
27.46,6.71984697608209e-12
27.48,6.72067027685312e-12
27.5,6.64709264778854e-12
27.52,6.68968467341867e-12
27.54,6.68282838379847e-12
27.56,6.67955849130805e-12
27.58,6.68744404475278e-12
27.6,6.76901450945335e-12
27.62,6.7101580140104e-12
27.64,6.72735521386764e-12
27.66,6.67501357360852e-12
27.68,6.62851863817395e-12
27.7,6.67260541257559e-12
27.72,6.64284732960649e-12
27.74,6.64968767641311e-12
27.76,6.69013251229266e-12
27.78,6.68444407546518e-12
27.8,6.63853582568829e-12
27.82,6.68376449915849e-12
27.84,6.63887773616403e-12
27.86,6.64073818476099e-12
27.88,6.65886886134534e-12
27.9,6.63462722354986e-12
27.92,6.62375698108091e-12
27.94,6.67549590470324e-12
27.96,6.66541798266599e-12
27.98,6.6654937629878e-12
28,6.65425733579575e-12
28.02,6.60545220486466e-12
28.04,6.63171915155232e-12
28.06,6.62170780192335e-12
28.08,6.58600301432264e-12
28.1,6.62919577343169e-12
28.12,6.65621638590113e-12
28.14,6.59395199900102e-12
28.16,6.63549538183584e-12
28.18,6.59100587263973e-12
28.2,6.56055516980895e-12
28.22,6.56280793517146e-12
28.24,6.61435915188865e-12
28.26,6.5527362072225e-12
28.28,6.56705558755121e-12
28.3,6.59329983008039e-12
28.32,6.5635319160386e-12
28.34,6.53887311204069e-12
28.36,6.55811512336309e-12
28.38,6.51241994071853e-12
28.4,6.56880474343365e-12
28.42,6.59449927092126e-12
28.44,6.55353771995879e-12
28.46,6.58559369461701e-12
28.48,6.60406615280412e-12
28.5,6.52337634369912e-12
28.52,6.46683284234924e-12
28.54,6.53002502783474e-12
28.56,6.53065795857011e-12
28.58,6.57212635237772e-12
28.6,6.56193843379629e-12
28.62,6.57403929757091e-12
28.64,6.51461065709331e-12
28.66,6.54187652214834e-12
28.68,6.49869147407837e-12
28.7,6.4952067656158e-12
28.72,6.53850474494776e-12
28.74,6.57057923575298e-12
28.76,6.46790939026314e-12
28.78,6.47892075388578e-12
28.8,6.50330650888354e-12
28.82,6.46421147958181e-12
28.84,6.45575366354319e-12
28.86,6.4882905415237e-12
28.88,6.51737915565214e-12
28.9,6.46398762445854e-12
28.92,6.47044367641853e-12
28.94,6.4517048109812e-12
28.96,6.4494076719954e-12
28.98,6.4809004104827e-12
29,6.48647462406207e-12
29.02,6.43845289086441e-12
29.04,6.46890309357992e-12
29.06,6.4813197703015e-12
29.08,6.46145098901134e-12
29.1,6.42386303399689e-12
29.12,6.49279692896901e-12
29.14,6.48911133736868e-12
29.16,6.42544422022209e-12
29.18,6.39188284690936e-12
29.2,6.46685722244275e-12
29.22,6.47217652872038e-12
29.24,6.38990060035732e-12
29.26,6.41275919935495e-12
29.28,6.42917152302533e-12
29.3,6.41152337214411e-12
29.32,6.36836486563023e-12
29.34,6.45176619469242e-12
29.36,6.45183212422521e-12
29.38,6.39532540295684e-12
29.4,6.34721735465961e-12
29.42,6.38566396568297e-12
29.44,6.36569201156393e-12
29.46,6.3812655423011e-12
29.48,6.39796071437289e-12
29.5,6.39814772946696e-12
29.52,6.36587212861064e-12
29.54,6.32750711276823e-12
29.56,6.38691735388479e-12
29.58,6.39300066530115e-12
29.6,6.38903963569227e-12
29.62,6.35502498343937e-12
29.64,6.36792810004407e-12
29.66,6.36631524701777e-12
29.68,6.37403575583295e-12
29.7,6.36705815090308e-12
29.72,6.35561803339349e-12
29.74,6.3149481870346e-12
29.76,6.33448721410069e-12
29.78,6.37015939992616e-12
29.8,6.36318733516549e-12
29.82,6.35171739615187e-12
29.84,6.31726613908357e-12
29.86,6.31155890618145e-12
29.88,6.29587842983646e-12
29.9,6.35261387145955e-12
29.92,6.33901657850058e-12
29.94,6.30736245708877e-12
29.96,6.28257802745497e-12
29.98,6.30378413452384e-12
30,6.30931705640666e-12
30.02,6.31430447990733e-12
30.04,6.28456976211137e-12
30.06,6.27888183410991e-12
30.08,6.30670241152828e-12
30.1,6.29262343471597e-12
30.12,6.32768302372201e-12
30.14,6.3054680544125e-12
30.16,6.29411382494637e-12
30.18,6.28383869585551e-12
30.2,6.3185468804841e-12
30.22,6.29447794451688e-12
30.24,6.25488309540146e-12
30.26,6.22362940586798e-12
30.28,6.27687162141269e-12
30.3,6.2928890344265e-12
30.32,6.2751028548247e-12
30.34,6.28076787914381e-12
30.36,6.25398729757684e-12
30.38,6.2767449519431e-12
30.4,6.28507059536066e-12
30.42,6.26891459363757e-12
30.44,6.22611982534915e-12
30.46,6.21635756435272e-12
30.48,6.22391979825585e-12
30.5,6.26620876413725e-12
30.52,6.2193333683618e-12
30.54,6.23015599210195e-12
30.56,6.23745529470161e-12
30.58,6.26314423788489e-12
30.6,6.24538540755909e-12
30.62,6.18532484527462e-12
30.64,6.25401007656225e-12
30.66,6.19937588282875e-12
30.68,6.23796589376927e-12
30.7,6.19004605424365e-12
30.72,6.1905033372728e-12
30.74,6.21647602991505e-12
30.76,6.24684341711844e-12
30.78,6.23191625595353e-12
30.8,6.17542024140703e-12
30.82,6.19299311260034e-12
30.84,6.20269327726406e-12
30.86,6.20748111124842e-12
30.88,6.14511780182173e-12
30.9,6.19751753257868e-12
30.92,6.18824508794665e-12
30.94,6.21715271391234e-12
30.96,6.17981173785594e-12
30.98,6.13432215066983e-12
31,6.1558546056009e-12
31.02,6.19764030190545e-12
31.04,6.18817280231701e-12
31.06,6.12514268276728e-12
31.08,6.15639786480944e-12
31.1,6.16924751982351e-12
31.12,6.18716053323535e-12
31.14,6.14419349390542e-12
31.16,6.15938926218561e-12
31.18,6.16568757873511e-12
31.2,6.1340906973157e-12
31.22,6.11110174875059e-12
31.24,6.12139656762591e-12
31.26,6.168313588191e-12
31.28,6.1606498332307e-12
31.3,6.13374291974057e-12
31.32,6.13093444041824e-12
31.34,6.12708050190957e-12
31.36,6.12315485064508e-12
31.38,6.09989328046849e-12
31.4,6.10610257635303e-12
31.42,6.14837996876151e-12
31.44,6.12324216491297e-12
31.46,6.10142967981009e-12
31.48,6.0801173713399e-12
31.5,6.11321266851981e-12
31.52,6.13264251217441e-12
31.54,6.06723231312694e-12
31.56,6.11903334514134e-12
31.58,6.12679751550983e-12
31.6,6.08551873733247e-12
31.62,6.06604900057976e-12
31.64,6.09052473808236e-12
31.66,6.11267861024016e-12
31.68,6.07392135426574e-12
31.7,6.07002780052062e-12
31.72,6.06187307951134e-12
31.74,6.09713515711791e-12
31.76,6.0534616048525e-12
31.78,6.08310545215932e-12
31.8,6.08233424228502e-12
31.82,6.07333831576223e-12
31.84,6.07064383379691e-12
31.86,6.03873683769125e-12
31.88,6.09059026009114e-12
31.9,6.06339189798642e-12
31.92,6.02963762381319e-12
31.94,6.0336417731814e-12
31.96,6.07744519793907e-12
31.98,5.98528946062214e-12
32,6.00249636055339e-12
32.02,6.0691320504131e-12
32.04,6.0695376892032e-12
32.06,6.04496041190128e-12
32.08,6.05442328940534e-12
32.1,6.07109143317508e-12
32.12,5.96425089298866e-12
32.14,6.03568839877507e-12
32.16,6.02891089200612e-12
32.18,6.04927185146349e-12
32.2,6.05711313051625e-12
32.22,5.99983288364268e-12
32.24,6.09257058971852e-12
32.26,5.99369891819073e-12
32.28,6.00162858726653e-12
32.3,6.02686381114622e-12
32.32,5.98043664211382e-12
32.34,5.9903268787588e-12
32.36,5.98645467916355e-12
32.38,6.03690558263188e-12
32.4,6.00618762276823e-12
32.42,6.00182843637212e-12
32.44,6.02090227465425e-12
32.46,6.01326581444687e-12
32.48,5.95270962864166e-12
32.5,6.02973152079646e-12
32.52,6.02840120435425e-12
32.54,5.9578360015319e-12
32.56,5.99710716093775e-12
32.58,6.00662773584783e-12
32.6,5.93388368577249e-12
32.62,5.94062828940789e-12
32.64,5.98895292462965e-12
32.66,5.94127210660728e-12
32.68,5.96979476798577e-12
32.7,5.99848477824176e-12
32.72,5.94298563987417e-12
32.74,5.94322319621268e-12
32.76,5.93928155732694e-12
32.78,5.99552285063227e-12
32.8,5.92654566682103e-12
32.82,5.98717368670649e-12
32.84,5.96602239631092e-12
32.86,5.90370480560593e-12
32.88,5.96493908408862e-12
32.9,5.93126229863064e-12
32.92,6.00724136058269e-12
32.94,5.90018916743447e-12
32.96,5.99738898220491e-12
32.98,5.9514662618503e-12
33,5.85700272714891e-12
33.02,6.06994452427164e-12
33.04,5.85055029646614e-12
33.06,5.93095009811838e-12
33.08,6.02204775356234e-12
33.1,5.77332006034066e-12
33.12,6.02634905776887e-12
33.14,5.92137317996638e-12
33.16,5.85328286007733e-12
33.18,5.99991955536348e-12
33.2,5.81382567742987e-12
33.22,5.88661166178306e-12
33.24,5.91177512114864e-12
33.26,5.85053627498826e-12
33.28,5.9098526991709e-12
33.3,5.9310725860546e-12
33.32,5.90331703989389e-12
33.34,5.88469656338483e-12
33.36,5.96136033602382e-12
33.38,5.84105183095842e-12
33.4,5.91908600655073e-12
33.42,5.96374263765304e-12
33.44,5.83795473343446e-12
33.46,5.9189956463399e-12
33.48,5.8920647757107e-12
33.5,5.8503879016676e-12
33.52,5.84057475372964e-12
33.54,5.97248500665413e-12
33.56,5.84750481576681e-12
33.58,5.82269805150129e-12
33.6,5.96843983714044e-12
33.62,5.76893656797687e-12
33.64,5.85041545990489e-12
33.66,5.93891076851418e-12
33.68,5.8692869760396e-12
33.7,5.76596621586161e-12
33.72,5.92142520777517e-12
33.74,5.83634331774043e-12
33.76,5.71231283114582e-12
33.78,5.96023126757713e-12
33.8,5.81402599491283e-12
33.82,5.84704030538268e-12
33.84,5.81143081985486e-12
33.86,5.86465474224245e-12
33.88,5.88962494275731e-12
33.9,5.70388077089465e-12
33.92,5.94113825127755e-12
33.94,5.84026372794121e-12
33.96,5.79235613291735e-12
33.98,5.8435823330895e-12
34,5.89442221772992e-12
34.02,5.82043111384638e-12
34.04,5.77742231827285e-12
34.06,5.84929059863995e-12
34.08,5.84112619205152e-12
34.1,5.80863485782232e-12
34.12,5.72960569721894e-12
34.14,5.89052924798463e-12
34.16,5.83135727162496e-12
34.18,5.76512184492372e-12
34.2,5.78067854742164e-12
34.22,5.88803061091184e-12
34.24,5.8128839401631e-12
34.26,5.69510406200338e-12
34.28,5.84322620899391e-12
34.3,5.80606285551796e-12
34.32,5.83062040373114e-12
34.34,5.69958197232025e-12
34.36,5.78734738608227e-12
34.38,5.8319622227457e-12
34.4,5.80263306164518e-12
34.42,5.73125539323592e-12
34.44,5.7510499809072e-12
34.46,5.86210677963981e-12
34.48,5.79335280560334e-12
34.5,5.77244638624637e-12
34.52,5.71465679830359e-12
34.54,5.88865702449594e-12
34.56,5.78837901804996e-12
34.58,5.72058190765959e-12
34.6,5.71270477696744e-12
34.62,5.79250209496777e-12
34.64,5.79066643824267e-12
34.66,5.77856159109192e-12
34.68,5.65790758059969e-12
34.7,5.73953686266635e-12
34.72,5.84244732523446e-12
34.74,5.75950066851582e-12
34.76,5.7430110845296e-12
34.78,5.68902964819403e-12
34.8,5.81112067911394e-12
34.82,5.78842199770455e-12
34.84,5.74444934227068e-12
34.86,5.68149271445287e-12
34.88,5.70384015746784e-12
34.9,5.78450265585583e-12
34.92,5.80687682079464e-12
34.94,5.74114204429762e-12
34.96,5.63847906174125e-12
34.98,5.70287509506231e-12
35,5.74280008246946e-12
35.02,5.80838837390397e-12
35.04,5.70628662894648e-12
35.06,5.71442662018684e-12
35.08,5.63913160111909e-12
35.1,5.77156091593337e-12
35.12,5.78928845631464e-12
35.14,5.73556744360725e-12
35.16,5.69286679029118e-12
35.18,5.68930748067423e-12
35.2,5.77962766940297e-12
35.22,5.72144297767955e-12
35.24,5.74323202887871e-12
35.26,5.70062242978884e-12
35.28,5.7188518756929e-12
35.3,5.5471988273257e-12
35.32,5.71521313336355e-12
35.34,5.80904056557818e-12
35.36,5.71604548432884e-12
35.38,5.57252427495467e-12
35.4,5.70533669475114e-12
35.42,5.76584653348893e-12
35.44,5.66787676454083e-12
35.46,5.64192854064975e-12
35.48,5.82095880847735e-12
35.5,5.71503721505814e-12
35.52,5.50712374072522e-12
35.54,5.65618432032335e-12
35.56,5.75857304993408e-12
35.58,5.73502872566751e-12
35.6,5.6748384307696e-12
35.62,5.75365246404838e-12
35.64,5.61747205590639e-12
35.66,5.64638861560206e-12
35.68,5.65712474610994e-12
35.7,5.68629325994509e-12
35.72,5.64682175330915e-12
35.74,5.82025805351593e-12
35.76,5.67224236080274e-12
35.78,5.54177106846391e-12
35.8,5.6226645743527e-12
35.82,5.65358182964653e-12
35.84,5.57723984313264e-12
35.86,5.64348238403209e-12
35.88,5.79838131003293e-12
35.9,5.6584265622418e-12
35.92,5.70998782622861e-12
35.94,5.58815773901377e-12
35.96,5.5161597553058e-12
35.98,5.61923424264441e-12
36,5.72752006737448e-12
36.02,5.58323440025012e-12
36.04,5.7503476956251e-12
36.06,5.70407059132319e-12
36.08,5.64840002540597e-12
36.1,5.63702382589337e-12
36.12,5.57439845895937e-12
36.14,5.47934625752808e-12
36.16,5.68408527357502e-12
36.18,5.58541516319089e-12
36.2,5.56182536300327e-12
36.22,5.70339127591642e-12
36.24,5.67360496640214e-12
36.26,5.6899236138517e-12
36.28,5.66532885180863e-12
36.3,5.50027278714891e-12
36.32,5.5802781210998e-12
36.34,5.60819138152695e-12
36.36,5.48297885623799e-12
36.38,5.62875149839116e-12
36.4,5.60884784307414e-12
36.42,5.63118557982341e-12
36.44,5.70523624818233e-12
36.46,5.64424680664379e-12
36.48,5.60553702979597e-12
36.5,5.68606450420838e-12
36.52,5.55289182630059e-12
36.54,5.64562308277069e-12
36.56,5.50020730548045e-12
36.58,5.51984609735465e-12
36.6,5.62344574920832e-12
36.62,5.54413873663076e-12
36.64,5.55904842579514e-12
36.66,5.63311749280733e-12
36.68,5.5615714786849e-12
36.7,5.73998815025683e-12
36.72,5.59425369474056e-12
36.74,5.62509562697348e-12
36.76,5.65186674016991e-12
36.78,5.58785611359414e-12
36.8,5.6339565807043e-12
36.82,5.50403677730653e-12
36.84,5.50560151922621e-12
36.86,5.57135223169447e-12
36.88,5.48913392717683e-12
36.9,5.58446079142153e-12
36.92,5.45584924944274e-12
36.94,5.51285953977603e-12
36.96,5.57008698791806e-12
36.98,5.4980749673058e-12
37,5.64237862535476e-12
37.02,5.4696002047278e-12
37.04,5.62219259843005e-12
37.06,5.56866453507346e-12
37.08,5.60609588595926e-12
37.1,5.59796013494758e-12
37.12,5.53027634325976e-12
37.14,5.66618746079694e-12
37.16,5.58917703282978e-12
37.18,5.60088989715475e-12
37.2,5.57760667018428e-12
37.22,5.53497377860353e-12
37.24,5.6558150073427e-12
37.26,5.48318745623416e-12
37.28,5.619190074621e-12
37.3,5.45194379019083e-12
37.32,5.58964263507626e-12
37.34,5.47729132981063e-12
37.36,5.51426149521152e-12
37.38,5.48242006708145e-12
37.4,5.52383293165005e-12
37.42,5.53063883327571e-12
37.44,5.50014652802095e-12
37.46,5.53687240084425e-12
37.48,5.50019822898899e-12
37.5,5.50841063576974e-12
37.52,5.49590191273419e-12
37.54,5.46113270965268e-12
37.56,5.5139646481965e-12
37.58,5.42116875358028e-12
37.6,5.57009368553446e-12
37.62,5.46264440424719e-12
37.64,5.61723049872951e-12
37.66,5.41067476839235e-12
37.68,5.57849341341568e-12
37.7,5.43262715308583e-12
37.72,5.61632070300933e-12
37.74,5.42952734059029e-12
37.76,5.57825277434192e-12
37.78,5.48281839958772e-12
37.8,5.61178890122256e-12
37.82,5.4935899037505e-12
37.84,5.53975079468567e-12
37.86,5.47358500915407e-12
37.88,5.54674642385235e-12
37.9,5.52657275333221e-12
37.92,5.52861642297216e-12
37.94,5.5112864964821e-12
37.96,5.51091460892728e-12
37.98,5.56947070125947e-12
38,5.50760553604469e-12
38.02,5.50945250888467e-12
38.04,5.45144317310465e-12
38.06,5.52088966976862e-12
38.08,5.51088638701114e-12
38.1,5.52555365450621e-12
38.12,5.48361662398803e-12
38.14,5.49501052256264e-12
38.16,5.45198895970591e-12
38.18,5.48966179351232e-12
38.2,5.49030103822232e-12
38.22,5.49177909357754e-12
38.24,5.44841780425109e-12
38.26,5.4865608296913e-12
38.28,5.49457858204014e-12
38.3,5.48204084216853e-12
38.32,5.46164803336802e-12
38.34,5.47057216084941e-12
38.36,5.45763022214925e-12
38.38,5.4603300885836e-12
38.4,5.4359965451132e-12
38.42,5.43994967196084e-12
38.44,5.41505720439348e-12
38.46,5.47238330789938e-12
38.48,5.46253888696554e-12
38.5,5.45025621276158e-12
38.52,5.41717081511943e-12
38.54,5.43612848952878e-12
38.56,5.46259768735607e-12
38.58,5.45046461395094e-12
38.6,5.4300897583929e-12
38.62,5.39332173545178e-12
38.64,5.41753084874072e-12
38.66,5.42640522337725e-12
38.68,5.42807779692568e-12
38.7,5.39475455771394e-12
38.72,5.39944150831257e-12
38.74,5.41559606539573e-12
38.76,5.43590579980293e-12
38.78,5.39490829538975e-12
38.8,5.3874103254411e-12
38.82,5.40522274725012e-12
38.84,5.45425069158063e-12
38.86,5.43874178299313e-12
38.88,5.40569448490039e-12
38.9,5.3677923605118e-12
38.92,5.36870666913292e-12
38.94,5.43017606953723e-12
38.96,5.42196610351835e-12
38.98,5.40484366575105e-12
39,5.39795166247283e-12
39.02,5.4332533063954e-12
39.04,5.43214948442489e-12
39.06,5.44508521516578e-12
39.08,5.41283722426495e-12
39.1,5.4263162129982e-12
39.12,5.40849221053346e-12
39.14,5.43439063592781e-12
39.16,5.44551932675668e-12
39.18,5.416456083843e-12
39.2,5.44158415089795e-12
39.22,5.4241394595193e-12
39.24,5.44544128825721e-12
39.26,5.41030311772193e-12
39.28,5.39474229717987e-12
39.3,5.40381911269541e-12
39.32,5.43877361792215e-12
39.34,5.45982032710301e-12
39.36,5.44091618910792e-12
39.38,5.44976747639657e-12
39.4,5.44164738465714e-12
39.42,5.44235380599383e-12
39.44,5.44642808746475e-12
39.46,5.45315617487899e-12
39.48,5.43683354879044e-12
39.5,5.44135703921381e-12
39.52,5.44067234819128e-12
39.54,5.45193665197732e-12
39.56,5.43519171655947e-12
39.58,5.43170596754953e-12
39.6,5.39577261472816e-12
39.62,5.40845595965338e-12
39.64,5.38461382282858e-12
39.66,5.37383558379531e-12
39.68,5.37406620221095e-12
39.7,5.35986515106156e-12
39.72,5.38019745986718e-12
39.74,5.35742974319671e-12
39.76,5.36910477200607e-12
39.78,5.35749594608703e-12
39.8,5.3897522044926e-12
39.82,5.36806133547183e-12
39.84,5.37389803208424e-12
39.86,5.36379201151063e-12
39.88,5.3567913550398e-12
39.9,5.35102647522417e-12
39.92,5.38118761739008e-12
39.94,5.38218232413584e-12
39.96,5.35521623363066e-12
39.98,5.3524160305089e-12
40,5.34402816582931e-12
40.02,5.36638682305597e-12
40.04,5.34953906440979e-12
40.06,5.37182546852351e-12
40.08,5.37650172747523e-12
40.1,5.37325389820303e-12
40.12,5.36834412959458e-12
40.14,5.38536721202699e-12
40.16,5.38542181053677e-12
40.18,5.3577887014017e-12
40.2,5.36353333298588e-12
40.22,5.36812178989113e-12
40.24,5.34735413202922e-12
40.26,5.34252558625577e-12
40.28,5.35495092283675e-12
40.3,5.35661529880146e-12
40.32,5.37702474260672e-12
40.34,5.36345467376104e-12
40.36,5.34517895277655e-12
40.38,5.36317019266653e-12
40.4,5.36590597752649e-12
40.42,5.37228122818198e-12
40.44,5.35957292129127e-12
40.46,5.32457865412899e-12
40.48,5.3142274346104e-12
40.5,5.32882386063331e-12
40.52,5.35551741182896e-12
40.54,5.33424305390343e-12
40.56,5.33894329048232e-12
40.58,5.32447986561362e-12
40.6,5.3312693838711e-12
40.62,5.35588978745575e-12
40.64,5.37179946600921e-12
40.66,5.36084770063163e-12
40.68,5.30517719948485e-12
40.7,5.29475786701095e-12
40.72,5.31561126978436e-12
40.74,5.3273484722437e-12
40.76,5.32693877483119e-12
40.78,5.29940170342955e-12
40.8,5.34272053893573e-12
40.82,5.340146590906e-12
40.84,5.36368327881395e-12
40.86,5.33320979979455e-12
40.88,5.32277199244919e-12
40.9,5.29285056736737e-12
40.92,5.31726238944729e-12
40.94,5.33570687015225e-12
40.96,5.34768210365712e-12
40.98,5.3239390254936e-12
41,5.31091706617953e-12
41.02,5.30917309468683e-12
41.04,5.32424966462638e-12
41.06,5.34256166696687e-12
41.08,5.29825440022613e-12
41.1,5.29845000121466e-12
41.12,5.31024056941992e-12
41.14,5.34971889064184e-12
41.16,5.30609945848323e-12
41.18,5.30955338888628e-12
41.2,5.29522655411907e-12
41.22,5.29736423619659e-12
41.24,5.30272595424155e-12
41.26,5.3181008639557e-12
41.28,5.32916363431433e-12
41.3,5.31020091212984e-12
41.32,5.28485213157715e-12
41.34,5.30401368616928e-12
41.36,5.30071843169954e-12
41.38,5.30027117344743e-12
41.4,5.27921989037699e-12
41.42,5.29087226095772e-12
41.44,5.32490995818292e-12
41.46,5.29407255741891e-12
41.48,5.30567084447373e-12
41.5,5.30033756147626e-12
41.52,5.2924751438466e-12
41.54,5.28117864185843e-12
41.56,5.27417829822348e-12
41.58,5.32015531485468e-12
41.6,5.27754859447119e-12
41.62,5.28371085714899e-12
41.64,5.29886728728017e-12
41.66,5.3270825945627e-12
41.68,5.29350720564592e-12
41.7,5.27590201980171e-12
41.72,5.29709868892959e-12
41.74,5.30115333502279e-12
41.76,5.2835322930069e-12
41.78,5.28786011728815e-12
41.8,5.2688584180576e-12
41.82,5.26167548360355e-12
41.84,5.26594358558053e-12
41.86,5.30205980973479e-12
41.88,5.29582588279217e-12
41.9,5.26933523558067e-12
41.92,5.25592787216499e-12
41.94,5.25770727039117e-12
41.96,5.26380361335208e-12
41.98,5.29408556282889e-12
42,5.27419994506338e-12
42.02,5.24923817485351e-12
42.04,5.26376746357071e-12
42.06,5.29498015595024e-12
42.08,5.29314049792912e-12
42.1,5.25074018428366e-12
42.12,5.25086225169305e-12
42.14,5.24638064714982e-12
42.16,5.2600866260872e-12
42.18,5.25994092363417e-12
42.2,5.25687353425879e-12
42.22,5.24322200848694e-12
42.24,5.26812518987784e-12
42.26,5.28696830207551e-12
42.28,5.27797935688704e-12
42.3,5.25025288191864e-12
42.32,5.27895701488744e-12
42.34,5.24890940986269e-12
42.36,5.25049399220671e-12
42.38,5.2759717493718e-12
42.4,5.29911128178727e-12
42.42,5.26115257248536e-12
42.44,5.25409687286884e-12
42.46,5.30077361223685e-12
42.48,5.2916014386045e-12
42.5,5.26628473426138e-12
42.52,5.27100554149646e-12
42.54,5.26435302547803e-12
42.56,5.26140132908098e-12
42.58,5.26796767587691e-12
42.6,5.25143341498376e-12
42.62,5.23894016360378e-12
42.64,5.23063927373229e-12
42.66,5.25125667776236e-12
42.68,5.2676491990203e-12
42.7,5.26504241258756e-12
42.72,5.25517392590799e-12
42.74,5.19012355148921e-12
42.76,5.21018022700416e-12
42.78,5.25458461204443e-12
42.8,5.2666135182057e-12
42.82,5.24562746271182e-12
42.84,5.23687868927255e-12
42.86,5.19735011473048e-12
42.88,5.2290675424897e-12
42.9,5.23652267444944e-12
42.92,5.25803520573135e-12
42.94,5.25243502837985e-12
42.96,5.27190006040158e-12
42.98,5.26216984490703e-12
43,5.21860986997349e-12
43.02,5.22898896656939e-12
43.04,5.22050271231033e-12
43.06,5.22171822527941e-12
43.08,5.23145399035459e-12
43.1,5.24646893403308e-12
43.12,5.24116213530748e-12
43.14,5.26182700657834e-12
43.16,5.22343446498365e-12
43.18,5.19990919068139e-12
43.2,5.19008317401087e-12
43.22,5.23082654795573e-12
43.24,5.236231697783e-12
43.26,5.24280951486897e-12
43.28,5.24554010695177e-12
43.3,5.23965186197225e-12
43.32,5.21984326525703e-12
43.34,5.22353626353182e-12
43.36,5.19346743174401e-12
43.38,5.20840524551948e-12
43.4,5.23481998203143e-12
43.42,5.24938385271393e-12
43.44,5.212216994094e-12
43.46,5.19594756262469e-12
43.48,5.19066523479839e-12
43.5,5.19028329502667e-12
43.52,5.22471976926073e-12
43.54,5.22723357184485e-12
43.56,5.23295359374408e-12
43.58,5.21758506498231e-12
43.6,5.21254772289799e-12
43.62,5.18913793358738e-12
43.64,5.23586630600346e-12
43.66,5.20637318982838e-12
43.68,5.19007039576641e-12
43.7,5.19570837004897e-12
43.72,5.21763974844593e-12
43.74,5.24528059619925e-12
43.76,5.24680881203686e-12
43.78,5.21080147632957e-12
43.8,5.18992097511889e-12
43.82,5.17632898969056e-12
43.84,5.17174759425831e-12
43.86,5.19758247829563e-12
43.88,5.22036134704112e-12
43.9,5.21348132060355e-12
43.92,5.18909300328678e-12
43.94,5.22247914604545e-12
43.96,5.21344565238382e-12
43.98,5.22448946916614e-12
44,5.21755637911361e-12
44.02,5.17497813314348e-12
44.04,5.1727382407301e-12
44.06,5.21385878983582e-12
44.08,5.17726987322144e-12
44.1,5.16629695969565e-12
44.12,5.17904248913937e-12
44.14,5.19544015286545e-12
44.16,5.21532323809195e-12
44.18,5.23419180012889e-12
44.2,5.20602572802841e-12
44.22,5.21441731511052e-12
44.24,5.21085229179058e-12
44.26,5.19344508173243e-12
44.28,5.17772818786957e-12
44.3,5.15853133524698e-12
44.32,5.15527997367952e-12
44.34,5.17271379732649e-12
44.36,5.19975176614372e-12
44.38,5.19671369752906e-12
44.4,5.19620079330812e-12
44.42,5.20191411864159e-12
44.44,5.18944171445739e-12
44.46,5.21435887646055e-12
44.48,5.21987128679679e-12
44.5,5.18277540206007e-12
44.52,5.18006241777497e-12
44.54,5.17089443409008e-12
44.56,5.17738866513924e-12
44.58,5.2028642032422e-12
44.6,5.19417937164708e-12
44.62,5.17438551902486e-12
44.64,5.18702040240882e-12
44.66,5.17888442078328e-12
44.68,5.1848699497567e-12
44.7,5.19460882436672e-12
44.72,5.1526514795819e-12
44.74,5.1523283194849e-12
44.76,5.1527517640078e-12
44.78,5.16281421137671e-12
44.8,5.20013445091614e-12
44.82,5.17472076826096e-12
44.84,5.18813182754874e-12
44.86,5.18515195897275e-12
44.88,5.15226599504982e-12
44.9,5.14605117668144e-12
44.92,5.17719604547265e-12
44.94,5.17586997246642e-12
44.96,5.1713560681935e-12
44.98,5.15972667039141e-12
45,5.14826294518348e-12
45.02,5.18136316936037e-12
45.04,5.17841997624021e-12
45.06,5.17134647846653e-12
45.08,5.14193405856041e-12
45.1,5.13801098508389e-12
45.12,5.17022242989435e-12
45.14,5.19580849159662e-12
45.16,5.19850858187531e-12
45.18,5.18976449433645e-12
45.2,5.19046737990025e-12
45.22,5.15865857623719e-12
45.24,5.18232802302658e-12
45.26,5.18154279122714e-12
45.28,5.16204921031391e-12
45.3,5.14406251004632e-12
45.32,5.14943725908525e-12
45.34,5.12994426766708e-12
45.36,5.14506296693559e-12
45.38,5.14402527741635e-12
45.4,5.15754394413437e-12
45.42,5.14747212922565e-12
45.44,5.13940118553372e-12
45.46,5.15922434970534e-12
45.48,5.17329759805585e-12
45.5,5.1448035117857e-12
45.52,5.14324187523378e-12
45.54,5.13599694555102e-12
45.56,5.1525799281415e-12
45.58,5.1702456105029e-12
45.6,5.14791054765389e-12
45.62,5.1439193811156e-12
45.64,5.13850283784559e-12
45.66,5.17436440301391e-12
45.68,5.16614381052125e-12
45.7,5.15239033560647e-12
45.72,5.13315277320682e-12
45.74,5.14898768869409e-12
45.76,5.1332228042224e-12
45.78,5.15154286000617e-12
45.8,5.16246465314797e-12
45.82,5.14260608783075e-12
45.84,5.14781162509514e-12
45.86,5.15005664673796e-12
45.88,5.17498787046322e-12
45.9,5.17935764587454e-12
45.92,5.15684713168585e-12
45.94,5.15210888516515e-12
45.96,5.12816177795276e-12
45.98,5.12922687654226e-12
46,5.15073494962972e-12
46.02,5.12026162577616e-12
46.04,5.10261838911872e-12
46.06,5.13075519835475e-12
46.08,5.14575100313683e-12
46.1,5.17414524817843e-12
46.12,5.15025246802817e-12
46.14,5.12027030964203e-12
46.16,5.15371501968972e-12
46.18,5.16601819160979e-12
46.2,5.16109888070727e-12
46.22,5.17743676071326e-12
46.24,5.13257443708124e-12
46.26,5.12860048065472e-12
46.28,5.13413260808997e-12
46.3,5.12608618890096e-12
46.32,5.16518225109688e-12
46.34,5.15753905961186e-12
46.36,5.15538363900641e-12
46.38,5.15340533266031e-12
46.4,5.11603012081075e-12
46.42,5.1511661882585e-12
46.44,5.18794855894699e-12
46.46,5.16916785983805e-12
46.48,5.13167996646995e-12
46.5,5.10120507301132e-12
46.52,5.11693798343434e-12
46.54,5.14985212682325e-12
46.56,5.13596818845419e-12
46.58,5.13212845618582e-12
46.6,5.12416038207229e-12
46.62,5.11941012802563e-12
46.64,5.14780200527336e-12
46.66,5.17300374205311e-12
46.68,5.18995074263827e-12
46.7,5.15370432751841e-12
46.72,5.15399278841163e-12
46.74,5.14077880568616e-12
46.76,5.11821198858243e-12
46.78,5.13324631676929e-12
46.8,5.1407921585508e-12
46.82,5.1411536446954e-12
46.84,5.14230993560903e-12
46.86,5.10952930673894e-12
46.88,5.13035147018182e-12
46.9,5.12409569739185e-12
46.92,5.1120939294097e-12
46.94,5.10773718986557e-12
46.96,5.11149828348345e-12
46.98,5.13642370838647e-12
47,5.16213834978283e-12
47.02,5.14337878963702e-12
47.04,5.14011459855644e-12
47.06,5.1167443264682e-12
47.08,5.11602965740457e-12
47.1,5.12814147679064e-12
47.12,5.13860524296609e-12
47.14,5.14600375512178e-12
47.16,5.1261485614287e-12
47.18,5.10560883688424e-12
47.2,5.09826171385603e-12
47.22,5.12123798478097e-12
47.24,5.1478613333477e-12
47.26,5.13598702301301e-12
47.28,5.13162043535453e-12
47.3,5.14122097199002e-12
47.32,5.10816301271394e-12
47.34,5.14349821105562e-12
47.36,5.09637057649127e-12
47.38,5.12882852534238e-12
47.4,5.11177882374163e-12
47.42,5.10428753328703e-12
47.44,5.12463515003721e-12
47.46,5.12065860382458e-12
47.48,5.10979238091983e-12
47.5,5.1179832988266e-12
47.52,5.11565957901521e-12
47.54,5.14328861014096e-12
47.56,5.11412997434358e-12
47.58,5.13377479757218e-12
47.6,5.14011979679154e-12
47.62,5.14156329682655e-12
47.64,5.13403657475835e-12
47.66,5.1170303919443e-12
47.68,5.12610913964645e-12
47.7,5.1328435975132e-12
47.72,5.1300947296466e-12
47.74,5.15345597430362e-12
47.76,5.11326340435422e-12
47.78,5.10715162229462e-12
47.8,5.09135117900741e-12
47.82,5.13071860041548e-12
47.84,5.12563770840031e-12
47.86,5.12217501185131e-12
47.88,5.14831014536799e-12
47.9,5.1046148315211e-12
47.92,5.11211285104309e-12
47.94,5.08846933546521e-12
47.96,5.1096634849757e-12
47.98,5.13586449292539e-12
48,5.13980901406582e-12
48.02,5.12465452955384e-12
48.04,5.13698740926154e-12
48.06,5.12107849343576e-12
48.08,5.15424904760216e-12
48.1,5.11998183733327e-12
48.12,5.11175178635639e-12
48.14,5.04403267000579e-12
48.16,5.11503243740652e-12
48.18,5.11318970725412e-12
48.2,5.12793575830635e-12
48.22,5.12580102495448e-12
48.24,5.12810942494238e-12
48.26,5.10475473347351e-12
48.28,5.13819269780615e-12
48.3,5.10613443300172e-12
48.32,5.1250278025368e-12
48.34,5.09795901735231e-12
48.36,5.11209188775683e-12
48.38,5.09904192555179e-12
48.4,5.13260136439756e-12
48.42,5.12261853101819e-12
48.44,5.10241668912031e-12
48.46,5.0998055072355e-12
48.48,5.08248271636254e-12
48.5,5.10455264068692e-12
48.52,5.10173266334427e-12
48.54,5.10757701477183e-12
48.56,5.11877808169178e-12
48.58,5.10358003069746e-12
48.6,5.11438332974418e-12
48.62,5.13673186467103e-12
48.64,5.15921138774732e-12
48.66,5.1441065608677e-12
48.68,5.09917082936375e-12
48.7,5.10725342728625e-12
48.72,5.08997530453593e-12
48.74,5.13651096493332e-12
48.76,5.11330738228183e-12
48.78,5.15243265532532e-12
48.8,5.08841903305061e-12
48.82,5.12266390611266e-12
48.84,5.11658561567587e-12
48.86,5.1391857911193e-12
48.88,5.13861271454074e-12
48.9,5.12007039192326e-12
48.92,5.09582928588762e-12
48.94,5.08169290017867e-12
48.96,5.09975974886902e-12
48.98,5.11525446407586e-12
49,5.11430544239416e-12
49.02,5.10416605970113e-12
49.04,5.08461646429707e-12
49.06,5.09092074657793e-12
49.08,5.08826760476611e-12
49.1,5.11107018570778e-12
49.12,5.10645592038672e-12
49.14,5.09569253973516e-12
49.16,5.11210870972734e-12
49.18,5.11592234755492e-12
49.2,5.15480667205279e-12
49.22,5.12181745313538e-12
49.24,5.10678800881403e-12
49.26,5.09065294255585e-12
49.28,5.09335191282168e-12
49.3,5.12332935611144e-12
49.32,5.08674521348403e-12
49.34,5.13175956683175e-12
49.36,5.08009305716836e-12
49.38,5.1266434581329e-12
49.4,5.07574210611159e-12
49.42,5.13309781203543e-12
49.44,5.1013974000679e-12
49.46,5.09883865459948e-12
49.48,5.06970981204811e-12
49.5,5.11279584996188e-12
49.52,5.12556944635926e-12
49.54,5.14593053467618e-12
49.56,5.12442090274246e-12
49.58,5.09491184644654e-12
49.6,5.09850774738201e-12
49.62,5.11521944732602e-12
49.64,5.13279322067891e-12
49.66,5.13259574296269e-12
49.68,5.1240177816085e-12
49.7,5.08716303615487e-12
49.72,5.06931025964679e-12
49.74,5.10436037819821e-12
49.76,5.10840105580051e-12
49.78,5.13254519184892e-12
49.8,5.09970066774393e-12
49.82,5.08652435210555e-12
49.84,5.05006425204874e-12
49.86,5.08643675257583e-12
49.88,5.09237993878759e-12
49.9,5.1037605797487e-12
49.92,5.08663228526706e-12
49.94,5.13214001470092e-12
49.96,5.10245172859545e-12
49.98,5.12843181509601e-12
50,2.56068233284168e-12


==> plots/p1_fft_1e-8_5.txt <==
0,0.999506809491653
0.02,1.70498316621909e-08
0.04,5.61376134803599e-09
0.06,1.3126322373113e-09
0.08,4.58032282269883e-09
0.1,1.78089475079723e-09
0.12,1.80083215553414e-09
0.14,2.26108356815902e-09
0.16,1.31978254475979e-09
0.18,1.54280636575547e-09
0.2,1.49521974932535e-09
0.22,1.13558035299854e-09
0.24,1.16913487981213e-09
0.26,1.20540850115535e-09
0.28,9.11342697918806e-10
0.3,9.3853245659514e-10
0.32,9.60079029358556e-10
0.34,7.04186256266312e-10
0.36,7.85987227188208e-10
0.38,7.12942763532191e-10
0.4,5.67195025514748e-10
0.42,6.16848719729635e-10
0.44,5.27192728769623e-10
0.46,4.58457064714872e-10
0.48,4.53158759732617e-10
0.5,4.17268766345284e-10
0.52,3.52154236443682e-10
0.54,3.53386515939337e-10
0.56,3.43079798591891e-10
0.58,2.8652991879406e-10
0.6,3.1179774414209e-10
0.62,2.97517160989905e-10
0.64,2.76073419466828e-10
0.66,2.9022860314519e-10
0.68,2.89989405639036e-10
0.7,2.7781863992249e-10
0.72,2.82807484234191e-10
0.74,2.93051805843649e-10
0.76,2.72821495969458e-10
0.78,2.82725994071251e-10
0.8,2.83446475881578e-10
0.82,2.66139947325976e-10
0.84,2.72670132771127e-10
0.86,2.65818170488217e-10
0.88,2.54348331234768e-10
0.9,2.51079709919716e-10
0.92,2.47584808098699e-10
0.94,2.33364505026714e-10
0.96,2.29219008570509e-10
0.98,2.26889027500529e-10
1,2.11132281467371e-10
1.02,2.11014915707782e-10
1.04,2.05565264213739e-10
1.06,1.95529078896386e-10
1.08,1.94194746060376e-10
1.1,1.90709362242077e-10
1.12,1.8419147104658e-10
1.14,1.8127292224813e-10
1.16,1.82026817360553e-10
1.18,1.7434780205032e-10
1.2,1.73978044217802e-10
1.22,1.73972802563368e-10
1.24,1.67504730990461e-10
1.26,1.67748079705742e-10
1.28,1.66068206257514e-10
1.3,1.62063617602006e-10
1.32,1.59987039666247e-10
1.34,1.59560717861743e-10
1.36,1.55051185643418e-10
1.38,1.52797371094553e-10
1.4,1.53024932168259e-10
1.42,1.47688333221308e-10
1.44,1.46946959711124e-10
1.46,1.45907894550997e-10
1.48,1.42320745657211e-10
1.5,1.41108478369567e-10
1.52,1.4036526926499e-10
1.54,1.37937754811323e-10
1.56,1.35888486664374e-10
1.58,1.36430320136744e-10
1.6,1.33280153206678e-10
1.62,1.32045727845131e-10
1.64,1.32069942168591e-10
1.66,1.29044382985145e-10
1.68,1.280694511562e-10
1.7,1.27095050945981e-10
1.72,1.24889468641419e-10
1.74,1.22919853596516e-10
1.76,1.22260117960658e-10
1.78,1.19813498048742e-10
1.8,1.1760379744109e-10
1.82,1.1728123887237e-10
1.84,1.14395946483059e-10
1.86,1.12991804456274e-10
1.88,1.12063678923911e-10
1.9,1.10176992743188e-10
1.92,1.08674570978459e-10
1.94,1.08138734249823e-10
1.96,1.06838246430473e-10
1.98,1.05288978787156e-10
2,1.05501288595835e-10
2.02,1.04120088784202e-10
2.04,1.03117474653859e-10
2.06,1.0330135522716e-10
2.08,1.02065686915246e-10
2.1,1.01339664697605e-10
2.12,1.01054670522128e-10
2.14,1.00273817213136e-10
2.16,9.90154068311622e-11
2.18,9.88383005282668e-11
2.2,9.77877694903549e-11
2.22,9.64181361623767e-11
2.24,9.62260518224615e-11
2.26,9.47868750861893e-11
2.28,9.36670384753865e-11
2.3,9.30579102640501e-11
2.32,9.18873751643593e-11
2.34,9.06448891290622e-11
2.36,9.00491834458699e-11
2.38,8.92003896208438e-11
2.4,8.78126136871638e-11
2.42,8.75608672668364e-11
2.44,8.66729996553115e-11
2.46,8.5626569682607e-11
2.48,8.53966798296411e-11
2.5,8.45612002507838e-11
2.52,8.38810820226914e-11
2.54,8.33667201980238e-11
2.56,8.29327593991385e-11
2.58,8.19900718662919e-11
2.6,8.17436906779227e-11
2.62,8.12176188804858e-11
2.64,8.02326258761211e-11
2.66,8.00564005778331e-11
2.68,7.93981148151971e-11
2.7,7.85985857262298e-11
2.72,7.8182273122771e-11
2.74,7.76781569577051e-11
2.76,7.69047068045665e-11
2.78,7.64339498479771e-11
2.8,7.60613118246942e-11
2.82,7.51870182515294e-11
2.84,7.49457195223036e-11
2.86,7.45012324741192e-11
2.88,7.37156031254243e-11
2.9,7.35280172472927e-11
2.92,7.30504669875591e-11
2.94,7.24713831557722e-11
2.96,7.20146715298671e-11
2.98,7.17748712299631e-11
3,7.10284604236856e-11
3.02,7.06603025320956e-11
3.04,7.02727039354415e-11
3.06,6.95664493021402e-11
3.08,6.91998564420787e-11
3.1,6.87428965328998e-11
3.12,6.80252519392524e-11
3.14,6.7655059272997e-11
3.16,6.72292925518649e-11
3.18,6.65568065548264e-11
3.2,6.60852925939399e-11
3.22,6.59111650948574e-11
3.24,6.51906032812232e-11
3.26,6.48447771048225e-11
3.28,6.46096525409252e-11
3.3,6.40941804492523e-11
3.32,6.38429078387788e-11
3.34,6.35358622691277e-11
3.36,6.32087592586327e-11
3.38,6.28373650027797e-11
3.4,6.27352700464258e-11
3.42,6.22282870668605e-11
3.44,6.20061856180102e-11
3.46,6.18198046954404e-11
3.48,6.13421004056923e-11
3.5,6.09974220131371e-11
3.52,6.08203601627765e-11
3.54,6.03305388509698e-11
3.56,5.99755894392554e-11
3.58,5.96624797617204e-11
3.6,5.92399352119693e-11
3.62,5.87907908757881e-11
3.64,5.85916108179743e-11
3.66,5.80357045718363e-11
3.68,5.77038034561569e-11
3.7,5.74658489013083e-11
3.72,5.70359153882508e-11
3.74,5.66428768898427e-11
3.76,5.6457744823702e-11
3.78,5.61642481807645e-11
3.8,5.57433155849521e-11
3.82,5.56416291673763e-11
3.84,5.52569537900568e-11
3.86,5.50218765617971e-11
3.88,5.48460972982045e-11
3.9,5.44768494610862e-11
3.92,5.42397762330108e-11
3.94,5.40875438648492e-11
3.96,5.3770742361471e-11
3.98,5.34091552303033e-11
4,5.33189461539319e-11
4.02,5.30039354721e-11
4.04,5.26545714196123e-11
4.06,5.25133791203052e-11
4.08,5.21986470703874e-11
4.1,5.18610065054609e-11
4.12,5.17598525899249e-11
4.14,5.13873800593916e-11
4.16,5.11713754216894e-11
4.18,5.09521738989888e-11
4.2,5.0809086852393e-11
4.22,5.03694511479022e-11
4.24,5.03349916696476e-11
4.26,5.00576883916168e-11
4.28,4.97861289344873e-11
4.3,4.96146978865202e-11
4.32,4.93283059015807e-11
4.34,4.91140765867129e-11
4.36,4.89770867567411e-11
4.38,4.86542039677928e-11
4.4,4.83337612036487e-11
4.42,4.82605679845461e-11
4.44,4.79864657771995e-11
4.46,4.76329984678544e-11
4.48,4.74720225898473e-11
4.5,4.72981673219706e-11
4.52,4.69840340405731e-11
4.54,4.68272165392261e-11
4.56,4.65967007393417e-11
4.58,4.63531754990063e-11
4.6,4.62593968402346e-11
4.62,4.60579965884203e-11
4.64,4.57963564363579e-11
4.66,4.56602754091817e-11
4.68,4.5614248481514e-11
4.7,4.52999809365822e-11
4.72,4.52272676117816e-11
4.74,4.49730558524961e-11
4.76,4.49215529453611e-11
4.78,4.46946315954785e-11
4.8,4.45413597632128e-11
4.82,4.42428731790745e-11
4.84,4.4220875543791e-11
4.86,4.39948571637264e-11
4.88,4.37479366096317e-11
4.9,4.35551754606343e-11
4.92,4.34140652535759e-11
4.94,4.31763879514658e-11
4.96,4.29592066392547e-11
4.98,4.28096231016069e-11
5,4.25244115611119e-11
5.02,4.24264474155453e-11
5.04,4.22906538403905e-11
5.06,4.20209135360135e-11
5.08,4.18423565649366e-11
5.1,4.17344104899662e-11
5.12,4.15879168103354e-11
5.14,4.14226670314239e-11
5.16,4.12436457832574e-11
5.18,4.10728028784223e-11
5.2,4.10523289514402e-11
5.22,4.08334921310746e-11
5.24,4.06915483223445e-11
5.26,4.04525996865379e-11
5.28,4.04549395251213e-11
5.3,4.02622733397696e-11
5.32,4.00678446950194e-11
5.34,3.99555574425276e-11
5.36,3.97321541594331e-11
5.38,3.96899501230911e-11
5.4,3.95188893615322e-11
5.42,3.93623050918734e-11
5.44,3.90561895330826e-11
5.46,3.91360540484967e-11
5.48,3.89300491545996e-11
5.5,3.87991443690942e-11
5.52,3.86600556790849e-11
5.54,3.83642177832211e-11
5.56,3.82088012237884e-11
5.58,3.80892965943416e-11
5.6,3.80600652791721e-11
5.62,3.79460211206244e-11
5.64,3.80492253607448e-11
5.66,3.79600543023356e-11
5.68,3.77381714302069e-11
5.7,3.75547572685083e-11
5.72,3.71853128484637e-11
5.74,3.72215499274459e-11
5.76,3.71857369792331e-11
5.78,3.70418293533863e-11
5.8,3.67240286734284e-11
5.82,3.65948869686053e-11
5.84,3.64882638076415e-11
5.86,3.64064252717777e-11
5.88,3.64151404585485e-11
5.9,3.61085264048402e-11
5.92,3.59477790675245e-11
5.94,3.59001479386967e-11
5.96,3.58898041950481e-11
5.98,3.57091064636807e-11
6,3.56076324220574e-11
6.02,3.55297148056475e-11
6.04,3.54514717952884e-11
6.06,3.53114005517677e-11
6.08,3.50410267762848e-11
6.1,3.51346275011515e-11
6.12,3.51800259182785e-11
6.14,3.49061285578218e-11
6.16,3.45879048672452e-11
6.18,3.45797107121035e-11
6.2,3.45818460587799e-11
6.22,3.43179618297405e-11
6.24,3.43227010778492e-11
6.26,3.42663430391779e-11
6.28,3.39486006212569e-11
6.3,3.3756508287596e-11
6.32,3.36900800671635e-11
6.34,3.35895290357242e-11
6.36,3.34934997950857e-11
6.38,3.36021296576926e-11
6.4,3.34929573907164e-11
6.42,3.33634867168883e-11
6.44,3.3273094505214e-11
6.46,3.31272220215162e-11
6.48,3.29391948862142e-11
6.5,3.28251642676605e-11
6.52,3.28099415177238e-11
6.54,3.25787736279668e-11
6.56,3.25923858586251e-11
6.58,3.25184914703418e-11
6.6,3.23726687422741e-11
6.62,3.23560216770014e-11
6.64,3.22368298646731e-11
6.66,3.21118351317866e-11
6.68,3.20719763051815e-11
6.7,3.19632915698773e-11
6.72,3.18657286484939e-11
6.74,3.17321049950734e-11
6.76,3.17071247441266e-11
6.78,3.15561211148164e-11
6.8,3.14743382593042e-11
6.82,3.13641677856237e-11
6.84,3.12896752039864e-11
6.86,3.11972752801692e-11
6.88,3.11011451234643e-11
6.9,3.09875340035282e-11
6.92,3.09656092796397e-11
6.94,3.07982934762775e-11
6.96,3.07668308750653e-11
6.98,3.06621448511215e-11
7,3.05835581318912e-11
7.02,3.0481212380636e-11
7.04,3.04012065266319e-11
7.06,3.03394776663922e-11
7.08,3.0209644049249e-11
7.1,3.01379881964868e-11
7.12,3.0076238917213e-11
7.14,2.99384857568015e-11
7.16,2.98891257962723e-11
7.18,2.98145361278199e-11
7.2,2.9707928350297e-11
7.22,2.96359986730127e-11
7.24,2.95649983759738e-11
7.26,2.94881718517529e-11
7.28,2.94251580156945e-11
7.3,2.93080090119279e-11
7.32,2.92721599959511e-11
7.34,2.91954313111459e-11
7.36,2.90812100706886e-11
7.38,2.90578856754031e-11
7.4,2.89713029338781e-11
7.42,2.89175873872081e-11
7.44,2.88133860710723e-11
7.46,2.87334842302143e-11
7.48,2.86885941594605e-11
7.5,2.85881408037113e-11
7.52,2.85139695943824e-11
7.54,2.84675436315571e-11
7.56,2.83371777137696e-11
7.58,2.82660063091431e-11
7.6,2.82294386636021e-11
7.62,2.8095731299036e-11
7.64,2.80261086281291e-11
7.66,2.79753818295592e-11
7.68,2.78980221241527e-11
7.7,2.78107237330605e-11
7.72,2.77279155312848e-11
7.74,2.77164605061284e-11
7.76,2.75691155079374e-11
7.78,2.75516850572664e-11
7.8,2.74792701458616e-11
7.82,2.74339080000018e-11
7.84,2.73126983028836e-11
7.86,2.7300018061914e-11
7.88,2.72077238298966e-11
7.9,2.71996434419746e-11
7.92,2.7066132106362e-11
7.94,2.70376060516866e-11
7.96,2.69591429179655e-11
7.98,2.6923540276026e-11
8,2.68091111824402e-11
8.02,2.67861605218115e-11
8.04,2.66759247959242e-11
8.06,2.66577045139874e-11
8.08,2.65535642403802e-11
8.1,2.65077501833937e-11
8.12,2.64337229533135e-11
8.14,2.63915785605428e-11
8.16,2.63103014323758e-11
8.18,2.62186461376198e-11
8.2,2.62061742608378e-11
8.22,2.61144406859784e-11
8.24,2.60808985803419e-11
8.26,2.59488061851681e-11
8.28,2.59338451508995e-11
8.3,2.59060305163374e-11
8.32,2.57847819927823e-11
8.34,2.57290891676959e-11
8.36,2.57095103493593e-11
8.38,2.5621028627498e-11
8.4,2.55697242736829e-11
8.42,2.54799668037795e-11
8.44,2.54445341340987e-11
8.46,2.54020445129192e-11
8.48,2.53038343384975e-11
8.5,2.52601487404403e-11
8.52,2.52351114061849e-11
8.54,2.51382742072382e-11
8.56,2.51232748537957e-11
8.58,2.50140046155445e-11
8.6,2.49772262799763e-11
8.62,2.49601969293492e-11
8.64,2.48695056961612e-11
8.66,2.48316483077257e-11
8.68,2.47602646211976e-11
8.7,2.4734115376002e-11
8.72,2.46751157114651e-11
8.74,2.46130211718442e-11
8.76,2.45742329912549e-11
8.78,2.44865800087215e-11
8.8,2.44649808095861e-11
8.82,2.43936492917096e-11
8.84,2.43179080929687e-11
8.86,2.43024058875404e-11
8.88,2.42121862074599e-11
8.9,2.41970562481208e-11
8.92,2.40963282336974e-11
8.94,2.40427467154052e-11
8.96,2.4030369837695e-11
8.98,2.39539618155717e-11
9,2.38813815114143e-11
9.02,2.3851947708096e-11
9.04,2.37922652267447e-11
9.06,2.37424717650763e-11
9.08,2.3665705476902e-11
9.1,2.36782015408411e-11
9.12,2.35649484531268e-11
9.14,2.35791587729039e-11
9.16,2.34591914225255e-11
9.18,2.34653376623483e-11
9.2,2.33781106730487e-11
9.22,2.33817954145396e-11
9.24,2.32935570826706e-11
9.26,2.32227686586762e-11
9.28,2.32041522710404e-11
9.3,2.32082393846718e-11
9.32,2.30731595757495e-11
9.34,2.30716513671207e-11
9.36,2.30300622146723e-11
9.38,2.29866374504871e-11
9.4,2.2928516440441e-11
9.42,2.28579733055287e-11
9.44,2.28660974115677e-11
9.46,2.27896856805804e-11
9.48,2.27304455039399e-11
9.5,2.26860779824138e-11
9.52,2.26418161146378e-11
9.54,2.2593986180639e-11
9.56,2.25447672174109e-11
9.58,2.24941914326891e-11
9.6,2.24472742729705e-11
9.62,2.2379862138394e-11
9.64,2.23915480838691e-11
9.66,2.23170624619892e-11
9.68,2.22340762432669e-11
9.7,2.22690468599313e-11
9.72,2.21656594812844e-11
9.74,2.21411122211254e-11
9.76,2.20725240033987e-11
9.78,2.20411579575035e-11
9.8,2.20387993367743e-11
9.82,2.19319327832493e-11
9.84,2.19504911673541e-11
9.86,2.18691845810146e-11
9.88,2.18213429353149e-11
9.9,2.18040447789422e-11
9.92,2.17999928771479e-11
9.94,2.16856288838653e-11
9.96,2.16921596862221e-11
9.98,2.16473538156051e-11
10,2.16406664619335e-11
10.02,2.15267485913949e-11
10.04,2.15209808808506e-11
10.06,2.14872645233591e-11
10.08,2.1424432750326e-11
10.1,2.1378702128235e-11
10.12,2.13356377940573e-11
10.14,2.12751355303191e-11
10.16,2.12563715203162e-11
10.18,2.12119685490675e-11
10.2,2.11200869785583e-11
10.22,2.11411180474172e-11
10.24,2.10629159586455e-11
10.26,2.10594935655698e-11
10.28,2.1006956701578e-11
10.3,2.09231002965185e-11
10.32,2.09473670065382e-11
10.34,2.09101577355318e-11
10.36,2.08535074672999e-11
10.38,2.08015644656232e-11
10.4,2.0806323904336e-11
10.42,2.07305852664582e-11
10.44,2.07074020315494e-11
10.46,2.07022534825779e-11
10.48,2.05739958693107e-11
10.5,2.06476391367457e-11
10.52,2.05666716617744e-11
10.54,2.052733864544e-11
10.56,2.04523221468976e-11
10.58,2.04509705684531e-11
10.6,2.03942587485248e-11
10.62,2.03817808277049e-11
10.64,2.03206363769134e-11
10.66,2.02888442297717e-11
10.68,2.02182882521284e-11
10.7,2.02570974104356e-11
10.72,2.01413404434555e-11
10.74,2.01192819513973e-11
10.76,2.01045658105134e-11
10.78,2.00326983585184e-11
10.8,2.00785151013925e-11
10.82,1.99863731381451e-11
10.84,1.99321770797142e-11
10.86,1.991218311513e-11
10.88,1.99178022160524e-11
10.9,1.98612486689415e-11
10.92,1.98180511329725e-11
10.94,1.9777123689576e-11
10.96,1.9736917871241e-11
10.98,1.97505809097916e-11
11,1.96988789615508e-11
11.02,1.96403390505866e-11
11.04,1.96195365221915e-11
11.06,1.95839196892659e-11
11.08,1.95633552211349e-11
11.1,1.95016814507751e-11
11.12,1.95228329840449e-11
11.14,1.94899153551378e-11
11.16,1.94685618694699e-11
11.18,1.9393332627585e-11
11.2,1.93157773652257e-11
11.22,1.91485446990768e-11
11.24,1.91377033896927e-11
11.26,1.92254345024319e-11
11.28,1.92208938441497e-11
11.3,1.92425571076642e-11
11.32,1.91153947666539e-11
11.34,1.9101238733529e-11
11.36,1.90794185315463e-11
11.38,1.90798796290316e-11
11.4,1.90723824949771e-11
11.42,1.89908515516042e-11
11.44,1.89534699134956e-11
11.46,1.89461984223435e-11
11.48,1.88991180254587e-11
11.5,1.89218977742265e-11
11.52,1.88274519494141e-11
11.54,1.8807195869359e-11
11.56,1.87465648236909e-11
11.58,1.87582451316217e-11
11.6,1.87525390761119e-11
11.62,1.87105235972986e-11
11.64,1.86027422774411e-11
11.66,1.86210291042682e-11
11.68,1.86101371096512e-11
11.7,1.85667336445893e-11
11.72,1.85708624442227e-11
11.74,1.84827605216627e-11
11.76,1.84184198359361e-11
11.78,1.84558378228548e-11
11.8,1.84620964799123e-11
11.82,1.83822839205767e-11
11.84,1.83235018168567e-11
11.86,1.82936627698683e-11
11.88,1.82695058901756e-11
11.9,1.83479522346388e-11
11.92,1.8225221058681e-11
11.94,1.81551071141168e-11
11.96,1.81344364977788e-11
11.98,1.81616538747004e-11
12,1.81890399236571e-11
12.02,1.80705747213039e-11
12.04,1.80335127492861e-11
12.06,1.80266836629468e-11
12.08,1.80344602137097e-11
12.1,1.794011057234e-11
12.12,1.7927176582361e-11
12.14,1.79541249009565e-11
12.16,1.79326314607549e-11
12.18,1.77993325897652e-11
12.2,1.78001020979638e-11
12.22,1.77970724154335e-11
12.24,1.78452559249238e-11
12.26,1.77582820477097e-11
12.28,1.76843063076561e-11
12.3,1.76893120723841e-11
12.32,1.76631370417453e-11
12.34,1.75948471786971e-11
12.36,1.76506115927476e-11
12.38,1.76056769314764e-11
12.4,1.76134551868496e-11
12.42,1.74430648154403e-11
12.44,1.75202711995816e-11
12.46,1.74699623749826e-11
12.48,1.74361771886485e-11
12.5,1.7468269422193e-11
12.52,1.7426962351897e-11
12.54,1.73930831969237e-11
12.56,1.72985792995182e-11
12.58,1.73013961612432e-11
12.6,1.72845470557749e-11
12.62,1.72523753730065e-11
12.64,1.72861909919328e-11
12.66,1.72746358865711e-11
12.68,1.71783446042851e-11
12.7,1.71538761738404e-11
12.72,1.709220237581e-11
12.74,1.70461521426616e-11
12.76,1.70580815163459e-11
12.78,1.7039719883407e-11
12.8,1.7054775197013e-11
12.82,1.70807406053671e-11
12.84,1.70698787475439e-11
12.86,1.69955667061824e-11
12.88,1.69637830120944e-11
12.9,1.6944505518214e-11
12.92,1.68737017993111e-11
12.94,1.68292604251759e-11
12.96,1.68278026446086e-11
12.98,1.67937909914108e-11
13,1.67584168050112e-11
13.02,1.67728036376695e-11
13.04,1.67306985292639e-11
13.06,1.67093326058945e-11
13.08,1.672796868909e-11
13.1,1.66750178947568e-11
13.12,1.66467138484535e-11
13.14,1.66509848735729e-11
13.16,1.66149479249407e-11
13.18,1.6587959063595e-11
13.2,1.65718812713325e-11
13.22,1.65226295643557e-11
13.24,1.65212206626839e-11
13.26,1.64886065469814e-11
13.28,1.64515855833497e-11
13.3,1.64245860351759e-11
13.32,1.64204253294765e-11
13.34,1.63660102224151e-11
13.36,1.63629856015225e-11
13.38,1.63283751459882e-11
13.4,1.63327354733942e-11
13.42,1.62977318161815e-11
13.44,1.62427210585773e-11
13.46,1.62479370128242e-11
13.48,1.62510816073331e-11
13.5,1.61779012207884e-11
13.52,1.62145803463984e-11
13.54,1.61680077709073e-11
13.56,1.615136694589e-11
13.58,1.61126712247891e-11
13.6,1.61162486027947e-11
13.62,1.60546443196363e-11
13.64,1.60705363587229e-11
13.66,1.60665655305988e-11
13.68,1.59924511077996e-11
13.7,1.60042248835322e-11
13.72,1.59339176241891e-11
13.74,1.59895710905473e-11
13.76,1.59181593918724e-11
13.78,1.5873557599918e-11
13.8,1.59175426345283e-11
13.82,1.58768578766205e-11
13.84,1.57900675549496e-11
13.86,1.58439098703133e-11
13.88,1.57864865938469e-11
13.9,1.57834806125498e-11
13.92,1.57309341064594e-11
13.94,1.57642922020951e-11
13.96,1.56981006456491e-11
13.98,1.56849283974584e-11
14,1.56774998151968e-11
14.02,1.56261402166715e-11
14.04,1.56025957897289e-11
14.06,1.56267664612759e-11
14.08,1.55681250257099e-11
14.1,1.55372819696831e-11
14.12,1.55619011641687e-11
14.14,1.54827754368565e-11
14.16,1.54967648675081e-11
14.18,1.54690224037638e-11
14.2,1.54579718247431e-11
14.22,1.54164279332186e-11
14.24,1.54280863656382e-11
14.26,1.53685480581136e-11
14.28,1.53941750335636e-11
14.3,1.53289930498005e-11
14.32,1.53371976779937e-11
14.34,1.53348981213979e-11
14.36,1.52944086097942e-11
14.38,1.52624251024054e-11
14.4,1.5287590557044e-11
14.42,1.5259129751768e-11
14.44,1.52249493708603e-11
14.46,1.52022299615433e-11
14.48,1.52126661001614e-11
14.5,1.51559737673888e-11
14.52,1.51999386297653e-11
14.54,1.5095359410539e-11
14.56,1.51061283631384e-11
14.58,1.51083916873349e-11
14.6,1.50855488735804e-11
14.62,1.50486257152416e-11
14.64,1.50353135443263e-11
14.66,1.50244754219963e-11
14.68,1.49922369580374e-11
14.7,1.49675464577495e-11
14.72,1.4928022548885e-11
14.74,1.49770677770917e-11
14.76,1.49091533137962e-11
14.78,1.48996339565905e-11
14.8,1.48906399908634e-11
14.82,1.48529060354293e-11
14.84,1.48368414281384e-11
14.86,1.4844793808441e-11
14.88,1.47882465449513e-11
14.9,1.47803397231103e-11
14.92,1.47912818196721e-11
14.94,1.47522966046777e-11
14.96,1.47252835956468e-11
14.98,1.47313562786945e-11
15,1.46617313658501e-11
15.02,1.46958352981485e-11
15.04,1.4662952511637e-11
15.06,1.46183857269828e-11
15.08,1.46335289492209e-11
15.1,1.4613376381987e-11
15.12,1.45802184702438e-11
15.14,1.46038635583285e-11
15.16,1.45599869613647e-11
15.18,1.44880241101893e-11
15.2,1.45917916440892e-11
15.22,1.44587054143365e-11
15.24,1.44848117823792e-11
15.26,1.44765333859796e-11
15.28,1.44262276766385e-11
15.3,1.44660732954945e-11
15.32,1.44165794863866e-11
15.34,1.43884190983808e-11
15.36,1.43970820617074e-11
15.38,1.43602178697011e-11
15.4,1.43442927045853e-11
15.42,1.42978632859039e-11
15.44,1.43022973737756e-11
15.46,1.42846530309922e-11
15.48,1.42752221383157e-11
15.5,1.4221247979468e-11
15.52,1.42057642876895e-11
15.54,1.42335222156703e-11
15.56,1.41663166268001e-11
15.58,1.41896776838105e-11
15.6,1.41476844286485e-11
15.62,1.41297712345503e-11
15.64,1.41420069576433e-11
15.66,1.41313433109712e-11
15.68,1.40685836600211e-11
15.7,1.40835118420936e-11
15.72,1.4083160976484e-11
15.74,1.40772474217011e-11
15.76,1.40245443861754e-11
15.78,1.40442170558897e-11
15.8,1.40375764352526e-11
15.82,1.3973094495516e-11
15.84,1.40236895728893e-11
15.86,1.39486020174702e-11
15.88,1.39470573836711e-11
15.9,1.39198635861437e-11
15.92,1.39270425580566e-11
15.94,1.38680918089128e-11
15.96,1.3866459148167e-11
15.98,1.38591173090244e-11
16,1.38306561563838e-11
16.02,1.38200600069128e-11
16.04,1.38258809711472e-11
16.06,1.37835772037946e-11
16.08,1.37423183290595e-11
16.1,1.37587513918414e-11
16.12,1.37492798677055e-11
16.14,1.36984006673624e-11
16.16,1.37081221800838e-11
16.18,1.37066745483603e-11
16.2,1.37031432269183e-11
16.22,1.3642014335197e-11
16.24,1.36690855765164e-11
16.26,1.36253459586322e-11
16.28,1.36235285081e-11
16.3,1.36251946972811e-11
16.32,1.3599024296354e-11
16.34,1.35609641046462e-11
16.36,1.35850152270708e-11
16.38,1.35528711362247e-11
16.4,1.35505112191525e-11
16.42,1.35450398800427e-11
16.44,1.34682226337802e-11
16.46,1.35356936057409e-11
16.48,1.34781348766124e-11
16.5,1.34554823609074e-11
16.52,1.34717147707488e-11
16.54,1.34074429368873e-11
16.56,1.33765691299647e-11
16.58,1.34718113402234e-11
16.6,1.33216156703273e-11
16.62,1.33724276498962e-11
16.64,1.33494926488387e-11
16.66,1.33493020877149e-11
16.68,1.33334290756449e-11
16.7,1.32766765587476e-11
16.72,1.32762514156189e-11
16.74,1.32547448462789e-11
16.76,1.329972237407e-11
16.78,1.33299279250722e-11
16.8,1.32801748912057e-11
16.82,1.32890557104939e-11
16.84,1.31720425594038e-11
16.86,1.3217725273499e-11
16.88,1.31287699012442e-11
16.9,1.31210176290875e-11
16.92,1.31536057679555e-11
16.94,1.31300418566205e-11
16.96,1.31247266267059e-11
16.98,1.30577979490078e-11
17,1.30648766058312e-11
17.02,1.30536194862077e-11
17.04,1.310008596807e-11
17.06,1.30504528190149e-11
17.08,1.30424066997955e-11
17.1,1.29980857079971e-11
17.12,1.29923441500443e-11
17.14,1.29941453316909e-11
17.16,1.30179318243791e-11
17.18,1.29725836751714e-11
17.2,1.29331329421417e-11
17.22,1.29378298975521e-11
17.24,1.29024693934145e-11
17.26,1.29570546805747e-11
17.28,1.29166297873458e-11
17.3,1.28634484986771e-11
17.32,1.28383737372242e-11
17.34,1.28796907950274e-11
17.36,1.28605217162147e-11
17.38,1.28564156017777e-11
17.4,1.2798969094608e-11
17.42,1.28019878219304e-11
17.44,1.2809216451036e-11
17.46,1.28073432241612e-11
17.48,1.27775820112759e-11
17.5,1.28035663620061e-11
17.52,1.27071185025197e-11
17.54,1.27306346869901e-11
17.56,1.27364290472298e-11
17.58,1.27421006477553e-11
17.6,1.27008803810377e-11
17.62,1.26650744579149e-11
17.64,1.2681227183235e-11
17.66,1.26575416785264e-11
17.68,1.26762696480941e-11
17.7,1.26236565045027e-11
17.72,1.261466604413e-11
17.74,1.2574828534795e-11
17.76,1.26295407169677e-11
17.78,1.25343509372059e-11
17.8,1.25419182355733e-11
17.82,1.25519315441124e-11
17.84,1.25473435808039e-11
17.86,1.25045979282383e-11
17.88,1.24921912006161e-11
17.9,1.25025213031892e-11
17.92,1.24875263756992e-11
17.94,1.25029402664567e-11
17.96,1.24466825054934e-11
17.98,1.24031466036184e-11
18,1.24739147837481e-11
18.02,1.24600295438652e-11
18.04,1.24485369143049e-11
18.06,1.23891652645326e-11
18.08,1.23771427083288e-11
18.1,1.24065125179424e-11
18.12,1.23896686561875e-11
18.14,1.23715479510832e-11
18.16,1.23296285021041e-11
18.18,1.23663162449195e-11
18.2,1.23073193382863e-11
18.22,1.23053101523479e-11
18.24,1.22668543190579e-11
18.26,1.23070674946332e-11
18.28,1.23056044302734e-11
18.3,1.22264474269362e-11
18.32,1.2225334797025e-11
18.34,1.22524185864555e-11
18.36,1.22524126353754e-11
18.38,1.219487780276e-11
18.4,1.22017134620365e-11
18.42,1.2217870667244e-11
18.44,1.21449384396272e-11
18.46,1.21424537997522e-11
18.48,1.21675534083986e-11
18.5,1.21867651603497e-11
18.52,1.21258753241771e-11
18.54,1.21087044653694e-11
18.56,1.21200881256973e-11
18.58,1.2083491328286e-11
18.6,1.20892148294277e-11
18.62,1.20885295752833e-11
18.64,1.20765013418108e-11
18.66,1.20701684886497e-11
18.68,1.20097733805178e-11
18.7,1.2030074649233e-11
18.72,1.20291356897364e-11
18.74,1.19708160288196e-11
18.76,1.20384706993366e-11
18.78,1.20178586292834e-11
18.8,1.19699111374492e-11
18.82,1.1955088987672e-11
18.84,1.19517324040707e-11
18.86,1.19382851946696e-11
18.88,1.19354738878791e-11
18.9,1.19634366025201e-11
18.92,1.19170372362664e-11
18.94,1.19137236700746e-11
18.96,1.18739426652689e-11
18.98,1.18682756387185e-11
19,1.1816074798205e-11
19.02,1.18621980761126e-11
19.04,1.18458602421113e-11
19.06,1.18355296877983e-11
19.08,1.18254911449952e-11
19.1,1.18212613904267e-11
19.12,1.17436171699859e-11
19.14,1.17537278447615e-11
19.16,1.17208210149626e-11
19.18,1.17264077222724e-11
19.2,1.17562024620215e-11
19.22,1.17370294415718e-11
19.24,1.17624986342751e-11
19.26,1.17525211636086e-11
19.28,1.17768683338494e-11
19.3,1.17142646712274e-11
19.32,1.17075523433204e-11
19.34,1.16847203079568e-11
19.36,1.16441840907846e-11
19.38,1.1649948103241e-11
19.4,1.16596991566508e-11
19.42,1.16022995576762e-11
19.44,1.16363491952221e-11
19.46,1.16102399692106e-11
19.48,1.15918657500763e-11
19.5,1.16149816034372e-11
19.52,1.15960601641725e-11
19.54,1.1581634962992e-11
19.56,1.1569241708156e-11
19.58,1.15810697513948e-11
19.6,1.15462570183114e-11
19.62,1.15497609465543e-11
19.64,1.1546529001047e-11
19.66,1.15265927636109e-11
19.68,1.14943364748008e-11
19.7,1.15158929591199e-11
19.72,1.14864917134004e-11
19.74,1.15021666066059e-11
19.76,1.14320095010008e-11
19.78,1.14983537317179e-11
19.8,1.14418514753015e-11
19.82,1.14439829490611e-11
19.84,1.14269318845869e-11
19.86,1.1407411732683e-11
19.88,1.14201021660507e-11
19.9,1.13943047849215e-11
19.92,1.14044453987969e-11
19.94,1.13927026640381e-11
19.96,1.13152093584626e-11
19.98,1.13936116503382e-11
20,1.13367687885159e-11
20.02,1.12894286399723e-11
20.04,1.13614316143441e-11
20.06,1.13019986598525e-11
20.08,1.12947976934346e-11
20.1,1.13223932334214e-11
20.12,1.12722090091938e-11
20.14,1.12808799663945e-11
20.16,1.12929092001136e-11
20.18,1.12483084257864e-11
20.2,1.12774441925149e-11
20.22,1.12147307131329e-11
20.24,1.12755432686065e-11
20.26,1.12052095376422e-11
20.28,1.12271787585963e-11
20.3,1.1202214879906e-11
20.32,1.12094313635971e-11
20.34,1.11986439048245e-11
20.36,1.11739013783796e-11
20.38,1.11787855794443e-11
20.4,1.1151978301473e-11
20.42,1.11669733078961e-11
20.44,1.11382626348806e-11
20.46,1.11201522550259e-11
20.48,1.11361451261795e-11
20.5,1.11111496952599e-11
20.52,1.11061161722824e-11
20.54,1.1105012429598e-11
20.56,1.10673810980494e-11
20.58,1.11018522354957e-11
20.6,1.10828216068766e-11
20.62,1.10650282452094e-11
20.64,1.10588295957669e-11
20.66,1.1030798086411e-11
20.68,1.10547284808604e-11
20.7,1.10353725574983e-11
20.72,1.10159971026239e-11
20.74,1.10015761712797e-11
20.76,1.10274770526322e-11
20.78,1.09814041162998e-11
20.8,1.10002878750469e-11
20.82,1.09905878724674e-11
20.84,1.0948116022839e-11
20.86,1.09675641963913e-11
20.88,1.09390525225281e-11
20.9,1.09497388599746e-11
20.92,1.08877450911166e-11
20.94,1.09190219703363e-11
20.96,1.09175508737755e-11
20.98,1.08679010036693e-11
21,1.08963345853784e-11
21.02,1.08826488897068e-11
21.04,1.08662373234158e-11
21.06,1.08539616922392e-11
21.08,1.08501210824188e-11
21.1,1.08180621388391e-11
21.12,1.08266938946165e-11
21.14,1.08522902774448e-11
21.16,1.07891134479729e-11
21.18,1.08054768262139e-11
21.2,1.07988762433829e-11
21.22,1.07944311889912e-11
21.24,1.07724025575863e-11
21.26,1.07712234091517e-11
21.28,1.0767661089967e-11
21.3,1.07516245340359e-11
21.32,1.07503937096018e-11
21.34,1.0762137168401e-11
21.36,1.07153019574473e-11
21.38,1.07342876232358e-11
21.4,1.07381528631953e-11
21.42,1.07100705723781e-11
21.44,1.07002959511913e-11
21.46,1.06906246399935e-11
21.48,1.0690535442856e-11
21.5,1.06659472921296e-11
21.52,1.06997015367875e-11
21.54,1.06375893087975e-11
21.56,1.06561340255699e-11
21.58,1.06011908572485e-11
21.6,1.06398606797381e-11
21.62,1.06169342896994e-11
21.64,1.05868171585573e-11
21.66,1.05906606845797e-11
21.68,1.06203013563822e-11
21.7,1.05695907080281e-11
21.72,1.05904257537848e-11
21.74,1.05562199735967e-11
21.76,1.0548013047502e-11
21.78,1.05351820712884e-11
21.8,1.05792775091803e-11
21.82,1.05205336641829e-11
21.84,1.05032390498515e-11
21.86,1.05518799956618e-11
21.88,1.04923760758664e-11
21.9,1.0510017215294e-11
21.92,1.04891750381957e-11
21.94,1.0496891593997e-11
21.96,1.04773905151764e-11
21.98,1.04866576561396e-11
22,1.0482748352574e-11
22.02,1.04322512291994e-11
22.04,1.04712393471433e-11
22.06,1.0444626147976e-11
22.08,1.0427261705297e-11
22.1,1.04514791588025e-11
22.12,1.03848322905085e-11
22.14,1.04103840650317e-11
22.16,1.0413806641034e-11
22.18,1.04247374214154e-11
22.2,1.03614245855724e-11
22.22,1.03834701837755e-11
22.24,1.03850670884833e-11
22.26,1.03502567821446e-11
22.28,1.03966914286855e-11
22.3,1.03483344303544e-11
22.32,1.03392121060112e-11
22.34,1.03053230206858e-11
22.36,1.02924809634678e-11
22.38,1.02933155604926e-11
22.4,1.02746921292059e-11
22.42,1.03163454350178e-11
22.44,1.03657489515282e-11
22.46,1.03387775357441e-11
22.48,1.03046907730128e-11
22.5,1.03060516245463e-11
22.52,1.02537121761916e-11
22.54,1.0271633752924e-11
22.56,1.02925985576243e-11
22.58,1.02633639155819e-11
22.6,1.02220526782318e-11
22.62,1.02549211199634e-11
22.64,1.02067817018464e-11
22.66,1.02096762169531e-11
22.68,1.02295331474211e-11
22.7,1.01838019172941e-11
22.72,1.01885650449863e-11
22.74,1.01610397456622e-11
22.76,1.01582499903529e-11
22.78,1.01839279577226e-11
22.8,1.01571994446977e-11
22.82,1.01497839761058e-11
22.84,1.01350537321205e-11
22.86,1.01281958037266e-11
22.88,1.01621870385736e-11
22.9,1.01141553160383e-11
22.92,1.01214373618616e-11
22.94,1.0080369876572e-11
22.96,1.01067068164454e-11
22.98,1.00821367927899e-11
23,1.0085245862728e-11
23.02,1.00799541012722e-11
23.04,1.00445546946897e-11
23.06,1.00499623196736e-11
23.08,1.00662731768177e-11
23.1,1.00424519132233e-11
23.12,1.00494956574172e-11
23.14,1.00473607026555e-11
23.16,1.00300218408629e-11
23.18,1.00207269061699e-11
23.2,1.00062429293596e-11
23.22,1.0012764024169e-11
23.24,9.96139688785849e-12
23.26,9.99008093472065e-12
23.28,1.00207733833573e-11
23.3,9.97991533251336e-12
23.32,9.9795478158378e-12
23.34,9.99833653728506e-12
23.36,9.93393363223227e-12
23.38,9.96491797487899e-12
23.4,9.97393919467924e-12
23.42,9.93376577900979e-12
23.44,9.93667971300415e-12
23.46,9.93016788428409e-12
23.48,9.92761367713139e-12
23.5,9.93945545769042e-12
23.52,9.91529649315495e-12
23.54,9.87530661407411e-12
23.56,9.92975387039569e-12
23.58,9.84657851960969e-12
23.6,9.92140259763091e-12
23.62,9.87072775419366e-12
23.64,9.84126275733083e-12
23.66,9.8634536889923e-12
23.68,9.82988843632337e-12
23.7,9.8845216621219e-12
23.72,9.83211895653513e-12
23.74,9.79900918039958e-12
23.76,9.81688130640258e-12
23.78,9.7805855892211e-12
23.8,9.84738394586985e-12
23.82,9.78533548132373e-12
23.84,9.78403297802675e-12
23.86,9.79728637760112e-12
23.88,9.77355621512175e-12
23.9,9.76067031233453e-12
23.92,9.76976299497148e-12
23.94,9.72982015502603e-12
23.96,9.79652469329821e-12
23.98,9.74816193105661e-12
24,9.73121019397332e-12
24.02,9.74995302728708e-12
24.04,9.73088907977653e-12
24.06,9.76916745592627e-12
24.08,9.68679415201206e-12
24.1,9.7034199251401e-12
24.12,9.72138749857028e-12
24.14,9.68526833377301e-12
24.16,9.72516769588188e-12
24.18,9.65266728625028e-12
24.2,9.64781073326778e-12
24.22,9.68423331271441e-12
24.24,9.6597232655731e-12
24.26,9.64618186994569e-12
24.28,9.65555544702411e-12
24.3,9.64724417391e-12
24.32,9.64594762286302e-12
24.34,9.58435148051722e-12
24.36,9.64285887880613e-12
24.38,9.64155850133805e-12
24.4,9.59567499655027e-12
24.42,9.64776651714064e-12
24.44,9.57628850673348e-12
24.46,9.61509918439853e-12
24.48,9.60390109382911e-12
24.5,9.58338980181855e-12
24.52,9.60151571514566e-12
24.54,9.60473521302684e-12
24.56,9.56174156476113e-12
24.58,9.55868992358822e-12
24.6,9.5553096239122e-12
24.62,9.57013308283902e-12
24.64,9.5234494657492e-12
24.66,9.55170761410668e-12
24.68,9.52505565762204e-12
24.7,9.53235295242615e-12
24.72,9.47346010830331e-12
24.74,9.51226196056001e-12
24.76,9.54907483889438e-12
24.78,9.46453100108641e-12
24.8,9.49312450410962e-12
24.82,9.4623658901841e-12
24.84,9.48697055751212e-12
24.86,9.47512242898052e-12
24.88,9.45326044073052e-12
24.9,9.51567452216952e-12
24.92,9.45146256523915e-12
24.94,9.46848755774563e-12
24.96,9.45248398274148e-12
24.98,9.43256841056185e-12
25,9.44198505706887e-12
25.02,9.45104517079113e-12
25.04,9.45611338605979e-12
25.06,9.38715661045641e-12
25.08,9.43856289163956e-12
25.1,9.38699760007158e-12
25.12,9.37030278801388e-12
25.14,9.4014764521486e-12
25.16,9.38235349195715e-12
25.18,9.38157460286068e-12
25.2,9.37943783642618e-12
25.22,9.33875109547763e-12
25.24,9.34954472572716e-12
25.26,9.34725735608643e-12
25.28,9.33610653117081e-12
25.3,9.35380399695224e-12
25.32,9.34602303619205e-12
25.34,9.33818439916187e-12
25.36,9.34316348919636e-12
25.38,9.30675609740395e-12
25.4,9.31581870669757e-12
25.42,9.30064551273533e-12
25.44,9.2983572273672e-12
25.46,9.3128721969893e-12
25.48,9.3260769732864e-12
25.5,9.30998630628074e-12
25.52,9.26496864389011e-12
25.54,9.30047903131524e-12
25.56,9.25803596586343e-12
25.58,9.22022988139133e-12
25.6,9.244878238715e-12
25.62,9.24406575895392e-12
25.64,9.23414676111797e-12
25.66,9.27260652700051e-12
25.68,9.24061171676907e-12
25.7,9.23104563814015e-12
25.72,9.25222249431985e-12
25.74,9.2077701097458e-12
25.76,9.18804799685111e-12
25.78,9.21634004003278e-12
25.8,9.18970543051886e-12
25.82,9.16513141194604e-12
25.84,9.17344697764493e-12
25.86,9.16772185468785e-12
25.88,9.15600109479991e-12
25.9,9.20342045092115e-12
25.92,9.17485296326243e-12
25.94,9.15248005661474e-12
25.96,9.16453823398876e-12
25.98,9.19175484750255e-12
26,9.13781384331555e-12
26.02,9.15904489797055e-12
26.04,9.17291325702397e-12
26.06,9.12778878917781e-12
26.08,9.13352049117475e-12
26.1,9.13820776691737e-12
26.12,9.11615192496361e-12
26.14,9.0962764504777e-12
26.16,9.11420384014154e-12
26.18,9.10577085083822e-12
26.2,9.08877136914012e-12
26.22,9.08630216508813e-12
26.24,9.09506683605285e-12
26.26,9.05659502025613e-12
26.28,9.08095502835916e-12
26.3,9.05316417635869e-12
26.32,9.07454031427629e-12
26.34,9.0607323451875e-12
26.36,9.04687233396152e-12
26.38,9.03751793845991e-12
26.4,9.02260357359652e-12
26.42,9.04524108634779e-12
26.44,9.01710013713454e-12
26.46,9.03581354285165e-12
26.48,9.03347675006432e-12
26.5,9.01261301479624e-12
26.52,8.98113924902277e-12
26.54,9.02346320814676e-12
26.56,8.98772846588331e-12
26.58,8.99753158817007e-12
26.6,8.97850640816864e-12
26.62,8.98452397002355e-12
26.64,8.9915797196239e-12
26.66,8.9616847395381e-12
26.68,8.97252865765066e-12
26.7,8.94897956141717e-12
26.72,8.97562349480226e-12
26.74,8.96928842697496e-12
26.76,8.9475668350929e-12
26.78,8.9491176206359e-12
26.8,8.95839780840775e-12
26.82,8.96212565526191e-12
26.84,8.92995374597031e-12
26.86,8.91930658282307e-12
26.88,8.95414634965382e-12
26.9,8.90488674085552e-12
26.92,8.94453366639309e-12
26.94,8.90572486708982e-12
26.96,8.89920072109586e-12
26.98,8.90435803452268e-12
27,8.89811613765175e-12
27.02,8.89951570726142e-12
27.04,8.89075563519862e-12
27.06,8.87827325175963e-12
27.08,8.85868808659851e-12
27.1,8.89576815262256e-12
27.12,8.84317975261623e-12
27.14,8.87961792048378e-12
27.16,8.86002215236978e-12
27.18,8.86645171812238e-12
27.2,8.84841960634783e-12
27.22,8.81350127270727e-12
27.24,8.83847908443474e-12
27.26,8.81449239552726e-12
27.28,8.82930834869972e-12
27.3,8.84177264108644e-12
27.32,8.7993803921121e-12
27.34,8.82810710927902e-12
27.36,8.78486076384604e-12
27.38,8.83983265565866e-12
27.4,8.78045724030795e-12
27.42,8.77952485079053e-12
27.44,8.81904422738587e-12
27.46,8.76739556896637e-12
27.48,8.78266924747707e-12
27.5,8.78474219775381e-12
27.52,8.73495167325859e-12
27.54,8.7496007204718e-12
27.56,8.77201596405975e-12
27.58,8.72775368828211e-12
27.6,8.74087894202464e-12
27.62,8.74146017741056e-12
27.64,8.70812575043147e-12
27.66,8.73423831383992e-12
27.68,8.72083069634355e-12
27.7,8.69138329055876e-12
27.72,8.71217490198982e-12
27.74,8.70216189724535e-12
27.76,8.69686118365722e-12
27.78,8.72529820095473e-12
27.8,8.6693774857325e-12
27.82,8.70061937796261e-12
27.84,8.70246924762191e-12
27.86,8.67103386050441e-12
27.88,8.67885487240631e-12
27.9,8.67943786806752e-12
27.92,8.68234944765047e-12
27.94,8.69960864116656e-12
27.96,8.71573177343999e-12
27.98,8.63358338289292e-12
28,8.63137630124546e-12
28.02,8.62376519162014e-12
28.04,8.59515511405342e-12
28.06,8.64199170263803e-12
28.08,8.65380969619123e-12
28.1,8.63541025632763e-12
28.12,8.65814825218013e-12
28.14,8.61979248597835e-12
28.16,8.6408579487145e-12
28.18,8.64350877928273e-12
28.2,8.61875140410808e-12
28.22,8.65718794765201e-12
28.24,8.61062909571067e-12
28.26,8.60729652729033e-12
28.28,8.61731660778852e-12
28.3,8.59992912639421e-12
28.32,8.59852000570266e-12
28.34,8.60552380432297e-12
28.36,8.57462321799716e-12
28.38,8.57404813493972e-12
28.4,8.55979451646568e-12
28.42,8.58294555242425e-12
28.44,8.53035734622682e-12
28.46,8.59582698732034e-12
28.48,8.52035044015302e-12
28.5,8.52298401051914e-12
28.52,8.54066380555415e-12
28.54,8.51857369246254e-12
28.56,8.53399387720634e-12
28.58,8.53758752925876e-12
28.6,8.4642296211829e-12
28.62,8.52496927559951e-12
28.64,8.54203379304121e-12
28.66,8.50282886567849e-12
28.68,8.5103446371387e-12
28.7,8.47406374885354e-12
28.72,8.50398754991793e-12
28.74,8.47779886232618e-12
28.76,8.52924914271022e-12
28.78,8.49079427840577e-12
28.8,8.46374175867194e-12
28.82,8.46227708442003e-12
28.84,8.49603510948571e-12
28.86,8.46078963423351e-12
28.88,8.4776991722039e-12
28.9,8.44509241538669e-12
28.92,8.41583632610447e-12
28.94,8.48843098945681e-12
28.96,8.4319901738799e-12
28.98,8.46392365740661e-12
29,8.42311714780221e-12
29.02,8.43648758926027e-12
29.04,8.45123136881122e-12
29.06,8.43979124114093e-12
29.08,8.42058737876718e-12
29.1,8.44276277477851e-12
29.12,8.4214847109513e-12
29.14,8.38186588965581e-12
29.16,8.46348791350881e-12
29.18,8.41239275542053e-12
29.2,8.4035480870506e-12
29.22,8.41670679478867e-12
29.24,8.40252575326787e-12
29.26,8.40219445741183e-12
29.28,8.44246648328614e-12
29.3,8.37472161107563e-12
29.32,8.41165763398464e-12
29.34,8.37163413460159e-12
29.36,8.39197319674909e-12
29.38,8.38377277858607e-12
29.4,8.33919770744749e-12
29.42,8.38199783363092e-12
29.44,8.33588360790047e-12
29.46,8.34392210572447e-12
29.48,8.3569205655696e-12
29.5,8.32646035105718e-12
29.52,8.3480541835371e-12
29.54,8.33837900874993e-12
29.56,8.3326823844154e-12
29.58,8.30503269516481e-12
29.6,8.32898540092943e-12
29.62,8.33218226017453e-12
29.64,8.27846465628497e-12
29.66,8.32961294400816e-12
29.68,8.29808159054771e-12
29.7,8.30370578139437e-12
29.72,8.3369134869533e-12
29.74,8.31851034587305e-12
29.76,8.27934164667963e-12
29.78,8.28208490911182e-12
29.8,8.28979133030685e-12
29.82,8.28890987070379e-12
29.84,8.27936526758604e-12
29.86,8.27364959573434e-12
29.88,8.25431301173921e-12
29.9,8.27413531423135e-12
29.92,8.27348360014002e-12
29.94,8.24462767149847e-12
29.96,8.274827176123e-12
29.98,8.22318421172659e-12
30,8.27567817558044e-12
30.02,8.21787439077584e-12
30.04,8.23626700283197e-12
30.06,8.23283485494228e-12
30.08,8.25856916442762e-12
30.1,8.23256547473687e-12
30.12,8.18236301496307e-12
30.14,8.24062710163515e-12
30.16,8.19169564313774e-12
30.18,8.23683690680242e-12
30.2,8.18813276041895e-12
30.22,8.16764296272261e-12
30.24,8.22872329479566e-12
30.26,8.17169525435647e-12
30.28,8.17836017959577e-12
30.3,8.2088977695107e-12
30.32,8.11939031030569e-12
30.34,8.21991562250793e-12
30.36,8.14620063744736e-12
30.38,8.14733187470882e-12
30.4,8.19282601115809e-12
30.42,8.16338884457379e-12
30.44,8.1661633432097e-12
30.46,8.11822520100055e-12
30.48,8.15086412178136e-12
30.5,8.19244873659846e-12
30.52,8.1224162627649e-12
30.54,8.14722181816421e-12
30.56,8.18547433937368e-12
30.58,8.10741357673477e-12
30.6,8.15292667947044e-12
30.62,8.13445857356244e-12
30.64,8.1094900179588e-12
30.66,8.1676124923115e-12
30.68,8.12205336437729e-12
30.7,8.11313155745894e-12
30.72,8.10895289841592e-12
30.74,8.12860909762371e-12
30.76,8.08907293030018e-12
30.78,8.10983640648303e-12
30.8,8.11952233020906e-12
30.82,8.06053000973893e-12
30.84,8.08466410002044e-12
30.86,8.08701908280991e-12
30.88,8.0872082755135e-12
30.9,8.0879099286314e-12
30.92,8.06077157944036e-12
30.94,8.08553102170692e-12
30.96,8.05999565604401e-12
30.98,8.03358734789618e-12
31,8.10505169534833e-12
31.02,8.06749649180445e-12
31.04,8.05162447885359e-12
31.06,8.04015605929101e-12
31.08,8.08010712588711e-12
31.1,8.00514197097096e-12
31.12,8.08344145881705e-12
31.14,8.03306550563703e-12
31.16,8.0472118880734e-12
31.18,8.05951009795999e-12
31.2,8.01584608085697e-12
31.22,8.05194701029651e-12
31.24,8.01755468149134e-12
31.26,8.00854010223465e-12
31.28,8.05511423677074e-12
31.3,8.03472567567162e-12
31.32,7.98735701577106e-12
31.34,8.04403994910779e-12
31.36,7.95949426869619e-12
31.38,7.99808211493928e-12
31.4,8.01683353351134e-12
31.42,7.98229457113546e-12
31.44,7.99951098214075e-12
31.46,7.98975486712927e-12
31.48,7.96713200160014e-12
31.5,7.96730817680118e-12
31.52,7.96974624052526e-12
31.54,7.94770063349381e-12
31.56,7.99667577294513e-12
31.58,7.95802306017632e-12
31.6,7.95802918819054e-12
31.62,7.97731304125361e-12
31.64,7.93257731849647e-12
31.66,7.9448859425412e-12
31.68,7.9626029757727e-12
31.7,7.95024119452995e-12
31.72,7.9233207134358e-12
31.74,7.97951061281192e-12
31.76,7.95550220376016e-12
31.78,7.90284682897371e-12
31.8,7.96486719781802e-12
31.82,7.88338515552678e-12
31.84,7.90757936679264e-12
31.86,7.92710845291455e-12
31.88,7.93030236443228e-12
31.9,7.90041994711903e-12
31.92,7.93333729959226e-12
31.94,7.91983300043795e-12
31.96,7.87362924142447e-12
31.98,7.87984570239459e-12
32,7.8831696416162e-12
32.02,7.85538956991959e-12
32.04,7.86264363289606e-12
32.06,7.88551039706713e-12
32.08,7.86996918484233e-12
32.1,7.90693452590041e-12
32.12,7.89665787470587e-12
32.14,7.88265763751299e-12
32.16,7.88394605837321e-12
32.18,7.87710797888813e-12
32.2,7.86412162369738e-12
32.22,7.85025732108125e-12
32.24,7.86982386127972e-12
32.26,7.82728656974627e-12
32.28,7.8491717177437e-12
32.3,7.86796690447252e-12
32.32,7.85183634590226e-12
32.34,7.84560246448821e-12
32.36,7.8523248242962e-12
32.38,7.83061372225766e-12
32.4,7.85847778912905e-12
32.42,7.86544725502881e-12
32.44,7.8160064077384e-12
32.46,7.87411737181584e-12
32.48,7.80296077921065e-12
32.5,7.83183911803942e-12
32.52,7.82629113786756e-12
32.54,7.79260221980798e-12
32.56,7.80052241015478e-12
32.58,7.82399302279814e-12
32.6,7.80502277007426e-12
32.62,7.7689043275088e-12
32.64,7.79500087204089e-12
32.66,7.75646609617056e-12
32.68,7.80410290482953e-12
32.7,7.77271568683782e-12
32.72,7.79078196561117e-12
32.74,7.73880174148393e-12
32.76,7.80077951137723e-12
32.78,7.78751162086413e-12
32.8,7.77034998941967e-12
32.82,7.81239174069839e-12
32.84,7.78115445552991e-12
32.86,7.76915659360675e-12
32.88,7.77243883685616e-12
32.9,7.76737348040729e-12
32.92,7.76104728501956e-12
32.94,7.74748865144424e-12
32.96,7.77963819081285e-12
32.98,7.7602662745774e-12
33,7.74557487423198e-12
33.02,7.76187862358869e-12
33.04,7.73517509892419e-12
33.06,7.74197360095477e-12
33.08,7.7480496762975e-12
33.1,7.71457800059594e-12
33.12,7.71835888212747e-12
33.14,7.751146935752e-12
33.16,7.70624105235933e-12
33.18,7.72283544678423e-12
33.2,7.70848393860346e-12
33.22,7.71455899507127e-12
33.24,7.71084275186818e-12
33.26,7.71397786892068e-12
33.28,7.69783691803251e-12
33.3,7.71608781825003e-12
33.32,7.70400288595752e-12
33.34,7.67808119783919e-12
33.36,7.71527347342794e-12
33.38,7.67610578331307e-12
33.4,7.71149563910561e-12
33.42,7.68130611676052e-12
33.44,7.69879751035749e-12
33.46,7.68755028671122e-12
33.48,7.67027728508278e-12
33.5,7.66947718777029e-12
33.52,7.66087655707257e-12
33.54,7.66204569391371e-12
33.56,7.69517909239258e-12
33.58,7.69181568135477e-12
33.6,7.65763522390314e-12
33.62,7.70981756536486e-12
33.64,7.62684715177768e-12
33.66,7.64375637580351e-12
33.68,7.61650086659388e-12
33.7,7.62241482921915e-12
33.72,7.65155995062925e-12
33.74,7.61601983213674e-12
33.76,7.63274640326301e-12
33.78,7.62401972732599e-12
33.8,7.60952449593579e-12
33.82,7.61991514739629e-12
33.84,7.65918458092268e-12
33.86,7.61807240207992e-12
33.88,7.63315622128e-12
33.9,7.63864356789928e-12
33.92,7.58803719905592e-12
33.94,7.640741780375e-12
33.96,7.6271211830791e-12
33.98,7.64088524019012e-12
34,7.60570199549072e-12
34.02,7.60330739141478e-12
34.04,7.63270131232348e-12
34.06,7.62077642373468e-12
34.08,7.60495332818833e-12
34.1,7.62519074901952e-12
34.12,7.57397229316639e-12
34.14,7.61679221134962e-12
34.16,7.62028932788168e-12
34.18,7.58253318896325e-12
34.2,7.60996165104172e-12
34.22,7.59482992532187e-12
34.24,7.59136607664322e-12
34.26,7.59122503172486e-12
34.28,7.58534268093519e-12
34.3,7.57190453783992e-12
34.32,7.59979271702788e-12
34.34,7.53325026993468e-12
34.36,7.57454876648806e-12
34.38,7.54475646169669e-12
34.4,7.56187238732374e-12
34.42,7.57146523780211e-12
34.44,7.52324537609216e-12
34.46,7.55708811487645e-12
34.48,7.55486205709702e-12
34.5,7.4770000191731e-12
34.52,7.60029435768696e-12
34.54,7.51143814562425e-12
34.56,7.48037087831837e-12
34.58,7.59137376856838e-12
34.6,7.47629352396941e-12
34.62,7.55074579218304e-12
34.64,7.52922099736826e-12
34.66,7.50408380412972e-12
34.68,7.54378282161302e-12
34.7,7.52710386042579e-12
34.72,7.52713015763192e-12
34.74,7.51192182543158e-12
34.76,7.53754530201587e-12
34.78,7.52492110374623e-12
34.8,7.50318230111561e-12
34.82,7.54488952179955e-12
34.84,7.51461675886017e-12
34.86,7.51843716868982e-12
34.88,7.52471712738417e-12
34.9,7.50788699636616e-12
34.92,7.50205066952262e-12
34.94,7.50627225757048e-12
34.96,7.49201600154639e-12
34.98,7.49442006432901e-12
35,7.51414120940072e-12
35.02,7.47889810426939e-12
35.04,7.49094795059241e-12
35.06,7.46135575583813e-12
35.08,7.49970514806518e-12
35.1,7.4941597315425e-12
35.12,7.47037214452731e-12
35.14,7.48583359426259e-12
35.16,7.45294702720442e-12
35.18,7.50343468975093e-12
35.2,7.44165760207371e-12
35.22,7.46686246991432e-12
35.24,7.45197539567084e-12
35.26,7.41668687319416e-12
35.28,7.49149285619593e-12
35.3,7.43566569246528e-12
35.32,7.42968144532506e-12
35.34,7.45054221867653e-12
35.36,7.42680354052196e-12
35.38,7.45077028143985e-12
35.4,7.45438196448307e-12
35.42,7.41923706455816e-12
35.44,7.44873028479548e-12
35.46,7.41335468006605e-12
35.48,7.45158902889914e-12
35.5,7.41352951433265e-12
35.52,7.4332284467261e-12
35.54,7.43681909118815e-12
35.56,7.40062160921636e-12
35.58,7.41115831185597e-12
35.6,7.43563994843943e-12
35.62,7.39571738488709e-12
35.64,7.40241299909915e-12
35.66,7.45944444645745e-12
35.68,7.36250706165926e-12
35.7,7.4441593888812e-12
35.72,7.41009210317374e-12
35.74,7.41376981183269e-12
35.76,7.38085859772223e-12
35.78,7.42726358071085e-12
35.8,7.37364172251194e-12
35.82,7.37276390793167e-12
35.84,7.41873636228096e-12
35.86,7.36757405454096e-12
35.88,7.37476605075481e-12
35.9,7.34271615399975e-12
35.92,7.37040365176549e-12
35.94,7.38339062703769e-12
35.96,7.40117777369318e-12
35.98,7.37088513730863e-12
36,7.34622640731745e-12
36.02,7.38568911703303e-12
36.04,7.35600912084705e-12
36.06,7.35923408160802e-12
36.08,7.38688321900014e-12
36.1,7.33127570092962e-12
36.12,7.37554111650729e-12
36.14,7.37835458193904e-12
36.16,7.32769617882421e-12
36.18,7.36456391554202e-12
36.2,7.36772701513549e-12
36.22,7.34667388585155e-12
36.24,7.3262930695767e-12
36.26,7.34879587856817e-12
36.28,7.32544106510799e-12
36.3,7.3582789626955e-12
36.32,7.32285679103456e-12
36.34,7.33745489018351e-12
36.36,7.34724917840493e-12
36.38,7.33403573296979e-12
36.4,7.32184176655777e-12
36.42,7.33832016194646e-12
36.44,7.320554771823e-12
36.46,7.34676971174127e-12
36.48,7.31558206270505e-12
36.5,7.3167704893477e-12
36.52,7.3488306563641e-12
36.54,7.33775171368527e-12
36.56,7.3143153145766e-12
36.58,7.29823688525189e-12
36.6,7.3187210703595e-12
36.62,7.30838548853108e-12
36.64,7.3054202082594e-12
36.66,7.32158873822851e-12
36.68,7.31431563874043e-12
36.7,7.30031753933474e-12
36.72,7.26293976149295e-12
36.74,7.29748951860659e-12
36.76,7.28993579656678e-12
36.78,7.29132294655376e-12
36.8,7.29103793105985e-12
36.82,7.24766246091424e-12
36.84,7.2782319245593e-12
36.86,7.29160769146576e-12
36.88,7.23220156523492e-12
36.9,7.29749955548923e-12
36.92,7.30123576931285e-12
36.94,7.22747637879639e-12
36.96,7.29368864698429e-12
36.98,7.27056871867876e-12
37,7.25472274260745e-12
37.02,7.25032652513093e-12
37.04,7.26963937984368e-12
37.06,7.25503123063773e-12
37.08,7.28085971844013e-12
37.1,7.23143487150543e-12
37.12,7.2587034893618e-12
37.14,7.2651144468459e-12
37.16,7.24423750178051e-12
37.18,7.27071282637211e-12
37.2,7.23804044913309e-12
37.22,7.23479082945861e-12
37.24,7.25950394163372e-12
37.26,7.24957606019464e-12
37.28,7.23215642274094e-12
37.3,7.28528702759209e-12
37.32,7.19269269278824e-12
37.34,7.26125770645421e-12
37.36,7.24211317411456e-12
37.38,7.20068833244166e-12
37.4,7.27985464190278e-12
37.42,7.21483146248073e-12
37.44,7.22439084086283e-12
37.46,7.21684594491172e-12
37.48,7.20060806689705e-12
37.5,7.211131615266e-12
37.52,7.20687529198665e-12
37.54,7.21837404486053e-12
37.56,7.20287259542309e-12
37.58,7.20008202271345e-12
37.6,7.21903940938836e-12
37.62,7.1865782448907e-12
37.64,7.20175815321335e-12
37.66,7.19054681142506e-12
37.68,7.19175554363169e-12
37.7,7.18820373228466e-12
37.72,7.20410535954124e-12
37.74,7.17763452548466e-12
37.76,7.18117128236229e-12
37.78,7.2035985899337e-12
37.8,7.16800703659858e-12
37.82,7.20873629375682e-12
37.84,7.1786853452732e-12
37.86,7.19245041220739e-12
37.88,7.17923234538133e-12
37.9,7.16861162647029e-12
37.92,7.18970472745475e-12
37.94,7.16968060884031e-12
37.96,7.14423274369637e-12
37.98,7.20752536074947e-12
38,7.15868403218807e-12
38.02,7.16582642998778e-12
38.04,7.16368234734347e-12
38.06,7.15720560681028e-12
38.08,7.16242662517038e-12
38.1,7.15784502006583e-12
38.12,7.15165755926998e-12
38.14,7.15957364416147e-12
38.16,7.17656221179208e-12
38.18,7.15263852805559e-12
38.2,7.17389599274783e-12
38.22,7.13101906235722e-12
38.24,7.1316571214981e-12
38.26,7.14182248991102e-12
38.28,7.14206333993234e-12
38.3,7.14517598409823e-12
38.32,7.15182785667437e-12
38.34,7.14110640266264e-12
38.36,7.12782017330706e-12
38.38,7.11227745374852e-12
38.4,7.08269564541181e-12
38.42,7.13311993938822e-12
38.44,7.08494264783667e-12
38.46,7.149357519786e-12
38.48,7.13892894005737e-12
38.5,7.11723856835564e-12
38.52,7.14331393386913e-12
38.54,7.11291897584067e-12
38.56,7.18099830282313e-12
38.58,7.10615377931791e-12
38.6,7.14513481971933e-12
38.62,7.11457742160243e-12
38.64,7.11848830780092e-12
38.66,7.11491281678861e-12
38.68,7.10469306627772e-12
38.7,7.10915353300433e-12
38.72,7.1222733531219e-12
38.74,7.11739317364826e-12
38.76,7.08374220741026e-12
38.78,7.13399665046551e-12
38.8,7.09496104513003e-12
38.82,7.11990314179359e-12
38.84,7.11627173136671e-12
38.86,7.11426016749374e-12
38.88,7.10570488177368e-12
38.9,7.09655827460204e-12
38.92,7.09710153947364e-12
38.94,7.09383166550701e-12
38.96,7.11600684884001e-12
38.98,7.07975270804672e-12
39,7.09768770023268e-12
39.02,7.07876877412179e-12
39.04,7.08617362003096e-12
39.06,7.09738973052855e-12
39.08,7.08730188550598e-12
39.1,7.07945390928122e-12
39.12,7.09797302097086e-12
39.14,7.04587678113141e-12
39.16,7.07412982679938e-12
39.18,7.07067949442636e-12
39.2,7.04411324220023e-12
39.22,7.12224779601204e-12
39.24,7.05230894539219e-12
39.26,7.1309979586423e-12
39.28,7.07288320254324e-12
39.3,7.04872055735602e-12
39.32,7.05190660016368e-12
39.34,7.0643024983232e-12
39.36,7.0501386603664e-12
39.38,7.03856442946733e-12
39.4,7.05675192061217e-12
39.42,7.02664297796359e-12
39.44,7.03514826266816e-12
39.46,7.04591433766224e-12
39.48,7.02683573210065e-12
39.5,7.01335667312458e-12
39.52,7.05223867242922e-12
39.54,7.03379253546582e-12
39.56,7.00772200245977e-12
39.58,7.03959936391951e-12
39.6,7.03156208836615e-12
39.62,7.02422129429482e-12
39.64,7.05009697057207e-12
39.66,7.02697518113134e-12
39.68,7.03097244336249e-12
39.7,7.02804732007943e-12
39.72,7.02855782148514e-12
39.74,7.02152558849738e-12
39.76,7.02808066951449e-12
39.78,7.02762006368745e-12
39.8,6.99232125593224e-12
39.82,7.04009227958542e-12
39.84,7.03446196158567e-12
39.86,6.97547468570431e-12
39.88,7.02795567442323e-12
39.9,7.01001524839524e-12
39.92,7.00115371788082e-12
39.94,7.03698271362145e-12
39.96,7.01294668616486e-12
39.98,6.97583270445169e-12
40,7.01939065084231e-12
40.02,6.9761537021311e-12
40.04,7.01048600338248e-12
40.06,7.01117843414734e-12
40.08,6.98861582777104e-12
40.1,7.00920683679422e-12
40.12,7.0099931031534e-12
40.14,7.00209503577033e-12
40.16,7.02200879279849e-12
40.18,6.9950269909054e-12
40.2,6.97858742717941e-12
40.22,7.02537491585124e-12
40.24,6.98946671398367e-12
40.26,7.00854573256461e-12
40.28,6.99652026433347e-12
40.3,6.98472518392456e-12
40.32,6.99460216205545e-12
40.34,6.99263610889924e-12
40.36,6.98345021852747e-12
40.38,6.98795035281313e-12
40.4,6.97562285765221e-12
40.42,6.96372149486554e-12
40.44,6.9860999497778e-12
40.46,6.99121582503421e-12
40.48,6.98378320138103e-12
40.5,6.95910208748007e-12
40.52,6.98227135245793e-12
40.54,6.95642708904793e-12
40.56,6.99357039342761e-12
40.58,6.98375903140233e-12
40.6,6.96409568587698e-12
40.62,6.96299703008764e-12
40.64,7.01555558582141e-12
40.66,6.95597478384032e-12
40.68,7.00569714179678e-12
40.7,6.94179128636289e-12
40.72,6.95883859971757e-12
40.74,6.98796364805936e-12
40.76,6.95284840199585e-12
40.78,6.9935462100228e-12
40.8,6.95392293680177e-12
40.82,6.96413646516431e-12
40.84,6.95639079741286e-12
40.86,6.97456951176121e-12
40.88,6.95421388803108e-12
40.9,6.94276294791841e-12
40.92,6.94793126775013e-12
40.94,6.9379616978103e-12
40.96,6.94772340564069e-12
40.98,6.9602564035107e-12
41,6.92167191816414e-12
41.02,6.97272033190492e-12
41.04,6.94042590266481e-12
41.06,6.93343534610371e-12
41.08,6.97634387739635e-12
41.1,6.93135019072939e-12
41.12,6.95745924384629e-12
41.14,6.93850810249642e-12
41.16,6.97000132709114e-12
41.18,6.90589727653591e-12
41.2,6.96358888602908e-12
41.22,6.95127664914399e-12
41.24,6.90321662125171e-12
41.26,6.9637254574081e-12
41.28,6.92504447191191e-12
41.3,6.91084391630378e-12
41.32,6.939979733524e-12
41.34,6.92307986073073e-12
41.36,6.89708000226842e-12
41.38,6.91479978374943e-12
41.4,6.90905157876954e-12
41.42,6.90760415504046e-12
41.44,6.90195822404626e-12
41.46,6.90912602679735e-12
41.48,6.90041137849684e-12
41.5,6.90118355776483e-12
41.52,6.92097954074739e-12
41.54,6.91668450883929e-12
41.56,6.88392247005235e-12
41.58,6.90788946788688e-12
41.6,6.90827092819677e-12
41.62,6.90462932603635e-12
41.64,6.90559115192233e-12
41.66,6.90605922388451e-12
41.68,6.88758892785368e-12
41.7,6.91169624859464e-12
41.72,6.92387040064355e-12
41.74,6.8864097594731e-12
41.76,6.90587088427827e-12
41.78,6.90954043438104e-12
41.8,6.87846253810453e-12
41.82,6.92440678796177e-12
41.84,6.88941536029647e-12
41.86,6.88326714526111e-12
41.88,6.92684660992909e-12
41.9,6.8672113319088e-12
41.92,6.89371209255944e-12
41.94,6.88787979729744e-12
41.96,6.86995404510367e-12
41.98,6.90248844476728e-12
42,6.87223979235342e-12
42.02,6.85059866816113e-12
42.04,6.87418877750845e-12
42.06,6.88627401995084e-12
42.08,6.88882501085596e-12
42.1,6.86794791113153e-12
42.12,6.89155824277571e-12
42.14,6.86608139404622e-12
42.16,6.8677474542475e-12
42.18,6.91305198442976e-12
42.2,6.86872460529089e-12
42.22,6.87301798624488e-12
42.24,6.87098304707801e-12
42.26,6.86236186985304e-12
42.28,6.8442934116432e-12
42.3,6.86004524866254e-12
42.32,6.87946034307019e-12
42.34,6.83936180577029e-12
42.36,6.88421578217611e-12
42.38,6.87113872958467e-12
42.4,6.87294548447223e-12
42.42,6.86678672052719e-12
42.44,6.87239788078894e-12
42.46,6.84756976507094e-12
42.48,6.84849141960112e-12
42.5,6.88237574452476e-12
42.52,6.82484682579072e-12
42.54,6.88012713038414e-12
42.56,6.86748548681935e-12
42.58,6.86754516279559e-12
42.6,6.87724470704262e-12
42.62,6.83522980247152e-12
42.64,6.87923252479198e-12
42.66,6.83510140849372e-12
42.68,6.87015825836653e-12
42.7,6.83308347946298e-12
42.72,6.85148315511213e-12
42.74,6.8693606762537e-12
42.76,6.82961388759877e-12
42.78,6.85940961120767e-12
42.8,6.86421047947397e-12
42.82,6.82732253927678e-12
42.84,6.83774161070342e-12
42.86,6.84370933793493e-12
42.88,6.83024102299971e-12
42.9,6.86093057963433e-12
42.92,6.8482546251224e-12
42.94,6.84141259035858e-12
42.96,6.83627253703296e-12
42.98,6.81525924337184e-12
43,6.83205443445401e-12
43.02,6.83708204405683e-12
43.04,6.85089285906847e-12
43.06,6.81807244144191e-12
43.08,6.83201083971249e-12
43.1,6.82696272838628e-12
43.12,6.81729601264163e-12
43.14,6.82641647404746e-12
43.16,6.81476379398167e-12
43.18,6.84135530512613e-12
43.2,6.81110677600823e-12
43.22,6.8234735243658e-12
43.24,6.8246739827025e-12
43.26,6.85126311023607e-12
43.28,6.81979710718587e-12
43.3,6.85260163303883e-12
43.32,6.83349618738545e-12
43.34,6.81703094573767e-12
43.36,6.8311803247158e-12
43.38,6.85528090447351e-12
43.4,6.83946888429414e-12
43.42,6.80949762487861e-12
43.44,6.84128911382105e-12
43.46,6.82101298163423e-12
43.48,6.81396354262193e-12
43.5,6.82412578727831e-12
43.52,6.84367958122566e-12
43.54,6.77597185633342e-12
43.56,6.84258089679462e-12
43.58,6.80500816976833e-12
43.6,6.81192721533358e-12
43.62,6.7869558143667e-12
43.64,6.8133144766945e-12
43.66,6.78547979772422e-12
43.68,6.81241823561233e-12
43.7,6.81508325370338e-12
43.72,6.76816935487684e-12
43.74,6.82362662887353e-12
43.76,6.76158428508141e-12
43.78,6.81853526604211e-12
43.8,6.80984003595914e-12
43.82,6.7873493002977e-12
43.84,6.81930811900876e-12
43.86,6.78969293572893e-12
43.88,6.797789497614e-12
43.9,6.79090425207857e-12
43.92,6.79768007731566e-12
43.94,6.82377757777541e-12
43.96,6.79217496896792e-12
43.98,6.82779701159875e-12
44,6.78430490848789e-12
44.02,6.76125164450815e-12
44.04,6.76768171973797e-12
44.06,6.78626202191808e-12
44.08,6.76983827922501e-12
44.1,6.78163676643766e-12
44.12,6.80817021976121e-12
44.14,6.78487444560491e-12
44.16,6.75544032742294e-12
44.18,6.8136045805216e-12
44.2,6.76733313183304e-12
44.22,6.77550791846285e-12
44.24,6.80118265054294e-12
44.26,6.79964207222634e-12
44.28,6.76730437203841e-12
44.3,6.79362028756011e-12
44.32,6.79953925461646e-12
44.34,6.75301284897826e-12
44.36,6.78050588108251e-12
44.38,6.78830098959542e-12
44.4,6.78096083831652e-12
44.42,6.77685566710975e-12
44.44,6.77809952666269e-12
44.46,6.78437818556432e-12
44.48,6.74626102299925e-12
44.5,6.76986921648402e-12
44.52,6.76883219552852e-12
44.54,6.73853626573972e-12
44.56,6.79635678942916e-12
44.58,6.77057051409458e-12
44.6,6.76273725186244e-12
44.62,6.77722754238383e-12
44.64,6.71941283222233e-12
44.66,6.76408611507083e-12
44.68,6.75734814740356e-12
44.7,6.74004197975813e-12
44.72,6.78732401177217e-12
44.74,6.79047233963868e-12
44.76,6.77951813692527e-12
44.78,6.7220002505469e-12
44.8,6.76672644799377e-12
44.82,6.70771681801138e-12
44.84,6.75456608734267e-12
44.86,6.75382426239141e-12
44.88,6.71702155959349e-12
44.9,6.76964350150705e-12
44.92,6.79773439580155e-12
44.94,6.73950381633649e-12
44.96,6.78634352781685e-12
44.98,6.79724820909793e-12
45,6.75586505265649e-12
45.02,6.78179187330082e-12
45.04,6.75702727922169e-12
45.06,6.76474034882003e-12
45.08,6.727421255627e-12
45.1,6.78401558713446e-12
45.12,6.72872264218009e-12
45.14,6.76428767336517e-12
45.16,6.73987320632661e-12
45.18,6.73524834443422e-12
45.2,6.74860001925705e-12
45.22,6.75195221854705e-12
45.24,6.75367362141119e-12
45.26,6.75623811253525e-12
45.28,6.73903256706924e-12
45.3,6.76333389653609e-12
45.32,6.73196866898075e-12
45.34,6.73643469598926e-12
45.36,6.77061551441581e-12
45.38,6.7071009468411e-12
45.4,6.73468803615215e-12
45.42,6.76843421793739e-12
45.44,6.71153254295038e-12
45.46,6.74560982160197e-12
45.48,6.7378129079888e-12
45.5,6.6954582787137e-12
45.52,6.74438334156639e-12
45.54,6.75897675212319e-12
45.56,6.72518336432525e-12
45.58,6.73385630747486e-12
45.6,6.76726614227328e-12
45.62,6.72667712753411e-12
45.64,6.71887359656164e-12
45.66,6.78359278346435e-12
45.68,6.69613028965254e-12
45.7,6.74041554802656e-12
45.72,6.75060797667058e-12
45.74,6.69236621989547e-12
45.76,6.72640579125174e-12
45.78,6.74409994853073e-12
45.8,6.7257548946347e-12
45.82,6.72468084465817e-12
45.84,6.72233592933063e-12
45.86,6.70423384875602e-12
45.88,6.74574745923245e-12
45.9,6.71478222954529e-12
45.92,6.72266035276591e-12
45.94,6.70588667925771e-12
45.96,6.72872308362799e-12
45.98,6.7197159565533e-12
46,6.70984422138685e-12
46.02,6.73030113132219e-12
46.04,6.72497430221399e-12
46.06,6.71432497897992e-12
46.08,6.73543907692961e-12
46.1,6.7123476455383e-12
46.12,6.73675504863547e-12
46.14,6.74341636433889e-12
46.16,6.70827349359717e-12
46.18,6.71641717280557e-12
46.2,6.73251354685474e-12
46.22,6.73280894174048e-12
46.24,6.7267358750551e-12
46.26,6.71870648897464e-12
46.28,6.72301786285617e-12
46.3,6.73321876870778e-12
46.32,6.71484057305859e-12
46.34,6.71933749454848e-12
46.36,6.71333794576097e-12
46.38,6.70966037921894e-12
46.4,6.70353741081163e-12
46.42,6.70376219923314e-12
46.44,6.70928186626202e-12
46.46,6.69727223049024e-12
46.48,6.71627976784464e-12
46.5,6.69275142393558e-12
46.52,6.72034595599276e-12
46.54,6.70242101861423e-12
46.56,6.69650298976893e-12
46.58,6.72329580474162e-12
46.6,6.66931989454559e-12
46.62,6.72003571676932e-12
46.64,6.69607655996964e-12
46.66,6.69643255418371e-12
46.68,6.72045985586956e-12
46.7,6.71874622238009e-12
46.72,6.6947341005168e-12
46.74,6.70150875281286e-12
46.76,6.72290833214929e-12
46.78,6.71260782586468e-12
46.8,6.70170056978302e-12
46.82,6.71130851147742e-12
46.84,6.72644940313144e-12
46.86,6.68644822138356e-12
46.88,6.7323147348512e-12
46.9,6.73701937787567e-12
46.92,6.66763559566909e-12
46.94,6.73310115430198e-12
46.96,6.69930771973933e-12
46.98,6.6886283970525e-12
47,6.74968244396509e-12
47.02,6.67323540937186e-12
47.04,6.70629861730436e-12
47.06,6.7176789601111e-12
47.08,6.66114104730057e-12
47.1,6.73559292747829e-12
47.12,6.67590639123488e-12
47.14,6.6977975429873e-12
47.16,6.67462432697203e-12
47.18,6.68817915400445e-12
47.2,6.68129602434967e-12
47.22,6.68681064588004e-12
47.24,6.68694278425974e-12
47.26,6.66020928705023e-12
47.28,6.69162481990485e-12
47.3,6.66146124413432e-12
47.32,6.66617006007111e-12
47.34,6.6898474189755e-12
47.36,6.66890478487077e-12
47.38,6.66985753465955e-12
47.4,6.6975796523735e-12
47.42,6.65293866257783e-12
47.44,6.69204351789866e-12
47.46,6.68800162935385e-12
47.48,6.66707318510626e-12
47.5,6.69755463320515e-12
47.52,6.67106097875608e-12
47.54,6.70169247735585e-12
47.56,6.68423843251585e-12
47.58,6.6704332923071e-12
47.6,6.68091759280045e-12
47.62,6.67827823956945e-12
47.64,6.67286138858172e-12
47.66,6.70496924351697e-12
47.68,6.68693968960076e-12
47.7,6.65365299874296e-12
47.72,6.69561218651662e-12
47.74,6.69892694578526e-12
47.76,6.66855416718847e-12
47.78,6.70404661618734e-12
47.8,6.66818163660867e-12
47.82,6.68713487770282e-12
47.84,6.7184850569971e-12
47.86,6.67483790515528e-12
47.88,6.70969718136118e-12
47.9,6.67542188757231e-12
47.92,6.69899738610916e-12
47.94,6.71314836002344e-12
47.96,6.69713481217454e-12
47.98,6.70275624584503e-12
48,6.67840644444906e-12
48.02,6.71422309079424e-12
48.04,6.68334285795248e-12
48.06,6.69621523446527e-12
48.08,6.68808120783095e-12
48.1,6.69357367413314e-12
48.12,6.66457213755557e-12
48.14,6.67000544506107e-12
48.16,6.69049279545541e-12
48.18,6.63582278908079e-12
48.2,6.72366378687777e-12
48.22,6.63121015824265e-12
48.24,6.69288704014017e-12
48.26,6.69374307130061e-12
48.28,6.64475865442767e-12
48.3,6.68271060293278e-12
48.32,6.6774548217496e-12
48.34,6.68351815548647e-12
48.36,6.69121265793688e-12
48.38,6.68804296240019e-12
48.4,6.63724514894284e-12
48.42,6.67850615997878e-12
48.44,6.69595648752216e-12
48.46,6.65403741023855e-12
48.48,6.69715218439099e-12
48.5,6.66638014647082e-12
48.52,6.6753029582098e-12
48.54,6.69367509476981e-12
48.56,6.66573646341565e-12
48.58,6.70649518689687e-12
48.6,6.68233528581909e-12
48.62,6.6754189670457e-12
48.64,6.67932923649956e-12
48.66,6.66954917925194e-12
48.68,6.70267900624088e-12
48.7,6.6428743237438e-12
48.72,6.66552031854726e-12
48.74,6.66783791801783e-12
48.76,6.66856916868881e-12
48.78,6.69696548856137e-12
48.8,6.67618913806742e-12
48.82,6.69604055202337e-12
48.84,6.64322053120447e-12
48.86,6.6919794712029e-12
48.88,6.67334960893142e-12
48.9,6.66313773368088e-12
48.92,6.72386680890009e-12
48.94,6.64425839116832e-12
48.96,6.68034510737894e-12
48.98,6.70715150559237e-12
49,6.66498742197363e-12
49.02,6.70129472279997e-12
49.04,6.68991538718783e-12
49.06,6.676602964696e-12
49.08,6.69095823817885e-12
49.1,6.65415663091171e-12
49.12,6.67956713805554e-12
49.14,6.68935060057924e-12
49.16,6.69138195436924e-12
49.18,6.68671375001465e-12
49.2,6.68451985774992e-12
49.22,6.69182964315734e-12
49.24,6.66140824222897e-12
49.26,6.68505807555632e-12
49.28,6.70108168821943e-12
49.3,6.66170661662058e-12
49.32,6.69417317550038e-12
49.34,6.67108879957689e-12
49.36,6.68341680101827e-12
49.38,6.68254686074618e-12
49.4,6.6344460155563e-12
49.42,6.66550508879915e-12
49.44,6.67259430039228e-12
49.46,6.64605336253263e-12
49.48,6.65791569306419e-12
49.5,6.65116267538105e-12
49.52,6.64992019065304e-12
49.54,6.63331172812401e-12
49.56,6.65583626835049e-12
49.58,6.6791258110996e-12
49.6,6.67418684885846e-12
49.62,6.67804242122608e-12
49.64,6.70090207522822e-12
49.66,6.65109579707933e-12
49.68,6.67788119820295e-12
49.7,6.66138833866547e-12
49.72,6.65740025977276e-12
49.74,6.69713743790205e-12
49.76,6.65138403653064e-12
49.78,6.74264786991746e-12
49.8,6.63944685311117e-12
49.82,6.67982265408778e-12
49.84,6.70484225845656e-12
49.86,6.63671091216527e-12
49.88,6.69089724881688e-12
49.9,6.66907268774329e-12
49.92,6.660495180161e-12
49.94,6.68454798715172e-12
49.96,6.67808009671267e-12
49.98,6.64056948320037e-12
50,3.34130163537338e-12


==> plots/p1_fft_1e-9_5.txt <==
0,0.999524904095286
0.02,2.16750304194189e-06
0.04,1.08502566663959e-06
0.06,7.23508114435235e-07
0.08,5.42672686861708e-07
0.1,4.34153719745751e-07
0.12,3.61802007281396e-07
0.14,3.10119872168283e-07
0.16,2.71357107108544e-07
0.18,2.41207867107678e-07
0.2,2.17088181049113e-07
0.22,1.9735361534009e-07
0.24,1.80908199381585e-07
0.26,1.66992718381304e-07
0.28,1.55065177123458e-07
0.3,1.44727832283526e-07
0.32,1.3568277001331e-07
0.34,1.27701804764829e-07
0.36,1.20607623025082e-07
0.38,1.14260255236458e-07
0.4,1.08547464387964e-07
0.42,1.03378859129045e-07
0.44,9.86801388385895e-08
0.46,9.43900163054317e-08
0.48,9.04573742057205e-08
0.5,8.68394243899893e-08
0.52,8.3499707481156e-08
0.54,8.04074175154354e-08
0.56,7.75360327132068e-08
0.58,7.48626316514592e-08
0.6,7.23675448550847e-08
0.62,7.00333790033141e-08
0.64,6.78451434790669e-08
0.66,6.5789504660108e-08
0.68,6.38547696484561e-08
0.7,6.20307013495011e-08
0.72,6.03078803008883e-08
0.74,5.86781719071044e-08
0.76,5.71343429684921e-08
0.78,5.56696625943691e-08
0.8,5.42782205201122e-08
0.82,5.29546207422894e-08
0.84,5.16940382057291e-08
0.86,5.04921705929852e-08
0.88,4.93448883403127e-08
0.9,4.82485989059937e-08
0.92,4.72000319498296e-08
0.94,4.61960701129319e-08
0.96,4.52339347561122e-08
0.98,4.43110537229514e-08
1,4.34251192263867e-08
1.02,4.25740087008025e-08
1.04,4.17555020137556e-08
1.06,4.09679436202324e-08
1.08,4.02095169035066e-08
1.1,3.94787652921951e-08
1.12,3.87740509723962e-08
1.14,3.80941181650056e-08
1.16,3.74376242739064e-08
1.18,3.68033283305742e-08
1.2,3.61902519903421e-08
1.22,3.55972499116815e-08
1.24,3.50233749846082e-08
1.26,3.44677739597631e-08
1.28,3.39294617269662e-08
1.3,3.340772643026e-08
1.32,3.29018455834433e-08
1.34,3.24110013883957e-08
1.36,3.19347803567388e-08
1.38,3.14722036961835e-08
1.4,3.10228952620546e-08
1.42,3.05862062616591e-08
1.44,3.01617145844537e-08
1.46,2.97487815321059e-08
1.48,2.93471036451612e-08
1.5,2.89560663285978e-08
1.52,2.85753523690073e-08
1.54,2.82045727015178e-08
1.56,2.78431981963968e-08
1.58,2.74910213336683e-08
1.6,2.71476954308593e-08
1.62,2.68128336525321e-08
1.64,2.64861515806136e-08
1.66,2.61673290039423e-08
1.68,2.5856057361825e-08
1.7,2.55521186522411e-08
1.72,2.52553015028567e-08
1.74,2.49652958783582e-08
1.76,2.4681881074574e-08
1.78,2.44049068140997e-08
1.8,2.41339327253644e-08
1.82,2.38690863780091e-08
1.84,2.36099193786774e-08
1.86,2.33562543494758e-08
1.88,2.3108162010824e-08
1.9,2.2865224886985e-08
1.92,2.26272872439858e-08
1.94,2.23943002074963e-08
1.96,2.21660329070324e-08
1.98,2.19424031455728e-08
2,2.17232955719495e-08
2.02,2.15084908740771e-08
2.04,2.12979394480432e-08
2.06,2.10914829061161e-08
2.08,2.08889328190454e-08
2.1,2.06902695869361e-08
2.12,2.04953657560488e-08
2.14,2.03040820603223e-08
2.16,2.01163534899987e-08
2.18,1.99321142391296e-08
2.2,1.97511607380371e-08
2.22,1.95735181774605e-08
2.24,1.939904561639e-08
2.26,1.92276566814606e-08
2.28,1.9059281083788e-08
2.3,1.88938424476761e-08
2.32,1.87311901878552e-08
2.34,1.85713805908178e-08
2.36,1.84143283215686e-08
2.38,1.82598289528428e-08
2.4,1.81080734995965e-08
2.42,1.79586280032993e-08
2.44,1.7811692267717e-08
2.46,1.76671632198725e-08
2.48,1.75250344383229e-08
2.5,1.73851135541616e-08
2.52,1.72473659763815e-08
2.54,1.71118284752093e-08
2.56,1.6978475371856e-08
2.58,1.68470932785761e-08
2.6,1.67178254853676e-08
2.62,1.65904330496143e-08
2.64,1.6465101186241e-08
2.66,1.63415863443833e-08
2.68,1.62198659110408e-08
2.7,1.60999920430478e-08
2.72,1.59819425280883e-08
2.74,1.58656103867025e-08
2.76,1.57508566411317e-08
2.78,1.56378347601605e-08
2.8,1.55264340922767e-08
2.82,1.54166286507609e-08
2.84,1.53083382085163e-08
2.86,1.52016029066463e-08
2.88,1.50962768843593e-08
2.9,1.49924919183481e-08
2.92,1.48900780007205e-08
2.94,1.47890961561956e-08
2.96,1.46894532791711e-08
2.98,1.45910957436668e-08
3,1.44941140115386e-08
3.02,1.43983964257077e-08
3.04,1.43040531807512e-08
3.06,1.42108274682351e-08
3.08,1.41188039280921e-08
3.1,1.40279957062734e-08
3.12,1.39383039600399e-08
3.14,1.3849831819665e-08
3.16,1.37625097092082e-08
3.18,1.36761554477412e-08
3.2,1.3591023702231e-08
3.22,1.35069032667846e-08
3.24,1.34237384305589e-08
3.26,1.33417784926368e-08
3.28,1.32606565409648e-08
3.3,1.31805917151179e-08
3.32,1.31014111059937e-08
3.34,1.30233380553767e-08
3.36,1.29460280901216e-08
3.38,1.28697345855205e-08
3.4,1.27943167825716e-08
3.42,1.27197868668119e-08
3.44,1.26460758937375e-08
3.46,1.25733386884717e-08
3.48,1.25013322790041e-08
3.5,1.24301335848828e-08
3.52,1.2359858906232e-08
3.54,1.22903217094876e-08
3.56,1.22215280078994e-08
3.58,1.21535311446248e-08
3.6,1.20863221876264e-08
3.62,1.20198638129864e-08
3.64,1.19540165856199e-08
3.66,1.18889826223762e-08
3.68,1.18247015747753e-08
3.7,1.17610476266482e-08
3.72,1.16981204800652e-08
3.74,1.16358162721452e-08
3.76,1.15742723948608e-08
3.78,1.15133623986112e-08
3.8,1.14529391550506e-08
3.82,1.13933527868907e-08
3.84,1.1334249450512e-08
3.86,1.12758321736551e-08
3.88,1.12180186522176e-08
3.9,1.11606854847354e-08
3.92,1.11040486657983e-08
3.94,1.10480604004037e-08
3.96,1.09925325521879e-08
3.98,1.09375125430549e-08
4,1.08831466805264e-08
4.02,1.08292637617083e-08
4.04,1.07759113207846e-08
4.06,1.07231982417069e-08
4.08,1.06708719528545e-08
4.1,1.06190889976908e-08
4.12,1.05678462925194e-08
4.14,1.05170774002952e-08
4.16,1.04667537908626e-08
4.18,1.04170835006462e-08
4.2,1.03677179993597e-08
4.22,1.03188116538109e-08
4.24,1.02704279772337e-08
4.26,1.02224483604668e-08
4.28,1.01750716295988e-08
4.3,1.01279858627272e-08
4.32,1.00813618956871e-08
4.34,1.0035216218755e-08
4.36,9.98944916059705e-09
4.38,9.94413870568885e-09
4.4,9.8991778964562e-09
4.42,9.8547272499188e-09
4.44,9.81062019846597e-09
4.46,9.76690826136858e-09
4.48,9.72353742576511e-09
4.5,9.68065149469336e-09
4.52,9.63815536722581e-09
4.54,9.59600353238912e-09
4.56,9.55412928549037e-09
4.58,9.5126675350017e-09
4.6,9.47162121621675e-09
4.62,9.43092345671352e-09
4.64,9.39053431621189e-09
4.66,9.3505002898199e-09
4.68,9.31079312860296e-09
4.7,9.27152476722469e-09
4.72,9.23255935253021e-09
4.74,9.19389539449428e-09
4.76,9.15557214228773e-09
4.78,9.11750550455319e-09
4.8,9.07982268851151e-09
4.82,9.04236891280836e-09
4.84,9.00531227024816e-09
4.86,8.96854718578821e-09
4.88,8.93208903165572e-09
4.9,8.89592652187867e-09
4.92,8.86002565646568e-09
4.94,8.82447925425346e-09
4.96,8.78913139080516e-09
4.98,8.75409041922963e-09
5,8.71942592166333e-09
5.02,8.6849682224086e-09
5.04,8.65081136763392e-09
5.06,8.61687825397955e-09
5.08,8.58319627719327e-09
5.1,8.54985914161341e-09
5.12,8.5167490827954e-09
5.14,8.48388497487446e-09
5.16,8.45129180576949e-09
5.18,8.41897311739394e-09
5.2,8.38685763623917e-09
5.22,8.35500552865886e-09
5.24,8.32344231422145e-09
5.26,8.29209663841357e-09
5.28,8.26098402019229e-09
5.3,8.23005972754304e-09
5.32,8.1994335228638e-09
5.34,8.16898407575924e-09
5.36,8.13874002248817e-09
5.38,8.10883449618136e-09
5.4,8.07909939954005e-09
5.42,8.04952909599174e-09
5.44,8.02022071726414e-09
5.46,7.99120569230128e-09
5.48,7.96227460416116e-09
5.5,7.93357796573909e-09
5.52,7.90516109980194e-09
5.54,7.87691968505296e-09
5.56,7.84887339152644e-09
5.58,7.82101984672006e-09
5.6,7.7933706213701e-09
5.62,7.76591775051621e-09
5.64,7.73866581609628e-09
5.66,7.71161779882986e-09
5.68,7.68475241331667e-09
5.7,7.65801381665964e-09
5.72,7.63156870621608e-09
5.74,7.60524077248173e-09
5.76,7.57915191342977e-09
5.78,7.55320867330308e-09
5.8,7.52745025222944e-09
5.82,7.5018988947606e-09
5.84,7.47651299273301e-09
5.86,7.45124819273701e-09
5.88,7.42620217183988e-09
5.9,7.40134574899649e-09
5.92,7.37659119901446e-09
5.94,7.35200511563053e-09
5.96,7.32764639687746e-09
5.98,7.30343993204587e-09
6,7.27937027507227e-09
6.02,7.25544255697931e-09
6.04,7.23174449593751e-09
6.06,7.20813852682884e-09
6.08,7.18476312539088e-09
6.1,7.16143352081455e-09
6.12,7.13832335963715e-09
6.14,7.11537034646951e-09
6.16,7.09249807168685e-09
6.18,7.06990302008419e-09
6.2,7.04733729395539e-09
6.22,7.02503481222688e-09
6.24,7.00276382015272e-09
6.26,6.98067806861927e-09
6.28,6.958753161799e-09
6.3,6.93698178914843e-09
6.32,6.91526018183245e-09
6.34,6.89379123443931e-09
6.36,6.87235190788663e-09
6.38,6.85114184456288e-09
6.4,6.82997756636586e-09
6.42,6.80904619738963e-09
6.44,6.78817953754009e-09
6.46,6.7674867971352e-09
6.48,6.74686130937898e-09
6.5,6.72632015056775e-09
6.52,6.70599930440743e-09
6.54,6.68577529928581e-09
6.56,6.66566236357741e-09
6.58,6.64570536667488e-09
6.6,6.62584432291163e-09
6.62,6.6060909820381e-09
6.64,6.58655480656048e-09
6.66,6.56705230538593e-09
6.68,6.54771395977464e-09
6.7,6.52836415655393e-09
6.72,6.50928396864929e-09
6.74,6.49027770706813e-09
6.76,6.47136858406866e-09
6.78,6.45254777037661e-09
6.8,6.43383488476517e-09
6.82,6.41524783634896e-09
6.84,6.39677608508075e-09
6.86,6.37841204877074e-09
6.88,6.36008035202129e-09
6.9,6.34204962121238e-09
6.92,6.3239510366106e-09
6.94,6.30599409138184e-09
6.96,6.2882027446501e-09
6.98,6.27049314575146e-09
7,6.25280232359753e-09
7.02,6.23531957655823e-09
7.04,6.2179116972835e-09
7.06,6.20052696087901e-09
7.08,6.18332631937769e-09
7.1,6.16621674202546e-09
7.12,6.14918192719422e-09
7.14,6.13223808155256e-09
7.16,6.11544074574577e-09
7.18,6.09867226767779e-09
7.2,6.0820374201208e-09
7.22,6.06541917789359e-09
7.24,6.0490211044268e-09
7.26,6.03264724502473e-09
7.28,6.01628420906685e-09
7.3,6.00013534606842e-09
7.32,5.98404944182421e-09
7.34,5.96800926580825e-09
7.36,5.95208539531898e-09
7.38,5.93626053287177e-09
7.4,5.92048996561749e-09
7.42,5.9047610355805e-09
7.44,5.88918880639247e-09
7.46,5.8737441936309e-09
7.48,5.85824673537728e-09
7.5,5.84297733085129e-09
7.52,5.82771162220791e-09
7.54,5.81256760530822e-09
7.56,5.79751518935682e-09
7.58,5.78253124408854e-09
7.6,5.76749686682982e-09
7.62,5.75270362401569e-09
7.64,5.7379015353198e-09
7.66,5.72322949934654e-09
7.68,5.70865709777009e-09
7.7,5.69407787924675e-09
7.72,5.67961053886788e-09
7.74,5.6652041795007e-09
7.76,5.65091662686297e-09
7.78,5.63668354231021e-09
7.8,5.62252644032704e-09
7.82,5.60842802571391e-09
7.84,5.5944049195205e-09
7.86,5.58044519672221e-09
7.88,5.56659399946921e-09
7.9,5.55280504017772e-09
7.92,5.53907849728027e-09
7.94,5.52545427497581e-09
7.96,5.51180121108595e-09
7.98,5.49824325662897e-09
8,5.48482035480984e-09
8.02,5.47145130910284e-09
8.04,5.45813509157978e-09
8.06,5.44480603041932e-09
8.08,5.43166353309764e-09
8.1,5.41850409517889e-09
8.12,5.40553005876817e-09
8.14,5.3924651560622e-09
8.16,5.3795406355989e-09
8.18,5.3667443021431e-09
8.2,5.35388670234472e-09
8.22,5.34121580669217e-09
8.24,5.32848090768825e-09
8.26,5.31584053335404e-09
8.28,5.30335321787238e-09
8.3,5.29080855721531e-09
8.32,5.27843022174675e-09
8.34,5.26607143579399e-09
8.36,5.25371925769593e-09
8.38,5.24147579269783e-09
8.4,5.22928260192282e-09
8.42,5.21715181484507e-09
8.44,5.20509581912157e-09
8.46,5.19305860012675e-09
8.48,5.1810933850132e-09
8.5,5.16918527767764e-09
8.52,5.15740311683133e-09
8.54,5.14556014654514e-09
8.56,5.13384446138256e-09
8.58,5.12218209658854e-09
8.6,5.11055897237193e-09
8.62,5.09900192516407e-09
8.64,5.08750600254739e-09
8.66,5.07601799361407e-09
8.68,5.06459569937653e-09
8.7,5.05327791593984e-09
8.72,5.04196669215636e-09
8.74,5.03069977033163e-09
8.76,5.01955521638981e-09
8.78,5.00834002607727e-09
8.8,4.99728564587691e-09
8.82,4.98626766546247e-09
8.84,4.97520210138326e-09
8.86,4.96425281933329e-09
8.88,4.953464793073e-09
8.9,4.94261327950573e-09
8.92,4.93180900597671e-09
8.94,4.92104329487859e-09
8.96,4.91033510823896e-09
8.98,4.89970850970921e-09
9,4.88908232218165e-09
9.02,4.87854942781248e-09
9.04,4.86804603077058e-09
9.06,4.8575665091527e-09
9.08,4.84716126781147e-09
9.1,4.83685329530325e-09
9.12,4.82653227590073e-09
9.14,4.81625898029593e-09
9.16,4.80601489859214e-09
9.18,4.79578916343802e-09
9.2,4.78568861931436e-09
9.22,4.7755999277516e-09
9.24,4.76558496295093e-09
9.26,4.75555220805832e-09
9.28,4.74566362143966e-09
9.3,4.7357116425698e-09
9.32,4.72577857509037e-09
9.34,4.71597816491109e-09
9.36,4.70623129292328e-09
9.38,4.69646800568663e-09
9.4,4.68674233542785e-09
9.42,4.67712356358248e-09
9.44,4.66750479234706e-09
9.46,4.65792030037198e-09
9.48,4.64833003262849e-09
9.5,4.63884678119151e-09
9.52,4.6294565901061e-09
9.54,4.62000727120761e-09
9.56,4.61066774308559e-09
9.58,4.60135454643047e-09
9.6,4.5919788862033e-09
9.62,4.58280295775002e-09
9.64,4.57359470548248e-09
9.66,4.5643519916081e-09
9.68,4.55523067265034e-09
9.7,4.54612447785226e-09
9.72,4.53705138817154e-09
9.74,4.52799911942373e-09
9.76,4.51905065242544e-09
9.78,4.51011463322759e-09
9.8,4.50116055410559e-09
9.82,4.49234485519919e-09
9.84,4.48348809721487e-09
9.86,4.47468450302997e-09
9.88,4.46592257427125e-09
9.9,4.45719036946764e-09
9.92,4.44844765851374e-09
9.94,4.43983537235873e-09
9.96,4.43114373058477e-09
9.98,4.42263750077283e-09
10,4.41404378319071e-09
10.02,4.40552474569337e-09
10.04,4.3970401459662e-09
10.06,4.38860069271719e-09
10.08,4.38016226711454e-09
10.1,4.3717327446468e-09
10.12,4.36349187857184e-09
10.14,4.35516481799879e-09
10.16,4.34686374781686e-09
10.18,4.33860431202521e-09
10.2,4.33034656897929e-09
10.22,4.32219483101626e-09
10.24,4.31404525707987e-09
10.26,4.30598799214985e-09
10.28,4.29790045610701e-09
10.3,4.28980757766494e-09
10.32,4.28184459994249e-09
10.34,4.27380288972614e-09
10.36,4.26581001488309e-09
10.38,4.2579351841778e-09
10.4,4.24999838204e-09
10.42,4.24215563347635e-09
10.44,4.23434302967506e-09
10.46,4.22653716129431e-09
10.48,4.21872093973169e-09
10.5,4.21098295060286e-09
10.52,4.20328498402064e-09
10.54,4.19562503853487e-09
10.56,4.18795293995949e-09
10.58,4.18035428075052e-09
10.6,4.17274151787519e-09
10.62,4.16515491009128e-09
10.64,4.15764029939598e-09
10.66,4.15013568531426e-09
10.68,4.14261767744556e-09
10.7,4.13516021302176e-09
10.72,4.12777528281099e-09
10.74,4.12035718437881e-09
10.76,4.11300288862322e-09
10.78,4.10566722580316e-09
10.8,4.09833532759579e-09
10.82,4.09109644417112e-09
10.84,4.0838503967172e-09
10.86,4.07656883148994e-09
10.88,4.0694411495189e-09
10.9,4.06225513455775e-09
10.92,4.0550774200175e-09
10.94,4.04799795048242e-09
10.96,4.04087574961074e-09
10.98,4.03375743708394e-09
11,4.02678168812423e-09
11.02,4.01975568198323e-09
11.04,4.0127822213743e-09
11.06,4.00577407241859e-09
11.08,3.99887766127472e-09
11.1,3.99191819109354e-09
11.12,3.98506816894752e-09
11.14,3.97820380007154e-09
11.16,3.97134529195914e-09
11.18,3.96452404521502e-09
11.2,3.95777748287507e-09
11.22,3.95103112668918e-09
11.24,3.94431980034463e-09
11.26,3.93750939285929e-09
11.28,3.9308718225597e-09
11.3,3.9242138754388e-09
11.32,3.91754060347026e-09
11.34,3.91094883951597e-09
11.36,3.90435315658017e-09
11.38,3.89779692721214e-09
11.4,3.89123033606916e-09
11.42,3.88475519504135e-09
11.44,3.87820839728996e-09
11.46,3.87172405984025e-09
11.48,3.86528346013974e-09
11.5,3.85885253573655e-09
11.52,3.85247864785285e-09
11.54,3.84610936021206e-09
11.56,3.83976233559476e-09
11.58,3.83340671219165e-09
11.6,3.82703498185274e-09
11.62,3.82082628384018e-09
11.64,3.81452641339784e-09
11.66,3.80829077158628e-09
11.68,3.80207606830773e-09
11.7,3.79583683330647e-09
11.72,3.78963833498855e-09
11.74,3.78352721229905e-09
11.76,3.77731131054958e-09
11.78,3.77123981861096e-09
11.8,3.76507713973729e-09
11.82,3.759073437472e-09
11.84,3.75302096708919e-09
11.86,3.74695685642633e-09
11.88,3.74094955857433e-09
11.9,3.73493856473133e-09
11.92,3.72900722797225e-09
11.94,3.72307045514845e-09
11.96,3.717161179269e-09
11.98,3.71120800418418e-09
12,3.70527461844513e-09
12.02,3.69941132380455e-09
12.04,3.69356464033572e-09
12.06,3.68774156103875e-09
12.08,3.68195502134668e-09
12.1,3.67618166989184e-09
12.12,3.67038987056499e-09
12.14,3.66463743701481e-09
12.16,3.65890422468917e-09
12.18,3.65325812028222e-09
12.2,3.64753127694485e-09
12.22,3.64182870072043e-09
12.24,3.63615074173997e-09
12.26,3.63056170047892e-09
12.28,3.62495694375741e-09
12.3,3.61931489163855e-09
12.32,3.61371660604081e-09
12.34,3.60818415702132e-09
12.36,3.60261023802812e-09
12.38,3.59710998832949e-09
12.4,3.59158073712183e-09
12.42,3.5861241443852e-09
12.44,3.58064200814521e-09
12.46,3.57518236161703e-09
12.48,3.56975037367374e-09
12.5,3.56434312261278e-09
12.52,3.55888340963459e-09
12.54,3.55355514242857e-09
12.56,3.54822858440709e-09
12.58,3.54292533041435e-09
12.6,3.53753263706751e-09
12.62,3.53230269433534e-09
12.64,3.52694227459752e-09
12.66,3.52163277487336e-09
12.68,3.51641956502292e-09
12.7,3.5111637490243e-09
12.72,3.505950169691e-09
12.74,3.50074200448157e-09
12.76,3.4955744016047e-09
12.78,3.49039828992438e-09
12.8,3.48519350874726e-09
12.82,3.48002379557718e-09
12.84,3.47493094407465e-09
12.86,3.46987288050907e-09
12.88,3.46475515663152e-09
12.9,3.45969804677156e-09
12.92,3.45464515362817e-09
12.94,3.4495901942512e-09
12.96,3.44451231446992e-09
12.98,3.4395039204249e-09
13,3.43451535974206e-09
13.02,3.42953816294899e-09
13.04,3.42455533095421e-09
13.06,3.41964457429086e-09
13.08,3.41475215485118e-09
13.1,3.40978816079238e-09
13.12,3.40486565449874e-09
13.14,3.39998038358935e-09
13.16,3.39514310446516e-09
13.18,3.39023126740609e-09
13.2,3.38540131902271e-09
13.22,3.3806233832213e-09
13.24,3.37579256234898e-09
13.26,3.37108959366603e-09
13.28,3.36625088604513e-09
13.3,3.36142682743449e-09
13.32,3.35674307108016e-09
13.34,3.35198961637825e-09
13.36,3.34729107420583e-09
13.38,3.34259280143561e-09
13.4,3.33787327190192e-09
13.42,3.33317837186377e-09
13.44,3.32852418013719e-09
13.46,3.32385727124444e-09
13.48,3.31925589453108e-09
13.5,3.31462033842249e-09
13.52,3.31000703475462e-09
13.54,3.30543570737856e-09
13.56,3.30085726928841e-09
13.58,3.29630520728515e-09
13.6,3.29171645702442e-09
13.62,3.28725004930704e-09
13.64,3.28270110577099e-09
13.66,3.27819503096665e-09
13.68,3.27371606160254e-09
13.7,3.26915264166331e-09
13.72,3.26472977987991e-09
13.74,3.26023030804577e-09
13.76,3.25582810867789e-09
13.78,3.25143177936944e-09
13.8,3.24701948808253e-09
13.82,3.24263790237132e-09
13.84,3.23820968574729e-09
13.86,3.23378293734467e-09
13.88,3.2294754921045e-09
13.9,3.22512771996404e-09
13.92,3.2208131298804e-09
13.94,3.21645448571869e-09
13.96,3.21219391033642e-09
13.98,3.20784599400343e-09
14,3.20361828629526e-09
14.02,3.19928195051927e-09
14.04,3.19501576014692e-09
14.06,3.1907987581669e-09
14.08,3.18653963504754e-09
14.1,3.18227810192972e-09
14.12,3.17813180530393e-09
14.14,3.17388099213932e-09
14.16,3.16971604994761e-09
14.18,3.16560803563367e-09
14.2,3.16140776487104e-09
14.22,3.15723825123658e-09
14.24,3.15316922026135e-09
14.26,3.14896471402056e-09
14.28,3.1448950357397e-09
14.3,3.14083017024633e-09
14.32,3.13669148653149e-09
14.34,3.13259098855582e-09
14.36,3.12857964965011e-09
14.38,3.12455058326682e-09
14.4,3.12043516136031e-09
14.42,3.11647324804025e-09
14.44,3.11244189721602e-09
14.46,3.10838408603248e-09
14.48,3.10450129501423e-09
14.5,3.10047387552924e-09
14.52,3.09650042574383e-09
14.54,3.09247231590466e-09
14.56,3.08861283910913e-09
14.58,3.08465269436875e-09
14.6,3.08076103206133e-09
14.62,3.07685871484057e-09
14.64,3.07288455524705e-09
14.66,3.06900309478487e-09
14.68,3.06512099148014e-09
14.7,3.06129039703726e-09
14.72,3.05737702028199e-09
14.74,3.05357894606746e-09
14.76,3.04977776877224e-09
14.78,3.04592695299511e-09
14.8,3.04203869646605e-09
14.82,3.03824861681438e-09
14.84,3.03444493501816e-09
14.86,3.03070198121904e-09
14.88,3.0268557591072e-09
14.9,3.02315605341355e-09
14.92,3.01940544635915e-09
14.94,3.01568107143668e-09
14.96,3.01193882414131e-09
14.98,3.00826722371927e-09
15,3.0044592662348e-09
15.02,3.00081593244254e-09
15.04,2.99709216153657e-09
15.06,2.99345269486457e-09
15.08,2.98972576039302e-09
15.1,2.98613414767915e-09
15.12,2.98245524733124e-09
15.14,2.97881737026559e-09
15.16,2.97520149583115e-09
15.18,2.9715509500603e-09
15.2,2.96796379392889e-09
15.22,2.9643774220606e-09
15.24,2.96079012172258e-09
15.26,2.95718268354973e-09
15.28,2.95366125633077e-09
15.3,2.95008818848413e-09
15.32,2.9465827667686e-09
15.34,2.94298515128817e-09
15.36,2.93947865381489e-09
15.38,2.93591305568289e-09
15.4,2.93241345486211e-09
15.42,2.92887778055549e-09
15.44,2.92537599063423e-09
15.46,2.92190130668526e-09
15.48,2.91846432828509e-09
15.5,2.91502765138458e-09
15.52,2.911522166229e-09
15.54,2.9081372176287e-09
15.56,2.90464302566371e-09
15.58,2.90126159778536e-09
15.6,2.89784877204604e-09
15.62,2.8944301637386e-09
15.64,2.8910306188823e-09
15.66,2.88759705432113e-09
15.68,2.88424470386613e-09
15.7,2.88086810164189e-09
15.72,2.87752332461713e-09
15.74,2.87419016569437e-09
15.76,2.87075837433767e-09
15.78,2.8674792833311e-09
15.8,2.86408424916488e-09
15.82,2.86082218246831e-09
15.84,2.85750524447757e-09
15.86,2.85424578041589e-09
15.88,2.85093164194936e-09
15.9,2.8476853794449e-09
15.92,2.84434567679855e-09
15.94,2.84110355709506e-09
15.96,2.83784175732805e-09
15.98,2.83461220390314e-09
16,2.8313470280417e-09
16.02,2.82811238445518e-09
16.04,2.82494155959407e-09
16.06,2.82171022724721e-09
16.08,2.81845108188866e-09
16.1,2.8153105662373e-09
16.12,2.81210229051802e-09
16.14,2.80891381835204e-09
16.16,2.80570251696276e-09
16.18,2.80254087943706e-09
16.2,2.79944657285108e-09
16.22,2.79625466620221e-09
16.24,2.79312656147143e-09
16.26,2.78998841807333e-09
16.28,2.78689420469901e-09
16.3,2.78380225801142e-09
16.32,2.7806084036533e-09
16.34,2.77757113230547e-09
16.36,2.77446783434949e-09
16.38,2.77137871057781e-09
16.4,2.76829865561821e-09
16.42,2.76528226381931e-09
16.44,2.7621750032581e-09
16.46,2.75914994973635e-09
16.48,2.75607603754673e-09
16.5,2.75302813646302e-09
16.52,2.75005875781117e-09
16.54,2.74702183334764e-09
16.56,2.74400785581878e-09
16.58,2.74097635193297e-09
16.6,2.73798971126976e-09
16.62,2.73502038478155e-09
16.64,2.73205189894009e-09
16.66,2.7289881679611e-09
16.68,2.72604795245363e-09
16.7,2.72309032119478e-09
16.72,2.72015577335429e-09
16.74,2.71719751192566e-09
16.76,2.71425823597311e-09
16.78,2.71132491488814e-09
16.8,2.7084120753614e-09
16.82,2.70555589724921e-09
16.84,2.70259105451664e-09
16.86,2.69969482174517e-09
16.88,2.69677457408895e-09
16.9,2.69394762123723e-09
16.92,2.69104702825601e-09
16.94,2.68811799493274e-09
16.96,2.68528326361444e-09
16.98,2.68243045166503e-09
17,2.67957061314232e-09
17.02,2.67674481142908e-09
17.04,2.67388677716248e-09
17.06,2.6711417245814e-09
17.08,2.66827800611842e-09
17.1,2.66542363146376e-09
17.12,2.66262239315093e-09
17.14,2.65982389596708e-09
17.16,2.65701709519511e-09
17.18,2.65424685299887e-09
17.2,2.6514661454673e-09
17.22,2.64874143239684e-09
17.24,2.64593395987108e-09
17.26,2.64314954767017e-09
17.28,2.64042828328861e-09
17.3,2.63763644228722e-09
17.32,2.63485749595437e-09
17.34,2.6321774648639e-09
17.36,2.62943000876298e-09
17.38,2.62677491548706e-09
17.4,2.62402399883974e-09
17.42,2.62131940040619e-09
17.44,2.61863279788837e-09
17.46,2.61592382688904e-09
17.48,2.61328912412802e-09
17.5,2.61055108937871e-09
17.52,2.60789030327383e-09
17.54,2.60522111873304e-09
17.56,2.6025669724377e-09
17.58,2.59993830512644e-09
17.6,2.59726556835776e-09
17.62,2.59458418955583e-09
17.64,2.59202368793714e-09
17.66,2.58936649413936e-09
17.68,2.58676254063013e-09
17.7,2.58411414929738e-09
17.72,2.58146611322179e-09
17.74,2.57893438314654e-09
17.76,2.57628372818592e-09
17.78,2.57372038650118e-09
17.8,2.57114660323712e-09
17.82,2.56853735699953e-09
17.84,2.56601364258445e-09
17.86,2.56342116557435e-09
17.88,2.56085069213054e-09
17.9,2.55828062466208e-09
17.92,2.55572222724406e-09
17.94,2.55325622218046e-09
17.96,2.55065541095493e-09
17.98,2.5481385664909e-09
18,2.54562568335416e-09
18.02,2.54311814628006e-09
18.04,2.54059060310996e-09
18.06,2.53807288287897e-09
18.08,2.53562200739694e-09
18.1,2.53306000258142e-09
18.12,2.53061663136986e-09
18.14,2.5281251288461e-09
18.16,2.5256269377629e-09
18.18,2.52320001420429e-09
18.2,2.52071391948261e-09
18.22,2.51826752103799e-09
18.24,2.51581886214685e-09
18.26,2.51335042847428e-09
18.28,2.51094069558397e-09
18.3,2.50850275680704e-09
18.32,2.5060667694368e-09
18.34,2.50361296486253e-09
18.36,2.50121683511151e-09
18.38,2.49881579538682e-09
18.4,2.49642234008492e-09
18.42,2.49394617422503e-09
18.44,2.49163167669102e-09
18.46,2.48921341096677e-09
18.48,2.48682054666976e-09
18.5,2.48444148454317e-09
18.52,2.48207876888858e-09
18.54,2.47973674809098e-09
18.56,2.47734373425965e-09
18.58,2.47499652632235e-09
18.6,2.47260861440876e-09
18.62,2.47029854398353e-09
18.64,2.46791985803879e-09
18.66,2.4655695732052e-09
18.68,2.46324460792872e-09
18.7,2.46095144976332e-09
18.72,2.45859174374611e-09
18.74,2.45631052399425e-09
18.76,2.45402341455633e-09
18.78,2.45171091461454e-09
18.8,2.44940444385636e-09
18.82,2.44711085302285e-09
18.84,2.44482515090338e-09
18.86,2.44256729417194e-09
18.88,2.44024141396435e-09
18.9,2.43801297805817e-09
18.92,2.43574949213852e-09
18.94,2.43344645397944e-09
18.96,2.43125565385637e-09
18.98,2.42897862969989e-09
19,2.42673116631017e-09
19.02,2.42450685113665e-09
19.04,2.42223717593197e-09
19.06,2.41997861599451e-09
19.08,2.41777963071413e-09
19.1,2.41550129115887e-09
19.12,2.41334933578768e-09
19.14,2.41114064847824e-09
19.16,2.40891024921742e-09
19.18,2.4067578718859e-09
19.2,2.40457924434521e-09
19.22,2.40234885864763e-09
19.24,2.40019102834149e-09
19.26,2.39792542493955e-09
19.28,2.39578542577104e-09
19.3,2.39361027410625e-09
19.32,2.39149464780456e-09
19.34,2.38925903697871e-09
19.36,2.38716975634653e-09
19.38,2.38497188776854e-09
19.4,2.3827942480503e-09
19.42,2.38069199846339e-09
19.44,2.37855414498734e-09
19.46,2.37643927734174e-09
19.48,2.37424637177508e-09
19.5,2.37217897726419e-09
19.52,2.37011496579593e-09
19.54,2.36794679868387e-09
19.56,2.36584693178065e-09
19.58,2.36377652884227e-09
19.6,2.36165061894809e-09
19.62,2.35954837850107e-09
19.64,2.35744069503835e-09
19.66,2.35534052952238e-09
19.68,2.35323187335783e-09
19.7,2.35127372760358e-09
19.72,2.3491621616819e-09
19.74,2.34710851599582e-09
19.76,2.3449957313428e-09
19.78,2.34303794593932e-09
19.8,2.34091785419319e-09
19.82,2.33886279856241e-09
19.84,2.33677002014064e-09
19.86,2.33472942668281e-09
19.88,2.33270842504751e-09
19.9,2.33071262527613e-09
19.92,2.32866336202114e-09
19.94,2.32661585443332e-09
19.96,2.32462754338253e-09
19.98,2.32265406544863e-09
20,2.3206080772386e-09
20.02,2.31857242880936e-09
20.04,2.31658999919041e-09
20.06,2.31460719334653e-09
20.08,2.31263695175548e-09
20.1,2.3106217056722e-09
20.12,2.30865710327809e-09
20.14,2.30659854540866e-09
20.16,2.30465734069363e-09
20.18,2.3026999658892e-09
20.2,2.30074892332829e-09
20.22,2.29879249753972e-09
20.24,2.29683587131641e-09
20.26,2.29493367804683e-09
20.28,2.29295869755606e-09
20.3,2.29099762980489e-09
20.32,2.28899197936459e-09
20.34,2.28710964564406e-09
20.36,2.28514693632497e-09
20.38,2.28324019671106e-09
20.4,2.28130001631513e-09
20.42,2.27942144815766e-09
20.44,2.27750907890853e-09
20.46,2.27556791539009e-09
20.48,2.27367115999702e-09
20.5,2.27182091329657e-09
20.52,2.26986526596455e-09
20.54,2.26795461140649e-09
20.56,2.26609277596114e-09
20.58,2.26421666593315e-09
20.6,2.26234883491285e-09
20.62,2.26045223479751e-09
20.64,2.25854276286064e-09
20.66,2.2567311815402e-09
20.68,2.25485266851217e-09
20.7,2.25292833916345e-09
20.72,2.25108172194314e-09
20.74,2.24925742040816e-09
20.76,2.24739301177285e-09
20.78,2.24554300492271e-09
20.8,2.24374799691268e-09
20.82,2.24185563547694e-09
20.84,2.240031733319e-09
20.86,2.23820564508034e-09
20.88,2.23633737641371e-09
20.9,2.23453565747098e-09
20.92,2.23273801609648e-09
20.94,2.23094090004247e-09
20.96,2.22909091858656e-09
20.98,2.22734147683286e-09
21,2.22545554845169e-09
21.02,2.22374381652875e-09
21.04,2.22189715296706e-09
21.06,2.22011419161781e-09
21.08,2.21826418736832e-09
21.1,2.21652008633255e-09
21.12,2.21470470174929e-09
21.14,2.21294239937308e-09
21.16,2.21114747961248e-09
21.18,2.20943289673681e-09
21.2,2.20767254615125e-09
21.22,2.20587689621263e-09
21.24,2.20410697293967e-09
21.26,2.20231644768637e-09
21.28,2.20061302263302e-09
21.3,2.19883223763497e-09
21.32,2.1971419260194e-09
21.34,2.19544361015837e-09
21.36,2.19362361237388e-09
21.38,2.19191110794255e-09
21.4,2.19017713762661e-09
21.42,2.1884303735393e-09
21.44,2.18669605469045e-09
21.46,2.18494887736669e-09
21.48,2.18328684993509e-09
21.5,2.18161723180418e-09
21.52,2.17986970666638e-09
21.54,2.17813369314128e-09
21.56,2.17650985266337e-09
21.58,2.1747335965475e-09
21.6,2.17317028533586e-09
21.62,2.17132615164935e-09
21.64,2.16966126253676e-09
21.66,2.16806126185933e-09
21.68,2.16636191531563e-09
21.7,2.16467338477925e-09
21.72,2.16296366614858e-09
21.74,2.16125969841962e-09
21.76,2.15962022327409e-09
21.78,2.15797105011215e-09
21.8,2.1562982910574e-09
21.82,2.15470228198572e-09
21.84,2.15302293272691e-09
21.86,2.15129473864311e-09
21.88,2.14968302336191e-09
21.9,2.14804577871736e-09
21.92,2.14643163551548e-09
21.94,2.14476103945104e-09
21.96,2.14318478127579e-09
21.98,2.14153146543159e-09
22,2.13988317530789e-09
22.02,2.13823912366539e-09
22.04,2.1366622405643e-09
22.06,2.13506651056616e-09
22.08,2.13348074380553e-09
22.1,2.1317917479026e-09
22.12,2.13024383746096e-09
22.14,2.12859832860109e-09
22.16,2.12700415938819e-09
22.18,2.12537118382643e-09
22.2,2.12383918971485e-09
22.22,2.12226017317087e-09
22.24,2.12063594811414e-09
22.26,2.11899645463898e-09
22.28,2.11735561360264e-09
22.3,2.11586092351835e-09
22.32,2.11430681717181e-09
22.34,2.11272940525423e-09
22.36,2.11115778003477e-09
22.38,2.10955974545439e-09
22.4,2.10802969895044e-09
22.42,2.10645762615626e-09
22.44,2.1048781287373e-09
22.46,2.10341400433264e-09
22.48,2.10179047392599e-09
22.5,2.10023227741698e-09
22.52,2.09873985749753e-09
22.54,2.09717531968647e-09
22.56,2.09564053857268e-09
22.58,2.09411572183895e-09
22.6,2.09256418849844e-09
22.62,2.0910463133039e-09
22.64,2.08955345601267e-09
22.66,2.08797103848531e-09
22.68,2.08649884520735e-09
22.7,2.08495977700931e-09
22.72,2.0834207489026e-09
22.74,2.08196253906902e-09
22.76,2.08044117347427e-09
22.78,2.07894173761926e-09
22.8,2.07742112400319e-09
22.82,2.0759440349924e-09
22.84,2.07449049862595e-09
22.86,2.07292409792613e-09
22.88,2.07145291263258e-09
22.9,2.0699208141223e-09
22.92,2.06844683687093e-09
22.94,2.06702281835581e-09
22.96,2.0655268130251e-09
22.98,2.06409005443949e-09
23,2.06255590905748e-09
23.02,2.06112547004665e-09
23.04,2.05971261865747e-09
23.06,2.05820438965495e-09
23.08,2.05667678387059e-09
23.1,2.05523558054007e-09
23.12,2.05378806971308e-09
23.14,2.05230247488246e-09
23.16,2.05089388597014e-09
23.18,2.04947759779352e-09
23.2,2.0480287672509e-09
23.22,2.04660839302159e-09
23.24,2.04518445721332e-09
23.26,2.04378054139074e-09
23.28,2.04229484819467e-09
23.3,2.04085349514588e-09
23.32,2.03942754040446e-09
23.34,2.03803028912833e-09
23.36,2.03656829501267e-09
23.38,2.03516215275503e-09
23.4,2.03373376222792e-09
23.42,2.03234988808078e-09
23.44,2.03097085726755e-09
23.46,2.02953160314663e-09
23.48,2.02814630745107e-09
23.5,2.02679357288382e-09
23.52,2.02537642147263e-09
23.54,2.02396073002162e-09
23.56,2.02252440571897e-09
23.58,2.0211467594215e-09
23.6,2.01975279189683e-09
23.62,2.01837674492101e-09
23.64,2.01699116994177e-09
23.66,2.01563829673216e-09
23.68,2.01424687767858e-09
23.7,2.01287078512043e-09
23.72,2.01150589817162e-09
23.74,2.01011361034121e-09
23.76,2.0088012112038e-09
23.78,2.00739501615345e-09
23.8,2.00605973964835e-09
23.82,2.004731327161e-09
23.84,2.00331876399136e-09
23.86,2.00195631279157e-09
23.88,2.00066987196948e-09
23.9,1.9992572123338e-09
23.92,1.99791246524415e-09
23.94,1.99660919146535e-09
23.96,1.99526061996364e-09
23.98,1.99391302214315e-09
24,1.99257255970779e-09
24.02,1.99125437680403e-09
24.04,1.98992220021857e-09
24.06,1.98858844606855e-09
24.08,1.98725986212875e-09
24.1,1.98595511235292e-09
24.12,1.98464785898152e-09
24.14,1.98336719840767e-09
24.16,1.98197839972051e-09
24.18,1.98068461415411e-09
24.2,1.97940926019663e-09
24.22,1.97809910670846e-09
24.24,1.97680387485965e-09
24.26,1.97549343214397e-09
24.28,1.97417323957925e-09
24.3,1.97286063142794e-09
24.32,1.97158851121134e-09
24.34,1.97028312334152e-09
24.36,1.96902417934224e-09
24.38,1.96769108022008e-09
24.4,1.96646259221875e-09
24.42,1.96512749989621e-09
24.44,1.96389363626404e-09
24.46,1.96261042503774e-09
24.48,1.9612585910946e-09
24.5,1.95999496007299e-09
24.52,1.95879337658501e-09
24.54,1.95744338883464e-09
24.56,1.95624059622651e-09
24.58,1.9549947712156e-09
24.6,1.95372668456324e-09
24.62,1.95242318503836e-09
24.64,1.95127869908694e-09
24.66,1.94996083427454e-09
24.68,1.94867957339809e-09
24.7,1.94745403301019e-09
24.72,1.94621106516902e-09
24.74,1.94493251871042e-09
24.76,1.94370938577445e-09
24.78,1.9425049226302e-09
24.8,1.94125378223849e-09
24.82,1.94005364584138e-09
24.84,1.93873543116311e-09
24.86,1.93756166905343e-09
24.88,1.93635168022279e-09
24.9,1.93512438471087e-09
24.92,1.93385338416572e-09
24.94,1.93267621223193e-09
24.96,1.93145253221921e-09
24.98,1.93024457783999e-09
25,1.9289894564165e-09
25.02,1.92781619275982e-09
25.04,1.92661116056964e-09
25.06,1.92537418202976e-09
25.08,1.92418406224594e-09
25.1,1.92300324881439e-09
25.12,1.92182885546663e-09
25.14,1.9206026734841e-09
25.16,1.9193458039144e-09
25.18,1.91817057062227e-09
25.2,1.91700872574512e-09
25.22,1.9158024450404e-09
25.24,1.91464594862537e-09
25.26,1.91347320257224e-09
25.28,1.91226383429529e-09
25.3,1.91110972783727e-09
25.32,1.9099050185177e-09
25.34,1.90874922310615e-09
25.36,1.90753823023869e-09
25.38,1.90645477467998e-09
25.4,1.90519336804761e-09
25.42,1.90406703954884e-09
25.44,1.90289323259107e-09
25.46,1.9016784497118e-09
25.48,1.90060281926054e-09
25.5,1.89938245982507e-09
25.52,1.89836355717767e-09
25.54,1.89708785102177e-09
25.56,1.89598066499452e-09
25.58,1.89474850276106e-09
25.6,1.8935695487451e-09
25.62,1.89246522799729e-09
25.64,1.89134264077857e-09
25.66,1.89025541657231e-09
25.68,1.88909600593577e-09
25.7,1.88793033690554e-09
25.72,1.88680870765097e-09
25.74,1.88566908449668e-09
25.76,1.88450964057017e-09
25.78,1.8834529970545e-09
25.8,1.88230431495501e-09
25.82,1.88113164069252e-09
25.84,1.88008515379092e-09
25.86,1.87886375749498e-09
25.88,1.87782890513612e-09
25.9,1.87670063022343e-09
25.92,1.87558492831034e-09
25.94,1.87442418298521e-09
25.96,1.87336159136206e-09
25.98,1.87223460830556e-09
26,1.87117147769905e-09
26.02,1.87005258033615e-09
26.04,1.86897490095894e-09
26.06,1.86784426326496e-09
26.08,1.8667526368951e-09
26.1,1.86569111802668e-09
26.12,1.86459833216602e-09
26.14,1.86347768254427e-09
26.16,1.86240176757224e-09
26.18,1.86131174066478e-09
26.2,1.86017486635902e-09
26.22,1.85914709293982e-09
26.24,1.85805746992159e-09
26.26,1.85699827286571e-09
26.28,1.85593278595861e-09
26.3,1.8547786104982e-09
26.32,1.85377768113188e-09
26.34,1.8526518509748e-09
26.36,1.85158774358802e-09
26.38,1.8505814152773e-09
26.4,1.84946112659578e-09
26.42,1.84836253178991e-09
26.44,1.84731712102877e-09
26.46,1.84626418786625e-09
26.48,1.84528523749936e-09
26.5,1.84420977751693e-09
26.52,1.843142302815e-09
26.54,1.84207885918262e-09
26.56,1.84104485755736e-09
26.58,1.83995151249515e-09
26.6,1.83897684330202e-09
26.62,1.83794636336465e-09
26.64,1.8368634272083e-09
26.66,1.83581466447029e-09
26.68,1.83476682185898e-09
26.7,1.83376521984177e-09
26.72,1.83272288194828e-09
26.74,1.83170548165081e-09
26.76,1.83063688519988e-09
26.78,1.82966813513969e-09
26.8,1.8285553202017e-09
26.82,1.82752740112418e-09
26.84,1.82655453474908e-09
26.86,1.82550008659809e-09
26.88,1.82452420066534e-09
26.9,1.82344922697735e-09
26.92,1.82244172412227e-09
26.94,1.82144077379192e-09
26.96,1.82045476803659e-09
26.98,1.81944796279607e-09
27,1.81841534574407e-09
27.02,1.81738425637361e-09
27.04,1.81649341058026e-09
27.06,1.81541934079678e-09
27.08,1.81438649806757e-09
27.1,1.81340227867808e-09
27.12,1.81238915579192e-09
27.14,1.81141781281081e-09
27.16,1.81043850078901e-09
27.18,1.80943996624776e-09
27.2,1.80841013083023e-09
27.22,1.80740069604826e-09
27.24,1.80641969272346e-09
27.26,1.80548972853079e-09
27.28,1.80453562712353e-09
27.3,1.80352285040467e-09
27.32,1.80252522208799e-09
27.34,1.80154484708409e-09
27.36,1.80055460623945e-09
27.38,1.79960269411086e-09
27.4,1.7986724875517e-09
27.42,1.79768731989482e-09
27.44,1.79673025796573e-09
27.46,1.79574763368417e-09
27.48,1.79479807862198e-09
27.5,1.79379848765662e-09
27.52,1.7928194649216e-09
27.54,1.79190842754681e-09
27.56,1.79093227885388e-09
27.58,1.78996637292955e-09
27.6,1.78893048091864e-09
27.62,1.78804319204178e-09
27.64,1.78711064753891e-09
27.66,1.78614851953525e-09
27.68,1.78524289010583e-09
27.7,1.78422826869104e-09
27.72,1.7833078818166e-09
27.74,1.78237518569403e-09
27.76,1.78140406398838e-09
27.78,1.78046448332561e-09
27.8,1.77953550063588e-09
27.82,1.77865242206413e-09
27.84,1.77764767342094e-09
27.86,1.77676639162105e-09
27.88,1.77580441694823e-09
27.9,1.77492477836627e-09
27.92,1.77396986975548e-09
27.94,1.77303764341223e-09
27.96,1.77215882926454e-09
27.98,1.77122250934055e-09
28,1.77026042678396e-09
28.02,1.76932113230647e-09
28.04,1.76842549787823e-09
28.06,1.76754153292565e-09
28.08,1.76661002996579e-09
28.1,1.76570252025638e-09
28.12,1.76479796519802e-09
28.14,1.76387231915872e-09
28.16,1.7630181935269e-09
28.18,1.76207027773979e-09
28.2,1.76113352425841e-09
28.22,1.76026953947477e-09
28.24,1.7594078346109e-09
28.26,1.75846775263582e-09
28.28,1.75759876233132e-09
28.3,1.75666750120299e-09
28.32,1.75574879141529e-09
28.34,1.7548474296062e-09
28.36,1.75397484318886e-09
28.38,1.7530437961463e-09
28.4,1.75219956580226e-09
28.42,1.75129492219216e-09
28.44,1.75044519524951e-09
28.46,1.74950862139882e-09
28.48,1.74866329788668e-09
28.5,1.74773589231404e-09
28.52,1.74690009005485e-09
28.54,1.74605041188092e-09
28.56,1.7451587313792e-09
28.58,1.74430180605864e-09
28.6,1.74342361474803e-09
28.62,1.74253999124171e-09
28.64,1.74164861069926e-09
28.66,1.74083311622821e-09
28.68,1.73991989795481e-09
28.7,1.73905035877892e-09
28.72,1.73820146093067e-09
28.74,1.73734537458038e-09
28.76,1.73644570027889e-09
28.78,1.73565780524876e-09
28.8,1.73472849666e-09
28.82,1.73386084326739e-09
28.84,1.73305967580036e-09
28.86,1.73220170012913e-09
28.88,1.73131225111762e-09
28.9,1.7304339452063e-09
28.92,1.72965545056603e-09
28.94,1.72874335084437e-09
28.96,1.72799043007785e-09
28.98,1.72715090198342e-09
29,1.726268934561e-09
29.02,1.7254248031255e-09
29.04,1.72455533143574e-09
29.06,1.72371295873388e-09
29.08,1.72290828556518e-09
29.1,1.72211034125748e-09
29.12,1.72128370514956e-09
29.14,1.72040273545243e-09
29.16,1.71957440721542e-09
29.18,1.71880394071061e-09
29.2,1.71795676779502e-09
29.22,1.71711625248983e-09
29.24,1.7162415410331e-09
29.26,1.71550719912717e-09
29.28,1.71463314455721e-09
29.3,1.71377233292095e-09
29.32,1.71299350432941e-09
29.34,1.71215889601344e-09
29.36,1.71139998678836e-09
29.38,1.71052485408098e-09
29.4,1.70976184260144e-09
29.42,1.70885870946168e-09
29.44,1.70817103604018e-09
29.46,1.70728396389654e-09
29.48,1.7064979194848e-09
29.5,1.70569886760664e-09
29.52,1.70487414230136e-09
29.54,1.70411692242343e-09
29.56,1.70328931337129e-09
29.58,1.7024906168482e-09
29.6,1.70170909926175e-09
29.62,1.70090038625572e-09
29.64,1.70011210016761e-09
29.66,1.69926670147699e-09
29.68,1.69847350209693e-09
29.7,1.69771949076909e-09
29.72,1.69693219198265e-09
29.74,1.6961120784788e-09
29.76,1.69537234676511e-09
29.78,1.69455931807887e-09
29.8,1.69381019339237e-09
29.82,1.69297238433648e-09
29.84,1.6922351974835e-09
29.86,1.6914663882134e-09
29.88,1.6906223844432e-09
29.9,1.68984953915445e-09
29.92,1.68909914986683e-09
29.94,1.68836983895322e-09
29.96,1.68758128088368e-09
29.98,1.68678563671992e-09
30,1.68604776834062e-09
30.02,1.68525606735404e-09
30.04,1.68452275330703e-09
30.06,1.68371516364659e-09
30.08,1.6829199212142e-09
30.1,1.68224043239877e-09
30.12,1.6814669118579e-09
30.14,1.68066283329408e-09
30.16,1.67993670803019e-09
30.18,1.67911060598327e-09
30.2,1.67840800917915e-09
30.22,1.67759241527676e-09
30.24,1.67691893947842e-09
30.26,1.67611941782157e-09
30.28,1.67538175534028e-09
30.3,1.6746788874224e-09
30.32,1.67390271856118e-09
30.34,1.67311370294114e-09
30.36,1.67240852932562e-09
30.38,1.67162565164866e-09
30.4,1.67087331785675e-09
30.42,1.67011083399887e-09
30.44,1.6694001501297e-09
30.46,1.66865539914833e-09
30.48,1.66793237803608e-09
30.5,1.66725797568144e-09
30.52,1.66642904865694e-09
30.54,1.66570983832516e-09
30.56,1.66497803541621e-09
30.58,1.66428395278785e-09
30.6,1.66354029208844e-09
30.62,1.662805933875e-09
30.64,1.66204641483651e-09
30.66,1.66133623301554e-09
30.68,1.66066823873757e-09
30.7,1.65986819002747e-09
30.72,1.65920875471217e-09
30.74,1.65846666537926e-09
30.76,1.65774693047093e-09
30.78,1.65698596884556e-09
30.8,1.65629287707187e-09
30.82,1.65558731187067e-09
30.84,1.65487121785995e-09
30.86,1.65416386393706e-09
30.88,1.65344949860235e-09
30.9,1.65273669655295e-09
30.92,1.65202522906395e-09
30.94,1.65134586016054e-09
30.96,1.65061066899814e-09
30.98,1.64986663849577e-09
31,1.64916663360584e-09
31.02,1.64849863827459e-09
31.04,1.64780800697338e-09
31.06,1.64713761720092e-09
31.08,1.64643810020394e-09
31.1,1.64572304992321e-09
31.12,1.6449605369732e-09
31.14,1.64428985058278e-09
31.16,1.64358604197482e-09
31.18,1.64293591030632e-09
31.2,1.64225205812608e-09
31.22,1.64154961524199e-09
31.24,1.64083892837973e-09
31.26,1.64017614514128e-09
31.28,1.63946567496279e-09
31.3,1.63877289035033e-09
31.32,1.63806152342707e-09
31.34,1.63740952210686e-09
31.36,1.63670018930871e-09
31.38,1.63605489660223e-09
31.4,1.63538906465138e-09
31.42,1.63471539059566e-09
31.44,1.63396389819118e-09
31.46,1.63333637866739e-09
31.48,1.63267482720126e-09
31.5,1.63197283741009e-09
31.52,1.63130570364001e-09
31.54,1.63063766969867e-09
31.56,1.62996850368112e-09
31.58,1.62932529343023e-09
31.6,1.62863079674594e-09
31.62,1.62795778486385e-09
31.64,1.62727632605318e-09
31.66,1.62661151236877e-09
31.68,1.62594471751922e-09
31.7,1.62529664164778e-09
31.72,1.62462724577531e-09
31.74,1.62393544153371e-09
31.76,1.62334478295814e-09
31.78,1.62266661108416e-09
31.8,1.62200091699121e-09
31.82,1.621336213869e-09
31.84,1.62071985569658e-09
31.86,1.62005657727282e-09
31.88,1.61944290767005e-09
31.9,1.61875605302226e-09
31.92,1.61812125211515e-09
31.94,1.61741004834628e-09
31.96,1.61680354451569e-09
31.98,1.6161705825297e-09
32,1.6154737036544e-09
32.02,1.61488307321709e-09
32.04,1.61424291738425e-09
32.06,1.61357944370736e-09
32.08,1.61292566807741e-09
32.1,1.61225484292818e-09
32.12,1.61167446374964e-09
32.14,1.61096812756088e-09
32.16,1.61035465252053e-09
32.18,1.60970466869212e-09
32.2,1.60915483632229e-09
32.22,1.60850031842237e-09
32.24,1.60787187973514e-09
32.26,1.60725474009865e-09
32.28,1.60665490532033e-09
32.3,1.60594168324974e-09
32.32,1.60538696267326e-09
32.34,1.60467258133814e-09
32.36,1.60407306168621e-09
32.38,1.60348088058338e-09
32.4,1.602853351842e-09
32.42,1.60222706811154e-09
32.44,1.60161396780324e-09
32.46,1.60102741071713e-09
32.48,1.60036732186244e-09
32.5,1.59976895895208e-09
32.52,1.59914566791675e-09
32.54,1.59851498441676e-09
32.56,1.59795078876146e-09
32.58,1.59731809390387e-09
32.6,1.59666539695703e-09
32.62,1.59607622835316e-09
32.64,1.5954852571915e-09
32.66,1.59488680624231e-09
32.68,1.59428961913946e-09
32.7,1.59366368925071e-09
32.72,1.59306101058898e-09
32.74,1.59245930628262e-09
32.76,1.59188867877053e-09
32.78,1.59125118434325e-09
32.8,1.59064649008136e-09
32.82,1.59009662720536e-09
32.84,1.58944195638784e-09
32.86,1.58884576667012e-09
32.88,1.58823842736983e-09
32.9,1.58765444322421e-09
32.92,1.58708750819848e-09
32.94,1.58643342701471e-09
32.96,1.58587657640424e-09
32.98,1.58527329915858e-09
33,1.58470038325355e-09
33.02,1.58411921987301e-09
33.04,1.5835194088684e-09
33.06,1.58298562584435e-09
33.08,1.58231382114711e-09
33.1,1.58176902017358e-09
33.12,1.58116563396466e-09
33.14,1.58061291353e-09
33.16,1.58004907729575e-09
33.18,1.57939808039336e-09
33.2,1.57885702226222e-09
33.22,1.57831392608597e-09
33.24,1.57769843928956e-09
33.26,1.57715328086518e-09
33.28,1.57656537242132e-09
33.3,1.57600649594401e-09
33.32,1.57543377344368e-09
33.34,1.57485596160709e-09
33.36,1.57426615878922e-09
33.38,1.57372875850118e-09
33.4,1.57313439286179e-09
33.42,1.57258558875266e-09
33.44,1.57199323024274e-09
33.46,1.57141825824477e-09
33.48,1.57089534738005e-09
33.5,1.57026495454103e-09
33.52,1.56973160601233e-09
33.54,1.56911394647643e-09
33.56,1.56860642368435e-09
33.58,1.56808654217888e-09
33.6,1.56749045197096e-09
33.62,1.56697643956171e-09
33.64,1.56637229164779e-09
33.66,1.5658716449165e-09
33.68,1.56525979739254e-09
33.7,1.56474608266984e-09
33.72,1.56419063216026e-09
33.74,1.56362482465181e-09
33.76,1.56309505712876e-09
33.78,1.5625424983966e-09
33.8,1.56195552998359e-09
33.82,1.56144990139604e-09
33.84,1.56088474717614e-09
33.86,1.56036157903734e-09
33.88,1.5597800460222e-09
33.9,1.55924354963475e-09
33.92,1.55874294217367e-09
33.94,1.55816790470735e-09
33.96,1.55759511595736e-09
33.98,1.55709299098852e-09
34,1.55655372654952e-09
34.02,1.55605357197354e-09
34.04,1.55547754129803e-09
34.06,1.5549578705201e-09
34.08,1.55444129750788e-09
34.1,1.55388062750768e-09
34.12,1.55333996283644e-09
34.14,1.55279606947564e-09
34.16,1.55233369113448e-09
34.18,1.55174959862554e-09
34.2,1.55126626826888e-09
34.22,1.55068318489346e-09
34.24,1.55017950414086e-09
34.26,1.54967596353931e-09
34.28,1.54914334937967e-09
34.3,1.5485793509677e-09
34.32,1.54811721408197e-09
34.34,1.54754345383345e-09
34.36,1.54701578076396e-09
34.38,1.54655573799972e-09
34.4,1.54600825865542e-09
34.42,1.54547855783366e-09
34.44,1.54500662391929e-09
34.46,1.54447916369751e-09
34.48,1.54394082519721e-09
34.5,1.54340991907966e-09
34.52,1.54287451044103e-09
34.54,1.54242822939126e-09
34.56,1.54194322071904e-09
34.58,1.54138241517506e-09
34.6,1.54085963030871e-09
34.62,1.54044521268444e-09
34.64,1.53994342604548e-09
34.66,1.53933841557375e-09
34.68,1.53886183161687e-09
34.7,1.53830386653787e-09
34.72,1.53781574997454e-09
34.74,1.5373307676588e-09
34.76,1.53683004275879e-09
34.78,1.53631252584779e-09
34.8,1.53584080422475e-09
34.82,1.53536363797373e-09
34.84,1.53484411084595e-09
34.86,1.53433813097578e-09
34.88,1.53388227775852e-09
34.9,1.53336128945129e-09
34.92,1.53283628058169e-09
34.94,1.53234549154196e-09
34.96,1.53186834680869e-09
34.98,1.53136140977592e-09
35,1.53089349431877e-09
35.02,1.5304069111198e-09
35.04,1.52981653294513e-09
35.06,1.52937700378506e-09
35.08,1.52893212191947e-09
35.1,1.52841502057618e-09
35.12,1.52792399575033e-09
35.14,1.52748795887077e-09
35.16,1.52702259849047e-09
35.18,1.52650158526105e-09
35.2,1.52603738268283e-09
35.22,1.52556973660611e-09
35.24,1.52506886280475e-09
35.26,1.52457524664791e-09
35.28,1.52410077387276e-09
35.3,1.52357876540366e-09
35.32,1.52312266031868e-09
35.34,1.52272189236039e-09
35.36,1.52227304326521e-09
35.38,1.52173094834235e-09
35.4,1.52126740956456e-09
35.42,1.520778607722e-09
35.44,1.52031726920227e-09
35.46,1.51982846004951e-09
35.48,1.5193712198806e-09
35.5,1.51894381787755e-09
35.52,1.51844747413152e-09
35.54,1.51790728837982e-09
35.56,1.51751485363292e-09
35.58,1.51708062781973e-09
35.6,1.51655454637521e-09
35.62,1.51607373770599e-09
35.64,1.51569573919672e-09
35.66,1.51521526519528e-09
35.68,1.51472208274414e-09
35.7,1.51423467308075e-09
35.72,1.51374724812403e-09
35.74,1.51333812106009e-09
35.76,1.51289894895379e-09
35.78,1.512496784223e-09
35.8,1.51200408578816e-09
35.82,1.51149428159425e-09
35.84,1.51109719295252e-09
35.86,1.51063491516706e-09
35.88,1.51019138567401e-09
35.9,1.50974044331189e-09
35.92,1.50930548271446e-09
35.94,1.50882455856828e-09
35.96,1.50838201907154e-09
35.98,1.50796349419091e-09
36,1.50750379355983e-09
36.02,1.50703695718575e-09
36.04,1.50655963446091e-09
36.06,1.50616990337078e-09
36.08,1.50574456736944e-09
36.1,1.50525684903222e-09
36.12,1.5048646664451e-09
36.14,1.50439672672881e-09
36.16,1.50393562734631e-09
36.18,1.50353147163974e-09
36.2,1.50308539851992e-09
36.22,1.50264823485497e-09
36.24,1.50220990993469e-09
36.26,1.50177939385292e-09
36.28,1.50134716217805e-09
36.3,1.50088873162095e-09
36.32,1.500408769895e-09
36.34,1.50002118925523e-09
36.36,1.49961343799505e-09
36.38,1.49916446504074e-09
36.4,1.49871396435475e-09
36.42,1.49829794973264e-09
36.44,1.49789298208714e-09
36.46,1.49741051831075e-09
36.48,1.49709340472682e-09
36.5,1.49660980671405e-09
36.52,1.49619893819257e-09
36.54,1.49578130362641e-09
36.56,1.49534894053505e-09
36.58,1.49489426601231e-09
36.6,1.49448186968344e-09
36.62,1.49410574422807e-09
36.64,1.49365421429543e-09
36.66,1.4932629219997e-09
36.68,1.49281081401791e-09
36.7,1.49235061098044e-09
36.72,1.49202033072302e-09
36.74,1.49158402006794e-09
36.76,1.49117611229377e-09
36.78,1.4907618827523e-09
36.8,1.49029884855734e-09
36.82,1.48991633629416e-09
36.84,1.48951664779014e-09
36.86,1.48910851726166e-09
36.88,1.48862418454441e-09
36.9,1.48828603434233e-09
36.92,1.48786407217867e-09
36.94,1.48747279264797e-09
36.96,1.48710686842714e-09
36.98,1.48666935833808e-09
37,1.48625894948476e-09
37.02,1.48585802205575e-09
37.04,1.48541311822977e-09
37.06,1.48503174208529e-09
37.08,1.4846315266326e-09
37.1,1.48422667236255e-09
37.12,1.48386860487651e-09
37.14,1.48347031790947e-09
37.16,1.48301887496785e-09
37.18,1.48270399379219e-09
37.2,1.48222662695516e-09
37.22,1.48185390213094e-09
37.24,1.48143816372742e-09
37.26,1.48108791082447e-09
37.28,1.48066026683956e-09
37.3,1.48027591194994e-09
37.32,1.47991052018245e-09
37.34,1.47950481312417e-09
37.36,1.47910591291676e-09
37.38,1.47871266427363e-09
37.4,1.47833650443314e-09
37.42,1.47796296164226e-09
37.44,1.47756754275149e-09
37.46,1.47716783499182e-09
37.48,1.47677231656405e-09
37.5,1.47640230943677e-09
37.52,1.47600516305801e-09
37.54,1.47560717359722e-09
37.56,1.47526088868336e-09
37.58,1.47492304390545e-09
37.6,1.47453536423263e-09
37.62,1.4740783505447e-09
37.64,1.47371351755229e-09
37.66,1.47334840529464e-09
37.68,1.47297806191899e-09
37.7,1.47260893475595e-09
37.72,1.47219380329031e-09
37.74,1.4718232078851e-09
37.76,1.47145046688773e-09
37.78,1.47113379722828e-09
37.8,1.47070747357279e-09
37.82,1.47035359981979e-09
37.84,1.46994252667331e-09
37.86,1.46962271900496e-09
37.88,1.46926084160723e-09
37.9,1.46889128419551e-09
37.92,1.46851903723728e-09
37.94,1.46811313326742e-09
37.96,1.46771607546019e-09
37.98,1.46737979456192e-09
38,1.46702887903555e-09
38.02,1.46667471296476e-09
38.04,1.46628169484216e-09
38.06,1.46593105783904e-09
38.08,1.46558974131558e-09
38.1,1.46523370160393e-09
38.12,1.46486024499002e-09
38.14,1.4644776108369e-09
38.16,1.46417779833274e-09
38.18,1.46377833274607e-09
38.2,1.46339904259137e-09
38.22,1.46307252982463e-09
38.24,1.4627267083178e-09
38.26,1.46237896013275e-09
38.28,1.46199572538201e-09
38.3,1.46171198890608e-09
38.32,1.46128489676024e-09
38.34,1.46091372032988e-09
38.36,1.46060058127008e-09
38.38,1.46022807433624e-09
38.4,1.45988553293379e-09
38.42,1.45956246039124e-09
38.44,1.45924752809528e-09
38.46,1.45880805006077e-09
38.48,1.45850193529219e-09
38.5,1.45821185549258e-09
38.52,1.45780806127986e-09
38.54,1.45746950976284e-09
38.56,1.45712503302087e-09
38.58,1.45676544025892e-09
38.6,1.45646278398834e-09
38.62,1.45606896354681e-09
38.64,1.45574551301461e-09
38.66,1.45539952059894e-09
38.68,1.45511976701655e-09
38.7,1.45473256139723e-09
38.72,1.45436400783832e-09
38.74,1.45404502958692e-09
38.76,1.45367119802675e-09
38.78,1.45333922448859e-09
38.8,1.45301466024791e-09
38.82,1.45272729614709e-09
38.84,1.45233005782131e-09
38.86,1.45202544346526e-09
38.88,1.4517007221989e-09
38.9,1.4513458740164e-09
38.92,1.45109934729865e-09
38.94,1.45075844345991e-09
38.96,1.45036456495294e-09
38.98,1.45005838290039e-09
39,1.44967812689815e-09
39.02,1.44938556349596e-09
39.04,1.44903383621861e-09
39.06,1.44877180084018e-09
39.08,1.4484162138865e-09
39.1,1.44807713641505e-09
39.12,1.44778814556985e-09
39.14,1.44743083202171e-09
39.16,1.44713132780366e-09
39.18,1.44678900015279e-09
39.2,1.44651827417009e-09
39.22,1.44614028884623e-09
39.24,1.44591472642486e-09
39.26,1.44550902939347e-09
39.28,1.44517817190168e-09
39.3,1.44489244185286e-09
39.32,1.44457259645453e-09
39.34,1.44425121858321e-09
39.36,1.44393725085502e-09
39.38,1.44362323281933e-09
39.4,1.44329966521794e-09
39.42,1.44305071456901e-09
39.44,1.44269769363709e-09
39.46,1.44238330523772e-09
39.48,1.44202641513089e-09
39.5,1.44178312909749e-09
39.52,1.44145433985626e-09
39.54,1.44113967869893e-09
39.56,1.44082953163149e-09
39.58,1.44049336888868e-09
39.6,1.44020974748372e-09
39.62,1.43990448604909e-09
39.64,1.4395900000312e-09
39.66,1.43930212152784e-09
39.68,1.43899710676828e-09
39.7,1.438633627474e-09
39.72,1.43836065292677e-09
39.74,1.43813076146314e-09
39.76,1.43777629757094e-09
39.78,1.43745484089086e-09
39.8,1.43720839061629e-09
39.82,1.43684192814524e-09
39.84,1.43656136898615e-09
39.86,1.43628195095716e-09
39.88,1.43595595481833e-09
39.9,1.43566244275653e-09
39.92,1.43539135543062e-09
39.94,1.43511565481484e-09
39.96,1.43482925465719e-09
39.98,1.43450867814718e-09
40,1.43416073068456e-09
40.02,1.43392009817933e-09
40.04,1.433624429048e-09
40.06,1.43332338718546e-09
40.08,1.43311011036939e-09
40.1,1.4327853055985e-09
40.12,1.43242977232609e-09
40.14,1.43217648134772e-09
40.16,1.43188614554677e-09
40.18,1.43158974549364e-09
40.2,1.43128661576183e-09
40.22,1.4310075532538e-09
40.24,1.43069972283714e-09
40.26,1.43046497483413e-09
40.28,1.43016487148381e-09
40.3,1.42989402123966e-09
40.32,1.42965067911118e-09
40.34,1.42929786185979e-09
40.36,1.42907117347384e-09
40.38,1.42876889676504e-09
40.4,1.4284844697289e-09
40.42,1.42820297963687e-09
40.44,1.42793777768745e-09
40.46,1.42765886039148e-09
40.48,1.42739736121565e-09
40.5,1.42711617461535e-09
40.52,1.42681230863747e-09
40.54,1.42653981025602e-09
40.56,1.42631345646688e-09
40.58,1.42594192463826e-09
40.6,1.42575730142027e-09
40.62,1.4254619238268e-09
40.64,1.42517442988631e-09
40.66,1.42493144005898e-09
40.68,1.42473158507212e-09
40.7,1.42439905821618e-09
40.72,1.42409761201668e-09
40.74,1.42381837716107e-09
40.76,1.42355630284104e-09
40.78,1.423291911837e-09
40.8,1.42301013570487e-09
40.82,1.4227676546644e-09
40.84,1.4225460880515e-09
40.86,1.42229723635275e-09
40.88,1.42198533246454e-09
40.9,1.42166256297857e-09
40.92,1.42148360712339e-09
40.94,1.42120850199597e-09
40.96,1.42089432455649e-09
40.98,1.42070806690806e-09
41,1.42039620426788e-09
41.02,1.42008902120794e-09
41.04,1.41990293007656e-09
41.06,1.41963519930124e-09
41.08,1.41934609601533e-09
41.1,1.41916150630626e-09
41.12,1.41884976622707e-09
41.14,1.41862505701696e-09
41.16,1.41835168452302e-09
41.18,1.41812075466972e-09
41.2,1.4178333346573e-09
41.22,1.41758600630049e-09
41.24,1.41735784324586e-09
41.26,1.4170751754322e-09
41.28,1.41687670942144e-09
41.3,1.41661559043944e-09
41.32,1.4163962354015e-09
41.34,1.41610795454841e-09
41.36,1.41583681552056e-09
41.38,1.41561827366138e-09
41.4,1.41535344743632e-09
41.42,1.41510080186793e-09
41.44,1.41489186060489e-09
41.46,1.41467643967306e-09
41.48,1.41440175760579e-09
41.5,1.41415192434492e-09
41.52,1.41385759798362e-09
41.54,1.413664684446e-09
41.56,1.41346750799535e-09
41.58,1.41317832700266e-09
41.6,1.41294402219709e-09
41.62,1.41271116176738e-09
41.64,1.41246542738512e-09
41.66,1.41219230648108e-09
41.68,1.41193338165943e-09
41.7,1.41172105432045e-09
41.72,1.41147359211809e-09
41.74,1.41125402649056e-09
41.76,1.41094871126378e-09
41.78,1.41081217661776e-09
41.8,1.41054975962913e-09
41.82,1.41032394031846e-09
41.84,1.41005241511214e-09
41.86,1.40982965153668e-09
41.88,1.40961398924412e-09
41.9,1.40943300953909e-09
41.92,1.4091587192773e-09
41.94,1.40892379405216e-09
41.96,1.40869436955502e-09
41.98,1.40847874110769e-09
42,1.40828380152092e-09
42.02,1.40802639588663e-09
42.04,1.40784023831699e-09
42.06,1.40758665025528e-09
42.08,1.40732109972328e-09
42.1,1.40709584141336e-09
42.12,1.40689067551551e-09
42.14,1.40665812607026e-09
42.16,1.40644056326147e-09
42.18,1.40620344915374e-09
42.2,1.40603426797694e-09
42.22,1.4057808561649e-09
42.24,1.4055952370877e-09
42.26,1.40534750325157e-09
42.28,1.40513529534283e-09
42.3,1.40492399902588e-09
42.32,1.40469672343462e-09
42.34,1.40441823542632e-09
42.36,1.40424162512884e-09
42.38,1.40401993216345e-09
42.4,1.40379242717959e-09
42.42,1.40360995901064e-09
42.44,1.40343126452756e-09
42.46,1.4031944308021e-09
42.48,1.40303625277424e-09
42.5,1.40278090635988e-09
42.52,1.40260520161227e-09
42.54,1.40234925380588e-09
42.56,1.40211334290255e-09
42.58,1.40199795820871e-09
42.6,1.40173209884766e-09
42.62,1.40150221005103e-09
42.64,1.40132064166224e-09
42.66,1.40109299469461e-09
42.68,1.40091792457828e-09
42.7,1.40070944350792e-09
42.72,1.40042412154014e-09
42.74,1.40034286906535e-09
42.76,1.40008800920113e-09
42.78,1.39988884666928e-09
42.8,1.3996744257679e-09
42.82,1.39950793931192e-09
42.84,1.39931883294283e-09
42.86,1.3990812792328e-09
42.88,1.3988923857118e-09
42.9,1.39866581290056e-09
42.92,1.3985001249359e-09
42.94,1.39828310115701e-09
42.96,1.39805554229753e-09
42.98,1.39784504631849e-09
43,1.39764108929439e-09
43.02,1.39749504236616e-09
43.04,1.39727268586391e-09
43.06,1.39717372720233e-09
43.08,1.39688302965991e-09
43.1,1.39668463368784e-09
43.12,1.39653211671441e-09
43.14,1.39634115633616e-09
43.16,1.39607609249354e-09
43.18,1.3959225422196e-09
43.2,1.39572919304525e-09
43.22,1.39554608186149e-09
43.24,1.39531524166901e-09
43.26,1.39516060394299e-09
43.28,1.39501443591775e-09
43.3,1.39485747480587e-09
43.32,1.39465048220868e-09
43.34,1.39444553529776e-09
43.36,1.39427875432879e-09
43.38,1.39407896637821e-09
43.4,1.39390239897949e-09
43.42,1.39365788577335e-09
43.44,1.39347062509731e-09
43.46,1.39333906550293e-09
43.48,1.39316712868766e-09
43.5,1.39292634901122e-09
43.52,1.39274056753421e-09
43.54,1.39257941840338e-09
43.56,1.39247994295547e-09
43.58,1.39222774569974e-09
43.6,1.39210300785356e-09
43.62,1.39188483660398e-09
43.64,1.39173509897975e-09
43.66,1.39158387549103e-09
43.68,1.39130939730159e-09
43.7,1.39115572821362e-09
43.72,1.39096348130508e-09
43.74,1.39082209964969e-09
43.76,1.39068460198575e-09
43.78,1.39048956049452e-09
43.8,1.39031235118829e-09
43.82,1.39018233392614e-09
43.84,1.38994329342765e-09
43.86,1.38976951319028e-09
43.88,1.38960382586567e-09
43.9,1.38941375558868e-09
43.92,1.38929065714232e-09
43.94,1.38909578365771e-09
43.96,1.38895489275474e-09
43.98,1.38876826187556e-09
44,1.38859453858746e-09
44.02,1.38841333292281e-09
44.04,1.38830665950173e-09
44.06,1.38816067284006e-09
44.08,1.387998370716e-09
44.1,1.38782916281907e-09
44.12,1.38763625173509e-09
44.14,1.38749261059128e-09
44.16,1.38729910918324e-09
44.18,1.38717608489998e-09
44.2,1.3870231125876e-09
44.22,1.38684178780424e-09
44.24,1.38667499568512e-09
44.26,1.38652820142875e-09
44.28,1.38634794130008e-09
44.3,1.38617091847914e-09
44.32,1.38602785722944e-09
44.34,1.38591587256915e-09
44.36,1.38574776823683e-09
44.38,1.38553936801907e-09
44.4,1.38535659645195e-09
44.42,1.38527585356319e-09
44.44,1.3850901739523e-09
44.46,1.38495863382349e-09
44.48,1.38480156116874e-09
44.5,1.38466608605931e-09
44.52,1.38448704469611e-09
44.54,1.38433460830283e-09
44.56,1.3841885690262e-09
44.58,1.38398696128747e-09
44.6,1.38387437586241e-09
44.62,1.38376759898051e-09
44.64,1.38358386281875e-09
44.66,1.38346581982408e-09
44.68,1.38333060397293e-09
44.7,1.3831619609595e-09
44.72,1.38303297502077e-09
44.74,1.38285112361269e-09
44.76,1.38273672117593e-09
44.78,1.38253553144879e-09
44.8,1.38243011358399e-09
44.82,1.38229990238543e-09
44.84,1.38218932281327e-09
44.86,1.38198337108945e-09
44.88,1.38187237101062e-09
44.9,1.38171961838075e-09
44.92,1.3815650184468e-09
44.94,1.38142306951045e-09
44.96,1.38133248017354e-09
44.98,1.38111813849183e-09
45,1.3810227236878e-09
45.02,1.38085532658928e-09
45.04,1.38078216701891e-09
45.06,1.38056806676748e-09
45.08,1.38046742800557e-09
45.1,1.38035014010787e-09
45.12,1.38018379593461e-09
45.14,1.38007131138182e-09
45.16,1.3799084570737e-09
45.18,1.37979858406337e-09
45.2,1.37971188973031e-09
45.22,1.37959237543874e-09
45.24,1.37941478909622e-09
45.26,1.37922423610938e-09
45.28,1.3791829639188e-09
45.3,1.37902402963501e-09
45.32,1.37891540652666e-09
45.34,1.37874741322007e-09
45.36,1.3786417795901e-09
45.38,1.37849413900917e-09
45.4,1.37838160617796e-09
45.42,1.37828631594604e-09
45.44,1.37813121650259e-09
45.46,1.37793617928805e-09
45.48,1.37788877576351e-09
45.5,1.37777579243574e-09
45.52,1.37769758377654e-09
45.54,1.37751438271485e-09
45.56,1.37738700217459e-09
45.58,1.37728232491725e-09
45.6,1.37711923951019e-09
45.62,1.37700393908855e-09
45.64,1.37693912981391e-09
45.66,1.37680431638898e-09
45.68,1.37670867269653e-09
45.7,1.37656814326778e-09
45.72,1.37648022860825e-09
45.74,1.37635794405216e-09
45.76,1.37621930464116e-09
45.78,1.37609705904982e-09
45.8,1.37594417672502e-09
45.82,1.37586371261059e-09
45.84,1.37579898347946e-09
45.86,1.37561994836275e-09
45.88,1.37552387361074e-09
45.9,1.37542612328642e-09
45.92,1.37529173661991e-09
45.94,1.37518852031505e-09
45.96,1.37509635522583e-09
45.98,1.37497634974703e-09
46,1.37487172205048e-09
46.02,1.37474397109405e-09
46.04,1.37461750894928e-09
46.06,1.37455833464696e-09
46.08,1.37441830561763e-09
46.1,1.37433708639023e-09
46.12,1.37421094910086e-09
46.14,1.37410238560762e-09
46.16,1.3740019536967e-09
46.18,1.37392645776771e-09
46.2,1.37372264090788e-09
46.22,1.37369686051834e-09
46.24,1.3735874320816e-09
46.26,1.37353458581517e-09
46.28,1.37345048769321e-09
46.3,1.37327339277358e-09
46.32,1.37317396260443e-09
46.34,1.37308798409827e-09
46.36,1.37301425926553e-09
46.38,1.37286731202092e-09
46.4,1.37274381522286e-09
46.42,1.37267894464199e-09
46.44,1.37267001712061e-09
46.46,1.37248846675535e-09
46.48,1.37238236644784e-09
46.5,1.37233978731881e-09
46.52,1.37220310476772e-09
46.54,1.37209002038336e-09
46.56,1.37200125538535e-09
46.58,1.3719282414585e-09
46.6,1.37179558696384e-09
46.62,1.37172741474443e-09
46.64,1.3716729812117e-09
46.66,1.37154517636147e-09
46.68,1.37143440015739e-09
46.7,1.37140728157579e-09
46.72,1.37126640918664e-09
46.74,1.37122379954022e-09
46.76,1.37116096032472e-09
46.78,1.37103710658203e-09
46.8,1.37099093965886e-09
46.82,1.37088121012974e-09
46.84,1.37079579701496e-09
46.86,1.37066541149854e-09
46.88,1.37060951520375e-09
46.9,1.3704462339014e-09
46.92,1.37047794421736e-09
46.94,1.3703533804698e-09
46.96,1.37028835221596e-09
46.98,1.37022415564404e-09
47,1.37010265019387e-09
47.02,1.37001320503937e-09
47.04,1.3699351238327e-09
47.06,1.36986663551627e-09
47.08,1.36971321123955e-09
47.1,1.3697497072328e-09
47.12,1.36959105154632e-09
47.14,1.36952102041632e-09
47.16,1.36953541079304e-09
47.18,1.36933037356107e-09
47.2,1.36932527539527e-09
47.22,1.36917381794854e-09
47.24,1.3691866375121e-09
47.26,1.3690790022187e-09
47.28,1.3690171653689e-09
47.3,1.36896087811998e-09
47.32,1.36882385919615e-09
47.34,1.36879170789928e-09
47.36,1.36870638294274e-09
47.38,1.36866226482732e-09
47.4,1.3685954395643e-09
47.42,1.36845244950688e-09
47.44,1.36840208755885e-09
47.46,1.36834398118982e-09
47.48,1.36829014122413e-09
47.5,1.3681982344007e-09
47.52,1.36819859630424e-09
47.54,1.36810877198206e-09
47.56,1.36802303320948e-09
47.58,1.36795710457254e-09
47.6,1.36794778904112e-09
47.62,1.36780388615595e-09
47.64,1.36776215716076e-09
47.66,1.367681010004e-09
47.68,1.36764425287967e-09
47.7,1.36761659944438e-09
47.72,1.36751936561343e-09
47.74,1.36747536903907e-09
47.76,1.36744591675062e-09
47.78,1.36729216997486e-09
47.8,1.36726691812885e-09
47.82,1.36727124323968e-09
47.84,1.36716603146101e-09
47.86,1.36710731160436e-09
47.88,1.36702527822838e-09
47.9,1.36703944637793e-09
47.92,1.36702942041891e-09
47.94,1.36686331636448e-09
47.96,1.36676585651407e-09
47.98,1.36676816089159e-09
48,1.36673569230058e-09
48.02,1.36665637344346e-09
48.04,1.36663196414744e-09
48.06,1.36653704387119e-09
48.08,1.36650637402144e-09
48.1,1.36646701322358e-09
48.12,1.36637329635502e-09
48.14,1.36632553376044e-09
48.16,1.36627303493378e-09
48.18,1.36627458949132e-09
48.2,1.36621075415269e-09
48.22,1.36613619682836e-09
48.24,1.36614417870312e-09
48.26,1.3660825545524e-09
48.28,1.36597720791995e-09
48.3,1.36601414435445e-09
48.32,1.36593651363711e-09
48.34,1.36592756707085e-09
48.36,1.36583571967663e-09
48.38,1.3658157217394e-09
48.4,1.36573767847656e-09
48.42,1.36568019838743e-09
48.44,1.36565556305048e-09
48.46,1.36563305626318e-09
48.48,1.36552605059091e-09
48.5,1.36555058875978e-09
48.52,1.36549913771273e-09
48.54,1.36543902317887e-09
48.56,1.36543195112152e-09
48.58,1.36543386354287e-09
48.6,1.36531791571411e-09
48.62,1.36529628155538e-09
48.64,1.36523024870802e-09
48.66,1.36524465335529e-09
48.68,1.3651765804396e-09
48.7,1.36514966568296e-09
48.72,1.36513794641678e-09
48.74,1.36507492623858e-09
48.76,1.36504557659157e-09
48.78,1.36502373647228e-09
48.8,1.36497368239621e-09
48.82,1.36493601635372e-09
48.84,1.36491289487955e-09
48.86,1.36486011176923e-09
48.88,1.36482258431828e-09
48.9,1.36488530587567e-09
48.92,1.36483617988656e-09
48.94,1.36474074863731e-09
48.96,1.36476678558633e-09
48.98,1.36471405161876e-09
49,1.36471088976702e-09
49.02,1.36469334164137e-09
49.04,1.3646238788025e-09
49.06,1.36459500328142e-09
49.08,1.36460822470014e-09
49.1,1.36452287275992e-09
49.12,1.36452533210913e-09
49.14,1.36447645485885e-09
49.16,1.36447419394241e-09
49.18,1.36445815928487e-09
49.2,1.3644472625072e-09
49.22,1.36446958983404e-09
49.24,1.36438565027916e-09
49.26,1.36439277090003e-09
49.28,1.3643073731279e-09
49.3,1.36432993729969e-09
49.32,1.36433482203278e-09
49.34,1.36434520688151e-09
49.36,1.36431237196914e-09
49.38,1.36429401696348e-09
49.4,1.36425579809213e-09
49.42,1.36427131005123e-09
49.44,1.36422832634723e-09
49.46,1.36426131754588e-09
49.48,1.36425200618347e-09
49.5,1.36415880575748e-09
49.52,1.36412127521566e-09
49.54,1.36411678474518e-09
49.56,1.36412685131136e-09
49.58,1.36419061132021e-09
49.6,1.3640907614978e-09
49.62,1.36412261456789e-09
49.64,1.36406801304317e-09
49.66,1.36411494673698e-09
49.68,1.36408709369287e-09
49.7,1.36406251080477e-09
49.72,1.36407784521806e-09
49.74,1.36407812616213e-09
49.76,1.36401930319381e-09
49.78,1.36409036075268e-09
49.8,1.36405086084175e-09
49.82,1.36407673787326e-09
49.84,1.36405763472845e-09
49.86,1.36399843136249e-09
49.88,1.36405326069898e-09
49.9,1.3640126416965e-09
49.92,1.36407210656376e-09
49.94,1.36400299429415e-09
49.96,1.36397346006731e-09
49.98,1.36397400276194e-09
50,6.82017798681045e-10


==> plots/p1_numChanges_1e-3_5.txt <==
1,0.0072
2,0.0154
3,0.0212
4,0.0278
5,0.0322


==> plots/p1_numChanges_1e-4_5.txt <==
1,0.002
2,0.0036
3,0.0042
4,0.0048
5,0.0066


==> plots/p1_numChanges_1e-5_5.txt <==
1,0.0006
2,0.0008
3,0.0012
4,0.0018
5,0.0024


==> plots/p1_numChanges_1e-6_5.txt <==
1,0
2,0
3,0
4,0.0004
5,0.0004


==> plots/p1_numChanges_1e-7_5.txt <==
1,0
2,0
3,0
4,0
5,0


==> plots/p1_numChanges_1e-8_5.txt <==
1,0
2,0
3,0
4,0
5,0


==> plots/p1_numChanges_1e-9_5.txt <==
1,0
2,0
3,0
4,0
5,0


==> plots/p2_fft_1e-3_5.txt <==
0,1.00442418214773
0.02,0.00481898720697034
0.04,0.0268946270405811
0.06,0.0160580646338409
0.08,0.0275805004731032
0.1,0.0143652455457455
0.12,0.0222319944027955
0.14,0.0212254961662208
0.16,0.0144184686890228
0.18,0.0134410872056528
0.2,0.00223102057400376
0.22,0.00547096125195558
0.24,0.00904561353922674
0.26,0.00274820174848964
0.28,0.0036872897456634
0.3,0.00566771719708818
0.32,0.00732839265660971
0.34,0.00763525719735765
0.36,0.0103955943358881
0.38,0.001059769506477
0.4,0.00509717819748019
0.42,0.00426580296962754
0.44,0.00124811698506381
0.46,0.00753397522352895
0.48,0.00377485962327093
0.5,0.00290920263743673
0.52,0.00771827998871842
0.54,0.00228577006501987
0.56,0.00324577658304846
0.58,0.00509479655449252
0.6,0.00265829342198119
0.62,0.00303385281094189
0.64,0.00600583962864886
0.66,0.00280620047946453
0.68,0.00489013405338116
0.7,0.00468956818927107
0.72,0.00273717689677826
0.74,0.00575769652858239
0.76,0.00492037889099759
0.78,0.00329980524210118
0.8,0.00107701846944786
0.82,0.00313646881299434
0.84,0.00192648694707055
0.86,0.00443058612991342
0.88,0.0029317844194534
0.9,0.00424837237675357
0.92,0.00426924589324828
0.94,0.000212005616601881
0.96,0.00306539484619332
0.98,0.00217267565664705
1,0.00263399891760234
1.02,0.00244644048005091
1.04,0.00411415248213983
1.06,0.00230703190953695
1.08,0.00262838795700464
1.1,0.00418022995993708
1.12,0.00108720788518833
1.14,0.00240228507168775
1.16,0.00238693251018224
1.18,0.00179292445993839
1.2,0.00156441957429331
1.22,0.00201804563601267
1.24,0.000261963339193538
1.26,0.00458948101502436
1.28,0.00276457737126195
1.3,0.000859115403633474
1.32,0.000995578608198967
1.34,0.00262738231302396
1.36,0.001324397952961
1.38,0.00336397829532265
1.4,0.000424835700103261
1.42,0.00211323957115046
1.44,0.00317209903582926
1.46,0.00149552671470623
1.48,0.00201487249307984
1.5,0.00259165745043958
1.52,0.00303135521507646
1.54,0.00112978055520123
1.56,0.00254521819948239
1.58,0.00087376458513606
1.6,0.00311483457270225
1.62,0.00200358910750037
1.64,0.000533933547581976
1.66,0.00123672955888414
1.68,0.000790767665947649
1.7,0.00327105398922005
1.72,0.00198482358315125
1.74,0.00231717546720975
1.76,0.000409709966523625
1.78,0.00207809837839903
1.8,0.000999115820437337
1.82,0.0011208708347497
1.84,0.000787012496017585
1.86,0.00243472711218127
1.88,0.00149641503422068
1.9,0.00277985685933269
1.92,0.00167437479303815
1.94,0.000888271262675445
1.96,0.00150338859268233
1.98,0.00143551667415187
2,0.00247183898716694
2.02,0.00159975660167623
2.04,0.00219055140194193
2.06,0.00203357613685089
2.08,0.00306216937348712
2.1,0.0011065876905674
2.12,0.00156768907300598
2.14,0.00173244764401574
2.16,0.00157994830590254
2.18,0.00114324943504224
2.2,0.00143624785404571
2.22,0.00176907423097087
2.24,0.00235329656900008
2.26,0.00302075053784666
2.28,0.00114867232928888
2.3,0.00240962071318265
2.32,0.00131563838049259
2.34,0.00171968704413227
2.36,0.000589727436026533
2.38,0.000962614063385241
2.4,0.00119887316280057
2.42,0.00304826784965563
2.44,0.00151171041935751
2.46,0.000633783069938831
2.48,0.00144948851374125
2.5,0.000456844637871749
2.52,0.00157768873314078
2.54,0.000335662146868722
2.56,0.00170467323064852
2.58,0.00195635903114397
2.6,0.00310903480857158
2.62,0.00123011668574174
2.64,0.00126113819639166
2.66,0.00129447193084571
2.68,0.000724178557226023
2.7,0.00151993152457384
2.72,0.000965555528517371
2.74,0.000934942501001433
2.76,0.00167929166003616
2.78,0.00226864735612817
2.8,0.000809725445776341
2.82,0.00238490183779155
2.84,0.00154899605759715
2.86,0.000935760571551939
2.88,0.000758182976521616
2.9,0.00100164421251821
2.92,0.000827922405065967
2.94,0.00155870783590036
2.96,0.00225827906622889
2.98,0.000943936592082503
3,0.00208586501037879
3.02,0.00155890350703824
3.04,0.00109334888615096
3.06,0.000507448408001883
3.08,0.00177290802911991
3.1,0.000858312305826107
3.12,0.00162403343012471
3.14,0.000572393595897143
3.16,0.00174118658258953
3.18,0.00164814204161998
3.2,0.00130409467495042
3.22,0.000118487254360735
3.24,0.00120524825540973
3.26,0.000906402009143702
3.28,0.000840114561412892
3.3,0.00175334871777923
3.32,0.000196687628829047
3.34,0.00193354282216123
3.36,0.00182749163301655
3.38,9.31563463395576e-05
3.4,0.00028765176135192
3.42,0.00138625976996375
3.44,0.000568398571084885
3.46,0.00070021983353276
3.48,0.000983749124627251
3.5,0.000790948278199291
3.52,0.00176587954872893
3.54,0.00161821359323243
3.56,0.00043789786844398
3.58,0.00128023171257212
3.6,0.00161787224998704
3.62,4.93473357653447e-06
3.64,0.00124728454874961
3.66,0.000684431935187895
3.68,0.00082592706836251
3.7,0.00165954460128241
3.72,0.000720728528059197
3.74,0.000277758562458799
3.76,0.00137108740497572
3.78,0.00105952356058762
3.8,0.000273096570931348
3.82,0.00146849505087412
3.84,0.000421025338499802
3.86,0.00124092490627046
3.88,0.000823616192471664
3.9,0.000105924018055801
3.92,0.00102944072297774
3.94,0.00104279988445385
3.96,0.000533996898101382
3.98,0.000906045613457194
4,0.00114488249423037
4.02,0.000271313131051626
4.04,0.000755366617551016
4.06,0.000942695015937672
4.08,0.000437177157258924
4.1,0.00142856510310942
4.12,0.000870192414933957
4.14,0.000633407120481667
4.16,0.00095978123558539
4.18,0.00114930800310649
4.2,0.000383811466870332
4.22,0.000394969462849754
4.24,0.000365530510880244
4.26,0.000301893664769658
4.28,0.000811021102552557
4.3,0.000945296319155386
4.32,0.000167798318439435
4.34,0.00166426046113195
4.36,0.000866359964147935
4.38,0.000610173297000145
4.4,0.000656304828091188
4.42,0.000394724965179289
4.44,0.00055214433252027
4.46,0.00106057604047973
4.48,0.000362373949841925
4.5,0.000970219339087836
4.52,0.00152635160773825
4.54,0.00080312186463291
4.56,0.000437578354540288
4.58,0.00101322590703555
4.6,0.000276002661636329
4.62,0.000831658436757352
4.64,7.90375209905483e-05
4.66,0.000491805548325666
4.68,0.00118283429227684
4.7,0.000989324796874939
4.72,0.000594885057046178
4.74,0.00132401280630003
4.76,0.000555751281136587
4.78,0.000155648952785056
4.8,0.000547991643323231
4.82,0.000162794475100927
4.84,0.000468043933133888
4.86,0.00152380772180014
4.88,0.000784778785280311
4.9,0.000977426358161937
4.92,0.00132376009677401
4.94,0.00068364499729194
4.96,0.000348078321530107
4.98,0.000423332775980427
5,0.000374881230204904
5.02,0.000595832865402766
5.04,0.000704951508218832
5.06,0.00108937415075752
5.08,0.00102507925450965
5.1,0.0017650066595972
5.12,0.000449083327908289
5.14,0.000565203701746832
5.16,0.00029792457741124
5.18,0.000440162605462999
5.2,0.000423309899502567
5.22,0.000552323742182393
5.24,0.000574366697421039
5.26,0.00143215258239402
5.28,0.00125649566460956
5.3,0.000111515141836477
5.32,0.00015722353570712
5.34,0.00027852890370302
5.36,0.000340666831603091
5.38,0.000590546155748958
5.4,0.000393067934053179
5.42,0.00118884305572107
5.44,0.00145838549512831
5.46,0.00108706221341095
5.48,0.000240655096408317
5.5,0.000281637620714195
5.52,0.000465042580836812
5.54,0.000387643124830007
5.56,0.000380355902455412
5.58,0.000362960458395223
5.6,0.00113189547492063
5.62,0.00135827278631587
5.64,0.000606616691395865
5.66,0.000343057263225409
5.68,0.000292639906745111
5.7,0.000244641021755357
5.72,0.000558111539258614
5.74,0.000300689949973711
5.76,0.000534745687850505
5.78,0.00107129051208451
5.8,0.00136325019562623
5.82,0.000437147281968879
5.84,0.00013708800003758
5.86,0.00042309237751511
5.88,0.000711772649107234
5.9,0.000351134199979102
5.92,0.000503449419022537
5.94,0.000443608470292347
5.96,0.00105768546829366
5.98,0.000744539588931826
6,0.000600965635647721
6.02,0.000728301657962371
6.04,0.000345461634477733
6.06,0.000416529272886414
6.08,0.000324067075366459
6.1,0.000786236821262472
6.12,0.000437459785444776
6.14,0.00104828485829863
6.16,0.000298368144398397
6.18,0.00104803192894188
6.2,0.000386427989150583
6.22,0.000252578151490949
6.24,0.000303555614742707
6.26,0.000570172054615578
6.28,0.00064668169065592
6.3,0.00027630863664458
6.32,0.00088972211441048
6.34,0.000522707846116586
6.36,0.000711909343537457
6.38,0.000598190717170133
6.4,9.33407626939667e-05
6.42,0.000498069500376812
6.44,0.000943033292082002
6.46,0.000566766368533986
6.48,0.000413214897887142
6.5,0.000610413759301062
6.52,0.000307867441078897
6.54,0.000517788990956453
6.56,0.000335338631698655
6.58,0.000187382856161983
6.6,0.000588857000777959
6.62,0.00124745882316324
6.64,0.000146830580358712
6.66,0.000576574460619742
6.68,0.000363922072174505
6.7,0.000417691279333441
6.72,0.000527462464398408
6.74,0.000425288638946642
6.76,0.000101894751559704
6.78,0.00124317977459423
6.8,0.000667633722464896
6.82,0.000299622714605918
6.84,0.000228960841178139
6.86,0.000166600559214037
6.88,0.000711065603559542
6.9,0.000272426842580725
6.92,0.000445021015225148
6.94,0.000660784960306152
6.96,0.000762327861013842
6.98,0.000720042583658472
7,0.0003528205941613
7.02,0.000151414088074054
7.04,0.000419476709598618
7.06,0.000324504730863957
7.08,0.00056488483791778
7.1,0.000145088255221326
7.12,0.000478217661829362
7.14,0.000857910352812575
7.16,0.000481175442300939
7.18,0.000694662563720117
7.2,0.000358262339392396
7.22,0.000412714313835825
7.24,0.000710843861722275
7.26,0.000357663563736733
7.28,0.000102153050227379
7.3,0.000425814828382532
7.32,0.000864074923505929
7.34,0.000570405774202677
7.36,0.000421416672993196
7.38,0.000350871236211735
7.4,0.000578438480318123
7.42,0.000429807765485807
7.44,0.000477793902212938
7.46,0.000168024952700649
7.48,0.000483993392189536
7.5,0.000745365050561633
7.52,0.000666737034016333
7.54,0.000524718277942361
7.56,0.000273177792863801
7.58,0.000350463707063006
7.6,0.000372451005621997
7.62,0.000513802158986987
7.64,0.000277047761297498
7.66,0.000482228928432732
7.68,0.00046547953491743
7.7,0.00075734509415511
7.72,0.000464627089395622
7.74,3.7769501889816e-05
7.76,0.000362998690997263
7.78,0.000524849204056685
7.8,0.000234724610490355
7.82,0.000422677580293639
7.84,0.000360079114763477
7.86,0.000581828217415014
7.88,0.000569502319224883
7.9,0.000388080692621826
7.92,0.000233079228085434
7.94,0.000353910893188433
7.96,0.000451447449317255
7.98,0.000205479982672222
8,0.000237109775367121
8.02,0.000377060951752376
8.04,0.000344957466799549
8.06,0.000522276429621272
8.08,0.000450614056937572
8.1,0.000128455037478238
8.12,0.000404703271099814
8.14,0.000330266872018409
8.16,0.00043665456348882
8.18,0.000214282721013755
8.2,0.0003583033215182
8.22,0.000387982691002642
8.24,0.000409601616350208
8.26,0.000459089819293661
8.28,0.00030369583466867
8.3,1.56747670718487e-05
8.32,0.000486254040123249
8.34,0.000314248530823093
8.36,0.000362906442386306
8.38,0.000451918185779949
8.4,0.000152413881873164
8.42,0.000331779615042228
8.44,0.000391843324596512
8.46,0.000191510808760928
8.48,0.000397596454375516
8.5,0.000510799364711878
8.52,0.000560131766561151
8.54,0.000455419720353003
8.56,0.000315718511202687
8.58,0.000526652000866356
8.6,0.00038897324194576
8.62,0.000170397673535041
8.64,0.000194195322332327
8.66,0.000503640199421193
8.68,0.000427643204385158
8.7,0.000394352704628122
8.72,0.000392147540394621
8.74,0.000428485879883346
8.76,0.000304688871143457
8.78,0.000314878164516906
8.8,0.000102795919416089
8.82,0.000649654415422031
8.84,0.000520179119274154
8.86,9.04982389226193e-05
8.88,0.000307560665641295
8.9,0.000426193701063038
8.92,0.000578606229795612
8.94,0.000229524605907977
8.96,0.000258344753899288
8.98,0.000319657515711362
9,0.000573093306508061
9.02,0.000377129835938819
9.04,0.000155503272797589
9.06,0.000278361075571395
9.08,0.000504975707647954
9.1,0.000447344358443585
9.12,0.000226192054803371
9.14,0.000298992510574151
9.16,0.000590002261578653
9.18,0.000526319123807837
9.2,0.000283642759045055
9.22,0.000142461595700662
9.24,0.000265946129512304
9.26,0.00051818203451958
9.28,0.000518096394145015
9.3,0.000423557990777997
9.32,0.000517423809662908
9.34,0.000590259257661107
9.36,0.000514861971862442
9.38,0.000138216499865193
9.4,0.000280456420038752
9.42,0.00068612192159391
9.44,0.000405755078586997
9.46,0.000520382874225642
9.48,0.000497285636803825
9.5,0.000321156171689788
9.52,0.000659278264801121
9.54,0.000190536312681583
9.56,0.000328487803837663
9.58,0.000334563362024605
9.6,0.000355507377612212
9.62,0.000421580335894052
9.64,0.000479941451470119
9.66,0.000619019974202244
9.68,0.000578903998443004
9.7,0.000317013215350314
9.72,0.000498271757992821
9.74,0.000436696622356245
9.76,0.000386550181585628
9.78,0.000331571967097715
9.8,0.000340941298993538
9.82,0.00056047976956961
9.84,0.00049886136374922
9.86,0.000426684082301272
9.88,0.000261737637698017
9.9,0.00058674745583515
9.92,0.000493187470269304
9.94,0.000272957152054655
9.96,0.000311807253541091
9.98,0.000263613554013327
10,0.000608915056636056
10.02,0.000430165277246348
10.04,0.000429186056091047
10.06,0.000401896012853189
10.08,0.00072622073645597
10.1,0.000592783567898323
10.12,0.00020348979209112
10.14,0.000133564948646672
10.16,0.000480830780770262
10.18,0.000409160640439424
10.2,0.000364101037922576
10.22,0.00021318561190663
10.24,0.000745677632319261
10.26,0.000727278384870372
10.28,0.000149802802495871
10.3,0.00031724777347278
10.32,0.000153693281819571
10.34,0.0005523506320906
10.36,0.00049661238601657
10.38,0.000295370189836196
10.4,0.000522330598473086
10.42,0.000711487419477156
10.44,0.000600054705547819
10.46,0.000228468144906281
10.48,0.000568276235160178
10.5,0.000394060632860388
10.52,0.000566950901808933
10.54,0.000166423713460694
10.56,7.28861541954606e-05
10.58,0.00036477041293021
10.6,0.000772771645906476
10.62,0.000488439021927237
10.64,0.000607597878392563
10.66,0.000517250422878405
10.68,0.000241942058846733
10.7,0.000411037604465708
10.72,5.92233632350857e-05
10.74,0.000184958135391499
10.76,0.000568419598996772
10.78,0.000488646126672917
10.8,0.000601971350796281
10.82,0.000620095422974406
10.84,0.000392891848620671
10.86,0.000271591783020126
10.88,0.000170488499815394
10.9,0.000443176827143504
10.92,0.00027088043065017
10.94,0.000335371844228793
10.96,0.000591398403828741
10.98,0.000450159694270074
11,0.000836950619534647
11.02,0.000317866266141731
11.04,0.000156976317706903
11.06,0.000301724781355151
11.08,0.000347112637438698
11.1,0.000304100606303572
11.12,0.000463747999709117
11.14,0.00021845968605917
11.16,0.000689622086275915
11.18,0.000685184303765195
11.2,0.000218069745990992
11.22,5.5870883830703e-05
11.24,0.000542165276661143
11.26,0.000456453254565418
11.28,0.000255314529615089
11.3,0.000184718758436002
11.32,0.000278168700047615
11.34,0.000684923932195379
11.36,0.00061943105580959
11.38,0.000174565305437781
11.4,0.00039150477949555
11.42,0.000489434666369063
11.44,0.000341111372754766
11.46,0.000255603030708795
11.48,0.00013189967035181
11.5,0.000477848011771241
11.52,0.000696738525986416
11.54,0.000438280346539751
11.56,0.000407529947664781
11.58,0.000520915108595481
11.6,0.000504137526981861
11.62,0.00015463983697633
11.64,0.000110141426297855
11.66,8.21097833153223e-05
11.68,0.000430151763371445
11.7,0.000610186243311876
11.72,0.000335423966215869
11.74,0.000464111733350055
11.76,0.00064659791168441
11.78,0.000253667279309122
11.8,0.000182116536393649
11.82,0.000274586672091169
11.84,0.000318652973122833
11.86,0.000555931770491075
11.88,0.000333158190729322
11.9,0.000452997466926825
11.92,0.000608321293663983
11.94,0.000507073342795768
11.96,0.000348460106341548
11.98,0.000383550880656958
12,0.000433112291682291
12.02,0.000176724237316489
12.04,0.000347900646535063
12.06,0.000187965720026227
12.08,0.000429408273782473
12.1,0.000533486709926299
12.12,0.000491247483725534
12.14,0.000327320789198334
12.16,0.000374884097685907
12.18,0.000207186288109695
12.2,0.000149978907244369
12.22,7.39707473332289e-05
12.24,0.00023497020790201
12.26,0.000461210269429754
12.28,0.000455976056463208
12.3,0.000320542075134148
12.32,0.000398816837280628
12.34,0.000482507991652833
12.36,0.000216312514851134
12.38,5.61815952482085e-05
12.4,0.000116864065055569
12.42,0.000226156142028968
12.44,0.000541583334703212
12.46,0.000405423373670474
12.48,0.000340394602636353
12.5,0.000515027151587595
12.52,0.000533563598479409
12.54,0.000276447524017271
12.56,0.000247828088720484
12.58,0.000150602748138845
12.6,0.000247478403860665
12.62,0.000327173450150234
12.64,0.000312293623399481
12.66,0.000263187179658986
12.68,0.000614921651281828
12.7,0.000322751330335465
12.72,0.000340785194957965
12.74,0.000251832502175279
12.76,0.00019546878414169
12.78,0.000325009570405256
12.8,0.000307797407689573
12.82,0.000222726751629156
12.84,0.00057328711736832
12.86,0.000329252406815114
12.88,0.000508702280955335
12.9,0.000364200912695693
12.92,0.000362868564133123
12.94,0.000179543060390588
12.96,0.000165700933847322
12.98,0.000124071153173444
13,0.000308442630063828
13.02,0.00030474508090851
13.04,0.000536046091086197
13.06,0.000283942907300981
13.08,0.000614389936051195
13.1,0.000357925408957332
13.12,0.000234853568572247
13.14,9.48954275245368e-05
13.16,0.000209509541399839
13.18,0.000307821030604571
13.2,0.000494675351836689
13.22,0.000178077321069301
13.24,0.000393175967112334
13.26,0.000481617863600171
13.28,0.000620845712783832
13.3,0.000157005274968538
13.32,8.95264291329142e-05
13.34,0.000210368755995402
13.36,0.00034791149604436
13.38,0.00017827351171748
13.4,0.000228345615412741
13.42,0.000367990640194128
13.44,0.000745347594175813
13.46,0.000470819840911912
13.48,0.00036658214368634
13.5,0.000117689731559449
13.52,9.13626605716257e-05
13.54,0.000381987969000886
13.56,0.000148663698575819
13.58,0.000101889086331777
13.6,0.000516495692760122
13.62,0.000618835772102666
13.64,0.000531743157447984
13.66,0.000369616849447968
13.68,0.000104479806545147
13.7,0.000144047179189609
13.72,0.000290236725248582
13.74,0.000266389767512645
13.76,0.000134081447076087
13.78,0.000487184704281423
13.8,0.000626775581814084
13.82,0.000535425585571976
13.84,0.000439344934596625
13.86,0.000111602270320062
13.88,0.000159696245405981
13.9,0.000268380842762394
13.92,0.000279868447235181
13.94,0.00010768337382402
13.96,0.000515394139410493
13.98,0.000612715758470243
14,0.000461545330121176
14.02,0.000491735627071877
14.04,0.000187395709103065
14.06,0.000206332256041115
14.08,0.000244405800878835
14.1,0.000189675493433125
14.12,7.23867880846676e-05
14.14,0.000500448188477413
14.16,0.00058296401974026
14.18,0.000470094122822403
14.2,0.000424907030359678
14.22,0.000195127953820075
14.24,0.000277283876054579
14.26,0.000334613859671728
14.28,0.000273490537982461
14.3,0.000203911537979278
14.32,0.000286321064599404
14.34,0.000571017648840537
14.36,0.000554373667758713
14.38,0.000483900673583556
14.4,0.00020703758561903
14.42,0.000186521769429189
14.44,0.000381257756709247
14.46,0.000196094731717427
14.48,0.00015111670940964
14.5,0.000334801003265179
14.52,0.0003492122875415
14.54,0.000621546385392847
14.56,0.000435322570592877
14.58,6.82301485835506e-05
14.6,0.000413113891035107
14.62,0.000297290681328331
14.64,0.000252766882081747
14.66,6.22659002547546e-05
14.68,0.000204079529672126
14.7,0.000483632484404254
14.72,0.000545978230059524
14.74,0.000375904103827985
14.76,0.000174701916628098
14.78,0.000303372914705566
14.8,0.000536697279335316
14.82,0.000140435239397222
14.84,8.40066172107567e-05
14.86,0.000187846813025234
14.88,0.000427621871797303
14.9,0.000508918444828477
14.92,0.000326683621663347
14.94,0.00020902118211028
14.96,0.000365961295378592
14.98,0.000427083555507972
15,0.00025396408517882
15.02,3.17926335454563e-05
15.04,6.78297118573563e-05
15.06,0.000464923179808117
15.08,0.000416245773632363
15.1,0.000263443040486778
15.12,0.000213649832281118
15.14,0.000414033760423849
15.16,0.000408482851095044
15.18,0.000182280638647783
15.2,0.000160861030020597
15.22,8.86547121835108e-05
15.24,0.000488262180649078
15.26,0.000412677043704807
15.28,0.000144613226373845
15.3,0.000230865715319397
15.32,0.000478524037682022
15.34,0.000232440836238525
15.36,0.000335418666293612
15.38,0.000233123787699133
15.4,0.000175294195391746
15.42,0.000404866560178459
15.44,0.000341783591257093
15.46,0.000178355381767433
15.48,0.00041339465540708
15.5,0.000318876224803809
15.52,0.000348993561321651
15.54,0.000437215992037471
15.56,0.000249134216046749
15.58,0.000275064554921559
15.6,0.000265765051249067
15.62,0.000407025460854213
15.64,0.000308766536377792
15.66,0.000237009182030041
15.68,0.000394968746490847
15.7,0.000272089947065606
15.72,0.000481563867927991
15.74,0.000306319276316256
15.76,0.000196252656554171
15.78,0.000269162329763981
15.8,0.000361151443457586
15.82,0.000285454579299711
15.84,0.000275834871168428
15.86,0.000266460056728798
15.88,0.000488105967923572
15.9,0.000379120516317871
15.92,0.000258258255584786
15.94,9.07548232722686e-05
15.96,0.000270499126364925
15.98,0.00040471225292222
16,0.000209730144951119
16.02,0.000128061281637614
16.04,0.000236876590441902
16.06,0.000516100381550462
16.08,0.000462898368351699
16.1,9.96016254524597e-05
16.12,0.000155278736194117
16.14,0.000423025601571669
16.16,0.00034308873925706
16.18,0.000121528336184763
16.2,0.000205649772582905
16.22,0.000302871224847447
16.24,0.000460947763041314
16.26,0.000324360308838514
16.28,0.000197576614888302
16.3,0.000175043963916792
16.32,0.000321738920124748
16.34,0.00031131833000244
16.36,0.000232219558628592
16.38,0.000200106253441301
16.4,0.00036242794269993
16.42,0.000217987284549935
16.44,0.000257541143212626
16.46,0.000219751970337424
16.48,0.00030660977524284
16.5,0.000319425443577648
16.52,0.000311664089572586
16.54,0.000203879079737556
16.56,0.000315056353960345
16.58,0.000232146666793534
16.6,0.000192957115572505
16.62,0.00023903563036137
16.64,0.000337779538077897
16.66,0.000249482079265939
16.68,0.000279212649495199
16.7,0.000290142318982666
16.72,0.000297234379352804
16.74,0.000335628588502541
16.76,0.000205829019857779
16.78,3.24919487706053e-05
16.8,0.000234520187028823
16.82,0.000438915207019306
16.84,0.000274824665328384
16.86,0.000111890192235519
16.88,0.000215046367941681
16.9,0.000436515111914412
16.92,0.000234203463858967
16.94,0.000141933809548609
16.96,0.000226794799944327
16.98,0.000295376868704743
17,0.000285617125119308
17.02,0.000149657521643566
17.04,0.000126215930490375
17.06,0.000283855824674884
17.08,0.000430280199357918
17.1,0.000175666694054273
17.12,0.000185348943003512
17.14,0.000265019155119226
17.16,0.000265968582566962
17.18,0.000284628016032562
17.2,0.000159188998625017
17.22,0.000136676329122019
17.24,0.000299408817942284
17.26,0.000198152940774743
17.28,0.000201211788740257
17.3,0.000277207693144323
17.32,0.000204139090520032
17.34,0.000287958938777193
17.36,7.78035539315927e-05
17.38,0.000164925206964293
17.4,0.000183231732100642
17.42,0.000263495611656945
17.44,0.000203394218994964
17.46,0.00026797818816684
17.48,0.000361297168906756
17.5,0.000250148393522918
17.52,0.000214385052806827
17.54,0.0001402351226458
17.56,0.000304017026890326
17.58,0.000266186165422271
17.6,0.000185742067321261
17.62,0.00014101986275686
17.64,0.000421723039704461
17.66,0.000375842183591498
17.68,0.000178022241201002
17.7,7.49581400966029e-05
17.72,0.000298035411176866
17.74,0.000200281351992043
17.76,0.000204784420316043
17.78,0.000149620763801945
17.8,0.000217915941483693
17.82,0.00040956607655826
17.84,0.000246901682986225
17.86,0.000147911302314751
17.88,0.000184604891335714
17.9,0.000332591981779449
17.92,0.000266740661506276
17.94,4.48027856259114e-05
17.96,0.00018702176314561
17.98,0.000348721464457563
18,0.000378707847543666
18.02,0.000299192644182783
18.04,8.1975838919736e-05
18.06,0.000345549009262075
18.08,0.000309740599639027
18.1,0.000160005706898395
18.12,0.000102862260802841
18.14,4.50622682522691e-05
18.16,0.000425942622064837
18.18,0.000362095351577454
18.2,6.62921899956213e-06
18.22,0.000237765959794967
18.24,0.000298773102586307
18.26,0.000414718095854352
18.28,0.000172815357643753
18.3,0.000261938649881832
18.32,0.000179824603398155
18.34,0.000433687298205394
18.36,0.000290328382206484
18.38,8.15773041459193e-05
18.4,0.000218076057754471
18.42,0.000465533407412225
18.44,0.000228870910749169
18.46,0.00030160562422998
18.48,0.000162662381931588
18.5,0.000131748717204848
18.52,0.00035240371742699
18.54,0.000243272578547107
18.56,0.000190182463750973
18.58,0.00037601449305352
18.6,0.000268312849262487
18.62,0.000324667515216458
18.64,0.000344714734465371
18.66,0.000289034189339247
18.68,0.00016490538296166
18.7,0.000264396271201585
18.72,0.000285669551981364
18.74,0.000194747100833631
18.76,0.000232232586414672
18.78,0.000378789241175993
18.8,0.000311118682859303
18.82,0.00043508607279983
18.84,0.00025045988112423
18.86,0.000198736907194116
18.88,0.000256424048395612
18.9,0.000193815332628905
18.92,0.000271736583039823
18.94,0.000291195280108988
18.96,0.000231521911315272
18.98,0.000420094452330095
19,0.00053500670179678
19.02,5.61260855437915e-05
19.04,0.000172730182904853
19.06,8.60811993947641e-05
19.08,0.000249936794258228
19.1,0.000214546787519949
19.12,0.000211624875796523
19.14,0.00017152861106156
19.16,0.000553277487733998
19.18,0.000395580912844612
19.2,7.40568048367754e-05
19.22,6.18769601516714e-05
19.24,0.000165446259950741
19.26,0.000246708303587975
19.28,0.000206214901170137
19.3,9.7280603522471e-05
19.32,0.000357097042102366
19.34,0.000478726844436219
19.36,0.000287427611168332
19.38,0.00015830818257373
19.4,0.000245189844947294
19.42,0.000254255403904356
19.44,0.000124532942734708
19.46,5.37963866620267e-05
19.48,0.000125012902800401
19.5,0.000343103521967832
19.52,0.00041485367724786
19.54,0.000256350272570087
19.56,0.000247635810365875
19.58,0.000241182590311432
19.6,0.000233435654844615
19.62,0.000135099478870953
19.64,4.19399576372561e-05
19.66,8.70369235269967e-05
19.68,0.000341299121718127
19.7,0.000397848271170229
19.72,0.000213580217914131
19.74,0.000351916284228145
19.76,0.000341561804558127
19.78,0.000214207380318684
19.8,3.1425062263322e-05
19.82,0.000111020237997813
19.84,9.28301633231563e-05
19.86,0.000419252617571013
19.88,0.000263658752347779
19.9,0.00030832515068471
19.92,0.000410923356452011
19.94,0.000333044446401582
19.96,5.76130069409299e-05
19.98,0.000131334240774833
20,0.000181219090151627
20.02,0.000191419473117817
20.04,0.000200524398293019
20.06,0.000244022266034379
20.08,0.000352199001859821
20.1,0.00045700627552594
20.12,0.000177708412840537
20.14,0.00026013289660801
20.16,0.000232427856410175
20.18,8.09229281501208e-05
20.2,0.000178153736117315
20.22,9.88716028732223e-05
20.24,0.000358446618458473
20.26,0.00041496898496978
20.28,0.000254907254633547
20.3,0.000279611896020768
20.32,0.000239675221450084
20.34,0.000291090576350416
20.36,0.000105415432586144
20.38,0.000138106672463594
20.4,0.000128047121313868
20.42,0.0002253262022433
20.44,0.000351113867441427
20.46,0.000345906694530494
20.48,0.000244438573030269
20.5,0.00041092691116009
20.52,0.000100573449628926
20.54,0.000178139983688445
20.56,4.41366605193971e-05
20.58,8.50446220425154e-05
20.6,0.000357543478786177
20.62,0.000246513772230269
20.64,0.00018366200803907
20.66,0.000371991269272133
20.68,0.000280428761538057
20.7,0.000269302628436825
20.72,0.00016391291053247
20.74,0.00023206372117191
20.76,0.00028578612269052
20.78,0.000223996022340335
20.8,0.000213133956724984
20.82,0.000243881804599195
20.84,0.000374321213769106
20.86,0.000340557156271538
20.88,0.000201501015327465
20.9,0.00032498448422857
20.92,0.000168629639336458
20.94,0.000112588506547266
20.96,0.000172201135987079
20.98,9.18987781964806e-05
21,0.000259348149548742
21.02,0.000354178970097518
21.04,0.000255126570678249
21.06,0.000351336617873185
21.08,0.000245893301790968
21.1,0.000190184479343299
21.12,0.000135444114270428
21.14,3.74855893798708e-05
21.16,0.000144675930346181
21.18,0.000257909219467841
21.2,0.000406772205921271
21.22,0.00024804028754049
21.24,0.000271235319360899
21.26,0.000324266393199432
21.28,8.19337647948759e-05
21.3,5.4586737904507e-05
21.32,5.87737919807527e-05
21.34,0.000171948752550485
21.36,0.000280730632968993
21.38,0.000265398414978242
21.4,0.000295443346058475
21.42,0.000235833700553565
21.44,0.000293985830271243
21.46,0.000114373961450864
21.48,0.000232416279913437
21.5,9.34995549522265e-05
21.52,0.000236653163186667
21.54,0.000214279887912263
21.56,0.000235708829161396
21.58,0.000286132004110214
21.6,0.000273138749849307
21.62,0.000160136128504659
21.64,0.000346278059260597
21.66,0.000213957805723083
21.68,7.07713644449948e-05
21.7,0.000122739656170849
21.72,0.000152662885135989
21.74,0.000321397403715308
21.76,0.000195235359460524
21.78,0.000152026527915168
21.8,0.000275334528011228
21.82,0.000309274599750927
21.84,0.000228080670006318
21.86,9.16040964923125e-05
21.88,4.42885306091465e-05
21.9,0.000271093340870001
21.92,0.000189703328833998
21.94,0.00013179486301164
21.96,0.00016060169520353
21.98,0.000353607223523662
22,0.000333308207534014
22.02,0.000205274805349609
22.04,0.00019980042156434
22.06,7.20799720217985e-05
22.08,0.00024425731036241
22.1,0.000162212770794016
22.12,5.60093139035363e-05
22.14,0.000192256431964356
22.16,0.00033162135892126
22.18,0.000341013410789471
22.2,0.000301307723672186
22.22,0.000111532452842525
22.24,3.03975493116969e-05
22.26,0.000195149975522555
22.28,0.000134763158301353
22.3,0.000101837935978769
22.32,0.0001487579750723
22.34,0.000339146345870861
22.36,0.000297777546757434
22.38,0.000333637662994675
22.4,0.000173390503723928
22.42,0.000108760465345188
22.44,9.8203665997131e-05
22.46,0.000143169805569786
22.48,0.000164506501661967
22.5,0.000224854350996945
22.52,0.000250076492815594
22.54,0.000373419335381961
22.56,0.000358671965699589
22.58,0.00017993118684511
22.6,0.000114747196088239
22.62,0.000121701737112263
22.64,0.00023527023362583
22.66,0.000120584261629488
22.68,0.000168771007831773
22.7,0.00016626308275698
22.72,0.000443177811880815
22.74,0.000311499719087611
22.76,0.000118347243007808
22.78,7.03992086137384e-05
22.8,0.000216696417818058
22.82,0.00021097300341409
22.84,0.000172422343781844
22.86,6.7277860098985e-05
22.88,0.00027530344497265
22.9,0.000443393341039507
22.92,0.000206063522512673
22.94,0.000174895056076235
22.96,0.000133967260362471
22.98,0.000303591849237503
23,0.000152860496504658
23.02,0.000110107691718774
23.04,0.000134943481834396
23.06,0.000281143031352174
23.08,0.00031381445610071
23.1,0.000224039410904239
23.12,0.00014029996986298
23.14,0.000326279206394558
23.16,0.000262123641264317
23.18,0.000176056212842311
23.2,8.10977812437968e-05
23.22,4.93831400012562e-05
23.24,0.000317008196595573
23.26,0.000258345735775152
23.28,0.000222811666668418
23.3,0.000248971261087022
23.32,0.000193114567901472
23.34,0.000282787073944292
23.36,0.000115058031332837
23.38,0.000142847114087296
23.4,0.000140985027835742
23.42,0.000249636203722662
23.44,0.000205922894388917
23.46,0.000260767481215251
23.48,0.000216944113009689
23.5,0.00033016832511193
23.52,3.66444916785336e-05
23.54,0.000255998331394696
23.56,0.00018044510485574
23.58,0.000165690284620608
23.6,0.000174140379552934
23.62,0.000236890698976627
23.64,0.000286716281603109
23.66,0.000147502388167905
23.68,0.000137432302434572
23.7,0.000117777848940865
23.72,0.000249078802320815
23.74,0.000143153885879318
23.76,7.31360122309913e-05
23.78,0.000201168703112216
23.8,0.000281853063249234
23.82,0.000225300519564666
23.84,9.10275819386292e-05
23.86,1.73155551718212e-05
23.88,0.000244766254944816
23.9,0.000333598756505529
23.92,8.58857910076277e-05
23.94,9.03415009647815e-05
23.96,0.00015306050277599
23.98,0.000278164345817087
24,0.000242920091699947
24.02,2.9409867306735e-05
24.04,3.53072846655164e-05
24.06,0.000273979930744856
24.08,0.000300897670825248
24.1,0.000110869877649767
24.12,1.1743802761043e-05
24.14,0.000141132862988086
24.16,0.000218492253740801
24.18,0.000139269371030336
24.2,9.02876380667428e-05
24.22,0.00019643826048002
24.24,0.000275938939855773
24.26,0.000158611968522235
24.28,0.000136531730286952
24.3,0.000161910481263995
24.32,0.000197958424359284
24.34,0.000166626409037309
24.36,6.27959360825551e-05
24.38,0.000151906305507231
24.4,0.000135219537801958
24.42,0.000219734947870986
24.44,0.000164914115983631
24.46,0.0002407895637265
24.48,0.000170660067468201
24.5,0.000129654758806437
24.52,3.48260066939525e-05
24.54,0.000123644545133384
24.56,0.000133456024098315
24.58,8.02402020562066e-05
24.6,8.00710636434346e-05
24.62,0.000215886832771571
24.64,0.000202924843392133
24.66,0.000174972651456508
24.68,7.02782265693292e-05
24.7,6.95746711632995e-05
24.72,0.000169790268319494
24.74,0.000161154262179209
24.76,6.17996823078272e-05
24.78,5.7579730663371e-05
24.8,0.000157696606257144
24.82,0.000261214252612712
24.84,9.62187515980264e-05
24.86,2.7915101479672e-05
24.88,5.33667377846483e-05
24.9,0.000198870668306936
24.92,0.000138476717924704
24.94,5.85443527951974e-05
24.96,0.000140035262767008
24.98,0.000184951008361861
25,0.000229872650762422
25.02,4.56401885492959e-05
25.04,0.000125560922006078
25.06,0.000262555493148633
25.08,0.000181265375930092
25.1,0.000131042306160774
25.12,0.000157115809788008
25.14,0.000109264211862568
25.16,0.000193993834755596
25.18,8.23110271309727e-05
25.2,8.68843155104488e-05
25.22,0.000160642072518927
25.24,0.000212258623551619
25.26,0.000133751981745653
25.28,0.000164584357228372
25.3,0.00013520051139183
25.32,0.000132306627856227
25.34,0.000117170701863778
25.36,5.85246878628024e-05
25.38,0.000151241721434816
25.4,0.000145348090322611
25.42,0.000172650799027214
25.44,0.000186490889112461
25.46,0.000145665718508586
25.48,0.000127401274692634
25.5,4.53414646371362e-05
25.52,6.53414191970315e-05
25.54,9.2018179212838e-05
25.56,0.000162611079847473
25.58,0.000237613114191004
25.6,0.000154308672119257
25.62,5.74773152644962e-05
25.64,0.000154573992299625
25.66,0.00015669533554963
25.68,5.55487123061707e-05
25.7,2.70968374502263e-05
25.72,0.000155446157192882
25.74,0.000228395473529547
25.76,8.48883344731378e-05
25.78,7.61067053615434e-05
25.8,8.30250806887475e-05
25.82,0.000268237283475265
25.84,8.69082861919739e-05
25.86,8.80801587305862e-05
25.88,0.000179825795547476
25.9,0.000186356986051044
25.92,0.00012133958937333
25.94,8.59317655818986e-05
25.96,0.000113287971511534
25.98,0.000208012640416838
26,0.000220639034762446
26.02,4.84986628667414e-05
26.04,9.03842865543622e-05
26.06,9.8434648313117e-05
26.08,0.000140640325283644
26.1,9.36561843507261e-05
26.12,7.2333906315434e-05
26.14,5.36405732593515e-05
26.16,0.00020103798869574
26.18,0.000211918985511876
26.2,0.00010566430077121
26.22,3.1278425541022e-05
26.24,0.000166591527539611
26.26,0.000128045452594039
26.28,9.588111712958e-05
26.3,3.80568354614413e-05
26.32,5.7960468567853e-05
26.34,0.000216399231429177
26.36,0.000185083764838203
26.38,0.000151218793108449
26.4,0.000135255227298476
26.42,0.00012428038606692
26.44,0.000125433186851579
26.46,8.02529921936835e-05
26.48,0.000133025525143845
26.5,9.65620234930696e-05
26.52,0.000259119961400301
26.54,0.000114723617506555
26.56,0.000194298304953531
26.58,0.000189688710775665
26.6,0.000159031076845896
26.62,2.82244792672811e-05
26.64,0.000182089017111805
26.66,0.000157146019328285
26.68,0.000168321871624775
26.7,0.000166655237958763
26.72,0.00013322649677483
26.74,0.000186117755156692
26.76,0.000143847369841884
26.78,6.55732387873289e-05
26.8,0.000119676030500058
26.82,0.000318256225915328
26.84,0.000114433307758046
26.86,8.19810375831076e-05
26.88,0.000137526883159312
26.9,0.000225841133808678
26.92,0.00017144658342617
26.94,5.40144347340732e-05
26.96,1.51207924616296e-05
26.98,0.000197221033361824
27,0.000303665865827504
27.02,0.000143543744887528
27.04,8.91208230926522e-05
27.06,8.77916964128567e-05
27.08,0.000175638883417793
27.1,0.000137022015789462
27.12,3.89514526472049e-05
27.14,4.4566931686116e-05
27.16,0.000292234919530127
27.18,0.000298968725261711
27.2,0.00011577945380437
27.22,8.24405305631936e-05
27.24,0.000166821470316145
27.26,0.000165751381573059
27.28,9.18295058085206e-05
27.3,0.000111176805074238
27.32,0.000104714409476496
27.34,0.000374732699463122
27.36,0.000223861669571422
27.38,0.000162252697800551
27.4,2.07158322945297e-05
27.42,0.00010949326420177
27.44,0.000148073182129476
27.46,9.10644560965163e-05
27.48,5.48620300775566e-05
27.5,0.000204755231274124
27.52,0.000329815381224395
27.54,0.000201808072755059
27.56,0.000124871281504234
27.58,2.40552460026647e-05
27.6,5.11653997429758e-05
27.62,0.00011635429363485
27.64,0.000147505362301007
27.66,7.12648441601683e-05
27.68,0.000243387334637596
27.7,0.000262859237433123
27.72,0.000185381275502766
27.74,0.000154323006598433
27.76,0.000144760694278477
27.78,7.25877859726784e-05
27.8,0.000110940078827232
27.82,5.48183837813309e-05
27.84,6.58791398940148e-05
27.86,0.000239359616195519
27.88,0.000174899668997974
27.9,0.000260448832295287
27.92,0.000176126512142618
27.94,8.20746843641358e-05
27.96,2.94263509280027e-05
27.98,5.0367389554791e-05
28,8.29208075717658e-05
28.02,0.000170695204579793
28.04,0.000191897546577967
28.06,0.000205786229483796
28.08,0.000234598277067114
28.1,0.000253013837794001
28.12,9.25296650530495e-05
28.14,9.18338237692387e-05
28.16,0.000162528439898767
28.18,9.32729575370577e-05
28.2,0.00010249761338544
28.22,0.000198924498970628
28.24,0.000157073852154871
28.26,0.000257028860599378
28.28,0.00015158111141413
28.3,0.00012569022186222
28.32,8.75977028047202e-05
28.34,5.19152393294114e-05
28.36,8.19289545711113e-05
28.38,0.000127168372462154
28.4,0.000112693685764931
28.42,0.00021949195285657
28.44,0.000142047450973939
28.46,0.000229987845206977
28.48,0.000111302620225731
28.5,5.19713565283904e-05
28.52,0.000151584246252998
28.54,0.000102786449996865
28.56,9.93135173994934e-05
28.58,9.9671712140708e-05
28.6,0.000138929309578184
28.62,0.000223031137699472
28.64,7.18957012674633e-05
28.66,0.000127360898837576
28.68,0.000177905655441915
28.7,0.00011877599847107
28.72,7.16816225498778e-05
28.74,8.69903716625826e-05
28.76,4.84625892031734e-05
28.78,0.000165082645292837
28.8,0.000162558998067454
28.82,0.000134739616098779
28.84,0.000141972196092644
28.86,0.000165097232846881
28.88,6.05409076185545e-05
28.9,0.000134364028433658
28.92,4.77296899989726e-05
28.94,0.000116395983887499
28.96,0.000120649964522654
28.98,0.00010187247255466
29,0.000202631595413567
29.02,0.000135229504246245
29.04,0.000122816746213502
29.06,0.000144462620224508
29.08,9.090363030632e-05
29.1,0.000145467955770513
29.12,2.90318404405066e-05
29.14,4.30232248547903e-05
29.16,0.000194106161179294
29.18,0.000147360216021714
29.2,9.01815151492471e-05
29.22,0.00017155275824186
29.24,9.0578722865129e-05
29.26,0.000156493908341725
29.28,0.00011452262165386
29.3,6.95865218365158e-05
29.32,0.000151120608593866
29.34,0.000117314309805751
29.36,0.000190628908503838
29.38,0.000155711543258716
29.4,0.000139281919439354
29.42,0.000167751142072832
29.44,0.000175530862094188
29.46,0.000114296537704922
29.48,8.37732743426902e-05
29.5,0.000100275986287648
29.52,8.56116009475174e-05
29.54,0.000145375299776673
29.56,0.000176673743756956
29.58,5.74429028704796e-05
29.6,0.000243842982178909
29.62,0.000161302823758246
29.64,5.87601998321701e-05
29.66,8.63846761920125e-05
29.68,8.46735800701554e-05
29.7,8.7307638169843e-05
29.72,0.000125242610741527
29.74,9.51919829200738e-05
29.76,0.000181228339591905
29.78,0.000111793926034206
29.8,0.000156487888132356
29.82,7.12999108065202e-05
29.84,6.38584131139097e-05
29.86,0.000172039225657891
29.88,8.8700905856073e-05
29.9,0.000155786149486824
29.92,0.000130421041485692
29.94,0.000124723869655161
29.96,0.000154852307263576
29.98,8.46453955861236e-05
30,0.000107805887503367
30.02,0.000140189559979106
30.04,0.000123767458705118
30.06,9.41319197514923e-05
30.08,0.000116551259858343
30.1,0.00011534365989117
30.12,0.000140161984022105
30.14,0.000121493089040899
30.16,7.90909194923383e-05
30.18,0.000135867883022011
30.2,0.000209624571985812
30.22,0.000134422983907206
30.24,0.000110996654895936
30.26,9.97835999394887e-05
30.28,7.55408543720591e-05
30.3,0.00016072588130005
30.32,0.000114763455379454
30.34,5.82451160154289e-05
30.36,0.000108426140321955
30.38,0.000215513559468908
30.4,0.000114208761898327
30.42,0.000154811907831008
30.44,7.62564784893316e-05
30.46,0.000111983062606557
30.48,4.13522961754846e-05
30.5,0.000162249377607871
30.52,0.000110973728610296
30.54,0.000193718932520576
30.56,0.000179465704434983
30.58,0.000177801436707006
30.6,7.80700656114736e-05
30.62,7.35970002921242e-05
30.64,8.37239585954473e-05
30.66,0.00016325445045525
30.68,4.60338903200388e-05
30.7,7.37990651963115e-05
30.72,0.000153128912030835
30.74,0.000208634515837047
30.76,0.000108573303291225
30.78,0.000128217460622637
30.8,3.69873662061121e-05
30.82,0.000164973449142321
30.84,5.26359998290042e-05
30.86,7.44698660590069e-05
30.88,9.12180976181891e-05
30.9,0.000198747527270025
30.92,0.000178541090301867
30.94,0.000261451108463662
30.96,7.73547529130218e-05
30.98,9.42295616565526e-05
31,5.62993176983962e-05
31.02,5.65346330182197e-05
31.04,6.83902882363114e-05
31.06,0.000150238081155419
31.08,0.00013924226895613
31.1,0.00016677949584929
31.12,0.000139294422762725
31.14,4.12491339898108e-05
31.16,1.45930895247007e-05
31.18,9.47828008603034e-05
31.2,0.000106286953339909
31.22,1.52583201744526e-05
31.24,0.000159908185220226
31.26,0.000206107701855432
31.28,0.000147079913581041
31.3,0.000105566755718908
31.32,7.65515832768117e-05
31.34,0.00011238040000346
31.36,9.13197829476118e-05
31.38,0.000155372319770289
31.4,8.88453044386285e-05
31.42,0.000175568567041773
31.44,0.000142387833220532
31.46,0.000121625541131132
31.48,0.00010074386222314
31.5,6.60592016224383e-05
31.52,8.64759033898966e-05
31.54,0.000162733878238264
31.56,7.88237515707232e-05
31.58,0.000105882114909299
31.6,0.000225533710718958
31.62,8.71690203088232e-05
31.64,0.000177515725985759
31.66,4.67000303497802e-05
31.68,0.000123760730605696
31.7,0.000103883130295539
31.72,0.000130964562678192
31.74,5.0999824040421e-05
31.76,0.000237848774329215
31.78,3.97645019949156e-05
31.8,0.000108904390189526
31.82,0.000137715365522192
31.84,3.94367118111393e-05
31.86,7.46035268962743e-05
31.88,0.000128747504245797
31.9,0.000124046361138086
31.92,0.000122651989133336
31.94,0.000126315442784264
31.96,7.27990322597856e-05
31.98,0.000157306510033823
32,0.00011930277566277
32.02,6.15149113283722e-05
32.04,9.35767410792405e-05
32.06,5.55761085087176e-05
32.08,8.41959354981949e-05
32.1,0.000138165877717466
32.12,0.000151402507072602
32.14,9.09122114146404e-05
32.16,8.61452667836674e-05
32.18,4.29896472329372e-05
32.2,0.000125562701961828
32.22,5.83663347941648e-05
32.24,0.000152271771475265
32.26,1.20624781736625e-05
32.28,0.000173192074569669
32.3,8.71917974475932e-05
32.32,0.0001032099461216
32.34,0.000161213883237008
32.36,1.78630836543879e-05
32.38,0.000155321021978271
32.4,5.83348910927542e-05
32.42,0.000122948435060689
32.44,7.33470658463257e-05
32.46,0.000159098270533439
32.48,9.21390969315456e-05
32.5,0.000154081725850365
32.52,0.000100763462971199
32.54,9.7867156320334e-05
32.56,5.662807022389e-05
32.58,6.70828597765418e-05
32.6,7.03019018841506e-05
32.62,5.14320351134508e-05
32.64,0.000116733457712969
32.66,5.02571199250736e-05
32.68,9.38635644021651e-05
32.7,5.83698840983025e-05
32.72,0.000135572420861224
32.74,7.37128719772268e-05
32.76,9.56024719603922e-05
32.78,2.71141976222422e-05
32.8,3.87111327037676e-05
32.82,0.000106395590334591
32.84,3.21387017041544e-05
32.86,0.00015377606840203
32.88,7.00914706899595e-05
32.9,0.000125387774485104
32.92,7.74200508709968e-05
32.94,0.000126550868662474
32.96,7.11984303121121e-05
32.98,0.000115597064203705
33,5.31657211854263e-05
33.02,5.50553002296682e-05
33.04,7.47435365770098e-05
33.06,1.77335220666931e-05
33.08,0.000102514376757868
33.1,0.000136995606257473
33.12,0.000191773886719335
33.14,0.000105233066730022
33.16,6.84961066433473e-05
33.18,4.17064097094776e-05
33.2,5.68106490094802e-05
33.22,3.10283289294068e-05
33.24,9.40151226987035e-05
33.26,0.000135520520924616
33.28,0.000173961260939672
33.3,0.000129105626617823
33.32,4.63462143506925e-05
33.34,8.38243388451991e-05
33.36,5.70306104654857e-05
33.38,9.50113592813848e-05
33.4,6.53859506370348e-05
33.42,0.000113811276675197
33.44,5.94066339776792e-05
33.46,7.2163493624945e-05
33.48,0.000135022876383169
33.5,8.29784192200545e-05
33.52,9.17523011091378e-05
33.54,4.55767743245738e-05
33.56,5.05794379082865e-05
33.58,7.84622287204227e-05
33.6,8.44109891182706e-05
33.62,4.90554792136049e-05
33.64,0.000128902070451317
33.66,8.06173577609098e-05
33.68,0.000126403679029248
33.7,0.000102539238472339
33.72,1.05964253314871e-05
33.74,8.44479170696718e-05
33.76,3.97892278885238e-05
33.78,0.000119818094947429
33.8,9.83438228724957e-05
33.82,0.000103232785988013
33.84,2.61929132009191e-05
33.86,9.07561723234129e-05
33.88,0.000127551908248028
33.9,2.469043751251e-05
33.92,6.87589351434654e-05
33.94,0.000100813249896121
33.96,8.60761204920447e-05
33.98,0.000116022633919983
34,2.94514891563373e-05
34.02,7.78902377314491e-05
34.04,0.000130003168190918
34.06,6.85179246950948e-05
34.08,0.000121208650291692
34.1,7.38474197161413e-05
34.12,5.29587410621774e-05
34.14,3.42335376356756e-05
34.16,0.000131838056339676
34.18,6.82655917451078e-05
34.2,0.000158567073972352
34.22,0.000140119142777803
34.24,2.24777358985901e-05
34.26,5.84779863746405e-05
34.28,7.91059466000583e-06
34.3,9.09794833807255e-05
34.32,9.44435010851377e-05
34.34,0.000119831448646069
34.36,7.0475825268249e-05
34.38,0.000101712555951728
34.4,0.000104099543375402
34.42,7.12538468177834e-05
34.44,8.38630716214708e-05
34.46,4.34877851613514e-05
34.48,5.81900041079903e-05
34.5,0.00017138737610193
34.52,9.37296837958991e-05
34.54,8.10443461022642e-05
34.56,0.000134368907953261
34.58,5.40858120281801e-05
34.6,0.000101141939570662
34.62,5.68875171692041e-05
34.64,8.9575335280364e-05
34.66,7.17835981464013e-05
34.68,0.000120371665867667
34.7,0.000115053095797732
34.72,0.000176606358217498
34.74,7.91442184465536e-05
34.76,6.15959934385634e-05
34.78,0.000114598831949568
34.8,4.09490035227212e-05
34.82,0.000109077600934893
34.84,0.000147316469346953
34.86,0.000170429019257998
34.88,0.000127610290391951
34.9,0.000131596695037095
34.92,3.60367951478889e-05
34.94,0.000146059090908434
34.96,0.000101433214852199
34.98,7.26719181439757e-05
35,5.14616667113368e-05
35.02,0.000115359059503853
35.04,0.00018715757084745
35.06,0.000125297823235724
35.08,0.000131923793975838
35.1,3.73064952978187e-05
35.12,0.000158478488827841
35.14,5.48059335356791e-05
35.16,7.9264592941646e-05
35.18,7.74279281428318e-05
35.2,0.000208212881639837
35.22,0.000129124533973814
35.24,0.000128847565605561
35.26,0.000107977250985624
35.28,0.000124626497781808
35.3,0.000159195722249834
35.32,4.29055645517641e-05
35.34,4.00242516233254e-05
35.36,0.000101768783205126
35.38,0.000128779899164545
35.4,0.000188222869912573
35.42,0.000123128645686083
35.44,0.000128461679854911
35.46,0.000107948479715502
35.48,2.18980658477896e-05
35.5,0.000115817469508046
35.52,4.79087955465131e-05
35.54,0.000108553077656201
35.56,0.000162775365766136
35.58,0.000107757523049737
35.6,0.000218470813775918
35.62,8.64777116203887e-05
35.64,9.28174901238087e-05
35.66,5.85373353137604e-05
35.68,5.85686778661569e-05
35.7,2.11313213022365e-05
35.72,0.000205940763980912
35.74,6.90981962644612e-05
35.76,0.00021771362003008
35.78,0.000136768713305544
35.8,0.000121353505654597
35.82,3.03259804408588e-05
35.84,4.983867510265e-05
35.86,8.08759071693866e-05
35.88,0.000165781738451882
35.9,4.55362937498558e-05
35.92,0.000173184544054484
35.94,0.000144309184271109
35.96,0.000151920737766274
35.98,0.000126681890796816
36,3.83094765819207e-05
36.02,8.9625773479296e-05
36.04,9.47884116813984e-05
36.06,4.98212716227451e-05
36.08,0.000123640478096057
36.1,0.000125207066428758
36.12,0.000220688422509403
36.14,0.000118809543815929
36.16,0.000127469000102342
36.18,8.55780453318192e-05
36.2,6.45135699225153e-05
36.22,7.23177709117462e-05
36.24,0.000107965426708858
36.26,3.99095311615779e-05
36.28,0.000193450548814148
36.3,0.000174434115178409
36.32,0.000114453725619983
36.34,2.47913694768538e-05
36.36,6.99815377820282e-05
36.38,4.19209757250452e-05
36.4,8.53784664059838e-05
36.42,7.39270320609465e-05
36.44,0.000140220898976004
36.46,0.00015322829693992
36.48,0.000119187481037642
36.5,8.53562867964554e-05
36.52,7.57550447154516e-05
36.54,3.69020607773225e-05
36.56,0.000139037883607881
36.58,0.000105097689519639
36.6,4.43464147147876e-05
36.62,0.00017604157327122
36.64,0.000124568341661037
36.66,0.000107096400336634
36.68,0.000131207724170355
36.7,6.70693122860037e-05
36.72,0.000106392692439119
36.74,0.000137198307401437
36.76,0.000115354924253004
36.78,0.000173657097484198
36.8,9.09834827033993e-05
36.82,8.33798233216844e-05
36.84,0.000145129060093794
36.86,9.99091640530615e-05
36.88,5.15506939060434e-05
36.9,0.000131306227448671
36.92,0.000111797865348738
36.94,9.19752149415566e-05
36.96,0.000121353907616094
36.98,0.000190096841579975
37,0.000133174296461631
37.02,7.87831415213165e-05
37.04,8.06316208189135e-05
37.06,8.94613646982375e-05
37.08,5.74940263941738e-05
37.1,0.000163265144513997
37.12,0.000111672211985825
37.14,0.000161854370359671
37.16,7.00621607336912e-05
37.18,6.92589085487416e-05
37.2,9.39640178340634e-05
37.22,7.09828107642368e-05
37.24,6.5377311729117e-05
37.26,0.000150377160787509
37.28,0.000114042677322739
37.3,0.00019575151006977
37.32,0.000159530685988945
37.34,4.08210446109008e-05
37.36,9.44693382297087e-05
37.38,0.000131969541825205
37.4,6.13654705642664e-05
37.42,0.000103786315418446
37.44,0.000152142953370492
37.46,0.000128996262073823
37.48,0.000172964339624063
37.5,0.000131376152164529
37.52,8.1742992935699e-05
37.54,9.43125757643012e-05
37.56,3.75090576865994e-05
37.58,4.74252289573983e-05
37.6,0.000134251105322083
37.62,0.000122364546192526
37.64,0.000163736009389446
37.66,0.000144905840786953
37.68,0.000141362789694954
37.7,9.95595339754018e-05
37.72,0.000124186756793436
37.74,1.92358679185843e-05
37.76,7.8694455404568e-05
37.78,0.000109257844052243
37.8,0.000118260890208713
37.82,0.000113521640916316
37.84,0.000169814844365009
37.86,9.53457526941983e-05
37.88,0.000180881149629329
37.9,9.03091247015095e-05
37.92,3.29150796899065e-05
37.94,9.22326526735761e-05
37.96,0.000133623592746046
37.98,4.06889426109786e-05
38,0.000179202090911309
38.02,0.000123372339810806
38.04,0.000170707763129948
38.06,0.000144013414486568
38.08,0.000166022344323877
38.1,7.26152363867794e-05
38.12,8.03990737758332e-05
38.14,4.92365817302743e-05
38.16,5.59090262134871e-05
38.18,0.000133241192774172
38.2,0.000206065363545017
38.22,0.000135549673370959
38.24,0.000211232405926621
38.26,4.35844687601294e-05
38.28,4.07575723642503e-05
38.3,6.65855892975225e-05
38.32,4.61910550411709e-05
38.34,9.62520162712586e-05
38.36,0.000137302873466863
38.38,0.000107746753825255
38.4,0.000188637743229266
38.42,0.000150434822421433
38.44,5.19487759408635e-05
38.46,6.06835339887277e-05
38.48,0.000101634656497827
38.5,0.000134108704553045
38.52,9.12590171197463e-05
38.54,7.01453598484387e-05
38.56,0.00018047083591303
38.58,0.000146871751481907
38.6,0.000171398524433495
38.62,0.000117849319135585
38.64,0.000105664746293957
38.66,1.71344543075675e-05
38.68,4.83637812351121e-05
38.7,0.000126375323882191
38.72,6.85604641941074e-05
38.74,7.06004136048936e-05
38.76,0.000192566252116196
38.78,0.000140642904249474
38.8,8.62418092021752e-05
38.82,0.000129998413896271
38.84,3.35171105910662e-05
38.86,8.88387780607656e-05
38.88,1.8498443094895e-05
38.9,6.44343469971026e-05
38.92,0.000129109214789291
38.94,0.000202916602240067
38.96,0.000170568828442872
38.98,9.11318532743236e-05
39,0.000174563804561984
39.02,3.63706405002261e-05
39.04,7.13560176995452e-05
39.06,8.05253614667727e-05
39.08,2.74382545915031e-05
39.1,0.000162587241067479
39.12,0.000138700629627215
39.14,0.000122026141623563
39.16,0.000166899684504091
39.18,9.83745260160446e-05
39.2,5.99192900660498e-05
39.22,9.70618735055957e-05
39.24,9.87866166583524e-05
39.26,4.31414396996121e-05
39.28,0.000166492297929063
39.3,0.000121965885701274
39.32,0.000150971335532608
39.34,0.000166108816047306
39.36,9.9898632467878e-05
39.38,5.69433464100869e-05
39.4,0.000103719215905904
39.42,0.000157237262695013
39.44,6.85829260945774e-05
39.46,8.4384402540176e-05
39.48,0.000129664628483785
39.5,9.99406922600252e-05
39.52,0.000184846411477173
39.54,0.00011445590065636
39.56,2.68370789952414e-05
39.58,0.000223129738282546
39.6,9.53399098280621e-05
39.62,3.77615189897449e-05
39.64,0.000114734549569374
39.66,4.20316831715057e-05
39.68,0.000169207319426958
39.7,0.000176607417397011
39.72,2.00445651824118e-05
39.74,8.98804251300103e-05
39.76,0.000214662178528134
39.78,0.000124930647950764
39.8,6.89906100658692e-05
39.82,3.91252875656794e-05
39.84,0.000108917809254391
39.86,0.000144968664266231
39.88,0.000127971929815416
39.9,2.38644220838333e-05
39.92,0.00017514217136043
39.94,0.000187403293331697
39.96,9.60893238933439e-05
39.98,2.94663347153897e-05
40,5.65288768688655e-05
40.02,0.000193630500764406
40.04,0.000178719478231965
40.06,5.48600617251756e-05
40.08,8.13025345013319e-05
40.1,0.000146352586267716
40.12,0.000226561418825806
40.14,7.18826041887658e-05
40.16,0.000110856577453539
40.18,6.29573415571492e-05
40.2,0.000147079904024774
40.22,0.000124215582625266
40.24,1.32169425148535e-05
40.26,5.82304628220206e-05
40.28,0.000225839779396365
40.3,0.000135725451532428
40.32,0.000152781994372965
40.34,0.000100089817898636
40.36,6.41975987983961e-05
40.38,0.000128068254055123
40.4,9.58134340460891e-06
40.42,0.000168388747159302
40.44,0.000110237648937971
40.46,0.000139369471855202
40.48,0.000154507392366339
40.5,0.000108908489403854
40.52,0.000196194168100333
40.54,0.00010429825260387
40.56,3.93150620888828e-05
40.58,0.000108494110606727
40.6,0.00013535912328404
40.62,9.45468344697354e-05
40.64,8.34584195703805e-05
40.66,0.000108984651404895
40.68,0.000172761351576198
40.7,6.33714994770973e-05
40.72,3.52403953644078e-05
40.74,5.11337855010531e-05
40.76,0.000135239827889824
40.78,0.000100954673028535
40.8,0.000126142283376754
40.82,6.06542609251146e-05
40.84,0.000128856069574405
40.86,0.000176303362919724
40.88,9.7227785226276e-05
40.9,2.04136231969162e-05
40.92,9.86477409900458e-05
40.94,0.000107673915762957
40.96,6.53568207277172e-05
40.98,4.26305701705097e-05
41,2.44248712367556e-05
41.02,0.000117313507384935
41.04,0.000163164252249538
41.06,5.30517808237406e-05
41.08,7.94357074904399e-05
41.1,0.000120808944334059
41.12,9.23569398152671e-05
41.14,4.25828482758521e-05
41.16,9.32393461583229e-05
41.18,9.20974642414119e-05
41.2,0.000152598239825512
41.22,4.90812378063228e-05
41.24,9.3567667535147e-05
41.26,9.48767863915957e-05
41.28,9.3721337266639e-05
41.3,6.71573513234207e-05
41.32,3.27525158856051e-05
41.34,0.000115226188147713
41.36,0.000153546931845596
41.38,6.43159551942451e-05
41.4,9.08594101664959e-05
41.42,0.000145540565890015
41.44,0.000116084400200644
41.46,6.08713380627674e-05
41.48,4.89581453500895e-05
41.5,0.000101412961714759
41.52,0.000132349553082637
41.54,6.2475246303352e-05
41.56,5.47880540974831e-05
41.58,4.61960390505153e-05
41.6,0.000135747824839362
41.62,0.000150542261992681
41.64,3.45603316082459e-05
41.66,6.23754412768102e-05
41.68,8.55849064269035e-05
41.7,0.000114708733620628
41.72,6.71140007602933e-05
41.74,5.13988815092108e-05
41.76,0.000131744464543064
41.78,8.16198347875193e-05
41.8,0.000165966781078471
41.82,5.67907303762013e-05
41.84,4.21996348454265e-05
41.86,0.000136206397515807
41.88,6.59474472140881e-05
41.9,0.000120522488758813
41.92,0.000162951647622208
41.94,8.42408291319608e-05
41.96,0.000151980864495944
41.98,8.14967402304537e-05
42,8.07819220592946e-05
42.02,0.000134994282571069
42.04,4.40842887193677e-05
42.06,9.07534915290946e-05
42.08,0.000105325251427481
42.1,0.000174978878570501
42.12,0.000161234010520097
42.14,5.56764611670715e-05
42.16,9.17089773152518e-05
42.18,6.36614707648252e-05
42.2,6.832738764904e-05
42.22,0.00012586413073553
42.24,0.000142615256017067
42.26,0.000191255011380231
42.28,5.15271577680479e-05
42.3,8.96710132425765e-05
42.32,9.71204226297104e-05
42.34,8.55472682030538e-05
42.36,0.000116661042690351
42.38,4.00976887687327e-05
42.4,0.000124106417863586
42.42,0.000162430883499776
42.44,0.000128986444347142
42.46,8.16487307899522e-05
42.48,5.4808305624479e-05
42.5,0.000106476897700397
42.52,0.000134445144910223
42.54,3.72341999318147e-05
42.56,9.17466482809675e-05
42.58,0.000123127393673632
42.6,0.000206733037140158
42.62,0.000116690388791448
42.64,2.76228840850437e-05
42.66,7.31305804723218e-05
42.68,0.00012737609298461
42.7,0.000138393987326165
42.72,6.84897443860865e-05
42.74,6.20269102770685e-05
42.76,0.000176629184664479
42.78,0.000150671582725268
42.8,0.000116961561878457
42.82,5.27928277243229e-05
42.84,8.09699082118887e-05
42.86,0.000212489351950711
42.88,8.84606374804651e-05
42.9,7.64982804711664e-05
42.92,5.58412443829717e-05
42.94,0.000137205529894388
42.96,0.000197729809205415
42.98,0.000112009970080414
43,0.000102249762849875
43.02,0.000170023686053193
43.04,7.73465971182756e-05
43.06,0.000177209011626177
43.08,7.27095914233562e-05
43.1,7.92371059001333e-05
43.12,0.000191860690703698
43.14,0.000107354299722475
43.16,0.000109176853778591
43.18,0.000108250262627683
43.2,0.000106873165406371
43.22,0.000184652567282876
43.24,0.00013812435407893
43.26,0.000141504500795821
43.28,0.000121666720200458
43.3,0.000111537581280148
43.32,0.000190398070728825
43.34,9.67119679580859e-05
43.36,4.99922247093128e-05
43.38,0.000123387027444563
43.4,0.000152489997165467
43.42,0.000218194799767901
43.44,0.000126599363518152
43.46,5.69013617336553e-05
43.48,0.000134852856405134
43.5,9.65532588659817e-05
43.52,0.000114262389232064
43.54,0.000115673472522067
43.56,9.70683585676896e-05
43.58,0.000210386458378673
43.6,0.000199967914140583
43.62,0.000113115550323106
43.64,9.32151917869711e-05
43.66,9.99743253995477e-05
43.68,0.000161189665846116
43.7,5.13521964770697e-05
43.72,0.000111139296941368
43.74,0.000137562156490399
43.76,0.000224635199424122
43.78,0.000176884460572247
43.8,0.000179539804101624
43.82,9.36051107023463e-05
43.84,0.00011708052279846
43.86,9.06362027849231e-05
43.88,8.73977757154964e-05
43.9,8.9748917747876e-05
43.92,0.000139993998586082
43.94,0.000216366984742928
43.96,0.000180174467029114
43.98,0.000184271473814615
44,8.75884737319127e-05
44.02,6.75488316042851e-05
44.04,0.000125802974373272
44.06,6.85019924007072e-05
44.08,0.00010281619726902
44.1,0.000165060231867241
44.12,0.000146232252666833
44.14,0.000289550436620102
44.16,0.000157594808513608
44.18,9.38761752294959e-05
44.2,0.000121222015026256
44.22,7.04855322579991e-05
44.24,0.000102185560289054
44.26,5.31972692869698e-05
44.28,0.000126232887075686
44.3,0.000185505356986314
44.32,0.000263323297963364
44.34,0.000218302002209698
44.36,5.21330291778917e-05
44.38,7.8654596928027e-05
44.4,9.26533502132439e-05
44.42,6.80394104827151e-05
44.44,4.0191563405576e-05
44.46,0.000114971393182284
44.48,0.000199701211819549
44.5,0.000332997684035328
44.52,0.00017448938290465
44.54,7.74295849550545e-05
44.56,3.73760985868928e-05
44.58,0.000108990135479902
44.6,6.39715141273217e-05
44.62,4.701023378332e-05
44.64,7.89656513449855e-05
44.66,0.000264426266517745
44.68,0.000267227852021906
44.7,0.000142293205376761
44.72,9.42391233764368e-05
44.74,9.63538851734443e-05
44.76,0.000105800584752443
44.78,8.01691660483896e-05
44.8,0.000100854704830012
44.82,0.000169068155510468
44.84,0.000254316097748825
44.86,0.000193253745230302
44.88,0.000120001987782443
44.9,0.000117203316346928
44.92,0.000124188742771315
44.94,0.00010163244601759
44.96,0.000137273041587979
44.98,1.28559571384687e-05
45,0.000137373915254313
45.02,0.000217129036921881
45.04,0.000191546433313107
45.06,9.89374022135735e-05
45.08,0.000162623554226187
45.1,0.000159544428835225
45.12,0.000141328819534182
45.14,0.000161422463761321
45.16,6.51099698207279e-05
45.18,0.00010285506546602
45.2,0.000170687800268494
45.22,0.000103929879291788
45.24,0.000168291086650193
45.26,0.000161384625992585
45.28,0.000130896080439092
45.3,0.000131584083895078
45.32,0.00018941513423803
45.34,6.93762577363726e-05
45.36,0.000156303087727279
45.38,0.000107275919749903
45.4,0.000154953979223343
45.42,0.000197911468041353
45.44,0.000152211861464624
45.46,0.000120495180525441
45.48,0.000162705949793546
45.5,0.0002026092679929
45.52,1.37695942708821e-05
45.54,5.88744692441362e-05
45.56,6.4284334553324e-05
45.58,0.000134067173536673
45.6,0.000215760286149415
45.62,7.89281706578949e-05
45.64,0.000170010150365411
45.66,0.000291954448879703
45.68,7.910649220751e-05
45.7,8.55082938472261e-05
45.72,0.000103818020973179
45.74,5.1117560614853e-05
45.76,0.000194547016081374
45.78,0.000103244829676189
45.8,0.000144949469264092
45.82,0.000159935102293959
45.84,0.000199453868344691
45.86,0.000148495348645156
45.88,0.000125028195851779
45.9,0.00017446012463007
45.92,6.97432636768919e-05
45.94,0.000117313839444153
45.96,0.000106704416288311
45.98,0.000157441892839039
46,0.000187744175323743
46.02,0.000197294297885907
46.04,0.000140282717640522
46.06,0.000197666656953009
46.08,0.000132850363680268
46.1,0.000101680716247323
46.12,8.91651143427093e-05
46.14,0.000103688411873571
46.16,0.00017266030959996
46.18,0.000197360658665426
46.2,0.000148862546755953
46.22,0.000172592623306385
46.24,0.000284320307643193
46.26,0.000152897974379202
46.28,5.51384642119492e-06
46.3,3.19345000934623e-05
46.32,0.000155707202066173
46.34,0.000203471734536007
46.36,0.000128702508999707
46.38,0.000113081532774373
46.4,0.000231992538399927
46.42,0.000298301488397784
46.44,0.000106915876196186
46.46,8.00928666633968e-05
46.48,9.27003941158255e-05
46.5,0.000143504060333876
46.52,0.000157327954762682
46.54,7.78179998762778e-05
46.56,0.000112985984327216
46.58,0.000290823398287255
46.6,0.000242456739984704
46.62,0.000161978907493452
46.64,0.000102466741489292
46.66,3.95827241190743e-05
46.68,0.000149902578128091
46.7,8.92773438186443e-05
46.72,7.09095267895141e-05
46.74,0.000219426637437202
46.76,0.000248057878095012
46.78,0.000190402484732269
46.8,0.000162844452698217
46.82,0.000128729337514261
46.84,5.42779836544937e-05
46.86,0.000141355051269861
46.88,5.48710360196416e-05
46.9,8.18905284304144e-05
46.92,0.000224119431435315
46.94,0.00027491354158637
46.96,0.000157814091532316
46.98,0.0002770802442528
47,0.000138455810829837
47.02,4.95734702195864e-05
47.04,7.3401855231856e-05
47.06,9.87604041455764e-05
47.08,0.000120790227547938
47.1,0.000226573986513033
47.12,0.000137766176782704
47.14,0.000209112649195901
47.16,0.000256690498609458
47.18,0.000116165706738898
47.2,5.50934446176731e-05
47.22,6.17178046914427e-05
47.24,0.000149952791943113
47.26,0.000198138958679327
47.28,0.000111249927562727
47.3,0.000202756634440342
47.32,0.000259513564156877
47.34,0.000231416872968488
47.36,0.000126969023340817
47.38,2.98040848312448e-05
47.4,0.000145423155240553
47.42,8.90660793348551e-05
47.44,0.00010780517354378
47.46,0.000109213372468411
47.48,0.000160367397158154
47.5,0.000263359025316355
47.52,0.000207094800584761
47.54,0.000106067942894513
47.56,0.000143006384398224
47.58,0.000170053519360146
47.6,8.38727454997739e-05
47.62,2.29460539437818e-05
47.64,8.13840894812762e-05
47.66,0.00013475493953843
47.68,0.000236539529363045
47.7,0.000205344033677432
47.72,8.65663007745816e-05
47.74,0.000179911787451406
47.76,0.00016704662100077
47.78,5.60252977418025e-05
47.8,4.33556500284253e-05
47.82,2.60132922275077e-05
47.84,0.000223665446639985
47.86,0.000200964820827611
47.88,0.000176231462081067
47.9,0.000150797544729126
47.92,0.000132879008700938
47.94,0.000235609312098474
47.96,5.0420372604917e-05
47.98,6.83027991253581e-05
48,4.52090081631706e-05
48.02,0.000144112211916685
48.04,0.000224239089450198
48.06,0.000177267988173748
48.08,0.000169482119381718
48.1,0.000161174765873804
48.12,0.000128832443054969
48.14,0.000187356208814826
48.16,5.63043820029362e-05
48.18,1.17100934469072e-05
48.2,0.000114265780392951
48.22,0.000170570419193911
48.24,0.000266667542210555
48.26,0.000108923899543176
48.28,0.000117380865213688
48.3,0.000169420441198155
48.32,0.000142903821104417
48.34,0.000137950544614597
48.36,1.16542807778646e-05
48.38,0.00014232366293547
48.4,0.000238965175592906
48.42,0.000165165455544306
48.44,0.000155188500807959
48.46,0.000136053075466276
48.48,0.000126367889388706
48.5,0.000212723705318877
48.52,0.000150480922275957
48.54,1.84823773037863e-05
48.56,0.000134138487581987
48.58,0.000199545051982125
48.6,0.000132535619189423
48.62,5.83842633312781e-05
48.64,0.000107682420039284
48.66,0.000167142048749269
48.68,0.000225255450727253
48.7,0.000154123071885052
48.72,3.50550071969291e-05
48.74,0.000113741854453894
48.76,0.000175025435854311
48.78,0.000109341522314114
48.8,0.000107610127289887
48.82,0.000139750130750141
48.84,0.000218787929733901
48.86,0.000208986242447349
48.88,0.000108957958268087
48.9,7.3868759671623e-05
48.92,0.000128538791785634
48.94,7.76608915302266e-05
48.96,0.000134642302723607
48.98,0.00011594489032435
49,0.000113225981670695
49.02,0.000204298949492309
49.04,0.000156699634807871
49.06,0.000150867278575182
49.08,5.78884842535769e-05
49.1,5.58104039639398e-05
49.12,0.000131010075406777
49.14,8.31191159018705e-05
49.16,0.000108638248827182
49.18,0.00013705278798939
49.2,0.000152980644219942
49.22,0.000210757030351682
49.24,5.3005596411127e-05
49.26,9.27099594659369e-05
49.28,0.000138339130612114
49.3,7.3505484643341e-05
49.32,0.000132674744774264
49.34,0.000126108180839968
49.36,0.000104382213374262
49.38,0.000225516343150298
49.4,0.00011917848084618
49.42,0.000134166566978226
49.44,8.22136202857004e-05
49.46,0.000103786222807427
49.48,8.35791065768111e-05
49.5,0.000116293626264484
49.52,0.000120047327142048
49.54,0.000175426773092518
49.56,7.92274162966707e-05
49.58,0.000149816363562521
49.6,5.51938812810952e-05
49.62,0.000100456566972031
49.64,0.00010370505384208
49.66,0.000139667190792624
49.68,0.000115859867341943
49.7,6.25495494992488e-05
49.72,0.000119404862768665
49.74,0.000167752975616701
49.76,8.44812685833e-05
49.78,0.00011931225318649
49.8,8.22102276775024e-05
49.82,0.000117585475993105
49.84,0.000143393747539861
49.86,8.23235252970877e-05
49.88,0.000126847749001498
49.9,7.25613144400161e-05
49.92,0.00010231774698797
49.94,6.47523213943291e-05
49.96,0.000115803194210158
49.98,9.44906543117348e-05
50,5.56129170096938e-05


==> plots/p2_fft_1e-4_5.txt <==
0,0.998289933545985
0.02,0.000975134701927927
0.04,0.00162378382860916
0.06,0.00331011890626339
0.08,0.00124843220639251
0.1,0.00170581263187119
0.12,0.0039332404801292
0.14,0.00100574952550775
0.16,0.000605741638058047
0.18,0.00118062405499309
0.2,0.00421853679045584
0.22,0.00113064563055398
0.24,0.00104941402659587
0.26,0.00423687079435152
0.28,0.000576610191170432
0.3,0.00106758252952409
0.32,0.00366897719272453
0.34,0.00112976692500332
0.36,0.0011074123345562
0.38,0.00146138911736502
0.4,0.00206263430584162
0.42,0.00142550378752377
0.44,0.000807232640209578
0.46,0.00260369076574034
0.48,0.00111345929993209
0.5,0.000684948540158263
0.52,0.00189181244591365
0.54,0.000445666241363704
0.56,0.000788931589231898
0.58,0.00114263537957252
0.6,0.000970611336238486
0.62,0.00135880728232215
0.64,0.000432094990680211
0.66,0.0012279229955336
0.68,0.00152207842194539
0.7,0.000401906935504067
0.72,0.000910913896459243
0.74,0.0010046591393956
0.76,0.000582544735861329
0.78,0.000849475961312571
0.8,0.000578449445269302
0.82,0.00145883758255251
0.84,0.000512654916353664
0.86,0.000641958352936284
0.88,0.00132877453019488
0.9,0.000338186800908077
0.92,0.000255683535189675
0.94,0.00117905558509201
0.96,4.24658938868459e-05
0.98,0.000104162664836896
1,0.00100256171588081
1.02,0.00073430327422742
1.04,0.000380195037184132
1.06,0.00120821660116287
1.08,0.000668208966437726
1.1,0.000316322313433132
1.12,0.000691301144736946
1.14,0.000695673843318084
1.16,0.000234975226409618
1.18,0.000481752969595687
1.2,0.000654186787609472
1.22,8.69871442858579e-05
1.24,0.000134257116011455
1.26,0.000746735870038723
1.28,0.00052090846814016
1.3,0.000225294178456232
1.32,0.00061215089116276
1.34,0.000629333388049869
1.36,0.000232757115832326
1.38,0.000296590710289128
1.4,0.000590718959682105
1.42,0.000547013030427583
1.44,5.2661436011006e-05
1.46,0.000646895493333109
1.48,0.000769690180126204
1.5,6.74495264308815e-05
1.52,0.000560407637524948
1.54,0.000965847366072011
1.56,0.000235282775052579
1.58,0.000294799395831489
1.6,0.000699079055337071
1.62,0.000354253791233563
1.64,0.000141576714285135
1.66,0.000687899044384275
1.68,0.00063241660164149
1.7,0.000336075580901825
1.72,0.000390314138905359
1.74,0.000744784101696957
1.76,0.000319291485068755
1.78,0.000394272674235946
1.8,0.000524841364727966
1.82,0.000291420459679697
1.84,0.000235085966644993
1.86,0.000310630809939867
1.88,0.000276912607795873
1.9,0.000528482673577065
1.92,0.000334447958269371
1.94,0.000350810892857242
1.96,0.000475240786925889
1.98,3.01664768312886e-05
2,0.000223885361146362
2.02,0.000485543627381847
2.04,0.000316787861584454
2.06,0.000237111462145992
2.08,0.000160738735549687
2.1,0.000581340518474555
2.12,0.000387377948637045
2.14,0.000112483562028754
2.16,0.000597174590193141
2.18,0.000296320085157345
2.2,0.000119226607390121
2.22,0.00058961056966765
2.24,0.00028289721429596
2.26,0.000160535429437479
2.28,0.000419786930414156
2.3,0.000358454982571653
2.32,0.000314602936044966
2.34,0.000309075192183113
2.36,0.000275675443862872
2.38,0.000387570985001109
2.4,0.000248490798695713
2.42,0.000279697575827896
2.44,0.000329867706120456
2.46,0.000103470810697053
2.48,0.000335659206342739
2.5,0.000217017506109558
2.52,0.00015338658744263
2.54,0.000325947695106852
2.56,0.000189485472682519
2.58,0.000182392831366451
2.6,0.000207206671041847
2.62,0.000163734833727885
2.64,0.000204717138464458
2.66,0.000244622251238885
2.68,0.00015550143667269
2.7,0.000111099326350674
2.72,0.000133626342412065
2.74,0.000239046266579687
2.76,0.000166486722836131
2.78,9.26236326506712e-05
2.8,0.000335908119263409
2.82,0.00017391206351792
2.84,0.000105006250313114
2.86,0.000342696248976001
2.88,0.000261958571251708
2.9,8.06780784446777e-05
2.92,0.00029074193941883
2.94,0.000229567590086894
2.96,0.000219341231450322
2.98,0.000110741483350181
3,0.000374257015241095
3.02,0.000216596032665744
3.04,0.000111454933593084
3.06,0.000383925781633842
3.08,0.000271949961244112
3.1,0.000152647213981621
3.12,0.000353833758224692
3.14,0.000237563761615974
3.16,0.000139259023420745
3.18,0.000217466999175042
3.2,0.000262709369661034
3.22,7.65529425453352e-05
3.24,0.000261732542094433
3.26,0.000310100854626159
3.28,5.01119938139103e-05
3.3,0.000249978110151923
3.32,0.000150446590442464
3.34,9.2342062991041e-05
3.36,0.00019219251557804
3.38,4.6221843776217e-05
3.4,0.000164679995917071
3.42,0.000132854056795933
3.44,8.26162685772076e-05
3.46,0.000161710655730299
3.48,7.31795306424453e-05
3.5,0.00018345451036797
3.52,0.000197713442428652
3.54,3.74406044068623e-05
3.56,0.000127851256796434
3.58,0.000112184982426809
3.6,0.000156236965849984
3.62,0.000220627292514951
3.64,6.50826181212697e-05
3.66,0.000178420476172809
3.68,0.000100725585108725
3.7,8.04811259668054e-05
3.72,0.000253870603038321
3.74,1.7741606216777e-05
3.76,0.000146546863910335
3.78,0.000133174178494761
3.8,0.000103459533512859
3.82,0.000241659525146338
3.84,1.62356639897022e-05
3.86,0.000220904814870835
3.88,0.000245720365341777
3.9,3.70168238442687e-05
3.92,0.000225916970016827
3.94,0.000181184113452879
3.96,0.000146325523284216
3.98,0.000162075958049118
4,0.000119997491146633
4.02,0.000196621367509219
4.04,4.38184379124147e-05
4.06,5.17089919626403e-05
4.08,0.000263202617413947
4.1,9.3555729409565e-06
4.12,0.00010371223043103
4.14,0.000256237746249557
4.16,7.31723012199607e-05
4.18,1.21917876450392e-05
4.2,0.000157469220234498
4.22,0.000178961476207689
4.24,4.51595170502343e-05
4.26,0.000125882911973862
4.28,0.000225515350933113
4.3,0.000113869211455393
4.32,5.35430284659389e-05
4.34,0.000169289720061984
4.36,0.000107094339308065
4.38,6.94768942218445e-05
4.4,9.95485326824554e-05
4.42,0.000191513421315576
4.44,7.23496647694162e-05
4.46,4.81839400554552e-05
4.48,0.00022720305263337
4.5,0.000169333159296484
4.52,5.11878940534124e-05
4.54,0.000122184987644769
4.56,0.000131918927318939
4.58,3.32045945381198e-05
4.6,7.48984699155556e-05
4.62,0.000157363620236582
4.64,3.03883754073894e-05
4.66,6.33522403794455e-05
4.68,8.77057859449544e-05
4.7,0.000148613741873809
4.72,0.00011026779321182
4.74,4.46367602926047e-05
4.76,0.000173934286901323
4.78,9.62559700384163e-05
4.8,0.000125232176052576
4.82,0.000150571977237432
4.84,8.76954052023268e-05
4.86,0.000204814819053994
4.88,5.16096902721048e-05
4.9,3.28368195725301e-05
4.92,0.00015022289588635
4.94,0.000111503991126408
4.96,0.000115885110660223
4.98,0.000142711310059449
5,0.000180947101251963
5.02,9.38972459179875e-05
5.04,0.00012125707004362
5.06,0.000178324282756766
5.08,5.27655731388748e-05
5.1,7.56273389919801e-05
5.12,0.000135866700534249
5.14,1.83638214625863e-05
5.16,0.000116771576690073
5.18,8.81356901885921e-05
5.2,6.71854221913978e-05
5.22,0.000185099132016773
5.24,5.99739917517618e-05
5.26,3.51510721377175e-05
5.28,0.000123464033111506
5.3,6.72447371063337e-05
5.32,4.04814428872406e-05
5.34,6.44636612475622e-05
5.36,0.0001843326961113
5.38,9.37805919524752e-06
5.4,8.19735207780472e-05
5.42,0.00023579165912738
5.44,3.22443167393272e-05
5.46,0.000119221302692468
5.48,0.000189446284830005
5.5,4.48654791819064e-05
5.52,8.75217898847193e-05
5.54,0.000105524370076131
5.56,0.0002191233308955
5.58,0.000145131251490772
5.6,0.000209259764755362
5.62,0.000238757927652023
5.64,0.000184304620827185
5.66,0.000157012705081525
5.68,0.000223516960207916
5.7,0.000141837031920441
5.72,0.000154723846978273
5.74,0.000169498633131116
5.76,7.13728221555297e-05
5.78,0.000174504124517518
5.8,0.000216557137136002
5.82,0.000102743413138704
5.84,0.000228565274392521
5.86,0.000184634861062021
5.88,0.000109698981591942
5.9,0.00017238525728649
5.92,9.4373517889942e-05
5.94,0.00014474894648391
5.96,0.000121612971190474
5.98,0.000121909140129364
6,0.000170758432677512
6.02,3.49278493796557e-05
6.04,0.000149933064939513
6.06,0.000155122683525576
6.08,8.0105785817763e-05
6.1,0.00014404174485676
6.12,3.17467857804117e-05
6.14,8.72545810746297e-05
6.16,0.000104967885737501
6.18,0.00012989202131988
6.2,0.000194703283165027
6.22,0.000110117818916359
6.24,8.25199322762399e-05
6.26,0.000140221786462798
6.28,9.74634347231639e-05
6.3,0.000122325234292305
6.32,9.34653726221503e-05
6.34,6.79278563837937e-05
6.36,9.46607673060644e-05
6.38,3.90194478915959e-05
6.4,0.000118270013153798
6.42,0.000129173239221791
6.44,5.37888458893922e-05
6.46,0.000112919469535346
6.48,6.87160335601397e-05
6.5,5.22403485475448e-05
6.52,8.25529744596509e-05
6.54,1.35448324472041e-05
6.56,0.000104866106372741
6.58,3.40848116103782e-05
6.6,5.52196288250233e-05
6.62,8.58999374709853e-05
6.64,7.53956986208703e-05
6.66,6.73879574274051e-05
6.68,7.87301346389025e-05
6.7,8.58463195138446e-05
6.72,7.62501234432418e-05
6.74,5.56040349498546e-05
6.76,0.000110269621175017
6.78,8.12671632394829e-05
6.8,8.50529450299867e-05
6.82,7.89487170409398e-05
6.84,9.15390166289574e-05
6.86,0.00011403280484147
6.88,5.77579359742158e-05
6.9,0.000110096736196377
6.92,0.000123764307410971
6.94,6.17356843448182e-05
6.96,9.62083810751463e-05
6.98,0.000103938928503859
7,5.03953688179802e-05
7.02,0.000113461880918454
7.04,9.53929628139722e-05
7.06,0.000129143522202101
7.08,0.000123455599709636
7.1,9.70647623857328e-05
7.12,0.000133090800647376
7.14,7.81088833860132e-05
7.16,5.06270975070106e-05
7.18,9.07271453379504e-05
7.2,4.82593165174939e-05
7.22,6.28507440518344e-05
7.24,7.98204343370491e-05
7.26,7.17274867477437e-05
7.28,0.000141938722472483
7.3,9.22979486984037e-05
7.32,5.6210601429345e-05
7.34,0.000132040142010794
7.36,4.33166854939549e-05
7.38,2.74459117677539e-05
7.4,0.000134766014612974
7.42,4.68713346941535e-05
7.44,4.62100321054109e-05
7.46,0.000133601341311344
7.48,9.94695849230134e-05
7.5,4.62346205195268e-05
7.52,9.06402744147956e-05
7.54,0.000120293257895734
7.56,3.84187506199515e-05
7.58,9.52151838516112e-05
7.6,0.000129722754682848
7.62,6.48964784071292e-05
7.64,3.69651617730034e-05
7.66,0.000173302343961283
7.68,0.000101727224226772
7.7,3.3764505632961e-06
7.72,0.000118169079412431
7.74,6.06298395103193e-05
7.76,3.74785895411693e-05
7.78,0.000100542121753474
7.8,5.78595345930117e-05
7.82,3.56147682295607e-05
7.84,7.14422530937163e-05
7.86,7.56299535444686e-05
7.88,5.06128922425903e-05
7.9,4.22073141934605e-05
7.92,7.81883205791297e-05
7.94,6.76909371591349e-05
7.96,6.05463571439116e-05
7.98,4.32514305031439e-05
8,7.06570854577027e-05
8.02,8.94244256160586e-05
8.04,5.27340197157636e-05
8.06,7.39894310119127e-05
8.08,8.82831532497936e-05
8.1,3.90954986700484e-05
8.12,6.09675151794028e-05
8.14,0.000124853958137583
8.16,9.51714882206343e-05
8.18,7.03337016718748e-05
8.2,0.000150306285402875
8.22,7.61684776443705e-05
8.24,7.272151632835e-05
8.26,0.000145887295652581
8.28,6.78830588976091e-05
8.3,3.26018013846112e-05
8.32,0.000122586512097611
8.34,5.93668277290331e-05
8.36,6.6993545277189e-05
8.38,9.57847126025242e-05
8.4,0.000128644968285153
8.42,6.77625873081368e-05
8.44,0.000110480236350373
8.46,0.00013844764980456
8.48,1.51535463689231e-05
8.5,1.38993018366033e-05
8.52,0.000135863507593827
8.54,2.41575696118369e-05
8.56,7.92186116411913e-05
8.58,0.000112919831992528
8.6,4.41894763118723e-05
8.62,0.000117292748907515
8.64,0.000100960505545579
8.66,8.21710926921258e-05
8.68,9.70248819314282e-05
8.7,4.3804616224822e-05
8.72,0.000110853053359343
8.74,0.000102428699020057
8.76,8.76744060864602e-05
8.78,0.000126367571918624
8.8,0.000100030501491689
8.82,0.000120535504917841
8.84,0.000108958659319342
8.86,3.32446627879256e-05
8.88,0.000112360078848693
8.9,9.93154931582289e-05
8.92,1.9587991040083e-05
8.94,0.00011224898259377
8.96,7.36528611612627e-05
8.98,6.73206890943433e-05
9,0.000145448963071546
9.02,5.95656972849895e-05
9.04,5.35646749625092e-05
9.06,0.000104648953875355
9.08,6.6579721746103e-05
9.1,8.44683818933959e-05
9.12,6.43304134144091e-05
9.14,5.85349844827954e-05
9.16,0.000107343575960315
9.18,8.17777977706923e-05
9.2,6.18739139987526e-05
9.22,4.73990044718475e-05
9.24,8.72952659676685e-06
9.26,7.79829048916366e-05
9.28,4.94192834833041e-05
9.3,4.24080969203578e-05
9.32,5.71346059818175e-05
9.34,9.7219459073743e-06
9.36,9.44337425194604e-05
9.38,6.57628612196533e-05
9.4,2.25780158017889e-05
9.42,6.4352962515332e-05
9.44,2.96665773924718e-05
9.46,5.2354218042149e-05
9.48,8.15104705973423e-05
9.5,2.70134927847329e-05
9.52,6.51019893102748e-05
9.54,8.84201951615839e-05
9.56,3.80899357662802e-05
9.58,4.98466479146197e-05
9.6,9.58782829768984e-05
9.62,4.63520626861776e-05
9.64,6.42932553839621e-05
9.66,8.16215858568459e-05
9.68,3.22418869713641e-05
9.7,5.58564669411432e-05
9.72,5.97427827621941e-05
9.74,6.48697786895408e-05
9.76,6.3826580877579e-05
9.78,3.51266170892317e-05
9.8,7.99120864182491e-05
9.82,6.28495856759655e-05
9.84,2.53997535118648e-05
9.86,7.71474257978424e-05
9.88,4.33136118507869e-05
9.9,5.67767676964671e-05
9.92,7.18512136512501e-05
9.94,4.13022983674086e-05
9.96,8.37992441303334e-05
9.98,4.80508458183911e-05
10,3.51796201267281e-05
10.02,9.98110232904121e-05
10.04,7.02265396352477e-05
10.06,2.20462516366623e-05
10.08,7.23656950027719e-05
10.1,3.9539266846428e-05
10.12,6.97005345911465e-05
10.14,9.52433795359625e-05
10.16,7.94802312799464e-05
10.18,9.76777141537237e-05
10.2,4.90579552732163e-05
10.22,0.000108579010423708
10.24,0.000114825127433951
10.26,4.33663233093034e-05
10.28,9.19828133187223e-05
10.3,5.40571380509505e-05
10.32,7.6598367303245e-05
10.34,0.00011601945257458
10.36,2.16124694601121e-05
10.38,0.000133901924029218
10.4,7.5677883969315e-05
10.42,5.96381417109234e-05
10.44,0.000140217240482747
10.46,3.97902405703809e-05
10.48,8.47507012249171e-05
10.5,0.000120327539819668
10.52,6.491094258408e-05
10.54,9.58666019278485e-05
10.56,6.23238710558609e-05
10.58,0.000110932238081964
10.6,9.78546015852313e-05
10.62,2.8839507078812e-05
10.64,0.00012034455789182
10.66,5.1826560548595e-05
10.68,5.48147748509854e-06
10.7,0.000114273397004846
10.72,4.22477858495881e-05
10.74,6.81319354349557e-05
10.76,8.44071800411149e-05
10.78,7.05644249611897e-05
10.8,8.07846830105321e-05
10.82,4.52526130279199e-05
10.84,8.46184304607588e-05
10.86,6.823990537733e-05
10.88,3.77735308929613e-05
10.9,7.66552632199945e-05
10.92,5.00824445139067e-05
10.94,4.98903851685157e-05
10.96,9.89001800182712e-05
10.98,3.31998657055561e-05
11,7.25552009190481e-05
11.02,4.87751176596304e-05
11.04,4.14002729910023e-05
11.06,6.67182888621598e-05
11.08,4.36935394532288e-05
11.1,1.01177836209133e-05
11.12,5.03086992908184e-05
11.14,2.08403698432245e-05
11.16,3.65505815343198e-05
11.18,1.96492790554566e-05
11.2,4.47216282733861e-05
11.22,3.85956289737645e-05
11.24,3.15331365296562e-05
11.26,3.88872685147542e-05
11.28,1.79402379963793e-05
11.3,4.01473199931811e-05
11.32,3.05060632574297e-05
11.34,3.5608398469736e-05
11.36,3.81835484391536e-05
11.38,3.72691254894471e-05
11.4,1.53644203904813e-05
11.42,4.18652204983523e-05
11.44,5.61858499925867e-06
11.46,3.52223757003144e-05
11.48,5.29638562342014e-05
11.5,2.431900122262e-05
11.52,4.73722806585552e-05
11.54,4.1723828008486e-05
11.56,4.14837059408712e-05
11.58,4.19469266124043e-05
11.6,3.14169782703751e-05
11.62,3.62729360625041e-05
11.64,5.10776328841701e-05
11.66,3.8811272364e-05
11.68,3.23580981125647e-05
11.7,2.36427201550596e-05
11.72,3.40281301874528e-05
11.74,4.78628901406279e-05
11.76,3.3376256391359e-05
11.78,1.95532617865814e-05
11.8,2.51757114193237e-06
11.82,4.76412554207351e-05
11.84,3.17464006489427e-05
11.86,2.28058591021484e-05
11.88,3.5969268616784e-05
11.9,1.76388281445705e-05
11.92,2.33274359608431e-05
11.94,6.31332008799668e-05
11.96,1.45604939707102e-06
11.98,2.93499661418751e-05
12,5.72896352217985e-05
12.02,2.82815760055888e-05
12.04,1.5448235996286e-05
12.06,2.72962296883975e-05
12.08,5.95748476217419e-05
12.1,2.42507175045025e-05
12.12,5.39058293444288e-05
12.14,7.66728996921208e-05
12.16,1.18798334977347e-05
12.18,4.50658199844532e-05
12.2,0.00010638822664296
12.22,3.53259117784846e-05
12.24,4.59343571436514e-05
12.26,8.21783872558434e-05
12.28,3.16494539414171e-05
12.3,4.29307135656106e-05
12.32,6.60941117272331e-05
12.34,6.90369216626374e-05
12.36,4.89095422357967e-05
12.38,5.24569578275428e-05
12.4,9.51269904518488e-05
12.42,5.55300349028983e-05
12.44,2.5701197726628e-05
12.46,7.77569594505363e-05
12.48,3.4873041818503e-05
12.5,4.70773989226863e-05
12.52,5.60092543315348e-05
12.54,2.58192075853146e-05
12.56,6.92024547456213e-05
12.58,4.54296744672784e-05
12.6,6.69599281646016e-05
12.62,7.84516697749714e-05
12.64,2.40715451320706e-05
12.66,3.55925868377464e-05
12.68,6.05178411087649e-05
12.7,4.31075458269219e-05
12.72,6.24416024125998e-05
12.74,6.38614700478982e-05
12.76,6.17795617595473e-05
12.78,5.8408158043614e-05
12.8,9.16538567835446e-05
12.82,8.36608036550644e-05
12.84,6.84898742218158e-05
12.86,6.71721465172915e-05
12.88,5.45071299901253e-05
12.9,1.88493377001569e-05
12.92,7.71953901613175e-05
12.94,7.57122408927121e-05
12.96,3.97066496887986e-05
12.98,0.000109709088466884
13,6.73413226982292e-05
13.02,3.53596322667526e-05
13.04,9.66170487999793e-05
13.06,6.51142904266812e-05
13.08,3.05961897482855e-05
13.1,4.14196064653406e-05
13.12,5.58697683014981e-05
13.14,2.48231125632539e-05
13.16,2.31391779036463e-05
13.18,9.02367358387175e-05
13.2,2.99760142098846e-05
13.22,2.0221003216629e-05
13.24,6.90216317688239e-05
13.26,1.66903777282905e-05
13.28,2.96619308577371e-05
13.3,2.90906029103525e-05
13.32,2.34195505752613e-05
13.34,4.27794682244103e-05
13.36,4.32809974743665e-05
13.38,3.75476243061143e-05
13.4,4.41568773550207e-05
13.42,6.07527020252523e-05
13.44,3.60447625582129e-05
13.46,4.5397487861565e-05
13.48,6.19075117364625e-05
13.5,2.22305838635211e-05
13.52,3.36065038301514e-06
13.54,8.49261506085312e-05
13.56,5.94594053001475e-05
13.58,2.62147173439944e-05
13.6,8.56900300090413e-05
13.62,5.46613681705653e-05
13.64,3.3926740976759e-05
13.66,5.65044784334702e-05
13.68,8.18827682704611e-05
13.7,5.36681029710688e-05
13.72,3.51020218854966e-05
13.74,7.89844311660834e-05
13.76,2.64784068512637e-05
13.78,3.15724230814824e-05
13.8,8.90882875698563e-05
13.82,3.8372248295309e-06
13.84,5.53852046975712e-05
13.86,4.08280096768344e-05
13.88,4.33283904580444e-05
13.9,7.2420231905864e-05
13.92,2.83116907985867e-05
13.94,4.34267050573386e-05
13.96,4.43872337830116e-05
13.98,1.38680428352498e-05
14,5.15596610229493e-05
14.02,1.30875778731257e-05
14.04,4.95420970188382e-05
14.06,5.13129495486429e-05
14.08,7.58895070360234e-06
14.1,5.56498133034748e-05
14.12,4.5467857530512e-05
14.14,2.29010423025428e-05
14.16,3.59946426583527e-05
14.18,3.67064180455725e-05
14.2,4.84439377119734e-05
14.22,1.29855732303154e-05
14.24,2.86371664382847e-05
14.26,6.5274888784825e-05
14.28,2.09915179455144e-05
14.3,4.49458621385156e-05
14.32,6.96511322853986e-05
14.34,2.26937664053761e-05
14.36,3.82596004879466e-05
14.38,3.76536621567206e-05
14.4,2.12426429022931e-05
14.42,1.35302241776455e-05
14.44,2.06914205951774e-05
14.46,3.15522417684627e-05
14.48,3.10366483539553e-05
14.5,9.53709927817816e-06
14.52,3.89510249990357e-05
14.54,5.42070451581967e-05
14.56,3.11498128093911e-05
14.58,2.59624537734104e-05
14.6,2.73519512915991e-05
14.62,2.16801197323529e-05
14.64,3.41057621447185e-06
14.66,2.60606977052953e-05
14.68,6.8657403629889e-05
14.7,1.41010717503397e-05
14.72,4.44269747994865e-05
14.74,5.4215457139855e-05
14.76,2.90236814700916e-05
14.78,7.40368282784442e-05
14.8,2.82304222462921e-05
14.82,2.90810768379367e-05
14.84,4.19986063077807e-05
14.86,1.76164830598709e-05
14.88,7.69174675905387e-05
14.9,1.36106357507467e-05
14.92,4.927434542016e-05
14.94,6.19520361280745e-05
14.96,8.41819830024116e-06
14.98,6.69107548752221e-05
15,2.02076476148822e-05
15.02,3.7646009029754e-05
15.04,5.96628981070508e-05
15.06,1.84559390787598e-05
15.08,5.536479812702e-05
15.1,3.00085445725856e-05
15.12,5.10099918466442e-05
15.14,6.57977432669498e-05
15.16,1.41398498953366e-05
15.18,5.976719174624e-05
15.2,4.41255184694828e-05
15.22,2.32405281044373e-05
15.24,5.87617598371489e-05
15.26,1.09398399201751e-05
15.28,4.22128742901018e-05
15.3,4.88495810410593e-05
15.32,1.54319260826544e-05
15.34,6.88352119512697e-05
15.36,8.33250979036905e-06
15.38,3.66649241342686e-05
15.4,8.67589931880551e-05
15.42,3.72048944038085e-05
15.44,3.82908448899497e-05
15.46,5.52479702434571e-05
15.48,1.87833538464063e-05
15.5,5.42299369646335e-05
15.52,5.87722152778552e-05
15.54,5.34472203792703e-05
15.56,1.24320401678526e-05
15.58,5.3698714197042e-05
15.6,6.60581245172823e-05
15.62,3.11423553003736e-05
15.64,3.36325995723353e-05
15.66,5.04397515602466e-05
15.68,3.41392804685023e-05
15.7,3.09478798572586e-05
15.72,3.81128156717665e-05
15.74,3.14045823825794e-05
15.76,3.52636779116028e-05
15.78,6.38910465284689e-05
15.8,2.89335443767835e-05
15.82,3.02750752252163e-05
15.84,4.01562361622179e-05
15.86,2.91738904529076e-05
15.88,4.03656450592068e-05
15.9,1.7989804073296e-05
15.92,1.5501525953049e-05
15.94,1.24261293141856e-05
15.96,5.34107803365985e-05
15.98,3.52157893909026e-05
16,1.26715381260384e-05
16.02,6.31599580192909e-05
16.04,3.40436304723342e-05
16.06,4.42016912175527e-05
16.08,5.49332099923259e-05
16.1,3.25002688195773e-05
16.12,2.77111878217242e-05
16.14,5.10643187106975e-05
16.16,3.72386814261904e-05
16.18,1.52672310279798e-05
16.2,4.75830791571758e-05
16.22,2.73859326743331e-05
16.24,1.27633514667991e-05
16.26,5.76045697532978e-05
16.28,2.65539811360155e-05
16.3,3.69296542267898e-05
16.32,4.98016144495454e-05
16.34,6.73022731901247e-06
16.36,4.38187171261904e-05
16.38,4.61248588682881e-05
16.4,2.97429697315553e-05
16.42,1.25216291074135e-05
16.44,5.38774925909012e-05
16.46,2.11289465127346e-05
16.48,4.82736588013085e-05
16.5,5.32312896466644e-05
16.52,2.42208195738813e-05
16.54,5.52454809785057e-05
16.56,5.87010225285243e-05
16.58,3.42374530444926e-05
16.6,2.66780674427649e-05
16.62,2.38882455977488e-05
16.64,5.9121413456801e-05
16.66,4.70594146189836e-05
16.68,5.61803262260091e-05
16.7,5.34301541730037e-05
16.72,1.89942551094988e-05
16.74,7.95423776778321e-05
16.76,4.31706657904726e-05
16.78,1.12984633505516e-05
16.8,6.72267888552027e-05
16.82,1.26644560378059e-05
16.84,6.12071958694568e-05
16.86,9.05395398435915e-05
16.88,4.22842830415078e-05
16.9,6.67844180517706e-05
16.92,7.55405665405899e-05
16.94,6.56475415600066e-05
16.96,4.0275829493554e-05
16.98,3.43301291300187e-05
17,7.81671747675397e-05
17.02,2.61322522786863e-05
17.04,3.4816663839063e-05
17.06,8.0214986260038e-05
17.08,7.320610152524e-06
17.1,6.19861497771995e-05
17.12,8.16065795776966e-05
17.14,2.18489606477222e-05
17.16,4.79989495996078e-05
17.18,3.90077055121698e-05
17.2,3.83623609041812e-05
17.22,5.34572144381552e-05
17.24,1.49300093021259e-05
17.26,5.4398332865518e-05
17.28,5.16038586724712e-05
17.3,2.87412524326805e-05
17.32,4.54261296188817e-05
17.34,2.99021873101188e-05
17.36,4.2963024230329e-05
17.38,3.74416311797994e-05
17.4,1.31656396241971e-05
17.42,4.85478262249698e-05
17.44,2.0183396410099e-05
17.46,3.55262511081836e-05
17.48,8.13238915487022e-05
17.5,5.2331938995094e-06
17.52,3.61579311870272e-05
17.54,6.34025992711947e-05
17.56,1.73956323523158e-05
17.58,4.29211546242724e-05
17.6,4.91877125110539e-05
17.62,1.76315609617123e-05
17.64,2.12947683036863e-05
17.66,3.32844960286654e-05
17.68,4.32968660284287e-05
17.7,2.99346241276846e-05
17.72,5.59742001158815e-05
17.74,4.97957035420193e-05
17.76,2.77772470946885e-05
17.78,4.34381109110894e-05
17.8,2.2828060576562e-05
17.82,3.964775344008e-05
17.84,2.05836305338169e-05
17.86,2.98709320790895e-05
17.88,4.29878713169404e-05
17.9,3.10754478062953e-05
17.92,4.28950249273557e-05
17.94,4.26733204598748e-05
17.96,4.45630407382019e-05
17.98,3.81054609504317e-05
18,4.00335399592937e-05
18.02,5.29482045219359e-05
18.04,1.61559652138097e-05
18.06,1.38287847783942e-05
18.08,7.20247748351885e-05
18.1,3.05419478779597e-05
18.12,3.76663356543456e-05
18.14,6.68316549193648e-05
18.16,5.09497600366695e-05
18.18,3.94146455477722e-05
18.2,4.77025363967125e-05
18.22,5.31218523499611e-05
18.24,3.88891287712344e-05
18.26,1.08127924164405e-05
18.28,7.58903927026551e-05
18.3,2.24662505578187e-05
18.32,2.5714428841277e-05
18.34,9.74839686688038e-05
18.36,3.88851443179421e-05
18.38,3.62497515155199e-05
18.4,5.33086498280203e-05
18.42,3.49964492974935e-05
18.44,4.90522707132099e-05
18.46,3.03342465384604e-05
18.48,3.348983603119e-05
18.5,3.6860385994725e-05
18.52,4.9595380363011e-06
18.54,6.16400888203727e-05
18.56,5.40479361815857e-05
18.58,1.61489986572873e-05
18.6,2.89878250056527e-05
18.62,4.56830477716158e-05
18.64,2.77553354886303e-05
18.66,9.8474258066663e-06
18.68,2.65009883858366e-05
18.7,3.62073118802852e-05
18.72,2.24042307731698e-05
18.74,1.01592662079982e-05
18.76,2.79951215266879e-05
18.78,1.42042406660294e-05
18.8,8.28141163184748e-06
18.82,2.96885024948392e-05
18.84,2.13173334776248e-05
18.86,4.04834887725483e-05
18.88,2.17515118713468e-05
18.9,4.88611142655579e-05
18.92,4.12141318008254e-05
18.94,1.35693363994928e-05
18.96,2.74122304028722e-05
18.98,2.7121321694219e-05
19,2.05907451845981e-05
19.02,1.1049859314199e-06
19.04,1.87653445736079e-05
19.06,3.35651892816105e-05
19.08,1.70729612974971e-05
19.1,2.03483494999137e-05
19.12,4.08536497555641e-05
19.14,8.61811048733135e-06
19.16,1.52165656787522e-05
19.18,2.59771173770654e-05
19.2,1.97808201845279e-05
19.22,3.2023911131561e-05
19.24,2.55110770445438e-05
19.26,1.20140588478107e-05
19.28,4.02461967055005e-05
19.3,7.24047882213058e-06
19.32,3.76474986351511e-05
19.34,3.35177895422528e-05
19.36,4.31352242651419e-06
19.38,3.60353335982326e-05
19.4,6.2743244316254e-06
19.42,4.77914737302525e-05
19.44,3.32906429861264e-05
19.46,2.97128582359646e-05
19.48,5.49478810471943e-05
19.5,3.6502977804127e-05
19.52,3.66365067459597e-05
19.54,3.73618598551657e-05
19.56,1.73424304464346e-05
19.58,5.11486536782428e-05
19.6,1.2951187708865e-05
19.62,2.32582836486692e-05
19.64,4.12296758171071e-05
19.66,1.36628142342952e-05
19.68,3.82873370269549e-05
19.7,4.35986981838456e-05
19.72,1.66866039436146e-05
19.74,2.89988358954792e-05
19.76,3.88595962481746e-05
19.78,2.86025603521236e-05
19.8,2.35674807576885e-05
19.82,2.28380860794603e-05
19.84,4.21647901282703e-05
19.86,2.37513953108048e-05
19.88,7.81743479372055e-06
19.9,3.25943063134032e-05
19.92,1.11670259185472e-05
19.94,3.13305718041419e-05
19.96,3.83219256654293e-05
19.98,1.24062566029836e-05
20,2.89069698529042e-05
20.02,2.79977038810387e-05
20.04,4.03921348385415e-05
20.06,4.74394339434837e-05
20.08,2.81063257332387e-05
20.1,2.41086943388248e-05
20.12,3.45982598134801e-05
20.14,3.00111336364203e-05
20.16,4.1283461901104e-05
20.18,2.2805053635671e-05
20.2,4.04063403429546e-05
20.22,4.37934761261885e-05
20.24,1.02893608474486e-05
20.26,3.91320954372931e-05
20.28,2.9912351153404e-05
20.3,2.75538797920646e-05
20.32,4.70532991093945e-05
20.34,1.84095667480548e-05
20.36,3.31672135086999e-05
20.38,3.34587624438804e-05
20.4,1.46928446648781e-05
20.42,4.48051095628348e-05
20.44,2.01438098826256e-05
20.46,2.71474846028245e-06
20.48,2.20663594317753e-05
20.5,3.21787328983621e-05
20.52,8.34848406802811e-06
20.54,2.27604037918659e-05
20.56,4.28655042948304e-05
20.58,4.28119369644649e-06
20.6,1.23955001948469e-05
20.62,4.660648613838e-05
20.64,2.63508372174753e-05
20.66,2.61776795725859e-05
20.68,3.45867310513575e-05
20.7,4.38077880871909e-05
20.72,3.19184460287834e-05
20.74,2.27402040942401e-05
20.76,4.73866678480058e-05
20.78,1.99771403619796e-05
20.8,3.35331002820765e-05
20.82,4.10119604808608e-05
20.84,4.66376300985284e-05
20.86,3.62838001748656e-05
20.88,2.6837854257465e-05
20.9,4.82922486310145e-05
20.92,5.50731880183722e-05
20.94,2.97813272441524e-05
20.96,3.9393782567763e-05
20.98,4.8754258677055e-05
21,2.02836636874845e-05
21.02,3.00496544495271e-06
21.04,5.18461287138038e-05
21.06,2.28278865166661e-05
21.08,2.46117524742864e-05
21.1,5.10811630360615e-05
21.12,2.4347272668909e-05
21.14,2.20175789522067e-05
21.16,3.87029458866333e-05
21.18,4.21261902530765e-05
21.2,3.07235062342065e-05
21.22,2.49489622183935e-05
21.24,3.45737359729183e-05
21.26,1.76478094704498e-05
21.28,4.13881779980699e-05
21.3,4.30920673705305e-05
21.32,9.91705993940078e-06
21.34,2.7542937553656e-05
21.36,2.74506678845079e-05
21.38,2.56364830731378e-05
21.4,4.72255781431449e-05
21.42,3.86437359631432e-05
21.44,3.23169934312653e-05
21.46,4.96086806136627e-05
21.48,4.51976084312429e-05
21.5,3.52103352887027e-05
21.52,3.27295198245244e-05
21.54,4.67483696451095e-05
21.56,2.65705458082814e-05
21.58,4.1259002328859e-06
21.6,4.76514795485438e-05
21.62,2.68617254676299e-05
21.64,3.47785396289099e-05
21.66,6.123777742068e-05
21.68,2.80915096316339e-05
21.7,2.89932580663181e-05
21.72,5.14465768669592e-05
21.74,2.94645788432806e-05
21.76,2.90690081424589e-05
21.78,9.64263264620293e-06
21.8,4.01562286379873e-05
21.82,3.12569655584099e-05
21.84,1.79087176943817e-05
21.86,4.72680242083945e-05
21.88,2.63749380697829e-05
21.9,2.29702538889508e-05
21.92,4.77566889964561e-05
21.94,2.1969321526426e-05
21.96,2.63951966078975e-05
21.98,1.70474180367343e-05
22,2.51829552433129e-05
22.02,5.36825455722487e-05
22.04,2.57638366165029e-05
22.06,3.81892736143071e-05
22.08,5.1718762049854e-05
22.1,3.11701624869311e-05
22.12,4.17657898836718e-05
22.14,4.5773953319741e-05
22.16,1.62687122467081e-05
22.18,3.06821045500694e-05
22.2,1.7250709682957e-05
22.22,5.00193062774344e-05
22.24,1.0387389437533e-05
22.26,3.69128300762165e-05
22.28,6.54277780686517e-05
22.3,2.07424730857904e-05
22.32,4.19531874942513e-05
22.34,4.54829861955836e-05
22.36,5.24686363298738e-06
22.38,3.4804180966192e-05
22.4,2.41659742635977e-05
22.42,3.18573641670952e-05
22.44,2.02637721007948e-05
22.46,2.69076148727452e-05
22.48,4.93131441728351e-05
22.5,2.53421740105646e-05
22.52,4.23177948960537e-05
22.54,2.32661252237223e-05
22.56,2.24473068372998e-05
22.58,2.12066169535585e-05
22.6,1.02432492466435e-05
22.62,3.49772522470893e-05
22.64,1.21824245817446e-05
22.66,1.91727241377167e-05
22.68,3.34994003229521e-05
22.7,9.18538586215377e-06
22.72,2.62098045790966e-05
22.74,2.2845705790173e-05
22.76,1.30368284744478e-05
22.78,2.66752793473142e-05
22.8,1.38230332276552e-05
22.82,1.91185113647201e-05
22.84,1.33517935084606e-05
22.86,9.8150566336912e-06
22.88,3.36099989433531e-05
22.9,2.40862609194479e-05
22.92,1.97832589522207e-05
22.94,1.28045635995743e-05
22.96,2.1345181481401e-05
22.98,2.90837882882758e-05
23,1.32485352204237e-05
23.02,1.04760163570879e-05
23.04,4.97570191603275e-06
23.06,2.24082543798667e-05
23.08,2.83483886126321e-05
23.1,1.91305956869272e-05
23.12,3.13566377711376e-05
23.14,3.56046092127862e-05
23.16,3.38098905126415e-05
23.18,3.65917941587311e-05
23.2,3.41326082967377e-05
23.22,1.69668063091326e-05
23.24,3.17765924266215e-05
23.26,4.83918271115803e-05
23.28,1.11708286880496e-05
23.3,3.55373193944115e-05
23.32,4.37232586803339e-05
23.34,3.60552245455417e-05
23.36,4.71074579740163e-05
23.38,4.43561036131074e-05
23.4,4.58614465177057e-05
23.42,3.85012623545132e-05
23.44,5.53661656688674e-05
23.46,6.77558449853246e-05
23.48,9.65587918874769e-07
23.5,4.34871884151542e-05
23.52,7.89145607643919e-05
23.54,1.23967402682692e-05
23.56,3.17685537381297e-05
23.58,6.44794782294905e-05
23.6,1.9247448899392e-05
23.62,2.85440628116252e-05
23.64,6.94300492121818e-05
23.66,3.92998678930221e-05
23.68,1.15677255616346e-05
23.7,5.26437378475532e-05
23.72,5.26216241438317e-05
23.74,1.04091125466029e-05
23.76,2.20021304929181e-05
23.78,6.05426910223981e-05
23.8,1.61310089020987e-05
23.82,1.17366229523492e-05
23.84,4.98375774272614e-05
23.86,4.20729843787891e-06
23.88,2.60507312498824e-05
23.9,4.54464376307712e-05
23.92,1.48137380418593e-05
23.94,2.03724485766304e-05
23.96,9.69931658253441e-06
23.98,3.17755525150795e-05
24,4.06284940571917e-05
24.02,1.51834228854333e-05
24.04,2.15062849019911e-05
24.06,3.58751191870788e-05
24.08,2.76537025960986e-05
24.1,3.50898574606403e-05
24.12,2.6952124199103e-05
24.14,2.43089228547481e-05
24.16,2.52693580211331e-05
24.18,6.62922803162591e-06
24.2,4.12474269172666e-05
24.22,3.1573542573949e-05
24.24,2.96311676130844e-05
24.26,4.86247837515119e-05
24.28,2.0208923824194e-05
24.3,2.71638952582666e-05
24.32,3.89470987471262e-05
24.34,1.0856087415098e-05
24.36,1.58404909715154e-05
24.38,3.47881666822062e-05
24.4,8.50431483505331e-06
24.42,2.19201568451438e-05
24.44,3.83197014259599e-05
24.46,1.19990107823838e-05
24.48,3.93059516194006e-05
24.5,3.76144116971423e-05
24.52,1.25632978915808e-05
24.54,3.52788913453191e-05
24.56,1.00678602340462e-05
24.58,3.52159754528857e-05
24.6,4.28689796893719e-05
24.62,1.98535492538465e-05
24.64,3.50021801229001e-05
24.66,3.53085529469624e-05
24.68,3.46541227943304e-05
24.7,4.08717851393785e-05
24.72,1.61643392554842e-05
24.74,4.61146063527761e-05
24.76,2.85136303141366e-05
24.78,2.72052737836839e-05
24.8,5.71503813766919e-05
24.82,2.69537613571025e-05
24.84,3.58648506689892e-05
24.86,7.31461213998606e-05
24.88,2.81955040630473e-05
24.9,3.76542160801433e-05
24.92,4.64567769697928e-05
24.94,4.75033101579899e-05
24.96,5.04909783617151e-05
24.98,3.33214399313042e-05
25,5.2443591696549e-05
25.02,2.60229550558745e-05
25.04,1.9937400341551e-05
25.06,7.06200195392978e-05
25.08,2.14028550649846e-05
25.1,2.47963642769619e-05
25.12,6.59225576302519e-05
25.14,8.98759554854269e-06
25.16,3.97140156475218e-05
25.18,3.95958883024539e-05
25.2,2.43258163102843e-05
25.22,4.6522917767609e-05
25.24,2.93573184073931e-05
25.26,3.58713071953874e-05
25.28,3.4864302992668e-05
25.3,1.76307111023837e-05
25.32,4.58060432866345e-05
25.34,2.88421242963092e-05
25.36,1.9494823144894e-05
25.38,2.0968581287457e-05
25.4,1.87982231762485e-05
25.42,4.11753443284024e-05
25.44,1.43658500165842e-05
25.46,1.51823229158886e-05
25.48,3.55673556703672e-05
25.5,2.45717832752633e-05
25.52,2.57683188310834e-05
25.54,2.04572868325751e-05
25.56,1.21907606576895e-05
25.58,2.95964760782667e-05
25.6,2.22756644260824e-05
25.62,2.16104969679481e-05
25.64,1.00152745673438e-05
25.66,1.62226289641491e-05
25.68,1.05322772836047e-05
25.7,3.02159779228814e-05
25.72,3.13601132329005e-05
25.74,1.39174116949484e-05
25.76,3.53987212451005e-05
25.78,2.44131074628454e-05
25.8,1.71996219397867e-05
25.82,3.91985143252261e-05
25.84,1.36833338046516e-05
25.86,1.42307468459508e-05
25.88,2.27370099481821e-05
25.9,2.58455500406001e-05
25.92,1.54744926806522e-05
25.94,4.49440483979331e-05
25.96,4.25404885905834e-05
25.98,5.55755468275996e-06
26,4.52104076623663e-05
26.02,4.13864203056579e-05
26.04,5.10292322414838e-06
26.06,3.61605512720495e-05
26.08,4.03957498310851e-05
26.1,3.23672117632349e-06
26.12,1.86651749299836e-05
26.14,4.4827591080754e-05
26.16,1.84616741306946e-05
26.18,4.84486979647936e-06
26.2,5.24574239251726e-05
26.22,2.27034393114797e-05
26.24,8.3236847364494e-06
26.26,4.75137436842465e-05
26.28,4.85593832822881e-05
26.3,4.23255663637229e-06
26.32,2.28474942006633e-05
26.34,4.08094377592237e-05
26.36,1.58565936777732e-05
26.38,9.59338091982676e-06
26.4,4.22069222557583e-05
26.42,1.46916213876887e-05
26.44,5.99376935924854e-06
26.46,5.11526775783312e-05
26.48,2.37248449699447e-05
26.5,5.96511001941537e-06
26.52,1.78164416538946e-05
26.54,7.17299126591051e-06
26.56,3.87921942092615e-05
26.58,1.97801348719288e-05
26.6,2.59473868123437e-05
26.62,3.90788535760769e-05
26.64,1.77613723885415e-05
26.66,4.0922786979264e-05
26.68,4.41851667839417e-05
26.7,7.45915336866328e-06
26.72,2.63133108342026e-05
26.74,2.23031804422808e-05
26.76,3.02592650370354e-05
26.78,2.49773039708726e-05
26.8,3.23157658347023e-05
26.82,4.56182549326624e-05
26.84,3.82567729357081e-05
26.86,3.37161434294213e-05
26.88,2.99083004809701e-05
26.9,2.32963803723894e-05
26.92,3.52687353415673e-05
26.94,1.52347920056601e-05
26.96,1.31490575517612e-05
26.98,2.87797931950237e-05
27,1.1903413720661e-05
27.02,3.67304282331294e-05
27.04,3.60506762512152e-05
27.06,1.74616666464547e-05
27.08,1.78389995080075e-05
27.1,2.38014751410634e-05
27.12,1.1844973554765e-05
27.14,7.15583707197581e-06
27.16,1.63230278772493e-05
27.18,2.52840153604536e-05
27.2,7.07990104518993e-06
27.22,2.1869126096636e-05
27.24,2.10883699973931e-05
27.26,5.46325789057688e-06
27.28,1.83796035436443e-05
27.3,2.44533572864882e-05
27.32,9.0355781120546e-06
27.34,2.19233137422777e-05
27.36,2.34339451559644e-05
27.38,1.08664439674019e-05
27.4,1.80670899703247e-05
27.42,3.82643613071915e-05
27.44,7.39531194140509e-06
27.46,1.86257284071895e-05
27.48,2.8744352130258e-05
27.5,1.77767020532135e-05
27.52,8.04445692068031e-07
27.54,4.13496002632068e-05
27.56,1.81911146399565e-05
27.58,1.7106845034607e-05
27.6,3.65344499543572e-05
27.62,2.45242264838253e-05
27.64,1.17598131064985e-06
27.66,3.07804001421897e-05
27.68,1.94566962219584e-05
27.7,2.57221644788155e-05
27.72,2.70861377203347e-05
27.74,3.14196984313771e-05
27.76,2.13083381250131e-05
27.78,2.83282556963302e-05
27.8,3.67307448106945e-05
27.82,1.09429736485621e-05
27.84,1.34534452751514e-05
27.86,2.9640742668933e-05
27.88,1.46184794709055e-05
27.9,1.6270364337122e-05
27.92,4.15577180793478e-05
27.94,1.97324130715911e-05
27.96,1.56721214399959e-05
27.98,3.84599216548292e-05
28,3.19512632157785e-05
28.02,8.72778109458413e-06
28.04,1.82144806160818e-05
28.06,4.78060566129534e-05
28.08,8.11436525659526e-06
28.1,9.03735535053236e-06
28.12,5.49019133800216e-05
28.14,4.53699250891429e-06
28.16,2.24559704319184e-05
28.18,5.50715275329022e-05
28.2,1.95369170320841e-05
28.22,5.63729396445125e-06
28.24,3.54276119516884e-05
28.26,4.23793169376253e-05
28.28,5.99765683490605e-06
28.3,2.05608253888888e-05
28.32,5.0605561408625e-05
28.34,2.06582967393444e-05
28.36,5.42918998025853e-06
28.38,4.55879225551404e-05
28.4,1.24953356019287e-05
28.42,2.2595766677084e-05
28.44,3.36687301179131e-05
28.46,6.76458964895174e-06
28.48,2.27183170776635e-05
28.5,1.6041544842852e-05
28.52,2.31297609743073e-05
28.54,4.03014103743026e-05
28.56,2.2034461371595e-05
28.58,8.18996881089831e-06
28.6,2.38622375000307e-05
28.62,3.04522351313959e-05
28.64,1.7252134290311e-05
28.66,1.31750041399247e-05
28.68,3.57324621257524e-05
28.7,9.33892900857644e-06
28.72,7.86895205096012e-06
28.74,5.14711812627063e-05
28.76,1.87859340299996e-05
28.78,1.77107618324986e-05
28.8,4.74706931379307e-05
28.82,2.2594449317465e-05
28.84,2.87996937609766e-05
28.86,2.75927032802635e-05
28.88,3.15696377870246e-05
28.9,2.65057111847775e-05
28.92,2.10671790517862e-05
28.94,3.50831888276893e-05
28.96,1.49478656106516e-05
28.98,2.87820410993447e-05
29,3.89162786963029e-05
29.02,1.73596635466855e-05
29.04,3.84971152372523e-05
29.06,2.90701997124147e-05
29.08,1.05746671512371e-05
29.1,2.59469207174616e-05
29.12,2.29619735893111e-05
29.14,2.69335302530263e-05
29.16,2.44403289296722e-05
29.18,2.78901346890104e-05
29.2,3.70571415515399e-05
29.22,1.58303802812345e-05
29.24,3.17638332544129e-05
29.26,3.83287238341361e-05
29.28,1.9110605801846e-05
29.3,2.39365770074213e-05
29.32,1.08462027939077e-05
29.34,3.32124874651527e-05
29.36,2.85075372961049e-05
29.38,4.1545092788641e-06
29.4,5.98570672796634e-05
29.42,1.31975689572221e-05
29.44,9.29228632918208e-06
29.46,4.75586143288379e-05
29.48,2.43574044591841e-05
29.5,1.79566521598942e-05
29.52,2.5590075056e-05
29.54,3.6211433894323e-05
29.56,1.53305294150859e-05
29.58,6.62643415779154e-06
29.6,6.11495300115793e-05
29.62,1.7490163789659e-05
29.64,8.42120699081472e-06
29.66,5.06253155606079e-05
29.68,1.79355541104174e-05
29.7,1.12670954447302e-05
29.72,3.0356568548549e-05
29.74,2.97956524247132e-05
29.76,2.21983480155084e-05
29.78,1.06485302029146e-05
29.8,4.09292708562581e-05
29.82,2.26984938136462e-05
29.84,6.38320498595257e-06
29.86,4.07541473777821e-05
29.88,1.73536330805153e-05
29.9,1.88461534894466e-05
29.92,1.59590402095342e-05
29.94,2.30342120096248e-05
29.96,2.90151360799078e-05
29.98,1.22401847176144e-05
30,1.15547575978678e-05
30.02,3.18933155444022e-05
30.04,1.85206576044451e-05
30.06,1.67494990908383e-05
30.08,2.58156498311794e-05
30.1,7.02771149192494e-06
30.12,1.48355995350052e-05
30.14,3.92220459018543e-05
30.16,2.16452581053841e-05
30.18,1.16419908638478e-05
30.2,2.2988814191864e-05
30.22,3.38081203197042e-05
30.24,1.8767847045083e-05
30.26,5.91498029707343e-06
30.28,1.65405724541635e-05
30.3,8.10773749531245e-06
30.32,1.9933239111056e-05
30.34,2.95222121032746e-05
30.36,7.16923530797573e-07
30.38,1.97277985488712e-05
30.4,3.31261183140685e-05
30.42,2.08735523461572e-05
30.44,2.50283968255789e-05
30.46,1.0899869078206e-05
30.48,2.34926342430235e-05
30.5,2.35342468078771e-05
30.52,1.8122717837726e-05
30.54,3.34623729982386e-05
30.56,1.28689666363388e-05
30.58,2.10457902487854e-05
30.6,3.75736408377924e-05
30.62,8.87161546790226e-06
30.64,1.407736992709e-05
30.66,2.05589765719425e-05
30.68,1.68163754335702e-05
30.7,1.45969823480387e-05
30.72,2.94478050820548e-05
30.74,2.38388704170978e-05
30.76,4.32653816572443e-06
30.78,3.9442319745664e-05
30.8,1.58095315103615e-05
30.82,1.06065788781025e-05
30.84,3.52620808234086e-05
30.86,1.12261684968801e-05
30.88,7.73716640250244e-06
30.9,2.75656973171172e-05
30.92,1.26679160097896e-05
30.94,2.88453612192538e-06
30.96,1.48854384358207e-05
30.98,1.92392531497417e-05
31,2.31066060031533e-05
31.02,2.5287802511364e-05
31.04,2.24753231551355e-05
31.06,9.58871088064441e-06
31.08,1.1772000854792e-05
31.1,3.0119007202784e-05
31.12,1.46365847274886e-05
31.14,1.09176083701796e-05
31.16,2.89268901337654e-05
31.18,4.09767226494596e-06
31.2,3.01402064113535e-05
31.22,3.67602740909353e-05
31.24,1.15084515897114e-05
31.26,3.13129972924154e-05
31.28,3.11531676999769e-05
31.3,3.21220011748674e-05
31.32,2.71371901880877e-05
31.34,2.8785280943238e-05
31.36,4.09065952614201e-05
31.38,2.81051813103168e-05
31.4,3.28980573504787e-05
31.42,3.7401977101526e-05
31.44,1.05409584540606e-05
31.46,4.33875334829411e-05
31.48,3.45164044327042e-05
31.5,1.33263940776908e-05
31.52,3.63387367383643e-05
31.54,1.82481185185948e-05
31.56,3.4465391546491e-05
31.58,3.99150856777145e-05
31.6,1.915029055857e-05
31.62,3.08615779651553e-05
31.64,3.93728010749152e-05
31.66,1.80738631414847e-05
31.68,2.53554853610203e-05
31.7,1.23806264389017e-05
31.72,2.35185966201049e-05
31.74,2.56314242961793e-05
31.76,1.80270403049519e-05
31.78,2.55678925898809e-05
31.8,1.64644689234629e-05
31.82,2.76421364937197e-05
31.84,3.40464574604511e-05
31.86,2.90522070817551e-05
31.88,3.27508567178695e-05
31.9,1.17478039037041e-05
31.92,3.25152737572314e-05
31.94,3.84882063445848e-05
31.96,1.17711555425221e-05
31.98,1.00604076628318e-05
32,4.56507325745715e-05
32.02,1.72508429074215e-05
32.04,1.32092570423205e-05
32.06,3.99489316589956e-05
32.08,3.02135038404591e-05
32.1,1.2375198196846e-05
32.12,3.80153917681272e-05
32.14,3.50777973792583e-05
32.16,1.15865940211663e-05
32.18,1.97650182352498e-05
32.2,5.91598757978658e-05
32.22,4.96448619928615e-06
32.24,1.72817882502531e-05
32.26,4.54406877426434e-05
32.28,1.17456900014272e-05
32.3,1.32351280215873e-05
32.32,3.43646094813082e-05
32.34,2.59403507352091e-05
32.36,9.26248739685515e-06
32.38,2.01524474949264e-05
32.4,3.12652328498494e-05
32.42,6.5159575588251e-06
32.44,2.14108564272785e-05
32.46,2.71793323071423e-05
32.48,1.23042506340239e-05
32.5,1.6099461247925e-05
32.52,1.34173361885012e-05
32.54,1.50736867810997e-05
32.56,4.24394506182463e-06
32.58,5.17174826296232e-06
32.6,1.41490363373128e-05
32.62,3.17832012901825e-06
32.64,1.3141360580335e-05
32.66,1.33106747614633e-05
32.68,1.01981212048708e-05
32.7,2.85405910714744e-05
32.72,2.41629411212405e-05
32.74,1.12252267336186e-05
32.76,1.03433903429104e-05
32.78,2.29649919467414e-05
32.8,2.44304309206995e-05
32.82,3.84291636190414e-06
32.84,5.04622287762697e-06
32.86,2.98861071949225e-05
32.88,1.05086538499107e-05
32.9,2.38388891024586e-05
32.92,3.47924043088249e-05
32.94,1.09619631597557e-05
32.96,2.05123303963641e-05
32.98,4.46311927014594e-05
33,6.18312859497201e-06
33.02,1.9601023905405e-05
33.04,1.62856347645623e-05
33.06,2.54988795641116e-05
33.08,4.29956598099976e-05
33.1,8.79575968205894e-06
33.12,2.1978091483709e-05
33.14,4.03430738700243e-05
33.16,1.12885925594054e-05
33.18,3.25576695231906e-05
33.2,3.37360723484054e-05
33.22,2.13312923665109e-05
33.24,2.26720886990411e-05
33.26,5.13654244138011e-06
33.28,4.60792237402398e-05
33.3,1.09642965385679e-05
33.32,1.39749127308324e-05
33.34,5.86755945186486e-05
33.36,5.12887635435997e-06
33.38,2.29282372657936e-05
33.4,4.21734323915582e-05
33.42,1.60437481433805e-05
33.44,2.67912538543048e-05
33.46,1.86084077178004e-05
33.48,2.95511677362071e-05
33.5,1.04000756189812e-05
33.52,2.01219502459901e-05
33.54,4.57747318359457e-05
33.56,4.11322019341095e-06
33.58,3.21109568099799e-05
33.6,3.23467510836774e-05
33.62,9.71069925169006e-06
33.64,2.44878023165247e-05
33.66,2.06745817027867e-05
33.68,1.75114156109678e-05
33.7,2.98658207272934e-05
33.72,2.05342973180674e-05
33.74,1.78995131436614e-05
33.76,2.22545585952314e-05
33.78,2.90421229146637e-05
33.8,2.86341002311362e-05
33.82,1.34664656621697e-05
33.84,1.82146920763716e-05
33.86,9.68669611350108e-06
33.88,1.21297598741182e-05
33.9,2.71177280205378e-05
33.92,1.01422074446467e-05
33.94,3.63085517647322e-05
33.96,1.26953671625176e-05
33.98,6.29167932194059e-06
34,3.61161793171979e-05
34.02,1.10575284119497e-05
34.04,1.51259590189082e-05
34.06,2.79738573284583e-05
34.08,1.05704274635503e-05
34.1,8.16461867860608e-06
34.12,1.22942242772895e-05
34.14,4.62851237506449e-05
34.16,8.42660905580066e-06
34.18,1.33788915920686e-05
34.2,4.45101066281656e-05
34.22,1.30641992130638e-05
34.24,5.29642083418252e-06
34.26,3.0716378924993e-05
34.28,1.48957524041467e-05
34.3,5.55975580892879e-06
34.32,1.50838298624854e-05
34.34,3.26368299671313e-05
34.36,2.2626540984642e-05
34.38,9.79214769767401e-06
34.4,3.90070519709212e-05
34.42,3.07429462013231e-05
34.44,1.1773641342964e-05
34.46,2.46210686349681e-05
34.48,2.57612086172884e-05
34.5,1.56831518436068e-05
34.52,1.47647570110116e-05
34.54,1.45838872469412e-05
34.56,3.4649822848218e-05
34.58,1.77174360766639e-05
34.6,1.18394643901522e-05
34.62,3.56811907074365e-05
34.64,1.09969911770397e-05
34.66,5.85005054479335e-06
34.68,4.60380045192581e-05
34.7,1.91440518734102e-05
34.72,6.99954363200663e-06
34.74,2.82078430962345e-05
34.76,3.98767257793397e-05
34.78,2.08944494638241e-05
34.8,3.35775281803991e-05
34.82,2.58456604198459e-05
34.84,1.59776789744362e-05
34.86,2.17654038652397e-05
34.88,2.30342252152658e-05
34.9,1.92173063869795e-05
34.92,1.54959403844981e-05
34.94,1.57057638371818e-05
34.96,3.10269293628622e-05
34.98,6.16579532711444e-06
35,2.61752932717466e-05
35.02,1.65214063166028e-05
35.04,1.30121425145543e-05
35.06,1.73408408776027e-05
35.08,1.05288316309263e-05
35.1,4.56436527800283e-06
35.12,9.41653770032354e-06
35.14,2.57567263517557e-06
35.16,9.32073203216954e-06
35.18,1.34944646273247e-05
35.2,1.24891431458264e-05
35.22,8.46515412825194e-06
35.24,3.72930812576522e-06
35.26,2.61377091300478e-06
35.28,2.70092704467451e-05
35.3,1.4361932783018e-05
35.32,1.82481474449453e-05
35.34,1.91963892386608e-05
35.36,1.24571561368505e-05
35.38,1.40987480776717e-05
35.4,1.10669852198244e-05
35.42,4.14830472790976e-06
35.44,2.12458627256624e-05
35.46,1.99387347460874e-05
35.48,1.79723010000025e-05
35.5,3.29382630111091e-05
35.52,2.80810991886639e-05
35.54,2.68284965946361e-05
35.56,2.99059942325039e-05
35.58,2.21018005981152e-05
35.6,1.90752887479843e-05
35.62,1.59504166520323e-05
35.64,2.39138225906877e-05
35.66,3.38627448674169e-05
35.68,1.82236723236248e-05
35.7,3.01065826381127e-05
35.72,2.96874514795386e-05
35.74,2.06810138662711e-05
35.76,3.27766623140666e-05
35.78,2.08858340180623e-05
35.8,2.1968614744907e-05
35.82,2.89194801828058e-05
35.84,2.63168418225927e-05
35.86,3.53001254317639e-05
35.88,2.94321956615553e-05
35.9,3.15166087912563e-05
35.92,4.17077375451374e-05
35.94,1.94519515638283e-05
35.96,2.7549050191575e-05
35.98,2.54401643213205e-05
36,1.89923031079718e-05
36.02,3.45853214622574e-05
36.04,2.10380299442951e-05
36.06,2.82063941455206e-05
36.08,3.51631502426145e-05
36.1,2.50454301081929e-05
36.12,4.21793461685033e-05
36.14,3.68206837862017e-05
36.16,1.88819988914437e-05
36.18,4.31780938982733e-05
36.2,8.55415796143878e-06
36.22,2.34603083113654e-05
36.24,3.39870334611964e-05
36.26,1.53613696030947e-05
36.28,3.38671547115243e-05
36.3,1.68965939862049e-05
36.32,1.56806938363853e-05
36.34,3.22093387760828e-05
36.36,8.4123301010268e-06
36.38,3.57439943130272e-05
36.4,2.23470595474124e-05
36.42,1.47853733621738e-05
36.44,2.59719477051446e-05
36.46,2.22411604866101e-05
36.48,3.00982728978225e-05
36.5,2.45348331208464e-05
36.52,1.19411986607407e-05
36.54,3.63407224734775e-05
36.56,1.45283516581097e-05
36.58,7.36084230377389e-06
36.6,3.67510439082032e-05
36.62,2.02986514808569e-05
36.64,1.19031440346143e-05
36.66,3.58577516679879e-05
36.68,2.16772136129608e-05
36.7,1.78840552540288e-05
36.72,1.87042972839674e-05
36.74,5.04599251857184e-05
36.76,1.07176731019387e-05
36.78,2.1361908644372e-05
36.8,4.11173285832746e-05
36.82,9.77347406771467e-06
36.84,1.62555251288544e-05
36.86,3.46997797315526e-05
36.88,1.27324821205105e-05
36.9,8.15813773549837e-06
36.92,2.22397868439388e-05
36.94,3.54857165119727e-05
36.96,7.66962252951151e-06
36.98,3.29500753253406e-05
37,3.23125907210467e-05
37.02,8.53872100306609e-06
37.04,2.18799098631582e-05
37.06,1.1457103666831e-05
37.08,1.01713719518099e-05
37.1,1.75466497139603e-05
37.12,5.55738620034885e-06
37.14,1.77474954450777e-05
37.16,1.59969960531415e-05
37.18,1.79616570970228e-05
37.2,1.97521344678915e-05
37.22,1.91090046707467e-05
37.24,1.44991525557555e-05
37.26,1.95860108382571e-05
37.28,1.19434565149423e-05
37.3,1.96025553224912e-05
37.32,3.02139229126441e-05
37.34,1.30422050280669e-05
37.36,2.46395390777577e-05
37.38,2.58252662938485e-05
37.4,1.31284907905424e-05
37.42,1.23384452760511e-05
37.44,1.62948894802361e-05
37.46,1.95873028885341e-05
37.48,1.77100120773689e-05
37.5,1.49625731144475e-05
37.52,4.16404940461718e-05
37.54,1.17338874242486e-05
37.56,2.07379538488394e-05
37.58,2.6659952080323e-05
37.6,2.33010657284899e-05
37.62,1.12238748469829e-05
37.64,2.08993633214425e-05
37.66,2.37366849601691e-05
37.68,8.4576198192785e-06
37.7,6.30923290716374e-06
37.72,3.79238341834241e-05
37.74,8.54169968731505e-06
37.76,4.58112040521513e-06
37.78,2.34997299789717e-05
37.8,1.13044591244337e-05
37.82,2.71230876583465e-05
37.84,2.22845418383588e-05
37.86,1.74427763672788e-05
37.88,3.77781157104513e-05
37.9,1.26442274016758e-05
37.92,2.12741257565042e-05
37.94,3.45399365710945e-05
37.96,1.00745047102188e-05
37.98,2.09594832722276e-05
38,1.77837138435269e-05
38.02,1.59850463653463e-05
38.04,1.5384748738156e-05
38.06,8.70685240872056e-06
38.08,3.93848517574074e-05
38.1,1.64633154015595e-05
38.12,1.06397256121541e-05
38.14,3.07499987555386e-05
38.16,2.28280827465698e-05
38.18,8.41192636319787e-06
38.2,1.70190170170074e-05
38.22,1.03387942091654e-05
38.24,1.77928143191827e-05
38.26,1.54283721374389e-05
38.28,1.79622823429749e-05
38.3,1.64764732449555e-05
38.32,5.85662509805609e-06
38.34,2.01899784130974e-05
38.36,1.56442284454016e-05
38.38,3.57074430147129e-06
38.4,1.31675903411404e-05
38.42,6.11170534063625e-06
38.44,2.47134535614157e-05
38.46,2.52544026167579e-05
38.48,1.39076660048736e-05
38.5,2.04696780840425e-05
38.52,2.70909604051699e-05
38.54,2.07520578311983e-05
38.56,2.03626057149222e-05
38.58,1.7677058810569e-05
38.6,2.396992971094e-05
38.62,1.23224966203707e-05
38.64,1.18850928777015e-05
38.66,2.92674081037983e-05
38.68,2.59213853516587e-05
38.7,9.62140649108858e-06
38.72,4.23700318693559e-05
38.74,2.38011807544586e-05
38.76,1.72154387934517e-06
38.78,2.52687789579205e-05
38.8,2.46942944755261e-05
38.82,9.05539960634362e-06
38.84,1.30461578597885e-05
38.86,2.25454369645126e-05
38.88,9.46248171225012e-06
38.9,3.94603216287426e-06
38.92,2.39051322182291e-05
38.94,1.65912837623696e-05
38.96,1.28229328288388e-05
38.98,1.6501520530324e-05
39,1.40662361469782e-05
39.02,1.52353718128031e-05
39.04,2.30588906918072e-06
39.06,1.41711736555921e-05
39.08,6.71299177547033e-06
39.1,7.90442906088685e-06
39.12,6.50265456695325e-06
39.14,7.57652001522413e-07
39.16,1.0707864239688e-05
39.18,6.37949257328728e-06
39.2,8.54044085613439e-07
39.22,2.31834403870931e-05
39.24,1.31124222345418e-05
39.26,7.96653472557721e-06
39.28,1.3780530930764e-05
39.3,2.46397033635615e-05
39.32,2.0073125775882e-05
39.34,1.34952991151166e-05
39.36,1.35727842286414e-05
39.38,2.23925542011161e-05
39.4,4.5036839440138e-06
39.42,2.29286595240737e-05
39.44,1.98322324939234e-05
39.46,1.87919283715545e-05
39.48,1.48577776476517e-05
39.5,2.9023173192844e-05
39.52,2.34380853941177e-05
39.54,1.62261059143803e-05
39.56,1.61109015184895e-05
39.58,4.37791466517652e-05
39.6,1.74891492277439e-05
39.62,8.76521893319684e-06
39.64,3.73099279858577e-05
39.66,1.09468291638879e-05
39.68,1.32063883469138e-05
39.7,3.42176512108192e-05
39.72,9.22321288345558e-06
39.74,1.69810896637305e-05
39.76,2.73812049659709e-05
39.78,2.11880457966923e-05
39.8,2.66266876659479e-05
39.82,1.87843661511291e-05
39.84,1.68820342241619e-05
39.86,3.69726728373292e-05
39.88,1.00356112082858e-05
39.9,1.56953908858221e-05
39.92,3.06833079038026e-05
39.94,1.92699838141863e-05
39.96,2.24409189631951e-05
39.98,1.6991040319022e-05
40,2.52740238586727e-05
40.02,2.01735565741183e-05
40.04,6.71180465773138e-06
40.06,3.64057327798612e-05
40.08,2.20460074236557e-05
40.1,4.37069677558242e-06
40.12,3.79447877495298e-05
40.14,1.95292478380044e-05
40.16,8.68992701149848e-06
40.18,2.62854800973717e-05
40.2,2.98514235970427e-05
40.22,1.5850843797513e-05
40.24,1.6085085279069e-05
40.26,2.98844643519667e-05
40.28,2.13797985037216e-05
40.3,1.54269123941878e-05
40.32,4.11298108165041e-05
40.34,1.56181297670041e-05
40.36,1.34561645982778e-05
40.38,2.23914915275537e-05
40.4,2.13880109518919e-05
40.42,2.06754623972161e-05
40.44,2.36380853922484e-05
40.46,3.01112968259937e-05
40.48,1.59346008519035e-05
40.5,1.37023673593387e-05
40.52,2.83766084403064e-05
40.54,1.70726623446288e-05
40.56,2.43254517641474e-05
40.58,5.24051309786851e-06
40.6,1.4696818780485e-05
40.62,1.9175153478797e-05
40.64,1.41575785317836e-05
40.66,2.90551712760615e-05
40.68,2.11439324234149e-05
40.7,1.46460976842255e-05
40.72,2.899925643969e-05
40.74,5.67873319522778e-06
40.76,2.24902482639006e-05
40.78,2.01470505126004e-05
40.8,1.37292371872746e-05
40.82,3.12849287054853e-05
40.84,8.64087953068833e-06
40.86,1.86631655907539e-05
40.88,3.58025815469405e-05
40.9,6.62768394769834e-06
40.92,3.22352378148829e-05
40.94,1.9668599428125e-05
40.96,1.42901149792207e-05
40.98,3.04723462266608e-05
41,1.13134795620319e-05
41.02,3.6070743083584e-05
41.04,2.59653876410371e-05
41.06,6.10437480179768e-06
41.08,4.54458242575887e-05
41.1,1.5139368758734e-05
41.12,1.53210139613256e-05
41.14,3.96586066067078e-05
41.16,1.7067845207193e-05
41.18,2.1442648151282e-05
41.2,4.20392457038298e-05
41.22,2.20465549728297e-05
41.24,1.96712894584272e-05
41.26,2.48650074157687e-05
41.28,4.55587898970582e-05
41.3,1.44876441359537e-05
41.32,1.21071267998349e-05
41.34,4.39106496199191e-05
41.36,1.47749533110952e-06
41.38,1.08925339771151e-05
41.4,4.70671042929203e-05
41.42,7.53275689201795e-06
41.44,1.83028288017003e-05
41.46,3.10283165017524e-05
41.48,2.87780342498231e-05
41.5,1.98985325593601e-05
41.52,2.27350801170565e-05
41.54,3.05728087619819e-05
41.56,8.42594369176886e-06
41.58,3.52909906598278e-06
41.6,3.01420696840825e-05
41.62,1.28330823373619e-05
41.64,1.83256159269296e-05
41.66,2.0554398993276e-05
41.68,1.82667729637485e-06
41.7,2.00518430448835e-05
41.72,1.73537183739396e-05
41.74,1.99797202163268e-06
41.76,2.37519617505007e-05
41.78,6.40723940484236e-06
41.8,6.27677630240678e-06
41.82,2.22298030968974e-05
41.84,9.42501034545912e-06
41.86,1.4145444591587e-05
41.88,2.48138275342782e-05
41.9,2.67871318001116e-06
41.92,1.51147642299163e-05
41.94,2.05732240909324e-05
41.96,4.57925619929198e-06
41.98,9.85704818009263e-06
42,2.26554847219912e-05
42.02,1.00056850444692e-05
42.04,8.70760030663417e-06
42.06,4.35009158265009e-05
42.08,1.67405865836224e-05
42.1,7.38863138309469e-06
42.12,3.38692367204494e-05
42.14,2.46070154085545e-05
42.16,1.30256650876356e-05
42.18,2.99448136718404e-05
42.2,1.27425905389974e-05
42.22,1.12821952678496e-05
42.24,1.18536205096486e-05
42.26,3.39427253269713e-05
42.28,2.2461634307676e-05
42.3,1.11813453792489e-05
42.32,2.38018854735945e-05
42.34,2.16597801205548e-05
42.36,1.62786855096338e-05
42.38,2.18576353551481e-05
42.4,9.58736028993578e-06
42.42,2.95813484379414e-05
42.44,1.21293884454702e-05
42.46,1.6031823755509e-05
42.48,3.8281463657392e-05
42.5,1.52527137091142e-05
42.52,1.85791493487645e-05
42.54,3.85959338684219e-05
42.56,2.18281147656193e-05
42.58,1.88153776908383e-05
42.6,2.8006714086211e-05
42.62,4.09707150718255e-05
42.64,1.08272092840905e-05
42.66,2.34059786988704e-05
42.68,4.95558729014711e-05
42.7,3.04469755614091e-05
42.72,1.14899577397827e-05
42.74,4.41662939817455e-05
42.76,2.36383116305047e-05
42.78,5.10183683220771e-06
42.8,4.52784867260092e-05
42.82,1.9278688413548e-05
42.84,1.11839963601596e-05
42.86,4.28798289052233e-05
42.88,2.89091549833535e-05
42.9,3.53910401118285e-05
42.92,4.24186538871097e-05
42.94,2.02899453454146e-05
42.96,2.42335151521153e-05
42.98,1.39222826114541e-05
43,2.82832225569221e-05
43.02,9.86145838568324e-06
43.04,1.01715211049175e-05
43.06,3.70968893060152e-05
43.08,5.89430192065674e-06
43.1,1.98676854538816e-05
43.12,4.404327931251e-05
43.14,3.48343865736972e-06
43.16,1.91170769410044e-05
43.18,2.21883472238496e-05
43.2,1.09329210127836e-05
43.22,1.98958626674992e-05
43.24,3.8204752439101e-06
43.26,4.04470519314852e-05
43.28,1.44010459845076e-05
43.3,9.37476404522202e-07
43.32,4.1489638248562e-05
43.34,1.30849711454074e-05
43.36,1.15912475986376e-05
43.38,2.33605644410924e-05
43.4,1.47918334502898e-05
43.42,1.47449375610829e-05
43.44,8.1206182136753e-06
43.46,3.13110993983641e-05
43.48,2.64125615357823e-05
43.5,1.64677194756041e-05
43.52,3.02233557978347e-05
43.54,2.15221516735769e-05
43.56,1.98103669694847e-05
43.58,1.36439259526713e-05
43.6,2.03760525615434e-05
43.62,1.3021987452574e-05
43.64,1.12164507964861e-05
43.66,1.50840639975883e-05
43.68,1.04459226983601e-05
43.7,1.70076516827945e-05
43.72,1.42392567705228e-05
43.74,1.124596328743e-05
43.76,3.23345840783043e-05
43.78,1.47369063998375e-05
43.8,1.78432200461456e-06
43.82,2.1649874674791e-05
43.84,2.14535491752242e-05
43.86,1.57649576351907e-05
43.88,2.10600952665687e-05
43.9,1.45918588281164e-05
43.92,2.13094775801137e-05
43.94,8.82111540063434e-06
43.96,3.08985755793067e-05
43.98,2.59064111730703e-05
44,1.88260609576308e-05
44.02,2.71252309336812e-05
44.04,2.48999604957912e-05
44.06,1.19613505933946e-06
44.08,3.15744888933553e-05
44.1,1.14630813969697e-05
44.12,2.92589965755323e-05
44.14,2.03421251739134e-05
44.16,1.46303517352881e-05
44.18,3.09635314632091e-05
44.2,1.78448878191602e-05
44.22,1.54375268770611e-05
44.24,2.92256512107607e-05
44.26,1.33284336551191e-05
44.28,1.94316016797485e-05
44.3,1.22962121284661e-05
44.32,1.91536934132543e-05
44.34,2.76116687778428e-05
44.36,1.55043946283936e-05
44.38,2.09628249724961e-05
44.4,3.22051291649398e-05
44.42,5.52882938500329e-06
44.44,1.3904483654464e-05
44.46,2.68782976001818e-05
44.48,1.60386012941697e-05
44.5,1.71018610246305e-05
44.52,1.09906321506591e-05
44.54,2.92835794308681e-05
44.56,1.6578450269735e-05
44.58,9.0572829756977e-06
44.6,4.70835356457255e-05
44.62,1.22854163646479e-05
44.64,1.45471399331692e-05
44.66,3.72238114349085e-05
44.68,1.43990449316812e-05
44.7,7.83774441077484e-06
44.72,2.24673749522136e-05
44.74,2.91905415753098e-05
44.76,1.53545063115792e-05
44.78,1.93199392802862e-05
44.8,3.33426798649635e-05
44.82,1.18314140780711e-05
44.84,1.61721311271881e-05
44.86,3.52909456761645e-05
44.88,9.73494823977461e-06
44.9,1.27984783898992e-05
44.92,2.32280755639793e-05
44.94,2.10600186998701e-05
44.96,2.85794087140551e-05
44.98,2.90818218545001e-05
45,1.0978844141288e-05
45.02,2.62974057419559e-05
45.04,2.01671080019579e-05
45.06,2.25093845587097e-05
45.08,2.15043681583817e-05
45.1,2.37559941344573e-05
45.12,1.4377310992092e-05
45.14,1.92218252829063e-05
45.16,3.44319634041385e-05
45.18,1.79949434703407e-05
45.2,1.50222059234454e-05
45.22,3.97163396553354e-05
45.24,8.03293148668276e-06
45.26,1.70310494286311e-05
45.28,2.62232588931036e-05
45.3,1.18367384378874e-05
45.32,9.82456436261591e-06
45.34,2.50608010994787e-05
45.36,2.02996640403253e-05
45.38,1.60233602898162e-06
45.4,2.00090678123848e-05
45.42,3.25450517870332e-05
45.44,5.44316729019904e-06
45.46,2.72253188106062e-05
45.48,2.71188704620019e-05
45.5,1.03703774901164e-05
45.52,1.68369767495939e-05
45.54,1.13954039126361e-05
45.56,1.37132829889919e-05
45.58,9.7318483234484e-06
45.6,1.42807917186142e-05
45.62,2.81900816911158e-05
45.64,1.22397186646136e-05
45.66,1.92207968153564e-05
45.68,3.01245727939804e-05
45.7,1.29325275664291e-05
45.72,1.37360132522903e-05
45.74,1.94332694573087e-05
45.76,7.79228099878476e-06
45.78,1.15260399610739e-05
45.8,1.48311689820673e-05
45.82,3.49585109813737e-05
45.84,1.72925261403724e-05
45.86,1.4808161339443e-05
45.88,2.69949586658574e-05
45.9,8.20467645691735e-06
45.92,9.10114454362321e-06
45.94,3.00522152760912e-05
45.96,2.02344773412948e-06
45.98,2.96191642129578e-06
46,1.56875036185764e-05
46.02,3.00093824932367e-05
46.04,9.61572100257127e-06
46.06,2.40791294888585e-05
46.08,2.27908531829455e-05
46.1,1.22987101143684e-05
46.12,8.94052253384355e-06
46.14,1.16862264283671e-05
46.16,1.56411734392319e-05
46.18,1.24402803787121e-05
46.2,1.22173020938335e-05
46.22,2.13893134298968e-05
46.24,1.15240745155119e-05
46.26,6.88290092434353e-06
46.28,1.95197601984515e-05
46.3,1.95740666038382e-05
46.32,9.87990189983166e-06
46.34,5.35350392725795e-06
46.36,1.99079682378457e-05
46.38,2.67859169597699e-05
46.4,4.37878550327763e-06
46.42,1.09497329366542e-05
46.44,2.24823470617522e-05
46.46,1.21955891234667e-05
46.48,1.0710233432684e-05
46.5,1.77393711590165e-05
46.52,2.14626378939249e-05
46.54,4.11212156765345e-06
46.56,2.78780322266327e-05
46.58,3.07130030301905e-05
46.6,1.35873282946998e-05
46.62,1.61690387689636e-05
46.64,2.67572541781827e-05
46.66,1.70494881080004e-05
46.68,1.91298417830084e-05
46.7,2.1915014979812e-06
46.72,2.92334565487962e-05
46.74,1.30558302280171e-05
46.76,1.7041581310901e-05
46.78,2.36426127191647e-05
46.8,1.85198271818667e-05
46.82,2.0366075964556e-05
46.84,2.7351955781598e-05
46.86,7.7513571302678e-06
46.88,1.25288099971127e-05
46.9,2.431133889773e-06
46.92,2.23053547992552e-05
46.94,2.70772961604931e-05
46.96,9.54356545364154e-06
46.98,1.0844698930406e-05
47,2.02041314671339e-05
47.02,1.29637468051856e-05
47.04,8.91012985443698e-06
47.06,1.38988768223099e-05
47.08,1.67814260873114e-05
47.1,1.04332803428506e-05
47.12,1.19375418976217e-06
47.14,2.68593732686124e-05
47.16,1.26031004676568e-05
47.18,1.03232841222498e-05
47.2,3.45133204328033e-05
47.22,1.42431963355756e-05
47.24,2.56267921948035e-05
47.26,2.23513834591974e-05
47.28,2.25494116786517e-05
47.3,2.16302277830773e-05
47.32,1.72615355318839e-05
47.34,2.75206526025958e-05
47.36,1.46474921867018e-05
47.38,2.36661610811867e-05
47.4,3.80151491762583e-05
47.42,1.97580675065933e-05
47.44,4.22160196953166e-05
47.46,3.21594200243742e-05
47.48,1.96218389559941e-05
47.5,3.75889558944405e-05
47.52,1.98458201807496e-05
47.54,2.88144847741141e-05
47.56,2.48346634265104e-05
47.58,3.493256913967e-05
47.6,2.97218198346616e-05
47.62,1.19980145081454e-05
47.64,4.37152276884478e-05
47.66,3.33334593748864e-05
47.68,4.39892402732614e-06
47.7,4.41345187766846e-05
47.72,1.37760230538669e-05
47.74,1.00286931975475e-05
47.76,3.73186468565253e-05
47.78,1.65938651981519e-05
47.8,3.1673005949619e-05
47.82,2.91113036497656e-05
47.84,1.68044430088914e-05
47.86,3.07989654925241e-05
47.88,1.20447847507661e-05
47.9,2.90621075264946e-05
47.92,1.75315045328531e-05
47.94,1.47943328856346e-05
47.96,2.81451985238713e-05
47.98,7.37441025287279e-06
48,3.77661722050655e-05
48.02,2.93743460918839e-05
48.04,5.42052207476683e-06
48.06,3.79758195817931e-05
48.08,1.30024150410091e-05
48.1,1.31635259615372e-05
48.12,2.02811651576695e-05
48.14,1.4681902431756e-05
48.16,2.30184183747597e-05
48.18,8.21733736336615e-06
48.2,2.49424304058445e-05
48.22,2.6817462992313e-05
48.24,4.32752450105522e-06
48.26,2.86296535306662e-05
48.28,2.80316470007847e-05
48.3,2.91932382577438e-06
48.32,1.4689133786706e-05
48.34,1.50254211975817e-05
48.36,1.29636920032263e-05
48.38,8.33097253310595e-06
48.4,1.65532360858952e-05
48.42,2.50418732356734e-05
48.44,9.06107281129347e-06
48.46,1.74078153202535e-05
48.48,1.73855709653234e-05
48.5,1.06690619830853e-05
48.52,1.71892294922479e-05
48.54,2.12346855139624e-05
48.56,1.35010879264992e-05
48.58,2.23949251539495e-05
48.6,1.44851694255542e-05
48.62,2.91894425628151e-05
48.64,1.18836595941837e-05
48.66,3.13518649542972e-05
48.68,1.04824275230526e-05
48.7,7.93410129335379e-06
48.72,2.55263693142164e-05
48.74,1.2905122096559e-05
48.76,2.04340238012104e-05
48.78,3.14234763946739e-05
48.8,5.5570526136367e-06
48.82,2.96712549116944e-05
48.84,1.81407610117226e-05
48.86,2.31517527899093e-05
48.88,2.44318541679449e-05
48.9,1.576586223668e-05
48.92,2.60371614349281e-05
48.94,1.55691425386451e-05
48.96,1.54528034527843e-05
48.98,2.80235864217325e-05
49,1.33473225553612e-05
49.02,1.73041806465514e-05
49.04,2.07928768273368e-05
49.06,6.50415269974655e-06
49.08,2.23812684327013e-05
49.1,2.31783823667476e-05
49.12,1.72901994022142e-05
49.14,3.4949144739228e-05
49.16,1.83799557636888e-05
49.18,1.51235431773731e-05
49.2,3.29592542272195e-05
49.22,1.64979993293903e-05
49.24,1.02359947644447e-05
49.26,1.96737477569939e-05
49.28,1.14507433499214e-05
49.3,2.31696795367474e-05
49.32,2.30415435563029e-05
49.34,2.4341526733235e-05
49.36,2.54776591095156e-05
49.38,2.02775223519097e-05
49.4,2.59897027001053e-05
49.42,2.59899822269353e-05
49.44,1.4961970657558e-05
49.46,2.06403337351488e-05
49.48,2.03308798099731e-05
49.5,1.66401126257247e-05
49.52,2.52249923968668e-05
49.54,2.30670290761621e-05
49.56,2.36413913401675e-05
49.58,1.29787262109588e-05
49.6,9.80360536861423e-06
49.62,2.51165859424099e-05
49.64,1.15519650299474e-05
49.66,4.00933532390814e-06
49.68,2.15252291862036e-05
49.7,2.02924359486701e-05
49.72,8.95491442021859e-06
49.74,3.14249577715817e-05
49.76,2.81456889695467e-05
49.78,7.74827835769469e-06
49.8,3.01273278403969e-05
49.82,2.35147005648505e-05
49.84,4.60598144482005e-06
49.86,2.22323508744075e-05
49.88,2.62721618934116e-05
49.9,1.25109379584401e-05
49.92,1.73675234376995e-05
49.94,3.38436200625789e-05
49.96,2.1540899300623e-05
49.98,1.59784357862896e-05
50,2.26776131598854e-05


==> plots/p2_fft_1e-5_5.txt <==
0,1.00030971832921
0.02,0.000425875749183067
0.04,0.00120707195251535
0.06,0.00135664252970874
0.08,0.00137892578272766
0.1,0.00157907476774216
0.12,0.00168552814713911
0.14,0.00177736852604743
0.16,0.00209771024637175
0.18,0.00157339651190717
0.2,0.00153909075356861
0.22,0.00139999101447806
0.24,0.00123727452581866
0.26,0.00158136148029175
0.28,0.00157245081675795
0.3,0.00160703606117175
0.32,0.00160389590326561
0.34,0.00150904718016593
0.36,0.00150274548299817
0.38,0.00154335413920239
0.4,0.00142742835457271
0.42,0.00142685290252602
0.44,0.00119548103867488
0.46,0.00129523116839529
0.48,0.00145840384413074
0.5,0.00155196095363663
0.52,0.00177076690977061
0.54,0.0016676918801499
0.56,0.00157914490908759
0.58,0.00153898683115418
0.6,0.00146915130997697
0.62,0.00141233655559028
0.64,0.00143599895039314
0.66,0.00125231228590288
0.68,0.00127808426494664
0.7,0.00137047420180371
0.72,0.00142601985035962
0.74,0.0015788530038827
0.76,0.00157426021317532
0.78,0.0014531472694202
0.8,0.0013883435265749
0.82,0.00136507593738729
0.84,0.0012860273350897
0.86,0.00137948608553016
0.88,0.00130218983196533
0.9,0.0012762269932406
0.92,0.00131910011230757
0.94,0.00132906181228835
0.96,0.00139686157504342
0.98,0.00142059474780752
1,0.00135937119480252
1.02,0.00128815067033309
1.04,0.0012471353120419
1.06,0.00121163662207673
1.08,0.00125306064714667
1.1,0.00122936427494801
1.12,0.00124940671094669
1.14,0.00119444556989087
1.16,0.00120122946380509
1.18,0.00121082285525693
1.2,0.00118623207900667
1.22,0.00120083587012054
1.24,0.00115124407885469
1.26,0.00111328020674225
1.28,0.00109676783265135
1.3,0.00109237969818758
1.32,0.00106375505567683
1.34,0.00108308258477221
1.36,0.00102999065677803
1.38,0.000999646753993053
1.4,0.00096967050894462
1.42,0.000954236396170798
1.44,0.000953556064568224
1.46,0.000985005961188103
1.48,0.000996355400526503
1.5,0.000975590817579395
1.52,0.00100459667502717
1.54,0.000952640290233253
1.56,0.00095404325564813
1.58,0.000939859402155825
1.6,0.000895837287031867
1.62,0.000855913237716734
1.64,0.000838510197379311
1.66,0.000812727691032317
1.68,0.000844438564500534
1.7,0.000871320705212793
1.72,0.000850506180540575
1.74,0.000837685031278148
1.76,0.00077934219204802
1.78,0.000734798864054573
1.8,0.000698838569633312
1.82,0.000702149563998935
1.84,0.000651367935349093
1.86,0.000647221375376254
1.88,0.000641672975667858
1.9,0.000646033203371241
1.92,0.00070610732838772
1.94,0.000721944109823393
1.96,0.000712360916535924
1.98,0.000679079437123543
2,0.000625718976742273
2.02,0.00058587471046256
2.04,0.000590647615763735
2.06,0.000564060272332092
2.08,0.000561998061990597
2.1,0.000526432827385384
2.12,0.000520297959367461
2.14,0.000525081091030878
2.16,0.000526063004599674
2.18,0.000532155475812291
2.2,0.00047077291412841
2.22,0.000426903209644233
2.24,0.000385705897468341
2.26,0.000362276074345104
2.28,0.000368834131745465
2.3,0.000376166233088263
2.32,0.000335687179217318
2.34,0.000334318063431203
2.36,0.000315104939746315
2.38,0.000302105128251217
2.4,0.000322533558767705
2.42,0.000295157087592126
2.44,0.000262179695089764
2.46,0.000246229836849535
2.48,0.000227716814861994
2.5,0.000210893718733885
2.52,0.000241292785011113
2.54,0.000202498263971761
2.56,0.000187413628234108
2.58,0.000176401130583701
2.6,0.000140189514868074
2.62,0.000158618206401725
2.64,0.000164010042409883
2.66,0.000148456974101709
2.68,0.000145696991969517
2.7,0.000133278371724424
2.72,0.000105292612849901
2.74,0.000117948330412517
2.76,7.93175295101561e-05
2.78,6.55874253894722e-05
2.8,3.43116504721942e-05
2.82,5.76348062385816e-06
2.84,3.22715759369915e-05
2.86,5.77175943917131e-05
2.88,5.89463077396047e-05
2.9,3.12982896571155e-05
2.92,1.93722930804743e-05
2.94,1.31428012764429e-05
2.96,3.7008784599159e-05
2.98,8.08613761424167e-05
3,7.38797813878936e-05
3.02,0.000106950240512805
3.04,0.0001192020412706
3.06,0.000126957535085185
3.08,0.000152234729194285
3.1,0.000156947559823754
3.12,0.000118664940739677
3.14,0.000119654449325082
3.16,0.000121860569367459
3.18,0.000138911353086012
3.2,0.000205714939436091
3.22,0.000205577802723438
3.24,0.000224330519937765
3.26,0.000238175656039161
3.28,0.000227984639590153
3.3,0.000245487143225128
3.32,0.000256374509237449
3.34,0.000225990527025434
3.36,0.000224123851625128
3.38,0.000214032865354301
3.4,0.000216724412217213
3.42,0.000263096611733155
3.44,0.000262639527570646
3.46,0.000276502944464651
3.48,0.000261074388717606
3.5,0.000253917342420939
3.52,0.000258531618868839
3.54,0.000264380193159882
3.56,0.000270297218792975
3.58,0.000270520432321168
3.6,0.000260870964224437
3.62,0.000275007677200904
3.64,0.000296485642819809
3.66,0.000307753252331037
3.68,0.000335901763827317
3.7,0.000319925753813876
3.72,0.000320340334488407
3.74,0.000325720254284125
3.76,0.000330987196805624
3.78,0.000342339596788268
3.8,0.0003555613167692
3.82,0.000338034370691936
3.84,0.000333377115455197
3.86,0.000339405950610999
3.88,0.000321317981263418
3.9,0.000341878572821191
3.92,0.000335246478529078
3.94,0.000325840219003025
3.96,0.000338023238325775
3.98,0.000343301710414004
4,0.000345652558476328
4.02,0.000370841300901417
4.04,0.00035811258690559
4.06,0.000352072955392503
4.08,0.000349999571848968
4.1,0.000327922264000036
4.12,0.000335373247744001
4.14,0.000335392115608716
4.16,0.000347041693667756
4.18,0.00035368742967104
4.2,0.000363916013979016
4.22,0.000364566053400602
4.24,0.000367549863722684
4.26,0.000366320976727905
4.28,0.000361676982713933
4.3,0.000343744047103706
4.32,0.000329478289148472
4.34,0.000318677137990923
4.36,0.000312489778627235
4.38,0.000336873354763001
4.4,0.000342561295915349
4.42,0.000353846843893244
4.44,0.000349872939495957
4.46,0.000341409208073856
4.48,0.000328586305564668
4.5,0.000327399999442572
4.52,0.000316518850971974
4.54,0.000297602147325825
4.56,0.000289982014259853
4.58,0.000275462215281799
4.6,0.000285671546145392
4.62,0.000303701409408859
4.64,0.000311628903049346
4.66,0.000305002835184419
4.68,0.000302886506715422
4.7,0.000278057391604573
4.72,0.000280770554014344
4.74,0.000283523966100589
4.76,0.000274918664246872
4.78,0.000273390449070399
4.8,0.000260795314622432
4.82,0.000258495314546522
4.84,0.000264365368652134
4.86,0.00027715952408579
4.88,0.000265426272536628
4.9,0.000257664289237972
4.92,0.000239292208120815
4.94,0.000224880054334446
4.96,0.000226919703786465
4.98,0.000231515243528208
5,0.000218787723842693
5.02,0.000213519666674748
5.04,0.000200162871652039
5.06,0.000185448808922547
5.08,0.0001991260579596
5.1,0.000188931475225232
5.12,0.00018936104670075
5.14,0.000180780537335167
5.16,0.000173121780606226
5.18,0.000174174902524403
5.2,0.00018005576673957
5.22,0.000177506340928732
5.24,0.000167998589928716
5.26,0.000149539431850395
5.28,0.000131586722685304
5.3,0.000118715151686584
5.32,0.000109628421060523
5.34,0.000113439283253726
5.36,0.000100081447610327
5.38,0.000102585686606274
5.4,9.47512235437544e-05
5.42,8.97245428443338e-05
5.44,9.00477596516673e-05
5.46,7.78330804120478e-05
5.48,5.97493217594057e-05
5.5,4.77923114445741e-05
5.52,3.61577081233692e-05
5.54,3.3567868982327e-05
5.56,4.85564906979012e-05
5.58,4.76236400078092e-05
5.6,5.31583416863095e-05
5.62,5.45553057035771e-05
5.64,4.54571618143194e-05
5.66,3.57985667548797e-05
5.68,3.54273969834619e-05
5.7,1.35352009340177e-05
5.72,7.01996759080481e-06
5.74,5.72932241165782e-06
5.76,3.27242372550358e-05
5.78,4.25181338402376e-05
5.8,5.1110663450946e-05
5.82,4.55303608633373e-05
5.84,3.67120379662109e-05
5.86,3.07202379816068e-05
5.88,4.09072080227899e-05
5.9,4.86536760070275e-05
5.92,6.44717149319613e-05
5.94,6.20778113692426e-05
5.96,7.00479752233809e-05
5.98,8.04202536688194e-05
6,8.61715433889768e-05
6.02,9.82658428544673e-05
6.04,8.7569268765648e-05
6.06,8.41816968671412e-05
6.08,8.52342399496615e-05
6.1,9.45224526122702e-05
6.12,0.00010906252533233
6.14,0.000123753888842259
6.16,0.000115668236873314
6.18,0.00011869635817887
6.2,0.000121943724941963
6.22,0.000120579985920545
6.24,0.000140998867443826
6.26,0.000139805796560931
6.28,0.000133906500450511
6.3,0.000139912826497683
6.32,0.000138979126535863
6.34,0.000140829785206677
6.36,0.000162352999385737
6.38,0.000148023794335608
6.4,0.000150510407906446
6.42,0.000153823285752891
6.44,0.000147449067776651
6.46,0.000171695121841074
6.48,0.000179797557744364
6.5,0.000181731598170615
6.52,0.000187373780631852
6.54,0.000183239759265865
6.56,0.000178016704996476
6.58,0.000185580909737818
6.6,0.000175889661874555
6.62,0.000177564642229045
6.64,0.000173302531750322
6.66,0.000174210103017779
6.68,0.000185922831939681
6.7,0.000192569803549506
6.72,0.000204635956518833
6.74,0.000203679453506642
6.76,0.000201792582399505
6.78,0.000195075216406556
6.8,0.000191303759615469
6.82,0.000185342164653454
6.84,0.000194844882125436
6.86,0.000195388666784091
6.88,0.000202987087896004
6.9,0.000216308411692852
6.92,0.000217980488757307
6.94,0.000228733243510315
6.96,0.000233938892745391
6.98,0.000226499477676545
7,0.000219995893392189
7.02,0.000214083993431101
7.04,0.000193621838676867
7.06,0.000204744538374051
7.08,0.000204069175227927
7.1,0.000206281804424623
7.12,0.000218520510338122
7.14,0.000210473744239737
7.16,0.000210791768007147
7.18,0.000215942781849218
7.2,0.000212808264384826
7.22,0.000211118519895508
7.24,0.000209543395615824
7.26,0.00019492244788716
7.28,0.000198939217697532
7.3,0.00020160375787035
7.32,0.000211858784919399
7.34,0.00021564730757631
7.36,0.000214407703118721
7.38,0.000207102892923009
7.4,0.000200640482106976
7.42,0.000205505890597123
7.44,0.000203033352139569
7.46,0.000202797908692111
7.48,0.000193630010700164
7.5,0.000185959786035799
7.52,0.000179799923619758
7.54,0.000185611798411759
7.56,0.000183466295328847
7.58,0.000179542392445237
7.6,0.000171333814337103
7.62,0.000162005339166195
7.64,0.000161815992201121
7.66,0.000168616390151846
7.68,0.000173313032782639
7.7,0.000166749849729558
7.72,0.00016627789651691
7.74,0.000150612799201722
7.76,0.000149720737925494
7.78,0.000149245136157134
7.8,0.000143161978960928
7.82,0.000139130811191616
7.84,0.000134850500882317
7.86,0.000130450597044074
7.88,0.000138554560076505
7.9,0.000147416734163058
7.92,0.000144819466971868
7.94,0.000144580429909293
7.96,0.000132332753656186
7.98,0.000122072871958165
8,0.000113410086289323
8.02,0.000113495772671499
8.04,0.000106373301676803
8.06,0.000106439994840358
8.08,0.000105661868846
8.1,0.000101027222564494
8.12,0.000108764698093519
8.14,0.00010362446065056
8.16,9.61572885537868e-05
8.18,8.8484541208811e-05
8.2,7.34548461836786e-05
8.22,5.67732661636344e-05
8.24,5.51749091387291e-05
8.26,4.84779535722741e-05
8.28,5.21462742615214e-05
8.3,5.45425389932424e-05
8.32,5.17814588419176e-05
8.34,5.35462077098875e-05
8.36,4.95389897696037e-05
8.38,4.80078624236235e-05
8.4,3.92347064485592e-05
8.42,3.52314169798818e-05
8.44,2.38657460580589e-05
8.46,2.01635019640733e-05
8.48,2.85029436278154e-05
8.5,2.62633098122691e-05
8.52,2.74659145257416e-05
8.54,2.52238733031927e-05
8.56,1.71267144380333e-05
8.58,1.86020754397571e-05
8.6,2.34596426040983e-05
8.62,1.68223079342919e-05
8.64,2.4201831135367e-05
8.66,2.09050023641452e-05
8.68,2.39720061109963e-05
8.7,4.24223409239966e-05
8.72,3.34152109694309e-05
8.74,3.78987525584565e-05
8.76,3.56579216394965e-05
8.78,2.83679361610595e-05
8.8,4.18938281748717e-05
8.82,4.77439048771217e-05
8.84,4.43580653868808e-05
8.86,4.94271405670105e-05
8.88,4.16541191615964e-05
8.9,4.01804498535897e-05
8.92,5.68635819439003e-05
8.94,5.67017727479838e-05
8.96,6.9045159213398e-05
8.98,7.18392525864025e-05
9,7.3195639341465e-05
9.02,8.32052622455979e-05
9.04,9.07083288710702e-05
9.06,9.40265625572165e-05
9.08,9.34680160056488e-05
9.1,8.79856956600871e-05
9.12,8.42150335120709e-05
9.14,9.17113027330435e-05
9.16,9.77597535329293e-05
9.18,0.000111004879312917
9.2,0.000112023501166239
9.22,0.000114373308638791
9.24,0.000115804872405993
9.26,0.000114585437949379
9.28,0.000115751443517457
9.3,0.000114961280296529
9.32,0.000106717981336766
9.34,0.000106234997713507
9.36,0.000111519097598048
9.38,0.000112202091859537
9.4,0.000132404534261672
9.42,0.000133959313579246
9.44,0.000136636276863521
9.46,0.000143477598912805
9.48,0.000135107552265119
9.5,0.000132937352443745
9.52,0.000136893851238693
9.54,0.00012762765354912
9.56,0.000132599414590549
9.58,0.000137141769111945
9.6,0.000132378024241203
9.62,0.000148998388416039
9.64,0.000149974634749825
9.66,0.000154769311198565
9.68,0.000158913461938785
9.7,0.000153554790770799
9.72,0.000148146408823151
9.74,0.000148045574372228
9.76,0.000146163094537733
9.78,0.000149710217572946
9.8,0.000153952633736428
9.82,0.000150932708999441
9.84,0.000153604372979853
9.86,0.00015076301164403
9.88,0.000155158769981198
9.9,0.000155220167802438
9.92,0.000155302010331073
9.94,0.000150968137633428
9.96,0.000147589747466326
9.98,0.000146073974460454
10,0.000152663985925079
10.02,0.000156098331244856
10.04,0.00015506509873542
10.06,0.000157543579235372
10.08,0.000146646492598896
10.1,0.000152130698094953
10.12,0.000157091015198254
10.14,0.000158101765406572
10.16,0.000163365542792343
10.18,0.000160830461710146
10.2,0.000152416829089402
10.22,0.000159373722266721
10.24,0.000156459542503119
10.26,0.000152539219716292
10.28,0.000152067822605093
10.3,0.000134976414617056
10.32,0.000132641915319641
10.34,0.000133627681604339
10.36,0.000137279416251397
10.38,0.000142491591015786
10.4,0.000143756276044692
10.42,0.00013630403504673
10.44,0.000134290158304438
10.46,0.000133001465750863
10.48,0.000129435218575613
10.5,0.000126562980227446
10.52,0.000119182205413934
10.54,0.000113718154363881
10.56,0.000112278972700422
10.58,0.000120834500842826
10.6,0.000123598800411555
10.62,0.000127952118344515
10.64,0.000122131616741599
10.66,0.00011472533529704
10.68,0.000106967965511353
10.7,0.000101165588492163
10.72,9.65954970633511e-05
10.74,8.93175427416262e-05
10.76,8.83848426469625e-05
10.78,8.33674092989376e-05
10.8,8.71430070894329e-05
10.82,9.25822112725453e-05
10.84,9.36274817653715e-05
10.86,9.08380966762864e-05
10.88,8.94813855189262e-05
10.9,7.82189899291308e-05
10.92,7.50974087205939e-05
10.94,7.27233371352931e-05
10.96,6.72824227077315e-05
10.98,7.15593566709319e-05
11,6.78978279473882e-05
11.02,6.72383089063797e-05
11.04,6.63613224635269e-05
11.06,6.63589192930127e-05
11.08,6.16320108601077e-05
11.1,6.11196120138524e-05
11.12,5.51594350068571e-05
11.14,4.71587671379091e-05
11.16,4.46074338116833e-05
11.18,4.13412324297361e-05
11.2,4.17130921083193e-05
11.22,3.96170738583081e-05
11.24,3.64798541972806e-05
11.26,2.84649142300397e-05
11.28,2.85266862704184e-05
11.3,2.37718708713663e-05
11.32,2.38131759175494e-05
11.34,2.15217122586837e-05
11.36,1.57139368256505e-05
11.38,1.47221739070112e-05
11.4,1.0452675203452e-05
11.42,1.25071853846918e-05
11.44,7.45525196002988e-06
11.46,6.16334223679042e-06
11.48,1.31109456857506e-05
11.5,1.90576030104935e-05
11.52,2.79113082437955e-05
11.54,2.8560305573699e-05
11.56,2.70463455580125e-05
11.58,2.40199406877995e-05
11.6,2.28781999201462e-05
11.62,2.23772037402174e-05
11.64,2.88064920966058e-05
11.66,2.77502723478096e-05
11.68,3.15409658071771e-05
11.7,3.69258123769785e-05
11.72,4.05179343361194e-05
11.74,5.38372539463372e-05
11.76,5.31470022553853e-05
11.78,5.12851338039388e-05
11.8,5.07204473359712e-05
11.82,4.3747554285281e-05
11.84,4.64797692074699e-05
11.86,5.83130395881365e-05
11.88,5.86468997131725e-05
11.9,6.82170575787617e-05
11.92,7.1940620648784e-05
11.94,6.92530392333008e-05
11.96,8.14871278469204e-05
11.98,7.72115863045122e-05
12,7.49459139980701e-05
12.02,7.39417212492575e-05
12.04,6.67838075514856e-05
12.06,6.68963831242128e-05
12.08,7.69654405019268e-05
12.1,7.91817382877954e-05
12.12,8.82745618542273e-05
12.14,9.26659438631414e-05
12.16,9.12184384957971e-05
12.18,9.70338962284014e-05
12.2,9.66552946579679e-05
12.22,9.85057170866464e-05
12.24,9.91295176159559e-05
12.26,0.000100267573907085
12.28,9.91619381598966e-05
12.3,0.000104656906284481
12.32,0.000106397174352201
12.34,0.000112404062260253
12.36,0.000114676851667205
12.38,0.000113655728391508
12.4,0.000115128126006415
12.42,0.000109167578279402
12.44,0.000111754507297427
12.46,0.000113169867826356
12.48,0.000112942633348983
12.5,0.000116045899988655
12.52,0.000115683785777611
12.54,0.000109650628094168
12.56,0.000117651044980478
12.58,0.000114845786040444
12.6,0.00011754562692962
12.62,0.000124327652261531
12.64,0.000116076184550973
12.66,0.000121588234589558
12.68,0.000125026230342069
12.7,0.000125547047304007
12.72,0.000131832543487826
12.74,0.000130697975209108
12.76,0.000120014832200668
12.78,0.000121212001731847
12.8,0.000116266463853102
12.82,0.000118458542291011
12.84,0.00012510684490498
12.86,0.000122278670639022
12.88,0.000123531748951522
12.9,0.000124590573989558
12.92,0.000126516086243332
12.94,0.000127924261283303
12.96,0.000129000752427409
12.98,0.000118830113900457
13,0.000113863957456476
13.02,0.000108374677326859
13.04,0.00011048068856678
13.06,0.000116898080024825
13.08,0.000118996936535455
13.1,0.000121289912907191
13.12,0.000118732633321354
13.14,0.000118511730046434
13.16,0.000120380898089895
13.18,0.000118702043956459
13.2,0.000112955305761174
13.22,0.000110238908256853
13.24,9.87772704228479e-05
13.26,0.000103471020457115
13.28,0.000107906899609417
13.3,0.000109509794761702
13.32,0.000117359979746568
13.34,0.000111831491289864
13.36,0.000108123819743182
13.38,0.000108470732864314
13.4,0.000103425600121483
13.42,9.88060329239795e-05
13.44,9.7723811598907e-05
13.46,8.62523320998663e-05
13.48,8.58580985620313e-05
13.5,8.540472801321e-05
13.52,8.43391762419531e-05
13.54,8.66130325022111e-05
13.56,8.34153034083402e-05
13.58,7.77502930439839e-05
13.6,7.3275679642626e-05
13.62,7.22342898524799e-05
13.64,6.72694613513981e-05
13.66,7.00852462932102e-05
13.68,6.68505647932801e-05
13.7,6.53675572040027e-05
13.72,6.44402710500829e-05
13.74,6.38491662786505e-05
13.76,6.33455564478212e-05
13.78,6.35130406158965e-05
13.8,6.19920794557379e-05
13.82,5.89682918798353e-05
13.84,5.75192826551221e-05
13.86,5.5070770152148e-05
13.88,5.63150261831431e-05
13.9,5.25202196057372e-05
13.92,5.35269242085351e-05
13.94,4.50710145104618e-05
13.96,4.01471507659241e-05
13.98,3.7218510235195e-05
14,3.19872591963581e-05
14.02,3.5428941823458e-05
14.04,3.54927590177396e-05
14.06,3.29197615198026e-05
14.08,3.41542524658924e-05
14.1,3.31147328695983e-05
14.12,2.8048148638174e-05
14.14,3.08228316697976e-05
14.16,2.33099537683491e-05
14.18,1.68717823628373e-05
14.2,1.25432368918284e-05
14.22,7.96542723645369e-06
14.24,1.63397397045264e-05
14.26,1.77424387030645e-05
14.28,1.59719173014873e-05
14.3,1.59090834355581e-05
14.32,1.37506107731317e-05
14.34,8.65037097555639e-06
14.36,1.2383465450253e-05
14.38,9.78178901244413e-06
14.4,1.51143403065081e-05
14.42,2.73585796027068e-05
14.44,2.94306454374123e-05
14.46,3.6964872394869e-05
14.48,3.50463704487232e-05
14.5,2.97042510880189e-05
14.52,2.85323266562611e-05
14.54,2.7887010729209e-05
14.56,2.96207607445511e-05
14.58,3.31758843751338e-05
14.6,3.56834640941046e-05
14.62,3.57689585503048e-05
14.64,4.38390838737905e-05
14.66,4.61591337543344e-05
14.68,5.02456897578435e-05
14.7,5.00719018959318e-05
14.72,4.70533417309411e-05
14.74,4.59979796035142e-05
14.76,4.63790151850355e-05
14.78,5.0035465209734e-05
14.8,5.44990764674564e-05
14.82,5.74540604682725e-05
14.84,5.93224824000699e-05
14.86,6.25057563385817e-05
14.88,6.11772317631652e-05
14.9,6.8696030198662e-05
14.92,6.68574473456179e-05
14.94,6.93536711277285e-05
14.96,7.278700424388e-05
14.98,6.93252667198695e-05
15,7.5377062619545e-05
15.02,7.86529927653367e-05
15.04,7.85322364235316e-05
15.06,8.36284968972824e-05
15.08,8.34176156278714e-05
15.1,7.95429234508815e-05
15.12,8.7352487916559e-05
15.14,8.48073705875858e-05
15.16,8.95242426411892e-05
15.18,9.45779723660517e-05
15.2,9.12989614832802e-05
15.22,9.18144034853914e-05
15.24,9.12435467640695e-05
15.26,8.79430569917956e-05
15.28,8.92661358783593e-05
15.3,9.15795948028035e-05
15.32,8.70444553929725e-05
15.34,9.1598587462385e-05
15.36,9.23428147903164e-05
15.38,9.76132682342077e-05
15.4,0.000105352675159885
15.42,0.000108129004054381
15.44,0.000107329644095832
15.46,0.000105137555897533
15.48,0.000100339618098562
15.5,0.000100800053273562
15.52,0.000102776438925092
15.54,0.000101821000680666
15.56,0.000105654554260403
15.58,0.000101415277361864
15.6,0.000106919441926137
15.62,0.000109973736788275
15.64,0.000110144505343151
15.66,0.000111855953145168
15.68,0.000103133677785804
15.7,9.47646822560772e-05
15.72,9.48207180442982e-05
15.74,9.17895409173525e-05
15.76,9.53258164843276e-05
15.78,0.000101357214396027
15.8,9.49093839111506e-05
15.82,0.000101009771764613
15.84,0.000101780557689504
15.86,0.000102345726129233
15.88,0.000106434586164459
15.9,0.000101949102473189
15.92,9.42025020834232e-05
15.94,9.33004917167403e-05
15.96,9.14628737189348e-05
15.98,9.26959149749065e-05
16,9.94498105754624e-05
16.02,9.48664927032174e-05
16.04,9.47600581524127e-05
16.06,9.34559169199767e-05
16.08,9.18819340373825e-05
16.1,9.26911144813232e-05
16.12,9.2774275538778e-05
16.14,8.7084086121199e-05
16.16,8.57167609337994e-05
16.18,8.35296374082018e-05
16.2,8.31862100919967e-05
16.22,8.72288718623318e-05
16.24,8.3694367430092e-05
16.26,8.46564629821276e-05
16.28,7.92058645388158e-05
16.3,7.80036895000784e-05
16.32,7.86121601442043e-05
16.34,7.71529105909524e-05
16.36,7.80061771118822e-05
16.38,7.77136688076923e-05
16.4,7.19893851118809e-05
16.42,7.22916129289044e-05
16.44,6.8897236688947e-05
16.46,6.34265159527483e-05
16.48,6.61947858491837e-05
16.5,5.8599711566473e-05
16.52,5.80245874145989e-05
16.54,5.88765389735088e-05
16.56,5.70454003505143e-05
16.58,5.97688331052912e-05
16.6,6.11475149615781e-05
16.62,5.58401744048364e-05
16.64,5.26371101654454e-05
16.66,4.77493396752745e-05
16.68,3.9030866523053e-05
16.7,3.95814157068167e-05
16.72,3.65180519561302e-05
16.74,3.54153354785269e-05
16.76,3.62871497590942e-05
16.78,3.63179697223778e-05
16.8,3.53322226302815e-05
16.82,3.899551595707e-05
16.84,3.67341630906293e-05
16.86,3.34038894647885e-05
16.88,2.9178759262829e-05
16.9,2.10513870157508e-05
16.92,2.16581257879817e-05
16.94,2.22706156465626e-05
16.96,2.61380346076566e-05
16.98,2.81739401755557e-05
17,2.74530571117404e-05
17.02,2.63594282721462e-05
17.04,2.50517186136557e-05
17.06,2.21060488377915e-05
17.08,2.02330827123316e-05
17.1,1.22245226578604e-05
17.12,6.42958988915382e-06
17.14,1.20500109475016e-05
17.16,1.36793522035662e-05
17.18,1.66172723045699e-05
17.2,1.6417095522592e-05
17.22,1.31084884258364e-05
17.24,1.68017588450522e-05
17.26,1.5238588803684e-05
17.28,1.75491231547238e-05
17.3,1.74798277050215e-05
17.32,1.76435846400737e-05
17.34,2.2262155111687e-05
17.36,2.61380673099912e-05
17.38,2.74960933955868e-05
17.4,2.93518627225831e-05
17.42,2.70031316314564e-05
17.44,2.53534616685252e-05
17.46,3.19568574232622e-05
17.48,3.12568694199361e-05
17.5,3.7212852521391e-05
17.52,3.88068696309718e-05
17.54,3.76380769473711e-05
17.56,4.03098179595606e-05
17.58,4.36106444868662e-05
17.6,4.46434566925706e-05
17.62,4.92694140661248e-05
17.64,5.18140933140959e-05
17.66,5.08861078411504e-05
17.68,5.64618767025481e-05
17.7,5.68232596788829e-05
17.72,5.89273713781681e-05
17.74,6.06376301912681e-05
17.76,5.97134744177705e-05
17.78,5.61060279927278e-05
17.8,5.74720146976516e-05
17.82,5.61484698053981e-05
17.84,5.96917740929487e-05
17.86,6.58056007524571e-05
17.88,6.68095103923943e-05
17.9,7.18534477276266e-05
17.92,7.09421305005874e-05
17.94,7.23645402572238e-05
17.96,7.22915216682623e-05
17.98,7.20060803432951e-05
18,7.18086631264013e-05
18.02,7.02251071817782e-05
18.04,6.89293385120429e-05
18.06,7.40881547650738e-05
18.08,7.72062128920285e-05
18.1,8.34778038439575e-05
18.12,8.87631726786129e-05
18.14,8.37629286187433e-05
18.16,8.60028954229463e-05
18.18,8.16535982414297e-05
18.2,8.02842908763785e-05
18.22,8.33566098333549e-05
18.24,8.15735985908315e-05
18.26,7.98694118806978e-05
18.28,8.43301952489372e-05
18.3,8.486502130229e-05
18.32,9.04466960797678e-05
18.34,9.68211508816819e-05
18.36,9.21867463669865e-05
18.38,9.11305478513684e-05
18.4,8.70726850083753e-05
18.42,8.36292200247575e-05
18.44,8.56209505470263e-05
18.46,8.82515529540712e-05
18.48,8.42553505604333e-05
18.5,8.67907144094518e-05
18.52,8.52166102012019e-05
18.54,8.66744007572373e-05
18.56,9.30287481171143e-05
18.58,9.10096812161319e-05
18.6,9.09001778643922e-05
18.62,8.70429254834111e-05
18.64,8.46783176402604e-05
18.66,8.67592110542925e-05
18.68,8.9164696461526e-05
18.7,8.89943702004261e-05
18.72,8.95976356539607e-05
18.74,8.35757442247889e-05
18.76,8.46740302387009e-05
18.78,8.43113620039456e-05
18.8,8.26485740778473e-05
18.82,8.57804329504514e-05
18.84,7.88822507189933e-05
18.86,7.79859841182785e-05
18.88,7.81678858216244e-05
18.9,7.60251715059822e-05
18.92,7.71654194669035e-05
18.94,7.68264851232932e-05
18.96,6.90516430107406e-05
18.98,6.96945135316288e-05
19,6.7878442378088e-05
19.02,6.70245977107066e-05
19.04,7.39057185351516e-05
19.06,7.30133409058742e-05
19.08,7.37993589175465e-05
19.1,7.58884702129526e-05
19.12,7.44049634996956e-05
19.14,7.18328430599729e-05
19.16,7.37738799654021e-05
19.18,6.64964312065163e-05
19.2,6.48687035961014e-05
19.22,6.30231692552552e-05
19.24,5.92122334687717e-05
19.26,6.37474508502858e-05
19.28,6.43371937188094e-05
19.3,6.45020644203348e-05
19.32,6.44650345820282e-05
19.34,6.04223909409518e-05
19.36,5.49695913881041e-05
19.38,5.2571630569886e-05
19.4,4.66140768937984e-05
19.42,4.7116690019429e-05
19.44,4.33352471300618e-05
19.46,4.25827591301704e-05
19.48,4.47460272791555e-05
19.5,4.3103865972963e-05
19.52,4.75882910915845e-05
19.54,4.60778213465287e-05
19.56,4.26108088694297e-05
19.58,3.86256062381507e-05
19.6,3.21367449796823e-05
19.62,2.72038164907988e-05
19.64,3.00599613830854e-05
19.66,2.64853945388725e-05
19.68,2.71709333455914e-05
19.7,2.76624345657589e-05
19.72,2.35478807932028e-05
19.74,2.72671853088659e-05
19.76,2.68791601532404e-05
19.78,2.39792450515135e-05
19.8,2.11015760964654e-05
19.82,1.74465738090081e-05
19.84,1.22996556008819e-05
19.86,1.68953565505657e-05
19.88,1.55206532702018e-05
19.9,1.41416576707148e-05
19.92,1.48372637789689e-05
19.94,7.86323566562151e-06
19.96,9.17755940377442e-06
19.98,9.6330111684869e-06
20,7.59226708712727e-06
20.02,8.29103474452686e-06
20.04,7.83600991737832e-06
20.06,8.06901910958658e-06
20.08,1.08950706746657e-05
20.1,1.1151972962434e-05
20.12,9.3705378498129e-06
20.14,1.37451945496801e-05
20.16,1.4161884023916e-05
20.18,1.89901302823388e-05
20.2,2.28250443041586e-05
20.22,2.23196314730189e-05
20.24,2.36614361773578e-05
20.26,2.30972805181425e-05
20.28,2.3184364940943e-05
20.3,2.50349235274905e-05
20.32,2.84385046151285e-05
20.34,2.87776002167721e-05
20.36,3.3851129794202e-05
20.38,3.74174750181725e-05
20.4,4.24493567915735e-05
20.42,4.53026215624653e-05
20.44,4.67964281823305e-05
20.46,4.57985343385599e-05
20.48,4.21944838828222e-05
20.5,4.29504010336588e-05
20.52,4.06811199534183e-05
20.54,4.43231658280519e-05
20.56,4.73591575561944e-05
20.58,4.92840290058657e-05
20.6,5.17374890281438e-05
20.62,5.52820105079529e-05
20.64,5.37568969677585e-05
20.66,5.66748657901241e-05
20.68,5.71129859962167e-05
20.7,5.36389330958388e-05
20.72,5.38381629537896e-05
20.74,5.2550925542931e-05
20.76,5.48614469651546e-05
20.78,6.05691538904863e-05
20.8,6.68605663469079e-05
20.82,6.76604356977055e-05
20.84,7.20249876526845e-05
20.86,6.97229033637314e-05
20.88,6.931056984379e-05
20.9,7.20782744606135e-05
20.92,6.97732618290561e-05
20.94,6.85990700442033e-05
20.96,6.7405290912177e-05
20.98,6.55454996399292e-05
21,6.81892906812925e-05
21.02,7.33228283413256e-05
21.04,7.2969109366057e-05
21.06,7.52172697204678e-05
21.08,7.06570553538845e-05
21.1,7.02170707950098e-05
21.12,7.10027431221015e-05
21.14,7.23166801384994e-05
21.16,7.5320382494655e-05
21.18,7.28658942405224e-05
21.2,7.27607831347308e-05
21.22,7.33570059790534e-05
21.24,7.47063362087434e-05
21.26,7.81899516124398e-05
21.28,7.99967552620205e-05
21.3,7.5289350628594e-05
21.32,7.72820428765973e-05
21.34,7.5480564555335e-05
21.36,7.76755910153558e-05
21.38,8.28254764604122e-05
21.4,8.05306451954442e-05
21.42,7.85023543097044e-05
21.44,7.71762666385327e-05
21.46,7.40999399150974e-05
21.48,7.43672682073776e-05
21.5,7.82921592189937e-05
21.52,7.38248598012714e-05
21.54,7.59240077334296e-05
21.56,7.59189947939192e-05
21.58,7.51793930362186e-05
21.6,7.99995742422264e-05
21.62,7.95585698732545e-05
21.64,7.52613339603845e-05
21.66,7.37527656156049e-05
21.68,6.8000391441116e-05
21.7,6.47847387505248e-05
21.72,6.79812636563206e-05
21.74,6.51319641868344e-05
21.76,6.89171547884094e-05
21.78,6.8428121702626e-05
21.8,6.86414305118442e-05
21.82,7.06484103869111e-05
21.84,6.89980203636764e-05
21.86,6.80731005417318e-05
21.88,6.4905715153699e-05
21.9,5.99942214759532e-05
21.92,5.85245348717772e-05
21.94,5.78066950381824e-05
21.96,5.80345495361035e-05
21.98,6.33593037061938e-05
22,6.09390927298358e-05
22.02,6.28958087839115e-05
22.04,6.15670208616978e-05
22.06,5.68366597844935e-05
22.08,5.61937747334205e-05
22.1,5.36815127333039e-05
22.12,4.92345632676442e-05
22.14,4.87222106661496e-05
22.16,4.69722192651476e-05
22.18,4.43301469542419e-05
22.2,5.04995800258653e-05
22.22,4.94889755198574e-05
22.24,5.07535685845747e-05
22.26,5.16555274710382e-05
22.28,4.63632067392901e-05
22.3,4.40468125331166e-05
22.32,4.52657937144033e-05
22.34,4.18780094638361e-05
22.36,4.2950958725048e-05
22.38,4.1678169237142e-05
22.4,3.51889862972944e-05
22.42,3.75100975416796e-05
22.44,3.4154023034241e-05
22.46,3.42474438017018e-05
22.48,3.29126030442704e-05
22.5,2.74163205784158e-05
22.52,2.38053552983293e-05
22.54,2.20175431979365e-05
22.56,2.1016062275852e-05
22.58,2.22584300219855e-05
22.6,1.96093924565681e-05
22.62,1.54363687435449e-05
22.64,1.29811650992711e-05
22.66,8.53828842852387e-06
22.68,1.21742044516691e-05
22.7,1.12780886476719e-05
22.72,1.05999653463634e-05
22.74,1.07910685134671e-05
22.76,7.70723603879442e-06
22.78,9.15992041750813e-06
22.8,1.08063058796139e-05
22.82,8.10269319280162e-06
22.84,4.46250107373524e-06
22.86,1.59959618012283e-06
22.88,7.47897829772653e-06
22.9,1.06202077855603e-05
22.92,1.26372644397698e-05
22.94,1.45490594029944e-05
22.96,1.6618833773041e-05
22.98,1.32337633740902e-05
23,1.56249973320066e-05
23.02,1.40934782770612e-05
23.04,1.39944052698603e-05
23.06,1.64668196125941e-05
23.08,1.84873810018548e-05
23.1,2.48245309247452e-05
23.12,2.75525942566743e-05
23.14,2.9286026561299e-05
23.16,2.80506774181814e-05
23.18,2.83864999069849e-05
23.2,2.50125483824998e-05
23.22,2.61083894287761e-05
23.24,2.75399229538122e-05
23.26,2.99323874221545e-05
23.28,3.23939205075411e-05
23.3,3.63022663923965e-05
23.32,3.89233779437194e-05
23.34,4.11751007046081e-05
23.36,4.46915355091746e-05
23.38,4.26554956991632e-05
23.4,4.40531663976413e-05
23.42,4.08426001127402e-05
23.44,4.04448608199409e-05
23.46,4.21392836629052e-05
23.48,4.57445682931008e-05
23.5,4.8366671362679e-05
23.52,5.07445465366607e-05
23.54,5.19209442641069e-05
23.56,5.21541460021612e-05
23.58,5.4415128965058e-05
23.6,5.63826033555698e-05
23.62,5.75343230986894e-05
23.64,5.58941991243403e-05
23.66,5.70362465750771e-05
23.68,5.47315718427438e-05
23.7,5.87656459099371e-05
23.72,6.12872318034181e-05
23.74,6.11624037064282e-05
23.76,6.10571790968204e-05
23.78,5.90847591185414e-05
23.8,5.7852581809028e-05
23.82,6.0381866219632e-05
23.84,6.39476917713328e-05
23.86,6.27381608821795e-05
23.88,6.44553052990542e-05
23.9,6.20785558746211e-05
23.92,6.17260995474985e-05
23.94,6.46275858436851e-05
23.96,6.58886395137342e-05
23.98,6.38122257774647e-05
24,6.47672785473638e-05
24.02,6.27158311819075e-05
24.04,6.43960855031672e-05
24.06,7.15479593873271e-05
24.08,7.13255293048009e-05
24.1,7.38744783452769e-05
24.12,7.11500062399523e-05
24.14,6.74046837819193e-05
24.16,6.67686091355523e-05
24.18,6.62082109547544e-05
24.2,6.43136605346419e-05
24.22,6.412981152616e-05
24.24,6.1924506926901e-05
24.26,6.31165320277127e-05
24.28,6.68438615945317e-05
24.3,6.90970020181135e-05
24.32,7.23873091715934e-05
24.34,6.87371509393963e-05
24.36,6.78936930745865e-05
24.38,6.47104903808591e-05
24.4,6.33372490778637e-05
24.42,6.47969315044147e-05
24.44,6.5503079273278e-05
24.46,6.53556371835368e-05
24.48,6.82358564736445e-05
24.5,6.91662641160378e-05
24.52,7.00913700097722e-05
24.54,7.37548692258803e-05
24.56,6.96909455122568e-05
24.58,6.77764478979821e-05
24.6,6.50331812606872e-05
24.62,5.9895282955278e-05
24.64,5.87327603972577e-05
24.66,6.0789362094666e-05
24.68,5.80018007777827e-05
24.7,6.08574334767269e-05
24.72,6.06208669009009e-05
24.74,5.67651343366325e-05
24.76,6.00125145527185e-05
24.78,5.60978398287114e-05
24.8,5.49386117681586e-05
24.82,5.48065622007893e-05
24.84,5.07121965732151e-05
24.86,4.88864913724037e-05
24.88,5.00789937947776e-05
24.9,4.78823933967141e-05
24.92,5.08874100317382e-05
24.94,4.9719924978206e-05
24.96,4.72810683134651e-05
24.98,4.66746135309984e-05
25,4.34467930338644e-05
25.02,4.57868480385087e-05
25.04,4.54428317916157e-05
25.06,4.55212683028209e-05
25.08,4.41367570403404e-05
25.1,4.16249824029438e-05
25.12,4.00860304352178e-05
25.14,4.15576050579742e-05
25.16,3.93018675318179e-05
25.18,3.8580174461548e-05
25.2,3.66286306924563e-05
25.22,3.22010642557328e-05
25.24,3.51696136099433e-05
25.26,3.53778757567457e-05
25.28,3.52180052487452e-05
25.3,3.46937344874745e-05
25.32,3.02900621326832e-05
25.34,2.33496351012422e-05
25.36,2.45533852103217e-05
25.38,2.02717788677117e-05
25.4,1.93944254692959e-05
25.42,2.03823976693375e-05
25.44,1.46207626144229e-05
25.46,1.77174726289788e-05
25.48,1.95091176744392e-05
25.5,1.90874330454628e-05
25.52,2.04324915153365e-05
25.54,1.66847501596263e-05
25.56,9.15048977674891e-06
25.58,7.75191841868367e-06
25.6,3.63367097104503e-06
25.62,5.30371193773549e-06
25.64,9.11206140674188e-06
25.66,5.33867946176911e-06
25.68,7.53132345887064e-06
25.7,6.70670676907082e-06
25.72,5.29493453446186e-06
25.74,5.38686627158363e-06
25.76,4.13220065096525e-06
25.78,8.48301943138151e-06
25.8,1.25222807604085e-05
25.82,1.68072235590163e-05
25.84,1.66085046774551e-05
25.86,1.85321247355539e-05
25.88,1.72007277459248e-05
25.9,1.59367535835042e-05
25.92,1.58350462595369e-05
25.94,1.60641113390285e-05
25.96,1.58199951139358e-05
25.98,1.71574116507449e-05
26,1.94240393918535e-05
26.02,1.9653905187713e-05
26.04,2.57962975224973e-05
26.06,2.61441437703598e-05
26.08,2.8085142404426e-05
26.1,2.97258507480878e-05
26.12,2.8419029301342e-05
26.14,2.94447161997974e-05
26.16,3.2845834372174e-05
26.18,3.42178508531468e-05
26.2,3.67417235403439e-05
26.22,3.85633498282239e-05
26.24,3.64950310140882e-05
26.26,3.92443505964584e-05
26.28,3.96737084002038e-05
26.3,4.20296585433338e-05
26.32,4.26189807593316e-05
26.34,4.32030177722043e-05
26.36,4.23152216333114e-05
26.38,4.34168285273178e-05
26.4,4.63798050130822e-05
26.42,4.64283681814274e-05
26.44,4.75407019286957e-05
26.46,4.53792146139424e-05
26.48,4.37034064081398e-05
26.5,4.47125480338258e-05
26.52,4.88231797947037e-05
26.54,5.0703187311855e-05
26.56,5.45464448369818e-05
26.58,5.40548784405846e-05
26.6,5.43837326275364e-05
26.62,5.61362117891335e-05
26.64,5.72780933537374e-05
26.66,5.79740969096963e-05
26.68,5.52394225792689e-05
26.7,5.37794648051149e-05
26.72,5.13737600350116e-05
26.74,5.52232917873185e-05
26.76,5.92747857245858e-05
26.78,6.24630932698657e-05
26.8,6.36982020369384e-05
26.82,6.33427407912491e-05
26.84,6.10882454904338e-05
26.86,6.17971412662698e-05
26.88,6.17446047913192e-05
26.9,5.89156194956375e-05
26.92,5.82657979706765e-05
26.94,5.55535526641306e-05
26.96,5.68001086447416e-05
26.98,5.99857073706811e-05
27,6.40059116960615e-05
27.02,6.33187439143944e-05
27.04,6.40570157094185e-05
27.06,6.09015460844614e-05
27.08,5.77263809692962e-05
27.1,5.94114833145506e-05
27.12,5.71272555845818e-05
27.14,5.69033079073989e-05
27.16,5.793214488243e-05
27.18,5.70773661099844e-05
27.2,5.9115349129571e-05
27.22,6.40513297812101e-05
27.24,6.2806834560035e-05
27.26,6.54628675454502e-05
27.28,6.33273205224282e-05
27.3,6.07004146713805e-05
27.32,6.11409208794751e-05
27.34,5.96963159280109e-05
27.36,6.04178162213928e-05
27.38,6.02316399760753e-05
27.4,5.98028889123005e-05
27.42,5.8466899066057e-05
27.44,5.84103147018975e-05
27.46,5.71343582677518e-05
27.48,5.80321855206328e-05
27.5,5.63636039316466e-05
27.52,5.67403299205833e-05
27.54,5.528472637077e-05
27.56,5.40003550012346e-05
27.58,5.53985278869462e-05
27.6,5.49373347071459e-05
27.62,5.51166648191941e-05
27.64,5.45368851974618e-05
27.66,5.21079118239479e-05
27.68,4.86651048226427e-05
27.7,5.09702345016387e-05
27.72,4.90801967568172e-05
27.74,5.11698563484173e-05
27.76,5.21428120092058e-05
27.78,4.75167006429071e-05
27.8,4.72895392323667e-05
27.82,4.57876488231222e-05
27.84,4.19910441079209e-05
27.86,4.23227701440615e-05
27.88,3.83069674471369e-05
27.9,3.2024938453912e-05
27.92,3.45958557717153e-05
27.94,3.24023767987668e-05
27.96,3.62354625568571e-05
27.98,3.9284679509672e-05
28,3.62955164861211e-05
28.02,3.52832728965377e-05
28.04,3.28776300119876e-05
28.06,3.05525171257939e-05
28.08,3.06463000253408e-05
28.1,2.89520438478972e-05
28.12,2.53254882282874e-05
28.14,2.51012086311436e-05
28.16,2.39383557562948e-05
28.18,2.80040579613979e-05
28.2,2.95592631221701e-05
28.22,2.94446734653482e-05
28.24,2.67224162929363e-05
28.26,2.17631483353737e-05
28.28,1.85872654628054e-05
28.3,1.72319992414401e-05
28.32,1.59422654624328e-05
28.34,1.45879314813131e-05
28.36,1.39924261667438e-05
28.38,1.13852298268682e-05
28.4,1.39889063456231e-05
28.42,1.37872854300665e-05
28.44,1.22358240432627e-05
28.46,1.11146570478269e-05
28.48,5.15460425397499e-06
28.5,3.75163604482127e-07
28.52,7.79145687921244e-07
28.54,3.62481923057352e-06
28.56,4.36279571715235e-06
28.58,3.22080052059626e-06
28.6,7.65810129638907e-06
28.62,5.70338967313153e-06
28.64,7.52211151793543e-06
28.66,8.8116265917857e-06
28.68,9.084879397844e-06
28.7,9.65445831334614e-06
28.72,1.231779741503e-05
28.74,1.27893668778311e-05
28.76,1.49678220101845e-05
28.78,1.61487075583128e-05
28.8,1.60549638390328e-05
28.82,1.6918825107682e-05
28.84,1.80378889765942e-05
28.86,2.16081408123219e-05
28.88,2.31124947626341e-05
28.9,2.60916390322996e-05
28.92,2.50135502407925e-05
28.94,2.51337183235124e-05
28.96,2.53153800708269e-05
28.98,2.72560081018228e-05
29,2.86100651772944e-05
29.02,2.99888417864421e-05
29.04,3.15975038596377e-05
29.06,3.11288347125345e-05
29.08,3.53864120933831e-05
29.1,3.69345492813917e-05
29.12,3.80050324526909e-05
29.14,3.77426087714604e-05
29.16,3.47826475831879e-05
29.18,3.09475980504246e-05
29.2,3.34779830375938e-05
29.22,3.36528611373633e-05
29.24,3.68475964059191e-05
29.26,4.06451767647524e-05
29.28,3.91522367144799e-05
29.3,4.33390200980697e-05
29.32,4.53646441094383e-05
29.34,4.73450523990914e-05
29.36,4.78584936454927e-05
29.38,4.65181928761456e-05
29.4,4.24593104451349e-05
29.42,4.32406280282946e-05
29.44,4.53036414049457e-05
29.46,4.87400660035655e-05
29.48,5.2223124379221e-05
29.5,5.26679623950245e-05
29.52,5.22267982393147e-05
29.54,5.22916932400629e-05
29.56,5.42719909578695e-05
29.58,5.22088368602398e-05
29.6,5.2735044012136e-05
29.62,4.89486753187916e-05
29.64,4.7365923783738e-05
29.66,4.92073871545785e-05
29.68,5.2190914438462e-05
29.7,5.54167983740587e-05
29.72,5.72812597157789e-05
29.74,5.72130393338268e-05
29.76,5.61508169336087e-05
29.78,5.75278538392983e-05
29.8,5.75682478342498e-05
29.82,5.84917648279009e-05
29.84,5.7310016070505e-05
29.86,5.72816104997756e-05
29.88,5.54631361223105e-05
29.9,5.75999559746659e-05
29.92,5.85799467844754e-05
29.94,5.84592404646515e-05
29.96,5.90025704210001e-05
29.98,5.65967197732713e-05
30,5.58552487529046e-05
30.02,5.57447855960936e-05
30.04,5.69191135959877e-05
30.06,5.62307438547139e-05
30.08,5.72927812559899e-05
30.1,5.55452962053968e-05
30.12,5.41297208723848e-05
30.14,5.39475922825557e-05
30.16,5.35176278970112e-05
30.18,5.24492081371094e-05
30.2,5.38445014207327e-05
30.22,5.31965513439952e-05
30.24,5.20265910415894e-05
30.26,5.57916401143893e-05
30.28,5.38190955129149e-05
30.3,5.61832974958135e-05
30.32,5.66177389788362e-05
30.34,5.31546492241578e-05
30.36,5.14575687301308e-05
30.38,5.00384163243397e-05
30.4,4.81905903250653e-05
30.42,5.13109336071272e-05
30.44,5.27373624287248e-05
30.46,5.25325571652533e-05
30.48,5.46023631190139e-05
30.5,5.28602095935355e-05
30.52,5.38208043120469e-05
30.54,5.27934789147074e-05
30.56,5.0979781019728e-05
30.58,4.62508774558826e-05
30.6,4.25611042464346e-05
30.62,3.98740267032575e-05
30.64,4.04521630855986e-05
30.66,4.2413224583209e-05
30.68,4.29217697267987e-05
30.7,4.2618420217551e-05
30.72,3.92394343363157e-05
30.74,3.91641140706204e-05
30.76,3.72014451666653e-05
30.78,3.60791248475061e-05
30.8,3.44402656521862e-05
30.82,3.030007118007e-05
30.84,2.72010327649349e-05
30.86,2.97024313831258e-05
30.88,2.9969465604023e-05
30.9,3.30771197973225e-05
30.92,3.45270323725272e-05
30.94,2.8720281956288e-05
30.96,2.94822068239316e-05
30.98,2.62744162293424e-05
31,2.42569410111626e-05
31.02,2.52664528521808e-05
31.04,2.13900974139874e-05
31.06,1.75157816062973e-05
31.08,1.86024227423981e-05
31.1,1.61817935308516e-05
31.12,1.82988791624729e-05
31.14,1.94646284495808e-05
31.16,1.47106245274239e-05
31.18,1.43056258985864e-05
31.2,1.15463877563117e-05
31.22,1.15179457450562e-05
31.24,1.29342578730643e-05
31.26,1.27323475676683e-05
31.28,1.00881684026498e-05
31.3,9.15721038419715e-06
31.32,6.789245181442e-06
31.34,6.48409177886546e-06
31.36,7.3078069804964e-06
31.38,5.20561247450727e-06
31.4,4.25140328894356e-06
31.42,2.94222569568875e-06
31.44,4.54110602322712e-06
31.46,5.25699750696366e-06
31.48,6.63238277221278e-06
31.5,5.17645307201879e-06
31.52,4.39055769449165e-06
31.54,1.03297233594508e-05
31.56,1.08529208776545e-05
31.58,1.51988292297015e-05
31.6,1.78141166959055e-05
31.62,1.51151839331125e-05
31.64,1.66765724506659e-05
31.66,1.56728478537307e-05
31.68,1.45731819144335e-05
31.7,1.67628684536253e-05
31.72,1.61995825093008e-05
31.74,1.57627345758473e-05
31.76,2.15536763194391e-05
31.78,2.17840379925621e-05
31.8,2.62395695097003e-05
31.82,2.88302690759744e-05
31.84,2.72367407657425e-05
31.86,2.58764612811581e-05
31.88,2.45916506979349e-05
31.9,2.45603735637828e-05
31.92,2.58776968559174e-05
31.94,2.86488922985431e-05
31.96,2.8119659290824e-05
31.98,3.07406290767801e-05
32,3.2454223901793e-05
32.02,3.61253870452674e-05
32.04,3.87138523078111e-05
32.06,3.94202605152879e-05
32.08,3.70877086702796e-05
32.1,3.45999005150677e-05
32.12,3.432656147182e-05
32.14,3.60774190947895e-05
32.16,3.90118492916324e-05
32.18,4.04022607146542e-05
32.2,4.21318422167097e-05
32.22,4.06346503781588e-05
32.24,4.43756832216551e-05
32.26,4.5103629663267e-05
32.28,4.54808421958356e-05
32.3,4.59610296753494e-05
32.32,4.19454811090059e-05
32.34,4.11891548647992e-05
32.36,4.30333490498803e-05
32.38,4.38297943217668e-05
32.4,4.59617957871466e-05
32.42,4.72746076656133e-05
32.44,4.40872391765239e-05
32.46,4.62835123846081e-05
32.48,4.67037459925908e-05
32.5,4.85953269510776e-05
32.52,5.07884785227592e-05
32.54,5.10268511388533e-05
32.56,5.06007922858004e-05
32.58,5.1714213473251e-05
32.6,5.39757935159741e-05
32.62,5.39243981549475e-05
32.64,5.58932726847361e-05
32.66,5.42106421090439e-05
32.68,5.30148777003847e-05
32.7,5.33318434237587e-05
32.72,5.47162388028733e-05
32.74,5.5361715889011e-05
32.76,5.77562380999659e-05
32.78,5.67889782952287e-05
32.8,5.56830616243954e-05
32.82,5.54001695015342e-05
32.84,5.28876236878848e-05
32.86,5.24793148643207e-05
32.88,5.09729011780107e-05
32.9,5.0967455097802e-05
32.92,4.97050029175076e-05
32.94,5.18804772801869e-05
32.96,5.32205522447375e-05
32.98,5.52592073287782e-05
33,5.73650436292469e-05
33.02,5.70350690481054e-05
33.04,5.50955972550662e-05
33.06,5.26705952698209e-05
33.08,5.01502300499794e-05
33.1,4.83939064875745e-05
33.12,4.97886311624451e-05
33.14,4.87950982523053e-05
33.16,4.98697507269104e-05
33.18,4.96921390283183e-05
33.2,5.09100633306636e-05
33.22,5.10310153280074e-05
33.24,5.19609196559689e-05
33.26,5.0355782204384e-05
33.28,4.55824594239888e-05
33.3,4.4254120993665e-05
33.32,4.15779990100665e-05
33.34,4.27207683454455e-05
33.36,4.56342746963378e-05
33.38,4.57643873738804e-05
33.4,4.50027851873305e-05
33.42,4.67473337572622e-05
33.44,4.40595009316367e-05
33.46,4.6483638185951e-05
33.48,4.64966899580971e-05
33.5,4.23890604670005e-05
33.52,4.08759050950988e-05
33.54,3.76735498524311e-05
33.56,3.70649611984109e-05
33.58,3.9034738233278e-05
33.6,3.99198984095961e-05
33.62,3.73774598283588e-05
33.64,3.67270177619212e-05
33.66,3.33905917951789e-05
33.68,3.32561957634613e-05
33.7,3.38259506164049e-05
33.72,3.25283950422111e-05
33.74,3.0368507028544e-05
33.76,2.77457411436439e-05
33.78,2.59527815774156e-05
33.8,2.54098794387221e-05
33.82,2.58762417795889e-05
33.84,2.34052329435902e-05
33.86,2.19537366928378e-05
33.88,1.73620278975179e-05
33.9,1.78346857581419e-05
33.92,1.73699055345145e-05
33.94,1.80895209448951e-05
33.96,1.95102712919347e-05
33.98,1.63160609201761e-05
34,1.53045841477949e-05
34.02,1.49820328624004e-05
34.04,1.20047979268872e-05
34.06,1.23898435194263e-05
34.08,1.19197933755264e-05
34.1,8.01634396930438e-06
34.12,1.1038016250831e-05
34.14,1.07970719253291e-05
34.16,1.26664218861763e-05
34.18,1.51236050035422e-05
34.2,1.04817626363009e-05
34.22,8.39385425820617e-06
34.24,5.62062320228685e-06
34.26,1.93888205578681e-06
34.28,5.26753671796927e-06
34.3,6.33431022225043e-06
34.32,8.51324450775896e-06
34.34,8.10207030766887e-06
34.36,8.89962855175806e-06
34.38,9.59628225945543e-06
34.4,9.64368040442249e-06
34.42,6.71737265802379e-06
34.44,6.54394988282411e-06
34.46,7.55227333068928e-06
34.48,1.14145917016535e-05
34.5,1.47019763358481e-05
34.52,1.57376493848172e-05
34.54,1.70456594370284e-05
34.56,1.38496214120996e-05
34.58,1.51586976382599e-05
34.6,1.462937648603e-05
34.62,1.56692909492438e-05
34.64,1.76811673567758e-05
34.66,1.69852372185823e-05
34.68,1.86108079234525e-05
34.7,2.3097523800357e-05
34.72,2.47708401793573e-05
34.74,2.90863687183425e-05
34.76,3.0754726125282e-05
34.78,2.68433024155904e-05
34.8,2.91087429769652e-05
34.82,2.76991924052863e-05
34.84,2.94375701429702e-05
34.86,3.26666157760216e-05
34.88,3.16870993482911e-05
34.9,3.07313205051197e-05
34.92,3.24874941547463e-05
34.94,3.23994543822051e-05
34.96,3.49477861937952e-05
34.98,3.74755981616949e-05
35,3.50026895588893e-05
35.02,3.56952282748053e-05
35.04,3.57773092538388e-05
35.06,3.75743617946088e-05
35.08,4.02913700534064e-05
35.1,4.22352068541485e-05
35.12,4.01568209514092e-05
35.14,4.03276266970272e-05
35.16,3.96804423900993e-05
35.18,4.06017592989858e-05
35.2,4.36066277692939e-05
35.22,4.36692216761056e-05
35.24,4.5167360134198e-05
35.26,4.45731205252201e-05
35.28,4.64148590150969e-05
35.3,4.75819390735726e-05
35.32,4.80801644675484e-05
35.34,4.74323915470686e-05
35.36,4.57486679758947e-05
35.38,4.307207792757e-05
35.4,4.48597067091514e-05
35.42,4.58579184140506e-05
35.44,4.79161503346973e-05
35.46,5.19564771568656e-05
35.48,5.02595062750845e-05
35.5,5.25770829953348e-05
35.52,5.23148161039534e-05
35.54,5.12851949290231e-05
35.56,5.09051982937743e-05
35.58,5.00723030115304e-05
35.6,4.74756768217273e-05
35.62,4.803299060488e-05
35.64,4.86557643138018e-05
35.66,5.00300078208003e-05
35.68,5.41385782842205e-05
35.7,5.55706582660638e-05
35.72,5.62709468064127e-05
35.74,5.56881172105608e-05
35.76,5.49572846131291e-05
35.78,5.17865151407729e-05
35.8,5.32134528855723e-05
35.82,5.18442371434971e-05
35.84,5.1483990338916e-05
35.86,5.23047320245367e-05
35.88,5.15566046749654e-05
35.9,5.31231903184034e-05
35.92,5.44497626634554e-05
35.94,5.45232168298276e-05
35.96,5.2229199504945e-05
35.98,5.02312065754333e-05
36,4.59298282091366e-05
36.02,4.51204424456876e-05
36.04,4.49436493665659e-05
36.06,4.55056471101895e-05
36.08,4.41267222485415e-05
36.1,4.38591247840697e-05
36.12,4.27357553937108e-05
36.14,4.3008308364804e-05
36.16,4.57008512475875e-05
36.18,4.45894605138748e-05
36.2,4.45347489826514e-05
36.22,4.22106713846863e-05
36.24,4.17168568351753e-05
36.26,4.23084783020871e-05
36.28,4.43685106005772e-05
36.3,4.3904820965313e-05
36.32,4.20900521986486e-05
36.34,3.95056045027666e-05
36.36,3.80663691857021e-05
36.38,3.77736058039977e-05
36.4,3.88953772414087e-05
36.42,3.8854464941223e-05
36.44,3.58191191426589e-05
36.46,3.6544854492209e-05
36.48,3.37150427623659e-05
36.5,3.47654243709043e-05
36.52,3.51680259946267e-05
36.54,3.1544482454266e-05
36.56,2.89978327560658e-05
36.58,2.71786508665201e-05
36.6,2.50733559134957e-05
36.62,2.76401782504444e-05
36.64,2.95994658177495e-05
36.66,2.79485000392768e-05
36.68,2.91048722570792e-05
36.7,2.64975052862945e-05
36.72,2.51006335166069e-05
36.74,2.4205572010879e-05
36.76,2.19344732230628e-05
36.78,1.765162843401e-05
36.8,1.62333259905597e-05
36.82,1.3588444417552e-05
36.84,1.39004352930633e-05
36.86,1.74612799796794e-05
36.88,1.66701080788515e-05
36.9,1.68718429581697e-05
36.92,1.45341684465988e-05
36.94,1.21107256561719e-05
36.96,9.79583840212289e-06
36.98,8.13770586500143e-06
37,5.95352455513031e-06
37.02,5.17328580067506e-06
37.04,5.17007966483014e-06
37.06,5.08117275463216e-06
37.08,8.04446590158975e-06
37.1,7.74782796675557e-06
37.12,7.39902458132869e-06
37.14,3.45379693840287e-06
37.16,2.7553255349404e-06
37.18,6.66765626744154e-07
37.2,5.65353115650919e-06
37.22,6.89774072409693e-06
37.24,6.76051514613148e-06
37.26,9.17911122706824e-06
37.28,7.52860264484282e-06
37.3,1.03282635066935e-05
37.32,1.22382313830298e-05
37.34,1.07557139624041e-05
37.36,1.0600749587229e-05
37.38,1.03181784554715e-05
37.4,1.11477666521192e-05
37.42,1.5150975611766e-05
37.44,1.75172312026642e-05
37.46,1.61174939411465e-05
37.48,1.80338818491395e-05
37.5,1.64625030894666e-05
37.52,1.89473313989785e-05
37.54,2.30758924105196e-05
37.56,2.30997818405184e-05
37.58,2.44507135764837e-05
37.6,2.3366679224431e-05
37.62,2.29282095760673e-05
37.64,2.4749000569894e-05
37.66,2.6194725109896e-05
37.68,2.59745559290854e-05
37.7,2.67584141068137e-05
37.72,2.4708603040691e-05
37.74,2.80007420307376e-05
37.76,3.01125870581857e-05
37.78,3.24054639275259e-05
37.8,3.50456208519867e-05
37.82,3.19142943180348e-05
37.84,3.23272692194191e-05
37.86,3.23196545308117e-05
37.88,3.2532303195659e-05
37.9,3.57837920103482e-05
37.92,3.75333284297197e-05
37.94,3.68540665255364e-05
37.96,4.15568506562586e-05
37.98,4.2506158848152e-05
38,4.51456797387408e-05
38.02,4.80410245161686e-05
38.04,4.53633084996677e-05
38.06,4.35588330693302e-05
38.08,4.20989070988695e-05
38.1,4.03520801224435e-05
38.12,4.10217294208615e-05
38.14,4.41138373670839e-05
38.16,4.28905439832864e-05
38.18,4.57428330475854e-05
38.2,4.6459321874495e-05
38.22,4.63145719547792e-05
38.24,4.81132512266689e-05
38.26,4.70828715353683e-05
38.28,4.53253768972939e-05
38.3,4.46834281086055e-05
38.32,4.36121294648548e-05
38.34,4.38074357283025e-05
38.36,4.71407173245013e-05
38.38,4.79485827981806e-05
38.4,5.13156996844774e-05
38.42,5.09956981298826e-05
38.44,5.17598081853967e-05
38.46,5.09944181057739e-05
38.48,4.99154404486296e-05
38.5,5.08845449711009e-05
38.52,4.94083855127629e-05
38.54,4.90494600624863e-05
38.56,4.89655355698404e-05
38.58,4.85273808470637e-05
38.6,4.97196340034926e-05
38.62,5.26486521218744e-05
38.64,5.1262220990194e-05
38.66,5.24223581706928e-05
38.68,5.0512191290316e-05
38.7,4.91104071175966e-05
38.72,5.05784009273704e-05
38.74,5.13549022575966e-05
38.76,5.14410718038471e-05
38.78,5.07449842215285e-05
38.8,4.96937176993957e-05
38.82,4.70341875373064e-05
38.84,4.90471771756764e-05
38.86,4.86112653674255e-05
38.88,4.80364596998342e-05
38.9,4.72387305303581e-05
38.92,4.55571640973655e-05
38.94,4.49375683046148e-05
38.96,4.76535794386907e-05
38.98,4.78695811118024e-05
39,4.68665557381427e-05
39.02,4.54266091313177e-05
39.04,4.07778224558864e-05
39.06,4.01898721617093e-05
39.08,3.97342243961112e-05
39.1,4.05586744202371e-05
39.12,3.96987869139923e-05
39.14,3.95370854914469e-05
39.16,3.83642923712208e-05
39.18,3.88790687559875e-05
39.2,4.05202168985585e-05
39.22,3.90559660867081e-05
39.24,3.68309595178609e-05
39.26,3.33374333941886e-05
39.28,2.98646973330114e-05
39.3,2.89123684256979e-05
39.32,3.13471130822694e-05
39.34,3.12759741720897e-05
39.36,3.3373557351867e-05
39.38,3.28870170064647e-05
39.4,3.3188680073094e-05
39.42,3.38591481507743e-05
39.44,3.35133558113059e-05
39.46,3.23343075524934e-05
39.48,2.84851213211136e-05
39.5,2.66468432728524e-05
39.52,2.41092220505794e-05
39.54,2.50334260242901e-05
39.56,2.63746194763611e-05
39.58,2.63986396970205e-05
39.6,2.50291776743542e-05
39.62,2.46682645819251e-05
39.64,2.08301350603764e-05
39.66,1.97669557763518e-05
39.68,1.84040533294754e-05
39.7,1.42523016124698e-05
39.72,1.37906257424175e-05
39.74,1.14246747931911e-05
39.76,1.07546236217285e-05
39.78,1.19879350573412e-05
39.8,1.26282702461972e-05
39.82,1.14107260520029e-05
39.84,1.21618060401081e-05
39.86,9.83658301346373e-06
39.88,7.55308333540845e-06
39.9,7.85513949730228e-06
39.92,6.24256891642111e-06
39.94,5.93106750447642e-06
39.96,5.71093224392196e-06
39.98,3.88463107293372e-06
40,3.01967093084043e-06
40.02,4.97558267021857e-06
40.04,5.76690461682065e-06
40.06,4.05559778948161e-06
40.08,6.23633251688765e-06
40.1,6.95695098892063e-06
40.12,9.7316250345411e-06
40.14,1.16693884639835e-05
40.16,9.94934673236892e-06
40.18,8.92641203625785e-06
40.2,9.4981062109888e-06
40.22,1.03619844929315e-05
40.24,1.44758244389733e-05
40.26,1.64678883228122e-05
40.28,1.4762437366398e-05
40.3,1.71212738245172e-05
40.32,1.49656894866108e-05
40.34,1.65968303206234e-05
40.36,1.84717459455262e-05
40.38,1.63700674601443e-05
40.4,1.63022037975343e-05
40.42,1.73489473293225e-05
40.44,1.85873678791412e-05
40.46,2.36551911249006e-05
40.48,2.77231807301615e-05
40.5,2.62918024070593e-05
40.52,2.8327872320704e-05
40.54,2.62386480549118e-05
40.56,2.52316383188439e-05
40.58,2.7322782544792e-05
40.6,2.6868091686753e-05
40.62,2.63041867855933e-05
40.64,2.87308665601606e-05
40.66,2.90529376963e-05
40.68,3.28414085932568e-05
40.7,3.7928701556762e-05
40.72,3.70229647720855e-05
40.74,3.90474683964617e-05
40.76,3.64236346519565e-05
40.78,3.54751394691089e-05
40.8,3.61934093137595e-05
40.82,3.65043503068342e-05
40.84,3.80641707392813e-05
40.86,3.92534483704147e-05
40.88,3.96004848489551e-05
40.9,4.22208648340287e-05
40.92,4.33908125859939e-05
40.94,4.43046777901527e-05
40.96,4.61022276508757e-05
40.98,4.29613492401429e-05
41,4.40306452469609e-05
41.02,4.25024582149329e-05
41.04,4.23025758535709e-05
41.06,4.50171905082671e-05
41.08,4.59882056584043e-05
41.1,4.65118281531925e-05
41.12,4.87098490575891e-05
41.14,4.80487311549084e-05
41.16,4.78320045276662e-05
41.18,5.06126628012199e-05
41.2,4.87847874916966e-05
41.22,4.9958267738721e-05
41.24,4.98333455605922e-05
41.26,4.78672316121404e-05
41.28,4.80890012624554e-05
41.3,4.9345120782526e-05
41.32,4.73880765034264e-05
41.34,4.84643009860607e-05
41.36,4.67994137862919e-05
41.38,4.38070829552189e-05
41.4,4.61454742916236e-05
41.42,4.56174845036907e-05
41.44,4.81245875114736e-05
41.46,4.92534610621168e-05
41.48,4.84857263268719e-05
41.5,4.74667074492369e-05
41.52,4.76852710055913e-05
41.54,4.76239312752827e-05
41.56,4.88140213132485e-05
41.58,4.78872996822147e-05
41.6,4.7382332631875e-05
41.62,4.74431037982861e-05
41.64,4.83045869797854e-05
41.66,5.26551097107148e-05
41.68,5.26354469652332e-05
41.7,5.33420173337369e-05
41.72,5.03497613797315e-05
41.74,4.70207150009734e-05
41.76,4.55094653186958e-05
41.78,4.52135230556711e-05
41.8,4.37007643759718e-05
41.82,4.34222028820029e-05
41.84,4.25951702020069e-05
41.86,4.17331270254887e-05
41.88,4.51053392571253e-05
41.9,4.58391908264754e-05
41.92,4.56968412086034e-05
41.94,4.35162326795996e-05
41.96,4.05810949869943e-05
41.98,3.63038096489693e-05
42,3.72839693045416e-05
42.02,3.63456433446631e-05
42.04,3.62702212851769e-05
42.06,3.72561168214003e-05
42.08,3.52789860072457e-05
42.1,3.64501717492567e-05
42.12,3.7386621169051e-05
42.14,3.71375822771266e-05
42.16,3.5291826121868e-05
42.18,3.35692742991632e-05
42.2,2.94643653316224e-05
42.22,2.89227610533866e-05
42.24,2.89758966330942e-05
42.26,2.98061758147732e-05
42.28,3.00608860142866e-05
42.3,2.9539089911124e-05
42.32,2.85891820896307e-05
42.34,2.74638241776286e-05
42.36,2.85598006279009e-05
42.38,2.60808337899336e-05
42.4,2.5863276738736e-05
42.42,2.37051235465003e-05
42.44,2.18102082199898e-05
42.46,2.13420550600613e-05
42.48,2.13374279539219e-05
42.5,2.03125303734503e-05
42.52,2.00078926647981e-05
42.54,1.85300344841569e-05
42.56,1.66200890341961e-05
42.58,1.65996787723334e-05
42.6,1.60441884812392e-05
42.62,1.67939840837221e-05
42.64,1.59988282981548e-05
42.66,1.63303935007035e-05
42.68,1.34963337832492e-05
42.7,1.25262400398088e-05
42.72,1.12640691864778e-05
42.74,8.63233817053389e-06
42.76,8.4324697241264e-06
42.78,6.1307333310309e-06
42.8,5.45028969767241e-06
42.82,7.15341714630061e-06
42.84,6.26214758871934e-06
42.86,5.76457913634575e-06
42.88,4.94456858613973e-06
42.9,1.17253745283673e-06
42.92,2.86638772161753e-06
42.94,5.48267972967597e-06
42.96,7.15350800337974e-06
42.98,9.93436953537132e-06
43,8.0146539755732e-06
43.02,1.02144049830506e-05
43.04,1.26945944058603e-05
43.06,1.06674268817964e-05
43.08,1.13600784219209e-05
43.1,8.44783626799279e-06
43.12,7.10963785766725e-06
43.14,1.06202200003861e-05
43.16,1.41972335990677e-05
43.18,1.71048976763129e-05
43.2,2.04221944500267e-05
43.22,1.92670908585691e-05
43.24,2.12878066046131e-05
43.26,2.18466338918867e-05
43.28,2.24823276514053e-05
43.3,2.39531675655603e-05
43.32,2.16820587750708e-05
43.34,2.30589189129599e-05
43.36,2.39483753352244e-05
43.38,2.69591797427893e-05
43.4,3.07103224259087e-05
43.42,3.18232114346108e-05
43.44,3.06680154863985e-05
43.46,3.12870063992332e-05
43.48,2.90123622959124e-05
43.5,2.94675270725222e-05
43.52,3.13962329178817e-05
43.54,2.93925218347489e-05
43.56,3.11289185025376e-05
43.58,3.15257233588812e-05
43.6,3.20534456425817e-05
43.62,3.51123980877519e-05
43.64,3.73674697259226e-05
43.66,3.58606446196202e-05
43.68,3.86807536019768e-05
43.7,3.75776289099623e-05
43.72,3.73222272807467e-05
43.74,4.13751282112106e-05
43.76,4.04300603593533e-05
43.78,4.23585253623875e-05
43.8,4.37749657182098e-05
43.82,4.21723012231203e-05
43.84,4.28155918957322e-05
43.86,4.42627141942937e-05
43.88,4.31339383390083e-05
43.9,4.65694066780679e-05
43.92,4.61191743341352e-05
43.94,4.67936208176224e-05
43.96,4.83509465486612e-05
43.98,4.7764374885478e-05
44,4.9799247651734e-05
44.02,4.89752266896212e-05
44.04,4.83674962726115e-05
44.06,4.66487034011132e-05
44.08,4.51314262372277e-05
44.1,4.54034346695634e-05
44.12,4.80574593711366e-05
44.14,4.84325768809451e-05
44.16,5.08652525549267e-05
44.18,4.99992913795177e-05
44.2,4.83928579099594e-05
44.22,4.95521747697634e-05
44.24,4.81860956166584e-05
44.26,4.73454166495673e-05
44.28,4.6216844056456e-05
44.3,4.37075016907943e-05
44.32,4.27141096580296e-05
44.34,4.70565221932582e-05
44.36,4.77328016998543e-05
44.38,5.12452268790409e-05
44.4,5.2024586656681e-05
44.42,4.83779010817663e-05
44.44,4.85854306799828e-05
44.46,4.74900973608226e-05
44.48,4.58770760817933e-05
44.5,4.62857498599094e-05
44.52,4.41147594607502e-05
44.54,4.16203097538287e-05
44.56,4.46751723446678e-05
44.58,4.4651433487839e-05
44.6,4.78986160333323e-05
44.62,4.82134416512829e-05
44.64,4.58662400152491e-05
44.66,4.40143514290472e-05
44.68,4.2297628098462e-05
44.7,4.27272503407749e-05
44.72,4.27854059885892e-05
44.74,4.30235402134607e-05
44.76,4.20260122526421e-05
44.78,4.20610321722256e-05
44.8,4.24672916246043e-05
44.82,4.4904221001473e-05
44.84,4.40971369099941e-05
44.86,4.37946800849162e-05
44.88,4.11466791946627e-05
44.9,3.8402630870788e-05
44.92,3.82013811725188e-05
44.94,3.75087144856721e-05
44.96,3.69551979550755e-05
44.98,3.54709563578763e-05
45,3.40600921653782e-05
45.02,3.07029444574376e-05
45.04,3.15719242797799e-05
45.06,3.02043473743334e-05
45.08,2.94752020670958e-05
45.1,2.9817727330771e-05
45.12,2.80365401783816e-05
45.14,2.74060939950426e-05
45.16,2.86299258561897e-05
45.18,2.77025315376724e-05
45.2,2.71237240899338e-05
45.22,2.73197235636296e-05
45.24,2.36237066341915e-05
45.26,2.31848465840154e-05
45.28,2.17559408518466e-05
45.3,2.18512487788197e-05
45.32,2.32126071834098e-05
45.34,2.34414348704592e-05
45.36,2.27924615006333e-05
45.38,2.18244747034737e-05
45.4,2.08449784539283e-05
45.42,1.82946791337696e-05
45.44,1.72141147593991e-05
45.46,1.48136832364837e-05
45.48,1.29019575862047e-05
45.5,1.1837660801315e-05
45.52,1.35879872178012e-05
45.54,1.45076887733627e-05
45.56,1.48970506155968e-05
45.58,1.44589890781407e-05
45.6,1.15868846693302e-05
45.62,9.7093337591511e-06
45.64,5.89941451031854e-06
45.66,4.16878651881954e-06
45.68,2.43001633270137e-06
45.7,2.14291162979843e-06
45.72,2.75777606501402e-06
45.74,5.65035934569813e-06
45.76,6.82203596470398e-06
45.78,5.09773015648427e-06
45.8,5.54048880623333e-06
45.82,2.30770388588022e-06
45.84,3.43381190737575e-06
45.86,6.70003445322501e-06
45.88,8.36272696175526e-06
45.9,1.07184889568887e-05
45.92,1.11721260364823e-05
45.94,1.16939880710222e-05
45.96,1.41547269608218e-05
45.98,1.60240107824182e-05
46,1.42188698204339e-05
46.02,1.61416282381702e-05
46.04,1.41340380868291e-05
46.06,1.57376787828742e-05
46.08,2.04555590370681e-05
46.1,2.14542241017129e-05
46.12,2.35715471614138e-05
46.14,2.47930769988289e-05
46.16,2.29821061594136e-05
46.18,2.50028687681789e-05
46.2,2.74769159582529e-05
46.22,2.6041902424575e-05
46.24,2.93697994960734e-05
46.26,2.74055005586088e-05
46.28,2.75064922876216e-05
46.3,2.94891822929876e-05
46.32,2.92101584014849e-05
46.34,3.05312278653209e-05
46.36,3.09613289392997e-05
46.38,3.03083767581696e-05
46.4,3.13287616070707e-05
46.42,3.32268752974637e-05
46.44,3.46980557680641e-05
46.46,3.79735198089158e-05
46.48,3.7640603109155e-05
46.5,3.91692685509997e-05
46.52,3.80372030449828e-05
46.54,3.75265270999741e-05
46.56,3.84008822016493e-05
46.58,3.81026696608609e-05
46.6,3.9098948325254e-05
46.62,4.04090677259683e-05
46.64,4.09103918246142e-05
46.66,4.19851085061909e-05
46.68,4.4944772590248e-05
46.7,4.33960631657062e-05
46.72,4.50245064004962e-05
46.74,4.34679333653831e-05
46.76,3.97883987557153e-05
46.78,4.03719141412297e-05
46.8,4.04955431674646e-05
46.82,4.1311230717512e-05
46.84,4.60626347227458e-05
46.86,4.65949635736671e-05
46.88,4.69921730147242e-05
46.9,5.10595359529344e-05
46.92,4.90258374756329e-05
46.94,5.18674123533059e-05
46.96,5.14652317494297e-05
46.98,4.80086735773748e-05
47,4.71366814026845e-05
47.02,4.63614139242179e-05
47.04,4.7064819119413e-05
47.06,5.08485579234472e-05
47.08,5.15350479764154e-05
47.1,5.09232939120577e-05
47.12,5.08453374773528e-05
47.14,4.85045997844563e-05
47.16,4.97224848789298e-05
47.18,4.8286390540316e-05
47.2,4.74091519118068e-05
47.22,4.49936856448007e-05
47.24,4.32877621259072e-05
47.26,4.4158662576238e-05
47.28,4.61882206141679e-05
47.3,4.74218704822156e-05
47.32,4.77391567869125e-05
47.34,4.6451994971475e-05
47.36,4.35896085990227e-05
47.38,4.53557520564997e-05
47.4,4.44694262570654e-05
47.42,4.51402202768196e-05
47.44,4.5307380059547e-05
47.46,4.27725800206091e-05
47.48,4.21089361645298e-05
47.5,4.42480944252306e-05
47.52,4.31700954264957e-05
47.54,4.47924435976452e-05
47.56,4.46138867397692e-05
47.58,4.06577161690178e-05
47.6,4.34159935019347e-05
47.62,4.26918646967875e-05
47.64,4.38520936822002e-05
47.66,4.55632526239438e-05
47.68,4.30739166807823e-05
47.7,4.08402526213486e-05
47.72,4.04135638843916e-05
47.74,3.78669366806024e-05
47.76,3.78858085526291e-05
47.78,3.74984762606124e-05
47.8,3.52807762016452e-05
47.82,3.58716717766442e-05
47.84,3.51086198850342e-05
47.86,3.64815989636712e-05
47.88,3.60335635742825e-05
47.9,3.59111388886983e-05
47.92,3.33602281077637e-05
47.94,3.09877303964842e-05
47.96,2.87245757650085e-05
47.98,2.74636138606081e-05
48,2.7549787656201e-05
48.02,2.8124151339862e-05
48.04,2.93481620153535e-05
48.06,2.84945618805617e-05
48.08,2.94646418797022e-05
48.1,2.79972845681372e-05
48.12,2.66674004303477e-05
48.14,2.48475002973684e-05
48.16,2.24510661089772e-05
48.18,1.77144825969265e-05
48.2,1.66404567049687e-05
48.22,1.51527324024809e-05
48.24,1.54881325833381e-05
48.26,1.86870077720367e-05
48.28,1.6436725058803e-05
48.3,1.69668779839124e-05
48.32,1.54371187761657e-05
48.34,1.29157730469677e-05
48.36,1.25352187732221e-05
48.38,1.20243987307186e-05
48.4,9.02478092003199e-06
48.42,9.30041894471723e-06
48.44,8.36780457080041e-06
48.46,8.82290811169584e-06
48.48,1.1945741789892e-05
48.5,9.95824916437675e-06
48.52,9.60412510745484e-06
48.54,6.90910011799151e-06
48.56,4.67653690307474e-06
48.58,5.8764647765261e-06
48.6,5.11521993107194e-06
48.62,5.05185111192234e-06
48.64,6.9968304833185e-06
48.66,7.99932182657411e-06
48.68,9.51617615935239e-06
48.7,1.12594844125525e-05
48.72,9.18916946924685e-06
48.74,1.00103420182167e-05
48.76,1.11983637181354e-05
48.78,1.21542300562123e-05
48.8,1.46465699839277e-05
48.82,1.34935493485505e-05
48.84,1.34055487237372e-05
48.86,1.25330178491344e-05
48.88,1.46664923659663e-05
48.9,1.66468260372161e-05
48.92,1.86239941763668e-05
48.94,1.99196091254437e-05
48.96,2.03083748339998e-05
48.98,2.13275892696323e-05
49,2.27597269009317e-05
49.02,2.45748263440332e-05
49.04,2.37573432396959e-05
49.06,2.49380521859653e-05
49.08,2.41589370616455e-05
49.1,2.4881042449591e-05
49.12,2.78838272879102e-05
49.14,3.07415660702081e-05
49.16,3.23362139132627e-05
49.18,3.5824150295209e-05
49.2,3.47561285996049e-05
49.22,3.43511898016141e-05
49.24,3.60727951840924e-05
49.26,3.26433508180473e-05
49.28,3.46220065854109e-05
49.3,3.46843828696515e-05
49.32,3.38798585417423e-05
49.34,3.70787539130553e-05
49.36,3.91899545913153e-05
49.38,4.00313722265681e-05
49.4,4.38330980805338e-05
49.42,4.2382177556466e-05
49.44,4.09729556893019e-05
49.46,4.03181844187343e-05
49.48,3.67896199224751e-05
49.5,3.79170759234932e-05
49.52,3.82127406401158e-05
49.54,3.9252103719653e-05
49.56,4.008400153019e-05
49.58,4.14429507729837e-05
49.6,4.22822779685037e-05
49.62,4.48053985431471e-05
49.64,4.55126054438343e-05
49.66,4.5618067379196e-05
49.68,4.42540952320774e-05
49.7,4.21206521700569e-05
49.72,4.36122160897734e-05
49.74,4.44504013796426e-05
49.76,4.73522174473991e-05
49.78,4.8728005139192e-05
49.8,4.82161859394724e-05
49.82,4.78064746230427e-05
49.84,4.9661803149683e-05
49.86,4.85502661048775e-05
49.88,5.0656771856179e-05
49.9,4.9647752939715e-05
49.92,4.56402349165909e-05
49.94,4.75554686632832e-05
49.96,4.6148435512107e-05
49.98,4.76459011618268e-05
50,2.51056219295606e-05


==> plots/p2_fft_1e-6_5.txt <==
0,0.999534849176057
0.02,0.00025217610948499
0.04,0.000459326290906702
0.06,0.00058311147816263
0.08,0.000602466230731516
0.1,0.000521673130810208
0.12,0.000373925699791048
0.14,0.000226348011735513
0.16,0.000198694837455834
0.18,0.000281093558939089
0.2,0.000351634584006003
0.22,0.00037627091848557
0.24,0.000354227968890586
0.26,0.000294607414630421
0.28,0.000216019937529536
0.3,0.000157741719070857
0.32,0.000166513114978435
0.34,0.00020877451337665
0.36,0.000230542135380676
0.38,0.000214177903628956
0.4,0.000163688350284534
0.42,9.41162388258101e-05
0.44,3.57490754945942e-05
0.46,7.27040452760482e-05
0.48,0.000130123371250832
0.5,0.000173171292909131
0.52,0.000192817531785059
0.54,0.000182516719469167
0.56,0.000141662647467364
0.58,8.02685610036013e-05
0.6,4.38310444235774e-05
0.62,9.15531762427382e-05
0.64,0.000138634713631431
0.66,0.000161479160510301
0.68,0.000159504821729712
0.7,0.000138747173594047
0.72,0.00010675970575079
0.74,7.23417702305788e-05
0.76,5.6399928828589e-05
0.78,7.81153211651849e-05
0.8,0.000109266676519944
0.82,0.000127469491121444
0.84,0.000124863960584972
0.86,0.00010273678192614
0.88,7.0313878787163e-05
0.9,4.57616285068421e-05
0.92,4.91009474508968e-05
0.94,6.44209718547343e-05
0.96,7.414245673573e-05
0.98,7.41628015789378e-05
1,6.30442126670117e-05
1.02,4.07554594471701e-05
1.04,1.97122865212059e-05
1.06,4.45668330218353e-05
1.08,7.96295678848006e-05
1.1,0.000104299293229948
1.12,0.00011203038200582
1.14,0.000102054367629252
1.16,7.8503248912497e-05
1.18,4.89787834679595e-05
1.2,2.76998018627258e-05
1.22,3.86218599359333e-05
1.24,6.21069643047032e-05
1.26,8.10770280024381e-05
1.28,8.98736343905484e-05
1.3,8.56435788350985e-05
1.32,6.87748197502892e-05
1.34,4.39325320992012e-05
1.36,2.35616832294416e-05
1.38,3.03187144780527e-05
1.4,4.53714754395119e-05
1.42,5.27740598838313e-05
1.44,5.07869710440133e-05
1.46,4.12067298606608e-05
1.48,2.83959911368228e-05
1.5,2.40910809590798e-05
1.52,3.65626430779613e-05
1.54,5.22380338128681e-05
1.56,6.19979885624022e-05
1.58,6.20676706737979e-05
1.6,5.20473161313524e-05
1.62,3.48644398665799e-05
1.64,1.9757389501132e-05
1.66,2.74722534479094e-05
1.68,4.57351465623359e-05
1.7,6.05067107670614e-05
1.72,6.77634335735107e-05
1.74,6.57163890937337e-05
1.76,5.42965346018781e-05
1.78,3.57194079532958e-05
1.8,1.6779285089188e-05
1.82,2.06319716178329e-05
1.84,3.69773753399316e-05
1.86,4.82667753842501e-05
1.88,5.19065449489256e-05
1.9,4.8039627550457e-05
1.92,3.78074721250552e-05
1.94,2.33168705619287e-05
1.96,1.18487709635727e-05
1.98,2.07073108801974e-05
2,3.36463905783369e-05
2.02,4.06553002759451e-05
2.04,3.97211744372666e-05
2.06,3.2247039445778e-05
2.08,2.36087258798879e-05
2.1,2.34601745439904e-05
2.12,3.23948123759274e-05
2.14,4.22396042764246e-05
2.16,4.89464196439053e-05
2.18,5.05887322801147e-05
2.2,4.59401366599485e-05
2.22,3.51903543377896e-05
2.24,2.22926135690208e-05
2.26,2.06138310079426e-05
2.28,3.23652679374332e-05
2.3,4.26368122434678e-05
2.32,4.59700246981256e-05
2.34,4.18885361466134e-05
2.36,3.21921883440734e-05
2.38,1.9249152647087e-05
2.4,4.72178846039319e-06
2.42,1.04556470708483e-05
2.44,2.49702495915357e-05
2.46,3.65067605294113e-05
2.48,4.23897482505074e-05
2.5,4.10207060861287e-05
2.52,3.31890744335145e-05
2.54,2.32500640142048e-05
2.56,2.02506149198007e-05
2.58,2.64430170802602e-05
2.6,3.28835283551381e-05
2.62,3.54963807386146e-05
2.64,3.39622629850959e-05
2.66,2.90215288632653e-05
2.68,2.21498609539059e-05
2.7,1.79802912040232e-05
2.72,2.28788168002164e-05
2.74,3.21197223506496e-05
2.76,3.86589938930867e-05
2.78,3.91233832235866e-05
2.8,3.29099030414421e-05
2.82,2.17006557163106e-05
2.84,9.57204141391494e-06
2.86,1.06389407136779e-05
2.88,2.09587675800889e-05
2.9,2.93496485375154e-05
2.92,3.41806879463618e-05
2.94,3.44266397584646e-05
2.96,2.93291840366089e-05
2.98,1.92434408251019e-05
3,7.79223959418343e-06
3.02,1.3317471589624e-05
3.04,2.52991456364267e-05
3.06,3.33057608156316e-05
3.08,3.57370496894508e-05
3.1,3.29450575508578e-05
3.12,2.65375987680838e-05
3.14,1.92742488065466e-05
3.16,1.6112136603056e-05
3.18,2.03149303267884e-05
3.2,2.68776115516284e-05
3.22,3.11328318593282e-05
3.24,3.10227384188981e-05
3.26,2.62983048445835e-05
3.28,1.84705709921361e-05
3.3,1.17523624801889e-05
3.32,1.33606985162439e-05
3.34,1.95554043397331e-05
3.36,2.40402821292663e-05
3.38,2.48232626529794e-05
3.4,2.1314532479693e-05
3.42,1.37929460185764e-05
3.44,4.73298469880106e-06
3.46,1.09131568572498e-05
3.48,2.17871092280001e-05
3.5,2.98384355667433e-05
3.52,3.34420043808983e-05
3.54,3.22476980109522e-05
3.56,2.68978024511938e-05
3.58,1.87496090241845e-05
3.6,1.05761527069262e-05
3.62,1.09266392219739e-05
3.64,1.90459902468256e-05
3.66,2.62106343362926e-05
3.68,2.95016831123417e-05
3.7,2.79838901359905e-05
3.72,2.22195632280859e-05
3.74,1.43358954310622e-05
3.76,9.07348845280977e-06
3.78,1.1745393029701e-05
3.8,1.6537681351932e-05
3.82,1.94331693538392e-05
3.84,1.958066126579e-05
3.86,1.68173034599039e-05
3.88,1.19184811397754e-05
3.9,9.34940769061504e-06
3.92,1.45748875763069e-05
3.94,2.15876410706892e-05
3.96,2.57545604370831e-05
3.98,2.53946109771568e-05
4,2.05874795222299e-05
4.02,1.27684736827345e-05
4.04,5.1199810017065e-06
4.06,8.62078658321254e-06
4.08,1.6700095646776e-05
4.1,2.37802325468226e-05
4.12,2.85559172895607e-05
4.14,2.97588330607955e-05
4.16,2.66135854785521e-05
4.18,1.9639338267217e-05
4.2,1.16858344152755e-05
4.22,1.05474948459794e-05
4.24,1.63310141283339e-05
4.26,2.08074671365325e-05
4.28,2.18813690539243e-05
4.3,1.98452366375393e-05
4.32,1.560911112376e-05
4.34,1.01155003739757e-05
4.36,5.86763691261897e-06
4.38,9.14667541339599e-06
4.4,1.50911138045033e-05
4.42,1.90041850629457e-05
4.44,1.93277855819179e-05
4.46,1.61858809510321e-05
4.48,1.19661890314001e-05
4.5,1.18866627017587e-05
4.52,1.66040479374628e-05
4.54,2.15195802284462e-05
4.56,2.45054711456551e-05
4.58,2.49902428320873e-05
4.6,2.27736273657328e-05
4.62,1.78360580849344e-05
4.64,1.1032501556258e-05
4.66,7.42910711959375e-06
4.68,1.31658309883081e-05
4.7,1.98269657702785e-05
4.72,2.34398275419113e-05
4.74,2.3040277768929e-05
4.76,1.89817889019609e-05
4.78,1.24251702882432e-05
4.8,5.06403357809481e-06
4.82,4.83304035080962e-06
4.84,1.14334767427384e-05
4.86,1.67683660139683e-05
4.88,1.95894140514039e-05
4.9,1.93095985112632e-05
4.92,1.61492846809029e-05
4.94,1.1664233045596e-05
4.96,9.63634887422408e-06
4.98,1.2434726620764e-05
5,1.62273118574779e-05
5.02,1.8278571123919e-05
5.04,1.77953811368259e-05
5.06,1.48919102983143e-05
5.08,1.05954372137105e-05
5.1,8.32651697941023e-06
5.12,1.18553068437291e-05
5.14,1.72124083971887e-05
5.16,2.09429278212848e-05
5.18,2.17015356457872e-05
5.2,1.9254587646106e-05
5.22,1.41631946152006e-05
5.24,7.55720726064312e-06
5.26,3.31264713890074e-06
5.28,8.84418034519292e-06
5.3,1.4748329428898e-05
5.32,1.85445291804075e-05
5.34,1.9260385338283e-05
5.36,1.65514809445833e-05
5.38,1.09480697652354e-05
5.4,4.4494995847672e-06
5.42,6.15503066641109e-06
5.44,1.2044949761274e-05
5.46,1.60645825475239e-05
5.48,1.76210457094167e-05
5.5,1.69281156372179e-05
5.52,1.45302468788302e-05
5.54,1.1512299263798e-05
5.56,1.03358327391964e-05
5.58,1.28284100519278e-05
5.6,1.65267507532939e-05
5.62,1.86224201680889e-05
5.64,1.78242330694072e-05
5.66,1.41472226921844e-05
5.68,8.72001736007948e-06
5.7,4.41757020718063e-06
5.72,6.69215766423375e-06
5.74,1.09068523756255e-05
5.76,1.40748098503476e-05
5.78,1.55045443306761e-05
5.8,1.45804447859852e-05
5.82,1.09394156670119e-05
5.84,5.33254028892592e-06
5.86,5.39738332893406e-06
5.88,1.22353225296156e-05
5.9,1.77701403074804e-05
5.92,2.02958190979197e-05
5.94,1.95285799495113e-05
5.96,1.61226017167412e-05
5.98,1.12244504427217e-05
6,6.28558060659227e-06
6.02,5.17346202635624e-06
6.04,9.4107281628e-06
6.06,1.39307435362593e-05
6.08,1.66803648908937e-05
6.1,1.67393656871821e-05
6.12,1.41374428515797e-05
6.14,1.02236307912856e-05
6.16,8.18439556938757e-06
6.18,1.00286193110419e-05
6.2,1.26209079763278e-05
6.22,1.37827821619905e-05
6.24,1.31069403704114e-05
6.26,1.07603141077401e-05
6.28,7.14550451185676e-06
6.3,4.2813511901047e-06
6.32,7.33273672700641e-06
6.34,1.24119858032362e-05
6.36,1.61094080540048e-05
6.38,1.71116770928309e-05
6.4,1.50494471022612e-05
6.42,1.04638775035544e-05
6.44,4.98851537318279e-06
6.46,5.0285616477563e-06
6.48,1.03124643092589e-05
6.5,1.49733090413332e-05
6.52,1.79640650466965e-05
6.54,1.88040081638683e-05
6.56,1.72589275689699e-05
6.58,1.35785310674006e-05
6.6,8.92988118082123e-06
6.62,6.53904070345225e-06
6.64,8.93369720678645e-06
6.66,1.20351496273863e-05
6.68,1.34599558689836e-05
6.7,1.27574805654843e-05
6.72,1.02078028658815e-05
6.74,6.64892890767571e-06
6.76,4.60392239045462e-06
6.78,7.12885158912124e-06
6.8,1.06185070795608e-05
6.82,1.26733239956271e-05
6.84,1.25186832768769e-05
6.86,1.02234465659342e-05
6.88,6.85743012347873e-06
6.9,5.69295466864839e-06
6.92,8.93054634374439e-06
6.94,1.3059760550045e-05
6.96,1.61701621013891e-05
6.98,1.74354246324039e-05
7,1.63877714237703e-05
7.02,1.29797284381225e-05
7.04,7.85389998797847e-06
7.06,3.79404307249119e-06
7.08,7.04983811119722e-06
7.1,1.14143122423105e-05
7.12,1.39046286992044e-05
7.14,1.41486081204404e-05
7.16,1.24223672036898e-05
7.18,9.23244686438089e-06
7.2,5.27738923916666e-06
7.22,3.41471600086287e-06
7.24,6.94622176016452e-06
7.26,1.07604525153004e-05
7.28,1.28490869368812e-05
7.3,1.25670827593928e-05
7.32,1.01567914653327e-05
7.34,6.97208472632845e-06
7.36,5.93950549274111e-06
7.38,8.02059398526723e-06
7.4,1.03460322289684e-05
7.42,1.15969892638375e-05
7.44,1.14867598711019e-05
7.46,9.92265034401163e-06
7.48,7.13545558969531e-06
7.5,5.18174867489479e-06
7.52,7.90008016812365e-06
7.54,1.2364841475573e-05
7.56,1.55638118653114e-05
7.58,1.63158973950906e-05
7.6,1.44507954928554e-05
7.62,1.05769963337138e-05
7.64,5.71392083722774e-06
7.66,1.2615327903544e-06
7.68,4.24644596212977e-06
7.7,8.17443669587865e-06
7.72,1.11185930268159e-05
7.74,1.24242652778115e-05
7.76,1.15637162760357e-05
7.78,8.59819109309331e-06
7.8,4.90334198553527e-06
7.82,5.25003048160326e-06
7.84,9.00201029222064e-06
7.86,1.18310469467463e-05
7.88,1.27450389515529e-05
7.9,1.18640233565037e-05
7.92,9.81327579726968e-06
7.94,7.58982574900008e-06
7.96,6.88275725911588e-06
7.98,8.72083473639293e-06
8,1.14727282085133e-05
8.02,1.33160458933475e-05
8.04,1.32237212920709e-05
8.06,1.09290465555595e-05
8.08,6.96304901365201e-06
8.1,3.26210794841996e-06
8.12,5.11182592792361e-06
8.14,8.77197909474518e-06
8.16,1.13070837533158e-05
8.18,1.22486485383013e-05
8.2,1.14651260341457e-05
8.22,8.96454201525432e-06
8.24,5.11313873325908e-06
8.26,2.70290694640935e-06
8.28,6.6302259528647e-06
8.3,1.0821398961309e-05
8.32,1.34057910834283e-05
8.34,1.38814790293482e-05
8.36,1.23392088285e-05
8.38,9.33924718977795e-06
8.4,5.97275347960884e-06
8.42,4.79163451081866e-06
8.44,7.14862708942131e-06
8.46,9.93284354531454e-06
8.48,1.14944404195283e-05
8.5,1.1306029971335e-05
8.52,9.49742393082635e-06
8.54,6.96426512047348e-06
8.56,5.73635178363248e-06
8.58,7.2011178799789e-06
8.6,9.45299003767048e-06
8.62,1.09047508821456e-05
8.64,1.09316467080539e-05
8.66,9.31555617274979e-06
8.68,6.19517088604309e-06
8.7,2.72705384283096e-06
8.72,4.51149355740838e-06
8.74,8.52159278281726e-06
8.76,1.1316291603914e-05
8.78,1.21413807636523e-05
8.8,1.09322610914603e-05
8.82,8.11169251341674e-06
8.84,4.44796625279634e-06
8.86,2.51584786639978e-06
8.88,5.87707421038298e-06
8.9,9.80540876540787e-06
8.92,1.2782667680866e-05
8.94,1.40673922472649e-05
8.96,1.32864599945253e-05
8.98,1.06543008286095e-05
9,7.14892997471784e-06
9.02,4.89666625782644e-06
9.04,5.78068063559691e-06
9.06,7.45020034462868e-06
9.08,8.20025846087144e-06
9.1,7.7917582946096e-06
9.12,6.33006545560977e-06
9.14,4.12447543358806e-06
9.16,3.06879821994899e-06
9.18,5.63337162078501e-06
9.2,8.78343368826509e-06
9.22,1.06947310195085e-05
9.24,1.06234393638799e-05
9.26,8.5611903451898e-06
9.28,5.32437703388621e-06
9.3,3.48406214438377e-06
9.32,5.76849340074159e-06
9.34,8.76377885304617e-06
9.36,1.10408008327567e-05
9.38,1.22629582842221e-05
9.4,1.21117566128368e-05
9.42,1.03036675672813e-05
9.44,6.96070421356727e-06
9.46,3.47967677337307e-06
9.48,4.85903874449304e-06
9.5,8.42875119208344e-06
9.52,1.06861602410104e-05
9.54,1.10072523163122e-05
9.56,9.59197306087521e-06
9.58,7.05883259533618e-06
9.6,4.22714417337453e-06
9.62,2.85376437311249e-06
9.64,4.71734843466373e-06
9.66,7.15844347099618e-06
9.68,8.68215560342323e-06
9.7,8.68136777568948e-06
9.72,7.1323098887926e-06
9.74,4.96817150376761e-06
9.76,4.77373449128554e-06
9.78,7.06435855849286e-06
9.8,9.30046882168743e-06
9.82,1.03682145820526e-05
9.84,1.00373120179953e-05
9.86,8.42588744212709e-06
9.88,5.89780810232266e-06
9.9,3.77630549182459e-06
9.92,5.26712498019895e-06
9.94,8.6884077033558e-06
9.96,1.1525744116934e-05
9.98,1.28063454361207e-05
10,1.21905472804993e-05
10.02,9.84133095182675e-06
10.04,6.3032687340289e-06
10.06,2.46404421364372e-06
10.08,2.60320937445659e-06
10.1,5.78844996565536e-06
10.12,8.10780834487292e-06
10.14,9.02530242213777e-06
10.16,8.36925314437267e-06
10.18,6.37706014434643e-06
10.2,4.08352562313552e-06
10.22,4.16349949739275e-06
10.24,6.526126871503e-06
10.26,8.64438073473096e-06
10.28,9.65411533014061e-06
10.3,9.39021320582573e-06
10.32,8.04402303483963e-06
10.34,6.27459351091039e-06
10.36,5.62858592811651e-06
10.38,7.15803506790112e-06
10.4,9.35647441307476e-06
10.42,1.0697333813111e-05
10.44,1.04934383002539e-05
10.46,8.68184612929295e-06
10.48,5.66528938500144e-06
10.5,2.24664887920147e-06
10.52,2.4808835063863e-06
10.54,5.68473691048057e-06
10.56,8.37647683010187e-06
10.58,9.99373834257296e-06
10.6,1.01104483674048e-05
10.62,8.52229136137008e-06
10.64,5.49724511716011e-06
10.66,2.49380026791297e-06
10.68,4.1837752755625e-06
10.7,7.20468606250209e-06
10.72,9.01208124643097e-06
10.74,9.29479127072902e-06
10.76,8.28645236107462e-06
10.78,6.4460248737428e-06
10.8,4.44105428575008e-06
10.82,3.86982392297544e-06
10.84,5.73720790920848e-06
10.86,8.1021746443289e-06
10.88,9.55361664595536e-06
10.9,9.4738482695434e-06
10.92,7.89377754175572e-06
10.94,5.61221988633377e-06
10.96,4.46304435858522e-06
10.98,5.58627614806932e-06
11,7.22546763479709e-06
11.02,8.24651163279754e-06
11.04,8.38028601557685e-06
11.06,7.48543402603925e-06
11.08,5.4099352077601e-06
11.1,2.24935340237922e-06
11.12,2.08217018785344e-06
11.14,5.89062863705689e-06
11.16,8.80728491607678e-06
11.18,1.00552063751082e-05
11.2,9.4116458104342e-06
11.22,7.20655206050491e-06
11.24,4.25039483145699e-06
11.26,2.47725880230937e-06
11.28,4.35887101629692e-06
11.3,6.99218241182077e-06
11.32,9.10394485984782e-06
11.34,1.02224173997169e-05
11.36,1.00159856602026e-05
11.38,8.47606225088262e-06
11.4,6.18554938306222e-06
11.42,4.65125071539447e-06
11.44,5.26755659234376e-06
11.46,6.56956889207991e-06
11.48,7.07852569728981e-06
11.5,6.45108137005219e-06
11.52,4.85539563792917e-06
11.54,2.76923956204144e-06
11.56,2.20099697812714e-06
11.58,4.54109888646708e-06
11.6,7.06046654711547e-06
11.62,8.70123846372218e-06
11.64,8.93295723005954e-06
11.66,7.60644495615992e-06
11.68,5.05077619756864e-06
11.7,2.55825635214446e-06
11.72,3.83772284541775e-06
11.74,6.75007066134556e-06
11.76,9.04489020495448e-06
11.78,1.02124051497729e-05
11.8,1.00472601586227e-05
11.82,8.53859295877674e-06
11.84,5.97503228775154e-06
11.86,3.38032470367522e-06
11.88,3.72512327243879e-06
11.9,6.18604611115833e-06
11.92,8.1018907746348e-06
11.94,8.814834409492e-06
11.96,8.27515607718099e-06
11.98,6.72739371794843e-06
12,4.70255949732917e-06
12.02,3.45793905154984e-06
12.04,4.40439114740664e-06
12.06,6.06294154736355e-06
12.08,6.95013208796298e-06
12.1,6.54583791817219e-06
12.12,4.91846120608303e-06
12.14,2.86009887035798e-06
12.16,2.97282777737238e-06
12.18,5.25895254194454e-06
12.2,7.40363046537393e-06
12.22,8.77298293017785e-06
12.24,9.11683032379425e-06
12.26,8.28559961479079e-06
12.28,6.34681731209833e-06
12.3,4.09044140685396e-06
12.32,4.19676639385237e-06
12.34,6.78793314192546e-06
12.36,9.12620288227678e-06
12.38,1.01687954444892e-05
12.4,9.72461174586294e-06
12.42,8.06130632026915e-06
12.44,5.63752009817956e-06
12.46,2.89269602324037e-06
12.48,1.14637146333083e-06
12.5,3.38812705833818e-06
12.52,5.65260165331354e-06
12.54,6.92573019025277e-06
12.56,6.83470328963803e-06
12.58,5.49235815612302e-06
12.6,3.84091663857811e-06
12.62,3.91943925079598e-06
12.64,5.57134785055548e-06
12.66,6.92727052981464e-06
12.68,7.34438457272302e-06
12.7,6.83108481852351e-06
12.72,5.60147574402391e-06
12.74,4.0330284162573e-06
12.76,3.38779704362979e-06
12.78,5.04942512407289e-06
12.8,7.46547451291231e-06
12.82,9.17940677431686e-06
12.84,9.47039977628217e-06
12.86,8.15564421795774e-06
12.88,5.55975496727294e-06
12.9,2.45690956582992e-06
12.92,1.83234439326328e-06
12.94,4.30273110146903e-06
12.96,6.34410831020066e-06
12.98,7.61373468394459e-06
13,7.93323113116358e-06
13.02,7.10801542894845e-06
13.04,5.12677915810115e-06
13.06,2.52497931591561e-06
13.08,2.38103867342902e-06
13.1,4.86105919125531e-06
13.12,6.65873262748941e-06
13.14,7.169227405815e-06
13.16,6.44504015999291e-06
13.18,4.93774478144259e-06
13.2,3.54410144110799e-06
13.22,3.71013644353865e-06
13.24,5.33586818829853e-06
13.26,7.05901050194533e-06
13.28,8.08805571303769e-06
13.3,8.01236088840376e-06
13.32,6.78053716013756e-06
13.34,4.85798092525538e-06
13.36,3.64796193983831e-06
13.38,4.64789746764341e-06
13.4,6.41606527103461e-06
13.42,7.61017596910742e-06
13.44,7.7986782766179e-06
13.46,6.88042796386853e-06
13.48,4.91529731086492e-06
13.5,2.12478318485571e-06
13.52,1.17088713775855e-06
13.54,4.25612963008202e-06
13.56,6.65584550122996e-06
13.58,7.90528978129826e-06
13.6,7.83278018204694e-06
13.62,6.57905735532689e-06
13.64,4.59393422902639e-06
13.66,2.95397515070031e-06
13.68,3.69043782869795e-06
13.7,5.79972728670205e-06
13.72,7.59171878903412e-06
13.74,8.42063586412055e-06
13.76,8.05497282732046e-06
13.78,6.64736456902098e-06
13.8,4.83624262913666e-06
13.82,3.89801431644886e-06
13.84,4.60582653522372e-06
13.86,5.76292389855316e-06
13.88,6.40552850829756e-06
13.9,6.22139369865136e-06
13.92,5.1446361594187e-06
13.94,3.34113798358793e-06
13.96,2.07687708908078e-06
13.98,3.8248081270346e-06
14,6.21339672284882e-06
14.02,7.75068274057662e-06
14.04,7.92742875749587e-06
14.06,6.70518649256356e-06
14.08,4.43256764012024e-06
14.1,1.75640996291454e-06
14.12,1.73275640252071e-06
14.14,4.20953985741175e-06
14.16,6.37497499602704e-06
14.18,7.87879947458478e-06
14.2,8.39817698743371e-06
14.22,7.71477016379126e-06
14.24,5.97446015530573e-06
14.26,4.05987024937481e-06
14.28,3.94104627967304e-06
14.3,5.5225416295595e-06
14.32,6.83199566602164e-06
14.34,7.17197544047254e-06
14.36,6.57134197507432e-06
14.38,5.31955068058871e-06
14.4,3.78634865772027e-06
14.42,2.7266594722603e-06
14.44,3.37384049970459e-06
14.46,4.88759439769213e-06
14.48,5.89611662306329e-06
14.5,5.75796099999717e-06
14.52,4.35829222538648e-06
14.54,2.22981473578288e-06
14.56,2.18510478512798e-06
14.58,4.50193258406395e-06
14.6,6.43090594768879e-06
14.62,7.49770682092491e-06
14.64,7.67441755435424e-06
14.66,7.01076202234313e-06
14.68,5.5477081653511e-06
14.7,3.56510119472022e-06
14.72,2.71437051533607e-06
14.74,4.64992489214107e-06
14.76,6.93132342173454e-06
14.78,8.2739510771623e-06
14.8,8.28907567747049e-06
14.82,7.05581347655986e-06
14.84,4.97413846543961e-06
14.86,2.62713471693933e-06
14.88,1.39914256781407e-06
14.9,2.86269823410284e-06
14.92,4.42164114128985e-06
14.94,5.291102045567e-06
14.96,5.2238463207797e-06
14.98,4.25732232526712e-06
15,3.00693943720457e-06
15.02,3.08394000388023e-06
15.04,4.58093723459826e-06
15.06,5.94517702634983e-06
15.08,6.48931206747067e-06
15.1,6.05452827930332e-06
15.12,4.75724250190348e-06
15.14,2.99734343130495e-06
15.16,2.28625397747917e-06
15.18,4.05323440208965e-06
15.2,6.23848468029771e-06
15.22,7.77553603763992e-06
15.24,8.22054300692521e-06
15.26,7.44941134758256e-06
15.28,5.64015954057855e-06
15.3,3.26615919991707e-06
15.32,1.76622921375819e-06
15.34,3.39443265903506e-06
15.36,5.45664063646842e-06
15.38,6.84207297698471e-06
15.4,7.20891256124102e-06
15.42,6.43688324138233e-06
15.44,4.6708276339756e-06
15.46,2.45081236596637e-06
15.48,1.7838571585503e-06
15.5,3.45428718566374e-06
15.52,4.79339231572509e-06
15.54,5.26599978691347e-06
15.56,4.9000909741253e-06
15.58,3.96667987724198e-06
15.6,3.14804667747277e-06
15.62,3.66019259550916e-06
15.64,5.34646307293609e-06
15.66,7.02225045366217e-06
15.68,7.91675966694312e-06
15.7,7.65764013350583e-06
15.72,6.27045080392153e-06
15.74,4.21258205596796e-06
15.76,2.63886155952166e-06
15.78,3.28941974303006e-06
15.8,4.93279972945171e-06
15.82,6.27903818303286e-06
15.84,6.95661690460585e-06
15.86,6.727651293396e-06
15.88,5.43297573458868e-06
15.9,3.15820455842093e-06
15.92,9.33659543488025e-07
15.94,3.1410893225027e-06
15.96,5.46291297117038e-06
15.98,6.69844770048621e-06
16,6.67254436092262e-06
16.02,5.59901494055935e-06
16.04,3.94937367312337e-06
16.06,2.44906226802786e-06
16.08,2.49494773994632e-06
16.1,3.99850841752243e-06
16.12,5.56054800187132e-06
16.14,6.50229888891209e-06
16.16,6.46891498774353e-06
16.18,5.47063611443535e-06
16.2,4.09337054090991e-06
16.22,3.65918539669564e-06
16.24,4.62455928979866e-06
16.26,5.70775200834138e-06
16.28,6.15025024409127e-06
16.3,5.82532112646844e-06
16.32,4.82106363662262e-06
16.34,3.25164512391536e-06
16.36,1.5309572167334e-06
16.38,2.26324022665415e-06
16.4,4.49061859989792e-06
16.42,6.23989044228362e-06
16.44,6.90801306315135e-06
16.46,6.27763777701934e-06
16.48,4.50354768420261e-06
16.5,2.05762139856913e-06
16.52,9.77650964229149e-07
16.54,3.19005992424632e-06
16.56,5.00249809069599e-06
16.58,6.14171904835095e-06
16.6,6.51146397381775e-06
16.62,6.05920617436617e-06
16.64,4.90504638874985e-06
16.66,3.63896177276592e-06
16.68,3.54518752866107e-06
16.7,4.7460096698779e-06
16.72,5.91260078821865e-06
16.74,6.33409042471509e-06
16.76,5.86231417632249e-06
16.78,4.66069873270211e-06
16.8,3.13268764676835e-06
16.82,2.23285321498569e-06
16.84,3.04026763198771e-06
16.86,4.35984873640692e-06
16.88,5.15524491047883e-06
16.9,5.02539701419335e-06
16.92,3.89369248177182e-06
16.94,2.00042776316286e-06
16.96,1.08925253925742e-06
16.98,3.24360456582219e-06
17,5.27961372206242e-06
17.02,6.66843229866763e-06
17.04,7.20127917748202e-06
17.06,6.779017113561e-06
17.08,5.44203596256713e-06
17.1,3.51422787257532e-06
17.12,2.26551189625615e-06
17.14,3.52657984145671e-06
17.16,5.32719709870061e-06
17.18,6.43584049996495e-06
17.2,6.58336149456038e-06
17.22,5.8426528318404e-06
17.24,4.46996843291691e-06
17.26,2.89927043625702e-06
17.28,2.21313801056965e-06
17.3,3.28126126206808e-06
17.32,4.64875974252296e-06
17.34,5.38049938286683e-06
17.36,5.15022588996629e-06
17.38,4.03798406281362e-06
17.4,2.67433155103255e-06
17.42,2.57051967662295e-06
17.44,3.80016614209288e-06
17.46,4.92448658240796e-06
17.48,5.44397791367011e-06
17.5,5.27019121988044e-06
17.52,4.39345991290682e-06
17.54,2.8849922720889e-06
17.56,1.62981927133388e-06
17.58,3.16572994388554e-06
17.6,5.5051751165808e-06
17.62,7.23307819605945e-06
17.64,7.83756644186657e-06
17.66,7.2049734836888e-06
17.68,5.58290624151435e-06
17.7,3.48575283625803e-06
17.72,1.81489522422088e-06
17.74,2.3720825373905e-06
17.76,3.98263604202959e-06
17.78,5.34421636002252e-06
17.8,6.03867513626026e-06
17.82,5.79989312682662e-06
17.84,4.60242177515536e-06
17.86,2.86238443482401e-06
17.88,2.04157297472269e-06
17.9,3.17865366910157e-06
17.92,4.28519916866971e-06
17.94,4.57920253243552e-06
17.96,4.05964421401728e-06
17.98,3.03963599152187e-06
18,2.17470943157924e-06
18.02,2.63777474223125e-06
18.04,4.19568904595704e-06
18.06,5.82494014504846e-06
18.08,6.89565321343357e-06
18.1,6.99579659954859e-06
18.12,5.99265676424261e-06
18.14,4.1264991510708e-06
18.16,2.22563868000808e-06
18.18,2.46735896670382e-06
18.2,4.11356237743223e-06
18.22,5.38611285155129e-06
18.24,5.95156277413311e-06
18.26,5.75585426431059e-06
18.28,4.78850858917278e-06
18.3,3.11347663521181e-06
18.32,1.15026587020118e-06
18.34,1.95017405791735e-06
18.36,3.9436595110124e-06
18.38,5.26659548167833e-06
18.4,5.61125883128196e-06
18.42,5.00007331113716e-06
18.44,3.73035240113819e-06
18.46,2.42683799686992e-06
18.48,2.31111765929609e-06
18.5,3.4293724682422e-06
18.52,4.54609828678015e-06
18.54,5.09608453121529e-06
18.56,4.8663952013463e-06
18.58,3.91721243585983e-06
18.6,2.77262980164011e-06
18.62,2.74793083951385e-06
18.64,4.03285357580662e-06
18.66,5.35601095040124e-06
18.68,6.101975876591e-06
18.7,6.06257738547237e-06
18.72,5.20655568555404e-06
18.74,3.63898759266575e-06
18.76,1.76330458387054e-06
18.78,1.79319804114975e-06
18.8,3.68642397656363e-06
18.82,5.17212053574667e-06
18.84,5.75183829918559e-06
18.86,5.323925564657e-06
18.88,4.03845386617802e-06
18.9,2.20449399486115e-06
18.92,5.54186419089523e-07
18.94,2.16945009676923e-06
18.96,3.9926445396189e-06
18.98,5.33178449986568e-06
19,5.92473294563866e-06
19.02,5.65097372392383e-06
19.04,4.68034700597664e-06
19.06,3.6512627912624e-06
19.08,3.56725702723253e-06
19.1,4.389139655943e-06
19.12,5.14904575069528e-06
19.14,5.35264254989081e-06
19.16,4.92811294026031e-06
19.18,3.96580362051656e-06
19.2,2.67150872941552e-06
19.22,1.87887661528695e-06
19.24,2.91515748778409e-06
19.26,4.48963483203079e-06
19.28,5.49941487915182e-06
19.3,5.49695739334851e-06
19.32,4.41256261027577e-06
19.34,2.53826696311157e-06
19.36,9.44658236560432e-07
19.38,2.42055631282263e-06
19.4,4.15474404090078e-06
19.42,5.39003151292118e-06
19.44,6.04829005765893e-06
19.46,6.04491398800163e-06
19.48,5.27754447591184e-06
19.5,3.8201709354384e-06
19.52,2.37824608124785e-06
19.54,2.82992649401382e-06
19.56,4.43068936232586e-06
19.58,5.54744359453375e-06
19.6,5.73356899011178e-06
19.62,5.0441306974345e-06
19.64,3.81347130477763e-06
19.66,2.57327466242043e-06
19.68,2.21668903574794e-06
19.7,3.0924110847012e-06
19.72,4.23403927767679e-06
19.74,4.95435852635066e-06
19.76,4.89048849245241e-06
19.78,3.96104459712753e-06
19.8,2.52513445169054e-06
19.82,1.99200947703354e-06
19.84,3.23015583468842e-06
19.86,4.49992311244805e-06
19.88,5.09684717059669e-06
19.9,4.91590771741359e-06
19.92,4.04399037461705e-06
19.94,2.6201266442203e-06
19.96,1.03774443451518e-06
19.98,1.98041308061475e-06
20,4.0752303830107e-06
20.02,5.80046322761337e-06
20.04,6.71120001657541e-06
20.06,6.60392336398045e-06
20.08,5.54777654928705e-06
20.1,3.87843712733262e-06
20.12,2.26022569743237e-06
20.14,2.09836576771749e-06
20.16,3.26149423841344e-06
20.18,4.29727383875221e-06
20.2,4.73682611789787e-06
20.22,4.43494715311128e-06
20.24,3.4390145447619e-06
20.26,2.109662799666e-06
20.28,1.68669903171687e-06
20.3,2.76673439515587e-06
20.32,3.80424565179938e-06
20.34,4.21697000141651e-06
20.36,3.90663751050859e-06
20.38,3.00663780095002e-06
20.4,2.01377226391466e-06
20.42,2.27963549674731e-06
20.44,3.77183763333249e-06
20.46,5.25603861369612e-06
20.48,6.13969757862916e-06
20.5,6.13887540462222e-06
20.52,5.21687797431316e-06
20.54,3.57694689641289e-06
20.56,1.68057670008213e-06
20.58,1.39814858623465e-06
20.6,3.058309825526e-06
20.62,4.52229629313105e-06
20.64,5.40650146179793e-06
20.66,5.52022261635495e-06
20.68,4.77966199726936e-06
20.7,3.31419858250464e-06
20.72,1.74372812902128e-06
20.74,2.04339129548358e-06
20.76,3.47652946887143e-06
20.78,4.41565232873849e-06
20.8,4.56550070580694e-06
20.82,4.01092236320218e-06
20.84,3.01352346902847e-06
20.86,2.02616468522263e-06
20.88,2.03200318699387e-06
20.9,3.15987254306217e-06
20.92,4.35461084196239e-06
20.94,5.00245137089158e-06
20.96,4.81034668300639e-06
20.98,3.81928840421466e-06
21,2.60604577637089e-06
21.02,2.59057320489652e-06
21.04,3.83280649553966e-06
21.06,5.01719383762906e-06
21.08,5.6733729390663e-06
21.1,5.7324079482254e-06
21.12,5.19272485995184e-06
21.14,4.03519167996201e-06
21.16,2.36312027299479e-06
21.18,1.28325863157546e-06
21.2,2.82386976619382e-06
21.22,4.48378679520756e-06
21.24,5.31841932285551e-06
21.26,5.10733672857739e-06
21.28,3.9784147051207e-06
21.3,2.32245954715364e-06
21.32,9.69201687033171e-07
21.34,1.86017908600994e-06
21.36,3.25194058385044e-06
21.38,4.34317334816275e-06
21.4,4.94039152683068e-06
21.42,4.89949106112537e-06
21.44,4.26099102430083e-06
21.46,3.47735466907342e-06
21.48,3.4164733477075e-06
21.5,4.19412106817819e-06
21.52,4.95327274320336e-06
21.54,5.13317918598573e-06
21.56,4.61487963283423e-06
21.58,3.52427230142926e-06
21.6,2.10260470740629e-06
21.62,1.09176161037211e-06
21.64,2.19386086564554e-06
21.66,3.7683178218606e-06
21.68,4.91128960271462e-06
21.7,5.25762887579239e-06
21.72,4.65721953863612e-06
21.74,3.22146152042836e-06
21.76,1.40692469748691e-06
21.78,1.47677819782184e-06
21.8,3.19590005036057e-06
21.82,4.54100465208121e-06
21.84,5.24436509263016e-06
21.86,5.23959805870909e-06
21.88,4.54281644560522e-06
21.9,3.29360629506972e-06
21.92,1.99165635892645e-06
21.94,2.07538449877829e-06
21.96,3.33998225104514e-06
21.98,4.37191561399923e-06
22,4.73452508289022e-06
22.02,4.38418028272899e-06
22.04,3.5101335868068e-06
22.06,2.56636616829434e-06
22.08,2.40772649486242e-06
22.1,3.24920038765813e-06
22.12,4.20873234319348e-06
22.14,4.68304875317144e-06
22.16,4.40900222276792e-06
22.18,3.37397079975854e-06
22.2,1.82494484749608e-06
22.22,9.20353465724877e-07
22.24,2.29408323900438e-06
22.26,3.65448543271301e-06
22.28,4.49646226006544e-06
22.3,4.6952329791058e-06
22.32,4.19455575383489e-06
22.34,3.02219407237643e-06
22.36,1.53023628194382e-06
22.38,1.81287920804217e-06
22.4,3.65094724459003e-06
22.42,5.179206303586e-06
22.44,5.92350545866809e-06
22.46,5.77355675463174e-06
22.48,4.87337152565659e-06
22.5,3.53411937653538e-06
22.52,2.20062327261789e-06
22.54,1.76334835876857e-06
22.56,2.62466050452699e-06
22.58,3.64563033998819e-06
22.6,4.18639488304365e-06
22.62,3.9859019978964e-06
22.64,3.07794921215678e-06
22.66,1.98871494157863e-06
22.68,2.08029659605746e-06
22.7,3.16813391690594e-06
22.72,3.99123634064991e-06
22.74,4.17993832374039e-06
22.76,3.75388503086381e-06
22.78,2.86512549367631e-06
22.8,1.76444256815841e-06
22.82,1.52535613499202e-06
22.84,2.94449397729986e-06
22.86,4.60788934347435e-06
22.88,5.78647760010953e-06
22.9,6.08390627979039e-06
22.92,5.37282586026252e-06
22.94,3.83220405119624e-06
22.96,1.95291713811892e-06
22.98,1.27212646711051e-06
23,2.61617741506635e-06
23.02,3.86050686274688e-06
23.04,4.64669560005418e-06
23.06,4.89263717272946e-06
23.08,4.51686754310383e-06
23.1,3.53556303367267e-06
23.12,2.31571204873202e-06
23.14,2.05615640465715e-06
23.16,3.06749192817071e-06
23.18,3.95897863797145e-06
23.2,4.15531825816669e-06
23.22,3.61599234637441e-06
23.24,2.59166579800705e-06
23.26,1.64584242056773e-06
23.28,1.85250769869341e-06
23.3,2.94915152732679e-06
23.32,4.01572941806638e-06
23.34,4.64239691230202e-06
23.36,4.58684267588484e-06
23.38,3.79564202303405e-06
23.4,2.57498344137643e-06
23.42,2.08960119603216e-06
23.44,3.20836980057162e-06
23.46,4.57506054150386e-06
23.48,5.45534090870327e-06
23.5,5.65235779187892e-06
23.52,5.15960492005024e-06
23.54,4.05232852485288e-06
23.56,2.47611759360002e-06
23.58,8.88634122385639e-07
23.6,1.69926518818776e-06
23.62,3.1895288793273e-06
23.64,4.1019211809466e-06
23.66,4.22670122063189e-06
23.68,3.59383855651345e-06
23.7,2.44391325395579e-06
23.72,1.39440169343881e-06
23.74,1.83630461785307e-06
23.76,3.05897883933557e-06
23.78,4.04161242631023e-06
23.8,4.47309099498834e-06
23.82,4.25128681810864e-06
23.84,3.49334195664969e-06
23.86,2.67386626879649e-06
23.88,2.64591382029727e-06
23.9,3.44426239496779e-06
23.92,4.25139374164199e-06
23.94,4.61553021972177e-06
23.96,4.39654406156282e-06
23.98,3.58798861775319e-06
24,2.28057484744278e-06
24.02,9.94149995185291e-07
24.04,1.94229953601184e-06
24.06,3.56477739956024e-06
24.08,4.68666367387718e-06
24.1,4.98390167115398e-06
24.12,4.39806539055282e-06
24.14,3.1064401552693e-06
24.16,1.45628683217572e-06
24.18,6.57279094056748e-07
24.2,2.07438081980528e-06
24.22,3.34693116753859e-06
24.24,4.2141434442498e-06
24.26,4.51787977299419e-06
24.28,4.14851522019763e-06
24.3,3.19954294761313e-06
24.32,2.24829529455285e-06
24.34,2.46372887000617e-06
24.36,3.49785277241399e-06
24.38,4.25451313681124e-06
24.4,4.36739732690083e-06
24.42,3.8721757446367e-06
24.44,3.00500436763018e-06
24.46,2.16260632155066e-06
24.48,2.07459330962189e-06
24.5,2.96592228450873e-06
24.52,4.05102616375499e-06
24.54,4.71768259065982e-06
24.56,4.61383420698719e-06
24.58,3.64221885134908e-06
24.6,2.00309286498833e-06
24.62,6.92036776342521e-07
24.64,2.13547478006175e-06
24.66,3.49778194761733e-06
24.68,4.24952866806616e-06
24.7,4.38674219298733e-06
24.72,3.98479313208858e-06
24.74,3.10047645272918e-06
24.76,1.90156681474594e-06
24.78,1.5414823896754e-06
24.8,2.95752413117001e-06
24.82,4.49820551965591e-06
24.84,5.44210431128917e-06
24.86,5.53790780926362e-06
24.88,4.82916024609557e-06
24.9,3.6073087524286e-06
24.92,2.37466676211934e-06
24.94,1.91981241258627e-06
24.96,2.48992578516231e-06
24.98,3.23657531735975e-06
25,3.64261094949401e-06
25.02,3.48461184403809e-06
25.04,2.7350753814658e-06
25.06,1.75441915134407e-06
25.08,1.81957846309943e-06
25.1,2.98868000581498e-06
25.12,4.00288772355718e-06
25.14,4.40383684211641e-06
25.16,4.09977304275998e-06
25.18,3.18603654076022e-06
25.2,1.88743866775698e-06
25.22,1.02325694336641e-06
25.24,2.18828488409064e-06
25.26,3.71604545572176e-06
25.28,4.85649076815143e-06
25.3,5.31335427964475e-06
25.32,4.96499474552246e-06
25.34,3.89115583003899e-06
25.36,2.39803671198518e-06
25.38,1.35624924875224e-06
25.4,2.19097549526439e-06
25.42,3.46707566532789e-06
25.44,4.35278780608396e-06
25.46,4.63775142317036e-06
25.48,4.26736276888507e-06
25.5,3.34243462084115e-06
25.52,2.21978690875311e-06
25.54,1.76541025852227e-06
25.56,2.38405157260812e-06
25.58,3.04959050756131e-06
25.6,3.23617206666559e-06
25.62,2.86084960995053e-06
25.64,2.02994212831924e-06
25.66,1.13764080075064e-06
25.68,1.56550620465922e-06
25.7,2.9056888441059e-06
25.72,4.10553066822637e-06
25.74,4.75573422962234e-06
25.76,4.64259141827824e-06
25.78,3.77233403020929e-06
25.8,2.43942296205899e-06
25.82,1.56979015350707e-06
25.84,2.37820351789497e-06
25.86,3.6266062954394e-06
25.88,4.57641132389131e-06
25.9,5.04991284543188e-06
25.92,4.94545561125092e-06
25.94,4.19239537301774e-06
25.96,2.84252456338675e-06
25.98,1.28064085501366e-06
26,1.44869958063111e-06
26.02,2.79160174743248e-06
26.04,3.60405331719369e-06
26.06,3.64258279444067e-06
26.08,3.00721154706278e-06
26.1,2.00723821120707e-06
26.12,1.23033910676777e-06
26.14,1.62713607415151e-06
26.16,2.63557669443352e-06
26.18,3.54711922578808e-06
26.2,4.04306478347696e-06
26.22,3.92376106924938e-06
26.24,3.21549613310467e-06
26.26,2.40325287484297e-06
26.28,2.52047177909812e-06
26.3,3.48578762126203e-06
26.32,4.31954643672258e-06
26.34,4.60176374285328e-06
26.36,4.29393560799677e-06
26.38,3.50377937817097e-06
26.4,2.34716354726046e-06
26.42,1.0569905447348e-06
26.44,1.41294320752036e-06
26.46,2.99917493076198e-06
26.48,4.31154565905585e-06
26.5,4.92214665363093e-06
26.52,4.65064147386064e-06
26.54,3.57356207869805e-06
26.56,2.00838898142173e-06
26.58,7.39856864487068e-07
26.6,1.65521589624512e-06
26.62,2.76241002384366e-06
26.64,3.44842777666256e-06
26.66,3.65693061501723e-06
26.68,3.37734742464955e-06
26.7,2.71222577007399e-06
26.72,2.15101331835806e-06
26.74,2.53722097734532e-06
26.76,3.55080446253798e-06
26.78,4.3630260864429e-06
26.8,4.58797132226539e-06
26.82,4.16310080602266e-06
26.84,3.25801481908113e-06
26.86,2.27558226242467e-06
26.88,2.01409787435115e-06
26.9,2.79050253736714e-06
26.92,3.77914666315822e-06
26.94,4.41655155981786e-06
26.96,4.42531441450469e-06
26.98,3.70861784740378e-06
27,2.35675619974845e-06
27.02,6.5651243515514e-07
27.04,1.25344901402633e-06
27.06,2.78473285394299e-06
27.08,3.84250081256834e-06
27.1,4.29221976970452e-06
27.12,4.10107045535431e-06
27.14,3.3269967497516e-06
27.16,2.19694293753962e-06
27.18,1.54676467498008e-06
27.2,2.41166037988154e-06
27.22,3.61310090258387e-06
27.24,4.39224676590061e-06
27.26,4.53899826671811e-06
27.28,4.07998402784083e-06
27.3,3.21005611684542e-06
27.32,2.30802899686281e-06
27.34,2.05409181717744e-06
27.36,2.68075347705867e-06
27.38,3.45103719687745e-06
27.4,3.82040827031453e-06
27.42,3.55564666912243e-06
27.44,2.67019795618167e-06
27.46,1.51696525005977e-06
27.48,1.38840560219365e-06
27.5,2.46770566546377e-06
27.52,3.40230345765076e-06
27.54,3.8579888173124e-06
27.56,3.79038553259719e-06
27.58,3.21192238215596e-06
27.6,2.14615187562071e-06
27.62,8.03305723918821e-07
27.64,1.43908298974215e-06
27.66,3.09641402956305e-06
27.68,4.36184267448072e-06
27.7,4.89299236809872e-06
27.72,4.5884482725399e-06
27.74,3.59481063314209e-06
27.76,2.28264923930471e-06
27.78,1.39596493530983e-06
27.8,1.90535504952542e-06
27.82,2.92040689100616e-06
27.84,3.76028476913811e-06
27.86,4.18723557956121e-06
27.88,4.04798315848437e-06
27.9,3.34114076987621e-06
27.92,2.37626054051071e-06
27.94,1.96612664527137e-06
27.96,2.48704519296363e-06
27.98,3.02370065835969e-06
28,3.04023189598752e-06
28.02,2.48760587462633e-06
28.04,1.53280228166171e-06
28.06,5.1821870640682e-07
28.08,1.20205320214824e-06
28.1,2.53519418343982e-06
28.12,3.76315503980399e-06
28.14,4.58756010588745e-06
28.16,4.74136963603926e-06
28.18,4.11718193168069e-06
28.2,2.8876660360047e-06
28.22,1.75357708517184e-06
28.24,2.15544904624527e-06
28.26,3.34122156788356e-06
28.28,4.23257962562576e-06
28.3,4.60706112930774e-06
28.32,4.46049733281252e-06
28.34,3.82334279716068e-06
28.36,2.75573528939464e-06
28.38,1.52380549059033e-06
28.4,1.35271477595038e-06
28.42,2.44234708353655e-06
28.44,3.30920228204382e-06
28.46,3.53979307223715e-06
28.48,3.11114560018389e-06
28.5,2.2563925904845e-06
28.52,1.5474778716814e-06
28.54,1.82544447025484e-06
28.56,2.671561614407e-06
28.58,3.38487670371022e-06
28.6,3.68322271004581e-06
28.62,3.4358514434013e-06
28.64,2.66271556768869e-06
28.66,1.73106084836615e-06
28.68,1.83358940613451e-06
28.7,3.00593088300455e-06
28.72,4.11394166591595e-06
28.74,4.72269216946291e-06
28.76,4.70135754024029e-06
28.78,4.06675192348887e-06
28.8,2.93950593712139e-06
28.82,1.62844370386141e-06
28.84,1.39712260854239e-06
28.86,2.63718367780806e-06
28.88,3.78967710132941e-06
28.9,4.37442315890722e-06
28.92,4.25818843578936e-06
28.94,3.50046617063174e-06
28.96,2.30344857158964e-06
28.98,1.00785554335162e-06
29,9.65811784749929e-07
29.02,2.05005583052146e-06
29.04,2.88824918521389e-06
29.06,3.23770641707161e-06
29.08,3.0317352093571e-06
29.1,2.42939585849749e-06
29.12,2.03125065626368e-06
29.14,2.52935834055563e-06
29.16,3.43328619133262e-06
29.18,4.0841976549556e-06
29.2,4.23236399995277e-06
29.22,3.86514818703309e-06
29.24,3.08758773296679e-06
29.26,2.11270944447765e-06
29.28,1.60263178482556e-06
29.3,2.37349895662476e-06
29.32,3.54920449117995e-06
29.34,4.36242051754264e-06
29.36,4.46987242899821e-06
29.38,3.78473383459485e-06
29.4,2.45739192125735e-06
29.42,8.11693161352684e-07
29.44,8.32934508906711e-07
29.46,2.149318040528e-06
29.48,3.06326855169436e-06
29.5,3.55867822279597e-06
29.52,3.61802243489798e-06
29.54,3.19695264155363e-06
29.56,2.35595073633258e-06
29.58,1.62171893515988e-06
29.6,2.10251683765959e-06
29.62,3.16955728503296e-06
29.64,3.88139639155173e-06
29.66,3.94308616152525e-06
29.68,3.39337407652892e-06
29.7,2.49972397919992e-06
29.72,1.74840386527196e-06
29.74,1.81893667795877e-06
29.76,2.58117995306922e-06
29.78,3.39399498882394e-06
29.8,3.8768713259978e-06
29.82,3.78602553904098e-06
29.84,3.04260746334896e-06
29.86,1.86293101205325e-06
29.88,1.30258709643534e-06
29.9,2.30393919260437e-06
29.92,3.33668771559299e-06
29.94,3.82938445679073e-06
29.96,3.71634715788962e-06
29.98,3.09436025617353e-06
30,2.08363137224159e-06
30.02,7.80665918505187e-07
30.04,8.078531069692e-07
30.06,2.33768722968354e-06
30.08,3.61706139985318e-06
30.1,4.34856387621895e-06
30.12,4.36740193327037e-06
30.14,3.71938258335358e-06
30.16,2.70893481357679e-06
30.18,2.00116524502869e-06
30.2,2.30084135707164e-06
30.22,3.08578638820661e-06
30.24,3.70311361163779e-06
30.26,3.91455968410172e-06
30.28,3.64360509202999e-06
30.3,2.93606834837311e-06
30.32,2.07054226230032e-06
30.34,1.78294441458424e-06
30.36,2.39243922450104e-06
30.38,3.05974894011957e-06
30.4,3.27792107599972e-06
30.42,2.91775918509343e-06
30.44,2.04097499129784e-06
30.46,8.75994063615746e-07
30.48,1.00666013967038e-06
30.5,2.39809417816908e-06
30.52,3.63504781440103e-06
30.54,4.41392943663199e-06
30.56,4.55163857709336e-06
30.58,4.00295473466155e-06
30.6,2.90125253709404e-06
30.62,1.64162698428865e-06
30.64,1.42960212571827e-06
30.66,2.51005128527763e-06
30.68,3.56367079751487e-06
30.7,4.20462749174768e-06
30.72,4.30088039767118e-06
30.74,3.81932656092128e-06
30.76,2.86914312482731e-06
30.78,1.85344569490024e-06
30.8,1.731671242028e-06
30.82,2.49294773401801e-06
30.84,3.106549189627e-06
30.86,3.20900650587246e-06
30.88,2.7986033724755e-06
30.9,2.04367191687603e-06
30.92,1.30161504687068e-06
30.94,1.40733147426779e-06
30.96,2.3084355409513e-06
30.98,3.18788037628436e-06
31,3.63872619314349e-06
31.02,3.44431624677182e-06
31.04,2.59207615721021e-06
31.06,1.41688232273947e-06
31.08,1.38459589835449e-06
31.1,2.62568933515776e-06
31.12,3.69231015025446e-06
31.14,4.27561446348678e-06
31.16,4.35675382385587e-06
31.18,3.98070012079841e-06
31.2,3.1841559120877e-06
31.22,2.08856381040533e-06
31.24,1.40035897296678e-06
31.26,2.23279975842419e-06
31.28,3.39234320366271e-06
31.3,4.05665101448525e-06
31.32,3.99197620947071e-06
31.34,3.25204111917831e-06
31.36,2.09202909072652e-06
31.38,9.05892883930463e-07
31.4,8.03655944735412e-07
31.42,1.63531805758112e-06
31.44,2.30550712492302e-06
31.46,2.64211074550473e-06
31.48,2.54429574209686e-06
31.5,2.07041613617373e-06
31.52,1.76409613283898e-06
31.54,2.38588769822533e-06
31.56,3.41619062976366e-06
31.58,4.15343427062101e-06
31.6,4.30144988336751e-06
31.62,3.83621162399601e-06
31.64,2.90808540644703e-06
31.66,1.76223411506922e-06
31.68,9.96812582397988e-07
31.7,1.75919825925819e-06
31.72,2.96153475464036e-06
31.74,3.89494323048784e-06
31.76,4.25712907474108e-06
31.78,3.89835152932536e-06
31.8,2.8642495792758e-06
31.82,1.42214696067131e-06
31.84,7.25177843021447e-07
31.86,1.92641546221555e-06
31.88,2.91985326917236e-06
31.9,3.42164215495074e-06
31.92,3.41708277231566e-06
31.94,2.9572393634335e-06
31.96,2.16986991121227e-06
31.98,1.47168487341544e-06
32,1.74797077730709e-06
32.02,2.63459232588258e-06
32.04,3.3091785538269e-06
32.06,3.46733901505625e-06
32.08,3.07836071162104e-06
32.1,2.33656488023661e-06
32.12,1.76530052670609e-06
32.14,2.09434580342466e-06
32.16,2.99392664756149e-06
32.18,3.8056781974573e-06
32.2,4.19998390421283e-06
32.22,4.01572806931738e-06
32.24,3.23743947391152e-06
32.26,2.03327022877288e-06
32.28,1.02539635799474e-06
32.3,1.67813610535555e-06
32.32,2.78102164020209e-06
32.34,3.52489219383946e-06
32.36,3.75013144058484e-06
32.38,3.41870809583155e-06
32.4,2.55656903843004e-06
32.42,1.29227507017387e-06
32.44,6.88699231114693e-07
32.46,2.05363236285216e-06
32.48,3.25673700828432e-06
32.5,3.90973273089936e-06
32.52,3.91421089668303e-06
32.54,3.36713925938072e-06
32.56,2.54680251908817e-06
32.58,1.94872450587946e-06
32.6,2.12972159026155e-06
32.62,2.84730653401197e-06
32.64,3.52839626684379e-06
32.66,3.83559113205252e-06
32.68,3.59779710540392e-06
32.7,2.83558706159136e-06
32.72,1.89107644274534e-06
32.74,1.68314674804215e-06
32.76,2.40845141192143e-06
32.78,3.07105171802769e-06
32.8,3.26914243923449e-06
32.82,2.97487644617477e-06
32.84,2.27852643115522e-06
32.86,1.26943658343206e-06
32.88,3.69797292309514e-07
32.9,1.61145619856488e-06
32.92,3.0103493110006e-06
32.94,4.04728845317695e-06
32.96,4.43477059152123e-06
32.98,4.05341178274012e-06
33,3.01427550027145e-06
33.02,1.68535034980213e-06
33.04,1.08619810759591e-06
33.06,1.93139925410035e-06
33.08,2.80760633364854e-06
33.1,3.3533202820477e-06
33.12,3.51936887558717e-06
33.14,3.27260768109093e-06
33.16,2.64970465024431e-06
33.18,1.9710204520394e-06
33.2,1.99113495574604e-06
33.22,2.70063822236352e-06
33.24,3.28763369763121e-06
33.26,3.34725353033822e-06
33.28,2.83315740934723e-06
33.3,1.92273102974126e-06
33.32,9.99723881035762e-07
33.34,1.07676232199762e-06
33.36,1.96398520034294e-06
33.38,2.79028947394301e-06
33.4,3.28175175954378e-06
33.42,3.24555807740945e-06
33.44,2.59083094794771e-06
33.46,1.45382160523433e-06
33.48,9.69110870318604e-07
33.5,2.25128629223632e-06
33.52,3.49848660526714e-06
33.54,4.24643372228442e-06
33.56,4.39821218150818e-06
33.58,4.00382702044622e-06
33.6,3.18491862616053e-06
33.62,2.12625060148432e-06
33.64,1.32984369310522e-06
33.66,1.7797554805531e-06
33.68,2.74916452678702e-06
33.7,3.41177726393836e-06
33.72,3.50722128848994e-06
33.74,3.01504231361595e-06
33.76,2.10402728274598e-06
33.78,1.19211252378621e-06
33.8,1.25257122757632e-06
33.82,2.03338654301932e-06
33.84,2.65160203601317e-06
33.86,2.85599026394696e-06
33.88,2.58265233448375e-06
33.9,1.9418112449026e-06
33.92,1.47299019400246e-06
33.94,2.01808659861538e-06
33.96,3.02820630719397e-06
33.98,3.8250892301044e-06
34,4.14700476019185e-06
34.02,3.92388182633716e-06
34.04,3.19691729805483e-06
34.06,2.09654223601631e-06
34.08,1.05946086481014e-06
34.1,1.5945737993796e-06
34.12,2.85831052443512e-06
34.14,3.81579587902294e-06
34.16,4.17103669072586e-06
34.18,3.84398195117926e-06
34.2,2.93941706005713e-06
34.22,1.72273503722888e-06
34.24,8.13934321981921e-07
34.26,1.43856372700326e-06
34.28,2.37920621874385e-06
34.3,3.0390737989606e-06
34.32,3.27242762112799e-06
34.34,3.01061162484622e-06
34.36,2.33293180328301e-06
34.38,1.6770158453804e-06
34.4,1.88197122226528e-06
34.42,2.64976091431792e-06
34.44,3.18304201102582e-06
34.46,3.19842984897253e-06
34.48,2.71499048376288e-06
34.5,1.93425357886951e-06
34.52,1.30600453400373e-06
34.54,1.65190384973978e-06
34.56,2.6774560754648e-06
34.58,3.70224031319591e-06
34.6,4.35604968549318e-06
34.62,4.38881674768932e-06
34.64,3.71360869930384e-06
34.66,2.46806465445362e-06
34.68,1.12083281949304e-06
34.7,1.27344488557608e-06
34.72,2.31926768496592e-06
34.74,3.00906494619268e-06
34.76,3.23307889107268e-06
34.78,3.03786808527247e-06
34.8,2.45423304772918e-06
34.82,1.51179456020127e-06
34.84,6.52421530394423e-07
34.86,1.57338140883765e-06
34.88,2.78900203255302e-06
34.9,3.56910659139112e-06
34.92,3.71329200406208e-06
34.94,3.25825891473132e-06
34.96,2.47754587781204e-06
34.98,1.89135232988309e-06
35,2.01445357044621e-06
35.02,2.581575867072e-06
35.04,3.10720468642429e-06
35.06,3.3435987277008e-06
35.08,3.14240255627499e-06
35.1,2.45792935719011e-06
35.12,1.50000826874725e-06
35.14,1.29896567599379e-06
35.16,2.2766131410357e-06
35.18,3.18243601285708e-06
35.2,3.56733708675135e-06
35.22,3.3478921045828e-06
35.24,2.61319712848432e-06
35.26,1.53168699946467e-06
35.28,4.04913828162213e-07
35.3,1.22684551940982e-06
35.32,2.45980905419955e-06
35.34,3.40927498284975e-06
35.36,3.85986904998159e-06
35.38,3.69131858183691e-06
35.4,2.93845170737172e-06
35.42,1.84177235103251e-06
35.44,1.12574228733315e-06
35.46,1.76026574087561e-06
35.48,2.66303562825557e-06
35.5,3.23990315529765e-06
35.52,3.36588481363856e-06
35.54,3.04706958159918e-06
35.56,2.42016898494569e-06
35.58,1.88168619467376e-06
35.6,2.0321715186317e-06
35.62,2.68202543135494e-06
35.64,3.20509284172473e-06
35.66,3.29558968514739e-06
35.68,2.88844816433042e-06
35.7,2.06419855204696e-06
35.72,1.04813714034345e-06
35.74,9.13629320763606e-07
35.76,1.98223673918409e-06
35.78,2.96892576278262e-06
35.8,3.51992962271092e-06
35.82,3.46339083116049e-06
35.84,2.77732685323911e-06
35.86,1.64001325647331e-06
35.88,8.47949021453857e-07
35.9,1.81232103825551e-06
35.92,2.96822836105548e-06
35.94,3.78351968733803e-06
35.96,4.16021633959632e-06
35.98,4.06975416466147e-06
36,3.51878901480273e-06
36.02,2.61751446305834e-06
36.04,1.78429161557408e-06
36.06,1.8750244104105e-06
36.08,2.62437331769933e-06
36.1,3.14653534078988e-06
36.12,3.12910218837395e-06
36.14,2.59117616356503e-06
36.16,1.74595880123339e-06
36.18,1.02728893554022e-06
36.2,1.24706062795959e-06
36.22,2.03448060545737e-06
36.24,2.74101434733757e-06
36.26,3.1010781727417e-06
36.28,2.94786354900229e-06
36.3,2.28033626562257e-06
36.32,1.50707690821186e-06
36.34,1.77546858784458e-06
36.36,2.82111436119527e-06
36.38,3.66002845498912e-06
36.4,3.97656103432829e-06
36.42,3.75331800753283e-06
36.44,3.10181404798636e-06
36.46,2.14703269344691e-06
36.48,1.05278419941044e-06
36.5,9.95742953019016e-07
36.52,2.24961364727529e-06
36.54,3.38725766091879e-06
36.56,4.00853310961793e-06
36.58,3.9397200759313e-06
36.6,3.2197979358385e-06
36.62,2.10867303027195e-06
36.64,1.16734777227637e-06
36.66,1.35047532098921e-06
36.68,2.03609307802001e-06
36.7,2.50850945535836e-06
36.72,2.64291712697215e-06
36.74,2.40519378551982e-06
36.76,1.83125921622054e-06
36.78,1.27845518516607e-06
36.8,1.6319108217097e-06
36.82,2.53690679219982e-06
36.84,3.2138177348487e-06
36.86,3.35737989312101e-06
36.88,2.925086886834e-06
36.9,2.08077886583709e-06
36.92,1.27087597801265e-06
36.94,1.4832177556733e-06
36.96,2.45714332387414e-06
36.98,3.40325726722427e-06
37,4.0258318727041e-06
37.02,4.14311845106648e-06
37.04,3.66364602528558e-06
37.06,2.63714124637031e-06
37.08,1.29976167666067e-06
37.1,7.36613025082411e-07
37.12,1.81565351660478e-06
37.14,2.68684616101373e-06
37.16,3.06760782628855e-06
37.18,2.93414303658726e-06
37.2,2.34858802581641e-06
37.22,1.46704887771337e-06
37.24,8.91784258432508e-07
37.26,1.61340731170566e-06
37.28,2.56609059109811e-06
37.3,3.17410928632057e-06
37.32,3.27740203088455e-06
37.34,2.90006660256556e-06
37.36,2.24786579336815e-06
37.38,1.77726680292619e-06
37.4,2.0192452527456e-06
37.42,2.7135779887794e-06
37.44,3.32246395819572e-06
37.46,3.5450078152429e-06
37.48,3.238186986998e-06
37.5,2.41200133190435e-06
37.52,1.31447800940004e-06
37.54,1.07357285017044e-06
37.56,2.09838647903327e-06
37.58,3.0134745092279e-06
37.6,3.49049548493856e-06
37.62,3.47930109380852e-06
37.64,3.0097268314254e-06
37.66,2.1382957886387e-06
37.68,1.01317369552862e-06
37.7,9.00269513687752e-07
37.72,2.14764900480306e-06
37.74,3.19012234057854e-06
37.76,3.68201262823093e-06
37.78,3.51550730725855e-06
37.8,2.78672425163645e-06
37.82,1.79910416969047e-06
37.84,1.21305247572455e-06
37.86,1.67925955999849e-06
37.88,2.4451395919299e-06
37.9,3.03363771886295e-06
37.92,3.28992009500758e-06
37.94,3.1332287753226e-06
37.96,2.62227626725788e-06
37.98,2.13155115304271e-06
38,2.28061650697083e-06
38.02,2.92612338524352e-06
38.04,3.41691217286689e-06
38.06,3.42533194436662e-06
38.08,2.9238537304021e-06
38.1,2.04953630858212e-06
38.12,9.75528933504363e-07
38.14,3.07934109222829e-07
38.16,1.45619319601115e-06
38.18,2.56159927255352e-06
38.2,3.35614497570569e-06
38.22,3.60754144009369e-06
38.24,3.19571553913615e-06
38.26,2.21936527435397e-06
38.28,1.21317212967922e-06
38.3,1.60573433960013e-06
38.32,2.68156074993758e-06
38.34,3.46214674581667e-06
38.36,3.78606474156808e-06
38.38,3.68340980895416e-06
38.4,3.22279646922471e-06
38.42,2.49534281892988e-06
38.44,1.7671804070368e-06
38.46,1.69737055978583e-06
38.48,2.33152423588749e-06
38.5,2.8940643112579e-06
38.52,2.98266057355845e-06
38.54,2.53041529131749e-06
38.56,1.71077116287596e-06
38.58,1.03454735758896e-06
38.6,1.37770664658142e-06
38.62,2.15505542896218e-06
38.64,2.76519161431103e-06
38.66,3.02818040588318e-06
38.68,2.84145066689771e-06
38.7,2.17492016126283e-06
38.72,1.19763420960804e-06
38.74,1.04251060500944e-06
38.76,2.17397679416197e-06
38.78,3.21519363992657e-06
38.8,3.78807220013229e-06
38.82,3.78998235643965e-06
38.84,3.25829134918551e-06
38.86,2.32221239631583e-06
38.88,1.23230806539238e-06
38.9,1.01722468509152e-06
38.92,2.0558765568513e-06
38.94,3.03624340150662e-06
38.96,3.58591424722665e-06
38.98,3.58050620491335e-06
39,3.05021426074846e-06
39.02,2.17748821263695e-06
39.04,1.34762550864163e-06
39.06,1.29206501905901e-06
39.08,1.88890118222883e-06
39.1,2.3879528852442e-06
39.12,2.51164846130322e-06
39.14,2.18255483238452e-06
39.16,1.49503525651555e-06
39.18,1.037721679611e-06
39.2,1.70905152348488e-06
39.22,2.65169332865734e-06
39.24,3.27476403512067e-06
39.26,3.40178213786904e-06
39.28,3.03337988341315e-06
39.3,2.28496759191128e-06
39.32,1.41526830188467e-06
39.34,1.273570885686e-06
39.36,2.2504973142173e-06
39.38,3.36198136770555e-06
39.4,4.12969417785816e-06
39.42,4.30762821159685e-06
39.44,3.81570246606237e-06
39.46,2.76030556096545e-06
39.48,1.4199588492151e-06
39.5,5.72650704547017e-07
39.52,1.42705408337379e-06
39.54,2.22294058593131e-06
39.56,2.6634394542179e-06
39.58,2.7267155578194e-06
39.6,2.40332423138344e-06
39.62,1.77379060402237e-06
39.64,1.32268163988546e-06
39.66,1.83506713770217e-06
39.68,2.70594263336446e-06
39.7,3.25702234042851e-06
39.72,3.25655572806458e-06
39.74,2.73810850312384e-06
39.76,1.95536926223524e-06
39.78,1.43709836692797e-06
39.8,1.75700703102607e-06
39.82,2.52146226452477e-06
39.84,3.23970997685225e-06
39.86,3.65317071772172e-06
39.88,3.56954334313016e-06
39.9,2.90853690744664e-06
39.92,1.82138044718421e-06
39.94,1.13569155894604e-06
39.96,1.98541223833256e-06
39.98,2.99985840479482e-06
40,3.55206009745983e-06
40.02,3.55762516035717e-06
40.04,3.10457364217608e-06
40.06,2.31972042864879e-06
40.08,1.30567192359574e-06
40.1,4.47384258044264e-07
40.12,1.35569054402819e-06
40.14,2.41701059663418e-06
40.16,3.07746900202968e-06
40.18,3.16147297066799e-06
40.2,2.68735185907182e-06
40.22,1.92662672614784e-06
40.24,1.53250883582246e-06
40.26,1.98324422039165e-06
40.28,2.65798992959849e-06
40.3,3.11159410797147e-06
40.32,3.21678471408448e-06
40.34,2.94927037073674e-06
40.36,2.37517328787911e-06
40.38,1.80094116068076e-06
40.4,1.8859575082863e-06
40.42,2.60542078684124e-06
40.44,3.2704904951588e-06
40.46,3.50275467062567e-06
40.48,3.19322783301754e-06
40.5,2.40033709318334e-06
40.52,1.27496008448944e-06
40.54,6.98996394439832e-08
40.56,1.28190670915658e-06
40.58,2.36926145389802e-06
40.6,3.10393653267469e-06
40.62,3.34043226589855e-06
40.64,3.01650206871074e-06
40.66,2.20916193615773e-06
40.68,1.2377776584072e-06
40.7,1.1809778566788e-06
40.72,2.1181105166434e-06
40.74,2.9678153873361e-06
40.76,3.44559616943267e-06
40.78,3.47670353460673e-06
40.8,3.07623636803479e-06
40.82,2.37579141692956e-06
40.84,1.75211287832665e-06
40.86,1.81924384170211e-06
40.88,2.39498079535002e-06
40.9,2.82534387201621e-06
40.92,2.82636599653889e-06
40.94,2.37564973578981e-06
40.96,1.60830597875627e-06
40.98,8.84004958873268e-07
41,1.18009182243484e-06
41.02,2.09438947323218e-06
41.04,2.89415442659528e-06
41.06,3.30284288293215e-06
41.08,3.1519993821789e-06
41.1,2.40796567155676e-06
41.12,1.24340706140882e-06
41.14,7.55015111175365e-07
41.16,1.91247096347245e-06
41.18,2.9166158640674e-06
41.2,3.46221297358356e-06
41.22,3.52972287324544e-06
41.24,3.18351685408584e-06
41.26,2.50481325419475e-06
41.28,1.66248966687882e-06
41.3,1.34816705272603e-06
41.32,2.15683586769004e-06
41.34,3.14164831800031e-06
41.36,3.72522097396285e-06
41.38,3.70937662371005e-06
41.4,3.13133375040395e-06
41.42,2.22612576082743e-06
41.44,1.41549730981389e-06
41.46,1.2991739135862e-06
41.48,1.75811934395959e-06
41.5,2.20131181383079e-06
41.52,2.37669014766492e-06
41.54,2.14865968246553e-06
41.56,1.49653061681244e-06
41.58,8.87117320267956e-07
41.6,1.62825067960122e-06
41.62,2.77607484980793e-06
41.64,3.5768826943389e-06
41.66,3.79153114871955e-06
41.68,3.40544549632623e-06
41.7,2.57088869887717e-06
41.72,1.55490940206982e-06
41.74,9.97928790605352e-07
41.76,1.73426583011179e-06
41.78,2.81608491279839e-06
41.8,3.69825966925522e-06
41.82,4.11652785110008e-06
41.84,3.91881294657964e-06
41.86,3.1202675499967e-06
41.88,1.94338484356364e-06
41.9,9.92224027464785e-07
41.92,1.40654653843357e-06
41.94,2.16927740394723e-06
41.96,2.58696408315764e-06
41.98,2.5945234016629e-06
42,2.24179533703683e-06
42.02,1.64584894088812e-06
42.04,1.18778840063655e-06
42.06,1.55509270143743e-06
42.08,2.33466960368072e-06
42.1,2.89812279387126e-06
42.12,2.98510396704049e-06
42.14,2.55251286524244e-06
42.16,1.76168594767207e-06
42.18,1.15234225637797e-06
42.2,1.62032710171254e-06
42.22,2.549029049353e-06
42.24,3.31886490689286e-06
42.26,3.71064792014789e-06
42.28,3.60985000825625e-06
42.3,2.99205054000032e-06
42.32,1.97374275714274e-06
42.34,1.03147745127307e-06
42.36,1.47500607411005e-06
42.38,2.49533174180822e-06
42.4,3.22878981468876e-06
42.42,3.49627901952908e-06
42.44,3.27296630531517e-06
42.46,2.60606148468173e-06
42.48,1.60638654508811e-06
42.5,6.04439085780223e-07
42.52,1.10688541039523e-06
42.54,2.02927141539089e-06
42.56,2.55958845910989e-06
42.58,2.57445142466524e-06
42.6,2.14154573024001e-06
42.62,1.54191055135191e-06
42.64,1.38372671358519e-06
42.66,1.94684236100845e-06
42.68,2.68464017880246e-06
42.7,3.23929473948658e-06
42.72,3.42842150154533e-06
42.74,3.15587627627033e-06
42.76,2.46897550573442e-06
42.78,1.72335586738206e-06
42.8,1.75377170891732e-06
42.82,2.51277001893329e-06
42.84,3.17044637247731e-06
42.86,3.39336798680393e-06
42.88,3.14622678088073e-06
42.9,2.51392753864574e-06
42.92,1.59172007596698e-06
42.94,4.50768388732262e-07
42.96,8.43737580619552e-07
42.98,2.08473892269959e-06
43,3.03870654601595e-06
43.02,3.46608533769353e-06
43.04,3.25126552755571e-06
43.06,2.47824439224815e-06
43.08,1.49735444063047e-06
43.1,1.20674945218828e-06
43.12,1.88675423363061e-06
43.14,2.55492443777299e-06
43.16,2.92233411805847e-06
43.18,2.96211596094053e-06
43.2,2.68561352638369e-06
43.22,2.17901008671021e-06
43.24,1.81268600865986e-06
43.26,2.13603607320534e-06
43.28,2.86391229243592e-06
43.3,3.38230941606988e-06
43.32,3.38836260855201e-06
43.34,2.84813217928124e-06
43.36,1.92914899025317e-06
43.38,1.00079966849247e-06
43.4,1.03880311640693e-06
43.42,1.88524026192085e-06
43.44,2.6887606563095e-06
43.46,3.2065037581281e-06
43.48,3.2619883409606e-06
43.5,2.7437507299314e-06
43.52,1.69269426767297e-06
43.54,5.40901346467084e-07
43.56,1.43340439496692e-06
43.58,2.62812669300305e-06
43.6,3.36597723883491e-06
43.62,3.54732004358095e-06
43.64,3.23291484092354e-06
43.66,2.57487778035332e-06
43.68,1.81274434136424e-06
43.7,1.47829537990441e-06
43.72,2.02784141109278e-06
43.74,2.85709054795718e-06
43.76,3.4342284462009e-06
43.78,3.5284461649859e-06
43.8,3.10759911190212e-06
43.82,2.33152821242984e-06
43.84,1.59130902488321e-06
43.86,1.51094783205842e-06
43.88,2.00423157914855e-06
43.9,2.4427471025309e-06
43.92,2.54798930649343e-06
43.94,2.22570320539125e-06
43.96,1.48318201468189e-06
43.98,5.72564183647376e-07
44,1.15437332108141e-06
44.02,2.31458472295105e-06
44.04,3.19844722503411e-06
44.06,3.60377802407029e-06
44.08,3.469801935376e-06
44.1,2.84918401918482e-06
44.12,1.89154799064837e-06
44.14,1.00265875719188e-06
44.16,1.40252461735919e-06
44.18,2.47583276089417e-06
44.2,3.33569558156126e-06
44.22,3.71596183299837e-06
44.24,3.52716665955403e-06
44.26,2.83460563385586e-06
44.28,1.85960792931314e-06
44.3,1.08460875855238e-06
44.32,1.32172158730324e-06
44.34,2.00959137482936e-06
44.36,2.50930726292877e-06
44.38,2.65028635726941e-06
44.4,2.38072904761753e-06
44.42,1.77976220942039e-06
44.44,1.26745192554148e-06
44.46,1.59732705501224e-06
44.48,2.32476027646463e-06
44.5,2.78067339308666e-06
44.52,2.74002119204621e-06
44.54,2.21266234769466e-06
44.56,1.35432908973519e-06
44.58,5.73339560452834e-07
44.6,1.19279697067007e-06
44.62,2.27230073807034e-06
44.64,3.23607328374652e-06
44.66,3.85913897253445e-06
44.68,3.94927653169578e-06
44.7,3.42752344423847e-06
44.72,2.41615536530897e-06
44.74,1.38919173134965e-06
44.76,1.48938672766057e-06
44.78,2.34124905508586e-06
44.8,2.96487700792156e-06
44.82,3.17913118215255e-06
44.84,3.0155212056441e-06
44.86,2.52412658420959e-06
44.88,1.74679167045358e-06
44.9,8.96369704809836e-07
44.92,1.06535495776412e-06
44.94,1.95544196016374e-06
44.96,2.56126454603665e-06
44.98,2.63588281767309e-06
45,2.21290084486586e-06
45.02,1.6210087368803e-06
45.04,1.53844930271802e-06
45.06,2.11432384013163e-06
45.08,2.77344871100131e-06
45.1,3.23365034252063e-06
45.12,3.38715418256517e-06
45.14,3.15177158456496e-06
45.16,2.50230906201778e-06
45.18,1.64694403087152e-06
45.2,1.48030526621175e-06
45.22,2.3723114037646e-06
45.24,3.27063617172813e-06
45.26,3.69581149169391e-06
45.28,3.53765229663128e-06
45.3,2.87563013850495e-06
45.32,1.88102150103014e-06
45.34,7.52323779471296e-07
45.36,6.58965036714318e-07
45.38,1.75147643155613e-06
45.4,2.66371024702464e-06
45.42,3.17372588631581e-06
45.44,3.15171626319829e-06
45.46,2.60690405310212e-06
45.48,1.75761958958389e-06
45.5,1.23117181679214e-06
45.52,1.68426288412047e-06
45.54,2.36548464929961e-06
45.56,2.76199925151524e-06
45.58,2.7633438035095e-06
45.6,2.40076555214101e-06
45.62,1.84160639474224e-06
45.64,1.56354537849898e-06
45.66,2.05158902467644e-06
45.68,2.85334058956791e-06
45.7,3.44606161805463e-06
45.72,3.58611961700667e-06
45.74,3.21337748801824e-06
45.76,2.40919769534125e-06
45.78,1.39080896296401e-06
45.8,8.86365019360274e-07
45.82,1.68737746122143e-06
45.84,2.6145359475533e-06
45.86,3.19799432195139e-06
45.88,3.26281434940094e-06
45.9,2.75764220193747e-06
45.92,1.76594504963587e-06
45.94,5.21343648788244e-07
45.96,9.06994279498825e-07
45.98,2.01458801089564e-06
46,2.7819724549801e-06
46.02,3.13361855441513e-06
46.04,3.07092517687784e-06
46.06,2.65006797562199e-06
46.08,2.04693202794179e-06
46.1,1.73727204586215e-06
46.12,2.15992261644382e-06
46.14,2.84699569889658e-06
46.16,3.26348046510065e-06
46.18,3.19478988402559e-06
46.2,2.6568151217677e-06
46.22,1.83918399683734e-06
46.24,1.13659541497552e-06
46.26,1.24689619467766e-06
46.28,1.92416517232603e-06
46.3,2.5469777346119e-06
46.32,2.85166466114018e-06
46.34,2.67349076388549e-06
46.36,1.96045743125592e-06
46.38,9.04818748243348e-07
46.4,1.01182249861366e-06
46.42,2.2121800366805e-06
46.44,3.1201349082558e-06
46.46,3.49116111836257e-06
46.48,3.31824588934525e-06
46.5,2.72359371605981e-06
46.52,1.86184119311423e-06
46.54,9.22514598415373e-07
46.56,9.07999097767879e-07
46.58,1.970290175656e-06
46.6,2.95823816730034e-06
46.62,3.52291842540929e-06
46.64,3.50265887708304e-06
46.66,2.9305486201809e-06
46.68,2.07689686870734e-06
46.7,1.52272552186762e-06
46.72,1.76476264358967e-06
46.74,2.27469339123751e-06
46.76,2.59681536793216e-06
46.78,2.62255980809218e-06
46.8,2.32679625315444e-06
46.82,1.73529341081011e-06
46.84,1.14695862786462e-06
46.86,1.44203086241347e-06
46.88,2.30864531808916e-06
46.9,2.95179665692703e-06
46.92,3.06302701474791e-06
46.94,2.5852774474271e-06
46.96,1.65319302730842e-06
46.98,6.55707818147034e-07
47,1.12683057225806e-06
47.02,2.2133956343616e-06
47.04,3.13866580820398e-06
47.06,3.75301048201273e-06
47.08,3.93051071717194e-06
47.1,3.58911457741581e-06
47.12,2.77433620373489e-06
47.14,1.77712155719681e-06
47.16,1.43351890220681e-06
47.18,2.11672337417616e-06
47.2,2.83322919184528e-06
47.22,3.15691775724726e-06
47.24,3.02253106703256e-06
47.26,2.49251689906277e-06
47.28,1.70421523765831e-06
47.3,1.00181194391959e-06
47.32,1.22428151741951e-06
47.34,1.96062154121097e-06
47.36,2.4735285829815e-06
47.38,2.53946285789543e-06
47.4,2.15008545225363e-06
47.42,1.51875107705502e-06
47.44,1.28389934467546e-06
47.46,1.90702045016813e-06
47.48,2.74202148449039e-06
47.5,3.36353396806839e-06
47.52,3.58324327685033e-06
47.54,3.30819097501959e-06
47.56,2.54896812794763e-06
47.58,1.49397413538256e-06
47.6,9.946715740309e-07
47.62,1.8847144297667e-06
47.64,2.8399402947608e-06
47.66,3.40364878466566e-06
47.68,3.48634308366161e-06
47.7,3.11142577559837e-06
47.72,2.35532917046801e-06
47.74,1.36751615149017e-06
47.76,8.13740030036219e-07
47.78,1.63191542788648e-06
47.8,2.53848666307176e-06
47.82,3.02078235829038e-06
47.84,2.94331890259541e-06
47.86,2.36239467727523e-06
47.88,1.52181236828389e-06
47.9,9.85984416932597e-07
47.92,1.36904019605524e-06
47.94,1.98953557803661e-06
47.96,2.41669955690925e-06
47.98,2.52920099496997e-06
48,2.27449713664404e-06
48.02,1.74567166018416e-06
48.04,1.4857528117874e-06
48.06,2.11838272336309e-06
48.08,3.04345213717217e-06
48.1,3.66793992458985e-06
48.12,3.75668275833903e-06
48.14,3.30382485670784e-06
48.16,2.45402086317537e-06
48.18,1.40762825740046e-06
48.2,5.03574073783131e-07
48.22,1.12715090862139e-06
48.24,2.15081622464718e-06
48.26,2.93627858531516e-06
48.28,3.24698816942029e-06
48.3,2.94530194416653e-06
48.32,2.06723480545289e-06
48.34,9.1278000216085e-07
48.36,9.6624493136339e-07
48.38,2.00462199052119e-06
48.4,2.71716737925551e-06
48.42,2.9707547495204e-06
48.44,2.82720730707838e-06
48.46,2.40894242482709e-06
48.48,1.8885367907718e-06
48.5,1.64739922229932e-06
48.52,2.06639129396774e-06
48.54,2.77571573260069e-06
48.56,3.26143112550797e-06
48.58,3.25443536185319e-06
48.6,2.71218376195691e-06
48.62,1.81449693292906e-06
48.64,1.09007494912191e-06
48.66,1.42859272498135e-06
48.68,2.20233462251953e-06
48.7,2.80040129986565e-06
48.72,3.06855989130563e-06
48.74,2.92162044035088e-06
48.76,2.31133976895776e-06
48.78,1.31032776943287e-06
48.8,6.81097563119163e-07
48.82,1.7421332874989e-06
48.84,2.82002345286218e-06
48.86,3.44194114230447e-06
48.88,3.49237847788891e-06
48.9,3.01355252762312e-06
48.92,2.15577690990451e-06
48.94,1.18064962809932e-06
48.96,9.46750643860108e-07
48.98,1.81456767604089e-06
49,2.68070104168424e-06
49.02,3.1927064824436e-06
49.04,3.22612746996185e-06
49.06,2.80739097601821e-06
49.08,2.15564152047186e-06
49.1,1.75262617573858e-06
49.12,2.01408993086124e-06
49.14,2.57080952255375e-06
49.16,2.96298409383868e-06
49.18,2.98924673426196e-06
49.2,2.58792439865431e-06
49.22,1.81236253281767e-06
49.24,9.79016020586806e-07
49.26,1.21667556200111e-06
49.28,2.141053335778e-06
49.3,2.82756249634642e-06
49.32,3.03663288585989e-06
49.34,2.73160646194115e-06
49.36,1.9928898025389e-06
49.38,9.93470461816512e-07
49.4,6.83297809373076e-07
49.42,1.81318765326851e-06
49.44,2.94298263231752e-06
49.46,3.74325186850169e-06
49.48,4.02333876002485e-06
49.5,3.7085052731212e-06
49.52,2.88823490910717e-06
49.54,1.85067437425558e-06
49.56,1.24084713545133e-06
49.58,1.63858157652518e-06
49.6,2.25505304127422e-06
49.62,2.62418877073913e-06
49.64,2.65289649132199e-06
49.66,2.32509002884593e-06
49.68,1.70757722707369e-06
49.7,1.18640586978269e-06
49.72,1.54200538924151e-06
49.74,2.30837079580082e-06
49.76,2.79197966092932e-06
49.78,2.75119260905654e-06
49.8,2.19777826907983e-06
49.82,1.35480429548861e-06
49.84,8.65107008666956e-07
49.86,1.47038274451963e-06
49.88,2.32136876181206e-06
49.9,3.03023139932385e-06
49.92,3.43844484515369e-06
49.94,3.39035830770303e-06
49.96,2.79609191292844e-06
49.98,1.75185075833024e-06
50,4.71048035433341e-07


==> plots/p2_fft_1e-7_5.txt <==
0,0.99952011354918
0.02,4.12841312982505e-07
0.04,2.06357797752111e-07
0.06,1.37636184499332e-07
0.08,1.03198859214129e-07
0.1,8.25771344622432e-08
0.12,6.88063562319666e-08
0.14,5.89813553612833e-08
0.16,5.16076386458588e-08
0.18,4.58736489860841e-08
0.2,4.12872615634307e-08
0.22,3.75329294829781e-08
0.24,3.44065199466122e-08
0.26,3.17588237679112e-08
0.28,2.94914357177949e-08
0.3,2.75245464450747e-08
0.32,2.58050205241113e-08
0.34,2.42866076367604e-08
0.36,2.29378602469959e-08
0.38,2.17303236691854e-08
0.4,2.06440958240365e-08
0.42,1.96609477445092e-08
0.44,1.87674031844996e-08
0.46,1.79514646153065e-08
0.48,1.72035741499388e-08
0.5,1.65154790830752e-08
0.52,1.58803157666174e-08
0.54,1.52922476760807e-08
0.56,1.47460981038232e-08
0.58,1.42377037328017e-08
0.6,1.37631500191789e-08
0.62,1.3319256858366e-08
0.64,1.29031026103589e-08
0.66,1.25121337181104e-08
0.68,1.21441202677907e-08
0.7,1.17972725378526e-08
0.72,1.14696036876005e-08
0.74,1.11596580430326e-08
0.76,1.08660485686622e-08
0.78,1.05874494919124e-08
0.8,1.03228478869963e-08
0.82,1.00710864125133e-08
0.84,9.83137120722897e-09
0.86,9.6027883818919e-09
0.88,9.38461612912796e-09
0.9,9.17614999367153e-09
0.92,8.97668955472092e-09
0.94,8.78572101427606e-09
0.96,8.60275183891966e-09
0.98,8.42726711829404e-09
1,8.25882695629211e-09
1.02,8.09687574369202e-09
1.04,7.94121002910544e-09
1.06,7.79142439784522e-09
1.08,7.64721332113073e-09
1.1,7.50823106529897e-09
1.12,7.37419933025714e-09
1.14,7.24492932128105e-09
1.16,7.12001815749264e-09
1.18,6.99942494618417e-09
1.2,6.88277517086363e-09
1.22,6.7699936297767e-09
1.24,6.66088083959433e-09
1.26,6.55523871429104e-09
1.28,6.4528729023017e-09
1.3,6.35357479023361e-09
1.32,6.25740123758715e-09
1.34,6.16407902201645e-09
1.36,6.07348605424839e-09
1.38,5.9854924662575e-09
1.4,5.90004596086157e-09
1.42,5.81701682339443e-09
1.44,5.73632559998925e-09
1.46,5.65775894870443e-09
1.48,5.58136035583334e-09
1.5,5.50694323820808e-09
1.52,5.43456542601192e-09
1.54,5.36406028011957e-09
1.56,5.29530948174888e-09
1.58,5.22831354873387e-09
1.6,5.16302528735232e-09
1.62,5.09938123870376e-09
1.64,5.03724103821673e-09
1.66,4.97659766154287e-09
1.68,4.91740449440109e-09
1.7,4.85961302168465e-09
1.72,4.80315707212742e-09
1.74,4.74800273742027e-09
1.76,4.69407857655218e-09
1.78,4.64143506901448e-09
1.8,4.58991237839433e-09
1.82,4.53949416503003e-09
1.84,4.49019815655868e-09
1.86,4.44194105130763e-09
1.88,4.39477482769216e-09
1.9,4.34860784134311e-09
1.92,4.30339022116464e-09
1.94,4.25900064579934e-09
1.96,4.21561805826441e-09
1.98,4.17313528380132e-09
2,4.13142181748321e-09
2.02,4.09056358788914e-09
2.04,4.05049831321816e-09
2.06,4.01126192397979e-09
2.08,3.97275786311361e-09
2.1,3.93495180258775e-09
2.12,3.89787855362504e-09
2.14,3.86149898142209e-09
2.16,3.8258443220751e-09
2.18,3.79080608189353e-09
2.2,3.7563562647294e-09
2.22,3.72253631136486e-09
2.24,3.68934620066175e-09
2.26,3.65682150424453e-09
2.28,3.62473700158286e-09
2.3,3.59328072848294e-09
2.32,3.56236215678542e-09
2.34,3.5320250321228e-09
2.36,3.50212984963015e-09
2.38,3.47271489177123e-09
2.4,3.44383261393599e-09
2.42,3.41542654808782e-09
2.44,3.38756200069252e-09
2.46,3.36003507254599e-09
2.48,3.33295214545154e-09
2.5,3.3063396035707e-09
2.52,3.28016156783439e-09
2.54,3.25444524784809e-09
2.56,3.2290770101923e-09
2.58,3.20405284015046e-09
2.6,3.17947181104338e-09
2.62,3.15524362227918e-09
2.64,3.13136421925621e-09
2.66,3.1078830382666e-09
2.68,3.08472887833487e-09
2.7,3.06201268632254e-09
2.72,3.03955301213662e-09
2.74,3.01735885307202e-09
2.76,2.99553985856125e-09
2.78,2.97401748968525e-09
2.8,2.9528881897986e-09
2.82,2.93197317576305e-09
2.84,2.91141061836475e-09
2.86,2.89107720243743e-09
2.88,2.87103959273074e-09
2.9,2.85135568392043e-09
2.92,2.83186690164684e-09
2.94,2.81261596062505e-09
2.96,2.79370819538784e-09
2.98,2.77496853620825e-09
3,2.75654409994195e-09
3.02,2.73828797957947e-09
3.04,2.72037728021851e-09
3.06,2.70267242058154e-09
3.08,2.68516014769936e-09
3.1,2.66787848198201e-09
3.12,2.65080141246034e-09
3.14,2.63401937745631e-09
3.16,2.61738438457618e-09
3.18,2.60100220001076e-09
3.2,2.5847991417141e-09
3.22,2.56874443641064e-09
3.24,2.55298135231638e-09
3.26,2.53742471625782e-09
3.28,2.52199599219771e-09
3.3,2.50674498693366e-09
3.32,2.49168501527228e-09
3.34,2.47684309033301e-09
3.36,2.46214058312692e-09
3.38,2.44759995988855e-09
3.4,2.43330585472282e-09
3.42,2.41909507465262e-09
3.44,2.40515912765782e-09
3.46,2.39126538433473e-09
3.48,2.37756466281804e-09
3.5,2.36405506358831e-09
3.52,2.35061609497211e-09
3.54,2.33742116411391e-09
3.56,2.32433641559196e-09
3.58,2.31137259873424e-09
3.6,2.29866594519474e-09
3.62,2.28602814549318e-09
3.64,2.27349852741738e-09
3.66,2.26113488120985e-09
3.68,2.24885529610372e-09
3.7,2.23676857937531e-09
3.72,2.22477794086779e-09
3.74,2.21292837778106e-09
3.76,2.201239857077e-09
3.78,2.18966860956067e-09
3.8,2.1782067935554e-09
3.82,2.16681275277793e-09
3.84,2.15560475166356e-09
3.86,2.14446427505417e-09
3.88,2.1334237336474e-09
3.9,2.12262760515318e-09
3.92,2.11181074593055e-09
3.94,2.10109807330314e-09
3.96,2.09058777202287e-09
3.98,2.08011444936955e-09
4,2.06979550562905e-09
4.02,2.05953567517517e-09
4.04,2.04941936270098e-09
4.06,2.03936940558481e-09
4.08,2.02941456831695e-09
4.1,2.01952757890773e-09
4.12,2.00982829517672e-09
4.14,2.00019236801719e-09
4.16,1.99058730610758e-09
4.18,1.9811502507927e-09
4.2,1.97179444444992e-09
4.22,1.96244439447009e-09
4.24,1.95321593229789e-09
4.26,1.94420854014816e-09
4.28,1.93507779806486e-09
4.3,1.9262060062529e-09
4.32,1.91731636528827e-09
4.34,1.90858814667423e-09
4.36,1.89987373236841e-09
4.38,1.89122758912477e-09
4.4,1.88272857761904e-09
4.42,1.87423590521929e-09
4.44,1.86576386921787e-09
4.46,1.85751575691837e-09
4.48,1.84929515024857e-09
4.5,1.84115262727006e-09
4.52,1.83302321787442e-09
4.54,1.82502316559786e-09
4.56,1.81711257015761e-09
4.58,1.80919271641999e-09
4.6,1.80139400876338e-09
4.62,1.79366236089963e-09
4.64,1.78594136086454e-09
4.66,1.77830701241401e-09
4.68,1.77075370089037e-09
4.7,1.76330376214912e-09
4.72,1.75587789356881e-09
4.74,1.74853296434259e-09
4.76,1.74128912654726e-09
4.78,1.73403281159082e-09
4.8,1.72682391567439e-09
4.82,1.71971468243576e-09
4.84,1.71264498817839e-09
4.86,1.70566365356013e-09
4.88,1.69871031159635e-09
4.9,1.69186403325287e-09
4.92,1.68505984959633e-09
4.94,1.67825527242253e-09
4.96,1.67158945702202e-09
4.98,1.66490920056158e-09
5,1.65831735820726e-09
5.02,1.65169217351517e-09
5.04,1.64523444717014e-09
5.06,1.63878651246478e-09
5.08,1.63231318983586e-09
5.1,1.62603438650227e-09
5.12,1.61977135327959e-09
5.14,1.61345935095047e-09
5.16,1.60724328713823e-09
5.18,1.6011143452809e-09
5.2,1.59500451988176e-09
5.22,1.58903715511563e-09
5.24,1.58292867086743e-09
5.26,1.57709316148149e-09
5.28,1.57109895855345e-09
5.3,1.56524404757344e-09
5.32,1.55940211738986e-09
5.34,1.55364359178017e-09
5.36,1.54784290500639e-09
5.38,1.54218401993792e-09
5.4,1.53648929523803e-09
5.42,1.53088491377121e-09
5.44,1.52530185981815e-09
5.46,1.51981344329534e-09
5.48,1.51433050276539e-09
5.5,1.50885276683137e-09
5.52,1.50348302706532e-09
5.54,1.49803462975041e-09
5.56,1.49278166957817e-09
5.58,1.48741645516215e-09
5.6,1.4821593992168e-09
5.62,1.47696597591233e-09
5.64,1.47177290466193e-09
5.66,1.46670348731896e-09
5.68,1.46153130762399e-09
5.7,1.45646563792238e-09
5.72,1.4513891501664e-09
5.74,1.44641643182632e-09
5.76,1.44146142043415e-09
5.78,1.43652504661577e-09
5.8,1.431579096976e-09
5.82,1.42678025437312e-09
5.84,1.42185957684473e-09
5.86,1.41713616667136e-09
5.88,1.41232111731207e-09
5.9,1.40759678298968e-09
5.92,1.40290718245298e-09
5.94,1.39821690618368e-09
5.96,1.39360385449002e-09
5.98,1.38895403635633e-09
6,1.38443505747348e-09
6.02,1.37987936732082e-09
6.04,1.37532068156322e-09
6.06,1.37089882438872e-09
6.08,1.36639581302872e-09
6.1,1.36200604176515e-09
6.12,1.35756103468353e-09
6.14,1.35321909533798e-09
6.16,1.34890971016306e-09
6.18,1.34455616855211e-09
6.2,1.34028950653879e-09
6.22,1.33599468163774e-09
6.24,1.33177926439585e-09
6.26,1.3276232025548e-09
6.28,1.32342979089996e-09
6.3,1.31930896870184e-09
6.32,1.31512372105982e-09
6.34,1.31107140290234e-09
6.36,1.30705785828905e-09
6.38,1.30297653160833e-09
6.4,1.29895726761647e-09
6.42,1.29495516414018e-09
6.44,1.29096415638396e-09
6.46,1.28706221445982e-09
6.48,1.28314350754824e-09
6.5,1.27928745495286e-09
6.52,1.27535388589695e-09
6.54,1.27154003380166e-09
6.56,1.26765115232147e-09
6.58,1.26390642677272e-09
6.6,1.26007474504865e-09
6.62,1.25635199641379e-09
6.64,1.25266322503131e-09
6.66,1.24890701392522e-09
6.68,1.2452527296649e-09
6.7,1.24162019982236e-09
6.72,1.23797270045916e-09
6.74,1.23436017771446e-09
6.76,1.2307162794231e-09
6.78,1.22716719749613e-09
6.8,1.22361312260438e-09
6.82,1.22005408911434e-09
6.84,1.21658558338457e-09
6.86,1.21305733926672e-09
6.88,1.20960789214267e-09
6.9,1.20614902738671e-09
6.92,1.20268320212909e-09
6.94,1.19929686092231e-09
6.96,1.19591037114153e-09
6.98,1.19258804015972e-09
7,1.18921074564913e-09
7.02,1.18586746363077e-09
7.04,1.18251131605402e-09
7.06,1.17922135025377e-09
7.08,1.17596597335602e-09
7.1,1.17269114045137e-09
7.12,1.16945788645359e-09
7.14,1.16628533808449e-09
7.16,1.16302440075496e-09
7.18,1.15985022880051e-09
7.2,1.15673847660946e-09
7.22,1.15354686658827e-09
7.24,1.15046477909677e-09
7.26,1.1473216367552e-09
7.28,1.14422415084013e-09
7.3,1.14110064266242e-09
7.32,1.13802922958658e-09
7.34,1.1349647304345e-09
7.36,1.13196915834676e-09
7.38,1.12902534835541e-09
7.4,1.12596581675384e-09
7.42,1.12302199468766e-09
7.44,1.12009529368796e-09
7.46,1.11710676382772e-09
7.48,1.11414028162471e-09
7.5,1.1112792724835e-09
7.52,1.10828237518268e-09
7.54,1.10548602417509e-09
7.56,1.10257419800907e-09
7.58,1.09975224764047e-09
7.6,1.09688155777277e-09
7.62,1.09404456319104e-09
7.64,1.09129880527555e-09
7.66,1.08850451831475e-09
7.68,1.08566278211701e-09
7.7,1.08293712717839e-09
7.72,1.08019477598298e-09
7.74,1.07742299246624e-09
7.76,1.07474961109193e-09
7.78,1.07202236363861e-09
7.8,1.06932243215417e-09
7.82,1.0666177694992e-09
7.84,1.06399303520963e-09
7.86,1.06127725982418e-09
7.88,1.05864573198332e-09
7.9,1.05605248170863e-09
7.92,1.05344279129591e-09
7.94,1.05087775589389e-09
7.96,1.04823428781697e-09
7.98,1.04565408026547e-09
8,1.0431330117328e-09
8.02,1.04059265743005e-09
8.04,1.03805652865292e-09
8.06,1.03551232041893e-09
8.08,1.03300049238112e-09
8.1,1.03051961335658e-09
8.12,1.02804775550641e-09
8.14,1.0256047403139e-09
8.16,1.02311632771877e-09
8.18,1.02064446249843e-09
8.2,1.01820752846948e-09
8.22,1.01580901394325e-09
8.24,1.01338498684176e-09
8.26,1.01095599847529e-09
8.28,1.00863119076803e-09
8.3,1.00619914444909e-09
8.32,1.00386134734281e-09
8.34,1.00150062758969e-09
8.36,9.99188082727055e-10
8.38,9.96852910365793e-10
8.4,9.94479811632411e-10
8.42,9.92213262221986e-10
8.44,9.89934164282193e-10
8.46,9.87629899651118e-10
8.48,9.85389625542818e-10
8.5,9.83148880048559e-10
8.52,9.80892348777929e-10
8.54,9.78623282858947e-10
8.56,9.76376548623576e-10
8.58,9.74191202756854e-10
8.6,9.71896863924521e-10
8.62,9.69771265923053e-10
8.64,9.67555114779995e-10
8.66,9.65341406495596e-10
8.68,9.63195068122356e-10
8.7,9.61021345370385e-10
8.72,9.58915755315479e-10
8.74,9.56776552365457e-10
8.76,9.54664717409439e-10
8.78,9.52520509847147e-10
8.8,9.50406638784359e-10
8.82,9.4827786641772e-10
8.84,9.46227140938894e-10
8.86,9.44183881619396e-10
8.88,9.42131670731888e-10
8.9,9.40001550330453e-10
8.92,9.3800148682714e-10
8.94,9.35920186778453e-10
8.96,9.33897540672386e-10
8.98,9.31880996606433e-10
9,9.29815605178964e-10
9.02,9.27835349323931e-10
9.04,9.2578291258948e-10
9.06,9.23832299069207e-10
9.08,9.21795722864863e-10
9.1,9.1987998642908e-10
9.12,9.17949118976334e-10
9.14,9.16037494022608e-10
9.16,9.14023414836736e-10
9.18,9.1209449094873e-10
9.2,9.10154447792355e-10
9.22,9.08279019704603e-10
9.24,9.06335579410699e-10
9.26,9.04403454434448e-10
9.28,9.02521748261085e-10
9.3,9.0062083304474e-10
9.32,8.98769855928924e-10
9.34,8.96871610061663e-10
9.36,8.95068298890074e-10
9.38,8.93132731476613e-10
9.4,8.91378080544235e-10
9.42,8.89523769842585e-10
9.44,8.8764875488705e-10
9.46,8.85829093199163e-10
9.48,8.84041644167788e-10
9.5,8.82231248333196e-10
9.52,8.80434265020376e-10
9.54,8.78641014191411e-10
9.56,8.76854574166831e-10
9.58,8.75100295948836e-10
9.6,8.73312380597081e-10
9.62,8.71595798817766e-10
9.64,8.69785377930506e-10
9.66,8.68075528039506e-10
9.68,8.66342382079299e-10
9.7,8.64648143245745e-10
9.72,8.62830852668079e-10
9.74,8.61091609876552e-10
9.76,8.59437192346896e-10
9.78,8.57731721053018e-10
9.8,8.56056138399706e-10
9.82,8.54343711270996e-10
9.84,8.52659015324934e-10
9.86,8.51003699866626e-10
9.88,8.49357468712112e-10
9.9,8.47642933788393e-10
9.92,8.45980500388664e-10
9.94,8.44387235031934e-10
9.96,8.42704165589045e-10
9.98,8.41100773215951e-10
10,8.39454925222229e-10
10.02,8.37864906751192e-10
10.04,8.3622314924932e-10
10.06,8.34640877305308e-10
10.08,8.33026623636204e-10
10.1,8.3143120325711e-10
10.12,8.29840311425736e-10
10.14,8.28295177750652e-10
10.16,8.26682527841562e-10
10.18,8.25116929846929e-10
10.2,8.23571928594249e-10
10.22,8.21994177881817e-10
10.24,8.20472774393571e-10
10.26,8.18951483902592e-10
10.28,8.17352214776217e-10
10.3,8.15879189286518e-10
10.32,8.14317036239686e-10
10.34,8.12782039338438e-10
10.36,8.1133274847856e-10
10.38,8.09793062028037e-10
10.4,8.08304643662923e-10
10.42,8.06806789034809e-10
10.44,8.05296342182408e-10
10.46,8.03798443505403e-10
10.48,8.02309091618838e-10
10.5,8.00914461843066e-10
10.52,7.9941652857727e-10
10.54,7.97923705981497e-10
10.56,7.96537885150288e-10
10.58,7.95045121781149e-10
10.6,7.93576442867719e-10
10.62,7.92118064190822e-10
10.64,7.90739655767853e-10
10.66,7.89365309557069e-10
10.68,7.87774816947191e-10
10.7,7.86420949025168e-10
10.72,7.85080339599483e-10
10.74,7.83608533605507e-10
10.76,7.82194788945158e-10
10.78,7.80799199508948e-10
10.8,7.79404610008127e-10
10.82,7.7800439232082e-10
10.84,7.76673923304938e-10
10.86,7.75318774690418e-10
10.88,7.73913769196931e-10
10.9,7.72608934282896e-10
10.92,7.71235838175028e-10
10.94,7.69867069236636e-10
10.96,7.6850904637134e-10
10.98,7.67110453814391e-10
11,7.65866166915856e-10
11.02,7.64477215830707e-10
11.04,7.63119675114298e-10
11.06,7.61827026410118e-10
11.08,7.60566651917386e-10
11.1,7.59211643528819e-10
11.12,7.57909700017369e-10
11.14,7.56578215215711e-10
11.16,7.55304542178184e-10
11.18,7.53940308387621e-10
11.2,7.52662806089782e-10
11.22,7.51447441002952e-10
11.24,7.50079371075416e-10
11.26,7.48908217139328e-10
11.28,7.47585895263113e-10
11.3,7.46354843846095e-10
11.32,7.45050622410677e-10
11.34,7.43777770929932e-10
11.36,7.42570990870909e-10
11.38,7.41250357898914e-10
11.4,7.40040242598965e-10
11.42,7.38838729718952e-10
11.44,7.37612343398143e-10
11.46,7.36362771213932e-10
11.48,7.35133307300856e-10
11.5,7.33874066053732e-10
11.52,7.32681465574516e-10
11.54,7.31447229400292e-10
11.56,7.30255783239556e-10
11.58,7.29042521892362e-10
11.6,7.2785830060929e-10
11.62,7.26680917510558e-10
11.64,7.25461392946483e-10
11.66,7.24278966393094e-10
11.68,7.23083846207242e-10
11.7,7.21936750351918e-10
11.72,7.20737575289207e-10
11.74,7.19545700909388e-10
11.76,7.18384871021055e-10
11.78,7.17210769372331e-10
11.8,7.16102934710493e-10
11.82,7.14901463815173e-10
11.84,7.13723378862118e-10
11.86,7.1259203021987e-10
11.88,7.11520155308258e-10
11.9,7.10342721158821e-10
11.92,7.09204099757039e-10
11.94,7.08052805288575e-10
11.96,7.06972820694296e-10
11.98,7.05787416469531e-10
12,7.04727946661142e-10
12.02,7.03530215742938e-10
12.04,7.02477245841042e-10
12.06,7.01349642509698e-10
12.08,7.00225044275881e-10
12.1,6.99135082292859e-10
12.12,6.98033735331188e-10
12.14,6.96981978363825e-10
12.16,6.95887052982271e-10
12.18,6.94781133259044e-10
12.2,6.9365603056154e-10
12.22,6.92572003647447e-10
12.24,6.91591809198099e-10
12.26,6.90460246405727e-10
12.28,6.89416435167781e-10
12.3,6.8835145635285e-10
12.32,6.87289533658746e-10
12.34,6.86182406513705e-10
12.36,6.85154928804649e-10
12.38,6.84077844026503e-10
12.4,6.83123222153609e-10
12.42,6.82001344226836e-10
12.44,6.80999394850578e-10
12.46,6.79941898519174e-10
12.48,6.78918880531722e-10
12.5,6.77892980912847e-10
12.52,6.76887022876078e-10
12.54,6.75869127566596e-10
12.56,6.74773605271861e-10
12.58,6.73760082081992e-10
12.6,6.7278778442672e-10
12.62,6.71779460659285e-10
12.64,6.70765213950084e-10
12.66,6.69747109776107e-10
12.68,6.68773260336134e-10
12.7,6.67772979806188e-10
12.72,6.66753517698963e-10
12.74,6.65788215876014e-10
12.76,6.64851098914337e-10
12.78,6.63783760670643e-10
12.8,6.62811047755741e-10
12.82,6.61893771257174e-10
12.84,6.60911406924044e-10
12.86,6.59876408479613e-10
12.88,6.58902298711932e-10
12.9,6.57975956935408e-10
12.92,6.56988659858269e-10
12.94,6.55979938642246e-10
12.96,6.55082040315073e-10
12.98,6.54111538273074e-10
13,6.53195273768683e-10
13.02,6.52252276685897e-10
13.04,6.51294683844416e-10
13.06,6.50334738224597e-10
13.08,6.4939892032565e-10
13.1,6.48460672070418e-10
13.12,6.47547732215096e-10
13.14,6.46588100861263e-10
13.16,6.45706311616232e-10
13.18,6.44788655815267e-10
13.2,6.43919322478615e-10
13.22,6.42922958604748e-10
13.24,6.42056150901967e-10
13.26,6.41130953342344e-10
13.28,6.40161653763671e-10
13.3,6.39312642259605e-10
13.32,6.38335675818245e-10
13.34,6.37440486398605e-10
13.36,6.36552029042147e-10
13.38,6.35710256696803e-10
13.4,6.34861613853721e-10
13.42,6.33880621940295e-10
13.44,6.33019535451997e-10
13.46,6.32176610657058e-10
13.48,6.31284968547869e-10
13.5,6.30378975231512e-10
13.52,6.29525188109104e-10
13.54,6.28676324713377e-10
13.56,6.27758231458044e-10
13.58,6.26919918137982e-10
13.6,6.25997863825606e-10
13.62,6.2518340030414e-10
13.64,6.24377654277679e-10
13.66,6.23482944704477e-10
13.68,6.22589559261101e-10
13.7,6.21753736420247e-10
13.72,6.20927672214229e-10
13.74,6.20009050238865e-10
13.76,6.19202836042519e-10
13.78,6.18362907602396e-10
13.8,6.17510664793987e-10
13.82,6.16676703213922e-10
13.84,6.15828236562689e-10
13.86,6.15061673700204e-10
13.88,6.14201300180391e-10
13.9,6.13356029261602e-10
13.92,6.12561881530963e-10
13.94,6.11710700790176e-10
13.96,6.10898478146019e-10
13.98,6.10136867671727e-10
14,6.0926535280426e-10
14.02,6.08482640104016e-10
14.04,6.07639775543028e-10
14.06,6.06866965449028e-10
14.08,6.06037358582194e-10
14.1,6.05195336954904e-10
14.12,6.04432967769246e-10
14.14,6.03633865638287e-10
14.16,6.02816136055346e-10
14.18,6.02054750423005e-10
14.2,6.01285837057303e-10
14.22,6.0049672467131e-10
14.24,5.99691325793616e-10
14.26,5.98863868515854e-10
14.28,5.98102144595814e-10
14.3,5.97299920670423e-10
14.32,5.96520426726374e-10
14.34,5.95790683034191e-10
14.36,5.94988103346577e-10
14.38,5.94184862401733e-10
14.4,5.93476863860015e-10
14.42,5.92738896043719e-10
14.44,5.91872478850566e-10
14.46,5.91172186064933e-10
14.48,5.90465069663631e-10
14.5,5.89709231366382e-10
14.52,5.88876128679589e-10
14.54,5.88206964241788e-10
14.56,5.87355969880981e-10
14.58,5.86634863124853e-10
14.6,5.85951100546814e-10
14.62,5.85131428921068e-10
14.64,5.84426695725842e-10
14.66,5.836686431652e-10
14.68,5.8294311944606e-10
14.7,5.8224276891523e-10
14.72,5.81439120273479e-10
14.74,5.8071439486747e-10
14.76,5.80021850735698e-10
14.78,5.79271068629259e-10
14.8,5.7855641308875e-10
14.82,5.77866470467893e-10
14.84,5.77110802356468e-10
14.86,5.76400491214674e-10
14.88,5.7572049408925e-10
14.9,5.749932536306e-10
14.92,5.74233549832272e-10
14.94,5.73571084767141e-10
14.96,5.72795795132108e-10
14.98,5.72052434917007e-10
15,5.71414895273604e-10
15.02,5.70672248735765e-10
15.04,5.69996224011226e-10
15.06,5.69270297557166e-10
15.08,5.68591148894618e-10
15.1,5.67901562949413e-10
15.12,5.67199808728079e-10
15.14,5.6642746970234e-10
15.16,5.65817068349344e-10
15.18,5.65167231795942e-10
15.2,5.64446173689193e-10
15.22,5.63761894319919e-10
15.24,5.63087682143168e-10
15.26,5.62445179942544e-10
15.28,5.61717665136853e-10
15.3,5.61057365012748e-10
15.32,5.60322034629926e-10
15.34,5.59688842882847e-10
15.36,5.58998522055695e-10
15.38,5.58346051608336e-10
15.4,5.57691186650383e-10
15.42,5.57027861531421e-10
15.44,5.563675130947e-10
15.46,5.55675911536979e-10
15.48,5.55029395655875e-10
15.5,5.54378091173179e-10
15.52,5.53714881306144e-10
15.54,5.53048529397983e-10
15.56,5.52434791432926e-10
15.58,5.51820331319848e-10
15.6,5.51142224238088e-10
15.62,5.50501617819767e-10
15.64,5.49801827347445e-10
15.66,5.49149266330614e-10
15.68,5.48511358242771e-10
15.7,5.47876801651064e-10
15.72,5.47282850338037e-10
15.74,5.46666165700617e-10
15.76,5.45935695475886e-10
15.78,5.45307488680604e-10
15.8,5.44693336548135e-10
15.82,5.44064206792149e-10
15.84,5.43508671241438e-10
15.86,5.42821070379851e-10
15.88,5.42193547917786e-10
15.9,5.41537931176844e-10
15.92,5.40971269082286e-10
15.94,5.40321688377831e-10
15.96,5.39690785782588e-10
15.98,5.3909149698772e-10
16,5.38452872351193e-10
16.02,5.37817557916805e-10
16.04,5.37264844051999e-10
16.06,5.36646784832763e-10
16.08,5.36092918262901e-10
16.1,5.3542198806769e-10
16.12,5.3483811441733e-10
16.14,5.34216980495127e-10
16.16,5.33626239399649e-10
16.18,5.33004257021041e-10
16.2,5.32429863980606e-10
16.22,5.31846636213093e-10
16.24,5.31192107442863e-10
16.26,5.30638748473725e-10
16.28,5.30027171836476e-10
16.3,5.29441184330028e-10
16.32,5.28885484384173e-10
16.34,5.28249291372381e-10
16.36,5.27680332408573e-10
16.38,5.27054486491005e-10
16.4,5.26485612492354e-10
16.42,5.25926883516251e-10
16.44,5.25335906283544e-10
16.46,5.24761000851906e-10
16.48,5.24142580161196e-10
16.5,5.23611509082404e-10
16.52,5.22973314544802e-10
16.54,5.22461587234467e-10
16.56,5.21881716612377e-10
16.58,5.21278258567781e-10
16.6,5.20774241126094e-10
16.62,5.2011591832303e-10
16.64,5.19594914903155e-10
16.66,5.1902089366708e-10
16.68,5.18470150393807e-10
16.7,5.17873839482539e-10
16.72,5.17365705694993e-10
16.74,5.16775455111322e-10
16.76,5.16238747973023e-10
16.78,5.1560942770224e-10
16.8,5.15105391118461e-10
16.82,5.14556588666363e-10
16.84,5.13998156338239e-10
16.86,5.13420594245405e-10
16.88,5.12863929255418e-10
16.9,5.12418795889115e-10
16.92,5.11774483198434e-10
16.94,5.11266959258754e-10
16.96,5.10709544757009e-10
16.98,5.10161845253894e-10
17,5.09598919894405e-10
17.02,5.09087212048193e-10
17.04,5.08502398545195e-10
17.06,5.08013283152175e-10
17.08,5.07412012852782e-10
17.1,5.06966890777715e-10
17.12,5.06434109255967e-10
17.14,5.05837002610249e-10
17.16,5.05306748892724e-10
17.18,5.04784959397977e-10
17.2,5.04277770654437e-10
17.22,5.03714884219592e-10
17.24,5.03199812500064e-10
17.26,5.02711787542406e-10
17.28,5.02138003916705e-10
17.3,5.01622562755817e-10
17.32,5.0114963731557e-10
17.34,5.00591501985274e-10
17.36,5.000351668589e-10
17.38,4.99566126033203e-10
17.4,4.99089156009021e-10
17.42,4.98538304871056e-10
17.44,4.98035170502067e-10
17.46,4.97534662188181e-10
17.48,4.96979099406733e-10
17.5,4.9654165989024e-10
17.52,4.95981894338431e-10
17.54,4.95474996427691e-10
17.56,4.94977196487408e-10
17.58,4.94445318351498e-10
17.6,4.93978666189255e-10
17.62,4.93497617741148e-10
17.64,4.92945331513289e-10
17.66,4.92476031408954e-10
17.68,4.91948579799599e-10
17.7,4.91461392911275e-10
17.72,4.9094898614746e-10
17.74,4.90444880605524e-10
17.76,4.89954779680333e-10
17.78,4.89494974438811e-10
17.8,4.8899389240432e-10
17.82,4.88450352944675e-10
17.84,4.88038218969433e-10
17.86,4.87517842223865e-10
17.88,4.87037916765445e-10
17.9,4.86544035007344e-10
17.92,4.86069396231218e-10
17.94,4.85592080382467e-10
17.96,4.85093479856974e-10
17.98,4.84644954784042e-10
18,4.84178427978061e-10
18.02,4.83660342370735e-10
18.04,4.83180019647654e-10
18.06,4.82711683909082e-10
18.08,4.82235878446108e-10
18.1,4.81738376869682e-10
18.12,4.81284821494186e-10
18.14,4.80862160600459e-10
18.16,4.80362600283666e-10
18.18,4.79804830800165e-10
18.2,4.79385012113813e-10
18.22,4.78927072382446e-10
18.24,4.78430221870165e-10
18.26,4.78032174716784e-10
18.28,4.77546137359448e-10
18.3,4.77075371273205e-10
18.32,4.7656441205529e-10
18.34,4.76163815800148e-10
18.36,4.75689671203584e-10
18.38,4.75233681549245e-10
18.4,4.74718248573347e-10
18.42,4.74340473387694e-10
18.44,4.7390227597827e-10
18.46,4.73357263227723e-10
18.48,4.72952857955166e-10
18.5,4.7248513562498e-10
18.52,4.72045034095168e-10
18.54,4.71565095252102e-10
18.56,4.71169048671486e-10
18.58,4.70645116032659e-10
18.6,4.70234622213652e-10
18.62,4.69786417679125e-10
18.64,4.69311839922843e-10
18.66,4.68953743174869e-10
18.68,4.6846066992559e-10
18.7,4.68015695163992e-10
18.72,4.67582078484681e-10
18.74,4.67133005751781e-10
18.76,4.6675463314027e-10
18.78,4.66259809704062e-10
18.8,4.65853005846243e-10
18.82,4.65399222498667e-10
18.84,4.6496485008283e-10
18.86,4.64526886327304e-10
18.88,4.64076866009285e-10
18.9,4.63662977085907e-10
18.92,4.63217441259638e-10
18.94,4.62828812170436e-10
18.96,4.62366552663538e-10
18.98,4.61917354815108e-10
19,4.61498982177047e-10
19.02,4.611390865368e-10
19.04,4.60638012293681e-10
19.06,4.60220086971457e-10
19.08,4.59745776502388e-10
19.1,4.59378876674671e-10
19.12,4.5898320051681e-10
19.14,4.58568959948524e-10
19.16,4.58107955094106e-10
19.18,4.57684684108322e-10
19.2,4.57262436512197e-10
19.22,4.56872433732559e-10
19.24,4.56483090033696e-10
19.26,4.56031010327719e-10
19.28,4.55687331120883e-10
19.3,4.552613255949e-10
19.32,4.54853848850831e-10
19.34,4.54415627478675e-10
19.36,4.54026999223865e-10
19.38,4.53629965969932e-10
19.4,4.532081567461e-10
19.42,4.52801142135681e-10
19.44,4.52352358121469e-10
19.46,4.51968116109014e-10
19.48,4.5153698057495e-10
19.5,4.51208042677902e-10
19.52,4.50710552975949e-10
19.54,4.50357198037097e-10
19.56,4.49958857483873e-10
19.58,4.4958878891682e-10
19.6,4.49114762766247e-10
19.62,4.48788070543096e-10
19.64,4.48350344952841e-10
19.66,4.47917489727881e-10
19.68,4.47571213103006e-10
19.7,4.47202037100142e-10
19.72,4.46764680783787e-10
19.74,4.46341961221828e-10
19.76,4.46008920012211e-10
19.78,4.45543211446704e-10
19.8,4.4521733077128e-10
19.82,4.44826525670566e-10
19.84,4.44435696398798e-10
19.86,4.44005280323622e-10
19.88,4.43644255134157e-10
19.9,4.43285223695263e-10
19.92,4.42920667128392e-10
19.94,4.42543851770385e-10
19.96,4.42128850386989e-10
19.98,4.4176048164345e-10
20,4.41359858145499e-10
20.02,4.40905396429001e-10
20.04,4.40552591237461e-10
20.06,4.40246412859711e-10
20.08,4.39849918294706e-10
20.1,4.39425233779307e-10
20.12,4.39066663272034e-10
20.14,4.38688858405692e-10
20.16,4.38318758506324e-10
20.18,4.37974932351402e-10
20.2,4.37525369284768e-10
20.22,4.37219489365299e-10
20.24,4.36789924400884e-10
20.26,4.36467858639837e-10
20.28,4.36105455424524e-10
20.3,4.35728621445148e-10
20.32,4.35377345401308e-10
20.34,4.3498193606805e-10
20.36,4.34613000157481e-10
20.38,4.3421352743639e-10
20.4,4.33831998930985e-10
20.42,4.33529854516315e-10
20.44,4.33149842398372e-10
20.46,4.32748871869385e-10
20.48,4.32419893230918e-10
20.5,4.32016402816666e-10
20.52,4.31752435473684e-10
20.54,4.31304755034347e-10
20.56,4.30973487581794e-10
20.58,4.30598480276744e-10
20.6,4.30258261929561e-10
20.62,4.29910685889863e-10
20.64,4.29515026972685e-10
20.66,4.29197676900237e-10
20.68,4.28857471315167e-10
20.7,4.28469183125247e-10
20.72,4.28150512393008e-10
20.74,4.27808132877833e-10
20.76,4.27365287888284e-10
20.78,4.27090122133636e-10
20.8,4.26707973521671e-10
20.82,4.26348944856942e-10
20.84,4.25991681195024e-10
20.86,4.25668669723978e-10
20.88,4.25343334480637e-10
20.9,4.24966269329051e-10
20.92,4.24629859224078e-10
20.94,4.24330309014008e-10
20.96,4.23914589524e-10
20.98,4.23605030923421e-10
21,4.23255694428783e-10
21.02,4.22916758381403e-10
21.04,4.22557017505067e-10
21.06,4.22161366426839e-10
21.08,4.21863478814197e-10
21.1,4.21544538069317e-10
21.12,4.2126146820846e-10
21.14,4.2086587250196e-10
21.16,4.20585404702927e-10
21.18,4.20230948293625e-10
21.2,4.19863208409086e-10
21.22,4.19519689603706e-10
21.24,4.19220812473528e-10
21.26,4.18882820969369e-10
21.28,4.18610371878655e-10
21.3,4.18177760764608e-10
21.32,4.1785093768612e-10
21.34,4.17510523642309e-10
21.36,4.17211436246408e-10
21.38,4.16896281480301e-10
21.4,4.16515867741201e-10
21.42,4.16209265150331e-10
21.44,4.15864223676757e-10
21.46,4.15563608634579e-10
21.48,4.1520627686327e-10
21.5,4.14899158966459e-10
21.52,4.14579979607465e-10
21.54,4.14275520677773e-10
21.56,4.1393273219297e-10
21.58,4.13589220179951e-10
21.6,4.13285742311209e-10
21.62,4.129687330661e-10
21.64,4.12600061283035e-10
21.66,4.12329927448607e-10
21.68,4.1194511020435e-10
21.7,4.11676795184006e-10
21.72,4.11365471322306e-10
21.74,4.11052242508957e-10
21.76,4.1072533596536e-10
21.78,4.10494106100761e-10
21.8,4.10071851351095e-10
21.82,4.09751408779497e-10
21.84,4.09498956152443e-10
21.86,4.09165258687163e-10
21.88,4.08835908785249e-10
21.9,4.08539654808792e-10
21.92,4.08197627932489e-10
21.94,4.07902530725126e-10
21.96,4.07596846988227e-10
21.98,4.07326413088936e-10
22,4.06898077717016e-10
22.02,4.06651930130037e-10
22.04,4.0636035854264e-10
22.06,4.06040960278581e-10
22.08,4.05719036902209e-10
22.1,4.05431165551967e-10
22.12,4.05159438672829e-10
22.14,4.04867640574221e-10
22.16,4.04461005201154e-10
22.18,4.04203732372833e-10
22.2,4.03873118684528e-10
22.22,4.03565789090321e-10
22.24,4.03270773274463e-10
22.26,4.02964181283211e-10
22.28,4.02681219548874e-10
22.3,4.02394581312466e-10
22.32,4.0212537310213e-10
22.34,4.01836429701676e-10
22.36,4.01466188688483e-10
22.38,4.0122316383717e-10
22.4,4.00858948626203e-10
22.42,4.00613714917944e-10
22.44,4.00331239306233e-10
22.46,4.00024173479102e-10
22.48,3.99700717987529e-10
22.5,3.99396993471276e-10
22.52,3.99149279049386e-10
22.54,3.98835572847489e-10
22.56,3.98626541065478e-10
22.58,3.98258206870186e-10
22.6,3.97964870517686e-10
22.62,3.97641975833712e-10
22.64,3.9742217243948e-10
22.66,3.97108869549958e-10
22.68,3.96799902611515e-10
22.7,3.96559246785297e-10
22.72,3.96284851778369e-10
22.74,3.9594843383131e-10
22.76,3.95672149202806e-10
22.78,3.9535126812679e-10
22.8,3.95076518175632e-10
22.82,3.94813407685984e-10
22.84,3.94526346442047e-10
22.86,3.94231003541923e-10
22.88,3.93930694739605e-10
22.9,3.93683441027182e-10
22.92,3.93423712258867e-10
22.94,3.9308540355052e-10
22.96,3.9283787160243e-10
22.98,3.92539081528159e-10
23,3.92342939920179e-10
23.02,3.91922965846834e-10
23.04,3.91721427837731e-10
23.06,3.91418056094649e-10
23.08,3.91173509219814e-10
23.1,3.90899846173146e-10
23.12,3.90646111410352e-10
23.14,3.9033098441828e-10
23.16,3.90064978860369e-10
23.18,3.8977069196247e-10
23.2,3.89479845235289e-10
23.22,3.89212533312556e-10
23.24,3.88946057276067e-10
23.26,3.88654078809249e-10
23.28,3.88388880927839e-10
23.3,3.88121284715067e-10
23.32,3.87914433020146e-10
23.34,3.87543721714581e-10
23.36,3.87310158365742e-10
23.38,3.86995037592865e-10
23.4,3.86807235830264e-10
23.42,3.86489363890935e-10
23.44,3.86260168033288e-10
23.46,3.85955633995727e-10
23.48,3.85681459003179e-10
23.5,3.85455214002996e-10
23.52,3.85161190835901e-10
23.54,3.84929716396573e-10
23.56,3.84606655048481e-10
23.58,3.84428357477155e-10
23.6,3.84164702174177e-10
23.62,3.83830122023938e-10
23.64,3.83639103544785e-10
23.66,3.83357704980103e-10
23.68,3.83073980738122e-10
23.7,3.82779005304296e-10
23.72,3.82558459176191e-10
23.74,3.82299639597218e-10
23.76,3.82023910678004e-10
23.78,3.81739383668605e-10
23.8,3.81491795991408e-10
23.82,3.81207335057417e-10
23.84,3.81010760332175e-10
23.86,3.80712254681571e-10
23.88,3.80464481798546e-10
23.9,3.80247259288018e-10
23.92,3.7996887860878e-10
23.94,3.79706936166747e-10
23.96,3.7941702171378e-10
23.98,3.79202700948913e-10
24,3.78962284628245e-10
24.02,3.7868246851077e-10
24.04,3.78443118525925e-10
24.06,3.78210958932836e-10
24.08,3.77923918048006e-10
24.1,3.77711467903452e-10
24.12,3.77494218310456e-10
24.14,3.77171465627958e-10
24.16,3.76937718160511e-10
24.18,3.76678545448861e-10
24.2,3.76398170253899e-10
24.22,3.76211648829489e-10
24.24,3.75973359464228e-10
24.26,3.75773504483586e-10
24.28,3.75411305818548e-10
24.3,3.75186144166645e-10
24.32,3.74968007777269e-10
24.34,3.74683059697202e-10
24.36,3.74471514754866e-10
24.38,3.74189682528793e-10
24.4,3.73968503901393e-10
24.42,3.73796381066514e-10
24.44,3.73461925679502e-10
24.46,3.73273601711024e-10
24.48,3.72991227906539e-10
24.5,3.7275074050518e-10
24.52,3.72463167974301e-10
24.54,3.72297714440202e-10
24.56,3.72059129667433e-10
24.58,3.71814112354417e-10
24.6,3.71592380601579e-10
24.62,3.7133908444503e-10
24.64,3.71083638581239e-10
24.66,3.7086448484638e-10
24.68,3.70623548317017e-10
24.7,3.70384910668581e-10
24.72,3.70137034787208e-10
24.74,3.69928950105991e-10
24.76,3.69675308105517e-10
24.78,3.69436864810546e-10
24.8,3.69210444375214e-10
24.82,3.68950358927734e-10
24.84,3.68762074323379e-10
24.86,3.68539469458932e-10
24.88,3.68294009529907e-10
24.9,3.68033184012569e-10
24.92,3.67788110803623e-10
24.94,3.67569203041452e-10
24.96,3.67299842122962e-10
24.98,3.67083444490842e-10
25,3.66817225446594e-10
25.02,3.66638605356801e-10
25.04,3.66432613251144e-10
25.06,3.66139550461188e-10
25.08,3.65990548964475e-10
25.1,3.65729804091568e-10
25.12,3.65476656550392e-10
25.14,3.65241278424466e-10
25.16,3.65038659581613e-10
25.18,3.64823631474621e-10
25.2,3.64611785299571e-10
25.22,3.64363254023325e-10
25.24,3.64094649995634e-10
25.26,3.63939603691441e-10
25.28,3.63694533284457e-10
25.3,3.63462443154985e-10
25.32,3.63250558862005e-10
25.34,3.62989947176581e-10
25.36,3.62799080181938e-10
25.38,3.62579320473126e-10
25.4,3.62332077102161e-10
25.42,3.62127911627303e-10
25.44,3.61907796450205e-10
25.46,3.61730759644658e-10
25.48,3.61478348980605e-10
25.5,3.61220185445046e-10
25.52,3.61029033616991e-10
25.54,3.60768828015834e-10
25.56,3.60560325522962e-10
25.58,3.60346276192105e-10
25.6,3.60136465520304e-10
25.62,3.59933599676458e-10
25.64,3.5971840087701e-10
25.66,3.59456794527386e-10
25.68,3.59274476702838e-10
25.7,3.5909851620244e-10
25.72,3.58883719748737e-10
25.74,3.58584491515501e-10
25.76,3.58471363344188e-10
25.78,3.58262576917325e-10
25.8,3.57952976984761e-10
25.82,3.57761294986853e-10
25.84,3.575690362291e-10
25.86,3.5734753075982e-10
25.88,3.57142751373981e-10
25.9,3.56904415773462e-10
25.92,3.56706307940003e-10
25.94,3.5649405315114e-10
25.96,3.5625130712431e-10
25.98,3.56081878365e-10
26,3.5590043694692e-10
26.02,3.55630914851357e-10
26.04,3.55455256684128e-10
26.06,3.55217632296744e-10
26.08,3.55018786770191e-10
26.1,3.54814616797433e-10
26.12,3.5459260577252e-10
26.14,3.54384170283122e-10
26.16,3.54174270214491e-10
26.18,3.53987211842153e-10
26.2,3.53813293793465e-10
26.22,3.53584149229188e-10
26.24,3.53401788376657e-10
26.26,3.53142992026553e-10
26.28,3.5294050086585e-10
26.3,3.52756560172313e-10
26.32,3.52488607524136e-10
26.34,3.52380943534888e-10
26.36,3.52186859162339e-10
26.38,3.51993762227045e-10
26.4,3.51730319093394e-10
26.42,3.51451208668935e-10
26.44,3.51361301488666e-10
26.46,3.51154090291498e-10
26.48,3.50907545002278e-10
26.5,3.50691080564951e-10
26.52,3.505376918558e-10
26.54,3.50318578197024e-10
26.56,3.5008728649184e-10
26.58,3.49937717438654e-10
26.6,3.49760270509093e-10
26.62,3.49535040600822e-10
26.64,3.49289010938143e-10
26.66,3.49212810182987e-10
26.68,3.48915406633169e-10
26.7,3.48762764019026e-10
26.72,3.48534212456517e-10
26.74,3.48324571190515e-10
26.76,3.48146306109145e-10
26.78,3.47998410191783e-10
26.8,3.47795726358665e-10
26.82,3.47563541695683e-10
26.84,3.47414941795509e-10
26.86,3.47162243847002e-10
26.88,3.4698089083144e-10
26.9,3.46809175293143e-10
26.92,3.46598431065602e-10
26.94,3.46433990745413e-10
26.96,3.4629048554162e-10
26.98,3.4603834362414e-10
27,3.45816789124729e-10
27.02,3.45646599817004e-10
27.04,3.45464394969261e-10
27.06,3.45306769037875e-10
27.08,3.45078301754541e-10
27.1,3.44829862149081e-10
27.12,3.44703957932765e-10
27.14,3.44536255149853e-10
27.16,3.44330381927268e-10
27.18,3.44141096152069e-10
27.2,3.43990889556665e-10
27.22,3.43788277516303e-10
27.24,3.43584929324248e-10
27.26,3.43365546440763e-10
27.28,3.43147789073116e-10
27.3,3.42975990849539e-10
27.32,3.42798081542402e-10
27.34,3.42673300894112e-10
27.36,3.42408637920247e-10
27.38,3.42264499155572e-10
27.4,3.42062055922262e-10
27.42,3.41896931561015e-10
27.44,3.41680257471332e-10
27.46,3.4155451910705e-10
27.48,3.41328381572113e-10
27.5,3.41157862995746e-10
27.52,3.40998207790459e-10
27.54,3.40749644020964e-10
27.56,3.40654314569998e-10
27.58,3.40406759347624e-10
27.6,3.40211348757614e-10
27.62,3.40037522048752e-10
27.64,3.3989714884707e-10
27.66,3.39675958970016e-10
27.68,3.39514838092276e-10
27.7,3.3929797722406e-10
27.72,3.39165290863646e-10
27.74,3.39003527397186e-10
27.76,3.38808810150367e-10
27.78,3.38609103768031e-10
27.8,3.38449047366214e-10
27.82,3.38270354649517e-10
27.84,3.38115021731177e-10
27.86,3.37902812633452e-10
27.88,3.37740292724009e-10
27.9,3.37514082601242e-10
27.92,3.37330123047781e-10
27.94,3.3720215426859e-10
27.96,3.36995838346833e-10
27.98,3.36850002277672e-10
28,3.36670863920496e-10
28.02,3.36522217058884e-10
28.04,3.36346482812474e-10
28.06,3.36136403276021e-10
28.08,3.35990061458078e-10
28.1,3.35862039339694e-10
28.12,3.356762091545e-10
28.14,3.35456077487106e-10
28.16,3.352536799062e-10
28.18,3.35132604553568e-10
28.2,3.3488838045199e-10
28.22,3.34743118798995e-10
28.24,3.3458269552187e-10
28.26,3.34415682746124e-10
28.28,3.3426502959956e-10
28.3,3.34075698060351e-10
28.32,3.33970925380539e-10
28.34,3.33753962130971e-10
28.36,3.33590309495014e-10
28.38,3.33414093685081e-10
28.4,3.33260429387104e-10
28.42,3.33075871912598e-10
28.44,3.3291079521459e-10
28.46,3.32734728173844e-10
28.48,3.32580868780029e-10
28.5,3.32365905470749e-10
28.52,3.32236904367229e-10
28.54,3.32089491114951e-10
28.56,3.31952699962753e-10
28.58,3.31690361223968e-10
28.6,3.3157651962978e-10
28.62,3.31380499926023e-10
28.64,3.31242722270627e-10
28.66,3.31112048096559e-10
28.68,3.30921143251693e-10
28.7,3.30797011427292e-10
28.72,3.30592076788522e-10
28.74,3.30369584684245e-10
28.76,3.30257945492377e-10
28.78,3.30091597114249e-10
28.8,3.29917015204517e-10
28.82,3.2974856975131e-10
28.84,3.29541779331614e-10
28.86,3.29465597482174e-10
28.88,3.29272856228013e-10
28.9,3.29088461688289e-10
28.92,3.28962701105957e-10
28.94,3.28815490761714e-10
28.96,3.28628263104471e-10
28.98,3.28487576262677e-10
29,3.28293516622636e-10
29.02,3.28123603464283e-10
29.04,3.27968317230424e-10
29.06,3.27814941099489e-10
29.08,3.27708087714141e-10
29.1,3.27511870892867e-10
29.12,3.27320135685419e-10
29.14,3.27200224188895e-10
29.16,3.27048572519306e-10
29.18,3.26827721772425e-10
29.2,3.2673328324405e-10
29.22,3.26558483545128e-10
29.24,3.26455019698418e-10
29.26,3.26255895621202e-10
29.28,3.26070701484512e-10
29.3,3.25944276464098e-10
29.32,3.25744526910672e-10
29.34,3.25592214884787e-10
29.36,3.25480218512399e-10
29.38,3.25333261518163e-10
29.4,3.2516603568831e-10
29.42,3.2502661951187e-10
29.44,3.2486420474066e-10
29.46,3.24714705214656e-10
29.48,3.24553729666807e-10
29.5,3.24411835389189e-10
29.52,3.24198380518803e-10
29.54,3.24093270540884e-10
29.56,3.23942923263306e-10
29.58,3.23804897319136e-10
29.6,3.23668597831908e-10
29.62,3.23526729517973e-10
29.64,3.23345185459072e-10
29.66,3.23142372361867e-10
29.68,3.2301161000124e-10
29.7,3.22882219193854e-10
29.72,3.22651807980588e-10
29.74,3.22620655499244e-10
29.76,3.22474122751446e-10
29.78,3.22314728447646e-10
29.8,3.22160641903782e-10
29.82,3.22019876864376e-10
29.84,3.21848213758217e-10
29.86,3.21674435342116e-10
29.88,3.21548605779254e-10
29.9,3.21365560501324e-10
29.92,3.21260783266424e-10
29.94,3.21033235624979e-10
29.96,3.2097049559217e-10
29.98,3.20781552378193e-10
30,3.20668063247467e-10
30.02,3.20471492224073e-10
30.04,3.20346750567772e-10
30.06,3.20269009400103e-10
30.08,3.20081565151939e-10
30.1,3.19932009841324e-10
30.12,3.19734118067499e-10
30.14,3.19632770508642e-10
30.16,3.1951886288305e-10
30.18,3.1933034404373e-10
30.2,3.19176460651035e-10
30.22,3.19051831457694e-10
30.24,3.18888216109442e-10
30.26,3.18736265816829e-10
30.28,3.18615157353088e-10
30.3,3.18502812104388e-10
30.32,3.18280885032571e-10
30.34,3.18182733565161e-10
30.36,3.18045408067434e-10
30.38,3.17952273674989e-10
30.4,3.17766115004971e-10
30.42,3.17647593181004e-10
30.44,3.17516557732827e-10
30.46,3.17334788770135e-10
30.48,3.17256679400121e-10
30.5,3.17060117251576e-10
30.52,3.16861281903966e-10
30.54,3.1686213826306e-10
30.56,3.16654865549897e-10
30.58,3.16468529448377e-10
30.6,3.16377436080605e-10
30.62,3.16227244205854e-10
30.64,3.16096090641824e-10
30.66,3.15959806177532e-10
30.68,3.15868704056016e-10
30.7,3.15666548848034e-10
30.72,3.15591814098827e-10
30.74,3.15416293104869e-10
30.76,3.15278559395546e-10
30.78,3.15148928277624e-10
30.8,3.1497067120474e-10
30.82,3.14856954503578e-10
30.84,3.14714998634575e-10
30.86,3.14613217082351e-10
30.88,3.1444442132737e-10
30.9,3.14353577809699e-10
30.92,3.14178096435161e-10
30.94,3.14067407820059e-10
30.96,3.13952075671687e-10
30.98,3.13839637449418e-10
31,3.13657685168387e-10
31.02,3.13512156421595e-10
31.04,3.1334794743856e-10
31.06,3.13253163534263e-10
31.08,3.13104562995261e-10
31.1,3.13037539614275e-10
31.12,3.12826393638659e-10
31.14,3.12723909225357e-10
31.16,3.12567506892688e-10
31.18,3.12409003272847e-10
31.2,3.12290881677286e-10
31.22,3.12227138833361e-10
31.24,3.12069274398512e-10
31.26,3.11905748951046e-10
31.28,3.11800154693063e-10
31.3,3.11652980479557e-10
31.32,3.11556721568928e-10
31.34,3.11453083840083e-10
31.36,3.11270481322911e-10
31.38,3.11172690013266e-10
31.4,3.11010562414171e-10
31.42,3.10861433988989e-10
31.44,3.10775259209502e-10
31.46,3.10608002701487e-10
31.48,3.10494982856734e-10
31.5,3.1040923550603e-10
31.52,3.10222268681685e-10
31.54,3.10155341929703e-10
31.56,3.10004952669952e-10
31.58,3.09816027844214e-10
31.6,3.0976410145943e-10
31.62,3.09621790711175e-10
31.64,3.09461678869753e-10
31.66,3.09403277325133e-10
31.68,3.09216430103281e-10
31.7,3.0909940042437e-10
31.72,3.08957582593395e-10
31.74,3.08824181853829e-10
31.76,3.08734957776678e-10
31.78,3.08580987171528e-10
31.8,3.08468274231778e-10
31.82,3.08401541057826e-10
31.84,3.08259997432826e-10
31.86,3.0814601964409e-10
31.88,3.08017738045994e-10
31.9,3.07860028531666e-10
31.92,3.07769808373209e-10
31.94,3.07635996522271e-10
31.96,3.0748127598326e-10
31.98,3.07377560876484e-10
32,3.07281597481658e-10
32.02,3.07162420166964e-10
32.04,3.07011434285896e-10
32.06,3.06890267178175e-10
32.08,3.06756253450908e-10
32.1,3.06573125235687e-10
32.12,3.06534811490576e-10
32.14,3.06341983491194e-10
32.16,3.0626382904263e-10
32.18,3.06159332943102e-10
32.2,3.06042952875108e-10
32.22,3.05871131306662e-10
32.24,3.05789664782152e-10
32.26,3.05684707279412e-10
32.28,3.05542440701737e-10
32.3,3.0541683065098e-10
32.32,3.05309847174928e-10
32.34,3.05198659974148e-10
32.36,3.05044455283239e-10
32.38,3.04972672722651e-10
32.4,3.04808872999894e-10
32.42,3.04692590236545e-10
32.44,3.04597018985917e-10
32.46,3.04482888762967e-10
32.48,3.04376419872799e-10
32.5,3.04270886038987e-10
32.52,3.04110716882929e-10
32.54,3.03971934856035e-10
32.56,3.03903315935178e-10
32.58,3.03774408066364e-10
32.6,3.03688928326563e-10
32.62,3.03585046337848e-10
32.64,3.03423632119587e-10
32.66,3.03311483644316e-10
32.68,3.03188919741114e-10
32.7,3.03095251769562e-10
32.72,3.02940217043827e-10
32.74,3.02869409689097e-10
32.76,3.02690173707207e-10
32.78,3.02624098493008e-10
32.8,3.0251138777395e-10
32.82,3.02363300967475e-10
32.84,3.02270121129098e-10
32.86,3.02161999473783e-10
32.88,3.02063432267096e-10
32.9,3.01974672406295e-10
32.92,3.01906302805554e-10
32.94,3.01722833685399e-10
32.96,3.01635589408399e-10
32.98,3.01543269633524e-10
33,3.01356027547961e-10
33.02,3.01293646236044e-10
33.04,3.01206786967132e-10
33.06,3.01083773295492e-10
33.08,3.00944706190328e-10
33.1,3.008059722078e-10
33.12,3.00729086679126e-10
33.14,3.00606257725569e-10
33.16,3.00505181367725e-10
33.18,3.00423556066489e-10
33.2,3.00274063171547e-10
33.22,3.00166289785302e-10
33.24,3.00085378952165e-10
33.26,2.99917864744776e-10
33.28,2.99864570977088e-10
33.3,2.99753717024698e-10
33.32,2.99562997937768e-10
33.34,2.9950331581526e-10
33.36,2.99381412280305e-10
33.38,2.99311030005665e-10
33.4,2.99164561065592e-10
33.42,2.99018057956421e-10
33.44,2.98937696587216e-10
33.46,2.9882896321084e-10
33.48,2.98768392564873e-10
33.5,2.98684705739065e-10
33.52,2.98572615990302e-10
33.54,2.98450393587771e-10
33.56,2.98368536706651e-10
33.58,2.98205077369601e-10
33.6,2.98143906066989e-10
33.62,2.97991472415612e-10
33.64,2.97881046054189e-10
33.66,2.97801440898814e-10
33.68,2.97697683939572e-10
33.7,2.97590170066442e-10
33.72,2.97506070582404e-10
33.74,2.97352344944556e-10
33.76,2.97282248441366e-10
33.78,2.97138443864322e-10
33.8,2.97064286844059e-10
33.82,2.96959614670019e-10
33.84,2.96915666821021e-10
33.86,2.96763765130955e-10
33.88,2.9666013311556e-10
33.9,2.9654605435904e-10
33.92,2.96443389196936e-10
33.94,2.96299978124343e-10
33.96,2.96251482527761e-10
33.98,2.9615151589415e-10
34,2.96079755021443e-10
34.02,2.95960422280981e-10
34.04,2.95854315496122e-10
34.06,2.95780274277524e-10
34.08,2.9562153088026e-10
34.1,2.95549963274975e-10
34.12,2.95435225268422e-10
34.14,2.95330209682416e-10
34.16,2.95203305079413e-10
34.18,2.95182571851692e-10
34.2,2.94995889365439e-10
34.22,2.9492001204986e-10
34.24,2.94793713919554e-10
34.26,2.94678829945779e-10
34.28,2.94668917037059e-10
34.3,2.945522056025e-10
34.32,2.94432239868233e-10
34.34,2.94310422101353e-10
34.36,2.9418348626617e-10
34.38,2.94092232277636e-10
34.4,2.94010548764985e-10
34.42,2.93971413961457e-10
34.44,2.93804421929788e-10
34.46,2.93746909301262e-10
34.48,2.93637554164263e-10
34.5,2.93548940806768e-10
34.52,2.9343293240284e-10
34.54,2.93353960023684e-10
34.56,2.93251659200895e-10
34.58,2.93118599424373e-10
34.6,2.93011912469007e-10
34.62,2.92976006816248e-10
34.64,2.92842231436856e-10
34.66,2.9274769611437e-10
34.68,2.92702577622435e-10
34.7,2.92554991934962e-10
34.72,2.92386615436321e-10
34.74,2.92380227961259e-10
34.76,2.92299444750944e-10
34.78,2.92187404345708e-10
34.8,2.92123232789882e-10
34.82,2.91980867548208e-10
34.84,2.91902064680902e-10
34.86,2.91784946103852e-10
34.88,2.9174029452704e-10
34.9,2.91647481455953e-10
34.92,2.91511101541358e-10
34.94,2.91444760751392e-10
34.96,2.91274690713836e-10
34.98,2.91247235730003e-10
35,2.9115590840817e-10
35.02,2.91006270471641e-10
35.04,2.9091079234669e-10
35.06,2.90840685992514e-10
35.08,2.90825171246126e-10
35.1,2.90659469140833e-10
35.12,2.90611307974072e-10
35.14,2.90512778566214e-10
35.16,2.9040829325777e-10
35.18,2.90322006096423e-10
35.2,2.90225432893886e-10
35.22,2.9016793373961e-10
35.24,2.90031720091704e-10
35.26,2.89918715609018e-10
35.28,2.89832566829188e-10
35.3,2.89769735387838e-10
35.32,2.89702501326576e-10
35.34,2.89603196475789e-10
35.36,2.89559586851097e-10
35.38,2.89373340531436e-10
35.4,2.89354129116054e-10
35.42,2.89222868059681e-10
35.44,2.89202831741362e-10
35.46,2.89038263968243e-10
35.48,2.88898892558557e-10
35.5,2.88851222508387e-10
35.52,2.88770915384088e-10
35.54,2.88672871474523e-10
35.56,2.88614585184283e-10
35.58,2.8848777340808e-10
35.6,2.88387341778927e-10
35.62,2.88362082079895e-10
35.64,2.88198744175944e-10
35.66,2.88175940952545e-10
35.68,2.88082333598531e-10
35.7,2.87964287832888e-10
35.72,2.87912792948958e-10
35.74,2.87825865761948e-10
35.76,2.87769417196887e-10
35.78,2.87668475528807e-10
35.8,2.87548086302734e-10
35.82,2.87510012262517e-10
35.84,2.87399125609385e-10
35.86,2.87311211002309e-10
35.88,2.87194089867136e-10
35.9,2.87131121580665e-10
35.92,2.87022951291394e-10
35.94,2.86943275151973e-10
35.96,2.86839965095275e-10
35.98,2.86784092623077e-10
36,2.86698751317926e-10
36.02,2.86621515171242e-10
36.04,2.86579925057562e-10
36.06,2.86470176939743e-10
36.08,2.86358929736809e-10
36.1,2.86246403579898e-10
36.12,2.86174971814826e-10
36.14,2.86089145922097e-10
36.16,2.8601861008776e-10
36.18,2.85974744445368e-10
36.2,2.85852021106936e-10
36.22,2.85809905027066e-10
36.24,2.85736057933179e-10
36.26,2.85608744900515e-10
36.28,2.85512118520426e-10
36.3,2.85513537137377e-10
36.32,2.85360774488454e-10
36.34,2.8527353088139e-10
36.36,2.85236335358296e-10
36.38,2.85126778228638e-10
36.4,2.85024692688671e-10
36.42,2.84954539645718e-10
36.44,2.84920561342711e-10
36.46,2.8481105537216e-10
36.48,2.84712388472398e-10
36.5,2.84611793433553e-10
36.52,2.84533220980472e-10
36.54,2.84434519818521e-10
36.56,2.84413701359566e-10
36.58,2.84338165315158e-10
36.6,2.84218797833264e-10
36.62,2.8413059816771e-10
36.64,2.84061012302842e-10
36.66,2.83957264995695e-10
36.68,2.83901414876658e-10
36.7,2.83808298575081e-10
36.72,2.83705824417485e-10
36.74,2.83693706483234e-10
36.76,2.83621555436498e-10
36.78,2.83496723376329e-10
36.8,2.83434527636232e-10
36.82,2.83320403911219e-10
36.84,2.83322653996259e-10
36.86,2.83158867713192e-10
36.88,2.83099277465065e-10
36.9,2.83084261575779e-10
36.92,2.82948659802965e-10
36.94,2.82875148773991e-10
36.96,2.82850398270302e-10
36.98,2.82742063320233e-10
37,2.82675638576852e-10
37.02,2.82612276161792e-10
37.04,2.82519626014646e-10
37.06,2.82463500265803e-10
37.08,2.82367502807199e-10
37.1,2.82255392440379e-10
37.12,2.82228374114334e-10
37.14,2.82206006974535e-10
37.16,2.82097478101095e-10
37.18,2.81968581384323e-10
37.2,2.81860455847547e-10
37.22,2.81874585811487e-10
37.24,2.81758617629072e-10
37.26,2.81669798396438e-10
37.28,2.8162340657999e-10
37.3,2.81546718617353e-10
37.32,2.81461310275295e-10
37.34,2.81377102343724e-10
37.36,2.8134849883852e-10
37.38,2.81239466287767e-10
37.4,2.81141147487628e-10
37.42,2.81090304684654e-10
37.44,2.8099859616145e-10
37.46,2.80936188339171e-10
37.48,2.80810413175403e-10
37.5,2.80732961317116e-10
37.52,2.80670963196474e-10
37.54,2.80654921864917e-10
37.56,2.80611032177358e-10
37.58,2.80487345578798e-10
37.6,2.80457803075837e-10
37.62,2.80347824242131e-10
37.64,2.80299740685639e-10
37.66,2.80255356029956e-10
37.68,2.8021497081378e-10
37.7,2.80090828532144e-10
37.72,2.7996651203984e-10
37.74,2.7991658826041e-10
37.76,2.7983984447193e-10
37.78,2.797861357176e-10
37.8,2.79668938140943e-10
37.82,2.79674876612245e-10
37.84,2.79579677191242e-10
37.86,2.79481071773022e-10
37.88,2.79463300442971e-10
37.9,2.79360522971732e-10
37.92,2.79245262097746e-10
37.94,2.79188982841165e-10
37.96,2.79132756578595e-10
37.98,2.79063102391622e-10
38,2.79005705625458e-10
38.02,2.78960338074108e-10
38.04,2.78866036482994e-10
38.06,2.78807060247357e-10
38.08,2.7877373240614e-10
38.1,2.78649519523699e-10
38.12,2.7857098803377e-10
38.14,2.78553990586415e-10
38.16,2.78451564611417e-10
38.18,2.78368031452986e-10
38.2,2.78343307066274e-10
38.22,2.78279137921851e-10
38.24,2.78159440918766e-10
38.26,2.7813374945802e-10
38.28,2.78063744523698e-10
38.3,2.77942315494335e-10
38.32,2.77880258734902e-10
38.34,2.77847883792931e-10
38.36,2.77794380224671e-10
38.38,2.77722388173704e-10
38.4,2.7765143334847e-10
38.42,2.77570445546555e-10
38.44,2.77500566838093e-10
38.46,2.77454029350435e-10
38.48,2.7734967566965e-10
38.5,2.77267723511524e-10
38.52,2.77310683345295e-10
38.54,2.77174188012459e-10
38.56,2.77110806892038e-10
38.58,2.77023375916674e-10
38.6,2.76967501476503e-10
38.62,2.76929377308636e-10
38.64,2.76880118058269e-10
38.66,2.76835445808278e-10
38.68,2.76737268991712e-10
38.7,2.76696032127878e-10
38.72,2.76567289477409e-10
38.74,2.7652837075864e-10
38.76,2.76462683148055e-10
38.78,2.76412794833953e-10
38.8,2.76343509508001e-10
38.82,2.7624490578053e-10
38.84,2.76252611609564e-10
38.86,2.76094189903555e-10
38.88,2.76080265999807e-10
38.9,2.7599754916583e-10
38.92,2.75956172419835e-10
38.94,2.75969899673286e-10
38.96,2.75883162700645e-10
38.98,2.75824989040821e-10
39,2.75722547178831e-10
39.02,2.75671744269798e-10
39.04,2.75588600720243e-10
39.06,2.75515598210917e-10
39.08,2.75524490948624e-10
39.1,2.75375421759419e-10
39.12,2.75354092788451e-10
39.14,2.7527246463771e-10
39.16,2.75209104685535e-10
39.18,2.75114133186579e-10
39.2,2.75062016311891e-10
39.22,2.75058106404217e-10
39.24,2.74979898204117e-10
39.26,2.74909071224253e-10
39.28,2.74860017186621e-10
39.3,2.7480604011027e-10
39.32,2.74714768668386e-10
39.34,2.74685339784472e-10
39.36,2.74567485730164e-10
39.38,2.74557380637266e-10
39.4,2.74505586870519e-10
39.42,2.74450051079526e-10
39.44,2.74380055092084e-10
39.46,2.74349871191823e-10
39.48,2.74246471069803e-10
39.5,2.74193991686977e-10
39.52,2.74115607444287e-10
39.54,2.74104858967612e-10
39.56,2.740235172685e-10
39.58,2.7394302140914e-10
39.6,2.73933075713285e-10
39.62,2.73849544603532e-10
39.64,2.73751123628441e-10
39.66,2.73734788640606e-10
39.68,2.73659240946345e-10
39.7,2.73613391480859e-10
39.72,2.7354523806999e-10
39.74,2.73498914366932e-10
39.76,2.73472148251008e-10
39.78,2.73348498154595e-10
39.8,2.73305788492412e-10
39.82,2.73277065985769e-10
39.84,2.73195326252117e-10
39.86,2.73117672431808e-10
39.88,2.73103775307475e-10
39.9,2.73019837635476e-10
39.92,2.73020078018012e-10
39.94,2.72947700165752e-10
39.96,2.72859458527564e-10
39.98,2.72818395449242e-10
40,2.72815200578679e-10
40.02,2.72704932108019e-10
40.04,2.72687746031276e-10
40.06,2.72574653681984e-10
40.08,2.72571686658663e-10
40.1,2.72443129283079e-10
40.12,2.72415315762321e-10
40.14,2.72366076875847e-10
40.16,2.72356039903119e-10
40.18,2.72242830567639e-10
40.2,2.72206799213642e-10
40.22,2.72095951968885e-10
40.24,2.72116099042218e-10
40.26,2.72031529937142e-10
40.28,2.71968047928326e-10
40.3,2.71877771796561e-10
40.32,2.71944543446605e-10
40.34,2.71846729135881e-10
40.36,2.7181310547793e-10
40.38,2.71690723209992e-10
40.4,2.71651631358739e-10
40.42,2.71573504319529e-10
40.44,2.71544750673101e-10
40.46,2.71503356254828e-10
40.48,2.71417683285473e-10
40.5,2.714125572121e-10
40.52,2.71329860851851e-10
40.54,2.7130840216937e-10
40.56,2.71251923840426e-10
40.58,2.71181073100148e-10
40.6,2.71130734499515e-10
40.62,2.71086904912861e-10
40.64,2.71072425130493e-10
40.66,2.71036531811843e-10
40.68,2.70959884681674e-10
40.7,2.708967656472e-10
40.72,2.70840703742473e-10
40.74,2.70796766619801e-10
40.76,2.70732332468481e-10
40.78,2.70752156180913e-10
40.8,2.70650157987446e-10
40.82,2.7058002565429e-10
40.84,2.70573238724e-10
40.86,2.70552978647527e-10
40.88,2.7044198086384e-10
40.9,2.7038742380111e-10
40.92,2.70372811468822e-10
40.94,2.70294084829368e-10
40.96,2.70187948895165e-10
40.98,2.70176850321611e-10
41,2.70189906450907e-10
41.02,2.70076434074316e-10
41.04,2.70048423431684e-10
41.06,2.7001686969491e-10
41.08,2.69922437171641e-10
41.1,2.69928757701346e-10
41.12,2.69791772777877e-10
41.14,2.69796163039346e-10
41.16,2.69742512970839e-10
41.18,2.69752836994701e-10
41.2,2.69608880366455e-10
41.22,2.69613285742938e-10
41.24,2.69568280593962e-10
41.26,2.69540211430339e-10
41.28,2.6943740511075e-10
41.3,2.69459074214878e-10
41.32,2.69395031461331e-10
41.34,2.69282744167843e-10
41.36,2.69301298253346e-10
41.38,2.69301248803439e-10
41.4,2.69180125829234e-10
41.42,2.69106440222938e-10
41.44,2.69053493835124e-10
41.46,2.69007502177832e-10
41.48,2.69009238386187e-10
41.5,2.68941970878021e-10
41.52,2.68851021383204e-10
41.54,2.68855570108352e-10
41.56,2.68815803881307e-10
41.58,2.68790336600962e-10
41.6,2.68721411787993e-10
41.62,2.68664541903098e-10
41.64,2.68643575351946e-10
41.66,2.6850152427687e-10
41.68,2.68555337945297e-10
41.7,2.68512544653289e-10
41.72,2.68423316594802e-10
41.74,2.68423433094032e-10
41.76,2.68377526802798e-10
41.78,2.68344826446298e-10
41.8,2.68304710883125e-10
41.82,2.68205633025128e-10
41.84,2.6813310534666e-10
41.86,2.68137298080956e-10
41.88,2.68075477478764e-10
41.9,2.68095046599293e-10
41.92,2.67970597325218e-10
41.94,2.67949407584218e-10
41.96,2.67952224330628e-10
41.98,2.67874204988364e-10
42,2.67835313115166e-10
42.02,2.67816035228221e-10
42.04,2.67749454110686e-10
42.06,2.6773045375728e-10
42.08,2.67614523500335e-10
42.1,2.67655151571256e-10
42.12,2.67596911158527e-10
42.14,2.67528183330524e-10
42.16,2.67456131147445e-10
42.18,2.67436286387319e-10
42.2,2.67378532733833e-10
42.22,2.67301740702484e-10
42.24,2.67338309427638e-10
42.26,2.67267978467025e-10
42.28,2.67199383992876e-10
42.3,2.67163916804868e-10
42.32,2.67118115319102e-10
42.34,2.67136788469469e-10
42.36,2.67056541632422e-10
42.38,2.67048249908647e-10
42.4,2.66964534686939e-10
42.42,2.6695924459488e-10
42.44,2.66935015180672e-10
42.46,2.66908965767681e-10
42.48,2.66797212376626e-10
42.5,2.66756237878824e-10
42.52,2.66676796239137e-10
42.54,2.66676590542223e-10
42.56,2.66695444823896e-10
42.58,2.66659916475975e-10
42.6,2.66586860113885e-10
42.62,2.66530032453867e-10
42.64,2.66486077346372e-10
42.66,2.66504546811556e-10
42.68,2.6644592001081e-10
42.7,2.66375066839816e-10
42.72,2.66399986302404e-10
42.74,2.6632318977477e-10
42.76,2.66358013974093e-10
42.78,2.66213039329388e-10
42.8,2.66184647423452e-10
42.82,2.66113304850459e-10
42.84,2.66106921682577e-10
42.86,2.66065753132002e-10
42.88,2.6600984400438e-10
42.9,2.65988590625833e-10
42.92,2.65998267052369e-10
42.94,2.65898564627387e-10
42.96,2.65944660184262e-10
42.98,2.65858194072405e-10
43,2.65774383252655e-10
43.02,2.65748409421323e-10
43.04,2.65747140662945e-10
43.06,2.65643400942879e-10
43.08,2.65656730552758e-10
43.1,2.65651338592478e-10
43.12,2.6555211895286e-10
43.14,2.65554414918874e-10
43.16,2.6548689282262e-10
43.18,2.65524306197241e-10
43.2,2.65454811363412e-10
43.22,2.65415766300771e-10
43.24,2.65399850225639e-10
43.26,2.6536152590177e-10
43.28,2.65335312616334e-10
43.3,2.65282146548377e-10
43.32,2.65172938689077e-10
43.34,2.65284016302735e-10
43.36,2.65183130825375e-10
43.38,2.65085120297554e-10
43.4,2.6510876387353e-10
43.42,2.65090257633555e-10
43.44,2.64980052684105e-10
43.46,2.64992779625755e-10
43.48,2.64944172418362e-10
43.5,2.64896846648104e-10
43.52,2.64876101462325e-10
43.54,2.64798751208352e-10
43.56,2.64819976044267e-10
43.58,2.64763618166747e-10
43.6,2.64736196259465e-10
43.62,2.64703417183985e-10
43.64,2.64646056103944e-10
43.66,2.6466525587338e-10
43.68,2.64641745537402e-10
43.7,2.64527667935489e-10
43.72,2.64587112629671e-10
43.74,2.64517617169255e-10
43.76,2.64481913127867e-10
43.78,2.64442616185702e-10
43.8,2.64427993228948e-10
43.82,2.64328672459877e-10
43.84,2.64312730800123e-10
43.86,2.64336124982017e-10
43.88,2.64310875079198e-10
43.9,2.64258860055955e-10
43.92,2.64189839238537e-10
43.94,2.64145639184664e-10
43.96,2.64124852382614e-10
43.98,2.64125069167348e-10
44,2.64134064539256e-10
44.02,2.63986335999257e-10
44.04,2.64038097715045e-10
44.06,2.6400117537932e-10
44.08,2.63928395787547e-10
44.1,2.63911723261216e-10
44.12,2.63885860941274e-10
44.14,2.63917872181808e-10
44.16,2.6383537589845e-10
44.18,2.63872364888561e-10
44.2,2.63829012382206e-10
44.22,2.63726908837137e-10
44.24,2.63683902941742e-10
44.26,2.6368524261162e-10
44.28,2.63622091658373e-10
44.3,2.63617388414412e-10
44.32,2.6361988059243e-10
44.34,2.63525972674901e-10
44.36,2.63531996696848e-10
44.38,2.63537447492754e-10
44.4,2.63483454721982e-10
44.42,2.63430087085743e-10
44.44,2.63447878382064e-10
44.46,2.63426899131168e-10
44.48,2.63347161640001e-10
44.5,2.63388325534065e-10
44.52,2.63283826151609e-10
44.54,2.63291596433293e-10
44.56,2.63271257461302e-10
44.58,2.632073752667e-10
44.6,2.63192491121386e-10
44.62,2.63157661218041e-10
44.64,2.63106921708886e-10
44.66,2.63091551071148e-10
44.68,2.63092309579749e-10
44.7,2.63075477891457e-10
44.72,2.63022439825349e-10
44.74,2.62988221293963e-10
44.76,2.6297767084715e-10
44.78,2.62926540024728e-10
44.8,2.62895324683649e-10
44.82,2.62895426900436e-10
44.84,2.62877321709329e-10
44.86,2.62870451689049e-10
44.88,2.62846581887282e-10
44.9,2.62740568249e-10
44.92,2.62717692806531e-10
44.94,2.62723183672552e-10
44.96,2.62670818831321e-10
44.98,2.62667160052884e-10
45,2.62672480190642e-10
45.02,2.62644954995624e-10
45.04,2.62583602862586e-10
45.06,2.62556833122675e-10
45.08,2.62562250829327e-10
45.1,2.62485387925362e-10
45.12,2.62459024853063e-10
45.14,2.62446352469254e-10
45.16,2.62440379975249e-10
45.18,2.62495516625662e-10
45.2,2.62423257359283e-10
45.22,2.62368296657932e-10
45.24,2.62297127768041e-10
45.26,2.62296135252836e-10
45.28,2.62328626214617e-10
45.3,2.6228138291395e-10
45.32,2.62294646459911e-10
45.34,2.62221556785966e-10
45.36,2.62174840886635e-10
45.38,2.62164140081546e-10
45.4,2.62121716012804e-10
45.42,2.62100695701735e-10
45.44,2.62078306782974e-10
45.46,2.62054437038525e-10
45.48,2.62057364560643e-10
45.5,2.62063876325591e-10
45.52,2.62008740944777e-10
45.54,2.61989006143201e-10
45.56,2.6193128823019e-10
45.58,2.61891426426949e-10
45.6,2.61970611573805e-10
45.62,2.6189784193195e-10
45.64,2.6187450154337e-10
45.66,2.61823995985782e-10
45.68,2.61812419547609e-10
45.7,2.61805976159634e-10
45.72,2.61759232286708e-10
45.74,2.61778769364801e-10
45.76,2.61747151726467e-10
45.78,2.61752634116014e-10
45.8,2.61703157874129e-10
45.82,2.61657283878857e-10
45.84,2.61665462506385e-10
45.86,2.61639034486846e-10
45.88,2.616193986603e-10
45.9,2.61578125053488e-10
45.92,2.61566726489065e-10
45.94,2.61526639500137e-10
45.96,2.61526678076042e-10
45.98,2.61490185291737e-10
46,2.61463196802013e-10
46.02,2.61528202835572e-10
46.04,2.61418877710954e-10
46.06,2.61453960136514e-10
46.08,2.61360906096961e-10
46.1,2.61411872150471e-10
46.12,2.61347152512036e-10
46.14,2.61328086407394e-10
46.16,2.61308265420269e-10
46.18,2.61280885971833e-10
46.2,2.61267439805258e-10
46.22,2.61268191489191e-10
46.24,2.61256223969252e-10
46.26,2.61217921878741e-10
46.28,2.61193848424538e-10
46.3,2.6117030839096e-10
46.32,2.61178694266972e-10
46.34,2.61140083112918e-10
46.36,2.611162529069e-10
46.38,2.61060888455189e-10
46.4,2.61047046006278e-10
46.42,2.6104164718146e-10
46.44,2.61061319791602e-10
46.46,2.61002008931957e-10
46.48,2.61053441782368e-10
46.5,2.60970550530355e-10
46.52,2.60981673833835e-10
46.54,2.6100071401062e-10
46.56,2.60967576050214e-10
46.58,2.60873555096573e-10
46.6,2.60909423147318e-10
46.62,2.60877728623369e-10
46.64,2.60886612892526e-10
46.66,2.60827040499484e-10
46.68,2.60827977872931e-10
46.7,2.60809273274747e-10
46.72,2.60774469768786e-10
46.74,2.60832185630431e-10
46.76,2.60767049724969e-10
46.78,2.60725238308962e-10
46.8,2.60779883685918e-10
46.82,2.6069343585979e-10
46.84,2.607018307378e-10
46.86,2.60728842499899e-10
46.88,2.60644879983492e-10
46.9,2.60611765866881e-10
46.92,2.60639611877751e-10
46.94,2.606588572179e-10
46.96,2.60601086676457e-10
46.98,2.60588480282612e-10
47,2.60558053611514e-10
47.02,2.60559981055753e-10
47.04,2.60523249334969e-10
47.06,2.60576987213536e-10
47.08,2.60449733819857e-10
47.1,2.60458348759946e-10
47.12,2.60504447142977e-10
47.14,2.60418051296786e-10
47.16,2.60425458943176e-10
47.18,2.60446180577455e-10
47.2,2.60389013529703e-10
47.22,2.60396989897899e-10
47.24,2.60415423132064e-10
47.26,2.60418357018553e-10
47.28,2.60371895054535e-10
47.3,2.60362487275532e-10
47.32,2.60301170021443e-10
47.34,2.60355307053816e-10
47.36,2.60302771237374e-10
47.38,2.60356502305449e-10
47.4,2.60291883491283e-10
47.42,2.60243106543206e-10
47.44,2.60277541012371e-10
47.46,2.60228372922123e-10
47.48,2.6022299068064e-10
47.5,2.60205868384729e-10
47.52,2.60217651547226e-10
47.54,2.601629185556e-10
47.56,2.60220359533789e-10
47.58,2.60174933649404e-10
47.6,2.60145630649761e-10
47.62,2.60149520466663e-10
47.64,2.60088640108699e-10
47.66,2.60119426876639e-10
47.68,2.60078157527624e-10
47.7,2.60085530905498e-10
47.72,2.6009124755388e-10
47.74,2.60067616457562e-10
47.76,2.60099202119205e-10
47.78,2.60063154451041e-10
47.8,2.60052003343363e-10
47.82,2.60026097796754e-10
47.84,2.59985085548548e-10
47.86,2.59950808329849e-10
47.88,2.59997801981383e-10
47.9,2.59987854894655e-10
47.92,2.59920376898204e-10
47.94,2.59947979547128e-10
47.96,2.5992299107613e-10
47.98,2.59937848270099e-10
48,2.59914448692716e-10
48.02,2.59944559789133e-10
48.04,2.59916104325957e-10
48.06,2.59921526675311e-10
48.08,2.59937310812387e-10
48.1,2.59899535960108e-10
48.12,2.59845918603153e-10
48.14,2.59905468493146e-10
48.16,2.59808843978072e-10
48.18,2.59809819660549e-10
48.2,2.59824378853802e-10
48.22,2.59864621710813e-10
48.24,2.59849406977789e-10
48.26,2.59799327943406e-10
48.28,2.59790442888154e-10
48.3,2.59758601214211e-10
48.32,2.59779020785292e-10
48.34,2.59745153676683e-10
48.36,2.59735775427676e-10
48.38,2.59727776375104e-10
48.4,2.59706462100066e-10
48.42,2.59773169397884e-10
48.44,2.5975357354629e-10
48.46,2.59726501859128e-10
48.48,2.59720877329973e-10
48.5,2.59696304755528e-10
48.52,2.59674641610811e-10
48.54,2.5970970190917e-10
48.56,2.59714486761731e-10
48.58,2.59653231508153e-10
48.6,2.59658727175576e-10
48.62,2.59612287034848e-10
48.64,2.59704538768483e-10
48.66,2.59624113008187e-10
48.68,2.59609748115873e-10
48.7,2.59599380050388e-10
48.72,2.59595225505632e-10
48.74,2.59637657011438e-10
48.76,2.59655756154929e-10
48.78,2.59590367206642e-10
48.8,2.59626858848465e-10
48.82,2.59603917468141e-10
48.84,2.59530294126226e-10
48.86,2.59617307217038e-10
48.88,2.59621067526839e-10
48.9,2.59568813129833e-10
48.92,2.59587648226701e-10
48.94,2.59513451017489e-10
48.96,2.59536060872675e-10
48.98,2.59551843964647e-10
49,2.59513832709148e-10
49.02,2.59542022144899e-10
49.04,2.5954388902131e-10
49.06,2.59528406377142e-10
49.08,2.59544269579281e-10
49.1,2.59510535526331e-10
49.12,2.59494680235789e-10
49.14,2.59475257845381e-10
49.16,2.59458245265855e-10
49.18,2.59495161998599e-10
49.2,2.59541103376571e-10
49.22,2.5949494847609e-10
49.24,2.59528050666823e-10
49.26,2.59494788900713e-10
49.28,2.59479156981719e-10
49.3,2.59480825012787e-10
49.32,2.59469188708717e-10
49.34,2.59472525336298e-10
49.36,2.594007249593e-10
49.38,2.59409059926749e-10
49.4,2.59507581066671e-10
49.42,2.59417018754961e-10
49.44,2.59449368823421e-10
49.46,2.59430445330215e-10
49.48,2.59419388179258e-10
49.5,2.59422970175373e-10
49.52,2.59453414926455e-10
49.54,2.59436227076715e-10
49.56,2.5941462105561e-10
49.58,2.59460334876993e-10
49.6,2.59446912882082e-10
49.62,2.59454789815189e-10
49.64,2.594594478691e-10
49.66,2.59416629081165e-10
49.68,2.59418999667396e-10
49.7,2.59439375537231e-10
49.72,2.59467942159758e-10
49.74,2.59413393991018e-10
49.76,2.59440383943984e-10
49.78,2.59447690525273e-10
49.8,2.59414402316739e-10
49.82,2.59422245106229e-10
49.84,2.59393244815329e-10
49.86,2.59400494769349e-10
49.88,2.59374486845939e-10
49.9,2.59439280892498e-10
49.92,2.59428630978877e-10
49.94,2.59419981169802e-10
49.96,2.59400250422799e-10
49.98,2.59395190924966e-10
50,1.29713043861557e-10


==> plots/p2_fft_1e-8_5.txt <==
0,0.999474124525112
0.02,6.47853824372289e-05
0.04,6.36554462143961e-05
0.06,6.17437287329732e-05
0.08,5.92745888018853e-05
0.1,5.63377938428111e-05
0.12,5.31070768083577e-05
0.14,4.97638847050668e-05
0.16,4.64680117662853e-05
0.18,4.33595693430309e-05
0.2,4.05503473517929e-05
0.22,3.80802969774219e-05
0.24,3.59491363746809e-05
0.26,3.41068733613766e-05
0.28,3.24716879110512e-05
0.3,3.09673130595081e-05
0.32,2.95285470443208e-05
0.34,2.81199703883937e-05
0.36,2.67397075516073e-05
0.38,2.54092390883318e-05
0.4,2.41643205155671e-05
0.42,2.30428552352681e-05
0.44,2.20661277143971e-05
0.46,2.12351044618544e-05
0.48,2.05268861037211e-05
0.5,1.99013942683128e-05
0.52,1.93142567221563e-05
0.54,1.87288205237645e-05
0.56,1.81232569730525e-05
0.58,1.74964322826809e-05
0.6,1.68641032523291e-05
0.62,1.62528715613928e-05
0.64,1.56921498154879e-05
0.66,1.52029928001782e-05
0.68,1.47920185956638e-05
0.7,1.44490740705264e-05
0.72,1.4150511071823e-05
0.74,1.38670419392115e-05
0.76,1.35730378093083e-05
0.78,1.3252523464675e-05
0.8,1.290353197943e-05
0.82,1.2537192267817e-05
0.84,1.21735935442628e-05
0.86,1.18356733800277e-05
0.88,1.1541764655442e-05
0.9,1.12994199872074e-05
0.92,1.11035347040752e-05
0.94,1.09378873291852e-05
0.96,1.07808141017147e-05
0.98,1.06122200850524e-05
1,1.04190058527368e-05
1.02,1.0198485525947e-05
1.04,9.95855903367051e-06
1.06,9.71487450533403e-06
1.08,9.4859608321693e-06
1.1,9.28758470343689e-06
1.12,9.12734946361278e-06
1.14,9.0026159302762e-06
1.16,8.90144388746967e-06
1.18,8.80673498134179e-06
1.2,8.70184869352874e-06
1.22,8.57544252486022e-06
1.24,8.42436300452251e-06
1.26,8.2543213026958e-06
1.28,8.07781519020342e-06
1.3,7.91031218141493e-06
1.32,7.76550589026364e-06
1.34,7.65081785313659e-06
1.36,7.56507129289215e-06
1.38,7.49909946032626e-06
1.4,7.43889829430795e-06
1.42,7.37023213933965e-06
1.44,7.28296942314868e-06
1.46,7.17367956934464e-06
1.48,7.04649612742253e-06
1.5,6.91163120003553e-06
1.52,6.78226972279855e-06
1.54,6.67051270152577e-06
1.56,6.58349900559383e-06
1.58,6.52105068192605e-06
1.6,6.47594678246047e-06
1.62,6.43642400957191e-06
1.64,6.39006019067363e-06
1.66,6.32760311385284e-06
1.68,6.24547278513146e-06
1.7,6.14661366339474e-06
1.72,6.0395169697279e-06
1.74,5.93559739252893e-06
1.76,5.84570472014153e-06
1.78,5.77667744808465e-06
1.8,5.72905807552215e-06
1.82,5.69707889772635e-06
1.84,5.67068236285811e-06
1.86,5.63886652055669e-06
1.88,5.59307839352111e-06
1.9,5.52963514300962e-06
1.92,5.45058528105795e-06
1.94,5.36305555685071e-06
1.96,5.27705729612486e-06
1.98,5.20242338603463e-06
2,5.14570136500335e-06
2.02,5.10797964139036e-06
2.04,5.08461636544428e-06
2.06,5.06691521983176e-06
2.08,5.04500949045402e-06
2.1,5.01093872818349e-06
2.12,4.96093740582169e-06
2.14,4.896360941032e-06
2.16,4.82322953542567e-06
2.18,4.75040432876868e-06
2.2,4.6868776266889e-06
2.22,4.63892434134896e-06
2.24,4.6080537285891e-06
2.26,4.59053311241508e-06
2.28,4.57877400800646e-06
2.3,4.56385161551619e-06
2.32,4.53830932955291e-06
2.34,4.49832575909763e-06
2.36,4.44469764327314e-06
2.38,4.38253447160872e-06
2.4,4.31973483552599e-06
2.42,4.26457349354703e-06
2.44,4.22308350218211e-06
2.46,4.19709261904525e-06
2.48,4.18362934341772e-06
2.5,4.17602277331605e-06
2.52,4.16614979575835e-06
2.54,4.1469908791717e-06
2.56,4.11468975858983e-06
2.58,4.06958332986646e-06
2.6,4.01601695618808e-06
2.62,3.96106979127581e-06
2.64,3.91239228511939e-06
2.66,3.87579872138929e-06
2.68,3.85336634509237e-06
2.7,3.84276485268543e-06
2.72,3.83810704491753e-06
2.74,3.83195836397265e-06
2.76,3.8176865236056e-06
2.78,3.79141890867398e-06
2.8,3.75310263868067e-06
2.82,3.70643746927215e-06
2.84,3.65778895557033e-06
2.86,3.61426228636776e-06
2.88,3.58146546829932e-06
2.9,3.56167931492168e-06
2.92,3.55311654084684e-06
2.94,3.55057179645985e-06
2.96,3.54721225725101e-06
2.98,3.53675051139237e-06
3,3.51531517626757e-06
3.02,3.48251794911807e-06
3.04,3.44150492140748e-06
3.06,3.39801484636199e-06
3.08,3.35866710141869e-06
3.1,3.32887646913139e-06
3.12,3.31108924006138e-06
3.14,3.30398463344017e-06
3.16,3.30295783201871e-06
3.18,3.30170865227444e-06
3.2,3.29426328342492e-06
3.22,3.27676098140206e-06
3.24,3.2485284143366e-06
3.26,3.21222376727094e-06
3.28,3.17303543698492e-06
3.3,3.13714131814177e-06
3.32,3.1097745271931e-06
3.34,3.09351743890302e-06
3.36,3.08745295711329e-06
3.38,3.08751148605186e-06
3.4,3.0878697284248e-06
3.42,3.08284200293968e-06
3.44,3.06858587537619e-06
3.46,3.04418344551468e-06
3.48,3.011860527214e-06
3.5,2.97631488710571e-06
3.52,2.94332293980046e-06
3.54,2.91794344272762e-06
3.56,2.90287040749679e-06
3.58,2.89754128538868e-06
3.6,2.89836401377186e-06
3.62,2.89995022442551e-06
3.64,2.89687866126319e-06
3.66,2.88533379577705e-06
3.68,2.86418543177839e-06
3.7,2.83527414656678e-06
3.72,2.80285608763688e-06
3.74,2.77233908802347e-06
3.76,2.74861476424935e-06
3.78,2.73446632932119e-06
3.8,2.72964683612583e-06
3.82,2.73099212029328e-06
3.84,2.73351448968438e-06
3.86,2.73203800842265e-06
3.88,2.72278034242598e-06
3.9,2.70442710277454e-06
3.92,2.67847302250505e-06
3.94,2.64877288843833e-06
3.96,2.62039507684309e-06
3.98,2.59806871739464e-06
4,2.58464902715581e-06
4.02,2.58016931596952e-06
4.04,2.58185396281405e-06
4.06,2.58508433679823e-06
4.08,2.58491622223856e-06
4.1,2.57760483401553e-06
4.12,2.56167473562378e-06
4.14,2.53831032856729e-06
4.16,2.51099753608086e-06
4.18,2.48449151545007e-06
4.2,2.46336199101064e-06
4.22,2.45052140378983e-06
4.24,2.4462529936558e-06
4.26,2.44813645715347e-06
4.28,2.45189445917037e-06
4.3,2.45280325723769e-06
4.32,2.44715986353009e-06
4.34,2.43334812599687e-06
4.36,2.41227175186356e-06
4.38,2.38707700849789e-06
4.4,2.36222647395899e-06
4.42,2.34213531767282e-06
4.44,2.32975850157822e-06
4.46,2.32560362881498e-06
4.48,2.32757676433872e-06
4.5,2.33171805633937e-06
4.52,2.33351501518505e-06
4.54,2.32930988108252e-06
4.56,2.31736370121434e-06
4.58,2.29832457967282e-06
4.6,2.27502589371183e-06
4.62,2.25165410777797e-06
4.64,2.23247487333409e-06
4.66,2.22047265787301e-06
4.68,2.21635687675254e-06
4.7,2.2183345342144e-06
4.72,2.22274281040289e-06
4.74,2.22527183668809e-06
4.76,2.22231319141569e-06
4.78,2.2120201007399e-06
4.8,2.19480797611706e-06
4.82,2.17321974521484e-06
4.84,2.15118139797686e-06
4.86,2.1328123087037e-06
4.88,2.12111572585367e-06
4.9,2.11698231433246e-06
4.92,2.1188974691863e-06
4.94,2.12347827747169e-06
4.96,2.12660872989062e-06
4.98,2.12473496594689e-06
5,2.11591473554025e-06
5.02,2.10035131918671e-06
5.04,2.08031727571305e-06
5.06,2.05949147286605e-06
5.08,2.04185027257296e-06
5.1,2.03040566541242e-06
5.12,2.02621164248675e-06
5.14,2.02801160112059e-06
5.16,2.03268732363164e-06
5.18,2.03630945213769e-06
5.2,2.03538262743943e-06
5.22,2.0278812199499e-06
5.24,2.01381383809636e-06
5.26,1.99520085566385e-06
5.28,1.97548661260266e-06
5.3,1.95850581993681e-06
5.32,1.94727208275702e-06
5.34,1.94298494106853e-06
5.36,1.94462841019924e-06
5.38,1.94933478837375e-06
5.4,1.95335568802889e-06
5.42,1.95325690944353e-06
5.44,1.94694129960256e-06
5.46,1.93423815970265e-06
5.48,1.91693204659649e-06
5.5,1.89824395440499e-06
5.52,1.88186871170705e-06
5.54,1.87081388618584e-06
5.56,1.86640973876563e-06
5.58,1.86786421844125e-06
5.6,1.87254786404777e-06
5.62,1.87688785001045e-06
5.64,1.87751410345972e-06
5.66,1.87226866089277e-06
5.68,1.86081513454008e-06
5.7,1.84471712824146e-06
5.72,1.82698230961137e-06
5.74,1.81116757160585e-06
5.76,1.80026735440791e-06
5.78,1.79572896549175e-06
5.8,1.79696916356601e-06
5.82,1.80158544235934e-06
5.84,1.8061760532306e-06
5.86,1.80743750280157e-06
5.88,1.80316047132317e-06
5.9,1.79285600747873e-06
5.92,1.7778799821581e-06
5.94,1.76103583691202e-06
5.96,1.74574471674497e-06
5.98,1.73498060399707e-06
6,1.73029620171655e-06
6.02,1.73130279760932e-06
6.04,1.73581428503068e-06
6.06,1.74059608263402e-06
6.08,1.74241370938781e-06
6.1,1.73901513452877e-06
6.12,1.72977107266997e-06
6.14,1.71584135901802e-06
6.16,1.6998340270355e-06
6.18,1.68503589405486e-06
6.2,1.67439446724738e-06
6.22,1.6695565358061e-06
6.24,1.67031467426691e-06
6.26,1.67469005395946e-06
6.28,1.67961101858627e-06
6.3,1.68191513618943e-06
6.32,1.67931486347265e-06
6.34,1.67105239830144e-06
6.36,1.65810200104585e-06
6.38,1.64288451204077e-06
6.4,1.62855402144646e-06
6.42,1.6180257759136e-06
6.44,1.61303011549519e-06
6.46,1.61352920193809e-06
6.48,1.61774206612216e-06
6.5,1.62275671530287e-06
6.52,1.62548519853728e-06
6.54,1.62361160272307e-06
6.56,1.61625988317183e-06
6.58,1.60422946240355e-06
6.6,1.58976076196536e-06
6.62,1.57587665590139e-06
6.64,1.56545567884796e-06
6.66,1.56030075644359e-06
6.68,1.56053351813879e-06
6.7,1.56456153440093e-06
6.72,1.5696298843894e-06
6.74,1.57272687522705e-06
6.76,1.57151553677027e-06
6.78,1.56501087994355e-06
6.8,1.5538471007501e-06
6.82,1.54009093289262e-06
6.84,1.52663577646086e-06
6.86,1.51631843402601e-06
6.88,1.51100536125647e-06
6.9,1.51096672544588e-06
6.92,1.51479166067049e-06
6.94,1.51987812474453e-06
6.96,1.52329356942988e-06
6.98,1.52268619847911e-06
7,1.51697071112807e-06
7.02,1.50662551386986e-06
7.04,1.49354977630599e-06
7.06,1.48050901996836e-06
7.08,1.47029374597923e-06
7.1,1.464825399429e-06
7.12,1.46451294732928e-06
7.14,1.46811910830938e-06
7.16,1.4731923817628e-06
7.18,1.47688098003512e-06
7.2,1.47682443623049e-06
7.22,1.47184549619304e-06
7.24,1.46227538825834e-06
7.26,1.44985133722823e-06
7.28,1.43721268531248e-06
7.3,1.42709980989708e-06
7.32,1.42148080028723e-06
7.34,1.4208938744587e-06
7.36,1.42426848758698e-06
7.38,1.42930058733062e-06
7.4,1.43322118723061e-06
7.42,1.43366684394143e-06
7.44,1.42937635147491e-06
7.46,1.42054119011242e-06
7.48,1.40874342097895e-06
7.5,1.39649651392398e-06
7.52,1.38648771577091e-06
7.54,1.38072382322961e-06
7.56,1.3798633354496e-06
7.58,1.38299596301721e-06
7.6,1.3879619255983e-06
7.62,1.39207723596634e-06
7.64,1.39298046926579e-06
7.66,1.38933402524331e-06
7.68,1.38119725740749e-06
7.7,1.37000227896791e-06
7.72,1.35813864612748e-06
7.74,1.34823669475274e-06
7.76,1.34233482481882e-06
7.78,1.34120330204029e-06
7.8,1.34408519272962e-06
7.82,1.34896296958704e-06
7.84,1.35323847774809e-06
7.86,1.35455820845217e-06
7.88,1.35151470031758e-06
7.9,1.34404265718233e-06
7.92,1.33342928902156e-06
7.94,1.32194174185744e-06
7.96,1.31215030427979e-06
7.98,1.30611819545065e-06
8,1.30471930725336e-06
8.02,1.30734371910301e-06
8.04,1.31211350172182e-06
8.06,1.31651789283295e-06
8.08,1.31821581273188e-06
8.1,1.31573715630028e-06
8.12,1.30889841849478e-06
8.14,1.29884719785735e-06
8.16,1.28772974516983e-06
8.18,1.27805319309084e-06
8.2,1.27189919793119e-06
8.22,1.27023776873028e-06
8.24,1.27259939669875e-06
8.26,1.27724341111895e-06
8.28,1.28174773350886e-06
8.3,1.28378855411671e-06
8.32,1.2818391565037e-06
8.34,1.27560458313082e-06
8.36,1.26609747896902e-06
8.38,1.25534490003402e-06
8.4,1.24578826087666e-06
8.42,1.23952152006471e-06
8.44,1.23760303091935e-06
8.46,1.23969814561e-06
8.48,1.24420038324162e-06
8.5,1.24877820635274e-06
8.52,1.25112871463618e-06
8.54,1.24967526650478e-06
8.56,1.24401747405147e-06
8.58,1.2350376957148e-06
8.6,1.22464559588733e-06
8.62,1.21521428412915e-06
8.64,1.20884425438294e-06
8.66,1.20667526128595e-06
8.68,1.20850127552997e-06
8.7,1.21284755566025e-06
8.72,1.21747429881394e-06
8.74,1.22010352499422e-06
8.76,1.21911473190464e-06
8.78,1.21400794044196e-06
8.8,1.20553993755939e-06
8.82,1.19550434944495e-06
8.84,1.1862041928565e-06
8.86,1.17974081463713e-06
8.88,1.17732829484731e-06
8.9,1.17888381374168e-06
8.92,1.18306161964812e-06
8.94,1.18771436333111e-06
8.96,1.19059353080284e-06
8.98,1.19003964999996e-06
9,1.18545954911974e-06
9.02,1.17748857810728e-06
9.04,1.16780615582113e-06
9.06,1.15864319635532e-06
9.08,1.15209652663202e-06
9.1,1.14944817479604e-06
9.12,1.15073279915914e-06
9.14,1.15473095572568e-06
9.16,1.15938857699711e-06
9.18,1.16249053265198e-06
9.2,1.16234346912988e-06
9.22,1.15826690235507e-06
9.24,1.15077908978217e-06
9.26,1.14144673046086e-06
9.28,1.13242711430913e-06
9.3,1.12580765670713e-06
9.32,1.12293165282064e-06
9.34,1.12394594340947e-06
9.36,1.12775450496687e-06
9.38,1.13239747420486e-06
9.4,1.1356964802015e-06
9.42,1.13592980403209e-06
9.44,1.13233462452123e-06
9.46,1.12531667229397e-06
9.48,1.11633163719696e-06
9.5,1.10746151981194e-06
9.52,1.10077983947221e-06
9.54,1.097684864402e-06
9.56,1.09843011150572e-06
9.58,1.10204047945505e-06
9.6,1.10665061950813e-06
9.62,1.11012241022595e-06
9.64,1.11071091009411e-06
9.66,1.10757601782054e-06
9.68,1.1010151818202e-06
9.7,1.09237487793226e-06
9.72,1.08366053105847e-06
9.74,1.07692722730563e-06
9.76,1.07362242891588e-06
9.78,1.07410075050509e-06
9.8,1.07750528913557e-06
9.82,1.0820658205298e-06
9.84,1.08568744960278e-06
9.86,1.08660700551551e-06
9.88,1.08391210427196e-06
9.9,1.07779610310401e-06
9.92,1.06949820807946e-06
9.94,1.06094571830375e-06
9.96,1.05417155626917e-06
9.98,1.05066636115564e-06
10,1.05088054537645e-06
10.02,1.05407270324949e-06
10.04,1.05856795496629e-06
10.06,1.06231781399863e-06
10.08,1.06354531455616e-06
10.1,1.06127102059549e-06
10.12,1.05558783196741e-06
10.14,1.04762998075843e-06
10.16,1.03924548856209e-06
10.18,1.03244113880524e-06
10.2,1.02874524907118e-06
10.22,1.02869892094818e-06
10.24,1.03167305497139e-06
10.26,1.03608857628405e-06
10.28,1.03994604957674e-06
10.3,1.04145932964974e-06
10.32,1.03958684299125e-06
10.34,1.03432492262828e-06
10.36,1.02670468777241e-06
10.38,1.01849431006861e-06
10.4,1.01167041358034e-06
10.42,1.00779380475711e-06
10.44,1.00749100938634e-06
10.46,1.01024244706067e-06
10.48,1.01456472472747e-06
10.5,1.01851039374147e-06
10.52,1.02028835761905e-06
10.54,1.01879935795026e-06
10.56,1.01394750902669e-06
10.58,1.00666251658099e-06
10.6,9.98631931757575e-07
10.62,9.91799223013187e-07
10.64,9.87751952991498e-07
10.66,9.87197433116004e-07
10.68,9.89722348727248e-07
10.7,9.93938927068648e-07
10.72,9.97954218258059e-07
10.74,9.99976296907782e-07
10.76,9.98853276735199e-07
10.78,9.94400291116995e-07
10.8,9.87448018786733e-07
10.82,9.79603011554382e-07
10.84,9.72771959711115e-07
10.86,9.6856454770421e-07
10.88,9.67763466325786e-07
10.9,9.7005868470474e-07
10.92,9.74158092330057e-07
10.94,9.78225435020459e-07
10.96,9.80472141331341e-07
10.98,9.79697764846766e-07
11,9.75632852770075e-07
11.02,9.69010868878673e-07
11.04,9.61356828335434e-07
11.06,9.54537738239107e-07
11.08,9.50180523932583e-07
11.1,9.49138592381519e-07
11.12,9.51201993845884e-07
11.14,9.55173469371438e-07
11.16,9.59276229355694e-07
11.18,9.61728547201543e-07
11.2,9.6128614311522e-07
11.22,9.57598532484876e-07
11.24,9.51303963574386e-07
11.26,9.43846270918997e-07
11.28,9.37049396433973e-07
11.3,9.32553102079794e-07
11.32,9.31276389896703e-07
11.34,9.33106322467393e-07
11.36,9.3694014056284e-07
11.38,9.4106229929744e-07
11.4,9.43702022896718e-07
11.42,9.43575318641423e-07
11.44,9.40254251767339e-07
11.46,9.34284462617434e-07
11.48,9.27027940884199e-07
11.5,9.20263383936346e-07
11.52,9.15638675955944e-07
11.54,9.14133754909377e-07
11.56,9.15729264351018e-07
11.58,9.19416481604539e-07
11.6,9.23542851214969e-07
11.62,9.26352490315062e-07
11.64,9.26525402917533e-07
11.66,9.23560383916086e-07
11.68,9.17912495812318e-07
11.7,9.10861638083045e-07
11.72,9.04139385110217e-07
11.74,8.99397032447623e-07
11.76,8.97670687889031e-07
11.78,8.99031693502993e-07
11.8,9.02564012976062e-07
11.82,9.06680417109614e-07
11.84,9.09642701241371e-07
11.86,9.10099775998201e-07
11.88,9.07480250770795e-07
11.9,9.02151040799411e-07
11.92,8.9531036092275e-07
11.94,8.88640036454667e-07
11.96,8.83790751161998e-07
11.98,8.8185035799416e-07
12,8.82977087361086e-07
12.02,8.86347118187281e-07
12.04,8.9043983343881e-07
12.06,8.93538367473584e-07
12.08,8.94264260116572e-07
12.1,8.91979830204915e-07
12.12,8.86965956318207e-07
12.14,8.80339683778514e-07
12.16,8.73730551494012e-07
12.18,8.68785176240175e-07
12.2,8.66638303935931e-07
12.22,8.67531640888695e-07
12.24,8.70732715212878e-07
12.26,8.74788656578875e-07
12.28,8.78007569806851e-07
12.3,8.78987441661008e-07
12.32,8.77027586688363e-07
12.34,8.72325500189182e-07
12.36,8.65917337366028e-07
12.38,8.59378689117073e-07
12.4,8.54347999748839e-07
12.42,8.52002442863753e-07
12.44,8.52663912505645e-07
12.46,8.55689990986221e-07
12.48,8.59696979426483e-07
12.5,8.63020864535967e-07
12.52,8.64239742318166e-07
12.54,8.62594307450537e-07
12.56,8.58200282544213e-07
12.58,8.52013754725878e-07
12.6,8.45554407878589e-07
12.62,8.4044899594494e-07
12.64,8.37912922955317e-07
12.66,8.3834469929017e-07
12.68,8.41190445643966e-07
12.7,8.4513686238849e-07
12.72,8.48550607335456e-07
12.74,8.49994092913129e-07
12.76,8.4865246714575e-07
12.78,8.44562791133347e-07
12.8,8.38601008894251e-07
12.82,8.32229764810494e-07
12.84,8.27060343679475e-07
12.86,8.24342223185632e-07
12.88,8.24546587665949e-07
12.9,8.27206969930453e-07
12.92,8.31081688391531e-07
12.94,8.3457114614187e-07
12.96,8.36225513367355e-07
12.98,8.35177429733258e-07
13,8.31387627266563e-07
13.02,8.25653139262756e-07
13.04,8.19378327433827e-07
13.06,8.14155644269242e-07
13.08,8.11263815815543e-07
13.1,8.11243937661237e-07
13.12,8.13714945925091e-07
13.14,8.17507865767955e-07
13.16,8.21058993688539e-07
13.18,8.2290991451345e-07
13.2,8.22144878567394e-07
13.22,8.18650797298952e-07
13.24,8.13146409261138e-07
13.26,8.06975925888674e-07
13.28,8.01710166515436e-07
13.3,7.98653579106152e-07
13.32,7.98412983512053e-07
13.34,8.00691250985826e-07
13.36,8.04392214745465e-07
13.38,8.07991572842542e-07
13.4,8.1002565317785e-07
13.42,8.09533315703531e-07
13.44,8.06330233061213e-07
13.46,8.01057826315938e-07
13.48,7.94999647115916e-07
13.5,7.8970133673887e-07
13.52,7.86488799030879e-07
13.54,7.86031253804326e-07
13.56,7.88113822750479e-07
13.58,7.91713840616355e-07
13.6,7.95348209921069e-07
13.62,7.97551858089109e-07
13.64,7.97321954070141e-07
13.66,7.94405102296318e-07
13.68,7.89366546417568e-07
13.7,7.8342789191407e-07
13.72,7.78107278767418e-07
13.74,7.74747948648718e-07
13.76,7.74077810173231e-07
13.78,7.75962231428793e-07
13.8,7.79452655606645e-07
13.82,7.83109612430766e-07
13.84,7.85469691985994e-07
13.86,7.85491649390723e-07
13.88,7.8285607079564e-07
13.9,7.7805283097229e-07
13.92,7.72240763119275e-07
13.94,7.66907821581937e-07
13.96,7.6341089271611e-07
13.98,7.62532985857219e-07
14,7.64217443774584e-07
14.02,7.6759010656454e-07
14.04,7.71257499314958e-07
14.06,7.73761098413456e-07
14.08,7.74024548508747e-07
14.1,7.71664881729955e-07
14.12,7.67097969253937e-07
14.14,7.61419475339859e-07
14.16,7.56084041198933e-07
14.18,7.52458779662129e-07
14.2,7.51378101107798e-07
14.22,7.52861523620928e-07
14.24,7.56108883191824e-07
14.26,7.5977483620529e-07
14.28,7.62409230050589e-07
14.3,7.62903791365598e-07
14.32,7.60814596819313e-07
14.34,7.5648480740344e-07
14.36,7.50946108628283e-07
14.38,7.45618000529432e-07
14.4,7.418737564568e-07
14.42,7.405957200498e-07
14.44,7.41877281781859e-07
14.46,7.44992424930163e-07
14.48,7.48645848204562e-07
14.5,7.51398364172624e-07
14.52,7.52113691275715e-07
14.54,7.50289285798058e-07
14.56,7.4619699227851e-07
14.58,7.40804173965723e-07
14.6,7.35492907139062e-07
14.62,7.31639225783352e-07
14.64,7.30169514771027e-07
14.66,7.31248868035276e-07
14.68,7.34225476331333e-07
14.7,7.37855283061402e-07
14.72,7.4071386726942e-07
14.74,7.41639465239279e-07
14.76,7.40074027596596e-07
14.78,7.36219282464341e-07
14.8,7.30978026753724e-07
14.82,7.25692885680372e-07
14.84,7.21739132002791e-07
14.86,7.20083909884503e-07
14.88,7.20961453054618e-07
14.9,7.23793406408166e-07
14.92,7.2738934615998e-07
14.94,7.30341836861067e-07
14.96,7.3146718518464e-07
14.98,7.30154621927177e-07
15,7.26537169755412e-07
15.02,7.2145288234528e-07
15.04,7.16202929230561e-07
15.06,7.12158666304876e-07
15.08,7.10324342488539e-07
15.1,7.11000636774546e-07
15.12,7.13682614341432e-07
15.14,7.17234671486648e-07
15.16,7.20269264304945e-07
15.18,7.21584146797465e-07
15.2,7.20518090530953e-07
15.22,7.17137222208177e-07
15.24,7.12214931605287e-07
15.26,7.07008964186978e-07
15.28,7.02883673359671e-07
15.3,7.00876811729282e-07
15.32,7.01353112062684e-07
15.34,7.03880148669496e-07
15.36,7.07378698352056e-07
15.38,7.10483956167706e-07
15.4,7.11977935373344e-07
15.42,7.11151833495332e-07
15.44,7.08006706636633e-07
15.46,7.03251063287533e-07
15.48,6.98097633325376e-07
15.5,6.93900770432044e-07
15.52,6.91728209922104e-07
15.54,6.92006199096415e-07
15.56,6.94373949405597e-07
15.58,6.97809857271641e-07
15.6,7.00974370995558e-07
15.62,7.02637043474078e-07
15.64,7.02044317274229e-07
15.66,6.99133537453441e-07
15.68,6.94548836816298e-07
15.7,6.89456331241688e-07
15.72,6.85197362466541e-07
15.74,6.82866301131589e-07
15.76,6.82947970057566e-07
15.78,6.85152517967858e-07
15.8,6.88516905497402e-07
15.82,6.91729710294158e-07
15.84,6.93550779424877e-07
15.86,6.93184579261532e-07
15.88,6.90506557506986e-07
15.9,6.86096621184085e-07
15.92,6.81073180131027e-07
15.94,6.76761424151594e-07
15.96,6.74279095025937e-07
15.98,6.74166923355755e-07
16,6.76204902578834e-07
16.02,6.79489504276197e-07
16.04,6.82739755792036e-07
16.06,6.84708937731579e-07
16.08,6.84562175703835e-07
16.1,6.82115034073034e-07
16.12,6.77883481213681e-07
16.14,6.72936765156438e-07
16.16,6.68581601257802e-07
16.18,6.65955468296451e-07
16.2,6.65652365729658e-07
16.22,6.67520819280468e-07
16.24,6.70717806849652e-07
16.26,6.73994852231883e-07
16.28,6.76101944964823e-07
16.3,6.76167528197298e-07
16.32,6.73948924396162e-07
16.34,6.69898892339487e-07
16.36,6.65036471164932e-07
16.38,6.60647107034447e-07
16.4,6.5788491874123e-07
16.42,6.57394030929898e-07
16.44,6.59090523379364e-07
16.46,6.62192335457902e-07
16.48,6.65485909363846e-07
16.5,6.67720711963134e-07
16.52,6.6799125263887e-07
16.54,6.65998735827363e-07
16.56,6.62133063357206e-07
16.58,6.57362023538614e-07
16.6,6.52947710114113e-07
16.62,6.50057189914649e-07
16.64,6.49382228112274e-07
16.66,6.50904847244971e-07
16.68,6.53904288415166e-07
16.7,6.57204429521975e-07
16.72,6.59556786441003e-07
16.74,6.60024877471387e-07
16.76,6.58255452130747e-07
16.78,6.54576625960208e-07
16.8,6.49903972324981e-07
16.82,6.45473630782507e-07
16.84,6.42462681714358e-07
16.86,6.41607555645497e-07
16.88,6.42954704554275e-07
16.9,6.45845356571455e-07
16.92,6.49142277955692e-07
16.94,6.51602118278359e-07
16.96,6.52260166632704e-07
16.98,6.50710699431982e-07
17,6.47220863995685e-07
17.02,6.42653188756387e-07
17.04,6.38215615023801e-07
17.06,6.35092410979212e-07
17.08,6.34061451396247e-07
17.1,6.35231929130703e-07
17.12,6.38007518378265e-07
17.14,6.41291697729012e-07
17.16,6.43849051769534e-07
17.18,6.44689284634115e-07
17.2,6.43356489842576e-07
17.22,6.4005722574751e-07
17.24,6.35600810086301e-07
17.26,6.31164792161922e-07
17.28,6.27937469405349e-07
17.3,6.26735241166365e-07
17.32,6.27728519768689e-07
17.34,6.30383226260676e-07
17.36,6.33645426595955e-07
17.38,6.36290536811636e-07
17.4,6.37305068309844e-07
17.42,6.36185176384943e-07
17.44,6.33077899304959e-07
17.46,6.2873867421994e-07
17.48,6.24312861287207e-07
17.5,6.20989504674271e-07
17.52,6.19621085598381e-07
17.54,6.20436902364494e-07
17.56,6.22965280358481e-07
17.58,6.261967631678e-07
17.6,6.28919661959478e-07
17.62,6.30100581774299e-07
17.64,6.29189570200286e-07
17.66,6.26275396264693e-07
17.68,6.22059004924317e-07
17.7,6.17651641062406e-07
17.72,6.14240736908228e-07
17.74,6.12711206628772e-07
17.76,6.13349707555983e-07
17.78,6.15746897581739e-07
17.8,6.18938997900174e-07
17.82,6.21730136030763e-07
17.84,6.23069334416703e-07
17.86,6.22362940030795e-07
17.88,6.1964257683175e-07
17.9,6.15554279260936e-07
17.92,6.11173712564489e-07
17.94,6.0768344742326e-07
17.96,6.05998296873703e-07
17.98,6.06460272377131e-07
18,6.08721594667103e-07
18.02,6.11866048646992e-07
18.04,6.14715792698172e-07
18.06,6.1620522731967e-07
18.08,6.15699042905574e-07
18.1,6.13172629967066e-07
18.12,6.09217494121746e-07
18.14,6.04871616655527e-07
18.16,6.01310389380303e-07
18.18,5.99475385974649e-07
18.2,5.9976162683734e-07
18.22,6.01883072582737e-07
18.24,6.04971915977578e-07
18.26,6.07870909377628e-07
18.28,6.09502274604596e-07
18.3,6.09191564887886e-07
18.32,6.06859187004703e-07
18.34,6.03041833826765e-07
18.36,5.98738488775546e-07
18.38,5.95114685676887e-07
18.4,5.93135690280949e-07
18.42,5.93247766973015e-07
18.44,5.95225518077596e-07
18.46,5.98251019877851e-07
18.48,6.01189947709266e-07
18.5,6.02955057767129e-07
18.52,6.02834907075424e-07
18.54,6.0069624375492e-07
18.56,5.97020862769762e-07
18.58,5.92767786279815e-07
18.6,5.89089569476038e-07
18.62,5.86972861357907e-07
18.64,5.8691248497259e-07
18.66,5.88743376253477e-07
18.68,5.91698199845692e-07
18.7,5.94667791769268e-07
18.72,5.96558413877645e-07
18.74,5.966235489131e-07
18.76,5.94677907061122e-07
18.78,5.91148524725806e-07
18.8,5.86952969768521e-07
18.82,5.83228823847323e-07
18.84,5.80980653992284e-07
18.86,5.8075001325435e-07
18.88,5.82431042623793e-07
18.9,5.85308225000676e-07
18.92,5.88299652821067e-07
18.94,5.90307350019696e-07
18.96,5.90552320409824e-07
18.98,5.88798726825589e-07
19,5.85419024077748e-07
19.02,5.81288086582374e-07
19.04,5.77526254644273e-07
19.06,5.75153233357698e-07
19.08,5.74754781561638e-07
19.1,5.76283550507765e-07
19.12,5.79076391996368e-07
19.14,5.82080668812417e-07
19.16,5.84197175650598e-07
19.18,5.84616441708598e-07
19.2,5.83053479878016e-07
19.22,5.79826777679727e-07
19.24,5.75767217017846e-07
19.26,5.71975882341197e-07
19.28,5.69484877410522e-07
19.3,5.68921516713876e-07
19.32,5.70295881354259e-07
19.34,5.72997995740809e-07
19.36,5.76006629703502e-07
19.38,5.78223420991419e-07
19.4,5.78811193847928e-07
19.42,5.7743731992428e-07
19.44,5.74366519359219e-07
19.46,5.70385038248068e-07
19.48,5.66572343819406e-07
19.5,5.63970043335745e-07
19.52,5.63244986230562e-07
19.54,5.64463307432049e-07
19.56,5.67068620168779e-07
19.58,5.7007317027764e-07
19.6,5.72381908356689e-07
19.62,5.73132192505965e-07
19.64,5.71945469423194e-07
19.66,5.69033168642403e-07
19.68,5.65136200605479e-07
19.7,5.61310091296223e-07
19.72,5.58603600710012e-07
19.74,5.57720339381339e-07
19.76,5.58781258630848e-07
19.78,5.61284303500553e-07
19.8,5.64276401602599e-07
19.82,5.66668691717158e-07
19.84,5.67575314574558e-07
19.86,5.66573563355374e-07
19.88,5.63821942132489e-07
19.9,5.60015461145711e-07
19.92,5.56183990127188e-07
19.94,5.53380444976586e-07
19.96,5.5234271381189e-07
19.98,5.53245507696027e-07
20,5.55640837875684e-07
20.02,5.58612423747551e-07
20.04,5.61079935854792e-07
20.06,5.62136651651619e-07
20.08,5.61317204448162e-07
20.1,5.58728405041582e-07
20.12,5.55018137307735e-07
20.14,5.51189096252992e-07
20.16,5.48295629853801e-07
20.18,5.47107619576864e-07
20.2,5.47851683721957e-07
20.22,5.50134316637804e-07
20.24,5.53077723206286e-07
20.26,5.55612066271282e-07
20.28,5.5681236167029e-07
20.3,5.56172486755863e-07
20.32,5.5374791590166e-07
20.34,5.50139593485099e-07
20.36,5.46320587725117e-07
20.38,5.43344661902371e-07
20.4,5.42010620891e-07
20.42,5.42595933090043e-07
20.44,5.44761242497022e-07
20.46,5.4766874743618e-07
20.48,5.50261667495868e-07
20.5,5.51599001816726e-07
20.52,5.51135586020095e-07
20.54,5.48876694579435e-07
20.56,5.45375291980896e-07
20.58,5.41573947976964e-07
20.6,5.38522745991746e-07
20.62,5.37047467320685e-07
20.64,5.37474128697717e-07
20.66,5.39517978699117e-07
20.68,5.42382229930995e-07
20.7,5.45025488641957e-07
20.72,5.46493091795521e-07
20.74,5.46202862099111e-07
20.76,5.44110500110205e-07
20.78,5.40721031783491e-07
20.8,5.36944768643289e-07
20.82,5.33825837292208e-07
20.84,5.32214040380585e-07
20.86,5.32482815914227e-07
20.88,5.34401158939532e-07
20.9,5.37215063550774e-07
20.92,5.39900445622385e-07
20.94,5.41491563578093e-07
20.96,5.41370888240718e-07
20.98,5.39445630810325e-07
21,5.36172722181093e-07
21.02,5.32428748961032e-07
21.04,5.29249423998681e-07
21.06,5.27506400740355e-07
21.08,5.27618155847129e-07
21.1,5.29407628545711e-07
21.12,5.32164220447619e-07
21.14,5.34883701442212e-07
21.16,5.36591344326521e-07
21.18,5.3663634930046e-07
21.2,5.34878488881077e-07
21.22,5.31726524768793e-07
21.24,5.28021822080847e-07
21.26,5.24789731790991e-07
21.28,5.22920664524292e-07
21.3,5.22876768934484e-07
21.32,5.24534131355969e-07
21.34,5.27226820962867e-07
21.36,5.29972395533597e-07
21.38,5.31789503977741e-07
21.4,5.3199610730333e-07
21.42,5.30405655262781e-07
21.44,5.27378735728737e-07
21.46,5.23720092285371e-07
21.48,5.20442568950901e-07
21.5,5.18453117322607e-07
21.52,5.18255252219712e-07
21.54,5.19777705513325e-07
21.56,5.22400141499091e-07
21.58,5.25163861199518e-07
21.6,5.27083400352178e-07
21.62,5.27447311877869e-07
21.64,5.26023933588167e-07
21.66,5.23125633013828e-07
21.68,5.19519727158158e-07
21.7,5.16204308186747e-07
21.72,5.14100231736497e-07
21.74,5.13750341799324e-07
21.76,5.1513544512189e-07
21.78,5.1768149560099e-07
21.8,5.20455676950976e-07
21.82,5.22470366070925e-07
21.84,5.22987056810238e-07
21.86,5.21730153460097e-07
21.88,5.18963864083331e-07
21.9,5.154172057225e-07
21.92,5.12071417404981e-07
21.94,5.09858408094718e-07
21.96,5.09358819238353e-07
21.98,5.10604555261131e-07
22,5.13068481048088e-07
22.02,5.15845286206355e-07
22.04,5.17948090223889e-07
22.06,5.18612764682694e-07
22.08,5.17521319143005e-07
22.1,5.14890201068196e-07
22.12,5.11409036602318e-07
22.14,5.08040015602528e-07
22.16,5.05724379403963e-07
22.18,5.05077805852194e-07
22.2,5.06182323450009e-07
22.22,5.0855858673012e-07
22.24,5.11330624645711e-07
22.26,5.13514119132948e-07
22.28,5.1432189020192e-07
22.3,5.13394572065074e-07
22.32,5.1090158239571e-07
22.34,5.07491738972274e-07
22.36,5.04106933932736e-07
22.38,5.01694875697076e-07
22.4,5.00904215545085e-07
22.42,5.01866083343743e-07
22.44,5.04149482907561e-07
22.46,5.06909403457397e-07
22.48,5.09166252436342e-07
22.5,5.10112001275251e-07
22.52,5.09347458963727e-07
22.54,5.06994724841056e-07
22.56,5.03662147384938e-07
22.58,5.00268835081786e-07
22.6,4.97766488381746e-07
22.62,4.96835075431844e-07
22.64,4.97653396270356e-07
22.66,4.9983903853488e-07
22.68,5.02579471709442e-07
22.7,5.04902415479611e-07
22.72,5.0598086683448e-07
22.74,5.05377211315958e-07
22.76,5.03167021526646e-07
22.78,4.99917223148918e-07
22.8,4.96522451034029e-07
22.82,4.93936439524798e-07
22.84,4.92867632635486e-07
22.86,4.93541761598224e-07
22.88,4.95624893872443e-07
22.9,4.98338976718828e-07
22.92,5.00720676839187e-07
22.94,5.01926285497439e-07
22.96,5.0148137051453e-07
22.98,4.99415657504793e-07
23,4.96253819275003e-07
23.02,4.92864748419231e-07
23.04,4.90201571653941e-07
23.06,4.8899918499238e-07
23.08,4.89528758857959e-07
23.1,4.91505200900344e-07
23.12,4.94185890403317e-07
23.14,4.96619118741048e-07
23.16,4.97946207595196e-07
23.18,4.97657684040556e-07
23.2,4.95738039778295e-07
23.22,4.92669151112834e-07
23.24,4.89292746652059e-07
23.26,4.86558997436762e-07
23.28,4.85227121419456e-07
23.3,4.85612111204842e-07
23.32,4.87477940371318e-07
23.34,4.90118547771495e-07
23.36,4.92595925500896e-07
23.38,4.94038788750586e-07
23.4,4.93904068362657e-07
23.42,4.92131667055032e-07
23.44,4.89160491777433e-07
23.46,4.85803494425165e-07
23.48,4.83005958078331e-07
23.5,4.81548756156415e-07
23.52,4.81789652795923e-07
23.54,4.83541016240418e-07
23.56,4.86135047075048e-07
23.58,4.88649397535003e-07
23.6,4.90202178695436e-07
23.62,4.9021825858472e-07
23.64,4.88594000113239e-07
23.66,4.857251726557e-07
23.68,4.8239427964657e-07
23.7,4.79539545868154e-07
23.72,4.77961591425328e-07
23.74,4.78059030298254e-07
23.76,4.79692625103591e-07
23.78,4.82233918836436e-07
23.8,4.84777923643662e-07
23.82,4.86434443774942e-07
23.84,4.86598309650139e-07
23.86,4.8512293777031e-07
23.88,4.82360539569577e-07
23.9,4.79062319944373e-07
23.92,4.76157310236074e-07
23.94,4.74463307014746e-07
23.96,4.7441824574493e-07
23.98,4.75931060218393e-07
24,4.78413514796243e-07
24.02,4.80979923097329e-07
24.04,4.82734183616374e-07
24.06,4.83042449607209e-07
24.08,4.81716144147e-07
24.1,4.79064120537424e-07
24.12,4.75804971240034e-07
24.14,4.72856466488095e-07
24.16,4.71051272609292e-07
24.18,4.70865205560621e-07
24.2,4.72254497086135e-07
24.22,4.74672203667906e-07
24.24,4.77253988830661e-07
24.26,4.79099715892753e-07
24.28,4.79548789916272e-07
24.3,4.78371626549952e-07
24.32,4.75833690352412e-07
24.34,4.7261981715982e-07
24.36,4.69634506242127e-07
24.38,4.67723338321551e-07
24.4,4.67397847726547e-07
24.42,4.68661258704184e-07
24.44,4.71008627914972e-07
24.46,4.73598758239574e-07
24.48,4.75529587508168e-07
24.5,4.761155505932e-07
24.52,4.75087380883966e-07
24.54,4.72666867782679e-07
24.56,4.69504326910538e-07
24.58,4.66489039718029e-07
24.6,4.64477167776452e-07
24.62,4.64014163243371e-07
24.64,4.65149611553187e-07
24.66,4.67421301944136e-07
24.68,4.7001282284209e-07
24.7,4.7202238688918e-07
24.72,4.72741308495651e-07
24.74,4.7186143813502e-07
24.76,4.69561546386189e-07
24.78,4.66456118128196e-07
24.8,4.63417656855816e-07
24.82,4.61310537360815e-07
24.84,4.60712235976715e-07
24.86,4.61718093334721e-07
24.88,4.6390887658828e-07
24.9,4.66495048496504e-07
24.92,4.68576824792325e-07
24.94,4.69424379087736e-07
24.96,4.6869209677858e-07
24.98,4.66515547745563e-07
25,4.63472921666264e-07
25.02,4.60417988361049e-07
25.04,4.58221211326108e-07
25.06,4.57490218656133e-07
25.08,4.58364991599164e-07
25.1,4.6047012441537e-07
25.12,4.63044070474007e-07
25.14,4.65191598026058e-07
25.16,4.66163364738452e-07
25.18,4.65577572037907e-07
25.2,4.63526963800785e-07
25.22,4.605525764556e-07
25.24,4.57487777375993e-07
25.26,4.55207166419597e-07
25.28,4.54346220804662e-07
25.3,4.55088882266625e-07
25.32,4.57103772713838e-07
25.34,4.59658998590423e-07
25.36,4.61865488801353e-07
25.38,4.62956900689729e-07
25.4,4.62516175186061e-07
25.42,4.60593807299549e-07
25.44,4.5769289938299e-07
25.46,4.54624978349369e-07
25.48,4.52266142434236e-07
25.5,4.51278459888108e-07
25.52,4.51888090840552e-07
25.54,4.53808335155379e-07
25.56,4.56338423751603e-07
25.58,4.58597606635144e-07
25.6,4.59803855545797e-07
25.62,4.59506552077516e-07
25.64,4.57714152758926e-07
25.66,4.54891686136763e-07
25.68,4.51827158989214e-07
25.7,4.49396245873774e-07
25.72,4.48285112464364e-07
25.74,4.4876141778114e-07
25.76,4.50582926030474e-07
25.78,4.53081483182865e-07
25.8,4.55386670958747e-07
25.82,4.56702785201647e-07
25.84,4.5654691818869e-07
25.86,4.54886378742361e-07
25.88,4.52147158776685e-07
25.9,4.49092534585007e-07
25.92,4.4659550899022e-07
25.94,4.45364404196902e-07
25.96,4.45707268994103e-07
25.98,4.4742643550084e-07
26,4.498871936714e-07
26.02,4.52231662209044e-07
26.04,4.53652539097886e-07
26.06,4.53636117745137e-07
26.08,4.52108789015675e-07
26.1,4.49457340216145e-07
26.12,4.46418850101761e-07
26.14,4.43861799254069e-07
26.16,4.42514699055146e-07
26.18,4.42724264017846e-07
26.2,4.44337437355027e-07
26.22,4.46754530279234e-07
26.24,4.49131823779959e-07
26.26,4.50652217107171e-07
26.28,4.50772685123879e-07
26.3,4.49379592886078e-07
26.32,4.46820376339736e-07
26.34,4.43804229605059e-07
26.36,4.41193412170571e-07
26.38,4.39734287558458e-07
26.4,4.39811003444047e-07
26.42,4.41315145458763e-07
26.44,4.43682734651065e-07
26.46,4.46086055202146e-07
26.48,4.47700597519771e-07
26.5,4.47955379017152e-07
26.52,4.46697411884252e-07
26.54,4.44234306612033e-07
26.56,4.41246747804492e-07
26.58,4.38588371455791e-07
26.6,4.37021421153025e-07
26.62,4.36966261656188e-07
26.64,4.3835823427498e-07
26.66,4.40670663962053e-07
26.68,4.43093703849212e-07
26.7,4.44796811340859e-07
26.72,4.45182947050512e-07
26.74,4.44060655426006e-07
26.76,4.4169758540167e-07
26.78,4.3874449493626e-07
26.8,4.36044842811553e-07
26.82,4.34374593188436e-07
26.84,4.34188580462689e-07
26.86,4.35465857174739e-07
26.88,4.37717776035227e-07
26.9,4.40153849799445e-07
26.92,4.4194000585813e-07
26.94,4.42454392119e-07
26.96,4.41468033832579e-07
26.98,4.39208498769697e-07
27,4.36295718329974e-07
27.02,4.33561069169991e-07
27.04,4.31792062713794e-07
27.06,4.31476542057406e-07
27.08,4.3263705986679e-07
27.1,4.34823064193557e-07
27.12,4.3726576373916e-07
27.14,4.39129211671032e-07
27.16,4.39768593269595e-07
27.18,4.38918101129493e-07
27.2,4.36765506600447e-07
27.22,4.33898654968969e-07
27.24,4.31135259117764e-07
27.26,4.29272369149716e-07
27.28,4.28829210695406e-07
27.3,4.29870640696582e-07
27.32,4.31985869696976e-07
27.34,4.3442878994276e-07
27.36,4.36363747316378e-07
27.38,4.37124502505138e-07
27.4,4.36409583318238e-07
27.42,4.34366896875984e-07
27.44,4.31551602523094e-07
27.46,4.28765633524771e-07
27.48,4.26813952903673e-07
27.5,4.26244935996521e-07
27.52,4.27165720333978e-07
27.54,4.29205255037663e-07
27.56,4.31642224323283e-07
27.58,4.33642725031518e-07
27.6,4.3452110118305e-07
27.62,4.33941279794968e-07
27.64,4.32011289313934e-07
27.66,4.29252897029561e-07
27.68,4.26450718157917e-07
27.7,4.24415206273276e-07
27.72,4.23722655326798e-07
27.74,4.24521357326567e-07
27.76,4.26480700447155e-07
27.78,4.28905298941779e-07
27.8,4.30965521311493e-07
27.82,4.31957602705234e-07
27.84,4.31512023870957e-07
27.86,4.29697301105504e-07
27.88,4.27000896571008e-07
27.9,4.2418869957183e-07
27.92,4.22074696989678e-07
27.94,4.21261064177298e-07
27.96,4.21936601201126e-07
27.98,4.23811421809586e-07
28,4.26217574712327e-07
28.02,4.28331508118123e-07
28.04,4.29433132787592e-07
28.06,4.29120645510162e-07
28.08,4.27423477382813e-07
28.1,4.24793986435877e-07
28.12,4.21977986625106e-07
28.14,4.19790849286868e-07
28.16,4.18858967196208e-07
28.18,4.19410467916219e-07
28.2,4.21196676654744e-07
28.22,4.23578462493905e-07
28.24,4.2573992158503e-07
28.26,4.26946902389458e-07
28.28,4.26766228639693e-07
28.3,4.25188510502839e-07
28.32,4.22630780301583e-07
28.34,4.19817039419393e-07
28.36,4.17562241679981e-07
28.38,4.16515181825802e-07
28.4,4.16942111790001e-07
28.42,4.18635903273345e-07
28.44,4.20987340773245e-07
28.46,4.23190378329264e-07
28.48,4.24498243695113e-07
28.5,4.24447708976621e-07
28.52,4.22991201645154e-07
28.54,4.20509813522809e-07
28.56,4.17704374649766e-07
28.58,4.15387528561585e-07
28.6,4.14228486211483e-07
28.62,4.14530603750727e-07
28.64,4.16128310102024e-07
28.66,4.18443797045324e-07
28.68,4.2068229601665e-07
28.7,4.22086293359623e-07
28.72,4.22164081913165e-07
28.74,4.20830313498432e-07
28.76,4.18429518721459e-07
28.78,4.15638377833373e-07
28.8,4.1326513926732e-07
28.82,4.11997525926345e-07
28.84,4.12175090794649e-07
28.86,4.13673371303725e-07
28.88,4.1594722938163e-07
28.9,4.1821507191839e-07
28.92,4.19710564308826e-07
28.94,4.19914577597651e-07
28.96,4.18704669253945e-07
28.98,4.16388717392925e-07
29,4.13617654777105e-07
29.02,4.11193813422165e-07
29.04,4.09821304246513e-07
29.06,4.09874619631491e-07
29.08,4.11270501542968e-07
29.1,4.13497168254763e-07
29.12,4.15788320039662e-07
29.14,4.17370328700537e-07
29.16,4.17698319948707e-07
29.18,4.16613168436841e-07
29.2,4.14385922467767e-07
29.22,4.11640757105217e-07
29.24,4.09172003397915e-07
29.26,4.07698667844231e-07
29.28,4.07628304030355e-07
29.3,4.08918952056639e-07
29.32,4.11093387607623e-07
29.34,4.13401637975998e-07
29.36,4.15065146072083e-07
29.38,4.15514544243939e-07
29.4,4.14554800387326e-07
29.42,4.12419938632904e-07
29.44,4.09706348080756e-07
29.46,4.07198523728314e-07
29.48,4.05628314147294e-07
29.5,4.05435349206488e-07
29.52,4.06618185468164e-07
29.54,4.08735113440855e-07
29.56,4.11054541960075e-07
29.58,4.12794350721496e-07
29.6,4.13362354952369e-07
29.62,4.12528547621974e-07
29.64,4.10489548323359e-07
29.66,4.07812891755834e-07
29.68,4.05271989440368e-07
29.7,4.036091960676e-07
29.72,4.0329480731891e-07
29.74,4.04367713654803e-07
29.76,4.06422179823991e-07
29.78,4.08746745057984e-07
29.8,4.10557644174801e-07
29.82,4.11241295197562e-07
29.84,4.1053347287e-07
29.86,4.08593501305489e-07
29.88,4.05959170268606e-07
29.9,4.03391041313438e-07
29.92,4.01640111577713e-07
29.94,4.01205833689491e-07
29.96,4.02166803044687e-07
29.98,4.04154049908697e-07
30,4.06477770641881e-07
30.02,4.08354503471761e-07
30.04,4.09150568230339e-07
30.06,4.08568543038672e-07
30.08,4.06730656962402e-07
30.1,4.04144029036543e-07
30.12,4.01554348390678e-07
30.14,3.99720020992675e-07
30.16,3.99167557255605e-07
30.18,4.00014857727053e-07
30.2,4.01930484560669e-07
30.22,4.04247511501929e-07
30.24,4.06184441891177e-07
30.26,4.07089562209674e-07
30.28,4.06633022027139e-07
30.3,4.04899883189027e-07
30.32,4.02365980494586e-07
30.34,3.99760803658e-07
30.36,3.97847605696532e-07
30.38,3.97179056152642e-07
30.4,3.97911435089435e-07
30.42,3.99750925338792e-07
30.44,4.02055381692735e-07
30.46,4.04047224739392e-07
30.48,4.05057828017806e-07
30.5,4.04726117185297e-07
30.52,4.03100192547709e-07
30.54,4.00623873640368e-07
30.56,3.98008999184934e-07
30.58,3.96021999663249e-07
30.6,3.95239645142472e-07
30.62,3.95855810203764e-07
30.64,3.97615203400547e-07
30.66,3.99901362614382e-07
30.68,4.01942348237654e-07
30.7,4.03054713483405e-07
30.72,4.02846883296902e-07
30.74,4.01330565225938e-07
30.76,3.98916465435409e-07
30.78,3.96297744270795e-07
30.8,3.9424191299212e-07
30.82,3.93348190883765e-07
30.84,3.93847448425516e-07
30.86,3.95522844441454e-07
30.88,3.97785008827473e-07
30.9,3.99869657788487e-07
30.92,4.01079821977756e-07
30.94,4.0099478857165e-07
30.96,3.99589850285378e-07
30.98,3.9724276602345e-07
31,3.94625880663051e-07
31.02,3.92506303575102e-07
31.04,3.91504090422516e-07
31.06,3.91885810607746e-07
31.08,3.93473416672337e-07
31.1,3.95706271677382e-07
31.12,3.97828828296237e-07
31.14,3.99132653406958e-07
31.16,3.99169084554849e-07
31.18,3.97877320748195e-07
31.2,3.95601474446346e-07
31.22,3.92992147267937e-07
31.24,3.90814141222446e-07
31.26,3.89706361186856e-07
31.28,3.89970284694655e-07
31.3,3.91466880223603e-07
31.32,3.9366471142185e-07
31.34,3.95819558605836e-07
31.36,3.97212867820393e-07
31.38,3.97368998897665e-07
31.4,3.96191985058384e-07
31.42,3.9399154068707e-07
31.44,3.91395458307252e-07
31.46,3.89164297069236e-07
31.48,3.87954126715102e-07
31.5,3.88100321740315e-07
31.52,3.89502604433596e-07
31.54,3.91660221514194e-07
31.56,3.93841623110764e-07
31.58,3.95319942626728e-07
31.6,3.95594056593412e-07
31.62,3.94533025471494e-07
31.64,3.92411993058495e-07
31.66,3.8983464344047e-07
31.68,3.87555735164433e-07
31.7,3.86246733816816e-07
31.72,3.862753473374e-07
31.74,3.87580392661228e-07
31.76,3.89692730327612e-07
31.78,3.91894897654979e-07
31.8,3.93453726644513e-07
31.82,3.93843751479135e-07
31.84,3.92899515059344e-07
31.86,3.9086164311321e-07
31.88,3.88308551330441e-07
31.9,3.85987254011878e-07
31.92,3.8458297835902e-07
31.94,3.84494793242755e-07
31.96,3.85699841765365e-07
31.98,3.8776182438293e-07
32,3.89979138229348e-07
32.02,3.91613785511737e-07
32.04,3.92117341066923e-07
32.06,3.91290780291996e-07
32.08,3.8933971560827e-07
32.1,3.86816107112509e-07
32.12,3.84458034410503e-07
32.14,3.82962206508112e-07
32.16,3.82757941782529e-07
32.18,3.83860692121626e-07
32.2,3.85867476119874e-07
32.22,3.88094232128848e-07
32.24,3.89799859757259e-07
32.26,3.90414484627523e-07
32.28,3.89706085014224e-07
32.3,3.87845022905398e-07
32.32,3.85356282071479e-07
32.34,3.82966850569831e-07
32.36,3.81383608726187e-07
32.38,3.81064362038511e-07
32.4,3.82062613661774e-07
32.42,3.84009406226715e-07
32.44,3.86239993161664e-07
32.46,3.88011678251615e-07
32.48,3.8873470820331e-07
32.5,3.88144572401019e-07
32.52,3.86376817384896e-07
32.54,3.83927957286433e-07
32.56,3.81512799938743e-07
32.58,3.79846322204186e-07
32.6,3.7941340847522e-07
32.62,3.80305227595754e-07
32.64,3.82187677212858e-07
32.66,3.84416328697316e-07
32.68,3.8624912183074e-07
32.7,3.87077603880205e-07
32.72,3.86605773048285e-07
32.74,3.84934069120584e-07
32.76,3.82530164185891e-07
32.78,3.80094811192469e-07
32.8,3.78349283412357e-07
32.82,3.7780441797023e-07
32.84,3.78588173849873e-07
32.86,3.80401896154492e-07
32.88,3.82623166940696e-07
32.9,3.84511966477102e-07
32.92,3.85442684128442e-07
32.94,3.8508896287626e-07
32.96,3.83515985866552e-07
32.98,3.81161876632989e-07
33,3.78711863293234e-07
33.02,3.76891931085467e-07
33.04,3.76236872515958e-07
33.06,3.76911162234582e-07
33.08,3.78652052923366e-07
33.1,3.80860353789883e-07
33.12,3.8280003596354e-07
33.14,3.83829730808545e-07
33.16,3.83593561073338e-07
33.18,3.82121789527939e-07
33.2,3.79822132325141e-07
33.22,3.77362997647117e-07
33.24,3.75473235839474e-07
33.26,3.74710096435937e-07
33.28,3.75273871827434e-07
33.3,3.7693793530354e-07
33.32,3.79127857578415e-07
33.34,3.81113158085321e-07
33.36,3.82238309562485e-07
33.38,3.82118925135579e-07
33.4,3.80750539272686e-07
33.42,3.78509912842451e-07
33.44,3.76047267213296e-07
33.46,3.74092229831043e-07
33.48,3.73223606564258e-07
33.5,3.73675879019228e-07
33.52,3.75259485296358e-07
33.54,3.7742572082251e-07
33.56,3.79451196166653e-07
33.58,3.80668253781187e-07
33.6,3.8066465011298e-07
33.62,3.79401669861432e-07
33.64,3.77224381642406e-07
33.66,3.74763676222669e-07
33.68,3.72748306551657e-07
33.7,3.71776615202974e-07
33.72,3.72116909078114e-07
33.74,3.73616485870406e-07
33.76,3.75753654869491e-07
33.78,3.77814169033967e-07
33.8,3.79119200988142e-07
33.82,3.79230118522162e-07
33.84,3.78074312998271e-07
33.86,3.7596462839956e-07
33.88,3.73511193371131e-07
33.9,3.71440559012511e-07
33.92,3.70368554921941e-07
33.94,3.70596633059468e-07
33.96,3.72008769596486e-07
33.98,3.7411191227355e-07
34,3.7620188845978e-07
34.02,3.77590994754823e-07
34.04,3.77815042922804e-07
34.06,3.7676784013641e-07
34.08,3.747297404325e-07
34.1,3.72288980095619e-07
34.12,3.7016803715697e-07
34.14,3.68998729656465e-07
34.16,3.69114530705803e-07
34.18,3.70436354052338e-07
34.2,3.72500178027938e-07
34.22,3.7461440284901e-07
34.24,3.76083343720153e-07
34.26,3.76418886378555e-07
34.28,3.75481470299095e-07
34.3,3.73518893577203e-07
34.32,3.71096152041429e-07
34.34,3.68929939922191e-07
34.36,3.67666682441883e-07
34.38,3.67670365845161e-07
34.4,3.68898985409422e-07
34.42,3.7091862612315e-07
34.44,3.7305160277627e-07
34.46,3.74596173824385e-07
34.48,3.75041282734842e-07
34.5,3.74214724306721e-07
34.52,3.72331204214312e-07
34.54,3.69931704529609e-07
34.56,3.67725451411237e-07
34.58,3.66371547862957e-07
34.6,3.6626366797622e-07
34.62,3.67396472501398e-07
34.64,3.69367204236395e-07
34.66,3.71513511727705e-07
34.68,3.73129339574081e-07
34.7,3.73681788392166e-07
34.72,3.72966881757215e-07
34.74,3.71165894817901e-07
34.76,3.68794740413108e-07
34.78,3.66553764572943e-07
34.8,3.65112839586668e-07
34.82,3.64894146115938e-07
34.84,3.6592873070864e-07
34.86,3.67845900940159e-07
34.88,3.70000173647999e-07
34.9,3.71682651993455e-07
34.92,3.72340260783793e-07
34.94,3.71737481921936e-07
34.96,3.70022263419412e-07
34.98,3.67684515140528e-07
35,3.65413947724433e-07
35.02,3.63889757317837e-07
35.04,3.6356128892302e-07
35.06,3.64495645534059e-07
35.08,3.66354700148546e-07
35.1,3.6851146770907e-07
35.12,3.70256033235942e-07
35.14,3.71016254855056e-07
35.16,3.70525865208615e-07
35.18,3.68899530571083e-07
35.2,3.66600059018238e-07
35.22,3.64305231099416e-07
35.24,3.62701781421935e-07
35.26,3.62264720859338e-07
35.28,3.63096949204415e-07
35.3,3.64893651039575e-07
35.32,3.67047642674168e-07
35.34,3.68849406216348e-07
35.36,3.69709548291057e-07
35.38,3.69331649513946e-07
35.4,3.67796963533409e-07
35.42,3.65540620418868e-07
35.44,3.63226806640033e-07
35.46,3.61548208003085e-07
35.48,3.61004056656461e-07
35.5,3.61732541549895e-07
35.52,3.63462706327427e-07
35.54,3.65608569250944e-07
35.56,3.67462865306106e-07
35.58,3.68419849268012e-07
35.6,3.68154292231901e-07
35.62,3.66713862196603e-07
35.64,3.64505216763615e-07
35.66,3.62177796669378e-07
35.68,3.60428273597324e-07
35.7,3.59778903488812e-07
35.72,3.60402149659841e-07
35.74,3.62061873459326e-07
35.76,3.64194255795314e-07
35.78,3.66096230439282e-07
35.8,3.67146933143803e-07
35.82,3.6699332890859e-07
35.84,3.65649540589607e-07
35.86,3.63493147114648e-07
35.88,3.61157432846865e-07
35.9,3.59341432538042e-07
35.92,3.58588649955181e-07
35.94,3.59105821543469e-07
35.96,3.60691245095785e-07
35.98,3.62804974620398e-07
36,3.64749435739232e-07
36.02,3.65890784711453e-07
36.04,3.6584834480968e-07
36.06,3.64603349672989e-07
36.08,3.62503717933394e-07
36.1,3.60164888735097e-07
36.12,3.58286862660508e-07
36.14,3.57433100589037e-07
36.16,3.57843155135818e-07
36.18,3.59350618206849e-07
36.2,3.6144061612879e-07
36.22,3.63422678797802e-07
36.24,3.64651056946514e-07
36.26,3.64719065065339e-07
36.28,3.63574769691458e-07
36.3,3.61535919685574e-07
36.32,3.5919949009172e-07
36.34,3.57263993945369e-07
36.36,3.56311572327884e-07
36.38,3.56614069792152e-07
36.4,3.58040298305911e-07
36.42,3.60101455362892e-07
36.44,3.62115888616074e-07
36.46,3.63427764421564e-07
36.48,3.63604877429507e-07
36.5,3.6256315308757e-07
36.52,3.60589362757112e-07
36.54,3.58260273337264e-07
36.56,3.56272204109472e-07
36.58,3.55223728569929e-07
36.6,3.5541818874899e-07
36.62,3.56760021037619e-07
36.64,3.58787370329561e-07
36.66,3.60829158195056e-07
36.68,3.6222068425344e-07
36.7,3.62505807638839e-07
36.72,3.61567985077596e-07
36.74,3.59663038653646e-07
36.76,3.57346481300937e-07
36.78,3.55310555275544e-07
36.8,3.54168987661452e-07
36.82,3.54255507057519e-07
36.84,3.55509895213578e-07
36.86,3.57498574090926e-07
36.88,3.59562543509492e-07
36.9,3.61029834221539e-07
36.92,3.61421296967554e-07
36.94,3.60588678244446e-07
36.96,3.58756308930787e-07
36.98,3.56457526953768e-07
37,3.54378567980376e-07
37.02,3.53146942912406e-07
37.04,3.5312572733673e-07
37.06,3.54289827572256e-07
37.08,3.56235212209648e-07
37.1,3.58316100014935e-07
37.12,3.5985508078527e-07
37.14,3.60351117991414e-07
37.16,3.59624808376458e-07
37.18,3.57868515025601e-07
37.2,3.55592390126574e-07
37.22,3.53475529445741e-07
37.24,3.52157105990752e-07
37.26,3.52028461759694e-07
37.28,3.5309987817674e-07
37.3,3.54997287236636e-07
37.32,3.57089861263843e-07
37.34,3.58696469350549e-07
37.36,3.59295070358238e-07
37.38,3.58675752577317e-07
37.4,3.56999010751002e-07
37.42,3.54750539959831e-07
37.44,3.52600667629827e-07
37.46,3.5119889874532e-07
37.48,3.50963557288108e-07
37.5,3.51939993836361e-07
37.52,3.5378499818272e-07
37.54,3.55884144531104e-07
37.56,3.57553850256871e-07
37.58,3.58252959319526e-07
37.6,3.57741241136308e-07
37.62,3.56147008633486e-07
37.64,3.53931157380864e-07
37.66,3.51753392423808e-07
37.68,3.50271908820769e-07
37.7,3.49930805693922e-07
37.72,3.50810226515146e-07
37.74,3.52598367566336e-07
37.76,3.54698904319414e-07
37.78,3.56427362492409e-07
37.8,3.57224422137513e-07
37.82,3.56820707956309e-07
37.84,3.55312081308533e-07
37.86,3.53133507115889e-07
37.88,3.50932867117712e-07
37.9,3.49375426681047e-07
37.92,3.48929809615569e-07
37.94,3.49710347246853e-07
37.96,3.51437614852606e-07
37.98,3.53534317938747e-07
38,3.55316957602671e-07
38.02,3.56209539992698e-07
38.04,3.5591379971998e-07
38.06,3.54493634865239e-07
38.08,3.52356987915465e-07
38.1,3.50138614537058e-07
38.12,3.48509082218242e-07
38.14,3.47960390414689e-07
38.16,3.48640562527584e-07
38.18,3.50302753438064e-07
38.2,3.52390575411391e-07
38.22,3.54222831342867e-07
38.24,3.55208124484983e-07
38.26,3.55020225009335e-07
38.28,3.5369089314329e-07
38.3,3.51600693165529e-07
38.32,3.49369703117213e-07
38.34,3.4767236892468e-07
38.36,3.47022240494051e-07
38.38,3.47600612218131e-07
38.4,3.49193953236551e-07
38.42,3.51267801941842e-07
38.44,3.5314489996548e-07
38.46,3.54219897320189e-07
38.48,3.54139571315437e-07
38.5,3.52903498361276e-07
38.52,3.50864122191865e-07
38.54,3.48625734220305e-07
38.56,3.46864638284597e-07
38.58,3.46114920076541e-07
38.6,3.46590337066062e-07
38.62,3.48111268907132e-07
38.64,3.50166080590167e-07
38.66,3.5208329088637e-07
38.68,3.53244899412041e-07
38.7,3.53271494344322e-07
38.72,3.52130907997096e-07
38.74,3.50146517151885e-07
38.76,3.47905783734172e-07
38.78,3.46085333834209e-07
38.8,3.4523817000614e-07
38.82,3.45609996009277e-07
38.84,3.47054820460338e-07
38.86,3.49085680170877e-07
38.88,3.51038099166157e-07
38.9,3.5228304403061e-07
38.92,3.52415853099301e-07
38.94,3.51372511017761e-07
38.96,3.49447351723723e-07
38.98,3.47209316513365e-07
39,3.45333924674801e-07
39.02,3.44391635843591e-07
39.04,3.44659220775615e-07
39.06,3.46024792112363e-07
39.08,3.4802672107616e-07
39.1,3.5000943504498e-07
39.12,3.51334225169789e-07
39.14,3.51572208172313e-07
39.16,3.50627874927064e-07
39.18,3.48765848012384e-07
39.2,3.46535609805135e-07
39.22,3.44609852101562e-07
39.24,3.43575053813842e-07
39.26,3.43737954318031e-07
39.28,3.45021175163833e-07
39.3,3.46989421059385e-07
39.32,3.48997569711481e-07
39.34,3.50398547944765e-07
39.36,3.50740369811133e-07
39.38,3.49896564724302e-07
39.4,3.48101402428836e-07
39.42,3.45883999214882e-07
39.44,3.43912554171552e-07
39.46,3.42787908184514e-07
39.48,3.42846140803734e-07
39.5,3.44044057545937e-07
39.52,3.45973983745915e-07
39.54,3.48002573115959e-07
39.56,3.49475917927368e-07
39.58,3.49920215195297e-07
39.6,3.49178127773338e-07
39.62,3.47453586183836e-07
39.64,3.45253807240964e-07
39.66,3.43241465662054e-07
39.68,3.42029952125796e-07
39.7,3.41983695645205e-07
39.72,3.43093616099346e-07
39.74,3.44980555509793e-07
39.76,3.47024438538463e-07
39.78,3.48566425092577e-07
39.8,3.49111422609666e-07
39.82,3.48472144594574e-07
39.84,3.46821673679432e-07
39.86,3.4464456429656e-07
39.88,3.42595910725917e-07
39.9,3.41300702658137e-07
39.92,3.41150337408884e-07
39.94,3.42169830699512e-07
39.96,3.44009386813202e-07
39.98,3.46063607862264e-07
40,3.47670008531455e-07
40.02,3.48313969278132e-07
40.04,3.47778249001785e-07
40.06,3.46205089207347e-07
40.08,3.44055313854077e-07
40.1,3.41975400265404e-07
40.12,3.40599801660558e-07
40.14,3.40345995044994e-07
40.16,3.41272834786318e-07
40.18,3.43060496645665e-07
40.2,3.45120090138403e-07
40.22,3.46786901369306e-07
40.24,3.47527582137644e-07
40.26,3.4709613076775e-07
40.28,3.45603383902075e-07
40.3,3.43485710730812e-07
40.32,3.41379358586645e-07
40.34,3.39926874147202e-07
40.36,3.39570438931279e-07
40.38,3.40402643001777e-07
40.4,3.42134357269609e-07
40.42,3.44194114970912e-07
40.44,3.45917100247268e-07
40.46,3.46752277708875e-07
40.48,3.46425323094045e-07
40.5,3.45015880627639e-07
40.52,3.42935007252791e-07
40.54,3.40807137969944e-07
40.56,3.39281401395458e-07
40.58,3.38823577969676e-07
40.6,3.39559322680066e-07
40.62,3.41230913891138e-07
40.64,3.43285987329254e-07
40.66,3.45060600669477e-07
40.68,3.45987849791619e-07
40.7,3.45765655125354e-07
40.72,3.44442124415149e-07
40.74,3.42402521847776e-07
40.76,3.40258193391188e-07
40.78,3.38663021361312e-07
40.8,3.38105153925874e-07
40.82,3.38742899067571e-07
40.84,3.40350557940634e-07
40.86,3.42395887656928e-07
40.88,3.44217686202078e-07
40.9,3.45234372787257e-07
40.92,3.45116726810214e-07
40.94,3.43881777982121e-07
40.96,3.41887829676285e-07
40.98,3.39731881931661e-07
41,3.38071268957998e-07
41.02,3.37414972084221e-07
41.04,3.37953407187454e-07
41.06,3.3949326855891e-07
41.08,3.41523973065019e-07
41.1,3.43388491855146e-07
41.12,3.44491651864673e-07
41.14,3.44478283198791e-07
41.16,3.43334251763201e-07
41.18,3.41390208664616e-07
41.2,3.39227769278212e-07
41.22,3.37505781697063e-07
41.24,3.36752733191619e-07
41.26,3.37190890915004e-07
41.28,3.38659457368696e-07
41.3,3.40670526945505e-07
41.32,3.42573075790656e-07
41.34,3.43759832015241e-07
41.36,3.43850170966794e-07
41.38,3.42799019590581e-07
41.4,3.4090916209033e-07
41.42,3.38745108462424e-07
41.44,3.36965950447922e-07
41.46,3.36118339043179e-07
41.48,3.36455227794016e-07
41.5,3.37849058173329e-07
41.52,3.39835858258612e-07
41.54,3.41771624573543e-07
41.56,3.43038699818614e-07
41.58,3.43232061875487e-07
41.6,3.42275854556453e-07
41.62,3.40444083378538e-07
41.64,3.38283379003408e-07
41.66,3.36451421329115e-07
41.68,3.35511475863494e-07
41.7,3.35746578344962e-07
41.72,3.37062398125555e-07
41.74,3.39020040068673e-07
41.76,3.40984374581243e-07
41.78,3.42328460042333e-07
41.8,3.42623837480349e-07
41.82,3.41764189579365e-07
41.84,3.39994401149752e-07
41.86,3.3784195526784e-07
41.88,3.35961570223856e-07
41.9,3.34931790362374e-07
41.92,3.35064771290514e-07
41.94,3.36299598825715e-07
41.96,3.38223523359758e-07
41.98,3.40211470083073e-07
42,3.41629098608683e-07
42.02,3.42025352826981e-07
42.04,3.41263635223153e-07
42.06,3.39559630025639e-07
42.08,3.3742036890683e-07
42.1,3.35496108305779e-07
42.12,3.34379120359038e-07
42.14,3.34409892506081e-07
42.16,3.3556098710219e-07
42.18,3.37446346891311e-07
42.2,3.39453221669184e-07
42.22,3.40940638923642e-07
42.24,3.41436442801208e-07
42.26,3.40774022564527e-07
42.28,3.39139256460796e-07
42.3,3.37017988885438e-07
42.32,3.3505438065368e-07
42.34,3.33853141838611e-07
42.36,3.33781834100666e-07
42.38,3.34846437535124e-07
42.4,3.3668897023727e-07
42.42,3.38709748546768e-07
42.44,3.40263270951118e-07
42.46,3.40856867285563e-07
42.48,3.40294797385095e-07
42.5,3.38732686149187e-07
42.52,3.36634238590134e-07
42.54,3.34636105351539e-07
42.56,3.33353462049386e-07
42.58,3.33180528060156e-07
42.6,3.34156249914365e-07
42.62,3.35951542093306e-07
42.64,3.37981355253643e-07
42.66,3.39596983540387e-07
42.68,3.40286703290751e-07
42.7,3.39825766210249e-07
42.72,3.38339559513808e-07
42.74,3.36268485370401e-07
42.76,3.3424054585637e-07
42.78,3.32879944513616e-07
42.8,3.32605831405362e-07
42.82,3.33490467594878e-07
42.84,3.35234311810004e-07
42.86,3.37268242358819e-07
42.88,3.38941927247042e-07
42.9,3.39725754320484e-07
42.92,3.39366557345495e-07
42.94,3.37959285333839e-07
42.96,3.35920367830741e-07
42.98,3.33867263741314e-07
43,3.32432048136403e-07
43.02,3.32057781470154e-07
43.04,3.32849454168796e-07
43.06,3.34537544043156e-07
43.08,3.36570748914835e-07
43.1,3.38298370575261e-07
43.12,3.39174059651056e-07
43.14,3.38916950881796e-07
43.16,3.37591574852139e-07
43.18,3.35589134078086e-07
43.2,3.33515901674201e-07
43.22,3.32009576165214e-07
43.24,3.31536176818647e-07
43.26,3.3223306511048e-07
43.28,3.33861531658784e-07
43.3,3.35889017842703e-07
43.32,3.37666360888242e-07
43.34,3.38631484084733e-07
43.36,3.38476669463238e-07
43.38,3.37235755395032e-07
43.4,3.35274424454024e-07
43.42,3.33185692328594e-07
43.44,3.31612085281875e-07
43.46,3.31040909824741e-07
43.48,3.31641549323564e-07
43.5,3.33206434404134e-07
43.52,3.35223444724888e-07
43.54,3.37046033413405e-07
43.56,3.38098059570857e-07
43.58,3.38045550756216e-07
43.6,3.36891539157174e-07
43.62,3.34975625844644e-07
43.64,3.32876415880668e-07
43.66,3.31239280889057e-07
43.68,3.3057183957295e-07
43.7,3.31074829729869e-07
43.72,3.32572611888018e-07
43.74,3.34574259924594e-07
43.76,3.36437660854524e-07
43.78,3.37573767242504e-07
43.8,3.37623211465458e-07
43.82,3.36558534037162e-07
43.84,3.3469218997496e-07
43.86,3.32587331127945e-07
43.88,3.30890730713175e-07
43.9,3.3012885389275e-07
43.92,3.30533207245729e-07
43.94,3.31960344168803e-07
43.96,3.33941762981109e-07
43.98,3.35841462201872e-07
44,3.37058814377756e-07
44.02,3.37209689521036e-07
44.04,3.36236382987613e-07
44.06,3.3442364310913e-07
44.08,3.32318065375463e-07
44.1,3.30566077441746e-07
44.12,3.29711805473919e-07
44.14,3.30016607244152e-07
44.16,3.31369697073659e-07
44.18,3.33326271439327e-07
44.2,3.35257540529385e-07
44.22,3.36553028741419e-07
44.24,3.36804726037697e-07
44.26,3.35924604751094e-07
44.28,3.34169535242918e-07
44.3,3.32067992356344e-07
44.32,3.3026492500969e-07
44.34,3.29320415587588e-07
44.36,3.29525164217669e-07
44.38,3.30801001702961e-07
44.4,3.32727937831529e-07
44.42,3.34686272558278e-07
44.44,3.36056580656417e-07
44.46,3.36408105245397e-07
44.48,3.3562301042908e-07
44.5,3.33929307635329e-07
44.52,3.31836754249504e-07
44.54,3.2998685571403e-07
44.56,3.2895457119768e-07
44.58,3.29058909831654e-07
44.6,3.30254489460326e-07
44.62,3.32147271645513e-07
44.64,3.34127851404369e-07
44.66,3.35569601161444e-07
44.68,3.36019813275904e-07
44.7,3.35331044319034e-07
44.72,3.3370252848116e-07
44.74,3.31623689620544e-07
44.76,3.29731464368164e-07
44.78,3.28613873689123e-07
44.8,3.28617731556498e-07
44.82,3.29730412572065e-07
44.84,3.31584428071068e-07
44.86,3.3358260923707e-07
44.88,3.35092136195951e-07
44.9,3.35639715048597e-07
44.92,3.35048656798429e-07
44.94,3.33488764226071e-07
44.96,3.31428335382159e-07
44.98,3.29498357313765e-07
45,3.28298328980798e-07
45.02,3.28201822376675e-07
45.04,3.29228941297003e-07
45.06,3.31039868253327e-07
45.08,3.33050639137417e-07
45.1,3.34624417653514e-07
45.12,3.35267778810635e-07
45.14,3.34775442242802e-07
45.16,3.33287434993787e-07
45.18,3.31250286338624e-07
45.2,3.29287024345375e-07
45.22,3.28007629392507e-07
45.24,3.27811065252123e-07
45.26,3.28750231994876e-07
45.28,3.30513749375528e-07
45.3,3.32532479055151e-07
45.32,3.34166457742943e-07
45.34,3.34903886657107e-07
45.36,3.34511155255249e-07
45.38,3.33098343766812e-07
45.4,3.31088950879458e-07
45.42,3.29097103036516e-07
45.44,3.27741468875417e-07
45.46,3.27445531810324e-07
45.48,3.28294571335489e-07
45.5,3.30006459702107e-07
45.52,3.3202819267226e-07
45.54,3.33718579022389e-07
45.56,3.34548104174342e-07
45.58,3.34255455271339e-07
45.6,3.32920850892176e-07
45.62,3.30943821577881e-07
45.64,3.28928201746966e-07
45.66,3.27499686948999e-07
45.68,3.27105073980148e-07
45.7,3.27862074968665e-07
45.72,3.2951827214286e-07
45.74,3.31538231065733e-07
45.76,3.33280805021423e-07
45.78,3.34200352219033e-07
45.8,3.34008322497446e-07
45.82,3.32754657781865e-07
45.84,3.30814479837258e-07
45.86,3.2877976180647e-07
45.88,3.27281814009763e-07
45.9,3.2678977175852e-07
45.92,3.27452942437196e-07
45.94,3.290495455234e-07
45.96,3.31062847302636e-07
45.98,3.32853484821385e-07
46,3.3386070132887e-07
46.02,3.33769327631979e-07
46.04,3.32599459147392e-07
46.06,3.30700423937044e-07
46.08,3.28651362859069e-07
46.1,3.27087795554235e-07
46.12,3.26499464171072e-07
46.14,3.2706727735079e-07
46.16,3.28600501680963e-07
46.18,3.30602411165728e-07
46.2,3.32436762610929e-07
46.22,3.33529145646843e-07
46.24,3.3353850341818e-07
46.26,3.32454726946912e-07
46.28,3.3060117598113e-07
46.3,3.28542634801119e-07
46.32,3.26917054978651e-07
46.34,3.26234124246997e-07
46.36,3.26705442321096e-07
46.38,3.28171469322971e-07
46.4,3.30157248525788e-07
46.42,3.32030935163528e-07
46.44,3.33205691881149e-07
46.46,3.33315495439126e-07
46.48,3.32320228908562e-07
46.5,3.30516265774992e-07
46.52,3.28453114561675e-07
46.54,3.26769544197778e-07
46.56,3.25993674235675e-07
46.58,3.26367232752087e-07
46.6,3.27762832676544e-07
46.62,3.29727628192746e-07
46.64,3.31636231422544e-07
46.66,3.32890518977119e-07
46.68,3.33100388672035e-07
46.7,3.32195576572097e-07
46.72,3.30445357446724e-07
46.74,3.28382246934269e-07
46.76,3.26644791042427e-07
46.78,3.25777914191954e-07
46.8,3.2605303743667e-07
46.82,3.27374743724912e-07
46.84,3.29313940224707e-07
46.86,3.31252882815625e-07
46.88,3.32583686632731e-07
46.9,3.32892864183044e-07
46.92,3.32080482952051e-07
46.94,3.30387850380711e-07
46.96,3.28329650469894e-07
46.98,3.2654245217112e-07
47,3.2558681511573e-07
47.02,3.25762887258683e-07
47.04,3.27007562198795e-07
47.06,3.28916523599336e-07
47.08,3.30881233202961e-07
47.1,3.32285325165702e-07
47.12,3.32692968939034e-07
47.14,3.31974625627061e-07
47.16,3.30343429341634e-07
47.18,3.28294885092195e-07
47.2,3.26462270695914e-07
47.22,3.25420223789322e-07
47.24,3.25496856317339e-07
47.26,3.2666161176104e-07
47.28,3.28535765399006e-07
47.3,3.3052153933873e-07
47.32,3.31995475386796e-07
47.34,3.32500497924539e-07
47.36,3.31877719590834e-07
47.38,3.30311524181052e-07
47.4,3.28277469694219e-07
47.42,3.2640377296939e-07
47.44,3.25277929663849e-07
47.46,3.25255050989738e-07
47.48,3.26337130362904e-07
47.5,3.28172084635223e-07
47.52,3.30174071317041e-07
47.54,3.31714510294061e-07
47.56,3.32315566900183e-07
47.58,3.31789525530686e-07
47.6,3.30291856453099e-07
47.62,3.28276982158309e-07
47.64,3.26366725769549e-07
47.66,3.25159764058032e-07
47.68,3.25037475405604e-07
47.7,3.26034288425047e-07
47.72,3.27825609277639e-07
47.74,3.29839227114903e-07
47.76,3.31442318778822e-07
47.78,3.32137934991175e-07
47.8,3.31709901194602e-07
47.82,3.30284045679811e-07
47.84,3.28292900526264e-07
47.86,3.26350651040939e-07
47.88,3.25065584280666e-07
47.9,3.24844330877681e-07
47.92,3.25753480058515e-07
47.94,3.27496910714486e-07
47.96,3.29517320643319e-07
47.98,3.31179396489073e-07
48,3.31967773543217e-07
48.02,3.31638435794752e-07
48.04,3.30287634224781e-07
48.06,3.28324941924848e-07
48.08,3.26355238241713e-07
48.1,3.24995220713627e-07
48.12,3.24675445868207e-07
48.14,3.25494839851637e-07
48.16,3.27186222811271e-07
48.18,3.29208635375142e-07
48.2,3.30925699599329e-07
48.22,3.31805007664118e-07
48.24,3.31575097641484e-07
48.26,3.30302309361977e-07
48.28,3.28372528052608e-07
48.3,3.26380057171521e-07
48.32,3.2494840472379e-07
48.34,3.24531129124839e-07
48.36,3.25258676561432e-07
48.38,3.26893913621743e-07
48.4,3.28913576964965e-07
48.42,3.30681718599402e-07
48.44,3.31649752064742e-07
48.46,3.31519541691624e-07
48.48,3.3032765992894e-07
48.5,3.28435283743762e-07
48.52,3.26424749127724e-07
48.54,3.2492498574119e-07
48.56,3.24411022160368e-07
48.58,3.25045107863119e-07
48.6,3.26620420102429e-07
48.62,3.28632437516597e-07
48.64,3.30447417474018e-07
48.66,3.31501974370115e-07
48.68,3.31471744761389e-07
48.7,3.30363392139652e-07
48.72,3.2851272651013e-07
48.74,3.2648887773704e-07
48.76,3.24924608621075e-07
48.78,3.24315389172727e-07
48.8,3.2485452166163e-07
48.82,3.26365993697849e-07
48.84,3.28365820913788e-07
48.86,3.30223242289885e-07
48.88,3.31361833727598e-07
48.9,3.31431592846455e-07
48.92,3.30409234423609e-07
48.94,3.28604497716854e-07
48.96,3.26572157457165e-07
48.98,3.24947083247115e-07
49,3.24244083625645e-07
49.02,3.24686914048629e-07
49.04,3.26131093144959e-07
49.06,3.28113765125388e-07
49.08,3.3000938388424e-07
49.1,3.31229306925688e-07
49.12,3.31398862845674e-07
49.14,3.3046478814813e-07
49.16,3.28710219408376e-07
49.18,3.26674091407049e-07
49.2,3.24992162504175e-07
49.22,3.24197084189251e-07
49.24,3.24542604580026e-07
49.26,3.25915919688863e-07
49.28,3.27876832802062e-07
49.3,3.29806228585562e-07
49.32,3.31104687537438e-07
49.34,3.31373510570504e-07
49.36,3.30529757575865e-07
49.38,3.28829355562942e-07
49.4,3.2679431048792e-07
49.42,3.25059539191995e-07
49.44,3.24174441919001e-07
49.46,3.24421820355481e-07
49.48,3.25720979875697e-07
49.5,3.27655417861262e-07
49.52,3.29614056845869e-07
49.54,3.309879479964e-07
49.56,3.31355412202252e-07
49.58,3.3060404830775e-07
49.6,3.28961602286128e-07
49.62,3.26932359715855e-07
49.64,3.25148937409167e-07
49.66,3.24175915428956e-07
49.68,3.24324598045448e-07
49.7,3.25546448792927e-07
49.72,3.27449824103733e-07
49.74,3.29433119609467e-07
49.76,3.30879328295035e-07
49.78,3.31344649083447e-07
49.8,3.30687192718984e-07
49.82,3.29106510059665e-07
49.84,3.2708794250752e-07
49.86,3.25260078869612e-07
49.88,3.2420154171483e-07
49.9,3.24251150704988e-07
49.92,3.25392668383643e-07
49.94,3.27260605397143e-07
49.96,3.29263892054609e-07
49.98,3.30778979469786e-07
50,1.65670551268704e-07


==> plots/p2_fft_1e-9_5.txt <==
0,0.999506529055546
0.02,3.91235521112778e-08
0.04,1.95847986655845e-08
0.06,1.30594137891364e-08
0.08,9.7952668373576e-09
0.1,7.83648934720444e-09
0.12,6.53051105695977e-09
0.14,5.59772476856418e-09
0.16,4.89803366357171e-09
0.18,4.35384642685127e-09
0.2,3.91843556191235e-09
0.22,3.56221730403347e-09
0.24,3.26544136741229e-09
0.26,3.01425984633021e-09
0.28,2.79896509125889e-09
0.3,2.61233864388394e-09
0.32,2.44912310297586e-09
0.34,2.30501538368745e-09
0.36,2.1769777914485e-09
0.38,2.06239609521416e-09
0.4,1.95928055148721e-09
0.42,1.86605205717859e-09
0.44,1.78119607715986e-09
0.46,1.7037703019412e-09
0.48,1.63270501607887e-09
0.5,1.5674732797698e-09
0.52,1.50717517558971e-09
0.54,1.45138467347701e-09
0.56,1.39953103584038e-09
0.58,1.35128694381038e-09
0.6,1.30625809106334e-09
0.62,1.26409074273308e-09
0.64,1.22462035421703e-09
0.66,1.18745399418871e-09
0.68,1.15264356887276e-09
0.7,1.11963401773883e-09
0.72,1.0885744031155e-09
0.74,1.05909658782666e-09
0.76,1.03124399159929e-09
0.78,1.00486663514489e-09
0.8,9.79746591864875e-10
0.82,9.55852553927222e-10
0.84,9.33070630790152e-10
0.86,9.11437131001108e-10
0.88,8.90656156379335e-10
0.9,8.70901429963004e-10
0.92,8.51928160042628e-10
0.94,8.33844962018804e-10
0.96,8.1649885723903e-10
0.98,7.99825363997418e-10
1,7.8382660139118e-10
1.02,7.68420505341843e-10
1.04,7.53724671144043e-10
1.06,7.39454118040571e-10
1.08,7.25816289113853e-10
1.1,7.12547476922699e-10
1.12,6.99882010872515e-10
1.14,6.87595548928435e-10
1.16,6.75722034953705e-10
1.18,6.64311441581899e-10
1.2,6.53248273581609e-10
1.22,6.42571696692766e-10
1.24,6.32171688840991e-10
1.26,6.22157973741056e-10
1.28,6.12381538200848e-10
1.3,6.03008076134296e-10
1.32,5.93906920697711e-10
1.34,5.85035985389136e-10
1.36,5.76437915896292e-10
1.38,5.68072039615671e-10
1.4,5.59975123505323e-10
1.42,5.52083259270216e-10
1.44,5.44457159179309e-10
1.46,5.36953511037109e-10
1.48,5.29715412594549e-10
1.5,5.22686063745003e-10
1.52,5.15779821747136e-10
1.54,5.09085848009652e-10
1.56,5.02576506926401e-10
1.58,4.96214945938508e-10
1.6,4.90048385636879e-10
1.62,4.83986009587325e-10
1.64,4.78083208074018e-10
1.66,4.72323707497755e-10
1.68,4.66730970003656e-10
1.7,4.61204461206354e-10
1.72,4.55876288286757e-10
1.74,4.50636811547889e-10
1.76,4.45512282433932e-10
1.78,4.40544451336447e-10
1.8,4.35612084654567e-10
1.82,4.30868159851726e-10
1.84,4.26132973317182e-10
1.86,4.21601919527745e-10
1.88,4.17076083560327e-10
1.9,4.12716900537719e-10
1.92,4.0844287814538e-10
1.94,4.04198077260277e-10
1.96,4.0010512004643e-10
1.98,3.96037036642424e-10
2,3.92151393165596e-10
2.02,3.88214057717503e-10
2.04,3.84426489345979e-10
2.06,3.80672717326596e-10
2.08,3.77072605500693e-10
2.1,3.73475886573398e-10
2.12,3.69925855243753e-10
2.14,3.66489041539307e-10
2.16,3.63112648496579e-10
2.18,3.59790604537083e-10
2.2,3.56490055594083e-10
2.22,3.53313548868815e-10
2.24,3.50158369707342e-10
2.26,3.47058802377498e-10
2.28,3.44016767206473e-10
2.3,3.41039887039965e-10
2.32,3.38091858917991e-10
2.34,3.35243343254995e-10
2.36,3.32367577686896e-10
2.38,3.29600988360573e-10
2.4,3.26815447426188e-10
2.42,3.24173291345045e-10
2.44,3.21491594353159e-10
2.46,3.18915149320247e-10
2.48,3.16343073235853e-10
2.5,3.13778306862283e-10
2.52,3.113049227553e-10
2.54,3.0882195700332e-10
2.56,3.0648125447901e-10
2.58,3.04056367669426e-10
2.6,3.0178413396359e-10
2.62,2.99420889542512e-10
2.64,2.97232198024603e-10
2.66,2.94960504672365e-10
2.68,2.92761470463183e-10
2.7,2.90634853709218e-10
2.72,2.88459190727751e-10
2.74,2.86439796315589e-10
2.76,2.84264131876695e-10
2.78,2.82265569520182e-10
2.8,2.80219730896747e-10
2.82,2.78277989618136e-10
2.84,2.76314594083978e-10
2.86,2.74379646039984e-10
2.88,2.72494141079128e-10
2.9,2.70620406038667e-10
2.92,2.68734896195787e-10
2.94,2.669335267261e-10
2.96,2.65153467039643e-10
2.98,2.6337422689626e-10
3,2.61602219677138e-10
3.02,2.59892668565575e-10
3.04,2.58191701762362e-10
3.06,2.56517533399949e-10
3.08,2.54840779197238e-10
3.1,2.53181522964846e-10
3.12,2.5163139892587e-10
3.14,2.49945719778724e-10
3.16,2.48399149191595e-10
3.18,2.4681288216327e-10
3.2,2.45364040884843e-10
3.22,2.43773710161762e-10
3.24,2.4231465957777e-10
3.26,2.40807273197584e-10
3.28,2.39339765098983e-10
3.3,2.37964226332268e-10
3.32,2.36446541393045e-10
3.34,2.35055904104401e-10
3.36,2.33631279664952e-10
3.38,2.32340473971634e-10
3.4,2.30939476141016e-10
3.42,2.2960264629835e-10
3.44,2.28270991161e-10
3.46,2.2695626552313e-10
3.48,2.25641880820438e-10
3.5,2.24368561609141e-10
3.52,2.23070082856859e-10
3.54,2.21847652188072e-10
3.56,2.2058024919517e-10
3.58,2.19409389168226e-10
3.6,2.18162627577494e-10
3.62,2.16957987584724e-10
3.64,2.15754439702221e-10
3.66,2.14576813932437e-10
3.68,2.13448684031516e-10
3.7,2.1225088875571e-10
3.72,2.1120431671538e-10
3.74,2.10002153389625e-10
3.76,2.08917575611037e-10
3.78,2.07793522053656e-10
3.8,2.06744025567278e-10
3.82,2.05654673485931e-10
3.84,2.04582629027839e-10
3.86,2.03556238243565e-10
3.88,2.02472806590246e-10
3.9,2.01467599199723e-10
3.92,2.00441149385297e-10
3.94,1.99391147497925e-10
3.96,1.98456486503336e-10
3.98,1.97430141723676e-10
4,1.96431507565815e-10
4.02,1.95441833584346e-10
4.04,1.94477992734922e-10
4.06,1.93561652960891e-10
4.08,1.92586585166436e-10
4.1,1.9167595599244e-10
4.12,1.90715663053425e-10
4.14,1.89871654458491e-10
4.16,1.88927892841446e-10
4.18,1.88010750146888e-10
4.2,1.87112745519677e-10
4.22,1.86246921213253e-10
4.24,1.85391680767269e-10
4.26,1.84515278100705e-10
4.28,1.83632962655844e-10
4.3,1.82838500267229e-10
4.32,1.81948905062939e-10
4.34,1.81173099640671e-10
4.36,1.80267723773096e-10
4.38,1.79466467446358e-10
4.4,1.78682328211553e-10
4.42,1.77860750692932e-10
4.44,1.7709030690238e-10
4.46,1.76267283878366e-10
4.48,1.7554670961729e-10
4.5,1.74695528564867e-10
4.52,1.74002251672927e-10
4.54,1.73213304681063e-10
4.56,1.72478919622215e-10
4.58,1.71711873674854e-10
4.6,1.7095303997295e-10
4.62,1.70195850923368e-10
4.64,1.6953407447639e-10
4.66,1.68774826077147e-10
4.68,1.68079524376736e-10
4.7,1.67322379679712e-10
4.72,1.66680658037696e-10
4.74,1.65912894176482e-10
4.76,1.65276780950332e-10
4.78,1.64550374330332e-10
4.8,1.63840935942629e-10
4.82,1.6325619561497e-10
4.84,1.62519925465271e-10
4.86,1.61919414637502e-10
4.88,1.61146416209751e-10
4.9,1.60593466470343e-10
4.92,1.59901344337638e-10
4.94,1.5927279339534e-10
4.96,1.58629729186455e-10
4.98,1.58008076044684e-10
5,1.57390047131303e-10
5.02,1.56745378800878e-10
5.04,1.5612849096258e-10
5.06,1.55565153894862e-10
5.08,1.54867858403581e-10
5.1,1.54346478233312e-10
5.12,1.53718254017785e-10
5.14,1.53158972856412e-10
5.16,1.52561192210176e-10
5.18,1.51956015579147e-10
5.2,1.51379035242035e-10
5.22,1.50785915232225e-10
5.24,1.50253085726784e-10
5.26,1.49642074512859e-10
5.28,1.49110217176663e-10
5.3,1.48564505791047e-10
5.32,1.48028023993185e-10
5.34,1.47453214095775e-10
5.36,1.46888462687181e-10
5.38,1.46353765581099e-10
5.4,1.45864960495475e-10
5.42,1.45299653384753e-10
5.44,1.44792364219621e-10
5.46,1.44221087136215e-10
5.48,1.43704091558825e-10
5.5,1.43194289122563e-10
5.52,1.42685400691756e-10
5.54,1.42178033002139e-10
5.56,1.41667275586433e-10
5.58,1.41139423798756e-10
5.6,1.40666506768898e-10
5.62,1.40148091778912e-10
5.64,1.39714972810806e-10
5.66,1.39161675162329e-10
5.68,1.38751904591492e-10
5.7,1.38204409393999e-10
5.72,1.37766587147984e-10
5.74,1.37293199072694e-10
5.76,1.36806097436194e-10
5.78,1.36339179470381e-10
5.8,1.35841973112669e-10
5.82,1.35427698946093e-10
5.84,1.34964970972233e-10
5.86,1.34483306636222e-10
5.88,1.34064962027248e-10
5.9,1.33610707303702e-10
5.92,1.33152904018266e-10
5.94,1.32684715354463e-10
5.96,1.32224949617586e-10
5.98,1.31852734863339e-10
6,1.3137375386249e-10
6.02,1.31029228634575e-10
6.04,1.30462511209378e-10
6.06,1.30123906950671e-10
6.08,1.29643416552159e-10
6.1,1.29254356397438e-10
6.12,1.28835731500567e-10
6.14,1.28445056487679e-10
6.16,1.2804137571184e-10
6.18,1.27614188650891e-10
6.2,1.27195234260657e-10
6.22,1.26823661320956e-10
6.24,1.26362076038828e-10
6.26,1.26027736273649e-10
6.28,1.25558800907923e-10
6.3,1.25228286801596e-10
6.32,1.24858377362748e-10
6.34,1.24433857811829e-10
6.36,1.24038708915221e-10
6.38,1.23654080266849e-10
6.4,1.23269932182994e-10
6.42,1.22916389649115e-10
6.44,1.22483986258576e-10
6.46,1.22134034564889e-10
6.48,1.21790379258155e-10
6.5,1.21429036862252e-10
6.52,1.21045450508056e-10
6.54,1.20678114379416e-10
6.56,1.2034062999675e-10
6.58,1.19933832996051e-10
6.6,1.19598460716452e-10
6.62,1.19248040082454e-10
6.64,1.18875106995981e-10
6.66,1.18515143714463e-10
6.68,1.18155585989671e-10
6.7,1.17850800328212e-10
6.72,1.17522908613538e-10
6.74,1.1710777645343e-10
6.76,1.16832371255024e-10
6.78,1.16423341655295e-10
6.8,1.16165628395261e-10
6.82,1.15763850349387e-10
6.84,1.15466830019103e-10
6.86,1.15119026508675e-10
6.88,1.14783129519278e-10
6.9,1.14476168927286e-10
6.92,1.14177989044035e-10
6.94,1.13812509265304e-10
6.96,1.13500450400839e-10
6.98,1.13141406181682e-10
7,1.12911602640124e-10
7.02,1.12516244832372e-10
7.04,1.12280342355526e-10
7.06,1.11943121360705e-10
7.08,1.11597385371905e-10
7.1,1.11308477524984e-10
7.12,1.11019444960454e-10
7.14,1.10667707208629e-10
7.16,1.10413166037249e-10
7.18,1.10036967328372e-10
7.2,1.09819426073169e-10
7.22,1.09453120465712e-10
7.24,1.09199511219009e-10
7.26,1.08873825490935e-10
7.28,1.08597129819446e-10
7.3,1.0832745893732e-10
7.32,1.08005080124188e-10
7.34,1.07725762955358e-10
7.36,1.0744794705828e-10
7.38,1.07140696691945e-10
7.4,1.06912178057741e-10
7.42,1.06557557458299e-10
7.44,1.0630292871786e-10
7.46,1.06018535576109e-10
7.48,1.05714588468091e-10
7.5,1.05478802319886e-10
7.52,1.05203601916907e-10
7.54,1.04932770748658e-10
7.56,1.04628918832092e-10
7.58,1.04312577825935e-10
7.6,1.04108165353301e-10
7.62,1.03811327118185e-10
7.64,1.03587803072399e-10
7.66,1.03297996450562e-10
7.68,1.03044805366177e-10
7.7,1.02758725659229e-10
7.72,1.02511146478968e-10
7.74,1.02242253881102e-10
7.76,1.02025947965251e-10
7.78,1.01718487562126e-10
7.8,1.01492397136586e-10
7.82,1.01207766657698e-10
7.84,1.01011373985463e-10
7.86,1.00766581268686e-10
7.88,1.004615333326e-10
7.9,1.00246976577342e-10
7.92,9.99491629944081e-11
7.94,9.97806139237995e-11
7.96,9.9484422887926e-11
7.98,9.92483079951494e-11
8,9.90441319410148e-11
8.02,9.87371627901318e-11
8.04,9.85120115973495e-11
8.06,9.82984899152939e-11
8.08,9.80037508418555e-11
8.1,9.78166779646408e-11
8.12,9.75499859394592e-11
8.14,9.73522856656769e-11
8.16,9.70928939273304e-11
8.18,9.69098989947784e-11
8.2,9.66214460299162e-11
8.22,9.64001178903898e-11
8.24,9.62127383043775e-11
8.26,9.59410485721866e-11
8.28,9.5708730714267e-11
8.3,9.54807524766532e-11
8.32,9.52943390352802e-11
8.34,9.5035457598019e-11
8.36,9.48458164830333e-11
8.38,9.45918947153186e-11
8.4,9.44060367519289e-11
8.42,9.41877203949915e-11
8.44,9.39614416306861e-11
8.46,9.37597013651102e-11
8.48,9.3505781850186e-11
8.5,9.33180265806194e-11
8.52,9.30797457519263e-11
8.54,9.28564701575961e-11
8.56,9.26950692260505e-11
8.58,9.24303088625712e-11
8.6,9.22304269249137e-11
8.62,9.2042666779679e-11
8.64,9.18434217412961e-11
8.66,9.16587821111319e-11
8.68,9.14027645734688e-11
8.7,9.12262979637899e-11
8.72,9.09841570803412e-11
8.74,9.08452122880084e-11
8.76,9.06404387733068e-11
8.78,9.03980348433745e-11
8.8,9.01979056606393e-11
8.82,8.99976741198445e-11
8.84,8.9782812740948e-11
8.86,8.96104356001879e-11
8.88,8.94166017524576e-11
8.9,8.92274624227674e-11
8.92,8.90123599316272e-11
8.94,8.87896967189343e-11
8.96,8.86620908410955e-11
8.98,8.84199871885406e-11
9,8.82560082237993e-11
9.02,8.80601885485688e-11
9.04,8.7840217099639e-11
9.06,8.76783828427647e-11
9.08,8.74848872626074e-11
9.1,8.73088265253689e-11
9.12,8.71664890232744e-11
9.14,8.68954977797222e-11
9.16,8.67509169410161e-11
9.18,8.65703631696753e-11
9.2,8.64136772892125e-11
9.22,8.6201708402157e-11
9.24,8.60093686543577e-11
9.26,8.58125197240794e-11
9.28,8.5665586926115e-11
9.3,8.54377205709617e-11
9.32,8.53362987141589e-11
9.34,8.508101825524e-11
9.36,8.49977700313224e-11
9.38,8.47855117626061e-11
9.4,8.45772335031778e-11
9.42,8.44475218683676e-11
9.44,8.42708649709418e-11
9.46,8.40695674114795e-11
9.48,8.3925815587079e-11
9.5,8.37055888026428e-11
9.52,8.36067566883916e-11
9.54,8.33601628473455e-11
9.56,8.32113440550619e-11
9.58,8.30738521637299e-11
9.6,8.28982150954811e-11
9.62,8.27168761844685e-11
9.64,8.25520694473171e-11
9.66,8.23693002588292e-11
9.68,8.22946385055504e-11
9.7,8.2062454586765e-11
9.72,8.19107476887758e-11
9.74,8.17386803504823e-11
9.76,8.15904633725229e-11
9.78,8.13864318770903e-11
9.8,8.12340038002102e-11
9.82,8.1066452522131e-11
9.84,8.09472935501039e-11
9.86,8.07214811593936e-11
9.88,8.06487777839933e-11
9.9,8.04352586319239e-11
9.92,8.02925137216167e-11
9.94,8.01341755734827e-11
9.96,7.99782888723107e-11
9.98,7.98217458142101e-11
10,7.96865526684911e-11
10.02,7.94950540975646e-11
10.04,7.93976162132605e-11
10.06,7.92096537762878e-11
10.08,7.90729471563249e-11
10.1,7.89025216892707e-11
10.12,7.87575672008826e-11
10.14,7.86336399725484e-11
10.16,7.84445111083597e-11
10.18,7.83256097410328e-11
10.2,7.82097085386542e-11
10.22,7.80278531742388e-11
10.24,7.78961010326085e-11
10.26,7.77226510871059e-11
10.28,7.75766759247685e-11
10.3,7.74426288353468e-11
10.32,7.72617849787649e-11
10.34,7.71801200629005e-11
10.36,7.69910126135458e-11
10.38,7.68484775936542e-11
10.4,7.671493807336e-11
10.42,7.65840358449225e-11
10.44,7.64040411501947e-11
10.46,7.63429989958028e-11
10.48,7.61212341800687e-11
10.5,7.60404762279683e-11
10.52,7.58620217189953e-11
10.54,7.57397994948783e-11
10.56,7.55721718288366e-11
10.58,7.54901876312427e-11
10.6,7.52914251669848e-11
10.62,7.51892909463817e-11
10.64,7.49669313396383e-11
10.66,7.49720485418718e-11
10.68,7.47697873859222e-11
10.7,7.46534310164211e-11
10.72,7.44951954784269e-11
10.74,7.43397473077771e-11
10.76,7.42612023282211e-11
10.78,7.41092604453631e-11
10.8,7.39666708033275e-11
10.82,7.38620807164575e-11
10.84,7.37142383271888e-11
10.86,7.35787560961067e-11
10.88,7.34593959410546e-11
10.9,7.33017735356266e-11
10.92,7.32258798922607e-11
10.94,7.30229988601807e-11
10.96,7.29303385895121e-11
10.98,7.28216921716154e-11
11,7.26922677880158e-11
11.02,7.25509427091018e-11
11.04,7.24684513747152e-11
11.06,7.2252362539067e-11
11.08,7.22184330876278e-11
11.1,7.2036675072095e-11
11.12,7.19297550662453e-11
11.14,7.18159728274788e-11
11.16,7.16934376026301e-11
11.18,7.15448456265872e-11
11.2,7.14689441495638e-11
11.22,7.12845254122436e-11
11.24,7.12170560881618e-11
11.26,7.10376436921273e-11
11.28,7.09343011880681e-11
11.3,7.08261686965998e-11
11.32,7.07026405999252e-11
11.34,7.05813265153902e-11
11.36,7.04843198012369e-11
11.38,7.0327873527246e-11
11.4,7.023214188663e-11
11.42,7.00843416999502e-11
11.44,7.00117960192174e-11
11.46,6.99333200866062e-11
11.48,6.97512789996482e-11
11.5,6.96820702407812e-11
11.52,6.95319661101274e-11
11.54,6.94342895543696e-11
11.56,6.93074611845043e-11
11.58,6.91726141814289e-11
11.6,6.90476886190651e-11
11.62,6.8993141127558e-11
11.64,6.88249095557614e-11
11.66,6.88082757780468e-11
11.68,6.86388770050746e-11
11.7,6.85020359165532e-11
11.72,6.83602080080437e-11
11.74,6.83466398444856e-11
11.76,6.81561714295831e-11
11.78,6.81027667582459e-11
11.8,6.78971000570845e-11
11.82,6.78667305455559e-11
11.84,6.7740101384746e-11
11.86,6.76087819613368e-11
11.88,6.75302946992745e-11
11.9,6.73860764886565e-11
11.92,6.7278334836252e-11
11.94,6.72041081634975e-11
11.96,6.71053343174712e-11
11.98,6.70205523318805e-11
12,6.68894305579966e-11
12.02,6.67345034462494e-11
12.04,6.66901559643117e-11
12.06,6.65359030886664e-11
12.08,6.64822663416062e-11
12.1,6.63375914152223e-11
12.12,6.62721859725012e-11
12.14,6.61229550671838e-11
12.16,6.6048980585764e-11
12.18,6.59209053114489e-11
12.2,6.58805189108343e-11
12.22,6.5728013791029e-11
12.24,6.56394535881917e-11
12.26,6.5547715813227e-11
12.28,6.54486876257004e-11
12.3,6.53121786811461e-11
12.32,6.52327204731964e-11
12.34,6.51278290954905e-11
12.36,6.50466134388746e-11
12.38,6.490215964422e-11
12.4,6.48020260627994e-11
12.42,6.47633459850105e-11
12.44,6.46131957221039e-11
12.46,6.45693341685259e-11
12.48,6.44198836436616e-11
12.5,6.43435751578866e-11
12.52,6.42334015128466e-11
12.54,6.41344869064883e-11
12.56,6.40497943460094e-11
12.58,6.39889384148192e-11
12.6,6.38281277177004e-11
12.62,6.37634214799038e-11
12.64,6.36698902610367e-11
12.66,6.35678165273272e-11
12.68,6.35052768511377e-11
12.7,6.34137260005885e-11
12.72,6.32837509542013e-11
12.74,6.3186826799092e-11
12.76,6.3051901181786e-11
12.78,6.29707978517273e-11
12.8,6.29539993263753e-11
12.82,6.27708466200354e-11
12.84,6.27337576050579e-11
12.86,6.26235714482796e-11
12.88,6.25463709478356e-11
12.9,6.24467749140304e-11
12.92,6.23460446641847e-11
12.94,6.22249172218935e-11
12.96,6.22072641231955e-11
12.98,6.20474158537754e-11
13,6.20094521964317e-11
13.02,6.19402473969025e-11
13.04,6.17932329357852e-11
13.06,6.17574491832621e-11
13.08,6.1595581837051e-11
13.1,6.15378581042506e-11
13.12,6.14680600290149e-11
13.14,6.13939908865554e-11
13.16,6.12865933157661e-11
13.18,6.12411599704165e-11
13.2,6.10641307810941e-11
13.22,6.10387299125787e-11
13.24,6.0937894600586e-11
13.26,6.08629906356081e-11
13.28,6.07326374435923e-11
13.3,6.07029361809315e-11
13.32,6.05641424594193e-11
13.34,6.05696369750996e-11
13.36,6.0408822811321e-11
13.38,6.03576327205109e-11
13.4,6.02761518744053e-11
13.42,6.01257519871568e-11
13.44,6.01153879084013e-11
13.46,6.00082065974336e-11
13.48,5.98935102257469e-11
13.5,5.98106857289218e-11
13.52,5.97179303695985e-11
13.54,5.96609386066401e-11
13.56,5.96376418283733e-11
13.58,5.94611584594059e-11
13.6,5.94423882888563e-11
13.62,5.93418663290344e-11
13.64,5.92353234132947e-11
13.66,5.91706806993706e-11
13.68,5.90943763521122e-11
13.7,5.90106453797719e-11
13.72,5.8934496720634e-11
13.74,5.88576209486058e-11
13.76,5.87280141592848e-11
13.78,5.87252978935239e-11
13.8,5.85534868666531e-11
13.82,5.85364109032842e-11
13.84,5.84525128969283e-11
13.86,5.83668163752349e-11
13.88,5.8322936439065e-11
13.9,5.8243288788475e-11
13.92,5.81110418046224e-11
13.94,5.80712308189986e-11
13.96,5.79562443392387e-11
13.98,5.78644565266153e-11
14,5.78466123054728e-11
14.02,5.76813463335545e-11
14.04,5.76848552883084e-11
14.06,5.75692510967368e-11
14.08,5.75621962417637e-11
14.1,5.73996679203345e-11
14.12,5.73741634679868e-11
14.14,5.72661627635643e-11
14.16,5.72415333266596e-11
14.18,5.71295351811423e-11
14.2,5.70630176969206e-11
14.22,5.70093121111337e-11
14.24,5.68786841077372e-11
14.26,5.68712834170387e-11
14.28,5.67835756232121e-11
14.3,5.66766964337819e-11
14.32,5.66095050506821e-11
14.34,5.65377389698727e-11
14.36,5.64398426376404e-11
14.38,5.64270816072085e-11
14.4,5.62954700796166e-11
14.42,5.62649343118313e-11
14.44,5.62017146715299e-11
14.46,5.61000914190932e-11
14.48,5.60204967635287e-11
14.5,5.59952818495411e-11
14.52,5.58978256792018e-11
14.54,5.57962722575584e-11
14.56,5.57571980232789e-11
14.58,5.56410066463225e-11
14.6,5.56665330092648e-11
14.62,5.54978032994865e-11
14.64,5.547471258654e-11
14.66,5.53609457815468e-11
14.68,5.53353402588786e-11
14.7,5.52156959585729e-11
14.72,5.51902608253805e-11
14.74,5.51201933035073e-11
14.76,5.50585341061463e-11
14.78,5.501466264415e-11
14.8,5.49168888197306e-11
14.82,5.48665656711297e-11
14.84,5.47663800173703e-11
14.86,5.47076082042716e-11
14.88,5.46310696661244e-11
14.9,5.45778674497131e-11
14.92,5.44585830837019e-11
14.94,5.44611926087841e-11
14.96,5.43706822021153e-11
14.98,5.42901826446605e-11
15,5.42649440750593e-11
15.02,5.41626643439622e-11
15.04,5.40739201357075e-11
15.06,5.40295331264265e-11
15.08,5.39869769063798e-11
15.1,5.38663672937792e-11
15.12,5.3875454962285e-11
15.14,5.3756667525241e-11
15.16,5.37117219050829e-11
15.18,5.36375641444167e-11
15.2,5.3527733873026e-11
15.22,5.3524598969385e-11
15.24,5.34251879477956e-11
15.26,5.33527076362712e-11
15.28,5.33167766916297e-11
15.3,5.326754630778e-11
15.32,5.31665791999319e-11
15.34,5.31529268395895e-11
15.36,5.30235709446179e-11
15.38,5.29823211211469e-11
15.4,5.29283250925806e-11
15.42,5.28376024717831e-11
15.44,5.28085539002195e-11
15.46,5.27673201948033e-11
15.48,5.2679429062561e-11
15.5,5.25929338041749e-11
15.52,5.25820266737e-11
15.54,5.24483493488686e-11
15.56,5.24503881867271e-11
15.58,5.23609866231182e-11
15.6,5.23212825243032e-11
15.62,5.2268843896086e-11
15.64,5.21610813728932e-11
15.66,5.21026087817022e-11
15.68,5.20790368556341e-11
15.7,5.20112733847327e-11
15.72,5.19255619536793e-11
15.74,5.19222577267992e-11
15.76,5.17579043560938e-11
15.78,5.17594696312758e-11
15.8,5.16937547246264e-11
15.82,5.16268471048026e-11
15.84,5.15616928016323e-11
15.86,5.1477735066263e-11
15.88,5.14656862085694e-11
15.9,5.14164310868364e-11
15.92,5.13604303312949e-11
15.94,5.12669222496684e-11
15.96,5.12299124091953e-11
15.98,5.11421214573774e-11
16,5.10923048979349e-11
16.02,5.10618980080771e-11
16.04,5.10290700523408e-11
16.06,5.09401439228898e-11
16.08,5.08731005110029e-11
16.1,5.08274052745177e-11
16.12,5.07358894248366e-11
16.14,5.0735265249391e-11
16.16,5.06005435356058e-11
16.18,5.06282647188898e-11
16.2,5.0536999145824e-11
16.22,5.04545932640886e-11
16.24,5.04089536989545e-11
16.26,5.03702980761306e-11
16.28,5.02792260798134e-11
16.3,5.02568607329785e-11
16.32,5.02068637753334e-11
16.34,5.00987901849875e-11
16.36,5.00585128382551e-11
16.38,5.00461640114084e-11
16.4,4.99603862262891e-11
16.42,4.99357946888646e-11
16.44,4.98580013601086e-11
16.46,4.97882986546931e-11
16.48,4.97150701352727e-11
16.5,4.966086213705e-11
16.52,4.96119519091615e-11
16.54,4.96466224349629e-11
16.56,4.94783653811795e-11
16.58,4.94582198523108e-11
16.6,4.94187531849682e-11
16.62,4.93978684118324e-11
16.64,4.93205982545705e-11
16.66,4.92678601262383e-11
16.68,4.92128812255269e-11
16.7,4.91173682703737e-11
16.72,4.91229007717253e-11
16.74,4.9021100859611e-11
16.76,4.90278011787875e-11
16.78,4.89301946108647e-11
16.8,4.88712671892767e-11
16.82,4.88395396251613e-11
16.84,4.8795775626559e-11
16.86,4.87230730903825e-11
16.88,4.86611164187677e-11
16.9,4.86513619694912e-11
16.92,4.85233846800424e-11
16.94,4.85443139700961e-11
16.96,4.84327566433998e-11
16.98,4.84075940885208e-11
17,4.83894727251193e-11
17.02,4.83124317172193e-11
17.04,4.82630995295801e-11
17.06,4.82172760802462e-11
17.08,4.81316909263117e-11
17.1,4.80665080624777e-11
17.12,4.80624220028121e-11
17.14,4.80139740897661e-11
17.16,4.79438069267731e-11
17.18,4.79247374788119e-11
17.2,4.78468409652452e-11
17.22,4.78073862857389e-11
17.24,4.77440385118154e-11
17.26,4.77481798325148e-11
17.28,4.76247974339386e-11
17.3,4.76281141737018e-11
17.32,4.75313930169864e-11
17.34,4.75460120473798e-11
17.36,4.74404223480794e-11
17.38,4.74292104831125e-11
17.4,4.73878525504382e-11
17.42,4.73255763731198e-11
17.44,4.72564791388925e-11
17.46,4.71844069365837e-11
17.48,4.71787865599571e-11
17.5,4.70877191944929e-11
17.52,4.70578745638235e-11
17.54,4.70658285931148e-11
17.56,4.69320063703765e-11
17.58,4.69424405526324e-11
17.6,4.68782962342257e-11
17.62,4.68297593256707e-11
17.64,4.67947311528196e-11
17.66,4.67623881791179e-11
17.68,4.66457197660107e-11
17.7,4.66432887494444e-11
17.72,4.6586682065658e-11
17.74,4.6525378371641e-11
17.76,4.65548473660791e-11
17.78,4.64444043863095e-11
17.8,4.64071051206629e-11
17.82,4.63569056735416e-11
17.84,4.63023910848313e-11
17.86,4.62377014267555e-11
17.88,4.62309034915562e-11
17.9,4.61954844288105e-11
17.92,4.608884583593e-11
17.94,4.61371269973259e-11
17.96,4.60350318093711e-11
17.98,4.59723012737461e-11
18,4.59562498895852e-11
18.02,4.59034166384203e-11
18.04,4.58349666171859e-11
18.06,4.57987929174101e-11
18.08,4.57753058920164e-11
18.1,4.57217548764724e-11
18.12,4.57430885110772e-11
18.14,4.56089074188619e-11
18.16,4.56025734263657e-11
18.18,4.55637796246301e-11
18.2,4.54858094757274e-11
18.22,4.54808120652835e-11
18.24,4.54149503437045e-11
18.26,4.53678921017289e-11
18.28,4.52789480210196e-11
18.3,4.5321127689639e-11
18.32,4.52377741944012e-11
18.34,4.52038981573581e-11
18.36,4.51682450584933e-11
18.38,4.50920526848667e-11
18.4,4.50714050744605e-11
18.42,4.50324915448172e-11
18.44,4.49813282953245e-11
18.46,4.48541816637297e-11
18.48,4.48807681197822e-11
18.5,4.48385436329232e-11
18.52,4.4803692387942e-11
18.54,4.47618258196573e-11
18.56,4.4676430348087e-11
18.58,4.46743717467866e-11
18.6,4.46284942148728e-11
18.62,4.45830439575822e-11
18.64,4.45465526308562e-11
18.66,4.4521680942162e-11
18.68,4.4456241928978e-11
18.7,4.44040027140551e-11
18.72,4.44297335672439e-11
18.74,4.42894492820801e-11
18.76,4.43273151124795e-11
18.78,4.4274227097436e-11
18.8,4.42004670917863e-11
18.82,4.4201256607114e-11
18.84,4.41074443476042e-11
18.86,4.40628172296479e-11
18.88,4.40362064670691e-11
18.9,4.40391202619965e-11
18.92,4.39703489478964e-11
18.94,4.39300647102521e-11
18.96,4.3898149061604e-11
18.98,4.38465980931556e-11
19,4.38243471814334e-11
19.02,4.37885634002073e-11
19.04,4.37314192459914e-11
19.06,4.36642862491224e-11
19.08,4.36672568641939e-11
19.1,4.35622387973134e-11
19.12,4.35472202730666e-11
19.14,4.35508401047976e-11
19.16,4.34555867161071e-11
19.18,4.34466895988635e-11
19.2,4.34238362565533e-11
19.22,4.33192282792664e-11
19.24,4.33300463796411e-11
19.26,4.32573414272041e-11
19.28,4.32706927394176e-11
19.3,4.31864787786896e-11
19.32,4.32082062547625e-11
19.34,4.3121053870759e-11
19.36,4.30925380817645e-11
19.38,4.30624454522244e-11
19.4,4.30113861650367e-11
19.42,4.29602759957068e-11
19.44,4.29603437435798e-11
19.46,4.28974895717467e-11
19.48,4.28238289338525e-11
19.5,4.28352152137936e-11
19.52,4.27650864292243e-11
19.54,4.27308923817803e-11
19.56,4.27530768216067e-11
19.58,4.26631024566701e-11
19.6,4.26577517563284e-11
19.62,4.25939546342731e-11
19.64,4.25779433970872e-11
19.66,4.25099079053223e-11
19.68,4.25068849334189e-11
19.7,4.24825532075775e-11
19.72,4.23651627009824e-11
19.74,4.24111699284347e-11
19.76,4.23293272980922e-11
19.78,4.22952939879803e-11
19.8,4.23020998272594e-11
19.82,4.22360446849685e-11
19.84,4.21890036077071e-11
19.86,4.2162358294355e-11
19.88,4.21182050218805e-11
19.9,4.20556332206338e-11
19.92,4.20315834481078e-11
19.94,4.19980006786813e-11
19.96,4.19640355017199e-11
19.98,4.19875862115918e-11
20,4.186718142494e-11
20.02,4.18542906930119e-11
20.04,4.18154252161254e-11
20.06,4.17898562508581e-11
20.08,4.17554610896625e-11
20.1,4.17327181467529e-11
20.12,4.17034001598438e-11
20.14,4.16240945231324e-11
20.16,4.16320250309404e-11
20.18,4.16110501049421e-11
20.2,4.15140072393002e-11
20.22,4.15582938058554e-11
20.24,4.14644828490774e-11
20.26,4.14201494406195e-11
20.28,4.13454057444889e-11
20.3,4.13905836956604e-11
20.32,4.13194209886689e-11
20.34,4.12948772310105e-11
20.36,4.13060785668972e-11
20.38,4.12210342009834e-11
20.4,4.11781386887424e-11
20.42,4.11688505262266e-11
20.44,4.11595892961171e-11
20.46,4.10894425514518e-11
20.48,4.10563807506073e-11
20.5,4.10315184519978e-11
20.52,4.09570169560787e-11
20.54,4.09991785706832e-11
20.56,4.09022462227421e-11
20.58,4.08790207757078e-11
20.6,4.08739658502033e-11
20.62,4.08119023705454e-11
20.64,4.08190850597212e-11
20.66,4.07307079420594e-11
20.68,4.07179453553122e-11
20.7,4.06287927467068e-11
20.72,4.06488821207766e-11
20.74,4.06282639608135e-11
20.76,4.05309622478037e-11
20.78,4.05706375176683e-11
20.8,4.04957837146357e-11
20.82,4.04471524075328e-11
20.84,4.04516006080965e-11
20.86,4.04007334171956e-11
20.88,4.03844008469391e-11
20.9,4.03142420920399e-11
20.92,4.03081588962727e-11
20.94,4.0221513626331e-11
20.96,4.01882363834501e-11
20.98,4.02087574685135e-11
21,4.0161913619456e-11
21.02,4.01440457853935e-11
21.04,4.00910567070658e-11
21.06,4.00787119222225e-11
21.08,4.00134010425568e-11
21.1,3.99871113754639e-11
21.12,3.99864321464327e-11
21.14,3.98793889168536e-11
21.16,3.99139780554613e-11
21.18,3.98471495673355e-11
21.2,3.98080987554422e-11
21.22,3.98258802481324e-11
21.24,3.97600313274707e-11
21.26,3.97396274311799e-11
21.28,3.97108571989479e-11
21.3,3.96877324483786e-11
21.32,3.96491868819354e-11
21.34,3.95550387118568e-11
21.36,3.95847929008337e-11
21.38,3.95324435430256e-11
21.4,3.9529276993603e-11
21.42,3.95059348132193e-11
21.44,3.94310667390793e-11
21.46,3.94442913794541e-11
21.48,3.93847715481198e-11
21.5,3.93640189729768e-11
21.52,3.93086281479232e-11
21.54,3.93304162827804e-11
21.56,3.92694176821706e-11
21.58,3.92388447300521e-11
21.6,3.92330472168923e-11
21.62,3.91910560907238e-11
21.64,3.91536138778604e-11
21.66,3.91628079788525e-11
21.68,3.91581836571477e-11
21.7,3.90792327090492e-11
21.72,3.90144977023395e-11
21.74,3.90452157656143e-11
21.76,3.89615688721234e-11
21.78,3.89327566433245e-11
21.8,3.89312682106247e-11
21.82,3.88834958305193e-11
21.84,3.89023978545392e-11
21.86,3.88619844001499e-11
21.88,3.88266865193067e-11
21.9,3.87665806632305e-11
21.92,3.87558685985217e-11
21.94,3.87672503135932e-11
21.96,3.86625141783601e-11
21.98,3.86745559463699e-11
22,3.86592528296565e-11
22.02,3.85558686279365e-11
22.04,3.85797336138325e-11
22.06,3.85462005665972e-11
22.08,3.85233547685696e-11
22.1,3.84586218624507e-11
22.12,3.84705628320108e-11
22.14,3.84352878644883e-11
22.16,3.83756824112206e-11
22.18,3.8347126617618e-11
22.2,3.83229027007429e-11
22.22,3.82676039173311e-11
22.24,3.82691396332837e-11
22.26,3.82359439002188e-11
22.28,3.82115576382723e-11
22.3,3.81511842940448e-11
22.32,3.81843916021662e-11
22.34,3.80674120695048e-11
22.36,3.80904018190507e-11
22.38,3.80693003008237e-11
22.4,3.80100143215192e-11
22.42,3.80299252336775e-11
22.44,3.79708244450431e-11
22.46,3.79378821232201e-11
22.48,3.78980763172441e-11
22.5,3.78808470130541e-11
22.52,3.7924510681328e-11
22.54,3.78338288234706e-11
22.56,3.78359208972406e-11
22.58,3.77695101569822e-11
22.6,3.77254675905453e-11
22.62,3.77967089806833e-11
22.64,3.76458686256749e-11
22.66,3.76765244662336e-11
22.68,3.76587943151152e-11
22.7,3.76349326981068e-11
22.72,3.76041899887631e-11
22.74,3.75567660739614e-11
22.76,3.75768630569414e-11
22.78,3.75263229628609e-11
22.8,3.74851604884031e-11
22.82,3.75332931732915e-11
22.84,3.74395778537332e-11
22.86,3.74112589925312e-11
22.88,3.73704824786563e-11
22.9,3.73825261685823e-11
22.92,3.73231550282976e-11
22.94,3.73186389561888e-11
22.96,3.73222652342481e-11
22.98,3.72310200240943e-11
23,3.72161136001979e-11
23.02,3.72010318099929e-11
23.04,3.71669277235221e-11
23.06,3.7171539883739e-11
23.08,3.70809574285447e-11
23.1,3.70477766141528e-11
23.12,3.70413788093236e-11
23.14,3.69920456053926e-11
23.16,3.70184336045315e-11
23.18,3.69010089940859e-11
23.2,3.69550167862508e-11
23.22,3.69370335785111e-11
23.24,3.68763536681772e-11
23.26,3.69041255351699e-11
23.28,3.68376139578678e-11
23.3,3.68083098111651e-11
23.32,3.67918404473999e-11
23.34,3.67747900962103e-11
23.36,3.67657273102868e-11
23.38,3.6703441228458e-11
23.4,3.67257511662142e-11
23.42,3.67083843301301e-11
23.44,3.66474650041581e-11
23.46,3.66744425833226e-11
23.48,3.65925152065358e-11
23.5,3.65988552292666e-11
23.52,3.65795467981812e-11
23.54,3.65567375208236e-11
23.56,3.64945125284155e-11
23.58,3.64497098724204e-11
23.6,3.64703021666112e-11
23.62,3.64509632724237e-11
23.64,3.63927980182904e-11
23.66,3.64275484396266e-11
23.68,3.63480128000051e-11
23.7,3.63489014916967e-11
23.72,3.62779735828831e-11
23.74,3.62826095963911e-11
23.76,3.62375121666092e-11
23.78,3.61706880559075e-11
23.8,3.62362485035126e-11
23.82,3.6175814117327e-11
23.84,3.61130962045347e-11
23.86,3.61320608499746e-11
23.88,3.60704337474401e-11
23.9,3.60672686671116e-11
23.92,3.60353223662657e-11
23.94,3.60488442271314e-11
23.96,3.60279593917132e-11
23.98,3.59329601169133e-11
24,3.59901664552884e-11
24.02,3.59259702958929e-11
24.04,3.58994940620328e-11
24.06,3.5958496533432e-11
24.08,3.58704963028753e-11
24.1,3.58550805571446e-11
24.12,3.58702123966025e-11
24.14,3.58468330837136e-11
24.16,3.58229426841312e-11
24.18,3.57808488306167e-11
24.2,3.57580547265417e-11
24.22,3.57530026641259e-11
24.24,3.5685324169804e-11
24.26,3.57152313907824e-11
24.28,3.56216808156242e-11
24.3,3.55879230142426e-11
24.32,3.55912419871992e-11
24.34,3.55619620752238e-11
24.36,3.55467905227959e-11
24.38,3.55013087303403e-11
24.4,3.55022177268773e-11
24.42,3.55082506390095e-11
24.44,3.54206501773735e-11
24.46,3.54640514189819e-11
24.48,3.53668795930606e-11
24.5,3.53700666011841e-11
24.52,3.53586976774406e-11
24.54,3.53585473972352e-11
24.56,3.53350229606085e-11
24.58,3.53168401327269e-11
24.6,3.53071994758332e-11
24.62,3.52943863824766e-11
24.64,3.51957705330445e-11
24.66,3.52599913863863e-11
24.68,3.52211501582471e-11
24.7,3.51608080318655e-11
24.72,3.51501681299128e-11
24.74,3.51027871630124e-11
24.76,3.50970087840072e-11
24.78,3.50527927795205e-11
24.8,3.50563543034143e-11
24.82,3.50380302043167e-11
24.84,3.49209123226342e-11
24.86,3.49234034662422e-11
24.88,3.4958505896704e-11
24.9,3.48671158961103e-11
24.92,3.49095750212837e-11
24.94,3.48325493558347e-11
24.96,3.48563024952093e-11
24.98,3.48033036986299e-11
25,3.47624370844184e-11
25.02,3.48015347140195e-11
25.04,3.47331184243566e-11
25.06,3.47269548240113e-11
25.08,3.47428443858698e-11
25.1,3.46961788737456e-11
25.12,3.47195542767941e-11
25.14,3.47114572827813e-11
25.16,3.46537709008633e-11
25.18,3.46162624686059e-11
25.2,3.45625060384662e-11
25.22,3.4599620974538e-11
25.24,3.45223798461159e-11
25.26,3.45112457209151e-11
25.28,3.45266685015031e-11
25.3,3.44736651296045e-11
25.32,3.44580670993475e-11
25.34,3.44642890993495e-11
25.36,3.43902099607203e-11
25.38,3.43946520346361e-11
25.4,3.43755580328875e-11
25.42,3.44044725234356e-11
25.44,3.4323250665186e-11
25.46,3.42918589219327e-11
25.48,3.4328676395777e-11
25.5,3.42864740726265e-11
25.52,3.42868181481381e-11
25.54,3.42912878202326e-11
25.56,3.42608932965729e-11
25.58,3.42531795435793e-11
25.6,3.42255364128255e-11
25.62,3.42393398418184e-11
25.64,3.41680592432349e-11
25.66,3.41049276406709e-11
25.68,3.41428804826532e-11
25.7,3.40843201283895e-11
25.72,3.40280675906932e-11
25.74,3.40845380767215e-11
25.76,3.40128114538616e-11
25.78,3.39959100709823e-11
25.8,3.39813917231587e-11
25.82,3.39409930499109e-11
25.84,3.39404448697582e-11
25.86,3.39013999996715e-11
25.88,3.38808848293449e-11
25.9,3.39081464961036e-11
25.92,3.38199782587299e-11
25.94,3.38719740084886e-11
25.96,3.37949471153574e-11
25.98,3.38002628582681e-11
26,3.37671022028615e-11
26.02,3.37716672265446e-11
26.04,3.37917729927165e-11
26.06,3.37243116097707e-11
26.08,3.36771409179366e-11
26.1,3.37068764165453e-11
26.12,3.36254242309583e-11
26.14,3.36104643271169e-11
26.16,3.36088931209721e-11
26.18,3.35625446241443e-11
26.2,3.35390236868757e-11
26.22,3.35289246430369e-11
26.24,3.35380897555231e-11
26.26,3.3519083962953e-11
26.28,3.34529461144986e-11
26.3,3.3486800351376e-11
26.32,3.34693785816222e-11
26.34,3.34007238489167e-11
26.36,3.34644349174367e-11
26.38,3.34422418894969e-11
26.4,3.33805211427791e-11
26.42,3.33303571945319e-11
26.44,3.33522656837128e-11
26.46,3.33734306758192e-11
26.48,3.32919337036769e-11
26.5,3.33226065508717e-11
26.52,3.32932386129605e-11
26.54,3.32226267371891e-11
26.56,3.32132138648256e-11
26.58,3.32433085106067e-11
26.6,3.31622662580225e-11
26.62,3.31913866661795e-11
26.64,3.31679839784114e-11
26.66,3.31618711471165e-11
26.68,3.31168439281748e-11
26.7,3.30997082028816e-11
26.72,3.3113442065723e-11
26.74,3.30678702044355e-11
26.76,3.30623406754633e-11
26.78,3.30481416176843e-11
26.8,3.30090284510848e-11
26.82,3.30370128780142e-11
26.84,3.29980446936771e-11
26.86,3.29253698835237e-11
26.88,3.29352456719304e-11
26.9,3.28504078753498e-11
26.92,3.28497551391193e-11
26.94,3.28616703370287e-11
26.96,3.27896723594269e-11
26.98,3.2814101050914e-11
27,3.28385509274233e-11
27.02,3.27641519092092e-11
27.04,3.27851294552916e-11
27.06,3.27408468488696e-11
27.08,3.27934034443983e-11
27.1,3.27589850757986e-11
27.12,3.267662689775e-11
27.14,3.27565146681503e-11
27.16,3.27243731672749e-11
27.18,3.26636095859727e-11
27.2,3.2681802987866e-11
27.22,3.26412353579928e-11
27.24,3.2540403586371e-11
27.26,3.26228648342165e-11
27.28,3.25333030003993e-11
27.3,3.25753534896634e-11
27.32,3.25371565017761e-11
27.34,3.25385840694668e-11
27.36,3.25583077961529e-11
27.38,3.24846486101421e-11
27.4,3.24609195570109e-11
27.42,3.24895911819303e-11
27.44,3.24191722194924e-11
27.46,3.24479891530075e-11
27.48,3.23989161536777e-11
27.5,3.24084364831963e-11
27.52,3.23897544613859e-11
27.54,3.23040934006614e-11
27.56,3.23458080020038e-11
27.58,3.23168083019997e-11
27.6,3.2254377294893e-11
27.62,3.22440540798869e-11
27.64,3.22549762334632e-11
27.66,3.22038742736948e-11
27.68,3.21738354627504e-11
27.7,3.217383570879e-11
27.72,3.21883753570797e-11
27.74,3.21557153622559e-11
27.76,3.21456984491935e-11
27.78,3.21764036922529e-11
27.8,3.21371673752581e-11
27.82,3.21103167911267e-11
27.84,3.21077344790686e-11
27.86,3.21006680457714e-11
27.88,3.20455747658072e-11
27.9,3.20439662755002e-11
27.92,3.20169099918038e-11
27.94,3.19974819030918e-11
27.96,3.19903931575443e-11
27.98,3.19562103986638e-11
28,3.19586588055538e-11
28.02,3.19110057847084e-11
28.04,3.19313314793643e-11
28.06,3.19372352410486e-11
28.08,3.1920483700222e-11
28.1,3.1899115712627e-11
28.12,3.18869264774567e-11
28.14,3.18637075920841e-11
28.16,3.18856956407145e-11
28.18,3.17591640697566e-11
28.2,3.17925503306505e-11
28.22,3.18018804435854e-11
28.24,3.17054176294484e-11
28.26,3.17003507481931e-11
28.28,3.17308463418154e-11
28.3,3.16675927182988e-11
28.32,3.16623462397563e-11
28.34,3.16305327835097e-11
28.36,3.16494904154691e-11
28.38,3.16882923376575e-11
28.4,3.16083195099657e-11
28.42,3.16685600506847e-11
28.44,3.16288667506482e-11
28.46,3.15835857497748e-11
28.48,3.15820239427168e-11
28.5,3.15463638889265e-11
28.52,3.14999947877487e-11
28.54,3.14911859186181e-11
28.56,3.14618254387964e-11
28.58,3.14852732632996e-11
28.6,3.1488711558036e-11
28.62,3.14153061006843e-11
28.64,3.15079723174819e-11
28.66,3.14409157637075e-11
28.68,3.13964861856426e-11
28.7,3.14099669293301e-11
28.72,3.13965561720278e-11
28.74,3.13478182448025e-11
28.76,3.13531565164507e-11
28.78,3.12891499569094e-11
28.8,3.13257787057644e-11
28.82,3.1294187238378e-11
28.84,3.12126216474287e-11
28.86,3.1244354740075e-11
28.88,3.12220657687993e-11
28.9,3.11981886322839e-11
28.92,3.1197944619681e-11
28.94,3.11969930818237e-11
28.96,3.12145404664941e-11
28.98,3.12059372449681e-11
29,3.11799484071018e-11
29.02,3.11817456490541e-11
29.04,3.11105267098533e-11
29.06,3.10487668082044e-11
29.08,3.11374628375697e-11
29.1,3.11001062279025e-11
29.12,3.10307670986026e-11
29.14,3.10632562730313e-11
29.16,3.10541961383989e-11
29.18,3.10018707115657e-11
29.2,3.10343358632352e-11
29.22,3.09764939197287e-11
29.24,3.10360888736629e-11
29.26,3.09999156028095e-11
29.28,3.09289271361673e-11
29.3,3.10025573718808e-11
29.32,3.09538984713975e-11
29.34,3.08555197510901e-11
29.36,3.08539066174068e-11
29.38,3.08310952786043e-11
29.4,3.0817678932415e-11
29.42,3.08226833632715e-11
29.44,3.07616130537496e-11
29.46,3.08459619465903e-11
29.48,3.08199362896811e-11
29.5,3.07618797321726e-11
29.52,3.08166260481993e-11
29.54,3.08042351179898e-11
29.56,3.07617439657897e-11
29.58,3.07460027474003e-11
29.6,3.07414160160301e-11
29.62,3.07150360350403e-11
29.64,3.07042205288461e-11
29.66,3.06541650158548e-11
29.68,3.06728674072696e-11
29.7,3.06500434246066e-11
29.72,3.05937406846308e-11
29.74,3.06361341545335e-11
29.76,3.06577208004329e-11
29.78,3.05896839491251e-11
29.8,3.055875367392e-11
29.82,3.05923758483479e-11
29.84,3.05488129217314e-11
29.86,3.05140615056007e-11
29.88,3.04735938351751e-11
29.9,3.04773199241451e-11
29.92,3.04518141358867e-11
29.94,3.04165929888131e-11
29.96,3.04444462065199e-11
29.98,3.0459138181868e-11
30,3.04114268995039e-11
30.02,3.04286179518744e-11
30.04,3.04128120293941e-11
30.06,3.04038787264282e-11
30.08,3.04485019176652e-11
30.1,3.03587621597339e-11
30.12,3.03834209431717e-11
30.14,3.03900108655397e-11
30.16,3.02804729604739e-11
30.18,3.02813952404977e-11
30.2,3.03423698162822e-11
30.22,3.02602221073991e-11
30.24,3.02371851745962e-11
30.26,3.02854128796516e-11
30.28,3.02675611622671e-11
30.3,3.02404964805122e-11
30.32,3.0199216358016e-11
30.34,3.01813172046116e-11
30.36,3.02299521975486e-11
30.38,3.01311896180932e-11
30.4,3.00768750725996e-11
30.42,3.01455650178106e-11
30.44,3.0133647019001e-11
30.46,3.00740187122712e-11
30.48,3.00892616541175e-11
30.5,3.01029131844372e-11
30.52,3.01059550933619e-11
30.54,3.0064296964214e-11
30.56,3.00630592924973e-11
30.58,3.00871343712926e-11
30.6,3.00533352348486e-11
30.62,2.99542760926962e-11
30.64,2.99970212068997e-11
30.66,2.99963398434601e-11
30.68,2.99955834188875e-11
30.7,2.99751825943678e-11
30.72,2.99341591465303e-11
30.74,2.992431814678e-11
30.76,2.99411762050117e-11
30.78,2.98744337111127e-11
30.8,2.98917772685332e-11
30.82,2.99014370943912e-11
30.84,2.98064326043099e-11
30.86,2.98621418017445e-11
30.88,2.98253434529672e-11
30.9,2.98088197349566e-11
30.92,2.98177405256684e-11
30.94,2.97938125183146e-11
30.96,2.97666579554204e-11
30.98,2.98041149867702e-11
31,2.98208938680163e-11
31.02,2.97934280689536e-11
31.04,2.98023450921477e-11
31.06,2.97524591825227e-11
31.08,2.96839561149063e-11
31.1,2.97277010744306e-11
31.12,2.96381771198547e-11
31.14,2.96669012119545e-11
31.16,2.96438119344368e-11
31.18,2.96507188052212e-11
31.2,2.96063336505366e-11
31.22,2.96473715537681e-11
31.24,2.96063685391925e-11
31.26,2.96470610195557e-11
31.28,2.95859261461624e-11
31.3,2.95395537313343e-11
31.32,2.95272052276367e-11
31.34,2.95777984575505e-11
31.36,2.95172751225326e-11
31.38,2.95068909955647e-11
31.4,2.95131115485255e-11
31.42,2.95169781017961e-11
31.44,2.95399356093725e-11
31.46,2.9445517146878e-11
31.48,2.94892915528432e-11
31.5,2.94920050186035e-11
31.52,2.94382640954227e-11
31.54,2.9431151062819e-11
31.56,2.93966247932528e-11
31.58,2.93996467291654e-11
31.6,2.93778424772291e-11
31.62,2.93201304763752e-11
31.64,2.93432320347182e-11
31.66,2.93963088787529e-11
31.68,2.93515522710094e-11
31.7,2.93018177137222e-11
31.72,2.93523816617018e-11
31.74,2.93643813492584e-11
31.76,2.92920078495313e-11
31.78,2.92654260016687e-11
31.8,2.92744898397434e-11
31.82,2.92575203450296e-11
31.84,2.92887373450404e-11
31.86,2.9233477807394e-11
31.88,2.92710102758693e-11
31.9,2.92989352573196e-11
31.92,2.9203297362151e-11
31.94,2.91978177829404e-11
31.96,2.92126350561516e-11
31.98,2.91226211797345e-11
32,2.91139727052667e-11
32.02,2.91176342559062e-11
32.04,2.90530821265901e-11
32.06,2.91212875816436e-11
32.08,2.9131316617246e-11
32.1,2.90907601442354e-11
32.12,2.91299093580842e-11
32.14,2.91163381798431e-11
32.16,2.9051214702159e-11
32.18,2.90294888008949e-11
32.2,2.90605165194618e-11
32.22,2.90043622575271e-11
32.24,2.90233325325361e-11
32.26,2.89789883885274e-11
32.28,2.90019250007422e-11
32.3,2.90379977463335e-11
32.32,2.89590222001716e-11
32.34,2.89381802534029e-11
32.36,2.89754253780326e-11
32.38,2.89483502211232e-11
32.4,2.88648217324125e-11
32.42,2.89121067301539e-11
32.44,2.88751256550254e-11
32.46,2.88695933272776e-11
32.48,2.88887513713989e-11
32.5,2.88688731684667e-11
32.52,2.88961145415015e-11
32.54,2.89410608293929e-11
32.56,2.8832962455728e-11
32.58,2.88458540643833e-11
32.6,2.88557886381485e-11
32.62,2.87980521312356e-11
32.64,2.87723237631267e-11
32.66,2.87717099987506e-11
32.68,2.87780065417307e-11
32.7,2.87683956948608e-11
32.72,2.87579620760385e-11
32.74,2.87377787664585e-11
32.76,2.87317210339734e-11
32.78,2.87365018711518e-11
32.8,2.86683103344053e-11
32.82,2.86888775538822e-11
32.84,2.87010005629204e-11
32.86,2.86736120261329e-11
32.88,2.86610708429579e-11
32.9,2.87014718912044e-11
32.92,2.86580427903333e-11
32.94,2.86928866804368e-11
32.96,2.86282521839305e-11
32.98,2.85975737212962e-11
33,2.86265430493162e-11
33.02,2.8554968977228e-11
33.04,2.85079297649117e-11
33.06,2.85560815641138e-11
33.08,2.85521093143873e-11
33.1,2.85322540902427e-11
33.12,2.85355265596917e-11
33.14,2.85091385321858e-11
33.16,2.85369989772806e-11
33.18,2.85277493085031e-11
33.2,2.84835865645727e-11
33.22,2.8481329653784e-11
33.24,2.84968700163736e-11
33.26,2.8485996935036e-11
33.28,2.84227979373378e-11
33.3,2.84662882447491e-11
33.32,2.8475224608498e-11
33.34,2.84152556494133e-11
33.36,2.84071818820723e-11
33.38,2.83855380655097e-11
33.4,2.83992583304585e-11
33.42,2.83520807867095e-11
33.44,2.83483655933656e-11
33.46,2.83492423317717e-11
33.48,2.83708586347885e-11
33.5,2.83575767653619e-11
33.52,2.8337186936984e-11
33.54,2.83707158756203e-11
33.56,2.83374088300354e-11
33.58,2.83240696886728e-11
33.6,2.83067632714999e-11
33.62,2.82714140179568e-11
33.64,2.8267874955332e-11
33.66,2.82793411253561e-11
33.68,2.82437118798675e-11
33.7,2.82498308113225e-11
33.72,2.82461900888544e-11
33.74,2.82136165702597e-11
33.76,2.8193512801917e-11
33.78,2.81823540916118e-11
33.8,2.81723311072295e-11
33.82,2.81787830561862e-11
33.84,2.81777777734084e-11
33.86,2.81583813277641e-11
33.88,2.81894779205802e-11
33.9,2.82209650967993e-11
33.92,2.81688875013205e-11
33.94,2.81303227660365e-11
33.96,2.81188422873888e-11
33.98,2.80708587334041e-11
34,2.80657224049529e-11
34.02,2.8058792670998e-11
34.04,2.80596025835206e-11
34.06,2.80752130421289e-11
34.08,2.809021897093e-11
34.1,2.8033879948908e-11
34.12,2.80179372584602e-11
34.14,2.80364304748993e-11
34.16,2.8034966618598e-11
34.18,2.79610421132904e-11
34.2,2.80143744770147e-11
34.22,2.80223639936354e-11
34.24,2.79918297211311e-11
34.26,2.80160946753962e-11
34.28,2.7993511750452e-11
34.3,2.7952038408015e-11
34.32,2.79620393838954e-11
34.34,2.78970496120766e-11
34.36,2.78489458688549e-11
34.38,2.79337316413737e-11
34.4,2.78872930075628e-11
34.42,2.78660347565078e-11
34.44,2.79283556220777e-11
34.46,2.79313711352385e-11
34.48,2.79048282811082e-11
34.5,2.78893657357185e-11
34.52,2.78627083010196e-11
34.54,2.78202351029317e-11
34.56,2.78578239646574e-11
34.58,2.78407512376144e-11
34.6,2.77891732583322e-11
34.62,2.78460559640406e-11
34.64,2.78361241577144e-11
34.66,2.77845030981489e-11
34.68,2.77758444464914e-11
34.7,2.77450755136297e-11
34.72,2.7712710480837e-11
34.74,2.77716139436519e-11
34.76,2.77294156523824e-11
34.78,2.76858573364143e-11
34.8,2.78009815364451e-11
34.82,2.77743760946874e-11
34.84,2.77001408695793e-11
34.86,2.7714200830463e-11
34.88,2.7697591222116e-11
34.9,2.76615792664737e-11
34.92,2.7653565737058e-11
34.94,2.76341664382347e-11
34.96,2.76202212982745e-11
34.98,2.76841055991605e-11
35,2.76202546608946e-11
35.02,2.75869452181353e-11
35.04,2.7640600058287e-11
35.06,2.76407676173456e-11
35.08,2.75560500755307e-11
35.1,2.75708963003036e-11
35.12,2.75721962832074e-11
35.14,2.75871240634186e-11
35.16,2.76064279820826e-11
35.18,2.75178408300831e-11
35.2,2.75204319591015e-11
35.22,2.75355082388173e-11
35.24,2.75235386422005e-11
35.26,2.74421215966632e-11
35.28,2.75016029063455e-11
35.3,2.75392618440834e-11
35.32,2.74958752307993e-11
35.34,2.75034398557936e-11
35.36,2.74772562898939e-11
35.38,2.75193951655112e-11
35.4,2.74546879155654e-11
35.42,2.74145504250967e-11
35.44,2.74110868783303e-11
35.46,2.74641188736685e-11
35.48,2.74556150353774e-11
35.5,2.74067666252324e-11
35.52,2.73769361426582e-11
35.54,2.73820452039076e-11
35.56,2.73730246028128e-11
35.58,2.73495838620118e-11
35.6,2.73335502614836e-11
35.62,2.74012699418641e-11
35.64,2.73719731839295e-11
35.66,2.74148500967366e-11
35.68,2.73863740642426e-11
35.7,2.73660931608838e-11
35.72,2.73179769777338e-11
35.74,2.73310262861364e-11
35.76,2.72139363285889e-11
35.78,2.72785522809672e-11
35.8,2.72930602233274e-11
35.82,2.72594091334796e-11
35.84,2.72911827456599e-11
35.86,2.72802039703063e-11
35.88,2.72244171314427e-11
35.9,2.72214666220297e-11
35.92,2.73096484649289e-11
35.94,2.72275913169816e-11
35.96,2.72196303985476e-11
35.98,2.72705391535532e-11
36,2.7228742043823e-11
36.02,2.72094318520405e-11
36.04,2.72072302980549e-11
36.06,2.71391493144091e-11
36.08,2.71646538583243e-11
36.1,2.71858373917335e-11
36.12,2.7126514759004e-11
36.14,2.71376667724296e-11
36.16,2.72020572851628e-11
36.18,2.71410790610398e-11
36.2,2.71089551462016e-11
36.22,2.70882835313309e-11
36.24,2.71304038413884e-11
36.26,2.71087695322731e-11
36.28,2.70982213637637e-11
36.3,2.71153868012799e-11
36.32,2.70884965856623e-11
36.34,2.70812250159419e-11
36.36,2.70789824137424e-11
36.38,2.7021814751091e-11
36.4,2.69868094725322e-11
36.42,2.70807004494376e-11
36.44,2.70592581940225e-11
36.46,2.70239479353943e-11
36.48,2.70801746680288e-11
36.5,2.70712014625497e-11
36.52,2.69840947917042e-11
36.54,2.69769896423083e-11
36.56,2.6944895240326e-11
36.58,2.69366793452709e-11
36.6,2.69442387015267e-11
36.62,2.6991253459842e-11
36.64,2.69235231816196e-11
36.66,2.69509096782534e-11
36.68,2.69678994466059e-11
36.7,2.69431037255526e-11
36.72,2.69426095915736e-11
36.74,2.69338666964565e-11
36.76,2.6936356946477e-11
36.78,2.69430424671449e-11
36.8,2.69442293697878e-11
36.82,2.68550084977662e-11
36.84,2.6848768158962e-11
36.86,2.6869759980609e-11
36.88,2.68623629219235e-11
36.9,2.68130159459398e-11
36.92,2.68525117521874e-11
36.94,2.6914361673355e-11
36.96,2.68853852156295e-11
36.98,2.68470031659104e-11
37,2.68323467976188e-11
37.02,2.67992671424922e-11
37.04,2.68062532431386e-11
37.06,2.68439744087819e-11
37.08,2.67893383545033e-11
37.1,2.67559051978599e-11
37.12,2.68338087329758e-11
37.14,2.67500691322451e-11
37.16,2.67450997373207e-11
37.18,2.67787381301956e-11
37.2,2.67752943927397e-11
37.22,2.67764561479447e-11
37.24,2.67924944697689e-11
37.26,2.67728875062512e-11
37.28,2.67088890800791e-11
37.3,2.66993899156726e-11
37.32,2.6696995071326e-11
37.34,2.66580562307657e-11
37.36,2.6651720103246e-11
37.38,2.6707215500989e-11
37.4,2.67446683360687e-11
37.42,2.66986257083133e-11
37.44,2.66846318415881e-11
37.46,2.6674103768863e-11
37.48,2.66681700540526e-11
37.5,2.66550530618887e-11
37.52,2.66639998531886e-11
37.54,2.66145367580365e-11
37.56,2.66274261451324e-11
37.58,2.66873599148396e-11
37.6,2.6597219450149e-11
37.62,2.65470638581174e-11
37.64,2.66093689665786e-11
37.66,2.65814520028198e-11
37.68,2.66249301640669e-11
37.7,2.66120886210257e-11
37.72,2.66170112943906e-11
37.74,2.65434809246591e-11
37.76,2.65567112541062e-11
37.78,2.65125651817276e-11
37.8,2.64836837781785e-11
37.82,2.65027141249336e-11
37.84,2.65522504196629e-11
37.86,2.65515125543765e-11
37.88,2.64961319627262e-11
37.9,2.64963599598062e-11
37.92,2.65198431500552e-11
37.94,2.64977347384923e-11
37.96,2.65213379948907e-11
37.98,2.65015472377142e-11
38,2.64676144740232e-11
38.02,2.65121851541344e-11
38.04,2.64562160356954e-11
38.06,2.63889192204656e-11
38.08,2.64290858678572e-11
38.1,2.64704148970616e-11
38.12,2.64613310504797e-11
38.14,2.64696216867017e-11
38.16,2.64518981443704e-11
38.18,2.64432373841858e-11
38.2,2.63827118203745e-11
38.22,2.63916558488582e-11
38.24,2.63867647266553e-11
38.26,2.6352150651924e-11
38.28,2.63670683594266e-11
38.3,2.64276412242603e-11
38.32,2.63884817975123e-11
38.34,2.63085625152119e-11
38.36,2.6359345607381e-11
38.38,2.63619834655728e-11
38.4,2.63540810079223e-11
38.42,2.63951750522515e-11
38.44,2.63411306162885e-11
38.46,2.62945550855456e-11
38.48,2.63343435528419e-11
38.5,2.63155641789546e-11
38.52,2.62264291597417e-11
38.54,2.62870817358983e-11
38.56,2.6339956590325e-11
38.58,2.63001992042136e-11
38.6,2.62863128147074e-11
38.62,2.62794924455709e-11
38.64,2.62583668488422e-11
38.66,2.62667274035295e-11
38.68,2.62339337415862e-11
38.7,2.62758315314575e-11
38.72,2.62196478884716e-11
38.74,2.62249950587361e-11
38.76,2.62392525612361e-11
38.78,2.62408088742641e-11
38.8,2.6179324111802e-11
38.82,2.62453228166269e-11
38.84,2.62964976238561e-11
38.86,2.6245279351981e-11
38.88,2.62147207201541e-11
38.9,2.61765281254038e-11
38.92,2.61529431132111e-11
38.94,2.61513363767603e-11
38.96,2.61948335834413e-11
38.98,2.61755123476048e-11
39,2.61201419140123e-11
39.02,2.617509101528e-11
39.04,2.62007379014762e-11
39.06,2.61350457746631e-11
39.08,2.61344701414788e-11
39.1,2.61454855689525e-11
39.12,2.61679970192616e-11
39.14,2.61083925800869e-11
39.16,2.61501016763071e-11
39.18,2.60203974007195e-11
39.2,2.60282428416518e-11
39.22,2.61416688504885e-11
39.24,2.61101602244465e-11
39.26,2.61143747049862e-11
39.28,2.61135868717519e-11
39.3,2.61238296923585e-11
39.32,2.6085788114941e-11
39.34,2.60572504498178e-11
39.36,2.6067102131672e-11
39.38,2.60611286334283e-11
39.4,2.60450831731999e-11
39.42,2.60552093534905e-11
39.44,2.60462478332487e-11
39.46,2.59733084940188e-11
39.48,2.59954498161226e-11
39.5,2.6042673163964e-11
39.52,2.60331469745094e-11
39.54,2.60455575913443e-11
39.56,2.59954278037711e-11
39.58,2.59988537140701e-11
39.6,2.59751704910903e-11
39.62,2.59683564003059e-11
39.64,2.5976854078859e-11
39.66,2.59750427601909e-11
39.68,2.59904065272774e-11
39.7,2.60295534160238e-11
39.72,2.59796775449695e-11
39.74,2.58806697342933e-11
39.76,2.5955672667012e-11
39.78,2.59814332858504e-11
39.8,2.59325540703416e-11
39.82,2.59485954438934e-11
39.84,2.59328483590499e-11
39.86,2.58703499448983e-11
39.88,2.59122718124778e-11
39.9,2.59384000215742e-11
39.92,2.59316574776213e-11
39.94,2.59016305956199e-11
39.96,2.59064270692623e-11
39.98,2.58769987164111e-11
40,2.58764585929161e-11
40.02,2.58461073129371e-11
40.04,2.58444078291953e-11
40.06,2.58959743486101e-11
40.08,2.58665945246696e-11
40.1,2.58666357357366e-11
40.12,2.58313491876331e-11
40.14,2.5849612354741e-11
40.16,2.5843414310616e-11
40.18,2.58793403287212e-11
40.2,2.5858330169556e-11
40.22,2.57719625920803e-11
40.24,2.57903103087509e-11
40.26,2.58204654414215e-11
40.28,2.58304734874688e-11
40.3,2.58065401452007e-11
40.32,2.58389435096468e-11
40.34,2.58235146369999e-11
40.36,2.57625052814774e-11
40.38,2.58042546795105e-11
40.4,2.57591969661254e-11
40.42,2.57058519834966e-11
40.44,2.57702496127143e-11
40.46,2.5786220129736e-11
40.48,2.57388280826026e-11
40.5,2.57166748376096e-11
40.52,2.57707797699796e-11
40.54,2.57585342378429e-11
40.56,2.57563934186663e-11
40.58,2.58058179797186e-11
40.6,2.57248778445737e-11
40.62,2.56991783970737e-11
40.64,2.56842974539633e-11
40.66,2.57213491311075e-11
40.68,2.57256325576299e-11
40.7,2.56851923200498e-11
40.72,2.57279499504664e-11
40.74,2.57739943147284e-11
40.76,2.57309185941811e-11
40.78,2.56527176288064e-11
40.8,2.5661039268819e-11
40.82,2.56941989547834e-11
40.84,2.56928619427047e-11
40.86,2.56924748345259e-11
40.88,2.56975804946062e-11
40.9,2.56347183340029e-11
40.92,2.56068093880723e-11
40.94,2.56890244468046e-11
40.96,2.56816335657724e-11
40.98,2.56010596896057e-11
41,2.56241346987074e-11
41.02,2.55919172661105e-11
41.04,2.56019124950689e-11
41.06,2.56251268206203e-11
41.08,2.56617156348393e-11
41.1,2.56587367243843e-11
41.12,2.5615218939531e-11
41.14,2.56189351994964e-11
41.16,2.56283311004866e-11
41.18,2.56125463211836e-11
41.2,2.55447413612608e-11
41.22,2.55895492951057e-11
41.24,2.56342045097701e-11
41.26,2.55638671997228e-11
41.28,2.55457759681195e-11
41.3,2.55882213357013e-11
41.32,2.5624167317165e-11
41.34,2.56071754427091e-11
41.36,2.56083858860914e-11
41.38,2.55726004693639e-11
41.4,2.54838374523742e-11
41.42,2.55155604291273e-11
41.44,2.557693885682e-11
41.46,2.55604153700695e-11
41.48,2.55404913530798e-11
41.5,2.55251639789278e-11
41.52,2.55407278772971e-11
41.54,2.55044851606769e-11
41.56,2.55598650970526e-11
41.58,2.55010366807839e-11
41.6,2.55204788777614e-11
41.62,2.54798809494514e-11
41.64,2.55031209058655e-11
41.66,2.550572166748e-11
41.68,2.55150614445148e-11
41.7,2.54809632110892e-11
41.72,2.55255525124976e-11
41.74,2.54925073406648e-11
41.76,2.5460241099715e-11
41.78,2.5444127252134e-11
41.8,2.54637683361051e-11
41.82,2.54482790366256e-11
41.84,2.54950925137981e-11
41.86,2.54737341990427e-11
41.88,2.54423857181607e-11
41.9,2.54169553516535e-11
41.92,2.5442074722794e-11
41.94,2.55228643783204e-11
41.96,2.54201030686342e-11
41.98,2.53845214118829e-11
42,2.53735378826128e-11
42.02,2.53850484021441e-11
42.04,2.54125356634242e-11
42.06,2.54351848233276e-11
42.08,2.54310184921606e-11
42.1,2.5391890354013e-11
42.12,2.53517784185316e-11
42.14,2.54027277231042e-11
42.16,2.53895826281957e-11
42.18,2.53724558138167e-11
42.2,2.53846140918994e-11
42.22,2.53834033945774e-11
42.24,2.5390070120482e-11
42.26,2.5363629705642e-11
42.28,2.53464038007499e-11
42.3,2.53740308602241e-11
42.32,2.53424392934914e-11
42.34,2.5308919907866e-11
42.36,2.52951459559717e-11
42.38,2.53547247641396e-11
42.4,2.53087646839431e-11
42.42,2.53321371282237e-11
42.44,2.53674537403402e-11
42.46,2.5362310661251e-11
42.48,2.53076218065793e-11
42.5,2.52629327590068e-11
42.52,2.52759261496726e-11
42.54,2.53056838050784e-11
42.56,2.52850561350237e-11
42.58,2.53135246188371e-11
42.6,2.52761786410447e-11
42.62,2.52703209125779e-11
42.64,2.5304659742775e-11
42.66,2.53124731371842e-11
42.68,2.53109407316289e-11
42.7,2.52347319952573e-11
42.72,2.52339975188557e-11
42.74,2.5261479541222e-11
42.76,2.53302332078748e-11
42.78,2.52631142653123e-11
42.8,2.53263343553939e-11
42.82,2.52920076695898e-11
42.84,2.51831071020604e-11
42.86,2.5232919840845e-11
42.88,2.52791511071688e-11
42.9,2.5264762920154e-11
42.92,2.5205977561729e-11
42.94,2.51937613482611e-11
42.96,2.52679071327176e-11
42.98,2.52297562646959e-11
43,2.52456844335132e-11
43.02,2.52597985385221e-11
43.04,2.52104333413957e-11
43.06,2.5202359443737e-11
43.08,2.52014745410894e-11
43.1,2.52188229154609e-11
43.12,2.52315234309896e-11
43.14,2.51878706333608e-11
43.16,2.51840780371148e-11
43.18,2.51758090494425e-11
43.2,2.51787237733732e-11
43.22,2.51645906271937e-11
43.24,2.51949124697617e-11
43.26,2.51817577837525e-11
43.28,2.51829689173491e-11
43.3,2.51936853227716e-11
43.32,2.51770487295373e-11
43.34,2.52008554434734e-11
43.36,2.51713367269161e-11
43.38,2.51594065838367e-11
43.4,2.51943892502636e-11
43.42,2.51171630911242e-11
43.44,2.50862216691491e-11
43.46,2.51390917049584e-11
43.48,2.51780985279217e-11
43.5,2.5207710092591e-11
43.52,2.51091901893718e-11
43.54,2.50985650873081e-11
43.56,2.51286498467202e-11
43.58,2.5115423364158e-11
43.6,2.51167451910222e-11
43.62,2.51228533436862e-11
43.64,2.51150731208349e-11
43.66,2.50825928661826e-11
43.68,2.51114509947328e-11
43.7,2.51437818773524e-11
43.72,2.51459760915874e-11
43.74,2.50315858635034e-11
43.76,2.50251582884222e-11
43.78,2.50759832878714e-11
43.8,2.50970732408301e-11
43.82,2.5097334666497e-11
43.84,2.51160250300941e-11
43.86,2.5067454746005e-11
43.88,2.5077181769772e-11
43.9,2.50713839370244e-11
43.92,2.50909086156603e-11
43.94,2.51086838675954e-11
43.96,2.50568143161095e-11
43.98,2.50162379800806e-11
44,2.50783441213871e-11
44.02,2.51368403080237e-11
44.04,2.50727499453956e-11
44.06,2.50720777729516e-11
44.08,2.50415604592359e-11
44.1,2.50216062955016e-11
44.12,2.50386071349059e-11
44.14,2.50616688356304e-11
44.16,2.51165710971553e-11
44.18,2.50335576737535e-11
44.2,2.50057172803406e-11
44.22,2.50223738843144e-11
44.24,2.50946090883828e-11
44.26,2.50447388878988e-11
44.28,2.4982403947578e-11
44.3,2.49759556012046e-11
44.32,2.50171777505003e-11
44.34,2.50408058899737e-11
44.36,2.50643862782714e-11
44.38,2.5054457481979e-11
44.4,2.49823776110003e-11
44.42,2.49273090722003e-11
44.44,2.49561111222728e-11
44.46,2.50249892748902e-11
44.48,2.50392605649784e-11
44.5,2.49759637313331e-11
44.52,2.49827487359109e-11
44.54,2.49927214609567e-11
44.56,2.49785094334483e-11
44.58,2.4970646240076e-11
44.6,2.50127500009632e-11
44.62,2.496768948975e-11
44.64,2.49323352137435e-11
44.66,2.49787537541406e-11
44.68,2.50136158082995e-11
44.7,2.50064336326954e-11
44.72,2.49327833849898e-11
44.74,2.49221920479917e-11
44.76,2.49193670068309e-11
44.78,2.49563682715222e-11
44.8,2.50009894150983e-11
44.82,2.49373579157139e-11
44.84,2.49535035627172e-11
44.86,2.49511235512086e-11
44.88,2.49034125761965e-11
44.9,2.49729716740536e-11
44.92,2.49702023308788e-11
44.94,2.49346973121549e-11
44.96,2.48960475516825e-11
44.98,2.49048466955751e-11
45,2.49629636095396e-11
45.02,2.49778204004192e-11
45.04,2.49013017511169e-11
45.06,2.48574499032027e-11
45.08,2.48849327680886e-11
45.1,2.4931630128653e-11
45.12,2.49275341519574e-11
45.14,2.49032157169187e-11
45.16,2.49300951716434e-11
45.18,2.49164501157853e-11
45.2,2.48746344100839e-11
45.22,2.49417780366009e-11
45.24,2.49473907075928e-11
45.26,2.48909898142004e-11
45.28,2.48412153530758e-11
45.3,2.49267189125229e-11
45.32,2.4939650013016e-11
45.34,2.49342375046995e-11
45.36,2.4858723700069e-11
45.38,2.48765938768588e-11
45.4,2.48497896228128e-11
45.42,2.48352072349108e-11
45.44,2.48946337455534e-11
45.46,2.49016155203622e-11
45.48,2.49056202057826e-11
45.5,2.48595114667753e-11
45.52,2.48166547437263e-11
45.54,2.48733255406681e-11
45.56,2.48511631837209e-11
45.58,2.48422756337062e-11
45.6,2.48304401708705e-11
45.62,2.48816608717221e-11
45.64,2.4905922539454e-11
45.66,2.48654099126817e-11
45.68,2.4837913559109e-11
45.7,2.48443210888208e-11
45.72,2.48054049980334e-11
45.74,2.48293569057694e-11
45.76,2.48313494256316e-11
45.78,2.48376137137321e-11
45.8,2.4844647739345e-11
45.82,2.4851024392872e-11
45.84,2.47870581776283e-11
45.86,2.4859323183433e-11
45.88,2.48409662017003e-11
45.9,2.48195495553196e-11
45.92,2.4840428252637e-11
45.94,2.48926058572081e-11
45.96,2.48842636119272e-11
45.98,2.4788762885631e-11
46,2.47702217408558e-11
46.02,2.4844685238115e-11
46.04,2.48481219696123e-11
46.06,2.48072256606281e-11
46.08,2.48260334660499e-11
46.1,2.47905747138783e-11
46.12,2.48248086494918e-11
46.14,2.48068134807352e-11
46.16,2.4829025160132e-11
46.18,2.47924834387931e-11
46.2,2.4767451233725e-11
46.22,2.4784427686352e-11
46.24,2.48074184221799e-11
46.26,2.48311323302165e-11
46.28,2.48512680953782e-11
46.3,2.47553679642559e-11
46.32,2.4741724537407e-11
46.34,2.4782924342313e-11
46.36,2.48139105545121e-11
46.38,2.4809453000371e-11
46.4,2.47633281646673e-11
46.42,2.4757666061408e-11
46.44,2.47767505966568e-11
46.46,2.4745958765718e-11
46.48,2.47599138533174e-11
46.5,2.47681565623768e-11
46.52,2.47425969864059e-11
46.54,2.47649422578293e-11
46.56,2.4743426050803e-11
46.58,2.47988673261725e-11
46.6,2.47718751249474e-11
46.62,2.47655882596636e-11
46.64,2.47414648190871e-11
46.66,2.47648601355626e-11
46.68,2.47781373062139e-11
46.7,2.47719791678864e-11
46.72,2.47588478800995e-11
46.74,2.4762009203546e-11
46.76,2.47832200025606e-11
46.78,2.47207347022738e-11
46.8,2.46831680952578e-11
46.82,2.47502817991375e-11
46.84,2.47472623405377e-11
46.86,2.47849966154472e-11
46.88,2.47237525600939e-11
46.9,2.46756154864061e-11
46.92,2.47425201642652e-11
46.94,2.47034142661573e-11
46.96,2.47442177844115e-11
46.98,2.47727963432819e-11
47,2.47683891209332e-11
47.02,2.47022268388764e-11
47.04,2.46624998218154e-11
47.06,2.47504591378228e-11
47.08,2.47864502752079e-11
47.1,2.46937188766056e-11
47.12,2.46879685610323e-11
47.14,2.471155582656e-11
47.16,2.47567085645254e-11
47.18,2.47315523704451e-11
47.2,2.46975464612617e-11
47.22,2.46943684852562e-11
47.24,2.46681345364209e-11
47.26,2.47299646860122e-11
47.28,2.47442615145171e-11
47.3,2.4682535134947e-11
47.32,2.47377001953271e-11
47.34,2.47055198627186e-11
47.36,2.46959676912551e-11
47.38,2.46558387390049e-11
47.4,2.47090640970385e-11
47.42,2.47184964856146e-11
47.44,2.47230138221735e-11
47.46,2.4726499967558e-11
47.48,2.46854634285999e-11
47.5,2.4663106190626e-11
47.52,2.46553377636943e-11
47.54,2.46593677086559e-11
47.56,2.4712603332343e-11
47.58,2.47563381860621e-11
47.6,2.4654560707907e-11
47.62,2.46214895376789e-11
47.64,2.46432707572342e-11
47.66,2.46777338698481e-11
47.68,2.47115499339973e-11
47.7,2.46537805452231e-11
47.72,2.46520942995132e-11
47.74,2.47262842886228e-11
47.76,2.46966862456657e-11
47.78,2.46705084726688e-11
47.8,2.46843420405003e-11
47.82,2.46864072311127e-11
47.84,2.47312071540644e-11
47.86,2.47185110629632e-11
47.88,2.46373168151746e-11
47.9,2.47019331239334e-11
47.92,2.47125586512882e-11
47.94,2.47040722397889e-11
47.96,2.46448813883323e-11
47.98,2.46374130113513e-11
48,2.46622128659251e-11
48.02,2.47039040100558e-11
48.04,2.47070822190089e-11
48.06,2.46640372591576e-11
48.08,2.46318186147129e-11
48.1,2.46152433153306e-11
48.12,2.46599917391652e-11
48.14,2.46446484441177e-11
48.16,2.4703174715969e-11
48.18,2.46590198151822e-11
48.2,2.46589961586667e-11
48.22,2.46332695941791e-11
48.24,2.4648513833551e-11
48.26,2.4677558748083e-11
48.28,2.46505844227184e-11
48.3,2.46559927531651e-11
48.32,2.46852501091603e-11
48.34,2.46463699103561e-11
48.36,2.46202342331876e-11
48.38,2.46331952995282e-11
48.4,2.46558006873337e-11
48.42,2.47133925555496e-11
48.44,2.46767670915299e-11
48.46,2.46399540604437e-11
48.48,2.46195634048359e-11
48.5,2.46402943230162e-11
48.52,2.4712843480349e-11
48.54,2.46256985390915e-11
48.56,2.4632467411962e-11
48.58,2.46568320340814e-11
48.6,2.46388793185609e-11
48.62,2.46516355930652e-11
48.64,2.46418761018637e-11
48.66,2.46498763325596e-11
48.68,2.46611846872922e-11
48.7,2.46474243369552e-11
48.72,2.4659321149778e-11
48.74,2.46012491500731e-11
48.76,2.46422794588511e-11
48.78,2.46593250714781e-11
48.8,2.46241571570223e-11
48.82,2.46078861194964e-11
48.84,2.46408352661281e-11
48.86,2.46232785912426e-11
48.88,2.46364077003408e-11
48.9,2.46149133196283e-11
48.92,2.46717883373807e-11
48.94,2.46317236342065e-11
48.96,2.46328276551022e-11
48.98,2.46590115047611e-11
49,2.46607272114592e-11
49.02,2.4667701634992e-11
49.04,2.46309070743783e-11
49.06,2.4595736265608e-11
49.08,2.46213231769096e-11
49.1,2.46135107873231e-11
49.12,2.46457203865158e-11
49.14,2.46442492351431e-11
49.16,2.46380890067168e-11
49.18,2.46564875073165e-11
49.2,2.46254508622272e-11
49.22,2.45697671688269e-11
49.24,2.45856433709233e-11
49.26,2.46352586969193e-11
49.28,2.46641609319117e-11
49.3,2.46235698856248e-11
49.32,2.45685932757658e-11
49.34,2.45668523114871e-11
49.36,2.45982365992758e-11
49.38,2.4647855705873e-11
49.4,2.46311142408528e-11
49.42,2.45923650095036e-11
49.44,2.46307090267243e-11
49.46,2.46156902264502e-11
49.48,2.45947713774741e-11
49.5,2.45863734469744e-11
49.52,2.46265438652921e-11
49.54,2.47069305533697e-11
49.56,2.46751231931593e-11
49.58,2.45943329385212e-11
49.6,2.45589941527221e-11
49.62,2.45977431285672e-11
49.64,2.46600443685109e-11
49.66,2.4659348820938e-11
49.68,2.46118692640599e-11
49.7,2.45953686338094e-11
49.72,2.46283763563696e-11
49.74,2.46132171765285e-11
49.76,2.45602993655509e-11
49.78,2.45760349371293e-11
49.8,2.46724608428285e-11
49.82,2.46744539835967e-11
49.84,2.46316589770401e-11
49.86,2.45768647976787e-11
49.88,2.45717009222381e-11
49.9,2.46536633847807e-11
49.92,2.4682171592056e-11
49.94,2.46562514965102e-11
49.96,2.46132954904023e-11
49.98,2.46225410239498e-11
50,1.23362042359076e-11


==> plots/p2_numChanges_1e-3_5.txt <==
1,0.006
2,0.0134
3,0.0206
4,0.0258
5,0.0308


==> plots/p2_numChanges_1e-4_5.txt <==
1,0.002
2,0.0034
3,0.0044
4,0.0052
5,0.0062


==> plots/p2_numChanges_1e-5_5.txt <==
1,0.0004
2,0.001
3,0.0018
4,0.0026
5,0.0036


==> plots/p2_numChanges_1e-6_5.txt <==
1,0.0004
2,0.0006
3,0.0012
4,0.0018
5,0.0018


==> plots/p2_numChanges_1e-7_5.txt <==
1,0
2,0
3,0
4,0
5,0


==> plots/p2_numChanges_1e-8_5.txt <==
1,0
2,0
3,0
4,0
5,0


==> plots/p2_numChanges_1e-9_5.txt <==
1,0
2,0
3,0
4,0
5,0


==> plots/p5_fft_1e-3_5.txt <==
0,1.00923765686773
0.02,0.0278029392889956
0.04,0.0329583473716933
0.06,0.0131654934555501
0.08,0.0467260075330821
0.1,0.0408285198192737
0.12,0.0110073804552358
0.14,0.0155511792367482
0.16,0.0132475672631034
0.18,0.0149436200629733
0.2,0.00986266622280739
0.22,0.0175196967602022
0.24,0.0117897066549219
0.26,0.00627990912283196
0.28,0.00233490718249668
0.3,0.00697384685291281
0.32,0.00942064985488446
0.34,0.00815561945963014
0.36,0.00830201015143747
0.38,0.00135209756073183
0.4,0.00860251469865879
0.42,0.0102180540684949
0.44,0.002392360592001
0.46,0.00598171286889067
0.48,0.00123138300468989
0.5,0.00831611033177051
0.52,0.00673227539431092
0.54,0.00365758729158244
0.56,0.00341413815763634
0.58,0.00449021913161818
0.6,0.00732479525862115
0.62,0.00975842941434209
0.64,0.0054466666516598
0.66,0.00536472723950831
0.68,0.00225686718039379
0.7,0.00339081947549328
0.72,0.00804845036859895
0.74,0.00675753785934723
0.76,0.00342930687407289
0.78,0.00577089855820373
0.8,0.00289233908556168
0.82,0.00843471544627326
0.84,0.0105362554724567
0.86,0.00432564347394087
0.88,0.00495890868814309
0.9,0.0049872747170917
0.92,0.00608035958890259
0.94,0.00165813184521747
0.96,0.0016929918059528
0.98,0.00435576313060238
1,0.00446284660848594
1.02,0.00705012771806544
1.04,0.00970807395932898
1.06,0.00621816736008127
1.08,0.0101664885197536
1.1,0.00584314215896591
1.12,0.00161313746575115
1.14,0.00453391043803269
1.16,0.00269155001298241
1.18,0.00418529317926919
1.2,0.0087926237808675
1.22,0.00609573119374163
1.24,0.0033727439856999
1.26,0.00122966648765303
1.28,0.00458939608874613
1.3,0.00523093450371301
1.32,0.0028844702404037
1.34,0.00510428441502936
1.36,0.00195778509268342
1.38,0.00317972131882709
1.4,0.00594035717065992
1.42,0.000847066423769307
1.44,0.00501931377087307
1.46,0.00277210554146075
1.48,0.00593009985566408
1.5,0.00930542406381989
1.52,0.00272755432659852
1.54,0.00573479779919219
1.56,0.00475008384006346
1.58,0.000774598326858479
1.6,0.00405765613854923
1.62,0.00203402007921813
1.64,0.00143420105215216
1.66,0.00146133228190597
1.68,0.00553871261783734
1.7,0.00469054995924621
1.72,0.000713503274309543
1.74,0.00330618477939661
1.76,0.00219081318453625
1.78,0.001829230586785
1.8,0.00337493392186617
1.82,0.0021582115567598
1.84,0.00348634688607528
1.86,0.00141243461493665
1.88,0.000805916931346625
1.9,0.00422108735655648
1.92,0.00369390221803487
1.94,0.00322999526538611
1.96,0.00241396868477698
1.98,0.0020284825732961
2,0.00218956436509085
2.02,0.0015507031614399
2.04,0.0014202864963143
2.06,0.000476569995084116
2.08,0.000581821911995556
2.1,0.00220150740391716
2.12,0.00459229671827196
2.14,0.00380158135411765
2.16,0.00409163851756928
2.18,0.00412285147100665
2.2,0.00148690952916533
2.22,0.00325503991893515
2.24,0.00287770163075263
2.26,0.0013399313269575
2.28,0.00277180898438802
2.3,0.000452148493070296
2.32,0.00219354929975632
2.34,0.000978469002628054
2.36,0.00264182048944738
2.38,0.00284515758514868
2.4,0.00119055128468163
2.42,0.00194083002050116
2.44,0.000288265879436109
2.46,0.000697119095023219
2.48,0.000866028666500904
2.5,0.00211151894405004
2.52,0.00293604498084164
2.54,0.0013386874893409
2.56,0.00360490696386324
2.58,0.00562639561506288
2.6,0.00259514700921328
2.62,0.00351539736500134
2.64,0.00293723400237501
2.66,0.000828983203199418
2.68,0.00336599971843172
2.7,0.00301381420188182
2.72,0.000475372329395834
2.74,0.00112993795591876
2.76,0.00221660149727565
2.78,0.0025262179138234
2.8,0.000717230158271307
2.82,0.00209825213159766
2.84,0.000730623164064549
2.86,0.00266137127850835
2.88,0.00322289614500958
2.9,0.0011280267184347
2.92,0.00115419400559188
2.94,0.000647835457236932
2.96,0.00280218711173937
2.98,0.00408909428201569
3,0.00291246522951038
3.02,0.00378859793560595
3.04,0.00227651288316961
3.06,0.000512320914340367
3.08,0.00123602040737563
3.1,0.0011558709910443
3.12,0.000710285691679219
3.14,0.00209117915319982
3.16,0.00298750070060064
3.18,0.0027640240274711
3.2,0.00311526902898728
3.22,0.00370117356366246
3.24,0.00192232540829945
3.26,0.00189910985390346
3.28,0.00216998460130103
3.3,0.00124189992479554
3.32,0.00117747722531867
3.34,0.00233166153369842
3.36,0.00135604057943829
3.38,0.000370763222745342
3.4,0.0010568130069488
3.42,0.00232472382377629
3.44,0.00227261009691173
3.46,0.000886259764442871
3.48,0.000627717173031303
3.5,5.90035005909319e-05
3.52,7.2803118110784e-05
3.54,0.00129355154891935
3.56,0.00151956002461117
3.58,0.00152398514657088
3.6,0.00236731779665574
3.62,0.00318227983057614
3.64,0.00317802257742904
3.66,0.00244731201494419
3.68,0.00170344052510135
3.7,0.00286020694934704
3.72,0.00255649236828732
3.74,0.00181848152543453
3.76,0.00229948614114442
3.78,0.00278922060145293
3.8,0.00179885594121706
3.82,0.00115327397837489
3.84,0.00166866511931776
3.86,0.00120674628622439
3.88,0.000622791003789032
3.9,0.00193999099538723
3.92,0.000926578876067743
3.94,0.000837654367703136
3.96,0.00116528948577931
3.98,0.00204988180062226
4,0.00146083576680721
4.02,0.0011595314031632
4.04,0.00182156349361253
4.06,0.00369358510877884
4.08,0.00190841433898185
4.1,0.000943368672706352
4.12,0.00162142886603666
4.14,0.000852100729449606
4.16,0.00153517275211601
4.18,0.00242221207191852
4.2,0.00199535588737576
4.22,0.00169923315447612
4.24,0.00226348455995653
4.26,0.0027406804952454
4.28,0.00116135280967692
4.3,0.0024605395262742
4.32,0.00227065271283451
4.34,0.00206895923468758
4.36,0.00244334475030198
4.38,0.00133608158606169
4.4,0.000819194874821589
4.42,0.00146889714143492
4.44,0.00267711687497378
4.46,0.00271119438008333
4.48,0.00141310550339136
4.5,0.000333954622779169
4.52,0.00061507690655047
4.54,0.00136384842925368
4.56,0.00118749385730375
4.58,0.000468970733196344
4.6,0.00106770190264013
4.62,0.00161716342779106
4.64,0.00336691055601939
4.66,0.00313598551943129
4.68,0.00184435539114548
4.7,0.00201136956477709
4.72,0.00177685267942774
4.74,0.000992069506201197
4.76,0.00168953443109062
4.78,0.00100016127019757
4.8,0.00035186040564004
4.82,0.00155356736233608
4.84,0.00267298858770394
4.86,0.00220587418646579
4.88,0.00135963124191341
4.9,0.00128108224004886
4.92,0.000496077632778328
4.94,0.00127529498799711
4.96,0.00197642659746245
4.98,0.00138676803837799
5,0.0015388948175726
5.02,0.000882957768439169
5.04,0.0015424913862209
5.06,0.00220054325420411
5.08,0.00198207933791289
5.1,0.0022983965907745
5.12,0.00188533682170503
5.14,0.000742608237322265
5.16,0.00061812279915361
5.18,0.000247585420548132
5.2,0.000827069347424915
5.22,0.000628822283359039
5.24,0.00173823712594169
5.26,0.00261232359914297
5.28,0.00274603799228633
5.3,0.00236266209358414
5.32,0.00181509355831096
5.34,0.00117717410509929
5.36,0.00167650681114752
5.38,0.00133731303208985
5.4,0.0011032399166101
5.42,0.00176965671373107
5.44,0.00112352228715793
5.46,0.0013446055412939
5.48,0.00175968772935421
5.5,0.00153639778220676
5.52,0.00134413920650836
5.54,0.00105170059453562
5.56,0.000600854162744633
5.58,0.000481055076643096
5.6,0.000343730810381424
5.62,0.00109768206862864
5.64,0.00147442662760655
5.66,0.00106294376438448
5.68,0.00154779849558586
5.7,0.00194583005907757
5.72,0.00253880063905545
5.74,0.00195776794788798
5.76,0.00156643692549925
5.78,0.00164689531033626
5.8,0.00184203998666564
5.82,0.000664792980818424
5.84,0.00172407224120483
5.86,0.0016866047490328
5.88,0.000872292169613129
5.9,0.00143403034506189
5.92,0.00226372316345396
5.94,0.0021577246790608
5.96,0.000916643594735183
5.98,0.00156944481153053
6,0.000935035099933689
6.02,0.000969378020396685
6.04,0.00224115146727871
6.06,0.00174927465334668
6.08,0.00117108999334847
6.1,0.000829987045321223
6.12,0.002127035420065
6.14,0.0021068950234981
6.16,0.0010420300721342
6.18,0.00156415650424518
6.2,0.0017149192968487
6.22,0.00056421165444762
6.24,0.000519644849214196
6.26,0.000570075905992671
6.28,0.000733642388212568
6.3,0.00122455103059682
6.32,0.0020799812464714
6.34,0.00213116045804384
6.36,0.00138529720693589
6.38,0.00234846700131502
6.4,0.00183720618344369
6.42,0.000629787194967468
6.44,0.00114911246359493
6.46,0.00124066075938568
6.48,0.00189391969279199
6.5,0.00191672390709464
6.52,0.00108900630054733
6.54,0.00101149930730575
6.56,0.00129040350258193
6.58,0.00198347268253916
6.6,0.00156539493263686
6.62,0.000449510144938953
6.64,0.000159424791323212
6.66,0.000702103105179961
6.68,0.00156713889688368
6.7,0.00125621268561554
6.72,0.000435433131387133
6.74,0.000659491450727671
6.76,0.00152297046356424
6.78,0.00235417617361855
6.8,0.00213904967348762
6.82,0.00170658170935635
6.84,0.00159804956500734
6.86,0.000856781099304007
6.88,0.000495723023133312
6.9,0.00153918542733834
6.92,0.00162889531026564
6.94,0.000986761446662393
6.96,0.0010552545621772
6.98,0.00142629579166164
7,0.0014882594847178
7.02,0.00139913379973793
7.04,0.00102956527633597
7.06,0.000318679739664233
7.08,0.000814405534794944
7.1,0.0017798145048146
7.12,0.00182971187973307
7.14,0.00148212749712059
7.16,0.000631997005344092
7.18,0.000578803548879577
7.2,0.0013997023682956
7.22,0.00203773303824899
7.24,0.00172710862268035
7.26,0.00108066536697309
7.28,0.000491974925097199
7.3,0.000467797008557734
7.32,0.000944133842849681
7.34,0.00114146433812973
7.36,0.000641430514768465
7.38,0.000658446684227844
7.4,0.00137813363220887
7.42,0.00196797919975959
7.44,0.00174034867453022
7.46,0.00149876290155049
7.48,0.000704867226084044
7.5,0.00054168870598358
7.52,0.00161096361044036
7.54,0.00170861761695515
7.56,0.00126166161089746
7.58,0.00118400381929625
7.6,0.000980213716654932
7.62,0.00119923412773098
7.64,0.00123464243552068
7.66,0.00131868575770745
7.68,0.000780433602555933
7.7,0.000707488054410941
7.72,0.00113946229502861
7.74,0.000891662828685455
7.76,0.000836402793910976
7.78,0.000705779621501596
7.8,0.000605772681789083
7.82,0.0010975807340683
7.84,0.00122604768781954
7.86,0.00188192795142773
7.88,0.00177132281311525
7.9,0.000484175812299008
7.92,0.000555192107807646
7.94,0.000902481704129798
7.96,0.00088029407221907
7.98,0.00133085892321625
8,0.00144540354390669
8.02,0.00102591831429774
8.04,0.00131122386408051
8.06,0.00209723961870188
8.08,0.00154924739653196
8.1,0.000164641006212689
8.12,0.00100285795586463
8.14,0.000808917259712493
8.16,0.000919524443322587
8.18,0.00110557346094464
8.2,0.00108624253368241
8.22,0.000267696072775071
8.24,0.000622095597920572
8.26,0.0015364593445988
8.28,0.00143258494415345
8.3,0.000742362252349319
8.32,0.000131567423031064
8.34,0.000101611853098078
8.36,0.000383262197046482
8.38,0.000351699206957333
8.4,0.0010396085870316
8.42,0.000799479330233892
8.44,0.00150002104691719
8.46,0.00203129775385469
8.48,0.0016141597260118
8.5,0.000859513245714895
8.52,0.000440828651604527
8.54,0.00024301386837674
8.56,0.000689347275466367
8.58,0.00126923955150614
8.6,0.00111916893309082
8.62,0.000859866140292538
8.64,0.00166257544811738
8.66,0.00158877059860846
8.68,0.00122381169878467
8.7,0.000805418095531028
8.72,0.000520518566864195
8.74,0.000289216432805934
8.76,0.000613058329377481
8.78,0.000853501167092084
8.8,0.000333130194586801
8.82,0.00059536355171419
8.84,0.000532861501371802
8.86,0.00107574878157481
8.88,0.00141358481929133
8.9,0.00142837264450049
8.92,0.00124103493615207
8.94,0.000607589054347671
8.96,0.000273724948290063
8.98,0.000509844222687056
9,0.000379273139503955
9.02,0.00038163617189002
9.04,0.000679162321290639
9.06,0.00112403239246312
9.08,0.00174771197013185
9.1,0.00152141666984699
9.12,0.00114484913813131
9.14,0.000386619635438298
9.16,0.000463082926728558
9.18,0.000764840997154786
9.2,0.000980261916159153
9.22,0.00096900077003541
9.24,0.00095506818269012
9.26,0.000999131400454195
9.28,0.00099269900268604
9.3,0.00123482977751238
9.32,0.00126920550144085
9.34,0.00114889791210494
9.36,0.000823446882562845
9.38,0.000293396523762266
9.4,0.000625126122056091
9.42,0.000210012341594184
9.44,0.000733301136196675
9.46,0.000589548866601047
9.48,0.000800672408966121
9.5,0.00153054573121514
9.52,0.00157124038609418
9.54,0.00172629727580854
9.56,0.00143094991570477
9.58,0.000580530794932955
9.6,0.001169649423567
9.62,0.000663774212519405
9.64,0.000980198826929882
9.66,0.00129619092025028
9.68,0.000818517197248611
9.7,0.0010058032367845
9.72,0.00106448350599127
9.74,0.00144640264909834
9.76,0.000959446896236224
9.78,0.000194868745849552
9.8,0.000705143816748427
9.82,0.000250083672316149
9.84,0.0011917489301674
9.86,0.00136539398591783
9.88,0.000446575048259365
9.9,5.60279626045264e-05
9.92,0.000787839674603031
9.94,0.0016529447009468
9.96,0.00126366910267535
9.98,0.000291082031641262
10,0.00116311684090126
10.02,0.00117186171058689
10.04,0.000159944871475604
10.06,0.000604295051462096
10.08,0.000428197342705772
10.1,0.000611345012787251
10.12,0.00128840570104618
10.14,0.00192029478909345
10.16,0.000976121323708517
10.18,0.000554136283676891
10.2,0.00116482484090802
10.22,0.000666760443594742
10.24,0.000474957970546703
10.26,0.000660262963585208
10.28,0.000830862313123423
10.3,0.00144348727105107
10.32,0.00100922786440548
10.34,0.000839195961016095
10.36,0.000598714133326907
10.38,0.000497193478158484
10.4,0.000826889192366089
10.42,0.000720401393356102
10.44,0.00054046757174031
10.46,0.000435767407010377
10.48,0.000658381943998079
10.5,0.00102598305635472
10.52,0.000787414310115342
10.54,0.000695061417985217
10.56,0.000813744316308385
10.58,0.00108098585785369
10.6,0.000905953350751983
10.62,0.000921836680984507
10.64,0.00111338469818633
10.66,0.000814706886978283
10.68,0.000345255718148015
10.7,0.00102407249041049
10.72,0.00120291119486359
10.74,0.00101007884044818
10.76,0.000582777573943269
10.78,0.00061135150008107
10.8,0.000502465527934077
10.82,0.000758500790259378
10.84,0.0011389634295941
10.86,0.000657706059206696
10.88,0.000227262551707015
10.9,0.000761910470677332
10.92,0.00122381414508115
10.94,0.00109409583278135
10.96,0.000317978579809325
10.98,0.000795302728801796
11,0.000481552307921432
11.02,0.00103520504032668
11.04,0.00130690461921648
11.06,0.000816357539216795
11.08,0.000487066131849192
11.1,0.00015235973136942
11.12,0.000759206293503736
11.14,0.00110442391946849
11.16,0.00079584083564132
11.18,0.000459705469583732
11.2,0.000447747251190586
11.22,0.00108364939402436
11.24,0.00105731521854693
11.26,0.000550667836959028
11.28,0.00063991403490647
11.3,0.000343245143414239
11.32,0.000841673828295851
11.34,0.00140145303720048
11.36,0.000899156396902743
11.38,0.000321054864044306
11.4,0.000498529066978602
11.42,0.000617692553713876
11.44,0.000619486617204946
11.46,0.00039494072308455
11.48,0.000916193247719122
11.5,0.000785617150042973
11.52,0.000435199771704352
11.54,0.000724147715742483
11.56,0.000412503564649108
11.58,0.000296149027008873
11.6,0.000217704621742424
11.62,0.000548999718189634
11.64,0.00056189969135628
11.66,0.000756100519143308
11.68,0.00110044197400215
11.7,0.000766430294151796
11.72,0.000336190077016892
11.74,0.000783599836399169
11.76,0.000694499007934792
11.78,0.000685897215003267
11.8,0.000697295315849886
11.82,0.000389562953328152
11.84,0.000229616633510597
11.86,0.00077364451893031
11.88,0.00102464982654547
11.9,0.00074062779455598
11.92,0.000424339708257931
11.94,0.000333802337309904
11.96,0.000424029251795712
11.98,0.000591729748147233
12,0.000712754976279953
12.02,0.000331366479920701
12.04,0.000421462379029666
12.06,0.000321055659052747
12.08,0.000869942133099982
12.1,0.000942335766748546
12.12,0.00058791713646394
12.14,0.000226018683604418
12.16,0.000229605908770957
12.18,0.000521042473811021
12.2,0.000749054867327376
12.22,0.000361391832268695
12.24,0.000223221688315599
12.26,0.000170612361337826
12.28,0.00070816007376387
12.3,0.00113244096494173
12.32,0.000603565954210147
12.34,4.29034987279238e-05
12.36,0.000307766748045896
12.38,0.000456415119531707
12.4,0.000656913650259628
12.42,0.000405903753868511
12.44,0.000244381199321905
12.46,0.000313076815660842
12.48,0.000521895265480186
12.5,0.000920801179457444
12.52,0.000726033184416087
12.54,0.000301519384388612
12.56,0.000391032556968013
12.58,0.000425620635952405
12.6,0.000178097674622046
12.62,9.46225541440934e-05
12.64,0.000155702121315486
12.66,0.00015984835395675
12.68,0.000381190703731862
12.7,0.000740157144145094
12.72,0.000764299837363365
12.74,0.000230727838616266
12.76,0.000138616234261613
12.78,0.000201062992102794
12.8,8.03037308570948e-05
12.82,0.000293679720694673
12.84,0.000234821472642242
12.86,0.000343946985914688
12.88,0.000673148954322092
12.9,0.000744168575477132
12.92,0.000829133711197349
12.94,0.000366754673937542
12.96,0.000184113152508857
12.98,0.000286448465280812
13,0.000393462446416162
13.02,0.000463123234146698
13.04,0.000147219857833181
13.06,0.000390994506993588
13.08,0.00065323306060974
13.1,0.000541834586672211
13.12,0.00051968931749753
13.14,0.000413183369376428
13.16,0.000145464063717362
13.18,0.000226248794281616
13.2,0.000507629753886697
13.22,0.000179203477371816
13.24,0.000568991395232866
13.26,0.000593278639312224
13.28,0.000309964772891647
13.3,0.000614091198062495
13.32,0.000724586014357886
13.34,0.000686931620840627
13.36,0.000657689892963416
13.38,0.000276269054245403
13.4,0.0004481563830321
13.42,0.000640018903402581
13.44,0.00024742570708215
13.46,0.00020999330979847
13.48,0.000533545961423698
13.5,0.000597304997289597
13.52,0.000387506338715272
13.54,0.000336669074565757
13.56,0.000467573246238923
13.58,0.000370865322497614
13.6,0.000532443429226258
13.62,0.000655404902978683
13.64,0.000220381986723542
13.66,0.000452284123568708
13.68,0.000417009962779819
13.7,0.000394481179110638
13.72,0.00018925283798883
13.74,0.000228329482157622
13.76,0.000917488465412477
13.78,0.000797118632099465
13.8,0.000122882560382524
13.82,0.000540288468544234
13.84,0.000206258816845088
13.86,0.000215528605423291
13.88,0.000224060510930656
13.9,0.000232145963074161
13.92,0.000274252950889421
13.94,0.000562215470196895
13.96,0.000875472895153225
13.98,0.000709569311004031
14,0.000327854858017513
14.02,0.000628680019319667
14.04,0.00038801768039172
14.06,0.000364748331411399
14.08,0.000367730612492079
14.1,0.00078079295553816
14.12,0.000725100204065153
14.14,0.000418468067994292
14.16,0.000386247141363022
14.18,0.000343684754166994
14.2,0.000172551936309836
14.22,0.000202288049552601
14.24,0.00022189290765419
14.26,0.000263124296963141
14.28,0.000323072563280072
14.3,0.00064739493530784
14.32,0.000505917070109187
14.34,5.87269337012593e-05
14.36,0.000337452238945484
14.38,0.000679464481149946
14.4,0.000558829517221143
14.42,0.000257469974651809
14.44,0.000470075191863771
14.46,0.000667387117283816
14.48,0.000164574323718384
14.5,0.000488528822285884
14.52,0.000608301361262148
14.54,0.000590255468591012
14.56,0.000337836236745933
14.58,0.000544175748254214
14.6,0.000423768635887583
14.62,9.05065409832087e-05
14.64,0.000339045143911018
14.66,0.000387545071255808
14.68,0.000220064236012567
14.7,0.000458838039106849
14.72,0.000708775066288205
14.74,0.000840979860790562
14.76,0.000436034234744885
14.78,0.000417833469325882
14.8,0.00059885095530427
14.82,0.000359003627483961
14.84,0.000250198101812558
14.86,0.000468168130384746
14.88,0.000275615228143444
14.9,0.000204953295829686
14.92,0.00041188482266291
14.94,0.000662179342155612
14.96,0.000647645094690287
14.98,0.000572660745117091
15,0.000453149207723872
15.02,0.000115183290785334
15.04,0.000241877278893196
15.06,0.000322873661194283
15.08,0.00013401467946269
15.1,0.000451957814506863
15.12,0.000179156388644073
15.14,0.000767328511178542
15.16,0.00104313520542083
15.18,0.000248438331771349
15.2,0.000404413428011944
15.22,0.000387963089051134
15.24,0.000251632832298852
15.26,0.000334121214131922
15.28,4.75846386769065e-05
15.3,0.00052674468497106
15.32,0.000551058198292574
15.34,0.000618544023877457
15.36,0.000693647128244083
15.38,0.000158970931142376
15.4,0.000389304782963118
15.42,0.000400890091268369
15.44,0.000538516100836635
15.46,0.000229003304453215
15.48,0.000246025503386848
15.5,0.000574272239228345
15.52,0.000481887923690949
15.54,0.000268663769151124
15.56,0.000432705448216251
15.58,0.000316846815405492
15.6,0.000286215633689
15.62,0.000113399965925313
15.64,0.000281444952236149
15.66,0.000341247218314787
15.68,0.000376828883513815
15.7,0.000253714017338987
15.72,0.000242128223496809
15.74,0.000226970839780084
15.76,0.000307384022176492
15.78,0.000580543664568079
15.8,0.000466843249998885
15.82,0.000422948843583823
15.84,0.000697034979986362
15.86,0.000621708117162696
15.88,0.000263803468678542
15.9,0.000226151110570887
15.92,0.000394970825723739
15.94,0.000430326835514482
15.96,0.000168319039843993
15.98,0.000365093961233709
16,0.000134282012902502
16.02,0.000216277595318425
16.04,0.000364041790666397
16.06,0.000349451824774137
16.08,5.26948486209494e-05
16.1,0.00042391411087311
16.12,0.000544529941664256
16.14,0.000383852430902439
16.16,0.000249311333787589
16.18,0.0002482408846805
16.2,0.00019280590850633
16.22,0.000197285897579984
16.24,0.000361288593022882
16.26,0.000520458540683722
16.28,0.000574170886906014
16.3,0.000523351161098103
16.32,7.83811042213773e-05
16.34,0.000453016380984666
16.36,0.00058959827775341
16.38,0.000279441676327112
16.4,0.000118515186013202
16.42,9.66649012942739e-05
16.44,0.000366952631904702
16.46,0.000631614188942795
16.48,0.000736411356369691
16.5,0.00026821399130253
16.52,0.000378841999486941
16.54,0.000379395407358032
16.56,0.000269635488593075
16.58,0.000164650943230424
16.6,4.5557168610457e-05
16.62,0.000159149280167765
16.64,0.000419851410915414
16.66,0.000389943901491111
16.68,0.000645442802401969
16.7,0.000586072137442207
16.72,0.0002675830104411
16.74,9.010526166925e-05
16.76,0.000184196902461342
16.78,0.000113850683127317
16.8,0.000367599411301343
16.82,0.000289818117767477
16.84,0.000117353502087509
16.86,0.000497403481425614
16.88,0.000872816446070951
16.9,0.000639791182114829
16.92,0.000167363540063854
16.94,0.000262893596343032
16.96,0.00010100477751751
16.98,0.000292539468174467
17,0.000420759505913523
17.02,0.000377008691691934
17.04,0.000179762931444045
17.06,0.000537897672696644
17.08,0.000549970653506123
17.1,0.000363761123381219
17.12,0.000103228217366006
17.14,0.000139773770557091
17.16,0.000197190968281988
17.18,4.08856164139184e-05
17.2,0.000268033929315198
17.22,0.000479251980643591
17.24,8.23653219040353e-05
17.26,0.000345798180133741
17.28,0.000500271675613767
17.3,0.000467784997737354
17.32,0.000352666063497359
17.34,0.000168612706734357
17.36,8.28799334683176e-05
17.38,0.000285207345941414
17.4,0.000370477541919641
17.42,0.000643199102563304
17.44,0.000331262191534131
17.46,0.000248569822674054
17.48,0.000668325392716615
17.5,0.000683679513965719
17.52,0.000499136710398537
17.54,0.000203762020395208
17.56,0.000423522174767129
17.58,0.000521056641944303
17.6,0.000275284367877502
17.62,0.000500209266180735
17.64,0.000531093442927518
17.66,1.94635020546388e-05
17.68,0.000590966754316981
17.7,0.000657507995382374
17.72,0.000439407787981377
17.74,0.000198320214717316
17.76,0.000116687366754959
17.78,0.000295407311436793
17.8,0.000175032384802312
17.82,0.000435107871900926
17.84,0.000631939097004675
17.86,0.000305948442700859
17.88,0.000223690731222712
17.9,0.000479507088967392
17.92,0.000484327113564422
17.94,0.000313750903411202
17.96,0.000222436357106277
17.98,0.000330465002375472
18,0.000566962979147782
18.02,0.00043265788705599
18.04,0.000393065140584959
18.06,0.000313855176949258
18.08,2.15073763447152e-05
18.1,0.000577360727314285
18.12,0.000729621313241832
18.14,0.000564028678949608
18.16,0.000307207343490586
18.18,0.000244105435996136
18.2,0.00055653600859991
18.22,0.000490477370923192
18.24,0.000116691702017456
18.26,0.000490509513293378
18.28,0.000301971158416327
18.3,0.000226479679812458
18.32,0.000516353491009508
18.34,0.000570741314267966
18.36,0.000448038787245364
18.38,0.000170725918366584
18.4,0.000341956091461184
18.42,0.000644653708296237
18.44,0.000447297558354273
18.46,0.000398984938991606
18.48,0.000306228089971101
18.5,0.00016885203788573
18.52,0.000311185280401784
18.54,0.000661251127101827
18.56,0.000655688559300407
18.58,0.000337874579857682
18.6,0.000450022701449998
18.62,0.00087113075338576
18.64,0.000553227197360485
18.66,0.000104405129509159
18.68,0.000306115589320284
18.7,0.000191439244474987
18.72,0.000117787315068663
18.74,0.000535968479874578
18.76,0.000780662522083677
18.78,0.000415118871407795
18.8,0.000389477577259409
18.82,0.000636144926545285
18.84,0.000502543970701649
18.86,4.61603150550852e-05
18.88,0.000301041856753395
18.9,0.000512133775591734
18.92,0.000262275152044331
18.94,0.000445772460587401
18.96,0.000857750037698103
18.98,0.000537759732308179
19,0.000357308985274716
19.02,0.000624013937386918
19.04,0.000600616948938814
19.06,0.000366048909523224
19.08,0.000161214005725897
19.1,0.000241521336793201
19.12,0.000220859205528238
19.14,0.000368562754550954
19.16,0.000800328570813572
19.18,0.000512058486162104
19.2,0.00045134023663278
19.22,0.000596401663002126
19.24,0.000548776626177409
19.26,0.000413722258843792
19.28,0.000246571678855627
19.3,0.000198934828638175
19.32,0.000463334826164498
19.34,0.000350524366168164
19.36,0.000502435814093932
19.38,0.00041812216808174
19.4,0.000236146453079798
19.42,0.000241708855079681
19.44,0.000318318546004894
19.46,0.000409573399008365
19.48,0.000506018249647393
19.5,0.00030740057893783
19.52,0.000278554404590905
19.54,0.000262570024596085
19.56,0.000292312794683291
19.58,0.00051577335796379
19.6,0.000381306200449121
19.62,0.000405927066084172
19.64,0.000540867579310443
19.66,0.000727732012808079
19.68,0.000619596302252736
19.7,0.00038118929877107
19.72,0.000167428610800951
19.74,0.000469021350220848
19.76,0.000416496606639433
19.78,0.000416583970293999
19.8,0.000406499753682831
19.82,0.000301213727280054
19.84,0.000538278505468088
19.86,0.000568470638281329
19.88,0.000476349702079166
19.9,0.000376024148737721
19.92,0.000206403804249587
19.94,0.000335720078866899
19.96,0.000300209014648465
19.98,0.000240946717280434
20,0.000201193076437386
20.02,0.000114703388345833
20.04,0.000242694612959545
20.06,0.000398704586729141
20.08,0.000611064704092716
20.1,0.000782139862964504
20.12,0.000491563293590753
20.14,8.70112868103435e-05
20.16,0.000469403376270332
20.18,0.000344188551615762
20.2,0.000202085376589645
20.22,0.000226377754510967
20.24,0.000426539326746184
20.26,0.000395239215229375
20.28,0.000769156453599452
20.3,0.000787625008515431
20.32,0.000378334626656394
20.34,0.000244976863657097
20.36,0.000429638212518144
20.38,0.000211032166084906
20.4,0.00010912676110768
20.42,9.12597225577993e-05
20.44,0.000158754242455654
20.46,0.000309924448567349
20.48,0.000708265052164726
20.5,0.000699150144621802
20.52,0.000489779317473643
20.54,0.000304443269005108
20.56,5.23729930988966e-05
20.58,0.000274679954575319
20.6,0.000238571793259695
20.62,0.000256572220210554
20.64,0.000294271319733585
20.66,0.000224387061043354
20.68,0.000613558393327156
20.7,0.000823114023869691
20.72,0.000591168250186621
20.74,0.000115657944579281
20.76,0.000115181140114047
20.78,0.000310761393424292
20.8,0.000304667455367326
20.82,0.000398490410896525
20.84,0.000163833771999876
20.86,0.000196869494473139
20.88,0.00075659097737476
20.9,0.000924658703278738
20.92,0.000607690453678377
20.94,0.000109308083853933
20.96,5.84740161893219e-05
20.98,0.000146779454009744
21,0.000193044074616545
21.02,0.000191514480110508
21.04,0.000310611619888873
21.06,0.000247683519157926
21.08,0.000418655243934529
21.1,0.000689877939144502
21.12,0.000593703040804486
21.14,0.000410238247867857
21.16,0.000308065102993463
21.18,0.000292613851159318
21.2,0.000187168987919923
21.22,0.000543736097001171
21.24,0.000515337023401713
21.26,9.50149137416556e-05
21.28,0.000409831306114828
21.3,0.000734828430655527
21.32,0.000905745660811476
21.34,0.000686376189918062
21.36,0.000349718796582134
21.38,5.47689140852162e-05
21.4,0.000107390103216316
21.42,0.000260652994279096
21.44,0.00024473516330056
21.46,3.21031951056929e-05
21.48,0.000246867662881481
21.5,0.000571399157538824
21.52,0.000700790966073045
21.54,0.000664822366991204
21.56,0.000346625470785859
21.58,9.97066206726109e-05
21.6,0.000108193123243652
21.62,0.000298664975572153
21.64,0.000324214462195554
21.66,0.000354774429869146
21.68,0.000111796898829397
21.7,0.000361119376143683
21.72,0.000742400905378289
21.74,0.000856234730939672
21.76,0.000641391149483688
21.78,0.000333799496993956
21.8,0.000181931522728511
21.82,0.00014206405716664
21.84,0.00025839869506894
21.86,0.0003677401019405
21.88,0.000166780696536778
21.9,0.00043696489778193
21.92,0.000775948882993621
21.94,0.000903246323612022
21.96,0.000682512357567246
21.98,0.000544658632142774
22,0.000121059538298673
22.02,0.000377532117557716
22.04,0.00012289107591009
22.06,0.000547865810897491
22.08,0.000534207946479574
22.1,0.000244020981945109
22.12,0.000434996015203839
22.14,0.000509275218341973
22.16,0.000714604447878984
22.18,0.000673152380862403
22.2,0.00025920339724344
22.22,0.000174314364856651
22.24,0.000340726498025016
22.26,0.000530130365668559
22.28,0.000414212421384713
22.3,7.022490141329e-05
22.32,0.000365825191347603
22.34,0.000545623496427656
22.36,0.000841823604486425
22.38,0.000950119944044731
22.4,0.000389863986864261
22.42,0.000408251089858976
22.44,0.000610757201661657
22.46,0.000302483954490805
22.48,0.00024552336515578
22.5,0.000223855367197202
22.52,0.000221793266227991
22.54,0.000392635095030928
22.56,0.000800992798045407
22.58,0.000777569263325008
22.6,0.000264884016311596
22.62,0.000412731324720071
22.64,0.000373608052498608
22.66,0.000108258550171305
22.68,0.000222670404746206
22.7,0.000409034696008691
22.72,0.000427321846832169
22.74,0.000108564417756849
22.76,0.000694062797671882
22.78,0.000790335369825314
22.8,0.000457413864124082
22.82,0.00036187094844855
22.84,0.000450647413692318
22.86,0.000360003167481345
22.88,0.000307934052238785
22.9,0.000220104072002966
22.92,0.000205097067079176
22.94,0.000362952275187738
22.96,0.000562629902364244
22.98,0.000746111642523597
23,0.000565247410784065
23.02,0.000477267840022284
23.04,0.000403814889232042
23.06,0.000504168274716957
23.08,0.000363147480212429
23.1,0.000139494341594692
23.12,0.000399816014500528
23.14,0.000481013883575737
23.16,0.000172730324960873
23.18,0.000296358421777367
23.2,0.000553608275917396
23.22,0.000364627122390194
23.24,0.000278582285128631
23.26,0.000530961586752223
23.28,0.000462609095154354
23.3,0.000209376955769948
23.32,0.00020978183880289
23.34,0.000367546303105056
23.36,0.000205006205799622
23.38,0.000404003867897314
23.4,0.000786509406501707
23.42,0.000604615236457193
23.44,0.000545701643605827
23.46,0.000640357251189163
23.48,0.000531822508972987
23.5,0.000316449423519431
23.52,0.000145075260050648
23.54,0.000289712420604047
23.56,0.000480209667431576
23.58,0.000406464712175172
23.6,0.000430816454856751
23.62,0.000291364595967191
23.64,0.000429382180498684
23.66,0.00051503098658725
23.68,0.000332488077895736
23.7,0.000309095879546672
23.72,0.000345789563237603
23.74,0.000510901032639221
23.76,0.000540814318510226
23.78,0.000226963476660421
23.8,0.000354212357713832
23.82,0.000250826782008918
23.84,0.000434917819836768
23.86,0.000549490206369677
23.88,0.000421732606105704
23.9,0.000580862905258935
23.92,0.000712904916845332
23.94,0.000347276843657123
23.96,0.000401980698710157
23.98,0.000356389709991834
24,0.00022305753565047
24.02,0.000252372582802901
24.04,0.000461378294671721
24.06,0.00051741227372491
24.08,0.000532880498139138
24.1,0.000737683203334726
24.12,0.000591392635673631
24.14,0.000320746659335437
24.16,0.000440290672876247
24.18,0.000392638456409291
24.2,0.00028446265226469
24.22,0.000151003745704695
24.24,0.000224999942769965
24.26,0.000218597537279068
24.28,0.000315428461766969
24.3,0.000509033135448039
24.32,0.000534844559019468
24.34,0.000535033659711638
24.36,0.00035260052567575
24.38,0.000160063825140655
24.4,0.000134019969499726
24.42,0.000233882232732157
24.44,0.000295577490403178
24.46,0.000290942302805374
24.48,0.000321781039667379
24.5,0.000679728391741676
24.52,0.000735470905003566
24.54,0.000667103596688828
24.56,0.000268375513980832
24.58,0.000115255773104496
24.6,0.000378493511070271
24.62,0.000314590021440201
24.64,0.000269390987638021
24.66,4.48729521010729e-05
24.68,0.000186423792333581
24.7,0.00045261162123399
24.72,0.00070530107134238
24.74,0.000532825546037458
24.76,0.000259018492342758
24.78,0.000172397917336083
24.8,0.000190977123203744
24.82,0.00021601880516404
24.84,5.06311245814753e-05
24.86,0.00016405689902388
24.88,0.00011533023713697
24.9,0.000333065177132657
24.92,0.000752477380220009
24.94,0.000761207879797145
24.96,0.000484246926307402
24.98,0.000294577504827843
25,0.000122050325884129
25.02,0.000102409493497125
25.04,0.000202720697952673
25.06,0.000113311143145839
25.08,0.000101380444021293
25.1,0.000360132510880988
25.12,0.000834544227888482
25.14,0.000801601484917661
25.16,0.000485173285430441
25.18,0.000173014289762219
25.2,0.000148021892799363
25.22,0.000231266173651847
25.24,0.000198196179553885
25.26,6.71612207353815e-05
25.28,0.000266700759820388
25.3,0.000277787745274059
25.32,0.000424835762497006
25.34,0.000591659610457675
25.36,0.000517586593838964
25.38,0.000357272079226577
25.4,0.000359385043224069
25.42,0.000241063337435506
25.44,2.87105232350114e-05
25.46,0.00017467501579505
25.48,0.00019187001700812
25.5,5.70428011066876e-05
25.52,0.000404240608795003
25.54,0.000752919008001022
25.56,0.000797481097100391
25.58,0.000450581725913975
25.6,0.000163783574639042
25.62,0.000152384839318739
25.64,0.000124455305785781
25.66,0.0001648838612511
25.68,0.000202383025535888
25.7,0.000194048278904884
25.72,0.000519326472915227
25.74,0.000701877810455016
25.76,0.000633972598313244
25.78,0.000442096343199649
25.8,0.000165320570987172
25.82,0.00027776197890396
25.84,0.000389385175592941
25.86,6.69065325371619e-05
25.88,0.000321281051454346
25.9,0.000343035286699651
25.92,0.000295987705347746
25.94,0.000361899806620223
25.96,0.000417731585173351
25.98,0.000481196232779334
26,0.000457547924940957
26.02,0.000214198494724544
26.04,0.000238103184017382
26.06,0.000157096901337149
26.08,0.000352675724167681
26.1,0.000294057271557349
26.12,0.00020732918951513
26.14,0.00034155754206846
26.16,0.000436063594767736
26.18,0.000716666753971524
26.2,0.000790964985085415
26.22,0.000208211795862255
26.24,0.000405178660509929
26.26,0.000271771273447398
26.28,0.00020217551587072
26.3,0.000382876640302426
26.32,0.000218952704911847
26.34,0.000152120165639069
26.36,0.000306608576733862
26.38,0.000521924603126917
26.4,0.000653600458175384
26.42,0.000217394239183905
26.44,0.000280996072252581
26.46,0.000199391533734764
26.48,0.000241992378553265
26.5,0.000371490724880124
26.52,0.000316641150195707
26.54,0.000162623252179045
26.56,0.000263373695450911
26.58,0.000529826800043835
26.6,0.000701495534989032
26.62,0.000521334180725511
26.64,0.000287908708510888
26.66,0.000272203723073712
26.68,9.60113049545286e-05
26.7,0.000139111859236132
26.72,0.000224136020221683
26.74,0.000251827547923598
26.76,0.000345791794818116
26.78,0.000392909196923014
26.8,0.000486463351683913
26.82,0.000359578574509264
26.84,0.000282520928526691
26.86,0.000301573389394774
26.88,0.000406569074984779
26.9,0.000168586249703533
26.92,0.000426412275858081
26.94,0.000570772789160548
26.96,0.000351592913763339
26.98,0.000129159386341483
27,0.000337586120128918
27.02,0.000524012032363247
27.04,0.000445048735343582
27.06,0.000172476375432094
27.08,0.000300838085054752
27.1,8.52589731557667e-05
27.12,0.000280573658711037
27.14,0.000439546353560508
27.16,0.000284705616705702
27.18,0.000226455018045856
27.2,0.000433762378328778
27.22,0.000490159178885956
27.24,0.000423841981799222
27.26,0.000233985341313824
27.28,0.000492748206921458
27.3,0.000380732931148422
27.32,6.8416637524992e-05
27.34,0.000173754444902903
27.36,0.000441561995843741
27.38,0.000550769264127016
27.4,0.000449913744715911
27.42,0.000305894298249842
27.44,0.00019034994391238
27.46,5.5309543180628e-05
27.48,0.000341363903789151
27.5,0.000163239998803987
27.52,0.000165109551276629
27.54,0.000121882188534478
27.56,0.00059238740093002
27.58,0.000664511256806711
27.6,0.000334185795204065
27.62,0.000307845184237092
27.64,0.000234805125933842
27.66,0.000235464177464083
27.68,0.000457361008582234
27.7,0.000313267756839042
27.72,0.000401547483537023
27.74,0.000335199935767318
27.76,0.00050729231780912
27.78,0.000614116910187531
27.8,0.000306150830963567
27.82,0.000185278247225101
27.84,0.000178269477176525
27.86,0.000345210188732267
27.88,0.00029724173708321
27.9,0.000171296722168723
27.92,0.000442560513849933
27.94,0.000309551208712803
27.96,0.000384212882342071
27.98,0.000546165900305038
28,0.000335668638613684
28.02,0.000148502050668083
28.04,0.000106970454069322
28.06,0.000209289369659621
28.08,0.000217826202964123
28.1,4.89952377360521e-05
28.12,0.000335558420783586
28.14,0.000450215235231682
28.16,0.000334456379011257
28.18,0.000364161239405639
28.2,0.000364696725515264
28.22,0.000233993181134743
28.24,0.000112223581596212
28.26,0.000219426833659689
28.28,0.000188674929401842
28.3,0.000214158219130623
28.32,0.000423526917683139
28.34,0.000567159079241119
28.36,0.000310160080118847
28.38,0.000164950239641472
28.4,0.000484781735092488
28.42,0.000453831125361084
28.44,0.000215244695753453
28.46,9.00787841277696e-05
28.48,4.99519874166577e-05
28.5,0.000142239434030525
28.52,0.000263171266533019
28.54,0.000292191016590945
28.56,0.000317358059692137
28.58,0.000293025458245871
28.6,0.000491816459586771
28.62,0.000464233914511704
28.64,0.000161697108405184
28.66,6.30912363146222e-05
28.68,0.000124522122099688
28.7,9.8177433965293e-05
28.72,6.79343666282076e-05
28.74,0.000285233484683094
28.76,0.000424556248012526
28.78,0.000513593993092513
28.8,0.000310326713395802
28.82,0.00017432751848388
28.84,0.000219105951172926
28.86,9.1680964823889e-05
28.88,6.39516142896872e-05
28.9,3.46918289760238e-05
28.92,0.000190479942700193
28.94,0.000374809646785653
28.96,0.000388871778624756
28.98,0.000346593931889358
29,0.000135844869437168
29.02,0.000230135891467031
29.04,0.00037391542115295
29.06,0.00036168150425395
29.08,9.39095160689346e-05
29.1,0.000199247664487998
29.12,0.00022694720860856
29.14,0.000286239959799425
29.16,0.000261643434203925
29.18,0.000352956657775295
29.2,0.000311767791807304
29.22,0.000286305886215935
29.24,0.000303301496844321
29.26,0.000245049590084406
29.28,7.12001878424493e-05
29.3,0.00031247919792682
29.32,0.000194291520797542
29.34,0.000326101511101597
29.36,0.000418252352963288
29.38,0.000244950722782495
29.4,0.000230149827221953
29.42,0.000244105566722198
29.44,0.000158642071412887
29.46,0.000313297858423291
29.48,0.000201814977446308
29.5,0.000112170759956456
29.52,0.000321858530481986
29.54,0.000301892946493856
29.56,0.000297299438448451
29.58,0.000147716385081865
29.6,8.46827432522742e-05
29.62,0.000286518652726506
29.64,0.000380793224765474
29.66,0.000370923993022035
29.68,0.000147043219663642
29.7,0.000283388956639751
29.72,0.000371103254598467
29.74,0.000211520497262306
29.76,0.000110336825988169
29.78,0.000212590371070918
29.8,0.000314766553491521
29.82,0.000340407256688307
29.84,0.000404749121125243
29.86,0.000178109368143384
29.88,2.46960157141811e-05
29.9,0.000218422695785059
29.92,0.000334229440882297
29.94,8.08036705919695e-05
29.96,0.000165327626924587
29.98,0.000358569752431436
30,0.000477595637228303
30.02,0.000213986213806951
30.04,0.000247371338489579
30.06,0.000351117724167524
30.08,0.000177801815728935
30.1,0.000121423412441676
30.12,0.000316052085101992
30.14,0.000381186619933741
30.16,0.00019723899259581
30.18,0.000235884515210168
30.2,0.000348680498589175
30.22,0.000154018182877083
30.24,0.000301624643109438
30.26,0.000423458031888082
30.28,0.000339055134446649
30.3,0.000216633668654005
30.32,0.000329005328409103
30.34,0.000396900720042984
30.36,0.000233584245953722
30.38,0.000120664521994171
30.4,0.000388266147903633
30.42,0.000383788344101168
30.44,0.000199803511991368
30.46,0.000204814375750806
30.48,0.000166446824595769
30.5,5.5354316109261e-05
30.52,0.000136599157425206
30.54,0.000300380255280527
30.56,0.000260688861881582
30.58,0.000206061370405287
30.6,0.000253790939600717
30.62,0.000377847424415326
30.64,0.000214107586938175
30.66,0.000243579311884773
30.68,0.000407342956784193
30.7,0.000291179396668614
30.72,0.000274200333591775
30.74,0.000466971556495307
30.76,0.000448503476514284
30.78,0.000380756009623252
30.8,9.47069240278114e-05
30.82,0.000266743034297162
30.84,0.000423555912291706
30.86,0.000231662166105479
30.88,0.00021610660033308
30.9,0.00012272748070883
30.92,0.000195846309363192
30.94,0.000202952440393239
30.96,0.000257467652522863
30.98,0.000368683744464644
31,0.000279718961138791
31.02,0.000265498705647115
31.04,0.000332304879988505
31.06,0.000130433771237469
31.08,0.000134772986597266
31.1,0.000155983823716889
31.12,0.000129141503156473
31.14,0.00024779433638373
31.16,0.000192647770866976
31.18,0.000460644462578376
31.2,0.000519020396585818
31.22,0.00020575487807986
31.24,0.000280165622874467
31.26,0.000219750468855693
31.28,2.11842320039897e-05
31.3,0.000107107436050599
31.32,0.000227334051097711
31.34,0.000229210515208264
31.36,0.000332456682087142
31.38,0.000573183977020908
31.4,0.000515922644816882
31.42,5.92751605325188e-05
31.44,0.000268421655616401
31.46,0.000246075163079079
31.48,0.000131813444462174
31.5,7.13196622552796e-05
31.52,0.000157482780729587
31.54,0.000164420231268779
31.56,0.000173436276290316
31.58,0.000386969927585914
31.6,0.000329628293519009
31.62,0.000185082316929243
31.64,5.91890078776245e-05
31.66,3.63701221522003e-05
31.68,0.000120297007783536
31.7,0.000153205716905965
31.72,0.000295267857205225
31.74,0.000308547150010086
31.76,9.14880556908746e-05
31.78,0.000359399004130645
31.8,0.000585346321747246
31.82,0.000409087156160511
31.84,0.000216085119957419
31.86,0.000156558713679922
31.88,0.000238214002672749
31.9,0.00027042177194803
31.92,8.89312566608275e-05
31.94,0.0001550610092636
31.96,0.000136230046826755
31.98,0.000225456684266183
32,0.00038648860482439
32.02,0.000380556565897273
32.04,0.000127648717292018
32.06,0.000111488346511842
32.08,0.000213491332689775
32.1,0.000179011736239657
32.12,0.000107457472576983
32.14,0.000222852661902954
32.16,0.000278694293093683
32.18,7.85823436134327e-05
32.2,0.000231531589098924
32.22,0.000383604552540097
32.24,0.000286447919998614
32.26,0.000122110137810746
32.28,0.000132415770604702
32.3,0.000207779844546933
32.32,0.000275913447621618
32.34,0.000216983083691687
32.36,6.02382017405214e-05
32.38,2.68942749477821e-05
32.4,0.000368401230764657
32.42,0.000437838211284253
32.44,0.000355944490571505
32.46,0.000200300574657057
32.48,0.000205180255950435
32.5,0.000221619293965991
32.52,0.000283130133522161
32.54,0.000164340626648363
32.56,0.000179103089568652
32.58,0.000247035529866168
32.6,0.000113603199866483
32.62,0.000205048545943469
32.64,0.00022701871971251
32.66,0.000171987730123455
32.68,0.000123297663327447
32.7,0.000114288303128187
32.72,0.000239039267510329
32.74,0.00032124217059795
32.76,0.000239105434927099
32.78,0.00016584620101823
32.8,9.0913344116267e-05
32.82,0.000315736553396861
32.84,0.000462011052747114
32.86,0.000364984465593307
32.88,0.000294548876698817
32.9,0.000169292327024067
32.92,0.00036431127059588
32.94,0.000322787796084379
32.96,0.000249470081891524
32.98,8.89298081389109e-05
33,0.000193811059813576
33.02,0.000334079332053149
33.04,0.00027466750099233
33.06,0.00037585360967181
33.08,0.00024087560433096
33.1,0.000136855842170358
33.12,0.000281652811808814
33.14,0.000275999894673844
33.16,0.00026577952692468
33.18,0.00013767092354244
33.2,0.000109496250676785
33.22,0.000126538313651957
33.24,0.000107810986040372
33.26,0.000260131991140617
33.28,0.000359957211154829
33.3,0.000119788315621726
33.32,0.000165516010184217
33.34,0.000385039043071536
33.36,0.000384070498698588
33.38,0.000148324672826721
33.4,0.000121131772889074
33.42,0.000146232450764528
33.44,0.000215696058180519
33.46,0.00045898317818908
33.48,0.000409509806153299
33.5,0.000167467008221026
33.52,0.000432937109974416
33.54,0.000476118242836097
33.56,0.000222218223445495
33.58,9.3170890698033e-05
33.6,9.76625379755362e-05
33.62,8.69261177384475e-06
33.64,0.00026058790827402
33.66,0.000371327213471176
33.68,0.000297825818066228
33.7,7.5105759553726e-05
33.72,0.000258301407911771
33.74,0.000248121583586072
33.76,0.000177958800269336
33.78,0.000185961574510708
33.8,0.000238214198210015
33.82,0.000154866183895249
33.84,0.000242521559459135
33.86,0.000408080454451405
33.88,0.00034733221591468
33.9,0.000197575912315449
33.92,0.000133610195334506
33.94,0.000241447407144549
33.96,0.000394931617279754
33.98,0.000323937951439212
34,0.000260285907112538
34.02,8.06053628353444e-05
34.04,0.000230145923953249
34.06,0.000340348394542485
34.08,0.000366611614429175
34.1,0.000214695820236985
34.12,8.67019206490908e-05
34.14,0.000250257790612179
34.16,0.000421378783596301
34.18,0.000335528305612842
34.2,0.000141134841003593
34.22,7.59119672784657e-05
34.24,4.33193734881267e-05
34.26,0.00015301059257774
34.28,0.000291863697140009
34.3,0.000262886069986004
34.32,0.00010783806860356
34.34,0.000171651545638571
34.36,0.000295201862020606
34.38,0.000225236574188515
34.4,0.000190823589845425
34.42,0.000107175385747903
34.44,0.000154863521049053
34.46,0.00018227774096422
34.48,0.000462436285382397
34.5,0.000485908912502264
34.52,0.000176618460745306
34.54,0.000233688625069329
34.56,0.000384996133715312
34.58,0.000388870962051508
34.6,0.000433840206266021
34.62,0.000295286591396103
34.64,0.000121889858291677
34.66,0.000121383867010951
34.68,0.000357905903353422
34.7,0.000413223449871248
34.72,7.09236167195355e-05
34.74,0.000220988204132278
34.76,0.000206746622757542
34.78,0.000304048225610605
34.8,0.000466535454766416
34.82,0.000269669097878969
34.84,0.000138575998863707
34.86,0.000158089437350933
34.88,0.000278053017261258
34.9,0.000523570012031203
34.92,0.000343946961885156
34.94,0.00022959363103479
34.96,0.000143573404413719
34.98,0.000277483018482622
35,0.000536322527108507
35.02,0.000512399116159127
35.04,4.91690854409135e-05
35.06,0.000184800480204581
35.08,0.000193744682070398
35.1,0.000344802243978968
35.12,0.000306039575448491
35.14,0.000343650711869813
35.16,0.000103582578046247
35.18,0.000415172143551075
35.2,0.000623396044987857
35.22,0.00045415495393294
35.24,0.000137313408461973
35.26,0.000248360428919426
35.28,0.000107838688323408
35.3,0.000142318087340284
35.32,0.000237422303085176
35.34,0.000437564872836064
35.36,0.000212107465078193
35.38,0.0001835528758119
35.4,0.00037997548804737
35.42,0.000302649544266021
35.44,0.000215726440516482
35.46,0.000220298612859457
35.48,0.000120908520163584
35.5,5.44760825908609e-05
35.52,0.000231786042866182
35.54,0.000390585508217176
35.56,0.000273211738448359
35.58,0.000155194632261242
35.6,0.000301946952337763
35.62,0.000424376304887793
35.64,0.000451019192810499
35.66,0.000368790322818342
35.68,0.0002821625888487
35.7,0.000351931617444169
35.72,0.00025495080034638
35.74,0.000293472725720214
35.76,0.000239466557594982
35.78,9.10370822132108e-05
35.8,0.000190751508552897
35.82,0.000295699858411715
35.84,0.000376669245175322
35.86,0.00012838388550875
35.88,0.000194539760590693
35.9,0.000309770347752542
35.92,0.000175757963807849
35.94,0.000209922891610423
35.96,0.00033566434007034
35.98,0.000239032545837659
36,9.47324594426373e-06
36.02,0.000303755180917188
36.04,0.000339981049707014
36.06,0.000259499125780795
36.08,0.000203390673680984
36.1,0.00034042883589355
36.12,0.000294397584525744
36.14,0.000263239253129418
36.16,0.000333620347795444
36.18,0.000314711964120203
36.2,3.4441445404292e-05
36.22,0.000362126908499313
36.24,0.000397619134165106
36.26,0.000178532041179467
36.28,0.000352770215201871
36.3,0.00040778069869719
36.32,0.000290305705717389
36.34,0.000383209079843898
36.36,0.000245513530269645
36.38,0.000308303849708978
36.4,0.000159378857439751
36.42,0.000219839344501
36.44,0.00022059389920775
36.46,0.00012827954288524
36.48,0.000139194823627613
36.5,0.000148041053004209
36.52,0.000186496900161258
36.54,0.000338065406386273
36.56,0.000367381289590251
36.58,0.000365376967935245
36.6,0.000136178682462069
36.62,0.000208696619183857
36.64,0.000316348400724773
36.66,0.000241875873332817
36.68,0.000301953227821322
36.7,0.000224620015052319
36.72,0.000226449734058528
36.74,0.000488448908148677
36.76,0.000480200405679883
36.78,0.00028911608537644
36.8,7.19224643363171e-05
36.82,0.000135618939282264
36.84,0.000144844718428569
36.86,0.000159661322199768
36.88,0.000231289493560011
36.9,5.77667476982175e-05
36.92,0.000237128496314565
36.94,0.000370466961197073
36.96,0.000418551771390024
36.98,0.00024882668940683
37,9.87117062093356e-05
37.02,0.000140542719553068
37.04,0.000150061618618669
37.06,8.84504338432535e-05
37.08,0.000209411963828816
37.1,0.00012613429953672
37.12,9.87004735207732e-05
37.14,0.000303999814681534
37.16,0.000425811398658012
37.18,0.000392979974975233
37.2,0.00018045709658192
37.22,0.0001559379052785
37.24,0.000153092871260306
37.26,0.000192637378295761
37.28,0.000334918008202034
37.3,0.000288258304876796
37.32,0.000238563087008836
37.34,0.000480022443275877
37.36,0.000474349444572921
37.38,0.000355043985334193
37.4,0.000281153338491055
37.42,0.000140317180637501
37.44,0.000103808161594817
37.46,3.46722452358232e-05
37.48,0.00010968578358178
37.5,0.000126907748104055
37.52,0.000101260415239027
37.54,0.000284809498453805
37.56,0.000263695884160438
37.58,0.000279669965103588
37.6,0.000257915053310496
37.62,0.000258501179430642
37.64,0.000121056338819282
37.66,8.87976980811412e-05
37.68,0.000179219336145597
37.7,0.000291081819803436
37.72,0.000119020378508285
37.74,0.000195743146800818
37.76,0.00039786694550538
37.78,0.000440401589738509
37.8,0.000364596150599427
37.82,0.000301644099762017
37.84,0.000220204882428678
37.86,9.9966462477932e-05
37.88,0.00013103812814228
37.9,0.000256736727143803
37.92,0.000102810218347699
37.94,0.000255345775722702
37.96,0.000494543460087823
37.98,0.000421425934840461
38,0.000147265594860404
38.02,0.000147655931512241
38.04,0.000180715929487284
38.06,0.00016038352533568
38.08,9.19836999553118e-05
38.1,0.00022021109476536
38.12,0.000217859473426294
38.14,0.000132143146397598
38.16,0.000349190657259478
38.18,0.000321302580577802
38.2,0.000178129501276661
38.22,0.000211550681814635
38.24,0.000392010980881308
38.26,0.000305821788535575
38.28,0.000128739024824544
38.3,0.000323872326872738
38.32,0.000296681375154337
38.34,4.44205242512128e-05
38.36,0.000306954893903659
38.38,0.000416111418301055
38.4,0.000352541588829588
38.42,0.000363244578744429
38.44,0.000348283933325796
38.46,0.000217670014514429
38.48,7.98137483014991e-05
38.5,0.000295741648127986
38.52,0.000267990494574421
38.54,6.85360268759247e-05
38.56,0.000142254040643262
38.58,0.000194874225617761
38.6,0.0003721528845847
38.62,0.000427085895890938
38.64,0.000207282192113844
38.66,0.000254109878709759
38.68,0.000114620248193843
38.7,0.000305084541336794
38.72,0.000352255900767505
38.74,0.000150363594685111
38.76,0.000219574281742514
38.78,0.000154991627712468
38.8,0.000363414122844413
38.82,0.00055079042374693
38.84,0.000344651119919404
38.86,6.75696060421129e-05
38.88,6.78397359238184e-05
38.9,0.00033579074202246
38.92,0.000275875898542799
38.94,0.000171969890404043
38.96,0.000162381067869718
38.98,4.2649426232144e-05
39,0.000401750814529534
39.02,0.00053956255236467
39.04,0.000322895499032048
39.06,0.000148282909637665
39.08,0.000106253642207656
39.1,9.4851871115426e-05
39.12,0.0001675318759161
39.14,0.000228773028378108
39.16,0.000289226661036557
39.18,0.000152235477600517
39.2,0.00016204014941498
39.22,0.000350917233555658
39.24,0.000335421049949326
39.26,0.000227845314729793
39.28,7.86721804698701e-05
39.3,0.000121977410740866
39.32,0.000112430874816703
39.34,0.000416319345172617
39.36,0.000429833459287108
39.38,0.000234172126398118
39.4,0.000113009893924349
39.42,0.000331572453276265
39.44,0.000520622060818572
39.46,0.000543692341714069
39.48,0.000252585201475255
39.5,0.000149362322301244
39.52,0.000155583089063547
39.54,0.000315596370604623
39.56,0.00032963177595907
39.58,0.000230617452156308
39.6,3.1798190881499e-05
39.62,0.000216282623757395
39.64,0.000432164039935793
39.66,0.000402778917775554
39.68,0.00010169319381986
39.7,0.000213483219856023
39.72,0.000114185097473794
39.74,0.000222832659972741
39.76,0.000285779525329666
39.78,0.000329951733520767
39.8,0.000367685218623712
39.82,0.000208449948923734
39.84,0.000298304310341447
39.86,0.000415026228710947
39.88,0.00023417041205409
39.9,0.000378943350570451
39.92,0.000354938756298338
39.94,0.000132246914165389
39.96,0.000133517043872823
39.98,0.000333784017743516
40,0.000409367111106346
40.02,0.000185665050736038
40.04,0.000333243834330673
40.06,0.000301121649452154
40.08,0.00023828178206866
40.1,0.000521384671254801
40.12,0.000293561840464808
40.14,0.000146708105854326
40.16,8.65305869095154e-05
40.18,0.000355371027905794
40.2,0.000448793784436234
40.22,0.000189466330427052
40.24,0.000118750077543999
40.26,3.21168154774031e-05
40.28,0.000179656266047124
40.3,0.000311323782289312
40.32,0.000228370139181703
40.34,0.000146685613183866
40.36,0.000245969500601287
40.38,0.000403357298401823
40.4,0.000479170481627783
40.42,0.000191947966300218
40.44,8.21282167245663e-05
40.46,5.30306638145265e-05
40.48,0.000240047306517825
40.5,0.000358902597678632
40.52,0.000293482912175183
40.54,0.000403302088224216
40.56,0.000466253106634512
40.58,0.000294635184704851
40.6,0.000227292953658549
40.62,0.000197618470088858
40.64,0.000155677692109716
40.66,8.0109050675901e-05
40.68,0.000208531911633399
40.7,0.000168252219350633
40.72,0.00017300043916671
40.74,0.000287343426724655
40.76,0.000294287095023296
40.78,0.00020264789261893
40.8,0.000195287617734506
40.82,0.000336913619051696
40.84,0.000305186180743213
40.86,0.00011009751792572
40.88,2.50622784732315e-05
40.9,6.2791929253406e-05
40.92,0.000101054925910338
40.94,0.000221691349804434
40.96,0.00027091114671361
40.98,0.000356494782330628
41,0.000269015877103802
41.02,0.00034574540820312
41.04,0.000273452649419399
41.06,0.00013053719462948
41.08,8.72319593975975e-05
41.1,0.000100814676500208
41.12,0.000262813274627868
41.14,0.00022410991797916
41.16,0.000340891961151192
41.18,0.000378674373749937
41.2,0.00028527291389116
41.22,0.000127226417147075
41.24,0.000210011081607234
41.26,0.00015460100560422
41.28,0.000133058839740333
41.3,9.58911414305517e-05
41.32,8.48194002859226e-05
41.34,3.63733703695992e-05
41.36,0.000175227756316187
41.38,0.000317258614703439
41.4,0.000306437067421517
41.42,0.000161717079188037
41.44,0.000156917985148835
41.46,0.00028938392800003
41.48,0.000272449383684289
41.5,0.000107317377029299
41.52,0.000197662236164175
41.54,6.03842675360782e-05
41.56,0.000215833862830117
41.58,0.000423681484522993
41.6,0.000451309159046037
41.62,0.000168313660211509
41.64,9.56643605917561e-05
41.66,0.000167408119173185
41.68,0.000247748169519872
41.7,3.20325149315903e-05
41.72,0.000224406676071444
41.74,2.96708622895711e-05
41.76,0.000279726994235712
41.78,0.000311166442331356
41.8,0.000136012316158474
41.82,5.62986548054011e-05
41.84,0.000102629132802586
41.86,0.000185044260660281
41.88,0.000301337840802916
41.9,0.000135240168303147
41.92,8.01554039440022e-05
41.94,0.00013927487457867
41.96,0.000219744238218093
41.98,0.000215960165316729
42,0.000134808245565342
42.02,0.000184701055266355
42.04,0.000308483385545624
42.06,0.000276758333400549
42.08,0.000204435061133997
42.1,5.79084502100587e-05
42.12,0.000239721812442683
42.14,0.000170755007266878
42.16,0.000114862964221992
42.18,0.000277149784999626
42.2,0.000259968243060196
42.22,0.000303724347216201
42.24,0.000265038782499296
42.26,0.000158006752790298
42.28,0.000174778841138643
42.3,0.000104924706786675
42.32,0.000164529321003603
42.34,0.000187954302659954
42.36,0.000133523357251709
42.38,0.000230660723359826
42.4,0.000293666453264209
42.42,0.000277824987351281
42.44,0.000121194546130447
42.46,0.000281734065760083
42.48,0.000268953163131309
42.5,0.000163550440266665
42.52,0.000226484811715806
42.54,0.000238925468721213
42.56,0.000166096518527592
42.58,3.20206576730416e-05
42.6,0.00016425203464428
42.62,0.000267469596081061
42.64,0.000264353456596255
42.66,0.000260801452218905
42.68,0.000172352251519529
42.7,0.000117857880177969
42.72,9.97621905135735e-05
42.74,8.61149438168683e-05
42.76,0.000146807604336029
42.78,7.25353162599164e-05
42.8,0.000201945031806528
42.82,0.000400655546630973
42.84,0.000374401653155906
42.86,0.000202196759450089
42.88,6.29235212596981e-05
42.9,0.000210240078074207
42.92,0.000233156144179506
42.94,0.000166393241714303
42.96,0.000225758524828189
42.98,0.000197848172773625
43,8.50233485907764e-05
43.02,0.000197310452614229
43.04,0.000301654551378351
43.06,0.000253130896139435
43.08,0.00013694877072696
43.1,0.000197568203053057
43.12,0.000247465637320585
43.14,0.000261587824943896
43.16,0.000329802520114294
43.18,0.000177471786972135
43.2,4.8560501854017e-05
43.22,0.000151510334907654
43.24,0.000342508036181296
43.26,0.00047364657038164
43.28,0.000220720490389126
43.3,4.51560432784615e-05
43.32,3.7646886097044e-05
43.34,0.000142263929350009
43.36,0.000239043489306511
43.38,0.000189719932422422
43.4,9.55921040988078e-05
43.42,9.40999453942061e-05
43.44,0.000301419061935136
43.46,0.000459505384466751
43.48,0.000234021992380208
43.5,7.81347451202917e-05
43.52,0.000111118769847741
43.54,0.000219313394532923
43.56,0.000410106727451757
43.58,0.000326252110917652
43.6,0.000340376064436248
43.62,0.000371086576932791
43.64,0.00021583633280763
43.66,0.000347380359848786
43.68,0.00032824357710286
43.7,0.000181260217856289
43.72,0.000212945936627658
43.74,8.29367947858013e-05
43.76,0.000160376242418151
43.78,0.000115693219035503
43.8,0.000254508591266867
43.82,0.000341828285915367
43.84,0.000176320774791271
43.86,0.00029923210524406
43.88,0.000293969684559257
43.9,0.000352472123399585
43.92,0.000360108161556854
43.94,6.48515195951473e-05
43.96,0.000224570007203522
43.98,0.000193515361573444
44,0.00030778695041872
44.02,0.000472293526690575
44.04,0.000339179084912621
44.06,0.000110859419019522
44.08,0.000143258403505513
44.1,0.000216083020207494
44.12,0.000255864586127706
44.14,4.01443664093698e-05
44.16,9.29115686101675e-05
44.18,0.000132632480349041
44.2,0.00033216248703455
44.22,0.000387758200512631
44.24,0.000280082504344691
44.26,0.000120891168989585
44.28,8.58544134707043e-06
44.3,0.000214709485476044
44.32,0.000331791986686421
44.34,0.00028007437747526
44.36,0.000168436278979727
44.38,9.26705052326123e-05
44.4,0.000150921782301425
44.42,0.000317287690420874
44.44,0.000334841402631605
44.46,0.000240081150940259
44.48,0.000105994086690586
44.5,0.00012858799590512
44.52,0.000289971956676503
44.54,0.0002428882536451
44.56,0.000179822541105301
44.58,0.000134942116317283
44.6,0.000185946867706924
44.62,0.000351433838723812
44.64,0.000400782821084727
44.66,0.00031031339828255
44.68,0.000187509059355027
44.7,8.45816019368897e-05
44.72,9.31262278890508e-05
44.74,0.000161764595730045
44.76,0.000137622103552879
44.78,0.000108162393057428
44.8,6.91777035925751e-05
44.82,0.000235734986700154
44.84,0.000264372040105155
44.86,0.000240032471869255
44.88,0.000184535707347057
44.9,0.000146966446099159
44.92,0.000150783641521007
44.94,0.000144188496446422
44.96,0.000130383996197014
44.98,0.000196998415732753
45,0.000205500079117723
45.02,4.25177747538271e-05
45.04,0.000283546069406181
45.06,0.000325689118094646
45.08,0.000251815130651954
45.1,0.000332653085148617
45.12,0.000252881372180245
45.14,9.27744168585135e-05
45.16,5.27883583442058e-05
45.18,0.00016401432508482
45.2,0.00019799851894956
45.22,0.000163395605823711
45.24,0.000304925777883983
45.26,0.000253538316777839
45.28,0.000224132459968152
45.3,0.000285291830178441
45.32,0.000137738175033208
45.34,3.60829303195114e-05
45.36,3.24978556929919e-05
45.38,0.000162846771987818
45.4,0.000267193906044262
45.42,0.000160219889390426
45.44,6.34085504474804e-05
45.46,6.95224684455013e-05
45.48,0.000151975934891155
45.5,0.000255075135387578
45.52,0.000193548831194866
45.54,9.55617494808916e-05
45.56,0.00019478891640973
45.58,0.000276720821308002
45.6,0.000239892751343211
45.62,5.37341936689863e-05
45.64,8.25547229287919e-05
45.66,0.000145580470325618
45.68,0.000301852965071419
45.7,0.00044747811940968
45.72,0.000261586843757653
45.74,0.000159637693879532
45.76,0.000296399956040036
45.78,0.000262254223358139
45.8,0.00014606468447938
45.82,5.39338013108637e-05
45.84,1.62566124384114e-05
45.86,0.000108445062379085
45.88,0.000222409609492972
45.9,0.000272570050146729
45.92,0.000149715677254474
45.94,9.87076405783369e-05
45.96,0.000148612307018639
45.98,0.000177712059470678
46,0.000234492170034896
46.02,0.000177829590997541
46.04,0.000168555113411843
46.06,0.000112469916708709
46.08,0.000164054810969518
46.1,0.000312669695213585
46.12,0.000290461311409601
46.14,0.000205414286040436
46.16,0.00020883561344204
46.18,0.000206014980197734
46.2,0.000196081410738531
46.22,0.000220176157200747
46.24,0.000159797910068148
46.26,1.52942812008054e-05
46.28,0.000167112689227341
46.3,0.000240926514607011
46.32,0.000269396061288243
46.34,0.000297469478344558
46.36,0.00023859124504136
46.38,0.000169773052750735
46.4,0.000126549720080197
46.42,0.000157007304642581
46.44,0.000100457089530934
46.46,7.18569686767246e-05
46.48,6.77789340910265e-05
46.5,7.46166219196499e-05
46.52,0.000161582871282454
46.54,0.000183600411309389
46.56,0.000188735209366376
46.58,0.000147665200380485
46.6,0.00017040781058726
46.62,0.000269061276845795
46.64,0.00026097398637966
46.66,0.000218370327564693
46.68,0.000153686095583704
46.7,0.000158819197352386
46.72,0.000311335234651874
46.74,0.000324099843997118
46.76,0.000311591138191222
46.78,0.000342928202749941
46.8,0.000248125425153918
46.82,0.000162793441892862
46.84,0.000134238653703348
46.86,0.000234447174071401
46.88,7.69783823372703e-05
46.9,0.000237425777024467
46.92,0.000321127109759671
46.94,0.000127388826605997
46.96,0.00016898367045506
46.98,0.00022960160059337
47,0.000158951282810591
47.02,9.1176621277819e-05
47.04,9.05558602168191e-05
47.06,0.000289864422151479
47.08,0.000269295071713246
47.1,8.42480561607749e-05
47.12,0.000248197138213121
47.14,0.000168893743478372
47.16,9.66100761004964e-05
47.18,0.000311446714414681
47.2,0.000258453700089291
47.22,9.35381380085442e-05
47.24,0.000187131520047066
47.26,0.00033348424370314
47.28,0.00027307912315621
47.3,8.06043336930616e-05
47.32,0.000341263461490499
47.34,0.000234647358878252
47.36,0.000330372591023699
47.38,0.000402014655018459
47.4,0.000224818237380191
47.42,0.000276626521080792
47.44,0.000248420232650474
47.46,0.000111700046174448
47.48,0.000223370202971024
47.5,0.000131476769858226
47.52,0.000239279315780755
47.54,0.000102906519507641
47.56,0.000191864247380672
47.58,0.000271310101250217
47.6,0.00010558635327999
47.62,0.000127239027303643
47.64,0.000224739702294368
47.66,0.00017697148675108
47.68,0.000185838345797053
47.7,0.000160504736966374
47.72,0.000242576514818429
47.74,0.000181590964688013
47.76,0.000284530450193419
47.78,0.00032665873375362
47.8,0.000254100121391475
47.82,0.000324481477542375
47.84,0.00037440393168886
47.86,0.000266816024248761
47.88,0.000104800639880508
47.9,0.000103355978278825
47.92,0.000131207755956802
47.94,0.000202113328728923
47.96,0.000185239021729305
47.98,0.000206529336672383
48,0.00017172276804137
48.02,0.00022093121836999
48.04,0.000247339727960021
48.06,0.000211493982496485
48.08,9.52917996927363e-05
48.1,0.000104096869402169
48.12,0.000131248951153032
48.14,0.000175235423606297
48.16,0.000219880865220243
48.18,0.000169074975379095
48.2,0.000253908399866486
48.22,0.000214467612016851
48.24,0.000251573937473352
48.26,0.000331537155829475
48.28,0.000259307125662918
48.3,9.46239643029664e-05
48.32,0.000112576871477226
48.34,0.000244397730591964
48.36,0.00027906885777477
48.38,0.000213398425977477
48.4,0.000310093516205224
48.42,0.000250911774245097
48.44,0.000360105881346683
48.46,0.000428145151446124
48.48,0.000284514865407811
48.5,0.000196898786981012
48.52,0.00024721707889315
48.54,7.67158942953141e-05
48.56,0.000142732735846287
48.58,5.39787762042534e-05
48.6,0.000225099047572854
48.62,8.25262566344859e-05
48.64,0.000189437280726888
48.66,0.000310761897400959
48.68,0.000263143165136773
48.7,0.000196424531456241
48.72,0.000270825245774197
48.74,0.000173255075317841
48.76,0.000162445589837147
48.78,0.000113040352599271
48.8,0.000306042594636969
48.82,0.000196981357629396
48.84,0.000252985325691816
48.86,0.000395088429854368
48.88,0.000320790490611868
48.9,0.00025993377727072
48.92,0.00040571655240232
48.94,0.000223165620168123
48.96,4.8423403609445e-05
48.98,0.00011167798513273
49,0.000226919929064497
49.02,0.000111989265660103
49.04,0.000253794329825573
49.06,0.000302947368441928
49.08,0.000172515625012882
49.1,0.000200999304089462
49.12,0.000242275988049453
49.14,0.000141019694493583
49.16,0.000124973235946204
49.18,9.29232931711632e-05
49.2,0.000117249074412721
49.22,0.000122800404992321
49.24,0.00012110872321106
49.26,0.000165350570449636
49.28,0.000159813644863903
49.3,0.000217804606204312
49.32,0.000364681140537532
49.34,0.000297889473427302
49.36,0.000236053069416859
49.38,0.000219948925005343
49.4,0.000144240598983524
49.42,0.000142042333657154
49.44,0.000210789719616342
49.46,0.000278152835639561
49.48,0.000248254180075432
49.5,0.000233888620989395
49.52,0.000296971352139431
49.54,0.000246500981013107
49.56,0.000255478072470559
49.58,0.000206885991017371
49.6,0.000165465867556339
49.62,8.02724071654811e-05
49.64,3.04007268129226e-05
49.66,0.000174342395521173
49.68,0.00021620503295767
49.7,0.000153673361756317
49.72,0.000125168220622923
49.74,9.2022944330398e-05
49.76,0.000149315322848612
49.78,0.000136289902827214
49.8,0.000226190850453652
49.82,0.000141598804697525
49.84,8.70208607134352e-05
49.86,0.000169293264100375
49.88,0.000266541527889583
49.9,0.000190626520129556
49.92,0.000182516264275641
49.94,0.000185216930386169
49.96,0.000145622442300509
49.98,0.000289878498128259
50,0.000209326770002735


==> plots/p5_fft_1e-4_5.txt <==
0,1.00027221143275
0.02,0.000887688915692355
0.04,0.000811535425792826
0.06,0.00433864134211925
0.08,0.000560333324541416
0.1,0.00145816750826555
0.12,0.00262720071569314
0.14,0.00131246853864988
0.16,0.00107172095889941
0.18,0.00435516061985872
0.2,0.00286475628871571
0.22,0.00266634193130636
0.24,0.0035544441707686
0.26,0.00379409809114549
0.28,0.00137023236329802
0.3,0.00292287998519437
0.32,0.00367421963672137
0.34,0.00148460420216338
0.36,0.0014499751938975
0.38,0.00396920099243061
0.4,0.0012893315442629
0.42,0.00168965172867709
0.44,0.00471997671301055
0.46,0.000448662387258842
0.48,0.000688390932916321
0.5,0.0034208444311106
0.52,0.00110749677874729
0.54,0.000589916710353721
0.56,0.00355824927914725
0.58,0.00161538628060513
0.6,0.000459261880468733
0.62,0.00272953488423284
0.64,0.00151617853507001
0.66,0.000657672169412591
0.68,0.00218111506073244
0.7,0.00219199049067123
0.72,0.00070785131747492
0.74,0.00133141405115109
0.76,0.00193267592945753
0.78,0.000471749346027222
0.8,0.00127801975653777
0.82,0.00198994129289919
0.84,0.000399335695081783
0.86,0.000511297690218488
0.88,0.00145472429557531
0.9,0.000663125389489338
0.92,0.000228526646251754
0.94,0.00165696724767434
0.96,0.000687484175982897
0.98,0.000445067450006342
1,0.00118690910022332
1.02,0.000358728601942716
1.04,0.000363595074474982
1.06,0.000841124391316268
1.08,0.000652765893462898
1.1,0.000553286965125303
1.12,0.000887406287181188
1.14,0.000585663721997591
1.16,0.000478934088128597
1.18,0.000989474153374419
1.2,0.000261299507436615
1.22,0.000539996515858422
1.24,0.000884659314289546
1.26,0.000427358123140422
1.28,0.00043155602913793
1.3,0.000930717405321787
1.32,0.000635482535580614
1.34,0.000405633475253851
1.36,0.00120389009009694
1.38,0.000509536961498526
1.4,0.000274042013791586
1.42,0.000963276898376618
1.44,0.000687006551890143
1.46,0.000282839431801622
1.48,0.0010799820978567
1.5,0.000943112163920354
1.52,0.000299327470327894
1.54,0.000943680107070971
1.56,0.000849726309467719
1.58,0.000460521942688495
1.6,0.000813914273973963
1.62,0.000930726348834282
1.64,0.000630890689207917
1.66,0.000533880830363058
1.68,0.00108226798832439
1.7,0.000666166398597622
1.72,0.000544053921503534
1.74,0.00101786672842242
1.76,0.000635216066369372
1.78,0.000316971847419208
1.8,0.000811828355758202
1.82,0.000807855329103443
1.84,9.64169868949894e-05
1.86,0.000803289615279602
1.88,0.000823854663012128
1.9,0.000222206397930561
1.92,0.000687177553292185
1.94,0.000834917288857146
1.96,0.000188369677035229
1.98,0.000419015237300531
2,0.000718291547260811
2.02,6.55884670984835e-05
2.04,0.000276444190523124
2.06,0.000863249600291026
2.08,0.000133463930919049
2.1,0.000339420626457726
2.12,0.000637072898041093
2.14,6.46738254957813e-05
2.16,0.000259684193765906
2.18,0.00052218726130174
2.2,0.00019576575007274
2.22,0.000260846863113355
2.24,0.000518335128677819
2.26,5.72151956456608e-05
2.28,0.000418422590706075
2.3,0.000331441527695103
2.32,0.000133298443104611
2.34,0.000319921977475567
2.36,0.000216968988226436
2.38,0.000187477319626372
2.4,0.000370605414549431
2.42,0.000189909062326648
2.44,0.000187205927692537
2.46,0.000346354786943724
2.48,0.000231076837278106
2.5,0.000237396533817185
2.52,0.000400017022088656
2.54,0.00015889133464422
2.56,0.000370703082810222
2.58,0.000252310026483204
2.6,0.000102361490726466
2.62,0.000428309931723909
2.64,0.000346465769426054
2.66,0.000150718136052034
2.68,0.000449884292921443
2.7,0.000321933085142018
2.72,0.000132982303547085
2.74,0.00056438505428672
2.76,0.000192216044334608
2.78,0.000245857638813569
2.8,0.00040085696146722
2.82,0.000247929177785822
2.84,0.000322852748022579
2.86,0.00051365048474602
2.88,0.000315434003071651
2.9,0.000331878999622692
2.92,0.000380077452667429
2.94,0.000258867297997095
2.96,0.000304794698883176
2.98,0.00027254550043901
3,0.000323957599766131
3.02,0.00040914806315225
3.04,0.000168912808591708
3.06,0.000343113790653754
3.08,0.000397414366278585
3.1,0.000109484436488664
3.12,0.000343859783098164
3.14,0.000270190695989424
3.16,0.000110871450786459
3.18,0.000264822596923464
3.2,0.000406594567012149
3.22,0.000142228015263318
3.24,0.000244417155153233
3.26,0.000316596708809985
3.28,0.00014934592570793
3.3,0.000177802338780647
3.32,0.000341618294979231
3.34,0.000294657298656295
3.36,0.000120426938003951
3.38,0.000343361036413713
3.4,0.000249126983407366
3.42,0.000154274278996039
3.44,0.000430758273908082
3.46,0.000260116617829821
3.48,0.000149677736557584
3.5,0.000341520935360739
3.52,0.000217214022385426
3.54,0.000177485651156787
3.56,0.000417900590309612
3.58,0.000294812490311891
3.6,0.000245945757333386
3.62,0.000472242286963904
3.64,0.0001783124742721
3.66,0.000171434085686048
3.68,0.000397020088847423
3.7,0.000208790791619465
3.72,0.000288678654745624
3.74,0.000408532049395977
3.76,0.000252049346655992
3.78,0.00021078808467331
3.8,0.000424449751448573
3.82,0.00028885829644264
3.84,0.000155854087121057
3.86,0.000411534795570778
3.88,0.000246892728911401
3.9,0.000152398491253544
3.92,0.000303752073780722
3.94,0.000319441249911038
3.96,0.000138010175598339
3.98,0.000360978807905942
4,0.000387024936754658
4.02,3.04351972275544e-05
4.04,0.000205714451286632
4.06,0.000278643800816797
4.08,5.76962419166034e-05
4.1,0.000219649877425735
4.12,0.000374510491705772
4.14,5.92248988347099e-05
4.16,0.000140832239840421
4.18,0.000335202947886707
4.2,1.36308687358769e-05
4.22,8.25464364762621e-05
4.24,0.000319526244117702
4.26,7.2361558216544e-05
4.28,2.12828326135602e-05
4.3,0.000253429201305323
4.32,9.73390229169452e-05
4.34,5.10749581962733e-05
4.36,0.000321245948754007
4.38,9.87975535948354e-05
4.4,8.90665372631956e-05
4.42,0.0001901646497425
4.44,9.61197642243569e-05
4.46,0.000107423271839022
4.48,0.000160808018545023
4.5,0.000193529555377907
4.52,8.8167961191231e-05
4.54,0.00017811629176495
4.56,0.000166557723893477
4.58,0.000177674589809402
4.6,0.000106185419699909
4.62,0.000140621555011686
4.64,0.000112866501410436
4.66,6.63588009386331e-05
4.68,0.000142357055275513
4.7,0.000209583725919236
4.72,9.1046903270103e-05
4.74,0.000137521350018679
4.76,0.00017288884350161
4.78,8.80564193992574e-05
4.8,8.23426596338446e-05
4.82,0.00022175249499725
4.84,6.54639651924381e-05
4.86,4.54239800944464e-05
4.88,0.000215021486611316
4.9,4.39901875239578e-05
4.92,6.11441099749064e-05
4.94,0.000205232486899425
4.96,9.71916699643617e-05
4.98,3.83294857587767e-05
5,0.000188215507629917
5.02,4.47942553185123e-05
5.04,1.1353501247531e-05
5.06,0.000186942668858055
5.08,4.62702991063964e-05
5.1,4.25176892856633e-05
5.12,0.000172418921366126
5.14,5.86204661434315e-05
5.16,2.35733610167342e-05
5.18,0.000128400353596381
5.2,6.05779830427415e-05
5.22,8.31188368106535e-05
5.24,0.000168497506000263
5.26,6.35403269320812e-05
5.28,6.63488097388606e-05
5.3,0.00013321992780522
5.32,0.000125787670626635
5.34,4.49971596854829e-05
5.36,0.00019991174339278
5.38,0.000132039765258809
5.4,5.27472552965688e-05
5.42,0.000127886656983987
5.44,0.000120190666503092
5.46,0.000160491398110208
5.48,0.000167625530856385
5.5,0.000189786521122861
5.52,0.000203894104320689
5.54,0.000154405516764232
5.56,0.000166292521027034
5.58,0.000213807906159299
5.6,0.000122090362179248
5.62,0.000158489418884289
5.64,0.000283365042816007
5.66,3.93196218091687e-05
5.68,0.000181094382940109
5.7,0.000343522963176209
5.72,2.35769459969419e-05
5.74,0.000215708304344629
5.76,0.000303207277044724
5.78,5.73653077438219e-05
5.8,0.000193265509156803
5.82,0.000326634537248906
5.84,0.000175507231514884
5.86,0.000221984135024821
5.88,0.000290132097492872
5.9,0.000200630959549689
5.92,0.000204060050865258
5.94,0.000268852288723203
5.96,0.00025047889671798
5.98,0.000166715494090886
6,0.000219357209433149
6.02,0.000287932824888296
6.04,0.000159684030441244
6.06,0.000212995165439298
6.08,0.000318517523464538
6.1,0.00012233883777308
6.12,0.000207433621773749
6.14,0.000227052199543311
6.16,9.97591280237848e-05
6.18,0.000159613382080999
6.2,0.000270902608260262
6.22,9.47951467482542e-05
6.24,0.000174709607733494
6.26,0.000224556967920467
6.28,0.000109147028713377
6.3,0.000180322038702427
6.32,0.00012790972329519
6.34,0.000111352883870317
6.36,0.000112054878298361
6.38,0.0001426843037578
6.4,6.9985939856261e-05
6.42,0.000144826037513162
6.44,0.000151681614254027
6.46,3.6053976862361e-05
6.48,0.00015823411397412
6.5,0.000104827108616593
6.52,8.12135418490626e-06
6.54,0.00010344488335423
6.56,0.000118427219689031
6.58,6.39100432894201e-05
6.6,0.000109828498106188
6.62,0.000196770965732669
6.64,8.23824025431564e-05
6.66,8.17684854165375e-05
6.68,0.000171598915891746
6.7,0.000106417986414995
6.72,1.18160795950721e-05
6.74,0.000241784219926627
6.76,0.000133571398306616
6.78,3.86629511055365e-05
6.8,0.000225986247932193
6.82,0.000116343611344832
6.84,7.35469615777571e-05
6.86,0.000239158274064841
6.88,0.000146689568020234
6.9,0.000145074636243578
6.92,0.000212976624963228
6.94,0.000144220826506802
6.96,0.000173840279759246
6.98,0.000185393308866923
7,0.000213339523888547
7.02,0.000172445442388723
7.04,0.000147550132433478
7.06,0.000154651760059332
7.08,0.000206135409249682
7.1,8.70204783662212e-05
7.12,0.000195791364289252
7.14,0.000212648594689237
7.16,4.21480097573711e-05
7.18,0.000212570045216175
7.2,0.000188257391880808
7.22,7.25006602460679e-05
7.24,0.000151023589944576
7.26,0.000170006136037413
7.28,3.16375337507287e-05
7.3,0.000117600192585453
7.32,0.000166264279473544
7.34,9.21804480588643e-05
7.36,0.000136264147452229
7.38,0.000143139858185106
7.4,6.00125031728935e-05
7.42,7.58413053426462e-05
7.44,8.47217303638348e-05
7.46,9.12752554393496e-05
7.48,3.69774678543496e-05
7.5,7.50793514120103e-05
7.52,8.43192201891739e-05
7.54,5.05791614337776e-05
7.56,3.96549453803981e-05
7.58,7.25562321646574e-05
7.6,3.75626240138351e-05
7.62,5.37348947686143e-05
7.64,7.50286530015984e-05
7.66,2.02575914308453e-05
7.68,3.53197788044423e-05
7.7,8.61858979871134e-05
7.72,2.27970430312526e-06
7.74,6.74022144061197e-05
7.76,0.000106163095315198
7.78,1.65722126562093e-05
7.8,7.05734123879732e-05
7.82,0.000140044619281861
7.84,1.24162429076223e-05
7.86,8.62710257329073e-05
7.88,0.000188789274964788
7.9,2.81271983046042e-05
7.92,1.8093405281365e-05
7.94,0.000189144835491759
7.96,8.5302977429649e-05
7.98,6.3138430258442e-05
8,0.000243820204741655
8.02,9.36180133421672e-05
8.04,2.94840599955673e-05
8.06,0.00019685718331921
8.08,0.000113922171104313
8.1,2.68928123754665e-05
8.12,0.00022365506343554
8.14,0.000207409559132126
8.16,1.42216430849304e-05
8.18,0.000195652403112677
8.2,0.000176278241141594
8.22,3.69508405660768e-05
8.24,0.000174055557673074
8.26,0.000207097474743984
8.28,9.69704792642138e-05
8.3,0.000127877520778261
8.32,0.000210820538287421
8.34,0.000105445495801086
8.36,0.000136214736372008
8.38,0.000212662717919976
8.4,0.000139437010493306
8.42,0.000101792494389197
8.44,0.00014472095393132
8.46,0.000151954451999072
8.48,6.37180018225991e-05
8.5,0.000149334550868539
8.52,0.000199569727477712
8.54,7.81883406135667e-05
8.56,0.000101591596658335
8.58,0.000160994696360768
8.6,5.43135529611917e-05
8.62,6.81778659032737e-05
8.64,0.000167931413835011
8.66,6.62080364996428e-05
8.68,4.63632003336045e-05
8.7,0.000154582751765841
8.72,7.34248739749751e-05
8.74,2.58338884681639e-05
8.76,0.000125690420123478
8.78,0.000119725017276003
8.8,3.05438330273026e-05
8.82,9.60394339483426e-05
8.84,7.40802460222308e-05
8.86,3.14419309301355e-05
8.88,0.000120752404711608
8.9,9.64652769789602e-05
8.92,7.77192036361854e-05
8.94,0.000125286914614202
8.96,7.79768481964548e-05
8.98,5.04652995461775e-05
9,0.000130421996514957
9.02,7.54736044573741e-05
9.04,8.94610529753801e-05
9.06,0.000142569326158626
9.08,6.99398208330998e-05
9.1,9.68921607466165e-05
9.12,0.00016398162907907
9.14,6.58247524164217e-05
9.16,0.00011511714861445
9.18,0.000129736564965796
9.2,0.000119330024246897
9.22,7.72873563046296e-05
9.24,0.000129496157999929
9.26,0.000164093471461433
9.28,8.69964686133497e-05
9.3,0.000127614004968518
9.32,0.000147907978366196
9.34,6.71527837632349e-05
9.36,9.92685163418853e-05
9.38,0.000185146526816058
9.4,1.87444942661623e-05
9.42,0.00010718772023207
9.44,0.000159820510102051
9.46,1.35168317976506e-05
9.48,0.000108301712592336
9.5,0.000159612262054664
9.52,3.42449340284698e-05
9.54,9.56582467103982e-05
9.56,0.000117631744678468
9.58,5.65851990081963e-05
9.6,8.9751887788264e-05
9.62,0.000109428460546101
9.64,9.04650909511442e-05
9.66,7.61175785715741e-05
9.68,7.82470108664266e-05
9.7,4.83204902568463e-05
9.72,5.8972952936221e-05
9.74,4.89974757090721e-05
9.76,9.55523903133681e-05
9.78,9.93302254942749e-06
9.8,5.92257759890318e-05
9.82,7.17417256481516e-05
9.84,3.45758381102643e-05
9.86,5.94587136864049e-05
9.88,7.65043030024282e-05
9.9,3.50760816347914e-05
9.92,3.38828941932318e-05
9.94,6.04450265676393e-05
9.96,5.26609813478959e-05
9.98,4.6670938154452e-05
10,6.78593929241606e-05
10.02,7.25765422770827e-05
10.04,6.26643444869203e-05
10.06,9.43313761844974e-05
10.08,0.000104157821665622
10.1,4.97005799884584e-05
10.12,8.29111009523306e-05
10.14,0.000121314053750083
10.16,6.99704994353512e-05
10.18,6.4628669793497e-05
10.2,0.000140424015063647
10.22,4.05983688325426e-05
10.24,6.12983707953137e-05
10.26,0.000181356690792429
10.28,5.05832082843313e-05
10.3,7.88077618231489e-05
10.32,0.000179650521936518
10.34,2.81351731644146e-05
10.36,3.93582617459203e-05
10.38,0.000177740240951415
10.4,1.66900153305704e-05
10.42,6.23450421641856e-05
10.44,0.000197464660405959
10.46,4.69068291032188e-05
10.48,6.70567339387091e-05
10.5,0.000173726161315563
10.52,6.79921243482598e-05
10.54,6.47305232799518e-05
10.56,0.000151687001176823
10.58,9.33788517026838e-05
10.6,4.84624486672071e-05
10.62,0.000162282636847043
10.64,0.000126736155448758
10.66,5.78330515893344e-05
10.68,0.000119713890591609
10.7,0.000119967893113693
10.72,2.03278873585611e-05
10.74,0.00010028353746143
10.76,0.000152883592028517
10.78,2.8114612255312e-05
10.8,0.000111313151645708
10.82,0.000135997398095797
10.84,8.02809822250972e-06
10.86,7.63685921193007e-05
10.88,0.00014088361441803
10.9,4.60084958698619e-05
10.92,5.72287778922634e-05
10.94,0.000123945177268914
10.96,5.60123168289181e-05
10.98,5.26886664115857e-05
11,0.000143441430294192
11.02,7.46167487959381e-05
11.04,3.14871810632455e-05
11.06,0.000121120145741288
11.08,5.50488334917832e-05
11.1,1.66599407634629e-05
11.12,0.000108292778328005
11.14,9.93370693537052e-05
11.16,2.91615866161933e-05
11.18,0.000122221514968535
11.2,8.92754159278829e-05
11.22,1.62859603622308e-05
11.24,0.000109295265699155
11.26,9.468385036151e-05
11.28,4.47454744572968e-05
11.3,9.38479396737451e-05
11.32,9.92671115278707e-05
11.34,5.86167252801285e-05
11.36,9.34328526336747e-05
11.38,0.000115751079270853
11.4,5.34009012303678e-05
11.42,9.83088750102932e-05
11.44,0.000110631414979906
11.46,5.59230172092085e-05
11.48,4.59534348588192e-05
11.5,0.000109776263102972
11.52,9.28835317755304e-05
11.54,8.67621229590987e-05
11.56,0.000134910295600408
11.58,6.55051953856349e-05
11.6,6.20621266653811e-05
11.62,9.06701043660899e-05
11.64,7.60102533553803e-05
11.66,3.70388677015139e-05
11.68,0.000113691410317478
11.7,0.000118471852979837
11.72,5.9240858573577e-05
11.74,9.0669712662636e-05
11.76,8.93282925106256e-05
11.78,6.86590355563071e-05
11.8,8.02204994135604e-05
11.82,0.00010005229306648
11.84,3.58660487400011e-05
11.86,4.47556754001174e-05
11.88,0.000114300640975207
11.9,4.69923763165908e-05
11.92,6.05138526157543e-05
11.94,0.000124130364431795
11.96,5.02297790211966e-05
11.98,5.21707506681272e-05
12,0.00010442256107357
12.02,2.29029410640671e-05
12.04,4.85958851687837e-05
12.06,0.000110251233326853
12.08,1.6575804807738e-05
12.1,7.17403984985449e-05
12.12,9.38150096488166e-05
12.14,3.20075975840985e-05
12.16,9.3539053835978e-05
12.18,8.28294619552227e-05
12.2,4.04904195794791e-05
12.22,7.60160579500331e-05
12.24,6.57944257303987e-05
12.26,7.62175989898135e-05
12.28,8.4410878020815e-05
12.3,3.39921458258659e-05
12.32,8.6997083129236e-05
12.34,7.66920592163836e-05
12.36,1.50360210157068e-05
12.38,0.00010070981716341
12.4,6.74753173589476e-05
12.42,1.78472729079553e-05
12.44,0.000101951471420246
12.46,4.93910076325291e-05
12.48,2.44280502779746e-05
12.5,0.000107833066016132
12.52,5.6552561213884e-05
12.54,3.36310037742544e-05
12.56,9.07795499599321e-05
12.58,6.84391161875814e-05
12.6,2.56506444801416e-05
12.62,6.26971199372859e-05
12.64,8.34552395363758e-05
12.66,2.8650962385188e-05
12.68,7.41594157282039e-05
12.7,6.44882463120579e-05
12.72,2.12067055116795e-05
12.74,5.58173993308775e-05
12.76,7.65729970757982e-05
12.78,3.23482611314046e-05
12.8,5.04239265301497e-05
12.82,7.42313608780035e-05
12.84,1.45896661324865e-05
12.86,2.19835435529436e-05
12.88,5.82684305039781e-05
12.9,2.58934145875533e-05
12.92,5.86103704085798e-05
12.94,7.79977551356684e-05
12.96,2.57254952655699e-05
12.98,3.60777564138131e-05
13,5.38127422098904e-05
13.02,2.15340919616359e-05
13.04,3.78623649937837e-05
13.06,8.30381576024494e-05
13.08,5.39010642209405e-05
13.1,4.02397481186787e-05
13.12,8.26966717919792e-05
13.14,5.77524835599553e-05
13.16,5.13592493861394e-05
13.18,7.46984192313165e-05
13.2,8.37757333085958e-05
13.22,3.50764940485142e-05
13.24,6.72241403102522e-05
13.26,0.000117098977047279
13.28,2.58990920598016e-05
13.3,8.04979303401575e-05
13.32,0.000121075881430897
13.34,2.05751150878644e-05
13.36,4.11766482709788e-05
13.38,0.000135281520021259
13.4,3.48035816695694e-05
13.42,3.37132741740645e-05
13.44,0.000154863216618755
13.46,3.43618304432304e-05
13.48,4.67090402805403e-05
13.5,0.000134619522174995
13.52,5.15916964671322e-05
13.54,1.22496735541195e-05
13.56,0.000129834667411667
13.58,6.20131727719483e-05
13.6,5.90455181343334e-06
13.62,0.000133238021986761
13.64,9.49895803054134e-05
13.66,1.51856890969324e-05
13.68,0.0001115650563558
13.7,7.33325168162858e-05
13.72,2.39999897301495e-05
13.74,8.98328707312014e-05
13.76,7.68877268120158e-05
13.78,5.77298535452781e-05
13.8,8.28667056932643e-05
13.82,9.43835147775266e-05
13.84,2.76385726760951e-05
13.86,8.11910020153117e-05
13.88,7.2947791723541e-05
13.9,3.70040326965747e-05
13.92,6.27018842222449e-05
13.94,5.74222012539178e-05
13.96,3.33408986518922e-05
13.98,6.16926626203141e-05
14,7.14960475405735e-05
14.02,2.31358520079555e-05
14.04,6.95286528508257e-05
14.06,6.02752953748616e-05
14.08,1.23223172566085e-05
14.1,5.34124450570568e-05
14.12,5.12870843188117e-05
14.14,6.49900311251725e-06
14.16,4.90969452235239e-05
14.18,8.84674262578552e-05
14.2,1.67989608652345e-05
14.22,5.31252516162581e-05
14.24,6.73644450980557e-05
14.26,3.53757994298144e-05
14.28,2.89516260374182e-05
14.3,8.3403385200512e-05
14.32,5.10996778890738e-05
14.34,2.51100567208425e-05
14.36,9.38996252941608e-05
14.38,5.078633440686e-05
14.4,5.7677548574311e-05
14.42,8.54955224851881e-05
14.44,7.8709050208442e-05
14.46,5.24113678271341e-05
14.48,6.19700083996155e-05
14.5,7.6768029907267e-05
14.52,7.51039736215478e-05
14.54,6.24839305502957e-05
14.56,0.000100026759258429
14.58,8.75625443442591e-05
14.6,4.71604172666156e-05
14.62,9.51922896129242e-05
14.64,9.62788875493852e-05
14.66,3.36028690798733e-05
14.68,9.64912941472502e-05
14.7,9.74361283377004e-05
14.72,2.27784003774886e-05
14.74,8.28788193940817e-05
14.76,0.000105135275430702
14.78,6.19833708936554e-05
14.8,7.44017721547311e-05
14.82,0.000101816138069265
14.84,4.38273391637567e-05
14.86,5.47509132156475e-05
14.88,9.96363640212676e-05
14.9,5.93370310576151e-05
14.92,2.66917817571859e-05
14.94,0.000105072091074823
14.96,4.46585526091326e-05
14.98,1.85140547950118e-05
15,8.75829241007886e-05
15.02,4.64609147983794e-05
15.04,2.88813383530669e-05
15.06,8.52318071675116e-05
15.08,3.15090102187579e-05
15.1,7.4231602762049e-06
15.12,8.42502627463845e-05
15.14,2.31264027592473e-05
15.16,3.92547651526034e-05
15.18,6.48677342180261e-05
15.2,4.29012761891223e-06
15.22,3.69196040284177e-05
15.24,7.50555267594376e-05
15.26,6.0006399692661e-06
15.28,4.01704373228036e-05
15.3,6.75799760739254e-05
15.32,2.41962593740776e-05
15.34,4.09102382376778e-05
15.36,7.42157209710894e-05
15.38,2.55255392762861e-05
15.4,5.45590299037325e-05
15.42,9.03496370824967e-05
15.44,3.77090324632551e-05
15.46,6.32163851157981e-05
15.48,6.01206330666557e-05
15.5,4.81475213862972e-05
15.52,8.48908840527101e-05
15.54,4.8227268553774e-05
15.56,9.58448562964409e-05
15.58,9.79280103193669e-05
15.6,5.12028515070026e-05
15.62,8.4586907525597e-05
15.64,8.33618195102382e-05
15.66,1.83286160322172e-05
15.68,0.000107226826028677
15.7,0.000110723016888304
15.72,3.23811406872537e-05
15.74,0.000118063353652406
15.76,9.89006503522494e-05
15.78,3.08776214596127e-05
15.8,0.000113299819770881
15.82,0.000102064349867901
15.84,6.88296879633004e-05
15.86,8.89259276236284e-05
15.88,0.000104183235796802
15.9,8.65413963114021e-05
15.92,8.27295747048199e-05
15.94,0.000121866056953591
15.96,8.12634588936401e-05
15.98,5.72438712492986e-05
16,0.000104399476833743
16.02,8.57032297432944e-05
16.04,1.87377548511917e-05
16.06,0.000118975138230088
16.08,8.90427429949983e-05
16.1,2.76227708647784e-05
16.12,0.000102155898015592
16.14,6.83638254359209e-05
16.16,1.73878527010652e-05
16.18,7.75323933998644e-05
16.2,7.58643225976831e-05
16.22,3.15294845584009e-05
16.24,7.18402815227999e-05
16.26,6.76317884120316e-05
16.28,3.74673687593815e-05
16.3,5.38612333717193e-05
16.32,7.36721737256993e-05
16.34,1.30959028422945e-05
16.36,4.54394039458654e-05
16.38,5.91299547391588e-05
16.4,1.6204473129587e-05
16.42,3.22895531407909e-05
16.44,6.22035366000592e-05
16.46,1.64350281311454e-05
16.48,4.4187040326666e-05
16.5,7.7236853339653e-05
16.52,2.23720307516081e-05
16.54,3.86139315479288e-05
16.56,6.11929951164965e-05
16.58,1.79573988823772e-05
16.6,3.34947617563905e-05
16.62,8.02632185565189e-05
16.64,1.32987616008958e-05
16.66,1.94264251122266e-05
16.68,8.94929409304844e-05
16.7,2.70890434786841e-05
16.72,3.95550664569337e-06
16.74,8.91248726365579e-05
16.76,1.85163478162774e-05
16.78,2.91530317913157e-05
16.8,8.76027350584645e-05
16.82,5.35384565024133e-05
16.84,3.23548039371624e-05
16.86,9.14846293058904e-05
16.88,4.17581453800069e-05
16.9,3.66709525075952e-05
16.92,6.59170655442907e-05
16.94,6.74231216502981e-05
16.96,5.99041971827241e-05
16.98,5.38459782137728e-05
17,8.08022260881495e-05
17.02,5.0123483485883e-05
17.04,5.02515898863429e-05
17.06,7.37559805976175e-05
17.08,6.40945823396092e-05
17.1,2.38336982095671e-05
17.12,6.82162334888026e-05
17.14,5.60844375080559e-05
17.16,6.90628604150121e-06
17.18,7.47519984935459e-05
17.2,7.71135005861178e-05
17.22,3.37470165215732e-06
17.24,5.69919703813213e-05
17.26,5.52029027941535e-05
17.28,4.21740509283796e-06
17.3,4.4334751732918e-05
17.32,5.90151180586236e-05
17.34,3.85328887299965e-05
17.36,3.58815210293168e-05
17.38,4.81960725506893e-05
17.4,2.16834941599857e-05
17.42,2.95650994711022e-05
17.44,4.62828306746986e-05
17.46,3.17731646485647e-05
17.48,2.1778473167667e-05
17.5,3.43323857885302e-05
17.52,3.0008545559726e-05
17.54,9.40123282750124e-06
17.56,2.05188163194505e-05
17.58,3.74391367176709e-05
17.6,1.18806180143019e-05
17.62,3.13450576366713e-05
17.64,4.15984884305096e-05
17.66,9.63782435522889e-06
17.68,3.46667742147487e-05
17.7,4.5656235925504e-05
17.72,2.6931930395771e-05
17.74,3.886903041318e-05
17.76,5.27083451674533e-05
17.78,1.4389880598607e-05
17.8,3.6647760685371e-05
17.82,6.89109230254568e-05
17.84,2.41585631156128e-05
17.86,5.78900802058756e-05
17.88,6.9483891055269e-05
17.9,3.38486732417851e-05
17.92,4.49121053415809e-05
17.94,6.81265367380505e-05
17.96,4.33077718756661e-05
17.98,5.64859910844489e-05
18,8.29093436715401e-05
18.02,4.52781508336627e-05
18.04,5.56766832691625e-05
18.06,8.50135486479691e-05
18.08,5.32104223277869e-05
18.1,5.07446134963003e-05
18.12,7.93894311732312e-05
18.14,6.01496388938205e-05
18.16,3.7396853659353e-05
18.18,9.47154895490144e-05
18.2,7.01804031191677e-05
18.22,3.7892526400032e-05
18.24,0.000110122375311593
18.26,4.07305451430551e-05
18.28,3.24914243334153e-05
18.3,8.92759847084315e-05
18.32,5.40465814396488e-05
18.34,4.79203750828694e-05
18.36,0.000101131467097377
18.38,4.33270212810086e-05
18.4,3.96709291585045e-05
18.42,0.000107906213888242
18.44,3.81085751389529e-05
18.46,5.23843889890653e-05
18.48,7.99201581250258e-05
18.5,3.52091643479137e-05
18.52,5.3555251445515e-05
18.54,7.059928333834e-05
18.56,4.5003323408113e-05
18.58,6.95320037049732e-05
18.6,6.35824960644515e-05
18.62,4.76424871610434e-05
18.64,5.16446681343414e-05
18.66,3.88903033129522e-05
18.68,4.69301666553553e-05
18.7,7.04403431808771e-05
18.72,2.80052618406989e-05
18.74,5.6815731958884e-05
18.76,5.7606598922708e-05
18.78,1.31650045428223e-05
18.8,5.84575914766339e-05
18.82,5.07242850868883e-05
18.84,2.42333870094333e-05
18.86,5.03923250492364e-05
18.88,5.84440129368072e-05
18.9,3.38761947880585e-05
18.92,4.92724934950003e-05
18.94,6.02539668312e-05
18.96,3.95327318029194e-05
18.98,6.71418856517648e-05
19,5.46163863963689e-05
19.02,4.10204072687073e-05
19.04,3.40735234362356e-05
19.06,5.37001592366297e-05
19.08,5.35354444018757e-05
19.1,3.58404605679364e-05
19.12,8.48655574783698e-05
19.14,5.21600118870033e-05
19.16,3.49969182280153e-05
19.18,5.90071443352262e-05
19.2,4.45575069827201e-05
19.22,2.87208480157854e-05
19.24,7.40088583805066e-05
19.26,5.50965457957432e-05
19.28,1.13299433045723e-05
19.3,7.35042875845203e-05
19.32,4.99916828154068e-05
19.34,1.06958906905826e-05
19.36,7.3138403993887e-05
19.38,5.60574902303829e-05
19.4,5.25175461122861e-06
19.42,5.4698258121065e-05
19.44,5.7505748022453e-05
19.46,2.06856902895805e-05
19.48,6.35256975059936e-05
19.5,6.92898577472616e-05
19.52,1.66682868374667e-05
19.54,4.37979495884193e-05
19.56,6.17669717409665e-05
19.58,4.09322868087434e-05
19.6,2.71601004080253e-05
19.62,7.83035181789871e-05
19.64,2.70977673422599e-05
19.66,2.71170232482218e-05
19.68,7.33766857974296e-05
19.7,4.28707917063743e-05
19.72,2.16537013795068e-05
19.74,6.86394780950731e-05
19.76,4.23009924089623e-05
19.78,1.48871530480497e-05
19.8,6.69149572941242e-05
19.82,4.87942360107945e-05
19.84,4.00446766779368e-05
19.86,6.39750352643032e-05
19.88,4.47098579760523e-05
19.9,4.72848438605526e-05
19.92,5.52386735356369e-05
19.94,5.6337755569243e-05
19.96,5.68354635922453e-05
19.98,2.95234808077622e-05
20,4.42756482113612e-05
20.02,6.43910855869964e-05
20.04,4.03901414305244e-05
20.06,4.4698480628308e-05
20.08,8.53663414715979e-05
20.1,1.29504810447229e-05
20.12,4.736844581238e-05
20.14,7.08573508874662e-05
20.16,4.37368704567483e-06
20.18,3.1590303834422e-05
20.2,8.37833208522937e-05
20.22,1.0865636123743e-05
20.24,2.75753325849783e-05
20.26,8.4868844287653e-05
20.28,1.33964198442542e-05
20.3,2.20201764559902e-05
20.32,7.41105825956804e-05
20.34,3.77726427466932e-05
20.36,2.75265026530263e-05
20.38,7.72596827749452e-05
20.4,2.56575498463513e-05
20.42,1.37610052181826e-05
20.44,6.0197020855297e-05
20.46,3.29292442050242e-05
20.48,2.27238397923472e-05
20.5,7.28286457746355e-05
20.52,4.12819502163947e-05
20.54,2.14635263255268e-05
20.56,5.10573265121401e-05
20.58,2.56348162471784e-05
20.6,2.23397741343587e-05
20.62,5.8850572959812e-05
20.64,3.74275121569539e-05
20.66,2.02810193850178e-05
20.68,5.39748319680967e-05
20.7,3.12174703687501e-05
20.72,2.32090723597247e-05
20.74,5.40158981488005e-05
20.76,4.04440576570904e-05
20.78,1.40578372713307e-05
20.8,3.49948262733935e-05
20.82,5.95191527141304e-05
20.84,1.81423448861752e-05
20.86,5.32163403136736e-05
20.88,6.41023945271688e-05
20.9,4.35091979490334e-06
20.92,3.83010146227736e-05
20.94,5.02538044546145e-05
20.96,3.28965561550137e-05
20.98,2.07600783672382e-05
21,7.90353184495602e-05
21.02,3.58815407131347e-05
21.04,3.36981953061863e-05
21.06,7.50071342180968e-05
21.08,4.78249170324191e-05
21.1,1.5749114444398e-05
21.12,5.30146618727716e-05
21.14,5.7657034870436e-05
21.16,1.05165935439671e-05
21.18,6.29226019213162e-05
21.2,7.28420758226599e-05
21.22,2.13807013236348e-05
21.24,5.47913871807482e-05
21.26,6.98980227452761e-05
21.28,1.45969204211887e-05
21.3,4.11993941135134e-05
21.32,7.00850505375219e-05
21.34,4.61318070355707e-05
21.36,3.21948415317284e-05
21.38,6.49869486501763e-05
21.4,4.85268259431981e-05
21.42,4.09975719778344e-05
21.44,5.36805562499522e-05
21.46,5.74381829565462e-05
21.48,2.2564292171414e-05
21.5,3.83275893356688e-05
21.52,6.19136918971631e-05
21.54,3.22094181550211e-05
21.56,3.02097801761967e-05
21.58,6.45626923228892e-05
21.6,3.97902955837508e-05
21.62,2.63694402286177e-05
21.64,5.1890058372589e-05
21.66,4.74412407114319e-05
21.68,6.69779371282873e-06
21.7,4.65850686781496e-05
21.72,4.55056244308787e-05
21.74,1.66283731814536e-05
21.76,5.17194965667069e-05
21.78,5.19129421800942e-05
21.8,1.53220419195213e-05
21.82,3.19656172670334e-05
21.84,5.46716161590405e-05
21.86,1.47829105079821e-05
21.88,5.36629487019742e-05
21.9,3.86624393903034e-05
21.92,1.87251996396221e-05
21.94,5.42501355451076e-05
21.96,2.39840497169707e-05
21.98,4.02513601575332e-05
22,6.67238193844451e-05
22.02,1.00184273672337e-05
22.04,2.95191741845576e-05
22.06,6.16731027506008e-05
22.08,1.45694466645022e-05
22.1,3.95861976551154e-05
22.12,6.51314228408367e-05
22.14,4.14607000034551e-05
22.16,4.7197363944099e-05
22.18,4.41102308181685e-05
22.2,5.78154721619207e-05
22.22,3.39504677705698e-05
22.24,4.29060209420602e-05
22.26,7.20840592874286e-05
22.28,1.58169570445278e-05
22.3,3.79998642104201e-05
22.32,7.32559804131323e-05
22.34,2.46001464075035e-05
22.36,2.64930496406356e-05
22.38,7.5480794271461e-05
22.4,2.20565271984341e-05
22.42,2.648952635837e-05
22.44,6.75440455164333e-05
22.46,3.99297576947565e-05
22.48,2.05851128023028e-05
22.5,5.85095389324155e-05
22.52,4.39297847688978e-05
22.54,2.87675356070342e-05
22.56,4.59838129614657e-05
22.58,5.23967198382184e-05
22.6,1.16262062673669e-05
22.62,3.07804264512076e-05
22.64,5.2963294602302e-05
22.66,2.15450594088111e-05
22.68,3.24852414178515e-05
22.7,4.91548470515224e-05
22.72,1.11593518164208e-05
22.74,2.02064908682035e-05
22.76,4.37652729899905e-05
22.78,3.66119679328085e-05
22.8,2.80517594131024e-05
22.82,2.65995128605916e-05
22.84,3.31588023245326e-05
22.86,2.55057196794902e-05
22.88,2.98537784049658e-05
22.9,1.37235008164553e-05
22.92,3.54457220772507e-05
22.94,3.75472135262179e-05
22.96,1.48517762110025e-05
22.98,4.31261384828903e-05
23,4.6312827242006e-05
23.02,1.232400642671e-05
23.04,5.25543387920455e-05
23.06,2.92064558152652e-05
23.08,2.72136483497991e-05
23.1,4.17633698694597e-05
23.12,5.34702246311226e-05
23.14,5.03009335854874e-05
23.16,4.68070138825215e-05
23.18,4.05130216628494e-05
23.2,4.95911980640975e-05
23.22,4.30294906490532e-05
23.24,3.90275113988848e-05
23.26,8.1646430865243e-05
23.28,2.60851833170282e-05
23.3,4.01776590219758e-05
23.32,8.23630350659736e-05
23.34,2.68751819090384e-05
23.36,3.73372215557738e-05
23.38,8.90331197072009e-05
23.4,1.68129622515216e-05
23.42,2.44406882738903e-05
23.44,8.81474886591166e-05
23.46,3.99433493768865e-05
23.48,2.47178571412594e-05
23.5,0.000104376273753684
23.52,3.29305356767959e-05
23.54,1.39099246182193e-05
23.56,8.14230720216714e-05
23.58,3.48509553504608e-05
23.6,2.43322048778712e-05
23.62,7.80482406248173e-05
23.64,6.14362643124182e-05
23.66,1.13891701755835e-05
23.68,8.1754579811475e-05
23.7,4.89215668417021e-05
23.72,1.99982751235732e-05
23.74,5.86444252199124e-05
23.76,5.45712896881859e-05
23.78,1.48871758685903e-05
23.8,4.60463090590309e-05
23.82,6.02596915812179e-05
23.84,2.0878572669493e-05
23.86,3.38843534856005e-05
23.88,5.80753360076973e-05
23.9,1.26868578767482e-05
23.92,3.79396384952632e-05
23.94,4.92792441499979e-05
23.96,6.72054006141157e-06
23.98,1.26940761554215e-05
24,4.63440041605765e-05
24.02,1.36427086665023e-05
24.04,1.94834876714474e-05
24.06,5.40119292583218e-05
24.08,8.58355130232562e-06
24.1,1.29239828539562e-05
24.12,4.04211682173331e-05
24.14,7.50887284966671e-06
24.16,1.08322066802396e-05
24.18,4.84662046006474e-05
24.2,2.30904299368391e-05
24.22,1.61024424429428e-05
24.24,4.97523626305731e-05
24.26,3.50109419900056e-05
24.28,2.53591009745354e-05
24.3,4.23388916231444e-05
24.32,3.55113836568587e-05
24.34,1.70411269320587e-05
24.36,3.26160035543307e-05
24.38,6.95152012041548e-05
24.4,2.48432858152047e-05
24.42,3.83726474544595e-05
24.44,6.92235353738248e-05
24.46,1.88945766897509e-05
24.48,2.46301006977273e-05
24.5,7.19052625972011e-05
24.52,3.87793967872302e-05
24.54,1.763409526596e-05
24.56,7.46776786462982e-05
24.58,4.09920960919669e-05
24.6,3.49630902219304e-05
24.62,7.42111768758521e-05
24.64,6.10661485499443e-05
24.66,3.10892335128701e-05
24.68,4.93959500027266e-05
24.7,6.75756574343574e-05
24.72,2.55672582335337e-05
24.74,4.44546224109999e-05
24.76,8.44005622927476e-05
24.78,1.54624710507025e-05
24.8,2.73625935414452e-05
24.82,7.85642679102776e-05
24.84,2.47311785358604e-05
24.86,1.0204055821429e-05
24.88,8.82997092885647e-05
24.9,6.56287212258287e-06
24.92,8.06996615340774e-06
24.94,7.22576132418487e-05
24.96,8.61458333540176e-06
24.98,2.78082086870063e-05
25,6.37119054585875e-05
25.02,1.69382105854189e-05
25.04,1.64693080859029e-05
25.06,5.78517154662871e-05
25.08,2.0704303573873e-05
25.1,2.443611768977e-05
25.12,3.9187359843008e-05
25.14,3.32958652798471e-05
25.16,2.31549653037806e-05
25.18,3.89772644013442e-05
25.2,2.30885168133999e-05
25.22,2.52586866613981e-05
25.24,3.07202125407164e-05
25.26,2.60365024993086e-05
25.28,5.33435822110938e-06
25.3,2.54872295274159e-05
25.32,3.63459365192103e-05
25.34,2.55619103004137e-05
25.36,1.4691220319951e-05
25.38,3.68266859197083e-05
25.4,1.8258346889566e-05
25.42,3.19806034561452e-05
25.44,4.36880385412112e-05
25.46,1.41141582009574e-05
25.48,1.03602751811619e-05
25.5,4.20461526745144e-05
25.52,3.0918512278605e-05
25.54,1.39202364020935e-05
25.56,4.79044892875057e-05
25.58,4.03678851741461e-05
25.6,1.43720183108403e-05
25.62,5.10244339364716e-05
25.64,4.24139503570608e-05
25.66,8.92014404076621e-06
25.68,4.79678669229089e-05
25.7,4.65890112798491e-05
25.72,1.23274157602376e-06
25.74,3.61479605880409e-05
25.76,6.75174092698493e-05
25.78,1.22168447118344e-05
25.8,4.30114558668537e-05
25.82,5.74887689010236e-05
25.84,9.0148362814008e-06
25.86,3.60091787894458e-05
25.88,5.73819630653123e-05
25.9,2.28059160720954e-05
25.92,2.22312210157413e-05
25.94,6.24408556278131e-05
25.96,2.22697697621282e-05
25.98,3.02961640087458e-05
26,5.73928301735475e-05
26.02,3.05495584114784e-05
26.04,2.07029040374375e-05
26.06,4.1754470419496e-05
26.08,3.17018236732055e-05
26.1,1.63751134466518e-05
26.12,4.81766081523064e-05
26.14,4.4952989283852e-05
26.16,1.97834315929747e-05
26.18,3.9160406849065e-05
26.2,2.88535871583972e-05
26.22,1.76326599198436e-05
26.24,2.12139006277065e-05
26.26,4.6785556498868e-05
26.28,2.15328219483305e-06
26.3,2.64619011937836e-05
26.32,5.12763500027774e-05
26.34,1.76201465530233e-05
26.36,1.83609004408978e-05
26.38,3.98910346386945e-05
26.4,4.40748936231701e-06
26.42,1.48372273921821e-05
26.44,4.62345258813121e-05
26.46,1.0797921952304e-05
26.48,4.58498697106455e-06
26.5,5.46490220034373e-05
26.52,4.34851465969696e-06
26.54,9.36798218280021e-06
26.56,5.8154355302171e-05
26.58,9.05342309551085e-06
26.6,5.44315314925618e-06
26.62,4.41755446093113e-05
26.64,2.10313080387357e-05
26.66,2.13110603906257e-05
26.68,6.32967793044816e-05
26.7,2.32242284144787e-05
26.72,1.50136609030707e-05
26.74,5.309192932186e-05
26.76,2.2272368835092e-05
26.78,1.34732535488328e-05
26.8,5.78634166214566e-05
26.82,3.9566291783552e-05
26.84,2.45221039057068e-05
26.86,5.1075257381543e-05
26.88,3.52330153253069e-05
26.9,1.91001735910276e-05
26.92,5.95385951159323e-05
26.94,3.98043704977303e-05
26.96,1.76716762045832e-05
26.98,4.66898867071338e-05
27,4.34231199604077e-05
27.02,2.79836581378299e-05
27.04,4.50245157860147e-05
27.06,5.70860265610195e-05
27.08,1.86004826638453e-05
27.1,4.4803202325138e-05
27.12,4.66944855705265e-05
27.14,2.53148397688419e-05
27.16,2.92896300110404e-05
27.18,5.21029446089193e-05
27.2,2.76589235801895e-05
27.22,2.63579622251371e-05
27.24,5.78023175136349e-05
27.26,3.17512626388089e-05
27.28,1.16952677635747e-05
27.3,5.44192844683337e-05
27.32,2.69765292124189e-05
27.34,1.29757083225433e-05
27.36,4.91008793516702e-05
27.38,3.74819655854685e-05
27.4,1.2435760616193e-05
27.42,4.10891220367604e-05
27.44,3.37017612952149e-05
27.46,2.29254719565931e-05
27.48,4.38125529331581e-05
27.5,3.82358697618683e-05
27.52,3.9926052670008e-05
27.54,2.23364319136518e-05
27.56,4.50330511304226e-05
27.58,2.63116312093777e-05
27.6,2.10738879418896e-05
27.62,4.10574433282906e-05
27.64,4.12663736109053e-05
27.66,1.00539946388629e-05
27.68,4.2649841053058e-05
27.7,4.41823777482589e-05
27.72,7.49693235972728e-06
27.74,4.29943270869357e-05
27.76,3.63915267860062e-05
27.78,2.33258106190575e-05
27.8,4.18463687654027e-05
27.82,4.25537533424077e-05
27.84,2.55989516096166e-05
27.86,3.1862807534203e-05
27.88,4.07038066350457e-05
27.9,2.35357397153844e-05
27.92,3.71835656274087e-05
27.94,5.11901271400654e-05
27.96,2.51072066694848e-05
27.98,2.07717328789818e-05
28,4.54017958423986e-05
28.02,2.36157583034114e-05
28.04,3.02106683619095e-05
28.06,6.18297022795812e-05
28.08,1.53561785553701e-05
28.1,2.38552081132497e-05
28.12,5.45890565848034e-05
28.14,8.00839384072937e-06
28.16,1.36270322487199e-05
28.18,6.55378553396087e-05
28.2,1.2418062086242e-05
28.22,1.07430492534706e-05
28.24,6.64753162124065e-05
28.26,1.41088015617808e-05
28.28,7.01937507029438e-06
28.3,7.30501551158066e-05
28.32,8.86491360539504e-06
28.34,1.95664373678029e-05
28.36,5.85612422140812e-05
28.38,1.4950841406099e-05
28.4,4.45685721013116e-05
28.42,5.97359345616595e-05
28.44,4.08444217094941e-05
28.46,3.28690986273388e-05
28.48,5.30703177251174e-05
28.5,3.17305801631041e-05
28.52,4.9932113348136e-05
28.54,2.62041679697373e-05
28.56,4.63599535294397e-05
28.58,5.28245712425744e-05
28.6,2.30936561903275e-05
28.62,6.0513160225656e-05
28.64,5.055029384415e-05
28.66,7.03636663412654e-06
28.68,4.9874527878396e-05
28.7,4.59846632720838e-05
28.72,1.72098886137512e-05
28.74,4.98744646584538e-05
28.76,6.13598634778288e-05
28.78,2.96686020225983e-05
28.8,4.63002787599057e-05
28.82,5.02966946245572e-05
28.84,2.56977049826826e-05
28.86,3.26620529455238e-05
28.88,5.5687913380515e-05
28.9,4.70616356097084e-05
28.92,1.38698022476342e-05
28.94,6.38456168931972e-05
28.96,3.70713030591312e-05
28.98,1.8850452296087e-05
29,5.96643171920891e-05
29.02,3.53777173035094e-05
29.04,1.24480299023385e-05
29.06,5.15642975833428e-05
29.08,3.74547940215474e-05
29.1,1.27887146197316e-05
29.12,4.76258131182965e-05
29.14,4.34567883498349e-05
29.16,1.93456314409763e-05
29.18,5.0647817185105e-05
29.2,3.63804149430981e-05
29.22,8.97875455612896e-06
29.24,3.8198571325273e-05
29.26,3.10417961157863e-05
29.28,1.88857310323466e-05
29.3,3.59443375565555e-05
29.32,4.80578806895256e-05
29.34,1.52175403721797e-05
29.36,3.57659540637733e-05
29.38,3.23919862045441e-05
29.4,1.19628574947785e-05
29.42,3.84887445642152e-05
29.44,3.80804953512154e-05
29.46,7.25001378237891e-06
29.48,2.67855322019166e-05
29.5,4.37654891509092e-05
29.52,1.13290438786449e-05
29.54,3.03814317757086e-05
29.56,5.06907983354069e-05
29.58,8.97206888527372e-06
29.6,2.28711346425255e-05
29.62,3.95055166834392e-05
29.64,1.76284740065649e-05
29.66,1.03759218003143e-05
29.68,5.92298046168483e-05
29.7,2.1421437316791e-05
29.72,1.58752132466585e-05
29.74,5.22441927472438e-05
29.76,2.74618617187884e-05
29.78,2.07573347651509e-05
29.8,4.33845352406941e-05
29.82,3.35754880109124e-05
29.84,2.46245960342095e-05
29.86,5.03236125556038e-05
29.88,3.12215146534724e-05
29.9,3.95378601875759e-05
29.92,3.92120628296479e-05
29.94,3.13675988382598e-05
29.96,4.4770782764459e-05
29.98,3.32638934323392e-05
30,2.9874740414889e-05
30.02,5.5714415110632e-05
30.04,1.59750195168861e-05
30.06,2.84982476512718e-05
30.08,5.22850268581325e-05
30.1,1.28164992085552e-05
30.12,3.26422105176905e-05
30.14,5.79967709909923e-05
30.16,9.48337282324327e-06
30.18,2.0786249350176e-05
30.2,4.73995666222139e-05
30.22,3.16374806116491e-05
30.24,3.17750228954874e-05
30.26,3.4893190367726e-05
30.28,2.93369837624866e-05
30.3,2.13100916738463e-05
30.32,3.14942475651738e-05
30.34,2.6617762643256e-05
30.36,2.62256911414866e-05
30.38,2.02156335508158e-05
30.4,3.50208463654326e-05
30.42,1.75413543194962e-05
30.44,1.07560955288058e-05
30.46,2.12616489696949e-05
30.48,3.06283219335172e-05
30.5,8.38195133747214e-06
30.52,9.13192167192511e-06
30.54,3.16923514608179e-05
30.56,1.51054090888762e-05
30.58,7.09001822783373e-06
30.6,2.5953601642865e-05
30.62,1.3440952470006e-05
30.64,1.62943584599207e-05
30.66,2.32507500067322e-05
30.68,2.86703845315112e-05
30.7,3.25464513380954e-05
30.72,1.82752529546314e-05
30.74,3.13267570690197e-05
30.76,2.36487418231545e-05
30.78,7.72214917514505e-06
30.8,3.48259341268301e-05
30.82,3.79343352397658e-05
30.84,1.72717090651344e-05
30.86,4.07382826561526e-05
30.88,3.67442106213041e-05
30.9,2.79944973677863e-05
30.92,4.48757400780244e-05
30.94,3.76424062787325e-05
30.96,3.3594845794748e-05
30.98,3.00126704270971e-05
31,3.06071129991474e-05
31.02,4.8303483045125e-05
31.04,1.94992080813258e-05
31.06,4.76173863728634e-05
31.08,5.7684063211723e-05
31.1,2.21838992806843e-05
31.12,4.89440575842781e-05
31.14,4.39443191999733e-05
31.16,1.0923296202478e-05
31.18,4.42505558861431e-05
31.2,4.55092693314955e-05
31.22,2.58125022650241e-05
31.24,5.42327638056602e-05
31.26,4.40069416252353e-05
31.28,2.65808687925033e-05
31.3,4.89664041679192e-05
31.32,2.55002801303539e-05
31.34,4.07859553239356e-05
31.36,4.82338628498024e-05
31.38,2.38500907976749e-05
31.4,4.47016085345679e-05
31.42,4.12127608081298e-05
31.44,2.51420476168444e-05
31.46,3.53730275431378e-05
31.48,4.84135587793316e-05
31.5,1.77132434638413e-05
31.52,3.61744930297831e-05
31.54,3.30754840296703e-05
31.56,1.27100101793318e-05
31.58,3.623012130182e-05
31.6,4.49532478986323e-05
31.62,3.03692723121976e-05
31.64,2.55232268140939e-05
31.66,3.51017944634279e-05
31.68,1.67240505422549e-05
31.7,2.52860585083106e-05
31.72,3.11387401665562e-05
31.74,2.68015994936865e-05
31.76,2.75685591096809e-05
31.78,1.97272554947141e-05
31.8,3.3506027584482e-05
31.82,3.75220733612038e-05
31.84,1.72787530499236e-05
31.86,3.94713510326784e-05
31.88,3.16203643060459e-05
31.9,8.36267601861077e-06
31.92,3.30630505126436e-05
31.94,4.05399917333551e-05
31.96,1.55786327645389e-05
31.98,3.78221823232862e-05
32,4.40997296713221e-05
32.02,2.34752372263353e-05
32.04,3.19311654804537e-05
32.06,4.99167368559883e-05
32.08,3.39076935692166e-05
32.1,2.176895151916e-05
32.12,4.51924858760232e-05
32.14,3.41497660577441e-05
32.16,2.0581073586269e-05
32.18,5.4303369377315e-05
32.2,4.45238224858248e-05
32.22,1.13510760839481e-05
32.24,4.86273197659075e-05
32.26,3.78255399598489e-05
32.28,1.42058872563058e-05
32.3,4.47180235944794e-05
32.32,5.31630100672688e-05
32.34,1.47938397885948e-05
32.36,4.5195845583369e-05
32.38,4.03623955296474e-05
32.4,2.300121681816e-05
32.42,3.50745914589128e-05
32.44,4.3625008459851e-05
32.46,3.03871387469429e-05
32.48,2.74677419155108e-05
32.5,4.73226537157123e-05
32.52,2.19772899250003e-05
32.54,2.33958594330199e-05
32.56,4.2994899730509e-05
32.58,2.92753648572497e-05
32.6,1.57187328478413e-05
32.62,4.08354357010558e-05
32.64,2.20007819223754e-05
32.66,8.27930570388745e-06
32.68,3.44654944593912e-05
32.7,1.89995356149131e-05
32.72,3.35632513166164e-06
32.74,4.2019749841818e-05
32.76,2.29997419049493e-05
32.78,1.22131051413611e-05
32.8,3.09504623265851e-05
32.82,1.8068865595411e-05
32.84,4.0445179551068e-06
32.86,3.17610698579124e-05
32.88,1.47133314236293e-05
32.9,1.57079003843711e-05
32.92,2.62521809379624e-05
32.94,2.22004831694254e-05
32.96,2.89661290124419e-05
32.98,2.94990467773565e-05
33,2.2325311066165e-05
33.02,2.93694695049695e-05
33.04,1.6727335181454e-05
33.06,1.76368543639458e-05
33.08,3.8540508619477e-05
33.1,1.90457086423258e-05
33.12,2.52033690183493e-05
33.14,4.56711906818046e-05
33.16,1.24984400140768e-05
33.18,2.1172242341471e-05
33.2,5.72503006798207e-05
33.22,7.11492846135666e-06
33.24,2.06014328514488e-05
33.26,5.17230119188372e-05
33.28,1.44931426672877e-05
33.3,1.64119876311364e-05
33.32,6.53379114094283e-05
33.34,2.12975973201812e-05
33.36,1.35324289952923e-05
33.38,6.39791671343757e-05
33.4,1.12356064515227e-05
33.42,9.61279497239845e-06
33.44,6.08987063978436e-05
33.46,3.14134100187942e-05
33.48,3.71160204062497e-06
33.5,6.10087104181575e-05
33.52,3.16065843402064e-05
33.54,8.98852982597515e-06
33.56,6.30802154467315e-05
33.58,3.35584221998777e-05
33.6,5.91030303568377e-08
33.62,4.4281324076242e-05
33.64,3.49197199642274e-05
33.66,1.06933798282611e-05
33.68,4.36946744869405e-05
33.7,5.28147486205532e-05
33.72,6.46402549085963e-06
33.74,4.3441294174335e-05
33.76,3.77628664909484e-05
33.78,5.38582258853963e-06
33.8,2.28734722385494e-05
33.82,3.89364508351148e-05
33.84,1.88833469485363e-05
33.86,2.34787708924373e-05
33.88,4.68211992498836e-05
33.9,9.99034141439168e-06
33.92,2.1190539027457e-05
33.94,3.77810957076301e-05
33.96,1.49543910280996e-05
33.98,1.09814920800102e-05
34,3.73468695589239e-05
34.02,2.65373121015118e-05
34.04,1.56940888173969e-05
34.06,3.08641731184554e-05
34.08,3.21144805764314e-05
34.1,1.24391573473071e-05
34.12,3.2593540434284e-05
34.14,3.13052788161292e-05
34.16,9.32218611113632e-06
34.18,2.07226191033235e-05
34.2,4.12998063480823e-05
34.22,3.3784544195868e-06
34.24,2.68674262284708e-05
34.26,5.11697713832133e-05
34.28,7.85102562234378e-06
34.3,1.48207938541716e-05
34.32,3.91653695111595e-05
34.34,1.19356812033273e-05
34.36,2.09962003698488e-05
34.38,4.556894996655e-05
34.4,2.62170246658801e-05
34.42,1.39603194310613e-05
34.44,4.27466380198417e-05
34.46,2.89566363027339e-05
34.48,2.78863638566377e-05
34.5,3.98643816804868e-05
34.52,3.20131202038312e-05
34.54,2.5955485294018e-05
34.56,3.01919579963984e-05
34.58,4.3066500378974e-05
34.6,2.3698223452887e-05
34.62,2.67135541695568e-05
34.64,4.99198753906428e-05
34.66,3.55112893091615e-05
34.68,2.04158017962887e-05
34.7,4.19584268261395e-05
34.72,2.86544623710626e-05
34.74,1.65779984425456e-05
34.76,4.63512146986715e-05
34.78,3.23593620782889e-05
34.8,1.72189491176113e-05
34.82,5.00199704502037e-05
34.84,2.2092366627619e-05
34.86,1.72221815305865e-05
34.88,4.06417995750909e-05
34.9,2.20975557835032e-05
34.92,2.2838540987515e-05
34.94,4.1621077431303e-05
34.96,6.75889817865045e-06
34.98,2.15596637676607e-05
35,3.89271973304946e-05
35.02,7.94567836402974e-06
35.04,2.99365175946345e-05
35.06,3.08809124154227e-05
35.08,1.55642164012189e-05
35.1,1.68961277728897e-05
35.12,2.89505994751747e-05
35.14,1.88560325095265e-05
35.16,2.32498196969538e-05
35.18,2.5909326658551e-05
35.2,2.19029173139796e-05
35.22,1.54115061064448e-05
35.24,2.20180049905339e-05
35.26,3.03651734373612e-05
35.28,1.27543316322789e-05
35.3,1.64692587598404e-05
35.32,2.71653169390643e-05
35.34,1.22697027571879e-05
35.36,1.34396867438366e-05
35.38,3.02523718185228e-05
35.4,2.6633230142623e-05
35.42,1.19128857759982e-05
35.44,2.96744218924873e-05
35.46,2.42419724081596e-05
35.48,1.94773925615931e-05
35.5,3.11621042268732e-05
35.52,2.66951111742451e-05
35.54,4.40154844264167e-06
35.56,1.72326112960816e-05
35.58,3.45564458173762e-05
35.6,9.90642853583273e-06
35.62,3.72301400885771e-05
35.64,3.61943667640673e-05
35.66,1.76437928333713e-05
35.68,2.64522321806497e-05
35.7,2.80447935246746e-05
35.72,1.33765728534857e-05
35.74,2.81517922281776e-05
35.76,3.80560001011242e-05
35.78,1.37177383741023e-05
35.8,3.28335493663096e-05
35.82,3.58285576399471e-05
35.84,6.32328627100185e-06
35.86,3.55402220774634e-05
35.88,4.08326856245115e-05
35.9,7.36443104910681e-06
35.92,2.64749298737261e-05
35.94,4.22982677697998e-05
35.96,1.21149209248817e-05
35.98,2.87597495260015e-05
36,4.74784329682737e-05
36.02,8.81568244783769e-06
36.04,3.08019843148882e-05
36.06,4.57958540917091e-05
36.08,1.86758491410689e-05
36.1,1.68322549257755e-05
36.12,4.60623992382889e-05
36.14,3.0428625780915e-05
36.16,2.34694009124468e-05
36.18,4.79344791035981e-05
36.2,4.0235176936715e-05
36.22,2.05926601480981e-05
36.24,3.74088037995091e-05
36.26,3.90610931997786e-05
36.28,1.99019673412783e-05
36.3,2.68910703004818e-05
36.32,5.99489465858862e-05
36.34,2.47197036913744e-05
36.36,2.08103869578012e-05
36.38,6.67711529653877e-05
36.4,1.48605470443883e-05
36.42,1.48970443413008e-05
36.44,6.19371383763008e-05
36.46,1.90692387762065e-05
36.48,1.17800514973496e-05
36.5,7.08162492113795e-05
36.52,2.36124532420878e-05
36.54,6.07920257662316e-06
36.56,6.95820890290915e-05
36.58,2.5271519351875e-05
36.6,1.14096330127462e-05
36.62,6.33564752709638e-05
36.64,3.08887800922238e-05
36.66,1.56957948329194e-05
36.68,5.69889085609198e-05
36.7,4.28816964961944e-05
36.72,1.44630810581451e-05
36.74,5.52186329196186e-05
36.76,4.75214036983239e-05
36.78,4.0524199672959e-06
36.8,4.15547028828545e-05
36.82,3.87492776017614e-05
36.84,1.10208729692195e-05
36.86,4.47380901130803e-05
36.88,5.13825879306774e-05
36.9,1.223182330993e-05
36.92,3.58903168590984e-05
36.94,4.41466989417698e-05
36.96,1.23271268147891e-05
36.98,3.17891126315681e-05
37,4.66524378122745e-05
37.02,1.66740701164511e-05
37.04,2.84226527307257e-05
37.06,4.15535012470019e-05
37.08,1.0291340792665e-05
37.1,3.42909476301239e-05
37.12,5.10258650368224e-05
37.14,1.09033281369915e-05
37.16,3.55598375900244e-05
37.18,3.86431873137806e-05
37.2,1.60392836584235e-05
37.22,3.16668124060581e-05
37.24,3.61140364542306e-05
37.26,3.85767668344712e-05
37.28,3.26466350142745e-05
37.3,3.61136954922383e-05
37.32,3.60176528130038e-05
37.34,3.88351365780361e-05
37.36,2.43410061131609e-05
37.38,4.79790400352685e-05
37.4,1.61153321036725e-05
37.42,2.76807234637925e-05
37.44,4.84165458322886e-05
37.46,2.20832410328968e-05
37.48,3.20594923402454e-05
37.5,4.63852929366927e-05
37.52,1.98757947211212e-05
37.54,3.08113399847303e-05
37.56,4.81389684482168e-05
37.58,3.01476809994922e-05
37.6,3.33099343232452e-05
37.62,3.23058480551334e-05
37.64,3.67669021319791e-05
37.66,2.83686857334877e-05
37.68,2.47610141311312e-05
37.7,4.3766286197759e-05
37.72,3.17636113230144e-05
37.74,1.76137831269749e-05
37.76,4.95937714305236e-05
37.78,1.53882349557169e-05
37.8,7.03050968553458e-06
37.82,5.22448217925248e-05
37.84,1.42779186674448e-05
37.86,9.64986642916936e-06
37.88,4.8008019393623e-05
37.9,9.39379007681826e-06
37.92,6.19057804354695e-06
37.94,4.30939193421123e-05
37.96,1.06716196051386e-05
37.98,1.80258967169648e-05
38,4.02248988279852e-05
38.02,1.1689337146473e-05
38.04,1.13549227035402e-05
38.06,4.03444307024449e-05
38.08,8.51863440113295e-06
38.1,7.85109134499739e-06
38.12,4.15482080811125e-05
38.14,1.40753954975142e-05
38.16,5.551869517176e-06
38.18,2.93107647681836e-05
38.2,1.18691092603678e-05
38.22,9.96885332640794e-06
38.24,3.90226509652977e-05
38.26,2.52841360650771e-05
38.28,6.11717391290158e-06
38.3,3.65290741441924e-05
38.32,1.87337271913934e-05
38.34,1.28389482948396e-05
38.36,2.81551009110336e-05
38.38,3.25175415292664e-05
38.4,1.85132622192414e-05
38.42,2.0537209906852e-05
38.44,3.58102445413456e-05
38.46,2.23484365518019e-05
38.48,2.12248596367877e-05
38.5,4.37826305682038e-05
38.52,3.08335992259733e-05
38.54,1.43588743040781e-05
38.56,3.52715697048418e-05
38.58,3.34553983234829e-05
38.6,8.41548541309207e-06
38.62,4.01829347242944e-05
38.64,4.93014592022351e-05
38.66,5.9771235974723e-06
38.68,3.53499676526732e-05
38.7,4.84333204507313e-05
38.72,1.06389981479511e-05
38.74,1.8256808361814e-05
38.76,5.42613215901003e-05
38.78,2.15338806705775e-05
38.8,2.46293416820634e-05
38.82,6.05911593661392e-05
38.84,1.63612954060249e-05
38.86,1.39793099431895e-05
38.88,5.42661004319318e-05
38.9,2.37261970125185e-05
38.92,8.32463170874947e-06
38.94,5.13613148715271e-05
38.96,3.66665385303715e-05
38.98,5.26706178918225e-06
39,5.16240715106357e-05
39.02,3.13146670851917e-05
39.04,2.10381275678451e-05
39.06,4.49864470308261e-05
39.08,3.14601219929354e-05
39.1,1.41984561068216e-05
39.12,3.06747854809244e-05
39.14,3.80558202055737e-05
39.16,1.97625350246675e-05
39.18,4.18714861484021e-05
39.2,3.41204983282453e-05
39.22,2.08902257653094e-05
39.24,3.03960014124538e-05
39.26,2.28870865286118e-05
39.28,2.08268632499027e-05
39.3,3.14338768309561e-05
39.32,2.69066141025829e-05
39.34,2.15177807876882e-05
39.36,3.16640658107205e-05
39.38,2.516656939379e-05
39.4,1.64769469398862e-05
39.42,3.11042171977702e-05
39.44,2.88647695228503e-05
39.46,1.80722515669337e-05
39.48,2.3469979028089e-05
39.5,3.51160951090195e-05
39.52,6.09161023164067e-06
39.54,2.49308099287817e-05
39.56,3.53953995442098e-05
39.58,1.28191549311797e-05
39.6,2.07561118815162e-05
39.62,4.16490737523559e-05
39.64,2.27082345093865e-05
39.66,3.93207807137976e-06
39.68,4.33937146517247e-05
39.7,9.6057524221413e-06
39.72,1.10482575546416e-05
39.74,4.51216291546893e-05
39.76,2.69957544583676e-05
39.78,1.5081695812605e-05
39.8,4.43880903793436e-05
39.82,1.98154789727541e-05
39.84,1.98775485853866e-05
39.86,3.8978228506396e-05
39.88,2.20202010290906e-05
39.9,3.17585901125216e-05
39.92,3.55605588710913e-05
39.94,2.60239905896623e-05
39.96,2.97938654875874e-05
39.98,3.04453454456306e-05
40,2.28614748124776e-05
40.02,3.32349573181192e-05
40.04,2.49922434521212e-05
40.06,2.5642342980778e-05
40.08,2.67081614902325e-05
40.1,1.44750878497936e-05
40.12,2.78814175011497e-05
40.14,2.62287613819772e-05
40.16,9.65848420630122e-06
40.18,2.90854315646892e-05
40.2,2.24976822769125e-05
40.22,3.70215661176291e-06
40.24,2.37850854684584e-05
40.26,1.3107428820412e-05
40.28,4.91403926917502e-06
40.3,2.60599365601562e-05
40.32,1.45615238127099e-05
40.34,1.08088478958438e-05
40.36,1.69785388697841e-05
40.38,1.65200557103265e-05
40.4,8.43387460109374e-06
40.42,2.83679929970682e-05
40.44,1.67665749129654e-05
40.46,1.68523858806521e-05
40.48,1.09520666983632e-05
40.5,1.77940498584145e-05
40.52,2.81506114565606e-05
40.54,9.7584408701798e-06
40.56,3.50709511436154e-05
40.58,2.0370778431966e-05
40.6,4.73426383282987e-06
40.62,2.62489100440215e-05
40.64,2.85035191992827e-05
40.66,9.2888149097475e-06
40.68,3.8258035506876e-05
40.7,2.9544841182166e-05
40.72,2.16892724467194e-05
40.74,4.56413748347582e-05
40.76,3.09957160955629e-05
40.78,2.53314472351638e-05
40.8,3.74474490120528e-05
40.82,2.52632165124866e-05
40.84,3.15183877965057e-05
40.86,2.89581755847433e-05
40.88,4.1610062241558e-05
40.9,4.89399379318643e-05
40.92,3.34497991319447e-05
40.94,4.48293838893188e-05
40.96,3.55944117680381e-05
40.98,2.5551185933991e-05
41,4.65343507294527e-05
41.02,4.2117630388167e-05
41.04,1.88079701300515e-05
41.06,5.24307187948606e-05
41.08,3.91515864005636e-05
41.1,1.31633054945428e-05
41.12,6.13001205351239e-05
41.14,4.02399788765427e-05
41.16,1.93911096439108e-05
41.18,5.41760833464955e-05
41.2,2.81551100336922e-05
41.22,1.93317688534424e-05
41.24,5.07189562258766e-05
41.26,4.08554540280832e-05
41.28,3.07016911806699e-05
41.3,5.64710003679339e-05
41.32,3.64732020363315e-05
41.34,1.72687759909844e-05
41.36,4.31466945545087e-05
41.38,3.56238142123198e-05
41.4,2.76813464708685e-05
41.42,3.82046789222366e-05
41.44,4.46658626136142e-05
41.46,2.58817070973351e-05
41.48,3.96437080006094e-05
41.5,3.77868740068318e-05
41.52,2.28476339302438e-05
41.54,3.11951251101448e-05
41.56,3.86279842002958e-05
41.58,2.5721733083951e-05
41.6,1.66662316255351e-05
41.62,3.8017419034919e-05
41.64,3.2487849517176e-05
41.66,2.42016086816759e-05
41.68,3.92102967058029e-05
41.7,3.20049291715184e-05
41.72,1.60766917376754e-05
41.74,2.41533806725603e-05
41.76,2.96169823679689e-05
41.78,3.47136749416392e-06
41.8,3.07928300573586e-05
41.82,4.49118110712111e-05
41.84,6.40649709657633e-06
41.86,2.35327996345826e-05
41.88,3.79058869308441e-05
41.9,8.90105174987632e-06
41.92,1.94465890357826e-05
41.94,4.11947426711722e-05
41.96,1.07876575837606e-05
41.98,1.06668787318847e-05
42,3.74772654526158e-05
42.02,1.8232331642656e-05
42.04,1.382331278777e-05
42.06,4.46816534685777e-05
42.08,2.00314292473161e-05
42.1,7.74757079531801e-06
42.12,3.37102588929619e-05
42.14,2.45527088242969e-05
42.16,4.11109900708729e-06
42.18,3.89528006308728e-05
42.2,2.93364948053887e-05
42.22,1.83845610720193e-06
42.24,3.55320768405985e-05
42.26,2.87158350792018e-05
42.28,8.05254216046387e-06
42.3,2.92740930659413e-05
42.32,2.64126982298031e-05
42.34,1.37546502127852e-05
42.36,3.68668488004053e-05
42.38,2.84215769415526e-05
42.4,1.77107677289075e-05
42.42,2.9733041335169e-05
42.44,2.39185623712064e-05
42.46,8.95517826650038e-06
42.48,2.52235772684462e-05
42.5,2.27972421768519e-05
42.52,2.47272440765637e-05
42.54,2.02532714024578e-05
42.56,2.73414101775821e-05
42.58,2.25684680090376e-05
42.6,2.15907802030224e-05
42.62,2.8165641914058e-05
42.64,2.76526531538553e-05
42.66,1.80617809266348e-06
42.68,2.48163983109123e-05
42.7,2.33081431352384e-05
42.72,3.77984865213941e-06
42.74,3.27755263600943e-05
42.76,2.43326136669534e-05
42.78,1.98136295619101e-05
42.8,2.74843365492444e-05
42.82,2.96389562242708e-05
42.84,2.87347848166236e-05
42.86,2.88414960662497e-05
42.88,1.98021384233924e-05
42.9,3.16835423425285e-05
42.92,1.77476581613076e-05
42.94,1.5436458076874e-05
42.96,4.61522347288868e-05
42.98,1.61274970202134e-05
43,1.09674407845718e-05
43.02,5.21511754271083e-05
43.04,1.30878171043669e-05
43.06,1.70993775103546e-05
43.08,4.65971402034365e-05
43.1,8.46594082239126e-06
43.12,3.03527433769382e-06
43.14,4.96335057838305e-05
43.16,1.39188391190546e-05
43.18,1.46723828598332e-05
43.2,5.31956691601144e-05
43.22,2.58906088756897e-05
43.24,1.38582181359681e-05
43.26,3.51634715436972e-05
43.28,2.4459362866549e-05
43.3,1.52516463431006e-05
43.32,4.51694379414446e-05
43.34,2.76364563540542e-05
43.36,2.16861616789565e-05
43.38,4.06935000514122e-05
43.4,2.71342883546296e-05
43.42,3.09021060054426e-05
43.44,3.1960285987182e-05
43.46,2.79638501915656e-05
43.48,2.69739853694533e-05
43.5,3.48675034451699e-05
43.52,2.69164017576112e-05
43.54,2.37754683135635e-05
43.56,4.37131255521557e-05
43.58,2.64084401456163e-05
43.6,3.28903076261163e-05
43.62,3.9110382749265e-05
43.64,2.53929707287295e-05
43.66,1.84435583560265e-05
43.68,4.03386542377375e-05
43.7,2.68728724114072e-05
43.72,1.74195042845579e-05
43.74,5.00032236258372e-05
43.76,3.28911512856423e-05
43.78,1.10450975156312e-05
43.8,4.77942611536322e-05
43.82,2.67386963534603e-05
43.84,1.13735062389864e-05
43.86,4.52934712937653e-05
43.88,2.67555078288835e-05
43.9,3.41076859039533e-05
43.92,3.66231610150817e-05
43.94,3.38686698666535e-05
43.96,2.96703234753352e-05
43.98,4.24761299268139e-05
44,2.6377120896421e-05
44.02,3.65374880835278e-05
44.04,2.54024763278587e-05
44.06,2.76389283068739e-05
44.08,4.40593911763992e-05
44.1,2.14387244939356e-05
44.12,3.8378706963137e-05
44.14,3.66518084746528e-05
44.16,2.05540765274841e-05
44.18,2.68304935143274e-05
44.2,3.64717457172579e-05
44.22,2.2755266570266e-05
44.24,3.11473574447564e-05
44.26,3.44604594587679e-05
44.28,2.85980342370706e-05
44.3,4.00467490483249e-05
44.32,2.9458308340433e-05
44.34,2.40679915921013e-05
44.36,3.29730882982909e-05
44.38,1.64162374444524e-05
44.4,2.75527958319127e-05
44.42,3.41860307122445e-05
44.44,2.80682405028576e-05
44.46,3.51130470272348e-05
44.48,4.37818637831886e-05
44.5,1.63632337357226e-05
44.52,1.81524417941717e-05
44.54,4.47667575380513e-05
44.56,2.38807097526013e-05
44.58,2.2768241053576e-05
44.6,4.29228041897597e-05
44.62,2.2720723246377e-05
44.64,1.98760253105902e-05
44.66,4.02115705916284e-05
44.68,3.1178005633066e-05
44.7,2.75536663026044e-05
44.72,3.6407123942932e-05
44.74,3.33430430248214e-05
44.76,2.65758867655444e-05
44.78,2.88832273529834e-05
44.8,3.58012323150719e-05
44.82,3.01067977404824e-05
44.84,2.02363779130213e-05
44.86,3.99161489415729e-05
44.88,2.85858676923752e-05
44.9,2.44496737164426e-05
44.92,3.38275502541606e-05
44.94,3.47411867610624e-05
44.96,1.53116711748951e-05
44.98,3.07976542688028e-05
45,3.69498006438673e-05
45.02,2.45240534481382e-05
45.04,2.89982818114059e-05
45.06,3.2991255819409e-05
45.08,3.04786771859223e-05
45.1,1.82522930853399e-05
45.12,3.61677998377227e-05
45.14,3.38727555774589e-05
45.16,2.00652145340975e-05
45.18,3.38669745837771e-05
45.2,2.88033599069114e-05
45.22,2.45920714825578e-05
45.24,3.25429733401998e-05
45.26,3.48534453018722e-05
45.28,3.26889588393141e-05
45.3,1.93261106575716e-05
45.32,3.35165818670918e-05
45.34,3.30147710239866e-05
45.36,2.45560922273054e-05
45.38,2.40614286525962e-05
45.4,4.20232030521191e-05
45.42,7.31507359638048e-06
45.44,3.04583065098423e-05
45.46,4.12032614243858e-05
45.48,1.41954614676219e-05
45.5,3.07612646482412e-05
45.52,3.54315172625363e-05
45.54,1.95672748706893e-05
45.56,2.41171694342078e-05
45.58,3.82124430513812e-05
45.6,1.45113122132532e-05
45.62,2.54478594596614e-05
45.64,3.58334885311414e-05
45.66,1.72075369314783e-05
45.68,3.77166524278742e-05
45.7,3.83586417549724e-05
45.72,1.8953545505478e-05
45.74,2.88855173760857e-05
45.76,2.91315987170602e-05
45.78,1.03746252211606e-05
45.8,2.96429546270207e-05
45.82,4.69119692106411e-05
45.84,1.20988316197661e-05
45.86,3.39231553581768e-05
45.88,4.07745566174022e-05
45.9,6.00655197665243e-06
45.92,3.16016543114875e-05
45.94,4.65295282284735e-05
45.96,2.03282876893336e-05
45.98,2.59664765385499e-05
46,4.80260230389811e-05
46.02,2.06461689643755e-05
46.04,2.66038619187598e-05
46.06,5.3122881312381e-05
46.08,3.52251340290272e-05
46.1,2.49281815755029e-05
46.12,3.97580660191482e-05
46.14,4.48341248307539e-05
46.16,2.03188247376235e-05
46.18,3.76386969301642e-05
46.2,6.06805594995619e-05
46.22,8.48599193137646e-06
46.24,4.06112176821426e-05
46.26,5.79225463845389e-05
46.28,1.46511353052048e-05
46.3,1.68272804026395e-05
46.32,6.68689515203158e-05
46.34,1.37981104014376e-05
46.36,1.51606958270623e-05
46.38,7.31465940414973e-05
46.4,2.11974844359186e-05
46.42,1.69548494447529e-05
46.44,6.28059563445852e-05
46.46,2.4022571349539e-05
46.48,8.5071767359624e-06
46.5,5.72606681256614e-05
46.52,3.91006819386919e-05
46.54,7.77722820554022e-06
46.56,5.18631411860185e-05
46.58,4.70716791218982e-05
46.6,1.11362498001732e-05
46.62,4.87051906772692e-05
46.64,4.12851551278392e-05
46.66,7.18474312202935e-06
46.68,3.01018790399409e-05
46.7,4.30221218659212e-05
46.72,1.66202368429813e-05
46.74,3.90193387505184e-05
46.76,4.29605082519928e-05
46.78,2.04443409918055e-05
46.8,3.01051979339423e-05
46.82,2.77889813162585e-05
46.84,1.86610989302337e-05
46.86,3.22362516184977e-05
46.88,3.14617235467474e-05
46.9,2.25358332118664e-05
46.92,3.37556961549421e-05
46.94,2.48184932706873e-05
46.96,1.94501470469339e-05
46.98,4.35433888668621e-05
47,1.68124668973786e-05
47.02,1.29245590757268e-05
47.04,3.89038041297312e-05
47.06,1.84157014927465e-05
47.08,2.05036959952432e-05
47.1,3.58784958784073e-05
47.12,2.13079302548651e-05
47.14,2.00138436131122e-05
47.16,4.41919967014079e-05
47.18,1.69067278681997e-05
47.2,3.58991955363145e-05
47.22,2.96563761841531e-05
47.24,1.86656350000263e-05
47.26,2.74285808712317e-05
47.28,1.82254937718641e-05
47.3,2.83362672520092e-05
47.32,3.6931153550719e-05
47.34,1.18565718045477e-05
47.36,2.87468431361063e-05
47.38,3.6764439191018e-05
47.4,8.86122533088879e-06
47.42,2.62045836312929e-05
47.44,3.08847697518811e-05
47.46,2.39805531259912e-05
47.48,2.3107634716686e-05
47.5,2.32110569308736e-05
47.52,2.48720343260169e-05
47.54,2.73782484194288e-05
47.56,2.04626273522151e-05
47.58,3.47028363739047e-05
47.6,5.92022322450099e-06
47.62,1.72851779671226e-05
47.64,3.77773159038004e-05
47.66,1.08496931347698e-05
47.68,7.76229305382702e-06
47.7,3.6700590499287e-05
47.72,1.72535743257991e-06
47.74,1.22945568686262e-05
47.76,3.84592905512628e-05
47.78,7.17568847602215e-06
47.8,4.11571786501403e-06
47.82,3.5721573294277e-05
47.84,1.22662463839383e-05
47.86,1.28172740638662e-05
47.88,3.23733498374225e-05
47.9,5.8900959298973e-06
47.92,1.14901810005194e-05
47.94,3.17806385663835e-05
47.96,7.64474159918484e-06
47.98,1.747255732369e-05
48,3.69500804020083e-05
48.02,9.84252306217889e-06
48.04,8.85415044434494e-06
48.06,2.41484718543563e-05
48.08,1.00342342645316e-05
48.1,9.90726221792224e-06
48.12,4.25395785333868e-05
48.14,1.00076597000966e-05
48.16,8.18484964271853e-06
48.18,3.78928632242141e-05
48.2,8.36544545338013e-06
48.22,2.70303317505577e-06
48.24,2.98312739487602e-05
48.26,1.96235755082937e-05
48.28,1.01445595103551e-05
48.3,3.57641202482293e-05
48.32,3.36121631852997e-05
48.34,1.49765849701284e-05
48.36,3.71789715624103e-05
48.38,2.20314906881776e-05
48.4,1.50503315155675e-05
48.42,2.05253014050066e-05
48.44,3.64473337477586e-05
48.46,3.36994749593659e-05
48.48,1.95863401011113e-05
48.5,4.27607586499271e-05
48.52,2.55905294516825e-05
48.54,1.920876506074e-05
48.56,3.82515360723108e-05
48.58,3.79144719236337e-05
48.6,6.64308431221994e-06
48.62,4.04687772156417e-05
48.64,3.95375252463499e-05
48.66,9.34835252003747e-06
48.68,4.31697191928573e-05
48.7,4.78520370975491e-05
48.72,1.17148273382928e-05
48.74,3.63458490522454e-05
48.76,4.55933910576282e-05
48.78,5.49836588156422e-06
48.8,3.07349223183914e-05
48.82,5.69991478798038e-05
48.84,1.6411688828346e-05
48.86,3.30890437470907e-05
48.88,5.85774540199826e-05
48.9,1.65554101755242e-05
48.92,2.63607654408385e-05
48.94,5.01280208107196e-05
48.96,1.99468751881533e-05
48.98,2.21922099575808e-05
49,5.928373245065e-05
49.02,2.29799879996548e-05
49.04,1.98217613742393e-05
49.06,5.83623840102919e-05
49.08,2.37042284803162e-05
49.1,2.58376886577694e-05
49.12,5.10328244554199e-05
49.14,2.4283145009148e-05
49.16,1.79441868078184e-05
49.18,4.04069219081693e-05
49.2,2.95222871547398e-05
49.22,2.08284379769299e-05
49.24,5.13337780875235e-05
49.26,3.42612456148877e-05
49.28,3.27284627224262e-05
49.3,2.9070239342752e-05
49.32,2.78299520302961e-05
49.34,2.3074073717461e-05
49.36,2.76376307564392e-05
49.38,4.51770221077658e-05
49.4,1.9387167574212e-05
49.42,2.26849850420244e-05
49.44,3.95318671999856e-05
49.46,2.48017936769347e-05
49.48,1.53947192463804e-05
49.5,4.72261114635515e-05
49.52,8.28066848118005e-06
49.54,1.26067038301431e-05
49.56,4.45850817762375e-05
49.58,8.48764422680465e-06
49.6,2.00318541807923e-05
49.62,4.7919701934201e-05
49.64,2.90740778323935e-06
49.66,2.19663743432365e-05
49.68,3.7153094445836e-05
49.7,1.41277411682193e-05
49.72,2.13964709572878e-05
49.74,3.64241844065112e-05
49.76,2.20249630118693e-05
49.78,1.95673607003458e-05
49.8,3.44953778934604e-05
49.82,2.23099990215143e-05
49.84,2.90165607768995e-05
49.86,2.32204312933364e-05
49.88,2.78526127541279e-05
49.9,1.02941973166305e-05
49.92,2.01663089107468e-05
49.94,3.13207190398789e-05
49.96,2.09140546655861e-05
49.98,1.97649007766471e-05
50,1.53362159613607e-05


==> plots/p5_fft_1e-5_5.txt <==
0,0.999376032563897
0.02,0.000788941349672942
0.04,0.000301021913154521
0.06,0.000677006658100231
0.08,0.000986937168021948
0.1,0.00136718056224032
0.12,0.00135278593968592
0.14,0.00116338849300056
0.16,0.000710464754962186
0.18,0.000499854182886179
0.2,0.000447242009104938
0.22,0.000367761806520659
0.24,0.000612801852854836
0.26,0.000416842890920429
0.28,0.000235891982124149
0.3,0.000424562217517868
0.32,0.000662482634038306
0.34,0.000540540286431693
0.36,0.000340870612108384
0.38,0.000540874874893587
0.4,0.000332022620605482
0.42,0.00056370135807391
0.44,0.000719556868366856
0.46,0.000479021908154164
0.48,0.000464549827714201
0.5,0.000404366378466734
0.52,0.000118052663273812
0.54,0.000159061294927
0.56,0.000138967162799332
0.58,8.23086452330931e-05
0.6,0.000137207727107312
0.62,0.000201875864585507
0.64,0.000278922358927341
0.66,0.000196282604836952
0.68,0.000299510678102149
0.7,0.000285665943236771
0.72,0.000139229878822846
0.74,6.9958941068615e-05
0.76,0.000121181992847738
0.78,4.7383981638756e-05
0.8,0.000149485495855609
0.82,0.00010349718217482
0.84,0.00013322251593773
0.86,0.00013522562031329
0.88,0.000247887631733037
0.9,0.000316925757438379
0.92,0.000253427450213786
0.94,0.0002101571154674
0.96,0.000244864812626409
0.98,0.000198800791867466
1,0.000280259535860068
1.02,0.000314951672289563
1.04,0.000233033685948166
1.06,0.000220648830097319
1.08,0.00018646065054433
1.1,0.000102350744894371
1.12,5.55430013050662e-05
1.14,0.000108230007508976
1.16,0.000102264976908573
1.18,0.000154605983524375
1.2,0.000267084097674458
1.22,0.00024312265486907
1.24,0.000261620547953151
1.26,0.000264105801433627
1.28,0.000180384140660105
1.3,0.000163748977443453
1.32,0.00017135752067467
1.34,0.000176851520175062
1.36,0.000167502190860383
1.38,0.000174747747410136
1.4,9.23467883983104e-05
1.42,2.76370979794679e-05
1.44,2.21793612715055e-05
1.46,6.5823802783995e-05
1.48,5.46434408174706e-05
1.5,3.23290774274329e-05
1.52,1.04643331746986e-05
1.54,5.10124788321471e-05
1.56,5.87737723325162e-05
1.58,8.63581871518634e-05
1.6,6.22180945099578e-05
1.62,1.90719570694986e-05
1.64,3.92100737863848e-05
1.66,8.73693809011943e-05
1.68,0.000117028238377134
1.7,0.000107618642169064
1.72,9.43684286871433e-05
1.74,0.000115040616979965
1.76,0.000130693669790402
1.78,0.000185675588383859
1.8,0.000201075946673561
1.82,0.000199230675733838
1.84,0.000174703218907146
1.86,0.000137534577246952
1.88,0.00010999474755609
1.9,8.90921612284819e-05
1.92,0.000109549520319107
1.94,0.000103064333731455
1.96,0.000119511840077929
1.98,0.000130180649051673
2,0.000126980467003695
2.02,0.000138363724348007
2.04,0.000113001973381493
2.06,0.000119109194665175
2.08,0.000116131916182415
2.1,0.000143659710454412
2.12,0.00017563160452447
2.14,0.000158841236132611
2.16,0.000167970236373326
2.18,0.000122417822077654
2.2,8.26112806300301e-05
2.22,7.21339438340868e-05
2.24,6.78547163448103e-05
2.26,7.86380960459482e-05
2.28,8.06633537291662e-05
2.3,4.82557582668015e-05
2.32,1.53694560956008e-05
2.34,9.85023481813952e-06
2.36,3.38691487545249e-05
2.38,3.99711411950337e-05
2.4,2.61117415494945e-05
2.42,2.60113740814713e-05
2.44,4.70382821068324e-05
2.46,6.93829680876702e-05
2.48,5.59446285484302e-05
2.5,4.84843280978472e-05
2.52,6.97889273282777e-05
2.54,8.03721796101605e-05
2.56,0.000131584001683574
2.58,0.0001468131173918
2.6,0.000151873422935859
2.62,0.000138530627198836
2.64,0.000129500842882854
2.66,0.000108570233658877
2.68,0.000112981146501471
2.7,0.00013564793368503
2.72,0.000116564071276236
2.74,0.000129073743921603
2.76,0.00011538525800523
2.78,8.65215887607561e-05
2.8,7.84218031634544e-05
2.82,6.88766880565267e-05
2.84,7.210609657431e-05
2.86,8.17769208225825e-05
2.88,0.000119804042972761
2.9,0.00012868330764211
2.92,0.000134584626619513
2.94,0.000144204534917426
2.96,0.000107005570401031
2.98,9.81597232239546e-05
3,9.13035546650668e-05
3.02,8.69866039378854e-05
3.04,0.000103798832775412
3.06,9.69349634767047e-05
3.08,6.76762204061791e-05
3.1,5.3726502072871e-05
3.12,2.18175798087938e-05
3.14,2.23173059853952e-05
3.16,3.22469309131387e-05
3.18,2.99147807561642e-05
3.2,3.04721353934638e-05
3.22,2.60636423133249e-05
3.24,2.77691483948253e-05
3.26,1.86056213489601e-05
3.28,1.1693057287579e-05
3.3,2.12073591275943e-05
3.32,4.34924396560685e-05
3.34,7.98212954024661e-05
3.36,8.8618068207567e-05
3.38,0.000100434584548364
3.4,9.41777877402331e-05
3.42,9.5464195032155e-05
3.44,8.83586331080876e-05
3.46,0.000111159491881636
3.48,0.000128381733666729
3.5,0.00012225649145901
3.52,0.000135208373382751
3.54,0.000110738904496267
3.56,8.81617418818137e-05
3.58,7.79491623464702e-05
3.6,6.69101299841781e-05
3.62,7.00987390867984e-05
3.64,8.2818413920526e-05
3.66,9.65247720291246e-05
3.68,9.93199520515621e-05
3.7,0.000109082511525873
3.72,0.000105303330758256
3.74,9.35434772935497e-05
3.76,9.36076150092227e-05
3.78,9.59475565683094e-05
3.8,0.000107645538103855
3.82,0.000117358593590966
3.84,0.000116543984458372
3.86,9.87041637875936e-05
3.88,8.374550333065e-05
3.9,5.56665927399464e-05
3.92,4.92528095298647e-05
3.94,4.80338372054315e-05
3.96,5.18018773467158e-05
3.98,4.82637370655935e-05
4,3.43787434540437e-05
4.02,3.24694053453396e-05
4.04,1.70389106474133e-05
4.06,5.20478251477713e-06
4.08,9.78975001622347e-06
4.1,2.03209300345549e-05
4.12,4.67196132130408e-05
4.14,5.21733365380867e-05
4.16,5.76772981059995e-05
4.18,5.6991274796651e-05
4.2,5.66545345454383e-05
4.22,5.31706652066877e-05
4.24,8.20915576648437e-05
4.26,9.39020414462561e-05
4.28,9.96629566551288e-05
4.3,0.000112525106121953
4.32,9.22942462218576e-05
4.34,8.12482974809547e-05
4.36,7.74002557697499e-05
4.38,7.2876306491194e-05
4.4,7.81758505161636e-05
4.42,8.64720420998597e-05
4.44,8.1811788858776e-05
4.46,7.65157612422828e-05
4.48,7.48991739320473e-05
4.5,6.56820033602714e-05
4.52,6.26359739716243e-05
4.54,6.46075060780328e-05
4.56,8.10703828914457e-05
4.58,9.01963949449013e-05
4.6,0.00010388971979015
4.62,0.000109288679502005
4.64,9.26510659660342e-05
4.66,8.83896196430709e-05
4.68,6.97133644915116e-05
4.7,6.89354914990767e-05
4.72,7.21947516575287e-05
4.74,7.42521829907465e-05
4.76,6.68335446249957e-05
4.78,5.61335609553188e-05
4.8,4.15671486067364e-05
4.82,1.50508275207741e-05
4.84,2.31968048237992e-05
4.86,1.32839713557885e-05
4.88,3.02842987097518e-05
4.9,3.9054457882192e-05
4.92,3.25124846492007e-05
4.94,3.75804382080064e-05
4.96,3.74548157762456e-05
4.98,2.99204806734299e-05
5,3.69237427804108e-05
5.02,5.86499154798467e-05
5.04,6.78919556474243e-05
5.06,8.3361808222073e-05
5.08,8.87538211674538e-05
5.1,7.76680043375731e-05
5.12,7.47497982302043e-05
5.14,7.51463173640808e-05
5.16,7.81627323181334e-05
5.18,8.70564975333783e-05
5.2,9.41489100465424e-05
5.22,8.35234723000026e-05
5.24,7.7033446089356e-05
5.26,6.5522579368853e-05
5.28,5.30068679223196e-05
5.3,4.99616114203848e-05
5.32,5.49908681148649e-05
5.34,6.87132081752371e-05
5.36,7.21817448134205e-05
5.38,8.88479496610424e-05
5.4,8.95972156420891e-05
5.42,7.87116940425866e-05
5.44,8.21736040178588e-05
5.46,6.77030700182377e-05
5.48,7.55745110501072e-05
5.5,8.01999538679011e-05
5.52,8.21018904793686e-05
5.54,7.88069433464679e-05
5.56,6.78206970324847e-05
5.58,5.03381391556675e-05
5.6,3.33376369848561e-05
5.62,3.1964980359879e-05
5.64,2.56613885475278e-05
5.66,3.57954219705819e-05
5.68,3.11601494132051e-05
5.7,2.3186023317343e-05
5.72,2.27238994300444e-05
5.74,1.68855998400108e-05
5.76,8.23500546874109e-06
5.78,1.46667111662556e-05
5.8,2.81331763735203e-05
5.82,3.83720246879579e-05
5.84,5.08883502714873e-05
5.86,5.24812335430414e-05
5.88,4.95808158715414e-05
5.9,4.64989952557721e-05
5.92,5.63224992248311e-05
5.94,6.22915558391876e-05
5.96,7.65514518627823e-05
5.98,8.53481795582255e-05
6,7.3266709612512e-05
6.02,7.26738474656641e-05
6.04,5.97686461176995e-05
6.06,5.12389654888315e-05
6.08,5.31505454316259e-05
6.1,5.81068241900393e-05
6.12,5.91851412329885e-05
6.14,5.99059626727156e-05
6.16,6.8331625500365e-05
6.18,5.83808236664471e-05
6.2,5.65656857341722e-05
6.22,6.00938240678037e-05
6.24,5.37579160216351e-05
6.26,6.96467706623469e-05
6.28,7.56869575464486e-05
6.3,8.15884428246625e-05
6.32,8.11649975619034e-05
6.34,7.295264344329e-05
6.36,5.98793130907901e-05
6.38,5.0108156020732e-05
6.4,4.74972253735959e-05
6.42,4.64129968264303e-05
6.44,4.91654872390487e-05
6.46,4.28000949513848e-05
6.48,3.3783446141504e-05
6.5,2.25965641894919e-05
6.52,1.43941385438836e-05
6.54,5.06104201274915e-06
6.56,1.09035984958955e-05
6.58,1.80538491707273e-05
6.6,2.26263396640714e-05
6.62,3.27281415906751e-05
6.64,3.29404586835407e-05
6.66,2.89798745756e-05
6.68,2.45484131004113e-05
6.7,3.33817200932865e-05
6.72,3.76353837991682e-05
6.74,5.68389675135912e-05
6.76,6.22226379013037e-05
6.78,5.39515118550027e-05
6.8,5.97462614420741e-05
6.82,4.5185768014203e-05
6.84,4.70918892799423e-05
6.86,5.26892595612708e-05
6.88,5.48226223358214e-05
6.9,5.53769796825119e-05
6.92,5.40631605866752e-05
6.94,4.86968325643859e-05
6.96,3.56199772541058e-05
6.98,3.6187179304595e-05
7,3.3421338208605e-05
7.02,3.63647930914808e-05
7.04,4.99372410770927e-05
7.06,5.72032494910555e-05
7.08,6.43482293889272e-05
7.1,6.49547819604249e-05
7.12,6.17593307620295e-05
7.14,5.27680267436823e-05
7.16,4.93894666336926e-05
7.18,5.02754171037108e-05
7.2,5.31250990068142e-05
7.22,5.41631664271848e-05
7.24,5.04792292524372e-05
7.26,3.90214844927057e-05
7.28,2.59837753969121e-05
7.3,1.82184658015033e-05
7.32,8.65993798539167e-06
7.34,1.8233090266968e-05
7.36,1.44934000846043e-05
7.38,1.58704157448103e-05
7.4,2.19295899182956e-05
7.42,1.79812304007365e-05
7.44,1.43684903230987e-05
7.46,1.01267710304776e-05
7.48,1.39917393934049e-05
7.5,2.1160043497409e-05
7.52,3.80282026171834e-05
7.54,4.02493694942303e-05
7.56,3.90547080867597e-05
7.58,4.32364749389941e-05
7.6,3.23259101070634e-05
7.62,4.26620065992781e-05
7.64,4.80995142373814e-05
7.66,5.4144648182632e-05
7.68,5.63448824547076e-05
7.7,5.34342882137229e-05
7.72,4.4444538398456e-05
7.74,3.41805540685896e-05
7.76,3.24707744489092e-05
7.78,2.94360852826635e-05
7.8,3.36483569664792e-05
7.82,4.05754879302539e-05
7.84,4.58646847334628e-05
7.86,4.63982268766558e-05
7.88,4.93086483029045e-05
7.9,4.86382587049407e-05
7.92,4.10676553403966e-05
7.94,4.65131091679446e-05
7.96,4.89490354753641e-05
7.98,5.49262653920541e-05
8,5.83518697916312e-05
8.02,5.6076822158659e-05
8.04,4.51736813824825e-05
8.06,3.60599937716656e-05
8.08,2.74578190543443e-05
8.1,1.98958123089265e-05
8.12,2.71659572351389e-05
8.14,1.90183398817912e-05
8.16,2.02658193853907e-05
8.18,1.94321020089647e-05
8.2,1.19120961843095e-05
8.22,1.08211755838359e-05
8.24,9.17071333510024e-06
8.26,2.4520825297533e-06
8.28,6.2214123815079e-06
8.3,1.71201006798724e-05
8.32,2.01421135564266e-05
8.34,1.95678937866766e-05
8.36,2.02970086613795e-05
8.38,1.26180402247655e-05
8.4,2.27829584680154e-05
8.42,3.12514642101548e-05
8.44,3.89404347764222e-05
8.46,4.23558186009398e-05
8.48,4.20195381336124e-05
8.5,3.30727383289049e-05
8.52,3.11015764710626e-05
8.54,3.18779839354158e-05
8.56,3.260123948697e-05
8.58,3.70752589773248e-05
8.6,3.80718958925355e-05
8.62,3.20422332167738e-05
8.64,2.69162727333597e-05
8.66,2.89716978994513e-05
8.68,2.12750886517242e-05
8.7,2.18684865657166e-05
8.72,3.11640788721507e-05
8.74,3.3157853526143e-05
8.76,4.53204188133979e-05
8.78,4.83977265534262e-05
8.8,4.74125003466013e-05
8.82,4.14185727364955e-05
8.84,3.61008880005403e-05
8.86,3.03249526192616e-05
8.88,3.04106583538029e-05
8.9,3.51659347795669e-05
8.92,2.89350448847714e-05
8.94,2.91675678034768e-05
8.96,1.92482282688764e-05
8.98,8.03681833199345e-06
9,4.38004778438322e-06
9.02,4.42066075488812e-06
9.04,2.43871627050118e-06
9.06,2.11652345254567e-06
9.08,9.04692194711493e-06
9.1,1.36752169932246e-05
9.12,1.38746155294637e-05
9.14,1.39856100092972e-05
9.16,6.75505305385317e-06
9.18,5.5554049942571e-06
9.2,1.54326338640348e-05
9.22,2.04896208546644e-05
9.24,2.6451606605757e-05
9.26,2.66991705280265e-05
9.28,1.83697822255352e-05
9.3,2.33373261043853e-05
9.32,2.37389650505656e-05
9.34,3.12458721896863e-05
9.36,3.59355330386293e-05
9.38,3.38691146436507e-05
9.4,2.61525514098996e-05
9.42,2.17665852520742e-05
9.44,1.5334589964988e-05
9.46,7.13022812497064e-06
9.48,1.53999987317415e-05
9.5,1.43631681733272e-05
9.52,1.8865168379838e-05
9.54,2.89142715016189e-05
9.56,2.95793640752077e-05
9.58,3.17354747112877e-05
9.6,2.82375681685111e-05
9.62,2.57763852326326e-05
9.64,2.42982164326375e-05
9.66,2.7100332005104e-05
9.68,3.316874273446e-05
9.7,3.02156125867339e-05
9.72,2.87636890108174e-05
9.74,2.03035499867288e-05
9.76,1.03148609528655e-05
9.78,2.37417983717439e-06
9.8,5.318873731136e-06
9.82,5.26356631862593e-06
9.84,4.53881911364759e-06
9.86,4.49799673483138e-06
9.88,1.08783838742301e-05
9.9,1.40777165530221e-05
9.92,1.78336539896744e-05
9.94,1.60799004029629e-05
9.96,8.89041814445022e-06
9.98,9.89864147264611e-07
10,2.61015214982433e-06
10.02,1.01895903335495e-05
10.04,1.09195568486806e-05
10.06,3.01960691805985e-06
10.08,1.03902227021509e-05
10.1,1.39056602205138e-05
10.12,2.68530866803151e-05
10.14,2.88836510016494e-05
10.16,2.86946145575973e-05
10.18,2.45348554396423e-05
10.2,2.17480612376241e-05
10.22,1.64170779663084e-05
10.24,2.05916221731639e-05
10.26,2.37573610386738e-05
10.28,1.86774482709716e-05
10.3,2.04642108350654e-05
10.32,1.74863709706744e-05
10.34,1.4088123768068e-05
10.36,1.47340320255653e-05
10.38,1.24706088567888e-05
10.4,1.46217969993909e-05
10.42,1.51108576537693e-05
10.44,2.34811446683401e-05
10.46,3.01825055262151e-05
10.48,2.91992788899448e-05
10.5,2.98436774682667e-05
10.52,2.44116067858532e-05
10.54,1.47266878240951e-05
10.56,1.15522799969497e-05
10.58,1.09263198511495e-05
10.6,1.00549918291586e-05
10.62,1.1778280090444e-05
10.64,7.06919215743806e-06
10.66,6.55061176970635e-06
10.68,1.31660050676019e-05
10.7,1.87262254790288e-05
10.72,1.74146967476938e-05
10.74,1.43814632943353e-05
10.76,1.05287718214236e-05
10.78,1.0458428890752e-05
10.8,1.16669467333747e-05
10.82,1.79142617018059e-05
10.84,1.23103924021164e-05
10.86,8.64826685679558e-06
10.88,9.96257000557583e-06
10.9,1.20601094730941e-05
10.92,1.19885422340968e-05
10.94,1.51513252920489e-05
10.96,1.22471486553687e-05
10.98,1.39254526391041e-05
11,1.55117844916281e-05
11.02,2.47717256631048e-05
11.04,2.73159675326454e-05
11.06,2.51074858488499e-05
11.08,2.46064640113336e-05
11.1,1.60153133695523e-05
11.12,8.56125994307114e-06
11.14,7.263478411169e-06
11.16,7.20448766123047e-06
11.18,5.45498898611092e-06
11.2,7.95824651507154e-06
11.22,1.26204196377367e-05
11.24,1.45712113825542e-05
11.26,1.70166256610794e-05
11.28,1.9395579029415e-05
11.3,1.55202294670788e-05
11.32,9.66684421414817e-06
11.34,1.25609278192526e-05
11.36,1.29097058632915e-05
11.38,1.60291141987906e-05
11.4,1.70010605064143e-05
11.42,7.62285358516046e-06
11.44,3.25642539443972e-06
11.46,6.80211964463625e-06
11.48,1.28673195325598e-05
11.5,1.31719536402345e-05
11.52,1.41228574714447e-05
11.54,9.39236727028498e-06
11.56,1.22695264102014e-05
11.58,1.42782214232111e-05
11.6,2.1814770141816e-05
11.62,2.04657640216484e-05
11.64,1.84878707012538e-05
11.66,1.56146592139356e-05
11.68,7.1000501280711e-06
11.7,3.59457689016456e-06
11.72,1.76712905200297e-06
11.74,2.73668726148938e-06
11.76,6.97511008841478e-06
11.78,1.24915950631573e-05
11.8,2.23043032266733e-05
11.82,2.35038765734896e-05
11.84,2.42790986292857e-05
11.86,2.47230299225543e-05
11.88,1.74739107333879e-05
11.9,1.58133289489225e-05
11.92,1.94095302085382e-05
11.94,1.80391305265649e-05
11.96,2.04220089179296e-05
11.98,1.89924980218987e-05
12,8.82812145256999e-06
12.02,4.13820395456448e-06
12.04,4.53563621456548e-06
12.06,7.33740610024566e-06
12.08,6.07988183526912e-06
12.1,2.09756101472364e-06
12.12,5.9417001897956e-06
12.14,8.12618845944753e-06
12.16,1.31931958604202e-05
12.18,1.52020486344911e-05
12.2,8.05905345073609e-06
12.22,5.1762642495472e-06
12.24,4.44793632049846e-06
12.26,9.03790455732018e-06
12.28,1.08786252846726e-05
12.3,1.20796222615201e-05
12.32,8.33930141953917e-06
12.34,1.35265943458496e-05
12.36,1.63947375298656e-05
12.38,2.62555116061585e-05
12.4,2.69951678711525e-05
12.42,2.6324302388477e-05
12.44,2.46916668302414e-05
12.46,1.7314592356543e-05
12.48,1.47897229579725e-05
12.5,1.53187029269812e-05
12.52,1.54643783563745e-05
12.54,1.62373197566465e-05
12.56,1.96305097540077e-05
12.58,1.91392911524474e-05
12.6,1.81783345230669e-05
12.62,2.12572214374595e-05
12.64,1.90813592453321e-05
12.66,1.68901618287788e-05
12.68,2.15983664237824e-05
12.7,2.5889511509233e-05
12.72,2.72803231393878e-05
12.74,3.23418898446236e-05
12.76,2.79295960234013e-05
12.78,2.01367470126068e-05
12.8,1.76823929616512e-05
12.82,9.89078633090239e-06
12.84,1.26211163473823e-05
12.86,1.18439815503697e-05
12.88,1.16527614703761e-05
12.9,7.11748671309309e-06
12.92,3.94325408378011e-06
12.94,8.29458567964723e-06
12.96,1.05274411042371e-05
12.98,5.81511410230275e-06
13,4.73858440242973e-06
13.02,9.97177274532358e-07
13.04,6.01744098712689e-06
13.06,8.2988777089982e-06
13.08,8.27711935402418e-06
13.1,3.54761705490359e-06
13.12,5.96086366918652e-06
13.14,1.11893123320839e-05
13.16,2.1070918518091e-05
13.18,2.22457673123076e-05
13.2,2.41663530683787e-05
13.22,2.33422641910448e-05
13.24,1.86883553179457e-05
13.26,2.02134511276202e-05
13.28,2.31390614575653e-05
13.3,2.40776859591395e-05
13.32,2.70358268174037e-05
13.34,2.48023776559404e-05
13.36,1.84777630930934e-05
13.38,1.71139411576328e-05
13.4,1.26712634363949e-05
13.42,1.05801652867349e-05
13.44,1.38075195223738e-05
13.46,1.84156546123037e-05
13.48,2.40419684158039e-05
13.5,2.69482910132348e-05
13.52,3.16943574880728e-05
13.54,2.77593293502921e-05
13.56,2.46345294609524e-05
13.58,2.33281130702788e-05
13.6,2.07682593864501e-05
13.62,2.47058547564468e-05
13.64,2.49270884915667e-05
13.66,2.48039349213232e-05
13.68,1.75462179807779e-05
13.7,1.40435735186949e-05
13.72,6.94829308646286e-06
13.74,4.55941095699008e-06
13.76,6.76429332156026e-06
13.78,4.07575442570592e-06
13.8,6.50421757978637e-06
13.82,8.04497448483357e-06
13.84,8.35023197701139e-06
13.86,6.61194709102923e-06
13.88,4.8827061435493e-06
13.9,2.83032146420384e-06
13.92,8.54611005173016e-06
13.94,1.58534282494557e-05
13.96,1.7738800230936e-05
13.98,2.07879102917502e-05
14,1.95603020329408e-05
14.02,1.72102960518766e-05
14.04,1.92100246372664e-05
14.06,2.40797051981874e-05
14.08,2.65447521939633e-05
14.1,3.0752136410062e-05
14.12,2.79771219554674e-05
14.14,2.33081741411442e-05
14.16,2.05327426985679e-05
14.18,1.43613900536678e-05
14.2,1.58441823728243e-05
14.22,1.59509360636883e-05
14.24,1.99190719905944e-05
14.26,2.22034600173531e-05
14.28,2.3105419980226e-05
14.3,2.73980677713989e-05
14.32,2.31997700914695e-05
14.34,2.28680280229978e-05
14.36,2.38278009921885e-05
14.38,2.36478285923453e-05
14.4,2.95124950639778e-05
14.42,3.15855380468204e-05
14.44,3.03327583428727e-05
14.46,2.59136248322579e-05
14.48,2.28326218544572e-05
14.5,1.36457609032644e-05
14.52,1.42565027428826e-05
14.54,1.45731264095231e-05
14.56,1.22362062676467e-05
14.58,1.39355897408136e-05
14.6,1.06808650372129e-05
14.62,5.85753015108026e-06
14.64,3.38060483214623e-06
14.66,3.27246102324377e-06
14.68,1.16919831595163e-06
14.7,6.8472685190245e-06
14.72,9.97297622137893e-06
14.74,1.29172248407237e-05
14.76,1.52161355939153e-05
14.78,1.334047671962e-05
14.8,1.29449384286082e-05
14.82,1.48659630687722e-05
14.84,2.22521463784527e-05
14.86,2.52102169920423e-05
14.88,3.08023984401909e-05
14.9,2.91635357939672e-05
14.92,2.61742676944798e-05
14.94,2.42644823982473e-05
14.96,2.15571794601832e-05
14.98,2.41760719372071e-05
15,2.4870663660106e-05
15.02,2.74126159791877e-05
15.04,2.45776471711734e-05
15.06,2.41828501760443e-05
15.08,2.31567990177009e-05
15.1,1.75897602739634e-05
15.12,2.10524644048258e-05
15.14,2.14409693237994e-05
15.16,2.51552396905721e-05
15.18,3.24659755097364e-05
15.2,3.41792825105043e-05
15.22,3.39311060588291e-05
15.24,3.30684743550942e-05
15.26,2.87685240148053e-05
15.28,2.37279162322008e-05
15.3,2.61004115980426e-05
15.32,2.49560696380738e-05
15.34,2.54612972708464e-05
15.36,2.45448236615109e-05
15.38,1.94237526300381e-05
15.4,1.272078498411e-05
15.42,8.41202100101532e-06
15.44,5.42790051044961e-06
15.46,4.86540339261302e-06
15.48,9.25658527543738e-06
15.5,9.75986662829428e-06
15.52,1.18586435170474e-05
15.54,1.24481195795699e-05
15.56,1.06553966490145e-05
15.58,8.92346637238282e-06
15.6,8.88517639324152e-06
15.62,1.62860163596573e-05
15.64,1.79046405996531e-05
15.66,2.51436298091334e-05
15.68,2.36819068843848e-05
15.7,2.13055383591962e-05
15.72,2.16092779978537e-05
15.74,2.07289914938531e-05
15.76,2.51839304408078e-05
15.78,2.80485598013647e-05
15.8,2.90329235469514e-05
15.82,2.61615209836098e-05
15.84,2.45839747483081e-05
15.86,1.85171347955948e-05
15.88,1.59494858730395e-05
15.9,1.75500216796323e-05
15.92,1.72859601457979e-05
15.94,2.27872365754795e-05
15.96,2.68023255666786e-05
15.98,2.78642119737063e-05
16,2.85749423195464e-05
16.02,2.87229706524792e-05
16.04,2.52177347185139e-05
16.06,2.57441300359934e-05
16.08,2.87910479456911e-05
16.1,2.99549640216181e-05
16.12,3.23085442114982e-05
16.14,3.01405494682339e-05
16.16,2.64203898649207e-05
16.18,1.88355844352086e-05
16.2,1.66408185072082e-05
16.22,1.32048245373462e-05
16.24,1.37120850412388e-05
16.26,1.63974751315418e-05
16.28,1.24536054373126e-05
16.3,1.18133059700239e-05
16.32,1.03847261430091e-05
16.34,7.76818542829812e-06
16.36,4.7787362617169e-06
16.38,7.46194580904879e-06
16.4,1.16958205410919e-05
16.42,1.38775772710066e-05
16.44,2.09451548292756e-05
16.46,1.81265669378054e-05
16.48,1.73235498599931e-05
16.5,1.78176069255296e-05
16.52,1.7615592887631e-05
16.54,2.40014144995454e-05
16.56,2.73538674293195e-05
16.58,2.8457546444547e-05
16.6,2.77214502799104e-05
16.62,2.47642337815036e-05
16.64,1.97807667767579e-05
16.66,1.97437187986459e-05
16.68,1.93309199716085e-05
16.7,2.11292285959785e-05
16.72,2.29106823731978e-05
16.74,2.33146932060122e-05
16.76,2.29026584988857e-05
16.78,2.17779590565246e-05
16.8,2.2054597775369e-05
16.82,1.96677070053376e-05
16.84,2.31657429598693e-05
16.86,2.67551660263419e-05
16.88,2.98123014633904e-05
16.9,3.29408548883078e-05
16.92,3.17181957217441e-05
16.94,2.90476431463245e-05
16.96,2.26637217150841e-05
16.98,2.25564725249697e-05
17,1.83508489071458e-05
17.02,2.08325083832337e-05
17.04,2.18717334881938e-05
17.06,1.57508549147718e-05
17.08,1.50213071514059e-05
17.1,1.04768876571942e-05
17.12,4.92438668859107e-06
17.14,2.95081794877986e-06
17.16,4.98924547895636e-06
17.18,6.53302771510999e-06
17.2,9.83173865587602e-06
17.22,1.40328563526813e-05
17.24,1.15049363633487e-05
17.26,1.08922745040846e-05
17.28,9.64518514417481e-06
17.3,1.07994016283532e-05
17.32,1.67700741656668e-05
17.34,2.10783376847064e-05
17.36,2.28356517434623e-05
17.38,2.30878865404262e-05
17.4,2.07586699072155e-05
17.42,1.88190418147898e-05
17.44,2.010411083543e-05
17.46,2.22582292743063e-05
17.48,2.47417301704757e-05
17.5,2.402281239251e-05
17.52,2.38650260994596e-05
17.54,1.92152723138145e-05
17.56,1.65679762226698e-05
17.58,1.60456121606829e-05
17.6,1.37650221889792e-05
17.62,1.97828858500705e-05
17.64,2.2458677494155e-05
17.66,2.62133514050474e-05
17.68,2.98024803542337e-05
17.7,2.92585604031371e-05
17.72,2.7488264725689e-05
17.74,2.478392428144e-05
17.76,2.59192365845194e-05
17.78,2.39116071537727e-05
17.8,2.88794238038732e-05
17.82,2.80378416098915e-05
17.84,2.35883653425023e-05
17.86,2.24358645041672e-05
17.88,1.49513805522401e-05
17.9,1.02410580650384e-05
17.92,9.30254103200784e-06
17.94,9.31305439941237e-06
17.96,9.52432811021953e-06
17.98,1.15436184119018e-05
18,1.25187277279263e-05
18.02,1.07399315207328e-05
18.04,9.60345259605125e-06
18.06,7.54663147364505e-06
18.08,7.02570474874828e-06
18.1,1.07278155805321e-05
18.12,1.60257333276492e-05
18.14,1.60872645076732e-05
18.16,1.7440669696971e-05
18.18,1.54297533475844e-05
18.2,1.31444997462478e-05
18.22,1.62672341938074e-05
18.24,1.94020448307364e-05
18.26,2.21946576460811e-05
18.28,2.28729068696206e-05
18.3,2.20418371916236e-05
18.32,1.59415525936545e-05
18.34,1.56718749619316e-05
18.36,1.23472866674192e-05
18.38,1.32370537746477e-05
18.4,1.74489681198996e-05
18.42,1.61627964247381e-05
18.44,1.96852631081668e-05
18.46,2.12925302541316e-05
18.48,1.97150523918376e-05
18.5,1.93827553597457e-05
18.52,1.92289136073494e-05
18.54,2.07902835951669e-05
18.56,2.29838520921091e-05
18.58,2.82364547463597e-05
18.6,2.73257231434366e-05
18.62,2.6028865348227e-05
18.64,2.3618351967382e-05
18.66,1.74169833876088e-05
18.68,1.48631903892402e-05
18.7,1.48016713661568e-05
18.72,1.44068768936755e-05
18.74,1.37063155321349e-05
18.76,1.33620120102779e-05
18.78,9.87407206282267e-06
18.8,6.75740978363905e-06
18.82,5.09672083964567e-06
18.84,3.53658749019836e-06
18.86,2.83767341892941e-06
18.88,7.22554771201886e-06
18.9,1.15101244385035e-05
18.92,1.01481189485189e-05
18.94,1.32637844717262e-05
18.96,1.02038999262405e-05
18.98,8.14520557598184e-06
19,1.20018172146624e-05
19.02,1.48474660283482e-05
19.04,1.94057648674972e-05
19.06,2.03910525804111e-05
19.08,1.91514019212535e-05
19.1,1.54702150055158e-05
19.12,1.59629753971921e-05
19.14,1.37720084463555e-05
19.16,1.80632924497942e-05
19.18,1.8593477247268e-05
19.2,1.68484363318279e-05
19.22,1.76858299823798e-05
19.24,1.42974987850738e-05
19.26,1.22469454531688e-05
19.28,1.18353417297018e-05
19.3,1.23182009461407e-05
19.32,1.52673021386854e-05
19.34,1.94947267211475e-05
19.36,2.36730575895752e-05
19.38,2.45689344618971e-05
19.4,2.44992515284463e-05
19.42,2.20904235396082e-05
19.44,1.90188523372255e-05
19.46,1.6974882146877e-05
19.48,1.90784421629573e-05
19.5,1.82229277756629e-05
19.52,1.79696691570832e-05
19.54,1.701309455867e-05
19.56,1.05615695125777e-05
19.58,6.89005594706498e-06
19.6,3.81122219718815e-06
19.62,1.25620558172815e-06
19.64,1.15822509944457e-06
19.66,4.86374895727991e-06
19.68,7.79233321587811e-06
19.7,6.79476271950163e-06
19.72,1.0560141341395e-05
19.74,8.83949786320822e-06
19.76,2.83106178202794e-06
19.78,4.13119071431273e-06
19.8,6.19037666115718e-06
19.82,1.11181711358968e-05
19.84,1.16802108902604e-05
19.86,1.11791330169086e-05
19.88,8.92249816595818e-06
19.9,1.03907668604298e-05
19.92,1.19841037073305e-05
19.94,1.70409912284286e-05
19.96,1.76619271831049e-05
19.98,1.69281427659407e-05
20,1.47068962735993e-05
20.02,1.08619264130373e-05
20.04,8.0746715304405e-06
20.06,7.57815190098815e-06
20.08,9.06333096542974e-06
20.1,1.00129565356442e-05
20.12,1.3187609370777e-05
20.14,1.54471967544069e-05
20.16,1.6261653655804e-05
20.18,1.64792088439668e-05
20.2,1.57504729552415e-05
20.22,1.47000802949232e-05
20.24,1.54278640090153e-05
20.26,1.99341963356976e-05
20.28,1.89636310038221e-05
20.3,2.147768172128e-05
20.32,1.94266550286944e-05
20.34,1.25308228715106e-05
20.36,1.10911148683302e-05
20.38,6.05105921983441e-06
20.4,6.06023042337111e-06
20.42,6.45503603118855e-06
20.44,6.63408182302028e-06
20.46,5.82788363456646e-06
20.48,5.85408211365747e-06
20.5,9.48677160257127e-06
20.52,8.55750476751917e-06
20.54,4.68212682311297e-06
20.56,4.74145190227266e-06
20.58,3.06577412124748e-06
20.6,7.18494315372058e-06
20.62,8.29213247775289e-06
20.64,7.81581913874218e-06
20.66,4.29643291985829e-06
20.68,3.77623074747899e-06
20.7,6.07920082913376e-06
20.72,1.15772952549542e-05
20.74,1.31631591211042e-05
20.76,1.25568236008019e-05
20.78,1.13529060069382e-05
20.8,8.9911887790802e-06
20.82,7.49739519538575e-06
20.84,1.10637028056183e-05
20.86,1.02834648442572e-05
20.88,1.09641085299589e-05
20.9,1.08967523585163e-05
20.92,7.60729630864934e-06
20.94,7.02691861248851e-06
20.96,7.11058262692896e-06
20.98,6.22999860204392e-06
21,6.55978227668729e-06
21.02,9.83941905163742e-06
21.04,1.42120449071287e-05
21.06,1.49540902209881e-05
21.08,1.89596296738865e-05
21.1,1.61510270776334e-05
21.12,1.2236471680887e-05
21.14,1.14674407466727e-05
21.16,7.29311082254346e-06
21.18,1.00025230228468e-05
21.2,9.43047271112371e-06
21.22,8.52370990717568e-06
21.24,5.49446743236298e-06
21.26,3.63778539058457e-06
21.28,5.64825082517989e-06
21.3,6.67724191531569e-06
21.32,4.95703468285447e-06
21.34,4.75990068125965e-06
21.36,3.00929919556743e-06
21.38,4.80996156744962e-06
21.4,7.86619311609006e-06
21.42,8.23359098578782e-06
21.44,5.4669112916464e-06
21.46,3.94409005387026e-06
21.48,2.82040402713296e-06
21.5,6.06350482242009e-06
21.52,7.21609663621775e-06
21.54,7.64670731297498e-06
21.56,7.6711851163175e-06
21.58,6.13702043134327e-06
21.6,9.29511512976563e-06
21.62,1.34611659722935e-05
21.64,1.29163865325218e-05
21.66,1.5822690084836e-05
21.68,1.262449444975e-05
21.7,8.17329368060068e-06
21.72,6.60177013628355e-06
21.74,3.06014799288388e-06
21.76,4.53852636780312e-06
21.78,4.34779681757144e-06
21.8,6.39853760107764e-06
21.82,8.59953717598629e-06
21.84,1.01740126319417e-05
21.86,1.33324929759943e-05
21.88,1.14389237647485e-05
21.9,1.02223184975625e-05
21.92,9.50824412670726e-06
21.94,9.05522050220085e-06
21.96,1.19979137085845e-05
21.98,1.23893173784345e-05
22,1.19212050646327e-05
22.02,8.3050165429775e-06
22.04,5.32948100998647e-06
22.06,2.31955342820579e-06
22.08,3.50168088220263e-06
22.1,3.15923946210672e-06
22.12,3.35505815612336e-06
22.14,3.12897363865138e-06
22.16,5.04196485133429e-06
22.18,1.03910943509826e-05
22.2,1.12070304498673e-05
22.22,1.03720308384816e-05
22.24,1.12665191618025e-05
22.26,6.17757742310017e-06
22.28,2.70155192117903e-06
22.3,1.89530156119602e-06
22.32,1.61294347188828e-06
22.34,1.48823178665482e-06
22.36,3.07642251732366e-06
22.38,7.89927014896955e-06
22.4,1.01465023106185e-05
22.42,1.17327719393388e-05
22.44,1.46267062020093e-05
22.46,1.07818516898496e-05
22.48,1.05190996346799e-05
22.5,9.61694648808218e-06
22.52,1.12379902412688e-05
22.54,1.29079658508855e-05
22.56,1.23577950875915e-05
22.58,1.14296420121245e-05
22.6,6.77816144459211e-06
22.62,4.31906916456229e-06
22.64,2.83531619114228e-06
22.66,1.84432756925854e-06
22.68,1.10010076618844e-06
22.7,2.55313886729974e-06
22.72,5.40004021958132e-06
22.74,8.77605293467684e-06
22.76,1.1011429934929e-05
22.78,9.9033889867346e-06
22.8,8.05545429387242e-06
22.82,5.66763784028682e-06
22.84,1.75761410480243e-06
22.86,5.03536749606606e-06
22.88,4.87008648036527e-06
22.9,4.66185257040329e-06
22.92,2.78026557340488e-06
22.94,2.21766435829315e-06
22.96,8.24232375067861e-06
22.98,9.61045373791636e-06
23,1.12388047355455e-05
23.02,1.29638130370061e-05
23.04,7.59303995640817e-06
23.06,7.62495543655547e-06
23.08,6.36067013950618e-06
23.1,7.56670709079331e-06
23.12,8.50022997647965e-06
23.14,8.21545034690909e-06
23.16,8.11956280004723e-06
23.18,6.5085809047186e-06
23.2,7.7255979684721e-06
23.22,9.0706056927113e-06
23.24,6.37109278317096e-06
23.26,8.168079944116e-06
23.28,9.63266996010342e-06
23.3,1.30461472063245e-05
23.32,1.51680564441322e-05
23.34,1.64150571164675e-05
23.36,1.4286145013571e-05
23.38,1.06223124045349e-05
23.4,8.74178014199348e-06
23.42,5.55623368426153e-06
23.44,7.75265755664083e-06
23.46,7.33910870452866e-06
23.48,5.60376610750485e-06
23.5,4.31133316965831e-06
23.52,4.31289480810069e-06
23.54,5.45437224495576e-06
23.56,4.5215886197314e-06
23.58,5.25261077186397e-06
23.6,3.29627847003223e-06
23.62,2.31672610276754e-06
23.64,4.37404893832356e-06
23.66,5.06360502407946e-06
23.68,5.82251080820338e-06
23.7,3.00789462027865e-06
23.72,1.00241771818967e-06
23.74,6.3549541172848e-06
23.76,8.74370277773425e-06
23.78,1.13690109517036e-05
23.8,1.30574190581813e-05
23.82,9.12068097330491e-06
23.84,1.0419078227135e-05
23.86,9.79546097178508e-06
23.88,1.26291752233277e-05
23.9,1.40280561806587e-05
23.92,1.45340199317063e-05
23.94,1.29108379448891e-05
23.96,9.04813781830813e-06
23.98,8.52745156773538e-06
24,5.52775069147064e-06
24.02,4.56090634340557e-06
24.04,8.02798517052903e-06
24.06,9.93156091037845e-06
24.08,1.29829251813401e-05
24.1,1.6562545086017e-05
24.12,1.75874077772256e-05
24.14,1.5244119145433e-05
24.16,1.50438966946854e-05
24.18,1.28321982645351e-05
24.2,1.26962810142159e-05
24.22,1.51492685458478e-05
24.24,1.48001899320243e-05
24.26,1.37875140308949e-05
24.28,1.14706567768735e-05
24.3,7.6276683676807e-06
24.32,2.50494321652982e-06
24.34,1.92450283302448e-06
24.36,4.99922391096847e-07
24.38,2.69428579974084e-06
24.4,4.00026816964133e-06
24.42,4.05214474128592e-06
24.44,6.45910038485669e-06
24.46,7.16497675132111e-06
24.48,4.56724037956863e-06
24.5,2.57317522182467e-06
24.52,2.74821642256008e-06
24.54,5.76190597906518e-06
24.56,7.69208311809502e-06
24.58,9.83177221376508e-06
24.6,6.66247780273401e-06
24.62,7.77906778400844e-06
24.64,8.76453059958748e-06
24.66,1.23325670449499e-05
24.68,1.52445940165256e-05
24.7,1.65993165529973e-05
24.72,1.42525134160057e-05
24.74,1.25587856883739e-05
24.76,1.07886841238939e-05
24.78,7.52168496249031e-06
24.8,1.0240832567856e-05
24.82,1.07204101325309e-05
24.84,1.06401380952495e-05
24.86,1.26963341494514e-05
24.88,1.44667097293405e-05
24.9,1.30936412344067e-05
24.92,1.27776073653082e-05
24.94,1.39147653480529e-05
24.96,1.24775843374609e-05
24.98,1.67020796923087e-05
25,1.86694114102329e-05
25.02,2.00831750132449e-05
25.04,1.97542638384401e-05
25.06,1.7292426015926e-05
25.08,1.4128544529796e-05
25.1,1.03294543222656e-05
25.12,1.09267235794743e-05
25.14,9.41206674818834e-06
25.16,1.10053057154435e-05
25.18,9.37441328342288e-06
25.2,7.01508798080228e-06
25.22,6.40034813642403e-06
25.24,4.01690194417538e-06
25.26,3.06232706787323e-06
25.28,1.55623570597924e-06
25.3,4.58809380946836e-06
25.32,6.74154804340657e-06
25.34,8.23052572026715e-06
25.36,1.04499576864043e-05
25.38,7.22933449077533e-06
25.4,6.98033506617632e-06
25.42,7.5203735671042e-06
25.44,1.03724667293435e-05
25.46,1.46964758803034e-05
25.48,1.58373777434802e-05
25.5,1.42882855784626e-05
25.52,1.43867614195043e-05
25.54,1.13375128286874e-05
25.56,1.13736651951235e-05
25.58,1.38590012798857e-05
25.6,1.38500943949937e-05
25.62,1.43208580380051e-05
25.64,1.41860178858841e-05
25.66,1.28283076146211e-05
25.68,9.73109322588328e-06
25.7,1.02644889140036e-05
25.72,1.02437936498966e-05
25.74,1.10251443693502e-05
25.76,1.60541383218055e-05
25.78,1.78078348958101e-05
25.8,2.05490649835149e-05
25.82,2.00231428420368e-05
25.84,1.91559183792751e-05
25.86,1.67003851121805e-05
25.88,1.46645459541219e-05
25.9,1.68099538202054e-05
25.92,1.53816783793292e-05
25.94,1.73843064737806e-05
25.96,1.52191596223374e-05
25.98,1.14445835766373e-05
26,8.46564854693295e-06
26.02,4.88623780557416e-06
26.04,3.22000294426515e-06
26.06,4.2040425750762e-06
26.08,5.95787825802988e-06
26.1,5.8353761122983e-06
26.12,7.83829824215339e-06
26.14,8.41688862674203e-06
26.16,5.55892635633205e-06
26.18,5.3722379552488e-06
26.2,5.34345384603981e-06
26.22,8.61920987694843e-06
26.24,1.29315283066651e-05
26.26,1.36471198221782e-05
26.28,1.34489290912886e-05
26.3,1.38233847979187e-05
26.32,1.09412538054328e-05
26.34,1.41265808893279e-05
26.36,1.58055552418578e-05
26.38,1.76659570856318e-05
26.4,1.82710317360951e-05
26.42,1.69594502740352e-05
26.44,1.46058731429551e-05
26.46,1.081989289576e-05
26.48,1.16011448851706e-05
26.5,1.01442592724771e-05
26.52,1.25005375917292e-05
26.54,1.58189542216999e-05
26.56,1.65905763624865e-05
26.58,1.84808530557358e-05
26.6,1.8358100302464e-05
26.62,1.84866825186343e-05
26.64,1.63186472780345e-05
26.66,1.80076289181445e-05
26.68,2.01823446388647e-05
26.7,2.0156945232642e-05
26.72,2.32587815022941e-05
26.74,2.05093664460185e-05
26.76,1.71833274922794e-05
26.78,1.46452564221676e-05
26.8,1.08603706498078e-05
26.82,9.76196287950624e-06
26.84,1.07687010296321e-05
26.86,9.92521149947457e-06
26.88,9.30876767578458e-06
26.9,9.42214619027199e-06
26.92,7.25272821441539e-06
26.94,5.75381845091601e-06
26.96,4.68166059992337e-06
26.98,4.332992855524e-06
27,6.67418406490374e-06
27.02,9.87809907509587e-06
27.04,1.10229412973912e-05
27.06,1.04633253988432e-05
27.08,1.03838730233929e-05
27.1,7.54178448671819e-06
27.12,1.09152525789067e-05
27.14,1.27545612890432e-05
27.16,1.60671742265818e-05
27.18,1.64380835155056e-05
27.2,1.59945319324352e-05
27.22,1.35427200175367e-05
27.24,1.12615391404946e-05
27.26,1.28766473551378e-05
27.28,1.12831625353378e-05
27.3,1.47391812997897e-05
27.32,1.50023294427806e-05
27.34,1.3330000099787e-05
27.36,1.38681810640936e-05
27.38,1.32684662427942e-05
27.4,1.21672126198735e-05
27.42,1.21237389347258e-05
27.44,1.59052107093355e-05
27.46,1.74317022384756e-05
27.48,2.04577139906274e-05
27.5,2.30654558641405e-05
27.52,2.08236227337837e-05
27.54,1.93976137037089e-05
27.56,1.74165022947105e-05
27.58,1.52720985030952e-05
27.6,1.5746682010023e-05
27.62,1.68927854324455e-05
27.64,1.53657172863481e-05
27.66,1.45382307971621e-05
27.68,1.16003354532196e-05
27.7,7.8163802580097e-06
27.72,5.91408405708388e-06
27.74,3.93977407853125e-06
27.76,5.85105278586018e-06
27.78,6.6164528104334e-06
27.8,9.68167426631645e-06
27.82,1.06888723611095e-05
27.84,9.36377987129443e-06
27.86,9.79963902694541e-06
27.88,6.48071177151493e-06
27.9,8.98747998960539e-06
27.92,1.09873141080758e-05
27.94,1.39615783492e-05
27.96,1.49821059839416e-05
27.98,1.49159072036769e-05
28,1.22549701836532e-05
28.02,1.18475857630918e-05
28.04,1.29736945921226e-05
28.06,1.30411876634869e-05
28.08,1.69907846167945e-05
28.1,1.53232447701585e-05
28.12,1.35103831744193e-05
28.14,1.29488531642916e-05
28.16,1.01449946990433e-05
28.18,8.4376181931975e-06
28.2,1.03890667803247e-05
28.22,1.25525889095643e-05
28.24,1.44073604803585e-05
28.26,1.83807742765015e-05
28.28,1.94443112020074e-05
28.3,1.89076021942569e-05
28.32,1.8082254880649e-05
28.34,1.72737327363455e-05
28.36,1.68471541634609e-05
28.38,1.82294622737278e-05
28.4,2.04710588225451e-05
28.42,1.87977082103e-05
28.44,1.82771451218939e-05
28.46,1.47477259592751e-05
28.48,1.07735385891661e-05
28.5,8.22293756342994e-06
28.52,7.38746159587452e-06
28.54,7.87022766180698e-06
28.56,7.45923958259853e-06
28.58,9.72090522787824e-06
28.6,8.59401369821026e-06
28.62,7.33530954560219e-06
28.64,8.08169395711755e-06
28.66,4.15164671637955e-06
28.68,6.46068016851803e-06
28.7,7.82984174294625e-06
28.72,1.0450309670627e-05
28.74,1.21291948645124e-05
28.76,1.13930147730006e-05
28.78,9.2947811429978e-06
28.8,9.84823030184874e-06
28.82,1.06012727775141e-05
28.84,1.36691696548247e-05
28.86,1.65539490814341e-05
28.88,1.51591874404097e-05
28.9,1.45786545170805e-05
28.92,1.25857289058898e-05
28.94,9.92839532239886e-06
28.96,9.90838842804901e-06
28.98,1.16891940574012e-05
29,1.18069381532807e-05
29.02,1.34558056122085e-05
29.04,1.49896945241916e-05
29.06,1.44005693802669e-05
29.08,1.44801641509163e-05
29.1,1.36863601971786e-05
29.12,1.50461623876094e-05
29.14,1.54915081091411e-05
29.16,1.91676809008903e-05
29.18,2.19392346588362e-05
29.2,2.03368262228967e-05
29.22,2.14675680449668e-05
29.24,1.77313180673491e-05
29.26,1.46041741373911e-05
29.28,1.35927095349652e-05
29.3,1.30796002284071e-05
29.32,1.29314954986942e-05
29.34,1.27427468484314e-05
29.36,1.21799095239697e-05
29.38,8.43345605122729e-06
29.4,7.60394154597303e-06
29.42,6.34154811557258e-06
29.44,3.38888472821371e-06
29.46,5.93436123087457e-06
29.48,6.72826918325861e-06
29.5,9.23935266723138e-06
29.52,1.06975432135847e-05
29.54,9.76581828062345e-06
29.56,7.71685538324726e-06
29.58,6.7040045171925e-06
29.6,6.81963470949673e-06
29.62,1.03566665995742e-05
29.64,1.22370161392769e-05
29.66,1.25150082288481e-05
29.68,1.15418742883331e-05
29.7,9.84551599461413e-06
29.72,8.71492787006522e-06
29.74,9.89854357737893e-06
29.76,1.23179361388456e-05
29.78,1.14147265473672e-05
29.8,1.24784905376119e-05
29.82,1.11106908568133e-05
29.84,8.4474686913582e-06
29.86,7.62266138410032e-06
29.88,7.21161684452563e-06
29.9,8.68268626302008e-06
29.92,9.99166223761804e-06
29.94,1.5247948352085e-05
29.96,1.65026122103708e-05
29.98,1.64742530593756e-05
30,1.86512663080304e-05
30.02,1.46461351808089e-05
30.04,1.42996518331133e-05
30.06,1.46238442180863e-05
30.08,1.4841639108542e-05
30.1,1.59274427766578e-05
30.12,1.56861040241064e-05
30.14,1.32197553702175e-05
30.16,9.51001959154497e-06
30.18,7.36530738740612e-06
30.2,3.84719509343659e-06
30.22,3.85352249797072e-06
30.24,4.69877970943545e-06
30.26,5.60686464045144e-06
30.28,7.1091750249326e-06
30.3,8.08038909764166e-06
30.32,8.08518316068454e-06
30.34,6.03430797965945e-06
30.36,4.95338662947733e-06
30.38,4.3688450806357e-06
30.4,7.45086408481549e-06
30.42,9.16821670346973e-06
30.44,1.00915489203554e-05
30.46,8.62453263293806e-06
30.48,7.71067176850802e-06
30.5,6.55676927413582e-06
30.52,9.43879886136194e-06
30.54,1.19789680833787e-05
30.56,1.11988536086469e-05
30.58,1.3149740948059e-05
30.6,9.74820414931904e-06
30.62,7.03239916011777e-06
30.64,6.43352832639391e-06
30.66,5.49024016560213e-06
30.68,6.4790383331125e-06
30.7,8.40104803680122e-06
30.72,1.09424128828093e-05
30.74,1.06869634544647e-05
30.76,1.23953615109106e-05
30.78,1.34066520796397e-05
30.8,1.04986228413093e-05
30.82,1.22140290310308e-05
30.84,1.30052490921772e-05
30.86,1.47767157447027e-05
30.88,1.66847219684561e-05
30.9,1.67769581700824e-05
30.92,1.44596289460606e-05
30.94,1.16064670028721e-05
30.96,8.93885136408816e-06
30.98,6.47004606894604e-06
31,6.44905331101586e-06
31.02,6.78792473974563e-06
31.04,6.6203081350327e-06
31.06,5.65361365322998e-06
31.08,6.70229947626218e-06
31.1,7.2271662921143e-06
31.12,4.95548137891093e-06
31.14,4.94874413041666e-06
31.16,3.14786548398842e-06
31.18,4.89221756308114e-06
31.2,6.62068349230851e-06
31.22,7.34416612094206e-06
31.24,6.33033621757515e-06
31.26,4.43256985269634e-06
31.28,2.02190385775555e-06
31.3,5.77856262704294e-06
31.32,7.74759284460258e-06
31.34,8.7039877113505e-06
31.36,1.0586130243965e-05
31.38,6.66165484223803e-06
31.4,7.0789829113938e-06
31.42,6.6718764131166e-06
31.44,7.96832429908343e-06
31.46,9.55624890216415e-06
31.48,9.50580413631456e-06
31.5,8.19067587648287e-06
31.52,6.49618666327767e-06
31.54,6.49526117227567e-06
31.56,5.2402851920507e-06
31.58,4.62345074649739e-06
31.6,6.94282920220888e-06
31.62,9.29026473027844e-06
31.64,1.18977607166119e-05
31.66,1.44131882286727e-05
31.68,1.54303127518851e-05
31.7,1.31579440322199e-05
31.72,1.21992821025106e-05
31.74,1.03535153894024e-05
31.76,9.61698087703081e-06
31.78,1.07407104158186e-05
31.8,1.1225294812913e-05
31.82,9.43103034328312e-06
31.84,7.44240074834215e-06
31.86,6.60156296083141e-06
31.88,3.52281623979396e-06
31.9,1.4645402299421e-06
31.92,3.12733576413761e-06
31.94,1.25277230681466e-06
31.96,4.81988180324774e-06
31.98,6.50087829961327e-06
32,7.53097869960452e-06
32.02,7.91558991336088e-06
32.04,6.11100199696859e-06
32.06,3.64019971397219e-06
32.08,1.91440259548615e-06
32.1,3.89041908244396e-06
32.12,5.10577129663442e-06
32.14,6.43975167849081e-06
32.16,3.35119608530521e-06
32.18,3.91001994091139e-06
32.2,4.70482523891701e-06
32.22,7.95062338276765e-06
32.24,9.56477883621856e-06
32.26,9.58740537006244e-06
32.28,7.61995963766548e-06
32.3,5.70767564347563e-06
32.32,3.60937856182029e-06
32.34,2.75525586005901e-06
32.36,3.87802266392474e-06
32.38,4.33301505394739e-06
32.4,4.74480791765463e-06
32.42,5.7709725985999e-06
32.44,8.80108668672902e-06
32.46,9.15926898173691e-06
32.48,7.20375523439918e-06
32.5,8.5704543785328e-06
32.52,6.59040362855014e-06
32.54,8.79857806822013e-06
32.56,1.07852327062426e-05
32.58,1.10896597039088e-05
32.6,9.93818321011128e-06
32.62,8.42507816981519e-06
32.64,5.35396908648076e-06
32.66,1.26491559318428e-06
32.68,2.45405711612881e-06
32.7,1.34138542942456e-06
32.72,2.57080274271646e-06
32.74,2.19943820215415e-06
32.76,3.4964299253472e-06
32.78,5.57808232985262e-06
32.8,7.31310176066615e-06
32.82,6.5171797318367e-06
32.84,5.36740146437252e-06
32.86,2.30669980141303e-06
32.88,2.08347066997183e-06
32.9,2.54420491442381e-06
32.92,3.66397040548929e-06
32.94,2.22125064907059e-06
32.96,7.41451923764972e-07
32.98,3.60912065975114e-06
33,6.29333198140134e-06
33.02,8.6396010860219e-06
33.04,8.93916060588792e-06
33.06,7.21198269104881e-06
33.08,7.10522986227903e-06
33.1,5.86122566211949e-06
33.12,7.90503984535121e-06
33.14,9.11473560494264e-06
33.16,8.78425895690709e-06
33.18,6.98966651045304e-06
33.2,5.82157336782065e-06
33.22,4.24433507875927e-06
33.24,1.78345093011801e-06
33.26,1.85298408972244e-06
33.28,3.20938154918611e-06
33.3,2.2006721437778e-06
33.32,7.08678153414432e-06
33.34,8.27009332536449e-06
33.36,9.5750966487877e-06
33.38,9.62069730656848e-06
33.4,8.16812204318513e-06
33.42,5.43192597663323e-06
33.44,3.65687900782281e-06
33.46,4.55307291742923e-06
33.48,3.84931520207551e-06
33.5,4.71392919103836e-06
33.52,2.41170433940007e-06
33.54,1.87119613971023e-06
33.56,4.55892625763116e-06
33.58,6.54017404444216e-06
33.6,7.42300089374376e-06
33.62,7.09123518256674e-06
33.64,4.82056183654394e-06
33.66,5.26102086435007e-06
33.68,5.57056742209442e-06
33.7,6.98557857907022e-06
33.72,7.59169806033004e-06
33.74,6.49449663407388e-06
33.76,4.43707027939795e-06
33.78,4.15204589334511e-06
33.8,5.0423375767477e-06
33.82,3.65062673912685e-06
33.84,4.26896567400386e-06
33.86,5.19370495153759e-06
33.88,6.56740806486589e-06
33.9,1.069286451416e-05
33.92,1.14145138596815e-05
33.94,1.20564020709476e-05
33.96,1.08078286840584e-05
33.98,9.03348097649992e-06
34,5.68287989259765e-06
34.02,6.44491169160472e-06
34.04,6.15634233666119e-06
34.06,5.41792101747348e-06
34.08,6.59751479985633e-06
34.1,4.60515893669062e-06
34.12,3.6509920517513e-06
34.14,5.16559908187794e-06
34.16,5.05784529677903e-06
34.18,4.49103839068492e-06
34.2,2.93668137517214e-06
34.22,4.43227778792168e-06
34.24,5.9728839675169e-06
34.26,6.42725731405985e-06
34.28,7.36530846935226e-06
34.3,5.0882284838574e-06
34.32,1.58150773045058e-06
34.34,1.46671604704318e-06
34.36,3.36556285250324e-06
34.38,6.05190361871271e-06
34.4,5.53118812377619e-06
34.42,3.7277323296508e-06
34.44,4.69473517446935e-06
34.46,5.41924689332677e-06
34.48,8.43167374710697e-06
34.5,9.50437634856165e-06
34.52,8.84987400125528e-06
34.54,6.89906650063842e-06
34.56,5.69024573115047e-06
34.58,2.39519349317137e-06
34.6,2.08072075454042e-06
34.62,2.91777465855011e-06
34.64,2.45356103214724e-06
34.66,6.41358574490206e-06
34.68,8.78205176547149e-06
34.7,9.42881552693884e-06
34.72,1.1276037203246e-05
34.74,9.99363754016038e-06
34.76,9.25056075359714e-06
34.78,8.14267998239666e-06
34.8,1.01348510555499e-05
34.82,1.06758315443701e-05
34.84,1.1189169961721e-05
34.86,1.11749387547885e-05
34.88,7.61005957225128e-06
34.9,5.12073203499535e-06
34.92,2.461911930965e-06
34.94,1.11920631547868e-06
34.96,1.42792015783162e-06
34.98,2.43162619839716e-06
35,3.41155097311056e-06
35.02,3.83055185460813e-06
35.04,5.61127294302299e-06
35.06,6.5101052128241e-06
35.08,4.42603062658917e-06
35.1,2.0084732385349e-06
35.12,2.58185917745157e-06
35.14,3.47796724428206e-06
35.16,6.97423255559715e-06
35.18,5.92252987666648e-06
35.2,4.44696584571713e-06
35.22,4.61563136161964e-06
35.24,5.03857749642748e-06
35.26,8.92525493496246e-06
35.28,1.00991076571589e-05
35.3,1.0910816002561e-05
35.32,9.4195646022659e-06
35.34,8.34993977293751e-06
35.36,5.51700459861029e-06
35.38,6.33988157040683e-06
35.4,6.63457651218698e-06
35.42,6.79130732416707e-06
35.44,8.68107067735074e-06
35.46,8.21530676965691e-06
35.48,8.92264103716105e-06
35.5,9.54270200044505e-06
35.52,8.52169192140414e-06
35.54,9.1833005449171e-06
35.56,9.31473021512831e-06
35.58,1.25973220480988e-05
35.6,1.39523293142931e-05
35.62,1.51551738262472e-05
35.64,1.53870368150093e-05
35.66,1.24869666349748e-05
35.68,1.01463268402163e-05
35.7,8.70660840113001e-06
35.72,7.21321490748788e-06
35.74,8.05385924046495e-06
35.76,8.6186285708793e-06
35.78,6.1716829480035e-06
35.8,5.6378415000726e-06
35.82,5.63253738381045e-06
35.84,4.1172417929654e-06
35.86,2.70811161957117e-06
35.88,2.324060151961e-06
35.9,3.19017516234295e-06
35.92,4.361606024933e-06
35.94,7.6038914610745e-06
35.96,6.49247892592861e-06
35.98,5.05266843247922e-06
36,4.34501879616115e-06
36.02,3.49381637603829e-06
36.04,7.23737823666537e-06
36.06,8.7991147993593e-06
36.08,1.04735914971694e-05
36.1,9.15031080399712e-06
36.12,9.01354067873936e-06
36.14,6.9577600724339e-06
36.16,9.18890649581149e-06
36.18,1.02476829218955e-05
36.2,1.07309483483891e-05
36.22,1.15304473924702e-05
36.24,9.76638039453682e-06
36.26,8.26691543553421e-06
36.28,6.76131047883974e-06
36.3,6.5444328161901e-06
36.32,6.64570057869023e-06
36.34,9.10793222839796e-06
36.36,1.23529196747961e-05
36.38,1.3690835716369e-05
36.4,1.60011000235549e-05
36.42,1.59803370976881e-05
36.44,1.41316302639717e-05
36.46,1.34581200670576e-05
36.48,1.33299429522486e-05
36.5,1.30129918795482e-05
36.52,1.54376598231846e-05
36.54,1.47041395916941e-05
36.56,1.22305615147388e-05
36.58,1.1574989158463e-05
36.6,7.126062518957e-06
36.62,4.90847674369633e-06
36.64,4.31198083474538e-06
36.66,4.49660387593811e-06
36.68,5.44142388087652e-06
36.7,6.43232680359437e-06
36.72,8.39885151633857e-06
36.74,6.97040741949375e-06
36.76,6.3459802081628e-06
36.78,5.55088591033073e-06
36.8,4.13756791894278e-06
36.82,7.10913693534369e-06
36.84,8.74441578425128e-06
36.86,1.00030457213769e-05
36.88,9.11405142055122e-06
36.9,8.83994049168385e-06
36.92,6.41403758048468e-06
36.94,9.38672941299775e-06
36.96,1.05384172386081e-05
36.98,1.17453612681721e-05
37,1.29703063865397e-05
37.02,1.0762724447576e-05
37.04,8.53114744138836e-06
37.06,7.56025246376931e-06
37.08,6.32888394765879e-06
37.1,6.98339942920124e-06
37.12,9.48314621028082e-06
37.14,9.94686288104911e-06
37.16,1.16278807867291e-05
37.18,1.31481844901106e-05
37.2,1.2333650100516e-05
37.22,1.21634886200892e-05
37.24,1.20708674726988e-05
37.26,1.32857739249652e-05
37.28,1.46240330383669e-05
37.3,1.75300363128362e-05
37.32,1.68356132087445e-05
37.34,1.57681119004079e-05
37.36,1.44306454286849e-05
37.38,1.00331891591998e-05
37.4,9.72274808362195e-06
37.42,8.48684098806825e-06
37.44,9.2838984239928e-06
37.46,8.62149929202369e-06
37.48,8.1681933896055e-06
37.5,7.83103117577047e-06
37.52,5.01235830135166e-06
37.54,4.89762710918917e-06
37.56,4.0676952604937e-06
37.58,3.53168834935153e-06
37.6,6.7148696012914e-06
37.62,8.1194360182598e-06
37.64,8.7605493702881e-06
37.66,9.01719315005892e-06
37.68,7.78025182250607e-06
37.7,5.81119510523593e-06
37.72,8.83805777987697e-06
37.74,9.78177874094373e-06
37.76,1.23884064760348e-05
37.78,1.33339051382697e-05
37.8,1.14079664375072e-05
37.82,9.95124531579188e-06
37.84,9.53865370641873e-06
37.86,8.61832935912458e-06
37.88,1.0798054421934e-05
37.9,1.1648937832052e-05
37.92,1.07837256052635e-05
37.94,1.1741029391699e-05
37.96,1.03658019193129e-05
37.98,9.61080692192378e-06
38,9.66191506261681e-06
38.02,9.96437653489128e-06
38.04,1.2842457767064e-05
38.06,1.4513941355755e-05
38.08,1.79819626722869e-05
38.1,1.7981602458856e-05
38.12,1.75618694368567e-05
38.14,1.66056100616051e-05
38.16,1.37685878673911e-05
38.18,1.40518980940998e-05
38.2,1.38422368307263e-05
38.22,1.46452704124978e-05
38.24,1.35956253150152e-05
38.26,1.29515780234245e-05
38.28,1.00699435992517e-05
38.3,6.60671057302162e-06
38.32,6.29262106521782e-06
38.34,3.97219881738749e-06
38.36,5.15901560001565e-06
38.38,7.6012208319826e-06
38.4,8.09995678178337e-06
38.42,8.79116150252138e-06
38.44,9.65983244124021e-06
38.46,7.41234653849589e-06
38.48,5.62046681543555e-06
38.5,6.95276323930368e-06
38.52,7.65211930801119e-06
38.54,1.06925231777207e-05
38.56,1.09421443161863e-05
38.58,9.98437014613031e-06
38.6,8.34625316581261e-06
38.62,8.51611595262968e-06
38.64,8.4930461708411e-06
38.66,1.15769333832008e-05
38.68,1.21627402945699e-05
38.7,1.1369208413237e-05
38.72,1.10870174689417e-05
38.74,8.28514234539738e-06
38.76,7.43791566448009e-06
38.78,6.38892266886509e-06
38.8,8.34078562833822e-06
38.82,1.01097186923797e-05
38.84,1.17864141462257e-05
38.86,1.52779381479537e-05
38.88,1.46504763887445e-05
38.9,1.51683682243844e-05
38.92,1.49871052923478e-05
38.94,1.35938075226232e-05
38.96,1.55607894029583e-05
38.98,1.67742255532323e-05
39,1.77030731266536e-05
39.02,1.78773238573362e-05
39.04,1.66417606814134e-05
39.06,1.28198198968777e-05
39.08,1.11443402209421e-05
39.1,9.10421755687256e-06
39.12,7.98416350540989e-06
39.14,9.49438270471914e-06
39.16,9.35701671417353e-06
39.18,8.83501520803619e-06
39.2,9.00215117812227e-06
39.22,8.93016708306017e-06
39.24,6.34831045414224e-06
39.26,6.38261630412002e-06
39.28,6.96020446856635e-06
39.3,8.24185866020593e-06
39.32,1.09373643602957e-05
39.34,1.08848130549624e-05
39.36,1.05132940349281e-05
39.38,8.06767687740486e-06
39.4,8.4376345384172e-06
39.42,7.81457968420571e-06
39.44,1.15166488701037e-05
39.46,1.23086952717784e-05
39.48,1.14207746247012e-05
39.5,1.14314320359168e-05
39.52,8.45912089611148e-06
39.54,7.39946202512121e-06
39.56,7.50301959921377e-06
39.58,8.94966573707191e-06
39.6,9.01200694063095e-06
39.62,1.07777485772009e-05
39.64,1.16382294387653e-05
39.66,1.01561124866805e-05
39.68,1.13153800702389e-05
39.7,1.06551012606952e-05
39.72,1.08400191783358e-05
39.74,1.3801627221922e-05
39.76,1.55942053978123e-05
39.78,1.7267871800412e-05
39.8,1.83652510591495e-05
39.82,1.66982744331865e-05
39.84,1.4340992968265e-05
39.86,1.33229328088966e-05
39.88,1.13009757636744e-05
39.9,1.23153948628821e-05
39.92,1.227366433732e-05
39.94,1.16401600866533e-05
39.96,1.00578673990339e-05
39.98,8.26133365179733e-06
40,6.85221312809998e-06
40.02,3.9209030703947e-06
40.04,4.84179849116646e-06
40.06,5.14078585387336e-06
40.08,6.81719009206461e-06
40.1,9.15709232371191e-06
40.12,9.25943381444829e-06
40.14,8.81689353878068e-06
40.16,6.56247628722377e-06
40.18,6.6550096335454e-06
40.2,5.66438105622923e-06
40.22,1.0122240968627e-05
40.24,1.03086974071545e-05
40.26,1.01673877093302e-05
40.28,1.05469070113852e-05
40.3,7.33188965058289e-06
40.32,7.93288444792993e-06
40.34,9.15790067409171e-06
40.36,1.0058902452907e-05
40.38,1.08375603441462e-05
40.4,1.1121171885592e-05
40.42,8.84410298308102e-06
40.44,7.55992707222084e-06
40.46,7.09026120007339e-06
40.48,6.17320672831832e-06
40.5,8.10722264372371e-06
40.52,1.06211301522386e-05
40.54,1.30510660293732e-05
40.56,1.4776863044212e-05
40.58,1.61542153061657e-05
40.6,1.50045824309e-05
40.62,1.41553001323533e-05
40.64,1.37751429288903e-05
40.66,1.36685446115845e-05
40.68,1.55264967109817e-05
40.7,1.53780667635421e-05
40.72,1.54891673893012e-05
40.74,1.26762499754459e-05
40.76,1.06239350873066e-05
40.78,7.9189282175651e-06
40.8,5.02310042388894e-06
40.82,6.55001674760191e-06
40.84,5.50240836700161e-06
40.86,7.19569450718403e-06
40.88,8.98536865762696e-06
40.9,8.63889311044157e-06
40.92,8.2592066895667e-06
40.94,7.09308771077537e-06
40.96,6.20547683698255e-06
40.98,4.85221212241535e-06
41,8.32859187852894e-06
41.02,8.22425613888602e-06
41.04,8.55422924573788e-06
41.06,8.45564652957843e-06
41.08,4.91492587036814e-06
41.1,5.42543802833001e-06
41.12,6.78375789619842e-06
41.14,8.27267337648426e-06
41.16,9.82622424243765e-06
41.18,9.10149097768969e-06
41.2,6.76569610746884e-06
41.22,5.68419552565873e-06
41.24,4.2704580772443e-06
41.26,5.04048212192779e-06
41.28,5.827577255099e-06
41.3,7.54325277793096e-06
41.32,8.42530192394604e-06
41.34,8.76801499680031e-06
41.36,1.0516926819082e-05
41.38,9.25391201805683e-06
41.4,9.35319693474816e-06
41.42,1.03394108377813e-05
41.44,1.16911600827896e-05
41.46,1.43575292959773e-05
41.48,1.5291377998243e-05
41.5,1.55549980641142e-05
41.52,1.30833777892487e-05
41.54,1.19945237241763e-05
41.56,8.63444268134845e-06
41.58,8.53072766373644e-06
41.6,9.08350457356111e-06
41.62,7.48447232453601e-06
41.64,8.91475362423833e-06
41.66,7.78290118245628e-06
41.68,5.99852946000361e-06
41.7,5.81029857552058e-06
41.72,5.14863639829731e-06
41.74,3.97689919331902e-06
41.76,4.69688105783926e-06
41.78,7.32644842549498e-06
41.8,7.66670311501401e-06
41.82,8.80313886732306e-06
41.84,8.09783731646109e-06
41.86,5.34356954285393e-06
41.88,4.18944059236616e-06
41.9,5.52071995441463e-06
41.92,6.74851793719381e-06
41.94,8.76087895711052e-06
41.96,8.13120981700107e-06
41.98,5.96380764586753e-06
42,5.33869770267752e-06
42.02,4.88572173184395e-06
42.04,6.35738529750921e-06
42.06,7.37627729803355e-06
42.08,8.08967733723095e-06
42.1,6.03450325187536e-06
42.12,5.86277380506507e-06
42.14,6.07899546780587e-06
42.16,3.38851175048097e-06
42.18,5.2017981791438e-06
42.2,6.14925259523144e-06
42.22,8.28159207654843e-06
42.24,1.17134469385322e-05
42.26,1.28112497115823e-05
42.28,1.3320881525409e-05
42.3,1.21981004800452e-05
42.32,1.12621297291878e-05
42.34,9.13770868944788e-06
42.36,1.06288603755583e-05
42.38,1.06116898787319e-05
42.4,1.0489090163247e-05
42.42,1.06556193606634e-05
42.44,7.64335164620876e-06
42.46,5.3682083063125e-06
42.48,3.80533018354793e-06
42.5,2.33522066596393e-06
42.52,1.57675424887823e-06
42.54,3.38817798759919e-06
42.56,5.20224898429397e-06
42.58,6.34830626284392e-06
42.6,7.84400435877844e-06
42.62,7.32444113477204e-06
42.64,5.77624006097409e-06
42.66,3.01807026333918e-06
42.68,3.59782400493583e-06
42.7,3.61732933558463e-06
42.72,6.25724330159026e-06
42.74,5.64196592918825e-06
42.76,3.16325473196533e-06
42.78,3.4225270815519e-06
42.8,4.02641331995366e-06
42.82,7.08510710288084e-06
42.84,8.49823740573127e-06
42.86,8.23819283760537e-06
42.88,6.38905063167168e-06
42.9,6.03311581067704e-06
42.92,2.59871387904904e-06
42.94,4.21529338694598e-06
42.96,4.4686107083194e-06
42.98,3.82735676460974e-06
43,6.20745946651862e-06
43.02,7.2216431963246e-06
43.04,7.67360989812714e-06
43.06,8.46203900644648e-06
43.08,8.03971674226182e-06
43.1,7.70580118681033e-06
43.12,8.06265416087563e-06
43.14,1.03537180788527e-05
43.16,1.14187391336953e-05
43.18,1.23936704012978e-05
43.2,1.15466163030023e-05
43.22,9.31319840526881e-06
43.24,6.58993291139145e-06
43.26,4.67359311448285e-06
43.28,3.6581167529307e-06
43.3,3.74459512113122e-06
43.32,4.43113002509687e-06
43.34,3.893213901241e-06
43.36,4.65095105005517e-06
43.38,6.21947579719411e-06
43.4,6.29280167012877e-06
43.42,5.74959638174021e-06
43.44,3.63116296449763e-06
43.46,4.29893800848653e-06
43.48,3.46878081267468e-06
43.5,6.15074390001987e-06
43.52,6.38294829159544e-06
43.54,3.07382798548072e-06
43.56,2.79137445213926e-06
43.58,1.45380377058319e-06
43.6,4.30326793114129e-06
43.62,5.22248213225816e-06
43.64,5.50542690048729e-06
43.66,4.89952627153576e-06
43.68,4.19688706405108e-06
43.7,4.15107557969386e-06
43.72,7.1768914487847e-06
43.74,6.83635252870099e-06
43.76,7.34205821738344e-06
43.78,6.48233296823738e-06
43.8,3.83517630266845e-06
43.82,2.093338027071e-06
43.84,1.08049458786825e-06
43.86,1.02617383040309e-06
43.88,1.23577971890496e-06
43.9,3.41554429696401e-06
43.92,6.13360400890947e-06
43.94,7.9607620992825e-06
43.96,9.06086560454196e-06
43.98,8.8487342473426e-06
44,7.66109192610196e-06
44.02,5.11763392080684e-06
44.04,5.84113970133169e-06
44.06,5.08600266937893e-06
44.08,6.76255608731267e-06
44.1,6.23907319172313e-06
44.12,3.24980991368213e-06
44.14,2.57179793287249e-06
44.16,2.94893861830091e-06
44.18,3.60899241504802e-06
44.2,3.86275965194188e-06
44.22,2.90867986507726e-06
44.24,3.02578368786281e-06
44.26,2.73410112741393e-06
44.28,5.85297486439372e-06
44.3,6.79558388448595e-06
44.32,4.84365133612479e-06
44.34,5.30705824253546e-06
44.36,2.84157189785822e-06
44.38,1.16426373357088e-06
44.4,1.9305820709286e-06
44.42,2.75013272054596e-06
44.44,2.352600812883e-06
44.46,2.22028965991281e-06
44.48,4.6935312665433e-06
44.5,7.55375075199006e-06
44.52,8.3617149041201e-06
44.54,9.09823428095788e-06
44.56,8.24391410836707e-06
44.58,5.94590984220582e-06
44.6,4.07706071945803e-06
44.62,4.75103700055344e-06
44.64,4.03510745892548e-06
44.66,4.94909126037224e-06
44.68,4.65334226382525e-06
44.7,3.38561800859244e-06
44.72,4.0315450152858e-06
44.74,5.18775861491819e-06
44.76,5.40889425605889e-06
44.78,4.60357822103036e-06
44.8,3.57649831606338e-06
44.82,5.4225364217292e-06
44.84,5.39742856850901e-06
44.86,8.34205014558054e-06
44.88,7.21441247519774e-06
44.9,5.00029420547058e-06
44.92,4.08544980678187e-06
44.94,6.55032745198389e-07
44.96,2.1059426969794e-06
44.98,2.70543062597726e-06
45,2.77314994073209e-06
45.02,1.88019839874244e-06
45.04,2.57866987217992e-06
45.06,5.76944614444713e-06
45.08,7.49422271922957e-06
45.1,7.40637600737761e-06
45.12,7.94971332390314e-06
45.14,5.56640249299823e-06
45.16,3.26583751246067e-06
45.18,2.28584023729644e-06
45.2,2.28582455041523e-06
45.22,2.16730992844175e-06
45.24,3.03358804885317e-06
45.26,5.15822469743871e-06
45.28,6.58375178491349e-06
45.3,7.71682293465465e-06
45.32,8.77929406716993e-06
45.34,8.53521214850441e-06
45.36,6.85387871286641e-06
45.38,7.84011607922282e-06
45.4,9.27748143229281e-06
45.42,9.14140986384498e-06
45.44,1.16064838004746e-05
45.46,9.4529499530836e-06
45.48,6.88786479661806e-06
45.5,5.55972278007012e-06
45.52,2.25485787223989e-06
45.54,1.49112537925466e-06
45.56,1.58717631933963e-06
45.58,2.94144975028327e-06
45.6,3.83758358988479e-06
45.62,5.44287506439264e-06
45.64,7.84980713808341e-06
45.66,6.49009193119746e-06
45.68,6.04438828466758e-06
45.7,4.52812557393362e-06
45.72,3.06092129569551e-06
45.74,4.61468869774194e-06
45.76,5.09110270689994e-06
45.78,5.3766913107209e-06
45.8,3.38596771014764e-06
45.82,1.42061317421843e-06
45.84,2.68314351329384e-06
45.86,5.38907910785526e-06
45.88,6.45154922144491e-06
45.9,7.1315126233848e-06
45.92,6.027281653047e-06
45.94,4.09878582773397e-06
45.96,4.25980060360932e-06
45.98,5.06299955532893e-06
46,5.12973265409833e-06
46.02,6.70247279161989e-06
46.04,5.89248053534589e-06
46.06,4.57794554994011e-06
46.08,5.55140512907439e-06
46.1,5.80808746394835e-06
46.12,5.19699269904288e-06
46.14,5.12486093746304e-06
46.16,7.95187997760117e-06
46.18,9.33526558600911e-06
46.2,1.13020652915283e-05
46.22,1.39200460835107e-05
46.24,1.11854454634618e-05
46.26,1.0741359679442e-05
46.28,8.84056943410026e-06
46.3,6.96643260742556e-06
46.32,7.85860773957187e-06
46.34,7.832779071559e-06
46.36,7.88984547814297e-06
46.38,6.11665645896519e-06
46.4,5.57226786363417e-06
46.42,4.54060993358078e-06
46.44,2.77095110775917e-06
46.46,2.77846793029685e-06
46.48,2.17651194897798e-06
46.5,3.67645881923301e-06
46.52,5.58602593997186e-06
46.54,7.0665308771945e-06
46.56,6.70613197005817e-06
46.58,5.70562350298607e-06
46.6,3.78595243993029e-06
46.62,3.25838466090196e-06
46.64,5.67383604313275e-06
46.66,7.02134892525032e-06
46.68,8.02211892472121e-06
46.7,7.44591782063159e-06
46.72,5.38386416052035e-06
46.74,5.78243085865133e-06
46.76,6.65908888112243e-06
46.78,7.57161176758069e-06
46.8,1.00341704860988e-05
46.82,7.88786575459725e-06
46.84,6.86014146696689e-06
46.86,6.47922074347646e-06
46.88,3.89883900541442e-06
46.9,3.91092287332979e-06
46.92,4.91882803725448e-06
46.94,7.4150565632261e-06
46.96,9.07374660827211e-06
46.98,1.18539254339523e-05
47,1.36560758251964e-05
47.02,1.18739352424428e-05
47.04,1.2450467697834e-05
47.06,1.08733602696517e-05
47.08,1.09479745451182e-05
47.1,1.22387580712298e-05
47.12,1.30932079828427e-05
47.14,1.2790905472248e-05
47.16,1.08957631873463e-05
47.18,9.48196643881503e-06
47.2,5.76904632017993e-06
47.22,3.96359973881285e-06
47.24,3.84190062331231e-06
47.26,3.54723718413672e-06
47.28,4.73027657445765e-06
47.3,6.51399201061941e-06
47.32,6.92489020633266e-06
47.34,6.26895937067154e-06
47.36,6.60854816519898e-06
47.38,4.01596718625454e-06
47.4,4.05628879110606e-06
47.42,5.32320718596233e-06
47.44,6.83360139961451e-06
47.46,7.94466660330203e-06
47.48,7.03244511354831e-06
47.5,5.30325947805875e-06
47.52,5.38281919747308e-06
47.54,6.61511804740258e-06
47.56,8.75467235851423e-06
47.58,1.11129836488916e-05
47.6,9.04088181443663e-06
47.62,9.20241368789258e-06
47.64,7.06361618673825e-06
47.66,5.33167278269438e-06
47.68,6.28175640164092e-06
47.7,6.65296014347478e-06
47.72,8.2138720121621e-06
47.74,8.57421543365537e-06
47.76,1.03228688328127e-05
47.78,1.07477446485047e-05
47.8,9.63252299363851e-06
47.82,1.07056459091912e-05
47.84,1.04888816193927e-05
47.86,1.20136845276684e-05
47.88,1.46947702094913e-05
47.9,1.62878867142973e-05
47.92,1.57220498960415e-05
47.94,1.54930682617285e-05
47.96,1.33034853828287e-05
47.98,1.00764941046105e-05
48,1.01900959751219e-05
48.02,9.4652418693318e-06
48.04,9.33075110195865e-06
48.06,9.77418333717326e-06
48.08,9.16880373671578e-06
48.1,6.90876174002586e-06
48.12,6.55690806200347e-06
48.14,6.08475755984844e-06
48.16,3.63620306513256e-06
48.18,6.03833255026643e-06
48.2,6.47360114033991e-06
48.22,8.76716325196774e-06
48.24,9.55794964592831e-06
48.26,8.56417995346481e-06
48.28,7.2377063021838e-06
48.3,5.38871510010481e-06
48.32,6.365932711598e-06
48.34,7.7540261989183e-06
48.36,1.02538301721917e-05
48.38,9.05608783048419e-06
48.4,8.9272465745605e-06
48.42,6.83298714644207e-06
48.44,6.13061108664671e-06
48.46,7.06935063714032e-06
48.48,8.31109417917432e-06
48.5,8.90148455879264e-06
48.52,8.42840459167874e-06
48.54,8.78736447438532e-06
48.56,7.09248866377124e-06
48.58,6.19172727081603e-06
48.6,7.21467228250266e-06
48.62,7.36872734271736e-06
48.64,9.92046474491163e-06
48.66,1.3472465429965e-05
48.68,1.45455816744137e-05
48.7,1.5010927988821e-05
48.72,1.59845053655059e-05
48.74,1.30294159445183e-05
48.76,1.26667412279521e-05
48.78,1.31417336945615e-05
48.8,1.30331123380213e-05
48.82,1.40839245773964e-05
48.84,1.36322825178148e-05
48.86,1.18515822793485e-05
48.88,8.68037716202028e-06
48.9,7.5708502297736e-06
48.92,4.91170770268281e-06
48.94,4.80672898842894e-06
48.96,6.51830893374579e-06
48.98,6.7228537170405e-06
49,9.039232415628e-06
49.02,9.02674582143605e-06
49.04,8.81730776676834e-06
49.06,7.47886341032936e-06
49.08,6.01544920690511e-06
49.1,7.19007401159399e-06
49.12,8.04946354564849e-06
49.14,1.08543506790491e-05
49.16,9.97713640038185e-06
49.18,9.41693365060032e-06
49.2,7.93204203497783e-06
49.22,6.93125920544813e-06
49.24,8.51026591310784e-06
49.26,1.02627559815527e-05
49.28,1.04244738402588e-05
49.3,1.0801099937179e-05
49.32,9.4564683162721e-06
49.34,6.64517856912366e-06
49.36,6.5631916948518e-06
49.38,6.03678171917879e-06
49.4,6.93258250400523e-06
49.42,9.60999423839912e-06
49.44,1.19451918561458e-05
49.46,1.24367536734321e-05
49.48,1.39271232794433e-05
49.5,1.44611580747176e-05
49.52,1.21219806495901e-05
49.54,1.41271550508913e-05
49.56,1.4391983524854e-05
49.58,1.61913968454483e-05
49.6,1.75938126800275e-05
49.62,1.71269230396466e-05
49.64,1.56685877743858e-05
49.66,1.24056410620269e-05
49.68,1.13805409835567e-05
49.7,8.46981352061097e-06
49.72,9.25607867880732e-06
49.74,9.75576546795937e-06
49.76,9.03929378157064e-06
49.78,9.6610422407776e-06
49.8,9.06472081311442e-06
49.82,8.47727374079437e-06
49.84,6.65097932803722e-06
49.86,6.65242951567341e-06
49.88,7.08557772405634e-06
49.9,8.30378695595704e-06
49.92,1.09313798096015e-05
49.94,9.96485650838596e-06
49.96,9.38483929128621e-06
49.98,7.811220876476e-06
50,2.97833868271482e-06


==> plots/p5_fft_1e-6_5.txt <==
0,0.999569981852616
0.02,9.03919943200837e-06
0.04,6.25183271374016e-06
0.06,5.54510367330217e-06
0.08,3.81648100626144e-06
0.1,3.35883791408064e-06
0.12,1.95149634701606e-06
0.14,1.62433441270716e-06
0.16,6.13737830605849e-07
0.18,6.78878507862157e-07
0.2,3.39689206980789e-07
0.22,6.83451013192213e-07
0.24,6.77329798891998e-07
0.26,8.40855836552748e-07
0.28,7.94764523695132e-07
0.3,8.36327422380739e-07
0.32,7.30790446394004e-07
0.34,6.82615487004242e-07
0.36,5.52372247951972e-07
0.38,4.64907739680514e-07
0.4,3.92029756045106e-07
0.42,3.44048276730803e-07
0.44,3.87603270110578e-07
0.46,3.86520575342124e-07
0.48,4.50670129623336e-07
0.5,4.34992430271076e-07
0.52,4.61387941966013e-07
0.54,4.15821317802041e-07
0.56,4.06556302269007e-07
0.58,3.43836558648905e-07
0.6,3.21022172050817e-07
0.62,2.67512357613092e-07
0.64,2.61364435530577e-07
0.66,2.45556029078428e-07
0.68,2.66035536354812e-07
0.7,2.76078914026903e-07
0.72,2.95932669318428e-07
0.74,2.99900111499428e-07
0.76,3.00409351114523e-07
0.78,2.87098483467938e-07
0.8,2.68974548245893e-07
0.82,2.45574530150131e-07
0.84,2.21979435558552e-07
0.86,2.05854953396086e-07
0.88,1.93968978351892e-07
0.9,1.97689351980634e-07
0.92,2.00477763587636e-07
0.94,2.14084202642664e-07
0.96,2.17406937120622e-07
0.98,2.25075866394056e-07
1,2.18730799312356e-07
1.02,2.15024268598139e-07
1.04,1.99240859624604e-07
1.06,1.88895001504808e-07
1.08,1.72345921117576e-07
1.1,1.65986353636352e-07
1.12,1.59207015810879e-07
1.14,1.62786350472482e-07
1.16,1.65535829655366e-07
1.18,1.72482941460403e-07
1.2,1.75191803721991e-07
1.22,1.77031887044179e-07
1.24,1.73607306505469e-07
1.26,1.68037040772157e-07
1.28,1.5933927417467e-07
1.3,1.50218822974085e-07
1.32,1.42473711614359e-07
1.34,1.3688237288932e-07
1.36,1.36243772864655e-07
1.38,1.37097904490014e-07
1.4,1.41780747608508e-07
1.42,1.44129358974535e-07
1.44,1.47423355433727e-07
1.46,1.45840972346232e-07
1.48,1.44165361161074e-07
1.5,1.37773644397466e-07
1.52,1.32535751852752e-07
1.54,1.24856477523376e-07
1.56,1.20833736967808e-07
1.58,1.16989996091256e-07
1.6,1.17839095934681e-07
1.62,1.18962516212511e-07
1.64,1.22573755612128e-07
1.66,1.24457899131934e-07
1.68,1.26093356641001e-07
1.7,1.24844224492856e-07
1.72,1.22378198843956e-07
1.74,1.17773954893633e-07
1.76,1.12834805942825e-07
1.78,1.07994012043234e-07
1.8,1.04449381801236e-07
1.82,1.0308217382381e-07
1.84,1.03253426930841e-07
1.86,1.05426544979107e-07
1.88,1.07279728510851e-07
1.9,1.09488146941159e-07
1.92,1.09537605122506e-07
1.94,1.09012699102855e-07
1.96,1.05961705412094e-07
1.98,1.02870720948324e-07
2,9.83525406591225e-08
2.02,9.53443103908936e-08
2.04,9.249216762986e-08
2.06,9.22036261513815e-08
2.08,9.24227917318842e-08
2.1,9.439790253551e-08
2.12,9.57302452179298e-08
2.14,9.71887384404286e-08
2.16,9.69808206214939e-08
2.18,9.60571090900491e-08
2.2,9.35710845587321e-08
2.22,9.07310920793358e-08
2.24,8.75213614291312e-08
2.26,8.5021382566527e-08
2.28,8.35324719139622e-08
2.3,8.323424971571e-08
2.32,8.41357822067995e-08
2.34,8.53177942591071e-08
2.36,8.67452506560185e-08
2.38,8.71853672021033e-08
2.4,8.71243689445369e-08
2.42,8.56015066866738e-08
2.44,8.37512583338467e-08
2.46,8.0961793430197e-08
2.48,7.8798338501265e-08
2.5,7.67001992981355e-08
2.52,7.60978502298206e-08
2.54,7.59634871971322e-08
2.56,7.7084011632976e-08
2.58,7.7999047500328e-08
2.6,7.91415267909401e-08
2.62,7.92533241311569e-08
2.64,7.89087530494508e-08
2.66,7.74150115454813e-08
2.68,7.56066093461063e-08
2.7,7.33359574439076e-08
2.72,7.14777058238854e-08
2.74,7.01190045441818e-08
2.76,6.96746866645554e-08
2.78,7.00316694365047e-08
2.8,7.08639185645064e-08
2.82,7.19104864628381e-08
2.84,7.25134187795166e-08
2.86,7.26976649160808e-08
2.88,7.19414734559598e-08
2.9,7.07538735191802e-08
2.92,6.88684215855413e-08
2.94,6.71783791427601e-08
2.96,6.54901213552441e-08
2.98,6.47189973933118e-08
3,6.43651333103571e-08
3.02,6.4965436428225e-08
3.04,6.56131216564789e-08
3.06,6.65574061877515e-08
3.08,6.68839037159978e-08
3.1,6.69216383959639e-08
3.12,6.60911915990584e-08
3.14,6.49555935190623e-08
3.16,6.33249245479853e-08
3.18,6.18846555392463e-08
3.2,6.06460904658345e-08
3.22,6.00742897588759e-08
3.24,6.00535211414653e-08
3.26,6.05455985601647e-08
3.28,6.12577782261358e-08
3.3,6.18414855387508e-08
3.32,6.21344092355609e-08
3.34,6.18346087194563e-08
3.36,6.1122468314249e-08
3.38,5.98815574787829e-08
3.4,5.8614532192595e-08
3.42,5.72932052963995e-08
3.44,5.65155405757911e-08
3.46,5.60663297336956e-08
3.48,5.63261245820905e-08
3.5,5.67380284615384e-08
3.52,5.74506638788328e-08
3.54,5.7803504590355e-08
3.56,5.79805440586422e-08
3.58,5.75138754649658e-08
3.6,5.67822975278601e-08
3.62,5.55973337012134e-08
3.64,5.44828876562392e-08
3.66,5.3417955692565e-08
3.68,5.28381606938909e-08
3.7,5.26459853678494e-08
3.72,5.2937340667069e-08
3.74,5.3440434352798e-08
3.76,5.39757987937944e-08
3.78,5.43067454994074e-08
3.8,5.42510679718422e-08
3.82,5.38162047435692e-08
3.84,5.2963463594723e-08
3.86,5.19703143610506e-08
3.88,5.08929079756903e-08
3.9,5.0130957472116e-08
3.92,4.96320067032811e-08
3.94,4.96740277878578e-08
3.96,4.9928755068422e-08
3.98,5.04831033098144e-08
4,5.08577115595068e-08
4.02,5.11356256743126e-08
4.04,5.09339701673062e-08
4.06,5.04924802525692e-08
4.08,4.96355773156557e-08
4.1,4.87567445230407e-08
4.12,4.78278968247969e-08
4.14,4.72345911750454e-08
4.16,4.69115331479392e-08
4.18,4.70197263584934e-08
4.2,4.73366698713818e-08
4.22,4.7787270041466e-08
4.24,4.81204916639053e-08
4.26,4.82227557272054e-08
4.28,4.8004424962052e-08
4.3,4.7457643757447e-08
4.32,4.67129449545732e-08
4.34,4.58589600572231e-08
4.36,4.51581152917526e-08
4.38,4.46487745291008e-08
4.4,4.4537056414505e-08
4.42,4.46498623890587e-08
4.44,4.50407414364008e-08
4.46,4.53715646320623e-08
4.48,4.56658094113395e-08
4.5,4.56172700586119e-08
4.52,4.53679658416453e-08
4.54,4.47612343827839e-08
4.56,4.40835484420332e-08
4.58,4.33049426307653e-08
4.6,4.2749080717461e-08
4.62,4.2375810535366e-08
4.64,4.23679009330206e-08
4.66,4.25526248179731e-08
4.68,4.29164524041539e-08
4.7,4.32222715098036e-08
4.72,4.33985430411369e-08
4.74,4.33089946306497e-08
4.76,4.29601932909527e-08
4.78,4.23931738166934e-08
4.8,4.17076844671997e-08
4.82,4.10729850581016e-08
4.84,4.05769323880109e-08
4.86,4.03726179338107e-08
4.88,4.03903506093904e-08
4.9,4.06621099479482e-08
4.92,4.09558838626917e-08
4.94,4.12544396690842e-08
4.96,4.13134725868785e-08
4.98,4.12015774386097e-08
5,4.07817912306302e-08
5.02,4.02559028670843e-08
5.04,3.95978176015135e-08
5.06,3.90735727809307e-08
5.08,3.86667720599017e-08
5.1,3.8562304395286e-08
5.12,3.86363681767208e-08
5.14,3.89141291224172e-08
5.16,3.91865549834456e-08
5.18,3.94080306113942e-08
5.2,3.94203069590592e-08
5.22,3.92308126171638e-08
5.24,3.88206776015608e-08
5.26,3.82846583987354e-08
5.28,3.77251904010529e-08
5.3,3.72530684519945e-08
5.32,3.69830878019215e-08
5.34,3.69157338408832e-08
5.36,3.70730286817401e-08
5.38,3.73067598574757e-08
5.4,3.75785328880918e-08
5.42,3.76980473615238e-08
5.44,3.76825809968903e-08
5.46,3.74133424318929e-08
5.48,3.70229948148426e-08
5.5,3.64878776999333e-08
5.52,3.60177899204098e-08
5.54,3.56131278811616e-08
5.56,3.54464329324905e-08
5.58,3.54357761718362e-08
5.6,3.5629295033044e-08
5.62,3.5852710366078e-08
5.64,3.60782686606776e-08
5.66,3.6146163682755e-08
5.68,3.60615217494929e-08
5.7,3.57702357397108e-08
5.72,3.53562686686862e-08
5.74,3.48744841491815e-08
5.76,3.44421957825195e-08
5.78,3.41434344468578e-08
5.8,3.40229568695656e-08
5.82,3.40961939091464e-08
5.84,3.42777379827386e-08
5.86,3.45178408477017e-08
5.88,3.46707838662614e-08
5.9,3.47175677452326e-08
5.92,3.45571930846413e-08
5.94,3.42688725834454e-08
5.96,3.3832958989043e-08
5.98,3.34112493482598e-08
6,3.30172635111502e-08
6.02,3.28062413497978e-08
6.04,3.27314229860102e-08
6.06,3.28533835422037e-08
6.08,3.30332791167686e-08
6.1,3.32546025411332e-08
6.12,3.33650466069e-08
6.14,3.3363089949277e-08
6.16,3.31730041844314e-08
6.18,3.28630372421564e-08
6.2,3.24544635462604e-08
6.22,3.20610622316931e-08
6.24,3.17445302316239e-08
6.26,3.15773414715795e-08
6.28,3.15737730447828e-08
6.3,3.16968928777807e-08
6.32,3.18950653072921e-08
6.34,3.20609811066709e-08
6.36,3.21515466874605e-08
6.38,3.20811676122054e-08
6.4,3.18856934895201e-08
6.42,3.15473733411058e-08
6.44,3.11841650802201e-08
6.46,3.08174674111376e-08
6.48,3.0580894451447e-08
6.5,3.04564133919615e-08
6.52,3.05098674068234e-08
6.54,3.0637887662029e-08
6.56,3.08329799902496e-08
6.58,3.09586806246307e-08
6.6,3.1008210808852e-08
6.62,3.08956786311453e-08
6.64,3.06733834421181e-08
6.66,3.03385100714301e-08
6.68,2.99940784067708e-08
6.7,2.96836690972055e-08
6.72,2.94927347831257e-08
6.74,2.943481683597e-08
6.76,2.95081366864493e-08
6.78,2.96636108297908e-08
6.8,2.98258256489143e-08
6.82,2.99376700873693e-08
6.84,2.99278515978238e-08
6.86,2.98006909924096e-08
6.88,2.95405739593268e-08
6.9,2.92293539050614e-08
6.92,2.88938646708271e-08
6.94,2.86456090181182e-08
6.96,2.84885160032542e-08
6.98,2.84885956063382e-08
7,2.85739295668974e-08
7.02,2.87428636088661e-08
7.04,2.88772736882918e-08
7.06,2.89642694707633e-08
7.08,2.89148286232066e-08
7.1,2.87646656408746e-08
7.12,2.84946558811023e-08
7.14,2.81943997686275e-08
7.16,2.78939249631488e-08
7.18,2.76840750240583e-08
7.2,2.75794976986524e-08
7.22,2.76043117283395e-08
7.24,2.77158716489555e-08
7.26,2.78658251193845e-08
7.28,2.79898175319314e-08
7.3,2.80290507212633e-08
7.32,2.79631279179216e-08
7.34,2.7777091066436e-08
7.36,2.75210835749282e-08
7.38,2.7223723974496e-08
7.4,2.697462343373e-08
7.42,2.6794073803472e-08
7.44,2.67455096763694e-08
7.46,2.67853678114124e-08
7.48,2.6917423812659e-08
7.5,2.70446241289123e-08
7.52,2.71504437995265e-08
7.54,2.71482532743528e-08
7.56,2.70586677369673e-08
7.58,2.68516574669441e-08
7.6,2.66005955481324e-08
7.62,2.63242038119613e-08
7.64,2.61109350370815e-08
7.66,2.59760298069241e-08
7.68,2.59605081302484e-08
7.7,2.60301620785362e-08
7.72,2.61583523590152e-08
7.74,2.62800588579469e-08
7.76,2.63480991133647e-08
7.78,2.6325636353397e-08
7.8,2.61984565310777e-08
7.82,2.59916999683295e-08
7.84,2.57335959416852e-08
7.86,2.54935527828276e-08
7.88,2.53027583446785e-08
7.9,2.52191803215056e-08
7.92,2.52230165948394e-08
7.94,2.53212086468086e-08
7.96,2.54376816891598e-08
7.98,2.55525208644051e-08
8,2.55853979255202e-08
8.02,2.55432189479618e-08
8.04,2.53895022139314e-08
8.06,2.51816602459814e-08
8.08,2.49303913822973e-08
8.1,2.47178974580809e-08
8.12,2.45605053008241e-08
8.14,2.45100027993777e-08
8.16,2.45411821302731e-08
8.18,2.4645386058421e-08
8.2,2.47605381147607e-08
8.22,2.48493773242638e-08
8.24,2.48637812666012e-08
8.26,2.47891163829644e-08
8.28,2.46299094655902e-08
8.3,2.44121235627331e-08
8.32,2.41864983163092e-08
8.34,2.39911185671255e-08
8.36,2.38780808929658e-08
8.38,2.38470983435517e-08
8.4,2.39082125493611e-08
8.42,2.40060895664542e-08
8.44,2.41196521791741e-08
8.46,2.41771542838682e-08
8.48,2.41739685544151e-08
8.5,2.40702152516839e-08
8.52,2.39068912865177e-08
8.54,2.36877524780689e-08
8.56,2.34853713343391e-08
8.58,2.33164992231045e-08
8.6,2.32376933098806e-08
8.62,2.32334579276257e-08
8.64,2.33089128850847e-08
8.66,2.34085988293876e-08
8.68,2.35046285290504e-08
8.7,2.35432245544854e-08
8.72,2.35097758672368e-08
8.74,2.33930392090337e-08
8.76,2.32152874030943e-08
8.78,2.30110455512137e-08
8.8,2.28209954422149e-08
8.82,2.26900065524812e-08
8.84,2.26326058127177e-08
8.86,2.26610242580823e-08
8.88,2.27383953348839e-08
8.9,2.28437334859986e-08
8.92,2.29154595329436e-08
8.94,2.29397383548991e-08
8.96,2.28762231932022e-08
8.98,2.27510528998399e-08
9,2.25633089044248e-08
9.02,2.23742853107255e-08
9.04,2.22011335057563e-08
9.06,2.21014395455255e-08
9.08,2.20680500179306e-08
9.1,2.21166368775763e-08
9.12,2.22000111374657e-08
9.14,2.22979110393999e-08
9.16,2.23546166746308e-08
9.18,2.23551140295183e-08
9.2,2.22761850837392e-08
9.22,2.21356186499398e-08
9.24,2.19537711022395e-08
9.26,2.17720991838751e-08
9.28,2.16279880189063e-08
9.3,2.15473979502063e-08
9.32,2.15443514880735e-08
9.34,2.1598748155495e-08
9.36,2.16912090613218e-08
9.38,2.17708336033341e-08
9.4,2.18168477945053e-08
9.42,2.17896590648396e-08
9.44,2.17015630938043e-08
9.46,2.15476283951e-08
9.48,2.1376980436465e-08
9.5,2.12062981570236e-08
9.52,2.10908210050766e-08
9.54,2.10316184136667e-08
9.56,2.10514660954116e-08
9.58,2.11134843248138e-08
9.6,2.12043180365554e-08
9.62,2.1270358228135e-08
9.64,2.12961413710584e-08
9.66,2.12504858402705e-08
9.68,2.11460861995776e-08
9.7,2.09911182725188e-08
9.72,2.08247546366072e-08
9.74,2.06769299065517e-08
9.76,2.05806240878454e-08
9.78,2.05510423113676e-08
9.8,2.05822844984341e-08
9.82,2.06573047763758e-08
9.84,2.0736545830825e-08
9.86,2.07944480197673e-08
9.88,2.07943122398529e-08
9.9,2.07369629386093e-08
9.92,2.06145087783373e-08
9.94,2.04642011873956e-08
9.96,2.03018238850992e-08
9.98,2.01779271162808e-08
10,2.01000663937216e-08
10.02,2.00957090877867e-08
10.04,2.01376323216993e-08
10.06,2.02186584883389e-08
10.08,2.02888859307548e-08
10.1,2.03330597554815e-08
10.12,2.03148029560038e-08
10.14,2.02416047227643e-08
10.16,2.01121878184367e-08
10.18,1.9961755564323e-08
10.2,1.98138316783653e-08
10.22,1.97057538741779e-08
10.24,1.96530284973662e-08
10.26,1.9661905520373e-08
10.28,1.97183984996449e-08
10.3,1.97938201443498e-08
10.32,1.98597591637897e-08
10.34,1.98827691318293e-08
10.36,1.9853691250272e-08
10.38,1.97623265367515e-08
10.4,1.96341097714271e-08
10.42,1.94837157737049e-08
10.44,1.93554676804733e-08
10.46,1.92621340657827e-08
10.48,1.92339551524738e-08
10.5,1.92539275468351e-08
10.52,1.93197433788613e-08
10.54,1.93883239289058e-08
10.56,1.94443684577785e-08
10.58,1.94492303541015e-08
10.6,1.94052733760489e-08
10.62,1.9303205044807e-08
10.64,1.91732210650856e-08
10.66,1.903191520908e-08
10.68,1.89181127180016e-08
10.7,1.88474987411478e-08
10.72,1.88352566703045e-08
10.74,1.88711427238034e-08
10.76,1.89367146720265e-08
10.78,1.90033606385753e-08
10.8,1.90413821533727e-08
10.82,1.9034500117266e-08
10.84,1.89709893730896e-08
10.86,1.88655841581631e-08
10.88,1.8730917962798e-08
10.9,1.86044025198453e-08
10.92,1.85025523429554e-08
10.94,1.84557554486948e-08
10.96,1.84561672633795e-08
10.98,1.8506169490626e-08
11,1.85693064035964e-08
11.02,1.86313187614006e-08
11.04,1.8653329127113e-08
11.06,1.86331199332962e-08
11.08,1.85556336110823e-08
11.1,1.8445250319701e-08
11.12,1.83132537296486e-08
11.14,1.81974168411092e-08
11.16,1.81131649400567e-08
11.18,1.80825593159408e-08
11.2,1.80991956389034e-08
11.22,1.81535429781783e-08
11.24,1.82179867448919e-08
11.26,1.82672860901777e-08
11.28,1.82793491465971e-08
11.3,1.82412652194097e-08
11.32,1.81581727988131e-08
11.34,1.8040782579358e-08
11.36,1.79187065346686e-08
11.38,1.78113209052253e-08
11.4,1.77479651637491e-08
11.42,1.77294494462341e-08
11.44,1.77614430780076e-08
11.46,1.78157608559973e-08
11.48,1.7879070839272e-08
11.5,1.79144092796353e-08
11.52,1.79151852180315e-08
11.54,1.7862208982488e-08
11.56,1.7773325093312e-08
11.58,1.76546367661225e-08
11.6,1.75412829588218e-08
11.62,1.74478361916114e-08
11.64,1.74009914693951e-08
11.66,1.73980858384571e-08
11.68,1.74378561884237e-08
11.7,1.7495141171036e-08
11.72,1.7549590879262e-08
11.74,1.75753899527005e-08
11.76,1.75593168851397e-08
11.78,1.74979888329297e-08
11.8,1.73998672847407e-08
11.82,1.72869177529695e-08
11.84,1.71794196143222e-08
11.86,1.71047225152855e-08
11.88,1.7070244162085e-08
11.9,1.70845953533489e-08
11.92,1.71276312298493e-08
11.94,1.71876290063668e-08
11.96,1.72307281383298e-08
11.98,1.72471210074841e-08
12,1.72150955469918e-08
12.02,1.71461934591948e-08
12.04,1.70422790573932e-08
12.06,1.69346277502202e-08
12.08,1.68367108558443e-08
12.1,1.67774645273749e-08
12.12,1.67578783034138e-08
12.14,1.67830973988437e-08
12.16,1.6831677577869e-08
12.18,1.68876805523234e-08
12.2,1.69235139639414e-08
12.22,1.69257007835254e-08
12.24,1.68841585535225e-08
12.26,1.68048109513611e-08
12.28,1.67022919935151e-08
12.3,1.65972378515316e-08
12.32,1.65140357581562e-08
12.34,1.64657257642999e-08
12.36,1.64629391846631e-08
12.38,1.64935970753012e-08
12.4,1.65475884236957e-08
12.42,1.6595488347449e-08
12.44,1.66245877303659e-08
12.46,1.66120007880013e-08
12.48,1.65628428943567e-08
12.5,1.64754236784397e-08
12.52,1.63761213722974e-08
12.54,1.62769464442708e-08
12.56,1.6207526129659e-08
12.58,1.6172341293035e-08
12.6,1.61818723897203e-08
12.62,1.62187753574089e-08
12.64,1.62721542576737e-08
12.66,1.63140038434632e-08
12.68,1.63310952017672e-08
12.7,1.63081465397006e-08
12.72,1.62483226553547e-08
12.74,1.61593167675853e-08
12.76,1.60608105898452e-08
12.78,1.59735340180367e-08
12.8,1.59145611648832e-08
12.82,1.5895850559002e-08
12.84,1.59127786068631e-08
12.86,1.59573288060072e-08
12.88,1.60053496688972e-08
12.9,1.60421463574933e-08
12.92,1.6045057060222e-08
12.94,1.60137169388627e-08
12.96,1.59433468065909e-08
12.98,1.58547736971915e-08
13,1.57585323523625e-08
13.02,1.5683326993374e-08
13.04,1.5636052647781e-08
13.06,1.56312704941134e-08
13.08,1.56562300566545e-08
13.1,1.57040684754427e-08
13.12,1.5748374827365e-08
13.14,1.57763395535662e-08
13.16,1.57688088337087e-08
13.18,1.57264044970036e-08
13.2,1.56511405522142e-08
13.22,1.556070616467e-08
13.24,1.54721084119735e-08
13.26,1.54054601608543e-08
13.28,1.53729623323089e-08
13.3,1.5376818728358e-08
13.32,1.54111458015788e-08
13.34,1.54570980018979e-08
13.36,1.54991098001644e-08
13.38,1.55152049076311e-08
13.4,1.55000976083011e-08
13.42,1.54465776306141e-08
13.44,1.5369774874819e-08
13.46,1.52787329493123e-08
13.48,1.51997261173552e-08
13.5,1.51421592322421e-08
13.52,1.51232272959821e-08
13.54,1.51351341869158e-08
13.56,1.51750409421277e-08
13.58,1.52187627755042e-08
13.6,1.525460339479e-08
13.62,1.526086214822e-08
13.64,1.52356659658503e-08
13.66,1.51756205017751e-08
13.68,1.50958723864391e-08
13.7,1.50096190236572e-08
13.72,1.49381046381096e-08
13.74,1.48937609295157e-08
13.76,1.48843696961756e-08
13.78,1.49063769036184e-08
13.8,1.49467522903799e-08
13.82,1.49897385998993e-08
13.84,1.50152953882338e-08
13.86,1.50139105013827e-08
13.88,1.49767850333593e-08
13.9,1.49132255875932e-08
13.92,1.48304757911416e-08
13.94,1.47516314762977e-08
13.96,1.46875307428432e-08
13.98,1.46568382107504e-08
14,1.46562557557881e-08
14.02,1.46865105333346e-08
14.04,1.47269104480411e-08
14.06,1.47666467509231e-08
14.08,1.47831795056856e-08
14.1,1.4772379391459e-08
14.12,1.4726632369053e-08
14.14,1.46583365289918e-08
14.16,1.45767722483608e-08
14.18,1.45032016057156e-08
14.2,1.44500108585982e-08
14.22,1.44290683943696e-08
14.24,1.44392783193028e-08
14.26,1.447286520562e-08
14.28,1.4514733323978e-08
14.3,1.45471853558322e-08
14.32,1.45573316154786e-08
14.34,1.45352577181276e-08
14.36,1.44846826732855e-08
14.38,1.44112901678673e-08
14.4,1.43342610729629e-08
14.42,1.42657326606205e-08
14.44,1.42246150283778e-08
14.46,1.42119282706406e-08
14.48,1.42315404944118e-08
14.5,1.42666407433795e-08
14.52,1.43078753588354e-08
14.54,1.43327031544841e-08
14.56,1.43350544496299e-08
14.58,1.43038218285261e-08
14.6,1.42481174172015e-08
14.62,1.41735610419197e-08
14.64,1.41004728713756e-08
14.66,1.40404884016662e-08
14.68,1.40088924063304e-08
14.7,1.40066583500084e-08
14.72,1.40312856389916e-08
14.74,1.4069143210334e-08
14.76,1.41052101947779e-08
14.78,1.41243354177561e-08
14.8,1.4115942851568e-08
14.82,1.40788312959598e-08
14.84,1.4016728028713e-08
14.86,1.39446640930501e-08
14.88,1.38749397700227e-08
14.9,1.38258996105998e-08
14.92,1.38025788476656e-08
14.94,1.38109136449027e-08
14.96,1.38387399200242e-08
14.98,1.3878074938991e-08
15,1.39079241807447e-08
15.02,1.39204517219253e-08
15.04,1.39022245921895e-08
15.06,1.38590449327164e-08
15.08,1.37931435956989e-08
15.1,1.37231730744169e-08
15.12,1.36594766463997e-08
15.14,1.36196277859692e-08
15.16,1.36062828956666e-08
15.18,1.36216849294529e-08
15.2,1.3653873489567e-08
15.22,1.36909388013807e-08
15.24,1.37164398404255e-08
15.26,1.37195130601137e-08
15.28,1.36947439120643e-08
15.3,1.36441030197376e-08
15.32,1.35782077004197e-08
15.34,1.35092713855619e-08
15.36,1.3454408490907e-08
15.38,1.34217467575081e-08
15.4,1.34193205240723e-08
15.42,1.34390488199407e-08
15.44,1.34749362585233e-08
15.46,1.35078354026774e-08
15.48,1.35285786029727e-08
15.5,1.35224436399903e-08
15.52,1.34916522000605e-08
15.54,1.3435522657233e-08
15.56,1.33701791407613e-08
15.58,1.33048546280932e-08
15.6,1.3257952603189e-08
15.62,1.32342477342984e-08
15.64,1.32394474088257e-08
15.66,1.32643777227567e-08
15.68,1.33000657083253e-08
15.7,1.33297365592868e-08
15.72,1.33427281353721e-08
15.74,1.33299492610349e-08
15.76,1.32914141122086e-08
15.78,1.32336778386674e-08
15.8,1.31680708281387e-08
15.82,1.31097474343801e-08
15.84,1.3069520592341e-08
15.86,1.30562496699306e-08
15.88,1.30668529639137e-08
15.9,1.30968668706365e-08
15.92,1.31298381306191e-08
15.94,1.31561927274518e-08
15.96,1.31601783808522e-08
15.98,1.31411533660528e-08
16,1.3095764929798e-08
16.02,1.30371236329884e-08
16.04,1.29731035519487e-08
16.06,1.29219110438649e-08
16.08,1.28895586975136e-08
16.1,1.28851464537935e-08
16.12,1.29018500928474e-08
16.14,1.29339059365199e-08
16.16,1.29651713635312e-08
16.18,1.2985313857805e-08
16.2,1.29825354146683e-08
16.22,1.29554951757395e-08
16.24,1.29063836998881e-08
16.26,1.28458089524749e-08
16.28,1.27864065980651e-08
16.3,1.27405639976212e-08
16.32,1.27181874577199e-08
16.34,1.27198886175121e-08
16.36,1.27431585761218e-08
16.38,1.27747375673984e-08
16.4,1.28044736484572e-08
16.42,1.28170425768796e-08
16.44,1.28085691429471e-08
16.46,1.27738757485121e-08
16.48,1.27226971937185e-08
16.5,1.266130019455e-08
16.52,1.26073243107457e-08
16.54,1.25677537804452e-08
16.56,1.25539249414561e-08
16.58,1.25619642019266e-08
16.6,1.25889680674118e-08
16.62,1.26201483020197e-08
16.64,1.26456572879844e-08
16.66,1.26521099576367e-08
16.68,1.26362762297762e-08
16.7,1.25969638204587e-08
16.72,1.25429015732384e-08
16.74,1.24843506360966e-08
16.76,1.24346377818288e-08
16.78,1.24038473140122e-08
16.8,1.23964091203274e-08
16.82,1.24114402507636e-08
16.84,1.24393230724138e-08
16.86,1.2470074623118e-08
16.88,1.24892422888534e-08
16.9,1.24902687170516e-08
16.92,1.24664710840054e-08
16.94,1.24239801840346e-08
16.96,1.2367736776001e-08
16.98,1.23133094485626e-08
17,1.22687322882853e-08
17.02,1.22466166650057e-08
17.04,1.22458097864199e-08
17.06,1.22662640710948e-08
17.08,1.22948721005043e-08
17.1,1.23232061508746e-08
17.12,1.23366303624323e-08
17.14,1.23306316531024e-08
17.16,1.23009095879196e-08
17.18,1.22544433109112e-08
17.2,1.21987901743199e-08
17.22,1.21473916339576e-08
17.24,1.21103362554983e-08
17.26,1.20948609529746e-08
17.28,1.21017061848423e-08
17.3,1.21247735987877e-08
17.32,1.21548484484866e-08
17.34,1.21784508995108e-08
17.36,1.21873436997976e-08
17.38,1.21734488616657e-08
17.4,1.21397520331232e-08
17.42,1.20894253910334e-08
17.44,1.203606779806e-08
17.46,1.19880399912826e-08
17.48,1.19587121079954e-08
17.5,1.19494386069289e-08
17.52,1.19627830832793e-08
17.54,1.19877721348234e-08
17.56,1.20173682255251e-08
17.58,1.20364089712999e-08
17.6,1.20394053851817e-08
17.62,1.20194209035443e-08
17.64,1.19812030979985e-08
17.66,1.19298731466606e-08
17.68,1.18783421068796e-08
17.7,1.18361682104889e-08
17.72,1.18130864865821e-08
17.74,1.18113414371278e-08
17.76,1.1828284050142e-08
17.78,1.18557299540501e-08
17.8,1.18818810380878e-08
17.82,1.18971370737698e-08
17.84,1.1892785751517e-08
17.86,1.18683161163573e-08
17.88,1.18254919386878e-08
17.9,1.17751203546122e-08
17.92,1.17257307750889e-08
17.94,1.1690698620464e-08
17.96,1.16735388796283e-08
17.98,1.16789704994425e-08
18,1.16987780201535e-08
18.02,1.17271350849508e-08
18.04,1.17496797140773e-08
18.06,1.17600033767193e-08
18.08,1.17489474057931e-08
18.1,1.17195079272631e-08
18.12,1.16739956893749e-08
18.14,1.16243466853565e-08
18.16,1.15792119974586e-08
18.18,1.15500545994527e-08
18.2,1.15402958496725e-08
18.22,1.1550704895832e-08
18.24,1.15740138242252e-08
18.26,1.16009829008115e-08
18.28,1.16206317580154e-08
18.3,1.16241830050766e-08
18.32,1.16083173920183e-08
18.34,1.15733336155119e-08
18.36,1.15271534916029e-08
18.38,1.14780334844408e-08
18.4,1.14386853257613e-08
18.42,1.14148190847047e-08
18.44,1.14126232504096e-08
18.46,1.1426638319778e-08
18.48,1.14526686081774e-08
18.5,1.14772419692051e-08
18.52,1.14933767564061e-08
18.54,1.14906308570876e-08
18.56,1.1469750672301e-08
18.58,1.14307693127352e-08
18.6,1.13841751141988e-08
18.62,1.13375759378661e-08
18.64,1.13033492591774e-08
18.66,1.12860667962631e-08
18.68,1.12893112673032e-08
18.7,1.1307531019172e-08
18.72,1.13335349921379e-08
18.74,1.13563261380916e-08
18.76,1.13668684657805e-08
18.78,1.13593268048069e-08
18.8,1.13327145471212e-08
18.82,1.12920752735923e-08
18.84,1.12449191118185e-08
18.86,1.12028404658832e-08
18.88,1.11732091225989e-08
18.9,1.11632169053653e-08
18.92,1.11705950802105e-08
18.94,1.11924857750798e-08
18.96,1.12171914915462e-08
18.98,1.1237444002241e-08
19,1.12420829068584e-08
19.02,1.12296223886139e-08
19.04,1.11980970386093e-08
19.06,1.11561844026771e-08
19.08,1.11101302812696e-08
19.1,1.10724183776193e-08
19.12,1.1048755728942e-08
19.14,1.10448189548973e-08
19.16,1.10569923156531e-08
19.18,1.10804321177414e-08
19.2,1.1104229252973e-08
19.22,1.11200049546408e-08
19.24,1.11197556709036e-08
19.26,1.11012798010635e-08
19.28,1.10668709677813e-08
19.3,1.10230853944146e-08
19.32,1.09801176570359e-08
19.34,1.09463085045765e-08
19.36,1.09295571866541e-08
19.38,1.09303451722945e-08
19.4,1.09473708289036e-08
19.42,1.09708517157892e-08
19.44,1.09935946770084e-08
19.46,1.10041099509602e-08
19.48,1.09992882563656e-08
19.5,1.09752367090491e-08
19.52,1.09385962896265e-08
19.54,1.08942442082349e-08
19.56,1.0854565798593e-08
19.58,1.08254013816058e-08
19.6,1.08147760331951e-08
19.62,1.08206178228688e-08
19.64,1.08404722501214e-08
19.66,1.08641424751033e-08
19.68,1.0883809202819e-08
19.7,1.08901261874027e-08
19.72,1.08795858727102e-08
19.74,1.08521149701259e-08
19.76,1.08127739251682e-08
19.78,1.07701558395405e-08
19.8,1.07332038444476e-08
19.82,1.07102387847297e-08
19.84,1.07042280469726e-08
19.86,1.07154463042161e-08
19.88,1.07362079970732e-08
19.9,1.07599053765231e-08
19.92,1.07752119389647e-08
19.94,1.07774408793194e-08
19.96,1.07611919054107e-08
19.98,1.07308017072797e-08
20,1.06898907636769e-08
20.02,1.06496941239545e-08
20.04,1.06164808222848e-08
20.06,1.05995794959743e-08
20.08,1.05987333831934e-08
20.1,1.06137133857102e-08
20.12,1.06355633410411e-08
20.14,1.06573193158679e-08
20.16,1.06687482205404e-08
20.18,1.06655522507435e-08
20.2,1.06450350633657e-08
20.22,1.06112585685338e-08
20.24,1.05706709056563e-08
20.26,1.05323425880455e-08
20.28,1.0504567714528e-08
20.3,1.04925590041506e-08
20.32,1.04974938327971e-08
20.34,1.05146674653215e-08
20.36,1.05376996731869e-08
20.38,1.05561764769126e-08
20.4,1.0564133782727e-08
20.42,1.05550988327904e-08
20.44,1.05311253853825e-08
20.46,1.04944221964452e-08
20.48,1.04549562386644e-08
20.5,1.04190681299959e-08
20.52,1.0396881194072e-08
20.54,1.0389714738151e-08
20.56,1.0399427385468e-08
20.58,1.04185978584759e-08
20.6,1.04412122954416e-08
20.62,1.04567317963268e-08
20.64,1.04601430481997e-08
20.66,1.04465297535097e-08
20.68,1.04187226624482e-08
20.7,1.03810985709504e-08
20.72,1.03424377519873e-08
20.74,1.03108160225348e-08
20.76,1.02930265596784e-08
20.78,1.02915950896249e-08
20.8,1.03041792505386e-08
20.82,1.03254607791577e-08
20.84,1.03458600144096e-08
20.86,1.03587225890149e-08
20.88,1.03566511388976e-08
20.9,1.03394688721133e-08
20.92,1.03080142040047e-08
20.94,1.02706751675386e-08
20.96,1.02335214132146e-08
20.98,1.02067954079383e-08
21,1.01935924575656e-08
21.02,1.01973059434473e-08
21.04,1.02124894604013e-08
21.06,1.02343740204872e-08
21.08,1.02525085741783e-08
21.1,1.0261406828875e-08
21.12,1.02545296638324e-08
21.14,1.02333064674686e-08
21.16,1.01998295260641e-08
21.18,1.01625282109837e-08
21.2,1.01286072615387e-08
21.22,1.01060560818198e-08
21.24,1.00984844438819e-08
21.26,1.01059828988908e-08
21.28,1.01240318235205e-08
21.3,1.0144988806028e-08
21.32,1.01610945925128e-08
21.34,1.01648974578062e-08
21.36,1.01542116601626e-08
21.38,1.01286108942272e-08
21.4,1.00943105890884e-08
21.42,1.00573056542802e-08
21.44,1.00273321130303e-08
21.46,1.00089654301903e-08
21.48,1.00069702406767e-08
21.5,1.00176081505135e-08
21.52,1.00376684553332e-08
21.54,1.0057196616517e-08
21.56,1.00704817526113e-08
21.58,1.00697548362952e-08
21.6,1.0054903386819e-08
21.62,1.00262355280167e-08
21.64,9.9911283113544e-09
21.66,9.95591197747457e-09
21.68,9.92951287992744e-09
21.7,9.91620380187648e-09
21.72,9.91836182396407e-09
21.74,9.93249287631373e-09
21.76,9.95278114685658e-09
21.78,9.97116533720874e-09
21.8,9.98028136746758e-09
21.82,9.97588529581206e-09
21.84,9.95637807318515e-09
21.86,9.92614790448974e-09
21.88,9.89037544034894e-09
21.9,9.85828242234217e-09
21.92,9.83534214864013e-09
21.94,9.82748253970615e-09
21.96,9.83297950452358e-09
21.98,9.85000136227538e-09
22,9.86967883598677e-09
22.02,9.88617347925506e-09
22.04,9.89091956571493e-09
22.06,9.88257713549937e-09
22.08,9.85945007730766e-09
22.1,9.82777893056593e-09
22.12,9.7927318342232e-09
22.14,9.76355158526854e-09
22.16,9.74523584970493e-09
22.18,9.74178906439191e-09
22.2,9.75119820289815e-09
22.22,9.76951216789207e-09
22.24,9.78869677432306e-09
22.26,9.80175932063424e-09
22.28,9.80295154586604e-09
22.3,9.78971823835734e-09
22.32,9.76434025955229e-09
22.34,9.73104585525511e-09
22.36,9.69812197406835e-09
22.38,9.67177344728331e-09
22.4,9.65873542316414e-09
22.42,9.65910243843262e-09
22.44,9.67225561440105e-09
22.46,9.69078675792113e-09
22.48,9.70924616754563e-09
22.5,9.7184602381615e-09
22.52,9.71587567825282e-09
22.54,9.69845218438882e-09
22.56,9.67079665741506e-09
22.58,9.63699276066045e-09
22.6,9.60623714137957e-09
22.62,9.58366799456407e-09
22.64,9.57510775442612e-09
22.66,9.57962708382901e-09
22.68,9.59504495581352e-09
22.7,9.61418515664262e-09
22.72,9.63019910154849e-09
22.74,9.63634641298748e-09
22.76,9.62919948066999e-09
22.78,9.60882117238474e-09
22.8,9.5788179239983e-09
22.82,9.54608616809487e-09
22.84,9.51728754098262e-09
22.86,9.49936548207159e-09
22.88,9.49456237707646e-09
22.9,9.50318409773266e-09
22.92,9.51969648391561e-09
22.94,9.53893263556984e-09
22.96,9.55182536019499e-09
22.98,9.55465924483212e-09
23,9.54318301972003e-09
23.02,9.52029269674031e-09
23.04,9.48893284783618e-09
23.06,9.45765189728793e-09
23.08,9.4317919122997e-09
23.1,9.41822140184913e-09
23.12,9.41750534006438e-09
23.14,9.42918851017698e-09
23.16,9.44674579157788e-09
23.18,9.46450764817824e-09
23.2,9.47458389218482e-09
23.22,9.47321911560021e-09
23.24,9.45832977757961e-09
23.26,9.43266859505069e-09
23.28,9.40137284903515e-09
23.3,9.37135873908489e-09
23.32,9.34959737186823e-09
23.34,9.33983131990838e-09
23.36,9.34362127483396e-09
23.38,9.35716991944209e-09
23.4,9.37573218082808e-09
23.42,9.39114392161184e-09
23.44,9.39841892922855e-09
23.46,9.39243554940431e-09
23.48,9.37470379773918e-09
23.5,9.34655532892614e-09
23.52,9.31586840227398e-09
23.54,9.2878414640132e-09
23.56,9.27019072583895e-09
23.58,9.26447960747149e-09
23.6,9.27199206237027e-09
23.62,9.28739500219126e-09
23.64,9.30573315229372e-09
23.66,9.31892275813985e-09
23.68,9.32256361217938e-09
23.7,9.31300211282969e-09
23.72,9.2918561997753e-09
23.74,9.2629022556307e-09
23.76,9.23256557170715e-09
23.78,9.20773938529242e-09
23.8,9.19347327929452e-09
23.82,9.19233569261395e-09
23.84,9.20232813617047e-09
23.86,9.21950904951498e-09
23.88,9.2363461221942e-09
23.9,9.24744876137317e-09
23.92,9.24688194967684e-09
23.94,9.23434836772342e-09
23.96,9.21027550786278e-09
23.98,9.18114958809106e-09
24,9.1518896251431e-09
24.02,9.1306583524549e-09
24.04,9.12003194880673e-09
24.06,9.12288455851371e-09
24.08,9.13515449889419e-09
24.1,9.15290998926417e-09
24.12,9.16813920132607e-09
24.14,9.1761979103509e-09
24.16,9.17199141282043e-09
24.18,9.15593483380038e-09
24.2,9.13021700490224e-09
24.22,9.10091760682106e-09
24.24,9.07404927013686e-09
24.26,9.05592679010134e-09
24.28,9.0498874262651e-09
24.3,9.05563149298625e-09
24.32,9.07032774076885e-09
24.34,9.08740249718091e-09
24.36,9.10117847582947e-09
24.38,9.10527031934717e-09
24.4,9.09787106251395e-09
24.42,9.07837420957563e-09
24.44,9.05169641415969e-09
24.46,9.02252294226499e-09
24.48,8.99873431167676e-09
24.5,8.98396350274131e-09
24.52,8.98221315434971e-09
24.54,8.99074927489627e-09
24.56,9.00699498589554e-09
24.58,9.02326444788454e-09
24.6,9.03470290783848e-09
24.62,9.03526381426364e-09
24.64,9.02426566256246e-09
24.66,9.00227190495455e-09
24.68,8.97466939227152e-09
24.7,8.94690768036918e-09
24.72,8.92567391676497e-09
24.74,8.91505919672951e-09
24.76,8.91654598866555e-09
24.78,8.92816736452074e-09
24.8,8.9446607292137e-09
24.82,8.96027493188534e-09
24.84,8.96840590523237e-09
24.86,8.96591521448484e-09
24.88,8.95130832237946e-09
24.9,8.92772789567181e-09
24.92,8.89934606047232e-09
24.94,8.87381182261457e-09
24.96,8.85532571818928e-09
24.98,8.8489476212864e-09
25,8.85339275451428e-09
25.02,8.86727549276558e-09
25.04,8.88358371424847e-09
25.06,8.89761336238701e-09
25.08,8.90252561772864e-09
25.1,8.89674750957088e-09
25.12,8.87906226124147e-09
25.14,8.85412878480516e-09
25.16,8.82633517888258e-09
25.18,8.80289469086816e-09
25.2,8.7880499812107e-09
25.22,8.78506817701372e-09
25.24,8.79291684422552e-09
25.26,8.80780312766857e-09
25.28,8.82403388267466e-09
25.3,8.83534589920701e-09
25.32,8.83743776543656e-09
25.34,8.82770064944963e-09
25.36,8.808006573818e-09
25.38,8.78165988151047e-09
25.4,8.75539709433001e-09
25.42,8.73410931935733e-09
25.44,8.72345171388059e-09
25.46,8.72360225539871e-09
25.48,8.73440676594499e-09
25.5,8.74980936710949e-09
25.52,8.76524163365272e-09
25.54,8.77372175419427e-09
25.56,8.77261708972356e-09
25.58,8.7595041820149e-09
25.6,8.73777432144393e-09
25.62,8.71106982352341e-09
25.64,8.68623034042322e-09
25.66,8.66805538867876e-09
25.68,8.66093451547395e-09
25.7,8.6646149118741e-09
25.72,8.67723144321154e-09
25.74,8.69329704077523e-09
25.76,8.7068730675506e-09
25.78,8.71287528005393e-09
25.8,8.70799423094468e-09
25.82,8.69236329013984e-09
25.84,8.66859634155684e-09
25.86,8.6425078123918e-09
25.88,8.61914425307729e-09
25.9,8.60460942088261e-09
25.92,8.60059791019822e-09
25.94,8.60771856236327e-09
25.96,8.62144445085943e-09
25.98,8.63762609508578e-09
26,8.64894863165527e-09
26.02,8.65222802542865e-09
26.04,8.64382033865732e-09
26.06,8.62586030709471e-09
26.08,8.60098848176508e-09
26.1,8.57571413664257e-09
26.12,8.55469672232263e-09
26.14,8.54354181586619e-09
26.16,8.54296530385086e-09
26.18,8.55251404593137e-09
26.2,8.56737346848098e-09
26.22,8.58237837396726e-09
26.24,8.59163069723094e-09
26.26,8.5913664379394e-09
26.28,8.58022958816264e-09
26.3,8.55989545730162e-09
26.32,8.53493503208274e-09
26.34,8.51049925041318e-09
26.36,8.49281962559227e-09
26.38,8.48464787916428e-09
26.4,8.48782871668714e-09
26.42,8.49898909715359e-09
26.44,8.51460152914474e-09
26.46,8.52788885668944e-09
26.48,8.53479522851543e-09
26.5,8.53087954977152e-09
26.52,8.51719215893844e-09
26.54,8.49488791225411e-09
26.56,8.47020338762037e-09
26.58,8.44743035876572e-09
26.6,8.43285991791534e-09
26.62,8.42818527723445e-09
26.64,8.43423504846721e-09
26.66,8.4472180359441e-09
26.68,8.46264234308399e-09
26.7,8.47437287478037e-09
26.72,8.4781573250096e-09
26.74,8.47126800723607e-09
26.76,8.45467177416004e-09
26.78,8.43147099941506e-09
26.8,8.40692291331557e-09
26.82,8.38670370550885e-09
26.84,8.37484026108301e-09
26.86,8.37395256811602e-09
26.88,8.38218327994302e-09
26.9,8.39668850887899e-09
26.92,8.4111519881849e-09
26.94,8.42116939895599e-09
26.96,8.42149470826347e-09
26.98,8.41209557038247e-09
27,8.39296135653385e-09
27.02,8.36944442480034e-09
27.04,8.34558946684995e-09
27.06,8.32813266087301e-09
27.08,8.31934904147489e-09
27.1,8.32166419731059e-09
27.12,8.33201551097488e-09
27.14,8.34710000826873e-09
27.16,8.36042879307475e-09
27.18,8.36782468381628e-09
27.2,8.36532674348432e-09
27.22,8.35287818661385e-09
27.24,8.33242516737525e-09
27.26,8.30849037575861e-09
27.28,8.28653118429e-09
27.3,8.271481844699e-09
27.32,8.26639547634998e-09
27.34,8.2712219321652e-09
27.36,8.28370774014564e-09
27.38,8.29821931984751e-09
27.4,8.31042522547509e-09
27.42,8.31464790294578e-09
27.44,8.30947126065701e-09
27.46,8.29412771712192e-09
27.48,8.27270259366205e-09
27.5,8.24885713818003e-09
27.52,8.22922101838605e-09
27.54,8.21695719537641e-09
27.56,8.21544360817396e-09
27.58,8.22261918433735e-09
27.6,8.23631555962168e-09
27.62,8.25048788451595e-09
27.64,8.26064653387846e-09
27.66,8.26207841474912e-09
27.68,8.25379880307954e-09
27.7,8.23643307410095e-09
27.72,8.21389772192076e-09
27.74,8.19120978864038e-09
27.76,8.17352996995204e-09
27.78,8.16476750836886e-09
27.8,8.1659172632299e-09
27.82,8.17577971962027e-09
27.84,8.18989387757082e-09
27.86,8.20343483834464e-09
27.88,8.21095298387326e-09
27.9,8.20986631655767e-09
27.92,8.19841551349846e-09
27.94,8.17958373930481e-09
27.96,8.15642020786049e-09
27.98,8.13533554509215e-09
28,8.11994029254155e-09
28.02,8.1145598022189e-09
28.04,8.11848250321388e-09
28.06,8.13014404247469e-09
28.08,8.14426255810007e-09
28.1,8.15663887305779e-09
28.12,8.16167648646431e-09
28.14,8.15755373394777e-09
28.16,8.14374371936438e-09
28.18,8.12337056737342e-09
28.2,8.10064225455394e-09
28.22,8.08101294054792e-09
28.24,8.06877431474088e-09
28.26,8.0661635849979e-09
28.28,8.07293017920293e-09
28.3,8.08559604817129e-09
28.32,8.09972822295145e-09
28.34,8.10991208465153e-09
28.36,8.11257447177423e-09
28.38,8.10526273767287e-09
28.4,8.08961922944326e-09
28.42,8.06798135644795e-09
28.44,8.04636870310123e-09
28.46,8.02855403735912e-09
28.48,8.01964782356464e-09
28.5,8.01978648495471e-09
28.52,8.02894408719241e-09
28.54,8.04215721341473e-09
28.56,8.05576565049949e-09
28.58,8.06363013272859e-09
28.6,8.06354243910271e-09
28.62,8.05344848847274e-09
28.64,8.03591432255838e-09
28.66,8.01395578349819e-09
28.68,7.99334953355559e-09
28.7,7.97814003035708e-09
28.72,7.97208855898236e-09
28.74,7.97529139637508e-09
28.76,7.98603213761381e-09
28.78,7.99998878248782e-09
28.8,8.0119887525439e-09
28.82,8.01788639997135e-09
28.84,8.01453226829938e-09
28.86,8.00228787856581e-09
28.88,7.98287761323484e-09
28.9,7.96134262866801e-09
28.92,7.94185989205107e-09
28.94,7.92965434026736e-09
28.96,7.92625563125525e-09
28.98,7.93237908534978e-09
29,7.94421769187779e-09
29.02,7.95829640900842e-09
29.04,7.96857771703227e-09
29.06,7.97214775578798e-09
29.08,7.96586678125682e-09
29.1,7.95145790984494e-09
29.12,7.9310414127802e-09
29.14,7.90995832152803e-09
29.16,7.89245102854298e-09
29.18,7.8829454270093e-09
29.2,7.88260530917946e-09
29.22,7.89072980342016e-09
29.24,7.9036479729448e-09
29.26,7.91694052217129e-09
29.28,7.9255686013826e-09
29.3,7.92613739969134e-09
29.32,7.91759457139308e-09
29.34,7.9009280413412e-09
29.36,7.88038531680081e-09
29.38,7.85985662054431e-09
29.4,7.845006909231e-09
29.42,7.8380904611501e-09
29.44,7.84075826858996e-09
29.46,7.85050342275649e-09
29.48,7.8641883968547e-09
29.5,7.87601818296088e-09
29.52,7.88271859330674e-09
29.54,7.88025686800719e-09
29.56,7.86938944503251e-09
29.58,7.85117490475778e-09
29.6,7.83052308681686e-09
29.62,7.81150897347786e-09
29.64,7.79909064042376e-09
29.66,7.79517090330582e-09
29.68,7.80036290683974e-09
29.7,7.81164230848674e-09
29.72,7.82511808125034e-09
29.74,7.83576316871802e-09
29.76,7.83975279145588e-09
29.78,7.83484528028797e-09
29.8,7.82140077031693e-09
29.82,7.80237807493498e-09
29.84,7.781749433795e-09
29.86,7.76482527898192e-09
29.88,7.75477074485175e-09
29.9,7.75400129161654e-09
29.92,7.7611329222194e-09
29.94,7.77380016113063e-09
29.96,7.7865732868672e-09
29.98,7.79585783888596e-09
30,7.79695878520275e-09
30.02,7.7896796287609e-09
30.04,7.77408142906979e-09
30.06,7.75449240154626e-09
30.08,7.73456148231853e-09
30.1,7.71966906339282e-09
30.12,7.71233865754848e-09
30.14,7.71430867902978e-09
30.16,7.72341031776268e-09
30.18,7.73653848121755e-09
30.2,7.74860045991293e-09
30.22,7.7555748702283e-09
30.24,7.75429965355339e-09
30.26,7.74440118523705e-09
30.28,7.72753599337919e-09
30.3,7.70749897496787e-09
30.32,7.68903449115782e-09
30.34,7.67616856645958e-09
30.36,7.67193718654956e-09
30.38,7.67599013858404e-09
30.4,7.68692024492831e-09
30.42,7.69985360012891e-09
30.44,7.71098338465198e-09
30.46,7.71536549938023e-09
30.48,7.71174541194961e-09
30.5,7.69939301887755e-09
30.52,7.68162559368777e-09
30.54,7.66158208635e-09
30.56,7.64483523723911e-09
30.58,7.63444141561987e-09
30.6,7.63314219836857e-09
30.62,7.63942401222318e-09
30.64,7.65148961597147e-09
30.66,7.66410680562724e-09
30.68,7.67344084411331e-09
30.7,7.67546664818799e-09
30.72,7.66913146753244e-09
30.74,7.65499039219811e-09
30.76,7.63614342617946e-09
30.78,7.61701114081865e-09
30.8,7.60194512321487e-09
30.82,7.59451549104899e-09
30.84,7.59548993176179e-09
30.86,7.60418884614759e-09
30.88,7.61658487473913e-09
30.9,7.62888156311156e-09
30.92,7.63608193548249e-09
30.94,7.63586091150037e-09
30.96,7.62675798733847e-09
30.98,7.61117390999309e-09
31,7.59173531979394e-09
31.02,7.57383784582735e-09
31.04,7.56072914336377e-09
31.06,7.55610444779752e-09
31.08,7.55959501710285e-09
31.1,7.56983985370885e-09
31.12,7.58244449619865e-09
31.14,7.59368953308618e-09
31.16,7.598778159256e-09
31.18,7.59602007286e-09
31.2,7.58479154103432e-09
31.22,7.56787373868294e-09
31.24,7.54859692759063e-09
31.26,7.53189555965003e-09
31.28,7.52142358553871e-09
31.3,7.51923674005315e-09
31.32,7.52514811836344e-09
31.34,7.53632382545336e-09
31.36,7.54910979301592e-09
31.38,7.55851969945704e-09
31.4,7.56160389826422e-09
31.42,7.55602256522766e-09
31.44,7.5432113269563e-09
31.46,7.52503471868642e-09
31.48,7.50672208207542e-09
31.5,7.49140215163632e-09
31.52,7.48372835955098e-09
31.54,7.48391051392548e-09
31.56,7.49198580383774e-09
31.58,7.50384325237548e-09
31.6,7.51604261939879e-09
31.62,7.52361137464888e-09
31.64,7.5242716946386e-09
31.66,7.51633913912354e-09
31.68,7.50173222359875e-09
31.7,7.48328757233033e-09
31.72,7.46563598039737e-09
31.74,7.45263452136913e-09
31.76,7.44734587170543e-09
31.78,7.45032181616811e-09
31.8,7.4596890008918e-09
31.82,7.47222149524043e-09
31.84,7.48318651420884e-09
31.86,7.48908487983355e-09
31.88,7.48687912146288e-09
31.9,7.47699519815656e-09
31.92,7.4607639696004e-09
31.94,7.44252138938219e-09
31.96,7.42581967163068e-09
31.98,7.41533534850853e-09
32,7.4124169933235e-09
32.02,7.4179011110928e-09
32.04,7.42841334832221e-09
32.06,7.44107494639273e-09
32.08,7.45063279012756e-09
32.1,7.45437296007772e-09
32.12,7.44982091961121e-09
32.14,7.4379002849004e-09
32.16,7.42064698515346e-09
32.18,7.40267299626375e-09
32.2,7.38769701453062e-09
32.22,7.37943356396947e-09
32.24,7.37923173927503e-09
32.26,7.3864813911922e-09
32.28,7.39809052061531e-09
32.3,7.41005878146779e-09
32.32,7.41832315740548e-09
32.34,7.41943338056542e-09
32.36,7.41279101787346e-09
32.38,7.39884346141486e-09
32.4,7.38144346113105e-09
32.42,7.36388500425274e-09
32.44,7.35106584586262e-09
32.46,7.34508143717154e-09
32.48,7.34753249793048e-09
32.5,7.35614948198967e-09
32.52,7.36854753612595e-09
32.54,7.37946184860785e-09
32.56,7.38591529720754e-09
32.58,7.38461124031235e-09
32.6,7.37573564859594e-09
32.62,7.3605040032038e-09
32.64,7.34290421739665e-09
32.66,7.32649314173854e-09
32.68,7.31569090413355e-09
32.7,7.3124488472422e-09
32.72,7.31689991202808e-09
32.74,7.32708762386714e-09
32.76,7.33932788926494e-09
32.78,7.3492359739792e-09
32.8,7.35333676406448e-09
32.82,7.34989126659564e-09
32.84,7.33882182100948e-09
32.86,7.32269682975801e-09
32.88,7.30500634000869e-09
32.9,7.29038491993839e-09
32.92,7.28168164049166e-09
32.94,7.28114119581826e-09
32.96,7.2874970760396e-09
32.98,7.29885330751689e-09
33,7.31051636870828e-09
33.02,7.3192367004226e-09
33.04,7.32090468515046e-09
33.06,7.31531379941537e-09
33.08,7.3022743517482e-09
33.1,7.28557915055538e-09
33.12,7.26841881315297e-09
33.14,7.25552433327451e-09
33.16,7.24918454417585e-09
33.18,7.25094931369348e-09
33.2,7.25919557644764e-09
33.22,7.27101056161769e-09
33.24,7.28217574314496e-09
33.26,7.2889657129593e-09
33.28,7.28870079789402e-09
33.3,7.28053298618269e-09
33.32,7.26638073616844e-09
33.34,7.2491283926398e-09
33.36,7.23318119414892e-09
33.38,7.22201292779722e-09
33.4,7.2183327613272e-09
33.42,7.22206216196239e-09
33.44,7.23192492218062e-09
33.46,7.24368185723251e-09
33.48,7.25405307242152e-09
33.5,7.25869589819653e-09
33.52,7.25621462573421e-09
33.54,7.24596965333039e-09
33.56,7.23084221548289e-09
33.58,7.21362971701945e-09
33.6,7.19906310364546e-09
33.62,7.18992601197048e-09
33.64,7.18878816705876e-09
33.66,7.19457167895364e-09
33.68,7.20538539507707e-09
33.7,7.21707879991884e-09
33.72,7.2258957815811e-09
33.74,7.22845373784398e-09
33.76,7.22356622745585e-09
33.78,7.21173177201249e-09
33.8,7.19559658827211e-09
33.82,7.17911659939562e-09
33.84,7.16591875284307e-09
33.86,7.15953742348635e-09
33.88,7.16044911974838e-09
33.9,7.16822469982947e-09
33.92,7.17952644651052e-09
33.94,7.19085682911638e-09
33.96,7.19783403735994e-09
33.98,7.19839107318602e-09
34,7.19104326820916e-09
34.02,7.17787108382374e-09
34.04,7.16108969793216e-09
34.06,7.14555103527245e-09
34.08,7.13418457129941e-09
34.1,7.13018247691216e-09
34.12,7.13336529579926e-09
34.14,7.14267322969725e-09
34.16,7.15424878908594e-09
34.18,7.16467871572223e-09
34.2,7.1699277675791e-09
34.22,7.16807613659956e-09
34.24,7.15886374840044e-09
34.26,7.14432768965988e-09
34.28,7.12777463793982e-09
34.3,7.11310229818873e-09
34.32,7.10403974395782e-09
34.34,7.10207048282694e-09
34.36,7.1075250728368e-09
34.38,7.1177253363046e-09
34.4,7.12951355111874e-09
34.42,7.13846477230526e-09
34.44,7.14188981170852e-09
34.46,7.13764735751649e-09
34.48,7.1268580135841e-09
34.5,7.11129536374738e-09
34.52,7.09525148734104e-09
34.54,7.08196387420149e-09
34.56,7.07518564381521e-09
34.58,7.07547658639463e-09
34.6,7.08280539624878e-09
34.62,7.09367316232261e-09
34.64,7.10497248335934e-09
34.66,7.11239906859335e-09
34.68,7.11360578688394e-09
34.7,7.10734517543047e-09
34.72,7.09487329567156e-09
34.74,7.07898283553003e-09
34.76,7.06351473319445e-09
34.78,7.05218023537345e-09
34.8,7.04749102591624e-09
34.82,7.050299566791e-09
34.84,7.05876447967011e-09
34.86,7.07035804827026e-09
34.88,7.08057594475716e-09
34.9,7.08648964264016e-09
34.92,7.0853056549248e-09
34.94,7.07714904916586e-09
34.96,7.06320207320038e-09
34.98,7.04737908273711e-09
35,7.03274340584256e-09
35.02,7.0235244147056e-09
35.04,7.02106069972408e-09
35.06,7.02597089443479e-09
35.08,7.03572906415588e-09
35.1,7.04732197139697e-09
35.12,7.05648352478838e-09
35.14,7.06046646281666e-09
35.16,7.05708969232961e-09
35.18,7.0470184632057e-09
35.2,7.03225711332904e-09
35.22,7.01648552222422e-09
35.24,7.00330061490862e-09
35.26,6.99605154099814e-09
35.28,6.99607021132318e-09
35.3,7.0026700392648e-09
35.32,7.01343141156733e-09
35.34,7.02446421694334e-09
35.36,7.03247637544667e-09
35.38,7.03423109246963e-09
35.4,7.0289231311195e-09
35.42,7.01706075390099e-09
35.44,7.00189732151255e-09
35.46,6.98646965790778e-09
35.48,6.97522502861373e-09
35.5,6.96992593269664e-09
35.52,6.97228628464661e-09
35.54,6.98017708920075e-09
35.56,6.99160049009257e-09
35.58,7.00191780342337e-09
35.6,7.00833572142691e-09
35.62,7.00788993241656e-09
35.64,7.00060854739153e-09
35.66,6.98749837604036e-09
35.68,6.97210483289436e-09
35.7,6.95777701918601e-09
35.72,6.94816141373202e-09
35.74,6.9452496451863e-09
35.76,6.94944551963799e-09
35.78,6.95885572153837e-09
35.8,6.97014559317813e-09
35.82,6.97967357242777e-09
35.84,6.98402771335102e-09
35.86,6.9816207062453e-09
35.88,6.97230880888841e-09
35.9,6.95839380966196e-09
35.92,6.94286607573418e-09
35.94,6.92998140631226e-09
35.96,6.92221846473153e-09
35.98,6.92181565669579e-09
36,6.92774983018202e-09
36.02,6.93826558117788e-09
36.04,6.94908358977473e-09
36.06,6.95746801988234e-09
36.08,6.95973901424076e-09
36.1,6.95526509009909e-09
36.12,6.94429015681893e-09
36.14,6.92965729063973e-09
36.16,6.91461641139627e-09
36.18,6.90320888727969e-09
36.2,6.89761402000905e-09
36.22,6.89929526338035e-09
36.24,6.90699682652966e-09
36.26,6.91786346741246e-09
36.28,6.92850666469335e-09
36.3,6.93513180432408e-09
36.32,6.9355031363947e-09
36.34,6.92885448148546e-09
36.36,6.91667437404974e-09
36.38,6.90153541982692e-09
36.4,6.88746258000467e-09
36.42,6.8774635683963e-09
36.44,6.87433454784545e-09
36.46,6.87788671501479e-09
36.48,6.8869940091713e-09
36.5,6.89802329740415e-09
36.52,6.9078865324209e-09
36.54,6.91268109101811e-09
36.56,6.91109746279101e-09
36.58,6.90250682751144e-09
36.6,6.88933064701681e-09
36.62,6.87412846369511e-09
36.64,6.8612402356673e-09
36.66,6.85319430152951e-09
36.68,6.85225413649749e-09
36.7,6.85761690727309e-09
36.72,6.86759211356794e-09
36.74,6.87871021542628e-09
36.76,6.88724983630137e-09
36.78,6.89020228527684e-09
36.8,6.8863853913281e-09
36.82,6.87637612749812e-09
36.84,6.86226719281567e-09
36.86,6.84767404652916e-09
36.88,6.83594912761044e-09
36.9,6.83023723850757e-09
36.92,6.83115423811473e-09
36.94,6.83843859724612e-09
36.96,6.84893087043647e-09
36.98,6.859694126134e-09
37,6.86658710775404e-09
37.02,6.86775740500329e-09
37.04,6.86175124032426e-09
37.06,6.85040986974802e-09
37.08,6.83572931052485e-09
37.1,6.82190972325533e-09
37.12,6.81177279636175e-09
37.14,6.80820199291215e-09
37.16,6.81129198573508e-09
37.18,6.81991473658049e-09
37.2,6.83077820833735e-09
37.22,6.84067419461197e-09
37.24,6.84611382922333e-09
37.26,6.84504959531874e-09
37.28,6.83742233469571e-09
37.3,6.82463184786689e-09
37.32,6.81003412380087e-09
37.34,6.79695849550851e-09
37.36,6.78891447283751e-09
37.38,6.7872017323219e-09
37.4,6.79239670058887e-09
37.42,6.80187334691121e-09
37.44,6.81303396972264e-09
37.46,6.82162724142502e-09
37.48,6.82546222194531e-09
37.5,6.82226917397277e-09
37.52,6.8130798536517e-09
37.54,6.79933190697358e-09
37.56,6.78509349252763e-09
37.58,6.77317948394027e-09
37.6,6.76719683000864e-09
37.62,6.76758836058022e-09
37.64,6.77442992586276e-09
37.66,6.7846355692907e-09
37.68,6.7954233625499e-09
37.7,6.80286166442017e-09
37.72,6.80449003111243e-09
37.74,6.79947906977899e-09
37.76,6.78862130965237e-09
37.78,6.77460110271706e-09
37.8,6.76075564787216e-09
37.82,6.75067365029133e-09
37.84,6.74650977393226e-09
37.86,6.74915273327963e-09
37.88,6.757126611405e-09
37.9,6.76807056607759e-09
37.92,6.77793120363666e-09
37.94,6.78385074752659e-09
37.96,6.78338320710786e-09
37.98,6.77666367796058e-09
38,6.76448784250877e-09
38.02,6.75040429911548e-09
38.04,6.7373614357679e-09
38.06,6.72916816641726e-09
38.08,6.72700256630669e-09
38.1,6.73167865973047e-09
38.12,6.74070159327175e-09
38.14,6.75172226915238e-09
38.16,6.76064822346799e-09
38.18,6.76484559979615e-09
38.2,6.76242658454175e-09
38.22,6.75383648027235e-09
38.24,6.74084081234477e-09
38.26,6.72675452884086e-09
38.28,6.71505410244805e-09
38.3,6.70851221507483e-09
38.32,6.70862150266232e-09
38.34,6.71477385184897e-09
38.36,6.72494915285657e-09
38.38,6.73555121010265e-09
38.4,6.74344830885592e-09
38.42,6.74562956253953e-09
38.44,6.74143606205811e-09
38.46,6.73118556639272e-09
38.48,6.71772568846466e-09
38.5,6.70383099764114e-09
38.52,6.69371937137047e-09
38.54,6.68902831211771e-09
38.56,6.69131049539861e-09
38.58,6.69882074935353e-09
38.6,6.70964247541477e-09
38.62,6.71959274655784e-09
38.64,6.72597954182944e-09
38.66,6.72633325832949e-09
38.68,6.72025560133495e-09
38.7,6.70878592213336e-09
38.72,6.69493647918871e-09
38.74,6.68205653690785e-09
38.76,6.67339549817061e-09
38.78,6.67094604511817e-09
38.8,6.67491543284331e-09
38.82,6.68384342063239e-09
38.84,6.69449402700896e-09
38.86,6.70383432276565e-09
38.88,6.70838017781769e-09
38.9,6.70697679199706e-09
38.92,6.69889636728581e-09
38.94,6.686675871599e-09
38.96,6.67269729516971e-09
38.98,6.66116526111072e-09
39,6.65411564603736e-09
39.02,6.65384723427054e-09
39.04,6.65941763828215e-09
39.06,6.66939993488672e-09
39.08,6.67992816363444e-09
39.1,6.68816330361919e-09
39.12,6.69089402303503e-09
39.14,6.68735158696713e-09
39.16,6.67781025311741e-09
39.18,6.66479631692542e-09
39.2,6.6513252720022e-09
39.22,6.64096214206334e-09
39.24,6.63601004857832e-09
39.26,6.63768841999861e-09
39.28,6.64501639028799e-09
39.3,6.65529554054705e-09
39.32,6.66554131764096e-09
39.34,6.67226114395212e-09
39.36,6.67327418722062e-09
39.38,6.6676954183854e-09
39.4,6.65705199547025e-09
39.42,6.64346886415824e-09
39.44,6.63076232958808e-09
39.46,6.62175276729356e-09
39.48,6.61906316404215e-09
39.5,6.62237919041993e-09
39.52,6.63111843708286e-09
39.54,6.64162944526565e-09
39.56,6.65126621231202e-09
39.58,6.65630926664482e-09
39.6,6.65547685216802e-09
39.62,6.64811455501272e-09
39.64,6.63643046700615e-09
39.66,6.62279858718267e-09
39.68,6.61103280820765e-09
39.7,6.60386087217404e-09
39.72,6.60297658554193e-09
39.74,6.60828834577589e-09
39.76,6.6177451039913e-09
39.78,6.62842124953983e-09
39.8,6.63676126446301e-09
39.82,6.64029932290956e-09
39.84,6.63736034652933e-09
39.86,6.62868289386642e-09
39.88,6.61602317962272e-09
39.9,6.60280349872603e-09
39.92,6.59221328113463e-09
39.94,6.58704742310044e-09
39.96,6.58808212952668e-09
39.98,6.59496949238804e-09
40,6.60502184102734e-09
40.02,6.61545181301298e-09
40.04,6.62238284713037e-09
40.06,6.62410690107351e-09
40.08,6.61921589031398e-09
40.1,6.60917801246552e-09
40.12,6.59606246017688e-09
40.14,6.58352779224486e-09
40.16,6.57437443703313e-09
40.18,6.57114060140881e-09
40.2,6.57416035361515e-09
40.22,6.58232610825631e-09
40.24,6.59284708659009e-09
40.26,6.60246313907501e-09
40.28,6.60809201791149e-09
40.3,6.60771778287906e-09
40.32,6.6012604215218e-09
40.34,6.589849182894e-09
40.36,6.57681540624241e-09
40.38,6.56482780557813e-09
40.4,6.55760856635598e-09
40.42,6.55618079906925e-09
40.44,6.56118741349686e-09
40.46,6.57021809625874e-09
40.48,6.58100396175757e-09
40.5,6.58954415340013e-09
40.52,6.5936163744469e-09
40.54,6.59126412097736e-09
40.56,6.58331584347031e-09
40.58,6.57099529147297e-09
40.6,6.5580428546553e-09
40.62,6.54726373138967e-09
40.64,6.54180176923557e-09
40.66,6.54236703545979e-09
40.68,6.54882750756e-09
40.7,6.55877268028035e-09
40.72,6.56914775720732e-09
40.74,6.57662738122093e-09
40.76,6.57877121178447e-09
40.78,6.57478191317971e-09
40.8,6.56520702972194e-09
40.82,6.55259788596187e-09
40.84,6.53996262128949e-09
40.86,6.53074775166983e-09
40.88,6.5269355151681e-09
40.9,6.52970005283412e-09
40.92,6.53731603918305e-09
40.94,6.54783093263466e-09
40.96,6.55742245683668e-09
40.98,6.56368073786667e-09
41,6.56385304700749e-09
41.02,6.55812873378656e-09
41.04,6.54728945772921e-09
41.06,6.53455760437364e-09
41.08,6.52261095417247e-09
41.1,6.51511828994268e-09
41.12,6.51328308262353e-09
41.14,6.51768085303977e-09
41.16,6.52652459838808e-09
41.18,6.53717014210033e-09
41.2,6.54600182442094e-09
41.22,6.55050449543484e-09
41.24,6.54888910698219e-09
41.26,6.54141067103366e-09
41.28,6.52983201302553e-09
41.3,6.51691532057048e-09
41.32,6.50626590146508e-09
41.34,6.50031396674476e-09
41.36,6.50060252370296e-09
41.38,6.50649920988532e-09
41.4,6.51636380499812e-09
41.42,6.52657888152117e-09
41.44,6.53460732965433e-09
41.46,6.53724423194999e-09
41.48,6.53395482220803e-09
41.5,6.52481153513922e-09
41.52,6.51268476459231e-09
41.54,6.50003955536385e-09
41.56,6.49079314338363e-09
41.58,6.48656229762777e-09
41.6,6.48882550146488e-09
41.62,6.49612857075479e-09
41.64,6.50656207271004e-09
41.66,6.51637219834623e-09
41.68,6.52299029653451e-09
41.7,6.52384010399791e-09
41.72,6.51868849062941e-09
41.74,6.50847571503836e-09
41.76,6.4959242053774e-09
41.78,6.48412042607495e-09
41.8,6.47617259024883e-09
41.82,6.47401192478061e-09
41.84,6.47783174023456e-09
41.86,6.48653685918192e-09
41.88,6.49694845184231e-09
41.9,6.50621734997357e-09
41.92,6.51106475085438e-09
41.94,6.51034315368873e-09
41.96,6.50331471550281e-09
41.98,6.49235564165954e-09
42,6.47963029214428e-09
42.02,6.46894006686215e-09
42.04,6.46252705902438e-09
42.06,6.46246568236018e-09
42.08,6.46782261990298e-09
42.1,6.47756174760874e-09
42.12,6.48779100889438e-09
42.14,6.49602280311562e-09
42.16,6.49916408304318e-09
42.18,6.49651315083971e-09
42.2,6.48814881939512e-09
42.22,6.47635992595246e-09
42.24,6.46401374104386e-09
42.26,6.45443713529743e-09
42.28,6.4499919860116e-09
42.3,6.45171281544656e-09
42.32,6.45884198989227e-09
42.34,6.46884673843528e-09
42.36,6.47896648033037e-09
42.38,6.48567388912868e-09
42.4,6.48727951809586e-09
42.42,6.4825875598564e-09
42.44,6.4730939553285e-09
42.46,6.46071097918902e-09
42.48,6.44909452140811e-09
42.5,6.44079575744274e-09
42.52,6.4383407899209e-09
42.54,6.44179558504645e-09
42.56,6.45018848738578e-09
42.58,6.46057118227194e-09
42.6,6.4700425252915e-09
42.62,6.47536089363172e-09
42.64,6.47510371040501e-09
42.66,6.46880271281565e-09
42.68,6.45821379870731e-09
42.7,6.44581093148663e-09
42.72,6.43494299974936e-09
42.74,6.42828587137524e-09
42.76,6.42770656237029e-09
42.78,6.43286447857076e-09
42.8,6.44209536468627e-09
42.82,6.45262201204509e-09
42.84,6.46099174265165e-09
42.86,6.46494675883184e-09
42.88,6.46266140813837e-09
42.9,6.45503791201055e-09
42.92,6.44348073638134e-09
42.94,6.43145264622341e-09
42.96,6.4215302229051e-09
42.98,6.41684715372016e-09
43,6.41802358448661e-09
43.02,6.42476616750008e-09
43.04,6.43451832914762e-09
43.06,6.44483762601358e-09
43.08,6.45195595448142e-09
43.1,6.45422250715679e-09
43.12,6.45019604775093e-09
43.14,6.44125707082907e-09
43.16,6.42919876057469e-09
43.18,6.4175944302032e-09
43.2,6.40917806462681e-09
43.22,6.40625287998027e-09
43.24,6.40923982190953e-09
43.26,6.41722241425703e-09
43.28,6.42760954507667e-09
43.3,6.43710940943583e-09
43.32,6.44309465788063e-09
43.34,6.4433087953855e-09
43.36,6.43770279468519e-09
43.38,6.42739308055736e-09
43.4,6.41535542974423e-09
43.42,6.40442896813425e-09
43.44,6.39767491716508e-09
43.46,6.39650703547047e-09
43.48,6.40140978615273e-09
43.5,6.41028241922982e-09
43.52,6.42090975754492e-09
43.54,6.42946530590526e-09
43.56,6.43394337636791e-09
43.58,6.43229419583025e-09
43.6,6.42523088290542e-09
43.62,6.41406457691123e-09
43.64,6.40212018036359e-09
43.66,6.3921047972347e-09
43.68,6.38701375490044e-09
43.7,6.38781644770038e-09
43.72,6.39415519657173e-09
43.74,6.4039583374359e-09
43.76,6.4142266225685e-09
43.78,6.42184504711665e-09
43.8,6.42451180406867e-09
43.82,6.42125867535827e-09
43.84,6.41266845022716e-09
43.86,6.40110980672625e-09
43.88,6.38934418532685e-09
43.9,6.38082961409624e-09
43.92,6.37734744204681e-09
43.94,6.38012104582029e-09
43.96,6.38762220581412e-09
43.98,6.39799289868707e-09
44,6.40761339381157e-09
44.02,6.41410747254729e-09
44.04,6.41486943604291e-09
44.06,6.40999856920653e-09
44.08,6.40017983012043e-09
44.1,6.38841274895648e-09
44.12,6.37740799378903e-09
44.14,6.37040159527842e-09
44.16,6.36880435833769e-09
44.18,6.37319141988651e-09
44.2,6.38189514670503e-09
44.22,6.39235863922793e-09
44.24,6.4012816190765e-09
44.26,6.40615553190984e-09
44.28,6.40520462317651e-09
44.3,6.39857217326256e-09
44.32,6.38804254104136e-09
44.34,6.37614171834187e-09
44.36,6.3662205909278e-09
44.38,6.36061681630248e-09
44.4,6.36116500709827e-09
44.42,6.36695350552931e-09
44.44,6.37671437403186e-09
44.46,6.3868547985875e-09
44.48,6.39500294659857e-09
44.5,6.39809950085468e-09
44.52,6.39550852069636e-09
44.54,6.38736295126615e-09
44.56,6.37616761809158e-09
44.58,6.36450778944601e-09
44.6,6.35583683462036e-09
44.62,6.35198079371925e-09
44.64,6.35430436333551e-09
44.66,6.36155058801552e-09
44.68,6.37177491946646e-09
44.7,6.38171065293086e-09
44.72,6.38841532942653e-09
44.74,6.38991121129259e-09
44.76,6.38553311475415e-09
44.78,6.37630033419018e-09
44.8,6.36460280015362e-09
44.82,6.3536670687257e-09
44.84,6.34617469860844e-09
44.86,6.34438895687791e-09
44.88,6.34820487818514e-09
44.9,6.35679752923239e-09
44.92,6.3671229938336e-09
44.94,6.37655463939457e-09
44.96,6.3816485257057e-09
44.98,6.38155123917408e-09
45,6.37542544595955e-09
45.02,6.36535287286699e-09
45.04,6.35354377917976e-09
45.06,6.34356485219932e-09
45.08,6.33759599340708e-09
45.1,6.33767744809956e-09
45.12,6.34307134171097e-09
45.14,6.35254962077026e-09
45.16,6.3628435963344e-09
45.18,6.37129473594524e-09
45.2,6.37499323971385e-09
45.22,6.37293093644521e-09
45.24,6.36540506439119e-09
45.26,6.35457049641744e-09
45.28,6.34305904306593e-09
45.3,6.33404587463426e-09
45.32,6.33002688248718e-09
45.34,6.33179318199051e-09
45.36,6.33879060192471e-09
45.38,6.34870772639102e-09
45.4,6.35892840147594e-09
45.42,6.36591238073776e-09
45.44,6.36805460071832e-09
45.46,6.3641763189517e-09
45.48,6.3554722817082e-09
45.5,6.3440127283517e-09
45.52,6.33319575803801e-09
45.54,6.32544705361226e-09
45.56,6.32328941361882e-09
45.58,6.32661775163357e-09
45.6,6.33503345545075e-09
45.62,6.34529088958872e-09
45.64,6.35488110253417e-09
45.66,6.36058827092076e-09
45.68,6.36095948513168e-09
45.7,6.35545424341899e-09
45.72,6.34572385592115e-09
45.74,6.33411899738828e-09
45.76,6.32387729550098e-09
45.78,6.31778305006936e-09
45.8,6.31732858946777e-09
45.82,6.32253273335832e-09
45.84,6.33166455081009e-09
45.86,6.34227977552473e-09
45.88,6.35085854282168e-09
45.9,6.35514985692117e-09
45.92,6.35358407267444e-09
45.94,6.34677629461736e-09
45.96,6.33601139757815e-09
45.98,6.32478113414304e-09
46,6.3155018864229e-09
46.02,6.31116123093539e-09
46.04,6.31229414909352e-09
46.06,6.31911430281637e-09
46.08,6.32888559940812e-09
46.1,6.33929175621964e-09
46.12,6.34667881029674e-09
46.14,6.34941945391427e-09
46.16,6.34616977641773e-09
46.18,6.33795494257258e-09
46.2,6.32681878289635e-09
46.22,6.31591108578864e-09
46.24,6.30796625718413e-09
46.26,6.3052352438962e-09
46.28,6.30835125981328e-09
46.3,6.31630206089072e-09
46.32,6.32667009644376e-09
46.34,6.33631865216894e-09
46.36,6.34262612769903e-09
46.38,6.34336896823261e-09
46.4,6.33863447204455e-09
46.42,6.32917846196307e-09
46.44,6.31790343464927e-09
46.46,6.30756475239122e-09
46.48,6.30131636263296e-09
46.5,6.30029286168221e-09
46.52,6.30519281284841e-09
46.54,6.31405694456664e-09
46.56,6.32472509407231e-09
46.58,6.33348065930582e-09
46.6,6.33836895442226e-09
46.62,6.33733672875956e-09
46.64,6.33107369434376e-09
46.66,6.32077005238709e-09
46.68,6.30949300864616e-09
46.7,6.30010473841646e-09
46.72,6.29532123224026e-09
46.74,6.29628814312019e-09
46.76,6.30257343556709e-09
46.78,6.31246309939672e-09
46.8,6.32278688787014e-09
46.82,6.33077034892504e-09
46.84,6.33384412215686e-09
46.86,6.33128743627166e-09
46.88,6.32342158132414e-09
46.9,6.31271219610179e-09
46.92,6.30153526368361e-09
46.94,6.29355022690954e-09
46.96,6.29031129844802e-09
46.98,6.29322865975414e-09
47,6.30066260753399e-09
47.02,6.31112372043883e-09
47.04,6.3209698772164e-09
47.06,6.32778179561678e-09
47.08,6.32914863585954e-09
47.1,6.3249824506108e-09
47.12,6.31596181541759e-09
47.14,6.30488811299029e-09
47.16,6.2944457298925e-09
47.18,6.28778673526916e-09
47.2,6.28645906313023e-09
47.22,6.29084725294428e-09
47.24,6.29961744286193e-09
47.26,6.31011336849378e-09
47.28,6.31935466087242e-09
47.3,6.32459019161693e-09
47.32,6.32432312930121e-09
47.34,6.3184364011354e-09
47.36,6.30866555129317e-09
47.38,6.29739339449655e-09
47.4,6.28800074309554e-09
47.42,6.28278241230096e-09
47.44,6.28346958978014e-09
47.46,6.28926759952572e-09
47.48,6.29901951449995e-09
47.5,6.3093877371903e-09
47.52,6.31779345861068e-09
47.54,6.32133710991912e-09
47.56,6.31941863618743e-09
47.58,6.31197819855386e-09
47.6,6.30155536564643e-09
47.62,6.29052266123962e-09
47.64,6.2822608944077e-09
47.66,6.2786885412083e-09
47.68,6.28117399255429e-09
47.7,6.28845331500538e-09
47.72,6.29869495365366e-09
47.74,6.30889209419544e-09
47.76,6.31599605058846e-09
47.78,6.31799690756443e-09
47.8,6.31423692068916e-09
47.82,6.30573640616519e-09
47.84,6.29478482655977e-09
47.86,6.2843571770459e-09
47.88,6.27730464829266e-09
47.9,6.27574809205599e-09
47.92,6.27962881417308e-09
47.94,6.28832386085225e-09
47.96,6.29871337607118e-09
47.98,6.3083873581753e-09
48,6.31405667001727e-09
48.02,6.31445040010977e-09
48.04,6.30896679496594e-09
48.06,6.29962474107021e-09
48.08,6.2884328683907e-09
48.1,6.27887415946261e-09
48.12,6.27332197597915e-09
48.14,6.27350320590572e-09
48.16,6.27904135157347e-09
48.18,6.2885491384196e-09
48.2,6.29910296332583e-09
48.22,6.30770696835233e-09
48.24,6.31198025019773e-09
48.26,6.31058959511993e-09
48.28,6.3038136645048e-09
48.3,6.29354600025634e-09
48.32,6.28270702150102e-09
48.34,6.27400391724608e-09
48.36,6.27028204847791e-09
48.38,6.27212235467291e-09
48.4,6.27927747226046e-09
48.42,6.2893000525847e-09
48.44,6.29974926510561e-09
48.46,6.30712737354805e-09
48.48,6.30983268248474e-09
48.5,6.30659465291095e-09
48.52,6.29866881130358e-09
48.54,6.287732760602e-09
48.56,6.27742036175746e-09
48.58,6.27006390111895e-09
48.6,6.268080264939e-09
48.62,6.27167631821347e-09
48.64,6.27999365558049e-09
48.66,6.2904853759493e-09
48.68,6.30031594038355e-09
48.7,6.30647482990552e-09
48.72,6.30740060188556e-09
48.74,6.30256915158691e-09
48.76,6.29349370742052e-09
48.78,6.28250639135801e-09
48.8,6.272710623784e-09
48.82,6.26696834961904e-09
48.84,6.26669740031463e-09
48.86,6.27203002199731e-09
48.88,6.2812618095119e-09
48.9,6.29202780846854e-09
48.92,6.30089784448208e-09
48.94,6.30576919554379e-09
48.96,6.30474102435183e-09
48.98,6.29865822750535e-09
49,6.28855571971725e-09
49.02,6.27779741186834e-09
49.04,6.26886941609728e-09
49.06,6.264736261083e-09
49.08,6.26615799388331e-09
49.1,6.27304191283681e-09
49.12,6.28299348065138e-09
49.14,6.29364346947058e-09
49.16,6.30150162464452e-09
49.18,6.30467337011098e-09
49.2,6.30206297623308e-09
49.22,6.29453418896633e-09
49.24,6.28398271832254e-09
49.26,6.27347938129512e-09
49.28,6.26590885383923e-09
49.3,6.26339151116394e-09
49.32,6.26672714379994e-09
49.34,6.27465233674584e-09
49.36,6.28526622092975e-09
49.38,6.2952401403498e-09
49.4,6.30199469581786e-09
49.42,6.3033616675818e-09
49.44,6.29922168962635e-09
49.46,6.29046415312117e-09
49.48,6.27974867237123e-09
49.5,6.26976483307932e-09
49.52,6.26379553395305e-09
49.54,6.26293653429504e-09
49.56,6.26804672455552e-09
49.58,6.27699290125695e-09
49.6,6.28782949828343e-09
49.62,6.29709399124099e-09
49.64,6.30236959450452e-09
49.66,6.30196310629287e-09
49.68,6.29627878448725e-09
49.7,6.2865767341974e-09
49.72,6.27582363604621e-09
49.74,6.26688683367188e-09
49.76,6.26228558499845e-09
49.78,6.26344347358596e-09
49.8,6.26989415006472e-09
49.82,6.2799209659689e-09
49.84,6.29055880034112e-09
49.86,6.29891627087111e-09
49.88,6.30259443141253e-09
49.9,6.3005763354858e-09
49.92,6.29332178459484e-09
49.94,6.28312728611975e-09
49.96,6.27249223763808e-09
49.98,6.26478439143066e-09
50,3.13089540213696e-09


==> plots/p5_fft_1e-7_5.txt <==
0,0.999525342666751
0.02,9.95646120896617e-08
0.04,4.97218198397637e-08
0.06,3.31840796281525e-08
0.08,2.49295630108501e-08
0.1,1.99805308656808e-08
0.12,1.66808282964051e-08
0.14,1.43221738968147e-08
0.16,1.25510603152825e-08
0.18,1.11716757833958e-08
0.2,1.00663581501472e-08
0.22,9.16055383500746e-09
0.24,8.40461097130133e-09
0.26,7.76406595676884e-09
0.28,7.21421067347035e-09
0.3,6.73710142437474e-09
0.32,6.31917677952063e-09
0.34,5.95000690210432e-09
0.36,5.62159896646369e-09
0.38,5.32750846454922e-09
0.4,5.06263784072592e-09
0.42,4.82279317874659e-09
0.44,4.60467435290983e-09
0.46,4.40540539267848e-09
0.48,4.22258202772241e-09
0.5,4.05435862693757e-09
0.52,3.89904160247308e-09
0.54,3.75512391765862e-09
0.56,3.62142634819305e-09
0.58,3.49699452468844e-09
0.6,3.38078746535955e-09
0.62,3.271989877625e-09
0.64,3.16999319101884e-09
0.66,3.07424615789267e-09
0.68,2.98404863953463e-09
0.7,2.89893723798451e-09
0.72,2.81864017802286e-09
0.74,2.74266492811074e-09
0.76,2.67060150483595e-09
0.78,2.60222606081332e-09
0.8,2.5373462599146e-09
0.82,2.47560062468671e-09
0.84,2.41668740943082e-09
0.86,2.36064071412432e-09
0.88,2.30709727501146e-09
0.9,2.25588395317617e-09
0.92,2.20687567901497e-09
0.94,2.16005672718951e-09
0.96,2.1150995938907e-09
0.98,2.07202056735769e-09
1,2.03060236375713e-09
1.02,1.99088672660987e-09
1.04,1.95264293466316e-09
1.06,1.91587671729721e-09
1.08,1.88042359712273e-09
1.1,1.84624692500755e-09
1.12,1.81336824036885e-09
1.14,1.78156179132051e-09
1.16,1.75088495900075e-09
1.18,1.72123264815833e-09
1.2,1.69265486549038e-09
1.22,1.66491101543845e-09
1.24,1.63805241015438e-09
1.26,1.6121047948937e-09
1.28,1.58695323353194e-09
1.3,1.5625197763041e-09
1.32,1.5388820494611e-09
1.34,1.51598514010775e-09
1.36,1.4937244487641e-09
1.38,1.47206754115479e-09
1.4,1.4510579550443e-09
1.42,1.43067638585445e-09
1.44,1.41079399439677e-09
1.46,1.39151821091611e-09
1.48,1.37271795912648e-09
1.5,1.35449184417772e-09
1.52,1.33666599738947e-09
1.54,1.31930814933525e-09
1.56,1.3024046066227e-09
1.58,1.28598489057421e-09
1.6,1.26989301370356e-09
1.62,1.25420183355623e-09
1.64,1.23898070236738e-09
1.66,1.22409544291465e-09
1.68,1.20949102193257e-09
1.7,1.19530569308369e-09
1.72,1.1814453437155e-09
1.74,1.16786948335315e-09
1.76,1.1545872744967e-09
1.78,1.14167497704691e-09
1.8,1.12904269517794e-09
1.82,1.11658812827939e-09
1.84,1.10446456382566e-09
1.86,1.09266009281039e-09
1.88,1.0810135055228e-09
1.9,1.06962442551109e-09
1.92,1.05854223031285e-09
1.94,1.04765150317322e-09
1.96,1.03694483618444e-09
1.98,1.02650884293118e-09
2,1.01631956894305e-09
2.02,1.00618736419783e-09
2.04,9.96340283503388e-10
2.06,9.86753673247549e-10
2.08,9.77267863194787e-10
2.1,9.67907658261201e-10
2.12,9.58828472290525e-10
2.14,9.49916474672736e-10
2.16,9.41075356638434e-10
2.18,9.32473525194299e-10
2.2,9.24041099263008e-10
2.22,9.1572280326398e-10
2.24,9.07511019374172e-10
2.26,8.99539954903587e-10
2.28,8.9168850662598e-10
2.3,8.83913249616946e-10
2.32,8.76304814124945e-10
2.34,8.68831799948634e-10
2.36,8.61476997690728e-10
2.38,8.54273976615467e-10
2.4,8.47143554636514e-10
2.42,8.40143540248618e-10
2.44,8.33275256879425e-10
2.46,8.26537856201165e-10
2.48,8.19868635596249e-10
2.5,8.13362780495062e-10
2.52,8.06930977749744e-10
2.54,8.00559968229722e-10
2.56,7.94303578040991e-10
2.58,7.88183573621787e-10
2.6,7.8213672995933e-10
2.62,7.76175793391374e-10
2.64,7.70321879812421e-10
2.66,7.64589334117726e-10
2.68,7.58830043084491e-10
2.7,7.53269750789385e-10
2.72,7.47724466454256e-10
2.74,7.42271608177407e-10
2.76,7.3686957637071e-10
2.78,7.31638413486343e-10
2.8,7.26376657137288e-10
2.82,7.2123623235917e-10
2.84,7.16251995542871e-10
2.86,7.11242302993944e-10
2.88,7.06263209121312e-10
2.9,7.01434419092734e-10
2.92,6.96691543833808e-10
2.94,6.91915204249148e-10
2.96,6.8723491454152e-10
2.98,6.82665567104989e-10
3,6.78148400929811e-10
3.02,6.73602745788772e-10
3.04,6.6925274624506e-10
3.06,6.64880146554278e-10
3.08,6.60556366602128e-10
3.1,6.56278140496659e-10
3.12,6.52115265299624e-10
3.14,6.47955200658956e-10
3.16,6.43884151479557e-10
3.18,6.39875057856493e-10
3.2,6.35849372211955e-10
3.22,6.31917011285924e-10
3.24,6.28075913208576e-10
3.26,6.24238736450558e-10
3.28,6.20366368727103e-10
3.3,6.16670722431451e-10
3.32,6.12955035516683e-10
3.34,6.09324832075962e-10
3.36,6.05642173278287e-10
3.38,6.02117681392718e-10
3.4,5.98591514531185e-10
3.42,5.95094943496522e-10
3.44,5.91641680916302e-10
3.46,5.88225293286642e-10
3.48,5.84896209441815e-10
3.5,5.81571013974174e-10
3.52,5.78239707912142e-10
3.54,5.75005650628164e-10
3.56,5.71837423403977e-10
3.58,5.68604171029348e-10
3.6,5.65445908686534e-10
3.62,5.62348685408076e-10
3.64,5.59308517623396e-10
3.66,5.56196411089683e-10
3.68,5.53225609105188e-10
3.7,5.50246885344652e-10
3.72,5.47286782652125e-10
3.74,5.44371201282016e-10
3.76,5.41507898915607e-10
3.78,5.38635546113004e-10
3.8,5.3586274175304e-10
3.82,5.33082734204478e-10
3.84,5.30301946701087e-10
3.86,5.27559757151171e-10
3.88,5.24890258234608e-10
3.9,5.22188176161442e-10
3.92,5.19483973330985e-10
3.94,5.16906661075203e-10
3.96,5.14320804656568e-10
3.98,5.11738339846349e-10
4,5.09178776800203e-10
4.02,5.06653320511709e-10
4.04,5.04194339698911e-10
4.06,5.01703270124962e-10
4.08,4.99245368463369e-10
4.1,4.96826364434686e-10
4.12,4.94462458403603e-10
4.14,4.92073150467912e-10
4.16,4.89713895171259e-10
4.18,4.87428063698834e-10
4.2,4.85132992482514e-10
4.22,4.82777656079826e-10
4.24,4.8049954349104e-10
4.26,4.78283262770279e-10
4.28,4.76013142771106e-10
4.3,4.73805242864848e-10
4.32,4.71672241171134e-10
4.34,4.69515998055491e-10
4.36,4.67332174583865e-10
4.38,4.65302019592941e-10
4.4,4.63168705740109e-10
4.42,4.61042076244349e-10
4.44,4.58983660321539e-10
4.46,4.57009708398492e-10
4.48,4.54892472862462e-10
4.5,4.52877200936103e-10
4.52,4.50993091193289e-10
4.54,4.48998549025697e-10
4.56,4.4695492175481e-10
4.58,4.45054118790129e-10
4.6,4.4316096336065e-10
4.62,4.41226130843492e-10
4.64,4.39312524542842e-10
4.66,4.37443064953413e-10
4.68,4.35653620160758e-10
4.7,4.33804255246743e-10
4.72,4.31975136716588e-10
4.74,4.30148125218104e-10
4.76,4.28428002870977e-10
4.78,4.26594062974142e-10
4.8,4.24770060379403e-10
4.82,4.2307330146053e-10
4.84,4.213588930375e-10
4.86,4.19584482177298e-10
4.88,4.1785608733482e-10
4.9,4.16236684312723e-10
4.92,4.14521370520832e-10
4.94,4.12827546605081e-10
4.96,4.11227802927437e-10
4.98,4.09591711550356e-10
5,4.07917101391039e-10
5.02,4.06369987026917e-10
5.04,4.04785317561914e-10
5.06,4.03161761276093e-10
5.08,4.01579043541372e-10
5.1,4.00056127765928e-10
5.12,3.98496792105122e-10
5.14,3.9689922804304e-10
5.16,3.95398333091925e-10
5.18,3.93896805706237e-10
5.2,3.9238094956583e-10
5.22,3.90904867744535e-10
5.24,3.89398596370748e-10
5.26,3.87960914599187e-10
5.28,3.86509253037934e-10
5.3,3.85036967936034e-10
5.32,3.83635860320047e-10
5.34,3.82254113834139e-10
5.36,3.80803021676724e-10
5.38,3.79399327768816e-10
5.4,3.77998752549756e-10
5.42,3.76621012015946e-10
5.44,3.75257344540537e-10
5.46,3.73918473959688e-10
5.48,3.72494555345654e-10
5.5,3.71210309425015e-10
5.52,3.69911506240393e-10
5.54,3.68527106094858e-10
5.56,3.67197455850133e-10
5.58,3.65945372264298e-10
5.6,3.64662518309731e-10
5.62,3.63326666520242e-10
5.64,3.62070598780584e-10
5.66,3.60874331984729e-10
5.68,3.59562027327378e-10
5.7,3.58274559708109e-10
5.72,3.5706767567918e-10
5.74,3.5582619328144e-10
5.76,3.54598807895082e-10
5.78,3.53364196357588e-10
5.8,3.52141793350067e-10
5.82,3.50965896749824e-10
5.84,3.49759489118978e-10
5.86,3.48607852163454e-10
5.88,3.47456937422233e-10
5.9,3.46323792728491e-10
5.92,3.45089534796066e-10
5.94,3.44008253498354e-10
5.96,3.42868397446077e-10
5.98,3.41673815677306e-10
6,3.40558685994461e-10
6.02,3.39505677032819e-10
6.04,3.38370343264439e-10
6.06,3.37139501720498e-10
6.08,3.36160349897969e-10
6.1,3.35098625405625e-10
6.12,3.33974617496958e-10
6.14,3.3287354991913e-10
6.16,3.31888798507578e-10
6.18,3.30805097884987e-10
6.2,3.29760606469344e-10
6.22,3.28660742636455e-10
6.24,3.27673750289065e-10
6.26,3.26652179064057e-10
6.28,3.25625112842939e-10
6.3,3.24557189098014e-10
6.32,3.23548820819202e-10
6.34,3.22574502562274e-10
6.36,3.21541355038338e-10
6.38,3.20533568538247e-10
6.4,3.19557205726387e-10
6.42,3.18559758418162e-10
6.44,3.1759431720286e-10
6.46,3.16620629905577e-10
6.48,3.1564550178451e-10
6.5,3.14754083645961e-10
6.52,3.13804347709778e-10
6.54,3.1276248424563e-10
6.56,3.11827778272542e-10
6.58,3.10953675893946e-10
6.6,3.09995414187465e-10
6.62,3.09030002439782e-10
6.64,3.08180580005474e-10
6.66,3.0725899547118e-10
6.68,3.06286657751889e-10
6.7,3.05440815631874e-10
6.72,3.04551952686689e-10
6.74,3.03661056171214e-10
6.76,3.02791202989526e-10
6.78,3.01918808885015e-10
6.8,3.0101134660256e-10
6.82,3.00159006911353e-10
6.84,2.99295488528448e-10
6.86,2.98470099155238e-10
6.88,2.97574530191109e-10
6.9,2.96774394935121e-10
6.92,2.95896485993908e-10
6.94,2.95083894895203e-10
6.96,2.94214593769835e-10
6.98,2.93385476879512e-10
7,2.92534822510345e-10
7.02,2.91706237783057e-10
7.04,2.90922531732137e-10
7.06,2.90118220652387e-10
7.08,2.89272832458708e-10
7.1,2.88458784173933e-10
7.12,2.87785094011146e-10
7.14,2.86878687186935e-10
7.16,2.86068932776936e-10
7.18,2.85391436808816e-10
7.2,2.84637003762619e-10
7.22,2.83755367506898e-10
7.24,2.82989603644652e-10
7.26,2.82251322265926e-10
7.28,2.81531337855939e-10
7.3,2.80688896005085e-10
7.32,2.79972283911583e-10
7.34,2.79254733485204e-10
7.36,2.78506124280301e-10
7.38,2.77746611249008e-10
7.4,2.76991073599191e-10
7.42,2.76325452787712e-10
7.44,2.75561135465445e-10
7.46,2.74817911882195e-10
7.48,2.74082036639344e-10
7.5,2.73384819014178e-10
7.52,2.72656761961678e-10
7.54,2.7194261760584e-10
7.56,2.71264041917018e-10
7.58,2.70504153865879e-10
7.6,2.69858449150251e-10
7.62,2.69190288661026e-10
7.64,2.68424004902519e-10
7.66,2.67748630293492e-10
7.68,2.67111414035943e-10
7.7,2.66423191796697e-10
7.72,2.65705130747746e-10
7.74,2.65070201822078e-10
7.76,2.64411085387784e-10
7.78,2.63720038348925e-10
7.8,2.63061315975455e-10
7.82,2.62398691045708e-10
7.84,2.61757029786117e-10
7.86,2.61099604126805e-10
7.88,2.6047024502863e-10
7.9,2.59835082304103e-10
7.92,2.59180798542006e-10
7.94,2.58490577699146e-10
7.96,2.57892860177702e-10
7.98,2.57270908540819e-10
8,2.5660659146726e-10
8.02,2.55994520572522e-10
8.04,2.55382418200694e-10
8.06,2.547594827339e-10
8.08,2.54151799018657e-10
8.1,2.53512509281075e-10
8.12,2.52880856109492e-10
8.14,2.523553030691e-10
8.16,2.51699661080608e-10
8.18,2.51042814223828e-10
8.2,2.50495204640389e-10
8.22,2.49962351842732e-10
8.24,2.49286680283826e-10
8.26,2.48690175372662e-10
8.28,2.48144603275521e-10
8.3,2.47547871914329e-10
8.32,2.46934288295502e-10
8.34,2.46404476437561e-10
8.36,2.45811578045622e-10
8.38,2.45235776755184e-10
8.4,2.44702889343884e-10
8.42,2.44083855582753e-10
8.44,2.43510985926152e-10
8.46,2.43007219196236e-10
8.48,2.42442788701387e-10
8.5,2.41871603754897e-10
8.52,2.41307956418082e-10
8.54,2.40775112163282e-10
8.56,2.40233049128028e-10
8.58,2.39677940730045e-10
8.6,2.39070316023162e-10
8.62,2.38578421109652e-10
8.64,2.38027721997363e-10
8.66,2.37465705878845e-10
8.68,2.36938716082401e-10
8.7,2.36461115564199e-10
8.72,2.3586804737494e-10
8.74,2.35382501752909e-10
8.76,2.3486963237975e-10
8.78,2.34329469637869e-10
8.8,2.33827134035658e-10
8.82,2.3331785252765e-10
8.84,2.32796795618878e-10
8.86,2.32243244919806e-10
8.88,2.31800269850555e-10
8.9,2.31235541142141e-10
8.92,2.30761413557986e-10
8.94,2.30253332112473e-10
8.96,2.29731457125099e-10
8.98,2.29257602641047e-10
9,2.28743595054835e-10
9.02,2.2829986520947e-10
9.04,2.27788367978984e-10
9.06,2.27246579206801e-10
9.08,2.26809221062106e-10
9.1,2.26374526008121e-10
9.12,2.25855674103054e-10
9.14,2.25289261079375e-10
9.16,2.24905497476628e-10
9.18,2.24417700341748e-10
9.2,2.23883705173814e-10
9.22,2.23420840567223e-10
9.24,2.22959614752978e-10
9.26,2.2248825820791e-10
9.28,2.22047616818755e-10
9.3,2.21552300280535e-10
9.32,2.21075362071881e-10
9.34,2.20670670438798e-10
9.36,2.20201929676924e-10
9.38,2.19715035214096e-10
9.4,2.19267526168898e-10
9.42,2.18882817518327e-10
9.44,2.18394178177315e-10
9.46,2.17903404376011e-10
9.48,2.17468842135947e-10
9.5,2.17011095556304e-10
9.52,2.16607170055579e-10
9.54,2.16145540611628e-10
9.56,2.15714641902458e-10
9.58,2.15281034720118e-10
9.6,2.14876673281426e-10
9.62,2.14420823258719e-10
9.64,2.13992943997391e-10
9.66,2.13488579673247e-10
9.68,2.13158786921829e-10
9.7,2.12712691422987e-10
9.72,2.12259107131229e-10
9.74,2.11852906822433e-10
9.76,2.11466094865413e-10
9.78,2.10970766294792e-10
9.8,2.10609551644228e-10
9.82,2.10193180160267e-10
9.84,2.09759504160937e-10
9.86,2.09339772650889e-10
9.88,2.08951711525472e-10
9.9,2.08545077178505e-10
9.92,2.08088773148179e-10
9.94,2.07734854158161e-10
9.96,2.07316538158672e-10
9.98,2.06941626472236e-10
10,2.06551316570563e-10
10.02,2.0614619797271e-10
10.04,2.05755772085522e-10
10.06,2.05324584754914e-10
10.08,2.04943625045791e-10
10.1,2.04573503192823e-10
10.12,2.04131808354017e-10
10.14,2.03743207259938e-10
10.16,2.03438363355378e-10
10.18,2.02958542242364e-10
10.2,2.0254528147188e-10
10.22,2.02259881119464e-10
10.24,2.01870029149274e-10
10.26,2.01436693826957e-10
10.28,2.01101596843407e-10
10.3,2.00689582366071e-10
10.32,2.00332151951606e-10
10.34,1.999966674558e-10
10.36,1.9959628940998e-10
10.38,1.99193494100276e-10
10.4,1.98881417003001e-10
10.42,1.98507672364733e-10
10.44,1.98146996221269e-10
10.46,1.97749331163872e-10
10.48,1.97392344417463e-10
10.5,1.9704014529838e-10
10.52,1.96717753406443e-10
10.54,1.9630730021335e-10
10.56,1.95907756903957e-10
10.58,1.95566217013169e-10
10.6,1.95237710838922e-10
10.62,1.94908040904878e-10
10.64,1.9444563688711e-10
10.66,1.94160113614387e-10
10.68,1.93909164719533e-10
10.7,1.93478602155555e-10
10.72,1.93069588035538e-10
10.74,1.92802939171715e-10
10.76,1.92468454187215e-10
10.78,1.92068881677919e-10
10.8,1.91787366644333e-10
10.82,1.91396158224774e-10
10.84,1.91074735757323e-10
10.86,1.90772317171824e-10
10.88,1.90408781815074e-10
10.9,1.90022299942542e-10
10.92,1.89741764992649e-10
10.94,1.89438787737793e-10
10.96,1.89053825669152e-10
10.98,1.88727482824987e-10
11,1.88363640537904e-10
11.02,1.88073353053158e-10
11.04,1.87748196905518e-10
11.06,1.87411190500845e-10
11.08,1.87074318395892e-10
11.1,1.86775017096666e-10
11.12,1.86415374185397e-10
11.14,1.86123883687117e-10
11.16,1.85776516084142e-10
11.18,1.85472025762885e-10
11.2,1.85187723619824e-10
11.22,1.84835493347195e-10
11.24,1.84520855350899e-10
11.26,1.84272751594043e-10
11.28,1.83928842445888e-10
11.3,1.83589351160803e-10
11.32,1.83321375040966e-10
11.34,1.83005760890499e-10
11.36,1.82676888743627e-10
11.38,1.82365126339953e-10
11.4,1.8204753525897e-10
11.42,1.8178373970947e-10
11.44,1.81466927214523e-10
11.46,1.81121830484125e-10
11.48,1.80816731801812e-10
11.5,1.80562040829757e-10
11.52,1.8027649544569e-10
11.54,1.79965138607184e-10
11.56,1.79644894957001e-10
11.58,1.79359526981034e-10
11.6,1.79103159839702e-10
11.62,1.78790865134209e-10
11.64,1.78417207896794e-10
11.66,1.78164440641029e-10
11.68,1.77885871567767e-10
11.7,1.77596171647464e-10
11.72,1.77344670946008e-10
11.74,1.76963793562532e-10
11.76,1.76696084613524e-10
11.78,1.76526440892452e-10
11.8,1.76168867177297e-10
11.82,1.7585939035333e-10
11.84,1.75604453971195e-10
11.86,1.75314213168122e-10
11.88,1.75054016638989e-10
11.9,1.74729897366785e-10
11.92,1.74430078607799e-10
11.94,1.7417298292307e-10
11.96,1.73935792051147e-10
11.98,1.73668181628554e-10
12,1.73336176603901e-10
12.02,1.73061248846833e-10
12.04,1.72839303465523e-10
12.06,1.72582950809705e-10
12.08,1.72221395469549e-10
12.1,1.72001196232305e-10
12.12,1.71774687910939e-10
12.14,1.71493494267901e-10
12.16,1.71194487525623e-10
12.18,1.70922906435006e-10
12.2,1.70611845729459e-10
12.22,1.70421326897096e-10
12.24,1.70129713815681e-10
12.26,1.69821022900545e-10
12.28,1.69618037884628e-10
12.3,1.69335863652502e-10
12.32,1.6901513618122e-10
12.34,1.6881421855741e-10
12.36,1.68592420994233e-10
12.38,1.68269327594013e-10
12.4,1.68058999836013e-10
12.42,1.67817628259349e-10
12.44,1.67496847565921e-10
12.46,1.67277740583558e-10
12.48,1.67027077277903e-10
12.5,1.66789649031463e-10
12.52,1.66473218485999e-10
12.54,1.66254336888375e-10
12.56,1.66024142381469e-10
12.58,1.6574941891825e-10
12.6,1.65481453214006e-10
12.62,1.65287650448752e-10
12.64,1.65005566464228e-10
12.66,1.64742376200566e-10
12.68,1.64558017464712e-10
12.7,1.64259703589315e-10
12.72,1.64055820037981e-10
12.74,1.63828268819219e-10
12.76,1.63534633831356e-10
12.78,1.63298916596549e-10
12.8,1.63076033487873e-10
12.82,1.62825070397104e-10
12.84,1.62540119704056e-10
12.86,1.62328933583558e-10
12.88,1.62072298335538e-10
12.9,1.61905563054634e-10
12.92,1.61662363076741e-10
12.94,1.61398448264354e-10
12.96,1.61178547662837e-10
12.98,1.60951066887465e-10
13,1.60733356823424e-10
13.02,1.60480413148112e-10
13.04,1.60228897904481e-10
13.06,1.59983233021388e-10
13.08,1.59764862859756e-10
13.1,1.59521916636255e-10
13.12,1.59323053454663e-10
13.14,1.59056090430342e-10
13.16,1.58789972976314e-10
13.18,1.58686952175841e-10
13.2,1.58404827324874e-10
13.22,1.58135856075309e-10
13.24,1.57939561872254e-10
13.26,1.57760211598266e-10
13.28,1.5754224660663e-10
13.3,1.57296948043261e-10
13.32,1.57031182437435e-10
13.34,1.56841720968835e-10
13.36,1.56655157355581e-10
13.38,1.56421331700678e-10
13.4,1.56177177920322e-10
13.42,1.559206501587e-10
13.44,1.55730829513929e-10
13.46,1.55617932964058e-10
13.48,1.55263996068538e-10
13.5,1.55082777592461e-10
13.52,1.54862724454128e-10
13.54,1.54690931710358e-10
13.56,1.54461236705703e-10
13.58,1.54253896961269e-10
13.6,1.53974036393695e-10
13.62,1.53862168259546e-10
13.64,1.53621296516091e-10
13.66,1.5335359208818e-10
13.68,1.53174104362981e-10
13.7,1.52949803136049e-10
13.72,1.52732236609899e-10
13.74,1.52596939396547e-10
13.76,1.52305139568042e-10
13.78,1.52074372540369e-10
13.8,1.51889711084205e-10
13.82,1.51725369191269e-10
13.84,1.51495816453833e-10
13.86,1.51275110726752e-10
13.88,1.51099073119036e-10
13.9,1.50906541918738e-10
13.92,1.50670013302457e-10
13.94,1.5050236297362e-10
13.96,1.50294528418104e-10
13.98,1.50091774042122e-10
14,1.49895577978135e-10
14.02,1.49750333206713e-10
14.04,1.4949521989947e-10
14.06,1.49329479311937e-10
14.08,1.49129323453258e-10
14.1,1.4887157430786e-10
14.12,1.48727336012416e-10
14.14,1.48534541512325e-10
14.16,1.48271432934266e-10
14.18,1.48132679162776e-10
14.2,1.4791321336117e-10
14.22,1.47704728669134e-10
14.24,1.47507533855157e-10
14.26,1.47367468598361e-10
14.28,1.47128027333945e-10
14.3,1.46993220507213e-10
14.32,1.46753920299621e-10
14.34,1.46593885392843e-10
14.36,1.46395185388942e-10
14.38,1.4617821533913e-10
14.4,1.45985095204321e-10
14.42,1.45812681792301e-10
14.44,1.4561892853702e-10
14.46,1.45403439526131e-10
14.48,1.45206154790625e-10
14.5,1.45072981876806e-10
14.52,1.44873388391777e-10
14.54,1.44658812900857e-10
14.56,1.44508679258577e-10
14.58,1.44308944843906e-10
14.6,1.44103133350722e-10
14.62,1.44009697427576e-10
14.64,1.43786619825581e-10
14.66,1.43578735900739e-10
14.68,1.43420937389469e-10
14.7,1.43220567882943e-10
14.72,1.43072040932961e-10
14.74,1.42926604868401e-10
14.76,1.42690788760829e-10
14.78,1.42468283050755e-10
14.8,1.42344039413977e-10
14.82,1.42175730468005e-10
14.84,1.41974844278562e-10
14.86,1.41764159893112e-10
14.88,1.41621381408393e-10
14.9,1.41468610001657e-10
14.92,1.4124868110846e-10
14.94,1.41103765776259e-10
14.96,1.40864512880743e-10
14.98,1.40741740123383e-10
15,1.40621352072191e-10
15.02,1.4037868805462e-10
15.04,1.40186675878892e-10
15.06,1.40064825044302e-10
15.08,1.39872345804782e-10
15.1,1.39721463237329e-10
15.12,1.3955167767902e-10
15.14,1.39329114780664e-10
15.16,1.39201386351093e-10
15.18,1.39095274970444e-10
15.2,1.38847637484794e-10
15.22,1.38704186616467e-10
15.24,1.38481653320664e-10
15.26,1.38370073070677e-10
15.28,1.38193822573385e-10
15.3,1.38043911169322e-10
15.32,1.37858409615275e-10
15.34,1.37627262750612e-10
15.36,1.37515955208298e-10
15.38,1.37413100406205e-10
15.4,1.37225077573295e-10
15.42,1.36988391326221e-10
15.44,1.36884264616694e-10
15.46,1.36701851334633e-10
15.48,1.3653882230188e-10
15.5,1.36403994879516e-10
15.52,1.36158562941206e-10
15.54,1.36040161618157e-10
15.56,1.35921583425173e-10
15.58,1.35743250204753e-10
15.6,1.35597131476878e-10
15.62,1.35388238834602e-10
15.64,1.3526555579789e-10
15.66,1.35133423902506e-10
15.68,1.34990231414976e-10
15.7,1.34781224193587e-10
15.72,1.34606191193002e-10
15.74,1.34463622042007e-10
15.76,1.34357624001368e-10
15.78,1.34197192219322e-10
15.8,1.33978528552221e-10
15.82,1.33829674015947e-10
15.84,1.33673349400412e-10
15.86,1.33581833553603e-10
15.88,1.33398331045345e-10
15.9,1.33170298510195e-10
15.92,1.33093280126983e-10
15.94,1.32947915147462e-10
15.96,1.32765738926052e-10
15.98,1.32645075479542e-10
16,1.32455629262192e-10
16.02,1.32280011273384e-10
16.04,1.32184068008409e-10
16.06,1.3199632123932e-10
16.08,1.31866631980961e-10
16.1,1.31689541025071e-10
16.12,1.31522446940083e-10
16.14,1.31421585453327e-10
16.16,1.31271793555299e-10
16.18,1.31139594206166e-10
16.2,1.309725057503e-10
16.22,1.30807562957536e-10
16.24,1.30727512087004e-10
16.26,1.30539656930195e-10
16.28,1.30387370539095e-10
16.3,1.30248970670342e-10
16.32,1.30088856045799e-10
16.34,1.29945968630635e-10
16.36,1.2985437834107e-10
16.38,1.29626875218265e-10
16.4,1.29561590023536e-10
16.42,1.29389499985358e-10
16.44,1.29221626918735e-10
16.46,1.291292258791e-10
16.48,1.28962398694748e-10
16.5,1.2878608098206e-10
16.52,1.28650618834933e-10
16.54,1.28509555091709e-10
16.56,1.28355817226735e-10
16.58,1.28225782775095e-10
16.6,1.28091304072667e-10
16.62,1.27950924401052e-10
16.64,1.27792720549018e-10
16.66,1.27701774591885e-10
16.68,1.27550163235772e-10
16.7,1.27410127475014e-10
16.72,1.27307564391694e-10
16.74,1.27109427702581e-10
16.76,1.26914858001418e-10
16.78,1.26867865281943e-10
16.8,1.26712623618174e-10
16.82,1.26591799735434e-10
16.84,1.2644498253045e-10
16.86,1.26268415234985e-10
16.88,1.26170628431071e-10
16.9,1.26073347109723e-10
16.92,1.258858428193e-10
16.94,1.25788276351952e-10
16.96,1.25665876484165e-10
16.98,1.25537231816481e-10
17,1.25408730892794e-10
17.02,1.25239836051587e-10
17.04,1.25088767585077e-10
17.06,1.2500667014909e-10
17.08,1.2483488065045e-10
17.1,1.24739509019585e-10
17.12,1.24566426742421e-10
17.14,1.24454901332565e-10
17.16,1.24261438295788e-10
17.18,1.24135592202132e-10
17.2,1.24104630820794e-10
17.22,1.23916331580183e-10
17.24,1.23756823632963e-10
17.26,1.23687446915653e-10
17.28,1.23511685239592e-10
17.3,1.23407069795012e-10
17.32,1.23291034722115e-10
17.34,1.23109529911374e-10
17.36,1.23013230524713e-10
17.38,1.2291895966273e-10
17.4,1.22761524641147e-10
17.42,1.22619878721864e-10
17.44,1.22472853991925e-10
17.46,1.22366340234683e-10
17.48,1.22293108324326e-10
17.5,1.22168241801705e-10
17.52,1.22040550410009e-10
17.54,1.21874171617185e-10
17.56,1.21784151068534e-10
17.58,1.21650275842477e-10
17.6,1.21530909637277e-10
17.62,1.21445580006132e-10
17.64,1.21228323789874e-10
17.66,1.21126133352611e-10
17.68,1.2106274392615e-10
17.7,1.20890245531546e-10
17.72,1.20734912693695e-10
17.74,1.20688261195291e-10
17.76,1.20492990625078e-10
17.78,1.20460091358405e-10
17.8,1.20338984941428e-10
17.82,1.20171619831485e-10
17.84,1.20047820828289e-10
17.86,1.19894109303336e-10
17.88,1.19815702842805e-10
17.9,1.19734240639264e-10
17.92,1.19615144231985e-10
17.94,1.19432329443117e-10
17.96,1.19295043132174e-10
17.98,1.19263016605681e-10
18,1.19144964174634e-10
18.02,1.18986101562823e-10
18.04,1.1888462551123e-10
18.06,1.18711942042372e-10
18.08,1.18633735972586e-10
18.1,1.18549709341824e-10
18.12,1.18420583485438e-10
18.14,1.18234774097903e-10
18.16,1.18157013931015e-10
18.18,1.18017639848607e-10
18.2,1.1800580371383e-10
18.22,1.17853690341958e-10
18.24,1.17670077150062e-10
18.26,1.17612459801474e-10
18.28,1.17491419488894e-10
18.3,1.17389287094406e-10
18.32,1.17293545720758e-10
18.34,1.17145670450173e-10
18.36,1.16981531526093e-10
18.38,1.16880900296757e-10
18.4,1.16842447551972e-10
18.42,1.16691020024509e-10
18.44,1.16567005475555e-10
18.46,1.16439917133108e-10
18.48,1.16331118230805e-10
18.5,1.16234858448737e-10
18.52,1.16187576755793e-10
18.54,1.16018774575126e-10
18.56,1.15938181388658e-10
18.58,1.15778636338396e-10
18.6,1.15645570512419e-10
18.62,1.15642564977506e-10
18.64,1.15464651652957e-10
18.66,1.15310810030672e-10
18.68,1.15235095477284e-10
18.7,1.15110901733384e-10
18.72,1.15042664764997e-10
18.74,1.14974652256846e-10
18.76,1.14794097060174e-10
18.78,1.14658710026983e-10
18.8,1.14609931582617e-10
18.82,1.14523179148184e-10
18.84,1.14378499691285e-10
18.86,1.14295459256568e-10
18.88,1.14173725926148e-10
18.9,1.14040290082821e-10
18.92,1.13992953761592e-10
18.94,1.13870717354245e-10
18.96,1.13697655310583e-10
18.98,1.13688816572691e-10
19,1.1352024514001e-10
19.02,1.13452108102882e-10
19.04,1.13368852589772e-10
19.06,1.13225462383629e-10
19.08,1.13104505846919e-10
19.1,1.13016397636877e-10
19.12,1.12885093478844e-10
19.14,1.12865169844953e-10
19.16,1.12713075910628e-10
19.18,1.12565009809983e-10
19.2,1.12463774689109e-10
19.22,1.12392894133485e-10
19.24,1.12338120771383e-10
19.26,1.12222163372249e-10
19.28,1.12105552002297e-10
19.3,1.11958191355207e-10
19.32,1.11887070898079e-10
19.34,1.1183398581629e-10
19.36,1.11701352523086e-10
19.38,1.11569864800874e-10
19.4,1.11499380298059e-10
19.42,1.11349997765066e-10
19.44,1.11301457416596e-10
19.46,1.11210267948049e-10
19.48,1.11026883095341e-10
19.5,1.10999288735742e-10
19.52,1.10891766965936e-10
19.54,1.10772564272251e-10
19.56,1.10731190197462e-10
19.58,1.10607330655976e-10
19.6,1.10516152580155e-10
19.62,1.10367454828436e-10
19.64,1.10301166088111e-10
19.66,1.10231181865282e-10
19.68,1.10095680124041e-10
19.7,1.09965695187266e-10
19.72,1.09856856008866e-10
19.74,1.09795098976205e-10
19.76,1.09718508447334e-10
19.78,1.09598864849752e-10
19.8,1.09554430744035e-10
19.82,1.09407407073166e-10
19.84,1.09288878951601e-10
19.86,1.09279211570129e-10
19.88,1.09151645681944e-10
19.9,1.09070168853569e-10
19.92,1.08969120818091e-10
19.94,1.08820989027858e-10
19.96,1.0877105838805e-10
19.98,1.08691218734106e-10
20,1.08553598124607e-10
20.02,1.0847860792609e-10
20.04,1.08352090092642e-10
20.06,1.08313274365454e-10
20.08,1.08185355643975e-10
20.1,1.08119880975843e-10
20.12,1.0800676405702e-10
20.14,1.07914085123118e-10
20.16,1.0783789582281e-10
20.18,1.07729644545546e-10
20.2,1.07665064503801e-10
20.22,1.07601166894811e-10
20.24,1.07375649164374e-10
20.26,1.07364301615093e-10
20.28,1.07253469238244e-10
20.3,1.07184953450338e-10
20.32,1.07131371550264e-10
20.34,1.07023164160299e-10
20.36,1.06887131011089e-10
20.38,1.06863216363223e-10
20.4,1.06780020615e-10
20.42,1.06677587484877e-10
20.44,1.06581955392008e-10
20.46,1.06432101149549e-10
20.48,1.06377073312935e-10
20.5,1.06296780650704e-10
20.52,1.06200329083349e-10
20.54,1.0610092237675e-10
20.56,1.05987678958631e-10
20.58,1.05931312750968e-10
20.6,1.0582231871545e-10
20.62,1.0578416980518e-10
20.64,1.05697521225714e-10
20.66,1.05591692157369e-10
20.68,1.05543454435507e-10
20.7,1.05349310068086e-10
20.72,1.05366451108458e-10
20.74,1.05267197884307e-10
20.76,1.05135701780927e-10
20.78,1.05063927187847e-10
20.8,1.04951321976517e-10
20.82,1.04881434000859e-10
20.84,1.04851848068365e-10
20.86,1.0473184406252e-10
20.88,1.04631196852121e-10
20.9,1.04571284056358e-10
20.92,1.0447666382244e-10
20.94,1.04389806751474e-10
20.96,1.04341384050927e-10
20.98,1.04227989614842e-10
21,1.04118111255199e-10
21.02,1.04022831805028e-10
21.04,1.0394942905981e-10
21.06,1.0385737542496e-10
21.08,1.03815452308289e-10
21.1,1.036579754707e-10
21.12,1.03601746542542e-10
21.14,1.03577571574812e-10
21.16,1.03423431298688e-10
21.18,1.03407843174261e-10
21.2,1.03309761777483e-10
21.22,1.03186978174664e-10
21.24,1.03162687369072e-10
21.26,1.03063915281165e-10
21.28,1.02950379686337e-10
21.3,1.02923567240955e-10
21.32,1.02825926912412e-10
21.34,1.02691234585375e-10
21.36,1.0261451200551e-10
21.38,1.02605050924854e-10
21.4,1.02479309873864e-10
21.42,1.02421147119462e-10
21.44,1.02302528057387e-10
21.46,1.02195442961168e-10
21.48,1.02197977961805e-10
21.5,1.02074452721301e-10
21.52,1.02003121242629e-10
21.54,1.01906453098534e-10
21.56,1.01791710750694e-10
21.58,1.01773149388481e-10
21.6,1.01687894891611e-10
21.62,1.01580245009866e-10
21.64,1.01561424224862e-10
21.66,1.01420922633756e-10
21.68,1.01332471623973e-10
21.7,1.01284591726278e-10
21.72,1.01240440249774e-10
21.74,1.01135473605886e-10
21.76,1.01073134937935e-10
21.78,1.00951924960714e-10
21.8,1.00836430952032e-10
21.82,1.00807171258919e-10
21.84,1.00773805563072e-10
21.86,1.00640627303243e-10
21.88,1.00585775339814e-10
21.9,1.00473469101931e-10
21.92,1.00423136861687e-10
21.94,1.00378240716843e-10
21.96,1.00239415109575e-10
21.98,1.00205889506282e-10
22,1.00147634808493e-10
22.02,1.00013132117892e-10
22.04,1.00002709960983e-10
22.06,9.98874970321898e-11
22.08,9.98158659790914e-11
22.1,9.97417011455034e-11
22.12,9.96583006937177e-11
22.14,9.95529839194265e-11
22.16,9.94988138934922e-11
22.18,9.94771486577568e-11
22.2,9.93334910429736e-11
22.22,9.92977498552207e-11
22.24,9.92127600232329e-11
22.26,9.91374183887457e-11
22.28,9.91458948064975e-11
22.3,9.90147224213093e-11
22.32,9.8923768942771e-11
22.34,9.88665943086255e-11
22.36,9.87218619961396e-11
22.38,9.8742500954522e-11
22.4,9.8659354205503e-11
22.42,9.85770056599387e-11
22.44,9.84973895239119e-11
22.46,9.83894156490832e-11
22.48,9.8349974023567e-11
22.5,9.82897314877922e-11
22.52,9.82216060864388e-11
22.54,9.8149231137913e-11
22.56,9.80468703045715e-11
22.58,9.79774432486196e-11
22.6,9.78950982447591e-11
22.62,9.78709485422171e-11
22.64,9.78112550679352e-11
22.66,9.76938021080308e-11
22.68,9.76633740650943e-11
22.7,9.75140519728971e-11
22.72,9.74661216825881e-11
22.74,9.74189169976723e-11
22.76,9.73563719701737e-11
22.78,9.72500700022384e-11
22.8,9.71187528609117e-11
22.82,9.70912922685843e-11
22.84,9.70742731677268e-11
22.86,9.69783618290527e-11
22.88,9.69318530431448e-11
22.9,9.68353418262464e-11
22.92,9.67530937161905e-11
22.94,9.67426118369808e-11
22.96,9.66668472381304e-11
22.98,9.6608821983885e-11
23,9.65282864426752e-11
23.02,9.64432940980801e-11
23.04,9.63395731513225e-11
23.06,9.62714044033302e-11
23.08,9.6261531250976e-11
23.1,9.6162848573578e-11
23.12,9.61123860251668e-11
23.14,9.60230818954826e-11
23.16,9.59009460799195e-11
23.18,9.59157546171758e-11
23.2,9.5831212730549e-11
23.22,9.5815595305944e-11
23.24,9.56910099425256e-11
23.26,9.56069683072345e-11
23.28,9.55604123578951e-11
23.3,9.54582559321691e-11
23.32,9.54375755688821e-11
23.34,9.53560994472643e-11
23.36,9.52697952351679e-11
23.38,9.51959938554952e-11
23.4,9.51482693660694e-11
23.42,9.51023126376708e-11
23.44,9.50321354180632e-11
23.46,9.49892057360784e-11
23.48,9.48871334988287e-11
23.5,9.47641777115499e-11
23.52,9.47373200987001e-11
23.54,9.46465736771893e-11
23.56,9.46655520402799e-11
23.58,9.45599442969231e-11
23.6,9.44860265161445e-11
23.62,9.44048114551469e-11
23.64,9.43356142063012e-11
23.66,9.4353683957434e-11
23.68,9.43101534099483e-11
23.7,9.41894793722886e-11
23.72,9.41378250121548e-11
23.74,9.4001107544994e-11
23.76,9.39707650920101e-11
23.78,9.39569190958632e-11
23.8,9.39056634922034e-11
23.82,9.37954263482785e-11
23.84,9.37108328255135e-11
23.86,9.36173623062447e-11
23.88,9.35576544283274e-11
23.9,9.35896863688231e-11
23.92,9.35065451481339e-11
23.94,9.34065157831645e-11
23.96,9.3379175752431e-11
23.98,9.32426389411519e-11
24,9.31848507303738e-11
24.02,9.31711727493405e-11
24.04,9.31007482184738e-11
24.06,9.30623113875477e-11
24.08,9.29465643578468e-11
24.1,9.28820956421899e-11
24.12,9.28733767790465e-11
24.14,9.27902502451914e-11
24.16,9.27957749830126e-11
24.18,9.26952983643518e-11
24.2,9.2592458282545e-11
24.22,9.25326697184763e-11
24.24,9.2522365245607e-11
24.26,9.24129386731015e-11
24.28,9.23805476126507e-11
24.3,9.23351610653843e-11
24.32,9.21874936196707e-11
24.34,9.21731542391168e-11
24.36,9.21013893617345e-11
24.38,9.20652135986068e-11
24.4,9.20931112802574e-11
24.42,9.19460028216172e-11
24.44,9.18696441325611e-11
24.46,9.17902764017158e-11
24.48,9.17055193099049e-11
24.5,9.17490356844488e-11
24.52,9.16634611457719e-11
24.54,9.15642653824232e-11
24.56,9.15124878766096e-11
24.58,9.14476652340779e-11
24.6,9.13914162240827e-11
24.62,9.13815256913401e-11
24.64,9.13364619985975e-11
24.66,9.12569012094051e-11
24.68,9.11841535677543e-11
24.7,9.11255804317912e-11
24.72,9.10042529524562e-11
24.74,9.1054478291247e-11
24.76,9.09409233951345e-11
24.78,9.08991753575395e-11
24.8,9.08030831266479e-11
24.82,9.07543693565447e-11
24.84,9.07622621856064e-11
24.86,9.0660611845923e-11
24.88,9.06163759634976e-11
24.9,9.05627313617081e-11
24.92,9.04621120879064e-11
24.94,9.04298547317602e-11
24.96,9.03287237672797e-11
24.98,9.0303163419232e-11
25,9.02513154638195e-11
25.02,9.02246565563308e-11
25.04,9.01105448942628e-11
25.06,9.01168190652139e-11
25.08,9.00454577592413e-11
25.1,8.9955984483475e-11
25.12,8.99799469967587e-11
25.14,8.98539600655931e-11
25.16,8.98025613289035e-11
25.18,8.974535144699e-11
25.2,8.96358902774019e-11
25.22,8.96364901780231e-11
25.24,8.95631728676079e-11
25.26,8.952936582378e-11
25.28,8.94968654151023e-11
25.3,8.93967438014802e-11
25.32,8.9344389109174e-11
25.34,8.93080721051407e-11
25.36,8.92905010986518e-11
25.38,8.92383424524294e-11
25.4,8.91420156015149e-11
25.42,8.90875902128612e-11
25.44,8.90101308683982e-11
25.46,8.89712133944455e-11
25.48,8.88748816603633e-11
25.5,8.88620504054504e-11
25.52,8.88118800479135e-11
25.54,8.87444325736649e-11
25.56,8.87183023864179e-11
25.58,8.86238519084615e-11
25.6,8.85771715589524e-11
25.62,8.85324289539737e-11
25.64,8.85067251330786e-11
25.66,8.84478286793043e-11
25.68,8.83267140754836e-11
25.7,8.83397191095705e-11
25.72,8.82812213281804e-11
25.74,8.81946000162572e-11
25.76,8.81880593107946e-11
25.78,8.81120417630894e-11
25.8,8.80842327421585e-11
25.82,8.80247423844223e-11
25.84,8.79649179567089e-11
25.86,8.78667153696892e-11
25.88,8.78730585643438e-11
25.9,8.78051271429783e-11
25.92,8.77515819564142e-11
25.94,8.7718641721759e-11
25.96,8.76284637140552e-11
25.98,8.76311004186914e-11
26,8.75375618638141e-11
26.02,8.7447300357813e-11
26.04,8.74734845356808e-11
26.06,8.73759690516295e-11
26.08,8.73682853858655e-11
26.1,8.72947128597094e-11
26.12,8.72094778428549e-11
26.14,8.72197159064207e-11
26.16,8.71397647185417e-11
26.18,8.71249461861898e-11
26.2,8.70320932633209e-11
26.22,8.69689343482346e-11
26.24,8.68848046492293e-11
26.26,8.68921694378606e-11
26.28,8.68482787709664e-11
26.3,8.68031030649298e-11
26.32,8.67752422224568e-11
26.34,8.66472837439357e-11
26.36,8.66508906045781e-11
26.38,8.65406015028516e-11
26.4,8.65113924418083e-11
26.42,8.65251343723336e-11
26.44,8.643559811943e-11
26.46,8.63561639540804e-11
26.48,8.63174050269369e-11
26.5,8.6201340135384e-11
26.52,8.62383543342963e-11
26.54,8.62180639745464e-11
26.56,8.61375560929549e-11
26.58,8.61447656198859e-11
26.6,8.60659271969474e-11
26.62,8.59513504477279e-11
26.64,8.59546306850846e-11
26.66,8.59120760939942e-11
26.68,8.58829421706253e-11
26.7,8.58391321020522e-11
26.72,8.57250934978052e-11
26.74,8.56857766446083e-11
26.76,8.56176816036015e-11
26.78,8.56181573452957e-11
26.8,8.55822281851807e-11
26.82,8.55399844906035e-11
26.84,8.54926562041556e-11
26.86,8.54049117418578e-11
26.88,8.53035086849241e-11
26.9,8.52898190216887e-11
26.92,8.52358450759174e-11
26.94,8.52280876605875e-11
26.96,8.52112164343039e-11
26.98,8.51250150422144e-11
27,8.50195480493874e-11
27.02,8.50331594909452e-11
27.04,8.49749469706813e-11
27.06,8.49567463563743e-11
27.08,8.49401341288945e-11
27.1,8.48384641448688e-11
27.12,8.48120190559951e-11
27.14,8.47014485615362e-11
27.16,8.46765683956057e-11
27.18,8.46563368522446e-11
27.2,8.46252555188882e-11
27.22,8.46139555351526e-11
27.24,8.45149642793909e-11
27.26,8.44730058324906e-11
27.28,8.4416392133741e-11
27.3,8.43914234693491e-11
27.32,8.43550312142918e-11
27.34,8.42905291829424e-11
27.36,8.42395680543903e-11
27.38,8.41643834635111e-11
27.4,8.41500537778379e-11
27.42,8.4095055241885e-11
27.44,8.40546623211007e-11
27.46,8.40623823901037e-11
27.48,8.39869310344253e-11
27.5,8.40031878958473e-11
27.52,8.38240811841562e-11
27.54,8.38549412697856e-11
27.56,8.37403951030931e-11
27.58,8.37391958484705e-11
27.6,8.37662816794023e-11
27.62,8.36265115448606e-11
27.64,8.36291662721441e-11
27.66,8.3543724779385e-11
27.68,8.35044560133306e-11
27.7,8.34936704383648e-11
27.72,8.34229458753677e-11
27.74,8.33819095758005e-11
27.76,8.33452202810466e-11
27.78,8.33177327241197e-11
27.8,8.32501331180224e-11
27.82,8.32184912219769e-11
27.84,8.31641114915816e-11
27.86,8.31667387380304e-11
27.88,8.31022210797594e-11
27.9,8.30569476877174e-11
27.92,8.30332873335149e-11
27.94,8.29461408623446e-11
27.96,8.29311752939582e-11
27.98,8.29455881919356e-11
28,8.27782034251012e-11
28.02,8.28043112458149e-11
28.04,8.27243363537649e-11
28.06,8.27189101227669e-11
28.08,8.26901651010317e-11
28.1,8.26131372997437e-11
28.12,8.25506474185718e-11
28.14,8.25474292469626e-11
28.16,8.24796389812803e-11
28.18,8.24686509509937e-11
28.2,8.24291782789351e-11
28.22,8.23309510016844e-11
28.24,8.23348156431312e-11
28.26,8.22489558302774e-11
28.28,8.21986328939967e-11
28.3,8.21967857307977e-11
28.32,8.21433925498249e-11
28.34,8.21469904741768e-11
28.36,8.20675477632976e-11
28.38,8.20130020957819e-11
28.4,8.19690233519882e-11
28.42,8.19229680905882e-11
28.44,8.19184773782827e-11
28.46,8.18901386678365e-11
28.48,8.18505822204498e-11
28.5,8.17505820292543e-11
28.52,8.17164145650319e-11
28.54,8.16455251824379e-11
28.56,8.1621004935516e-11
28.58,8.16131571481094e-11
28.6,8.1577559666386e-11
28.62,8.1597538439407e-11
28.64,8.14452877585879e-11
28.66,8.14869844005622e-11
28.68,8.13981198946141e-11
28.7,8.13678606454684e-11
28.72,8.13545167327843e-11
28.74,8.12942357513507e-11
28.76,8.12995074831457e-11
28.78,8.12117565009654e-11
28.8,8.11616595389696e-11
28.82,8.10959211487328e-11
28.84,8.10719700547504e-11
28.86,8.10992269924082e-11
28.88,8.10317037548659e-11
28.9,8.1004053795131e-11
28.92,8.0946923671693e-11
28.94,8.0872731898362e-11
28.96,8.08122558610864e-11
28.98,8.07973595470225e-11
29,8.07199067293891e-11
29.02,8.07484037155653e-11
29.04,8.07349874012492e-11
29.06,8.06600942389895e-11
29.08,8.06306215638213e-11
29.1,8.05502900055161e-11
29.12,8.05604312225886e-11
29.14,8.0558890578269e-11
29.16,8.04856562054637e-11
29.18,8.04465529719493e-11
29.2,8.03378110314874e-11
29.22,8.03311015491244e-11
29.24,8.02821885381646e-11
29.26,8.02478941147475e-11
29.28,8.02116293080475e-11
29.3,8.02327493162495e-11
29.32,8.01610473087336e-11
29.34,8.01124704693336e-11
29.36,8.00826097567808e-11
29.38,7.99547666647865e-11
29.4,8.00361086520306e-11
29.42,7.99279983178821e-11
29.44,7.99061497787822e-11
29.46,7.98647768560892e-11
29.48,7.9819587816586e-11
29.5,7.98507895192439e-11
29.52,7.97471906169099e-11
29.54,7.97458477830116e-11
29.56,7.96727720526879e-11
29.58,7.96297603620008e-11
29.6,7.96402896299319e-11
29.62,7.95750850549618e-11
29.64,7.95674301705015e-11
29.66,7.95144313851534e-11
29.68,7.94439035675186e-11
29.7,7.94315452650929e-11
29.72,7.94082731715205e-11
29.74,7.93071186641259e-11
29.76,7.93413828978879e-11
29.78,7.93093806407738e-11
29.8,7.92646744665448e-11
29.82,7.92237110373088e-11
29.84,7.91208260213368e-11
29.86,7.91163100051705e-11
29.88,7.90738177435945e-11
29.9,7.90852225531988e-11
29.92,7.90535808763857e-11
29.94,7.90143537378391e-11
29.96,7.89894863113649e-11
29.98,7.89107889554691e-11
30,7.88817717479752e-11
30.02,7.87952328297413e-11
30.04,7.88104162020355e-11
30.06,7.87612208650858e-11
30.08,7.88005426679569e-11
30.1,7.87092411929885e-11
30.12,7.86587249513728e-11
30.14,7.86062764369919e-11
30.16,7.85344824397026e-11
30.18,7.8554929324835e-11
30.2,7.84898055891924e-11
30.22,7.8527668926032e-11
30.24,7.84646838985922e-11
30.26,7.84269757839035e-11
30.28,7.83932398159585e-11
30.3,7.82922484568165e-11
30.32,7.82968004473389e-11
30.34,7.8256689323875e-11
30.36,7.82469526760318e-11
30.38,7.82191634159986e-11
30.4,7.81664532875279e-11
30.42,7.80852814192327e-11
30.44,7.81327071938988e-11
30.46,7.80480735434552e-11
30.48,7.80635370489853e-11
30.5,7.80576610242926e-11
30.52,7.79725920031553e-11
30.54,7.7977229997136e-11
30.56,7.78426949471352e-11
30.58,7.78535475395362e-11
30.6,7.78152384427811e-11
30.62,7.77846998846977e-11
30.64,7.78519045859814e-11
30.66,7.77660472018602e-11
30.68,7.77347306394052e-11
30.7,7.76750470760877e-11
30.72,7.76067242058953e-11
30.74,7.75377684851258e-11
30.76,7.75397123385914e-11
30.78,7.75143792765426e-11
30.8,7.75002806442019e-11
30.82,7.75028490935786e-11
30.84,7.74667812812685e-11
30.86,7.74064051784371e-11
30.88,7.7348858358956e-11
30.9,7.73346339778369e-11
30.92,7.72703882085119e-11
30.94,7.72678426874533e-11
30.96,7.72053289715945e-11
30.98,7.71948868373317e-11
31,7.71965883435665e-11
31.02,7.71408245519422e-11
31.04,7.71653380387877e-11
31.06,7.7069876052506e-11
31.08,7.70722615414821e-11
31.1,7.6996664609186e-11
31.12,7.69742690624165e-11
31.14,7.69260053196906e-11
31.16,7.690190399738e-11
31.18,7.69002193552737e-11
31.2,7.68706359383196e-11
31.22,7.68316254243285e-11
31.24,7.67025626279179e-11
31.26,7.67572682876798e-11
31.28,7.6675524813682e-11
31.3,7.67072102543939e-11
31.32,7.66740812448889e-11
31.34,7.66366809149317e-11
31.36,7.66438514731658e-11
31.38,7.65363910119358e-11
31.4,7.64992907354072e-11
31.42,7.6436467307579e-11
31.44,7.64148702848772e-11
31.46,7.64461530475648e-11
31.48,7.63791184877391e-11
31.5,7.63762124565942e-11
31.52,7.63453924045931e-11
31.54,7.62784234769262e-11
31.56,7.62402566820518e-11
31.58,7.62301051488483e-11
31.6,7.61671605181029e-11
31.62,7.62296098930158e-11
31.64,7.61409070223835e-11
31.66,7.61270778980046e-11
31.68,7.60870538163147e-11
31.7,7.60232934196744e-11
31.72,7.59847827573869e-11
31.74,7.59559637084857e-11
31.76,7.60016371674822e-11
31.78,7.59541861077385e-11
31.8,7.59020309021667e-11
31.82,7.58989021905681e-11
31.84,7.57936063227389e-11
31.86,7.57644683223262e-11
31.88,7.57336931665232e-11
31.9,7.56698181498257e-11
31.92,7.56712933120153e-11
31.94,7.57024958779295e-11
31.96,7.56788701180535e-11
31.98,7.56478217417209e-11
32,7.55890686320097e-11
32.02,7.55368288491745e-11
32.04,7.54984065190692e-11
32.06,7.55309111855875e-11
32.08,7.54600062535022e-11
32.1,7.54033801913986e-11
32.12,7.54473706396433e-11
32.14,7.53680741411349e-11
32.16,7.53934755511149e-11
32.18,7.53462710148663e-11
32.2,7.52647733308243e-11
32.22,7.52889131022322e-11
32.24,7.51806717851251e-11
32.26,7.519692374174e-11
32.28,7.51465842908727e-11
32.3,7.51244445039976e-11
32.32,7.5121250430427e-11
32.34,7.51087005429278e-11
32.36,7.50846932462198e-11
32.38,7.50353945797651e-11
32.4,7.49403251218989e-11
32.42,7.49438215081531e-11
32.44,7.49228845359314e-11
32.46,7.49092090474638e-11
32.48,7.49421283399025e-11
32.5,7.4827636635648e-11
32.52,7.48526262488597e-11
32.54,7.47829001752487e-11
32.56,7.47583011248099e-11
32.58,7.47141252381485e-11
32.6,7.46835361668414e-11
32.62,7.47074618229045e-11
32.64,7.4673199655011e-11
32.66,7.46564874271659e-11
32.68,7.45871255803876e-11
32.7,7.45433154166435e-11
32.72,7.44930035957274e-11
32.74,7.45024299595353e-11
32.76,7.44296750631785e-11
32.78,7.44761552204263e-11
32.8,7.44739711377619e-11
32.82,7.44546979244334e-11
32.84,7.43793265312881e-11
32.86,7.42965363860902e-11
32.88,7.42990336295705e-11
32.9,7.41806825004546e-11
32.92,7.42568921658679e-11
32.94,7.41912865284848e-11
32.96,7.42391950173876e-11
32.98,7.42133193290812e-11
33,7.4162384454462e-11
33.02,7.41575441564996e-11
33.04,7.40659996904203e-11
33.06,7.40494729402599e-11
33.08,7.40034496195125e-11
33.1,7.4006089642521e-11
33.12,7.39679326235584e-11
33.14,7.40205717528728e-11
33.16,7.39122369451229e-11
33.18,7.39108322860846e-11
33.2,7.38613215689604e-11
33.22,7.38332943110574e-11
33.24,7.38287652529483e-11
33.26,7.37873738704221e-11
33.28,7.37878119388895e-11
33.3,7.36897345936341e-11
33.32,7.37265536408293e-11
33.34,7.36550860747109e-11
33.36,7.36656613057765e-11
33.38,7.36460441296473e-11
33.4,7.36273967589918e-11
33.42,7.36081746624988e-11
33.44,7.35736327940295e-11
33.46,7.35511679734172e-11
33.48,7.34774664725185e-11
33.5,7.34684178906181e-11
33.52,7.33772500688169e-11
33.54,7.34217301523932e-11
33.56,7.33795259262152e-11
33.58,7.34273072667385e-11
33.6,7.33430238658507e-11
33.62,7.33296086104452e-11
33.64,7.32574721497313e-11
33.66,7.32359356588141e-11
33.68,7.32356306411473e-11
33.7,7.3183436093224e-11
33.72,7.3212403554056e-11
33.74,7.31537540958207e-11
33.76,7.31727774071526e-11
33.78,7.30880900496396e-11
33.8,7.30654945352101e-11
33.82,7.30567261707626e-11
33.84,7.30344185971911e-11
33.86,7.29949653650488e-11
33.88,7.30189836931527e-11
33.9,7.29820329810552e-11
33.92,7.29454356127877e-11
33.94,7.2916227550352e-11
33.96,7.28137003374166e-11
33.98,7.28858102976129e-11
34,7.2788962592959e-11
34.02,7.28303883434838e-11
34.04,7.27925880487334e-11
34.06,7.28012390214622e-11
34.08,7.27493855924521e-11
34.1,7.26701479773054e-11
34.12,7.26215191258025e-11
34.14,7.25624579324283e-11
34.16,7.26052214787525e-11
34.18,7.25926229634767e-11
34.2,7.26154927390533e-11
34.22,7.25835321686713e-11
34.24,7.25887161200515e-11
34.26,7.25103784853203e-11
34.28,7.24927250346681e-11
34.3,7.24040531803099e-11
34.32,7.23520345780389e-11
34.34,7.2354864787816e-11
34.36,7.23697680201149e-11
34.38,7.2408941952153e-11
34.4,7.23527109876376e-11
34.42,7.2343817138769e-11
34.44,7.22893048310244e-11
34.46,7.22862385278622e-11
34.48,7.22229108257862e-11
34.5,7.21592062919033e-11
34.52,7.2133276655648e-11
34.54,7.21486401322662e-11
34.56,7.21496498496067e-11
34.58,7.21882664313078e-11
34.6,7.2130913474187e-11
34.62,7.21092110832315e-11
34.64,7.20386632929647e-11
34.66,7.19883238432856e-11
34.68,7.1963598594212e-11
34.7,7.19110230388277e-11
34.72,7.19373599312557e-11
34.74,7.18787045082484e-11
34.76,7.19433291019242e-11
34.78,7.19187011056651e-11
34.8,7.18709750866779e-11
34.82,7.18388750808436e-11
34.84,7.17887322339384e-11
34.86,7.17475608243896e-11
34.88,7.17574017982332e-11
34.9,7.1708393178525e-11
34.92,7.17435213760892e-11
34.94,7.1711495235594e-11
34.96,7.16968978429352e-11
34.98,7.1671012111995e-11
35,7.16073412091616e-11
35.02,7.16046677947162e-11
35.04,7.15307826853197e-11
35.06,7.15297328167996e-11
35.08,7.15388237578608e-11
35.1,7.14974343762935e-11
35.12,7.14858343069571e-11
35.14,7.14405895404255e-11
35.16,7.1461809977501e-11
35.18,7.14131274113236e-11
35.2,7.14178848055419e-11
35.22,7.13481975953971e-11
35.24,7.13551172944369e-11
35.26,7.13406654285202e-11
35.28,7.13713657795376e-11
35.3,7.12669437404819e-11
35.32,7.1274267271161e-11
35.34,7.12083821507634e-11
35.36,7.12515773553295e-11
35.38,7.11809349238517e-11
35.4,7.11883565218876e-11
35.42,7.11697658827611e-11
35.44,7.11080095978798e-11
35.46,7.1138972280005e-11
35.48,7.10510898472595e-11
35.5,7.10808011769132e-11
35.52,7.1016981212729e-11
35.54,7.10340410457539e-11
35.56,7.10269482749525e-11
35.58,7.09937100786292e-11
35.6,7.09743160809551e-11
35.62,7.09815783297857e-11
35.64,7.09113992914607e-11
35.66,7.08918478262853e-11
35.68,7.0855921643418e-11
35.7,7.08332680196627e-11
35.72,7.0834093674042e-11
35.74,7.07646886986302e-11
35.76,7.08138204981984e-11
35.78,7.0747913863943e-11
35.8,7.07996854457673e-11
35.82,7.07226948275819e-11
35.84,7.07105046984515e-11
35.86,7.06655440048131e-11
35.88,7.0610637830336e-11
35.9,7.06036323723474e-11
35.92,7.06051517291383e-11
35.94,7.06248600480595e-11
35.96,7.05696525481718e-11
35.98,7.05867354623437e-11
36,7.05484072403373e-11
36.02,7.04794541003958e-11
36.04,7.05333419097802e-11
36.06,7.0482883670438e-11
36.08,7.0441891813789e-11
36.1,7.04903678217818e-11
36.12,7.03801045513012e-11
36.14,7.04331196793815e-11
36.16,7.03632979743063e-11
36.18,7.03565735040758e-11
36.2,7.03100361251832e-11
36.22,7.02851994059184e-11
36.24,7.02617399469568e-11
36.26,7.02438359113064e-11
36.28,7.02239986102263e-11
36.3,7.02058280520188e-11
36.32,7.01553993977836e-11
36.34,7.01528530552052e-11
36.36,7.01531151066665e-11
36.38,7.01383821697373e-11
36.4,7.01626268240687e-11
36.42,7.00751028789543e-11
36.44,7.01036449767593e-11
36.46,7.00239762355732e-11
36.48,7.0051660522565e-11
36.5,7.00109981830778e-11
36.52,6.997970256778e-11
36.54,6.99313305327346e-11
36.56,6.99389738159524e-11
36.58,6.99660114043466e-11
36.6,6.99425458377682e-11
36.62,6.9969021077077e-11
36.64,6.98801436872327e-11
36.66,6.98993585579593e-11
36.68,6.98336046784926e-11
36.7,6.98423135044792e-11
36.72,6.9804273384324e-11
36.74,6.97896521622463e-11
36.76,6.97805671812894e-11
36.78,6.97693673606695e-11
36.8,6.97154118062011e-11
36.82,6.97274084952936e-11
36.84,6.97115519666233e-11
36.86,6.97071110088525e-11
36.88,6.96708022125149e-11
36.9,6.96019957061104e-11
36.92,6.96296482902477e-11
36.94,6.95701022619711e-11
36.96,6.95788239637499e-11
36.98,6.95393622328634e-11
37,6.95205394667757e-11
37.02,6.95303407778057e-11
37.04,6.94955876644293e-11
37.06,6.95169331336442e-11
37.08,6.94899470700618e-11
37.1,6.94504544650317e-11
37.12,6.945932508866e-11
37.14,6.93837829927821e-11
37.16,6.94105610333498e-11
37.18,6.93573056925783e-11
37.2,6.93487761308981e-11
37.22,6.9321688170605e-11
37.24,6.93261154937032e-11
37.26,6.93429941052399e-11
37.28,6.93076751609188e-11
37.3,6.93043024301911e-11
37.32,6.91937526842635e-11
37.34,6.92120304639561e-11
37.36,6.91801866113064e-11
37.38,6.91898064322164e-11
37.4,6.9187783428616e-11
37.42,6.91470595860652e-11
37.44,6.91361393770255e-11
37.46,6.91569557464696e-11
37.48,6.9067775642099e-11
37.5,6.90728016987146e-11
37.52,6.90550560428153e-11
37.54,6.9036761748739e-11
37.56,6.89877261239082e-11
37.58,6.90222088818071e-11
37.6,6.89861833163623e-11
37.62,6.89193689272864e-11
37.64,6.89466635885078e-11
37.66,6.88693922183521e-11
37.68,6.89357754513199e-11
37.7,6.89208326679488e-11
37.72,6.89118425564461e-11
37.74,6.88433868865086e-11
37.76,6.88413313547893e-11
37.78,6.88369579971834e-11
37.8,6.88280519919027e-11
37.82,6.8809357298613e-11
37.84,6.87679173091145e-11
37.86,6.86957466410161e-11
37.88,6.87928276651234e-11
37.9,6.87160021211304e-11
37.92,6.87378277152366e-11
37.94,6.8672154687385e-11
37.96,6.86775085955673e-11
37.98,6.87033492401979e-11
38,6.86424239952302e-11
38.02,6.86692520530938e-11
38.04,6.85780961910598e-11
38.06,6.85926284377408e-11
38.08,6.85481629904741e-11
38.1,6.85882506492067e-11
38.12,6.85710972846196e-11
38.14,6.85621244750399e-11
38.16,6.85312652660193e-11
38.18,6.85061547325468e-11
38.2,6.84837299207637e-11
38.22,6.85168172590215e-11
38.24,6.84499859987558e-11
38.26,6.84181625213167e-11
38.28,6.83894981096377e-11
38.3,6.83586641868085e-11
38.32,6.83412484184898e-11
38.34,6.83532391005428e-11
38.36,6.83207072110226e-11
38.38,6.8306020601821e-11
38.4,6.83209696629156e-11
38.42,6.83083964614542e-11
38.44,6.83050758600855e-11
38.46,6.82371059248689e-11
38.48,6.82400902180153e-11
38.5,6.81886536913926e-11
38.52,6.82058084086293e-11
38.54,6.81988669673388e-11
38.56,6.8151388204936e-11
38.58,6.81327675851034e-11
38.6,6.81470129077019e-11
38.62,6.80568259160845e-11
38.64,6.81835823631819e-11
38.66,6.80842876408325e-11
38.68,6.81258447909019e-11
38.7,6.81157066805615e-11
38.72,6.80415981482506e-11
38.74,6.80575809992565e-11
38.76,6.80097160519256e-11
38.78,6.80115407996824e-11
38.8,6.79602958195716e-11
38.82,6.79802805288229e-11
38.84,6.7965618925613e-11
38.86,6.79596491711792e-11
38.88,6.79471204116593e-11
38.9,6.79093708511142e-11
38.92,6.79237181892795e-11
38.94,6.79155006978165e-11
38.96,6.7910185185337e-11
38.98,6.78933004756755e-11
39,6.78052270571809e-11
39.02,6.77959696774741e-11
39.04,6.77366848197879e-11
39.06,6.78032199450817e-11
39.08,6.77075699147882e-11
39.1,6.77944531218187e-11
39.12,6.77552560918885e-11
39.14,6.77629425314783e-11
39.16,6.77626517853919e-11
39.18,6.77005530792817e-11
39.2,6.7697416480584e-11
39.22,6.76712530522889e-11
39.24,6.76412348145536e-11
39.26,6.76456108167331e-11
39.28,6.76083307174504e-11
39.3,6.76294696414573e-11
39.32,6.75845388871083e-11
39.34,6.75401970122774e-11
39.36,6.75753280758359e-11
39.38,6.75348738784956e-11
39.4,6.75486803134591e-11
39.42,6.75015369522026e-11
39.44,6.75387482981999e-11
39.46,6.74677069751084e-11
39.48,6.75063269663801e-11
39.5,6.74353405136192e-11
39.52,6.74300129852918e-11
39.54,6.73768018574317e-11
39.56,6.74104958490973e-11
39.58,6.73755972236481e-11
39.6,6.73644636952686e-11
39.62,6.7370470539397e-11
39.64,6.73643173698571e-11
39.66,6.73336151220993e-11
39.68,6.73973139330606e-11
39.7,6.7310304808948e-11
39.72,6.73078384542994e-11
39.74,6.72770819424106e-11
39.76,6.72720137563536e-11
39.78,6.72686278442363e-11
39.8,6.72193040498995e-11
39.82,6.72374988118375e-11
39.84,6.71690083310784e-11
39.86,6.72020144287902e-11
39.88,6.71529924793563e-11
39.9,6.71603230695928e-11
39.92,6.71815344838496e-11
39.94,6.71563683992549e-11
39.96,6.71477819049971e-11
39.98,6.7142243248087e-11
40,6.71225832587019e-11
40.02,6.71248819104663e-11
40.04,6.70841165068246e-11
40.06,6.70877477670399e-11
40.08,6.70138573176531e-11
40.1,6.70877701971182e-11
40.12,6.6965336132416e-11
40.14,6.70006791265286e-11
40.16,6.69430948773515e-11
40.18,6.69918533005127e-11
40.2,6.69723499620028e-11
40.22,6.69996509493277e-11
40.24,6.69355867911673e-11
40.26,6.69242214744972e-11
40.28,6.68809248716889e-11
40.3,6.68716866979931e-11
40.32,6.6846808381175e-11
40.34,6.68726845076075e-11
40.36,6.68298786672019e-11
40.38,6.68470824196693e-11
40.4,6.67701469298541e-11
40.42,6.68254420465109e-11
40.44,6.68158987806841e-11
40.46,6.6830372156938e-11
40.48,6.68363478407707e-11
40.5,6.68013221979291e-11
40.52,6.67940829403352e-11
40.54,6.67309456383874e-11
40.56,6.67561627989297e-11
40.58,6.66941601813942e-11
40.6,6.66992663230106e-11
40.62,6.66816019813574e-11
40.64,6.66664607573885e-11
40.66,6.66780743439448e-11
40.68,6.66265751541456e-11
40.7,6.66349260512483e-11
40.72,6.66218789887014e-11
40.74,6.66155271244692e-11
40.76,6.66393632521095e-11
40.78,6.65798204985264e-11
40.8,6.66250091559193e-11
40.82,6.65394304787015e-11
40.84,6.66158143456658e-11
40.86,6.65087274211627e-11
40.88,6.65717956757646e-11
40.9,6.6465663672028e-11
40.92,6.65218440655848e-11
40.94,6.64694073842828e-11
40.96,6.64639163102208e-11
40.98,6.64730467382757e-11
41,6.64549673967255e-11
41.02,6.64083852902001e-11
41.04,6.64434841731207e-11
41.06,6.64056576327079e-11
41.08,6.6448490151283e-11
41.1,6.64241165337072e-11
41.12,6.64168784281715e-11
41.14,6.63910800733367e-11
41.16,6.63704503316465e-11
41.18,6.63430442399119e-11
41.2,6.63712329849923e-11
41.22,6.63145393539274e-11
41.24,6.62914881757923e-11
41.26,6.6323393826059e-11
41.28,6.6263205715252e-11
41.3,6.63188965105339e-11
41.32,6.62439193830946e-11
41.34,6.62695474679951e-11
41.36,6.62402442828084e-11
41.38,6.62569184995388e-11
41.4,6.6251811514639e-11
41.42,6.62344501988371e-11
41.44,6.62451142450764e-11
41.46,6.61752680584918e-11
41.48,6.61597063672869e-11
41.5,6.61473391573919e-11
41.52,6.612050531661e-11
41.54,6.61711725956227e-11
41.56,6.60904233983353e-11
41.58,6.60882988650339e-11
41.6,6.605806193326e-11
41.62,6.61185923053419e-11
41.64,6.60727730317756e-11
41.66,6.61177106922526e-11
41.68,6.60325372584544e-11
41.7,6.60761344292567e-11
41.72,6.60415225421626e-11
41.74,6.60322422552028e-11
41.76,6.60293470228003e-11
41.78,6.59946584338965e-11
41.8,6.59716051006794e-11
41.82,6.60036287746381e-11
41.84,6.59632307311108e-11
41.86,6.59605921627635e-11
41.88,6.5912801794303e-11
41.9,6.59243748778626e-11
41.92,6.59037036288092e-11
41.94,6.59728961539062e-11
41.96,6.59268716998873e-11
41.98,6.5940258443892e-11
42,6.5935095912688e-11
42.02,6.59200274060022e-11
42.04,6.58996582351389e-11
42.06,6.5890918901762e-11
42.08,6.59004167550457e-11
42.1,6.58530931521833e-11
42.12,6.58235866827309e-11
42.14,6.58148952218699e-11
42.16,6.57703246967e-11
42.18,6.58248048849489e-11
42.2,6.57312492652622e-11
42.22,6.57847510272573e-11
42.24,6.57208822162435e-11
42.26,6.57742437600606e-11
42.28,6.57321556923065e-11
42.3,6.57642169696718e-11
42.32,6.57169697456754e-11
42.34,6.57087163589279e-11
42.36,6.57090400131312e-11
42.38,6.57060353278342e-11
42.4,6.57370026043864e-11
42.42,6.56805669954813e-11
42.44,6.56446363665363e-11
42.46,6.5642033727283e-11
42.48,6.56318603010105e-11
42.5,6.56508189960937e-11
42.52,6.5584303975662e-11
42.54,6.56189837991837e-11
42.56,6.55465626654227e-11
42.58,6.56020413233024e-11
42.6,6.5589202032302e-11
42.62,6.55949425462892e-11
42.64,6.55943731208629e-11
42.66,6.55492328136626e-11
42.68,6.55798606617588e-11
42.7,6.55428719059391e-11
42.72,6.55873416139347e-11
42.74,6.55121616043229e-11
42.76,6.55308597349575e-11
42.78,6.54841308422477e-11
42.8,6.54907723113977e-11
42.82,6.54855758715843e-11
42.84,6.5435531686078e-11
42.86,6.55050928064067e-11
42.88,6.54020305634292e-11
42.9,6.54186346236947e-11
42.92,6.54286490952794e-11
42.94,6.54162752328522e-11
42.96,6.54499680118834e-11
42.98,6.54093370344725e-11
43,6.54271615435364e-11
43.02,6.53649514993169e-11
43.04,6.54247152615148e-11
43.06,6.53637083726415e-11
43.08,6.53841674543389e-11
43.1,6.53283852811269e-11
43.12,6.53297510549224e-11
43.14,6.53293144088868e-11
43.16,6.53089179996135e-11
43.18,6.53043107990189e-11
43.2,6.52787978007229e-11
43.22,6.52532234401094e-11
43.24,6.52431996327152e-11
43.26,6.52601515226644e-11
43.28,6.52602707427081e-11
43.3,6.5232747325992e-11
43.32,6.52373033250662e-11
43.34,6.51645999249178e-11
43.36,6.52739577351205e-11
43.38,6.52216775277745e-11
43.4,6.52473109344424e-11
43.42,6.52258112178138e-11
43.44,6.52227663139671e-11
43.46,6.52024110029952e-11
43.48,6.52020200438738e-11
43.5,6.51885933679219e-11
43.52,6.51898758052908e-11
43.54,6.51579469256913e-11
43.56,6.51510787671068e-11
43.58,6.5114528521171e-11
43.6,6.51157652258506e-11
43.62,6.51108687932357e-11
43.64,6.50883871927668e-11
43.66,6.51133507201319e-11
43.68,6.51051077841901e-11
43.7,6.50731739788211e-11
43.72,6.51329860717492e-11
43.74,6.50659995641789e-11
43.76,6.50972990252352e-11
43.78,6.50667599303682e-11
43.8,6.50620643781078e-11
43.82,6.50728592311903e-11
43.84,6.50815015951586e-11
43.86,6.50449928120401e-11
43.88,6.50383997915835e-11
43.9,6.49977147995667e-11
43.92,6.49769863583155e-11
43.94,6.50072758119311e-11
43.96,6.49799300005161e-11
43.98,6.49632324928803e-11
44,6.49499449490717e-11
44.02,6.49584958956067e-11
44.04,6.4960059881198e-11
44.06,6.49474116847575e-11
44.08,6.49608978181252e-11
44.1,6.49072418980562e-11
44.12,6.49867485659786e-11
44.14,6.4898389628636e-11
44.16,6.4943585426082e-11
44.18,6.48934155049891e-11
44.2,6.48954068669049e-11
44.22,6.49180098738448e-11
44.24,6.48704184867147e-11
44.26,6.48665678567902e-11
44.28,6.4856598301527e-11
44.3,6.48961799132597e-11
44.32,6.4833197554989e-11
44.34,6.48390006234445e-11
44.36,6.48364024333222e-11
44.38,6.47870962671858e-11
44.4,6.48413743629228e-11
44.42,6.47966117541847e-11
44.44,6.47889338770052e-11
44.46,6.47695898202694e-11
44.48,6.47855936406897e-11
44.5,6.47727124817072e-11
44.52,6.4811487726518e-11
44.54,6.47826466019737e-11
44.56,6.47858779462424e-11
44.58,6.47379896869802e-11
44.6,6.47095537974768e-11
44.62,6.4797332857328e-11
44.64,6.46884927668057e-11
44.66,6.47776291133935e-11
44.68,6.47066350087335e-11
44.7,6.47212429601914e-11
44.72,6.46870871656378e-11
44.74,6.47146027186852e-11
44.76,6.46883267025575e-11
44.78,6.46755203714101e-11
44.8,6.46699439633239e-11
44.82,6.46705382127172e-11
44.84,6.46572392269846e-11
44.86,6.4643874077803e-11
44.88,6.46266117875954e-11
44.9,6.4606486632358e-11
44.92,6.46155116038132e-11
44.94,6.46195929703154e-11
44.96,6.46244241905924e-11
44.98,6.46355338935899e-11
45,6.45838367210963e-11
45.02,6.45920631507453e-11
45.04,6.45953830519857e-11
45.06,6.46486951038263e-11
45.08,6.46105635810095e-11
45.1,6.46377767615789e-11
45.12,6.45704617150147e-11
45.14,6.46048380449986e-11
45.16,6.45775418319415e-11
45.18,6.45648796864852e-11
45.2,6.45807109082756e-11
45.22,6.45816581923853e-11
45.24,6.45593451268797e-11
45.26,6.45321972560197e-11
45.28,6.4481270289201e-11
45.3,6.45236617189656e-11
45.32,6.45083010842119e-11
45.34,6.45178885121255e-11
45.36,6.44427287426974e-11
45.38,6.44613386200592e-11
45.4,6.44148240592427e-11
45.42,6.45088712877734e-11
45.44,6.44277479239563e-11
45.46,6.4496089799816e-11
45.48,6.44544425631643e-11
45.5,6.44944696679392e-11
45.52,6.44462609901964e-11
45.54,6.44736373151854e-11
45.56,6.44373268938034e-11
45.58,6.44413783641329e-11
45.6,6.44513849395697e-11
45.62,6.44302729706487e-11
45.64,6.4426668004097e-11
45.66,6.44352952675804e-11
45.68,6.43927631163412e-11
45.7,6.43840333448569e-11
45.72,6.43993958459319e-11
45.74,6.44027809336547e-11
45.76,6.43999245380989e-11
45.78,6.4389396401434e-11
45.8,6.43461129133341e-11
45.82,6.43466114434664e-11
45.84,6.43278087440266e-11
45.86,6.43701617756507e-11
45.88,6.42893854590601e-11
45.9,6.43615244942091e-11
45.92,6.4315614952293e-11
45.94,6.4315413551391e-11
45.96,6.43182218009674e-11
45.98,6.4333054830572e-11
46,6.43625231168229e-11
46.02,6.43069415944311e-11
46.04,6.4352140473649e-11
46.06,6.42630998760502e-11
46.08,6.43446791272177e-11
46.1,6.4280505375655e-11
46.12,6.43264511623361e-11
46.14,6.42865217086969e-11
46.16,6.43255770272607e-11
46.18,6.42638611401169e-11
46.2,6.42938136824958e-11
46.22,6.42647861811309e-11
46.24,6.42913411588602e-11
46.26,6.42646254069497e-11
46.28,6.4264137923151e-11
46.3,6.42163028032673e-11
46.32,6.42007610021567e-11
46.34,6.4255180545477e-11
46.36,6.42379820247059e-11
46.38,6.4228928621516e-11
46.4,6.41852774625749e-11
46.42,6.41816579101128e-11
46.44,6.42095796731381e-11
46.46,6.41848809140277e-11
46.48,6.42089866660625e-11
46.5,6.41766854344125e-11
46.52,6.4175187564628e-11
46.54,6.41687980394705e-11
46.56,6.4203698986105e-11
46.58,6.41504608227011e-11
46.6,6.42195372657545e-11
46.62,6.41508514848354e-11
46.64,6.41940720310906e-11
46.66,6.41808659053528e-11
46.68,6.41813003480048e-11
46.7,6.42098285603514e-11
46.72,6.41728581387652e-11
46.74,6.41884077905899e-11
46.76,6.41461612382436e-11
46.78,6.4151519845952e-11
46.8,6.41460001657116e-11
46.82,6.41665210408346e-11
46.84,6.41369231514328e-11
46.86,6.41315429242648e-11
46.88,6.41116415332797e-11
46.9,6.40972768891779e-11
46.92,6.41171319313028e-11
46.94,6.41324662916044e-11
46.96,6.40927778129711e-11
46.98,6.41207431504066e-11
47,6.40536406105082e-11
47.02,6.40584785910958e-11
47.04,6.40838425609207e-11
47.06,6.41100800546467e-11
47.08,6.40985296700614e-11
47.1,6.40939881012041e-11
47.12,6.40427931515435e-11
47.14,6.40795069064413e-11
47.16,6.40630394993666e-11
47.18,6.41183554643568e-11
47.2,6.40437738369715e-11
47.22,6.41175906700682e-11
47.24,6.40153072472642e-11
47.26,6.40607542665924e-11
47.28,6.40453236164177e-11
47.3,6.40552058446251e-11
47.32,6.40530771400311e-11
47.34,6.40540690839707e-11
47.36,6.40440518134046e-11
47.38,6.40269607785086e-11
47.4,6.40571583970652e-11
47.42,6.40227498977572e-11
47.44,6.40445550221298e-11
47.46,6.40349196454264e-11
47.48,6.407147117402e-11
47.5,6.40201231317821e-11
47.52,6.40511375164638e-11
47.54,6.39652004410473e-11
47.56,6.40488014850388e-11
47.58,6.39606207304635e-11
47.6,6.40509426349765e-11
47.62,6.39782177527053e-11
47.64,6.39950274262127e-11
47.66,6.39669294576645e-11
47.68,6.39586020927981e-11
47.7,6.39726501787956e-11
47.72,6.39856683732051e-11
47.74,6.39527335393334e-11
47.76,6.39674585892447e-11
47.78,6.39516090625819e-11
47.8,6.39468433332825e-11
47.82,6.39928656104451e-11
47.84,6.39492591563456e-11
47.86,6.39716042092271e-11
47.88,6.39898918234639e-11
47.9,6.39306028004696e-11
47.92,6.39487153557519e-11
47.94,6.39651965543247e-11
47.96,6.3945001190711e-11
47.98,6.39332593141656e-11
48,6.39599879693385e-11
48.02,6.39297701138868e-11
48.04,6.39410943918446e-11
48.06,6.39613722828271e-11
48.08,6.39642779920282e-11
48.1,6.39459855408904e-11
48.12,6.39336194360623e-11
48.14,6.39381754165189e-11
48.16,6.39319094868651e-11
48.18,6.39620325112925e-11
48.2,6.39065156218004e-11
48.22,6.39849749007494e-11
48.24,6.39438491159732e-11
48.26,6.39667652292076e-11
48.28,6.39243994126706e-11
48.3,6.39601053967007e-11
48.32,6.39171802995023e-11
48.34,6.39570862413716e-11
48.36,6.38996284372442e-11
48.38,6.39063417020488e-11
48.4,6.38841128345722e-11
48.42,6.38916754135747e-11
48.44,6.39039858268274e-11
48.46,6.38734403699881e-11
48.48,6.38731624491754e-11
48.5,6.38759666046179e-11
48.52,6.38847569860865e-11
48.54,6.3858075543027e-11
48.56,6.39326487746593e-11
48.58,6.38178825543242e-11
48.6,6.39113745811177e-11
48.62,6.38564626033074e-11
48.64,6.38988486973386e-11
48.66,6.38645009089684e-11
48.68,6.38870541257787e-11
48.7,6.38614695315636e-11
48.72,6.38754814079706e-11
48.74,6.38973122901736e-11
48.76,6.39024711115292e-11
48.78,6.38726046841311e-11
48.8,6.38450490063726e-11
48.82,6.38728751612448e-11
48.84,6.38586268601548e-11
48.86,6.38771032811196e-11
48.88,6.38390055086552e-11
48.9,6.38676433810796e-11
48.92,6.38284326307551e-11
48.94,6.39029945064531e-11
48.96,6.38119482903049e-11
48.98,6.3882601971971e-11
49,6.38579003265402e-11
49.02,6.39335242810163e-11
49.04,6.38899824356355e-11
49.06,6.38967565298271e-11
49.08,6.38751163424563e-11
49.1,6.38836435006421e-11
49.12,6.38816391596473e-11
49.14,6.39114647900287e-11
49.16,6.38751017756372e-11
49.18,6.38520495017413e-11
49.2,6.3876269675617e-11
49.22,6.38560807551669e-11
49.24,6.38823626218095e-11
49.26,6.38698896249194e-11
49.28,6.38904698372179e-11
49.3,6.38242379171406e-11
49.32,6.39037015605905e-11
49.34,6.38380411042275e-11
49.36,6.38587837364138e-11
49.38,6.38657713042617e-11
49.4,6.38430654388142e-11
49.42,6.38483343980706e-11
49.44,6.38059278064103e-11
49.46,6.38265289946426e-11
49.48,6.38499279369427e-11
49.5,6.38218378187254e-11
49.52,6.38565126891363e-11
49.54,6.37996152544759e-11
49.56,6.38010643275915e-11
49.58,6.38179058684254e-11
49.6,6.37974294061465e-11
49.62,6.38358048656318e-11
49.64,6.38415147220253e-11
49.66,6.38312347609131e-11
49.68,6.37778424910019e-11
49.7,6.38032990386915e-11
49.72,6.37950289799293e-11
49.74,6.38221810551297e-11
49.76,6.38402264491642e-11
49.78,6.3774599798843e-11
49.8,6.38053164149669e-11
49.82,6.37756518488266e-11
49.84,6.37963850715555e-11
49.86,6.38038970490225e-11
49.88,6.3790793223213e-11
49.9,6.37993028164479e-11
49.92,6.37915892853387e-11
49.94,6.37794029578045e-11
49.96,6.37940541544811e-11
49.98,6.37910223145015e-11
50,3.19160790240858e-11


==> plots/p5_fft_1e-8_5.txt <==
0,0.999435013812793
0.02,0.000118938992891407
0.04,7.22955364465228e-05
0.06,4.47157720666239e-05
0.08,9.77958049402479e-05
0.1,0.000125482656718177
0.12,0.000104897735071089
0.14,5.71795117127767e-05
0.16,3.72681776457718e-05
0.18,6.21107627737209e-05
0.2,8.03331796983123e-05
0.22,8.09420405072219e-05
0.24,5.85234958131967e-05
0.26,2.3682993875453e-05
0.28,3.91672658717389e-05
0.3,6.32664808171426e-05
0.32,6.3119211609043e-05
0.34,4.48532308615308e-05
0.36,2.49177288689531e-05
0.38,2.49018133226023e-05
0.4,4.06904664324714e-05
0.42,5.08308398768961e-05
0.44,4.4837206804566e-05
0.46,2.38260447194045e-05
0.48,1.57791203708867e-05
0.5,3.35924361742707e-05
0.52,4.05933612384057e-05
0.54,3.5806580586831e-05
0.56,2.46448643450075e-05
0.58,1.36464381168072e-05
0.6,2.09667127270019e-05
0.62,3.36028528167806e-05
0.64,3.54064999517243e-05
0.66,2.42874442573862e-05
0.68,1.04837840015707e-05
0.7,1.77713488572231e-05
0.72,2.64660164626977e-05
0.74,2.8444416617183e-05
0.76,2.4213367691593e-05
0.78,1.41191883948281e-05
0.8,1.00552088491978e-05
0.82,2.18057111029082e-05
0.84,2.76402352581125e-05
0.86,2.31433351660578e-05
0.88,1.28291813499025e-05
0.9,9.66839698284521e-06
0.92,1.64353112832342e-05
0.94,2.18156607770672e-05
0.96,2.24922625998832e-05
0.98,1.62807633680232e-05
1,6.65100933048294e-06
1.02,1.31080131756956e-05
1.04,2.07362504909606e-05
1.06,2.07083304377946e-05
1.08,1.48862238477271e-05
1.1,8.56759537583591e-06
1.12,9.39055294472113e-06
1.14,1.57091827042287e-05
1.16,1.96764947564168e-05
1.18,1.7184014030736e-05
1.2,8.817544003238e-06
1.22,7.09975098876693e-06
1.24,1.45491004471256e-05
1.26,1.73617202620847e-05
1.28,1.5378761495847e-05
1.3,1.06052326293496e-05
1.32,6.02153722545837e-06
1.34,1.02138454032474e-05
1.36,1.60958338323096e-05
1.38,1.66339841846289e-05
1.4,1.10983116442334e-05
1.42,5.04757755173257e-06
1.44,9.26941055384282e-06
1.46,1.34814777666805e-05
1.48,1.44696343934141e-05
1.5,1.22380374664196e-05
1.52,6.88501083576693e-06
1.54,5.72773965661577e-06
1.56,1.21236402401891e-05
1.58,1.49089630731029e-05
1.6,1.21861744219869e-05
1.62,6.6685542169572e-06
1.64,5.60787962824481e-06
1.66,9.48664307262279e-06
1.68,1.25173449924694e-05
1.7,1.27469804752682e-05
1.72,8.91193039578891e-06
1.74,3.67272383477261e-06
1.76,8.18433238177937e-06
1.78,1.23765429741092e-05
1.8,1.20760350127452e-05
1.82,8.57445248786818e-06
1.84,4.99827014456743e-06
1.86,5.91701211321058e-06
1.88,9.90027257024936e-06
1.9,1.21656123092204e-05
1.92,1.03061111083011e-05
1.94,5.00805523674718e-06
1.96,4.85307801830751e-06
1.98,9.41485882085928e-06
2,1.09625261735266e-05
2.02,9.62319099420299e-06
2.04,6.54122854215516e-06
2.06,3.80881902802119e-06
2.08,6.98858020758196e-06
2.1,1.06877643676615e-05
2.12,1.07149001639519e-05
2.14,6.879459524121e-06
2.16,3.35340414333801e-06
2.18,6.43177379379813e-06
2.2,9.09623259749538e-06
2.22,9.67710215877807e-06
2.24,8.0494116018617e-06
2.26,4.32437722340347e-06
2.28,4.2197434326593e-06
2.3,8.57206489514814e-06
2.32,1.01726778005308e-05
2.34,8.07320217867881e-06
2.36,4.36244380023415e-06
2.38,4.0571877379742e-06
2.4,6.78241380660402e-06
2.42,8.84829214840716e-06
2.44,8.83584434379676e-06
2.46,5.91681486527278e-06
2.48,2.56224148446868e-06
2.5,6.14130089516689e-06
2.52,8.86055719096086e-06
2.54,8.42228514798898e-06
2.56,5.88960211140502e-06
2.58,3.47576325989911e-06
2.6,4.42919416671654e-06
2.62,7.35109971505994e-06
2.64,8.81067368276589e-06
2.66,7.19843775989737e-06
2.68,3.30409260125992e-06
2.7,3.84246885430809e-06
2.72,7.03435623248982e-06
2.74,7.98397022688549e-06
2.76,6.92650172681518e-06
2.78,4.61171827188048e-06
2.8,2.79312741762071e-06
2.82,5.44977532777756e-06
2.84,8.05335487566956e-06
2.86,7.80745390886559e-06
2.88,4.80797823930322e-06
2.9,2.56703237788653e-06
2.92,5.00574249714527e-06
2.94,6.89426044560417e-06
2.96,7.25700613702252e-06
2.98,5.90918935592739e-06
3,3.01957162318171e-06
3.02,3.46816475546857e-06
3.04,6.71651298117521e-06
3.06,7.68813845044954e-06
3.08,5.92022619587682e-06
3.1,3.17678346175079e-06
3.12,3.24047179786871e-06
3.14,5.34592669016284e-06
3.16,6.88512524485927e-06
3.18,6.72045217687194e-06
3.2,4.29106814359753e-06
3.22,2.04412891542474e-06
3.24,5.01574628307677e-06
3.26,6.91668257016241e-06
3.28,6.40817699599985e-06
3.3,4.41497441795309e-06
3.32,2.64640834487175e-06
3.34,3.61738072867918e-06
3.36,5.92317203200848e-06
3.38,6.9046094507488e-06
3.4,5.42350048409954e-06
3.42,2.36457801822075e-06
3.44,3.27228996081401e-06
3.46,5.65719479062388e-06
3.48,6.26489437067259e-06
3.5,5.36583818749988e-06
3.52,3.48365556620313e-06
3.54,2.23967935511135e-06
3.56,4.55417559429262e-06
3.58,6.48646951344744e-06
3.6,6.06976821844138e-06
3.62,3.57943895965152e-06
3.64,2.13441420734028e-06
3.66,4.14409440832797e-06
3.68,5.56944668228946e-06
3.7,5.79356114410617e-06
3.72,4.59968653180071e-06
3.74,2.23312660662668e-06
3.76,3.02363578409793e-06
3.78,5.56496694504412e-06
3.8,6.14554486312296e-06
3.82,4.59255256487306e-06
3.84,2.46355446380768e-06
3.86,2.7337300116797e-06
3.88,4.45318023727868e-06
3.9,5.65657013057507e-06
3.92,5.38409958536434e-06
3.94,3.26560729100963e-06
3.96,1.77592237666313e-06
3.98,4.29264351746701e-06
4,5.67347990369953e-06
4.02,5.13118171432456e-06
4.04,3.48682452614503e-06
4.06,2.13139177835253e-06
4.08,3.11130037889682e-06
4.1,5.00748490203867e-06
4.12,5.66837771102377e-06
4.14,4.27235379085077e-06
4.16,1.7955274736181e-06
4.18,2.90383406707126e-06
4.2,4.75572876885303e-06
4.22,5.1482265665113e-06
4.24,4.35120707454723e-06
4.26,2.74495569923119e-06
4.28,1.91522526793938e-06
4.3,3.97038835376313e-06
4.32,5.44275910162132e-06
4.34,4.91040187906362e-06
4.36,2.7730522862831e-06
4.38,1.87443292739707e-06
4.4,3.56728552087498e-06
4.42,4.68723838620411e-06
4.44,4.81223127189037e-06
4.46,3.71016795916019e-06
4.48,1.71792097745394e-06
4.5,2.73424346363907e-06
4.52,4.77458277414114e-06
4.54,5.08776105783231e-06
4.56,3.69069744544886e-06
4.58,1.99357218577879e-06
4.6,2.38871583310383e-06
4.62,3.84476481686893e-06
4.64,4.81021772423519e-06
4.66,4.45387250602806e-06
4.68,2.55540848446782e-06
4.7,1.62788341915665e-06
4.72,3.78078762172495e-06
4.74,4.80190913732445e-06
4.76,4.24631590162095e-06
4.78,2.84811448362093e-06
4.8,1.78268275661709e-06
4.82,2.76659357671377e-06
4.84,4.36485974980323e-06
4.86,4.79334138469713e-06
4.88,3.46160758526262e-06
4.9,1.43614236273971e-06
4.92,2.64030895857593e-06
4.94,4.11485749480036e-06
4.96,4.3644289672853e-06
4.98,3.63905196798456e-06
5,2.22457878557882e-06
5.02,1.71731343611346e-06
5.04,3.55802384263752e-06
5.06,4.69298140541388e-06
5.08,4.08036946790117e-06
5.1,2.21179927105684e-06
5.12,1.70795360526064e-06
5.14,3.15443652112354e-06
5.16,4.06040245389855e-06
5.18,4.10892927370533e-06
5.2,3.06461603315183e-06
5.22,1.37089608338476e-06
5.24,2.53356781604927e-06
5.26,4.19556677936783e-06
5.28,4.31512541429697e-06
5.3,3.04023322794884e-06
5.32,1.66779199200199e-06
5.34,2.14177260347572e-06
5.36,3.4061250650306e-06
5.38,4.18944638398823e-06
5.4,3.76317533122329e-06
5.42,2.03310855017937e-06
5.44,1.54393849564368e-06
5.46,3.39513899190038e-06
5.48,4.15245803967486e-06
5.5,3.594950180725e-06
5.52,2.37966382356427e-06
5.54,1.53294055304396e-06
5.56,2.51762303203879e-06
5.58,3.88400512651352e-06
5.6,4.13367272910125e-06
5.62,2.85551439111106e-06
5.64,1.2062296419111e-06
5.66,2.43672534364793e-06
5.68,3.63095093503655e-06
5.7,3.78180836097955e-06
5.72,3.10905516721442e-06
5.74,1.8370860315957e-06
5.76,1.59198040009282e-06
5.78,3.24688776525402e-06
5.8,4.12251020324335e-06
5.82,3.4548287839241e-06
5.84,1.80611167687082e-06
5.86,1.59306573935187e-06
5.88,2.84295000617846e-06
5.9,3.59286194340349e-06
5.92,3.57957339485619e-06
5.94,2.57398394894501e-06
5.96,1.14040915273221e-06
5.98,2.38598171996012e-06
6,3.75058937052636e-06
6.02,3.72589265071758e-06
6.04,2.55301195152989e-06
6.06,1.43631155930463e-06
6.08,1.95994943283166e-06
6.1,3.07797010662771e-06
6.12,3.71419216541108e-06
6.14,3.22759079041946e-06
6.16,1.63564037554303e-06
6.18,1.49713196618389e-06
6.2,3.09266615139605e-06
6.22,3.64876088049385e-06
6.24,3.09574236843597e-06
6.26,2.02078838234944e-06
6.28,1.34990377838697e-06
6.3,2.33185320532432e-06
6.32,3.50790702876213e-06
6.34,3.61330326140084e-06
6.36,2.38229215775153e-06
6.38,1.06159502988588e-06
6.4,2.2714898235185e-06
6.42,3.249617828131e-06
6.44,3.32945916108146e-06
6.46,2.6954159083315e-06
6.48,1.53535415857487e-06
6.5,1.50982005636998e-06
6.52,2.99920715536604e-06
6.54,3.66794705040096e-06
6.56,2.96353538820231e-06
6.58,1.50412546299306e-06
6.6,1.50620425115366e-06
6.62,2.59701616840061e-06
6.64,3.22926569294025e-06
6.66,3.16406725849148e-06
6.68,2.1867626160214e-06
6.7,9.93901724621064e-07
6.72,2.26982385134017e-06
6.74,3.39432085826752e-06
6.76,3.2611806114785e-06
6.78,2.17813488105918e-06
6.8,1.26896462142025e-06
6.82,1.82245354573141e-06
6.84,2.8246656716658e-06
6.86,3.33796329523783e-06
6.88,2.79931857933831e-06
6.9,1.3290214736414e-06
6.92,1.47171276273164e-06
6.94,2.84824400551007e-06
6.96,3.24748001061231e-06
6.98,2.70312953459543e-06
7,1.73843799066111e-06
7.02,1.21694805011674e-06
7.04,2.1910803785239e-06
7.06,3.20484862808809e-06
7.08,3.18993893261321e-06
7.1,2.00219379942835e-06
7.12,9.76437237270147e-07
7.14,2.13409514469598e-06
7.16,2.94096149195389e-06
7.18,2.96737393259298e-06
7.2,2.36069787089496e-06
7.22,1.29323007965552e-06
7.24,1.45568870807049e-06
7.26,2.79448425219158e-06
7.28,3.29275076085806e-06
7.3,2.56469573693144e-06
7.32,1.27402806918412e-06
7.34,1.43528193030666e-06
7.36,2.39593730752141e-06
7.38,2.93614066062164e-06
7.4,2.82531133343074e-06
7.42,1.87047169716755e-06
7.44,9.07098059156344e-07
7.46,2.17198586582237e-06
7.48,3.09831311307507e-06
7.5,2.8835648551008e-06
7.52,1.88249124878599e-06
7.54,1.14455986320467e-06
7.56,1.71470467325922e-06
7.58,2.62238414011804e-06
7.6,3.03054256969947e-06
7.62,2.44793018557908e-06
7.64,1.09251040038804e-06
7.66,1.45667243589165e-06
7.68,2.64485352246942e-06
7.7,2.92086300941363e-06
7.72,2.38856736635437e-06
7.74,1.51248525207601e-06
7.76,1.12300511461482e-06
7.78,2.08277480580885e-06
7.8,2.95493994047186e-06
7.82,2.83818924184802e-06
7.84,1.69231252989718e-06
7.86,9.33304503655402e-07
7.88,2.01848665748372e-06
7.9,2.68733228806996e-06
7.92,2.671978079156e-06
7.94,2.08329927783817e-06
7.96,1.09715147661288e-06
7.98,1.42175932931913e-06
8,2.6214800951857e-06
8.02,2.97566384980934e-06
8.04,2.23332194289257e-06
8.06,1.0968980911083e-06
8.08,1.37541733956624e-06
8.1,2.22834361419938e-06
8.12,2.69342479603214e-06
8.14,2.54033431797789e-06
8.16,1.60442617531553e-06
8.18,8.62124054260287e-07
8.2,2.08555682434761e-06
8.22,2.84482417593059e-06
8.24,2.56844717094733e-06
8.26,1.64327659672908e-06
8.28,1.04821539257534e-06
8.3,1.62706528988997e-06
8.32,2.45496566308746e-06
8.34,2.77115986988049e-06
8.36,2.15221501659554e-06
8.38,9.1151888210327e-07
8.4,1.4444557978364e-06
8.42,2.47012444565647e-06
8.44,2.64919133710027e-06
8.46,2.1317649257227e-06
8.48,1.32845930662374e-06
8.5,1.05825618868186e-06
8.52,1.99679452438517e-06
8.54,2.74381222609615e-06
8.56,2.54087917230809e-06
8.58,1.43805995897712e-06
8.6,9.17655953459032e-07
8.62,1.91966673281702e-06
8.64,2.476610451326e-06
8.66,2.42790095808362e-06
8.68,1.84998815454418e-06
8.7,9.40408411637564e-07
8.72,1.40265208268308e-06
8.74,2.47317082567347e-06
8.76,2.70384766815303e-06
8.78,1.95454953452255e-06
8.8,9.62083254785414e-07
8.82,1.32514222834466e-06
8.84,2.088046595104e-06
8.86,2.48926961420897e-06
8.88,2.2954012767229e-06
8.9,1.37629675112648e-06
8.92,8.46927090115341e-07
8.94,2.00771386908189e-06
8.96,2.62345329353603e-06
8.98,2.30015270727181e-06
9,1.44529316946942e-06
9.02,9.71047608886024e-07
9.04,1.5543532877308e-06
9.06,2.31227015260657e-06
9.08,2.54590224902233e-06
9.1,1.8971740547472e-06
9.12,7.75466823304249e-07
9.14,1.43106150964998e-06
9.16,2.31556447670063e-06
9.18,2.41807423258152e-06
9.2,1.91728665315576e-06
9.22,1.17485429323588e-06
9.24,1.01398551170469e-06
9.26,1.92506839322543e-06
9.28,2.56032312757294e-06
9.3,2.28494890722688e-06
9.32,1.22847373577171e-06
9.34,9.16920024639825e-07
9.36,1.83277631356369e-06
9.38,2.29899494222423e-06
9.4,2.22341155695108e-06
9.42,1.65124909633363e-06
9.44,8.18739598180796e-07
9.46,1.39312440580979e-06
9.48,2.34384571267694e-06
9.5,2.46843544164104e-06
9.52,1.71890926742125e-06
9.54,8.62763452829827e-07
9.56,1.28342452279418e-06
9.58,1.97078813651283e-06
9.6,2.31608095277559e-06
9.62,2.08229490546406e-06
9.64,1.17943627560595e-06
9.66,8.53018321978972e-07
9.68,1.93744400388998e-06
9.7,2.42837104074941e-06
9.72,2.06926197175448e-06
9.74,1.27933563682208e-06
9.76,9.09092755492705e-07
9.78,1.49454186901974e-06
9.8,2.18864880610601e-06
9.82,2.34625321287342e-06
9.84,1.67295309186121e-06
9.86,6.77770932570123e-07
9.88,1.4156060875162e-06
9.9,2.17628870426701e-06
9.92,2.21768644404937e-06
9.94,1.73381049901679e-06
9.96,1.043055722593e-06
9.98,9.84025110167964e-07
10,1.86220036850743e-06
10.02,2.39626691577091e-06
10.04,2.06017406796541e-06
10.06,1.05445410627662e-06
10.08,9.21860544327024e-07
10.1,1.75372325696222e-06
10.12,2.14625093037008e-06
10.14,2.04862845113733e-06
10.16,1.47900917126771e-06
10.18,7.27770799701412e-07
10.2,1.38809266890548e-06
10.22,2.22814614555031e-06
10.24,2.26207847438438e-06
10.26,1.51907867881267e-06
10.28,7.9236278838639e-07
10.3,1.24828675077407e-06
10.32,1.87231757593931e-06
10.34,2.16775357752317e-06
10.36,1.89531740831983e-06
10.38,1.01022912164576e-06
10.4,8.73012609295702e-07
10.42,1.87368511293567e-06
10.44,2.2558166938916e-06
10.46,1.87002450381052e-06
10.48,1.1401326203658e-06
10.5,8.60930308172864e-07
10.52,1.44675305034524e-06
10.54,2.08097558113877e-06
10.56,2.16744223186415e-06
10.58,1.47389142540542e-06
10.6,6.15093323213526e-07
10.62,1.39897932020622e-06
10.64,2.05018375040682e-06
10.66,2.04212102604532e-06
10.68,1.57397329462598e-06
10.7,9.27889824878507e-07
10.72,9.65299597022145e-07
10.74,1.80554408956946e-06
10.76,2.24648821337992e-06
10.78,1.85919963264074e-06
10.8,9.08983599060483e-07
10.82,9.27476309057528e-07
10.84,1.68010337380163e-06
10.86,2.01217532084781e-06
10.88,1.89554130043069e-06
10.9,1.32632073697991e-06
10.92,6.62803536005106e-07
10.94,1.38373159007745e-06
10.96,2.12146842772854e-06
10.98,2.0782665067102e-06
11,1.34834457641695e-06
11.02,7.4336138045301e-07
11.04,1.21713774418396e-06
11.06,1.78807609211149e-06
11.08,2.03845294353732e-06
11.1,1.72940728283753e-06
11.12,8.65895166854333e-07
11.14,8.9991444104064e-07
11.16,1.81454068410869e-06
11.18,2.10233803325202e-06
11.2,1.69804141329598e-06
11.22,1.02395752909234e-06
11.24,8.25177403086752e-07
11.26,1.40953534757905e-06
11.28,1.98674542574822e-06
11.3,2.0065397410182e-06
11.32,1.29704208744938e-06
11.34,5.8440990322467e-07
11.36,1.38218210609205e-06
11.38,1.93646072229328e-06
11.4,1.88811552604012e-06
11.42,1.43360295712493e-06
11.44,8.27368009731147e-07
11.46,9.56691036191886e-07
11.48,1.75430820123388e-06
11.5,2.1084409798109e-06
11.52,1.6775941710362e-06
11.54,7.87888737402484e-07
11.56,9.3233073512701e-07
11.58,1.61142169929075e-06
11.6,1.89299667389233e-06
11.62,1.75856159934809e-06
11.64,1.18803064915075e-06
11.66,6.20064252305629e-07
11.68,1.3782456691735e-06
11.7,2.02074918085671e-06
11.72,1.91177059370918e-06
11.74,1.20066199237271e-06
11.76,7.0860130295415e-07
11.78,1.18797946884175e-06
11.8,1.71401195193877e-06
11.82,1.92280404458296e-06
11.84,1.57964055157284e-06
11.86,7.43482158627211e-07
11.88,9.27992890133166e-07
11.9,1.75766159459664e-06
11.92,1.96420631611785e-06
11.94,1.54887060036554e-06
11.96,9.26871722994729e-07
11.98,7.99320497471679e-07
12,1.38032715682264e-06
12.02,1.90300010446527e-06
12.04,1.8608835863987e-06
12.06,1.14045030158768e-06
12.08,5.79815914913534e-07
12.1,1.36522122897106e-06
12.12,1.83422112747379e-06
12.14,1.75339055280883e-06
12.16,1.31022740553324e-06
12.18,7.41321748720549e-07
12.2,9.57150958909788e-07
12.22,1.70814769435489e-06
12.24,1.98106302428144e-06
12.26,1.51322975186969e-06
12.28,6.89768957145005e-07
12.3,9.36770465892825e-07
12.32,1.54835516448285e-06
12.34,1.78696569105011e-06
12.36,1.6345524777839e-06
12.38,1.06129121385409e-06
12.4,5.97368744353005e-07
12.42,1.37161909551578e-06
12.44,1.92475500153364e-06
12.46,1.759242815585e-06
12.48,1.07149789141477e-06
12.5,6.83148541888212e-07
12.52,1.16030308957134e-06
12.54,1.64750790588189e-06
12.56,1.81670959218957e-06
12.58,1.44177595720018e-06
12.6,6.40316593258895e-07
12.62,9.53804412587461e-07
12.64,1.70121452785929e-06
12.66,1.83788576586799e-06
12.68,1.41790380445067e-06
12.7,8.44398566201097e-07
12.72,7.80323036303241e-07
12.74,1.35615977671266e-06
12.76,1.82639620574527e-06
12.78,1.72741675984498e-06
12.8,1.0019073559103e-06
12.82,5.92556640338019e-07
12.84,1.34707498289132e-06
12.86,1.7417543945014e-06
12.88,1.63535302791109e-06
12.9,1.20153413154467e-06
12.92,6.69633358991148e-07
12.94,9.64522660068903e-07
12.96,1.66607543567258e-06
12.98,1.86347372883703e-06
13,1.36505621970779e-06
13.02,6.14541579209555e-07
13.04,9.41108774302077e-07
13.06,1.49153329370927e-06
13.08,1.69320853687099e-06
13.1,1.52201265046351e-06
13.12,9.45233529243564e-07
13.14,5.93017688077425e-07
13.16,1.364541142539e-06
13.18,1.83355503862401e-06
13.2,1.61921538107362e-06
13.22,9.58369118087203e-07
13.24,6.64760683440801e-07
13.26,1.13497324526549e-06
13.28,1.58757199961233e-06
13.3,1.71786284957287e-06
13.32,1.31302265927172e-06
13.34,5.55273002997971e-07
13.36,9.76303374828317e-07
13.38,1.64460656551542e-06
13.4,1.7208749196218e-06
13.42,1.30114578726336e-06
13.44,7.72466473475327e-07
13.46,7.66027790985142e-07
13.48,1.33480404893711e-06
13.5,1.75402316994448e-06
13.52,1.60301516883962e-06
13.54,8.78734632844985e-07
13.56,6.1410211888477e-07
13.58,1.32651681245806e-06
13.6,1.65682257692905e-06
13.62,1.53076975579887e-06
13.64,1.10460147544001e-06
13.66,6.11191949839605e-07
13.68,9.75787539412622e-07
13.7,1.62627649909327e-06
13.72,1.75417880102874e-06
13.74,1.23187656119697e-06
13.76,5.61260539622169e-07
13.78,9.4472536401756e-07
13.8,1.44064116160158e-06
13.82,1.6105269189526e-06
13.84,1.41983350487292e-06
13.86,8.39892606081559e-07
13.88,6.04014488928623e-07
13.9,1.35725272493563e-06
13.92,1.74749045093162e-06
13.94,1.49133496767974e-06
13.96,8.60420700319335e-07
13.98,6.5271629173635e-07
14,1.11323496844696e-06
14.02,1.53413448488833e-06
14.04,1.62545857552622e-06
14.06,1.19226982097723e-06
14.08,4.89531450734783e-07
14.1,9.95947713580064e-07
14.12,1.58844620783973e-06
14.14,1.61213788674099e-06
14.16,1.19601447183261e-06
14.18,7.08553204993855e-07
14.2,7.55940783382606e-07
14.22,1.31539834934174e-06
14.24,1.68417919886237e-06
14.26,1.48529180689938e-06
14.28,7.68525413789031e-07
14.3,6.38762955932947e-07
14.32,1.30306547986543e-06
14.34,1.57753383382792e-06
14.36,1.43638110940867e-06
14.38,1.01620303084802e-06
14.4,5.64240024272374e-07
14.42,9.88218495460012e-07
14.44,1.58675735389314e-06
14.46,1.65113684624299e-06
14.48,1.11179241361028e-06
14.5,5.26820230656624e-07
14.52,9.4635649126317e-07
14.54,1.39439615643452e-06
14.56,1.53687186688064e-06
14.58,1.32637586019081e-06
14.6,7.45042384544496e-07
14.62,6.2564737006603e-07
14.64,1.34903923632807e-06
14.66,1.66629417631065e-06
14.68,1.37526690729889e-06
14.7,7.77209744221589e-07
14.72,6.46175498580233e-07
14.74,1.09559930833323e-06
14.76,1.4869657510139e-06
14.78,1.53926734471454e-06
14.8,1.07953801634243e-06
14.82,4.45571796081892e-07
14.84,1.01339065250325e-06
14.86,1.53380562627931e-06
14.88,1.51175363512387e-06
14.9,1.10142511251319e-06
14.92,6.51973533607317e-07
14.94,7.50756583714045e-07
14.96,1.2981447039354e-06
14.98,1.61649092145858e-06
15,1.37315543461996e-06
15.02,6.70145214685026e-07
15.04,6.64001933391594e-07
15.06,1.27736089356997e-06
15.08,1.50305778981021e-06
15.1,1.34979559238341e-06
15.12,9.33729435666036e-07
15.14,5.27616746067737e-07
15.16,1.00034779877127e-06
15.18,1.54621888404584e-06
15.2,1.55246379504691e-06
15.22,1.00255439517341e-06
15.24,5.0669768624569e-07
15.26,9.45038482944391e-07
15.28,1.35129936939815e-06
15.3,1.46972813908147e-06
15.32,1.23937882075598e-06
15.34,6.59703912514833e-07
15.36,6.528424356008e-07
15.38,1.33859175756001e-06
15.4,1.58888831788093e-06
15.42,1.26994790854565e-06
15.44,7.07519648903829e-07
15.46,6.43409186850184e-07
15.48,1.08140963196023e-06
15.5,1.4449786910378e-06
15.52,1.45868964288879e-06
15.54,9.7499566619026e-07
15.56,4.24357460986686e-07
15.58,1.02855477021785e-06
15.6,1.48131669820519e-06
15.62,1.42000889391807e-06
15.64,1.01704825334288e-06
15.66,6.03068203641187e-07
15.68,7.51088886138058e-07
15.7,1.28338169796296e-06
15.72,1.55131025311038e-06
15.74,1.26668109249434e-06
15.76,5.84156932074575e-07
15.78,6.89118263684463e-07
15.8,1.25075585164358e-06
15.82,1.4336429440949e-06
15.84,1.26991060307642e-06
15.86,8.55896912649954e-07
15.88,5.01565478341355e-07
15.9,1.0120403228162e-06
15.92,1.50448500657559e-06
15.94,1.45716353062531e-06
15.96,9.02424756721295e-07
15.98,4.96861407924276e-07
16,9.40848149870934e-07
16.02,1.31051563513506e-06
16.04,1.4069816105508e-06
16.06,1.15660548995547e-06
16.08,5.82636376915079e-07
16.1,6.81838525139465e-07
16.12,1.32484044998263e-06
16.14,1.51390007231944e-06
16.16,1.17362853690885e-06
16.18,6.49072695220086e-07
16.2,6.42311749764481e-07
16.22,1.06933187236802e-06
16.24,1.40634846832432e-06
16.26,1.38238679762108e-06
16.28,8.78187202385811e-07
16.3,4.23017283442163e-07
16.32,1.04056465918087e-06
16.34,1.43071775374465e-06
16.36,1.33655300652601e-06
16.38,9.42270522097802e-07
16.4,5.61929404572648e-07
16.42,7.56461380140118e-07
16.44,1.27074880431626e-06
16.46,1.48883077196185e-06
16.48,1.16638054181455e-06
16.5,5.12256510632303e-07
16.52,7.13674242969774e-07
16.54,1.22446240196954e-06
16.56,1.36994090361101e-06
16.58,1.19654375060399e-06
16.6,7.82687653437493e-07
16.62,4.87145904499989e-07
16.64,1.0237436958917e-06
16.66,1.46221682664843e-06
16.68,1.36532915269732e-06
16.7,8.10827848696323e-07
16.72,4.94852239828731e-07
16.74,9.34888279625699e-07
16.76,1.27221344149333e-06
16.78,1.34755547848426e-06
16.8,1.07663319291242e-06
16.82,5.13405467561309e-07
16.84,7.10846836439168e-07
16.86,1.30760009934018e-06
16.88,1.44044046303215e-06
16.9,1.08457202408077e-06
16.92,5.99309995694313e-07
16.94,6.4148276976571e-07
16.96,1.05829385138474e-06
16.98,1.36925938425763e-06
17,1.30865273920967e-06
17.02,7.87970724283208e-07
17.04,4.3579706567199e-07
17.06,1.04839519248066e-06
17.08,1.3811189043498e-06
17.1,1.26017950988114e-06
17.12,8.75609257832243e-07
17.14,5.27677480569146e-07
17.16,7.65326755523464e-07
17.18,1.25902710340365e-06
17.2,1.4285260367176e-06
17.22,1.07237260399206e-06
17.24,4.5597012100899e-07
17.26,7.36669964947914e-07
17.28,1.19887804644095e-06
17.3,1.31214044251164e-06
17.32,1.12956840023804e-06
17.34,7.14585314076996e-07
17.36,4.84630823865613e-07
17.38,1.03554027058955e-06
17.4,1.42015789889325e-06
17.42,1.27768715204832e-06
17.44,7.28267635929424e-07
17.46,4.99267304132552e-07
17.48,9.28575128903038e-07
17.5,1.23715388804421e-06
17.52,1.29135602217726e-06
17.54,9.99170352921817e-07
17.56,4.53184973757175e-07
17.58,7.39511768993306e-07
17.6,1.28759102741919e-06
17.62,1.3685569737535e-06
17.64,1.001813465709e-06
17.66,5.56493633370077e-07
17.68,6.4085480450111e-07
17.7,1.04811469155247e-06
17.72,1.33265707263882e-06
17.74,1.2361578795704e-06
17.76,7.03153673463087e-07
17.78,4.57146798682441e-07
17.8,1.05163968893432e-06
17.82,1.33172992464788e-06
17.84,1.18932727894389e-06
17.86,8.14977519611033e-07
17.88,4.9884933874008e-07
17.9,7.75957890635647e-07
17.92,1.24669154037959e-06
17.94,1.36925480999403e-06
17.96,9.84014194816345e-07
17.98,4.15459309140831e-07
18,7.56728612669929e-07
18.02,1.17355496625532e-06
18.04,1.25953314541236e-06
18.06,1.06819581213588e-06
18.08,6.51678658619655e-07
18.1,4.92415431747643e-07
18.12,1.0466904466448e-06
18.14,1.3784555281703e-06
18.16,1.1948165728532e-06
18.18,6.55547308217387e-07
18.2,5.08583904843604e-07
18.22,9.22776493322891e-07
18.24,1.20587227635725e-06
18.26,1.23861257287115e-06
18.28,9.24688171128058e-07
18.3,4.04573285815079e-07
18.32,7.67804857338204e-07
18.34,1.26586936291328e-06
18.36,1.29905085026222e-06
18.38,9.25384558554244e-07
18.4,5.20149887341906e-07
18.42,6.41377537755383e-07
18.44,1.03938992755417e-06
18.46,1.29645612986096e-06
18.48,1.16448147195748e-06
18.5,6.23317561506605e-07
18.52,4.83544301438721e-07
18.54,1.0508196277087e-06
18.56,1.28248540326466e-06
18.58,1.12286010014072e-06
18.6,7.5851999256554e-07
18.62,4.74475671600466e-07
18.64,7.87375645000168e-07
18.66,1.23268962483171e-06
18.68,1.30988151564182e-06
18.7,9.00210478577765e-07
18.72,3.89384778543769e-07
18.74,7.72834552656779e-07
18.76,1.14778514508096e-06
18.78,1.21079354644664e-06
18.8,1.01090862144105e-06
18.82,5.93296459364804e-07
18.84,5.07535435177837e-07
18.86,1.05592029328814e-06
18.88,1.33651675463768e-06
18.9,1.11659171637877e-06
18.92,5.92846481443882e-07
18.94,5.20628184251302e-07
18.96,9.17428522202274e-07
18.98,1.17807558099013e-06
19,1.18912113819342e-06
19.02,8.53655659407746e-07
19.04,3.70269712323577e-07
19.06,7.9517589871928e-07
19.08,1.24310304730868e-06
19.1,1.23281301785096e-06
19.12,8.55837427148377e-07
19.14,4.90494197780973e-07
19.16,6.44054706340129e-07
19.18,1.03278427043177e-06
19.2,1.26110364919616e-06
19.22,1.0940562121224e-06
19.24,5.49219819352231e-07
19.26,5.13135269346776e-07
19.28,1.04705449608484e-06
19.3,1.23412435015175e-06
19.32,1.06051432956693e-06
19.34,7.05317999159515e-07
19.36,4.54821521733351e-07
19.38,7.99590792399088e-07
19.4,1.21686011214367e-06
19.42,1.24991590548304e-06
19.44,8.20131448162401e-07
19.46,3.75860871785147e-07
19.48,7.84907418181842e-07
19.5,1.12132448005465e-06
19.52,1.16470762745523e-06
19.54,9.5603638957733e-07
19.56,5.38437295718146e-07
19.58,5.27171764196624e-07
19.6,1.06214072569301e-06
19.62,1.29345074488822e-06
19.64,1.04222388751018e-06
19.66,5.39364065680332e-07
19.68,5.33085300391977e-07
19.7,9.11874562814005e-07
19.72,1.15269074818267e-06
19.74,1.14194002769527e-06
19.76,7.85931481156995e-07
19.78,3.51323538090996e-07
19.8,8.20458057442574e-07
19.82,1.21920506299506e-06
19.84,1.17016303684986e-06
19.86,7.93426734149749e-07
19.88,4.67362252380531e-07
19.9,6.49094347687325e-07
19.92,1.02830713963108e-06
19.94,1.22685579472149e-06
19.96,1.02559574972624e-06
19.98,4.82491232306839e-07
20,5.44514836002932e-07
20.02,1.04136208275703e-06
20.04,1.18769315610071e-06
20.06,1.0026918140561e-06
20.08,6.55427656439081e-07
20.1,4.41093944729469e-07
20.12,8.13075420659176e-07
20.14,1.19972849658126e-06
20.16,1.18970944170802e-06
20.18,7.4377833825022e-07
20.2,3.73326404011632e-07
20.22,7.93767634865015e-07
20.24,1.09471529519088e-06
20.26,1.12077090305171e-06
20.28,9.02483612784415e-07
20.3,4.86639795717798e-07
20.32,5.49694081549062e-07
20.34,1.06502160604249e-06
20.36,1.24873015605961e-06
20.38,9.70831472883926e-07
20.4,4.93818860933765e-07
20.42,5.44413022179525e-07
20.44,9.05606920596129e-07
20.46,1.12848089902095e-06
20.48,1.0957185584884e-06
20.5,7.20737764716388e-07
20.52,3.46432190851739e-07
20.54,8.42416501275104e-07
20.56,1.19355855120813e-06
20.58,1.11065945187512e-06
20.6,7.3756729039789e-07
20.62,4.49610999648131e-07
20.64,6.55807082748479e-07
20.66,1.0251248691201e-06
20.68,1.19330313321021e-06
20.7,9.5942478734696e-07
20.72,4.2483895522016e-07
20.74,5.75987558397231e-07
20.76,1.0341030630422e-06
20.78,1.14385135517002e-06
20.8,9.49777287586731e-07
20.82,6.09260547496387e-07
20.84,4.34317285330662e-07
20.86,8.27954089053768e-07
20.88,1.18187573617883e-06
20.9,1.13009609715643e-06
20.92,6.71987909400357e-07
20.94,3.80347285405724e-07
20.96,8.00539176475408e-07
20.98,1.06899768795448e-06
21,1.07922259970907e-06
21.02,8.50055830811194e-07
21.04,4.38612060179027e-07
21.06,5.74568445411593e-07
21.08,1.06502171579941e-06
21.1,1.20258310220348e-06
21.12,9.02085331780451e-07
21.14,4.55357968966556e-07
21.16,5.54320980220543e-07
21.18,8.98815948205722e-07
21.2,1.1047283568245e-06
21.22,1.04936415739436e-06
21.24,6.57204688512086e-07
21.26,3.52998146118799e-07
21.28,8.60408957008677e-07
21.3,1.16562518173031e-06
21.32,1.05349190747712e-06
21.34,6.8698186294101e-07
21.36,4.35530074037184e-07
21.38,6.63243048435014e-07
21.4,1.02201254680363e-06
21.42,1.15946660585493e-06
21.44,8.95188847657236e-07
21.46,3.77340974362386e-07
21.48,6.05712324874459e-07
21.5,1.0249538538643e-06
21.52,1.10248723549106e-06
21.54,9.01505559297163e-07
21.56,5.66810202753372e-07
21.58,4.34344608213675e-07
21.6,8.43565029581102e-07
21.62,1.16335611310433e-06
21.64,1.07175285320858e-06
21.66,6.05875537685435e-07
21.68,3.94838064367488e-07
21.7,8.05933901008586e-07
21.72,1.04504498830817e-06
21.74,1.04052638045615e-06
21.76,7.99171178274426e-07
21.78,3.9613407436451e-07
21.8,6.01519044465492e-07
21.82,1.06289972932296e-06
21.84,1.15585219434761e-06
21.86,8.3644436007607e-07
21.88,4.24034680373509e-07
21.9,5.63471011967937e-07
21.92,8.92349105163885e-07
21.94,1.08147813561355e-06
21.96,1.00253013138013e-06
21.98,5.95051914615187e-07
22,3.68618672337696e-07
22.02,8.74644147263221e-07
22.04,1.13547355353507e-06
22.06,9.9813278458547e-07
22.08,6.40397962183148e-07
22.1,4.23844874884755e-07
22.12,6.70965024474659e-07
22.14,1.01805695969666e-06
22.16,1.12434705234354e-06
22.18,8.3212818266224e-07
22.2,3.40405596128181e-07
22.22,6.32326526484075e-07
22.24,1.01339069742406e-06
22.26,1.06291391405111e-06
22.28,8.56858571533235e-07
22.3,5.27342238220092e-07
22.32,4.39896816415496e-07
22.34,8.58691220500716e-07
22.36,1.14357657893305e-06
22.38,1.01474266118375e-06
22.4,5.46126447047336e-07
22.42,4.13890124142142e-07
22.44,8.09928494227646e-07
22.46,1.02302777866861e-06
22.48,1.00471286137658e-06
22.5,7.50205200839524e-07
22.52,3.61250029313323e-07
22.54,6.29773054729552e-07
22.56,1.05908431236276e-06
22.58,1.10944734553156e-06
22.6,7.74817312812023e-07
22.62,4.00370833782052e-07
22.64,5.72663625625325e-07
22.66,8.87140748757981e-07
22.68,1.0592010208162e-06
22.7,9.55584967953791e-07
22.72,5.34905352529712e-07
22.74,3.91451983560134e-07
22.76,8.85879005415942e-07
22.78,1.10385492457532e-06
22.8,9.44747404829601e-07
22.82,5.9721376450927e-07
22.84,4.14384152356915e-07
22.86,6.79327254036296e-07
22.88,1.01307254921842e-06
22.9,1.0874937606639e-06
22.92,7.69685075211448e-07
22.94,3.14391653445697e-07
22.96,6.55405850555998e-07
22.98,9.99294743373238e-07
23,1.02446671163082e-06
23.02,8.14550006857459e-07
23.04,4.89789002295149e-07
23.06,4.49508784074855e-07
23.08,8.722152758238e-07
23.1,1.12168871872343e-06
23.12,9.58557104262354e-07
23.14,4.92680165672198e-07
23.16,4.34526994994228e-07
23.18,8.12034952448263e-07
23.2,1.00240194487294e-06
23.22,9.71089131350164e-07
23.24,7.02965367140771e-07
23.26,3.35299223442287e-07
23.28,6.57964649105693e-07
23.3,1.05336079772676e-06
23.32,1.06379444754694e-06
23.34,7.17901745274131e-07
23.36,3.84343598323601e-07
23.38,5.82123698558947e-07
23.4,8.83567546762607e-07
23.42,1.03816750584029e-06
23.44,9.09117426818712e-07
23.46,4.78036442244873e-07
23.48,4.19637229393352e-07
23.5,8.9480110027987e-07
23.52,1.07179421945847e-06
23.54,8.94065516881908e-07
23.56,5.57607235964381e-07
23.58,4.07864958711707e-07
23.6,6.89082703079426e-07
23.62,1.00745991982569e-06
23.64,1.04918221492945e-06
23.66,7.07981114341348e-07
23.68,3.00057290020892e-07
23.7,6.75386331824342e-07
23.72,9.83232599165391e-07
23.74,9.87034191925983e-07
23.76,7.73692312185842e-07
23.78,4.53517096340401e-07
23.8,4.62414593530074e-07
23.82,8.83669385209761e-07
23.84,1.09717115066457e-06
23.86,9.02600822869937e-07
23.88,4.45084330152675e-07
23.9,4.54669488718332e-07
23.92,8.11913206911799e-07
23.94,9.82403558415768e-07
23.96,9.38514672794827e-07
23.98,6.56684847822044e-07
24,3.18555923888918e-07
24.02,6.84653567955757e-07
24.04,1.04507303124521e-06
24.06,1.01867436883645e-06
24.08,6.65696980341074e-07
24.1,3.74754929605803e-07
24.12,5.91390491230916e-07
24.14,8.8122311234554e-07
24.16,1.01801505139565e-06
24.18,8.63355458124985e-07
24.2,4.25731077470022e-07
24.22,4.50891231826005e-07
24.24,9.01545900073713e-07
24.26,1.0400049893501e-06
24.28,8.46820955833691e-07
24.3,5.22020043037642e-07
24.32,4.05015293617964e-07
24.34,7.00671460060704e-07
24.36,1.00165544018105e-06
24.38,1.01009822585058e-06
24.4,6.47824882881543e-07
24.42,2.97930692836712e-07
24.44,6.93009008226656e-07
24.46,9.66223359372038e-07
24.48,9.51127993859871e-07
24.5,7.3413429625277e-07
24.52,4.18848761057826e-07
24.54,4.7861895909861e-07
24.56,8.93290305137122e-07
24.58,1.07017019756183e-06
24.6,8.4674218238989e-07
24.62,4.0324277576996e-07
24.64,4.73547325465574e-07
24.66,8.09840110143303e-07
24.68,9.62649004013014e-07
24.7,9.06009201368327e-07
24.72,6.10515288350783e-07
24.74,3.10744282626226e-07
24.76,7.08953600065989e-07
24.78,1.03365944889357e-06
24.8,9.73553897517615e-07
24.82,6.175653139788e-07
24.84,3.6963553382253e-07
24.86,5.9981637988653e-07
24.88,8.79266455685404e-07
24.9,9.97825876122358e-07
24.92,8.17922193008233e-07
24.94,3.78783522837745e-07
24.96,4.82815669153308e-07
24.98,9.05682125025309e-07
25,1.00855772604203e-06
25.02,8.03183605684574e-07
25.04,4.90448090857905e-07
25.06,4.0580404439828e-07
25.08,7.13771354084786e-07
25.1,9.95605969770994e-07
25.12,9.70778743590477e-07
25.14,5.9025704626481e-07
25.16,3.07001209637186e-07
25.18,7.08685763490403e-07
25.2,9.49179889275885e-07
25.22,9.17457736829416e-07
25.24,6.96236688130905e-07
25.26,3.86937833554437e-07
25.28,4.98239686680506e-07
25.3,9.0158694321091e-07
25.32,1.04137242616436e-06
25.34,7.91523913439224e-07
25.36,3.6791225621423e-07
25.38,4.91360209595348e-07
25.4,8.06692924015456e-07
25.42,9.43386198239421e-07
25.44,8.73217258605357e-07
25.46,5.64125604789026e-07
25.48,3.11725950007749e-07
25.5,7.30781867630416e-07
25.52,1.0191111366964e-06
25.54,9.28141039650484e-07
25.56,5.72789463094746e-07
25.58,3.67293866250648e-07
25.6,6.07207071615177e-07
25.62,8.77042182532205e-07
25.64,9.76627697217155e-07
25.66,7.72093219441563e-07
25.68,3.37572876034935e-07
25.7,5.13568800314447e-07
25.72,9.06639630544151e-07
25.74,9.77034725871166e-07
25.76,7.62615891511482e-07
25.78,4.62133011325026e-07
25.8,4.0943668467712e-07
25.82,7.27449724415611e-07
25.84,9.88657688234074e-07
25.86,9.31218214659615e-07
25.88,5.35969700164403e-07
25.9,3.24355345546299e-07
25.92,7.22224299314049e-07
25.94,9.3244020986355e-07
25.96,8.86342095819019e-07
25.98,6.60287519762396e-07
26,3.59093120629306e-07
26.02,5.20802300505025e-07
26.04,9.08769673011264e-07
26.06,1.01152055399885e-06
26.08,7.37890653266005e-07
26.1,3.40418534246389e-07
26.12,5.0851066971972e-07
26.14,8.03475301891499e-07
26.16,9.25227827026056e-07
26.18,8.40403666884968e-07
26.2,5.17956190225258e-07
26.22,3.21427865480901e-07
26.24,7.50578851007984e-07
26.26,1.00203103603578e-06
26.28,8.82748004085159e-07
26.3,5.31170856164253e-07
26.32,3.67029738121927e-07
26.34,6.14080947243032e-07
26.36,8.74489400097647e-07
26.38,9.53922264690389e-07
26.4,7.25336191443412e-07
26.42,3.02740595497634e-07
26.44,5.42302505435111e-07
26.46,9.04235571275979e-07
26.48,9.45036187215483e-07
26.5,7.24256472133759e-07
26.52,4.35927694553131e-07
26.54,4.150503635073e-07
26.56,7.4075357344818e-07
26.58,9.79915800966754e-07
26.6,8.90918458719415e-07
26.62,4.85048124978931e-07
26.64,3.46354716962106e-07
26.66,7.33071786989797e-07
26.68,9.15733204718361e-07
26.7,8.57408961447023e-07
26.72,6.26021018636486e-07
26.74,3.36075181558283e-07
26.76,5.45113378099162e-07
26.78,9.14465969206203e-07
26.8,9.80933321774131e-07
26.82,6.86638103196273e-07
26.84,3.216652760824e-07
26.86,5.24965742387508e-07
26.88,8.00750225922414e-07
26.9,9.085921413508e-07
26.92,8.08011641169586e-07
26.94,4.7296151944418e-07
26.96,3.390854018275e-07
26.98,7.68734391734839e-07
27,9.83268503288544e-07
27.02,8.38199124451205e-07
27.04,4.93185325484079e-07
27.06,3.68973857899531e-07
27.08,6.2136117778373e-07
27.1,8.72050505812895e-07
27.12,9.2985693826821e-07
27.14,6.77724923436681e-07
27.16,2.7588376346207e-07
27.18,5.69051863451583e-07
27.2,8.98911528694468e-07
27.22,9.12646178041889e-07
27.24,6.87515120585286e-07
27.26,4.11022754372498e-07
27.28,4.22414671715766e-07
27.3,7.53250616902096e-07
27.32,9.687815916406e-07
27.34,8.49324043249358e-07
27.36,4.37257676696774e-07
27.38,3.70127867218695e-07
27.4,7.40847816677829e-07
27.42,8.98587750324376e-07
27.44,8.29809447090205e-07
27.46,5.92615150199907e-07
27.48,3.17972623426093e-07
27.5,5.69761604098043e-07
27.52,9.17911424521804e-07
27.54,9.49373657924774e-07
27.56,6.37991542307754e-07
27.58,3.11232783562374e-07
27.6,5.40164929512275e-07
27.62,7.98408071866828e-07
27.64,8.93287571500106e-07
27.66,7.76134849285707e-07
27.68,4.30042691939961e-07
27.7,3.62811004388281e-07
27.72,7.85148027191036e-07
27.74,9.63407973817152e-07
27.76,7.95359598061586e-07
27.78,4.59559480385652e-07
27.8,3.73323455741846e-07
27.82,6.29752478086218e-07
27.84,8.7018438369372e-07
27.86,9.04940554826486e-07
27.88,6.29931344003742e-07
27.9,2.59368117776091e-07
27.92,5.94183068664162e-07
27.94,8.91524385394936e-07
27.96,8.80514606266202e-07
27.98,6.52411560438254e-07
28,3.87433746524956e-07
28.02,4.32018478271781e-07
28.04,7.65124968961763e-07
28.06,9.55264718324702e-07
28.08,8.0630558234805e-07
28.1,3.92683107965979e-07
28.12,3.94209433579751e-07
28.14,7.45746789363722e-07
28.16,8.8085745137691e-07
28.18,8.02761046778642e-07
28.2,5.59158305175891e-07
28.22,3.04770317385403e-07
28.24,5.93771233665543e-07
28.26,9.1844402435501e-07
28.28,9.16347663600249e-07
28.3,5.91637063477929e-07
28.32,3.07478461637473e-07
28.34,5.53450402239094e-07
28.36,7.95933429902464e-07
28.38,8.78556279498608e-07
28.4,7.44302203113538e-07
28.42,3.89617738991896e-07
28.44,3.9008627588525e-07
28.46,7.99223940053497e-07
28.48,9.42482029808134e-07
28.5,7.54634367897869e-07
28.52,4.30594124927196e-07
28.54,3.79704213189107e-07
28.56,6.39293728745789e-07
28.58,8.68873240021119e-07
28.6,8.79533371782367e-07
28.62,5.82814312262989e-07
28.64,2.5485046517785e-07
28.66,6.17791850536439e-07
28.68,8.82855099811139e-07
28.7,8.49499636442225e-07
28.72,6.19407266437185e-07
28.74,3.65868110500057e-07
28.76,4.44506949780087e-07
28.78,7.76799851877871e-07
28.8,9.39863477116196e-07
28.82,7.62339041060646e-07
28.84,3.52234796060965e-07
28.86,4.18214779787771e-07
28.88,7.4851939723642e-07
28.9,8.62960917817431e-07
28.92,7.75996162246234e-07
28.94,5.25207365402299e-07
28.96,2.97013779715807e-07
28.98,6.16898195008299e-07
29,9.15919649211662e-07
29.02,8.81595959781393e-07
29.04,5.47182226900799e-07
29.06,3.08560233850221e-07
29.08,5.64612780283012e-07
29.1,7.92942390396958e-07
29.12,8.63528592628492e-07
29.14,7.11725073840327e-07
29.16,3.51701900377996e-07
29.18,4.18713064381242e-07
29.2,8.102698808702e-07
29.22,9.20113331282561e-07
29.24,7.15813956599072e-07
29.26,4.05800130925522e-07
29.28,3.87203908345879e-07
29.3,6.49429069303862e-07
29.32,8.675023013038e-07
29.34,8.53494298963284e-07
29.36,5.3691458770032e-07
29.38,2.61652424183087e-07
29.4,6.3945551778197e-07
29.42,8.73199337769226e-07
29.44,8.20141979621424e-07
29.46,5.88873744535672e-07
29.48,3.47093315806454e-07
29.5,4.59981067575501e-07
29.52,7.88404043951736e-07
29.54,9.2312006926364e-07
29.56,7.18259596153112e-07
29.58,3.17593011300666e-07
29.6,4.42060472217036e-07
29.62,7.5005913200973e-07
29.64,8.45665294032971e-07
29.66,7.49786122173455e-07
29.68,4.91014295987738e-07
29.7,2.95781593093027e-07
29.72,6.39392649530769e-07
29.74,9.10757478945791e-07
29.76,8.45411789759749e-07
29.78,5.04687615413827e-07
29.8,3.1333159009451e-07
29.82,5.74113687075373e-07
29.84,7.89565198512109e-07
29.86,8.47726321928114e-07
29.88,6.77802803827873e-07
29.9,3.16498939304464e-07
29.92,4.47443564852211e-07
29.94,8.17974145849099e-07
29.96,8.95962086805981e-07
29.98,6.78381103224931e-07
30,3.84178718190567e-07
30.02,3.94974397474903e-07
30.04,6.59508039124018e-07
30.06,8.65192039967348e-07
30.08,8.26239096935116e-07
30.1,4.92236699767796e-07
30.12,2.76937292143902e-07
30.14,6.58466854661123e-07
30.16,8.62337044793803e-07
30.18,7.92367503556344e-07
30.2,5.60623891443813e-07
30.22,3.31335465791974e-07
30.24,4.77767062299273e-07
30.26,7.99498030230417e-07
30.28,9.05185750815205e-07
30.3,6.74777502219097e-07
30.32,2.90514210700626e-07
30.34,4.65343282285028e-07
30.36,7.50903793722836e-07
30.38,8.29584172509852e-07
30.4,7.24544025071343e-07
30.42,4.57268231221952e-07
30.44,3.01827858957869e-07
30.46,6.61459345773482e-07
30.48,9.03598649859702e-07
30.5,8.08559748241354e-07
30.52,4.64851634389789e-07
30.54,3.21348045739529e-07
30.56,5.82821604042958e-07
30.58,7.86392236000445e-07
30.6,8.31242898420473e-07
30.62,6.42497903281488e-07
30.64,2.8508188611747e-07
30.66,4.75943450191211e-07
30.68,8.22609713915846e-07
30.7,8.70140530535434e-07
30.72,6.42033034072448e-07
30.74,3.64912657464373e-07
30.76,4.02820427867711e-07
30.78,6.69296218385506e-07
30.8,8.61308116356721e-07
30.82,7.97149521584136e-07
30.84,4.48499756992946e-07
30.86,2.97510700869801e-07
30.88,6.7431922037725e-07
30.9,8.49891687473416e-07
30.92,7.65641505102465e-07
30.94,5.33887568039525e-07
30.96,3.1824331039366e-07
30.98,4.96814875714395e-07
31,8.09254564009297e-07
31.02,8.85713272006929e-07
31.04,6.32112017241962e-07
31.06,2.71921640220742e-07
31.08,4.87257184412713e-07
31.1,7.51024145943364e-07
31.12,8.14772346277754e-07
31.14,7.00328752845493e-07
31.16,4.24562866375066e-07
31.18,3.14702288629638e-07
31.2,6.82834431013095e-07
31.22,8.94840632155924e-07
31.24,7.71860664679414e-07
31.26,4.28689211613893e-07
31.28,3.32214654103582e-07
31.3,5.91468591383524e-07
31.32,7.84036795101651e-07
31.34,8.14489631136599e-07
31.36,6.06315254573032e-07
31.38,2.59581088112589e-07
31.4,5.0425150971842e-07
31.42,8.24831444582436e-07
31.44,8.43288622662094e-07
31.46,6.07008364048229e-07
31.48,3.47867444849987e-07
31.5,4.11279241181978e-07
31.52,6.7910233827562e-07
31.54,8.55767462728522e-07
31.56,7.66015809032557e-07
31.58,4.05681456767106e-07
31.6,3.21212269880511e-07
31.62,6.87058532417805e-07
31.64,8.3579634041298e-07
31.66,7.39444955792281e-07
31.68,5.07750255676423e-07
31.7,3.07459709498825e-07
31.72,5.16337779845548e-07
31.74,8.16930428402553e-07
31.76,8.64141489020312e-07
31.78,5.90020005356376e-07
31.8,2.61530847828168e-07
31.82,5.06986140422193e-07
31.84,7.50047786819087e-07
31.86,8.00729076731635e-07
31.88,6.76635678866309e-07
31.9,3.93009829321236e-07
31.92,3.3279631631858e-07
31.94,7.02785737206454e-07
31.96,8.84386226121665e-07
31.98,7.35748682336133e-07
32,3.9692802312487e-07
32.02,3.45048228222709e-07
32.04,6.00239021904238e-07
32.06,7.82661178353719e-07
32.08,7.97718129018714e-07
32.1,5.69913460441852e-07
32.12,2.42499093727048e-07
32.14,5.32180476570079e-07
32.16,8.2522639382297e-07
32.18,8.16262168241909e-07
32.2,5.73966073003532e-07
32.22,3.33484968169597e-07
32.24,4.21141178866721e-07
32.26,6.89449894685732e-07
32.28,8.48931423550138e-07
32.3,7.3318907662597e-07
32.32,3.64460709618735e-07
32.34,3.46984091005698e-07
32.36,6.97251285803315e-07
32.38,8.20515574285948e-07
32.4,7.13696385530084e-07
32.42,4.81698419921646e-07
32.44,2.99266664463676e-07
32.46,5.36164090603064e-07
32.48,8.22265031599631e-07
32.5,8.40147467338884e-07
32.52,5.4819765516202e-07
32.54,2.58364837039961e-07
32.56,5.24182941897456e-07
32.58,7.47732775113351e-07
32.6,7.86795723210519e-07
32.62,6.52633613018676e-07
32.64,3.6232538049147e-07
32.66,3.542450544588e-07
32.68,7.20497399198767e-07
32.7,8.71784487856975e-07
32.72,7.00130156897854e-07
32.74,3.69598327527389e-07
32.76,3.58572588444481e-07
32.78,6.08801774921384e-07
32.8,7.81832037590991e-07
32.82,7.80689518650915e-07
32.84,5.33642873709722e-07
32.86,2.35369437366452e-07
32.88,5.5907671323219e-07
32.9,8.23947724743813e-07
32.92,7.89664328060963e-07
32.94,5.43505881524324e-07
32.96,3.22173560044233e-07
32.98,4.32810259919211e-07
33,7.00569755425379e-07
33.02,8.41187988769989e-07
33.04,6.99345172145099e-07
33.06,3.26234829839116e-07
33.08,3.74174339771165e-07
33.1,7.05600691442906e-07
33.12,8.04862033887549e-07
33.14,6.88799621862367e-07
33.16,4.55848018643004e-07
33.18,2.94675429875411e-07
33.2,5.5656721562385e-07
33.22,8.25521816376959e-07
33.24,8.1392955082423e-07
33.26,5.06751607430452e-07
33.28,2.61536837384027e-07
33.3,5.39146073590526e-07
33.32,7.44318768264399e-07
33.34,7.72630103647418e-07
33.36,6.27652737536648e-07
33.38,3.32352238686379e-07
33.4,3.77791873610661e-07
33.42,7.35524997311954e-07
33.44,8.56645916824932e-07
33.46,6.64647684384561e-07
33.48,3.46180538985708e-07
33.5,3.71694695928235e-07
33.52,6.16735184409795e-07
33.54,7.80811044983385e-07
33.56,7.627362812419e-07
33.58,4.97361292880062e-07
33.6,2.37859469390787e-07
33.62,5.84049978218666e-07
33.64,8.20699484337724e-07
33.66,7.63567825825142e-07
33.68,5.1570103453027e-07
33.7,3.13747413258152e-07
33.72,4.46023295983088e-07
33.74,7.12116302577865e-07
33.76,8.32544479394083e-07
33.78,6.65038385425523e-07
33.8,2.9268172010282e-07
33.82,4.01921369731366e-07
33.84,7.12499206770953e-07
33.86,7.89546354765313e-07
33.88,6.65286680549301e-07
33.9,4.30697500212522e-07
33.92,2.94802272983985e-07
33.94,5.77758870584223e-07
33.96,8.2716362170375e-07
33.98,7.86122729241286e-07
34,4.66382638680538e-07
34.02,2.70413090518912e-07
34.04,5.52566749931786e-07
34.06,7.40493570483628e-07
34.08,7.58397079851325e-07
34.1,6.01547282944288e-07
34.12,3.03630388049606e-07
34.14,4.02972329365802e-07
34.16,7.47980725394328e-07
34.18,8.39015292233231e-07
34.2,6.29144887458907e-07
34.22,3.26194782551785e-07
34.24,3.8401974978489e-07
34.26,6.23990538981199e-07
34.28,7.79040031783554e-07
34.3,7.43158537056414e-07
34.32,4.6067281333731e-07
34.34,2.48298560521906e-07
34.36,6.06436089041952e-07
34.38,8.15070025099356e-07
34.4,7.37636961731433e-07
34.42,4.90023311584081e-07
34.44,3.07442355115575e-07
34.46,4.60131720378335e-07
34.48,7.23323072839797e-07
34.5,8.22535493191896e-07
34.52,6.30376362420775e-07
34.54,2.65163657217166e-07
34.56,4.29072917259681e-07
34.58,7.17845374021992e-07
34.6,7.74795841570671e-07
34.62,6.43339259451163e-07
34.64,4.06613026461143e-07
34.66,3.00037194988713e-07
34.68,5.99468770982505e-07
34.7,8.27413615788533e-07
34.72,7.57415412265349e-07
34.74,4.28141083807209e-07
34.76,2.84129469261429e-07
34.78,5.65037222250377e-07
34.8,7.37003133847012e-07
34.82,7.44544827108996e-07
34.84,5.74672053302913e-07
34.86,2.77578466561339e-07
34.88,4.29672561803655e-07
34.9,7.58332544795995e-07
34.92,8.19434790239454e-07
34.94,5.93973004119663e-07
34.96,3.09700948377199e-07
34.98,3.95890786313562e-07
35,6.31031807540874e-07
35.02,7.76450437726201e-07
35.04,7.21646402695036e-07
35.06,4.23411657673639e-07
35.08,2.64941264708168e-07
35.1,6.26116957577993e-07
35.12,8.06956118559796e-07
35.14,7.11548234292081e-07
35.16,4.65726493914134e-07
35.18,3.02504909727525e-07
35.2,4.74662529427628e-07
35.22,7.33458694780403e-07
35.24,8.10502723430809e-07
35.26,5.95058659061037e-07
35.28,2.44446194083238e-07
35.3,4.54560880761e-07
35.32,7.21253273911989e-07
35.34,7.60330848838725e-07
35.36,6.22564396328859e-07
35.38,3.83465783805701e-07
35.4,3.09784120080067e-07
35.42,6.20933773478913e-07
35.44,8.26028617871853e-07
35.46,7.28149324386766e-07
35.48,3.92923723129239e-07
35.5,3.01217291140878e-07
35.52,5.76684321614152e-07
35.54,7.34200782076974e-07
35.56,7.31350418104342e-07
35.58,5.47506810727719e-07
35.6,2.5609597015968e-07
35.62,4.57547226844127e-07
35.64,7.66975728764655e-07
35.66,7.98655682522409e-07
35.68,5.59907481212952e-07
35.7,2.97226592163356e-07
35.72,4.07947332813678e-07
35.74,6.3854924648428e-07
35.76,7.73376265727221e-07
35.78,6.98418891362234e-07
35.8,3.860149136138e-07
35.82,2.86548800133132e-07
35.84,6.43470882759195e-07
35.86,7.96762209697002e-07
35.88,6.85382022969917e-07
35.9,4.42375321930601e-07
35.92,2.98809787429146e-07
35.94,4.89676625235117e-07
35.96,7.42224870194291e-07
35.98,7.9602601824742e-07
36,5.58746282496644e-07
36.02,2.30961832158474e-07
36.04,4.77833737678851e-07
36.06,7.22483189982363e-07
36.08,7.45709986057687e-07
36.1,6.02203375559273e-07
36.12,3.60731520481455e-07
36.14,3.22998585845999e-07
36.16,6.41279112807405e-07
36.18,8.2244544508591e-07
36.2,6.98198609411337e-07
36.22,3.61100027341845e-07
36.24,3.19855958373391e-07
36.26,5.87198846714759e-07
36.28,7.31880857153984e-07
36.3,7.18591816760396e-07
36.32,5.2021919673375e-07
36.34,2.40795547177492e-07
36.36,4.85777826872677e-07
36.38,7.73896734239855e-07
36.4,7.77212111163604e-07
36.42,5.2772584436483e-07
36.44,2.8915133184207e-07
36.46,4.20551505767634e-07
36.48,6.46975535940935e-07
36.5,7.70158495611336e-07
36.52,6.73990291110249e-07
36.54,3.49516455639383e-07
36.56,3.12069022855605e-07
36.58,6.59000686481676e-07
36.6,7.85233152972481e-07
36.62,6.5968527943758e-07
36.64,4.20093444542037e-07
36.66,2.9696247324425e-07
36.68,5.05650850861756e-07
36.7,7.498093626428e-07
36.72,7.79185233983825e-07
36.74,5.21484262502492e-07
36.76,2.25227816424411e-07
36.78,4.98988509283733e-07
36.8,7.21761828900611e-07
36.82,7.30769483045354e-07
36.84,5.81603876777104e-07
36.86,3.37987941871472e-07
36.88,3.38946570623442e-07
36.9,6.59972655227394e-07
36.92,8.16178560527387e-07
36.94,6.67216094685237e-07
36.96,3.32593963007754e-07
36.98,3.38526451056096e-07
37,5.96216632354848e-07
37.02,7.29520877148196e-07
37.04,7.05600595685197e-07
37.06,4.92505393450762e-07
37.08,2.32433761122968e-07
37.1,5.1331120560896e-07
37.12,7.78673440145962e-07
37.14,7.55170785801363e-07
37.16,4.9776504665954e-07
37.18,2.85111715741119e-07
37.2,4.33524562544025e-07
37.22,6.56183584922048e-07
37.24,7.66749321044605e-07
37.26,6.48746116583413e-07
37.28,3.15172281136033e-07
37.3,3.40182746898441e-07
37.32,6.72915779513079e-07
37.34,7.73043871836769e-07
37.36,6.35154776604894e-07
37.38,3.99340520227e-07
37.4,2.9779458187236e-07
37.42,5.23002776979705e-07
37.44,7.56575898733642e-07
37.46,7.60468496944855e-07
37.48,4.83862528815405e-07
37.5,2.27697736434492e-07
37.52,5.18503209539989e-07
37.54,7.19756900574523e-07
37.56,7.15816783310061e-07
37.58,5.60585561512406e-07
37.6,3.15420087589459e-07
37.62,3.57488854831535e-07
37.64,6.77013393347077e-07
37.66,8.07167066346677e-07
37.68,6.35056370272461e-07
37.7,3.07381119428515e-07
37.72,3.5650001985696e-07
37.74,6.03740807518928e-07
37.76,7.26731753578881e-07
37.78,6.91648093781483e-07
37.8,4.63831769135686e-07
37.82,2.31027161991991e-07
37.84,5.39326287278398e-07
37.86,7.80798573025138e-07
37.88,7.32243251650049e-07
37.9,4.69806214905701e-07
37.92,2.84031682438515e-07
37.94,4.46375770046972e-07
37.96,6.65598935549387e-07
37.98,7.62623809252201e-07
38,6.22645838332324e-07
38.02,2.84009332917551e-07
38.04,3.6931012395255e-07
38.06,6.84975312157745e-07
38.08,7.60449680752758e-07
38.1,6.121784617129e-07
38.12,3.80403862020997e-07
38.14,3.01686093761487e-07
38.16,5.41655006426257e-07
38.18,7.6263975679962e-07
38.2,7.4040507365884e-07
38.22,4.46799599083276e-07
38.24,2.37997613327794e-07
38.26,5.3676752756561e-07
38.28,7.17223941592626e-07
38.3,7.01435026253652e-07
38.32,5.39428620455552e-07
38.34,2.93942143368047e-07
38.36,3.78742146224771e-07
38.38,6.9273465888496e-07
38.4,7.95822840901151e-07
38.42,6.02058406974111e-07
38.44,2.85975216685417e-07
38.46,3.73825856767214e-07
38.48,6.10278738313195e-07
38.5,7.23565028921426e-07
38.52,6.76363191874931e-07
38.54,4.3389163360129e-07
38.56,2.36415432716123e-07
38.58,5.6354963016246e-07
38.6,7.80076467985682e-07
38.62,7.08169944864836e-07
38.64,4.43389488051845e-07
38.66,2.84773266229453e-07
38.68,4.58794434928274e-07
38.7,6.74626241778587e-07
38.72,7.57056403551964e-07
38.74,5.95275384986729e-07
38.76,2.56696177100075e-07
38.78,3.98033644041925e-07
38.8,6.94697336033027e-07
38.82,7.47258448384645e-07
38.84,5.90590073661875e-07
38.86,3.63032423967419e-07
38.88,3.08319395927272e-07
38.9,5.60989420048525e-07
38.92,7.67651849159282e-07
38.94,7.19193956402282e-07
38.96,4.11103608588156e-07
38.98,2.54475838635211e-07
39,5.53751585681314e-07
39.02,7.1458855162629e-07
39.04,6.88047814513992e-07
39.06,5.18509464670722e-07
39.08,2.74829328921697e-07
39.1,4.02514732124131e-07
39.12,7.07386535592447e-07
39.14,7.82751399974235e-07
39.16,5.68976683086056e-07
39.18,2.69413176603554e-07
39.2,3.90875190836153e-07
39.22,6.1659096936758e-07
39.24,7.20448255504237e-07
39.26,6.5987145131852e-07
39.28,4.02932293489531e-07
39.3,2.48486473641071e-07
39.32,5.86195615605087e-07
39.34,7.7680099504757e-07
39.36,6.83083615037351e-07
39.38,4.18305230816617e-07
39.4,2.8679684572919e-07
39.42,4.70987532392111e-07
39.44,6.8304734990198e-07
39.46,7.49546193417685e-07
39.48,5.66204801043963e-07
39.5,2.3391936135767e-07
39.52,4.25528918275381e-07
39.54,7.01763744568201e-07
39.56,7.33141436261426e-07
39.58,5.69832623144174e-07
39.6,3.46539128639623e-07
39.62,3.17066981616567e-07
39.64,5.80208882119174e-07
39.66,7.7095042747207e-07
39.68,6.96603066240838e-07
39.7,3.77149539179372e-07
39.72,2.74733315130402e-07
39.74,5.69046685307357e-07
39.76,7.11778300426317e-07
39.78,6.75582892764402e-07
39.8,4.97873849640267e-07
39.82,2.59128341584357e-07
39.84,4.28047134575735e-07
39.86,7.20814036482419e-07
39.88,7.68352766859433e-07
39.9,5.36606977519282e-07
39.92,2.58620871571537e-07
39.94,4.0779850462472e-07
39.96,6.23240021735019e-07
39.98,7.17807117921928e-07
40,6.42567451518959e-07
40.02,3.71716425350679e-07
40.04,2.66788612170047e-07
40.06,6.07592836964676e-07
40.08,7.71590077595818e-07
40.1,6.57577466540558e-07
40.12,3.94859837396964e-07
40.14,2.90272136179513e-07
40.16,4.83594108469226e-07
40.18,6.91093066612237e-07
40.2,7.40070330359665e-07
40.22,5.35379149671444e-07
40.24,2.16956319202035e-07
40.26,4.51661943565152e-07
40.28,7.06313938947466e-07
40.3,7.18040373385833e-07
40.32,5.49399348067183e-07
40.34,3.30301497102077e-07
40.36,3.27609231310422e-07
40.38,5.98801711397173e-07
40.4,7.71952990916235e-07
40.42,6.72212588245578e-07
40.44,3.44949024696674e-07
40.46,2.96631383560221e-07
40.48,5.82225683787779e-07
40.5,7.08429799656069e-07
40.52,6.6349729828926e-07
40.54,4.77087521113258e-07
40.56,2.47338708144276e-07
40.58,4.54256096814282e-07
40.6,7.32469217039188e-07
40.62,7.52596582233412e-07
40.64,5.05382609426917e-07
40.66,2.53643602313866e-07
40.68,4.24290838498136e-07
40.7,6.30285315961328e-07
40.72,7.15670060941781e-07
40.74,6.24700574346776e-07
40.76,3.41150707747698e-07
40.78,2.90116050496368e-07
40.8,6.2777895873132e-07
40.82,7.65000517298223e-07
40.84,6.32423312729141e-07
40.86,3.73687237819933e-07
40.88,2.95609648032796e-07
40.9,4.97245922698207e-07
40.92,6.99150780729068e-07
40.94,7.28990647464749e-07
40.96,5.0325436137277e-07
40.98,2.0771080245821e-07
41,4.76691774441905e-07
41.02,7.08914245408629e-07
41.04,7.02359337061051e-07
41.06,5.29201210269419e-07
41.08,3.1425205661043e-07
41.1,3.40201563960609e-07
41.12,6.16751190651555e-07
41.14,7.70492690079149e-07
41.16,6.45812751023007e-07
41.18,3.1459989384307e-07
41.2,3.18939185575912e-07
41.22,5.93232766869451e-07
41.24,7.04303893404686e-07
41.26,6.51142539140721e-07
41.28,4.55487158339477e-07
41.3,2.39668189884559e-07
41.32,4.80237970476406e-07
41.34,7.41734833687823e-07
41.36,7.35137441387965e-07
41.38,4.7525362415812e-07
41.4,2.53501186503378e-07
41.42,4.39807823323031e-07
41.44,6.37356988939463e-07
41.46,7.13565999962727e-07
41.48,6.06093004227642e-07
41.5,3.11873355721967e-07
41.52,3.16671336773232e-07
41.54,6.46361384853064e-07
41.56,7.57206611035371e-07
41.58,6.08144129511466e-07
41.6,3.55241757798467e-07
41.62,3.02863081983184e-07
41.64,5.12124726339571e-07
41.66,7.07344082168505e-07
41.68,7.16692725470127e-07
41.7,4.70581628465451e-07
41.72,2.07703091388454e-07
41.74,5.00795885838344e-07
41.76,7.10226979465704e-07
41.78,6.86793289100962e-07
41.8,5.09576663636524e-07
41.82,2.98967435297255e-07
41.84,3.5537598417036e-07
41.86,6.34354891808226e-07
41.88,7.66855672702607e-07
41.9,6.17662537276299e-07
41.92,2.86779737585741e-07
41.94,3.41310230177701e-07
41.96,6.02507817945094e-07
41.98,6.99583867769745e-07
42,6.38181016287226e-07
42.02,4.32632502025473e-07
42.04,2.36584383839854e-07
42.06,5.05618951695065e-07
42.08,7.48307748246942e-07
42.1,7.15679199155293e-07
42.12,4.45955548408108e-07
42.14,2.56851171084029e-07
42.16,4.54015632840021e-07
42.18,6.4404271621452e-07
42.2,7.10790334460636e-07
42.22,5.86205240944096e-07
42.24,2.84157245191476e-07
42.26,3.44699680698216e-07
42.28,6.62733075192815e-07
42.3,7.47981138706426e-07
42.32,5.84765294000905e-07
42.34,3.39390693351069e-07
42.36,3.11543773627241e-07
42.38,5.27866965370851e-07
42.4,7.1531302737347e-07
42.42,7.03230007076748e-07
42.44,4.37998039018254e-07
42.46,2.16721809479761e-07
42.48,5.23755637895538e-07
42.5,7.10623180780964e-07
42.52,6.71918241173529e-07
42.54,4.90940428186613e-07
42.56,2.85285697040334e-07
42.58,3.73363963457396e-07
42.6,6.51810715540829e-07
42.62,7.61503016385495e-07
42.64,5.88418005475346e-07
42.66,2.62865084321271e-07
42.68,3.63780072208938e-07
42.7,6.10753920609361e-07
42.72,6.94828979898211e-07
42.74,6.24737077755134e-07
42.76,4.08614395200206e-07
42.78,2.38986615882084e-07
42.8,5.30508669173623e-07
42.82,7.52361261964794e-07
42.84,6.94314452474771e-07
42.86,4.17462587100321e-07
42.88,2.62786428686524e-07
42.9,4.67101024712422e-07
42.92,6.50273818298008e-07
42.94,7.06828895875048e-07
42.96,5.64495567131877e-07
42.98,2.58279794303994e-07
43,3.73061101180374e-07
43.02,6.76466709626514e-07
43.04,7.36990356667808e-07
43.06,5.61939431147006e-07
43.08,3.2547439681051e-07
43.1,3.20985534816867e-07
43.12,5.43880392311903e-07
43.14,7.22363402203543e-07
43.16,6.88240955343045e-07
43.18,4.05736567404553e-07
43.2,2.32731609931193e-07
43.22,5.45011836102372e-07
43.24,7.10027720073368e-07
43.26,6.57851008588628e-07
43.28,4.73350289627557e-07
43.3,2.73761304164816e-07
43.32,3.93760737184461e-07
43.34,6.68895642948457e-07
43.36,7.54686405901587e-07
43.38,5.58783078000674e-07
43.4,2.44467956708233e-07
43.42,3.8621063630665e-07
43.44,6.18519539561707e-07
43.46,6.90616343966093e-07
43.48,6.11179036179488e-07
43.5,3.83992079298575e-07
43.52,2.47651160313858e-07
43.54,5.55123841942169e-07
43.56,7.54374517022008e-07
43.58,6.71586852738054e-07
43.6,3.90265864754625e-07
43.62,2.71046487842592e-07
43.64,4.79698457689082e-07
43.66,6.56413270209887e-07
43.68,7.01617813974891e-07
43.7,5.40796287442641e-07
43.72,2.35131368308129e-07
43.74,4.01366900774339e-07
43.76,6.87588090796537e-07
43.78,7.2417690214729e-07
43.8,5.39349946748526e-07
43.82,3.12804936685699e-07
43.84,3.30896352834717e-07
43.86,5.59799187359236e-07
43.88,7.27860441334704e-07
43.9,6.71196758654673e-07
43.92,3.73694556358329e-07
43.94,2.53185412468859e-07
43.96,5.64018774749389e-07
43.98,7.08112392187609e-07
44,6.44243796127866e-07
44.02,4.56348065062995e-07
44.04,2.64435186384241e-07
44.06,4.15710288153043e-07
44.08,6.84981967981603e-07
44.1,7.46242521259458e-07
44.12,5.29138281173766e-07
44.14,2.32624295222554e-07
44.16,4.08070288838142e-07
44.18,6.25909135571619e-07
44.2,6.87143722141005e-07
44.22,5.97708053718503e-07
44.24,3.5941366197126e-07
44.26,2.62442253408977e-07
44.28,5.7938058041176e-07
44.3,7.54758791725627e-07
44.32,6.48229447962191e-07
44.34,3.65238059985697e-07
44.36,2.81587677941043e-07
44.38,4.92488886171787e-07
44.4,6.62981970037528e-07
44.42,6.95454967147264e-07
44.44,5.15431103425272e-07
44.46,2.16557739695604e-07
44.48,4.29662083305594e-07
44.5,6.96534473046389e-07
44.52,7.09942810139951e-07
44.54,5.17071638704776e-07
44.56,3.01177528849379e-07
44.58,3.41606555332762e-07
44.6,5.75716131225591e-07
44.62,7.31567781611239e-07
44.64,6.51789428059058e-07
44.66,3.41840045079543e-07
44.68,2.76251317379239e-07
44.7,5.80611683343897e-07
44.72,7.04685664594668e-07
44.74,6.30615960052048e-07
44.76,4.39208721927492e-07
44.78,2.57153771089544e-07
44.8,4.38419555417325e-07
44.82,6.99366288672751e-07
44.84,7.35717939294418e-07
44.86,4.99431486366478e-07
44.88,2.2729112845459e-07
44.9,4.2865211952934e-07
44.92,6.32642364648996e-07
44.94,6.84101380001174e-07
44.96,5.84076165376538e-07
44.98,3.35217737680376e-07
45,2.82157964780874e-07
45.02,6.02760616354019e-07
45.04,7.53556205782352e-07
45.06,6.2476737029371e-07
45.08,3.43159715149257e-07
45.1,2.94031412742545e-07
45.12,5.0577567493238e-07
45.14,6.70236529545201e-07
45.16,6.88640828436653e-07
45.18,4.88990320671959e-07
45.2,2.04941102724182e-07
45.22,4.57924848400934e-07
45.24,7.03830497794835e-07
45.26,6.94994497913708e-07
45.28,4.95602577376714e-07
45.3,2.90965175819822e-07
45.32,3.53810292258523e-07
45.34,5.92024488631403e-07
45.36,7.33684250894897e-07
45.38,6.30172052529049e-07
45.4,3.10668789302469e-07
45.42,3.01060065020459e-07
45.44,5.95112066276125e-07
45.46,6.99979019387271e-07
45.48,6.16760638127579e-07
45.5,4.2140330978134e-07
45.52,2.52152101662452e-07
45.54,4.6156124021975e-07
45.56,7.11654797459734e-07
45.58,7.22727149072808e-07
45.6,4.6942467299007e-07
45.62,2.27657345065216e-07
45.64,4.47499129299207e-07
45.66,6.38410379348072e-07
45.68,6.80913034541274e-07
45.7,5.69657371251438e-07
45.72,3.11351445045065e-07
45.74,3.05179106777073e-07
45.76,6.2453773525221e-07
45.78,7.50435755420621e-07
45.8,6.01280992113854e-07
45.82,3.24269812487924e-07
45.84,3.07536857463651e-07
45.86,5.19366957019993e-07
45.88,6.77931650171437e-07
45.9,6.81127206313713e-07
45.92,4.61933081197592e-07
45.94,2.01987260669782e-07
45.96,4.85746948722703e-07
45.98,7.09722239970744e-07
46,6.79958906898626e-07
46.02,4.75532766043187e-07
46.04,2.82720274907617e-07
46.06,3.68015525131789e-07
46.08,6.09005908678126e-07
46.1,7.34564700581276e-07
46.12,6.06876573820303e-07
46.14,2.8137627506166e-07
46.16,3.27220955544826e-07
46.18,6.08097636206486e-07
46.2,6.94613157976911e-07
46.22,6.0290864118598e-07
46.24,4.02911515424211e-07
46.26,2.50323896352292e-07
46.28,4.85270956561446e-07
46.3,7.21919996849451e-07
46.32,7.07274598968897e-07
46.34,4.3911572058795e-07
46.36,2.32903305327196e-07
46.38,4.64683128610541e-07
46.4,6.43246128860922e-07
46.42,6.77151913779415e-07
46.44,5.53814534828724e-07
46.46,2.87717434862077e-07
46.48,3.30269109509999e-07
46.5,6.44174158973516e-07
46.52,7.4498450955989e-07
46.54,5.77516623731938e-07
46.56,3.08233609027505e-07
46.58,3.2118538560722e-07
46.6,5.32849031955392e-07
46.62,6.85450094796985e-07
46.64,6.72443132245484e-07
46.66,4.34318481920695e-07
46.68,2.07664852430154e-07
46.7,5.12400936967311e-07
46.72,7.14040122465409e-07
46.74,6.65054496943099e-07
46.76,4.5710058509318e-07
46.78,2.76630649913885e-07
46.8,3.84161292685799e-07
46.82,6.2649485925529e-07
46.84,7.34338970726406e-07
46.86,5.82472548989928e-07
46.88,2.5558934432167e-07
46.9,3.54233490400665e-07
46.92,6.20004854970649e-07
46.94,6.89261869241391e-07
46.96,5.89525725324972e-07
46.98,3.8415065301595e-07
47,2.52835279504338e-07
47.02,5.09779606054177e-07
47.04,7.30523738202652e-07
47.06,6.89805421705589e-07
47.08,4.09015141456525e-07
47.1,2.42559711594035e-07
47.12,4.80723946312707e-07
47.14,6.47621517729281e-07
47.16,6.72811519571291e-07
47.18,5.36279326806002e-07
47.2,2.64716428446166e-07
47.22,3.56894775167316e-07
47.24,6.61585653588162e-07
47.26,7.37075396210934e-07
47.28,5.5325975094978e-07
47.3,2.94579718347361e-07
47.32,3.34501274394828e-07
47.34,5.46017023138554e-07
47.36,6.92195338636518e-07
47.38,6.61952183654853e-07
47.4,4.05883310026731e-07
47.42,2.2048898506902e-07
47.44,5.37200094485073e-07
47.46,7.16392871293502e-07
47.48,6.50069868376479e-07
47.5,4.39996130750718e-07
47.52,2.72331457892999e-07
47.54,4.01716033277002e-07
47.56,6.43882659926388e-07
47.58,7.3271715072542e-07
47.6,5.57215977267528e-07
47.62,2.34806039254969e-07
47.64,3.81263087459988e-07
47.66,6.30861477463104e-07
47.68,6.84263064538237e-07
47.7,5.76898419222989e-07
47.72,3.65583566875508e-07
47.74,2.60344918576485e-07
47.76,5.34990748246007e-07
47.78,7.37744269487218e-07
47.8,6.70948592025778e-07
47.82,3.80057374394978e-07
47.84,2.56191310153695e-07
47.86,4.96207758916509e-07
47.88,6.52193489016966e-07
47.9,6.68228626957419e-07
47.92,5.17261572531468e-07
47.94,2.43584217488532e-07
47.96,3.84969870051944e-07
47.98,6.77087535561405e-07
48,7.27037912684323e-07
48.02,5.28686316193103e-07
48.04,2.83220386877536e-07
48.06,3.4766743083972e-07
48.08,5.59115917988526e-07
48.1,6.97941001857208e-07
48.12,6.49243622107768e-07
48.14,3.76424526051519e-07
48.16,2.38761371175878e-07
48.18,5.59854845343375e-07
48.2,7.16542921423925e-07
48.22,6.34667576595263e-07
48.24,4.23582787428281e-07
48.26,2.69269376061682e-07
48.28,4.20139534666403e-07
48.3,6.60451748471985e-07
48.32,7.29126986446916e-07
48.34,5.30956477412238e-07
48.36,2.19950898280455e-07
48.38,4.07367890555508e-07
48.4,6.40349511349487e-07
48.42,6.79472708249969e-07
48.44,5.64835447554561e-07
48.46,3.47320640194198e-07
48.48,2.72554878709349e-07
48.5,5.60338950857924e-07
48.52,7.4348642121911e-07
48.54,6.51137966343057e-07
48.56,3.53194033443028e-07
48.58,2.72926914618033e-07
48.6,5.11389813143774e-07
48.62,6.5738779321577e-07
48.64,6.63724695458688e-07
48.66,4.97214570833294e-07
48.68,2.26216605952448e-07
48.7,4.14340222644783e-07
48.72,6.91066996458711e-07
48.74,7.1550610070707e-07
48.76,5.04414172224201e-07
48.78,2.74572888685676e-07
48.8,3.61276946586191e-07
48.82,5.72704864510718e-07
48.84,7.02877797293425e-07
48.86,6.34363694653693e-07
48.88,3.46209396646793e-07
48.9,2.61331013396076e-07
48.92,5.80559846178881e-07
48.94,7.14680059312863e-07
48.96,6.18775648564159e-07
48.98,4.07363011263726e-07
49,2.67294044042039e-07
49.02,4.39301514266428e-07
49.04,6.75773378897841e-07
49.06,7.23075675437332e-07
49.08,5.03379211024464e-07
49.1,2.11423726369485e-07
49.12,4.31911352292051e-07
49.14,6.48147450202746e-07
49.16,6.74476697315464e-07
49.18,5.5272617224056e-07
49.2,3.29053980683899e-07
49.22,2.88532581134729e-07
49.24,5.85025715252974e-07
49.26,7.47291656357408e-07
49.28,6.30393770392443e-07
49.3,3.28969610540551e-07
49.32,2.91437839024614e-07
49.34,5.2608293353357e-07
49.36,6.63138817294388e-07
49.38,6.59246140314774e-07
49.4,4.76435852737797e-07
49.42,2.14488759745921e-07
49.44,4.44447221519856e-07
49.46,7.03626773906701e-07
49.48,7.03051819840471e-07
49.5,4.81203133747041e-07
49.52,2.69144095917433e-07
49.54,3.75819747671375e-07
49.56,5.87249347685463e-07
49.58,7.07334205565126e-07
49.6,6.17723434842027e-07
49.62,3.16119010590705e-07
49.64,2.87419317128088e-07
49.66,5.99752730628156e-07
49.68,7.11389808048213e-07
49.7,6.0276190889518e-07
49.72,3.91312867608139e-07
49.74,2.66942554880395e-07
49.76,4.5951889251345e-07
49.78,6.89873118324596e-07
49.8,7.1446431992142e-07
49.82,4.74404569484825e-07
49.84,2.09505381526152e-07
49.86,4.54811673012836e-07
49.88,6.54285733957476e-07
49.9,6.68991080319557e-07
49.92,5.39912594457617e-07
49.94,3.10406159975496e-07
49.96,3.07439534581e-07
49.98,6.08432431536305e-07
50,3.74317943533242e-07


==> plots/p5_fft_1e-9_5.txt <==
0,0.999506783336551
0.02,0
0.04,0
0.06,0
0.08,0
0.1,0
0.12,0
0.14,0
0.16,0
0.18,0
0.2,0
0.22,0
0.24,0
0.26,0
0.28,0
0.3,0
0.32,0
0.34,0
0.36,0
0.38,0
0.4,0
0.42,0
0.44,0
0.46,0
0.48,0
0.5,0
0.52,0
0.54,0
0.56,0
0.58,0
0.6,0
0.62,0
0.64,0
0.66,0
0.68,0
0.7,0
0.72,0
0.74,0
0.76,0
0.78,0
0.8,0
0.82,0
0.84,0
0.86,0
0.88,0
0.9,0
0.92,0
0.94,0
0.96,0
0.98,0
1,0
1.02,0
1.04,0
1.06,0
1.08,0
1.1,0
1.12,0
1.14,0
1.16,0
1.18,0
1.2,0
1.22,0
1.24,0
1.26,0
1.28,0
1.3,0
1.32,0
1.34,0
1.36,0
1.38,0
1.4,0
1.42,0
1.44,0
1.46,0
1.48,0
1.5,0
1.52,0
1.54,0
1.56,0
1.58,0
1.6,0
1.62,0
1.64,0
1.66,0
1.68,0
1.7,0
1.72,0
1.74,0
1.76,0
1.78,0
1.8,0
1.82,0
1.84,0
1.86,0
1.88,0
1.9,0
1.92,0
1.94,0
1.96,0
1.98,0
2,0
2.02,0
2.04,0
2.06,0
2.08,0
2.1,0
2.12,0
2.14,0
2.16,0
2.18,0
2.2,0
2.22,0
2.24,0
2.26,0
2.28,0
2.3,0
2.32,0
2.34,0
2.36,0
2.38,0
2.4,0
2.42,0
2.44,0
2.46,0
2.48,0
2.5,0
2.52,0
2.54,0
2.56,0
2.58,0
2.6,0
2.62,0
2.64,0
2.66,0
2.68,0
2.7,0
2.72,0
2.74,0
2.76,0
2.78,0
2.8,0
2.82,0
2.84,0
2.86,0
2.88,0
2.9,0
2.92,0
2.94,0
2.96,0
2.98,0
3,0
3.02,0
3.04,0
3.06,0
3.08,0
3.1,0
3.12,0
3.14,0
3.16,0
3.18,0
3.2,0
3.22,0
3.24,0
3.26,0
3.28,0
3.3,0
3.32,0
3.34,0
3.36,0
3.38,0
3.4,0
3.42,0
3.44,0
3.46,0
3.48,0
3.5,0
3.52,0
3.54,0
3.56,0
3.58,0
3.6,0
3.62,0
3.64,0
3.66,0
3.68,0
3.7,0
3.72,0
3.74,0
3.76,0
3.78,0
3.8,0
3.82,0
3.84,0
3.86,0
3.88,0
3.9,0
3.92,0
3.94,0
3.96,0
3.98,0
4,0
4.02,0
4.04,0
4.06,0
4.08,0
4.1,0
4.12,0
4.14,0
4.16,0
4.18,0
4.2,0
4.22,0
4.24,0
4.26,0
4.28,0
4.3,0
4.32,0
4.34,0
4.36,0
4.38,0
4.4,0
4.42,0
4.44,0
4.46,0
4.48,0
4.5,0
4.52,0
4.54,0
4.56,0
4.58,0
4.6,0
4.62,0
4.64,0
4.66,0
4.68,0
4.7,0
4.72,0
4.74,0
4.76,0
4.78,0
4.8,0
4.82,0
4.84,0
4.86,0
4.88,0
4.9,0
4.92,0
4.94,0
4.96,0
4.98,0
5,0
5.02,0
5.04,0
5.06,0
5.08,0
5.1,0
5.12,0
5.14,0
5.16,0
5.18,0
5.2,0
5.22,0
5.24,0
5.26,0
5.28,0
5.3,0
5.32,0
5.34,0
5.36,0
5.38,0
5.4,0
5.42,0
5.44,0
5.46,0
5.48,0
5.5,0
5.52,0
5.54,0
5.56,0
5.58,0
5.6,0
5.62,0
5.64,0
5.66,0
5.68,0
5.7,0
5.72,0
5.74,0
5.76,0
5.78,0
5.8,0
5.82,0
5.84,0
5.86,0
5.88,0
5.9,0
5.92,0
5.94,0
5.96,0
5.98,0
6,0
6.02,0
6.04,0
6.06,0
6.08,0
6.1,0
6.12,0
6.14,0
6.16,0
6.18,0
6.2,0
6.22,0
6.24,0
6.26,0
6.28,0
6.3,0
6.32,0
6.34,0
6.36,0
6.38,0
6.4,0
6.42,0
6.44,0
6.46,0
6.48,0
6.5,0
6.52,0
6.54,0
6.56,0
6.58,0
6.6,0
6.62,0
6.64,0
6.66,0
6.68,0
6.7,0
6.72,0
6.74,0
6.76,0
6.78,0
6.8,0
6.82,0
6.84,0
6.86,0
6.88,0
6.9,0
6.92,0
6.94,0
6.96,0
6.98,0
7,0
7.02,0
7.04,0
7.06,0
7.08,0
7.1,0
7.12,0
7.14,0
7.16,0
7.18,0
7.2,0
7.22,0
7.24,0
7.26,0
7.28,0
7.3,0
7.32,0
7.34,0
7.36,0
7.38,0
7.4,0
7.42,0
7.44,0
7.46,0
7.48,0
7.5,0
7.52,0
7.54,0
7.56,0
7.58,0
7.6,0
7.62,0
7.64,0
7.66,0
7.68,0
7.7,0
7.72,0
7.74,0
7.76,0
7.78,0
7.8,0
7.82,0
7.84,0
7.86,0
7.88,0
7.9,0
7.92,0
7.94,0
7.96,0
7.98,0
8,0
8.02,0
8.04,0
8.06,0
8.08,0
8.1,0
8.12,0
8.14,0
8.16,0
8.18,0
8.2,0
8.22,0
8.24,0
8.26,0
8.28,0
8.3,0
8.32,0
8.34,0
8.36,0
8.38,0
8.4,0
8.42,0
8.44,0
8.46,0
8.48,0
8.5,0
8.52,0
8.54,0
8.56,0
8.58,0
8.6,0
8.62,0
8.64,0
8.66,0
8.68,0
8.7,0
8.72,0
8.74,0
8.76,0
8.78,0
8.8,0
8.82,0
8.84,0
8.86,0
8.88,0
8.9,0
8.92,0
8.94,0
8.96,0
8.98,0
9,0
9.02,0
9.04,0
9.06,0
9.08,0
9.1,0
9.12,0
9.14,0
9.16,0
9.18,0
9.2,0
9.22,0
9.24,0
9.26,0
9.28,0
9.3,0
9.32,0
9.34,0
9.36,0
9.38,0
9.4,0
9.42,0
9.44,0
9.46,0
9.48,0
9.5,0
9.52,0
9.54,0
9.56,0
9.58,0
9.6,0
9.62,0
9.64,0
9.66,0
9.68,0
9.7,0
9.72,0
9.74,0
9.76,0
9.78,0
9.8,0
9.82,0
9.84,0
9.86,0
9.88,0
9.9,0
9.92,0
9.94,0
9.96,0
9.98,0
10,0
10.02,0
10.04,0
10.06,0
10.08,0
10.1,0
10.12,0
10.14,0
10.16,0
10.18,0
10.2,0
10.22,0
10.24,0
10.26,0
10.28,0
10.3,0
10.32,0
10.34,0
10.36,0
10.38,0
10.4,0
10.42,0
10.44,0
10.46,0
10.48,0
10.5,0
10.52,0
10.54,0
10.56,0
10.58,0
10.6,0
10.62,0
10.64,0
10.66,0
10.68,0
10.7,0
10.72,0
10.74,0
10.76,0
10.78,0
10.8,0
10.82,0
10.84,0
10.86,0
10.88,0
10.9,0
10.92,0
10.94,0
10.96,0
10.98,0
11,0
11.02,0
11.04,0
11.06,0
11.08,0
11.1,0
11.12,0
11.14,0
11.16,0
11.18,0
11.2,0
11.22,0
11.24,0
11.26,0
11.28,0
11.3,0
11.32,0
11.34,0
11.36,0
11.38,0
11.4,0
11.42,0
11.44,0
11.46,0
11.48,0
11.5,0
11.52,0
11.54,0
11.56,0
11.58,0
11.6,0
11.62,0
11.64,0
11.66,0
11.68,0
11.7,0
11.72,0
11.74,0
11.76,0
11.78,0
11.8,0
11.82,0
11.84,0
11.86,0
11.88,0
11.9,0
11.92,0
11.94,0
11.96,0
11.98,0
12,0
12.02,0
12.04,0
12.06,0
12.08,0
12.1,0
12.12,0
12.14,0
12.16,0
12.18,0
12.2,0
12.22,0
12.24,0
12.26,0
12.28,0
12.3,0
12.32,0
12.34,0
12.36,0
12.38,0
12.4,0
12.42,0
12.44,0
12.46,0
12.48,0
12.5,0
12.52,0
12.54,0
12.56,0
12.58,0
12.6,0
12.62,0
12.64,0
12.66,0
12.68,0
12.7,0
12.72,0
12.74,0
12.76,0
12.78,0
12.8,0
12.82,0
12.84,0
12.86,0
12.88,0
12.9,0
12.92,0
12.94,0
12.96,0
12.98,0
13,0
13.02,0
13.04,0
13.06,0
13.08,0
13.1,0
13.12,0
13.14,0
13.16,0
13.18,0
13.2,0
13.22,0
13.24,0
13.26,0
13.28,0
13.3,0
13.32,0
13.34,0
13.36,0
13.38,0
13.4,0
13.42,0
13.44,0
13.46,0
13.48,0
13.5,0
13.52,0
13.54,0
13.56,0
13.58,0
13.6,0
13.62,0
13.64,0
13.66,0
13.68,0
13.7,0
13.72,0
13.74,0
13.76,0
13.78,0
13.8,0
13.82,0
13.84,0
13.86,0
13.88,0
13.9,0
13.92,0
13.94,0
13.96,0
13.98,0
14,0
14.02,0
14.04,0
14.06,0
14.08,0
14.1,0
14.12,0
14.14,0
14.16,0
14.18,0
14.2,0
14.22,0
14.24,0
14.26,0
14.28,0
14.3,0
14.32,0
14.34,0
14.36,0
14.38,0
14.4,0
14.42,0
14.44,0
14.46,0
14.48,0
14.5,0
14.52,0
14.54,0
14.56,0
14.58,0
14.6,0
14.62,0
14.64,0
14.66,0
14.68,0
14.7,0
14.72,0
14.74,0
14.76,0
14.78,0
14.8,0
14.82,0
14.84,0
14.86,0
14.88,0
14.9,0
14.92,0
14.94,0
14.96,0
14.98,0
15,0
15.02,0
15.04,0
15.06,0
15.08,0
15.1,0
15.12,0
15.14,0
15.16,0
15.18,0
15.2,0
15.22,0
15.24,0
15.26,0
15.28,0
15.3,0
15.32,0
15.34,0
15.36,0
15.38,0
15.4,0
15.42,0
15.44,0
15.46,0
15.48,0
15.5,0
15.52,0
15.54,0
15.56,0
15.58,0
15.6,0
15.62,0
15.64,0
15.66,0
15.68,0
15.7,0
15.72,0
15.74,0
15.76,0
15.78,0
15.8,0
15.82,0
15.84,0
15.86,0
15.88,0
15.9,0
15.92,0
15.94,0
15.96,0
15.98,0
16,0
16.02,0
16.04,0
16.06,0
16.08,0
16.1,0
16.12,0
16.14,0
16.16,0
16.18,0
16.2,0
16.22,0
16.24,0
16.26,0
16.28,0
16.3,0
16.32,0
16.34,0
16.36,0
16.38,0
16.4,0
16.42,0
16.44,0
16.46,0
16.48,0
16.5,0
16.52,0
16.54,0
16.56,0
16.58,0
16.6,0
16.62,0
16.64,0
16.66,0
16.68,0
16.7,0
16.72,0
16.74,0
16.76,0
16.78,0
16.8,0
16.82,0
16.84,0
16.86,0
16.88,0
16.9,0
16.92,0
16.94,0
16.96,0
16.98,0
17,0
17.02,0
17.04,0
17.06,0
17.08,0
17.1,0
17.12,0
17.14,0
17.16,0
17.18,0
17.2,0
17.22,0
17.24,0
17.26,0
17.28,0
17.3,0
17.32,0
17.34,0
17.36,0
17.38,0
17.4,0
17.42,0
17.44,0
17.46,0
17.48,0
17.5,0
17.52,0
17.54,0
17.56,0
17.58,0
17.6,0
17.62,0
17.64,0
17.66,0
17.68,0
17.7,0
17.72,0
17.74,0
17.76,0
17.78,0
17.8,0
17.82,0
17.84,0
17.86,0
17.88,0
17.9,0
17.92,0
17.94,0
17.96,0
17.98,0
18,0
18.02,0
18.04,0
18.06,0
18.08,0
18.1,0
18.12,0
18.14,0
18.16,0
18.18,0
18.2,0
18.22,0
18.24,0
18.26,0
18.28,0
18.3,0
18.32,0
18.34,0
18.36,0
18.38,0
18.4,0
18.42,0
18.44,0
18.46,0
18.48,0
18.5,0
18.52,0
18.54,0
18.56,0
18.58,0
18.6,0
18.62,0
18.64,0
18.66,0
18.68,0
18.7,0
18.72,0
18.74,0
18.76,0
18.78,0
18.8,0
18.82,0
18.84,0
18.86,0
18.88,0
18.9,0
18.92,0
18.94,0
18.96,0
18.98,0
19,0
19.02,0
19.04,0
19.06,0
19.08,0
19.1,0
19.12,0
19.14,0
19.16,0
19.18,0
19.2,0
19.22,0
19.24,0
19.26,0
19.28,0
19.3,0
19.32,0
19.34,0
19.36,0
19.38,0
19.4,0
19.42,0
19.44,0
19.46,0
19.48,0
19.5,0
19.52,0
19.54,0
19.56,0
19.58,0
19.6,0
19.62,0
19.64,0
19.66,0
19.68,0
19.7,0
19.72,0
19.74,0
19.76,0
19.78,0
19.8,0
19.82,0
19.84,0
19.86,0
19.88,0
19.9,0
19.92,0
19.94,0
19.96,0
19.98,0
20,0
20.02,0
20.04,0
20.06,0
20.08,0
20.1,0
20.12,0
20.14,0
20.16,0
20.18,0
20.2,0
20.22,0
20.24,0
20.26,0
20.28,0
20.3,0
20.32,0
20.34,0
20.36,0
20.38,0
20.4,0
20.42,0
20.44,0
20.46,0
20.48,0
20.5,0
20.52,0
20.54,0
20.56,0
20.58,0
20.6,0
20.62,0
20.64,0
20.66,0
20.68,0
20.7,0
20.72,0
20.74,0
20.76,0
20.78,0
20.8,0
20.82,0
20.84,0
20.86,0
20.88,0
20.9,0
20.92,0
20.94,0
20.96,0
20.98,0
21,0
21.02,0
21.04,0
21.06,0
21.08,0
21.1,0
21.12,0
21.14,0
21.16,0
21.18,0
21.2,0
21.22,0
21.24,0
21.26,0
21.28,0
21.3,0
21.32,0
21.34,0
21.36,0
21.38,0
21.4,0
21.42,0
21.44,0
21.46,0
21.48,0
21.5,0
21.52,0
21.54,0
21.56,0
21.58,0
21.6,0
21.62,0
21.64,0
21.66,0
21.68,0
21.7,0
21.72,0
21.74,0
21.76,0
21.78,0
21.8,0
21.82,0
21.84,0
21.86,0
21.88,0
21.9,0
21.92,0
21.94,0
21.96,0
21.98,0
22,0
22.02,0
22.04,0
22.06,0
22.08,0
22.1,0
22.12,0
22.14,0
22.16,0
22.18,0
22.2,0
22.22,0
22.24,0
22.26,0
22.28,0
22.3,0
22.32,0
22.34,0
22.36,0
22.38,0
22.4,0
22.42,0
22.44,0
22.46,0
22.48,0
22.5,0
22.52,0
22.54,0
22.56,0
22.58,0
22.6,0
22.62,0
22.64,0
22.66,0
22.68,0
22.7,0
22.72,0
22.74,0
22.76,0
22.78,0
22.8,0
22.82,0
22.84,0
22.86,0
22.88,0
22.9,0
22.92,0
22.94,0
22.96,0
22.98,0
23,0
23.02,0
23.04,0
23.06,0
23.08,0
23.1,0
23.12,0
23.14,0
23.16,0
23.18,0
23.2,0
23.22,0
23.24,0
23.26,0
23.28,0
23.3,0
23.32,0
23.34,0
23.36,0
23.38,0
23.4,0
23.42,0
23.44,0
23.46,0
23.48,0
23.5,0
23.52,0
23.54,0
23.56,0
23.58,0
23.6,0
23.62,0
23.64,0
23.66,0
23.68,0
23.7,0
23.72,0
23.74,0
23.76,0
23.78,0
23.8,0
23.82,0
23.84,0
23.86,0
23.88,0
23.9,0
23.92,0
23.94,0
23.96,0
23.98,0
24,0
24.02,0
24.04,0
24.06,0
24.08,0
24.1,0
24.12,0
24.14,0
24.16,0
24.18,0
24.2,0
24.22,0
24.24,0
24.26,0
24.28,0
24.3,0
24.32,0
24.34,0
24.36,0
24.38,0
24.4,0
24.42,0
24.44,0
24.46,0
24.48,0
24.5,0
24.52,0
24.54,0
24.56,0
24.58,0
24.6,0
24.62,0
24.64,0
24.66,0
24.68,0
24.7,0
24.72,0
24.74,0
24.76,0
24.78,0
24.8,0
24.82,0
24.84,0
24.86,0
24.88,0
24.9,0
24.92,0
24.94,0
24.96,0
24.98,0
25,0
25.02,0
25.04,0
25.06,0
25.08,0
25.1,0
25.12,0
25.14,0
25.16,0
25.18,0
25.2,0
25.22,0
25.24,0
25.26,0
25.28,0
25.3,0
25.32,0
25.34,0
25.36,0
25.38,0
25.4,0
25.42,0
25.44,0
25.46,0
25.48,0
25.5,0
25.52,0
25.54,0
25.56,0
25.58,0
25.6,0
25.62,0
25.64,0
25.66,0
25.68,0
25.7,0
25.72,0
25.74,0
25.76,0
25.78,0
25.8,0
25.82,0
25.84,0
25.86,0
25.88,0
25.9,0
25.92,0
25.94,0
25.96,0
25.98,0
26,0
26.02,0
26.04,0
26.06,0
26.08,0
26.1,0
26.12,0
26.14,0
26.16,0
26.18,0
26.2,0
26.22,0
26.24,0
26.26,0
26.28,0
26.3,0
26.32,0
26.34,0
26.36,0
26.38,0
26.4,0
26.42,0
26.44,0
26.46,0
26.48,0
26.5,0
26.52,0
26.54,0
26.56,0
26.58,0
26.6,0
26.62,0
26.64,0
26.66,0
26.68,0
26.7,0
26.72,0
26.74,0
26.76,0
26.78,0
26.8,0
26.82,0
26.84,0
26.86,0
26.88,0
26.9,0
26.92,0
26.94,0
26.96,0
26.98,0
27,0
27.02,0
27.04,0
27.06,0
27.08,0
27.1,0
27.12,0
27.14,0
27.16,0
27.18,0
27.2,0
27.22,0
27.24,0
27.26,0
27.28,0
27.3,0
27.32,0
27.34,0
27.36,0
27.38,0
27.4,0
27.42,0
27.44,0
27.46,0
27.48,0
27.5,0
27.52,0
27.54,0
27.56,0
27.58,0
27.6,0
27.62,0
27.64,0
27.66,0
27.68,0
27.7,0
27.72,0
27.74,0
27.76,0
27.78,0
27.8,0
27.82,0
27.84,0
27.86,0
27.88,0
27.9,0
27.92,0
27.94,0
27.96,0
27.98,0
28,0
28.02,0
28.04,0
28.06,0
28.08,0
28.1,0
28.12,0
28.14,0
28.16,0
28.18,0
28.2,0
28.22,0
28.24,0
28.26,0
28.28,0
28.3,0
28.32,0
28.34,0
28.36,0
28.38,0
28.4,0
28.42,0
28.44,0
28.46,0
28.48,0
28.5,0
28.52,0
28.54,0
28.56,0
28.58,0
28.6,0
28.62,0
28.64,0
28.66,0
28.68,0
28.7,0
28.72,0
28.74,0
28.76,0
28.78,0
28.8,0
28.82,0
28.84,0
28.86,0
28.88,0
28.9,0
28.92,0
28.94,0
28.96,0
28.98,0
29,0
29.02,0
29.04,0
29.06,0
29.08,0
29.1,0
29.12,0
29.14,0
29.16,0
29.18,0
29.2,0
29.22,0
29.24,0
29.26,0
29.28,0
29.3,0
29.32,0
29.34,0
29.36,0
29.38,0
29.4,0
29.42,0
29.44,0
29.46,0
29.48,0
29.5,0
29.52,0
29.54,0
29.56,0
29.58,0
29.6,0
29.62,0
29.64,0
29.66,0
29.68,0
29.7,0
29.72,0
29.74,0
29.76,0
29.78,0
29.8,0
29.82,0
29.84,0
29.86,0
29.88,0
29.9,0
29.92,0
29.94,0
29.96,0
29.98,0
30,0
30.02,0
30.04,0
30.06,0
30.08,0
30.1,0
30.12,0
30.14,0
30.16,0
30.18,0
30.2,0
30.22,0
30.24,0
30.26,0
30.28,0
30.3,0
30.32,0
30.34,0
30.36,0
30.38,0
30.4,0
30.42,0
30.44,0
30.46,0
30.48,0
30.5,0
30.52,0
30.54,0
30.56,0
30.58,0
30.6,0
30.62,0
30.64,0
30.66,0
30.68,0
30.7,0
30.72,0
30.74,0
30.76,0
30.78,0
30.8,0
30.82,0
30.84,0
30.86,0
30.88,0
30.9,0
30.92,0
30.94,0
30.96,0
30.98,0
31,0
31.02,0
31.04,0
31.06,0
31.08,0
31.1,0
31.12,0
31.14,0
31.16,0
31.18,0
31.2,0
31.22,0
31.24,0
31.26,0
31.28,0
31.3,0
31.32,0
31.34,0
31.36,0
31.38,0
31.4,0
31.42,0
31.44,0
31.46,0
31.48,0
31.5,0
31.52,0
31.54,0
31.56,0
31.58,0
31.6,0
31.62,0
31.64,0
31.66,0
31.68,0
31.7,0
31.72,0
31.74,0
31.76,0
31.78,0
31.8,0
31.82,0
31.84,0
31.86,0
31.88,0
31.9,0
31.92,0
31.94,0
31.96,0
31.98,0
32,0
32.02,0
32.04,0
32.06,0
32.08,0
32.1,0
32.12,0
32.14,0
32.16,0
32.18,0
32.2,0
32.22,0
32.24,0
32.26,0
32.28,0
32.3,0
32.32,0
32.34,0
32.36,0
32.38,0
32.4,0
32.42,0
32.44,0
32.46,0
32.48,0
32.5,0
32.52,0
32.54,0
32.56,0
32.58,0
32.6,0
32.62,0
32.64,0
32.66,0
32.68,0
32.7,0
32.72,0
32.74,0
32.76,0
32.78,0
32.8,0
32.82,0
32.84,0
32.86,0
32.88,0
32.9,0
32.92,0
32.94,0
32.96,0
32.98,0
33,0
33.02,0
33.04,0
33.06,0
33.08,0
33.1,0
33.12,0
33.14,0
33.16,0
33.18,0
33.2,0
33.22,0
33.24,0
33.26,0
33.28,0
33.3,0
33.32,0
33.34,0
33.36,0
33.38,0
33.4,0
33.42,0
33.44,0
33.46,0
33.48,0
33.5,0
33.52,0
33.54,0
33.56,0
33.58,0
33.6,0
33.62,0
33.64,0
33.66,0
33.68,0
33.7,0
33.72,0
33.74,0
33.76,0
33.78,0
33.8,0
33.82,0
33.84,0
33.86,0
33.88,0
33.9,0
33.92,0
33.94,0
33.96,0
33.98,0
34,0
34.02,0
34.04,0
34.06,0
34.08,0
34.1,0
34.12,0
34.14,0
34.16,0
34.18,0
34.2,0
34.22,0
34.24,0
34.26,0
34.28,0
34.3,0
34.32,0
34.34,0
34.36,0
34.38,0
34.4,0
34.42,0
34.44,0
34.46,0
34.48,0
34.5,0
34.52,0
34.54,0
34.56,0
34.58,0
34.6,0
34.62,0
34.64,0
34.66,0
34.68,0
34.7,0
34.72,0
34.74,0
34.76,0
34.78,0
34.8,0
34.82,0
34.84,0
34.86,0
34.88,0
34.9,0
34.92,0
34.94,0
34.96,0
34.98,0
35,0
35.02,0
35.04,0
35.06,0
35.08,0
35.1,0
35.12,0
35.14,0
35.16,0
35.18,0
35.2,0
35.22,0
35.24,0
35.26,0
35.28,0
35.3,0
35.32,0
35.34,0
35.36,0
35.38,0
35.4,0
35.42,0
35.44,0
35.46,0
35.48,0
35.5,0
35.52,0
35.54,0
35.56,0
35.58,0
35.6,0
35.62,0
35.64,0
35.66,0
35.68,0
35.7,0
35.72,0
35.74,0
35.76,0
35.78,0
35.8,0
35.82,0
35.84,0
35.86,0
35.88,0
35.9,0
35.92,0
35.94,0
35.96,0
35.98,0
36,0
36.02,0
36.04,0
36.06,0
36.08,0
36.1,0
36.12,0
36.14,0
36.16,0
36.18,0
36.2,0
36.22,0
36.24,0
36.26,0
36.28,0
36.3,0
36.32,0
36.34,0
36.36,0
36.38,0
36.4,0
36.42,0
36.44,0
36.46,0
36.48,0
36.5,0
36.52,0
36.54,0
36.56,0
36.58,0
36.6,0
36.62,0
36.64,0
36.66,0
36.68,0
36.7,0
36.72,0
36.74,0
36.76,0
36.78,0
36.8,0
36.82,0
36.84,0
36.86,0
36.88,0
36.9,0
36.92,0
36.94,0
36.96,0
36.98,0
37,0
37.02,0
37.04,0
37.06,0
37.08,0
37.1,0
37.12,0
37.14,0
37.16,0
37.18,0
37.2,0
37.22,0
37.24,0
37.26,0
37.28,0
37.3,0
37.32,0
37.34,0
37.36,0
37.38,0
37.4,0
37.42,0
37.44,0
37.46,0
37.48,0
37.5,0
37.52,0
37.54,0
37.56,0
37.58,0
37.6,0
37.62,0
37.64,0
37.66,0
37.68,0
37.7,0
37.72,0
37.74,0
37.76,0
37.78,0
37.8,0
37.82,0
37.84,0
37.86,0
37.88,0
37.9,0
37.92,0
37.94,0
37.96,0
37.98,0
38,0
38.02,0
38.04,0
38.06,0
38.08,0
38.1,0
38.12,0
38.14,0
38.16,0
38.18,0
38.2,0
38.22,0
38.24,0
38.26,0
38.28,0
38.3,0
38.32,0
38.34,0
38.36,0
38.38,0
38.4,0
38.42,0
38.44,0
38.46,0
38.48,0
38.5,0
38.52,0
38.54,0
38.56,0
38.58,0
38.6,0
38.62,0
38.64,0
38.66,0
38.68,0
38.7,0
38.72,0
38.74,0
38.76,0
38.78,0
38.8,0
38.82,0
38.84,0
38.86,0
38.88,0
38.9,0
38.92,0
38.94,0
38.96,0
38.98,0
39,0
39.02,0
39.04,0
39.06,0
39.08,0
39.1,0
39.12,0
39.14,0
39.16,0
39.18,0
39.2,0
39.22,0
39.24,0
39.26,0
39.28,0
39.3,0
39.32,0
39.34,0
39.36,0
39.38,0
39.4,0
39.42,0
39.44,0
39.46,0
39.48,0
39.5,0
39.52,0
39.54,0
39.56,0
39.58,0
39.6,0
39.62,0
39.64,0
39.66,0
39.68,0
39.7,0
39.72,0
39.74,0
39.76,0
39.78,0
39.8,0
39.82,0
39.84,0
39.86,0
39.88,0
39.9,0
39.92,0
39.94,0
39.96,0
39.98,0
40,0
40.02,0
40.04,0
40.06,0
40.08,0
40.1,0
40.12,0
40.14,0
40.16,0
40.18,0
40.2,0
40.22,0
40.24,0
40.26,0
40.28,0
40.3,0
40.32,0
40.34,0
40.36,0
40.38,0
40.4,0
40.42,0
40.44,0
40.46,0
40.48,0
40.5,0
40.52,0
40.54,0
40.56,0
40.58,0
40.6,0
40.62,0
40.64,0
40.66,0
40.68,0
40.7,0
40.72,0
40.74,0
40.76,0
40.78,0
40.8,0
40.82,0
40.84,0
40.86,0
40.88,0
40.9,0
40.92,0
40.94,0
40.96,0
40.98,0
41,0
41.02,0
41.04,0
41.06,0
41.08,0
41.1,0
41.12,0
41.14,0
41.16,0
41.18,0
41.2,0
41.22,0
41.24,0
41.26,0
41.28,0
41.3,0
41.32,0
41.34,0
41.36,0
41.38,0
41.4,0
41.42,0
41.44,0
41.46,0
41.48,0
41.5,0
41.52,0
41.54,0
41.56,0
41.58,0
41.6,0
41.62,0
41.64,0
41.66,0
41.68,0
41.7,0
41.72,0
41.74,0
41.76,0
41.78,0
41.8,0
41.82,0
41.84,0
41.86,0
41.88,0
41.9,0
41.92,0
41.94,0
41.96,0
41.98,0
42,0
42.02,0
42.04,0
42.06,0
42.08,0
42.1,0
42.12,0
42.14,0
42.16,0
42.18,0
42.2,0
42.22,0
42.24,0
42.26,0
42.28,0
42.3,0
42.32,0
42.34,0
42.36,0
42.38,0
42.4,0
42.42,0
42.44,0
42.46,0
42.48,0
42.5,0
42.52,0
42.54,0
42.56,0
42.58,0
42.6,0
42.62,0
42.64,0
42.66,0
42.68,0
42.7,0
42.72,0
42.74,0
42.76,0
42.78,0
42.8,0
42.82,0
42.84,0
42.86,0
42.88,0
42.9,0
42.92,0
42.94,0
42.96,0
42.98,0
43,0
43.02,0
43.04,0
43.06,0
43.08,0
43.1,0
43.12,0
43.14,0
43.16,0
43.18,0
43.2,0
43.22,0
43.24,0
43.26,0
43.28,0
43.3,0
43.32,0
43.34,0
43.36,0
43.38,0
43.4,0
43.42,0
43.44,0
43.46,0
43.48,0
43.5,0
43.52,0
43.54,0
43.56,0
43.58,0
43.6,0
43.62,0
43.64,0
43.66,0
43.68,0
43.7,0
43.72,0
43.74,0
43.76,0
43.78,0
43.8,0
43.82,0
43.84,0
43.86,0
43.88,0
43.9,0
43.92,0
43.94,0
43.96,0
43.98,0
44,0
44.02,0
44.04,0
44.06,0
44.08,0
44.1,0
44.12,0
44.14,0
44.16,0
44.18,0
44.2,0
44.22,0
44.24,0
44.26,0
44.28,0
44.3,0
44.32,0
44.34,0
44.36,0
44.38,0
44.4,0
44.42,0
44.44,0
44.46,0
44.48,0
44.5,0
44.52,0
44.54,0
44.56,0
44.58,0
44.6,0
44.62,0
44.64,0
44.66,0
44.68,0
44.7,0
44.72,0
44.74,0
44.76,0
44.78,0
44.8,0
44.82,0
44.84,0
44.86,0
44.88,0
44.9,0
44.92,0
44.94,0
44.96,0
44.98,0
45,0
45.02,0
45.04,0
45.06,0
45.08,0
45.1,0
45.12,0
45.14,0
45.16,0
45.18,0
45.2,0
45.22,0
45.24,0
45.26,0
45.28,0
45.3,0
45.32,0
45.34,0
45.36,0
45.38,0
45.4,0
45.42,0
45.44,0
45.46,0
45.48,0
45.5,0
45.52,0
45.54,0
45.56,0
45.58,0
45.6,0
45.62,0
45.64,0
45.66,0
45.68,0
45.7,0
45.72,0
45.74,0
45.76,0
45.78,0
45.8,0
45.82,0
45.84,0
45.86,0
45.88,0
45.9,0
45.92,0
45.94,0
45.96,0
45.98,0
46,0
46.02,0
46.04,0
46.06,0
46.08,0
46.1,0
46.12,0
46.14,0
46.16,0
46.18,0
46.2,0
46.22,0
46.24,0
46.26,0
46.28,0
46.3,0
46.32,0
46.34,0
46.36,0
46.38,0
46.4,0
46.42,0
46.44,0
46.46,0
46.48,0
46.5,0
46.52,0
46.54,0
46.56,0
46.58,0
46.6,0
46.62,0
46.64,0
46.66,0
46.68,0
46.7,0
46.72,0
46.74,0
46.76,0
46.78,0
46.8,0
46.82,0
46.84,0
46.86,0
46.88,0
46.9,0
46.92,0
46.94,0
46.96,0
46.98,0
47,0
47.02,0
47.04,0
47.06,0
47.08,0
47.1,0
47.12,0
47.14,0
47.16,0
47.18,0
47.2,0
47.22,0
47.24,0
47.26,0
47.28,0
47.3,0
47.32,0
47.34,0
47.36,0
47.38,0
47.4,0
47.42,0
47.44,0
47.46,0
47.48,0
47.5,0
47.52,0
47.54,0
47.56,0
47.58,0
47.6,0
47.62,0
47.64,0
47.66,0
47.68,0
47.7,0
47.72,0
47.74,0
47.76,0
47.78,0
47.8,0
47.82,0
47.84,0
47.86,0
47.88,0
47.9,0
47.92,0
47.94,0
47.96,0
47.98,0
48,0
48.02,0
48.04,0
48.06,0
48.08,0
48.1,0
48.12,0
48.14,0
48.16,0
48.18,0
48.2,0
48.22,0
48.24,0
48.26,0
48.28,0
48.3,0
48.32,0
48.34,0
48.36,0
48.38,0
48.4,0
48.42,0
48.44,0
48.46,0
48.48,0
48.5,0
48.52,0
48.54,0
48.56,0
48.58,0
48.6,0
48.62,0
48.64,0
48.66,0
48.68,0
48.7,0
48.72,0
48.74,0
48.76,0
48.78,0
48.8,0
48.82,0
48.84,0
48.86,0
48.88,0
48.9,0
48.92,0
48.94,0
48.96,0
48.98,0
49,0
49.02,0
49.04,0
49.06,0
49.08,0
49.1,0
49.12,0
49.14,0
49.16,0
49.18,0
49.2,0
49.22,0
49.24,0
49.26,0
49.28,0
49.3,0
49.32,0
49.34,0
49.36,0
49.38,0
49.4,0
49.42,0
49.44,0
49.46,0
49.48,0
49.5,0
49.52,0
49.54,0
49.56,0
49.58,0
49.6,0
49.62,0
49.64,0
49.66,0
49.68,0
49.7,0
49.72,0
49.74,0
49.76,0
49.78,0
49.8,0
49.82,0
49.84,0
49.86,0
49.88,0
49.9,0
49.92,0
49.94,0
49.96,0
49.98,0
50,0


==> plots/p5_numChanges_1e-3_5.txt <==
1,0.0066
2,0.0146
3,0.0212
4,0.0266
5,0.0312


==> plots/p5_numChanges_1e-4_5.txt <==
1,0.002
2,0.0038
3,0.0042
4,0.005
5,0.0062


==> plots/p5_numChanges_1e-5_5.txt <==
1,0.0004
2,0.0008
3,0.0014
4,0.0014
5,0.0018


==> plots/p5_numChanges_1e-6_5.txt <==
1,0
2,0
3,0
4,0
5,0


==> plots/p5_numChanges_1e-7_5.txt <==
1,0
2,0
3,0
4,0
5,0


==> plots/p5_numChanges_1e-8_5.txt <==
1,0
2,0
3,0
4,0
5,0


==> plots/p5_numChanges_1e-9_5.txt <==
1,0
2,0
3,0
4,0
5,0


==> plots/phi_vs_varGamma.csv <==
phi,vars,vs
0.001,1.2380816313491412,1.3961
0.0001,1.0299835462502467,1.1835
1e-05,0.9602209213827554,1.0826
1e-06,0.9474082168262101,1.0354
1e-07,0.9521129052654872,1.0113
1e-08,0.9510055542486863,1.0034
1e-09,0.9410391591000292,0.99281


==> plots/silaX_correlation.csv <==
1,-0.0167860904019698,0.268100058838703,-0.00947654953668793
2,-0.0137507025176785,0.196071891057947,-0.0031756832064357
3,-0.0120679856286267,0.153998521475211,0.00220822816578542
4,-0.0120982107785623,0.130233373244995,0.00221623942931026
5,-0.0123965267364254,0.115885453655684,0.00185564948118772


==> plots/silaY_correlation.csv <==
1,0.973502494555771,-0.0162664359445081,0.00753949397578459
2,0.960382519591602,-0.0063518388166639,0.00216847357666131
3,0.94997101569373,-0.00678096610019443,0.00185113266104805
4,0.941680128041006,-0.0031290078767515,0.00142823670444436
5,0.934839378752387,-0.0029688485145641,0.000857377876094494


==> plots/silaZ_correlation.csv <==
1,0.0153468637430234,-0.0118794159090058,0.010723350129055
2,0.0134635543784584,-0.00875459621376251,0.000940565899842536
3,0.0114558647771072,-0.00292645269423117,-0.00109525417759969
4,0.010238392234088,-0.000503811648707493,0.00168105946557392
5,0.00927392465343839,0.00199125267342476,0.00182192746235677


==> plots/stokes_drag_data.txt <==
volume_fraction,avg_correction,std_dev
1.371798901059039979e-10,9.851227844684921076e-01,2.587291807425546458e-02
2.391462953822086600e-10,9.851700912660797949e-01,2.061812547765754303e-02
4.169047704505562099e-10,9.827455738646566630e-01,2.572477696463593144e-02
7.267918883988774347e-10,9.812894425976016466e-01,2.480730081567267611e-02
1.267019440606409025e-09,9.761221792312134715e-01,3.026798776740784527e-02
2.208800467505406377e-09,9.756243768779556680e-01,2.805364203041061863e-02
3.850611402550427200e-09,9.696515613995266847e-01,4.082377883476312475e-02
6.712787502348296655e-09,9.680979867280955498e-01,3.941709802099619547e-02
1.170243146889276273e-08,9.612717667869717930e-01,4.207158152687875963e-02
2.040089936352434877e-08,9.589622662738573888e-01,3.894676086217342681e-02
3.556497604339548987e-08,9.546602069483628439e-01,4.334772200403252257e-02
6.200057646619283665e-08,9.455777235059626973e-01,4.970818371284695808e-02
1.080858729512367848e-07,9.374233147211200601e-01,5.432072106663049516e-02
1.884265695174794750e-07,9.248629754403588921e-01,6.459940919543151472e-02
3.284848531143706393e-07,9.157886276410674986e-01,6.208077399310463901e-02
5.726490643112832601e-07,9.059572732253107219e-01,6.649733674115292092e-02
9.983015890915737702e-07,8.938674287893760839e-01,6.910768409870021722e-02
1.740343475425679516e-06,8.698533295147187205e-01,8.137502831160678407e-02
3.033948303350741379e-06,8.631078471343546221e-01,7.472118089701389188e-02
5.289095191484191057e-06,8.431003423676384223e-01,8.275637260911826443e-02
9.220502509448064079e-06,8.210464739118291666e-01,8.260998670423459755e-02
1.607414188037724757e-05,7.939112952155051861e-01,9.950622206714371254e-02
2.802212102059980879e-05,7.739736036143022302e-01,8.908805428485924716e-02
4.885108470093418387e-05,7.558172073701686644e-01,8.999408646668048684e-02
8.516230711813412859e-05,7.315476525670667751e-01,9.082283828121241742e-02
1.484638181134329742e-04,6.923048825877450296e-01,9.028408558968607778e-02
2.588176158525547698e-04,6.595992068674122466e-01,9.098588413114282181e-02
4.511978684558671398e-04,6.361174404821045014e-01,8.970177797661586794e-02
7.865751943835809241e-04,6.058404840474869157e-01,9.211050786547404778e-02


==> plots/stokes_drag_data2.txt <==
volume_fraction,avg_correction,std_dev
1.274234232890566135e-10,9.854497664620529562e-01,3.026026248263932739e-02
2.485562021687787955e-10,9.866501054713269214e-01,1.838513484616235288e-02
4.848416722914447186e-10,9.852518805288527082e-01,1.715867403060922225e-02
9.457476624572114418e-10,9.809310216540874094e-01,2.704514840076593929e-02
1.844805618328989171e-09,9.772111455555159143e-01,2.895365074962301041e-02
3.598536802698341820e-09,9.747071853177973200e-01,3.329002194806749554e-02
7.019420903598468123e-09,9.707236489637584009e-01,3.522036679659438368e-02
1.369230676894247784e-08,9.659110328810379675e-01,3.772345465193537029e-02
2.670865121633007967e-08,9.597985866968419266e-01,4.358468852093105167e-02
5.209874872316097756e-08,9.563516853167060017e-01,3.679274889514878855e-02
1.016254844370244725e-07,9.472301529914436413e-01,4.513156549847269217e-02
1.982339180915605762e-07,9.309278539616888670e-01,6.000713497849811257e-02
3.866814165720709850e-07,9.211477571711645940e-01,6.226096403655410894e-02
7.542731302577689231e-07,9.121484852091995554e-01,6.253929354215143066e-02
1.471309275921240526e-06,8.899803704799811310e-01,7.430292462014809196e-02
2.869982899526186987e-06,8.724297687902373699e-01,7.371271535093265603e-02
5.598280374067088821e-06,8.539131114990144988e-01,8.164760767577716738e-02
1.092018462961534329e-05,8.330434863296509729e-01,7.826419241003912397e-02
2.130126116892803496e-05,8.083273593758446562e-01,8.487971365052626727e-02
4.155092086596562807e-05,7.811597992436802862e-01,8.531686068892688213e-02
8.105055428962760231e-05,7.497147807851530787e-01,8.633706101775423525e-02
1.580998017311500612e-04,7.141343457267854689e-01,8.826209222086131567e-02
3.083945264348148235e-04,6.769425077583054451e-01,8.403539571799958918e-02
6.015642201543307081e-04,6.403737075155534475e-01,8.336363303793956070e-02
1.173430394998850731e-03,6.059124851013856228e-01,8.259196187193955374e-02
2.288930833608932968e-03,5.490922076801322271e-01,9.365857548707985647e-02
4.464861642731536920e-03,5.231793001122382325e-01,7.180931330265974410e-02
8.709301825998853538e-03,5.142454356138864702e-01,2.164379447465356737e-02
1.698864250806702766e-02,4.092885810739137487e-01,4.469044398215293867e-02


==> plots/streamwiseError_architectures.csv <==
1,0.11507,0.0410929
2,0.04915,0.01413044
3,0.05935,0.00941939
4,0.07813,0.011272
5,0.16269,0.024736
6,0.06377,0.014451
7,0.049537,0.007449
8,0.0430903,0.00696536
9,0.037455,0.0102715
10,0.0468675,0.00774965
11,0.0429812,0.00311436
12,0.05091814,0.01630201



==> plots/streamwiseForce.csv <==
212.04141747746138; 10.043483250659897
346.16365514339276; 17.522500350671372
547.9144616875583; 19.818875046224864
827.1126356460643; 22.189770597161473
1088.3691868249578; 23.245304191479324
1506.7201387383484; 24.380867369709648


==> plots/streamwiseForce2.csv <==
2067.385651979423; 47.19407011854171
2180.5594386043394; 47.691050659807644
1494.904663386267; 47.96545795124133
2226.319615298591; 47.99661708789979
2394.3748602102437; 48.06612055468575
2361.887720867815; 48.23867702974726
2534.9124916126148; 48.36397058823529
2697.7605681055693; 48.42283605457392
2818.6856967121453; 48.447061619324536
3018.151699843436; 48.54852102437933
3107.945649742787; 48.48767054350257
3333.601263699396; 48.61310389174681
4297.0672109147845; 48.55457392082308


==> plots/velocity_data.txt <==
volume_fraction,avg_correction,std_dev
1.371798901059039979e-10,1.015990114750340512e+00,3.409538754344645928e-02
2.391462953822086600e-10,1.015567972768242067e+00,2.468345763969401196e-02
4.169047704505562099e-10,1.018391800435449523e+00,3.207130017239009923e-02
7.267918883988774347e-10,1.019834298102913817e+00,3.047348725544703207e-02
1.267019440606409025e-09,1.025610185413527775e+00,3.718615598850428389e-02
2.208800467505406377e-09,1.025961428111070273e+00,3.409350146827457018e-02
3.850611402550427200e-09,1.033576398571087518e+00,5.444580508481730585e-02
6.712787502348296655e-09,1.035086753443472229e+00,5.272604240004903631e-02
1.170243146889276273e-08,1.042659551854337341e+00,5.448421588653901831e-02
2.040089936352434877e-08,1.044770684716417097e+00,4.886647453774839445e-02
3.556497604339548987e-08,1.050046785464054055e+00,5.656849588809269996e-02
6.200057646619283665e-08,1.061105192153162902e+00,6.810298849527694764e-02
1.080858729512367848e-07,1.071011710170866271e+00,7.394948508844276236e-02
1.884265695174794750e-07,1.087701535087069349e+00,9.329850691959426512e-02
3.284848531143706393e-07,1.098018980738114880e+00,9.023615921869342082e-02
5.726490643112832601e-07,1.110983860035439141e+00,9.884193225318624321e-02
9.983015890915737702e-07,1.126731271205329232e+00,1.042728178268349654e-01
1.740343475425679516e-06,1.161554926832109924e+00,1.287765599642836101e-01
3.033948303350741379e-06,1.168637234144342507e+00,1.168760907716651226e-01
5.289095191484191057e-06,1.200141727978185413e+00,1.460172671598452820e-01
9.220502509448064079e-06,1.232512172663356109e+00,1.468328785507182765e-01
1.607414188037724757e-05,1.284284789570508956e+00,2.017132576865409976e-01
2.802212102059980879e-05,1.311811484571738129e+00,1.746375164462324603e-01
4.885108470093418387e-05,1.344447095694623950e+00,1.820402372970529870e-01
8.516230711813412859e-05,1.391388685792677382e+00,2.004689633061752796e-01
1.484638181134329742e-04,1.472021641951128057e+00,2.151832811217034291e-01
2.588176158525547698e-04,1.548315132692625884e+00,2.388678169701148324e-01
4.511978684558671398e-04,1.607782375939551978e+00,2.591514844078031676e-01
7.865751943835809241e-04,1.695142113165215569e+00,3.047380091408020686e-01


==> plots/velocity_data2.txt <==
volume_fraction,avg_correction,std_dev
1.274234232890566135e-10,1.016021559468048618e+00,4.118497953852831572e-02
2.485562021687787955e-10,1.013931986922874451e+00,2.160858886626424238e-02
4.848416722914447186e-10,1.015309810958544112e+00,1.961367528287640688e-02
9.457476624572114418e-10,1.020354140895787243e+00,3.329196353869538771e-02
1.844805618328989171e-09,1.024369432329170104e+00,3.555023498199132853e-02
3.598536802698341820e-09,1.027408100750893505e+00,4.299080494407724745e-02
7.019420903598468123e-09,1.031810417048996342e+00,4.579580497100785991e-02
1.369230676894247784e-08,1.037198882941357203e+00,4.916551693300713621e-02
2.670865121633007967e-08,1.044427092173719096e+00,5.617630737149596071e-02
5.209874872316097756e-08,1.047420593445487880e+00,4.651221911271179871e-02
1.016254844370244725e-07,1.058563211606683652e+00,6.034446541038589185e-02
1.982339180915605762e-07,1.079572680316381428e+00,8.399180515959417392e-02
3.866814165720709850e-07,1.091686941972524139e+00,9.088797567237311137e-02
7.542731302577689231e-07,1.102584933889700469e+00,9.227849451893072041e-02
1.471309275921240526e-06,1.133014602041119145e+00,1.135114349038245651e-01
2.869982899526186987e-06,1.155796514442364087e+00,1.142297348712480731e-01
5.598280374067088821e-06,1.183890456397757918e+00,1.357224810495524514e-01
1.092018462961534329e-05,1.213102301842993169e+00,1.376781079295081867e-01
2.130126116892803496e-05,1.253312939056830277e+00,1.568890347716634104e-01
4.155092086596562807e-05,1.298064702302055728e+00,1.664640504677325217e-01
8.105055428962760231e-05,1.353795757775946962e+00,1.753292968454591982e-01
1.580998017311500612e-04,1.424612397892026205e+00,2.000679240115952606e-01
3.083945264348148235e-04,1.502758986111717210e+00,2.092323930604200188e-01
6.015642201543307081e-04,1.591747855830319747e+00,2.360835821515498145e-01
1.173430394998850731e-03,1.683928044793584933e+00,2.505665073007553589e-01


==> plots/vs_p1_fft_1e-3_5.txt <==
0,9.94553153299322e-40
410.189316726533,6.54649157144324e-12
820.378633453065,5.10234252527273e-12
1230.5679501796,6.59912924792892e-13
1640.75726690613,6.20574504156185e-13
2050.94658363266,3.77101133037561e-13
2461.1359003592,1.017726153946e-13
2871.32521708573,1.06208473907127e-13
3281.51453381226,1.93806992995352e-13
3691.70385053879,7.16826366679389e-14
4101.89316726533,3.18952091382827e-14
4512.08248399186,1.28397596954699e-14
4922.27180071839,1.32681925349724e-14
5332.46111744492,1.01717599902339e-14
5742.65043417146,1.57086040521277e-14
6152.83975089799,8.73069548456448e-15
6563.02906762452,1.68741395312889e-14
6973.21838435105,4.38956998388913e-15
7383.40770107759,1.0990885447092e-14
7793.59701780412,9.31602451039806e-16
8203.78633453065,1.43686825248583e-16
8613.97565125718,1.01384777651959e-15
9024.16496798372,3.73489461491759e-17
9434.35428471025,1.67993826483655e-15
9844.54360143678,3.3008729324868e-15
10254.7329181633,1.37877948672538e-15
10664.9222348898,4.35729432249616e-15
11075.1115516164,1.11939448160707e-17
11485.3008683429,1.35008072671491e-15
11895.4901850694,1.22427883088636e-17
12305.679501796,1.55044409516393e-15
12715.8688185225,7.0013290820374e-16
13126.058135249,5.74483185896835e-16
13536.2474519756,1.44841127972557e-15
13946.4367687021,6.76183285304598e-16
14356.6260854286,2.78096172700079e-16
14766.8154021552,2.2044818061084e-16
15177.0047188817,1.96718333809625e-16
15587.1940356082,4.31999741580284e-16
15997.3833523348,7.05501548800092e-16
16407.5726690613,9.78175903984219e-17
16817.7619857878,1.76940441197618e-15
17227.9513025144,4.72300255454832e-16
17638.1406192409,9.24922925887292e-16
18048.3299359674,9.08457213620762e-17
18458.519252694,1.26183996294895e-16
18868.7085694205,1.15432217796846e-16
19278.897886147,1.81826742102817e-17
19689.0872028736,2.17197938680337e-17
20099.2765196001,3.22271062858356e-16
20509.4658363266,4.15927299517482e-16
20919.6551530532,2.32668672138692e-16
21329.8444697797,3.07274903530623e-16
21740.0337865062,2.94458760335042e-16
22150.2231032328,5.4761572762024e-16
22560.4124199593,7.10462725879156e-17
22970.6017366858,1.46924962990773e-16
23380.7910534124,3.36287039747753e-16
23790.9803701389,1.19418648617653e-17
24201.1696868654,3.05730353722272e-16
24611.359003592,4.67980015290547e-17
25021.5483203185,1.40026074067101e-16
25431.737637045,1.85485041778764e-16
25841.9269537716,3.47058702624886e-18
26252.1162704981,7.10130508465583e-17
26662.3055872246,1.28218494911277e-16
27072.4949039512,1.65365871241639e-18
27482.6842206777,3.49056344017812e-16
27892.8735374042,3.39311942214693e-17
28303.0628541308,3.31446876590662e-16
28713.2521708573,6.87097889437639e-17
29123.4414875838,7.59745451235429e-17
29533.6308043103,4.90032631590387e-17
29943.8201210369,6.64321846052284e-17
30354.0094377634,7.0916391046258e-18
30764.1987544899,2.39695951482609e-16
31174.3880712165,9.54890383463657e-18
31584.577387943,2.8353270296287e-16
31994.7667046695,1.98589933933387e-17
32404.9560213961,1.4675967224206e-16
32815.1453381226,7.7893175567202e-17
33225.3346548491,9.0297996493099e-17
33635.5239715757,8.13496258593804e-17
34045.7132883022,1.29178497458144e-16
34455.9026050287,6.59994403021566e-17
34866.0919217553,1.44326599220715e-16
35276.2812384818,3.0915385375411e-18
35686.4705552083,6.72896156640928e-17
36096.6598719349,1.13162718594452e-17
36506.8491886614,5.32971866856745e-17
36917.0385053879,4.9542140149593e-17
37327.2278221145,1.19460338029389e-16
37737.417138841,4.60832627381445e-17
38147.6064555675,1.65936528208645e-16
38557.7957722941,2.02525920022783e-17
38967.9850890206,1.34284505756974e-16
39378.1744057471,1.06325616711321e-17
39788.3637224737,8.35164489735978e-17
40198.5530392002,3.45076669278134e-17
40608.7423559267,1.40220655858386e-17
41018.9316726533,3.11249582073271e-17
41429.1209893798,4.55293031383846e-17
41839.3103061063,6.13415738939178e-18
42249.4996228329,9.39375540857757e-17
42659.6889395594,6.86187803268824e-18
43069.8782562859,9.25236933383958e-17
43480.0675730125,5.79136753163279e-17
43890.256889739,3.71013127787055e-17
44300.4462064655,7.24877745941654e-17
44710.6355231921,4.12145063687628e-17
45120.8248399186,4.52193058358158e-17
45531.0141566451,5.76035861703118e-17
45941.2034733717,2.02816928890666e-17
46351.3927900982,6.09640072601732e-17
46761.5821068247,1.08630132468604e-17
47171.7714235513,1.0165288801499e-17
47581.9607402778,2.81702734145533e-17
47992.1500570043,1.95797572489809e-17
48402.3393737309,2.84089986106208e-17
48812.5286904574,3.85411810894314e-17
49222.7180071839,3.72200431713384e-17
49632.9073239104,6.4437747892853e-17
50043.096640637,3.47671368115806e-17
50453.2859573635,2.47426888313999e-17
50863.4752740901,4.59114465504211e-17
51273.6645908166,5.98094761751798e-18
51683.8539075431,3.97581312964461e-17
52094.0432242696,1.09682523022453e-17
52504.2325409962,3.38659622619535e-17
52914.4218577227,2.15032999225219e-17
53324.6111744492,1.25839882921014e-17
53734.8004911758,2.01993767633514e-17
54144.9898079023,2.76106921460004e-17
54555.1791246288,9.71894440362369e-18
54965.3684413554,4.39927914787138e-17
55375.5577580819,8.21797940965997e-18
55785.7470748084,4.8473963242344e-17
56195.936391535,8.86785725651535e-18
56606.1257082615,2.68619952776795e-17
57016.315024988,1.21874159283142e-17
57426.5043417146,1.67833257996878e-17
57836.6936584411,1.03883320584224e-17
58246.8829751676,3.15150524811125e-17
58657.0722918942,4.87427647079898e-18
59067.2616086207,3.11929691387142e-17
59477.4509253472,3.00080703082121e-18
59887.6402420738,3.18351811106342e-17
60297.8295588003,9.51157646604958e-18
60708.0188755268,1.6966322047541e-17
61118.2081922534,1.4232259483411e-17
61528.3975089799,2.54543381173427e-17
61938.5868257064,7.57332408087631e-18
62348.776142433,3.21771861141237e-17
62758.9654591595,3.86450884237374e-19
63169.154775886,3.15441008822242e-17
63579.3440926125,3.17531548897219e-18
63989.5334093391,2.34758302369654e-17
64399.7227260656,1.08666271174019e-17
64809.9120427921,2.32695765678377e-17
65220.1013595187,8.18619963473296e-18
65630.2906762452,2.91486068547338e-17
66040.4799929717,2.80289418466146e-18
66450.6693096983,2.96804867474791e-17
66860.8586264248,9.85924716663778e-19
67271.0479431513,1.767899275481e-17
67681.2372598779,6.33506161192866e-18
68091.4265766044,1.91297817856806e-17
68501.6158933309,6.60678853158353e-18
68911.8052100575,2.05430098205421e-17
69321.994526784,4.46560615348033e-18
69732.1838435105,2.86446550626805e-17
70142.3731602371,5.18644109680058e-18
70552.5624769636,2.03714710686186e-17
70962.7517936901,7.77619215700363e-18
71372.9411104167,1.43101020955924e-17
71783.1304271432,8.91123101467919e-18
72193.3197438697,1.33586660100124e-17
72603.5090605963,8.55639798697292e-18
73013.6983773228,1.96716116820987e-17
73423.8876940493,4.72674530424227e-18
73834.0770107759,1.55701994865667e-17
74244.2663275024,5.74731983221394e-18
74654.4556442289,1.12054371677181e-17
75064.6449609555,7.94218431484876e-18
75474.834277682,1.18937899811836e-17
75885.0235944085,9.37585435368156e-18
76295.2129111351,1.34897659152591e-17
76705.4022278616,1.05974655208212e-17
77115.5915445881,1.24898535542178e-17
77525.7808613146,7.70837630580877e-18
77935.9701780412,8.89737444392156e-18
78346.1594947677,7.3764454956691e-18
78756.3488114943,9.01997802162834e-18
79166.5381282208,8.06898537344977e-18
79576.7274449473,1.28877989985216e-17
79986.9167616739,1.25575079010076e-17
80397.1060784004,8.05807393904761e-18
80807.2953951269,7.96060698396305e-18
81217.4847118535,6.15470162949486e-18
81627.67402858,7.48820057978804e-18
82037.8633453065,5.70622361208941e-18
82448.0526620331,8.5489964765577e-18
82858.2419787596,7.0595740355387e-18
83268.4312954861,1.04619911050928e-17
83678.6206122127,5.72384447705515e-18
84088.8099289392,9.99372546068709e-18
84498.9992456657,5.73206661687075e-18
84909.1885623922,1.08122662510369e-17
85319.3778791188,4.71501798608951e-18
85729.5671958453,1.24979684155902e-17
86139.7565125719,6.27950588290869e-18
86549.9458292984,1.0444791446131e-17
86960.1351460249,3.25652008521632e-18
87370.3244627514,9.70301555762155e-18
87780.513779478,3.46478780283627e-18
88190.7030962045,9.53363883358288e-18
88600.892412931,1.69261345478746e-18
89011.0817296576,1.02606198694025e-17
89421.2710463841,4.3635785671497e-18
89831.4603631106,1.12890018088867e-17
90241.6496798372,5.35491673953758e-18
90651.8389965637,1.08789239784382e-17
91062.0283132903,4.59392515989218e-18
91472.2176300168,1.19376252904106e-17
91882.4069467433,3.25910336900564e-18
92292.5962634698,1.16868117305075e-17
92702.7855801964,2.72110276550046e-18
93112.9748969229,7.42152994558865e-18
93523.1642136494,2.57706689622326e-18
93933.353530376,7.48545899633475e-18
94343.5428471025,3.64662064795509e-18
94753.732163829,9.48551416266343e-18
95163.9214805556,2.59724492450405e-18
95574.1107972821,1.22942677396085e-17
95984.3001140086,2.95036879902077e-18
96394.4894307351,9.40297570358562e-18
96804.6787474617,3.87981492174042e-18
97214.8680641882,8.26525925923541e-18
97625.0573809148,5.12799555830448e-18
98035.2466976413,7.87214628680617e-18
98445.4360143678,3.53633702594236e-18
98855.6253310943,8.60866602920452e-18
99265.8146478209,1.4514969633844e-18
99676.0039645474,6.93782739545502e-18
100086.193281274,2.9011748217252e-18
100496.382598,6.06713169180524e-18
100906.571914727,5.54285723443012e-18
101316.761231454,7.53183235426735e-18
101726.95054818,5.3577403384568e-18
102137.139864907,9.54806308501539e-18
102547.329181633,3.61366703324025e-18
102957.51849836,7.80925321637521e-18
103367.707815086,3.00415522562063e-18
103777.897131813,4.92358371858086e-18
104188.086448539,3.9188966493031e-18
104598.275765266,4.57447749090732e-18
105008.465081992,3.74393781743428e-18
105418.654398719,5.45970753985169e-18
105828.843715445,3.9448818225968e-18
106239.033032172,7.35475397891664e-18
106649.222348898,3.99138708797288e-18
107059.411665625,6.13812136427933e-18
107469.600982352,5.34389151486995e-18
107879.790299078,4.81126680589659e-18
108289.979615805,4.81479334679749e-18
108700.168932531,3.27156709266126e-18
109110.358249258,5.15570316433208e-18
109520.547565984,4.07842358653886e-18
109930.736882711,3.36000674030246e-18
110340.926199437,4.22024808026057e-18
110751.115516164,3.11184574714486e-18
111161.30483289,4.38978764501236e-18
111571.494149617,4.56187762715925e-18
111981.683466343,3.96336526312635e-18
112391.87278307,5.89346320016532e-18
112802.062099796,3.6833721316284e-18
113212.251416523,5.82335681166776e-18
113622.44073325,4.00164725955615e-18
114032.630049976,4.35675470525462e-18
114442.819366703,3.39951572651288e-18
114853.008683429,3.67808178176634e-18
115263.198000156,2.25968749928092e-18
115673.387316882,5.27271453486416e-18
116083.576633609,2.17619758719973e-18
116493.765950335,6.38827403433273e-18
116903.955267062,3.16633128504319e-18
117314.144583788,4.76207949647726e-18
117724.333900515,4.04869296852657e-18
118134.523217241,3.93501252339e-18
118544.712533968,3.33612395159972e-18
118954.901850694,5.15519696802253e-18
119365.091167421,2.2765495960337e-18
119775.280484148,6.36936273497772e-18
120185.469800874,1.72040736154663e-18
120595.659117601,4.79285488732624e-18
121005.848434327,3.02077538413031e-18
121416.037751054,3.56424179316769e-18
121826.22706778,2.87416668473834e-18
122236.416384507,4.47424266170855e-18
122646.605701233,2.27109804604019e-18
123056.79501796,6.02150575579644e-18
123466.984334686,1.93880589151495e-18
123877.173651413,6.01288204269445e-18
124287.362968139,3.03060626987193e-18
124697.552284866,3.90187256920915e-18
125107.741601592,2.68160208140773e-18
125517.930918319,2.55595296319554e-18
125928.120235045,2.90946103429159e-18
126338.309551772,4.09674217492051e-18
126748.498868499,1.87010857626019e-18
127158.688185225,5.31895596736551e-18
127568.877501952,2.4815393565572e-18
127979.066818678,4.79734038706198e-18
128389.256135405,3.21490573025043e-18
128799.445452131,3.3700044919855e-18
129209.634768858,3.80324221313924e-18
129619.824085584,2.83962252149414e-18
130030.013402311,2.30162094145864e-18
130440.202719037,4.85009817888177e-18
130850.392035764,1.79972622912186e-18
131260.58135249,4.35449488383128e-18
131670.770669217,2.05894440151898e-18
132080.959985943,2.9599734859963e-18
132491.14930267,3.38998217900987e-18
132901.338619397,2.33066939340416e-18
133311.527936123,3.40268725502262e-18
133721.71725285,4.14359010266241e-18
134131.906569576,2.87725223179566e-18
134542.095886303,4.57938026534315e-18
134952.285203029,2.4953023555027e-18
135362.474519756,3.08285518038536e-18
135772.663836482,2.79152094084198e-18
136182.853153209,1.71568042433295e-18
136593.042469935,3.31074763242357e-18
137003.231786662,2.59384262192831e-18
137413.421103388,2.45532232325198e-18
137823.610420115,3.69574465554747e-18
138233.799736841,2.21501120470565e-18
138643.989053568,3.58858435623943e-18
139054.178370295,3.03210189277255e-18
139464.367687021,2.18867232892302e-18
139874.557003748,3.86375846737988e-18
140284.746320474,2.04014274430893e-18
140694.935637201,3.46930182923082e-18
141105.124953927,2.53471871065042e-18
141515.314270654,2.32504978814606e-18
141925.50358738,2.74553440716173e-18
142335.692904107,2.75773698608993e-18
142745.882220833,2.15868566018548e-18
143156.07153756,3.21969464828948e-18
143566.260854286,1.96214314388801e-18
143976.450171013,3.21576276109444e-18
144386.639487739,2.42341970399966e-18
144796.828804466,2.70903765554805e-18
145207.018121193,2.73685111471288e-18
145617.207437919,2.47669081217375e-18
146027.396754646,2.48304775818547e-18
146437.586071372,2.56059392147361e-18
146847.775388099,2.10807176479992e-18
147257.964704825,2.72530722798853e-18
147668.154021552,1.85835869269851e-18
148078.343338278,2.78848806483527e-18
148488.532655005,2.34074163384058e-18
148898.721971731,2.96778584145334e-18
149308.911288458,2.6458883351095e-18
149719.100605184,2.67860060196789e-18
150129.289921911,2.35943857884345e-18
150539.479238637,2.70567785179792e-18
150949.668555364,1.5565029842034e-18
151359.857872091,2.25291585409013e-18
151770.047188817,1.68528531455642e-18
152180.236505544,2.64054219003083e-18
152590.42582227,2.2706176841704e-18
153000.615138997,2.24651804039687e-18
153410.804455723,2.32618770747601e-18
153820.99377245,2.53753308348817e-18
154231.183089176,2.2212075661659e-18
154641.372405903,2.65109336075359e-18
155051.561722629,2.13993809484954e-18
155461.751039356,2.7425316147093e-18
155871.940356082,1.91953747411762e-18
156282.129672809,2.26043143304448e-18
156692.318989535,2.15761952828488e-18
157102.508306262,1.88812010422976e-18
157512.697622989,1.85336781365202e-18
157922.886939715,2.08076453274638e-18
158333.076256442,1.98995328704449e-18
158743.265573168,2.40169990778148e-18
159153.454889895,1.97043506452066e-18
159563.644206621,2.23173004912498e-18
159973.833523348,2.44881018362998e-18
160384.022840074,2.04830626586052e-18
160794.212156801,2.69373781510455e-18
161204.401473527,2.02810483091019e-18
161614.590790254,2.09015849885737e-18
162024.78010698,1.98154539284113e-18
162434.969423707,1.97765191569967e-18
162845.158740433,1.81209531130966e-18
163255.34805716,1.80558341307262e-18
163665.537373887,1.78262799306052e-18
164075.726690613,2.30137413658339e-18
164485.91600734,1.97742811576577e-18
164896.105324066,2.11652161308686e-18
165306.294640793,1.93459174066837e-18
165716.483957519,2.10092816117024e-18
166126.673274246,1.9501747457696e-18
166536.862590972,1.83449099262752e-18
166947.051907699,2.06158197911967e-18
167357.241224425,2.03319005500537e-18
167767.430541152,1.79198367978526e-18
168177.619857878,1.91778696440645e-18
168587.809174605,1.63358940044374e-18
168997.998491331,1.80904266065301e-18
169408.187808058,1.6007243497033e-18
169818.377124784,1.62670791883606e-18
170228.566441511,2.27214994553767e-18
170638.755758238,1.98541673017532e-18
171048.945074964,1.99578281305539e-18
171459.134391691,1.94487938336547e-18
171869.323708417,1.71426600951227e-18
172279.513025144,1.87019697400665e-18
172689.70234187,1.47664163327344e-18
173099.891658597,1.6001832319889e-18
173510.080975323,1.81491740592711e-18
173920.27029205,1.64135993131528e-18
174330.459608776,1.87349293306311e-18
174740.648925503,1.76204051974372e-18
175150.838242229,1.90599817225526e-18
175561.027558956,1.86774722006292e-18
175971.216875683,1.68376745269544e-18
176381.406192409,1.92574202296168e-18
176791.595509136,1.94768941054177e-18
177201.784825862,1.60301335595195e-18
177611.974142589,1.57973644476049e-18
178022.163459315,1.45707405331604e-18
178432.352776042,1.77852690152573e-18
178842.542092768,1.55737878889427e-18
179252.731409495,1.63307954280795e-18
179662.920726221,1.66539879252445e-18
180073.110042948,1.94562636076666e-18
180483.299359674,1.60101703532904e-18
180893.488676401,1.85711771746525e-18
181303.677993127,1.61023439396564e-18
181713.867309854,1.93724857775062e-18
182124.056626581,1.44030868517773e-18
182534.245943307,1.95052151288585e-18
182944.435260034,1.34679961474516e-18
183354.62457676,1.75739180701295e-18
183764.813893487,1.34353542213815e-18
184175.003210213,1.48426405295837e-18
184585.19252694,1.44706285372948e-18
184995.381843666,1.57783139806362e-18
185405.571160393,1.42175471247071e-18
185815.760477119,2.10586765129095e-18
186225.949793846,1.37346001513967e-18
186636.139110572,2.16996713137271e-18
187046.328427299,1.47392174596179e-18
187456.517744025,1.57370805202681e-18
187866.707060752,1.44610375223724e-18
188276.896377478,1.48822195529088e-18
188687.085694205,1.46122554177845e-18
189097.275010932,1.68490290366028e-18
189507.464327658,1.11899351411693e-18
189917.653644385,1.76222611439172e-18
190327.842961111,1.27961235585646e-18
190738.032277838,1.4983593979563e-18
191148.221594564,1.5256283397321e-18
191558.410911291,1.54365488632715e-18
191968.600228017,1.64985501217055e-18
192378.789544744,1.612376435848e-18
192788.97886147,1.31322149981404e-18
193199.168178197,1.84505819044849e-18
193609.357494923,1.19316553377529e-18
194019.54681165,1.572016796721e-18
194429.736128376,1.29640048766954e-18
194839.925445103,1.24330584999507e-18
195250.11476183,1.43931761114399e-18
195660.304078556,1.21495654881454e-18
196070.493395283,1.3734763624928e-18
196480.682712009,1.72026731775709e-18
196890.872028736,1.26047548962036e-18
197301.061345462,1.78956355221002e-18
197711.250662189,1.27997238024761e-18
198121.439978915,1.47246254964493e-18
198531.629295642,1.47498918375287e-18
198941.818612368,1.13753189405718e-18
199352.007929095,1.36251929761439e-18
199762.197245821,1.29866567584731e-18
200172.386562548,1.2152161164483e-18
200582.575879274,1.61610062598005e-18
200992.765196001,1.22859038411632e-18
201402.954512728,1.47784074559306e-18
201813.143829454,1.37075002071546e-18
202223.333146181,1.15148364798236e-18
202633.522462907,1.71433295320375e-18
203043.711779634,1.1136242519158e-18
203453.90109636,1.59048814137332e-18
203864.090413087,1.33936455303516e-18
204274.279729813,1.24854817342927e-18
204684.46904654,1.43278885561874e-18
205094.658363266,1.08993789132046e-18
205504.847679993,1.078140709169e-18
205915.036996719,1.43284314478224e-18
206325.226313446,9.29689752538145e-19
206735.415630172,1.69460832470996e-18
207145.604946899,1.26458087788066e-18
207555.794263625,1.46288532288091e-18
207965.983580352,1.41810907309479e-18
208376.172897079,1.24842831186529e-18
208786.362213805,1.25172309415597e-18
209196.551530532,1.42036222054394e-18
209606.740847258,8.05517341697115e-19
210016.930163985,1.59781390404846e-18
210427.119480711,8.45627712173096e-19
210837.308797438,1.34394847178642e-18
211247.498114164,1.02915573771284e-18
211657.687430891,1.23355109747617e-18
212067.876747617,1.21353488828961e-18
212478.066064344,1.36410462347403e-18
212888.25538107,1.13443780623911e-18
213298.444697797,1.76525962992e-18
213708.634014524,8.67986972396316e-19
214118.82333125,1.47027797164454e-18
214529.012647977,9.13479790137679e-19
214939.201964703,1.37265138798225e-18
215349.39128143,1.03072755989517e-18
215759.580598156,1.11300929970347e-18
216169.769914883,9.52004270998582e-19
216579.959231609,1.41012055620446e-18
216990.148548336,7.54878700416778e-19
217400.337865062,1.50995819630711e-18
217810.527181789,8.30767671937641e-19
218220.716498515,1.61486684129407e-18
218630.905815242,1.07729408744324e-18
219041.095131968,1.38843785286562e-18
219451.284448695,1.14320841423303e-18
219861.473765421,1.28282351550623e-18
220271.663082148,8.15471503713866e-19
220681.852398875,1.21918427585661e-18
221092.041715601,7.27434127831216e-19
221502.231032328,1.34778177416312e-18
221912.420349054,8.6285980869425e-19
222322.609665781,1.27327419520807e-18
222732.798982507,1.14785011357262e-18
223142.988299234,1.16991325391924e-18
223553.17761596,1.04177009256077e-18
223963.366932687,1.19283136346729e-18
224373.556249413,8.7612478344897e-19
224783.74556614,1.47643898275717e-18
225193.934882866,8.04026362853054e-19
225604.124199593,1.28922693837198e-18
226014.313516319,9.79911777309194e-19
226424.502833046,9.92456126139782e-19
226834.692149773,1.04836240744427e-18
227244.881466499,9.36765336018457e-19
227655.070783226,9.57615270614186e-19
228065.260099952,1.26442115962256e-18
228475.449416679,8.84779588894931e-19
228885.638733405,1.27295486194991e-18
229295.828050132,9.9744286169055e-19
229706.017366858,9.69223498108685e-19
230116.206683585,1.15713494727289e-18
230526.396000311,9.27039470298251e-19
230936.585317038,1.10555569536849e-18
231346.774633764,1.05538392156284e-18
231756.963950491,9.12020623032711e-19
232167.153267217,1.09427154598617e-18
232577.342583944,8.83391312573252e-19
232987.531900671,9.93885582524876e-19
233397.721217397,1.10513808034368e-18
233807.910534124,8.19842543946351e-19
234218.09985085,1.24717578523646e-18
234628.289167577,9.61317649895149e-19
235038.478484303,1.15924414861491e-18
235448.66780103,9.30529699453616e-19
235858.857117756,9.53777663587586e-19
236269.046434483,9.32295523553277e-19
236679.235751209,1.07738345660686e-18
237089.425067936,7.776294558733e-19
237499.614384662,1.21452429158811e-18
237909.803701389,7.5226235013218e-19
238319.993018115,1.12177990976564e-18
238730.182334842,7.72090434279164e-19
239140.371651569,1.0504787770962e-18
239550.560968295,8.86245845142377e-19
239960.750285022,1.05590403135685e-18
240370.939601748,8.78200231108138e-19
240781.128918475,1.23130284638715e-18
241191.318235201,7.91992932046927e-19
241601.507551928,1.08339042488134e-18
242011.696868654,6.70198368230753e-19
242421.886185381,1.08020153824986e-18
242832.075502107,7.44501726202337e-19
243242.264818834,1.05173405363129e-18
243652.45413556,8.11507297424505e-19
244062.643452287,1.1228448028169e-18
244472.832769013,7.48178373283246e-19
244883.02208574,1.17751571733008e-18
245293.211402466,6.67907862920863e-19
245703.400719193,1.16843226675934e-18
246113.59003592,7.39843976576821e-19
246523.779352646,1.08919153301017e-18
246933.968669373,8.22153741593352e-19
247344.157986099,1.01249438783675e-18
247754.347302826,7.51598132319841e-19
248164.536619552,1.04049872583244e-18
248574.725936279,6.67174784063691e-19
248984.915253005,1.14146979007729e-18
249395.104569732,7.55714860379904e-19
249805.293886458,1.09651674756876e-18
250215.483203185,7.49013792817815e-19
250625.672519911,1.00826361757124e-18
251035.861836638,6.98666051131174e-19
251446.051153364,1.04520228478052e-18
251856.240470091,6.80385755061877e-19
252266.429786818,1.0590585898534e-18
252676.619103544,7.17532303683007e-19
253086.808420271,1.03775284658288e-18
253496.997736997,7.17286768713156e-19
253907.187053724,9.39815363738663e-19
254317.37637045,7.64862384351713e-19
254727.565687177,9.2455340627772e-19
255137.755003903,7.73225804478645e-19
255547.94432063,9.10571067341719e-19
255958.133637356,8.39738966542246e-19
256368.322954083,9.52521254657797e-19
256778.512270809,7.30225025450623e-19
257188.701587536,8.33957533048379e-19
257598.890904262,7.03499315283373e-19
258009.080220989,8.57767702309585e-19
258419.269537716,7.76454125516778e-19
258829.458854442,8.75401112945084e-19
259239.648171169,9.15377153052409e-19
259649.837487895,8.80141186330852e-19
260060.026804622,7.94266949935749e-19
260470.216121348,8.07105715387326e-19
260880.405438075,7.99262691048919e-19
261290.594754801,8.4458645879475e-19
261700.784071528,7.42975623693043e-19
262110.973388254,7.73870053758483e-19
262521.162704981,8.73468799081572e-19
262931.352021707,6.92605552168686e-19
263341.541338434,8.07541463038891e-19
263751.73065516,7.3812898800946e-19
264161.919971887,8.34188579480679e-19
264572.109288613,8.43158343582278e-19
264982.29860534,8.02838280742658e-19
265392.487922067,8.20444486989666e-19
265802.677238793,8.73181958737793e-19
266212.86655552,7.0845338683537e-19
266623.055872246,8.66040034604345e-19
267033.245188973,6.57293985893032e-19
267443.434505699,8.24815289821449e-19
267853.623822426,6.5176936016222e-19
268263.813139152,7.61909229703594e-19
268674.002455879,6.62933574995497e-19
269084.191772605,7.87183841382025e-19
269494.381089332,7.05482742671887e-19
269904.570406058,8.99211874845152e-19
270314.759722785,6.93677941205053e-19
270724.949039511,1.0027271045239e-18
271135.138356238,6.74947991544492e-19
271545.327672965,9.70760714105555e-19
271955.516989691,6.05239997719566e-19
272365.706306418,7.84390023325028e-19
272775.895623144,6.42612897510047e-19
273186.084939871,7.67786539660296e-19
273596.274256597,6.09486048154014e-19
274006.463573324,8.54551518535844e-19
274416.65289005,5.83313360241512e-19
274826.842206777,9.00584028204283e-19
275237.031523503,6.18052894527641e-19
275647.22084023,8.4906955605539e-19
276057.410156956,7.13175132158279e-19
276467.599473683,8.05873020309276e-19
276877.78879041,7.51967625087959e-19
277287.978107136,8.92791971778414e-19
277698.167423863,6.29953837288784e-19
278108.356740589,8.43979371203647e-19
278518.546057316,4.9083492216837e-19
278928.735374042,7.39602183471871e-19
279338.924690769,5.95997353729771e-19
279749.114007495,6.5362193641417e-19
280159.303324222,7.0997915326526e-19
280569.492640948,7.21580170058192e-19
280979.681957675,7.17946570302554e-19
281389.871274401,8.56252500311156e-19
281800.060591128,5.88272465320564e-19
282210.249907854,8.92291406548771e-19
282620.439224581,6.41513786553945e-19
283030.628541307,7.1288805282582e-19
283440.817858034,7.22215529237319e-19
283851.007174761,6.33948328927064e-19
284261.196491487,6.42689495922495e-19
284671.385808214,6.68194954274036e-19
285081.57512494,5.33378004190362e-19
285491.764441667,8.16266156174372e-19
285901.953758393,5.68670493694223e-19
286312.14307512,7.42029461298072e-19
286722.332391846,7.07944581001488e-19
287132.521708573,7.04598985398425e-19
287542.711025299,7.87662275154472e-19
287952.900342026,6.89169324230257e-19
288363.089658752,6.88464105615994e-19
288773.278975479,7.45014979822453e-19
289183.468292205,5.77031263055598e-19
289593.657608932,6.95405915112279e-19
290003.846925659,5.8670962655353e-19
290414.036242385,5.80206646042478e-19
290824.225559112,6.97616523516023e-19
291234.414875838,5.90413478909856e-19
291644.604192565,7.77629709359967e-19
292054.793509291,6.74739368657459e-19
292464.982826018,6.89154583952858e-19
292875.172142744,7.77819119114207e-19
293285.361459471,6.11754094430161e-19
293695.550776197,6.30961097955394e-19
294105.740092924,6.91718642731351e-19
294515.92940965,5.21269936297328e-19
294926.118726377,7.36312472594028e-19
295336.308043103,5.43487750402918e-19
295746.49735983,6.95392630866636e-19
296156.686676557,6.26595471935199e-19
296566.875993283,5.54792423297764e-19
296977.06531001,6.48125556151321e-19
297387.254626736,7.2297191151391e-19
297797.443943463,5.91727927406597e-19
298207.633260189,7.83847423774658e-19
298617.822576916,5.45115865156482e-19
299028.011893642,7.74116492422346e-19
299438.201210369,6.0406268264826e-19
299848.390527095,5.52644630269884e-19
300258.579843822,6.29738701089227e-19
300668.769160548,5.86829755454945e-19
301078.958477275,5.90605120725823e-19
301489.147794001,6.64912179077806e-19
301899.337110728,4.79812856097652e-19
302309.526427454,7.63617428560139e-19
302719.715744181,5.48906455461727e-19
303129.905060908,6.52325818251193e-19
303540.094377634,6.9528240187043e-19
303950.283694361,6.20409850417974e-19
304360.473011087,6.60352167102224e-19
304770.662327814,6.48600543383818e-19
305180.85164454,5.41233910308956e-19
305591.040961267,7.05991426292451e-19
306001.230277993,4.5293705342587e-19
306411.41959472,5.9525701415101e-19
306821.608911446,5.71400020569179e-19
307231.798228173,5.93607972941245e-19
307641.987544899,6.28117805795535e-19
308052.176861626,5.70553044208105e-19
308462.366178352,5.72422215400248e-19
308872.555495079,6.67146508890285e-19
309282.744811806,5.17683539657487e-19
309692.934128532,6.87215700282783e-19
310103.123445259,5.75207655675207e-19
310513.312761985,6.37493532493705e-19
310923.502078712,6.07915587749679e-19
311333.691395438,5.38095774548135e-19
311743.880712165,6.13360257812919e-19
312154.070028891,4.98657052718689e-19
312564.259345618,5.41768351870435e-19
312974.448662344,6.14570603698249e-19
313384.637979071,5.79086773748578e-19
313794.827295797,6.24189332754755e-19
314205.016612524,5.86474020935353e-19
314615.205929251,5.29261952035694e-19
315025.395245977,6.27491560798227e-19
315435.584562704,4.93063559705453e-19
315845.77387943,5.96350461548149e-19
316255.963196157,5.58567974695069e-19
316666.152512883,5.72337070700833e-19
317076.34182961,6.29260444345594e-19
317486.531146336,5.8328924402487e-19
317896.720463063,5.34980639091848e-19
318306.909779789,6.04956092838448e-19
318717.099096516,4.79862827554677e-19
319127.288413242,6.56874201560301e-19
319537.477729969,4.98146883159325e-19
319947.667046695,5.74901855535653e-19
320357.856363422,5.3874731818585e-19
320768.045680148,5.14469216741468e-19
321178.234996875,5.20180745760378e-19
321588.424313602,5.65288793270772e-19
321998.613630328,4.94931823671045e-19
322408.802947055,6.25395583787679e-19
322818.992263781,4.78069063383152e-19
323229.181580508,6.3106096879383e-19
323639.370897234,5.60488946720764e-19
324049.560213961,5.39796326685748e-19
324459.749530687,5.33375037816258e-19
324869.938847414,5.57213614213652e-19
325280.12816414,4.93801962483422e-19
325690.317480867,5.84192426447532e-19
326100.506797593,4.49716800430833e-19
326510.69611432,5.79264177182695e-19
326920.885431046,4.70908975478561e-19
327331.074747773,5.28482471772747e-19
327741.2640645,5.00834267562552e-19
328151.453381226,5.54029283600475e-19
328561.642697953,5.52432709077386e-19
328971.832014679,5.9457379094237e-19
329382.021331406,5.16258770455943e-19
329792.210648132,5.72727065209419e-19
330202.399964859,4.71968114330833e-19
330612.589281585,5.35594243396088e-19
331022.778598312,4.85535859080334e-19
331432.967915038,5.20799534284058e-19
331843.157231765,5.23906743850827e-19
332253.346548491,4.84386180728004e-19
332663.535865218,5.23080615218429e-19
333073.725181944,5.30132930487161e-19
333483.914498671,4.99330883058331e-19
333894.103815398,5.5560649735333e-19
334304.293132124,5.21115821982126e-19
334714.482448851,5.42538968615564e-19
335124.671765577,5.40881308159641e-19
335534.861082304,4.96041885456398e-19
335945.05039903,5.24610063457421e-19
336355.239715757,4.56424145679589e-19
336765.429032483,4.77768138035701e-19
337175.61834921,4.84585055566814e-19
337585.807665936,5.10201457847308e-19
337995.996982663,4.82797557162901e-19
338406.186299389,5.32922680380453e-19
338816.375616116,5.12094946895423e-19
339226.564932843,5.64971923912045e-19
339636.754249569,4.8077484646043e-19
340046.943566296,5.35501285307618e-19
340457.132883022,5.08670637022845e-19
340867.322199749,5.32781234360519e-19
341277.511516475,4.51933833474785e-19
341687.700833202,4.85762502643516e-19
342097.890149928,4.44295069340583e-19
342508.079466655,4.70219736086621e-19
342918.268783381,4.21932383436238e-19
343328.458100108,5.22008322518359e-19
343738.647416834,4.92712995807349e-19
344148.836733561,5.50449540459607e-19
344559.026050287,4.55860144342786e-19
344969.215367014,5.79955827857824e-19
345379.404683741,4.62573858804906e-19
345789.594000467,5.34566418457799e-19
346199.783317194,4.40042898120474e-19
346609.97263392,5.16590239275982e-19
347020.161950647,4.44120110950958e-19
347430.351267373,4.97772951449626e-19
347840.5405841,3.83877519651836e-19
348250.729900826,5.1190761466309e-19
348660.919217553,3.77696735033547e-19
349071.108534279,4.85782885344351e-19
349481.297851006,4.46851331965036e-19
349891.487167732,5.19926765372316e-19
350301.676484459,5.12717457615619e-19
350711.865801185,5.34425965576982e-19
351122.055117912,4.54136894677435e-19
351532.244434638,5.62478898759726e-19
351942.433751365,4.06260775296416e-19
352352.623068092,4.8172859920859e-19
352762.812384818,3.96699819626355e-19
353173.001701545,4.436802054124e-19
353583.191018271,4.34455065384304e-19
353993.380334998,4.46717228683261e-19
354403.569651724,4.08687920477369e-19
354813.758968451,5.16787456259306e-19
355223.948285177,4.16630259690414e-19
355634.137601904,5.29761018330105e-19
356044.32691863,4.49932217904033e-19
356454.516235357,5.06291014841353e-19
356864.705552083,4.94455821292859e-19
357274.89486881,4.34707149041919e-19
357685.084185536,4.68514742881045e-19
358095.273502263,4.57431273940236e-19
358505.46281899,3.96956956055944e-19
358915.652135716,4.42126879008285e-19
359325.841452443,3.67328762707968e-19
359736.030769169,4.6002928180476e-19
360146.220085896,4.5252061153826e-19
360556.409402622,4.44103134600144e-19
360966.598719349,4.99610411145418e-19
361376.788036075,4.80794755620991e-19
361786.977352802,4.74248453407892e-19
362197.166669528,4.82847942599518e-19
362607.355986255,4.02434933250314e-19
363017.545302981,4.56143362538111e-19
363427.734619708,4.14860613049828e-19
363837.923936434,3.87173225214752e-19
364248.113253161,4.51490581404182e-19
364658.302569887,3.83187107548708e-19
365068.491886614,4.88198033654875e-19
365478.681203341,3.97313708293082e-19
365888.870520067,4.5046127676376e-19
366299.059836794,4.5231315615404e-19
366709.24915352,4.49032795533766e-19
367119.438470247,4.26768828166608e-19
367529.627786973,4.86767030177664e-19
367939.8171037,4.12783764283564e-19
368350.006420426,5.14714955856765e-19
368760.195737153,3.36483536848497e-19
369170.385053879,4.33377689933189e-19
369580.574370606,3.8152977075279e-19
369990.763687332,3.94097617349382e-19
370400.953004059,3.86396299749756e-19
370811.142320785,4.39190551200831e-19
371221.331637512,3.92091265867266e-19
371631.520954239,5.21335470192305e-19
372041.710270965,3.47408687859249e-19
372451.899587692,5.13053466963686e-19
372862.088904418,3.92626064500087e-19
373272.278221145,4.48259153370249e-19
373682.467537871,4.19440582797531e-19
374092.656854598,4.30195740463385e-19
374502.846171324,3.85977417441567e-19
374913.035488051,4.29738900499221e-19
375323.224804777,3.35417254046177e-19
375733.414121504,4.64196106144458e-19
376143.60343823,3.3489932383269e-19
376553.792754957,4.36844367718077e-19
376963.982071684,4.0228944208921e-19
377374.17138841,4.30936386851273e-19
377784.360705136,4.27891939131458e-19
378194.550021863,4.30547251447433e-19
378604.73933859,3.88496813314049e-19
379014.928655316,4.72328975877563e-19
379425.117972043,3.37882275928947e-19
379835.307288769,4.72538943385819e-19
380245.496605496,3.50531556283794e-19
380655.685922222,4.15524896457318e-19
381065.875238949,3.77173707834934e-19
381476.064555675,3.94628382217464e-19
381886.253872402,3.96210183387878e-19
382296.443189128,4.32520995588733e-19
382706.632505855,3.49263714087374e-19
383116.821822581,4.52132988953606e-19
383527.011139308,3.63474157815561e-19
383937.200456035,4.4181836933833e-19
384347.389772761,3.76344116299975e-19
384757.579089488,3.77512901427358e-19
385167.768406214,4.09029947264602e-19
385577.957722941,3.75901480639835e-19
385988.147039667,3.91811476769055e-19
386398.336356394,4.24322234014899e-19
386808.52567312,3.60933647134554e-19
387218.714989847,4.32746239827721e-19
387628.904306573,3.56189852118395e-19
388039.0936233,3.99052799857522e-19
388449.282940026,4.17231567901132e-19
388859.472256753,3.41935514130749e-19
389269.661573479,4.35163722772145e-19
389679.850890206,3.78213563332357e-19
390090.040206933,3.82794296307522e-19
390500.229523659,3.88356023683444e-19
390910.418840386,3.58726805347942e-19
391320.608157112,3.87779294237943e-19
391730.797473839,4.27178456592568e-19
392140.986790565,3.2596172245562e-19
392551.176107292,4.4338023607517e-19
392961.365424018,3.36182839931028e-19
393371.554740745,3.98512327063468e-19
393781.744057471,3.8295809564158e-19
394191.933374198,3.72169598101678e-19
394602.122690924,3.93948362036779e-19
395012.312007651,3.88319584216056e-19
395422.501324377,3.38186701294177e-19
395832.690641104,4.27703817185895e-19
396242.87995783,3.1803779612641e-19
396653.069274557,4.10760144031747e-19
397063.258591284,3.41786291089188e-19
397473.44790801,3.80577481853861e-19
397883.637224737,3.83465729690851e-19
398293.826541463,3.91502338317268e-19
398704.01585819,3.50857749124359e-19
399114.205174916,4.0737176847679e-19
399524.394491643,3.07184897486808e-19
399934.583808369,4.27563530225847e-19
400344.773125096,3.01078246460139e-19
400754.962441822,3.96769608518582e-19
401165.151758549,3.66385087094618e-19
401575.341075275,4.04428998256184e-19
401985.530392002,3.58531464784835e-19
402395.719708728,3.92284360904441e-19
402805.909025455,3.34780806309693e-19
403216.098342182,4.30039925607677e-19
403626.287658908,3.04569702154776e-19
404036.476975635,4.16498692073506e-19
404446.666292361,3.35322131952581e-19
404856.855609088,3.97640405033425e-19
405267.044925814,3.21946437271284e-19
405677.234242541,3.60077257234602e-19
406087.423559267,3.33128561627912e-19
406497.612875994,3.91073234460783e-19
406907.80219272,3.0541511298285e-19
407317.991509447,4.22699318028997e-19
407728.180826173,3.46925226926916e-19
408138.3701429,4.22911348840229e-19
408548.559459626,3.43015608785731e-19
408958.748776353,3.67049435185344e-19
409368.93809308,3.59576061561798e-19
409779.127409806,3.59249985032471e-19
410189.316726533,3.10645641383493e-19
410599.506043259,3.63498171056276e-19
411009.695359986,3.10856535574821e-19
411419.884676712,3.66073240827829e-19
411830.073993439,3.19310800068101e-19
412240.263310165,3.46659890423648e-19
412650.452626892,3.59719981808169e-19
413060.641943618,3.63827049508311e-19
413470.831260345,3.48206240993801e-19
413881.020577071,3.8378934855442e-19
414291.209893798,3.62446409674152e-19
414701.399210525,3.6192948359166e-19
415111.588527251,3.38773086561913e-19
415521.777843978,3.47564795691528e-19
415931.967160704,3.43264642100015e-19
416342.156477431,3.19442012700297e-19
416752.345794157,3.25194403054548e-19
417162.535110884,3.36262556544741e-19
417572.72442761,3.42098050243157e-19
417982.913744337,3.28783714612266e-19
418393.103061063,3.44353477094029e-19
418803.29237779,3.51857468446657e-19
419213.481694516,3.60629261877888e-19
419623.671011243,3.50469616473246e-19
420033.860327969,3.78637263386709e-19
420444.049644696,3.43042598972219e-19
420854.238961422,3.5803290678634e-19
421264.428278149,2.99972520613169e-19
421674.617594876,3.47217189885761e-19
422084.806911602,3.05188807256738e-19
422494.996228329,3.40335696733275e-19
422905.185545055,3.0290318169399e-19
423315.374861782,3.54345961480746e-19
423725.564178508,3.18836285437155e-19
424135.753495235,3.66701103773103e-19
424545.942811961,3.08165273010745e-19
424956.132128688,3.81278423615256e-19
425366.321445414,3.06271090267834e-19
425776.510762141,3.6864366337488e-19
426186.700078867,3.14449342509352e-19
426596.889395594,3.42255665771073e-19
427007.07871232,2.94911394984442e-19
427417.268029047,3.47869318470737e-19
427827.457345774,2.91606898420848e-19
428237.6466625,3.75669027420294e-19
428647.835979227,2.82793590798896e-19
429058.025295953,3.668810050736e-19
429468.21461268,3.07211609972901e-19
429878.403929406,3.57997565286735e-19
430288.593246133,3.25771445718759e-19
430698.782562859,3.6632971288953e-19
431108.971879586,3.00903299671778e-19
431519.161196312,3.57710440985143e-19
431929.350513039,2.75245998012834e-19
432339.539829765,3.45306975530112e-19
432749.729146492,2.79384078171686e-19
433159.918463218,3.34823430832457e-19
433570.107779945,2.89388619757711e-19
433980.297096671,3.49936405910223e-19
434390.486413398,3.16705243144706e-19
434800.675730125,3.61853780285291e-19
435210.865046851,3.04286698280534e-19
435621.054363578,3.66165636787349e-19
436031.243680304,2.93384163987677e-19
436441.432997031,3.47370968179171e-19
436851.622313757,2.81433059284882e-19
437261.811630484,3.33106963933305e-19
437672.00094721,3.01080755529902e-19
438082.190263937,3.18627614387953e-19
438492.379580663,2.93087293383468e-19
438902.56889739,3.16922082545903e-19
439312.758214116,2.72757896703083e-19
439722.947530843,3.35374181384749e-19
440133.136847569,2.90674482936565e-19
440543.326164296,3.53081520752598e-19
440953.515481023,3.24424489075935e-19
441363.704797749,3.30923411434362e-19
441773.894114476,3.30513103500068e-19
442184.083431202,3.09960909790028e-19
442594.272747929,3.12761754650522e-19
443004.462064655,3.06664424510109e-19
443414.651381382,2.85413046973501e-19
443824.840698108,3.1661470874634e-19
444235.030014835,2.92580108912721e-19
444645.219331561,3.14123292314973e-19
445055.408648288,3.09561647800067e-19
445465.597965014,2.91598195115485e-19
445875.787281741,3.43386077095241e-19
446285.976598467,3.10343741019061e-19
446696.165915194,3.17730513790011e-19
447106.35523192,3.09361366837758e-19
447516.544548647,3.15098616500089e-19
447926.733865374,3.13514353753742e-19
448336.9231821,3.02904113107708e-19
448747.112498827,2.79941127028064e-19
449157.301815553,3.3874514937564e-19
449567.49113228,2.82657753666972e-19
449977.680449006,3.2640618101369e-19
450387.869765733,2.90497858480418e-19
450798.059082459,3.15939842340595e-19
451208.248399186,2.94953156354966e-19
451618.437715912,3.0161041832793e-19
452028.627032639,3.0516265343744e-19
452438.816349365,3.31057686603338e-19
452849.005666092,2.72153939909262e-19
453259.194982819,3.2071984665257e-19
453669.384299545,2.65007132025984e-19
454079.573616272,3.28292375177998e-19
454489.762932998,2.71632735720092e-19
454899.952249725,2.97993737438828e-19
455310.141566451,3.04121931196379e-19
455720.330883178,3.34253317903137e-19
456130.520199904,2.84483009705138e-19
456540.709516631,3.48671141539441e-19
456950.898833357,2.54235410059497e-19
457361.088150084,3.34164881753134e-19
457771.27746681,2.50044412421306e-19
458181.466783537,3.04833072803353e-19
458591.656100263,2.95849733350665e-19
459001.84541699,2.95714082678266e-19
459412.034733716,2.83325994542275e-19
459822.224050443,3.17054815900524e-19
460232.41336717,2.63553511152561e-19
460642.602683896,3.36396701545484e-19
461052.792000623,2.5356597231121e-19
461462.981317349,3.18496944513131e-19
461873.170634076,3.04092310828608e-19
462283.359950802,3.02261438368196e-19
462693.549267529,2.96108859908796e-19
463103.738584255,2.8395960302574e-19
463513.927900982,2.6794083897879e-19
463924.117217708,3.20153787729522e-19
464334.306534435,2.41849717674697e-19
464744.495851161,3.24448723531413e-19
465154.685167888,2.7372066696715e-19
465564.874484614,2.84049625118551e-19
465975.063801341,3.03371131103781e-19
466385.253118068,2.71714867985992e-19
466795.442434794,2.96475645206265e-19
467205.631751521,2.94877179648787e-19
467615.821068247,2.69949273976503e-19
468026.010384974,3.2240089816832e-19
468436.1997017,2.69324518604426e-19
468846.389018427,2.84757707239451e-19
469256.578335153,2.7942040518324e-19
469666.76765188,2.54809490133006e-19
470076.956968606,2.8803584214423e-19
470487.146285333,2.82683361451082e-19
470897.335602059,2.83429135948454e-19
471307.524918786,3.12678212475112e-19
471717.714235512,2.72744856126879e-19
472127.903552239,3.05729911197596e-19
472538.092868966,2.71333569689146e-19
472948.282185692,2.64426052554507e-19
473358.471502419,2.88175932040562e-19
473768.660819145,2.61439370185845e-19
474178.850135872,2.99356434446938e-19
474589.039452598,2.66897805405808e-19
474999.228769325,2.76767043132702e-19
475409.418086051,2.87848345603835e-19
475819.607402778,2.63195497771574e-19
476229.796719504,2.6763951860486e-19
476639.986036231,2.9250548048595e-19
477050.175352957,2.66094082766532e-19
477460.364669684,3.15487886839461e-19
477870.55398641,2.65122981778963e-19
478280.743303137,2.88894252028976e-19
478690.932619864,2.72810373189009e-19
479101.12193659,2.53289731511877e-19
479511.311253317,2.65101975553556e-19
479921.500570043,2.72565826689563e-19
480331.68988677,2.46671936943343e-19
480741.879203496,2.99048297879817e-19
481152.068520223,2.37454298530646e-19
481562.257836949,2.92664784246439e-19
481972.447153676,2.6451026181062e-19
482382.636470402,2.81320976534969e-19
482792.825787129,2.85759976198731e-19
483203.015103855,2.71373655570475e-19
483613.204420582,2.70067691212883e-19
484023.393737309,2.86482476730219e-19
484433.583054035,2.37911086477558e-19
484843.772370761,2.79392918901074e-19
485253.961687488,2.40681605096421e-19
485664.151004215,2.70901385038345e-19
486074.340320941,2.75167288931973e-19
486484.529637668,2.5314587640045e-19
486894.718954394,2.73677114736131e-19
487304.908271121,2.70853161000932e-19
487715.097587847,2.54870884734577e-19
488125.286904574,2.88164042759138e-19
488535.4762213,2.53881027677336e-19
488945.665538027,2.94831045965732e-19
489355.854854753,2.66856500449612e-19
489766.04417148,2.65243313226789e-19
490176.233488206,2.66501080713494e-19
490586.422804933,2.53476921647637e-19
490996.61212166,2.40750932791154e-19
491406.801438386,2.54612447149564e-19
491816.990755113,2.43590701719726e-19
492227.180071839,2.89918230454719e-19
492637.369388566,2.63328709552345e-19
493047.558705292,2.82047797071278e-19
493457.748022019,2.76798705018378e-19
493867.937338745,2.60596344166923e-19
494278.126655472,2.63804467700009e-19
494688.315972198,2.39616873929276e-19
495098.505288925,2.57737902362216e-19
495508.694605651,2.6895653772941e-19
495918.883922378,2.33745144242334e-19
496329.073239104,2.63025621384667e-19
496739.262555831,2.52363372921886e-19
497149.451872558,2.51320693733659e-19
497559.641189284,2.57216960293744e-19
497969.830506011,2.47792720172802e-19
498380.019822737,2.85880403529216e-19
498790.209139464,2.69148085692448e-19
499200.39845619,2.54679405305554e-19
499610.587772917,2.64132236734408e-19
500020.777089643,2.59675775643395e-19
500430.96640637,2.4176818441471e-19
500841.155723096,2.56164831748805e-19
501251.345039823,2.24291776425397e-19
501661.534356549,2.64300003244816e-19
502071.723673276,2.26397472104027e-19
502481.912990002,2.52223955923473e-19
502892.102306729,2.5472965424462e-19
503302.291623455,2.61935647217087e-19
503712.480940182,2.58001025259951e-19
504122.670256909,2.65177349024664e-19
504532.859573635,2.54939657283787e-19
504943.048890362,2.8048695840077e-19
505353.238207088,2.34365047268898e-19
505763.427523815,2.51427738789485e-19
506173.616840541,2.33403147596627e-19
506583.806157268,2.40459059923156e-19
506993.995473994,2.4269441620909e-19
507404.184790721,2.4811468190623e-19
507814.374107447,2.41775340889347e-19
508224.563424174,2.61290449194301e-19
508634.7527409,2.36424255429978e-19
509044.942057627,2.56082050179809e-19
509455.131374353,2.33275707901461e-19
509865.32069108,2.59290533290441e-19
510275.510007807,2.48848242740526e-19
510685.699324533,2.59751301604723e-19
511095.88864126,2.46124260583841e-19
511506.077957986,2.49639934816455e-19
511916.267274713,2.37890908740743e-19
512326.456591439,2.36584733204661e-19
512736.645908166,2.28282245855123e-19
513146.835224892,2.48895409591418e-19
513557.024541619,2.31385991171758e-19
513967.213858345,2.5659342143269e-19
514377.403175072,2.48254765326218e-19
514787.592491798,2.54931045238098e-19
515197.781808525,2.54414801014697e-19
515607.971125251,2.40384199656998e-19
516018.160441978,2.33484106157856e-19
516428.349758704,2.44627826108134e-19
516838.539075431,2.3102347747536e-19
517248.728392158,2.44362602785203e-19
517658.917708884,2.28812091457415e-19
518069.107025611,2.37260198190419e-19
518479.296342337,2.48332803305102e-19
518889.485659064,2.38834504147115e-19
519299.67497579,2.53497299110833e-19
519709.864292517,2.41710270903998e-19
520120.053609243,2.52589433180331e-19
520530.24292597,2.38729412003163e-19
520940.432242696,2.41119634024041e-19
521350.621559423,2.33038023547777e-19
521760.810876149,2.3579101980877e-19
522171.000192876,2.25427205048823e-19
522581.189509602,2.42038806304552e-19
522991.378826329,2.18654756333362e-19
523401.568143056,2.3547832120765e-19
523811.757459782,2.17427949302022e-19
524221.946776509,2.42447767936976e-19
524632.136093235,2.39572449080165e-19
525042.325409962,2.46158884493596e-19
525452.514726688,2.39451736400817e-19
525862.704043415,2.57351913542955e-19
526272.893360141,2.28721633025776e-19
526683.082676868,2.48928492826308e-19
527093.271993594,2.09712404125515e-19
527503.461310321,2.31901254331357e-19
527913.650627048,2.0402516976773e-19
528323.839943774,2.28372700249518e-19
528734.029260501,2.31559864838295e-19
529144.218577227,2.36550841077157e-19
529554.407893954,2.25433013804054e-19
529964.59721068,2.45832757113743e-19
530374.786527407,2.21727212576067e-19
530784.975844133,2.53342804798123e-19
531195.16516086,2.16435806156608e-19
531605.354477586,2.49843780110806e-19
532015.543794313,2.36794760106483e-19
532425.733111039,2.30554557015188e-19
532835.922427766,2.23964870440012e-19
533246.111744492,2.29824612978653e-19
533656.301061219,2.01581123440441e-19
534066.490377945,2.40424690549676e-19
534476.679694672,2.04344134329881e-19
534886.869011399,2.52404172679202e-19
535297.058328125,2.27161505845078e-19
535707.247644852,2.23565680540057e-19
536117.436961578,2.33974603798952e-19
536527.626278305,2.39417102719291e-19
536937.815595031,2.28989283754427e-19
537348.004911758,2.40736298962543e-19
537758.194228484,2.08599935396203e-19
538168.383545211,2.47845987084494e-19
538578.572861937,2.10446570952043e-19
538988.762178664,2.1626907171789e-19
539398.95149539,2.20300126305321e-19
539809.140812117,2.12884364522994e-19
540219.330128843,2.34326882413544e-19
540629.51944557,2.26431253568338e-19
541039.708762296,2.33952026318206e-19
541449.898079023,2.49547605070391e-19
541860.08739575,2.12372339851889e-19
542270.276712476,2.29043696813918e-19
542680.466029203,2.18536291385526e-19
543090.655345929,2.13270481172298e-19
543500.844662656,2.28438157959576e-19
543911.033979382,2.03362000927267e-19
544321.223296109,2.39329580552417e-19
544731.412612835,2.33049634695617e-19
545141.601929562,2.12463021730012e-19
545551.791246288,2.2199648008188e-19
545961.980563015,2.16218914314793e-19
546372.169879741,2.23476500506928e-19
546782.359196468,2.37558166573869e-19
547192.548513194,2.10407857722335e-19
547602.737829921,2.56749828448284e-19
548012.927146647,2.1426988717639e-19
548423.116463374,2.20120885589214e-19
548833.305780101,2.13879832143939e-19
549243.495096827,2.01390654107532e-19
549653.684413554,2.14898283033306e-19
550063.87373028,2.17703026484497e-19
550474.063047007,2.05691151080051e-19
550884.252363733,2.51741674984822e-19
551294.44168046,1.97640400927352e-19
551704.630997186,2.44692054271765e-19
552114.820313913,2.16742275636488e-19
552525.009630639,2.20188465037549e-19
552935.198947366,2.27791486449111e-19
553345.388264093,2.1915423518388e-19
553755.577580819,2.03922684798797e-19
554165.766897546,2.36323327450863e-19
554575.956214272,1.8404361848613e-19
554986.145530999,2.35980120204019e-19
555396.334847725,1.94876621962666e-19
555806.524164452,2.13812444791169e-19
556216.713481178,2.23853484867662e-19
556626.902797905,2.15270786870604e-19
557037.092114631,2.10634585614685e-19
557447.281431358,2.32618084225698e-19
557857.470748084,1.97343461475428e-19
558267.660064811,2.5191487191055e-19
558677.849381537,1.97039907854848e-19
559088.038698264,2.35141708028449e-19
559498.22801499,2.14382104766233e-19
559908.417331717,2.04410561977385e-19
560318.606648444,2.11717077461282e-19
560728.79596517,2.05412295524771e-19
561138.985281897,2.01121432345246e-19
561549.174598623,2.23971960963602e-19
561959.36391535,1.9484846524605e-19
562369.553232076,2.43432864862593e-19
562779.742548803,2.16730274738007e-19
563189.931865529,2.14210557549529e-19
563600.121182256,2.20085975792236e-19
564010.310498982,1.96276057645991e-19
564420.499815709,2.12422172790774e-19
564830.689132435,2.12414314696921e-19
565240.878449162,1.96229000358113e-19
565651.067765888,2.35016458767384e-19
566061.257082615,2.00826980566208e-19
566471.446399341,2.20459220607268e-19
566881.635716068,2.12278325935744e-19
567291.825032795,1.96326829380551e-19
567702.014349521,2.19693112376926e-19
568112.203666248,1.99634563618848e-19
568522.392982974,2.12853329689922e-19
568932.582299701,2.18121024119868e-19
569342.771616427,1.96611507532677e-19
569752.960933154,2.12579371271123e-19
570163.15024988,2.0273324887241e-19
570573.339566607,1.9951709183629e-19
570983.528883333,2.22349895312658e-19
571393.71820006,1.90824923936509e-19
571803.907516786,2.26909437028642e-19
572214.096833513,2.06701425444878e-19
572624.286150239,2.08632464483929e-19
573034.475466966,2.17904495897509e-19
573444.664783693,2.03628208665162e-19
573854.854100419,2.00930504943911e-19
574265.043417145,2.15290081845239e-19
574675.232733872,1.85648126570621e-19
575085.422050599,2.28015718342267e-19
575495.611367325,1.86203565671951e-19
575905.800684052,2.09650697877162e-19
576315.990000778,2.03798086774524e-19
576726.179317505,2.09984683830298e-19
577136.368634231,2.06473689316367e-19
577546.557950958,2.26012642893959e-19
577956.747267685,1.99971482952302e-19
578366.936584411,2.26373124287704e-19
578777.125901138,1.77988256463353e-19
579187.315217864,2.16938000628027e-19
579597.504534591,1.91258681158226e-19
580007.693851317,2.03771737238573e-19
580417.883168044,1.96073106632582e-19
580828.07248477,2.10840101683749e-19
581238.261801497,2.05807950467361e-19
581648.451118223,2.08137011519215e-19
582058.64043495,1.84894634891501e-19
582468.829751676,2.1943961365381e-19
582879.019068403,1.88913154109459e-19
583289.208385129,2.1457257604882e-19
583699.397701856,1.96258810789314e-19
584109.587018582,2.19461922299562e-19
584519.776335309,2.05119591957726e-19
584929.965652035,2.03630644658243e-19
585340.154968762,1.83644426568959e-19
585750.344285489,2.04587725840018e-19
586160.533602215,1.79684235745333e-19
586570.722918942,2.05384253974556e-19
586980.912235668,1.87506206821714e-19
587391.101552395,2.14729949696544e-19
587801.290869121,2.0374553684719e-19
588211.480185848,2.05013605482371e-19
588621.669502574,2.0235338909344e-19
589031.858819301,2.11620987949541e-19
589442.048136027,1.93689167193523e-19
589852.237452754,2.07307452097036e-19
590262.42676948,1.811533685614e-19
590672.616086207,2.0986143027432e-19
591082.805402934,1.87969098578579e-19
591492.99471966,1.96843349420794e-19
591903.184036387,1.94477100577071e-19
592313.373353113,1.98125962959341e-19
592723.56266984,1.94240090860441e-19
593133.751986566,2.0232479653034e-19
593543.941303293,1.92004511721791e-19
593954.130620019,2.08533800328474e-19
594364.319936746,2.02220757157442e-19
594774.509253472,1.9594792823572e-19
595184.698570199,2.05443822586495e-19
595594.887886925,1.90048693271566e-19
596005.077203652,1.96252867172783e-19
596415.266520378,1.85345408889989e-19
596825.455837105,1.92525634942633e-19
597235.645153831,1.86508454021684e-19
597645.834470558,1.94574551845575e-19
598056.023787285,1.85952341670019e-19
598466.213104011,2.08475512543477e-19
598876.402420738,1.97532538902485e-19
599286.591737464,2.12438331930138e-19
599696.781054191,1.92262993176268e-19
600106.970370917,2.0104332686626e-19
600517.159687644,1.83421852585867e-19
600927.34900437,2.02611063592553e-19
601337.538321097,1.8419671998391e-19
601747.727637823,1.96580567415279e-19
602157.91695455,1.82537278653423e-19
602568.106271276,2.01934304486545e-19
602978.295588003,1.7954839135466e-19
603388.48490473,2.05295951066496e-19
603798.674221456,1.8162981624651e-19
604208.863538183,2.16964781208133e-19
604619.052854909,1.84353869159202e-19
605029.242171636,2.15945071748745e-19
605439.431488362,1.89307033934459e-19
605849.620805089,2.04601261525162e-19
606259.810121815,1.79792915225215e-19
606669.999438542,1.9826610306598e-19
607080.188755268,1.78975017980606e-19
607490.378071995,2.00659141857447e-19
607900.567388721,1.65605290245602e-19
608310.756705448,2.03635709858311e-19
608720.946022174,1.76466650454489e-19
609131.135338901,2.05143514613371e-19
609541.324655627,1.83702483319417e-19
609951.513972354,2.08404607189498e-19
610361.70328908,1.85392143783973e-19
610771.892605807,2.15311252945301e-19
611182.081922534,1.73830427934495e-19
611592.27123926,2.12945583026253e-19
612002.460555987,1.61391138900691e-19
612412.649872713,1.9418149056376e-19
612822.83918944,1.69351087281631e-19
613233.028506166,1.92321578663772e-19
613643.217822893,1.78766571490933e-19
614053.407139619,1.98270918748504e-19
614463.596456346,1.841198287329e-19
614873.785773072,2.04851165575337e-19
615283.975089799,1.75119485565756e-19
615694.164406525,2.05009873633638e-19
616104.353723252,1.77369068843257e-19
616514.543039978,1.97813104350441e-19
616924.732356705,1.87455212608868e-19
617334.921673432,1.91266334605478e-19
617745.110990158,1.88127620891349e-19
618155.300306885,1.85555524781007e-19
618565.489623611,1.69391071908748e-19
618975.678940338,1.96609785001055e-19
619385.868257064,1.70132747430255e-19
619796.057573791,1.90222584973913e-19
620206.246890517,1.83245781279768e-19
620616.436207244,1.85403836534078e-19
621026.62552397,2.06032130745957e-19
621436.814840697,1.812520628819e-19
621847.004157423,1.86261493920623e-19
622257.19347415,1.95531215627873e-19
622667.382790876,1.75960361703274e-19
623077.572107603,1.87923977981096e-19
623487.761424329,1.77922952677204e-19
623897.950741056,1.75963672918476e-19
624308.140057783,1.94784588646715e-19
624718.329374509,1.64771207705084e-19
625128.518691236,1.91733505796655e-19
625538.708007962,1.85181466397837e-19
625948.897324689,1.81066954241463e-19
626359.086641415,1.87581695926371e-19
626769.275958142,1.78149880014791e-19
627179.465274868,1.82111736320253e-19
627589.654591595,1.95904451895173e-19
627999.843908321,1.60139522021518e-19
628410.033225048,2.06641770705229e-19
628820.222541775,1.74480616816975e-19
629230.411858501,1.91152771594918e-19
629640.601175228,1.73124596815571e-19
630050.790491954,1.7824325582587e-19
630460.979808681,1.75797367225867e-19
630871.169125407,1.90589100587545e-19
631281.358442134,1.61110076921122e-19
631691.54775886,2.13211319990182e-19
632101.737075587,1.64494524474489e-19
632511.926392313,2.00327739229835e-19
632922.11570904,1.70073618889396e-19
633332.305025766,1.82401048425958e-19
633742.494342493,1.70794867223752e-19
634152.683659219,1.76501814777874e-19
634562.872975946,1.64755589174152e-19
634973.062292672,2.01740468272289e-19
635383.251609399,1.65527320242591e-19
635793.440926126,2.107190561714e-19
636203.630242852,1.59076608886364e-19
636613.819559579,1.93725535672277e-19
637024.008876305,1.6701877953008e-19
637434.198193032,1.76275483261969e-19
637844.387509758,1.66939958523281e-19
638254.576826485,1.84302076071033e-19
638664.766143211,1.63714106260616e-19
639074.955459938,2.0085694184807e-19
639485.144776664,1.52171840686697e-19
639895.334093391,1.96236669566849e-19
640305.523410117,1.66084859687901e-19
640715.712726844,1.80805328304921e-19
641125.90204357,1.7883669430714e-19
641536.091360297,1.7877695128299e-19
641946.280677023,1.73397055171563e-19
642356.46999375,1.91787577900012e-19
642766.659310477,1.52033892696435e-19
643176.848627203,1.98855384286826e-19
643587.03794393,1.56296489990362e-19
643997.227260656,1.81701801092569e-19
644407.416577383,1.67098975626099e-19
644817.605894109,1.75199844219844e-19
645227.795210836,1.7966563235238e-19
645637.984527562,1.81413769165654e-19
646048.173844289,1.66807567421223e-19
646458.363161015,1.96341470830082e-19
646868.552477742,1.62105199081744e-19
647278.741794468,1.92146149553306e-19
647688.931111195,1.67366227165314e-19
648099.120427921,1.71323638899452e-19
648509.309744648,1.74348316231963e-19
648919.499061375,1.61047144530083e-19
649329.688378101,1.71658157767522e-19
649739.877694828,1.78521673692047e-19
650150.067011554,1.67751985581317e-19
650560.256328281,1.83936915513756e-19
650970.445645007,1.69415525726933e-19
651380.634961734,1.79636705171677e-19
651790.82427846,1.84568109406459e-19
652201.013595187,1.60941359315176e-19
652611.202911913,1.79120325613849e-19
653021.39222864,1.68288201717454e-19
653431.581545366,1.73157775767008e-19
653841.770862093,1.72203291206562e-19
654251.960178819,1.66426205660008e-19
654662.149495546,1.70422500370497e-19
655072.338812273,1.69452378583796e-19
655482.528128999,1.5779460332645e-19
655892.717445726,1.84337331672241e-19
656302.906762452,1.62960791225736e-19
656713.096079179,1.87413524151975e-19
657123.285395905,1.72091233586603e-19
657533.474712632,1.82835742077902e-19
657943.664029358,1.7763378364665e-19
658353.853346085,1.66103705224605e-19
658764.042662811,1.61877479130794e-19
659174.231979538,1.7873758099823e-19
659584.421296265,1.48373490862199e-19
659994.610612991,1.75752187979925e-19
660404.799929718,1.5210074559008e-19
660814.989246444,1.77949273650796e-19
661225.178563171,1.70714068346962e-19
661635.367879897,1.75133446899491e-19
662045.557196624,1.80301267084709e-19
662455.74651335,1.89934622566045e-19
662865.935830077,1.55601142148642e-19
663276.125146803,1.90252517558967e-19
663686.31446353,1.53612449294806e-19
664096.503780256,1.80286808170802e-19
664506.693096983,1.52712555867377e-19
664916.882413709,1.65450397490591e-19
665327.071730436,1.64549025646093e-19
665737.261047162,1.6687147731325e-19
666147.450363889,1.5134752060187e-19
666557.639680615,1.78639730645944e-19
666967.828997342,1.55788422854839e-19
667378.018314069,1.92299647922923e-19
667788.207630795,1.61533812329059e-19
668198.396947522,1.88447865004993e-19
668608.586264248,1.77898276862595e-19
669018.775580975,1.78495728687273e-19
669428.964897701,1.61374931188406e-19
669839.154214428,1.70308808661614e-19
670249.343531154,1.48658324127837e-19
670659.532847881,1.6301904702716e-19
671069.722164607,1.43674910913164e-19
671479.911481334,1.70074131368794e-19
671890.10079806,1.66841914413971e-19
672300.290114787,1.67642984141791e-19
672710.479431513,1.68317737386473e-19
673120.66874824,1.79467508632221e-19
673530.858064967,1.75051288787592e-19
673941.047381693,1.76070068013114e-19
674351.23669842,1.63787759878433e-19
674761.426015146,1.7471292423323e-19
675171.615331873,1.647615227804e-19
675581.804648599,1.64620872763445e-19
675991.993965326,1.51025176766605e-19
676402.183282052,1.58828786632869e-19
676812.372598779,1.57016446050712e-19
677222.561915505,1.58253249190368e-19
677632.751232232,1.62862699264506e-19
678042.940548958,1.68248849871267e-19
678453.129865685,1.66994284836962e-19
678863.319182411,1.70474436571902e-19
679273.508499138,1.71063299252662e-19
679683.697815864,1.75627968910255e-19
680093.887132591,1.69673999200706e-19
680504.076449318,1.57598435058603e-19
680914.265766044,1.59963762916692e-19
681324.455082771,1.5578278644517e-19
681734.644399497,1.57009939781582e-19
682144.833716224,1.5403017130347e-19
682555.02303295,1.58048665927476e-19
682965.212349677,1.62330571918041e-19
683375.401666403,1.73328392242966e-19
683785.59098313,1.63884044189795e-19
684195.780299856,1.70437098358568e-19
684605.969616583,1.59228747855305e-19
685016.158933309,1.71232246506193e-19
685426.348250036,1.53815481121135e-19
685836.537566763,1.64698110829596e-19
686246.726883489,1.58101556209067e-19
686656.916200216,1.65745165799389e-19
687067.105516942,1.53377623008035e-19
687477.294833669,1.63066295324133e-19
687887.484150395,1.54167434574168e-19
688297.673467122,1.69482662748273e-19
688707.862783848,1.4850450913758e-19
689118.052100575,1.69485230017476e-19
689528.241417301,1.64128438039855e-19
689938.430734028,1.72664240506799e-19
690348.620050754,1.59307525579146e-19
690758.809367481,1.6384855448188e-19
691168.998684207,1.62520101231073e-19
691579.188000934,1.64965804205924e-19
691989.37731766,1.48346610947184e-19
692399.566634387,1.63229371552858e-19
692809.755951114,1.53459968926998e-19
693219.94526784,1.63273999738003e-19
693630.134584567,1.52178408460043e-19
694040.323901293,1.59426816550973e-19
694450.51321802,1.65395124807785e-19
694860.702534746,1.64852327029602e-19
695270.891851473,1.63242189590486e-19
695681.081168199,1.74572634412131e-19
696091.270484926,1.5571979690617e-19
696501.459801652,1.65543452460176e-19
696911.649118379,1.50136104632244e-19
697321.838435106,1.54072859625329e-19
697732.027751832,1.63483929884029e-19
698142.217068559,1.5109304125423e-19
698552.406385285,1.60159575750416e-19
698962.595702011,1.62104212008089e-19
699372.785018738,1.52811601717652e-19
699782.974335465,1.60918448855918e-19
700193.163652191,1.4861282949546e-19
700603.352968918,1.63765057294572e-19
701013.542285644,1.6724552375321e-19
701423.731602371,1.60060434259549e-19
701833.920919097,1.67911551788329e-19
702244.110235824,1.60909781149435e-19
702654.29955255,1.57469059542279e-19
703064.488869277,1.53002607114579e-19
703474.678186003,1.49596508655065e-19
703884.86750273,1.53581131786883e-19
704295.056819457,1.5191919686161e-19
704705.246136183,1.52583367085978e-19
705115.43545291,1.71980508241125e-19
705525.624769636,1.56937310069778e-19
705935.814086363,1.68293291777932e-19
706346.003403089,1.46291557671827e-19
706756.192719816,1.59606975784743e-19
707166.382036542,1.53925003738352e-19
707576.571353269,1.55014620509413e-19
707986.760669995,1.57650250025018e-19
708396.949986722,1.68547416004283e-19
708807.139303448,1.51769381725123e-19
709217.328620175,1.65155093789008e-19
709627.517936901,1.44886847231824e-19
710037.707253628,1.64597052087164e-19
710447.896570354,1.48320606654696e-19
710858.085887081,1.51703197206365e-19
711268.275203808,1.59578350444327e-19
711678.464520534,1.57837927825139e-19
712088.653837261,1.49976951795973e-19
712498.843153987,1.61242363440608e-19
712909.032470714,1.45127299943999e-19
713319.22178744,1.73032313627723e-19
713729.411104167,1.44047895775695e-19
714139.600420893,1.59232995987467e-19
714549.78973762,1.5721796088922e-19
714959.979054346,1.52745186803646e-19
715370.168371073,1.58757761787415e-19
715780.357687799,1.58002195701412e-19
716190.547004526,1.50210339683208e-19
716600.736321252,1.71560085168173e-19
717010.925637979,1.42107135099403e-19
717421.114954705,1.58107539079171e-19
717831.304271432,1.50946211008252e-19
718241.493588159,1.45307459364074e-19
718651.682904885,1.55327084223493e-19
719061.872221612,1.48215971145657e-19
719472.061538338,1.56391996946593e-19
719882.250855065,1.71993042148334e-19
720292.440171791,1.46867066506377e-19
720702.629488518,1.69301578452345e-19
721112.818805244,1.4916363018175e-19
721523.008121971,1.56029606572617e-19
721933.197438697,1.52015462893223e-19
722343.386755424,1.44327252063558e-19
722753.57607215,1.59075684926397e-19
723163.765388877,1.53131786596755e-19
723573.954705604,1.48015556173681e-19
723984.14402233,1.56048956181137e-19
724394.333339057,1.47020106128421e-19
724804.522655783,1.54242141607146e-19
725214.71197251,1.50567384159689e-19
725624.901289236,1.44265184367283e-19
726035.090605963,1.70795412698026e-19
726445.279922689,1.5150844326291e-19
726855.469239416,1.60945937872366e-19
727265.658556142,1.52965008164803e-19
727675.847872869,1.47851405271798e-19
728086.037189595,1.52388601675951e-19
728496.226506322,1.41883283106809e-19
728906.415823048,1.40467288706881e-19
729316.605139775,1.61875861961263e-19
729726.794456501,1.40508044193983e-19
730136.983773228,1.62816651871112e-19
730547.173089955,1.44407934637552e-19
730957.362406681,1.6216077946272e-19
731367.551723408,1.56669040300222e-19
731777.741040134,1.53408450519349e-19
732187.930356861,1.51089725045298e-19
732598.119673587,1.64051284023924e-19
733008.308990314,1.38376156162953e-19
733418.49830704,1.57969210671637e-19
733828.687623767,1.33268271464038e-19
734238.876940493,1.58363581728763e-19
734649.06625722,1.45408672455614e-19
735059.255573946,1.44730842232465e-19
735469.444890673,1.54192353238743e-19
735879.6342074,1.59948795552577e-19
736289.823524126,1.42336988002872e-19
736700.012840853,1.64696913207292e-19
737110.202157579,1.37833229589458e-19
737520.391474306,1.72284314090952e-19
737930.580791032,1.43260260811333e-19
738340.770107759,1.53225902851589e-19
738750.959424485,1.51432803247733e-19
739161.148741212,1.5084143844619e-19
739571.338057938,1.3384980798196e-19
739981.527374665,1.52688970706031e-19
740391.716691391,1.29517580284214e-19
740801.906008118,1.63446251836787e-19
741212.095324844,1.33966786860789e-19
741622.284641571,1.62622667651402e-19
742032.473958297,1.54270314793812e-19
742442.663275024,1.57903276133043e-19
742852.85259175,1.49067489517935e-19
743263.041908477,1.52871407440917e-19
743673.231225204,1.43399673032935e-19
744083.42054193,1.55729214371645e-19
744493.609858657,1.34233107902598e-19
744903.799175383,1.55098973062589e-19
745313.98849211,1.37264994465678e-19
745724.177808836,1.49650526315887e-19
746134.367125563,1.45930282001012e-19
746544.556442289,1.48550208650396e-19
746954.745759016,1.49338659386952e-19
747364.935075743,1.5500825846335e-19
747775.124392469,1.46417131940943e-19
748185.313709195,1.60939014662574e-19
748595.503025922,1.4312890904633e-19
749005.692342649,1.5076914947101e-19
749415.881659375,1.4705584649772e-19
749826.070976102,1.43787934891974e-19
750236.260292828,1.51260191836763e-19
750646.449609555,1.36282973651751e-19
751056.638926281,1.43893398362657e-19
751466.828243008,1.46397934381754e-19
751877.017559734,1.44647608219623e-19
752287.206876461,1.51111952758344e-19
752697.396193187,1.50294597530129e-19
753107.585509914,1.5165803983041e-19
753517.77482664,1.58880279045419e-19
753927.964143367,1.42295992491985e-19
754338.153460094,1.54095943826453e-19
754748.34277682,1.37430278857554e-19
755158.532093546,1.38243064362773e-19
755568.721410273,1.42113150247177e-19
755978.910727,1.45478793432863e-19
756389.100043726,1.45197219848589e-19
756799.289360453,1.54130390108562e-19
757209.478677179,1.36258399446142e-19
757619.667993906,1.60713686702278e-19
758029.857310632,1.37575571247506e-19
758440.046627359,1.53528493993296e-19
758850.235944085,1.43357154915729e-19
759260.425260812,1.54054118140625e-19
759670.614577538,1.44935117372859e-19
760080.803894265,1.57830408343479e-19
760490.993210991,1.35528599000628e-19
760901.182527718,1.5573822131343e-19
761311.371844445,1.27339850864294e-19
761721.561161171,1.51044167128287e-19
762131.750477898,1.3171554704164e-19
762541.939794624,1.52896961478491e-19
762952.129111351,1.38195292654584e-19
763362.318428077,1.56402269925346e-19
763772.507744804,1.41332425100724e-19
764182.69706153,1.59269254377204e-19
764592.886378257,1.3619176907753e-19
765003.075694983,1.58122200563926e-19
765413.26501171,1.31441636583916e-19
765823.454328436,1.59580234362172e-19
766233.643645163,1.34697271415065e-19
766643.832961889,1.47485857717339e-19
767054.022278616,1.30100670014647e-19
767464.211595342,1.47128214181523e-19
767874.400912069,1.37247272859051e-19
768284.590228796,1.51553982212807e-19
768694.779545522,1.33834682130311e-19
769104.968862249,1.56168517024029e-19
769515.158178975,1.33621368697844e-19
769925.347495702,1.48874302790356e-19
770335.536812428,1.36460225728918e-19
770745.726129155,1.53093897360793e-19
771155.915445881,1.42022038187933e-19
771566.104762608,1.48672835116701e-19
771976.294079334,1.40315711708905e-19
772386.483396061,1.52811654295847e-19
772796.672712787,1.30796258113487e-19
773206.862029514,1.44698500459171e-19
773617.051346241,1.3272141543223e-19
774027.240662967,1.51326087869376e-19
774437.429979694,1.38291393637295e-19
774847.61929642,1.43729225667349e-19
775257.808613147,1.43531153084186e-19
775667.997929873,1.51194808701189e-19
776078.1872466,1.36194943499573e-19
776488.376563326,1.39695302091825e-19
776898.565880053,1.36032322397521e-19
777308.755196779,1.48867334970893e-19
777718.944513506,1.42478541030136e-19
778129.133830232,1.47784300456693e-19
778539.323146959,1.46857367645185e-19
778949.512463685,1.47023424277158e-19
779359.701780412,1.40296849674226e-19
779769.891097138,1.35217188441766e-19
780180.080413865,1.42493654698962e-19
780590.269730592,1.39420754257751e-19
781000.459047318,1.36619491385982e-19
781410.648364044,1.3964106059354e-19
781820.837680771,1.43760076054031e-19
782231.026997498,1.39481555260393e-19
782641.216314224,1.44130430056326e-19
783051.405630951,1.30099754484183e-19
783461.594947677,1.555596066757e-19
783871.784264404,1.38491731217302e-19
784281.97358113,1.45391834726388e-19
784692.162897857,1.40839312744072e-19
785102.352214583,1.4444697896096e-19
785512.54153131,1.36246499832747e-19
785922.730848036,1.46283231823193e-19
786332.920164763,1.30751874563413e-19
786743.10948149,1.54024726643748e-19
787153.298798216,1.26303272549787e-19
787563.488114943,1.45320913025584e-19
787973.677431669,1.33559035954649e-19
788383.866748396,1.41488457673165e-19
788794.056065122,1.33823689335683e-19
789204.245381849,1.45936471603474e-19
789614.434698575,1.37660322678641e-19
790024.624015302,1.58630965231983e-19
790434.813332028,1.29184104741549e-19
790845.002648755,1.50567782786769e-19
791255.191965481,1.26206333381123e-19
791665.381282208,1.41095507469524e-19
792075.570598934,1.31830500046126e-19
792485.759915661,1.43227461715471e-19
792895.949232387,1.34311588141126e-19
793306.138549114,1.51782247546841e-19
793716.327865841,1.28021545445402e-19
794126.517182567,1.56414787884679e-19
794536.706499294,1.23943306318433e-19
794946.89581602,1.46102874144629e-19
795357.085132747,1.29234992266816e-19
795767.274449473,1.43751859278311e-19
796177.4637662,1.33873589495808e-19
796587.653082926,1.4669249567746e-19
796997.842399653,1.28894411981411e-19
797408.031716379,1.47097734727594e-19
797818.221033106,1.19465111253466e-19
798228.410349832,1.486250046346e-19
798638.599666559,1.27128344061073e-19
799048.788983285,1.49972516755782e-19
799458.978300012,1.393979147646e-19
799869.167616739,1.4689728795437e-19
800279.356933465,1.39429233532083e-19
800689.546250192,1.45411167912295e-19
801099.735566918,1.27118160601346e-19
801509.924883645,1.458669377368e-19
801920.114200371,1.22850274202871e-19
802330.303517098,1.44883234765575e-19
802740.492833824,1.30102052798133e-19
803150.682150551,1.32030502518384e-19
803560.871467277,1.38574555580621e-19
803971.060784004,1.37409833849273e-19
804381.25010073,1.35764054868119e-19
804791.439417457,1.52274326998895e-19
805201.628734183,1.33652746233411e-19
805611.81805091,1.54398231069753e-19
806022.007367637,1.34529629951839e-19
806432.196684363,1.36339499950835e-19
806842.38600109,1.41110501082857e-19
807252.575317816,1.26762663489677e-19
807662.764634543,1.38756876540313e-19
808072.953951269,1.33383521858805e-19
808483.143267996,1.30750770883194e-19
808893.332584722,1.42636648876701e-19
809303.521901449,1.27660557932999e-19
809713.711218175,1.3657266923873e-19
810123.900534902,1.39975698501519e-19
810534.089851628,1.31695270160401e-19
810944.279168355,1.49983523427506e-19
811354.468485082,1.34372803642444e-19
811764.657801808,1.46335802093246e-19
812174.847118534,1.45771985837118e-19
812585.036435261,1.29962285839236e-19
812995.225751988,1.33737986876973e-19
813405.415068714,1.29605312716e-19
813815.604385441,1.25736610298216e-19
814225.793702167,1.44800745384748e-19
814635.983018894,1.20989517801082e-19
815046.17233562,1.49903250925011e-19
815456.361652347,1.35583393230351e-19
815866.550969073,1.39814347729546e-19
816276.7402858,1.35356629901881e-19
816686.929602526,1.40927574390725e-19
817097.118919253,1.3529719980468e-19
817507.30823598,1.44592318147439e-19
817917.497552706,1.21729124328044e-19
818327.686869432,1.52434322009234e-19
818737.876186159,1.23629643264936e-19
819148.065502885,1.37704425962962e-19
819558.254819612,1.2741069375081e-19
819968.444136339,1.37143535365825e-19
820378.633453065,1.37795769393892e-19
820788.822769792,1.38357203825124e-19
821199.012086518,1.27104023429344e-19
821609.201403245,1.54858319379137e-19
822019.390719971,1.22323376604106e-19
822429.580036698,1.50993836971621e-19
822839.769353424,1.25901333034551e-19
823249.958670151,1.40167655165362e-19
823660.147986877,1.33348208273751e-19
824070.337303604,1.29920905767734e-19
824480.526620331,1.27454936142678e-19
824890.715937057,1.44068047164598e-19
825300.905253784,1.16854568127007e-19
825711.09457051,1.48698320504208e-19
826121.283887237,1.28497878867621e-19
826531.473203963,1.47685152270569e-19
826941.66252069,1.38169967192611e-19
827351.851837416,1.32072042448138e-19
827762.041154143,1.34956927992983e-19
828172.230470869,1.39925651864965e-19
828582.419787596,1.22783566905086e-19
828992.609104322,1.4364975093579e-19
829402.798421049,1.1804870541479e-19
829812.987737775,1.43472851478074e-19
830223.177054502,1.27753794587215e-19
830633.366371228,1.34014868285505e-19
831043.555687955,1.35133489304795e-19
831453.745004682,1.35439803467405e-19
831863.934321408,1.29382861015462e-19
832274.123638135,1.42935700713349e-19
832684.312954861,1.29128431440023e-19
833094.502271588,1.46988875831716e-19
833504.691588314,1.28992103055492e-19
833914.880905041,1.34617401727115e-19
834325.070221767,1.35257798703e-19
834735.259538494,1.24771609825079e-19
835145.44885522,1.30219644313369e-19
835555.638171947,1.31107254392137e-19
835965.827488673,1.27892541318392e-19
836376.0168054,1.37410293123462e-19
836786.206122126,1.28383426193678e-19
837196.395438853,1.38767040906016e-19
837606.58475558,1.35156163364706e-19
838016.774072306,1.35620065440515e-19
838426.963389033,1.40258930052508e-19
838837.152705759,1.29435460266055e-19
839247.342022486,1.32369185646552e-19
839657.531339212,1.2543294757529e-19
840067.720655939,1.28241450132167e-19
840477.909972665,1.30802158875158e-19
840888.099289392,1.2995278800781e-19
841298.288606118,1.32954983761078e-19
841708.477922845,1.37961993509417e-19
842118.667239571,1.28744936015369e-19
842528.856556298,1.41111793025008e-19
842939.045873024,1.28163246472555e-19
843349.235189751,1.36366027091319e-19
843759.424506478,1.33265503083195e-19
844169.613823204,1.30341514472624e-19
844579.803139931,1.36070858709512e-19
844989.992456657,1.31564228521082e-19
845400.181773384,1.24868996162264e-19
845810.37109011,1.32999385347412e-19
846220.560406837,1.22726743070334e-19
846630.749723563,1.33020613940676e-19
847040.93904029,1.29733713974069e-19
847451.128357016,1.36723704304023e-19
847861.317673743,1.388240742122e-19
848271.506990469,1.40679944727873e-19
848681.696307196,1.34636604988247e-19
849091.885623922,1.36315904352662e-19
849502.074940649,1.22301380571866e-19
849912.264257376,1.34244223847006e-19
850322.453574102,1.24208848801594e-19
850732.642890829,1.31340185561483e-19
851142.832207555,1.23627015572847e-19
851553.021524282,1.33504938302656e-19
851963.210841008,1.30579234141914e-19
852373.400157735,1.33422970237212e-19
852783.589474461,1.28825428560491e-19
853193.778791188,1.36058079425681e-19
853603.968107914,1.3269927349918e-19
854014.157424641,1.35362565098067e-19
854424.346741367,1.31202844246334e-19
854834.536058094,1.35491149794439e-19
855244.72537482,1.29739357327625e-19
855654.914691547,1.3016275701264e-19
856065.104008273,1.24917902620519e-19
856475.293325,1.30505020932072e-19
856885.482641726,1.28029207726401e-19
857295.671958453,1.27556492869441e-19
857705.86127518,1.26473699758498e-19
858116.050591906,1.35500514302024e-19
858526.239908633,1.31562076318404e-19
858936.429225359,1.33955212569594e-19
859346.618542086,1.33328876514325e-19
859756.807858812,1.3388048954593e-19
860166.997175539,1.36059566626338e-19
860577.186492265,1.25987453279841e-19
860987.375808992,1.27126205116009e-19
861397.565125718,1.28755810327321e-19
861807.754442445,1.26166015939169e-19
862217.943759172,1.28460183413959e-19
862628.133075898,1.31012825764797e-19
863038.322392625,1.34958652009666e-19
863448.511709351,1.34554020393273e-19
863858.701026078,1.29756335035767e-19
864268.890342804,1.31375075771945e-19
864679.079659531,1.35563464348959e-19
865089.268976257,1.27247587190837e-19
865499.458292984,1.28513113980114e-19
865909.64760971,1.28624799674436e-19
866319.836926437,1.33951012183925e-19
866730.026243163,1.25685084084336e-19
867140.21555989,1.26336300053558e-19
867550.404876616,1.29324086662012e-19
867960.594193343,1.28357197506531e-19
868370.783510069,1.30690313171098e-19
868780.972826796,1.31988239894513e-19
869191.162143523,1.35931327936054e-19
869601.351460249,1.39072954606457e-19
870011.540776976,1.28201305829539e-19
870421.730093702,1.32786354412827e-19
870831.919410429,1.30481730739487e-19
871242.108727155,1.2587635483977e-19
871652.298043882,1.27777596835044e-19
872062.487360608,1.24192663074385e-19
872472.676677335,1.29025081108677e-19
872882.865994061,1.31928826050914e-19
873293.055310788,1.22228538768217e-19
873703.244627514,1.34618637532424e-19
874113.433944241,1.30254861623695e-19
874523.623260967,1.33799894379111e-19
874933.812577694,1.37545847283339e-19
875344.001894421,1.29289517722175e-19
875754.191211147,1.36279369988763e-19
876164.380527874,1.28960761598104e-19
876574.5698446,1.23386717836697e-19
876984.759161327,1.3465536625684e-19
877394.948478053,1.1949540872548e-19
877805.13779478,1.34247299539484e-19
878215.327111506,1.25506896189935e-19
878625.516428233,1.24880384386553e-19
879035.705744959,1.32481958618528e-19
879445.895061686,1.2847222471923e-19
879856.084378412,1.25171514572145e-19
880266.273695139,1.38084018113391e-19
880676.463011866,1.20844073618135e-19
881086.652328592,1.43944911629945e-19
881496.841645319,1.25153601473302e-19
881907.030962045,1.30561630067622e-19
882317.220278772,1.30994478381249e-19
882727.409595498,1.22371767244092e-19
883137.598912225,1.2549184360223e-19
883547.788228951,1.28449628667131e-19
883957.977545678,1.18697691628431e-19
884368.166862404,1.40612855376757e-19
884778.356179131,1.23253247697272e-19
885188.545495857,1.37188293514408e-19
885598.734812584,1.26991828941285e-19
886008.92412931,1.27471875597506e-19
886419.113446037,1.29255127588384e-19
886829.302762763,1.26284301638107e-19
887239.49207949,1.23350306267082e-19
887649.681396217,1.36475696025885e-19
888059.870712943,1.17814864326208e-19
888470.06002967,1.37836513274581e-19
888880.249346396,1.23397396953635e-19
889290.438663123,1.30973958364681e-19
889700.627979849,1.32022140145201e-19
890110.817296576,1.25916182405558e-19
890521.006613302,1.32625672812309e-19
890931.195930029,1.33385918033613e-19
891341.385246755,1.19062263130939e-19
891751.574563482,1.38418727818478e-19
892161.763880208,1.15362738078765e-19
892571.953196935,1.32891493236942e-19
892982.142513662,1.24517116784468e-19
893392.331830388,1.24871593292853e-19
893802.521147115,1.3043252257866e-19
894212.710463841,1.25413830223297e-19
894622.899780568,1.25199037981506e-19
895033.089097294,1.40507397500137e-19
895443.278414021,1.17899847909984e-19
895853.467730747,1.404219373046e-19
896263.657047474,1.25203695295526e-19
896673.8463642,1.32566925198586e-19
897084.035680927,1.31009711067298e-19
897494.224997653,1.16139287207893e-19
897904.41431438,1.27955653706511e-19
898314.603631106,1.26605860157063e-19
898724.792947833,1.16687276464283e-19
899134.982264559,1.36881411911121e-19
899545.171581286,1.20109675409904e-19
899955.360898013,1.30663340289878e-19
900365.550214739,1.31285197108209e-19
900775.739531466,1.21654535370159e-19
901185.928848192,1.41539311971923e-19
901596.118164919,1.21552619625484e-19
902006.307481645,1.25719916977697e-19
902416.496798372,1.3454784223886e-19
902826.686115098,1.25546791413503e-19
903236.875431825,1.31860044554089e-19
903647.064748551,1.23855601926092e-19
904057.254065278,1.18677088630181e-19
904467.443382005,1.34605338938188e-19
904877.632698731,1.14665221224903e-19
905287.822015458,1.31473316460257e-19
905698.011332184,1.25597498594665e-19
906108.20064891,1.31384643531545e-19
906518.389965637,1.30462835548326e-19
906928.579282364,1.2858378664029e-19
907338.76859909,1.28857965584453e-19
907748.957915817,1.3432803526635e-19
908159.147232543,1.14735624270676e-19
908569.33654927,1.34204763937126e-19
908979.525865996,1.16988833297454e-19
909389.715182723,1.32192454757925e-19
909799.904499449,1.19679498728764e-19
910210.093816176,1.27368425536918e-19
910620.283132902,1.28967961945831e-19
911030.472449629,1.36844927979624e-19
911440.661766356,1.17374278433861e-19
911850.851083082,1.39376418234283e-19
912261.040399809,1.15342849903952e-19
912671.229716535,1.4038876269016e-19
913081.419033261,1.14471173536882e-19
913491.608349988,1.29899452217832e-19
913901.797666715,1.22846823410336e-19
914311.986983441,1.28777174989468e-19
914722.176300168,1.16428783114617e-19
915132.365616894,1.36085264408654e-19
915542.554933621,1.13926046657893e-19
915952.744250347,1.41501711561544e-19
916362.933567074,1.1312844566673e-19
916773.1228838,1.42896665280924e-19
917183.312200527,1.24989370917609e-19
917593.501517253,1.34041411859726e-19
918003.69083398,1.21784424056939e-19
918413.880150707,1.33808239499836e-19
918824.069467433,1.12275152997984e-19
919234.25878416,1.3642426536845e-19
919644.448100886,1.05807099845681e-19
920054.637417613,1.35932425090921e-19
920464.826734339,1.17364633819777e-19
920875.016051066,1.3114634515141e-19
921285.205367792,1.23967277514718e-19
921695.394684519,1.29795789085181e-19
922105.584001245,1.21432333736038e-19
922515.773317972,1.41335962912646e-19
922925.962634698,1.17001167487441e-19
923336.151951425,1.37739086772867e-19
923746.341268151,1.16176734831554e-19
924156.530584878,1.31389952304925e-19
924566.719901604,1.19221226241982e-19
924976.909218331,1.2532717114635e-19
925387.098535057,1.16266641683328e-19
925797.287851784,1.29261351943838e-19
926207.477168511,1.16586338201748e-19
926617.666485237,1.32909282599147e-19
927027.855801964,1.19399395218386e-19
927438.04511869,1.32293923389301e-19
927848.234435417,1.20573492899855e-19
928258.423752143,1.30472658403872e-19
928668.61306887,1.2761126612655e-19
929078.802385596,1.301669007151e-19
929488.991702323,1.24378378260583e-19
929899.181019049,1.26005820664753e-19
930309.370335776,1.19893395224264e-19
930719.559652503,1.24364491528847e-19
931129.748969229,1.17989384331827e-19
931539.938285956,1.23664791403428e-19
931950.127602682,1.26094451839209e-19
932360.316919409,1.27546488731461e-19
932770.506236135,1.32930451489202e-19
933180.695552862,1.2702252184495e-19
933590.884869588,1.27216105243253e-19
934001.074186315,1.22471581039337e-19
934411.263503041,1.26037965045677e-19
934821.452819768,1.23261387925562e-19
935231.642136494,1.29562159375899e-19
935641.831453221,1.20220667561717e-19
936052.020769947,1.30679932459592e-19
936462.210086674,1.17036622759193e-19
936872.3994034,1.29773630734775e-19
937282.588720127,1.16612328107668e-19
937692.778036854,1.28156095791416e-19
938102.96735358,1.20545400408945e-19
938513.156670307,1.319145606055e-19
938923.345987033,1.21524483425685e-19
939333.53530376,1.36394963632535e-19
939743.724620486,1.18137211418347e-19
940153.913937213,1.31271273373245e-19
940564.103253939,1.14316900330762e-19
940974.292570666,1.29710332985483e-19
941384.481887392,1.15861029578183e-19
941794.671204119,1.28964873304163e-19
942204.860520845,1.15937198093406e-19
942615.049837572,1.36138868409421e-19
943025.239154298,1.14581811068988e-19
943435.428471025,1.30409604356446e-19
943845.617787751,1.14517490272895e-19
944255.807104478,1.37496277371184e-19
944665.996421205,1.14651644385445e-19
945076.185737931,1.37665346526729e-19
945486.375054658,1.14234827996745e-19
945896.564371384,1.36703182199133e-19
946306.753688111,1.12181404230935e-19
946716.943004837,1.27709798468843e-19
947127.132321564,1.19177476857896e-19
947537.32163829,1.33440081278428e-19
947947.510955017,1.11110950157673e-19
948357.700271743,1.35743770418433e-19
948767.88958847,1.11336928660996e-19
949178.078905196,1.37073509305633e-19
949588.268221923,1.10159218124331e-19
949998.457538649,1.33278330944923e-19
950408.646855376,1.20965104553766e-19
950818.836172102,1.31664728248836e-19
951229.025488829,1.12406123160268e-19
951639.214805556,1.33768289220876e-19
952049.404122282,1.12645937087299e-19
952459.593439009,1.34960213967556e-19
952869.782755735,1.09106852572402e-19
953279.972072462,1.33038561723002e-19
953690.161389188,1.20533789576365e-19
954100.350705915,1.28139201349144e-19
954510.540022641,1.18925116953005e-19
954920.729339368,1.26996594940286e-19
955330.918656095,1.17466978751686e-19
955741.107972821,1.28765904534145e-19
956151.297289548,1.10571233930315e-19
956561.486606274,1.31775526679316e-19
956971.675923001,1.21761289636002e-19
957381.865239727,1.27903357838101e-19
957792.054556454,1.22840562522561e-19
958202.24387318,1.2537700238082e-19
958612.433189907,1.23864138131867e-19
959022.622506633,1.29740570551429e-19
959432.81182336,1.17102675506545e-19
959843.001140086,1.31824423098073e-19
960253.190456813,1.1769614107777e-19
960663.379773539,1.26058044298902e-19
961073.569090266,1.18175506829117e-19
961483.758406992,1.20881407817968e-19
961893.947723719,1.24929339968439e-19
962304.137040445,1.22426278219044e-19
962714.326357172,1.25983587768729e-19
963124.515673899,1.29915795708298e-19
963534.704990625,1.25077786565878e-19
963944.894307352,1.27589727389445e-19
964355.083624078,1.2107293819859e-19
964765.272940805,1.20296064588698e-19
965175.462257531,1.28676379418142e-19
965585.651574258,1.14362342420712e-19
965995.840890984,1.29361096017827e-19
966406.030207711,1.19984710151232e-19
966816.219524437,1.19908177450505e-19
967226.408841164,1.24455372465899e-19
967636.59815789,1.18312494249605e-19
968046.787474617,1.21096847787499e-19
968456.976791343,1.32464728503765e-19
968867.16610807,1.15378496753834e-19
969277.355424797,1.41955321713862e-19
969687.544741523,1.14588358164648e-19
970097.73405825,1.31155534770963e-19
970507.923374976,1.17708573893372e-19
970918.112691703,1.2005562335795e-19
971328.302008429,1.18570400028297e-19
971738.491325156,1.26648306493587e-19
972148.680641882,1.10175400850802e-19
972558.869958609,1.35408314010894e-19
972969.059275335,1.12395147596994e-19
973379.248592062,1.38023291839485e-19
973789.437908788,1.17555687127995e-19
974199.627225515,1.25893773440768e-19
974609.816542241,1.26502928429309e-19
975020.005858968,1.27192660868587e-19
975430.195175694,1.21260662907211e-19
975840.384492421,1.35103309629637e-19
976250.573809147,1.10088134607046e-19
976660.763125874,1.33658963005577e-19
977070.952442601,1.05445085872491e-19
977481.141759327,1.26979584216989e-19
977891.331076054,1.17238134891817e-19
978301.52039278,1.21379345201564e-19
978711.709709507,1.20529434312982e-19
979121.899026233,1.32511301189905e-19
979532.08834296,1.20144313959596e-19
979942.277659686,1.38829190458621e-19
980352.466976413,1.14480769531896e-19
980762.656293139,1.3866701040011e-19
981172.845609866,1.18033499411103e-19
981583.034926593,1.23786839296889e-19
981993.224243319,1.16796077867472e-19
982403.413560046,1.17903554421386e-19
982813.602876772,1.13143343046947e-19
983223.792193499,1.25282587114937e-19
983633.981510225,1.12315968384891e-19
984044.170826952,1.37548982183587e-19
984454.360143678,1.12468744088873e-19
984864.549460405,1.33947624086394e-19
985274.738777131,1.24691385503845e-19
985684.928093858,1.27349448147376e-19
986095.117410584,1.27109502012432e-19
986505.306727311,1.25663129915673e-19
986915.496044037,1.21235456930323e-19
987325.685360764,1.3251689874959e-19
987735.874677491,1.08312821221906e-19
988146.063994217,1.23345277599696e-19
988556.253310944,1.15105683589537e-19
988966.44262767,1.16245885522864e-19
989376.631944397,1.24941490738776e-19
989786.821261123,1.1850971418266e-19
990197.01057785,1.3199100986656e-19
990607.199894576,1.30911427084553e-19
991017.389211303,1.20722733586308e-19
991427.578528029,1.32836492233894e-19
991837.767844756,1.23555470246729e-19
992247.957161482,1.20676173521658e-19
992658.146478209,1.20726536359345e-19
993068.335794935,1.14634667351011e-19
993478.525111662,1.28511866731921e-19
993888.714428388,1.16818433856977e-19
994298.903745115,1.15851095284134e-19
994709.093061842,1.2375816167163e-19
995119.282378568,1.20925162587703e-19
995529.471695295,1.23429262092864e-19
995939.661012021,1.25352020416446e-19
996349.850328748,1.21035936145384e-19
996760.039645474,1.3892070738622e-19
997170.228962201,1.17910324467015e-19
997580.418278927,1.26569088677583e-19
997990.607595654,1.20867817212236e-19
998400.79691238,1.19186657912842e-19
998810.986229107,1.19633039332616e-19
999221.175545833,1.19563956083162e-19
999631.36486256,1.19202091813126e-19
1000041.55417929,1.26683772781591e-19
1000451.74349601,1.13779906395297e-19
1000861.93281274,1.29623255354465e-19
1001272.12212947,1.21324079332741e-19
1001682.31144619,1.3069943489475e-19
1002092.50076292,1.25167723219493e-19
1002502.69007965,1.26958662819408e-19
1002912.87939637,1.23896058936391e-19
1003323.0687131,1.26298321442342e-19
1003733.25802983,1.13230086380618e-19
1004143.44734655,1.24843995746927e-19
1004553.63666328,1.11128216894228e-19
1004963.82598,1.31126744659138e-19
1005374.01529673,1.17685326658466e-19
1005784.20461346,1.23559837948807e-19
1006194.39393018,1.24082728953478e-19
1006604.58324691,1.24312110998918e-19
1007014.77256364,1.20749255979288e-19
1007424.96188036,1.30246509997343e-19
1007835.15119709,1.17784787112372e-19
1008245.34051382,1.34302558373612e-19
1008655.52983054,1.16544420275705e-19
1009065.71914727,1.23658337016339e-19
1009475.908464,1.23497947281735e-19
1009886.09778072,1.17938449647218e-19
1010296.28709745,1.17306383653742e-19
1010706.47641418,1.1821982790543e-19
1011116.6657309,1.19244029660274e-19
1011526.85504763,1.3133481073546e-19
1011937.04436436,1.19164659856681e-19
1012347.23368108,1.2722452433273e-19
1012757.42299781,1.25821453726483e-19
1013167.61231454,1.23976172746555e-19
1013577.80163126,1.22942528193967e-19
1013987.99094799,1.21830549939516e-19
1014398.18026472,1.2511928253117e-19
1014808.36958144,1.24253804815983e-19
1015218.55889817,1.17435829704361e-19
1015628.74821489,1.2133307727996e-19
1016038.93753162,1.19151551693807e-19
1016449.12684835,1.19441429098224e-19
1016859.31616507,1.22409580971749e-19
1017269.5054818,1.2357054306017e-19
1017679.69479853,1.30579681643426e-19
1018089.88411525,1.26142430786051e-19
1018500.07343198,1.22595355283562e-19
1018910.26274871,1.23844611096495e-19
1019320.45206543,1.24669183578067e-19
1019730.64138216,1.22856250568786e-19
1020140.83069889,1.20248299473172e-19
1020551.02001561,1.22004453634031e-19
1020961.20933234,1.26640042070418e-19
1021371.39864907,1.18903099395037e-19
1021781.58796579,1.2334207625752e-19
1022191.77728252,1.18811559452394e-19
1022601.96659925,1.26989689261205e-19
1023012.15591597,1.20583871877439e-19
1023422.3452327,1.25698413714758e-19
1023832.53454943,1.28752926659555e-19
1024242.72386615,1.27979528582146e-19
1024652.91318288,1.19573080045186e-19
1025063.1024996,1.23945459207121e-19
1025473.29181633,5.77765345136733e-20


==> plots/vs_p1_fft_1e-4_5.txt <==
0,3.08721997315167e-41
445.876647866155,3.73868802908821e-13
891.75329573231,1.60493514929294e-13
1337.62994359846,3.05836523048889e-14
1783.50659146462,7.93765058038034e-14
2229.38323933077,1.12524758946284e-14
2675.25988719693,1.31584405403664e-14
3121.13653506308,4.05062998578186e-16
3567.01318292924,3.1478240029136e-17
4012.88983079539,1.80861909455686e-16
4458.76647866155,7.13536299379503e-15
4904.64312652771,4.23682225962066e-15
5350.51977439386,3.13923801023099e-15
5796.39642226002,6.7187924885952e-15
6242.27307012617,1.21037663089925e-15
6688.14971799233,9.73366078880596e-17
7134.02636585848,1.3850869639766e-15
7579.90301372463,1.11024022273481e-15
8025.77966159079,2.34809282914191e-15
8471.65630945694,3.70769215971057e-15
8917.5329573231,6.5718365828521e-16
9363.40960518925,3.7519544820841e-16
9809.28625305541,3.73346818753977e-16
10255.1629009216,6.26302634891842e-16
10701.0395487877,1.04289382695749e-15
11146.9161966539,4.26908895198689e-16
11592.79284452,1.43539728417586e-15
12038.6694923862,1.02546520386905e-15
12484.5461402523,2.81982815004022e-16
12930.4227881185,8.16745142481668e-17
13376.2994359847,3.03518624279897e-17
13822.1760838508,3.70243978355835e-16
14268.052731717,8.88944090502263e-16
14713.9293795831,4.92634018397436e-16
15159.8060274493,2.91748432720976e-16
15605.6826753154,4.63014911890707e-16
16051.5593231816,4.38649034640117e-17
16497.4359710477,9.06551915948387e-17
16943.3126189139,7.35977889591713e-17
17389.18926678,3.7293825708147e-16
17835.0659146462,4.97572337532036e-16
18280.9425625124,2.41576483573964e-16
18726.8192103785,1.57359074532463e-16
19172.6958582447,4.51872557026381e-17
19618.5725061108,3.83476148304791e-17
20064.449153977,8.57160656346261e-17
20510.3258018431,1.98707169438958e-16
20956.2024497093,1.84874937043498e-16
21402.0790975754,2.37727217661128e-16
21847.9557454416,1.54640859529512e-16
22293.8323933077,1.36840400395346e-17
22739.7090411739,1.61123570435053e-17
23185.5856890401,3.36982947796819e-17
23631.4623369062,1.83914535180803e-16
24077.3389847724,1.24959167385742e-16
24523.2156326385,1.38718184972968e-16
24969.0922805047,1.02023359627211e-16
25414.9689283708,3.95012035139385e-17
25860.845576237,9.56206899888905e-18
26306.7222241031,1.87231885283075e-17
26752.5988719693,6.0069883287467e-17
27198.4755198355,9.90282182011969e-17
27644.3521677016,1.37708755996932e-16
28090.2288155678,4.10985885488308e-17
28536.1054634339,3.38645629219542e-17
28981.9821113001,1.77905493341032e-17
29427.8587591662,3.59885257274872e-17
29873.7354070324,4.57764382728654e-17
30319.6120548985,5.4464639629352e-17
30765.4887027647,8.39963942783509e-17
31211.3653506308,6.37729314543862e-17
31657.241998497,3.83610639513171e-17
32103.1186463632,5.6926952870404e-18
32548.9952942293,1.45809092809117e-17
32994.8719420955,3.36701366361415e-17
33440.7485899616,6.54591271419664e-17
33886.6252378278,4.19388861178407e-17
34332.5018856939,3.18592051335725e-17
34778.3785335601,3.90296739661825e-17
35224.2551814262,2.23855243767938e-17
35670.1318292924,1.67524387488134e-17
36116.0084771585,1.47786697258925e-17
36561.8851250247,3.67771915781715e-17
37007.7617728909,4.82552066654547e-17
37453.638420757,3.06877183562937e-17
37899.5150686232,1.70432985717092e-17
38345.3917164893,1.66244603858422e-17
38791.2683643555,2.43738080137342e-17
39237.1450122216,2.20429550876821e-17
39683.0216600878,2.01364584511337e-17
40128.8983079539,2.44638365749902e-17
40574.7749558201,2.7897666912174e-17
41020.6516036863,2.07146691652788e-17
41466.5282515524,1.12166850558456e-17
41912.4048994186,1.55662518666432e-17
42358.2815472847,2.36394778827838e-17
42804.1581951509,2.86502199292621e-17
43250.034843017,1.84975679510137e-17
43695.9114908832,1.58592841037551e-17
44141.7881387493,1.80049235239367e-17
44587.6647866155,1.86130900021678e-17
45033.5414344817,1.7691314230348e-17
45479.4180823478,1.54360031682354e-17
45925.294730214,2.31679202301236e-17
46371.1713780801,2.24845170388593e-17
46817.0480259463,1.49285255405486e-17
47262.9246738124,9.36063347734917e-18
47708.8013216786,1.15435986385839e-17
48154.6779695447,1.85458508242273e-17
48600.5546174109,2.00151457740701e-17
49046.431265277,1.84172484311163e-17
49492.3079131432,1.63442609603948e-17
49938.1845610094,1.48511312348746e-17
50384.0612088755,1.06812480841766e-17
50829.9378567417,9.86779867612928e-18
51275.8145046078,1.40032950418575e-17
51721.691152474,1.69766324706158e-17
52167.5678003401,1.96176205609457e-17
52613.4444482063,1.60186915680272e-17
53059.3210960724,1.24761768070657e-17
53505.1977439386,7.9443744450539e-18
53951.0743918048,7.38205970291207e-18
54396.9510396709,1.13658907900808e-17
54842.8276875371,1.50250437875896e-17
55288.7043354032,1.63711039588877e-17
55734.5809832694,1.20753606644224e-17
56180.4576311355,1.1457201014259e-17
56626.3342790017,8.28860178883458e-18
57072.2109268678,7.62350816536636e-18
57518.087574734,8.61507502090474e-18
57963.9642226001,1.20838012532722e-17
58409.8408704663,1.68279114500434e-17
58855.7175183325,1.29373840511003e-17
59301.5941661986,1.00912088908516e-17
59747.4708140648,6.10196531368764e-18
60193.3474619309,7.86279299331567e-18
60639.2241097971,8.65900547802892e-18
61085.1007576632,1.12501843919181e-17
61530.9774055294,1.23644981776212e-17
61976.8540533955,1.20245728242683e-17
62422.7307012617,1.16532351515745e-17
62868.6073491278,5.67946784169093e-18
63314.483996994,6.27997881444056e-18
63760.3606448602,6.93048915735243e-18
64206.2372927263,1.24240721350994e-17
64652.1139405925,1.0453715314336e-17
65097.9905884586,9.74148468359167e-18
65543.8672363248,9.80812201804867e-18
65989.7438841909,7.4603337378867e-18
66435.6205320571,6.66922765824818e-18
66881.4971799232,4.90778884241189e-18
67327.3738277894,9.44046725952653e-18
67773.2504756556,1.02859389994381e-17
68219.1271235217,1.05362325316152e-17
68665.0037713879,5.92526339529596e-18
69110.880419254,5.64408074029359e-18
69556.7570671202,6.20015740417237e-18
70002.6337149863,6.81593038300139e-18
70448.5103628525,7.38227936801376e-18
70894.3870107186,7.0095007311466e-18
71340.2636585848,9.75293268089126e-18
71786.140306451,7.32546643202484e-18
72232.0169543171,5.84754530792214e-18
72677.8936021833,4.21401131275573e-18
73123.7702500494,5.83423424796953e-18
73569.6468979156,8.00127359233595e-18
74015.5235457817,8.23894194732815e-18
74461.4001936479,7.09329704044512e-18
74907.276841514,5.26833672767605e-18
75353.1534893802,5.72338925410311e-18
75799.0301372463,5.0845668299067e-18
76244.9067851125,5.62051859280372e-18
76690.7834329786,5.97158257177906e-18
77136.6600808448,7.30201825646038e-18
77582.536728711,8.11549865257467e-18
78028.4133765771,5.40831207558087e-18
78474.2900244433,4.40663538634788e-18
78920.1666723094,4.04142682304702e-18
79366.0433201756,6.17329970689759e-18
79811.9199680417,6.60795466841327e-18
80257.7966159079,6.73534735450527e-18
80703.673263774,6.59205099532745e-18
81149.5499116402,5.63554651783824e-18
81595.4265595063,4.95435755128547e-18
82041.3032073725,3.39457407422305e-18
82487.1798552387,4.63275454941856e-18
82933.0565031048,5.63989689080787e-18
83378.933150971,7.41618090270313e-18
83824.8097988371,5.65433067865355e-18
84270.6864467033,4.53086043642979e-18
84716.5630945694,4.12980199766177e-18
85162.4397424356,4.03184288821808e-18
85608.3163903018,4.4179172677134e-18
86054.1930381679,4.25966722705127e-18
86500.0696860341,6.12604187184924e-18
86945.9463339002,6.49275215147252e-18
87391.8229817664,5.39590371059558e-18
87837.6996296325,3.02189408354774e-18
88283.5762774987,3.03940115847278e-18
88729.4529253649,4.22882859909724e-18
89175.329573231,5.32757249831239e-18
89621.2062210971,4.78181124771508e-18
90067.0828689633,4.63149475265923e-18
90512.9595168294,5.3595050840263e-18
90958.8361646956,4.45627761750371e-18
91404.7128125618,3.11787481443374e-18
91850.5894604279,2.90248015327233e-18
92296.4661082941,4.3640936137432e-18
92742.3427561602,5.66553260365193e-18
93188.2194040264,5.14971044317546e-18
93634.0960518925,3.94069958105176e-18
94079.9726997587,3.9468421158109e-18
94525.8493476249,3.77562952886674e-18
94971.725995491,3.78225722822248e-18
95417.6026433572,3.39125672943133e-18
95863.4792912233,4.26879243986467e-18
96309.3559390895,4.71783736328195e-18
96755.2325869556,4.44973921126831e-18
97201.1092348218,3.47000733207068e-18
97646.9858826879,3.02491414468612e-18
98092.8625305541,3.58808071643539e-18
98538.7391784202,3.55196341836287e-18
98984.6158262864,3.91108443513285e-18
99430.4924741525,3.54668740043971e-18
99876.3691220187,4.12012886048996e-18
100322.245769885,3.48491265812361e-18
100768.122417751,3.29822780700783e-18
101213.999065617,3.16986589476456e-18
101659.875713483,3.50991536994473e-18
102105.752361349,3.88178214072927e-18
102551.629009216,3.16709445417798e-18
102997.505657082,3.39474286426079e-18
103443.382304948,2.92939580806464e-18
103889.258952814,3.43216379782407e-18
104335.13560068,2.9717881365648e-18
104781.012248546,3.34445581824285e-18
105226.888896413,3.31204073896986e-18
105672.765544279,3.18935418236503e-18
106118.642192145,3.10936476204291e-18
106564.518840011,2.62592058526531e-18
107010.395487877,3.2061573951373e-18
107456.272135743,2.96429761526028e-18
107902.14878361,3.63492290264312e-18
108348.025431476,3.21477715687009e-18
108793.902079342,3.14640652322238e-18
109239.778727208,2.59155842057004e-18
109685.655375074,2.49077635632343e-18
110131.53202294,2.99047495299443e-18
110577.408670806,3.0698207762184e-18
111023.285318673,3.45283511660114e-18
111469.161966539,2.86533855792412e-18
111915.038614405,3.1486002234887e-18
112360.915262271,2.57232988746609e-18
112806.791910137,2.32287862800269e-18
113252.668558003,2.25983818917724e-18
113698.54520587,2.80882013320683e-18
114144.421853736,3.66708704975473e-18
114590.298501602,3.11723685434984e-18
115036.175149468,2.75587463783309e-18
115482.051797334,2.10100329917189e-18
115927.9284452,2.39621011791036e-18
116373.805093066,2.31672587269307e-18
116819.681740933,2.55067248019952e-18
117265.558388799,2.91074896990176e-18
117711.435036665,3.07513997342885e-18
118157.311684531,3.07688296622356e-18
118603.188332397,1.96939510568505e-18
119049.064980263,1.86891602497929e-18
119494.94162813,1.84850452819289e-18
119940.818275996,2.74760661093169e-18
120386.694923862,2.87453724516913e-18
120832.571571728,2.93385602607294e-18
121278.448219594,2.85013917362591e-18
121724.32486746,2.25697253480432e-18
122170.201515326,2.04192578953924e-18
122616.078163193,1.66221404935312e-18
123061.954811059,2.32494465007364e-18
123507.831458925,2.67938713799365e-18
123953.708106791,3.2062845653088e-18
124399.584754657,2.58313941250229e-18
124845.461402523,2.18024605376541e-18
125291.33805039,1.89711932597442e-18
125737.214698256,1.78356744823292e-18
126183.091346122,2.07337134809926e-18
126628.967993988,2.26223253277153e-18
127074.844641854,2.93537281092115e-18
127520.72128972,2.74119906764662e-18
127966.597937586,2.30368714690728e-18
128412.474585453,1.64537516935624e-18
128858.351233319,1.66376267850048e-18
129304.227881185,1.99547994351129e-18
129750.104529051,2.39448464092475e-18
130195.981176917,2.51311096070658e-18
130641.857824783,2.41877079115954e-18
131087.73447265,2.38333035054543e-18
131533.611120516,1.93530619923415e-18
131979.487768382,1.56901422981728e-18
132425.364416248,1.54159940188083e-18
132871.241064114,2.01378711520472e-18
133317.11771198,2.54524087823701e-18
133762.994359846,2.4545216935156e-18
134208.871007713,1.94850727498067e-18
134654.747655579,1.74347133445759e-18
135100.624303445,1.79154286453904e-18
135546.500951311,1.84632563961642e-18
135992.377599177,1.75730427757876e-18
136438.254247043,1.99553295644224e-18
136884.13089491,2.36252785270967e-18
137330.007542776,2.31594246700538e-18
137775.884190642,1.72070484637585e-18
138221.760838508,1.42525258646223e-18
138667.637486374,1.70395517974506e-18
139113.51413424,1.97989261267685e-18
139559.390782106,2.0113130197656e-18
140005.267429973,1.83815925764721e-18
140451.144077839,2.00911879630035e-18
140897.020725705,1.94255881285476e-18
141342.897373571,1.66557891384367e-18
141788.774021437,1.49718353577206e-18
142234.650669303,1.66211884740975e-18
142680.52731717,2.04569248951676e-18
143126.403965036,1.92305547689249e-18
143572.280612902,1.76505561909629e-18
144018.157260768,1.62348847911846e-18
144464.033908634,1.76329693827292e-18
144909.9105565,1.69929671609869e-18
145355.787204367,1.5693169522206e-18
145801.663852233,1.63466798815914e-18
146247.540500099,1.75969011083105e-18
146693.417147965,1.85303820790179e-18
147139.293795831,1.45775399649726e-18
147585.170443697,1.4649283226589e-18
148031.047091563,1.59172726723536e-18
148476.92373943,1.81907359782454e-18
148922.800387296,1.61561887942047e-18
149368.677035162,1.44128838144232e-18
149814.553683028,1.60643578436742e-18
150260.430330894,1.62923906813502e-18
150706.30697876,1.62456246611091e-18
151152.183626627,1.4060633457171e-18
151598.060274493,1.67405521786341e-18
152043.936922359,1.69993017094479e-18
152489.813570225,1.57872664860614e-18
152935.690218091,1.3508279825822e-18
153381.566865957,1.32774365244935e-18
153827.443513823,1.55191822786229e-18
154273.32016169,1.55233705471629e-18
154719.196809556,1.67175880694615e-18
155165.073457422,1.52149591218543e-18
155610.950105288,1.52470156961086e-18
156056.826753154,1.32384059251855e-18
156502.70340102,1.31012669077502e-18
156948.580048887,1.39053485549583e-18
157394.456696753,1.46734935681104e-18
157840.333344619,1.67719528860119e-18
158286.209992485,1.56540484395087e-18
158732.086640351,1.54569540007e-18
159177.963288217,1.20387765312621e-18
159623.839936083,1.19819968491474e-18
160069.71658395,1.23731530174761e-18
160515.593231816,1.46703466037608e-18
160961.469879682,1.59400207836786e-18
161407.346527548,1.50880056119673e-18
161853.223175414,1.48327929593673e-18
162299.09982328,1.17559806103851e-18
162744.976471147,1.17214329183386e-18
163190.853119013,1.09350369868249e-18
163636.729766879,1.3563796540823e-18
164082.606414745,1.50727232656495e-18
164528.483062611,1.62042665408843e-18
164974.359710477,1.47053600002166e-18
165420.236358343,1.17105811760677e-18
165866.11300621,1.10984050165124e-18
166311.989654076,1.06475063865212e-18
166757.866301942,1.28361928477637e-18
167203.742949808,1.34226186785756e-18
167649.619597674,1.55318554380845e-18
168095.49624554,1.49344244717561e-18
168541.372893407,1.2287221508589e-18
168987.249541273,1.02060307082251e-18
169433.126189139,1.00648477121192e-18
169879.002837005,1.25362959327388e-18
170324.879484871,1.34050016497107e-18
170770.756132737,1.43533295178876e-18
171216.632780604,1.41124519476983e-18
171662.50942847,1.33912249125573e-18
172108.386076336,1.10855952785906e-18
172554.262724202,9.37780300409874e-19
173000.139372068,1.07877588995291e-18
173446.016019934,1.27283963602086e-18
173891.8926678,1.4608363703889e-18
174337.769315667,1.31286417505955e-18
174783.645963533,1.20234521482625e-18
175229.522611399,1.06371193860706e-18
175675.399259265,1.01843500110131e-18
176121.275907131,1.04321593445415e-18
176567.152554997,1.09295808605802e-18
177013.029202864,1.26798558675139e-18
177458.90585073,1.30223331909086e-18
177904.782498596,1.27953409573176e-18
178350.659146462,1.02365729242495e-18
178796.535794328,9.50286486206614e-19
179242.412442194,1.01220237826647e-18
179688.28909006,1.18717673861583e-18
180134.165737927,1.21222788528296e-18
180580.042385793,1.15293893884594e-18
181025.919033659,1.15639336289061e-18
181471.795681525,1.10282024158433e-18
181917.672329391,1.01318372795122e-18
182363.548977257,9.3699824688238e-19
182809.425625124,1.03795888856644e-18
183255.30227299,1.19191526987024e-18
183701.178920856,1.20656261749834e-18
184147.055568722,1.06734417961208e-18
184592.932216588,1.00525092369446e-18
185038.808864454,1.01060670530433e-18
185484.68551232,1.06550963407863e-18
185930.562160187,1.02243357860026e-18
186376.438808053,1.06250960244446e-18
186822.315455919,1.09433653045425e-18
187268.192103785,1.13587851232362e-18
187714.068751651,9.83556111843905e-19
188159.945399517,9.04134766438471e-19
188605.822047384,9.75104657415174e-19
189051.69869525,1.08188842712359e-18
189497.575343116,1.10774508138305e-18
189943.451990982,9.34720733421518e-19
190389.328638848,9.78588857470365e-19
190835.205286714,9.78486359426857e-19
191281.081934581,1.01440899599951e-18
191726.958582447,8.73625844192957e-19
192172.835230313,9.4985599491546e-19
192618.711878179,1.09194388780433e-18
193064.588526045,1.07034346487005e-18
193510.465173911,9.20066432913018e-19
193956.341821777,7.84450508459141e-19
194402.218469644,9.58465663118388e-19
194848.09511751,9.89302144252464e-19
195293.971765376,9.9919251341049e-19
195739.848413242,8.84598565545881e-19
196185.725061108,9.75451723170978e-19
196631.601708974,9.79577924616107e-19
197077.47835684,8.44527490423075e-19
197523.355004707,8.05214844432072e-19
197969.231652573,8.55348198952059e-19
198415.108300439,1.07596214778329e-18
198860.984948305,9.93450401082503e-19
199306.861596171,9.2987145031434e-19
199752.738244037,8.5032964933008e-19
200198.614891904,8.81345720522301e-19
200644.49153977,8.7513311439155e-19
201090.368187636,8.33249568769771e-19
201536.244835502,9.40716404226696e-19
201982.121483368,9.62788428861449e-19
202427.998131234,1.01443151463757e-18
202873.874779101,8.15616081235906e-19
203319.751426967,7.91349823361969e-19
203765.628074833,7.98138735689423e-19
204211.504722699,8.71909008054119e-19
204657.381370565,9.07014948138817e-19
205103.258018431,8.69716682172997e-19
205549.134666297,9.44230493428431e-19
205995.011314164,8.3570661417151e-19
206440.88796203,8.2143155759102e-19
206886.764609896,7.13528317606988e-19
207332.641257762,8.26795131702779e-19
207778.517905628,8.86804035470971e-19
208224.394553494,9.04401920161784e-19
208670.271201361,8.71827841082901e-19
209116.147849227,7.78178288614635e-19
209562.024497093,8.11948091936216e-19
210007.901144959,7.29584362064539e-19
210453.777792825,8.10716004091215e-19
210899.654440691,7.91836136269052e-19
211345.531088557,8.83252244744055e-19
211791.407736424,8.38500089607962e-19
212237.28438429,7.89078711269291e-19
212683.161032156,7.71641673908549e-19
213129.037680022,7.23084019052353e-19
213574.914327888,8.11599865627483e-19
214020.790975754,8.06021335127087e-19
214466.667623621,8.96546888700866e-19
214912.544271487,7.87066033778619e-19
215358.420919353,7.6888477888722e-19
215804.297567219,7.27574934792925e-19
216250.174215085,7.6225282547465e-19
216696.050862951,7.85237688625217e-19
217141.927510817,7.71554196940848e-19
217587.804158684,8.48712774701084e-19
218033.68080655,7.95637760884726e-19
218479.557454416,7.69327761302278e-19
218925.434102282,6.59854659492421e-19
219371.310750148,7.17677448371761e-19
219817.187398014,7.66969523998213e-19
220263.064045881,8.27271271706941e-19
220708.940693747,8.01066334432531e-19
221154.817341613,7.58251177244029e-19
221600.693989479,7.3531201099602e-19
222046.570637345,6.75115505608745e-19
222492.447285211,6.87553158031978e-19
222938.323933078,7.11694104016129e-19
223384.200580944,7.90261418162487e-19
223830.07722881,8.01560063043043e-19
224275.953876676,7.63285572323083e-19
224721.830524542,6.68665949458964e-19
225167.707172408,6.30082524922751e-19
225613.583820274,6.45502050714346e-19
226059.460468141,7.09578110289707e-19
226505.337116007,7.45062174460784e-19
226951.213763873,7.74277912692135e-19
227397.090411739,7.58425992153021e-19
227842.967059605,7.08994916947477e-19
228288.843707471,6.21001427225435e-19
228734.720355338,6.06334381572086e-19
229180.597003204,6.86577531668757e-19
229626.47365107,7.58422522797669e-19
230072.350298936,7.80181004549217e-19
230518.226946802,7.11850623549758e-19
230964.103594668,6.91152278385789e-19
231409.980242534,6.30940825435016e-19
231855.856890401,6.24264003540193e-19
232301.733538267,6.20582170726319e-19
232747.610186133,6.98425831465968e-19
233193.486833999,7.67223933406077e-19
233639.363481865,7.4954314270351e-19
234085.240129731,6.79059738762576e-19
234531.116777598,5.8088911683553e-19
234976.993425464,6.00207811435283e-19
235422.87007333,6.41969439428737e-19
235868.746721196,7.00840079250065e-19
236314.623369062,6.81508680513753e-19
236760.500016928,6.90876714592256e-19
237206.376664794,7.03462229491308e-19
237652.253312661,6.2625912393042e-19
238098.129960527,5.60516204183722e-19
238544.006608393,5.48186212168101e-19
238989.883256259,6.74767166230797e-19
239435.759904125,7.16037736828352e-19
239881.636551991,6.57870003787065e-19
240327.513199857,6.05256405669469e-19
240773.389847724,6.09220139899592e-19
241219.26649559,6.27671574837695e-19
241665.143143456,5.63875655944793e-19
242111.019791322,5.95711560242574e-19
242556.896439188,6.48704046642762e-19
243002.773087054,7.16186196711183e-19
243448.649734921,6.25619558452353e-19
243894.526382787,5.57026611492756e-19
244340.403030653,5.77805808320094e-19
244786.279678519,6.00343737249772e-19
245232.156326385,6.27580356738583e-19
245678.032974251,5.75951572553343e-19
246123.909622118,6.35088025493877e-19
246569.786269984,6.25886531806834e-19
247015.66291785,6.19937356339534e-19
247461.539565716,5.41966512371446e-19
247907.416213582,5.55186498130666e-19
248353.292861448,6.29202953661153e-19
248799.169509314,6.32051894364826e-19
249245.046157181,6.0941045122221e-19
249690.922805047,5.38407674661094e-19
250136.799452913,6.09200628007318e-19
250582.676100779,5.97397701608174e-19
251028.552748645,5.89588439262745e-19
251474.429396511,5.42067740606574e-19
251920.306044378,5.94753001605077e-19
252366.182692244,6.31865368033103e-19
252812.05934011,5.53958364575995e-19
253257.935987976,5.25404587468565e-19
253703.812635842,5.25952121855083e-19
254149.689283708,6.24691836452057e-19
254595.565931574,5.81222269597546e-19
255041.442579441,5.60541383382118e-19
255487.319227307,5.39070498024138e-19
255933.195875173,5.59223742168056e-19
256379.072523039,5.46041337681775e-19
256824.949170905,5.20151276533731e-19
257270.825818771,5.70595708822724e-19
257716.702466638,5.8170197668043e-19
258162.579114504,6.04590222081933e-19
258608.45576237,5.33808546485334e-19
259054.332410236,5.16763200701864e-19
259500.209058102,4.97386573156016e-19
259946.085705968,5.261999397264e-19
260391.962353835,5.62132585412905e-19
260837.839001701,5.77948584216392e-19
261283.715649567,5.83974091230402e-19
261729.592297433,5.40713984155612e-19
262175.468945299,5.19326845917221e-19
262621.345593165,4.82395404521104e-19
263067.222241031,5.02667752902755e-19
263513.098888898,5.47236046982631e-19
263958.975536764,5.86230306606933e-19
264404.85218463,5.84543726333122e-19
264850.728832496,5.3819953635085e-19
265296.605480362,5.02355288161647e-19
265742.482128228,4.72816381929505e-19
266188.358776095,4.80287171959485e-19
266634.235423961,5.18530920075115e-19
267080.112071827,5.62728695420027e-19
267525.988719693,5.84830063842587e-19
267971.865367559,5.3508306654483e-19
268417.742015425,4.93629198799114e-19
268863.618663291,4.46941493390432e-19
269309.495311158,4.61597634042467e-19
269755.371959024,5.02681484611415e-19
270201.24860689,5.52689099080219e-19
270647.125254756,5.66636342759946e-19
271093.001902622,5.31097407995285e-19
271538.878550488,5.02629210076207e-19
271984.755198355,4.51964829491612e-19
272430.631846221,4.47214387624656e-19
272876.508494087,4.58127169967023e-19
273322.385141953,5.31145869371931e-19
273768.261789819,5.64954909865168e-19
274214.138437685,5.33967955947055e-19
274660.015085551,4.69706141395543e-19
275105.891733418,4.35213684397097e-19
275551.768381284,4.43061588840313e-19
275997.64502915,4.63729086018069e-19
276443.521677016,4.98250300445834e-19
276889.398324882,5.29974881240137e-19
277335.274972748,5.40406148506048e-19
277781.151620615,5.00813072153249e-19
278227.028268481,4.4122097081253e-19
278672.904916347,4.18068568549196e-19
279118.781564213,4.4030536844349e-19
279564.658212079,4.89761260476266e-19
280010.534859945,5.32896659783376e-19
280456.411507811,5.12295150615138e-19
280902.288155678,4.84643205187464e-19
281348.164803544,4.36569049126483e-19
281794.04145141,4.36810489372769e-19
282239.918099276,4.24178459380088e-19
282685.794747142,4.54481446820794e-19
283131.671395008,4.85909311037674e-19
283577.548042875,5.15403972938284e-19
284023.424690741,4.96127951975843e-19
284469.301338607,4.24847974358459e-19
284915.177986473,4.20957596325051e-19
285361.054634339,4.18008803995271e-19
285806.931282205,4.681493158206e-19
286252.807930071,4.54514977483919e-19
286698.684577938,4.82618950114854e-19
287144.561225804,4.75582938955888e-19
287590.43787367,4.55888203697224e-19
288036.314521536,4.16621730761345e-19
288482.191169402,3.93736336236594e-19
288928.067817268,4.4413627103004e-19
289373.944465135,4.51735150612144e-19
289819.821113001,4.72619081266141e-19
290265.697760867,4.32175661587277e-19
290711.574408733,4.5115737128174e-19
291157.451056599,4.41739554088001e-19
291603.327704465,4.25827834524337e-19
292049.204352332,4.12203696386147e-19
292495.081000198,4.21548841132608e-19
292940.957648064,4.76042173513407e-19
293386.83429593,4.42683762613716e-19
293832.710943796,4.25744298510918e-19
294278.587591662,3.98656818328611e-19
294724.464239528,4.45666844901624e-19
295170.340887395,4.45386489645993e-19
295616.217535261,4.08346749502528e-19
296062.094183127,4.02604276319085e-19
296507.970830993,4.20634114806998e-19
296953.847478859,4.61085418935575e-19
297399.724126725,4.04715063344932e-19
297845.600774591,4.07061195412409e-19
298291.477422458,4.19097525928433e-19
298737.354070324,4.57787668284361e-19
299183.23071819,4.16218042630939e-19
299629.107366056,3.7379538530815e-19
300074.984013922,4.04683399415854e-19
300520.860661788,4.28913280906895e-19
300966.737309655,4.49951739566395e-19
301412.613957521,3.97491004987959e-19
301858.490605387,4.2007763829016e-19
302304.367253253,4.11016098070084e-19
302750.243901119,4.02868934950541e-19
303196.120548985,3.69928025429483e-19
303641.997196852,3.81026811665836e-19
304087.873844718,4.34950675846203e-19
304533.750492584,4.3254310632176e-19
304979.62714045,4.25461694198449e-19
305425.503788316,3.80515928285617e-19
305871.380436182,3.93612554821905e-19
306317.257084048,3.77669527808019e-19
306763.133731915,3.87215846166659e-19
307209.010379781,3.97213556069391e-19
307654.887027647,4.24837905677944e-19
308100.763675513,4.43668655926966e-19
308546.640323379,3.92853855098793e-19
308992.516971245,3.67206251500954e-19
309438.393619112,3.47008339463224e-19
309884.270266978,3.86739574966477e-19
310330.146914844,3.97737761335028e-19
310776.02356271,4.09219359687798e-19
311221.900210576,4.12459151663017e-19
311667.776858442,4.08064113954233e-19
312113.653506308,3.84613333674545e-19
312559.530154175,3.37609634177361e-19
313005.406802041,3.50682268599983e-19
313451.283449907,3.79809757463976e-19
313897.160097773,4.2376952841778e-19
314343.036745639,4.1160053889983e-19
314788.913393505,3.91125447219095e-19
315234.790041372,3.67095374845448e-19
315680.666689238,3.50232699153283e-19
316126.543337104,3.48943958263312e-19
316572.41998497,3.60789142430265e-19
317018.296632836,3.90083658755365e-19
317464.173280702,4.0166844620883e-19
317910.049928568,4.00371175844613e-19
318355.926576435,3.70549921045157e-19
318801.803224301,3.38951581252201e-19
319247.679872167,3.3264972997411e-19
319693.556520033,3.61085916852006e-19
320139.433167899,3.91758701104679e-19
320585.309815765,3.98402167131637e-19
321031.186463632,3.79963176706589e-19
321477.063111498,3.71266671300168e-19
321922.939759364,3.50456225035761e-19
322368.81640723,3.37922223742291e-19
322814.693055096,3.36500777513631e-19
323260.569702962,3.68123626417293e-19
323706.446350829,3.88375989151412e-19
324152.322998695,3.76817281138928e-19
324598.199646561,3.59021134352919e-19
325044.076294427,3.35819634944499e-19
325489.952942293,3.40223464794466e-19
325935.829590159,3.35704069677876e-19
326381.706238025,3.60728824495341e-19
326827.582885892,3.68267885022781e-19
327273.459533758,3.71266882108341e-19
327719.336181624,3.52617205564306e-19
328165.21282949,3.35995121077544e-19
328611.089477356,3.36452949048756e-19
329056.966125222,3.33038682271381e-19
329502.842773089,3.577317422242e-19
329948.719420955,3.56195483055642e-19
330394.596068821,3.60161423974423e-19
330840.472716687,3.39521835701668e-19
331286.349364553,3.3292384676894e-19
331732.226012419,3.31856020333786e-19
332178.102660285,3.29905462276549e-19
332623.979308152,3.48102092632664e-19
333069.855956018,3.49291112332241e-19
333515.732603884,3.60365598071504e-19
333961.60925175,3.28618243014389e-19
334407.485899616,3.25294962945104e-19
334853.362547482,3.2550703322566e-19
335299.239195348,3.40170294151639e-19
335745.115843215,3.52619002952444e-19
336190.992491081,3.41662932678177e-19
336636.869138947,3.46378377591183e-19
337082.745786813,3.21078620366784e-19
337528.622434679,3.30090688903288e-19
337974.499082545,3.12006054285454e-19
338420.375730412,3.27849160293248e-19
338866.252378278,3.35509558888898e-19
339312.129026144,3.54506281822827e-19
339758.00567401,3.51202141367703e-19
340203.882321876,3.07869539297894e-19
340649.758969742,3.07522970299573e-19
341095.635617609,3.11149403533837e-19
341541.512265475,3.47801339275556e-19
341987.388913341,3.24027478369229e-19
342433.265561207,3.32138485284275e-19
342879.142209073,3.36491946258109e-19
343325.018856939,3.34299314858151e-19
343770.895504805,3.0325497999735e-19
344216.772152672,2.81406328295137e-19
344662.648800538,3.22391965114692e-19
345108.525448404,3.38812410760603e-19
345554.40209627,3.43358706341913e-19
346000.278744136,3.06800944743054e-19
346446.155392002,3.14796641550559e-19
346892.032039869,3.10209421309255e-19
347337.908687735,3.02969650466606e-19
347783.785335601,2.99818441354333e-19
348229.661983467,3.15927771977359e-19
348675.538631333,3.48817267103579e-19
349121.415279199,3.28173373905923e-19
349567.291927065,3.08403919760919e-19
350013.168574932,2.88712563320413e-19
350459.045222798,3.07275849297803e-19
350904.921870664,3.15552073469269e-19
351350.79851853,3.12394234330965e-19
351796.675166396,3.13781935666179e-19
352242.551814262,3.20294304117344e-19
352688.428462129,3.23055538138976e-19
353134.305109995,2.88406406043604e-19
353580.181757861,2.81125921083944e-19
354026.058405727,3.00453773479821e-19
354471.935053593,3.30985113061977e-19
354917.811701459,3.21070914460048e-19
355363.688349326,2.94499549266582e-19
355809.564997192,2.98679268257286e-19
356255.441645058,3.04625125748776e-19
356701.318292924,2.98435912756027e-19
357147.19494079,2.82182135659108e-19
357593.071588656,3.0112979669774e-19
358038.948236522,3.23206005464409e-19
358484.824884389,3.11647163806303e-19
358930.701532255,2.83627095272811e-19
359376.578180121,2.7222514283619e-19
359822.454827987,2.91887500682788e-19
360268.331475853,3.00534491915815e-19
360714.208123719,3.01147160996932e-19
361160.084771586,2.97815849743412e-19
361605.961419452,2.9766405769318e-19
362051.838067318,2.91752447743468e-19
362497.714715184,2.7730697491576e-19
362943.59136305,2.78189095662454e-19
363389.468010916,2.8606514706989e-19
363835.344658782,3.07483149829311e-19
364281.221306649,3.07545942676843e-19
364727.097954515,2.93189691008941e-19
365172.974602381,2.75228983112816e-19
365618.851250247,2.70046206869849e-19
366064.727898113,2.79963095638061e-19
366510.604545979,2.85414827227042e-19
366956.481193845,2.94395577581732e-19
367402.357841712,2.99230102429795e-19
367848.234489578,2.97344192108599e-19
368294.111137444,2.76520494633975e-19
368739.98778531,2.60963715729283e-19
369185.864433176,2.69416844731616e-19
369631.741081043,2.87303021874724e-19
370077.617728909,3.00469928458452e-19
370523.494376775,2.96090461789614e-19
370969.371024641,2.86755022413746e-19
371415.247672507,2.7718692866663e-19
371861.124320373,2.60119474724205e-19
372307.000968239,2.60553000199499e-19
372752.877616106,2.67748544408185e-19
373198.754263972,2.93716767002339e-19
373644.630911838,2.96624265723361e-19
374090.507559704,2.87227198753838e-19
374536.38420757,2.63289596756158e-19
374982.260855436,2.49734692760972e-19
375428.137503303,2.60310877449281e-19
375874.014151169,2.65721085433898e-19
376319.890799035,2.85501095844244e-19
376765.767446901,2.81104624033212e-19
377211.644094767,2.93921802040635e-19
377657.520742633,2.69607140498631e-19
378103.397390499,2.54487332754527e-19
378549.274038366,2.42471421017054e-19
378995.150686232,2.61208912126055e-19
379441.027334098,2.86763466402159e-19
379886.903981964,2.83480558055054e-19
380332.78062983,2.84334963090488e-19
380778.657277696,2.60389024042754e-19
381224.533925562,2.61295634061556e-19
381670.410573429,2.42076643660387e-19
382116.287221295,2.56584099675591e-19
382562.163869161,2.67321752599996e-19
383008.040517027,2.8478445076306e-19
383453.917164893,2.84110012887047e-19
383899.793812759,2.66096630652618e-19
384345.670460626,2.59265751519253e-19
384791.547108492,2.40750469613321e-19
385237.423756358,2.54310449227807e-19
385683.300404224,2.61189356393719e-19
386129.17705209,2.79516344064946e-19
386575.053699956,2.72407507059406e-19
387020.930347822,2.6151428188527e-19
387466.806995689,2.56030716708379e-19
387912.683643555,2.45172984024869e-19
388358.560291421,2.48857719643439e-19
388804.436939287,2.48073112804529e-19
389250.313587153,2.70335720655159e-19
389696.190235019,2.70855602413279e-19
390142.066882886,2.60512037763049e-19
390587.943530752,2.48406401480575e-19
391033.820178618,2.42897462830693e-19
391479.696826484,2.54436454967747e-19
391925.57347435,2.47383052876724e-19
392371.450122216,2.57740826976215e-19
392817.326770082,2.56179754664035e-19
393263.203417949,2.65133232050601e-19
393709.080065815,2.48615381769025e-19
394154.956713681,2.37872908053451e-19
394600.833361547,2.44439086587857e-19
395046.710009413,2.5012437449821e-19
395492.586657279,2.60703604430061e-19
395938.463305146,2.41223624093746e-19
396384.339953012,2.49503632916585e-19
396830.216600878,2.47444895365964e-19
397276.093248744,2.55951017530754e-19
397721.96989661,2.4050669087994e-19
398167.846544476,2.40971052981362e-19
398613.723192343,2.557995420536e-19
399059.599840209,2.5588574007799e-19
399505.476488075,2.48071636214325e-19
399951.353135941,2.26963338819648e-19
400397.229783807,2.47722200514817e-19
400843.106431673,2.53753100306646e-19
401288.983079539,2.52193774793077e-19
401734.859727406,2.31787449222362e-19
402180.736375272,2.3775600311949e-19
402626.613023138,2.48289564038445e-19
403072.489671004,2.38657557290067e-19
403518.36631887,2.31822353105051e-19
403964.242966736,2.35209754836488e-19
404410.119614603,2.58873560099628e-19
404855.996262469,2.46999814689339e-19
405301.872910335,2.30080985426464e-19
405747.749558201,2.22252621396931e-19
406193.626206067,2.35001501318896e-19
406639.502853933,2.41689374505677e-19
407085.379501799,2.37742672573408e-19
407531.256149666,2.40958543941029e-19
407977.132797532,2.43638676334154e-19
408423.009445398,2.39790764436476e-19
408868.886093264,2.21008939108932e-19
409314.76274113,2.16314947988571e-19
409760.639388996,2.28306998768588e-19
410206.516036863,2.45330008485814e-19
410652.392684729,2.4779418601531e-19
411098.269332595,2.37753182776939e-19
411544.145980461,2.282212811165e-19
411990.022628327,2.26109635875834e-19
412435.899276193,2.20782497425095e-19
412881.775924059,2.21491627508722e-19
413327.652571926,2.30672326788678e-19
413773.529219792,2.51255132692779e-19
414219.405867658,2.50644856842811e-19
414665.282515524,2.28880102458259e-19
415111.15916339,2.11167682186171e-19
415557.035811256,2.09574021316616e-19
416002.912459123,2.25667180405172e-19
416448.789106989,2.27729038064545e-19
416894.665754855,2.39092993778827e-19
417340.542402721,2.40174192160098e-19
417786.419050587,2.41015602886346e-19
418232.295698453,2.17458512396456e-19
418678.17234632,2.03741245079058e-19
419124.048994186,2.08135284492559e-19
419569.925642052,2.24674123780794e-19
420015.802289918,2.45531130450111e-19
420461.678937784,2.38327244398824e-19
420907.55558565,2.34013484513134e-19
421353.432233516,2.12650891893222e-19
421799.308881383,2.10748056102494e-19
422245.185529249,2.04973552126332e-19
422691.062177115,2.1408765064401e-19
423136.938824981,2.27362483045705e-19
423582.815472847,2.39724801675904e-19
424028.692120713,2.40163800372567e-19
424474.56876858,2.11519499740666e-19
424920.445416446,2.02886743703141e-19
425366.322064312,2.00446226635982e-19
425812.198712178,2.18442665065165e-19
426258.075360044,2.2238344545138e-19
426703.95200791,2.2999530215854e-19
427149.828655776,2.36759988007283e-19
427595.705303643,2.2380528241026e-19
428041.581951509,2.08403252019258e-19
428487.458599375,1.94104077645785e-19
428933.335247241,2.11941850893194e-19
429379.211895107,2.20600320107046e-19
429825.088542973,2.28486103360533e-19
430270.96519084,2.24420053821543e-19
430716.841838706,2.18749668596365e-19
431162.718486572,2.13882334098909e-19
431608.595134438,1.97759618992814e-19
432054.471782304,2.05479725163099e-19
432500.34843017,2.08961833171867e-19
432946.225078036,2.27819793472386e-19
433392.101725903,2.22099130654711e-19
433837.978373769,2.18027772059858e-19
434283.855021635,2.06887580933951e-19
434729.731669501,2.00715070708986e-19
435175.608317367,2.08204861564564e-19
435621.484965233,2.05097978562203e-19
436067.3616131,2.17082600569104e-19
436513.238260966,2.10535189442857e-19
436959.114908832,2.19013832529996e-19
437404.991556698,2.05181898944018e-19
437850.868204564,2.03051409087036e-19
438296.74485243,2.00617107357788e-19
438742.621500296,2.06245565991854e-19
439188.498148163,2.13279355900286e-19
439634.374796029,2.06906153299316e-19
440080.251443895,2.12251286207321e-19
440526.128091761,2.01111766882969e-19
440972.004739627,2.06644728746773e-19
441417.881387493,2.03292165359228e-19
441863.75803536,2.11169653107896e-19
442309.634683226,2.05459315478782e-19
442755.511331092,2.01956423789584e-19
443201.387978958,2.05218281553209e-19
443647.264626824,2.03705483927312e-19
444093.14127469,2.03436618612081e-19
444539.017922556,1.96193901596047e-19
444984.894570423,2.08626415135849e-19
445430.771218289,2.09175432950508e-19
445876.647866155,2.01384456792135e-19
446322.524514021,1.9036792650096e-19
446768.401161887,1.9614853462057e-19
447214.277809753,2.0709172475659e-19
447660.15445762,2.05267242135448e-19
448106.031105486,2.02700144713608e-19
448551.907753352,2.02812449738209e-19
448997.784401218,2.04865285488192e-19
449443.661049084,1.92672700289992e-19
449889.53769695,1.85185493537518e-19
450335.414344817,1.93106811181722e-19
450781.290992683,2.06556063755662e-19
451227.167640549,2.09107267983538e-19
451673.044288415,1.9952494929328e-19
452118.920936281,1.92927615482306e-19
452564.797584147,1.91309244690476e-19
453010.674232013,1.88109100585746e-19
453456.55087988,1.86819964450605e-19
453902.427527746,1.93362720064116e-19
454348.304175612,2.0867956369115e-19
454794.180823478,2.10705132856079e-19
455240.057471344,1.95530571484469e-19
455685.93411921,1.8098800835772e-19
456131.810767077,1.81105268077548e-19
456577.687414943,1.9404585281525e-19
457023.564062809,1.95886434135426e-19
457469.440710675,1.97739350709082e-19
457915.317358541,2.016211354971e-19
458361.194006407,2.05444685568882e-19
458807.070654273,1.89424936459011e-19
459252.94730214,1.72521514014321e-19
459698.823950006,1.77116177462769e-19
460144.700597872,1.94584868291156e-19
460590.577245738,2.0802733298177e-19
461036.453893604,1.97764692174807e-19
461482.33054147,1.93941085518324e-19
461928.207189337,1.89388751545393e-19
462374.083837203,1.84541422148885e-19
462819.960485069,1.77576306848969e-19
463265.837132935,1.80738774804102e-19
463711.713780801,1.9673255802757e-19
464157.590428667,2.02214221316564e-19
464603.467076534,1.97945549930897e-19
465049.3437244,1.80601482136203e-19
465495.220372266,1.7647335837505e-19
465941.097020132,1.7742737335666e-19
466386.973667998,1.84217910079387e-19
466832.850315864,1.90717998511754e-19
467278.72696373,1.91344903196481e-19
467724.603611597,1.96161453291843e-19
468170.480259463,1.86042329308326e-19
468616.356907329,1.79462657605075e-19
469062.233555195,1.71048695571306e-19
469508.110203061,1.81875153268245e-19
469953.986850927,1.92238712262467e-19
470399.863498794,1.93371517012018e-19
470845.74014666,1.89465212201698e-19
471291.616794526,1.80095687839879e-19
471737.493442392,1.84091648048979e-19
472183.370090258,1.74281760958033e-19
472629.246738124,1.78581723780378e-19
473075.12338599,1.8112195845626e-19
473521.000033857,1.94723866157471e-19
473966.876681723,1.90628187885807e-19
474412.753329589,1.77543774844395e-19
474858.629977455,1.73766713693532e-19
475304.506625321,1.74280203736785e-19
475750.383273187,1.87242258026192e-19
476196.259921054,1.81235278060572e-19
476642.13656892,1.86602423507939e-19
477088.013216786,1.8384029145064e-19
477533.889864652,1.85637911978301e-19
477979.766512518,1.74635121096589e-19
478425.643160384,1.678530009606e-19
478871.51980825,1.7542872327911e-19
479317.396456117,1.83877101115848e-19
479763.273103983,1.91143142574696e-19
480209.149751849,1.76723266957351e-19
480655.026399715,1.73812212190633e-19
481100.903047581,1.71199099891813e-19
481546.779695447,1.74780955139763e-19
481992.656343314,1.73979431312114e-19
482438.53299118,1.75004585206507e-19
482884.409639046,1.84899982131539e-19
483330.286286912,1.82391703593538e-19
483776.162934778,1.76444110825746e-19
484222.039582644,1.63625174069706e-19
484667.916230511,1.68971599845382e-19
485113.792878377,1.75075270968423e-19
485559.669526243,1.78784247735496e-19
486005.546174109,1.80369073226609e-19
486451.422821975,1.76618237758806e-19
486897.299469841,1.77052791171669e-19
487343.176117707,1.64803106675771e-19
487789.052765573,1.66765473702698e-19
488234.92941344,1.6932084830879e-19
488680.806061306,1.79762653583961e-19
489126.682709172,1.78839963754857e-19
489572.559357038,1.75728505907418e-19
490018.436004904,1.74706035481108e-19
490464.31265277,1.6668699445952e-19
490910.189300637,1.67613440243472e-19
491356.065948503,1.65806166321904e-19
491801.942596369,1.77767498056163e-19
492247.819244235,1.76878472205046e-19
492693.695892101,1.75488572027116e-19
493139.572539967,1.68117693936247e-19
493585.449187834,1.64895760883153e-19
494031.3258357,1.63853377230711e-19
494477.202483566,1.63710273547498e-19
494923.079131432,1.72210522176809e-19
495368.955779298,1.73441264983391e-19
495814.832427164,1.73305659447785e-19
496260.70907503,1.65171923409478e-19
496706.585722897,1.63644122366234e-19
497152.462370763,1.63979966031472e-19
497598.339018629,1.65176666997735e-19
498044.215666495,1.66928437071201e-19
498490.092314361,1.69777545513164e-19
498935.968962227,1.72573083012825e-19
499381.845610093,1.67189114560262e-19
499827.72225796,1.59888779057967e-19
500273.598905826,1.58756937504099e-19
500719.475553692,1.64847877069088e-19
501165.352201558,1.71743062224752e-19
501611.228849424,1.67080456733356e-19
502057.10549729,1.62525024707016e-19
502502.982145157,1.63265719962334e-19
502948.858793023,1.65644814886427e-19
503394.735440889,1.62760187981545e-19
503840.612088755,1.58075196497304e-19
504286.488736621,1.66027806793882e-19
504732.365384487,1.72213595328433e-19
505178.242032354,1.69745729068502e-19
505624.11868022,1.56304247234828e-19
506069.995328086,1.56721362570294e-19
506515.871975952,1.65269567626341e-19
506961.748623818,1.67211362280911e-19
507407.625271684,1.64014271384679e-19
507853.50191955,1.60618038964017e-19
508299.378567417,1.66383294814515e-19
508745.255215283,1.60260071602201e-19
509191.131863149,1.55249344134489e-19
509637.008511015,1.54425795845295e-19
510082.885158881,1.64376321704713e-19
510528.761806747,1.69817366092017e-19
510974.638454614,1.6302121575217e-19
511420.51510248,1.59740349909979e-19
511866.391750346,1.53556602461635e-19
512312.268398212,1.57395601320386e-19
512758.145046078,1.54441185958338e-19
513204.021693944,1.59752588904809e-19
513649.898341811,1.63415077885643e-19
514095.774989677,1.66154090320561e-19
514541.651637543,1.61701707017205e-19
514987.528285409,1.48975558557919e-19
515433.404933275,1.49528739919343e-19
515879.281581141,1.51873176912219e-19
516325.158229007,1.64880346244455e-19
516771.034876874,1.61344332839074e-19
517216.91152474,1.61570901501603e-19
517662.788172606,1.60144041723197e-19
518108.664820472,1.56407211423768e-19
518554.541468338,1.50361650645414e-19
519000.418116204,1.45058634331015e-19
519446.29476407,1.59374704651575e-19
519892.171411937,1.66345976824044e-19
520338.048059803,1.69699726196842e-19
520783.924707669,1.54946566423729e-19
521229.801355535,1.50361993866361e-19
521675.678003401,1.50036596072686e-19
522121.554651267,1.50094395018871e-19
522567.431299134,1.5471302034657e-19
523013.307947,1.551717412676e-19
523459.184594866,1.66137917567485e-19
523905.061242732,1.60262776186984e-19
524350.937890598,1.54675081654213e-19
524796.814538464,1.4139787223339e-19
525242.691186331,1.44371123635115e-19
525688.567834197,1.55222825281093e-19
526134.444482063,1.6032879936043e-19
526580.321129929,1.61763324849678e-19
527026.197777795,1.5170476957261e-19
527472.074425661,1.55961038285364e-19
527917.951073527,1.4557057087195e-19
528363.827721394,1.44355976366139e-19
528809.70436926,1.42474241482975e-19
529255.581017126,1.5703521096987e-19
529701.457664992,1.63186205410825e-19
530147.334312858,1.54018361922615e-19
530593.210960724,1.48531425998966e-19
531039.087608591,1.42184701743274e-19
531484.964256457,1.48975639332127e-19
531930.840904323,1.4261603196497e-19
532376.717552189,1.51288899878141e-19
532822.594200055,1.5552299502199e-19
533268.470847921,1.60834105243851e-19
533714.347495788,1.49836577234653e-19
534160.224143654,1.41013965079585e-19
534606.10079152,1.43436311891786e-19
535051.977439386,1.4653514565894e-19
535497.854087252,1.53173660970859e-19
535943.730735118,1.49562620977496e-19
536389.607382984,1.54258077157076e-19
536835.484030851,1.50634113256256e-19
537281.360678717,1.47297742480993e-19
537727.237326583,1.39894256193873e-19
538173.113974449,1.41610556791786e-19
538618.990622315,1.48988562376267e-19
539064.867270181,1.54016943143763e-19
539510.743918048,1.52512890878887e-19
539956.620565914,1.45882710928431e-19
540402.49721378,1.44967488938865e-19
540848.373861646,1.44631282590871e-19
541294.250509512,1.43790805667989e-19
541740.127157378,1.43516178123526e-19
542186.003805244,1.46714378586648e-19
542631.880453111,1.49045000726103e-19
543077.757100977,1.4662051266507e-19
543523.633748843,1.41875883300184e-19
543969.510396709,1.41525291471928e-19
544415.387044575,1.42140213796199e-19
544861.263692441,1.44119295705111e-19
545307.140340308,1.44174406848509e-19
545753.016988174,1.45988892601122e-19
546198.89363604,1.42885803937992e-19
546644.770283906,1.40877545994838e-19
547090.646931772,1.42795764217026e-19
547536.523579638,1.45125141035011e-19
547982.400227504,1.45232172507464e-19
548428.276875371,1.41041906939347e-19
548874.153523237,1.4277545060239e-19
549320.030171103,1.42958136144116e-19
549765.906818969,1.4188639004982e-19
550211.783466835,1.39485299136891e-19
550657.660114701,1.43225435714296e-19
551103.536762568,1.47820181595788e-19
551549.413410434,1.4341312307832e-19
551995.2900583,1.38582817291772e-19
552441.166706166,1.3581685145929e-19
552887.043354032,1.40570080716455e-19
553332.920001898,1.42440658193869e-19
553778.796649765,1.432411402979e-19
554224.673297631,1.45554425475191e-19
554670.549945497,1.45099232649812e-19
555116.426593363,1.41804848929605e-19
555562.303241229,1.32826087542177e-19
556008.179889095,1.34297913536385e-19
556454.056536961,1.38818823569869e-19
556899.933184828,1.46286319847841e-19
557345.809832694,1.45265104931829e-19
557791.68648056,1.4075589603177e-19
558237.563128426,1.39820567717977e-19
558683.439776292,1.34072857151428e-19
559129.316424158,1.32890254151371e-19
559575.193072024,1.30831815634771e-19
560021.069719891,1.42796763070711e-19
560466.946367757,1.48434594885946e-19
560912.823015623,1.46581380618342e-19
561358.699663489,1.35607040573766e-19
561804.576311355,1.28956307777977e-19
562250.452959221,1.33500954330561e-19
562696.329607088,1.33022174497408e-19
563142.206254954,1.39328755427166e-19
563588.08290282,1.40090187597847e-19
564033.959550686,1.49011649908655e-19
564479.836198552,1.4136346159206e-19
564925.712846418,1.31006984639581e-19
565371.589494285,1.24095716291686e-19
565817.466142151,1.28484613801453e-19
566263.342790017,1.41309581417483e-19
566709.219437883,1.42044758582026e-19
567155.096085749,1.45378072919965e-19
567600.972733615,1.37299653132638e-19
568046.849381481,1.37066229472596e-19
568492.726029348,1.27475750094126e-19
568938.602677214,1.27325432144046e-19
569384.47932508,1.31816743079615e-19
569830.355972946,1.41784816046523e-19
570276.232620812,1.48267105823718e-19
570722.109268678,1.38696569954459e-19
571167.985916544,1.32819941643114e-19
571613.862564411,1.23834547854846e-19
572059.739212277,1.28980485578203e-19
572505.615860143,1.29366703142375e-19
572951.492508009,1.3592834862428e-19
573397.369155875,1.40293707378874e-19
573843.245803742,1.42273892874592e-19
574289.122451608,1.3602640168139e-19
574734.999099474,1.23817858975867e-19
575180.87574734,1.23756808867932e-19
575626.752395206,1.284557327314e-19
576072.629043072,1.37862864615811e-19
576518.505690938,1.36756411278259e-19
576964.382338805,1.36258478235477e-19
577410.258986671,1.35893762420909e-19
577856.135634537,1.30582768605092e-19
578302.012282403,1.24254097658848e-19
578747.888930269,1.22104592636742e-19
579193.765578135,1.321001722379e-19
579639.642226001,1.3900979433896e-19
580085.518873868,1.37041088214315e-19
580531.395521734,1.29907107768061e-19
580977.2721696,1.27006885756374e-19
581423.148817466,1.29913102264436e-19
581869.025465332,1.26773715670477e-19
582314.902113198,1.27597355159464e-19
582760.778761065,1.29949382514748e-19
583206.655408931,1.37593696932942e-19
583652.532056797,1.35201282331747e-19
584098.408704663,1.27248042188027e-19
584544.285352529,1.2392852365599e-19
584990.162000395,1.26750787254598e-19
585436.038648261,1.32554909532703e-19
585881.915296128,1.28427069737958e-19
586327.791943994,1.28599361949604e-19
586773.66859186,1.28591846444083e-19
587219.545239726,1.31635439972777e-19
587665.421887592,1.27085002350537e-19
588111.298535458,1.24488231085661e-19
588557.175183324,1.2786642408696e-19
589003.051831191,1.31325614208947e-19
589448.928479057,1.30039560496225e-19
589894.805126923,1.24453354365149e-19
590340.681774789,1.26170631433329e-19
590786.558422655,1.28194486630295e-19
591232.435070522,1.28746442491463e-19
591678.311718388,1.26605076147056e-19
592124.188366254,1.27170067159001e-19
592570.06501412,1.28213288154075e-19
593015.941661986,1.24999451272007e-19
593461.818309852,1.22409332458037e-19
593907.694957718,1.24717001564383e-19
594353.571605584,1.28372275385962e-19
594799.448253451,1.29683558598135e-19
595245.324901317,1.26713466137779e-19
595691.201549183,1.25877873868872e-19
596137.078197049,1.23166858968398e-19
596582.954844915,1.2308904544961e-19
597028.831492782,1.23714367916073e-19
597474.708140648,1.2721535114575e-19
597920.584788514,1.30318898899221e-19
598366.46143638,1.27944756618811e-19
598812.338084246,1.26722209928603e-19
599258.214732112,1.21237727401137e-19
599704.091379978,1.21106808175223e-19
600149.968027845,1.20351773625822e-19
600595.844675711,1.26013922891732e-19
601041.721323577,1.28807810599492e-19
601487.597971443,1.27989051063772e-19
601933.474619309,1.24968132267374e-19
602379.351267175,1.19291504249196e-19
602825.227915041,1.21294955033782e-19
603271.104562908,1.2004751618817e-19
603716.981210774,1.24999368978532e-19
604162.85785864,1.25292428308678e-19
604608.734506506,1.28782218183375e-19
605054.611154372,1.26757167784903e-19
605500.487802238,1.20099552995741e-19
605946.364450105,1.16980987096395e-19
606392.241097971,1.16749824056359e-19
606838.117745837,1.26673082676552e-19
607283.994393703,1.25359632393799e-19
607729.871041569,1.26075673796417e-19
608175.747689435,1.21885002001894e-19
608621.624337302,1.22831204337425e-19
609067.500985168,1.19272149871292e-19
609513.377633034,1.15292560346714e-19
609959.2542809,1.20671338904316e-19
610405.130928766,1.2507987603249e-19
610851.007576632,1.30186793907896e-19
611296.884224498,1.20342694151537e-19
611742.760872365,1.19560785498555e-19
612188.637520231,1.17151833649323e-19
612634.514168097,1.19703478445301e-19
613080.390815963,1.19636303026061e-19
613526.267463829,1.20847927800775e-19
613972.144111695,1.26242845536036e-19
614418.020759562,1.22253083474935e-19
614863.897407428,1.20025505691315e-19
615309.774055294,1.12607036328166e-19
615755.65070316,1.17152266894147e-19
616201.527351026,1.19441946875442e-19
616647.403998892,1.23362392188124e-19
617093.280646759,1.22707094701807e-19
617539.157294625,1.19346503883048e-19
617985.033942491,1.20616509965361e-19
618430.910590357,1.15662864616479e-19
618876.787238223,1.16731324515678e-19
619322.663886089,1.14966684693159e-19
619768.540533955,1.22637146101847e-19
620214.417181822,1.23869440433877e-19
620660.293829688,1.19941240038521e-19
621106.170477554,1.14712067182759e-19
621552.04712542,1.12220808683072e-19
621997.923773286,1.18793904620224e-19
622443.800421152,1.16814949711534e-19
622889.677069018,1.19863996854805e-19
623335.553716885,1.18124175108239e-19
623781.430364751,1.21978879061913e-19
624227.307012617,1.17238258820081e-19
624673.183660483,1.12272818960727e-19
625119.060308349,1.12600323818014e-19
625564.936956215,1.16593355992533e-19
626010.813604082,1.2432594585678e-19
626456.690251948,1.19391350358002e-19
626902.566899814,1.17996396293509e-19
627348.44354768,1.12825866219375e-19
627794.320195546,1.15827049375868e-19
628240.196843412,1.1387156078519e-19
628686.073491279,1.14148129078473e-19
629131.950139145,1.17109499766259e-19
629577.826787011,1.21057697878008e-19
630023.703434877,1.20819403350806e-19
630469.580082743,1.11284409862731e-19
630915.456730609,1.09773019073782e-19
631361.333378475,1.12201189963874e-19
631807.210026342,1.18630321532697e-19
632253.086674208,1.16846482253536e-19
632698.963322074,1.16604877247295e-19
633144.83996994,1.18134378182567e-19
633590.716617806,1.16608377536606e-19
634036.593265672,1.10119257507573e-19
634482.469913538,1.07387510060064e-19
634928.346561405,1.1372070660047e-19
635374.223209271,1.19684379629258e-19
635820.099857137,1.18253107577969e-19
636265.976505003,1.13488514493959e-19
636711.853152869,1.12631038646953e-19
637157.729800735,1.13363734302113e-19
637603.606448602,1.11440597512386e-19
638049.483096468,1.10077883870195e-19
638495.359744334,1.14926729914659e-19
638941.2363922,1.19428628711572e-19
639387.113040066,1.18537223200019e-19
639832.989687932,1.1119838346904e-19
640278.866335799,1.08908187990103e-19
640724.742983665,1.11279772487102e-19
641170.619631531,1.14770636312935e-19
641616.496279397,1.14338139336848e-19
642062.372927263,1.13397202167445e-19
642508.249575129,1.15627564889231e-19
642954.126222995,1.13847451283643e-19
643400.002870862,1.10770296038816e-19
643845.879518728,1.07382340381474e-19
644291.756166594,1.11084571811216e-19
644737.63281446,1.15283896795619e-19
645183.509462326,1.15024798305224e-19
645629.386110192,1.12857041342798e-19
646075.262758059,1.10269083651881e-19
646521.139405925,1.11615957267828e-19
646967.016053791,1.09533046487006e-19
647412.892701657,1.11811404166484e-19
647858.769349523,1.12571372120024e-19
648304.645997389,1.13960587556907e-19
648750.522645255,1.12136129168283e-19
649196.399293122,1.08617540662537e-19
649642.275940988,1.09617507136189e-19
650088.152588854,1.07920194417613e-19
650534.02923672,1.11630126287357e-19
650979.905884586,1.10897378745081e-19
651425.782532452,1.14275090346669e-19
651871.659180319,1.10226430841968e-19
652317.535828185,1.0814480006519e-19
652763.412476051,1.07650955655966e-19
653209.289123917,1.08591366715777e-19
653655.165771783,1.12690687252841e-19
654101.042419649,1.10534502870311e-19
654546.919067516,1.13753488447435e-19
654992.795715382,1.09250890871939e-19
655438.672363248,1.09147258239188e-19
655884.549011114,1.04860912482632e-19
656330.42565898,1.08209485020384e-19
656776.302306846,1.11735455900219e-19
657222.178954712,1.12286591916687e-19
657668.055602579,1.12282783347976e-19
658113.932250445,1.07044138538195e-19
658559.808898311,1.08820666435555e-19
659005.685546177,1.04496354782181e-19
659451.562194043,1.07190755047471e-19
659897.438841909,1.08047926916881e-19
660343.315489776,1.13865489157931e-19
660789.192137642,1.13556122527705e-19
661235.068785508,1.07464891458742e-19
661680.945433374,1.04532760209975e-19
662126.82208124,1.02702338950275e-19
662572.698729106,1.08811660667432e-19
663018.575376972,1.07590495589781e-19
663464.452024839,1.10434684831173e-19
663910.328672705,1.09738769348929e-19
664356.205320571,1.09817415258814e-19
664802.081968437,1.0475642792945e-19
665247.958616303,9.99326660564586e-20
665693.835264169,1.03242968591596e-19
666139.711912035,1.08094189658364e-19
666585.588559902,1.14311739685185e-19
667031.465207768,1.09750148182734e-19
667477.341855634,1.07234496134292e-19
667923.2185035,1.03635740399994e-19
668369.095151366,1.03145007901064e-19
668814.971799232,1.03285396668027e-19
669260.848447099,1.04960018224283e-19
669706.725094965,1.10724553143436e-19
670152.601742831,1.12177795807026e-19
670598.478390697,1.10003181370992e-19
671044.355038563,1.01988417106376e-19
671490.231686429,9.96569617582817e-20
671936.108334296,1.01836272906881e-19
672381.984982162,1.06355104391449e-19
672827.861630028,1.09789597166436e-19
673273.738277894,1.09378637089959e-19
673719.61492576,1.09471169509934e-19
674165.491573626,1.0491219933686e-19
674611.368221493,1.00780135068786e-19
675057.244869359,9.8963893029475e-20
675503.121517225,1.03659133122771e-19
675948.998165091,1.10216647628472e-19
676394.874812957,1.10960481721108e-19
676840.751460823,1.08105975221401e-19
677286.628108689,1.02678154479711e-19
677732.504756556,1.02014473369417e-19
678178.381404422,9.99256938351525e-20
678624.258052288,1.00685731990603e-19
679070.134700154,1.04222084458371e-19
679516.01134802,1.10020459605812e-19
679961.887995886,1.1065266577793e-19
680407.764643752,1.03252322495759e-19
680853.641291619,9.84560428034825e-20
681299.517939485,9.9160147651346e-20
681745.394587351,1.04172461616052e-19
682191.271235217,1.04462692638477e-19
682637.147883083,1.0461263668772e-19
683083.024530949,1.07010729691229e-19
683528.901178816,1.07705028347038e-19
683974.777826682,1.02244848399363e-19
684420.654474548,9.66305867002735e-20
684866.531122414,9.83759082872343e-20
685312.40777028,1.05672907529222e-19
685758.284418146,1.07726471120883e-19
686204.161066012,1.04912430752879e-19
686650.037713879,1.01934537893883e-19
687095.914361745,1.03639610094546e-19
687541.791009611,1.02401074201844e-19
687987.667657477,9.98592042433944e-20
688433.544305343,1.00070106687357e-19
688879.420953209,1.04061124939443e-19
689325.297601075,1.08383934953576e-19
689771.174248942,1.03420912643396e-19
690217.050896808,1.01134738401232e-19
690662.927544674,9.94909899610927e-20
691108.80419254,1.03551816585467e-19
691554.680840406,1.01290507899775e-19
692000.557488273,1.00806684390175e-19
692446.434136139,1.01847122747835e-19
692892.310784005,1.0327100581689e-19
693338.187431871,1.02853597036285e-19
693784.064079737,9.79792353551211e-20
694229.940727603,1.01327821605094e-19
694675.817375469,1.01343654149077e-19
695121.694023336,1.03131546076327e-19
695567.570671202,9.86887107682224e-20
696013.447319068,1.00384843274145e-19
696459.323966934,1.01978815162882e-19
696905.2006148,1.01934648769628e-19
697351.077262666,1.01377454263037e-19
697796.953910532,9.93564140391171e-20
698242.830558399,1.02455547463703e-19
698688.707206265,9.89303375591223e-20
699134.583854131,9.90338712491381e-20
699580.460501997,9.75443063960093e-20
700026.337149863,1.01073235466416e-19
700472.21379773,1.02991267076139e-19
700918.090445596,1.01955381423442e-19
701363.967093462,1.00899938664811e-19
701809.843741328,9.67060941451754e-20
702255.720389194,9.82132863361775e-20
702701.59703706,9.71504833185278e-20
703147.473684926,1.01076176285793e-19
703593.350332792,1.01661633554809e-19
704039.226980659,1.02698978126258e-19
704485.103628525,1.02246785203988e-19
704930.980276391,9.79071944865651e-20
705376.856924257,9.65224902274849e-20
705822.733572123,9.37286416572689e-20
706268.61021999,9.91460039801259e-20
706714.486867856,1.01408615128142e-19
707160.363515722,1.04744235744031e-19
707606.240163588,1.00949054216159e-19
708052.116811454,9.64675561514662e-20
708497.99345932,9.53328513731395e-20
708943.870107186,9.39235748750797e-20
709389.746755053,9.78213022612426e-20
709835.623402919,9.79871777651319e-20
710281.500050785,1.04115883047788e-19
710727.376698651,1.03183948814633e-19
711173.253346517,9.99429193373891e-20
711619.129994383,9.28828925249351e-20
712065.006642249,9.0995527140125e-20
712510.883290116,9.61672054673948e-20
712956.759937982,9.83998002995776e-20
713402.636585848,1.02630811387267e-19
713848.513233714,1.00102173218027e-19
714294.38988158,1.01121789932278e-19
714740.266529446,9.4833526900755e-20
715186.143177313,9.18704335112301e-20
715632.019825179,9.22218951728144e-20
716077.896473045,9.72030886090961e-20
716523.773120911,1.03047362840496e-19
716969.649768777,1.01121284060066e-19
717415.526416643,1.00935591524747e-19
717861.40306451,9.47447162592879e-20
718307.279712376,9.44478763684606e-20
718753.156360242,9.17005153008401e-20
719199.033008108,9.54768560175327e-20
719644.909655974,9.93220686079323e-20
720090.78630384,1.02151122059444e-19
720536.662951706,1.0102931640871e-19
720982.539599573,9.44645351909741e-20
721428.416247439,9.28764973582293e-20
721874.292895305,9.15166577243595e-20
722320.169543171,9.63082000890621e-20
722766.046191037,9.64047031988115e-20
723211.922838903,9.90363763292029e-20
723657.799486769,9.92716022184781e-20
724103.676134636,9.82296625778118e-20
724549.552782502,9.37796020111755e-20
724995.429430368,9.08020014594789e-20
725441.306078234,9.36173454098925e-20
725887.1827261,9.78024397949295e-20
726333.059373966,9.99138501905965e-20
726778.936021833,9.65458693692212e-20
727224.812669699,9.46692840617662e-20
727670.689317565,9.4103630397695e-20
728116.565965431,9.445382423486e-20
728562.442613297,9.32357445106602e-20
729008.319261163,9.41103364308895e-20
729454.19590903,9.64108728826604e-20
729900.072556896,9.93284597610756e-20
730345.949204762,9.59025603866501e-20
730791.825852628,9.24123087184855e-20
731237.702500494,9.16760567774564e-20
731683.57914836,9.59986682274666e-20
732129.455796227,9.71642227436791e-20
732575.332444093,9.49497802319098e-20
733021.209091959,9.41739829079455e-20
733467.085739825,9.5005593371833e-20
733912.962387691,9.60653783225837e-20
734358.839035557,9.17569567671227e-20
734804.715683423,9.28785826883631e-20
735250.59233129,9.53462745525948e-20
735696.468979156,9.80524175024749e-20
736142.345627022,9.37812542086967e-20
736588.222274888,9.10788533251702e-20
737034.098922754,9.28700465320376e-20
737479.97557062,9.47058332387238e-20
737925.852218486,9.49972311260377e-20
738371.728866352,9.27589016217248e-20
738817.605514219,9.57337640890064e-20
739263.482162085,9.55506047974562e-20
739709.358809951,9.28525990951775e-20
740155.235457817,8.95294972618047e-20
740601.112105683,9.11568101422251e-20
741046.988753549,9.63479053836922e-20
741492.865401416,9.57478554732243e-20
741938.742049282,9.34939306249885e-20
742384.618697148,9.04810005183704e-20
742830.495345014,9.26939522466957e-20
743276.37199288,9.19068041835605e-20
743722.248640746,9.03606891334658e-20
744168.125288613,9.21544151874982e-20
744614.001936479,9.52827085180115e-20
745059.878584345,9.84083166771968e-20
745505.755232211,9.17131435112003e-20
745951.631880077,8.95421112778118e-20
746397.508527944,8.87124103057057e-20
746843.38517581,9.35783712588058e-20
747289.261823676,9.35787226500684e-20
747735.138471542,9.34692065816351e-20
748181.015119408,9.50013960720489e-20
748626.891767274,9.29626297368654e-20
749072.76841514,9.20293358038056e-20
749518.645063006,8.66059501367284e-20
749964.521710873,9.05246180042549e-20
750410.398358739,9.17015375892144e-20
750856.275006605,9.5861202147175e-20
751302.151654471,9.38517283957754e-20
751748.028302337,9.21449477750973e-20
752193.904950203,9.02014710131672e-20
752639.781598069,8.75691880125697e-20
753085.658245936,9.05137226336549e-20
753531.534893802,9.04359215992056e-20
753977.411541668,9.52153261614644e-20
754423.288189534,9.28812452592405e-20
754869.1648374,9.30796010828752e-20
755315.041485267,8.91012243471726e-20
755760.918133133,8.77276483361468e-20
756206.794780999,8.83882435329029e-20
756652.671428865,9.01023857613586e-20
757098.548076731,9.41563112838627e-20
757544.424724597,9.22858918592629e-20
757990.301372463,9.26543068237048e-20
758436.17802033,8.83162084154168e-20
758882.054668196,8.87487670598166e-20
759327.931316062,8.81925419283285e-20
759773.807963928,9.05461115002362e-20
760219.684611794,9.30803472295687e-20
760665.56125966,9.32571458335067e-20
761111.437907526,9.23399848148492e-20
761557.314555393,8.75954322769394e-20
762003.191203259,8.78629112612672e-20
762449.067851125,8.80556000531268e-20
762894.944498991,9.14481958858476e-20
763340.821146857,9.15263025513976e-20
763786.697794723,9.19683495543758e-20
764232.57444259,9.18551386384893e-20
764678.451090456,8.91874413646547e-20
765124.327738322,8.67651274063099e-20
765570.204386188,8.62065363905196e-20
766016.081034054,9.0829923684585e-20
766461.95768192,9.34382223927501e-20
766907.834329786,9.27931682608529e-20
767353.710977653,8.93736093798026e-20
767799.587625519,8.77990046231129e-20
768245.464273385,8.78867564493322e-20
768691.340921251,8.75445032422873e-20
769137.217569117,8.85648048309037e-20
769583.094216983,9.09356491909755e-20
770028.97086485,9.26433774643663e-20
770474.847512716,9.10673108322507e-20
770920.724160582,8.6571520039878e-20
771366.600808448,8.45887420461451e-20
771812.477456314,8.58790409328435e-20
772258.35410418,8.97866013924845e-20
772704.230752047,9.14832843120339e-20
773150.107399913,9.11710899046883e-20
773595.984047779,8.99555581133106e-20
774041.860695645,8.79150887913942e-20
774487.737343511,8.67138364023329e-20
774933.613991377,8.52486312024434e-20
775379.490639244,8.77346081946454e-20
775825.36728711,9.10032861606248e-20
776271.243934976,9.28283667074161e-20
776717.120582842,9.02599727713447e-20
777162.997230708,8.63766742987927e-20
777608.873878574,8.54522220085074e-20
778054.75052644,8.61142364064431e-20
778500.627174307,8.84430251423849e-20
778946.503822173,8.90795423086274e-20
779392.380470039,9.09326341823151e-20
779838.257117905,9.11142963980624e-20
780284.133765771,8.79503082898322e-20
780730.010413637,8.49055565351122e-20
781175.887061503,8.37458041737907e-20
781621.76370937,8.8344208554036e-20
782067.640357236,9.02426156534601e-20
782513.517005102,9.03836243988605e-20
782959.393652968,8.773572327304e-20
783405.270300834,8.75658868098e-20
783851.1469487,8.69142025027554e-20
784297.023596567,8.38531542423597e-20
784742.900244433,8.48753005090851e-20
785188.776892299,8.71120992610186e-20
785634.653540165,9.23663547536411e-20
786080.530188031,8.83025115721633e-20
786526.406835897,8.51151983971357e-20
786972.283483764,8.34939740963337e-20
787418.16013163,8.66096987505638e-20
787864.036779496,8.75539898341229e-20
788309.913427362,8.56552140872469e-20
788755.790075228,8.82049039092121e-20
789201.666723094,8.87626332101759e-20
789647.54337096,8.95017819348632e-20
790093.420018827,8.277950723279e-20
790539.296666693,8.30324996451464e-20
790985.173314559,8.57353747599493e-20
791431.049962425,8.94419664892045e-20
791876.926610291,8.80108936453859e-20
792322.803258157,8.49415034968938e-20
792768.679906024,8.69741972937724e-20
793214.55655389,8.59258117201726e-20
793660.433201756,8.60593923639723e-20
794106.309849622,8.30791146879438e-20
794552.186497488,8.71137663899645e-20
794998.063145354,8.9215406758688e-20
795443.93979322,8.7749085688508e-20
795889.816441087,8.48329282291496e-20
796335.693088953,8.3482448886287e-20
796781.569736819,8.70834647263114e-20
797227.446384685,8.57125022413878e-20
797673.323032551,8.63430372935128e-20
798119.199680417,8.51069582421631e-20
798565.076328284,8.72649782840771e-20
799010.95297615,8.56432786235491e-20
799456.829624016,8.28743072983523e-20
799902.706271882,8.39921794105156e-20
800348.582919748,8.49959684184035e-20
800794.459567614,8.80910577566497e-20
801240.336215481,8.46770023350817e-20
801686.212863347,8.4742870412598e-20
802132.089511213,8.3274258656277e-20
802577.966159079,8.48893948276276e-20
803023.842806945,8.47887541585955e-20
803469.719454811,8.46517619522423e-20
803915.596102677,8.67809078604522e-20
804361.472750544,8.54639280547344e-20
804807.34939841,8.57651902931174e-20
805253.226046276,8.16363240481797e-20
805699.102694142,8.28682276855537e-20
806144.979342008,8.37361226902051e-20
806590.855989874,8.68743451128941e-20
807036.73263774,8.71839863292153e-20
807482.609285607,8.538730682008e-20
807928.485933473,8.46147871832529e-20
808374.362581339,8.20097909452514e-20
808820.239229205,8.36664927575419e-20
809266.115877071,8.33384300668063e-20
809711.992524937,8.64348382137089e-20
810157.869172804,8.70173171178199e-20
810603.74582067,8.72106712460155e-20
811049.622468536,8.49078201216956e-20
811495.499116402,8.11281733140608e-20
811941.375764268,8.1105067687483e-20
812387.252412134,8.25742000641213e-20
812833.129060001,8.72037161962091e-20
813279.005707867,8.66871818155187e-20
813724.882355733,8.6109748636305e-20
814170.759003599,8.38568616252124e-20
814616.635651465,8.19898551860896e-20
815062.512299331,8.04895411209114e-20
815508.388947197,8.06294523802988e-20
815954.265595063,8.50772421262247e-20
816400.14224293,8.77180273488288e-20
816846.018890796,8.77093563712794e-20
817291.895538662,8.34176476631352e-20
817737.772186528,8.11267512240405e-20
818183.648834394,8.01254485091949e-20
818629.525482261,8.08950655748676e-20
819075.402130127,8.33691490566167e-20
819521.278777993,8.59244205330097e-20
819967.155425859,8.73136600921033e-20
820413.032073725,8.48493124178016e-20
820858.908721591,8.07595895891712e-20
821304.785369457,7.87257687555761e-20
821750.662017324,7.98239372853775e-20
822196.53866519,8.36877154229046e-20
822642.415313056,8.60977930570808e-20
823088.291960922,8.68051424624747e-20
823534.168608788,8.5056668451888e-20
823980.045256654,8.26053243353565e-20
824425.921904521,8.03497496414393e-20
824871.798552387,7.86734324512004e-20
825317.675200253,8.18325005095424e-20
825763.551848119,8.513550158577e-20
826209.428495985,8.81986472272283e-20
826655.305143851,8.50191160661196e-20
827101.181791718,8.17914543856366e-20
827547.058439584,7.95625497746133e-20
827992.93508745,7.9865953173069e-20
828438.811735316,8.15132557485411e-20
828884.688383182,8.24714474051153e-20
829330.565031048,8.55572189112134e-20
829776.441678914,8.50642400424995e-20
830222.31832678,8.41314649166806e-20
830668.194974647,7.95357395368653e-20
831114.071622513,7.81602667462224e-20
831559.948270379,8.00098160596049e-20
832005.824918245,8.33737289997769e-20
832451.701566111,8.50808841474539e-20
832897.578213977,8.25252657535089e-20
833343.454861844,8.22945832447791e-20
833789.33150971,8.10298151235628e-20
834235.208157576,8.05393694055454e-20
834681.084805442,7.83165815348137e-20
835126.961453308,7.96405182550903e-20
835572.838101174,8.41651528935519e-20
836018.714749041,8.40784409184655e-20
836464.591396907,8.2341541611958e-20
836910.468044773,7.8963017185378e-20
837356.344692639,8.18889808843644e-20
837802.221340505,8.15278025838649e-20
838248.097988371,8.08883806025037e-20
838693.974636237,8.02576247927407e-20
839139.851284104,8.22429910919892e-20
839585.72793197,8.43695779757912e-20
840031.604579836,8.00615577681852e-20
840477.481227702,8.0491955269675e-20
840923.357875568,7.99086721520489e-20
841369.234523434,8.39800935854836e-20
841815.111171301,8.04917233971472e-20
842260.987819167,7.96311175610281e-20
842706.864467033,7.9840251367295e-20
843152.741114899,8.22300268325383e-20
843598.617762765,8.31402390046931e-20
844044.494410631,7.94952142604612e-20
844490.371058497,8.17168661541849e-20
844936.247706364,8.08473995328938e-20
845382.12435423,8.27457089633843e-20
845828.001002096,7.74823216617038e-20
846273.877649962,7.88136673962493e-20
846719.754297828,8.14618829360849e-20
847165.630945695,8.45000597416398e-20
847611.50759356,8.23666725986026e-20
848057.384241427,7.81649253113924e-20
848503.260889293,7.96557992638546e-20
848949.137537159,7.8523498634862e-20
849395.014185025,7.95394115910013e-20
849840.890832891,7.77702567331918e-20
850286.767480757,8.23815489383156e-20
850732.644128624,8.40963751646211e-20
851178.52077649,8.23347222591598e-20
851624.397424356,7.81752088743663e-20
852070.274072222,7.63272181604587e-20
852516.150720088,7.8710050658048e-20
852962.027367954,7.96910311107243e-20
853407.904015821,8.23811261450082e-20
853853.780663687,8.26377065295018e-20
854299.657311553,8.29937562824707e-20
854745.533959419,7.99239183910437e-20
855191.410607285,7.67542096950843e-20
855637.287255151,7.63658641991877e-20
856083.163903018,7.83193546914638e-20
856529.040550884,8.23303607761925e-20
856974.91719875,8.36493773722739e-20
857420.793846616,8.31832210706817e-20
857866.670494482,7.99629203036825e-20
858312.547142348,7.74961921084535e-20
858758.423790214,7.64730563680445e-20
859204.300438081,7.72054786289812e-20
859650.177085947,8.06588473721348e-20
860096.053733813,8.33141764936811e-20
860541.930381679,8.40527328422676e-20
860987.807029545,8.06024441002551e-20
861433.683677411,7.68161006554669e-20
861879.560325278,7.54299832779451e-20
862325.436973144,7.68451347760823e-20
862771.31362101,7.96741609750252e-20
863217.190268876,8.14751252048014e-20
863663.066916742,8.25268298672805e-20
864108.943564608,8.10429980252164e-20
864554.820212475,7.81881688750013e-20
865000.696860341,7.55114859328754e-20
865446.573508207,7.51578141412676e-20
865892.450156073,7.86769838971045e-20
866338.326803939,8.22171758603674e-20
866784.203451805,8.32488364740707e-20
867230.080099671,8.04409773641425e-20
867675.956747538,7.75380292562662e-20
868121.833395404,7.6511199537763e-20
868567.71004327,7.64257253226099e-20
869013.586691136,7.75562695872277e-20
869459.463339002,7.90670911789901e-20
869905.339986868,8.21961507051617e-20
870351.216634734,8.17459164840046e-20
870797.093282601,7.84527709606702e-20
871242.969930467,7.54964298109908e-20
871688.846578333,7.54439987222668e-20
872134.723226199,7.86179254835167e-20
872580.599874065,7.97890965641954e-20
873026.476521931,8.0966888694635e-20
873472.353169798,7.98366855839341e-20
873918.229817664,7.92295024367712e-20
874364.10646553,7.70398851703654e-20
874809.983113396,7.60169813801555e-20
875255.859761262,7.74538220702895e-20
875701.736409128,7.85155284565116e-20
876147.613056995,8.11334975098238e-20
876593.489704861,7.90877251398086e-20
877039.366352727,7.85946754317609e-20
877485.243000593,7.5673225051922e-20
877931.119648459,7.64976521696512e-20
878376.996296325,7.73062224873174e-20
878822.872944192,7.85037615206974e-20
879268.749592058,7.95464585253875e-20
879714.626239924,7.79746463192228e-20
880160.50288779,7.90287659046282e-20
880606.379535656,7.56222581921019e-20
881052.256183522,7.7049325253911e-20
881498.132831388,7.63634437556647e-20
881944.009479255,7.97284254561478e-20
882389.886127121,7.90348858586948e-20
882835.762774987,7.75698630068833e-20
883281.639422853,7.67444997857139e-20
883727.516070719,7.58736627548328e-20
884173.392718585,7.78618518804437e-20
884619.269366452,7.576465296792e-20
885065.146014318,7.88559962582329e-20
885511.022662184,7.86362908783947e-20
885956.89931005,7.99673392186977e-20
886402.775957916,7.60223473815996e-20
886848.652605782,7.46414742810869e-20
887294.529253648,7.66617224816025e-20
887740.405901515,7.87806022055612e-20
888186.282549381,7.98223776943562e-20
888632.159197247,7.66210261307234e-20
889078.035845113,7.80531947505713e-20
889523.912492979,7.72783374028418e-20
889969.789140845,7.69069401171352e-20
890415.665788711,7.42847936831873e-20
890861.542436578,7.57318032603357e-20
891307.419084444,7.99780046461967e-20
891753.29573231,7.99155591786671e-20
892199.172380176,7.70923035442253e-20
892645.049028042,7.35977254675254e-20
893090.925675908,7.6029699720707e-20
893536.802323775,7.72697171726147e-20
893982.678971641,7.70471685130504e-20
894428.555619507,7.6705702095671e-20
894874.432267373,7.82928799639176e-20
895320.308915239,8.01060161841996e-20
895766.185563105,7.57736782605733e-20
896212.062210972,7.39323516559658e-20
896657.938858838,7.46104247437493e-20
897103.815506704,7.87222850238543e-20
897549.69215457,7.85362375493166e-20
897995.568802436,7.66174680355058e-20
898441.445450302,7.68157546494769e-20
898887.322098168,7.63747954842823e-20
899333.198746035,7.61591675681819e-20
899779.075393901,7.35480617166322e-20
900224.952041767,7.67014423017461e-20
900670.828689633,7.87227488937996e-20
901116.705337499,7.93361270845937e-20
901562.581985365,7.61815354962134e-20
902008.458633231,7.44576509445888e-20
902454.335281098,7.57438337406545e-20
902900.211928964,7.59480284868166e-20
903346.08857683,7.69608963749443e-20
903791.965224696,7.62385802372667e-20
904237.841872562,7.8531570719451e-20
904683.718520428,7.74840715827045e-20
905129.595168295,7.54804074538411e-20
905575.471816161,7.32592706465376e-20
906021.348464027,7.42483186043117e-20
906467.225111893,7.77765468517135e-20
906913.101759759,7.82971925183215e-20
907358.978407625,7.72523807405484e-20
907804.855055492,7.50626202493934e-20
908250.731703358,7.55703259071261e-20
908696.608351224,7.49968555256713e-20
909142.48499909,7.46868797196011e-20
909588.361646956,7.55380302045828e-20
910034.238294822,7.75155697754633e-20
910480.114942688,7.87271484903909e-20
910925.991590555,7.62868668723133e-20
911371.868238421,7.3815436271596e-20
911817.744886287,7.30415728705293e-20
912263.621534153,7.44769979330617e-20
912709.498182019,7.66108186033283e-20
913155.374829885,7.72934579866942e-20
913601.251477751,7.7050197183579e-20
914047.128125618,7.56237435564805e-20
914493.004773484,7.49226975196985e-20
914938.88142135,7.41246171110457e-20
915384.758069216,7.38025202913159e-20
915830.634717082,7.57975317054319e-20
916276.511364948,7.74904874402663e-20
916722.388012815,7.8796952201147e-20
917168.264660681,7.5358634923086e-20
917614.141308547,7.36357948747652e-20
918060.017956413,7.31312789465321e-20
918505.894604279,7.45791793565426e-20
918951.771252145,7.54748358651727e-20
919397.647900012,7.60682559325387e-20
919843.524547878,7.80469400427627e-20
920289.401195744,7.5612545884437e-20
920735.27784361,7.41081344265049e-20
921181.154491476,7.13754661624157e-20
921627.031139342,7.42032275502047e-20
922072.907787208,7.55175664041362e-20
922518.784435075,7.67722839313839e-20
922964.661082941,7.67660396264929e-20
923410.537730807,7.56486028478218e-20
923856.414378673,7.48832798135564e-20
924302.291026539,7.18617643956481e-20
924748.167674406,7.35047931578884e-20
925194.044322271,7.41286892307589e-20
925639.920970138,7.75859890629835e-20
926085.797618004,7.69779950558959e-20
926531.67426587,7.55479728530666e-20
926977.550913736,7.33664336774059e-20
927423.427561602,7.18469503724544e-20
927869.304209469,7.37642135366069e-20
928315.180857335,7.42758741856892e-20
928761.057505201,7.66500988832043e-20
929206.934153067,7.61099107926253e-20
929652.810800933,7.67718212901236e-20
930098.687448799,7.45679048671845e-20
930544.564096665,7.22464143477877e-20
930990.440744532,7.26550119975395e-20
931436.317392398,7.36279678714816e-20
931882.194040264,7.72285794610386e-20
932328.07068813,7.62410351786423e-20
932773.947335996,7.60489854920117e-20
933219.823983862,7.3059577186416e-20
933665.700631728,7.27704800158129e-20
934111.577279595,7.33542171800213e-20
934557.453927461,7.38218217257115e-20
935003.330575327,7.54568040080698e-20
935449.207223193,7.46477077473977e-20
935895.083871059,7.74116775990549e-20
936340.960518925,7.41138380998866e-20
936786.837166792,7.284841579234e-20
937232.713814658,7.10463054714663e-20
937678.590462524,7.4713565138589e-20
938124.46711039,7.65709557398835e-20
938570.343758256,7.48035750328865e-20
939016.220406122,7.43597970449414e-20
939462.097053988,7.34456965410693e-20
939907.973701855,7.53442136210144e-20
940353.850349721,7.14292227202752e-20
940799.726997587,7.29038479247512e-20
941245.603645453,7.41745400519453e-20
941691.480293319,7.67863789296128e-20
942137.356941185,7.43152133068324e-20
942583.233589051,7.21225597644663e-20
943029.110236918,7.35608415680748e-20
943474.986884784,7.413701694534e-20
943920.86353265,7.50270961551979e-20
944366.740180516,7.2906453955144e-20
944812.616828382,7.53407174737484e-20
945258.493476248,7.5230910409108e-20
945704.370124115,7.43684772712808e-20
946150.246771981,7.19056214879622e-20
946596.123419847,7.25281469364153e-20
947042.000067713,7.55960594752484e-20
947487.876715579,7.56077147868122e-20
947933.753363446,7.38533969368043e-20
948379.630011312,7.17136974579378e-20
948825.506659178,7.37559381268951e-20
949271.383307044,7.4311809945913e-20
949717.25995491,7.32935217160313e-20
950163.136602776,7.27618036444214e-20
950609.013250642,7.4764607601849e-20
951054.889898509,7.64111291347798e-20
951500.766546375,7.30279985414735e-20
951946.643194241,7.03797915794323e-20
952392.519842107,7.151970412904e-20
952838.396489973,7.5277035454335e-20
953284.273137839,7.55705718885594e-20
953730.149785705,7.37110537335263e-20
954176.026433572,7.32727935212039e-20
954621.903081438,7.33606143688186e-20
955067.779729304,7.22140533999949e-20
955513.65637717,7.05295088145565e-20
955959.533025036,7.2067583630944e-20
956405.409672902,7.53830238085531e-20
956851.286320769,7.64692773341364e-20
957297.162968635,7.43834716442915e-20
957743.039616501,7.17503356602611e-20
958188.916264367,7.06665255708983e-20
958634.792912233,7.15908065221055e-20
959080.669560099,7.29157884336641e-20
959526.546207966,7.49011465410813e-20
959972.422855832,7.56420278948812e-20
960418.299503698,7.5828226697881e-20
960864.176151564,7.27518347830519e-20
961310.05279943,7.00476976696818e-20
961755.929447296,6.9209711146854e-20
962201.806095162,7.18020800809401e-20
962647.682743029,7.56304840791576e-20
963093.559390895,7.5926776108245e-20
963539.436038761,7.55836513964031e-20
963985.312686627,7.28199755036858e-20
964431.189334493,7.17193755213382e-20
964877.065982359,6.89629400876419e-20
965322.942630226,7.03921407350688e-20
965768.819278092,7.3622326157149e-20
966214.695925958,7.71556786713747e-20
966660.572573824,7.71206473334764e-20
967106.44922169,7.24816745051141e-20
967552.325869556,7.06750568890875e-20
967998.202517422,6.87688297939469e-20
968444.079165289,7.10947994110177e-20
968889.955813155,7.17057635695575e-20
969335.832461021,7.49950755474633e-20
969781.709108887,7.62044164535772e-20
970227.585756753,7.5001344826368e-20
970673.462404619,7.16080618939847e-20
971119.339052485,6.73887520290442e-20
971565.215700352,6.95826042589993e-20
972011.092348218,7.17215346249434e-20
972456.968996084,7.62397498869541e-20
972902.84564395,7.50879824383452e-20
973348.722291816,7.47381751155092e-20
973794.598939683,7.26629405298782e-20
974240.475587549,7.03741553205018e-20
974686.352235415,6.94926846035878e-20
975132.228883281,6.95788986444497e-20
975578.105531147,7.47566034142502e-20
976023.982179013,7.52697599653685e-20
976469.858826879,7.58797721766595e-20
976915.735474746,7.16294563679333e-20
977361.612122612,7.08859153141048e-20
977807.488770478,7.00536142804969e-20
978253.365418344,7.07021432715656e-20
978699.24206621,7.30837793244998e-20
979145.118714076,7.41378118756192e-20
979590.995361942,7.58803921260224e-20
980036.872009809,7.23532132058535e-20
980482.748657675,7.19470344371707e-20
980928.625305541,6.98452689347183e-20
981374.501953407,7.11429687891818e-20
981820.378601273,7.1768263263056e-20
982266.255249139,7.32959807904848e-20
982712.131897005,7.44674820346039e-20
983158.008544872,7.25156890871195e-20
983603.885192738,7.18181694761729e-20
984049.761840604,7.02898473578936e-20
984495.63848847,7.18168382991941e-20
984941.515136336,7.1282198361634e-20
985387.391784202,7.22913028086601e-20
985833.268432069,7.31604412097138e-20
986279.145079935,7.28725622143113e-20
986725.021727801,7.22076361309476e-20
987170.898375667,7.06809266095891e-20
987616.775023533,7.23836794150789e-20
988062.651671399,7.24379005432051e-20
988508.528319266,7.22104100683581e-20
988954.404967132,7.1126237353867e-20
989400.281614998,7.17986230724508e-20
989846.158262864,7.28987072378457e-20
990292.03491073,7.15434119916007e-20
990737.911558596,7.16942649300589e-20
991183.788206463,7.1469774082728e-20
991629.664854329,7.33717539009286e-20
992075.541502195,7.16762862719452e-20
992521.418150061,7.03245464859037e-20
992967.294797927,7.06763563174427e-20
993413.171445793,7.31305637631803e-20
993859.048093659,7.46080763869192e-20
994304.924741525,7.21145948847696e-20
994750.801389392,7.1289905673158e-20
995196.678037258,7.10070208278691e-20
995642.554685124,7.22463844900881e-20
996088.43133299,7.0227444171258e-20
996534.307980856,7.02873282807026e-20
996980.184628722,7.30747231671654e-20
997426.061276589,7.51912769512985e-20
997871.937924455,7.27852158665928e-20
998317.814572321,6.87457271538046e-20
998763.691220187,6.9019954110275e-20
999209.567868053,7.11543989173277e-20
999655.444515919,7.19891983411288e-20
1000101.32116379,7.14676311270273e-20
1000547.19781165,7.3003252521579e-20
1000993.07445952,7.44655502375744e-20
1001438.95110738,7.16752223955319e-20
1001884.82775525,6.80220657648058e-20
1002330.70440312,6.82525470062726e-20
1002776.58105098,7.14489866426322e-20
1003222.45769885,7.40221748502258e-20
1003668.33434671,7.28771656914563e-20
1004114.21099458,7.26729172073677e-20
1004560.08764245,7.14628866905766e-20
1005005.96429031,7.03942223958266e-20
1005451.84093818,6.8022069608166e-20
1005897.71758605,6.89453290167927e-20
1006343.59423391,7.24156853892616e-20
1006789.47088178,7.48101738112058e-20
1007235.34752964,7.47438659355208e-20
1007681.22417751,7.0430460903348e-20
1008127.10082538,6.96938010253756e-20
1008572.97747324,6.904676734641e-20
1009018.85412111,7.09279856529237e-20
1009464.73076897,7.06111116615883e-20
1009910.60741684,7.24916390918386e-20
1010356.48406471,7.44595550215026e-20
1010802.36071257,7.29706132135976e-20
1011248.23736044,6.99288815279879e-20
1011694.11400831,6.65331407449284e-20
1012139.99065617,6.99498197282543e-20
1012585.86730404,7.17395044003965e-20
1013031.7439519,7.35384131334737e-20
1013477.62059977,7.20074471016702e-20
1013923.49724764,7.20097973134423e-20
1014369.3738955,7.13256830166742e-20
1014815.25054337,6.89485272577817e-20
1015261.12719123,6.91524636187278e-20
1015707.0038391,6.96743258003062e-20
1016152.88048697,7.37545402277932e-20
1016598.75713483,7.32045498600017e-20
1017044.6337827,7.24850888591838e-20
1017490.51043057,6.94915263705518e-20
1017936.38707843,6.88176310771348e-20
1018382.2637263,7.01486233371919e-20
1018828.14037416,7.05886024412233e-20
1019274.01702203,7.1986251559608e-20
1019719.8936699,7.14031796725953e-20
1020165.77031776,7.31237955092502e-20
1020611.64696563,7.05604985608184e-20
1021057.52361349,6.89175774299721e-20
1021503.40026136,6.8819790074972e-20
1021949.27690923,7.14807959582e-20
1022395.15355709,7.37770876837231e-20
1022841.03020496,7.14515919547143e-20
1023286.90685283,7.15123029618112e-20
1023732.78350069,7.05314955766514e-20
1024178.66014856,7.08914646036735e-20
1024624.53679642,6.87334884620333e-20
1025070.41344429,6.99061167963098e-20
1025516.29009216,7.28203738635184e-20
1025962.16674002,7.28225000328055e-20
1026408.04338789,7.17848431784545e-20
1026853.92003575,6.83985705766042e-20
1027299.79668362,7.03602772067389e-20
1027745.67333149,6.98014058826887e-20
1028191.54997935,7.13968692820504e-20
1028637.42662722,7.11292804176649e-20
1029083.30327509,7.20140782137443e-20
1029529.17992295,7.20872622748264e-20
1029975.05657082,6.96687231554982e-20
1030420.93321868,6.98763791326771e-20
1030866.80986655,6.83200829447651e-20
1031312.68651442,7.19707295013809e-20
1031758.56316228,7.14586118088068e-20
1032204.43981015,7.27515335214307e-20
1032650.31645801,7.02203359001759e-20
1033096.19310588,6.96734752866423e-20
1033542.06975375,6.95942774922736e-20
1033987.94640161,6.93926842317428e-20
1034433.82304948,7.13546321488977e-20
1034879.69969735,7.1046941782955e-20
1035325.57634521,7.3064429308083e-20
1035771.45299308,7.02362002028404e-20
1036217.32964094,7.06073433962546e-20
1036663.20628881,6.91225377010643e-20
1037109.08293668,7.01443508705004e-20
1037554.95958454,7.06694651214486e-20
1038000.83623241,7.20545763339597e-20
1038446.71288028,7.27859760479203e-20
1038892.58952814,7.01754490174356e-20
1039338.46617601,6.89746222238689e-20
1039784.34282387,6.85215054064211e-20
1040230.21947174,7.08908864012361e-20
1040676.09611961,7.04862588445296e-20
1041121.97276747,7.09252837186654e-20
1041567.84941534,7.17909982391101e-20
1042013.7260632,7.17295121046801e-20
1042459.60271107,6.92394616222072e-20
1042905.47935894,6.7638271351595e-20
1043351.3560068,6.96196225198046e-20
1043797.23265467,7.21642058486131e-20
1044243.10930253,7.19289559486997e-20
1044688.9859504,7.05645014255534e-20
1045134.86259827,7.03708715090409e-20
1045580.73924613,7.04136905886189e-20
1046026.615894,6.86298511019198e-20
1046472.49254187,6.82149231767716e-20
1046918.36918973,7.05518399223795e-20
1047364.2458376,7.28260038565101e-20
1047810.12248546,7.22018617020059e-20
1048255.99913333,6.89619956762218e-20
1048701.8757812,6.84089459296452e-20
1049147.75242906,6.93039008424646e-20
1049593.62907693,7.04808178217973e-20
1050039.50572479,7.00593237802598e-20
1050485.38237266,7.08573429509955e-20
1050931.25902053,7.25151150920063e-20
1051377.13566839,7.17915752318369e-20
1051823.01231626,6.90104448386082e-20
1052268.88896413,6.68310349762981e-20
1052714.76561199,6.9505772302492e-20
1053160.64225986,7.25045357911734e-20
1053606.51890772,7.22131963519561e-20
1054052.39555559,7.00896867675815e-20
1054498.27220346,6.9337391620556e-20
1054944.14885132,7.04968255774763e-20
1055390.02549919,6.89167396575235e-20
1055835.90214705,6.8334171684628e-20
1056281.77879492,6.96896850106125e-20
1056727.65544279,7.33034166515535e-20
1057173.53209065,7.29226799943683e-20
1057619.40873852,6.91032518333703e-20
1058065.28538639,6.78788060763817e-20
1058511.16203425,6.81531514059299e-20
1058957.03868212,7.07179197634117e-20
1059402.91532998,6.99776168936944e-20
1059848.79197785,7.14316222498661e-20
1060294.66862572,7.14105096764454e-20
1060740.54527358,7.10033301421162e-20
1061186.42192145,6.84087498977501e-20
1061632.29856932,6.67047673268408e-20
1062078.17521718,6.91761616024207e-20
1062524.05186505,7.07444981138431e-20
1062969.92851291,7.3365036909219e-20
1063415.80516078,7.07003083620038e-20
1063861.68180865,7.03278897985922e-20
1064307.55845651,6.86195794011728e-20
1064753.43510438,6.88731710076104e-20
1065199.31175224,6.88903647065865e-20
1065645.18840011,6.98290876403811e-20
1066091.06504798,7.34149429393677e-20
1066536.94169584,7.26804715330173e-20
1066982.81834371,7.15874098405328e-20
1067428.69499158,6.6517346611342e-20
1067874.57163944,6.79823364009848e-20
1068320.44828731,6.93465615018881e-20
1068766.32493517,7.1375529388921e-20
1069212.20158304,7.11939185606728e-20
1069658.07823091,7.11137964531528e-20
1070103.95487877,7.25883651946847e-20
1070549.83152664,6.88160742611365e-20
1070995.7081745,6.76901564931074e-20
1071441.58482237,6.63192248698835e-20
1071887.46147024,7.18910296291895e-20
1072333.3381181,7.30369510545853e-20
1072779.21476597,7.23624628830573e-20
1073225.09141383,6.96738295866148e-20
1073670.9680617,6.83447696122697e-20
1074116.84470957,6.90882106383204e-20
1074562.72135743,6.75318816807855e-20
1075008.5980053,6.9665808479388e-20
1075454.47465317,7.04628767883622e-20
1075900.35130103,7.38903813930447e-20
1076346.2279489,7.10761161036986e-20
1076792.10459676,6.84526439942918e-20
1077237.98124463,6.6641790685099e-20
1077683.8578925,6.80835396760136e-20
1078129.73454036,7.07421289626986e-20
1078575.61118823,7.09280717278142e-20
1079021.4878361,7.2060929962406e-20
1079467.36448396,7.12301201038687e-20
1079913.24113183,7.05918564720986e-20
1080359.11777969,6.73562804709006e-20
1080804.99442756,6.73299108684337e-20
1081250.87107543,6.96605099401108e-20
1081696.74772329,7.19362522187483e-20
1082142.62437116,7.20707174580147e-20
1082588.50101902,7.04277580626842e-20
1083034.37766689,7.01046311390691e-20
1083480.25431476,6.8825169285552e-20
1083926.13096262,6.77150996946664e-20
1084372.00761049,6.84485349516955e-20
1084817.88425836,7.1106514814951e-20
1085263.76090622,7.28625105827794e-20
1085709.63755409,7.10755914871772e-20
1086155.51420195,6.97065855509051e-20
1086601.39084982,6.87317071984935e-20
1087047.26749769,6.88606831796049e-20
1087493.14414555,6.87527824668579e-20
1087939.02079342,6.95906580995921e-20
1088384.89744128,7.1221565465747e-20
1088830.77408915,7.06757549448905e-20
1089276.65073702,6.97078727363235e-20
1089722.52738488,6.85318918067007e-20
1090168.40403275,6.88969997855807e-20
1090614.28068062,6.85990106801568e-20
1091060.15732848,6.92460740849265e-20
1091506.03397635,7.03669585300526e-20
1091951.91062421,7.06040641446997e-20
1092397.78727208,6.96872233961351e-20
1092843.66391995,6.84887972180063e-20
1093289.54056781,6.93324000203359e-20
1093735.41721568,7.0447015561916e-20
1094181.29386354,7.00738832502504e-20
1094627.17051141,6.93766411517411e-20
1095073.04715928,6.90512185101792e-20
1095518.92380714,7.02542823671683e-20
1095964.80045501,7.00212277205188e-20
1096410.67710287,6.95632442065297e-20
1096856.55375074,6.92982822025873e-20
1097302.43039861,7.04685425588883e-20
1097748.30704647,7.12202639990755e-20
1098194.18369434,6.85793593540395e-20
1098640.06034221,6.79125273393168e-20
1099085.93699007,6.85310629671726e-20
1099531.81363794,7.2356681625321e-20
1099977.6902858,7.14880538178545e-20
1100423.56693367,7.01367494969847e-20
1100869.44358154,6.94534961738372e-20
1101315.3202294,6.99457381357554e-20
1101761.19687727,6.90784697484721e-20
1102207.07352514,6.67314362723874e-20
1102652.950173,6.99056509768037e-20
1103098.82682087,7.19388714605559e-20
1103544.70346873,7.32283379018213e-20
1103990.5801166,6.87854646741678e-20
1104436.45676447,6.78887524525499e-20
1104882.33341233,6.80051914810015e-20
1105328.2100602,6.83008306041854e-20
1105774.08670806,6.90859961256111e-20
1106219.96335593,7.02751093921423e-20
1106665.8400038,7.38432734461934e-20
1107111.71665166,7.12297050366473e-20
1107557.59329953,6.89594625595023e-20
1108003.4699474,6.55740747537334e-20
1108449.34659526,6.74377801368373e-20
1108895.22324313,6.98054758761385e-20
1109341.09989099,7.13682999045106e-20
1109786.97653886,7.23815979819298e-20
1110232.85318673,7.0960224663817e-20
1110678.72983459,7.10913765838748e-20
1111124.60648246,6.70394859069271e-20
1111570.48313032,6.63357699170433e-20
1112016.35977819,6.66744277590376e-20
1112462.23642606,7.196280008869e-20
1112908.11307392,7.47119088738358e-20
1113353.98972179,7.21456243893056e-20
1113799.86636966,6.97061669472837e-20
1114245.74301752,6.74437191876263e-20
1114691.61966539,3.45523113838688e-20


==> plots/vs_p1_fft_1e-5_5.txt <==
0,3.37905983670252e-40
484.394431957144,9.89461190471507e-14
968.788863914288,5.54210794511027e-15
1453.18329587143,1.00248347777834e-14
1937.57772782858,8.1810436674327e-15
2421.97215978572,1.2501221478599e-15
2906.36659174286,3.00459416007739e-15
3390.76102370001,5.3075483131964e-15
3875.15545565715,1.25509494479217e-15
4359.5498876143,1.772100467124e-16
4843.94431957144,2.74685995210938e-15
5328.33875152859,2.17938718310505e-15
5812.73318348573,1.68837699657748e-16
6297.12761544287,1.14626425003749e-15
6781.52204740002,2.07620277372525e-15
7265.91647935716,4.15336756940944e-16
7750.31091131431,4.00587500124208e-16
8234.70534327145,1.31699265665937e-15
8719.09977522859,6.05691642326961e-16
9203.49420718574,6.7010290460468e-17
9687.88863914288,6.10949148089386e-16
10172.2830711,6.1817033054974e-16
10656.6775030572,5.08728067201359e-17
11141.0719350143,2.43674123882759e-16
11625.4663669715,5.25248931830323e-16
12109.8607989286,1.81285637512268e-16
12594.2552308857,6.03547883706368e-17
13078.6496628429,3.57690725283134e-16
13563.0440948,2.35679688184448e-16
14047.4385267572,4.36821746003617e-18
14531.8329587143,1.8066822348332e-16
15016.2273906715,2.09928875288153e-16
15500.6218226286,2.75858872996934e-17
15985.0162545858,4.76840026437514e-17
16469.4106865429,1.47079414997261e-16
16953.8051185,6.31805606719269e-17
17438.1995504572,2.60754677181253e-18
17922.5939824143,8.23326253000158e-17
18406.9884143715,7.98805389335575e-17
18891.3828463286,6.99370357812953e-18
19375.7772782858,3.21171054401886e-17
19860.1717102429,6.60132712247866e-17
20344.5661422001,1.87563112240505e-17
20828.9605741572,1.19588122525313e-17
21313.3550061143,3.8540918445589e-17
21797.7494380715,2.54321424626156e-17
22282.1438700286,1.1883440226435e-17
22766.5383019858,1.98030252988574e-17
23250.9327339429,2.32324624525386e-17
23735.3271659001,1.6126773130818e-17
24219.7215978572,1.43267319854548e-17
24704.1160298144,1.75043804954571e-17
25188.5104617715,1.53019279012319e-17
25672.9048937286,1.55504722582078e-17
26157.2993256858,1.56186144068159e-17
26641.6937576429,1.05006185646664e-17
27126.0881896001,1.59686114103807e-17
27610.4826215572,1.78195994533807e-17
28094.8770535144,7.72642828616587e-18
28579.2714854715,1.22077949963012e-17
29063.6659174286,1.99133418232292e-17
29548.0603493858,9.51579718814232e-18
30032.4547813429,6.90325778423002e-18
30516.8492133001,1.74105712216177e-17
31001.2436452572,1.46268420175932e-17
31485.6380772144,4.58129091362176e-18
31970.0325091715,1.12962807750661e-17
32454.4269411287,1.92637713732797e-17
32938.8213730858,6.94805256733266e-18
33423.2158050429,5.42830095320034e-18
33907.6102370001,1.89024032188278e-17
34392.0046689572,1.21067218599849e-17
34876.3991009144,2.40683771325761e-18
35360.7935328715,1.36646037825426e-17
35845.1879648287,1.5864334867174e-17
36329.5823967858,3.50070246819808e-18
36813.976828743,7.14191661286689e-18
37298.3712607001,1.57446968423102e-17
37782.7656926572,7.81054699432691e-18
38267.1601246144,2.79802638785249e-18
38751.5545565715,1.26000360405999e-17
39235.9489885287,1.15996915948922e-17
39720.3434204858,2.14642276821145e-18
40204.737852443,8.12110078142124e-18
40689.1322844001,1.2247710204445e-17
41173.5267163572,4.01415889313328e-18
41657.9211483144,4.29781804018232e-18
42142.3155802715,1.01502868049332e-17
42626.7100122287,6.12201501383114e-18
43111.1044441858,2.80097308960597e-18
43595.498876143,7.01999429253593e-18
44079.8933081001,7.21708658738194e-18
44564.2877400573,3.18420590545406e-18
45048.6821720144,4.51527362492559e-18
45533.0766039715,6.94553065699095e-18
46017.4710359287,3.95630020681975e-18
46501.8654678858,3.40246958424489e-18
46986.259899843,5.7343790128927e-18
47470.6543318001,4.24849679465008e-18
47955.0487637573,3.32683387096421e-18
48439.4431957144,4.57981018234777e-18
48923.8376276716,3.98470084377572e-18
49408.2320596287,3.50830037957871e-18
49892.6264915858,4.01425275720701e-18
50377.020923543,3.59650086425141e-18
50861.4153555001,3.31606703208978e-18
51345.8097874573,3.81611316981792e-18
51830.2042194144,3.60559457998552e-18
52314.5986513716,2.80135032644225e-18
52798.9930833287,3.48148908897139e-18
53283.3875152859,4.0561810813587e-18
53767.781947243,2.52744759402553e-18
54252.1763792001,2.74168223677114e-18
54736.5708111573,4.40899178302171e-18
55220.9652431144,2.88928279372239e-18
55705.3596750716,1.97320200049345e-18
56189.7541070287,4.00272839716228e-18
56674.1485389859,3.67786382806544e-18
57158.542970943,1.77985763897265e-18
57642.9374029001,2.83542498285009e-18
58127.3318348573,4.25213242190247e-18
58611.7262668144,2.43002129992174e-18
59096.1206987716,1.72698271747717e-18
59580.5151307287,4.02138508924287e-18
60064.9095626859,3.50418262792523e-18
60549.303994643,1.3307580583187e-18
61033.6984266002,3.05650348795941e-18
61518.0928585573,4.13615366558363e-18
62002.4872905145,1.77233568209786e-18
62486.8817224716,2.01806173094549e-18
62971.2761544287,3.88607419718621e-18
63455.6705863859,2.65239584813416e-18
63940.065018343,1.46800428591304e-18
64424.4594503002,3.07783796847939e-18
64908.8538822573,3.32376777556929e-18
65393.2483142145,1.56315771125538e-18
65877.6427461716,2.25224988962604e-18
66362.0371781287,3.44007942397944e-18
66846.4316100859,1.99363644022171e-18
67330.826042043,1.72440654578278e-18
67815.2204740002,3.08034173510094e-18
68299.6149059573,2.34633570621284e-18
68784.0093379145,1.58924268448288e-18
69268.4037698716,2.52591109950401e-18
69752.7982018287,2.47756826481713e-18
70237.1926337859,1.71923041748468e-18
70721.587065743,2.05834541560357e-18
71205.9814977002,2.41872447365848e-18
71690.3759296573,1.86615628075043e-18
72174.7703616145,1.80748253345801e-18
72659.1647935716,2.26426715695991e-18
73143.5592255287,1.88541071450194e-18
73627.9536574859,1.72143491031589e-18
74112.3480894431,2.151036075435e-18
74596.7425214002,1.79200745380999e-18
75081.1369533573,1.64936144335499e-18
75565.5313853145,2.10456320007422e-18
76049.9258172716,1.73754292068046e-18
76534.3202492288,1.49803030801919e-18
77018.7146811859,2.01319391051075e-18
77503.1091131431,1.83219085757761e-18
77987.5035451002,1.34781413276669e-18
78471.8979770573,1.74365399376724e-18
78956.2924090145,2.01400146055506e-18
79440.6868409716,1.37929792331499e-18
79925.0812729288,1.34110810212752e-18
80409.4757048859,2.07525008624478e-18
80893.8701368431,1.62482184232956e-18
81378.2645688002,1.03933590039577e-18
81862.6590007573,1.83876261623723e-18
82347.0534327145,1.90938507737709e-18
82831.4478646716,1.03730412134881e-18
83315.8422966288,1.38425038760096e-18
83800.2367285859,1.98622389241241e-18
84284.6311605431,1.324802298167e-18
84769.0255925002,1.00728243096964e-18
85253.4200244574,1.75873411984531e-18
85737.8144564145,1.70063574337954e-18
86222.2088883716,9.16705441799216e-19
86706.6033203288,1.36318814205269e-18
87190.9977522859,1.88520141378454e-18
87675.3921842431,1.09490181118325e-18
88159.7866162002,1.03031485744323e-18
88644.1810481574,1.75706792192285e-18
89128.5754801145,1.36985826338964e-18
89612.9699120716,9.04976684778142e-19
90097.3643440288,1.43989458541975e-18
90581.7587759859,1.54525365884976e-18
91066.1532079431,9.90788134020867e-19
91550.5476399002,1.13622784092136e-18
92034.9420718574,1.54153857579271e-18
92519.3365038145,1.15811414390681e-18
93003.7309357717,9.7274298375546e-19
93488.1253677288,1.41451700938586e-18
93972.519799686,1.2560807762835e-18
94456.9142316431,9.5625939512266e-19
94941.3086636002,1.26337758150375e-18
95425.7030955574,1.24083340006473e-18
95910.0975275145,1.00074209798796e-18
96394.4919594717,1.164564446888e-18
96878.8863914288,1.18255576104833e-18
97363.280823386,1.01777059676493e-18
97847.6752553431,1.11007941443981e-18
98332.0696873002,1.15794178373887e-18
98816.4641192574,9.86302899501151e-19
99300.8585512145,1.03727508714137e-18
99785.2529831717,1.18984337298989e-18
100269.647415129,9.65286163893157e-19
100754.041847086,9.19343360941004e-19
101238.436279043,1.21769404427173e-18
101722.830711,1.01074687829314e-18
102207.225142957,7.91429552262373e-19
102691.619574915,1.1586912371039e-18
103176.014006872,1.10729024355255e-18
103660.408438829,7.36836931839145e-19
104144.802870786,9.86997906478193e-19
104629.197302743,1.17660560213861e-18
105113.5917347,8.07852429539962e-19
105597.986166657,7.7009052303967e-19
106082.380598615,1.14572751343414e-18
106566.775030572,9.68224341071607e-19
107051.169462529,6.33314406895226e-19
107535.563894486,9.90244214256126e-19
108019.958326443,1.11039450845213e-18
108504.3527584,6.47368772944919e-19
108988.747190357,7.70117597686445e-19
109473.141622315,1.12406186399528e-18
109957.536054272,7.85139135612301e-19
110441.930486229,6.08458780310985e-19
110926.324918186,9.78212338510443e-19
111410.719350143,9.49943856018017e-19
111895.1137821,5.88301699249304e-19
112379.508214057,7.56718983147028e-19
112863.902646015,1.0217692704378e-18
113348.297077972,6.93106414145076e-19
113832.691509929,5.89214204743523e-19
114317.085941886,9.47130316398674e-19
114801.480373843,8.22405147749551e-19
115285.8748058,5.48208302811112e-19
115770.269237757,7.87408148219307e-19
116254.663669715,8.71161898643951e-19
116739.058101672,6.15738060439502e-19
117223.452533629,6.53301370578005e-19
117707.846965586,8.23551709984402e-19
118192.241397543,7.03996171859347e-19
118676.6358295,6.01938939591079e-19
119161.030261457,7.43963872644001e-19
119645.424693415,7.34132373405317e-19
120129.819125372,6.09065956176242e-19
120614.213557329,6.98178814851846e-19
121098.607989286,7.08256227432593e-19
121583.002421243,6.13994717302409e-19
122067.3968532,6.95164410763129e-19
122551.791285157,6.81631410986944e-19
123036.185717115,5.91892020378498e-19
123520.580149072,6.9245319200627e-19
124004.974581029,6.92497897584979e-19
124489.369012986,5.67836475807643e-19
124973.763444943,6.47332230790378e-19
125458.1578769,7.25895419385404e-19
125942.552308857,5.80551174874901e-19
126426.946740815,5.65941526690339e-19
126911.341172772,7.38380114813385e-19
127395.735604729,6.42705937529289e-19
127880.130036686,4.91192388493171e-19
128364.524468643,6.97778306769713e-19
128848.9189006,7.20755168795185e-19
129333.313332557,4.71727687205515e-19
129817.707764515,6.04096028760772e-19
130302.102196472,7.62033019025806e-19
130786.496628429,5.27647818213765e-19
131270.891060386,4.95074143844159e-19
131755.285492343,7.29292436224202e-19
132239.6799243,6.31894504664917e-19
132724.074356257,4.35137178080828e-19
133208.468788215,6.23238827874269e-19
133692.863220172,7.22412846440097e-19
134177.257652129,4.6281604123732e-19
134661.652084086,4.92504743696233e-19
135146.046516043,7.32169168080002e-19
135630.440948,5.53435259666739e-19
136114.835379958,4.11827447320078e-19
136599.229811915,6.41811230610701e-19
137083.624243872,6.40565538633759e-19
137568.018675829,4.23499466550492e-19
138052.413107786,5.09721931465983e-19
138536.807539743,6.60634178271237e-19
139021.2019717,5.02149642693803e-19
139505.596403657,4.19226046469565e-19
139989.990835615,6.02355145438965e-19
140474.385267572,5.77375570493644e-19
140958.779699529,4.07166348341492e-19
141443.174131486,5.15559039542314e-19
141927.568563443,5.91481414010396e-19
142411.9629954,4.47860683828937e-19
142896.357427358,4.56758854637703e-19
143380.751859315,5.48997726039452e-19
143865.146291272,4.89142085539389e-19
144349.540723229,4.43404492748492e-19
144833.935155186,4.9813338978779e-19
145318.329587143,4.98537912382068e-19
145802.7240191,4.49925242545098e-19
146287.118451057,4.74407000333642e-19
146771.512883015,4.84538569426518e-19
147255.907314972,4.43773637477581e-19
147740.301746929,4.76882954676336e-19
148224.696178886,4.76128116902587e-19
148709.090610843,4.19193166135585e-19
149193.4850428,4.78344757186261e-19
149677.879474758,4.88538554070668e-19
150162.273906715,3.97630610990321e-19
150646.668338672,4.54016248134643e-19
151131.062770629,5.09856611941531e-19
151615.457202586,4.05005943136071e-19
152099.851634543,4.05382128207528e-19
152584.2460665,5.12386797184215e-19
153068.640498458,4.49326812462464e-19
153553.034930415,3.59395927235676e-19
154037.429362372,4.78161040186577e-19
154521.823794329,5.07707592163391e-19
155006.218226286,3.50257645216292e-19
155490.612658243,4.13740541376265e-19
155975.0070902,5.3872508148732e-19
156459.401522158,3.90273626139278e-19
156943.795954115,3.49221163293218e-19
157428.190386072,5.13705024282563e-19
157912.584818029,4.55329532898932e-19
158396.979249986,3.24479617497818e-19
158881.373681943,4.39480741168855e-19
159365.7681139,5.03437539216083e-19
159850.162545858,3.54913210925248e-19
160334.556977815,3.57158006427213e-19
160818.951409772,5.01921733582752e-19
161303.345841729,4.15071362597786e-19
161787.740273686,3.1325331626725e-19
162272.134705643,4.48527616826092e-19
162756.5291376,4.60804442682588e-19
163240.923569558,3.23970425450892e-19
163725.318001515,3.77095443118685e-19
164209.712433472,4.62212242141235e-19
164694.106865429,3.69549189578273e-19
165178.501297386,3.29676332142118e-19
165662.895729343,4.22071007322931e-19
166147.2901613,4.11740229108025e-19
166631.684593258,3.22184249383048e-19
167116.079025215,3.70900714853274e-19
167600.473457172,4.2091909882502e-19
168084.867889129,3.40499340538331e-19
168569.262321086,3.3877472288167e-19
169053.656753043,3.96993412777177e-19
169538.051185,3.57059161641668e-19
170022.445616958,3.33205597808422e-19
170506.840048915,3.65121225158361e-19
170991.234480872,3.55865884200559e-19
171475.628912829,3.3858855288703e-19
171960.023344786,3.48137519642844e-19
172444.417776743,3.43807332181818e-19
172928.8122087,3.32546128962363e-19
173413.206640658,3.467918047287e-19
173897.601072615,3.39892748032518e-19
174381.995504572,3.10706003635523e-19
174866.389936529,3.43400510511848e-19
175350.784368486,3.53253575248075e-19
175835.178800443,2.90882612084355e-19
176319.5732324,3.22244539885883e-19
176803.967664358,3.70583140973108e-19
177288.362096315,2.94023521347287e-19
177772.756528272,2.87813044342249e-19
178257.150960229,3.67873209601122e-19
178741.545392186,3.23312483218225e-19
179225.939824143,2.61594045383359e-19
179710.3342561,3.35674426432817e-19
180194.728688058,3.58519199286264e-19
180679.123120015,2.63362217362229e-19
181163.517551972,2.87817356125921e-19
181647.911983929,3.72991689656484e-19
182132.306415886,2.93010912655919e-19
182616.700847843,2.49454396397805e-19
183101.0952798,3.54308048217024e-19
183585.489711758,3.29498298227739e-19
184069.884143715,2.40236143459351e-19
184554.278575672,3.10669409328117e-19
185038.673007629,3.50037611413841e-19
185523.067439586,2.6235458797536e-19
186007.461871543,2.65201894361084e-19
186491.8563035,3.43499082705399e-19
186976.250735458,2.99154005613197e-19
187460.645167415,2.40963677460964e-19
187945.039599372,3.13143179657666e-19
188429.434031329,3.27025945823406e-19
188913.828463286,2.45977544676435e-19
189398.222895243,2.76108019874472e-19
189882.6173272,3.28717441776624e-19
190367.011759158,2.69879377878763e-19
190851.406191115,2.53039538017779e-19
191335.800623072,3.05173399497892e-19
191820.195055029,2.92679515574144e-19
192304.589486986,2.52017656502201e-19
192788.983918943,2.75196375644632e-19
193273.378350901,2.98278610743088e-19
193757.772782858,2.62910527872013e-19
194242.167214815,2.58054708263097e-19
194726.561646772,2.87583328577189e-19
195210.956078729,2.68357228268321e-19
195695.350510686,2.56836020791823e-19
196179.744942643,2.75429604246623e-19
196664.1393746,2.61844734691259e-19
197148.533806558,2.58889577574615e-19
197632.928238515,2.72166885604532e-19
198117.322670472,2.53466647250893e-19
198601.717102429,2.51179389460574e-19
199086.111534386,2.72392763729365e-19
199570.505966343,2.56585287365171e-19
200054.900398301,2.35803999280257e-19
200539.294830258,2.63208334931102e-19
201023.689262215,2.71572235730894e-19
201508.083694172,2.26998721084489e-19
201992.478126129,2.40704991824304e-19
202476.872558086,2.8413272545847e-19
202961.266990043,2.34984936871764e-19
203445.661422001,2.15655219830491e-19
203930.055853958,2.78611772132702e-19
204414.450285915,2.55485429415501e-19
204898.844717872,2.03090948069522e-19
205383.239149829,2.53316580345316e-19
205867.633581786,2.73689974773812e-19
206352.028013743,2.1084274724485e-19
206836.422445701,2.20765347129872e-19
207320.816877658,2.76523494751618e-19
207805.211309615,2.33836364432478e-19
208289.605741572,1.97204361230143e-19
208774.000173529,2.61275216970149e-19
209258.394605486,2.57366974038814e-19
209742.789037443,1.93202200686754e-19
210227.183469401,2.34611227731237e-19
210711.577901358,2.67239171694111e-19
211195.972333315,2.08090702945074e-19
211680.366765272,2.0954936836322e-19
212164.761197229,2.58621007261882e-19
212649.155629186,2.30849772683904e-19
213133.550061143,1.98359574527758e-19
213617.944493101,2.37177873053001e-19
214102.338925058,2.47025318825244e-19
214586.733357015,2.03119899063953e-19
215071.127788972,2.15954930395232e-19
215555.522220929,2.47986731527738e-19
216039.916652886,2.15128520089377e-19
216524.311084843,2.05951576983252e-19
217008.705516801,2.36406427307245e-19
217493.099948758,2.23410884821373e-19
217977.494380715,2.07438270922899e-19
218461.888812672,2.23214425467977e-19
218946.283244629,2.23824386890254e-19
219430.677676586,2.11901845163066e-19
219915.072108543,2.16120716703622e-19
220399.466540501,2.2105410670745e-19
220883.860972458,2.11176048580296e-19
221368.255404415,2.13248772551174e-19
221852.649836372,2.21698011726543e-19
222337.044268329,2.05978699025766e-19
222821.438700286,2.08023071379717e-19
223305.833132243,2.2598166840733e-19
223790.227564201,2.03964798361576e-19
224274.621996158,1.97634503470072e-19
224759.016428115,2.26340230927138e-19
225243.410860072,2.10351338568707e-19
225727.805292029,1.87450545417732e-19
226212.199723986,2.15497983868704e-19
226696.594155943,2.22116130860625e-19
227180.988587901,1.86093639709016e-19
227665.383019858,1.94754693134555e-19
228149.777451815,2.29067250959807e-19
228634.171883772,1.96911997843597e-19
229118.566315729,1.74516193446401e-19
229602.960747686,2.22210794817881e-19
230087.355179643,2.13915970576628e-19
230571.749611601,1.66298670995949e-19
231056.144043558,2.01836519293724e-19
231540.538475515,2.24781442653937e-19
232024.932907472,1.74608983736211e-19
232509.327339429,1.78083290494732e-19
232993.721771386,2.20736517265306e-19
233478.116203343,1.93370348793358e-19
233962.510635301,1.63324923332766e-19
234446.905067258,2.03443351168625e-19
234931.299499215,2.09379389451911e-19
235415.693931172,1.63462887371528e-19
235900.088363129,1.82511080463114e-19
236384.482795086,2.12481111021947e-19
236868.877227043,1.73975979944257e-19
237353.271659001,1.6815561188227e-19
237837.666090958,2.02518872305286e-19
238322.060522915,1.85094916141166e-19
238806.454954872,1.64767890204562e-19
239290.849386829,1.87185935904823e-19
239775.243818786,1.90211879857759e-19
240259.638250744,1.68643818230935e-19
240744.032682701,1.74881358450182e-19
241228.427114658,1.88865546902304e-19
241712.821546615,1.72913040597709e-19
242197.215978572,1.69042745236127e-19
242681.610410529,1.84604945980791e-19
243166.004842486,1.73804584099288e-19
243650.399274443,1.67540640465523e-19
244134.793706401,1.80994619748446e-19
244619.188138358,1.72333305901804e-19
245103.582570315,1.66325408832795e-19
245587.977002272,1.78533326336083e-19
246072.371434229,1.72195665901644e-19
246556.765866186,1.63331641033468e-19
247041.160298143,1.74636081342006e-19
247525.554730101,1.75783525583935e-19
248009.949162058,1.60447430417634e-19
248494.343594015,1.66425428924294e-19
248978.738025972,1.81194276975181e-19
249463.132457929,1.62152431152234e-19
249947.526889886,1.54807287720712e-19
250431.921321843,1.8223744391383e-19
250916.315753801,1.70357782991084e-19
251400.710185758,1.45870586110688e-19
251885.104617715,1.73074050920449e-19
252369.499049672,1.80736144393074e-19
252853.893481629,1.47039011399638e-19
253338.287913586,1.55538975926479e-19
253822.682345544,1.84435328772629e-19
254307.076777501,1.59780783241822e-19
254791.471209458,1.39725180696013e-19
255275.865641415,1.75354046320742e-19
255760.260073372,1.76254315691691e-19
256244.654505329,1.35770118515978e-19
256729.048937286,1.57097583614142e-19
257213.443369244,1.84087675739997e-19
257697.837801201,1.45203252218963e-19
258182.232233158,1.40358108575797e-19
258666.626665115,1.77075722717523e-19
259151.021097072,1.59969360512745e-19
259635.415529029,1.33987527188255e-19
260119.809960986,1.60452138995094e-19
260604.204392944,1.69385324867302e-19
261088.598824901,1.38499581788594e-19
261572.993256858,1.44565422905226e-19
262057.387688815,1.68661347853851e-19
262541.782120772,1.47013633803405e-19
263026.176552729,1.36306316590918e-19
263510.570984686,1.60679224112117e-19
263994.965416644,1.52342307232793e-19
264479.359848601,1.35945676516481e-19
264963.754280558,1.51254545883576e-19
265448.148712515,1.52426275779406e-19
265932.543144472,1.39132703572743e-19
266416.937576429,1.44503557112071e-19
266901.332008386,1.49602256663952e-19
267385.726440344,1.41351401471429e-19
267870.120872301,1.41014423378307e-19
268354.515304258,1.47231829434884e-19
268838.909736215,1.40831700963285e-19
269323.304168172,1.38635306932036e-19
269807.698600129,1.471400647516e-19
270292.093032086,1.39230988964891e-19
270776.487464044,1.35116177596064e-19
271260.881896001,1.48004994520924e-19
271745.276327958,1.39932294201074e-19
272229.670759915,1.30404172833429e-19
272714.065191872,1.45919263701841e-19
273198.459623829,1.4437646912275e-19
273682.854055786,1.27952567787825e-19
274167.248487744,1.38025803316906e-19
274651.642919701,1.495845928482e-19
275136.037351658,1.31966714751202e-19
275620.431783615,1.26646055937839e-19
276104.826215572,1.49650307185388e-19
276589.220647529,1.42205836641207e-19
277073.615079486,1.19197018714884e-19
277558.009511444,1.40963841400654e-19
278042.403943401,1.52176965746744e-19
278526.798375358,1.21916165444314e-19
279011.192807315,1.27081833333715e-19
279495.587239272,1.53650530578136e-19
279979.981671229,1.33988865576682e-19
280464.376103186,1.16978661066242e-19
280948.770535144,1.43833260726924e-19
281433.164967101,1.47502512048692e-19
281917.559399058,1.1716338694674e-19
282401.953831015,1.28424444116308e-19
282886.348262972,1.53097873135472e-19
283370.742694929,1.26493730569637e-19
283855.137126886,1.16707127258224e-19
284339.531558844,1.47201180714965e-19
284823.925990801,1.37646341745941e-19
285308.320422758,1.14357624386849e-19
285792.714854715,1.34425595672909e-19
286277.109286672,1.43157118701778e-19
286761.503718629,1.20345726827699e-19
287245.898150586,1.22740903780975e-19
287730.292582544,1.40798577405148e-19
288214.687014501,1.28487613365154e-19
288699.081446458,1.17331467718983e-19
289183.475878415,1.33872444680986e-19
289667.870310372,1.32552136354318e-19
290152.264742329,1.17989669687063e-19
290636.659174286,1.27491015452028e-19
291121.053606244,1.30981907268941e-19
291605.448038201,1.20586289030115e-19
292089.842470158,1.24508295627688e-19
292574.236902115,1.26954248234944e-19
293058.631334072,1.2119735487083e-19
293543.025766029,1.23714075983895e-19
294027.420197986,1.24760487639735e-19
294511.814629944,1.19455808178439e-19
294996.209061901,1.21566275695321e-19
295480.603493858,1.25716964657688e-19
295964.997925815,1.18189668804494e-19
296449.392357772,1.16306155854742e-19
296933.786789729,1.27098515510373e-19
297418.181221686,1.20305123652853e-19
297902.575653644,1.10176150314414e-19
298386.970085601,1.24835074756409e-19
298871.364517558,1.25098508414384e-19
299355.758949515,1.07685866710329e-19
299840.153381472,1.17464398615675e-19
300324.547813429,1.28437282903127e-19
300808.942245386,1.11730614198951e-19
301293.336677344,1.08167433118204e-19
301777.731109301,1.26234086673354e-19
302262.125541258,1.20498961036236e-19
302746.519973215,1.02770686237079e-19
303230.914405172,1.17713989591746e-19
303715.308837129,1.28255149750774e-19
304199.703269086,1.05037349118095e-19
304684.097701044,1.06733856505435e-19
305168.492133001,1.29039975529776e-19
305652.886564958,1.13638413368082e-19
306137.280996915,9.9665145324633e-20
306621.675428872,1.21018791974496e-19
307106.069860829,1.22928082680842e-19
307590.464292786,1.00734037716397e-19
308074.858724744,1.08560255657294e-19
308559.253156701,1.26483524004777e-19
309043.647588658,1.08751272451031e-19
309528.042020615,9.91292669047576e-20
310012.436452572,1.217135112567e-19
310496.830884529,1.17599997086834e-19
310981.225316486,9.75501063477846e-20
311465.619748444,1.12138189338792e-19
311950.014180401,1.20908771086111e-19
312434.408612358,1.02838906443639e-19
312918.803044315,1.04135904280961e-19
313403.197476272,1.17342324565478e-19
313887.591908229,1.09400375949147e-19
314371.986340187,1.0140921207351e-19
314856.380772144,1.11033524222076e-19
315340.775204101,1.12082581595053e-19
315825.169636058,1.02517220366305e-19
316309.564068015,1.06852499608285e-19
316793.958499972,1.1044759397693e-19
317278.352931929,1.03389025944667e-19
317762.747363887,1.06100088732238e-19
318247.141795844,1.07861584911709e-19
318731.536227801,1.01992906658744e-19
319215.930659758,1.06156219772321e-19
319700.325091715,1.07180640685187e-19
320184.719523672,9.98777564541588e-20
320669.113955629,1.03891833018248e-19
321153.508387587,1.08073876464192e-19
321637.902819544,9.98354562327968e-20
322122.297251501,9.89698399570185e-20
322606.691683458,1.0793226047333e-19
323091.086115415,1.02908578198158e-19
323575.480547372,9.39509859371129e-20
324059.874979329,1.04706531544436e-19
324544.269411287,1.07285098503486e-19
325028.663843244,9.21316654884634e-20
325513.058275201,9.84943315756464e-20
325997.452707158,1.09526298219304e-19
326481.847139115,9.50774755093675e-20
326966.241571072,9.17294828508811e-20
327450.636003029,1.06915135252012e-19
327935.030434987,1.01350120784353e-19
328419.424866944,8.82201069599871e-20
328903.819298901,9.93564635801701e-20
329388.213730858,1.06945995114548e-19
329872.608162815,9.04175492032011e-20
330357.002594772,9.01979285915333e-20
330841.397026729,1.07439585298124e-19
331325.791458687,9.69931694644132e-20
331810.185890644,8.47042495338423e-20
332294.580322601,1.01364608975474e-19
332778.974754558,1.03276457841733e-19
333263.369186515,8.60409227461204e-20
333747.763618472,9.21723805734509e-20
334232.158050429,1.04584013986138e-19
334716.552482387,9.26190156918503e-20
335200.946914344,8.56825509101808e-20
335685.341346301,1.00112279055024e-19
336169.735778258,9.91992271358058e-20
336654.130210215,8.49760129328314e-20
337138.524642172,9.34588680578791e-20
337622.919074129,1.01206972814765e-19
338107.313506087,8.84775092195663e-20
338591.707938044,8.90626826544274e-20
339076.102370001,9.84996838300155e-20
339560.496801958,9.21990708315763e-20
340044.891233915,8.82876255645868e-20
340529.285665872,9.44666314096279e-20
341013.680097829,9.35900643102048e-20
341498.074529787,8.91508308958264e-20
341982.468961744,9.2139903700548e-20
342466.863393701,9.32313519660782e-20
342951.257825658,8.9022216462996e-20
343435.652257615,9.16835432162704e-20
343920.046689572,9.31399228682624e-20
344404.441121529,8.73813298298924e-20
344888.835553487,9.12000449816727e-20
345373.229985444,9.42482554208352e-20
345857.624417401,8.59634027831849e-20
346342.018849358,8.90188451825653e-20
346826.413281315,9.54501927014925e-20
347310.807713272,8.67783119136431e-20
347795.202145229,8.53515671329806e-20
348279.596577187,9.4685040584392e-20
348763.991009144,9.02494377825249e-20
349248.385441101,8.22023180180006e-20
349732.779873058,9.0861521618055e-20
350217.174305015,9.4499640372667e-20
350701.568736972,8.19288984586921e-20
351185.963168929,8.49340333299341e-20
351670.357600887,9.63782594911082e-20
352154.752032844,8.52500154644679e-20
352639.146464801,7.96766749596797e-20
353123.540896758,9.37136013285579e-20
353607.935328715,9.02117280431832e-20
354092.329760672,7.81298654472785e-20
354576.724192629,8.71208239060965e-20
355061.118624587,9.34332561558715e-20
355545.513056544,8.12159574611368e-20
356029.907488501,8.00387240090785e-20
356514.301920458,9.24707262249884e-20
356998.696352415,8.66485568100903e-20
357483.090784372,7.63490206427996e-20
357967.48521633,8.75441796498716e-20
358451.879648287,9.05983407383322e-20
358936.274080244,7.74657971528776e-20
359420.668512201,8.15377536637533e-20
359905.062944158,9.04848528812409e-20
360389.457376115,8.16327556491742e-20
360873.851808072,7.77345336480613e-20
361358.24624003,8.67228246232155e-20
361842.640671987,8.56035368777023e-20
362327.035103944,7.7317707340009e-20
362811.429535901,8.20603790507486e-20
363295.823967858,8.69475598927784e-20
363780.218399815,7.89692443796315e-20
364264.612831772,7.91186286978479e-20
364749.00726373,8.56570652149652e-20
365233.401695687,8.04745048163738e-20
365717.796127644,7.84893910905281e-20
366202.190559601,8.35808419688252e-20
366686.584991558,8.07114259163628e-20
367170.979423515,7.87108457459367e-20
367655.373855472,8.23284400087154e-20
368139.76828743,8.05075558209344e-20
368624.162719387,7.80296107082608e-20
369108.557151344,8.17337018193474e-20
369592.951583301,8.14190127765383e-20
370077.346015258,7.63391838226476e-20
370561.740447215,8.02626988201909e-20
371046.134879172,8.36823420324905e-20
371530.52931113,7.54243278340907e-20
372014.923743087,7.70529385389603e-20
372499.318175044,8.54310226992362e-20
372983.712607001,7.70487539126768e-20
373468.107038958,7.33055913185007e-20
373952.501470915,8.42011617837889e-20
374436.895902872,8.08415225334798e-20
374921.29033483,7.14933948347087e-20
375405.684766787,7.95281586056934e-20
375890.079198744,8.42368425165792e-20
376374.473630701,7.31866635059082e-20
376858.868062658,7.36494990419964e-20
377343.262494615,8.45789959950166e-20
377827.656926572,7.73962587822322e-20
378312.051358529,6.97168120140131e-20
378796.445790487,8.12655251582289e-20
379280.840222444,8.12726254957439e-20
379765.234654401,6.95814924167413e-20
380249.629086358,7.59496117666843e-20
380734.023518315,8.23922996917408e-20
381218.417950272,7.26702278461408e-20
381702.81238223,7.12425595274401e-20
382187.206814187,8.02116297343439e-20
382671.601246144,7.67116510445434e-20
383155.995678101,6.91422124360281e-20
383640.390110058,7.59325479265817e-20
384124.784542015,7.9219905649426e-20
384609.178973972,6.99169295448713e-20
385093.57340593,7.16848929396554e-20
385577.967837887,7.87719048676453e-20
386062.362269844,7.22483471257676e-20
386546.756701801,6.93576173002172e-20
387031.151133758,7.580804770851e-20
387515.545565715,7.41761352893701e-20
387999.939997672,6.93364579348297e-20
388484.33442963,7.23292852984943e-20
388968.728861587,7.44508177732553e-20
389453.123293544,7.02989339228138e-20
389937.517725501,7.01953214286005e-20
390421.912157458,7.35081667111962e-20
390906.306589415,7.05061517373867e-20
391390.701021372,6.95157860655433e-20
391875.09545333,7.28255201037223e-20
392359.489885287,6.96648077705706e-20
392843.884317244,6.8852935588647e-20
393328.278749201,7.29708024670011e-20
393812.673181158,6.92597164850074e-20
394297.067613115,6.71580802951864e-20
394781.462045072,7.26913353554055e-20
395265.85647703,7.07093511629916e-20
395750.250908987,6.53354763854267e-20
396234.645340944,7.03258169645572e-20
396719.039772901,7.3391743743893e-20
397203.434204858,6.54107870136574e-20
397687.828636815,6.60734100292529e-20
398172.223068772,7.4833010253241e-20
398656.61750073,6.81921559234242e-20
399141.011932687,6.23078179931207e-20
399625.406364644,7.30161973632575e-20
400109.800796601,7.21025068585167e-20
400594.195228558,6.15275514863849e-20
401078.589660515,6.84150380656796e-20
401562.984092473,7.43738502711116e-20
402047.37852443,6.42927548652151e-20
402531.772956387,6.35774651369125e-20
403016.167388344,7.34004418620311e-20
403500.561820301,6.88196928381331e-20
403984.956252258,6.10542884601452e-20
404469.350684215,6.97472835713925e-20
404953.745116172,7.2285149880839e-20
405438.13954813,6.17903962649571e-20
405922.533980087,6.53929328954018e-20
406406.928412044,7.27885467292897e-20
406891.322844001,6.48052077380331e-20
407375.717275958,6.24376622320741e-20
407860.111707915,7.02989080121445e-20
408344.506139872,6.80076052301445e-20
408828.90057183,6.20030931765753e-20
409313.295003787,6.64131938375843e-20
409797.689435744,6.95415346289884e-20
410282.083867701,6.35462281800379e-20
410766.478299658,6.33025556876534e-20
411250.872731615,6.8788122670804e-20
411735.267163573,6.53319627497697e-20
412219.66159553,6.22538912064806e-20
412704.056027487,6.67008413539748e-20
413188.450459444,6.58925048351415e-20
413672.844891401,6.27963361484402e-20
414157.239323358,6.49088759908653e-20
414641.633755315,6.51901689207196e-20
415126.028187272,6.33573494012563e-20
415610.42261923,6.40967886950279e-20
416094.817051187,6.44837361368198e-20
416579.211483144,6.28971896130525e-20
417063.605915101,6.34924454323011e-20
417548.000347058,6.48542322426136e-20
418032.394779015,6.19880960322048e-20
418516.789210972,6.19713978039445e-20
419001.18364293,6.58564229228572e-20
419485.578074887,6.20970050006648e-20
419969.972506844,5.95878620888294e-20
420454.366938801,6.5793777041842e-20
420938.761370758,6.38592484341556e-20
421423.155802715,5.78758902893807e-20
421907.550234672,6.33741001919167e-20
422391.94466663,6.61670293670874e-20
422876.339098587,5.85092858004057e-20
423360.733530544,5.92516119472831e-20
423845.127962501,6.69435491449273e-20
424329.522394458,6.16783983058534e-20
424813.916826415,5.57785911344239e-20
425298.311258373,6.48477772469718e-20
425782.70569033,6.55697459131725e-20
426267.100122287,5.51865351616191e-20
426751.494554244,6.05862889752141e-20
427235.888986201,6.75029299607415e-20
427720.283418158,5.79266003439904e-20
428204.677850115,5.65262531440787e-20
428689.072282073,6.59848267397425e-20
429173.46671403,6.22299463896196e-20
429657.861145987,5.49714603068137e-20
430142.255577944,6.1917648522754e-20
430626.650009901,6.52887424478519e-20
431111.044441858,5.6493221730089e-20
431595.438873815,5.7792498027818e-20
432079.833305773,6.53438491926087e-20
432564.22773773,5.95252501896338e-20
433048.622169687,5.58166488979229e-20
433533.016601644,6.28360126030051e-20
434017.411033601,6.17773461872945e-20
434501.805465558,5.64461634734299e-20
434986.199897515,5.97167026066328e-20
435470.594329473,6.21025720949047e-20
435954.98876143,5.831028903811e-20
436439.383193387,5.77550976408454e-20
436923.777625344,6.09918180493778e-20
437408.172057301,5.96082131178701e-20
437892.566489258,5.73191387726213e-20
438376.960921215,5.97244853409651e-20
438861.355353173,5.95728444630276e-20
439345.74978513,5.75424514200378e-20
439830.144217087,5.91670955924313e-20
440314.538649044,5.87598018753336e-20
440798.933081001,5.74214746293818e-20
441283.327512958,5.91173332605158e-20
441767.721944915,5.8286541368296e-20
442252.116376873,5.66785127724501e-20
442736.51080883,5.86236840561391e-20
443220.905240787,5.87619560625966e-20
443705.299672744,5.59897143640254e-20
444189.694104701,5.69313132360643e-20
444674.088536658,5.96844193902946e-20
445158.482968615,5.63916537851188e-20
445642.877400573,5.43391814507906e-20
446127.27183253,5.96696781311628e-20
446611.666264487,5.81908497113315e-20
447096.060696444,5.23725142719539e-20
447580.455128401,5.75787771915453e-20
448064.849560358,6.02821716816678e-20
448549.243992315,5.27018084948445e-20
449033.638424273,5.38568616230136e-20
449518.03285623,6.06772028738985e-20
450002.427288187,5.55933838038523e-20
450486.821720144,5.06798382799494e-20
450971.216152101,5.82168605813442e-20
451455.610584058,5.92414831414976e-20
451940.005016015,5.0202571899966e-20
452424.399447973,5.3901687833585e-20
452908.79387993,6.08814637114595e-20
453393.188311887,5.26573770710824e-20
453877.582743844,5.02948018111519e-20
454361.977175801,5.91433988696641e-20
454846.371607758,5.61038468702108e-20
455330.766039715,4.94070310023289e-20
455815.160471673,5.5221039059874e-20
456299.55490363,5.80698463905396e-20
456783.949335587,5.11711100616207e-20
457268.343767544,5.16274836185882e-20
457752.738199501,5.75748911981305e-20
458237.132631458,5.3735671355007e-20
458721.527063415,5.00862014382596e-20
459205.921495373,5.54971870151849e-20
459690.31592733,5.51920565477198e-20
460174.710359287,5.05684160824095e-20
460659.104791244,5.33838376636537e-20
461143.499223201,5.50165683193557e-20
461627.893655158,5.18621702039866e-20
462112.288087116,5.22101503921959e-20
462596.682519073,5.39494777975139e-20
463081.07695103,5.27499175416047e-20
463565.471382987,5.19211992693456e-20
464049.865814944,5.30444324297394e-20
464534.260246901,5.27876665366914e-20
465018.654678858,5.18179751100509e-20
465503.049110815,5.28804767086555e-20
465987.443542773,5.23734249822728e-20
466471.83797473,5.12631005213442e-20
466956.232406687,5.31685672407461e-20
467440.626838644,5.23139924649693e-20
467925.021270601,5.02685062412138e-20
468409.415702558,5.29638959286042e-20
468893.810134516,5.30130061412179e-20
469378.204566473,4.96479119947359e-20
469862.59899843,5.14840112165997e-20
470346.993430387,5.3876966699585e-20
470831.387862344,5.04003772371014e-20
471315.782294301,4.9098264690377e-20
471800.176726258,5.36411811089747e-20
472284.571158216,5.25524807233698e-20
472768.965590173,4.73891863014942e-20
473253.36002213,5.15393233680435e-20
473737.754454087,5.46849976587568e-20
474222.148886044,4.78444656121287e-20
474706.543318001,4.83597362378902e-20
475190.937749958,5.48787478569094e-20
475675.332181916,5.0388631898632e-20
476159.726613873,4.60802213068118e-20
476644.12104583,5.2421418896729e-20
477128.515477787,5.32867444778294e-20
477612.909909744,4.6188768011048e-20
478097.304341701,4.8608644419176e-20
478581.698773658,5.44356502242585e-20
479066.093205616,4.84125307808672e-20
479550.487637573,4.56750487631567e-20
480034.88206953,5.30217438005971e-20
480519.276501487,5.10199885461325e-20
481003.670933444,4.50471679859504e-20
481488.065365401,5.00517707170444e-20
481972.459797358,5.22508945329283e-20
482456.854229315,4.65030246545857e-20
482941.248661273,4.73242745744335e-20
483425.64309323,5.16049373235887e-20
483910.037525187,4.85926122298184e-20
484394.431957144,4.60471801728473e-20
484878.826389101,4.99186314100178e-20
485363.220821058,4.98350619240884e-20
485847.615253015,4.6199660657839e-20
486332.009684973,4.84232820101532e-20
486816.40411693,4.97584906605498e-20
487300.798548887,4.68753739999708e-20
487785.192980844,4.77877526061339e-20
488269.587412801,4.8997783979554e-20
488753.981844758,4.722927558529e-20
489238.376276716,4.77292136777806e-20
489722.770708673,4.8487349562341e-20
490207.16514063,4.71647442712135e-20
490691.559572587,4.74332818007999e-20
491175.954004544,4.85729875557089e-20
491660.348436501,4.72606690030431e-20
492144.742868458,4.6491546540933e-20
492629.137300416,4.8731787532325e-20
493113.531732373,4.80332201974292e-20
493597.92616433,4.53855230588387e-20
494082.320596287,4.8157428639772e-20
494566.715028244,4.92284320394292e-20
495051.109460201,4.51222059701844e-20
495535.503892158,4.66220553757537e-20
496019.898324116,4.98788932665098e-20
496504.292756073,4.62817812828855e-20
496988.68718803,4.48354544493328e-20
497473.081619987,4.91121567036985e-20
497957.476051944,4.83887183139635e-20
498441.870483901,4.40059202400284e-20
498926.264915858,4.69211976861633e-20
499410.659347816,5.01288248002524e-20
499895.053779773,4.48421073010993e-20
500379.44821173,4.43260413984858e-20
500863.842643687,5.01899011372459e-20
501348.237075644,4.69397813344776e-20
501832.631507601,4.2793408319017e-20
502317.025939558,4.82114752969189e-20
502801.420371516,4.89994317242615e-20
503285.814803473,4.32176163941745e-20
503770.20923543,4.5187969189604e-20
504254.603667387,4.96371468938671e-20
504738.998099344,4.52375466857905e-20
505223.392531301,4.28212111039237e-20
505707.786963259,4.83816129585029e-20
506192.181395216,4.7414058304739e-20
506676.575827173,4.22601215054904e-20
507160.97025913,4.60705160515072e-20
507645.364691087,4.82632285479074e-20
508129.759123044,4.33154851773955e-20
508614.153555001,4.41246209689938e-20
509098.547986958,4.74612245879371e-20
509582.942418916,4.4764989083856e-20
510067.336850873,4.33396322792723e-20
510551.73128283,4.59559039943033e-20
511036.125714787,4.54945686164808e-20
511520.520146744,4.33581696885609e-20
512004.914578701,4.48796166235422e-20
512489.309010658,4.54202760339452e-20
512973.703442616,4.3309600903154e-20
513458.097874573,4.44899570505724e-20
513942.49230653,4.52218868391319e-20
514426.886738487,4.28853927790629e-20
514911.281170444,4.41742076384995e-20
515395.675602401,4.53477775628988e-20
515880.070034358,4.26039226167991e-20
516364.464466316,4.33348148340435e-20
516848.858898273,4.54810297674799e-20
517333.25333023,4.30924388162906e-20
517817.647762187,4.21256896527462e-20
518302.042194144,4.49842204783014e-20
518786.436626101,4.43228022884628e-20
519270.831058058,4.12861488750625e-20
519755.225490016,4.36381387943893e-20
520239.619921973,4.55383883682496e-20
520724.01435393,4.14628481468732e-20
521208.408785887,4.18771281699496e-20
521692.803217844,4.58351653060907e-20
522177.197649801,4.26925569146181e-20
522661.592081758,4.05073548624201e-20
523145.986513716,4.47588507803799e-20
523630.380945673,4.43495658186453e-20
524114.77537763,4.02897212506194e-20
524599.169809587,4.25923068680604e-20
525083.564241544,4.54632378786788e-20
525567.958673501,4.14579105476725e-20
526052.353105459,4.03356442325251e-20
526536.747537416,4.51946350355907e-20
527021.141969373,4.33983788957643e-20
527505.53640133,3.92221477149952e-20
527989.930833287,4.34387913127022e-20
528474.325265244,4.48863807222631e-20
528958.719697201,3.98577504285371e-20
529443.114129159,4.11409728272985e-20
529927.508561116,4.48982596223013e-20
530411.902993073,4.16790609883796e-20
530896.29742503,3.96372857701201e-20
531380.691856987,4.34549959670164e-20
531865.086288944,4.33305469935799e-20
532349.480720901,3.9530771741573e-20
532833.875152859,4.1628672433028e-20
533318.269584816,4.37678876770811e-20
533802.664016773,4.02871155121197e-20
534287.05844873,4.05026776784243e-20
534771.452880687,4.30779997861952e-20
535255.847312644,4.09317139830517e-20
535740.241744601,4.02428429971202e-20
536224.636176558,4.21464703684936e-20
536709.030608516,4.10546547239275e-20
537193.425040473,4.01890251085897e-20
537677.81947243,4.15858213936047e-20
538162.213904387,4.10384026649943e-20
538646.608336344,3.97473479376227e-20
539131.002768301,4.12202008946247e-20
539615.397200259,4.13934532358318e-20
540099.791632216,3.90707854959916e-20
540584.186064173,4.05139981836505e-20
541068.58049613,4.20444425172217e-20
541552.974928087,3.88289657182313e-20
542037.369360044,3.93019415921199e-20
542521.763792001,4.2325565576312e-20
543006.158223958,3.94790484398705e-20
543490.552655916,3.8052553132336e-20
543974.947087873,4.1603244463569e-20
544459.34151983,4.07899029860161e-20
544943.735951787,3.75073209764357e-20
545428.130383744,3.9876991932749e-20
545912.524815701,4.19282004457537e-20
546396.919247658,3.81187762761042e-20
546881.313679616,3.78645555796791e-20
547365.708111573,4.20177054340685e-20
547850.10254353,3.96318977894302e-20
548334.496975487,3.65997998920001e-20
548818.891407444,4.07488653496889e-20
549303.285839401,4.1130622984653e-20
549787.680271359,3.68097598928357e-20
550272.074703316,3.86699973364468e-20
550756.469135273,4.16354507236254e-20
551240.86356723,3.835248687146e-20
551725.257999187,3.69189731670897e-20
552209.652431144,4.07727268177187e-20
552694.046863101,4.02215746094119e-20
553178.441295059,3.64455142693959e-20
553662.835727016,3.90454467706408e-20
554147.230158973,4.12356828959345e-20
554631.62459093,3.72985848543985e-20
555116.019022887,3.74945445931948e-20
555600.413454844,4.08645142137923e-20
556084.807886802,3.86953983985092e-20
556569.202318759,3.69159495018354e-20
557053.596750716,3.95520341575002e-20
557537.991182673,3.96892073917956e-20
558022.38561463,3.72813844300954e-20
558506.780046587,3.82583015472614e-20
558991.174478544,3.98464008698953e-20
559475.568910501,3.79204350109153e-20
559959.963342459,3.76440776525137e-20
560444.357774416,3.94562805162888e-20
560928.752206373,3.81768967423377e-20
561413.14663833,3.76234560637555e-20
561897.541070287,3.91103493311728e-20
562381.935502244,3.79886431012082e-20
562866.329934201,3.76056407942403e-20
563350.724366159,3.90609805240797e-20
563835.118798116,3.78822244105829e-20
564319.513230073,3.71454619521996e-20
564803.90766203,3.89469217251682e-20
565288.302093987,3.83816175096491e-20
565772.696525944,3.64662914606703e-20
566257.090957902,3.81897677803504e-20
566741.485389859,3.93638004805429e-20
567225.879821816,3.63028018527496e-20
567710.274253773,3.67087126711598e-20
568194.66868573,3.99728044986153e-20
568679.063117687,3.71435460215401e-20
569163.457549644,3.52296259702949e-20
569647.851981601,3.93311979718645e-20
570132.246413559,3.86090360670081e-20
570616.640845516,3.4776381382056e-20
571101.035277473,3.74447648818729e-20
571585.42970943,3.96166877465664e-20
572069.824141387,3.5773937430298e-20
572554.218573344,3.53296836674044e-20
573038.613005301,3.9297519488837e-20
573523.007437259,3.75813399517263e-20
574007.401869216,3.42235876755869e-20
574491.796301173,3.77332729697784e-20
574976.19073313,3.89358719559509e-20
575460.585165087,3.46416748992842e-20
575944.979597044,3.58277435440699e-20
576429.374029001,3.89674067821771e-20
576913.768460959,3.60851857374504e-20
577398.162892916,3.46124097796026e-20
577882.557324873,3.77498376353155e-20
578366.95175683,3.75251846683293e-20
578851.346188787,3.45573336189517e-20
579335.740620744,3.60633296406116e-20
579820.135052702,3.813062435595e-20
580304.529484659,3.53732307096804e-20
580788.923916616,3.48254443911311e-20
581273.318348573,3.76757524178647e-20
581757.71278053,3.63333875294908e-20
582242.107212487,3.45435161372257e-20
582726.501644444,3.65835647202582e-20
583210.896076402,3.67871020875504e-20
583695.290508359,3.50490070427915e-20
584179.684940316,3.56142977969224e-20
584664.079372273,3.65687352745095e-20
585148.47380423,3.56549056855348e-20
585632.868236187,3.52572161588587e-20
586117.262668144,3.61136492517936e-20
586601.657100101,3.57238622316523e-20
587086.051532059,3.53242646589005e-20
587570.445964016,3.60396014312211e-20
588054.840395973,3.52885765034771e-20
588539.23482793,3.517796931322e-20
589023.629259887,3.64395204550293e-20
589508.023691844,3.50507589548931e-20
589992.418123802,3.44744527055804e-20
590476.812555759,3.66504350622372e-20
590961.206987716,3.56024150890541e-20
591445.601419673,3.36826451670238e-20
591929.99585163,3.58982314592189e-20
592414.390283587,3.66768217301808e-20
592898.784715544,3.36810366150119e-20
593383.179147502,3.42320609597048e-20
593867.573579459,3.72658635250887e-20
594351.968011416,3.47993765006248e-20
594836.362443373,3.26582741231977e-20
595320.75687533,3.65603473825425e-20
595805.151307287,3.6347228805856e-20
596289.545739244,3.22671256957713e-20
596773.940171201,3.47674806711828e-20
597258.334603159,3.71490818298901e-20
597742.729035116,3.33084258848943e-20
598227.123467073,3.29354378718952e-20
598711.51789903,3.65540452965611e-20
599195.912330987,3.50164803330541e-20
599680.306762944,3.20833086617205e-20
600164.701194901,3.49059350687209e-20
600649.095626859,3.6230883258285e-20
601133.490058816,3.25037532561636e-20
601617.884490773,3.31474040125778e-20
602102.27892273,3.62164946650038e-20
602586.673354687,3.36757021411515e-20
603071.067786644,3.21594440483526e-20
603555.462218601,3.50606970388898e-20
604039.856650559,3.47277320869571e-20
604524.251082516,3.22735453510536e-20
605008.645514473,3.34923122408907e-20
605493.03994643,3.50117074108108e-20
605977.434378387,3.31044155564579e-20
606461.828810344,3.23870967581273e-20
606946.223242302,3.44600767677446e-20
607430.617674259,3.38655695457307e-20
607915.012106216,3.21831331430018e-20
608399.406538173,3.35789558115561e-20
608883.80097013,3.39709941641279e-20
609368.195402087,3.25991266808773e-20
609852.589834044,3.30211578018829e-20
610336.984266002,3.3491845380039e-20
610821.378697959,3.29576795134484e-20
611305.773129916,3.29799916776776e-20
611790.167561873,3.30492269836531e-20
612274.56199383,3.2834170990216e-20
612758.956425787,3.30267367811859e-20
613243.350857744,3.31619152761313e-20
613727.745289702,3.24688906919849e-20
614212.139721659,3.26165727585058e-20
614696.534153616,3.36876506571571e-20
615180.928585573,3.24894316173059e-20
615665.32301753,3.1734591741728e-20
616149.717449487,3.39122727228402e-20
616634.111881444,3.3186327633555e-20
617118.506313402,3.10182480344153e-20
617602.900745359,3.32356884303921e-20
618087.295177316,3.41367996331009e-20
618571.689609273,3.1203161428304e-20
619056.08404123,3.18140186113606e-20
619540.478473187,3.45091034434856e-20
620024.872905144,3.24180008817654e-20
620509.267337102,3.05210245784617e-20
620993.661769059,3.37743405393489e-20
621478.056201016,3.39740756792401e-20
621962.450632973,3.02500641130796e-20
622446.84506493,3.22056114613756e-20
622931.239496887,3.48049020889542e-20
623415.633928844,3.1213012460863e-20
623900.028360802,3.07152259110403e-20
624384.422792759,3.4284240228865e-20
624868.817224716,3.27638988282994e-20
625353.211656673,3.0179221724577e-20
625837.60608863,3.27254077193658e-20
626322.000520587,3.38601347197501e-20
626806.394952544,3.07961248748532e-20
627290.789384502,3.11072399083878e-20
627775.183816459,3.38464429308327e-20
628259.578248416,3.19471828115007e-20
628743.972680373,3.03193728197202e-20
629228.36711233,3.2887552122704e-20
629712.761544287,3.27387367877696e-20
630197.155976244,3.05592536131088e-20
630681.550408202,3.17155953898572e-20
631165.944840159,3.27349128374991e-20
631650.339272116,3.13017728327951e-20
632134.733704073,3.09908795604157e-20
632619.12813603,3.21731618461248e-20
633103.522567987,3.18434791916888e-20
633587.916999944,3.08389535182242e-20
634072.311431902,3.16010602870327e-20
634556.705863859,3.18700870912809e-20
635041.100295816,3.09248681200093e-20
635525.494727773,3.13718978887062e-20
636009.88915973,3.15756672870656e-20
636494.283591687,3.08879855608995e-20
636978.678023644,3.13970332876882e-20
637463.072455602,3.1372068276926e-20
637947.466887559,3.06629014270914e-20
638431.861319516,3.13014386398472e-20
638916.255751473,3.14884536935674e-20
639400.65018343,3.0508133145044e-20
639885.044615387,3.07858293807904e-20
640369.439047344,3.17629225980291e-20
640853.833479302,3.07732507745809e-20
641338.227911259,2.99492440768634e-20
641822.622343216,3.17437727971997e-20
642307.016775173,3.15316115681023e-20
642791.41120713,2.93287137122916e-20
643275.805639087,3.10548245285588e-20
643760.200071045,3.23586311770403e-20
644244.594503002,2.95275038843108e-20
644728.988934959,2.98508104012354e-20
645213.383366916,3.25338009022402e-20
645697.777798873,3.06526828151233e-20
646182.17223083,2.88675411694801e-20
646666.566662787,3.16425449990096e-20
647150.961094745,3.20578604886994e-20
647635.355526702,2.88498741672347e-20
648119.749958659,3.00795034076702e-20
648604.144390616,3.27427283984594e-20
649088.538822573,2.98565532894554e-20
649572.93325453,2.88151357339442e-20
650057.327686487,3.21883134733159e-20
650541.722118445,3.11507859548434e-20
651026.116550402,2.85947953737179e-20
651510.510982359,3.08171868735804e-20
651994.905414316,3.18351513012393e-20
652479.299846273,2.93546765050481e-20
652963.69427823,2.95499865614619e-20
653448.088710187,3.16029250584865e-20
653932.483142145,3.0360385089844e-20
654416.877574102,2.90034993736376e-20
654901.272006059,3.08421024817147e-20
655385.666438016,3.09025758374898e-20
655870.060869973,2.91391574760193e-20
656354.45530193,3.01246251416944e-20
656838.849733887,3.08191870863602e-20
657323.244165844,2.95217029880523e-20
657807.638597802,2.97258241828288e-20
658292.033029759,3.04076502367333e-20
658776.427461716,2.97868736832052e-20
659260.821893673,2.95583077189714e-20
659745.21632563,3.0029862448833e-20
660229.610757587,2.9845782653933e-20
660714.005189545,2.93889026350854e-20
661198.399621502,2.98402631956711e-20
661682.794053459,2.98165761646751e-20
662167.188485416,2.90872915681307e-20
662651.582917373,2.97419387653195e-20
663135.97734933,2.98704914110335e-20
663620.371781287,2.87390637514216e-20
664104.766213245,2.94812024338456e-20
664589.160645202,3.00420928148489e-20
665073.555077159,2.86258799551607e-20
665557.949509116,2.88831101021544e-20
666042.343941073,3.01127820279199e-20
666526.73837303,2.90153042625957e-20
667011.132804987,2.81172253286779e-20
667495.527236945,2.97276058098102e-20
667979.921668902,2.98222028855484e-20
668464.316100859,2.76999681951726e-20
668948.710532816,2.8761542493824e-20
669433.104964773,3.04959431370647e-20
669917.49939673,2.80589611985355e-20
670401.893828687,2.76099754399255e-20
670886.288260645,3.03801243702998e-20
671370.682692602,2.90604456850314e-20
671855.077124559,2.69917036447703e-20
672339.471556516,2.93176201453581e-20
672823.865988473,3.00251387264461e-20
673308.26042043,2.7331430370022e-20
673792.654852387,2.78855178556064e-20
674277.049284345,3.0253243974397e-20
674761.443716302,2.83626591825357e-20
675245.838148259,2.69348903770381e-20
675730.232580216,2.95989879880771e-20
676214.627012173,2.93405654861363e-20
676699.02144413,2.69065757655786e-20
677183.415876087,2.85446127017811e-20
677667.810308045,2.96537384644793e-20
678152.204740002,2.75822383360541e-20
678636.599171959,2.77327314453556e-20
679120.993603916,2.9268111901524e-20
679605.388035873,2.83630647205e-20
680089.78246783,2.74645378022889e-20
680574.176899788,2.86186808351992e-20
681058.571331745,2.87645525736949e-20
681542.965763702,2.75859182626109e-20
682027.360195659,2.81629466019786e-20
682511.754627616,2.87274751834554e-20
682996.149059573,2.7744148274956e-20
683480.54349153,2.80324746224854e-20
683964.937923488,2.85209206406965e-20
684449.332355445,2.77426146351922e-20
684933.726787402,2.80099474022712e-20
685418.121219359,2.84137985021254e-20
685902.515651316,2.76953534095617e-20
686386.910083273,2.78006772379459e-20
686871.30451523,2.84064859306856e-20
687355.698947188,2.78532231752113e-20
687840.093379145,2.7360074107139e-20
688324.487811102,2.82507721559994e-20
688808.882243059,2.82961305733744e-20
689293.276675016,2.69853451476735e-20
689777.671106973,2.77443735622325e-20
690262.06553893,2.8751697416842e-20
690746.459970888,2.70560689008726e-20
691230.854402845,2.69924213038642e-20
691715.248834802,2.87663366526451e-20
692199.643266759,2.76572633645714e-20
692684.037698716,2.6409397674289e-20
693168.432130673,2.81016767503221e-20
693652.82656263,2.84380780241911e-20
694137.220994588,2.64157135222115e-20
694621.615426545,2.69763772112705e-20
695106.009858502,2.88422261390507e-20
695590.404290459,2.70698739668065e-20
696074.798722416,2.59715106065377e-20
696559.193154373,2.84959653238557e-20
697043.58758633,2.79826184486068e-20
697527.982018287,2.56516501743478e-20
698012.376450245,2.74856951996058e-20
698496.770882202,2.85689676634064e-20
698981.165314159,2.61753161479135e-20
699465.559746116,2.63481474884878e-20
699949.954178073,2.84305026183396e-20
700434.34861003,2.71782561686953e-20
700918.743041988,2.5709946411975e-20
701403.137473945,2.76429773125616e-20
701887.531905902,2.7992286620209e-20
702371.926337859,2.58331868792411e-20
702856.320769816,2.67270710733553e-20
703340.715201773,2.81159917798566e-20
703825.10963373,2.64422834038285e-20
704309.504065688,2.62394783830548e-20
704793.898497645,2.76101541951384e-20
705278.292929602,2.69752618244688e-20
705762.687361559,2.63130200182727e-20
706247.081793516,2.70045429885152e-20
706731.476225473,2.70944413006019e-20
707215.87065743,2.65777241476826e-20
707700.265089387,2.67584258479828e-20
708184.659521345,2.69630024360447e-20
708669.053953302,2.6578642635567e-20
709153.448385259,2.68375077609468e-20
709637.842817216,2.6980777202525e-20
710122.237249173,2.62835581751298e-20
710606.631681131,2.68308643414058e-20
711091.026113088,2.72689148513185e-20
711575.420545045,2.60982030386909e-20
712059.814977002,2.64641569901523e-20
712544.209408959,2.75009720851588e-20
713028.603840916,2.63920670922073e-20
713512.998272873,2.5927866606526e-20
713997.39270483,2.7258336557131e-20
714481.787136788,2.70744114831157e-20
714966.181568745,2.56797349385992e-20
715450.576000702,2.64976739500956e-20
715934.970432659,2.76488904644524e-20
716419.364864616,2.59975751436376e-20
716903.759296573,2.56122086070549e-20
717388.15372853,2.76333842195345e-20
717872.548160487,2.6727307945576e-20
718356.942592445,2.5122785966576e-20
718841.337024402,2.69195685926422e-20
719325.731456359,2.74095320310925e-20
719810.125888316,2.53366257403072e-20
720294.520320273,2.58256755123813e-20
720778.91475223,2.75886528086861e-20
721263.309184188,2.61516542906498e-20
721747.703616145,2.49207659618464e-20
722232.098048102,2.70629543883025e-20
722716.492480059,2.70844400903022e-20
723200.886912016,2.47066894172764e-20
723685.281343973,2.60350346455764e-20
724169.67577593,2.75246587751153e-20
724654.070207888,2.5269264352818e-20
725138.464639845,2.50678418453064e-20
725622.859071802,2.71347809584231e-20
726107.253503759,2.61742032503027e-20
726591.647935716,2.47107013171633e-20
727076.042367673,2.61574299070532e-20
727560.436799631,2.6756436719727e-20
728044.831231588,2.50302394652592e-20
728529.225663545,2.52578032291499e-20
729013.620095502,2.66496576757994e-20
729498.014527459,2.55603549302935e-20
729982.408959416,2.49500967599503e-20
730466.803391373,2.60970978825544e-20
730951.197823331,2.57606170805202e-20
731435.592255288,2.51614475496124e-20
731919.986687245,2.56499684797053e-20
732404.381119202,2.55404996530237e-20
732888.775551159,2.53832640711266e-20
733373.169983116,2.55821277824824e-20
733857.564415073,2.52955130891843e-20
734341.958847031,2.52298164577306e-20
734826.353278988,2.56611071723796e-20
735310.747710945,2.54235769313494e-20
735795.142142902,2.4825146908837e-20
736279.536574859,2.54752878418405e-20
736763.931006816,2.58839854105222e-20
737248.325438773,2.46285517515605e-20
737732.719870731,2.49129864926371e-20
738217.114302688,2.62210615869075e-20
738701.508734645,2.4944769588181e-20
739185.903166602,2.42958189942369e-20
739670.297598559,2.59894169514808e-20
740154.692030516,2.56277374144208e-20
740639.086462473,2.4095985100327e-20
741123.48089443,2.5165247642311e-20
741607.875326388,2.61849040388975e-20
742092.269758345,2.45473395843187e-20
742576.664190302,2.41853005012265e-20
743061.058622259,2.61498567253302e-20
743545.453054216,2.54265881230275e-20
744029.847486173,2.36492927050135e-20
744514.24191813,2.5429433038788e-20
744998.636350088,2.61634423600236e-20
745483.030782045,2.39165321900084e-20
745967.425214002,2.43936796400822e-20
746451.819645959,2.62326288145122e-20
746936.214077916,2.48256599470952e-20
747420.608509873,2.36598873585681e-20
747905.00294183,2.5533408322706e-20
748389.397373787,2.57727686160784e-20
748873.791805745,2.36538446952525e-20
749358.186237702,2.44732859028961e-20
749842.580669659,2.61319016298825e-20
750326.975101616,2.42752592019414e-20
750811.369533573,2.3690302754042e-20
751295.76396553,2.56982418682124e-20
751780.158397488,2.5005858282624e-20
752264.552829445,2.35762771282556e-20
752748.947261402,2.48189579868359e-20
753233.341693359,2.53381204292972e-20
753717.736125316,2.40008052046867e-20
754202.130557273,2.40829845599287e-20
754686.524989231,2.51418895179411e-20
755170.919421188,2.44746842216413e-20
755655.313853145,2.38355267513193e-20
756139.708285102,2.47097236209053e-20
756624.102717059,2.45836670138869e-20
757108.497149016,2.39637704884783e-20
757592.891580973,2.4448110994404e-20
758077.28601293,2.43234578204574e-20
758561.680444888,2.40762579973743e-20
759046.074876845,2.44902162748387e-20
759530.469308802,2.40632305836924e-20
760014.863740759,2.38973906481103e-20
760499.258172716,2.45813500861495e-20
760983.652604674,2.41714117022049e-20
761468.047036631,2.35464197341809e-20
761952.441468588,2.43352333656323e-20
762436.835900545,2.4632428429173e-20
762921.230332502,2.34347233232464e-20
763405.624764459,2.36601529491312e-20
763890.019196416,2.50046736246569e-20
764374.413628373,2.38479988815768e-20
764858.808060331,2.29408906136433e-20
765343.202492288,2.47978927326836e-20
765827.596924245,2.4595873244491e-20
766311.991356202,2.27474472680054e-20
766796.385788159,2.3967389231597e-20
767280.780220116,2.51038694801293e-20
767765.174652073,2.33307392778139e-20
768249.569084031,2.30195964496536e-20
768733.963515988,2.49135755317637e-20
769218.357947945,2.43473293894976e-20
769702.752379902,2.25981540426544e-20
770187.146811859,2.40929858929653e-20
770671.541243816,2.51019903423425e-20
771155.935675774,2.2964956094541e-20
771640.330107731,2.31663652430755e-20
772124.724539688,2.5107124067985e-20
772609.118971645,2.38231191015517e-20
773093.513403602,2.26928052716681e-20
773577.907835559,2.4411180932429e-20
774062.302267516,2.46033076812116e-20
774546.696699473,2.28839994581969e-20
775031.091131431,2.347850959796e-20
775515.485563388,2.48791670902925e-20
775999.879995345,2.35130629564957e-20
776484.274427302,2.28342522593278e-20
776968.668859259,2.45726284101461e-20
777453.063291216,2.41336754939613e-20
777937.457723173,2.27533316070495e-20
778421.852155131,2.39408259895835e-20
778906.246587088,2.4382693997103e-20
779390.641019045,2.31313657686151e-20
779875.035451002,2.3391777887778e-20
780359.429882959,2.41900557544876e-20
780843.824314916,2.35869504866493e-20
781328.218746873,2.31863684841047e-20
781812.613178831,2.38183211125824e-20
782297.007610788,2.37507041397586e-20
782781.402042745,2.32376224482105e-20
783265.796474702,2.36344120720234e-20
783750.190906659,2.35850394004914e-20
784234.585338616,2.32203119559045e-20
784718.979770573,2.37406551382194e-20
785203.374202531,2.34180943586124e-20
785687.768634488,2.29414857920705e-20
786172.163066445,2.3834842068575e-20
786656.557498402,2.35714945472244e-20
787140.951930359,2.26095662035302e-20
787625.346362316,2.35160044782713e-20
788109.740794273,2.39626588583174e-20
788594.13522623,2.26505164744714e-20
789078.529658188,2.27695118351969e-20
789562.924090145,2.4136218024299e-20
790047.318522102,2.32235738655276e-20
790531.712954059,2.20723735638682e-20
791016.107386016,2.37274596775461e-20
791500.501817973,2.39729186480148e-20
791984.89624993,2.19636364809771e-20
792469.290681888,2.28670543615464e-20
792953.685113845,2.43011052652422e-20
793438.079545802,2.25503105708268e-20
793922.473977759,2.20850134164381e-20
794406.868409716,2.39053079666054e-20
794891.262841673,2.3424852724535e-20
795375.657273631,2.18567677856182e-20
795860.051705588,2.30149243005069e-20
796344.446137545,2.40036786847638e-20
796828.840569502,2.22549966522944e-20
797313.235001459,2.2157215645912e-20
797797.629433416,2.39535227679744e-20
798282.023865373,2.29554706702495e-20
798766.418297331,2.17766834879218e-20
799250.812729288,2.33519381563492e-20
799735.207161245,2.35068262602409e-20
800219.601593202,2.19949627043042e-20
800703.996025159,2.25701101291904e-20
801188.390457116,2.36225049352573e-20
801672.784889073,2.2581123063729e-20
802157.179321031,2.20294011626428e-20
802641.573752988,2.33082506192315e-20
803125.968184945,2.31199651128476e-20
803610.362616902,2.19406742308458e-20
804094.757048859,2.28247972782018e-20
804579.151480816,2.32977394425953e-20
805063.545912773,2.21868584621538e-20
805547.940344731,2.24892650508846e-20
806032.334776688,2.31147314153794e-20
806516.729208645,2.24590373300992e-20
807001.123640602,2.24041383380886e-20
807485.518072559,2.28482192969254e-20
807969.912504516,2.25472594864738e-20
808454.306936473,2.23862379829002e-20
808938.701368431,2.27593998056031e-20
809423.095800388,2.25248163609365e-20
809907.490232345,2.21961780549624e-20
810391.884664302,2.28181400142391e-20
810876.279096259,2.26244008715704e-20
811360.673528216,2.18405814503737e-20
811845.067960174,2.27451528146865e-20
812329.462392131,2.29274278985223e-20
812813.856824088,2.16154458031379e-20
813298.251256045,2.23240980697332e-20
813782.645688002,2.32086617457174e-20
814267.040119959,2.18198551408483e-20
814751.434551916,2.16764011745132e-20
815235.828983873,2.31186976337848e-20
815720.223415831,2.24404479140253e-20
816204.617847788,2.12062809460316e-20
816689.012279745,2.25200565929257e-20
817173.406711702,2.30947316806026e-20
817657.801143659,2.12572137759007e-20
818142.195575616,2.16637292887694e-20
818626.590007574,2.32948157708658e-20
819110.984439531,2.18197093349567e-20
819595.378871488,2.1030675928034e-20
820079.773303445,2.28314228465957e-20
820564.167735402,2.25143985361512e-20
821048.562167359,2.09787361067696e-20
821532.956599316,2.19548340726356e-20
822017.351031274,2.28675679909731e-20
822501.745463231,2.14785652206022e-20
822986.139895188,2.11825057447178e-20
823470.534327145,2.26682032443801e-20
823954.928759102,2.21304136385617e-20
824439.323191059,2.09139133098847e-20
824923.717623016,2.21009615460064e-20
825408.112054973,2.24834361178208e-20
825892.506486931,2.11658248439184e-20
826376.900918888,2.15526502820271e-20
826861.295350845,2.23870632776945e-20
827345.689782802,2.16257656393298e-20
827830.084214759,2.12921551280063e-20
828314.478646716,2.20391699300971e-20
828798.873078674,2.19581780114127e-20
829283.267510631,2.12972742164041e-20
829767.661942588,2.17383812033786e-20
830252.056374545,2.20556749980977e-20
830736.450806502,2.13701950571302e-20
831220.845238459,2.16207729903189e-20
831705.239670416,2.20298506057411e-20
832189.634102374,2.1382929476635e-20
832674.028534331,2.15973845784346e-20
833158.422966288,2.20258472778516e-20
833642.817398245,2.13806054371201e-20
834127.211830202,2.14975477542193e-20
834611.606262159,2.20652633764038e-20
835096.000694116,2.15039860491861e-20
835580.395126074,2.12518929645838e-20
836064.789558031,2.20368633334129e-20
836549.183989988,2.18356023834427e-20
837033.578421945,2.09735983776539e-20
837517.972853902,2.17941565886483e-20
838002.367285859,2.2283497509236e-20
838486.761717816,2.09055349295339e-20
838971.156149774,2.13021873415179e-20
839455.550581731,2.25761642411116e-20
839939.945013688,2.12334864524565e-20
840424.339445645,2.07510115783741e-20
840908.733877602,2.24081848157042e-20
841393.128309559,2.18806772119345e-20
841877.522741516,2.05007927942258e-20
842361.917173474,2.17171278209819e-20
842846.311605431,2.24669368040193e-20
843330.706037388,2.07969585815728e-20
843815.100469345,2.08425263296386e-20
844299.494901302,2.25471036076852e-20
844783.889333259,2.1494911529484e-20
845268.283765216,2.03235650048628e-20
845752.678197174,2.2009166188639e-20
846237.072629131,2.21078917418339e-20
846721.467061088,2.045965577851e-20
847205.861493045,2.12130686566049e-20
847690.255925002,2.22055730471517e-20
848174.650356959,2.10578947349107e-20
848659.044788916,2.067119278219e-20
849143.439220874,2.1792560058693e-20
849627.833652831,2.16181873329032e-20
850112.228084788,2.06075069933894e-20
850596.622516745,2.12483070589316e-20
851081.016948702,2.17820530649315e-20
851565.411380659,2.08411719424774e-20
852049.805812617,2.09313799850684e-20
852534.200244574,2.15882082978719e-20
853018.594676531,2.10565812283914e-20
853502.989108488,2.08957909451002e-20
853987.383540445,2.13127632326465e-20
854471.777972402,2.11183861783405e-20
854956.172404359,2.09454934586419e-20
855440.566836316,2.11566026243917e-20
855924.961268274,2.11158158486867e-20
856409.355700231,2.08908429250357e-20
856893.750132188,2.11119699858549e-20
857378.144564145,2.11906073844137e-20
857862.538996102,2.07230108704e-20
858346.933428059,2.10424722751154e-20
858831.327860016,2.13783752176574e-20
859315.722291974,2.05952806991533e-20
859800.116723931,2.08312181599816e-20
860284.511155888,2.15645400568397e-20
860768.905587845,2.06981354125434e-20
861253.300019802,2.04895556230581e-20
861737.694451759,2.15435282130633e-20
862222.088883717,2.11039543416435e-20
862706.483315674,2.02036959562256e-20
863190.877747631,2.11608946353383e-20
863675.272179588,2.16459624430047e-20
864159.666611545,2.02469792803369e-20
864644.061043502,2.04861204524364e-20
865128.455475459,2.19539368820459e-20
865612.849907416,2.07337335081919e-20
866097.244339374,1.98736213069125e-20
866581.638771331,2.17053930566827e-20
867066.033203288,2.1432952928321e-20
867550.427635245,1.97504367326431e-20
868034.822067202,2.09413602765762e-20
868519.216499159,2.18815795933054e-20
869003.610931117,2.0246895633735e-20
869488.005363074,2.01154205588254e-20
869972.399795031,2.17448218211557e-20
870456.794226988,2.10372574804264e-20
870941.188658945,1.97378078196434e-20
871425.583090902,2.11130491688852e-20
871909.977522859,2.15762192607678e-20
872394.371954817,1.99592996989601e-20
872878.766386774,2.04275465503026e-20
873363.160818731,2.15370120570584e-20
873847.555250688,2.04959157935835e-20
874331.949682645,2.00928937361792e-20
874816.344114602,2.10492623472905e-20
875300.738546559,2.09088906524158e-20
875785.132978517,2.01691663273501e-20
876269.527410474,2.05230720767755e-20
876753.921842431,2.09636291352602e-20
877238.316274388,2.03965468308454e-20
877722.710706345,2.02746169543464e-20
878207.105138302,2.07602450811248e-20
878691.499570259,2.04739524980636e-20
879175.894002217,2.03076881747414e-20
879660.288434174,2.05660387876726e-20
880144.682866131,2.03326799021369e-20
880629.077298088,2.03800961538532e-20
881113.471730045,2.05406919671328e-20
881597.866162002,2.0166166204652e-20
882082.260593959,2.02600670055716e-20
882566.655025917,2.05939327885597e-20
883051.049457874,2.02233345263889e-20
883535.443889831,1.99604745938588e-20
884019.838321788,2.04876702223579e-20
884504.232753745,2.05499990199337e-20
884988.627185702,1.97390966634706e-20
885473.021617659,2.00917937439162e-20
885957.416049617,2.08960983438895e-20
886441.810481574,1.98673120795737e-20
886926.204913531,1.95567241607842e-20
887410.599345488,2.09005537114062e-20
887894.993777445,2.03544407139331e-20
888379.388209402,1.92366555483701e-20
888863.782641359,2.04056845793605e-20
889348.177073317,2.08925042968034e-20
889832.571505274,1.94178530645113e-20
890316.965937231,1.96248342801161e-20
890801.360369188,2.10842484167135e-20
891285.754801145,2.00584828064867e-20
891770.149233102,1.90164212015004e-20
892254.543665059,2.07351102139819e-20
892738.938097017,2.07838132143499e-20
893223.332528974,1.89607772534959e-20
893707.726960931,2.00047685379151e-20
894192.121392888,2.11438661108993e-20
894676.515824845,1.94909468220246e-20
895160.910256802,1.93191430831061e-20
895645.304688759,2.09136480689463e-20
896129.699120717,2.02713072349892e-20
896614.093552674,1.90750070621596e-20
897098.487984631,2.02535594063501e-20
897582.882416588,2.08158039047514e-20
898067.276848545,1.93560207771015e-20
898551.671280502,1.96051386756064e-20
899036.06571246,2.08181850764329e-20
899520.460144417,1.98798732279615e-20
900004.854576374,1.93599868943929e-20
900489.249008331,2.03838330528807e-20
900973.643440288,2.02297390266913e-20
901458.037872245,1.95588443959681e-20
901942.432304202,1.9920765890886e-20
902426.82673616,2.02086323690641e-20
902911.221168117,1.98779469519168e-20
903395.615600074,1.97548706833372e-20
903880.010032031,1.99966292373115e-20
904364.404463988,1.99507709354851e-20
904848.798895945,1.98454213016139e-20
905333.193327902,1.99257020552263e-20
905817.58775986,1.97372198724133e-20
906301.982191817,1.98826932751299e-20
906786.376623774,2.01035934212725e-20
907270.771055731,1.95420468649869e-20
907755.165487688,1.96596532746809e-20
908239.559919645,2.02861039248384e-20
908723.954351602,1.96632831198072e-20
909208.34878356,1.93119565614383e-20
909692.743215517,2.01417275834877e-20
910177.137647474,2.00694490851586e-20
910661.532079431,1.91763257053971e-20
911145.926511388,1.96155768465743e-20
911630.320943345,2.0419377077316e-20
912114.715375302,1.94506916114942e-20
912599.109807259,1.90001265186337e-20
913083.504239217,2.03738327767779e-20
913567.898671174,2.00032992001026e-20
914052.293103131,1.8696545150801e-20
914536.687535088,1.98682004792167e-20
915021.081967045,2.04753242800352e-20
915505.476399002,1.89268572407299e-20
915989.870830959,1.91454365083382e-20
916474.265262917,2.0542533788212e-20
916958.659694874,1.95918507908608e-20
917443.054126831,1.86079900479301e-20
917927.448558788,2.01097852645746e-20
918411.842990745,2.03208049506971e-20
918896.237422702,1.85778678952124e-20
919380.63185466,1.93747067577118e-20
919865.026286617,2.06746246479536e-20
920349.420718574,1.90776015519641e-20
920833.815150531,1.87536891494421e-20
921318.209582488,2.04240336046785e-20
921802.604014445,1.97881490884711e-20
922286.998446402,1.86150959661871e-20
922771.392878359,1.97428873167691e-20
923255.787310317,2.02525284925337e-20
923740.181742274,1.89821963013863e-20
924224.576174231,1.91065123772984e-20
924708.970606188,2.0223841887124e-20
925193.365038145,1.95054552993136e-20
925677.759470102,1.88966162996471e-20
926162.153902059,1.98618407180052e-20
926646.548334017,1.97730644447561e-20
927130.942765974,1.90942637277918e-20
927615.337197931,1.95479059158717e-20
928099.731629888,1.96867866554994e-20
928584.126061845,1.9360636506276e-20
929068.520493802,1.94882660075925e-20
929552.91492576,1.95055984739476e-20
930037.309357717,1.94050230237831e-20
930521.703789674,1.95459975454714e-20
931006.098221631,1.95244899946323e-20
931490.492653588,1.92629202984289e-20
931974.887085545,1.94518758437833e-20
932459.281517503,1.97539936669154e-20
932943.67594946,1.92018777642971e-20
933428.070381417,1.91309381705021e-20
933912.464813374,1.99209024249718e-20
934396.859245331,1.94045788806069e-20
934881.253677288,1.87951909097885e-20
935365.648109245,1.97487480184763e-20
935850.042541202,1.97729062904627e-20
936334.43697316,1.87433144008599e-20
936818.831405117,1.92279453270213e-20
937303.225837074,2.00075467579829e-20
937787.620269031,1.90975922199777e-20
938272.014700988,1.86395719250337e-20
938756.409132945,1.9855636347826e-20
939240.803564903,1.96817966620703e-20
939725.19799686,1.83549892972848e-20
940209.592428817,1.93106610874154e-20
940693.986860774,2.01163039015084e-20
941178.381292731,1.8579148577376e-20
941662.775724688,1.86370716256879e-20
942147.170156645,2.00766171495951e-20
942631.564588603,1.91903619730135e-20
943115.95902056,1.82186501020498e-20
943600.353452517,1.95271090633788e-20
944084.747884474,1.98031352171236e-20
944569.142316431,1.82963965001584e-20
945053.536748388,1.87620454574171e-20
945537.931180345,2.00287256453268e-20
946022.325612302,1.87759057436186e-20
946506.72004426,1.82137172176697e-20
946991.114476217,1.97415108678948e-20
947475.508908174,1.93071408014059e-20
947959.903340131,1.81456204720676e-20
948444.297772088,1.91578547730235e-20
948928.692204045,1.95606892259687e-20
949413.086636002,1.84772218154353e-20
949897.48106796,1.86489727398466e-20
950381.875499917,1.94571761252209e-20
950866.269931874,1.88914944259003e-20
951350.664363831,1.8445601880057e-20
951835.058795788,1.91823755533314e-20
952319.453227745,1.91028165389149e-20
952803.847659703,1.85017973921013e-20
953288.24209166,1.89885946520561e-20
953772.636523617,1.90669035999382e-20
954257.030955574,1.86064538063275e-20
954741.425387531,1.89663280707749e-20
955225.819819488,1.89687698028706e-20
955710.214251445,1.86054653355533e-20
956194.608683402,1.89810966643558e-20
956679.003115359,1.90086820940036e-20
957163.397547317,1.85493703138271e-20
957647.791979274,1.8829586903688e-20
958132.186411231,1.91879043134097e-20
958616.580843188,1.86310107394061e-20
959100.975275145,1.84783589512687e-20
959585.369707102,1.92852478918973e-20
960069.76413906,1.89560107194593e-20
960554.158571017,1.81548773355649e-20
961038.553002974,1.90709814826674e-20
961522.947434931,1.9369164184269e-20
962007.341866888,1.81693366809136e-20
962491.736298845,1.85708074143975e-20
962976.130730803,1.95339314917013e-20
963460.525162759,1.86149600717788e-20
963944.919594717,1.8097429376275e-20
964429.314026674,1.92380053990168e-20
964913.708458631,1.9233880699915e-20
965398.102890588,1.79957652717235e-20
965882.497322545,1.86141180285721e-20
966366.891754502,1.95992503974139e-20
966851.28618646,1.83415779065833e-20
967335.680618417,1.80398113629761e-20
967820.075050374,1.94625540322299e-20
968304.469482331,1.88847603966714e-20
968788.863914288,1.78420656353215e-20
969273.258346245,1.89247581660461e-20
969757.652778202,1.92757578467598e-20
970242.04721016,1.80738988058927e-20
970726.441642117,1.83091378987535e-20
971210.836074074,1.9322035795337e-20
971695.230506031,1.85251197359593e-20
972179.624937988,1.79196612903518e-20
972664.019369945,1.90568396405154e-20
973148.413801903,1.8910080363578e-20
973632.80823386,1.78769906044077e-20
974117.202665817,1.86603018674506e-20
974601.597097774,1.90447410731351e-20
975085.991529731,1.80989824677552e-20
975570.385961688,1.83396565546641e-20
976054.780393645,1.8924467025328e-20
976539.174825602,1.83852047520237e-20
977023.56925756,1.82039894129488e-20
977507.963689517,1.87066220352822e-20
977992.358121474,1.85535281344008e-20
978476.752553431,1.8196518332581e-20
978961.146985388,1.85831563316134e-20
979445.541417346,1.85804965593455e-20
979929.935849302,1.81644680900414e-20
980414.33028126,1.85992847497605e-20
980898.724713217,1.86102212826521e-20
981383.119145174,1.8044247336221e-20
981867.513577131,1.85933695158492e-20
982351.908009088,1.87661378501201e-20
982836.302441045,1.79789022149182e-20
983320.696873003,1.83749484947574e-20
983805.09130496,1.89568003325769e-20
984289.485736917,1.81861524322797e-20
984773.880168874,1.79879049042542e-20
985258.274600831,1.89278896042244e-20
985742.669032788,1.86788834652686e-20
986227.063464746,1.77356935940519e-20
986711.457896703,1.85474751624417e-20
987195.85232866,1.91589437665219e-20
987680.246760617,1.78930550828847e-20
988164.641192574,1.80080919982976e-20
988649.035624531,1.92482676638173e-20
989133.430056488,1.84180144676997e-20
989617.824488445,1.76870448264953e-20
990102.218920402,1.88432232336224e-20
990586.61335236,1.89668666493197e-20
991071.007784317,1.78132241226928e-20
991555.402216274,1.82114438691571e-20
992039.796648231,1.91867793311469e-20
992524.191080188,1.82854602757551e-20
993008.585512145,1.77483932236271e-20
993492.979944103,1.89823692875148e-20
993977.37437606,1.87794990519824e-20
994461.768808017,1.76830890838158e-20
994946.163239974,1.85283540903797e-20
995430.557671931,1.90127869335752e-20
995914.952103888,1.79734299896711e-20
996399.346535845,1.80960012526312e-20
996883.740967803,1.89147506198598e-20
997368.13539976,1.83882745405031e-20
997852.529831717,1.78776314469739e-20
998336.924263674,1.86120115741252e-20
998821.318695631,1.86788030205702e-20
999305.713127588,1.78967573268129e-20
999790.107559545,1.83130492162669e-20
1000274.5019915,1.87260964053986e-20
1000758.89642346,1.80256634590019e-20
1001243.29085542,1.8164987103927e-20
1001727.68528737,1.85975188450466e-20
1002212.07971933,1.81097600345437e-20
1002696.47415129,1.81466881828355e-20
1003180.86858325,1.84705235868057e-20
1003665.2630152,1.8110366350385e-20
1004149.65744716,1.80983619717344e-20
1004634.05187912,1.84492692454401e-20
1005118.44631107,1.81414100333234e-20
1005602.84074303,1.79012861388391e-20
1006087.23517499,1.84500011865633e-20
1006571.62960695,1.83353143811383e-20
1007056.0240389,1.7643087674752e-20
1007540.41847086,1.82894038302202e-20
1008024.81290282,1.86480129565361e-20
1008509.20733477,1.75718680555595e-20
1008993.60176673,1.79036370554965e-20
1009477.99619869,1.88347459109081e-20
1009962.39063065,1.78558702592939e-20
1010446.7850626,1.74779666280897e-20
1010931.17949456,1.8650305675763e-20
1011415.57392652,1.83869808088799e-20
1011899.96835847,1.73213605597521e-20
1012384.36279043,1.80967516196558e-20
1012868.75722239,1.88236793908055e-20
1013353.15165435,1.75946288958107e-20
1013837.5460863,1.74755376609184e-20
1014321.94051826,1.88400485465619e-20
1014806.33495022,1.81519269649821e-20
1015290.72938217,1.71743689110906e-20
1015775.12381413,1.83913975321968e-20
1016259.51824609,1.86310009991675e-20
1016743.91267805,1.7379196095337e-20
1017228.30711,1.77630385027414e-20
1017712.70154196,1.87203978035499e-20
1018197.09597392,1.79346603123844e-20
1018681.49040587,1.73503079258293e-20
1019165.88483783,1.83967494353566e-20
1019650.27926979,1.84538850719852e-20
1020134.67370175,1.73636586755186e-20
1020619.0681337,1.79235038214576e-20
1021103.46256566,1.86152705672906e-20
1021587.85699762,1.76932693833878e-20
1022072.25142957,1.76205225547767e-20
1022556.64586153,1.84034650286235e-20
1023041.04029349,1.80380426357393e-20
1023525.43472545,1.76092998268399e-20
1024009.8291574,1.80685534238036e-20
1024494.22358936,1.81812718854814e-20
1024978.61802132,1.77463447439235e-20
1025463.01245327,1.78688231018666e-20
1025947.40688523,1.81458896290194e-20
1026431.80131719,1.78050142629558e-20
1026916.19574915,1.78531891853348e-20
1027400.5901811,1.81035235448269e-20
1027884.98461306,1.77131215557219e-20
1028369.37904502,1.78678678713734e-20
1028853.77347697,1.81654500299236e-20
1029338.16790893,1.76040254028965e-20
1029822.56234089,1.77466018677097e-20
1030306.95677285,1.82649672961869e-20
1030791.3512048,1.76691072845758e-20
1031275.74563676,1.74790150500753e-20
1031760.14006872,1.82261750040408e-20
1032244.53450067,1.79712961341648e-20
1032728.92893263,1.72325139066199e-20
1033213.32336459,1.79275147799253e-20
1033697.71779655,1.83676819166311e-20
1034182.1122285,1.72311094024966e-20
1034666.50666046,1.74214540272346e-20
1035150.90109242,1.85777197182838e-20
1035635.29552437,1.75734308411559e-20
1036119.68995633,1.69557909694461e-20
1036604.08438829,1.83639481597748e-20
1037088.47882025,1.81160986062356e-20
1037572.8732522,1.68453010215551e-20
1038057.26768416,1.77404626190332e-20
1038541.66211612,1.8515283731058e-20
1039026.05654807,1.72284762995384e-20
1039510.45098003,1.70455849223798e-20
1039994.84541199,1.8455985362432e-20
1040479.23984395,1.78992500440994e-20
1040963.6342759,1.67268304489572e-20
1041448.02870786,1.79333812295111e-20
1041932.42313982,1.84040920237545e-20
1042416.81757177,1.69817266525517e-20
1042901.21200373,1.73057304030743e-20
1043385.60643569,1.84003802843644e-20
1043870.00086765,1.75885663827764e-20
1044354.3952996,1.69983364311815e-20
1044838.78973156,1.7954877627279e-20
1045323.18416352,1.80939403313278e-20
1045807.57859547,1.71406299453486e-20
1046291.97302743,1.74571657668672e-20
1046776.36745939,1.82055563106065e-20
1047260.76189135,1.75001657559684e-20
1047745.1563233,1.72471576911448e-20
1048229.55075526,1.79994988398668e-20
1048713.94518722,1.77518203162874e-20
1049198.33961917,1.73498818392639e-20
1049682.73405113,1.7757109057581e-20
1050167.12848309,1.77843388381397e-20
1050651.52291505,1.75379434600343e-20
1051135.917347,1.76653169971188e-20
1051620.31177896,1.77327096147588e-20
1052104.70621092,1.75942030939125e-20
1052589.10064287,1.76877101634035e-20
1053073.49507483,1.77786503263996e-20
1053557.88950679,1.75001537552042e-20
1054042.28393875,1.76667303423906e-20
1054526.6783707,1.79668116437327e-20
1055011.07280266,1.74114202033e-20
1055495.46723462,1.74959573604262e-20
1055979.86166657,1.81660014898332e-20
1056464.25609853,1.75096201895581e-20
1056948.65053049,1.72174476301253e-20
1057433.04496245,1.81642350272151e-20
1057917.4393944,1.78485194241842e-20
1058401.83382636,1.70185940672836e-20
1058886.22825832,1.78272739922829e-20
1059370.62269027,1.82725812624759e-20
1059855.01712223,1.71233290528899e-20
1060339.41155419,1.72414747135265e-20
1060823.80598615,1.84776519553137e-20
1061308.2004181,1.75903367005613e-20
1061792.59485006,1.67322668806335e-20
1062276.98928202,1.82223728362042e-20
1062761.38371397,1.81883604622769e-20
1063245.77814593,1.66644276184363e-20
1063730.17257789,1.7568868930773e-20
1064214.56700985,1.85167523348629e-20
1064698.9614418,1.71333952227782e-20
1065183.35587376,1.69066922464179e-20
1065667.75030572,1.83153020060253e-20
1066152.14473767,1.78454517595117e-20
1066636.53916963,1.66577907405201e-20
1067120.93360159,1.77033740537769e-20
1067605.32803355,1.83232702117838e-20
1068089.7224655,1.69293380511829e-20
1068574.11689746,1.70946016156428e-20
1069058.51132942,1.82785523423237e-20
1069542.90576137,1.74567017356326e-20
1070027.30019333,1.68539903830632e-20
1070511.69462529,1.78251942668933e-20
1070996.08905725,1.78521546591376e-20
1071480.4834892,1.70281289515609e-20
1071964.87792116,1.73315639926719e-20
1072449.27235312,1.79139823401037e-20
1072933.66678507,1.73674720559173e-20
1073418.06121703,1.70945779068648e-20
1073902.45564899,1.77359969880592e-20
1074386.85008095,1.75767583090498e-20
1074871.2445129,1.71424362369753e-20
1075355.63894486,1.7554243840471e-20
1075840.03337682,1.75604748039317e-20
1076324.42780877,1.72837488055892e-20
1076808.82224073,1.75138866423818e-20
1077293.21667269,1.74626029259561e-20
1077777.61110465,1.73198864961319e-20
1078262.0055366,1.75538980555831e-20
1078746.39996856,1.7491986505462e-20
1079230.79440052,1.72311725403047e-20
1079715.18883247,1.74898766162113e-20
1080199.58326443,1.77066268672569e-20
1080683.97769639,1.71854657310604e-20
1081168.37212835,1.72227944494936e-20
1081652.7665603,1.79360683865137e-20
1082137.16099226,1.73636305861604e-20
1082621.55542422,1.68721423920826e-20
1083105.94985617,1.79173012636801e-20
1083590.34428813,1.77547929071889e-20
1084074.73872009,1.67094104559388e-20
1084559.13315205,1.75372405381762e-20
1085043.527584,1.81216579882927e-20
1085527.92201596,1.69384708574163e-20
1086012.31644792,1.69616029536025e-20
1086496.71087987,1.81800024069616e-20
1086981.10531183,1.74991762414769e-20
1087465.49974379,1.65385572892932e-20
1087949.89417575,1.78218525815857e-20
1088434.2886077,1.8078030483145e-20
1088918.68303966,1.65463189392645e-20
1089403.07747162,1.72090782120913e-20
1089887.47190357,1.83183955552828e-20
1090371.86633553,1.69894033903573e-20
1090856.26076749,1.66827953722394e-20
1091340.65519945,1.80598991790881e-20
1091825.0496314,1.75987606774014e-20
1092309.44406336,1.65355713385704e-20
1092793.83849532,1.74531975038659e-20
1093278.23292727,1.80044819778672e-20
1093762.62735923,1.68073449390155e-20
1094247.02179119,1.68655260774789e-20
1094731.41622315,1.79773577100356e-20
1095215.8106551,1.72616547556424e-20
1095700.20508706,1.66220142917264e-20
1096184.59951902,1.75942347444312e-20
1096668.99395097,1.75648085196238e-20
1097153.38838293,1.67745044579951e-20
1097637.78281489,1.71645951243193e-20
1098122.17724685,1.75536941713402e-20
1098606.5716788,1.7085947027703e-20
1099090.96611076,1.69529451622378e-20
1099575.36054272,1.73573563768006e-20
1100059.75497467,1.72596803183646e-20
1100544.14940663,1.69617169904344e-20
1101028.54383859,1.72330835765057e-20
1101512.93827055,1.72202840726363e-20
1101997.3327025,1.69893622768571e-20
1102481.72713446,1.72822135309768e-20
1102966.12156642,1.71496936966376e-20
1103450.51599837,1.68952404522455e-20
1103934.91043033,1.73503488333763e-20
1104419.30486229,1.72437938492218e-20
1104903.69929425,1.67724841642457e-20
1105388.0937262,1.72177333771292e-20
1105872.48815816,1.74749428184384e-20
1106356.88259012,1.68355699914797e-20
1106841.27702207,1.68660612174722e-20
1107325.67145403,1.7617140876646e-20
1107810.06588599,1.71714218155424e-20
1108294.46031795,1.65209678806063e-20
1108778.8547499,1.7479327048944e-20
1109263.24918186,1.76229596691476e-20
1109747.64361382,1.64524596686777e-20
1110232.03804577,1.7081913800021e-20
1110716.43247773,1.79106954479974e-20
1111200.82690969,1.67624568154635e-20
1111685.22134165,1.66340215743163e-20
1112169.6157736,1.78448703908857e-20
1112654.01020556,1.73194045389682e-20
1113138.40463752,1.63929151238879e-20
1113622.79906947,1.74351945267569e-20
1114107.19350143,1.78428490957935e-20
1114591.58793339,1.65150146127084e-20
1115075.98236535,1.68802182830831e-20
1115560.3767973,1.80528327149205e-20
1116044.77122926,1.69544752992363e-20
1116529.16566122,1.64779656383142e-20
1117013.56009317,1.78265062903138e-20
1117497.95452513,1.74703760134508e-20
1117982.34895709,1.64549104085577e-20
1118466.74338905,1.73072711954431e-20
1118951.137821,1.77670444262252e-20
1119435.53225296,1.67915045552181e-20
1119919.92668492,1.68299984129245e-20
1120404.32111687,1.77057227343367e-20
1120888.71554883,1.72186782597936e-20
1121373.10998079,1.66586163533186e-20
1121857.50441275,1.74213163160461e-20
1122341.8988447,1.74399657367266e-20
1122826.29327666,1.67795494404738e-20
1123310.68770862,1.71806826099949e-20
1123795.08214057,1.73901821851688e-20
1124279.47657253,1.69639430710195e-20
1124763.87100449,1.71105104241451e-20
1125248.26543645,1.72597175860621e-20
1125732.6598684,1.7030254375433e-20
1126217.05430036,1.70996281428829e-20
1126701.44873232,1.72496526263749e-20
1127185.84316427,1.70193171622864e-20
1127670.23759623,1.69747115660812e-20
1128154.63202819,1.73468086493126e-20
1128639.02646015,1.70996644986286e-20
1129123.4208921,1.67369796883763e-20
1129607.81532406,1.73571631804135e-20
1130092.20975602,1.7334017729903e-20
1130576.60418797,1.65845216102131e-20
1131060.99861993,1.71335117027381e-20
1131545.39305189,1.75792498373009e-20
1132029.78748385,1.67164035529641e-20
1132514.1819158,1.67474043198857e-20
1132998.57634776,1.76110009675657e-20
1133482.97077972,1.71373457290839e-20
1133967.36521167,1.64423726499673e-20
1134451.75964363,1.73281669782309e-20
1134936.15407559,1.76276104495687e-20
1135420.54850755,1.6445677105277e-20
1135904.9429395,1.68458972260529e-20
1136389.33737146,1.78866094513252e-20
1136873.73180342,1.68023584660543e-20
1137358.12623537,1.64254265337787e-20
1137842.52066733,1.77388483027103e-20
1138326.91509929,1.73326205193553e-20
1138811.30953125,1.63151729815664e-20
1139295.7039632,1.72548178017601e-20
1139780.09839516,1.77435343027991e-20
1140264.49282712,1.65852827256567e-20
1140748.88725907,1.67109425789615e-20
1141233.28169103,1.7821028821261e-20
1141717.67612299,1.70650801566084e-20
1142202.07055495,1.64110028083032e-20
1142686.4649869,1.75655535741313e-20
1143170.85941886,1.74656129957312e-20
1143655.25385082,1.6477441354731e-20
1144139.64828277,1.71789177981483e-20
1144624.04271473,1.75939555951384e-20
1145108.43714669,1.67858082835827e-20
1145592.83157865,1.68997570599382e-20
1146077.2260106,1.74753898561843e-20
1146561.62044256,1.70938421446671e-20
1147046.01487452,1.68168364090913e-20
1147530.40930647,1.72926304824537e-20
1148014.80373843,1.72397614474804e-20
1148499.19817039,1.68413593193668e-20
1148983.59260235,1.72054174611844e-20
1149467.9870343,1.72464435818725e-20
1149952.38146626,1.68378737977711e-20
1150436.77589822,1.72099845243243e-20
1150921.17033017,1.72514964772549e-20
1151405.56476213,1.6775555433834e-20
1151889.95919409,1.71636056067419e-20
1152374.35362605,1.73411854050628e-20
1152858.748058,1.67676412747723e-20
1153343.14248996,1.69448570139509e-20
1153827.53692192,1.74404234265731e-20
1154311.93135387,1.69542257542414e-20
1154796.32578583,1.66127949296393e-20
1155280.72021779,1.73662217969011e-20
1155765.11464975,1.73288315646185e-20
1156249.5090817,1.64073934099411e-20
1156733.90351366,1.70164050905008e-20
1157218.29794562,1.76664359267996e-20
1157702.69237757,1.6553751263391e-20
1158187.08680953,1.65267461076429e-20
1158671.48124149,1.76665721348131e-20
1159155.87567345,1.70373327530203e-20
1159640.2701054,1.62151970172962e-20
1160124.66453736,1.72282133835211e-20
1160609.05896932,1.75583985970334e-20
1161093.45340127,1.63246494758365e-20
1161577.84783323,1.65817945308683e-20
1162062.24226519,1.77506562112679e-20
1162546.63669715,1.67998902627573e-20
1163031.0311291,1.61235179310849e-20
1163515.42556106,1.74840988260583e-20
1163999.81999302,1.73179943724472e-20
1164484.21442497,1.61081179576039e-20
1164968.60885693,1.69517859406254e-20
1165453.00328889,1.75624088189454e-20
1165937.39772085,1.64773903283171e-20
1166421.7921528,1.64837397236634e-20
1166906.18658476,1.74581735287783e-20
1167390.58101672,1.69498212110633e-20
1167874.97544867,1.62948386714937e-20
1168359.36988063,1.71586033818135e-20
1168843.76431259,1.72607217473356e-20
1169328.15874455,1.63805441257246e-20
1169812.5531765,1.68780613866701e-20
1170296.94760846,1.73209422919712e-20
1170781.34204042,1.65941100627938e-20
1171265.73647237,1.6743295100861e-20
1171750.13090433,1.72126575732923e-20
1172234.52533629,1.6783451748939e-20
1172718.91976825,1.6739307039635e-20
1173203.3142002,1.70940671157249e-20
1173687.70863216,1.6883586446089e-20
1174172.10306412,1.67485072507591e-20
1174656.49749607,1.70742977219591e-20
1175140.89192803,1.69501053098432e-20
1175625.28635999,1.66608018344067e-20
1176109.68079195,1.71172163051081e-20
1176594.0752239,1.70991213974858e-20
1177078.46965586,1.65033399527471e-20
1177562.86408782,1.70587592535814e-20
1178047.25851977,1.73534244516078e-20
1178531.65295173,1.64688010153936e-20
1179016.04738369,1.67801062324124e-20
1179500.44181565,1.75422289643543e-20
1179984.8362476,1.67464685774005e-20
1180469.23067956,1.63996431195329e-20
1180953.62511152,1.74138474734005e-20
1181438.01954347,1.72819655892535e-20
1181922.41397543,1.62352982397033e-20
1182406.80840739,1.69112043891272e-20
1182891.20283935,1.77325495481018e-20
1183375.5972713,1.65097361958309e-20
1183859.99170326,1.63131512654775e-20
1184344.38613522,1.77264985930504e-20
1184828.78056717,1.71011416212381e-20
1185313.17499913,1.60375086489031e-20
1185797.56943109,1.72125535883352e-20
1186281.96386305,1.76132091645317e-20
1186766.358295,1.62868373811924e-20
1187250.75272696,1.65236320500448e-20
1187735.14715892,1.77043188909333e-20
1188219.54159087,1.68826745106047e-20
1188703.93602283,1.6090510178023e-20
1189188.33045479,1.73554050617157e-20
1189672.72488675,1.74252177458064e-20
1190157.1193187,1.61198301874967e-20
1190641.51375066,1.68321100823355e-20
1191125.90818262,1.76109261318659e-20
1191610.30261457,1.65018350706732e-20
1192094.69704653,1.64455583859161e-20
1192579.09147849,1.74206494324202e-20
1193063.48591045,1.69530912272662e-20
1193547.8803424,1.63505472285321e-20
1194032.27477436,1.70598842076423e-20
1194516.66920632,1.72310105481164e-20
1195001.06363827,1.64874781300324e-20
1195485.45807023,1.67773923461198e-20
1195969.85250219,1.7268890482379e-20
1196454.24693415,1.66721617922252e-20
1196938.6413661,1.67014693056873e-20
1197423.03579806,1.71777290338503e-20
1197907.43023002,1.67581947429804e-20
1198391.82466197,1.67648291025909e-20
1198876.21909393,1.71287843975018e-20
1199360.61352589,1.67576698938691e-20
1199845.00795785,1.67824291825979e-20
1200329.4023898,1.71837738417783e-20
1200813.79682176,1.68266130890445e-20
1201298.19125372,1.66427919811081e-20
1201782.58568567,1.72217494836806e-20
1202266.98011763,1.70965165030664e-20
1202751.37454959,1.64511271745989e-20
1203235.76898155,1.70616920632942e-20
1203720.1634135,1.74904217346372e-20
1204204.55784546,1.64608847892521e-20
1204688.95227742,1.6677987475688e-20
1205173.34670937,1.77269299012665e-20
1205657.74114133,1.68205930328455e-20
1206142.13557329,1.62956475582498e-20
1206626.53000525,1.75472266707959e-20
1207110.9244372,1.73916212671242e-20
1207595.31886916,1.62358133298895e-20
1208079.71330112,1.69735862568145e-20
1208564.10773307,1.78164523469878e-20
1209048.50216503,1.66307499532574e-20
1209532.89659699,1.63451576075703e-20
1210017.29102895,1.77830534360679e-20
1210501.6854609,1.72819035828957e-20
1210986.07989286,8.03771114709303e-21


==> plots/vs_p1_fft_1e-6_5.txt <==
0,2.2234065753684e-41
532.665656424186,1.30070570960441e-16
1065.33131284837,3.24720298500158e-17
1597.99696927256,1.45197057349843e-17
2130.66262569674,8.19353212123348e-18
2663.32828212093,5.24954582684067e-18
3195.99393854511,3.63828072276967e-18
3728.6595949693,2.65852641768926e-18
4261.32525139349,2.01713169928603e-18
4793.99090781767,1.57396834406794e-18
5326.65656424186,1.2550828725936e-18
5859.32222066604,1.01822784897506e-18
6391.98787709023,8.379098068163e-19
6924.65353351442,6.97623180117224e-19
7457.3191899386,5.86331975658051e-19
7989.98484636279,4.96384007662144e-19
8522.65050278697,4.22453704598986e-19
9055.31615921116,3.60828720468911e-19
9587.98181563534,3.08887696287744e-19
10120.6474720595,2.64732270153369e-19
10653.3131284837,2.2694190879132e-19
11185.9787849079,1.94436040620833e-19
11718.6444413321,1.66365166601892e-19
12251.3100977563,1.42048294175135e-19
12783.9757541805,1.20926278130649e-19
13316.6414106046,1.02537772049542e-19
13849.3070670288,8.6508643588286e-20
14381.972723453,7.25383360618537e-20
14914.6383798772,6.0384385634141e-20
15447.3040363014,4.98449262163126e-20
15979.9696927256,4.07462717652936e-20
16512.6353491498,3.29347363671801e-20
17045.3010055739,2.62728438265252e-20
17577.9666619981,2.06369742846639e-20
18110.6323184223,1.5915325497116e-20
18643.2979748465,1.20069600836129e-20
19175.9636312707,8.82061220271597e-21
19708.6292876949,6.27344957101359e-21
20241.2949441191,4.28944074498075e-21
20773.9606005432,2.79790915008085e-21
21306.6262569674,1.73274228096925e-21
21839.2919133916,1.03222155841176e-21
22371.9575698158,6.39117894021442e-22
22904.62322624,5.0066915332491e-22
23437.2888826642,5.68468165292636e-22
23969.9545390884,7.98279393451424e-22
24502.6201955125,1.14988743218306e-21
25035.2858519367,1.5869822862037e-21
25567.9515083609,2.07714627497907e-21
26100.6171647851,2.59189440424416e-21
26633.2828212093,3.1066848889948e-21
27165.9484776335,3.60080580751656e-21
27698.6141340577,4.05713486084053e-21
28231.2797904818,4.46189740837654e-21
28763.945446906,4.8044741222079e-21
29296.6111033302,5.07725564275558e-21
29829.2767597544,5.27547014200706e-21
30361.9424161786,5.39698799996512e-21
30894.6080726028,5.44209870569834e-21
31427.273729027,5.41324504272653e-21
31959.9393854511,5.31471051528008e-21
32492.6050418753,5.15224726834013e-21
33025.2706982995,4.93273683226374e-21
33557.9363547237,4.66392170932611e-21
34090.6020111479,4.35419588661827e-21
34623.2676675721,4.01240279715409e-21
35155.9333239963,3.64759634046126e-21
35688.5989804204,3.26878725478963e-21
36221.2646368446,2.88470288319491e-21
36753.9302932688,2.50358266244626e-21
37286.595949693,2.13300418832015e-21
37819.2616061172,1.77974713383839e-21
38351.9272625414,1.44970194276757e-21
38884.5929189656,1.1478160231116e-21
39417.2585753897,8.78062676477087e-22
39949.9242318139,6.4341255530652e-22
40482.5898882381,4.45815595230211e-22
41015.2555446623,2.86210262826192e-22
41547.9212010865,1.64567678556352e-22
42080.5868575107,7.9965364949874e-23
42613.2525139349,3.06771659464422e-23
43145.918170359,1.42728428966945e-23
43678.5838267832,2.77240193758905e-23
44211.2494832074,6.75135271770954e-23
44743.9151396316,1.2974615110061e-22
45276.5807960558,2.10262795980432e-22
45809.24645248,3.04759731928188e-22
46341.9121089042,4.08909611251613e-22
46874.5777653284,5.18473768422304e-22
47407.2434217525,6.29400158603753e-22
47939.9090781767,7.37905724532724e-22
48472.5747346009,8.40548109577895e-22
49005.2403910251,9.34287396348288e-22
49537.9060474493,1.01653616756197e-21
50070.5717038735,1.08519764380105e-21
50603.2373602976,1.13869080215242e-21
51135.9030167218,1.17596204517661e-21
51668.568673146,1.19648015023715e-21
52201.2343295702,1.20021246516503e-21
52733.8999859944,1.1875894595438e-21
53266.5656424186,1.15946190683747e-21
53799.2312988428,1.11705657546328e-21
54331.8969552669,1.06192612888683e-21
54864.5626116911,9.95892596076272e-22
55397.2282681153,9.20983798101139e-22
55929.8939245395,8.39367218199667e-22
56462.5595809637,7.53283304533529e-22
56995.2252373879,6.64979811512061e-22
57527.8908938121,5.76650187040335e-22
58060.5565502362,4.9037814806598e-22
58593.2222066604,4.08091007595211e-22
59125.8878630846,3.31519406485365e-22
59658.5535195088,2.62162126348277e-22
60191.219175933,2.01256483018542e-22
60723.8848323572,1.49756594359221e-22
61256.5504887814,1.08321192422621e-22
61789.2161452055,7.73113159935518e-23
62321.8818016297,5.67960510270849e-23
62854.5474580539,4.65658278833634e-23
63387.2131144781,4.61520703903154e-23
63919.8787709023,5.48521017054991e-23
64452.5444273265,7.17579760230529e-23
64985.2100837507,9.57891960993708e-23
65517.8757401748,1.25729211947813e-22
66050.541396599,1.60264996807286e-22
66583.2070530232,1.98027773144604e-22
67115.8727094474,2.37632538634689e-22
67648.5383658716,2.77715433474482e-22
68181.2040222958,3.16968452600533e-22
68713.86967872,3.54171373716343e-22
69246.5353351441,3.88220112919527e-22
69779.2009915683,4.18150955292617e-22
70311.8666479925,4.43160743590717e-22
70844.5323044167,4.6262230831786e-22
71377.1979608409,4.76094076799102e-22
71909.8636172651,4.83323132175075e-22
72442.5292736893,4.84242727167142e-22
72975.1949301134,4.78965069045594e-22
73507.8605865376,4.67770424644086e-22
74040.5262429618,4.51093165469362e-22
74573.191899386,4.29503632848361e-22
75105.8575558102,4.03687401154045e-22
75638.5232122344,3.74421591991068e-22
76171.1888686586,3.42549554919643e-22
76703.8545250827,3.08954785383997e-22
77236.5201815069,2.74534195352423e-22
77769.1858379311,2.40173073574916e-22
78301.8514943553,2.06721537726381e-22
78834.5171507795,1.74973444958084e-22
79367.1828072037,1.45647099294227e-22
79899.8484636279,1.19368200615478e-22
80432.514120052,9.66559025368743e-23
80965.1797764762,7.79122597265957e-23
81497.8454329004,6.34157900051609e-23
82030.5110893246,5.33184900304205e-23
82563.1767457488,4.76467509681266e-23
83095.842402173,4.63055300704835e-23
83628.5080585971,4.90856234556088e-23
84161.1737150213,5.56734799827227e-23
84693.8393714455,6.56632422133307e-23
85226.5050278697,7.85710750291112e-23
85759.1706842939,9.38514443198935e-23
86291.8363407181,1.10914641798062e-22
86824.5019971423,1.29144834504113e-22
87357.1676535665,1.47917850468177e-22
87889.8333099906,1.66618639116311e-22
88422.4989664148,1.84657709375568e-22
88955.164622839,2.01486172725778e-22
89487.8302792632,2.16609436547583e-22
90020.4959356874,2.29599047388767e-22
90553.1615921116,2.40102391141224e-22
91085.8272485358,2.47850142698225e-22
91618.4929049599,2.52660726144886e-22
92151.1585613841,2.54441999452417e-22
92683.8242178083,2.53190468600702e-22
93216.4898742325,2.48988381168251e-22
93749.1555306567,2.41998459718056e-22
94281.8211870809,2.32456991065026e-22
94814.4868435051,2.2066485657656e-22
95347.1524999292,2.06977063309844e-22
95879.8181563534,1.91791186693159e-22
96412.4838127776,1.75534619632281e-22
96945.1494692018,1.58651616641746e-22
97477.815125626,1.41590201215083e-22
98010.4807820502,1.24789633117518e-22
98543.1464384743,1.08668750221004e-22
99075.8120948985,9.36150056333615e-23
99608.4777513227,7.99746089746088e-23
100141.143407747,6.80441479978878e-23
100673.809064171,5.80636686313603e-23
101206.474720595,5.02117171688093e-23
101739.140377019,4.46022839706161e-23
102271.806033444,4.12836099336353e-23
102804.471689868,4.02389808927078e-23
103337.137346292,4.13892644320196e-23
103869.803002716,4.45969145136447e-23
104402.46865914,4.96714571816345e-23
104935.134315565,5.6376303844706e-23
105467.799971989,6.44366918750314e-23
106000.465628413,7.3548602702523e-23
106533.131284837,8.33881690609144e-23
107065.796941261,9.36213477762274e-23
107598.462597686,1.03913526150919e-22
108131.12825411,1.13938830905698e-22
108663.793910534,1.23388899234459e-22
109196.459566958,1.31980933932349e-22
109729.125223382,1.39464868256654e-22
110261.790879806,1.45629480186206e-22
110794.456536231,1.50307410178944e-22
111327.122192655,1.53378479060484e-22
111859.787849079,1.54771716178731e-22
112392.453505503,1.54465831882302e-22
112925.119161927,1.52488378463221e-22
113457.784818352,1.48913612755969e-22
113990.450474776,1.43859095816291e-22
114523.1161312,1.37481369416195e-22
115055.781787624,1.29970451663182e-22
115588.447444048,1.2154360317237e-22
116121.113100472,1.12438480028457e-22
116653.778756897,1.02905795415547e-22
117186.444413321,9.32018388751816e-23
117719.110069745,8.35811885354012e-23
118251.775726169,7.42895979639963e-23
118784.441382593,6.55574596767972e-23
119317.107039018,5.75936726690553e-23
119849.772695442,5.05803526616593e-23
120382.438351866,4.46683258001728e-23
120915.10400829,3.997367768438e-23
121447.769664714,3.65753881779542e-23
121980.435321139,3.45140622460418e-23
122513.100977563,3.37918293164756e-23
123045.766633987,3.43732849689305e-23
123578.432290411,3.61874862729528e-23
124111.097946835,3.91307369451795e-23
124643.763603259,4.30703519938551e-23
125176.429259684,4.78490466328689e-23
125709.094916108,5.32900254505843e-23
126241.760572532,5.92025140914558e-23
126774.426228956,6.5387431618688e-23
127307.09188538,7.16432585893752e-23
127839.757541805,7.77717389327794e-23
128372.423198229,8.35833958807623e-23
128905.088854653,8.89025133404079e-23
129437.754511077,9.35718336066322e-23
129970.420167501,9.74565722541045e-23
130503.085823925,1.00447643443414e-22
131035.75148035,1.02464232925514e-22
131568.417136774,1.03455288357775e-22
132101.082793198,1.03400272817993e-22
132633.748449622,1.02308988228004e-22
133166.414106046,1.00220473515751e-22
133699.079762471,9.72013544939245e-23
134231.745418895,9.33432126432135e-23
134764.411075319,8.87595063902392e-23
135297.076731743,8.3581878481604e-23
135829.742388167,7.79559901310624e-23
136362.408044592,7.20369799197678e-23
136895.073701016,6.59849174778274e-23
137427.73935744,5.99601183459143e-23
137960.405013864,5.41186101624478e-23
138493.070670288,4.8607911023283e-23
139025.736326713,4.35629817966888e-23
139558.401983137,3.91027374847293e-23
140091.067639561,3.53270108833948e-23
140623.733295985,3.2314133426484e-23
141156.398952409,3.01191862949882e-23
141689.064608833,2.87729670802453e-23
142221.730265258,2.82816456697519e-23
142754.395921682,2.86271981456595e-23
143287.061578106,2.9768439376096e-23
143819.72723453,3.16426413403751e-23
144352.392890954,3.41678107710059e-23
144885.058547379,3.7245375128221e-23
145417.724203803,4.07633271715771e-23
145950.389860227,4.45997631467053e-23
146483.055516651,4.86264724834751e-23
147015.721173075,5.27127731384658e-23
147548.386829499,5.67292415372394e-23
148081.052485924,6.05513347461326e-23
148613.718142348,6.40627711964559e-23
149146.383798772,6.71587179182099e-23
149679.049455196,6.9748424948851e-23
150211.71511162,7.17575884985696e-23
150744.380768045,7.3130103283957e-23
151277.046424469,7.38292914546551e-23
151809.712080893,7.38385014240403e-23
152342.377737317,7.31611287824896e-23
152875.043393741,7.18201693304447e-23
153407.709050165,6.98570843948777e-23
153940.37470659,6.73302714696457e-23
154473.040363014,6.43131356091519e-23
155005.706019438,6.089162798425e-23
155538.371675862,5.71616057260354e-23
156071.037332286,5.32258838225271e-23
156603.702988711,4.91911496612136e-23
157136.368645135,4.51648546212313e-23
157669.034301559,4.12521750245466e-23
158201.699957983,3.75530293113855e-23
158734.365614407,3.41594366406303e-23
159267.031270832,3.11529797385774e-23
159799.696927256,2.86027391122624e-23
160332.36258368,2.6563555936423e-23
160865.028240104,2.50747124585693e-23
161397.693896528,2.4159151656118e-23
161930.359552952,2.38231401762161e-23
162463.025209377,2.40564145449569e-23
162995.690865801,2.48328252878067e-23
163528.356522225,2.61113338625237e-23
164061.022178649,2.78375036307364e-23
164593.687835073,2.99452476435466e-23
165126.353491498,3.2358953954476e-23
165659.019147922,3.49958138354926e-23
166191.684804346,3.77683069497394e-23
166724.35046077,4.05868019905537e-23
167257.016117194,4.33621198748701e-23
167789.681773619,4.60081021098173e-23
168322.347430043,4.84439215194773e-23
168855.013086467,5.05963257704919e-23
169387.678742891,5.24015619667179e-23
169920.344399315,5.3807039605608e-23
170453.010055739,5.4772593725895e-23
170985.675712164,5.5271437314226e-23
171518.341368588,5.52906471857273e-23
172051.007025012,5.48312855392139e-23
172583.672681436,5.39081089382433e-23
173116.33833786,5.25488605017065e-23
173649.003994285,5.07933064840128e-23
174181.669650709,4.86918354469853e-23
174714.335307133,4.63039032122307e-23
175247.000963557,4.36961083988102e-23
175779.666619981,4.09402377071158e-23
176312.332276406,3.811104524397e-23
176844.99793283,3.52841188551485e-23
177377.663589254,3.25337053545213e-23
177910.329245678,2.99306069457381e-23
178442.994902102,2.75402620392767e-23
178975.660558526,2.54209309727387e-23
179508.326214951,2.36222141016257e-23
180040.991871375,2.21837471060853e-23
180573.657527799,2.11342583519421e-23
181106.323184223,2.04909277879703e-23
181638.988840647,2.02590841972962e-23
182171.654497072,2.04323089404464e-23
182704.320153496,2.09927701129865e-23
183236.98580992,2.1911979645416e-23
183769.651466344,2.31517318129197e-23
184302.317122768,2.46653696435336e-23
184834.982779192,2.63992704477997e-23
185367.648435617,2.82944754447635e-23
185900.314092041,3.02884723663117e-23
186432.979748465,3.23169999613195e-23
186965.645404889,3.43159991449876e-23
187498.311061313,3.62233530704515e-23
188030.976717738,3.79806420375758e-23
188563.642374162,3.95347443663888e-23
189096.308030586,4.08392814681329e-23
189628.97368701,4.18557761545285e-23
190161.639343434,4.25547153229393e-23
190694.304999858,4.2916143731032e-23
191226.970656283,4.29301369703293e-23
191759.636312707,4.25969129936226e-23
192292.301969131,4.19266422360903e-23
192824.967625555,4.09389918709204e-23
193357.633281979,3.9662420335567e-23
193890.298938404,3.81331996114402e-23
194422.964594828,3.63943221276561e-23
194955.630251252,3.44940837732864e-23
195488.295907676,3.24846947005318e-23
196020.9615641,3.04206769054481e-23
196553.627220525,2.83572803827373e-23
197086.292876949,2.63488993955475e-23
197618.958533373,2.44475220456521e-23
198151.624189797,2.27013163672906e-23
198684.289846221,2.11532702322266e-23
199216.955502645,1.98401063300627e-23
199749.62115907,1.87912889445025e-23
200282.286815494,1.80282860275655e-23
200814.952471918,1.75641148805392e-23
201347.618128342,1.74030622535876e-23
201880.283784766,1.75407381991089e-23
202412.949441191,1.79643108130253e-23
202945.615097615,1.86530038005237e-23
203478.280754039,1.95788407075708e-23
204010.946410463,2.07075034461949e-23
204543.612066887,2.19994520106643e-23
205076.277723312,2.34110887532976e-23
205608.943379736,2.48961057601859e-23
206141.60903616,2.6406824348408e-23
206674.274692584,2.78955904422168e-23
207206.940349008,2.93161381973319e-23
207739.606005432,3.06248770925263e-23
208272.271661857,3.17820939536442e-23
208804.937318281,3.27530351844182e-23
209337.602974705,3.35088251947559e-23
209870.268631129,3.40271903282538e-23
210402.934287553,3.4293019114634e-23
210935.599943978,3.42986975884174e-23
211468.265600402,3.40441696345303e-23
212000.931256826,3.35368764680071e-23
212533.59691325,3.27913860418321e-23
213066.262569674,3.1828910592846e-23
213598.928226098,3.0676584202896e-23
214131.593882523,2.93665871214531e-23
214664.259538947,2.79352037657681e-23
215196.925195371,2.64216692783094e-23
215729.590851795,2.48670503434189e-23
216262.256508219,2.33130153715851e-23
216794.922164644,2.18006408550798e-23
217327.587821068,2.03692308435849e-23
217860.253477492,1.90552645660445e-23
218392.919133916,1.78913382253915e-23
218925.58479034,1.69053400540003e-23
219458.250446765,1.61196826462135e-23
219990.916103189,1.55507650147458e-23
220523.581759613,1.52085560755855e-23
221056.247416037,1.50964274573759e-23
221588.913072461,1.5211146274688e-23
222121.578728885,1.5543033569507e-23
222654.24438531,1.6076386544433e-23
223186.910041734,1.67899556105274e-23
223719.575698158,1.76576687522639e-23
224252.241354582,1.86494042617628e-23
224784.907011006,1.97319520567343e-23
225317.572667431,2.08699684565554e-23
225850.238323855,2.20270245597695e-23
226382.903980279,2.31666899680898e-23
226915.569636703,2.42535346045315e-23
227448.235293127,2.52541781620014e-23
227980.900949552,2.61381563353409e-23
228513.566605976,2.68787960556448e-23
229046.2322624,2.74539029500498e-23
229578.897918824,2.78463539830174e-23
230111.563575248,2.80444946182827e-23
230644.229231672,2.80424464287439e-23
231176.894888097,2.78401172794919e-23
231709.560544521,2.74432150685606e-23
232242.226200945,2.68629559081174e-23
232774.891857369,2.61156563677543e-23
233307.557513793,2.52222362693493e-23
233840.223170218,2.42075363260913e-23
234372.888826642,2.30995664527203e-23
234905.554483066,2.19286507873676e-23
235438.22013949,2.07265387311299e-23
235970.885795914,1.95254873657468e-23
236503.551452338,1.83572962622516e-23
237036.217108763,1.72524314498622e-23
237568.882765187,1.6239179034364e-23
238101.548421611,1.53428182101942e-23
238634.214078035,1.4584993919413e-23
239166.879734459,1.39831156840201e-23
239699.545390884,1.35499162382167e-23
240232.211047308,1.32931407040752e-23
240764.876703732,1.321539757579e-23
241297.542360156,1.33141480483116e-23
241830.20801658,1.35818551075653e-23
242362.873673005,1.40062279829134e-23
242895.539329429,1.45706872335386e-23
243428.204985853,1.52548574602194e-23
243960.870642277,1.60352141665044e-23
244493.536298701,1.68857665660073e-23
245026.201955125,1.77788876661013e-23
245558.86761155,1.86860646182183e-23
246091.533267974,1.95787807744091e-23
246624.198924398,2.04292963421384e-23
247156.864580822,2.12114564625875e-23
247689.530237246,2.19013939507057e-23
248222.195893671,2.24782081096157e-23
248754.861550095,2.29245083617191e-23
249287.527206519,2.32268852564171e-23
249820.192862943,2.33762243363312e-23
250352.858519367,2.3367935490232e-23
250885.524175791,2.32020148426579e-23
251418.189832216,2.28830080762708e-23
251950.85548864,2.24197829699522e-23
252483.521145064,2.18252679802509e-23
253016.186801488,2.11159967748042e-23
253548.852457912,2.03116086486357e-23
254081.518114337,1.94342503960838e-23
254614.183770761,1.8507905292747e-23
255146.849427185,1.75576777606858e-23
255679.515083609,1.66090788872446e-23
256212.180740033,1.56872687024577e-23
256744.846396457,1.48163467684492e-23
257277.512052882,1.40186812836968e-23
257810.177709306,1.33142791722893e-23
258342.84336573,1.27202572650912e-23
258875.509022154,1.22503645749486e-23
259408.174678578,1.19146438424055e-23
259940.840335003,1.17191849483385e-23
260473.505991427,1.16659849792886e-23
261006.171647851,1.17529652174435e-23
261538.837304275,1.1974051853576e-23
262071.502960699,1.23193917484809e-23
262604.168617124,1.27757362753644e-23
263136.834273548,1.33267871184104e-23
263669.499929972,1.39537483267117e-23
264202.165586396,1.46358658299379e-23
264734.83124282,1.53510714011172e-23
265267.496899244,1.60766002211303e-23
265800.162555669,1.67896691793796e-23
266332.828212093,1.74681440071113e-23
266865.493868517,1.80911346164319e-23
267398.159524941,1.86395974215205e-23
267930.825181365,1.90968604967281e-23
268463.49083779,1.94490774914476e-23
268996.156494214,1.96855709825954e-23
269528.822150638,1.97991162216226e-23
270061.487807062,1.97861206264912e-23
270594.153463486,1.96466729342144e-23
271126.819119911,1.93844957518625e-23
271659.484776335,1.90068003053037e-23
272192.150432759,1.85240518036313e-23
272724.816089183,1.79496040113776e-23
273257.481745607,1.72993113251662e-23
273790.147402031,1.65910460313424e-23
274322.813058456,1.58441250611148e-23
274855.47871488,1.50788075978847e-23
275388.144371304,1.43156275639628e-23
275920.810027728,1.35748663980068e-23
276453.475684152,1.28759273186867e-23
276986.141340577,1.22368179403002e-23
277518.806997001,1.16736248311092e-23
278051.472653425,1.12001009443987e-23
278584.138309849,1.08272822819279e-23
279116.803966273,1.05631962666425e-23
279649.469622698,1.04126779740443e-23
280182.135279122,1.037724536951e-23
280714.800935546,1.04551198237942e-23
281247.46659197,1.06412917352938e-23
281780.132248394,1.09277040554972e-23
282312.797904818,1.13035273245502e-23
282845.463561243,1.1755483401691e-23
283378.129217667,1.22682621047568e-23
283910.794874091,1.28249948153841e-23
284443.460530515,1.34077240904573e-23
284976.126186939,1.3997956181055e-23
285508.791843364,1.45771848254943e-23
286041.457499788,1.51274403455645e-23
286574.123156212,1.56317609755444e-23
287106.788812636,1.6074722537187e-23
287639.45446906,1.64428171296444e-23
288172.120125484,1.67248425554319e-23
288704.785781909,1.69121895224757e-23
289237.451438333,1.69990801047152e-23
289770.117094757,1.69826643399242e-23
290302.782751181,1.68631330268176e-23
290835.448407605,1.66436073973024e-23
291368.11406403,1.63300876595223e-23
291900.779720454,1.59311854126484e-23
292433.445376878,1.5457907137623e-23
292966.111033302,1.49232838838163e-23
293498.776689726,1.43419553814309e-23
294031.442346151,1.37297905216618e-23
294564.108002575,1.31033677325186e-23
295096.773658999,1.24795068728931e-23
295629.439315423,1.18748081793338e-23
296162.104971847,1.13051356515293e-23
296694.770628271,1.07852039624468e-23
297227.436284696,1.03281423719275e-23
297760.10194112,9.9451578417915e-24
298292.767597544,9.64521675442374e-24
298825.433253968,9.43482524853082e-24
299358.098910392,9.3178431526737e-24
299890.764566817,9.29542237898576e-24
300423.430223241,9.36600218539548e-24
300956.095879665,9.5253530997974e-24
301488.761536089,9.76676413581365e-24
302021.427192513,1.00812309179771e-23
302554.092848937,1.04577550369555e-23
303086.758505362,1.08836695718563e-23
303619.424161786,1.13450259537405e-23
304152.08981821,1.18270004631707e-23
304684.755474634,1.23143343423108e-23
305217.421131058,1.27917758991889e-23
305750.086787483,1.32445014243276e-23
306282.752443907,1.36585751698768e-23
306815.418100331,1.40213048806094e-23
307348.083756755,1.43215981743073e-23
307880.749413179,1.45502901254001e-23
308413.415069603,1.47003535170873e-23
308946.080726028,1.47671037849707e-23
309478.746382452,1.47482907558293e-23
310011.412038876,1.46441731896257e-23
310544.0776953,1.44574379073368e-23
311076.743351724,1.41931473203349e-23
311609.409008149,1.38585388255841e-23
312142.074664573,1.34628023840539e-23
312674.740320997,1.30168009396569e-23
313207.405977421,1.25327514549355e-23
313740.071633845,1.20238370143029e-23
314272.73729027,1.15038432640277e-23
314805.402946694,1.09867440133293e-23
315338.068603118,1.04863007567309e-23
315870.734259542,1.00156693275799e-23
316403.399915966,9.58702852668971e-24
316936.065572391,9.21123779493144e-24
317468.731228815,8.8975370766348e-24
318001.396885239,8.65330357726702e-24
318534.062541663,8.48385297393891e-24
319066.728198087,8.3923025585249e-24
319599.393854511,8.37950806581182e-24
320132.059510936,8.44406623394789e-24
320664.72516736,8.58236319352839e-24
321197.390823784,8.78869667633755e-24
321730.056480208,9.05548948875205e-24
322262.722136632,9.37347941315362e-24
322795.387793057,9.73204373272815e-24
323328.053449481,1.01194888228393e-23
323860.719105905,1.05234126671476e-23
324393.384762329,1.09310501179407e-23
324926.050418753,1.13296652132901e-23
325458.716075177,1.17068967474112e-23
325991.381731602,1.20511225704602e-23
326524.047388026,1.23517766875704e-23
327056.71304445,1.25996586426489e-23
327589.378700874,1.27871581060918e-23
328122.044357298,1.2908504162078e-23
328654.710013723,1.29598476364681e-23
329187.375670147,1.29394125566353e-23
329720.041326571,1.28475106149994e-23
330252.706982995,1.26865065411206e-23
330785.372639419,1.24607272383954e-23
331318.038295844,1.21763343240054e-23
331850.703952268,1.18411190942245e-23
332383.369608692,1.14642721366041e-23
332916.035265116,1.10560877131802e-23
333448.70092154,1.06276921571894e-23
333981.366577964,1.01906822119398e-23
334514.032234389,9.75680430474786e-24
335046.697890813,9.33761348143804e-24
335579.363547237,8.94415495029962e-24
336112.029203661,8.58661538221068e-24
336644.694860085,8.27408238949954e-24
337177.36051651,8.01426182916457e-24
337710.026172934,7.81327575243369e-24
338242.691829358,7.67552314354454e-24
338775.357485782,7.60352604610314e-24
339308.023142206,7.59791891374271e-24
339840.68879863,7.65740858960161e-24
340373.354455055,7.77885637914073e-24
340906.020111479,7.95737591967736e-24
341438.685767903,8.18646871773271e-24
341971.351424327,8.45826543408004e-24
342504.017080751,8.76373888319405e-24
343036.682737176,9.09296410749736e-24
343569.3483936,9.43543547224285e-24
344102.014050024,9.78035946787944e-24
344634.679706448,1.0116969136964e-23
345167.345362872,1.04348301534654e-23
345700.011019297,1.07241590475915e-23
346232.676675721,1.09760587113336e-23
346765.342332145,1.11828045973292e-23
347298.007988569,1.13380441776517e-23
347830.673644993,1.14369507754357e-23
348363.339301417,1.1476378694233e-23
348896.004957842,1.14549037526565e-23
349428.670614266,1.13728923399744e-23
349961.33627069,1.12324281712027e-23
350494.001927114,1.1037288785996e-23
351026.667583538,1.07927683608349e-23
351559.333239963,1.05055614193109e-23
352091.998896387,1.01835199513359e-23
352624.664552811,9.83545055702138e-24
353157.330209235,9.4708173309566e-24
353689.995865659,9.0994983624637e-24
354222.661522084,8.73148345363295e-24
354755.327178508,8.37657502750293e-24
355287.992834932,8.0441338184861e-24
355820.658491356,7.7427898858785e-24
356353.32414778,7.48021106371323e-24
356885.989804204,7.26289053935867e-24
357418.655460629,7.09596085478749e-24
357951.321117053,6.98307663154396e-24
358483.986773477,6.92630741772716e-24
359016.652429901,6.92609101222957e-24
359549.318086325,6.98124477185182e-24
360081.983742749,7.08899769521602e-24
360614.649399174,7.24509914232492e-24
361147.315055598,7.44394239486038e-24
361679.980712022,7.67874516230562e-24
362212.646368446,7.94174751176203e-24
362745.312024871,8.22444411727099e-24
363277.977681295,8.51783610953396e-24
363810.643337719,8.81270403528916e-24
364343.308994143,9.0998450688606e-24
364875.974650567,9.37037688883066e-24
365408.640306991,9.61596310701609e-24
365941.305963416,9.82904828213486e-24
366473.97161984,1.00030964798338e-23
367006.637276264,1.01327304274284e-23
367539.302932688,1.02139096188937e-23
368071.968589112,1.02440195126894e-23
368604.634245537,1.02219331446008e-23
369137.299901961,1.01480543225129e-23
369669.965558385,1.00242508342788e-23
370202.631214809,9.85383963410487e-24
370735.296871233,9.64144097822247e-24
371267.962527657,9.39285592342077e-24
371800.628184082,9.11487239127607e-24
372333.293840506,8.81508019101943e-24
372865.95949693,8.50164345037238e-24
373398.625153354,8.18303933579076e-24
373931.290809778,7.86785008703058e-24
374463.956466203,7.56447803751075e-24
374996.622122627,7.28093041229199e-24
375529.287779051,7.02458183040697e-24
376061.953435475,6.80196209485559e-24
376594.619091899,6.61859230964407e-24
377127.284748323,6.47880813986687e-24
377659.950404748,6.38567842834388e-24
378192.616061172,6.3408939375819e-24
378725.281717596,6.34474718663497e-24
379257.94737402,6.39613819434997e-24
379790.613030444,6.49260343099927e-24
380323.278686869,6.63040156572392e-24
380855.944343293,6.80464102666226e-24
381388.609999717,7.00942160297127e-24
381921.275656141,7.23800877344015e-24
382453.941312565,7.48303772812913e-24
382986.60696899,7.7367340235715e-24
383519.272625414,7.99113839166723e-24
384051.938281838,8.23832427467474e-24
384584.603938262,8.47064831196554e-24
385117.269594686,8.68095357382296e-24
385649.93525111,8.86276777116821e-24
386182.600907535,9.01050378054458e-24
386715.266563959,9.11958309804316e-24
387247.932220383,9.18659532927211e-24
387780.597876807,9.20935809299825e-24
388313.263533231,9.18698032567654e-24
388845.929189656,9.11988462507303e-24
389378.59484608,9.00977890649381e-24
389911.260502504,8.85959801536394e-24
390443.926158928,8.67340185347722e-24
390976.591815352,8.4562788875461e-24
391509.257471777,8.21414665318497e-24
392041.923128201,7.95362030129875e-24
392574.588784625,7.68178225974e-24
393107.254441049,7.40599844958242e-24
393639.920097473,7.13368904478891e-24
394172.585753897,6.87212568475871e-24
394705.251410322,6.62822088943749e-24
395237.917066746,6.40832012673992e-24
395770.58272317,6.21803893917662e-24
396303.248379594,6.06210148682013e-24
396835.914036018,5.94420139370956e-24
397368.579692443,5.8669269955164e-24
397901.245348867,5.83167233383389e-24
398433.911005291,5.83860875236844e-24
398966.576661715,5.88670391172454e-24
399499.242318139,5.97374856374372e-24
400031.907974564,6.09641957531543e-24
400564.573630988,6.25040926398954e-24
401097.239287412,6.43053749416403e-24
401629.904943836,6.63090912605665e-24
402162.57060026,6.84509135590113e-24
402695.236256684,7.06631464974441e-24
403227.901913109,7.28763650184042e-24
403760.567569533,7.50218229929712e-24
404293.233225957,7.7033236402034e-24
404825.898882381,7.88485882612268e-24
405358.564538805,8.04120325671056e-24
405891.230195229,8.16753833250735e-24
406423.895851654,8.25995076700258e-24
406956.561508078,8.31553124517615e-24
407489.227164502,8.33245139856495e-24
408021.892820926,8.31001155911973e-24
408554.558477351,8.24864817828896e-24
409087.224133775,8.14993334170076e-24
409619.889790199,8.01648850447155e-24
410152.555446623,7.85192041984397e-24
410685.221103047,7.66071536373642e-24
411217.886759471,7.44808861953727e-24
411750.552415896,7.21984017492746e-24
412283.21807232,6.9821891720184e-24
412815.883728744,6.74155547736694e-24
413348.549385168,6.50443606330513e-24
413881.215041592,6.27715568014585e-24
414413.880698016,6.0657299590654e-24
414946.546354441,5.87566685557347e-24
415479.212010865,5.71182735202364e-24
416011.877667289,5.57828721511107e-24
416544.543323713,5.47821164456481e-24
417077.208980137,5.4137934960224e-24
417609.874636562,5.38617956497407e-24
418142.540292986,5.3954525093106e-24
418675.20594941,5.44064125996931e-24
419207.871605834,5.51973299102751e-24
419740.537262258,5.62976896801302e-24
420273.202918683,5.7669165337218e-24
420805.868575107,5.92658939103158e-24
421338.534231531,6.10358924342465e-24
421871.199887955,6.29225228917774e-24
422403.865544379,6.48662149339548e-24
422936.531200803,6.68063339736267e-24
423469.196857228,6.86824603522313e-24
424001.862513652,7.04367664200657e-24
424534.528170076,7.20151649180198e-24
425067.1938265,7.33690980703774e-24
425599.859482924,7.44567399974425e-24
426132.525139349,7.5244373618663e-24
426665.190795773,7.57070728597675e-24
427197.856452197,7.5829444022757e-24
427730.522108621,7.56060294789952e-24
428263.187765045,7.50414572824221e-24
428795.85342147,7.41500174957581e-24
429328.519077894,7.29554776919626e-24
429861.184734318,7.14900774376361e-24
430393.850390742,6.97937329018133e-24
430926.516047166,6.79127328006498e-24
431459.18170359,6.58983137881942e-24
431991.847360015,6.38053723783942e-24
432524.513016439,6.16905682540892e-24
433057.178672863,5.96108998072095e-24
433589.844329287,5.7621995899036e-24
434122.509985711,5.57764514996859e-24
434655.175642136,5.41224283953494e-24
435187.84129856,5.27023281943766e-24
435720.506954984,5.15514232551827e-24
436253.172611408,5.06971469492964e-24
436785.838267832,5.01581029153475e-24
437318.503924257,4.99437602109027e-24
437851.169580681,5.00542320913757e-24
438383.835237105,5.0480243388939e-24
438916.500893529,5.12034755587805e-24
439449.166549953,5.21972617440289e-24
439981.832206377,5.34273003793433e-24
440514.497862802,5.48526924825733e-24
441047.163519226,5.64272302129988e-24
441579.82917565,5.81007215359762e-24
442112.494832074,5.98204911550415e-24
442645.160488498,6.15328350146509e-24
443177.826144923,6.31847165985431e-24
443710.491801347,6.47251055585074e-24
444243.157457771,6.61065646755066e-24
444775.823114195,6.72865927827935e-24
445308.488770619,6.82287238482474e-24
445841.154427044,6.89036230768418e-24
446373.820083468,6.92898803501481e-24
446906.485739892,6.93744838191334e-24
447439.151396316,6.91532705665925e-24
447971.81705274,6.86309182436345e-24
448504.482709164,6.78207206837317e-24
449037.148365589,6.67442003680689e-24
449569.814022013,6.54304993932037e-24
450102.479678437,6.39153313604823e-24
450635.145334861,6.224001650701e-24
451167.810991285,6.04502339584612e-24
451700.47664771,5.85947267107104e-24
452233.142304134,5.67237852383491e-24
452765.807960558,5.48878237971136e-24
453298.473616982,5.31360024575101e-24
453831.139273406,5.15147103990871e-24
454363.80492983,5.00663014842127e-24
454896.470586255,4.88279276823226e-24
455429.136242679,4.78304261749387e-24
455961.801899103,4.70975199753175e-24
456494.467555527,4.66451536679366e-24
457027.133211951,4.6481189551276e-24
457559.798868376,4.66050437220073e-24
458092.4645248,4.70079352343912e-24
458625.130181224,4.76730383594121e-24
459157.795837648,4.85761655376496e-24
459690.461494072,4.96863741431167e-24
460223.127150496,5.09670089150109e-24
460755.792806921,5.23767260419267e-24
461288.458463345,5.38706931851535e-24
461821.124119769,5.54019996969356e-24
462353.789776193,5.69230147488278e-24
462886.455432617,5.83865225863878e-24
463419.121089042,5.97474751096987e-24
463951.786745466,6.09638738281055e-24
464484.45240189,6.19984010965518e-24
465017.118058314,6.28189837637192e-24
465549.783714738,6.34000387193261e-24
466082.449371163,6.37230574764981e-24
466615.115027587,6.37770237503717e-24
467147.780684011,6.35588379202864e-24
467680.446340435,6.30731567584139e-24
468213.111996859,6.23324725972005e-24
468745.777653283,6.13564090930163e-24
469278.443309708,6.0171397101288e-24
469811.108966132,5.88096056281685e-24
470343.774622556,5.73082500431812e-24
470876.44027898,5.57082313657354e-24
471409.105935404,5.40531465537333e-24
471941.771591829,5.23878493674314e-24
472474.437248253,5.07572931389306e-24
473007.102904677,4.92050997920121e-24
473539.768561101,4.77724592172028e-24
474072.434217525,4.64968511959861e-24
474605.09987395,4.54109693986386e-24
475137.765530374,4.4541928445483e-24
475670.431186798,4.3910382571211e-24
476203.096843222,4.3530073722114e-24
476735.762499646,4.34073897552205e-24
477268.42815607,4.35413061924427e-24
477801.093812495,4.39234368307861e-24
478333.759468919,4.45382583578772e-24
478866.425125343,4.53636401100225e-24
479399.090781767,4.63715807479229e-24
479931.756438191,4.75289596868107e-24
480464.422094615,4.87985697717063e-24
480997.08775104,5.01401524714254e-24
481529.753407464,5.15116775129516e-24
482062.419063888,5.28705547338799e-24
482595.084720312,5.41746994275314e-24
483127.750376737,5.5383931714608e-24
483660.416033161,5.64610447895893e-24
484193.081689585,5.73728779647662e-24
484725.747346009,5.80912141953491e-24
485258.413002433,5.85935876846705e-24
485791.078658857,5.88639044390257e-24
486323.744315282,5.88928832950491e-24
486856.409971706,5.86782405986111e-24
487389.07562813,5.82246977768595e-24
487921.741284554,5.75439023441274e-24
488454.406940978,5.66539493759291e-24
488987.072597402,5.55789300054108e-24
489519.738253827,5.43480436434004e-24
490052.403910251,5.2994881657644e-24
490585.069566675,5.15563968845046e-24
491117.735223099,5.0071733167917e-24
491650.400879523,4.85811538767788e-24
492183.066535947,4.71249542949678e-24
492715.732192372,4.57421378045584e-24
493248.397848796,4.44693850243239e-24
493781.06350522,4.33400146908515e-24
494313.729161644,4.23830522974072e-24
494846.394818069,4.16223700153742e-24
495379.060474493,4.10760810953047e-24
495911.726130917,4.07560098051284e-24
496444.391787341,4.06674258373093e-24
496977.057443765,4.08088360122695e-24
497509.723100189,4.11722516793685e-24
498042.388756614,4.17432444328299e-24
498575.054413038,4.25015077803559e-24
499107.720069462,4.34215718946483e-24
499640.385725886,4.44732461960116e-24
500173.05138231,4.56228997714109e-24
500705.717038735,4.68342162908932e-24
501238.382695159,4.8069360010361e-24
501771.048351583,4.92898857855966e-24
502303.714008007,5.04582202264658e-24
502836.379664431,5.15383270293609e-24
503369.045320855,5.24969844433874e-24
503901.71097728,5.3304682192215e-24
504434.376633704,5.39363780995673e-24
504967.042290128,5.43722894875132e-24
505499.707946552,5.45984749034804e-24
506032.373602976,5.46069661922563e-24
506565.039259401,5.43961871948372e-24
507097.704915825,5.39709052291278e-24
507630.370572249,5.33421336307686e-24
508163.036228673,5.25265340532675e-24
508695.701885097,5.15461624722866e-24
509228.367541521,5.04277585210874e-24
509761.033197946,4.92017419355385e-24
510293.69885437,4.79016706834087e-24
510826.364510794,4.65629309305887e-24
511359.030167218,4.52218273183131e-24
511891.695823642,4.39146504803092e-24
512424.361480067,4.26764445977889e-24
512957.027136491,4.15400854797471e-24
513489.692792915,4.05353590494536e-24
514022.358449339,3.96880912234365e-24
514555.024105763,3.90194496885227e-24
515087.689762188,3.85453582524092e-24
515620.355418612,3.82760192901159e-24
516153.021075036,3.82157034922452e-24
516685.68673146,3.83626521297075e-24
517218.352387884,3.8709122217533e-24
517751.018044308,3.92417339968444e-24
518283.683700733,3.99417108052217e-24
518816.349357157,4.07856444735704e-24
519349.015013581,4.17460890703756e-24
519881.680670005,4.27924181974909e-24
520414.346326429,4.38916679610707e-24
520947.011982854,4.50095309028408e-24
521479.677639278,4.61113813178259e-24
522012.343295702,4.71631912458947e-24
522545.008952126,4.81326603564045e-24
523077.67460855,4.89899438941894e-24
523610.340264975,4.970864961209e-24
524143.005921399,5.02665126628874e-24
524675.671577823,5.06460306898939e-24
525208.337234247,5.08349126384735e-24
525741.002890671,5.08264960328971e-24
526273.668547095,5.06198274971669e-24
526806.33420352,5.02196175003857e-24
527338.999859944,4.96362336573449e-24
527871.665516368,4.88851972645778e-24
528404.331172792,4.79868419929649e-24
528936.996829216,4.69655958679624e-24
529469.662485641,4.58493641684595e-24
530002.328142065,4.46686731444579e-24
530534.993798489,4.34556228247647e-24
531067.659454913,4.22432259384404e-24
531600.325111337,4.10642204983577e-24
532132.990767762,3.99503090352859e-24
532665.656424186,3.8931043992665e-24
533198.32208061,3.80331716419449e-24
533730.987737034,3.72798504550179e-24
534263.653393458,3.66898803295352e-24
534796.319049882,3.6277277233905e-24
535328.984706307,3.60509226468176e-24
535861.650362731,3.60142069023234e-24
536394.316019155,3.61651181389873e-24
536926.981675579,3.64962416262946e-24
537459.647332003,3.69949776558724e-24
537992.312988428,3.76439995506452e-24
538524.978644852,3.84217207986882e-24
539057.644301276,3.93029802867023e-24
539590.3099577,4.02597375350034e-24
540122.975614124,4.12619622289845e-24
540655.641270549,4.22784367542355e-24
541188.306926973,4.32777486499497e-24
541720.972583397,4.42290263724685e-24
542253.638239821,4.51031674826255e-24
542786.303896245,4.58731736178291e-24
543318.969552669,4.65154098818229e-24
543851.635209094,4.70099663862264e-24
544384.300865518,4.73412480493508e-24
544916.966521942,4.74985311273351e-24
545449.632178366,4.7476122628752e-24
545982.29783479,4.72735985392642e-24
546514.963491215,4.68957184703792e-24
547047.629147639,4.63522038358837e-24
547580.294804063,4.56575601352035e-24
548112.960460487,4.48306440856012e-24
548645.626116911,4.38939326913396e-24
549178.291773336,4.28730304427135e-24
549710.95742976,4.17958572815251e-24
550243.623086184,4.06917592581788e-24
550776.288742608,3.95907616202044e-24
551308.954399032,3.852265744571e-24
551841.620055457,3.75161458341226e-24
552374.285711881,3.65979679756895e-24
552906.951368305,3.57923419425752e-24
553439.617024729,3.51198953094621e-24
553972.282681153,3.45975145417892e-24
554504.948337577,3.42375976785566e-24
555037.613994002,3.40478082690896e-24
555570.279650426,3.40308911733308e-24
556102.94530685,3.41845885622873e-24
556635.610963274,3.45017552839384e-24
557168.276619698,3.49705282710402e-24
557700.942276122,3.55747773232773e-24
558233.607932547,3.62945557026016e-24
558766.273588971,3.71066717356582e-24
559298.939245395,3.7985365822181e-24
559831.604901819,3.8903165520464e-24
560364.270558244,3.98315151015086e-24
560896.936214668,4.07417317632668e-24
561429.601871092,4.16058251365992e-24
561962.267527516,4.23972939289715e-24
562494.93318394,4.30917752873094e-24
563027.598840364,4.36679417856707e-24
563560.264496788,4.4107845951614e-24
564092.930153213,4.43977107847114e-24
564625.595809637,4.45280392881639e-24
565158.261466061,4.44940434269401e-24
565690.927122485,4.42956856486304e-24
566223.592778909,4.39377247795488e-24
566756.258435334,4.34293577206044e-24
567288.924091758,4.27842704746191e-24
567821.589748182,4.20198863889544e-24
568354.255404606,4.11570976680616e-24
568886.92106103,4.02194139981506e-24
569419.586717454,3.92324978563819e-24
569952.252373879,3.82233350372622e-24
570484.918030303,3.72193084924725e-24
571017.583686727,3.62476645046053e-24
571550.249343151,3.53345042784317e-24
572082.914999576,3.4504128667945e-24
572615.580656,3.37783868072087e-24
573148.246312424,3.317600924792e-24
573680.911968848,3.27120384123099e-24
574213.577625272,3.23974802731179e-24
574746.243281696,3.22390400090534e-24
575278.908938121,3.22388045791056e-24
575811.574594545,3.23943497464887e-24
576344.240250969,3.26987867471483e-24
576876.905907393,3.31409072607873e-24
577409.571563817,3.37056495191294e-24
577942.237220241,3.43744724804029e-24
578474.902876666,3.51259117305403e-24
579007.56853309,3.5936265669924e-24
579540.234189514,3.67801723598636e-24
580072.899845938,3.76314740075952e-24
580605.565502362,3.846396917675e-24
581138.231158787,3.92520264194977e-24
581670.896815211,3.99714783663666e-24
582203.562471635,4.06002460095866e-24
582736.228128059,4.11189814160396e-24
583268.893784483,4.15115645197142e-24
583801.559440908,4.17656324988845e-24
584334.225097332,4.18728348152201e-24
584866.890753756,4.18291878782978e-24
585399.55641018,4.16349627206705e-24
585932.222066604,4.12948286329041e-24
586464.887723029,4.08176808929894e-24
586997.553379453,4.02162783472136e-24
587530.219035877,3.9506986692333e-24
588062.884692301,3.87090690927946e-24
588595.550348725,3.78443883912433e-24
589128.216005149,3.69366288549496e-24
589660.881661574,3.60105252477057e-24
590193.547317998,3.50913622677035e-24
590726.212974422,3.42040074913571e-24
591258.878630846,3.33723663505509e-24
591791.54428727,3.26186090070616e-24
592324.209943695,3.19625367894133e-24
592856.875600119,3.14210932522868e-24
593389.541256543,3.10078560530547e-24
593922.206912967,3.07325854900374e-24
594454.872569391,3.06011092924816e-24
594987.538225816,3.06150187629717e-24
595520.20388224,3.07716976014733e-24
596052.869538664,3.10644799875664e-24
596585.535195088,3.14828276734561e-24
597118.200851512,3.20125185616707e-24
597650.866507936,3.26363280087544e-24
598183.532164361,3.33342943484602e-24
598716.197820785,3.40844479593709e-24
599248.863477209,3.48634229027729e-24
599781.529133633,3.56471184783776e-24
600314.194790057,3.6411405396288e-24
600846.860446481,3.71328205272313e-24
601379.526102906,3.77892369580433e-24
601912.19175933,3.8360583273367e-24
602444.857415754,3.88292053473143e-24
602977.523072178,3.91805532163508e-24
603510.188728602,3.94035551526139e-24
604042.854385026,3.94908816055545e-24
604575.520041451,3.9439097351583e-24
605108.185697875,3.92488704695602e-24
605640.851354299,3.89248665673682e-24
606173.517010723,3.84754856221633e-24
606706.182667147,3.79128228789689e-24
607238.848323572,3.72521397548262e-24
607771.513979996,3.65114880104069e-24
608304.17963642,3.57111689605299e-24
608836.845292844,3.48730636175451e-24
609369.510949268,3.40200959563825e-24
609902.176605693,3.31754975090113e-24
610434.842262117,3.23621683613066e-24
610967.507918541,3.16020542010258e-24
611500.173574965,3.09154325632551e-24
612032.839231389,3.03203688805292e-24
612565.504887813,2.98322223554105e-24
613098.170544238,2.94632562366329e-24
613630.836200662,2.92221827408857e-24
614163.501857086,2.91139842941359e-24
614696.16751351,2.91399007900616e-24
615228.833169935,2.92971858240594e-24
615761.498826359,2.95793548713832e-24
616294.164482783,2.997635399229e-24
616826.830139207,3.04748687231087e-24
617359.495795631,3.10587429090648e-24
617892.161452055,3.17093820653391e-24
618424.82710848,3.24063462709474e-24
618957.492764904,3.31279949327018e-24
619490.158421328,3.38520668505655e-24
620022.824077752,3.45562513780533e-24
620555.489734176,3.52190073931618e-24
621088.155390601,3.58200410383172e-24
621620.821047025,3.63409102942526e-24
622153.486703449,3.67655584864608e-24
622686.152359873,3.70808330910503e-24
623218.818016297,3.72767628637792e-24
623751.483672721,3.73468536629207e-24
624284.149329146,3.72882896827933e-24
624816.81498557,3.71019682305899e-24
625349.480641994,3.67924595875777e-24
625882.146298418,3.63678627821935e-24
626414.811954842,3.58396633938689e-24
626947.477611267,3.52221619265358e-24
627480.143267691,3.45322834843709e-24
628012.808924115,3.37889110845481e-24
628545.474580539,3.30123920790523e-24
629078.140236963,3.22240033806823e-24
629610.805893388,3.14452330319324e-24
630143.471549812,3.06972158415005e-24
630676.137206236,3.00001385038356e-24
631208.80286266,2.93726154465242e-24
631741.468519084,2.88312054880086e-24
632274.134175508,2.83898756625748e-24
632806.799831933,2.80597043834539e-24
633339.465488357,2.78485057902945e-24
633872.131144781,2.7760603386377e-24
634404.796801205,2.77967474169146e-24
634937.462457629,2.79542136258602e-24
635470.128114054,2.82266273319941e-24
636002.793770478,2.86044677255954e-24
636535.459426902,2.90751241846064e-24
637068.125083326,2.96234288336807e-24
637600.79073975,3.0231978119145e-24
638133.456396175,3.08817764483752e-24
638666.122052599,3.15525925154056e-24
639198.787709023,3.22238492385231e-24
639731.453365447,3.28748767805855e-24
640264.119021871,3.34858073811535e-24
640796.784678295,3.40378812196034e-24
641329.45033472,3.45142410649994e-24
641862.115991144,3.49002021492758e-24
642394.781647568,3.51837928180773e-24
642927.447303992,3.53560040848297e-24
643460.112960416,3.54111041978314e-24
643992.778616841,3.53468219414777e-24
644525.444273265,3.51642014152802e-24
645058.109929689,3.48678081129416e-24
645590.775586113,3.44654831901893e-24
646123.441242537,3.39680557540455e-24
646656.106898961,3.33890584697467e-24
647188.772555386,3.27443092928577e-24
647721.43821181,3.20515411137728e-24
648254.103868234,3.13296947668112e-24
648786.769524658,3.05985859065262e-24
649319.435181082,2.9878155251769e-24
649852.100837507,2.91879698885054e-24
650384.766493931,2.85466690128841e-24
650917.432150355,2.79714367144601e-24
651450.097806779,2.74773964194355e-24
651982.763463203,2.70773526455635e-24
652515.429119628,2.67813543199492e-24
653048.094776052,2.65963570997937e-24
653580.760432476,2.65261239800156e-24
654113.4260889,2.65711043491014e-24
654646.091745324,2.67283829767614e-24
655178.757401748,2.69918923747639e-24
655711.423058173,2.73524373836457e-24
656244.088714597,2.7798140945017e-24
656776.754371021,2.8314661357321e-24
657309.420027445,2.88856876500226e-24
657842.085683869,2.94934253160477e-24
658374.751340294,3.01190569801768e-24
658907.416996718,3.07433535975329e-24
659440.082653142,3.13471921474339e-24
659972.748309566,3.19120818606007e-24
660505.41396599,3.24208196992072e-24
661038.079622415,3.28577291397021e-24
661570.745278839,3.32094896443386e-24
662103.410935263,3.34650879972006e-24
662636.076591687,3.36164481833989e-24
663168.742248111,3.36584803477281e-24
663701.407904535,3.35893043792069e-24
664234.07356096,3.34102721805531e-24
664766.739217384,3.31258065896176e-24
665299.404873808,3.27435053780476e-24
665832.070530232,3.22736512497658e-24
666364.736186656,3.17290437287099e-24
666897.401843081,3.11246001043123e-24
667430.067499505,3.04769339438436e-24
667962.733155929,2.98038068076205e-24
668495.398812353,2.91236937694068e-24
669028.064468777,2.8455159714851e-24
669560.730125201,2.78164072524648e-24
670093.395781626,2.72246684040478e-24
670626.06143805,2.66958100443162e-24
671158.727094474,2.62437747876293e-24
671691.392750898,2.58803096764554e-24
672224.058407322,2.56145123313097e-24
672756.724063747,2.54526184008648e-24
673289.389720171,2.53978731248415e-24
673822.055376595,2.54504645152739e-24
674354.721033019,2.56073609469364e-24
674887.386689443,2.58626666535438e-24
675420.052345868,2.6207606476938e-24
675952.718002292,2.66308695634319e-24
676485.383658716,2.71188843298709e-24
677018.04931514,2.76563309821883e-24
677550.714971564,2.82264802121794e-24
678083.380627988,2.88117536273409e-24
678616.046284413,2.93941614301548e-24
679148.711940837,2.99559135699765e-24
679681.377597261,3.04798546314482e-24
680214.043253685,3.09499582904482e-24
680746.708910109,3.13518817029102e-24
681279.374566534,3.16732431040692e-24
681812.040222958,3.19040567096758e-24
682344.705879382,3.20369920904558e-24
682877.371535806,3.20675588920218e-24
683410.03719223,3.19942711472405e-24
683942.702848654,3.1818617324928e-24
684475.368505079,3.15450045876676e-24
685008.034161503,3.11807160036275e-24
685540.699817927,3.07356298417623e-24
686073.365474351,3.02218831738635e-24
686606.031130775,2.9653556297004e-24
687138.696787199,2.90462497214991e-24
687671.362443624,2.84167053861872e-24
688204.028100048,2.77821397893155e-24
688736.693756472,2.71599350067102e-24
689269.359412896,2.65670426820902e-24
689802.02506932,2.60194798357046e-24
690334.690725745,2.55319537193007e-24
690867.356382169,2.5117310736918e-24
691400.022038593,2.47863585844733e-24
691932.687695017,2.45473553605284e-24
692465.353351441,2.44059141130712e-24
692998.019007866,2.43648165798981e-24
693530.68466429,2.44239724089039e-24
694063.350320714,2.4580341103277e-24
694596.015977138,2.48281340738782e-24
695128.681633563,2.5158910823204e-24
695661.347289987,2.55619181234834e-24
696194.012946411,2.60243169926366e-24
696726.678602835,2.6531616707758e-24
697259.344259259,2.70680810585437e-24
697792.009915683,2.76172043550065e-24
698324.675572108,2.81621201200917e-24
698857.341228532,2.86862507700981e-24
699390.006884956,2.91735611701136e-24
699922.67254138,2.96092101746918e-24
700455.338197804,2.99798855096722e-24
700988.003854228,3.02741806639596e-24
701520.669510653,3.04829438686563e-24
702053.335167077,3.0599555954902e-24
702586.000823501,3.06200327823758e-24
703118.666479925,3.05432439104301e-24
703651.332136349,3.03707398363312e-24
704183.997792774,3.01070030625465e-24
704716.663449198,2.97590561363288e-24
705249.329105622,2.93362927481167e-24
705781.994762046,2.88502971728819e-24
706314.66041847,2.83144022716299e-24
706847.326074894,2.77433240866658e-24
707379.991731319,2.71528342929611e-24
707912.657387743,2.65591104908762e-24
708445.323044167,2.59784033267716e-24
708977.988700591,2.54265792124785e-24
709510.654357015,2.49185476292133e-24
710043.32001344,2.44679641836569e-24
710575.985669864,2.40867444992842e-24
711108.651326288,2.37847832265132e-24
711641.316982712,2.35696473209931e-24
712173.982639136,2.34463816400458e-24
712706.64829556,2.34173546346641e-24
713239.313951985,2.34822085865051e-24
713771.979608409,2.36379348537193e-24
714304.645264833,2.38788143793764e-24
714837.310921257,2.4196765150983e-24
715369.976577681,2.45814873618937e-24
715902.642234106,2.50207821948693e-24
716435.30789053,2.55009522075112e-24
716967.973546954,2.60071165627284e-24
717500.639203378,2.6523739943281e-24
718033.304859802,2.70350274881837e-24
718565.970516227,2.75253613626736e-24
719098.636172651,2.79798422336971e-24
719631.301829075,2.83846142305833e-24
720163.967485499,2.8727310029892e-24
720696.633141923,2.89974145491931e-24
721229.298798347,2.91865111462072e-24
721761.964454772,2.92885606742118e-24
722294.630111196,2.93001334476616e-24
722827.29576762,2.92202772336397e-24
723359.961424044,2.90508256626273e-24
723892.627080468,2.87961233905698e-24
724425.292736892,2.84629292643326e-24
724957.958393317,2.80603452725833e-24
725490.624049741,2.75993605873444e-24
726023.289706165,2.70926795061692e-24
726555.955362589,2.65542585936746e-24
727088.621019014,2.59988892162244e-24
727621.286675438,2.54418808518476e-24
728153.952331862,2.48984810812164e-24
728686.617988286,2.43835130471247e-24
729219.28364471,2.39109635331859e-24
729751.949301134,2.34935292865137e-24
730284.614957559,2.31422358575941e-24
730817.280613983,2.28662165977906e-24
731349.946270407,2.26724352319492e-24
731882.611926831,2.25653796506412e-24
732415.277583255,2.2547078624693e-24
732947.943239679,2.26169587660297e-24
733480.608896104,2.2771930179003e-24
734013.274552528,2.30064785752485e-24
734545.940208952,2.33127603304302e-24
735078.605865376,2.36809079288677e-24
735611.2715218,2.4099328789941e-24
736143.937178225,2.45550211832935e-24
736676.602834649,2.50338502439227e-24
737209.268491073,2.552122118283e-24
737741.934147497,2.60021798557112e-24
738274.599803921,2.64621347024168e-24
738807.265460346,2.68870983223973e-24
739339.93111677,2.72641124927448e-24
739872.596773194,2.75817206904359e-24
740405.262429618,2.78301025015121e-24
740937.928086042,2.80015764284681e-24
741470.593742467,2.80906559810943e-24
742003.259398891,2.80942548641396e-24
742535.925055315,2.80118101960829e-24
743068.590711739,2.78451833693044e-24
743601.256368163,2.75986682382889e-24
744133.922024587,2.72789175109816e-24
744666.587681012,2.68945964293292e-24
745199.253337436,2.64562587658797e-24
745731.91899386,2.59759721810022e-24
746264.584650284,2.54669975223125e-24
746797.250306708,2.49433212396133e-24
747329.915963133,2.44194101085121e-24
747862.581619557,2.39096195283679e-24
748395.247275981,2.34278963418614e-24
748927.912932405,2.29872579239018e-24
749460.578588829,2.25996190436121e-24
749993.244245254,2.22752513032191e-24
750525.909901678,2.20225776368129e-24
751058.575558102,2.18479389619112e-24
751591.241214526,2.17554013242846e-24
752123.90687095,2.17466312513992e-24
752656.572527374,2.18209408690961e-24
753189.238183799,2.1975162255281e-24
753721.903840223,2.22038962131074e-24
754254.569496647,2.24995253609813e-24
754787.235153071,2.28526630754981e-24
755319.900809495,2.32521788566488e-24
755852.56646592,2.36856727709852e-24
756385.232122344,2.41398440351728e-24
756917.897778768,2.4600724956205e-24
757450.563435192,2.50543540184602e-24
757983.229091616,2.54869032347764e-24
758515.89474804,2.58852398644906e-24
759048.560404465,2.62372434665403e-24
759581.226060889,2.65321998582485e-24
760113.891717313,2.6761039477891e-24
760646.557373737,2.69166798114439e-24
761179.223030161,2.69941205363791e-24
761711.888686586,2.69906803251038e-24
762244.55434301,2.69059462181412e-24
762777.219999434,2.67419603583697e-24
763309.885655858,2.65029561910319e-24
763842.551312282,2.61953878061391e-24
764375.216968707,2.58276527486303e-24
764907.882625131,2.54098310501011e-24
765440.548281555,2.49534402370398e-24
765973.213937979,2.44710976723979e-24
766505.879594403,2.39761176213316e-24
767038.545250827,2.34821228943312e-24
767571.210907252,2.3002697786147e-24
768103.876563676,2.25509407776768e-24
768636.5422201,2.21391812086012e-24
769169.207876524,2.17784332303754e-24
769701.873532948,2.14783466371535e-24
770234.539189373,2.12466996742194e-24
770767.204845797,2.10893031969093e-24
771299.870502221,2.1009814060773e-24
771832.536158645,2.10096218794744e-24
772365.201815069,2.10878216566455e-24
772897.867471494,2.1241272772953e-24
773430.533127918,2.1464650550392e-24
773963.198784342,2.17506305028486e-24
774495.864440766,2.20901065788656e-24
775028.53009719,2.24724590386841e-24
775561.195753614,2.28858625236055e-24
776093.861410039,2.33176390668289e-24
776626.527066463,2.37545912705531e-24
777159.192722887,2.41834591069015e-24
777691.858379311,2.45912022894711e-24
778224.524035735,2.49654463790903e-24
778757.18969216,2.52948476926513e-24
779289.855348584,2.55693501072453e-24
779822.521005008,2.57805576616634e-24
780355.186661432,2.59219281357339e-24
780887.852317856,2.59888914092398e-24
781420.517974281,2.59790765435844e-24
781953.183630705,2.58923613689669e-24
782485.849287129,2.57308218853372e-24
783018.514943553,2.54986844090442e-24
783551.180599977,2.52022573773726e-24
784083.846256401,2.48495638289347e-24
784616.511912826,2.44503575762581e-24
785149.17756925,2.40156541156313e-24
785681.843225674,2.35574886224412e-24
786214.508882098,2.30884996755468e-24
786747.174538522,2.26216304447045e-24
787279.840194947,2.21697221310589e-24
787812.505851371,2.1745164889867e-24
788345.171507795,2.1359465862764e-24
788877.837164219,2.1023095279807e-24
789410.502820643,2.07449708879191e-24
789943.168477067,2.05323300535243e-24
790475.834133492,2.0390504715493e-24
791008.499789916,2.03227924126443e-24
791541.16544634,2.03302993049273e-24
792073.831102764,2.0411990615373e-24
792606.496759188,2.05646615372269e-24
793139.162415613,2.07831622127404e-24
793671.828072037,2.10603144904078e-24
794204.493728461,2.13873545069629e-24
794737.159384885,2.17541197447491e-24
795269.825041309,2.21492715424705e-24
795802.490697733,2.25607427611778e-24
796335.156354158,2.2975951669379e-24
796867.822010582,2.33823440356847e-24
797400.487667006,2.37675693679126e-24
797933.15332343,2.41199952829102e-24
798465.818979854,2.44289111763317e-24
798998.484636278,2.46849025200922e-24
799531.150292703,2.48801748053403e-24
800063.815949127,2.50085990825024e-24
800596.481605551,2.50660746109553e-24
801129.147261975,2.5050560010379e-24
801661.812918399,2.49620645032049e-24
802194.478574824,2.48028281004263e-24
802727.144231248,2.45769769327214e-24
803259.809887672,2.42906437675117e-24
803792.475544096,2.39516775949789e-24
804325.141200521,2.35694194740896e-24
804857.806856945,2.31544442567604e-24
805390.472513369,2.27182424692637e-24
805923.138169793,2.22728567181407e-24
806455.803826217,2.18306166269906e-24
806988.469482642,2.14036827346104e-24
807521.135139066,2.10037896378265e-24
808053.80079549,2.06418171497334e-24
808586.466451914,2.0327543247115e-24
809119.132108338,2.00693463812815e-24
809651.797764762,1.98739462898941e-24
810184.463421187,1.97462412196151e-24
810717.129077611,1.96891839814251e-24
811249.794734035,1.97036580292865e-24
811782.460390459,1.9788479551932e-24
812315.126046883,1.99404602807966e-24
812847.791703307,2.01544442617934e-24
813380.457359732,2.04235589958448e-24
813913.123016156,2.07392840049492e-24
814445.78867258,2.10918319883379e-24
814978.454329004,2.14703855837121e-24
815511.119985428,2.18633543972889e-24
816043.785641853,2.22588313473056e-24
816576.451298277,2.26447725598067e-24
817109.116954701,2.3009556820402e-24
817641.782611125,2.33421230213009e-24
818174.448267549,2.36324195911152e-24
818707.113923973,2.38716007641863e-24
819239.779580398,2.40523842078945e-24
819772.445236822,2.41690583182822e-24
820305.110893246,2.42179657331779e-24
820837.77654967,2.4197279642965e-24
821370.442206094,2.41072225490053e-24
821903.107862519,2.39500631160787e-24
822435.773518943,2.3729940523895e-24
822968.439175367,2.3452852083451e-24
823501.104831791,2.31264089790338e-24
824033.770488215,2.27595719246746e-24
824566.43614464,2.23625578047153e-24
825099.101801064,2.19463592269884e-24
825631.767457488,2.15224651167244e-24
826164.433113912,2.11026547283283e-24
826697.098770336,2.0698477664392e-24
827229.76442676,2.03210327376287e-24
827762.430083185,1.99806314846181e-24
828295.095739609,1.9686466288339e-24
828827.761396033,1.94463813760416e-24
829360.427052457,1.92666759836112e-24
829893.092708881,1.91518233229492e-24
830425.758365306,1.91044568571416e-24
830958.42402173,1.91252413319408e-24
831491.089678154,1.92129107085491e-24
832023.755334578,1.93642120914738e-24
832556.420991002,1.95741198647601e-24
833089.086647426,1.98358613820703e-24
833621.752303851,2.01412867434786e-24
834154.417960275,2.04809082257768e-24
834687.083616699,2.08443142051054e-24
835219.749273123,2.12204384243531e-24
835752.414929547,2.15978915729366e-24
836285.080585972,2.19652435735238e-24
836817.746242396,2.23113858603621e-24
837350.41189882,2.26258830798869e-24
837883.077555244,2.28992240315462e-24
838415.743211668,2.31230757383568e-24
838948.408868092,2.32906357195559e-24
839481.074524517,2.33966570456056e-24
840013.740180941,2.34377351806972e-24
840546.405837365,2.34123554650086e-24
841079.071493789,2.33208816622135e-24
841611.737150213,2.3165649140099e-24
842144.402806637,2.29507745516328e-24
842677.068463062,2.26820925263874e-24
843209.734119486,2.23670415352479e-24
843742.39977591,2.20143387641388e-24
844275.065432334,2.16336878059238e-24
844807.731088759,2.12357123862467e-24
845340.396745183,2.08314528252653e-24
845873.062401607,2.04320967970397e-24
846405.728058031,2.00486634910577e-24
846938.393714455,1.96917164703587e-24
847471.05937088,1.93709805782274e-24
848003.725027304,1.90951672640469e-24
848536.390683728,1.88716176018362e-24
849069.056340152,1.87062236177523e-24
849601.721996576,1.86030918038587e-24
850134.387653,1.85645667059977e-24
850667.053309425,1.85911331128133e-24
851199.718965849,1.86814006460346e-24
851732.384622273,1.88320908326983e-24
852265.050278697,1.90382458076984e-24
852797.715935121,1.92932966289817e-24
853330.381591546,1.95893050692166e-24
853863.04724797,1.99171046774731e-24
854395.712904394,2.02667070495349e-24
854928.378560818,2.06274671192409e-24
855461.044217242,2.09884873644019e-24
855993.709873666,2.13388454519401e-24
856526.375530091,2.16679904957238e-24
857059.041186515,2.19659776365335e-24
857591.706842939,2.22238214524876e-24
858124.372499363,2.2433707149773e-24
858657.038155787,2.25891998646971e-24
859189.703812212,2.26854646915085e-24
859722.369468636,2.2719409398961e-24
860255.03512506,2.26897425278792e-24
860787.700781484,2.25969660888444e-24
861320.366437908,2.24434927170129e-24
861853.032094332,2.22333851597126e-24
862385.697750757,2.19724287498757e-24
862918.363407181,2.1667789332374e-24
863451.029063605,2.13279144394086e-24
863983.694720029,2.09622292928839e-24
864516.360376453,2.05809465129967e-24
865049.026032878,2.01945888300513e-24
865581.691689302,1.98139255060901e-24
866114.357345726,1.94494658294808e-24
866647.02300215,1.91112386370475e-24
867179.688658574,1.88084913033928e-24
867712.354314999,1.85494559316481e-24
868245.019971423,1.83410646908457e-24
868777.685627847,1.8188739745981e-24
869310.351284271,1.80963289115535e-24
869843.016940695,1.8065911801054e-24
870375.682597119,1.80977876939816e-24
870908.348253544,1.8190430859613e-24
871441.013909968,1.83405939520697e-24
871973.679566392,1.85433464304992e-24
872506.345222816,1.87923082751146e-24
873039.01087924,1.90797153689888e-24
873571.676535665,1.93967441037317e-24
874104.342192089,1.97337246757897e-24
874637.007848513,2.00804530940489e-24
875169.673504937,2.04264386481887e-24
875702.339161361,2.07612612324154e-24
876235.004817785,2.10748528461594e-24
876767.67047421,2.13577504176663e-24
877300.336130634,2.16014349841231e-24
877833.001787058,2.17984996845396e-24
878365.667443482,2.19429577367685e-24
878898.333099906,2.20302822693683e-24
879430.998756331,2.20576897087307e-24
879963.664412755,2.20240528255372e-24
880496.330069179,2.19300862798523e-24
881028.995725603,2.17781927351807e-24
881561.661382027,2.15724449604363e-24
882094.327038451,2.13185180510463e-24
882626.992694876,2.10233863088621e-24
883159.6583513,2.06952664439548e-24
883692.324007724,2.03432938660322e-24
884224.989664148,1.99772361528485e-24
884757.655320572,1.96073051760112e-24
885290.320976996,1.9243747534136e-24
885822.986633421,1.88966400794701e-24
886355.652289845,1.85755702137035e-24
886888.317946269,1.8289325804768e-24
887420.983602693,1.80456714128773e-24
887953.649259118,1.78511419332991e-24
888486.314915542,1.77108446900554e-24
889018.980571966,1.76282949516873e-24
889551.64622839,1.76053412636121e-24
890084.311884814,1.7642093649848e-24
890616.977541239,1.77369596756767e-24
891149.643197663,1.78866634181675e-24
891682.308854087,1.80863505798422e-24
892214.974510511,1.83297430287516e-24
892747.640166935,1.86093041416443e-24
893280.305823359,1.89164807524955e-24
893812.971479784,1.92419404544161e-24
894345.637136208,1.95758178575392e-24
894878.302792632,1.99080512713095e-24
895410.968449056,2.02286687132748e-24
895943.63410548,2.05279934190883e-24
896476.299761905,2.07970530035386e-24
897008.965418329,2.10277449216085e-24
897541.631074753,2.12130782941222e-24
898074.296731177,2.13473870361277e-24
898606.962387601,2.14265073476975e-24
899139.628044025,2.14478793252762e-24
899672.29370045,2.14106205938133e-24
900204.959356874,2.1315487037922e-24
900737.625013298,2.11650232806515e-24
901270.290669722,2.09632506033451e-24
901802.956326146,2.07157185028745e-24
902335.621982571,2.04292974627043e-24
902868.287638995,2.01119308542759e-24
903400.953295419,1.97724891167442e-24
903933.618951843,1.94204001382691e-24
904466.284608267,1.90654973321397e-24
904998.950264691,1.87176252641352e-24
905531.615921116,1.83864610535345e-24
906064.28157754,1.80811247664708e-24
906596.947233964,1.78100173834452e-24
907129.612890388,1.7580501241884e-24
907662.278546812,1.7398741069958e-24
908194.944203237,1.72694928927316e-24
908727.609859661,1.7196014529794e-24
909260.275516085,1.71799395133994e-24
909792.941172509,1.72212387438299e-24
910325.606828933,1.73182092816627e-24
910858.272485358,1.74675273410658e-24
911390.938141782,1.7664456578396e-24
911923.603798206,1.79028049596459e-24
912456.26945463,1.8175218619998e-24
912988.935111054,1.84733884045393e-24
913521.600767478,1.87882908743401e-24
914054.266423903,1.9110404570237e-24
914586.932080327,1.94300528796525e-24
915119.597736751,1.97376185196839e-24
915652.263393175,2.00238892875211e-24
916184.929049599,2.02802324937402e-24
916717.594706024,2.04989860849538e-24
917250.260362448,2.06735169252203e-24
917782.926018872,2.07984876039926e-24
918315.591675296,2.0870042084189e-24
918848.25733172,2.08858395405106e-24
919380.922988144,2.0845168673905e-24
919913.588644569,2.07489732675807e-24
920446.254300993,2.05997481679538e-24
920978.919957417,2.04015856314033e-24
921511.585613841,2.01599009336955e-24
922044.251270266,1.98814284543268e-24
922576.91692669,1.95739077986936e-24
923109.582583114,1.9245931573759e-24
923642.248239538,1.89066554729173e-24
924174.913895962,1.85655262335149e-24
924707.579552386,1.8232094328136e-24
925240.245208811,1.7915554635115e-24
925772.910865235,1.76246989672349e-24
926305.576521659,1.73675203992026e-24
926838.242178083,1.71510160141553e-24
927370.907834507,1.69810190431041e-24
927903.573490931,1.68619891902357e-24
928436.239147356,1.6796921348235e-24
928968.90480378,1.67872253587319e-24
929501.570460204,1.68327420400409e-24
930034.236116628,1.69316791975268e-24
930566.901773052,1.70807514993116e-24
931099.567429477,1.72752002673504e-24
931632.233085901,1.75089557550592e-24
932164.898742325,1.77748611639668e-24
932697.564398749,1.80648055520183e-24
933230.230055173,1.83700574371413e-24
933762.895711598,1.86814000104513e-24
934295.561368022,1.89894877922044e-24
934828.227024446,1.92850837517363e-24
935360.89268087,1.95593233366177e-24
935893.558337294,1.98040121291872e-24
936426.223993718,2.00117763033681e-24
936958.889650143,2.01763276669965e-24
937491.555306567,2.02926930959267e-24
938024.220962991,2.03572420988146e-24
938556.886619415,2.03678663509532e-24
939089.552275839,2.03240293742613e-24
939622.217932264,2.02267642240425e-24
940154.883588688,2.00786544098786e-24
940687.549245112,1.98837279379808e-24
941220.214901536,1.96473751726045e-24
941752.88055796,1.93761282337103e-24
942285.546214385,1.90776429842965e-24
942818.211870809,1.87601983482754e-24
943350.877527233,1.84326708544656e-24
943883.543183657,1.81042241146833e-24
944416.208840081,1.77840171892046e-24
944948.874496505,1.74809622587211e-24
945481.54015293,1.72034327477827e-24
946014.205809354,1.69591034218729e-24
946546.871465778,1.67546069107887e-24
947079.537122202,1.65954961460607e-24
947612.202778626,1.64859203704183e-24
948144.868435051,1.6428637909206e-24
948677.534091475,1.64248997964172e-24
949210.199747899,1.64743899767568e-24
949742.865404323,1.65752204404104e-24
950275.531060747,1.67241397161382e-24
950808.196717172,1.69163615798574e-24
951340.862373596,1.71459793071299e-24
951873.52803002,1.7405943206287e-24
952406.193686444,1.76883970744287e-24
952938.859342868,1.7984805976268e-24
953471.524999292,1.82862624277791e-24
954004.190655717,1.85837509218208e-24
954536.856312141,1.88683493809443e-24
955069.521968565,1.91315380858669e-24
955602.187624989,1.93654550819709e-24
956134.853281413,1.95630776012684e-24
956667.518937838,1.97184395808265e-24
957200.184594262,1.98268309805298e-24
957732.850250686,1.9884869079379e-24
958265.51590711,1.98906798459488e-24
958798.181563534,1.98438511545592e-24
959330.847219959,1.97455462078469e-24
959863.512876383,1.95983868593444e-24
960396.178532807,1.94063722880126e-24
960928.844189231,1.91748622414929e-24
961461.509845655,1.89102555424973e-24
961994.17550208,1.86200122396604e-24
962526.841158504,1.83122097663528e-24
963059.506814928,1.79954767478866e-24
963592.172471352,1.76786723756372e-24
964124.838127776,1.7370664967132e-24
964657.5037842,1.70800252742265e-24
965190.169440625,1.68147952978705e-24
965722.835097049,1.65823226049854e-24
966255.500753473,1.63889716900974e-24
966788.166409897,1.62399093351265e-24
967320.832066321,1.6139112417048e-24
967853.497722746,1.6089079022195e-24
968386.16337917,1.60909113524054e-24
968918.829035594,1.6144136940949e-24
969451.494692018,1.62468370114519e-24
969984.160348442,1.63956651763067e-24
970516.826004867,1.65859541651031e-24
971049.491661291,1.68118394752868e-24
971582.157317715,1.70664227230596e-24
972114.822974139,1.73420273034674e-24
972647.488630563,1.76303728904712e-24
973180.154286987,1.79227615212084e-24
973712.819943412,1.8210508499878e-24
974245.485599836,1.84849704624111e-24
974778.15125626,1.87379833872827e-24
975310.816912684,1.89619690861193e-24
975843.482569108,1.91502287065509e-24
976376.148225532,1.92970714991021e-24
976908.813881957,1.9398055486092e-24
977441.479538381,1.9450039137319e-24
977974.145194805,1.94513481519983e-24
978506.810851229,1.940169003125e-24
979039.476507653,1.93023488996968e-24
979572.142164078,1.91559738863932e-24
980104.807820502,1.8966583242652e-24
980637.473476926,1.87394467418768e-24
981170.13913335,1.84808910867401e-24
981702.804789774,1.81981860871382e-24
982235.470446198,1.78992291588899e-24
982768.136102623,1.75924113999442e-24
983300.801759047,1.72863375752596e-24
983833.467415471,1.69895598742011e-24
984366.133071895,1.6710368982116e-24
984898.798728319,1.64565231388945e-24
985431.464384744,1.62350180817608e-24
985964.130041168,1.60519514818378e-24
986496.795697592,1.5912269168152e-24
987029.461354016,1.58196396314964e-24
987562.12701044,1.57764067599284e-24
988094.792666865,1.5783458240361e-24
988627.458323289,1.58402380294191e-24
989160.123979713,1.5944735148984e-24
989692.789636137,1.6093626381626e-24
990225.455292561,1.62822208673393e-24
990758.120948986,1.65047599545113e-24
991290.78660541,1.67544679155739e-24
991823.452261834,1.70238292870878e-24
992356.117918258,1.73047695104728e-24
992888.783574682,1.75888770795902e-24
993421.449231107,1.78676665825494e-24
993954.114887531,1.81328193349233e-24
994486.780543955,1.83764345990776e-24
995019.446200379,1.85912384820063e-24
995552.111856803,1.87708227998513e-24
996084.777513227,1.89097603444672e-24
996617.443169652,1.90038578166297e-24
997150.108826076,1.90501965960726e-24
997682.7744825,1.9047248268687e-24
998215.440138924,1.89949094693592e-24
998748.105795348,1.8894513387811e-24
999280.771451773,1.87487790149847e-24
999813.437108197,1.8561720470024e-24
1000346.10276462,1.83385437069757e-24
1000878.76842104,1.80854860045882e-24
1001411.43407747,1.78096610369825e-24
1001944.09973389,1.75188090969337e-24
1002476.76539032,1.72210964516059e-24
1003009.43104674,1.69249033154326e-24
1003542.09670317,1.66384907765891e-24
1004074.76235959,1.63698774474022e-24
1004607.42801601,1.61265378037469e-24
1005140.09367244,1.59152329431848e-24
1005672.75932886,1.57417400662385e-24
1006205.42498529,1.56107709469302e-24
1006738.09064171,1.55257718235263e-24
1007270.75629814,1.54889034661553e-24
1007803.42195456,1.55008946525068e-24
1008336.08761098,1.55610713894917e-24
1008868.75326741,1.56673767516201e-24
1009401.41892383,1.58164069160551e-24
1009934.08458026,1.60035601516647e-24
1010466.75023668,1.62231201181483e-24
1010999.4158931,1.64684209350197e-24
1011532.08154953,1.67321307773482e-24
1012064.74720595,1.70063070450552e-24
1012597.41286238,1.72827962795489e-24
1013130.0785188,1.75533531544358e-24
1013662.74417523,1.78099218244431e-24
1014195.40983165,1.80448667445524e-24
1014728.07548807,1.82511940294956e-24
1015260.7411445,1.84227235000869e-24
1015793.40680092,1.85543098216494e-24
1016326.07245735,1.86419808517427e-24
1016858.73811377,1.86830298548578e-24
1017391.40377019,1.86760715234066e-24
1017924.06942662,1.86211424178524e-24
1018456.73508304,1.85196872139678e-24
1018989.40073947,1.83744332384243e-24
1019522.06639589,1.81894140604628e-24
1020054.73205232,1.79697818112978e-24
1020587.39770874,1.77217366810661e-24
1021120.06336516,1.74521952510052e-24
1021652.72902159,1.71687912633823e-24
1022185.39467801,1.68794428626853e-24
1022718.06033444,1.65923337437208e-24
1023250.72599086,1.63154876980274e-24
1023783.39164728,1.60566602201029e-24
1024316.05730371,1.58230873530203e-24
1024848.72296013,1.56212266815716e-24
1025381.38861656,1.54566444766834e-24
1025914.05427298,1.53337996129555e-24
1026446.71992941,1.52559745183498e-24
1026979.38558583,1.52250817124171e-24
1027512.05124225,1.52417637815945e-24
1028044.71689868,1.53052161458372e-24
1028577.3825551,1.54133077639203e-24
1029110.04821153,1.55626035833937e-24
1029642.71386795,1.57485485338454e-24
1030175.37952438,1.59654718433394e-24
1030708.0451808,1.62068275783433e-24
1031240.71083722,1.6465368987284e-24
1031773.37649365,1.67334025709146e-24
1032306.04215007,1.70029088824248e-24
1032838.7078065,1.7265914762205e-24
1033371.37346292,1.75145674468527e-24
1033904.03911934,1.77415127507098e-24
1034436.70477577,1.79399582366619e-24
1034969.37043219,1.81040215619152e-24
1035502.03608862,1.82287674679918e-24
1036034.70174504,1.83104333757014e-24
1036567.36740147,1.83464843145708e-24
1037100.03305789,1.83357220338692e-24
1037632.69871431,1.8278301235911e-24
1038165.36437074,1.81757205442456e-24
1038698.03002716,1.80308180117769e-24
1039230.69568359,1.78475913533495e-24
1039763.36134001,1.7631152943937e-24
1040296.02699643,1.73876109690916e-24
1040828.69265286,1.71238184638293e-24
1041361.35830928,1.68471949828526e-24
1041894.02396571,1.65655316850569e-24
1042426.68962213,1.62868090443796e-24
1042959.35527856,1.60187850996271e-24
1043492.02093498,1.57690334185595e-24
1044024.6865914,1.55444947995847e-24
1044557.35224783,1.53514439791479e-24
1045090.01790425,1.51951589078518e-24
1045622.68356068,1.50799483632037e-24
1046155.3492171,1.50088309622921e-24
1046688.01487353,1.49836221125055e-24
1047220.68052995,1.50047620284392e-24
1047753.34618637,1.50713724192155e-24
1048286.0118428,1.51812548406809e-24
1048818.67749922,1.53309770665839e-24
1049351.34315565,1.5515932955789e-24
1049884.00881207,1.57305462479846e-24
1050416.67446849,1.59683557486642e-24
1050949.34012492,1.62222533461887e-24
1051482.00578134,1.64846726801911e-24
1052014.67143777,1.67478142895112e-24
1052547.33709419,1.70038669639651e-24
1053080.00275062,1.72452350776641e-24
1053612.66840704,1.74647569630857e-24
1054145.33406346,1.76559065168955e-24
1054677.99971989,1.78130289614666e-24
1055210.66537631,1.79313720125778e-24
1055743.33103274,1.80073774901995e-24
1056275.99668916,1.80387205708044e-24
1056808.66234558,1.80243301970599e-24
1057341.32800201,1.79645048422279e-24
1057873.99365843,1.78607797799329e-24
1058406.65931486,1.77160627888742e-24
1058939.32497128,1.75343486411169e-24
1059471.99062771,1.73207575826067e-24
1060004.65628413,1.70812820979551e-24
1060537.32194055,1.68226870137037e-24
1061069.98759698,1.65522968974329e-24
1061602.6532534,1.6277700869792e-24
1062135.31890983,1.60066605281607e-24
1062667.98456625,1.57468133145295e-24
1063200.65022267,1.55054455358822e-24
1063733.3158791,1.52893236350752e-24
1064265.98153552,1.51044680746595e-24
1064798.64719195,1.49559603664774e-24
1065331.31284837,1.48478992679427e-24
1065863.9785048,1.47831409320463e-24
1066396.64416122,1.47632959440309e-24
1066929.30981764,1.47887226662659e-24
1067461.97547407,1.48584004470903e-24
1067994.64113049,1.49701121645278e-24
1068527.30678692,1.51203572625698e-24
1069059.97244334,1.53045520133449e-24
1069592.63809976,1.55171886397045e-24
1070125.30375619,1.57518394071847e-24
1070657.96941261,1.60015489036152e-24
1071190.63506904,1.62588640184428e-24
1071723.30072546,1.65161839069289e-24
1072255.96638189,1.6765875681171e-24
1072788.63203831,1.70005152037769e-24
1073321.29769473,1.72131918237335e-24
1073853.96335116,1.73975616337965e-24
1074386.62900758,1.75481978666181e-24
1074919.29466401,1.76605526882832e-24
1075451.96032043,1.77312557179709e-24
1075984.62597686,1.77581246146498e-24
1076517.29163328,1.77402644912316e-24
1077049.9572897,1.767804147132e-24
1077582.62294613,1.75731405028194e-24
1078115.28860255,1.74284525924708e-24
1078647.95425898,1.72480311482885e-24
1079180.6199154,1.70369342301107e-24
1079713.28557182,1.68011152551035e-24
1080245.95122825,1.65472589030392e-24
1080778.61688467,1.62825110587564e-24
1081311.2825411,1.60143936423547e-24
1081843.94819752,1.57504694133615e-24
1082376.61385395,1.54981686883745e-24
1082909.27951037,1.5264566815883e-24
1083441.94516679,1.50562696414005e-24
1083974.61082322,1.48790608424863e-24
1084507.27647964,1.47378591108943e-24
1085039.94213607,1.46365316753397e-24
1085572.60779249,1.45777557931937e-24
1086105.27344891,1.45630449949598e-24
1086637.93910534,1.45925891241862e-24
1087170.60476176,1.46652886200068e-24
1087703.27041819,1.47788389905995e-24
1088235.93607461,1.4929749718183e-24
1088768.60173104,1.51134175568994e-24
1089301.26738746,1.53243636473386e-24
1089833.93304388,1.55562592444612e-24
1090366.59870031,1.5802189734796e-24
1090899.26435673,1.6054927025891e-24
1091431.93001316,1.63069172655072e-24
1091964.59566958,1.65507666979515e-24
1092497.261326,1.67792151058855e-24
1093029.92698243,1.6985533079535e-24
1093562.59263885,1.71636274663221e-24
1094095.25829528,1.73081951750828e-24
1094627.9239517,1.74149364598031e-24
1095160.58960813,1.7480624681946e-24
1095693.25526455,1.75032498887357e-24
1096225.92092097,1.74820371583132e-24
1096758.5865774,1.74174909988646e-24
1097291.25223382,1.73113172346592e-24
1097823.91789025,1.71665285891146e-24
1098356.58354667,1.69871313125411e-24
1098889.2492031,1.67782035405835e-24
1099421.91485952,1.6545646786685e-24
1099954.58051594,1.62960625807541e-24
1100487.24617237,1.60364832950491e-24
1101019.91182879,1.57742927548924e-24
1101552.57748522,1.55168840925033e-24
1102085.24314164,1.52715526226635e-24
1102617.90879806,1.50451845899724e-24
1103150.57445449,1.48441650747341e-24
1103683.24011091,1.46741230891349e-24
1104215.90576734,1.45397776847852e-24
1104748.57142376,1.44447837526941e-24
1105281.23708019,1.43917127926701e-24
1105813.90273661,1.43819058035886e-24
1106346.56839303,1.44154228795805e-24
1106879.23404946,1.44911263811243e-24
1107411.89970588,1.46065834509531e-24
1107944.56536231,1.47582705998287e-24
1108477.23101873,1.49416435136696e-24
1109009.89667515,1.51511716218011e-24
1109542.56233158,1.53806523561262e-24
1110075.227988,1.56232638618903e-24
1110607.89364443,1.58718209171044e-24
1111140.55930085,1.61189913257296e-24
1111673.22495728,1.63574761502271e-24
1112205.8906137,1.65802317905626e-24
1112738.55627012,1.67806807045795e-24
1113271.22192655,1.69529142046424e-24
1113803.88758297,1.70918279617916e-24
1114336.5532394,1.71932644046706e-24
1114869.21889582,1.72542215887436e-24
1115401.88455224,1.72727707078049e-24
1115934.55020867,1.72483273678518e-24
1116467.21586509,1.71814660136428e-24
1116999.88152152,1.7073989429903e-24
1117532.54717794,1.69289151576836e-24
1118065.21283437,1.67503217691266e-24
1118597.87849079,1.65432596582262e-24
1119130.54414721,1.63136037307642e-24
1119663.20980364,1.60678272522105e-24
1120195.87546006,1.58129354721332e-24
1120728.54111649,1.5556168848109e-24
1121261.20677291,1.53047569578233e-24
1121793.87242934,1.50658720374239e-24
1122326.53808576,1.48462145453212e-24
1122859.20374218,1.46519999703702e-24
1123391.86939861,1.4488651136555e-24
1123924.53505503,1.43607418286848e-24
1124457.20071146,1.42717692963344e-24
1124989.86636788,1.42241260197696e-24
1125522.5320243,1.42190347531295e-24
1126055.19768073,1.42564382763242e-24
1126587.86333715,1.43350707658119e-24
1127120.52899358,1.4452496987465e-24
1127653.19465,1.46051432709497e-24
1128185.86030643,1.478840108602e-24
1128718.52596285,1.49968383668011e-24
1129251.19161927,1.52242464412278e-24
1129783.8572757,1.5463902857292e-24
1130316.52293212,1.57087381298822e-24
1130849.18858855,1.59515130195276e-24
1131381.85424497,1.61851065298011e-24
1131914.51990139,1.64026162019945e-24
1132447.18555782,1.65976322277571e-24
1132979.85121424,1.67644079384844e-24
1133512.51687067,1.68979972267259e-24
1134045.18252709,1.69944706789136e-24
1134577.84818352,1.70509144759195e-24
1135110.51383994,1.70655897057799e-24
1135643.17949636,1.70379748589747e-24
1136175.84515279,1.69687896393279e-24
1136708.51080921,1.68599389884052e-24
1137241.17646564,1.67144488116801e-24
1137773.84212206,1.65364317138087e-24
1138306.50777848,1.63309404544898e-24
1138839.17343491,1.61037817210321e-24
1139371.83909133,1.58614349155537e-24
1139904.50474776,1.56107964849515e-24
1140437.17040418,1.53589596683171e-24
1140969.83606061,1.51130739153576e-24
1141502.50171703,1.48801256172745e-24
1142035.16737345,1.46666974658986e-24
1142567.83302988,1.44788149888352e-24
1143100.4986863,1.43217713994738e-24
1143633.16434273,1.4199935779464e-24
1144165.82999915,1.41166765520625e-24
1144698.49565558,1.40742383733734e-24
1145231.161312,1.40736849058987e-24
1145763.82696842,1.41148822622386e-24
1146296.49262485,1.41964651220247e-24
1146829.15828127,1.43159215099953e-24
1147361.8239377,1.44696357091732e-24
1147894.48959412,1.46530188083316e-24
1148427.15525054,1.48606195392711e-24
1148959.82090697,1.5086303923216e-24
1149492.48656339,1.53233972816774e-24
1150025.15221982,1.55648917545756e-24
1150557.81787624,1.5803722463205e-24
1151090.48353267,1.60328541639445e-24
1151623.14918909,1.62455224828258e-24
1152155.81484551,1.64355113809954e-24
1152688.48050194,1.65972011629092e-24
1153221.14615836,1.67258342846955e-24
1153753.81181479,1.68175773012101e-24
1154286.47747121,1.6869734407909e-24
1154819.14312763,1.68806490078884e-24
1155351.80878406,1.68499502430448e-24
1155884.47444048,1.67784572270397e-24
1156417.14009691,1.66681197171632e-24
1156949.80575333,1.65220506737887e-24
1157482.47140976,1.63444019800078e-24
1158015.13706618,1.61401749923373e-24
1158547.8027226,1.59152186847322e-24
1159080.46837903,1.5675893458479e-24
1159613.13403545,1.54290636816836e-24
1160145.79969188,1.5181702891053e-24
1160678.4653483,1.49408902390647e-24
1161211.13100472,1.47134266879776e-24
1161743.79666115,1.45057870093525e-24
1162276.46231757,1.43238286679827e-24
1162809.127974,1.41726997344207e-24
1163341.79363042,1.40566160889136e-24
1163874.45928685,1.39787935799605e-24
1164407.12494327,1.39413349638118e-24
1164939.79059969,1.39452057147039e-24
1165472.45625612,1.39901237761865e-24
1166005.12191254,1.4074665623089e-24
1166537.78756897,1.41962368635328e-24
1167070.45322539,1.43511849480322e-24
1167603.11888182,1.45349022429035e-24
1168135.78453824,1.47419415685142e-24
1168668.45019466,1.49662192855767e-24
1169201.11585109,1.52010726795896e-24
1169733.78150751,1.54396472014438e-24
1170266.44716394,1.56749224404112e-24
1170799.11282036,1.58999795547977e-24
1171331.77847678,1.61082337574333e-24
1171864.44413321,1.62935740253583e-24
1172397.10978963,1.64505192167642e-24
1172929.77544606,1.65744802491043e-24
1173462.44110248,1.66617640500498e-24
1173995.10675891,1.67097875089069e-24
1174527.77241533,1.67170829911894e-24
1175060.43807175,1.66833651063515e-24
1175593.10372818,1.6609526343146e-24
1176125.7693846,1.64976328533902e-24
1176658.43504103,1.6350826502774e-24
1177191.10069745,1.61732895861759e-24
1177723.76635387,1.59700804527707e-24
1178256.4320103,1.5746952785314e-24
1178789.09766672,1.55102938919333e-24
1179321.76332315,1.52668642838914e-24
1179854.42897957,1.5023572846016e-24
1180387.094636,1.47873638486492e-24
1180919.76029242,1.45649788595048e-24
1181452.42594884,1.43627169851969e-24
1181985.09160527,1.41863095837835e-24
1182517.75726169,1.40407487596468e-24
1183050.42291812,1.39301237474568e-24
1183583.08857454,1.38574912358999e-24
1184115.75423096,1.38248528137489e-24
1184648.41988739,1.38330100462034e-24
1185181.08554381,1.38816138507282e-24
1185713.75120024,1.39691285390858e-24
1186246.41685666,1.40929108230891e-24
1186779.08251309,1.42492505950172e-24
1187311.74816951,1.44335133305984e-24
1187844.41382593,1.46402704172473e-24
1188377.07948236,1.48634388252796e-24
1188909.74513878,1.50964320386997e-24
1189442.41079521,1.53324350260528e-24
1189975.07645163,1.55645206594627e-24
1190507.74210805,1.57859337300676e-24
1191040.40776448,1.59901277951074e-24
1191573.0734209,1.61711461465294e-24
1192105.73907733,1.63236700040912e-24
1192638.40473375,1.64432225197157e-24
1193171.07039018,1.65262730583628e-24
1193703.7360466,1.65703543020215e-24
1194236.40170302,1.65741092259459e-24
1194769.06735945,1.65373911764728e-24
1195301.73301587,1.64611860260804e-24
1195834.3986723,1.63476231407051e-24
1196367.06432872,1.61999432628011e-24
1196899.72998515,1.60223094587921e-24
1197432.39564157,1.58198087048155e-24
1197965.06129799,1.55982208503477e-24
1198497.72695442,1.53638596260666e-24
1199030.39261084,1.51234493162853e-24
1199563.05826727,1.48838239450247e-24
1200095.72392369,1.46518405516317e-24
1200628.38958011,1.44341203681437e-24
1201161.05523654,1.42368384399028e-24
1201693.72089296,1.40656324633315e-24
1202226.38654939,1.39253212489429e-24
1202759.05220581,1.38198804766289e-24
1203291.71786224,1.37522407575821e-24
1203824.38351866,1.37242602347252e-24
1204357.04917508,1.3736622632045e-24
1204889.71483151,1.37888778785341e-24
1205422.38048793,1.38794187731768e-24
1205955.04614436,1.40054969195285e-24
1206487.71180078,1.41633856364742e-24
1207020.3774572,1.43484264291615e-24
1207553.04311363,1.45551628990005e-24
1208085.70877005,1.47775190920639e-24
1208618.37442648,1.50089835208626e-24
1209151.0400829,1.52427907197165e-24
1209683.70573933,1.54720736825508e-24
1210216.37139575,1.56901652827252e-24
1210749.03705217,1.58906482640709e-24
1211281.7027086,1.60676777875941e-24
1211814.36836502,1.6216064329718e-24
1212347.03402145,1.63314766688402e-24
1212879.69967787,1.64104663565758e-24
1213412.36533429,1.64507591330622e-24
1213945.03099072,1.64510818498544e-24
1214477.69664714,1.64113839530423e-24
1215010.36230357,1.63327770271705e-24
1215543.02795999,1.6217448403536e-24
1216075.69361642,1.6068687592459e-24
1216608.35927284,1.58907446989731e-24
1217141.02492926,1.56886940680046e-24
1217673.69058569,1.54683156075309e-24
1218206.35624211,1.52359198955926e-24
1218739.02189854,1.49981533060422e-24
1219271.68755496,1.47618206986604e-24
1219804.35321139,1.45336635998093e-24
1220337.01886781,1.43202499974898e-24
1220869.68452423,1.41276019743598e-24
1221402.35018066,1.39612506299216e-24
1221935.01583708,1.38259141178436e-24
1222467.68149351,1.37254110681168e-24
1223000.34714993,1.36625695578527e-24
1223533.01280635,1.36390880743539e-24
1224065.67846278,1.36556046609572e-24
1224598.3441192,1.37115040569506e-24
1225131.00977563,1.38051014030672e-24
1225663.67543205,1.39336200592061e-24
1226196.34108848,1.40932460304296e-24
1226729.0067449,1.42792570726376e-24
1227261.67240132,1.44862474256724e-24
1227794.33805775,1.47080995326658e-24
1228327.00371417,1.49383682021179e-24
1228859.6693706,1.51702965777024e-24
1229392.33502702,1.53971290313977e-24
1229925.00068344,1.56122402569239e-24
1230457.66633987,1.58093457805465e-24
1230990.33199629,1.5982698570138e-24
1231522.99765272,1.61272259771599e-24
1232055.66330914,1.62387116938193e-24
1232588.32896557,1.63138555474344e-24
1233120.99462199,1.63504566310932e-24
1233653.66027841,1.63474226839683e-24
1234186.32593484,1.6304755105702e-24
1234718.99159126,1.62236707950016e-24
1235251.65724769,1.61064633087701e-24
1235784.32290411,1.5956469202172e-24
1236316.98856054,1.57779880600074e-24
1236849.65421696,1.55761289600371e-24
1237382.31987338,1.53566475337653e-24
1237914.98552981,1.51258846099613e-24
1238447.65118623,1.48904010926319e-24
1238980.31684266,1.46569890275249e-24
1239512.98249908,1.44323025971543e-24
1240045.6481555,1.42228275942536e-24
1240578.31381193,1.40344877076516e-24
1241110.97946835,1.3872719287476e-24
1241643.64512478,1.37420798931408e-24
1242176.3107812,1.36463030504432e-24
1242708.97643763,1.35880788739916e-24
1243241.64209405,1.35690246557243e-24
1243774.30775047,1.35896149993343e-24
1244306.9734069,1.36491755646653e-24
1244839.63906332,1.37459233969699e-24
1245372.30471975,1.38769803425274e-24
1245904.97037617,1.40385090609252e-24
1246437.63603259,1.42257527013142e-24
1246970.30168902,1.44332165140265e-24
1247502.96734544,1.46548792577046e-24
1248035.63300187,1.48842530368283e-24
1248568.29865829,1.51146607360245e-24
1249100.96431472,1.53393764431084e-24
1249633.62997114,1.55518449455156e-24
1250166.29562756,1.57458852148907e-24
1250698.96128399,1.59158423490296e-24
1251231.62694041,1.60567632281045e-24
1251764.29259684,1.61645291700423e-24
1252296.95825326,1.62359659462527e-24
1252829.62390968,1.62690194738691e-24
1253362.28956611,1.62626323486811e-24
1253894.95522253,1.62170150480127e-24
1254427.62087896,1.61333812930307e-24
1254960.28653538,1.60141846194865e-24
1255492.95219181,1.5862765721213e-24
1256025.61784823,1.56835196712717e-24
1256558.28350465,1.54815643096e-24
1257090.94916108,1.52627093982502e-24
1257623.6148175,1.50332294428618e-24
1258156.28047393,1.4799711152249e-24
1258688.94613035,1.45688665191602e-24
1259221.61178678,1.43473209450555e-24
1259754.2774432,1.41414339733746e-24
1260286.94309962,1.39570992157592e-24
1260819.60875605,1.37996046029131e-24
1261352.27441247,1.3673436273765e-24
1261884.9400689,1.35821972292204e-24
1262417.60572532,1.35284520048568e-24
1262950.27138174,1.35137265086731e-24
1263482.93703817,1.35383594780816e-24
1264015.60269459,1.36016284861705e-24
1264548.26835102,1.37015794761995e-24
1265080.93400744,1.38353405358309e-24
1265613.59966387,1.39989301402592e-24
1266146.26532029,1.41876217630065e-24
1266678.93097671,1.43958749002817e-24
1267211.59663314,1.46176453546673e-24
1267744.26228956,1.48464393906236e-24
1268276.92794599,1.50756368268925e-24
1268809.59360241,1.52985461019785e-24
1269342.25925883,1.55086961414253e-24
1269874.92491526,1.56999774927143e-24
1270407.59057168,1.586681655486e-24
1270940.25622811,1.60043586166091e-24
1271472.92188453,1.61085950456799e-24
1272005.58754096,1.61764891101135e-24
1272538.25319738,1.62060338174482e-24
1273070.9188538,1.61963762368514e-24
1273603.58451023,1.61477378922792e-24
1274136.25016665,1.6061511233161e-24
1274668.91582308,1.59401651588914e-24
1275201.5814795,1.57871703820263e-24
1275734.24713592,1.56069323786226e-24
1276266.91279235,1.54046183017421e-24
1276799.57844877,1.51860860584238e-24
1277332.2441052,1.49575733203073e-24
1277864.90976162,1.47256782587483e-24
1278397.57541805,1.44970466439578e-24
1278930.24107447,1.42783285072765e-24
1279462.90673089,1.40757242371561e-24
1279995.57238732,1.38951096149464e-24
1280528.23804374,1.37416226329184e-24
1281060.90370017,1.36196926703755e-24
1281593.56935659,1.35328209419395e-24
1282126.23501301,1.34834499867466e-24
1282658.90066944,1.34729907594271e-24
1283191.56632586,1.35016619366829e-24
1283724.23198229,1.35686417395567e-24
1284256.89763871,1.36719346713265e-24
1284789.56329514,1.38085243045752e-24
1285322.22895156,1.39744006194126e-24
1285854.89460798,1.41647662446244e-24
1286387.56026441,1.4374063470162e-24
1286920.22592083,1.4596219783727e-24
1287452.89157726,1.48247505856358e-24
1287985.55723368,1.50530500264029e-24
1288518.22289011,1.52744828137561e-24
1289050.88854653,1.54826185869539e-24
1289583.55420295,1.56714039326951e-24
1290116.21985938,1.58353744738872e-24
1290648.8855158,1.59697472459929e-24
1291181.55117223,1.60706562849478e-24
1291714.21682865,1.61350953583308e-24
1292246.88248507,1.61612518800805e-24
1292779.5481415,1.61483174652246e-24
1293312.21379792,1.60966440500342e-24
1293844.87945435,1.60077325014696e-24
1294377.54511077,1.58840977386217e-24
1294910.2107672,1.57293067203625e-24
1295442.87642362,1.55478584857956e-24
1295975.54208004,1.53449400136932e-24
1296508.20773647,1.51263991606495e-24
1297040.87339289,1.48985507983131e-24
1297573.53904932,1.46679599978249e-24
1298106.20470574,1.44412604931076e-24
1298638.87036216,1.42249904867734e-24
1299171.53601859,1.40253837998535e-24
1299704.20167501,1.38481902665559e-24
1300236.86733144,1.36985137074412e-24
1300769.53298786,1.35806366970244e-24
1301302.19864429,1.34979631063215e-24
1301834.86430071,1.34528611615223e-24
1302367.52995713,1.34465950119848e-24
1302900.19561356,1.34793182555033e-24
1303432.86126998,1.35500982811162e-24
1303965.52692641,1.36568219298294e-24
1304498.19258283,1.37963992442032e-24
1305030.85823926,1.39647864045753e-24
1305563.52389568,1.41570741014836e-24
1306096.1895521,1.43676803670641e-24
1306628.85520853,1.45905129128076e-24
1307161.52086495,1.48191178917117e-24
1307694.18652138,1.50468277844286e-24
1308226.8521778,1.52670825226654e-24
1308759.51783422,1.54734945044897e-24
1309292.18349065,1.56600668551757e-24
1309824.84914707,1.5821406848384e-24
1310357.5148035,1.59528310097921e-24
1310890.18045992,1.60505258057614e-24
1311422.84611635,1.61116667986882e-24
1311955.51177277,1.61344597551422e-24
1312488.17742919,1.61182526607004e-24
1313020.84308562,1.60634847867987e-24
1313553.50874204,1.5971766187759e-24
1314086.17439847,1.58457181352177e-24
1314618.84005489,1.56889605773159e-24
1315151.50571131,1.55060479891163e-24
1315684.17136774,1.53022338736064e-24
1316216.83702416,1.50834185401117e-24
1316749.50268059,1.48559121514562e-24
1317282.16833701,1.462629942885e-24
1317814.83399344,1.44012005871777e-24
1318347.49964986,1.41871066130727e-24
1318880.16530628,1.3990216138466e-24
1319412.83096271,1.38161919823104e-24
1319945.49661913,1.36700679608687e-24
1320478.16227556,1.35560850546125e-24
1321010.82793198,1.3477474190237e-24
1321543.4935884,1.34365694083741e-24
1322076.15924483,1.34344689254506e-24
1322608.82490125,1.34712824777241e-24
1323141.49055768,1.35459099301526e-24
1323674.1562141,1.36561986738913e-24
1324206.82187053,1.3798966496027e-24
1324739.48752695,1.39700408209415e-24
1325272.15318337,1.41645028201631e-24
1325804.8188398,1.43767077186105e-24
1326337.48449622,1.46005255000254e-24
1326870.15015265,1.48294681882592e-24
1327402.81580907,1.50569344864229e-24
1327935.4814655,1.52763211442727e-24
1328468.14712192,1.54812756790615e-24
1329000.81277834,1.56659050893699e-24
1329533.47843477,1.5824846114111e-24
1330066.14409119,1.59534941129271e-24
1330598.80974762,1.60481463240608e-24
1331131.47540404,1.61060590371362e-24
1331664.14106046,8.0627666981739e-25


==> plots/vs_p1_fft_1e-7_5.txt <==
0,5.4042293585811e-40
276.809283130292,1.66703964070726e-13
553.618566260585,1.64711693342117e-13
830.427849390877,1.61500961786563e-13
1107.23713252117,1.57210187439076e-13
1384.04641565146,1.5201783889312e-13
1660.85569878175,1.46119222109076e-13
1937.66498191205,1.39712521045147e-13
2214.47426504234,1.32984635178838e-13
2491.28354817263,1.26102512201939e-13
2768.09283130292,1.19207586377715e-13
3044.90211443322,1.12414119160549e-13
3321.71139756351,1.05809896969589e-13
3598.5206806938,9.94587048648824e-14
3875.32996382409,9.34036842901428e-14
4152.13924695439,8.76709440873183e-14
4428.94853008468,8.22731209177738e-14
4705.75781321497,7.72125167759444e-14
4982.56709634526,7.24838533492505e-14
5259.37637947556,6.80764710225119e-14
5536.18566260585,6.39761399834921e-14
5812.99494573614,6.01664082682645e-14
6089.80422886643,5.66296657598488e-14
6366.61351199672,5.33478845044751e-14
6643.42279512702,5.03031820582391e-14
6920.23207825731,4.74781798529042e-14
7197.0413613876,4.48562632319649e-14
7473.85064451789,4.242172006177e-14
7750.65992764819,4.01598306562763e-14
8027.46921077848,3.80568896326894e-14
8304.27849390877,3.61002074719083e-14
8581.08777703906,3.4278076242801e-14
8857.89706016936,3.25797298258314e-14
9134.70634329965,3.09952870607689e-14
9411.51562642994,2.95156963177347e-14
9688.32490956023,2.81326735101089e-14
9965.13419269052,2.68386442373985e-14
10241.9434758208,2.56266850226696e-14
10518.7527589511,2.44904692608247e-14
10795.5620420814,2.34242151399942e-14
11072.3713252117,2.24226378772574e-14
11349.180608342,2.14809052439364e-14
11625.9898914723,2.0594596665986e-14
11902.7991746026,1.97596660523503e-14
12179.6084577329,1.89724074206847e-14
12456.4177408632,1.82294242254566e-14
12733.2270239934,1.75276007859811e-14
13010.0363071237,1.68640771649672e-14
13286.845590254,1.62362255726693e-14
13563.6548733843,1.56416298655197e-14
13840.4641565146,1.5078066132533e-14
14117.2734396449,1.45434859822626e-14
14394.0827227752,1.40360005964109e-14
14670.8920059055,1.35538670978623e-14
14947.7012890358,1.30954754561185e-14
15224.5105721661,1.26593373489278e-14
15501.3198552964,1.22440754033349e-14
15778.1291384267,1.1848414068827e-14
16054.938421557,1.14711707691971e-14
16331.7477046873,1.11112483978363e-14
16608.5569878175,1.07676280296387e-14
16885.3662709478,1.0439362726628e-14
17162.1755540781,1.01255715244507e-14
17438.9848372084,9.82543429773304e-15
17715.7941203387,9.53818678913055e-15
17992.603403469,9.26311633407946e-15
18269.4126865993,8.99955774351389e-15
18546.2219697296,8.74688972811577e-15
18823.0312528599,8.50453148085506e-15
19099.8405359902,8.27193967338618e-15
19376.6498191205,8.04860561255289e-15
19653.4591022508,7.83405270659139e-15
19930.268385381,7.62783409424283e-15
20207.0776685113,7.42953049754735e-15
20483.8869516416,7.23874824069357e-15
20760.6962347719,7.05511742345647e-15
21037.5055179022,6.8782902604512e-15
21314.3148010325,6.70793952285742e-15
21591.1240841628,6.54375714201255e-15
21867.9333672931,6.38545287503774e-15
22144.7426504234,6.23275312784276e-15
22421.5519335537,6.08539980895882e-15
22698.361216684,5.94314933421366e-15
22975.1704998143,5.80577163963033e-15
23251.9797829446,5.673049336414e-15
23528.7890660748,5.54477685972913e-15
23805.5983492051,5.42075974845403e-15
24082.4076323354,5.30081390910197e-15
24359.2169154657,5.18476499996168e-15
24636.026198596,5.07244779373721e-15
24912.8354817263,4.9637056481715e-15
25189.6447648566,4.85838995391205e-15
25466.4540479869,4.75635967730412e-15
25743.2633311172,4.65748088192772e-15
26020.0726142475,4.5616263313609e-15
26296.8818973778,4.46867507442366e-15
26573.6911805081,4.37851209872517e-15
26850.5004636384,4.29102797064336e-15
27127.3097467686,4.20611853203578e-15
27404.1190298989,4.12368458706155e-15
27680.9283130292,4.04363163595268e-15
27957.7375961595,3.96586960271075e-15
28234.5468792898,3.89031259958262e-15
28511.3561624201,3.81687869074841e-15
28788.1654455504,3.74548968300358e-15
29064.9747286807,3.67607092070265e-15
29341.784011811,3.60855109902971e-15
29618.5932949413,3.54286208551957e-15
29895.4025780716,3.47893875353065e-15
30172.2118612019,3.41671882675028e-15
30449.0211443322,3.35614272976386e-15
30725.8304274625,3.2971534527727e-15
31002.6397105927,3.239696417261e-15
31279.448993723,3.18371935789656e-15
31556.2582768533,3.12917220191767e-15
31833.0675599836,3.07600696541556e-15
32109.8768431139,3.02417764494684e-15
32386.6861262442,2.97364012670668e-15
32663.4954093745,2.9243520885734e-15
32940.3046925048,2.87627292030454e-15
33217.1139756351,2.82936363546483e-15
33493.9232587654,2.78358680052374e-15
33770.7325418957,2.73890645586277e-15
34047.541825026,2.69528805286022e-15
34324.3511081563,2.65269838263857e-15
34601.1603912865,2.61110552011496e-15
34877.9696744168,2.57047875970944e-15
35154.7789575471,2.53078856571453e-15
35431.5882406774,2.49200651404378e-15
35708.3975238077,2.45410524786339e-15
35985.206806938,2.41705842532413e-15
36262.0160900683,2.38084067921712e-15
36538.8253731986,2.34542757037639e-15
36815.6346563289,2.3107955510105e-15
37092.4439394592,2.27692192292985e-15
37369.2532225895,2.24378480386562e-15
37646.0625057198,2.21136309058115e-15
37922.87178885,2.1796364277164e-15
38199.6810719803,2.14858517494583e-15
38476.4903551106,2.11819037818501e-15
38753.2996382409,2.08843374054627e-15
39030.1089213712,2.05929759559925e-15
39306.9182045015,2.03076488146926e-15
39583.7274876318,2.00281911619724e-15
39860.5367707621,1.97544437480949e-15
40137.3460538924,1.94862526605606e-15
40414.1553370227,1.9223469124622e-15
40690.964620153,1.89659492849203e-15
40967.7739032833,1.87135540272399e-15
41244.5831864136,1.84661487778791e-15
41521.3924695438,1.82236033439486e-15
41798.2017526741,1.79857917264222e-15
42075.0110358044,1.77525919783214e-15
42351.8203189347,1.75238860295107e-15
42628.629602065,1.7299559561969e-15
42905.4388851953,1.70795018469443e-15
43182.2481683256,1.68636056308262e-15
43459.0574514559,1.66517669863145e-15
43735.8667345862,1.64438852092939e-15
44012.6760177165,1.62398626810354e-15
44289.4853008468,1.60396047728416e-15
44566.2945839771,1.58430197223435e-15
44843.1038671074,1.56500185437692e-15
45119.9131502377,1.54605149156044e-15
45396.7224333679,1.52744250970957e-15
45673.5317164982,1.50916678260942e-15
45950.3409996285,1.49121642409847e-15
46227.1502827588,1.47358377888779e-15
46503.9595658891,1.45626141516621e-15
46780.7688490194,1.43924211612572e-15
47057.5781321497,1.42251887345896e-15
47334.38741528,1.40608487920906e-15
47611.1966984103,1.3899335198099e-15
47888.0059815406,1.37405836887668e-15
48164.8152646709,1.35845318128097e-15
48441.6245478012,1.34311188683262e-15
48718.4338309315,1.32802858460048e-15
48995.2431140617,1.31319753725157e-15
49272.052397192,1.29861316550467e-15
49548.8616803223,1.2842700433338e-15
49825.6709634526,1.27016289242117e-15
50102.4802465829,1.25628657783509e-15
50379.2895297132,1.24263610314824e-15
50656.0988128435,1.22920660615033e-15
50932.9080959738,1.21599335424753e-15
51209.7173791041,1.20299174080449e-15
51486.5266622344,1.19019728066029e-15
51763.3359453647,1.1776056068752e-15
52040.145228495,1.16521246632842e-15
52316.9545116252,1.15301371694388e-15
52593.7637947555,1.14100532350137e-15
52870.5730778858,1.12918335504159e-15
53147.3823610161,1.11754398105623e-15
53424.1916441464,1.10608346885407e-15
53701.0009272767,1.09479818032655e-15
53977.810210407,1.08368456935177e-15
54254.6194935373,1.07273917863491e-15
54531.4287766676,1.06195863756671e-15
54808.2380597979,1.05133965908907e-15
55085.0473429282,1.04087903771691e-15
55361.8566260585,1.03057364667912e-15
55638.6659091888,1.02042043614135e-15
55915.4751923191,1.01041643032336e-15
56192.2844754493,1.00055872594317e-15
56469.0937585796,9.90844489673396e-16
56745.9030417099,9.81270956447139e-16
57022.7123248402,9.71835427222249e-16
57299.5216079705,9.62535267379688e-16
57576.3308911008,9.53367904681996e-16
57853.1401742311,9.44330827534257e-16
58129.9494573614,9.35421583478467e-16
58406.7587404917,9.26637777198031e-16
58683.568023622,9.17977069257917e-16
58960.3773067523,9.09437174331913e-16
59237.1865898826,9.01015859838907e-16
59513.9958730128,8.92710944355398e-16
59790.8051561431,8.84520296455609e-16
60067.6144392734,8.76441833006071e-16
60344.4237224037,8.68473518162198e-16
60621.233005534,8.60613361966565e-16
60898.0422886643,8.52859419069486e-16
61174.8515717946,8.45209787618413e-16
61451.6608549249,8.3766260810708e-16
61728.4701380552,8.30216062109022e-16
62005.2794211855,8.22868371459131e-16
62282.0887043158,8.15617796781112e-16
62558.8979874461,8.08462637030154e-16
62835.7072705764,8.01401227897351e-16
63112.5165537067,7.94431941398679e-16
63389.3258368369,7.87553184443792e-16
63666.1351199672,7.80763398390343e-16
63942.9444030975,7.74061057720349e-16
64219.7536862278,7.67444669691309e-16
64496.5629693581,7.60912772947302e-16
64773.3722524884,7.54463937246057e-16
65050.1815356187,7.48096762302548e-16
65326.990818749,7.41809877193115e-16
65603.8001018793,7.35601939645388e-16
65880.6093850096,7.2947163518872e-16
66157.4186681399,7.23417676687197e-16
66434.2279512702,7.17438803419933e-16
66711.0372344004,7.11533780599042e-16
66987.8465175308,7.05701398677057e-16
67264.655800661,6.99940472681231e-16
67541.4650837913,6.94249841751128e-16
67818.2743669216,6.88628368425655e-16
68095.0836500519,6.83074938124163e-16
68371.8929331822,6.77588458614933e-16
68648.7022163125,6.72167859472173e-16
68925.5114994428,6.66812091513881e-16
69202.3207825731,6.61520126363971e-16
69479.1300657034,6.56290955938512e-16
69755.9393488337,6.51123591906269e-16
70032.748631964,6.46017065346645e-16
70309.5579150943,6.4097042618978e-16
70586.3671982245,6.35982742805129e-16
70863.1764813549,6.31053101601161e-16
71139.9857644851,6.26180606654515e-16
71416.7950476154,6.21364379080431e-16
71693.6043307457,6.16603557000117e-16
71970.413613876,6.11897294765756e-16
72247.2228970063,6.07244762963543e-16
72524.0321801366,6.02645147697932e-16
72800.8414632669,5.98097650537726e-16
73077.6507463972,5.93601487925059e-16
73354.4600295275,5.89155891051481e-16
73631.2693126578,5.84760105403746e-16
73908.0785957881,5.80413390408172e-16
74184.8878789184,5.76115019264381e-16
74461.6971620486,5.71864278561767e-16
74738.5064451789,5.67660467896222e-16
75015.3157283092,5.63502899802843e-16
75292.1250114395,5.59390899249449e-16
75568.9342945698,5.55323803518402e-16
75845.7435777001,5.51300961843782e-16
76122.5528608304,5.47321735239273e-16
76399.3621439607,5.43385496126135e-16
76676.171427091,5.39491628217055e-16
76952.9807102213,5.35639526249586e-16
77229.7899933516,5.3182859558804e-16
77506.5992764819,5.28058252292732e-16
77783.4085596122,5.24327922615991e-16
78060.2178427424,5.20637042938627e-16
78337.0271258727,5.16985059538866e-16
78613.836409003,5.13371428328325e-16
78890.6456921333,5.09795614711504e-16
79167.4549752636,5.06257093382746e-16
79444.2642583939,5.02755348059556e-16
79721.0735415242,4.99289871419988e-16
79997.8828246545,4.95860164793958e-16
80274.6921077848,4.92465738110435e-16
80551.5013909151,4.89106109612128e-16
80828.3106740454,4.8578080570215e-16
81105.1199571756,4.82489360868403e-16
81381.929240306,4.79231317397299e-16
81658.7385234362,4.76006225319492e-16
81935.5478065665,4.728136422015e-16
82212.3570896968,4.69653132990207e-16
82489.1663728271,4.66524269877928e-16
82765.9756559574,4.63426632157917e-16
83042.7849390877,4.6035980612643e-16
83319.594222218,4.57323384840475e-16
83596.4035053483,4.54316968098113e-16
83873.2127884786,4.51340162234988e-16
84150.0220716089,4.48392579983066e-16
84426.8313547392,4.45473840415758e-16
84703.6406378695,4.42583568822618e-16
84980.4499209997,4.397213964787e-16
85257.25920413,4.3688696063734e-16
85534.0684872603,4.34079904415967e-16
85810.8777703906,4.31299876570779e-16
86087.6870535209,4.28546531519369e-16
86364.4963366512,4.25819529210172e-16
86641.3056197815,4.23118534924053e-16
86918.1149029118,4.20443219237678e-16
87194.9241860421,4.17793257991833e-16
87471.7334691724,4.15168332044797e-16
87748.5427523027,4.12568127323795e-16
88025.352035433,4.09992334612117e-16
88302.1613185633,4.07440649507664e-16
88578.9706016936,4.04912772370285e-16
88855.7798848238,4.02408408166925e-16
89132.5891679541,3.99927266440576e-16
89409.3984510844,3.97469061156351e-16
89686.2077342147,3.95033510753383e-16
89963.017017345,3.92620337874029e-16
90239.8263004753,3.90229269452121e-16
90516.6355836056,3.87860036549148e-16
90793.4448667359,3.85512374318565e-16
91070.2541498662,3.83186021879553e-16
91347.0634329965,3.80880722319843e-16
91623.8727161268,3.78596222579418e-16
91900.6819992571,3.76332273331356e-16
92177.4912823873,3.74088629049381e-16
92454.3005655176,3.71865047811542e-16
92731.1098486479,3.69661291296251e-16
93007.9191317782,3.67477124703166e-16
93284.7284149085,3.65312316719785e-16
93561.5376980388,3.63166639384246e-16
93838.3469811691,3.61039868160549e-16
94115.1562642994,3.58931781701129e-16
94391.9655474297,3.56842161948534e-16
94668.77483056,3.54770793991277e-16
94945.5841136903,3.52717466043273e-16
95222.3933968206,3.5068196936844e-16
95499.2026799509,3.48664098230323e-16
95776.0119630812,3.46663649893919e-16
96052.8212462114,3.44680424480214e-16
96329.6305293417,3.42714224981173e-16
96606.439812472,3.40764857194476e-16
96883.2490956023,3.38832129700617e-16
97160.0583787326,3.36915853753936e-16
97436.8676618629,3.35015843313332e-16
97713.6769449932,3.33131914909495e-16
97990.4862281235,3.3126388769286e-16
98267.2955112538,3.2941158335843e-16
98544.1047943841,3.27574826038167e-16
98820.9140775144,3.25753442353469e-16
99097.7233606447,3.23947261326128e-16
99374.532643775,3.22156114340381e-16
99651.3419269052,3.20379835137244e-16
99928.1512100355,3.1861825970128e-16
100204.960493166,3.16871226300039e-16
100481.769776296,3.15138575421641e-16
100758.579059426,3.13420149729318e-16
101035.388342557,3.11715794024634e-16
101312.197625687,3.10025355212009e-16
101589.006908817,3.08348682299472e-16
101865.816191948,3.06685626299125e-16
102142.625475078,3.05036040250329e-16
102419.434758208,3.03399779190211e-16
102696.244041338,3.01776700056771e-16
102973.053324469,3.00166661717973e-16
103249.862607599,2.98569524947364e-16
103526.671890729,2.96985152341275e-16
103803.48117386,2.95413408331475e-16
104080.29045699,2.93854159156789e-16
104357.09974012,2.92307272793081e-16
104633.90902325,2.90772618950199e-16
104910.718306381,2.8925006911102e-16
105187.527589511,2.87739496348026e-16
105464.336872641,2.86240775482911e-16
105741.146155772,2.84753782907163e-16
106017.955438902,2.83278396631389e-16
106294.764722032,2.81814496264667e-16
106571.574005163,2.80361962947949e-16
106848.383288293,2.78920679384601e-16
107125.192571423,2.77490529752317e-16
107402.001854553,2.76071399748676e-16
107678.811137684,2.74663176500334e-16
107955.620420814,2.73265748603393e-16
108232.429703944,2.71879006035162e-16
108509.238987075,2.70502840221784e-16
108786.048270205,2.69137143929191e-16
109062.857553335,2.67781811281918e-16
109339.666836465,2.66436737745506e-16
109616.476119596,2.65101820101463e-16
109893.285402726,2.6377695639755e-16
110170.094685856,2.62462046002359e-16
110446.903968987,2.61156989533555e-16
110723.713252117,2.59861688779141e-16
111000.522535247,2.58576046837794e-16
111277.331818378,2.57299967941987e-16
111554.141101508,2.56033357564631e-16
111830.950384638,2.54776122286903e-16
112107.759667768,2.5352816987484e-16
112384.568950899,2.52289409202103e-16
112661.378234029,2.51059750264645e-16
112938.187517159,2.49839104186237e-16
113214.99680029,2.48627383120388e-16
113491.80608342,2.47424500335847e-16
113768.61536655,2.46230370120748e-16
114045.42464968,2.45044907793188e-16
114322.233932811,2.43868029742294e-16
114599.043215941,2.42699653305511e-16
114875.852499071,2.41539696833239e-16
115152.661782202,2.40388079662679e-16
115429.471065332,2.39244722090462e-16
115706.280348462,2.38109545346858e-16
115983.089631593,2.36982471616305e-16
116259.898914723,2.3586342401521e-16
116536.708197853,2.34752326518663e-16
116813.517480983,2.33649104067551e-16
117090.326764114,2.32553682446609e-16
117367.136047244,2.31465988316157e-16
117643.945330374,2.30385949199395e-16
117920.754613505,2.29313493460783e-16
118197.563896635,2.28248550314463e-16
118474.373179765,2.2719104979622e-16
118751.182462895,2.26140922718991e-16
119027.991746026,2.25098100748648e-16
119304.801029156,2.24062516321337e-16
119581.610312286,2.23034102646148e-16
119858.419595417,2.2201279370329e-16
120135.228878547,2.20998524216331e-16
120412.038161677,2.1999122967778e-16
120688.847444807,2.18990846318792e-16
120965.656727938,2.17997311094491e-16
121242.466011068,2.17010561651899e-16
121519.275294198,2.16030536358495e-16
121796.084577329,2.15057174329937e-16
122072.893860459,2.14090415275026e-16
122349.703143589,2.13130199671393e-16
122626.51242672,2.12176468597222e-16
122903.32170985,2.11229163833563e-16
123180.13099298,2.10288227811627e-16
123456.94027611,2.09353603585198e-16
123733.749559241,2.08425234845779e-16
124010.558842371,2.07503065933744e-16
124287.368125501,2.06587041793698e-16
124564.177408632,2.05677107963853e-16
124840.986691762,2.04773210606961e-16
125117.795974892,2.03875296470001e-16
125394.605258022,2.02983312871711e-16
125671.414541153,2.0209720775028e-16
125948.223824283,2.01216929567899e-16
126225.033107413,2.00342427368516e-16
126501.842390544,1.99473650760599e-16
126778.651673674,1.98610549879496e-16
127055.460956804,1.97753075434824e-16
127332.270239934,1.96901178645595e-16
127609.079523065,1.96054811254182e-16
127885.888806195,1.95213925527779e-16
128162.698089325,1.94378474258878e-16
128439.507372456,1.9354841073188e-16
128716.316655586,1.92723688758691e-16
128993.125938716,1.9190426260722e-16
129269.935221847,1.91090087054584e-16
129546.744504977,1.90281117363246e-16
129823.553788107,1.89477309264898e-16
130100.363071237,1.88678618951895e-16
130377.172354368,1.87885003095805e-16
130653.981637498,1.87096418822293e-16
130930.790920628,1.86312823692988e-16
131207.600203759,1.85534175737154e-16
131484.409486889,1.84760433410882e-16
131761.218770019,1.83991555610651e-16
132038.028053149,1.83227501648255e-16
132314.83733628,1.82468231301773e-16
132591.64661941,1.81713704700034e-16
132868.45590254,1.80963882458104e-16
133145.265185671,1.80218725554173e-16
133422.074468801,1.79478195378532e-16
133698.883751931,1.78742253722882e-16
133975.693035062,1.78010862774222e-16
134252.502318192,1.77283985097292e-16
134529.311601322,1.76561583658923e-16
134806.120884452,1.75843621801431e-16
135082.930167583,1.7513006322145e-16
135359.739450713,1.74420872006604e-16
135636.548733843,1.73716012596312e-16
135913.358016974,1.73015449806171e-16
136190.167300104,1.72319148798142e-16
136466.976583234,1.71627075088987e-16
136743.785866364,1.70939194542343e-16
137020.595149495,1.70255473363079e-16
137297.404432625,1.69575878092009e-16
137574.213715755,1.68900375636544e-16
137851.022998886,1.68228933173777e-16
138127.832282016,1.67561518274923e-16
138404.641565146,1.66898098792649e-16
138681.450848276,1.66238642912215e-16
138958.260131407,1.65583119144102e-16
139235.069414537,1.64931496302012e-16
139511.878697667,1.64283743489943e-16
139788.687980798,1.63639830156059e-16
140065.497263928,1.62999726008179e-16
140342.306547058,1.62363401076605e-16
140619.115830189,1.61730825694629e-16
140895.925113319,1.61101970465017e-16
141172.734396449,1.60476806289901e-16
141449.543679579,1.59855304330163e-16
141726.35296271,1.59237436072283e-16
142003.16224584,1.58623173249634e-16
142279.97152897,1.58012487870647e-16
142556.780812101,1.57405352219239e-16
142833.590095231,1.56801738853538e-16
143110.399378361,1.56201620584004e-16
143387.208661491,1.55604970505679e-16
143664.017944622,1.55011761936024e-16
143940.827227752,1.544219684668e-16
144217.636510882,1.53835563965367e-16
144494.445794013,1.5325252250194e-16
144771.255077143,1.52672818453337e-16
145048.064360273,1.52096426372075e-16
145324.873643403,1.51523321102099e-16
145601.682926534,1.50953477708964e-16
145878.492209664,1.50386871488191e-16
146155.301492794,1.49823477986063e-16
146432.110775925,1.49263272960744e-16
146708.920059055,1.48706232418281e-16
146985.729342185,1.48152332561636e-16
147262.538625316,1.47601549841217e-16
147539.347908446,1.47053860929412e-16
147816.157191576,1.46509242689751e-16
148092.966474706,1.45967672231918e-16
148369.775757837,1.45429126872675e-16
148646.585040967,1.448935841132e-16
148923.394324097,1.44361021695911e-16
149200.203607228,1.43831417550211e-16
149477.012890358,1.43304749805671e-16
149753.822173488,1.42780996820825e-16
150030.631456618,1.42260137115669e-16
150307.440739749,1.41742149443627e-16
150584.250022879,1.41227012738131e-16
150861.059306009,1.40714706108529e-16
151137.86858914,1.4020520887134e-16
151414.67787227,1.39698500542095e-16
151691.4871554,1.39194560802123e-16
151968.296438531,1.38693369526765e-16
152245.105721661,1.38194906769849e-16
152521.915004791,1.37699152777741e-16
152798.724287921,1.37206087961104e-16
153075.533571052,1.36715692908079e-16
153352.342854182,1.36227948401374e-16
153629.152137312,1.35742835363634e-16
153905.961420443,1.35260334908025e-16
154182.770703573,1.34780428330988e-16
154459.579986703,1.34303097070071e-16
154736.389269833,1.33828322727352e-16
155013.198552964,1.33356087095428e-16
155290.007836094,1.32886372105293e-16
155566.817119224,1.32419159867656e-16
155843.626402355,1.319544326216e-16
156120.435685485,1.31492172804546e-16
156397.244968615,1.31032362974027e-16
156674.054251745,1.30574985841288e-16
156950.863534876,1.30120024298973e-16
157227.672818006,1.29667461372811e-16
157504.482101136,1.29217280229832e-16
157781.291384267,1.2876946419065e-16
158058.100667397,1.28323996739598e-16
158334.909950527,1.27880861461852e-16
158611.719233658,1.27440042130277e-16
158888.528516788,1.27001522642078e-16
159165.337799918,1.26565287029765e-16
159442.147083048,1.26131319463904e-16
159718.956366179,1.25699604252729e-16
159995.765649309,1.25270125842219e-16
160272.574932439,1.2484286882736e-16
160549.38421557,1.24417817893575e-16
160826.1934987,1.23994957902165e-16
161103.00278183,1.2357427383749e-16
161379.81206496,1.2315575077853e-16
161656.621348091,1.22739373964738e-16
161933.430631221,1.22325128748379e-16
162210.239914351,1.21913000625641e-16
162487.049197482,1.21502975171365e-16
162763.858480612,1.21095038137306e-16
163040.667763742,1.20689175346831e-16
163317.477046872,1.20285372791426e-16
163594.286330003,1.19883616549507e-16
163871.095613133,1.19483892805508e-16
164147.904896263,1.19086187893016e-16
164424.714179394,1.18690488239114e-16
164701.523462524,1.18296780392522e-16
164978.332745654,1.1790505101809e-16
165255.142028785,1.17515286865058e-16
165531.951311915,1.17127474840215e-16
165808.760595045,1.16741601929073e-16
166085.569878175,1.16357655223024e-16
166362.379161306,1.15975621922476e-16
166639.188444436,1.15595489355847e-16
166915.997727566,1.15217244922721e-16
167192.807010697,1.14840876162973e-16
167469.616293827,1.14466370671019e-16
167746.425576957,1.14093716200682e-16
168023.234860087,1.1372290056326e-16
168300.044143218,1.1335391169563e-16
168576.853426348,1.12986737614415e-16
168853.662709478,1.12621366438627e-16
169130.471992609,1.1225778639992e-16
169407.281275739,1.11895985812849e-16
169684.090558869,1.1153595307671e-16
169960.899841999,1.11177676706107e-16
170237.70912513,1.10821145301539e-16
170514.51840826,1.10466347543545e-16
170791.32769139,1.10113272231096e-16
171068.136974521,1.0976190822335e-16
171344.946257651,1.09412244493368e-16
171621.755540781,1.09064270079803e-16
171898.564823912,1.08717974131016e-16
172175.374107042,1.08373345878217e-16
172452.183390172,1.0803037461593e-16
172728.992673302,1.07689049764874e-16
173005.801956433,1.07349360788138e-16
173282.611239563,1.07011297269392e-16
173559.420522693,1.06674848840571e-16
173836.229805824,1.06340005253257e-16
174113.039088954,1.06006756312697e-16
174389.848372084,1.05675091908182e-16
174666.657655214,1.05345002018504e-16
174943.466938345,1.05016476697186e-16
175220.276221475,1.04689506078094e-16
175497.085504605,1.0436408036725e-16
175773.894787736,1.04040189843461e-16
176050.704070866,1.03717824873056e-16
176327.513353996,1.03396975910123e-16
176604.322637127,1.03077633447454e-16
176881.131920257,1.02759788084413e-16
177157.941203387,1.02443430473588e-16
177434.750486517,1.02128551356705e-16
177711.559769648,1.01815141523344e-16
177988.369052778,1.01503191861088e-16
178265.178335908,1.01192693322165e-16
178541.987619039,1.00883636911659e-16
178818.796902169,1.00576013713116e-16
179095.606185299,1.00269814907047e-16
179372.415468429,9.99650316943368e-17
179649.22475156,9.96616553629293e-17
179926.03403469,9.93596772808411e-17
180202.84331782,9.9059088869667e-17
180479.652600951,9.87598816246348e-17
180756.461884081,9.84620470904189e-17
181033.271167211,9.81655768890942e-17
181310.080450342,9.78704627036154e-17
181586.889733472,9.75766962886212e-17
181863.699016602,9.72842694486079e-17
182140.508299732,9.69931740355666e-17
182417.317582863,9.67034020038368e-17
182694.126865993,9.64149453479356e-17
182970.936149123,9.61277961136292e-17
183247.745432254,9.58419464151418e-17
183524.554715384,9.55573884263453e-17
183801.363998514,9.52741143890274e-17
184078.173281644,9.49921165745502e-17
184354.982564775,9.4711387340652e-17
184631.791847905,9.44319190961095e-17
184908.601131035,9.41537043024626e-17
185185.410414166,9.3876735474223e-17
185462.219697296,9.36010051770634e-17
185739.028980426,9.33265060595822e-17
186015.838263556,9.30532308005796e-17
186292.647546687,9.27811721313492e-17
186569.456829817,9.25103228508756e-17
186846.266112947,9.22406757922506e-17
187123.075396078,9.19722238672817e-17
187399.884679208,9.17049600254606e-17
187676.693962338,9.1438877261391e-17
187953.503245468,9.11739686314783e-17
188230.312528599,9.09102272444932e-17
188507.121811729,9.0647646254522e-17
188783.931094859,9.03862188649018e-17
189060.74037799,9.01259383313997e-17
189337.54966112,8.98667979590071e-17
189614.35894425,8.96087911072867e-17
189891.168227381,8.93519111657086e-17
190167.977510511,8.90961515803718e-17
190444.786793641,8.88415058772529e-17
190721.596076771,8.85879675664581e-17
190998.405359902,8.83355302607412e-17
191275.214643032,8.80841875824466e-17
191552.023926162,8.78339332285804e-17
191828.833209293,8.75847609127315e-17
192105.642492423,8.73366644259317e-17
192382.451775553,8.70896375699913e-17
192659.261058683,8.68436742116738e-17
192936.070341814,8.65987682726158e-17
193212.879624944,8.63549136747318e-17
193489.688908074,8.61121044430886e-17
193766.498191205,8.58703345843163e-17
194043.307474335,8.5629598198611e-17
194320.116757465,8.53898893956319e-17
194596.926040596,8.5151202343418e-17
194873.735323726,8.49135312465348e-17
195150.544606856,8.46768703389385e-17
195427.353889986,8.44412139245384e-17
195704.163173117,8.420655631684e-17
195980.972456247,8.39728918775232e-17
196257.781739377,8.37402150281006e-17
196534.591022508,8.3508520195567e-17
196811.400305638,8.32778018760122e-17
197088.209588768,8.30480545874672e-17
197365.018871898,8.28192728900186e-17
197641.828155029,8.25914513888598e-17
197918.637438159,8.23645847215498e-17
198195.446721289,8.21386675523099e-17
198472.25600442,8.1913694597377e-17
198749.06528755,8.1689660602764e-17
199025.87457068,8.1466560358308e-17
199302.68385381,8.1244388674102e-17
199579.493136941,8.10231404200213e-17
199856.302420071,8.08028104777349e-17
200133.111703201,8.05833937870952e-17
200409.920986332,8.03648852907315e-17
200686.730269462,8.01472800043743e-17
200963.539552592,7.99305729466816e-17
201240.348835723,7.97147591860765e-17
201517.158118853,7.94998338223288e-17
201793.967401983,7.92857919983262e-17
202070.776685113,7.90726288695353e-17
202347.585968244,7.88603396241361e-17
202624.395251374,7.86489195181106e-17
202901.204534504,7.84383638008592e-17
203178.013817635,7.82286677833507e-17
203454.823100765,7.80198267686233e-17
203731.632383895,7.78118361382576e-17
204008.441667025,7.76046912794997e-17
204285.250950156,7.73983876044842e-17
204562.060233286,7.71929205808405e-17
204838.869516416,7.69882856881111e-17
205115.678799547,7.67844784304075e-17
205392.488082677,7.65814943650458e-17
205669.297365807,7.63793290766448e-17
205946.106648937,7.61779781452782e-17
206222.915932068,7.59774372241535e-17
206499.725215198,7.57777019714695e-17
206776.534498328,7.55787680697394e-17
207053.343781459,7.53806312552705e-17
207330.153064589,7.51832872688542e-17
207606.962347719,7.4986731884387e-17
207883.77163085,7.47909609102844e-17
208160.58091398,7.45959701905979e-17
208437.39019711,7.44017555756315e-17
208714.19948024,7.42083129613039e-17
208991.008763371,7.40156382571209e-17
209267.818046501,7.3823727402103e-17
209544.627329631,7.36325763815399e-17
209821.436612762,7.34421811810684e-17
210098.245895892,7.32525378200212e-17
210375.055179022,7.30636423587664e-17
210651.864462152,7.28754908579881e-17
210928.673745283,7.26880794295114e-17
211205.483028413,7.25014041959049e-17
211482.292311543,7.23154612988075e-17
211759.101594674,7.21302469233718e-17
212035.910877804,7.19457572772337e-17
212312.720160934,7.17619885792457e-17
212589.529444065,7.15789370736009e-17
212866.338727195,7.13965990386502e-17
213143.148010325,7.12149707811746e-17
213419.957293455,7.10340486249945e-17
213696.766576586,7.08538289016394e-17
213973.575859716,7.06743079846987e-17
214250.385142846,7.04954822872276e-17
214527.194425977,7.03173482010145e-17
214804.003709107,7.01399021820917e-17
215080.812992237,6.99631406889534e-17
215357.622275367,6.97870602090567e-17
215634.431558498,6.96116572469139e-17
215911.240841628,6.94369283314041e-17
216188.050124758,6.92628700146689e-17
216464.859407889,6.9089478877764e-17
216741.668691019,6.89167515141682e-17
217018.477974149,6.87446845433671e-17
217295.28725728,6.85732746008369e-17
217572.09654041,6.8402518349017e-17
217848.90582354,6.82324124813908e-17
218125.71510667,6.80629536767452e-17
218402.524389801,6.78941386823232e-17
218679.333672931,6.7725964231028e-17
218956.142956061,6.75584270942462e-17
219232.952239192,6.73915240579982e-17
219509.761522322,6.72252519155199e-17
219786.570805452,6.70596075000353e-17
220063.380088582,6.68945876656878e-17
220340.189371713,6.67301892695413e-17
220616.998654843,6.65664092043118e-17
220893.807937973,6.6403244367263e-17
221170.617221104,6.624069169024e-17
221447.426504234,6.60787481069859e-17
221724.235787364,6.59174105835656e-17
222001.045070494,6.57566760981267e-17
222277.854353625,6.55965416556124e-17
222554.663636755,6.5437004286016e-17
222831.472919885,6.52780610155407e-17
223108.282203016,6.51197088885276e-17
223385.091486146,6.49619449868299e-17
223661.900769276,6.4804766416397e-17
223938.710052407,6.46481702708062e-17
224215.519335537,6.44921536829927e-17
224492.328618667,6.43367137975793e-17
224769.137901797,6.418184777688e-17
225045.947184928,6.40275528006346e-17
225322.756468058,6.38738260695479e-17
225599.565751188,6.37206648068529e-17
225876.375034319,6.35680662263114e-17
226153.184317449,6.3416027579475e-17
226429.993600579,6.32645461441017e-17
226706.802883709,6.31136191966394e-17
226983.61216684,6.29632440323852e-17
227260.42144997,6.28134179670329e-17
227537.2307331,6.26641383394972e-17
227814.040016231,6.25154024836524e-17
228090.849299361,6.23672077815647e-17
228367.658582491,6.22195515959311e-17
228644.467865621,6.20724313353026e-17
228921.277148752,6.19258444005104e-17
229198.086431882,6.17797882223259e-17
229474.895715012,6.16342602502768e-17
229751.704998143,6.14892579300706e-17
230028.514281273,6.13447787493209e-17
230305.323564403,6.12008201801555e-17
230582.132847534,6.10573797411433e-17
230858.942130664,6.0914454928182e-17
231135.751413794,6.07720432977099e-17
231412.560696924,6.06301423875557e-17
231689.369980055,6.04887497623096e-17
231966.179263185,6.0347862996422e-17
232242.988546315,6.02074796848099e-17
232519.797829446,6.00675974268299e-17
232796.607112576,5.99282138501183e-17
233073.416395706,5.97893265890304e-17
233350.225678836,5.96509332856196e-17
233627.034961967,5.95130316033872e-17
233903.844245097,5.93756192190064e-17
234180.653528227,5.92386938208188e-17
234457.462811358,5.91022531120555e-17
234734.272094488,5.89662948202748e-17
235011.081377618,5.8830816654348e-17
235287.890660749,5.86958163779829e-17
235564.699943879,5.85612917322285e-17
235841.509227009,5.8427240497233e-17
236118.318510139,5.82936604511333e-17
236395.12779327,5.81605493894429e-17
236671.9370764,5.80279051200647e-17
236948.74635953,5.78957254747128e-17
237225.555642661,5.77640082696709e-17
237502.364925791,5.76327513713444e-17
237779.174208921,5.75019526287129e-17
238055.983492051,5.73716099111897e-17
238332.792775182,5.72417211036022e-17
238609.602058312,5.71122841110406e-17
238886.411341442,5.69832968282778e-17
239163.220624573,5.6854757188707e-17
239440.029907703,5.67266631207106e-17
239716.839190833,5.65990125595227e-17
239993.648473963,5.64718034772774e-17
240270.457757094,5.63450338303726e-17
240547.267040224,5.62187016063241e-17
240824.076323354,5.60928047952905e-17
241100.885606485,5.59673413904189e-17
241377.694889615,5.58423094138699e-17
241654.504172745,5.57177068917853e-17
241931.313455876,5.55935318653342e-17
242208.122739006,5.54697823748775e-17
242484.932022136,5.53464564819997e-17
242761.741305266,5.52235522598499e-17
243038.550588397,5.51010677836327e-17
243315.359871527,5.49790011477205e-17
243592.169154657,5.48573504617739e-17
243868.978437788,5.4736113838756e-17
244145.787720918,5.46152893868314e-17
244422.597004048,5.44948752635526e-17
244699.406287178,5.43748696050927e-17
244976.215570309,5.42552705614141e-17
245253.024853439,5.41360763079386e-17
245529.834136569,5.40172850222287e-17
245806.6434197,5.38988948827508e-17
246083.45270283,5.37809040888951e-17
246360.26198596,5.36633108519374e-17
246637.07126909,5.3546113394948e-17
246913.880552221,5.34293099279202e-17
247190.689835351,5.3312898702538e-17
247467.499118481,5.31968779724091e-17
247744.308401612,5.30812459700379e-17
248021.117684742,5.29660009773174e-17
248297.926967872,5.28511412784506e-17
248574.736251003,5.27366651454296e-17
248851.545534133,5.26225708770521e-17
249128.354817263,5.25088567831253e-17
249405.164100393,5.23955211711891e-17
249681.973383524,5.22825623685799e-17
249958.782666654,5.2169978710523e-17
250235.591949784,5.20577685351155e-17
250512.401232915,5.19459301968527e-17
250789.210516045,5.18344620513653e-17
251066.019799175,5.1723362470345e-17
251342.829082305,5.16126298363502e-17
251619.638365436,5.15022625343484e-17
251896.447648566,5.13922589500161e-17
252173.256931696,5.12826175014956e-17
252450.066214827,5.11733365971307e-17
252726.875497957,5.10644146618965e-17
253003.684781087,5.09558501346244e-17
253280.494064217,5.08476414352028e-17
253557.303347348,5.07397870242103e-17
253834.112630478,5.06322853519578e-17
254110.921913608,5.05251348878742e-17
254387.731196739,5.04183341091169e-17
254664.540479869,5.03118814850015e-17
254941.349762999,5.02057755174194e-17
255218.15904613,5.01000146983994e-17
255494.96832926,4.99945975337628e-17
255771.77761239,4.98895225408527e-17
256048.58689552,4.97847882342596e-17
256325.396178651,4.96803931585204e-17
256602.205461781,4.9576335837021e-17
256879.014744911,4.94726148200341e-17
257155.824028042,4.93692286637731e-17
257432.633311172,4.92661759313743e-17
257709.442594302,4.91634551886135e-17
257986.251877432,4.90610650068793e-17
258263.061160563,4.89590039855496e-17
258539.870443693,4.88572707031085e-17
258816.679726823,4.87558637591449e-17
259093.489009954,4.86547817712742e-17
259370.298293084,4.8554023344581e-17
259647.107576214,4.84535871017783e-17
259923.916859345,4.83534716822443e-17
260200.726142475,4.82536757125133e-17
260477.535425605,4.81541978351968e-17
260754.344708735,4.80550367053181e-17
261031.153991866,4.79561909794593e-17
261307.963274996,4.7857659322421e-17
261584.772558126,4.77594404088246e-17
261861.581841257,4.76615329197948e-17
262138.391124387,4.75639355324527e-17
262415.200407517,4.74666469460001e-17
262692.009690647,4.73696658635113e-17
262968.818973778,4.7272990990496e-17
263245.628256908,4.71766210309677e-17
263522.437540038,4.70805547143016e-17
263799.246823169,4.69847907640604e-17
264076.056106299,4.68893279239838e-17
264352.865389429,4.67941649137608e-17
264629.674672559,4.66993004981611e-17
264906.48395569,4.66047334273617e-17
265183.29323882,4.65104624580829e-17
265460.10252195,4.64164863528986e-17
265736.911805081,4.63228038939515e-17
266013.721088211,4.62294138548784e-17
266290.530371341,4.61363150175164e-17
266567.339654472,4.60435061837901e-17
266844.148937602,4.59509861472481e-17
267120.958220732,4.58587537047108e-17
267397.767503862,4.5766807676204e-17
267674.576786993,4.56751468776601e-17
267951.386070123,4.55837701309738e-17
268228.195353253,4.54926762618086e-17
268505.004636384,4.54018641025242e-17
268781.813919514,4.53113324996634e-17
269058.623202644,4.52210802986457e-17
269335.432485774,4.51311063558376e-17
269612.241768905,4.50414095242067e-17
269889.051052035,4.49519886666308e-17
270165.860335165,4.48628426670064e-17
270442.669618296,4.47739703844523e-17
270719.478901426,4.46853707031864e-17
270996.288184556,4.4597042520769e-17
271273.097467686,4.45089847255942e-17
271549.906750817,4.44211962161479e-17
271826.716033947,4.43336758885426e-17
272103.525317077,4.42464226660873e-17
272380.334600208,4.41594354576145e-17
272657.143883338,4.4072713187209e-17
272933.953166468,4.39862547769453e-17
273210.762449599,4.39000591631685e-17
273487.571732729,4.38141252761986e-17
273764.381015859,4.37284520675963e-17
274041.190298989,4.36430384784762e-17
274317.99958212,4.35578834668118e-17
274594.80886525,4.34729859914452e-17
274871.61814838,4.33883450085863e-17
275148.427431511,4.33039594878176e-17
275425.236714641,4.3219828419613e-17
275702.045997771,4.31359507685233e-17
275978.855280901,4.3052325522511e-17
276255.664564032,4.29689516690581e-17
276532.473847162,4.28858282085569e-17
276809.283130292,4.28029541318562e-17
277086.092413423,4.2720328455929e-17
277362.901696553,4.2637950173527e-17
277639.710979683,4.25558183106368e-17
277916.520262814,4.24739318853604e-17
278193.329545944,4.23922899174385e-17
278470.138829074,4.2310891441569e-17
278746.948112204,4.22297354945954e-17
279023.757395335,4.21488211080986e-17
279300.566678465,4.2068147326129e-17
279577.375961595,4.19877131985811e-17
279854.185244726,4.19075177786914e-17
280130.994527856,4.18275601209492e-17
280407.803810986,4.17478392964154e-17
280684.613094116,4.16683543603528e-17
280961.422377247,4.15891043949256e-17
281238.231660377,4.15100884698998e-17
281515.040943507,4.14313056647436e-17
281791.850226638,4.13527550653605e-17
282068.659509768,4.12744357637051e-17
282345.468792898,4.1196346848122e-17
282622.278076029,4.11184874273747e-17
282899.087359159,4.1040856593658e-17
283175.896642289,4.09634534625223e-17
283452.705925419,4.08862771432966e-17
283729.51520855,4.08093267503428e-17
284006.32449168,4.0732601403037e-17
284283.13377481,4.0656100224551e-17
284559.943057941,4.05798223498598e-17
284836.752341071,4.0503766907141e-17
285113.561624201,4.0427933031515e-17
285390.370907331,4.03523198710152e-17
285667.180190462,4.02769265672608e-17
285943.989473592,4.02017522666774e-17
286220.798756722,4.01267961304788e-17
286497.608039853,4.0052057307819e-17
286774.417322983,3.99775349680445e-17
287051.226606113,3.99032282757299e-17
287328.035889243,3.98291364028813e-17
287604.845172374,3.9755258511685e-17
287881.654455504,3.96815937938191e-17
288158.463738634,3.96081414197503e-17
288435.273021765,3.95349005878585e-17
288712.082304895,3.94618704793135e-17
288988.891588025,3.93890502879137e-17
289265.700871155,3.93164392150403e-17
289542.510154286,3.92440364610888e-17
289819.319437416,3.9171841224477e-17
290096.128720546,3.90998527165684e-17
290372.938003677,3.90280701624353e-17
290649.747286807,3.89564927647654e-17
290926.556569937,3.88851197462735e-17
291203.365853068,3.8813950333174e-17
291480.175136198,3.87429837483808e-17
291756.984419328,3.86722192262959e-17
292033.793702458,3.86016560037451e-17
292310.602985589,3.85312933168401e-17
292587.412268719,3.84611304083365e-17
292864.221551849,3.83911665234992e-17
293141.03083498,3.83214009128543e-17
293417.84011811,3.82518328240148e-17
293694.64940124,3.81824615224335e-17
293971.458684371,3.81132862516919e-17
294248.267967501,3.80443062972347e-17
294525.077250631,3.79755209008976e-17
294801.886533761,3.79069293548096e-17
295078.695816892,3.78385309195542e-17
295355.505100022,3.77703248778153e-17
295632.314383152,3.77023105058518e-17
295909.123666283,3.76344870905083e-17
296185.932949413,3.75668539183315e-17
296462.742232543,3.74994102764637e-17
296739.551515673,3.74321554579572e-17
297016.360798804,3.73650887697552e-17
297293.170081934,3.72982094998735e-17
297569.979365064,3.72315169598689e-17
297846.788648195,3.7165010447384e-17
298123.597931325,3.70986892811126e-17
298400.407214455,3.70325527727282e-17
298677.216497585,3.69666002300842e-17
298954.025780716,3.69008309865962e-17
299230.835063846,3.68352443591144e-17
299507.644346976,3.6769839666003e-17
299784.453630107,3.67046162424893e-17
300061.262913237,3.66395734229905e-17
300338.072196367,3.65747105399604e-17
300614.881479497,3.65100269216079e-17
300891.690762628,3.64455219283515e-17
301168.500045758,3.63811948922025e-17
301445.309328888,3.63170451554549e-17
301722.118612019,3.62530720826246e-17
301998.927895149,3.6189275012455e-17
302275.737178279,3.61256533143247e-17
302552.54646141,3.60622063323498e-17
302829.35574454,3.5998933444605e-17
303106.16502767,3.59358340061829e-17
303382.9743108,3.58729073810774e-17
303659.783593931,3.58101529456563e-17
303936.592877061,3.57475700799004e-17
304213.402160191,3.56851581478376e-17
304490.211443322,3.56229165330009e-17
304767.020726452,3.55608446196819e-17
305043.830009582,3.54989417908407e-17
305320.639292712,3.5437207438244e-17
305597.448575843,3.53756409397582e-17
305874.257858973,3.5314241698897e-17
306151.067142103,3.52530091134023e-17
306427.876425234,3.51919425792969e-17
306704.685708364,3.51310414957044e-17
306981.494991494,3.50703052598798e-17
307258.304274625,3.50097332941442e-17
307535.113557755,3.49493249953223e-17
307811.922840885,3.48890797806587e-17
308088.732124015,3.48289970641263e-17
308365.541407146,3.47690762636683e-17
308642.350690276,3.47093167963824e-17
308919.159973406,3.46497180851695e-17
309195.969256537,3.45902795579192e-17
309472.778539667,3.45310006332417e-17
309749.587822797,3.44718807596022e-17
310026.397105927,3.44129193586241e-17
310303.206389058,3.43541158542899e-17
310580.015672188,3.42954696984888e-17
310856.824955318,3.4236980335393e-17
311133.634238449,3.41786471921738e-17
311410.443521579,3.41204697279088e-17
311687.252804709,3.40624473827725e-17
311964.062087839,3.40045796067113e-17
312240.87137097,3.39468658605965e-17
312517.6806541,3.38893055831752e-17
312794.48993723,3.38318982482276e-17
313071.299220361,3.37746433111484e-17
313348.108503491,3.37175402251152e-17
313624.917786621,3.3660588467037e-17
313901.727069751,3.36037874953625e-17
314178.536352882,3.35471367823031e-17
314455.345636012,3.34906358039199e-17
314732.154919142,3.34342840211939e-17
315008.964202273,3.33780809237999e-17
315285.773485403,3.3322025986612e-17
315562.582768533,3.32661186853498e-17
315839.392051664,3.32103585109567e-17
316116.201334794,3.31547449364921e-17
316393.010617924,3.30992774547547e-17
316669.819901054,3.30439555731232e-17
316946.629184185,3.29887787591155e-17
317223.438467315,3.29337465171233e-17
317500.247750445,3.28788583418124e-17
317777.057033576,3.28241137319267e-17
318053.866316706,3.27695121907474e-17
318330.675599836,3.27150532210616e-17
318607.484882966,3.26607363258472e-17
318884.294166097,3.2606561011195e-17
319161.103449227,3.25525267901462e-17
319437.912732357,3.24986331742731e-17
319714.722015488,3.24448796723568e-17
319991.531298618,3.23912658017118e-17
320268.340581748,3.2337791081632e-17
320545.149864879,3.22844550370305e-17
320821.959148009,3.22312571817555e-17
321098.768431139,3.2178197043118e-17
321375.577714269,3.21252741514277e-17
321652.3869974,3.20724880212764e-17
321929.19628053,3.20198382034866e-17
322206.00556366,3.19673242103809e-17
322482.814846791,3.19149455890429e-17
322759.624129921,3.186270186589e-17
323036.433413051,3.1810592593435e-17
323313.242696181,3.17586172947843e-17
323590.051979312,3.17067755220401e-17
323866.861262442,3.16550668194955e-17
324143.670545572,3.16034907271981e-17
324420.479828703,3.15520468012308e-17
324697.289111833,3.15007345843219e-17
324974.098394963,3.1449553630442e-17
325250.907678094,3.13985034928457e-17
325527.716961224,3.13475837311757e-17
325804.526244354,3.12967939013921e-17
326081.335527484,3.12461335531761e-17
326358.144810615,3.11956022642932e-17
326634.954093745,3.11451995859236e-17
326911.763376875,3.1094925088998e-17
327188.572660006,3.10447783353325e-17
327465.381943136,3.09947588960871e-17
327742.191226266,3.09448663452107e-17
328019.000509396,3.08951002428903e-17
328295.809792527,3.08454601774088e-17
328572.619075657,3.07959457180278e-17
328849.428358787,3.07465564419682e-17
329126.237641918,3.06972919324968e-17
329403.046925048,3.06481517653145e-17
329679.856208178,3.05991355267277e-17
329956.665491308,3.05502427955219e-17
330233.474774439,3.05014731708329e-17
330510.284057569,3.04528262268267e-17
330787.093340699,3.04043015618466e-17
331063.90262383,3.03558987735924e-17
331340.71190696,3.03076174375213e-17
331617.52119009,3.02594571615207e-17
331894.330473221,3.02114175316044e-17
332171.139756351,3.01634981604441e-17
332447.949039481,3.01156986437438e-17
332724.758322611,3.00680185721789e-17
333001.567605742,3.00204575568074e-17
333278.376888872,2.99730152086839e-17
333555.186172002,2.99256911254461e-17
333831.995455133,2.9878484921175e-17
334108.804738263,2.98313961984816e-17
334385.614021393,2.97844245753372e-17
334662.423304523,2.97375696647886e-17
334939.232587654,2.96908310767337e-17
335216.041870784,2.96442084306388e-17
335492.851153914,2.95977013471431e-17
335769.660437045,2.95513094423803e-17
336046.469720175,2.95050323314708e-17
336323.279003305,2.94588696489831e-17
336600.088286436,2.9412821010261e-17
336876.897569566,2.93668860444274e-17
337153.706852696,2.932106437436e-17
337430.516135826,2.92753556373865e-17
337707.325418957,2.92297594548597e-17
337984.134702087,2.91842754622107e-17
338260.943985217,2.9138903295368e-17
338537.753268348,2.90936425832514e-17
338814.562551478,2.90484929735319e-17
339091.371834608,2.90034540836525e-17
339368.181117738,2.89585255665593e-17
339644.990400869,2.89137070646039e-17
339921.799683999,2.88689982192559e-17
340198.608967129,2.88243986663352e-17
340475.41825026,2.87799080605403e-17
340752.22753339,2.87355260393789e-17
341029.03681652,2.86912522533614e-17
341305.84609965,2.86470863530103e-17
341582.655382781,2.86030279938545e-17
341859.464665911,2.85590768210173e-17
342136.273949041,2.85152324940678e-17
342413.083232172,2.84714946577588e-17
342689.892515302,2.84278629754721e-17
342966.701798432,2.83843371127165e-17
343243.511081562,2.83409167149177e-17
343520.320364693,2.82976014468752e-17
343797.129647823,2.82543909731542e-17
344073.938930953,2.82112849570725e-17
344350.748214084,2.81682830628536e-17
344627.557497214,2.81253849492708e-17
344904.366780344,2.80825902962605e-17
345181.176063475,2.80398987635369e-17
345457.985346605,2.79973100207847e-17
345734.794629735,2.79548237430976e-17
346011.603912865,2.79124396017928e-17
346288.413195996,2.78701572690652e-17
346565.222479126,2.78279764195848e-17
346842.031762256,2.77858967400542e-17
347118.841045387,2.77439178909969e-17
347395.650328517,2.77020395640977e-17
347672.459611647,2.76602614325871e-17
347949.268894777,2.7618583186658e-17
348226.078177908,2.75770045020036e-17
348502.887461038,2.75355250628867e-17
348779.696744168,2.7494144558953e-17
349056.506027299,2.74528626702869e-17
349333.315310429,2.74116790950911e-17
349610.124593559,2.73705935066111e-17
349886.93387669,2.73296056066297e-17
350163.74315982,2.72887150910615e-17
350440.55244295,2.72479216411151e-17
350717.36172608,2.7207224959916e-17
350994.171009211,2.71666247301889e-17
351270.980292341,2.71261206625672e-17
351547.789575471,2.70857124496453e-17
351824.598858602,2.70453997834491e-17
352101.408141732,2.7005182374112e-17
352378.217424862,2.69650599176169e-17
352655.026707992,2.69250321170012e-17
352931.835991123,2.68850986733986e-17
353208.645274253,2.68452592916595e-17
353485.454557383,2.68055136837155e-17
353762.263840514,2.67658615504129e-17
354039.073123644,2.6726302603053e-17
354315.882406774,2.66868365477398e-17
354592.691689904,2.66474630959545e-17
354869.500973035,2.66081819617279e-17
355146.310256165,2.65689928515471e-17
355423.119539295,2.65298954874568e-17
355699.928822426,2.64908895766612e-17
355976.738105556,2.64519748402373e-17
356253.547388686,2.6413150989094e-17
356530.356671816,2.63744177523692e-17
356807.165954947,2.63357748355557e-17
357083.975238077,2.62972219700849e-17
357360.784521207,2.62587588747048e-17
357637.593804338,2.62203852639199e-17
357914.403087468,2.61821008699977e-17
358191.212370598,2.61439054185924e-17
358468.021653729,2.61057986295208e-17
358744.830936859,2.6067780233403e-17
359021.640219989,2.60298499554974e-17
359298.449503119,2.59920075267135e-17
359575.25878625,2.59542526739187e-17
359852.06806938,2.59165851292163e-17
360128.87735251,2.58790046276551e-17
360405.686635641,2.58415108997327e-17
360682.495918771,2.58041036775164e-17
360959.305201901,2.57667826983208e-17
361236.114485032,2.57295477006447e-17
361512.923768162,2.56923984154982e-17
361789.733051292,2.56553345890627e-17
362066.542334422,2.56183559502082e-17
362343.351617553,2.55814622482532e-17
362620.160900683,2.55446532173434e-17
362896.970183813,2.55079286025622e-17
363173.779466944,2.54712881467716e-17
363450.588750074,2.54347315954906e-17
363727.398033204,2.53982586937623e-17
364004.207316334,2.53618691814915e-17
364281.016599465,2.53255628138787e-17
364557.825882595,2.52893393334446e-17
364834.635165725,2.52531984872459e-17
365111.444448856,2.52171400340402e-17
365388.253731986,2.51811637131882e-17
365665.063015116,2.51452692859044e-17
365941.872298246,2.51094564952635e-17
366218.681581377,2.50737251087908e-17
366495.490864507,2.50380748667234e-17
366772.300147637,2.50025055320312e-17
367049.109430768,2.49670168558042e-17
367325.918713898,2.49316086004037e-17
367602.727997028,2.48962805244529e-17
367879.537280159,2.48610323821596e-17
368156.346563289,2.48258639354367e-17
368433.155846419,2.47907749461462e-17
368709.965129549,2.47557651746166e-17
368986.77441268,2.47208343837566e-17
369263.58369581,2.46859823430254e-17
369540.39297894,2.46512088032745e-17
369817.202262071,2.46165135470978e-17
370094.011545201,2.45818963268075e-17
370370.820828331,2.45473569132309e-17
370647.630111461,2.45128950752449e-17
370924.439394592,2.447851058273e-17
371201.248677722,2.44442032082312e-17
371478.057960852,2.44099727075312e-17
371754.867243983,2.43758188776556e-17
372031.676527113,2.43417414628746e-17
372308.485810243,2.43077402545463e-17
372585.295093373,2.42738150216338e-17
372862.104376504,2.42399655381659e-17
373138.913659634,2.42061915811201e-17
373415.722942764,2.41724929189903e-17
373692.532225895,2.41388693405799e-17
373969.341509025,2.41053206178774e-17
374246.150792155,2.40718465361883e-17
374522.960075286,2.40384468660905e-17
374799.769358416,2.40051213909024e-17
375076.578641546,2.39718698936742e-17
375353.387924676,2.393869215849e-17
375630.197207807,2.39055879603647e-17
375907.006490937,2.3872557091959e-17
376183.815774067,2.38395993342999e-17
376460.625057198,2.38067144705548e-17
376737.434340328,2.37739022891712e-17
377014.243623458,2.37411625780254e-17
377291.052906588,2.37084951230237e-17
377567.862189719,2.36758997108175e-17
377844.671472849,2.36433761345247e-17
378121.480755979,2.36109241807458e-17
378398.29003911,2.35785436457627e-17
378675.09932224,2.35462343115784e-17
378951.90860537,2.35139959780546e-17
379228.7178885,2.34818284358821e-17
379505.527171631,2.34497314788179e-17
379782.336454761,2.34177049049378e-17
380059.145737891,2.33857485012031e-17
380335.955021022,2.33538620731225e-17
380612.764304152,2.33220454078187e-17
380889.573587282,2.32902983123305e-17
381166.382870413,2.32586205817303e-17
381443.192153543,2.32270120116769e-17
381720.001436673,2.3195472400843e-17
381996.810719803,2.31640015586692e-17
382273.620002934,2.31325992781648e-17
382550.429286064,2.31012653639709e-17
382827.238569194,2.30699996193815e-17
383104.047852325,2.30388018410679e-17
383380.857135455,2.30076718416976e-17
383657.666418585,2.29766094232539e-17
383934.475701715,2.29456143898772e-17
384211.284984846,2.29146865514724e-17
384488.094267976,2.28838257077099e-17
384764.903551106,2.28530316720621e-17
385041.712834237,2.28223042530717e-17
385318.522117367,2.27916432547964e-17
385595.331400497,2.27610484893707e-17
385872.140683628,2.27305197684279e-17
386148.949966758,2.27000569022724e-17
386425.759249888,2.26696596986818e-17
386702.568533018,2.26393279797242e-17
386979.377816149,2.26090615440807e-17
387256.187099279,2.25788602181455e-17
387532.996382409,2.25487238099043e-17
387809.80566554,2.25186521315291e-17
388086.61494867,2.2488645010042e-17
388363.4242318,2.24587022491586e-17
388640.23351493,2.24288236694911e-17
388917.042798061,2.23990090942652e-17
389193.852081191,2.23692583405286e-17
389470.661364321,2.23395712163505e-17
389747.470647452,2.23099475511053e-17
390024.279930582,2.22803871658178e-17
390301.089213712,2.22508898780692e-17
390577.898496843,2.22214555070324e-17
390854.707779973,2.21920838800496e-17
391131.517063103,2.2162774809914e-17
391408.326346233,2.21335281400196e-17
391685.135629364,2.21043436731297e-17
391961.944912494,2.20752212407225e-17
392238.754195624,2.20461606760791e-17
392515.563478755,2.20171617925146e-17
392792.372761885,2.1988224423766e-17
393069.182045015,2.19593483965931e-17
393345.991328145,2.19305335325097e-17
393622.800611276,2.19017796690754e-17
393899.609894406,2.18730866284476e-17
394176.419177536,2.18444542437686e-17
394453.228460667,2.18158823394768e-17
394730.037743797,2.17873707533415e-17
395006.847026927,2.17589193158664e-17
395283.656310058,2.17305278533306e-17
395560.465593188,2.17021962031217e-17
395837.274876318,2.16739241988501e-17
396114.084159448,2.16457116635162e-17
396390.893442579,2.16175584452919e-17
396667.702725709,2.15894643702846e-17
396944.512008839,2.15614292809177e-17
397221.32129197,2.15334530061936e-17
397498.1305751,2.15055353802346e-17
397774.93985823,2.14776762519103e-17
398051.74914136,2.14498754496065e-17
398328.558424491,2.1422132809646e-17
398605.367707621,2.13944481797058e-17
398882.176990751,2.13668213904887e-17
399158.986273882,2.13392522882799e-17
399435.795557012,2.13117407111555e-17
399712.604840142,2.12842864988719e-17
399989.414123272,2.12568894881387e-17
400266.223406403,2.12295495303212e-17
400543.032689533,2.12022664629907e-17
400819.841972663,2.11750401326815e-17
401096.651255794,2.11478703818191e-17
401373.460538924,2.1120757048133e-17
401650.269822054,2.10936999866369e-17
401927.079105185,2.10666990369593e-17
402203.888388315,2.10397540440546e-17
402480.697671445,2.10128648579431e-17
402757.506954575,2.09860313196578e-17
403034.316237706,2.09592532834456e-17
403311.125520836,2.09325305896476e-17
403587.934803966,2.09058630954429e-17
403864.744087097,2.08792506450836e-17
404141.553370227,2.08526930874331e-17
404418.362653357,2.08261902769233e-17
404695.171936487,2.07997420531598e-17
404971.981219618,2.07733482815059e-17
405248.790502748,2.0747008806307e-17
405525.599785878,2.07207234749443e-17
405802.409069009,2.0694492148147e-17
406079.218352139,2.06683146762102e-17
406356.027635269,2.06421909092791e-17
406632.836918399,2.06161207048495e-17
406909.64620153,2.05901039187922e-17
407186.45548466,2.05641404000544e-17
407463.26476779,2.05382300133782e-17
407740.074050921,2.05123726085618e-17
408016.883334051,2.04865680423368e-17
408293.692617181,2.04608161730777e-17
408570.501900312,2.04351168568305e-17
408847.311183442,2.04094699516513e-17
409124.120466572,2.03838753187953e-17
409400.929749702,2.03583328097431e-17
409677.739032833,2.03328422977707e-17
409954.548315963,2.03074036277994e-17
410231.357599093,2.02820166681098e-17
410508.166882224,2.02566812792714e-17
410784.976165354,2.02313973205608e-17
411061.785448484,2.02061646537903e-17
411338.594731614,2.01809831422662e-17
411615.404014745,2.01558526483189e-17
411892.213297875,2.01307730302902e-17
412169.022581005,2.01057441580359e-17
412445.831864136,2.0080765901251e-17
412722.641147266,2.00558381105007e-17
412999.450430396,2.00309606594341e-17
413276.259713526,2.00061334115858e-17
413553.068996657,1.99813562264377e-17
413829.878279787,1.99566289870105e-17
414106.687562917,1.99319515424634e-17
414383.496846048,1.99073237710185e-17
414660.306129178,1.98827455322403e-17
414937.115412308,1.9858216696363e-17
415213.924695438,1.98337371415521e-17
415490.733978569,1.98093067200984e-17
415767.543261699,1.97849253151393e-17
416044.352544829,1.97605927923903e-17
416321.16182796,1.97363090201719e-17
416597.97111109,1.97120738680561e-17
416874.78039422,1.96878872128136e-17
417151.589677351,1.96637489215846e-17
417428.398960481,1.96396588651776e-17
417705.208243611,1.9615616919175e-17
417982.017526741,1.95916229594635e-17
418258.826809872,1.95676768502156e-17
418535.636093002,1.95437784699082e-17
418812.445376132,1.95199276982876e-17
419089.254659263,1.9496124396996e-17
419366.063942393,1.94723684511468e-17
419642.873225523,1.94486597341933e-17
419919.682508653,1.94249981221048e-17
420196.491791784,1.94013834876175e-17
420473.301074914,1.93778157095059e-17
420750.110358044,1.93542946682694e-17
421026.919641175,1.93308202306128e-17
421303.728924305,1.9307392283465e-17
421580.538207435,1.9284010708671e-17
421857.347490566,1.9260675376107e-17
422134.156773696,1.92373861656391e-17
422410.966056826,1.92141429578372e-17
422687.775339956,1.91909456353164e-17
422964.584623087,1.91677940760685e-17
423241.393906217,1.91446881569914e-17
423518.203189347,1.91216277655613e-17
423795.012472478,1.90986127797308e-17
424071.821755608,1.90756430835289e-17
424348.631038738,1.9052718555675e-17
424625.440321869,1.90298390797861e-17
424902.249604999,1.90070045402154e-17
425179.058888129,1.89842148173093e-17
425455.868171259,1.89614697981554e-17
425732.67745439,1.89387693640063e-17
426009.48673752,1.8916113399677e-17
426286.29602065,1.88935017901398e-17
426563.10530378,1.88709344211844e-17
426839.914586911,1.88484111779112e-17
427116.723870041,1.88259319452591e-17
427393.533153171,1.88034966142268e-17
427670.342436302,1.87811050637256e-17
427947.151719432,1.87587571865757e-17
428223.961002562,1.87364528644033e-17
428500.770285693,1.87141919922535e-17
428777.579568823,1.8691974452159e-17
429054.388851953,1.86698001380938e-17
429331.198135083,1.86476689346771e-17
429608.007418214,1.86255807316045e-17
429884.816701344,1.86035354176395e-17
430161.625984474,1.85815328813346e-17
430438.435267605,1.85595730200188e-17
430715.244550735,1.85376557188194e-17
430992.053833865,1.8515780868691e-17
431268.863116996,1.84939483617675e-17
431545.672400126,1.84721580861721e-17
431822.481683256,1.84504099397281e-17
432099.290966386,1.84287038139322e-17
432376.100249517,1.84070395971967e-17
432652.909532647,1.83854171871543e-17
432929.718815777,1.83638364708394e-17
433206.528098907,1.83422973497521e-17
433483.337382038,1.83207997098767e-17
433760.146665168,1.82993434537863e-17
434036.955948298,1.82779284726367e-17
434313.765231429,1.82565546597831e-17
434590.574514559,1.8235221909889e-17
434867.383797689,1.82139301205966e-17
435144.19308082,1.81926791913692e-17
435421.00236395,1.81714690130095e-17
435697.81164708,1.81502994820755e-17
435974.62093021,1.81291704997563e-17
436251.430213341,1.8108081960589e-17
436528.239496471,1.8087033764681e-17
436805.048779601,1.80660258079145e-17
437081.858062732,1.80450579861733e-17
437358.667345862,1.80241302047624e-17
437635.476628992,1.80032423565151e-17
437912.285912122,1.79823943410705e-17
438189.095195253,1.7961586062771e-17
438465.904478383,1.7940817419501e-17
438742.713761513,1.79200883102991e-17
439019.523044644,1.78993986333672e-17
439296.332327774,1.78787482933441e-17
439573.141610904,1.78581371896988e-17
439849.950894035,1.78375652236042e-17
440126.760177165,1.78170323032891e-17
440403.569460295,1.77965383183694e-17
440680.378743425,1.77760831839347e-17
440957.188026556,1.77556667891046e-17
441233.997309686,1.77352890521868e-17
441510.806592816,1.771494986804e-17
441787.615875947,1.76946491371258e-17
442064.425159077,1.76743867672213e-17
442341.234442207,1.76541626617505e-17
442618.043725337,1.7633976731237e-17
442894.853008468,1.76138288715075e-17
443171.662291598,1.75937189943885e-17
443448.471574728,1.75736469969752e-17
443725.280857859,1.75536127970991e-17
444002.090140989,1.75336162921326e-17
444278.899424119,1.75136573901548e-17
444555.708707249,1.74937359981843e-17
444832.51799038,1.74738520211182e-17
445109.32727351,1.74540053710303e-17
445386.13655664,1.74341959455342e-17
445662.945839771,1.74144236642812e-17
445939.755122901,1.73946884303754e-17
446216.564406031,1.73749901504732e-17
446493.373689161,1.73553287315643e-17
446770.182972292,1.73357040864536e-17
447046.992255422,1.73161161283467e-17
447323.801538553,1.72965647539686e-17
447600.610821683,1.72770498846435e-17
447877.420104813,1.72575714264574e-17
448154.229387943,1.72381292905391e-17
448431.038671074,1.72187233820902e-17
448707.847954204,1.71993536208188e-17
448984.657237334,1.71800199110112e-17
449261.466520464,1.71607221683931e-17
449538.275803595,1.71414603002061e-17
449815.085086725,1.71222342221723e-17
450091.894369855,1.7103043844802e-17
450368.703652986,1.70838890790904e-17
450645.512936116,1.70647698425777e-17
450922.322219246,1.70456860423912e-17
451199.131502376,1.70266375964657e-17
451475.940785507,1.70076244100895e-17
451752.750068637,1.69886464124946e-17
452029.559351767,1.69697035054259e-17
452306.368634898,1.69507956051099e-17
452583.177918028,1.69319226251531e-17
452859.987201158,1.69130844851363e-17
453136.796484289,1.68942810993194e-17
453413.605767419,1.68755123791689e-17
453690.415050549,1.68567782425241e-17
453967.224333679,1.68380786052872e-17
454244.03361681,1.68194133868399e-17
454520.84289994,1.68007824958652e-17
454797.65218307,1.67821858565318e-17
455074.461466201,1.67636233782597e-17
455351.270749331,1.67450949845309e-17
455628.080032461,1.67266005906938e-17
455904.889315592,1.67081401182207e-17
456181.698598722,1.66897134783477e-17
456458.507881852,1.6671320589547e-17
456735.317164982,1.66529613773085e-17
457012.126448113,1.6634635757561e-17
457288.935731243,1.66163436395229e-17
457565.745014373,1.65980849566335e-17
457842.554297504,1.65798596195719e-17
458119.363580634,1.65616675503907e-17
458396.172863764,1.65435086678669e-17
458672.982146894,1.65253828919472e-17
458949.791430025,1.65072901500166e-17
459226.600713155,1.64892303523209e-17
459503.409996285,1.64712034241163e-17
459780.219279416,1.64532092888007e-17
460057.028562546,1.64352478629686e-17
460333.837845676,1.6417319071967e-17
460610.647128807,1.63994228341604e-17
460887.456411937,1.63815590748628e-17
461164.265695067,1.63637277163679e-17
461441.074978197,1.63459286799027e-17
461717.884261328,1.63281618855891e-17
461994.693544458,1.63104272569309e-17
462271.502827588,1.62927247232425e-17
462548.312110719,1.62750542025348e-17
462825.121393849,1.62574156190769e-17
463101.930676979,1.62398088997421e-17
463378.739960109,1.62222339610974e-17
463655.54924324,1.6204690732455e-17
463932.35852637,1.61871791447964e-17
464209.1678095,1.61696991133106e-17
464485.977092631,1.61522505657979e-17
464762.786375761,1.61348334254845e-17
465039.595658891,1.61174476226984e-17
465316.404942021,1.61000930811593e-17
465593.214225152,1.60827697257031e-17
465870.023508282,1.60654774838165e-17
466146.832791412,1.60482162763417e-17
466423.642074543,1.60309860388489e-17
466700.451357673,1.60137866940711e-17
466977.260640803,1.59966181654389e-17
467254.069923933,1.5979480380882e-17
467530.879207064,1.59623732750105e-17
467807.688490194,1.59452967712529e-17
468084.497773324,1.59282507918275e-17
468361.307056455,1.59112352703878e-17
468638.116339585,1.58942501402929e-17
468914.925622715,1.58772953170032e-17
469191.734905846,1.58603707395911e-17
469468.544188976,1.58434763329643e-17
469745.353472106,1.58266120304653e-17
470022.162755236,1.5809777754112e-17
470298.972038367,1.57929734384839e-17
470575.781321497,1.57761990118365e-17
470852.590604627,1.57594544049277e-17
471129.399887758,1.57427395455523e-17
471406.209170888,1.57260543659472e-17
471683.018454018,1.57093987982094e-17
471959.827737149,1.56927727707139e-17
472236.637020279,1.56761762138926e-17
472513.446303409,1.56596090623135e-17
472790.255586539,1.56430712435342e-17
473067.06486967,1.56265626916884e-17
473343.8741528,1.56100833364707e-17
473620.68343593,1.55936331148457e-17
473897.492719061,1.55772119493554e-17
474174.302002191,1.55608197808951e-17
474451.111285321,1.55444565388592e-17
474727.920568451,1.55281221539561e-17
475004.729851582,1.55118165626636e-17
475281.539134712,1.54955396987219e-17
475558.348417842,1.54792914923275e-17
475835.157700973,1.54630718789048e-17
476111.966984103,1.54468807912321e-17
476388.776267233,1.54307181627726e-17
476665.585550363,1.54145839309506e-17
476942.394833494,1.53984780223224e-17
477219.204116624,1.53824003823869e-17
477496.013399754,1.53663509374388e-17
477772.822682885,1.53503296221658e-17
478049.631966015,1.53343363789528e-17
478326.441249145,1.53183711364859e-17
478603.250532275,1.53024338324044e-17
478880.059815406,1.52865244035025e-17
479156.869098536,1.52706427806912e-17
479433.678381666,1.5254788906892e-17
479710.487664797,1.52389627128886e-17
479987.296947927,1.52231641359395e-17
480264.106231057,1.52073931157688e-17
480540.915514187,1.51916495881663e-17
480817.724797318,1.51759334868826e-17
481094.534080448,1.51602447522744e-17
481371.343363578,1.51445833182541e-17
481648.152646709,1.51289491251514e-17
481924.961929839,1.51133421080978e-17
482201.771212969,1.50977622105779e-17
482478.5804961,1.50822093644532e-17
482755.38977923,1.50666835089319e-17
483032.19906236,1.50511845829044e-17
483309.00834549,1.50357125259754e-17
483585.817628621,1.50202672777527e-17
483862.626911751,1.50048487773716e-17
484139.436194881,1.49894569575319e-17
484416.245478012,1.49740917618444e-17
484693.054761142,1.49587531328348e-17
484969.864044272,1.49434410066782e-17
485246.673327403,1.49281553212662e-17
485523.482610533,1.4912896019497e-17
485800.291893663,1.48976630419244e-17
486077.101176793,1.48824563268449e-17
486353.910459924,1.48672758155786e-17
486630.719743054,1.48521214477274e-17
486907.529026184,1.48369931693257e-17
487184.338309315,1.48218909085501e-17
487461.147592445,1.48068146197378e-17
487737.956875575,1.47917642405202e-17
488014.766158705,1.47767397090608e-17
488291.575441836,1.47617409692638e-17
488568.384724966,1.47467679621063e-17
488845.194008096,1.47318206305149e-17
489122.003291227,1.47168989153192e-17
489398.812574357,1.4702002757871e-17
489675.621857487,1.46871321060918e-17
489952.431140617,1.46722868959043e-17
490229.240423748,1.46574670737783e-17
490506.049706878,1.46426725804275e-17
490782.858990008,1.46279033606128e-17
491059.668273139,1.46131593568909e-17
491336.477556269,1.45984405110194e-17
491613.286839399,1.45837467731308e-17
491890.09612253,1.45690780781587e-17
492166.90540566,1.45544343724006e-17
492443.71468879,1.4539815604655e-17
492720.52397192,1.45252217131244e-17
492997.333255051,1.45106526490126e-17
493274.142538181,1.44961083485107e-17
493550.951821311,1.44815887636206e-17
493827.761104441,1.44670938299927e-17
494104.570387572,1.44526235035556e-17
494381.379670702,1.44381777230095e-17
494658.188953832,1.44237564383623e-17
494934.998236963,1.44093595842048e-17
495211.807520093,1.43949871194561e-17
495488.616803223,1.438063897948e-17
495765.426086354,1.43663151183588e-17
496042.235369484,1.43520154770873e-17
496319.044652614,1.43377400029269e-17
496595.853935744,1.43234886426983e-17
496872.663218875,1.43092613377106e-17
497149.472502005,1.42950580464901e-17
497426.281785135,1.42808787071924e-17
497703.091068266,1.42667232654572e-17
497979.900351396,1.42525916719125e-17
498256.709634526,1.42384838738875e-17
498533.518917657,1.42243998158823e-17
498810.328200787,1.42103394500284e-17
499087.137483917,1.41963027196612e-17
499363.946767047,1.41822895719058e-17
499640.756050178,1.41682999612366e-17
499917.565333308,1.41543338282337e-17
500194.374616438,1.41403911258039e-17
500471.183899569,1.41264718009655e-17
500747.993182699,1.41125758010841e-17
501024.802465829,1.40987030770304e-17
501301.611748959,1.40848535778231e-17
501578.42103209,1.4071027247828e-17
501855.23031522,1.40572240429672e-17
502132.03959835,1.40434439046146e-17
502408.848881481,1.40296867885196e-17
502685.658164611,1.40159526433053e-17
502962.467447741,1.40022414111678e-17
503239.276730872,1.39885530549439e-17
503516.086014002,1.39748875144714e-17
503792.895297132,1.39612447413045e-17
504069.704580262,1.39476246895828e-17
504346.513863393,1.39340273048545e-17
504623.323146523,1.39204525447489e-17
504900.132429653,1.39069003547174e-17
505176.941712784,1.38933706818123e-17
505453.750995914,1.387986348353e-17
505730.560279044,1.38663787074854e-17
506007.369562174,1.38529163066969e-17
506284.178845305,1.38394762281542e-17
506560.988128435,1.38260584281176e-17
506837.797411565,1.38126628583397e-17
507114.606694696,1.37992894672423e-17
507391.415977826,1.3785938209499e-17
507668.225260956,1.3772609034486e-17
507945.034544086,1.37593018936511e-17
508221.843827217,1.37460167431503e-17
508498.653110347,1.37327535344321e-17
508775.462393477,1.37195122166194e-17
509052.271676608,1.37062927434339e-17
509329.080959738,1.36930950697169e-17
509605.890242868,1.3679919147327e-17
509882.699525998,1.36667649260596e-17
510159.508809129,1.36536323645774e-17
510436.318092259,1.36405214114042e-17
510713.127375389,1.36274320239552e-17
510989.93665852,1.36143641522202e-17
511266.74594165,1.36013177503686e-17
511543.55522478,1.35882927772873e-17
511820.364507911,1.35752891787894e-17
512097.173791041,1.35623069145631e-17
512373.983074171,1.35493459352446e-17
512650.792357301,1.35364061951497e-17
512927.601640432,1.35234876527742e-17
513204.410923562,1.35105902573844e-17
513481.220206692,1.3497713968693e-17
513758.029489823,1.34848587354641e-17
514034.838772953,1.34720245179651e-17
514311.648056083,1.34592112687956e-17
514588.457339213,1.34464189439292e-17
514865.266622344,1.34336474956563e-17
515142.075905474,1.34208968837557e-17
515418.885188604,1.34081670594083e-17
515695.694471735,1.33954579791233e-17
515972.503754865,1.33827696012172e-17
516249.313037995,1.33701018820961e-17
516526.122321126,1.33574547738652e-17
516802.931604256,1.33448282331554e-17
517079.740887386,1.33322222181792e-17
517356.550170516,1.33196366841388e-17
517633.359453647,1.33070715874499e-17
517910.168736777,1.32945268864817e-17
518186.978019907,1.32820025319524e-17
518463.787303038,1.32694984875372e-17
518740.596586168,1.32570147080106e-17
519017.405869298,1.3244551147142e-17
519294.215152428,1.32321077654097e-17
519571.024435559,1.32196845185936e-17
519847.833718689,1.32072813641213e-17
520124.643001819,1.31948982635501e-17
520401.45228495,1.31825351646917e-17
520678.26156808,1.3170192031593e-17
520955.07085121,1.31578688255242e-17
521231.88013434,1.31455654994177e-17
521508.689417471,1.31332820113703e-17
521785.498700601,1.31210183189261e-17
522062.307983731,1.31087743835701e-17
522339.117266862,1.30965501616722e-17
522615.926549992,1.30843456143574e-17
522892.735833122,1.30721606943707e-17
523169.545116252,1.30599953623221e-17
523446.354399383,1.30478495787556e-17
523723.163682513,1.30357233066631e-17
523999.972965643,1.30236164913241e-17
524276.782248774,1.30115291088529e-17
524553.591531904,1.2999461106722e-17
524830.400815034,1.29874124504103e-17
525107.210098165,1.29753830925487e-17
525384.019381295,1.29633730021728e-17
525660.828664425,1.29513821304085e-17
525937.637947556,1.29394104428078e-17
526214.447230686,1.29274578943778e-17
526491.256513816,1.29155244471238e-17
526768.065796946,1.29036100614965e-17
527044.875080077,1.28917147002118e-17
527321.684363207,1.28798383172454e-17
527598.493646337,1.28679808779357e-17
527875.302929467,1.28561423418716e-17
528152.112212598,1.28443226666858e-17
528428.921495728,1.28325218187254e-17
528705.730778858,1.2820739752709e-17
528982.540061989,1.28089764344285e-17
529259.349345119,1.27972318205979e-17
529536.158628249,1.27855058770632e-17
529812.96791138,1.27737985619238e-17
530089.77719451,1.27621098350587e-17
530366.58647764,1.27504396607226e-17
530643.39576077,1.27387879987507e-17
530920.205043901,1.2727154813175e-17
531197.014327031,1.27155400602323e-17
531473.823610161,1.27039437107605e-17
531750.632893292,1.26923657160816e-17
532027.442176422,1.26808060443041e-17
532304.251459552,1.26692646587831e-17
532581.060742683,1.26577415174705e-17
532857.870025813,1.26462365820069e-17
533134.679308943,1.26347498217919e-17
533411.488592073,1.26232811979294e-17
533688.297875204,1.26118306619047e-17
533965.107158334,1.2600398187999e-17
534241.916441464,1.25889837356219e-17
534518.725724595,1.25775872675151e-17
534795.535007725,1.25662087463699e-17
535072.344290855,1.25548481339986e-17
535349.153573985,1.25435053973297e-17
535625.962857116,1.25321804982827e-17
535902.772140246,1.25208733991316e-17
536179.581423376,1.25095840581103e-17
536456.390706507,1.24983124471446e-17
536733.199989637,1.24870585281806e-17
537010.009272767,1.24758222630965e-17
537286.818555897,1.24646036122161e-17
537563.627839028,1.24534025471401e-17
537840.437122158,1.24422190299777e-17
538117.246405288,1.24310530198086e-17
538394.055688419,1.24199044844652e-17
538670.864971549,1.24087733862204e-17
538947.674254679,1.2397659689787e-17
539224.483537809,1.23865633658701e-17
539501.29282094,1.23754843717595e-17
539778.10210407,1.23644226706395e-17
540054.9113872,1.23533782344893e-17
540331.720670331,1.23423510241581e-17
540608.529953461,1.23313410038854e-17
540885.339236591,1.23203481379493e-17
541162.148519722,1.2309372396748e-17
541438.957802852,1.22984137416528e-17
541715.767085982,1.22874721350444e-17
541992.576369112,1.22765475457081e-17
542269.385652243,1.22656399414786e-17
542546.194935373,1.22547492819417e-17
542823.004218503,1.22438755403801e-17
543099.813501634,1.2233018675201e-17
543376.622784764,1.22221786539326e-17
543653.432067894,1.22113554456645e-17
543930.241351024,1.22005490133336e-17
544207.050634155,1.21897593202935e-17
544483.859917285,1.21789863425184e-17
544760.669200415,1.21682300386969e-17
545037.478483546,1.21574903758103e-17
545314.287766676,1.21467673189913e-17
545591.097049806,1.21360608382117e-17
545867.906332937,1.21253708986225e-17
546144.715616067,1.21146974690962e-17
546421.524899197,1.21040405108492e-17
546698.334182327,1.20933999940174e-17
546975.143465458,1.20827758874727e-17
547251.952748588,1.20721681564813e-17
547528.762031718,1.20615767653254e-17
547805.571314849,1.20510016832156e-17
548082.380597979,1.20404428821136e-17
548359.189881109,1.20299003197866e-17
548635.99916424,1.20193739711474e-17
548912.80844737,1.20088638032795e-17
549189.6177305,1.19983697787521e-17
549466.42701363,1.19878918713108e-17
549743.236296761,1.19774300453646e-17
550020.045579891,1.19669842677587e-17
550296.854863021,1.19565545074487e-17
550573.664146151,1.19461407348471e-17
550850.473429282,1.19357429126246e-17
551127.282712412,1.19253610128058e-17
551404.091995542,1.19149950082093e-17
551680.901278673,1.19046448567346e-17
551957.710561803,1.18943105347852e-17
552234.519844933,1.18839920028275e-17
552511.329128064,1.18736892418346e-17
552788.138411194,1.18634022075681e-17
553064.947694324,1.18531308780293e-17
553341.756977454,1.18428752145947e-17
553618.566260585,1.18326351914006e-17
553895.375543715,1.18224107786619e-17
554172.184826845,1.18122019370559e-17
554448.994109976,1.18020086476433e-17
554725.803393106,1.17918308697933e-17
555002.612676236,1.17816685758499e-17
555279.421959366,1.17715217358871e-17
555556.231242497,1.17613903152928e-17
555833.040525627,1.17512742927062e-17
556109.849808757,1.17411736289515e-17
556386.659091888,1.173108829597e-17
556663.468375018,1.17210182659842e-17
556940.277658148,1.17109635030183e-17
557217.086941278,1.17009239871813e-17
557493.896224409,1.16908996791945e-17
557770.705507539,1.16808905501694e-17
558047.514790669,1.16708965723316e-17
558324.3240738,1.16609177145506e-17
558601.13335693,1.16509539504972e-17
558877.94264006,1.16410052448785e-17
559154.751923191,1.16310715739102e-17
559431.561206321,1.16211529019462e-17
559708.370489451,1.16112492054242e-17
559985.179772581,1.16013604516455e-17
560261.989055712,1.15914866094541e-17
560538.798338842,1.15816276574643e-17
560815.607621972,1.15717835557047e-17
561092.416905103,1.15619542814101e-17
561369.226188233,1.15521398061274e-17
561646.035471363,1.15423400991677e-17
561922.844754493,1.15325551291744e-17
562199.654037624,1.15227848708853e-17
562476.463320754,1.15130292958941e-17
562753.272603884,1.15032883714316e-17
563030.081887015,1.14935620734074e-17
563306.891170145,1.14838503725899e-17
563583.700453275,1.14741532337975e-17
563860.509736406,1.14644706369022e-17
564137.319019536,1.14548025516281e-17
564414.128302666,1.14451489506739e-17
564690.937585796,1.14355098010727e-17
564967.746868927,1.1425885076909e-17
565244.556152057,1.14162747541008e-17
565521.365435187,1.14066787973858e-17
565798.174718317,1.13970971842198e-17
566074.984001448,1.1387529887265e-17
566351.793284578,1.13779768731221e-17
566628.602567708,1.13684381195491e-17
566905.411850839,1.13589135967579e-17
567182.221133969,1.13494032783716e-17
567459.030417099,1.1339907138766e-17
567735.83970023,1.1330425141337e-17
568012.64898336,1.13209572694875e-17
568289.45826649,1.13115034897272e-17
568566.26754962,1.13020637742353e-17
568843.076832751,1.12926381000238e-17
569119.886115881,1.12832264384758e-17
569396.695399011,1.12738287609914e-17
569673.504682142,1.12644450434022e-17
569950.313965272,1.12550752562188e-17
570227.123248402,1.12457193731855e-17
570503.932531532,1.12363773655269e-17
570780.741814663,1.12270492131349e-17
571057.551097793,1.12177348799159e-17
571334.360380923,1.12084343460676e-17
571611.169664054,1.11991475875162e-17
571887.978947184,1.11898745655046e-17
572164.788230314,1.11806152674011e-17
572441.597513445,1.11713696588275e-17
572718.406796575,1.11621377187531e-17
572995.216079705,1.11529194162861e-17
573272.025362835,1.11437147260759e-17
573548.834645966,1.11345236217465e-17
573825.643929096,1.11253460786038e-17
574102.453212226,1.11161820750024e-17
574379.262495356,1.11070315765261e-17
574656.071778487,1.10978945623551e-17
574932.881061617,1.10887710063043e-17
575209.690344748,1.10796608803777e-17
575486.499627878,1.10705641623682e-17
575763.308911008,1.10614808232808e-17
576040.118194138,1.10524108394918e-17
576316.927477269,1.10433541882905e-17
576593.736760399,1.10343108365808e-17
576870.546043529,1.10252807677618e-17
577147.35532666,1.10162639490953e-17
577424.16460979,1.10072603628848e-17
577700.97389292,1.09982699756614e-17
577977.783176051,1.09892927677475e-17
578254.592459181,1.09803287128639e-17
578531.401742311,1.09713777845719e-17
578808.211025441,1.0962439961934e-17
579085.020308572,1.095351521576e-17
579361.829591702,1.09446035228761e-17
579638.638874832,1.09357048625034e-17
579915.448157963,1.09268192015726e-17
580192.257441093,1.09179465206212e-17
580469.066724223,1.09090867976003e-17
580745.876007353,1.0900240005453e-17
581022.685290484,1.08914061149118e-17
581299.494573614,1.08825851065912e-17
581576.303856744,1.08737769530384e-17
581853.113139875,1.08649816365269e-17
582129.922423005,1.08561991271473e-17
582406.731706135,1.08474293993814e-17
582683.540989266,1.0838672437812e-17
582960.350272396,1.0829928211172e-17
583237.159555526,1.0821196694329e-17
583513.968838656,1.08124778651115e-17
583790.778121786,1.08037717049315e-17
584067.587404917,1.07950781811765e-17
584344.396688047,1.07863972762197e-17
584621.205971177,1.07777289640472e-17
584898.015254308,1.0769073221235e-17
585174.824537438,1.07604300241181e-17
585451.633820568,1.07517993492283e-17
585728.443103699,1.07431811731872e-17
586005.252386829,1.07345754763752e-17
586282.061669959,1.07259822252079e-17
586558.870953089,1.07174014071806e-17
586835.68023622,1.07088329963555e-17
587112.48951935,1.0700276965237e-17
587389.29880248,1.06917332920973e-17
587666.108085611,1.06832019574082e-17
587942.917368741,1.0674682932088e-17
588219.726651871,1.06661761982066e-17
588496.535935002,1.06576817351905e-17
588773.345218132,1.06491995107503e-17
589050.154501262,1.06407295117738e-17
589326.963784392,1.06322717114808e-17
589603.773067523,1.06238260874179e-17
589880.582350653,1.06153926134852e-17
590157.391633783,1.06069712745801e-17
590434.200916914,1.05985620399339e-17
590711.010200044,1.05901648901581e-17
590987.819483174,1.0581779804779e-17
591264.628766305,1.05734067605585e-17
591541.438049435,1.05650457370055e-17
591818.247332565,1.05566967069342e-17
592095.056615695,1.05483596496917e-17
592371.865898826,1.05400345489152e-17
592648.675181956,1.05317213708591e-17
592925.484465086,1.05234201046011e-17
593202.293748216,1.05151307226452e-17
593479.103031347,1.05068532039388e-17
593755.912314477,1.04985875264719e-17
594032.721597607,1.04903336681357e-17
594309.530880738,1.04820916087495e-17
594586.340163868,1.04738613264208e-17
594863.149446998,1.04656427972715e-17
595139.958730129,1.04574359994771e-17
595416.768013259,1.04492409140634e-17
595693.577296389,1.04410575161907e-17
595970.386579519,1.04328857870139e-17
596247.19586265,1.04247257011697e-17
596524.00514578,1.0416577244409e-17
596800.81442891,1.04084403909734e-17
597077.62371204,1.04003151202566e-17
597354.432995171,1.03922014081098e-17
597631.242278301,1.03840992385723e-17
597908.051561431,1.03760085809215e-17
598184.860844562,1.03679294272715e-17
598461.670127692,1.03598617485484e-17
598738.479410822,1.03518055234475e-17
599015.288693953,1.03437607336549e-17
599292.097977083,1.03357273587803e-17
599568.907260213,1.03277053747179e-17
599845.716543344,1.03196947594608e-17
600122.525826474,1.03116954981578e-17
600399.335109604,1.03037075665468e-17
600676.144392734,1.02957309453485e-17
600952.953675865,1.02877656111026e-17
601229.762958995,1.0279811545738e-17
601506.572242125,1.02718687276397e-17
601783.381525256,1.02639371349027e-17
602060.190808386,1.02560167495487e-17
602337.000091516,1.02481075539728e-17
602613.809374646,1.02402095207904e-17
602890.618657777,1.02323226321182e-17
603167.427940907,1.02244468702483e-17
603444.237224037,1.02165822147008e-17
603721.046507168,1.02087286408974e-17
603997.855790298,1.02008861365714e-17
604274.665073428,1.01930546739431e-17
604551.474356559,1.01852342344661e-17
604828.283639689,1.01774247994641e-17
605105.092922819,1.01696263510618e-17
605381.902205949,1.016183886503e-17
605658.71148908,1.01540623274492e-17
605935.52077221,1.01462967127923e-17
606212.33005534,1.0138542005836e-17
606489.139338471,1.01307981806259e-17
606765.948621601,1.01230652213157e-17
607042.757904731,1.0115343112473e-17
607319.567187861,1.01076318244759e-17
607596.376470992,1.00999313489948e-17
607873.185754122,1.00922416572843e-17
608149.995037252,1.00845627357245e-17
608426.804320383,1.00768945618373e-17
608703.613603513,1.00692371193097e-17
608980.422886643,1.00615903836555e-17
609257.232169773,1.00539543423991e-17
609534.041452904,1.00463289718805e-17
609810.850736034,1.00387142501825e-17
610087.660019164,1.00311101643018e-17
610364.469302295,1.00235166927863e-17
610641.278585425,1.00159338178113e-17
610918.087868555,1.00083615156038e-17
611194.897151686,1.00007997723699e-17
611471.706434816,9.99324856694679e-18
611748.515717946,9.98570788074215e-18
612025.325001076,9.97817769617521e-18
612302.134284207,9.97065799112738e-18
612578.943567337,9.96314875029747e-18
612855.752850467,9.95564995242138e-18
613132.562133598,9.94816158042846e-18
613409.371416728,9.94068361727093e-18
613686.180699858,9.93321603960935e-18
613962.989982988,9.92575882984023e-18
614239.799266119,9.91831197587887e-18
614516.608549249,9.91087545344632e-18
614793.417832379,9.9034492444725e-18
615070.22711551,9.89603332993869e-18
615347.03639864,9.88862769649448e-18
615623.84568177,9.88123232147499e-18
615900.6549649,9.8738471869075e-18
616177.464248031,9.86647227534467e-18
616454.273531161,9.85910756743501e-18
616731.082814291,9.85175304505554e-18
617007.892097422,9.84440869336524e-18
617284.701380552,9.83707449141534e-18
617561.510663682,9.82975042338839e-18
617838.319946812,9.82243646720015e-18
618115.129229943,9.81513260828876e-18
618391.938513073,9.80783882829385e-18
618668.747796203,9.80055511128489e-18
618945.557079334,9.79328143380106e-18
619222.366362464,9.78601778216355e-18
619499.175645594,9.77876413764197e-18
619775.984928725,9.77152048319159e-18
620052.794211855,9.76428680231432e-18
620329.603494985,9.75706307231819e-18
620606.412778115,9.74984928238255e-18
620883.222061246,9.74264541167648e-18
621160.031344376,9.73545144256355e-18
621436.840627506,9.72826735814068e-18
621713.649910637,9.72109313893723e-18
621990.459193767,9.71392877000051e-18
622267.268476897,9.70677423402421e-18
622544.077760027,9.69962951306588e-18
622820.887043158,9.69249458958681e-18
623097.696326288,9.68536944385269e-18
623374.505609418,9.67825406521809e-18
623651.314892549,9.6711484325165e-18
623928.124175679,9.66405252662456e-18
624204.933458809,9.6569663349502e-18
624481.742741939,9.64988983629053e-18
624758.55202507,9.64282301878722e-18
625035.3613082,9.63576585864539e-18
625312.17059133,9.62871834415888e-18
625588.979874461,9.62168045756911e-18
625865.789157591,9.61465218159734e-18
626142.598440721,9.60763349869641e-18
626419.407723852,9.60062439046308e-18
626696.217006982,9.59362484395099e-18
626973.026290112,9.58663484130089e-18
627249.835573243,9.57965436381724e-18
627526.644856373,9.57268339900697e-18
627803.454139503,9.56572192484096e-18
628080.263422633,9.55876992846254e-18
628357.072705764,9.55182739244202e-18
628633.881988894,9.54489430141332e-18
628910.691272024,9.53797063715056e-18
629187.500555154,9.53105638364392e-18
629464.309838285,9.52415152513218e-18
629741.119121415,9.51725604569061e-18
630017.928404545,9.51036992831678e-18
630294.737687676,9.50349315630877e-18
630571.546970806,9.49662571400979e-18
630848.356253936,9.48976758416292e-18
631125.165537067,9.4829187535079e-18
631401.974820197,9.47607920447719e-18
631678.784103327,9.46924891831215e-18
631955.593386457,9.4624278823916e-18
632232.402669588,9.4556160768819e-18
632509.211952718,9.44881349214918e-18
632786.021235848,9.44202010740237e-18
633062.830518979,9.43523590789429e-18
633339.639802109,9.42846087765661e-18
633616.449085239,9.42169499905566e-18
633893.258368369,9.4149382603827e-18
634170.0676515,9.40819064331547e-18
634446.87693463,9.40145213226479e-18
634723.68621776,9.39472271299719e-18
635000.495500891,9.38800236826973e-18
635277.304784021,9.38129107921162e-18
635554.114067151,9.37458883704619e-18
635830.923350282,9.36789562133829e-18
636107.732633412,9.3612114199491e-18
636384.541916542,9.35453621733449e-18
636661.351199672,9.34786999244067e-18
636938.160482803,9.34121273419366e-18
637214.969765933,9.33456442875069e-18
637491.779049063,9.32792505768952e-18
637768.588332194,9.32129460576602e-18
638045.397615324,9.31467305886364e-18
638322.206898454,9.3080604043586e-18
638599.016181584,9.30145662236856e-18
638875.825464715,9.29486169821542e-18
639152.634747845,9.2882756192e-18
639429.444030975,9.28169836758321e-18
639706.253314106,9.27512993052226e-18
639983.062597236,9.26857029410425e-18
640259.871880366,9.2620194416471e-18
640536.681163496,9.25547735572553e-18
640813.490446627,9.24894402308835e-18
641090.299729757,9.24241942805935e-18
641367.109012887,9.23590355978132e-18
641643.918296018,9.22939640066914e-18
641920.727579148,9.22289793200822e-18
642197.536862278,9.21640814630982e-18
642474.346145409,9.20992702526291e-18
642751.155428539,9.20345455237e-18
643027.964711669,9.19699071458177e-18
643304.773994799,9.19053549830621e-18
643581.58327793,9.1840888875026e-18
643858.39256106,9.17765086799577e-18
644135.20184419,9.17122142695082e-18
644412.011127321,9.16480054528664e-18
644688.820410451,9.15838821332506e-18
644965.629693581,9.15198441125613e-18
645242.438976711,9.14558912791316e-18
645519.248259842,9.13920235362063e-18
645796.057542972,9.13282406580055e-18
646072.866826102,9.12645425119405e-18
646349.676109233,9.12009290282571e-18
646626.485392363,9.11373999820663e-18
646903.294675493,9.10739552767973e-18
647180.103958624,9.10105947411459e-18
647456.913241754,9.09473182241061e-18
647733.722524884,9.08841256544308e-18
648010.531808014,9.08210168117682e-18
648287.341091145,9.07579915997272e-18
648564.150374275,9.06950498586968e-18
648840.959657405,9.06321914669675e-18
649117.768940535,9.05694162297349e-18
649394.578223666,9.05067241070946e-18
649671.387506796,9.04441148574165e-18
649948.196789926,9.03815883799789e-18
650225.006073057,9.03191445477194e-18
650501.815356187,9.02567832386587e-18
650778.624639317,9.01945042811889e-18
651055.433922448,9.01323075186038e-18
651332.243205578,9.00701928581625e-18
651609.052488708,9.00081601339876e-18
651885.861771839,8.99462092120771e-18
652162.671054969,8.98843399874904e-18
652439.480338099,8.98225522707083e-18
652716.289621229,8.97608459851828e-18
652993.09890436,8.96992209369998e-18
653269.90818749,8.96376770262436e-18
653546.71747062,8.95762140923395e-18
653823.526753751,8.95148320212431e-18
654100.336036881,8.94535306857922e-18
654377.145320011,8.93923099029754e-18
654653.954603142,8.93311696056664e-18
654930.763886272,8.92701096289178e-18
655207.573169402,8.92091298320605e-18
655484.382452532,8.91482300500055e-18
655761.191735663,8.90874102222155e-18
656038.001018793,8.90266701561475e-18
656314.810301923,8.89660097412781e-18
656591.619585054,8.89054288726646e-18
656868.428868184,8.88449273449834e-18
657145.238151314,8.87845051197556e-18
657422.047434444,8.87241619764092e-18
657698.856717575,8.86638978660172e-18
657975.666000705,8.86037125705453e-18
658252.475283835,8.85436060372491e-18
658529.284566966,8.84835781051016e-18
658806.093850096,8.84236286300142e-18
659082.903133226,8.83637574950526e-18
659359.712416356,8.83039645671601e-18
659636.521699487,8.82442497251414e-18
659913.330982617,8.81846128293944e-18
660190.140265747,8.81250537517314e-18
660466.949548878,8.806557239094e-18
660743.758832008,8.8006168577142e-18
661020.568115138,8.79468422002285e-18
661297.377398268,8.78875931258341e-18
661574.186681399,8.7828421264255e-18
661850.995964529,8.77693264211458e-18
662127.805247659,8.77103085204503e-18
662404.61453079,8.76513674286402e-18
662681.42381392,8.75925030146327e-18
662958.23309705,8.75337151366119e-18
663235.04238018,8.74750036968124e-18
663511.851663311,8.74163685265028e-18
663788.660946441,8.73578095384309e-18
664065.470229571,8.72993266038084e-18
664342.279512702,8.72409196119456e-18
664619.088795832,8.71825883752867e-18
664895.898078962,8.71243328319517e-18
665172.707362093,8.70661528339354e-18
665449.516645223,8.70080482684885e-18
665726.325928353,8.69500189848876e-18
666003.135211483,8.68920649003791e-18
666279.944494614,8.68341858502941e-18
666556.753777744,8.67763817568088e-18
666833.563060874,8.67186524598639e-18
667110.372344005,8.66609978522444e-18
667387.181627135,8.66034178141391e-18
667663.990910265,8.65459122129834e-18
667940.800193395,8.64884809411729e-18
668217.609476526,8.6431123853832e-18
668494.418759656,8.63738408745665e-18
668771.228042786,8.63166318138159e-18
669048.037325917,8.62594966228634e-18
669324.846609047,8.62024351347979e-18
669601.655892177,8.6145447249852e-18
669878.465175308,8.60885328549856e-18
670155.274458438,8.60316918318937e-18
670432.083741568,8.59749240183803e-18
670708.893024698,8.59182293244769e-18
670985.702307829,8.58616076599195e-18
671262.511590959,8.58050588434559e-18
671539.320874089,8.57485828368058e-18
671816.130157219,8.569217941685e-18
672092.93944035,8.56358485787972e-18
672369.74872348,8.5579590125602e-18
672646.55800661,8.55234039653537e-18
672923.367289741,8.54672900042702e-18
673200.176572871,8.5411248098046e-18
673476.985856001,8.5355278116938e-18
673753.795139132,8.52993799980533e-18
674030.604422262,8.5243553569657e-18
674307.413705392,8.5187798718484e-18
674584.222988522,8.51321153936451e-18
674861.032271653,8.5076503397395e-18
675137.841554783,8.50209626407516e-18
675414.650837913,8.49654930373497e-18
675691.460121044,8.49100944653016e-18
675968.269404174,8.48547667773332e-18
676245.078687304,8.47995098940521e-18
676521.887970435,8.47443236895335e-18
676798.697253565,8.46892080252411e-18
677075.506536695,8.46341628450277e-18
677352.315819825,8.45791879790545e-18
677629.125102956,8.45242833601646e-18
677905.934386086,8.44694488393473e-18
678182.743669216,8.44146843099816e-18
678459.552952347,8.43599896629532e-18
678736.362235477,8.43053648009165e-18
679013.171518607,8.42508095960001e-18
679289.980801737,8.41963239554116e-18
679566.790084868,8.41419077637512e-18
679843.599367998,8.40875608815099e-18
680120.408651128,8.40332831989153e-18
680397.217934259,8.39790746348319e-18
680674.027217389,8.39249350799265e-18
680950.836500519,8.38708643903966e-18
681227.645783649,8.3816862488961e-18
681504.45506678,8.3762929265496e-18
681781.26434991,8.37090645606951e-18
682058.07363304,8.36552683359811e-18
682334.882916171,8.36015404327487e-18
682611.692199301,8.35478807562238e-18
682888.501482431,8.34942892349636e-18
683165.310765562,8.34407656955572e-18
683442.120048692,8.33873100602931e-18
683718.929331822,8.33339222053903e-18
683995.738614952,8.32806020578661e-18
684272.547898083,8.32273494838064e-18
684549.357181213,8.31741643821226e-18
684826.166464343,8.31210466482268e-18
685102.975747474,8.30679961658458e-18
685379.785030604,8.30150128461563e-18
685656.594313734,8.29620965549105e-18
685933.403596864,8.29092472070764e-18
686210.212879995,8.28564646986691e-18
686487.022163125,8.28037488995396e-18
686763.831446255,8.27510997262951e-18
687040.640729386,8.26985170782097e-18
687317.450012516,8.26460008472804e-18
687594.259295646,8.25935509222873e-18
687871.068578776,8.25411671891527e-18
688147.877861907,8.24888495295583e-18
688424.687145037,8.24365978788267e-18
688701.496428167,8.2384412130381e-18
688978.305711298,8.2332292154945e-18
689255.114994428,8.22802378516431e-18
689531.924277558,8.22282491387725e-18
689808.733560688,8.21763258723655e-18
690085.542843819,8.21244679789439e-18
690362.352126949,8.20726753629406e-18
690639.161410079,8.20209479181489e-18
690915.97069321,8.19692855119441e-18
691192.77997634,8.19176880958985e-18
691469.58925947,8.1866155501693e-18
691746.398542601,8.18146877103726e-18
692023.207825731,8.17632845415296e-18
692300.017108861,8.17119459231519e-18
692576.826391991,8.16606717594679e-18
692853.635675122,8.16094619226734e-18
693130.444958252,8.15583163544661e-18
693407.254241382,8.15072349219736e-18
693684.063524513,8.14562175727598e-18
693960.872807643,8.14052641366749e-18
694237.682090773,8.13543745449029e-18
694514.491373904,8.13035487044457e-18
694791.300657034,8.12527864987437e-18
695068.109940164,8.12020878716568e-18
695344.919223294,8.11514526976832e-18
695621.728506425,8.11008808253463e-18
695898.537789555,8.10503722509188e-18
696175.347072685,8.09999267889372e-18
696452.156355815,8.09495444158211e-18
696728.965638946,8.08992249757961e-18
697005.774922076,8.0848968393831e-18
697282.584205206,8.07987745700814e-18
697559.393488337,8.07486434318269e-18
697836.202771467,8.06985748304661e-18
698113.012054597,8.06485686878661e-18
698389.821337727,8.05986249422315e-18
698666.630620858,8.05487434477419e-18
698943.439903988,8.04989241427971e-18
699220.249187118,8.04491669195197e-18
699497.058470249,8.03994716657031e-18
699773.867753379,8.03498383127213e-18
700050.677036509,8.03002667595939e-18
700327.48631964,8.02507568641616e-18
700604.29560277,8.02013086199319e-18
700881.1048859,8.01519218414389e-18
701157.91416903,8.01025964724672e-18
701434.723452161,8.00533323876112e-18
701711.532735291,8.00041295727078e-18
701988.342018422,7.99549878435729e-18
702265.151301552,7.99059071834582e-18
702541.960584682,7.98568874537704e-18
702818.769867812,7.98079285470023e-18
703095.579150943,7.97590304025636e-18
703372.388434073,7.97101929073282e-18
703649.197717203,7.96614159732018e-18
703926.007000334,7.96126994959829e-18
704202.816283464,7.95640433890879e-18
704479.625566594,7.95154475600493e-18
704756.434849724,7.94669119552161e-18
705033.244132855,7.94184363910119e-18
705310.053415985,7.9370020864059e-18
705586.862699115,7.9321665278987e-18
705863.671982245,7.9273369469352e-18
706140.481265376,7.92251333899904e-18
706417.290548506,7.91769569508672e-18
706694.099831636,7.91288400610504e-18
706970.909114767,7.90807825957721e-18
707247.718397897,7.9032784523047e-18
707524.527681027,7.8984845718487e-18
707801.336964158,7.89369660783302e-18
708078.146247288,7.88891455408823e-18
708354.955530418,7.88413839984146e-18
708631.764813548,7.87936813632366e-18
708908.574096679,7.87460375412184e-18
709185.383379809,7.86984524444998e-18
709462.192662939,7.86509260018436e-18
709739.00194607,7.86034580747867e-18
710015.8112292,7.8556048658663e-18
710292.62051233,7.85086975721646e-18
710569.429795461,7.84614047832724e-18
710846.239078591,7.84141701665509e-18
711123.048361721,7.83669936764135e-18
711399.857644851,7.83198752164298e-18
711676.666927982,7.82728146500806e-18
711953.476211112,7.82258119271385e-18
712230.285494242,7.81788669885188e-18
712507.094777373,7.81319796651249e-18
712783.904060503,7.80851499546496e-18
713060.713343633,7.80383777026328e-18
713337.522626763,7.79916628916253e-18
713614.331909894,7.79450053624608e-18
713891.141193024,7.78984050536232e-18
714167.950476154,7.78518618892049e-18
714444.759759285,7.7805375771401e-18
714721.569042415,7.77589466294833e-18
714998.378325545,7.77125743832772e-18
715275.187608675,7.76662589346121e-18
715551.996891806,7.76200001760078e-18
715828.806174936,7.7573798041899e-18
716105.615458066,7.75276524374269e-18
716382.424741197,7.74815633109113e-18
716659.234024327,7.74355305307183e-18
716936.043307457,7.73895540238e-18
717212.852590588,7.73436337280853e-18
717489.661873718,7.72977695269563e-18
717766.471156848,7.72519613680606e-18
718043.280439978,7.72062091513773e-18
718320.089723109,7.71605127812625e-18
718596.899006239,7.71148721780488e-18
718873.708289369,7.70692873018366e-18
719150.517572499,7.70237580167425e-18
719427.32685563,7.69782842299769e-18
719704.13613876,7.69328658851148e-18
719980.94542189,7.68875029042255e-18
720257.754705021,7.68421952009116e-18
720534.563988151,7.67969426878121e-18
720811.373271281,7.67517452867428e-18
721088.182554412,7.67066029053038e-18
721364.991837542,7.66615154521546e-18
721641.801120672,7.66164828757906e-18
721918.610403802,7.65715050399605e-18
722195.419686933,7.65265819567389e-18
722472.228970063,7.64817134470029e-18
722749.038253193,7.64368994945948e-18
723025.847536324,7.63921399565692e-18
723302.656819454,7.63474348099724e-18
723579.466102584,7.63027839653278e-18
723856.275385714,7.62581872887119e-18
724133.084668845,7.62136447627464e-18
724409.893951975,7.61691562770492e-18
724686.703235105,7.61247217471026e-18
724963.512518236,7.60803411096188e-18
725240.321801366,7.603601426611e-18
725517.131084496,7.59917411440747e-18
725793.940367627,7.59475216743103e-18
726070.749650757,7.59033557682397e-18
726347.558933887,7.58592433295838e-18
726624.368217018,7.58151843083509e-18
726901.177500148,7.57711785927078e-18
727177.986783278,7.57272261389356e-18
727454.796066408,7.5683326859121e-18
727731.605349539,7.56394806755033e-18
728008.414632669,7.55956874647638e-18
728285.223915799,7.55519471997234e-18
728562.03319893,7.55082597950007e-18
728838.84248206,7.54646251609252e-18
729115.65176519,7.54210431874527e-18
729392.46104832,7.53775138454908e-18
729669.270331451,7.53340370699164e-18
729946.079614581,7.52906127528839e-18
730222.888897711,7.52472407788883e-18
730499.698180842,7.52039211352119e-18
730776.507463972,7.5160653714562e-18
731053.316747102,7.5117438468009e-18
731330.126030232,7.5074275259868e-18
731606.935313363,7.50311640851788e-18
731883.744596493,7.49881047987312e-18
732160.553879623,7.49450973758768e-18
732437.363162754,7.49021417250274e-18
732714.172445884,7.48592377501248e-18
732990.981729014,7.48163853969101e-18
733267.791012145,7.47735845931265e-18
733544.600295275,7.47308352416874e-18
733821.409578405,7.46881372747391e-18
734098.218861535,7.46454906220899e-18
734375.028144666,7.46028952134113e-18
734651.837427796,7.45603509603655e-18
734928.646710926,7.45178577786099e-18
735205.455994057,7.44754156382629e-18
735482.265277187,7.44330244050869e-18
735759.074560317,7.43906840563974e-18
736035.883843447,7.43483944902615e-18
736312.693126578,7.43061556123294e-18
736589.502409708,7.42639674120304e-18
736866.311692838,7.42218297653539e-18
737143.120975969,7.41797426098981e-18
737419.930259099,7.41377058580977e-18
737696.739542229,7.4095719446898e-18
737973.548825359,7.40537833096022e-18
738250.35810849,7.4011897387202e-18
738527.16739162,7.39700615723196e-18
738803.97667475,7.39282758032504e-18
739080.785957881,7.38865400193448e-18
739357.595241011,7.38448541104413e-18
739634.404524141,7.38032180865624e-18
739911.213807271,7.37616317753794e-18
740188.023090402,7.37200951666942e-18
740464.832373532,7.36786081772047e-18
740741.641656662,7.36371707264056e-18
741018.450939793,7.35957827266418e-18
741295.260222923,7.35544441423112e-18
741572.069506053,7.3513154908371e-18
741848.878789183,7.34719148788585e-18
742125.688072314,7.34307240692852e-18
742402.497355444,7.3389582344873e-18
742679.306638574,7.33484896629578e-18
742956.115921705,7.33074459614421e-18
743232.925204835,7.3266451158217e-18
743509.734487965,7.32255051823991e-18
743786.543771096,7.31846079528049e-18
744063.353054226,7.31437594179673e-18
744340.162337356,7.31029594863282e-18
744616.971620486,7.30622080940096e-18
744893.780903617,7.30215052065858e-18
745170.590186747,7.2980850696046e-18
745447.399469877,7.29402445349964e-18
745724.208753008,7.28996866426955e-18
746001.018036138,7.28591769335074e-18
746277.827319268,7.28187153441808e-18
746554.636602398,7.27783018359831e-18
746831.445885529,7.27379363041251e-18
747108.255168659,7.26976186867882e-18
747385.064451789,7.2657348910794e-18
747661.87373492,7.26171268969464e-18
747938.68301805,7.2576952620131e-18
748215.49230118,7.25368259997261e-18
748492.30158431,7.24967469302382e-18
748769.110867441,7.24567153844827e-18
749045.920150571,7.24167312743298e-18
749322.729433701,7.23767945062988e-18
749599.538716832,7.23369050620397e-18
749876.347999962,7.22970628388923e-18
750153.157283092,7.22572677957205e-18
750429.966566223,7.221751983995e-18
750706.775849353,7.21778189323263e-18
750983.585132483,7.21381649750232e-18
751260.394415613,7.20985579262329e-18
751537.203698744,7.20589976715076e-18
751814.012981874,7.20194842139546e-18
752090.822265004,7.19800174196807e-18
752367.631548135,7.19405972757447e-18
752644.440831265,7.19012237132647e-18
752921.250114395,7.1861896613719e-18
753198.059397526,7.18226159691433e-18
753474.868680656,7.17833816566358e-18
753751.677963786,7.17441936745202e-18
754028.487246916,7.17050518909988e-18
754305.296530047,7.16659562734664e-18
754582.105813177,7.1626906781132e-18
754858.915096307,7.15879033009616e-18
755135.724379438,7.15489458116284e-18
755412.533662568,7.15100342113461e-18
755689.342945698,7.1471168437908e-18
755966.152228828,7.14323484468851e-18
756242.961511959,7.13935741322638e-18
756519.770795089,7.13548455174117e-18
756796.580078219,7.13161624664883e-18
757073.389361349,7.12775248775816e-18
757350.19864448,7.12389327857721e-18
757627.00792761,7.12003860496724e-18
757903.817210741,7.11618846676526e-18
758180.626493871,7.1123428512434e-18
758457.435777001,7.10850175619365e-18
758734.245060131,7.10466517234472e-18
759011.054343262,7.1008330939138e-18
759287.863626392,7.09700552030977e-18
759564.672909522,7.09318243665126e-18
759841.482192653,7.08936384053433e-18
760118.291475783,7.08554972543566e-18
760395.100758913,7.08174008510596e-18
760671.910042043,7.07793491413817e-18
760948.719325174,7.07413420342091e-18
761225.528608304,7.0703379496679e-18
761502.337891434,7.06654614547373e-18
761779.147174564,7.06275878156211e-18
762055.956457695,7.05897585727719e-18
762332.765740825,7.05519736506318e-18
762609.575023955,7.05142329380009e-18
762886.384307086,7.04765364238544e-18
763163.193590216,7.04388840133545e-18
763440.002873346,7.04012756729885e-18
763716.812156477,7.03637113478509e-18
763993.621439607,7.03261909435133e-18
764270.430722737,7.0288714399534e-18
764547.240005867,7.02512816654353e-18
764824.049288998,7.02138927037072e-18
765100.858572128,7.01765474182861e-18
765377.667855258,7.01392457556644e-18
765654.477138389,7.01019876577387e-18
765931.286421519,7.00647730744576e-18
766208.095704649,7.00276019383756e-18
766484.90498778,6.99904741652513e-18
766761.71427091,6.9953389708258e-18
767038.52355404,6.99163485424822e-18
767315.33283717,6.98793505845808e-18
767592.142120301,6.98423957376354e-18
767868.951403431,6.98054840021329e-18
768145.760686561,6.97686152750014e-18
768422.569969692,6.97317895004498e-18
768699.379252822,6.96950066154024e-18
768976.188535952,6.96582665978904e-18
769252.997819082,6.96215693403239e-18
769529.807102213,6.95849148429788e-18
769806.616385343,6.95483029771427e-18
770083.425668473,6.95117337237265e-18
770360.234951604,6.94752069922999e-18
770637.044234734,6.94387227755742e-18
770913.853517864,6.94022809870021e-18
771190.662800994,6.93658815612352e-18
771467.472084125,6.93295244286624e-18
771744.281367255,6.92932095615657e-18
772021.090650385,6.92569368863904e-18
772297.899933515,6.92207063096498e-18
772574.709216646,6.91845178445134e-18
772851.518499776,6.91483714098045e-18
773128.327782907,6.91122668934417e-18
773405.137066037,6.90762043035683e-18
773681.946349167,6.90401835422692e-18
773958.755632297,6.90042045649724e-18
774235.564915428,6.89682673184654e-18
774512.374198558,6.89323717419254e-18
774789.183481688,6.8896517768124e-18
775065.992764818,6.88607053805878e-18
775342.802047949,6.88249344528119e-18
775619.611331079,6.87892049699463e-18
775896.420614209,6.87535168786461e-18
776173.22989734,6.87178701164389e-18
776450.03918047,6.86822646021992e-18
776726.8484636,6.8646700353338e-18
777003.657746731,6.86111771900475e-18
777280.467029861,6.85756951754474e-18
777557.276312991,6.85402541765854e-18
777834.085596121,6.85048541610186e-18
778110.894879252,6.84694950916403e-18
778387.704162382,6.84341768791423e-18
778664.513445512,6.83988995042975e-18
778941.322728643,6.83636628848239e-18
779218.132011773,6.8328466947464e-18
779494.941294903,6.82933116593889e-18
779771.750578034,6.82581969933351e-18
780048.559861164,6.82231228594727e-18
780325.369144294,6.81880891973762e-18
780602.178427425,6.81530959667458e-18
780878.987710555,6.81181430950829e-18
781155.796993685,6.80832305483697e-18
781432.606276815,6.80483582858487e-18
781709.415559946,6.80135262010362e-18
781986.224843076,6.79787342840925e-18
782263.034126206,6.79439824546661e-18
782539.843409337,6.79092706790015e-18
782816.652692467,6.78745988764804e-18
783093.461975597,6.78399670091141e-18
783370.271258727,6.78053750251047e-18
783647.080541858,6.77708228712516e-18
783923.889824988,6.77363104642671e-18
784200.699108118,6.77018377943129e-18
784477.508391249,6.76674047955735e-18
784754.317674379,6.7633011387904e-18
785031.126957509,6.75986575238607e-18
785307.936240639,6.75643431847794e-18
785584.74552377,6.753006827086e-18
785861.5548069,6.74958327828998e-18
786138.36409003,6.74616366126787e-18
786415.173373161,6.74274797235823e-18
786691.982656291,6.73933620763737e-18
786968.791939421,6.73592836074491e-18
787245.601222551,6.73252442640867e-18
787522.410505682,6.72912440040534e-18
787799.219788812,6.72572827449563e-18
788076.029071942,6.72233604664427e-18
788352.838355073,6.71894771053928e-18
788629.647638203,6.71556326137101e-18
788906.456921333,6.71218269085773e-18
789183.266204464,6.70880599964469e-18
789460.075487594,6.70543317653119e-18
789736.884770724,6.70206421924027e-18
790013.694053854,6.69869912325339e-18
790290.503336985,6.69533788069537e-18
790567.312620115,6.69198048884614e-18
790844.121903245,6.68862694152053e-18
791120.931186376,6.6852772321948e-18
791397.740469506,6.68193135903616e-18
791674.549752636,6.67858931545852e-18
791951.359035766,6.67525109422087e-18
792228.168318897,6.67191669232948e-18
792504.977602027,6.66858610316419e-18
792781.786885157,6.66525932353733e-18
793058.596168288,6.661936346963e-18
793335.405451418,6.65861716974855e-18
793612.214734548,6.65530178391275e-18
793889.024017678,6.65199018909257e-18
794165.833300809,6.64868237449713e-18
794442.642583939,6.64537833987982e-18
794719.451867069,6.64207807633521e-18
794996.2611502,6.63878158061474e-18
795273.07043333,6.63548885214065e-18
795549.87971646,6.63219987569368e-18
795826.688999591,6.62891465445278e-18
796103.498282721,6.62563318369892e-18
796380.307565851,6.6223554518756e-18
796657.116848981,6.61908145706401e-18
796933.926132112,6.615811197512e-18
797210.735415242,6.61254466755414e-18
797487.544698372,6.60928185761458e-18
797764.353981503,6.60602276605445e-18
798041.163264633,6.60276738900182e-18
798317.972547763,6.59951571835916e-18
798594.781830893,6.59626775046696e-18
798871.591114024,6.59302348294678e-18
799148.400397154,6.58978290769824e-18
799425.209680284,6.5865460181234e-18
799702.018963415,6.58331281720029e-18
799978.828246545,6.58008328881239e-18
800255.637529675,6.57685743888152e-18
800532.446812805,6.5736352554362e-18
800809.256095936,6.5704167350529e-18
801086.065379066,6.56720187709038e-18
801362.874662196,6.56399067144508e-18
801639.683945327,6.56078311465577e-18
801916.493228457,6.55757920122667e-18
802193.302511587,6.5543789292678e-18
802470.111794717,6.5511822928874e-18
802746.921077848,6.54798928648672e-18
803023.730360978,6.54479990513998e-18
803300.539644108,6.54161414194964e-18
803577.348927239,6.53843199826927e-18
803854.158210369,6.53525346186547e-18
804130.967493499,6.53207853385458e-18
804407.77677663,6.52890720856719e-18
804684.58605976,6.52573947664263e-18
804961.39534289,6.52257533889216e-18
805238.204626021,6.51941478871549e-18
805515.013909151,6.51625782007034e-18
805791.823192281,6.51310442996597e-18
806068.632475411,6.50995461028184e-18
806345.441758542,6.50680836040251e-18
806622.251041672,6.50366567439914e-18
806899.060324802,6.50052654892203e-18
807175.869607933,6.49739097643985e-18
807452.678891063,6.4942589538359e-18
807729.488174193,6.49113047596566e-18
808006.297457323,6.48800553939616e-18
808283.106740454,6.48488413759267e-18
808559.916023584,6.48176626777298e-18
808836.725306714,6.47865192605897e-18
809113.534589845,6.47554110160063e-18
809390.343872975,6.47243379859821e-18
809667.153156105,6.469330005199e-18
809943.962439235,6.46622972029839e-18
810220.771722366,6.46313294035329e-18
810497.581005496,6.46003965779092e-18
810774.390288626,6.45694987220455e-18
811051.199571757,6.45386357398859e-18
811328.008854887,6.45078076037896e-18
811604.818138017,6.44770142780673e-18
811881.627421147,6.44462557579207e-18
812158.436704278,6.44155319062919e-18
812435.245987408,6.43848427355393e-18
812712.055270538,6.43541882026091e-18
812988.864553669,6.43235682305188e-18
813265.673836799,6.42929827778443e-18
813542.483119929,6.42624318694022e-18
813819.29240306,6.42319153698819e-18
814096.10168619,6.42014332895987e-18
814372.91096932,6.41709855538423e-18
814649.72025245,6.41405721032982e-18
814926.529535581,6.41101929751585e-18
815203.338818711,6.40798480466617e-18
815480.148101841,6.40495372817097e-18
815756.957384972,6.40192606639445e-18
816033.766668102,6.39890181317488e-18
816310.575951232,6.39588096392878e-18
816587.385234362,6.3928635166123e-18
816864.194517493,6.38984946464509e-18
817141.003800623,6.38683880457539e-18
817417.813083753,6.38383152871943e-18
817694.622366884,6.38082763947446e-18
817971.431650014,6.37782712563702e-18
818248.240933144,6.37482998799124e-18
818525.050216274,6.37183621813895e-18
818801.859499405,6.36884581311193e-18
819078.668782535,6.3658587693121e-18
819355.478065665,6.3628750818403e-18
819632.287348796,6.35989474789878e-18
819909.096631926,6.35691776175832e-18
820185.905915056,6.35394411872492e-18
820462.715198186,6.35097381561755e-18
820739.524481317,6.3480068459411e-18
821016.333764447,6.34504320706768e-18
821293.143047577,6.34208289610559e-18
821569.952330708,6.33912590658377e-18
821846.761613838,6.33617223436561e-18
822123.570896968,6.3332218766973e-18
822400.380180099,6.33027482765131e-18
822677.189463229,6.32733108347988e-18
822953.998746359,6.32439064225355e-18
823230.808029489,6.32145349727758e-18
823507.61731262,6.31851964340117e-18
823784.42659575,6.31558907811026e-18
824061.23587888,6.3126617967335e-18
824338.045162011,6.30973779536816e-18
824614.854445141,6.30681706943579e-18
824891.663728271,6.30389961535133e-18
825168.473011401,6.3009854297899e-18
825445.282294532,6.29807450404694e-18
825722.091577662,6.29516684031984e-18
825998.900860792,6.29226243124096e-18
826275.710143923,6.28936127172262e-18
826552.519427053,6.28646335876018e-18
826829.328710183,6.2835686886505e-18
827106.137993314,6.28067725649695e-18
827382.947276444,6.27778905826841e-18
827659.756559574,6.2749040914207e-18
827936.565842704,6.27202234869198e-18
828213.375125835,6.26914382810954e-18
828490.184408965,6.26626852551698e-18
828766.993692095,6.26339643725929e-18
829043.802975226,6.26052755776697e-18
829320.612258356,6.2576618841418e-18
829597.421541486,6.25479941307668e-18
829874.230824617,6.25194013803485e-18
830151.040107747,6.24908405729192e-18
830427.849390877,6.24623116348573e-18
830704.658674007,6.24338145725674e-18
830981.467957138,6.24053493091138e-18
831258.277240268,6.23769158144859e-18
831535.086523398,6.23485140852692e-18
831811.895806529,6.23201440125222e-18
832088.705089659,6.22918055927668e-18
832365.514372789,6.22634987949872e-18
832642.323655919,6.2235223564672e-18
832919.13293905,6.22069798671664e-18
833195.94222218,6.21787676595476e-18
833472.75150531,6.21505869196003e-18
833749.560788441,6.21224375806015e-18
834026.370071571,6.20943196118446e-18
834303.179354701,6.20662329819843e-18
834579.988637831,6.20381776481001e-18
834856.797920962,6.20101535760443e-18
835133.607204092,6.1982160693217e-18
835410.416487222,6.19541990012065e-18
835687.225770353,6.19262684554613e-18
835964.035053483,6.18983690011295e-18
836240.844336613,6.18705006110764e-18
836517.653619744,6.18426632452686e-18
836794.462902874,6.1814856845319e-18
837071.272186004,6.178708140513e-18
837348.081469134,6.17593368325458e-18
837624.890752265,6.17316231584579e-18
837901.700035395,6.17039403195481e-18
838178.509318525,6.16762882482382e-18
838455.318601656,6.16486669338043e-18
838732.127884786,6.16210763243002e-18
839008.937167916,6.15935163901311e-18
839285.746451046,6.15659870776769e-18
839562.555734177,6.15384883860124e-18
839839.365017307,6.15110202414224e-18
840116.174300437,6.14835826021064e-18
840392.983583568,6.14561754806617e-18
840669.792866698,6.14287987761131e-18
840946.602149828,6.14014524813644e-18
841223.411432958,6.13741365371363e-18
841500.220716089,6.1346850945616e-18
841777.029999219,6.13195956425963e-18
842053.839282349,6.12923705927711e-18
842330.64856548,6.12651757687518e-18
842607.45784861,6.12380111116007e-18
842884.26713174,6.12108765979029e-18
843161.076414871,6.11837721921809e-18
843437.885698001,6.11566978581638e-18
843714.694981131,6.11296535565424e-18
843991.504264261,6.11026392152789e-18
844268.313547392,6.10756548851767e-18
844545.122830522,6.10487004359388e-18
844821.932113652,6.10217758958343e-18
845098.741396783,6.09948811660943e-18
845375.550679913,6.09680162710945e-18
845652.359963043,6.09411811109074e-18
845929.169246173,6.09143757193802e-18
846205.978529304,6.08876000096089e-18
846482.787812434,6.08608539731276e-18
846759.597095564,6.08341375407506e-18
847036.406378695,6.08074507273078e-18
847313.215661825,6.07807934460503e-18
847590.024944955,6.0754165671986e-18
847866.834228085,6.07275673833772e-18
848143.643511216,6.07009985391549e-18
848420.452794346,6.06744590977638e-18
848697.262077476,6.06479490378004e-18
848974.071360607,6.06214683013824e-18
849250.880643737,6.05950168596385e-18
849527.689926867,6.05685946679901e-18
849804.499209997,6.05422017176413e-18
850081.308493128,6.0515837945936e-18
850358.117776258,6.04895033573953e-18
850634.927059388,6.04631978460188e-18
850911.736342519,6.04369214549769e-18
851188.545625649,6.04106740914246e-18
851465.354908779,6.03844557346769e-18
851742.16419191,6.03582663517112e-18
852018.97347504,6.03321059228668e-18
852295.78275817,6.03059743971685e-18
852572.5920413,6.02798717328178e-18
852849.401324431,6.02537979039712e-18
853126.210607561,6.02277528755964e-18
853403.019890691,6.02017366200176e-18
853679.829173822,6.01757490822824e-18
853956.638456952,6.01497902315858e-18
854233.447740082,6.01238600451422e-18
854510.257023212,6.00979584876901e-18
854787.066306343,6.00720855191179e-18
855063.875589473,6.00462410771136e-18
855340.684872603,6.00204251813031e-18
855617.494155734,5.99946377882947e-18
855894.303438864,5.99688788206134e-18
856171.112721994,5.99431482449958e-18
856447.922005125,5.99174461016708e-18
856724.731288255,5.98917722728463e-18
857001.540571385,5.9866126770171e-18
857278.349854515,5.98405095366875e-18
857555.159137646,5.98149205378524e-18
857831.968420776,5.97893597592272e-18
858108.777703906,5.97638271331663e-18
858385.586987037,5.97383226722252e-18
858662.396270167,5.97128463215895e-18
858939.205553297,5.96873980280417e-18
859216.014836428,5.96619777497952e-18
859492.824119558,5.96365855084901e-18
859769.633402688,5.96112212578814e-18
860046.442685818,5.95858849123526e-18
860323.251968949,5.95605764847519e-18
860600.061252079,5.95352959207333e-18
860876.870535209,5.95100431794878e-18
861153.67981834,5.94848182614265e-18
861430.48910147,5.94596210977214e-18
861707.2983846,5.94344516783466e-18
861984.10766773,5.94093099482195e-18
862260.916950861,5.93841958986738e-18
862537.726233991,5.93591095027428e-18
862814.535517121,5.93340506690335e-18
863091.344800252,5.93090194266595e-18
863368.154083382,5.92840157229364e-18
863644.963366512,5.92590395142176e-18
863921.772649642,5.92340907734889e-18
864198.581932773,5.92091694753002e-18
864475.391215903,5.91842755672255e-18
864752.200499033,5.91594090469279e-18
865029.009782164,5.91345698582975e-18
865305.819065294,5.91097579564803e-18
865582.628348424,5.90849733543748e-18
865859.437631554,5.9060215979517e-18
866136.246914685,5.90354858255483e-18
866413.056197815,5.90107828271763e-18
866689.865480945,5.89861069782435e-18
866966.674764076,5.89614582433058e-18
867243.484047206,5.89368365742961e-18
867520.293330336,5.89122419843955e-18
867797.102613467,5.8887674382526e-18
868073.911896597,5.88631337392078e-18
868350.721179727,5.88386200728058e-18
868627.530462857,5.88141333064934e-18
868904.339745988,5.87896734466323e-18
869181.149029118,5.87652404154521e-18
869457.958312248,5.87408342353992e-18
869734.767595379,5.87164548172819e-18
870011.576878509,5.86921021546891e-18
870288.386161639,5.86677762289325e-18
870565.195444769,5.86434769999289e-18
870842.0047279,5.86192044302302e-18
871118.81401103,5.85949584751363e-18
871395.62329416,5.85707391316867e-18
871672.432577291,5.85465463341102e-18
871949.241860421,5.8522380117479e-18
872226.051143551,5.84982403762235e-18
872502.860426681,5.84741270914125e-18
872779.669709812,5.84500402589396e-18
873056.478992942,5.84259798382204e-18
873333.288276072,5.84019458047717e-18
873610.097559203,5.83779381163635e-18
873886.906842333,5.83539567400668e-18
874163.716125463,5.83300016491809e-18
874440.525408594,5.83060728114775e-18
874717.334691724,5.82821701895359e-18
874994.143974854,5.82582937710295e-18
875270.953257984,5.82344435019666e-18
875547.762541115,5.82106193849123e-18
875824.571824245,5.81868213623882e-18
876101.381107375,5.81630494010322e-18
876378.190390506,5.8139303463614e-18
876654.999673636,5.81155835661736e-18
876931.808956766,5.80918896040653e-18
877208.618239896,5.80682216247048e-18
877485.427523027,5.80445795502966e-18
877762.236806157,5.80209633480152e-18
878039.046089287,5.79973730182386e-18
878315.855372418,5.79738084881062e-18
878592.664655548,5.79502697854972e-18
878869.473938678,5.79267568440498e-18
879146.283221808,5.79032696179963e-18
879423.092504939,5.78798081057905e-18
879699.901788069,5.78563722616638e-18
879976.711071199,5.78329620803031e-18
880253.52035433,5.7809577482538e-18
880530.32963746,5.77862184945891e-18
880807.13892059,5.7762885041645e-18
881083.948203721,5.77395771228998e-18
881360.757486851,5.77162947064188e-18
881637.566769981,5.7693037742347e-18
881914.376053111,5.76698062112982e-18
882191.185336242,5.76466000924643e-18
882467.994619372,5.76234193590694e-18
882744.803902502,5.76002639549476e-18
883021.613185633,5.75771338839856e-18
883298.422468763,5.75540290748329e-18
883575.231751893,5.75309495495576e-18
883852.041035024,5.75078952539124e-18
884128.850318154,5.74848661298383e-18
884405.659601284,5.74618621842544e-18
884682.468884414,5.74388833966846e-18
884959.278167545,5.7415929707917e-18
885236.087450675,5.7393001113732e-18
885512.896733805,5.73700975753852e-18
885789.706016936,5.73472190438488e-18
886066.515300066,5.73243654969745e-18
886343.324583196,5.73015369360251e-18
886620.133866326,5.72787333249597e-18
886896.943149457,5.7255954592453e-18
887173.752432587,5.72332007586638e-18
887450.561715717,5.72104717920798e-18
887727.370998848,5.71877676156114e-18
888004.180281978,5.71650882519347e-18
888280.989565108,5.7142433660937e-18
888557.798848238,5.71198037821176e-18
888834.608131369,5.70971986197065e-18
889111.417414499,5.70746181292145e-18
889388.226697629,5.70520623054352e-18
889665.03598076,5.702953110452e-18
889941.84526389,5.70070244939135e-18
890218.65454702,5.69845424472245e-18
890495.463830151,5.69620849447339e-18
890772.273113281,5.69396519395185e-18
891049.082396411,5.69172434215132e-18
891325.891679541,5.68948593669894e-18
891602.700962672,5.68724997271116e-18
891879.510245802,5.685016449656e-18
892156.319528932,5.68278536169377e-18
892433.128812063,5.68055670939495e-18
892709.938095193,5.67833048738915e-18
892986.747378323,5.6761066946077e-18
893263.556661453,5.67388532729425e-18
893540.365944584,5.67166638427552e-18
893817.175227714,5.66944985984239e-18
894093.984510844,5.66723575323374e-18
894370.793793975,5.66502406175008e-18
894647.603077105,5.66281478187886e-18
894924.412360235,5.66060791257774e-18
895201.221643365,5.65840344734419e-18
895478.030926496,5.65620138762228e-18
895754.840209626,5.6540017282821e-18
896031.649492756,5.65180446637937e-18
896308.458775887,5.64960960078076e-18
896585.268059017,5.64741713017879e-18
896862.077342147,5.64522704674523e-18
897138.886625277,5.64303935266742e-18
897415.695908408,5.64085404025934e-18
897692.505191538,5.63867111240039e-18
897969.314474668,5.63649056273361e-18
898246.123757799,5.63431239072867e-18
898522.933040929,5.6321365895375e-18
898799.742324059,5.62996316273558e-18
899076.551607189,5.62779210345154e-18
899353.36089032,5.62562340972421e-18
899630.17017345,5.62345707855564e-18
899906.979456581,5.62129310870861e-18
900183.788739711,5.61913149684624e-18
900460.598022841,5.616972240309e-18
900737.407305971,5.61481533477504e-18
901014.216589102,5.6126607788619e-18
901291.025872232,5.61050857166511e-18
901567.835155362,5.60835870773952e-18
901844.644438492,5.60621118663557e-18
902121.453721623,5.60406600349728e-18
902398.263004753,5.60192315675479e-18
902675.072287883,5.59978264533842e-18
902951.881571014,5.59764446271904e-18
903228.690854144,5.59550861148114e-18
903505.500137274,5.59337508643597e-18
903782.309420404,5.59124388443904e-18
904059.118703535,5.58911500007768e-18
904335.927986665,5.58698843741397e-18
904612.737269795,5.58486418777789e-18
904889.546552925,5.58274225470599e-18
905166.355836056,5.58062262917064e-18
905443.165119186,5.57850531315651e-18
905719.974402317,5.57639030167192e-18
905996.783685447,5.57427759224999e-18
906273.592968577,5.5721671818897e-18
906550.402251708,5.57005907168295e-18
906827.211534838,5.56795325516052e-18
907104.020817968,5.5658497311531e-18
907380.830101098,5.56374849562343e-18
907657.639384229,5.56164954893302e-18
907934.448667359,5.55955288669296e-18
908211.257950489,5.5574585059008e-18
908488.067233619,5.55536640428702e-18
908764.87651675,5.55327658201809e-18
909041.68579988,5.55118903392119e-18
909318.495083011,5.54910375385235e-18
909595.304366141,5.54702074770684e-18
909872.113649271,5.54494000700493e-18
910148.922932401,5.54286153040331e-18
910425.732215532,5.54078531497478e-18
910702.541498662,5.53871135940482e-18
910979.350781792,5.53663966123658e-18
911256.160064922,5.53457021964244e-18
911532.969348053,5.53250302578572e-18
911809.778631183,5.53043808334404e-18
912086.587914313,5.52837538608565e-18
912363.397197444,5.52631493570667e-18
912640.206480574,5.52425672787371e-18
912917.015763704,5.52220075475856e-18
913193.825046834,5.52014702320344e-18
913470.634329965,5.51809552350871e-18
913747.443613095,5.51604625923931e-18
914024.252896225,5.51399921934521e-18
914301.062179355,5.51195440905946e-18
914577.871462486,5.50991182341393e-18
914854.680745616,5.50787146057924e-18
915131.490028747,5.50583331541558e-18
915408.299311877,5.50379738867068e-18
915685.108595007,5.50176367804385e-18
915961.917878137,5.49973217770071e-18
916238.727161268,5.49770288735254e-18
916515.536444398,5.49567580681605e-18
916792.345727528,5.49365093041271e-18
917069.155010659,5.49162825521366e-18
917345.964293789,5.48960778167115e-18
917622.773576919,5.48758950604631e-18
917899.58286005,5.48557342317388e-18
918176.39214318,5.48355953551906e-18
918453.20142631,5.48154784034625e-18
918730.01070944,5.47953833023313e-18
919006.819992571,5.47753100737807e-18
919283.629275701,5.47552586803413e-18
919560.438558831,5.47352290691991e-18
919837.247841961,5.47152212811268e-18
920114.057125092,5.46952352403082e-18
920390.866408222,5.46752709384936e-18
920667.675691352,5.46553283379524e-18
920944.484974483,5.4635407452253e-18
921221.294257613,5.4615508222249e-18
921498.103540743,5.45956306256168e-18
921774.912823873,5.45757746711527e-18
922051.722107004,5.45559403025469e-18
922328.531390134,5.4536127513592e-18
922605.340673264,5.45163362637492e-18
922882.149956395,5.44965665446875e-18
923158.959239525,5.44768183239196e-18
923435.768522655,5.4457091589994e-18
923712.577805786,5.44373863212969e-18
923989.387088916,5.44177024719694e-18
924266.196372046,5.4398040015962e-18
924543.005655176,5.43783989784728e-18
924819.814938307,5.43587792783877e-18
925096.624221437,5.43391809460029e-18
925373.433504567,5.43196039139602e-18
925650.242787698,5.43000481713217e-18
925927.052070828,5.42805137066925e-18
926203.861353958,5.42610004872155e-18
926480.670637088,5.42415084690117e-18
926757.479920219,5.42220376965927e-18
927034.289203349,5.4202588078958e-18
927311.098486479,5.41831596198235e-18
927587.90776961,5.41637522917331e-18
927864.71705274,5.41443660916181e-18
928141.52633587,5.41250009622822e-18
928418.335619,5.41056569017781e-18
928695.144902131,5.40863338842441e-18
928971.954185261,5.40670318808305e-18
929248.763468391,5.40477508675157e-18
929525.572751522,5.40284908402826e-18
929802.382034652,5.40092517518487e-18
930079.191317782,5.39900336286401e-18
930356.000600913,5.39708363659293e-18
930632.809884043,5.39516600288198e-18
930909.619167173,5.39325045296714e-18
931186.428450304,5.39133698718263e-18
931463.237733434,5.38942560317764e-18
931740.047016564,5.38751629888847e-18
932016.856299694,5.38560907074079e-18
932293.665582825,5.38370391956246e-18
932570.474865955,5.38180084063328e-18
932847.284149085,5.37989983477587e-18
933124.093432216,5.3780008934425e-18
933400.902715346,5.37610401862998e-18
933677.711998476,5.37420920964872e-18
933954.521281606,5.37231646089461e-18
934231.330564737,5.37042577377552e-18
934508.139847867,5.36853714162828e-18
934784.949130997,5.3666505658688e-18
935061.758414128,5.36476604275811e-18
935338.567697258,5.36288357110137e-18
935615.376980388,5.36100314619397e-18
935892.186263518,5.35912477013236e-18
936168.995546649,5.35724843636319e-18
936445.804829779,5.3553741450986e-18
936722.614112909,5.35350189500329e-18
936999.42339604,5.35163168118703e-18
937276.23267917,5.34976350718919e-18
937553.0419623,5.34789736248859e-18
937829.85124543,5.34603324767241e-18
938106.660528561,5.34417116735713e-18
938383.469811691,5.34231110886447e-18
938660.279094821,5.34045307884323e-18
938937.088377952,5.33859707001974e-18
939213.897661082,5.33674308284698e-18
939490.706944212,5.33489111351493e-18
939767.516227343,5.33304115843439e-18
940044.325510473,5.33119322019481e-18
940321.134793603,5.32934729329894e-18
940597.944076733,5.32750337488706e-18
940874.753359864,5.32566146590702e-18
941151.562642994,5.32382156268315e-18
941428.371926124,5.32198366205927e-18
941705.181209255,5.32014776356668e-18
941981.990492385,5.31831386510862e-18
942258.799775515,5.31648196222004e-18
942535.609058645,5.31465205614394e-18
942812.418341776,5.31282414331279e-18
943089.227624906,5.31099821955989e-18
943366.036908036,5.30917428589073e-18
943642.846191167,5.30735233961157e-18
943919.655474297,5.3055323765517e-18
944196.464757427,5.30371439748323e-18
944473.274040557,5.3018983994467e-18
944750.083323688,5.30008437823981e-18
945026.892606818,5.29827233433171e-18
945303.701889948,5.29646226579599e-18
945580.511173079,5.29465416821441e-18
945857.320456209,5.29284804137575e-18
946134.129739339,5.29104388287554e-18
946410.93902247,5.28924169062845e-18
946687.7483056,5.28744146083844e-18
946964.55758873,5.28564319548347e-18
947241.36687186,5.28384688766887e-18
947518.176154991,5.2820525386468e-18
947794.985438121,5.28026014639879e-18
948071.794721251,5.27846970835528e-18
948348.604004382,5.27668122217841e-18
948625.413287512,5.27489468472459e-18
948902.222570642,5.27311009671586e-18
949179.031853772,5.27132745382377e-18
949455.841136903,5.26954675292209e-18
949732.650420033,5.26776799345894e-18
950009.459703163,5.26599117646569e-18
950286.268986294,5.26421629564676e-18
950563.078269424,5.26244335174092e-18
950839.887552554,5.26067234034226e-18
951116.696835684,5.2589032606883e-18
951393.506118815,5.25713611126652e-18
951670.315401945,5.25537088787579e-18
951947.124685075,5.25360759399402e-18
952223.933968206,5.2518462220488e-18
952500.743251336,5.25008677077989e-18
952777.552534466,5.24832924077862e-18
953054.361817596,5.24657362629523e-18
953331.171100727,5.24481992984323e-18
953607.980383857,5.24306814699815e-18
953884.789666987,5.24131827479166e-18
954161.598950118,5.23957031287454e-18
954438.408233248,5.23782426070628e-18
954715.217516378,5.23608011308644e-18
954992.026799509,5.2343378685446e-18
955268.836082639,5.23259752818428e-18
955545.645365769,5.23085908434355e-18
955822.4546489,5.22912254317928e-18
956099.26393203,5.22738789628087e-18
956376.07321516,5.22565514258974e-18
956652.88249829,5.22392428239055e-18
956929.691781421,5.22219531447653e-18
957206.501064551,5.22046823208183e-18
957483.310347681,5.21874303725881e-18
957760.119630812,5.2170197256136e-18
958036.928913942,5.21529829795322e-18
958313.738197072,5.21357875217727e-18
958590.547480203,5.2118610853529e-18
958867.356763333,5.21014529423057e-18
959144.166046463,5.20843137803006e-18
959420.975329593,5.2067193362041e-18
959697.784612724,5.20500916302288e-18
959974.593895854,5.2033008615732e-18
960251.403178984,5.20159442697837e-18
960528.212462114,5.19988985743607e-18
960805.021745245,5.19818715255752e-18
961081.831028375,5.19648630735808e-18
961358.640311505,5.19478732380002e-18
961635.449594636,5.19309019817012e-18
961912.258877766,5.19139492733215e-18
962189.068160896,5.18970151196001e-18
962465.877444027,5.18800994784869e-18
962742.686727157,5.18632023496515e-18
963019.496010287,5.184632370023e-18
963296.305293417,5.18294635261039e-18
963573.114576548,5.18126217989299e-18
963849.923859678,5.17957984937731e-18
964126.733142808,5.17789936080596e-18
964403.542425938,5.17622071197702e-18
964680.351709069,5.17454389827734e-18
964957.160992199,5.17286892168372e-18
965233.970275329,5.17119577807264e-18
965510.77955846,5.16952446720404e-18
965787.58884159,5.16785498483159e-18
966064.39812472,5.1661873329078e-18
966341.207407851,5.16452150580626e-18
966618.016690981,5.16285750380927e-18
966894.825974111,5.16119532585217e-18
967171.635257241,5.1595349659685e-18
967448.444540372,5.15787642456881e-18
967725.253823502,5.15621970283517e-18
968002.063106633,5.15456479573441e-18
968278.872389763,5.15291170197825e-18
968555.681672893,5.15126042064564e-18
968832.490956023,5.14961094578371e-18
969109.300239153,5.14796328417829e-18
969386.109522284,5.14631742590024e-18
969662.918805414,5.14467337212126e-18
969939.728088544,5.14303112255695e-18
970216.537371675,5.14139067264291e-18
970493.346654805,5.13975202223312e-18
970770.155937935,5.13811516928726e-18
971046.965221066,5.13648011170984e-18
971323.774504196,5.13484684641298e-18
971600.583787326,5.13321537476382e-18
971877.393070456,5.13158569288608e-18
972154.202353587,5.12995779882728e-18
972431.011636717,5.12833169246178e-18
972707.820919847,5.1267073703112e-18
972984.630202977,5.12508483002101e-18
973261.439486108,5.1234640730273e-18
973538.248769238,5.12184509403073e-18
973815.058052369,5.12022789306141e-18
974091.867335499,5.11861246840134e-18
974368.676618629,5.1169988188847e-18
974645.485901759,5.11538694223232e-18
974922.29518489,5.11377683359244e-18
975199.10446802,5.11216849604052e-18
975475.91375115,5.11056192493131e-18
975752.72303428,5.10895711846348e-18
976029.532317411,5.10735407777375e-18
976306.341600541,5.10575279755073e-18
976583.150883672,5.10415327768561e-18
976859.960166802,5.10255551740019e-18
977136.769449932,5.10095951285655e-18
977413.578733062,5.09936526502754e-18
977690.388016193,5.09777276906826e-18
977967.197299323,5.09618202468122e-18
978244.006582453,5.09459302881585e-18
978520.815865583,5.09300578404394e-18
978797.625148714,5.09142028467475e-18
979074.434431844,5.08983653089169e-18
979351.243714974,5.08825451711843e-18
979628.052998105,5.08667424738476e-18
979904.862281235,5.08509571511161e-18
980181.671564365,5.08351892425886e-18
980458.480847495,5.08194386676992e-18
980735.290130626,5.08037054402095e-18
981012.099413756,5.07879895486427e-18
981288.908696886,5.07722909925492e-18
981565.717980017,5.07566096806863e-18
981842.527263147,5.07409456814109e-18
982119.336546277,5.07252989422425e-18
982396.145829408,5.07096694315515e-18
982672.955112538,5.06940571553884e-18
982949.764395668,5.06784620861823e-18
983226.573678799,5.06628842059215e-18
983503.382961929,5.06473235205366e-18
983780.192245059,5.06317799821348e-18
984057.001528189,5.06162535988399e-18
984333.81081132,5.06007443363379e-18
984610.62009445,5.05852521729932e-18
984887.42937758,5.05697771131528e-18
985164.238660711,5.05543191246637e-18
985441.047943841,5.05388782047632e-18
985717.857226971,5.0523454321583e-18
985994.666510101,5.05080474799368e-18
986271.475793232,5.04926576387605e-18
986548.285076362,5.04772847926464e-18
986825.094359492,5.04619289091587e-18
987101.903642623,5.04465900340771e-18
987378.712925753,5.04312680664886e-18
987655.522208883,5.04159630367733e-18
987932.331492013,5.04006749098418e-18
988209.140775144,5.03854037023627e-18
988485.950058274,5.03701493616294e-18
988762.759341404,5.03549118857553e-18
989039.568624535,5.03396912671062e-18
989316.377907665,5.0324487468127e-18
989593.187190795,5.03093004874259e-18
989869.996473925,5.02941303020699e-18
990146.805757056,5.02789769052369e-18
990423.615040186,5.02638402809625e-18
990700.424323316,5.0248720399705e-18
990977.233606447,5.02336172545153e-18
991254.042889577,5.02185308347238e-18
991530.852172707,5.0203461113284e-18
991807.661455838,5.018840807739e-18
992084.470738968,5.01733717156158e-18
992361.280022098,5.01583519965098e-18
992638.089305228,5.01433489473609e-18
992914.898588359,5.01283624996865e-18
993191.707871489,5.0113392649175e-18
993468.517154619,5.00984394166025e-18
993745.32643775,5.00835027444752e-18
994022.13572088,5.00685826428902e-18
994298.94500401,5.00536790709788e-18
994575.75428714,5.00387920360698e-18
994852.563570271,5.00239215118036e-18
995129.372853401,5.0009067501733e-18
995406.182136531,4.99942299491352e-18
995682.991419662,4.99794088582753e-18
995959.800702792,4.99646042443944e-18
996236.609985922,4.994981605593e-18
996513.419269052,4.99350442819026e-18
996790.228552183,4.99202889236995e-18
997067.037835313,4.99055499364117e-18
997343.847118443,4.98908273375951e-18
997620.656401574,4.98761210838244e-18
997897.465684704,4.98614311724503e-18
998174.274967834,4.98467576114379e-18
998451.084250964,4.98321003200683e-18
998727.893534095,4.98174593442063e-18
999004.702817225,4.98028346508029e-18
999281.512100355,4.97882262242229e-18
999558.321383486,4.97736340355185e-18
999835.130666616,4.97590581097509e-18
1000111.93994975,4.97444983722047e-18
1000388.74923288,4.97299548608613e-18
1000665.55851601,4.9715427528762e-18
1000942.36779914,4.97009163626339e-18
1001219.17708227,4.96864213604044e-18
1001495.9863654,4.9671942503564e-18
1001772.79564853,4.96574797573907e-18
1002049.60493166,4.96430331560047e-18
1002326.41421479,4.96286026417124e-18
1002603.22349792,4.961418821915e-18
1002880.03278105,4.95997898236378e-18
1003156.84206418,4.95854075296035e-18
1003433.65134731,4.95710412426814e-18
1003710.46063044,4.9556690992442e-18
1003987.26991357,4.95423567381702e-18
1004264.0791967,4.95280384918592e-18
1004540.88847983,4.95137362127484e-18
1004817.69776296,4.94994499036906e-18
1005094.50704609,4.94851795237832e-18
1005371.31632922,4.94709251164037e-18
1005648.12561235,4.94566865956838e-18
1005924.93489548,4.94424639864548e-18
1006201.74417861,4.94282572659605e-18
1006478.55346174,4.94140664134097e-18
1006755.36274487,4.93998914296113e-18
1007032.172028,4.93857323081963e-18
1007308.98131113,4.9371588987156e-18
1007585.79059426,4.9357461499323e-18
1007862.59987739,4.93433498001558e-18
1008139.40916052,4.93292538899606e-18
1008416.21844365,4.93151737895444e-18
1008693.02772679,4.93011093871564e-18
1008969.83700992,4.92870607559816e-18
1009246.64629305,4.9273027849001e-18
1009523.45557618,4.92590106803412e-18
1009800.26485931,4.92450091760216e-18
1010077.07414244,4.92310233647369e-18
1010353.88342557,4.92170532531745e-18
1010630.6927087,4.92030987576913e-18
1010907.50199183,4.91891599164669e-18
1011184.31127496,4.91752367110713e-18
1011461.12055809,4.91613291085165e-18
1011737.92984122,4.91474371186273e-18
1012014.73912435,4.91335607041209e-18
1012291.54840748,4.91196998508158e-18
1012568.35769061,4.91058545779238e-18
1012845.16697374,4.90920248188869e-18
1013121.97625687,4.90782106070661e-18
1013398.78554,4.90644118888527e-18
1013675.59482313,4.90506286934448e-18
1013952.40410626,4.90368609743245e-18
1014229.21338939,4.90231087222971e-18
1014506.02267252,4.90093719257625e-18
1014782.83195565,4.89956505747617e-18
1015059.64123878,4.89819446614087e-18
1015336.45052191,4.89682541521002e-18
1015613.25980504,4.89545790504914e-18
1015890.06908817,4.89409193303999e-18
1016166.8783713,4.89272749659055e-18
1016443.68765443,4.8913645970142e-18
1016720.49693756,4.89000323472548e-18
1016997.30622069,4.88864340330702e-18
1017274.11550382,4.8872851013697e-18
1017550.92478695,4.88592833165328e-18
1017827.73407008,4.88457309184208e-18
1018104.54335322,4.88321937872671e-18
1018381.35263635,4.88186719288444e-18
1018658.16191948,4.8805165302838e-18
1018934.97120261,4.87916739267277e-18
1019211.78048574,4.87781977650735e-18
1019488.58976887,4.87647367967248e-18
1019765.399052,4.87512910330517e-18
1020042.20833513,4.87378604364319e-18
1020319.01761826,4.87244450124998e-18
1020595.82690139,4.87110447299845e-18
1020872.63618452,4.86976596033194e-18
1021149.44546765,4.86842895922051e-18
1021426.25475078,4.86709347147037e-18
1021703.06403391,4.86575949112699e-18
1021979.87331704,4.86442701715441e-18
1022256.68260017,4.86309605524628e-18
1022533.4918833,4.86176659634521e-18
1022810.30116643,4.86043864021092e-18
1023087.11044956,4.85911218781284e-18
1023363.91973269,4.85778723901693e-18
1023640.72901582,4.85646378863818e-18
1023917.53829895,4.85514183937806e-18
1024194.34758208,4.85382138554716e-18
1024471.15686521,4.85250242935133e-18
1024747.96614834,4.85118496648114e-18
1025024.77543147,4.84986899983544e-18
1025301.5847146,4.84855452275457e-18
1025578.39399773,4.84724153776249e-18
1025855.20328086,4.84593004303591e-18
1026132.01256399,4.84462003574466e-18
1026408.82184712,4.84331151602283e-18
1026685.63113025,4.84200448411194e-18
1026962.44041338,4.84069893135927e-18
1027239.24969651,4.83939486668055e-18
1027516.05897965,4.83809227999035e-18
1027792.86826278,4.83679117538348e-18
1028069.67754591,4.83549154880433e-18
1028346.48682904,4.83419340395639e-18
1028623.29611217,4.83289673106152e-18
1028900.1053953,4.83160153530291e-18
1029176.91467843,4.83030781393533e-18
1029453.72396156,4.82901556334326e-18
1029730.53324469,4.82772478507116e-18
1030007.34252782,4.82643547833208e-18
1030284.15181095,4.82514763852071e-18
1030560.96109408,4.82386126572063e-18
1030837.77037721,4.82257635927774e-18
1031114.57966034,4.82129291878674e-18
1031391.38894347,4.82001094110504e-18
1031668.1982266,4.81873042667246e-18
1031945.00750973,4.81745137294169e-18
1032221.81679286,4.81617377681883e-18
1032498.62607599,4.81489764002945e-18
1032775.43535912,4.8136229615717e-18
1033052.24464225,4.8123497396904e-18
1033329.05392538,4.81107797054426e-18
1033605.86320851,4.80980765551884e-18
1033882.67249164,4.80853879297487e-18
1034159.48177477,4.80727137856977e-18
1034436.2910579,4.80600541603935e-18
1034713.10034103,4.80474090196298e-18
1034989.90962416,4.80347783302877e-18
1035266.71890729,4.80221621311641e-18
1035543.52819042,4.80095603568389e-18
1035820.33747355,4.79969730064905e-18
1036097.14675668,4.79844000869702e-18
1036373.95603981,4.79718415899976e-18
1036650.76532294,4.79592974591935e-18
1036927.57460608,4.79467677199112e-18
1037204.38388921,4.79342523579391e-18
1037481.19317234,4.79217513539497e-18
1037758.00245547,4.7909264693468e-18
1038034.8117386,4.78967923524555e-18
1038311.62102173,4.78843343425223e-18
1038588.43030486,4.78718906321029e-18
1038865.23958799,4.78594612251972e-18
1039142.04887112,4.78470461073555e-18
1039418.85815425,4.78346452432492e-18
1039695.66743738,4.78222586376337e-18
1039972.47672051,4.78098863024175e-18
1040249.28600364,4.779752818322e-18
1040526.09528677,4.77851842978492e-18
1040802.9045699,4.77728546185096e-18
1041079.71385303,4.77605391261402e-18
1041356.52313616,4.77482378269861e-18
1041633.33241929,4.77359506982069e-18
1041910.14170242,4.77236777424766e-18
1042186.95098555,4.77114189154899e-18
1042463.76026868,4.76991742401507e-18
1042740.56955181,4.76869436747349e-18
1043017.37883494,4.76747272318274e-18
1043294.18811807,4.76625248814176e-18
1043570.9974012,4.76503366365516e-18
1043847.80668433,4.76381624570822e-18
1044124.61596746,4.76260023365831e-18
1044401.42525059,4.76138562734514e-18
1044678.23453372,4.7601724258267e-18
1044955.04381685,4.75896062601844e-18
1045231.85309998,4.75775022831373e-18
1045508.66238311,4.75654123252035e-18
1045785.47166624,4.75533363480962e-18
1046062.28094937,4.75412743470798e-18
1046339.0902325,4.75292263114978e-18
1046615.89951564,4.75171922516999e-18
1046892.70879877,4.75051721123178e-18
1047169.5180819,4.74931659276869e-18
1047446.32736503,4.74811736452914e-18
1047723.13664816,4.74691953105299e-18
1047999.94593129,4.74572308368548e-18
1048276.75521442,4.74452802549744e-18
1048553.56449755,4.74333435657612e-18
1048830.37378068,4.74214207304481e-18
1049107.18306381,4.74095117430006e-18
1049383.99234694,4.73976165950223e-18
1049660.80163007,4.73857352808097e-18
1049937.6109132,4.73738677777491e-18
1050214.42019633,4.73620140789807e-18
1050491.22947946,4.73501741813755e-18
1050768.03876259,4.7338348061522e-18
1051044.84804572,4.73265357083463e-18
1051321.65732885,4.73147371332763e-18
1051598.46661198,4.73029522686366e-18
1051875.27589511,4.72911811624072e-18
1052152.08517824,4.72794237864083e-18
1052428.89446137,4.72676801264486e-18
1052705.7037445,4.72559501574898e-18
1052982.51302763,4.724423385531e-18
1053259.32231076,4.72325312768874e-18
1053536.13159389,4.7220842342005e-18
1053812.94087702,4.72091670789723e-18
1054089.75016015,4.71975054320047e-18
1054366.55944328,4.71858574212246e-18
1054643.36872641,4.7174223052899e-18
1054920.17800954,4.71626022831825e-18
1055196.98729267,4.71509951317011e-18
1055473.7965758,4.71394015472311e-18
1055750.60585893,4.71278215280826e-18
1056027.41514207,4.71162551104003e-18
1056304.2244252,4.71047022192039e-18
1056581.03370833,4.7093162860175e-18
1056857.84299146,4.70816370703121e-18
1057134.65227459,4.70701247884088e-18
1057411.46155772,4.70586260082706e-18
1057688.27084085,4.70471407191163e-18
1057965.08012398,4.70356689341961e-18
1058241.88940711,4.70242106236841e-18
1058518.69869024,4.70127657563259e-18
1058795.50797337,4.70013343605583e-18
1059072.3172565,4.69899164142468e-18
1059349.12653963,4.69785118979031e-18
1059625.93582276,4.69671207840873e-18
1059902.74510589,4.69557430993863e-18
1060179.55438902,4.69443788079417e-18
1060456.36367215,4.69330278907695e-18
1060733.17295528,4.69216903470087e-18
1061009.98223841,4.69103661790938e-18
1061286.79152154,4.68990553983494e-18
1061563.60080467,4.68877579247515e-18
1061840.4100878,4.68764738041242e-18
1062117.21937093,4.68652029930375e-18
1062394.02865406,4.68539455026508e-18
1062670.83793719,4.6842701289291e-18
1062947.64722032,4.68314703961625e-18
1063224.45650345,4.68202527689107e-18
1063501.26578658,4.68090484085135e-18
1063778.07506971,4.67978573243935e-18
1064054.88435284,4.67866794532557e-18
1064331.69363597,4.67755148445458e-18
1064608.5029191,4.67643634490816e-18
1064885.31220223,4.67532252549473e-18
1065162.12148537,4.67421002900176e-18
1065438.9307685,4.67309885129816e-18
1065715.74005163,4.67198899095935e-18
1065992.54933476,4.67088044919249e-18
1066269.35861789,4.6697732232821e-18
1066546.16790102,4.66866731091407e-18
1066822.97718415,4.66756271372608e-18
1067099.78646728,4.66645942848647e-18
1067376.59575041,4.66535745674972e-18
1067653.40503354,4.66425679421142e-18
1067930.21431667,4.66315744322753e-18
1068207.0235998,4.66205939911111e-18
1068483.83288293,4.66096266430964e-18
1068760.64216606,4.65986723481714e-18
1069037.45144919,4.65877311208069e-18
1069314.26073232,4.65768029389031e-18
1069591.07001545,4.65658877871264e-18
1069867.87929858,4.65549856556082e-18
1070144.68858171,4.6544096540523e-18
1070421.49786484,4.65332204382311e-18
1070698.30714797,4.65223573235701e-18
1070975.1164311,4.65115071886065e-18
1071251.92571423,4.65006700380835e-18
1071528.73499736,4.64898458436137e-18
1071805.54428049,4.64790345992747e-18
1072082.35356362,4.64682362869393e-18
1072359.16284675,4.64574509220856e-18
1072635.97212988,4.64466784713316e-18
1072912.78141301,4.6435918936885e-18
1073189.59069614,4.64251723024783e-18
1073466.39997927,4.64144385475542e-18
1073743.2092624,4.64037176861725e-18
1074020.01854553,4.63930096711947e-18
1074296.82782866,4.63823145466869e-18
1074573.63711179,4.63716322853864e-18
1074850.44639493,4.63609628201055e-18
1075127.25567806,4.63503061998382e-18
1075404.06496119,4.63396624085948e-18
1075680.87424432,4.63290314320075e-18
1075957.68352745,4.63184132329978e-18
1076234.49281058,4.63078078200587e-18
1076511.30209371,4.62972152075211e-18
1076788.11137684,4.62866353732128e-18
1077064.92065997,4.62760682670887e-18
1077341.7299431,4.62655139212725e-18
1077618.53922623,4.62549723293026e-18
1077895.34850936,4.62444434513968e-18
1078172.15779249,4.6233927310056e-18
1078448.96707562,4.62234238648781e-18
1078725.77635875,4.62129331150674e-18
1079002.58564188,4.62024550755075e-18
1079279.39492501,4.61919896829964e-18
1079556.20420814,4.6181536997945e-18
1079833.01349127,4.61710969370774e-18
1080109.8227744,4.61606695512998e-18
1080386.63205753,4.61502548015276e-18
1080663.44134066,4.6139852691196e-18
1080940.25062379,4.61294631758213e-18
1081217.05990692,4.61190862735239e-18
1081493.86919005,4.61087219845937e-18
1081770.67847318,4.60983703086448e-18
1082047.48775631,4.60880311796599e-18
1082324.29703944,4.6077704636243e-18
1082601.10632257,4.60673906510763e-18
1082877.9156057,4.60570892228644e-18
1083154.72488883,4.60468003252268e-18
1083431.53417196,4.60365239968251e-18
1083708.34345509,4.60262601561002e-18
1083985.15273822,4.60160088488107e-18
1084261.96202136,4.600577002279e-18
1084538.77130449,4.59955437091453e-18
1084815.58058762,4.59853298835273e-18
1085092.38987075,4.59751285240862e-18
1085369.19915388,4.59649396372404e-18
1085646.00843701,4.59547632177896e-18
1085922.81772014,4.5944599215718e-18
1086199.62700327,4.59344476711685e-18
1086476.4362864,4.59243085626362e-18
1086753.24556953,4.59141818407357e-18
1087030.05485266,4.59040675497163e-18
1087306.86413579,4.58939656654949e-18
1087583.67341892,4.58838761635178e-18
1087860.48270205,4.58737990335115e-18
1088137.29198518,4.58637342937087e-18
1088414.10126831,4.58536818849147e-18
1088690.91055144,4.58436418564339e-18
1088967.71983457,4.5833614168703e-18
1089244.5291177,4.58235987848164e-18
1089521.33840083,4.58135957579062e-18
1089798.14768396,4.58036050406814e-18
1090074.95696709,4.57936266204814e-18
1090351.76625022,4.57836604992957e-18
1090628.57553335,4.577370667424e-18
1090905.38481648,4.57637651296052e-18
1091182.19409961,4.57538358448927e-18
1091459.00338274,4.57439188217193e-18
1091735.81266587,4.57340140409362e-18
1092012.621949,4.5724121510035e-18
1092289.43123213,4.57142411904825e-18
1092566.24051526,4.57043731247046e-18
1092843.04979839,4.56945172539677e-18
1093119.85908152,4.5684673592365e-18
1093396.66836465,4.56748421209571e-18
1093673.47764779,4.5665022837734e-18
1093950.28693092,4.5655215746634e-18
1094227.09621405,4.5645420798229e-18
1094503.90549718,4.56356380284263e-18
1094780.71478031,4.56258673829261e-18
1095057.52406344,4.56161089028911e-18
1095334.33334657,4.56063625435264e-18
1095611.1426297,4.55966283141606e-18
1095887.95191283,4.55869061855294e-18
1096164.76119596,4.55771961668962e-18
1096441.57047909,4.5567498254921e-18
1096718.37976222,4.55578124125835e-18
1096995.18904535,4.55481386740667e-18
1097271.99832848,4.55384769715328e-18
1097548.80761161,4.55288273457584e-18
1097825.61689474,4.55191897580948e-18
1098102.42617787,4.55095642273436e-18
1098379.235461,4.5499950719051e-18
1098656.04474413,4.54903492590936e-18
1098932.85402726,4.54807597885437e-18
1099209.66331039,4.54711823311033e-18
1099486.47259352,4.5461616852324e-18
1099763.28187665,4.545206340137e-18
1100040.09115978,4.54425219030728e-18
1100316.90044291,4.54329923883473e-18
1100593.70972604,4.54234748361519e-18
1100870.51900917,4.54139692281961e-18
1101147.3282923,4.54044755715444e-18
1101424.13757543,4.53949938401811e-18
1101700.94685856,4.53855240477097e-18
1101977.75614169,4.53760661617161e-18
1102254.56542482,4.53666201989135e-18
1102531.37470795,4.53571861268546e-18
1102808.18399108,4.53477639594521e-18
1103084.99327422,4.53383536606991e-18
1103361.80255735,4.53289552362543e-18
1103638.61184048,4.53195686922453e-18
1103915.42112361,4.53101940093807e-18
1104192.23040674,4.53008311736098e-18
1104469.03968987,4.52914801419134e-18
1104745.848973,4.52821409881045e-18
1105022.65825613,4.52728136531345e-18
1105299.46753926,4.52634981240023e-18
1105576.27682239,4.52541943883138e-18
1105853.08610552,4.52449024738387e-18
1106129.89538865,4.52356223359952e-18
1106406.70467178,4.5226353974013e-18
1106683.51395491,4.5217097384228e-18
1106960.32323804,4.52078525853275e-18
1107237.13252117,4.51986195162382e-18
1107513.9418043,4.51893982163668e-18
1107790.75108743,4.51801886303877e-18
1108067.56037056,4.51709907966129e-18
1108344.36965369,4.51618046659078e-18
1108621.17893682,4.51526302466477e-18
1108897.98821995,4.51434675282139e-18
1109174.79750308,4.51343165143002e-18
1109451.60678621,4.51251771990066e-18
1109728.41606934,4.51160495750788e-18
1110005.22535247,4.51069336051987e-18
1110282.0346356,4.50978293068365e-18
1110558.84391873,4.50887366533591e-18
1110835.65320186,4.5079655643056e-18
1111112.46248499,4.50705862695782e-18
1111389.27176812,4.50615285368291e-18
1111666.08105125,4.50524824254723e-18
1111942.89033438,4.50434479265338e-18
1112219.69961751,4.50344250261951e-18
1112496.50890064,4.50254137292013e-18
1112773.31818378,4.50164140312254e-18
1113050.12746691,4.50074259065846e-18
1113326.93675004,4.49984493611534e-18
1113603.74603317,4.49894843651404e-18
1113880.5553163,4.49805309379506e-18
1114157.36459943,4.49715890467863e-18
1114434.17388256,4.49626587064168e-18
1114710.98316569,4.49537398858342e-18
1114987.79244882,4.49448325988128e-18
1115264.60173195,4.49359368337194e-18
1115541.41101508,4.49270525792262e-18
1115818.22029821,4.49181798036417e-18
1116095.02958134,4.49093185617479e-18
1116371.83886447,4.49004687604102e-18
1116648.6481476,4.48916304395157e-18
1116925.45743073,4.48828035835693e-18
1117202.26671386,4.48739882189597e-18
1117479.07599699,4.48651842642211e-18
1117755.88528012,4.48563917848187e-18
1118032.69456325,4.48476107518028e-18
1118309.50384638,4.48388410983618e-18
1118586.31312951,4.48300829000411e-18
1118863.12241264,4.482133611708e-18
1119139.93169577,4.48126007260455e-18
1119416.7409789,4.4803876733459e-18
1119693.55026203,4.47951641317929e-18
1119970.35954516,4.4786462902331e-18
1120247.16882829,4.47777730604733e-18
1120523.97811142,4.47690945711106e-18
1120800.78739455,4.47604274393235e-18
1121077.59667768,4.47517716668577e-18
1121354.40596081,4.47431272178095e-18
1121631.21524394,4.4734494110389e-18
1121908.02452707,4.47258723309833e-18
1122184.83381021,4.47172618610165e-18
1122461.64309334,4.47086627096074e-18
1122738.45237647,4.47000748740575e-18
1123015.2616596,4.46914983286158e-18
1123292.07094273,4.46829330519325e-18
1123568.88022586,4.46743790614034e-18
1123845.68950899,4.46658363487243e-18
1124122.49879212,4.46573048952818e-18
1124399.30807525,4.46487847088668e-18
1124676.11735838,4.46402757557719e-18
1124952.92664151,4.46317780611602e-18
1125229.73592464,4.4623291566389e-18
1125506.54520777,4.46148163288444e-18
1125783.3544909,4.46063523046616e-18
1126060.16377403,4.45978995094821e-18
1126336.97305716,4.45894578744384e-18
1126613.78234029,4.45810274467519e-18
1126890.59162342,4.45726082305182e-18
1127167.40090655,4.45642001642056e-18
1127444.21018968,4.45558033024705e-18
1127721.01947281,4.45474175912289e-18
1127997.82875594,4.45390430170512e-18
1128274.63803907,4.45306796295994e-18
1128551.4473222,4.45223273586999e-18
1128828.25660533,4.45139862424579e-18
1129105.06588846,4.45056562259914e-18
1129381.87517159,4.44973373556465e-18
1129658.68445472,4.44890295894511e-18
1129935.49373785,4.44807329180872e-18
1130212.30302098,4.44724473772106e-18
1130489.11230411,4.44641729003892e-18
1130765.92158724,4.44559094898529e-18
1131042.73087037,4.44476571853588e-18
1131319.5401535,4.44394159378115e-18
1131596.34943663,4.44311857764248e-18
1131873.15871977,4.44229666266706e-18
1132149.9680029,4.4414758548172e-18
1132426.77728603,4.44065614961519e-18
1132703.58656916,4.43983754912847e-18
1132980.39585229,4.43902005120856e-18
1133257.20513542,4.43820365357812e-18
1133534.01441855,4.43738835782647e-18
1133810.82370168,4.43657416191432e-18
1134087.63298481,4.43576106511686e-18
1134364.44226794,4.43494906870744e-18
1134641.25155107,4.43413816969481e-18
1134918.0608342,4.43332836718957e-18
1135194.87011733,4.43251966261584e-18
1135471.67940046,4.43171205400543e-18
1135748.48868359,4.43090553851712e-18
1136025.29796672,4.43010011931977e-18
1136302.10724985,4.42929579365852e-18
1136578.91653298,4.42849256046893e-18
1136855.72581611,4.42769042025714e-18
1137132.53509924,4.4268893725798e-18
1137409.34438237,4.42608941474447e-18
1137686.1536655,4.42529054619447e-18
1137962.96294863,4.42449276758295e-18
1138239.77223176,4.42369607940593e-18
1138516.58151489,4.42290047844706e-18
1138793.39079802,4.42210596420943e-18
1139070.20008115,4.42131253786941e-18
1139347.00936428,4.42052019624595e-18
1139623.81864741,4.41972894200208e-18
1139900.62793054,4.4189387691455e-18
1140177.43721367,4.41814968119894e-18
1140454.2464968,4.41736167882999e-18
1140731.05577993,4.4165747563629e-18
1141007.86506306,4.41578891649396e-18
1141284.6743462,4.41500415846533e-18
1141561.48362933,4.41422047847096e-18
1141838.29291246,4.41343788066008e-18
1142115.10219559,4.41265636278386e-18
1142391.91147872,4.41187592069008e-18
1142668.72076185,4.41109655791254e-18
1142945.53004498,4.41031827079883e-18
1143222.33932811,4.40954106064427e-18
1143499.14861124,4.40876492636453e-18
1143775.95789437,4.40798986498126e-18
1144052.7671775,4.40721587917939e-18
1144329.57646063,4.40644296951438e-18
1144606.38574376,4.40567112943988e-18
1144883.19502689,4.40490036207706e-18
1145160.00431002,4.40413066650701e-18
1145436.81359315,4.40336204143414e-18
1145713.62287628,4.40259448676036e-18
1145990.43215941,4.40182800271431e-18
1146267.24144254,4.40106258565808e-18
1146544.05072567,4.40029823747518e-18
1146820.8600088,4.39953495607809e-18
1147097.66929193,4.39877274244355e-18
1147374.47857506,4.39801159447394e-18
1147651.28785819,4.39725150968678e-18
1147928.09714132,4.39649249198665e-18
1148204.90642445,4.39573454044837e-18
1148481.71570758,4.39497764941331e-18
1148758.52499071,4.39422182221046e-18
1149035.33427384,4.39346705738192e-18
1149312.14355697,4.39271335293928e-18
1149588.9528401,4.39196071032282e-18
1149865.76212323,4.39120912669129e-18
1150142.57140636,4.39045860457435e-18
1150419.3806895,4.38970913874357e-18
1150696.18997263,4.38896073243762e-18
1150972.99925576,4.38821338241217e-18
1151249.80853889,4.38746709121497e-18
1151526.61782202,4.38672185299251e-18
1151803.42710515,4.38597767265493e-18
1152080.23638828,4.38523454614444e-18
1152357.04567141,4.38449247552841e-18
1152633.85495454,4.38375145625524e-18
1152910.66423767,4.38301149195798e-18
1153187.4735208,4.38227257918607e-18
1153464.28280393,4.38153471772052e-18
1153741.09208706,4.38079790786075e-18
1154017.90137019,4.38006214645463e-18
1154294.71065332,4.37932743634617e-18
1154571.51993645,4.37859377706313e-18
1154848.32921958,4.37786116407216e-18
1155125.13850271,4.37712959927482e-18
1155401.94778584,4.37639908004271e-18
1155678.75706897,4.37566960875355e-18
1155955.5663521,4.37494118249038e-18
1156232.37563523,4.37421380320539e-18
1156509.18491836,4.37348746586378e-18
1156785.99420149,4.37276217473674e-18
1157062.80348462,4.37203792583712e-18
1157339.61276775,4.37131472089767e-18
1157616.42205088,4.37059255788623e-18
1157893.23133401,4.36987143449474e-18
1158170.04061714,4.36915135372039e-18
1158446.84990027,4.36843231125654e-18
1158723.6591834,4.36771430907451e-18
1159000.46846653,4.36699734819701e-18
1159277.27774966,4.36628142301944e-18
1159554.08703279,4.36556653433276e-18
1159830.89631593,4.36485268559799e-18
1160107.70559906,4.36413987098902e-18
1160384.51488219,4.36342809315241e-18
1160661.32416532,4.36271735223091e-18
1160938.13344845,4.36200764250955e-18
1161214.94273158,4.36129897006444e-18
1161491.75201471,4.36059132837641e-18
1161768.56129784,4.35988472130377e-18
1162045.37058097,4.35917914478292e-18
1162322.1798641,4.35847460104437e-18
1162598.98914723,4.35777108673794e-18
1162875.79843036,4.35706860436921e-18
1163152.60771349,4.35636715117554e-18
1163429.41699662,4.35566672571704e-18
1163706.22627975,4.35496733022622e-18
1163983.03556288,4.3542689621714e-18
1164259.84484601,4.35357162095134e-18
1164536.65412914,4.35287530799488e-18
1164813.46341227,4.35218001898177e-18
1165090.2726954,4.35148575724869e-18
1165367.08197853,4.35079251778051e-18
1165643.89126166,4.35010030470911e-18
1165920.70054479,4.34940911393581e-18
1166197.50982792,4.34871894911034e-18
1166474.31911105,4.34802980413127e-18
1166751.12839418,4.34734167906334e-18
1167027.93767731,4.34665457906216e-18
1167304.74696044,4.34596849694645e-18
1167581.55624357,4.3452834375516e-18
1167858.3655267,4.34459939585568e-18
1168135.17480983,4.34391637333357e-18
1168411.98409296,4.34323436925421e-18
1168688.79337609,4.34255338407164e-18
1168965.60265922,4.34187341421003e-18
1169242.41194235,4.34119446050643e-18
1169519.22122549,4.34051652333796e-18
1169796.03050862,4.33983960197498e-18
1170072.83979175,4.33916369665008e-18
1170349.64907488,4.33848880212128e-18
1170626.45835801,4.33781492534316e-18
1170903.26764114,4.33714205801211e-18
1171180.07692427,4.3364702040849e-18
1171456.8862074,4.33579936317012e-18
1171733.69549053,4.33512953317984e-18
1172010.50477366,4.33446071157078e-18
1172287.31405679,4.33379290395728e-18
1172564.12333992,4.33312610378038e-18
1172840.93262305,4.33246031217398e-18
1173117.74190618,4.3317955288592e-18
1173394.55118931,4.33113175554718e-18
1173671.36047244,4.33046898696568e-18
1173948.16975557,4.3298072265659e-18
1174224.9790387,4.32914647065663e-18
1174501.78832183,4.328486722819e-18
1174778.59760496,4.32782797902444e-18
1175055.40688809,4.32717023855468e-18
1175332.21617122,4.32651350488253e-18
1175609.02545435,4.32585777109478e-18
1175885.83473748,4.32520304079141e-18
1176162.64402061,4.32454931381213e-18
1176439.45330374,4.32389658711246e-18
1176716.26258687,4.32324486248976e-18
1176993.07187,4.32259413895166e-18
1177269.88115313,4.32194441383973e-18
1177546.69043626,4.32129568705957e-18
1177823.49971939,4.32064796241968e-18
1178100.30900252,4.3200012328322e-18
1178377.11828565,4.31935550417501e-18
1178653.92756878,4.31871077181336e-18
1178930.73685192,4.31806703380083e-18
1179207.54613505,4.31742429372823e-18
1179484.35541818,4.31678254960324e-18
1179761.16470131,4.31614179833577e-18
1180037.97398444,4.31550204143284e-18
1180314.78326757,4.31486328119334e-18
1180591.5925507,4.31422551268822e-18
1180868.40183383,4.31358873751678e-18
1181145.21111696,4.31295295372461e-18
1181422.02040009,4.31231816156862e-18
1181698.82968322,4.31168436195438e-18
1181975.63896635,4.31105155192514e-18
1182252.44824948,4.31041973224025e-18
1182529.25753261,4.30978890012527e-18
1182806.06681574,4.3091590594027e-18
1183082.87609887,4.30853020827658e-18
1183359.685382,4.30790234274532e-18
1183636.49466513,4.30727546354405e-18
1183913.30394826,4.30664957390005e-18
1184190.11323139,4.3060246686724e-18
1184466.92251452,4.30540074954841e-18
1184743.73179765,4.3047778158884e-18
1185020.54108078,4.30415586806893e-18
1185297.35036391,4.30353490212775e-18
1185574.15964704,4.30291492146932e-18
1185850.96893017,4.30229592517506e-18
1186127.7782133,4.30167790803524e-18
1186404.58749643,4.30106087452876e-18
1186681.39677956,4.30044482283683e-18
1186958.20606269,4.2998297537022e-18
1187235.01534582,4.29921566314677e-18
1187511.82462895,4.29860255159046e-18
1187788.63391208,4.29799042137796e-18
1188065.44319521,4.29737926974563e-18
1188342.25247835,4.29676909681766e-18
1188619.06176148,4.29615990139321e-18
1188895.87104461,4.29555168283939e-18
1189172.68032774,4.29494444027345e-18
1189449.48961087,4.29433817701043e-18
1189726.298894,4.2937328872147e-18
1190003.10817713,4.29312857372592e-18
1190279.91746026,4.29252523345216e-18
1190556.72674339,4.2919228684436e-18
1190833.53602652,4.29132147840586e-18
1191110.34530965,4.29072106173446e-18
1191387.15459278,4.29012161497874e-18
1191663.96387591,4.28952314291444e-18
1191940.77315904,4.28892564250449e-18
1192217.58244217,4.28832911236916e-18
1192494.3917253,4.2877335525657e-18
1192771.20100843,4.2871389650098e-18
1193048.01029156,4.28654534417148e-18
1193324.81957469,4.28595269393522e-18
1193601.62885782,4.28536101426161e-18
1193878.43814095,4.28477030293734e-18
1194155.24742408,4.28418055566315e-18
1194432.05670721,4.28359177854873e-18
1194708.86599034,4.28300396721796e-18
1194985.67527347,4.2824171217084e-18
1195262.4845566,4.28183124257363e-18
1195539.29383973,4.28124632679333e-18
1195816.10312286,4.28066237901937e-18
1196092.91240599,4.28007939400395e-18
1196369.72168912,4.27949737246661e-18
1196646.53097225,4.27891631342397e-18
1196923.34025538,4.27833621853624e-18
1197200.14953851,4.27775708664578e-18
1197476.95882164,4.27717891470392e-18
1197753.76810478,4.27660170340414e-18
1198030.57738791,4.27602545588362e-18
1198307.38667104,4.27545016538789e-18
1198584.19595417,4.27487583706938e-18
1198861.0052373,4.27430246776374e-18
1199137.81452043,4.27373005622943e-18
1199414.62380356,4.2731586037892e-18
1199691.43308669,4.27258811027313e-18
1199968.24236982,4.27201857151839e-18
1200245.05165295,4.27144999296486e-18
1200521.86093608,4.2708823692349e-18
1200798.67021921,4.27031570132255e-18
1201075.47950234,4.26974998919059e-18
1201352.28878547,4.26918523222375e-18
1201629.0980686,4.26862142857888e-18
1201905.90735173,4.26805858081469e-18
1202182.71663486,4.26749668578122e-18
1202459.52591799,4.26693574408097e-18
1202736.33520112,4.26637575492908e-18
1203013.14448425,4.26581671572879e-18
1203289.95376738,4.26525863109329e-18
1203566.76305051,4.26470149893604e-18
1203843.57233364,4.2641453148616e-18
1204120.38161677,4.26359008225644e-18
1204397.1908999,4.26303580012664e-18
1204674.00018303,4.2624824647774e-18
1204950.80946616,4.26193008154763e-18
1205227.61874929,4.26137864565313e-18
1205504.42803242,4.26082815637469e-18
1205781.23731555,4.26027861528106e-18
1206058.04659868,4.2597300224569e-18
1206334.85588181,4.25918237559935e-18
1206611.66516494,4.25863567414828e-18
1206888.47444807,4.25808991938615e-18
1207165.28373121,4.25754510970145e-18
1207442.09301434,4.25700124473077e-18
1207718.90229747,4.25645832275764e-18
1207995.7115806,4.25591634562126e-18
1208272.52086373,4.25537531262612e-18
1208549.33014686,4.25483522175338e-18
1208826.13942999,4.254296073268e-18
1209102.94871312,4.25375786774986e-18
1209379.75799625,4.25322060394726e-18
1209656.56727938,4.25268428053607e-18
1209933.37656251,4.25214889733475e-18
1210210.18584564,4.25161445539847e-18
1210486.99512877,4.25108095206623e-18
1210763.8044119,4.25054838784124e-18
1211040.61369503,4.25001676346086e-18
1211317.42297816,4.24948607952039e-18
1211594.23226129,4.24895633172803e-18
1211871.04154442,4.24842752098644e-18
1212147.85082755,4.24789964586878e-18
1212424.66011068,4.24737271130557e-18
1212701.46939381,4.24684671148928e-18
1212978.27867694,4.24632164707563e-18
1213255.08796007,4.24579751718784e-18
1213531.8972432,4.24527432350408e-18
1213808.70652633,4.24475206435819e-18
1214085.51580946,4.24423073952236e-18
1214362.32509259,4.24371034773128e-18
1214639.13437572,4.24319088878112e-18
1214915.94365885,4.24267236304283e-18
1215192.75294198,4.24215476875421e-18
1215469.56222511,4.24163810816465e-18
1215746.37150824,4.24112237885751e-18
1216023.18079137,4.24060757912155e-18
1216299.9900745,4.24009371005521e-18
1216576.79935763,4.23958077084293e-18
1216853.60864077,4.23906876335295e-18
1217130.4179239,4.23855768482714e-18
1217407.22720703,4.23804753465253e-18
1217684.03649016,4.23753831285797e-18
1217960.84577329,4.23703001856457e-18
1218237.65505642,4.23652265360601e-18
1218514.46433955,4.23601621399982e-18
1218791.27362268,4.23551070195242e-18
1219068.08290581,4.23500611593303e-18
1219344.89218894,4.2345024557583e-18
1219621.70147207,4.23399972240789e-18
1219898.5107552,4.23349791200126e-18
1220175.32003833,4.23299702866533e-18
1220452.12932146,4.23249706741498e-18
1220728.93860459,4.23199803314713e-18
1221005.74788772,4.23149991849178e-18
1221282.55717085,4.23100272972003e-18
1221559.36645398,4.23050646246086e-18
1221836.17573711,4.23001111711256e-18
1222112.98502024,4.22951669426556e-18
1222389.79430337,4.22902319289917e-18
1222666.6035865,4.22853061217906e-18
1222943.41286963,4.22803895191524e-18
1223220.22215276,4.22754821116181e-18
1223497.03143589,4.22705839148777e-18
1223773.84071902,4.22656949148524e-18
1224050.65000215,4.22608150905247e-18
1224327.45928528,4.22559444389953e-18
1224604.26856841,4.2251082992733e-18
1224881.07785154,4.22462307209491e-18
1225157.88713467,4.22413876121893e-18
1225434.6964178,4.22365536639173e-18
1225711.50570093,4.22317289033216e-18
1225988.31498406,4.22269133113743e-18
1226265.1242672,4.22221068441117e-18
1226541.93355033,4.22173095623202e-18
1226818.74283346,4.22125214195452e-18
1227095.55211659,4.220774240714e-18
1227372.36139972,4.22029725295655e-18
1227649.17068285,4.2198211823161e-18
1227925.97996598,4.21934602285338e-18
1228202.78924911,4.21887177638347e-18
1228479.59853224,4.21839844279649e-18
1228756.40781537,4.21792602205922e-18
1229033.2170985,4.21745451349262e-18
1229310.02638163,4.21698391368661e-18
1229586.83566476,4.21651422721584e-18
1229863.64494789,4.21604544971367e-18
1230140.45423102,4.21557758422656e-18
1230417.26351415,4.21511062949807e-18
1230694.07279728,4.2146445808388e-18
1230970.88208041,4.21417944264855e-18
1231247.69136354,4.21371521261093e-18
1231524.50064667,4.2132518920799e-18
1231801.3099298,4.21278948009607e-18
1232078.11921293,4.21232797508473e-18
1232354.92849606,4.21186737488558e-18
1232631.73777919,4.21140768424341e-18
1232908.54706232,4.21094889701981e-18
1233185.35634545,4.21049101970925e-18
1233462.16562858,4.21003404691686e-18
1233738.97491171,4.20957797910624e-18
1234015.78419484,4.20912281464632e-18
1234292.59347797,4.20866855479154e-18
1234569.4027611,4.20821520177388e-18
1234846.21204423,4.20776275041454e-18
1235123.02132736,4.20731120231938e-18
1235399.83061049,4.20686055696658e-18
1235676.63989362,4.20641081607457e-18
1235953.44917676,4.20596197716946e-18
1236230.25845989,4.20551403795096e-18
1236507.06774302,4.20506700246459e-18
1236783.87702615,4.20462086637918e-18
1237060.68630928,4.20417563303793e-18
1237337.49559241,4.20373129806325e-18
1237614.30487554,4.20328786472473e-18
1237891.11415867,4.20284533147331e-18
1238167.9234418,4.20240369585532e-18
1238444.73272493,4.20196295995315e-18
1238721.54200806,4.20152312300881e-18
1238998.35129119,4.20108418515457e-18
1239275.16057432,4.20064614314479e-18
1239551.96985745,4.20020900027604e-18
1239828.77914058,4.19977275292444e-18
1240105.58842371,4.19933740454406e-18
1240382.39770684,4.19890295105805e-18
1240659.20698997,4.19846939339531e-18
1240936.0162731,4.19803673326853e-18
1241212.82555623,4.19760496720668e-18
1241489.63483936,4.19717409588487e-18
1241766.44412249,4.19674412027238e-18
1242043.25340562,4.19631503865818e-18
1242320.06268875,4.19588685111e-18
1242596.87197188,4.19545955718361e-18
1242873.68125501,4.19503315694866e-18
1243150.49053814,4.1946076488282e-18
1243427.29982127,4.19418303290807e-18
1243704.1091044,4.19375930943998e-18
1243980.91838753,4.19333647802262e-18
1244257.72767066,4.19291453872833e-18
1244534.53695379,4.1924934892595e-18
1244811.34623692,4.19207333154487e-18
1245088.15552005,4.19165406577678e-18
1245364.96480319,4.1912356878281e-18
1245641.77408632,4.19081820091818e-18
1245918.58336945,4.19040160282607e-18
1246195.39265258,4.18998589359164e-18
1246472.20193571,4.18957107375972e-18
1246749.01121884,4.18915714261088e-18
1247025.82050197,4.18874409898321e-18
1247302.6297851,4.18833194294513e-18
1247579.43906823,4.18792067354142e-18
1247856.24835136,4.18751029425434e-18
1248133.05763449,4.18710079985099e-18
1248409.86691762,4.18669219179813e-18
1248686.67620075,4.18628446954617e-18
1248963.48548388,4.18587763447237e-18
1249240.29476701,4.18547168395747e-18
1249517.10405014,4.18506661604742e-18
1249793.91333327,4.18466243650976e-18
1250070.7226164,4.18425914191188e-18
1250347.53189953,4.18385672872815e-18
1250624.34118266,4.18345519818567e-18
1250901.15046579,4.1830545543124e-18
1251177.95974892,4.18265479280178e-18
1251454.76903205,4.18225591353922e-18
1251731.57831518,4.1818579162441e-18
1252008.38759831,4.18146080138121e-18
1252285.19688144,4.18106457023211e-18
1252562.00616457,4.18066921780529e-18
1252838.8154477,4.18027474851791e-18
1253115.62473083,4.17988115748398e-18
1253392.43401396,4.17948844983744e-18
1253669.24329709,4.17909662116633e-18
1253946.05258022,4.1787056732279e-18
1254222.86186335,4.17831560296536e-18
1254499.67114649,4.17792641335897e-18
1254776.48042962,4.17753810274715e-18
1255053.28971275,4.17715067107021e-18
1255330.09899588,4.17676411712017e-18
1255606.90827901,4.17637844064424e-18
1255883.71756214,4.1759936424419e-18
1256160.52684527,4.1756097214422e-18
1256437.3361284,4.17522667608041e-18
1256714.14541153,4.17484451144048e-18
1256990.95469466,4.17446321807211e-18
1257267.76397779,4.17408280464016e-18
1257544.57326092,4.1737032654908e-18
1257821.38254405,4.17332460270268e-18
1258098.19182718,4.17294681224049e-18
1258375.00111031,4.17256990163643e-18
1258651.81039344,4.17219386092037e-18
1258928.61967657,4.17181869620534e-18
1259205.4289597,4.17144440562657e-18
1259482.23824283,4.17107098957235e-18
1259759.04752596,4.17069844501944e-18
1260035.85680909,4.17032677500662e-18
1260312.66609222,4.1699559763816e-18
1260589.47537535,4.16958605193961e-18
1260866.28465848,4.16921699818821e-18
1261143.09394161,4.16884881785474e-18
1261419.90322474,4.16848150714743e-18
1261696.71250787,4.16811506712894e-18
1261973.521791,4.16774950059455e-18
1262250.33107413,4.16738480386647e-18
1262527.14035726,4.16702097668831e-18
1262803.94964039,4.16665802055606e-18
1263080.75892352,4.16629593295145e-18
1263357.56820665,4.16593471571575e-18
1263634.37748978,4.1655743688172e-18
1263911.18677291,4.16521488748342e-18
1264187.99605604,4.16485627833204e-18
1264464.80533918,4.16449853398569e-18
1264741.61462231,4.16414166116573e-18
1265018.42390544,4.16378565329909e-18
1265295.23318857,4.16343051347825e-18
1265572.0424717,4.16307624220943e-18
1265848.85175483,4.16272283544945e-18
1266125.66103796,4.16237029730404e-18
1266402.47032109,4.16201862495902e-18
1266679.27960422,4.16166781724923e-18
1266956.08888735,4.16131787583902e-18
1267232.89817048,4.16096880030968e-18
1267509.70745361,4.16062059100396e-18
1267786.51673674,4.160273246856e-18
1268063.32601987,4.15992676569676e-18
1268340.135303,4.15958114871623e-18
1268616.94458613,4.15923639629629e-18
1268893.75386926,4.1588925073103e-18
1269170.56315239,4.15854948132508e-18
1269447.37243552,4.15820732015747e-18
1269724.18171865,4.15786601924257e-18
1270000.99100178,4.15752558512666e-18
1270277.80028491,4.15718600969519e-18
1270554.60956804,4.15684729688828e-18
1270831.41885117,4.15650944797721e-18
1271108.2281343,4.15617245714216e-18
1271385.03741743,4.15583632896833e-18
1271661.84670056,4.15550106214792e-18
1271938.65598369,4.1551666572837e-18
1272215.46526682,4.15483311219792e-18
1272492.27454995,4.15450042608165e-18
1272769.08383308,4.15416860019465e-18
1273045.89311621,4.15383763501816e-18
1273322.70239934,4.15350752910005e-18
1273599.51168247,4.15317828273971e-18
1273876.32096561,4.15284989185389e-18
1274153.13024874,4.15252236341262e-18
1274429.93953187,4.15219569235873e-18
1274706.748815,4.15186987728207e-18
1274983.55809813,4.15154492114455e-18
1275260.36738126,4.15122082325178e-18
1275537.17666439,4.15089758365913e-18
1275813.98594752,4.15057519843658e-18
1276090.79523065,4.15025367098392e-18
1276367.60451378,4.14993300062785e-18
1276644.41379691,4.14961318482726e-18
1276921.22308004,4.14929422791741e-18
1277198.03236317,4.14897612395425e-18
1277474.8416463,4.14865887677885e-18
1277751.65092943,4.14834248375936e-18
1278028.46021256,4.14802694593909e-18
1278305.26949569,4.14771226322208e-18
1278582.07877882,4.14739843654801e-18
1278858.88806195,4.14708546217568e-18
1279135.69734508,4.14677334061927e-18
1279412.50662821,4.14646207420195e-18
1279689.31591134,4.14615166063753e-18
1279966.12519447,4.14584210120663e-18
1280242.9344776,4.14553339460084e-18
1280519.74376073,4.14522553808675e-18
1280796.55304386,4.14491853751697e-18
1281073.36232699,4.14461238683577e-18
1281350.17161012,4.14430708968336e-18
1281626.98089325,4.1440026440296e-18
1281903.79017638,4.1436990499616e-18
1282180.59945951,4.14339630327839e-18
1282457.40874264,4.14309441200866e-18
1282734.21802577,4.14279337045134e-18
1283011.02730891,4.14249317798928e-18
1283287.83659204,4.14219383754888e-18
1283564.64587517,4.14189534581624e-18
1283841.4551583,4.14159770331844e-18
1284118.26444143,4.14130091343283e-18
1284395.07372456,4.14100496915069e-18
1284671.88300769,4.1407098750579e-18
1284948.69229082,4.14041562902438e-18
1285225.50157395,4.14012223394741e-18
1285502.31085708,4.13982968569348e-18
1285779.12014021,4.13953798573897e-18
1286055.92942334,4.13924713172837e-18
1286332.73870647,4.1389571282558e-18
1286609.5479896,4.13866796936234e-18
1286886.35727273,4.13837966092985e-18
1287163.16655586,4.13809219559103e-18
1287439.97583899,4.13780557955192e-18
1287716.78512212,4.13751980891698e-18
1287993.59440525,4.13723488619067e-18
1288270.40368838,4.13695080851993e-18
1288547.21297151,4.13666757544633e-18
1288824.02225464,4.13638518821434e-18
1289100.83153777,4.1361036458627e-18
1289377.6408209,4.13582295130057e-18
1289654.45010403,4.13554309935491e-18
1289931.25938716,4.13526409315157e-18
1290208.06867029,4.13498592959095e-18
1290484.87795342,4.13470861149463e-18
1290761.68723655,4.13443213702481e-18
1291038.49651968,4.13415650570788e-18
1291315.30580281,4.13388171872724e-18
1291592.11508594,4.13360777640606e-18
1291868.92436907,4.13333467382099e-18
1292145.7336522,4.13306241695068e-18
1292422.54293533,4.13279100152666e-18
1292699.35221847,4.13252042791974e-18
1292976.1615016,4.13225069804392e-18
1293252.97078473,4.13198180928634e-18
1293529.78006786,4.13171376115489e-18
1293806.58935099,4.13144655516554e-18
1294083.39863412,4.13118019286432e-18
1294360.20791725,4.1309146697902e-18
1294637.01720038,4.13064998721234e-18
1294913.82648351,4.13038614704852e-18
1295190.63576664,4.13012314514496e-18
1295467.44504977,4.12986098423288e-18
1295744.2543329,4.12959966353547e-18
1296021.06361603,4.12933918285529e-18
1296297.87289916,4.12907954296496e-18
1296574.68218229,4.12882074115203e-18
1296851.49146542,4.12856277824128e-18
1297128.30074855,4.12830565384093e-18
1297405.11003168,4.12804937074969e-18
1297681.91931481,4.12779392569232e-18
1297958.72859794,4.12753931697677e-18
1298235.53788107,4.12728554773886e-18
1298512.3471642,4.12703261683813e-18
1298789.15644733,4.12678052324626e-18
1299065.96573046,4.12652926767501e-18
1299342.77501359,4.1262788484137e-18
1299619.58429672,4.12602926852983e-18
1299896.39357985,4.12578052269964e-18
1300173.20286298,4.12553261535836e-18
1300450.01214611,4.12528554503467e-18
1300726.82142924,4.12503930910748e-18
1301003.63071237,4.12479391277499e-18
1301280.4399955,4.12454934974698e-18
1301557.24927863,4.12430562126697e-18
1301834.05856176,4.12406273295846e-18
1302110.8678449,4.12382067722564e-18
1302387.67712803,4.12357945528903e-18
1302664.48641116,4.12333907179003e-18
1302941.29569429,4.12309952004914e-18
1303218.10497742,4.12286080452387e-18
1303494.91426055,4.12262292347129e-18
1303771.72354368,4.12238587699691e-18
1304048.53282681,4.12214966405453e-18
1304325.34210994,4.1219142854297e-18
1304602.15139307,4.12167973894279e-18
1304878.9606762,4.12144602774857e-18
1305155.76995933,4.12121314928439e-18
1305432.57924246,4.12098110432109e-18
1305709.38852559,4.12074989285055e-18
1305986.19780872,4.12051951267426e-18
1306263.00709185,4.12028996523689e-18
1306539.81637498,4.12006125120263e-18
1306816.62565811,4.119833367363e-18
1307093.43494124,4.11960631761341e-18
1307370.24422437,4.11938009912982e-18
1307647.0535075,4.11915471386268e-18
1307923.86279063,4.11893015754328e-18
1308200.67207376,4.11870643417086e-18
1308477.48135689,4.1184835408486e-18
1308754.29064002,4.11826148009989e-18
1309031.09992315,4.11804024809219e-18
1309307.90920628,4.11781984795168e-18
1309584.71848941,4.11760027758987e-18
1309861.52777254,4.11738153997731e-18
1310138.33705567,4.11716362784274e-18
1310415.1463388,4.11694654883217e-18
1310691.95562193,4.11673029788206e-18
1310968.76490506,4.11651487828074e-18
1311245.57418819,4.11630028535706e-18
1311522.38347133,4.11608652622446e-18
1311799.19275446,4.11587359121281e-18
1312076.00203759,4.11566148864047e-18
1312352.81132072,4.1154502127887e-18
1312629.62060385,4.11523976559696e-18
1312906.42988698,4.11503014758284e-18
1313183.23917011,4.11482135689372e-18
1313460.04845324,4.11461339617268e-18
1313736.85773637,4.11440626190947e-18
1314013.6670195,4.11419995560687e-18
1314290.47630263,4.11399447740802e-18
1314567.28558576,4.11378982542606e-18
1314844.09486889,4.11358600051097e-18
1315120.90415202,4.11338300406333e-18
1315397.71343515,4.11318083152497e-18
1315674.52271828,4.11297949037572e-18
1315951.33200141,4.11277897175201e-18
1316228.14128454,4.11257928165282e-18
1316504.95056767,4.11238041728265e-18
1316781.7598508,4.11218237917016e-18
1317058.56913393,4.11198516573875e-18
1317335.37841706,4.11178878017919e-18
1317612.18770019,4.1115932190896e-18
1317888.99698332,4.11139848346286e-18
1318165.80626645,4.11120457371914e-18
1318442.61554958,4.11101148908149e-18
1318719.42483271,4.11081922731761e-18
1318996.23411584,4.1106277918025e-18
1319273.04339897,4.11043718319097e-18
1319549.8526821,4.11024739768204e-18
1319826.66196523,4.11005843645674e-18
1320103.47124836,4.10987029834932e-18
1320380.28053149,4.10968298334136e-18
1320657.08981462,4.10949649391835e-18
1320933.89909776,4.10931083061128e-18
1321210.70838089,4.10912598936541e-18
1321487.51766402,4.1089419703604e-18
1321764.32694715,4.10875877615816e-18
1322041.13623028,4.10857640405324e-18
1322317.94551341,4.10839485489544e-18
1322594.75479654,4.10821412903772e-18
1322871.56407967,4.10803422822815e-18
1323148.3733628,4.10785514665751e-18
1323425.18264593,4.10767688761947e-18
1323701.99192906,4.10749945251152e-18
1323978.80121219,4.10732284024545e-18
1324255.61049532,4.10714704835468e-18
1324532.41977845,4.1069720792695e-18
1324809.22906158,4.10679793250828e-18
1325086.03834471,4.10662460716153e-18
1325362.84762784,4.10645210237412e-18
1325639.65691097,4.10628041922772e-18
1325916.4661941,4.10610955857403e-18
1326193.27547723,4.10593951768984e-18
1326470.08476036,4.10577029762231e-18
1326746.89404349,4.10560189859548e-18
1327023.70332662,4.105434320603e-18
1327300.51260975,4.10526756214265e-18
1327577.32189288,4.10510162846574e-18
1327854.13117601,4.10493651035795e-18
1328130.94045914,4.10477221364568e-18
1328407.74974227,4.10460873700434e-18
1328684.5590254,4.10444607990725e-18
1328961.36830853,4.1042842438341e-18
1329238.17759166,4.10412322666174e-18
1329514.98687479,4.10396302911639e-18
1329791.79615792,4.10380365091388e-18
1330068.60544105,4.10364509262575e-18
1330345.41472419,4.10348735243872e-18
1330622.22400732,4.10333043096011e-18
1330899.03329045,4.10317432878756e-18
1331175.84257358,4.10301904740827e-18
1331452.65185671,4.10286458365189e-18
1331729.46113984,4.10271093655491e-18
1332006.27042297,4.10255810954273e-18
1332283.0797061,4.10240610020214e-18
1332559.88898923,4.10225490875222e-18
1332836.69827236,4.10210453667715e-18
1333113.50755549,4.10195498021549e-18
1333390.31683862,4.10180624345441e-18
1333667.12612175,4.10165832221457e-18
1333943.93540488,4.10151122152393e-18
1334220.74468801,4.10136493697621e-18
1334497.55397114,4.10121946946203e-18
1334774.36325427,4.10107481990354e-18
1335051.1725374,4.10093098699169e-18
1335327.98182053,4.10078797145202e-18
1335604.79110366,4.10064577491211e-18
1335881.60038679,4.10050439019974e-18
1336158.40966992,4.1003638260743e-18
1336435.21895305,4.1002240761912e-18
1336712.02823618,4.10008514409976e-18
1336988.83751931,4.09994702817052e-18
1337265.64680244,4.09980972706897e-18
1337542.45608557,4.09967324198007e-18
1337819.2653687,4.09953757539356e-18
1338096.07465183,4.09940272347064e-18
1338372.88393496,4.09926868866819e-18
1338649.69321809,4.09913546678644e-18
1338926.50250122,4.09900306280155e-18
1339203.31178435,4.09887147276882e-18
1339480.12106748,4.09874069670606e-18
1339756.93035062,4.09861074022339e-18
1340033.73963375,4.09848159599229e-18
1340310.54891688,4.09835326642761e-18
1340587.35820001,4.0982257514688e-18
1340864.16748314,4.0980990535972e-18
1341140.97676627,4.09797316778945e-18
1341417.7860494,4.09784809994695e-18
1341694.59533253,4.09772384638198e-18
1341971.40461566,4.09760040546698e-18
1342248.21389879,4.09747777896461e-18
1342525.02318192,4.09735596668902e-18
1342801.83246505,4.09723496993138e-18
1343078.64174818,4.09711478567861e-18
1343355.45103131,4.09699541637258e-18
1343632.26031444,4.09687686108168e-18
1343909.06959757,4.09675911930399e-18
1344185.8788807,4.09664218981913e-18
1344462.68816383,4.0965260750236e-18
1344739.49744696,4.09641077350677e-18
1345016.30673009,4.0962962860417e-18
1345293.11601322,4.09618261245758e-18
1345569.92529635,4.09606975009184e-18
1345846.73457948,4.0959577030311e-18
1346123.54386261,4.095846469041e-18
1346400.35314574,4.09573604487594e-18
1346677.16242887,4.09562643576955e-18
1346953.971712,4.09551764083366e-18
1347230.78099513,4.09540965638489e-18
1347507.59027826,4.0953024843711e-18
1347784.39956139,4.09519612619188e-18
1348061.20884452,4.09509058137468e-18
1348338.01812765,4.09498584751639e-18
1348614.82741078,4.09488192557881e-18
1348891.63669391,4.09477881647716e-18
1349168.44597704,4.09467651919498e-18
1349445.25526018,4.09457503374461e-18
1349722.06454331,4.09447436028066e-18
1349998.87382644,4.09437450057965e-18
1350275.68310957,4.0942754512422e-18
1350552.4923927,4.09417721270245e-18
1350829.30167583,4.09407978640677e-18
1351106.11095896,4.09398317230431e-18
1351382.92024209,4.09388736854983e-18
1351659.72952522,4.09379237766458e-18
1351936.53880835,4.09369819767784e-18
1352213.34809148,4.09360482779266e-18
1352490.15737461,4.09351226996956e-18
1352766.96665774,4.09342052312503e-18
1353043.77594087,4.09332958768129e-18
1353320.585224,4.09323946325523e-18
1353597.39450713,4.09315015010409e-18
1353874.20379026,4.0930616467914e-18
1354151.01307339,4.09297395518909e-18
1354427.82235652,4.09288707283823e-18
1354704.63163965,4.09280100308657e-18
1354981.44092278,4.09271574154208e-18
1355258.25020591,4.09263129341491e-18
1355535.05948904,4.09254765193212e-18
1355811.86877217,4.09246482446922e-18
1356088.6780553,4.09238280527511e-18
1356365.48733843,4.092301598609e-18
1356642.29662156,4.09222119818346e-18
1356919.10590469,4.09214161017984e-18
1357195.91518782,4.09206283149292e-18
1357472.72447095,4.09198486364452e-18
1357749.53375408,4.09190770561416e-18
1358026.34303721,4.09183135756321e-18
1358303.15232034,4.09175581867747e-18
1358579.96160347,4.09168108823549e-18
1358856.77088661,4.09160717078303e-18
1359133.58016974,4.09153405952981e-18
1359410.38945287,4.09146175972978e-18
1359687.198736,4.09139026896257e-18
1359964.00801913,4.09131958701778e-18
1360240.81730226,4.09124971771856e-18
1360517.62658539,4.09118065350135e-18
1360794.43586852,4.09111240225129e-18
1361071.24515165,4.09104495740476e-18
1361348.05443478,4.09097832201702e-18
1361624.86371791,4.0909124963469e-18
1361901.67300104,4.0908474800298e-18
1362178.48228417,4.09078327179838e-18
1362455.2915673,4.09071987350785e-18
1362732.10085043,4.09065728417353e-18
1363008.91013356,4.09059550337542e-18
1363285.71941669,4.09053453169715e-18
1363562.52869982,4.09047436840973e-18
1363839.33798295,4.09041501502766e-18
1364116.14726608,4.09035646731484e-18
1364392.95654921,4.09029873151437e-18
1364669.76583234,4.09024180023607e-18
1364946.57511547,4.09018568085833e-18
1365223.3843986,4.09013037018026e-18
1365500.19368173,4.0900758659053e-18
1365777.00296486,4.09002217180138e-18
1366053.81224799,4.0899692851396e-18
1366330.62153112,4.08991720649051e-18
1366607.43081425,4.08986593667769e-18
1366884.24009738,4.08981547581973e-18
1367161.04938051,4.08976582223408e-18
1367437.85866364,4.08971697648196e-18
1367714.66794677,4.08966893891372e-18
1367991.4772299,4.08962171020942e-18
1368268.28651303,4.08957528849341e-18
1368545.09579617,4.08952967655258e-18
1368821.9050793,4.08948487070643e-18
1369098.71436243,4.08944087476964e-18
1369375.52364556,4.08939768537592e-18
1369652.33292869,4.08935530363237e-18
1369929.14221182,4.08931372935967e-18
1370205.95149495,4.08927296458059e-18
1370482.76077808,4.08923300763718e-18
1370759.57006121,4.08919385497446e-18
1371036.37934434,4.08915551300194e-18
1371313.18862747,4.08911797894066e-18
1371589.9979106,4.08908124994106e-18
1371866.80719373,4.08904533156868e-18
1372143.61647686,4.08901022039858e-18
1372420.42575999,4.08897591523539e-18
1372697.23504312,4.08894241883088e-18
1372974.04432625,4.08890972848837e-18
1373250.85360938,4.08887784654728e-18
1373527.66289251,4.08884677244355e-18
1373804.47217564,4.08881650514771e-18
1374081.28145877,4.08878704557018e-18
1374358.0907419,4.0887583947189e-18
1374634.90002503,4.08873054848862e-18
1374911.70930816,4.08870351162149e-18
1375188.51859129,4.08867728113532e-18
1375465.32787442,4.08865185710536e-18
1375742.13715755,4.08862724210478e-18
1376018.94644068,4.08860343570687e-18
1376295.75572381,4.08858043288326e-18
1376572.56500694,4.08855823807678e-18
1376849.37429007,4.08853685219058e-18
1377126.1835732,4.08851627357177e-18
1377402.99285633,4.088496500617e-18
1377679.80213946,4.08847753595615e-18
1377956.6114226,4.08845937772803e-18
1378233.42070573,4.08844202621549e-18
1378510.22998886,4.08842548293811e-18
1378787.03927199,4.08840974552327e-18
1379063.84855512,4.0883948155639e-18
1379340.65783825,4.08838069376606e-18
1379617.46712138,4.08836737899802e-18
1379894.27640451,4.08835486924834e-18
1380171.08568764,4.088343167759e-18
1380447.89497077,4.08833227509855e-18
1380724.7042539,4.08832218552718e-18
1381001.51353703,4.08831290721257e-18
1381278.32282016,4.08830443135886e-18
1381555.13210329,4.08829676641516e-18
1381831.94138642,4.08828990580841e-18
1382108.75066955,4.0882838548226e-18
1382385.55995268,4.08827861072244e-18
1382662.36923581,4.08827417114563e-18
1382939.17851894,4.08827054126381e-18
1383215.98780207,4.08826771472663e-18
1383492.7970852,4.08826569722839e-18
1383769.60636833,4.08826448836153e-18
1384046.41565146,2.0441320410199e-18


==> plots/vs_p2_fft_1e-3_5.txt <==
0,1.49682115325925e-40
372.666696477518,7.4543771142697e-12
745.333392955036,5.13810425835607e-12
1118.00008943255,2.2337146824332e-12
1490.66678591007,2.94109916458381e-12
1863.33348238759,4.95454764090476e-14
2236.00017886511,1.01727544433599e-12
2608.66687534263,6.99121030478553e-13
2981.33357182015,1.48827367812307e-13
3354.00026829766,2.49721867375781e-13
3726.66696477518,2.18139805281841e-14
4099.3336612527,5.42986444395799e-14
4472.00035773022,9.25401872333823e-14
4844.66705420774,1.39464822011857e-14
5217.33375068525,3.34814974725514e-14
5590.00044716277,3.63571641498026e-14
5962.66714364029,4.01717190714177e-14
6335.33384011781,2.02241577633564e-14
6708.00053659533,4.68325439593038e-14
7080.66723307285,1.1959899249122e-14
7453.33392955036,2.07641495870471e-14
7826.00062602788,1.67089902834081e-14
8198.6673225054,6.84287721731007e-15
8571.33401898292,5.51175271295119e-15
8944.00071546044,2.67408241101686e-15
9316.66741193795,8.79072488927835e-15
9689.33410841547,1.38355034907008e-15
10062.000804893,6.05853908766719e-15
10434.6675013705,2.05275544796791e-15
10807.334197848,4.78878038416506e-15
11180.0008943255,5.75903305323072e-15
11552.6675908031,6.0105743552248e-15
11925.3342872806,5.13979734427657e-15
12298.0009837581,4.74856898132965e-15
12670.6676802356,5.21287488010813e-15
13043.3343767131,5.5347472250426e-15
13416.0010731907,3.70860524784577e-15
13788.6677696682,1.42940861225863e-15
14161.3344661457,6.32574966797595e-16
14534.0011626232,1.05030760739921e-15
14906.6678591007,2.50693799341026e-15
15279.3345555782,1.81361994331867e-15
15652.0012520558,2.67770080480922e-15
16024.6679485333,9.29900541296427e-16
16397.3346450108,3.13457982710591e-15
16770.0013414883,1.87076965611592e-15
17142.6680379658,3.29544168472406e-15
17515.3347344433,1.65852193864119e-15
17888.0014309209,8.0849951462615e-16
18260.6681273984,1.40763978078176e-15
18633.3348238759,1.29181021822579e-15
19006.0015203534,2.16127808872779e-15
19378.6682168309,6.98635230000624e-16
19751.3349133085,1.85042418163504e-15
20124.001609786,6.71827692889906e-16
20496.6683062635,1.53986240852269e-15
20869.335002741,1.40006178416807e-15
21242.0016992185,1.61640311646008e-15
21614.6683956961,9.27345812913275e-16
21987.3350921736,1.07028318130752e-15
22360.0017886511,8.1586244494181e-16
22732.6684851286,8.20298283356425e-16
23105.3351816061,9.2678003907465e-16
23478.0018780836,1.04248748558342e-15
23850.6685745612,4.55483931424202e-16
24223.3352710387,7.09834972725777e-16
24596.0019675162,7.42199766022103e-16
24968.6686639937,4.67989097976862e-16
25341.3353604712,9.9798455682345e-16
25714.0020569488,4.12121930369165e-16
26086.6687534263,7.05404693881514e-16
26459.3354499038,5.66341164817201e-16
26832.0021463813,1.21739007145641e-15
27204.6688428588,5.85334511301119e-16
27577.3355393363,6.958764210117e-16
27950.0022358139,8.8757632140515e-16
28322.6689322914,4.4675276029825e-16
28695.3356287689,7.51136021488471e-16
29068.0023252464,3.97355315335425e-16
29440.6690217239,5.48178126387476e-16
29813.3357182015,2.66127943210868e-16
30186.002414679,5.63754814186607e-16
30558.6691111565,5.40553878048334e-16
30931.335807634,4.44551317337123e-16
31304.0025041115,5.4720725771142e-16
31676.669200589,5.71749351503557e-16
32049.3358970666,5.69535514211356e-16
32422.0025935441,5.81471405645728e-16
32794.6692900216,4.95381202557078e-16
33167.3359864991,4.79086985934742e-16
33540.0026829766,3.64013453750644e-16
33912.6693794541,3.98217225228926e-16
34285.3360759317,4.8143617744919e-16
34658.0027724092,2.90568803754401e-16
35030.6694688867,5.27970840609886e-16
35403.3361653642,2.43844283164694e-16
35776.0028618417,5.27652513954769e-16
36148.6695583193,3.32572306416035e-16
36521.3362547968,4.97578888269439e-16
36894.0029512743,3.72222573460299e-16
37266.6696477518,4.91012260220047e-16
37639.3363442293,4.60872523285351e-16
38012.0030407069,2.50245562597974e-16
38384.6697371844,4.8966870031351e-16
38757.3364336619,2.0445630334692e-16
39130.0031301394,2.89019659871057e-16
39502.6698266169,2.34294245348847e-16
39875.3365230944,2.91635695258962e-16
40248.003219572,2.55078524963026e-16
40620.6699160495,3.67027074608028e-16
40993.336612527,3.44141803302483e-16
41366.0033090045,3.42238472648115e-16
41738.670005482,3.70363413814429e-16
42111.3367019596,3.93996232860838e-16
42484.0033984371,2.36206927326535e-16
42856.6700949146,3.38539083312308e-16
43229.3367913921,2.38195348501122e-16
43602.0034878696,2.09360580472207e-16
43974.6701843471,2.82243011284672e-16
44347.3368808247,2.0673462248828e-16
44720.0035773022,2.86930475927377e-16
45092.6702737797,1.29199301953595e-16
45465.3369702572,3.22037595593911e-16
45838.0036667347,2.08304014715007e-16
46210.6703632123,2.98403146204119e-16
46583.3370596898,2.42773421326967e-16
46956.0037561673,2.43468881182198e-16
47328.6704526448,2.34306505288066e-16
47701.3371491223,2.01979789278532e-16
48074.0038455998,3.04108549300194e-16
48446.6705420774,1.6634526216385e-16
48819.3372385549,2.26458308560309e-16
49192.0039350324,1.79859286480498e-16
49564.6706315099,1.85525246621556e-16
49937.3373279874,2.25856326189723e-16
50310.0040244649,2.62104577686017e-16
50682.6707209425,1.75236181202532e-16
51055.33741742,2.17432965824269e-16
51428.0041138975,2.19716706222662e-16
51800.670810375,2.29320802903497e-16
52173.3375068525,1.61768766946024e-16
52546.00420333,2.48893363131171e-16
52918.6708998076,1.3808705419063e-16
53291.3375962851,1.48904072970369e-16
53664.0042927626,2.01495871615531e-16
54036.6709892401,1.39716501406225e-16
54409.3376857176,1.98187249749054e-16
54782.0043821952,1.28389283194504e-16
55154.6710786727,2.36077328716927e-16
55527.3377751502,1.35882058185104e-16
55900.0044716277,2.21997366962134e-16
56272.6711681052,1.98904504373623e-16
56645.3378645828,1.64478034013935e-16
57018.0045610603,1.66850007560444e-16
57390.6712575378,1.55098484732258e-16
57763.3379540153,1.72790638759175e-16
58136.0046504928,1.3494116134299e-16
58508.6713469703,1.5913307193961e-16
58881.3380434479,1.35899256487302e-16
59254.0047399254,1.28978798675264e-16
59626.6714364029,1.65618935455295e-16
59999.3381328804,1.40965992980549e-16
60372.0048293579,1.39083225581219e-16
60744.6715258355,1.59700262630888e-16
61117.338222313,1.16235913485141e-16
61490.0049187905,1.66165829276137e-16
61862.671615268,1.33094125000241e-16
62235.3383117455,1.71384044058694e-16
62608.005008223,1.07162125061671e-16
62980.6717047006,1.26599713914978e-16
63353.3384011781,1.30914100354899e-16
63726.0050976556,9.18021588460293e-17
64098.6717941331,1.34328456096692e-16
64471.3384906106,1.04106238829358e-16
64844.0051870882,1.34229949983435e-16
65216.6718835657,9.95834624902642e-17
65589.3385800432,1.51991833099415e-16
65962.0052765207,1.40007447196836e-16
66334.6719729982,1.12217943694897e-16
66707.3386694757,1.40533977670777e-16
67080.0053659533,1.04847400335963e-16
67452.6720624308,1.10276645015627e-16
67825.3387589083,1.09437251896407e-16
68198.0054553858,9.36429811679591e-17
68570.6721518633,1.00031218620697e-16
68943.3388483408,8.60871808514779e-17
69316.0055448184,1.09594136990034e-16
69688.6722412959,9.92701982867033e-17
70061.3389377734,1.23025097726964e-16
70434.0056342509,1.1920680921433e-16
70806.6723307284,9.92672402419621e-17
71179.339027206,1.30905445801891e-16
71552.0057236835,9.94945455969723e-17
71924.672420161,1.2097373327624e-16
72297.3391166385,9.23679804581355e-17
72670.005813116,9.52194261786302e-17
73042.6725095936,9.7041723252205e-17
73415.3392060711,7.54040627863362e-17
73788.0059025486,1.00663058071261e-16
74160.6725990261,7.92352558858921e-17
74533.3392955036,9.58595979197799e-17
74906.0059919811,8.72921786395133e-17
75278.6726884587,9.83568637084504e-17
75651.3393849362,1.0474310948852e-16
76024.0060814137,9.15950058535866e-17
76396.6727778912,1.10828829846183e-16
76769.3394743687,8.31353199807043e-17
77142.0061708462,9.34006968360624e-17
77514.6728673238,8.52942659293029e-17
77887.3395638013,6.59143738022922e-17
78260.0062602788,8.83549465835608e-17
78632.6729567563,7.59576989830236e-17
79005.3396532339,8.56934740963201e-17
79378.0063497114,7.49102931733746e-17
79750.6730461889,9.13068456467478e-17
80123.3397426664,8.54178618612485e-17
80496.0064391439,7.89095165698953e-17
80868.6731356214,1.04834971998933e-16
81241.339832099,7.07031070195931e-17
81614.0065285765,8.18046651126876e-17
81986.673225054,7.37167770014265e-17
82359.3399215315,7.59560554166579e-17
82732.006618009,6.79059912908525e-17
83104.6733144865,6.28270508828017e-17
83477.3400109641,7.5895610566455e-17
83850.0067074416,5.81057824119986e-17
84222.6734039191,7.76465004687304e-17
84595.3401003966,7.82325523942756e-17
84968.0067968741,6.91090372130033e-17
85340.6734933517,8.34939718212816e-17
85713.3401898292,7.18474004734375e-17
86086.0068863067,7.70833191287821e-17
86458.6735827842,6.82872820720269e-17
86831.3402792617,7.3147887312796e-17
87204.0069757392,7.0114541991466e-17
87576.6736722168,5.62076622927363e-17
87949.3403686943,7.17893382961326e-17
88322.0070651718,4.82016553390286e-17
88694.6737616493,6.8411653028216e-17
89067.3404581268,6.14258120549842e-17
89440.0071546044,7.01240371343145e-17
89812.6738510819,6.23214639827646e-17
90185.3405475594,6.15977953982651e-17
90558.0072440369,8.13128222337576e-17
90930.6739405144,5.90671164917538e-17
91303.3406369919,7.03345212482541e-17
91676.0073334695,6.14164306292485e-17
92048.674029947,5.52838339637985e-17
92421.3407264245,5.48127896494138e-17
92794.007422902,6.35531835040345e-17
93166.6741193795,6.16632850755283e-17
93539.3408158571,5.1000930981911e-17
93912.0075123346,5.86609987678429e-17
94284.6742088121,6.26803707560761e-17
94657.3409052896,5.26535638364918e-17
95030.0076017671,7.48191725453655e-17
95402.6742982447,5.2797254383221e-17
95775.3409947222,5.78377989419004e-17
96148.0076911997,5.77425593288393e-17
96520.6743876772,5.80029654379901e-17
96893.3410841547,5.61965077010735e-17
97266.0077806323,4.79061166636621e-17
97638.6744771098,5.92425707191898e-17
98011.3411735873,3.84006384806583e-17
98384.0078700648,6.01981409960844e-17
98756.6745665423,5.27895696595619e-17
99129.3412630198,5.28798850959169e-17
99502.0079594974,5.04741577025479e-17
99874.6746559749,5.38020254921083e-17
100247.341352452,5.62891653326239e-17
100620.00804893,4.92627306387495e-17
100992.674745407,6.00521515149619e-17
101365.341441885,5.12704415852168e-17
101738.008138362,4.57923258921983e-17
102110.67483484,4.92423086297808e-17
102483.341531317,5.07408699238337e-17
102856.008227795,4.55694811815939e-17
103228.674924273,4.57951168862625e-17
103601.34162075,4.35774112756899e-17
103974.008317228,4.77926456448016e-17
104346.675013705,4.18434188378251e-17
104719.341710183,5.85623230883478e-17
105092.00840666,4.02436707382353e-17
105464.675103138,4.80366136345643e-17
105837.341799615,4.72425036145043e-17
106210.008496093,4.25814980386706e-17
106582.67519257,4.42998809768989e-17
106955.341889048,4.17793569334322e-17
107328.008585525,4.82323127008315e-17
107700.675282003,3.45231731457281e-17
108073.34197848,5.41070711972147e-17
108446.008674958,4.01174639693956e-17
108818.675371435,4.30419281867437e-17
109191.342067913,4.48363121027889e-17
109564.00876439,4.68350070488533e-17
109936.675460868,3.90654852960761e-17
110309.342157345,4.27255724919366e-17
110682.008853823,4.25973623671283e-17
111054.6755503,4.03846591034521e-17
111427.342246778,4.20802526890977e-17
111800.008943255,4.44074319366155e-17
112172.675639733,3.51359910197267e-17
112545.34233621,3.86478088344868e-17
112918.009032688,4.27782247390843e-17
113290.675729166,3.77273025018459e-17
113663.342425643,4.55272420403065e-17
114036.009122121,3.7922015820345e-17
114408.675818598,4.51055945506236e-17
114781.342515076,3.65666962374546e-17
115154.009211553,4.67414072734071e-17
115526.675908031,3.72132939695676e-17
115899.342604508,3.58477761680026e-17
116272.009300986,3.79802017611158e-17
116644.675997463,3.51488725267328e-17
117017.342693941,3.89340564129174e-17
117390.009390418,3.49546790113147e-17
117762.676086896,4.28469734753167e-17
118135.342783373,3.29527980744007e-17
118508.009479851,3.86013022176946e-17
118880.676176328,3.99699527154951e-17
119253.342872806,3.50282421140312e-17
119626.009569283,3.58042526029663e-17
119998.676265761,3.99375787726999e-17
120371.342962238,3.25811034997594e-17
120744.009658716,3.34067657076676e-17
121116.676355193,3.51536763032448e-17
121489.343051671,3.34656742524102e-17
121862.009748148,3.18911076459652e-17
122234.676444626,3.6033573798648e-17
122607.343141103,3.43540306683778e-17
122980.009837581,2.96234978357296e-17
123352.676534059,4.18106104414993e-17
123725.343230536,3.25494498891595e-17
124098.009927014,3.64403165252495e-17
124470.676623491,3.23435512111083e-17
124843.343319969,3.50879581677629e-17
125216.010016446,2.90538760141709e-17
125588.676712924,3.2470709138355e-17
125961.343409401,3.21584203900742e-17
126334.010105879,2.72859319716183e-17
126706.676802356,3.20718022634861e-17
127079.343498834,2.99727662905856e-17
127452.010195311,3.25569272638045e-17
127824.676891789,3.08158348036933e-17
128197.343588266,3.5444391472129e-17
128570.010284744,3.14752631564142e-17
128942.676981221,3.13715301893166e-17
129315.343677699,3.19499874687305e-17
129688.010374176,3.29105887448396e-17
130060.677070654,2.71043150553257e-17
130433.343767131,3.10734509559328e-17
130806.010463609,2.88217786335555e-17
131178.677160086,2.71466850404449e-17
131551.343856564,3.02725065126229e-17
131924.010553041,3.10565751977978e-17
132296.677249519,2.88010299063434e-17
132669.343945996,2.76409056507837e-17
133042.010642474,3.39359789170959e-17
133414.677338951,2.58434087661415e-17
133787.344035429,3.22327643018606e-17
134160.010731907,2.90146853645766e-17
134532.677428384,2.63763087340217e-17
134905.344124862,2.49835049442438e-17
135278.010821339,2.97392119509567e-17
135650.677517817,2.71977719032131e-17
136023.344214294,2.52368100066183e-17
136396.010910772,3.01417333289449e-17
136768.677607249,2.59558072705191e-17
137141.344303727,2.71613238336868e-17
137514.011000204,2.84715086877737e-17
137886.677696682,2.96599605358147e-17
138259.344393159,2.43503399870433e-17
138632.011089637,2.81932213761658e-17
139004.677786114,2.71278897507801e-17
139377.344482592,2.6896965810871e-17
139750.011179069,2.59002093571303e-17
140122.677875547,2.86781702105435e-17
140495.344572024,2.31224438759502e-17
140868.011268502,2.47654819673896e-17
141240.677964979,2.67657536991033e-17
141613.344661457,2.48066064518365e-17
141986.011357934,2.51970434064834e-17
142358.678054412,2.58585000239332e-17
142731.344750889,2.70981611771262e-17
143104.011447367,2.28231990485548e-17
143476.678143845,2.83910842871806e-17
143849.344840322,2.52860146044637e-17
144222.0115368,2.44450600056569e-17
144594.678233277,2.44317461859374e-17
144967.344929755,2.59973061534882e-17
145340.011626232,2.39371200035261e-17
145712.67832271,2.4721153163011e-17
146085.345019187,2.54558031455504e-17
146458.011715665,2.16353293603965e-17
146830.678412142,2.30920048693391e-17
147203.34510862,2.49353317212018e-17
147576.011805097,2.25826086106459e-17
147948.678501575,2.18309446025133e-17
148321.345198052,2.52141026014272e-17
148694.01189453,2.22277248395058e-17
149066.678591007,2.33822391535385e-17
149439.345287485,2.42313749946188e-17
149812.011983962,2.39644109625377e-17
150184.67868044,2.07162069006814e-17
150557.345376917,2.39104210369313e-17
150930.012073395,2.28589530245037e-17
151302.678769872,2.04983974516558e-17
151675.34546635,2.2328690066161e-17
152048.012162827,2.15674554390355e-17
152420.678859305,2.10251846931749e-17
152793.345555782,2.24519277658091e-17
153166.01225226,2.3332517908478e-17
153538.678948737,2.06010015002749e-17
153911.345645215,2.26905559447913e-17
154284.012341692,2.27995812635404e-17
154656.67903817,2.1324723248398e-17
155029.345734648,2.11079085117822e-17
155402.012431125,2.25360687300644e-17
155774.679127603,1.96775191389766e-17
156147.34582408,2.00185237546692e-17
156520.012520558,2.14905228698082e-17
156892.679217035,2.10956731382463e-17
157265.345913513,1.90447864542677e-17
157638.01260999,2.13032386154743e-17
158010.679306468,2.12946546010488e-17
158383.346002945,1.9185997325697e-17
158756.012699423,2.11938003194547e-17
159128.6793959,2.19777646643694e-17
159501.346092378,1.9626650633892e-17
159874.012788855,2.09019025810202e-17
160246.679485333,2.15372725607541e-17
160619.34618181,1.91533273152119e-17
160992.012878288,2.00788310506403e-17
161364.679574765,2.08016371850691e-17
161737.346271243,1.87864648919487e-17
162110.01296772,1.82391987601669e-17
162482.679664198,2.09796398368917e-17
162855.346360675,1.82471216061109e-17
163228.013057153,1.8871012924536e-17
163600.67975363,2.02412147874042e-17
163973.346450108,1.86559132220328e-17
164346.013146586,1.78687349377513e-17
164718.679843063,2.03505314182168e-17
165091.346539541,1.90964024307717e-17
165464.013236018,1.75587468721565e-17
165836.679932496,1.98643412374522e-17
166209.346628973,1.98714223460521e-17
166582.013325451,1.76521705900877e-17
166954.680021928,1.9322371124102e-17
167327.346718406,1.90512903087717e-17
167700.013414883,1.61599409674122e-17
168072.680111361,1.77893186231037e-17
168445.346807838,1.84923990752829e-17
168818.013504316,1.71541816887083e-17
169190.680200793,1.68914639847479e-17
169563.346897271,1.94412760315456e-17
169936.013593748,1.74159215260117e-17
170308.680290226,1.78195409134109e-17
170681.346986703,1.97092229044295e-17
171054.013683181,1.79899303365501e-17
171426.680379658,1.72383991315887e-17
171799.347076136,1.78203367212496e-17
172172.013772613,1.76094950516529e-17
172544.680469091,1.54898484562317e-17
172917.347165568,1.773465833023e-17
173290.013862046,1.68297245127849e-17
173662.680558523,1.53698482460457e-17
174035.347255001,1.75521777489679e-17
174408.013951478,1.86465835068603e-17
174780.680647956,1.70614460071149e-17
175153.347344434,1.77220378551481e-17
175526.014040911,1.90583244863587e-17
175898.680737389,1.64415866631308e-17
176271.347433866,1.59510190163506e-17
176644.014130344,1.80766458371499e-17
177016.680826821,1.584543985433e-17
177389.347523299,1.43758743974772e-17
177762.014219776,1.68960895359906e-17
178134.680916254,1.51698500199623e-17
178507.347612731,1.53947015111593e-17
178880.014309209,1.66165774761832e-17
179252.681005686,1.71760281032384e-17
179625.347702164,1.44306927972683e-17
179998.014398641,1.75010361855693e-17
180370.681095119,1.76420564413437e-17
180743.347791596,1.49257077062787e-17
181116.014488074,1.72739067841021e-17
181488.681184551,1.58176046479284e-17
181861.347881029,1.45313105794608e-17
182234.014577506,1.45398916434844e-17
182606.681273984,1.63848475728486e-17
182979.347970461,1.38758873308179e-17
183352.014666939,1.42417133217957e-17
183724.681363416,1.61159428305535e-17
184097.348059894,1.49233753475215e-17
184470.014756371,1.48844919769358e-17
184842.681452849,1.65760994950511e-17
185215.348149327,1.5606173268608e-17
185588.014845804,1.48634379634432e-17
185960.681542282,1.52445586056223e-17
186333.348238759,1.55671334836037e-17
186706.014935237,1.35859191487899e-17
187078.681631714,1.41162199695488e-17
187451.348328192,1.50748075891562e-17
187824.015024669,1.26959394756712e-17
188196.681721147,1.51590790763588e-17
188569.348417624,1.41930654230176e-17
188942.015114102,1.47440426530771e-17
189314.681810579,1.43246935308525e-17
189687.348507057,1.55867891139135e-17
190060.015203534,1.43360634381045e-17
190432.681900012,1.38421622283044e-17
190805.348596489,1.6446031954845e-17
191178.015292967,1.35224967644385e-17
191550.681989444,1.41732979395147e-17
191923.348685922,1.45651409500268e-17
192296.015382399,1.37908044739505e-17
192668.682078877,1.24222194249548e-17
193041.348775354,1.41487956111359e-17
193414.015471832,1.36537317309457e-17
193786.682168309,1.23466860593373e-17
194159.348864787,1.42774733510332e-17
194532.015561265,1.52244243216354e-17
194904.682257742,1.33145512502275e-17
195277.34895422,1.51378782402492e-17
195650.015650697,1.44881101340769e-17
196022.682347175,1.34665167995549e-17
196395.349043652,1.37459920990265e-17
196768.01574013,1.35673319504005e-17
197140.682436607,1.32569265756299e-17
197513.349133085,1.1787392284227e-17
197886.015829562,1.42581490749277e-17
198258.68252604,1.1629530531561e-17
198631.349222517,1.35113702899646e-17
199004.015918995,1.30923358502021e-17
199376.682615472,1.34041681799398e-17
199749.34931195,1.30374735038355e-17
200122.016008427,1.34449491302521e-17
200494.682704905,1.41555339626793e-17
200867.349401382,1.2368991514143e-17
201240.01609786,1.37295110350099e-17
201612.682794337,1.26907269761477e-17
201985.349490815,1.1834341336809e-17
202358.016187292,1.20724706904014e-17
202730.68288377,1.27070811441649e-17
203103.349580247,1.1649452067874e-17
203476.016276725,1.20431234072725e-17
203848.682973202,1.30980103042194e-17
204221.34966968,1.30288818683355e-17
204594.016366157,1.18525690945514e-17
204966.683062635,1.44654048860038e-17
205339.349759112,1.20385075379423e-17
205712.01645559,1.24457756586351e-17
206084.683152068,1.2982909762715e-17
206457.349848545,1.16333739929981e-17
206830.016545023,1.14339130820446e-17
207202.6832415,1.13684402322198e-17
207575.349937978,1.24782234111771e-17
207948.016634455,1.04016065391847e-17
208320.683330933,1.28115823179368e-17
208693.35002741,1.16959399895917e-17
209066.016723888,1.18301084283361e-17
209438.683420365,1.30444112200832e-17
209811.350116843,1.27983079136318e-17
210184.01681332,1.2272550190429e-17
210556.683509798,1.13495742869173e-17
210929.350206275,1.22812571588045e-17
211302.016902753,1.13479340228894e-17
211674.68359923,1.08331284467692e-17
212047.350295708,1.18575490791259e-17
212420.016992185,1.08932675070259e-17
212792.683688663,1.11333623428043e-17
213165.35038514,1.2218984639655e-17
213538.017081618,1.20022784207816e-17
213910.683778095,1.17039167397178e-17
214283.350474573,1.14317780553316e-17
214656.01717105,1.26085585797092e-17
215028.683867528,1.03013572925725e-17
215401.350564006,1.19430114419687e-17
215774.017260483,1.14295841779863e-17
216146.683956961,1.01330548725286e-17
216519.350653438,1.13478763112052e-17
216892.017349916,1.0871637080544e-17
217264.684046393,1.08822920617209e-17
217637.350742871,1.0267752346699e-17
218010.017439348,1.19648574010445e-17
218382.684135826,1.0781528990045e-17
218755.350832303,1.06494325595233e-17
219128.017528781,1.23115999162774e-17
219500.684225258,1.07840022034721e-17
219873.350921736,1.07220369212189e-17
220246.017618213,1.11184223492255e-17
220618.684314691,1.097471220032e-17
220991.351011168,9.89318943513413e-18
221364.017707646,1.01638609839885e-17
221736.684404123,1.11825175268736e-17
222109.351100601,9.32901439816377e-18
222482.017797078,1.05806918830116e-17
222854.684493556,1.10555891699894e-17
223227.351190033,1.02134879434263e-17
223600.017886511,1.08906332837268e-17
223972.684582988,1.08150231144225e-17
224345.351279466,1.09397791964866e-17
224718.017975943,1.00007008951998e-17
225090.684672421,1.12044657549668e-17
225463.351368898,1.00910497171828e-17
225836.018065376,9.41579016400502e-18
226208.684761853,1.09050687897248e-17
226581.351458331,9.70506093870073e-18
226954.018154809,1.00352971746108e-17
227326.684851286,1.01047994565497e-17
227699.351547764,1.02708850829362e-17
228072.018244241,9.75390229277903e-18
228444.684940719,1.03309714141763e-17
228817.351637196,1.09739061807168e-17
229190.018333674,9.35145230518299e-18
229562.685030151,1.03915116286428e-17
229935.351726629,1.05089576653811e-17
230308.018423106,9.46900660867281e-18
230680.685119584,9.82952393224339e-18
231053.351816061,9.61169904536697e-18
231426.018512539,9.65377734189356e-18
231798.685209016,8.76196247105124e-18
232171.351905494,1.04791562086384e-17
232544.018601971,9.50347689094809e-18
232916.685298449,9.18252409498991e-18
233289.351994926,1.07281422224987e-17
233662.018691404,9.84122580660189e-18
234034.685387881,9.88225184619056e-18
234407.352084359,9.85392501473444e-18
234780.018780836,1.0017539128767e-17
235152.685477314,9.04793999788863e-18
235525.352173791,9.44873043153139e-18
235898.018870269,9.76225501225202e-18
236270.685566747,8.2918713284591e-18
236643.352263224,9.28418575786821e-18
237016.018959702,9.56653577266211e-18
237388.685656179,8.87482274967804e-18
237761.352352657,9.69769390574007e-18
238134.019049134,9.71832105881141e-18
238506.685745612,9.66719064770088e-18
238879.352442089,8.96963715235359e-18
239252.019138567,1.02883223851823e-17
239624.685835044,9.04179821693832e-18
239997.352531522,8.51500687233366e-18
240370.019227999,9.81514667705875e-18
240742.685924477,8.54886783065556e-18
241115.352620954,8.95068247020106e-18
241488.019317432,8.76302108484419e-18
241860.686013909,9.25504012519827e-18
242233.352710387,8.4687045555337e-18
242606.019406864,9.11818409866581e-18
242978.686103342,9.84699020597314e-18
243351.352799819,8.49666377223132e-18
243724.019496297,9.55543626845575e-18
244096.686192774,9.22002344661341e-18
244469.352889252,8.69944451935495e-18
244842.019585729,8.67986417183299e-18
245214.686282207,8.95457060450361e-18
245587.352978684,8.34698785649472e-18
245960.019675162,7.96905813331523e-18
246332.686371639,8.91488179218031e-18
246705.353068117,8.665444471524e-18
247078.019764595,8.13749030360806e-18
247450.686461072,9.7753483238647e-18
247823.35315755,8.34828863401776e-18
248196.019854027,8.67740732199912e-18
248568.686550505,8.87970472165875e-18
248941.353246982,9.10256994666387e-18
249314.01994346,8.21553155298192e-18
249686.686639937,8.32849412182233e-18
250059.353336415,8.94441006958953e-18
250432.020032892,7.2855525858357e-18
250804.68672937,8.94714084788302e-18
251177.353425847,8.1929821209853e-18
251550.020122325,8.19841515172837e-18
251922.686818802,8.2033685218816e-18
252295.35351528,8.95978181319986e-18
252668.020211757,8.25288832203216e-18
253040.686908235,8.20894252450309e-18
253413.353604712,8.95190326047716e-18
253786.02030119,8.10278525526239e-18
254158.686997667,7.76155296333884e-18
254531.353694145,8.82318338080394e-18
254904.020390622,8.04385886907983e-18
255276.6870871,7.96220668884052e-18
255649.353783577,8.51727663153846e-18
256022.020480055,8.29692184365505e-18
256394.687176532,7.94930584378487e-18
256767.35387301,7.92589493685349e-18
257140.020569488,8.95968333515328e-18
257512.687265965,7.166964454136e-18
257885.353962443,8.46097049077995e-18
258258.02065892,8.0938516576597e-18
258630.687355398,7.91819455807278e-18
259003.354051875,7.78310467898185e-18
259376.020748353,8.28808685881122e-18
259748.68744483,7.98398380398638e-18
260121.354141308,7.0843589206694e-18
260494.020837785,8.65341317363177e-18
260866.687534263,7.52854000881777e-18
261239.35423074,7.61848794099765e-18
261612.020927218,8.08784014976715e-18
261984.687623695,8.08413032528877e-18
262357.354320173,7.36552535594031e-18
262730.02101665,8.01996716518603e-18
263102.687713128,7.81463384908516e-18
263475.354409605,7.23234111246775e-18
263848.021106083,7.65753152320467e-18
264220.68780256,8.18247575895824e-18
264593.354499038,6.97624416670632e-18
264966.021195515,7.89927662209733e-18
265338.687891993,7.99674948290467e-18
265711.35458847,7.19490841278316e-18
266084.021284948,7.78786098544114e-18
266456.687981425,7.62123823116248e-18
266829.354677903,7.62530582934831e-18
267202.021374381,6.67434955573193e-18
267574.688070858,8.29748715289057e-18
267947.354767336,7.03066934303302e-18
268320.021463813,7.30114975584554e-18
268692.688160291,7.5762151512398e-18
269065.354856768,7.36238369085766e-18
269438.021553246,7.34576093560614e-18
269810.688249723,7.26308815875428e-18
270183.354946201,7.83309456150962e-18
270556.021642678,6.97894377924008e-18
270928.688339156,7.58291218625165e-18
271301.355035633,7.6432754540456e-18
271674.021732111,7.1584697803546e-18
272046.688428588,7.08129148174519e-18
272419.355125066,7.53395075384964e-18
272792.021821543,6.87414473672014e-18
273164.688518021,7.09415121965192e-18
273537.355214498,7.24428563161485e-18
273910.021910976,7.22907801352888e-18
274282.688607453,6.63118167461474e-18
274655.355303931,7.66678785008616e-18
275028.022000408,7.15631383358087e-18
275400.688696886,6.7501533986985e-18
275773.355393363,7.7331907053797e-18
276146.022089841,6.96125321417278e-18
276518.688786318,7.14471326356519e-18
276891.355482796,6.91065905511392e-18
277264.022179273,7.60060216285508e-18
277636.688875751,6.28917247995942e-18
278009.355572229,7.12091814475299e-18
278382.022268706,7.23091198062554e-18
278754.688965184,6.5385906070135e-18
279127.355661661,7.02372994736504e-18
279500.022358139,7.11325466949578e-18
279872.689054616,6.91212668167085e-18
280245.355751094,6.76007715826968e-18
280618.022447571,7.40519926409317e-18
280990.689144049,6.74535538514855e-18
281363.355840526,6.69648718359362e-18
281736.022537004,6.99726528221091e-18
282108.689233481,6.97470737522133e-18
282481.355929959,6.38176082467388e-18
282854.022626436,6.97857144913805e-18
283226.689322914,6.52519636745233e-18
283599.356019391,6.58452108638632e-18
283972.022715869,6.68299798928323e-18
284344.689412346,7.07228288972893e-18
284717.356108824,6.49962448078132e-18
285090.022805301,6.60720189408931e-18
285462.689501779,7.22739847598768e-18
285835.356198256,6.37828766204179e-18
286208.022894734,6.93777652584482e-18
286580.689591211,6.68667920799874e-18
286953.356287689,6.64200312646576e-18
287326.022984167,6.10871662136491e-18
287698.689680644,6.98691159757223e-18
288071.356377122,6.2815637733718e-18
288444.023073599,6.00105433623239e-18
288816.689770077,6.68500241684927e-18
289189.356466554,6.24071908920054e-18
289562.023163032,6.22733374286803e-18
289934.689859509,6.76773513647166e-18
290307.356555987,6.78321654415358e-18
290680.023252464,6.12761634744462e-18
291052.689948942,6.79076770582521e-18
291425.356645419,6.54501222398483e-18
291798.023341897,6.13903164421305e-18
292170.690038374,6.2336894113136e-18
292543.356734852,6.5788004156107e-18
292916.023431329,5.71045704242854e-18
293288.690127807,6.35515221813665e-18
293661.356824284,6.43686526328162e-18
294034.023520762,6.1525917997612e-18
294406.690217239,6.10448993404594e-18
294779.356913717,6.59411237695952e-18
295152.023610194,6.40321733676995e-18
295524.690306672,5.90948238871086e-18
295897.357003149,6.83105647331779e-18
296270.023699627,6.20003910160666e-18
296642.690396104,6.07776953707774e-18
297015.357092582,6.1355456608811e-18
297388.023789059,6.40921874380293e-18
297760.690485537,5.6545131659028e-18
298133.357182015,6.12288807460001e-18
298506.023878492,6.2544928884103e-18
298878.69057497,5.79923245343006e-18
299251.357271447,6.15541543654401e-18
299624.023967925,6.61188466560553e-18
299996.690664402,5.99179299430084e-18
300369.35736088,6.1884394100914e-18
300742.024057357,6.55047237444191e-18
301114.690753835,5.83987295262842e-18
301487.357450312,5.97674660105858e-18
301860.02414679,6.23107352783833e-18
302232.690843267,5.85806445403711e-18
302605.357539745,5.47282518681091e-18
302978.024236222,6.2022508811948e-18
303350.6909327,5.69811677617343e-18
303723.357629177,5.71990867906923e-18
304096.024325655,6.1737720320966e-18
304468.691022132,6.16625707023988e-18
304841.35771861,5.62926586244764e-18
305214.024415087,6.0562081821534e-18
305586.691111565,6.25645080401445e-18
305959.357808042,5.66123492616157e-18
306332.02450452,5.8339418821416e-18
306704.691200997,5.98325439546874e-18
307077.357897475,5.43739803383945e-18
307450.024593952,5.55849515646092e-18
307822.69129043,6.14269517426083e-18
308195.357986908,5.54670465843344e-18
308568.024683385,5.53303328681552e-18
308940.691379863,5.97274051490253e-18
309313.35807634,5.82068312554282e-18
309686.024772818,5.63577693160599e-18
310058.691469295,6.07952767215945e-18
310431.358165773,5.67015527631217e-18
310804.02486225,5.36712756078558e-18
311176.691558728,5.82925727030022e-18
311549.358255205,5.70452669896827e-18
311922.024951683,5.25243317495367e-18
312294.69164816,5.58958478872331e-18
312667.358344638,5.6437497105146e-18
313040.025041115,5.33376899733946e-18
313412.691737593,5.73432589023193e-18
313785.35843407,5.88958010805883e-18
314158.025130548,5.52976442847987e-18
314530.691827025,5.54638134795778e-18
314903.358523503,6.04158411591594e-18
315276.02521998,5.46366391258814e-18
315648.691916458,5.36702322553997e-18
316021.358612935,5.70311457016683e-18
316394.025309413,5.4130071918332e-18
316766.69200589,5.18597639069905e-18
317139.358702368,5.62297668933284e-18
317512.025398845,5.52083886840306e-18
317884.692095323,5.14128394894633e-18
318257.358791801,5.68738455709218e-18
318630.025488278,5.61474487413371e-18
319002.692184756,5.27489308921819e-18
319375.358881233,5.59989449915574e-18
319748.025577711,5.65095589183869e-18
320120.692274188,5.15351865671879e-18
320493.358970666,5.51885270535153e-18
320866.025667143,5.48406640847762e-18
321238.692363621,5.1560228056351e-18
321611.359060098,5.22137952591021e-18
321984.025756576,5.53580924266539e-18
322356.692453053,5.02709697740481e-18
322729.359149531,5.24700041476203e-18
323102.025846008,5.54883064793682e-18
323474.692542486,5.2783616983345e-18
323847.359238963,5.23588726647212e-18
324220.025935441,5.39625706423816e-18
324592.692631918,5.44744818465238e-18
324965.359328396,5.02068070477787e-18
325338.026024873,5.44057230397926e-18
325710.692721351,5.2091332212772e-18
326083.359417828,4.94905734818111e-18
326456.026114306,5.11553058989577e-18
326828.692810783,5.19956120869153e-18
327201.359507261,4.88000116749643e-18
327574.026203738,5.10271881351353e-18
327946.692900216,5.33171363612029e-18
328319.359596693,5.09662495431337e-18
328692.026293171,5.22416376219008e-18
329064.692989648,5.51541733807065e-18
329437.359686126,5.07543070881728e-18
329810.026382604,5.08689255309158e-18
330182.693079081,5.39480605860521e-18
330555.359775559,4.89802058387672e-18
330928.026472036,4.86022688210342e-18
331300.693168514,5.03539332930404e-18
331673.359864991,5.04150210675889e-18
332046.026561469,4.62406603075398e-18
332418.693257946,5.20896553964587e-18
332791.359954424,5.13481037091961e-18
333164.026650901,4.81572491903413e-18
333536.693347379,5.27278936154302e-18
333909.360043856,5.20815725132275e-18
334282.026740334,5.01868907398991e-18
334654.693436811,4.93009962123904e-18
335027.360133289,5.31121892473694e-18
335400.026829766,4.71152313934041e-18
335772.693526244,4.82448494743718e-18
336145.360222721,5.00438211981507e-18
336518.026919199,4.70277378508968e-18
336890.693615676,4.81320408236138e-18
337263.360312154,5.05049052445304e-18
337636.027008631,4.84608320983696e-18
338008.693705109,4.91306254285885e-18
338381.360401586,5.12923499639611e-18
338754.027098064,5.08631921477017e-18
339126.693794542,4.84129207781456e-18
339499.360491019,4.98924403628864e-18
339872.027187497,5.01566026062231e-18
340244.693883974,4.42066383500369e-18
340617.360580452,4.82098245428368e-18
340990.027276929,4.57553054750434e-18
341362.693973407,4.63200533620743e-18
341735.360669884,4.50053676213651e-18
342108.027366362,5.06006189212115e-18
342480.694062839,4.7047434625555e-18
342853.360759317,4.7249162285848e-18
343226.027455794,5.2015722139585e-18
343598.694152272,4.70656751738236e-18
343971.360848749,4.7580787487265e-18
344344.027545227,4.78046456331585e-18
344716.694241704,4.77642573138757e-18
345089.360938182,4.37841387963882e-18
345462.027634659,4.80609713834332e-18
345834.694331137,4.6029018765829e-18
346207.361027614,4.33285762094224e-18
346580.027724092,4.63275235549261e-18
346952.694420569,4.79387635882989e-18
347325.361117047,4.41065377011133e-18
347698.027813524,4.85914713042406e-18
348070.694510002,4.75312548214374e-18
348443.361206479,4.66853210866385e-18
348816.027902957,4.73116051148958e-18
349188.694599435,4.78056652264402e-18
349561.361295912,4.52847029625522e-18
349934.02799239,4.25342907480445e-18
350306.694688867,4.86711218532685e-18
350679.361385345,4.25116411263256e-18
351052.028081822,4.53490816883816e-18
351424.6947783,4.49231807247081e-18
351797.361474777,4.75732457336507e-18
352170.028171255,4.43189622163378e-18
352542.694867732,4.69718541371544e-18
352915.36156421,4.78329047174266e-18
353288.028260687,4.2983020036697e-18
353660.694957165,4.6579546558609e-18
354033.361653642,4.63356472478848e-18
354406.02835012,4.45533568787252e-18
354778.695046597,4.31915966622238e-18
355151.361743075,4.4608584297222e-18
355524.028439552,4.27154790116843e-18
355896.69513603,4.36956826489277e-18
356269.361832507,4.52088060487353e-18
356642.028528985,4.44739314220879e-18
357014.695225462,4.19631700373864e-18
357387.36192194,4.7810809693822e-18
357760.028618417,4.37001892604398e-18
358132.695314895,4.45853539549263e-18
358505.362011372,4.54430413033696e-18
358878.02870785,4.45575600094954e-18
359250.695404327,4.20926210478248e-18
359623.362100805,4.32132871646077e-18
359996.028797282,4.65681069962814e-18
360368.69549376,3.94744390312923e-18
360741.362190238,4.48042710206234e-18
361114.028886715,4.27725782281984e-18
361486.695583193,4.17259570818842e-18
361859.36227967,4.30014209093064e-18
362232.028976148,4.42426326663551e-18
362604.695672625,4.28609178548694e-18
362977.362369103,4.19376272588316e-18
363350.02906558,4.57444799046223e-18
363722.695762058,4.25675773396073e-18
364095.362458535,4.2833886415824e-18
364468.029155013,4.39856523720689e-18
364840.69585149,4.10130228244418e-18
365213.362547968,4.09242518885976e-18
365586.029244445,4.25357245503275e-18
365958.695940923,4.22093281386537e-18
366331.3626374,4.15715873675378e-18
366704.029333878,4.16859986438754e-18
367076.696030355,4.52350881727877e-18
367449.362726833,4.05210131504848e-18
367822.02942331,4.45246434806544e-18
368194.696119788,4.36983510096895e-18
368567.362816265,4.01559279505705e-18
368940.029512743,4.17455676281694e-18
369312.696209221,4.1973614697364e-18
369685.362905698,4.15571194227903e-18
370058.029602176,3.81402951787108e-18
370430.696298653,4.36990387409601e-18
370803.362995131,3.91032541500423e-18
371176.029691608,4.01325866041899e-18
371548.696388086,4.39764397597355e-18
371921.363084563,4.0741753766484e-18
372294.029781041,4.09795210007822e-18
372666.696477518,4.2618597856939e-18
373039.363173996,4.25462521266774e-18
373412.029870473,3.98757066794689e-18
373784.696566951,4.16480188608541e-18
374157.363263428,4.15695699108801e-18
374530.029959906,3.73478196302682e-18
374902.696656383,4.12531042496262e-18
375275.363352861,4.04209383337231e-18
375648.030049338,3.86165948491009e-18
376020.696745816,4.07318283508262e-18
376393.363442293,4.04860167212428e-18
376766.030138771,4.08779817778841e-18
377138.696835248,3.9722304099437e-18
377511.363531726,4.33486440120842e-18
377884.030228203,3.98567420633841e-18
378256.696924681,3.8553647759058e-18
378629.363621158,4.18033690977273e-18
379002.030317636,3.83133487239065e-18
379374.697014113,3.90355826973831e-18
379747.363710591,3.88786158952461e-18
380120.030407068,4.05649747007641e-18
380492.697103546,3.78501943236647e-18
380865.363800024,4.05136456192632e-18
381238.030496501,4.2245114093784e-18
381610.697192979,3.76959032245907e-18
381983.363889456,4.13437391160328e-18
382356.030585934,3.98971206219204e-18
382728.697282411,3.83880590448381e-18
383101.363978889,3.92264997139961e-18
383474.030675366,3.97124487567099e-18
383846.697371844,3.79224026886843e-18
384219.364068321,3.70382368296394e-18
384592.030764799,4.03455535910899e-18
384964.697461276,3.73639042153416e-18
385337.364157754,3.74293712565802e-18
385710.030854231,4.08091996556609e-18
386082.697550709,3.73848492282137e-18
386455.364247186,3.83599433836774e-18
386828.030943664,3.90528147380694e-18
387200.697640141,4.02158860260771e-18
387573.364336619,3.70013866490861e-18
387946.031033096,3.87266573422787e-18
388318.697729574,3.94960890166001e-18
388691.364426051,3.56187862187836e-18
389064.031122529,3.95647312780999e-18
389436.697819006,3.84319099331753e-18
389809.364515484,3.69680518315613e-18
390182.031211961,3.70980932126709e-18
390554.697908439,3.80114378282753e-18
390927.364604916,3.78174273598945e-18
391300.031301394,3.64554571101196e-18
391672.697997872,4.02657600926506e-18
392045.364694349,3.642056764597e-18
392418.031390827,3.61774160989344e-18
392790.698087304,3.94055011707295e-18
393163.364783782,3.70475067166723e-18
393536.031480259,3.75806331188531e-18
393908.698176737,3.71086518376858e-18
394281.364873214,3.82139506976492e-18
394654.031569692,3.54773528211746e-18
395026.698266169,3.84977185457658e-18
395399.364962647,3.85916107611746e-18
395772.031659124,3.50358973113717e-18
396144.698355602,3.73709852051886e-18
396517.365052079,3.68559313285603e-18
396890.031748557,3.66443764326744e-18
397262.698445034,3.72159711874562e-18
397635.365141512,3.79417614509219e-18
398008.031837989,3.71223602983334e-18
398380.698534467,3.54000070827001e-18
398753.365230944,3.87936659212085e-18
399126.031927422,3.64248436281187e-18
399498.698623899,3.53089968829985e-18
399871.365320377,3.72654895908027e-18
400244.032016855,3.46825758548194e-18
400616.698713332,3.60411284267351e-18
400989.36540981,3.54955442438627e-18
401362.032106287,3.77359925481945e-18
401734.698802765,3.44249034193636e-18
402107.365499242,3.68326731740431e-18
402480.03219572,3.79680056401112e-18
402852.698892197,3.49319053775961e-18
403225.365588675,3.78617676265026e-18
403598.032285152,3.59155005387086e-18
403970.69898163,3.52978895779435e-18
404343.365678107,3.48561380826981e-18
404716.032374585,3.61809131049505e-18
405088.699071062,3.42472743883303e-18
405461.36576754,3.42686047018301e-18
405834.032464017,3.6310618069156e-18
406206.699160495,3.47235669030584e-18
406579.365856972,3.45469334810133e-18
406952.03255345,3.69414462624333e-18
407324.699249927,3.46538985812149e-18
407697.365946405,3.50660016138579e-18
408070.032642882,3.52836628763722e-18
408442.69933936,3.6133191456465e-18
408815.366035837,3.41543538598385e-18
409188.032732315,3.50919878172454e-18
409560.699428792,3.67726264294793e-18
409933.36612527,3.26083572889418e-18
410306.032821747,3.5889651813668e-18
410678.699518225,3.41744156947192e-18
411051.366214703,3.50767726969233e-18
411424.03291118,3.34200748253637e-18
411796.699607658,3.57954375401064e-18
412169.366304135,3.44987217216013e-18
412542.033000613,3.37020893751009e-18
412914.69969709,3.66612250585133e-18
413287.366393568,3.3948435828922e-18
413660.033090045,3.39543069797931e-18
414032.699786523,3.48331832951504e-18
414405.366483,3.44919157965149e-18
414778.033179478,3.29153983220714e-18
415150.699875955,3.47161072461754e-18
415523.366572433,3.42245076775889e-18
415896.03326891,3.31705500885466e-18
416268.699965388,3.41789962157765e-18
416641.366661865,3.56008681020596e-18
417014.033358343,3.18686581083139e-18
417386.70005482,3.49839165353185e-18
417759.366751298,3.42106540965908e-18
418132.033447775,3.3866183040054e-18
418504.700144253,3.40867679932401e-18
418877.36684073,3.48003099474088e-18
419250.033537208,3.42961987869159e-18
419622.700233685,3.20463915613722e-18
419995.366930163,3.60686238206484e-18
420368.03362664,3.18462343139259e-18
420740.700323118,3.29936297355258e-18
421113.367019596,3.26632413874965e-18
421486.033716073,3.30837393373057e-18
421858.700412551,3.21845292507975e-18
422231.367109028,3.35566872200237e-18
422604.033805505,3.43073394544262e-18
422976.700501983,3.2261184826527e-18
423349.367198461,3.41766149786769e-18
423722.033894938,3.42985583512311e-18
424094.700591416,3.29058524869462e-18
424467.367287893,3.33724418827166e-18
424840.033984371,3.39444527966041e-18
425212.700680848,3.14747414455766e-18
425585.367377326,3.19473581203713e-18
425958.034073803,3.26932855042366e-18
426330.700770281,3.30290552772459e-18
426703.367466758,3.02304777161297e-18
427076.034163236,3.39461068135237e-18
427448.700859713,3.15770049232395e-18
427821.367556191,3.2083128301503e-18
428194.034252668,3.4465450003772e-18
428566.700949146,3.28409836124527e-18
428939.367645623,3.19128955892547e-18
429312.034342101,3.19293897908318e-18
429684.701038578,3.4183683897923e-18
430057.367735056,3.03191555968719e-18
430430.034431533,3.30466282373076e-18
430802.701128011,3.16838619696344e-18
431175.367824488,3.00730994623742e-18
431548.034520966,3.18028198844633e-18
431920.701217444,3.30787276935062e-18
432293.367913921,3.15536772510616e-18
432666.034610399,3.16545734575249e-18
433038.701306876,3.35382498257147e-18
433411.368003354,3.20150234390606e-18
433784.034699831,3.2108826291446e-18
434156.701396309,3.34079119200568e-18
434529.368092786,3.19295372188363e-18
434902.034789264,2.9958474319636e-18
435274.701485741,3.2372512131768e-18
435647.368182219,3.07656606635689e-18
436020.034878696,3.06860364736536e-18
436392.701575174,3.04022514174828e-18
436765.368271651,3.22891875539378e-18
437138.034968129,3.0094529451442e-18
437510.701664606,3.16632311410141e-18
437883.368361084,3.34811828228578e-18
438256.035057561,3.13561283318384e-18
438628.701754039,3.22189618701744e-18
439001.368450516,3.1441553914921e-18
439374.035146994,3.20789430780673e-18
439746.701843471,3.0059127490426e-18
440119.368539949,3.25947183841352e-18
440492.035236426,2.99494461709353e-18
440864.701932904,3.01550153460267e-18
441237.368629381,3.1386370392129e-18
441610.035325859,3.0787454651157e-18
441982.702022337,3.00445447620969e-18
442355.368718814,3.17233986658936e-18
442728.035415292,3.06461387723148e-18
443100.702111769,2.95608117075139e-18
443473.368808247,3.20155802402366e-18
443846.035504724,3.19816246568873e-18
444218.702201202,3.02680095253755e-18
444591.368897679,3.06524346705804e-18
444964.035594157,3.18211202610756e-18
445336.702290634,2.84499533797332e-18
445709.368987112,3.06814933249693e-18
446082.035683589,2.99610875359318e-18
446454.702380067,2.97977659815017e-18
446827.369076544,2.92857882702575e-18
447200.035773022,3.15486517670971e-18
447572.702469499,3.01373129466814e-18
447945.369165977,3.0079605931577e-18
448318.035862454,3.18669837590389e-18
448690.702558932,2.99341417426259e-18
449063.369255409,3.00193018334756e-18
449436.035951887,3.01172047201974e-18
449808.702648364,3.02160710822212e-18
450181.369344842,2.8763979946199e-18
450554.036041319,3.00871745410843e-18
450926.702737797,2.93581925235661e-18
451299.369434274,2.86664166777019e-18
451672.036130752,2.94680024989788e-18
452044.702827229,3.05049756836895e-18
452417.369523707,2.92211307199193e-18
452790.036220185,3.0220486178307e-18
453162.702916662,3.06248421167701e-18
453535.36961314,2.98394879211611e-18
453908.036309617,2.97688770426174e-18
454280.703006095,3.04102978434054e-18
454653.369702572,2.95749032248597e-18
455026.03639905,2.81669595993491e-18
455398.703095527,3.04227673469595e-18
455771.369792005,2.84072808830968e-18
456144.036488482,2.85687216262511e-18
456516.70318496,2.94284548019905e-18
456889.369881437,2.94672183976339e-18
457262.036577915,2.85765698306312e-18
457634.703274392,2.98203026267514e-18
458007.36997087,2.96079350323966e-18
458380.036667347,2.89272921650219e-18
458752.703363825,3.00687187485697e-18
459125.370060302,2.96513304026718e-18
459498.03675678,2.8367708966781e-18
459870.703453257,2.8555437627362e-18
460243.370149735,2.93384734398266e-18
460616.036846212,2.80112930821324e-18
460988.70354269,2.89133240071729e-18
461361.370239167,2.91056219774645e-18
461734.036935645,2.87895337697748e-18
462106.703632122,2.83493316345617e-18
462479.3703286,3.01492563064998e-18
462852.037025078,2.8984118481796e-18
463224.703721555,2.8544921713685e-18
463597.370418033,2.89129953638436e-18
463970.03711451,2.87875103269944e-18
464342.703810988,2.77425904919473e-18
464715.370507465,2.83726180189316e-18
465088.037203943,2.85263740667097e-18
465460.70390042,2.75290576241734e-18
465833.370596898,2.82029230499017e-18
466206.037293375,2.82732239657201e-18
466578.703989853,2.77861340565172e-18
466951.37068633,2.8403872008535e-18
467324.037382808,2.92561197281061e-18
467696.704079285,2.77289097829652e-18
468069.370775763,2.84908171784081e-18
468442.03747224,2.86555572664217e-18
468814.704168718,2.80895559272798e-18
469187.370865195,2.77430156542471e-18
469560.037561673,2.85062623324378e-18
469932.70425815,2.72806033641271e-18
470305.370954628,2.67679946813066e-18
470678.037651105,2.83072280414951e-18
471050.704347583,2.85008737568557e-18
471423.37104406,2.72837850841131e-18
471796.037740538,2.7735342200302e-18
472168.704437016,2.83297397742753e-18
472541.371133493,2.76310789074825e-18
472914.037829971,2.81401680424396e-18
473286.704526448,2.83653735666782e-18
473659.371222926,2.70950898506877e-18
474032.037919403,2.66053813726754e-18
474404.704615881,2.8130533265011e-18
474777.371312358,2.72430381079694e-18
475150.038008836,2.74018890843753e-18
475522.704705313,2.76578113310591e-18
475895.371401791,2.71979246268147e-18
476268.038098268,2.74859262574047e-18
476640.704794746,2.84968269785318e-18
477013.371491223,2.82172357630709e-18
477386.038187701,2.7059160283928e-18
477758.704884178,2.76028730420703e-18
478131.371580656,2.6744530910271e-18
478504.038277133,2.69757675635069e-18
478876.704973611,2.72359308129717e-18
479249.371670088,2.7089094532876e-18
479622.038366566,2.62350537365487e-18
479994.705063043,2.66548739063034e-18
480367.371759521,2.73771475306847e-18
480740.038455998,2.71660999150756e-18
481112.705152476,2.6889209648228e-18
481485.371848953,2.74450872175096e-18
481858.038545431,2.6820704432206e-18
482230.705241908,2.6854751681269e-18
482603.371938386,2.78510177459049e-18
482976.038634863,2.71761601323252e-18
483348.705331341,2.63369367140404e-18
483721.372027819,2.63032652999918e-18
484094.038724296,2.71751528499169e-18
484466.705420774,2.55557412310617e-18
484839.372117251,2.69392023464159e-18
485212.038813729,2.64035478267663e-18
485584.705510206,2.60974498870045e-18
485957.372206684,2.68094196855964e-18
486330.038903161,2.70637589393515e-18
486702.705599639,2.66326357226564e-18
487075.372296116,2.6207343135418e-18
487448.038992594,2.74002967887784e-18
487820.705689071,2.57426534913606e-18
488193.372385549,2.63059027222411e-18
488566.039082026,2.64550537934481e-18
488938.705778504,2.57027485632128e-18
489311.372474981,2.56404479346325e-18
489684.039171459,2.6788557564138e-18
490056.705867936,2.60868366374464e-18
490429.372564414,2.61627686646911e-18
490802.039260891,2.63630948101703e-18
491174.705957369,2.67018153574093e-18
491547.372653846,2.59859706281343e-18
491920.039350324,2.66885252956153e-18
492292.706046802,2.65436270502578e-18
492665.372743279,2.5482336205899e-18
493038.039439757,2.64317989584975e-18
493410.706136234,2.55512053010844e-18
493783.372832712,2.64265768627854e-18
494156.039529189,2.46302511953371e-18
494528.706225667,2.63455451520199e-18
494901.372922144,2.48546879453609e-18
495274.039618622,2.54678575999713e-18
495646.706315099,2.61447621907772e-18
496019.373011577,2.57499144124218e-18
496392.039708054,2.59352565934096e-18
496764.706404532,2.60137529746535e-18
497137.373101009,2.630259882323e-18
497510.039797487,2.489687910975e-18
497882.706493964,2.62072968782593e-18
498255.373190442,2.57056105611881e-18
498628.039886919,2.48560858948744e-18
499000.706583397,2.52665470955723e-18
499373.373279874,2.59581072735553e-18
499746.039976352,2.4211716503497e-18
500118.706672829,2.59018648747952e-18
500491.373369307,2.51989927971255e-18
500864.040065784,2.52388421320441e-18
501236.706762262,2.48131670377798e-18
501609.373458739,2.61773193926853e-18
501982.040155217,2.5257622497299e-18
502354.706851695,2.52258223236644e-18
502727.373548172,2.62799987524842e-18
503100.04024465,2.38647347444986e-18
503472.706941127,2.56294351115376e-18
503845.373637604,2.47697429060719e-18
504218.040334082,2.55390816104863e-18
504590.70703056,2.42280878962891e-18
504963.373727037,2.54331579749411e-18
505336.040423515,2.50863837899835e-18
505708.707119992,2.48534365971111e-18
506081.37381647,2.5904275998793e-18
506454.040512947,2.53022988119033e-18
506826.707209425,2.46760643310961e-18
507199.373905902,2.47039698899769e-18
507572.04060238,2.56361410365688e-18
507944.707298857,2.47071235112034e-18
508317.373995335,2.45219562911131e-18
508690.040691812,2.4676887060985e-18
509062.70738829,2.44162556471051e-18
509435.374084767,2.35909523692292e-18
509808.040781245,2.58557507395717e-18
510180.707477722,2.39888821919804e-18
510553.3741742,2.46996759791549e-18
510926.040870677,2.45420884687502e-18
511298.707567155,2.53738701455972e-18
511671.374263632,2.42956082069231e-18
512044.04096011,2.47879418591197e-18
512416.707656587,2.53452315912524e-18
512789.374353065,2.29812852616758e-18
513162.041049542,2.52458163142175e-18
513534.70774602,2.40049000527213e-18
513907.374442497,2.45291003240442e-18
514280.041138975,2.41691956247934e-18
514652.707835452,2.47878145901837e-18
515025.37453193,2.36356524463075e-18
515398.041228408,2.42090733772541e-18
515770.707924885,2.49604347571493e-18
516143.374621363,2.36725785311286e-18
516516.04131784,2.38140292878447e-18
516888.708014318,2.45898100462214e-18
517261.374710795,2.35033793010624e-18
517634.041407273,2.42520470550233e-18
518006.70810375,2.46908769931551e-18
518379.374800228,2.42232126223752e-18
518752.041496705,2.38553106838063e-18
519124.708193183,2.38620158423819e-18
519497.37488966,2.48453903421055e-18
519870.041586138,2.3125524524587e-18
520242.708282615,2.47518188441271e-18
520615.374979093,2.36399167571815e-18
520988.04167557,2.38637672413538e-18
521360.708372048,2.37424656459432e-18
521733.375068525,2.41196973488338e-18
522106.041765003,2.43577474760098e-18
522478.70846148,2.30146058092796e-18
522851.375157958,2.48439542219279e-18
523224.041854435,2.32666093780853e-18
523596.708550913,2.38483768520993e-18
523969.375247391,2.41527027299594e-18
524342.041943868,2.35045334405205e-18
524714.708640346,2.35622071295523e-18
525087.375336823,2.35435979637043e-18
525460.042033301,2.37499219823052e-18
525832.708729778,2.30025510918328e-18
526205.375426256,2.37101734260334e-18
526578.042122733,2.39150966464718e-18
526950.708819211,2.28497374147561e-18
527323.375515688,2.41472158603206e-18
527696.042212166,2.38360664501135e-18
528068.708908643,2.32571022053926e-18
528441.375605121,2.38637713758465e-18
528814.042301598,2.32261198071193e-18
529186.708998076,2.3596235888165e-18
529559.375694553,2.25056214489124e-18
529932.042391031,2.39276953532611e-18
530304.709087508,2.23466637639612e-18
530677.375783986,2.30531941699264e-18
531050.042480463,2.34717059622419e-18
531422.709176941,2.28046371905404e-18
531795.375873418,2.36603204989013e-18
532168.042569896,2.27664845658634e-18
532540.709266373,2.36843541744351e-18
532913.375962851,2.27177629334366e-18
533286.042659328,2.34812717951501e-18
533658.709355806,2.32053335723943e-18
534031.376052283,2.26638595858134e-18
534404.042748761,2.33839967351116e-18
534776.709445239,2.31573181140611e-18
535149.376141716,2.30634325066928e-18
535522.042838193,2.2916986214429e-18
535894.709534671,2.28505085879141e-18
536267.376231148,2.33166481697905e-18
536640.042927626,2.25742138969793e-18
537012.709624104,2.35395835633182e-18
537385.376320581,2.25015798910158e-18
537758.043017059,2.25705929644769e-18
538130.709713536,2.31306420285777e-18
538503.376410014,2.23664073419242e-18
538876.043106491,2.30392324762363e-18
539248.709802969,2.22725964825147e-18
539621.376499446,2.33416914655683e-18
539994.043195924,2.22853815956038e-18
540366.709892401,2.31862138085132e-18
540739.376588879,2.30853083789258e-18
541112.043285356,2.21344523741731e-18
541484.709981834,2.32282502947379e-18
541857.376678311,2.22767779720678e-18
542230.043374789,2.25938295539698e-18
542602.710071266,2.24694370693832e-18
542975.376767744,2.27167096543453e-18
543348.043464222,2.24816969705e-18
543720.710160699,2.20961902138939e-18
544093.376857177,2.29271213000533e-18
544466.043553654,2.20771556755418e-18
544838.710250132,2.26209318557133e-18
545211.376946609,2.28875836380576e-18
545584.043643087,2.20339773650459e-18
545956.710339564,2.24078517104137e-18
546329.377036042,2.18981087494232e-18
546702.043732519,2.29021531441956e-18
547074.710428997,2.15160759910123e-18
547447.377125474,2.1946008580902e-18
547820.043821952,2.22484533496707e-18
548192.710518429,2.16015194615031e-18
548565.377214907,2.3047070418111e-18
548938.043911384,2.23799636000366e-18
549310.710607862,2.24823190206509e-18
549683.377304339,2.17708289749962e-18
550056.044000817,2.22944130805171e-18
550428.710697294,2.240524976263e-18
550801.377393772,2.167953575757e-18
551174.044090249,2.2346193802265e-18
551546.710786727,2.12457280437959e-18
551919.377483204,2.1851682000821e-18
552292.044179682,2.22800481231979e-18
552664.710876159,2.1665397664919e-18
553037.377572637,2.23578561763116e-18
553410.044269114,2.15985988918028e-18
553782.710965592,2.25129062748499e-18
554155.37766207,2.15221176779355e-18
554528.044358547,2.23023567990598e-18
554900.711055025,2.22282715371616e-18
555273.377751502,2.11979920152429e-18
555646.04444798,2.21191959790547e-18
556018.711144457,2.16286308962477e-18
556391.377840935,2.20135995844533e-18
556764.044537412,2.16098479818738e-18
557136.71123389,2.23958686799167e-18
557509.377930367,2.18607706889758e-18
557882.044626845,2.14387493893202e-18
558254.711323322,2.24171648952692e-18
558627.3780198,2.14738633677626e-18
559000.044716277,2.1496107900157e-18
559372.711412755,2.18983926818555e-18
559745.378109232,2.11456090281132e-18
560118.04480571,2.18174164061113e-18
560490.711502187,2.14502328207483e-18
560863.378198665,2.19152339731408e-18
561236.044895142,2.09602592806428e-18
561608.71159162,2.1605383488386e-18
561981.378288097,2.18679660585683e-18
562354.044984575,2.10554843096929e-18
562726.711681052,2.21742713773942e-18
563099.37837753,2.0989241627437e-18
563472.045074007,2.19385217948307e-18
563844.711770485,2.10389536216121e-18
564217.378466962,2.17403529935089e-18
564590.04516344,2.11970559213818e-18
564962.711859918,2.0875589478172e-18
565335.378556395,2.1593887962043e-18
565708.045252873,2.11280464891507e-18
566080.71194935,2.13965657172518e-18
566453.378645828,2.13384261036494e-18
566826.045342305,2.14108221351233e-18
567198.712038783,2.09937381305193e-18
567571.37873526,2.11445572220129e-18
567944.045431738,2.13975525361117e-18
568316.712128215,2.05089524073594e-18
568689.378824693,2.07212984450426e-18
569062.04552117,2.14842874222657e-18
569434.712217648,2.04248598967207e-18
569807.378914125,2.17879765708959e-18
570180.045610603,2.07773353501812e-18
570552.71230708,2.13304200835836e-18
570925.379003558,2.0898978743012e-18
571298.045700035,2.14030284748358e-18
571670.712396513,2.10153504742715e-18
572043.37909299,2.07098556994011e-18
572416.045789468,2.16457106568461e-18
572788.712485945,2.01544596233401e-18
573161.379182423,2.13753361666794e-18
573534.0458789,2.0782789832442e-18
573906.712575378,2.09609736774094e-18
574279.379271855,2.06204876624995e-18
574652.045968333,2.07168335027774e-18
575024.71266481,2.10253218342611e-18
575397.379361288,2.05587933083596e-18
575770.046057765,2.12035088710108e-18
576142.712754243,2.10156895690714e-18
576515.379450721,2.06147842185796e-18
576888.046147198,2.1069247954251e-18
577260.712843676,2.07547997985231e-18
577633.379540153,2.09875202427865e-18
578006.046236631,2.0841941364414e-18
578378.712933108,2.05446955713682e-18
578751.379629586,2.08258489360291e-18
579124.046326063,2.02111616380542e-18
579496.713022541,2.12527122407777e-18
579869.379719018,2.0070436849474e-18
580242.046415496,2.07995048407481e-18
580614.713111973,2.05741059809985e-18
580987.379808451,2.03543731085245e-18
581360.046504928,2.08137973903078e-18
581732.713201406,2.05786565832366e-18
582105.379897883,2.12134536046549e-18
582478.046594361,1.97902354476974e-18
582850.713290838,2.10318797459245e-18
583223.379987316,2.01280476310641e-18
583596.046683793,2.02533968073483e-18
583968.713380271,2.0598391156714e-18
584341.380076748,2.03833530890176e-18
584714.046773226,1.99064898322817e-18
585086.713469704,2.00329305662681e-18
585459.380166181,2.0558979525947e-18
585832.046862659,2.04660290995463e-18
586204.713559136,2.05527839999515e-18
586577.380255614,2.06705817912233e-18
586950.046952091,2.00750069781401e-18
587322.713648569,2.05462254595003e-18
587695.380345046,2.09425934571837e-18
588068.047041524,2.00474586546675e-18
588440.713738001,2.04509551826898e-18
588813.380434479,1.94118044733282e-18
589186.047130956,2.00534498849713e-18
589558.713827434,1.94917820793876e-18
589931.380523911,2.03770013680704e-18
590304.047220389,1.9665231413365e-18
590676.713916866,1.97535135511109e-18
591049.380613344,2.0371698175736e-18
591422.047309821,2.03059891727523e-18
591794.714006299,2.09953986212873e-18
592167.380702776,2.01036338613175e-18
592540.047399254,2.05124288229924e-18
592912.714095731,1.96514205545881e-18
593285.380792209,1.99607815930653e-18
593658.047488686,1.99271516914393e-18
594030.714185164,1.9605247705384e-18
594403.380881641,1.95020703816344e-18
594776.047578119,1.99175301534139e-18
595148.714274596,1.99477202179254e-18
595521.380971074,2.00463403028867e-18
595894.047667551,2.02040857085426e-18
596266.714364029,2.00949584509565e-18
596639.381060506,1.97631264954687e-18
597012.047756984,2.02600300962358e-18
597384.714453462,2.00838463050529e-18
597757.381149939,1.95621513657996e-18
598130.047846416,2.03351951419472e-18
598502.714542894,1.92390373189801e-18
598875.381239372,1.98487798965976e-18
599248.047935849,1.94433222551999e-18
599620.714632327,1.98211647037205e-18
599993.381328804,1.92495430753504e-18
600366.048025282,1.99301399325066e-18
600738.714721759,2.01636432699345e-18
601111.381418237,1.97417265157519e-18
601484.048114714,2.0217155963717e-18
601856.714811192,1.9726300349837e-18
602229.381507669,2.00713188818856e-18
602602.048204147,1.95099929994107e-18
602974.714900624,1.96635374682536e-18
603347.381597102,1.94482085188122e-18
603720.048293579,1.93669535779446e-18
604092.714990057,1.91617010018934e-18
604465.381686534,1.95729311904368e-18
604838.048383012,1.93164467262097e-18
605210.715079489,1.95792276209574e-18
605583.381775967,1.91588915993875e-18
605956.048472445,1.99119445926368e-18
606328.715168922,1.96090816437741e-18
606701.3818654,1.9694083352083e-18
607074.048561877,1.9669234329055e-18
607446.715258355,1.94082129763558e-18
607819.381954832,1.95296744047122e-18
608192.04865131,1.91424096060646e-18
608564.715347787,1.95621525551039e-18
608937.382044265,1.90212585397195e-18
609310.048740742,1.92935642299156e-18
609682.71543722,1.88575214691832e-18
610055.382133697,1.92331021549992e-18
610428.048830175,1.92249714516563e-18
610800.715526652,1.93459113773415e-18
611173.38222313,1.92400610720205e-18
611546.048919607,1.92961928576734e-18
611918.715616085,1.93845411021322e-18
612291.382312562,1.95064296440895e-18
612664.04900904,1.93759991920567e-18
613036.715705517,1.93424689193374e-18
613409.382401995,1.89749286838223e-18
613782.049098472,1.87213003805648e-18
614154.71579495,1.90818633345422e-18
614527.382491427,1.89971396252859e-18
614900.049187905,1.90275556326405e-18
615272.715884382,1.89426068105753e-18
615645.38258086,1.94114228389579e-18
616018.049277338,1.90921896247406e-18
616390.715973815,1.94700097274106e-18
616763.382670293,1.95534987466872e-18
617136.04936677,1.9365460010357e-18
617508.716063248,1.90457390649018e-18
617881.382759725,1.90783788685379e-18
618254.049456203,1.88761230951103e-18
618626.71615268,1.8846924651582e-18
618999.382849158,1.89326074221702e-18
619372.049545635,1.86282410590092e-18
619744.716242113,1.87070711150642e-18
620117.38293859,1.86738004332079e-18
620490.049635068,1.90464087940501e-18
620862.716331545,1.91099003737556e-18
621235.383028023,1.92300053558329e-18
621608.0497245,1.8919443312644e-18
621980.716420978,1.89935326557964e-18
622353.383117455,1.90627040020625e-18
622726.049813933,1.92125461160346e-18
623098.71651041,1.88453799733032e-18
623471.383206888,1.86241625475036e-18
623844.049903365,1.84463333044642e-18
624216.716599843,1.85141918246178e-18
624589.38329632,1.8584471565055e-18
624962.049992798,1.8802938295376e-18
625334.716689275,1.86064794896999e-18
625707.383385753,1.84908039575807e-18
626080.05008223,1.89496488907739e-18
626452.716778708,1.88861941717341e-18
626825.383475185,1.91155589396733e-18
627198.050171663,1.87626741222718e-18
627570.716868141,1.86997575256919e-18
627943.383564618,1.84356400822137e-18
628316.050261096,1.86243729630787e-18
628688.716957573,1.83306331449054e-18
629061.383654051,1.84892401943508e-18
629434.050350528,1.85584463537323e-18
629806.717047006,1.83935666139943e-18
630179.383743483,1.87612912911447e-18
630552.050439961,1.8675354375225e-18
630924.717136438,1.88926704024254e-18
631297.383832916,1.86934488010225e-18
631670.050529393,1.8564571176278e-18
632042.717225871,1.84561252357753e-18
632415.383922348,1.8554483341022e-18
632788.050618826,1.83439339882676e-18
633160.717315303,1.85558259418738e-18
633533.384011781,1.83815853622759e-18
633906.050708258,1.81997182622966e-18
634278.717404736,1.81768437364342e-18
634651.384101213,1.8630625907398e-18
635024.050797691,1.83358390324436e-18
635396.717494168,1.82880771213515e-18
635769.384190646,1.8500197699579e-18
636142.050887123,1.82731450411638e-18
636514.717583601,1.8873376876523e-18
636887.384280079,1.83323099879824e-18
637260.050976556,1.87589049589349e-18
637632.717673034,1.80633893434835e-18
638005.384369511,1.83789917685822e-18
638378.051065989,1.81322921961333e-18
638750.717762466,1.83174079709277e-18
639123.384458944,1.81386220097416e-18
639496.051155421,1.79531211258871e-18
639868.717851899,1.83291528685168e-18
640241.384548376,1.80411435931603e-18
640614.051244854,1.84598727239023e-18
640986.717941331,1.83412920611253e-18
641359.384637809,1.84837902202356e-18
641732.051334286,1.82160461677228e-18
642104.718030764,1.82403062898087e-18
642477.384727241,1.79707980430292e-18
642850.051423719,1.83321807676171e-18
643222.718120196,1.79084659702718e-18
643595.384816674,1.81888869938957e-18
643968.051513151,1.7741834715305e-18
644340.718209629,1.83239248987255e-18
644713.384906106,1.79294962882758e-18
645086.051602584,1.82193589457027e-18
645458.718299061,1.8405085927937e-18
645831.384995539,1.78159727924395e-18
646204.051692017,1.85048219945497e-18
646576.718388494,1.78458822544324e-18
646949.385084971,1.86980823440108e-18
647322.051781449,1.7897833238955e-18
647694.718477927,1.81723854088691e-18
648067.385174404,1.76456395213557e-18
648440.051870882,1.78698947232818e-18
648812.718567359,1.77584001919045e-18
649185.385263836,1.7504552884751e-18
649558.051960314,1.80236590148519e-18
649930.718656792,1.7842037709749e-18
650303.385353269,1.8018195504576e-18
650676.052049747,1.79653129171782e-18
651048.718746224,1.82306322033873e-18
651421.385442702,1.79694427926949e-18
651794.052139179,1.81533726366603e-18
652166.718835657,1.76915735139965e-18
652539.385532134,1.80357442279686e-18
652912.052228612,1.73058896155672e-18
653284.718925089,1.81749881840254e-18
653657.385621567,1.73549606709162e-18
654030.052318044,1.77706687954535e-18
654402.719014522,1.72586537559138e-18
654775.385710999,1.76820201053444e-18
655148.052407477,1.79942606064459e-18
655520.719103954,1.75287290972769e-18
655893.385800432,1.85179316363647e-18
656266.052496909,1.73060056374691e-18
656638.719193387,1.80733477153379e-18
657011.385889864,1.75788345659847e-18
657384.052586342,1.8125971515365e-18
657756.71928282,1.71378163953276e-18
658129.385979297,1.77224084511358e-18
658502.052675774,1.75668829795034e-18
658874.719372252,1.74462631569101e-18
659247.38606873,1.77359815149594e-18
659620.052765207,1.77289861227063e-18
659992.719461685,1.74866995097266e-18
660365.386158162,1.79280872562934e-18
660738.05285464,1.76911452509261e-18
661110.719551117,1.76412923768252e-18
661483.386247595,1.80079780642064e-18
661856.052944072,1.76384504590552e-18
662228.71964055,1.78625339266705e-18
662601.386337027,1.70429980968571e-18
662974.053033505,1.7867112536402e-18
663346.719729982,1.67750411453907e-18
663719.38642646,1.77369997041335e-18
664092.053122937,1.71964151753751e-18
664464.719819415,1.7437797664361e-18
664837.386515892,1.75573261415522e-18
665210.05321237,1.75253594290919e-18
665582.719908847,1.82090779110786e-18
665955.386605325,1.72863336200732e-18
666328.053301802,1.78972772956157e-18
666700.71999828,1.7159156793842e-18
667073.386694758,1.74198485641527e-18
667446.053391235,1.73889991395033e-18
667818.720087713,1.74561726704291e-18
668191.38678419,1.71272722955942e-18
668564.053480668,1.71120389998892e-18
668936.720177145,1.75199787895292e-18
669309.386873623,1.74285860631e-18
669682.0535701,1.71931127952188e-18
670054.720266578,1.77052034338182e-18
670427.386963055,1.70367583425948e-18
670800.053659533,1.72250031722444e-18
671172.72035601,1.75733271179974e-18
671545.387052488,1.72634942775605e-18
671918.053748965,1.74574092831266e-18
672290.720445443,1.68904024094795e-18
672663.38714192,1.76936994208965e-18
673036.053838398,1.65176985209568e-18
673408.720534875,1.76597395806458e-18
673781.387231353,1.70390589549062e-18
674154.05392783,1.70280471027736e-18
674526.720624308,1.74589263056798e-18
674899.387320785,1.69710457442852e-18
675272.054017263,1.75288502155157e-18
675644.72071374,1.70884642150384e-18
676017.387410218,1.76084034529488e-18
676390.054106695,1.69523421954888e-18
676762.720803173,1.72338884215671e-18
677135.387499651,1.72461772061788e-18
677508.054196128,1.69959086184294e-18
677880.720892606,1.72132747276432e-18
678253.387589083,1.71137255323392e-18
678626.054285561,1.69747145998081e-18
678998.720982038,1.71961187465058e-18
679371.387678516,1.68391086526589e-18
679744.054374993,1.7372270918716e-18
680116.721071471,1.68138010394038e-18
680489.387767948,1.7311532964443e-18
680862.054464426,1.71920170334261e-18
681234.721160903,1.68114176469863e-18
681607.387857381,1.74168721646121e-18
681980.054553858,1.69057199158568e-18
682352.721250336,1.76408771659625e-18
682725.387946813,1.66704628930822e-18
683098.054643291,1.73809094881905e-18
683470.721339768,1.66718087177954e-18
683843.388036246,1.67725158972184e-18
684216.054732723,1.73409682837312e-18
684588.721429201,1.65240720885482e-18
684961.388125678,1.69297583191329e-18
685334.054822156,1.65364090922815e-18
685706.721518633,1.70370361932437e-18
686079.388215111,1.701670470191e-18
686452.054911588,1.71391232234596e-18
686824.721608066,1.69650723256238e-18
687197.388304543,1.67773979225744e-18
687570.055001021,1.72306466831535e-18
687942.721697498,1.69027214573626e-18
688315.388393976,1.67845043621567e-18
688688.055090453,1.71745672448477e-18
689060.721786931,1.62219914528607e-18
689433.388483408,1.68285227565191e-18
689806.055179886,1.66618379568564e-18
690178.721876364,1.69797072169044e-18
690551.388572841,1.66369941993292e-18
690924.055269319,1.66825601426361e-18
691296.721965796,1.7351663337825e-18
691669.388662274,1.64195389157104e-18
692042.055358751,1.72385611920104e-18
692414.722055229,1.65891593105773e-18
692787.388751706,1.69964645666777e-18
693160.055448184,1.65396055043244e-18
693532.722144661,1.67544430099936e-18
693905.388841139,1.68095582264969e-18
694278.055537616,1.62235727020938e-18
694650.722234094,1.69575834982961e-18
695023.388930571,1.64943780310316e-18
695396.055627049,1.66723037532877e-18
695768.722323526,1.67749435031276e-18
696141.389020004,1.66812206142686e-18
696514.055716481,1.71083924662811e-18
696886.722412959,1.67587462832694e-18
697259.389109436,1.70182372784332e-18
697632.055805914,1.65591044138936e-18
698004.722502392,1.64516150947046e-18
698377.389198869,1.70244910110328e-18
698750.055895347,1.62210193261892e-18
699122.722591824,1.689862414072e-18
699495.389288302,1.63083115193396e-18
699868.055984779,1.66348810385379e-18
700240.722681257,1.65114831409983e-18
700613.389377734,1.67304661687305e-18
700986.056074212,1.6909286792303e-18
701358.722770689,1.60183802139248e-18
701731.389467167,1.6928157907705e-18
702104.056163644,1.64097112379316e-18
702476.722860122,1.66491461428765e-18
702849.389556599,1.67531348518079e-18
703222.056253077,1.64897557572482e-18
703594.722949554,1.6414940315064e-18
703967.389646032,1.62078655972002e-18
704340.056342509,1.68849036104162e-18
704712.723038987,1.63534861401453e-18
705085.389735464,1.63068856128981e-18
705458.056431942,1.66871372227358e-18
705830.723128419,1.5873340711669e-18
706203.389824897,1.66906356495549e-18
706576.056521374,1.63705013511888e-18
706948.723217852,1.66529865233106e-18
707321.38991433,1.61909772888927e-18
707694.056610807,1.64848747890685e-18
708066.723307285,1.67567288536121e-18
708439.390003762,1.60030792238383e-18
708812.05670024,1.68240260084285e-18
709184.723396717,1.61309955096195e-18
709557.390093195,1.61061663091584e-18
709930.056789672,1.61739136071269e-18
710302.72348615,1.64964437137481e-18
710675.390182627,1.65218020538099e-18
711048.056879105,1.62421285146236e-18
711420.723575582,1.67337299760673e-18
711793.39027206,1.63621248841449e-18
712166.056968537,1.61909396771356e-18
712538.723665015,1.69049864958071e-18
712911.390361492,1.61735644087324e-18
713284.05705797,1.64413708159138e-18
713656.723754447,1.60777069976273e-18
714029.390450925,1.64431170132106e-18
714402.057147402,1.60344665363375e-18
714774.72384388,1.63071635177678e-18
715147.390540357,1.6483809574834e-18
715520.057236835,1.56420648970426e-18
715892.723933312,1.67287608091702e-18
716265.39062979,1.61073525615032e-18
716638.057326267,1.64034456654887e-18
717010.724022745,1.64513909739526e-18
717383.390719222,1.66519602275941e-18
717756.0574157,1.61187336561004e-18
718128.724112177,1.59730021595275e-18
718501.390808655,1.66282601379529e-18
718874.057505133,1.5863248880803e-18
719246.72420161,1.60389679637577e-18
719619.390898088,1.64022462445908e-18
719992.057594565,1.59254796936306e-18
720364.724291043,1.6152393506431e-18
720737.39098752,1.63115063746673e-18
721110.057683998,1.63704825268909e-18
721482.724380475,1.6150684121652e-18
721855.391076953,1.60688714101263e-18
722228.05777343,1.6363598608496e-18
722600.724469908,1.57153229081788e-18
722973.391166385,1.63916805300319e-18
723346.057862863,1.58014826200801e-18
723718.72455934,1.60515253808167e-18
724091.391255818,1.59793124094412e-18
724464.057952295,1.60289143948691e-18
724836.724648773,1.62792353392727e-18
725209.39134525,1.57243884081637e-18
725582.058041728,1.67245864388873e-18
725954.724738205,1.56885771309941e-18
726327.391434683,1.61802228819903e-18
726700.05813116,1.63099478295688e-18
727072.724827638,1.59697795948252e-18
727445.391524115,1.57858007138607e-18
727818.058220593,1.60821285051556e-18
728190.72491707,1.59908835927894e-18
728563.391613548,1.55339304235858e-18
728936.058310025,1.6282323755675e-18
729308.725006503,1.62575262809959e-18
729681.391702981,1.55713739344666e-18
730054.058399458,1.62788432123257e-18
730426.725095936,1.61462083837289e-18
730799.391792413,1.57346769376776e-18
731172.058488891,1.62702624023804e-18
731544.725185368,1.58132429629986e-18
731917.391881846,1.5856820327625e-18
732290.058578323,1.55622717030084e-18
732662.725274801,1.63456928744586e-18
733035.391971278,1.54708713432185e-18
733408.058667756,1.60027058871213e-18
733780.725364233,1.60591435705652e-18
734153.392060711,1.56164897557485e-18
734526.058757188,1.62218116628176e-18
734898.725453666,1.5952756542824e-18
735271.392150143,1.61454887822766e-18
735644.058846621,1.54835621206908e-18
736016.725543098,1.61560913683851e-18
736389.392239576,1.58902528511598e-18
736762.058936053,1.54774722143297e-18
737134.725632531,1.57931598343194e-18
737507.392329008,1.57955042399478e-18
737880.059025486,1.55686517955522e-18
738252.725721963,1.58071141362853e-18
738625.392418441,1.60249595713395e-18
738998.059114919,1.56753635642246e-18
739370.725811396,1.57633153944331e-18
739743.392507873,1.63431748122917e-18
740116.059204351,1.57740671105775e-18
740488.725900829,1.55802460362294e-18
740861.392597306,1.63830660676787e-18
741234.059293784,1.54687108777088e-18
741606.725990261,1.59018726632844e-18
741979.392686739,1.58550918872007e-18
742352.059383216,1.58667229633531e-18
742724.726079694,1.52751955626683e-18
743097.392776171,1.60741874547638e-18
743470.059472649,1.58007992224822e-18
743842.726169126,1.51626842163117e-18
744215.392865604,1.60509993702655e-18
744588.059562081,1.55197776004385e-18
744960.726258559,1.56807592233641e-18
745333.392955036,1.58459742786278e-18
745706.059651514,1.63090990206042e-18
746078.726347991,1.54359735816401e-18
746451.393044469,1.58404482252065e-18
746824.059740946,1.58994104041508e-18
747196.726437424,1.53476686569869e-18
747569.393133901,1.53338342660309e-18
747942.059830379,1.58110265805891e-18
748314.726526856,1.52890045266886e-18
748687.393223334,1.55262182921104e-18
749060.059919812,1.56712503131658e-18
749432.726616289,1.57557499137356e-18
749805.393312766,1.56565775156296e-18
750178.060009244,1.57961111790709e-18
750550.726705722,1.59489038834229e-18
750923.393402199,1.51892128162e-18
751296.060098676,1.60175752748706e-18
751668.726795154,1.54954358594155e-18
752041.393491631,1.55462381129544e-18
752414.060188109,1.52391606547697e-18
752786.726884587,1.5591378087057e-18
753159.393581064,1.5032827880119e-18
753532.060277542,1.52430800785645e-18
753904.726974019,1.59807418229295e-18
754277.393670497,1.53149085455874e-18
754650.060366974,1.55656063651358e-18
755022.727063452,1.6080054646397e-18
755395.393759929,1.58500354830605e-18
755768.060456407,1.54784374659384e-18
756140.727152884,1.58516430046669e-18
756513.393849362,1.54206372766833e-18
756886.060545839,1.52328145820603e-18
757258.727242317,1.54596928695412e-18
757631.393938794,1.54764254331974e-18
758004.060635272,1.49468540918949e-18
758376.727331749,1.56471419485276e-18
758749.394028227,1.53708274342798e-18
759122.060724705,1.54793027518551e-18
759494.727421182,1.57336168320442e-18
759867.39411766,1.57537168551403e-18
760240.060814137,1.5635093437302e-18
760612.727510615,1.55159084716375e-18
760985.394207092,1.58384278909831e-18
761358.06090357,1.51153275864476e-18
761730.727600047,1.54784780104515e-18
762103.394296525,1.53660202819218e-18
762476.060993002,1.51621901649094e-18
762848.72768948,1.51733590303488e-18
763221.394385957,1.55088403607556e-18
763594.061082435,1.55108107276008e-18
763966.727778912,1.53718151320813e-18
764339.39447539,1.56341082054012e-18
764712.061171867,1.56467230509348e-18
765084.727868345,1.52541390287766e-18
765457.394564822,1.56187370768194e-18
765830.0612613,1.56038624586939e-18
766202.727957777,1.50964820212349e-18
766575.394654255,1.52307299314615e-18
766948.061350732,1.53832271789759e-18
767320.72804721,1.50539221886126e-18
767693.394743687,1.50495850571606e-18
768066.061440165,1.5480369401761e-18
768438.728136642,1.50690345872125e-18
768811.39483312,1.52555927075702e-18
769184.061529598,1.56043152076272e-18
769556.728226075,1.54030226989901e-18
769929.394922552,1.53982561886756e-18
770302.06161903,1.56343675333626e-18
770674.728315508,1.54134365776836e-18
771047.395011985,1.51555568437347e-18
771420.061708462,1.54806315819715e-18
771792.72840494,1.52189161740325e-18
772165.395101418,1.49160900430028e-18
772538.061797895,1.53165531131967e-18
772910.728494373,1.51280517880363e-18
773283.39519085,1.49414989653862e-18
773656.061887328,1.53242284874265e-18
774028.728583805,1.54051519439385e-18
774401.395280283,1.50936343775346e-18
774774.06197676,1.52862153512159e-18
775146.728673238,1.55212511131975e-18
775519.395369715,1.51839982880744e-18
775892.062066193,1.52394138135838e-18
776264.72876267,1.5399822591328e-18
776637.395459148,1.52024094470741e-18
777010.062155625,1.50221267203686e-18
777382.728852103,1.52983895795384e-18
777755.39554858,1.5045313143998e-18
778128.062245058,1.48705025619758e-18
778500.728941535,1.52693818560518e-18
778873.395638013,1.52906819055941e-18
779246.06233449,1.50109348392929e-18
779618.729030968,1.52558008830125e-18
779991.395727445,1.54988764849219e-18
780364.062423923,1.50515301644679e-18
780736.729120401,1.55162214704574e-18
781109.395816878,1.54660592066194e-18
781482.062513356,1.49037452863358e-18
781854.729209833,1.48290845238073e-18
782227.395906311,1.53572373498761e-18
782600.062602788,1.48809739893596e-18
782972.729299266,1.48658610725772e-18
783345.395995743,1.52387243345389e-18
783718.062692221,1.50561124779524e-18
784090.729388698,1.50823663825178e-18
784463.396085176,1.56472527775582e-18
784836.062781653,1.5460773320289e-18
785208.729478131,1.4928881126111e-18
785581.396174608,1.53740405873983e-18
785954.062871086,1.51792551242122e-18
786326.729567563,1.48762227690204e-18
786699.396264041,1.49329198359116e-18
787072.062960518,1.52928289047568e-18
787444.729656996,1.45054602971942e-18
787817.396353473,1.50939000379002e-18
788190.063049951,1.53328332591461e-18
788562.729746428,1.48347401792997e-18
788935.396442906,1.5051028102084e-18
789308.063139383,1.53824561195944e-18
789680.729835861,1.50510577419363e-18
790053.396532338,1.47732014315954e-18
790426.063228816,1.54909521128829e-18
790798.729925294,1.47978498180936e-18
791171.396621771,1.47714553092708e-18
791544.063318249,1.51388943570792e-18
791916.730014726,1.49626488649061e-18
792289.396711204,1.46429534127506e-18
792662.063407681,1.50836698111817e-18
793034.730104159,1.52706461972244e-18
793407.396800636,1.48024146619436e-18
793780.063497114,1.51271077475963e-18
794152.730193591,1.52852751713351e-18
794525.396890069,1.49042973068051e-18
794898.063586546,1.49395388045605e-18
795270.730283024,1.53068781967536e-18
795643.396979501,1.45598549809522e-18
796016.063675979,1.47730104781397e-18
796388.730372456,1.47727454566339e-18
796761.397068934,1.50540108331493e-18
797134.063765411,1.45169399615817e-18
797506.730461889,1.52867324511105e-18
797879.397158366,1.50511597242735e-18
798252.063854844,1.47716100485718e-18
798624.730551321,1.55055646671071e-18
798997.397247799,1.49704033859056e-18
799370.063944276,1.49683276558111e-18
799742.730640754,1.47736658404661e-18
800115.397337232,1.53355153010422e-18
800488.064033709,1.43854143511696e-18
800860.730730186,1.52502604609903e-18
801233.397426664,1.50836408958404e-18
801606.064123142,1.46086034792207e-18
801978.730819619,1.48709810411234e-18
802351.397516097,1.52808587301544e-18
802724.064212574,1.46859348174625e-18
803096.730909052,1.49407421289571e-18
803469.397605529,1.52006820926636e-18
803842.064302007,1.48191017905583e-18
804214.730998484,1.4754229159009e-18
804587.397694962,1.51163169025044e-18
804960.064391439,1.50016366285387e-18
805332.731087917,1.43564829254662e-18
805705.397784394,1.52759553575251e-18
806078.064480872,1.45468748351365e-18
806450.731177349,1.50904884271323e-18
806823.397873827,1.47135621063726e-18
807196.064570304,1.5223537493376e-18
807568.731266782,1.45432867015845e-18
807941.397963259,1.48713585047249e-18
808314.064659737,1.52015477409928e-18
808686.731356214,1.43941093387276e-18
809059.398052692,1.49448633172424e-18
809432.064749169,1.48388503690933e-18
809804.731445647,1.49542223546893e-18
810177.398142125,1.44140444615548e-18
810550.064838602,1.50920044243466e-18
810922.731535079,1.45421741962535e-18
811295.398231557,1.44588010721982e-18
811668.064928034,1.50193607179132e-18
812040.731624512,1.5023675574961e-18
812413.398320989,1.43726336556368e-18
812786.065017467,1.5117696990104e-18
813158.731713944,1.47216573085017e-18
813531.398410422,1.46199497229256e-18
813904.0651069,1.49996655533676e-18
814276.731803377,1.48157795055652e-18
814649.398499855,1.4427750493139e-18
815022.065196332,1.46149648466591e-18
815394.73189281,1.54216811295938e-18
815767.398589287,1.430734579013e-18
816140.065285765,1.52852568160652e-18
816512.731982242,1.45256048048163e-18
816885.39867872,1.46639559175208e-18
817258.065375197,1.45391797850667e-18
817630.732071675,1.49956213212258e-18
818003.398768152,1.46754520257029e-18
818376.06546463,1.43061835167305e-18
818748.732161107,1.50855954096572e-18
819121.398857585,1.45693936962412e-18
819494.065554062,1.48707561617517e-18
819866.73225054,1.49745854765491e-18
820239.398947017,1.4894415152391e-18
820612.065643495,1.43354910465486e-18
820984.732339973,1.48410060477905e-18
821357.39903645,1.4981072702448e-18
821730.065732928,1.46267949080702e-18
822102.732429405,1.45647093717499e-18
822475.399125883,1.52642772055931e-18
822848.06582236,1.42133846888452e-18
823220.732518838,1.48924866727583e-18
823593.399215315,1.50371552098174e-18
823966.065911793,1.46203290713122e-18
824338.73260827,1.45589649292908e-18
824711.399304748,1.47190859546345e-18
825084.066001225,1.49057792077857e-18
825456.732697703,1.41636828430881e-18
825829.39939418,1.54271761799032e-18
826202.066090658,1.43838895397615e-18
826574.732787135,1.45027887880251e-18
826947.399483613,1.47334187449719e-18
827320.06618009,1.47247049525299e-18
827692.732876568,1.44509314590054e-18
828065.399573045,1.45597035421088e-18
828438.066269523,1.49519969720416e-18
828810.732966,1.41636576555758e-18
829183.399662478,1.48547926560604e-18
829556.066358955,1.51002904494641e-18
829928.733055433,1.44615372607403e-18
830301.39975191,1.46325109944037e-18
830674.066448388,1.48987689825909e-18
831046.733144865,1.44728419281551e-18
831419.399841343,1.45919489330766e-18
831792.066537821,1.46015359868573e-18
832164.733234298,1.47348104182794e-18
832537.399930776,1.38725625463142e-18
832910.066627253,1.49238263176998e-18
833282.733323731,1.45743513137244e-18
833655.400020208,1.43467804042749e-18
834028.066716686,1.48332063917097e-18
834400.733413163,1.45532196028898e-18
834773.400109641,1.47901314862638e-18
835146.066806118,1.44394810326481e-18
835518.733502596,1.53265379497656e-18
835891.400199073,1.43313607071083e-18
836264.066895551,1.47196982653377e-18
836636.733592028,1.48155169926668e-18
837009.400288506,1.43202868805795e-18
837382.066984983,1.45216517607328e-18
837754.733681461,1.46655913086389e-18
838127.400377938,1.45315823397524e-18
838500.067074416,1.41436194420077e-18
838872.733770893,1.48026299994808e-18
839245.400467371,1.47504230164987e-18
839618.067163849,1.43262838386669e-18
839990.733860326,1.50210950787271e-18
840363.400556803,1.47892030844316e-18
840736.067253281,1.42589836879061e-18
841108.733949758,1.50132301937928e-18
841481.400646236,1.4552749359228e-18
841854.067342713,1.45144550151812e-18
842226.734039191,1.41871901277565e-18
842599.400735668,1.47863267228064e-18
842972.067432146,1.40381366129513e-18
843344.734128624,1.44394308818137e-18
843717.400825101,1.48970272973804e-18
844090.067521579,1.41569566372874e-18
844462.734218056,1.48813483658466e-18
844835.400914534,1.46903801426395e-18
845208.067611011,1.493582150632e-18
845580.734307489,1.42571532131632e-18
845953.401003966,1.49082723878794e-18
846326.067700444,1.4481384587295e-18
846698.734396921,1.40525963417464e-18
847071.401093399,1.47001376531944e-18
847444.067789876,1.43825554977052e-18
847816.734486354,1.40255008536697e-18
848189.401182831,1.44484892550001e-18
848562.067879309,1.44221929819624e-18
848934.734575786,1.43099992468572e-18
849307.401272264,1.4358819125085e-18
849680.067968741,1.50586170077282e-18
850052.734665219,1.44163155116777e-18
850425.401361696,1.45671537550406e-18
850798.068058174,1.52428275115166e-18
851170.734754651,1.42836208456694e-18
851543.401451129,1.46992533426512e-18
851916.068147606,1.42648570716922e-18
852288.734844084,1.44659003143887e-18
852661.401540562,1.3897917647912e-18
853034.068237039,1.46327681393717e-18
853406.734933516,1.45128100670565e-18
853779.401629994,1.40230592670437e-18
854152.068326472,1.4908486300585e-18
854524.735022949,1.45250340272169e-18
854897.401719427,1.46110667063233e-18
855270.068415904,1.49117652293561e-18
855642.735112382,1.46346138494461e-18
856015.401808859,1.4284782910717e-18
856388.068505337,1.43573459849829e-18
856760.735201814,1.48818339261579e-18
857133.401898292,1.39245217730421e-18
857506.068594769,1.41985776393846e-18
857878.735291247,1.47092908890522e-18
858251.401987724,1.38471429892556e-18
858624.068684202,1.47166085104204e-18
858996.735380679,1.47087036120662e-18
859369.402077157,1.46429000741144e-18
859742.068773634,1.41140115410454e-18
860114.735470112,1.4899724534672e-18
860487.402166589,1.47245222101079e-18
860860.068863067,1.39688358924898e-18
861232.735559544,1.48873409064913e-18
861605.402256022,1.41423259033649e-18
861978.068952499,1.40970498198675e-18
862350.735648977,1.4399129203203e-18
862723.402345455,1.43297322543875e-18
863096.069041932,1.39718774522444e-18
863468.73573841,1.41974373503749e-18
863841.402434887,1.47558763587781e-18
864214.069131365,1.41378286507095e-18
864586.735827842,1.4666306023183e-18
864959.40252432,1.51467419125413e-18
865332.069220797,1.41201106984634e-18
865704.735917275,1.46001360633939e-18
866077.402613752,1.46413245958353e-18
866450.06931023,1.44521743588664e-18
866822.736006707,1.39094234384526e-18
867195.402703185,1.45043693046681e-18
867568.069399662,1.43974900423218e-18
867940.73609614,1.35880099134437e-18
868313.402792617,1.49794883629099e-18
868686.069489095,1.42778868030477e-18
869058.736185572,1.42925189139886e-18
869431.40288205,1.43765719799382e-18
869804.069578527,1.47900653969775e-18
870176.736275005,1.42298665722798e-18
870549.402971482,1.44804733203213e-18
870922.06966796,1.49687119144009e-18
871294.736364438,1.3878365021634e-18
871667.403060915,1.43058436819726e-18
872040.069757392,1.47023194808923e-18
872412.73645387,1.39889702854609e-18
872785.403150347,1.4201533746531e-18
873158.069846825,1.45333189947845e-18
873530.736543302,1.42104934356753e-18
873903.40323978,1.41022658193747e-18
874276.069936258,1.48170789360236e-18
874648.736632735,1.46947709094236e-18
875021.403329213,1.38667568899122e-18
875394.07002569,1.51438948066007e-18
875766.736722168,1.41698116231945e-18
876139.403418645,1.42603034954342e-18
876512.070115123,1.43962600978113e-18
876884.7368116,1.43842403490428e-18
877257.403508078,1.40095535332928e-18
877630.070204555,1.3963630114636e-18
878002.736901033,1.46923060586625e-18
878375.40359751,1.37695715895059e-18
878748.070293988,1.45320483114044e-18
879120.736990465,1.45610563992096e-18
879493.403686943,1.43710545124705e-18
879866.07038342,1.43445025944625e-18
880238.737079898,1.4684216795944e-18
880611.403776375,1.46866838416048e-18
880984.070472853,1.40482983492592e-18
881356.73716933,1.46054740583781e-18
881729.403865808,1.43064286356575e-18
882102.070562285,1.37596947364884e-18
882474.737258763,1.46650003619771e-18
882847.403955241,1.42774886486662e-18
883220.070651718,1.3874726160664e-18
883592.737348196,1.44952102711063e-18
883965.404044673,1.4591975730041e-18
884338.070741151,1.4287982627127e-18
884710.737437628,1.41358179003954e-18
885083.404134106,1.5042733961094e-18
885456.070830583,1.37368242784991e-18
885828.737527061,1.44911831127175e-18
886201.404223538,1.4689137348275e-18
886574.070920016,1.39130240127602e-18
886946.737616493,1.41966970008096e-18
887319.404312971,1.42416416182301e-18
887692.071009448,1.44912986618531e-18
888064.737705926,1.38825373840711e-18
888437.404402403,1.47296253043043e-18
888810.071098881,1.4170034215622e-18
889182.737795358,1.42838405051232e-18
889555.404491836,1.46291125486532e-18
889928.071188313,1.4410647001097e-18
890300.737884791,1.41000328031382e-18
890673.404581268,1.41925200596698e-18
891046.071277746,1.42061262340308e-18
891418.737974223,1.39744380183738e-18
891791.404670701,1.40290758799231e-18
892164.071367179,1.4468038444885e-18
892536.738063656,1.38449879223934e-18
892909.404760133,1.41957194663827e-18
893282.071456611,1.49481759231297e-18
893654.738153089,1.41185068814308e-18
894027.404849566,1.43687903321719e-18
894400.071546044,1.43599672137281e-18
894772.738242521,1.45661154925765e-18
895145.404938999,1.36730724497615e-18
895518.071635476,1.47648939187148e-18
895890.738331954,1.41992648862804e-18
896263.405028431,1.37975995537446e-18
896636.071724909,1.45905848888195e-18
897008.738421386,1.42702523770678e-18
897381.405117864,1.42618757055361e-18
897754.071814341,1.42582008976485e-18
898126.738510819,1.45620806580411e-18
898499.405207296,1.37900475986248e-18
898872.071903774,1.4511490949618e-18
899244.738600251,1.45542569552735e-18
899617.405296729,1.41161642077307e-18
899990.071993206,1.42294842763649e-18
900362.738689684,1.45497740388008e-18
900735.405386161,1.38614199105914e-18
901108.072082639,1.42529318327015e-18
901480.738779116,1.44563534925872e-18
901853.405475594,1.42826920670439e-18
902226.072172071,1.39452038127198e-18
902598.738868549,1.45941825920824e-18
902971.405565026,1.45117983910561e-18
903344.072261504,1.39866935673852e-18
903716.738957981,1.47673542654396e-18
904089.405654459,1.4074716806524e-18
904462.072350936,1.41867356136865e-18
904834.739047414,1.40681925522661e-18
905207.405743892,1.47572007758138e-18
905580.072440369,1.38695065715321e-18
905952.739136847,1.41303197604252e-18
906325.405833324,1.44985002160326e-18
906698.072529802,1.38615069658385e-18
907070.739226279,1.40937803659485e-18
907443.405922757,1.45296982033626e-18
907816.072619234,1.428208817098e-18
908188.739315712,1.3896905952087e-18
908561.406012189,1.46217697453121e-18
908934.072708667,1.43114402767162e-18
909306.739405144,1.40492116957234e-18
909679.406101622,1.45361269599375e-18
910052.072798099,1.43964957396325e-18
910424.739494577,1.364724052776e-18
910797.406191054,1.45229840342258e-18
911170.072887532,1.42600522764366e-18
911542.739584009,1.40326311584603e-18
911915.406280487,1.42031456703377e-18
912288.072976964,1.4380535549615e-18
912660.739673442,1.38968558075546e-18
913033.406369919,1.40381627450675e-18
913406.073066397,1.47983609847247e-18
913778.739762875,1.39492018519371e-18
914151.406459352,1.42602138829028e-18
914524.073155829,1.43678634496303e-18
914896.739852307,1.42514759254476e-18
915269.406548785,1.3945743756675e-18
915642.073245262,1.44364016777636e-18
916014.73994174,1.41177920599288e-18
916387.406638217,1.38184308035258e-18
916760.073334695,1.4460127562077e-18
917132.740031172,1.44109405939784e-18
917505.40672765,1.40498705365936e-18
917878.073424127,1.44445560503206e-18
918250.740120605,1.45701207967e-18
918623.406817082,1.39877021691268e-18
918996.07351356,1.44082548286835e-18
919368.740210037,1.45480205464655e-18
919741.406906515,1.39457417742287e-18
920114.073602992,1.38458529398803e-18
920486.74029947,1.45388784699564e-18
920859.406995947,1.38643112411014e-18
921232.073692425,1.39850227443759e-18
921604.740388902,1.44766605564682e-18
921977.40708538,1.41707202245117e-18
922350.073781857,1.39913322145797e-18
922722.740478335,1.45472370079171e-18
923095.407174813,1.45745543642018e-18
923468.07387129,1.40413358889201e-18
923840.740567768,1.44790780183557e-18
924213.407264245,1.4352491547666e-18
924586.073960722,1.39205993224059e-18
924958.7406572,1.4316815959533e-18
925331.407353678,1.44368016784146e-18
925704.074050155,1.38799592693617e-18
926076.740746633,1.40493366941645e-18
926449.40744311,1.44579124045491e-18
926822.074139588,1.4031283778314e-18
927194.740836065,1.42929266879999e-18
927567.407532543,1.45399035452729e-18
927940.07422902,1.40062098759151e-18
928312.740925498,1.40779311146094e-18
928685.407621975,1.45814987623686e-18
929058.074318453,1.4068122034851e-18
929430.74101493,1.38341753628977e-18
929803.407711408,1.43157858889968e-18
930176.074407885,1.4043603038399e-18
930548.741104363,1.40276089023239e-18
930921.40780084,1.44859865328881e-18
931294.074497318,1.44164029463462e-18
931666.741193795,6.93614858997148e-19


==> plots/vs_p2_fft_1e-4_5.txt <==
0,1.12711036353164e-40
451.959707560727,8.78216677749626e-14
903.919415121455,1.24516642377813e-14
1355.87912268218,1.23578968583591e-14
1807.83883024291,1.87525940337426e-14
2259.79853780364,1.09828931401267e-14
2711.75824536436,3.66635124678005e-15
3163.71795292509,6.96064793496052e-15
3615.67766048582,1.76597276058583e-15
4067.63736804655,1.55891692094377e-15
4519.59707560727,9.7813154179673e-15
4971.556783168,2.95297743828145e-15
5423.51649072873,2.69806953090316e-15
5875.47619828946,1.85283124356289e-15
6327.43590585018,7.82421680739994e-16
6779.39561341091,1.74614236900448e-15
7231.35532097164,2.41555486726199e-16
7683.31502853236,1.08369865317224e-15
8135.27473609309,1.21917295129108e-15
8587.23444365382,8.26082590635131e-16
9039.19415121455,1.34260281101731e-15
9491.15385877527,8.64113926319533e-16
9943.113566336,6.9737869708099e-16
10395.0732738967,2.02377598625476e-16
10847.0329814575,1.76241410905379e-16
11298.9926890182,3.72638196248521e-16
11750.9523965789,4.2516721814623e-17
12202.9121041396,2.97387921052821e-16
12654.8718117004,4.15766237085516e-16
13106.8315192611,3.24278159400251e-16
13558.7912268218,3.33487800747782e-16
14010.7509343825,2.84492487231444e-16
14462.7106419433,2.58623544286713e-16
14914.670349504,7.37872028944155e-17
15366.6300570647,5.54631892716892e-17
15818.5897646255,1.92890289606402e-16
16270.5494721862,1.18889304185511e-16
16722.5091797469,1.42539305125607e-16
17174.4688873076,1.96386174851373e-16
17626.4285948684,1.92119498237447e-16
18078.3883024291,1.82132261014699e-16
18530.3480099898,9.41372909358788e-17
18982.3077175505,1.34014270768012e-16
19434.2674251113,1.32888952340848e-16
19886.227132672,2.21653654252437e-17
20338.1868402327,8.19489469348613e-17
20790.1465477935,1.09046824030728e-16
21242.1062553542,1.34692386125106e-16
21694.0659629149,8.117358947904e-17
22146.0256704756,8.576144307051e-17
22597.9853780364,1.47538377522605e-16
23049.9450855971,4.5614809101996e-17
23501.9047931578,6.76088393630612e-17
23953.8645007185,9.79337289551841e-17
24405.8242082793,4.50151962305899e-17
24857.78391584,5.08200830253188e-17
25309.7436234007,3.94865414535461e-17
25761.7033309615,8.84610792779965e-17
26213.6630385222,5.64162994406842e-17
26665.6227460829,3.63165755212501e-17
27117.5824536436,7.2349901789667e-17
27569.5421612044,4.98047739159209e-17
28021.5018687651,4.67730195036813e-17
28473.4615763258,4.32031434653934e-17
28925.4212838865,6.41396269678511e-17
29377.3809914473,4.19519143015027e-17
29829.340699008,2.53518927005999e-17
30281.3004065687,6.30698089784601e-17
30733.2601141295,4.61614111664654e-17
31185.2198216902,3.36363319093606e-17
31637.1795292509,3.54766913818641e-17
32089.1392368116,5.46885604632114e-17
32541.0989443724,3.65399424761224e-17
32993.0586519331,1.99868677469768e-17
33445.0183594938,5.91286456098837e-17
33896.9780670545,3.57519807409498e-17
34348.9377746153,2.22560307933674e-17
34800.897482176,3.52197321641006e-17
35252.8571897367,3.66097075013299e-17
35704.8168972975,3.37879317631925e-17
36156.7766048582,1.57959520790231e-17
36608.7363124189,3.82731581507178e-17
37060.6960199796,3.19238743145837e-17
37512.6557275404,2.04049476241013e-17
37964.6154351011,3.45014062794517e-17
38416.5751426618,2.88079483305388e-17
38868.5348502225,2.98996480836766e-17
39320.4945577833,1.77602019076476e-17
39772.454265344,2.03137120369674e-17
40224.4139729047,3.20196013496038e-17
40676.3736804655,1.76707303747485e-17
41128.3333880262,2.16038616134361e-17
41580.2930955869,2.72031967020142e-17
42032.2528031476,2.47777834730459e-17
42484.2125107084,2.33318428348284e-17
42936.1722182691,2.44797804695804e-17
43388.1319258298,2.55069378603937e-17
43840.0916333906,1.6431422861897e-17
44292.0513409513,1.35811874813275e-17
44744.011048512,2.0058372810933e-17
45195.9707560727,1.79598650184287e-17
45647.9304636335,1.6330142702773e-17
46099.8901711942,2.31504225556352e-17
46551.8498787549,2.16280978788829e-17
47003.8095863156,2.01852781056024e-17
47455.7692938764,2.0561637275253e-17
47907.7290014371,1.79774021931113e-17
48359.6887089978,1.66124043980668e-17
48811.6484165585,9.58067805759304e-18
49263.6081241193,1.26871533550536e-17
49715.56783168,1.45532248197453e-17
50167.5275392407,1.44934070595163e-17
50619.4872468015,1.8444684083994e-17
51071.4469543622,1.56414063402304e-17
51523.4066619229,2.00162621829909e-17
51975.3663694836,1.59153318810151e-17
52427.3260770444,1.19901189306493e-17
52879.2857846051,1.62522031636229e-17
53331.2454921658,1.09838583857259e-17
53783.2051997265,1.04084497548083e-17
54235.1649072873,1.13314777678156e-17
54687.124614848,1.55240172876676e-17
55139.0843224087,1.6193428941909e-17
55591.0440299695,1.24669494646837e-17
56043.0037375302,1.57174608708634e-17
56494.9634450909,1.28794504607862e-17
56946.9231526516,1.07752230458334e-17
57398.8828602124,1.08512958957629e-17
57850.8425677731,1.07052539894126e-17
58302.8022753338,1.08767688382426e-17
58754.7619828945,9.87272576038549e-18
59206.7216904553,1.18456277269781e-17
59658.681398016,1.2968128753698e-17
60110.6411055767,1.27356455558758e-17
60562.6008131375,9.86823634586481e-18
61014.5605206982,1.00993540309874e-17
61466.5202282589,1.0002408688208e-17
61918.4799358196,8.40922858740452e-18
62370.4396433804,1.00046478329031e-17
62822.3993509411,9.35159255992753e-18
63274.3590585018,1.12015772169285e-17
63726.3187660625,9.18856678566921e-18
64178.2784736233,9.83316121819552e-18
64630.238181184,1.22000827878904e-17
65082.1978887447,7.50356820863225e-18
65534.1575963055,9.57898731311351e-18
65986.1173038662,8.80507386625268e-18
66438.0770114269,8.11445778595833e-18
66890.0367189876,9.3491936211255e-18
67341.9964265484,8.22615800813242e-18
67793.9561341091,1.11482552309259e-17
68245.9158416698,7.14393901034762e-18
68697.8755492305,7.78982175941476e-18
69149.8352567913,9.76643698936796e-18
69601.794964352,7.1096279385439e-18
70053.7546719127,8.8108615728618e-18
70505.7143794735,7.04192395849183e-18
70957.6740870342,8.56826084645742e-18
71409.6337945949,8.48435074366893e-18
71861.5935021556,6.47587178421017e-18
72313.5532097164,9.06569091533613e-18
72765.5129172771,7.00341610864119e-18
73217.4726248378,6.22023308848973e-18
73669.4323323986,6.47739730944468e-18
74121.3920399593,7.17307084286922e-18
74573.35174752,8.16310604150858e-18
75025.3114550807,6.20840779515216e-18
75477.2711626415,7.37789598022735e-18
75929.2308702022,7.93013931277303e-18
76381.1905777629,6.51898868730718e-18
76833.1502853236,6.53119449302608e-18
77285.1099928844,6.79785973027001e-18
77737.0697004451,6.35818322145825e-18
78189.0294080058,5.66301448127545e-18
78640.9891155665,6.36585193358949e-18
79092.9488231273,7.24392559747897e-18
79544.908530688,6.85630775465988e-18
79996.8682382487,6.25370755990192e-18
80448.8279458095,6.50486397586433e-18
80900.7876533702,5.93190869917578e-18
81352.7473609309,5.38606261140975e-18
81804.7070684916,5.6874965871327e-18
82256.6667760524,5.5478112700164e-18
82708.6264836131,5.74123851438165e-18
83160.5861911738,5.30232507303982e-18
83612.5458987345,5.98519435945322e-18
84064.5056062953,6.7058958349085e-18
84516.465313856,5.57616824424507e-18
84968.4250214167,5.39598885821538e-18
85420.3847289775,5.38082451328781e-18
85872.3444365382,4.95844657836769e-18
86324.3041440989,4.49664649912969e-18
86776.2638516596,5.26034582896419e-18
87228.2235592204,5.7318525864725e-18
87680.1832667811,4.75765639676483e-18
88132.1429743418,5.21257598564054e-18
88584.1026819025,5.97136865137259e-18
89036.0623894633,5.71079226887299e-18
89488.022097024,4.66556639023837e-18
89939.9818045847,4.77569141185986e-18
90391.9415121455,4.97446682187241e-18
90843.9012197062,4.07696995820111e-18
91295.8609272669,4.60982256214138e-18
91747.8206348276,4.88316474848785e-18
92199.7803423884,4.99402103084794e-18
92651.7400499491,4.60209326758439e-18
93103.6997575098,4.60991724731007e-18
93555.6594650705,5.34046352075097e-18
94007.6191726313,4.36522887024845e-18
94459.578880192,4.41120422858049e-18
94911.5385877527,4.0956194274808e-18
95363.4982953134,4.00651715885477e-18
95815.4580028742,4.42287768953715e-18
96267.4177104349,3.85255060655255e-18
96719.3774179957,4.815290906926e-18
97171.3371255564,4.32415668030068e-18
97623.2968331171,3.98260377486364e-18
98075.2565406778,4.4434076087683e-18
98527.2162482385,3.84656468386616e-18
98979.1759557993,4.22909953861101e-18
99431.13566336,3.70972168746463e-18
99883.0953709207,3.79879913854764e-18
100335.055078481,4.00136787337695e-18
100787.014786042,3.83188515404722e-18
101238.974493603,4.59739358245503e-18
101690.934201164,4.01980292051503e-18
102142.893908724,3.95292737110902e-18
102594.853616285,3.90453578870751e-18
103046.813323846,3.41293195873012e-18
103498.773031407,3.79645476302014e-18
103950.732738967,3.56206045054434e-18
104402.692446528,3.37786675953198e-18
104854.652154089,3.55432632175796e-18
105306.611861649,3.75250110958935e-18
105758.57156921,3.78500301640493e-18
106210.531276771,3.64985951029848e-18
106662.490984332,3.71326459467028e-18
107114.450691892,3.49284040869792e-18
107566.410399453,2.97885184805013e-18
108018.370107014,3.2159032502572e-18
108470.329814575,3.70927662640422e-18
108922.289522135,3.08993675345024e-18
109374.249229696,3.14546920410934e-18
109826.208937257,3.68425815124306e-18
110278.168644817,3.36035259300716e-18
110730.128352378,3.25990966204514e-18
111182.088059939,3.24738847958321e-18
111634.0477675,3.42191919802348e-18
112086.00747506,3.04963036446988e-18
112537.967182621,2.78853354103144e-18
112989.926890182,3.42916787335469e-18
113441.886597743,3.2926553576325e-18
113893.846305303,3.09632620795999e-18
114345.806012864,3.05149317712335e-18
114797.765720425,3.01336729791877e-18
115249.725427985,3.1095618558256e-18
115701.685135546,2.75195102993874e-18
116153.644843107,2.96171266836871e-18
116605.604550668,3.18077369930637e-18
117057.564258228,2.69571832146092e-18
117509.523965789,2.88992893156071e-18
117961.48367335,3.20315865149743e-18
118413.443380911,2.90110593736622e-18
118865.403088471,2.73244437806125e-18
119317.362796032,2.59120557729337e-18
119769.322503593,2.73439767233723e-18
120221.282211153,2.66317280952728e-18
120673.241918714,2.58737250903045e-18
121125.201626275,3.12167057806515e-18
121577.161333836,2.70676785599724e-18
122029.121041396,2.6246157534002e-18
122481.080748957,2.89105510175551e-18
122933.040456518,2.59694923819193e-18
123385.000164079,2.67723957911831e-18
123836.959871639,2.24183715855645e-18
124288.9195792,2.52874709492917e-18
124740.879286761,2.73563507083764e-18
125192.838994321,2.42479491370099e-18
125644.798701882,2.92215207270353e-18
126096.758409443,2.73225319996314e-18
126548.718117004,2.74488805013998e-18
127000.677824564,2.35360301581529e-18
127452.637532125,2.2049004400663e-18
127904.597239686,2.74362658829954e-18
128356.556947247,2.00722556660471e-18
128808.516654807,2.16668261052498e-18
129260.476362368,2.59328510889456e-18
129712.436069929,2.43940451390664e-18
130164.395777489,2.48317250470103e-18
130616.35548505,2.41838121430879e-18
131068.315192611,2.73112115394111e-18
131520.274900172,2.13510467830138e-18
131972.234607732,1.91344176390933e-18
132424.194315293,2.42499258399606e-18
132876.154022854,2.16496746835393e-18
133328.113730415,2.13195604857678e-18
133780.073437975,2.22996062417827e-18
134232.033145536,2.41220446791298e-18
134683.992853097,2.35728573707414e-18
135135.952560657,2.16886078383077e-18
135587.912268218,2.40236023163767e-18
136039.871975779,2.19284778320762e-18
136491.83168334,1.88870769852191e-18
136943.7913909,2.06451744964999e-18
137395.751098461,2.24160276203741e-18
137847.710806022,2.11053993332848e-18
138299.670513583,2.04763001412374e-18
138751.630221143,2.19404596343555e-18
139203.589928704,2.19330613589693e-18
139655.549636265,1.98189621166203e-18
140107.509343825,1.98794335214001e-18
140559.469051386,2.19801324544206e-18
141011.428758947,1.88126197480482e-18
141463.388466508,1.77622928171601e-18
141915.348174068,2.10892386697754e-18
142367.307881629,2.07324804288233e-18
142819.26758919,1.92568827995372e-18
143271.227296751,1.93014090684305e-18
143723.187004311,2.07047529978086e-18
144175.146711872,1.8906142529453e-18
144627.106419433,1.77852292947003e-18
145079.066126993,1.9897784005789e-18
145531.025834554,1.93266995409161e-18
145982.985542115,1.81184642688291e-18
146434.945249676,1.77759725816405e-18
146886.904957236,1.92331530620215e-18
147338.864664797,1.93516884589834e-18
147790.824372358,1.82232039344605e-18
148242.784079919,1.81641797626866e-18
148694.743787479,1.82932175016183e-18
149146.70349504,1.86890760478865e-18
149598.663202601,1.73781298869878e-18
150050.622910161,1.88139185691531e-18
150502.582617722,1.8578730424221e-18
150954.542325283,1.66087467772649e-18
151406.502032844,1.73460567296893e-18
151858.461740404,1.69415588931962e-18
152310.421447965,1.79325303869972e-18
152762.381155526,1.60339352938613e-18
153214.340863087,1.63579505380785e-18
153666.300570647,1.80669521995275e-18
154118.260278208,1.57752669233867e-18
154570.219985769,1.7951920778505e-18
155022.179693329,1.75122319793666e-18
155474.13940089,1.65314674493591e-18
155926.099108451,1.63377880067219e-18
156378.058816012,1.54007330991683e-18
156830.018523572,1.7021452492473e-18
157281.978231133,1.49335831136117e-18
157733.937938694,1.57850799059219e-18
158185.897646255,1.6618622570262e-18
158637.857353815,1.57251740327641e-18
159089.817061376,1.70061031060019e-18
159541.776768937,1.61524971209056e-18
159993.736476497,1.72076300624399e-18
160445.696184058,1.57603893587929e-18
160897.655891619,1.4142169480671e-18
161349.61559918,1.53168254290681e-18
161801.57530674,1.47744711400767e-18
162253.535014301,1.48194836701464e-18
162705.494721862,1.45962786408209e-18
163157.454429423,1.56605661170592e-18
163609.414136983,1.57516959234624e-18
164061.373844544,1.51825143372605e-18
164513.333552105,1.57656923834692e-18
164965.293259665,1.5084825850012e-18
165417.252967226,1.40819325285868e-18
165869.212674787,1.30510501693358e-18
166321.172382348,1.40252541201184e-18
166773.132089908,1.41629921422481e-18
167225.091797469,1.42965485543776e-18
167677.05150503,1.47731275399487e-18
168129.011212591,1.43729015374505e-18
168580.970920151,1.55579097517537e-18
169032.930627712,1.42896647590609e-18
169484.890335273,1.39552305301833e-18
169936.850042833,1.37102259305411e-18
170388.809750394,1.27387674312384e-18
170840.769457955,1.3338010007612e-18
171292.729165516,1.26924179981078e-18
171744.688873076,1.4674203145641e-18
172196.648580637,1.4184527790146e-18
172648.608288198,1.33318762256177e-18
173100.567995759,1.50324324817753e-18
173552.527703319,1.32280934841854e-18
174004.48741088,1.32826021781258e-18
174456.447118441,1.30971909579682e-18
174908.406826001,1.25176934648706e-18
175360.366533562,1.26926291288835e-18
175812.326241123,1.20084020000599e-18
176264.285948684,1.35229640028667e-18
176716.245656244,1.32090212179181e-18
177168.205363805,1.25084229783921e-18
177620.165071366,1.31501283068774e-18
178072.124778927,1.25828977556301e-18
178524.084486487,1.24149578290522e-18
178976.044194048,1.24377871838085e-18
179428.003901609,1.2529496561252e-18
179879.963609169,1.27430426753424e-18
180331.92331673,1.19381254697126e-18
180783.883024291,1.18846755544533e-18
181235.842731852,1.31241496780368e-18
181687.802439412,1.20835288833504e-18
182139.762146973,1.15267570970923e-18
182591.721854534,1.21657601812531e-18
183043.681562095,1.21728108340713e-18
183495.641269655,1.25171748369968e-18
183947.600977216,1.15328744744991e-18
184399.560684777,1.27420985170131e-18
184851.520392337,1.23279389801765e-18
185303.480099898,1.03531360049774e-18
185755.439807459,1.20210744307298e-18
186207.39951502,1.13431385853809e-18
186659.35922258,1.11504044984159e-18
187111.318930141,1.12490885079208e-18
187563.278637702,1.13315436526453e-18
188015.238345263,1.25313188913867e-18
188467.198052823,1.10177756377768e-18
188919.157760384,1.17605719699381e-18
189371.117467945,1.15070456444841e-18
189823.077175505,1.03570350922167e-18
190275.036883066,1.07393043650108e-18
190726.996590627,1.02089580164872e-18
191178.956298188,1.14355307583626e-18
191630.916005748,1.093663847684e-18
192082.875713309,1.09801432641215e-18
192534.83542087,1.20576027493833e-18
192986.795128431,1.09830840858851e-18
193438.754835991,1.09064880763579e-18
193890.714543552,1.06598815133735e-18
194342.674251113,1.03930089871674e-18
194794.633958673,9.6575146662629e-19
195246.593666234,9.74257447033433e-19
195698.553373795,1.10956818916722e-18
196150.513081356,1.08193772010015e-18
196602.472788916,1.0731536153877e-18
197054.432496477,1.11776328515428e-18
197506.392204038,1.11362946824054e-18
197958.351911599,1.01095785948487e-18
198410.311619159,9.86408821774017e-19
198862.27132672,1.00544099130265e-18
199314.231034281,9.26359462355912e-19
199766.190741841,9.40169672715645e-19
200218.150449402,9.80273403969418e-19
200670.110156963,1.05332945619951e-18
201122.069864524,1.04948665675015e-18
201574.029572084,1.00944782232388e-18
202025.989279645,1.03681736537357e-18
202477.948987206,9.94878007472135e-19
202929.908694767,9.77851604296682e-19
203381.868402327,9.09817684878211e-19
203833.828109888,9.33127238206279e-19
204285.787817449,9.76298236579088e-19
204737.747525009,9.03323883565674e-19
205189.70723257,9.81268941693498e-19
205641.666940131,1.02171552606651e-18
206093.626647692,9.91357409617783e-19
206545.586355252,9.63739912242888e-19
206997.546062813,9.50302006184211e-19
207449.505770374,9.63999810186558e-19
207901.465477935,8.97151389057243e-19
208353.425185495,8.96730055599429e-19
208805.384893056,9.27208700546362e-19
209257.344600617,9.02957695373285e-19
209709.304308177,8.95944322934529e-19
210161.264015738,9.34631969400136e-19
210613.223723299,9.53900614724329e-19
211065.18343086,9.15045679906233e-19
211517.14313842,8.95792830604428e-19
211969.102845981,8.98644178596329e-19
212421.062553542,9.03957116696588e-19
212873.022261103,8.50935692016454e-19
213324.981968663,8.69067002721946e-19
213776.941676224,9.08230617486385e-19
214228.901383785,8.43036738329015e-19
214680.861091345,8.689402242731e-19
215132.820798906,9.12174275863095e-19
215584.780506467,9.16075444202566e-19
216036.740214028,8.51448533993489e-19
216488.699921588,8.42256504563636e-19
216940.659629149,9.29073203689252e-19
217392.61933671,8.28948763804285e-19
217844.579044271,8.11214261929953e-19
218296.538751831,8.82160029750146e-19
218748.498459392,8.37455557597845e-19
219200.458166953,8.1748245183096e-19
219652.417874513,8.28938993911371e-19
220104.377582074,8.81239427457414e-19
220556.337289635,8.5529667674408e-19
221008.296997196,8.0904445939296e-19
221460.256704756,8.51774853642589e-19
221912.216412317,8.50875330270195e-19
222364.176119878,8.0745195984823e-19
222816.135827439,7.92494226508195e-19
223268.095534999,8.08525442945555e-19
223720.05524256,7.97464932175719e-19
224172.014950121,7.71548007144847e-19
224623.974657681,7.79227299994127e-19
225075.934365242,8.39527806983484e-19
225527.894072803,8.21825457961921e-19
225979.853780364,7.75613329297804e-19
226431.813487924,8.32778269477655e-19
226883.773195485,8.05757373421783e-19
227335.732903046,7.73086835127406e-19
227787.692610607,7.64507122556193e-19
228239.652318167,7.68237016150405e-19
228691.612025728,7.78232265909946e-19
229143.571733289,7.20208263502238e-19
229595.531440849,8.17737594681826e-19
230047.49114841,8.27944357722275e-19
230499.450855971,7.48954467063335e-19
230951.410563532,7.96734562376333e-19
231403.370271092,7.72172084795595e-19
231855.329978653,7.59351782321404e-19
232307.289686214,7.06898337950462e-19
232759.249393775,7.19694627101764e-19
233211.209101335,7.75096678348686e-19
233663.168808896,7.00743033232714e-19
234115.128516457,7.53264067123213e-19
234567.088224017,8.02290420727945e-19
235019.047931578,7.66682648391933e-19
235471.007639139,7.25446020121687e-19
235922.9673467,7.0474327124635e-19
236374.92705426,7.52784420350393e-19
236826.886761821,6.81221600236298e-19
237278.846469382,6.57351312243071e-19
237730.806176943,7.5753060844342e-19
238182.765884503,7.38475111927911e-19
238634.725592064,7.10874459784791e-19
239086.685299625,7.56587473951694e-19
239538.645007185,7.67390390072555e-19
239990.604714746,7.20471563363566e-19
240442.564422307,6.61668523615483e-19
240894.524129868,6.92056368333955e-19
241346.483837428,6.98757719671045e-19
241798.443544989,6.39167128490891e-19
242250.40325255,7.13878595713084e-19
242702.362960111,7.32019590498789e-19
243154.322667671,6.89697541795749e-19
243606.282375232,7.22684336106713e-19
244058.242082793,7.03657180869015e-19
244510.201790353,7.05968885109397e-19
244962.161497914,6.51664914375132e-19
245414.121205475,6.45929900892839e-19
245866.080913036,6.87637026996117e-19
246318.040620596,6.36609051428538e-19
246770.000328157,6.92255726396925e-19
247221.960035718,6.86396100304117e-19
247673.919743279,6.71005411791915e-19
248125.879450839,6.8149133903092e-19
248577.8391584,6.34958901544262e-19
249029.798865961,6.8497880047413e-19
249481.758573521,6.44001592988759e-19
249933.718281082,6.23313537641083e-19
250385.677988643,6.68908786807624e-19
250837.637696204,6.55301926205769e-19
251289.597403764,6.69660675505566e-19
251741.557111325,6.50071114441809e-19
252193.516818886,6.62225054282792e-19
252645.476526447,6.51789016799995e-19
253097.436234007,6.17314538281449e-19
253549.395941568,6.36718256414425e-19
254001.355649129,6.41751195252951e-19
254453.315356689,6.40242232215713e-19
254905.27506425,6.28723794710937e-19
255357.234771811,6.39916773779425e-19
255809.194479372,6.38593331013675e-19
256261.154186932,6.33208129947783e-19
256713.113894493,6.18156145331189e-19
257165.073602054,6.05504651229359e-19
257617.033309615,6.24563877920153e-19
258068.993017175,5.96389527136441e-19
258520.952724736,6.13008995593515e-19
258972.912432297,6.28992037861227e-19
259424.872139857,6.21154032655565e-19
259876.831847418,6.10959524924827e-19
260328.791554979,5.88001545223605e-19
260780.75126254,6.24799172856865e-19
261232.7109701,5.93664404375929e-19
261684.670677661,5.88794382637763e-19
262136.630385222,6.13556503558956e-19
262588.590092783,5.84887741567594e-19
263040.549800343,6.12145042696506e-19
263492.509507904,6.08928453229842e-19
263944.469215465,6.04114986401389e-19
264396.428923025,5.92658082930889e-19
264848.388630586,5.7710310881169e-19
265300.348338147,5.85813346164858e-19
265752.308045708,5.71767342132271e-19
266204.267753268,5.88965072778793e-19
266656.227460829,5.80327199008328e-19
267108.18716839,5.78859201699263e-19
267560.146875951,5.89237117815019e-19
268012.106583511,5.7914153810598e-19
268464.066291072,5.79159383034534e-19
268916.025998633,5.72000137885293e-19
269367.985706193,5.68155456160757e-19
269819.945413754,5.44347402253781e-19
270271.905121315,5.64325339576578e-19
270723.864828876,5.76069044796976e-19
271175.824536436,5.56983144683985e-19
271627.784243997,5.66943980376658e-19
272079.743951558,5.64249368166174e-19
272531.703659119,5.67640534637958e-19
272983.663366679,5.35266506949579e-19
273435.62307424,5.52786676464971e-19
273887.582781801,5.67812642952338e-19
274339.542489361,5.24430924933328e-19
274791.502196922,5.47192941912096e-19
275243.461904483,5.52439403960822e-19
275695.421612044,5.74887024385954e-19
276147.381319604,5.57312736843491e-19
276599.341027165,5.31574537946717e-19
277051.300734726,5.68289552851331e-19
277503.260442287,5.28538333569245e-19
277955.220149847,5.19480960729346e-19
278407.179857408,5.31177950180566e-19
278859.139564969,5.36058207398097e-19
279311.099272529,5.24274393099053e-19
279763.05898009,5.06762845927624e-19
280215.018687651,5.6792888750331e-19
280666.978395212,5.48475842868649e-19
281118.938102772,5.13249578186896e-19
281570.897810333,5.34517475794835e-19
282022.857517894,5.23664820321065e-19
282474.817225455,4.99699413850278e-19
282926.776933015,4.96375690012943e-19
283378.736640576,5.25037662950731e-19
283830.696348137,5.10463873461257e-19
284282.656055697,5.02514886202892e-19
284734.615763258,5.2910589909577e-19
285186.575470819,5.42319335719476e-19
285638.53517838,5.18072540481426e-19
286090.49488594,5.00021906468927e-19
286542.454593501,5.25959081587035e-19
286994.414301062,4.88249804569034e-19
287446.374008623,4.83244189893712e-19
287898.333716183,5.05887116482662e-19
288350.293423744,5.09464023665263e-19
288802.253131305,5.14324155448041e-19
289254.212838865,4.78142027085223e-19
289706.172546426,5.25302304297746e-19
290158.132253987,5.17657614212332e-19
290610.091961548,4.68025720757619e-19
291062.051669108,4.93211127077971e-19
291514.011376669,4.81672986470681e-19
291965.97108423,4.86489966011386e-19
292417.930791791,4.65548799527465e-19
292869.890499351,5.00341251656608e-19
293321.850206912,5.2682263180129e-19
293773.809914473,4.56383408970185e-19
294225.769622034,4.87242358046055e-19
294677.729329594,4.97494714946364e-19
295129.689037155,4.70004864482263e-19
295581.648744716,4.65136057189473e-19
296033.608452276,4.61883112938371e-19
296485.568159837,4.86083675831987e-19
296937.527867398,4.65519190945747e-19
297389.487574959,4.74096549122556e-19
297841.447282519,5.00630507918139e-19
298293.40699008,4.74092450613022e-19
298745.366697641,4.59472789128209e-19
299197.326405202,4.66924180295008e-19
299649.286112762,4.69854066470941e-19
300101.245820323,4.63008483783951e-19
300553.205527884,4.58026558355891e-19
301005.165235444,4.69047058185764e-19
301457.124943005,4.73799621105622e-19
301909.084650566,4.48174199445575e-19
302361.044358127,4.64545636894027e-19
302813.004065687,4.7044649260802e-19
303264.963773248,4.37647908706866e-19
303716.923480809,4.43972464005187e-19
304168.883188369,4.47763236247189e-19
304620.84289593,4.67066905425385e-19
305072.802603491,4.48409871778859e-19
305524.762311052,4.46820380636799e-19
305976.722018612,4.76055762491683e-19
306428.681726173,4.2429421683006e-19
306880.641433734,4.35578642318622e-19
307332.601141295,4.48048055168627e-19
307784.560848855,4.36487073902231e-19
308236.520556416,4.40848995986525e-19
308688.480263977,4.23115749368149e-19
309140.439971537,4.67126412003051e-19
309592.399679098,4.55585764867068e-19
310044.359386659,4.37201114304829e-19
310496.31909422,4.48753478180971e-19
310948.27880178,4.24349282351427e-19
311400.238509341,4.3051570908523e-19
311852.198216902,4.11690112502215e-19
312304.157924463,4.30778996330037e-19
312756.117632023,4.46478646520527e-19
313208.077339584,4.17014214330979e-19
313660.037047145,4.38158429923761e-19
314111.996754705,4.43182815140602e-19
314563.956462266,4.33024276279149e-19
315015.916169827,4.17130018551409e-19
315467.875877388,4.11064433275594e-19
315919.835584948,4.157776488804e-19
316371.795292509,4.02206217489181e-19
316823.75500007,4.14751922287559e-19
317275.714707631,4.32939257176324e-19
317727.674415191,4.26708699185773e-19
318179.634122752,4.17077707977216e-19
318631.593830313,4.27108351928388e-19
319083.553537873,4.18021831172509e-19
319535.513245434,4.04143964666381e-19
319987.472952995,4.09282431406474e-19
320439.432660556,3.97967436581222e-19
320891.392368116,4.00976128610211e-19
321343.352075677,4.03384413094152e-19
321795.311783238,4.15082766265692e-19
322247.271490799,4.25349403497773e-19
322699.231198359,4.08737468563908e-19
323151.19090592,4.08791192227607e-19
323603.150613481,4.03299930068528e-19
324055.110321041,4.06543398707169e-19
324507.070028602,4.01423246289437e-19
324959.029736163,3.8770858466808e-19
325410.989443724,4.00727272037998e-19
325862.949151284,3.94331902780249e-19
326314.908858845,3.90594351331281e-19
326766.868566406,4.02131429434597e-19
327218.828273967,4.02873537977412e-19
327670.787981527,3.91347133847908e-19
328122.747689088,3.83200056974254e-19
328574.707396649,3.92264386707809e-19
329026.667104209,3.99553915365828e-19
329478.62681177,3.88768343280399e-19
329930.586519331,3.79350466947944e-19
330382.546226892,3.93110230290693e-19
330834.505934452,3.85496545298583e-19
331286.465642013,3.76949913475998e-19
331738.425349574,3.86377561484303e-19
332190.385057135,3.86820068330115e-19
332642.344764695,3.87061168758209e-19
333094.304472256,3.69503097269553e-19
333546.264179817,3.88899973180603e-19
333998.223887377,4.01221946805557e-19
334450.183594938,3.71829615047772e-19
334902.143302499,3.81489717873676e-19
335354.10301006,3.81059321881355e-19
335806.06271762,3.70136513505148e-19
336258.022425181,3.64002456901127e-19
336709.982132742,3.75161476130557e-19
337161.941840303,3.84076916415264e-19
337613.901547863,3.53532346478779e-19
338065.861255424,3.73123101071149e-19
338517.820962985,3.88497562988924e-19
338969.780670545,3.66541254388594e-19
339421.740378106,3.69768203826676e-19
339873.700085667,3.69689130109664e-19
340325.659793228,3.61765852718779e-19
340777.619500788,3.50155465715275e-19
341229.579208349,3.61627419053332e-19
341681.53891591,3.74989968673547e-19
342133.498623471,3.58679620554149e-19
342585.458331031,3.57620274764859e-19
343037.418038592,3.74013905144612e-19
343489.377746153,3.72683763672436e-19
343941.337453713,3.57717083789725e-19
344393.297161274,3.55742844254011e-19
344845.256868835,3.54326166271436e-19
345297.216576396,3.49218738307828e-19
345749.176283956,3.42759506160792e-19
346201.135991517,3.55873587772191e-19
346653.095699078,3.71225600188075e-19
347105.055406639,3.53440422181045e-19
347557.015114199,3.59066024149686e-19
348008.97482176,3.63960859292622e-19
348460.934529321,3.5631413247725e-19
348912.894236881,3.47586589302817e-19
349364.853944442,3.33573013204475e-19
349816.813652003,3.45416799586362e-19
350268.773359564,3.32284617162353e-19
350720.733067124,3.39226802162432e-19
351172.692774685,3.59895934062263e-19
351624.652482246,3.48162780827849e-19
352076.612189807,3.58025701217229e-19
352528.571897367,3.43927411950781e-19
352980.531604928,3.40384028490527e-19
353432.491312489,3.46683588065386e-19
353884.451020049,3.27163388627302e-19
354336.41072761,3.31915581638789e-19
354788.370435171,3.3073146980524e-19
355240.330142732,3.36123269620593e-19
355692.289850292,3.44963609501931e-19
356144.249557853,3.45817061465336e-19
356596.209265414,3.53139163502118e-19
357048.168972975,3.34233074149648e-19
357500.128680535,3.2917315413282e-19
357952.088388096,3.41554336496319e-19
358404.048095657,3.25610505833723e-19
358856.007803217,3.22697887170389e-19
359307.967510778,3.34737562950129e-19
359759.927218339,3.28138075528399e-19
360211.8869259,3.30559572805411e-19
360663.84663346,3.33606469367595e-19
361115.806341021,3.37635612258129e-19
361567.766048582,3.3081310742863e-19
362019.725756143,3.10954858339343e-19
362471.685463703,3.30511192498175e-19
362923.645171264,3.24574953957116e-19
363375.604878825,3.16455223521887e-19
363827.564586386,3.30153878004432e-19
364279.524293946,3.16522815985371e-19
364731.484001507,3.27760540982211e-19
365183.443709068,3.17883339084586e-19
365635.403416628,3.18021376516318e-19
366087.363124189,3.32468464267764e-19
366539.32283175,3.13476738332566e-19
366991.282539311,3.22013173139041e-19
367443.242246871,3.16481031246349e-19
367895.201954432,3.23464744004511e-19
368347.161661993,3.24098433661257e-19
368799.121369553,3.03856814894196e-19
369251.081077114,3.16893835666542e-19
369703.040784675,3.05535029723418e-19
370155.000492236,3.10312798487258e-19
370606.960199796,3.18166260896047e-19
371058.919907357,3.15278408370654e-19
371510.879614918,3.25070233429994e-19
371962.839322479,3.11665439295679e-19
372414.799030039,3.14894321525808e-19
372866.7587376,3.14634813548199e-19
373318.718445161,3.04280107365564e-19
373770.678152721,2.9538013099741e-19
374222.637860282,2.93426836098293e-19
374674.597567843,3.05502760357473e-19
375126.557275404,3.02584926497729e-19
375578.516982964,3.11511518476397e-19
376030.476690525,3.1926366730506e-19
376482.436398086,3.13143840220651e-19
376934.396105647,3.02252076931451e-19
377386.355813207,3.03805631335616e-19
377838.315520768,3.06122125481644e-19
378290.275228329,2.82724964269687e-19
378742.234935889,2.90762217721262e-19
379194.19464345,3.02288853174916e-19
379646.154351011,2.97950662805431e-19
380098.114058572,3.01631543958085e-19
380550.073766132,3.13037783392862e-19
381002.033473693,3.18700059385257e-19
381453.993181254,2.88680613459196e-19
381905.952888815,2.93323760206124e-19
382357.912596375,3.03191319181664e-19
382809.872303936,2.83498919274466e-19
383261.832011497,2.8524321961398e-19
383713.791719057,2.9001411240939e-19
384165.751426618,3.00599053669711e-19
384617.711134179,2.92222522853027e-19
385069.67084174,2.92735830454094e-19
385521.6305493,3.09100771012046e-19
385973.590256861,2.90961025740056e-19
386425.549964422,2.78901122328052e-19
386877.509671983,2.84010718552592e-19
387329.469379543,2.91066108146571e-19
387781.429087104,2.83213206283057e-19
388233.388794665,2.79372555556761e-19
388685.348502225,2.93597217142074e-19
389137.308209786,2.93036260090793e-19
389589.267917347,2.86298928612151e-19
390041.227624908,2.9038494285945e-19
390493.187332468,2.96367106224038e-19
390945.147040029,2.78412636820116e-19
391397.10674759,2.74481090067189e-19
391849.066455151,2.86205359541544e-19
392301.026162711,2.8062814589192e-19
392752.985870272,2.79230253602783e-19
393204.945577833,2.78557833138644e-19
393656.905285393,2.89929798571619e-19
394108.864992954,2.81172109071776e-19
394560.824700515,2.75418549271973e-19
395012.784408076,2.92858409231931e-19
395464.744115636,2.7743793234825e-19
395916.703823197,2.73777052003823e-19
396368.663530758,2.73376304828587e-19
396820.623238319,2.76107656990288e-19
397272.582945879,2.80434273518577e-19
397724.54265344,2.64992193797826e-19
398176.502361001,2.78171921641842e-19
398628.462068562,2.79209448008899e-19
399080.421776122,2.68542202220997e-19
399532.381483683,2.72313891455744e-19
399984.341191244,2.79425984228444e-19
400436.300898804,2.79219710056883e-19
400888.260606365,2.61002115922009e-19
401340.220313926,2.70022230273717e-19
401792.180021487,2.79977312185347e-19
402244.139729047,2.6801490935497e-19
402696.099436608,2.62821040669166e-19
403148.059144169,2.72571792843426e-19
403600.018851729,2.73185241708936e-19
404051.97855929,2.59808730158331e-19
404503.938266851,2.731006342306e-19
404955.897974412,2.75839888624178e-19
405407.857681972,2.67469960461503e-19
405859.817389533,2.63092359266726e-19
406311.777097094,2.66027047248444e-19
406763.736804655,2.73225258627851e-19
407215.696512215,2.53156648004272e-19
407667.656219776,2.62272135298991e-19
408119.615927337,2.64774924300253e-19
408571.575634897,2.55983287588149e-19
409023.535342458,2.6708661907757e-19
409475.495050019,2.61103964439318e-19
409927.45475758,2.72741893601488e-19
410379.41446514,2.589809175322e-19
410831.374172701,2.53386200141443e-19
411283.333880262,2.68084250263755e-19
411735.293587823,2.4890788311044e-19
412187.253295383,2.55178777547575e-19
412639.213002944,2.56327284538652e-19
413091.172710505,2.60806426665462e-19
413543.132418065,2.61241122131412e-19
413995.092125626,2.54459691753489e-19
414447.051833187,2.76486085955295e-19
414899.011540748,2.57574911595619e-19
415350.971248308,2.47848483830144e-19
415802.930955869,2.56730606193874e-19
416254.89066343,2.47291508147991e-19
416706.850370991,2.50845621826687e-19
417158.810078551,2.47071969774904e-19
417610.769786112,2.56307440343441e-19
418062.729493673,2.59665021109371e-19
418514.689201233,2.5146138773883e-19
418966.648908794,2.61621524241322e-19
419418.608616355,2.5656107192053e-19
419870.568323916,2.47666507653034e-19
420322.528031476,2.45436682194851e-19
420774.487739037,2.41062015738599e-19
421226.447446598,2.47996849788348e-19
421678.407154159,2.48464399259975e-19
422130.366861719,2.44885395032511e-19
422582.32656928,2.5384962812911e-19
423034.286276841,2.50582614719235e-19
423486.245984401,2.48411085422814e-19
423938.205691962,2.49083827720695e-19
424390.165399523,2.42934572973614e-19
424842.125107084,2.46182747781152e-19
425294.084814644,2.38999516238042e-19
425746.044522205,2.44776908859344e-19
426198.004229766,2.49535729825572e-19
426649.963937327,2.4203209738962e-19
427101.923644887,2.51662261736436e-19
427553.883352448,2.41009491425471e-19
428005.843060009,2.4072347621132e-19
428457.802767569,2.44690393714151e-19
428909.76247513,2.36016446907848e-19
429361.722182691,2.44369259673554e-19
429813.681890252,2.40198046299342e-19
430265.641597812,2.41684856064667e-19
430717.601305373,2.42960195785892e-19
431169.561012934,2.41362918054761e-19
431621.520720495,2.42309135408126e-19
432073.480428055,2.31450639285953e-19
432525.440135616,2.36062581959682e-19
432977.399843177,2.34765995626151e-19
433429.359550738,2.32015601179029e-19
433881.319258298,2.39195500868863e-19
434333.278965859,2.41352812265761e-19
434785.23867342,2.37930430655445e-19
435237.19838098,2.33221636979401e-19
435689.158088541,2.41166470176415e-19
436141.117796102,2.35435877392771e-19
436593.077503663,2.28170498726304e-19
437045.037211223,2.30851223526158e-19
437496.996918784,2.33540094079586e-19
437948.956626345,2.36398512236865e-19
438400.916333906,2.31274906150612e-19
438852.876041466,2.40252081729471e-19
439304.835749027,2.37374101451135e-19
439756.795456588,2.28911641187279e-19
440208.755164148,2.30419436666076e-19
440660.714871709,2.26228401443594e-19
441112.67457927,2.31756295995921e-19
441564.634286831,2.2293897233172e-19
442016.593994391,2.25932528868174e-19
442468.553701952,2.37705104466121e-19
442920.513409513,2.28631051063888e-19
443372.473117073,2.31506842275294e-19
443824.432824634,2.31425505971342e-19
444276.392532195,2.28852680747402e-19
444728.352239756,2.22262161852354e-19
445180.311947316,2.19142999581455e-19
445632.271654877,2.28344403713606e-19
446084.231362438,2.21894974249511e-19
446536.191069999,2.23557611960471e-19
446988.150777559,2.29449760311561e-19
447440.11048512,2.26643031320605e-19
447892.070192681,2.27511574973277e-19
448344.029900242,2.25394926416341e-19
448795.989607802,2.25382793386315e-19
449247.949315363,2.21389113882954e-19
449699.909022924,2.1675297761897e-19
450151.868730484,2.22423287636811e-19
450603.828438045,2.24641600592368e-19
451055.788145606,2.21062020837476e-19
451507.747853167,2.21725818635283e-19
451959.707560727,2.24082888502601e-19
452411.667268288,2.24417100103895e-19
452863.626975849,2.19038239627319e-19
453315.586683409,2.17388831203141e-19
453767.54639097,2.23353315892038e-19
454219.506098531,2.14832507496069e-19
454671.465806092,2.11787675942861e-19
455123.425513652,2.22604134252695e-19
455575.385221213,2.21015300143228e-19
456027.344928774,2.14139251183879e-19
456479.304636335,2.14939411828164e-19
456931.264343895,2.22604659990911e-19
457383.224051456,2.15888091917271e-19
457835.183759017,2.09103399554068e-19
458287.143466577,2.18529750541633e-19
458739.103174138,2.16426913091453e-19
459191.062881699,2.10415803312767e-19
459643.02258926,2.13405315225063e-19
460094.98229682,2.19049705449679e-19
460546.942004381,2.16475372693951e-19
460998.901711942,2.11652845617969e-19
461450.861419503,2.14615956467433e-19
461902.821127063,2.15348328758398e-19
462354.780834624,2.11817368119763e-19
462806.740542185,2.09200909397855e-19
463258.700249745,2.15792090148738e-19
463710.659957306,2.11056259625229e-19
464162.619664867,2.06378328355905e-19
464614.579372428,2.13929601426634e-19
465066.539079988,2.10153277847956e-19
465518.498787549,2.10697314371606e-19
465970.45849511,2.05436675678935e-19
466422.418202671,2.08617739483681e-19
466874.377910231,2.1245694879535e-19
467326.337617792,2.02104863596153e-19
467778.297325353,2.14619410217647e-19
468230.257032914,2.09751401661798e-19
468682.216740474,2.04416677482941e-19
469134.176448035,2.09007039421125e-19
469586.136155596,2.03612977924489e-19
470038.095863156,2.10233504671532e-19
470490.055570717,1.98731223310131e-19
470942.015278278,2.03021678945655e-19
471393.974985839,2.09909881778154e-19
471845.934693399,2.01780108256712e-19
472297.89440096,2.11916315858859e-19
472749.854108521,2.04787869032102e-19
473201.813816081,2.07726218728937e-19
473653.773523642,2.07429210361891e-19
474105.733231203,1.95257220113301e-19
474557.692938764,2.05252850222699e-19
475009.652646324,2.01716828986152e-19
475461.612353885,1.98960833778066e-19
475913.572061446,2.00778004849661e-19
476365.531769007,2.03773370499113e-19
476817.491476567,2.09042894016876e-19
477269.451184128,1.98811588641535e-19
477721.410891689,2.01683576081967e-19
478173.370599249,2.04966395982689e-19
478625.33030681,1.93388800527344e-19
479077.290014371,1.94309808672989e-19
479529.249721932,2.0081283518081e-19
479981.209429492,2.00070587798243e-19
480433.169137053,1.97286450842456e-19
480885.128844614,1.98218736579461e-19
481337.088552174,2.03909591555667e-19
481789.048259735,1.98698854176966e-19
482241.007967296,1.93032059101369e-19
482692.967674857,1.99583049195368e-19
483144.927382417,1.9339993669903e-19
483596.887089978,1.92032625677269e-19
484048.846797539,1.98607421893159e-19
484500.8065051,1.99988986654835e-19
484952.76621266,2.01512512979304e-19
485404.725920221,1.93147041568993e-19
485856.685627782,1.98713176972153e-19
486308.645335343,1.98330051403414e-19
486760.605042903,1.86676890615613e-19
487212.564750464,1.92664383921103e-19
487664.524458025,1.93042871920889e-19
488116.484165585,1.92227178445629e-19
488568.443873146,1.90501736862796e-19
489020.403580707,1.97553024089298e-19
489472.363288268,2.01593991894164e-19
489924.322995828,1.87452933555354e-19
490376.282703389,1.91069378466559e-19
490828.24241095,1.92687072301369e-19
491280.202118511,1.86950245816225e-19
491732.161826071,1.86172345052337e-19
492184.121533632,1.90029080501714e-19
492636.081241193,1.950862583188e-19
493088.040948753,1.89481482243664e-19
493540.000656314,1.91741339488905e-19
493991.960363875,1.94214169630114e-19
494443.920071436,1.91883652159422e-19
494895.879778996,1.85385322207431e-19
495347.839486557,1.831703581184e-19
495799.799194118,1.88820887863667e-19
496251.758901679,1.85682486816744e-19
496703.718609239,1.8897122199776e-19
497155.6783168,1.89487058091572e-19
497607.638024361,1.92412562146126e-19
498059.597731921,1.89893074617148e-19
498511.557439482,1.82916211686257e-19
498963.517147043,1.92879365018922e-19
499415.476854604,1.83200699423256e-19
499867.436562164,1.79357730318132e-19
500319.396269725,1.84811387977229e-19
500771.355977286,1.84154451266525e-19
501223.315684846,1.87652845561352e-19
501675.275392407,1.82425455589942e-19
502127.235099968,1.908398388982e-19
502579.194807529,1.84884232610103e-19
503031.154515089,1.78166510828174e-19
503483.11422265,1.88198489771668e-19
503935.073930211,1.81129491114222e-19
504387.033637772,1.81047759396921e-19
504838.993345332,1.79329173002507e-19
505290.953052893,1.8279268877644e-19
505742.912760454,1.85789046101872e-19
506194.872468014,1.78099546560288e-19
506646.832175575,1.84914832884788e-19
507098.791883136,1.83983744884801e-19
507550.751590697,1.79754627275025e-19
508002.711298258,1.78788592088217e-19
508454.671005818,1.82623029214788e-19
508906.630713379,1.8493868040491e-19
509358.59042094,1.76555832752903e-19
509810.5501285,1.79500605245599e-19
510262.509836061,1.81542270864144e-19
510714.469543622,1.79097144671941e-19
511166.429251183,1.76514689705876e-19
511618.388958743,1.79317287769401e-19
512070.348666304,1.80867757861123e-19
512522.308373865,1.73125318977762e-19
512974.268081425,1.78688610168298e-19
513426.227788986,1.80377840234458e-19
513878.187496547,1.77105549551532e-19
514330.147204108,1.76225406354925e-19
514782.106911668,1.74323236620365e-19
515234.066619229,1.76874647943374e-19
515686.02632679,1.74313317151474e-19
516137.986034351,1.77642302127818e-19
516589.945741911,1.76885403666665e-19
517041.905449472,1.74032708262486e-19
517493.865157033,1.78429548056236e-19
517945.824864593,1.75138207798428e-19
518397.784572154,1.75992656016076e-19
518849.744279715,1.75250328244741e-19
519301.703987276,1.70956502661909e-19
519753.663694836,1.72293697896519e-19
520205.623402397,1.72817517189251e-19
520657.583109958,1.73793491855921e-19
521109.542817519,1.7517500035458e-19
521561.502525079,1.75424571276149e-19
522013.46223264,1.75178874462617e-19
522465.421940201,1.73759692120064e-19
522917.381647761,1.72629504666692e-19
523369.341355322,1.73623352084143e-19
523821.301062883,1.68159053294294e-19
524273.260770444,1.66748998129918e-19
524725.220478004,1.69564304835128e-19
525177.180185565,1.68048374344387e-19
525629.139893126,1.73781458796724e-19
526081.099600687,1.71920398203419e-19
526533.059308247,1.74112754505991e-19
526985.019015808,1.74733894684636e-19
527436.978723369,1.66842116360965e-19
527888.938430929,1.72005782775864e-19
528340.89813849,1.66357180062644e-19
528792.857846051,1.65927129041558e-19
529244.817553612,1.64007267582888e-19
529696.777261172,1.62361635422869e-19
530148.736968733,1.76410760763998e-19
530600.696676294,1.6813424642428e-19
531052.656383855,1.71956835339361e-19
531504.616091415,1.75451516960023e-19
531956.575798976,1.66651679732359e-19
532408.535506537,1.69364684120243e-19
532860.495214097,1.61985259092946e-19
533312.454921658,1.66881914397176e-19
533764.414629219,1.62668676273129e-19
534216.37433678,1.59138082577478e-19
534668.33404434,1.71084354358008e-19
535120.293751901,1.67078060811396e-19
535572.253459462,1.71128623912187e-19
536024.213167023,1.681287770787e-19
536476.172874583,1.65009650560228e-19
536928.132582144,1.66527918712118e-19
537380.092289705,1.57605348393807e-19
537832.051997265,1.62332109911359e-19
538284.011704826,1.62835603557668e-19
538735.971412387,1.60474472572089e-19
539187.931119948,1.64010712842646e-19
539639.890827508,1.66804961919457e-19
540091.850535069,1.69034424961611e-19
540543.81024263,1.64678936105149e-19
540995.769950191,1.64311422427353e-19
541447.729657751,1.63653803219287e-19
541899.689365312,1.58360468080633e-19
542351.649072873,1.57707086141837e-19
542803.608780434,1.63984905555795e-19
543255.568487994,1.62799145620983e-19
543707.528195555,1.57814940276994e-19
544159.487903116,1.6426804520543e-19
544611.447610676,1.65467475344311e-19
545063.407318237,1.62314798169122e-19
545515.367025798,1.60479364457384e-19
545967.326733359,1.6150530606414e-19
546419.286440919,1.61137583802473e-19
546871.24614848,1.54898071311957e-19
547323.205856041,1.60138098323931e-19
547775.165563602,1.62451724508415e-19
548227.125271162,1.57734333850893e-19
548679.084978723,1.56665838533424e-19
549131.044686284,1.57748598044563e-19
549583.004393844,1.62676273553667e-19
550034.964101405,1.58499679519653e-19
550486.923808966,1.56728564301875e-19
550938.883516527,1.62449335419118e-19
551390.843224087,1.58696729507806e-19
551842.802931648,1.55239781103988e-19
552294.762639209,1.57994541805006e-19
552746.72234677,1.58456255910439e-19
553198.68205433,1.54466676560108e-19
553650.641761891,1.5238585285396e-19
554102.601469452,1.58151305950212e-19
554554.561177012,1.6064708534291e-19
555006.520884573,1.5617924950104e-19
555458.480592134,1.60440450589076e-19
555910.440299695,1.60735613764761e-19
556362.400007255,1.53501284013048e-19
556814.359714816,1.53992849763676e-19
557266.319422377,1.54511136660931e-19
557718.279129937,1.54612631538483e-19
558170.238837498,1.50079681412686e-19
558622.198545059,1.52874118029873e-19
559074.15825262,1.60331226088941e-19
559526.11796018,1.55040021880085e-19
559978.077667741,1.57512852020942e-19
560430.037375302,1.56967064677165e-19
560881.997082863,1.52994250604454e-19
561333.956790423,1.49925215354944e-19
561785.916497984,1.46709774314745e-19
562237.876205545,1.55832957021958e-19
562689.835913105,1.50942852014491e-19
563141.795620666,1.48792400577154e-19
563593.755328227,1.58156540101236e-19
564045.715035788,1.57824323230913e-19
564497.674743348,1.56027312320261e-19
564949.634450909,1.51829434180742e-19
565401.59415847,1.54715118327383e-19
565853.553866031,1.49589605723962e-19
566305.513573591,1.4308643495074e-19
566757.473281152,1.51653415062381e-19
567209.432988713,1.51615026142097e-19
567661.392696273,1.5045012569895e-19
568113.352403834,1.5179554838036e-19
568565.312111395,1.55333192024831e-19
569017.271818956,1.55089053429861e-19
569469.231526516,1.49977302399566e-19
569921.191234077,1.51680763128026e-19
570373.150941638,1.47967997473703e-19
570825.110649199,1.45433674840599e-19
571277.070356759,1.46019251407541e-19
571729.03006432,1.48169740325349e-19
572180.989771881,1.507863292121e-19
572632.949479442,1.48681570647256e-19
573084.909187002,1.50997924839216e-19
573536.868894563,1.50224030340089e-19
573988.828602124,1.50536311353352e-19
574440.788309684,1.49607881824416e-19
574892.748017245,1.46388212978997e-19
575344.707724806,1.48277021272454e-19
575796.667432367,1.43452526231686e-19
576248.627139927,1.45620364300854e-19
576700.586847488,1.50244225105347e-19
577152.546555049,1.46906801604064e-19
577604.506262609,1.47753256905038e-19
578056.46597017,1.47418640247361e-19
578508.425677731,1.4897962797193e-19
578960.385385292,1.48496776850562e-19
579412.345092852,1.45272393436945e-19
579864.304800413,1.47891064356915e-19
580316.264507974,1.45032257890259e-19
580768.224215535,1.43277878178422e-19
581220.183923095,1.46159926010914e-19
581672.143630656,1.45580841401789e-19
582124.103338217,1.47270567323599e-19
582576.063045777,1.43281498947643e-19
583028.022753338,1.43160666657787e-19
583479.982460899,1.49169713604822e-19
583931.94216846,1.43032297069813e-19
584383.90187602,1.43673137974258e-19
584835.861583581,1.45554575734997e-19
585287.821291142,1.42922291835969e-19
585739.780998702,1.43425490718837e-19
586191.740706263,1.4037439067301e-19
586643.700413824,1.47462914015506e-19
587095.660121385,1.43818330130722e-19
587547.619828945,1.39103776888519e-19
587999.579536506,1.47643141621668e-19
588451.539244067,1.4295011549045e-19
588903.498951628,1.44882196380198e-19
589355.458659188,1.44393456278904e-19
589807.418366749,1.42093735627982e-19
590259.37807431,1.43363916973059e-19
590711.337781871,1.37333731605891e-19
591163.297489431,1.43654684523204e-19
591615.257196992,1.41227218532753e-19
592067.216904553,1.3970239108382e-19
592519.176612113,1.43573333043291e-19
592971.136319674,1.40173285521095e-19
593423.096027235,1.46216739897433e-19
593875.055734796,1.42101559896916e-19
594327.015442356,1.40584267981871e-19
594778.975149917,1.41919208439586e-19
595230.934857478,1.35712562552912e-19
595682.894565039,1.38318208067148e-19
596134.854272599,1.38850007467815e-19
596586.81398016,1.40658080438545e-19
597038.773687721,1.39540177465501e-19
597490.733395281,1.39786723988888e-19
597942.693102842,1.44814716921373e-19
598394.652810403,1.41295818841217e-19
598846.612517964,1.38921009799032e-19
599298.572225524,1.38934828430143e-19
599750.531933085,1.38172834521116e-19
600202.491640646,1.34627516715424e-19
600654.451348207,1.3617167229011e-19
601106.411055767,1.40845708524612e-19
601558.370763328,1.40333402813582e-19
602010.330470889,1.39581907976242e-19
602462.290178449,1.38679726688558e-19
602914.24988601,1.42185864360838e-19
603366.209593571,1.37879539311299e-19
603818.169301132,1.34352372560943e-19
604270.129008692,1.3762302599334e-19
604722.088716253,1.34783123096956e-19
605174.048423814,1.35884327565059e-19
605626.008131374,1.35755785217636e-19
606077.967838935,1.40926763639087e-19
606529.927546496,1.40525012318673e-19
606981.887254057,1.32670959013921e-19
607433.846961617,1.38736629254635e-19
607885.806669178,1.36164021135624e-19
608337.766376739,1.32614765923526e-19
608789.7260843,1.35080886078056e-19
609241.68579186,1.34691669424468e-19
609693.645499421,1.35658720139283e-19
610145.605206982,1.34102054795695e-19
610597.564914542,1.38961812544677e-19
611049.524622103,1.3873346543317e-19
611501.484329664,1.33115436291733e-19
611953.444037225,1.35461713209754e-19
612405.403744785,1.35487801959545e-19
612857.363452346,1.33374798715527e-19
613309.323159907,1.34054662046225e-19
613761.282867468,1.35398082358842e-19
614213.242575028,1.34808573647981e-19
614665.202282589,1.33320111316333e-19
615117.16199015,1.33225782441685e-19
615569.121697711,1.3559005718722e-19
616021.081405271,1.33322263217236e-19
616473.041112832,1.31156105709498e-19
616925.000820393,1.34181460469401e-19
617376.960527954,1.33096130625248e-19
617828.920235514,1.34658442756561e-19
618280.879943075,1.33264445979738e-19
618732.839650636,1.32860243778496e-19
619184.799358196,1.34017598639947e-19
619636.759065757,1.28101384343777e-19
620088.718773318,1.31291957671334e-19
620540.678480879,1.31972100799005e-19
620992.638188439,1.31446955174227e-19
621444.597896,1.32872264090834e-19
621896.557603561,1.31369215126798e-19
622348.517311121,1.35570852257314e-19
622800.477018682,1.32911852640216e-19
623252.436726243,1.32270699252902e-19
623704.396433804,1.30662155295457e-19
624156.356141364,1.28070490995999e-19
624608.315848925,1.30524752950184e-19
625060.275556486,1.27603003057023e-19
625512.235264047,1.3191774033186e-19
625964.194971607,1.32614404923629e-19
626416.154679168,1.30930191526793e-19
626868.114386729,1.32260231981121e-19
627320.074094289,1.31346272929308e-19
627772.03380185,1.32345208521379e-19
628223.993509411,1.26845949504199e-19
628675.953216972,1.28136979009635e-19
629127.912924532,1.28489050522697e-19
629579.872632093,1.26550173178725e-19
630031.832339654,1.30352365002417e-19
630483.792047214,1.29838196128662e-19
630935.751754775,1.317075991805e-19
631387.711462336,1.28065635536777e-19
631839.671169897,1.29447111866248e-19
632291.630877457,1.30187847576068e-19
632743.590585018,1.24786676704767e-19
633195.550292579,1.28582350824166e-19
633647.51000014,1.26293793001813e-19
634099.4697077,1.27693133775437e-19
634551.429415261,1.2816308094515e-19
635003.389122822,1.28192500918816e-19
635455.348830383,1.32862719751086e-19
635907.308537943,1.2685272489227e-19
636359.268245504,1.27645636171528e-19
636811.227953065,1.27720177485902e-19
637263.187660626,1.26929186916254e-19
637715.147368186,1.26966579666359e-19
638167.107075747,1.22987141164174e-19
638619.066783308,1.29173779478301e-19
639071.026490868,1.26451532482364e-19
639522.986198429,1.24220559997459e-19
639974.94590599,1.29922019792359e-19
640426.905613551,1.27486284270409e-19
640878.865321111,1.25452684187381e-19
641330.825028672,1.23663084712926e-19
641782.784736233,1.26338065851515e-19
642234.744443793,1.27011307050191e-19
642686.704151354,1.2219565416303e-19
643138.663858915,1.25467547691726e-19
643590.623566476,1.27220292498436e-19
644042.583274036,1.24109980709266e-19
644494.542981597,1.25301519796586e-19
644946.502689158,1.26394075387897e-19
645398.462396719,1.2539682097817e-19
645850.422104279,1.23623854497105e-19
646302.38181184,1.22656117400917e-19
646754.341519401,1.26505886785057e-19
647206.301226961,1.2463238649303e-19
647658.260934522,1.22575547598924e-19
648110.220642083,1.26733717750474e-19
648562.180349644,1.24425368183586e-19
649014.140057204,1.23415418723878e-19
649466.099764765,1.23050428301352e-19
649918.059472326,1.2455695972124e-19
650370.019179886,1.24336388947188e-19
650821.978887447,1.18506139501008e-19
651273.938595008,1.25028459923955e-19
651725.898302569,1.25529806428571e-19
652177.858010129,1.20613872380019e-19
652629.81771769,1.24264820116579e-19
653081.777425251,1.24121834137283e-19
653533.737132812,1.22484143092996e-19
653985.696840372,1.19329870023129e-19
654437.656547933,1.22556786674504e-19
654889.616255494,1.24537339671506e-19
655341.575963055,1.18763404457185e-19
655793.535670615,1.20926074268691e-19
656245.495378176,1.24183493968839e-19
656697.455085737,1.23090310317168e-19
657149.414793298,1.20293940980293e-19
657601.374500858,1.21032946491172e-19
658053.334208419,1.22973236702237e-19
658505.29391598,1.20079046076379e-19
658957.25362354,1.19328929679103e-19
659409.213331101,1.22990896752455e-19
659861.173038662,1.23893496530503e-19
660313.132746223,1.19105016892227e-19
660765.092453783,1.21102460999591e-19
661217.052161344,1.23313933753135e-19
661669.011868905,1.19397904491786e-19
662120.971576466,1.1796697863405e-19
662572.931284026,1.188900081887e-19
663024.890991587,1.21597234332627e-19
663476.850699148,1.17123738334414e-19
663928.810406708,1.19690550318054e-19
664380.770114269,1.2488337724201e-19
664832.72982183,1.18092472395255e-19
665284.689529391,1.19438352899447e-19
665736.649236951,1.19830168068187e-19
666188.608944512,1.18538178327142e-19
666640.568652073,1.17198072131427e-19
667092.528359633,1.1635011974645e-19
667544.488067194,1.21865344202279e-19
667996.447774755,1.17323158887583e-19
668448.407482316,1.18592918623868e-19
668900.367189876,1.22464138141772e-19
669352.326897437,1.19036405740615e-19
669804.286604998,1.18666539580599e-19
670256.246312559,1.15233160475178e-19
670708.206020119,1.18645678224e-19
671160.16572768,1.18462693035095e-19
671612.125435241,1.14900318790846e-19
672064.085142802,1.20327095618099e-19
672516.044850362,1.19495736190675e-19
672968.004557923,1.17869690060136e-19
673419.964265484,1.17875359060927e-19
673871.923973044,1.17767411604816e-19
674323.883680605,1.17592720950493e-19
674775.843388166,1.13211654035986e-19
675227.803095727,1.15200102010986e-19
675679.762803287,1.18438615205775e-19
676131.722510848,1.16453594255225e-19
676583.682218409,1.17844815332907e-19
677035.641925969,1.18758323780108e-19
677487.60163353,1.17257584721856e-19
677939.561341091,1.16385134423711e-19
678391.521048652,1.14641061111995e-19
678843.480756212,1.14818790408513e-19
679295.440463773,1.14287342272355e-19
679747.400171334,1.14050574623227e-19
680199.359878895,1.16228909868738e-19
680651.319586455,1.16596241096947e-19
681103.279294016,1.18290823899178e-19
681555.239001577,1.17111420804394e-19
682007.198709138,1.1571870769872e-19
682459.158416698,1.16179168615878e-19
682911.118124259,1.13148980069098e-19
683363.07783182,1.13773725824172e-19
683815.03753938,1.14865497006194e-19
684266.997246941,1.14304204001016e-19
684718.956954502,1.14448885479632e-19
685170.916662063,1.16195538217987e-19
685622.876369623,1.17084862752416e-19
686074.836077184,1.14225103581212e-19
686526.795784745,1.14979782124567e-19
686978.755492305,1.13623073829359e-19
687430.715199866,1.12070569289018e-19
687882.674907427,1.12425657259168e-19
688334.634614988,1.12909872961796e-19
688786.594322548,1.15177328229705e-19
689238.554030109,1.12191218762605e-19
689690.51373767,1.14456391785572e-19
690142.473445231,1.15505896578831e-19
690594.433152791,1.13382505678915e-19
691046.392860352,1.14740076444352e-19
691498.352567913,1.11198249662232e-19
691950.312275473,1.13390930573453e-19
692402.271983034,1.12620005230269e-19
692854.231690595,1.11316387671802e-19
693306.191398156,1.14190409291646e-19
693758.151105716,1.11872063962678e-19
694210.110813277,1.14257899076145e-19
694662.070520838,1.12005783558231e-19
695114.030228399,1.12582885048125e-19
695565.989935959,1.15147775641433e-19
696017.94964352,1.10670073584733e-19
696469.909351081,1.12749092472962e-19
696921.869058641,1.11463663983953e-19
697373.828766202,1.11531116794913e-19
697825.788473763,1.12185868019482e-19
698277.748181324,1.09452547257043e-19
698729.707888884,1.12631179940145e-19
699181.667596445,1.11206127499212e-19
699633.627304006,1.10185718930288e-19
700085.587011567,1.12174885508558e-19
700537.546719127,1.12552545570157e-19
700989.506426688,1.12183159539446e-19
701441.466134249,1.09697590371792e-19
701893.425841809,1.11322835418551e-19
702345.38554937,1.11685873027761e-19
702797.345256931,1.08484397339804e-19
703249.304964492,1.1015709442111e-19
703701.264672052,1.11328341801229e-19
704153.224379613,1.08530379100023e-19
704605.184087174,1.10067170673445e-19
705057.143794735,1.12846149917352e-19
705509.103502295,1.11778580683533e-19
705961.063209856,1.09675602446231e-19
706413.022917417,1.10115613660761e-19
706864.982624977,1.12470490825645e-19
707316.942332538,1.07795354792052e-19
707768.902040099,1.07732786182503e-19
708220.86174766,1.1190699160047e-19
708672.82145522,1.07637462699733e-19
709124.781162781,1.08284803845458e-19
709576.740870342,1.10663135593757e-19
710028.700577903,1.11667218075686e-19
710480.660285463,1.09864639981444e-19
710932.619993024,1.06927014650315e-19
711384.579700585,1.10835493091497e-19
711836.539408145,1.07878576923154e-19
712288.499115706,1.05657830646152e-19
712740.458823267,1.08278590307924e-19
713192.418530828,1.08615460531553e-19
713644.378238388,1.09166518417288e-19
714096.337945949,1.07582115380294e-19
714548.29765351,1.10967789950811e-19
715000.25736107,1.11616588080854e-19
715452.217068631,1.07156565528855e-19
715904.176776192,1.07425056816092e-19
716356.136483753,1.07663436625569e-19
716808.096191313,1.05986351738944e-19
717260.055898874,1.05837047219206e-19
717712.015606435,1.08461150889232e-19
718163.975313996,1.08748011379002e-19
718615.935021556,1.08577382591759e-19
719067.894729117,1.08976106442012e-19
719519.854436678,1.10058785309477e-19
719971.814144239,1.08783182057621e-19
720423.773851799,1.04554926121757e-19
720875.73355936,1.06410736031761e-19
721327.693266921,1.04575625287961e-19
721779.652974481,1.04903094197875e-19
722231.612682042,1.07586779856592e-19
722683.572389603,1.06434069286766e-19
723135.532097164,1.09882570272512e-19
723587.491804724,1.06568249868427e-19
724039.451512285,1.07547950845423e-19
724491.411219846,1.08935191863857e-19
724943.370927406,1.04122991001505e-19
725395.330634967,1.05175637999211e-19
725847.290342528,1.03466960009073e-19
726299.250050089,1.07032675155677e-19
726751.209757649,1.05725387806069e-19
727203.16946521,1.04492579263565e-19
727655.129172771,1.10868014367499e-19
728107.088880332,1.05398462412345e-19
728559.048587892,1.04939884107263e-19
729011.008295453,1.06623755424159e-19
729462.968003014,1.05917456725843e-19
729914.927710575,1.05278851174567e-19
730366.887418135,1.02636201563337e-19
730818.847125696,1.07293924075725e-19
731270.806833257,1.05796697032499e-19
731722.766540817,1.04277265633419e-19
732174.726248378,1.06791500763683e-19
732626.685955939,1.05391148290837e-19
733078.6456635,1.04523369404051e-19
733530.60537106,1.02980628883206e-19
733982.565078621,1.05277965357639e-19
734434.524786182,1.05748126704322e-19
734886.484493743,1.03786424033655e-19
735338.444201303,1.04187725703328e-19
735790.403908864,1.04566462115899e-19
736242.363616425,1.04374368998407e-19
736694.323323985,1.03133311206385e-19
737146.283031546,1.04267874270903e-19
737598.242739107,1.03981805782419e-19
738050.202446668,1.03353232321341e-19
738502.162154228,1.04397564846778e-19
738954.121861789,1.06129099443655e-19
739406.08156935,1.05706150539358e-19
739858.041276911,1.02683956555353e-19
740310.000984471,1.04304698213452e-19
740761.960692032,1.02890054890705e-19
741213.920399593,1.0149496790645e-19
741665.880107153,1.03244192821441e-19
742117.839814714,1.03047928494459e-19
742569.799522275,1.04260346826481e-19
743021.759229836,1.03498611934369e-19
743473.718937396,1.04834274565804e-19
743925.678644957,1.05367083358222e-19
744377.638352518,1.03228404789329e-19
744829.598060079,1.01865211555267e-19
745281.557767639,1.00451843811446e-19
745733.5174752,1.02109617096258e-19
746185.477182761,1.01046993590455e-19
746637.436890322,1.01277650563638e-19
747089.396597882,1.04294351871421e-19
747541.356305443,1.04263650179753e-19
747993.316013004,1.02383316635434e-19
748445.275720564,1.02710509129091e-19
748897.235428125,1.0530696100108e-19
749349.195135686,1.01105245927291e-19
749801.154843247,9.93298043257502e-20
750253.114550807,1.01466909577297e-19
750705.074258368,1.01704013313297e-19
751157.033965929,1.01725477053662e-19
751608.99367349,1.01238798844341e-19
752060.95338105,1.05058454737811e-19
752512.913088611,1.01892141656799e-19
752964.872796172,1.00329576448883e-19
753416.832503732,1.04004260373634e-19
753868.792211293,1.00957087491595e-19
754320.751918854,1.01147851518673e-19
754772.711626415,9.94411468824189e-20
755224.671333975,1.0120964956189e-19
755676.631041536,1.02786596391565e-19
756128.590749097,9.93943880503207e-20
756580.550456658,1.03205606331632e-19
757032.510164218,1.01586354704473e-19
757484.469871779,9.96746072778903e-20
757936.42957934,1.00460328261482e-19
758388.3892869,1.00660987304549e-19
758840.348994461,1.01683832684389e-19
759292.308702022,9.78106997486255e-20
759744.268409583,1.00478063178558e-19
760196.228117143,1.02180175349533e-19
760648.187824704,9.88021486091635e-20
761100.147532265,1.00824980665781e-19
761552.107239826,1.02152948509586e-19
762004.066947386,1.00422588550748e-19
762456.026654947,9.85561742890765e-20
762907.986362508,1.00307517493686e-19
763359.946070068,1.01831020153564e-19
763811.905777629,9.96729419069422e-20
764263.86548519,9.86211747916202e-20
764715.825192751,1.00567126094112e-19
765167.784900311,1.00249252376803e-19
765619.744607872,9.844098057049e-20
766071.704315433,1.00540790048741e-19
766523.664022994,1.00055488265164e-19
766975.623730554,9.92598395298222e-20
767427.583438115,9.86830543667022e-20
767879.543145676,9.91204777766428e-20
768331.502853236,1.01732656647092e-19
768783.462560797,9.82111094096454e-20
769235.422268358,9.80896701920711e-20
769687.381975919,9.90581174948838e-20
770139.341683479,9.79798845802312e-20
770591.30139104,9.87603852774581e-20
771043.261098601,9.76571527363317e-20
771495.220806161,1.00139057417696e-19
771947.180513722,9.84589485736715e-20
772399.140221283,9.81310246003656e-20
772851.099928844,1.01716899920541e-19
773303.059636404,9.86531488470654e-20
773755.019343965,9.85996491918589e-20
774206.979051526,9.79784215646607e-20
774658.938759087,9.68912628299417e-20
775110.898466647,9.76044410599296e-20
775562.858174208,9.67835774293593e-20
776014.817881769,9.92686221401999e-20
776466.77758933,9.88623010963312e-20
776918.73729689,9.80747894207673e-20
777370.697004451,9.99346868690588e-20
777822.656712012,9.91750714294787e-20
778274.616419572,9.84352952893352e-20
778726.576127133,9.68475059021778e-20
779178.535834694,9.55332399422265e-20
779630.495542255,9.67691075716798e-20
780082.455249815,9.61993975320437e-20
780534.414957376,9.706929526587e-20
780986.374664937,9.9704045041022e-20
781438.334372497,9.8243340475885e-20
781890.294080058,9.79001862189884e-20
782342.253787619,9.76936954622854e-20
782794.21349518,9.76633698219107e-20
783246.17320274,9.7047324222436e-20
783698.132910301,9.32099349087362e-20
784150.092617862,9.60451445837833e-20
784602.052325423,9.67504368195546e-20
785054.012032983,9.61818545554603e-20
785505.971740544,9.96007901707453e-20
785957.931448105,9.79156408418639e-20
786409.891155666,9.86516238900817e-20
786861.850863226,9.69732880955347e-20
787313.810570787,9.56530584376687e-20
787765.770278348,9.72485425619645e-20
788217.729985908,9.43702653448009e-20
788669.689693469,9.53410789661881e-20
789121.64940103,9.53200330789848e-20
789573.60910859,9.65484508803409e-20
790025.568816151,9.82760396277618e-20
790477.528523712,9.62273204194245e-20
790929.488231273,9.76526739246015e-20
791381.447938833,9.60853422653538e-20
791833.407646394,9.47027262507644e-20
792285.367353955,9.55384558747485e-20
792737.327061516,9.52727569321597e-20
793189.286769076,9.54796401817477e-20
793641.246476637,9.47153924916983e-20
794093.206184198,9.54443923104297e-20
794545.165891759,9.58972728637996e-20
794997.125599319,9.57778150598471e-20
795449.08530688,9.58732341625964e-20
795901.045014441,9.57051579624692e-20
796353.004722001,9.49652292140784e-20
796804.964429562,9.49250198370731e-20
797256.924137123,9.6472378598661e-20
797708.883844684,9.58853861087746e-20
798160.843552244,9.53971883210967e-20
798612.803259805,9.40791409929309e-20
799064.762967366,9.41372984710244e-20
799516.722674927,9.55785178012725e-20
799968.682382487,9.37303670170504e-20
800420.642090048,9.46842514703839e-20
800872.601797609,9.60421294071684e-20
801324.561505169,9.50369523438422e-20
801776.52121273,9.44636273440794e-20
802228.480920291,9.59039999408357e-20
802680.440627852,9.63253504712641e-20
803132.400335412,9.2150779978457e-20
803584.360042973,9.22417147123488e-20
804036.319750534,9.49001104818716e-20
804488.279458095,9.3695192722701e-20
804940.239165655,9.31388187961955e-20
805392.198873216,9.55520999196798e-20
805844.158580777,9.61104924383218e-20
806296.118288337,9.35077252721161e-20
806748.077995898,9.36685917760552e-20
807200.037703459,9.47067642231098e-20
807651.99741102,9.34760249046357e-20
808103.95711858,9.10794928456117e-20
808555.916826141,9.25805792680979e-20
809007.876533702,9.49763948036264e-20
809459.836241263,9.35749214565603e-20
809911.795948823,9.52738588153846e-20
810363.755656384,9.57137446272998e-20
810815.715363945,9.45547196767878e-20
811267.675071505,9.27891573934638e-20
811719.634779066,9.19865365115367e-20
812171.594486627,9.44732219066324e-20
812623.554194188,9.09209677951589e-20
813075.513901748,9.10760736748113e-20
813527.473609309,9.42447103354506e-20
813979.43331687,9.35739848370182e-20
814431.393024431,9.42552734801354e-20
814883.352731991,9.39097256811466e-20
815335.312439552,9.52145429991031e-20
815787.272147113,9.16371698174828e-20
816239.231854673,9.00140428176881e-20
816691.191562234,9.39076053570235e-20
817143.151269795,9.11382208047939e-20
817595.110977356,9.08363346039473e-20
818047.070684916,9.23502424548087e-20
818499.030392477,9.34504267457374e-20
818950.990100038,9.41374805641184e-20
819402.949807599,9.25479788720596e-20
819854.909515159,9.39190728603186e-20
820306.86922272,9.32237427770029e-20
820758.828930281,9.08394157411056e-20
821210.788637842,9.07438946233897e-20
821662.748345402,9.22707049424252e-20
822114.708052963,9.24632986927575e-20
822566.667760524,9.10738566853698e-20
823018.627468084,9.17578790281197e-20
823470.587175645,9.35920918561706e-20
823922.546883206,9.32137201820846e-20
824374.506590767,9.08028579754046e-20
824826.466298327,9.29776484323372e-20
825278.426005888,9.2168623702812e-20
825730.385713449,8.89279134558128e-20
826182.34542101,9.12337130031789e-20
826634.30512857,9.18478673559293e-20
827086.264836131,9.22020451877437e-20
827538.224543692,9.0299406572406e-20
827990.184251252,9.16292929538729e-20
828442.143958813,9.35611193788643e-20
828894.103666374,8.95065828950246e-20
829346.063373935,9.21969897224863e-20
829798.023081495,9.15875175988068e-20
830249.982789056,8.93324223199497e-20
830701.942496617,9.05168699808153e-20
831153.902204178,9.02839574128425e-20
831605.861911738,9.30036826648854e-20
832057.821619299,9.02001251420401e-20
832509.78132686,9.00926997306493e-20
832961.74103442,9.29229445405904e-20
833413.700741981,9.03715309688466e-20
833865.660449542,9.04912145876338e-20
834317.620157103,9.1104549541456e-20
834769.579864663,9.16617222421385e-20
835221.539572224,8.98003719243002e-20
835673.499279785,8.91967571329989e-20
836125.458987345,9.24327464633711e-20
836577.418694906,9.07874703198373e-20
837029.378402467,8.85888310966012e-20
837481.338110028,9.02713502226793e-20
837933.297817588,9.07377778106963e-20
838385.257525149,8.91036993255698e-20
838837.21723271,9.01046620790106e-20
839289.176940271,9.11201613407759e-20
839741.136647831,9.06499933678222e-20
840193.096355392,8.94622214701125e-20
840645.056062953,8.93024252050567e-20
841097.015770513,9.09322420448295e-20
841548.975478074,8.86327742551922e-20
842000.935185635,8.91656162243351e-20
842452.894893196,8.93010134233153e-20
842904.854600757,8.87163297526053e-20
843356.814308317,9.16584301846343e-20
843808.774015878,8.96641894024831e-20
844260.733723438,9.09203108702856e-20
844712.693430999,9.0437640160193e-20
845164.65313856,8.83927346232391e-20
845616.612846121,8.97128897627796e-20
846068.572553681,8.81422294885351e-20
846520.532261242,9.00474846495486e-20
846972.491968803,8.80856545463238e-20
847424.451676364,8.86693016871056e-20
847876.411383924,9.1450231508173e-20
848328.371091485,8.84800369741189e-20
848780.330799046,9.04016606365931e-20
849232.290506607,8.89242981028784e-20
849684.250214167,8.79270319689156e-20
850136.209921728,8.80912578102637e-20
850588.169629289,8.73279080151535e-20
851040.12933685,9.02787813056304e-20
851492.08904441,8.83755583993248e-20
851944.048751971,8.88266648103689e-20
852396.008459532,9.03215801690592e-20
852847.968167092,8.91194795349081e-20
853299.927874653,8.83672661024238e-20
853751.887582214,8.73710518802784e-20
854203.847289774,8.8523106635917e-20
854655.806997335,8.70462230706896e-20
855107.766704896,8.67356886451126e-20
855559.726412457,8.93102328908745e-20
856011.686120017,9.05131276649888e-20
856463.645827578,8.90100346252467e-20
856915.605535139,8.81581185179784e-20
857367.5652427,8.99899498776188e-20
857819.52495026,8.77274055205458e-20
858271.484657821,8.65258987404999e-20
858723.444365382,8.75280063264319e-20
859175.404072943,8.79098128724341e-20
859627.363780503,8.73516037193877e-20
860079.323488064,8.72031874215463e-20
860531.283195625,9.05497893436714e-20
860983.242903185,8.88027893006319e-20
861435.202610746,8.7237277544611e-20
861887.162318307,8.78451069012517e-20
862339.122025868,8.64829860509108e-20
862791.081733428,8.71049026445287e-20
863243.041440989,8.64365249681903e-20
863695.00114855,8.73963031177326e-20
864146.96085611,8.79988616443738e-20
864598.920563671,8.74685823476448e-20
865050.880271232,8.84123075951654e-20
865502.839978793,8.82242986836282e-20
865954.799686353,8.76564014562164e-20
866406.759393914,8.61687227319422e-20
866858.719101475,8.66336307780104e-20
867310.678809036,8.70390990313464e-20
867762.638516597,8.68732888713406e-20
868214.598224157,8.73907059035455e-20
868666.557931718,8.81755528803351e-20
869118.517639279,8.84407543377789e-20
869570.477346839,8.61247563450138e-20
870022.4370544,8.77775309177132e-20
870474.396761961,8.76250492029356e-20
870926.356469521,8.54524121050947e-20
871378.316177082,8.61886194481525e-20
871830.275884643,8.61466110398528e-20
872282.235592204,8.76298705113457e-20
872734.195299764,8.58508428508347e-20
873186.155007325,8.71091986229608e-20
873638.114714886,8.84467756089256e-20
874090.074422447,8.50881026578869e-20
874542.034130007,8.66306995632974e-20
874993.993837568,8.61522875203024e-20
875445.953545129,8.68921565958456e-20
875897.91325269,8.64533985239277e-20
876349.87296025,8.45993389592347e-20
876801.832667811,8.79061426328405e-20
877253.792375372,8.64223247753251e-20
877705.752082932,8.60032565293499e-20
878157.711790493,8.66507284291641e-20
878609.671498054,8.59819331408291e-20
879061.631205615,8.62455138659813e-20
879513.590913175,8.48530806707046e-20
879965.550620736,8.70764621501457e-20
880417.510328297,8.68292919424177e-20
880869.470035857,8.51780041633524e-20
881321.429743418,8.67803205053031e-20
881773.389450979,8.63054899177764e-20
882225.34915854,8.58997573891135e-20
882677.3088661,8.5925203079758e-20
883129.268573661,8.56390189438284e-20
883581.228281222,8.54949756420267e-20
884033.187988783,8.52343641738398e-20
884485.147696343,8.56436514825736e-20
884937.107403904,8.61978484673e-20
885389.067111465,8.54141935367025e-20
885841.026819025,8.55449203197469e-20
886292.986526586,8.57089947293359e-20
886744.946234147,8.45930723799873e-20
887196.905941708,8.58229030444323e-20
887648.865649268,8.4853977282037e-20
888100.825356829,8.49681458655212e-20
888552.78506439,8.62672457682487e-20
889004.744771951,8.43305096460532e-20
889456.704479511,8.60912513607754e-20
889908.664187072,8.62841709198808e-20
890360.623894633,8.53278474328931e-20
890812.583602194,8.4881284092371e-20
891264.543309754,8.40613324254222e-20
891716.503017315,8.61469514240047e-20
892168.462724876,8.41263843877937e-20
892620.422432436,8.45119130061682e-20
893072.382139997,8.6497173681634e-20
893524.341847558,8.48402180270203e-20
893976.301555119,8.58346807549032e-20
894428.261262679,8.53423498810821e-20
894880.22097024,8.54782518097146e-20
895332.180677801,8.49956679146741e-20
895784.140385362,8.23589424461642e-20
896236.100092922,8.3954438423754e-20
896688.059800483,8.4814071518553e-20
897140.019508044,8.37823234694398e-20
897591.979215604,8.44835030687591e-20
898043.938923165,8.56506994114009e-20
898495.898630726,8.61527264591377e-20
898947.858338287,8.48635950271003e-20
899399.818045847,8.41947498297968e-20
899851.777753408,8.56262592076248e-20
900303.737460969,8.31932324313293e-20
900755.69716853,8.18813501825301e-20
901207.65687609,8.49265044147612e-20
901659.616583651,8.41280890813009e-20
902111.576291212,8.42349135110039e-20
902563.535998772,8.52359423806107e-20
903015.495706333,8.56117579740792e-20
903467.455413894,8.52179291908361e-20
903919.415121455,8.28974519990205e-20
904371.374829015,8.52235583952084e-20
904823.334536576,8.38741305013301e-20
905275.294244137,8.19265151581986e-20
905727.253951697,8.43199443548503e-20
906179.213659258,8.40889876676709e-20
906631.173366819,8.51739119552237e-20
907083.13307438,8.37292775339535e-20
907535.09278194,8.43084244942521e-20
907987.052489501,8.54233199424542e-20
908439.012197062,8.172084065436e-20
908890.971904623,8.31463760550314e-20
909342.931612183,8.45085459767211e-20
909794.891319744,8.33113790117401e-20
910246.851027305,8.22754318997556e-20
910698.810734865,8.38468769593142e-20
911150.770442426,8.6138140300314e-20
911602.730149987,8.2715752746543e-20
912054.689857548,8.25544537726906e-20
912506.649565108,8.483749794911e-20
912958.609272669,8.31996019847552e-20
913410.56898023,8.19804640934162e-20
913862.528687791,8.39027672594679e-20
914314.488395351,8.52920228709939e-20
914766.448102912,8.30262515208443e-20
915218.407810473,8.27999566098076e-20
915670.367518034,8.46161355411442e-20
916122.327225594,8.37247614324668e-20
916574.286933155,8.17899141750751e-20
917026.246640716,8.29142154185002e-20
917478.206348276,8.40071298138816e-20
917930.166055837,8.27353399498744e-20
918382.125763398,8.33865443638491e-20
918834.085470958,8.4184300441865e-20
919286.045178519,8.4100928831385e-20
919738.00488608,8.22448062571718e-20
920189.964593641,8.15348563083715e-20
920641.924301201,8.3207036512197e-20
921093.884008762,8.17767838004004e-20
921545.843716323,8.174203898283e-20
921997.803423884,8.36203032602436e-20
922449.763131444,8.41373490254805e-20
922901.722839005,8.31706220873212e-20
923353.682546566,8.33465903993708e-20
923805.642254126,8.49030422017936e-20
924257.601961687,8.21702445571512e-20
924709.561669248,8.04653557707919e-20
925161.521376809,8.20911296485319e-20
925613.48108437,8.27716470024487e-20
926065.44079193,8.18758723405419e-20
926517.400499491,8.2546275908494e-20
926969.360207052,8.48047648813792e-20
927421.319914612,8.35878499114039e-20
927873.279622173,8.2727094650548e-20
928325.239329734,8.28459973744328e-20
928777.199037294,8.30387415704279e-20
929229.158744855,8.12474792198763e-20
929681.118452416,7.96990596545176e-20
930133.078159977,8.31357577587609e-20
930585.037867537,8.26895885000606e-20
931036.997575098,8.24058700971242e-20
931488.957282659,8.3185337107687e-20
931940.91699022,8.32226683550705e-20
932392.87669778,8.36560798599649e-20
932844.836405341,8.01815270457117e-20
933296.796112902,8.22162896890546e-20
933748.755820462,8.23326475894053e-20
934200.715528024,7.9483870318847e-20
934652.675235584,8.1990558092311e-20
935104.634943145,8.23647848909548e-20
935556.594650705,8.3228729777289e-20
936008.554358266,8.23115422941304e-20
936460.514065827,8.2987569469143e-20
936912.473773388,8.36460005073974e-20
937364.433480948,8.02338801143548e-20
937816.393188509,8.21946927511393e-20
938268.35289607,8.22588031816118e-20
938720.31260363,8.05539063391899e-20
939172.272311191,8.12745972691334e-20
939624.232018752,8.18196829745093e-20
940076.191726313,8.27109347376208e-20
940528.151433874,8.20445001270862e-20
940980.111141434,8.25095614696186e-20
941432.070848995,8.2689494355369e-20
941884.030556556,8.14793793422502e-20
942335.990264116,8.09793330904707e-20
942787.949971677,8.18097141108024e-20
943239.909679238,8.13990889065189e-20
943691.869386799,8.02174886387051e-20
944143.829094359,8.09795583866585e-20
944595.78880192,8.08931028651747e-20
945047.748509481,8.22546361327889e-20
945499.708217041,8.17093570095864e-20
945951.667924602,8.13572160132896e-20
946403.627632163,8.28109999449874e-20
946855.587339724,8.10353728768885e-20
947307.547047284,8.20189858006273e-20
947759.506754845,8.12764402763003e-20
948211.466462406,8.10111067816856e-20
948663.426169967,8.1560445440393e-20
949115.385877527,7.95668874094655e-20
949567.345585088,8.16223577612267e-20
950019.305292649,8.11164737767521e-20
950471.26500021,8.17829174588536e-20
950923.22470777,8.20132940231866e-20
951375.184415331,8.04218962560843e-20
951827.144122892,8.3063483787309e-20
952279.103830452,8.09397740324277e-20
952731.063538013,8.04906132490667e-20
953183.023245574,8.17095038388233e-20
953634.982953135,7.99489000389056e-20
954086.942660695,8.00254664687474e-20
954538.902368256,7.99895802316835e-20
954990.862075817,8.18468993455115e-20
955442.821783377,8.15440738463661e-20
955894.781490938,8.0474916390994e-20
956346.741198499,8.21408889661411e-20
956798.70090606,8.12752245421734e-20
957250.66061362,8.03446153381787e-20
957702.620321181,8.09191777839421e-20
958154.580028742,7.99847804431597e-20
958606.539736303,7.91205426116591e-20
959058.499443863,7.99801429280202e-20
959510.459151424,8.08173441591955e-20
959962.418858985,8.20560967581995e-20
960414.378566545,8.13843232073361e-20
960866.338274106,8.1522031140054e-20
961318.297981667,8.22996957384096e-20
961770.257689228,7.98650936285819e-20
962222.217396788,8.05507308430909e-20
962674.177104349,7.94642636108739e-20
963126.13681191,7.92180665231614e-20
963578.09651947,8.01911182425775e-20
964030.056227031,7.87371093301622e-20
964482.015934592,8.30038566433393e-20
964933.975642153,8.207786533778e-20
965385.935349714,8.04446159353083e-20
965837.895057274,8.19083511152066e-20
966289.854764835,7.98042180884268e-20
966741.814472396,7.98740021174006e-20
967193.774179956,7.75602223965187e-20
967645.733887517,7.9517259103786e-20
968097.693595078,8.04632199065076e-20
968549.653302639,7.81270820627999e-20
969001.613010199,8.18130767700936e-20
969453.57271776,8.19736410193429e-20
969905.532425321,8.19323422417051e-20
970357.492132882,8.03405821229922e-20
970809.451840442,7.92341020880583e-20
971261.411548003,8.05517072914185e-20
971713.371255564,7.80227817182501e-20
972165.330963124,7.91643971679083e-20
972617.290670685,8.03762447558359e-20
973069.250378246,8.04413408555883e-20
973521.210085807,8.01026944564291e-20
973973.169793367,8.07093403559739e-20
974425.129500928,8.25246381159984e-20
974877.089208489,7.94395476158619e-20
975329.048916049,7.87991966975434e-20
975781.00862361,7.95024523310476e-20
976232.968331171,7.92319191002642e-20
976684.928038732,7.86758946731898e-20
977136.887746292,7.95606663150867e-20
977588.847453853,8.1891168407882e-20
978040.807161414,7.87663783038853e-20
978492.766868975,7.95471509775565e-20
978944.726576535,8.16387637115973e-20
979396.686284096,7.94033161145981e-20
979848.645991657,7.8693396110175e-20
980300.605699218,7.89305035131834e-20
980752.565406778,8.02681327936986e-20
981204.525114339,7.84546345295602e-20
981656.4848219,7.88266715870203e-20
982108.44452946,8.12553751777563e-20
982560.404237021,7.93667165422843e-20
983012.363944582,7.88512577167104e-20
983464.323652143,7.93352479617485e-20
983916.283359703,8.05942391045975e-20
984368.243067264,8.02510441919114e-20
984820.202774825,7.86999582474549e-20
985272.162482385,8.00804339643175e-20
985724.122189946,7.99628904278376e-20
986176.081897507,7.8433470933098e-20
986628.041605068,7.88542516787771e-20
987080.001312629,7.97498457959116e-20
987531.961020189,7.87910023909315e-20
987983.92072775,7.81799971758151e-20
988435.88043531,7.95187681582653e-20
988887.840142871,8.10515783443875e-20
989339.799850432,7.99219769183447e-20
989791.759557993,7.88736491499228e-20
990243.719265554,7.98417764978213e-20
990695.678973114,7.80873577834456e-20
991147.638680675,7.79246310105479e-20
991599.598388236,7.85296661798687e-20
992051.558095796,7.8198349053352e-20
992503.517803357,7.89347643310693e-20
992955.477510918,7.85467437418794e-20
993407.437218479,8.07542658041243e-20
993859.396926039,8.04412945846751e-20
994311.3566336,7.93759600210949e-20
994763.316341161,7.97526072108742e-20
995215.276048722,7.77627425928691e-20
995667.235756282,7.87135646021017e-20
996119.195463843,7.76990210881063e-20
996571.155171404,7.8264043418186e-20
997023.114878964,8.01711606868368e-20
997475.074586525,7.81420860692234e-20
997927.034294086,7.952222753309e-20
998378.994001647,8.01979253885502e-20
998830.953709207,7.96381748747309e-20
999282.913416768,7.84491754629878e-20
999734.873124329,7.75612599912592e-20
1000186.83283189,7.8692200353337e-20
1000638.79253945,7.73077112443891e-20
1001090.75224701,7.78751995827407e-20
1001542.71195457,7.97013009830213e-20
1001994.67166213,7.94618067882308e-20
1002446.63136969,7.84944462498394e-20
1002898.59107725,7.87231716225318e-20
1003350.55078481,7.96909451660928e-20
1003802.51049238,7.86642411977849e-20
1004254.47019994,7.75648789883163e-20
1004706.4299075,7.70736028093087e-20
1005158.38961506,7.84646974107085e-20
1005610.34932262,7.82488502931779e-20
1006062.30903018,7.81159047254127e-20
1006514.26873774,8.01386601813998e-20
1006966.2284453,7.90070003035549e-20
1007418.18815286,7.88324501147932e-20
1007870.14786042,7.8146300121834e-20
1008322.10756798,7.8926011139122e-20
1008774.06727554,7.91198198211164e-20
1009226.0269831,7.58794349275404e-20
1009677.98669066,7.85761210549735e-20
1010129.94639823,7.85842591219836e-20
1010581.90610579,7.75712167008966e-20
1011033.86581335,7.96083794646229e-20
1011485.82552091,7.88194033492418e-20
1011937.78522847,7.90859178117465e-20
1012389.74493603,7.71841005198407e-20
1012841.70464359,7.79154098555309e-20
1013293.66435115,7.90677324420036e-20
1013745.62405871,7.62878859710464e-20
1014197.58376627,7.79633439003159e-20
1014649.54347383,7.82211054095355e-20
1015101.50318139,7.77984096439863e-20
1015553.46288895,7.86285860206898e-20
1016005.42259652,7.82837055048472e-20
1016457.38230408,7.95434277580648e-20
1016909.34201164,7.72522132034423e-20
1017361.3017192,7.63501020674087e-20
1017813.26142676,7.91329517745973e-20
1018265.22113432,7.79912961004687e-20
1018717.18084188,7.75682871622902e-20
1019169.14054944,7.8182119480241e-20
1019621.100257,7.86411831015298e-20
1020073.05996456,7.90231118383613e-20
1020525.01967212,7.70230180273013e-20
1020976.97937968,7.89014782992746e-20
1021428.93908724,7.87088635548952e-20
1021880.8987948,7.54590512406236e-20
1022332.85850237,7.76678509365332e-20
1022784.81820993,7.83453278474852e-20
1023236.77791749,7.82806964068015e-20
1023688.73762505,7.75143757631144e-20
1024140.69733261,7.74132973490255e-20
1024592.65704017,7.92138663936221e-20
1025044.61674773,7.65036451417018e-20
1025496.57645529,7.76152951520327e-20
1025948.53616285,7.83423293444535e-20
1026400.49587041,7.68417893894486e-20
1026852.45557797,7.78943722848079e-20
1027304.41528553,7.69926101031262e-20
1027756.37499309,7.90614492266182e-20
1028208.33470065,7.81595083632979e-20
1028660.29440822,7.65192789562681e-20
1029112.25411578,7.81793991186511e-20
1029564.21382334,7.67608817666261e-20
1030016.1735309,7.70644448933881e-20
1030468.13323846,7.75588682762824e-20
1030920.09294602,7.87252046802545e-20
1031372.05265358,7.82011314938677e-20
1031824.01236114,7.67457655245592e-20
1032275.9720687,7.90591978186704e-20
1032727.93177626,7.82065360979732e-20
1033179.89148382,7.65908445984085e-20
1033631.85119138,7.65845503820142e-20
1034083.81089894,7.74287430244499e-20
1034535.7706065,7.67529798810374e-20
1034987.73031407,7.6462625014243e-20
1035439.69002163,7.9455688775976e-20
1035891.64972919,7.83303593103675e-20
1036343.60943675,7.69406608985761e-20
1036795.56914431,7.71734566551503e-20
1037247.52885187,7.77322166768813e-20
1037699.48855943,7.72425159478424e-20
1038151.44826699,7.54264761785368e-20
1038603.40797455,7.73802191042801e-20
1039055.36768211,7.71854379624352e-20
1039507.32738967,7.72334230361664e-20
1039959.28709723,7.83358594084621e-20
1040411.24680479,7.78019220599105e-20
1040863.20651236,7.8369799019712e-20
1041315.16621992,7.61165630496105e-20
1041767.12592748,7.64224911501631e-20
1042219.08563504,7.76953778092628e-20
1042671.0453426,7.65695541833342e-20
1043123.00505016,7.75778070765606e-20
1043574.96475772,7.78381443903892e-20
1044026.92446528,7.78659379995119e-20
1044478.88417284,7.78823886150276e-20
1044930.8438804,7.76044686072734e-20
1045382.80358796,7.72910839735146e-20
1045834.76329552,7.61071510385601e-20
1046286.72300308,7.58555405703537e-20
1046738.68271064,7.65304383103946e-20
1047190.64241821,7.67067964621295e-20
1047642.60212577,7.76285641570895e-20
1048094.56183333,7.84461794039155e-20
1048546.52154089,7.69677307820546e-20
1048998.48124845,7.74692846562074e-20
1049450.44095601,7.74887888971237e-20
1049902.40066357,7.6343660943023e-20
1050354.36037113,7.67552389454447e-20
1050806.32007869,7.58789087232946e-20
1051258.27978625,7.65685767309969e-20
1051710.23949381,7.66823047250683e-20
1052162.19920137,7.79641025052829e-20
1052614.15890893,7.86640044211255e-20
1053066.11861649,7.60863216682166e-20
1053518.07832406,7.78236418110333e-20
1053970.03803162,7.71799591061221e-20
1054421.99773918,7.58218484139359e-20
1054873.95744674,7.70411970481759e-20
1055325.9171543,7.68421427055469e-20
1055777.87686186,7.70964718021096e-20
1056229.83656942,7.61120447806259e-20
1056681.79627698,7.78024316311128e-20
1057133.75598454,7.82546266135694e-20
1057585.7156921,7.64346573546651e-20
1058037.67539966,7.6672887962736e-20
1058489.63510722,7.6459575328042e-20
1058941.59481478,7.69020466811315e-20
1059393.55452234,7.60305384244064e-20
1059845.51422991,7.66297265075172e-20
1060297.47393747,7.76679975021431e-20
1060749.43364503,7.66605826843219e-20
1061201.39335259,7.6301295447619e-20
1061653.35306015,7.68738879401532e-20
1062105.31276771,7.79122106340486e-20
1062557.27247527,7.59067706072649e-20
1063009.23218283,7.61526931293551e-20
1063461.19189039,7.69443586967215e-20
1063913.15159795,7.64785235066383e-20
1064365.11130551,7.72582965348062e-20
1064817.07101307,7.6579128064669e-20
1065269.03072063,7.80261891014806e-20
1065720.99042819,7.60866938570059e-20
1066172.95013576,7.61185440549521e-20
1066624.90984332,7.80908484160895e-20
1067076.86955088,7.58907494931154e-20
1067528.82925844,7.74049976892316e-20
1067980.788966,7.59771805387952e-20
1068432.74867356,7.69086976608344e-20
1068884.70838112,7.78540533807709e-20
1069336.66808868,7.55689692961649e-20
1069788.62779624,7.80847760637477e-20
1070240.5875038,7.58827040632764e-20
1070692.54721136,7.58041184125698e-20
1071144.50691892,7.61885780205722e-20
1071596.46662648,7.59592146292428e-20
1072048.42633405,7.81148376066281e-20
1072500.38604161,7.45500203065403e-20
1072952.34574917,7.73384203125404e-20
1073404.30545673,7.86662151318864e-20
1073856.26516429,7.53682503640304e-20
1074308.22487185,7.72636159480197e-20
1074760.18457941,7.70707594590111e-20
1075212.14428697,7.66145029079211e-20
1075664.10399453,7.46773073227925e-20
1076116.06370209,7.57265759425193e-20
1076568.02340965,7.86301374873464e-20
1077019.98311721,7.56405588875667e-20
1077471.94282477,7.6154139733378e-20
1077923.90253233,7.84874314362689e-20
1078375.8622399,7.71258386974844e-20
1078827.82194746,7.60156777241756e-20
1079279.78165502,7.66395805711978e-20
1079731.74136258,7.71256254750901e-20
1080183.70107014,7.54940576778571e-20
1080635.6607777,7.46923729789993e-20
1081087.62048526,7.74027342720944e-20
1081539.58019282,7.77744260803807e-20
1081991.53990038,7.56855033655505e-20
1082443.49960794,7.7121953664082e-20
1082895.4593155,7.72246783949461e-20
1083347.41902306,7.61093425573622e-20
1083799.37873062,7.56527282014124e-20
1084251.33843818,7.60446345128569e-20
1084703.29814575,7.69915701747167e-20
1085155.25785331,7.45447729234038e-20
1085607.21756087,7.65550606559364e-20
1086059.17726843,7.8644327415292e-20
1086511.13697599,7.61945622100151e-20
1086963.09668355,7.65220759884783e-20
1087415.05639111,7.68223267775114e-20
1087867.01609867,7.66600726699064e-20
1088318.97580623,7.49576959592889e-20
1088770.93551379,7.57970931389212e-20
1089222.89522135,7.76746829944878e-20
1089674.85492891,7.57788187604446e-20
1090126.81463647,7.64669826167626e-20
1090578.77434403,7.74812254320813e-20
1091030.7340516,7.77704627896944e-20
1091482.69375916,7.63548738987298e-20
1091934.65346672,7.56197841471024e-20
1092386.61317428,7.67767287203074e-20
1092838.57288184,7.55770940720827e-20
1093290.5325894,7.57080991456179e-20
1093742.49229696,7.60657498154282e-20
1094194.45200452,7.73543610909582e-20
1094646.41171208,7.6526115550708e-20
1095098.37141964,7.51368235235067e-20
1095550.3311272,7.71459775227519e-20
1096002.29083476,7.64718358855526e-20
1096454.25054232,7.61112686978914e-20
1096906.21024988,7.53131434537243e-20
1097358.16995745,7.67696926102753e-20
1097810.12966501,7.7492914283972e-20
1098262.08937257,7.52864132062468e-20
1098714.04908013,7.79545006060862e-20
1099166.00878769,7.66054594237391e-20
1099617.96849525,7.52867171083639e-20
1100069.92820281,7.59502555993956e-20
1100521.88791037,7.57982877565778e-20
1100973.84761793,7.72028030561943e-20
1101425.80732549,7.53564422234013e-20
1101877.76703305,7.73165476321578e-20
1102329.72674061,7.77507478029309e-20
1102781.68644817,7.60661001671806e-20
1103233.64615574,7.73162180748294e-20
1103685.6058633,7.57240957499623e-20
1104137.56557086,7.59401746702814e-20
1104589.52527842,7.47790282677794e-20
1105041.48498598,7.51833092945908e-20
1105493.44469354,7.75113821572339e-20
1105945.4044011,7.60562866460029e-20
1106397.36410866,7.69882141243429e-20
1106849.32381622,7.75906146045e-20
1107301.28352378,7.68965131149928e-20
1107753.24323134,7.57714315813361e-20
1108205.2029389,7.52485047393614e-20
1108657.16264646,7.61999518527541e-20
1109109.12235402,7.50329747353888e-20
1109561.08206159,7.49360969285961e-20
1110013.04176915,7.6876849731921e-20
1110465.00147671,7.79480045060295e-20
1110916.96118427,7.69557996783974e-20
1111368.92089183,7.69798272618676e-20
1111820.88059939,7.72256623426444e-20
1112272.84030695,7.56891154023953e-20
1112724.80001451,7.55965499319278e-20
1113176.75972207,7.53375652851809e-20
1113628.71942963,7.57591564428593e-20
1114080.67913719,7.61781787813583e-20
1114532.63884475,7.61158656912465e-20
1114984.59855231,7.75020288853132e-20
1115436.55825987,7.76089259299103e-20
1115888.51796744,7.72536895142832e-20
1116340.477675,7.59842034973307e-20
1116792.43738256,7.54925330934536e-20
1117244.39709012,7.63581988350308e-20
1117696.35679768,7.48672661028071e-20
1118148.31650524,7.51066751864725e-20
1118600.2762128,7.6629302111173e-20
1119052.23592036,7.58735975936568e-20
1119504.19562792,7.64336354292804e-20
1119956.15533548,7.72858680245071e-20
1120408.11504304,7.6821688926343e-20
1120860.0747506,7.66248258279246e-20
1121312.03445816,7.5669217547739e-20
1121763.99416573,7.64280256130467e-20
1122215.95387329,7.62099147852394e-20
1122667.91358085,7.51116299885031e-20
1123119.87328841,7.71713955419853e-20
1123571.83299597,7.61006565387719e-20
1124023.79270353,7.61018164895517e-20
1124475.75241109,7.68463257240232e-20
1124927.71211865,7.6192947191034e-20
1125379.67182621,7.76811608418352e-20
1125831.63153377,7.5182494108803e-20
1126283.59124133,7.61306524272046e-20
1126735.55094889,7.72204714367349e-20
1127187.51065645,7.50509350335557e-20
1127639.47036401,7.66581181202705e-20
1128091.43007158,7.58765170202246e-20
1128543.38977914,7.69711598860475e-20
1128995.3494867,7.55792696779183e-20
1129447.30919426,7.50823614063411e-20
1129899.26890182,3.94053698636279e-20


==> plots/vs_p2_fft_1e-5_5.txt <==
0,1.09523384397002e-41
472.14408774958,6.79973358707062e-14
944.28817549916,5.25558863508138e-14
1416.43226324874,4.84358062118133e-15
1888.57635099832,1.58188287290013e-14
2360.7204387479,2.4542835969467e-15
2832.86452649748,4.35850634187921e-15
3305.00861424706,5.1486282105137e-15
3777.15270199664,8.32562799067908e-16
4249.29678974622,3.55007520933185e-15
4721.4408774958,2.43401497792925e-16
5193.58496524538,1.22261760359376e-15
5665.72905299496,1.21348557058696e-15
6137.87314074454,6.27844623605101e-17
6610.01722849412,1.47221648346087e-15
7082.1613162437,1.44878199567573e-16
7554.30540399328,7.10021267637506e-16
8026.44949174286,6.45496110392292e-16
8498.59357949244,8.92069134564405e-17
8970.73766724202,7.84617094883769e-16
9442.8817549916,3.43066948086417e-17
9915.02584274118,4.24185073597569e-16
10387.1699304908,3.0674841207667e-16
10859.3140182403,3.94857377110473e-17
11331.4581059899,4.63094619058132e-16
11803.6021937395,5.3481688337711e-17
12275.7462814891,3.03002378716469e-16
12747.8903692387,2.75624810786352e-16
13220.0344569882,3.75104282204578e-17
13692.1785447378,3.36401428737548e-16
14164.3226324874,2.64409865464161e-17
14636.466720237,1.73409229475509e-16
15108.6108079866,1.80464459172512e-16
15580.7548957361,1.43524378422357e-17
16052.8989834857,2.01158999791912e-16
16525.0430712353,4.60700599396771e-17
16997.1871589849,1.00572222097075e-16
17469.3312467345,1.72920244829325e-16
17941.475334484,6.01195496294382e-18
18413.6194222336,1.72829790636244e-16
18885.7635099832,3.11011271806473e-17
19357.9075977328,7.88796607735466e-17
19830.0516854824,1.0786377564073e-16
20302.1957732319,2.50874789454795e-18
20774.3398609815,1.20220941664048e-16
21246.4839487311,2.95708613146242e-17
21718.6280364807,4.92802162113401e-17
22190.7721242302,9.34492616072555e-17
22662.9162119798,8.01937768852941e-19
23135.0602997294,1.0312076488982e-16
23607.204387479,2.57413128676213e-17
24079.3484752286,4.02929111898729e-17
24551.4925629782,7.32209301236194e-17
25023.6366507277,1.49551281444222e-18
25495.7807384773,7.28025425286681e-17
25967.9248262269,2.6182485996991e-17
26440.0689139765,2.66501253065738e-17
26912.213001726,6.2653597024588e-17
27384.3570894756,1.06126967289887e-18
27856.5011772252,5.73197609125748e-17
28328.6452649748,2.42117676946705e-17
28800.7893527244,1.91558531665514e-17
29272.933440474,5.21376976732779e-17
29745.0775282235,1.45021240629887e-18
30217.2216159731,4.45163047134652e-17
30689.3657037227,2.10968792312155e-17
31161.5097914723,1.41089145112743e-17
31633.6538792218,4.34563211008468e-17
32105.7979669714,1.87396271451882e-18
32577.942054721,3.5290638216601e-17
33050.0861424706,1.85253646258911e-17
33522.2302302202,1.04073438319347e-17
33994.3743179697,3.51245264124648e-17
34466.5184057193,2.72431142289815e-18
34938.6624934689,2.82259094857e-17
35410.8065812185,1.83031837977051e-17
35882.9506689681,7.22768532038336e-18
36355.0947567176,3.09080394714328e-17
36827.2388444672,3.09267882274844e-18
37299.3829322168,2.2509588198335e-17
37771.5270199664,1.59987800521885e-17
38243.671107716,5.34671099256969e-18
38715.8151954655,2.51210950932982e-17
39187.9592832151,4.42575910421803e-18
39660.1033709647,1.59525683902248e-17
40132.2474587143,1.6452718540103e-17
40604.3915464639,4.03579389569195e-18
41076.5356342134,2.23426583837457e-17
41548.679721963,3.85724616103941e-18
42020.8238097126,1.34488223051442e-17
42492.9678974622,1.32429503566919e-17
42965.1119852118,4.0242076340358e-18
43437.2560729613,1.69480249976945e-17
43909.4001607109,4.59413148346889e-18
44381.5442484605,1.01629029404323e-17
44853.6883362101,1.27289559688339e-17
45325.8324239597,2.87816181552877e-18
45797.9765117093,1.61498459360735e-17
46270.1205994588,4.13906128142927e-18
46742.2646872084,9.87885340878768e-18
47214.408774958,1.08807667982837e-17
47686.5528627076,3.29737938974181e-18
48158.6969504571,1.29437534816733e-17
48630.8410382067,4.56078971694097e-18
49102.9851259563,7.60328960857516e-18
49575.1292137059,1.00702066096725e-17
50047.2733014555,2.9148249624315e-18
50519.417389205,1.07686002678855e-17
50991.5614769546,4.87610401544088e-18
51463.7055647042,6.24676500851132e-18
51935.8496524538,8.79410023127341e-18
52407.9937402034,3.07890991800397e-18
52880.1378279529,8.59085686703935e-18
53352.2819157025,4.89508871636524e-18
53824.4260034521,4.90869262352262e-18
54296.5700912017,7.80294915415194e-18
54768.7141789513,3.25192306455134e-18
55240.8582667008,7.22868023772044e-18
55713.0023544504,4.6856197604534e-18
56185.1464422,4.48153634454505e-18
56657.2905299496,6.93300606590795e-18
57129.4346176992,3.18810904359042e-18
57601.5787054487,6.16109111342611e-18
58073.7227931983,4.33950424717773e-18
58545.8668809479,4.25071189446176e-18
59018.0109686975,5.79363224947168e-18
59490.1550564471,3.22387849751511e-18
59962.2991441966,5.22417747958413e-18
60434.4432319462,4.29534599405777e-18
60906.5873196958,3.84939463378152e-18
61378.7314074454,4.99236654558989e-18
61850.875495195,3.48503867990538e-18
62323.0195829445,4.40222333726887e-18
62795.1636706941,4.36180179189671e-18
63267.3077584437,3.43976061714375e-18
63739.4518461933,4.61408323271811e-18
64211.5959339429,3.43711783337214e-18
64683.7400216924,3.98337462023513e-18
65155.884109442,3.92926963077805e-18
65628.0281971916,3.49132651890828e-18
66100.1722849412,3.80133165346601e-18
66572.3163726908,3.57174100682696e-18
67044.4604604403,3.40723290553304e-18
67516.6045481899,3.73020894059729e-18
67988.7486359395,3.26185135795993e-18
68460.8927236891,3.44395289711769e-18
68933.0368114387,3.39885669036019e-18
69405.1808991882,3.27908001306994e-18
69877.3249869378,3.2279185285551e-18
70349.4690746874,3.43182049896593e-18
70821.613162437,2.88119608284919e-18
71293.7572501866,3.52593839506091e-18
71765.9013379361,2.85454442669855e-18
72238.0454256857,3.10299631034798e-18
72710.1895134353,3.34237326024456e-18
73182.3336011849,2.49747701002106e-18
73654.4776889345,3.39262257694676e-18
74126.621776684,2.65781574968482e-18
74598.7658644336,2.77116029025703e-18
75070.9099521832,3.28366039325763e-18
75543.0540399328,2.09898006124746e-18
76015.1981276823,3.36533855307558e-18
76487.3422154319,2.59632646618227e-18
76959.4863031815,2.43756501207957e-18
77431.6303909311,3.34899642065996e-18
77903.7744786807,1.85738701047831e-18
78375.9185664302,3.34882767231255e-18
78848.0626541798,2.40292380483257e-18
79320.2067419294,2.27977683226277e-18
79792.350829679,3.17823450516975e-18
80264.4949174286,1.84649899195592e-18
80736.6390051781,2.98809192366441e-18
81208.7830929277,2.45010629991872e-18
81680.9271806773,2.00817888356709e-18
82153.0712684269,3.1682743756816e-18
82625.2153561765,1.64337658762557e-18
83097.359443926,2.85064769779167e-18
83569.5035316756,2.32674805911576e-18
84041.6476194252,1.86106296988778e-18
84513.7917071748,3.04477204879028e-18
84985.9357949244,1.57580204925858e-18
85458.0798826739,2.64728535827073e-18
85930.2239704235,2.37341019039329e-18
86402.3680581731,1.60691052339377e-18
86874.5121459227,3.11950155939453e-18
87346.6562336723,1.41556510457204e-18
87818.8003214218,2.51932428095736e-18
88290.9444091714,2.34670747277073e-18
88763.088496921,1.43575295189903e-18
89235.2325846706,2.98241951725612e-18
89707.3766724202,1.36614115532224e-18
90179.5207601697,2.29167821845984e-18
90651.6648479193,2.33066351888036e-18
91123.8089356689,1.28542927370662e-18
91595.9530234185,2.76118719976074e-18
92068.0971111681,1.43001162785723e-18
92540.2411989176,2.02000386526406e-18
93012.3852866672,2.3288105955686e-18
93484.5293744168,1.15865041219062e-18
93956.6734621664,2.66180755542114e-18
94428.817549916,1.42950987768506e-18
94900.9616376655,1.84388385636279e-18
95373.1057254151,2.30471050474523e-18
95845.2498131647,1.08913633206984e-18
96317.3939009143,2.55125692347256e-18
96789.5379886639,1.33263835360593e-18
97261.6820764134,1.70161132807169e-18
97733.826164163,2.23374324158795e-18
98205.9702519126,1.01358194193759e-18
98678.1143396622,2.39434168754386e-18
99150.2584274118,1.34167409791796e-18
99622.4025151613,1.57549635985726e-18
100094.546602911,2.23505393980938e-18
100566.69069066,9.27796213058798e-19
101038.83477841,2.30092410357393e-18
101510.97886616,1.32321234087782e-18
101983.122953909,1.47651970877798e-18
102455.267041659,2.09677502026271e-18
102927.411129408,9.60973733739407e-19
103399.555217158,2.03896780656476e-18
103871.699304908,1.43314012753216e-18
104343.843392657,1.26923599975703e-18
104815.987480407,2.10605534875735e-18
105288.131568156,8.79391064350124e-19
105760.275655906,1.93063932834997e-18
106232.419743655,1.36640421915895e-18
106704.563831405,1.22174359129504e-18
107176.707919155,1.91301063855324e-18
107648.852006904,9.24162235065275e-19
108120.996094654,1.71337477590707e-18
108593.140182403,1.42003525282018e-18
109065.284270153,1.06395941476829e-18
109537.428357903,1.89615932752394e-18
110009.572445652,8.83914794542218e-19
110481.716533402,1.64493960447367e-18
110953.860621151,1.35734451914408e-18
111426.004708901,1.01765081968594e-18
111898.14879665,1.77672030898305e-18
112370.2928844,8.96127253796347e-19
112842.43697215,1.4685506116708e-18
113314.581059899,1.36106250890408e-18
113786.725147649,9.47451803459077e-19
114258.869235398,1.67771070203896e-18
114731.013323148,8.875929877528e-19
115203.157410897,1.37474604697802e-18
115675.301498647,1.33788503190667e-18
116147.445586397,9.31348545399265e-19
116619.589674146,1.54155296499396e-18
117091.733761896,9.20222543123237e-19
117563.877849645,1.28191785004169e-18
118036.021937395,1.29719912746588e-18
118508.166025145,9.02886160505596e-19
118980.310112894,1.43989756512341e-18
119452.454200644,9.3342502144336e-19
119924.598288393,1.18288589651229e-18
120396.742376143,1.25107868480351e-18
120868.886463892,8.68891648564346e-19
121341.030551642,1.34912770514625e-18
121813.174639392,9.33850383232651e-19
122285.318727141,1.09316881222928e-18
122757.462814891,1.2228451784576e-18
123229.60690264,8.3586057088741e-19
123701.75099039,1.27724334440382e-18
124173.89507814,9.24902848329242e-19
124646.039165889,1.05063219158006e-18
125118.183253639,1.12772639023e-18
125590.327341388,8.76215612021703e-19
126062.471429138,1.13349411240629e-18
126534.615516887,9.70164087679318e-19
127006.759604637,9.48227113990307e-19
127478.903692387,1.0873483739278e-18
127951.047780136,8.6828329103977e-19
128423.191867886,1.05157504331252e-18
128895.335955635,9.31078176875556e-19
129367.480043385,9.32914994171485e-19
129839.624131134,9.93325159371915e-19
130311.768218884,8.99623886026576e-19
130783.912306634,9.38537171818243e-19
131256.056394383,9.56149383769756e-19
131728.200482133,8.74210641934073e-19
132200.344569882,9.80605212650782e-19
132672.488657632,8.50025023860285e-19
133144.632745382,9.37863936078609e-19
133616.776833131,9.06097917579817e-19
134088.920920881,8.73786055488141e-19
134561.06500863,9.00545763788021e-19
135033.20909638,8.71261065327192e-19
135505.353184129,8.68934499986736e-19
135977.497271879,8.93192137119841e-19
136449.641359629,8.3411007924609e-19
136921.785447378,8.54884167147964e-19
137393.929535128,8.78207551962433e-19
137866.073622877,8.08986623764355e-19
138338.217710627,8.67196445692077e-19
138810.361798376,8.322510101326e-19
139282.505886126,7.92883544151429e-19
139754.649973876,8.90903234304847e-19
140226.794061625,7.66429969017838e-19
140698.938149375,8.33038797310517e-19
141171.082237124,8.43995321583409e-19
141643.226324874,7.25869076101945e-19
142115.370412624,8.9782249255373e-19
142587.514500373,7.2737298254891e-19
143059.658588123,7.91299149756218e-19
143531.802675872,8.3451613110163e-19
144003.946763622,6.84016993939189e-19
144476.090851371,8.67138747333432e-19
144948.234939121,7.10044190031692e-19
145420.379026871,7.44372477061933e-19
145892.52311462,8.39278982266659e-19
146364.66720237,6.37816947623782e-19
146836.811290119,8.5137114230379e-19
147308.955377869,6.91658774950247e-19
147781.099465618,7.20027377741304e-19
148253.243553368,8.29190736231449e-19
148725.387641118,6.02102357551356e-19
149197.531728867,8.4109082393641e-19
149669.675816617,6.76776009145532e-19
150141.819904366,6.80317350192466e-19
150613.963992116,8.21838988908177e-19
151086.108079866,5.73799270625589e-19
151558.252167615,8.15255554754218e-19
152030.396255365,6.70179384650862e-19
152502.540343114,6.23966965430345e-19
152974.684430864,8.41468635812927e-19
153446.828518613,5.34506523197456e-19
153918.972606363,8.01783324611667e-19
154391.116694113,6.56881402862315e-19
154863.260781862,6.07182732978498e-19
155335.404869612,8.24660742332145e-19
155807.548957361,5.25364644645449e-19
156279.693045111,7.6010800004895e-19
156751.83713286,6.66709333421653e-19
157223.98122061,5.70191766410532e-19
157696.12530836,8.09583198821383e-19
158168.269396109,5.10676276253217e-19
158640.413483859,7.28307747700674e-19
159112.557571608,6.66392355493226e-19
159584.701659358,5.35779100840269e-19
160056.845747108,7.93025061244146e-19
160528.989834857,4.96798154344624e-19
161001.133922607,6.85961428785977e-19
161473.278010356,6.71601448279051e-19
161945.422098106,4.97339090304295e-19
162417.566185855,7.81033007834594e-19
162889.710273605,4.91229899666156e-19
163361.854361355,6.50543548376105e-19
163833.998449104,6.91018507972316e-19
164306.142536854,4.55378692061862e-19
164778.286624603,7.79477526017265e-19
165250.430712353,4.73271827117382e-19
165722.574800103,6.32921123453834e-19
166194.718887852,6.60798937630055e-19
166666.862975602,4.47863361907323e-19
167139.007063351,7.33777940597475e-19
167611.151151101,4.88080756382421e-19
168083.29523885,5.81614761986229e-19
168555.4393266,6.65559168555176e-19
169027.58341435,4.27602686394938e-19
169499.727502099,7.20015999960887e-19
169971.871589849,4.74867608220549e-19
170444.015677598,5.67001380105673e-19
170916.159765348,6.51511394067156e-19
171388.303853097,4.25641305056787e-19
171860.447940847,6.82572017677776e-19
172332.592028597,4.85143939448281e-19
172804.736116346,5.33374761559412e-19
173276.880204096,6.55479343462126e-19
173749.024291845,3.99471279961575e-19
174221.168379595,6.66802858484491e-19
174693.312467345,4.81891229940178e-19
175165.456555094,5.05998633540339e-19
175637.600642844,6.38182027966595e-19
176109.744730593,3.9330290605638e-19
176581.888818343,6.32574647173186e-19
177054.032906092,4.89098704134243e-19
177526.176993842,4.74413888026316e-19
177998.321081592,6.23121093096754e-19
178470.465169341,3.95397839353951e-19
178942.609257091,5.95812322072074e-19
179414.75334484,4.95316699583484e-19
179886.89743259,4.52786714749068e-19
180359.041520339,5.99637315595934e-19
180831.185608089,3.97274302106752e-19
181303.329695839,5.64728076470624e-19
181775.473783588,4.9122433494406e-19
182247.617871338,4.35093107049589e-19
182719.761959087,5.75641561469379e-19
183191.906046837,3.96376969031023e-19
183664.050134587,5.38367662286118e-19
184136.194222336,4.78812457509624e-19
184608.338310086,4.23411546364895e-19
185080.482397835,5.55609509467585e-19
185552.626485585,4.00894056711397e-19
186024.770573334,5.05274534907243e-19
186496.914661084,4.87371648624945e-19
186969.058748834,4.04186270766329e-19
187441.202836583,5.50368558673035e-19
187913.346924333,3.8986754371903e-19
188385.491012082,4.91846575952028e-19
188857.635099832,4.7469824385125e-19
189329.779187582,4.0200294223558e-19
189801.923275331,5.12852528384476e-19
190274.067363081,4.04351405876227e-19
190746.21145083,4.58908479206022e-19
191218.35553858,4.73868917805601e-19
191690.499626329,3.86880596308215e-19
192162.643714079,4.98734420128395e-19
192634.787801829,3.99831923373429e-19
193106.931889578,4.51708767803172e-19
193579.075977328,4.45180734307023e-19
194051.220065077,4.04487717707806e-19
194523.364152827,4.58782266462009e-19
194995.508240576,4.16304961552836e-19
195467.652328326,4.19798136144125e-19
195939.796416076,4.45207075801578e-19
196411.940503825,3.93147594671482e-19
196884.084591575,4.43815745380279e-19
197356.228679324,4.07970377380283e-19
197828.372767074,4.07968147877915e-19
198300.516854824,4.2740918444938e-19
198772.660942573,3.92538245254826e-19
199244.805030323,4.19734580439616e-19
199716.949118072,4.07843055547279e-19
200189.093205822,3.90956012420446e-19
200661.237293571,4.16792112267907e-19
201133.381381321,3.92678524163429e-19
201605.525469071,4.01893330277769e-19
202077.66955682,4.02086650872022e-19
202549.81364457,3.86916518486405e-19
203021.957732319,3.9999144844735e-19
203494.101820069,3.96967430333398e-19
203966.245907818,3.79740052069722e-19
204438.389995568,3.98436185396874e-19
204910.534083318,3.83345911253092e-19
205382.678171067,3.80121385000793e-19
205854.822258817,3.96947174096537e-19
206326.966346566,3.6348248131279e-19
206799.110434316,3.94426621094283e-19
207271.254522066,3.75468244774e-19
207743.398609815,3.65544258572676e-19
208215.542697565,3.96928368813213e-19
208687.686785314,3.53317314562545e-19
209159.830873064,3.87324408426049e-19
209631.974960813,3.69924665238928e-19
210104.119048563,3.56398533671513e-19
210576.263136313,3.94530686506159e-19
211048.407224062,3.4428729270363e-19
211520.551311812,3.73482343469534e-19
211992.695399561,3.75556166791541e-19
212464.839487311,3.33909150195396e-19
212936.98357506,3.98700704599822e-19
213409.12766281,3.26665379185391e-19
213881.27175056,3.674323070661e-19
214353.415838309,3.71935638431343e-19
214825.559926059,3.19557080509023e-19
215297.704013808,3.90408200893555e-19
215769.848101558,3.26625746500597e-19
216241.992189308,3.45739521419844e-19
216714.136277057,3.82502616731414e-19
217186.280364807,2.9838660471584e-19
217658.424452556,3.9297850420426e-19
218130.568540306,3.17570844663909e-19
218602.712628055,3.38620450209004e-19
219074.856715805,3.77395327552431e-19
219547.000803555,2.91060854947302e-19
220019.144891304,3.7960609215892e-19
220491.288979054,3.17577087040409e-19
220963.433066803,3.23664118235097e-19
221435.577154553,3.75183209439389e-19
221907.721242302,2.77307100069884e-19
222379.865330052,3.77897632885501e-19
222852.009417802,3.117742008075e-19
223324.153505551,3.15713232315654e-19
223796.297593301,3.71012261651222e-19
224268.44168105,2.71413735437683e-19
224740.5857688,3.72626258269801e-19
225212.72985655,3.08709927458645e-19
225684.873944299,3.03379344325611e-19
226157.018032049,3.71276625635757e-19
226629.162119798,2.66869186452082e-19
227101.306207548,3.5803570233286e-19
227573.450295297,3.15857978723701e-19
228045.594383047,2.84244916157553e-19
228517.738470797,3.76534100810378e-19
228989.882558546,2.54659591752986e-19
229462.026646296,3.48704015266717e-19
229934.170734045,3.15820282419828e-19
230406.314821795,2.726883207857e-19
230878.458909545,3.68125995911929e-19
231350.602997294,2.5411301606357e-19
231822.747085044,3.35388181981521e-19
232294.891172793,3.18747389655974e-19
232767.035260543,2.60797168576405e-19
233239.179348292,3.64089201463292e-19
233711.323436042,2.51030629592324e-19
234183.467523792,3.26695604471791e-19
234655.611611541,3.13879992762813e-19
235127.755699291,2.54887755975286e-19
235599.89978704,3.53539500969737e-19
236072.04387479,2.50273143993149e-19
236544.187962539,3.12791309334791e-19
237016.332050289,3.13978512591202e-19
237488.476138039,2.44069381183167e-19
237960.620225788,3.46822213692208e-19
238432.764313538,2.50185067767579e-19
238904.908401287,2.99442430473465e-19
239377.052489037,3.1593454926515e-19
239849.196576787,2.33711584918879e-19
240321.340664536,3.45150117027825e-19
240793.484752286,2.48629338384656e-19
241265.628840035,2.89712274889353e-19
241737.772927785,3.12785894469593e-19
242209.917015534,2.32011820532269e-19
242682.061103284,3.34322583624192e-19
243154.205191034,2.48541300675888e-19
243626.349278783,2.77675805497346e-19
244098.493366533,3.09061517251617e-19
244570.637454282,2.29375131090638e-19
245042.781542032,3.20728025834409e-19
245514.925629782,2.50305793463981e-19
245987.069717531,2.69038490405526e-19
246459.213805281,3.04981460833992e-19
246931.35789303,2.2615925122382e-19
247403.50198078,3.11040506723201e-19
247875.646068529,2.51534251394446e-19
248347.790156279,2.61015323399387e-19
248819.934244029,2.97589343820477e-19
249292.078331778,2.27710360279831e-19
249764.222419528,2.97107432422744e-19
250236.366507277,2.56682533079368e-19
250708.510595027,2.4646280404418e-19
251180.654682776,2.97168929026895e-19
251652.798770526,2.22855424010945e-19
252124.942858276,2.88056705796549e-19
252597.086946025,2.51719325557132e-19
253069.231033775,2.42508473131818e-19
253541.375121524,2.84213652212173e-19
254013.519209274,2.28202276690747e-19
254485.663297024,2.707981651804e-19
254957.807384773,2.56726578535336e-19
255429.951472523,2.3225912446278e-19
255902.095560272,2.82450792255627e-19
256374.239648022,2.24444642772388e-19
256846.383735771,2.67662630908786e-19
257318.527823521,2.48477277149315e-19
257790.671911271,2.34061054717502e-19
258262.81599902,2.70760376819135e-19
258734.96008677,2.27469467373627e-19
259207.104174519,2.54669209490284e-19
259679.248262269,2.48469939163145e-19
260151.392350018,2.29071161894469e-19
260623.536437768,2.64296970635917e-19
261095.680525518,2.25393929467017e-19
261567.824613267,2.47095371876272e-19
262039.968701017,2.47166262449225e-19
262512.112788766,2.27123162793166e-19
262984.256876516,2.53580065698092e-19
263456.400964266,2.29948229065882e-19
263928.545052015,2.37617693545507e-19
264400.689139765,2.46326555927191e-19
264872.833227514,2.24059092523942e-19
265344.977315264,2.45242358798152e-19
265817.121403013,2.31800672416981e-19
266289.265490763,2.30217716847872e-19
266761.409578513,2.39412211834707e-19
267233.553666262,2.25090113846948e-19
267705.697754012,2.3515421345416e-19
268177.841841761,2.30047496976542e-19
268649.985929511,2.25635494338356e-19
269122.13001726,2.3152057224811e-19
269594.27410501,2.26986807928547e-19
270066.41819276,2.2574560405584e-19
270538.562280509,2.2802889683542e-19
271010.706368259,2.23874169453652e-19
271482.850456008,2.2401977546494e-19
271954.994543758,2.29126607575182e-19
272427.138631508,2.15823347021694e-19
272899.282719257,2.30325045824586e-19
273371.426807007,2.15841636083974e-19
273843.570894756,2.22701938276898e-19
274315.714982506,2.24226418749541e-19
274787.859070255,2.11783426565683e-19
275260.003158005,2.25065124481829e-19
275732.147245755,2.15031782088981e-19
276204.291333504,2.14095693219987e-19
276676.435421254,2.26913409420316e-19
277148.579509003,2.0132645954306e-19
277620.723596753,2.27087009638752e-19
278092.867684503,2.11259601850835e-19
278565.011772252,2.10095765092514e-19
279037.155860002,2.23994537704233e-19
279509.299947751,2.00898054421173e-19
279981.444035501,2.19809182603105e-19
280453.58812325,2.16211998075035e-19
280925.732211,1.96862404633659e-19
281397.87629875,2.2974178302599e-19
281870.020386499,1.93553856684421e-19
282342.164474249,2.17245571529619e-19
282814.308561998,2.1301439268353e-19
283286.452649748,1.9241808843962e-19
283758.596737497,2.26692461955822e-19
284230.740825247,1.9124381664363e-19
284702.884912997,2.09288657330503e-19
285175.029000746,2.15092190578292e-19
285647.173088496,1.84934800912029e-19
286119.317176245,2.26414796739665e-19
286591.461263995,1.87418072849678e-19
287063.605351745,2.05981800423474e-19
287535.749439494,2.15345223416912e-19
288007.893527244,1.78328113185449e-19
288480.037614993,2.25503367321182e-19
288952.181702743,1.84570378957359e-19
289424.325790492,2.0070140615521e-19
289896.469878242,2.14252790635667e-19
290368.613965992,1.72661724601424e-19
290840.758053741,2.22284317031381e-19
291312.902141491,1.83719267995421e-19
291785.04622924,1.9313261646266e-19
292257.19031699,2.15384435204227e-19
292729.334404739,1.673715749202e-19
293201.478492489,2.19189826219456e-19
293673.622580239,1.83569067401728e-19
294145.766667988,1.87517195602346e-19
294617.910755738,2.14968838315382e-19
295090.054843487,1.64148341935016e-19
295562.198931237,2.16165730923606e-19
296034.343018987,1.8377460826774e-19
296506.487106736,1.81427169489999e-19
296978.631194486,2.14091205026908e-19
297450.775282235,1.61298129055715e-19
297922.919369985,2.12688950081613e-19
298395.063457734,1.82417050196298e-19
298867.207545484,1.74974687080872e-19
299339.351633234,2.14809225998942e-19
299811.495720983,1.57454718692574e-19
300283.639808733,2.09026389720098e-19
300755.783896482,1.80984464174308e-19
301227.927984232,1.72114055553635e-19
301700.072071981,2.1169762094679e-19
302172.216159731,1.57891585338028e-19
302644.360247481,1.99998997993233e-19
303116.50433523,1.85924809677692e-19
303588.64842298,1.64199911426475e-19
304060.792510729,2.10887978696144e-19
304532.936598479,1.56082653850539e-19
305005.080686229,1.94582296889181e-19
305477.224773978,1.85892800048705e-19
305949.368861728,1.59328160045176e-19
306421.512949477,2.06652964722074e-19
306893.657037227,1.56074972943146e-19
307365.801124976,1.87591050822727e-19
307837.945212726,1.84964546359727e-19
308310.089300476,1.55426944543858e-19
308782.233388225,2.04071889412619e-19
309254.377475975,1.54716180381931e-19
309726.521563724,1.84075821312898e-19
310198.665651474,1.83779576568923e-19
310670.809739224,1.53281602566665e-19
311142.953826973,2.01098259280017e-19
311615.097914723,1.53486818247475e-19
312087.242002472,1.80400398210584e-19
312559.386090222,1.81115433014091e-19
313031.530177971,1.51879294708975e-19
313503.674265721,1.94968303892441e-19
313975.818353471,1.56222754110165e-19
314447.96244122,1.71447934363681e-19
314920.10652897,1.83586050233119e-19
315392.250616719,1.47939807432738e-19
315864.394704469,1.92096785858279e-19
316336.538792218,1.5528634391966e-19
316808.682879968,1.67710737467454e-19
317280.826967718,1.8131323021812e-19
317752.971055467,1.49394272173689e-19
318225.115143217,1.83443562967082e-19
318697.259230966,1.58753694975692e-19
319169.403318716,1.62266734511047e-19
319641.547406466,1.80145830067888e-19
320113.691494215,1.47321044651495e-19
320585.835581965,1.78911541868517e-19
321057.979669714,1.57945985416543e-19
321530.123757464,1.59718745340466e-19
322002.267845213,1.74606761379329e-19
322474.411932963,1.47884888820985e-19
322946.556020713,1.73143073423624e-19
323418.700108462,1.58066033439921e-19
323890.844196212,1.55478504178897e-19
324362.988283961,1.72350683141472e-19
324835.132371711,1.47600482367777e-19
325307.27645946,1.68438891520791e-19
325779.42054721,1.58008190096002e-19
326251.56463496,1.52665204794295e-19
326723.708722709,1.69603371579277e-19
327195.852810459,1.47571343860242e-19
327667.996898208,1.63035386589034e-19
328140.140985958,1.5807967697543e-19
328612.285073708,1.50042775176458e-19
329084.429161457,1.65070304791311e-19
329556.573249207,1.48409800437296e-19
330028.717336956,1.5744756246769e-19
330500.861424706,1.57445171740322e-19
330973.005512455,1.48177395053883e-19
331445.149600205,1.61112408373619e-19
331917.293687955,1.49158891179305e-19
332389.437775704,1.53390906000472e-19
332861.581863454,1.5669374214317e-19
333333.725951203,1.47486144316448e-19
333805.870038953,1.58058184205778e-19
334278.014126703,1.47788539241532e-19
334750.158214452,1.52443988430656e-19
335222.302302202,1.52993158211606e-19
335694.446389951,1.48956949913917e-19
336166.590477701,1.50760323464854e-19
336638.73456545,1.50358181834494e-19
337110.8786532,1.47531109379821e-19
337583.02274095,1.51951155281276e-19
338055.166828699,1.46468807070055e-19
338527.310916449,1.47605306693416e-19
338999.455004198,1.4988486365294e-19
339471.599091948,1.45767985780879e-19
339943.743179697,1.4696070071976e-19
340415.887267447,1.49483677823123e-19
340888.031355197,1.40970672850601e-19
341360.175442946,1.52705957892711e-19
341832.319530696,1.40562730616473e-19
342304.463618445,1.46857051039541e-19
342776.607706195,1.47228741912244e-19
343248.751793945,1.39480781467467e-19
343720.895881694,1.48523837583606e-19
344193.039969444,1.41851333139092e-19
344665.184057193,1.40771100821853e-19
345137.328144943,1.48685009973247e-19
345609.472232692,1.34601807351781e-19
346081.616320442,1.48174893490019e-19
346553.760408192,1.39955589289881e-19
347025.904495941,1.38070634375251e-19
347498.048583691,1.48196409815464e-19
347970.19267144,1.32485088062776e-19
348442.33675919,1.46527763712483e-19
348914.480846939,1.39639240233514e-19
349386.624934689,1.34628997191741e-19
349858.769022439,1.49329373758095e-19
350330.913110188,1.28748478073439e-19
350803.057197938,1.46095705198196e-19
351275.201285687,1.38787358110404e-19
351747.345373437,1.30857021294439e-19
352219.489461187,1.49456278350837e-19
352691.633548936,1.26190880551505e-19
353163.777636686,1.43904532622615e-19
353635.921724435,1.38827068682285e-19
354108.065812185,1.26249799557009e-19
354580.209899934,1.50060150064716e-19
355052.353987684,1.25084730698177e-19
355524.498075434,1.40103494631407e-19
355996.642163183,1.39909818953794e-19
356468.786250933,1.23042228330366e-19
356940.930338682,1.49669027416857e-19
357413.074426432,1.2433526373259e-19
357885.218514181,1.3579811809255e-19
358357.362601931,1.4141690424075e-19
358829.506689681,1.19580993092825e-19
359301.65077743,1.48528882281449e-19
359773.79486518,1.2205722035388e-19
360245.938952929,1.3382089388646e-19
360718.083040679,1.39873738660618e-19
361190.227128429,1.17541705630934e-19
361662.371216178,1.45679345091782e-19
362134.515303928,1.22289880320483e-19
362606.659391677,1.29708615358201e-19
363078.803479427,1.4133392325919e-19
363550.947567176,1.13212104277992e-19
364023.091654926,1.47083651816023e-19
364495.235742676,1.19747650455578e-19
364967.379830425,1.28700022460018e-19
365439.523918175,1.40040779442194e-19
365911.668005924,1.12473999282255e-19
366383.812093674,1.43589855201831e-19
366855.956181424,1.21012062195845e-19
367328.100269173,1.23935059040705e-19
367800.244356923,1.40950214221949e-19
368272.388444672,1.09832358435179e-19
368744.532532422,1.41541317411466e-19
369216.676620171,1.21061865697792e-19
369688.820707921,1.21295997308753e-19
370160.964795671,1.39340000980781e-19
370633.10888342,1.10393194314288e-19
371105.25297117,1.37279298457961e-19
371577.397058919,1.22477161587026e-19
372049.541146669,1.1748788663493e-19
372521.685234418,1.39547002231844e-19
372993.829322168,1.09514798351835e-19
373465.973409918,1.34164344529708e-19
373938.117497667,1.22895485740202e-19
374410.261585417,1.14854845380732e-19
374882.405673166,1.39078080073043e-19
375354.549760916,1.0720687536162e-19
375826.693848666,1.31890523590044e-19
376298.837936415,1.22130056167278e-19
376770.982024165,1.13138008967157e-19
377243.126111914,1.35921148329159e-19
377715.270199664,1.07593840471606e-19
378187.414287413,1.28199108441655e-19
378659.558375163,1.23256761106592e-19
379131.702462913,1.1018782814253e-19
379603.846550662,1.34424725802115e-19
380075.990638412,1.07958952563082e-19
380548.134726161,1.25089925361344e-19
381020.278813911,1.22904530800436e-19
381492.422901661,1.08844009233367e-19
381964.56698941,1.31680807569e-19
382436.71107716,1.08574450319839e-19
382908.855164909,1.21216741005344e-19
383380.999252659,1.22954980768183e-19
383853.143340408,1.07015406466239e-19
384325.287428158,1.29491447810266e-19
384797.431515908,1.08266410683346e-19
385269.575603657,1.18870837446458e-19
385741.719691407,1.22294697609548e-19
386213.863779156,1.05852748684712e-19
386686.007866906,1.27691060984906e-19
387158.151954655,1.0835805409717e-19
387630.296042405,1.16943967124183e-19
388102.440130155,1.21050151317904e-19
388574.584217904,1.06185924865379e-19
389046.728305654,1.24022372915738e-19
389518.872393403,1.0968867826152e-19
389991.016481153,1.13359148082187e-19
390463.160568903,1.20732119620954e-19
390935.304656652,1.05421412268297e-19
391407.448744402,1.20369064827068e-19
391879.592832151,1.10291606817174e-19
392351.736919901,1.11407794574059e-19
392823.88100765,1.18585653176122e-19
393296.0250954,1.05586284244483e-19
393768.16918315,1.16876489829514e-19
394240.313270899,1.11088554773394e-19
394712.457358649,1.09696198668132e-19
395184.601446398,1.16024240436681e-19
395656.745534148,1.06275024084087e-19
396128.889621897,1.14245111462129e-19
396601.033709647,1.11159662896824e-19
397073.177797397,1.07373255202126e-19
397545.321885146,1.14924907941001e-19
398017.465972896,1.05320217690966e-19
398489.610060645,1.1267309870819e-19
398961.754148395,1.09210888473576e-19
399433.898236145,1.06848194492306e-19
399906.042323894,1.12209270654637e-19
400378.186411644,1.06016733333888e-19
400850.330499393,1.09119397424812e-19
401322.474587143,1.10135021879531e-19
401794.618674892,1.04764480162463e-19
402266.762762642,1.1133627862606e-19
402738.906850392,1.05454936745398e-19
403211.050938141,1.08198973271289e-19
403683.195025891,1.08155400476894e-19
404155.33911364,1.06119555933427e-19
404627.48320139,1.06860739377433e-19
405099.62728914,1.08123882860418e-19
405571.771376889,1.04184249231103e-19
406043.915464639,1.08192144362486e-19
406516.059552388,1.05253684764954e-19
406988.203640138,1.04694510857576e-19
407460.347727887,1.0750958039767e-19
407932.491815637,1.03278979178839e-19
408404.635903387,1.05998274790311e-19
408876.779991136,1.05905559501658e-19
409348.924078886,1.0176767899293e-19
409821.068166635,1.07813447751663e-19
410293.212254385,1.02326445895378e-19
410765.356342134,1.04371881311644e-19
411237.500429884,1.05537136354468e-19
411709.644517634,1.00266762034388e-19
412181.788605383,1.07288681680468e-19
412653.932693133,1.01331751618183e-19
413126.076780882,1.01821612231518e-19
413598.220868632,1.06163613324024e-19
414070.364956382,9.76377709249688e-20
414542.509044131,1.06964409413835e-19
415014.653131881,9.9563213523269e-20
415486.79721963,1.00019490133223e-19
415958.94130738,1.06853997629875e-19
416431.085395129,9.47326056254977e-20
416903.229482879,1.06791376390304e-19
417375.373570629,9.88359483070577e-20
417847.517658378,9.83476207005212e-20
418319.661746128,1.0729164378574e-19
418791.805833877,9.26724295533284e-20
419263.949921627,1.06448154325092e-19
419736.094009376,9.83213991755232e-20
420208.238097126,9.67014942779506e-20
420680.382184876,1.0655447136335e-19
421152.526272625,9.22566693899903e-20
421624.670360375,1.03874244524764e-19
422096.814448124,9.94051088803067e-20
422568.958535874,9.34923774000509e-20
423041.102623624,1.07543822494613e-19
423513.246711373,9.00121375837111e-20
423985.390799123,1.03412309058779e-19
424457.534886872,9.87407801456483e-20
424929.678974622,9.24260975617455e-20
425401.823062371,1.06467347000697e-19
425873.967150121,9.01740604070731e-20
426346.111237871,1.00931016190375e-19
426818.25532562,1.00350492871461e-19
427290.39941337,8.8857791983042e-20
427762.543501119,1.08035663598046e-19
428234.687588869,8.8043943856295e-20
428706.831676618,1.00149092271546e-19
429178.975764368,9.93213378600412e-20
429651.119852118,8.79256609338222e-20
430123.263939867,1.06278411249989e-19
430595.408027617,8.81669718133919e-20
431067.552115366,9.67511420450608e-20
431539.696203116,1.00731551428213e-19
432011.840290866,8.55109700548463e-20
432483.984378615,1.05784241914531e-19
432956.128466365,8.72651730834387e-20
433428.272554114,9.59801342624791e-20
433900.416641864,1.00220079053456e-19
434372.560729613,8.47073151147989e-20
434844.704817363,1.03997685062444e-19
435316.848905113,8.75921791972571e-20
435788.992992862,9.41181392335363e-20
436261.137080612,9.97314094359672e-20
436733.281168361,8.34245813177068e-20
437205.425256111,1.02746309480528e-19
437677.56934386,8.76323284580845e-20
438149.71343161,9.17470851071334e-20
438621.85751936,1.00016634193603e-19
439094.001607109,8.19797256466324e-20
439566.145694859,1.01703290712409e-19
440038.289782608,8.77735075869469e-20
440510.433870358,8.97650867117314e-20
440982.577958107,1.00214095227797e-19
441454.722045857,8.11967159710038e-20
441926.866133607,1.00154960264169e-19
442399.010221356,8.85593637284921e-20
442871.154309106,8.78291136030053e-20
443343.298396855,9.95292524889084e-20
443815.442484605,8.12161360272494e-20
444287.586572355,9.77946366566025e-20
444759.730660104,8.89507704956611e-20
445231.874747854,8.60182932176826e-20
445704.018835603,9.83419502849768e-20
446176.162923353,8.1337008329923e-20
446648.307011103,9.53349585190862e-20
447120.451098852,8.89122787975391e-20
447592.595186602,8.51872056139339e-20
448064.739274351,9.67370555946361e-20
448536.883362101,8.16680462454474e-20
449009.02744985,9.28176391034338e-20
449481.1715376,9.0109790146054e-20
449953.31562535,8.29549778590624e-20
450425.459713099,9.66877340628986e-20
450897.603800849,8.03980876933553e-20
451369.747888598,9.23600601565869e-20
451841.891976348,8.92033937867978e-20
452314.036064097,8.19115881210837e-20
452786.180151847,9.49802008889376e-20
453258.324239597,8.09393572579304e-20
453730.468327346,8.98596870511439e-20
454202.612415096,8.91937076962806e-20
454674.756502845,8.06124021068593e-20
455146.900590595,9.39134825474578e-20
455619.044678345,8.12564487987311e-20
456091.188766094,8.81027476347061e-20
456563.332853844,8.8773906465357e-20
457035.476941593,8.08640987239308e-20
457507.621029343,9.1697696967201e-20
457979.765117092,8.2173127836253e-20
458451.909204842,8.62772643853808e-20
458924.053292592,8.81680789619153e-20
459396.197380341,8.08354935966858e-20
459868.341468091,8.95494056891576e-20
460340.48555584,8.27858632210344e-20
460812.62964359,8.43918053863578e-20
461284.773731339,8.76791462441729e-20
461756.917819089,8.02236655234917e-20
462229.061906839,8.84318514551219e-20
462701.205994588,8.21405144726465e-20
463173.350082338,8.37548537774862e-20
463645.494170087,8.62981553170996e-20
464117.638257837,8.08970342894081e-20
464589.782345587,8.59258521296296e-20
465061.926433336,8.31127778480914e-20
465534.070521086,8.20583933283278e-20
466006.214608835,8.59717127441991e-20
466478.358696585,8.01890816962501e-20
466950.502784334,8.46916829709392e-20
467422.646872084,8.26767887591684e-20
467894.790959834,8.1476514757008e-20
468366.935047583,8.37247866145211e-20
468839.079135333,8.09604951235338e-20
469311.223223082,8.25600250204713e-20
469783.367310832,8.25652776918041e-20
470255.511398581,8.04077031655375e-20
470727.655486331,8.25032439046511e-20
471199.799574081,8.13809691864403e-20
471671.94366183,8.10947226463223e-20
472144.08774958,8.19253968355526e-20
472616.231837329,8.03085880075196e-20
473088.375925079,8.13258443982444e-20
473560.520012829,8.15795420739656e-20
474032.664100578,7.96073821656737e-20
474504.808188328,8.15779851569392e-20
474976.952276077,8.00368115741717e-20
475449.096363827,7.98347637548638e-20
475921.240451576,8.16236255379462e-20
476393.384539326,7.82504685869223e-20
476865.528627076,8.10334345213971e-20
477337.672714825,7.97922069554467e-20
477809.816802575,7.83053053532538e-20
478281.960890324,8.18108600478726e-20
478754.104978074,7.73847779437018e-20
479226.249065824,7.98582536929266e-20
479698.393153573,8.0621996947051e-20
480170.537241323,7.63138724763938e-20
480642.681329072,8.21600057470186e-20
481114.825416822,7.67981236511143e-20
481586.969504571,7.84312268380534e-20
482059.113592321,8.15807190817258e-20
482531.257680071,7.38573208196968e-20
483003.40176782,8.2709663456986e-20
483475.54585557,7.553094660188e-20
483947.689943319,7.76922562287233e-20
484419.834031069,8.06878476699088e-20
484891.978118818,7.32499052892221e-20
485364.122206568,8.16401516712952e-20
485836.266294318,7.54803912381365e-20
486308.410382067,7.59237282634468e-20
486780.554469817,8.13335610737185e-20
487252.698557566,7.17415687332854e-20
487724.842645316,8.18034260118716e-20
488196.986733066,7.41914285857446e-20
488669.130820815,7.588680716589e-20
489141.274908565,8.06497974473137e-20
489613.418996314,7.12593139992866e-20
490085.563084064,8.02374941483734e-20
490557.707171813,7.51196490694565e-20
491029.851259563,7.34477616826275e-20
491501.995347312,8.18584927488322e-20
491974.139435062,6.88862628554498e-20
492446.283522812,8.06130470849927e-20
492918.427610561,7.45732506322016e-20
493390.571698311,7.23486711709629e-20
493862.71578606,8.1475864085379e-20
494334.85987381,6.87607511511928e-20
494807.00396156,7.91681138507837e-20
495279.148049309,7.54199049954668e-20
495751.292137059,7.05795102658933e-20
496223.436224808,8.17401196264653e-20
496695.580312558,6.82851076336563e-20
497167.724400308,7.81517159026205e-20
497639.868488057,7.55434390660585e-20
498112.012575807,6.95629322479009e-20
498584.156663556,8.09394768614066e-20
499056.300751306,6.81373895654385e-20
499528.444839055,7.67979403205413e-20
500000.588926805,7.55423754945483e-20
500472.733014555,6.82497517872495e-20
500944.877102304,8.05584369107592e-20
501417.021190054,6.78065343559261e-20
501889.165277803,7.56004560260889e-20
502361.309365553,7.56058883716186e-20
502833.453453302,6.72360700555108e-20
503305.597541052,8.03053026653221e-20
503777.741628802,6.75162520619864e-20
504249.885716551,7.41562280093344e-20
504722.029804301,7.61564049242348e-20
505194.17389205,6.5985929898595e-20
505666.3179798,7.96920800111099e-20
506138.46206755,6.72079760258136e-20
506610.606155299,7.29817664759988e-20
507082.750243049,7.59527366044722e-20
507554.894330798,6.51514152692434e-20
508027.038418548,7.83148149663456e-20
508499.182506297,6.79033603370071e-20
508971.326594047,7.12730340326904e-20
509443.470681797,7.60874991576745e-20
509915.614769546,6.42499197065309e-20
510387.758857296,7.81004391341919e-20
510859.902945045,6.75684038141021e-20
511332.047032795,7.08329104904998e-20
511804.191120545,7.49677546777637e-20
512276.335208294,6.5027257705201e-20
512748.479296044,7.60516325152555e-20
513220.623383793,6.85893847190698e-20
513692.767471543,6.87606394681883e-20
514164.911559292,7.54594661423533e-20
514637.055647042,6.40890239439536e-20
515109.199734792,7.52448809333106e-20
515581.343822541,6.84749381616082e-20
516053.487910291,6.78285189470937e-20
516525.63199804,7.47103878242937e-20
516997.77608579,6.43579687347851e-20
517469.920173539,7.34707034986532e-20
517942.064261289,6.92277352250859e-20
518414.208349039,6.62689635417543e-20
518886.352436788,7.47534297282234e-20
519358.496524538,6.40511222033839e-20
519830.640612287,7.25348092545841e-20
520302.784700037,6.88616258401961e-20
520774.928787787,6.6019839779189e-20
521247.072875536,7.35605717680493e-20
521719.216963286,6.40934057372521e-20
522191.361051035,7.1129058488076e-20
522663.505138785,6.85994557225928e-20
523135.649226534,6.5566775665387e-20
523607.793314284,7.21250629405283e-20
524079.937402034,6.44145901084767e-20
524552.081489783,6.97767727391166e-20
525024.225577533,6.88448382848381e-20
525496.369665282,6.45232307229694e-20
525968.513753032,7.17514168977018e-20
526440.657840781,6.44704282077047e-20
526912.801928531,6.88384336466923e-20
527384.946016281,6.85234161731473e-20
527857.09010403,6.42616679045799e-20
528329.23419178,7.08240344433428e-20
528801.378279529,6.4835129985992e-20
529273.522367279,6.73154295295667e-20
529745.666455029,6.83820337359796e-20
530217.810542778,6.41523550649063e-20
530689.954630528,6.94529248560078e-20
531162.098718277,6.49969718290802e-20
531634.242806027,6.64131430198311e-20
532106.386893776,6.77116977202541e-20
532578.530981526,6.45222678181256e-20
533050.675069276,6.79254705199817e-20
533522.819157025,6.53210125265662e-20
533994.963244775,6.59414941749398e-20
534467.107332524,6.6759477949205e-20
534939.251420274,6.50766220205269e-20
535411.395508023,6.6487291680982e-20
535883.539595773,6.55450859758225e-20
536355.683683523,6.50848397538455e-20
536827.827771272,6.63085778731016e-20
537299.971859022,6.47173464529773e-20
537772.115946771,6.55562958036012e-20
538244.260034521,6.50852719688763e-20
538716.404122271,6.47278226514757e-20
539188.54821002,6.52972362620183e-20
539660.69229777,6.4791619013561e-20
540132.836385519,6.41618802520294e-20
540604.980473269,6.55205999779166e-20
541077.124561018,6.38455846403388e-20
541549.268648768,6.46677051503483e-20
542021.412736518,6.49165487469922e-20
542493.556824267,6.32840577282698e-20
542965.700912017,6.53802482605667e-20
543437.844999766,6.34455543321673e-20
543909.989087516,6.37237398821037e-20
544382.133175266,6.51991725717442e-20
544854.277263015,6.23900825083893e-20
545326.421350765,6.44607441553594e-20
545798.565438514,6.39681011559522e-20
546270.709526264,6.21308436171668e-20
546742.853614013,6.57229247235892e-20
547214.997701763,6.11825732655641e-20
547687.141789513,6.42440189119393e-20
548159.285877262,6.39911136859353e-20
548631.429965012,6.12562111772847e-20
549103.574052761,6.54750202557182e-20
549575.718140511,6.1159321874836e-20
550047.86222826,6.33707834935987e-20
550520.00631601,6.45786041677992e-20
550992.15040376,5.9710639434322e-20
551464.294491509,6.6222934538971e-20
551936.438579259,5.99506378145371e-20
552408.582667008,6.34266588482275e-20
552880.726754758,6.38183787850109e-20
553352.870842507,5.93331444724185e-20
553825.014930257,6.54493930365631e-20
554297.159018007,6.00035215378821e-20
554769.303105756,6.20872292739061e-20
555241.447193506,6.44160916680002e-20
555713.591281255,5.7861208376889e-20
556185.735369005,6.56755653331593e-20
556657.879456755,5.96610400640971e-20
557130.023544504,6.12534899542891e-20
557602.167632254,6.45373459106489e-20
558074.311720003,5.71098011631203e-20
558546.455807753,6.54158120130593e-20
559018.599895502,5.95683017112761e-20
559490.743983252,6.00476989229082e-20
559962.888071002,6.48066845537496e-20
560435.032158751,5.62830343154507e-20
560907.176246501,6.49888440272456e-20
561379.32033425,5.91244436907669e-20
561851.464422,5.93769196520282e-20
562323.60850975,6.46606952341971e-20
562795.752597499,5.56692231336808e-20
563267.896685249,6.43805088815196e-20
563740.040772998,5.92391873836021e-20
564212.184860748,5.86727253299582e-20
564684.328948497,6.45511743868526e-20
565156.473036247,5.52843207486173e-20
565628.617123997,6.38697498781893e-20
566100.761211746,5.9615260312784e-20
566572.905299496,5.75323184011108e-20
567045.049387245,6.45379591289871e-20
567517.193474995,5.51852338282112e-20
567989.337562745,6.27872454231101e-20
568461.481650494,6.0165607273364e-20
568933.625738244,5.60554778744137e-20
569405.769825993,6.48522237112706e-20
569877.913913743,5.46555226072201e-20
570350.058001492,6.20486157979557e-20
570822.202089242,5.99916644691313e-20
571294.346176992,5.56850007072751e-20
571766.490264741,6.40185513033956e-20
572238.634352491,5.51459907992792e-20
572710.77844024,6.06428997527323e-20
573182.92252799,6.06351523926095e-20
573655.066615739,5.45217340933324e-20
574127.210703489,6.42810565494255e-20
574599.354791239,5.4424881018398e-20
575071.498878988,6.04507422171744e-20
575543.642966738,5.98223958220432e-20
576015.787054487,5.45246813973293e-20
576487.931142237,6.32425978091782e-20
576960.075229987,5.46436664405491e-20
577432.219317736,5.894347564769e-20
577904.363405486,6.04485851053935e-20
578376.507493235,5.34351720995959e-20
578848.651580985,6.31372386090226e-20
579320.795668734,5.42735617763912e-20
579792.939756484,5.85192710303355e-20
580265.083844234,6.02649445568616e-20
580737.227931983,5.33555066403762e-20
581209.372019733,6.19238267014994e-20
581681.516107482,5.52018224513983e-20
582153.660195232,5.70730350962422e-20
582625.804282981,6.04591111789629e-20
583097.948370731,5.28968292647891e-20
583570.092458481,6.12482587999316e-20
584042.23654623,5.53841848493938e-20
584514.38063398,5.61335732673759e-20
584986.524721729,6.01100564449327e-20
585458.668809479,5.2933801520275e-20
585930.812897229,6.03912298240597e-20
586402.956984978,5.52581238252841e-20
586875.101072728,5.5734764130769e-20
587347.245160477,5.96555148120576e-20
587819.389248227,5.30747855777996e-20
588291.533335976,5.94928733020859e-20
588763.677423726,5.53823777125717e-20
589235.821511476,5.53073367090659e-20
589707.965599225,5.92030926012054e-20
590180.109686975,5.30803141880724e-20
590652.253774724,5.84787303964054e-20
591124.397862474,5.56078885630895e-20
591596.541950224,5.44348236101734e-20
592068.686037973,5.88471343176775e-20
592540.830125723,5.29564723595075e-20
593012.974213472,5.74135646176353e-20
593485.118301222,5.5702283629888e-20
593957.262388971,5.38969037534297e-20
594429.406476721,5.82379256011793e-20
594901.550564471,5.3098234946214e-20
595373.69465222,5.63808066296637e-20
595845.83873997,5.59981316991107e-20
596317.982827719,5.3432084265548e-20
596790.126915469,5.77121490983173e-20
597262.271003218,5.29281693210176e-20
597734.415090968,5.62218805032532e-20
598206.559178718,5.52140876726883e-20
598678.703266467,5.3754898352624e-20
599150.847354217,5.62848788435238e-20
599622.991441966,5.36509917371035e-20
600095.135529716,5.50518280404556e-20
600567.279617466,5.51310251817619e-20
601039.423705215,5.33892351823744e-20
601511.567792965,5.58407034803433e-20
601983.711880714,5.35786756928627e-20
602455.855968464,5.45683508806911e-20
602928.000056213,5.47127728603175e-20
603400.144143963,5.38021956222235e-20
603872.288231713,5.47243554746702e-20
604344.432319462,5.40456612448406e-20
604816.576407212,5.38114978195142e-20
605288.720494961,5.46234156089722e-20
605760.864582711,5.37386559177744e-20
606233.00867046,5.37868192569723e-20
606705.15275821,5.41814843962409e-20
607177.29684596,5.33665472056991e-20
607649.440933709,5.39503095268821e-20
608121.585021459,5.37702273287211e-20
608593.729109208,5.29748435864386e-20
609065.873196958,5.40294680330188e-20
609538.017284708,5.32025855011462e-20
610010.161372457,5.31047584609479e-20
610482.305460207,5.41150147860288e-20
610954.449547956,5.20663535718769e-20
611426.593635706,5.41697091656272e-20
611898.737723455,5.27750524125003e-20
612370.881811205,5.27811923987737e-20
612843.025898955,5.38184033619741e-20
613315.169986704,5.17412204958871e-20
613787.314074454,5.37701184751291e-20
614259.458162203,5.27772012263153e-20
614731.602249953,5.16634365307063e-20
615203.746337702,5.42948259372026e-20
615675.890425452,5.07257836082162e-20
616148.034513202,5.38752400158648e-20
616620.178600951,5.22481446473052e-20
617092.322688701,5.1123485952225e-20
617564.46677645,5.45403881477991e-20
618036.6108642,5.0151628766401e-20
618508.75495195,5.347643059028e-20
618980.899039699,5.25225047067915e-20
619453.043127449,5.04071773965818e-20
619925.187215198,5.47163458253619e-20
620397.331302948,4.97853031830161e-20
620869.475390697,5.29420249495759e-20
621341.619478447,5.29134156348999e-20
621813.763566197,4.95056823369342e-20
622285.907653946,5.45819335959623e-20
622758.051741696,4.96941954081072e-20
623230.195829445,5.22187219367425e-20
623702.339917195,5.301379710088e-20
624174.484004944,4.87612765413113e-20
624646.628092694,5.4473268019312e-20
625118.772180444,4.95820083022753e-20
625590.916268193,5.1504625360195e-20
626063.060355943,5.31940900153268e-20
626535.204443692,4.80717780811862e-20
627007.348531442,5.46781317123176e-20
627479.492619192,4.90672465197636e-20
627951.636706941,5.12345159534191e-20
628423.780794691,5.31528291037441e-20
628895.92488244,4.74614364652689e-20
629368.06897019,5.46125404860271e-20
629840.213057939,4.8663772111158e-20
630312.357145689,5.07069303795994e-20
630784.501233439,5.29416111480921e-20
631256.645321188,4.71155603850139e-20
631728.789408938,5.39722620748184e-20
632200.933496687,4.89960699307642e-20
632673.077584437,4.94666378992591e-20
633145.221672187,5.35703571009514e-20
633617.365759936,4.64689824028519e-20
634089.509847686,5.37243824936621e-20
634561.653935435,4.89154225424031e-20
635033.798023185,4.90861250628814e-20
635505.942110934,5.33934364571423e-20
635978.086198684,4.65469900142956e-20
636450.230286434,5.26537085189101e-20
636922.374374183,4.96235968724527e-20
637394.518461933,4.80395365396062e-20
637866.662549682,5.36828821535726e-20
638338.806637432,4.58006793086459e-20
638810.950725182,5.2657342916205e-20
639283.094812931,4.92313390205051e-20
639755.238900681,4.78326501831577e-20
640227.38298843,5.30516693255067e-20
640699.52707618,4.61341634251661e-20
641171.671163929,5.17265313113017e-20
641643.815251679,4.97191755734884e-20
642115.959339428,4.68949036397234e-20
642588.103427178,5.34059878187823e-20
643060.247514928,4.57931893066573e-20
643532.391602677,5.12768261979451e-20
644004.535690427,4.97385609277872e-20
644476.679778176,4.65416973966172e-20
644948.823865926,5.29563017848165e-20
645420.967953676,4.58354664815716e-20
645893.112041425,5.03366147065929e-20
646365.256129175,4.99492420068881e-20
646837.400216924,4.59407786381485e-20
647309.544304674,5.25236549880976e-20
647781.688392424,4.58451492561383e-20
648253.832480173,4.96314186832185e-20
648725.976567923,4.99637827565285e-20
649198.120655672,4.56386380478056e-20
649670.264743422,5.21284746841871e-20
650142.408831171,4.58805715538016e-20
650614.552918921,4.90406043189905e-20
651086.697006671,5.00624187858014e-20
651558.84109442,4.53255449039075e-20
652030.98518217,5.1693500631848e-20
652503.129269919,4.58098807464254e-20
652975.273357669,4.86316602675885e-20
653447.417445419,4.98633097550017e-20
653919.561533168,4.51155346595522e-20
654391.705620918,5.09020123467114e-20
654863.849708667,4.62281267987648e-20
655335.993796417,4.78862100464713e-20
655808.137884166,4.97559345239631e-20
656280.281971916,4.498709577435e-20
656752.426059666,5.04111281032064e-20
657224.570147415,4.64255117637295e-20
657696.714235165,4.74939458798518e-20
658168.858322914,4.92160935157265e-20
658641.002410664,4.56057735015563e-20
659113.146498413,4.9223010175954e-20
659585.290586163,4.70313608377931e-20
660057.434673913,4.65676872238742e-20
660529.578761662,4.94192288019454e-20
661001.722849412,4.51051019823838e-20
661473.866937161,4.90017773140854e-20
661946.011024911,4.6534593045551e-20
662418.15511266,4.66755157460875e-20
662890.29920041,4.86004676428251e-20
663362.44328816,4.53092901672891e-20
663834.587375909,4.82076726852892e-20
664306.731463659,4.67974247197531e-20
664778.875551408,4.60825452612631e-20
665251.019639158,4.84867171034303e-20
665723.163726908,4.51396740412986e-20
666195.307814657,4.79001165591537e-20
666667.451902407,4.65895820756233e-20
667139.595990156,4.60654145372263e-20
667611.740077906,4.76834469201831e-20
668083.884165655,4.5597219759231e-20
668556.028253405,4.68575835696273e-20
669028.172341155,4.68254378796576e-20
669500.316428904,4.56945401258637e-20
669972.460516654,4.69988510224145e-20
670444.604604403,4.58544200427355e-20
670916.748692153,4.62855982988201e-20
671388.892779903,4.66704414853047e-20
671861.036867652,4.5625028181525e-20
672333.180955402,4.64386450283144e-20
672805.325043151,4.60806080580968e-20
673277.469130901,4.60855922204165e-20
673749.61321865,4.60979155558318e-20
674221.7573064,4.59846501550623e-20
674693.90139415,4.58199762447523e-20
675166.045481899,4.62583070250862e-20
675638.189569649,4.56164878738129e-20
676110.333657398,4.58110138560831e-20
676582.477745148,4.60432650753291e-20
677054.621832898,4.52591248638204e-20
677526.765920647,4.61488523649314e-20
677998.910008397,4.52984328406501e-20
678471.054096146,4.55180413668521e-20
678943.198183896,4.60665734879614e-20
679415.342271645,4.45816702284994e-20
679887.486359395,4.63436162796391e-20
680359.630447145,4.49947012484181e-20
680831.774534894,4.51253491611209e-20
681303.918622644,4.62624294803715e-20
681776.062710393,4.39050272591321e-20
682248.206798143,4.65842368169061e-20
682720.350885892,4.4573565283133e-20
683192.494973642,4.47348142439507e-20
683664.639061392,4.63026735000725e-20
684136.783149141,4.34502296320684e-20
684608.927236891,4.62335602848641e-20
685081.07132464,4.46097936911997e-20
685553.21541239,4.39684380687022e-20
686025.359500139,4.65475767892424e-20
686497.503587889,4.28658671193288e-20
686969.647675639,4.61630448566449e-20
687441.791763388,4.44490210016361e-20
687913.935851138,4.36472145242067e-20
688386.079938887,4.64508098187894e-20
688858.224026637,4.28840678012287e-20
689330.368114387,4.56142034347252e-20
689802.512202136,4.4704408498124e-20
690274.656289886,4.29936042019088e-20
690746.800377635,4.67677444421218e-20
691218.944465385,4.24352831814171e-20
691691.088553134,4.52230763744283e-20
692163.232640884,4.49280402632021e-20
692635.376728634,4.23369765913476e-20
693107.520816383,4.69677866168658e-20
693579.664904133,4.18663108708895e-20
694051.808991882,4.50626688746778e-20
694523.953079632,4.49952376097908e-20
694996.097167381,4.18795592767369e-20
695468.241255131,4.67802154123358e-20
695940.385342881,4.19737061495469e-20
696412.52943063,4.45399005800636e-20
696884.67351838,4.53109583336034e-20
697356.817606129,4.12492945832964e-20
697828.961693879,4.68823227381632e-20
698301.105781629,4.17565442534167e-20
698773.249869378,4.42075007311295e-20
699245.393957128,4.50483462025657e-20
699717.538044877,4.11797240439411e-20
700189.682132627,4.62632640703963e-20
700661.826220376,4.19693548936217e-20
701133.970308126,4.32990153304264e-20
701606.114395876,4.55181953410541e-20
702078.258483625,4.03865020467241e-20
702550.402571375,4.64150859870879e-20
703022.546659124,4.16169350064364e-20
703494.690746874,4.31092509382235e-20
703966.834834624,4.54708561629322e-20
704438.978922373,4.01413203000068e-20
704911.123010123,4.61381607637908e-20
705383.267097872,4.17663782527424e-20
705855.411185622,4.24688139285678e-20
706327.555273371,4.56679920080926e-20
706799.699361121,3.98359840824641e-20
707271.843448871,4.56913193248964e-20
707743.98753662,4.19067535113392e-20
708216.13162437,4.19377654242992e-20
708688.275712119,4.56010866793435e-20
709160.419799869,3.97530425831378e-20
709632.563887618,4.50046369826207e-20
710104.707975368,4.23131458096921e-20
710576.852063118,4.14867729153192e-20
711048.996150867,4.54168065786993e-20
711521.140238617,3.97811959697458e-20
711993.284326366,4.45916882515644e-20
712465.428414116,4.25618632935576e-20
712937.572501866,4.10357236428077e-20
713409.716589615,4.52557018473557e-20
713881.860677365,3.97782859680586e-20
714354.004765114,4.42255428850393e-20
714826.148852864,4.25366825192172e-20
715298.292940613,4.05318739907498e-20
715770.437028363,4.5254814364063e-20
716242.581116113,3.95160766229926e-20
716714.725203862,4.38363802942628e-20
717186.869291612,4.24393296219497e-20
717659.013379361,4.0279058859081e-20
718131.157467111,4.49164940615626e-20
718603.30155486,3.96621324326796e-20
719075.44564261,4.31162015961323e-20
719547.58973036,4.28946224764895e-20
720019.733818109,3.96953256832683e-20
720491.877905859,4.48775228280386e-20
720964.021993608,3.95289977299057e-20
721436.166081358,4.29236621462739e-20
721908.310169108,4.24817498113432e-20
722380.454256857,3.99366094214991e-20
722852.598344607,4.38920883220624e-20
723324.742432356,4.01288636891073e-20
723796.886520106,4.19605079524639e-20
724269.030607856,4.27123491029735e-20
724741.174695605,3.95870179031187e-20
725213.318783355,4.36486602693898e-20
725685.462871104,4.00136415639434e-20
726157.606958854,4.19105293523979e-20
726629.751046603,4.23210341308847e-20
727101.895134353,3.98211407950913e-20
727574.039222102,4.29771559120139e-20
728046.183309852,4.05176665328232e-20
728518.327397602,4.12854924805861e-20
728990.471485351,4.2416932774823e-20
729462.615573101,3.95116443241871e-20
729934.75966085,4.28976061266803e-20
730406.9037486,4.03823572970072e-20
730879.04783635,4.10215100119195e-20
731351.191924099,4.19850699452734e-20
731823.336011849,3.97911602347174e-20
732295.480099598,4.21986290446724e-20
732767.624187348,4.05026294214063e-20
733239.768275097,4.06669065107452e-20
733711.912362847,4.17270420113228e-20
734184.056450597,4.00361546527762e-20
734656.200538346,4.14902450632362e-20
735128.344626096,4.07270588829835e-20
735600.488713845,4.04414939660279e-20
736072.632801595,4.14252376159358e-20
736544.776889345,4.01090798047987e-20
737016.920977094,4.10100516010532e-20
737489.065064844,4.07625327307585e-20
737961.209152593,4.01550939436781e-20
738433.353240343,4.10830860142191e-20
738905.497328092,4.0070248451726e-20
739377.641415842,4.06681878490203e-20
739849.785503592,4.05403347425199e-20
740321.929591341,4.00743216424597e-20
740794.073679091,4.06464054124836e-20
741266.21776684,4.02504198860817e-20
741738.36185459,4.0210537083139e-20
742210.50594234,4.05323677765529e-20
742682.650030089,4.00630988014611e-20
743154.794117839,4.02441674770157e-20
743626.938205588,4.04150841268039e-20
744099.082293338,3.99996329552218e-20
744571.226381087,4.01855651053039e-20
745043.370468837,4.03891843099084e-20
745515.514556587,3.94116013842367e-20
745987.658644336,4.0957283817638e-20
746459.802732086,3.93407642320318e-20
746931.946819835,4.01195544082327e-20
747404.090907585,4.02662755288907e-20
747876.234995335,3.92467940482414e-20
748348.379083084,4.07051563959732e-20
748820.523170834,3.93559498579508e-20
749292.667258583,3.96018829837461e-20
749764.811346333,4.07180902025142e-20
750236.955434082,3.86279218852294e-20
750709.099521832,4.08688432401595e-20
751181.243609581,3.9035638003996e-20
751653.387697331,3.96612829651717e-20
752125.531785081,4.05174504520625e-20
752597.67587283,3.83679993036409e-20
753069.81996058,4.07106184933221e-20
753541.964048329,3.89746827613867e-20
754014.108136079,3.9215456433254e-20
754486.252223829,4.05698057050188e-20
754958.396311578,3.78709729719965e-20
755430.540399328,4.07261379454547e-20
755902.684487077,3.88153757608206e-20
756374.828574827,3.87374218550672e-20
756846.972662576,4.08549923819657e-20
757319.116750326,3.74051912960739e-20
757791.260838075,4.06644911770443e-20
758263.404925825,3.88580192292586e-20
758735.549013575,3.83016831099568e-20
759207.693101324,4.10142527842863e-20
759679.837189074,3.71882738909937e-20
760151.981276824,4.03056674018182e-20
760624.125364573,3.91835105291016e-20
761096.269452323,3.76258009912673e-20
761568.413540072,4.12311472781215e-20
762040.557627822,3.68554397003996e-20
762512.701715572,4.01366007868386e-20
762984.845803321,3.90585831386665e-20
763456.989891071,3.7470503324343e-20
763929.13397882,4.10063580892949e-20
764401.27806657,3.6924008733386e-20
764873.422154319,3.96697631281152e-20
765345.566242069,3.93461675132574e-20
765817.710329818,3.7125017666224e-20
766289.854417568,4.10302348158342e-20
766761.998505317,3.67686534566455e-20
767234.142593067,3.94405771161135e-20
767706.286680817,3.96008693699169e-20
768178.430768566,3.65489365887422e-20
768650.574856316,4.10942124087433e-20
769122.718944066,3.65940497944342e-20
769594.863031815,3.91542911989669e-20
770067.007119565,3.96635735300673e-20
770539.151207314,3.60055727906994e-20
771011.295295064,4.11088016873414e-20
771483.439382813,3.65643094416263e-20
771955.583470563,3.86638912298377e-20
772427.727558313,3.97845044581528e-20
772899.871646062,3.57066358358492e-20
773372.015733812,4.10343977408113e-20
773844.159821561,3.65343894823458e-20
774316.303909311,3.83658951808694e-20
774788.44799706,3.9738391256372e-20
775260.59208481,3.56940487767285e-20
775732.73617256,4.05540304664696e-20
776204.880260309,3.67374327203442e-20
776677.024348059,3.7875022674463e-20
777149.168435808,3.97309494790449e-20
777621.312523558,3.55037515084642e-20
778093.456611308,4.0193721595129e-20
778565.600699057,3.69357442845695e-20
779037.744786807,3.73272239595616e-20
779509.888874556,3.99253802894869e-20
779982.032962306,3.52313928163501e-20
780454.177050056,4.00938915132859e-20
780926.321137805,3.69166493082997e-20
781398.465225555,3.71447909756985e-20
781870.609313304,3.9796753341937e-20
782342.753401054,3.53665424617854e-20
782814.897488803,3.95136031681579e-20
783287.041576553,3.73829928536328e-20
783759.185664302,3.65620098641941e-20
784231.329752052,3.98913684042396e-20
784703.473839802,3.510946394594e-20
785175.617927551,3.93997277356073e-20
785647.762015301,3.72105874624666e-20
786119.90610305,3.64741513740419e-20
786592.0501908,3.93515113944939e-20
787064.19427855,3.55164515811615e-20
787536.338366299,3.87398973809746e-20
788008.482454049,3.74724022231855e-20
788480.626541798,3.59907551094069e-20
788952.770629548,3.95184854851207e-20
789424.914717297,3.53476150625087e-20
789897.058805047,3.85683615659319e-20
790369.202892797,3.72896409864928e-20
790841.346980546,3.60361196900347e-20
791313.491068296,3.91163069464073e-20
791785.635156045,3.55133470348857e-20
792257.779243795,3.791855038634e-20
792729.923331545,3.75310262805524e-20
793202.067419294,3.56543612359591e-20
793674.211507044,3.88658989015646e-20
794146.355594793,3.55775566847779e-20
794618.499682543,3.75114677033164e-20
795090.643770293,3.75241343476781e-20
795562.787858042,3.55951277803191e-20
796034.931945791,3.84881338593904e-20
796507.076033541,3.58254709281753e-20
796979.220121291,3.71777451538391e-20
797451.36420904,3.74086170010189e-20
797923.50829679,3.57784414205172e-20
798395.652384539,3.80099846729229e-20
798867.796472289,3.59860962149785e-20
799339.940560039,3.69817002858961e-20
799812.084647788,3.71240626493164e-20
800284.228735538,3.59533612503872e-20
800756.372823288,3.74508760133789e-20
801228.516911037,3.62077848013602e-20
801700.660998786,3.66293965073944e-20
802172.805086536,3.70136869511325e-20
802644.949174286,3.58973357050558e-20
803117.093262035,3.72414899135528e-20
803589.237349785,3.62565694518239e-20
804061.381437534,3.63639004652968e-20
804533.525525284,3.69038387520878e-20
805005.669613034,3.6077811475315e-20
805477.813700783,3.67573044977011e-20
805949.957788533,3.64926560345957e-20
806422.101876282,3.58954864737326e-20
806894.245964032,3.70483011670477e-20
807366.390051781,3.58513489763938e-20
807838.534139531,3.65291761866109e-20
808310.678227281,3.62012982237752e-20
808782.82231503,3.61522030441278e-20
809254.96640278,3.62756874211625e-20
809727.110490529,3.63174206265554e-20
810199.254578279,3.5774654807082e-20
810671.398666029,3.65039812786049e-20
811143.542753778,3.5912007703981e-20
811615.686841528,3.6054768717104e-20
812087.830929277,3.63253316954321e-20
812559.975017027,3.57363335531698e-20
813032.119104777,3.61799707014675e-20
813504.263192526,3.61836499233941e-20
813976.407280275,3.55088388993181e-20
814448.551368025,3.66355144498555e-20
814920.695455775,3.52962144621071e-20
815392.839543524,3.62213536137746e-20
815864.983631274,3.60208573284362e-20
816337.127719023,3.53334663844518e-20
816809.271806773,3.65134151719306e-20
817281.415894523,3.52228587218719e-20
817753.559982272,3.59690983231182e-20
818225.704070022,3.61557297873279e-20
818697.848157772,3.49180334058598e-20
819169.992245521,3.67331455984954e-20
819642.13633327,3.50392314412157e-20
820114.28042102,3.57704898388182e-20
820586.42450877,3.63902471052243e-20
821058.568596519,3.45177873681307e-20
821530.712684269,3.69026210866877e-20
822002.856772018,3.48024977427411e-20
822475.000859768,3.55657255098154e-20
822947.144947518,3.65324601750723e-20
823419.289035267,3.41237588338063e-20
823891.433123017,3.67706191150358e-20
824363.577210766,3.48051469217189e-20
824835.721298516,3.52173348293101e-20
825307.865386266,3.66354781847088e-20
825780.009474015,3.37048213591968e-20
826252.153561765,3.67871644481275e-20
826724.297649514,3.48157424195212e-20
827196.441737264,3.48996767135272e-20
827668.585825013,3.66974381178143e-20
828140.729912763,3.34698518131923e-20
828612.874000513,3.68394071348384e-20
829085.018088262,3.47091105666598e-20
829557.162176012,3.46383995362573e-20
830029.306263761,3.67176745258102e-20
830501.450351511,3.33568130440362e-20
830973.594439261,3.65281264292887e-20
831445.73852701,3.48753949334573e-20
831917.882614759,3.41055836873285e-20
832390.026702509,3.69630328446535e-20
832862.170790259,3.30419325249606e-20
833334.314878008,3.63787770162098e-20
833806.458965758,3.50010727134028e-20
834278.603053507,3.37892664362754e-20
834750.747141257,3.69632164047183e-20
835222.891229007,3.31507549544051e-20
835695.035316756,3.59403576275253e-20
836167.179404506,3.53967708823164e-20
836639.323492255,3.32663369851297e-20
837111.467580005,3.72384759961253e-20
837583.611667754,3.29072121919467e-20
838055.755755504,3.58464495276466e-20
838527.899843254,3.5329458067644e-20
839000.043931003,3.31455460495838e-20
839472.188018753,3.70701859746091e-20
839944.332106502,3.2801475039038e-20
840416.476194252,3.5649296862826e-20
840888.620282002,3.53246012432582e-20
841360.764369751,3.29160166819706e-20
841832.908457501,3.69192452561834e-20
842305.05254525,3.2908533907572e-20
842777.196633,3.5322564152971e-20
843249.34072075,3.55329269142021e-20
843721.484808499,3.25115532124711e-20
844193.628896249,3.70373649835526e-20
844665.772983998,3.28930991242592e-20
845137.917071748,3.49381205258871e-20
845610.061159497,3.55676164406546e-20
846082.205247247,3.23948158786049e-20
846554.349334997,3.67177888357336e-20
847026.493422746,3.31031254880843e-20
847498.637510496,3.42792060703288e-20
847970.781598245,3.58749951946638e-20
848442.925685995,3.21018741556606e-20
848915.069773745,3.65826241413212e-20
849387.213861494,3.30270780806503e-20
849859.357949244,3.42402145770233e-20
850331.502036993,3.5616684465341e-20
850803.646124743,3.23445205346146e-20
851275.790212492,3.60901019718627e-20
851747.934300242,3.33512903849687e-20
852220.078387991,3.39019312866535e-20
852692.222475741,3.56453866473831e-20
853164.366563491,3.22951150992499e-20
853636.51065124,3.58686364487033e-20
854108.65473899,3.33834180637231e-20
854580.798826739,3.36675560132708e-20
855052.942914489,3.55966799480364e-20
855525.087002239,3.22465846811311e-20
855997.231089988,3.55222719467919e-20
856469.375177738,3.35754983398998e-20
856941.519265487,3.33615201710862e-20
857413.663353237,3.55775532771233e-20
857885.807440987,3.22599681096014e-20
858357.951528736,3.5208056263588e-20
858830.095616486,3.38210896323328e-20
859302.239704235,3.3042096212217e-20
859774.383791985,3.54863833830591e-20
860246.527879735,3.23936771409076e-20
860718.671967484,3.48431646540274e-20
861190.816055234,3.38462502292049e-20
861662.960142983,3.28698969348573e-20
862135.104230733,3.52699861335882e-20
862607.248318482,3.2476655712287e-20
863079.392406232,3.44333656784812e-20
863551.536493981,3.37663764975981e-20
864023.680581731,3.29180232087387e-20
864495.824669481,3.49023313183034e-20
864967.96875723,3.26030897631129e-20
865440.11284498,3.40917719566399e-20
865912.256932729,3.38948894881683e-20
866384.401020479,3.28451871188182e-20
866856.545108228,3.46805799291823e-20
867328.689195978,3.26512611825202e-20
867800.833283728,3.40032006307714e-20
868272.977371477,3.3710187419563e-20
868745.121459227,3.30176088800587e-20
869217.265546976,3.40875835888496e-20
869689.409634726,3.31356020723824e-20
870161.553722476,3.33631205449122e-20
870633.697810225,3.39624210936043e-20
871105.841897975,3.27429434161956e-20
871577.985985724,3.40247922220195e-20
872050.130073474,3.30252457397811e-20
872522.274161223,3.34147438698958e-20
872994.418248973,3.36241319025993e-20
873466.562336723,3.3082265558977e-20
873938.706424472,3.34995468662561e-20
874410.850512222,3.33776939766435e-20
874882.994599971,3.31407968132958e-20
875355.138687721,3.36082237675591e-20
875827.282775471,3.30071954289161e-20
876299.42686322,3.34288717143153e-20
876771.57095097,3.32203408705386e-20
877243.715038719,3.31715013123194e-20
877715.859126469,3.31778437004394e-20
878188.003214219,3.33117186335172e-20
878660.147301968,3.28824063797227e-20
879132.291389718,3.34042641891267e-20
879604.435477467,3.28591814484985e-20
880076.579565217,3.31573264734455e-20
880548.723652966,3.33165436763852e-20
881020.867740716,3.2562323465513e-20
881493.011828466,3.34898004748436e-20
881965.155916215,3.28485453222957e-20
882437.300003965,3.29012059658357e-20
882909.444091714,3.34108462799979e-20
883381.588179464,3.23462836040758e-20
883853.732267213,3.3452235625216e-20
884325.876354963,3.29294524129729e-20
884798.020442712,3.24288536920826e-20
885270.164530462,3.35936479414639e-20
885742.308618212,3.22018349041835e-20
886214.452705961,3.31785295891371e-20
886686.596793711,3.31071608967104e-20
887158.74088146,3.19952949251145e-20
887630.88496921,3.38106139637413e-20
888103.02905696,3.20371082289548e-20
888575.173144709,3.30298015762967e-20
889047.317232459,3.32297391296734e-20
889519.461320208,3.18025270467753e-20
889991.605407958,3.38564738958686e-20
890463.749495708,3.20177914263585e-20
890935.893583457,3.28459511592578e-20
891408.037671207,3.33912741767112e-20
891880.181758956,3.1428531065347e-20
892352.325846706,3.41115044551892e-20
892824.469934455,3.16743906368841e-20
893296.614022205,3.28507072007298e-20
893768.758109955,3.32688136548824e-20
894240.902197704,3.13137705300099e-20
894713.046285454,3.39952744478973e-20
895185.190373203,3.17086124291953e-20
895657.334460953,3.24261091029053e-20
896129.478548703,3.37108402842705e-20
896601.622636452,3.07723354174033e-20
897073.766724202,3.42242122019175e-20
897545.910811951,3.15584939878769e-20
898018.054899701,3.23668235671103e-20
898490.19898745,3.3668144169714e-20
898962.3430752,3.0713398539151e-20
899434.48716295,3.39107618531391e-20
899906.631250699,3.18929538152345e-20
900378.775338449,3.175702393527e-20
900850.919426198,3.38798921874123e-20
901323.063513948,3.04595586102247e-20
901795.207601697,3.38455242377802e-20
902267.351689447,3.18648423591518e-20
902739.495777196,3.14730541225047e-20
903211.639864946,3.39631011113115e-20
903683.783952696,3.04018805131408e-20
904155.928040445,3.36736443142563e-20
904628.072128195,3.19176631886843e-20
905100.216215944,3.13007735287722e-20
905572.360303694,3.40819761107879e-20
906044.504391444,3.0293772602764e-20
906516.648479193,3.35266146826511e-20
906988.792566943,3.2075240124829e-20
907460.936654692,3.10329150691549e-20
907933.080742442,3.41683592871044e-20
908405.224830192,3.01607137424592e-20
908877.368917941,3.33411484513768e-20
909349.513005691,3.21475676791326e-20
909821.65709344,3.08173235324404e-20
910293.80118119,3.40675613212924e-20
910765.945268939,3.02972949595176e-20
911238.089356689,3.28764362739044e-20
911710.233444439,3.2518276014301e-20
912182.377532188,3.04709122600395e-20
912654.521619938,3.41599857003767e-20
913126.665707687,3.0232789349991e-20
913598.809795437,3.27148367082752e-20
914070.953883187,3.26284138809369e-20
914543.097970936,3.02775019421534e-20
915015.242058686,3.40484795980457e-20
915487.386146435,3.02275347717891e-20
915959.530234185,3.2543124426679e-20
916431.674321934,3.25383558355577e-20
916903.818409684,3.01539617709047e-20
917375.962497434,3.38492626317144e-20
917848.106585183,3.03467309693456e-20
918320.250672933,3.2163027022393e-20
918792.394760682,3.26145889328237e-20
919264.538848432,3.00851415758033e-20
919736.682936181,3.36830984673957e-20
920208.827023931,3.04669852318336e-20
920680.971111681,3.18802829375894e-20
921153.11519943,3.27148006574071e-20
921625.25928718,3.01646856258046e-20
922097.403374929,3.32439413006909e-20
922569.547462679,3.07913493322695e-20
923041.691550429,3.15026737917356e-20
923513.835638178,3.28231919667779e-20
923985.979725928,3.00510246223329e-20
924458.123813677,3.29885570974041e-20
924930.267901427,3.09263288747306e-20
925402.411989176,3.1328832682186e-20
925874.556076926,3.27091007402441e-20
926346.700164676,3.00959067372412e-20
926818.844252425,3.27951186067095e-20
927290.988340175,3.09983387312434e-20
927763.132427924,3.12455554872106e-20
928235.276515674,3.25929657252945e-20
928707.420603424,3.02304329867876e-20
929179.564691173,3.24832105373162e-20
929651.708778923,3.1262933703358e-20
930123.852866672,3.09353538120492e-20
930595.996954422,3.26646487803286e-20
931068.141042172,3.00821756905116e-20
931540.285129921,3.23741262104976e-20
932012.429217671,3.12160612807024e-20
932484.57330542,3.08660667595317e-20
932956.71739317,3.22722324339933e-20
933428.861480919,3.04519632106317e-20
933901.005568669,3.17975886994665e-20
934373.149656418,3.15129371011508e-20
934845.293744168,3.05651844858553e-20
935317.437831918,3.22606090387139e-20
935789.581919667,3.05142025763687e-20
936261.726007417,3.16225071633164e-20
936733.870095166,3.13706207853829e-20
937206.014182916,3.08269789184013e-20
937678.158270666,3.17825833172857e-20
938150.302358415,3.07986319979537e-20
938622.446446165,3.12494876684023e-20
939094.590533914,3.14770543541333e-20
939566.734621664,3.07112823684349e-20
940038.878709413,3.16023538293052e-20
940511.022797163,3.07419620929605e-20
940983.166884913,3.12864005577395e-20
941455.310972662,3.12499925082717e-20
941927.455060412,3.08163182052401e-20
942399.599148161,3.13304918124653e-20
942871.743235911,3.09672399375911e-20
943343.887323661,3.11172060735244e-20
943816.03141141,3.11860271091568e-20
944288.17549916,3.09514157802517e-20
944760.319586909,3.10540860002752e-20
945232.463674659,3.12248995060378e-20
945704.607762408,3.08443905901022e-20
946176.751850158,3.11477216541524e-20
946648.895937908,3.10568129268832e-20
947121.040025657,3.06842894118294e-20
947593.184113407,3.14245684804732e-20
948065.328201156,3.06111798216155e-20
948537.472288906,3.10168202012621e-20
949009.616376656,3.11202711496715e-20
949481.760464405,3.04958888972197e-20
949953.904552155,3.13952708173851e-20
950426.048639904,3.06461956527129e-20
950898.192727654,3.0718361017607e-20
951370.336815403,3.13900527110894e-20
951842.480903153,3.02527328871905e-20
952314.624990902,3.13645762127734e-20
952786.769078652,3.06527354619025e-20
953258.913166402,3.05692024073192e-20
953731.057254151,3.14114398891513e-20
954203.201341901,3.01287462754211e-20
954675.345429651,3.1127858515026e-20
955147.4895174,3.0916071666804e-20
955619.633605149,3.00410262731714e-20
956091.777692899,3.17526282082858e-20
956563.921780649,2.96654367903644e-20
957036.065868398,3.13883271632531e-20
957508.209956148,3.06994154955603e-20
957980.354043897,2.99853900436327e-20
958452.498131647,3.17320768487862e-20
958924.642219397,2.97890078773761e-20
959396.786307146,3.10648585756689e-20
959868.930394896,3.10478842739533e-20
960341.074482645,2.95373861095738e-20
960813.218570395,3.21309876984376e-20
961285.362658145,2.94907375048123e-20
961757.506745894,3.10466724608148e-20
962229.650833644,3.10633335423516e-20
962701.794921393,2.94509307330728e-20
963173.939009143,3.1997017895141e-20
963646.083096892,2.95656367887347e-20
964118.227184642,3.07105505002658e-20
964590.371272392,3.13417957486009e-20
965062.515360141,2.91033339529076e-20
965534.659447891,3.21517458396889e-20
966006.80353564,2.94530109337834e-20
966478.94762339,3.06372559832305e-20
966951.09171114,3.14388827502399e-20
967423.235798889,2.89550410261855e-20
967895.379886639,3.21730517435369e-20
968367.523974388,2.94107869696642e-20
968839.668062138,3.04353446350118e-20
969311.812149887,3.16123847190582e-20
969783.956237637,2.86784287581656e-20
970256.100325387,3.20984639315654e-20
970728.244413136,2.94633817308476e-20
971200.388500886,3.01418657045602e-20
971672.532588635,3.17701580430898e-20
972144.676676385,2.84063330134007e-20
972616.820764135,3.2037280478168e-20
973088.964851884,2.9606114623979e-20
973561.108939634,2.98702516339507e-20
974033.253027383,3.18118489058447e-20
974505.397115133,2.84461659527149e-20
974977.541202882,3.18505933321704e-20
975449.685290632,2.97788204106789e-20
975921.829378382,2.96386487892738e-20
976393.973466131,3.18257463132886e-20
976866.117553881,2.85659585148699e-20
977338.26164163,3.14816622535458e-20
977810.40572938,3.00035489317667e-20
978282.54981713,2.93384738287073e-20
978754.693904879,3.19835288924726e-20
979226.837992629,2.83568536476629e-20
979698.982080378,3.14255874786376e-20
980171.126168128,3.00509662439287e-20
980643.270255877,2.92374246668082e-20
981115.414343627,3.19540043675074e-20
981587.558431376,2.83799129209071e-20
982059.702519126,3.12422941855517e-20
982531.846606876,3.03364660515318e-20
983003.990694625,2.88858033307796e-20
983476.134782375,3.21480625880827e-20
983948.278870124,2.82689943095398e-20
984420.422957874,3.1169792548655e-20
984892.567045624,3.03322881091921e-20
985364.711133373,2.88621047400555e-20
985836.855221123,3.18229400146104e-20
986308.999308872,2.8545781671349e-20
986781.143396622,3.06697365295096e-20
987253.287484371,3.05813258244729e-20
987725.431572121,2.8637571194578e-20
988197.57565987,3.16339772762457e-20
988669.71974762,2.87544765942537e-20
989141.86383537,3.04087031913e-20
989614.007923119,3.0656833987026e-20
990086.152010869,2.85630649484305e-20
990558.296098618,3.15414411893078e-20
991030.440186368,2.88676646761257e-20
991502.584274118,3.02287769483199e-20
991974.728361867,3.05760675005146e-20
992446.872449617,2.86395094874352e-20
992919.016537366,3.13106876842721e-20
993391.160625116,2.89925743361417e-20
993863.304712866,2.99194255171055e-20
994335.448800615,3.07076710726295e-20
994807.592888365,2.85373337453551e-20
995279.736976114,3.11608837231027e-20
995751.881063864,2.90437462507384e-20
996224.025151614,2.9865004649558e-20
996696.169239363,3.06049854394923e-20
997168.313327113,2.87188774990143e-20
997640.457414862,3.07630976795746e-20
998112.601502612,2.94938512150612e-20
998584.745590361,2.95229073233922e-20
999056.889678111,3.06932793765143e-20
999529.03376586,2.87239234552531e-20
1000001.17785361,3.06258655344837e-20
1000473.32194136,2.95621934803789e-20
1000945.46602911,2.94127946483707e-20
1001417.61011686,3.05032914551512e-20
1001889.75420461,2.8895264781438e-20
1002361.89829236,3.03082121815197e-20
1002834.04238011,2.96616604172516e-20
1003306.18646786,2.92840834720365e-20
1003778.33055561,3.03894843980355e-20
1004250.47464336,2.89940577174861e-20
1004722.61873111,3.01111260529742e-20
1005194.76281886,2.9753986204831e-20
1005666.9069066,2.91900834511635e-20
1006139.05099435,3.02871386322118e-20
1006611.1950821,2.91210159176859e-20
1007083.33916985,2.99424129163658e-20
1007555.4832576,2.97012704237918e-20
1008027.62734535,2.921844501138e-20
1008499.7714331,3.00334244408331e-20
1008971.91552085,2.93303008481347e-20
1009444.0596086,2.96135033481427e-20
1009916.20369635,2.96533505875201e-20
1010388.3477841,2.93609592852388e-20
1010860.49187185,2.96886069489e-20
1011332.6359596,2.95405402475774e-20
1011804.78004735,2.93888322584254e-20
1012276.9241351,2.96808066624141e-20
1012749.06822285,2.94962461552457e-20
1013221.2123106,2.94205695561168e-20
1013693.35639835,2.97093902545083e-20
1014165.5004861,2.93705212565244e-20
1014637.64457385,2.9562508653732e-20
1015109.7886616,2.9635520056013e-20
1015581.93274935,2.91536574022106e-20
1016054.0768371,2.99516570112657e-20
1016526.22092485,2.91016999920993e-20
1016998.36501259,2.96129847411451e-20
1017470.50910034,2.95150374178257e-20
1017942.65318809,2.9194209647279e-20
1018414.79727584,2.97869075383707e-20
1018886.94136359,2.92157764581357e-20
1019359.08545134,2.92786336798829e-20
1019831.22953909,2.99511431183092e-20
1020303.37362684,2.86844281845423e-20
1020775.51771459,3.01556592235447e-20
1021247.66180234,2.89761816284235e-20
1021719.80589009,2.92952658077509e-20
1022191.94997784,3.00244402032517e-20
1022664.09406559,2.85406901107267e-20
1023136.23815334,3.0071677272383e-20
1023608.38224109,2.91353791680666e-20
1024080.52632884,2.88524699685645e-20
1024552.67041659,3.03948036666896e-20
1025024.81450434,2.81391838908593e-20
1025496.95859209,3.0126357162698e-20
1025969.10267984,2.90813916827788e-20
1026441.24676759,2.87787362351205e-20
1026913.39085534,3.03399983675275e-20
1027385.53494309,2.81642201569444e-20
1027857.67903084,2.98928694750245e-20
1028329.82311858,2.93843808638068e-20
1028801.96720633,2.84976897371374e-20
1029274.11129408,3.04554492730447e-20
1029746.25538183,2.8103900010284e-20
1030218.39946958,2.987302778514e-20
1030690.54355733,2.94910759668598e-20
1031162.68764508,2.82299652509346e-20
1031634.83173283,3.06237882889671e-20
1032106.97582058,2.79860930732969e-20
1032579.11990833,2.97894589870421e-20
1033051.26399608,2.95668508842963e-20
1033523.40808383,2.79779236092209e-20
1033995.55217158,3.08395887615816e-20
1034467.69625933,2.78299971023623e-20
1034939.84034708,2.96860828999488e-20
1035411.98443483,2.97712509239059e-20
1035884.12852258,2.77882009309396e-20
1036356.27261033,3.09088077909077e-20
1036828.41669808,2.78751724118939e-20
1037300.56078583,2.94877844817437e-20
1037772.70487358,3.00555812746237e-20
1038244.84896133,2.75034928283815e-20
1038716.99304908,3.09649455287658e-20
1039189.13713683,2.78664997528398e-20
1039661.28122457,2.93627367469037e-20
1040133.42531232,3.00127741321366e-20
1040605.56940007,2.74970685369616e-20
1041077.71348782,3.06962338421585e-20
1041549.85757557,2.81018830814797e-20
1042022.00166332,2.89833263745494e-20
1042494.14575107,3.02683451650905e-20
1042966.28983882,2.72535187565512e-20
1043438.43392657,3.07531565633178e-20
1043910.57801432,2.80904458191765e-20
1044382.72210207,2.8967179118432e-20
1044854.86618982,3.01935776972878e-20
1045327.01027757,2.73347662015434e-20
1045799.15436532,3.04695710496338e-20
1046271.29845307,2.84825311533394e-20
1046743.44254082,2.84481050182227e-20
1047215.58662857,3.04893398264891e-20
1047687.73071632,2.70885677568019e-20
1048159.87480407,3.05359656576961e-20
1048632.01889182,2.8445865660415e-20
1049104.16297957,2.83229792949509e-20
1049576.30706732,3.04503812556311e-20
1050048.45115507,2.72552412439736e-20
1050520.59524281,3.02270559940621e-20
1050992.73933056,2.86688761026261e-20
1051464.88341831,2.81747631399385e-20
1051937.02750606,3.05071199522153e-20
1052409.17159381,2.73251794477388e-20
1052881.31568156,3.00297536926714e-20
1053353.45976931,2.88815972675874e-20
1053825.60385706,2.80540125723475e-20
1054297.74794481,3.04505284559006e-20
1054769.89203256,2.73808088932164e-20
1055242.03612031,2.98271639750631e-20
1055714.18020806,2.90248294113275e-20
1056186.32429581,2.78210704157235e-20
1056658.46838356,3.04144296975457e-20
1057130.61247131,2.74855643497101e-20
1057602.75655906,2.95448050269359e-20
1058074.90064681,2.92370412655854e-20
1058547.04473456,2.75979782491811e-20
1059019.18882231,3.04703261788343e-20
1059491.33291006,2.75343069949541e-20
1059963.47699781,2.94014104243611e-20
1060435.62108556,2.92601914541798e-20
1060907.76517331,2.76594555848666e-20
1061379.90926106,3.01842409973144e-20
1061852.05334881,2.7804175475998e-20
1062324.19743655,2.91245871763218e-20
1062796.3415243,2.92289567379004e-20
1063268.48561205,2.77330774888228e-20
1063740.6296998,2.9876611597284e-20
1064212.77378755,2.80587892534818e-20
1064684.9178753,2.88201595582498e-20
1065157.06196305,2.92525143452343e-20
1065629.2060508,2.77995525879439e-20
1066101.35013855,2.97622896839389e-20
1066573.4942263,2.81232733439133e-20
1067045.63831405,2.87361320371515e-20
1067517.7824018,2.92866027171944e-20
1067989.92648955,2.79335903158374e-20
1068462.0705773,2.95216021537941e-20
1068934.21466505,2.83357000835476e-20
1069406.3587528,2.85376842313172e-20
1069878.50284055,2.94225617318182e-20
1070350.6469283,2.78332139829258e-20
1070822.79101605,2.93963240808435e-20
1071294.9351038,2.84507616595718e-20
1071767.07919155,2.84416803603708e-20
1072239.2232793,2.92614912681773e-20
1072711.36736705,2.80341473876798e-20
1073183.51145479,2.90932056068266e-20
1073655.65554254,2.86666559049664e-20
1074127.79963029,2.83144876809228e-20
1074599.94371804,2.91469303976162e-20
1075072.08780579,2.82957485645217e-20
1075544.23189354,2.88279870233431e-20
1076016.37598129,2.87542126233894e-20
1076488.52006904,2.83470286860354e-20
1076960.66415679,2.8969294404611e-20
1077432.80824454,2.8422754193045e-20
1077904.95233229,2.86802615174171e-20
1078377.09642004,2.86273694239831e-20
1078849.24050779,2.85198714163269e-20
1079321.38459554,2.85833857353673e-20
1079793.52868329,2.87088294444526e-20
1080265.67277104,2.83483369732775e-20
1080737.81685879,2.87675258165648e-20
1081209.96094654,2.83976895392727e-20
1081682.10503429,2.86181592373628e-20
1082154.24912204,2.86897997107654e-20
1082626.39320979,2.83540120790179e-20
1083098.53729754,2.86422866217076e-20
1083570.68138529,2.86879210769546e-20
1084042.82547304,2.82796088799813e-20
1084514.96956078,2.89743972491578e-20
1084987.11364853,2.8092841895006e-20
1085459.25773628,2.87695930957106e-20
1085931.40182403,2.87146132324378e-20
1086403.54591178,2.80578806475604e-20
1086875.68999953,2.90402734349004e-20
1087347.83408728,2.8161540467601e-20
1087819.97817503,2.85072790575598e-20
1088292.12226278,2.90159497444733e-20
1088764.26635053,2.76635319196316e-20
1089236.41043828,2.93801041480182e-20
1089708.55452603,2.80241336409006e-20
1090180.69861378,2.84489141535164e-20
1090652.84270153,2.91717029165967e-20
1091124.98678928,2.75434663792712e-20
1091597.13087703,2.94689716729818e-20
1092069.27496478,2.79733555365862e-20
1092541.41905253,2.83841282613971e-20
1093013.56314028,2.92617751848867e-20
1093485.70722803,2.74010907367824e-20
1093957.85131578,2.94163107645356e-20
1094429.99540353,2.80257117659966e-20
1094902.13949128,2.81843555268654e-20
1095374.28357903,2.93726121562743e-20
1095846.42766677,2.72352507106316e-20
1096318.57175452,2.93771449324042e-20
1096790.71584227,2.8190416024127e-20
1097262.85993002,2.78708592806356e-20
1097735.00401777,2.96639674887124e-20
1098207.14810552,2.70479841790481e-20
1098679.29219327,2.93860521530923e-20
1099151.43628102,2.83277846320071e-20
1099623.58036877,2.76687069972808e-20
1100095.72445652,2.97858978713768e-20
1100567.86854427,2.70035782086194e-20
1101040.01263202,2.92161744432085e-20
1101512.15671977,2.85958411882882e-20
1101984.30080752,2.73237254528563e-20
1102456.44489527,2.99564716301221e-20
1102928.58898302,2.68575434096335e-20
1103400.73307077,2.93025462578219e-20
1103872.87715852,2.85142884434492e-20
1104345.02124627,2.73285526740238e-20
1104817.16533402,2.985989402617e-20
1105289.30942177,2.71223169377621e-20
1105761.45350952,2.89940270681041e-20
1106233.59759727,2.88571341717203e-20
1106705.74168501,2.69945104512901e-20
1107177.88577276,3.02490308430318e-20
1107650.02986051,2.68882613626126e-20
1108122.17394826,2.90402430783527e-20
1108594.31803601,2.88665525435879e-20
1109066.46212376,2.69954941483523e-20
1109538.60621151,3.00804930819641e-20
1110010.75029926,2.70823061944241e-20
1110482.89438701,2.86256863479625e-20
1110955.03847476,2.92566695968281e-20
1111427.18256251,2.66339430793808e-20
1111899.32665026,3.01693897776156e-20
1112371.47073801,2.71503316017953e-20
1112843.61482576,2.84791811100361e-20
1113315.75891351,2.93207943546428e-20
1113787.90300126,2.66677757962852e-20
1114260.04708901,2.99884225828604e-20
1114732.19117676,2.74038708248521e-20
1115204.33526451,2.81984122449685e-20
1115676.47935226,2.94288092073776e-20
1116148.62344001,2.66468358550585e-20
1116620.76752776,2.98474856414519e-20
1117092.91161551,2.74938180732028e-20
1117565.05570326,2.80669748540774e-20
1118037.199791,2.94097620527022e-20
1118509.34387875,2.66552995480435e-20
1118981.4879665,2.97111712117239e-20
1119453.63205425,2.76445749240809e-20
1119925.776142,2.78885481196096e-20
1120397.92022975,2.94741822892993e-20
1120870.0643175,2.67401435720269e-20
1121342.20840525,2.95691898291224e-20
1121814.352493,2.78962125431518e-20
1122286.49658075,2.76075382019121e-20
1122758.6406685,2.96940802643717e-20
1123230.78475625,2.67911446622872e-20
1123702.928844,2.93198380083881e-20
1124175.07293175,2.8145815360689e-20
1124647.2170195,2.73659524780967e-20
1125119.36110725,2.98383466585923e-20
1125591.505195,2.67271444855262e-20
1126063.64928275,2.91762266264542e-20
1126535.7933705,2.8216647055497e-20
1127007.93745825,2.74261111368206e-20
1127480.081546,2.95816632614354e-20
1127952.22563375,2.69936245452169e-20
1128424.3697215,2.89082035337712e-20
1128896.51380925,2.84373032707707e-20
1129368.65789699,2.73216637052139e-20
1129840.80198474,2.9541525105438e-20
1130312.94607249,2.70979603976033e-20
1130785.09016024,2.88356854978283e-20
1131257.23424799,2.83620005858855e-20
1131729.37833574,2.74462283372866e-20
1132201.52242349,2.92427399382461e-20
1132673.66651124,2.73902771594312e-20
1133145.81059899,2.84100341103518e-20
1133617.95468674,2.86126280457968e-20
1134090.09877449,2.72588095455894e-20
1134562.24286224,2.92255826967646e-20
1135034.38694999,2.74296469897735e-20
1135506.53103774,2.83471453676734e-20
1135978.67512549,2.85869610710844e-20
1136450.81921324,2.74089753975515e-20
1136922.96330099,2.89971703349113e-20
1137395.10738874,2.76933739909916e-20
1137867.25147649,2.81874659249838e-20
1138339.39556424,2.85709365872799e-20
1138811.53965199,2.7605971538557e-20
1139283.68373974,2.87383601704649e-20
1139755.82782749,2.78771939482378e-20
1140227.97191524,2.80393565946156e-20
1140700.11600298,2.85891274785558e-20
1141172.26009073,2.76952300731313e-20
1141644.40417848,2.85283870243569e-20
1142116.54826623,2.79559896781826e-20
1142588.69235398,2.80878701212e-20
1143060.83644173,2.84718080242093e-20
1143532.98052948,2.78806862193427e-20
1144005.12461723,2.82507186453143e-20
1144477.26870498,2.82924646214264e-20
1144949.41279273,2.79345336838452e-20
1145421.55688048,2.84864137116984e-20
1145893.70096823,2.7944756449542e-20
1146365.84505598,2.8177612662371e-20
1146837.98914373,2.8338315492638e-20
1147310.13323148,2.79511515532781e-20
1147782.27731923,2.82234590019835e-20
1148254.42140698,2.8251038997708e-20
1148726.56549473,2.78481793491929e-20
1149198.70958248,2.84216431547082e-20
1149670.85367023,2.79638132916099e-20
1150142.99775798,2.80393380270279e-20
1150615.14184573,2.84158162211041e-20
1151087.28593348,2.77302669907653e-20
1151559.43002123,2.83731119932793e-20
1152031.57410897,2.8173286191013e-20
1152503.71819672,2.77956958523053e-20
1152975.86228447,2.8593559967257e-20
1153448.00637222,2.77191462890583e-20
1153920.15045997,2.82532801644121e-20
1154392.29454772,2.83884897919687e-20
1154864.43863547,2.75198929198237e-20
1155336.58272322,2.88291080567997e-20
1155808.72681097,2.75222005982678e-20
1156280.87089872,2.82935224263976e-20
1156753.01498647,2.84402133950399e-20
1157225.15907422,2.73641706599523e-20
1157697.30316197,2.89710308664166e-20
1158169.44724972,2.74051240808363e-20
1158641.59133747,2.83652058777302e-20
1159113.73542522,2.85457382336223e-20
1159585.87951297,2.7171831780912e-20
1160058.02360072,2.91868262085659e-20
1160530.16768847,2.74310718857583e-20
1161002.31177622,2.82711837490711e-20
1161474.45586397,2.8747351622801e-20
1161946.59995172,2.69601854321737e-20
1162418.74403947,2.93741526775055e-20
1162890.88812722,2.74342933493666e-20
1163363.03221496,2.80276024194772e-20
1163835.17630271,2.89309119706619e-20
1164307.32039046,2.68877424834978e-20
1164779.46447821,2.92331613416161e-20
1165251.60856596,2.76594466186235e-20
1165723.75265371,2.76337306244426e-20
1166195.89674146,2.93535194766925e-20
1166668.04082921,2.65775660600455e-20
1167140.18491696,2.93998817232353e-20
1167612.32900471,2.75812953607347e-20
1168084.47309246,2.77253217870219e-20
1168556.61718021,2.92473935999167e-20
1169028.76126796,2.6719302267043e-20
1169500.90535571,2.91819409428328e-20
1169973.04944346,2.78564709223583e-20
1170445.19353121,2.7387953113871e-20
1170917.33761896,2.95095001229938e-20
1171389.48170671,2.65090415559947e-20
1171861.62579446,2.92437719310819e-20
1172333.76988221,2.78429761623358e-20
1172805.91396996,2.73155294588439e-20
1173278.05805771,2.9532008159823e-20
1173750.20214546,2.66016729373062e-20
1174222.3462332,2.8991032052647e-20
1174694.49032095,2.82534876411078e-20
1175166.6344087,2.69637359795443e-20
1175638.77849645,2.98240563549604e-20
1176110.9225842,2.65584515176725e-20
1176583.06667195,2.89678591724809e-20
1177055.2107597,2.84198241993962e-20
1177527.35484745,2.68141282695985e-20
1177999.4989352,2.98928572606704e-20
1178471.64302295,2.66712120115455e-20
1178943.7871107,2.87445348194422e-20
1179415.93119845,2.85547147847919e-20
1179888.0752862,2.67103306403187e-20
1180360.21937395,1.49656257701775e-20


==> plots/vs_p2_fft_1e-6_5.txt <==
0,6.63258990023845e-41
538.008097705044,1.6320466222252e-15
1076.01619541009,1.37509430938488e-15
1614.02429311513,9.90681104676456e-16
2152.03239082018,5.90663478370881e-16
2690.04048852522,2.81561376417865e-16
3228.04858623026,1.01140799217218e-16
3766.05668393531,2.76526247428723e-17
4304.06478164035,1.63687974229825e-17
4842.0728793454,2.54759705805154e-17
5380.08097705044,3.18816905536024e-17
5918.08907475548,3.04050140840736e-17
6456.09717246053,2.29394241316893e-17
6994.10527016557,1.34245513374189e-17
7532.11336787061,6.10363909923149e-18
8070.12146557566,2.82926553100974e-18
8608.1295632807,2.82951363800769e-18
9146.13766098575,3.99998697209753e-18
9684.14575869079,4.29340088068595e-18
10222.1538563958,3.25470713174449e-18
10760.1619541009,1.73526658716203e-18
11298.1700518059,5.43685635584106e-19
11836.178149511,7.54165543438206e-20
12374.186247216,2.68859366097779e-19
12912.1943449211,7.49037173233959e-19
13450.2024426261,1.23490959632522e-18
13988.2105403311,1.45805346923926e-18
14526.2186380362,1.20043666690583e-18
15064.2267357412,6.50482633442916e-19
15602.2348334463,1.94909443374207e-19
16140.2429311513,5.52011450787887e-20
16678.2510288564,2.33369251791557e-19
17216.2591265614,5.00077899897629e-19
17754.2672242664,6.1491067976367e-19
18292.2753219715,5.63799787835394e-19
18830.2834196765,4.18182621847887e-19
19368.2915173816,2.34095945079264e-19
19906.2996150866,9.60014918486112e-20
20444.3077127917,5.36713363541179e-20
20982.3158104967,1.027299395362e-19
21520.3239082018,2.00240433942306e-19
22058.3320059068,2.56178317577393e-19
22596.3401036118,2.24681941939544e-19
23134.3482013169,1.45434818245003e-19
23672.3562990219,6.90323905525103e-20
24210.364396727,2.91631880784371e-20
24748.372494432,3.06443574421123e-20
25286.3805921371,4.66457010862849e-20
25824.3886898421,6.04898361108447e-20
26362.3967875471,6.24650582483263e-20
26900.4048852522,4.23839508450645e-20
27438.4129829572,1.52692272713917e-20
27976.4210806623,3.07829455783551e-21
28514.4291783673,1.73313212182512e-20
29052.4372760724,5.83379342790534e-20
29590.4453737774,9.64290475690415e-20
30128.4534714825,1.01997020708333e-19
30666.4615691875,8.14036858245269e-20
31204.4696668925,4.94885234788216e-20
31742.4777645976,1.89958380814406e-20
32280.4858623026,5.45341838101606e-21
32818.4939600077,9.64792630072935e-21
33356.5020577127,2.50676887851402e-20
33894.5101554178,4.47103991712582e-20
34432.5182531228,5.27220872863091e-20
34970.5263508279,4.35914851295618e-20
35508.5344485329,2.75174214221711e-20
36046.5425462379,1.19950810190651e-20
36584.550643943,3.63387471972446e-21
37122.558741648,5.44005700718732e-21
37660.5668393531,1.03916550570464e-20
38198.5749370581,1.36233773781406e-20
38736.5830347632,1.36400157521443e-20
39274.5911324682,8.88931581448892e-21
39812.5992301732,3.59890151739771e-21
40350.6073278783,2.28943491934049e-21
40888.6154255833,5.6646440350765e-21
41426.6235232884,1.26357133614859e-20
41964.6316209934,1.7189286338588e-20
42502.6397186985,1.53767171281833e-20
43040.6478164035,1.05311525440671e-20
43578.6559141086,5.21387078063824e-21
44116.6640118136,1.8133748363349e-21
44654.6721095187,3.13262332604842e-21
45192.6802072237,7.35000077346315e-21
45730.6883049287,1.25963635366496e-20
46268.6964026338,1.68537543577282e-20
46806.7045003388,1.54252448733625e-20
47344.7125980439,9.36692663733333e-21
47882.7206957489,3.95583180979969e-21
48420.7287934539,1.01241589270414e-21
48958.736891159,1.5329569810982e-21
49496.744988864,4.58229677457326e-21
50034.7530865691,6.70760786116298e-21
50572.7611842741,7.5390025800949e-21
51110.7692819792,7.08338160031485e-21
51648.7773796842,4.28870407550785e-21
52186.7854773893,1.32530896644793e-21
52724.7935750943,2.69909654756597e-22
53262.8016727994,9.92709764018647e-22
53800.8097705044,3.13600060014649e-21
54338.8178682094,4.57702306873791e-21
54876.8259659145,3.78244252838469e-21
55414.8340636195,2.28961873353887e-21
55952.8421613246,1.36534477879971e-21
56490.8502590296,1.49102845715335e-21
57028.8583567347,2.66075900195127e-21
57566.8664544397,3.84457267123257e-21
58104.8745521447,5.06493294431666e-21
58642.8826498498,5.9438429518467e-21
59180.8907475548,4.79105906492904e-21
59718.8988452599,2.41523735906856e-21
60256.9069429649,8.88923619144502e-22
60794.91504067,8.19862537586609e-22
61332.923138375,2.28227361842797e-21
61870.9312360801,3.83903041045611e-21
62408.9393337851,3.87489529815229e-21
62946.9474314901,3.15817362346952e-21
63484.9555291952,2.14713584970314e-21
64022.9636269002,7.32294913537314e-22
64560.9717246053,1.47486080776639e-23
65098.9798223103,1.92043575973031e-22
65636.9879200154,9.41247152479771e-22
66174.9960177204,2.40578186358679e-21
66713.0041154255,3.29383744311029e-21
67251.0122131305,2.68219009131134e-21
67789.0203108355,1.63343294162676e-21
68327.0284085406,9.04318737603094e-22
68865.0365062456,7.67148494391213e-22
69403.0446039507,1.22860563226348e-21
69941.0527016557,1.57745891881311e-21
70479.0607993608,1.75085098392761e-21
71017.0688970658,1.85109817450057e-21
71555.0769947708,1.37381106314867e-21
72093.0850924759,6.53279953855656e-22
72631.0931901809,3.7107390643554e-22
73169.101287886,6.88084845598071e-22
73707.109385591,1.57017442139608e-21
74245.1174832961,2.19216060752592e-21
74783.1255810011,1.92672487089849e-21
75321.1336787061,1.33842153930541e-21
75859.1417764112,7.03089163205334e-22
76397.1498741162,1.65879374332934e-22
76935.1579718213,1.90319822039721e-22
77473.1660695263,5.15598141341133e-22
78011.1741672314,9.55619773007608e-22
78549.1822649364,1.53593941542358e-21
79087.1903626415,1.5452249476528e-21
79625.1984603465,9.24975975376918e-22
80163.2065580515,3.87821011510252e-22
80701.2146557566,8.55922528312415e-23
81239.2227534616,2.33531916187651e-22
81777.2308511667,8.31499778789039e-22
82315.2389488717,1.1965704339716e-21
82853.2470465768,1.27373231538854e-21
83391.2551442818,1.24480409407638e-21
83929.2632419869,8.56913761831569e-22
84467.2713396919,3.75604649614187e-22
85005.2794373969,2.12895863622567e-22
85543.287535102,3.82908045513795e-22
86081.295632807,8.14533338258495e-22
86619.3037305121,1.06725152751554e-21
87157.3118282171,8.79964121516316e-22
87695.3199259222,6.14129795939107e-22
88233.3280236272,3.76949680919928e-22
88771.3361213322,1.78271790499737e-22
89309.3442190373,1.99432933120673e-22
89847.3523167423,3.15182828855179e-22
90385.3604144474,4.7666409208196e-22
90923.3685121524,6.30757569158227e-22
91461.3766098575,4.59075645585225e-22
91999.3847075625,1.35821916154953e-22
92537.3928052675,7.76974408201569e-24
93075.4009029726,7.30022213143514e-23
93613.4090006776,4.31349341434267e-22
94151.4170983827,8.54861260934232e-22
94689.4251960877,9.01683723676449e-22
95227.4332937928,7.84903076618871e-22
95765.4413914978,6.51874026032601e-22
96303.4494892029,3.35493994826165e-22
96841.4575869079,8.30466595252406e-23
97379.465684613,7.20471251050444e-23
97917.473782318,2.41521100616017e-22
98455.481880023,5.79880766183763e-22
98993.4899777281,7.47784457886337e-22
99531.4980754331,5.54524422433453e-22
100069.506173138,3.24139813666221e-22
100607.514270843,1.74494668127357e-22
101145.522368548,8.8702467368719e-23
101683.530466253,1.28621458940654e-22
102221.538563958,1.76944597913243e-22
102759.546661663,2.29969940626264e-22
103297.554759368,3.07973838732398e-22
103835.562857073,2.35475572273279e-22
104373.570954779,8.58217508480741e-23
104911.579052484,3.88622393836133e-23
105449.587150189,1.1885549741085e-22
105987.595247894,3.45809823669086e-22
106525.603345599,5.0148204231951e-22
107063.611443304,3.94225411421983e-22
107601.619541009,2.38416737082651e-22
108139.627638714,1.2612512059479e-22
108677.635736419,3.15765887696138e-23
109215.643834124,6.91030960827189e-23
109753.651931829,1.67167488224049e-22
110291.660029534,3.02709615721204e-22
110829.668127239,5.38655903339088e-22
111367.676224944,5.99815524066066e-22
111905.684322649,3.93037226333886e-22
112443.692420354,1.97242315204398e-22
112981.700518059,8.98930451107674e-23
113519.708615764,8.59303048434053e-23
114057.716713469,1.89872201235084e-22
114595.724811174,2.33901377001285e-22
115133.732908879,2.34047133647145e-22
115671.741006584,2.49418864351427e-22
116209.749104289,1.64244770120755e-22
116747.757201995,4.56914585377324e-23
117285.7652997,8.71104728195214e-24
117823.773397405,3.33981317984e-23
118361.78149511,1.406608513401e-22
118899.789592815,2.30189286956331e-22
119437.79769052,1.84157934350954e-22
119975.805788225,1.09284736327809e-22
120513.81388593,7.53210970274985e-23
121051.821983635,9.26563106359682e-23
121589.83008134,1.7187062264815e-22
122127.838179045,2.19905699177119e-22
122665.84627675,2.64000426772333e-22
123203.854374455,3.42202445958568e-22
123741.86247216,2.90435558938395e-22
124279.870569865,1.3441000154037e-22
124817.87866757,4.46357043758433e-23
125355.886765275,2.46210105223295e-23
125893.89486298,9.83809697386649e-23
126431.902960685,2.19951568032651e-22
126969.91105839,2.39622030505711e-22
127507.919156095,2.16122164394367e-22
128045.9272538,1.90037308110627e-22
128583.935351505,8.81808744419862e-23
129121.943449211,8.63104959490776e-24
129659.951546916,8.76290365369514e-24
130197.959644621,4.12261028334545e-23
130735.967742326,1.34439964500415e-22
131273.975840031,2.01406309959038e-22
131811.983937736,1.51614598028937e-22
132349.992035441,9.01941863027588e-23
132888.000133146,6.31742888941838e-23
133426.008230851,5.53671788808272e-23
133964.016328556,8.29334568927241e-23
134502.024426261,9.97657342304321e-23
135040.032523966,1.15463979671963e-22
135578.040621671,1.46763219973858e-22
136116.048719376,1.12452626337395e-22
136654.056817081,4.15865908609804e-23
137192.064914786,1.7229988115007e-23
137730.073012491,4.40877971485999e-23
138268.081110196,1.32915777899896e-22
138806.089207901,2.01123789815718e-22
139344.097305606,1.66867477910509e-22
139882.105403311,1.24374023882193e-22
140420.113501016,9.38223242206198e-23
140958.121598722,3.11426619199908e-23
141496.129696427,7.57750441827815e-24
142034.137794132,2.64246904293129e-23
142572.145891837,6.32749495348277e-23
143110.153989542,1.40832874293349e-22
143648.162087247,1.60963116179651e-22
144186.170184952,8.79765332937842e-23
144724.178282657,3.27201252694787e-23
145262.186380362,9.4505871231634e-24
145800.194478067,1.67229934757501e-23
146338.202575772,6.90883898531039e-23
146876.210673477,9.03382748606106e-23
147414.218771182,8.71271463063222e-23
147952.226868887,1.07321582224838e-22
148490.234966592,9.23126153490111e-23
149028.243064297,4.46054242170314e-23
149566.251162002,2.48974717811682e-23
150104.259259707,4.58350960218751e-23
150642.267357412,1.05682619659693e-22
151180.275455117,1.36224106468148e-22
151718.283552822,9.37475629257175e-23
152256.291650527,5.23949198097638e-23
152794.299748232,3.10927756837609e-23
153332.307845938,1.2813510829687e-23
153870.315943643,2.29141053931004e-23
154408.324041348,3.45008661145937e-23
154946.332139053,4.89472816278249e-23
155484.340236758,8.75935988376263e-23
156022.348334463,8.06378272188554e-23
156560.356432168,2.94152062571052e-23
157098.364529873,4.31706348867876e-24
157636.372627578,4.47080979997183e-24
158174.380725283,4.86637007344876e-23
158712.388822988,1.16932090986761e-22
159250.396920693,1.2044698799797e-22
159788.405018398,9.38423655116696e-23
160326.413116103,8.51292101297595e-23
160864.421213808,4.95321480246925e-23
161402.429311513,1.09451415823276e-23
161940.437409218,4.4410473720275e-24
162478.445506923,1.7296746279904e-23
163016.453604628,6.25732296220058e-23
163554.461702333,9.6941729776888e-23
164092.469800038,7.31366192856153e-23
164630.477897743,4.31557603775964e-23
165168.485995448,3.13851978702978e-23
165706.494093154,2.72611828541408e-23
166244.502190859,3.7583582407113e-23
166782.510288564,3.93134150455105e-23
167320.518386269,3.9952753298783e-23
167858.526483974,5.44197220070683e-23
168396.534581679,4.11278546759037e-23
168934.542679384,1.08337777266001e-23
169472.550777089,1.57684197836447e-24
170010.558874794,8.85364309799198e-24
170548.566972499,4.60155675822627e-23
171086.575070204,8.34395795321921e-23
171624.583167909,6.97689164860698e-23
172162.591265614,4.63307805318104e-23
172700.599363319,3.36958130008476e-23
173238.607461024,1.20191581017563e-23
173776.615558729,1.18062509906206e-23
174314.623656434,2.6814141306337e-23
174852.631754139,4.29238716419971e-23
175390.639851844,8.54647297782175e-23
175928.647949549,1.04639248693364e-22
176466.656047254,6.68995984083195e-23
177004.664144959,3.46725928779847e-23
177542.672242664,2.23743471568361e-23
178080.68034037,1.66291303973693e-23
178618.688438075,2.69085582339696e-23
179156.69653578,3.10922891046657e-23
179694.704633485,3.27274332101072e-23
180232.71273119,4.43136094219339e-23
180770.720828895,3.32609125990626e-23
181308.7289266,9.24179994527515e-24
181846.737024305,2.04153725764382e-24
182384.74512201,7.02138549822856e-24
182922.753219715,2.96795206293767e-23
183460.76131742,4.76809530474792e-23
183998.769415125,3.25505790157856e-23
184536.77751283,1.60446819759934e-23
185074.785610535,1.17363564197588e-23
185612.79370824,1.17205478604608e-23
186150.801805945,2.53464679160343e-23
186688.80990365,3.48429979128269e-23
187226.818001355,4.55313281899027e-23
187764.82609906,7.35682519141453e-23
188302.834196765,7.00467263686566e-23
188840.84229447,3.07133947740033e-23
189378.850392175,8.51211941219056e-24
189916.858489881,2.86633191154908e-24
190454.866587586,1.28177565918931e-23
190992.874685291,3.70977696637947e-23
191530.882782996,3.85708000375717e-23
192068.890880701,3.19101477000784e-23
192606.898978406,3.71865717786032e-23
193144.907076111,2.43028213533505e-23
193682.915173816,4.63544882542348e-24
194220.923271521,9.07942660444502e-25
194758.931369226,5.46448090253132e-24
195296.939466931,2.61087459764534e-23
195834.947564636,4.31680175177342e-23
196372.955662341,2.97342426844508e-23
196910.963760046,1.36347432707918e-23
197448.971857751,9.65576793372035e-24
197986.979955456,1.07005714453373e-23
198524.988053161,1.88190933714831e-23
199062.996150866,1.9454451940766e-23
199601.004248571,1.86070904179595e-23
200139.012346276,2.94997026466294e-23
200677.020443981,2.57951679866733e-23
201215.028541686,8.53410699780156e-24
201753.036639391,2.21802839810341e-24
202291.044737096,7.56816022549509e-24
202829.052834802,3.22054395990313e-23
203367.060932507,5.60298786897304e-23
203905.069030212,4.55681115573841e-23
204443.077127917,3.00927429784444e-23
204981.085225622,2.51339099121012e-23
205519.093323327,9.70885952801942e-24
206057.101421032,9.75501448361819e-25
206595.109518737,3.91725647957006e-24
207133.117616442,7.08457951517391e-24
207671.125714147,2.43506600533343e-23
208209.133811852,3.58968906314588e-23
208747.141909557,2.11952038345095e-23
209285.150007262,8.24357550603775e-24
209823.158104967,4.5336966190962e-24
210361.166202672,6.76092893389642e-24
210899.174300377,2.05428372820679e-23
211437.182398082,2.4852474485332e-23
211975.190495787,2.01676818337711e-23
212513.198593492,2.51545977823074e-23
213051.206691197,2.32336473577758e-23
213589.214788902,1.0759419536344e-23
214127.222886608,4.74249974409136e-24
214665.230984313,9.0205583331398e-24
215203.239082018,2.62003194263873e-23
215741.247179723,3.72080738501689e-23
216279.255277428,2.52163241708913e-23
216817.263375133,1.43332191616661e-23
217355.271472838,1.03662529854732e-23
217893.279570543,4.26495466641008e-24
218431.287668248,7.84759874976951e-24
218969.295765953,1.24566996319536e-23
219507.303863658,1.42711104869176e-23
220045.311961363,2.66618523662038e-23
220583.320059068,2.76366502633087e-23
221121.328156773,1.05419906413446e-23
221659.336254478,1.91324879557748e-24
222197.344352183,5.98793548481075e-25
222735.352449888,7.63373881014533e-24
223273.360547593,2.50236617121713e-23
223811.368645298,2.76349497517184e-23
224349.376743003,2.21249116947475e-23
224887.384840708,2.53782457245218e-23
225425.392938413,1.90267184007417e-23
225963.401036118,5.91046351483204e-24
226501.409133824,1.94660365240931e-24
227039.417231529,4.37236541728832e-24
227577.425329234,1.65543607595086e-23
228115.433426939,2.64234663030107e-23
228653.441524644,1.78520597093603e-23
229191.449622349,8.60870866642719e-24
229729.457720054,7.5701570825929e-24
230267.465817759,8.01396620338879e-24
230805.473915464,1.14133945688807e-23
231343.482013169,1.13174515840657e-23
231881.490110874,1.22423135902843e-23
232419.498208579,2.05615856786663e-23
232957.506306284,1.70479511895828e-23
233495.514403989,4.15218534303204e-24
234033.522501694,9.82733273279893e-26
234571.530599399,1.02195396280989e-24
235109.538697104,1.0892384783567e-23
235647.546794809,2.42899342177532e-23
236185.554892514,1.98662249440887e-23
236723.562990219,1.14813598556941e-23
237261.571087924,1.09825977784588e-23
237799.579185629,5.42561358799669e-24
238337.587283334,2.33441911437957e-24
238875.59538104,4.97337334940089e-24
239413.603478745,8.46003273474931e-24
239951.61157645,2.3354382410231e-23
240489.619674155,3.39471149504043e-23
241027.62777186,2.22721280750128e-23
241565.635869565,1.0340515915938e-23
242103.64396727,7.43998691482393e-24
242641.652064975,5.740499066395e-24
243179.66016268,7.45510057383272e-24
243717.668260385,6.75772926708131e-24
244255.67635809,5.33687004101078e-24
244793.684455795,9.76536098646276e-24
245331.6925535,8.40315219127638e-24
245869.700651205,2.05699943038004e-24
246407.70874891,4.26214505584485e-25
246945.716846615,1.92820138302046e-24
247483.72494432,1.11001020799016e-23
248021.733042025,1.98825570750652e-23
248559.74113973,1.3573462474994e-23
249097.749237435,5.62368755217442e-24
249635.75733514,3.94064356785794e-24
250173.765432845,3.0124266954157e-24
250711.77353055,7.24734262559389e-24
251249.781628255,9.87212404293054e-24
251787.789725961,1.02756555093972e-23
252325.797823666,2.02617906203214e-23
252863.805921371,2.33821990282606e-23
253401.814019076,1.10776853901595e-23
253939.822116781,3.39081458915413e-24
254477.830214486,1.65203613094504e-24
255015.838312191,3.81474188265786e-24
255553.846409896,1.26786398397656e-23
256091.854507601,1.38817005637862e-23
256629.862605306,9.81247851895958e-24
257167.870703011,1.19214672691443e-23
257705.878800716,9.30901803205926e-24
258243.886898421,2.3196528479876e-24
258781.894996126,3.7960041855929e-25
259319.903093831,1.00697557951879e-24
259857.911191536,6.91784445860346e-24
260395.919289241,1.2755650602812e-23
260933.927386946,8.26452498276691e-24
261471.935484651,3.14070717283498e-24
262009.943582356,2.67087056157495e-24
262547.951680061,4.04977516182609e-24
263085.959777766,8.9998661138862e-24
263623.967875472,9.88182401433554e-24
264161.975973177,8.03004186766346e-24
264699.984070882,1.23548775560069e-23
265237.992168587,1.16840149648659e-23
265776.000266292,3.78659196578918e-24
266314.008363997,4.98022952272565e-25
266852.016461702,1.40150153579218e-24
267390.024559407,9.23654185957284e-24
267928.032657112,1.94768402008784e-23
268466.040754817,1.68415281005134e-23
269004.048852522,1.16996801258215e-23
269542.056950227,1.24599451431543e-23
270080.065047932,6.88125424797463e-24
270618.073145637,7.94764486191452e-25
271156.081243342,9.97637520504589e-25
271694.089341047,1.61191481350739e-24
272232.097438752,7.2009641433814e-24
272770.105536457,1.24989697837274e-23
273308.113634162,7.33788692888894e-24
273846.121731867,2.09391657735941e-24
274384.129829572,1.57273022986589e-24
274922.137927277,2.78522562445728e-24
275460.146024983,7.29530922490221e-24
275998.154122688,8.09691688643339e-24
276536.162220393,6.1482249155122e-24
277074.170318098,9.55480590815153e-24
277612.178415803,1.00099117247386e-23
278150.186513508,4.7349314631864e-24
278688.194611213,1.84877942692509e-24
279226.202708918,3.08956393283463e-24
279764.210806623,1.02364346997631e-23
280302.218904328,1.55827062117838e-23
280840.227002033,9.89835590402644e-24
281378.235099738,4.83668036273952e-24
281916.243197443,4.46832758198109e-24
282454.251295148,1.6629027007581e-24
282992.259392853,1.86621926109739e-24
283530.267490558,3.62526099784861e-24
284068.275588263,4.07557575620883e-24
284606.283685968,1.06083169202785e-23
285144.291783673,1.37313157689337e-23
285682.299881378,6.26855782381901e-24
286220.307979083,1.319727935736e-24
286758.316076788,5.64313082981739e-25
287296.324174493,1.94435144634989e-24
287834.332272199,7.77448483834864e-24
288372.340369904,8.53200812649553e-24
288910.348467609,5.15006822135437e-24
289448.356565314,6.79971356684409e-24
289986.364663019,6.48046683688293e-24
290524.372760724,2.38209658112084e-24
291062.380858429,7.49759526503327e-25
291600.388956134,1.46545878412383e-24
292138.397053839,6.89419048334844e-24
292676.405151544,1.19576875910268e-23
293214.413249249,8.07025371362764e-24
293752.421346954,3.27606125341479e-24
294290.429444659,2.81311510290986e-24
294828.437542364,3.20607473374466e-24
295366.445640069,4.94750586874785e-24
295904.453737774,4.5172432201559e-24
296442.461835479,3.70967182946475e-24
296980.469933184,7.73675950796697e-24
297518.478030889,7.3913436096755e-24
298056.486128594,1.73838101940116e-24
298594.494226299,1.47489249167036e-25
299132.502324004,3.70194583716281e-27
299670.51042171,2.93870060007831e-24
300208.518519415,9.94475370944937e-24
300746.52661712,9.44189738090544e-24
301284.534714825,4.89491523075621e-24
301822.54281253,4.77621709864843e-24
302360.550910235,3.23693314229917e-24
302898.55900794,1.49430347667657e-24
303436.567105645,2.06335275890269e-24
303974.57520335,2.2329707659339e-24
304512.583301055,7.19267395096748e-24
305050.59139876,1.24123396656515e-23
305588.599496465,8.41688838066676e-24
306126.60759417,3.6483469277084e-24
306664.615691875,3.31602251323835e-24
307202.62378958,3.30846465990216e-24
307740.631887285,4.13753971392453e-24
308278.63998499,3.51398494188357e-24
308816.648082695,2.24339476987328e-24
309354.6561804,4.10525297761075e-24
309892.664278105,3.7019866044476e-24
310430.67237581,9.05027571762648e-25
310968.680473515,3.633956336396e-25
311506.68857122,5.68830623560805e-25
312044.696668926,4.28908375439548e-24
312582.704766631,9.05946613115013e-24
313120.712864336,6.41599049725934e-24
313658.720962041,2.64119744623732e-24
314196.729059746,2.45609214338543e-24
314734.737157451,1.47216034586344e-24
315272.745255156,2.60879208513275e-24
315810.753352861,4.28023311125076e-24
316348.761450566,4.05786599307152e-24
316886.769548271,8.39160244241089e-24
317424.777645976,1.11677389587163e-23
317962.785743681,5.59277107416832e-24
318500.793841386,1.3079799199202e-24
319038.801939091,8.49537786689048e-25
319576.810036796,1.63455071471029e-24
320114.818134501,5.03403361860405e-24
320652.826232206,5.47486803932466e-24
321190.834329911,3.66918952174192e-24
321728.842427616,5.66391366352523e-24
322266.850525321,5.65294286036052e-24
322804.858623026,2.02227389989398e-24
323342.866720731,3.62747654491779e-25
323880.874818436,5.54432972391491e-25
324418.882916141,3.29422520530178e-24
324956.891013846,5.85194739430622e-24
325494.899111552,3.28891659003157e-24
326032.907209257,6.81246783138211e-25
326570.915306962,5.75705512770348e-25
327108.923404667,1.05983899828021e-24
327646.931502372,3.75561348950134e-24
328184.939600077,4.61310574580905e-24
328722.947697782,3.47201859369181e-24
329260.955795487,6.48534669825314e-24
329798.963893192,7.53187433917886e-24
330336.971990897,3.01502015031236e-24
330874.980088602,3.92060134718627e-25
331412.988186307,4.82938176743584e-25
331950.996284012,3.63962857239417e-24
332489.004381717,8.71487122523685e-24
333027.012479422,7.57280844955489e-24
333565.020577127,4.39495412494222e-24
334103.028674832,5.4495231035553e-24
334641.036772537,3.90175778965176e-24
335179.044870242,5.32280522128425e-25
335717.052967947,1.43904195956741e-25
336255.061065652,1.58387790897645e-25
336793.069163357,2.38258503820033e-24
337331.077261063,5.43062635515347e-24
337869.085358768,3.56510530280196e-24
338407.093456473,9.14135743013647e-25
338945.101554178,7.25225841780286e-25
339483.109651883,1.56613988258752e-24
340021.117749588,3.82515072920384e-24
340559.125847293,3.84278941602021e-24
341097.133944998,2.04323533524896e-24
341635.142042703,3.37128947792536e-24
342173.150140408,3.81854585616134e-24
342711.158238113,1.49056765949151e-24
343249.166335818,3.87794931984382e-25
343787.174433523,7.19214384252996e-25
344325.182531228,4.21955486309432e-24
344863.190628933,8.19668580547022e-24
345401.198726638,5.8795300794842e-24
345939.206824343,2.64645144639281e-24
346477.214922048,2.58622040015412e-24
347015.223019753,1.25317211227449e-24
347553.231117458,9.16603495128092e-25
348091.239215163,1.79145806816797e-24
348629.247312868,1.33492387277602e-24
349167.255410574,3.92929606616613e-24
349705.263508279,6.28800089649476e-24
350243.271605984,3.13164081750984e-24
350781.279703689,7.15725417684928e-25
351319.287801394,6.00488710759781e-25
351857.295899099,6.48434389218607e-25
352395.303996804,2.88156865402808e-24
352933.312094509,3.59842100587565e-24
353471.320192214,1.85726386726206e-24
354009.328289919,2.44043793858676e-24
354547.336387624,2.89467128178897e-24
355085.344485329,1.56019618442873e-24
355623.352583034,8.31826260366746e-25
356161.360680739,7.4609480486054e-25
356699.368778444,3.31140619332723e-24
357237.376876149,6.24323649646955e-24
357775.384973854,4.18219201958876e-24
358313.393071559,1.48672946693994e-24
358851.401169264,1.4760167311481e-24
359389.409266969,1.66466288615944e-24
359927.417364674,2.61746567354536e-24
360465.425462379,2.67109331334894e-24
361003.433560084,2.01283527845192e-24
361541.44165779,4.2926040592896e-24
362079.449755495,4.61852930723703e-24
362617.4578532,1.18409175993969e-24
363155.465950905,7.10837942679191e-26
363693.47404861,6.42574225143987e-26
364231.482146315,8.03566026118806e-25
364769.49024402,4.25577970442424e-24
365307.498341725,4.56191391293391e-24
365845.50643943,2.1613855087348e-24
366383.514537135,2.5375943227712e-24
366921.52263484,2.47716282409067e-24
367459.530732545,1.1806142067629e-24
367997.53883025,9.61525856680751e-25
368535.546927955,9.17471271221971e-25
369073.55502566,3.3112917774369e-24
369611.563123365,6.23377177339196e-24
370149.57122107,4.23444345401806e-24
370687.579318775,1.34111894826339e-24
371225.58741648,1.17080473455791e-24
371763.595514185,1.62950901321368e-24
372301.60361189,2.42528334800748e-24
372839.611709595,2.02709452053345e-24
373377.619807301,1.18005113504436e-24
373915.627905006,2.66490240334158e-24
374453.636002711,2.81542297816378e-24
374991.644100416,7.76536277745111e-25
375529.652198121,1.2902282095616e-25
376067.660295826,2.11854597304029e-25
376605.668393531,2.20964616683597e-24
377143.676491236,5.25237442285749e-24
377681.684588941,3.85011782767645e-24
378219.692686646,1.30250494831661e-24
378757.700784351,1.377022183674e-24
379295.708882056,7.43882310116471e-25
379833.716979761,7.14853352842581e-25
380371.725077466,1.60013186908977e-24
380909.733175171,1.20339058330779e-24
381447.741272876,3.26202119398069e-24
381985.749370581,5.84055362541369e-24
382523.757468286,3.60835153543207e-24
383061.765565991,9.30681618153258e-25
383599.773663696,6.64188930418889e-25
384137.781761401,1.27679750469764e-24
384675.789859106,2.99463621411711e-24
385213.797956811,2.99051396233432e-24
385751.806054517,1.52617287999689e-24
386289.814152222,2.44745513765762e-24
386827.822249927,2.80920040713031e-24
387365.830347632,1.01338445716508e-24
387903.838445337,1.11375677155902e-25
388441.846543042,1.75609865162152e-25
388979.854640747,1.6425985396081e-24
389517.862738452,3.22556618655147e-24
390055.870836157,1.83257234753448e-24
390593.878933862,3.22526607636657e-25
391131.887031567,3.10044252688376e-25
391669.895129272,3.81712835180497e-25
392207.903226977,2.04533577408222e-24
392745.911324682,2.93497132499328e-24
393283.919422387,1.73094237848178e-24
393821.927520092,2.9712940293767e-24
394359.935617797,4.12793601275022e-24
394897.943715502,1.77348359610071e-24
395435.951813207,1.54577890158278e-25
395973.959910912,1.10855460763203e-25
396511.968008617,1.24315093989877e-24
397049.976106322,3.98495728218953e-24
397587.984204028,3.94671721067349e-24
398125.992301732,2.09868865810642e-24
398664.000399438,2.70174776523311e-24
399202.008497143,2.40114510856581e-24
399740.016594848,5.62541121443995e-25
400278.024692553,1.59758759195327e-25
400816.032790258,5.98917282549771e-26
401354.040887963,9.65563717841484e-25
401892.048985668,2.57952172258617e-24
402430.057083373,1.69808585579161e-24
402968.065181078,2.99980879407014e-25
403506.073278783,3.05060090541489e-25
404044.081376488,7.7616689653455e-25
404582.089474193,2.07139263036953e-24
405120.097571898,2.18890667373541e-24
405658.105669603,1.06797188251175e-24
406196.113767308,1.82362321640203e-24
406734.121865013,2.16975229978556e-24
407272.129962718,7.87557775860728e-25
407810.138060423,2.70265283801379e-25
408348.146158128,2.39515557025211e-25
408886.154255833,1.77787436037244e-24
409424.162353538,4.51177104142686e-24
409962.170451243,3.64232942265224e-24
410500.178548949,1.49277515001309e-24
411038.186646654,1.71714692495506e-24
411576.194744359,1.2790950443225e-24
412114.202842064,5.94428723820482e-25
412652.210939769,8.5727070708589e-25
413190.219037474,6.43039459824316e-25
413728.227135179,2.15384790509562e-24
414266.235232884,3.93237493086865e-24
414804.243330589,2.17400988866173e-24
415342.251428294,3.64747522249889e-25
415880.259525999,3.3495134528923e-25
416418.267623704,3.42835025681557e-25
416956.275721409,1.28567410990888e-24
417494.283819114,1.63682492481771e-24
418032.291916819,6.16292838585707e-25
418570.300014524,9.56148666369323e-25
419108.308112229,1.52446741816424e-24
419646.316209934,1.0359177257261e-24
420184.324307639,6.7219054035359e-25
420722.332405344,5.54500554098937e-25
421260.340503049,2.24183962660627e-24
421798.348600754,4.41048270165388e-24
422336.35669846,3.03780621947961e-24
422874.364796165,8.87758592508905e-25
423412.37289387,7.76355240329145e-25
423950.380991575,7.87643918657885e-25
424488.38908928,1.22177122585343e-24
425026.397186985,1.39647495342906e-24
425564.40528469,8.73842300937874e-25
426102.413382395,2.39197153121975e-24
426640.4214801,3.33264369873632e-24
427178.429577805,1.24912909538787e-24
427716.43767551,8.80039942475637e-26
428254.445773215,7.6450152397725e-26
428792.45387092,3.34499630957694e-25
429330.461968625,2.26606474512592e-24
429868.47006633,2.70973840324203e-24
430406.478164035,1.12041092945984e-24
430944.48626174,1.19705448269389e-24
431482.494359445,1.45743881021803e-24
432020.50245715,6.86793332735149e-25
432558.510554855,3.80187773801776e-25
433096.51865256,2.04989245310763e-25
433634.526750265,1.31041590976083e-24
434172.53484797,3.05439854706092e-24
434710.542945676,2.19643844898278e-24
435248.551043381,5.9539651736676e-25
435786.559141086,4.99915485397331e-25
436324.567238791,9.54532620689104e-25
436862.575336496,1.83232671666511e-24
437400.583434201,1.70997735174482e-24
437938.591531906,7.85475447968115e-25
438476.599629611,1.59153710345534e-24
439014.607727316,1.92371161572454e-24
439552.615825021,5.27037178331136e-25
440090.623922726,1.83567538053564e-26
440628.632020431,6.05604017496233e-27
441166.640118136,8.31697021247688e-25
441704.648215841,2.77208590571233e-24
442242.656313546,2.34209331669472e-24
442780.664411251,8.12067935428142e-25
443318.672508956,9.86982797844254e-25
443856.680606661,6.53777511274235e-25
444394.688704366,3.30252220482673e-25
444932.696802071,9.35602456619431e-25
445470.704899776,5.85768687950114e-25
446008.712997482,1.2089504856458e-24
446546.721095186,2.83870799501386e-24
447084.729192891,1.99252727391416e-24
447622.737290597,4.34085405649312e-25
448160.745388302,3.21291668572573e-25
448698.753486007,8.02554630645685e-25
449236.761583712,1.80272860142552e-24
449774.769681417,1.78143224338413e-24
450312.777779122,8.27970273101759e-25
450850.785876827,1.38248422774118e-24
451388.793974532,1.7362078727892e-24
451926.802072237,6.93767397720316e-25
452464.810169942,1.40058347276129e-25
453002.818267647,5.32607016220934e-26
453540.826365352,8.31364881340613e-25
454078.834463057,1.99383334625771e-24
454616.842560762,1.19802880669965e-24
455154.850658467,1.59935587239566e-25
455692.858756172,2.68375635095207e-25
456230.866853877,1.61490289162791e-25
456768.874951582,9.40456953169428e-25
457306.883049287,1.71979556689831e-24
457844.891146992,1.03215664796525e-24
458382.899244697,1.78667229106824e-24
458920.907342402,2.92926948292399e-24
459458.915440108,1.49159662040064e-24
459996.923537813,1.38156602447081e-25
460534.931635518,3.79304769272978e-26
461072.939733223,4.73889000058807e-25
461610.947830928,1.9599856639401e-24
462148.955928633,2.13778649986219e-24
462686.964026338,9.09652010613204e-25
463224.972124043,1.24524756256023e-24
463762.980221748,1.55139113656824e-24
464300.988319453,6.29066244547645e-25
464838.996417158,1.80429898710764e-25
465377.004514863,7.58413985178865e-26
465915.012612568,8.1196831761973e-25
466453.020710273,2.00192210771577e-24
466991.028807978,1.3551376666914e-24
467529.036905683,2.1628121163772e-25
468067.045003388,1.42631405406016e-25
468605.053101093,3.95266493415111e-25
469143.061198798,1.19502136712449e-24
469681.069296503,1.32378808778266e-24
470219.077394208,5.11600939478637e-25
470757.085491913,1.04568234779442e-24
471295.093589619,1.48446439349874e-24
471833.101687324,5.08776858539411e-25
472371.109785029,1.04458009997802e-25
472909.117882734,8.33093938466742e-26
473447.125980439,9.18909389482601e-25
473985.134078144,3.00119136372743e-24
474523.142175849,2.83686578772606e-24
475061.150273554,1.09898999705014e-24
475599.158371259,1.0715777223303e-24
476137.166468964,1.04407614990636e-24
476675.174566669,4.42460388552363e-25
477213.182664374,3.96511197200823e-25
477751.190762079,1.8950062883202e-25
478289.198859784,9.79206083302192e-25
478827.206957489,2.28571752118792e-24
479365.215055194,1.46501148330943e-24
479903.223152899,2.74821907508996e-25
480441.231250604,2.69287273114072e-25
480979.239348309,3.51341721255975e-25
481517.247446014,8.98072283932148e-25
482055.255543719,1.09273686983082e-24
482593.263641424,3.49553440639366e-25
483131.271739129,4.44507906664646e-25
483669.279836835,8.03886773782074e-25
484207.28793454,5.4460062276427e-25
484745.296032245,3.95099474243245e-25
485283.30412995,2.10712690389587e-25
485821.312227655,1.10984893474031e-24
486359.32032536,2.71794838641051e-24
486897.328423065,2.05144964227182e-24
487435.33652077,6.07333864764045e-25
487973.344618475,5.91430550076339e-25
488511.35271618,5.24682407137296e-25
489049.360813885,6.6463296947992e-25
489587.36891159,9.58002141521607e-25
490125.377009295,4.86118234983968e-25
490663.385107,1.14726092591493e-24
491201.393204705,2.03795397665074e-24
491739.40130241,9.21942538385614e-25
492277.409400115,5.22332913094886e-26
492815.41749782,1.0897550431873e-25
493353.425595525,1.3862882851899e-25
493891.43369323,1.0825631956803e-24
494429.441790935,1.46346628601234e-24
494967.44988864,5.76094743863431e-25
495505.457986345,6.77399750436287e-25
496043.466084051,1.01942916238213e-24
496581.474181756,5.61604658441023e-25
497119.482279461,3.04860260142516e-25
497657.490377166,1.08277719130211e-25
498195.498474871,5.90531769311503e-25
498733.506572576,1.61221953579289e-24
499271.514670281,1.15466009039768e-24
499809.522767986,1.88707507907923e-25
500347.530865691,1.26403119235234e-25
500885.538963396,4.00417168449352e-25
501423.547061101,1.16000253132551e-24
501961.555158806,1.3253255764529e-24
502499.563256511,6.28899325145205e-25
503037.571354216,1.19487172474682e-24
503575.579451921,1.68146292792476e-24
504113.587549626,5.97860406709942e-25
504651.595647331,1.81643841017914e-26
505189.603745036,4.80358969127409e-27
505727.611842741,3.393374823871e-25
506265.619940446,1.5720761673925e-24
506803.628038151,1.50602378935891e-24
507341.636135856,4.19350763080889e-25
507879.644233562,5.57699044288824e-25
508417.652331266,5.49513294593207e-25
508955.660428972,1.93325517343035e-25
509493.668526677,4.71012371754826e-25
510031.676624382,2.89122623136948e-25
510569.684722087,6.25715311554398e-25
511107.692819792,1.85749020149639e-24
511645.700917497,1.54617529311812e-24
512183.709015202,3.86511922631775e-25
512721.717112907,1.6478394357887e-25
513259.725210612,5.41414253473238e-25
513797.733308317,1.25217774363909e-24
514335.741406022,1.19481053646547e-24
514873.749503727,4.19448527445483e-25
515411.757601432,7.46221711139402e-25
515949.765699137,1.09063133682399e-24
516487.773796842,4.44601400801829e-25
517025.781894547,1.06939469715082e-25
517563.789992252,3.64129167022292e-26
518101.798089957,5.92494854017147e-25
518639.806187662,1.70186393660593e-24
519177.814285367,1.25974403827585e-24
519715.822383072,2.19069056906069e-25
520253.830480778,2.16203840791798e-25
520791.838578483,1.61750430761588e-25
521329.846676188,4.87245211292182e-25
521867.854773893,1.02382813375124e-24
522405.862871598,5.33935230415106e-25
522943.870969303,8.91155795982681e-25
523481.879067008,1.91430080054609e-24
524019.887164713,1.17174480965609e-24
524557.895262418,1.47857030583611e-25
525095.903360123,6.92682015051259e-26
525633.911457828,2.87818753090957e-25
526171.919555533,1.166453092458e-24
526709.927653238,1.42252757356198e-24
527247.935750943,5.60957553226905e-25
527785.943848648,5.91674337408793e-25
528323.951946353,9.35267821556789e-25
528861.960044058,5.19930789374451e-25
529399.968141763,2.00631133381011e-25
529937.976239468,4.85789004631958e-26
530475.984337173,5.33901336440089e-25
531013.992434878,1.41150488060324e-24
531552.000532583,9.67664890101857e-25
532090.008630289,1.48228979357894e-25
532628.016727993,1.44155948235486e-25
533166.024825699,2.48609619183651e-25
533704.032923404,7.52102236722882e-25
534242.041021109,9.9264055174126e-25
534780.049118814,3.80337439560303e-25
535318.057216519,6.23604809865599e-25
535856.065314224,1.04249357214888e-24
536394.073411929,3.70950455614205e-25
536932.081509634,5.2143899968847e-26
537470.089607339,3.74417604369468e-26
538008.097705044,3.07117701306618e-25
538546.105802749,1.6309048087383e-24
539084.113900454,1.8434305296854e-24
539622.121998159,7.41481688518101e-25
540160.130095864,7.56046438243731e-25
540698.138193569,9.37922559079591e-25
541236.146291274,4.38158188475878e-25
541774.154388979,2.54272772883534e-25
542312.162486684,8.85371758147e-26
542850.170584389,4.3690832225329e-25
543388.178682094,1.24665054414808e-24
543926.1867798,8.42333478110684e-25
544464.194877504,9.2754706200685e-26
545002.20297521,9.85674053678191e-26
545540.211072915,1.92395844807199e-25
546078.21917062,5.9324820859722e-25
546616.227268325,7.54794525474661e-25
547154.23536603,2.27049830335769e-25
547692.243463735,3.29372197480581e-25
548230.25156144,6.39130860397993e-25
548768.259659145,4.01408285662195e-25
549306.26775685,3.01708466810529e-25
549844.275854555,1.53596933227435e-25
550382.28395226,5.9916352190012e-25
550920.292049965,1.76673222205581e-24
551458.30014767,1.44289900249182e-24
551996.308245375,3.45046898551621e-25
552534.31634308,3.53709268028127e-25
553072.324440785,3.38268116448361e-25
553610.33253849,2.97742757200778e-25
554148.340636195,5.76537848447982e-25
554686.3487339,2.90511846687569e-25
555224.356831605,6.36206342669546e-25
555762.36492931,1.49773409218966e-24
556300.373027015,9.17891103973899e-25
556838.38112472,8.39217691217963e-26
557376.389222426,4.20162853533336e-26
557914.397320131,1.25483723218696e-25
558452.405417836,7.10196893283355e-25
558990.413515541,9.62680746064588e-25
559528.421613246,3.10738927037742e-25
560066.429710951,2.97035395431436e-25
560604.437808656,6.05719478391678e-25
561142.445906361,3.83450674727226e-25
561680.454004066,2.24636012640752e-25
562218.462101771,7.14969873283473e-26
562756.470199476,4.09061422670408e-25
563294.478297181,1.24664293969687e-24
563832.486394886,9.80584049817144e-25
564370.494492591,1.7642972911955e-25
564908.502590296,5.34961341702643e-26
565446.510688001,2.23463790261206e-25
565984.518785706,8.29157677470475e-25
566522.526883411,1.08544195335682e-24
567060.534981116,4.67762238840665e-25
567598.543078822,7.70220968896133e-25
568136.551176526,1.34754856735613e-24
568674.559274231,5.96630105355452e-25
569212.567371937,1.28557086933792e-26
569750.575469641,1.39316116706174e-26
570288.583567347,1.57943735886803e-25
570826.591665052,1.00031683370733e-24
571364.599762757,1.17570408047604e-24
571902.607860462,3.61883573845139e-25
572440.615958167,3.13465757599379e-25
572978.624055872,4.36446552963402e-25
573516.632153577,2.16863554205153e-25
574054.640251282,3.28053200989884e-25
574592.648348987,1.69186083963987e-25
575130.656446692,2.86752236262783e-25
575668.664544397,1.12411384843765e-24
576206.672642102,1.03258693240364e-24
576744.680739807,2.61520575344763e-25
577282.688837512,1.12503202910358e-25
577820.696935217,4.11520214791961e-25
578358.705032922,9.54592557927906e-25
578896.713130627,9.47873851098562e-25
579434.721228332,3.22236401695922e-25
579972.729326037,4.85950768016111e-25
580510.737423742,7.52166867603812e-25
581048.745521448,2.81416675889941e-25
581586.753619152,8.62188593511736e-26
582124.761716858,2.85039272583516e-26
582662.769814563,2.61804947781308e-25
583200.777912268,1.13929751109399e-24
583738.786009973,1.02766281358804e-24
584276.794107678,2.28181350088233e-25
584814.802205383,2.50703985008874e-25
585352.810303088,2.50936406497898e-25
585890.818400793,2.6074299788966e-25
586428.826498498,6.03841044353985e-25
586966.834596203,3.34320867104189e-25
587504.842693908,4.52400588655658e-25
588042.850791613,1.20805092314915e-24
588580.858889318,8.42803868253128e-25
589118.866987023,9.86110144117214e-26
589656.875084728,3.54894065340938e-26
590194.883182433,1.43508134739048e-25
590732.891280138,6.30995931624019e-25
591270.899377843,8.46056162005864e-25
591808.907475548,3.03758928070103e-25
592346.915573253,3.22368580936519e-25
592884.923670958,6.5892274880635e-25
593422.931768663,4.58001962891448e-25
593960.939866369,2.26159388165854e-25
594498.947964074,6.22979556589299e-26
595036.956061779,3.71082355477292e-25
595574.964159484,1.04766911841113e-24
596112.972257189,7.23187411462457e-25
596650.980354894,7.1863179971929e-26
597188.988452599,9.73867784431065e-26
597726.996550304,9.61278541299139e-26
598265.004648009,3.61663970677342e-25
598803.012745714,6.7722232418497e-25
599341.020843419,2.73430595064971e-25
599879.028941124,3.91433545011631e-25
600417.037038829,8.73842018552587e-25
600955.045136534,4.36135050405477e-25
601493.053234239,5.06348071997652e-26
602031.061331944,2.70819903889107e-26
602569.069429649,1.55872515499003e-25
603107.077527354,1.05580467593995e-24
603645.085625059,1.34544623331675e-24
604183.093722764,5.02725992856132e-25
604721.101820469,3.96191197870681e-25
605259.109918174,6.57782243300596e-25
605797.118015879,3.53487455132113e-25
606335.126113584,1.53241929426537e-25
606873.134211289,3.2639831706487e-26
607411.142308995,2.48243706681375e-25
607949.1504067,8.47589215603548e-25
608487.158504405,6.51484512642524e-25
609025.16660211,8.79717895687304e-26
609563.174699815,2.11762900623609e-26
610101.18279752,1.18967226602648e-25
610639.190895225,5.37914097115709e-25
611177.19899293,7.29847438712118e-25
611715.207090635,2.25208332063521e-25
612253.21518834,2.18585270963255e-25
612791.223286045,4.98553247580248e-25
613329.23138375,2.71804694153478e-25
613867.239481455,1.60719631489468e-25
614405.24757916,7.6575649179356e-26
614943.255676865,3.2742398179734e-25
615481.26377457,1.29293134627702e-24
616019.271872275,1.27039805990531e-24
616557.27996998,3.58043028059798e-25
617095.288067685,2.5301723726904e-25
617633.296165391,3.01808576345191e-25
618171.304263095,2.26516451323211e-25
618709.3123608,4.31375929340425e-25
619247.320458506,2.1730996158007e-25
619785.328556211,3.07526368478981e-25
620323.336653916,9.98106607470185e-25
620861.344751621,7.64370533278331e-25
621399.352849326,1.09975453343116e-25
621937.360947031,5.20766097162972e-26
622475.369044736,1.5963584328181e-25
623013.377142441,5.23786676265081e-25
623551.385240146,6.81799817845252e-25
624089.393337851,2.17992221760536e-25
624627.401435556,1.68069571873798e-25
625165.409533261,3.90997647347979e-25
625703.417630966,2.82249489006289e-25
626241.425728671,2.30480388575165e-25
626779.433826376,8.43916308924383e-26
627317.441924081,2.3099621767923e-25
627855.450021786,9.03150543905758e-25
628393.458119491,7.86804254760281e-25
628931.466217196,1.44210938853601e-25
629469.474314901,6.22441278564745e-26
630007.482412606,1.6691710211011e-25
630545.490510311,5.40826666031635e-25
631083.498608017,8.2216372557083e-25
631621.506705722,3.92681289983978e-25
632159.514803427,5.45678059953266e-25
632697.522901132,1.0874369683367e-24
633235.530998837,5.60916636952354e-25
633773.539096542,1.59698515716839e-26
634311.547194247,4.00801591815396e-26
634849.555291952,4.57220184238899e-26
635387.563389657,4.85365965225067e-25
635925.571487362,7.15303353377329e-25
636463.579585067,2.18909530195411e-25
637001.587682772,1.7264666552108e-25
637539.595780477,3.63610563918145e-25
638077.603878182,2.37983475083392e-25
638615.611975887,2.50019908166985e-25
639153.620073592,1.21969676186632e-25
639691.628171297,1.84282427611486e-25
640229.636269002,7.81432139285247e-25
640767.644366707,7.41176343215026e-25
641305.652464412,1.68494053387655e-25
641843.660562117,2.65027412258203e-26
642381.668659823,1.89732012668655e-25
642919.676757527,5.91197674488693e-25
643457.684855233,6.76095069997022e-25
643995.692952938,2.1764153071766e-25
644533.701050643,3.47825703177712e-25
645071.709148348,6.42498887303684e-25
645609.717246053,2.60807344730835e-25
646147.725343758,6.20133547281307e-26
646685.733441463,3.91377728313257e-26
647223.741539168,1.37188092140563e-25
647761.749636873,8.29367299356583e-25
648299.757734578,8.90182182780952e-25
648837.765832283,2.04674426031577e-25
649375.773929988,1.56353880372739e-25
649913.782027693,2.24562468719063e-25
650451.790125398,1.28603230688251e-25
650989.798223103,3.2652062553644e-25
651527.806320808,1.83899096230335e-25
652065.814418513,1.87821572900724e-25
652603.822516218,7.73570882886263e-25
653141.830613923,6.83068180348249e-25
653679.838711628,1.29350203971817e-25
654217.846809333,8.12173295034562e-27
654755.854907039,1.13709000287014e-25
655293.863004744,5.33546848365755e-25
655831.871102449,7.3328540824991e-25
656369.879200154,2.58366658141266e-25
656907.887297859,1.63709187807597e-25
657445.895395564,4.28754919997647e-25
657983.903493269,3.30456499641676e-25
658521.911590974,1.78774857210865e-25
659059.919688679,4.48717682481524e-26
659597.927786384,2.67336425961093e-25
660135.935884089,8.81294390442485e-25
660673.943981794,6.89793245364085e-25
661211.952079499,9.16335009779208e-26
661749.960177204,8.17435186957661e-26
662287.968274909,7.12280832437145e-26
662825.976372614,2.32890175879085e-25
663363.984470319,5.91554732557336e-25
663901.992568024,2.91239022129985e-25
664440.000665729,2.04644107977844e-25
664978.008763434,6.38993512209458e-25
665516.016861139,4.29009017791136e-25
666054.024958844,5.31035530103708e-26
666592.033056549,7.90227324880065e-27
667130.041154254,8.26535350409705e-26
667668.04925196,7.07896469742143e-25
668206.057349665,1.0302165943895e-24
668744.06544737,4.33723882008432e-25
669282.073545075,2.71677686619175e-25
669820.08164278,5.22461042887954e-25
670358.089740485,3.57780471380857e-25
670896.09783819,1.67653993393956e-25
671434.105935895,3.37499541867216e-26
671972.1140336,1.44061400686473e-25
672510.122131305,5.82301675317555e-25
673048.13022901,4.70451068040444e-25
673586.138326715,5.73003957066017e-26
674124.14642442,1.81491534672404e-26
674662.154522125,8.54984956842281e-26
675200.16261983,4.17508825838149e-25
675738.170717535,6.34689802071434e-25
676276.17881524,2.34508814650802e-25
676814.186912945,2.04341186508446e-25
677352.19501065,4.73375732372008e-25
677890.203108355,2.430922868089e-25
678428.21120606,1.0383178565343e-25
678966.219303765,6.74183073286386e-26
679504.227401471,1.17372778435853e-25
680042.235499175,7.80375826504865e-25
680580.243596881,9.37740240388175e-25
681118.251694586,2.87254651295881e-25
681656.259792291,1.87762729045481e-25
682194.267889996,3.14985541850353e-25
682732.275987701,2.1238616588361e-25
683270.284085406,2.89075696988498e-25
683808.292183111,1.54415031288138e-25
684346.300280816,1.97447371137246e-25
684884.308378521,7.47293594606438e-25
685422.316476226,6.53400373515171e-25
685960.324573931,1.12045345663949e-25
686498.332671636,2.74917332345317e-26
687036.340769341,1.15597273681919e-25
687574.348867046,3.278028659634e-25
688112.356964751,4.1538577465056e-25
688650.365062456,1.01391782577029e-25
689188.373160161,9.37106217989474e-26
689726.381257866,2.6501595494316e-25
690264.389355571,1.76964089302777e-25
690802.397453276,1.94503902657437e-25
691340.405550982,1.07346000069693e-25
691878.413648687,1.5796378658513e-25
692416.421746392,7.42815987747485e-25
692954.429844097,7.47615684906309e-25
693492.437941802,1.58745490285614e-25
694030.446039507,3.62846118471306e-26
694568.454137212,1.01869049836105e-25
695106.462234917,2.97519116734082e-25
695644.470332622,5.44126783567389e-25
696182.478430327,2.57454341096507e-25
696720.486528032,3.20032659379407e-25
697258.494625737,8.49097127843885e-25
697796.502723442,5.55329759427421e-25
698334.510821147,4.08862036213216e-26
698872.518918852,2.85227490993859e-26
699410.527016557,3.67776126160319e-26
699948.535114262,3.19582338013539e-25
700486.543211967,5.5284649047442e-25
701024.551309672,1.91409625469859e-25
701562.559407377,5.68783778893405e-26
702100.567505082,2.1429568392141e-25
702638.575602787,1.87668683370182e-25
703176.583700492,2.03155866796418e-25
703714.591798197,8.91404752878007e-26
704252.599895903,1.06193540907991e-25
704790.607993608,5.71376997183481e-25
705328.616091313,5.79305892302602e-25
705866.624189018,1.37741514753696e-25
706404.632286723,7.53324459758255e-27
706942.640384428,1.03899305607058e-25
707480.648482133,4.68673847986044e-25
708018.656579838,6.66104219669685e-25
708556.664677543,2.49554594801836e-25
709094.672775248,2.13427841738207e-25
709632.680872953,5.09781911909606e-25
710170.688970658,2.54417209943068e-25
710708.697068363,4.04411732306286e-26
711246.705166068,2.9644673929881e-26
711784.713263773,6.43162745989375e-26
712322.721361478,6.04759801476393e-25
712860.729459183,7.87808923037866e-25
713398.737556888,2.4095974946882e-25
713936.745654593,1.34354783586075e-25
714474.753752298,2.42033817930101e-25
715012.761850004,1.29215846291034e-25
715550.769947708,2.2981566229736e-25
716088.778045413,1.53139342123016e-25
716626.786143119,6.42857323075061e-26
717164.794240823,4.42676596611856e-25
717702.802338529,4.80599629898956e-25
718240.810436234,1.19403897346149e-25
718778.818533939,1.23504350388286e-27
719316.826631644,8.8246277853111e-26
719854.834729349,4.63347387345845e-25
720392.842827054,6.64272147847125e-25
720930.850924759,2.63592457120151e-25
721468.859022464,1.54801800060172e-25
722006.867120169,3.92612920851931e-25
722544.875217874,3.10004345783987e-25
723082.883315579,1.72015191180974e-25
723620.891413284,5.12308450368171e-26
724158.899510989,1.58163215785525e-25
724696.907608694,6.65972760255224e-25
725234.915706399,5.92522423809048e-25
725772.923804104,8.99726953667203e-26
726310.931901809,1.01577178067754e-25
726848.939999514,1.10436586367489e-25
727386.948097219,1.12085470895797e-25
727924.956194925,3.94174065881443e-25
728462.96429263,2.44566631043875e-25
729000.972390334,1.37370756730202e-25
729538.98048804,5.27331183698091e-25
730076.988585745,4.50026411982797e-25
730614.99668345,8.26952286954161e-26
731153.004781155,5.94228422200354e-27
731691.01287886,3.71663605557654e-26
732229.020976565,4.1772204261983e-25
732767.02907427,6.75857121264407e-25
733305.037171975,2.72592892743209e-25
733843.04526968,1.34419158228484e-25
734381.053367385,3.68614554579224e-25
734919.06146509,3.08132899178264e-25
735457.069562795,1.66646449766249e-25
735995.0776605,4.14027201380294e-26
736533.085758205,1.25468568688317e-25
737071.09385591,5.1984665666197e-25
737609.101953615,4.48346906587306e-25
738147.11005132,6.21987219946291e-26
738685.118149025,1.2285032341211e-26
739223.12624673,4.2275530910546e-26
739761.134344435,2.55292756038331e-25
740299.14244214,4.68139360671276e-25
740837.150539845,1.73857338789759e-25
741375.158637551,1.39117749205072e-25
741913.166735256,4.20417526010808e-25
742451.174832961,2.20804354193318e-25
742989.182930666,4.52869133645521e-26
743527.191028371,5.54535000051329e-26
744065.199126076,3.79963350074742e-26
744603.207223781,5.08101593548327e-25
745141.215321486,7.79006954176765e-25
745679.223419191,2.86116002876175e-25
746217.231516896,8.28085451909964e-26
746755.239614601,2.14909041110274e-25
747293.247712306,1.8800368387374e-25
747831.255810011,2.25485214557083e-25
748369.263907716,1.10559147896704e-25
748907.272005421,1.05554393178394e-25
749445.280103126,5.44569773811981e-25
749983.288200831,5.47730651271433e-25
750521.296298536,1.18939557811044e-25
751059.304396241,1.64687394712452e-26
751597.312493946,9.82755591656162e-26
752135.320591651,2.89139124527858e-25
752673.328689356,3.78363288445281e-25
753211.336787061,1.01431307871058e-25
753749.344884766,4.55802561664499e-26
754287.352982472,1.7138595045007e-25
754825.361080177,1.0009516497179e-25
755363.369177882,1.61904689419519e-25
755901.377275587,1.24220424460644e-25
756439.385373292,8.00508321655414e-26
756977.393470997,5.69875076313976e-25
757515.401568702,7.05376641688137e-25
758053.409666407,2.0005140146082e-25
758591.417764112,3.94440131946446e-26
759129.425861817,1.07497472564119e-25
759667.433959522,2.25694949128453e-25
760205.442057227,4.50191785146409e-25
760743.450154932,2.49686656717325e-25
761281.458252637,1.70630796089617e-25
761819.466350342,5.85234064153187e-25
762357.474448047,4.79255879957178e-25
762895.482545752,5.76973903962926e-26
763433.490643457,1.63620771169132e-26
763971.498741162,4.51810583826081e-26
764509.506838867,2.4374056451151e-25
765047.514936573,4.35513587150358e-25
765585.523034277,1.70158388889453e-25
766123.531131983,4.51349585803364e-26
766661.539229688,1.92721232821989e-25
767199.547327393,1.98636768071998e-25
767737.555425098,2.02639792764877e-25
768275.563522803,9.52198238384332e-26
768813.571620508,6.66683018239691e-26
769351.579718213,4.17969221584589e-25
769889.587815918,4.35503492931942e-25
770427.595913623,8.79998603039921e-26
770965.604011328,2.06321166182041e-27
771503.612109033,4.17098140528482e-26
772041.620206738,3.04493183280415e-25
772579.628304443,5.74563659410883e-25
773117.636402148,2.80153800485275e-25
773655.644499853,1.8818356374689e-25
774193.652597558,5.04662504257162e-25
774731.660695263,3.39385211366671e-25
775269.668792968,5.61363484281335e-26
775807.676890673,1.98455606079712e-26
776345.684988378,3.11645212308818e-26
776883.693086084,4.10170823698788e-25
777421.701183788,6.09192792304606e-25
777959.709281494,1.97900809454513e-25
778497.717379199,1.00184695540149e-25
779035.725476904,2.48981329328396e-25
779573.733574609,1.30763849766218e-25
780111.741672314,1.23922301598475e-25
780649.749770019,8.69851787569119e-26
781187.757867724,2.72779867981427e-26
781725.765965429,3.08469074518144e-25
782263.774063134,3.85387835942112e-25
782801.782160839,1.27947632036912e-25
783339.790258544,7.03595240673564e-27
783877.798356249,4.38779988332859e-26
784415.806453954,3.52540731863787e-25
784953.814551659,5.56121407249993e-25
785491.822649364,2.18749624770551e-25
786029.830747069,1.06197910530793e-25
786567.838844774,3.29193412905773e-25
787105.846942479,2.44705176111879e-25
787643.855040184,1.12811539329843e-25
788181.863137889,4.06158206635896e-26
788719.871235595,9.4931020647954e-26
789257.8793333,5.38900687975538e-25
789795.887431005,5.81811569317324e-25
790333.89552871,1.18730943620676e-25
790871.903626415,6.35356166625016e-26
791409.91172412,1.08227124466811e-25
791947.919821825,6.12694905295759e-26
792485.92791953,2.63191864387716e-25
793023.936017235,1.89529960147149e-25
793561.94411494,5.38819688217757e-26
794099.952212645,3.64835087729385e-25
794637.96031035,3.89001805392672e-25
795175.968408055,8.56679859333003e-26
795713.97650576,1.93657177037627e-27
796251.984603465,2.83140257484309e-26
796789.99270117,2.92679323145777e-25
797328.000798875,5.20021451684612e-25
797866.00889658,2.27426395167594e-25
798404.016994285,4.69189149856663e-26
798942.02509199,1.93977893007884e-25
799480.033189695,2.10891221819075e-25
800018.0412874,1.75985958500741e-25
800556.049385105,6.53573008076936e-26
801094.05748281,7.88980348705928e-26
801632.065580516,4.47083493346909e-25
802170.073678221,4.50581146124295e-25
802708.081775926,8.18572914282507e-26
803246.089873631,1.31428644386135e-26
803784.097971336,4.59071336485884e-26
804322.106069041,1.97314637097809e-25
804860.114166746,4.20098722347384e-25
805398.122264451,1.95673763101507e-25
805936.130362156,8.52238932399329e-26
806474.138459861,3.29622109456329e-25
807012.146557566,2.01923259471581e-25
807550.154655271,2.87814624685416e-26
808088.162752976,6.27480356217272e-26
808626.170850681,3.29180959661519e-27
809164.178948386,2.92287398493934e-25
809702.187046091,6.03253098516916e-25
810240.195143796,2.83394319767871e-25
810778.203241501,5.98753480322924e-26
811316.211339206,1.88929613934665e-25
811854.219436911,2.29006827894297e-25
812392.227534616,2.45996067160614e-25
812930.235632321,1.23350250532565e-25
813468.243730026,7.32869657423497e-26
814006.251827731,4.07293525144639e-25
814544.259925437,4.43171352376533e-25
815082.268023142,1.02793418570701e-25
815620.276120847,4.60690799421256e-27
816158.284218552,6.57501949804625e-26
816696.292316257,2.36604393326665e-25
817234.300413962,3.48579897670868e-25
817772.308511667,1.12185918857303e-25
818310.316609372,5.24056149352422e-26
818848.324707077,1.96657257932539e-25
819386.332804782,1.13505116527805e-25
819924.340902487,1.26475419112034e-25
820462.349000192,1.26743677014132e-25
821000.357097897,5.00894026335738e-26
821538.365195602,4.26200794289582e-25
822076.373293307,6.17735620793585e-25
822614.381391012,1.98057582390009e-25
823152.389488717,3.24635293396035e-26
823690.397586422,1.11117559168476e-25
824228.405684127,1.41542572550963e-25
824766.413781832,2.88604067763211e-25
825304.421879538,1.85504806090385e-25
825842.429977242,9.93170343535853e-26
826380.438074948,4.49601991596819e-25
826918.446172653,4.66930657967586e-25
827456.454270357,1.05051658753018e-25
827994.462368063,6.61833754266695e-28
828532.470465768,3.74722820240035e-26
829070.478563473,2.14751997067968e-25
829608.486661178,3.65178116877557e-25
830146.494758883,1.36622336000943e-25
830684.502856588,2.83122639043959e-26
831222.510954293,1.64935855857728e-25
831760.519051998,1.54034844661562e-25
832298.527149703,1.37344338274068e-25
832836.535247408,6.6805338275897e-26
833374.543345113,4.79474038270419e-26
833912.551442818,3.5905515350239e-25
834450.559540523,3.98304113813322e-25
834988.567638228,8.23324762119825e-26
835526.575735933,4.17817553314566e-27
836064.583833638,1.39110263218426e-26
836602.591931343,1.76291683598906e-25
837140.600029048,4.65097435448125e-25
837678.608126753,2.67980249661484e-25
838216.616224459,1.09434576546617e-25
838754.624322164,4.05304602757592e-25
839292.632419869,3.51439442316379e-25
839830.640517574,6.24608664187601e-26
840368.648615279,6.35598581584751e-27
840906.656712984,2.19017907205829e-26
841444.664810689,3.00327748395523e-25
841982.672908394,5.07853313631727e-25
842520.681006099,1.94159323941637e-25
843058.689103804,4.88910730006957e-26
843596.697201509,1.75272170821391e-25
844134.705299214,1.14663428461178e-25
844672.713396919,1.03715587238029e-25
845210.721494624,7.77855347972461e-26
845748.729592329,6.02164882363037e-27
846286.737690034,2.02632801954312e-25
846824.745787739,2.82661131683718e-25
847362.753885444,9.89093023701047e-26
847900.761983149,8.84160337737614e-27
848438.770080854,2.40862012651926e-26
848976.778178559,2.88579407578845e-25
849514.786276264,5.25950423451954e-25
850052.794373969,2.42274935232167e-25
850590.802471674,7.40023454037116e-26
851128.810569379,2.52479692315418e-25
851666.818667085,1.86766064825782e-25
852204.82676479,8.42034933249199e-26
852742.834862495,5.41328464035275e-26
853280.8429602,2.80694689833855e-26
853818.851057905,3.63739370040414e-25
854356.85915561,5.21094673641093e-25
854894.867253315,1.5417670275799e-25
855432.87535102,4.38433831846517e-26
855970.883448725,1.19374611035207e-25
856508.89154643,8.03684374243955e-26
857046.899644135,2.11839132473542e-25
857584.90774184,1.75931707983544e-25
858122.915839545,3.48690357732749e-26
858660.92393725,2.6331977592038e-25
859198.932034955,3.33110975152919e-25
859736.94013266,9.17783277410425e-26
860274.948230365,4.66072479388202e-27
860812.95632807,1.67345066647294e-26
861350.964425775,1.95630287504136e-25
861888.97252348,3.84530025013066e-25
862426.980621186,1.78256937872847e-25
862964.98871889,2.44920879938108e-26
863502.996816595,1.41449280458152e-25
864041.004914301,1.86064006388947e-25
864579.013012006,2.06571990591769e-25
865117.021109711,1.1485409526008e-25
865655.029207416,6.85827170869441e-26
866193.037305121,4.04261355320364e-25
866731.045402826,4.70365317231921e-25
867269.053500531,1.06951993683569e-25
867807.061598236,1.29112186768265e-26
868345.069695941,5.27603484606597e-26
868883.077793646,1.2212049831623e-25
869421.085891351,3.07775562014233e-25
869959.093989056,1.72388656833924e-25
870497.102086761,6.66638820127117e-26
871035.110184466,3.13819733280237e-25
871573.118282171,2.53575832073838e-25
872111.126379876,3.72209963907402e-26
872649.134477581,4.02450189283966e-26
873187.142575286,4.7467415738906e-28
873725.150672991,1.92769278811261e-25
874263.158770696,4.7672422710647e-25
874801.166868401,2.55218308207677e-25
875339.174966107,3.10710019504883e-26
875877.183063812,1.38164407802274e-25
876415.191161517,2.00667815644666e-25
876953.199259222,2.01007671249347e-25
877491.207356927,9.26426772521179e-26
878029.215454632,5.71723999625771e-26
878567.223552337,3.5164763460907e-25
879105.231650042,4.02024010193232e-25
879643.239747747,1.04254024128193e-25
880181.247845452,1.81342177799857e-28
880719.255943157,3.15293201615299e-26
881257.264040862,1.82265223957044e-25
881795.272138567,3.36605224463671e-25
882333.280236272,1.33694087160573e-25
882871.288333977,3.73910412511821e-26
883409.296431682,1.98235103651653e-25
883947.304529387,1.21484255804529e-25
884485.312627092,6.27931422532007e-26
885023.320724797,8.12737721913576e-26
885561.328822502,1.79760728020292e-26
886099.336920207,3.13773568109429e-25
886637.345017912,5.50276988128257e-25
887175.353115618,2.16397201122893e-25
887713.361213322,2.40872870160299e-26
888251.369311028,9.66281685183122e-26
888789.377408733,1.00552351465809e-25
889327.385506438,2.0267229569988e-25
889865.393604143,1.53520174912991e-25
890403.401701848,3.12353493704701e-26
890941.409799553,2.6902864069446e-25
891479.417897258,3.59422073300024e-25
892017.425994963,1.09401541892457e-25
892555.434092668,4.34019296997222e-28
893093.442190373,3.50213962791316e-26
893631.450288078,2.13013020110556e-25
894169.458385783,3.59552273798325e-25
894707.466483488,1.47313788009808e-25
895245.474581193,2.06394207942028e-26
895783.482678898,1.30627736401475e-25
896321.490776603,1.1484135195489e-25
896859.498874308,1.15392195456346e-25
897397.506972013,8.10383347622719e-26
897935.515069718,1.58744087267856e-26
898473.523167423,2.56970940563026e-25
899011.531265129,3.44406922607672e-25
899549.539362833,7.86215697374917e-26
900087.547460539,5.78691663417694e-27
900625.555558244,1.89315024918703e-26
901163.563655949,1.12864742948751e-25
901701.571753654,3.95807494796605e-25
902239.579851359,2.93012689439553e-25
902777.587949064,8.68755112166999e-26
903315.596046769,3.15768851612849e-25
903853.604144474,3.42118167647239e-25
904391.612242179,8.23185039359183e-26
904929.620339884,7.52274315334124e-27
905467.628437589,1.04851275945084e-26
906005.636535294,1.88374729303809e-25
906543.644632999,3.75562540842479e-25
907081.652730704,1.63848773974543e-25
907619.660828409,2.44995415326156e-26
908157.668926114,1.35464168100348e-25
908695.677023819,1.27773288118344e-25
909233.685121524,1.26990628726206e-25
909771.693219229,8.872887847864e-26
910309.701316934,8.89252777153548e-27
910847.709414639,1.82941689885967e-25
911385.717512344,2.67693942061315e-25
911923.72561005,9.73663095119664e-26
912461.733707755,1.43531680083918e-26
912999.74180546,6.31836984927973e-27
913537.749903165,1.94774024458201e-25
914075.75800087,4.3612569046413e-25
914613.766098575,2.29347891117493e-25
915151.77419628,6.6258797549111e-26
915689.782293985,2.5105250986278e-25
916227.79039169,2.04594149102571e-25
916765.798489395,7.26203696094175e-26
917303.8065871,5.76968402190059e-26
917841.814684805,1.33159526921506e-26
918379.82278251,2.67723379613477e-25
918917.830880215,4.85935208562082e-25
919455.83897792,1.91717154138818e-25
919993.847075625,2.2407616416857e-26
920531.85517333,1.09576549392826e-25
921069.863271035,9.19856041331527e-26
921607.87136874,1.47080283053803e-25
922145.879466445,1.18137415384484e-25
922683.88756415,1.83437892437334e-26
923221.895661856,2.21342601095554e-25
923759.903759561,3.14944971942818e-25
924297.911857266,1.0733446263366e-25
924835.919954971,6.15968068058914e-27
925373.928052676,1.1422889818077e-26
925911.936150381,1.63657417721157e-25
926449.944248086,3.39485406770634e-25
926987.952345791,1.65599234496559e-25
927525.960443496,9.83308082190324e-27
928063.968541201,1.0065256742823e-25
928601.976638906,1.29388381710183e-25
929139.984736611,1.56469047304069e-25
929677.992834316,1.05894196363792e-25
930216.000932021,4.99685866779439e-26
930754.009029726,3.67725586976821e-25
931292.017127431,5.00962942190123e-25
931830.025225136,1.50130069458563e-25
932368.033322841,1.37074403114243e-26
932906.041420546,6.01952466266091e-26
933444.049518251,8.0172365985828e-26
933982.057615956,2.3203728888791e-25
934520.065713661,1.63059367230876e-25
935058.073811366,2.56071994623352e-26
935596.081909072,2.17631387214412e-25
936134.090006777,2.32796469154895e-25
936672.098104481,4.21509350671462e-26
937210.106202186,2.34211451935742e-26
937748.114299892,1.398482094843e-27
938286.122397597,1.38169144266685e-25
938824.130495302,3.87665874211025e-25
939362.138593007,2.36536361445964e-25
939900.146690712,2.47548156653321e-26
940438.154788417,9.81723385169467e-26
940976.162886122,1.68838252058086e-25
941514.170983827,1.86280535944816e-25
942052.179081532,9.46140066753023e-26
942590.187179237,2.6400646885508e-26
943128.195276942,2.51994727075129e-25
943666.203374647,3.13297771297942e-25
944204.211472352,7.55664728524767e-26
944742.219570057,2.45399209025913e-27
945280.227667762,1.83561563362901e-26
945818.235765467,1.32297947926849e-25
946356.243863172,3.31271667403323e-25
946894.251960877,1.83239988337787e-25
947432.260058582,3.24835861362246e-26
947970.268156287,1.80938711060074e-25
948508.276253992,1.4314000545497e-25
949046.284351698,5.20866441410244e-26
949584.292449403,7.68725505880148e-26
950122.300547108,5.8081614156574e-27
950660.308644813,1.84829423168103e-25
951198.316742518,4.24050849628474e-25
951736.324840223,1.97747552096424e-25
952274.332937928,1.55892521398176e-26
952812.341035633,8.98954900612323e-26
953350.349133338,1.01165257439754e-25
953888.357231043,1.70535594840608e-25
954426.365328748,1.46847182312653e-25
954964.373426453,2.32481504233407e-26
955502.381524158,1.92165392994649e-25
956040.389621863,3.1104795113557e-25
956578.397719568,1.28539621676263e-25
957116.405817273,9.06613633733349e-27
957654.413914978,1.60535433277304e-26
958192.422012683,1.7543828632643e-25
958730.430110388,3.25800115165147e-25
959268.438208093,1.40174211359109e-25
959806.446305798,2.04489144436748e-26
960344.454403504,1.35338942358775e-25
960882.462501209,1.09362640853166e-25
961420.470598913,9.67395582070177e-26
961958.478696619,9.53496996227955e-26
962496.486794324,1.45875958750423e-26
963034.494892029,2.15476432014544e-25
963572.502989734,3.60705999302265e-25
964110.511087439,1.17402626177562e-25
964648.519185144,1.04288601183841e-27
965186.527282849,2.12682270716052e-26
965724.535380554,6.91275114591664e-26
966262.543478259,2.93655500052085e-25
966800.551575964,2.51569109482826e-25
967338.559673669,6.45598702991e-26
967876.567771374,2.73218297791859e-25
968414.575869079,3.65951769159236e-25
968952.583966784,1.19855922382261e-25
969490.592064489,4.68140978598645e-27
970028.600162194,1.17612266646238e-26
970566.608259899,1.53077165225085e-25
971104.616357604,3.17824152917205e-25
971642.624455309,1.55110998827583e-25
972180.632553014,6.60026107006783e-27
972718.640650719,8.47786735890805e-26
973256.648748424,1.01806785116688e-25
973794.656846129,1.20575326756159e-25
974332.664943835,8.65308137254423e-26
974870.67304154,9.98806265729788e-27
975408.681139245,1.91423034148694e-25
975946.68923695,2.89470970707612e-25
976484.697334655,9.95141090581981e-26
977022.70543236,7.72464317445496e-27
977560.713530065,3.71289712305047e-27
978098.72162777,1.40129844425757e-25
978636.729725475,3.83124435243996e-25
979174.73782318,2.38390442298838e-25
979712.745920885,4.45506437763777e-26
980250.75401859,2.04434970551815e-25
980788.762116295,1.95383769755655e-25
981326.770214,5.02346758754121e-26
981864.778311705,4.08720280387462e-26
982402.78640941,1.55562476734756e-27
982940.794507115,1.86041530585648e-25
983478.80260482,4.30653835010518e-25
984016.810702525,2.20398707323724e-25
984554.81880023,2.23551377836673e-26
985092.826897935,9.87185162415019e-26
985630.834995641,1.07974253879981e-25
986168.843093346,1.29065340050285e-25
986706.851191051,1.00328464404698e-25
987244.859288756,4.63553844880909e-27
987782.867386461,1.41761574539755e-25
988320.875484166,2.26058524547212e-25
988858.883581871,7.93308699959413e-26
989396.891679576,1.06021461671337e-26
989934.899777281,5.10490160096444e-27
990472.907874986,1.29267415804616e-25
991010.915972691,3.20129283727681e-25
991548.924070396,1.82143540683939e-25
992086.932168101,1.30043358024216e-26
992624.940265806,9.06744546394868e-26
993162.948363511,1.15064316485557e-25
993700.956461216,1.37839849156606e-25
994238.964558921,1.18978637622041e-25
994776.972656626,2.78230532098991e-26
995314.980754331,2.63830193726501e-25
995852.988852036,4.40030246766435e-25
996390.996949741,1.53711552559756e-25
996929.005047446,1.51441533134575e-26
997467.013145152,7.81223423676419e-26
998005.021242857,6.10844269419553e-26
998543.029340562,1.65610550350827e-25
999081.037438267,1.56202812137251e-25
999619.045535972,1.7436480863476e-26
1000157.05363368,1.49521047495228e-25
1000695.06173138,2.18404981405786e-25
1001233.06982909,7.18890274195287e-26
1001771.07792679,2.74833606726395e-26
1002309.0860245,1.29874324506991e-27
1002847.0941222,9.81363688287426e-26
1003385.10221991,3.08316156449056e-25
1003923.11031761,1.99006414625597e-25
1004461.11841532,1.42624235301522e-26
1004999.12651302,7.36389649109655e-26
1005537.13461073,1.4373625481153e-25
1006075.14270843,1.78586898955179e-25
1006613.15080614,1.11360268043885e-25
1007151.15890384,2.61660238480967e-26
1007689.16700155,2.24368194013461e-25
1008227.17509925,3.13951104398678e-25
1008765.18319696,9.01870602044382e-26
1009303.19129466,4.22058242931288e-27
1009841.19939237,1.03896870416319e-26
1010379.20749007,8.14057096421886e-26
1010917.21558778,2.87970983914318e-25
1011455.22368548,1.98579817311585e-25
1011993.23178319,3.07358972587819e-26
1012531.23988089,1.82982477230433e-25
1013069.2479786,1.90369364131445e-25
1013607.2560763,5.01705010952041e-26
1014145.26417401,4.81097010930251e-26
1014683.27227171,3.4812072954399e-27
1015221.28036942,1.30775854458777e-25
1015759.28846712,3.69177937960744e-25
1016297.29656483,2.1539864682477e-25
1016835.30466253,1.11351270236645e-26
1017373.31276024,5.52698432330692e-26
1017911.32085794,9.07990694218072e-26
1018449.32895565,1.5249152106782e-25
1018987.33705335,1.30426450310345e-25
1019525.34515106,1.61452468635877e-26
1020063.35324876,1.6644439534445e-25
1020601.36134647,3.01221144278466e-25
1021139.36944417,1.42655651098295e-25
1021677.37754188,1.41756402175166e-26
1022215.38563958,1.41582096380466e-26
1022753.39373729,1.69939092095191e-25
1023291.40183499,3.34458181403366e-25
1023829.4099327,1.60604229329193e-25
1024367.4180304,1.61882540592998e-26
1024905.42612811,1.25681030449414e-25
1025443.43422581,9.31707705031144e-26
1025981.44232352,5.75290483607143e-26
1026519.45042122,8.89537667106962e-26
1027057.45851893,7.9543846227178e-27
1027595.46661663,1.60737241279738e-25
1028133.47471434,3.58288806375744e-25
1028671.48281204,1.60444352223884e-25
1029209.49090975,1.480061061808e-27
1029747.49900745,2.67259292872245e-26
1030285.50710516,6.46007154173444e-26
1030823.51520286,2.40100429375531e-25
1031361.52330057,2.32448497617534e-25
1031899.53139827,4.60020204459469e-26
1032437.53949598,1.87919022329722e-25
1032975.54759368,3.08603755188176e-25
1033513.55569139,1.17056041363357e-25
1034051.56378909,4.12682698533794e-27
1034589.5718868,1.37588537126023e-26
1035127.5799845,1.26794647480679e-25
1035665.58808221,2.6926579316998e-25
1036203.59617991,1.42039958772233e-25
1036741.60427762,4.7416073198749e-27
1037279.61237532,6.65298883976948e-26
1037817.62047303,8.87895882270913e-26
1038355.62857073,1.25573974314646e-25
1038893.63666844,1.09430284225955e-25
1039431.64476614,9.2635490727453e-27
1039969.65286385,1.53064497169948e-25
1040507.66096156,2.61631471904122e-25
1041045.66905926,8.31675145511401e-26
1041583.67715697,6.097086373519e-27
1042121.68525467,9.34403702745788e-27
1042659.69335238,7.31117768063383e-26
1043197.70145008,2.99752020787506e-25
1043735.70954779,2.42322511432831e-25
1044273.71764549,4.26321864544161e-26
1044811.7257432,1.66942297303187e-25
1045349.7338409,2.0713696953828e-25
1045887.74193861,6.89124261301043e-26
1046425.75003631,4.3919480487018e-26
1046963.75813402,2.35546614723946e-27
1047501.76623172,1.18709114013072e-25
1048039.77432943,3.47126118743799e-25
1048577.78242713,2.06352716708872e-25
1049115.79052484,1.57145085366727e-26
1049653.79862254,8.66126251907665e-26
1050191.80672025,1.15813112591929e-25
1050729.81481795,1.14523870317462e-25
1051267.82291566,8.26108516630686e-26
1051805.83101336,2.89094655433453e-27
1052343.83911107,1.13604086543804e-25
1052881.84720877,1.92571107263724e-25
1053419.85530648,7.9908868780857e-26
1053957.86340418,2.90929443405715e-26
1054495.87150189,1.23737652672479e-27
1055033.87959959,8.87631169200628e-26
1055571.8876973,3.03342942374371e-25
1056109.895795,2.05661937352772e-25
1056647.90389271,1.60239151684543e-26
1057185.91199041,9.13018497227532e-26
1057723.92008812,1.22664554737048e-25
1058261.92818582,1.12392327494573e-25
1058799.93628353,1.07940060368481e-25
1059337.94438123,2.60354319412489e-26
1059875.95247894,2.22802252322076e-25
1060413.96057664,4.42857475505156e-25
1060951.96867435,1.99191417616358e-25
1061489.97677205,9.2656801863215e-27
1062027.98486976,6.59129363281293e-26
1062565.99296746,5.39117815007077e-26
1063104.00106517,1.2095715473242e-25
1063642.00916287,1.36335701797642e-25
1064180.01726058,1.12275676736935e-26
1064718.02535828,1.08577003416801e-25
1065256.03345599,2.11376661251596e-25
1065794.04155369,9.50716006244995e-26
1066332.0496514,2.33782446933687e-26
1066870.0577491,6.56297860567011e-29
1067408.06584681,1.0041517188469e-25
1067946.07394451,2.98557152859281e-25
1068484.08204222,2.02302225189499e-25
1069022.09013992,1.41509645284572e-26
1069560.09823763,4.60397662516251e-26
1070098.10633533,1.00393164983883e-25
1070636.11443304,1.52070674391642e-25
1071174.12253074,1.21087594714785e-25
1071712.13062845,2.07098985258851e-26
1072250.13872615,1.99975140680588e-25
1072788.14682386,3.39535742874037e-25
1073326.15492156,1.23374851590629e-25
1073864.16301927,2.75270410028283e-28
1074402.17111697,1.44493440548242e-26
1074940.17921468,6.9819743968016e-26
1075478.18731238,2.66779783521913e-25
1076016.19541009,2.21547858180278e-25
1076554.20350779,3.2558828329557e-26
1077092.2116055,1.5513836255245e-25
1077630.2197032,1.99960126352785e-25
1078168.22780091,4.68579622767821e-26
1078706.23589861,2.97548921968645e-26
1079244.24399632,6.15400518636293e-27
1079782.25209402,7.12732447120652e-26
1080320.26019173,2.73685667265518e-25
1080858.26828943,1.93869546184716e-25
1081396.27638714,1.39767940416822e-26
1081934.28448484,3.74567912898453e-26
1082472.29258255,9.21316390575079e-26
1083010.30068025,1.69427876185455e-25
1083548.30877796,1.50748139210521e-25
1084086.31687566,2.06770129830986e-26
1084624.32497337,1.33557583167822e-25
1085162.33307107,2.63954677704365e-25
1085700.34116878,1.24646712261739e-25
1086238.34926648,1.14978891001321e-26
1086776.35736419,7.03456402314355e-27
1087314.36546189,1.27426063906728e-25
1087852.3735596,3.00746785564577e-25
1088390.3816573,1.70222770753831e-25
1088928.38975501,2.05060637446494e-26
1089466.39785271,1.33103149575499e-25
1090004.40595042,1.08647958809083e-25
1090542.41404812,4.30878205225249e-26
1091080.42214583,9.43229196914751e-26
1091618.43024353,1.81018475719291e-26
1092156.43834124,9.48349116136338e-26
1092694.44643894,3.01726723542485e-25
1093232.45453665,1.69393755573274e-25
1093770.46263435,3.2890574279488e-27
1094308.47073206,2.98278866975512e-26
1094846.47882976,5.39835928830451e-26
1095384.48692747,1.72951681437018e-25
1095922.49502517,1.90836926363532e-25
1096460.50312288,3.58677303531882e-26
1096998.51122058,1.35847398863317e-25
1097536.51931829,2.72952204681047e-25
1098074.52741599,1.36183088060939e-25
1098612.5355137,1.83404912740823e-26
1099150.5436114,2.6904260682138e-27
1099688.55170911,9.93217756369906e-26
1100226.55980681,2.48028146932631e-25
1100764.56790452,1.42851424905779e-25
1101302.57600223,2.90386675086311e-27
1101840.58409993,6.04444476670827e-26
1102378.59219763,7.90098698001177e-26
1102916.60029534,1.05460006014554e-25
1103454.60839305,1.08532186767129e-25
1103992.61649075,1.32869536637696e-26
1104530.62458846,1.46292455952889e-25
1105068.63268616,2.83616230378839e-25
1105606.64078387,1.0518504193298e-25
1106144.64888157,5.51951977532465e-27
1106682.65697928,1.46439208890816e-26
1107220.66507698,3.20567117690208e-26
1107758.67317469,2.33554585280979e-25
1108296.68127239,2.46228259849658e-25
1108834.6893701,4.0589873517698e-26
1109372.6974678,1.18662531857402e-25
1109910.70556551,2.12855824148295e-25
1110448.71366321,9.68638160296703e-26
1110986.72176092,3.70425239389282e-26
1111524.72985862,1.70073816668204e-27
1112062.73795633,1.12541242924553e-25
1112600.74605403,3.43131245500482e-25
1113138.75415174,2.36275541421328e-25
1113676.76224944,2.23446041287546e-26
1114214.77034715,6.10410166144327e-26
1114752.77844485,1.07209600207295e-25
1115290.78654256,1.11435712286766e-25
1115828.79464026,7.8387869893429e-26
1116366.80273797,1.24433758965923e-27
1116904.81083567,1.0207485894408e-25
1117442.81893338,1.80588270285242e-25
1117980.82703108,6.96041502483978e-26
1118518.83512879,2.55542271908659e-26
1119056.84322649,3.39623276879174e-27
1119594.8513242,7.39821174240408e-26
1120132.8594219,3.15189496740486e-25
1120670.86751961,2.59780899087089e-25
1121208.87561731,3.27811798649949e-26
1121746.88371502,8.27428540865382e-26
1122284.89181272,1.26260488259682e-25
1122822.89991043,8.8747248462966e-26
1123360.90800813,9.00529387287474e-26
1123898.91610584,1.48825549462818e-26
1124436.92420354,1.51970537851971e-25
1124974.93230125,3.94867413424485e-25
1125512.94039895,2.25944036500762e-25
1126050.94849666,1.69914769830469e-26
1126588.95659436,6.512434514427e-26
1127126.96469207,7.63344062579678e-26
1127664.97278977,1.17318612709317e-25
1128202.98088748,1.3060316503111e-25
1128740.98898518,1.4209949519558e-26
1129278.99708289,7.91968399457103e-26
1129817.00518059,1.8445087627616e-25
1130355.0132783,9.28467255602889e-26
1130893.021376,2.34860429640598e-26
1131431.02947371,1.26603927050059e-27
1131969.03757141,7.65560911165461e-26
1132507.04566912,2.46890173800142e-25
1133045.05376682,1.69967895144817e-25
1133583.06186453,8.92299181220335e-27
1134121.06996223,4.31297601310797e-26
1134659.07805994,7.7482464020918e-26
1135197.08615764,1.33376583710061e-25
1135735.09425535,1.49903907532732e-25
1136273.10235305,3.02587635183877e-26
1136811.11045076,1.5129134900885e-25
1137349.11854846,3.28968525658305e-25
1137887.12664617,1.48528324142177e-25
1138425.13474387,1.03002093825954e-27
1138963.14284158,2.1407765571116e-26
1139501.15093928,5.01659454837824e-26
1140039.15903699,2.02195915727406e-25
1140577.16713469,1.98029276703616e-25
1141115.1752324,3.19398973914957e-26
1141653.1833301,1.40947582360746e-25
1142191.19142781,2.2053109854985e-25
1142729.19952551,6.62643570418916e-26
1143267.20762322,2.26498086167355e-26
1143805.21572092,1.11784306172921e-26
1144343.22381863,3.76769979829411e-26
1144881.23191633,1.98984748810066e-25
1145419.24001404,1.66528552044424e-25
1145957.24811174,1.59063914457361e-26
1146495.25620945,1.6944589523006e-26
1147033.26430715,6.59766812344338e-26
1147571.27240486,1.56724017287995e-25
1148109.28050256,1.57281637999258e-25
1148647.28860027,2.68767776593182e-26
1149185.29669797,1.2837155861803e-25
1149723.30479568,2.72504265273875e-25
1150261.31289338,1.38669084480518e-25
1150799.32099109,1.83272812298954e-26
1151337.32908879,7.58298727002237e-28
1151875.3371865,8.35202562005794e-26
1152413.3452842,2.72456108615103e-25
1152951.35338191,1.92945749679874e-25
1153489.36147961,1.72829446465179e-26
1154027.36957732,1.17978047864871e-25
1154565.37767502,1.28726758393871e-25
1155103.38577273,3.46303420277039e-26
1155641.39387043,7.00890483700815e-26
1156179.40196814,1.86094827168464e-26
1156717.41006584,7.19968139651164e-26
1157255.41816355,2.93881714335979e-25
1157793.42626125,2.10224576718286e-25
1158331.43435896,1.54158703473269e-26
1158869.44245666,1.96840909017202e-26
1159407.45055437,4.94435934352511e-26
1159945.45865207,1.41596395603941e-25
1160483.46674978,1.69979529198512e-25
1161021.47484748,2.84847845591894e-26
1161559.48294519,8.12461134758028e-26
1162097.4910429,2.17120661545495e-25
1162635.4991406,1.34494111949511e-25
1163173.5072383,3.14009840607197e-26
1163711.51533601,8.84183647286945e-28
1164249.52343372,1.05114644775109e-25
1164787.53153142,2.94539792347417e-25
1165325.53962913,1.99918300697226e-25
1165863.54772683,1.37992286176185e-26
1166401.55582454,5.53598696992818e-26
1166939.56392224,8.11698539100448e-26
1167477.57201995,9.19835369672652e-26
1168015.58011765,1.07086119762748e-25
1168553.58821536,1.32326455264406e-26
1169091.59631306,1.1952356697989e-25
1169629.60441077,2.84491223585783e-25
1170167.61250847,1.23124659193394e-25
1170705.62060618,5.26256330918246e-28
1171243.62870388,2.44219134005972e-26
1171781.63680159,2.11237065107946e-26
1172319.64489929,1.86093857253696e-25
1172857.652997,2.5275771137089e-25
1173395.6610947,5.88458203366323e-26
1173933.66919241,8.05965624797588e-26
1174471.67729011,1.99820566247335e-25
1175009.68538782,1.19892039757252e-25
1175547.69348552,4.2468760663085e-26
1176085.70158323,1.44342355738465e-27
1176623.70968093,8.83834855476093e-26
1177161.71777864,2.9533250792492e-25
1177699.72587634,2.18402580769158e-25
1178237.73397405,2.29573962292208e-26
1178775.74207175,5.65032625465333e-26
1179313.75016946,1.10791768573651e-25
1179851.75826716,1.23126389141119e-25
1180389.76636487,9.45428689539673e-26
1180927.77446257,5.32042032408219e-27
1181465.78256028,9.22572501715536e-26
1182003.79065798,1.80887022220139e-25
1182541.79875569,6.60804706275588e-26
1183079.80685339,2.38985255069614e-26
1183617.8149511,1.35444903166397e-26
1184155.8230488,3.57667162634525e-26
1184693.83114651,2.51735902209809e-25
1185231.83924421,2.4976298079446e-25
1185769.84734192,3.84485259790377e-26
1186307.85543962,8.72378735849001e-26
1186845.86353733,1.47909143327879e-25
1187383.87163503,8.03704772096294e-26
1187921.87973274,7.80083474733014e-26
1188459.88783044,1.79747205333137e-26
1188997.89592815,8.91196725654879e-26
1189535.90402585,3.19164039602913e-25
1190073.91212356,2.24992099051431e-25
1190611.92022126,1.67568017680662e-26
1191149.92831897,4.23698996000942e-26
1191687.93641667,7.48257264879772e-26
1192225.94451438,1.08563680770639e-25
1192763.95261208,1.14404528935625e-25
1193301.96070979,1.2144857747754e-26
1193839.96880749,7.66662450793835e-26
1194377.9769052,1.889180058018e-25
1194915.9850029,1.03589981390544e-25
1195453.99310061,2.83271726346575e-26
1195992.00119831,1.87400742042864e-27
1196530.00929602,5.66013222406113e-26
1197068.01739372,2.19703379664365e-25
1197606.02549143,1.63644329759929e-25
1198144.03358913,7.23989801080193e-27
1198682.04168684,3.67777880412335e-26
1199220.04978454,5.14300911850259e-26
1199758.05788225,9.11340624731388e-26
1200296.06597995,1.50844041301168e-25
1200834.07407766,4.12804403868577e-26
1201372.08217536,1.22982852536891e-25
1201910.09027307,3.48442454748147e-25
1202448.09837077,2.12087839913566e-25
1202986.10646848,1.24689568298229e-26
1203524.11456618,1.42379088736097e-26
1204062.12266389,4.43680543034349e-26
1204600.13076159,1.73708073252151e-25
1205138.1388593,1.95725764301625e-25
1205676.146957,3.0720481286114e-26
1206214.15505471,9.71977480897467e-26
1206752.16315241,2.04607554475077e-25
1207290.17125012,8.08073444421938e-26
1207828.17934782,1.64322483304165e-26
1208366.18744553,8.32408354778673e-27
1208904.19554323,3.72690701050236e-26
1209442.20364094,1.90361213630679e-25
1209980.21173864,1.76235332273618e-25
1210518.21983635,2.66178650905279e-26
1211056.22793405,7.28361931292598e-27
1211594.23603176,5.18547762198463e-26
1212132.24412946,1.57304006806583e-25
1212670.25222717,1.80417157032337e-25
1213208.26032487,3.53506430295353e-26
1213746.26842258,1.05835094507025e-25
1214284.27652028,2.61806096601321e-25
1214822.28461799,1.36552782345246e-25
1215360.29271569,1.34957766626098e-26
1215898.3008134,2.0156105879203e-27
1216436.3089111,6.00714992322587e-26
1216974.31700881,2.64998300549034e-25
1217512.32510651,2.47204878371818e-25
1218050.33320422,3.81008374746727e-26
1218588.34130192,9.57438962673106e-26
1219126.34939963,1.49098249955918e-25
1219664.35749733,5.08546708463794e-26
1220202.36559504,5.68095197650059e-26
1220740.37369274,1.93902213680737e-26
1221278.38179045,4.57649033853581e-26
1221816.38988815,2.48741878679322e-25
1222354.39798586,2.04701715246436e-25
1222892.40608356,1.94800394293866e-26
1223430.41418127,2.41502451434153e-26
1223968.42227897,6.20369816702401e-26
1224506.43037668,1.26769780501539e-25
1225044.43847439,1.53208888269589e-25
1225582.44657209,2.99062985143225e-26
1226120.45466979,5.5375553395119e-26
1226658.4627675,1.76358983484261e-25
1227196.47086521,1.24941208037812e-25
1227734.47896291,4.69378894353674e-26
1228272.48706062,2.50266334813101e-27
1228810.49515832,7.78336546958522e-26
1229348.50325603,2.86779779837725e-25
1229886.51135373,2.2450053618586e-25
1230424.51945144,2.4311632175005e-26
1230962.52754914,7.22219152688203e-26
1231500.53564685,1.08024162420441e-25
1232038.54374455,8.04546677640966e-26
1232576.55184226,9.75070547958488e-26
1233114.55993996,1.87409416191071e-26
1233652.56803767,9.06195656659265e-26
1234190.57613537,2.70933221582446e-25
1234728.58423308,1.4279573339699e-25
1235266.59233078,1.1341638248839e-27
1235804.60042849,3.24060750588692e-26
1236342.60852619,1.50981637300072e-26
1236880.6166239,1.19489352363749e-25
1237418.6247216,2.07228706360091e-25
1237956.63281931,5.44635742919814e-26
1238494.64091701,5.71228094788201e-26
1239032.64901472,1.92231963501784e-25
1239570.65711242,1.42013019893614e-25
1240108.66521013,5.30574665389025e-26
1240646.67330783,3.53079898219338e-27
1241184.68140554,7.22801052659124e-26
1241722.68950324,2.6145770467986e-25
1242260.69760095,2.04715599425024e-25
1242798.70569865,1.86169814081859e-26
1243336.71379636,3.35277012445865e-26
1243874.72189406,7.57056716076056e-26
1244412.72999177,1.02348790324441e-25
1244950.73808947,1.05048030085254e-25
1245488.74618718,1.12586808371209e-26
1246026.75428488,8.9724210831184e-26
1246564.76238259,2.1489493373897e-25
1247102.77048029,9.46354711690841e-26
1247640.778578,1.60466998946472e-26
1248178.7866757,1.5148684498248e-26
1248716.79477341,2.04522780531657e-26
1249254.80287111,2.18074908480367e-25
1249792.81096882,2.6102395613806e-25
1250330.81906652,4.76062401547787e-26
1250868.82716423,6.2581367400272e-26
1251406.83526193,1.40798482814668e-25
1251944.84335964,6.81026853243668e-26
1252482.85145734,5.8864341789368e-26
1253020.85955505,1.83741069632319e-26
1253558.86765275,5.27379237154194e-26
1254096.87575046,2.75110897243203e-25
1254634.88384816,2.49197409456769e-25
1255172.89194587,3.81794343981089e-26
1255710.90004357,1.83341052845832e-26
1256248.90814128,6.99112136783331e-26
1256786.91623898,1.3349118445769e-25
1257324.92433669,1.39899179830771e-25
1257862.93243439,1.98731971338574e-26
1258400.9405321,6.38427589320314e-26
1258938.9486298,1.78657035144715e-25
1259476.95672751,9.79949618627278e-26
1260014.96482521,2.46629835324832e-26
1260552.97292292,3.5670394680772e-27
1261090.98102062,4.75424179812693e-26
1261628.98911833,2.25465290450646e-25
1262166.99721603,1.97954357612147e-25
1262705.00531374,1.82763633513738e-26
1263243.01341144,3.22962562142905e-26
1263781.02150915,5.3192153539801e-26
1264319.02960685,7.79912183879081e-26
1264857.03770456,1.60592849713664e-25
1265395.04580226,6.03290092775021e-26
1265933.05389997,8.40662883296816e-26
1266471.06199767,3.23369642191046e-25
1267009.07009538,2.43831029041257e-25
1267547.07819308,2.46933234469584e-26
1268085.08629079,1.85654894391056e-26
1268623.09438849,5.59867658274127e-26
1269161.1024862,1.54220773625184e-25
1269699.1105839,1.88431108752464e-25
1270237.11868161,3.9594132200829e-26
1270775.12677931,7.07174601578323e-26
1271313.13487702,1.88541276911522e-25
1271851.14297472,1.00914152237826e-25
1272389.15107243,2.71142048913757e-26
1272927.15917013,7.59386901220502e-27
1273465.16726784,3.21142228559628e-26
1274003.17536554,1.77126435376635e-25
1274541.18346325,1.65232849515777e-25
1275079.19156095,2.09745046705774e-26
1275617.19965866,1.23320100499137e-26
1276155.20775636,5.04262916499617e-26
1276693.21585407,1.37718188323418e-25
1277231.22395177,1.81699326805404e-25
1277769.23204948,4.72792966638292e-26
1278307.24014718,9.75589056282433e-26
1278845.24824489,2.66421337001375e-25
1279383.25634259,1.46994265480638e-25
1279921.2644403,1.29126581389541e-26
1280459.272538,8.52400168976198e-27
1280997.28063571,2.52690662048615e-26
1281535.28873341,2.00244992618162e-25
1282073.29683112,2.42429694660846e-25
1282611.30492882,4.8183874532925e-26
1283149.31302653,8.40678004017038e-26
1283687.32112423,1.80481894065483e-25
1284225.32922194,8.1496241409741e-26
1284763.33731965,4.1685689271359e-26
1285301.34541735,1.39556684639403e-26
1285839.35351505,3.62381365272645e-26
1286377.36161276,2.1968657859925e-25
1286915.36971047,2.00794694506682e-25
1287453.37780817,2.44328034278882e-26
1287991.38590588,1.54654403021474e-26
1288529.39400358,4.81541874668854e-26
1289067.40210129,9.94103360408873e-26
1289605.41019899,1.31571756313851e-25
1290143.4182967,2.54893839807764e-26
1290681.4263944,4.42245233451808e-26
1291219.43449211,1.6207527587954e-25
1291757.44258981,1.19509672193074e-25
1292295.45068752,5.41316150239852e-26
1292833.45878522,9.53340802850698e-27
1293371.46688293,6.03513667356384e-26
1293909.47498063,2.88548505383284e-25
1294447.48307834,2.67166535522405e-25
1294985.49117604,3.72528299982349e-26
1295523.49927375,6.16165746555974e-26
1296061.50737145,1.09203554164692e-25
1296599.51546916,5.66657757049739e-26
1297137.52356686,7.84609932822118e-26
1297675.53166457,2.17734210510994e-26
1298213.53976227,5.77470431675885e-26
1298751.54785998,2.54111743437618e-25
1299289.55595768,1.80563162210574e-25
1299827.56405539,1.01301327859439e-26
1300365.57215309,1.85522402405194e-26
1300903.5802508,1.78072758118233e-26
1301441.5883485,1.10019245106843e-25
1301979.59644621,2.09176042739855e-25
1302517.60454391,6.87017815478086e-26
1303055.61264162,3.08276543322415e-26
1303593.62073932,1.56668586012573e-25
1304131.62883703,1.36149283445598e-25
1304669.63693473,5.65189071626955e-26
1305207.64503244,4.46261159666849e-27
1305745.65313014,6.25100091488067e-26
1306283.66122785,2.53236685305238e-25
1306821.66932555,2.1732199900245e-25
1307359.67742326,2.66391494550907e-26
1307897.68552096,2.20405683656798e-26
1308435.69361867,5.77659672077854e-26
1308973.70171637,1.03968055882841e-25
1309511.70981408,1.46801930075674e-25
1310049.71791178,3.45378686645181e-26
1310587.72600949,6.83615063541474e-26
1311125.73410719,2.27399183212738e-25
1311663.7422049,1.25308780601069e-25
1312201.7503026,9.29069864591134e-27
1312739.75840031,1.56358042028199e-26
1313277.76649801,1.3852606806196e-26
1313815.77459572,1.81482451741622e-25
1314353.78269342,2.64522478412617e-25
1314891.79079113,6.87998498334772e-26
1315429.79888883,5.28388002794013e-26
1315967.80698654,1.50119356891604e-25
1316505.81508424,8.76379424771171e-26
1317043.82318195,6.07774363217237e-26
1317581.83127965,2.51956955745545e-26
1318119.83937736,2.87598506291882e-26
1318657.84747506,2.22697496342222e-25
1319195.85557277,2.37357233433604e-25
1319733.86367047,4.67840664146619e-26
1320271.87176818,1.23398991925701e-26
1320809.87986588,7.45796567149073e-26
1321347.88796359,1.51825209207593e-25
1321885.89606129,1.57980172250858e-25
1322423.904159,2.98957682521117e-26
1322961.9122567,7.11084653642406e-26
1323499.92035441,1.95706096460781e-25
1324037.92845211,1.06087351481687e-25
1324575.93654982,2.68466853786722e-26
1325113.94464752,1.14917218926038e-26
1325651.95274523,2.35796285154378e-26
1326189.96084293,1.95538233612307e-25
1326727.96894064,2.10594757241319e-25
1327265.97703834,2.73083074321423e-26
1327803.98513605,3.76985003230198e-26
1328341.99323375,7.76584768990347e-26
1328880.00133146,6.38185801234557e-26
1329418.00942916,1.31005483928305e-25
1329956.01752687,6.24913569284849e-26
1330494.02562457,6.70305235749729e-26
1331032.03372228,3.11219167350439e-25
1331570.04181998,2.7765269690578e-25
1332108.04991769,4.10397525855059e-26
1332646.05801539,1.40771447534371e-26
1333184.0661131,5.1688254012254e-26
1333722.0742108,1.15546936415751e-25
1334260.08230851,1.50588528315408e-25
1334798.09040621,3.08715354053158e-26
1335336.09850392,4.8326079289645e-26
1335874.10660162,1.68195963540709e-25
1336412.11469933,1.09540819526688e-25
1336950.12279703,3.72513893908546e-26
1337488.13089474,7.29782629845085e-27
1338026.13899244,3.25418000153083e-26
1338564.14709015,1.94489363500575e-25
1339102.15518785,1.90690110387081e-25
1339640.16328556,2.72066880154153e-26
1340178.17138326,1.20652048126685e-26
1340716.17948097,3.68280262319741e-26
1341254.18757867,9.54778559958734e-26
1341792.19567638,1.64393702092402e-25
1342330.20377408,5.00573579892106e-26
1342868.21187179,7.39657410804008e-26
1343406.21996949,2.65749066452732e-25
1343944.2280672,1.73104264025173e-25
1344482.2361649,1.46542435847354e-26
1345020.24426261,4.67042248412626e-27


==> plots/vs_p2_fft_1e-7_5.txt <==
0,2.42321490780132e-40
276.495281908296,1.71283254757562e-13
552.990563816591,1.6857191613682e-13
829.485845724887,1.645936188397e-13
1105.98112763318,1.59384380016581e-13
1382.47640954148,1.53235734146974e-13
1658.97169144977,1.4650154511758e-13
1935.46697335807,1.39517762608592e-13
2211.96225526637,1.32541770128574e-13
2488.45753717466,1.25724242710721e-13
2764.95281908296,1.19116123996107e-13
3041.44810099125,1.12700399271405e-13
3317.94338289955,1.06433820480471e-13
3594.43866480784,1.00285110361792e-13
3870.93394671614,9.42595359462536e-14
4147.42922862444,8.84043398535302e-14
4423.92451053273,8.27957118717436e-14
4700.41979244103,7.75143841732973e-14
4976.91507434932,7.26205717017255e-14
5253.41035625762,6.81378901186289e-14
5529.90563816591,6.40508641749545e-14
5806.40092007421,6.03146023840649e-14
6082.89620198251,5.68710534062893e-14
6359.3914838908,5.36652358400892e-14
6635.8867657991,5.06564341626684e-14
6912.38204770739,4.78222028133492e-14
7188.87732961569,4.51558069905321e-14
7465.37261152399,4.26596237986554e-14
7741.86789343228,4.03376831736941e-14
8018.36317534058,3.81899965631548e-14
8294.85845724887,3.62100050134281e-14
8571.35373915717,3.43850134992711e-14
8847.84902106546,3.26984749644234e-14
9124.34430297376,3.11327440255866e-14
9400.83958488205,2.96713127591706e-14
9677.33486679035,2.8300170823144e-14
9953.83014869865,2.70084085714522e-14
10230.3254306069,2.57883340443636e-14
10506.8207125152,2.46352750517403e-14
10783.3159944235,2.35470762955668e-14
11059.8112763318,2.2523237842e-14
11336.3065582401,2.1563724973074e-14
11612.8018401484,2.06676546172631e-14
11889.2971220567,1.9832218301698e-14
12165.792403965,1.90522274605792e-14
12442.2876858733,1.83205119479491e-14
12718.7829677816,1.76291042723531e-14
12995.2782496899,1.69708221957119e-14
13271.7735315982,1.63406735810341e-14
13548.2688135065,1.57365528785095e-14
13824.7640954148,1.51589713720362e-14
14101.2593773231,1.46099449375979e-14
14377.7546592314,1.40914847629581e-14
14654.2499411397,1.36042636452353e-14
14930.745223048,1.31469230279582e-14
15207.2405049563,1.27162065222456e-14
15483.7357868646,1.23077810359821e-14
15760.2310687729,1.19173682373957e-14
16036.7263506812,1.15417403678939e-14
16313.2216325894,1.11792432314741e-14
16589.7169144977,1.08297319168731e-14
16866.212196406,1.049403867284e-14
17142.7074783143,1.01732422725027e-14
17419.2027602226,9.86802724120637e-15
17695.6980421309,9.57832573196879e-15
17972.1933240392,9.30328744794674e-15
18248.6886059475,9.04149638004949e-15
18525.1838878558,8.79129404258811e-15
18801.6791697641,8.55108231083356e-15
19078.1744516724,8.3195358620725e-15
19354.6697335807,8.09571400675199e-15
19631.165015489,7.87909487863815e-15
19907.6602973973,7.66955504927877e-15
20184.1555793056,7.46729924258654e-15
20460.6508612139,7.27273133262748e-15
20737.1461431222,7.08626603975415e-15
21013.6414250305,6.90811038389964e-15
21290.1367069388,6.73807734062645e-15
21566.6319888471,6.57550675914598e-15
21843.1272707554,6.41934453485538e-15
22119.6225526637,6.26837431294752e-15
22396.1178345719,6.12153050800839e-15
22672.6131164802,5.97817903438978e-15
22949.1083983885,5.83825587359302e-15
23225.6036802968,5.70220517328633e-15
23502.0989622051,5.57073707654342e-15
23778.5942441134,5.44449721794319e-15
24055.0895260217,5.32377396350205e-15
24331.58480793,5.20835186017368e-15
24608.0800898383,5.09755884572048e-15
24884.5753717466,4.99047733686435e-15
25161.0706536549,4.8862282347375e-15
25437.5659355632,4.78421646097673e-15
25714.0612174715,4.68425224077594e-15
25990.5564993798,4.58651920250065e-15
26267.0517812881,4.49142167829735e-15
26543.5470631964,4.3993836655505e-15
26820.0423451047,4.31067748489927e-15
27096.537627013,4.2253346527929e-15
27373.0329089213,4.14315095591739e-15
27649.5281908296,4.06376169342083e-15
27926.0234727379,3.98674524539955e-15
28202.5187546462,3.91171635731079e-15
28479.0140365545,3.83838757386383e-15
28755.5093184628,3.76659624633807e-15
29032.0046003711,3.69630572244839e-15
29308.4998822793,3.62758977094144e-15
29584.9951641876,3.56060323735171e-15
29861.4904460959,3.49553712847853e-15
30137.9857280042,3.43255855344995e-15
30414.4810099125,3.37174514875408e-15
30690.9762918208,3.31303384016881e-15
30967.4715737291,3.25620700404048e-15
31243.9668556374,3.2009303606425e-15
31520.4621375457,3.14683794279712e-15
31796.957419454,3.09363827266052e-15
32073.4527013623,3.04120290562527e-15
32349.9479832706,2.98960126851734e-15
32626.4432651789,2.93906466755117e-15
32902.9385470872,2.88989017123982e-15
33179.4338289955,2.84231987039329e-15
33455.9291109038,2.79644169779499e-15
33732.4243928121,2.75214955012901e-15
34008.9196747204,2.70917640790409e-15
34285.4149566287,2.66718496126415e-15
34561.910238537,2.62587847000779e-15
34838.4055204453,2.58508906481433e-15
35114.9008023535,2.54481275863836e-15
35391.3960842619,2.50518370541045e-15
35667.8913661702,2.46640407792699e-15
35944.3866480784,2.42866049708238e-15
36220.8819299867,2.39205844081976e-15
36497.377211895,2.35659426742715e-15
36773.8724938033,2.32216715895655e-15
37050.3677757116,2.28861850525069e-15
37326.8630576199,2.25577961476966e-15
37603.3583395282,2.22351110614898e-15
37879.8536214365,2.19172553773058e-15
38156.3489033448,2.16039345449343e-15
38432.8441852531,2.12953786571493e-15
38709.3394671614,2.09922212515456e-15
38985.8347490697,2.06953333204114e-15
39262.330030978,2.04056113324319e-15
39538.8253128863,2.01237257876184e-15
39815.3205947946,1.98498728857111e-15
40091.8158767029,1.95836102464096e-15
40368.3111586112,1.93238648920014e-15
40644.8064405195,1.90691589628473e-15
40921.3017224278,1.88180152849317e-15
41197.7970043361,1.85694170814775e-15
41474.2922862444,1.83231490906141e-15
41750.7875681526,1.80798721399322e-15
42027.282850061,1.78408779271089e-15
42303.7781319693,1.76075988323818e-15
42580.2734138775,1.73810529206297e-15
42856.7686957858,1.71614380274434e-15
43133.2639776941,1.69480330080035e-15
43409.7592596024,1.67394415166381e-15
43686.2545415107,1.65340769965724e-15
43962.749823419,1.63306955558345e-15
44239.2451053273,1.61287737246135e-15
44515.7403872356,1.59286009309076e-15
44792.2356691439,1.57310765417367e-15
45068.7309510522,1.55373151620878e-15
45345.2262329605,1.53482251029903e-15
45621.7215148688,1.51642138692861e-15
45898.2167967771,1.49851045602132e-15
46174.7120786854,1.48102553159752e-15
46451.2073605937,1.46388019001112e-15
46727.702642502,1.44699174501724e-15
47004.1979244103,1.43030047809854e-15
47280.6932063186,1.4137784854888e-15
47557.1884882269,1.39742916971085e-15
47833.6837701352,1.38128081600901e-15
48110.1790520435,1.36537746734448e-15
48386.6743339517,1.34976863853233e-15
48663.1696158601,1.33449808736044e-15
48939.6648977683,1.31959208130552e-15
49216.1601796766,1.30504921613122e-15
49492.6554615849,1.29083550944823e-15
49769.1507434932,1.27688854663125e-15
50045.6460254015,1.26313203259577e-15
50322.1413073098,1.24949783485291e-15
50598.6365892181,1.23594844148981e-15
50875.1318711264,1.2224910215901e-15
51151.6271530347,1.20917636469992e-15
51428.122434943,1.19608147728647e-15
51704.6177168513,1.18328133984261e-15
51981.1129987596,1.17082025680369e-15
52257.6082806679,1.15869398353861e-15
52534.1035625762,1.14684982727307e-15
52810.5988444845,1.13520478925079e-15
53087.0941263928,1.12367459575109e-15
53363.5894083011,1.1122022607214e-15
53640.0846902094,1.10077537584013e-15
53916.5799721177,1.08942625636293e-15
54193.075254026,1.07821610596465e-15
54469.5705359343,1.06721042970356e-15
54746.0658178426,1.05645556780961e-15
55022.5610997509,1.04596466398087e-15
55299.0563816591,1.03571672863809e-15
55575.5516635674,1.02566703978665e-15
55852.0469454757,1.01576329613205e-15
56128.542227384,1.00596101953489e-15
56405.0375092923,9.96233511408579e-16
56681.5327912006,9.86574828494215e-16
56958.0280731089,9.76997052358861e-16
57234.5233550172,9.67524425665033e-16
57511.0186369255,9.58186606763704e-16
57787.5139188338,9.49012129924346e-16
58064.0092007421,9.40022246786879e-16
58340.5044826504,9.31225337157939e-16
58616.9997645587,9.22612894791604e-16
58893.495046467,9.14158904472807e-16
59169.9903283753,9.05824294563412e-16
59446.4856102836,8.97566655920585e-16
59722.9808921919,8.8935303245495e-16
59999.4761741002,8.81171488943951e-16
60275.9714560085,8.73036632925527e-16
60552.4667379168,8.64985945798153e-16
60828.9620198251,8.57067222093771e-16
61105.4573017334,8.49321210710669e-16
61381.9525836417,8.4176594420104e-16
61658.4478655499,8.34389009251725e-16
61934.9431474582,8.27151069822563e-16
62211.4384293665,8.19999485971682e-16
62487.9337112748,8.12886786878116e-16
62764.4289931831,8.05786836027525e-16
63040.9242750914,7.98702589807675e-16
63317.4195569997,7.91662886394655e-16
63593.914838908,7.84710127634684e-16
63870.4101208163,7.77884119351738e-16
64146.9054027246,7.71208361642998e-16
64423.4006846329,7.6468349763612e-16
64699.8959665412,7.58289357286736e-16
64976.3912484495,7.51993625183537e-16
65252.8865303578,7.45763046787999e-16
65529.3818122661,7.39572940708104e-16
65805.8770941744,7.33412308856645e-16
66082.3723760827,7.27284055125414e-16
66358.867657991,7.21201618758891e-16
66635.3629398993,7.15184027579779e-16
66911.8582218076,7.09250991245753e-16
67188.3535037159,7.03418764733308e-16
67464.8487856242,6.97696836311746e-16
67741.3440675325,6.92085444562637e-16
68017.8393494408,6.86574384521232e-16
68294.334631349,6.81143993403997e-16
68570.8299132573,6.75769043012696e-16
68847.3251951656,6.70425311145531e-16
69123.8204770739,6.65097210746843e-16
69400.3157589822,6.59783774742344e-16
69676.8110408905,6.54500268191929e-16
69953.3063227988,6.49274010243908e-16
70229.8016047071,6.44135236657105e-16
70506.2968866154,6.39106064758534e-16
70782.7921685237,6.34191764580442e-16
71059.287450432,6.29377942804734e-16
71335.7827323403,6.24635036855566e-16
71612.2780142486,6.19928585767226e-16
71888.7732961569,6.1523136372847e-16
72165.2685780652,6.10532684351055e-16
72441.7638599735,6.05841361250681e-16
72718.2591418818,6.01181415497565e-16
72994.7544237901,5.96582510090807e-16
73271.2497056984,5.92069030487099e-16
73547.7449876067,5.87651960663831e-16
73824.240269515,5.8332625141358e-16
74100.7355514232,5.79073999448744e-16
74377.2308333316,5.74871532960154e-16
74653.7261152398,5.70697337428236e-16
74930.2213971481,5.66537980036548e-16
75206.7166790564,5.62390484970781e-16
75483.2119609647,5.58261223285181e-16
75759.707242873,5.54162561089385e-16
76036.2025247813,5.50108848048534e-16
76312.6978066896,5.46112917379745e-16
76589.1930885979,5.42183554500132e-16
76865.6883705062,5.38323876887163e-16
77142.1836524145,5.34530505975162e-16
77418.6789343228,5.30793691620797e-16
77695.1742162311,5.27098801225533e-16
77971.6694981394,5.23429450358638e-16
78248.1647800477,5.19771932981527e-16
78524.660061956,5.16119775425878e-16
78801.1553438643,5.12476685901006e-16
79077.6506257726,5.08856343783554e-16
79354.1459076809,5.05278485003948e-16
79630.6411895892,5.01762244713796e-16
79907.1364714975,4.98319054906795e-16
80183.6317534058,4.94947877529129e-16
80460.1270353141,4.9163485604901e-16
80736.6223172224,4.88357791347402e-16
81013.1175991306,4.85093886075526e-16
81289.6128810389,4.81827811898126e-16
81566.1081629472,4.78556973169091e-16
81842.6034448555,4.75291963597239e-16
82119.0987267638,4.72052158863647e-16
82395.5940086721,4.6885831047106e-16
82672.0892905804,4.65725090855529e-16
82948.5845724887,4.62656368987193e-16
83225.079854397,4.59644717587092e-16
83501.5751363053,4.56674890817636e-16
83778.0704182136,4.5372954024044e-16
84054.5657001219,4.5079484058817e-16
84331.0609820302,4.47864103528745e-16
84607.5562639385,4.44938546534786e-16
84884.0515458468,4.42025577697562e-16
85160.5468277551,4.39135730560399e-16
85437.0421096634,4.36279499885649e-16
85713.5373915717,4.33464917581087e-16
85990.03267348,4.30696121303405e-16
86266.5279553883,4.27972768655838e-16
86543.0232372966,4.25290098591673e-16
86819.5185192049,4.22639635552634e-16
87096.0138011132,4.2001070192766e-16
87372.5090830214,4.17392809846957e-16
87649.0043649298,4.14778601383058e-16
87925.499646838,4.1216649755956e-16
88201.9949287463,4.09561947496259e-16
88478.4902106546,4.06976407925366e-16
88754.9854925629,4.04423957768324e-16
89031.4807744712,4.01916473632963e-16
89307.9760563795,3.9945908435211e-16
89584.4713382878,3.97047753554339e-16
89860.9666201961,3.94670153917616e-16
90137.4619021044,3.92309725947273e-16
90413.9571840127,3.89951489062779e-16
90690.452465921,3.8758738832625e-16
90966.9477478293,3.85219085695564e-16
91243.4430297376,3.8285711335899e-16
91519.9383116459,3.80516768344612e-16
91796.4335935542,3.78212413075098e-16
92072.9288754625,3.75952409542189e-16
92349.4241573708,3.73736545794417e-16
92625.9194392791,3.71556715111545e-16
92902.4147211874,3.69400292244079e-16
93178.9100030957,3.67254685461043e-16
93455.4052850039,3.65111293589739e-16
93731.9005669123,3.62967580772619e-16
94008.3958488205,3.60826891747624e-16
94284.8911307289,3.5869651895693e-16
94561.3864126371,3.56585028810747e-16
94837.8816945454,3.54499832786065e-16
95114.3769764537,3.52445589120382e-16
95390.872258362,3.50423532520059e-16
95667.3675402703,3.48431519196354e-16
95943.8628221786,3.46464544929068e-16
96220.3581040869,3.44515647673084e-16
96496.8533859952,3.42577240102767e-16
96773.3486679035,3.40642859135356e-16
97049.8439498118,3.38709056315581e-16
97326.3392317201,3.36776841907379e-16
97602.8345136284,3.34851978919995e-16
97879.3297955367,3.32943669083128e-16
98155.825077445,3.31061758646972e-16
98432.3203593533,3.29213284844892e-16
98708.8156412616,3.27399637932869e-16
98985.3109231699,3.25615557987725e-16
99261.8062050782,3.23850565035915e-16
99538.3014869865,3.22092459875275e-16
99814.7967688948,3.20331643607578e-16
100091.292050803,3.18564592771446e-16
100367.787332711,3.1679510767796e-16
100644.28261462,3.15032825667257e-16
100920.777896528,3.13289588856749e-16
101197.273178436,3.11575103785771e-16
101473.768460345,3.0989356875105e-16
101750.263742253,3.08242487749567e-16
102026.759024161,3.06613963693436e-16
102303.254306069,3.04997783556466e-16
102579.749587978,3.0338499060046e-16
102856.244869886,3.01770605000636e-16
103132.740151794,3.00154655071244e-16
103409.235433703,2.98541437017677e-16
103685.730715611,2.96937579342702e-16
103962.225997519,2.95349789671803e-16
104238.721279428,2.93783051411084e-16
104515.216561336,2.92239657530856e-16
104791.711843244,2.90719062989582e-16
105068.207125152,2.89218300304588e-16
105344.702407061,2.87732699990526e-16
105621.197688969,2.86256793762462e-16
105897.692970877,2.84785393253009e-16
106174.188252786,2.83314808159859e-16
106450.683534694,2.81843994213304e-16
106727.178816602,2.80375232509916e-16
107003.67409851,2.78913905221307e-16
107280.169380419,2.77467155967647e-16
107556.664662327,2.76041662612512e-16
107833.159944235,2.74641213981596e-16
108109.655226144,2.73265026900375e-16
108386.150508052,2.7190758964764e-16
108662.64578996,2.70560280276876e-16
108939.141071869,2.69214287085086e-16
109215.636353777,2.67863769815042e-16
109492.131635685,2.66508025965276e-16
109768.626917593,2.65151775334857e-16
110045.122199502,2.63803414412219e-16
110321.61748141,2.62471910878381e-16
110598.112763318,2.61163550470314e-16
110874.608045227,2.59879781969553e-16
111151.103327135,2.58616928128627e-16
111427.598609043,2.57367759426639e-16
111704.093890951,2.56124206381939e-16
111980.58917286,2.5488011142968e-16
112257.084454768,2.53633021934172e-16
112533.579736676,2.52384511055382e-16
112810.075018585,2.51139135334408e-16
113086.570300493,2.49902618024914e-16
113363.065582401,2.48680008956831e-16
113639.56086431,2.47474404593066e-16
113916.056146218,2.46286461050604e-16
114192.551428126,2.4511459618255e-16
114469.046710034,2.43955604084584e-16
114745.541991943,2.42805427009087e-16
115022.037273851,2.41659958246992e-16
115298.532555759,2.40515854712659e-16
115575.027837668,2.39371328695847e-16
115851.523119576,2.3822677504211e-16
116128.018401484,2.37084973286425e-16
116404.513683393,2.3595060780499e-16
116681.008965301,2.34829038630428e-16
116957.504247209,2.33724580454444e-16
117233.999529117,2.32638853871867e-16
117510.494811026,2.31569884880185e-16
117786.990092934,2.30512439155138e-16
118063.485374842,2.29459624971102e-16
118339.980656751,2.28405263131692e-16
118616.475938659,2.27346146464551e-16
118892.971220567,2.26283286473214e-16
119169.466502475,2.25221608285733e-16
119445.961784384,2.24168168841808e-16
119722.457066292,2.23129573542686e-16
119998.9523482,2.22109592442805e-16
120275.447630109,2.2110788645577e-16
120551.942912017,2.2012028854484e-16
120828.438193925,2.19140455159073e-16
121104.933475834,2.18162180345558e-16
121381.428757742,2.17181463735007e-16
121657.92403965,2.16197604598435e-16
121934.419321558,2.15213045372495e-16
122210.914603467,2.14232193478958e-16
122487.409885375,2.13259790576796e-16
122763.905167283,2.12299457850445e-16
123040.400449192,2.11352847743924e-16
123316.8957311,2.10419513939592e-16
123593.391013008,2.09497336482176e-16
123869.886294916,2.08583220396035e-16
124146.381576825,2.07673829300654e-16
124422.876858733,2.06766241494826e-16
124699.372140641,2.05858513202897e-16
124975.86742255,2.04950138455465e-16
125252.362704458,2.04042318150042e-16
125528.857986366,2.03137876923959e-16
125805.353268275,2.02240686892743e-16
126081.848550183,2.01354611271656e-16
126358.343832091,2.00482217856141e-16
126634.839113999,1.99623709460308e-16
126911.334395908,1.98776548294613e-16
127187.829677816,1.97936052821179e-16
127464.324959724,1.97096874560838e-16
127740.820241633,1.96254870715807e-16
128017.315523541,1.95408664138315e-16
128293.810805449,1.945602465159e-16
128570.306087358,1.93714332113103e-16
128846.801369266,1.92876668095198e-16
129123.296651174,1.92051939310783e-16
129399.791933082,1.9124207821992e-16
129676.287214991,1.90445626625417e-16
129952.782496899,1.89658364733806e-16
130229.277778807,1.88874915404313e-16
130505.773060716,1.88090665385782e-16
130782.268342624,1.87303266824687e-16
131058.763624532,1.86513206884045e-16
131335.25890644,1.85723341649623e-16
131611.754188349,1.84937692541036e-16
131888.249470257,1.84160033863424e-16
132164.744752165,1.83392786619265e-16
132441.240034074,1.8263652081781e-16
132717.735315982,1.81890084208433e-16
132994.23059789,1.81151156850506e-16
133270.725879799,1.80416956328135e-16
133547.221161707,1.79684881896791e-16
133823.716443615,1.78953008201783e-16
134100.211725523,1.78220430798189e-16
134376.707007432,1.77487475692829e-16
134653.20228934,1.76755730590993e-16
134929.697571248,1.76027805768491e-16
135206.192853157,1.75306756542773e-16
135482.688135065,1.74595221086027e-16
135759.183416973,1.7389449639476e-16
136035.678698882,1.73203897051573e-16
136312.17398079,1.72520722319815e-16
136588.669262698,1.7184096816946e-16
136865.164544606,1.71160622379282e-16
137141.659826515,1.70477102586625e-16
137418.155108423,1.69790277307847e-16
137694.650390331,1.69102626306289e-16
137971.14567224,1.68418419238907e-16
138247.640954148,1.67742189049357e-16
138524.136236056,1.67077077695129e-16
138800.631517964,1.66423696463801e-16
139077.126799873,1.65779940153115e-16
139353.622081781,1.65141809043652e-16
139630.117363689,1.64504891092162e-16
139906.612645598,1.63865912924883e-16
140183.107927506,1.63223776088164e-16
140459.603209414,1.62579738843451e-16
140736.098491323,1.61936762344329e-16
141012.593773231,1.61298354164193e-16
141289.089055139,1.60667385510737e-16
141565.584337047,1.60045292492488e-16
141842.079618956,1.59431857626813e-16
142118.574900864,1.58825518561709e-16
142395.070182772,1.58223981885147e-16
142671.565464681,1.57624883917534e-16
142948.060746589,1.57026318977694e-16
143224.556028497,1.56427174221977e-16
143501.051310405,1.55827294250686e-16
143777.546592314,1.55227509023257e-16
144054.041874222,1.54629516434701e-16
144330.53715613,1.54035573947073e-16
144607.032438039,1.53447975084665e-16
144883.527719947,1.5286837922885e-16
145160.023001855,1.52297182523337e-16
145436.518283764,1.51733187274061e-16
145713.013565672,1.51173781848869e-16
145989.50884758,1.50615673141833e-16
146266.004129488,1.50055978777446e-16
146542.499411397,1.49493294116484e-16
146818.994693305,1.48928303192139e-16
147095.489975213,1.48363643550251e-16
147371.985257122,1.47803021177682e-16
147648.48053903,1.47249882602586e-16
147924.975820938,1.46706148772009e-16
148201.471102846,1.46171507271062e-16
148477.966384755,1.45643540652772e-16
148754.461666663,1.45118632760306e-16
149030.956948571,1.44593286638361e-16
149307.45223048,1.44065337457336e-16
149583.947512388,1.43534611577016e-16
149860.442794296,1.43002827648301e-16
150136.938076205,1.42472844780088e-16
150413.433358113,1.41947600092687e-16
150689.928640021,1.41429152671637e-16
150966.423921929,1.40918150646291e-16
151242.919203838,1.4041382933432e-16
151519.414485746,1.39914436028153e-16
151795.909767654,1.39417851362569e-16
152072.405049563,1.3892217365799e-16
152348.900331471,1.38426121584573e-16
152625.395613379,1.37929224165432e-16
152901.890895288,1.37431841819124e-16
153178.386177196,1.36935069405384e-16
153454.881459104,1.36440536167891e-16
153731.376741012,1.3595008583466e-16
154007.872022921,1.35465335846402e-16
154284.367304829,1.34987184125832e-16
154560.862586737,1.3451541356493e-16
154837.357868646,1.34048580066442e-16
155113.853150554,1.33584312880943e-16
155390.348432462,1.33120008408551e-16
155666.84371437,1.32653718398914e-16
155943.338996279,1.3218490734151e-16
156219.834278187,1.31714756517754e-16
156496.329560095,1.31245842426904e-16
156772.824842004,1.30781262489661e-16
157049.320123912,1.30323517667034e-16
157325.81540582,1.29873581270063e-16
157602.310687729,1.2943052469667e-16
157878.805969637,1.28991853975097e-16
158155.301251545,1.28554425527765e-16
158431.796533453,1.28115579250946e-16
158708.291815362,1.27674050458748e-16
158984.78709727,1.272303274825e-16
159261.282379178,1.26786357635482e-16
159537.777661087,1.26344763192678e-16
159814.272942995,1.25907901325712e-16
160090.768224903,1.25477123253593e-16
160367.263506812,1.25052465613493e-16
160643.75878872,1.24632810896377e-16
160920.254070628,1.24216377043966e-16
161196.749352536,1.2380130932797e-16
161473.244634445,1.23386169840074e-16
161749.739916353,1.22970215775216e-16
162026.235198261,1.22553464336588e-16
162302.73048017,1.22136605489514e-16
162579.225762078,1.21720826857334e-16
162855.721043986,1.21307579048365e-16
163132.216325894,1.20898280879666e-16
163408.711607803,1.20493973213527e-16
163685.206889711,1.20094980445557e-16
163961.702171619,1.19700694646045e-16
164238.197453528,1.19309610855602e-16
164514.692735436,1.1891968244183e-16
164791.188017344,1.18528941405784e-16
165067.683299253,1.18136193910894e-16
165344.178581161,1.17741524523527e-16
165620.673863069,1.17346377103055e-16
165897.169144977,1.16953127299482e-16
166173.664426886,1.1656426687869e-16
166450.159708794,1.16181494309104e-16
166726.654990702,1.1580506615725e-16
167003.150272611,1.15433675003388e-16
167279.645554519,1.15064913510592e-16
167556.140836427,1.1469614830785e-16
167832.636118336,1.14325462661672e-16
168109.131400244,1.13952306029835e-16
168385.626682152,1.13577616071096e-16
168662.12196406,1.13203397458181e-16
168938.617245969,1.12831953501938e-16
169215.112527877,1.12465083489045e-16
169491.607809785,1.12103539430631e-16
169768.103091694,1.11746901947761e-16
170044.598373602,1.11393856257471e-16
170321.09365551,1.11042706148812e-16
170597.588937418,1.10691910476176e-16
170874.084219327,1.10340469643012e-16
171150.579501235,1.09988087916229e-16
171427.074783143,1.09635135224854e-16
171703.570065052,1.0928248447745e-16
171980.06534696,1.08931294994472e-16
172256.560628868,1.08582777715137e-16
172533.055910777,1.08237947185681e-16
172809.551192685,1.0789737030035e-16
173086.046474593,1.07560957694025e-16
173362.541756501,1.07227880984144e-16
173639.03703841,1.06896700292125e-16
173915.532320318,1.06565729045317e-16
174192.027602226,1.06233562774378e-16
174468.522884135,1.05899600508995e-16
174745.018166043,1.05564347095729e-16
175021.513447951,1.05229338016673e-16
175298.00872986,1.04896664974188e-16
175574.504011768,1.0456824775236e-16
175850.999293676,1.04245120491809e-16
176127.494575584,1.03927016912705e-16
176403.989857493,1.03612432779003e-16
176680.485139401,1.03299156159681e-16
176956.980421309,1.02985065798938e-16
177233.475703218,1.02668887954207e-16
177509.970985126,1.02350622087274e-16
177786.466267034,1.02031484085268e-16
178062.961548942,1.01713411924263e-16
178339.456830851,1.0139834673237e-16
178615.952112759,1.01087572570138e-16
178892.447394667,1.00781349560088e-16
179168.942676576,1.00478937187878e-16
179445.437958484,1.00178946037307e-16
179721.933240392,9.98798445915702e-17
179998.428522301,9.95804237663199e-17
180274.923804209,9.92800794079435e-17
180551.419086117,9.89788716131939e-17
180827.914368025,9.86774066722048e-17
181104.409649934,9.83766269327939e-17
181380.904931842,9.80775821307103e-17
181657.40021375,9.77812173704804e-17
181933.895495659,9.74881828855287e-17
182210.390777567,9.71986711600561e-17
182486.886059475,9.69123125817193e-17
182763.381341383,9.66281866856881e-17
183039.876623292,9.63449996430858e-17
183316.3719052,9.60614283425408e-17
183592.867187108,9.57765511645447e-17
183869.362469017,9.54902175872884e-17
184145.857750925,9.52031939518572e-17
184422.353032833,9.491698578812e-17
184698.848314742,9.46333586955297e-17
184975.34359665,9.43537130640948e-17
185251.838878558,9.40785481888623e-17
185528.334160466,9.380723621518e-17
185804.829442375,9.35382135646671e-17
186081.324724283,9.32695313346131e-17
186357.820006191,9.2999557638694e-17
186634.3152881,9.27275600999664e-17
186910.810570008,9.24539450726117e-17
187187.305851916,9.21800705885311e-17
187463.801133825,9.19077213534715e-17
187740.296415733,9.16384618014637e-17
188016.791697641,9.13731162550749e-17
188293.286979549,9.1111555286111e-17
188569.782261458,9.08528324402895e-17
188846.277543366,9.05955780306052e-17
189122.772825274,9.0338475221081e-17
189399.268107183,9.00806430220336e-17
189675.763389091,8.98218196043593e-17
189952.258670999,8.95623342379745e-17
190228.753952907,8.93029314784726e-17
190505.249234816,8.90445379585304e-17
190781.744516724,8.87880431871788e-17
191058.239798632,8.85341249663046e-17
191334.735080541,8.82831202622984e-17
191611.230362449,8.80349395901081e-17
191887.725644357,8.77890426764251e-17
192164.220926266,8.75445108926982e-17
192440.716208174,8.73002436651435e-17
192717.211490082,8.70552626932736e-17
192993.70677199,8.6809046376519e-17
193270.202053899,8.65617712995762e-17
193546.697335807,8.63143411380811e-17
193823.192617715,8.60681482878204e-17
194099.687899624,8.58246196130499e-17
194376.183181532,8.55846996232968e-17
194652.67846344,8.53484710567981e-17
194929.173745348,8.51150770275505e-17
195205.669027257,8.4882995901177e-17
195482.164309165,8.46505779560237e-17
195758.659591073,8.44166414654862e-17
196035.154872982,8.41808966044844e-17
196311.65015489,8.39440334831139e-17
196588.145436798,8.37074460071228e-17
196864.640718707,8.34727088130574e-17
197141.136000615,8.32410162718734e-17
197417.631282523,8.30127957271708e-17
197694.126564431,8.27876232338024e-17
197970.62184634,8.25644427175073e-17
198247.117128248,8.23419744214335e-17
198523.612410156,8.21191430852552e-17
198800.107692065,8.18953759181949e-17
199076.602973973,8.1670695198875e-17
199353.098255881,8.14456198419656e-17
199629.59353779,8.12209521703608e-17
199906.088819698,8.09975417312867e-17
200182.584101606,8.07760909445515e-17
200459.079383514,8.05570260892916e-17
200735.574665423,8.03404269085501e-17
201012.069947331,8.01260050958014e-17
201288.565229239,7.99131373876337e-17
201565.060511148,7.9700972960991e-17
201841.555793056,7.94886262012687e-17
202118.051074964,7.92754307628762e-17
202394.546356872,7.90611844167015e-17
202671.041638781,7.88462861063194e-17
202947.536920689,7.86316816546387e-17
203224.032202597,7.8418597331349e-17
203500.527484506,7.82081298661052e-17
203777.022766414,7.80008363482932e-17
204053.518048322,7.77964888090276e-17
204330.013330231,7.75941083267132e-17
204606.508612139,7.73922868864021e-17
204883.003894047,7.71896863857853e-17
205159.499175955,7.69855255716657e-17
205435.994457864,7.67798639462488e-17
205712.489739772,7.65735710789172e-17
205988.98502168,7.63679959253508e-17
206265.480303589,7.61644700221308e-17
206541.975585497,7.59638397248443e-17
206818.470867405,7.57662011917756e-17
207094.966149313,7.55709219015883e-17
207371.461431222,7.53769149552201e-17
207647.95671313,7.5183039931845e-17
207924.451995038,7.49884719301155e-17
208200.947276947,7.47929154279431e-17
208477.442558855,7.45966174954335e-17
208753.937840763,7.4400215741356e-17
209030.433122672,7.42045062755493e-17
209306.92840458,7.40102201103888e-17
209583.423686488,7.38178641625845e-17
209859.918968396,7.36276403180047e-17
210136.414250305,7.34394279858804e-17
210412.909532213,7.32528124201857e-17
210689.404814121,7.3067155512216e-17
210965.90009603,7.28817174156617e-17
211242.395377938,7.26958304160818e-17
211518.890659846,7.25090987415982e-17
211795.385941755,7.23215639273115e-17
212071.881223663,7.21337600935685e-17
212348.376505571,7.19466047025231e-17
212624.871787479,7.17611285202874e-17
212901.367069388,7.15781213251971e-17
213177.862351296,7.13978221357832e-17
213454.357633204,7.12197849178828e-17
213730.852915113,7.10429931892195e-17
214007.348197021,7.08662000656012e-17
214283.843478929,7.06883737276394e-17
214560.338760838,7.05090778934621e-17
214836.834042746,7.03286355563396e-17
215113.329324654,7.01480091309027e-17
215389.824606562,6.9968443487256e-17
215666.319888471,6.97910131653961e-17
215942.815170379,6.96162490909838e-17
216219.310452287,6.94439819410468e-17
216495.805734196,6.92734465336375e-17
216772.301016104,6.91035876249734e-17
217048.796298012,6.89334359061712e-17
217325.29157992,6.87624115234775e-17
217601.786861829,6.85904583816787e-17
217878.282143737,6.84179904938443e-17
218154.777425645,6.82457029446113e-17
218431.272707554,6.80743367097536e-17
218707.767989462,6.79044796243774e-17
218984.26327137,6.77364483937091e-17
219260.758553279,6.75702546096791e-17
219537.253835187,6.74056319408845e-17
219813.749117095,6.7242100420579e-17
220090.244399003,6.70790579761552e-17
220366.739680912,6.69159005232559e-17
220643.23496282,6.67521675225595e-17
220919.730244728,6.65876881516193e-17
221196.225526637,6.6422679197463e-17
221472.720808545,6.62577391957981e-17
221749.216090453,6.60937074698798e-17
222025.711372361,6.59314081700445e-17
222302.20665427,6.57713569206003e-17
222578.701936178,6.56135418002337e-17
222855.197218086,6.54573780029548e-17
223131.692499995,6.53018762627378e-17
223408.187781903,6.5145978631959e-17
223684.683063811,6.49889412643995e-17
223961.17834572,6.4830614984969e-17
224237.673627628,6.46715091913527e-17
224514.168909536,6.45126089014525e-17
224790.664191444,6.43550144558383e-17
225067.159473353,6.41995442268919e-17
225343.654755261,6.40464532595336e-17
225620.150037169,6.38953698643666e-17
225896.645319078,6.37454616251739e-17
226173.140600986,6.35957524838851e-17
226449.635882894,6.34454613134657e-17
226726.131164802,6.32942373152743e-17
227002.626446711,6.31422220883852e-17
227279.121728619,6.29899424974201e-17
227555.617010527,6.28380999195846e-17
227832.112292436,6.26873450088378e-17
228108.607574344,6.25381113995239e-17
228385.102856252,6.23905409236892e-17
228661.598138161,6.22444924413076e-17
228938.093420069,6.20996042034614e-17
229214.588701977,6.19553810159528e-17
229491.083983885,6.18112925319401e-17
229767.579265794,6.16668806842749e-17
230044.074547702,6.15218719432425e-17
230320.56982961,6.13762738231799e-17
230597.065111519,6.12304180523866e-17
230873.560393427,6.10849119848951e-17
231150.055675335,6.09404843524667e-17
231426.550957244,6.07977553360318e-17
231703.046239152,6.06570049898552e-17
231979.54152106,6.0518033125007e-17
232256.036802968,6.03801825319114e-17
232532.532084877,6.02425384698903e-17
232809.027366785,6.01042440915745e-17
233085.522648693,5.99648160622323e-17
233362.017930602,5.98243348971251e-17
233638.51321251,5.96834287092424e-17
233915.008494418,5.95430500760434e-17
234191.503776326,5.9404129968509e-17
234467.999058235,5.92672428300006e-17
234744.494340143,5.9132411223597e-17
235020.989622051,5.89991199102907e-17
235297.48490396,5.8866523968364e-17
235573.980185868,5.8733760659996e-17
235850.475467776,5.86002418012489e-17
236126.970749685,5.84658220363604e-17
236403.466031593,5.83307976169099e-17
236679.961313501,5.81957594144044e-17
236956.456595409,5.80613739498784e-17
237232.951877318,5.79281784742652e-17
237509.447159226,5.77964524243414e-17
237785.942441134,5.76661849551556e-17
238062.437723043,5.75371205631858e-17
238338.933004951,5.74088466873118e-17
238615.428286859,5.72808920506718e-17
238891.923568768,5.71528207500859e-17
239168.418850676,5.70243196029991e-17
239444.914132584,5.68952759414343e-17
239721.409414492,5.67658304575295e-17
239997.904696401,5.66363783210066e-17
240274.399978309,5.65074938261154e-17
240550.895260217,5.63797768904548e-17
240827.390542126,5.62536565657547e-17
241103.885824034,5.61292184938051e-17
241380.381105942,5.60061310972649e-17
241656.87638785,5.58837185248262e-17
241933.371669759,5.57611730202698e-17
242209.866951667,5.56378384525055e-17
242486.362233575,5.55134587036366e-17
242762.857515484,5.53882891052287e-17
243039.352797392,5.52630186285378e-17
243315.8480793,5.51385259909599e-17
243592.343361209,5.50155610563517e-17
243868.838643117,5.48944750014154e-17
244145.333925025,5.47751026621308e-17
244421.829206933,5.46568384672334e-17
244698.324488842,5.45388692477741e-17
244974.81977075,5.44204677474184e-17
245251.315052658,5.43012336133542e-17
245527.810334567,5.41811981915603e-17
245804.305616475,5.4060770206705e-17
246080.800898383,5.39405618039399e-17
246357.296180292,5.38211732208086e-17
246633.7914622,5.37030158103498e-17
246910.286744108,5.35862233214586e-17
247186.782026016,5.34706587257109e-17
247463.277307925,5.33559892430152e-17
247739.772589833,5.3241789552146e-17
248016.267871741,5.31276412648731e-17
248292.76315365,5.30132146577641e-17
248569.258435558,5.28983318658485e-17
248845.753717466,5.27830115771598e-17
249122.248999374,5.2667485776725e-17
249398.744281283,5.25521706214089e-17
249675.239563191,5.24375775455035e-17
249951.734845099,5.23241709935709e-17
250228.230127008,5.22122088757834e-17
250504.725408916,5.21016237683776e-17
250781.220690824,5.19920027042995e-17
251057.715972732,5.18826932838971e-17
251334.211254641,5.17730143526158e-17
251610.706536549,5.16625006163604e-17
251887.201818457,5.15510867258699e-17
252163.697100366,5.14391519411997e-17
252440.192382274,5.13273980937597e-17
252716.687664182,5.12166008728599e-17
252993.182946091,5.11073280190073e-17
253269.678227999,5.09997338836209e-17
253546.173509907,5.08935097708174e-17
253822.668791815,5.07880064560027e-17
254099.164073724,5.06824767316432e-17
254375.659355632,5.05763405845661e-17
254652.15463754,5.04693727117217e-17
254928.649919449,5.0361749478565e-17
255205.145201357,5.02539522414077e-17
255481.640483265,5.01465785011936e-17
255758.135765174,5.00401399194468e-17
256034.631047082,4.99349183421088e-17
256311.12632899,4.98309167851841e-17
256587.621610898,4.97279005827587e-17
256864.116892807,4.96254939601105e-17
257140.612174715,4.95232899003721e-17
257417.107456623,4.94209425700762e-17
257693.602738532,4.93182311911099e-17
257970.09802044,4.9215097599249e-17
258246.593302348,4.91116613293734e-17
258523.088584257,4.90082081286526e-17
258799.583866165,4.89051415323935e-17
259076.079148073,4.8802891003401e-17
259352.574429981,4.87017879348211e-17
259629.06971189,4.86019435330473e-17
259905.564993798,4.85031770931437e-17
260182.060275706,4.84050368216709e-17
260458.555557615,4.83069250253034e-17
260735.050839523,4.82082962067861e-17
261011.546121431,4.81088590187803e-17
261288.041403339,4.80087013446262e-17
261564.536685248,4.79082806809991e-17
261841.031967156,4.78082732841463e-17
262117.527249064,4.77093334631655e-17
262394.022530973,4.76118542782446e-17
262670.517812881,4.75158233563472e-17
262947.013094789,4.74208304120621e-17
263223.508376698,4.73262222797223e-17
263500.003658606,4.72313425084777e-17
263776.498940514,4.71357612151124e-17
264052.994222422,4.70394096575121e-17
264329.489504331,4.69425764607771e-17
264605.984786239,4.68457793502327e-17
264882.480068147,4.67495722899207e-17
265158.975350056,4.66543644217313e-17
265435.470631964,4.65603118855843e-17
265711.965913872,4.64673062836989e-17
265988.46119578,4.63750441160689e-17
266264.956477689,4.62831370285258e-17
266541.451759597,4.61912203383528e-17
266817.947041505,4.60990321944545e-17
267094.442323414,4.60064563385224e-17
267370.937605322,4.59135348229463e-17
267647.43288723,4.58204581181784e-17
267923.928169139,4.57275335217141e-17
268200.423451047,4.56351267080731e-17
268476.918732955,4.55435751486165e-17
268753.414014863,4.54530864469984e-17
269029.909296772,4.53636519382668e-17
269306.40457868,4.52750143682152e-17
269582.899860588,4.51867181246511e-17
269859.395142497,4.50982417969093e-17
270135.890424405,4.50091758877508e-17
270412.385706313,4.49193813174347e-17
270688.880988222,4.48290623424307e-17
270965.37627013,4.47387149302826e-17
271241.871552038,4.46489604425412e-17
271518.366833946,4.45603227454626e-17
271794.862115855,4.44730341658017e-17
272071.357397763,4.43869473568748e-17
272347.852679671,4.43015890396624e-17
272624.34796158,4.42163345961347e-17
272900.843243488,4.41306345069338e-17
273177.338525396,4.40442045991147e-17
273453.833807305,4.3957110281319e-17
273730.329089213,4.38697200955229e-17
274006.824371121,4.37825563951951e-17
274283.319653029,4.36961076420815e-17
274559.814934938,4.36106739810798e-17
274836.310216846,4.35262954770001e-17
275112.805498754,4.34427742666388e-17
275389.300780663,4.33597657017689e-17
275665.796062571,4.32768946563156e-17
275942.291344479,4.31938559843001e-17
276218.786626387,4.31104760778856e-17
276495.281908296,4.30267334090065e-17
276771.777190204,4.29427486076932e-17
277048.272472112,4.2858755222029e-17
277324.767754021,4.27750555083946e-17
277601.263035929,4.26919598368861e-17
277877.758317837,4.26097111765173e-17
278154.253599746,4.25284075013306e-17
278430.748881654,4.24479477661035e-17
278707.244163562,4.23680308470796e-17
278983.73944547,4.22882248947427e-17
279260.234727379,4.22080977825468e-17
279536.730009287,4.21273694836755e-17
279813.225291195,4.2046028670268e-17
280089.720573104,4.19643611803431e-17
280366.215855012,4.18828679992311e-17
280642.71113692,4.18020946834093e-17
280919.206418828,4.17224334278883e-17
281195.701700737,4.16439744167617e-17
281472.196982645,4.15664672595132e-17
281748.692264553,4.14894099686434e-17
282025.187546462,4.14122318056067e-17
282301.68282837,4.133449865226e-17
282578.178110278,4.12560617953749e-17
282854.673392187,4.11770960874772e-17
283131.168674095,4.10980193741008e-17
283407.663956003,4.10193318458252e-17
283684.159237911,4.09414412747626e-17
283960.65451982,4.08645387104542e-17
284237.149801728,4.07885621058283e-17
284513.645083636,4.07132472951531e-17
284790.140365545,4.06382338998467e-17
285066.635647453,4.05631807722981e-17
285343.130929361,4.04878531695197e-17
285619.626211269,4.04121640500346e-17
285896.121493178,4.03361729273085e-17
286172.616775086,4.02600568243378e-17
286449.112056994,4.01840674862695e-17
286725.607338903,4.01084813367227e-17
287002.102620811,4.00335429337233e-17
287278.597902719,3.99594042655053e-17
287555.093184628,3.98860710522502e-17
287831.588466536,3.98133765147216e-17
288108.083748444,3.97410037480622e-17
288384.579030352,3.96685650783306e-17
288661.074312261,3.95957233382268e-17
288937.569594169,3.95223163276634e-17
289214.064876077,3.94484346723112e-17
289490.560157986,3.93744141430275e-17
289767.055439894,3.93007336551543e-17
290043.550721802,3.9227849775904e-17
290320.046003711,3.91560280803561e-17
290596.541285619,3.90852382791335e-17
290873.036567527,3.90151576726159e-17
291149.531849435,3.89452850022956e-17
291426.027131344,3.88751218236928e-17
291702.522413252,3.88043512320717e-17
291979.01769516,3.87329453306593e-17
292255.512977069,3.86611627745589e-17
292532.008258977,3.85894428073339e-17
292808.503540885,3.85182419905788e-17
293084.998822793,3.84478783993169e-17
293361.494104702,3.83784392773605e-17
293637.98938661,3.83097774144983e-17
293914.484668518,3.82415853597079e-17
294190.979950427,3.8173509345453e-17
294467.475232335,3.81052578441462e-17
294743.970514243,3.8036671587867e-17
295020.465796152,3.79677436829809e-17
295296.96107806,3.78985985659075e-17
295573.456359968,3.78294481625869e-17
295849.951641876,3.77605411354163e-17
296126.446923785,3.76921129367207e-17
296402.942205693,3.76243378899163e-17
296679.437487601,3.75572851266758e-17
296955.93276951,3.74908871612107e-17
297232.428051418,3.74249362679548e-17
297508.923333326,3.73591228046906e-17
297785.418615234,3.72931171356527e-17
298061.913897143,3.72266766253928e-17
298338.409179051,3.71597416362611e-17
298614.904460959,3.70924791031606e-17
298891.399742868,3.70252468478995e-17
299167.895024776,3.69584810371324e-17
299444.390306684,3.68925427204562e-17
299720.885588593,3.68275809245671e-17
299997.380870501,3.67634681104565e-17
300273.876152409,3.66998378241077e-17
300550.371434317,3.66362137100806e-17
300826.866716226,3.65721816434499e-17
301103.361998134,3.65075381688203e-17
301379.857280042,3.64423584529151e-17
301656.352561951,3.63769596337344e-17
301932.847843859,3.63117778717449e-17
302209.343125767,3.62472099441515e-17
302485.838407676,3.61834808871495e-17
302762.333689584,3.61205836149838e-17
303038.828971492,3.60583044829424e-17
303315.3242534,3.59963146089855e-17
303591.819535309,3.59342855150767e-17
303868.314817217,3.58719859015887e-17
304144.810099125,3.58093320715239e-17
304421.305381034,3.57463872053759e-17
304697.800662942,3.56833234259719e-17
304974.29594485,3.56203676640549e-17
305250.791226759,3.5557748281174e-17
305527.286508667,3.54956499607097e-17
305803.781790575,3.54341774086273e-17
306080.277072483,3.53733283462031e-17
306356.772354392,3.53129815275244e-17
306633.2676363,3.52529103698423e-17
306909.762918208,3.51928304855118e-17
307186.258200117,3.51324781813833e-17
307462.753482025,3.50717000871337e-17
307739.248763933,3.50105216157923e-17
308015.744045841,3.49491615821965e-17
308292.23932775,3.48879763261664e-17
308568.734609658,3.48273445297262e-17
308845.229891566,3.47675310061365e-17
309121.725173475,3.47085819148323e-17
309398.220455383,3.46502960548274e-17
309674.715737291,3.45922887304074e-17
309951.211019199,3.45341274747209e-17
310227.706301108,3.44754885937951e-17
310504.201583016,3.44162737819556e-17
310780.696864924,3.43566417278017e-17
311057.192146833,3.42969440614221e-17
311333.687428741,3.4237593199702e-17
311610.182710649,3.41789152359523e-17
311886.677992558,3.41210436668993e-17
312163.173274466,3.40638897910112e-17
312439.668556374,3.40071928003971e-17
312716.163838282,3.39506222618125e-17
312992.659120191,3.38938897346011e-17
313269.154402099,3.38368299922048e-17
313545.649684007,3.37794307910837e-17
313822.144965916,3.37218128877525e-17
314098.640247824,3.36641787107479e-17
314375.135529732,3.36067526821215e-17
314651.630811641,3.35497298240173e-17
314928.126093549,3.349323907359e-17
315204.621375457,3.34373202598578e-17
315481.116657365,3.33819131854974e-17
315757.611939274,3.33268616944249e-17
316034.107221182,3.3271939161398e-17
316310.60250309,3.32168994950165e-17
316587.097784999,3.31615477247277e-17
316863.593066907,3.31058107237568e-17
317140.088348815,3.30497805134028e-17
317416.583630724,3.29937053738803e-17
317693.078912632,3.29379211737794e-17
317969.57419454,3.28827399611921e-17
318246.069476448,3.28283342986216e-17
318522.564758357,3.27746635884005e-17
318799.060040265,3.27214758351975e-17
319075.555322173,3.26683901030592e-17
319352.050604082,3.26150315521868e-17
319628.54588599,3.25611679702003e-17
319905.041167898,3.25067944573381e-17
320181.536449806,3.2452132930073e-17
320458.031731715,3.23975475753175e-17
320734.527013623,3.23434106575564e-17
321011.022295531,3.22899715054687e-17
321287.51757744,3.22372776946453e-17
321564.012859348,3.21851737076406e-17
321840.508141256,3.21333705424843e-17
322117.003423164,3.20815534473933e-17
322393.498705073,3.20294846948519e-17
322669.993986981,3.19770667132894e-17
322946.489268889,3.19243512660456e-17
323222.984550798,3.18715026792416e-17
323499.479832706,3.18187371628274e-17
323775.975114614,3.17662619752868e-17
324052.470396523,3.17142298833485e-17
324328.965678431,3.16627133259337e-17
324605.460960339,3.16116950839181e-17
324881.956242247,3.15610715767259e-17
325158.451524156,3.1510669101539e-17
325434.946806064,3.14602762474572e-17
325711.442087972,3.14096936105475e-17
325987.937369881,3.13587933769059e-17
326264.432651789,3.13075711242187e-17
326540.927933697,3.12561669961336e-17
326817.423215606,3.12048390771504e-17
327093.918497514,3.11538883240641e-17
327370.413779422,3.11035559001312e-17
327646.90906133,3.10539298960522e-17
327923.404343239,3.10049003433295e-17
328199.899625147,3.09561857860524e-17
328476.394907055,3.09074271675047e-17
328752.890188964,3.0858316109835e-17
329029.385470872,3.08087085754846e-17
329305.88075278,3.0758678901895e-17
329582.376034688,3.07084921892746e-17
329858.871316597,3.06585059833229e-17
330135.366598505,3.06090401900777e-17
330411.861880413,3.05602657143857e-17
330688.357162322,3.05121530571265e-17
330964.85244423,3.04644958551221e-17
331241.347726138,3.04169947257031e-17
331517.843008047,3.03693647970593e-17
331794.338289955,3.03214257855213e-17
332070.833571863,3.02731455777307e-17
332347.328853771,3.02246300061894e-17
332623.82413568,3.01760724768996e-17
332900.319417588,3.01276879684742e-17
333176.814699496,3.00796550624085e-17
333453.309981405,3.0032079256084e-17
333729.805263313,2.99849793203936e-17
334006.300545221,2.99382909306804e-17
334282.79582713,2.98918817538939e-17
334559.291109038,2.98455758329521e-17
334835.786390946,2.97991885679037e-17
335112.281672854,2.97525713586633e-17
335388.776954763,2.97056585848252e-17
335665.272236671,2.96585013683156e-17
335941.767518579,2.96112704226974e-17
336218.262800488,2.95642170727485e-17
336494.758082396,2.95175973004362e-17
336771.253364304,2.94715814519031e-17
337047.748646212,2.94261836561113e-17
337324.243928121,2.93812422748473e-17
337600.739210029,2.93364655275728e-17
337877.234491937,2.92915303495895e-17
338153.729773846,2.92461991523899e-17
338430.225055754,2.9200409239384e-17
338706.720337662,2.91542985939712e-17
338983.215619571,2.91081565032175e-17
339259.710901479,2.90623177809649e-17
339536.206183387,2.90170418672657e-17
339812.701465295,2.89724234920596e-17
340089.196747204,2.89283672906827e-17
340365.692029112,2.88846323451987e-17
340642.18731102,2.88409248774541e-17
340918.682592929,2.8797000837283e-17
341195.177874837,2.87527403608629e-17
341471.673156745,2.87081714797808e-17
341748.168438654,2.86634425869149e-17
342024.663720562,2.86187618951186e-17
342301.15900247,2.8574330210559e-17
342577.654284378,2.8530289200226e-17
342854.149566287,2.84866956307274e-17
343130.644848195,2.8443520200926e-17
343407.140130103,2.84006627661056e-17
343683.635412012,2.83579761456003e-17
343960.13069392,2.83152949484757e-17
344236.625975828,2.82724692907182e-17
344513.121257736,2.82294018799963e-17
344789.616539645,2.81860816920975e-17
345066.111821553,2.81426016191129e-17
345342.607103461,2.80991469029971e-17
345619.10238537,2.80559489054212e-17
345895.597667278,2.80132126714362e-17
346172.092949186,2.79710413407959e-17
346448.588231095,2.79293873894581e-17
346725.083513003,2.78880547417161e-17
347001.578794911,2.78467577267315e-17
347278.074076819,2.78052193929607e-17
347554.569358728,2.77632733233004e-17
347831.064640636,2.77209286282606e-17
348107.559922544,2.76783707849508e-17
348384.055204453,2.76358959606734e-17
348660.550486361,2.75938034549127e-17
348937.045768269,2.75522881316197e-17
349213.541050178,2.75113739077577e-17
349490.036332086,2.74709124038273e-17
349766.531613994,2.74306439356182e-17
350043.026895902,2.73902940503792e-17
350319.522177811,2.73496670998963e-17
350596.017459719,2.73087032527957e-17
350872.512741627,2.72674829700671e-17
351149.008023536,2.72261847842562e-17
351425.503305444,2.71850184302113e-17
351701.998587352,2.71441600345868e-17
351978.49386926,2.71037092986594e-17
352254.989151169,2.70636758885589e-17
352531.484433077,2.70239901489857e-17
352807.979714985,2.69845278289302e-17
353084.474996894,2.69451395111511e-17
353360.970278802,2.69056804281927e-17
353637.46556071,2.68660399408509e-17
353913.960842619,2.68261694790608e-17
354190.456124527,2.67861032498311e-17
354466.951406435,2.67459622292249e-17
354743.446688343,2.67059322545421e-17
355019.941970252,2.66662148993965e-17
355296.43725216,2.66269619852964e-17
355572.932534068,2.65882158282509e-17
355849.427815977,2.65498805525994e-17
356125.923097885,2.65117416697151e-17
356402.418379793,2.64735330753874e-17
356678.913661701,2.64350302912731e-17
356955.40894361,2.63961350286531e-17
357231.904225518,2.63569168197907e-17
357508.399507426,2.63175927057602e-17
357784.894789335,2.62784505736654e-17
358061.390071243,2.62397449347422e-17
358337.885353151,2.62016053937962e-17
358614.38063506,2.61639930424286e-17
358890.875916968,2.6126720084799e-17
359167.371198876,2.60895227694069e-17
359443.866480784,2.60521570734068e-17
359720.361762693,2.60144800957852e-17
359996.857044601,2.59764887294816e-17
360273.352326509,2.59383063621585e-17
360549.847608418,2.59001291699213e-17
360826.342890326,2.58621565869999e-17
361102.838172234,2.58245321564491e-17
361379.333454142,2.57873116372203e-17
361655.828736051,2.57504617311723e-17
361932.324017959,2.57138815132386e-17
362208.819299867,2.56774341387096e-17
362485.314581776,2.56409788149378e-17
362761.809863684,2.56043986114423e-17
363038.305145592,2.55676235912372e-17
363314.800427501,2.55306488346438e-17
363591.295709409,2.54935434392865e-17
363867.790991317,2.54564435833909e-17
364144.286273225,2.54195241350986e-17
364420.781555134,2.53829503538894e-17
364697.276837042,2.53468217443701e-17
364973.77211895,2.53111282025845e-17
365250.267400859,2.52757390025942e-17
365526.762682767,2.52404355459784e-17
365803.257964675,2.52049816763051e-17
366079.753246584,2.51692082177303e-17
366356.248528492,2.51330792499867e-17
366632.7438104,2.50967122259465e-17
366909.239092308,2.5060340672346e-17
367185.734374217,2.50242316358059e-17
367462.229656125,2.49885888192642e-17
367738.724938033,2.495347905687e-17
368015.220219942,2.49188103874118e-17
368291.71550185,2.48843693447159e-17
368568.210783758,2.48499011503879e-17
368844.706065667,2.4815200564411e-17
369121.201347575,2.47801787221821e-17
369397.696629483,2.47448835254524e-17
369674.191911391,2.47094707363154e-17
369950.6871933,2.46741421350731e-17
370227.182475208,2.46390769338383e-17
370503.677757116,2.46043808909479e-17
370780.173039025,2.45700665173296e-17
371056.668320933,2.45360637221371e-17
371333.163602841,2.45022500666027e-17
371609.658884749,2.44684868187199e-17
371886.154166658,2.44346506128483e-17
372162.649448566,2.44006567927998e-17
372439.144730474,2.43664748631705e-17
372715.640012383,2.43321367688552e-17
372992.135294291,2.42977358081534e-17
373268.630576199,2.42634117832799e-17
373545.125858108,2.42293195954617e-17
373821.621140016,2.41955847565056e-17
374098.116421924,2.41622579700723e-17
374374.611703832,2.41292864224706e-17
374651.106985741,2.40965175920482e-17
374927.602267649,2.40637409878607e-17
375204.097549557,2.40307576628864e-17
375480.592831466,2.39974534754065e-17
375757.088113374,2.39638470724423e-17
376033.583395282,2.39300908925398e-17
376310.07867719,2.3896421299123e-17
376586.573959099,2.38630746205304e-17
376863.069241007,2.38302009570967e-17
377139.564522915,2.3797809344847e-17
377416.059804824,2.37657657942861e-17
377692.555086732,2.3733844331653e-17
377969.05036864,2.37018102327262e-17
378245.545650549,2.36695025700502e-17
378522.040932457,2.36368850823568e-17
378798.536214365,2.36040491123701e-17
379075.031496273,2.35711717820329e-17
379351.526778182,2.3538449493613e-17
379628.02206009,2.35060334243944e-17
379904.517341998,2.34739889790369e-17
380181.012623907,2.34422884493424e-17
380457.507905815,2.34108324915877e-17
380734.003187723,2.33794870214783e-17
381010.498469632,2.33481208819245e-17
381286.99375154,2.33166346682975e-17
381563.489033448,2.32849778377153e-17
381839.984315356,2.32531559100117e-17
382116.479597265,2.32212297171191e-17
382392.974879173,2.31893063576755e-17
382669.470161081,2.31575193785519e-17
382945.96544299,2.31259973309413e-17
383222.460724898,2.30948252771255e-17
383498.956006806,2.30640106825629e-17
383775.451288714,2.30334683932086e-17
384051.946570623,2.30030361568235e-17
384328.441852531,2.29725214364409e-17
384604.937134439,2.29417668037714e-17
384881.432416348,2.29107102979938e-17
385157.927698256,2.28794158345172e-17
385434.422980164,2.2848058194864e-17
385710.918262072,2.28168647071371e-17
385987.413543981,2.27860339114287e-17
386263.908825889,2.27556623221359e-17
386540.404107797,2.27257082137933e-17
386816.899389706,2.26960070905673e-17
387093.394671614,2.26663326314272e-17
387369.889953522,2.26364789921495e-17
387646.385235431,2.26063323374199e-17
387922.880517339,2.25759052505356e-17
388199.375799247,2.25453236962796e-17
388475.871081155,2.25147752575057e-17
388752.366363064,2.24844413910161e-17
389028.861644972,2.24544397317505e-17
389305.35692688,2.24247951422655e-17
389581.852208789,2.23954446387159e-17
389858.347490697,2.23662680144888e-17
390134.842772605,2.23371289316311e-17
390411.338054514,2.23079116802956e-17
390687.833336422,2.22785450932798e-17
390964.32861833,2.22490122640242e-17
391240.823900238,2.22193495500131e-17
391517.319182147,2.21896381626673e-17
391793.814464055,2.21599894003032e-17
392070.309745963,2.21305225904831e-17
392346.805027872,2.21013360677264e-17
392623.30030978,2.20724761349838e-17
392899.795591688,2.20439140169905e-17
393176.290873597,2.20155426417941e-17
393452.786155505,2.19872006586769e-17
393729.281437413,2.19587209152468e-17
394005.776719321,2.19299890798465e-17
394282.27200123,2.19009903765071e-17
394558.767283138,2.18718239304498e-17
394835.262565046,2.184267495518e-17
395111.757846955,2.18137519649632e-17
395388.253128863,2.17852113544596e-17
395664.748410771,2.17570985672759e-17
395941.243692679,2.17293295748788e-17
396217.738974588,2.1701720875436e-17
396494.234256496,2.16740565148464e-17
396770.729538404,2.16461659577497e-17
397047.224820313,2.16179827593158e-17
397323.720102221,2.1589562666095e-17
397600.215384129,2.15610567007385e-17
397876.710666038,2.15326526708974e-17
398153.205947946,2.15045092428703e-17
398429.701229854,2.14767072641421e-17
398706.196511762,2.14492330618841e-17
398982.691793671,2.14219947181099e-17
399259.187075579,2.13948598288483e-17
399535.682357487,2.13676983353819e-17
399812.177639396,2.13404160500227e-17
400088.672921304,2.13129720667743e-17
400365.168203212,2.1285380671754e-17
400641.663485121,2.1257702729066e-17
400918.158767029,2.12300312746249e-17
401194.654048937,2.12024733753301e-17
401471.149330845,2.11751282262926e-17
401747.644612754,2.11480624649104e-17
402024.139894662,2.11212872098043e-17
402300.63517657,2.10947453326288e-17
402577.130458479,2.10683177984971e-17
402853.625740387,2.10418530996752e-17
403130.121022295,2.10152144301999e-17
403406.616304204,2.09883297341116e-17
403683.111586112,2.09612248800497e-17
403959.60686802,2.09340238721807e-17
404236.102149928,2.09069116324329e-17
404512.597431837,2.08800703387044e-17
404789.092713745,2.08536124610451e-17
405065.587995653,2.08275369027222e-17
405342.083277562,2.08017266929164e-17
405618.57855947,2.0775990295271e-17
405895.073841378,2.07501310516781e-17
406171.569123286,2.07240178039382e-17
406448.064405195,2.06976295308427e-17
406724.559687103,2.06710580456753e-17
407001.054969011,2.06444697093374e-17
407277.55025092,2.06180432992489e-17
407554.045532828,2.05919087971722e-17
407830.540814736,2.05661091854003e-17
408107.036096644,2.05405960981363e-17
408383.531378553,2.05152559412115e-17
408660.026660461,2.04899526263767e-17
408936.521942369,2.04645696445125e-17
409213.017224278,2.04390384980451e-17
409489.512506186,2.04133485582213e-17
409766.007788094,2.03875412348864e-17
410042.503070003,2.03616948884383e-17
410318.998351911,2.03359062743454e-17
410595.493633819,2.03102712452214e-17
410871.988915727,2.0284865038501e-17
411148.484197636,2.02597231548739e-17
411424.979479544,2.02348265873592e-17
411701.474761452,2.02100981027678e-17
411977.970043361,2.01854157581267e-17
412254.465325269,2.01606449242498e-17
412530.960607177,2.01356818038563e-17
412807.455889085,2.01104937808935e-17
413083.951170994,2.00851397402247e-17
413360.446452902,2.00597585279691e-17
413636.94173481,2.00345255800657e-17
413913.437016719,2.00095914863683e-17
414189.932298627,1.99850252869311e-17
414466.427580535,1.99607855118413e-17
414742.922862444,1.99367319249101e-17
415019.418144352,1.99126749749162e-17
415295.91342626,1.98884443014494e-17
415572.408708168,1.98639498808026e-17
415848.903990077,1.98392122710021e-17
416125.399271985,1.98143512976511e-17
416401.894553893,1.97895391957323e-17
416678.389835802,1.97649378683769e-17
416954.88511771,1.97406446644222e-17
417231.380399618,1.97166656787143e-17
417507.875681527,1.96929230775092e-17
417784.370963435,1.96692893623885e-17
418060.866245343,1.96456326169191e-17
418337.361527251,1.96218557279462e-17
418613.85680916,1.95979181198981e-17
418890.352091068,1.9573837670802e-17
419166.847372976,1.95496776876617e-17
419443.342654885,1.95255267844724e-17
419719.837936793,1.95014781557491e-17
419996.333218701,1.9477611071905e-17
420272.828500609,1.94539749820506e-17
420549.323782518,1.94305765721714e-17
420825.819064426,1.94073727472094e-17
421102.314346334,1.93842743009076e-17
421378.809628243,1.93611642203578e-17
421655.304910151,1.9337929846885e-17
421931.800192059,1.93145008972856e-17
422208.295473968,1.92908797759097e-17
422484.790755876,1.92671502306895e-17
422761.286037784,1.92434565735573e-17
423037.781319692,1.92199573016179e-17
423314.276601601,1.91967683869312e-17
423590.771883509,1.917391794976e-17
423867.267165417,1.91513313771374e-17
424143.762447326,1.91288547613444e-17
424420.257729234,1.91063092505809e-17
424696.753011142,1.90835557367797e-17
424973.248293051,1.90605450045556e-17
425249.743574959,1.9037333800089e-17
425526.238856867,1.90140614645302e-17
425802.734138775,1.8990897320045e-17
426079.229420684,1.89679801186784e-17
426355.724702592,1.89453726320378e-17
426632.2199845,1.89230467786575e-17
426908.715266409,1.89009015178063e-17
427185.210548317,1.88788032155595e-17
427461.705830225,1.88566311000192e-17
427738.201112134,1.8834311621198e-17
428014.696394042,1.88118325768796e-17
428291.19167595,1.87892370926643e-17
428567.686957858,1.87666043832002e-17
428844.182239767,1.87440262835738e-17
429120.677521675,1.87215862337339e-17
429397.172803583,1.86993433055887e-17
429673.668085492,1.86773210940173e-17
429950.1633674,1.86555011994901e-17
430226.658649308,1.86338230152249e-17
430503.153931216,1.86121929685513e-17
430779.649213125,1.85905053974049e-17
431056.144495033,1.85686727388219e-17
431332.639776941,1.85466568965039e-17
431609.13505885,1.85244897019732e-17
431885.630340758,1.85022714901641e-17
432162.125622666,1.84801437539199e-17
432438.620904575,1.84582424303879e-17
432715.116186483,1.84366479309852e-17
432991.611468391,1.84153515633691e-17
433268.106750299,1.83942534657531e-17
433544.602032208,1.83731951178885e-17
433821.097314116,1.83520155230538e-17
434097.592596024,1.83306097913296e-17
434374.087877933,1.83089673034673e-17
434650.583159841,1.82871745109761e-17
434927.078441749,1.82653817283518e-17
435203.573723658,1.8243747613234e-17
435480.069005566,1.82223832072655e-17
435756.564287474,1.82013166205896e-17
436033.059569382,1.8180489726467e-17
436309.554851291,1.81597851997554e-17
436586.050133199,1.81390706667109e-17
436862.545415107,1.81182422262456e-17
437139.040697015,1.80972524459697e-17
437415.535978924,1.80761162965328e-17
437692.031260832,1.80548977026637e-17
437968.52654274,1.80336854780514e-17
438245.021824649,1.80125682078835e-17
438521.517106557,1.7991614709103e-17
438798.012388465,1.79708618854378e-17
439074.507670374,1.79503090262947e-17
439351.002952282,1.79299173759333e-17
439627.49823419,1.79096154881031e-17
439903.993516099,1.78893122116989e-17
440180.488798007,1.78689180752396e-17
440456.984079915,1.7848371897575e-17
440733.479361823,1.7827664921415e-17
441009.974643732,1.78068520676519e-17
441286.46992564,1.7786042326804e-17
441562.965207548,1.77653673529599e-17
441839.460489457,1.77449367944097e-17
442115.955771365,1.772479638915e-17
442392.451053273,1.770490599977e-17
442668.946335181,1.76851486057057e-17
442945.44161709,1.76653692371003e-17
443221.936898998,1.76454302502546e-17
443498.432180906,1.76252619846701e-17
443774.927462815,1.76048886718706e-17
444051.422744723,1.75844192803618e-17
444327.918026631,1.75640069456665e-17
444604.41330854,1.75437931492357e-17
444880.908590448,1.75238584408316e-17
445157.403872356,1.7504197839582e-17
445433.899154264,1.7484728466163e-17
445710.394436173,1.74653238004123e-17
445986.889718081,1.74458594468253e-17
446263.384999989,1.74262527314373e-17
446539.880281898,1.74064832407354e-17
446816.375563806,1.73865904983147e-17
447092.870845714,1.73666540309804e-17
447369.366127622,1.73467659478642e-17
447645.861409531,1.73270059794205e-17
447922.356691439,1.73074248546807e-17
448198.851973347,1.72880369300697e-17
448475.347255256,1.72688200364996e-17
448751.842537164,1.72497204125562e-17
449028.337819072,1.72306621965192e-17
449304.83310098,1.72115623644787e-17
449581.328382889,1.71923508436665e-17
449857.823664797,1.71729925006775e-17
450134.318946705,1.71535038616028e-17
450410.814228614,1.7133956282633e-17
450687.309510522,1.71144601360906e-17
450963.80479243,1.70951316783634e-17
451240.300074339,1.70760523537956e-17
451516.795356247,1.70572357035268e-17
451793.290638155,1.70386163193905e-17
452069.785920063,1.70200679469785e-17
452346.281201972,1.70014461533869e-17
452622.77648388,1.69826404344774e-17
452899.271765788,1.69636155971073e-17
453175.767047697,1.69444257680577e-17
453452.262329605,1.69251949605588e-17
453728.757611513,1.69060716413729e-17
454005.252893422,1.68871750995791e-17
454281.74817533,1.68685542898739e-17
454558.243457238,1.68501741972376e-17
454834.738739146,1.68319331813313e-17
455111.234021055,1.68137024844202e-17
455387.729302963,1.6795371440838e-17
455664.224584871,1.67768815054438e-17
455940.71986678,1.6758238659448e-17
456217.215148688,1.67395032339067e-17
456493.710430596,1.67207646979755e-17
456770.205712505,1.67021125391058e-17
457046.700994413,1.66836130814713e-17
457323.196276321,1.66652969589046e-17
457599.691558229,1.66471570261032e-17
457876.186840138,1.66291534949657e-17
458152.682122046,1.66112231794488e-17
458429.177403954,1.65932916762648e-17
458705.672685863,1.65752885245324e-17
458982.167967771,1.65571647346918e-17
459258.663249679,1.65389094392338e-17
459535.158531587,1.65205595819427e-17
459811.653813496,1.65021963343712e-17
460088.149095404,1.64839251137722e-17
460364.644377312,1.64658427677901e-17
460641.139659221,1.64480022886842e-17
460917.634941129,1.64303887570026e-17
461194.130223037,1.64129181413506e-17
461470.625504946,1.6395462304773e-17
461747.120786854,1.63778930373538e-17
462023.616068762,1.63601290059032e-17
462300.11135067,1.63421672226334e-17
462576.606632579,1.63240858834569e-17
462853.101914487,1.6306016660423e-17
463129.597196395,1.62880968569564e-17
463406.092478304,1.62704200401888e-17
463682.587760212,1.62530040918132e-17
463959.08304212,1.62357881677962e-17
464235.578324029,1.62186582711372e-17
464512.073605937,1.62014898890118e-17
464788.568887845,1.61841906617402e-17
465065.064169753,1.61667276062466e-17
465341.559451662,1.61491311210276e-17
465618.05473357,1.61314777650041e-17
465894.550015478,1.61138611932419e-17
466171.045297387,1.60963630181087e-17
466447.540579295,1.60790327920349e-17
466724.035861203,1.60618804589296e-17
467000.531143111,1.60448796278061e-17
467277.02642502,1.60279773705539e-17
467553.521706928,1.60111065991625e-17
467830.016988836,1.59941994087918e-17
468106.512270745,1.59772010324634e-17
468383.007552653,1.59600837744682e-17
468659.502834561,1.59428581052135e-17
468935.99811647,1.59255760604389e-17
469212.493398378,1.59083223851136e-17
469488.988680286,1.58911923151877e-17
469765.483962194,1.58742608440253e-17
470041.979244103,1.58575537271974e-17
470318.474526011,1.58410322648727e-17
470594.969807919,1.58246004914177e-17
470871.465089828,1.58081349758943e-17
471147.960371736,1.57915279462143e-17
471424.455653644,1.57747276599446e-17
471700.950935553,1.57577598035092e-17
471977.446217461,1.57407203340445e-17
472253.941499369,1.5723741584526e-17
472530.436781277,1.57069443759234e-17
472806.932063186,1.56903945921814e-17
473083.427345094,1.56740809677425e-17
473359.922627002,1.56579219074552e-17
473636.417908911,1.56417974803436e-17
473912.913190819,1.56255931777766e-17
474189.408472727,1.56092382508974e-17
474465.903754636,1.55927252758296e-17
474742.399036544,1.55761059810527e-17
475018.894318452,1.55594680451013e-17
475295.38960036,1.55429037579209e-17
475571.884882269,1.55264824807078e-17
475848.380164177,1.55102349041866e-17
476124.875446085,1.54941509556607e-17
476401.370727994,1.54781882292203e-17
476677.866009902,1.5462285467198e-17
476954.36129181,1.54463768318791e-17
477230.856573718,1.54304049609352e-17
477507.351855627,1.54143325692053e-17
477783.847137535,1.53981521817964e-17
478060.342419443,1.5381891847423e-17
478336.837701352,1.53656132149105e-17
478613.33298326,1.5349399018172e-17
478889.828265168,1.53333303341352e-17
479166.323547076,1.53174593115275e-17
479442.818828985,1.53017869206662e-17
479719.314110893,1.52862559735864e-17
479995.809392801,1.52707650285649e-17
480272.30467471,1.52552008782247e-17
480548.799956618,1.52394789327968e-17
480825.295238526,1.52235760307984e-17
481101.790520435,1.5207542023602e-17
481378.285802343,1.51914841488687e-17
481654.781084251,1.51755291269646e-17
481931.276366159,1.51597772588757e-17
482207.771648068,1.51442662744086e-17
482484.266929976,1.51289588879313e-17
482760.762211884,1.51137583457271e-17
483037.257493793,1.5098544991259e-17
483313.752775701,1.50832190871187e-17
483590.248057609,1.50677334802284e-17
483866.743339518,1.5052105007064e-17
484143.238621426,1.5036402757799e-17
484419.733903334,1.50207202115721e-17
484696.229185242,1.50051432529005e-17
484972.724467151,1.49897256237268e-17
485249.219749059,1.49744783058167e-17
485525.715030967,1.49593730558072e-17
485802.210312876,1.49443553034604e-17
486078.705594784,1.49293603444824e-17
486355.200876692,1.49143281226553e-17
486631.696158601,1.48992147584967e-17
486908.191440509,1.48840009656788e-17
487184.686722417,1.48686973287155e-17
487461.182004325,1.48533451751126e-17
487737.677286234,1.48380104744034e-17
488014.172568142,1.48227691869629e-17
488290.66785005,1.48076855718969e-17
488567.163131959,1.47927892655109e-17
488843.658413867,1.47780598990229e-17
489120.153695775,1.47634273260979e-17
489396.648977683,1.4748790560381e-17
489673.144259592,1.47340509969264e-17
489949.6395415,1.4719148510519e-17
490226.134823408,1.47040862488337e-17
490502.630105317,1.46889330889466e-17
490779.125387225,1.46738012319597e-17
491055.620669133,1.46588063994581e-17
491332.115951042,1.46440257075236e-17
491608.61123295,1.46294696106773e-17
491885.106514858,1.46150788865531e-17
492161.601796766,1.46007474515521e-17
492438.097078675,1.45863615770373e-17
492714.592360583,1.45718399953253e-17
492991.087642491,1.45571597833386e-17
493267.5829244,1.45423596435892e-17
493544.078206308,1.45275214547644e-17
493820.573488216,1.45127392441265e-17
494097.068770124,1.44980881607924e-17
494373.564052033,1.44836040650821e-17
494650.059333941,1.44692786028653e-17
494926.554615849,1.44550680825163e-17
495203.049897758,1.44409100740758e-17
495479.545179666,1.4426741053412e-17
495756.040461574,1.44125104466373e-17
496032.535743483,1.43981896720373e-17
496309.031025391,1.43837767881247e-17
496585.526307299,1.43692974882163e-17
496862.021589207,1.43548017992434e-17
497138.516871116,1.43403551363843e-17
497415.012153024,1.43260229447011e-17
497691.507434932,1.43118512489366e-17
497968.002716841,1.42978486971826e-17
498244.497998749,1.42839776874517e-17
498520.993280657,1.42701606304905e-17
498797.488562565,1.42563021682929e-17
499073.983844474,1.42423214165941e-17
499350.479126382,1.42281826808513e-17
499626.97440829,1.42139121192299e-17
499903.469690199,1.4199592156811e-17
500179.964972107,1.41853340759697e-17
500456.460254015,1.41712382887356e-17
500732.955535924,1.41573573924395e-17
501009.450817832,1.41436766709057e-17
501285.94609974,1.41301196928441e-17
501562.441381649,1.41165768094541e-17
501838.936663557,1.41029451263786e-17
502115.431945465,1.40891643294052e-17
502391.927227373,1.40752351801322e-17
502668.422509282,1.40612148982562e-17
502944.91779119,1.404719325991e-17
503221.413073098,1.40332599457375e-17
503497.908355006,1.40194758944017e-17
503774.403636915,1.40058579782686e-17
504050.898918823,1.39923799320866e-17
504327.394200731,1.39789860460339e-17
504603.88948264,1.39656104375004e-17
504880.384764548,1.39521949258765e-17
505156.880046456,1.39387012192384e-17
505433.375328365,1.39251167023427e-17
505709.870610273,1.39114551566122e-17
505986.365892181,1.38977538036053e-17
506262.861174089,1.38840668513436e-17
506539.356455998,1.38704549107414e-17
506815.851737906,1.38569702563036e-17
507092.347019814,1.38436404676637e-17
507368.842301723,1.3830455655677e-17
507645.337583631,1.38173654907181e-17
507921.832865539,1.38042901528683e-17
508198.328147448,1.37911441804866e-17
508474.823429356,1.37778662577603e-17
508751.318711264,1.37644438959188e-17
509027.813993172,1.37509222354098e-17
509304.309275081,1.37373917055442e-17
509580.804556989,1.37239574619034e-17
509857.299838897,1.3710701436366e-17
510133.795120806,1.36976517023501e-17
510410.290402714,1.36847714201614e-17
510686.785684622,1.36719720709572e-17
510963.28096653,1.36591458879124e-17
511239.776248439,1.36462047834502e-17
511516.271530347,1.36331107085139e-17
511792.766812255,1.36198863909566e-17
512069.262094164,1.36066036006264e-17
512345.757376072,1.35933550475333e-17
512622.25265798,1.35802217267323e-17
512898.747939889,1.35672478831974e-17
513175.243221797,1.35544313934935e-17
513451.738503705,1.35417304133352e-17
513728.233785613,1.35290810888781e-17
514004.729067522,1.35164183775024e-17
514281.22434943,1.35036929370291e-17
514557.719631338,1.349088055838e-17
514834.214913247,1.3477984235355e-17
515110.710195155,1.34650310118874e-17
515387.205477063,1.345206577335e-17
515663.700758972,1.34391426536077e-17
515940.19604088,1.34263140185962e-17
516216.691322788,1.34136173759092e-17
516493.186604696,1.34010627205205e-17
516769.681886605,1.33886248009168e-17
517046.177168513,1.33762451942961e-17
517322.672450421,1.33638465242024e-17
517599.16773233,1.33513564685971e-17
517875.663014238,1.3338733941721e-17
518152.158296146,1.33259874012385e-17
518428.653578055,1.33131764818027e-17
518705.148859963,1.33003943053523e-17
518981.644141871,1.32877355027218e-17
519258.139423779,1.32752615847553e-17
519534.634705688,1.32629772202208e-17
519811.129987596,1.32508272713567e-17
520087.625269504,1.32387163622971e-17
520364.120551413,1.32265434830855e-17
520640.615833321,1.32142382990775e-17
520917.111115229,1.32017851637944e-17
521193.606397137,1.3189226156248e-17
521470.101679046,1.31766431564803e-17
521746.596960954,1.31641270679068e-17
522023.092242862,1.31517465800544e-17
522299.587524771,1.31395278023284e-17
522576.082806679,1.31274506292746e-17
522852.578088587,1.31154606698755e-17
523129.073370496,1.31034900100515e-17
523405.568652404,1.30914783790335e-17
523682.063934312,1.30793879923901e-17
523958.55921622,1.30672095248238e-17
524235.054498129,1.30549602643712e-17
524511.549780037,1.3042677512835e-17
524788.045061945,1.30304098697115e-17
525064.540343854,1.30182076091679e-17
525341.035625762,1.30061122988354e-17
525617.53090767,1.29941461480177e-17
525894.026189579,1.29823033262804e-17
526170.521471487,1.29705468636309e-17
526447.016753395,1.29588147284908e-17
526723.512035303,1.29470359956414e-17
527000.007317212,1.29351536218245e-17
527276.50259912,1.29231463332332e-17
527552.997881028,1.29110404886595e-17
527829.493162937,1.28989055015847e-17
528105.988444845,1.2886832312819e-17
528382.483726753,1.28749016278012e-17
528658.979008661,1.28631537474064e-17
528935.47429057,1.28515720390969e-17
529211.969572478,1.28400874246948e-17
529488.464854386,1.28286027225213e-17
529764.960136295,1.28170278429322e-17
530041.455418203,1.28053120804253e-17
530317.950700111,1.27934612285276e-17
530594.44598202,1.27815333485623e-17
530870.941263928,1.27696158401797e-17
531147.436545836,1.27577934640759e-17
531423.931827744,1.27461198510133e-17
531700.427109653,1.27346025528301e-17
531976.922391561,1.27232053968292e-17
532253.417673469,1.27118649734539e-17
532529.912955378,1.27005133635606e-17
532806.408237286,1.26890984487271e-17
533082.903519194,1.26775958557858e-17
533359.398801103,1.26660109714006e-17
533635.894083011,1.26543733234441e-17
533912.389364919,1.26427270852245e-17
534188.884646827,1.26311207916501e-17
534465.379928736,1.26195976975136e-17
534741.875210644,1.26081869473007e-17
535018.370492552,1.2596895908463e-17
535294.865774461,1.25857053813603e-17
535571.361056369,1.2574570535639e-17
535847.856338277,1.25634299006988e-17
536124.351620185,1.25522221326809e-17
536400.846902094,1.25409066097512e-17
536677.342184002,1.25294804212934e-17
536953.83746591,1.25179842648732e-17
537230.332747819,1.2506492661815e-17
537506.828029727,1.24950901223576e-17
537783.323311635,1.24838410510565e-17
538059.818593543,1.24727648273862e-17
538336.313875452,1.24618264739809e-17
538612.80915736,1.2450947518897e-17
538889.304439268,1.24400337222682e-17
539165.799721177,1.24290091720492e-17
539442.295003085,1.24178435770568e-17
539718.790284993,1.24065622758907e-17
539995.285566902,1.23952354489206e-17
540271.78084881,1.23839514617474e-17
540548.276130718,1.23727851794495e-17
540824.771412626,1.2361773370542e-17
541101.266694535,1.2350905598181e-17
541377.761976443,1.23401322424665e-17
541654.257258351,1.23293846747777e-17
541930.75254026,1.23185987752063e-17
542207.247822168,1.23077333157616e-17
542483.743104076,1.22967782496483e-17
542760.238385985,1.22857526541701e-17
543036.733667893,1.22746956524411e-17
543313.228949801,1.22636547579547e-17
543589.724231709,1.22526750129754e-17
543866.219513618,1.22417902552379e-17
544142.714795526,1.22310165151205e-17
544419.210077434,1.22203475855458e-17
544695.705359343,1.22097538685231e-17
544972.200641251,1.21991865383434e-17
545248.695923159,1.21885882891345e-17
545525.191205067,1.21779096624439e-17
545801.686486976,1.2167126522563e-17
546078.181768884,1.21562521458556e-17
546354.677050792,1.21453376452437e-17
546631.172332701,1.2134458249534e-17
546907.667614609,1.21236885772381e-17
547184.162896517,1.21130753707551e-17
547460.658178426,1.21026183872765e-17
547737.153460334,1.2092267800959e-17
548013.648742242,1.20819403675985e-17
548290.14402415,1.20715489347849e-17
548566.639306059,1.20610340907035e-17
548843.134587967,1.20503857285438e-17
549119.629869875,1.20396460427507e-17
549396.125151784,1.20288931611079e-17
549672.620433692,1.20182121495154e-17
549949.1157156,1.20076649766122e-17
550225.610997509,1.19972706843165e-17
550502.106279417,1.19870022877088e-17
550778.601561325,1.19767998994323e-17
551055.096843233,1.19665935302801e-17
551331.592125142,1.1956326220926e-17
551608.08740705,1.19459695885865e-17
551884.582688958,1.19355279564126e-17
552161.077970867,1.19250323254817e-17
552437.573252775,1.19145283752569e-17
552714.068534683,1.19040635138239e-17
552990.563816592,1.18936763706196e-17
553267.0590985,1.18833897689604e-17
553543.554380408,1.18732068110603e-17
553820.049662316,1.18631096749755e-17
554096.544944225,1.18530616216916e-17
554373.040226133,1.18430134640371e-17
554649.535508041,1.18329150483941e-17
554926.030789949,1.18227301173005e-17
555202.526071858,1.18124502516169e-17
555479.021353766,1.18021021168719e-17
555755.516635675,1.17917432359364e-17
556032.011917583,1.178144557955e-17
556308.507199491,1.17712712750855e-17
556585.002481399,1.17612490654806e-17
556861.497763308,1.17513611758521e-17
557137.993045216,1.17415468222658e-17
557414.488327124,1.17317223987844e-17
557690.983609032,1.17218112762008e-17
557967.478890941,1.17117719043104e-17
558243.974172849,1.17016131664429e-17
558520.469454757,1.16913908567773e-17
558796.964736666,1.16811868087108e-17
559073.460018574,1.16710789700033e-17
559349.955300482,1.16611142461148e-17
559626.450582391,1.165129402341e-17
559902.945864299,1.16415769495507e-17
560179.441146207,1.16318963888855e-17
560455.936428115,1.16221847036895e-17
560732.431710024,1.16123948980523e-17
561008.926991932,1.16025125313466e-17
561285.42227384,1.15925555497343e-17
561561.917555749,1.15825645081551e-17
561838.412837657,1.15725884084602e-17
562114.908119565,1.15626713791836e-17
562391.403401474,1.15528433443515e-17
562667.898683382,1.15431153379014e-17
562944.39396529,1.15334784962274e-17
563220.889247198,1.15239058620685e-17
563497.384529107,1.1514356871771e-17
563773.879811015,1.15047852439977e-17
564050.375092923,1.14951501908155e-17
564326.870374832,1.14854291254864e-17
564603.36565674,1.14756277826534e-17
564879.860938648,1.14657830140879e-17
565156.356220556,1.1455954881725e-17
565432.851502465,1.14462087466152e-17
565709.346784373,1.14365925208169e-17
565985.842066281,1.14271175389427e-17
566262.33734819,1.14177512371119e-17
566538.832630098,1.14084259166279e-17
566815.327912006,1.13990616099648e-17
567091.823193914,1.13895948535465e-17
567368.318475823,1.1380002347703e-17
567644.813757731,1.13703099979474e-17
567921.309039639,1.13605835292659e-17
568197.804321548,1.13509043633776e-17
568474.299603456,1.13413401485136e-17
568750.794885364,1.13319214165472e-17
569027.290167273,1.13226328319094e-17
569303.785449181,1.13134214591889e-17
569580.280731089,1.13042175700356e-17
569856.776012997,1.12949592487551e-17
570133.271294906,1.12856115791712e-17
570409.766576814,1.12761743649728e-17
570686.261858722,1.12666776629797e-17
570962.757140631,1.12571688094983e-17
571239.252422539,1.12476969184829e-17
571515.747704447,1.12383000548247e-17
571792.242986356,1.12289978714102e-17
572068.738268264,1.12197896226667e-17
572345.233550172,1.12106561123148e-17
572621.72883208,1.12015640207296e-17
572898.224113989,1.11924721839929e-17
573174.719395897,1.11833399553574e-17
573451.214677805,1.11741373586026e-17
573727.709959714,1.11648550931718e-17
574004.205241622,1.11555109019261e-17
574280.70052353,1.11461484402356e-17
574557.195805439,1.11368267200993e-17
574833.691087347,1.11276018332304e-17
575110.186369255,1.11185066954736e-17
575386.681651163,1.11095365992857e-17
575663.176933072,1.11006473794638e-17
575939.67221498,1.10917684157272e-17
576216.167496888,1.10828268361764e-17
576492.662778797,1.1073774131245e-17
576769.158060705,1.10646047341202e-17
577045.653342613,1.10553589391754e-17
577322.148624522,1.10461085727082e-17
577598.64390643,1.10369308570136e-17
577875.139188338,1.10278806533648e-17
578151.634470246,1.10189716886526e-17
578428.129752155,1.10101736239367e-17
578704.625034063,1.10014251083364e-17
578981.120315971,1.09926569248764e-17
579257.61559788,1.09838157947945e-17
579534.110879788,1.09748802189557e-17
579810.606161696,1.09658637656084e-17
580087.101443604,1.09568065019825e-17
580363.596725513,1.09477595457082e-17
580640.092007421,1.09387690758314e-17
580916.587289329,1.092986487615e-17
581193.082571238,1.09210554691031e-17
581469.577853146,1.09123290968647e-17
581746.073135054,1.0903658334349e-17
582022.568416963,1.08950064356216e-17
582299.063698871,1.08863345680512e-17
582575.558980779,1.08776098420883e-17
582852.054262687,1.08688137293978e-17
583128.549544596,1.08599491282863e-17
583405.044826504,1.08510431973754e-17
583681.540108412,1.08421430356335e-17
583958.035390321,1.08333034574565e-17
584234.530672229,1.08245694121924e-17
584511.025954137,1.08159588492352e-17
584787.521236045,1.0807453080118e-17
585064.016517954,1.07989997765085e-17
585340.511799862,1.07905291305829e-17
585617.00708177,1.07819781724898e-17
585893.502363679,1.07733142468102e-17
586169.997645587,1.0764548214591e-17
586446.492927495,1.07557316684486e-17
586722.988209404,1.07469386914604e-17
586999.483491312,1.07382390122102e-17
587275.97877322,1.07296729959891e-17
587552.474055128,1.07212379991979e-17
587828.969337037,1.07128909705062e-17
588105.464618945,1.07045655743773e-17
588381.959900853,1.06961964724247e-17
588658.455182762,1.06877413207609e-17
588934.95046467,1.06791926379042e-17
589211.445746578,1.06705765352377e-17
589487.941028486,1.06619405655656e-17
589764.436310395,1.06533365537299e-17
590040.931592303,1.06448050377103e-17
590317.426874211,1.06363659208187e-17
590593.92215612,1.06280164954555e-17
590870.417438028,1.06197353544056e-17
591146.912719936,1.06114893086196e-17
591423.408001845,1.06032410769319e-17
591699.903283753,1.05949566672089e-17
591976.398565661,1.05866123771859e-17
592252.893847569,1.05782010297448e-17
592529.389129478,1.05697360509993e-17
592805.884411386,1.05612511716823e-17
593082.379693294,1.05527937384563e-17
593358.874975203,1.05444118073461e-17
593635.370257111,1.05361380863718e-17
593911.865539019,1.05279763742209e-17
594188.360820928,1.05198965295709e-17
594464.856102836,1.05118415734414e-17
594741.351384744,1.05037458497655e-17
595017.846666652,1.04955583524843e-17
595294.341948561,1.0487262343664e-17
595570.837230469,1.04788831305047e-17
595847.332512377,1.04704802299095e-17
596123.827794285,1.04621263291053e-17
596400.323076194,1.04538809686274e-17
596676.818358102,1.04457691296417e-17
596953.31364001,1.04377729581154e-17
597229.808921919,1.04298394991838e-17
597506.304203827,1.04219008652626e-17
597782.799485735,1.04138986061412e-17
598059.294767644,1.04058029292598e-17
598335.790049552,1.0397620195861e-17
598612.28533146,1.03893872633467e-17
598888.780613368,1.03811563364012e-17
599165.275895277,1.03729769946721e-17
599441.771177185,1.03648819100878e-17
599718.266459094,1.03568801616244e-17
599994.761741002,1.03489583933754e-17
600271.25702291,1.03410874122749e-17
600547.752304818,1.03332309139891e-17
600824.247586726,1.0325353760833e-17
601100.742868635,1.03174287926771e-17
601377.238150543,1.03094422386594e-17
601653.733432451,1.03013974928719e-17
601930.22871436,1.02933163909863e-17
602206.723996268,1.02852363311602e-17
602483.219278176,1.02772020424222e-17
602759.714560085,1.02692529004636e-17
603036.209841993,1.02614090401808e-17
603312.705123901,1.02536615745013e-17
603589.20040581,1.02459717717256e-17
603865.695687718,1.02382813872854e-17
604142.190969626,1.02305317368147e-17
604418.686251534,1.02226850580844e-17
604695.181533443,1.02147398245201e-17
604971.676815351,1.02067332821157e-17
605248.172097259,1.0198729401593e-17
605524.667379168,1.01907961835003e-17
605801.162661076,1.01829809534758e-17
606077.657942984,1.0175293209003e-17
606354.153224893,1.01677017281162e-17
606630.648506801,1.01601467282053e-17
606907.143788709,1.01525621051003e-17
607183.639070618,1.01448987712254e-17
607460.134352526,1.01371403982625e-17
607736.629634434,1.01293063184624e-17
608013.124916342,1.01214418479317e-17
608289.620198251,1.01136009039675e-17
608566.115480159,1.01058281366543e-17
608842.610762067,1.00981466686971e-17
609119.106043975,1.00905545020865e-17
609395.601325884,1.00830288002255e-17
609672.096607792,1.00755348373005e-17
609948.5918897,1.00680358321542e-17
610225.087171609,1.0060501127888e-17
610501.582453517,1.00529118197788e-17
610778.077735425,1.00452641095336e-17
611054.573017334,1.00375706399221e-17
611331.068299242,1.00298592439767e-17
611607.56358115,1.00221681655138e-17
611884.058863058,1.0014537113839e-17
612160.554144967,1.00069955337851e-17
612437.049426875,9.99955138276742e-18
612713.544708783,9.99218505121163e-18
612990.039990692,9.98485223367143e-18
613266.5352726,9.9774965381442e-18
613543.030554508,9.97006844298313e-18
613819.525836417,9.96254395496178e-18
614096.021118325,9.95493536662774e-18
614372.516400233,9.9472890125317e-18
614649.011682141,9.93966989978322e-18
614925.50696405,9.93213853734635e-18
615202.002245958,9.92472874343003e-18
615478.497527866,9.91743519705395e-18
615754.992809775,9.91021562611216e-18
616031.488091683,9.90300666285249e-18
616307.983373591,9.8957470203301e-18
616584.478655499,9.88839886638364e-18
616860.973937408,9.88095951070417e-18
617137.469219316,9.87345978378723e-18
617413.964501224,9.86595082530316e-18
617690.459783133,9.85848538994306e-18
617966.955065041,9.85110089069339e-18
618243.450346949,9.84380983747555e-18
618519.945628858,9.83659955682192e-18
618796.440910766,9.82943941238945e-18
619072.936192674,9.82229156841919e-18
619349.431474582,9.81512129067813e-18
619625.926756491,9.80790430997234e-18
619902.422038399,9.80063074263905e-18
620178.917320307,9.79330621411305e-18
620455.412602216,9.78595082666936e-18
620731.907884124,9.77859589182784e-18
621008.403166032,9.77127790756206e-18
621284.89844794,9.76402969419824e-18
621561.393729849,9.75687020984856e-18
621837.889011757,9.74979623265452e-18
622114.384293665,9.74277978016478e-18
622390.879575574,9.73577396751263e-18
622667.374857482,9.72872696403115e-18
622943.87013939,9.72159993958668e-18
623220.365421299,9.71438245704425e-18
623496.860703207,9.70709869984286e-18
623773.355985115,9.6998010315074e-18
624049.851267023,9.69255233194722e-18
624326.346548932,9.68540337307567e-18
624602.84183084,9.67837391929023e-18
624879.337112748,9.67144514466118e-18
625155.832394657,9.66456643466039e-18
625432.327676565,9.65767403975099e-18
625708.822958473,9.65071410461915e-18
625985.318240382,9.6436612817414e-18
626261.81352229,9.63652603499948e-18
626538.308804198,9.6293486753957e-18
626814.804086106,9.62218339696713e-18
627091.299368015,9.61507907543398e-18
627367.794649923,9.60806409741257e-18
627644.289931831,9.60113991297117e-18
627920.78521374,9.5942841660147e-18
628197.280495648,9.58746046979633e-18
628473.775777556,9.5806303822056e-18
628750.271059464,9.57376345360193e-18
629026.766341373,9.56684318118656e-18
629303.261623281,9.55986887032867e-18
629579.756905189,9.55285447092041e-18
629856.252187098,9.54582545911047e-18
630132.747469006,9.53881411638945e-18
630409.242750914,9.53185297445269e-18
630685.738032823,9.52496667333253e-18
630962.233314731,9.51816378495285e-18
631238.728596639,9.51143142733431e-18
631515.223878547,9.50473578459013e-18
631791.719160456,9.49803023143966e-18
632068.214442364,9.49126970315898e-18
632344.709724272,9.48442690789714e-18
632621.205006181,9.47750409218377e-18
632897.700288089,9.47053499384521e-18
633174.195569997,9.4635749170494e-18
633450.690851906,9.45668180497556e-18
633727.186133814,9.44989510598543e-18
634003.681415722,9.44322069640836e-18
634280.17669763,9.43662808444477e-18
634556.671979539,9.43006126918758e-18
634833.167261447,9.42345910308939e-18
635109.662543355,9.41677729120952e-18
635386.157825264,9.41000351934336e-18
635662.653107172,9.40316027634177e-18
635939.14838908,9.39629499561242e-18
636215.643670988,9.38946209726451e-18
636492.138952897,9.38270420534052e-18
636768.634234805,9.37603942291802e-18
637045.129516713,9.36945835951773e-18
637321.624798622,9.36293043956922e-18
637598.12008053,9.35641582826634e-18
637874.615362438,9.34987789052559e-18
638151.110644347,9.34329231135141e-18
638427.605926255,9.336651194944e-18
638704.101208163,9.32996260304363e-18
638980.596490071,9.32324726943869e-18
639257.09177198,9.3165338089282e-18
639533.587053888,9.30985313229825e-18
639810.082335796,9.30323202248871e-18
640086.577617705,9.29668626692146e-18
640363.072899613,9.29021472343862e-18
640639.568181521,9.28379674868365e-18
640916.063463429,9.27739532235099e-18
641192.558745338,9.27096659128195e-18
641469.054027246,9.26447391090527e-18
641745.549309154,9.25790168366382e-18
642022.044591063,9.2512634331308e-18
642298.539872971,9.24459982929729e-18
642575.035154879,9.23796618002644e-18
642851.530436788,9.23141314714775e-18
643128.025718696,9.22496792222068e-18
643404.521000604,9.21862331242917e-18
643681.016282512,9.21233945769428e-18
643957.511564421,9.20605793278264e-18
644234.006846329,9.19972290444183e-18
644510.502128237,9.19330115467495e-18
644786.997410146,9.18679329381533e-18
645063.492692054,9.18023218416277e-18
645339.987973962,9.17366977390929e-18
645616.483255871,9.16715800528947e-18
645892.978537779,9.16073130383768e-18
646169.473819687,9.15439684844032e-18
646445.969101595,9.14813515225134e-18
646722.464383504,9.14190933924807e-18
646998.959665412,9.13567850140721e-18
647275.45494732,9.12941000273863e-18
647551.950229229,9.12308707702544e-18
647828.445511137,9.11671066211255e-18
648104.940793045,9.11029666702263e-18
648381.436074953,9.10387074442642e-18
648657.931356862,9.09746238310221e-18
648934.42663877,9.09109906455845e-18
649210.921920678,9.08480056082886e-18
649487.417202587,9.07857370252469e-18
649763.912484495,9.07240882331625e-18
650040.407766403,9.06627967392403e-18
650316.903048311,9.06014853711825e-18
650593.39833022,9.05397647824621e-18
650869.893612128,9.04773630194677e-18
651146.388894037,9.04142366392174e-18
651422.884175945,9.03506149893072e-18
651699.379457853,9.02869471090701e-18
651975.874739761,9.02237588432529e-18
652252.37002167,9.01614662166748e-18
652528.865303578,9.0100216080248e-18
652805.360585486,9.00398194662766e-18
653081.855867394,8.99798097540974e-18
653358.351149303,8.99196075131595e-18
653634.846431211,8.9858730224815e-18
653911.34171312,8.97969654146877e-18
654187.836995028,8.97344411982583e-18
654464.332276936,8.96715692025522e-18
654740.827558844,8.96088870396488e-18
655017.322840753,8.95468648480933e-18
655293.818122661,8.94857504656681e-18
655570.313404569,8.94255058886015e-18
655846.808686477,8.93658482493769e-18
656123.303968386,8.93063670730023e-18
656399.799250294,8.92466662639409e-18
656676.294532202,8.918647817293e-18
656952.789814111,8.91257194614672e-18
657229.285096019,8.90644849789091e-18
657505.780377927,8.90029984537681e-18
657782.275659836,8.89415453161522e-18
658058.770941744,8.88804076934262e-18
658335.266223652,8.88198091514573e-18
658611.76150556,8.87598700289786e-18
658888.256787469,8.87005737856962e-18
659164.752069377,8.8641753985909e-18
659441.247351285,8.85831146856126e-18
659717.742633194,8.85242950305424e-18
659994.237915102,8.84649713753265e-18
660270.73319701,8.84049705429731e-18
660547.228478919,8.83443516999978e-18
660823.723760827,8.82834167174578e-18
661100.219042735,8.82226300790053e-18
661376.714324643,8.81624671750416e-18
661653.209606552,8.81032413829961e-18
661929.70488846,8.80449781646494e-18
662206.200170368,8.79873898473626e-18
662482.695452277,8.79299689327213e-18
662759.190734185,8.78721675554016e-18
663035.686016093,8.7813596482564e-18
663312.181298001,8.77541658235998e-18
663588.67657991,8.76941128898113e-18
663865.171861818,8.76339086737348e-18
664141.667143726,8.75740822837873e-18
664418.162425635,8.75150338490377e-18
664694.657707543,8.74569056956232e-18
664971.152989451,8.73995552680702e-18
665247.64827136,8.73426285238938e-18
665524.143553268,8.7285696569018e-18
665800.638835176,8.72283980341764e-18
666077.134117084,8.71705386663597e-18
666353.629398993,8.7112122953762e-18
666630.124680901,8.70533232947546e-18
666906.619962809,8.69944110941253e-18
667183.115244718,8.69356797241846e-18
667459.610526626,8.68773792025717e-18
667736.105808534,8.6819669647538e-18
668012.601090442,8.67625919167705e-18
668289.096372351,8.67060539313961e-18
668565.591654259,8.6649837864033e-18
668842.086936167,8.65936368058884e-18
669118.582218076,8.65371261638623e-18
669395.077499984,8.64800592258473e-18
669671.572781892,8.64223602962203e-18
669948.0680638,8.63641768114804e-18
670224.563345709,8.63058596684105e-18
670501.058627617,8.62478637056953e-18
670777.553909525,8.61905950547382e-18
671054.049191434,8.61342585246156e-18
671330.544473342,8.60787673591337e-18
671607.03975525,8.60237571201861e-18
671883.535037159,8.59687062363134e-18
672160.030319067,8.59131219131296e-18
672436.525600975,8.58567202947374e-18
672713.020882883,8.57995307020723e-18
672989.516164792,8.57418823624916e-18
673266.0114467,8.56842803217226e-18
673542.506728608,8.56272204808379e-18
673819.002010517,8.55710162991323e-18
674095.497292425,8.55157015495106e-18
674371.992574333,8.54610393640229e-18
674648.487856242,8.54066247055554e-18
674924.98313815,8.53520331820733e-18
675201.478420058,8.52969575945077e-18
675477.973701966,8.52412868347088e-18
675754.468983875,8.51851116748131e-18
676030.964265783,8.51286696500149e-18
676307.459547691,8.5072261048272e-18
676583.9548296,8.50161667770593e-18
676860.450111508,8.49605886000794e-18
677136.945393416,8.49056156176045e-18
677413.440675325,8.48512123577013e-18
677689.935957233,8.47972244084729e-18
677966.431239141,8.47434023430538e-18
678242.926521049,8.46894492912085e-18
678519.421802958,8.46350928912986e-18
678795.917084866,8.45801693583605e-18
679072.412366774,8.45246938143003e-18
679348.907648683,8.44688843431165e-18
679625.402930591,8.44131171330013e-18
679901.898212499,8.43578149160745e-18
680178.393494407,8.43033008309249e-18
680454.888776316,8.42496711303419e-18
680731.384058224,8.41967409216846e-18
681007.879340132,8.41440925696704e-18
681284.374622041,8.40912163797915e-18
681560.869903949,8.40376936570261e-18
681837.365185857,8.3983352191427e-18
682113.860467766,8.39283315830832e-18
682390.355749674,8.3873032322167e-18
682666.851031582,8.3817968061998e-18
682943.346313491,8.3763579414053e-18
683219.841595399,8.37100818704212e-18
683496.336877307,8.36574028555008e-18
683772.832159215,8.36052259859405e-18
684049.327441124,8.35531171680537e-18
684325.822723032,8.3500678611089e-18
684602.31800494,8.34476727103752e-18
684878.813286849,8.3394076681796e-18
685155.308568757,8.33400607889094e-18
685431.803850665,8.32859122741002e-18
685708.299132573,8.32319402432623e-18
685984.794414482,8.31783947240608e-18
686261.28969639,8.31254170117671e-18
686537.784978298,8.3073022525033e-18
686814.280260207,8.3021107152034e-18
687090.775542115,8.29694701159007e-18
687367.270824023,8.291785036034e-18
687643.766105931,8.28659796425008e-18
687920.26138784,8.28136493129137e-18
688196.756669748,8.27607792407016e-18
688473.251951656,8.27074644224279e-18
688749.747233565,8.26539736885077e-18
689026.242515473,8.26006856450548e-18
689302.737797381,8.25479721391249e-18
689579.23307929,8.2496065143631e-18
689855.728361198,8.24449576001804e-18
690132.223643106,8.23943841910321e-18
690408.718925014,8.23438986518704e-18
690685.214206923,8.22930263793045e-18
690961.709488831,8.22414371439523e-18
691238.204770739,8.21890706708645e-18
691514.700052648,8.2136163387759e-18
691791.195334556,8.20831641932104e-18
692067.690616464,8.20305706003573e-18
692344.185898372,8.19787499163645e-18
692620.681180281,8.1927813523677e-18
692897.176462189,8.18775900666404e-18
693173.671744097,8.18277017808615e-18
693450.167026006,8.17777080295758e-18
693726.662307914,8.17272575856894e-18
694003.157589822,8.16761938115325e-18
694279.652871731,8.16245820054826e-18
694556.148153639,8.15726612058548e-18
694832.643435547,8.15207503235844e-18
695109.138717455,8.14691476839257e-18
695385.633999364,8.14180566094912e-18
695662.129281272,8.13675501569679e-18
695938.62456318,8.13175721006217e-18
696215.119845089,8.12679612918213e-18
696491.615126997,8.12184880335392e-18
696768.110408905,8.11688989866949e-18
697044.605690814,8.11189696004871e-18
697321.100972722,8.10685617134395e-18
697597.59625463,8.10176746621757e-18
697874.091536538,8.09664690177684e-18
698150.586818447,8.09152434456316e-18
698427.082100355,8.08643581670213e-18
698703.577382263,8.08141197116989e-18
698980.072664172,8.07646658732689e-18
699256.56794608,8.07158964681336e-18
699533.063227988,8.06674860331085e-18
699809.558509897,8.06189836569453e-18
700086.053791805,8.05699696302526e-18
700362.549073713,8.0520211231009e-18
700639.044355621,8.04697551103138e-18
700915.53963753,8.04189172277773e-18
701192.034919438,8.0368170919254e-18
701468.530201346,8.03179753137167e-18
701745.025483255,8.02686105628099e-18
702021.520765163,8.02200832863949e-18
702298.016047071,8.017213539741e-18
702574.511328979,8.01243482413932e-18
702851.006610888,8.00762967063573e-18
703127.501892796,8.00276929799422e-18
703403.997174704,7.99784679493247e-18
703680.492456613,7.99287700750313e-18
703956.987738521,7.98788928294169e-18
704233.483020429,7.98291675919304e-18
704509.978302337,7.97798638029687e-18
704786.473584246,7.97311256063402e-18
705062.968866154,7.9682954582162e-18
705339.464148063,7.96352294190118e-18
705615.959429971,7.95877460195347e-18
705892.454711879,7.95402642424222e-18
706168.949993787,7.94925555417663e-18
706445.445275696,7.94444503112062e-18
706721.940557604,7.93958830448917e-18
706998.435839512,7.93469240058242e-18
707274.93112142,7.92977824668864e-18
707551.426403329,7.92487666925756e-18
707827.921685237,7.92002001862761e-18
708104.416967145,7.91523146346977e-18
708380.912249054,7.91051558703729e-18
708657.407530962,7.90585445321531e-18
708933.90281287,7.90121165135967e-18
709210.398094779,7.89654386171355e-18
709486.893376687,7.89181618690587e-18
709763.388658595,7.88701545925952e-18
710039.883940503,7.88215606266135e-18
710316.379222412,7.87727553562789e-18
710592.87450432,7.87242130335982e-18
710869.369786228,7.86763348781173e-18
711145.865068137,7.86293052834503e-18
711422.360350045,7.85830304622992e-18
711698.855631953,7.85371813814733e-18
711975.350913862,7.84913201748664e-18
712251.84619577,7.84450578997275e-18
712528.341477678,7.83981827190792e-18
712804.836759586,7.83507151324278e-18
713081.332041495,7.83028774367269e-18
713357.827323403,7.82550005200047e-18
713634.322605311,7.82074091726306e-18
713910.81788722,7.81603278158467e-18
714187.313169128,7.81138331507202e-18
714463.808451036,7.80678565504758e-18
714740.303732944,7.80222217797329e-18
715016.799014853,7.79766979859752e-18
715293.294296761,7.79310522710966e-18
715569.789578669,7.78850952868076e-18
715846.284860578,7.7838719602581e-18
716122.780142486,7.77919295264569e-18
716399.275424394,7.77448545817151e-18
716675.770706302,7.76977347029129e-18
716952.265988211,7.76508683882694e-18
717228.761270119,7.76045282662378e-18
717505.256552027,7.75588661354785e-18
717781.751833936,7.75138427402059e-18
718058.247115844,7.7469216367476e-18
718334.742397752,7.74246060290255e-18
718611.237679661,7.73796160318388e-18
718887.732961569,7.73339790588992e-18
719164.228243477,7.72876630555626e-18
719440.723525385,7.72408951960244e-18
719717.218807294,7.7194088734855e-18
719993.714089202,7.71476964672396e-18
720270.20937111,7.7102046373732e-18
720546.704653019,7.7057223264524e-18
720823.199934927,7.70130420857436e-18
721099.695216835,7.69691214167938e-18
721376.190498743,7.69250259546524e-18
721652.685780652,7.68804206179374e-18
721929.18106256,7.68351784507946e-18
722205.676344468,7.67894063309972e-18
722482.171626377,7.67433875870146e-18
722758.666908285,7.66974721680898e-18
723035.162190193,7.66519597629301e-18
723311.657472102,7.66070170764588e-18
723588.15275401,7.65626493141428e-18
723864.648035918,7.65187229955543e-18
724141.143317827,7.64750200962149e-18
724417.638599735,7.64313001076896e-18
724694.133881643,7.63873534847539e-18
724970.629163551,7.63430411593593e-18
725247.12444546,7.62983204569896e-18
725523.619727368,7.62532590619783e-18
725800.115009276,7.62080313212262e-18
726076.610291185,7.61628895595188e-18
726353.105573093,7.61181056083022e-18
726629.600855001,7.60738908045278e-18
726906.09613691,7.60303170712515e-18
727182.591418818,7.59872707276983e-18
727459.086700726,7.59444662253722e-18
727735.581982634,7.59015266839693e-18
728012.077264543,7.58581100106464e-18
728288.572546451,7.58140369556649e-18
728565.067828359,7.57693686450626e-18
728841.563110268,7.57243988216029e-18
729118.058392176,7.56795565257721e-18
729394.553674084,7.5635253218339e-18
729671.048955992,7.55917325317495e-18
729947.544237901,7.55489809723873e-18
730224.039519809,7.550673531602e-18
730500.534801717,7.54645820331874e-18
730777.030083626,7.54221090101694e-18
731053.525365534,7.53790496467801e-18
731330.020647442,7.53353657392865e-18
731606.515929351,7.5291243284668e-18
731883.011211259,7.52470109314689e-18
732159.506493167,7.5203018637655e-18
732436.001775075,7.51595247147574e-18
732712.497056984,7.51166288928882e-18
732988.992338892,7.50742651612027e-18
733265.4876208,7.50322443390862e-18
733541.982902709,7.49903217482138e-18
733818.478184617,7.49482639718065e-18
734094.973466525,7.49058987992732e-18
734371.468748434,7.48631444819333e-18
734647.964030342,7.48200217613568e-18
734924.45931225,7.47766515951183e-18
735200.954594158,7.47332373084244e-18
735477.449876067,7.46900261164992e-18
735753.945157975,7.46472492976607e-18
736030.440439883,7.46050509751929e-18
736306.935721792,7.45634273469324e-18
736583.4310037,7.45222040353906e-18
736859.926285608,7.44810710501316e-18
737136.421567516,7.44396743714382e-18
737412.916849425,7.439773806261e-18
737689.412131333,7.43551720546667e-18
737965.907413241,7.43121205152309e-18
738242.40269515,7.42689246227338e-18
738518.897977058,7.42260078373106e-18
738795.393258966,7.41837237009903e-18
739071.888540875,7.41422249929295e-18
739348.383822783,7.41014060073917e-18
739624.879104691,7.4060941402105e-18
739901.374386599,7.40204064415904e-18
740177.869668508,7.39794310477468e-18
740454.364950416,7.39378275338055e-18
740730.860232324,7.38956457624305e-18
741007.355514232,7.38531398965658e-18
741283.850796141,7.38106661271905e-18
741560.346078049,7.37685559772794e-18
741836.841359957,7.37270127875034e-18
742113.336641866,7.36860641128834e-18
742389.831923774,7.36455770623911e-18
742666.327205682,7.36053190115759e-18
742942.822487591,7.35650347264742e-18
743219.317769499,7.35245136334607e-18
743495.813051407,7.34836316326368e-18
743772.308333316,7.34423675455489e-18
744048.803615224,7.3400800090044e-18
744325.298897132,7.33590909695989e-18
744601.79417904,7.33174560687493e-18
744878.289460949,7.32761218024902e-18
745154.784742857,7.32352684911062e-18
745431.280024765,7.31949713137331e-18
745707.775306673,7.31551588408304e-18
745984.270588582,7.31156118184824e-18
746260.76587049,7.30760147625353e-18
746537.261152399,7.30360527817238e-18
746813.756434307,7.29955239386144e-18
747090.251716215,7.29544242784447e-18
747366.746998123,7.29129671821138e-18
747643.242280032,7.28715213793408e-18
747919.73756194,7.28304850732868e-18
748196.232843848,7.27901409880657e-18
748472.728125757,7.27505494604656e-18
748749.223407665,7.27115224744527e-18
749025.718689573,7.26726911058247e-18
749302.213971481,7.26336398293129e-18
749578.70925339,7.2594056390489e-18
749855.204535298,7.25538383016561e-18
750131.699817206,7.25131185851447e-18
750408.195099115,7.24722050997811e-18
750684.690381023,7.24314632056251e-18
750961.185662931,7.23911890919465e-18
751237.68094484,7.23515206313439e-18
751514.176226748,7.23124123894659e-18
751790.671508656,7.22736725315658e-18
752067.166790564,7.22350392906084e-18
752343.662072473,7.21962634008928e-18
752620.157354381,7.2157170555532e-18
752896.652636289,7.211769226849e-18
753173.147918198,7.2077867206485e-18
753449.643200106,7.20378232057515e-18
753726.138482014,7.19977486246806e-18
754002.633763922,7.19578558512799e-18
754279.129045831,7.19183372693866e-18
754555.624327739,7.18793157422447e-18
754832.119609647,7.18407998994153e-18
755108.614891556,7.18026618386327e-18
755385.110173464,7.17646543349627e-18
755661.605455372,7.17264740477929e-18
755938.100737281,7.16878580251662e-18
756214.596019189,7.16486819253808e-18
756491.091301097,7.16090206423822e-18
756767.586583005,7.15691405797407e-18
757044.081864914,7.15294182122202e-18
757320.577146822,7.14902091830375e-18
757597.07242873,7.14517168855283e-18
757873.567710639,7.1413912042539e-18
758150.062992547,7.13765378641708e-18
758426.558274455,7.13392012619054e-18
758703.053556364,7.13015150876925e-18
758979.548838272,7.12632372110056e-18
759256.04412018,7.12243522189091e-18
759532.539402088,7.11850671323895e-18
759809.034683997,7.1145727272101e-18
760085.529965905,7.11066885699385e-18
760362.025247813,7.1068197233917e-18
760638.520529722,7.10303192620969e-18
760915.01581163,7.09929390791623e-18
761191.511093538,7.0955817222645e-18
761468.006375446,7.09186784784393e-18
761744.501657355,7.08812948425452e-18
762020.996939263,7.08435394762404e-18
762297.492221171,7.08054030237245e-18
762573.98750308,7.07669794775581e-18
762850.482784988,7.072843470724e-18
763126.978066896,7.06899684846215e-18
763403.473348805,7.06517751531368e-18
763679.968630713,7.06140028521061e-18
763956.463912621,7.05767143697333e-18
764232.959194529,7.05398579331317e-18
764509.454476438,7.05032625057707e-18
764785.949758346,7.04666699635053e-18
765062.445040254,7.04298046055913e-18
765338.940322163,7.03924644442866e-18
765615.435604071,7.03546020526669e-18
765891.930885979,7.03163603791911e-18
766168.426167887,7.02780414340082e-18
766444.921449796,7.02400103064357e-18
766721.416731704,7.02025663593781e-18
766997.912013612,7.01658292985385e-18
767274.407295521,7.01296873339327e-18
767550.902577429,7.00938309293533e-18
767827.397859337,7.00578624634669e-18
768103.893141245,7.00214399991801e-18
768380.388423154,6.99843999127794e-18
768656.883705062,6.99468112902987e-18
768933.37898697,6.9908942951658e-18
769209.874268879,6.98711598379865e-18
769486.369550787,6.98337909760733e-18
769762.864832695,6.97970210274985e-18
770039.360114604,6.97608414987274e-18
770315.855396512,6.97250734544322e-18
770592.35067842,6.96894434533436e-18
770868.845960328,6.96536787970848e-18
771145.341242237,6.96175866133996e-18
771421.836524145,6.95810952745203e-18
771698.331806054,6.9544254505289e-18
771974.827087962,6.95072058866598e-18
772251.32236987,6.94701400967618e-18
772527.817651778,6.94332535599171e-18
772804.312933687,6.93967099299632e-18
773080.808215595,6.93606064184635e-18
773357.303497503,6.93249469333319e-18
773633.798779411,6.92896284103283e-18
773910.29406132,6.9254451490534e-18
774186.789343228,6.92191632956133e-18
774463.284625136,6.91835285732362e-18
774739.779907045,6.91474113617588e-18
775016.275188953,6.911083638486e-18
775292.770470861,6.90740013578168e-18
775569.265752769,6.90372257518414e-18
775845.761034678,6.90008464358711e-18
776122.256316586,6.89650961101275e-18
776398.751598494,6.89300110140853e-18
776675.246880403,6.88954074037399e-18
776951.742162311,6.88609406717246e-18
777228.237444219,6.882622754286e-18
777504.732726128,6.8790984983865e-18
777781.228008036,6.87551322566869e-18
778057.723289944,6.87188163054234e-18
778334.218571852,6.86823529172635e-18
778610.713853761,6.86461083510894e-18
778887.209135669,6.86103693597358e-18
779163.704417577,6.85752507813228e-18
779440.199699486,6.85406711034409e-18
779716.694981394,6.8506398085345e-18
779993.190263302,6.84721393819586e-18
780269.685545211,6.84376404092896e-18
780546.180827119,6.84027548723562e-18
780822.676109027,6.83674706396099e-18
781099.171390935,6.83318927806301e-18
781375.666672844,6.82962000821177e-18
781652.161954752,6.82605939608974e-18
781928.65723666,6.8225253649302e-18
782205.152518569,6.81903021266081e-18
782481.647800477,6.81557826340257e-18
782758.143082385,6.81216448367483e-18
783034.638364293,6.80877458300387e-18
783311.133646202,6.80538732413877e-18
783587.62892811,6.80197940036389e-18
783864.124210018,6.79853227449883e-18
784140.619491927,6.79503905968432e-18
784417.114773835,6.7915086389187e-18
784693.610055743,6.78796474919121e-18
784970.105337652,6.78443931168783e-18
785246.60061956,6.780961760568e-18
785523.095901468,6.77754808463266e-18
785799.591183376,6.77419396720954e-18
786076.086465285,6.77087518690157e-18
786352.581747193,6.7675556118764e-18
786629.077029101,6.76420006717653e-18
786905.57231101,6.76078717378304e-18
787182.067592918,6.75731712984993e-18
787458.562874826,6.75381142806851e-18
787735.058156735,6.75030467154391e-18
788011.553438643,6.74683186188831e-18
788288.048720551,6.74341614686355e-18
788564.544002459,6.74006160089494e-18
788841.039284368,6.73675328299373e-18
789117.534566276,6.73346390216131e-18
789394.029848184,6.73016392159969e-18
789670.525130093,6.72683111195857e-18
789947.020412001,6.72345635247864e-18
790223.515693909,6.72004444614301e-18
790500.010975817,6.71661074641356e-18
790776.506257726,6.71317561631919e-18
791053.001539634,6.70975885399114e-18
791329.496821542,6.70637544140869e-18
791605.992103451,6.70303294595753e-18
791882.487385359,6.6997303237714e-18
792158.982667267,6.69645788405768e-18
792435.477949176,6.69319867114925e-18
792711.973231084,6.68993161437221e-18
792988.468512992,6.68663661552959e-18
793264.9637949,6.68330072536985e-18
793541.459076809,6.6799234935353e-18
793817.954358717,6.67651913006215e-18
794094.449640625,6.67311372535537e-18
794370.944922534,6.66973756386388e-18
794647.440204442,6.66641470059222e-18
794923.93548635,6.66315361687058e-18
795200.430768259,6.65994284744725e-18
795476.926050167,6.65675386984723e-18
795753.421332075,6.65355068090177e-18
796029.916613983,6.65030274066286e-18
796306.411895892,6.6469962237259e-18
796582.9071778,6.64363922001634e-18
796859.402459708,6.6402587198386e-18
797135.897741617,6.63689059733989e-18
797412.393023525,6.63356661707454e-18
797688.888305433,6.63030342330136e-18
797965.383587342,6.62709762595364e-18
798241.87886925,6.62392835751648e-18
798518.374151158,6.6207657049021e-18
798794.869433066,6.61758139792441e-18
799071.364714975,6.61435764729865e-18
799347.859996883,6.61109136984282e-18
799624.355278791,6.60779309748251e-18
799900.850560699,6.60448206001806e-18
800177.345842608,6.6011797595302e-18
800453.841124516,6.59790430690535e-18
800730.336406424,6.59466676605629e-18
801006.831688333,6.59146961810149e-18
801283.326970241,6.58830682872972e-18
801559.822252149,6.58516507040516e-18
801836.317534058,6.58202608062213e-18
802112.812815966,6.57887031497508e-18
802389.308097874,6.57568184037171e-18
802665.803379782,6.57245351147352e-18
802942.298661691,6.56919072753473e-18
803218.793943599,6.56591172503531e-18
803495.289225507,6.56264335768067e-18
803771.784507416,6.55941284223412e-18
804048.279789324,6.55623809527535e-18
804324.775071232,6.5531202633844e-18
804601.270353141,6.55004181258451e-18
804877.765635049,6.5469715763382e-18
805154.260916957,6.54387538857336e-18
805430.756198865,6.54072849851764e-18
805707.251480774,6.53752488946463e-18
805983.746762682,6.53427977661153e-18
806260.24204459,6.53102413854977e-18
806536.737326499,6.5277934019401e-18
806813.232608407,6.52461467179999e-18
807089.727890315,6.52149747072191e-18
807366.223172224,6.51843127933466e-18
807642.718454132,6.51539043224618e-18
807919.21373604,6.51234395179365e-18
808195.709017948,6.50926630090171e-18
808472.204299857,6.5061450860107e-18
808748.699581765,6.50298341319114e-18
809025.194863673,6.49979695587683e-18
809301.690145582,6.49660764391471e-18
809578.18542749,6.49343673412667e-18
809854.680709398,6.49029944807645e-18
810131.175991307,6.48720224043961e-18
810407.671273215,6.48414248891822e-18
810684.166555123,6.48110984267762e-18
810960.661837031,6.47808851180589e-18
811237.15711894,6.4750602804859e-18
811513.652400848,6.4720083099933e-18
811790.147682756,6.46892144939914e-18
812066.642964665,6.46579824413661e-18
812343.138246573,6.46264905780696e-18
812619.633528481,6.4594947620617e-18
812896.128810389,6.45636143663099e-18
813172.624092298,6.45327208648338e-18
813449.119374206,6.4502380931153e-18
813725.614656114,6.44725379760807e-18
814002.109938023,6.44429691028234e-18
814278.605219931,6.44133530059777e-18
814555.100501839,6.43833815383114e-18
814831.595783747,6.4352873277985e-18
815108.091065656,6.43218446456336e-18
815384.586347564,6.4290508396319e-18
815661.081629472,6.42591980564205e-18
815937.576911381,6.42282466525244e-18
816214.072193289,6.41978675789316e-18
816490.567475197,6.41680822556467e-18
816767.062757106,6.41387210061076e-18
817043.558039014,6.41094926925633e-18
817320.053320922,6.4080092654496e-18
817596.548602831,6.40503057569357e-18
817873.043884739,6.40200683746344e-18
818149.539166647,6.39894718610063e-18
818426.034448555,6.39587153240936e-18
818702.529730464,6.3928032030888e-18
818979.025012372,6.38976187781588e-18
819255.52029428,6.38675889719219e-18
819532.015576188,6.38379572012794e-18
819808.510858097,6.38086493453971e-18
820085.006140005,6.37795277694877e-18
820361.501421914,6.37504224960068e-18
820637.996703822,6.37211647254736e-18
820914.49198573,6.36916222407753e-18
821190.987267638,6.36617343864749e-18
821467.482549547,6.36315391206498e-18
821743.977831455,6.36011787607177e-18
822020.473113363,6.35708739555523e-18
822296.968395272,6.35408641748696e-18
822573.46367718,6.35113289131076e-18
822849.958959088,6.34823163719433e-18
823126.454240996,6.34537102534141e-18
823402.949522905,6.34252546600162e-18
823679.444804813,6.33966350769242e-18
823955.940086721,6.33675891476585e-18
824232.435368629,6.33380062259386e-18
824508.930650538,6.33079742408202e-18
824785.425932446,6.32777534444495e-18
825061.921214354,6.32476842849618e-18
825338.416496263,6.32180639894327e-18
825614.911778171,6.31890401324643e-18
825891.407060079,6.31605615595128e-18
826167.902341988,6.31324038663958e-18
826444.397623896,6.31042563765036e-18
826720.892905804,6.30758345740929e-18
826997.388187713,6.30469742387798e-18
827273.883469621,6.30176749658887e-18
827550.378751529,6.29880834593624e-18
827826.874033437,6.29584301001179e-18
828103.369315346,6.29289485179523e-18
828379.864597254,6.28998074910847e-18
828656.359879162,6.28710744166794e-18
828932.855161071,6.2842713155844e-18
829209.350442979,6.28146077252235e-18
829485.845724887,6.27865971778101e-18
829762.341006796,6.27585122422829e-18
830038.836288704,6.27302085235831e-18
830315.331570612,6.27015963762134e-18
830591.82685252,6.26726658713534e-18
830868.322134429,6.26435001539563e-18
831144.817416337,6.2614267992364e-18
831421.312698245,6.25851879283909e-18
831697.807980153,6.25564667729318e-18
831974.303262062,6.25282283389453e-18
832250.79854397,6.25004583039697e-18
832527.293825879,6.24729915403421e-18
832803.789107787,6.24455544826259e-18
833080.284389695,6.24178540857822e-18
833356.779671603,6.23896835467865e-18
833633.274953512,6.23610036776846e-18
833909.77023542,6.2331965605114e-18
834186.265517328,6.23028624840218e-18
834462.760799237,6.22740253228196e-18
834739.256081145,6.22457030839116e-18
835015.751363053,6.2217973059181e-18
835292.246644961,6.21907162365417e-18
835568.74192687,6.21636656930235e-18
835845.237208778,6.21365066475114e-18
836121.732490686,6.21089884685647e-18
836398.227772595,6.2081005486929e-18
836674.723054503,6.20526203220242e-18
836951.218336411,6.20240269949087e-18
837227.713618319,6.19954745075133e-18
837504.208900228,6.19671833871206e-18
837780.704182136,6.19392841514052e-18
838057.199464044,6.19117937057597e-18
838333.694745953,6.18846277858855e-18
838610.190027861,6.18576367806297e-18
838886.685309769,6.1830648389068e-18
839163.180591678,6.18035061183805e-18
839439.675873586,6.17760989693179e-18
839716.171155494,6.17483833584742e-18
839992.666437402,6.1720396593638e-18
840269.161719311,6.16922577489242e-18
840545.657001219,6.16641490296895e-18
840822.152283127,6.16362741770216e-18
841098.647565036,6.16087985692268e-18
841375.142846944,6.15817885339057e-18
841651.638128852,6.15551735297783e-18
841928.13341076,6.15287521355949e-18
842204.628692669,6.15022482188487e-18
842481.123974577,6.1475403182244e-18
842757.619256485,6.14480717681827e-18
843034.114538394,6.14202835791504e-18
843310.609820302,6.13922421717088e-18
843587.10510221,6.13642578298028e-18
843863.600384119,6.13366372207695e-18
844140.095666027,6.13095713651673e-18
844416.590947935,6.12830663894917e-18
844693.086229843,6.12569433278695e-18
844969.581511752,6.12309065310378e-18
845246.07679366,6.12046525062568e-18
845522.572075568,6.11779760793285e-18
845799.067357477,6.11508347730348e-18
846075.562639385,6.11233504911353e-18
846352.057921293,6.10957542710052e-18
846628.553203202,6.10683002285123e-18
846905.04848511,6.10411833154905e-18
847181.543767018,6.10144878552603e-18
847458.039048926,6.09881789064516e-18
847734.534330835,6.09621293880787e-18
848011.029612743,6.09361663273194e-18
848287.524894651,6.09101182876967e-18
848564.020176559,6.08838522683682e-18
848840.515458468,6.08572971864334e-18
849117.010740376,6.08304558154157e-18
849393.506022285,6.08034066455488e-18
849670.001304193,6.07762938068747e-18
849946.496586101,6.07493002381109e-18
850222.991868009,6.07226037973476e-18
850499.487149918,6.06963226173726e-18
850775.982431826,6.06704671630547e-18
851052.477713734,6.06449193874689e-18
851328.972995643,6.06194551188228e-18
851605.468277551,6.05938099559033e-18
851881.963559459,6.05677699094172e-18
852158.458841367,6.05412540896696e-18
852434.954123276,6.05143549248335e-18
852711.449405184,6.04873154620209e-18
852987.944687092,6.04604476481589e-18
853264.439969001,6.04340204999309e-18
853540.935250909,6.04081608652679e-18
853817.430532817,6.03828061820465e-18
854093.925814726,6.035772805463e-18
854370.421096634,6.03326170671032e-18
854646.916378542,6.03071950981705e-18
854923.41166045,6.02813117523286e-18
855199.906942359,6.02549888165513e-18
855476.402224267,6.02284008468886e-18
855752.897506175,6.02018037914121e-18
856029.392788084,6.01754433446288e-18
856305.888069992,6.01494778572072e-18
856582.3833519,6.01239403379132e-18
856858.878633809,6.00987458088756e-18
857135.373915717,6.0073732049125e-18
857411.869197625,6.00487142486801e-18
857688.364479533,6.00235335201917e-18
857964.859761442,5.99980893191573e-18
858241.35504335,5.99723540867534e-18
858517.850325258,5.99463743289978e-18
858794.345607167,5.99202615893577e-18
859070.840889075,5.98941732781334e-18
859347.336170983,5.98682811781889e-18
859623.831452891,5.9842728496723e-18
859900.3267348,5.98175835132977e-18
860176.822016708,5.97928052694632e-18
860453.317298616,5.9768238882474e-18
860729.812580524,5.97436512808551e-18
861006.307862433,5.97188023950602e-18
861282.803144341,5.96935301611308e-18
861559.29842625,5.96678174251478e-18
861835.793708158,5.96418107404345e-18
862112.288990066,5.96157785329455e-18
862388.784271974,5.95900195379102e-18
862665.279553883,5.95647544759128e-18
862941.774835791,5.9540043020637e-18
863218.270117699,5.95157597349141e-18
863494.765399608,5.94916392831792e-18
863771.260681516,5.94673735009476e-18
864047.755963424,5.94427224175232e-18
864324.251245332,5.94175962987033e-18
864600.746527241,5.93920793257519e-18
864877.241809149,5.93663894180881e-18
865153.737091057,5.93407942296266e-18
865430.232372966,5.93155179856936e-18
865706.727654874,5.92906737702918e-18
865983.222936782,5.92662410802973e-18
866259.71821869,5.92420894089592e-18
866536.213500599,5.92180312428586e-18
866812.708782507,5.91938818149546e-18
867089.204064415,5.91695054515184e-18
867365.699346324,5.91448406679561e-18
867642.194628232,5.91199041980365e-18
867918.68991014,5.90947810817283e-18
868195.185192049,5.90696060020664e-18
868471.680473957,5.90445379469485e-18
868748.175755865,5.90197269554091e-18
869024.671037773,5.89952756275309e-18
869301.166319682,5.89712027145841e-18
869577.66160159,5.89474228409661e-18
869854.156883498,5.89237562367534e-18
870130.652165407,5.88999742159937e-18
870407.147447315,5.88758715507775e-18
870683.642729223,5.88513422754867e-18
870960.138011131,5.8826429041684e-18
871236.63329304,5.88013217686635e-18
871513.128574948,5.87762997624107e-18
871789.623856856,5.87516350635028e-18
872066.119138765,5.8727492225697e-18
872342.614420673,5.8703864185393e-18
872619.109702581,5.86805712913523e-18
872895.60498449,5.86573250738526e-18
873172.100266398,5.86338331378232e-18
873448.595548306,5.86099038997442e-18
873725.090830214,5.85855114376539e-18
874001.586112123,5.85607970544695e-18
874278.081394031,5.8536010780314e-18
874554.576675939,5.85114182763854e-18
874831.071957848,5.84872108415195e-18
875107.567239756,5.84634500360249e-18
875384.062521664,5.84400625728869e-18
875660.557803573,5.84168795801545e-18
875937.053085481,5.83936994778825e-18
876213.548367389,5.83703491181551e-18
876490.043649297,5.83467251704637e-18
876766.538931206,5.83228091174258e-18
877043.034213114,5.82986599196141e-18
877319.529495022,5.82743937140904e-18
877596.024776931,5.82501575999908e-18
877872.520058839,5.82261008217795e-18
878149.015340747,5.82023432693093e-18
878425.510622656,5.8178943646484e-18
878702.005904564,5.81558744138801e-18
878978.501186472,5.81330148394342e-18
879254.996468381,5.81101726732784e-18
879531.491750289,5.80871357190466e-18
879807.987032197,5.8063741479788e-18
880084.482314105,5.80399411652277e-18
880360.977596014,5.80158306304444e-18
880637.472877922,5.79916307120364e-18
880913.96815983,5.79676173730688e-18
881190.463441739,5.79440245835714e-18
881466.958723647,5.79209560342663e-18
881743.454005555,5.78983416221243e-18
882019.949287463,5.78759581861177e-18
882296.444569372,5.78535086883525e-18
882572.93985128,5.78307296906189e-18
882849.435133188,5.78074856852228e-18
883125.930415097,5.77838142320104e-18
883402.425697005,5.77599059126123e-18
883678.920978913,5.77360301763068e-18
883955.416260821,5.77124374341129e-18
884231.91154273,5.76892762274832e-18
884508.406824638,5.76665532854646e-18
884784.902106546,5.76441463314031e-18
885061.397388455,5.7621857403952e-18
885337.892670363,5.7599482479559e-18
885614.387952271,5.75768709781612e-18
885890.883234179,5.75539587755738e-18
886167.378516088,5.75307715409231e-18
886443.873797996,5.75074058337557e-18
886720.369079904,5.74839997205314e-18
886996.864361813,5.74607016849876e-18
887273.359643721,5.74376412068597e-18
887549.854925629,5.74149018890952e-18
887826.350207538,5.73924981881436e-18
888102.845489446,5.73703619174207e-18
888379.340771354,5.73483474839743e-18
888655.836053262,5.73262623250408e-18
888932.331335171,5.73039211467889e-18
889208.826617079,5.72812093557289e-18
889485.321898987,5.72581331564762e-18
889761.817180896,5.72348327423666e-18
890038.312462804,5.72115467085353e-18
890314.807744712,5.71885344842125e-18
890591.303026621,5.71659830293013e-18
890867.798308529,5.71439336810333e-18
891144.293590437,5.71222598161216e-18
891420.788872345,5.71007073119574e-18
891697.284154254,5.70789847976521e-18
891973.779436162,5.7056869158532e-18
892250.27471807,5.70342856374395e-18
892526.769999979,5.70113318556274e-18
892803.265281887,5.69882376097279e-18
893079.760563795,5.6965278267911e-18
893356.255845704,5.69426767583905e-18
893632.751127612,5.69205315624387e-18
893909.24640952,5.68987942105496e-18
894185.741691428,5.68772996035096e-18
894462.236973337,5.68558315720919e-18
894738.732255245,5.68341954825071e-18
895015.227537153,5.68122726873613e-18
895291.722819062,5.67900427129929e-18
895568.21810097,5.6767573869256e-18
895844.713382878,5.67449934243504e-18
896121.208664786,5.67224512142499e-18
896397.703946695,5.67000863663055e-18
896674.199228603,5.66780003233221e-18
896950.694510511,5.66562368844277e-18
897227.18979242,5.66347685206457e-18
897503.685074328,5.66134942264445e-18
897780.180356236,5.65922546307165e-18
898056.675638144,5.65708683534367e-18
898333.170920053,5.65491851098503e-18
898609.666201961,5.652714037795e-18
898886.16148387,5.65047905556911e-18
899162.656765778,5.64823096272646e-18
899439.152047686,5.64599405741601e-18
899715.647329594,5.64379146911622e-18
899992.142611503,5.6416365925486e-18
900268.637893411,5.63952748465004e-18
900545.133175319,5.63744672855517e-18
900821.628457227,5.6353671661844e-18
901098.123739136,5.63326156578897e-18
901374.619021044,5.63111253898092e-18
901651.114302953,5.62891885546783e-18
901927.609584861,5.62669565566431e-18
902204.104866769,5.62446864808123e-18
902480.600148677,5.62226462867493e-18
902757.095430586,5.62010207825216e-18
903033.590712494,5.61798536535629e-18
903310.085994402,5.61590437495701e-18
903586.58127631,5.61383918596441e-18
903863.076558219,5.61176751659328e-18
904139.571840127,5.60967196422609e-18
904416.067122035,5.6075446095339e-18
904692.562403944,5.60538793222679e-18
904969.057685852,5.60321262339905e-18
905245.55296776,5.60103361700118e-18
905522.048249669,5.59886601592776e-18
905798.543531577,5.59672180810283e-18
906075.038813485,5.5946077403277e-18
906351.534095393,5.59252410692235e-18
906628.029377302,5.59046444663087e-18
906904.52465921,5.58841629339723e-18
907181.019941118,5.58636346049805e-18
907457.515223026,5.58428992354839e-18
907734.010504935,5.58218471775249e-18
908010.505786843,5.58004632843085e-18
908287.001068752,5.57788470399449e-18
908563.49635066,5.57571944062987e-18
908839.991632568,5.57357402581397e-18
909116.486914476,5.57146782194865e-18
909392.982196385,5.56940860352745e-18
909669.477478293,5.56738881294041e-18
909945.972760201,5.56538736501861e-18
910222.468042109,5.56337671732282e-18
910498.963324018,5.56133274865223e-18
910775.458605926,5.55924362027055e-18
911051.953887834,5.55711417619523e-18
911328.449169743,5.55496408242461e-18
911604.944451651,5.55282048950126e-18
911881.439733559,5.55070817561437e-18
912157.935015468,5.54864094734171e-18
912434.430297376,5.54661752354243e-18
912710.925579284,5.54462304567087e-18
912987.420861193,5.54263521357972e-18
913263.916143101,5.54063227119473e-18
913540.411425009,5.53859987731869e-18
913816.906706917,5.53653455457556e-18
914093.401988826,5.53444323875501e-18
914369.897270734,5.53233982943335e-18
914646.392552642,5.53024048982513e-18
914922.887834551,5.52815938271585e-18
915199.383116459,5.52610577570112e-18
915475.878398367,5.5240826204893e-18
915752.373680275,5.52208631487923e-18
916028.868962184,5.52010735570418e-18
916305.364244092,5.51813193617309e-18
916581.859526,5.51614468272411e-18
916858.354807909,5.5141324879949e-18
917134.850089817,5.51208875515108e-18
917411.345371725,5.51001656655324e-18
917687.840653634,5.50792928205961e-18
917964.335935542,5.5058474806683e-18
918240.83121745,5.50379270638011e-18
918517.326499358,5.50177983940198e-18
918793.821781267,5.49981103624598e-18
919070.317063175,5.49787383188866e-18
919346.812345083,5.49594467881556e-18
919623.307626992,5.49399697831621e-18
919899.8029089,5.49201070367635e-18
920176.298190808,5.48997990804629e-18
920452.793472716,5.48791506827132e-18
920729.288754625,5.48583930314396e-18
921005.784036533,5.48377989287523e-18
921282.279318441,5.48175844108457e-18
921558.77460035,5.47978348376327e-18
921835.269882258,5.47784820320907e-18
922111.765164166,5.4759337620634e-18
922388.260446075,5.47401661738456e-18
922664.755727983,5.47207671130718e-18
922941.251009891,5.47010357028455e-18
923217.746291799,5.46809842064798e-18
923494.241573708,5.46607229943929e-18
923770.736855616,5.46404149240547e-18
924047.232137524,5.4620223428619e-18
924323.727419432,5.46002712130796e-18
924600.222701341,5.45806173395215e-18
924876.717983249,5.45612522120809e-18
925153.213265158,5.45421049529424e-18
925429.708547066,5.45230585368591e-18
925706.203828974,5.45039718113851e-18
925982.699110882,5.44847086509779e-18
926259.194392791,5.44651731743704e-18
926535.689674699,5.44453431500327e-18
926812.184956607,5.4425289816031e-18
927088.680238515,5.44051705373102e-18
927365.175520424,5.43851892360245e-18
927641.670802332,5.43655320739901e-18
927918.16608424,5.4346298903851e-18
928194.661366149,5.4327457677965e-18
928471.156648057,5.43088439076021e-18
928747.651929965,5.42902101987118e-18
929024.147211874,5.42713121739534e-18
929300.642493782,5.42519980446201e-18
929577.13777569,5.42322674448461e-18
929853.633057599,5.42122745869954e-18
930130.128339507,5.41922732047211e-18
930406.623621415,5.41725243546975e-18
930683.118903323,5.41532028603905e-18
930959.614185232,5.41343380372002e-18
931236.10946714,5.4115810209556e-18
931512.604749048,5.40974008723099e-18
931789.100030957,5.40788741266374e-18
932065.595312865,5.40600569266927e-18
932342.090594773,5.40408892089216e-18
932618.585876681,5.40214302243238e-18
932895.08115859,5.40018254311637e-18
933171.576440498,5.39822520379296e-18
933448.071722406,5.39628648541641e-18
933724.567004315,5.39437592796889e-18
934001.062286223,5.3924956763889e-18
934277.557568131,5.39064099476652e-18
934554.05285004,5.38880191764181e-18
934830.548131948,5.38696548642925e-18
935107.043413856,5.38511827593881e-18
935383.538695764,5.3832492330558e-18
935660.033977673,5.38135261489619e-18
935936.529259581,5.37943035853964e-18
936213.024541489,5.37749285678832e-18
936489.519823398,5.37555713823113e-18
936766.015105306,5.37364231452677e-18
937042.510387214,5.37176332314581e-18
937319.005669123,5.36992509716411e-18
937595.500951031,5.36811961635344e-18
937871.996232939,5.36632748652219e-18
938148.491514847,5.3645240624029e-18
938424.986796756,5.36268810256475e-18
938701.482078664,5.36080976946328e-18
938977.977360572,5.35889467447636e-18
939254.472642481,5.35696226462956e-18
939530.967924389,5.3550389051556e-18
939807.463206297,5.35314833093291e-18
940083.958488206,5.35130315797094e-18
940360.453770114,5.34950067740415e-18
940636.949052022,5.34772441593332e-18
940913.44433393,5.34595060436597e-18
941189.939615839,5.34415679586212e-18
941466.434897747,5.34232934136575e-18
941742.930179655,5.34046705809156e-18
942019.425461564,5.33858029431406e-18
942295.920743472,5.33668633309201e-18
942572.41602538,5.33480328278248e-18
942848.911307289,5.33294478759727e-18
943125.406589197,5.33111699797711e-18
943401.901871105,5.32931814823537e-18
943678.397153013,5.32754007294895e-18
943954.892434921,5.32577072027226e-18
944231.38771683,5.32399684912995e-18
944507.882998738,5.32220663782013e-18
944784.378280646,5.32039218170174e-18
945060.873562555,5.31855166716997e-18
945337.368844463,5.31669073818472e-18
945613.864126371,5.31482215781684e-18
945890.35940828,5.31296315710807e-18
946166.854690188,5.31113060838907e-18
946443.349972096,5.30933526958588e-18
946719.845254005,5.30757714136889e-18
946996.340535913,5.30584412165592e-18
947272.835817821,5.30411504566195e-18
947549.331099729,5.30236653575584e-18
947825.826381638,5.30058140496305e-18
948102.321663546,5.29875533243867e-18
948378.816945454,5.29689907541168e-18
948655.312227363,5.29503502367024e-18
948931.807509271,5.29318926111829e-18
949208.302791179,5.29138210237863e-18
949484.798073088,5.28962082484069e-18
949761.293354996,5.28789731038008e-18
950037.788636904,5.28619144083117e-18
950314.283918812,5.28447870135841e-18
950590.779200721,5.28273891949985e-18
950867.274482629,5.28096278431108e-18
951143.769764537,5.27915403905425e-18
951420.265046446,5.27732695255229e-18
951696.760328354,5.27550059620846e-18
951973.255610262,5.27369242629444e-18
952249.750892171,5.27191337705082e-18
952526.246174079,5.27016577262175e-18
952802.741455987,5.26844400886582e-18
953079.236737896,5.26673707746037e-18
953355.732019804,5.26503171736971e-18
953632.227301712,5.26331536395212e-18
953908.72258362,5.2615785827205e-18
954185.217865529,5.25981696695804e-18
954461.713147437,5.25803249352853e-18
954738.208429345,5.25623384697516e-18
955014.703711254,5.25443518291304e-18
955291.198993162,5.25265291051198e-18
955567.69427507,5.25090089825935e-18
955844.189556978,5.249185458919e-18
956120.684838887,5.24750204406112e-18
956397.180120795,5.24583538575156e-18
956673.675402703,5.24416371114087e-18
956950.170684611,5.24246599162995e-18
957226.66596652,5.24072968248532e-18
957503.161248428,5.2389559099055e-18
957779.656530336,5.23715981090206e-18
958056.151812245,5.23536554839419e-18
958332.647094153,5.23359770101068e-18
958609.142376061,5.23187232825549e-18
958885.63765797,5.23019115336937e-18
959162.132939878,5.22854115284325e-18
959438.628221786,5.22689958602378e-18
959715.123503694,5.22524239152102e-18
959991.618785603,5.22355264326803e-18
960268.114067511,5.22182586134319e-18
960544.609349419,5.22007053999439e-18
960821.104631328,5.21830413343203e-18
961097.599913236,5.21654649164542e-18
961374.095195144,5.21481339445765e-18
961650.590477053,5.21311236576174e-18
961927.085758961,5.21144169191256e-18
962203.581040869,5.20979225352185e-18
962480.076322777,5.20815092927607e-18
962756.571604686,5.20650420042999e-18
963033.066886594,5.20484106835241e-18
963309.562168502,5.20315506278494e-18
963586.057450411,5.20144541550073e-18
963862.552732319,5.19971750425657e-18
964139.048014227,5.19798226540433e-18
964415.543296135,5.19625424686932e-18
964692.038578044,5.19454811066382e-18
964968.533859952,5.19287417087548e-18
965245.02914186,5.19123431037663e-18
965521.524423769,5.1896200145252e-18
965798.019705677,5.1880138734837e-18
966074.514987585,5.18639465368774e-18
966351.010269494,5.18474455828592e-18
966627.505551402,5.18305601914151e-18
966904.00083331,5.18133526471602e-18
967180.496115218,5.17960088712557e-18
967456.991397127,5.17787759401044e-18
967733.486679035,5.17618736859694e-18
968009.981960943,5.17454139167094e-18
968286.477242852,5.17293591367335e-18
968562.97252476,5.17135373332911e-18
968839.467806668,5.16977060826864e-18
969115.963088576,5.16816409590876e-18
969392.458370485,5.16652132563727e-18
969668.953652393,5.16484285992125e-18
969945.448934302,5.16314152835774e-18
970221.94421621,5.16143708666288e-18
970498.439498118,5.15974908787649e-18
970774.934780026,5.1580907286343e-18
971051.430061935,5.15646561350821e-18
971327.925343843,5.15486801687758e-18
971604.420625751,5.15328583595019e-18
971880.915907659,5.15170470228353e-18
972157.411189568,5.150111770845e-18
972433.906471476,5.1484983786051e-18
972710.401753385,5.14686140128822e-18
972986.897035293,5.14520360581047e-18
973263.392317201,5.14353319588474e-18
973539.887599109,5.14186246591824e-18
973816.382881018,5.14020539366042e-18
974092.878162926,5.1385741351082e-18
974369.373444834,5.13697513205326e-18
974645.868726742,5.13540608363717e-18
974922.364008651,5.13385528760798e-18
975198.859290559,5.1323042586269e-18
975475.354572468,5.13073335109459e-18
975751.849854376,5.12912867467694e-18
976028.345136284,5.12748771193646e-18
976304.840418192,5.12582121249053e-18
976581.335700101,5.12415015099064e-18
976857.830982009,5.12249859322171e-18
977134.326263917,5.12088499473905e-18
977410.821545825,5.11931529890787e-18
977687.316827734,5.11778062797105e-18
977963.812109642,5.11626050284447e-18
978240.30739155,5.11473037375415e-18
978516.802673459,5.11317047187987e-18
978793.297955367,5.11157256338949e-18
979069.793237275,5.10994222098752e-18
979346.288519183,5.1082959689518e-18
979622.783801092,5.10665485262821e-18
979899.279083,5.10503708642715e-18
980175.774364908,5.10345250516314e-18
980452.269646817,5.1019005165144e-18
980728.764928725,5.10037165365073e-18
981005.260210633,5.09885153001972e-18
981281.755492542,5.09732545665456e-18
981558.25077445,5.09578215417661e-18
981834.746056358,5.09421588813662e-18
982111.241338267,5.09262703995401e-18
982387.736620175,5.09102158782511e-18
982664.231902083,5.08940983330055e-18
982940.727183991,5.08780451055516e-18
983217.2224659,5.08621814305462e-18
983493.717747808,5.08465981463871e-18
983770.213029716,5.08313201684473e-18
984046.708311625,5.08162873883412e-18
984323.203593533,5.0801359816109e-18
984599.698875441,5.07863524637514e-18
984876.194157349,5.07710938731883e-18
985152.689439258,5.07554885684454e-18
985429.184721166,5.0739560028294e-18
985705.680003074,5.07234530135737e-18
985982.175284983,5.07073899340169e-18
986258.670566891,5.0691593884895e-18
986535.165848799,5.06762068566308e-18
986811.661130707,5.06612350425157e-18
987088.156412616,5.06465441048802e-18
987364.651694524,5.06319070939905e-18
987641.146976432,5.06170870474068e-18
987917.642258341,5.06019219805299e-18
988194.137540249,5.05863796741894e-18
988470.632822157,5.05705627699053e-18
988747.128104066,5.05546652646724e-18
989023.623385974,5.05388998625541e-18
989300.118667882,5.05234255283444e-18
989576.61394979,5.05083011909526e-18
989853.109231699,5.04934784921953e-18
990129.604513607,5.04788301359393e-18
990406.099795515,5.04641979103286e-18
990682.595077424,5.04494410301812e-18
990959.090359332,5.04344701687222e-18
991235.58564124,5.04192613067731e-18
991512.080923148,5.04038526920127e-18
991788.576205057,5.03883309192857e-18
992065.071486965,5.03728118479453e-18
992341.566768873,5.03574180324698e-18
992618.062050782,5.03422527510021e-18
992894.55733269,5.03273726175779e-18
993171.052614598,5.03127646664001e-18
993447.547896506,5.02983380775548e-18
993724.043178415,5.02839395604583e-18
994000.538460323,5.02693941951928e-18
994277.033742231,5.02545624928898e-18
994553.52902414,5.02393943990064e-18
994830.024306048,5.02239577690632e-18
995106.519587956,5.02084254365834e-18
995383.014869865,5.01930209744322e-18
995659.510151773,5.01779401411547e-18
995936.005433681,5.01632774566637e-18
996212.50071559,5.01489876710627e-18
996488.995997498,5.01348986595425e-18
996765.491279406,5.01207725765802e-18
997041.986561314,5.01063921022704e-18
997318.481843223,5.00916380229898e-18
997594.977125131,5.00765291015189e-18
997871.472407039,5.0061209735562e-18
998147.967688947,5.00458929608049e-18
998424.462970856,5.00307829573046e-18
998700.958252764,5.00160070599881e-18
998977.453534673,5.00015810353655e-18
999253.948816581,4.99874160865363e-18
999530.444098489,4.99733589840671e-18
999806.939380397,4.99592462944094e-18
1000083.43466231,4.99449524506646e-18
1000359.92994421,4.99304178054588e-18
1000636.42522612,4.99156536244842e-18
1000912.92050803,4.99007296450736e-18
1001189.41578994,4.98857526458252e-18
1001465.91107185,4.98708424784595e-18
1001742.40635376,4.98561085361591e-18
1002018.90163566,4.98416264281728e-18
1002295.39691757,4.9827417279641e-18
1002571.89219948,4.98134339096487e-18
1002848.38748139,4.97995627160114e-18
1003124.8827633,4.97856469387725e-18
1003401.37804521,4.97715304748392e-18
1003677.87332711,4.97571110026665e-18
1003954.36860902,4.97423833038597e-18
1004230.86389093,4.97274532700154e-18
1004507.35917284,4.97125115589963e-18
1004783.85445475,4.96977720275065e-18
1005060.34973666,4.96833950264033e-18
1005336.84501856,4.96694253223925e-18
1005613.34030047,4.96557703370015e-18
1005889.83558238,4.96422296306131e-18
1006166.33086429,4.96285659780838e-18
1006442.8261462,4.96145913788715e-18
1006719.3214281,4.96002343506646e-18
1006995.81671001,4.95855630018327e-18
1007272.31199192,4.95707561515099e-18
1007548.80727383,4.95560353877931e-18
1007825.30255574,4.95415860775428e-18
1008101.79783765,4.95274971267745e-18
1008378.29311955,4.95137398351675e-18
1008654.78840146,4.95001890953791e-18
1008931.28368337,4.94866738462649e-18
1009207.77896528,4.94730350652526e-18
1009484.27424719,4.94591704472885e-18
1009760.7695291,4.94450544341024e-18
1010037.264811,4.94307332716543e-18
1010313.76009291,4.9416303451942e-18
1010590.25537482,4.94018840349129e-18
1010866.75065673,4.9387590177516e-18
1011143.24593864,4.93735107260086e-18
1011419.74122055,4.93596901160403e-18
1011696.23650245,4.93461147338161e-18
1011972.73178436,4.93327088071233e-18
1012249.22706627,4.9319344620337e-18
1012525.72234818,4.93058714504334e-18
1012802.21763009,4.92921592889562e-18
1013078.712912,4.92781457748632e-18
1013355.2081939,4.92638675823657e-18
1013631.70347581,4.92494607166731e-18
1013908.19875772,4.92351231210053e-18
1014184.69403963,4.92210489230167e-18
1014461.18932154,4.92073572389228e-18
1014737.68460345,4.91940432572089e-18
1015014.17988535,4.9180973427305e-18
1015290.67516726,4.91679294133575e-18
1015567.17044917,4.91546858169294e-18
1015843.66573108,4.91410920303717e-18
1016120.16101299,4.91271267034142e-18
1016396.6562949,4.91129033018372e-18
1016673.1515768,4.90986261410837e-18
1016949.64685871,4.90845144268463e-18
1017226.14214062,4.90707255719597e-18
1017502.63742253,4.90573052877597e-18
1017779.13270444,4.90441813939778e-18
1018055.62798634,4.90311986187493e-18
1018332.12326825,4.90181772836003e-18
1018608.61855016,4.90049720051223e-18
1018885.11383207,4.8991510532006e-18
1019161.60911398,4.89778037174928e-18
1019438.10439589,4.89639303391001e-18
1019714.59967779,4.89500072537453e-18
1019991.0949597,4.89361573120378e-18
1020267.59024161,4.89224827271647e-18
1020544.08552352,4.89090462379761e-18
1020820.58080543,4.88958592357693e-18
1021097.07608734,4.88828766462041e-18
1021373.57136924,4.88700010203016e-18
1021650.06665115,4.88570995707448e-18
1021926.56193306,4.88440360260928e-18
1022203.05721497,4.88307120691309e-18
1022479.55249688,4.88171056260722e-18
1022756.04777879,4.88032903532651e-18
1023032.54306069,4.87894233436367e-18
1023309.0383426,4.87756992949047e-18
1023585.53362451,4.87622842914154e-18
1023862.02890642,4.87492525862739e-18
1024138.52418833,4.87365523746811e-18
1024415.01947024,4.87240172908096e-18
1024691.51475214,4.87114221121023e-18
1024968.01003405,4.86985634483305e-18
1025244.50531596,4.8685334204703e-18
1025521.00059787,4.86717629861953e-18
1025797.49587978,4.86580025362773e-18
1026073.99116169,4.86442724701393e-18
1026350.48644359,4.86307791394899e-18
1026626.9817255,4.86176441575065e-18
1026903.47700741,4.86048676174107e-18
1027179.97228932,4.85923371143955e-18
1027456.46757123,4.85798750181696e-18
1027732.96285314,4.85673027187581e-18
1028009.45813504,4.8554497000067e-18
1028285.95341695,4.8541420621546e-18
1028562.44869886,4.8528121104701e-18
1028838.94398077,4.85147052868387e-18
1029115.43926268,4.85013027912424e-18
1029391.93454458,4.84880316608122e-18
1029668.42982649,4.84749739839058e-18
1029944.9251084,4.84621624625203e-18
1030221.42039031,4.84495760655119e-18
1030497.91567222,4.84371430395609e-18
1030774.41095413,4.84247521546839e-18
1031050.90623603,4.84122744572567e-18
1031327.40151794,4.83995954730377e-18
1031603.89679985,4.83866517070412e-18
1031880.39208176,4.83734596922228e-18
1032156.88736367,4.83601233372795e-18
1032433.38264558,4.83468111550125e-18
1032709.87792748,4.83337049003717e-18
1032986.37320939,4.83209360419978e-18
1033262.8684913,4.83085327463245e-18
1033539.36377321,4.82964011596101e-18
1033815.85905512,4.82843514739456e-18
1034092.35433703,4.82721625344775e-18
1034368.84961893,4.82596617178389e-18
1034645.34490084,4.82467892583761e-18
1034921.84018275,4.82336211892544e-18
1035198.33546466,4.82203415266859e-18
1035474.83074657,4.82071745323557e-18
1035751.32602848,4.81943038057131e-18
1036027.82131038,4.81818093763518e-18
1036304.31659229,4.8169645555114e-18
1036580.8118742,4.81576651289895e-18
1036857.30715611,4.8145677085949e-18
1037133.80243802,4.81335134904791e-18
1037410.29771993,4.81210806807905e-18
1037686.79300183,4.81083793804318e-18
1037963.28828374,4.80954918323658e-18
1038239.78356565,4.8082546803086e-18
1038516.27884756,4.80696783100475e-18
1038792.77412947,4.80569914117385e-18
1039069.26941138,4.80445422762842e-18
1039345.76469328,4.80323316423992e-18
1039622.25997519,4.80203087078293e-18
1039898.7552571,4.8008381339284e-18
1040175.25053901,4.79964329299457e-18
1040451.74582092,4.79843465353268e-18
1040728.24110283,4.79720349702808e-18
1041004.73638473,4.7959470804563e-18
1041281.23166664,4.79467052603541e-18
1041557.72694855,4.79338646062786e-18
1041834.22223046,4.79211189492324e-18
1042110.71751237,4.79086286966481e-18
1042387.21279427,4.78964860971469e-18
1042663.70807618,4.78846745735222e-18
1042940.20335809,4.78730648704013e-18
1043216.69864,4.78614539518211e-18
1043493.19392191,4.78496350623026e-18
1043769.68920382,4.783747344817e-18
1044046.18448572,4.78249579484054e-18
1044322.67976763,4.78122072164998e-18
1044599.17504954,4.7799427215357e-18
1044875.67033145,4.77868361582351e-18
1045152.16561336,4.77745862972236e-18
1045428.66089527,4.77627123514399e-18
1045705.15617717,4.77511250629681e-18
1045981.65145908,4.77396496319577e-18
1046258.14674099,4.77280913349495e-18
1046534.6420229,4.77163019567609e-18
1046811.13730481,4.77042231491758e-18
1047087.63258672,4.76918944612611e-18
1047364.12786862,4.76794288466467e-18
1047640.62315053,4.76669696029557e-18
1047917.11843244,4.76546464952265e-18
1048193.61371435,4.7642544255604e-18
1048470.10899626,4.76306889794023e-18
1048746.60427817,4.76190498544259e-18
1049023.09956007,4.76075504934325e-18
1049299.59484198,4.75960858223552e-18
1049576.09012389,4.75845422662147e-18
1049852.5854058,4.75728219320309e-18
1050129.08068771,4.7560868524202e-18
1050405.57596962,4.75486897024347e-18
1050682.07125152,4.75363657196063e-18
1050958.56653343,4.75240365576818e-18
1051235.06181534,4.75118646569884e-18
1051511.55709725,4.74999820197387e-18
1051788.05237916,4.74884395406064e-18
1052064.54766107,4.74771792817753e-18
1052341.04294297,4.74660448562432e-18
1052617.53822488,4.74548303871589e-18
1052894.03350679,4.74433527541833e-18
1053170.5287887,4.74315200156537e-18
1053447.02407061,4.74193685463427e-18
1053723.51935251,4.74070528992363e-18
1054000.01463442,4.73947907452979e-18
1054276.50991633,4.73827840164183e-18
1054553.00519824,4.73711466703302e-18
1054829.50048015,4.73598667755004e-18
1055105.99576206,4.73488159159693e-18
1055382.49104396,4.73378002327245e-18
1055658.98632587,4.73266311846077e-18
1055935.48160778,4.73151883844776e-18
1056211.97688969,4.73034525674108e-18
1056488.4721716,4.72915008239949e-18
1056764.96745351,4.72794710013644e-18
1057041.46273541,4.72675125576358e-18
1057317.95801732,4.72557426951605e-18
1057594.45329923,4.72442197855449e-18
1057870.94858114,4.72329377333437e-18
1058147.44386305,4.7221836235428e-18
1058423.93914496,4.72108193528129e-18
1058700.43442686,4.71997769722983e-18
1058976.92970877,4.71886064636949e-18
1059253.42499068,4.71772344720199e-18
1059529.92027259,4.71656372512896e-18
1059806.4155545,4.71538544642236e-18
1060082.91083641,4.71419885686542e-18
1060359.40611831,4.71301841670932e-18
1060635.90140022,4.71185876617135e-18
1060912.39668213,4.71072976724132e-18
1061188.89196404,4.70963237505827e-18
1061465.38724595,4.70855719705437e-18
1061741.88252786,4.70748679689739e-18
1062018.37780976,4.70640132321261e-18
1062294.87309167,4.70528559629916e-18
1062571.36837358,4.70413497270433e-18
1062847.86365549,4.70295750668259e-18
1063124.3589374,4.70177140431597e-18
1063400.85421931,4.70059855444983e-18
1063677.34950121,4.69945659420252e-18
1063953.84478312,4.69835260566046e-18
1064230.34006503,4.69728081684456e-18
1064506.83534694,4.69622510577013e-18
1064783.33062885,4.69516514030603e-18
1065059.82591076,4.69408363922791e-18
1065336.32119266,4.69297199733877e-18
1065612.81647457,4.69183237342587e-18
1065889.31175648,4.69067588761112e-18
1066165.80703839,4.68951808920706e-18
1066442.3023203,4.68837367546288e-18
1066718.79760221,4.68725233847368e-18
1066995.29288411,4.6861568353585e-18
1067271.78816602,4.68508332903208e-18
1067548.28344793,4.68402323871159e-18
1067824.77872984,4.68296572358551e-18
1068101.27401175,4.68190007561755e-18
1068377.76929365,4.68081781076102e-18
1068654.26457556,4.67971443217244e-18
1068930.75985747,4.67859077233377e-18
1069207.25513938,4.67745352002528e-18
1069483.75042129,4.67631435815038e-18
1069760.2457032,4.67518733251422e-18
1070036.7409851,4.67408477743387e-18
1070313.23626701,4.67301291570605e-18
1070589.73154892,4.67196878513367e-18
1070866.22683083,4.6709401006378e-18
1071142.72211274,4.66990860358382e-18
1071419.21739465,4.6688560967326e-18
1071695.71267655,4.66777112684919e-18
1071972.20795846,4.66665362638057e-18
1072248.70324037,4.66551553116099e-18
1072525.19852228,4.66437685429666e-18
1072801.69380419,4.66325856379601e-18
1073078.1890861,4.66217497019777e-18
1073354.684368,4.66112856419551e-18
1073631.17964991,4.66010932052593e-18
1073907.67493182,4.65909863218093e-18
1074184.17021373,4.65807620553069e-18
1074460.66549564,4.6570272132718e-18
1074737.16077755,4.65594695935324e-18
1075013.65605945,4.6548416457024e-18
1075290.15134136,4.65372527138647e-18
1075566.64662327,4.65261432651904e-18
1075843.14190518,4.65152238937385e-18
1076119.63718709,4.65045647574271e-18
1076396.132469,4.64941601019672e-18
1076672.6277509,4.64839410492954e-18
1076949.12303281,4.64738020269533e-18
1077225.61831472,4.64636297970055e-18
1077502.11359663,4.64533280022333e-18
1077778.60887854,4.64428351721326e-18
1078055.10416045,4.64321365893712e-18
1078331.59944235,4.64212702313146e-18
1078608.09472426,4.64103241379217e-18
1078884.59000617,4.63994210413264e-18
1079161.08528808,4.63886893413249e-18
1079437.58056999,4.6378223927076e-18
1079714.07585189,4.63680497313882e-18
1079990.5711338,4.63581022623856e-18
1080267.06641571,4.63482378318949e-18
1080543.56169762,4.63382751529221e-18
1080820.05697953,4.63280570908345e-18
1081096.55226144,4.63175099755276e-18
1081373.04754334,4.63066770338058e-18
1081649.54282525,4.62957091943046e-18
1081926.03810716,4.62848146582449e-18
1082202.53338907,4.62741843277128e-18
1082479.02867098,4.62639219300109e-18
1082755.52395289,4.62540061130323e-18
1083032.01923479,4.62442993654114e-18
1083308.5145167,4.6234599783455e-18
1083585.00979861,4.62247148591306e-18
1083861.50508052,4.62145281202725e-18
1084138.00036243,4.62040346622575e-18
1084414.49564434,4.61933341265887e-18
1084690.99092624,4.61825884878949e-18
1084967.48620815,4.61719631979965e-18
1085243.98149006,4.61615747278543e-18
1085520.47677197,4.61514616139639e-18
1085796.97205388,4.6141584112226e-18
1086073.46733579,4.61318465827285e-18
1086349.96261769,4.61221305042563e-18
1086626.4578996,4.61123257345502e-18
1086902.95318151,4.61023535618087e-18
1087179.44846342,4.60921797728697e-18
1087455.94374533,4.6081819814157e-18
1087732.43902724,4.60713371866729e-18
1088008.93430914,4.60608338282303e-18
1088285.42959105,4.60504302899551e-18
1088561.92487296,4.60402358382446e-18
1088838.42015487,4.60303135325995e-18
1089114.91543678,4.6020652271896e-18
1089391.41071869,4.60111584322237e-18
1089667.90600059,4.60016763132695e-18
1089944.4012825,4.59920352036375e-18
1090220.89656441,4.59821090661338e-18
1090497.39184632,4.59718667973643e-18
1090773.88712823,4.5961391374419e-18
1091050.38241013,4.595085691028e-18
1091326.87769204,4.59404694971957e-18
1091603.37297395,4.59303927860464e-18
1091879.86825586,4.59206872199375e-18
1092156.36353777,4.59112870239252e-18
1092432.85881968,4.59020244312706e-18
1092709.35410158,4.58926916345829e-18
1092985.84938349,4.58831156799484e-18
1093262.3446654,4.5873217823526e-18
1093538.83994731,4.58630356363938e-18
1093815.33522922,4.58527019681559e-18
1094091.83051113,4.58423925788313e-18
1094368.32579303,4.5832264508282e-18
1094644.82107494,4.58224079427927e-18
1094921.31635685,4.58128265011248e-18
1095197.81163876,4.58034479001581e-18
1095474.30692067,4.57941551907879e-18
1095750.80220258,4.57848244450199e-18
1096027.29748448,4.57753563674104e-18
1096303.79276639,4.57656955058719e-18
1096580.2880483,4.57558369909542e-18
1096856.78333021,4.57458244894032e-18
1097133.27861212,4.57357413635189e-18
1097409.77389403,4.57256957679586e-18
1097686.26917593,4.57157983545965e-18
1097962.76445784,4.57061338321847e-18
1098239.25973975,4.56967318873454e-18
1098515.75502166,4.56875485693431e-18
1098792.25030357,4.56784683180441e-18
1099068.74558548,4.56693324423382e-18
1099345.24086738,4.56599888552006e-18
1099621.73614929,4.56503472562973e-18
1099898.2314312,4.56404183852892e-18
1100174.72671311,4.56303191191503e-18
1100451.22199502,4.56202374564439e-18
1100727.71727693,4.56103676437357e-18
1101004.21255883,4.56008391733946e-18
1101280.70784074,4.55916675134328e-18
1101557.20312265,4.55827464640367e-18
1101833.69840456,4.5573886481248e-18
1102110.19368647,4.55648836629077e-18
1102386.68896838,4.55555929147558e-18
1102663.18425028,4.55459771798653e-18
1102939.67953219,4.55361148375866e-18
1103216.1748141,4.55261655448332e-18
1103492.67009601,4.55163100963979e-18
1103769.16537792,4.5506688481779e-18
1104045.66065982,4.54973589098337e-18
1104322.15594173,4.54882889404319e-18
1104598.65122364,4.54793770967832e-18
1104875.14650555,4.54704917205008e-18
1105151.64178746,4.54615114988121e-18
1105428.13706937,4.54523550107706e-18
1105704.63235127,4.54429941213073e-18
1105981.12763318,4.54334535969938e-18
1106257.62291509,4.54238014679796e-18
1106534.118197,4.54141343711748e-18
1106810.61347891,4.54045588414395e-18
1107087.10876082,4.5395168866634e-18
1107363.60404272,4.53860208253324e-18
1107640.09932463,4.53771116261472e-18
1107916.59460654,4.53683693401078e-18
1108193.08988845,4.53596643823724e-18
1108469.58517036,4.53508437888919e-18
1108746.08045227,4.53417809099751e-18
1109022.57573417,4.53324236657272e-18
1109299.07101608,4.53228218577308e-18
1109575.56629799,4.5313118956666e-18
1109852.0615799,4.53035070885528e-18
1110128.55686181,4.52941599425375e-18
1110405.05214372,4.52851678152282e-18
1110681.54742562,4.52765016813226e-18
1110958.04270753,4.52680208850519e-18
1111234.53798944,4.52595233470373e-18
1111511.03327135,4.52508187845712e-18
1111787.52855326,4.52417968141672e-18
1112064.02383517,4.52324636146981e-18
1112340.51911707,4.52229348404051e-18
1112617.01439898,4.52133892797322e-18
1112893.50968089,4.52040033990679e-18
1113170.0049628,4.51948925386582e-18
1113446.50024471,4.51860789615483e-18
1113722.99552662,4.51774950260652e-18
1113999.49080852,4.51690150443229e-18
1114275.98609043,4.5160500273129e-18
1114552.48137234,4.51518399604394e-18
1114828.97665425,4.51429762844281e-18
1115105.47193616,4.51339109676804e-18
1115381.96721806,4.51246966540055e-18
1115658.46249997,4.51154205599406e-18
1115934.95778188,4.51061851713791e-18
1116211.45306379,4.50970880455331e-18
1116487.9483457,4.50882010517503e-18
1116764.44362761,4.50795503736764e-18
1117040.93890951,4.50711025354956e-18
1117317.43419142,4.506276383471e-18
1117593.92947333,4.50543990655989e-18
1117870.42475524,4.50458689454046e-18
1118146.92003715,4.50370772862854e-18
1118423.41531906,4.50280106631505e-18
1118699.91060096,4.50187533129551e-18
1118976.40588287,4.50094668106679e-18
1119252.90116478,4.50003380691608e-18
1119529.39644669,4.49915125561524e-18
1119805.8917286,4.49830385525844e-18
1120082.38701051,4.49748451997967e-18
1120358.88229241,4.49667648020807e-18
1120635.37757432,4.49585925887684e-18
1120911.87285623,4.49501607332429e-18
1121188.36813814,4.49413984285441e-18
1121464.86342005,4.49323548130572e-18
1121741.35870196,4.49231772507141e-18
1122017.85398386,4.49140548073261e-18
1122294.34926577,4.49051507755575e-18
1122570.84454768,4.48965493229335e-18
1122847.33982959,4.4888234775986e-18
1123123.8351115,4.48801069965912e-18
1123400.33039341,4.48720226496179e-18
1123676.82567531,4.48638440457874e-18
1123953.32095722,4.48554781603483e-18
1124229.81623913,4.48468954107051e-18
1124506.31152104,4.48381277408934e-18
1124782.80680295,4.48292522446602e-18
1125059.30208486,4.4820368964301e-18
1125335.79736676,4.48115787289175e-18
1125612.29264867,4.48029635481328e-18
1125888.78793058,4.47945691564449e-18
1126165.28321249,4.47863916343748e-18
1126441.7784944,4.47783712963727e-18
1126718.27377631,4.47703998661309e-18
1126994.76905821,4.47623446098872e-18
1127271.26434012,4.47540868311446e-18
1127547.75962203,4.47455640184807e-18
1127824.25490394,4.47367996912605e-18
1128100.75018585,4.47279063239242e-18
1128377.24546775,4.47190546943787e-18
1128653.74074966,4.47104174896563e-18
1128930.23603157,4.47021062598324e-18
1129206.73131348,4.46941264262062e-18
1129483.22659539,4.46863699271414e-18
1129759.7218773,4.46786507701222e-18
1130036.2171592,4.46707710967299e-18
1130312.71244111,4.46625931780285e-18
1130589.20772302,4.46540887835116e-18
1130865.70300493,4.46453474409778e-18
1131142.19828684,4.4636541020541e-18
1131418.69356875,4.46278597271764e-18
1131695.18885065,4.46194452793216e-18
1131971.68413256,4.46113458368311e-18
1132248.17941447,4.46035077615018e-18
1132524.67469638,4.459580308794e-18
1132801.16997829,4.45880783463065e-18
1133077.6652602,4.45802050367886e-18
1133354.1605421,4.45721142142684e-18
1133630.65582401,4.45638072648297e-18
1133907.15110592,4.4555344967489e-18
1134183.64638783,4.45468239666768e-18
1134460.14166974,4.45383499587139e-18
1134736.63695165,4.45300148979017e-18
1135013.13223355,4.4521879609972e-18
1135289.62751546,4.45139617708287e-18
1135566.12279737,4.45062291900772e-18
1135842.61807928,4.44986014771969e-18
1136119.11336119,4.44909633878086e-18
1136395.6086431,4.44831925171011e-18
1136672.103925,4.44751959604984e-18
1136948.59920691,4.44669461162313e-18
1137225.09448882,4.44584999537837e-18
1137501.58977073,4.44499906761101e-18
1137778.08505264,4.44415892579189e-18
1138054.58033455,4.44334464215153e-18
1138331.07561645,4.4425635777713e-18
1138607.57089836,4.44181213087734e-18
1138884.06618027,4.44107641324005e-18
1139160.56146218,4.44033691800155e-18
1139437.05674409,4.43957547961103e-18
1139713.55202599,4.43878192858632e-18
1139990.0473079,4.43795778466272e-18
1140266.54258981,4.43711558210242e-18
1140543.03787172,4.43627412999418e-18
1140819.53315363,4.43545163353989e-18
1141096.02843554,4.43465937821315e-18
1141372.52371744,4.43389828307432e-18
1141649.01899935,4.43315939272204e-18
1141925.51428126,4.43242773996096e-18
1142202.00956317,4.43168779131962e-18
1142478.50484508,4.43092838350695e-18
1142755.00012699,4.43014552661551e-18
1143031.49540889,4.4293425454465e-18
1143307.9906908,4.42852810054735e-18
1143584.48597271,4.42771317619288e-18
1143860.98125462,4.42690816990354e-18
1144137.47653653,4.4261207247981e-18
1144413.97181844,4.42535441287007e-18
1144690.46710034,4.42460816065035e-18
1144966.96238225,4.42387629140463e-18
1145243.45766416,4.42314933278745e-18
1145519.95294607,4.42241585790595e-18
1145796.44822798,4.42166531157083e-18
1146072.94350989,4.4208913566925e-18
1146349.43879179,4.42009464320075e-18
1146625.9340737,4.4192836951619e-18
1146902.42935561,4.41847309352123e-18
1147178.92463752,4.41767908866147e-18
1147455.41991943,4.41691391121053e-18
1147731.91520134,4.41618094603855e-18
1148008.41048324,4.41547278487385e-18
1148284.90576515,4.41477323111815e-18
1148561.40104706,4.41406281958506e-18
1148837.89632897,4.41332582210821e-18
1149114.39161088,4.41255608319364e-18
1149390.88689279,4.41175933361007e-18
1149667.38217469,4.41095106470857e-18
1149943.8774566,4.41015080660367e-18
1150220.37273851,4.40937505268851e-18
1150496.86802042,4.40863162431601e-18
1150773.36330233,4.40791744439806e-18
1151049.85858423,4.40722036643583e-18
1151326.35386614,4.40652398992126e-18
1151602.84914805,4.40581343671691e-18
1151879.34442996,4.40507991483587e-18
1152155.83971187,4.40432267558268e-18
1152432.33499378,4.40354813680453e-18
1152708.83027568,4.40276705756322e-18
1152985.32555759,4.40199104244134e-18
1153261.8208395,4.4012295905784e-18
1153538.31612141,4.40048823394521e-18
1153814.81140332,4.3997678020589e-18
1154091.30668523,4.39906453218647e-18
1154367.80196713,4.39837078322389e-18
1154644.29724904,4.39767638368898e-18
1154920.79253095,4.39697072535318e-18
1155197.28781286,4.39624548740084e-18
1155473.78309477,4.39549746233805e-18
1155750.27837668,4.39473044502075e-18
1156026.77365858,4.39395513887218e-18
1156303.26894049,4.393186541936e-18
1156579.7642224,4.39243926999056e-18
1156856.25950431,4.39172224720945e-18
1157132.75478622,4.39103490965885e-18
1157409.25006813,4.39036654999042e-18
1157685.74535003,4.38969952667512e-18
1157962.24063194,4.38901534289416e-18
1158238.73591385,4.3883013843213e-18
1158515.23119576,4.38755572151971e-18
1158791.72647767,4.3867879616e-18
1159068.22175958,4.38601578146572e-18
1159344.71704148,4.38525848656959e-18
1159621.21232339,4.38453007881264e-18
1159897.7076053,4.38383450020052e-18
1160174.20288721,4.3831647919984e-18
1160450.69816912,4.38250617357116e-18
1160727.19345103,4.38184163604837e-18
1161003.68873293,4.38115777965756e-18
1161280.18401484,4.3804487446313e-18
1161556.67929675,4.37971717050556e-18
1161833.17457866,4.37897229587577e-18
1162109.66986057,4.3782263640967e-18
1162386.16514248,4.37749086189386e-18
1162662.66042438,4.3767737097593e-18
1162939.15570629,4.37607790667785e-18
1163215.6509882,4.37540149060246e-18
1163492.14627011,4.37473832989101e-18
1163768.64155202,4.37407943099738e-18
1164045.13683393,4.37341465511121e-18
1164321.63211583,4.37273487092441e-18
1164598.12739774,4.37203437938064e-18
1164874.62267965,4.37131308729296e-18
1165151.11796156,4.3705775011281e-18
1165427.61324347,4.36983977683465e-18
1165704.10852537,4.36911450263035e-18
1165980.60380728,4.36841398291538e-18
1166257.09908919,4.36774357566067e-18
1166533.5943711,4.367098971218e-18
1166810.08965301,4.36646684224406e-18
1167086.58493492,4.36582900525647e-18
1167363.08021682,4.36516877301521e-18
1167639.57549873,4.36447716709608e-18
1167916.07078064,4.36375647222012e-18
1168192.56606255,4.36301964648782e-18
1168469.06134446,4.36228570003084e-18
1168745.55662637,4.36157279270814e-18
1169022.05190827,4.36089175201595e-18
1169298.54719018,4.36024245056654e-18
1169575.04247209,4.35961434417586e-18
1169851.537754,4.35899072213669e-18
1170128.03303591,4.35835484243805e-18
1170404.52831782,4.35769551421692e-18
1170681.02359972,4.35701022872554e-18
1170957.51888163,4.35630497769543e-18
1171234.01416354,4.35559136156905e-18
1171510.50944545,4.35488242181252e-18
1171787.00472736,4.35418876775539e-18
1172063.50000927,4.35351615833163e-18
1172339.99529117,4.3528648140132e-18
1172616.49057308,4.35223009721391e-18
1172892.98585499,4.35160397896388e-18
1173169.4811369,4.35097679459694e-18
1173445.97641881,4.35033914822568e-18
1173722.47170072,4.34968392090319e-18
1173998.96698262,4.3490082533084e-18
1174275.46226453,4.34831496364114e-18
1174551.95754644,4.34761272381113e-18
1174828.45282835,4.34691434647742e-18
1175104.94811026,4.34623324013022e-18
1175381.44339217,4.34557890236692e-18
1175657.93867407,4.34495302866666e-18
1175934.43395598,4.34434797539269e-18
1176210.92923789,4.34374857016296e-18
1176487.4245198,4.34313697750949e-18
1176763.91980171,4.34249907619394e-18
1177040.41508361,4.34182982597468e-18
1177316.91036552,4.34113552033753e-18
1177593.40564743,4.34043179486375e-18
1177869.90092934,4.33973806740952e-18
1178146.39621125,4.33907050417943e-18
1178422.89149316,4.33843624877939e-18
1178699.38677506,4.33783109784612e-18
1178975.88205697,4.33724141378181e-18
1179252.37733888,4.33664937379286e-18
1179528.87262079,4.33603933872686e-18
1179805.3679027,4.33540298755486e-18
1180081.86318461,4.33474137465902e-18
1180358.35846651,4.33406362440815e-18
1180634.85374842,4.33338311814468e-18
1180911.34903033,4.33271291817066e-18
1181187.84431224,4.33206206068609e-18
1181464.33959415,4.33143370093149e-18
1181740.83487606,4.330825184394e-18
1182017.33015796,4.33022950109404e-18
1182293.82543987,4.32963729910676e-18
1182570.32072178,4.32903895880741e-18
1182846.81600369,4.32842646974032e-18
1183123.3112856,4.32779513262634e-18
1183399.80656751,4.32714494431853e-18
1183676.30184941,4.32648128988833e-18
1183952.79713132,4.3258143280267e-18
1184229.29241323,4.32515675709267e-18
1184505.78769514,4.32452013805995e-18
1184782.28297705,4.32391081305744e-18
1185058.77825896,4.32332693881598e-18
1185335.27354086,4.32275810297456e-18
1185611.76882277,4.32218811303559e-18
1185888.26410468,4.3216003585007e-18
1186164.75938659,4.32098384618673e-18
1186441.2546685,4.32033760278184e-18
1186717.74995041,4.31967152259748e-18
1186994.24523231,4.31900312323475e-18
1187270.74051422,4.31835130480546e-18
1187547.23579613,4.31772949734167e-18
1187823.73107804,4.31714083906274e-18
1188100.22635995,4.31657724448894e-18
1188376.72164186,4.31602263398342e-18
1188653.21692376,4.31545892932663e-18
1188929.71220567,4.31487242953365e-18
1189206.20748758,4.31425814836922e-18
1189482.70276949,4.31362076197876e-18
1189759.1980514,4.31297210971024e-18
1190035.6933333,4.31232665847624e-18
1190312.18861521,4.31169672536256e-18
1190588.68389712,4.31108914908529e-18
1190865.17917903,4.31050417958796e-18
1191141.67446094,4.30993638755733e-18
1191418.16974285,4.30937682984684e-18
1191694.66502475,4.30881550443065e-18
1191971.16030666,4.30824352959616e-18
1192247.65558857,4.3076548222745e-18
1192524.15087048,4.30704733236074e-18
1192800.64615239,4.30642377821261e-18
1193077.1414343,4.30579160087501e-18
1193353.6367162,4.30516173189134e-18
1193630.13199811,4.3045460134188e-18
1193906.62728002,4.30395362369638e-18
1194183.12256193,4.30338759970375e-18
1194459.61784384,4.30284285610506e-18
1194736.11312575,4.30230689070948e-18
1195012.60840765,4.30176336284553e-18
1195289.10368956,4.30119762875659e-18
1195565.59897147,4.30060225291958e-18
1195842.09425338,4.29998022990825e-18
1196118.58953529,4.29934448923106e-18
1196395.0848172,4.29871355308612e-18
1196671.5800991,4.29810492164104e-18
1196948.07538101,4.2975286841006e-18
1197224.57066292,4.29698385344468e-18
1197501.06594483,4.29645885746627e-18
1197777.56122674,4.29593594018579e-18
1198054.05650865,4.2953976605595e-18
1198330.55179055,4.29483295460729e-18
1198607.04707246,4.29424050700486e-18
1198883.54235437,4.29362844814897e-18
1199160.03763628,4.29301079248603e-18
1199436.53291819,4.29240230497241e-18
1199713.0282001,4.29181381305229e-18
1199989.523482,4.29124946825607e-18
1200266.01876391,4.29070648170439e-18
1200542.51404582,4.29017692784091e-18
1200819.00932773,4.28965048860474e-18
1201095.50460964,4.28911721979213e-18
1201371.99989154,4.2885696194468e-18
1201648.49517345,4.28800393894998e-18
1201924.99045536,4.28742084367975e-18
1202201.48573727,4.28682545505066e-18
1202477.98101918,4.28622667048882e-18
1202754.47630109,4.28563546225279e-18
1203030.97158299,4.28506214974844e-18
1203307.4668649,4.28451315187657e-18
1203583.96214681,4.28398823577899e-18
1203860.45742872,4.28347954710023e-18
1204136.95271063,4.28297324283666e-18
1204413.44799254,4.28245367032641e-18
1204689.94327444,4.28190879949513e-18
1204966.43855635,4.28133495794611e-18
1205242.93383826,4.28073883353351e-18
1205519.42912017,4.28013567352165e-18
1205795.92440208,4.27954410719563e-18
1206072.41968399,4.27897943796387e-18
1206348.91496589,4.27844797775803e-18
1206625.4102478,4.27794469605392e-18
1206901.90552971,4.27745510080503e-18
1207178.40081162,4.27696061428651e-18
1207454.89609353,4.27644528519021e-18
1207731.39137544,4.27590126899985e-18
1208007.88665734,4.27533105843052e-18
1208284.38193925,4.27474589611471e-18
1208560.87722116,4.274161280137e-18
1208837.37250307,4.27359148454928e-18
1209113.86778498,4.27304517205131e-18
1209390.36306689,4.27252344564425e-18
1209666.85834879,4.27202054651155e-18
1209943.3536307,4.2715264584049e-18
1210219.84891261,4.27103017014596e-18
1210496.34419452,4.27052247877776e-18
1210772.83947643,4.26999782301387e-18
1211049.33475834,4.26945503934418e-18
1211325.83004024,4.2688973899518e-18
1211602.32532215,4.26833195568142e-18
1211878.82060406,4.26776841370656e-18
1212155.31588597,4.26721706245751e-18
1212431.81116788,4.26668616537726e-18
1212708.30644979,4.26617917447111e-18
1212984.80173169,4.26569280467525e-18
1213261.2970136,4.26521701507096e-18
1213537.79229551,4.26473744234944e-18
1213814.28757742,4.26423987284899e-18
1214090.78285933,4.26371536939476e-18
1214367.27814124,4.26316404965885e-18
1214643.77342314,4.26259583057547e-18
1214920.26870505,4.26202747846298e-18
1215196.76398696,4.26147683548557e-18
1215473.25926887,4.26095632924213e-18
1215749.75455078,4.26046825586848e-18
1216026.24983268,4.26000383061682e-18
1216302.74511459,4.25954634453357e-18
1216579.2403965,4.25907728366447e-18
1216855.73567841,4.25858297139192e-18
1217132.23096032,4.25805920189314e-18
1217408.72624223,4.25751221368407e-18
1217685.22152413,4.25695585859646e-18
1217961.71680604,4.25640634311045e-18
1218238.21208795,4.25587665726e-18
1218514.70736986,4.25537274319691e-18
1218791.20265177,4.25489246787292e-18
1219067.69793368,4.25442733666213e-18
1219344.19321558,4.25396580792357e-18
1219620.68849749,4.25349686844819e-18
1219897.1837794,4.25301273142343e-18
1220173.67906131,4.25251018762758e-18
1220450.17434322,4.25199075597304e-18
1220726.66962513,4.25146001642934e-18
1221003.16490703,4.25092644081975e-18
1221279.66018894,4.25039978848844e-18
1221556.15547085,4.24988904037206e-18
1221832.65075276,4.24940000473475e-18
1222109.14603467,4.24893314252422e-18
1222385.64131658,4.24848249796734e-18
1222662.13659848,4.24803653298254e-18
1222938.63188039,4.2475811476346e-18
1223215.1271623,4.24710423920436e-18
1223491.62244421,4.24660025963932e-18
1223768.11772612,4.24607294964343e-18
1224044.61300803,4.24553483652674e-18
1224321.10828993,4.24500335340765e-18
1224597.60357184,4.24449472903753e-18
1224874.09885375,4.24401798571064e-18
1225150.59413566,4.24357137806725e-18
1225427.08941757,4.24314281607149e-18
1225703.58469947,4.24271418636534e-18
1225980.07998138,4.24226792746902e-18
1226256.57526329,4.24179330599015e-18
1226533.0705452,4.24128999580342e-18
1226809.56582711,4.24076772210684e-18
1227086.06110902,4.24024229485821e-18
1227362.55639092,4.23972981041469e-18
1227639.05167283,4.23924124125168e-18
1227915.54695474,4.23877938049055e-18
1228192.04223665,4.23833887560435e-18
1228468.53751856,4.23790887917385e-18
1228745.03280047,4.23747698210279e-18
1229021.52808237,4.2370328934102e-18
1229298.02336428,4.23657081073406e-18
1229574.51864619,4.23609016673216e-18
1229851.0139281,4.23559506584431e-18
1230127.50921001,4.23509298754897e-18
1230404.00449192,4.23459315559322e-18
1230680.49977382,4.23410471925001e-18
1230956.99505573,4.23363480688487e-18
1231233.49033764,4.23318652903451e-18
1231509.98561955,4.23275751698528e-18
1231786.48090146,4.23233965174026e-18
1232062.97618337,4.23192063754486e-18
1232339.47146527,4.23148739623926e-18
1232615.96674718,4.2310304520159e-18
1232892.46202909,4.2305477564881e-18
1233168.957311,4.2300463164029e-18
1233445.45259291,4.22954056255238e-18
1233721.94787482,4.22904771751218e-18
1233998.44315672,4.2285816698037e-18
1234274.93843863,4.22814769549499e-18
1234551.43372054,4.22774016129974e-18
1234827.92900245,4.22734430349288e-18
1235104.42428436,4.22694147107285e-18
1235380.91956627,4.2265158874446e-18
1235657.41484817,4.2260602823544e-18
1235933.91013008,4.22557825180696e-18
1236210.40541199,4.22508257653326e-18
1236486.9006939,4.22459026881471e-18
1236763.39597581,4.22411647956411e-18
1237039.89125772,4.22366953645626e-18
1237316.38653962,4.22324882942631e-18
1237592.88182153,4.22284595341396e-18
1237869.37710344,4.22244826183537e-18
1238145.87238535,4.22204319592148e-18
1238422.36766726,4.22162187324295e-18
1238698.86294916,4.22118093638765e-18
1238975.35823107,4.22072256812863e-18
1239251.85351298,4.2202532106979e-18
1239528.34879489,4.21978170274729e-18
1239804.8440768,4.21931733786222e-18
1240081.33935871,4.21886803300057e-18
1240357.83464061,4.21843864095223e-18
1240634.32992252,4.21802952043056e-18
1240910.82520443,4.21763577921423e-18
1241187.32048634,4.21724776016632e-18
1241463.81576825,4.21685316559727e-18
1241740.31105016,4.21644058972004e-18
1242016.80633206,4.21600354671234e-18
1242293.30161397,4.21554341886064e-18
1242569.79689588,4.21506996676067e-18
1242846.29217779,4.21459872823019e-18
1243122.7874597,4.21414588431278e-18
1243399.28274161,4.21372239177668e-18
1243675.77802351,4.21332962780103e-18
1243952.27330542,4.2129584248482e-18
1244228.76858733,4.21259208404779e-18
1244505.26386924,4.21221230903473e-18
1244781.75915115,4.21180584784468e-18
1245058.25443306,4.21136924119874e-18
1245334.74971496,4.21090985911071e-18
1245611.24499687,4.21044293353324e-18
1245887.74027878,4.20998585940496e-18
1246164.23556069,4.20955205716349e-18
1246440.7308426,4.20914669796389e-18
1246717.22612451,4.20876569677393e-18
1246993.72140641,4.20839795754221e-18
1247270.21668832,4.2080296749142e-18
1247546.71197023,4.20764889432797e-18
1247823.20725214,4.20724875496499e-18
1248099.70253405,4.20682866101528e-18
1248376.19781596,4.20639348210722e-18
1248652.69309786,4.20595160512105e-18
1248929.18837977,4.20551259844412e-18
1249205.68366168,4.20508515060165e-18
1249482.17894359,4.20467539734624e-18
1249758.6742255,4.20428566905852e-18
1250035.16950741,4.20391367608694e-18
1250311.66478931,4.20355246222688e-18
1250588.16007122,4.2031915105425e-18
1250864.65535313,4.20281923738966e-18
1251141.15063504,4.20242646620727e-18
1251417.64591695,4.20200986869006e-18
1251694.14119885,4.20157401001127e-18
1251970.63648076,4.20113077417919e-18
1252247.13176267,4.20069597444518e-18
1252523.62704458,4.20028400340483e-18
1252800.12232649,4.1999024492478e-18
1253076.6176084,4.19954884217354e-18
1253353.1128903,4.19921100011949e-18
1253629.60817221,4.19887110808351e-18
1253906.10345412,4.19851208886074e-18
1254182.59873603,4.19812383116596e-18
1254459.09401794,4.19770683606717e-18
1254735.58929985,4.19727190752897e-18
1255012.08458175,4.19683601510814e-18
1255288.57986366,4.19641607986422e-18
1255565.07514557,4.19602308165878e-18
1255841.57042748,4.19565869803643e-18
1256118.06570939,4.19531547103567e-18
1256394.5609913,4.19498012232261e-18
1256671.0562732,4.19463843265043e-18
1256947.55155511,4.19427976673034e-18
1257224.04683702,4.19389979686959e-18
1257500.54211893,4.193500834885e-18
1257777.03740084,4.19309022520382e-18
1258053.53268275,4.19267776113514e-18
1258330.02796465,4.19227307146562e-18
1258606.52324656,4.19188360406205e-18
1258883.01852847,4.19151329869825e-18
1259159.51381038,4.19116187111939e-18
1259436.00909229,4.1908246493814e-18
1259712.5043742,4.19049317512565e-18
1259988.9996561,4.19015678845065e-18
1260265.49493801,4.18980527013607e-18
1260541.99021992,4.18943205807031e-18
1260818.48550183,4.189036999874e-18
1261094.98078374,4.18862741160012e-18
1261371.47606565,4.18821658346731e-18
1261647.97134755,4.18781980073061e-18
1261924.46662946,4.18744902202123e-18
1262200.96191137,4.18710822140353e-18
1262477.45719328,4.18679131481451e-18
1262753.95247519,4.18648376000632e-18
1263030.44775709,4.18616750512691e-18
1263306.943039,4.18582747832102e-18
1263583.43832091,4.18545715304246e-18
1263859.93360282,4.18506095910003e-18
1264136.42888473,4.18465261594549e-18
1264412.92416664,4.18425002710283e-18
1264689.41944854,4.18386880277437e-18
1264965.91473045,4.18351689410938e-18
1265242.41001236,4.18319230990319e-18
1265518.90529427,4.1828845233364e-18
1265795.40057618,4.18257870706855e-18
1266071.89585809,4.18226099673403e-18
1266348.39113999,4.18192274980597e-18
1266624.8864219,4.18156253318783e-18
1266901.38170381,4.18118555481571e-18
1267177.87698572,4.18080124801907e-18
1267454.37226763,4.18042018857612e-18
1267730.86754954,4.18005139102833e-18
1268007.36283144,4.17970051017275e-18
1268283.85811335,4.17936901301342e-18
1268560.35339526,4.17905407389318e-18
1268836.84867717,4.17874905644007e-18
1269113.34395908,4.17844463847291e-18
1269389.83924099,4.17813070538735e-18
1269666.33452289,4.17779895365593e-18
1269942.8298048,4.17744566337148e-18
1270219.32508671,4.17707368189702e-18
1270495.82036862,4.17669253064495e-18
1270772.31565053,4.17631614020934e-18
1271048.81093244,4.1759585016869e-18
1271325.30621434,4.17562865685434e-18
1271601.80149625,4.17532690259926e-18
1271878.29677816,4.17504394918783e-18
1272154.79206007,4.17476366290568e-18
1272431.28734198,4.17446861132172e-18
1272707.78262389,4.17414641131376e-18
1272984.27790579,4.17379438767043e-18
1273260.7731877,4.17342067285242e-18
1273537.26846961,4.1730412421429e-18
1273813.76375152,4.17267407703989e-18
1274090.25903343,4.17233269751945e-18
1274366.75431534,4.17202158732676e-18
1274643.24959724,4.17173511614792e-18
1274919.74487915,4.17146013525757e-18
1275196.24016106,4.17118101243161e-18
1275472.73544297,4.17088500246171e-18
1275749.23072488,4.17056602358773e-18
1276025.72600678,4.17022575248545e-18
1276302.22128869,4.16987209521415e-18
1276578.7165706,4.1695160607105e-18
1276855.21185251,4.1691683303226e-18
1277131.70713442,4.16883665011507e-18
1277408.20241633,4.1685244488772e-18
1277684.69769823,4.16823060245233e-18
1277961.19298014,4.16794998617205e-18
1278237.68826205,4.16767452388519e-18
1278514.18354396,4.16739470383298e-18
1278790.67882587,4.16710159754689e-18
1279067.17410778,4.16678922473178e-18
1279343.66938968,4.16645677393776e-18
1279620.16467159,4.16610974553487e-18
1279896.6599535,4.16575922715373e-18
1280173.15523541,4.16541900479979e-18
1280449.65051732,4.16510112878345e-18
1280726.14579923,4.16481138277017e-18
1281002.64108113,4.16454652740863e-18
1281279.13636304,4.16429462639516e-18
1281555.63164495,4.16403877177308e-18
1281832.12692686,4.1637629720312e-18
1282108.62220877,4.16345807162429e-18
1282385.11749068,4.16312532638949e-18
1282661.61277258,4.16277614783973e-18
1282938.10805449,4.16242800925858e-18
1283214.6033364,4.16209809995552e-18
1283491.09861831,4.16179718676567e-18
1283767.59390022,4.16152601256476e-18
1284044.08918213,4.16127551363513e-18
1284320.58446403,4.16103053496948e-18
1284597.07974594,4.16077542139774e-18
1284873.57502785,4.16049927418313e-18
1285150.07030976,4.16019900920721e-18
1285426.56559167,4.15987944853956e-18
1285703.06087358,4.15955084554448e-18
1285979.55615548,4.15922515448141e-18
1286256.05143739,4.15891247403867e-18
1286532.5467193,4.15861870162425e-18
1286809.04200121,4.15834473744677e-18
1287085.53728312,4.15808692595805e-18
1287362.03256502,4.15783821708579e-18
1287638.52784693,4.15758971413292e-18
1287915.02312884,4.15733238165541e-18
1288191.51841075,4.15705901774245e-18
1288468.01369266,4.1567662391827e-18
1288744.50897457,4.15645601563647e-18
1289021.00425647,4.15613603100696e-18
1289297.49953838,4.15581822566759e-18
1289573.99482029,4.15551551222014e-18
1289850.4901022,4.15523745467515e-18
1290126.98538411,4.15498644500479e-18
1290403.48066602,4.15475599989599e-18
1290679.97594792,4.15453222817859e-18
1290956.47122983,4.1542982834355e-18
1291232.96651174,4.15404034740829e-18
1291509.46179365,4.15375286551382e-18
1291785.95707556,4.15344089967154e-18
1292062.45235747,4.15311857089237e-18
1292338.94763937,4.15280401290122e-18
1292615.44292128,4.15251280252959e-18
1292891.93820319,4.15225241283496e-18
1293168.4334851,4.1520197674985e-18
1293444.92876701,4.15180275596319e-18
1293721.42404892,4.15158493168582e-18
1293997.91933082,4.15135142914641e-18
1294274.41461273,4.15109382925458e-18
1294550.90989464,4.15081233503206e-18
1294827.40517655,4.15051476455465e-18
1295103.90045846,4.15021322485981e-18
1295380.39574037,4.14991992551785e-18
1295656.89102227,4.14964369653848e-18
1295933.38630418,4.14938812365546e-18
1296209.88158609,4.14915143757054e-18
1296486.376868,4.14892765529783e-18
1296762.87214991,4.14870832181255e-18
1297039.36743182,4.14848435458721e-18
1297315.86271372,4.1482478429658e-18
1297592.35799563,4.14799372984138e-18
1297868.85327754,4.14772131490988e-18
1298145.34855945,4.14743508052942e-18
1298421.84384136,4.14714431131797e-18
1298698.33912326,4.14686106556749e-18
1298974.83440517,4.14659671745909e-18
1299251.32968708,4.14635797137433e-18
1299527.82496899,4.14614386113811e-18
1299804.3202509,4.14594512544109e-18
1300080.81553281,4.14574667708277e-18
1300357.31081471,4.14553255429615e-18
1300633.80609662,4.14529171277366e-18
1300910.30137853,4.14502237568922e-18
1301186.79666044,4.14473312296465e-18
1301463.29194235,4.14444007540895e-18
1301739.78722426,4.1441611622141e-18
1302016.28250616,4.14390960972373e-18
1302292.77778807,4.14368921913892e-18
1302569.27306998,4.14349320571813e-18
1302845.76835189,4.14330696471002e-18
1303122.2636338,4.14311354670526e-18
1303398.75891571,4.1428996541093e-18
1303675.25419761,4.14265987768412e-18
1303951.74947952,4.14239779966369e-18
1304228.24476143,4.14212393573528e-18
1304504.74004334,4.14185162151259e-18
1304781.23532525,4.14159259756608e-18
1305057.73060716,4.14135381287878e-18
1305334.22588906,4.14113620319867e-18
1305610.72117097,4.1409353494709e-18
1305887.21645288,4.14074331220317e-18
1306163.71173479,4.14055082125571e-18
1306440.2070167,4.14034928262477e-18
1306716.70229861,4.14013243830194e-18
1306993.19758051,4.13989766846584e-18
1307269.69286242,4.13964688062634e-18
1307546.18814433,4.13938665048334e-18
1307822.68342624,4.13912720630301e-18
1308099.17870815,4.13888001900194e-18
1308375.67399006,4.13865436887772e-18
1308652.16927196,4.13845389029664e-18
1308928.66455387,4.1382744614178e-18
1309205.15983578,4.1381046546298e-18
1309481.65511769,4.13792897587839e-18
1309758.1503996,4.13773310343183e-18
1310034.64568151,4.13750921689593e-18
1310311.14096341,4.13725931924569e-18
1310587.63624532,4.13699502170665e-18
1310864.13152723,4.13673366625473e-18
1311140.62680914,4.13649211690779e-18
1311417.12209105,4.1362806336517e-18
1311693.61737295,4.13609915378079e-18
1311970.11265486,4.13593747821853e-18
1312246.60793677,4.13577918660885e-18
1312523.10321868,4.13560765937597e-18
1312799.59850059,4.13541187873614e-18
1313076.0937825,4.13518980415634e-18
1313352.5890644,4.13494833865157e-18
1313629.08434631,4.13470021963306e-18
1313905.57962822,4.13445930646973e-18
1314182.07491013,4.13423616079159e-18
1314458.57019204,4.13403532999099e-18
1314735.06547395,4.13385491224485e-18
1315011.56075585,4.13368803969212e-18
1315288.05603776,4.13352530211666e-18
1315564.55131967,4.13335726007213e-18
1315841.04660158,4.13317644490383e-18
1316117.54188349,4.13297868404389e-18
1316394.0371654,4.13276391454031e-18
1316670.5324473,4.13253641812877e-18
1316947.02772921,4.13230433216328e-18
1317223.52301112,4.13207813599607e-18
1317500.01829303,4.13186806785302e-18
1317776.51357494,4.13168089646242e-18
1318053.00885685,4.1315171435568e-18
1318329.50413875,4.13136992668972e-18
1318605.99942066,4.13122631859109e-18
1318882.49470257,4.13107122665536e-18
1319158.98998448,4.13089261356069e-18
1319435.48526639,4.1306861656513e-18
1319711.9805483,4.1304574732798e-18
1319988.4758302,4.13022056280303e-18
1320264.97111211,4.12999314140003e-18
1320541.46639402,4.12979023876057e-18
1320817.96167593,4.12961865593037e-18
1321094.45695784,4.12947447658287e-18
1321370.95223975,4.12934455304923e-18
1321647.44752165,4.12921142539754e-18
1321923.94280356,4.12905962781497e-18
1322200.43808547,4.12888102334057e-18
1322476.93336738,4.12867714525897e-18
1322753.42864929,4.128457959994e-18
1323029.9239312,4.12823782557065e-18
1323306.4192131,4.12803037920087e-18
1323582.91449501,4.12784432831928e-18
1323859.40977692,4.12768143051924e-18
1324135.90505883,4.12753693942426e-18
1324412.40034074,4.1274018731405e-18
1324688.89562264,4.12726594820761e-18
1324965.39090455,4.12712023319483e-18
1325241.88618646,4.12695892378484e-18
1325518.38146837,4.1267802425821e-18
1325794.87675028,4.12658663698248e-18
1326071.37203219,4.12638438275273e-18
1326347.86731409,4.12618257176554e-18
1326624.362596,4.125991253434e-18
1326900.85787791,4.12581886049557e-18
1327177.35315982,4.12566940536197e-18
1327453.84844173,4.12554043728223e-18
1327730.34372364,4.12542281532736e-18
1328006.83900554,4.12530286692247e-18
1328283.33428745,4.12516665053134e-18
1328559.82956936,4.12500492450014e-18
1328836.32485127,4.12481698209019e-18
1329112.82013318,4.12461162453469e-18
1329389.31541509,4.12440456847261e-18
1329665.81069699,4.12421304570345e-18
1329942.3059789,4.12404954493683e-18
1330218.80126081,4.12391712177131e-18
1330495.29654272,4.12380818400987e-18
1330771.79182463,4.12370726631042e-18
1331048.28710654,4.12359668770619e-18
1331324.78238844,4.12346291897065e-18
1331601.27767035,4.12330116790843e-18
1331877.77295226,4.12311655080535e-18
1332154.26823417,4.12292169005509e-18
1332430.76351608,4.12273184901617e-18
1332707.25879799,4.12255968582887e-18
1332983.75407989,4.12241147698686e-18
1333260.2493618,4.12228595789098e-18
1333536.74464371,4.12217568757321e-18
1333813.23992562,4.12207005054182e-18
1334089.73520753,4.12195855225093e-18
1334366.23048944,4.12183340569747e-18
1334642.72577134,4.12169093469481e-18
1334919.22105325,4.12153189887092e-18
1335195.71633516,4.1213610437487e-18
1335472.21161707,4.12118615524131e-18
1335748.70689898,4.12101660816663e-18
1336025.20218088,4.12086138889731e-18
1336301.69746279,4.12072669832825e-18
1336578.1927447,4.12061370024076e-18
1336854.68802661,4.12051726793186e-18
1337131.18330852,4.1204266224385e-18
1337407.67859043,4.12032811086311e-18
1337684.17387233,4.12020960220343e-18
1337960.66915424,4.12006501411806e-18
1338237.16443615,4.11989714768319e-18
1338513.65971806,4.1197174961129e-18
1338790.15499997,4.11954266802605e-18
1339066.65028188,4.1193886083882e-18
1339343.14556378,4.11926470332636e-18
1339619.64084569,4.11917014800481e-18
1339896.1361276,4.11909405457156e-18
1340172.63140951,4.11901935597876e-18
1340449.12669142,4.11892901852863e-18
1340725.62197333,4.11881212271371e-18
1341002.11725523,4.11866751947068e-18
1341278.61253714,4.11850374546406e-18
1341555.10781905,4.11833549976001e-18
1341831.60310096,4.11817819407928e-18
1342108.09838287,4.11804278058907e-18
1342384.59366478,4.11793264567552e-18
1342661.08894668,4.11784342817047e-18
1342937.58422859,4.1177653135032e-18
1343214.0795105,4.11768664796237e-18
1343490.57479241,4.11759741265118e-18
1343767.07007432,4.11749154651871e-18
1344043.56535623,4.11736782332642e-18
1344320.06063813,4.11722951518848e-18
1344596.55592004,4.11708332669464e-18
1344873.05120195,4.11693795448518e-18
1345149.54648386,4.11680240322332e-18
1345426.04176577,4.1166840378171e-18
1345702.53704768,4.11658654182466e-18
1345979.03232958,4.11650830468832e-18
1346255.52761149,4.11644197754267e-18
1346532.0228934,4.11637582247102e-18
1346808.51817531,4.1162969401762e-18
1347085.01345722,4.11619556981776e-18
1347361.50873913,4.11606895322752e-18
1347638.00402103,4.11592314743592e-18
1347914.49930294,4.11577167987962e-18
1348190.99458485,4.11563123003057e-18
1348467.48986676,4.11551571032397e-18
1348743.98514867,4.1154310164182e-18
1349020.48043057,4.11537255599182e-18
1349296.97571248,4.11532667445491e-18
1349573.47099439,4.11527552323233e-18
1349849.9662763,4.1152035342865e-18
1350126.46155821,4.115102953732e-18
1350402.95684012,4.11497639367598e-18
1350679.45212202,4.1148354625715e-18
1350955.94740393,4.11469625289235e-18
1351232.44268584,4.1145735274736e-18
1351508.93796775,4.11447588055546e-18
1351785.43324966,4.11440350470799e-18
1352061.92853157,4.114349040776e-18
1352338.42381347,4.11430076935557e-18
1352614.91909538,4.11424667470841e-18
1352891.41437729,4.11417787529294e-18
1353167.9096592,4.11409052863234e-18
1353444.40494111,4.1139860343019e-18
1353720.90022302,4.11386999122641e-18
1353997.39550492,4.11375058285347e-18
1354273.89078683,4.11363678562137e-18
1354550.38606874,4.11353659939138e-18
1354826.88135065,4.11345532538109e-18
1355103.37663256,4.1133940060338e-18
1355379.87191447,4.11334850382126e-18
1355656.36719637,4.11330979086118e-18
1355932.86247828,4.11326589720994e-18
1356209.35776019,4.1132053489722e-18
1356485.8530421,4.11312114910517e-18
1356762.34832401,4.11301387861331e-18
1357038.84360592,4.11289240844387e-18
1357315.33888782,4.11277157402873e-18
1357591.83416973,4.11266730554453e-18
1357868.32945164,4.11259086542098e-18
1358144.82473355,4.11254443154379e-18
1358421.32001546,4.11251989466859e-18
1358697.81529737,4.11250150139815e-18
1358974.31057927,4.11247147149393e-18
1359250.80586118,4.11241644342237e-18
1359527.30114309,4.11233224232658e-18
1359803.796425,4.11222516961146e-18
1360080.29170691,4.1121093954989e-18
1360356.78698881,4.11200163049422e-18
1360633.28227072,4.11191521338218e-18
1360909.77755263,4.11185584153983e-18
1361186.27283454,4.11182036746201e-18
1361462.76811645,4.11179871501092e-18
1361739.26339836,4.11177784986618e-18
1362015.75868026,4.11174609876816e-18
1362292.25396217,4.11169635101947e-18
1362568.74924408,4.11162733784066e-18
1362845.24452599,4.1115430883603e-18
1363121.7398079,4.11145120276486e-18
1363398.23508981,4.11136077026299e-18
1363674.73037171,4.11128038347921e-18
1363951.22565362,4.11121648863326e-18
1364227.72093553,4.11117201783386e-18
1364504.21621744,4.11114540569935e-18
1364780.71149935,4.11113038065376e-18
1365057.20678126,4.11111687435287e-18
1365333.70206316,4.11109338783457e-18
1365610.19734507,4.11105043343419e-18
1365886.69262698,4.11098403812853e-18
1366163.18790889,4.1108979303025e-18
1366439.6831908,4.11080323770713e-18
1366716.17847271,4.11071531747792e-18
1366992.67375461,4.11064859628574e-18
1367269.16903652,4.11061120189189e-18
1367545.66431843,4.11060156928937e-18
1367822.15960034,4.1106084978216e-18
1368098.65488225,4.11061490761496e-18
1368375.15016416,4.11060393373618e-18
1368651.64544606,4.11056506309949e-18
1368928.14072797,4.11049792656373e-18
1369204.63600988,4.11041225437753e-18
1369481.13129179,4.11032413330233e-18
1369757.6265737,4.11025007668786e-18
1370034.12185561,4.11020127260212e-18
1370310.61713751,4.11018013531665e-18
1370587.11241942,4.1101802054138e-18
1370863.60770133,4.11018913140628e-18
1371140.10298324,4.11019323485619e-18
1371416.59826515,4.11018191064854e-18
1371693.09354706,4.11015034395824e-18
1371969.58882896,4.1101000552736e-18
1372246.08411087,4.11003754490079e-18
1372522.57939278,4.10997195215298e-18
1372799.07467469,4.10991262900342e-18
1373075.5699566,4.1098671665414e-18
1373352.0652385,4.10983999241841e-18
1373628.56052041,4.10983151628767e-18
1373905.05580232,4.1098377823017e-18
1374181.55108423,4.10985087652376e-18
1374458.04636614,4.10986037084598e-18
1374734.54164805,4.10985589948961e-18
1375011.03692995,4.10983040317266e-18
1375287.53221186,4.10978298857035e-18
1375564.02749377,4.10972020462757e-18
1375840.52277568,4.10965476168271e-18
1376117.01805759,4.10960175123292e-18
1376393.5133395,4.10957342701272e-18
1376670.0086214,4.10957447865405e-18
1376946.50390331,4.1095997407245e-18
1377222.99918522,4.10963552176083e-18
1377499.49446713,4.10966423105945e-18
1377775.98974904,4.10967071565721e-18
1378052.48503095,4.1096478185022e-18
1378328.98031285,4.10959900567903e-18
1378605.47559476,4.10953701540676e-18
1378881.97087667,4.10947909383464e-18
1379158.46615858,4.10944073698491e-18
1379434.96144049,4.10943036290251e-18
1379711.4567224,4.10944686346568e-18
1379987.9520043,4.10948068660279e-18
1380264.44728621,4.10951777502239e-18
1380540.94256812,4.10954454959271e-18
1380817.43785003,4.10955214014618e-18
1381093.93313194,4.10953845091349e-18
1381370.42841385,4.10950783536649e-18
1381646.92369575,4.10946894945868e-18
1381923.41897766,4.10943190157758e-18
1382199.91425957,4.10940564723458e-18
1382476.40954148,2.05469809884756e-18


==> plots/vs_p5_fft_1e-3_5.txt <==
0,5.67706006558252e-41
354.865538937486,7.9366980384737e-11
709.731077874971,2.10569945461868e-12
1064.59661681246,2.24915535284774e-12
1419.46215574994,1.87883333280406e-12
1774.32769468743,4.34039320100242e-12
2129.19323362491,7.02006537436741e-13
2484.0587725624,3.97856899635235e-13
2838.92431149988,3.9759882536208e-14
3193.78985043737,3.50836305755188e-13
3548.65538937486,2.01281472209177e-13
3903.52092831234,8.8797201136918e-14
4258.38646724983,2.38936628031317e-13
4613.25200618731,4.38296739182385e-14
4968.1175451248,7.76312543394693e-14
5322.98308406228,6.66906504673996e-14
5677.84862299977,8.04803599232236e-14
6032.71416193726,1.03283880452689e-13
6387.57970087474,2.44318823690173e-14
6742.44523981223,4.6409601892236e-14
7097.31077874971,2.32084203541268e-14
7452.1763176872,6.28646184137289e-14
7807.04185662468,3.33760647972468e-14
8161.90739556217,2.98112564518161e-14
8516.77293449966,2.9184682418606e-14
8871.63847343714,2.00162595211334e-14
9226.50401237463,3.6498259125718e-14
9581.36955131211,2.87127501775518e-14
9936.2350902496,2.42754936840203e-14
10291.1006291871,1.18479920543506e-14
10645.9661681246,2.6732386244181e-14
11000.8317070621,3.04299603582173e-14
11355.6972459995,8.62225508017229e-15
11710.562784937,2.22398532534072e-14
12065.4283238745,1.26907353903808e-14
12420.293862812,1.65577803864211e-14
12775.1594017495,2.01613459056308e-14
13130.024940687,5.22583459453895e-15
13484.8904796245,1.16021628483087e-14
13839.7560185619,1.45614526140854e-14
14194.6215574994,1.13439514247151e-14
14549.4870964369,8.46937185878904e-15
14904.3526353744,2.09660092089786e-15
15259.2181743119,1.03082490546974e-14
15614.0837132494,9.09212980979687e-15
15968.9492521869,4.60290041618675e-15
16323.8147911243,4.0350169459216e-15
16678.6803300618,5.72061667344865e-15
17033.5458689993,5.40522480632776e-15
17388.4114079368,4.00282102017157e-15
17743.2769468743,3.68423365338005e-15
18098.1424858118,2.32261385147909e-15
18453.0080247493,5.45664328849253e-15
18807.8735636867,8.94512553908525e-15
19162.7391026242,1.23128606172622e-15
19517.6046415617,5.0395574304633e-15
19872.4701804992,3.99658171960652e-15
20227.3357194367,3.76390448846237e-15
20582.2012583742,4.98883522706933e-15
20937.0667973117,2.66310881473486e-15
21291.9323362491,3.30193832322022e-15
21646.7978751866,6.36907379469582e-15
22001.6634141241,3.44260761915719e-15
22356.5289530616,4.14407781301078e-15
22711.3944919991,2.3870154262556e-15
23066.2600309366,4.46115559807966e-15
23421.125569874,3.68240105618408e-15
23775.9911088115,3.58840209062023e-15
24130.856647749,3.41546057938262e-15
24485.7221866865,3.1307258169385e-15
24840.587725624,4.85572933848404e-15
25195.4532645615,3.06972236970774e-15
25550.318803499,3.34553581694473e-15
25905.1843424364,3.42165916857924e-15
26260.0498813739,2.16491388209489e-15
26614.9154203114,5.630725182204e-15
26969.7809592489,2.09818693270986e-15
27324.6464981864,3.37420537382591e-15
27679.5120371239,3.75372004482086e-15
28034.3775760614,2.49239855177536e-15
28389.2431149988,3.20479224794183e-15
28744.1086539363,2.73828761087995e-15
29098.9741928738,2.49757951269861e-15
29453.8397318113,1.87000297619479e-15
29808.7052707488,2.94472121791815e-15
30163.5708096863,2.96579608192457e-15
30518.4363486238,1.90202425918381e-15
30873.3018875612,2.69341320152737e-15
31228.1674264987,1.71074607764737e-15
31583.0329654362,1.99316543008776e-15
31937.8985043737,2.33668966957236e-15
32292.7640433112,1.46585104320652e-15
32647.6295822487,1.9318449996681e-15
33002.4951211862,1.86528098704639e-15
33357.3606601236,1.82680779534461e-15
33712.2261990611,2.00884937741204e-15
34067.0917379986,1.06136121375959e-15
34421.9572769361,1.92692571987951e-15
34776.8228158736,1.71112230955629e-15
35131.6883548111,1.21902693336484e-15
35486.5538937486,1.65683960931295e-15
35841.419432686,1.25314505820427e-15
36196.2849716235,1.42996315079156e-15
36551.150510561,1.44562663136235e-15
36906.0160494985,1.43206746370133e-15
37260.881588436,1.10021601472145e-15
37615.7471273735,1.25374953036752e-15
37970.612666311,1.80100120894963e-15
38325.4782052484,7.96525940127513e-16
38680.3437441859,1.44882115110484e-15
39035.2092831234,1.21683737585808e-15
39390.0748220609,1.09261166734489e-15
39744.9403609984,1.53126418828884e-15
40099.8058999359,1.07291000844364e-15
40454.6714388734,1.00642409220113e-15
40809.5369778108,1.16641567606827e-15
41164.4025167483,1.19652506035905e-15
41519.2680556858,1.19392986888148e-15
41874.1335946233,8.81555044834864e-16
42228.9991335608,1.23311233173377e-15
42583.8646724983,1.15104322800715e-15
42938.7302114358,1.20173205928717e-15
43293.5957503732,9.80137305636955e-16
43648.4612893107,9.45607841628676e-16
44003.3268282482,9.83762974434337e-16
44358.1923671857,1.00964518320414e-15
44713.0579061232,1.16617335822717e-15
45067.9234450607,9.7563435194182e-16
45422.7889839982,8.12697930189476e-16
45777.6545229356,1.47419490265405e-15
46132.5200618731,8.02642755457197e-16
46487.3856008106,8.22235481527113e-16
46842.2511397481,1.1314091335908e-15
47197.1166786856,7.72246856328952e-16
47551.9822176231,9.66915104718494e-16
47906.8477565606,1.08941937707754e-15
48261.713295498,8.25984297252283e-16
48616.5788344355,8.79061133535176e-16
48971.444373373,9.19746089765517e-16
49326.3099123105,9.73521472908336e-16
49681.175451248,7.05617093461525e-16
50036.0409901855,9.13833555921631e-16
50390.906529123,7.4704843785197e-16
50745.7720680604,8.48260892966795e-16
51100.6376069979,9.70969263745626e-16
51455.5031459354,7.25000290997975e-16
51810.3686848729,7.85347990586654e-16
52165.2342238104,6.80399191591002e-16
52520.0997627479,8.26365528589396e-16
52874.9653016853,8.68159957999583e-16
53229.8308406228,4.79739183309606e-16
53584.6963795603,8.75280063006311e-16
53939.5619184978,7.69839244514507e-16
54294.4274574353,6.61243935173356e-16
54649.2929963728,6.95101237344605e-16
55004.1585353103,6.31011210533596e-16
55359.0240742478,5.81218865098585e-16
55713.8896131852,7.42161398934502e-16
56068.7551521227,7.29927076626714e-16
56423.6206910602,4.81034100894492e-16
56778.4862299977,6.2076507296698e-16
57133.3517689352,7.80340787323906e-16
57488.2173078727,4.86007383947103e-16
57843.0828468102,6.76746858744345e-16
58197.9483857476,5.4471737832481e-16
58552.8139246851,4.93288127051637e-16
58907.6794636226,6.03197926766583e-16
59262.5450025601,5.82125303687419e-16
59617.4105414976,4.7061829726516e-16
59972.2760804351,5.04063565566513e-16
60327.1416193725,5.33191049454281e-16
60682.00715831,6.22919012090537e-16
61036.8726972475,4.25987937665517e-16
61391.738236185,4.64553535930477e-16
61746.6037751225,4.7003204865989e-16
62101.46931406,4.90294090245603e-16
62456.3348529975,4.78599664066158e-16
62811.2003919349,5.05862579384633e-16
63166.0659308724,4.0210800362123e-16
63520.9314698099,4.64839929968277e-16
63875.7970087474,5.76882463766354e-16
64230.6625476849,4.56487472984481e-16
64585.5280866224,3.37911596580503e-16
64940.3936255599,5.60942911075067e-16
65295.2591644974,3.78746465445556e-16
65650.1247034348,4.84344854033411e-16
66004.9902423723,5.26914315670041e-16
66359.8557813098,3.77730786021271e-16
66714.7213202473,3.96174452356729e-16
67069.5868591848,5.45959635589403e-16
67424.4523981223,4.25539620061897e-16
67779.3179370597,3.62395426757372e-16
68134.1834759972,4.13696656860117e-16
68489.0490149347,4.52262178139419e-16
68843.9145538722,4.1929192558674e-16
69198.7800928097,4.54151725462354e-16
69553.6456317472,3.57275497816491e-16
69908.5111706847,3.98379163881889e-16
70263.3767096222,4.27517294097511e-16
70618.2422485596,4.36572774636798e-16
70973.1077874971,3.42962334965342e-16
71327.9733264346,3.32854730834665e-16
71682.8388653721,4.0639562043704e-16
72037.7044043096,4.89052142711957e-16
72392.5699432471,3.16089536271639e-16
72747.4354821845,3.75039716515399e-16
73102.301021122,3.68889093278552e-16
73457.1665600595,3.19310775587095e-16
73812.032098997,4.02547016750593e-16
74166.8976379345,3.52582844583625e-16
74521.763176872,2.75311848731831e-16
74876.6287158094,3.92023366830726e-16
75231.494254747,3.97445798343502e-16
75586.3597936844,2.93666900353181e-16
75941.2253326219,3.12532474474931e-16
76296.0908715594,3.5109545927083e-16
76650.9564104969,2.51658207027894e-16
77005.8219494344,3.87408172120555e-16
77360.6874883719,2.99139820068336e-16
77715.5530273093,2.71191083400238e-16
78070.4185662468,3.02795400594585e-16
78425.2841051843,3.49734176762482e-16
78780.1496441218,3.04878145701788e-16
79135.0151830593,2.30283403307381e-16
79489.8807219968,2.76918452569447e-16
79844.7462609343,2.96946325677554e-16
80199.6117998717,2.81088175684263e-16
80554.4773388092,2.92922438084903e-16
80909.3428777467,2.5455954604813e-16
81264.2084166842,2.78758891563638e-16
81619.0739556217,2.60479251557453e-16
81973.9394945591,3.09077977864938e-16
82328.8050334967,2.02714801390199e-16
82683.6705724341,2.41519159266691e-16
83038.5361113716,3.22518202903792e-16
83393.4016503091,2.550761419016e-16
83748.2671892466,2.39919205207784e-16
84103.1327281841,2.89866473982603e-16
84457.9982671216,2.20467534887801e-16
84812.863806059,2.57569988130332e-16
85167.7293449966,2.63073680615417e-16
85522.594883934,2.36049823886482e-16
85877.4604228715,1.98575418119452e-16
86232.325961809,2.88230281389552e-16
86587.1915007465,2.76008077850087e-16
86942.057039684,2.18563110787128e-16
87296.9225786215,2.5035174198422e-16
87651.7881175589,2.20161959334339e-16
88006.6536564964,2.26732194536833e-16
88361.5191954339,2.76349580633012e-16
88716.3847343714,2.03369172046143e-16
89071.2502733089,2.30175042633911e-16
89426.1158122464,2.24788131717977e-16
89780.9813511838,2.88379430767163e-16
90135.8468901213,2.29793463191383e-16
90490.7124290588,1.8485994509215e-16
90845.5779679963,2.46315042554592e-16
91200.4435069338,2.41828185103401e-16
91555.3090458713,2.22123558229219e-16
91910.1745848088,2.24350927045692e-16
92265.0401237463,2.12564620122151e-16
92619.9056626838,2.1717753173839e-16
92974.7712016212,2.52459863265249e-16
93329.6367405587,2.5857320869776e-16
93684.5022794962,1.59263694358745e-16
94039.3678184337,2.24858480918854e-16
94394.2333573712,2.4588935930354e-16
94749.0988963087,1.86528217787531e-16
95103.9644352461,2.32443866610303e-16
95458.8299741836,2.15525950188648e-16
95813.6955131211,1.89333436398578e-16
96168.5610520586,2.43410768784099e-16
96523.4265909961,2.07377641194271e-16
96878.2921299336,1.81782200260322e-16
97233.157668871,1.72153037945993e-16
97588.0232078085,2.24524698697131e-16
97942.888746746,2.15373244479371e-16
98297.7542856835,1.76180007864612e-16
98652.619824621,1.99460598882172e-16
99007.4853635585,1.9672083499518e-16
99362.3509024959,1.93079247677172e-16
99717.2164414335,1.90767928373551e-16
100072.081980371,1.62413803193444e-16
100426.947519308,1.71226462816417e-16
100781.813058246,1.87047392953223e-16
101136.678597183,2.24001470228258e-16
101491.544136121,1.69757938091588e-16
101846.409675058,1.51211636981645e-16
102201.275213996,2.0841925122991e-16
102556.140752933,1.67690748458886e-16
102911.006291871,1.59659610858213e-16
103265.871830808,1.83289815955787e-16
103620.737369746,1.47926687028315e-16
103975.602908683,1.85709679468849e-16
104330.468447621,1.89943773029852e-16
104685.333986558,1.74457936611008e-16
105040.199525496,1.34081112686621e-16
105395.065064433,1.75083266141453e-16
105749.930603371,1.82169687219667e-16
106104.796142308,1.4265278134328e-16
106459.661681246,1.70047962097792e-16
106814.527220183,1.49936165360116e-16
107169.392759121,1.66519254375737e-16
107524.258298058,1.93854493055685e-16
107879.123836996,1.50458180032705e-16
108233.989375933,1.4842551065873e-16
108588.854914871,1.36008256299875e-16
108943.720453808,1.8381096476059e-16
109298.585992746,1.64487598495917e-16
109653.451531683,1.40239349175936e-16
110008.317070621,1.71006988017018e-16
110363.182609558,1.64786714303517e-16
110718.048148496,1.54935390391778e-16
111072.913687433,1.62919059580494e-16
111427.77922637,1.41503621115501e-16
111782.644765308,1.44814605188938e-16
112137.510304245,1.65052307589334e-16
112492.375843183,1.83890559985972e-16
112847.24138212,1.31675449533605e-16
113202.106921058,1.49672988906488e-16
113556.972459995,1.76067751454376e-16
113911.837998933,1.39162969602127e-16
114266.70353787,1.57201691503682e-16
114621.569076808,1.49685836062369e-16
114976.434615745,1.24960535545408e-16
115331.300154683,1.65304455115129e-16
115686.16569362,1.58011378025936e-16
116041.031232558,1.4917462919229e-16
116395.896771495,1.22949455883586e-16
116750.762310433,1.60895142007728e-16
117105.62784937,1.50874021518061e-16
117460.493388308,1.31651158516309e-16
117815.358927245,1.37414710800557e-16
118170.224466183,1.2949916223055e-16
118525.09000512,1.50806662811616e-16
118879.955544058,1.51085667380428e-16
119234.821082995,1.37949906603803e-16
119589.686621933,1.30938988791225e-16
119944.55216087,1.26280475489077e-16
120299.417699808,1.65022038445804e-16
120654.283238745,1.22215047454757e-16
121009.148777683,1.13721934328405e-16
121364.01431662,1.46868941964027e-16
121718.879855558,1.38380962328948e-16
122073.745394495,1.31743840939183e-16
122428.610933433,1.43591910260259e-16
122783.47647237,1.11842980667455e-16
123138.342011307,1.20518337447093e-16
123493.207550245,1.36983755797034e-16
123848.073089182,1.31422716133343e-16
124202.93862812,1.05406178974215e-16
124557.804167057,1.31041933748045e-16
124912.669705995,1.32795767165496e-16
125267.535244932,1.17928098470903e-16
125622.40078387,1.30437033852293e-16
125977.266322807,1.09284431364517e-16
126332.131861745,1.0836252122244e-16
126686.997400682,1.36465843731422e-16
127041.86293962,1.17342604907173e-16
127396.728478557,1.15452015200097e-16
127751.594017495,1.02167074284427e-16
128106.459556432,1.35872060057369e-16
128461.32509537,1.27642628014583e-16
128816.190634307,1.03325587529181e-16
129171.056173245,1.11536494215747e-16
129525.921712182,1.08640450655019e-16
129880.78725112,1.13628594088799e-16
130235.652790057,1.26004106393165e-16
130590.518328995,1.11354997390457e-16
130945.383867932,1.0379305511832e-16
131300.24940687,1.12829861226202e-16
131655.114945807,1.31565375628566e-16
132009.980484745,9.71823882006225e-17
132364.846023682,1.02483457845332e-16
132719.71156262,1.16309428467186e-16
133074.577101557,1.01809892196439e-16
133429.442640495,1.19984148100581e-16
133784.308179432,1.19893642324722e-16
134139.17371837,9.27454424395443e-17
134494.039257307,1.1016519872062e-16
134848.904796245,1.15773260271286e-16
135203.770335182,1.07962353907738e-16
135558.635874119,9.1098761634615e-17
135913.501413057,1.07490767999528e-16
136268.366951994,1.10963591445987e-16
136623.232490932,1.09907703422094e-16
136978.098029869,1.10536448192132e-16
137332.963568807,9.65408084639335e-17
137687.829107744,9.84288195907998e-17
138042.694646682,1.07670829391379e-16
138397.560185619,1.04653243428638e-16
138752.425724557,9.67784651626403e-17
139107.291263494,9.09765812773507e-17
139462.156802432,1.17257348486554e-16
139817.022341369,1.05265225418395e-16
140171.887880307,9.4511599576104e-17
140526.753419244,1.00869663572303e-16
140881.618958182,9.12513045060732e-17
141236.484497119,9.6419922812155e-17
141591.350036057,1.07332180666641e-16
141946.215574994,9.02553138814673e-17
142301.081113932,8.54972691619695e-17
142655.946652869,1.05204932291871e-16
143010.812191807,1.06521587978186e-16
143365.677730744,8.16027127806881e-17
143720.543269682,9.17040182133263e-17
144075.408808619,8.63127011140301e-17
144430.274347557,8.65491106258992e-17
144785.139886494,1.00004471988377e-16
145140.005425432,8.75519283500117e-17
145494.870964369,8.06261842787233e-17
145849.736503307,9.01161603378765e-17
146204.602042244,9.44342273057877e-17
146559.467581182,8.66121740853987e-17
146914.333120119,7.62067400946385e-17
147269.198659057,8.32852019760369e-17
147624.064197994,8.88505293406636e-17
147978.929736931,8.7167373142203e-17
148333.795275869,8.37307372590437e-17
148688.660814806,8.53251495283281e-17
149043.526353744,7.72973256732414e-17
149398.391892681,9.02195356818343e-17
149753.257431619,8.98534040653759e-17
150108.122970556,6.87707031528081e-17
150462.988509494,7.88999105976603e-17
150817.854048431,9.10753939853476e-17
151172.719587369,8.12366798934235e-17
151527.585126306,8.42308719111766e-17
151882.450665244,8.26190778080182e-17
152237.316204181,7.23246922077251e-17
152592.181743119,8.40378371231726e-17
152947.047282056,8.62547814780667e-17
153301.912820994,6.94950990764166e-17
153656.778359931,7.47470798865633e-17
154011.643898869,8.69972806714853e-17
154366.509437806,8.67111133057673e-17
154721.374976744,7.66212661510778e-17
155076.240515681,7.75075535273402e-17
155431.106054619,7.45652550795528e-17
155785.971593556,7.9467875860777e-17
156140.837132494,7.95852034843199e-17
156495.702671431,7.40541103707171e-17
156850.568210369,7.57427279496115e-17
157205.433749306,8.03147803769338e-17
157560.299288244,8.91148308588566e-17
157915.164827181,7.63987873944002e-17
158270.030366119,6.73647164187896e-17
158624.895905056,7.83217024392621e-17
158979.761443994,7.4008056800552e-17
159334.626982931,7.59432952217816e-17
159689.492521869,7.84054126939401e-17
160044.358060806,7.39166162897543e-17
160399.223599743,7.21803876322943e-17
160754.089138681,8.29886204987481e-17
161108.954677618,7.63917035405457e-17
161463.820216556,6.27179669004968e-17
161818.685755493,7.26450864923869e-17
162173.551294431,7.58427749927133e-17
162528.416833368,6.9680759983312e-17
162883.282372306,7.84109843604538e-17
163238.147911243,6.86762554368126e-17
163593.013450181,7.04197169799722e-17
163947.878989118,7.83846266748802e-17
164302.744528056,6.88577261789827e-17
164657.610066993,6.42363872025838e-17
165012.475605931,6.44043826800629e-17
165367.341144868,7.53761250166894e-17
165722.206683806,7.54906886040281e-17
166077.072222743,6.45285578378719e-17
166431.937761681,7.13581621213804e-17
166786.803300618,6.5130329425952e-17
167141.668839556,6.91254332206513e-17
167496.534378493,6.52575130845666e-17
167851.399917431,6.46547426357386e-17
168206.265456368,6.26892102984718e-17
168561.130995306,6.67521570670691e-17
168915.996534243,7.8338159059018e-17
169270.862073181,5.95580354986449e-17
169625.727612118,6.18066468491268e-17
169980.593151056,6.94633031537376e-17
170335.458689993,5.87619068009557e-17
170690.324228931,6.83153168226147e-17
171045.189767868,6.11589528291611e-17
171400.055306806,5.97548243451669e-17
171754.920845743,6.55794872802974e-17
172109.786384681,7.17130525285309e-17
172464.651923618,6.35905191517764e-17
172819.517462555,5.55507799453864e-17
173174.383001493,6.42259809670289e-17
173529.24854043,6.30954258431684e-17
173884.114079368,6.10094338959299e-17
174238.979618305,6.31708927782807e-17
174593.845157243,5.69576658375055e-17
174948.71069618,6.76951162071031e-17
175303.576235118,6.56750469921755e-17
175658.441774055,6.24543170153007e-17
176013.307312993,5.79152927560705e-17
176368.17285193,5.64176573685564e-17
176723.038390868,6.7124675869258e-17
177077.903929805,6.1864883407637e-17
177432.769468743,5.6815182431252e-17
177787.63500768,6.69620191053634e-17
178142.500546618,6.17403160638456e-17
178497.366085555,6.32465531765354e-17
178852.231624493,6.17994099757742e-17
179207.09716343,5.65811645173601e-17
179561.962702368,5.5023977716772e-17
179916.828241305,6.63028916670521e-17
180271.693780243,6.53047489997844e-17
180626.55931918,5.60645366269464e-17
180981.424858118,6.1971120300599e-17
181336.290397055,6.23819695369659e-17
181691.155935993,5.64925043442333e-17
182046.02147493,6.25473784426889e-17
182400.887013868,5.40998992487614e-17
182755.752552805,5.71300863534635e-17
183110.618091743,6.21586127877175e-17
183465.48363068,6.26728957686237e-17
183820.349169618,5.89171134439191e-17
184175.214708555,5.49271034564539e-17
184530.080247493,6.04742024290839e-17
184884.94578643,5.95460807086239e-17
185239.811325368,5.35326028964056e-17
185594.676864305,5.77188500841622e-17
185949.542403242,5.4635245685703e-17
186304.40794218,5.98642173800714e-17
186659.273481117,6.02291492160256e-17
187014.139020055,5.83715439199374e-17
187369.004558992,5.25949808731171e-17
187723.87009793,5.28273828847783e-17
188078.735636867,6.01538627243094e-17
188433.601175805,5.25823577411736e-17
188788.466714742,5.14213385284896e-17
189143.33225368,5.88161045257088e-17
189498.197792617,5.25858699545548e-17
189853.063331555,5.91806874930612e-17
190207.928870492,5.46656206594427e-17
190562.79440943,4.83940021646634e-17
190917.659948367,5.22505505232756e-17
191272.525487305,5.50798987995323e-17
191627.391026242,5.50775278754008e-17
191982.25656518,4.88912521566689e-17
192337.122104117,5.41772443713533e-17
192691.987643055,5.59210308487374e-17
193046.853181992,5.2663254812709e-17
193401.71872093,5.56558818747376e-17
193756.584259867,4.5678739548551e-17
194111.449798805,5.16579876541024e-17
194466.315337742,5.31032077543157e-17
194821.18087668,5.41445489098911e-17
195176.046415617,5.23902832610665e-17
195530.911954555,4.74753297875053e-17
195885.777493492,5.72878595693622e-17
196240.64303243,5.22677572531015e-17
196595.508571367,4.8691844780909e-17
196950.374110304,5.08960382823095e-17
197305.239649242,4.67555358159846e-17
197660.105188179,5.23002226137021e-17
198014.970727117,5.38667218522543e-17
198369.836266054,5.17132353601213e-17
198724.701804992,4.71981848523165e-17
199079.567343929,5.20000056919664e-17
199434.432882867,5.40984894517367e-17
199789.298421804,4.66241052426561e-17
200144.163960742,4.7872787977052e-17
200499.029499679,4.94557473259361e-17
200853.895038617,4.95495541795602e-17
201208.760577554,5.53956022901681e-17
201563.626116492,4.94213521665673e-17
201918.491655429,4.68915862802415e-17
202273.357194367,4.94451941898735e-17
202628.222733304,5.05745335161286e-17
202983.088272242,4.89661448248801e-17
203337.953811179,4.54792606110465e-17
203692.819350117,4.96799101247817e-17
204047.684889054,5.0867886282831e-17
204402.550427992,4.89490129820689e-17
204757.415966929,4.95361232680888e-17
205112.281505867,4.56201610837142e-17
205467.147044804,4.73313603389984e-17
205822.012583742,4.71221579458662e-17
206176.878122679,4.87001806403219e-17
206531.743661617,4.52606456911318e-17
206886.609200554,4.53927198618137e-17
207241.474739492,5.09337410238131e-17
207596.340278429,4.71084440983613e-17
207951.205817367,4.64196675748707e-17
208306.071356304,4.55599747452208e-17
208660.936895242,4.18700621895119e-17
209015.802434179,4.67404578846288e-17
209370.667973117,4.72799800637805e-17
209725.533512054,4.40261760763776e-17
210080.399050991,4.34357668196604e-17
210435.264589929,4.74610799787243e-17
210790.130128866,4.7249175874805e-17
211144.995667804,4.24551346001575e-17
211499.861206741,4.21984199757355e-17
211854.726745679,4.22508383073093e-17
212209.592284616,4.32434869612693e-17
212564.457823554,4.6152575551918e-17
212919.323362491,4.21746680259665e-17
213274.188901429,4.29859165924945e-17
213629.054440366,4.4558042304087e-17
213983.919979304,4.38803362704801e-17
214338.785518241,4.2052960285724e-17
214693.651057179,3.86147748571473e-17
215048.516596116,4.19358296934238e-17
215403.382135054,4.31970573574913e-17
215758.247673991,4.29428371426688e-17
216113.113212929,4.41235681130555e-17
216467.978751866,3.98525639344627e-17
216822.844290804,4.07753431849068e-17
217177.709829741,4.21837630347759e-17
217532.575368679,4.14350287579837e-17
217887.440907616,3.86022133422583e-17
218242.306446554,3.9989905425772e-17
218597.171985491,4.37328924055798e-17
218952.037524429,4.11739196893591e-17
219306.903063366,4.2262279773466e-17
219661.768602304,4.02808927961629e-17
220016.634141241,3.81844656029052e-17
220371.499680179,4.18522857719967e-17
220726.365219116,4.01858653140336e-17
221081.230758053,3.95873320024246e-17
221436.096296991,3.94114196833039e-17
221790.961835928,4.27100968093864e-17
222145.827374866,4.23809146954547e-17
222500.692913803,4.04821794826258e-17
222855.558452741,3.92651887783958e-17
223210.423991678,3.83585686201068e-17
223565.289530616,3.99625793126769e-17
223920.155069553,3.97562084690437e-17
224275.020608491,3.98623430567746e-17
224629.886147428,3.96897021564256e-17
224984.751686366,4.01503988173319e-17
225339.617225303,4.18656696633575e-17
225694.482764241,3.83589284274923e-17
226049.348303178,3.77653272813142e-17
226404.213842116,3.80952287654346e-17
226759.079381053,3.8342728519719e-17
227113.944919991,3.86467338201361e-17
227468.810458928,3.93645599202699e-17
227823.675997866,3.80089154492484e-17
228178.541536803,3.89583978504282e-17
228533.407075741,4.01723801899331e-17
228888.272614678,3.75976483977668e-17
229243.138153616,3.4627685446418e-17
229598.003692553,3.75811788096431e-17
229952.869231491,3.7923865885981e-17
230307.734770428,3.7600815600678e-17
230662.600309366,3.8398675772836e-17
231017.465848303,3.65176221624341e-17
231372.331387241,3.70462168189517e-17
231727.196926178,3.78944590874966e-17
232082.062465116,3.52983508874616e-17
232436.928004053,3.4699483653329e-17
232791.793542991,3.46716612862014e-17
233146.659081928,3.72488403239736e-17
233501.524620866,3.67925542663166e-17
233856.390159803,3.67551370690631e-17
234211.25569874,3.54395478030001e-17
234566.121237678,3.54097436218574e-17
234920.986776615,3.45710270391676e-17
235275.852315553,3.3736504781512e-17
235630.71785449,3.46803956244824e-17
235985.583393428,3.3694469688366e-17
236340.448932365,3.58693881454156e-17
236695.314471303,3.78285871836219e-17
237050.18001024,3.41278473343509e-17
237405.045549178,3.42981655536266e-17
237759.911088115,3.36126481419618e-17
238114.776627053,3.30484228284161e-17
238469.64216599,3.41526952551612e-17
238824.507704928,3.42756955851631e-17
239179.373243865,3.37767054081158e-17
239534.238782803,3.56482853075213e-17
239889.10432174,3.54130179038545e-17
240243.969860678,3.38608562565918e-17
240598.835399615,3.27480789221639e-17
240953.700938553,3.36475122778013e-17
241308.56647749,3.24050063533341e-17
241663.432016428,3.38609170642092e-17
242018.297555365,3.43720776082644e-17
242373.163094303,3.35930170175199e-17
242728.02863324,3.50524140769064e-17
243082.894172178,3.37028495222461e-17
243437.759711115,3.29822473322871e-17
243792.625250053,3.28133601624504e-17
244147.49078899,3.08290529820695e-17
244502.356327928,3.42891776597814e-17
244857.221866865,3.35297144599836e-17
245212.087405803,3.40807836068884e-17
245566.95294474,3.35726262776845e-17
245921.818483678,3.26882703505083e-17
246276.684022615,3.36183393878696e-17
246631.549561552,3.20581345106814e-17
246986.41510049,3.2003040368156e-17
247341.280639427,3.12739303222404e-17
247696.146178365,3.36423578904976e-17
248051.011717302,3.48717905244672e-17
248405.87725624,3.14524090086872e-17
248760.742795177,3.41411814782208e-17
249115.608334115,3.20466874513506e-17
249470.473873052,3.24246413146082e-17
249825.33941199,3.24994132580549e-17
250180.204950927,2.95533349590103e-17
250535.070489865,3.27346895523511e-17
250889.936028802,3.31303689123748e-17
251244.80156774,3.28560705562629e-17
251599.667106677,3.26048699783164e-17
251954.532645615,3.11000864033793e-17
252309.398184552,3.1897252251131e-17
252664.26372349,3.08847909211501e-17
253019.129262427,3.1039765498003e-17
253373.994801365,3.01797997691851e-17
253728.860340302,3.08584410726982e-17
254083.72587924,3.26874418590931e-17
254438.591418177,3.11321181765397e-17
254793.456957115,3.19302152270171e-17
255148.322496052,2.98486475145412e-17
255503.18803499,2.93699920937231e-17
255858.053573927,3.12742932521152e-17
256212.919112865,2.91101013379393e-17
256567.784651802,3.03170668196905e-17
256922.65019074,3.08954846458524e-17
257277.515729677,3.07986064084062e-17
257632.381268615,3.201637011253e-17
257987.246807552,2.90856966711007e-17
258342.112346489,2.9089147834045e-17
258696.977885427,2.89934998848246e-17
259051.843424364,3.01874491965536e-17
259406.708963302,2.99111422518346e-17
259761.574502239,2.98814970138037e-17
260116.440041177,3.07652009957788e-17
260471.305580114,2.94176204980064e-17
260826.171119052,3.07790639053681e-17
261181.036657989,2.91588741679947e-17
261535.902196927,2.74183504571953e-17
261890.767735864,2.99104104819214e-17
262245.633274802,2.86158978795903e-17
262600.498813739,2.99936807065826e-17
262955.364352677,3.02008983352142e-17
263310.229891614,2.91537990379902e-17
263665.095430552,2.97705368368308e-17
264019.960969489,2.96404498317134e-17
264374.826508427,2.82349774559141e-17
264729.692047364,2.79261945568842e-17
265084.557586302,2.85435254748942e-17
265439.423125239,2.98149793958293e-17
265794.288664177,3.00025589445989e-17
266149.154203114,2.98268725452915e-17
266504.019742052,2.86409401592788e-17
266858.885280989,2.90048361050745e-17
267213.750819927,2.9199899216658e-17
267568.616358864,2.78760205211865e-17
267923.481897802,2.84373370383307e-17
268278.347436739,2.82882704504582e-17
268633.212975677,2.90783883567308e-17
268988.078514614,3.09543353708033e-17
269342.944053552,2.76586150066587e-17
269697.809592489,2.89118929993456e-17
270052.675131427,2.83108043067694e-17
270407.540670364,2.71897171722632e-17
270762.406209301,2.84831963082592e-17
271117.271748239,2.7540526519505e-17
271472.137287176,2.84349191024182e-17
271827.002826114,2.89547234171621e-17
272181.868365051,2.90762271160495e-17
272536.733903989,2.74562012881746e-17
272891.599442926,2.70225767042546e-17
273246.464981864,2.78547257015481e-17
273601.330520801,2.60346601209704e-17
273956.196059739,2.83234112163142e-17
274311.061598676,2.73635239968687e-17
274665.927137614,2.72705655581968e-17
275020.792676551,2.8412348273882e-17
275375.658215489,2.71621069968555e-17
275730.523754426,2.69494403288899e-17
276085.389293364,2.60439223810167e-17
276440.254832301,2.60690820448704e-17
276795.120371239,2.72843856609762e-17
277149.985910176,2.62104057781046e-17
277504.851449114,2.69817787648094e-17
277859.716988051,2.72332319971551e-17
278214.582526989,2.67543909398428e-17
278569.448065926,2.63721510929984e-17
278924.313604864,2.59122810747495e-17
279279.179143801,2.54976844667869e-17
279634.044682739,2.52527827554896e-17
279988.910221676,2.67503458315846e-17
280343.775760614,2.62350954973442e-17
280698.641299551,2.55399432711531e-17
281053.506838489,2.75324144240806e-17
281408.372377426,2.46910613901169e-17
281763.237916364,2.54400364232614e-17
282118.103455301,2.57747781089001e-17
282472.968994239,2.45014727285338e-17
282827.834533176,2.53918475966844e-17
283182.700072114,2.54614856496041e-17
283537.565611051,2.61935669175904e-17
283892.431149988,2.54392053488383e-17
284247.296688926,2.56957253066988e-17
284602.162227863,2.53487243399667e-17
284957.027766801,2.43073440604562e-17
285311.893305738,2.51387427853231e-17
285666.758844676,2.4362979547723e-17
286021.624383613,2.56377371550268e-17
286376.489922551,2.58255573980838e-17
286731.355461488,2.54225725551232e-17
287086.221000426,2.53378325841756e-17
287441.086539363,2.4831074600542e-17
287795.952078301,2.50914634025659e-17
288150.817617238,2.45717243167644e-17
288505.683156176,2.35677339654052e-17
288860.548695113,2.5215572735914e-17
289215.414234051,2.5787900618476e-17
289570.279772988,2.45952091384976e-17
289925.145311926,2.53867163043034e-17
290280.010850863,2.51813710276646e-17
290634.876389801,2.37037638954472e-17
290989.741928738,2.44742390618177e-17
291344.607467676,2.41979841405607e-17
291699.473006613,2.33437436864386e-17
292054.338545551,2.49361919686952e-17
292409.204084488,2.57834402917517e-17
292764.069623426,2.43549140800143e-17
293118.935162363,2.46442392080473e-17
293473.800701301,2.40479180082956e-17
293828.666240238,2.32532669221688e-17
294183.531779176,2.36573797036809e-17
294538.397318113,2.37665534718768e-17
294893.26285705,2.39674694388987e-17
295248.128395988,2.45764405238017e-17
295602.993934925,2.44555666804887e-17
295957.859473863,2.44234143319983e-17
296312.7250128,2.28440821766459e-17
296667.590551738,2.29851105797003e-17
297022.456090675,2.32402086870477e-17
297377.321629613,2.28175776493202e-17
297732.18716855,2.31182747651217e-17
298087.052707488,2.39983256726728e-17
298441.918246425,2.34452665935581e-17
298796.783785363,2.32170615575431e-17
299151.6493243,2.35990813859627e-17
299506.514863238,2.19958747963124e-17
299861.380402175,2.14800783382281e-17
300216.245941113,2.3138979845175e-17
300571.11148005,2.21942032618554e-17
300925.977018988,2.276836186758e-17
301280.842557925,2.33923553332909e-17
301635.708096863,2.29274246420031e-17
301990.5736358,2.18089898158833e-17
302345.439174738,2.2587255644348e-17
302700.304713675,2.17232311848006e-17
303055.170252613,2.13760707401881e-17
303410.03579155,2.23424758096934e-17
303764.901330488,2.22206399727357e-17
304119.766869425,2.24210284503647e-17
304474.632408363,2.26486355189757e-17
304829.4979473,2.22019909085345e-17
305184.363486238,2.1866866134635e-17
305539.229025175,2.10595379164742e-17
305894.094564113,2.19767386842866e-17
306248.96010305,2.13085082051038e-17
306603.825641988,2.14822395572768e-17
306958.691180925,2.26798199784948e-17
307313.556719863,2.24520980355292e-17
307668.4222588,2.14860081073881e-17
308023.287797737,2.20048939359485e-17
308378.153336675,2.13534753536879e-17
308733.018875612,2.0931234834182e-17
309087.88441455,2.10971804235851e-17
309442.749953487,2.23257642943855e-17
309797.615492425,2.1087326615615e-17
310152.481031362,2.23821972420581e-17
310507.3465703,2.27018918479125e-17
310862.212109237,2.04524132495546e-17
311217.077648175,2.16466134663919e-17
311571.943187112,2.12047203926233e-17
311926.80872605,2.0638494045555e-17
312281.674264987,2.1312641800702e-17
312636.539803925,2.13836724245249e-17
312991.405342862,2.23654856323609e-17
313346.2708818,2.11163325422418e-17
313701.136420737,2.24069602181947e-17
314056.001959675,2.04640380286703e-17
314410.867498612,2.0201534689662e-17
314765.73303755,2.10943186563263e-17
315120.598576487,2.08967199753219e-17
315475.464115425,2.11984494027846e-17
315830.329654362,2.11633265401764e-17
316185.1951933,2.17395285008907e-17
316540.060732237,2.13242846525838e-17
316894.926271175,2.00987087666701e-17
317249.791810112,2.09681314167444e-17
317604.65734905,1.96803403431467e-17
317959.522887987,2.03197481791983e-17
318314.388426925,2.11675986289946e-17
318669.253965862,2.05274785713958e-17
319024.1195048,2.06078057079117e-17
319378.985043737,2.15585823943516e-17
319733.850582675,1.99878732427464e-17
320088.716121612,1.97008420041186e-17
320443.58166055,1.96923640822276e-17
320798.447199487,2.03253635269532e-17
321153.312738424,1.92926343166643e-17
321508.178277362,2.11193793872593e-17
321863.043816299,2.09849670842402e-17
322217.909355237,1.96559795556252e-17
322572.774894174,2.0529102801391e-17
322927.640433112,1.97477140441244e-17
323282.505972049,1.90663847131924e-17
323637.371510987,1.97334204497659e-17
323992.237049924,1.94591203279635e-17
324347.102588862,2.04411351048188e-17
324701.968127799,1.97549921545005e-17
325056.833666737,2.0885930503585e-17
325411.699205674,1.94358813529999e-17
325766.564744612,1.89105092080473e-17
326121.430283549,1.9862938683614e-17
326476.295822487,1.9198380186917e-17
326831.161361424,1.866315450212e-17
327186.026900362,1.96997172469286e-17
327540.892439299,2.00341436864335e-17
327895.757978237,2.00490736087768e-17
328250.623517174,1.940339664624e-17
328605.489056112,1.99962053032229e-17
328960.354595049,1.81431509935131e-17
329315.220133987,1.90205353752775e-17
329670.085672924,1.99978830175852e-17
330024.951211862,1.84466765478848e-17
330379.816750799,1.97986755866734e-17
330734.682289737,2.02896943576947e-17
331089.547828674,1.92858557361114e-17
331444.413367611,1.97178681980891e-17
331799.278906549,1.87683676869591e-17
332154.144445486,1.89261808837692e-17
332509.009984424,1.82967841407204e-17
332863.875523361,2.00689140568753e-17
333218.741062299,1.96319668739999e-17
333573.606601236,1.86975900162452e-17
333928.472140174,2.00789172608646e-17
334283.337679111,1.94963144173625e-17
334638.203218049,1.88682438428918e-17
334993.068756986,1.85137978829447e-17
335347.934295924,1.8429791768129e-17
335702.799834861,1.91687724542401e-17
336057.665373799,1.89040858575064e-17
336412.530912736,2.03372062406684e-17
336767.396451674,1.85295360425119e-17
337122.261990611,1.8634555375864e-17
337477.127529549,1.97400901816084e-17
337831.993068486,1.81694703668142e-17
338186.858607424,1.81343797145473e-17
338541.724146361,1.86769250262272e-17
338896.589685299,1.87392836605272e-17
339251.455224236,1.87997052831066e-17
339606.320763174,1.90312211609337e-17
339961.186302111,1.92739568203989e-17
340316.051841049,1.73508217060146e-17
340670.917379986,1.90088322453247e-17
341025.782918924,1.84765613424702e-17
341380.648457861,1.71671797737599e-17
341735.513996799,1.8424359439696e-17
342090.379535736,1.85739350773595e-17
342445.245074674,1.84354118683378e-17
342800.110613611,1.8689946643216e-17
343154.976152549,1.80676004247797e-17
343509.841691486,1.75604346263586e-17
343864.707230424,1.73434697300036e-17
344219.572769361,1.83520907578559e-17
344574.438308298,1.76051356231563e-17
344929.303847236,1.74438602237577e-17
345284.169386173,1.83049866968535e-17
345639.034925111,1.85064228499888e-17
345993.900464048,1.75316047105264e-17
346348.766002986,1.74539380003611e-17
346703.631541923,1.72792502868181e-17
347058.497080861,1.71353520136503e-17
347413.362619798,1.74402090695865e-17
347768.228158736,1.8295438436275e-17
348123.093697673,1.68865229049182e-17
348477.959236611,1.77923270806676e-17
348832.824775548,1.87573261755007e-17
349187.690314486,1.6925685048385e-17
349542.555853423,1.69043539947969e-17
349897.421392361,1.71630040270274e-17
350252.286931298,1.6903648474267e-17
350607.152470236,1.75618801873523e-17
350962.018009173,1.79536688887304e-17
351316.883548111,1.76524156284773e-17
351671.749087048,1.68591583911812e-17
352026.614625986,1.81841274230624e-17
352381.480164923,1.71221434696555e-17
352736.345703861,1.63506754094955e-17
353091.211242798,1.70627372588732e-17
353446.076781736,1.72237471903245e-17
353800.942320673,1.74406610170441e-17
354155.807859611,1.75799354492884e-17
354510.673398548,1.74054555817764e-17
354865.538937486,1.71263298789269e-17
355220.404476423,1.67731000795599e-17
355575.270015361,1.73275629446701e-17
355930.135554298,1.65195798730471e-17
356285.001093236,1.62937915086567e-17
356639.866632173,1.78067257955705e-17
356994.73217111,1.7461738377969e-17
357349.597710048,1.68505368609983e-17
357704.463248985,1.74864899163642e-17
358059.328787923,1.65899734583575e-17
358414.19432686,1.63606436631209e-17
358769.059865798,1.68255436625888e-17
359123.925404735,1.72323620443933e-17
359478.790943673,1.59490351534442e-17
359833.65648261,1.73080048293208e-17
360188.522021548,1.76633582602121e-17
360543.387560485,1.63604209749939e-17
360898.253099423,1.68427940998974e-17
361253.11863836,1.62274494840176e-17
361607.984177298,1.61109006661124e-17
361962.849716235,1.65497408883172e-17
362317.715255173,1.63920358234417e-17
362672.58079411,1.63485781081738e-17
363027.446333048,1.62999246637189e-17
363382.311871985,1.74895676260479e-17
363737.177410923,1.62732387596794e-17
364092.04294986,1.55943506071981e-17
364446.908488798,1.57328902346507e-17
364801.774027735,1.62112705190726e-17
365156.639566673,1.57933051038619e-17
365511.50510561,1.61300978393452e-17
365866.370644548,1.65090512593099e-17
366221.236183485,1.59041093065893e-17
366576.101722423,1.62443984884584e-17
366930.96726136,1.65787619494444e-17
367285.832800298,1.49776626313527e-17
367640.698339235,1.51778479981611e-17
367995.563878173,1.60906456051853e-17
368350.42941711,1.58129690349815e-17
368705.294956048,1.56789603720098e-17
369060.160494985,1.63713258594483e-17
369415.026033922,1.56155526024707e-17
369769.89157286,1.5578529019315e-17
370124.757111797,1.59836463436859e-17
370479.622650735,1.4936382275349e-17
370834.488189672,1.44719539121183e-17
371189.35372861,1.62235875433327e-17
371544.219267547,1.58698558921732e-17
371899.084806485,1.57051391659477e-17
372253.950345422,1.55389274662103e-17
372608.81588436,1.54478749148169e-17
372963.681423297,1.53237632433635e-17
373318.546962235,1.50867184859885e-17
373673.412501172,1.51626352125267e-17
374028.27804011,1.4956122952833e-17
374383.143579047,1.53998594402725e-17
374738.009117985,1.6428845416011e-17
375092.874656922,1.5493133588639e-17
375447.74019586,1.49845802550771e-17
375802.605734797,1.52552248945468e-17
376157.471273735,1.53974922390529e-17
376512.336812672,1.45069807438429e-17
376867.20235161,1.53444990776771e-17
377222.067890547,1.54469388917361e-17
377576.933429485,1.49871912202721e-17
377931.798968422,1.62400127126106e-17
378286.66450736,1.58957927118859e-17
378641.530046297,1.41968286825533e-17
378996.395585235,1.50369095810979e-17
379351.261124172,1.51204108669754e-17
379706.12666311,1.50172029196572e-17
380060.992202047,1.50782540609418e-17
380415.857740985,1.54221447591808e-17
380770.723279922,1.50411678734746e-17
381125.58881886,1.53828058630979e-17
381480.454357797,1.55905239285738e-17
381835.319896735,1.42924054427184e-17
382190.185435672,1.41337341415233e-17
382545.050974609,1.51954289557352e-17
382899.916513547,1.50570238286719e-17
383254.782052484,1.48836793015649e-17
383609.647591422,1.45773531393687e-17
383964.513130359,1.53553165376495e-17
384319.378669297,1.47982280379446e-17
384674.244208234,1.47141956939949e-17
385029.109747172,1.45438525069849e-17
385383.975286109,1.36562609120368e-17
385738.840825047,1.45502475482699e-17
386093.706363984,1.57066546810886e-17
386448.571902922,1.44369493997029e-17
386803.437441859,1.45404662704946e-17
387158.302980797,1.48325899464543e-17
387513.168519734,1.45706378363974e-17
387868.034058672,1.40613226703613e-17
388222.899597609,1.43449015749991e-17
388577.765136547,1.39238239478787e-17
388932.630675484,1.39227913548483e-17
389287.496214422,1.57112330045723e-17
389642.361753359,1.46508299850624e-17
389997.227292297,1.3698565960548e-17
390352.092831234,1.46245107837687e-17
390706.958370172,1.38922551289899e-17
391061.823909109,1.42378947789942e-17
391416.689448047,1.35992862456041e-17
391771.554986984,1.40871636721146e-17
392126.420525922,1.44263987523079e-17
392481.286064859,1.45292858329741e-17
392836.151603797,1.49909079002474e-17
393191.017142734,1.35115033440972e-17
393545.882681671,1.35520781697867e-17
393900.748220609,1.43754055301625e-17
394255.613759547,1.40634218737922e-17
394610.479298484,1.38232024906884e-17
394965.344837421,1.40934072449666e-17
395320.210376359,1.46271573612883e-17
395675.075915296,1.41066131563409e-17
396029.941454234,1.45179915978358e-17
396384.806993171,1.42256196733941e-17
396739.672532109,1.28850250802009e-17
397094.538071046,1.42623638315817e-17
397449.403609984,1.45348271092148e-17
397804.269148921,1.34880662490445e-17
398159.134687859,1.44394918758997e-17
398514.000226796,1.43724411619018e-17
398868.865765734,1.4260584038999e-17
399223.731304671,1.40776612609098e-17
399578.596843609,1.3629964400732e-17
399933.462382546,1.3332372690608e-17
400288.327921484,1.35593983026435e-17
400643.193460421,1.48590764007654e-17
400998.058999359,1.39464593836458e-17
401352.924538296,1.39212819910685e-17
401707.790077234,1.4312214225323e-17
402062.655616171,1.39099495021704e-17
402417.521155109,1.38855000933486e-17
402772.386694046,1.3145626430577e-17
403127.252232984,1.37693039926117e-17
403482.117771921,1.36590416457947e-17
403836.983310859,1.40471637650762e-17
404191.848849796,1.47409961380698e-17
404546.714388734,1.33499283895876e-17
404901.579927671,1.36326556499774e-17
405256.445466609,1.41698335838241e-17
405611.311005546,1.32569240160441e-17
405966.176544484,1.3269344411119e-17
406321.042083421,1.35367661351441e-17
406675.907622358,1.36472471300035e-17
407030.773161296,1.38544948715748e-17
407385.638700234,1.4238560778694e-17
407740.504239171,1.34841848521157e-17
408095.369778108,1.26749043247086e-17
408450.235317046,1.39003150920619e-17
408805.100855983,1.34474430845712e-17
409159.966394921,1.27362732579999e-17
409514.831933858,1.36621375203691e-17
409869.697472796,1.33957420941161e-17
410224.563011733,1.38410898678898e-17
410579.428550671,1.34946366480775e-17
410934.294089608,1.30837039013271e-17
411289.159628546,1.2962287397474e-17
411644.025167483,1.273805469426e-17
411998.890706421,1.36147606956654e-17
412353.756245358,1.29847159315374e-17
412708.621784296,1.29797213601172e-17
413063.487323233,1.37283181509745e-17
413418.352862171,1.33193969767901e-17
413773.218401108,1.31620406407799e-17
414128.083940046,1.26262251768915e-17
414482.949478983,1.29317444011905e-17
414837.815017921,1.2582248820304e-17
415192.680556858,1.33373076958667e-17
415547.546095796,1.37742756484773e-17
415902.411634733,1.22943571243418e-17
416257.277173671,1.34449870846204e-17
416612.142712608,1.35621577409881e-17
416967.008251546,1.25618888909965e-17
417321.873790483,1.2978085737872e-17
417676.739329421,1.25640372188269e-17
418031.604868358,1.2871596264964e-17
418386.470407296,1.32114718689691e-17
418741.335946233,1.34241105923906e-17
419096.20148517,1.27883114253473e-17
419451.067024108,1.27447080862576e-17
419805.932563045,1.3509094312835e-17
420160.798101983,1.27171946123528e-17
420515.66364092,1.24687226669981e-17
420870.529179858,1.26632326675598e-17
421225.394718795,1.29099333234435e-17
421580.260257733,1.34162021962644e-17
421935.12579667,1.29480179234501e-17
422289.991335608,1.31641997750278e-17
422644.856874545,1.25690394750098e-17
422999.722413483,1.26563315296248e-17
423354.58795242,1.33404579897608e-17
423709.453491358,1.22365724741709e-17
424064.319030295,1.24753512260768e-17
424419.184569233,1.33993267486873e-17
424774.05010817,1.30160393911591e-17
425128.915647108,1.30767086782002e-17
425483.781186045,1.27615915476131e-17
425838.646724983,1.24810263364597e-17
426193.51226392,1.22212044578641e-17
426548.377802858,1.29991194425919e-17
426903.243341795,1.25295704722006e-17
427258.108880733,1.20043222155119e-17
427612.97441967,1.32490993307657e-17
427967.839958608,1.30615151963658e-17
428322.705497545,1.25399939534009e-17
428677.571036483,1.23757737484235e-17
429032.43657542,1.19122281069182e-17
429387.302114358,1.23078115315594e-17
429742.167653295,1.25123943279306e-17
430097.033192233,1.26169968810494e-17
430451.89873117,1.21496366158509e-17
430806.764270107,1.24754769076062e-17
431161.629809045,1.29118554743119e-17
431516.495347983,1.2482998347611e-17
431871.36088692,1.17555546223774e-17
432226.226425857,1.18830893587895e-17
432581.091964795,1.22192769159172e-17
432935.957503732,1.22807800499461e-17
433290.82304267,1.24711616361485e-17
433645.688581607,1.24221782118961e-17
434000.554120545,1.18127362084575e-17
434355.419659482,1.23960108705856e-17
434710.28519842,1.25181674594903e-17
435065.150737357,1.1311214107007e-17
435420.016276295,1.16096620972306e-17
435774.881815232,1.2290574735638e-17
436129.74735417,1.21512523685521e-17
436484.612893107,1.25193105886741e-17
436839.478432045,1.19335285009842e-17
437194.343970982,1.17118289945101e-17
437549.20950992,1.19456329998416e-17
437904.075048857,1.21748382469846e-17
438258.940587795,1.15846213374655e-17
438613.806126732,1.13526651467502e-17
438968.67166567,1.23421592504822e-17
439323.537204607,1.22424710863149e-17
439678.402743545,1.2111653731692e-17
440033.268282482,1.19209217892648e-17
440388.13382142,1.16179930406e-17
440742.999360357,1.19226163601746e-17
441097.864899295,1.16858950381266e-17
441452.730438232,1.19265333294647e-17
441807.59597717,1.14200948145353e-17
442162.461516107,1.17645347643583e-17
442517.327055045,1.27285481140965e-17
442872.192593982,1.20130223657877e-17
443227.05813292,1.14441277643967e-17
443581.923671857,1.16538264014557e-17
443936.789210794,1.16775873441237e-17
444291.654749732,1.17202556209291e-17
444646.520288669,1.18260603862841e-17
445001.385827607,1.15636076649761e-17
445356.251366544,1.15270177046569e-17
445711.116905482,1.26186557625664e-17
446065.982444419,1.19873481354188e-17
446420.847983357,1.10926129929578e-17
446775.713522294,1.15266629559244e-17
447130.579061232,1.15179199444057e-17
447485.444600169,1.16818507401188e-17
447840.310139107,1.18014264467387e-17
448195.175678044,1.14971596610098e-17
448550.041216982,1.18019864335216e-17
448904.906755919,1.18407178029611e-17
449259.772294857,1.17519270456655e-17
449614.637833794,1.1059009044801e-17
449969.503372732,1.09925070707387e-17
450324.368911669,1.16039525660461e-17
450679.234450607,1.17962381600073e-17
451034.099989544,1.15834145230095e-17
451388.965528482,1.13938671808911e-17
451743.831067419,1.15668804783857e-17
452098.696606357,1.13375552103704e-17
452453.562145294,1.14026313153443e-17
452808.427684232,1.13163235376576e-17
453163.293223169,1.04929747801944e-17
453518.158762107,1.15371399834691e-17
453873.024301044,1.18359683348532e-17
454227.889839982,1.13344745626261e-17
454582.755378919,1.13061134204269e-17
454937.620917857,1.11689869160603e-17
455292.486456794,1.11573632954523e-17
455647.351995731,1.10294631819338e-17
456002.217534669,1.10701500193342e-17
456357.083073607,1.06685120244467e-17
456711.948612544,1.11398301162876e-17
457066.814151481,1.1943587692702e-17
457421.679690419,1.11859618963953e-17
457776.545229356,1.099244261233e-17
458131.410768294,1.08588194020055e-17
458486.276307231,1.0907591448473e-17
458841.141846169,1.11077476713213e-17
459196.007385106,1.0830958064812e-17
459550.872924044,1.10743635600663e-17
459905.738462981,1.11400419351035e-17
460260.604001919,1.14198352249902e-17
460615.469540856,1.14960418907761e-17
460970.335079794,1.07093134184108e-17
461325.200618731,1.06828780289037e-17
461680.066157669,1.10186999942092e-17
462034.931696606,1.10795549949814e-17
462389.797235544,1.10278980528547e-17
462744.662774481,1.1047622222024e-17
463099.528313419,1.1260546614987e-17
463454.393852356,1.1156112533032e-17
463809.259391294,1.13271652284213e-17
464164.124930231,1.07773556332182e-17
464518.990469169,1.02012923268565e-17
464873.856008106,1.12879294060661e-17
465228.721547044,1.11275131879556e-17
465583.587085981,1.09559027896503e-17
465938.452624919,1.1187603690451e-17
466293.318163856,1.0933859173953e-17
466648.183702794,1.12886032500466e-17
467003.049241731,1.09165173186795e-17
467357.914780669,1.06826366781706e-17
467712.780319606,1.05171927020514e-17
468067.645858543,1.0858266757493e-17
468422.511397481,1.14799690873554e-17
468777.376936418,1.09584062761724e-17
469132.242475356,1.10782153703632e-17
469487.108014293,1.08321740740224e-17
469841.973553231,1.09560016679756e-17
470196.839092168,1.08508062263194e-17
470551.704631106,1.03816893939111e-17
470906.570170043,1.08038271477101e-17
471261.435708981,1.07367357854311e-17
471616.301247918,1.1155745807644e-17
471971.166786856,1.13345804802942e-17
472326.032325793,1.02918909802572e-17
472680.897864731,1.06734286057862e-17
473035.763403668,1.08167603869591e-17
473390.628942606,1.05266335228866e-17
473745.494481543,1.05752502761618e-17
474100.360020481,1.04951766924455e-17
474455.225559418,1.07390843837417e-17
474810.091098356,1.09356109353331e-17
475164.956637293,1.0926760177678e-17
475519.822176231,1.04539834362652e-17
475874.687715168,1.01690316154087e-17
476229.553254106,1.07995737816303e-17
476584.418793043,1.02586311633929e-17
476939.284331981,1.05640420516017e-17
477294.149870918,1.04987219222621e-17
477649.015409856,1.04833204288222e-17
478003.880948793,1.10844714892306e-17
478358.746487731,1.04320403730499e-17
478713.612026668,1.04214817462497e-17
479068.477565606,1.00876501589171e-17
479423.343104543,1.0091009262283e-17
479778.20864348,1.08335019523491e-17
480133.074182418,1.02810283645189e-17
480487.939721356,1.04925877477893e-17
480842.805260293,1.04675651285788e-17
481197.67079923,1.06395008492104e-17
481552.536338168,1.05154620218233e-17
481907.401877105,1.00421109222658e-17
482262.267416043,1.01210115607088e-17
482617.13295498,1.01100791257936e-17
482971.998493918,1.06266061579581e-17
483326.864032855,1.07066559342184e-17
483681.729571793,1.00426666359907e-17
484036.59511073,1.06489253863794e-17
484391.460649668,1.04550704637184e-17
484746.326188605,1.01993543474068e-17
485101.191727543,1.01569055669257e-17
485456.05726648,9.94498150560153e-18
485810.922805418,1.04711973919903e-17
486165.788344355,1.06334425679449e-17
486520.653883293,1.05135668465875e-17
486875.51942223,1.03564570530891e-17
487230.384961168,1.0124766820953e-17
487585.250500105,1.05034947843835e-17
487940.116039043,1.01203631409004e-17
488294.98157798,1.01980236681605e-17
488649.847116918,1.00285488690695e-17
489004.712655855,1.03331038320777e-17
489359.578194793,1.08146819753794e-17
489714.44373373,1.03725493500425e-17
490069.309272668,1.02836882803437e-17
490424.174811605,9.98463995914052e-18
490779.040350543,1.00049884425754e-17
491133.90588948,1.0532140376479e-17
491488.771428418,9.83395146872835e-18
491843.636967355,1.01122410341635e-17
492198.502506292,1.03741947908532e-17
492553.36804523,1.05407029956831e-17
492908.233584167,1.03894472160111e-17
493263.099123105,9.86213955931691e-18
493617.964662043,9.80371763235738e-18
493972.83020098,9.94703029205586e-18
494327.695739917,1.03173760999651e-17
494682.561278855,1.00954136108103e-17
495037.426817792,9.8097397823887e-18
495392.29235673,1.03645157392926e-17
495747.157895667,1.00972666815439e-17
496102.023434605,1.02546700743939e-17
496456.888973542,9.76111009334497e-18
496811.75451248,9.56734795434308e-18
497166.620051417,1.00147835579838e-17
497521.485590355,9.9777450640101e-18
497876.351129292,1.0062946634135e-17
498231.21666823,9.93544088502544e-18
498586.082207167,9.80019539275825e-18
498940.947746105,1.01655367379634e-17
499295.813285042,9.88862946838596e-18
499650.67882398,9.59423608170017e-18
500005.544362917,9.43754505167509e-18
500360.409901855,9.80953952008821e-18
500715.275440792,1.00138346112212e-17
501070.14097973,9.85858973015124e-18
501425.006518667,9.80410945989791e-18
501779.872057605,9.5924722156491e-18
502134.737596542,9.89461305063314e-18
502489.60313548,9.90616014767035e-18
502844.468674417,9.18563540883923e-18
503199.334213355,9.57863839049919e-18
503554.199752292,9.57519188961331e-18
503909.065291229,9.99553281049429e-18
504263.930830167,1.00261542625845e-17
504618.796369105,9.54693073433793e-18
504973.661908042,9.66904808629733e-18
505328.527446979,9.60129231279648e-18
505683.392985917,9.67016460148108e-18
506038.258524854,9.38258620993378e-18
506393.124063792,9.50597110929083e-18
506747.98960273,9.81680936422322e-18
507102.855141667,9.85293025329868e-18
507457.720680604,1.00012995146135e-17
507812.586219542,9.42882607293008e-18
508167.451758479,9.4746064396676e-18
508522.317297417,9.53430571886976e-18
508877.182836354,9.50857548133905e-18
509232.048375292,9.61098803662267e-18
509586.913914229,9.515663615347e-18
509941.779453167,9.58807000291845e-18
510296.644992104,9.93037630247557e-18
510651.510531042,9.70998455603542e-18
511006.376069979,9.35250971437465e-18
511361.241608917,9.32786995442985e-18
511716.107147854,9.39091759084695e-18
512070.972686792,9.55267403848115e-18
512425.838225729,9.51572168817667e-18
512780.703764667,9.47869732069111e-18
513135.569303604,9.6105412979708e-18
513490.434842542,9.74940049412877e-18
513845.300381479,9.52753542361238e-18
514200.165920417,9.16717562730592e-18
514555.031459354,9.27437011582914e-18
514909.896998292,9.18536957478957e-18
515264.762537229,9.64025735047954e-18
515619.628076167,9.56302236480169e-18
515974.493615104,9.28850837006556e-18
516329.359154042,9.52175010887667e-18
516684.224692979,9.45460283015951e-18
517039.090231916,9.35795033896666e-18
517393.955770854,9.14994627910062e-18
517748.821309792,8.99392840156899e-18
518103.686848729,9.17047581412262e-18
518458.552387666,9.56509064550988e-18
518813.417926604,9.45617174208178e-18
519168.283465541,9.13689590559225e-18
519523.149004479,9.27869378526545e-18
519878.014543416,9.20092522811571e-18
520232.880082354,9.133074108448e-18
520587.745621291,9.00591977090839e-18
520942.611160229,8.8952989322042e-18
521297.476699166,9.20923695426931e-18
521652.342238104,9.43903922077401e-18
522007.207777041,9.21547567398522e-18
522362.073315979,9.12261987283478e-18
522716.938854916,8.98461303264803e-18
523071.804393854,9.02690636623288e-18
523426.669932791,9.11517947658549e-18
523781.535471729,8.87047780355387e-18
524136.401010666,8.99774696079059e-18
524491.266549604,9.24164810195235e-18
524846.132088541,9.28612202722039e-18
525200.997627479,9.18858149336515e-18
525555.863166416,9.08158742090583e-18
525910.728705354,8.77981500055198e-18
526265.594244291,8.87072348101898e-18
526620.459783229,9.14683162200929e-18
526975.325322166,8.83533610087666e-18
527330.190861104,9.08189523951715e-18
527685.056400041,9.27503682066137e-18
528039.921938978,9.14490072343794e-18
528394.787477916,9.12813158014381e-18
528749.653016854,8.81542059985966e-18
529104.518555791,8.73879096979479e-18
529459.384094729,8.91969572197661e-18
529814.249633666,9.1305040530805e-18
530169.115172604,9.00892620269578e-18
530523.980711541,8.98139707508923e-18
530878.846250478,9.25221276105833e-18
531233.711789416,9.06107135696238e-18
531588.577328353,9.09252935662615e-18
531943.442867291,8.76597198003718e-18
532298.308406228,8.75035214930402e-18
532653.173945166,9.04587686711569e-18
533008.039484103,8.9226886173442e-18
533362.905023041,9.24032681309987e-18
533717.770561978,9.05134773148754e-18
534072.636100916,8.92260488896178e-18
534427.501639853,9.20051689683443e-18
534782.367178791,8.81694391030865e-18
535137.232717728,8.7337939890244e-18
535492.098256666,8.72740813868242e-18
535846.963795603,9.02783362210638e-18
536201.829334541,9.022648036182e-18
536556.694873478,9.13697269198788e-18
536911.560412416,9.04498804339578e-18
537266.425951353,8.56282355841733e-18
537621.291490291,9.02329226725573e-18
537976.157029228,8.89417199211886e-18
538331.022568166,8.47913090373019e-18
538685.888107103,8.82632671826546e-18
539040.753646041,8.80465375351883e-18
539395.619184978,9.13414903442335e-18
539750.484723916,9.02646461535025e-18
540105.350262853,8.66981038192608e-18
540460.215801791,8.64107884292558e-18
540815.081340728,8.62944490376426e-18
541169.946879665,8.72336821139527e-18
541524.812418603,8.64050308162468e-18
541879.67795754,8.59791432941814e-18
542234.543496478,8.93253635342323e-18
542589.409035416,8.89705691968262e-18
542944.274574353,8.83940315388501e-18
543299.140113291,8.50146618730473e-18
543654.005652228,8.57288404610956e-18
544008.871191165,8.51564042641117e-18
544363.736730103,8.49261536275203e-18
544718.60226904,8.94702003988607e-18
545073.467807978,8.463394242862e-18
545428.333346915,8.72570347677486e-18
545783.198885853,9.00865409106765e-18
546138.06442479,8.43966843821117e-18
546492.929963728,8.57771696882759e-18
546847.795502665,8.41321285122532e-18
547202.661041603,8.47165208474317e-18
547557.52658054,8.63598326223158e-18
547912.392119478,8.73625314477682e-18
548267.257658415,8.68072446778233e-18
548622.123197353,8.54221197687821e-18
548976.98873629,8.78573060025378e-18
549331.854275228,8.49053912281143e-18
549686.719814165,8.29879234059181e-18
550041.585353103,8.51863748159196e-18
550396.45089204,8.57753326856501e-18
550751.316430978,8.75579660502219e-18
551106.181969915,8.6747945667501e-18
551461.047508853,8.57589695603897e-18
551815.91304779,8.6694706580581e-18
552170.778586728,8.43705672638533e-18
552525.644125665,8.662240633265e-18
552880.509664603,8.44509887208217e-18
553235.37520354,8.26217996898234e-18
553590.240742478,8.85429725889844e-18
553945.106281415,8.68089952410008e-18
554299.971820352,8.68546621484674e-18
554654.83735929,8.63845966300889e-18
555009.702898227,8.47735418036771e-18
555364.568437165,8.45513951824973e-18
555719.433976102,8.42424069887821e-18
556074.29951504,8.65607614549265e-18
556429.165053977,8.19747945082898e-18
556784.030592915,8.74774024379373e-18
557138.896131852,8.81208739001762e-18
557493.76167079,8.39968648055475e-18
557848.627209727,8.6481813798677e-18
558203.492748665,8.30861812054755e-18
558558.358287602,8.38812557729365e-18
558913.22382654,8.46276006835885e-18
559268.089365477,8.3944635475086e-18
559622.954904415,8.52506649308961e-18
559977.820443352,8.50110655737928e-18
560332.68598229,8.7131755817278e-18
560687.551521227,8.47715009833776e-18
561042.417060165,8.30699008882843e-18
561397.282599102,8.32458957862041e-18
561752.14813804,8.31919898562597e-18
562107.013676977,8.32754288592323e-18
562461.879215915,8.40735576114454e-18
562816.744754852,8.58247163636268e-18
563171.61029379,8.46412960422999e-18
563526.475832727,8.25337470243357e-18
563881.341371665,8.55671186236903e-18
564236.206910602,7.9838980754746e-18
564591.07244954,8.05834743854884e-18
564945.937988477,8.47412906942873e-18
565300.803527415,8.14967978730552e-18
565655.669066352,8.39919584798155e-18
566010.534605289,8.45777052946127e-18
566365.400144227,8.2387146183145e-18
566720.265683164,8.22939977704227e-18
567075.131222102,8.15797451418213e-18
567429.996761039,8.14339940647336e-18
567784.862299977,7.94709780232177e-18
568139.727838914,8.37752603320834e-18
568494.593377852,8.2852503823012e-18
568849.458916789,8.2761809278591e-18
569204.324455727,8.39029062023297e-18
569559.189994664,8.2080177991068e-18
569914.055533602,8.12851632897306e-18
570268.921072539,8.01349024110674e-18
570623.786611477,8.10567052965639e-18
570978.652150414,8.21684082486553e-18
571333.517689352,8.05010432172146e-18
571688.383228289,8.45980230579488e-18
572043.248767227,8.25158380519569e-18
572398.114306164,8.04998736772497e-18
572752.979845102,8.2566586349441e-18
573107.845384039,8.07018562512939e-18
573462.710922977,7.95118338271828e-18
573817.576461914,8.17643940793376e-18
574172.442000852,8.16114314931822e-18
574527.307539789,8.12432457283617e-18
574882.173078727,8.31793376512478e-18
575237.038617664,8.38794440345857e-18
575591.904156602,7.82998312203155e-18
575946.769695539,8.15986521683777e-18
576301.635234477,8.1701457737349e-18
576656.500773414,7.91828776173255e-18
577011.366312352,8.13967944563877e-18
577366.231851289,8.19875933572965e-18
577721.097390227,8.19506110164805e-18
578075.962929164,8.23029633803757e-18
578430.828468101,8.08382594650191e-18
578785.694007039,8.03781978118801e-18
579140.559545976,7.84631167067963e-18
579495.425084914,8.11590677428376e-18
579850.290623851,8.07659638709603e-18
580205.156162789,7.93625359005471e-18
580560.021701726,8.17559787735574e-18
580914.887240664,8.22069217815564e-18
581269.752779601,8.02110143590878e-18
581624.618318539,7.98086069187506e-18
581979.483857476,7.9962293936978e-18
582334.349396414,7.82241454536565e-18
582689.214935351,7.75436969996926e-18
583044.080474289,8.26786386290562e-18
583398.946013226,7.88146417574759e-18
583753.811552164,8.02542791510415e-18
584108.677091101,8.1768260042667e-18
584463.542630039,7.8198599556429e-18
584818.408168976,7.73491102841107e-18
585173.273707914,7.88448658423776e-18
585528.139246851,7.77007618070186e-18
585883.004785789,7.74305220241953e-18
586237.870324726,8.10331983009428e-18
586592.735863664,7.96066512132999e-18
586947.601402601,7.70646258318439e-18
587302.466941539,8.00553514669729e-18
587657.332480476,7.7442968616763e-18
588012.198019414,7.66927079533807e-18
588367.063558351,7.68603522350599e-18
588721.929097289,7.86043709449483e-18
589076.794636226,7.80319348610371e-18
589431.660175164,7.89276641803262e-18
589786.525714101,7.94095831146481e-18
590141.391253039,7.84691659815283e-18
590496.256791976,7.55653803932654e-18
590851.122330914,7.78701412431323e-18
591205.987869851,7.73208374034508e-18
591560.853408788,7.58139198881318e-18
591915.718947726,7.88081552886459e-18
592270.584486663,7.92497469283585e-18
592625.450025601,7.72020664944209e-18
592980.315564538,7.91579951426461e-18
593335.181103476,7.76580437785945e-18
593690.046642413,7.4281731524122e-18
594044.912181351,7.69484133930893e-18
594399.777720288,7.9128075960592e-18
594754.643259226,7.47237982529121e-18
595109.508798163,7.90810335477427e-18
595464.374337101,7.94097234176945e-18
595819.239876038,7.77371568703004e-18
596174.105414976,7.72210646205425e-18
596528.970953913,7.75447148583008e-18
596883.836492851,7.5390280020437e-18
597238.702031788,7.637580206062e-18
597593.567570726,7.8709938385717e-18
597948.433109663,7.77768787569778e-18
598303.298648601,7.80999909737851e-18
598658.164187538,7.91376771378795e-18
599013.029726476,7.80892974479431e-18
599367.895265413,7.58773484130133e-18
599722.760804351,7.57045574669486e-18
600077.626343288,7.81575433044367e-18
600432.491882226,7.52324719185342e-18
600787.357421163,7.8042727307638e-18
601142.222960101,7.9546017419501e-18
601497.088499038,7.65599181433256e-18
601851.954037976,7.65600991554339e-18
602206.819576913,7.8423566608436e-18
602561.685115851,7.45103168678346e-18
602916.550654788,7.49022965754496e-18
603271.416193726,7.75112258988977e-18
603626.281732663,7.68593874536065e-18
603981.147271601,7.62132132580141e-18
604336.012810538,7.8981649378496e-18
604690.878349475,7.71047000514602e-18
605045.743888413,7.45238176027357e-18
605400.60942735,7.66858774461194e-18
605755.474966288,7.52058343631854e-18
606110.340505225,7.38298954976711e-18
606465.206044163,7.79473123994459e-18
606820.0715831,7.68037772315656e-18
607174.937122038,7.62743398056789e-18
607529.802660975,7.57228857312874e-18
607884.668199913,7.69773954393185e-18
608239.53373885,7.43647011180409e-18
608594.399277788,7.3808082506154e-18
608949.264816725,7.53936381661115e-18
609304.130355663,7.42451010391481e-18
609658.9958946,7.52428709060744e-18
610013.861433538,7.72220232704937e-18
610368.726972475,7.53231357395304e-18
610723.592511413,7.45494962015784e-18
611078.45805035,7.46348823744559e-18
611433.323589288,7.56661133753747e-18
611788.189128225,7.1678316165276e-18
612143.054667163,7.48173974430186e-18
612497.9202061,7.64887796905549e-18
612852.785745038,7.36298900028914e-18
613207.651283975,7.70303121153771e-18
613562.516822912,7.6713365760385e-18
613917.38236185,7.16126558265342e-18
614272.247900788,7.45531623125688e-18
614627.113439725,7.50246647905543e-18
614981.978978663,7.42018053476583e-18
615336.8445176,7.33877497231362e-18
615691.710056538,7.66056786539099e-18
616046.575595475,7.50566356098498e-18
616401.441134413,7.54897107877336e-18
616756.30667335,7.59548239209479e-18
617111.172212288,7.24144852897119e-18
617466.037751225,7.30459067044855e-18
617820.903290162,7.57742255852959e-18
618175.7688291,7.45981256257815e-18
618530.634368037,7.49639057678317e-18
618885.499906975,7.42330110969983e-18
619240.365445912,7.81891727581413e-18
619595.23098485,7.4438304978611e-18
619950.096523787,7.31903425826961e-18
620304.962062725,7.50932323552882e-18
620659.827601662,7.1916467132586e-18
621014.6931406,7.46831614060404e-18
621369.558679537,7.78470828320723e-18
621724.424218475,7.39938378691424e-18
622079.289757412,7.49579141644023e-18
622434.15529635,7.5064081320148e-18
622789.020835287,7.59231424560581e-18
623143.886374225,7.1469752083679e-18
623498.751913162,7.44916437522185e-18
623853.6174521,7.41250197485135e-18
624208.482991037,7.32782314159824e-18
624563.348529975,7.80604280829582e-18
624918.214068912,7.48662347568596e-18
625273.079607849,7.24778671271134e-18
625627.945146787,7.52364758304938e-18
625982.810685725,7.35708148438879e-18
626337.676224662,7.34125384161585e-18
626692.541763599,7.1983590643886e-18
627047.407302537,7.58579675771995e-18
627402.272841475,7.45640645503043e-18
627757.138380412,7.43742022745287e-18
628112.00391935,7.4952031299159e-18
628466.869458287,7.20961829989835e-18
628821.734997225,7.17142654578849e-18
629176.600536162,7.45305797688765e-18
629531.466075099,7.2701172879717e-18
629886.331614037,7.24357089940897e-18
630241.197152975,7.30367053518351e-18
630596.062691912,7.56603101013451e-18
630950.928230849,7.20716673852021e-18
631305.793769787,7.30901276343958e-18
631660.659308724,7.34748304977042e-18
632015.524847662,6.94674331015073e-18
632370.390386599,7.31077544506655e-18
632725.255925537,7.45890676576733e-18
633080.121464474,7.03443337975838e-18
633434.987003412,7.38421131802607e-18
633789.852542349,7.4150317268179e-18
634144.718081287,7.38280603925778e-18
634499.583620224,7.05536404979205e-18
634854.449159162,7.25872821113739e-18
635209.314698099,7.11097167172255e-18
635564.180237037,7.16671549707508e-18
635919.045775974,7.48022658982968e-18
636273.911314912,7.18793121084552e-18
636628.776853849,7.16558436916013e-18
636983.642392787,7.42397116945097e-18
637338.507931724,7.26340647927849e-18
637693.373470662,7.16382679641549e-18
638048.239009599,6.9673104049915e-18
638403.104548536,7.30313761505773e-18
638757.970087474,7.16560497796473e-18
639112.835626412,7.21447804980053e-18
639467.701165349,7.41587723537208e-18
639822.566704286,7.18144806101237e-18
640177.432243224,7.12381057573625e-18
640532.297782161,7.39224688715459e-18
640887.163321099,7.01805069522002e-18
641242.028860036,7.00901650808543e-18
641596.894398974,7.26432290631968e-18
641951.759937911,7.36655765939186e-18
642306.625476849,7.13994243015961e-18
642661.491015786,7.3920745035354e-18
643016.356554724,7.23227146672284e-18
643371.222093661,6.99063954200174e-18
643726.087632599,7.33336189210699e-18
644080.953171536,7.14333521740269e-18
644435.818710474,6.91998490793835e-18
644790.684249411,7.33966783276941e-18
645145.549788349,7.27602468820303e-18
645500.415327286,7.28248017039928e-18
645855.280866224,7.0850873318878e-18
646210.146405161,7.22749792337313e-18
646565.011944099,7.05710634658276e-18
646919.877483036,6.99823095532694e-18
647274.743021974,7.1587644861405e-18
647629.608560911,7.03376449414472e-18
647984.474099849,7.10159693097102e-18
648339.339638786,7.30808076310249e-18
648694.205177724,7.17595680192432e-18
649049.070716661,6.97923337749858e-18
649403.936255599,6.95909856743365e-18
649758.801794536,7.1597355880687e-18
650113.667333474,6.84819925478469e-18
650468.532872411,7.08342414660055e-18
650823.398411349,7.17039293111275e-18
651178.263950286,6.89328071941015e-18
651533.129489223,7.11158242656539e-18
651887.995028161,7.27565790255687e-18
652242.860567099,6.80517503770513e-18
652597.726106036,6.82388706217257e-18
652952.591644973,7.03025303326808e-18
653307.457183911,6.97831928438066e-18
653662.322722848,6.91297133623208e-18
654017.188261786,7.11246079524673e-18
654372.053800723,6.91512924485473e-18
654726.919339661,6.97997509130371e-18
655081.784878598,7.09829922761032e-18
655436.650417536,6.82716722754205e-18
655791.515956473,6.68516942193508e-18
656146.381495411,6.95824818880819e-18
656501.247034348,7.04133408321637e-18
656856.112573286,6.9960494229624e-18
657210.978112223,6.85737929797584e-18
657565.843651161,7.02179376469656e-18
657920.709190098,6.86899971232517e-18
658275.574729036,6.87900525494083e-18
658630.440267973,6.95867362626941e-18
658985.305806911,6.73229692583615e-18
659340.171345848,6.78329121882278e-18
659695.036884786,7.14353814449851e-18
660049.902423723,7.01043193361579e-18
660404.767962661,6.82484215377798e-18
660759.633501598,6.93620816246975e-18
661114.499040536,6.94321643594303e-18
661469.364579473,6.69271877119061e-18
661824.230118411,7.05087912752554e-18
662179.095657348,6.82628307700586e-18
662533.961196286,6.76033379478691e-18
662888.826735223,7.18076719651123e-18
663243.692274161,7.07064677950865e-18
663598.557813098,6.76375526785301e-18
663953.423352036,6.8293471041835e-18
664308.288890973,6.94036480267257e-18
664663.15442991,6.87236570072027e-18
665018.019968848,6.82861376508277e-18
665372.885507785,6.96860367922907e-18
665727.751046723,6.82402348951504e-18
666082.61658566,7.01306171973767e-18
666437.482124598,7.03415872377316e-18
666792.347663535,6.85579118476655e-18
667147.213202473,6.6860192813822e-18
667502.07874141,6.82181673854398e-18
667856.944280348,6.93926114588949e-18
668211.809819285,6.80156839694759e-18
668566.675358223,6.84419810024225e-18
668921.54089716,7.04949403977593e-18
669276.406436098,6.78310563155856e-18
669631.271975035,6.95588820534591e-18
669986.137513973,6.90279226223842e-18
670341.00305291,6.53272152609763e-18
670695.868591848,6.72325388408648e-18
671050.734130785,7.02066699200992e-18
671405.599669723,6.84050954698106e-18
671760.46520866,6.76244020544026e-18
672115.330747598,6.89978755936722e-18
672470.196286535,6.81459180944669e-18
672825.061825473,6.7335666281019e-18
673179.92736441,6.91270783956637e-18
673534.792903348,6.4760631227166e-18
673889.658442285,6.67810692082604e-18
674244.523981223,6.888394062814e-18
674599.38952016,6.89016836267284e-18
674954.255059098,6.73702061371832e-18
675309.120598035,6.67812021713125e-18
675663.986136973,6.82515212123464e-18
676018.85167591,6.66321131268107e-18
676373.717214848,6.63950302213229e-18
676728.582753785,6.67877841923216e-18
677083.448292723,6.55730391318185e-18
677438.31383166,6.86274291098568e-18
677793.179370597,6.87723945039398e-18
678148.044909535,6.77814188919859e-18
678502.910448472,6.48160341295305e-18
678857.77598741,6.73094464115348e-18
679212.641526347,6.75218947644371e-18
679567.507065285,6.52565304932168e-18
679922.372604222,6.72091063141973e-18
680277.23814316,6.74494908467878e-18
680632.103682097,6.6660892594862e-18
680986.969221035,7.01486726501376e-18
681341.834759972,6.67284969603129e-18
681696.70029891,6.48736176438056e-18
682051.565837847,6.63107820062163e-18
682406.431376785,6.79136735589367e-18
682761.296915722,6.65867081935598e-18
683116.16245466,6.67936684626531e-18
683471.027993597,6.83730090784599e-18
683825.893532535,6.74299733119772e-18
684180.759071472,6.74435996106193e-18
684535.62461041,6.76178185530961e-18
684890.490149347,6.4431732399621e-18
685245.355688285,6.71170075438433e-18
685600.221227222,6.7482994567307e-18
685955.08676616,6.83430885668777e-18
686309.952305097,6.66117740901165e-18
686664.817844035,6.64756424698405e-18
687019.683382972,6.91303840611794e-18
687374.54892191,6.67522328060855e-18
687729.414460847,6.66882160502163e-18
688084.279999785,6.73376327395202e-18
688439.145538722,6.45224337279022e-18
688794.01107766,6.87166254182499e-18
689148.876616597,6.88955742529529e-18
689503.742155535,6.68412674096261e-18
689858.607694472,6.62160131800128e-18
690213.47323341,6.83032925094937e-18
690568.338772347,6.77125440394156e-18
690923.204311284,6.5279340857286e-18
691278.069850222,6.6862568349403e-18
691632.935389159,6.60611282906928e-18
691987.800928097,6.72428936858054e-18
692342.666467034,6.99784553363034e-18
692697.532005972,6.53078621684074e-18
693052.397544909,6.62814788258674e-18
693407.263083847,6.67112200192847e-18
693762.128622784,6.67760865980857e-18
694116.994161722,6.62212301727511e-18
694471.859700659,6.4883812205025e-18
694826.725239597,6.72448116830922e-18
695181.590778534,6.7072259603276e-18
695536.456317472,6.69763681805837e-18
695891.321856409,6.7709224996286e-18
696246.187395347,6.40839908979949e-18
696601.052934284,6.58313618933077e-18
696955.918473222,6.64436695429234e-18
697310.784012159,6.64984267949682e-18
697665.649551097,6.51944387713372e-18
698020.515090034,6.57065052169536e-18
698375.380628972,6.87395555330159e-18
698730.246167909,6.545806342226e-18
699085.111706846,6.64063476276624e-18
699439.977245784,6.54204146188734e-18
699794.842784722,6.29571551492512e-18
700149.708323659,6.86531814386403e-18
700504.573862597,6.55773705016276e-18
700859.439401534,6.52294882665664e-18
701214.304940472,6.60220386096508e-18
701569.170479409,6.72594397555597e-18
701924.036018347,6.6721482732434e-18
702278.901557284,6.397184727242e-18
702633.767096221,6.54949041455581e-18
702988.632635159,6.4272293631974e-18
703343.498174096,6.62612856236408e-18
703698.363713034,6.80352858741121e-18
704053.229251971,6.47326985855384e-18
704408.094790909,6.62319885012729e-18
704762.960329846,6.5974513333204e-18
705117.825868784,6.6663828524054e-18
705472.691407721,6.5081890165646e-18
705827.556946659,6.36951442487358e-18
706182.422485596,6.66128643458218e-18
706537.288024534,6.65493930348147e-18
706892.153563471,6.68262663777362e-18
707247.019102409,6.73837784918918e-18
707601.884641346,6.36112368964041e-18
707956.750180284,6.63129468724555e-18
708311.615719221,6.71513220488648e-18
708666.481258159,6.54688623202999e-18
709021.346797096,6.40724297022097e-18
709376.212336034,6.55996907290578e-18
709731.077874971,6.76760731162933e-18
710085.943413909,6.58532800531951e-18
710440.808952846,6.70068238281351e-18
710795.674491784,6.44105765293941e-18
711150.540030721,6.43591762112933e-18
711505.405569659,6.82993135299532e-18
711860.271108596,6.4152029679048e-18
712215.136647534,6.46648544236057e-18
712570.002186471,6.52773712090485e-18
712924.867725409,6.68640940299486e-18
713279.733264346,6.69119898355026e-18
713634.598803283,6.44366667018853e-18
713989.464342221,6.46532186480983e-18
714344.329881158,6.43947633321248e-18
714699.195420096,6.56080488559756e-18
715054.060959033,6.59845588645901e-18
715408.926497971,6.37819168520945e-18
715763.792036908,6.45291570815997e-18
716118.657575846,6.60757775237076e-18
716473.523114783,6.6715936529205e-18
716828.388653721,6.35477884688033e-18
717183.254192658,6.310339352968e-18
717538.119731596,6.48307118087846e-18
717892.985270533,6.39904213629353e-18
718247.850809471,6.58876705876465e-18
718602.716348408,6.48933365069954e-18
718957.581887346,6.23145168725075e-18
719312.447426283,6.65336473615513e-18
719667.312965221,6.52951840812323e-18
720022.178504158,6.29417600151876e-18
720377.044043096,6.2689713197077e-18
720731.909582033,6.38293124514227e-18
721086.775120971,6.50934791462667e-18
721441.640659908,6.44528917586661e-18
721796.506198846,6.41126858256991e-18
722151.371737783,6.30525026285022e-18
722506.237276721,6.40478909173703e-18
722861.102815658,6.54709511741177e-18
723215.968354596,6.28076232322537e-18
723570.833893533,6.2623422482261e-18
723925.69943247,6.27470119771561e-18
724280.564971408,6.49143555943842e-18
724635.430510346,6.50559120818692e-18
724990.296049283,6.33455893521188e-18
725345.16158822,6.36963912891159e-18
725700.027127158,6.33886884873662e-18
726054.892666096,6.43438526049613e-18
726409.758205033,6.432118746359e-18
726764.623743971,6.20181152664816e-18
727119.489282908,6.34079882190099e-18
727474.354821845,6.5193488076085e-18
727829.220360783,6.56808211924356e-18
728184.08589972,6.27934047750224e-18
728538.951438658,6.32204691506608e-18
728893.816977595,6.36823702460497e-18
729248.682516533,6.34057940045039e-18
729603.54805547,6.5071789157561e-18
729958.413594408,6.24629991255596e-18
730313.279133345,6.27625469885549e-18
730668.144672283,6.59042093752611e-18
731023.01021122,6.42191216566488e-18
731377.875750158,6.3624507419302e-18
731732.741289095,6.24935253887281e-18
732087.606828033,6.30427798634341e-18
732442.47236697,6.4199505362076e-18
732797.337905908,6.39489165112027e-18
733152.203444845,6.34978368437628e-18
733507.068983783,6.31812325398603e-18
733861.93452272,6.43894875928222e-18
734216.800061658,6.50907663306115e-18
734571.665600595,6.29211093628474e-18
734926.531139533,6.2241177691202e-18
735281.39667847,6.23032680266205e-18
735636.262217408,6.48730480856684e-18
735991.127756345,6.37415055343049e-18
736345.993295282,6.24129369644201e-18
736700.85883422,6.38277698100246e-18
737055.724373157,6.28007503435796e-18
737410.589912095,6.4381654952052e-18
737765.455451033,6.29877310179677e-18
738120.32098997,6.01956920310111e-18
738475.186528908,6.2830680863056e-18
738830.052067845,6.35477378495195e-18
739184.917606783,6.36919469433194e-18
739539.78314572,6.21283807983269e-18
739894.648684657,6.27032693588574e-18
740249.514223595,6.21824563046553e-18
740604.379762532,6.27064866812066e-18
740959.24530147,6.22566213797019e-18
741314.110840407,6.08107910680704e-18
741668.976379345,6.2586021570563e-18
742023.841918282,6.31064390061109e-18
742378.70745722,6.30969144603124e-18
742733.572996157,6.25855818205166e-18
743088.438535095,6.08109899974379e-18
743443.304074032,6.25060255305801e-18
743798.16961297,6.24128856355059e-18
744153.035151907,6.19446630406293e-18
744507.900690845,6.12452848436885e-18
744862.766229782,6.16883689799277e-18
745217.63176872,6.26675091285614e-18
745572.497307657,6.37562258875468e-18
745927.362846595,6.18168663264942e-18
746282.228385532,6.07723726048199e-18
746637.09392447,6.18712833552245e-18
746991.959463407,6.26400589322587e-18
747346.825002345,6.09827634885945e-18
747701.690541282,6.19336882966489e-18
748056.55608022,6.16887389031448e-18
748411.421619157,6.27092168092871e-18
748766.287158095,6.40055944122167e-18
749121.152697032,6.10931490234816e-18
749476.01823597,6.09384862122206e-18
749830.883774907,6.19862909678984e-18
750185.749313844,6.20191800031709e-18
750540.614852782,6.28874879460507e-18
750895.480391719,6.12159685066952e-18
751250.345930657,6.25861289878899e-18
751605.211469594,6.22572065809409e-18
751960.077008532,6.36026833183875e-18
752314.942547469,6.20333432198032e-18
752669.808086407,6.05987143054318e-18
753024.673625344,6.19219677047676e-18
753379.539164282,6.21206354151346e-18
753734.404703219,6.37699048179312e-18
754089.270242157,6.2052428136536e-18
754444.135781094,6.13230150217398e-18
754799.001320032,6.34856034251088e-18
755153.866858969,6.22581052714672e-18
755508.732397907,6.19841334930834e-18
755863.597936844,6.11039052212992e-18
756218.463475782,6.13825902277232e-18
756573.329014719,6.31030665586282e-18
756928.194553657,6.35803138783616e-18
757283.060092594,6.1991312529253e-18
757637.925631532,6.1162991056781e-18
757992.791170469,6.23486007173168e-18
758347.656709407,6.23361398466604e-18
758702.522248344,6.10957277627842e-18
759057.387787282,6.13902163445711e-18
759412.253326219,6.07151440157491e-18
759767.118865157,6.33247328708814e-18
760121.984404094,6.34653858846743e-18
760476.849943032,6.0671659049135e-18
760831.715481969,6.1674730869034e-18
761186.581020907,6.04052794225079e-18
761541.446559844,6.18026932947633e-18
761896.312098782,6.23917540243214e-18
762251.177637719,6.02530907366901e-18
762606.043176656,6.19857205023753e-18
762960.908715594,6.21077443503414e-18
763315.774254531,6.28659333771231e-18
763670.639793469,6.11349236676768e-18
764025.505332407,6.01305128816625e-18
764380.370871344,6.1085369263489e-18
764735.236410281,6.18834075520325e-18
765090.101949219,6.29975801944915e-18
765444.967488156,5.99899349224273e-18
765799.833027094,6.06565880861413e-18
766154.698566031,6.25351537153745e-18
766509.564104969,6.14821382997158e-18
766864.429643906,6.21069062116629e-18
767219.295182844,5.9443390684401e-18
767574.160721781,6.03841929342335e-18
767929.026260719,6.27033281230205e-18
768283.891799656,6.12084405379346e-18
768638.757338594,6.15469152533574e-18
768993.622877531,6.0642619012411e-18
769348.488416469,6.15354813173139e-18
769703.353955406,6.25086670582648e-18
770058.219494344,6.08001698508526e-18
770413.085033281,6.07300014572349e-18
770767.950572219,6.02978624424508e-18
771122.816111156,6.300716617754e-18
771477.681650094,6.24490451959767e-18
771832.547189031,6.1203312679921e-18
772187.412727969,6.18686287018122e-18
772542.278266906,6.06429892505582e-18
772897.143805844,6.33623654080396e-18
773252.009344781,6.1697766032029e-18
773606.874883719,5.90523814314806e-18
773961.740422656,6.21830743150671e-18
774316.605961593,6.23108781140056e-18
774671.471500531,6.31954095317819e-18
775026.337039469,6.18072069921061e-18
775381.202578406,6.00677894829627e-18
775736.068117344,6.2185408208929e-18
776090.933656281,6.15592410744897e-18
776445.799195218,6.19748662556917e-18
776800.664734156,6.04688739173243e-18
777155.530273093,6.09154015455561e-18
777510.395812031,6.3119069190084e-18
777865.261350968,6.20067937786979e-18
778220.126889906,6.24906175095748e-18
778574.992428843,5.94850663062269e-18
778929.857967781,6.14936700256194e-18
779284.723506718,6.26898310711846e-18
779639.589045656,6.04997341441648e-18
779994.454584593,6.22169421116715e-18
780349.320123531,5.96987586571925e-18
780704.185662468,6.19465440179209e-18
781059.051201406,6.3502463442131e-18
781413.916740343,6.06926138822877e-18
781768.782279281,6.0139283377896e-18
782123.647818218,6.01083164388449e-18
782478.513357156,6.20552255872054e-18
782833.378896093,6.12953773245135e-18
783188.244435031,6.08335765796534e-18
783543.109973968,6.07103167473618e-18
783897.975512906,6.05556690983008e-18
784252.841051843,6.26104630702671e-18
784607.706590781,6.04129297797275e-18
784962.572129718,5.89645143777606e-18
785317.437668656,6.08740544151194e-18
785672.303207593,6.06319534972714e-18
786027.168746531,6.19608463136037e-18
786382.034285468,6.00930996905666e-18
786736.899824406,5.95561521033718e-18
787091.765363343,6.16000178269271e-18
787446.63090228,6.02378634052669e-18
787801.496441218,6.12353012403425e-18
788156.361980156,5.90188462111865e-18
788511.227519093,5.93946786632988e-18
788866.09305803,6.18643028494224e-18
789220.958596968,6.10336002469277e-18
789575.824135905,6.05719609504654e-18
789930.689674843,5.86922171765505e-18
790285.55521378,6.15294479305308e-18
790640.420752718,6.05312519160763e-18
790995.286291655,6.02955102264046e-18
791350.151830593,6.07467829097437e-18
791705.01736953,5.84433401845091e-18
792059.882908468,6.20560797375593e-18
792414.748447405,6.18434994694142e-18
792769.613986343,5.94243754991045e-18
793124.47952528,5.99881194934972e-18
793479.345064218,6.06190367240241e-18
793834.210603155,6.13460901063431e-18
794189.076142093,6.06004825962598e-18
794543.94168103,5.96582808720312e-18
794898.807219968,6.01917168896639e-18
795253.672758905,6.12290427516766e-18
795608.538297843,6.19262875600932e-18
795963.40383678,6.03613408604342e-18
796318.269375718,5.91166112184132e-18
796673.134914655,6.05893819944842e-18
797028.000453593,6.10980025319809e-18
797382.86599253,6.10691869011466e-18
797737.731531468,5.96950822179923e-18
798092.597070405,6.07449197035583e-18
798447.462609343,6.13315514810301e-18
798802.32814828,6.01407658822586e-18
799157.193687217,6.1776125818956e-18
799512.059226155,5.90349790335456e-18
799866.924765093,5.97272116588523e-18
800221.79030403,6.22022957441122e-18
800576.655842967,6.05531668815895e-18
800931.521381905,5.97658393560746e-18
801286.386920842,6.01320906519668e-18
801641.25245978,6.10462498094205e-18
801996.117998717,6.05989138861946e-18
802350.983537655,6.06383864724363e-18
802705.849076592,5.95779258093474e-18
803060.71461553,5.87899752649067e-18
803415.580154467,6.14030733433802e-18
803770.445693405,6.03235819927522e-18
804125.311232342,5.92912558211356e-18
804480.17677128,6.00028614214773e-18
804835.042310217,6.00638844072016e-18
805189.907849155,6.03848566524449e-18
805544.773388092,5.94388490598267e-18
805899.63892703,5.89583184900021e-18
806254.504465967,5.95745489842512e-18
806609.370004905,5.95172495543273e-18
806964.235543842,6.07830576058579e-18
807319.10108278,5.95700122982539e-18
807673.966621717,5.87012519202034e-18
808028.832160655,5.99803285626432e-18
808383.697699592,6.03518858375697e-18
808738.56323853,5.87259875319753e-18
809093.428777467,5.83991967610449e-18
809448.294316405,5.99712892878876e-18
809803.159855342,5.93219749180285e-18
810158.02539428,6.03176617306946e-18
810512.890933217,6.02634992829506e-18
810867.756472155,5.71365030823109e-18
811222.622011092,5.95537253523082e-18
811577.48755003,6.05724364736258e-18
811932.353088967,5.82444812708839e-18
812287.218627905,5.83152208035129e-18
812642.084166842,5.96854651611391e-18
812996.94970578,5.99687131680462e-18
813351.815244717,5.98103173736998e-18
813706.680783654,5.92966955518626e-18
814061.546322592,5.84409627117933e-18
814416.411861529,5.86263228587327e-18
814771.277400467,6.04394230794606e-18
815126.142939404,5.91758995569901e-18
815481.008478342,5.88146397223355e-18
815835.874017279,5.91048298416765e-18
816190.739556217,6.06609288229937e-18
816545.605095154,6.03061455601885e-18
816900.470634092,5.86190160237083e-18
817255.336173029,5.93539209342889e-18
817610.201711967,5.86121877385243e-18
817965.067250904,5.94373268958665e-18
818319.932789842,6.13773441083476e-18
818674.798328779,5.88271256602972e-18
819029.663867717,5.88822598633235e-18
819384.529406654,6.02959004266219e-18
819739.394945592,6.05656557402743e-18
820094.260484529,5.82776968957328e-18
820449.126023467,5.96146943582501e-18
820803.991562404,5.94430828858676e-18
821158.857101342,5.93399610902981e-18
821513.722640279,6.09967670404697e-18
821868.588179216,5.9151434680514e-18
822223.453718154,5.80673646430779e-18
822578.319257091,6.06156485051781e-18
822933.184796029,5.99840392079239e-18
823288.050334967,5.91190486804077e-18
823642.915873904,5.85689447095649e-18
823997.781412842,5.95199801115933e-18
824352.646951779,5.96054648894302e-18
824707.512490717,5.98483674806332e-18
825062.378029654,5.95626792725813e-18
825417.243568591,5.87173929342167e-18
825772.109107529,5.85173263262245e-18
826126.974646467,6.05440999304249e-18
826481.840185404,5.92581624294249e-18
826836.705724341,5.83648710357463e-18
827191.571263279,5.83990351830039e-18
827546.436802216,6.08364454378188e-18
827901.302341154,5.89977202848171e-18
828256.167880091,5.88644434983409e-18
828611.033419029,5.97813038235979e-18
828965.898957966,5.74533095654846e-18
829320.764496904,5.97093192750732e-18
829675.630035841,6.02005009256082e-18
830030.495574779,5.72382249332169e-18
830385.361113716,5.89020875612717e-18
830740.226652654,5.99632198319992e-18
831095.092191591,5.97444057858913e-18
831449.957730529,5.78644289968304e-18
831804.823269466,5.93954243463275e-18
832159.688808404,5.78526632209397e-18
832514.554347341,5.87859733532309e-18
832869.419886279,6.003352747591e-18
833224.285425216,5.82462795268854e-18
833579.150964154,5.8736465337383e-18
833934.016503091,5.95679636990104e-18
834288.882042029,5.94033478557107e-18
834643.747580966,5.90997104023249e-18
834998.613119904,5.76538954906758e-18
835353.478658841,5.96931226236798e-18
835708.344197779,5.90049132986799e-18
836063.209736716,5.91324090931297e-18
836418.075275654,6.02002784656198e-18
836772.940814591,5.87026657073763e-18
837127.806353528,5.86034549851032e-18
837482.671892466,6.07207059478823e-18
837837.537431403,5.8925411993786e-18
838192.402970341,5.82309288951399e-18
838547.268509278,5.91192918867588e-18
838902.134048216,6.0737533526477e-18
839256.999587154,5.86458570555771e-18
839611.865126091,6.05965392925204e-18
839966.730665028,5.94498322575734e-18
840321.596203966,5.76014605585845e-18
840676.461742903,6.0985279775477e-18
841031.327281841,5.96008706894079e-18
841386.192820778,5.81655268153242e-18
841741.058359716,6.01655055748647e-18
842095.923898653,5.97060590874943e-18
842450.789437591,6.04262075467212e-18
842805.654976528,5.86820853528213e-18
843160.520515466,6.03749408192845e-18
843515.386054403,5.87150480730178e-18
843870.251593341,5.92202526792529e-18
844225.117132278,6.07142223458016e-18
844579.982671216,5.90940972562231e-18
844934.848210153,5.88498356150722e-18
845289.713749091,6.03328473383829e-18
845644.579288028,6.0109547731099e-18
845999.444826966,5.95450885293836e-18
846354.310365903,5.83047422130974e-18
846709.175904841,6.04978167297109e-18
847064.041443778,5.83446835691589e-18
847418.906982716,5.94879343841853e-18
847773.772521653,6.05728446914983e-18
848128.63806059,5.77537821275617e-18
848483.503599528,5.95580281558884e-18
848838.369138465,6.08888093822544e-18
849193.234677403,5.75748047234338e-18
849548.100216341,5.89298586847889e-18
849902.965755278,5.95156536446366e-18
850257.831294215,5.9538723646292e-18
850612.696833153,5.77613202512052e-18
850967.562372091,5.99337745674115e-18
851322.427911028,5.89232255319574e-18
851677.293449965,5.83669735703064e-18
852032.158988903,6.02596451795814e-18
852387.02452784,5.84123708689636e-18
852741.890066778,5.80337097840907e-18
853096.755605715,5.94671351144946e-18
853451.621144653,5.86287004157854e-18
853806.48668359,5.96836231421058e-18
854161.352222528,5.78547469984104e-18
854516.217761465,5.9886854383825e-18
854871.083300403,5.84123060841495e-18
855225.94883934,5.84839547765646e-18
855580.814378278,6.02007273891189e-18
855935.679917215,5.78558124929406e-18
856290.545456153,5.83533778239472e-18
856645.41099509,6.04160078276485e-18
857000.276534028,5.8773046892342e-18
857355.142072965,5.8226475019978e-18
857710.007611903,5.87821150557124e-18
858064.87315084,6.05660747215584e-18
858419.738689778,5.75765352621669e-18
858774.604228715,6.01749945402751e-18
859129.469767653,5.93246677244514e-18
859484.33530659,5.7181917320843e-18
859839.200845527,6.05944087826287e-18
860194.066384465,5.99187805261577e-18
860548.931923403,5.77257613182642e-18
860903.79746234,5.99355040549669e-18
861258.663001277,5.92193018072018e-18
861613.528540215,5.96841968978612e-18
861968.394079152,5.88197686524256e-18
862323.25961809,5.98591541788599e-18
862678.125157028,5.88754200440857e-18
863032.990695965,5.89109210519149e-18
863387.856234902,6.06481597360566e-18
863742.72177384,5.95974012226863e-18
864097.587312777,5.81005076669791e-18
864452.452851715,6.03795912327914e-18
864807.318390652,5.98376736703493e-18
865162.18392959,5.96413793986769e-18
865517.049468528,5.81988974343049e-18
865871.915007465,6.05930170993471e-18
866226.780546402,5.86859607521555e-18
866581.64608534,5.96632153503245e-18
866936.511624277,6.08157341082064e-18
867291.377163215,5.74233676277588e-18
867646.242702152,5.90356458001814e-18
868001.10824109,6.1160108920127e-18
868355.973780027,5.83766363303157e-18
868710.839318965,5.87136451036721e-18
869065.704857902,5.93941305603623e-18
869420.57039684,5.96268804854766e-18
869775.435935777,5.81368411746019e-18
870130.301474715,6.02845659885515e-18
870485.167013652,5.83011749218418e-18
870840.03255259,5.86413424554711e-18
871194.898091527,5.99818836922044e-18
871549.763630465,5.90946449717104e-18
871904.629169402,5.79070511252839e-18
872259.49470834,5.94955204813364e-18
872614.360247277,5.92941464038413e-18
872969.225786214,5.89171248540734e-18
873324.091325152,5.81926182855201e-18
873678.95686409,5.94441597829549e-18
874033.822403027,5.8044124188043e-18
874388.687941964,5.86004413020489e-18
874743.553480902,5.99896779399595e-18
875098.419019839,5.84779120749796e-18
875453.284558777,5.70900945495603e-18
875808.150097714,5.97912825466522e-18
876163.015636652,5.87697330493515e-18
876517.881175589,5.78978173846532e-18
876872.746714527,5.84889510315326e-18
877227.612253464,5.96129349472069e-18
877582.477792402,5.70578930831116e-18
877937.343331339,5.97874682337176e-18
878292.208870277,5.88214547611864e-18
878647.074409214,5.70999172651746e-18
879001.939948152,5.94203107864604e-18
879356.805487089,5.98225241357747e-18
879711.671026027,5.75214738654668e-18
880066.536564964,5.8729817175762e-18
880421.402103902,5.90274426346487e-18
880776.267642839,5.88500885835445e-18
881131.133181777,5.84365807609076e-18
881485.998720714,6.00272864205768e-18
881840.864259652,5.79900963956621e-18
882195.729798589,5.88949962578638e-18
882550.595337527,5.920274745235e-18
882905.460876464,5.95053184083763e-18
883260.326415402,5.78999098703384e-18
883615.191954339,5.91705463362374e-18
883970.057493277,5.9567910888534e-18
884324.923032214,5.90055923162323e-18
884679.788571152,5.85925947154577e-18
885034.654110089,6.03167015047185e-18
885389.519649027,5.77400727513819e-18
885744.385187964,5.9032466554506e-18
886099.250726901,5.97938770890126e-18
886454.116265839,5.83398581650022e-18
886808.981804776,5.83079436711157e-18
887163.847343714,3.06361207556533e-18


==> plots/vs_p5_fft_1e-4_5.txt <==
0,1.95229107150588e-40
463.852802162236,6.87175459706702e-14
927.705604324473,2.99790655298955e-14
1391.55840648671,4.41208684671848e-14
1855.41120864895,7.76939674898972e-15
2319.26401081118,1.02160030581523e-14
2783.11681297342,1.23936596270769e-14
3246.96961513565,3.2525273146259e-16
3710.82241729789,1.02771456593701e-15
4174.67521946013,3.11485044146775e-15
4638.52802162236,5.54352564422727e-15
5102.3808237846,4.23080960746557e-15
5566.23362594684,5.02897247448461e-15
6030.08642810907,1.9192838289256e-15
6493.93923027131,5.29352661469894e-16
6957.79203243354,9.48577923240268e-16
7421.64483459578,1.67830074502538e-15
7885.49763675802,5.47908780713638e-16
8349.35043892025,3.66497586536077e-16
8813.20324108249,2.24345634843494e-15
9277.05604324473,3.61177392029217e-16
9740.90884540696,6.20834966229148e-16
10204.7616475692,6.59471979933895e-16
10668.6144497314,9.26349663067725e-17
11132.4672518937,1.06033808907039e-16
11596.3200540559,1.01537663798847e-15
12060.1728562181,2.33066824577156e-16
12524.0256583804,1.61709038367595e-16
12987.8784605426,5.8200718172454e-16
13451.7312627049,1.43840435329546e-17
13915.5840648671,3.68443536143796e-17
14379.4368670293,1.28426718599179e-16
14843.2896691916,2.63587938054478e-16
15307.1424713538,1.25929883321138e-16
15770.995273516,3.48554102465466e-16
16234.8480756783,6.01595821388623e-17
16698.7008778405,1.7627223624948e-17
17162.5536800027,2.1412334864377e-17
17626.406482165,1.03217703909201e-16
18090.2592843272,6.69585959942349e-17
18554.1120864895,7.2166143560142e-17
19017.9648886517,1.83732707579311e-16
19481.8176908139,2.63615295264453e-17
19945.6704929762,5.73856277889509e-17
20409.5232951384,5.40000144308895e-21
20873.3760973006,3.12725110673924e-17
21337.2288994629,2.43070553971897e-17
21801.0817016251,1.0879031653978e-16
22264.9345037873,4.7763469948483e-17
22728.7873059496,3.08860283652397e-17
23192.6401081118,5.49374969724778e-17
23656.492910274,1.44409836602038e-17
24120.3457124363,3.76735229433655e-17
24584.1985145985,6.91342213196649e-18
25048.0513167608,4.55615228751999e-17
25511.904118923,1.52565458603728e-17
25975.7569210852,5.02332992285732e-17
26439.6097232475,2.80801794498284e-17
26903.4625254097,2.00690342490808e-17
27367.3153275719,2.63082193001223e-17
27831.1681297342,1.36382445539872e-17
28295.0209318964,2.87011121752113e-17
28758.8737340587,6.13709053860959e-18
29222.7265362209,2.61395046270997e-17
29686.5793383831,1.02868015429088e-17
30150.4321405454,4.03433499227984e-17
30614.2849427076,1.68618481424139e-17
31078.1377448698,2.14696460424252e-17
31541.9905470321,1.01930857840228e-17
32005.8433491943,7.88139449324728e-18
32469.6961513565,1.86684158895325e-17
32933.5489535188,1.20257533930752e-17
33397.401755681,2.72053807601033e-17
33861.2545578432,1.04232003348559e-17
34325.1073600055,3.36602211330566e-17
34788.9601621677,4.7723382667201e-18
35252.81296433,9.9213301216362e-18
35716.6657664922,1.98162049249919e-18
36180.5185686544,1.46428175423898e-17
36644.3713708167,1.79773786296368e-17
37108.2241729789,2.00200543757974e-17
37572.0769751411,1.96261589665475e-17
38035.9297773034,4.61447206537459e-18
38499.7825794656,1.28117305738431e-17
38963.6353816278,8.95546623210462e-19
39427.4881837901,1.33484097330351e-17
39891.3409859523,5.92146253089505e-18
40355.1937881145,2.38593710119526e-17
40819.0465902768,1.30112930335922e-17
41282.899392439,1.20885946704513e-17
41746.7521946013,8.40424772497493e-18
42210.6049967635,2.39107856767924e-18
42674.4577989257,6.799283331584e-18
43138.310601088,7.53048115696715e-18
43602.1634032502,1.80430910707412e-17
44066.0162054124,9.3659959664295e-18
44529.8690075747,1.44861859309255e-17
44993.7218097369,5.4422714985429e-18
45457.5746118992,5.75407786909147e-18
45921.4274140614,3.52199802673194e-18
46385.2802162236,7.98939747465158e-18
46849.1330183859,6.81656738819785e-18
47312.9858205481,8.49686554073471e-18
47776.8386227103,1.39048903551099e-17
48240.6914248726,5.91024389845402e-18
48704.5442270348,4.8874285519918e-18
49168.397029197,1.95622534274836e-18
49632.2498313593,5.32332545873413e-18
50096.1026335215,6.21416913667262e-18
50559.9554356837,8.12597350233584e-18
51023.808237846,6.28204630816377e-18
51487.6610400082,5.58115803728627e-18
51951.5138421705,6.89297217821759e-18
52415.3666443327,5.12296354478519e-18
52879.2194464949,2.6616033986296e-18
53343.0722486572,2.98477996501441e-18
53806.9250508194,5.70024784259053e-18
54270.7778529816,7.07098345689218e-18
54734.6306551439,5.36744319386218e-18
55198.4834573061,4.68765073948901e-18
55662.3362594684,4.19828901606535e-18
56126.1890616306,4.74333665114468e-18
56590.0418637928,3.49429124564701e-18
57053.8946659551,3.34171848038664e-18
57517.7474681173,3.08753085528116e-18
57981.6002702795,5.42605881530648e-18
58445.4530724418,6.6903227767707e-18
58909.305874604,3.6076492857981e-18
59373.1586767662,4.0511763258758e-18
59837.0114789285,2.99171703682782e-18
60300.8642810907,4.34811668980009e-18
60764.717083253,2.61092670118594e-18
61228.5698854152,3.818947446746e-18
61692.4226875774,4.03239200608022e-18
62156.2754897397,6.18580778493934e-18
62620.1282919019,4.87548931662548e-18
63083.9810940641,3.13378405021297e-18
63547.8338962264,2.5726354514787e-18
64011.6866983886,2.65897437300175e-18
64475.5395005508,4.37728949936775e-18
64939.3923027131,3.18211866661089e-18
65403.2451048753,4.44784196414541e-18
65867.0979070375,3.71675581750091e-18
66330.9507091998,5.50191691489533e-18
66794.803511362,2.49309267947184e-18
67258.6563135243,2.04763301900002e-18
67722.5091156865,1.90367548270019e-18
68186.3619178487,3.1599388033034e-18
68650.214720011,4.33861196515842e-18
69114.0675221732,3.7117857764123e-18
69577.9203243354,3.62324849177727e-18
70041.7731264977,2.39815815965468e-18
70505.6259286599,3.01064239444721e-18
70969.4787308222,1.65720231407708e-18
71433.3315329844,2.45275423459911e-18
71897.1843351466,2.37173775665894e-18
72361.0371373089,3.97545149960279e-18
72824.8899394711,3.54575454783635e-18
73288.7427416333,2.58831202733008e-18
73752.5955437956,2.77462556042197e-18
74216.4483459578,1.39843253237449e-18
74680.30114812,2.34907271250862e-18
75144.1539502823,1.90156076861898e-18
75608.0067524445,3.29021852212958e-18
76071.8595546067,2.83061216081393e-18
76535.712356769,3.00472293951666e-18
76999.5651589312,2.54255431284535e-18
77463.4179610935,1.52520973782612e-18
77927.2707632557,2.34951143829294e-18
78391.1235654179,1.66821924547526e-18
78854.9763675802,2.62644764245008e-18
79318.8291697424,1.803670823471e-18
79782.6819719046,3.70489419511395e-18
80246.5347740669,2.24777017665705e-18
80710.3875762291,2.31560727879303e-18
81174.2403783913,1.56224679008701e-18
81638.0931805536,1.63727921513962e-18
82101.9459827158,2.57999214986017e-18
82565.798784878,1.99514681196007e-18
83029.6515870403,2.95833184750329e-18
83493.5043892025,1.44517393080485e-18
83957.3571913648,3.3739870721618e-18
84421.209993527,1.65692548406308e-18
84885.0627956892,2.09943016100688e-18
85348.9155978515,1.15521819470168e-18
85812.7684000137,2.13931742615435e-18
86276.6212021759,2.4383223302837e-18
86740.4740043382,2.15857915974084e-18
87204.3268065004,2.18049415320622e-18
87668.1796086626,1.38637028477146e-18
88132.0324108249,2.64802419809394e-18
88595.8852129871,1.21867481757943e-18
89059.7380151494,2.06247409421604e-18
89523.5908173116,9.30768311892568e-19
89987.4436194739,2.3588886122207e-18
90451.2964216361,1.92676609931051e-18
90915.1492237983,2.07830865304937e-18
91379.0020259605,1.49588840363345e-18
91842.8548281228,1.39191369181726e-18
92306.707630285,2.07108780239051e-18
92770.5604324473,1.31320711147626e-18
93234.4132346095,1.66964230379819e-18
93698.2660367717,1.21380076444611e-18
94162.1188389339,2.25351599784969e-18
94625.9716410962,1.56145572774918e-18
95089.8244432584,1.9732535839947e-18
95553.6772454207,1.09262812488387e-18
96017.5300475829,1.44869426930031e-18
96481.3828497451,1.48671258600414e-18
96945.2356519074,1.51796825941637e-18
97409.0884540696,1.46768776722243e-18
97872.9412562318,1.42126654701726e-18
98336.7940583941,2.08597626803097e-18
98800.6468605563,1.31547633678062e-18
99264.4996627186,1.45851676147182e-18
99728.3524648808,1.0136250547021e-18
100192.205267043,1.37058663373711e-18
100656.058069205,1.34424167103206e-18
101119.910871367,1.71660264883712e-18
101583.76367353,1.47697817494054e-18
102047.616475692,1.50854443481987e-18
102511.469277854,1.55594458420688e-18
102975.322080016,1.18490069087448e-18
103439.174882179,1.15678736417182e-18
103903.027684341,1.05640207681869e-18
104366.880486503,1.56752995533513e-18
104830.733288665,1.44550818833251e-18
105294.586090828,1.60504508416109e-18
105758.43889299,1.405037383215e-18
106222.291695152,1.15605125385135e-18
106686.144497314,1.1435922789165e-18
107149.997299477,1.02622989520385e-18
107613.850101639,1.25395004382062e-18
108077.702903801,1.21353360721399e-18
108541.555705963,1.43000954683913e-18
109005.408508126,1.40232788210434e-18
109469.261310288,1.20729830242414e-18
109933.11411245,1.06887325517074e-18
110396.966914612,9.09943265527786e-19
110860.819716774,1.04434450436594e-18
111324.672518937,1.06122846859532e-18
111788.525321099,1.44821045739086e-18
112252.378123261,1.18041513728556e-18
112716.230925423,1.18862360545975e-18
113180.083727586,1.01281500574774e-18
113643.936529748,1.06396887776926e-18
114107.78933191,1.01258350290939e-18
114571.642134072,9.09125771093278e-19
115035.494936235,1.20843247598576e-18
115499.347738397,1.01369487205268e-18
115963.200540559,1.34316781662549e-18
116427.053342721,1.03271341706077e-18
116890.906144884,1.03382652262e-18
117354.758947046,8.34379352303259e-19
117818.611749208,1.00346004131903e-18
118282.46455137,1.07495990936351e-18
118746.317353532,9.67214438648104e-19
119210.170155695,1.08153661310416e-18
119674.022957857,9.71287503067127e-19
120137.875760019,1.14428604253287e-18
120601.728562181,9.38107150598909e-19
121065.581364344,1.06381262905325e-18
121529.434166506,7.61090383731126e-19
121993.286968668,8.95266093902507e-19
122457.13977083,1.03556186154118e-18
122920.992572993,1.03210063833771e-18
123384.845375155,1.09731065599449e-18
123848.698177317,8.82576424220671e-19
124312.550979479,1.08536410725681e-18
124776.403781642,8.31201326963936e-19
125240.256583804,9.18061410460462e-19
125704.109385966,7.67960245347045e-19
126167.962188128,8.3139855963948e-19
126631.814990291,1.07673765683857e-18
127095.667792453,1.08061409747977e-18
127559.520594615,1.05262150596732e-18
128023.373396777,6.7628994503691e-19
128487.226198939,8.36837770684236e-19
128951.079001102,6.8071347794582e-19
129414.931803264,9.1579726562069e-19
129878.784605426,7.67214374274002e-19
130342.637407588,1.00943285226127e-18
130806.490209751,1.02542394230603e-18
131270.343011913,8.66244975431188e-19
131734.195814075,7.89694583105589e-19
132198.048616237,4.84265200395181e-19
132661.9014184,8.13666133402315e-19
133125.754220562,7.52439219675633e-19
133589.607022724,1.12303239658662e-18
134053.459824886,7.47151712918303e-19
134517.312627049,9.66305482682433e-19
134981.165429211,7.83436640813884e-19
135445.018231373,6.94951350931388e-19
135908.871033535,5.63618267181279e-19
136372.723835697,6.83778431294928e-19
136836.57663786,9.65526568888518e-19
137300.429440022,8.73723325309148e-19
137764.282242184,1.02927731532322e-18
138228.135044346,5.49807421543375e-19
138691.987846509,7.88321329013841e-19
139155.840648671,5.416204909079e-19
139619.693450833,8.42833835000286e-19
140083.546252995,5.83261790666496e-19
140547.399055158,8.70767738440145e-19
141011.25185732,9.33630259457099e-19
141475.104659482,7.76654997816227e-19
141938.957461644,7.07265137396733e-19
142402.810263807,5.14770487458559e-19
142866.663065969,7.40116072744768e-19
143330.515868131,6.07533157731321e-19
143794.368670293,9.24766801816732e-19
144258.221472455,6.16636370128424e-19
144722.074274618,8.53366375509157e-19
145185.92707678,6.59450085401629e-19
145649.779878942,7.38361231719829e-19
146113.632681104,5.69053970503781e-19
146577.485483267,6.07072573832654e-19
147041.338285429,7.41484392326869e-19
147505.191087591,6.08047281127528e-19
147969.043889753,7.80912008208733e-19
148432.896691916,5.949158314858e-19
148896.749494078,7.64504477373658e-19
149360.60229624,5.46610890069788e-19
149824.455098402,6.4643685707528e-19
150288.307900565,5.52758920461576e-19
150752.160702727,6.13886526367449e-19
151216.013504889,6.23170659771195e-19
151679.866307051,6.14703394646362e-19
152143.719109213,6.99464798795118e-19
152607.571911376,6.11760699909081e-19
153071.424713538,6.97699138558117e-19
153535.2775157,4.65396896331597e-19
153999.130317862,5.41743778884613e-19
154462.983120025,5.35106879865874e-19
154926.835922187,6.71820953940461e-19
155390.688724349,6.60523475265758e-19
155854.541526511,5.9594321058398e-19
156318.394328674,7.03271691896637e-19
156782.247130836,5.22055619864025e-19
157246.099932998,5.49681903512349e-19
157709.95273516,4.24260285949505e-19
158173.805537323,5.62125416459212e-19
158637.658339485,6.26400035651573e-19
159101.511141647,7.47590086913829e-19
159565.363943809,6.39222054113167e-19
160029.216745971,4.80132862745801e-19
160493.069548134,5.2194068611701e-19
160956.922350296,4.56578285985048e-19
161420.775152458,5.60616998514478e-19
161884.62795462,4.94574572085654e-19
162348.480756783,7.11437392127565e-19
162812.333558945,6.18483551600336e-19
163276.186361107,6.32404036291284e-19
163740.039163269,4.77649277408261e-19
164203.891965432,3.94751526181928e-19
164667.744767594,4.71894139125242e-19
165131.597569756,5.462519130133e-19
165595.450371918,6.79450581331085e-19
166059.303174081,5.4446515290093e-19
166523.155976243,6.06906453954383e-19
166987.008778405,4.80781583563671e-19
167450.861580567,4.70033538823924e-19
167914.71438273,4.1075472834791e-19
168378.567184892,4.91600602268881e-19
168842.419987054,5.22550118329224e-19
169306.272789216,5.78588750420441e-19
169770.125591378,5.89137511251831e-19
170233.978393541,4.57258641124379e-19
170697.831195703,4.44659449980253e-19
171161.683997865,3.99521627810903e-19
171625.536800027,4.88363636036217e-19
172089.38960219,4.70950332100696e-19
172553.242404352,5.1189539407836e-19
173017.095206514,5.17474156150702e-19
173480.948008676,4.79989568367508e-19
173944.800810839,4.73989788217139e-19
174408.653613001,4.2532291728343e-19
174872.506415163,4.38591208801805e-19
175336.359217325,4.47390064719068e-19
175800.212019488,4.91007000710145e-19
176264.06482165,4.84180555508181e-19
176727.917623812,4.47902486766403e-19
177191.770425974,4.65829122704413e-19
177655.623228136,4.68203773534955e-19
178119.476030299,4.71443805185007e-19
178583.328832461,4.001950972716e-19
179047.181634623,4.4974088517573e-19
179511.034436785,4.17034363928423e-19
179974.887238948,4.73837915601742e-19
180438.74004111,4.51360425391238e-19
180902.592843272,4.49546364378255e-19
181366.445645434,4.65533806518056e-19
181830.298447597,4.3058143607338e-19
182294.151249759,4.65803916122046e-19
182758.004051921,3.35786674967239e-19
183221.856854083,4.28280450468455e-19
183685.709656246,4.19898183639957e-19
184149.562458408,5.26401788349521e-19
184613.41526057,4.34708272399382e-19
185077.268062732,4.53834401366944e-19
185541.120864895,3.90266604628353e-19
186004.973667057,3.74919922770282e-19
186468.826469219,4.06212548663702e-19
186932.679271381,3.78632651326333e-19
187396.532073543,4.76297739199272e-19
187860.384875706,4.09759444319083e-19
188324.237677868,5.30753651428732e-19
188788.09048003,3.30163667098292e-19
189251.943282192,3.96243051622583e-19
189715.796084355,3.07737039982179e-19
190179.648886517,3.99936292046729e-19
190643.501688679,4.06334881214399e-19
191107.354490841,4.47879186601839e-19
191571.207293004,4.64161158013045e-19
192035.060095166,3.42526565733741e-19
192498.912897328,3.94421649164481e-19
192962.76569949,2.84782719246133e-19
193426.618501653,4.18416893123656e-19
193890.471303815,3.30275021902603e-19
194354.324105977,4.76992784562391e-19
194818.176908139,3.68903061152205e-19
195282.029710301,4.32730487018315e-19
195745.882512464,3.67000036942934e-19
196209.735314626,3.21090593923041e-19
196673.588116788,3.48314001540615e-19
197137.44091895,3.30038061186772e-19
197601.293721113,4.76636262732671e-19
198065.146523275,3.51658759759762e-19
198528.999325437,4.18116256249129e-19
198992.852127599,3.13248939023034e-19
199456.704929762,3.89686953086184e-19
199920.557731924,3.33081874579802e-19
200384.410534086,3.64491082468581e-19
200848.263336248,3.47355261805996e-19
201312.116138411,3.53384459003123e-19
201775.968940573,4.22409135954692e-19
202239.821742735,3.3641676831566e-19
202703.674544897,3.63351741511434e-19
203167.527347059,2.96679460085143e-19
203631.380149222,4.07120413037813e-19
204095.232951384,3.33419916164558e-19
204559.085753546,3.46307801283548e-19
205022.938555708,3.32412803479046e-19
205486.791357871,3.37395232873772e-19
205950.644160033,3.91478011895971e-19
206414.496962195,3.35352277658628e-19
206878.349764357,3.58474763864878e-19
207342.20256652,2.93149980018306e-19
207806.055368682,3.66949083475241e-19
208269.908170844,3.11474321749445e-19
208733.760973006,3.20538209670453e-19
209197.613775169,3.16823664932091e-19
209661.466577331,3.65546563557658e-19
210125.319379493,3.73114368432686e-19
210589.172181655,3.01934079771579e-19
211053.024983818,3.15486117628432e-19
211516.87778598,2.57036087319741e-19
211980.730588142,3.47330857088124e-19
212444.583390304,3.02925536577038e-19
212908.436192466,3.57062152893406e-19
213372.288994629,3.16627836035077e-19
213836.141796791,3.50762964996278e-19
214299.994598953,3.20395751996868e-19
214763.847401115,2.6321671143701e-19
215227.700203278,2.8156263528232e-19
215691.55300544,2.94397421056659e-19
216155.405807602,3.75002037579036e-19
216619.258609764,3.20869910113362e-19
217083.111411927,3.49317493928833e-19
217546.964214089,2.79578084482269e-19
218010.817016251,3.13154273872795e-19
218474.669818413,2.61704386294095e-19
218938.522620576,2.97402947354842e-19
219402.375422738,2.98539860113901e-19
219866.2282249,3.36342048128082e-19
220330.081027062,3.61151585574396e-19
220793.933829224,2.86914472286863e-19
221257.786631387,2.8806323520753e-19
221721.639433549,2.52302500746375e-19
222185.492235711,3.04979689245793e-19
222649.345037873,2.76126213071091e-19
223113.197840036,3.19900591001584e-19
223577.050642198,3.12545073727801e-19
224040.90344436,3.19630909280386e-19
224504.756246522,2.87739111816103e-19
224968.609048685,2.69716650972912e-19
225432.461850847,2.65054856732723e-19
225896.314653009,2.70582396734778e-19
226360.167455171,3.10946363635439e-19
226824.020257333,2.85722920933377e-19
227287.873059496,3.02299874930706e-19
227751.725861658,2.93630248172029e-19
228215.57866382,2.81630872731397e-19
228679.431465983,2.57712118757276e-19
229143.284268145,2.5119042738509e-19
229607.137070307,2.87814087966852e-19
230070.989872469,2.70499134554005e-19
230534.842674631,2.81855344335408e-19
230998.695476794,2.75432774779453e-19
231462.548278956,2.78628317311942e-19
231926.401081118,2.84805048167944e-19
232390.25388328,2.49859054825158e-19
232854.106685443,2.47696196239715e-19
233317.959487605,2.35342437580371e-19
233781.812289767,3.0060153770979e-19
234245.665091929,2.69395624114704e-19
234709.517894092,2.79494685196619e-19
235173.370696254,2.50158159662821e-19
235637.223498416,2.84848503588908e-19
236101.076300578,2.6366503603405e-19
236564.92910274,2.32561167936727e-19
237028.781904903,2.45954810662918e-19
237492.634707065,2.39557478302588e-19
237956.487509227,3.25245026515938e-19
238420.340311389,2.6149079369953e-19
238884.193113552,2.82560043666223e-19
239348.045915714,2.17090319285644e-19
239811.898717876,2.61469168039753e-19
240275.751520038,2.41701513654746e-19
240739.604322201,2.44567568276113e-19
241203.457124363,2.51593861452115e-19
241667.309926525,2.66809883543703e-19
242131.162728687,3.08863471374196e-19
242595.01553085,2.32892904659078e-19
243058.868333012,2.49860450965158e-19
243522.721135174,1.94137354072889e-19
243986.573937336,2.59947602191983e-19
244450.426739499,2.33084428651457e-19
244914.279541661,2.80728796274186e-19
245378.132343823,2.54800306123618e-19
245841.985145985,2.56783968659748e-19
246305.837948147,2.61364595809717e-19
246769.69075031,2.02439746912268e-19
247233.543552472,2.27094737253695e-19
247697.396354634,2.12043281610512e-19
248161.249156796,2.76075454314647e-19
248625.101958959,2.38910705067314e-19
249088.954761121,2.6927267653648e-19
249552.807563283,2.31780193682962e-19
250016.660365445,2.26781881059819e-19
250480.513167608,2.11002840321774e-19
250944.36596977,2.1095982336802e-19
251408.218771932,2.29600264192548e-19
251872.071574094,2.30739323603411e-19
252335.924376257,2.75944032167332e-19
252799.777178419,2.2278822570761e-19
253263.629980581,2.35622132232194e-19
253727.482782743,1.98472873544032e-19
254191.335584905,2.16690964422594e-19
254655.188387068,2.10430557300171e-19
255119.04118923,2.29352096052866e-19
255582.893991392,2.47058781320529e-19
256046.746793554,2.29209653380019e-19
256510.599595717,2.47287061542931e-19
256974.452397879,2.09246906887172e-19
257438.305200041,2.17597007077736e-19
257902.158002203,1.8961749975913e-19
258366.010804366,2.28321712015479e-19
258829.863606528,2.21933201982349e-19
259293.71640869,2.44336633154811e-19
259757.569210852,2.33018263738627e-19
260221.422013015,2.14876429159251e-19
260685.274815177,2.19417239015916e-19
261149.127617339,1.8907843190886e-19
261612.980419501,2.25824386712348e-19
262076.833221663,1.90282148355831e-19
262540.686023826,2.37318886599186e-19
263004.538825988,2.16020558598135e-19
263468.39162815,2.3910639800526e-19
263932.244430312,2.06750019519993e-19
264396.097232475,1.99647772802232e-19
264859.950034637,2.02603493699681e-19
265323.802836799,1.90112512564215e-19
265787.655638961,2.24586520154456e-19
266251.508441124,2.03020040366659e-19
266715.361243286,2.39146053898526e-19
267179.214045448,1.8999215617615e-19
267643.06684761,2.29815577838928e-19
268106.919649773,1.8079521442282e-19
268570.772451935,2.01964322957838e-19
269034.625254097,1.88754082189342e-19
269498.478056259,2.00818911513212e-19
269962.330858422,2.1753744788958e-19
270426.183660584,2.03440910682392e-19
270890.036462746,2.2737134400202e-19
271353.889264908,1.69811097408349e-19
271817.74206707,2.02336980194138e-19
272281.594869233,1.7592826607599e-19
272745.447671395,2.0775498127712e-19
273209.300473557,1.81418505901014e-19
273673.153275719,2.10200184873038e-19
274137.006077882,2.0552191702181e-19
274600.858880044,2.0528795341722e-19
275064.711682206,1.97664264165469e-19
275528.564484368,1.66259552790379e-19
275992.417286531,1.86780106285567e-19
276456.270088693,1.84676337329833e-19
276920.122890855,2.20475807408764e-19
277383.975693017,1.88053335743469e-19
277847.82849518,2.01225584592237e-19
278311.681297342,1.99391367733616e-19
278775.534099504,1.92592263090744e-19
279239.386901666,1.77673846201509e-19
279703.239703828,1.66917455247742e-19
280167.092505991,1.89277251025743e-19
280630.945308153,2.04360906078404e-19
281094.798110315,2.10308133009172e-19
281558.650912477,1.90115818384212e-19
282022.50371464,1.76479965800609e-19
282486.356516802,1.81130041749314e-19
282950.209318964,1.78784722893771e-19
283414.062121126,1.78017646856677e-19
283877.914923289,1.72350237360334e-19
284341.767725451,2.02713008345498e-19
284805.620527613,2.00821716349035e-19
285269.473329775,1.9065235039874e-19
285733.326131938,1.67404662628642e-19
286197.1789341,1.64384570158801e-19
286661.031736262,1.78585866609156e-19
287124.884538424,1.73676729405183e-19
287588.737340586,1.95045245219118e-19
288052.590142749,1.746187382031e-19
288516.442944911,1.97506554838785e-19
288980.295747073,1.75613204573442e-19
289444.148549235,1.71424681207171e-19
289908.001351398,1.53580084862018e-19
290371.85415356,1.73170518608283e-19
290835.706955722,1.83233016224387e-19
291299.559757884,1.77048305124156e-19
291763.412560047,1.80884230100435e-19
292227.265362209,1.70348793473671e-19
292691.118164371,1.79929316036183e-19
293154.970966533,1.54556741807132e-19
293618.823768696,1.73643747153765e-19
294082.676570858,1.55116776549187e-19
294546.52937302,1.82965931970437e-19
295010.382175182,1.75357478459942e-19
295474.234977344,1.74127466441847e-19
295938.087779507,1.66501958991148e-19
296401.940581669,1.66795927244501e-19
296865.793383831,1.75916532439816e-19
297329.646185993,1.56771213253045e-19
297793.498988156,1.71177940721338e-19
298257.351790318,1.62889437231599e-19
298721.20459248,1.78338206590713e-19
299185.057394642,1.63189013576553e-19
299648.910196805,1.767591264163e-19
300112.762998967,1.64265873671476e-19
300576.615801129,1.66453341503889e-19
301040.468603291,1.6217787200027e-19
301504.321405454,1.53191940827778e-19
301968.174207616,1.68160629357944e-19
302432.027009778,1.60665829774921e-19
302895.87981194,1.80109039695364e-19
303359.732614102,1.56135160943701e-19
303823.585416265,1.68598121599886e-19
304287.438218427,1.59489433449896e-19
304751.291020589,1.54777906037054e-19
305215.143822751,1.49377112163098e-19
305678.996624914,1.51308147013368e-19
306142.849427076,1.77393794786443e-19
306606.702229238,1.65518722450241e-19
307070.5550314,1.73285385396822e-19
307534.407833563,1.42577262654688e-19
307998.260635725,1.54544488725637e-19
308462.113437887,1.43139894002811e-19
308925.966240049,1.626571941093e-19
309389.819042212,1.53882056795609e-19
309853.671844374,1.56658969949819e-19
310317.524646536,1.77291364767892e-19
310781.377448698,1.52019712284672e-19
311245.230250861,1.56702107833549e-19
311709.083053023,1.2339858626528e-19
312172.935855185,1.56292508372796e-19
312636.788657347,1.44209686516778e-19
313100.641459509,1.73936388036953e-19
313564.494261672,1.58067455397423e-19
314028.347063834,1.51366679499896e-19
314492.199865996,1.49832914410856e-19
314956.052668158,1.4095953721489e-19
315419.905470321,1.50975271558639e-19
315883.758272483,1.31778756886315e-19
316347.611074645,1.68825515818591e-19
316811.463876807,1.47654960574687e-19
317275.31667897,1.72501078587194e-19
317739.169481132,1.39336259751662e-19
318203.022283294,1.49172020049228e-19
318666.875085456,1.35395290023931e-19
319130.727887618,1.46016754392035e-19
319594.580689781,1.58628234018003e-19
320058.433491943,1.42667448791648e-19
320522.286294105,1.6076880270501e-19
320986.139096268,1.40470816163674e-19
321449.99189843,1.58793979740021e-19
321913.844700592,1.31077627491195e-19
322377.697502754,1.49004295965401e-19
322841.550304916,1.35620221462782e-19
323305.403107079,1.50781723304879e-19
323769.255909241,1.44629021787822e-19
324233.108711403,1.45231453585546e-19
324696.961513565,1.45554761467347e-19
325160.814315728,1.38776190151463e-19
325624.66711789,1.52602788729726e-19
326088.519920052,1.30581404674214e-19
326552.372722214,1.41695745381669e-19
327016.225524377,1.30848139585109e-19
327480.078326539,1.48840007911961e-19
327943.931128701,1.40705274035497e-19
328407.783930863,1.44572759477201e-19
328871.636733025,1.43713869189147e-19
329335.489535188,1.37719868841588e-19
329799.34233735,1.35434347753369e-19
330263.195139512,1.28310797662127e-19
330727.047941674,1.32711447750868e-19
331190.900743837,1.35420047726547e-19
331654.753545999,1.51928965727142e-19
332118.606348161,1.44313916707217e-19
332582.459150323,1.36621698464786e-19
333046.311952486,1.28343581304109e-19
333510.164754648,1.26598126359748e-19
333974.01755681,1.28305401909971e-19
334437.870358972,1.30048471187302e-19
334901.723161135,1.46675826454976e-19
335365.575963297,1.43194519990612e-19
335829.428765459,1.43901685953242e-19
336293.281567621,1.33032411010012e-19
336757.134369784,1.20111670226387e-19
337220.987171946,1.22093168056999e-19
337684.839974108,1.28772489217599e-19
338148.69277627,1.45364707168977e-19
338612.545578432,1.39564164642897e-19
339076.398380595,1.4771815827983e-19
339540.251182757,1.31726302556955e-19
340004.103984919,1.26254766196096e-19
340467.956787081,1.15723507427875e-19
340931.809589244,1.27723626958666e-19
341395.662391406,1.32248982410565e-19
341859.515193568,1.39257465836877e-19
342323.36799573,1.46206345524545e-19
342787.220797893,1.28410188881751e-19
343251.073600055,1.31146318298191e-19
343714.926402217,1.11457265025889e-19
344178.779204379,1.25973589759164e-19
344642.632006542,1.18769159216898e-19
345106.484808704,1.40457808355082e-19
345570.337610866,1.36014675111053e-19
346034.190413028,1.31437937658718e-19
346498.04321519,1.24432865819274e-19
346961.896017353,1.18892249574522e-19
347425.748819515,1.24780421329843e-19
347889.601621677,1.15636593031765e-19
348353.454423839,1.29728859629778e-19
348817.307226002,1.23714333423497e-19
349281.160028164,1.39457957193824e-19
349745.012830326,1.2259053687451e-19
350208.865632488,1.23189865729245e-19
350672.718434651,1.13840826790183e-19
351136.571236813,1.1958403372848e-19
351600.424038975,1.29519390536128e-19
352064.276841137,1.17976920328291e-19
352528.1296433,1.22842838152318e-19
352991.982445462,1.18943219253936e-19
353455.835247624,1.34141953662232e-19
353919.688049786,1.20646964747368e-19
354383.540851948,1.16178001734417e-19
354847.393654111,1.14152123410594e-19
355311.246456273,1.16878188370648e-19
355775.099258435,1.26242720980375e-19
356238.952060597,1.19143387891709e-19
356702.80486276,1.23248154731644e-19
357166.657664922,1.17949681938401e-19
357630.510467084,1.33833661390274e-19
358094.363269246,1.15743752266758e-19
358558.216071409,1.10328334546752e-19
359022.068873571,1.09865670903155e-19
359485.921675733,1.19235913056188e-19
359949.774477895,1.31523448722338e-19
360413.627280058,1.18812106038183e-19
360877.48008222,1.29594740885476e-19
361341.332884382,1.08883277312447e-19
361805.185686544,1.21515284058607e-19
362269.038488706,1.03607857331428e-19
362732.891290869,1.12217749864846e-19
363196.744093031,1.14324934687958e-19
363660.596895193,1.29388240057998e-19
364124.449697356,1.2868718993316e-19
364588.302499518,1.10299902135195e-19
365052.15530168,1.1404684938644e-19
365516.008103842,9.97550777354432e-20
365979.860906004,1.16488596933597e-19
366443.713708167,1.02435659209146e-19
366907.566510329,1.28156137018102e-19
367371.419312491,1.16747307506592e-19
367835.272114653,1.27342600046465e-19
368299.124916816,1.07771313951609e-19
368762.977718978,1.0034008296703e-19
369226.83052114,1.0498927370034e-19
369690.683323302,1.07643134703984e-19
370154.536125465,1.24533593555126e-19
370618.388927627,1.09606156557874e-19
371082.241729789,1.24073424258097e-19
371546.094531951,1.07083766179698e-19
372009.947334113,1.1336312747064e-19
372473.800136276,9.38811504765527e-20
372937.652938438,1.08283319930733e-19
373401.5057406,1.09114218594117e-19
373865.358542762,1.18146343708827e-19
374329.211344925,1.16994417044028e-19
374793.064147087,1.06941996937854e-19
375256.916949249,1.11473452861489e-19
375720.769751411,9.81693569253667e-20
376184.622553574,1.11403795159543e-19
376648.475355736,9.88352282707009e-20
377112.328157898,1.16223290308679e-19
377576.18096006,1.11973380718787e-19
378040.033762223,1.13207378687797e-19
378503.886564385,1.04256189307178e-19
378967.739366547,1.05964702440812e-19
379431.592168709,1.10085873378452e-19
379895.444970871,1.0216805088064e-19
380359.297773034,1.07739440112051e-19
380823.150575196,1.0260900197399e-19
381287.003377358,1.15273586312884e-19
381750.85617952,1.05965366714679e-19
382214.708981683,1.09413767471795e-19
382678.561783845,9.92597713995636e-20
383142.414586007,1.05068162906444e-19
383606.267388169,1.09307529237958e-19
384070.120190332,9.89994738793238e-20
384533.972992494,1.02194820815116e-19
384997.825794656,9.9811135182159e-20
385461.678596818,1.15624244015288e-19
385925.531398981,1.04392481542988e-19
386389.384201143,1.03434231365408e-19
386853.237003305,9.63234763293423e-20
387317.089805467,9.95729156746134e-20
387780.94260763,1.0344451701523e-19
388244.795409792,1.00052788429035e-19
388708.648211954,1.04742324047781e-19
389172.501014116,1.01242446722616e-19
389636.353816278,1.13776101249318e-19
390100.206618441,9.72364628456475e-20
390564.059420603,9.78489328662185e-20
391027.912222765,8.96009331225426e-20
391491.765024927,1.01931486467628e-19
391955.61782709,1.05531710166888e-19
392419.470629252,1.02742338107937e-19
392883.323431414,1.07388040263977e-19
393347.176233576,9.52528090739198e-20
393811.029035739,1.0283182895527e-19
394274.881837901,8.9491375485269e-20
394738.734640063,9.88668129717485e-20
395202.587442225,9.35018808719551e-20
395666.440244388,1.0710163974005e-19
396130.29304655,1.05898242043745e-19
396594.145848712,1.01100197157305e-19
397057.998650874,9.66196342976493e-20
397521.851453036,9.10578224406543e-20
397985.704255199,9.82189553220935e-20
398449.557057361,9.24228784416925e-20
398913.409859523,1.06858059111944e-19
399377.262661685,9.71486417583889e-20
399841.115463848,1.04570516233782e-19
400304.96826601,9.72236739073242e-20
400768.821068172,9.6548616010813e-20
401232.673870334,9.20720159350632e-20
401696.526672497,9.14463430886948e-20
402160.379474659,1.01237437971765e-19
402624.232276821,9.65220117730706e-20
403088.085078983,1.01881551101032e-19
403551.937881146,9.47546713023311e-20
404015.790683308,9.59400247599691e-20
404479.64348547,9.16821335822313e-20
404943.496287632,9.43660625682202e-20
405407.349089795,9.26362030518783e-20
405871.201891957,9.23708673905842e-20
406335.054694119,9.81569089926777e-20
406798.907496281,9.4648931027423e-20
407262.760298443,9.63560897197789e-20
407726.613100606,9.00313723401572e-20
408190.465902768,9.52921515717584e-20
408654.31870493,9.08499523858277e-20
409118.171507092,9.08713934248536e-20
409582.024309255,9.31059254870199e-20
410045.877111417,9.08711952437225e-20
410509.729913579,9.83823565537038e-20
410973.582715741,9.11663218010546e-20
411437.435517903,9.61311958391321e-20
411901.288320066,8.72419869076794e-20
412365.141122228,9.28201302283044e-20
412828.99392439,8.81565888318211e-20
413292.846726553,9.0551980155613e-20
413756.699528715,9.10669661561839e-20
414220.552330877,9.45719180347505e-20
414684.405133039,9.73494636125065e-20
415148.257935201,8.72601863720661e-20
415612.110737364,9.28586706114602e-20
416075.963539526,8.25089575271227e-20
416539.816341688,9.34275989067671e-20
417003.66914385,8.40296243738278e-20
417467.521946013,9.81818981918116e-20
417931.374748175,9.14273295675104e-20
418395.227550337,9.50912989424016e-20
418859.080352499,9.01438491547031e-20
419322.933154662,8.39320507093186e-20
419786.785956824,8.84347838056012e-20
420250.638758986,8.57443642912525e-20
420714.491561148,9.56690203325673e-20
421178.34436331,8.46111402608669e-20
421642.197165473,9.99566636913559e-20
422106.049967635,8.79583939953672e-20
422569.902769797,9.19188799062051e-20
423033.755571959,7.69846876827532e-20
423497.608374122,8.61187853186154e-20
423961.461176284,8.81084456953824e-20
424425.313978446,9.11471476086253e-20
424889.166780608,9.37798876558226e-20
425353.019582771,8.18647873706513e-20
425816.872384933,9.27367580402133e-20
426280.725187095,8.23616313397245e-20
426744.577989257,8.81769414844366e-20
427208.43079142,7.44143009678932e-20
427672.283593582,8.8220964089685e-20
428136.136395744,9.08693173075476e-20
428599.989197906,9.32381939906706e-20
429063.842000069,8.56390624867045e-20
429527.694802231,7.98894776145019e-20
429991.547604393,8.58451917519014e-20
430455.400406555,8.09863182633055e-20
430919.253208717,8.83430007132905e-20
431383.10601088,7.85191975898049e-20
431846.958813042,9.04573663963375e-20
432310.811615204,8.87071297114802e-20
432774.664417366,8.89713700176812e-20
433238.517219529,8.0978683033716e-20
433702.370021691,7.63810821812033e-20
434166.222823853,8.57631960976307e-20
434630.075626015,8.12896047872169e-20
435093.928428178,8.82079709157205e-20
435557.78123034,8.21980621617043e-20
436021.634032502,8.97467202354132e-20
436485.486834664,8.37528193728441e-20
436949.339636827,8.20454874947718e-20
437413.192438989,7.92062669346354e-20
437877.045241151,7.82807762187499e-20
438340.898043313,8.64670768537955e-20
438804.750845475,8.29729467147711e-20
439268.603647638,8.9244122746049e-20
439732.4564498,7.97425987607595e-20
440196.309251962,8.88982497397531e-20
440660.162054124,7.75758152562947e-20
441124.014856287,7.9170282775205e-20
441587.867658449,7.87239885031884e-20
442051.720460611,8.25541328772424e-20
442515.573262773,8.69070611463185e-20
442979.426064936,8.11031219157676e-20
443443.278867098,8.7103595974822e-20
443907.13166926,7.60082185853985e-20
444370.984471422,8.23157372546154e-20
444834.837273585,7.4241072957315e-20
445298.690075747,8.02356310181326e-20
445762.542877909,7.76279966237963e-20
446226.395680071,8.61204596476522e-20
446690.248482233,8.24928574492145e-20
447154.101284396,7.9114015979744e-20
447617.954086558,8.03144806174269e-20
448081.80688872,7.43741356992563e-20
448545.659690882,7.84016032889166e-20
449009.512493045,7.31607057720885e-20
449473.365295207,8.45590393867245e-20
449937.218097369,7.9402754733662e-20
450401.070899531,8.46546002135865e-20
450864.923701694,7.78721686201188e-20
451328.776503856,7.64534093725029e-20
451792.629306018,7.50187717712845e-20
452256.48210818,7.57432153684777e-20
452720.334910343,7.78769141798787e-20
453184.187712505,7.72194484912654e-20
453648.040514667,8.44335818687078e-20
454111.893316829,8.03537938918714e-20
454575.746118991,7.9892441749936e-20
455039.598921154,7.0641008879195e-20
455503.451723316,7.47558317798785e-20
455967.304525478,7.43499793892775e-20
456431.15732764,7.86684573883329e-20
456895.010129803,8.06566347090118e-20
457358.862931965,7.89067787106047e-20
457822.715734127,8.10029876305683e-20
458286.568536289,7.50635489531968e-20
458750.421338452,7.48275816492197e-20
459214.274140614,6.95116988637212e-20
459678.126942776,7.47183665243952e-20
460141.979744938,8.0120732408218e-20
460605.832547101,8.14658487879574e-20
461069.685349263,7.93252941981662e-20
461533.538151425,7.4657683941575e-20
461997.390953587,7.48035000178952e-20
462461.243755749,7.0038980043464e-20
462925.096557912,7.49585386956447e-20
463388.949360074,7.27412349071233e-20
463852.802162236,7.79631547648917e-20
464316.654964398,7.90024143699349e-20
464780.507766561,7.84567870201939e-20
465244.360568723,7.39413806994705e-20
465708.213370885,6.61571534859234e-20
466172.066173047,7.36906215049509e-20
466635.91897521,6.9947699088104e-20
467099.771777372,7.89417991417641e-20
467563.624579534,7.35396411337291e-20
468027.477381696,7.69394266509092e-20
468491.330183859,7.26576569701732e-20
468955.182986021,7.3189604624124e-20
469419.035788183,7.15799267083587e-20
469882.888590345,6.67646726220286e-20
470346.741392508,7.43197775071791e-20
470810.59419467,7.29642784234378e-20
471274.446996832,8.0344986481172e-20
471738.299798994,6.9322902368113e-20
472202.152601157,7.53114979103432e-20
472666.005403319,6.75902704378501e-20
473129.858205481,7.34292634125901e-20
473593.711007643,7.09251261935357e-20
474057.563809805,7.0376474569502e-20
474521.416611968,7.3632558093848e-20
474985.26941413,7.14641888611512e-20
475449.122216292,7.84143894169376e-20
475912.975018454,6.77505209200076e-20
476376.827820617,7.26049863442281e-20
476840.680622779,6.69269268132198e-20
477304.533424941,7.30505942208826e-20
477768.386227103,6.90566505120418e-20
478232.239029266,7.25423611202005e-20
478696.091831428,7.2648129197425e-20
479159.94463359,7.23311077301403e-20
479623.797435752,7.38525176041436e-20
480087.650237914,6.76629141300839e-20
480551.503040077,7.01540012665199e-20
481015.355842239,6.54294987908811e-20
481479.208644401,7.33003674348353e-20
481943.061446563,6.99129821600511e-20
482406.914248726,7.29929571351302e-20
482870.767050888,7.28522155314727e-20
483334.61985305,6.99596088424731e-20
483798.472655212,6.81382435352959e-20
484262.325457375,6.391263553708e-20
484726.178259537,6.90451610040246e-20
485190.031061699,6.78625021320071e-20
485653.883863861,7.34012020484392e-20
486117.736666024,7.11182359272877e-20
486581.589468186,7.0019725477147e-20
487045.442270348,6.66264977251437e-20
487509.29507251,6.57741678490284e-20
487973.147874673,6.55630514127009e-20
488437.000676835,6.45178700812984e-20
488900.853478997,7.27241033085122e-20
489364.706281159,6.96989839554227e-20
489828.559083321,7.29027591420631e-20
490292.411885484,6.50585487513368e-20
490756.264687646,6.70456047909055e-20
491220.117489808,6.27743370037096e-20
491683.97029197,6.61735185357839e-20
492147.823094133,6.9652810639665e-20
492611.675896295,6.8855018265471e-20
493075.528698457,7.22615136106313e-20
493539.381500619,6.6070859511844e-20
494003.234302782,6.79953241097297e-20
494467.087104944,6.10429181066182e-20
494930.939907106,6.8865881059694e-20
495394.792709268,6.41004527269578e-20
495858.645511431,7.00339433551596e-20
496322.498313593,6.68387341180445e-20
496786.351115755,7.00993611998887e-20
497250.203917917,6.70313023350723e-20
497714.05672008,6.2467447886212e-20
498177.909522242,6.60948314724443e-20
498641.762324404,6.29923869831246e-20
499105.615126566,7.17349274218062e-20
499569.467928728,6.41271558019386e-20
500033.320730891,6.84422398168929e-20
500497.173533053,6.25514703903254e-20
500961.026335215,6.91778838504098e-20
501424.879137377,6.59736990826373e-20
501888.73193954,6.44382551158306e-20
502352.584741702,6.29816132522215e-20
502816.437543864,6.48972131847638e-20
503280.290346026,6.91391821614031e-20
503744.143148189,6.27943854002841e-20
504207.995950351,6.61712586716952e-20
504671.848752513,6.22453489688148e-20
505135.701554675,6.8899442817022e-20
505599.554356837,6.36258826013524e-20
506063.407159,6.27294161095915e-20
506527.259961162,6.00342993775076e-20
506991.112763324,6.32153867138526e-20
507454.965565486,6.89706238427137e-20
507918.818367649,6.42083884240687e-20
508382.671169811,6.41323594909232e-20
508846.523971973,6.23174671015993e-20
509310.376774135,6.43966103107679e-20
509774.229576298,6.07053393468646e-20
510238.08237846,6.09493540893785e-20
510701.935180622,6.33171313361779e-20
511165.787982784,6.6005736437548e-20
511629.640784947,6.88111383503342e-20
512093.493587109,6.27187032867959e-20
512557.346389271,6.10687647460296e-20
513021.199191433,5.84285874172376e-20
513485.051993595,6.38126482825934e-20
513948.904795758,6.21945975782115e-20
514412.75759792,6.37301986533689e-20
514876.610400082,6.70734393853925e-20
515340.463202245,6.43102261731025e-20
515804.316004407,6.41198430755945e-20
516268.168806569,5.65040671294948e-20
516732.021608731,6.103214635376e-20
517195.874410893,5.97371402557978e-20
517659.727213056,6.64345270026021e-20
518123.580015218,6.4170673402566e-20
518587.43281738,6.41206233083318e-20
519051.285619542,6.25828042424123e-20
519515.138421705,6.01859182336145e-20
519978.991223867,5.99712537158882e-20
520442.844026029,5.7438097452279e-20
520906.696828191,6.47993622073538e-20
521370.549630354,6.23780284516985e-20
521834.402432516,6.63251062549893e-20
522298.255234678,5.91171642234878e-20
522762.10803684,6.23668639014183e-20
523225.960839002,5.88444155040391e-20
523689.813641165,5.94610795698513e-20
524153.666443327,6.05028301714144e-20
524617.519245489,6.03648160980063e-20
525081.372047651,6.40894089060586e-20
525545.224849814,6.02170248263607e-20
526009.077651976,6.18715243221881e-20
526472.930454138,5.67955081297823e-20
526936.7832563,6.12560420844549e-20
527400.636058463,5.88066492803269e-20
527864.488860625,6.00772511352886e-20
528328.341662787,5.78936496243168e-20
528792.194464949,6.13734239932504e-20
529256.047267111,6.15251084091351e-20
529719.900069274,5.88803007281794e-20
530183.752871436,6.06409393892999e-20
530647.605673598,5.7685536323256e-20
531111.45847576,6.05898651549354e-20
531575.311277923,5.70912272687552e-20
532039.164080085,5.93234778057093e-20
532503.016882247,5.84904129661624e-20
532966.869684409,6.21983642542005e-20
533430.722486572,6.26128291231489e-20
533894.575288734,5.82689273296534e-20
534358.428090896,5.73420374089501e-20
534822.280893058,5.67887353456728e-20
535286.133695221,5.91595228046168e-20
535749.986497383,5.73786922836923e-20
536213.839299545,6.08637097220039e-20
536677.692101707,6.06209329244766e-20
537141.54490387,6.19529791247775e-20
537605.397706032,5.88283352047256e-20
538069.250508194,5.45080114743635e-20
538533.103310356,5.49759850057363e-20
538996.956112519,5.58902359840699e-20
539460.808914681,6.3496652245708e-20
539924.661716843,5.9802131054496e-20
540388.514519005,6.10845714103814e-20
540852.367321167,5.70756936632462e-20
541316.22012333,5.70944764295323e-20
541780.072925492,5.52754979463e-20
542243.925727654,5.43868970192038e-20
542707.778529816,5.82719999079593e-20
543171.631331979,5.87872519125106e-20
543635.484134141,6.41943078615249e-20
544099.336936303,5.74871968469397e-20
544563.189738465,5.71461743311949e-20
545027.042540628,5.02066052844634e-20
545490.89534279,5.65462340701704e-20
545954.748144952,5.61489211470549e-20
546418.600947114,5.92516462820367e-20
546882.453749277,5.89736444977572e-20
547346.306551439,5.71292791793247e-20
547810.159353601,5.908255023618e-20
548274.012155763,5.19646034721528e-20
548737.864957926,5.60602696044323e-20
549201.717760088,5.07692661518621e-20
549665.57056225,5.92618635883206e-20
550129.423364412,5.77918632975927e-20
550593.276166574,6.02734184680761e-20
551057.128968737,5.47272407271908e-20
551520.981770899,5.49277703144624e-20
551984.834573061,5.54175722619278e-20
552448.687375223,5.32824497470114e-20
552912.540177386,5.68296270179773e-20
553376.392979548,5.44219171464168e-20
553840.24578171,6.0081401321189e-20
554304.098583872,5.50124575183707e-20
554767.951386035,5.84055239607483e-20
555231.804188197,5.26103767981322e-20
555695.656990359,5.48818085164776e-20
556159.509792521,5.52457825486309e-20
556623.362594683,5.43392564098216e-20
557087.215396846,5.57482142063979e-20
557551.068199008,5.50885350680904e-20
558014.92100117,5.8639641205201e-20
558478.773803332,5.43102383552326e-20
558942.626605495,5.51045468584294e-20
559406.479407657,5.28604917859975e-20
559870.332209819,5.43062887690621e-20
560334.185011981,5.38894727648545e-20
560798.037814144,5.45262524402259e-20
561261.890616306,5.59096562205474e-20
561725.743418468,5.55136219972118e-20
562189.59622063,5.75504899768694e-20
562653.449022793,5.24406255392472e-20
563117.301824955,5.27835023756912e-20
563581.154627117,5.11768855469722e-20
564045.007429279,5.4269344951571e-20
564508.860231442,5.49074682190586e-20
564972.713033604,5.46048533979796e-20
565436.565835766,5.73556436783253e-20
565900.418637928,5.32740699539497e-20
566364.27144009,5.31943068040504e-20
566828.124242253,4.8720256072429e-20
567291.977044415,5.27254973595279e-20
567755.829846577,5.24202674907453e-20
568219.682648739,5.62692754125337e-20
568683.535450902,5.46991969657873e-20
569147.388253064,5.43380135241285e-20
569611.241055226,5.32547944054456e-20
570075.093857388,5.06025784720938e-20
570538.946659551,5.06435415858805e-20
571002.799461713,4.88182142631458e-20
571466.652263875,5.7293468981146e-20
571930.505066037,5.48742094958712e-20
572394.357868199,5.63063212106827e-20
572858.210670362,5.02986617800214e-20
573322.063472524,5.24055258115717e-20
573785.916274686,5.07271385802692e-20
574249.769076848,5.14847461996305e-20
574713.621879011,5.21503208191004e-20
575177.474681173,5.26117836567802e-20
575641.327483335,5.70589809964745e-20
576105.180285497,5.3988529565311e-20
576569.03308766,5.23149670303106e-20
577032.885889822,4.65750997047052e-20
577496.738691984,5.25367465870491e-20
577960.591494146,5.16143666631903e-20
578424.444296309,5.40612669655255e-20
578888.297098471,5.15160800436109e-20
579352.149900633,5.29873672972655e-20
579816.002702795,5.37870299504142e-20
580279.855504957,5.06763052506253e-20
580743.70830712,5.05895009196217e-20
581207.561109282,4.75922902683542e-20
581671.413911444,5.2950824361558e-20
582135.266713607,5.29639388125332e-20
582599.119515769,5.32701259599052e-20
583062.972317931,5.01488846792649e-20
583526.825120093,5.10983497354722e-20
583990.677922255,5.18801525729637e-20
584454.530724418,4.98972804208437e-20
584918.38352658,4.98674261037656e-20
585382.236328742,4.89320651859103e-20
585846.089130904,5.2736197302498e-20
586309.941933067,5.11408955657396e-20
586773.794735229,5.21811558020665e-20
587237.647537391,4.96299470049269e-20
587701.500339553,4.92509807450533e-20
588165.353141716,5.06812611283918e-20
588629.205943878,4.83651357769585e-20
589093.05874604,5.07259890009923e-20
589556.911548202,4.84465594238487e-20
590020.764350365,5.33513529445439e-20
590484.617152527,5.00956538917131e-20
590948.469954689,5.08017196209427e-20
591412.322756851,4.93103542073345e-20
591876.175559013,4.85642937668843e-20
592340.028361176,4.92092681820803e-20
592803.881163338,4.86663396921998e-20
593267.7339655,5.27099669713852e-20
593731.586767662,4.92746816130268e-20
594195.439569825,5.32987617387769e-20
594659.292371987,4.7940136106441e-20
595123.145174149,5.02065678749658e-20
595586.997976311,4.68702783168164e-20
596050.850778474,5.00358676203751e-20
596514.703580636,4.94379232018234e-20
596978.556382798,4.9352671032031e-20
597442.40918496,5.31446763239565e-20
597906.261987123,4.85704743828448e-20
598370.114789285,5.06548786027229e-20
598833.967591447,4.54564822519617e-20
599297.820393609,4.97672728127989e-20
599761.673195771,4.67579484196938e-20
600225.525997934,5.12655678148615e-20
600689.378800096,4.95529627674263e-20
601153.231602258,5.00688235072507e-20
601617.08440442,4.94287092353945e-20
602080.937206583,4.77952437958799e-20
602544.790008745,4.8242387593097e-20
603008.642810907,4.53803427000908e-20
603472.495613069,5.06406544628895e-20
603936.348415232,4.77332109263122e-20
604400.201217394,5.12705777712542e-20
604864.054019556,4.75930707984779e-20
605327.906821718,4.92875143664714e-20
605791.759623881,4.70939787812547e-20
606255.612426043,4.67157905698631e-20
606719.465228205,4.74225116921194e-20
607183.318030367,4.69060026459446e-20
607647.17083253,4.98785350439939e-20
608111.023634692,4.85185128234298e-20
608574.876436854,4.93035309324687e-20
609038.729239016,4.56133066322168e-20
609502.582041178,4.77704486029227e-20
609966.434843341,4.66206955097621e-20
610430.287645503,4.75488065832706e-20
610894.140447665,4.67151178796026e-20
611357.993249827,4.79545797302782e-20
611821.84605199,4.98707264689122e-20
612285.698854152,4.76801976850079e-20
612749.551656314,4.84773227300152e-20
613213.404458476,4.46694705152051e-20
613677.257260639,4.68184113288647e-20
614141.110062801,4.73906842884059e-20
614604.962864963,4.88104398182336e-20
615068.815667125,4.74977600421391e-20
615532.668469287,4.70460375745706e-20
615996.52127145,4.93384626658229e-20
616460.374073612,4.66610834509257e-20
616924.226875774,4.71223187515827e-20
617388.079677936,4.4207223422667e-20
617851.932480099,4.7303447831258e-20
618315.785282261,4.64959149274937e-20
618779.638084423,5.00320401482313e-20
619243.490886585,4.69828560545315e-20
619707.343688748,4.57962710808472e-20
620171.19649091,4.70441710833406e-20
620635.049293072,4.52479486139595e-20
621098.902095234,4.73073696740157e-20
621562.754897396,4.3409838468026e-20
622026.607699559,4.88634567421953e-20
622490.460501721,4.56692387556447e-20
622954.313303883,4.95451792586541e-20
623418.166106045,4.56337574600713e-20
623882.018908208,4.54462961618796e-20
624345.87171037,4.44393788968521e-20
624809.724512532,4.52868859972991e-20
625273.577314695,4.72053105121519e-20
625737.430116857,4.45623123137803e-20
626201.282919019,4.86725746983049e-20
626665.135721181,4.49537609724167e-20
627128.988523343,4.85290106792191e-20
627592.841325506,4.25804054186374e-20
628056.694127668,4.55860128014896e-20
628520.54692983,4.31728531172253e-20
628984.399731992,4.60686515019669e-20
629448.252534154,4.72143104993593e-20
629912.105336317,4.58664121625037e-20
630375.958138479,4.72651713074308e-20
630839.810940641,4.38615531348649e-20
631303.663742804,4.62111711556934e-20
631767.516544966,4.20918892878874e-20
632231.369347128,4.51963213094021e-20
632695.22214929,4.5023894474451e-20
633159.074951453,4.80273829484673e-20
633622.927753615,4.64810575331543e-20
634086.780555777,4.58732500469461e-20
634550.633357939,4.49121543129076e-20
635014.486160101,4.27841730204481e-20
635478.338962264,4.48848895557929e-20
635942.191764426,4.37751123900803e-20
636406.044566588,4.65925122824254e-20
636869.89736875,4.62236336230778e-20
637333.750170913,4.73660745882789e-20
637797.602973075,4.48398415556255e-20
638261.455775237,4.24714220808851e-20
638725.308577399,4.3954975381947e-20
639189.161379562,4.28900836313358e-20
639653.014181724,4.53990516230908e-20
640116.866983886,4.53499016001856e-20
640580.719786048,4.69144425038688e-20
641044.57258821,4.47704184424403e-20
641508.425390373,4.39932948467191e-20
641972.278192535,4.28044620622272e-20
642436.130994697,4.21045757210099e-20
642899.98379686,4.44593647461273e-20
643363.836599022,4.44404823771983e-20
643827.689401184,4.63281288179874e-20
644291.542203346,4.37859848977454e-20
644755.395005508,4.61957714512588e-20
645219.247807671,4.19971195552144e-20
645683.100609833,4.26403259564319e-20
646146.953411995,4.22033216357277e-20
646610.806214157,4.4219892331302e-20
647074.659016319,4.51503729763862e-20
647538.511818482,4.38034121864105e-20
648002.364620644,4.5066895234651e-20
648466.217422806,4.25776317754694e-20
648930.070224968,4.4437062395234e-20
649393.923027131,4.10834443527717e-20
649857.775829293,4.29615521256104e-20
650321.628631455,4.19881531995294e-20
650785.481433618,4.6207287902673e-20
651249.33423578,4.41105442944667e-20
651713.187037942,4.34131208637874e-20
652177.039840104,4.296403045098e-20
652640.892642266,4.30349737483609e-20
653104.745444429,4.40268784380955e-20
653568.598246591,4.03867652574164e-20
654032.451048753,4.35853086634087e-20
654496.303850915,4.30745285905683e-20
654960.156653078,4.6886346009845e-20
655424.00945524,4.36244158116028e-20
655887.862257402,4.25675920489107e-20
656351.715059564,4.11745199474926e-20
656815.567861727,4.26744771911149e-20
657279.420663889,4.34350059281621e-20
657743.273466051,4.13587368903662e-20
658207.126268213,4.36185032554039e-20
658670.979070375,4.42811696174019e-20
659134.831872538,4.61010871212946e-20
659598.6846747,4.08306513099376e-20
660062.537476862,4.07010984373134e-20
660526.390279024,3.99756406805154e-20
660990.243081187,4.24577390538513e-20
661454.095883349,4.4556582950928e-20
661917.948685511,4.27460606386493e-20
662381.801487673,4.40471768784869e-20
662845.654289836,4.19497857877003e-20
663309.507091998,4.30693763178069e-20
663773.35989416,3.88428425404722e-20
664237.212696322,4.0301830018519e-20
664701.065498485,4.22736241202632e-20
665164.918300647,4.40076029318673e-20
665628.771102809,4.44844888619728e-20
666092.623904971,4.19250560188881e-20
666556.476707133,4.22605214362225e-20
667020.329509296,3.87518284872924e-20
667484.182311458,4.15260355107462e-20
667948.03511362,3.95129192033186e-20
668411.887915782,4.36355187722196e-20
668875.740717945,4.3053066877212e-20
669339.593520107,4.35663596294675e-20
669803.446322269,4.15777050864091e-20
670267.299124431,3.90679772747024e-20
670731.151926594,4.16522918146366e-20
671195.004728756,3.89825895866727e-20
671658.857530918,4.30495305730486e-20
672122.71033308,4.08345697372473e-20
672586.563135243,4.48641920331124e-20
673050.415937405,4.12176630776809e-20
673514.268739567,4.14533154560724e-20
673978.121541729,3.95957740825445e-20
674441.974343892,4.03002801104692e-20
674905.827146054,4.18599744430552e-20
675369.679948216,4.11219813582013e-20
675833.532750378,4.33845159730731e-20
676297.38555254,4.00677831633649e-20
676761.238354703,4.36545446173339e-20
677225.091156865,3.92287850004802e-20
677688.943959027,4.14448525543334e-20
678152.796761189,3.91195526254899e-20
678616.649563352,4.19146085520732e-20
679080.502365514,4.09510553012034e-20
679544.355167676,4.05276630283577e-20
680008.207969838,4.20228110473136e-20
680472.060772001,4.03768421947391e-20
680935.913574163,4.17226672685999e-20
681399.766376325,3.89574152872235e-20
681863.619178487,4.07320371406288e-20
682327.47198065,3.8579579680266e-20
682791.324782812,4.19376146596676e-20
683255.177584974,4.01586351026325e-20
683719.030387136,4.11711247866533e-20
684182.883189298,4.06027098884661e-20
684646.735991461,4.10252458416551e-20
685110.588793623,4.01317073835032e-20
685574.441595785,3.7843760665694e-20
686038.294397947,3.98709876277726e-20
686502.14720011,3.94265318433573e-20
686966.000002272,4.2292679644757e-20
687429.852804434,4.11621590284891e-20
687893.705606596,4.06372191213665e-20
688357.558408759,3.87448830229034e-20
688821.411210921,3.8934406103304e-20
689285.264013083,3.91964926129718e-20
689749.116815245,3.89583366158075e-20
690212.969617408,4.03006221005596e-20
690676.82241957,4.1011905941122e-20
691140.675221732,4.20734661298899e-20
691604.528023894,3.96822518940979e-20
692068.380826056,3.86295420249092e-20
692532.233628219,3.72587260728217e-20
692996.086430381,3.87358654666437e-20
693459.939232543,4.13079077933913e-20
693923.792034705,4.08574674553557e-20
694387.644836868,4.13258377961463e-20
694851.49763903,3.88552857704064e-20
695315.350441192,4.04498774662109e-20
695779.203243354,3.81163635310449e-20
696243.056045517,3.83475789153164e-20
696706.908847679,3.86177194848469e-20
697170.761649841,4.05948944655858e-20
697634.614452003,4.19196282932161e-20
698098.467254166,3.98068677830472e-20
698562.320056328,3.92685887885314e-20
699026.17285849,3.6644563376857e-20
699490.025660652,3.97556140476037e-20
699953.878462814,3.83377851025759e-20
700417.731264977,4.02382586114929e-20
700881.584067139,3.79729393215051e-20
701345.436869301,4.07512247885156e-20
701809.289671463,3.963331965304e-20
702273.142473626,3.79438750705559e-20
702736.995275788,3.82340451299194e-20
703200.84807795,3.73385197362002e-20
703664.700880112,4.03149069351038e-20
704128.553682275,3.81869626022004e-20
704592.406484437,3.98787850852424e-20
705056.259286599,3.72569973667703e-20
705520.112088761,3.97261238467897e-20
705983.964890924,3.88202854286244e-20
706447.817693086,3.85432426381727e-20
706911.670495248,3.76352852909974e-20
707375.52329741,3.83222988325365e-20
707839.376099573,3.90842453017806e-20
708303.228901735,3.74376925709139e-20
708767.081703897,3.92864658414129e-20
709230.934506059,3.82611950030157e-20
709694.787308221,3.97917754990373e-20
710158.640110384,3.78213815460223e-20
710622.492912546,3.76181408838145e-20
711086.345714708,3.73284163461808e-20
711550.19851687,3.76734327574652e-20
712014.051319033,3.9344231952073e-20
712477.904121195,3.8206267549704e-20
712941.756923357,3.95580263495388e-20
713405.609725519,3.88443118981378e-20
713869.462527682,3.81350546985857e-20
714333.315329844,3.64077459482333e-20
714797.168132006,3.65879346880047e-20
715261.020934168,3.89184279953562e-20
715724.87373633,3.91811823886946e-20
716188.726538493,3.9934697939747e-20
716652.579340655,3.77982221726244e-20
717116.432142817,3.88019736720118e-20
717580.284944979,3.62988424694735e-20
718044.137747142,3.72637488225293e-20
718507.990549304,3.64025066747995e-20
718971.843351466,3.8364593395168e-20
719435.696153628,4.01992191315637e-20
719899.548955791,3.86913969477644e-20
720363.401757953,3.81829850954075e-20
720827.254560115,3.49502357082601e-20
721291.107362277,3.79483005859142e-20
721754.96016444,3.58775894738072e-20
722218.812966602,3.80112079507365e-20
722682.665768764,3.73721552501002e-20
723146.518570926,3.98312815278251e-20
723610.371373089,3.807185318124e-20
724074.224175251,3.67777021609774e-20
724538.076977413,3.57496784646505e-20
725001.929779575,3.5488302537608e-20
725465.782581737,3.8739368074735e-20
725929.6353839,3.72330366254097e-20
726393.488186062,3.86020829869185e-20
726857.340988224,3.59434658802111e-20
727321.193790386,3.95178885710576e-20
727785.046592549,3.63230577442793e-20
728248.899394711,3.62157938756456e-20
728712.752196873,3.54557080120852e-20
729176.604999035,3.72961915780316e-20
729640.457801198,3.86633867874932e-20
730104.31060336,3.73358219884951e-20
730568.163405522,3.73207228563409e-20
731032.016207684,3.54926551968049e-20
731495.869009847,3.84421888245719e-20
731959.721812009,3.63383997147924e-20
732423.574614171,3.69295309000493e-20
732887.427416333,3.47820196180478e-20
733351.280218495,3.80536702077544e-20
733815.133020658,3.79278332850554e-20
734278.98582282,3.75546121724295e-20
734742.838624982,3.70752968563498e-20
735206.691427144,3.57939726977843e-20
735670.544229307,3.75165331514121e-20
736134.397031469,3.55226364793429e-20
736598.249833631,3.70239176679327e-20
737062.102635794,3.56737419336977e-20
737525.955437956,3.80965883707157e-20
737989.808240118,3.79296749994872e-20
738453.66104228,3.73801321604919e-20
738917.513844442,3.57847361498411e-20
739381.366646604,3.49461716041169e-20
739845.219448767,3.60593287294114e-20
740309.072250929,3.53154960813941e-20
740772.925053091,3.77376012803362e-20
741236.777855254,3.69383358876461e-20
741700.630657416,3.81298577574124e-20
742164.483459578,3.55757588578425e-20
742628.33626174,3.53471306082231e-20
743092.189063902,3.47785509652761e-20
743556.041866065,3.45309140617102e-20
744019.894668227,3.72852639576305e-20
744483.747470389,3.64557456976377e-20
744947.600272551,3.82888616919522e-20
745411.453074714,3.60130062728831e-20
745875.305876876,3.63442466449064e-20
746339.158679038,3.36132816567132e-20
746803.0114812,3.4562486972463e-20
747266.864283363,3.60329580576162e-20
747730.717085525,3.67881786911274e-20
748194.569887687,3.77582707282356e-20
748658.422689849,3.62140533765094e-20
749122.275492012,3.68488483807045e-20
749586.128294174,3.35081883578084e-20
750049.981096336,3.55919557784189e-20
750513.833898498,3.38536151069995e-20
750977.686700661,3.65797733516601e-20
751441.539502823,3.68589848972065e-20
751905.392304985,3.7324861490954e-20
752369.245107147,3.62659504397231e-20
752833.097909309,3.42319578533234e-20
753296.950711471,3.56923836842438e-20
753760.803513634,3.38493713050266e-20
754224.656315796,3.59870417824198e-20
754688.509117958,3.53730271392113e-20
755152.361920121,3.76161059818195e-20
755616.214722283,3.60942113126394e-20
756080.067524445,3.62185906230651e-20
756543.920326607,3.44558796319672e-20
757007.77312877,3.43811701538669e-20
757471.625930932,3.52371219718181e-20
757935.478733094,3.53535766149892e-20
758399.331535256,3.62204382018552e-20
758863.184337419,3.51614246056935e-20
759327.037139581,3.68289582943071e-20
759790.889941743,3.53026712333835e-20
760254.742743905,3.47021471689025e-20
760718.595546067,3.37939059082152e-20
761182.44834823,3.43517250175088e-20
761646.301150392,3.53245459506159e-20
762110.153952554,3.55322034281621e-20
762574.006754716,3.57830115063033e-20
763037.859556879,3.51839823836066e-20
763501.712359041,3.49187827168862e-20
763965.565161203,3.49104357979472e-20
764429.417963365,3.38398975962685e-20
764893.270765528,3.36172059317645e-20
765357.12356769,3.45064011774842e-20
765820.976369852,3.62945641303932e-20
766284.829172014,3.55847822161481e-20
766748.681974177,3.56721020373004e-20
767212.534776339,3.41123389123511e-20
767676.387578501,3.41205586071099e-20
768140.240380663,3.36951710700993e-20
768604.093182825,3.44218208492017e-20
769067.945984988,3.48307090841996e-20
769531.79878715,3.46457960263558e-20
769995.651589312,3.69947848774486e-20
770459.504391474,3.47680084479881e-20
770923.357193636,3.46381579203494e-20
771387.209995799,3.225466902432e-20
771851.062797961,3.42538577176498e-20
772314.915600123,3.37941928894789e-20
772778.768402286,3.61492643600708e-20
773242.621204448,3.52036501089522e-20
773706.47400661,3.50420335820427e-20
774170.326808772,3.47465730162634e-20
774634.179610935,3.399130175539e-20
775098.032413097,3.40367038788332e-20
775561.885215259,3.19623653594151e-20
776025.738017421,3.57034717164282e-20
776489.590819584,3.44853155105571e-20
776953.443621746,3.71733539948096e-20
777417.296423908,3.36220342420307e-20
777881.14922607,3.43868782858242e-20
778345.002028232,3.27735489300006e-20
778808.854830395,3.38491395559638e-20
779272.707632557,3.4175457579066e-20
779736.560434719,3.35899509894205e-20
780200.413236881,3.53822664834052e-20
780664.266039044,3.43315393325709e-20
781128.118841206,3.57903186514306e-20
781591.971643368,3.1836823106611e-20
782055.82444553,3.38136025265104e-20
782519.677247692,3.21574167720895e-20
782983.530049855,3.47018220137744e-20
783447.382852017,3.37632163921015e-20
783911.235654179,3.45268790559739e-20
784375.088456341,3.48054633480704e-20
784838.941258504,3.30350215578861e-20
785302.794060666,3.42541933530726e-20
785766.646862828,3.17408240925276e-20
786230.49966499,3.39128249063344e-20
786694.352467153,3.30988711648884e-20
787158.205269315,3.50226071059263e-20
787622.058071477,3.36711012236441e-20
788085.910873639,3.42252252011778e-20
788549.763675802,3.42893027566273e-20
789013.616477964,3.25727416056014e-20
789477.469280126,3.29848618278804e-20
789941.322082288,3.23360161249005e-20
790405.174884451,3.49409759488795e-20
790869.027686613,3.32560995143984e-20
791332.880488775,3.4941771917609e-20
791796.733290937,3.3176364194942e-20
792260.586093099,3.34253316177087e-20
792724.438895262,3.35197306556272e-20
793188.291697424,3.22016965994131e-20
793652.144499586,3.33711525062607e-20
794115.997301748,3.26473509834708e-20
794579.850103911,3.5762689664653e-20
795043.702906073,3.30372191598171e-20
795507.555708235,3.39323600692896e-20
795971.408510398,3.26564906538451e-20
796435.26131256,3.34382083717386e-20
796899.114114722,3.25628268286146e-20
797362.966916884,3.26534663341264e-20
797826.819719046,3.38965188858191e-20
798290.672521209,3.34635239364574e-20
798754.525323371,3.5057216152116e-20
799218.378125533,3.18890589877962e-20
799682.230927695,3.33562233306593e-20
800146.083729857,3.16979197010658e-20
800609.93653202,3.40723459842056e-20
801073.789334182,3.19513176522548e-20
801537.642136344,3.26368938152843e-20
802001.494938506,3.36918963145675e-20
802465.347740669,3.38831441995278e-20
802929.200542831,3.35385125001255e-20
803393.053344993,3.09576170121664e-20
803856.906147155,3.25640483437317e-20
804320.758949318,3.20312007159607e-20
804784.61175148,3.40673226729339e-20
805248.464553642,3.19169517533386e-20
805712.317355804,3.32908135241004e-20
806176.170157967,3.27030145626673e-20
806640.022960129,3.42201730772661e-20
807103.875762291,3.23272248785542e-20
807567.728564453,3.09081323327897e-20
808031.581366615,3.22361840117236e-20
808495.434168778,3.28621448955099e-20
808959.28697094,3.43316460582423e-20
809423.139773102,3.21534401589686e-20
809886.992575264,3.34441633352253e-20
810350.845377427,3.22318545069286e-20
810814.698179589,3.28596705267138e-20
811278.550981751,3.16708269525228e-20
811742.403783913,3.17724524300897e-20
812206.256586076,3.23143625702694e-20
812670.109388238,3.37080741545509e-20
813133.9621904,3.3913323281568e-20
813597.814992563,3.20795127133181e-20
814061.667794725,3.24293855024196e-20
814525.520596887,3.15607681308481e-20
814989.373399049,3.218999204427e-20
815453.226201211,3.17664542996468e-20
815917.079003374,3.30157508625537e-20
816380.931805536,3.33479104058047e-20
816844.784607698,3.27707307857548e-20
817308.63740986,3.30921072194102e-20
817772.490212022,3.13442962363752e-20
818236.343014185,3.17542233634691e-20
818700.195816347,3.15966578946842e-20
819164.048618509,3.23802681438634e-20
819627.901420671,3.27269657675441e-20
820091.754222834,3.27499284943061e-20
820555.607024996,3.31332993166913e-20
821019.459827158,3.1280220779388e-20
821483.31262932,3.19075928199322e-20
821947.165431483,3.09047332243284e-20
822411.018233645,3.23894339586875e-20
822874.871035807,3.12659876160143e-20
823338.723837969,3.28132170323159e-20
823802.576640132,3.23653168895393e-20
824266.429442294,3.21551823748765e-20
824730.282244456,3.21496639187543e-20
825194.135046618,3.05455998579783e-20
825657.987848781,3.22809950193648e-20
826121.840650943,3.05105093767444e-20
826585.693453105,3.32896719159484e-20
827049.546255267,3.11972971327618e-20
827513.399057429,3.28937500517225e-20
827977.251859592,3.18767203379046e-20
828441.104661754,3.22844976970947e-20
828904.957463916,3.14160334979558e-20
829368.810266078,3.07236526421371e-20
829832.663068241,3.21235122130011e-20
830296.515870403,3.10205887922741e-20
830760.368672565,3.33018927720737e-20
831224.221474727,3.15379722744455e-20
831688.07427689,3.32510395521312e-20
832151.927079052,3.0557604408944e-20
832615.779881214,3.20199567113674e-20
833079.632683376,3.06455391632853e-20
833543.485485539,3.09368552083793e-20
834007.338287701,3.21677684310708e-20
834471.191089863,3.20550128567622e-20
834935.043892025,3.34060099071766e-20
835398.896694188,3.12579573380951e-20
835862.74949635,3.20399003413636e-20
836326.602298512,2.97241701843242e-20
836790.455100674,3.11856069819815e-20
837254.307902836,3.12996995592729e-20
837718.160704999,3.22535857034522e-20
838182.013507161,3.23373007993309e-20
838645.866309323,3.24307378509168e-20
839109.719111485,3.22747698381991e-20
839573.571913647,2.97558209721649e-20
840037.42471581,3.05435485102399e-20
840501.277517972,2.98806221857735e-20
840965.130320134,3.25518932657086e-20
841428.983122297,3.20539869670077e-20
841892.835924459,3.23793942231715e-20
842356.688726621,3.13411216826752e-20
842820.541528783,3.05310821658784e-20
843284.394330946,3.11403676611185e-20
843748.247133108,2.92062263065814e-20
844212.09993527,3.09426669831908e-20
844675.952737432,3.1036925105802e-20
845139.805539595,3.38782701406465e-20
845603.658341757,3.13874926553531e-20
846067.511143919,3.08968893355364e-20
846531.363946081,2.94842556804049e-20
846995.216748243,3.0739202089817e-20
847459.069550405,3.12204343019764e-20
847922.922352568,3.0721654201965e-20
848386.77515473,3.20070168107298e-20
848850.627956892,3.08596467997219e-20
849314.480759055,3.35915865223172e-20
849778.333561217,2.97746218535082e-20
850242.186363379,3.07235948538941e-20
850706.039165541,2.88602603251005e-20
851169.891967704,3.22518470007394e-20
851633.744769866,3.14538324170294e-20
852097.597572028,3.13102430752849e-20
852561.45037419,3.13801062533394e-20
853025.303176353,3.07424254112163e-20
853489.155978515,3.19058571749471e-20
853953.008780677,2.94548217537634e-20
854416.861582839,3.12827339822331e-20
854880.714385001,2.90086521244635e-20
855344.567187164,3.27742425799107e-20
855808.419989326,3.04656820834728e-20
856272.272791488,3.19571765445873e-20
856736.12559365,3.04269419648161e-20
857199.978395812,3.12242662491968e-20
857663.831197975,3.06133423807724e-20
858127.684000137,2.90806691208517e-20
858591.536802299,3.12769592915233e-20
859055.389604461,3.00640943348048e-20
859519.242406624,3.24091592813107e-20
859983.095208786,3.02740214388545e-20
860446.948010948,3.18320759925066e-20
860910.800813111,2.97457328102675e-20
861374.653615273,3.04719127371276e-20
861838.506417435,2.91426514099723e-20
862302.359219597,2.96553207764293e-20
862766.212021759,3.12271596298865e-20
863230.064823922,3.15894692526045e-20
863693.917626084,3.19139117106053e-20
864157.770428246,2.92764595910479e-20
864621.623230408,3.03232336414969e-20
865085.476032571,2.90257597202604e-20
865549.328834733,2.99473444962003e-20
866013.181636895,2.99089042777851e-20
866477.034439057,3.10909485510042e-20
866940.88724122,3.22094933675578e-20
867404.740043382,3.09784324036885e-20
867868.592845544,3.0152773920583e-20
868332.445647706,2.8481458652728e-20
868796.298449869,2.9485874791518e-20
869260.151252031,3.03427249641641e-20
869724.004054193,3.1141548495327e-20
870187.856856355,3.11218693371647e-20
870651.709658518,3.11965009400236e-20
871115.56246068,3.12440877922621e-20
871579.415262842,2.90666033562741e-20
872043.268065004,2.8929133600696e-20
872507.120867166,2.89631551821252e-20
872970.973669329,3.14146987179292e-20
873434.826471491,3.11308564798028e-20
873898.679273653,3.11607841401152e-20
874362.532075815,3.0284265311957e-20
874826.384877978,2.94308312999918e-20
875290.23768014,3.0277259823144e-20
875754.090482302,2.87958322997405e-20
876217.943284464,2.98196853309021e-20
876681.796086626,2.99165145914427e-20
877145.648888789,3.22197056150736e-20
877609.501690951,3.04654896164633e-20
878073.354493113,2.96665456493027e-20
878537.207295275,2.90670257570628e-20
879001.060097438,2.96613633051103e-20
879464.9128996,3.01318623472688e-20
879928.765701762,2.97323650996552e-20
880392.618503924,3.0221029623266e-20
880856.471306087,2.94826145783826e-20
881320.324108249,3.14250731858401e-20
881784.176910411,2.9450499669484e-20
882248.029712574,2.94984118939953e-20
882711.882514736,2.85822768223505e-20
883175.735316898,3.00842266116328e-20
883639.58811906,2.99819549957722e-20
884103.440921222,2.93892912875282e-20
884567.293723384,2.99332702882447e-20
885031.146525547,2.95937636775867e-20
885494.999327709,3.06763172841876e-20
885958.852129871,2.93674425533587e-20
886422.704932033,2.94081087565371e-20
886886.557734196,2.83629055769052e-20
887350.410536358,2.99310932898794e-20
887814.26333852,2.99248043570752e-20
888278.116140682,3.02708320232481e-20
888741.968942845,3.00549624052874e-20
889205.821745007,2.98368896802576e-20
889669.674547169,3.01431870637702e-20
890133.527349331,2.83644599229936e-20
890597.380151494,2.93899234213857e-20
891061.232953656,2.88524548456842e-20
891525.085755818,3.05449611195976e-20
891988.93855798,3.04320813176816e-20
892452.791360143,3.04461301263777e-20
892916.644162305,2.97049044886392e-20
893380.496964467,2.83376774714393e-20
893844.349766629,2.91537944260699e-20
894308.202568791,2.84207770090416e-20
894772.055370954,3.02658018842516e-20
895235.908173116,2.9841920227659e-20
895699.760975278,3.10864294986686e-20
896163.61377744,2.90217523415972e-20
896627.466579603,2.93846009458824e-20
897091.319381765,2.8666480989011e-20
897555.172183927,2.8259077713464e-20
898019.024986089,2.9535785880708e-20
898482.877788252,2.92945628936359e-20
898946.730590414,3.15509343199839e-20
899410.583392576,2.88025358453668e-20
899874.436194738,3.02535723398546e-20
900338.288996901,2.73431961385539e-20
900802.141799063,2.90531377995243e-20
901265.994601225,2.88558711580853e-20
901729.847403387,2.98015207939317e-20
902193.70020555,2.95470657048134e-20
902657.553007712,2.91341686493638e-20
903121.405809874,3.04230138385699e-20
903585.258612036,2.78374473862424e-20
904049.111414198,2.94551616252054e-20
904512.964216361,2.72285578984003e-20
904976.817018523,3.03518180827006e-20
905440.669820685,2.83967120153625e-20
905904.522622847,3.05320741900053e-20
906368.37542501,2.85432313518575e-20
906832.228227172,2.89238618021584e-20
907296.081029334,2.94398684571404e-20
907759.933831496,2.84526347944302e-20
908223.786633659,2.95737354967256e-20
908687.639435821,2.78139144086145e-20
909151.492237983,3.04140767002145e-20
909615.345040145,2.8363200764016e-20
910079.197842308,3.01610468261436e-20
910543.05064447,2.8417374259902e-20
911006.903446632,2.98372578710074e-20
911470.756248794,2.86426144683724e-20
911934.609050957,2.89378999263546e-20
912398.461853119,2.87218968321159e-20
912862.314655281,2.82759613350055e-20
913326.167457443,2.9949233417673e-20
913790.020259605,2.90378617403358e-20
914253.873061768,3.01005069019429e-20
914717.72586393,2.79927609600416e-20
915181.578666092,2.91814347461869e-20
915645.431468254,2.81743162571624e-20
916109.284270416,2.8453058973151e-20
916573.137072579,2.87297934560898e-20
917036.989874741,2.92055631757284e-20
917500.842676903,2.98592803337887e-20
917964.695479066,2.9326234589897e-20
918428.548281228,2.89870650711871e-20
918892.40108339,2.72755619258981e-20
919356.253885552,2.79770588916001e-20
919820.106687715,2.87323461018563e-20
920283.959489877,2.96478700224586e-20
920747.812292039,2.91640820339651e-20
921211.665094201,2.90683167081835e-20
921675.517896364,2.91048309495488e-20
922139.370698526,2.79262918092987e-20
922603.223500688,2.83254957244267e-20
923067.07630285,2.7276514067078e-20
923530.929105012,2.855077818253e-20
923994.781907175,2.94313516608262e-20
924458.634709337,3.01250133044502e-20
924922.487511499,2.87616415917985e-20
925386.340313661,2.74544655050861e-20
925850.193115824,2.80985359778891e-20
926314.045917986,2.7937294029118e-20
926777.898720148,2.87836031185033e-20
927241.75152231,2.8340402445015e-20
927705.604324473,2.94788280180662e-20
928169.457126635,2.88619255353234e-20
928633.309928797,2.95409996065158e-20
929097.162730959,2.77784720454212e-20
929561.015533122,2.76797081294711e-20
930024.868335284,2.80644269715291e-20
930488.721137446,2.88802683898752e-20
930952.573939608,2.94671945620647e-20
931416.42674177,2.83738179429036e-20
931880.279543933,2.94277083970658e-20
932344.132346095,2.825560947857e-20
932807.985148257,2.86224177807583e-20
933271.837950419,2.75680008857109e-20
933735.690752581,2.83593954989833e-20
934199.543554744,2.8326895353741e-20
934663.396356906,2.8870280165693e-20
935127.249159068,2.89352119035339e-20
935591.101961231,2.86013183916304e-20
936054.954763393,2.86655052130374e-20
936518.807565555,2.79403460488353e-20
936982.660367717,2.8086999747145e-20
937446.51316988,2.72899666847008e-20
937910.365972042,2.87153483653495e-20
938374.218774204,2.88008530434307e-20
938838.071576366,2.8611544612993e-20
939301.924378528,2.87482900516949e-20
939765.777180691,2.83547853569383e-20
940229.629982853,2.83509832208244e-20
940693.482785015,2.6969693878625e-20
941157.335587177,2.77732877942141e-20
941621.18838934,2.81499407099038e-20
942085.041191502,2.89163633202973e-20
942548.893993664,2.93552886331667e-20
943012.746795826,2.80425367171702e-20
943476.599597989,2.80715953431609e-20
943940.452400151,2.73036470050465e-20
944404.305202313,2.81276268869765e-20
944868.158004475,2.66732495703768e-20
945332.010806637,2.85838568619075e-20
945795.8636088,2.89829212053183e-20
946259.716410962,2.9535010655883e-20
946723.569213124,2.80948366869689e-20
947187.422015286,2.69766242026551e-20
947651.274817449,2.77816974336946e-20
948115.127619611,2.68986638528814e-20
948578.980421773,2.92860980773246e-20
949042.833223935,2.73635863634341e-20
949506.686026098,2.97921206731862e-20
949970.53882826,2.84932687874132e-20
950434.391630422,2.90419222120285e-20
950898.244432584,2.66796560150112e-20
951362.097234747,2.67619390939369e-20
951825.950036909,2.82631913709958e-20
952289.802839071,2.83697310055416e-20
952753.655641233,2.95299074875657e-20
953217.508443395,2.75445984563246e-20
953681.361245558,2.95288396581157e-20
954145.21404772,2.6910740804938e-20
954609.066849882,2.84352618197297e-20
955072.919652044,2.59526103585751e-20
955536.772454207,2.81059651248603e-20
956000.625256369,2.83663648136974e-20
956464.478058531,2.92290783678898e-20
956928.330860693,2.87250727634331e-20
957392.183662856,2.67737080200307e-20
957856.036465018,2.83999418965565e-20
958319.88926718,2.66686728815693e-20
958783.742069343,2.81951408296709e-20
959247.594871505,2.65107949096297e-20
959711.447673667,2.91649719955106e-20
960175.300475829,2.80562753900413e-20
960639.153277991,2.91522813227961e-20
961103.006080154,2.73614256959358e-20
961566.858882316,2.69548399064103e-20
962030.711684478,2.70664960610462e-20
962494.56448664,2.73443289262579e-20
962958.417288802,2.86063101295892e-20
963422.270090965,2.71068952337981e-20
963886.122893127,2.91859928301472e-20
964349.975695289,2.74834120003833e-20
964813.828497451,2.82866189806053e-20
965277.681299614,2.65431622698048e-20
965741.534101776,2.72158498071831e-20
966205.386903938,2.68767305993067e-20
966669.2397061,2.79730279261716e-20
967133.092508263,2.89101248873179e-20
967596.945310425,2.80725151101813e-20
968060.798112587,2.8070989796829e-20
968524.650914749,2.68755770845964e-20
968988.503716912,2.76895534040022e-20
969452.356519074,2.65303995150987e-20
969916.209321236,2.81341610247775e-20
970380.062123398,2.76354781431648e-20
970843.91492556,2.84818917388287e-20
971307.767727723,2.86474783686333e-20
971771.620529885,2.77610828132999e-20
972235.473332047,2.74888345219787e-20
972699.326134209,2.6089261663701e-20
973163.178936372,2.77732386021248e-20
973627.031738534,2.73296773950045e-20
974090.884540696,2.86255827141321e-20
974554.737342858,2.8036089034481e-20
975018.590145021,2.80022050293748e-20
975482.442947183,2.74285564720052e-20
975946.295749345,2.68089233156304e-20
976410.148551508,2.72949195656473e-20
976874.001353669,2.647293616578e-20
977337.854155832,2.8130118022423e-20
977801.706957994,2.74356012232903e-20
978265.559760156,2.89794777885598e-20
978729.412562319,2.708698145069e-20
979193.265364481,2.74965372950615e-20
979657.118166643,2.65497939590471e-20
980120.970968805,2.65934480360121e-20
980584.823770967,2.77336873975623e-20
981048.67657313,2.72830717567798e-20
981512.529375292,2.84307908792156e-20
981976.382177454,2.69887317252252e-20
982440.234979616,2.84609590791666e-20
982904.087781779,2.65990673645358e-20
983367.940583941,2.68837598481658e-20
983831.793386103,2.63185943274414e-20
984295.646188265,2.74567399862847e-20
984759.498990427,2.77207472480202e-20
985223.35179259,2.78677707241206e-20
985687.204594752,2.79051937343886e-20
986151.057396914,2.67037071373913e-20
986614.910199077,2.75575251435332e-20
987078.763001239,2.64179528691147e-20
987542.615803401,2.68630405453763e-20
988006.468605563,2.67190540679269e-20
988470.321407726,2.83170925320138e-20
988934.174209888,2.8346667351458e-20
989398.02701205,2.72485327264876e-20
989861.879814212,2.71785941690521e-20
990325.732616374,2.66824546032437e-20
990789.585418537,2.71437123417339e-20
991253.438220699,2.70399661428655e-20
991717.291022861,2.70582774164153e-20
992181.143825023,2.7797737150328e-20
992644.996627185,2.81998481549111e-20
993108.849429348,2.82581984458627e-20
993572.70223151,2.62007923527535e-20
994036.555033672,2.6348999822099e-20
994500.407835834,2.66285047139534e-20
994964.260637997,2.79957139293639e-20
995428.113440159,2.71471871878566e-20
995891.966242321,2.72960819074793e-20
996355.819044484,2.75632937894842e-20
996819.671846646,2.73566883724186e-20
997283.524648808,2.74426789571612e-20
997747.37745097,2.54443909650103e-20
998211.230253133,2.6962167611913e-20
998675.083055295,2.65564838362451e-20
999138.935857457,2.8801629032893e-20
999602.788659619,2.68499122788954e-20
1000066.64146178,2.70682502398247e-20
1000530.49426394,2.66608706915272e-20
1000994.34706611,2.72824275936594e-20
1001458.19986827,2.68067768141903e-20
1001922.05267043,2.60793325360649e-20
1002385.90547259,2.73880987079402e-20
1002849.75827475,2.68762758615847e-20
1003313.61107692,2.83777840024445e-20
1003777.46387908,2.61809066373648e-20
1004241.31668124,2.75577797987806e-20
1004705.1694834,2.57257112654681e-20
1005169.02228557,2.76879807608799e-20
1005632.87508773,2.63265659481461e-20
1006096.72788989,2.67464821532953e-20
1006560.58069205,2.72242738658266e-20
1007024.43349421,2.72549598432078e-20
1007488.28629638,2.77680481587672e-20
1007952.13909854,2.60945730165709e-20
1008415.9919007,2.76444004453987e-20
1008879.84470286,2.5725947772244e-20
1009343.69750503,2.74320176016334e-20
1009807.55030719,2.61142770404891e-20
1010271.40310935,2.80904344278776e-20
1010735.25591151,2.70025989552527e-20
1011199.10871367,2.7797012445978e-20
1011662.96151584,2.69312959282849e-20
1012126.814318,2.60195858368854e-20
1012590.66712016,2.72671321726455e-20
1013054.51992232,2.59363116858192e-20
1013518.37272449,2.77183048504114e-20
1013982.22552665,2.62867561099393e-20
1014446.07832881,2.87601904876027e-20
1014909.93113097,2.68147967864821e-20
1015373.78393314,2.67682456151482e-20
1015837.6367353,2.56927850898364e-20
1016301.48953746,2.61277619335579e-20
1016765.34233962,2.72627685508866e-20
1017229.19514178,2.67931458875711e-20
1017693.04794395,2.78424155861807e-20
1018156.90074611,2.62022010513849e-20
1018620.75354827,2.79772917378444e-20
1019084.60635043,2.58018683202508e-20
1019548.4591526,2.64157412944316e-20
1020012.31195476,2.53139655351172e-20
1020476.16475692,2.71168096724232e-20
1020940.01755908,2.81350151397246e-20
1021403.87036124,2.68274880071583e-20
1021867.72316341,2.72988777773915e-20
1022331.57596557,2.54656681748348e-20
1022795.42876773,2.73589792190599e-20
1023259.28156989,2.55692894036543e-20
1023723.13437206,2.70057299316048e-20
1024186.98717422,2.61363785094383e-20
1024650.83997638,2.75558205925725e-20
1025114.69277854,2.76724107696475e-20
1025578.5455807,2.64643774080931e-20
1026042.39838287,2.62561625005804e-20
1026506.25118503,2.55052949603812e-20
1026970.10398719,2.77808208131868e-20
1027433.95678935,2.57080222985976e-20
1027897.80959152,2.74724179210804e-20
1028361.66239368,2.61255587565929e-20
1028825.51519584,2.7907498297877e-20
1029289.367998,2.6725875595584e-20
1029753.22080016,2.64532835639199e-20
1030217.07360233,2.62679657636837e-20
1030680.92640449,2.59028195672428e-20
1031144.77920665,2.79239559551817e-20
1031608.63200881,2.61242639751925e-20
1032072.48481098,2.72466111242365e-20
1032536.33761314,2.62491579432586e-20
1033000.1904153,2.82653303060981e-20
1033464.04321746,2.61662762850739e-20
1033927.89601962,2.63806896819309e-20
1034391.74882179,2.55432772287964e-20
1034855.60162395,2.65851978813538e-20
1035319.45442611,2.73156002592929e-20
1035783.30722827,2.68811676366068e-20
1036247.16003044,2.72937767407131e-20
1036711.0128326,2.59209544067387e-20
1037174.86563476,2.73705774815901e-20
1037638.71843692,2.54077133992664e-20
1038102.57123908,2.60455810625795e-20
1038566.42404125,2.56117371894764e-20
1039030.27684341,2.74556906107193e-20
1039494.12964557,2.74472825924821e-20
1039957.98244773,2.71894179462365e-20
1040421.8352499,2.63622000322894e-20
1040885.68805206,2.55904075068146e-20
1041349.54085422,2.5699847495453e-20
1041813.39365638,2.58520292328536e-20
1042277.24645854,2.71210654672949e-20
1042741.09926071,2.69350956297506e-20
1043204.95206287,2.76531471765074e-20
1043668.80486503,2.66686386261959e-20
1044132.65766719,2.61457775338633e-20
1044596.51046936,2.54907560832372e-20
1045060.36327152,2.56499976831716e-20
1045524.21607368,2.63191776181172e-20
1045988.06887584,2.68408628101902e-20
1046451.921678,2.78112173630005e-20
1046915.77448017,2.74517209331847e-20
1047379.62728233,2.58873136929367e-20
1047843.48008449,2.56266823326711e-20
1048307.33288665,2.54721278973781e-20
1048771.18568882,2.65696622071872e-20
1049235.03849098,2.65603882214153e-20
1049698.89129314,2.74688428747783e-20
1050162.7440953,2.6831308509028e-20
1050626.59689747,2.70778233914023e-20
1051090.44969963,2.63811311234561e-20
1051554.30250179,2.56374214793514e-20
1052018.15530395,2.5596247201117e-20
1052482.00810611,2.62666680105528e-20
1052945.86090828,2.79425486581469e-20
1053409.71371044,2.63545901661139e-20
1053873.5665126,2.74868030062731e-20
1054337.41931476,2.55972149069649e-20
1054801.27211693,2.68689257446277e-20
1055265.12491909,2.5468368299483e-20
1055728.97772125,2.63913345193975e-20
1056192.83052341,2.59868339396766e-20
1056656.68332557,2.64677295351967e-20
1057120.53612774,2.74941390927912e-20
1057584.3889299,2.61091994319373e-20
1058048.24173206,2.67503374611213e-20
1058512.09453422,2.51575870293975e-20
1058975.94733639,2.69725582261318e-20
1059439.80013855,2.50366521135697e-20
1059903.65294071,2.68768307865659e-20
1060367.50574287,2.57332197296105e-20
1060831.35854503,2.71585805141979e-20
1061295.2113472,2.68023062652679e-20
1061759.06414936,2.634778917405e-20
1062222.91695152,2.64284643258174e-20
1062686.76975368,2.46944284497676e-20
1063150.62255585,2.67423948866157e-20
1063614.47535801,2.54813515915703e-20
1064078.32816017,2.74422471483092e-20
1064542.18096233,2.61084656820784e-20
1065006.03376449,2.74210743324343e-20
1065469.88656666,2.63029612150945e-20
1065933.73936882,2.57630443148087e-20
1066397.59217098,2.55192510778188e-20
1066861.44497314,2.50716905146261e-20
1067325.29777531,2.69861401128065e-20
1067789.15057747,2.6685799857097e-20
1068253.00337963,2.82064956926381e-20
1068716.85618179,2.54663185178659e-20
1069180.70898395,2.64741853542433e-20
1069644.56178612,2.53539438009922e-20
1070108.41458828,2.57568406731961e-20
1070572.26739044,2.58922628842384e-20
1071036.1201926,2.63055171262152e-20
1071499.97299477,2.82112289322021e-20
1071963.82579693,2.65499710339199e-20
1072427.67859909,2.72788340735422e-20
1072891.53140125,2.43188721492966e-20
1073355.38420341,2.57353526795928e-20
1073819.23700558,2.56363370948921e-20
1074283.08980774,2.73444814988125e-20
1074746.9426099,2.64270406421462e-20
1075210.79541206,2.67107834197029e-20
1075674.64821423,2.72668574383686e-20
1076138.50101639,2.54695883047784e-20
1076602.35381855,2.58662561499882e-20
1077066.20662071,2.41381033295684e-20
1077530.05942287,2.70333058906846e-20
1077993.91222504,2.59642273424263e-20
1078457.7650272,2.80558579921852e-20
1078921.61782936,2.55977919786612e-20
1079385.47063152,2.59394468753512e-20
1079849.32343369,2.57902864095302e-20
1080313.17623585,2.56179601421793e-20
1080777.02903801,2.59836063043757e-20
1081240.88184017,2.52674056801311e-20
1081704.73464233,2.75308994515112e-20
1082168.5874445,2.59119039920841e-20
1082632.44024666,2.72423899700262e-20
1083096.29304882,2.48680327721278e-20
1083560.14585098,2.65683943822983e-20
1084023.99865315,2.50723311327067e-20
1084487.85145531,2.6531206736628e-20
1084951.70425747,2.60234145241059e-20
1085415.55705963,2.61642858904468e-20
1085879.4098618,2.68570550361275e-20
1086343.26266396,2.56434373755427e-20
1086807.11546612,2.68808681164776e-20
1087270.96826828,2.50286018580008e-20
1087734.82107044,2.69052549013058e-20
1088198.67387261,2.49388689396282e-20
1088662.52667477,2.62895819019121e-20
1089126.37947693,2.59186483661057e-20
1089590.23227909,2.73446664475487e-20
1090054.08508126,2.62974633503148e-20
1090517.93788342,2.57426724360814e-20
1090981.79068558,2.61234756143688e-20
1091445.64348774,2.54525249894286e-20
1091909.4962899,2.65233295950962e-20
1092373.34909207,2.5200246846651e-20
1092837.20189423,2.68131122131834e-20
1093301.05469639,2.62025167611019e-20
1093764.90749855,2.76563006613493e-20
1094228.76030072,2.58409738786509e-20
1094692.61310288,2.48426214395298e-20
1095156.46590504,2.53945748212835e-20
1095620.3187072,2.60035844074853e-20
1096084.17150936,2.6689561183015e-20
1096548.02431153,2.59741352267909e-20
1097011.87711369,2.67166539275695e-20
1097475.72991585,2.61416462376157e-20
1097939.58271801,2.59978095004491e-20
1098403.43552018,2.50530706797048e-20
1098867.28832234,2.48682794763138e-20
1099331.1411245,2.58534820393378e-20
1099794.99392666,2.67902139151659e-20
1100258.84672882,2.70653393865239e-20
1100722.69953099,2.55575001463493e-20
1101186.55233315,2.59515448542357e-20
1101650.40513531,2.55262422055361e-20
1102114.25793747,2.54466875601727e-20
1102578.11073964,2.55073569499185e-20
1103041.9635418,2.57159445974858e-20
1103505.81634396,2.72447593186275e-20
1103969.66914612,2.62350819480866e-20
1104433.52194828,2.66066991111937e-20
1104897.37475045,2.48398441058713e-20
1105361.22755261,2.56810114543258e-20
1105825.08035477,2.57444829011071e-20
1106288.93315693,2.62373752450995e-20
1106752.7859591,2.60349886855441e-20
1107216.63876126,2.59021418903928e-20
1107680.49156342,2.69101116704282e-20
1108144.34436558,2.5757934391961e-20
1108608.19716774,2.61460075297487e-20
1109072.04996991,2.47596339935525e-20
1109535.90277207,2.64307543969226e-20
1109999.75557423,2.55536999405518e-20
1110463.60837639,2.67950033458797e-20
1110927.46117856,2.59856150733875e-20
1111391.31398072,2.58320265680945e-20
1111855.16678288,2.63361591918165e-20
1112319.01958504,2.5885468878076e-20
1112782.8723872,2.63911169517102e-20
1113246.72518937,2.48673417136574e-20
1113710.57799153,2.6252536460449e-20
1114174.43079369,2.56712010202871e-20
1114638.28359585,2.6716590878575e-20
1115102.13639802,2.61723030782073e-20
1115565.98920018,2.61608210965285e-20
1116029.84200234,2.5512723919153e-20
1116493.6948045,2.56160334587807e-20
1116957.54760666,2.60130194670324e-20
1117421.40040883,2.50275492104989e-20
1117885.25321099,2.6091401279313e-20
1118349.10601315,2.59186472515661e-20
1118812.95881531,2.70131953208841e-20
1119276.81161748,2.57327548695368e-20
1119740.66441964,2.56181106765181e-20
1120204.5172218,2.50475994113655e-20
1120668.37002396,2.50214364862509e-20
1121132.22282612,2.6386359291697e-20
1121596.07562829,2.58607826895026e-20
1122059.92843045,2.67025631790062e-20
1122523.78123261,2.58317659506156e-20
1122987.63403477,2.65668579103249e-20
1123451.48683694,2.50052872548616e-20
1123915.3396391,2.53717898203817e-20
1124379.19244126,2.5275598313056e-20
1124843.04524342,2.61320427528233e-20
1125306.89804559,2.67546038728906e-20
1125770.75084775,2.62898894141372e-20
1126234.60364991,2.68249723934398e-20
1126698.45645207,2.46943297184039e-20
1127162.30925423,2.61564662335283e-20
1127626.1620564,2.45221171111662e-20
1128090.01485856,2.66430773995117e-20
1128553.86766072,2.55979041045675e-20
1129017.72046288,2.69570735016833e-20
1129481.57326505,2.62771854006542e-20
1129945.42606721,2.58716759716991e-20
1130409.27886937,2.60929498368788e-20
1130873.13167153,2.46819659390025e-20
1131336.98447369,2.60352399615536e-20
1131800.83727586,2.50148787103529e-20
1132264.69007802,2.79042804055502e-20
1132728.54288018,2.53705463369132e-20
1133192.39568234,2.70138949897375e-20
1133656.24848451,2.49520158577004e-20
1134120.10128667,2.63985343986901e-20
1134583.95408883,2.52914640560044e-20
1135047.80689099,2.53846569887709e-20
1135511.65969315,2.61174850671933e-20
1135975.51249532,2.54214355824828e-20
1136439.36529748,2.79091985466146e-20
1136903.21809964,2.51800568192897e-20
1137367.0709018,2.62829489945704e-20
1137830.92370397,2.41619211871692e-20
1138294.77650613,2.66789572904364e-20
1138758.62930829,2.50008148326945e-20
1139222.48211045,2.59444754790642e-20
1139686.33491261,2.57746853446695e-20
1140150.18771478,2.64190088583396e-20
1140614.04051694,2.68504791023258e-20
1141077.8933191,2.50699679334607e-20
1141541.74612126,2.56298416254651e-20
1142005.59892343,2.41200752596722e-20
1142469.45172559,2.69751275155384e-20
1142933.30452775,2.55783984328239e-20
1143397.15732991,2.6529731670355e-20
1143861.01013207,2.58809177803151e-20
1144324.86293424,2.66572577716498e-20
1144788.7157364,2.60589268443323e-20
1145252.56853856,2.46423610666057e-20
1145716.42134072,2.52706689899878e-20
1146180.27414289,2.54844230593912e-20
1146644.12694505,2.72160668212527e-20
1147107.97974721,2.63458735936832e-20
1147571.83254937,2.63561652539387e-20
1148035.68535153,2.54595334779882e-20
1148499.5381537,2.60029249788205e-20
1148963.39095586,2.54507506663583e-20
1149427.24375802,2.49372960370984e-20
1149891.09656018,2.57322485030287e-20
1150354.94936235,2.65367805024256e-20
1150818.80216451,2.75815317647822e-20
1151282.65496667,2.58388277236644e-20
1151746.50776883,2.54560321799981e-20
1152210.36057099,2.5126791871168e-20
1152674.21337316,2.55482269164489e-20
1153138.06617532,2.59693245927389e-20
1153601.91897748,2.57980278915718e-20
1154065.77177964,2.65113669660072e-20
1154529.62458181,2.64481444222592e-20
1154993.47738397,2.67515811321461e-20
1155457.33018613,2.52781651583369e-20
1155921.18298829,2.48712706353431e-20
1156385.03579046,2.5119254339155e-20
1156848.88859262,2.61355158889893e-20
1157312.74139478,2.6168493477197e-20
1157776.59419694,2.63637881447347e-20
1158240.4469991,2.65142511582162e-20
1158704.29980127,2.55068010983653e-20
1159168.15260343,2.55769121453611e-20
1159632.00540559,1.2405983035159e-20


==> plots/vs_p5_fft_1e-5_5.txt <==
0,1.38188915704919e-41
498.980211536005,1.18007442189652e-14
997.96042307201,5.42380508017245e-16
1496.94063460801,1.98894686046892e-15
1995.92084614402,7.85639154965362e-16
2494.90105768002,2.38374307024382e-15
2993.88126921603,2.16107269481312e-15
3492.86148075203,6.52539984348141e-16
3991.84169228804,1.05634254617597e-16
4490.82190382404,2.32842814545184e-16
4989.80211536005,6.35790021510893e-17
5488.78232689605,4.64879454902525e-17
5987.76253843206,1.65448842105053e-16
6486.74274996806,8.2343514545975e-17
6985.72296150407,1.45482178405218e-17
7484.70317304007,6.53734048461473e-18
7983.68338457608,7.34411746338766e-17
8482.66359611208,7.14265128074427e-17
8981.64380764809,2.96200808719122e-18
9480.62401918409,2.76244887139348e-17
9979.6042307201,2.94265342958553e-17
10478.5844422561,4.5013078112278e-18
10977.5646537921,2.81254904112073e-17
11476.5448653281,3.38249143327836e-17
11975.5250768641,8.18552659214968e-18
12474.5052884001,1.84449986030869e-18
12973.4854999361,5.36476248678887e-18
13472.4657114721,9.92888123777049e-19
13971.4459230081,2.25976089968296e-18
14470.4261345441,2.67058739417977e-18
14969.4063460801,1.64670617311612e-18
15468.3865576162,2.67148117457705e-18
15967.3667691522,3.63546285464355e-19
16466.3469806882,3.59700222776513e-18
16965.3271922242,8.82208159359585e-18
17464.3074037602,2.5257109675078e-18
17963.2876152962,9.41722261039255e-19
18462.2678268322,2.84544179257143e-18
18961.2480383682,1.05471956257721e-18
19460.2282499042,2.28092541279115e-18
19959.2084614402,3.26980024032409e-18
20458.1886729762,2.23118657494261e-18
20957.1688845122,2.32248533350187e-18
21456.1490960482,5.35965887881188e-19
21955.1293075842,3.18032041634288e-18
22454.1095191202,5.40506110731112e-18
22953.0897306562,9.65585354010649e-19
23452.0699421922,1.46234341327358e-18
23951.0501537282,3.82579732083449e-18
24450.0303652642,5.83846648461591e-19
24949.0105768002,1.8524725014204e-18
25447.9907883362,4.34836007511603e-18
25946.9709998723,1.31215503764178e-18
26445.9512114083,2.96738350339011e-19
26944.9314229443,1.80785260918848e-18
27443.9116344803,1.63177011409422e-18
27942.8918460163,6.78310297726704e-19
28441.8720575523,7.83210024989256e-19
28940.8522690883,1.46345496727804e-18
29439.8324806243,5.85783788339489e-19
29938.8126921603,2.38197187771752e-19
30437.7929036963,1.97267417063966e-18
30936.7731152323,1.70261657301084e-18
31435.7533267683,5.06618610384764e-20
31934.7335383043,1.09053725858077e-18
32433.7137498403,1.27066008627219e-18
32932.6939613763,1.41848575341994e-19
33431.6741729123,1.1070687917847e-18
33930.6543844483,1.20170890740842e-18
34429.6345959843,2.13153278730074e-19
34928.6148075203,4.31153050180275e-19
35427.5950190563,6.71434593662772e-19
35926.5752305923,6.30160402967688e-19
36425.5554421284,7.25546742071578e-19
36924.5356536644,4.40953367705276e-19
37423.5158652004,4.61182139191134e-19
37922.4960767364,4.80089458122578e-19
38421.4762882724,3.74788686838961e-19
38920.4564998084,6.42578340801616e-19
39419.4367113444,5.59784280634006e-19
39918.4169228804,3.23929873075162e-19
40417.3971344164,3.86996441313722e-19
40916.3773459524,3.66863521815788e-19
41415.3575574884,6.38588276011358e-19
41914.3377690244,5.97750066197218e-19
42413.3179805604,1.80742810924792e-19
42912.2981920964,5.34835298214095e-19
43411.2784036324,5.40916638803362e-19
43910.2586151684,1.37896242852208e-19
44409.2388267044,7.50214602877724e-19
44908.2190382404,7.57846512448588e-19
45407.1992497764,6.88018492863914e-20
45906.1794613124,4.26715643265641e-19
46405.1596728484,6.58388009556676e-19
46904.1398843844,2.04170141416949e-19
47403.1200959205,3.26082534114324e-19
47902.1003074565,5.55442257539585e-19
48401.0805189925,2.59092899951228e-19
48900.0607305285,1.52033951868045e-19
49399.0409420645,4.52096807773273e-19
49898.0211536005,5.18853172095261e-19
50397.0013651365,1.65113115245926e-19
50895.9815766725,2.12571664524795e-19
51394.9617882085,5.09431961179804e-19
51893.9419997445,2.03292843774886e-19
52392.9222112805,2.3396123958058e-19
52891.9024228165,6.12120196341066e-19
53390.8826343525,2.44066940082816e-19
53889.8628458885,1.03743959916219e-19
54388.8430574245,4.15732389128735e-19
54887.8232689605,2.54372491165949e-19
55386.8034804965,1.61635064690035e-19
55885.7836920325,3.35665804413565e-19
56384.7639035685,1.95945182682e-19
56883.7441151045,1.42441707922344e-19
57382.7243266406,2.56519897645204e-19
57881.7045381766,2.21707721311731e-19
58380.6847497126,2.0584296236258e-19
58879.6649612486,1.96207043874725e-19
59378.6451727846,1.58719462085394e-19
59877.6253843206,1.74467992348757e-19
60376.6055958566,2.09892595132867e-19
60875.5858073926,2.49563321331493e-19
61374.5660189286,1.72249577460575e-19
61873.5462304646,1.32114987333124e-19
62372.5264420006,2.43522740162649e-19
62871.5066535366,1.62048802102702e-19
63370.4868650726,1.51106543204823e-19
63869.4670766086,3.49547404081438e-19
64368.4472881446,1.76581730761296e-19
64867.4274996806,7.11213705868769e-20
65366.4077112166,3.13723821808057e-19
65865.3879227526,2.16422793838613e-19
66364.3681342886,7.44842415680197e-20
66863.3483458246,2.75665590818435e-19
67362.3285573606,2.27074580751724e-19
67861.3087688966,6.27284068178893e-20
68360.2889804327,2.16996701825651e-19
68859.2691919687,2.74437253583427e-19
69358.2494035047,1.21107935109153e-19
69857.2296150407,1.01328935116591e-19
70356.2098265767,2.04157489477482e-19
70855.1900381127,1.59710967044762e-19
71354.1702496487,8.28109842053197e-20
71853.1504611847,2.261701619987e-19
72352.1306727207,2.2802219464073e-19
72851.1108842567,4.89903549731615e-20
73350.0910957927,1.55432438129416e-19
73849.0713073287,2.30101201242899e-19
74348.0515188647,7.62138899260027e-20
74847.0317304007,1.29114149730278e-19
75346.0119419367,1.93802608088503e-19
75844.9921534727,6.91412154245836e-20
76343.9723650087,1.08863833945754e-19
76842.9525765447,1.78137543657584e-19
77341.9327880807,1.05867721562411e-19
77840.9129996167,1.04831269972538e-19
78339.8932111527,1.20617258435068e-19
78838.8734226888,9.35651804294422e-20
79337.8536342248,1.1853872073039e-19
79836.8338457608,1.3462174274594e-19
80335.8140572968,1.13263576021899e-19
80834.7942688328,9.3156673685044e-20
81333.7744803688,9.96161164977303e-20
81832.7546919048,1.11190419809905e-19
82331.7349034408,9.23340678789924e-20
82830.7151149768,1.27532979667352e-19
83329.6953265128,1.40781677706956e-19
83828.6755380488,5.78860747345506e-20
84327.6557495848,1.06700148412839e-19
84826.6359611208,1.64235449442668e-19
85325.6161726568,6.36141691875754e-20
85824.5963841928,9.39404456362236e-20
86323.5765957288,1.67762447842322e-19
86822.5568072648,6.0038794634681e-20
87321.5370188008,7.78856486328072e-20
87820.5172303368,1.87548160039117e-19
88319.4974418728,1.00109123113096e-19
88818.4776534089,5.35002445031778e-20
89317.4578649449,1.27849850772576e-19
89816.4380764809,1.04014536732323e-19
90315.4182880169,5.37371508722381e-20
90814.3984995529,1.08849592747187e-19
91313.3787110889,1.40125448282359e-19
91812.3589226249,6.13002097508259e-20
92311.3391341609,5.7859062730353e-20
92810.3193456969,1.41130866851245e-19
93309.2995572329,9.16017878084994e-20
93808.2797687689,4.54733829508229e-20
94307.2599803049,1.28182907706756e-19
94806.2401918409,9.49420242377434e-20
95305.2204033769,3.3819672925562e-20
95804.2006149129,1.19461096648035e-19
96303.1808264489,1.13420620223187e-19
96802.1610379849,4.3030096844216e-20
97301.1412495209,8.33921462850438e-20
97800.1214610569,8.87519132924518e-20
98299.101672593,5.3640920447869e-20
98798.081884129,8.61443802663992e-20
99297.062095665,9.32086764132919e-20
99796.042307201,6.19096973475463e-20
100295.022518737,6.11779147461596e-20
100794.002730273,7.15517066390342e-20
101292.982941809,6.87408732341716e-20
101791.963153345,6.53483620974269e-20
102290.943364881,7.72478609372378e-20
102789.923576417,6.62813773806928e-20
103288.903787953,4.79534147835304e-20
103787.883999489,8.30736356127637e-20
104286.864211025,8.01501360274065e-20
104785.844422561,4.42788782644594e-20
105284.824634097,8.07167560776529e-20
105783.804845633,7.57533227606251e-20
106282.785057169,3.17461561215598e-20
106781.765268705,8.89450395094848e-20
107280.745480241,1.00798826442415e-19
107779.725691777,3.52274347525683e-20
108278.705903313,6.76275272802003e-20
108777.686114849,8.96707374120623e-20
109276.666326385,3.98373533493294e-20
109775.646537921,6.03596748829555e-20
110274.626749457,9.51166429827014e-20
110773.606960993,5.45063333820302e-20
111272.587172529,3.66557925974836e-20
111771.567384065,7.62171962727137e-20
112270.547595601,7.52004266831826e-20
112769.527807137,3.78444014748731e-20
113268.508018673,6.17426122935117e-20
113767.488230209,8.24162432047552e-20
114266.468441745,3.44381846709703e-20
114765.448653281,5.2043987257036e-20
115264.428864817,9.74844100670567e-20
115763.409076353,4.69250968614386e-20
116262.389287889,3.69611688537732e-20
116761.369499425,7.7270159326705e-20
117260.349710961,4.59678178307625e-20
117759.329922497,3.92213602912174e-20
118258.310134033,7.71184143369631e-20
118757.290345569,5.34970317497667e-20
119256.270557105,3.54859241865408e-20
119755.250768641,5.69555785102704e-20
120254.230980177,5.14554217980423e-20
120753.211191713,4.29916714304997e-20
121252.191403249,5.2137905589353e-20
121751.171614785,4.95689377459619e-20
122250.151826321,3.79993224599664e-20
122749.132037857,4.52775929878571e-20
123248.112249393,5.91808062101275e-20
123747.092460929,4.48532252856652e-20
124246.072672465,4.10631485362589e-20
124745.052884001,5.73928264761272e-20
125244.033095537,3.75602206438812e-20
125743.013307073,3.70804349012317e-20
126241.993518609,7.15659311776257e-20
126740.973730145,4.57908934731695e-20
127239.953941681,2.83068697019066e-20
127738.934153217,6.45040061316943e-20
128237.914364753,4.60858011925588e-20
128736.894576289,2.75131805268957e-20
129235.874787825,6.57134988888375e-20
129734.854999361,5.49789911091124e-20
130233.835210897,2.32627361202612e-20
130732.815422433,4.90653808541082e-20
131231.795633969,5.9230479568892e-20
131730.775845505,3.28742509041451e-20
132229.756057041,3.72839596939631e-20
132728.736268577,5.61901621961591e-20
133227.716480113,3.77401099326952e-20
133726.696691649,2.68221488173959e-20
134225.676903185,5.97975248783169e-20
134724.657114721,5.51594043169382e-20
135223.637326257,2.26333435232684e-20
135722.617537793,4.61876492554663e-20
136221.597749329,5.32743720487503e-20
136720.577960865,2.30389388623095e-20
137219.558172401,4.3382433765832e-20
137718.538383937,5.7086794814515e-20
138217.518595473,2.57658929109584e-20
138716.498807009,3.36699483238423e-20
139215.479018545,4.9867874121645e-20
139714.459230081,3.26921324909775e-20
140213.439441617,3.44484839895007e-20
140712.419653153,4.21789229736239e-20
141211.399864689,3.13490925255474e-20
141710.380076225,3.06418642831706e-20
142209.360287761,3.96890564767243e-20
142708.340499297,3.88615266957182e-20
143207.320710833,3.25469878763696e-20
143706.300922369,3.47047649757847e-20
144205.281133905,3.55948133164236e-20
144704.261345441,2.86863401771919e-20
145203.241556977,3.80850798496937e-20
145702.221768513,4.31254221159122e-20
146201.201980049,2.54602560566068e-20
146700.182191585,3.29130530556243e-20
147199.162403121,4.26879808278579e-20
147698.142614657,2.37465943545043e-20
148197.122826193,3.40821458419033e-20
148696.103037729,4.82859524304231e-20
149195.083249265,2.33166192402385e-20
149694.063460801,2.69336725831916e-20
150193.043672337,4.82096259876505e-20
150692.023883873,3.0324996222935e-20
151191.004095409,2.53418632508576e-20
151689.984306945,4.2194431071444e-20
152188.964518481,3.2079363565329e-20
152687.944730017,2.07834889418583e-20
153186.924941553,3.6948804096231e-20
153685.905153089,4.31882503049468e-20
154184.885364625,2.47198896622666e-20
154683.865576161,2.6503877912957e-20
155182.845787698,4.21926630226133e-20
155681.825999233,2.7185440066705e-20
156180.806210769,2.25611089415514e-20
156679.786422305,4.40364768536673e-20
157178.766633842,3.13280835595253e-20
157677.746845378,1.68189018651264e-20
158176.727056914,3.83592261651093e-20
158675.70726845,3.5157547006781e-20
159174.687479986,2.03266334344932e-20
159673.667691522,3.37724342665905e-20
160172.647903058,3.21671436482945e-20
160671.628114594,2.01028330459732e-20
161170.60832613,2.94544104388146e-20
161669.588537666,3.35226778359494e-20
162168.568749202,2.57794074225035e-20
162667.548960738,2.55193829144736e-20
163166.529172274,2.79142855953768e-20
163665.50938381,2.55552386921546e-20
164164.489595346,2.50131220906008e-20
164663.469806882,3.03906573771071e-20
165162.450018418,2.77974279422898e-20
165661.430229954,2.12385290084675e-20
166160.41044149,2.83272026937579e-20
166659.390653026,2.79062816111106e-20
167158.370864562,2.10284709646584e-20
167657.351076098,3.07932082300787e-20
168156.331287634,2.80914201994594e-20
168655.31149917,1.65302581614901e-20
169154.291710706,2.99166310436524e-20
169653.271922242,3.22627918112757e-20
170152.252133778,1.8821885152787e-20
170651.232345314,2.85546681369093e-20
171150.21255685,3.09447055113592e-20
171649.192768386,1.74097530400804e-20
172148.172979922,2.45621581979864e-20
172647.153191458,3.31603029987909e-20
173146.133402994,2.29386067061547e-20
173645.11361453,1.96442306874284e-20
174144.093826066,2.84144729441739e-20
174643.074037602,2.62851409490436e-20
175142.054249138,1.86221643307218e-20
175641.034460674,2.71031174841556e-20
176140.01467221,3.05928933074447e-20
176638.994883746,1.64389499897695e-20
177137.975095282,2.12730836310316e-20
177636.955306818,3.27615996369138e-20
178135.935518354,2.01598728051021e-20
178634.91572989,1.97927499033797e-20
179133.895941426,3.0318303723946e-20
179632.876152962,1.96356603306707e-20
180131.856364498,1.80055055023572e-20
180630.836576034,2.92453177061629e-20
181129.81678757,2.34559312055876e-20
181628.796999106,1.87332737689171e-20
182127.777210642,2.34708587863411e-20
182626.757422178,2.14869981949905e-20
183125.737633714,1.97891450613279e-20
183624.71784525,2.26330923699001e-20
184123.698056786,2.27301492998199e-20
184622.678268322,1.95275298877406e-20
185121.658479858,1.92921664008499e-20
185620.638691394,2.27264566871471e-20
186119.61890293,2.09315860109707e-20
186618.599114466,2.01916894396491e-20
187117.579326002,2.34812276734323e-20
187616.559537538,1.78888897290675e-20
188115.539749074,1.73305807378691e-20
188614.51996061,2.56724359807322e-20
189113.500172146,1.99842788921385e-20
189612.480383682,1.74134875689814e-20
190111.460595218,2.58488416001782e-20
190610.440806754,1.87157689556459e-20
191109.42101829,1.54783030713205e-20
191608.401229826,2.64370819160584e-20
192107.381441362,2.18966296868912e-20
192606.361652898,1.45501161204756e-20
193105.341864434,2.16521140378781e-20
193604.32207597,2.21014102521764e-20
194103.302287506,1.60789807161701e-20
194602.282499042,1.98436781461545e-20
195101.262710578,2.41452124812811e-20
195600.242922114,1.75102787879567e-20
196099.22313365,1.45982504495945e-20
196598.203345186,2.35564810496311e-20
197097.183556722,2.20918371976589e-20
197596.163768258,1.41851014699813e-20
198095.143979794,2.16279276667954e-20
198594.12419133,2.22012481161858e-20
199093.104402866,1.26917699907784e-20
199592.084614402,2.00759992655265e-20
200091.064825938,2.44671873423128e-20
200590.045037474,1.48880666146834e-20
201089.02524901,1.71238349991372e-20
201588.005460546,2.1162378194953e-20
202086.985672082,1.6035377575531e-20
202585.965883618,1.72754164449977e-20
203084.946095154,1.98656594317646e-20
203583.92630669,1.68369364188996e-20
204082.906518226,1.54606944012611e-20
204581.886729762,1.7028964882822e-20
205080.866941298,1.8543455144255e-20
205579.847152834,1.7577257430828e-20
206078.82736437,1.69744331966218e-20
206577.807575906,1.74911736537251e-20
207076.787787442,1.53297305582357e-20
207575.767998978,1.65630665191544e-20
208074.748210514,1.88941824579272e-20
208573.72842205,1.55617739920896e-20
209072.708633586,1.67374008627885e-20
209571.688845122,1.81473330302268e-20
210070.669056658,1.35422678084035e-20
210569.649268194,1.74913054396709e-20
211068.62947973,2.04424796481173e-20
211567.609691266,1.34079735816599e-20
212066.589902802,1.53863685484108e-20
212565.570114338,1.92930625872636e-20
213064.550325874,1.39000463264629e-20
213563.53053741,1.54736685270774e-20
214062.510748946,1.98649484623285e-20
214561.490960482,1.52146142304511e-20
215060.471172018,1.29485230144258e-20
215559.451383554,1.72516451428578e-20
216058.43159509,1.81092936365603e-20
216557.411806626,1.43640974127444e-20
217056.392018162,1.54797501604182e-20
217555.372229698,1.85878101003426e-20
218054.352441234,1.37129473140648e-20
218553.33265277,1.32148588206474e-20
219052.312864306,1.99162933646237e-20
219551.293075842,1.57721076904543e-20
220050.273287378,1.16195225891857e-20
220549.253498914,1.76852790561769e-20
221048.23371045,1.59496362995439e-20
221547.213921986,1.25326555647786e-20
222046.194133522,1.73362152636046e-20
222545.174345058,1.60226761540209e-20
223044.154556594,1.21917968187702e-20
223543.13476813,1.4396356258035e-20
224042.114979666,1.53510235401519e-20
224541.095191202,1.46688027716957e-20
225040.075402738,1.46291113651349e-20
225539.055614274,1.43195987793967e-20
226038.03582581,1.42269921468915e-20
226537.016037346,1.35524014698504e-20
227035.996248882,1.45061537534474e-20
227534.976460418,1.53023386802135e-20
228033.956671954,1.33483369926826e-20
228532.93688349,1.36944867649004e-20
229031.917095026,1.38882206376066e-20
229530.897306562,1.28958108405585e-20
230029.877518098,1.5415361843342e-20
230528.857729634,1.43116757941257e-20
231027.83794117,1.15594937282813e-20
231526.818152706,1.47342950400987e-20
232025.798364242,1.40202530724291e-20
232524.778575778,1.1814512408016e-20
233023.758787314,1.58754035027936e-20
233522.73899885,1.46237547929366e-20
234021.719210386,1.07432847830953e-20
234520.699421922,1.38181304631306e-20
235019.679633458,1.49008460997989e-20
235518.659844994,1.25384054538173e-20
236017.64005653,1.32773835738889e-20
236516.620268066,1.43917732853181e-20
237015.600479602,1.29835110601673e-20
237514.580691138,1.17605589687316e-20
238013.560902674,1.41929809496646e-20
238512.54111421,1.50494072687822e-20
239011.521325746,1.1059762777576e-20
239510.501537282,1.19879123969457e-20
240009.481748818,1.49046261111939e-20
240508.461960354,1.16303551649481e-20
241007.44217189,1.23557614946102e-20
241506.422383426,1.53677478634409e-20
242005.402594962,1.16512141181053e-20
242504.382806498,1.09940687225732e-20
243003.363018034,1.37967186448768e-20
243502.34322957,1.26659542086354e-20
244001.323441106,1.22448543587064e-20
244500.303652642,1.26103534090385e-20
244999.283864178,1.18876737333566e-20
245498.264075714,1.21988725763946e-20
245997.24428725,1.19572982445831e-20
246496.224498786,1.24586035161409e-20
246995.204710322,1.29729080851041e-20
247494.184921858,1.1084728465304e-20
247993.165133394,1.12724880730976e-20
248492.14534493,1.24940577482626e-20
248991.125556466,1.18547169178907e-20
249490.105768002,1.20462936909018e-20
249989.085979538,1.148321578838e-20
250488.066191074,1.09929175837916e-20
250987.04640261,1.19152320685978e-20
251486.026614146,1.10649558853927e-20
251985.006825682,1.1972180170032e-20
252483.987037218,1.32994002237868e-20
252982.967248754,1.02107173023272e-20
253481.94746029,1.06490251009443e-20
253980.927671826,1.32711982337864e-20
254479.907883362,1.0842981353927e-20
254978.888094898,1.07266077117317e-20
255477.868306434,1.27964172242741e-20
255976.84851797,1.07989932299257e-20
256475.828729506,1.02164486681079e-20
256974.808941042,1.22405290198752e-20
257473.789152578,1.22725060529058e-20
257972.769364114,1.0761344231909e-20
258471.749575651,1.01559798960271e-20
258970.729787186,1.15816537363396e-20
259469.709998722,1.1330636500633e-20
259968.690210259,9.96702099484701e-21
260467.670421795,1.22041997677655e-20
260966.65063333,1.19827546717763e-20
261465.630844867,8.980566102668e-21
261964.611056403,1.11393083527854e-20
262463.591267939,1.23605787249619e-20
262962.571479475,1.00286581484371e-20
263461.551691011,1.07976891898685e-20
263960.531902547,1.12114443575492e-20
264459.512114083,9.94493455020375e-21
264958.492325619,1.05008889879074e-20
265457.472537155,1.08316316083649e-20
265956.452748691,1.09159227438299e-20
266455.432960227,1.03667972303425e-20
266954.413171763,9.22476781494783e-21
267453.393383299,1.06661181178615e-20
267952.373594835,1.1127890262952e-20
268451.353806371,9.65512798077467e-21
268950.334017907,1.0529379858834e-20
269449.314229443,1.04160457119035e-20
269948.294440979,9.07959138677377e-21
270447.274652515,1.00413975295595e-20
270946.254864051,1.06497861485061e-20
271445.235075587,1.03533062768459e-20
271944.215287123,9.8487086642434e-21
272443.195498659,9.32186002974013e-21
272942.175710195,1.05807261392725e-20
273441.155921731,1.03128283402882e-20
273940.136133267,9.09664566927287e-21
274439.116344803,1.06890751859093e-20
274938.096556339,9.9875899429409e-21
275437.076767875,8.20305828650347e-21
275936.056979411,1.05482377511653e-20
276435.037190947,1.09048647660252e-20
276934.017402483,8.94168660657024e-21
277432.997614019,9.68464125746494e-21
277931.977825555,9.88013518729661e-21
278430.958037091,9.17889991081587e-21
278929.938248627,9.63159031632774e-21
279428.918460163,1.00120742026614e-20
279927.898671699,1.00401170619017e-20
280426.878883235,8.99238778614806e-21
280925.859094771,8.83622953476919e-21
281424.839306307,1.0439597476482e-20
281923.819517843,9.6465185826369e-21
282422.799729379,8.83759862162938e-21
282921.779940915,1.00375262912817e-20
283420.760152451,9.11262487982103e-21
283919.740363987,8.67881124671933e-21
284418.720575523,1.00021857764413e-20
284917.700787059,9.43850071713733e-21
285416.680998595,8.97090205217001e-21
285915.661210131,8.84164045559106e-21
286414.641421667,8.45845281592529e-21
286913.621633203,9.62237105002067e-21
287412.601844739,9.38929793044658e-21
287911.582056275,8.49465755173882e-21
288410.562267811,9.59391111479153e-21
288909.542479347,8.79025720580261e-21
289408.522690883,7.93042158572455e-21
289907.502902419,9.65371874845875e-21
290406.483113955,9.38310462758079e-21
290905.463325491,8.09418038831243e-21
291404.443537027,8.60789647548787e-21
291903.423748563,8.95515798876231e-21
292402.403960099,8.82540303991421e-21
292901.384171635,8.58058725715831e-21
293400.364383171,8.86762384859296e-21
293899.344594707,9.02907463865993e-21
294398.324806243,7.59306283655496e-21
294897.305017779,8.20957762693121e-21
295396.285229315,9.9212969437184e-21
295895.265440851,8.19169163589993e-21
296394.245652387,7.83659477123482e-21
296893.225863923,9.35053449898829e-21
297392.206075459,7.97950774286875e-21
297891.186286995,7.91899329654549e-21
298390.166498531,9.5087536892244e-21
298889.146710067,8.5428810585012e-21
299388.126921603,7.90297463581323e-21
299887.107133139,8.37980103461334e-21
300386.087344675,8.39220624259941e-21
300885.067556211,8.65139654412177e-21
301384.047767747,8.29142340346665e-21
301883.027979283,8.12726894854376e-21
302382.008190819,8.40036888309109e-21
302880.988402355,7.79396757350784e-21
303379.968613891,8.26545185387764e-21
303878.948825427,8.91165089251512e-21
304377.929036963,8.02531316086051e-21
304876.909248499,7.84824974553101e-21
305375.889460035,7.82830064885062e-21
305874.869671571,7.85514625079059e-21
306373.849883107,8.55043215875673e-21
306872.830094643,7.84037972014042e-21
307371.810306179,7.7767890765959e-21
307870.790517715,8.57744510620829e-21
308369.770729251,7.24182076210455e-21
308868.750940787,7.66016487554305e-21
309367.731152323,9.23256916427613e-21
309866.711363859,7.39136614998589e-21
310365.691575395,6.87605795367492e-21
310864.671786931,8.52818137069954e-21
311363.651998467,7.67854501374061e-21
311862.632210003,7.15451050924636e-21
312361.612421539,8.32963870741571e-21
312860.592633075,7.98158605764601e-21
313359.572844611,6.82370554086501e-21
313858.553056147,7.1832384958602e-21
314357.533267683,8.4491141083435e-21
314856.513479219,7.80429533246795e-21
315355.493690755,6.6933948684761e-21
315854.473902291,8.05754366247303e-21
316353.454113827,7.85827809001562e-21
316852.434325363,6.33879012776264e-21
317351.414536899,8.15756233927381e-21
317850.394748435,8.54195795660136e-21
318349.374959971,6.40384899279011e-21
318848.355171507,7.39142483354936e-21
319347.335383043,8.18536599569294e-21
319846.315594579,6.98176420785544e-21
320345.295806115,7.52518439760755e-21
320844.276017651,7.76930794844615e-21
321343.256229187,6.91193937859662e-21
321842.236440723,7.01353966518205e-21
322341.216652259,7.32447819012156e-21
322840.196863795,7.62001698646672e-21
323339.177075331,7.50541595257989e-21
323838.157286867,6.98016966462426e-21
324337.137498403,7.17918290178319e-21
324836.117709939,7.14189037283031e-21
325335.097921475,7.1426503088209e-21
325834.078133011,7.48032572800087e-21
326333.058344547,6.9619208539625e-21
326832.038556083,7.03936922281005e-21
327331.018767619,7.20151402498075e-21
327829.998979155,6.60315463772001e-21
328328.979190691,7.61181608046693e-21
328827.959402227,7.64417847698002e-21
329326.939613763,5.99218856747359e-21
329825.919825299,7.04398442838181e-21
330324.900036835,7.62341500717923e-21
330823.880248371,6.099909082832e-21
331322.860459907,7.11114136585093e-21
331821.840671443,7.77394563282271e-21
332320.820882979,5.9968711058601e-21
332819.801094515,6.28844036459544e-21
333318.781306051,7.58247454132675e-21
333817.761517587,6.92406449482884e-21
334316.741729123,6.25583076761321e-21
334815.721940659,6.96547684633257e-21
335314.702152195,7.14652324429545e-21
335813.682363731,6.02547814001957e-21
336312.662575267,6.5753080907177e-21
336811.642786803,7.85103540852079e-21
337310.622998339,6.236359297643e-21
337809.603209875,5.7500039262198e-21
338308.583421411,7.60748125225372e-21
338807.563632947,6.6418986719108e-21
339306.543844483,5.96243246304628e-21
339805.524056019,7.55700049720538e-21
340304.504267555,6.58596186894276e-21
340803.484479091,5.60293280154793e-21
341302.464690627,6.91331050782234e-21
341801.444902163,6.82715504735418e-21
342300.425113699,6.25741418535819e-21
342799.405325235,6.65325412476289e-21
343298.385536771,6.47876373411668e-21
343797.365748307,6.2819643281834e-21
344296.345959843,6.51526591574948e-21
344795.326171379,6.71924441250181e-21
345294.306382915,6.53447642952555e-21
345793.286594451,6.12246440549371e-21
346292.266805987,6.40263310802751e-21
346791.247017523,6.38138188262351e-21
347290.227229059,6.20553722975941e-21
347789.207440595,6.91524972114959e-21
348288.187652131,6.25585077124141e-21
348787.167863667,5.55137871325445e-21
349286.148075203,6.81173876289621e-21
349785.128286739,6.36123074594017e-21
350284.108498275,5.59923823984096e-21
350783.088709811,7.03596571056032e-21
351282.068921347,6.3233918333374e-21
351781.049132883,5.06655053937155e-21
352280.029344419,6.64808249620892e-21
352779.009555955,6.7562717543002e-21
353277.989767491,5.4287265919224e-21
353776.969979027,6.13574009289766e-21
354275.950190563,6.60819534036096e-21
354774.930402099,5.6302249277693e-21
355273.910613635,5.72664830608631e-21
355772.890825171,6.81293610442853e-21
356271.871036707,6.24477491057731e-21
356770.851248243,5.02163533825852e-21
357269.831459779,6.11386923679847e-21
357768.811671315,6.66155218272156e-21
358267.791882851,5.21181382593696e-21
358766.772094387,6.07403731007068e-21
359265.752305923,6.90291575409454e-21
359764.732517459,5.0608430603764e-21
360263.712728995,5.53447064380355e-21
360762.692940531,6.87262743195971e-21
361261.673152067,5.59448357506786e-21
361760.653363603,5.52066324680722e-21
362259.63357514,6.35465372213619e-21
362758.613786676,5.58095708972957e-21
363257.593998211,5.59531959493564e-21
363756.574209747,6.28202464364228e-21
364255.554421283,5.96219802964208e-21
364754.534632819,5.59875031028443e-21
365253.514844355,5.6802077389055e-21
365752.495055892,5.82796981566244e-21
366251.475267428,5.74272621283129e-21
366750.455478964,5.8554378925638e-21
367249.4356905,5.99482132346649e-21
367748.415902036,5.31566550806586e-21
368247.396113572,5.44715464059686e-21
368746.376325108,6.12720228088562e-21
369245.356536644,5.36624770449914e-21
369744.33674818,5.5982853216449e-21
370243.316959716,6.34913044147986e-21
370742.297171252,4.98176878578851e-21
371241.277382788,5.21946350880327e-21
371740.257594324,6.61376088395407e-21
372239.23780586,5.28080332880154e-21
372738.218017396,4.94808249679314e-21
373237.198228932,6.27179756422047e-21
373736.178440468,5.34856294278266e-21
374235.158652004,4.82643188663167e-21
374734.13886354,6.21981930414759e-21
375233.119075076,5.96667345661166e-21
375732.099286612,4.70468368244334e-21
376231.079498148,5.23992045717012e-21
376730.059709684,6.03992152857059e-21
377229.03992122,5.08768585062089e-21
377728.020132756,4.92415011378966e-21
378227.000344292,6.25037726889639e-21
378725.980555828,5.34111293687349e-21
379224.960767364,4.3439807622891e-21
379723.9409789,6.1318116696235e-21
380222.921190436,5.94074766272426e-21
380721.901401972,4.42033228029367e-21
381220.881613508,5.67251040470664e-21
381719.861825044,5.81158091805114e-21
382218.84203658,4.50306706527451e-21
382717.822248116,5.53448754220532e-21
383216.802459652,5.98735007032046e-21
383715.782671188,4.83291618879969e-21
384214.762882724,5.02277034332726e-21
384713.74309426,5.49886411406489e-21
385212.723305796,5.15846889471722e-21
385711.703517332,5.18169200560962e-21
386210.683728868,5.48699504401271e-21
386709.663940404,5.21452752402057e-21
387208.64415194,4.78537975040657e-21
387707.624363476,5.22879079275986e-21
388206.604575012,5.42316326302638e-21
388705.584786548,4.87999527066888e-21
389204.564998084,5.30681867911518e-21
389703.54520962,5.33191890188513e-21
390202.525421156,4.53308299837204e-21
390701.505632692,5.44653565008316e-21
391200.485844228,5.68568151636058e-21
391699.466055764,4.43379895979869e-21
392198.4462673,5.16248261698146e-21
392697.426478836,5.50196237383163e-21
393196.406690372,4.28153048712989e-21
393695.386901908,5.15287109427027e-21
394194.367113444,5.8685828193279e-21
394693.34732498,4.48425129130739e-21
395192.327536516,4.57389591510321e-21
395691.307748052,5.51227379103881e-21
396190.287959588,4.85241971950383e-21
396689.268171124,4.47343512004391e-21
397188.24838266,5.34432929319604e-21
397687.228594196,5.20351403943893e-21
398186.208805732,4.14113384242226e-21
398685.189017268,4.88891954818224e-21
399184.169228804,5.76124830038597e-21
399683.14944034,4.43377076932404e-21
400182.129651876,4.45716828667425e-21
400681.109863412,5.65746605265057e-21
401180.090074948,4.49207017969675e-21
401679.070286484,4.30977382691499e-21
402178.05049802,5.79016131864032e-21
402677.030709556,4.83158331580014e-21
403176.010921092,4.07513907762173e-21
403674.991132628,5.1796474799732e-21
404173.971344164,4.87718330409176e-21
404672.9515557,4.3837978357353e-21
405171.931767236,5.10137020098711e-21
405670.911978772,4.9670265654166e-21
406169.892190308,4.38827691007621e-21
406668.872401844,4.67972180942961e-21
407167.85261338,5.01228093850254e-21
407666.832824916,4.69419658347012e-21
408165.813036452,4.5601675730621e-21
408664.793247988,4.89072457427037e-21
409163.773459524,4.54293003450976e-21
409662.75367106,4.43321350192113e-21
410161.733882596,5.23169497427024e-21
410660.714094132,4.73659594491575e-21
411159.694305668,4.1995118721234e-21
411658.674517204,5.04669671292467e-21
412157.65472874,4.54283027580642e-21
412656.634940276,4.07567442606289e-21
413155.615151812,5.28684015765107e-21
413654.595363348,4.76744222723967e-21
414153.575574884,3.81448915197755e-21
414652.55578642,4.90520359495338e-21
415151.535997956,4.88006253388704e-21
415650.516209492,3.99102595009276e-21
416149.496421028,4.71962182374901e-21
416648.476632564,4.98145685249554e-21
417147.4568441,4.0203177625982e-21
417646.437055636,4.1901543197505e-21
418145.417267172,5.10089654416793e-21
418644.397478708,4.5805962136709e-21
419143.377690244,3.87444814522741e-21
419642.35790178,4.75435683318337e-21
420141.338113316,4.75231919238828e-21
420640.318324852,3.72767487558562e-21
421139.298536388,4.72501763359163e-21
421638.278747924,5.20210427327737e-21
422137.25895946,3.73670915728655e-21
422636.239170996,4.2023935532566e-21
423135.219382532,5.02197465022861e-21
423634.199594068,3.98658761385438e-21
424133.179805604,4.19869173576945e-21
424632.16001714,4.92348744320004e-21
425131.140228676,4.12853784193979e-21
425630.120440212,4.0336135437501e-21
426129.100651748,4.69113287690093e-21
426628.080863284,4.48894985359581e-21
427127.06107482,4.19127955493788e-21
427626.041286356,4.3409566862802e-21
428125.021497892,4.35052590171176e-21
428624.001709428,4.11808007602302e-21
429122.981920964,4.34652029598249e-21
429621.9621325,4.63873851562886e-21
430120.942344036,4.13225291148234e-21
430619.922555572,4.12234666140872e-21
431118.902767108,4.50267502478104e-21
431617.882978644,3.99117848471259e-21
432116.86319018,4.23993884060106e-21
432615.843401716,4.75233904997723e-21
433114.823613252,3.82983841059853e-21
433613.803824788,3.95289436530632e-21
434112.784036324,4.75169136791026e-21
434611.76424786,3.93589492575984e-21
435110.744459396,3.95653297923523e-21
435609.724670932,4.76446069864319e-21
436108.704882468,3.95624251027592e-21
436607.685094004,3.67346224606388e-21
437106.66530554,4.63224623849246e-21
437605.645517076,4.40703756658295e-21
438104.625728612,3.71084782711091e-21
438603.605940148,4.14129511592127e-21
439102.586151684,4.41650823088306e-21
439601.56636322,3.70308728292927e-21
440100.546574756,3.8662204072479e-21
440599.526786292,4.77490157704959e-21
441098.506997828,4.00388724834345e-21
441597.487209364,3.42184497235946e-21
442096.4674209,4.57431483803153e-21
442595.447632436,4.24827023369373e-21
443094.427843972,3.42146258894697e-21
443593.408055508,4.44328740679053e-21
444092.388267044,4.32553703521975e-21
444591.36847858,3.3521713459928e-21
445090.348690116,4.17250784473122e-21
445589.328901652,4.50505699485162e-21
446088.309113188,3.74230472377004e-21
446587.289324724,3.94422150428765e-21
447086.26953626,4.19315539010657e-21
447585.249747796,3.8077697825333e-21
448084.229959332,3.84563324600366e-21
448583.210170868,4.22218100624308e-21
449082.190382404,4.08212860048904e-21
449581.17059394,3.6891130588176e-21
450080.150805476,3.9373109122418e-21
450579.131017012,4.08330616113835e-21
451078.111228548,3.74444777061447e-21
451577.091440084,4.07625734405975e-21
452076.07165162,4.11559858604635e-21
452575.051863156,3.51784812846588e-21
453074.032074692,3.99962938269295e-21
453573.012286228,4.19239026373051e-21
454071.992497764,3.55975002229457e-21
454570.9727093,4.04750615323232e-21
455069.952920836,4.12022166323111e-21
455568.933132372,3.34083075009616e-21
456067.913343908,3.9373994276802e-21
456566.893555444,4.33785528247889e-21
457065.87376698,3.56903708900922e-21
457564.853978516,3.7203274676117e-21
458063.834190052,4.10718809551791e-21
458562.814401588,3.59275276990868e-21
459061.794613124,3.5192267866668e-21
459560.77482466,4.10948606230352e-21
460059.755036196,3.95515598698664e-21
460558.735247732,3.30886076454149e-21
461057.715459268,3.75398123536733e-21
461556.695670804,4.20333304986362e-21
462055.67588234,3.43895166324162e-21
462554.656093876,3.61625881064103e-21
463053.636305412,4.27676911438654e-21
463552.616516948,3.38964438776851e-21
464051.596728484,3.33598886685816e-21
464550.57694002,4.31723709075009e-21
465049.557151556,3.72643473718004e-21
465548.537363092,3.34618362253537e-21
466047.517574628,4.00363385278352e-21
466546.497786165,3.67381149627705e-21
467045.4779977,3.3869401357752e-21
467544.458209236,3.90612041374087e-21
468043.438420773,3.85805388454531e-21
468542.418632309,3.49147107188945e-21
469041.398843844,3.56039729751027e-21
469540.379055381,3.74378468677488e-21
470039.359266917,3.64969953062348e-21
470538.339478453,3.58520432465804e-21
471037.319689989,3.78736610366991e-21
471536.299901525,3.58251435021426e-21
472035.280113061,3.41327851947273e-21
472534.260324597,3.85626747034051e-21
473033.240536133,3.70026602297358e-21
473532.220747669,3.46024969341755e-21
474031.200959205,3.84947020596455e-21
474530.181170741,3.46205784145017e-21
475029.161382277,3.26375544148852e-21
475528.141593813,3.97897519092527e-21
476027.121805349,3.64479202442401e-21
476526.102016885,3.23787022263209e-21
477025.082228421,3.83003772475499e-21
477524.062439957,3.57640536602448e-21
478023.042651493,3.18203773469617e-21
478522.022863029,3.76087373606062e-21
479021.003074565,3.75998445973094e-21
479519.983286101,3.19291714981236e-21
480018.963497637,3.35731096717367e-21
480517.943709173,3.76603348041917e-21
481016.923920709,3.48312229660432e-21
481515.904132245,3.25934438699698e-21
482014.884343781,3.7600273068055e-21
482513.864555317,3.58418908398992e-21
483012.844766853,2.97330918349987e-21
483511.824978389,3.64485772194768e-21
484010.805189925,3.90173782120377e-21
484509.785401461,3.06682150246016e-21
485008.765612997,3.40738557678248e-21
485507.745824533,3.76869327419866e-21
486006.726036069,3.09500694631371e-21
486505.706247605,3.35342388532214e-21
487004.686459141,3.80425845547362e-21
487503.666670677,3.29855622622942e-21
488002.646882213,3.21025207693891e-21
488501.627093749,3.50989817946329e-21
489000.607305285,3.45083307080969e-21
489499.587516821,3.36455711285819e-21
489998.567728357,3.40138455577589e-21
490497.547939893,3.43337145388015e-21
490996.528151429,3.27473372899703e-21
491495.508362965,3.27733617818939e-21
491994.488574501,3.57396637665895e-21
492493.468786037,3.44051979564195e-21
492992.448997573,3.29618428495409e-21
493491.429209109,3.42746767000246e-21
493990.409420645,3.21238845392235e-21
494489.389632181,3.31990200413577e-21
494988.369843717,3.56144037427495e-21
495487.350055253,3.17894770165507e-21
495986.330266789,3.2753948475631e-21
496485.310478325,3.49653081676297e-21
496984.290689861,3.07225080344866e-21
497483.270901397,3.32811875087522e-21
497982.251112933,3.64483380802895e-21
498481.231324469,3.08231687456778e-21
498980.211536005,3.09535055653414e-21
499479.191747541,3.48676280145128e-21
499978.171959077,3.24313500605121e-21
500477.152170613,3.15125714175655e-21
500976.132382149,3.41317317715637e-21
501475.112593685,3.33325635583982e-21
501974.092805221,2.99439832916765e-21
502473.073016757,3.15377729718097e-21
502972.053228293,3.56738252826745e-21
503471.033439829,3.19091220544567e-21
503970.013651365,2.953386244147e-21
504468.993862901,3.46820769317683e-21
504967.974074437,3.18799124541188e-21
505466.954285973,2.86302679853223e-21
505965.934497509,3.49421999990295e-21
506464.914709045,3.33747598162616e-21
506963.894920581,2.819988946827e-21
507462.875132117,3.25007273648128e-21
507961.855343653,3.34957719100687e-21
508460.835555189,3.06387126341667e-21
508959.815766725,3.23057869845042e-21
509458.795978261,3.25086947701752e-21
509957.776189797,3.06644242793333e-21
510456.756401333,3.04516597854913e-21
510955.736612869,3.19529758026992e-21
511454.716824405,3.31600227250433e-21
511953.697035941,3.10923406858269e-21
512452.677247477,3.06482474715458e-21
512951.657459013,3.21592881645811e-21
513450.637670549,3.06490194754676e-21
513949.617882085,3.14111914051342e-21
514448.598093621,3.25402323892996e-21
514947.578305157,3.00113862098532e-21
515446.558516693,3.08097711064595e-21
515945.538728229,3.13298191893919e-21
516444.518939765,2.99794738231566e-21
516943.499151301,3.27959707035367e-21
517442.479362837,3.16350930537651e-21
517941.459574373,2.83716388749212e-21
518440.439785909,3.17137675088202e-21
518939.419997445,3.16974148463366e-21
519438.400208981,2.92269347728361e-21
519937.380420517,3.20445168143642e-21
520436.360632053,3.15579678237168e-21
520935.340843589,2.84221100738599e-21
521434.321055125,2.97922783509931e-21
521933.301266661,3.16571880000251e-21
522432.281478197,3.07916225048957e-21
522931.261689733,2.90297651688704e-21
523430.241901269,3.01089036711774e-21
523929.222112805,3.1224522787318e-21
524428.202324341,2.83626682796289e-21
524927.182535877,2.98606760855669e-21
525426.162747413,3.27468955502587e-21
525925.142958949,2.80339666215973e-21
526424.123170485,2.77130981724449e-21
526923.103382021,3.21148187337455e-21
527422.083593557,2.95642729989602e-21
527921.063805093,2.8932916404531e-21
528420.044016629,3.15965245477939e-21
528919.024228165,2.92061430512755e-21
529418.004439701,2.82469591531975e-21
529916.984651237,2.9982534527092e-21
530415.964862773,3.01862683378871e-21
530914.945074309,2.99924881476143e-21
531413.925285845,2.86623962218614e-21
531912.905497381,2.88763817357475e-21
532411.885708917,3.02100137572643e-21
532910.865920453,2.8921005797915e-21
533409.846131989,2.95244009739875e-21
533908.826343525,3.03205294156575e-21
534407.806555061,2.8126072454055e-21
534906.786766597,2.85999970617056e-21
535405.766978133,2.97290880034338e-21
535904.747189669,2.94998595582024e-21
536403.727401205,2.99404107106667e-21
536902.707612741,2.81537122934825e-21
537401.687824277,2.82031866910563e-21
537900.668035813,3.02282933602481e-21
538399.648247349,2.81533869083222e-21
538898.628458885,2.89085864232641e-21
539397.608670421,3.1054155176029e-21
539896.588881957,2.71875334802519e-21
540395.569093493,2.7214390835171e-21
540894.549305029,3.06024588063543e-21
541393.529516565,2.84553929029345e-21
541892.509728101,2.73794094532194e-21
542391.489939637,2.89324465879361e-21
542890.470151173,2.82837977511047e-21
543389.450362709,2.75807047554202e-21
543888.430574245,2.83120299862673e-21
544387.410785781,2.97450709312325e-21
544886.390997317,2.84024662819817e-21
545385.371208853,2.58658874634364e-21
545884.351420389,2.84909013484395e-21
546383.331631925,2.94116461447761e-21
546882.311843461,2.65178029364846e-21
547381.292054997,2.86960851552553e-21
547880.272266533,2.93162710554476e-21
548379.252478069,2.59096451921629e-21
548878.232689605,2.76738892954266e-21
549377.212901141,2.92851719623347e-21
549876.193112677,2.75407347995341e-21
550375.173324213,2.74270599528371e-21
550874.153535749,2.71545034533715e-21
551373.133747285,2.75281283813825e-21
551872.113958821,2.81140401883386e-21
552371.094170357,2.70533124924699e-21
552870.074381893,2.82595418858042e-21
553369.054593429,2.80741088523178e-21
553868.034804965,2.56149211856099e-21
554367.015016501,2.77951750868539e-21
554865.995228037,2.92141237937944e-21
555364.975439573,2.69992018644046e-21
555863.955651109,2.72026458734448e-21
556362.935862645,2.75491064214476e-21
556861.916074181,2.6930950645282e-21
557360.896285717,2.70821069450493e-21
557859.876497253,2.73738198858277e-21
558358.856708789,2.84180188731956e-21
558857.836920325,2.68918282792599e-21
559356.817131861,2.53126733809106e-21
559855.797343397,2.85481332277333e-21
560354.777554933,2.80258075654759e-21
560853.757766469,2.51510602164008e-21
561352.737978005,2.77515551014672e-21
561851.718189541,2.7308884981943e-21
562350.698401077,2.46483015199977e-21
562849.678612613,2.75361383175687e-21
563348.658824149,2.83960063711919e-21
563847.639035685,2.60308206766628e-21
564346.619247221,2.6092937760371e-21
564845.599458757,2.65412758484233e-21
565344.579670293,2.67028440133972e-21
565843.559881829,2.63993654014317e-21
566342.540093365,2.6354833793078e-21
566841.520304902,2.72575731070758e-21
567340.500516437,2.55586327235675e-21
567839.480727974,2.50797563377213e-21
568338.460939509,2.76534810093693e-21
568837.441151045,2.65445507292613e-21
569336.421362581,2.53046995815302e-21
569835.401574117,2.64759980536285e-21
570334.381785654,2.55469813831662e-21
570833.361997189,2.58845191732195e-21
571332.342208725,2.68237553938111e-21
571831.322420261,2.57643353396236e-21
572330.302631798,2.6360955696296e-21
572829.282843334,2.55736773960056e-21
573328.263054869,2.45332233533541e-21
573827.243266405,2.74192054802704e-21
574326.223477941,2.69104125925585e-21
574825.203689478,2.46273780979271e-21
575324.183901014,2.65692065757029e-21
575823.16411255,2.61926449008464e-21
576322.144324086,2.45683849263485e-21
576821.124535622,2.63182526528789e-21
577320.104747158,2.67287049574608e-21
577819.084958693,2.51275729011178e-21
578318.06517023,2.45452189048153e-21
578817.045381766,2.59505526316863e-21
579316.025593302,2.69088891086072e-21
579815.005804838,2.48500382911499e-21
580313.986016374,2.52424280363996e-21
580812.96622791,2.68339615015104e-21
581311.946439446,2.38161616582091e-21
581810.926650982,2.44505662082192e-21
582309.906862518,2.79313970960965e-21
582808.887074054,2.49933716717215e-21
583307.86728559,2.38775729788743e-21
583806.847497126,2.64034605026612e-21
584305.827708662,2.48538946842825e-21
584804.807920198,2.45002378525724e-21
585303.788131734,2.61668364446954e-21
585802.76834327,2.51316197848677e-21
586301.748554806,2.43381470397274e-21
586800.728766342,2.4447578115604e-21
587299.708977878,2.50001865725204e-21
587798.689189414,2.55985313966053e-21
588297.66940095,2.4434477390595e-21
588796.649612486,2.43497726018721e-21
589295.629824022,2.48002627701575e-21
589794.610035558,2.40863266302894e-21
590293.590247094,2.5159794406352e-21
590792.57045863,2.53598842905657e-21
591291.550670166,2.42637264388714e-21
591790.530881702,2.4762550794471e-21
592289.511093238,2.37610775614359e-21
592788.491304774,2.40879758058368e-21
593287.47151631,2.62875257725978e-21
593786.451727846,2.40106395957763e-21
594285.431939382,2.34472635560431e-21
594784.412150918,2.60322039197704e-21
595283.392362454,2.37908175719761e-21
595782.37257399,2.34315857945267e-21
596281.352785526,2.64429341890864e-21
596780.332997062,2.42497225006598e-21
597279.313208598,2.23549321653611e-21
597778.293420134,2.47850904856385e-21
598277.27363167,2.52849522377063e-21
598776.253843206,2.37490676294801e-21
599275.234054742,2.40102423634448e-21
599774.214266278,2.53239517356306e-21
600273.194477814,2.37670788079657e-21
600772.17468935,2.23922990277621e-21
601271.154900886,2.57862312039475e-21
601770.135112422,2.56098834567231e-21
602269.115323958,2.18009391797183e-21
602768.095535494,2.43850078977967e-21
603267.07574703,2.54796222381778e-21
603766.055958566,2.2031122646673e-21
604265.036170102,2.43021739568962e-21
604764.016381638,2.57240554112668e-21
605262.996593174,2.22532786769914e-21
605761.97680471,2.29692357582393e-21
606260.957016246,2.4756507277894e-21
606759.937227782,2.36427305623018e-21
607258.917439318,2.34697047838507e-21
607757.897650854,2.35827043897977e-21
608256.87786239,2.32505544430109e-21
608755.858073926,2.29608311171621e-21
609254.838285462,2.3262754175936e-21
609753.818496998,2.44272103491853e-21
610252.798708534,2.36305366699904e-21
610751.77892007,2.27511783522133e-21
611250.759131606,2.35531395902908e-21
611749.739343142,2.29498490848977e-21
612248.719554678,2.34339841683172e-21
612747.699766214,2.41578496573389e-21
613246.67997775,2.21735738049279e-21
613745.660189286,2.30357239636488e-21
614244.640400822,2.40782474275271e-21
614743.620612358,2.19464479682259e-21
615242.600823894,2.38375166731808e-21
615741.58103543,2.48166417383387e-21
616240.561246966,2.11363183951476e-21
616739.541458502,2.24703114297499e-21
617238.521670038,2.48418299528377e-21
617737.501881574,2.23419935979902e-21
618236.48209311,2.2508168295636e-21
618735.462304646,2.44245182829912e-21
619234.442516182,2.26999403255721e-21
619733.422727718,2.14717006112887e-21
620232.402939254,2.37373654805356e-21
620731.38315079,2.46861421886839e-21
621230.363362326,2.17701721980094e-21
621729.343573862,2.19068045772624e-21
622228.323785398,2.47186140088359e-21
622727.303996934,2.20925340046709e-21
623226.28420847,2.1317928491831e-21
623725.264420006,2.52309962074494e-21
624224.244631542,2.25385830252385e-21
624723.224843078,2.00410676595557e-21
625222.205054614,2.42162864829303e-21
625721.18526615,2.35544156113926e-21
626220.165477686,2.10864598799925e-21
626719.145689222,2.34724055711218e-21
627218.125900758,2.29671544146623e-21
627717.106112294,2.09023364196951e-21
628216.08632383,2.23998214375788e-21
628715.066535366,2.33426916814254e-21
629214.046746902,2.23065578698545e-21
629713.026958438,2.1757397350841e-21
630212.007169974,2.24087723192669e-21
630710.98738151,2.24049788171754e-21
631209.967593046,2.17487055502597e-21
631708.947804582,2.28644647922809e-21
632207.928016118,2.24941900556075e-21
632706.908227654,2.07280965642634e-21
633205.88843919,2.23565377073561e-21
633704.868650726,2.24919443486579e-21
634203.848862262,2.10772143263492e-21
634702.829073798,2.33024986600985e-21
635201.809285334,2.23235962114939e-21
635700.78949687,1.98748335159724e-21
636199.769708406,2.30263002600632e-21
636698.749919942,2.30610786256795e-21
637197.730131478,2.03966917850165e-21
637696.710343014,2.28276028439174e-21
638195.69055455,2.2900909649944e-21
638694.670766086,2.00237621943757e-21
639193.650977622,2.19206714626471e-21
639692.631189158,2.37080869104618e-21
640191.611400694,2.13449403769202e-21
640690.59161223,2.05504624861685e-21
641189.571823766,2.27862961237088e-21
641688.552035302,2.23215261020308e-21
642187.532246838,2.0192236575824e-21
642686.512458374,2.26651627038535e-21
643185.49266991,2.3397167713812e-21
643684.472881446,1.92050213426232e-21
644183.453092982,2.10284694011314e-21
644682.433304518,2.41207602964809e-21
645181.413516054,2.03775517336543e-21
645680.39372759,2.08524390648023e-21
646179.373939126,2.3736063528275e-21
646678.354150662,2.03407927364574e-21
647177.334362198,2.0144903446155e-21
647676.314573734,2.32613614943746e-21
648175.29478527,2.1482462079875e-21
648674.274996806,2.02134811740339e-21
649173.255208342,2.16589752513075e-21
649672.235419878,2.13706097254465e-21
650171.215631414,2.07448747082702e-21
650670.19584295,2.15477584489384e-21
651169.176054486,2.18689682054515e-21
651668.156266022,2.04709001091998e-21
652167.136477558,2.02901637264373e-21
652666.116689094,2.1750563530586e-21
653165.09690063,2.08912178418446e-21
653664.077112166,2.07445075832047e-21
654163.057323702,2.21168573013813e-21
654662.037535238,1.9979050607336e-21
655161.017746774,1.99775139705365e-21
655659.99795831,2.27502881981332e-21
656158.978169846,2.05056037295918e-21
656657.958381382,2.00302331875832e-21
657156.938592918,2.27762041841069e-21
657655.918804454,2.00866339134724e-21
658154.89901599,1.93763431467757e-21
658653.879227526,2.30208162405559e-21
659152.859439062,2.11839051839948e-21
659651.839650598,1.89193860786795e-21
660150.819862134,2.14873352155914e-21
660649.80007367,2.16151292945761e-21
661148.780285206,1.94708768269036e-21
661647.760496742,2.09777295846336e-21
662146.740708278,2.26785024356303e-21
662645.720919814,1.9752657667995e-21
663144.70113135,1.88161344446558e-21
663643.681342886,2.25584565186091e-21
664142.661554422,2.12960035301894e-21
664641.641765958,1.85072708355698e-21
665140.621977494,2.21664276878939e-21
665639.60218903,2.17354339893336e-21
666138.582400566,1.79637770525386e-21
666637.562612102,2.15766097890427e-21
667136.542823638,2.26778700334272e-21
667635.523035174,1.85827600815933e-21
668134.50324671,2.00866138271194e-21
668633.483458246,2.16903916471635e-21
669132.463669782,1.93244866967779e-21
669631.443881318,2.00456435629125e-21
670130.424092854,2.15601219453617e-21
670629.40430439,1.99975118676965e-21
671128.384515926,1.908983641867e-21
671627.364727462,2.03965067737277e-21
672126.344938998,2.08300219915702e-21
672625.325150535,1.97141998774612e-21
673124.30536207,2.0285894117848e-21
673623.285573606,2.06416088415971e-21
674122.265785142,1.89146293724015e-21
674621.245996678,2.0083696603931e-21
675120.226208215,2.12527910567153e-21
675619.20641975,1.90740084163525e-21
676118.186631286,2.00609256959997e-21
676617.166842822,2.09336602247801e-21
677116.147054358,1.84569076529773e-21
677615.127265894,2.03789573094755e-21
678114.10747743,2.17907040347725e-21
678613.087688966,1.84088892764483e-21
679112.067900502,1.93062424240521e-21
679611.048112039,2.12097052860171e-21
680110.028323574,1.87993099833858e-21
680609.008535111,1.9356135553267e-21
681107.988746647,2.16620381126129e-21
681606.968958183,1.96983343775009e-21
682105.949169719,1.82005220505799e-21
682604.929381255,2.05349674073869e-21
683103.909592791,2.10648527429858e-21
683602.889804327,1.85097671469455e-21
684101.870015863,1.95652315476302e-21
684600.850227399,2.15313573126949e-21
685099.830438935,1.83332531131503e-21
685598.810650471,1.85921455936952e-21
686097.790862007,2.24500755140662e-21
686596.771073543,1.93787829634228e-21
687095.751285079,1.7573660089703e-21
687594.731496615,2.13158738192735e-21
688093.711708151,1.9690773455562e-21
688592.691919687,1.7833171380676e-21
689091.672131223,2.10565286433798e-21
689590.652342759,2.02154804561545e-21
690089.632554295,1.76988773651524e-21
690588.612765831,1.94476936550528e-21
691087.592977367,2.0283503817261e-21
691586.573188903,1.89544800867008e-21
692085.553400439,1.91761504706869e-21
692584.533611975,2.0019881236942e-21
693083.513823511,1.89790328298539e-21
693582.494035047,1.84234393541784e-21
694081.474246583,2.01762983129371e-21
694580.454458119,1.96647868750643e-21
695079.434669655,1.80519873688725e-21
695578.414881191,1.96263201746026e-21
696077.395092727,1.92496757377714e-21
696576.375304263,1.79822677405767e-21
697075.355515799,2.04932246448701e-21
697574.335727335,1.97143363958206e-21
698073.315938871,1.73556599017978e-21
698572.296150407,1.97808845583293e-21
699071.276361943,1.95317108231803e-21
699570.256573479,1.75261353974672e-21
700069.236785015,2.00777172467628e-21
700568.216996551,2.00671273670562e-21
701067.197208087,1.73268590174545e-21
701566.177419623,1.89636463474738e-21
702065.157631159,2.04741398468928e-21
702564.137842695,1.84876711119217e-21
703063.118054231,1.82582771327945e-21
703562.098265767,2.00857120900377e-21
704061.078477303,1.89120594076038e-21
704560.058688839,1.72668326381098e-21
705059.038900375,2.00824467711579e-21
705558.019111911,2.04866086494393e-21
706056.999323447,1.68442716999866e-21
706555.979534983,1.86804251500113e-21
707054.959746519,2.06532743616065e-21
707553.939958055,1.72205548461168e-21
708052.920169591,1.85350963208707e-21
708551.900381127,2.1095334734899e-21
709050.880592663,1.75568759606481e-21
709549.860804199,1.74047286417982e-21
710048.841015735,2.02377463815999e-21
710547.821227271,1.85909263401415e-21
711046.801438807,1.77587283122357e-21
711545.781650343,1.9363816843234e-21
712044.761861879,1.87173717608605e-21
712543.742073415,1.76921383688691e-21
713042.722284951,1.87983439223617e-21
713541.702496487,1.94992865312136e-21
714040.682708023,1.80649499250967e-21
714539.662919559,1.77342717778643e-21
715038.643131095,1.88790338995771e-21
715537.623342631,1.79587020079265e-21
716036.603554167,1.80330465856204e-21
716535.583765703,1.96017084273491e-21
717034.563977239,1.78377604884889e-21
717533.544188775,1.74416023840839e-21
718032.524400311,1.93846271803865e-21
718531.504611847,1.77657825797723e-21
719030.484823383,1.7781404756046e-21
719529.465034919,1.98507824634697e-21
720028.445246455,1.74984593962957e-21
720527.425457991,1.70380708511155e-21
721026.405669527,1.97894079700625e-21
721525.385881063,1.83544275605796e-21
722024.366092599,1.71668558340007e-21
722523.346304135,1.91450571139106e-21
723022.326515671,1.84893754243562e-21
723521.306727207,1.68200912579599e-21
724020.286938743,1.85033990607442e-21
724519.267150279,1.97626154950459e-21
725018.247361815,1.73809435740704e-21
725517.227573351,1.68988270640919e-21
726016.207784887,1.94784246183966e-21
726515.187996423,1.80117540858284e-21
727014.168207959,1.65053303250541e-21
727513.148419495,1.98815156058672e-21
728012.128631031,1.88667772417057e-21
728511.108842567,1.57496168539674e-21
729010.089054103,1.89655681195069e-21
729509.069265639,1.95308999180933e-21
730008.049477175,1.63996737208553e-21
730507.029688711,1.8157256779502e-21
731006.009900247,1.90542877465638e-21
731504.990111783,1.66468803874303e-21
732003.970323319,1.75775359081754e-21
732502.950534855,1.91952863962422e-21
733001.930746391,1.78630512095564e-21
733500.910957927,1.69801362950699e-21
733999.891169463,1.79012940017158e-21
734498.871380999,1.80024071098027e-21
734997.851592535,1.70873839834184e-21
735496.831804071,1.7964543823114e-21
735995.812015607,1.84531467877077e-21
736494.792227143,1.67191366763634e-21
736993.772438679,1.73870514680626e-21
737492.752650215,1.85000975953183e-21
737991.732861751,1.70474077285504e-21
738490.713073287,1.78213500477067e-21
738989.693284823,1.83253146397551e-21
739488.673496359,1.63409760144019e-21
739987.653707895,1.7697480037207e-21
740486.633919431,1.87222039180772e-21
740985.614130967,1.66527831219148e-21
741484.594342503,1.75582006480501e-21
741983.574554039,1.8302035548362e-21
742482.554765575,1.63378340978799e-21
742981.534977111,1.72579321904174e-21
743480.515188647,1.88449322954748e-21
743979.495400183,1.73379305938266e-21
744478.475611719,1.65660574967165e-21
744977.455823255,1.78834915608771e-21
745476.436034791,1.78272357102563e-21
745975.416246327,1.64671696695013e-21
746474.396457863,1.76717399464759e-21
746973.376669399,1.87621345270977e-21
747472.356880935,1.62111861987745e-21
747971.337092471,1.66283286854614e-21
748470.317304007,1.93506012628991e-21
748969.297515543,1.70615871590392e-21
749468.277727079,1.62498832443091e-21
749967.257938615,1.87920106739401e-21
750466.238150151,1.69327356517692e-21
750965.218361687,1.58457173484442e-21
751464.198573223,1.85649179344067e-21
751963.178784759,1.78608236127177e-21
752462.158996295,1.61751770935513e-21
752961.139207831,1.72985008259298e-21
753460.119419367,1.75041221309404e-21
753959.099630903,1.67238847741782e-21
754458.079842439,1.70925255677094e-21
754957.060053975,1.76993903786992e-21
755456.040265511,1.69649743447264e-21
755955.020477047,1.624867213031e-21
756454.000688583,1.74094759167625e-21
756952.980900119,1.75110183097436e-21
757451.961111655,1.65021447397729e-21
757950.941323191,1.73552094126886e-21
758449.921534727,1.69935841279014e-21
758948.901746263,1.60819053504509e-21
759447.881957799,1.7709271271174e-21
759946.862169335,1.7346140656179e-21
760445.842380871,1.61463966311717e-21
760944.822592407,1.74701475955017e-21
761443.802803943,1.66693414534192e-21
761942.783015479,1.57781560978963e-21
762441.763227015,1.7838069029641e-21
762940.743438551,1.73772075998262e-21
763439.723650087,1.5859662506589e-21
763938.703861623,1.71031498361547e-21
764437.684073159,1.7315583428348e-21
764936.664284695,1.62498027272639e-21
765435.644496231,1.68281704194816e-21
765934.624707767,1.76312561834596e-21
766433.604919303,1.65221649673929e-21
766932.585130839,1.56863605969549e-21
767431.565342375,1.75283249537316e-21
767930.545553911,1.77533463953053e-21
768429.525765447,1.56897259843296e-21
768928.505976983,1.70212411945685e-21
769427.486188519,1.77450549210002e-21
769926.466400055,1.52563509804069e-21
770425.446611591,1.66283235489434e-21
770924.426823127,1.8357399766066e-21
771423.407034663,1.5868356492255e-21
771922.387246199,1.59086151067835e-21
772421.367457735,1.7497185818195e-21
772920.347669271,1.63171934797586e-21
773419.327880807,1.61858929781602e-21
773918.308092343,1.72198709949415e-21
774417.28830388,1.67280233004239e-21
774916.268515415,1.5960619379939e-21
775415.248726951,1.62952278935271e-21
775914.228938487,1.71398714453452e-21
776413.209150023,1.66414721511713e-21
776912.189361559,1.5961561677836e-21
777411.169573096,1.66590765891915e-21
777910.149784631,1.62427102172533e-21
778409.129996167,1.58953607262347e-21
778908.110207703,1.70730575233984e-21
779407.090419239,1.65297110369047e-21
779906.070630775,1.59537905414027e-21
780405.050842311,1.65569765140207e-21
780904.031053847,1.57855290119522e-21
781403.011265383,1.62114035736012e-21
781901.99147692,1.71314398862856e-21
782400.971688455,1.56920119621302e-21
782899.951899992,1.59225850550594e-21
783398.932111528,1.69742412347368e-21
783897.912323064,1.57937702364665e-21
784396.8925346,1.61790773678217e-21
784895.872746136,1.72097794667078e-21
785394.852957672,1.59418506585974e-21
785893.833169208,1.54372810932284e-21
786392.813380744,1.64998901439981e-21
786891.79359228,1.6768022305083e-21
787390.773803816,1.59343651425966e-21
787889.754015352,1.59572305039755e-21
788388.734226888,1.68501553341778e-21
788887.714438424,1.57530305524452e-21
789386.69464996,1.52745428822672e-21
789885.674861496,1.74162507386347e-21
790384.655073032,1.65493602506696e-21
790883.635284568,1.47814626441372e-21
791382.615496104,1.6716894396192e-21
791881.59570764,1.664271217992e-21
792380.575919176,1.50896698203037e-21
792879.556130712,1.66221762438394e-21
793378.536342248,1.67577507538516e-21
793877.516553784,1.51990361211589e-21
794376.49676532,1.58171494279134e-21
794875.476976856,1.65968882748011e-21
795374.457188392,1.62428347822006e-21
795873.437399928,1.58075962024112e-21
796372.417611464,1.58390794928451e-21
796871.397823,1.60452588045021e-21
797370.378034536,1.54521159350222e-21
797869.358246072,1.57376599571842e-21
798368.338457608,1.6635708814906e-21
798867.318669144,1.56604061127985e-21
799366.29888068,1.53569764193214e-21
799865.279092216,1.61241183327747e-21
800364.259303752,1.56508683226604e-21
800863.239515288,1.59080648074992e-21
801362.219726824,1.60953610683169e-21
801861.19993836,1.52244285165728e-21
802360.180149896,1.57983983883808e-21
802859.160361432,1.58923926805217e-21
803358.140572968,1.53624000537909e-21
803857.120784504,1.64472945170891e-21
804356.10099604,1.59676834029153e-21
804855.081207576,1.47913468125545e-21
805354.061419112,1.59213187040535e-21
805853.041630648,1.61242822895413e-21
806352.021842184,1.53647746488499e-21
806851.00205372,1.58302344939702e-21
807349.982265256,1.58788998193129e-21
807848.962476792,1.53295674746604e-21
808347.942688328,1.52527366984577e-21
808846.922899864,1.59581716930977e-21
809345.9031114,1.62951635295901e-21
809844.883322936,1.5093139212816e-21
810343.863534472,1.5278512389641e-21
810842.843746008,1.64213600555822e-21
811341.823957544,1.52669638781574e-21
811840.80416908,1.53465356602405e-21
812339.784380616,1.66040859872716e-21
812838.764592152,1.51461381501991e-21
813337.744803688,1.4768784655279e-21
813836.725015224,1.61994456293759e-21
814335.70522676,1.57555975195344e-21
814834.685438296,1.54104546777432e-21
815333.665649832,1.57038189427984e-21
815832.645861368,1.53276488449579e-21
816331.626072904,1.53337492437034e-21
816830.60628444,1.53029137435189e-21
817329.586495976,1.55376559832738e-21
817828.566707512,1.58260503156382e-21
818327.546919048,1.4923730030823e-21
818826.527130584,1.50378047282181e-21
819325.50734212,1.58609751422445e-21
819824.487553656,1.53430629851236e-21
820323.467765192,1.53413632677637e-21
820822.447976728,1.54937795238106e-21
821321.428188264,1.50012631125801e-21
821820.4083998,1.52298360403908e-21
822319.388611336,1.52678484692661e-21
822818.368822872,1.54708146161907e-21
823317.349034408,1.57571800196796e-21
823816.329245944,1.46276081403589e-21
824315.30945748,1.48714854483556e-21
824814.289669016,1.59450030977969e-21
825313.269880552,1.49038561707786e-21
825812.250092088,1.50344609028282e-21
826311.230303624,1.5935897760731e-21
826810.21051516,1.47125193424689e-21
827309.190726696,1.46511299586022e-21
827808.170938232,1.5762720689438e-21
828307.151149768,1.53833927132176e-21
828806.131361304,1.48995647734281e-21
829305.11157284,1.49808781506394e-21
829804.091784376,1.53035798671168e-21
830303.071995912,1.5314817656488e-21
830802.052207448,1.49551227132645e-21
831301.032418984,1.56542213601837e-21
831800.01263052,1.54875558972537e-21
832298.992842056,1.42029583105436e-21
832797.973053592,1.51325781086234e-21
833296.953265128,1.57862067747621e-21
833795.933476664,1.47311184156575e-21
834294.9136882,1.51321942975426e-21
834793.893899736,1.53464775320369e-21
835292.874111272,1.46589958035629e-21
835791.854322808,1.5054533828322e-21
836290.834534344,1.52090158088417e-21
836789.81474588,1.5161090460179e-21
837288.794957416,1.50497529171412e-21
837787.775168952,1.4361503567017e-21
838286.755380488,1.50690960273745e-21
838785.735592024,1.5568227143719e-21
839284.71580356,1.45703490049166e-21
839783.696015096,1.50041159565552e-21
840282.676226632,1.52915906113218e-21
840781.656438168,1.42901969377338e-21
841280.636649704,1.47887982455358e-21
841779.61686124,1.54836944616582e-21
842278.597072776,1.49537105171156e-21
842777.577284312,1.44935879040127e-21
843276.557495848,1.4534980552202e-21
843775.537707384,1.50720414721894e-21
844274.51791892,1.47820599567572e-21
844773.498130456,1.43822114959811e-21
845272.478341992,1.5399131661264e-21
845771.458553528,1.48171820506335e-21
846270.438765064,1.37817620255913e-21
846769.4189766,1.54037300393611e-21
847268.399188136,1.54271562122252e-21
847767.379399672,1.39793715711344e-21
848266.359611208,1.48444860297955e-21
848765.339822744,1.50208711374953e-21
849264.32003428,1.41846719294969e-21
849763.300245816,1.4894724497164e-21
850262.280457352,1.52906530358844e-21
850761.260668888,1.47653401693801e-21
851260.240880424,1.43630894102709e-21
851759.22109196,1.44938482359851e-21
852258.201303496,1.50900284664474e-21
852757.181515032,1.46848027557283e-21
853256.161726568,1.44069974839262e-21
853755.141938104,1.50402364678138e-21
854254.12214964,1.44239779828034e-21
854753.102361176,1.42518449563608e-21
855252.082572712,1.52167864563032e-21
855751.062784248,1.47687658372142e-21
856250.042995784,1.44406315819012e-21
856749.02320732,1.46334026081754e-21
857248.003418856,1.42735999032264e-21
857746.983630392,1.48763367264333e-21
858245.963841928,1.49326847748366e-21
858744.944053464,1.41987337461204e-21
859243.924265,1.48195507327063e-21
859742.904476536,1.45078597515498e-21
860241.884688072,1.3829123166546e-21
860740.864899608,1.50517996064966e-21
861239.845111144,1.50098980475913e-21
861738.82532268,1.39080765122368e-21
862237.805534216,1.43710269241209e-21
862736.785745752,1.46696660481155e-21
863235.765957288,1.42692271629234e-21
863734.746168824,1.42605149314076e-21
864233.72638036,1.4631071633278e-21
864732.706591896,1.45722340958126e-21
865231.686803432,1.36944849023445e-21
865730.667014968,1.43043184970345e-21
866229.647226504,1.54204919770499e-21
866728.62743804,1.40566029236295e-21
867227.607649576,1.38611946507376e-21
867726.587861112,1.5103155621822e-21
868225.568072648,1.38869923525257e-21
868724.548284184,1.37633964335096e-21
869223.52849572,1.5333974760236e-21
869722.508707256,1.43925727931449e-21
870221.488918792,1.36533776506283e-21
870720.469130328,1.45542947493349e-21
871219.449341864,1.4438031475937e-21
871718.4295534,1.42001470796538e-21
872217.409764936,1.44080508608045e-21
872716.389976472,1.43744057823743e-21
873215.370188008,1.4169881509347e-21
873714.350399544,1.39237482155645e-21
874213.33061108,1.4502025634693e-21
874712.310822616,1.47404168239016e-21
875211.291034152,1.39915844220804e-21
875710.271245688,1.42186213597351e-21
876209.251457224,1.42975296907787e-21
876708.23166876,1.39687380841139e-21
877207.211880296,1.47307069300676e-21
877706.192091833,1.44200432291908e-21
878205.172303368,1.38237731021167e-21
878704.152514904,1.4510400505816e-21
879203.13272644,1.38839908128624e-21
879702.112937976,1.37559935694317e-21
880201.093149513,1.50265002277674e-21
880700.073361048,1.40534268334494e-21
881199.053572584,1.33714489102963e-21
881698.03378412,1.46518191080977e-21
882197.013995656,1.42450009739939e-21
882695.994207192,1.36124614946477e-21
883194.974418728,1.44695609104058e-21
883693.954630264,1.43458250868267e-21
884192.9348418,1.34001101730681e-21
884691.915053336,1.36815169869378e-21
885190.895264872,1.47866280032884e-21
885689.875476409,1.43134292959534e-21
886188.855687945,1.32938094866284e-21
886687.835899481,1.44203875871483e-21
887186.816111017,1.4413622470355e-21
887685.796322552,1.2923177567195e-21
888184.776534089,1.44043642160438e-21
888683.756745625,1.50244492040984e-21
889182.736957161,1.29076455812563e-21
889681.717168697,1.36864734543366e-21
890180.697380233,1.48445247843928e-21
890679.677591769,1.34631248922281e-21
891178.657803305,1.37794230075443e-21
891677.638014841,1.46139668764557e-21
892176.618226377,1.36354317584719e-21
892675.598437913,1.34534285459857e-21
893174.578649449,1.42325032126143e-21
893673.558860985,1.43559482984665e-21
894172.539072521,1.38288068316035e-21
894671.519284057,1.3684365592607e-21
895170.499495593,1.40789536502852e-21
895669.479707129,1.37311010843168e-21
896168.459918665,1.37779506106142e-21
896667.440130201,1.45217732193037e-21
897166.420341737,1.3812481685293e-21
897665.400553273,1.35454910656215e-21
898164.380764809,1.41812916034145e-21
898663.360976345,1.35355277949107e-21
899162.341187881,1.38887535808367e-21
899661.321399417,1.4458957906823e-21
900160.301610953,1.3124260515253e-21
900659.281822489,1.35658016460818e-21
901158.262034025,1.45555928293485e-21
901657.242245561,1.33541658721967e-21
902156.222457097,1.37593044786679e-21
902655.202668633,1.46226572800858e-21
903154.182880169,1.31831506908628e-21
903653.163091705,1.31024310206939e-21
904152.143303241,1.44427691604473e-21
904651.123514777,1.40139670245967e-21
905150.103726313,1.31526781245197e-21
905649.083937849,1.38062349243954e-21
906148.064149385,1.41947674531724e-21
906647.044360921,1.30269030775191e-21
907146.024572457,1.33720271607042e-21
907645.004783993,1.48743813203413e-21
908143.984995529,1.33375044555105e-21
908642.965207065,1.25050173675284e-21
909141.945418601,1.46363925558213e-21
909640.925630137,1.38360356129424e-21
910139.905841673,1.2587285388325e-21
910638.886053209,1.45117597051864e-21
911137.866264745,1.39823380271055e-21
911636.846476281,1.23928562435286e-21
912135.826687817,1.39879271524133e-21
912634.806899353,1.44381581920144e-21
913133.787110889,1.31853996886786e-21
913632.767322425,1.35366883977759e-21
914131.747533961,1.3933621000806e-21
914630.727745497,1.33072813571473e-21
915129.707957033,1.32707534638585e-21
915628.688168569,1.40458299438788e-21
916127.668380105,1.3873179540925e-21
916626.648591641,1.30028433365588e-21
917125.628803177,1.36228407519666e-21
917624.609014713,1.39535084424462e-21
918123.589226249,1.31693287075319e-21
918622.569437785,1.38718288375556e-21
919121.549649321,1.38477340361275e-21
919620.529860857,1.26711348685542e-21
920119.510072393,1.37355918955381e-21
920618.490283929,1.40256356872938e-21
921117.470495465,1.29387891695757e-21
921616.450707001,1.40041967740148e-21
922115.430918537,1.38896907019022e-21
922614.411130073,1.24797850628859e-21
923113.391341609,1.37338836967009e-21
923612.371553145,1.42506785689441e-21
924111.351764681,1.28707315825119e-21
924610.331976217,1.3286480418383e-21
925109.312187753,1.39421051049876e-21
925608.292399289,1.30096372961351e-21
926107.272610825,1.29133191517998e-21
926606.252822361,1.41011845936929e-21
927105.233033897,1.37236035646164e-21
927604.213245433,1.23260941224957e-21
928103.193456969,1.34349288306549e-21
928602.173668505,1.42986522598744e-21
929101.153880041,1.255952764508e-21
929600.134091577,1.32307136210577e-21
930099.114303113,1.45112834851907e-21
930598.094514649,1.23946102781572e-21
931097.074726185,1.26033292138493e-21
931596.054937721,1.46541935805702e-21
932095.035149257,1.31996731786465e-21
932594.015360793,1.26294163876257e-21
933092.995572329,1.40654581278063e-21
933591.975783865,1.32334555861153e-21
934090.955995401,1.26385830336599e-21
934589.936206937,1.37575136313417e-21
935088.916418473,1.36748882108186e-21
935587.896630009,1.27817953962381e-21
936086.876841545,1.30011485058661e-21
936585.857053081,1.36541271777322e-21
937084.837264617,1.32668699240779e-21
937583.817476153,1.31146196231479e-21
938082.797687689,1.37928843955726e-21
938581.777899225,1.3053332298814e-21
939080.758110761,1.26418682775723e-21
939579.738322297,1.38637480724975e-21
940078.718533833,1.33273569716017e-21
940577.698745369,1.28495083184227e-21
941076.678956905,1.3924171302176e-21
941575.659168441,1.29116583765036e-21
942074.639379977,1.25268182499703e-21
942573.619591513,1.41796349926961e-21
943072.599803049,1.32719012120678e-21
943571.580014585,1.2426919903798e-21
944070.560226121,1.37941824792291e-21
944569.540437657,1.32004234058319e-21
945068.520649193,1.23505571854073e-21
945567.500860729,1.36747247206133e-21
946066.481072265,1.3728430038329e-21
946565.461283801,1.23288186946422e-21
947064.441495337,1.27066317133015e-21
947563.421706873,1.38920238174213e-21
948062.401918409,1.30216175829969e-21
948561.382129945,1.24537153686172e-21
949060.362341481,1.40121605657508e-21
949559.342553017,1.32692758586673e-21
950058.322764553,1.16680427280587e-21
950557.302976089,1.37263457461792e-21
951056.283187625,1.40534803850028e-21
951555.263399161,1.1844326154068e-21
952054.243610697,1.31824349328072e-21
952553.223822233,1.39918820176156e-21
953052.204033769,1.20501316479609e-21
953551.184245305,1.29539313935724e-21
954050.164456841,1.41261513220318e-21
954549.144668377,1.25412530260144e-21
955048.124879913,1.23351509186573e-21
955547.105091449,1.34558591194592e-21
956046.085302985,1.31535725233488e-21
956545.065514521,1.26683732158751e-21
957044.045726057,1.32876100609509e-21
957543.025937593,1.33668335302057e-21
958042.006149129,1.24004363478361e-21
958540.986360665,1.28650041395542e-21
959039.966572201,1.37501393594892e-21
959538.946783737,1.27658086799306e-21
960037.926995273,1.27994086488223e-21
960536.907206809,1.3483816571742e-21
961035.887418345,1.240944162042e-21
961534.867629881,1.28648060309732e-21
962033.847841417,1.37985344324544e-21
962532.828052953,1.24399564440525e-21
963031.808264489,1.26903804531316e-21
963530.788476025,1.35671195248598e-21
964029.768687561,1.23406190186047e-21
964528.748899097,1.28373142208809e-21
965027.729110633,1.38761021513696e-21
965526.709322169,1.24568312683327e-21
966025.689533705,1.22048012671441e-21
966524.669745241,1.34229555001075e-21
967023.649956777,1.29872368487354e-21
967522.630168313,1.23555178776965e-21
968021.610379849,1.32816254967252e-21
968520.590591385,1.34085642955387e-21
969019.570802921,1.19820019821419e-21
969518.551014457,1.25747034257424e-21
970017.531225993,1.40275625637159e-21
970516.511437529,1.23909523263947e-21
971015.491649065,1.19176320070818e-21
971514.471860601,1.38634326079391e-21
972013.452072137,1.25952995424784e-21
972512.432283673,1.17263102316281e-21
973011.412495209,1.40133517011763e-21
973510.392706745,1.31630840569813e-21
974009.372918281,1.14829784593539e-21
974508.353129817,1.31751671145966e-21
975007.333341353,1.33529452188107e-21
975506.313552889,1.20839305802201e-21
976005.293764425,1.29507324316256e-21
976504.273975961,1.33828067879928e-21
977003.254187497,1.22597264777904e-21
977502.234399033,1.23049191617759e-21
978001.214610569,1.33747089622508e-21
978500.194822105,1.30193376188269e-21
978999.175033641,1.22263675263553e-21
979498.155245177,1.3027096273201e-21
979997.135456713,1.29712234945984e-21
980496.115668249,1.20767115211859e-21
980995.095879785,1.31795622690374e-21
981494.076091322,1.32338856236901e-21
981993.056302857,1.19006908827801e-21
982492.036514393,1.28610538724384e-21
982991.016725929,1.30666413096936e-21
983489.996937466,1.2062349127348e-21
983988.977149002,1.32878958658867e-21
984487.957360537,1.32523080093567e-21
984986.937572073,1.17786898810468e-21
985485.917783609,1.27907187875002e-21
985984.897995145,1.32336396947919e-21
986483.878206681,1.21155717913915e-21
986982.858418218,1.27182505352823e-21
987481.838629753,1.32722244697762e-21
987980.818841289,1.21811832846304e-21
988479.799052825,1.21177470122499e-21
988978.779264362,1.33550515362516e-21
989477.759475898,1.29548255872745e-21
989976.739687434,1.17279997859e-21
990475.719898969,1.27723751811503e-21
990974.700110506,1.31912375776017e-21
991473.680322042,1.15747694398768e-21
991972.660533578,1.26815562822137e-21
992471.640745113,1.3845328362409e-21
992970.62095665,1.16319987057724e-21
993469.601168186,1.19335433783039e-21
993968.581379722,1.37096630637006e-21
994467.561591258,1.21934134247419e-21
994966.541802794,1.20203059022321e-21
995465.52201433,1.35204680392717e-21
995964.502225866,1.23994911223928e-21
996463.482437402,1.17253025436007e-21
996962.462648938,1.29888324537231e-21
997461.442860474,1.29753703033883e-21
997960.42307201,1.21160865284458e-21
998459.403283546,1.2393370245859e-21
998958.383495082,1.28714619600075e-21
999457.363706618,1.22831414234496e-21
999956.343918154,1.23117621671605e-21
1000455.32412969,1.32067171314258e-21
1000954.30434123,1.24300300023794e-21
1001453.28455276,1.18538168284612e-21
1001952.2647643,1.28961743158041e-21
1002451.24497583,1.24653158508113e-21
1002950.22518737,1.22039166721237e-21
1003449.20539891,1.32643261879507e-21
1003948.18561044,1.23255661567225e-21
1004447.16582198,1.18953277292682e-21
1004946.14603351,1.31783544886932e-21
1005445.12624505,1.24335772930699e-21
1005944.10645659,1.2031001772771e-21
1006443.08666812,1.3136760914236e-21
1006942.06687966,1.23050036391538e-21
1007441.04709119,1.17032496060498e-21
1007940.02730273,1.29677155455118e-21
1008439.00751427,1.29026393778775e-21
1008937.9877258,1.1881117392657e-21
1009436.96793734,1.22848234492508e-21
1009935.94814887,1.28724937764121e-21
1010434.92836041,1.20026133633442e-21
1010933.90857195,1.19449922847074e-21
1011432.88878348,1.33627228955021e-21
1011931.86899502,1.24609865793674e-21
1012430.84920655,1.11874263648338e-21
1012929.82941809,1.29831891628473e-21
1013428.80962963,1.2967121041394e-21
1013927.78984116,1.13250876434908e-21
1014426.7700527,1.28497308424571e-21
1014925.75026423,1.31523938733714e-21
1015424.73047577,1.12539262472267e-21
1015923.71068731,1.2325205837259e-21
1016422.69089884,1.33160773918897e-21
1016921.67111038,1.1897028963142e-21
1017420.65132191,1.18912372070221e-21
1017919.63153345,1.27120325411835e-21
1018418.61174499,1.22126362031279e-21
1018917.59195652,1.19277081787305e-21
1019416.57216806,1.27152456698821e-21
1019915.55237959,1.28096730193754e-21
1020414.53259113,1.17874613146479e-21
1020913.51280267,1.20483267781686e-21
1021412.4930142,1.28436181607174e-21
1021911.47322574,1.20879135800943e-21
1022410.45343727,1.22125592349228e-21
1022909.43364881,1.28715736225925e-21
1023408.41386035,1.18792771127347e-21
1023907.39407188,1.20957300199253e-21
1024406.37428342,1.29223203386515e-21
1024905.35449495,1.20639407288779e-21
1025404.33470649,1.22805102455367e-21
1025903.31491803,1.26621715138357e-21
1026402.29512956,1.16628605264037e-21
1026901.2753411,1.22415102564173e-21
1027400.25555263,1.29339573688788e-21
1027899.23576417,1.19510961765685e-21
1028398.21597571,1.20197689417936e-21
1028897.19618724,1.25535937630606e-21
1029396.17639878,1.19914425492785e-21
1029895.15661031,1.19448626663833e-21
1030394.13682185,1.27081466001593e-21
1030893.11703339,1.25873450895551e-21
1031392.09724492,1.15984947821535e-21
1031891.07745646,1.20177830904308e-21
1032390.05766799,1.29117469972252e-21
1032889.03787953,1.18143918397335e-21
1033388.01809107,1.17794228883984e-21
1033886.9983026,1.30904890214456e-21
1034385.97851414,1.17969712344539e-21
1034884.95872567,1.13327429272913e-21
1035383.93893721,1.32032778797763e-21
1035882.91914875,1.23924841857793e-21
1036381.89936028,1.12851950370815e-21
1036880.87957182,1.25350283903988e-21
1037379.85978335,1.2286216354997e-21
1037878.83999489,1.14686821446219e-21
1038377.82020643,1.24013677676663e-21
1038876.80041796,1.26918548168814e-21
1039375.7806295,1.18578886894453e-21
1039874.76084103,1.17614668724254e-21
1040373.74105257,1.24348606817651e-21
1040872.72126411,1.2360244291241e-21
1041371.70147564,1.18254647838393e-21
1041870.68168718,1.23698122402864e-21
1042369.66189871,1.23562779028115e-21
1042868.64211025,1.15373987169975e-21
1043367.62232179,1.23210205054574e-21
1043866.60253332,1.26349864671981e-21
1044365.58274486,1.1752002995856e-21
1044864.56295639,1.22322082732129e-21
1045363.54316793,1.22057334713133e-21
1045862.52337947,1.16056929199875e-21
1046361.503591,1.25412880081148e-21
1046860.48380254,1.2436755505211e-21
1047359.46401407,1.16269489046824e-21
1047858.44422561,1.22898830313515e-21
1048357.42443715,1.21306346761805e-21
1048856.40464868,1.16186363742577e-21
1049355.38486022,1.24362755023548e-21
1049854.36507175,1.24866234925443e-21
1050353.34528329,1.1717384530754e-21
1050852.32549483,1.18567639756002e-21
1051351.30570636,1.24069318611192e-21
1051850.2859179,1.21588452716069e-21
1052349.26612943,1.16688305871467e-21
1052848.24634097,1.22864635845904e-21
1053347.22655251,1.22668720968273e-21
1053846.20676404,1.1167963580858e-21
1054345.18697558,1.21545660361795e-21
1054844.16718711,1.29537434769992e-21
1055343.14739865,1.13826588527775e-21
1055842.12761019,1.1712529054436e-21
1056341.10782172,1.26888256684208e-21
1056840.08803326,1.14361487829569e-21
1057339.06824479,1.16698083241298e-21
1057838.04845633,1.27938325784804e-21
1058337.02866787,1.18658066780676e-21
1058836.0088794,1.14413502093406e-21
1059334.98909094,1.21853055144493e-21
1059833.96930247,1.22229465773421e-21
1060332.94951401,1.18794332719416e-21
1060831.92972555,1.19328204086584e-21
1061330.90993708,1.22120954150027e-21
1061829.89014862,1.18245303400239e-21
1062328.87036015,1.15925862562775e-21
1062827.85057169,1.24181332132146e-21
1063326.83078323,1.22212956354669e-21
1063825.81099476,1.15301453016823e-21
1064324.7912063,1.20448522625652e-21
1064823.77141783,1.19325462039675e-21
1065322.75162937,1.17557395797748e-21
1065821.73184091,1.24036396097383e-21
1066320.71205244,1.19780801132206e-21
1066819.69226398,1.17675918551787e-21
1067318.67247551,1.21827078031919e-21
1067817.65268705,1.16419397108963e-21
1068316.63289859,1.19596747177211e-21
1068815.61311012,1.251934755652e-21
1069314.59332166,1.16005540314361e-21
1069813.57353319,1.16480633640463e-21
1070312.55374473,1.23417609544138e-21
1070811.53395627,1.18822141344772e-21
1071310.5141678,1.18132043564788e-21
1071809.49437934,1.21990066003866e-21
1072308.47459087,1.19171754068656e-21
1072807.45480241,1.14355642410249e-21
1073306.43501395,1.17042587028747e-21
1073805.41522548,1.24460941468223e-21
1074304.39543702,1.18957181134541e-21
1074803.37564855,1.13157106590844e-21
1075302.35586009,1.22922223067414e-21
1075801.33607163,1.19413515938931e-21
1076300.31628316,1.11621177730336e-21
1076799.2964947,1.24516863936626e-21
1077298.27670623,1.23065631318339e-21
1077797.25691777,1.10389765882407e-21
1078296.23712931,1.19121765361096e-21
1078795.21734084,1.22955819586739e-21
1079294.19755238,1.15466570164618e-21
1079793.17776391,1.18555055812611e-21
1080292.15797545,1.2055499291341e-21
1080791.13818699,1.16549392403859e-21
1081290.11839852,1.15592053053298e-21
1081789.09861006,1.19297146812676e-21
1082288.07882159,1.22822705584727e-21
1082787.05903313,1.16982707373282e-21
1083286.03924467,1.14497330188156e-21
1083785.0194562,1.2047073134419e-21
1084283.99966774,1.17246492671284e-21
1084782.97987927,1.16555434436222e-21
1085281.96009081,1.22640654544641e-21
1085780.94030235,1.17992373134472e-21
1086279.92051388,1.16028997088883e-21
1086778.90072542,1.19598231285143e-21
1087277.88093695,1.18187096417438e-21
1087776.86114849,1.20785092617072e-21
1088275.84136003,1.18847264109399e-21
1088774.82157156,1.13857540677592e-21
1089273.8017831,1.19924344588834e-21
1089772.78199463,1.19181078509096e-21
1090271.76220617,1.15476186120731e-21
1090770.74241771,1.22430720058309e-21
1091269.72262924,1.19019980523603e-21
1091768.70284078,1.12389290974701e-21
1092267.68305231,1.18398682478233e-21
1092766.66326385,1.20421521549176e-21
1093265.64347539,1.17401660041168e-21
1093764.62368692,1.16824150530188e-21
1094263.60389846,1.17468569034641e-21
1094762.58410999,1.18217456677032e-21
1095261.56432153,1.14996000846891e-21
1095760.54453307,1.17904652244907e-21
1096259.5247446,1.23057424619169e-21
1096758.50495614,1.13986942561569e-21
1097257.48516767,1.13174853393387e-21
1097756.46537921,1.22539596855459e-21
1098255.44559075,1.16602493571448e-21
1098754.42580228,1.14767161417741e-21
1099253.40601382,1.21009086394641e-21
1099752.38622535,1.14988360152055e-21
1100251.36643689,1.13109260993822e-21
1100750.34664843,1.18662138848136e-21
1101249.32685996,1.18741679850549e-21
1101748.3070715,1.18343667925615e-21
1102247.28728303,1.15576306826593e-21
1102746.26749457,1.15206464480152e-21
1103245.24770611,1.19069093754018e-21
1103744.22791764,1.15809122124478e-21
1104243.20812918,1.16636602952783e-21
1104742.18834071,1.2063277085847e-21
1105241.16855225,1.14584726592568e-21
1105740.14876379,1.14761665919078e-21
1106239.12897532,1.20422722801949e-21
1106738.10918686,1.18555607538875e-21
1107237.08939839,1.17494433471269e-21
1107736.06960993,1.15910705394978e-21
1108235.04982147,1.15560323132809e-21
1108734.030033,1.18473640364716e-21
1109233.01024454,1.15430068039884e-21
1109731.99045607,1.17893987575314e-21
1110230.97066761,1.21423672910318e-21
1110729.95087915,1.12128939679471e-21
1111228.93109068,1.14127420560462e-21
1111727.91130222,1.22627328033736e-21
1112226.89151375,1.15731933025513e-21
1112725.87172529,1.14974996727246e-21
1113224.85193683,1.20008665977205e-21
1113723.83214836,1.1499295503665e-21
1114222.8123599,1.14405207314179e-21
1114721.79257143,1.18586023197592e-21
1115220.77278297,1.18800858963515e-21
1115719.75299451,1.15989324114416e-21
1116218.73320604,1.12634617639641e-21
1116717.71341758,1.17214008030313e-21
1117216.69362911,1.19351950126648e-21
1117715.67384065,1.13744875791482e-21
1118214.65405219,1.17784634525325e-21
1118713.63426372,1.18397996081336e-21
1119212.61447526,1.10349635922058e-21
1119711.59468679,1.15354220990471e-21
1120210.57489833,1.19633605146645e-21
1120709.55510987,1.15022903032045e-21
1121208.5353214,1.1597904326235e-21
1121707.51553294,1.15359020369396e-21
1122206.49574447,1.15251325971007e-21
1122705.47595601,1.1806838073859e-21
1123204.45616755,1.15000873220953e-21
1123703.43637908,1.16901340825813e-21
1124202.41659062,1.17913141120291e-21
1124701.39680215,1.10936846303932e-21
1125200.37701369,1.16074024445844e-21
1125699.35722523,1.21612519297872e-21
1126198.33743676,1.14474010918685e-21
1126697.3176483,1.14501374540869e-21
1127196.29785983,1.17520566554471e-21
1127695.27807137,1.14741196253605e-21
1128194.25828291,1.14848941608201e-21
1128693.23849444,1.17409307898658e-21
1129192.21870598,1.19185543101903e-21
1129691.19891751,1.14280068707437e-21
1130190.17912905,1.10998867518473e-21
1130689.15934059,1.2028063064156e-21
1131188.13955212,1.18751725111757e-21
1131687.11976366,1.10759389111912e-21
1132186.0999752,1.19684030130103e-21
1132685.08018673,1.18663370494378e-21
1133184.06039827,1.09112345937667e-21
1133683.0406098,1.18902204982574e-21
1134182.02082134,1.21758429570386e-21
1134681.00103287,1.1164772830573e-21
1135179.98124441,1.13624558961687e-21
1135678.96145595,1.1708436844263e-21
1136177.94166748,1.14790814262222e-21
1136676.92187902,1.15023681027539e-21
1137175.90209055,1.17160766671197e-21
1137674.88230209,1.17569198604351e-21
1138173.86251363,1.12130245048748e-21
1138672.84272516,1.12342120756876e-21
1139171.8229367,1.19572585536353e-21
1139670.80314823,1.15199089128177e-21
1140169.78335977,1.12191843744228e-21
1140668.76357131,1.17518067923932e-21
1141167.74378284,1.13600242083296e-21
1141666.72399438,1.13646595885088e-21
1142165.70420592,1.19081517703459e-21
1142664.68441745,1.1481326651749e-21
1143163.66462899,1.14584059776627e-21
1143662.64484052,1.1508230998397e-21
1144161.62505206,1.11458891757276e-21
1144660.6052636,1.17891592373406e-21
1145159.58547513,1.18300902672266e-21
1145658.56568667,1.1108111603728e-21
1146157.5458982,1.15731101948127e-21
1146656.52610974,1.16344209027484e-21
1147155.50632127,1.11436823218703e-21
1147654.48653281,1.16767236646102e-21
1148153.46674435,1.19073091712559e-21
1148652.44695588,1.13605657741045e-21
1149151.42716742,1.119158350731e-21
1149650.40737896,1.16531153894509e-21
1150149.38759049,1.18879117107428e-21
1150648.36780203,1.12582789512189e-21
1151147.34801356,1.14235596935233e-21
1151646.3282251,1.20244628562702e-21
1152145.30843663,1.10685774103604e-21
1152644.28864817,1.1216802721775e-21
1153143.26885971,1.24905595673359e-21
1153642.24907124,1.14267578528389e-21
1154141.22928278,1.08607281345203e-21
1154640.20949432,1.19871975564044e-21
1155139.18970585,1.14348370365592e-21
1155638.16991739,1.10114192999301e-21
1156137.15012892,1.19549852788584e-21
1156636.13034046,1.16937527781956e-21
1157135.110552,1.10503077484848e-21
1157634.09076353,1.13940224609604e-21
1158133.07097507,1.17534149434238e-21
1158632.0511866,1.1560331250543e-21
1159131.03139814,1.12655820110396e-21
1159630.01160968,1.15423727275446e-21
1160128.99182121,1.14874475259426e-21
1160627.97203275,1.107480880345e-21
1161126.95224428,1.17164737061965e-21
1161625.93245582,1.18068043422195e-21
1162124.91266736,1.10751937393472e-21
1162623.89287889,1.14802188055847e-21
1163122.87309043,1.1455451124069e-21
1163621.85330196,1.11133801546903e-21
1164120.8335135,1.18918606676717e-21
1164619.81372504,1.15357027775067e-21
1165118.79393657,1.09291105204797e-21
1165617.77414811,1.17080513322605e-21
1166116.75435964,1.14028895714378e-21
1166615.73457118,1.1039292059577e-21
1167114.71478272,1.19512503200075e-21
1167613.69499425,1.15976081620575e-21
1168112.67520579,1.08842451252136e-21
1168611.65541732,1.15728449275412e-21
1169110.63562886,1.18872464691765e-21
1169609.6158404,1.13281538992248e-21
1170108.59605193,1.12778205818613e-21
1170607.57626347,1.17781186389606e-21
1171106.556475,1.13692841033031e-21
1171605.53668654,1.08265734574089e-21
1172104.51689808,1.19856493312555e-21
1172603.49710961,1.2102911986947e-21
1173102.47732115,1.06545578643549e-21
1173601.45753268,1.1491860495559e-21
1174100.43774422,1.21304739351695e-21
1174599.41795576,1.07287170999142e-21
1175098.39816729,1.14236005222294e-21
1175597.37837883,1.2301034777946e-21
1176096.35859036,1.08812247426062e-21
1176595.3388019,1.09924833527152e-21
1177094.31901344,1.20567612884748e-21
1177593.29922497,1.14746357092771e-21
1178092.27943651,1.1173252526515e-21
1178591.25964804,1.16289586398227e-21
1179090.23985958,1.14782862129796e-21
1179589.22007112,1.10707260932809e-21
1180088.20028265,1.13957096783028e-21
1180587.18049419,1.19021471177332e-21
1181086.16070572,1.13011945989212e-21
1181585.14091726,1.09949355606673e-21
1182084.1211288,1.16107453137205e-21
1182583.10134033,1.12552089318508e-21
1183082.08155187,1.12128881942125e-21
1183581.0617634,1.18863440613295e-21
1184080.04197494,1.11747718528828e-21
1184579.02218648,1.10545949487622e-21
1185078.00239801,1.17669960586593e-21
1185576.98260955,1.11178840053461e-21
1186075.96282108,1.13134498187417e-21
1186574.94303262,1.19502850163348e-21
1187073.92324416,1.09071113644279e-21
1187572.90345569,1.1037477301925e-21
1188071.88366723,1.20454068259788e-21
1188570.86387876,1.13604264107937e-21
1189069.8440903,1.11347758272707e-21
1189568.82430184,1.18118304639228e-21
1190067.80451337,1.13623063538141e-21
1190566.78472491,1.08127927832531e-21
1191065.76493644,1.15570021822593e-21
1191564.74514798,1.20563762688275e-21
1192063.72535952,1.10329061246689e-21
1192562.70557105,1.09329396520048e-21
1193061.68578259,1.21158244226021e-21
1193560.66599412,1.12902347522497e-21
1194059.64620566,1.07378949543867e-21
1194558.6264172,1.23346415414165e-21
1195057.60662873,1.15795232872409e-21
1195556.58684027,1.02975661530977e-21
1196055.5670518,1.19715925538287e-21
1196554.54726334,1.20297753139708e-21
1197053.52747488,1.06768057265249e-21
1197552.50768641,1.16228067096074e-21
1198051.48789795,1.18716249981852e-21
1198550.46810948,1.07657639438423e-21
1199049.44832102,1.12557728861292e-21
1199548.42853256,1.20183708987843e-21
1200047.40874409,1.14047596721124e-21
1200546.38895563,1.09117582926194e-21
1201045.36916716,1.14592109241682e-21
1201544.3493787,1.1532669535787e-21
1202043.32959024,1.09348734262e-21
1202542.30980177,1.15134951858684e-21
1203041.29001331,1.17840295617272e-21
1203540.27022484,1.07841286928845e-21
1204039.25043638,1.12852619745781e-21
1204538.23064792,1.1859174131524e-21
1205037.21085945,1.10176048444863e-21
1205536.19107099,1.14751694811848e-21
1206035.17128252,1.16600299853107e-21
1206534.15149406,1.06588444048627e-21
1207033.1317056,1.14235350182021e-21
1207532.11191713,1.18929304690049e-21
1208031.09212867,1.09578015163505e-21
1208530.0723402,1.14565881889522e-21
1209029.05255174,1.17155868782375e-21
1209528.03276328,1.08035955574323e-21
1210027.01297481,1.12420199894148e-21
1210525.99318635,1.19531187786409e-21
1211024.97339788,1.12762065426991e-21
1211523.95360942,1.08535347376012e-21
1212022.93382096,1.15961947418562e-21
1212521.91403249,1.16608495095035e-21
1213020.89424403,1.08382434935077e-21
1213519.87445556,1.15817498644352e-21
1214018.8546671,1.21491170926411e-21
1214517.83487864,1.05937640871787e-21
1215016.81509017,1.10208016491659e-21
1215515.79530171,1.25033389034789e-21
1216014.77551324,1.10665763275104e-21
1216513.75572478,1.08414138564436e-21
1217012.73593632,1.22746672753594e-21
1217511.71614785,1.10714111864414e-21
1218010.69635939,1.0585481543108e-21
1218509.67657092,1.21524336065144e-21
1219008.65678246,1.16828768666167e-21
1219507.636994,1.07317996141971e-21
1220006.61720553,1.14660633585983e-21
1220505.59741707,1.16551011081484e-21
1221004.5776286,1.10119305657555e-21
1221503.55784014,1.12518137228152e-21
1222002.53805168,1.18137481036311e-21
1222501.51826321,1.11383810769508e-21
1223000.49847475,1.07666189237497e-21
1223499.47868628,1.17950400448084e-21
1223998.45889782,1.15803404894749e-21
1224497.43910936,1.09346329997584e-21
1224996.41932089,1.17494931644046e-21
1225495.39953243,1.12936763018984e-21
1225994.37974396,1.06513114643531e-21
1226493.3599555,1.18366280640643e-21
1226992.34016704,1.15295405654633e-21
1227491.32037857,1.07828029465649e-21
1227990.30059011,1.17378921801825e-21
1228489.28080164,1.12976189001637e-21
1228988.26101318,1.06918825279335e-21
1229487.24122472,1.18759594192563e-21
1229986.22143625,1.16669712745254e-21
1230485.20164779,1.06962190329662e-21
1230984.18185932,1.13782392830237e-21
1231483.16207086,1.1727107705485e-21
1231982.1422824,1.10005050902091e-21
1232481.12249393,1.12350738363154e-21
1232980.10270547,1.20168316286071e-21
1233479.082917,1.11861701954613e-21
1233978.06312854,1.05292005597718e-21
1234477.04334008,1.20164451651356e-21
1234976.02355161,1.19384160651708e-21
1235475.00376315,1.04900206248301e-21
1235973.98397468,1.17547402543339e-21
1236472.96418622,1.20386940678537e-21
1236971.94439776,1.02379981242646e-21
1237470.92460929,1.14483965840692e-21
1237969.90482083,1.24686244720216e-21
1238468.88503236,1.06437794080876e-21
1238967.8652439,1.0946769452895e-21
1239466.84545544,1.21437575014202e-21
1239965.82566697,1.11085110801833e-21
1240464.80587851,1.09725333841223e-21
1240963.78609004,1.19631278999542e-21
1241462.76630158,1.14448694214743e-21
1241961.74651312,1.06494147914504e-21
1242460.72672465,1.13710144388243e-21
1242959.70693619,1.19140007285169e-21
1243458.68714772,1.10804294581227e-21
1243957.66735926,1.11728630464063e-21
1244456.6475708,1.18271637360074e-21
1244955.62778233,1.09053901048502e-21
1245454.60799387,1.09871403616661e-21
1245953.5882054,1.20313512910166e-21
1246452.56841694,1.11195788847215e-21
1246951.54862848,1.09251376290035e-21
1247450.52884001,5.87441791228151e-22


==> plots/vs_p5_fft_1e-6_5.txt <==
0,1.36626824248878e-42
535.344003876725,1.56894526802622e-16
1070.68800775345,3.37081716696302e-17
1606.03201163018,1.54047686205906e-17
2141.3760155069,7.84851226516471e-18
2676.72001938363,5.08133052265945e-18
3212.06402326035,3.36147969111676e-18
3747.40802713708,2.50197965760306e-18
4282.7520310138,1.8976621389686e-18
4818.09603489053,1.516983103221e-18
5353.44003876725,1.23406397449821e-18
5888.78404264398,1.02370079592525e-18
6424.1280465207,8.62768374401758e-19
6959.47205039743,7.3198926789395e-19
7494.81605427415,6.30744183167336e-19
8030.16005815088,5.4547542557064e-19
8565.5040620276,4.79019366246352e-19
9100.84806590433,4.22156505976475e-19
9636.19206978105,3.77169265849035e-19
10171.5360736578,3.38021871591286e-19
10706.8800775345,3.06128505252656e-19
11242.2240814112,2.77789719457131e-19
11777.568085288,2.5385905407512e-19
12312.9120891647,2.32255525902839e-19
12848.2560930414,2.1349449077148e-19
13383.6000969181,1.9650261347809e-19
13918.9441007949,1.81536214247289e-19
14454.2881046716,1.68065009770202e-19
14989.6321085483,1.56121403603938e-19
15524.976112425,1.45435913409038e-19
16060.3201163018,1.35880814038681e-19
16595.6641201785,1.27318196421746e-19
17131.0081240552,1.19547502351579e-19
17666.3521279319,1.12520136134629e-19
18201.6961318087,1.06036774083684e-19
18737.0401356854,1.00118165338145e-19
19272.3841395621,9.46009269313923e-20
19807.7281434388,8.95462578094735e-20
20343.0721473156,8.48255679099989e-20
20878.4161511923,8.05065494476087e-20
21413.760155069,7.64806854832331e-20
21949.1041589457,7.2799014233515e-20
22484.4481628225,6.9364950740965e-20
23019.7921666992,6.6208303355561e-20
23555.1361705759,6.32478058360067e-20
24090.4801744526,6.05000769441828e-20
24625.8241783294,5.7905947672719e-20
25161.1681822061,5.54774950316227e-20
25696.5121860828,5.31788306884386e-20
26231.8561899595,5.10194549663706e-20
26767.2001938363,4.89804903981926e-20
27302.544197713,4.70654931388861e-20
27837.8882015897,4.52639226841235e-20
28373.2322054664,4.35706128078777e-20
28908.5762093432,4.19781287022337e-20
29443.9202132199,4.04741271950217e-20
29979.2642170966,3.90540034444452e-20
30514.6082209733,3.77029813431213e-20
31049.9522248501,3.64210262503824e-20
31585.2962287268,3.5195033321288e-20
32120.6402326035,3.40296530887796e-20
32655.9842364802,3.29143823844083e-20
33191.328240357,3.18561074495365e-20
33726.6722442337,3.08453898722543e-20
34262.0162481104,2.98882000035608e-20
34797.3602519871,2.89747081259671e-20
35332.7042558639,2.81084451429282e-20
35868.0482597406,2.72795037117095e-20
36403.3922636173,2.64896388965251e-20
36938.736267494,2.57304869357696e-20
37474.0802713708,2.50034973063486e-20
38009.4242752475,2.43031031267153e-20
38544.7682791242,2.36310586990077e-20
39080.1122830009,2.2984381934702e-20
39615.4562868777,2.23644670679161e-20
40150.8002907544,2.17696437598913e-20
40686.1442946311,2.11999306165289e-20
41221.4882985078,2.06538842054738e-20
41756.8323023846,2.01298953154821e-20
42292.1763062613,1.96266426691496e-20
42827.520310138,1.91416238864666e-20
43362.8643140147,1.8674228911542e-20
43898.2083178915,1.82220578848659e-20
44433.5523217682,1.77856184021727e-20
44968.8963256449,1.73630365996382e-20
45504.2403295216,1.69556319104203e-20
46039.5843333984,1.65617594832919e-20
46574.9283372751,1.61827862720206e-20
47110.2723411518,1.58168136367609e-20
47645.6163450285,1.54647018633509e-20
48180.9603489053,1.5124226124334e-20
48716.304352782,1.4795771263044e-20
49251.6483566587,1.44772034777784e-20
49786.9923605354,1.4168835135779e-20
50322.3363644122,1.38691057041465e-20
50857.6803682889,1.35785216099527e-20
51393.0243721656,1.32962054173927e-20
51928.3683760423,1.30227182799928e-20
52463.7123799191,1.27575690677425e-20
52999.0563837958,1.2501012291431e-20
53534.4003876725,1.22525865237656e-20
54069.7443915492,1.20120393385375e-20
54605.088395426,1.17788562898243e-20
55140.4323993027,1.15524265839215e-20
55675.7764031794,1.13323845621904e-20
56211.1204070561,1.11180864347502e-20
56746.4644109329,1.09095293840667e-20
57281.8084148096,1.07062320582314e-20
57817.1524186863,1.05085310244309e-20
58352.496422563,1.03160362521031e-20
58887.8404264398,1.01291777966718e-20
59423.1844303165,9.94745980847028e-21
59958.5284341932,9.77116942610551e-21
60493.8724380699,9.5996238646256e-21
61029.2164419467,9.43293268203685e-21
61564.5604458234,9.27035433374958e-21
62099.9044497001,9.11196452229464e-21
62635.2484535768,8.95717207421056e-21
63170.5924574536,8.80615397436746e-21
63705.9364613303,8.65856354666006e-21
64241.280465207,8.51465594454102e-21
64776.6244690837,8.3742440484264e-21
65311.9684729605,8.23751131486147e-21
65847.3124768372,8.10427797531341e-21
66382.6564807139,7.974534658472e-21
66918.0004845907,7.84804840558299e-21
67453.3444884674,7.72463897227648e-21
67988.6884923441,7.60409550275411e-21
68524.0324962208,7.48619615378843e-21
69059.3765000975,7.37086625734196e-21
69594.7205039743,7.25794686042436e-21
70130.064507851,7.14752504771577e-21
70665.4085117277,7.0394947883707e-21
71200.7525156044,6.93401666039924e-21
71736.0965194812,6.83094682295914e-21
72271.4405233579,6.73040476443631e-21
72806.7845272346,6.63214832676263e-21
73342.1285311113,6.53621758154159e-21
73877.4725349881,6.44230972025031e-21
74412.8165388648,6.35044040903061e-21
74948.1605427415,6.26034328833947e-21
75483.5045466182,6.17208290696921e-21
76018.848550495,6.08549310016433e-21
76554.1925543717,6.00069451440897e-21
77089.5365582484,5.91759922417049e-21
77624.8805621252,5.83631882982449e-21
78160.2245660019,5.75677257783306e-21
78695.5685698786,5.67899267099846e-21
79230.9125737553,5.60286410089946e-21
79766.256577632,5.52833205286657e-21
80301.6005815088,5.45527476073405e-21
80836.9445853855,5.3836059014106e-21
81372.2885892622,5.31325818915026e-21
81907.6325931389,5.24417151043016e-21
82442.9765970157,5.17636137217619e-21
82978.3206008924,5.10979923623816e-21
83513.6646047691,5.04455009642058e-21
84049.0086086458,4.98057306716247e-21
84584.3526125226,4.91792262701171e-21
85119.6966163993,4.85650550722682e-21
85655.040620276,4.7963364553092e-21
86190.3846241527,4.73727772440515e-21
86725.7286280295,4.67932687946208e-21
87261.0726319062,4.62235029939589e-21
87796.4166357829,4.56637017593974e-21
88331.7606396596,4.51129861164677e-21
88867.1046435364,4.45719564358009e-21
89402.4486474131,4.40401643021928e-21
89937.7926512898,4.35182914676962e-21
90473.1366551665,4.30059531545163e-21
91008.4806590433,4.25034895711086e-21
91543.82466292,4.20102941775958e-21
92079.1686667967,4.15262257920554e-21
92614.5126706735,4.10505464713098e-21
93149.8566745502,4.05828795360124e-21
93685.2006784269,4.01227029457083e-21
94220.5446823036,3.9669752299973e-21
94755.8886861803,3.92239565935435e-21
95291.2326900571,3.87852592945258e-21
95826.5766939338,3.83539271342101e-21
96361.9206978105,3.79298927743703e-21
96897.2647016873,3.75134314291931e-21
97432.608705564,3.71041953142006e-21
97967.9527094407,3.67022476435273e-21
98503.2967133174,3.63069325892769e-21
99038.6407171941,3.59181814011655e-21
99573.9847210709,3.55352749312587e-21
100109.328724948,3.51582614555922e-21
100644.672728824,3.47866283820339e-21
101180.016732701,3.44206704045914e-21
101715.360736578,3.40601315754197e-21
102250.704740455,3.3705419477157e-21
102786.048744331,3.33563427404526e-21
103321.392748208,3.30131701252606e-21
103856.736752085,3.26755784953921e-21
104392.080755961,3.23435641313564e-21
104927.424759838,3.201668039303e-21
105462.768763715,3.16947561352465e-21
105998.112767592,3.13774168145014e-21
106533.456771468,3.10645350708081e-21
107068.800775345,3.07559824014394e-21
107604.144779222,3.04517661985905e-21
108139.488783098,3.01519853914989e-21
108674.832786975,2.98566772131388e-21
109210.176790852,2.95659823264216e-21
109745.520794729,2.92797852779244e-21
110280.864798605,2.89981122817175e-21
110816.208802482,2.87206422651295e-21
111351.552806359,2.84473018600955e-21
111886.896810236,2.81776881322384e-21
112422.240814112,2.79117800997866e-21
112957.584817989,2.76492691738614e-21
113492.928821866,2.73902949383529e-21
114028.272825742,2.71347041355767e-21
114563.616829619,2.68827471573332e-21
115098.960833496,2.66343260701941e-21
115634.304837373,2.63896424151898e-21
116169.648841249,2.61485191806868e-21
116704.992845126,2.59109968413541e-21
117240.336849003,2.56767963173771e-21
117775.68085288,2.54458363448814e-21
118311.024856756,2.52178472190279e-21
118846.368860633,2.49927595345069e-21
119381.71286451,2.47704398976483e-21
119917.056868386,2.45509108621146e-21
120452.400872263,2.43341961847552e-21
120987.74487614,2.41203585574925e-21
121523.088880017,2.39094745314195e-21
122058.432883893,2.37015296075869e-21
122593.77688777,2.34965375352388e-21
123129.120891647,2.32943434677312e-21
123664.464895523,2.3094886820032e-21
124199.8088994,2.28979336909729e-21
124735.152903277,2.27034366422623e-21
125270.496907154,2.25112017298595e-21
125805.84091103,2.23212838625297e-21
126341.184914907,2.21335845057295e-21
126876.528918784,2.19482535834474e-21
127411.872922661,2.17652404632534e-21
127947.216926537,2.15846909743851e-21
128482.560930414,2.14065102646477e-21
129017.904934291,2.12307497124089e-21
129553.248938167,2.10572362506874e-21
130088.592942044,2.08859345187976e-21
130623.936945921,2.07166537145038e-21
131159.280949798,2.05493503362996e-21
131694.624953674,2.03839101737024e-21
132229.968957551,2.0220349966346e-21
132765.312961428,2.00586588908971e-21
133300.656965305,1.98988989865988e-21
133836.000969181,1.97411072186356e-21
134371.344973058,1.95853093277163e-21
134906.688976935,1.94315109635592e-21
135442.032980811,1.92796444525374e-21
135977.376984688,1.91296603479189e-21
136512.720988565,1.89814232016473e-21
137048.064992442,1.8834881771429e-21
137583.408996318,1.8689910766179e-21
138118.753000195,1.85465219264019e-21
138654.097004072,1.84046518721783e-21
139189.441007949,1.82643879097543e-21
139724.785011825,1.81257060071716e-21
140260.129015702,1.79887061539279e-21
140795.473019579,1.7853342660233e-21
141330.817023455,1.77196616291474e-21
141866.161027332,1.75875563901477e-21
142401.505031209,1.74570118974998e-21
142936.849035086,1.73278929209443e-21
143472.193038962,1.72001710587027e-21
144007.537042839,1.70737494207103e-21
144542.881046716,1.6948640730898e-21
145078.225050593,1.68248204272897e-21
145613.569054469,1.67023387647598e-21
146148.913058346,1.65812148750292e-21
146684.257062223,1.64614868881645e-21
147219.601066099,1.6343158253563e-21
147754.945069976,1.62262068723935e-21
148290.289073853,1.61105948070697e-21
148825.63307773,1.59962432724711e-21
149360.977081606,1.58831047426887e-21
149896.321085483,1.57710941277082e-21
150431.66508936,1.56602028692834e-21
150967.009093236,1.55503865854409e-21
151502.353097113,1.54416928058904e-21
152037.69710099,1.53341110104425e-21
152573.041104867,1.52277114286394e-21
153108.385108743,1.5122472569195e-21
153643.72911262,1.50184354628656e-21
154179.073116497,1.49155368487926e-21
154714.417120374,1.48137716434802e-21
155249.76112425,1.47130454329938e-21
155785.105128127,1.46133392396493e-21
156320.449132004,1.45145739443511e-21
156855.79313588,1.4416755533898e-21
157391.137139757,1.43198538876115e-21
157926.481143634,1.42239089557221e-21
158461.825147511,1.41289266722414e-21
158997.169151387,1.40349458313425e-21
159532.513155264,1.39419688725987e-21
160067.857159141,1.38499967506516e-21
160603.201163018,1.37590009703715e-21
161138.545166894,1.36689391928652e-21
161673.889170771,1.3579768082369e-21
162209.233174648,1.34914327362845e-21
162744.577178524,1.34039148592331e-21
163279.921182401,1.33171814430933e-21
163815.265186278,1.32312570234623e-21
164350.609190155,1.31461372059179e-21
164885.953194031,1.30618690901885e-21
165421.297197908,1.29784457065453e-21
165956.641201785,1.28959008243475e-21
166491.985205662,1.2814196584938e-21
167027.329209538,1.27333348261226e-21
167562.673213415,1.26532490079105e-21
168098.017217292,1.25739252460624e-21
168633.361221168,1.24953012426092e-21
169168.705225045,1.24173778753988e-21
169704.049228922,1.23401267257192e-21
170239.393232799,1.22635748399169e-21
170774.737236675,1.21877235995645e-21
171310.081240552,1.21126080921393e-21
171845.425244429,1.20382303178366e-21
172380.769248305,1.19646017633718e-21
172916.113252182,1.1891701711097e-21
173451.457256059,1.18195093379262e-21
173986.801259936,1.17479870939424e-21
174522.145263812,1.16770995249382e-21
175057.489267689,1.16068233173256e-21
175592.833271566,1.15371345329411e-21
176128.177275443,1.14680418689332e-21
176663.521279319,1.1399544802342e-21
177198.865283196,1.13316734291463e-21
177734.209287073,1.12644299992066e-21
178269.553290949,1.11978400050771e-21
178804.897294826,1.11318852695841e-21
179340.241298703,1.10665683737501e-21
179875.58530258,1.10018455812978e-21
180410.929306456,1.09377043000022e-21
180946.273310333,1.08740983029931e-21
181481.61731421,1.08110233571055e-21
182016.961318087,1.07484540473331e-21
182552.305321963,1.06864075441054e-21
183087.64932584,1.06248816398556e-21
183622.993329717,1.05639055069958e-21
184158.337333593,1.05034806316102e-21
184693.68133747,1.04436232671152e-21
185229.025341347,1.03843198366814e-21
185764.369345224,1.03255602745729e-21
186299.7133491,1.02673174179159e-21
186835.057352977,1.02095657731345e-21
187370.401356854,1.01522826664574e-21
187905.745360731,1.00954505940371e-21
188441.089364607,1.00390688546437e-21
188976.433368484,9.98313729674102e-22
189511.777372361,9.92767512468554e-22
190047.121376237,9.87268794215112e-22
190582.465380114,9.81819585016423e-22
191117.809383991,9.76419024239092e-22
191653.153387868,9.71067565137042e-22
192188.497391744,9.65762228192715e-22
192723.841395621,9.60502157598637e-22
193259.185399498,9.55283799691559e-22
193794.529403375,9.50106504188448e-22
194329.873407251,9.44968036336915e-22
194865.217411128,9.39869492457257e-22
195400.561415005,9.34810481432295e-22
195935.905418881,9.29793290182594e-22
196471.249422758,9.24818046241279e-22
197006.593426635,9.19886497224195e-22
197541.937430512,9.14997717736924e-22
198077.281434388,9.10151522890839e-22
198612.625438265,9.05345688801499e-22
199147.969442142,9.00578651057126e-22
199683.313446018,8.95848118172234e-22
200218.657449895,8.91152906074067e-22
200754.001453772,8.86492322827528e-22
201289.345457649,8.81866383569083e-22
201824.689461525,8.77276256800799e-22
202360.033465402,8.72722644269646e-22
202895.377469279,8.68207020402796e-22
203430.721473156,8.63729296705475e-22
203966.065477032,8.59289857969163e-22
204501.409480909,8.54886931212786e-22
205036.753484786,8.50519750504237e-22
205572.097488662,8.46185733290885e-22
206107.441492539,8.41884120347002e-22
206642.785496416,8.37612865309516e-22
207178.129500293,8.33372698108964e-22
207713.473504169,8.29163039582057e-22
208248.817508046,8.24985604990643e-22
208784.161511923,8.20840534308805e-22
209319.5055158,8.16729510535252e-22
209854.849519676,8.12651919852599e-22
210390.193523553,8.08608064739399e-22
210925.53752743,8.04596270068974e-22
211460.881531306,8.00615454448148e-22
211996.225535183,7.96663750048785e-22
212531.56953906,7.92740162344024e-22
213066.913542937,7.88843799868333e-22
213602.257546813,7.84974631142589e-22
214137.60155069,7.81133168691061e-22
214672.945554567,7.77320194085018e-22
215208.289558444,7.73536769063822e-22
215743.63356232,7.69783121028962e-22
216278.977566197,7.66059757833433e-22
216814.321570074,7.62365522265029e-22
217349.66557395,7.58699948777365e-22
217885.009577827,7.55061058895942e-22
218420.353581704,7.51448067935526e-22
218955.697585581,7.47859450989505e-22
219491.041589457,7.44295347211718e-22
220026.385593334,7.40755188655193e-22
220561.729597211,7.37240302840855e-22
221097.073601087,7.33750767798497e-22
221632.417604964,7.30288011307969e-22
222167.761608841,7.26851749124297e-22
222703.105612718,7.23442473134944e-22
223238.449616594,7.20058971832504e-22
223773.793620471,7.16700592303578e-22
224309.137624348,7.13365677114325e-22
224844.481628225,7.10053518122769e-22
225379.825632101,7.06763059347951e-22
225915.169635978,7.03494222357333e-22
226450.513639855,7.0024725046985e-22
226985.857643731,6.97022710926713e-22
227521.201647608,6.93821444952889e-22
228056.545651485,6.90643920793934e-22
228591.889655362,6.87490548133165e-22
229127.233659238,6.84360736587208e-22
229662.577663115,6.81254107802722e-22
230197.921666992,6.78169297790568e-22
230733.265670869,6.75105577796029e-22
231268.609674745,6.72061555663502e-22
231803.953678622,6.69037233626918e-22
232339.297682499,6.66032015601177e-22
232874.641686375,6.6304681317445e-22
233409.985690252,6.60081661934446e-22
233945.329694129,6.57137791985106e-22
234480.673698006,6.54215145117996e-22
235016.017701882,6.51314278261346e-22
235551.361705759,6.48434351022856e-22
236086.705709636,6.45575014077403e-22
236622.049713512,6.42734936262833e-22
237157.393717389,6.39913489939717e-22
237692.737721266,6.37109620461771e-22
238228.081725143,6.34323269196033e-22
238763.425729019,6.31554347947695e-22
239298.769732896,6.28803347040164e-22
239834.113736773,6.26070871722591e-22
240369.45774065,6.23357407083168e-22
240904.801744526,6.20663400383649e-22
241440.145748403,6.17988629969934e-22
241975.48975228,6.15332787369587e-22
242510.833756156,6.12694961734377e-22
243046.177760033,6.10074463677807e-22
243581.52176391,6.07470226500464e-22
244116.865767787,6.04881988799785e-22
244652.209771663,6.0230924229808e-22
245187.55377554,5.99752536983192e-22
245722.897779417,5.97211978038877e-22
246258.241783294,5.94688470611183e-22
246793.58578717,5.92182102045303e-22
247328.929791047,5.89693467689525e-22
247864.273794924,5.87221940549907e-22
248399.6177988,5.84767451997503e-22
248934.961802677,5.8232889008162e-22
249470.305806554,5.79905752723287e-22
250005.649810431,5.77497131154796e-22
250540.993814307,5.75102789895128e-22
251076.337818184,5.72722567665579e-22
251611.681822061,5.70356891506994e-22
252147.025825938,5.68006039736403e-22
252682.369829814,5.65670651504327e-22
253217.713833691,5.63351005473279e-22
253753.057837568,5.61047199412888e-22
254288.401841444,5.58759024500212e-22
254823.745845321,5.56485826640719e-22
255359.089849198,5.5422702050042e-22
255894.433853075,5.51981789684933e-22
256429.777856951,5.49749750913759e-22
256965.121860828,5.47530431224486e-22
257500.465864705,5.4532410338527e-22
258035.809868581,5.43130873920475e-22
258571.153872458,5.40951447383634e-22
259106.497876335,5.38785943003918e-22
259641.841880212,5.36634976190036e-22
260177.185884088,5.34498169736514e-22
260712.529887965,5.32375534995628e-22
261247.873891842,5.30266200292763e-22
261783.217895719,5.28169844212706e-22
262318.561899595,5.26085543663935e-22
262853.905903472,5.24013165390363e-22
263389.249907349,5.21952284484531e-22
263924.593911226,5.19903311170456e-22
264459.937915102,5.17866335037886e-22
264995.281918979,5.15841995530993e-22
265530.625922856,5.13830533880535e-22
266065.969926732,5.11832156479873e-22
266601.313930609,5.09846733932655e-22
267136.657934486,5.07873916653445e-22
267672.001938363,5.05913180859778e-22
268207.345942239,5.03963856558693e-22
268742.689946116,5.02025561190895e-22
269278.033949993,5.00097841657287e-22
269813.377953869,4.98180817958312e-22
270348.721957746,4.96274523082693e-22
270884.065961623,4.94379471210758e-22
271419.4099655,4.92495891637704e-22
271954.753969376,4.90624234639062e-22
272490.097973253,4.88764346376963e-22
273025.44197713,4.86916357991694e-22
273560.785981007,4.8507954421477e-22
274096.129984883,4.83253710970769e-22
274631.47398876,4.81438021755308e-22
275166.817992637,4.79632355717204e-22
275702.161996513,4.77836212457277e-22
276237.50600039,4.76049908065452e-22
276772.850004267,4.74273477011731e-22
277308.194008144,4.72507439020695e-22
277843.53801202,4.70751945023274e-22
278378.882015897,4.69007384883131e-22
278914.226019774,4.67273611462745e-22
279449.570023651,4.6555049683481e-22
279984.914027527,4.6383762666042e-22
280520.258031404,4.62134446249435e-22
281055.602035281,4.60440547095962e-22
281590.946039157,4.58755567134193e-22
282126.290043034,4.57079449476499e-22
282661.634046911,4.55412224596328e-22
283196.978050788,4.5375426023142e-22
283732.322054664,4.52105709015811e-22
284267.666058541,4.50467100991872e-22
284803.010062418,4.48838327080471e-22
285338.354066294,4.47219568030129e-22
285873.698070171,4.45610303592693e-22
286409.042074048,4.44010371143451e-22
286944.386077925,4.42419110418304e-22
287479.730081801,4.40836322900517e-22
288015.074085678,4.39261569947153e-22
288550.418089555,4.37694999016867e-22
289085.762093432,4.36136601450428e-22
289621.106097308,4.34586743239416e-22
290156.450101185,4.33045681629288e-22
290691.794105062,4.31513708109962e-22
291227.138108938,4.2999083395622e-22
291762.482112815,4.28477007609208e-22
292297.826116692,4.26971888411053e-22
292833.170120569,4.25475080556371e-22
293368.514124445,4.23986191143346e-22
293903.858128322,4.22504878190415e-22
294439.202132199,4.21031046197013e-22
294974.546136076,4.19564623734088e-22
295509.890139952,4.1810587049758e-22
296045.234143829,4.16654982591943e-22
296580.578147706,4.15212314005965e-22
297115.922151582,4.13777963040747e-22
297651.266155459,4.1235203915089e-22
298186.610159336,4.10934260499284e-22
298721.954163213,4.0952442124615e-22
299257.298167089,4.08122054894964e-22
299792.642170966,4.06726945066057e-22
300327.986174843,4.05338650464894e-22
300863.33017872,4.0395726157228e-22
301398.674182596,4.0258268281981e-22
301934.018186473,4.01215286802729e-22
302469.36219035,3.99855163317178e-22
303004.706194226,3.98502715505773e-22
303540.050198103,3.97157893458454e-22
304075.39420198,3.95820808733978e-22
304610.738205857,3.94491156679477e-22
305146.082209733,3.93168718116626e-22
305681.42621361,3.91853044763836e-22
306216.770217487,3.90543921180623e-22
306752.114221364,3.8924109314594e-22
307287.45822524,3.8794452855698e-22
307822.802229117,3.86654397906602e-22
308358.146232994,3.85370842386212e-22
308893.49023687,3.84094176276719e-22
309428.834240747,3.82824541115151e-22
309964.178244624,3.81562015802929e-22
310499.522248501,3.80306521649905e-22
311034.866252377,3.79057877166744e-22
311570.210256254,3.77815680103021e-22
312105.554260131,3.76579736449881e-22
312640.898264007,3.75349634124412e-22
313176.242267884,3.74125425094251e-22
313711.586271761,3.72906970875612e-22
314246.930275638,3.71694481365183e-22
314782.274279514,3.70488132108532e-22
315317.618283391,3.69288238639034e-22
315852.962287268,3.68094818205535e-22
316388.306291145,3.66908038181296e-22
316923.650295021,3.65727611496395e-22
317458.994298898,3.64553465614646e-22
317994.338302775,3.63385201715932e-22
318529.682306651,3.62222610629225e-22
319065.026310528,3.61065363403896e-22
319600.370314405,3.59913511704945e-22
320135.714318282,3.58767051509336e-22
320671.058322158,3.57626133490956e-22
321206.402326035,3.56491024580429e-22
321741.746329912,3.55361851883305e-22
322277.090333789,3.54238759666189e-22
322812.434337665,3.53121705112038e-22
323347.778341542,3.5201057160097e-22
323883.122345419,3.50905035205078e-22
324418.466349295,3.49804948781569e-22
324953.810353172,3.48709938341551e-22
325489.154357049,3.47619973273889e-22
326024.498360926,3.46534905222612e-22
326559.842364802,3.45454919047123e-22
327095.186368679,3.44380098327808e-22
327630.530372556,3.43310716826981e-22
328165.874376433,3.42246861416055e-22
328701.218380309,3.41188676096259e-22
329236.562384186,3.40136006686072e-22
329771.906388063,3.3908880354269e-22
330307.250391939,3.38046701964863e-22
330842.594395816,3.37009543780551e-22
331377.938399693,3.35977051330996e-22
331913.28240357,3.34949197582515e-22
332448.626407446,3.33925892800193e-22
332983.970411323,3.32907333400058e-22
333519.3144152,3.31893670272028e-22
334054.658419076,3.30885040359298e-22
334590.002422953,3.29881617609212e-22
335125.34642683,3.28883390220541e-22
335660.690430707,3.27890315612498e-22
336196.034434583,3.26902165506857e-22
336731.37843846,3.25918771300281e-22
337266.722442337,3.2493978868034e-22
337802.066446214,3.23965191318896e-22
338337.41045009,3.22994784221194e-22
338872.754453967,3.22028718977456e-22
339408.098457844,3.21067026186442e-22
339943.44246172,3.201099811942e-22
340478.786465597,3.19157636310636e-22
341014.130469474,3.18210160502986e-22
341549.474473351,3.17267466414635e-22
342084.818477227,3.16329534866692e-22
342620.162481104,3.15396107360519e-22
343155.506484981,3.14467030181152e-22
343690.850488858,3.13542018755787e-22
344226.194492734,3.12621016400768e-22
344761.538496611,3.11703932860772e-22
345296.882500488,3.1079088158464e-22
345832.226504364,3.09881988760007e-22
346367.570508241,3.08977411133476e-22
346902.914512118,3.08077298576368e-22
347438.258515995,3.07181673198307e-22
347973.602519871,3.06290503966765e-22
348508.946523748,3.05403707503878e-22
349044.290527625,3.04521030358779e-22
349579.634531502,3.03642306524611e-22
350114.978535378,3.02767380344144e-22
350650.322539255,3.01896103206496e-22
351185.666543132,3.01028553607845e-22
351721.010547008,3.00164709473488e-22
352256.354550885,2.99304865301499e-22
352791.698554762,2.98449019888751e-22
353327.042558639,2.97597395248044e-22
353862.386562515,2.96749908843277e-22
354397.730566392,2.95906623842602e-22
354933.074570269,2.95067265426703e-22
355468.418574145,2.94231749114959e-22
356003.762578022,2.9339981888372e-22
356539.106581899,2.9257140046705e-22
357074.450585776,2.91746371744252e-22
357609.794589652,2.90924825954566e-22
358145.138593529,2.90106796856746e-22
358680.482597406,2.89292506629658e-22
359215.826601283,2.88482005296085e-22
359751.170605159,2.87675450815074e-22
360286.514609036,2.86872784863986e-22
360821.858612913,2.86073909047683e-22
361357.202616789,2.85278743165063e-22
361892.546620666,2.8448704838101e-22
362427.890624543,2.83698657754101e-22
362963.23462842,2.82913481467767e-22
363498.578632296,2.82131545266529e-22
364033.922636173,2.8135280947632e-22
364569.26664005,2.80577480035769e-22
365104.610643927,2.79805589104229e-22
365639.954647803,2.79037327462968e-22
366175.29865168,2.78272699138657e-22
366710.642655557,2.77511711283802e-22
367245.986659433,2.76754248003214e-22
367781.33066331,2.7600018120616e-22
368316.674667187,2.75249289396398e-22
368852.018671064,2.74501490568412e-22
369387.36267494,2.73756660940378e-22
369922.706678817,2.73014825706697e-22
370458.050682694,2.72276032846365e-22
370993.394686571,2.71540433086673e-22
371528.738690447,2.7080810761278e-22
372064.082694324,2.70079200689131e-22
372599.426698201,2.69353686704269e-22
373134.770702077,2.68631570681423e-22
373670.114705954,2.6791269275974e-22
374205.458709831,2.67196909667718e-22
374740.802713707,2.66484090370389e-22
375276.146717584,2.65774086233907e-22
375811.490721461,2.65066896939126e-22
376346.834725338,2.64362492446107e-22
376882.178729215,2.63661012574466e-22
377417.522733091,2.62962507895979e-22
377952.866736968,2.62267136913885e-22
378488.210740845,2.61574931824301e-22
379023.554744721,2.60885940717901e-22
379558.898748598,2.60200048594787e-22
380094.242752475,2.59517175416724e-22
380629.586756352,2.58837163798511e-22
381164.930760228,2.58159868516303e-22
381700.274764105,2.5748519621013e-22
382235.618767982,2.5681314490492e-22
382770.962771858,2.56143730297265e-22
383306.306775735,2.55477067903514e-22
383841.650779612,2.54813245201963e-22
384376.994783489,2.54152379527703e-22
384912.338787365,2.53494484719467e-22
385447.682791242,2.52839594173805e-22
385983.026795119,2.52187597648968e-22
386518.370798996,2.51538359351114e-22
387053.714802872,2.50891740904391e-22
387589.058806749,2.50247668808841e-22
388124.402810626,2.49606032399644e-22
388659.746814502,2.48966839854755e-22
389195.090818379,2.48330148785466e-22
389730.434822256,2.47696067680981e-22
390265.778826133,2.47064703324763e-22
390801.122830009,2.46436096547124e-22
391336.466833886,2.4581031739249e-22
391871.810837763,2.4518731705746e-22
392407.15484164,2.44566992216257e-22
392942.498845516,2.43949218368438e-22
393477.842849393,2.4333387205034e-22
394013.18685327,2.42720864073442e-22
394548.530857146,2.42110156334432e-22
395083.874861023,2.41501740897077e-22
395619.2188649,2.40895720355315e-22
396154.562868777,2.40292131052615e-22
396689.906872653,2.39691132399001e-22
397225.25087653,2.3909277736529e-22
397760.594880407,2.38497042710471e-22
398295.938884283,2.3790388669128e-22
398831.28288816,2.3731322855877e-22
399366.626892037,2.36724912569618e-22
399901.970895914,2.36138848308279e-22
400437.31489979,2.35554970114503e-22
400972.658903667,2.34973219693981e-22
401508.002907544,2.34393685809632e-22
402043.346911421,2.33816380155368e-22
402578.690915297,2.33241430100145e-22
403114.034919174,2.32668905132113e-22
403649.378923051,2.32098863483227e-22
404184.722926927,2.31531298205934e-22
404720.066930804,2.30966145946185e-22
405255.410934681,2.3040325544081e-22
405790.754938558,2.29842568268737e-22
406326.098942434,2.29283958248148e-22
406861.442946311,2.28727392735282e-22
407396.786950188,2.28172827456172e-22
407932.130954064,2.2762036949839e-22
408467.474957941,2.27070025636789e-22
409002.818961818,2.26521927559919e-22
409538.162965695,2.25976140978225e-22
410073.506969571,2.254326964543e-22
410608.850973448,2.24891536863023e-22
411144.194977325,2.24352628799693e-22
411679.538981202,2.23815836869113e-22
412214.882985078,2.2328107861192e-22
412750.226988955,2.2274823353316e-22
413285.570992832,2.22217305432387e-22
413820.914996709,2.21688281560096e-22
414356.259000585,2.21161248419948e-22
414891.603004462,2.20636248871271e-22
415426.947008339,2.20113365655298e-22
415962.291012215,2.19592706497528e-22
416497.635016092,2.19074204427359e-22
417032.979019969,2.18557863810115e-22
417568.323023846,2.18043603476439e-22
418103.667027722,2.17531316731909e-22
418639.011031599,2.17020872789262e-22
419174.355035476,2.1651227836395e-22
419709.699039352,2.16005449748704e-22
420245.043043229,2.15500437381555e-22
420780.387047106,2.14997289783633e-22
421315.731050983,2.1449612217422e-22
421851.075054859,2.13996978223269e-22
422386.419058736,2.13499886283236e-22
422921.763062613,2.13004877656622e-22
423457.10706649,2.12511875938683e-22
423992.451070366,2.12020770209278e-22
424527.795074243,2.11531502054156e-22
425063.13907812,2.11043987053521e-22
425598.483081997,2.10558154794069e-22
426133.827085873,2.10073992807508e-22
426669.17108975,2.09591601087696e-22
427204.515093627,2.09110967782627e-22
427739.859097503,2.08632208392662e-22
428275.20310138,2.08155373258067e-22
428810.547105257,2.07680496672654e-22
429345.891109134,2.07207558811075e-22
429881.23511301,2.06736489104313e-22
430416.579116887,2.0626721671578e-22
430951.923120764,2.05799596399908e-22
431487.26712464,2.05333644501734e-22
432022.611128517,2.04869258934747e-22
432557.955132394,2.04406477139749e-22
433093.299136271,2.03945348316991e-22
433628.643140147,2.03485925669726e-22
434163.987144024,2.03028285697079e-22
434699.331147901,2.02572483593053e-22
435234.675151778,2.02118516497915e-22
435770.019155654,2.01666365421631e-22
436305.363159531,2.01215951518036e-22
436840.707163408,2.00767200682708e-22
437376.051167284,2.00320019044212e-22
437911.395171161,1.99874376596368e-22
438446.739175038,1.99430195792638e-22
438982.083178915,1.98987571869978e-22
439517.427182791,1.98546501118858e-22
440052.771186668,1.98107073743338e-22
440588.115190545,1.97669357364635e-22
441123.459194421,1.97233358946582e-22
441658.803198298,1.96799110873843e-22
442194.147202175,1.96366549414544e-22
442729.491206052,1.95935628178673e-22
443264.835209928,1.9550621962158e-22
443800.179213805,1.95078292355359e-22
444335.523217682,1.94651777867437e-22
444870.867221558,1.942266951678e-22
445406.211225435,1.93803058542529e-22
445941.555229312,1.93380938099661e-22
446476.899233189,1.92960365515546e-22
447012.243237066,1.92541435778662e-22
447547.587240942,1.92124132717028e-22
448082.931244819,1.91708500629011e-22
448618.275248696,1.91294403850207e-22
449153.619252572,1.90881832841421e-22
449688.963256449,1.9047072094782e-22
450224.307260326,1.90060943665107e-22
450759.651264203,1.89652529784804e-22
451294.995268079,1.89245452418753e-22
451830.339271956,1.88839725800626e-22
452365.683275833,1.88435503251669e-22
452901.027279709,1.8803277199264e-22
453436.371283586,1.8763155082288e-22
453971.715287463,1.87231938543919e-22
454507.05929134,1.86833826955426e-22
455042.403295216,1.86437205107846e-22
455577.747299093,1.86041980449787e-22
456113.09130297,1.85648085817862e-22
456648.435306847,1.85255496156503e-22
457183.779310723,1.84864167019596e-22
457719.1233146,1.84474082747275e-22
458254.467318477,1.84085376002028e-22
458789.811322353,1.83698032816701e-22
459325.15532623,1.83312122319673e-22
459860.499330107,1.82927687502055e-22
460395.843333984,1.82544747570762e-22
460931.18733786,1.82163221879423e-22
461466.531341737,1.8178307728606e-22
462001.875345614,1.81404247774637e-22
462537.21934949,1.81026667490144e-22
463072.563353367,1.80650273011948e-22
463607.907357244,1.80275089374417e-22
464143.251361121,1.79901137299589e-22
464678.595364997,1.79528457502276e-22
465213.939368874,1.79157103791629e-22
465749.283372751,1.78787123516449e-22
466284.627376627,1.78418561484054e-22
466819.971380504,1.78051380388802e-22
467355.315384381,1.77685533105898e-22
467890.659388258,1.77320975266688e-22
468426.003392135,1.76957639111867e-22
468961.347396011,1.76595480403994e-22
469496.691399888,1.76234443502384e-22
470032.035403765,1.75874546427228e-22
470567.379407641,1.75515838252453e-22
471102.723411518,1.75158347889674e-22
471638.067415395,1.74802135240393e-22
472173.411419272,1.74447230978753e-22
472708.755423148,1.74093675539772e-22
473244.099427025,1.73741417876361e-22
473779.443430902,1.73390427902669e-22
474314.787434778,1.73040609167309e-22
474850.131438655,1.72691953757121e-22
475385.475442532,1.72344367985014e-22
475920.819446409,1.71997884227742e-22
476456.163450285,1.71652484331534e-22
476991.507454162,1.71308191110373e-22
477526.851458039,1.70965100595763e-22
478062.195461916,1.70623235737632e-22
478597.539465792,1.70282614206003e-22
479132.883469669,1.69943250911083e-22
479668.227473546,1.69605130957387e-22
480203.571477422,1.69268187916593e-22
480738.915481299,1.68932341479053e-22
481274.259485176,1.6859757614091e-22
481809.603489053,1.68263849255352e-22
482344.947492929,1.67931126559041e-22
482880.291496806,1.67599453545125e-22
483415.635500683,1.67268862786506e-22
483950.97950456,1.66939407763902e-22
484486.323508436,1.66611127829075e-22
485021.667512313,1.66284049813969e-22
485557.01151619,1.65958156491326e-22
486092.355520066,1.65633425936182e-22
486627.699523943,1.65309774181497e-22
487163.04352782,1.64987180076796e-22
487698.387531697,1.64665595377555e-22
488233.731535573,1.64344976856446e-22
488769.07553945,1.64025331165671e-22
489304.419543327,1.63706691748196e-22
489839.763547203,1.63389069339645e-22
490375.10755108,1.63072582225187e-22
490910.451554957,1.62757190341501e-22
491445.795558834,1.62442946687009e-22
491981.13956271,1.62129839868104e-22
492516.483566587,1.61817795879276e-22
493051.827570464,1.6150678395465e-22
493587.171574341,1.61196749636007e-22
494122.515578217,1.60887644662552e-22
494657.859582094,1.60579488022655e-22
495193.203585971,1.60272248617287e-22
495728.547589847,1.59965955263588e-22
496263.891593724,1.59660708162943e-22
496799.235597601,1.59356478994941e-22
497334.579601478,1.59053338193718e-22
497869.923605354,1.58751290201368e-22
498405.267609231,1.5845027710262e-22
498940.611613108,1.58150292626374e-22
499475.955616985,1.57851264907618e-22
500011.299620861,1.57553160077531e-22
500546.643624738,1.57255926105626e-22
501081.987628615,1.56959565533211e-22
501617.331632491,1.56664113041512e-22
502152.675636368,1.56369590896583e-22
502688.019640245,1.56076039762901e-22
503223.363644122,1.55783483055172e-22
503758.707647998,1.55491987823905e-22
504294.051651875,1.55201495059494e-22
504829.395655752,1.54911991315025e-22
505364.739659629,1.54623448050069e-22
505900.083663505,1.54335813493861e-22
506435.427667382,1.54049008890142e-22
506970.771671259,1.53763059735959e-22
507506.115675135,1.53477949038618e-22
508041.459679012,1.53193692618388e-22
508576.803682889,1.52910335648131e-22
509112.147686766,1.52627915791295e-22
509647.491690642,1.52346476091373e-22
510182.835694519,1.52066020844479e-22
510718.179698396,1.51786520541137e-22
511253.523702272,1.51507948077357e-22
511788.867706149,1.51230274815226e-22
512324.211710026,1.50953456186563e-22
512859.555713903,1.50677416768974e-22
513394.899717779,1.50402199005231e-22
513930.243721656,1.50127772470851e-22
514465.587725533,1.49854165786666e-22
515000.93172941,1.49581459187453e-22
515536.275733286,1.49309616147407e-22
516071.619737163,1.49038722448227e-22
516606.96374104,1.48768755478086e-22
517142.307744916,1.48499721182209e-22
517677.651748793,1.48231566071924e-22
518212.99575267,1.47964217582706e-22
518748.339756547,1.47697683017459e-22
519283.683760423,1.47431896375183e-22
519819.0277643,1.47166876257802e-22
520354.371768177,1.469026196694e-22
520889.715772054,1.46639174115803e-22
521425.05977593,1.46376543254853e-22
521960.403779807,1.46114816721905e-22
522495.747783684,1.45853957769345e-22
523031.09178756,1.45594001802746e-22
523566.435791437,1.45334893749314e-22
524101.779795314,1.45076613277967e-22
524637.123799191,1.44819115907341e-22
525172.467803067,1.44562372118799e-22
525707.811806944,1.44306330467035e-22
526243.155810821,1.44051041411996e-22
526778.499814697,1.43796456981395e-22
527313.843818574,1.43542661486511e-22
527849.187822451,1.4328968138625e-22
528384.531826328,1.43037554960581e-22
528919.875830204,1.42786261785581e-22
529455.219834081,1.42535821194059e-22
529990.563837958,1.42286183132271e-22
530525.907841835,1.42037315880733e-22
531061.251845711,1.41789190592093e-22
531596.595849588,1.41541756281933e-22
532131.939853465,1.41295011289289e-22
532667.283857342,1.41048960838919e-22
533202.627861218,1.40803627695567e-22
533737.971865095,1.4055903572323e-22
534273.315868972,1.40315255625626e-22
534808.659872848,1.40072260656173e-22
535344.003876725,1.39830071366148e-22
535879.347880602,1.3958869391361e-22
536414.691884479,1.39348075878385e-22
536950.035888355,1.39108176270357e-22
537485.379892232,1.38868977355145e-22
538020.723896109,1.38630429146109e-22
538556.067899985,1.38392536655817e-22
539091.411903862,1.38155321944116e-22
539626.755907739,1.37918793325358e-22
540162.099911616,1.37682984143455e-22
540697.443915492,1.37447947720617e-22
541232.787919369,1.37213671236227e-22
541768.131923246,1.36980180001295e-22
542303.475927123,1.36747432119296e-22
542838.819930999,1.36515401876392e-22
543374.163934876,1.36284062446639e-22
543909.507938753,1.36053361974454e-22
544444.851942629,1.3582327789005e-22
544980.195946506,1.35593837701473e-22
545515.539950383,1.3536504943503e-22
546050.88395426,1.35136923054878e-22
546586.227958136,1.34909487114559e-22
547121.571962013,1.34682801103459e-22
547656.91596589,1.34456859702576e-22
548192.259969767,1.34231628344698e-22
548727.603973643,1.34007121411261e-22
549262.94797752,1.33783294383567e-22
549798.291981397,1.33560103575437e-22
550333.635985273,1.33337520741088e-22
550868.97998915,1.33115531485088e-22
551404.323993027,1.32894139111518e-22
551939.667996904,1.32673391566074e-22
552475.01200078,1.3245328368565e-22
553010.356004657,1.32233866431767e-22
553545.700008534,1.32015139030003e-22
554081.04401241,1.31797116788194e-22
554616.388016287,1.31579802000074e-22
555151.732020164,1.31363160464108e-22
555687.076024041,1.31147151597546e-22
556222.420027917,1.30931739433996e-22
556757.764031794,1.30716903595183e-22
557293.108035671,1.30502630764292e-22
557828.452039548,1.3028895301923e-22
558363.796043424,1.30075866026099e-22
558899.140047301,1.29863424035306e-22
559434.484051178,1.2965163874107e-22
559969.828055054,1.29440524115431e-22
560505.172058931,1.29230086957743e-22
561040.516062808,1.29020329560741e-22
561575.860066685,1.28811181111968e-22
562111.204070561,1.28602632161175e-22
562646.548074438,1.28394647825735e-22
563181.892078315,1.28187207075367e-22
563717.236082192,1.27980323431501e-22
564252.580086068,1.27773998110177e-22
564787.924089945,1.27568245030073e-22
565323.268093822,1.27363131050437e-22
565858.612097698,1.27158650984062e-22
566393.956101575,1.26954803987701e-22
566929.300105452,1.26751617324204e-22
567464.644109329,1.26549053750915e-22
567999.988113205,1.26347068542107e-22
568535.332117082,1.26145650585487e-22
569070.676120959,1.25944765778544e-22
569606.020124836,1.25744402512155e-22
570141.364128712,1.25544560228734e-22
570676.708132589,1.25345272261206e-22
571212.052136466,1.25146555262793e-22
571747.396140342,1.24948432789641e-22
572282.740144219,1.24750924254105e-22
572818.084148096,1.24554036533692e-22
573353.428151973,1.24357772858169e-22
573888.772155849,1.24162079668438e-22
574424.116159726,1.23966957908639e-22
574959.460163603,1.2377234717628e-22
575494.80416748,1.23578262119186e-22
576030.148171356,1.23384653623716e-22
576565.492175233,1.23191555328978e-22
577100.83617911,1.22999003749131e-22
577636.180182986,1.22806995871677e-22
578171.524186863,1.22615568596157e-22
578706.86819074,1.22424755222598e-22
579242.212194617,1.2223449797864e-22
579777.556198493,1.22044844825661e-22
580312.90020237,1.21855756310571e-22
580848.244206247,1.21667161654774e-22
581383.588210123,1.21479073951452e-22
581918.932214,1.21291478572964e-22
582454.276217877,1.21104354705582e-22
582989.620221754,1.20917720209523e-22
583524.96422563,1.20731595883213e-22
584060.308229507,1.2054601907903e-22
584595.652233384,1.20360996334185e-22
585130.996237261,1.20176570809854e-22
585666.340241137,1.19992680597668e-22
586201.684245014,1.19809348081396e-22
586737.028248891,1.19626544139976e-22
587272.372252767,1.19444226894425e-22
587807.716256644,1.19262388489853e-22
588343.060260521,1.19080991786618e-22
588878.404264398,1.18900067524571e-22
589413.748268274,1.18719616155167e-22
589949.092272151,1.18539669422329e-22
590484.436276028,1.18360251088053e-22
591019.780279905,1.18181364736197e-22
591555.124283781,1.18003038794687e-22
592090.468287658,1.17825250527647e-22
592625.812291535,1.17647970661977e-22
593161.156295411,1.17471207291238e-22
593696.500299288,1.17294881778416e-22
594231.844303165,1.17119009184268e-22
594767.188307042,1.16943572790995e-22
595302.532310918,1.1676858468063e-22
595837.876314795,1.1659407033923e-22
596373.220318672,1.16420020073981e-22
596908.564322548,1.16246493052556e-22
597443.908326425,1.16073492096679e-22
597979.252330302,1.15901016855944e-22
598514.596334179,1.15729048278242e-22
599049.940338055,1.15557581977194e-22
599585.284341932,1.15386572287477e-22
600120.628345809,1.1521600483909e-22
600655.972349686,1.15045860909294e-22
601191.316353562,1.14876120054559e-22
601726.660357439,1.14706827368446e-22
602262.004361316,1.14537990193103e-22
602797.348365192,1.14369609263162e-22
603332.692369069,1.14201742179383e-22
603868.036372946,1.14034370789804e-22
604403.380376823,1.13867510050677e-22
604938.724380699,1.1370112074629e-22
605474.068384576,1.13535206687048e-22
606009.412388453,1.13369728406605e-22
606544.75639233,1.1320466882367e-22
607080.100396206,1.13039990797777e-22
607615.444400083,1.12875733029623e-22
608150.78840396,1.12711897361057e-22
608686.132407836,1.12548509253438e-22
609221.476411713,1.12385566981959e-22
609756.82041559,1.12223117940283e-22
610292.164419467,1.12061148582703e-22
610827.508423343,1.11899650857274e-22
611362.85242722,1.1173863229732e-22
611898.196431097,1.11578038725609e-22
612433.540434974,1.11417854142712e-22
612968.88443885,1.11258076098636e-22
613504.228442727,1.11098656515518e-22
614039.572446604,1.10939639012371e-22
614574.916450481,1.10781047034035e-22
615110.260454357,1.10622879304325e-22
615645.604458234,1.10465168122009e-22
616180.948462111,1.10307897342753e-22
616716.292465987,1.10151124165613e-22
617251.636469864,1.0999478042077e-22
617786.980473741,1.09838890973273e-22
618322.324477618,1.09683398408692e-22
618857.668481494,1.09528307657542e-22
619393.012485371,1.09373571231914e-22
619928.356489248,1.09219231072212e-22
620463.700493124,1.09065247795022e-22
620999.044497001,1.08911677881399e-22
621534.388500878,1.08758519007762e-22
622069.732504755,1.08605812084644e-22
622605.076508631,1.08453547366741e-22
623140.420512508,1.0830172378064e-22
623675.764516385,1.08150326435203e-22
624211.108520261,1.0799935306076e-22
624746.452524138,1.07848765763266e-22
625281.796528015,1.07698550026321e-22
625817.140531892,1.07548682365087e-22
626352.484535768,1.07399170546692e-22
626887.828539645,1.07250031187687e-22
627423.172543522,1.07101287507211e-22
627958.516547399,1.0695295646777e-22
628493.860551275,1.06805055697831e-22
629029.204555152,1.06657575754997e-22
629564.548559029,1.06510521293322e-22
630099.892562905,1.06363883822572e-22
630635.236566782,1.06217636121018e-22
631170.580570659,1.06071746810432e-22
631705.924574536,1.05926203306569e-22
632241.268578412,1.05781006141912e-22
632776.612582289,1.05636139697987e-22
633311.956586166,1.05491661471489e-22
633847.300590042,1.05347563845153e-22
634382.644593919,1.052038512128e-22
634917.988597796,1.05060557676927e-22
635453.332601673,1.04917688114806e-22
635988.67660555,1.04775212628244e-22
636524.020609426,1.04633129159415e-22
637059.364613303,1.04491406088295e-22
637594.70861718,1.04350035672896e-22
638130.052621056,1.04208989778082e-22
638665.396624933,1.04068285082916e-22
639200.74062881,1.03927911511435e-22
639736.084632686,1.03787889214228e-22
640271.428636563,1.03648241483633e-22
640806.77264044,1.03508986130742e-22
641342.116644317,1.03370129078371e-22
641877.460648193,1.0323166907522e-22
642412.80465207,1.03093601264606e-22
642948.148655947,1.02955890780312e-22
643483.492659824,1.02818526653228e-22
644018.8366637,1.02681483242634e-22
644554.180667577,1.02544773194453e-22
645089.524671454,1.02408368210746e-22
645624.86867533,1.0227230598962e-22
646160.212679207,1.02136578552378e-22
646695.556683084,1.0200122292707e-22
647230.900686961,1.01866250778582e-22
647766.244690837,1.01731650316214e-22
648301.588694714,1.0159742509915e-22
648836.932698591,1.01463589986538e-22
649372.276702467,1.01330081071407e-22
649907.620706344,1.01196906935002e-22
650442.964710221,1.01064034178845e-22
650978.308714098,1.00931476428958e-22
651513.652717975,1.00799226640692e-22
652048.996721851,1.00667302722647e-22
652584.340725728,1.0053571198236e-22
653119.684729605,1.00404472853268e-22
653655.028733481,1.00273614200295e-22
654190.372737358,1.00143114979492e-22
654725.716741235,1.0001298172354e-22
655261.060745112,9.98831963342401e-23
655796.404748988,9.97537401986526e-23
656331.748752865,9.96245852728409e-23
656867.092756742,9.94957369336703e-23
657402.436760618,9.93671626933813e-23
657937.780764495,9.92389170434128e-23
658473.124768372,9.91109618305715e-23
659008.468772249,9.89833532328576e-23
659543.812776125,9.88560866573822e-23
660079.156780002,9.87291788202812e-23
660614.500783879,9.86026165069424e-23
661149.844787756,9.84764187175382e-23
661685.188791632,9.8350538261751e-23
662220.532795509,9.82249706093234e-23
662755.876799386,9.80996833584844e-23
663291.220803262,9.79746999636534e-23
663826.564807139,9.78499781380841e-23
664361.908811016,9.77255747165283e-23
664897.252814893,9.76014547659764e-23
665432.596818769,9.74776707129725e-23
665967.940822646,9.73542246770357e-23
666503.284826523,9.72311254330329e-23
667038.628830399,9.71083719930496e-23
667573.972834276,9.69859359199071e-23
668109.316838153,9.68638140870653e-23
668644.66084203,9.67419897487776e-23
669180.004845906,9.66204451236432e-23
669715.348849783,9.64991589064196e-23
670250.69285366,9.63781564718247e-23
670786.036857537,9.62574438742258e-23
671321.380861413,9.61370256695893e-23
671856.72486529,9.60169294981562e-23
672392.068869167,9.58971561221707e-23
672927.412873043,9.57777329137852e-23
673462.75687692,9.56586212549473e-23
673998.100880797,9.55398172541922e-23
674533.444884674,9.5421326292574e-23
675068.78888855,9.53030935068857e-23
675604.132892427,9.51851256927328e-23
676139.476896304,9.50674325555319e-23
676674.82090018,9.49500060448031e-23
677210.164904057,9.48328402373237e-23
677745.508907934,9.47159825204419e-23
678280.852911811,9.45994406689389e-23
678816.196915688,9.44832284899576e-23
679351.540919564,9.43673270128868e-23
679886.884923441,9.42517308424255e-23
680422.228927318,9.41364348767693e-23
680957.572931194,9.40214073628588e-23
681492.916935071,9.39066495402547e-23
682028.260938948,9.37921547306894e-23
682563.604942824,9.36778999217546e-23
683098.948946701,9.35639130188549e-23
683634.292950578,9.34501960208781e-23
684169.636954455,9.33367693164276e-23
684704.980958331,9.32236434637619e-23
685240.324962208,9.3110842920193e-23
685775.668966085,9.29983490603379e-23
686311.012969962,9.28861317069732e-23
686846.356973838,9.27742105293977e-23
687381.700977715,9.26625302795051e-23
687917.044981592,9.25511246357393e-23
688452.388985469,9.24399520959334e-23
688987.732989345,9.23290241791134e-23
689523.076993222,9.2218367799078e-23
690058.420997099,9.21079624428726e-23
690593.765000975,9.19978477925482e-23
691129.109004852,9.18880307149058e-23
691664.453008729,9.17785061649054e-23
692199.797012606,9.16692963572117e-23
692735.141016482,9.15603426764225e-23
693270.485020359,9.14516638951219e-23
693805.829024236,9.13432356268738e-23
694341.173028113,9.1235041158675e-23
694876.517031989,9.11270760398572e-23
695411.861035866,9.1019364592827e-23
695947.205039743,9.09118992360954e-23
696482.549043619,9.08046889732638e-23
697017.893047496,9.06977681925858e-23
697553.237051373,9.05911323149188e-23
698088.58105525,9.04847781048898e-23
698623.925059126,9.03787224524658e-23
699159.269063003,9.02729278346801e-23
699694.61306688,9.0167372882211e-23
700229.957070756,9.00620620717616e-23
700765.301074633,8.9956975011034e-23
701300.64507851,8.98521250055364e-23
701835.989082387,8.97474926116295e-23
702371.333086263,8.96431162259208e-23
702906.67709014,8.95389949260202e-23
703442.021094017,8.94351574786561e-23
703977.365097894,8.93315849086506e-23
704512.70910177,8.9228304519625e-23
705048.053105647,8.91252916949677e-23
705583.397109524,8.9022523813704e-23
706118.7411134,8.89199938627666e-23
706654.085117277,8.88176814358298e-23
707189.429121154,8.87155839434723e-23
707724.773125031,8.86137250206338e-23
708260.117128907,8.85120896776086e-23
708795.461132784,8.84106950249971e-23
709330.805136661,8.83095553698663e-23
709866.149140538,8.82086870636795e-23
710401.493144414,8.81080907663908e-23
710936.837148291,8.8007756949897e-23
711472.181152168,8.79076694804919e-23
712007.525156044,8.78078245754653e-23
712542.869159921,8.77082116109428e-23
713078.213163798,8.76087982925564e-23
713613.557167675,8.7509603898164e-23
714148.901171551,8.7410632300696e-23
714684.245175428,8.73118804845755e-23
715219.589179305,8.72133726007471e-23
715754.933183181,8.71151064020148e-23
716290.277187058,8.70171078536971e-23
716825.621190935,8.69193613998564e-23
717360.965194812,8.68218755743954e-23
717896.309198688,8.67246278510025e-23
718431.653202565,8.66276177976446e-23
718966.997206442,8.65308016262755e-23
719502.341210318,8.64342090047685e-23
720037.685214195,8.6337795148213e-23
720573.029218072,8.62416151716813e-23
721108.373221949,8.61456375781169e-23
721643.717225826,8.60499128837107e-23
722179.061229702,8.59544331247442e-23
722714.405233579,8.58591972870408e-23
723249.749237456,8.57642111665719e-23
723785.093241332,8.56694805944483e-23
724320.437245209,8.55749737423707e-23
724855.781249086,8.54806778102931e-23
725391.125252962,8.53865742479221e-23
725926.469256839,8.52926827286432e-23
726461.813260716,8.51989871920849e-23
726997.157264593,8.51054984513502e-23
727532.501268469,8.5012209149817e-23
728067.845272346,8.49191842041453e-23
728603.189276223,8.48263712548304e-23
729138.5332801,8.47338307050246e-23
729673.877283976,8.46415127550151e-23
730209.221287853,8.45494267527181e-23
730744.56529173,8.44575713561217e-23
731279.909295607,8.43659027340444e-23
731815.253299483,8.4274426737546e-23
732350.59730336,8.41831412379128e-23
732885.941307237,8.40920589468361e-23
733421.285311113,8.40011801163089e-23
733956.62931499,8.39104969027544e-23
734491.973318867,8.38200613267091e-23
735027.317322744,8.37298605768204e-23
735562.66132662,8.36398848390692e-23
736098.005330497,8.35501530642041e-23
736633.349334374,8.34606286833157e-23
737168.69333825,8.33713141894067e-23
737704.037342127,8.32821927491706e-23
738239.381346004,8.31932461552149e-23
738774.725349881,8.31045014245714e-23
739310.069353757,8.30159296407747e-23
739845.413357634,8.29275749147227e-23
740380.757361511,8.28394167284941e-23
740916.101365388,8.27514973783673e-23
741451.445369264,8.26637952889945e-23
741986.789373141,8.25763255354305e-23
742522.133377018,8.24890818631334e-23
743057.477380894,8.24020360730693e-23
743592.821384771,8.23151867880166e-23
744128.165388648,8.22285238013891e-23
744663.509392525,8.2142027361477e-23
745198.853396401,8.20557176023378e-23
745734.197400278,8.19696011983398e-23
746269.541404155,8.18836719530289e-23
746804.885408031,8.17979640657462e-23
747340.229411908,8.17124684263919e-23
747875.573415785,8.16271985642831e-23
748410.917419662,8.15421364994522e-23
748946.261423538,8.14572892974664e-23
749481.605427415,8.13726433400916e-23
750016.949431292,8.12881778612371e-23
750552.293435169,8.12038864777795e-23
751087.637439045,8.11197751468892e-23
751622.981442922,8.10358312731943e-23
752158.325446799,8.09520620118358e-23
752693.669450676,8.08685017799392e-23
753229.013454552,8.07851398633484e-23
753764.357458429,8.07020060461327e-23
754299.701462306,8.06190796138195e-23
754835.045466182,8.05363542506236e-23
755370.389470059,8.04538346889679e-23
755905.733473936,8.03715032590033e-23
756441.077477813,8.02893422526463e-23
756976.421481689,8.02073524571016e-23
757511.765485566,8.01255287948366e-23
758047.109489443,8.00438758489402e-23
758582.45349332,7.99623997979931e-23
759117.797497196,7.98811187248746e-23
759653.141501073,7.98000432330099e-23
760188.48550495,7.97191717200503e-23
760723.829508826,7.96385137582164e-23
761259.173512703,7.95580670151266e-23
761794.51751658,7.94777884334707e-23
762329.861520457,7.93976878029747e-23
762865.205524333,7.93177635073179e-23
763400.54952821,7.92380017937521e-23
763935.893532087,7.9158389982019e-23
764471.237535964,7.90789566187474e-23
765006.58153984,7.89996948171588e-23
765541.925543717,7.89206351496284e-23
766077.269547594,7.88417723010446e-23
766612.61355147,7.87630993410059e-23
767147.957555347,7.86846350410482e-23
767683.301559224,7.86063579865581e-23
768218.645563101,7.85282712553656e-23
768753.989566977,7.84503404768231e-23
769289.333570854,7.83725724465592e-23
769824.677574731,7.82949615878696e-23
770360.021578607,7.82175025189149e-23
770895.365582484,7.81402120853158e-23
771430.709586361,7.80631033562787e-23
771966.053590238,7.79861877816175e-23
772501.397594114,7.79094579352521e-23
773036.741597991,7.78329216534876e-23
773572.085601868,7.77565759323814e-23
774107.429605745,7.76804189783097e-23
774642.773609621,7.76044351417571e-23
775178.117613498,7.75286016508123e-23
775713.461617375,7.74529177793056e-23
776248.805621251,7.73773930804659e-23
776784.149625128,7.73020216144562e-23
777319.493629005,7.72268246816588e-23
777854.837632882,7.71517903209559e-23
778390.181636758,7.70769449783875e-23
778925.525640635,7.70022868483322e-23
779460.869644512,7.69278197510498e-23
779996.213648389,7.6853530924205e-23
780531.557652265,7.67794292394935e-23
781066.901656142,7.67054706068752e-23
781602.245660019,7.66316751116827e-23
782137.589663895,7.65580219954213e-23
782672.933667772,7.64845159204686e-23
783208.277671649,7.64111604121113e-23
783743.621675526,7.63379721618237e-23
784278.965679402,7.62649589635618e-23
784814.309683279,7.61921275592299e-23
785349.653687156,7.61194735421558e-23
785884.997691032,7.60470140317127e-23
786420.341694909,7.59747090236142e-23
786955.685698786,7.59025788370858e-23
787491.029702663,7.58306101690851e-23
788026.373706539,7.57587870781064e-23
788561.717710416,7.56870908091407e-23
789097.061714293,7.56155487560049e-23
789632.40571817,7.55441573377526e-23
790167.749722046,7.54729185853785e-23
790703.093725923,7.54018669127862e-23
791238.4377298,7.53309713968103e-23
791773.781733676,7.52602683085633e-23
792309.125737553,7.51897429347683e-23
792844.46974143,7.51193752788293e-23
793379.813745306,7.5049177410775e-23
793915.157749183,7.49791133611666e-23
794450.50175306,7.49091818057733e-23
794985.845756937,7.48393949856733e-23
795521.189760813,7.47697514481285e-23
796056.53376469,7.47002655886358e-23
796591.877768567,7.46309224639879e-23
797127.221772444,7.45617533844299e-23
797662.565776321,7.44927762777462e-23
798197.909780197,7.4423944628796e-23
798733.253784074,7.43552944525117e-23
799268.597787951,7.42868013602502e-23
799803.941791827,7.42184514205898e-23
800339.285795704,7.41502490297755e-23
800874.629799581,7.40821754371802e-23
801409.973803458,7.40142350566516e-23
801945.317807334,7.39464354589745e-23
802480.661811211,7.38787751587309e-23
803016.005815088,7.38112870521751e-23
803551.349818964,7.37439531780667e-23
804086.693822841,7.36768070029601e-23
804622.037826718,7.36098090815186e-23
805157.381830595,7.35429892487481e-23
805692.725834471,7.34762884299165e-23
806228.069838348,7.34097519643169e-23
806763.413842225,7.33433488527833e-23
807298.757846102,7.32770682424673e-23
807834.101849978,7.32109084550245e-23
808369.445853855,7.31449086108807e-23
808904.789857732,7.30790397984814e-23
809440.133861608,7.30133384801373e-23
809975.477865485,7.29477827461028e-23
810510.821869362,7.28824091262533e-23
811046.165873239,7.28171878451795e-23
811581.509877115,7.2752120803833e-23
812116.853880992,7.26871980990415e-23
812652.197884869,7.26224107038655e-23
813187.541888745,7.2557749663833e-23
813722.885892622,7.24932097381924e-23
814258.229896499,7.24287998331554e-23
814793.573900376,7.23645273209853e-23
815328.917904252,7.23004044918963e-23
815864.261908129,7.22364247123207e-23
816399.605912006,7.21726075570073e-23
816934.949915883,7.2108960546124e-23
817470.293919759,7.20454625153946e-23
818005.637923636,7.19821086687111e-23
818540.981927513,7.19188905202235e-23
819076.325931389,7.18557895518332e-23
819611.669935266,7.17928290467247e-23
820147.013939143,7.17299757811126e-23
820682.35794302,7.16672506359354e-23
821217.701946896,7.16046693520581e-23
821753.045950773,7.1542224703049e-23
822288.38995465,7.14799440810636e-23
822823.733958527,7.14177980730153e-23
823359.077962403,7.13558249847703e-23
823894.42196628,7.12939927711284e-23
824429.765970157,7.12322947930466e-23
824965.109974033,7.11707330494695e-23
825500.45397791,7.11092890781623e-23
826035.797981787,7.10479615978733e-23
826571.141985664,7.09867571229184e-23
827106.48598954,7.09256660557008e-23
827641.829993417,7.08647308570909e-23
828177.173997294,7.0803915529522e-23
828712.518001171,7.07432669916658e-23
829247.862005047,7.0682767441909e-23
829783.206008924,7.06224191607534e-23
830318.550012801,7.05621942363266e-23
830853.894016678,7.0502121229453e-23
831389.238020554,7.04421621950212e-23
831924.582024431,7.0382319595257e-23
832459.926028308,7.03225900207875e-23
832995.270032184,7.02629733670081e-23
833530.614036061,7.02034843876209e-23
834065.958039938,7.01441329310621e-23
834601.302043814,7.00849256256598e-23
835136.646047691,7.0025866128397e-23
835671.990051568,6.99669321560589e-23
836207.334055445,6.99081688890575e-23
836742.678059321,6.98495198367593e-23
837278.022063198,6.97910012294951e-23
837813.366067075,6.97326020601183e-23
838348.710070951,6.96743153084964e-23
838884.054074828,6.96161474274559e-23
839419.398078705,6.95580754028983e-23
839954.742082582,6.95001339726718e-23
840490.086086459,6.94423350524993e-23
841025.430090335,6.93846599286605e-23
841560.774094212,6.93271520900251e-23
842096.118098089,6.92697646422667e-23
842631.462101965,6.92125161461981e-23
843166.806105842,6.91554068043832e-23
843702.150109719,6.90984146962758e-23
844237.494113596,6.90415196227535e-23
844772.838117472,6.89847398088104e-23
845308.182121349,6.89280705560682e-23
845843.526125226,6.88715167671771e-23
846378.870129102,6.88150935976768e-23
846914.214132979,6.87587971400268e-23
847449.558136856,6.87026308756946e-23
847984.902140733,6.8646607035825e-23
848520.246144609,6.85907217096541e-23
849055.590148486,6.85349612203673e-23
849590.934152363,6.84793304351767e-23
850126.27815624,6.84238121268921e-23
850661.622160116,6.83684004427166e-23
851196.966163993,6.83130848724632e-23
851732.31016787,6.8257883899484e-23
852267.654171746,6.82028042628264e-23
852802.998175623,6.81478329454665e-23
853338.3421795,6.8092988354135e-23
853873.686183377,6.80382934182617e-23
854409.030187253,6.79837347709999e-23
854944.37419113,6.79292962096404e-23
855479.718195007,6.78749921634519e-23
856015.062198883,6.78207995602432e-23
856550.40620276,6.77667092718018e-23
857085.750206637,6.77127324952166e-23
857621.094210514,6.76588483437641e-23
858156.43821439,6.76050647813228e-23
858691.782218267,6.75514077674812e-23
859227.126222144,6.74978676868174e-23
859762.47022602,6.74444612315625e-23
860297.814229897,6.73911810312738e-23
860833.158233774,6.73380326781724e-23
861368.502237651,6.72850141589801e-23
861903.846241527,6.72321133144415e-23
862439.190245404,6.71793228888301e-23
862974.534249281,6.71266362119019e-23
863509.878253157,6.70740274039777e-23
864045.222257034,6.70215461363271e-23
864580.566260911,6.69691543926776e-23
865115.910264788,6.6916889520751e-23
865651.254268665,6.68647260325177e-23
866186.598272541,6.68127015938528e-23
866721.942276418,6.67608105389784e-23
867257.286280295,6.6709041933741e-23
867792.630284172,6.66573928787667e-23
868327.974288048,6.66058574979682e-23
868863.318291925,6.65544199622767e-23
869398.662295801,6.65031007675862e-23
869934.006299678,6.64518462482936e-23
870469.350303555,6.64007112890243e-23
871004.694307432,6.63496833983618e-23
871540.038311308,6.62987601694835e-23
872075.382315185,6.62479570219049e-23
872610.726319062,6.61972738954031e-23
873146.070322939,6.61467354053918e-23
873681.414326815,6.60963065710319e-23
874216.758330692,6.60459819290492e-23
874752.102334569,6.59957778405633e-23
875287.446338446,6.59456766492022e-23
875822.790342322,6.58956525201141e-23
876358.134346199,6.5845734008778e-23
876893.478350076,6.57959116341959e-23
877428.822353952,6.57461850608593e-23
877964.166357829,6.56965874608553e-23
878499.510361706,6.56471021085396e-23
879034.854365583,6.55977360132492e-23
879570.198369459,6.55485067993808e-23
880105.542373336,6.54993684366123e-23
880640.886377213,6.54503617575881e-23
881176.230381089,6.54014492770488e-23
881711.574384966,6.53526300522235e-23
882246.918388843,6.53039026984205e-23
882782.26239272,6.52552593522236e-23
883317.606396596,6.52067243562872e-23
883852.950400473,6.51582858146351e-23
884388.29440435,6.51099651884396e-23
884923.638408227,6.50617499028845e-23
885458.982412103,6.50136708726516e-23
885994.32641598,6.49656975158039e-23
886529.670419857,6.49178474102973e-23
887065.014423733,6.48700981477926e-23
887600.35842761,6.48224462406836e-23
888135.702431487,6.47748778702889e-23
888671.046435364,6.47273975371391e-23
889206.39043924,6.46800066272225e-23
889741.734443117,6.46327248538381e-23
890277.078446994,6.45855396206349e-23
890812.422450871,6.45384679320012e-23
891347.766454747,6.44915096025104e-23
891883.110458624,6.44446678820007e-23
892418.454462501,6.43979362390973e-23
892953.798466378,6.43513125181954e-23
893489.142470254,6.43047963087009e-23
894024.486474131,6.42583595458396e-23
894559.830478008,6.42120160791473e-23
895095.174481884,6.41657672612158e-23
895630.518485761,6.4119596314749e-23
896165.862489638,6.40735161729267e-23
896701.206493515,6.40275563433677e-23
897236.550497391,6.39816961214241e-23
897771.894501268,6.39359606377896e-23
898307.238505145,6.38903304158618e-23
898842.582509022,6.38448075319919e-23
899377.926512898,6.37993937893276e-23
899913.270516775,6.37540608709233e-23
900448.614520652,6.37088281890341e-23
900983.958524528,6.36636777355606e-23
901519.302528405,6.36186075592845e-23
902054.646532282,6.35736297807264e-23
902589.990536158,6.35287482045416e-23
903125.334540035,6.34839711602177e-23
903660.678543912,6.34392969056279e-23
904196.022547789,6.33947351434447e-23
904731.366551665,6.33502894892574e-23
905266.710555542,6.33059438116702e-23
905802.054559419,6.3261693915622e-23
906337.398563296,6.32175340655875e-23
906872.742567172,6.31734630916828e-23
907408.086571049,6.312947581941e-23
907943.430574926,6.30855573043789e-23
908478.774578803,6.30417409949507e-23
909014.118582679,6.2998010507162e-23
909549.462586556,6.29544002538558e-23
910084.806590433,6.2910877239388e-23
910620.150594309,6.28674768458663e-23
911155.494598186,6.28241762456013e-23
911690.838602063,6.27809738167322e-23
912226.182605939,6.2737868034016e-23
912761.526609816,6.26948498693661e-23
913296.870613693,6.26519097769033e-23
913832.21461757,6.26090434800869e-23
914367.558621446,6.25662659988318e-23
914902.902625323,6.25235731316237e-23
915438.2466292,6.24809828165158e-23
915973.590633077,6.24384955054528e-23
916508.934636954,6.23961055470366e-23
917044.27864083,6.23538305622356e-23
917579.622644707,6.23116484127558e-23
918114.966648584,6.22695641777733e-23
918650.31065246,6.2227570242888e-23
919185.654656337,6.21856561990709e-23
919720.998660214,6.21438177267106e-23
920256.342664091,6.21020522183779e-23
920791.686667967,6.20603823668906e-23
921327.030671844,6.20187983196854e-23
921862.374675721,6.19773018634918e-23
922397.718679597,6.19359259470272e-23
922933.062683474,6.18946293591883e-23
923468.406687351,6.1853454925879e-23
924003.750691227,6.18123694039877e-23
924539.094695104,6.17713741503266e-23
925074.438698981,6.17304543375475e-23
925609.782702858,6.1689629369455e-23
926145.126706734,6.16488681822844e-23
926680.470710611,6.16081820781949e-23
927215.814714488,6.15675815814781e-23
927751.158718365,6.15270729124172e-23
928286.502722241,6.14866603261954e-23
928821.846726118,6.14463550540304e-23
929357.190729995,6.14061394366427e-23
929892.534733872,6.13660170112944e-23
930427.878737748,6.13260070136455e-23
930963.222741625,6.12860723479934e-23
931498.566745502,6.1246213859322e-23
932033.910749378,6.12064373686497e-23
932569.254753255,6.11667246167869e-23
933104.598757132,6.11271042256103e-23
933639.942761009,6.10875561094427e-23
934175.286764885,6.10480957715585e-23
934710.630768762,6.1008730403415e-23
935245.974772639,6.09694726768746e-23
935781.318776516,6.09303041655219e-23
936316.662780392,6.08912326072005e-23
936852.006784269,6.08522561505382e-23
937387.350788146,6.08133509672642e-23
937922.694792022,6.07745287624845e-23
938458.038795899,6.07357862631026e-23
938993.382799776,6.06970993136896e-23
939528.726803653,6.06585001626799e-23
940064.070807529,6.06199686124644e-23
940599.414811406,6.05815495912744e-23
941134.758815283,6.05432095939187e-23
941670.10281916,6.05049684229378e-23
942205.446823036,6.04668264099319e-23
942740.790826913,6.0428784724605e-23
943276.13483079,6.03908132519071e-23
943811.478834666,6.03529215686482e-23
944346.822838543,6.03151011540448e-23
944882.16684242,6.02773560262267e-23
945417.510846297,6.02396783886609e-23
945952.854850173,6.02020806237924e-23
946488.19885405,6.01645633248489e-23
947023.542857927,6.01271363707777e-23
947558.886861803,6.00898133335185e-23
948094.23086568,6.00525701575611e-23
948629.574869557,6.00154249984198e-23
949164.918873434,5.99783585399206e-23
949700.26287731,5.99413762816044e-23
950235.606881187,5.99044819529939e-23
950770.950885064,5.98676397069935e-23
951306.294888941,5.98308751822674e-23
951841.638892817,5.97941817570939e-23
952376.982896694,5.97575615284862e-23
952912.326900571,5.9721028175204e-23
953447.670904447,5.96845803996477e-23
953983.014908324,5.96482295477296e-23
954518.358912201,5.96119721362437e-23
955053.702916077,5.9575796954205e-23
955589.046919954,5.95397015905071e-23
956124.390923831,5.95036966417153e-23
956659.734927708,5.94677492923864e-23
957195.078931584,5.94318725797963e-23
957730.422935461,5.93960670888225e-23
958265.766939338,5.93603384690785e-23
958801.110943215,5.93246733919141e-23
959336.454947091,5.92891093006071e-23
959871.798950968,5.92536087140336e-23
960407.142954845,5.92182099851947e-23
960942.486958722,5.91829053559638e-23
961477.830962598,5.91476854070156e-23
962013.174966475,5.91125470951525e-23
962548.518970352,5.9077467645605e-23
963083.862974228,5.90424715094824e-23
963619.206978105,5.90075423230756e-23
964154.550981982,5.897266151377e-23
964689.894985859,5.89378662836051e-23
965225.238989735,5.89031409445309e-23
965760.582993612,5.88685051235518e-23
966295.926997489,5.88339516734822e-23
966831.271001366,5.87994946051787e-23
967366.615005242,5.87651146048569e-23
967901.959009119,5.87308249467371e-23
968437.303012996,5.86966102246143e-23
968972.647016872,5.86624621141129e-23
969507.991020749,5.86283820820514e-23
970043.335024626,5.85943566772604e-23
970578.679028503,5.85604041470632e-23
971114.023032379,5.85265322464643e-23
971649.367036256,5.84927190847726e-23
972184.711040133,5.84589967612989e-23
972720.05504401,5.84253647541338e-23
973255.399047886,5.83918122013384e-23
973790.743051763,5.83583533215941e-23
974326.08705564,5.83249642582141e-23
974861.431059516,5.82916545202504e-23
975396.775063393,5.82584051373867e-23
975932.11906727,5.82252181141465e-23
976467.463071147,5.81920952432121e-23
977002.807075023,5.81590315324359e-23
977538.1510789,5.81260559835746e-23
978073.495082777,5.80931510546806e-23
978608.839086654,5.80603291290167e-23
979144.18309053,5.80275853449625e-23
979679.527094407,5.79949323348843e-23
980214.871098284,5.79623598985942e-23
980750.21510216,5.79298535030379e-23
981285.559106037,5.78974282947595e-23
981820.903109914,5.78650653547961e-23
982356.247113791,5.78327519603003e-23
982891.591117667,5.78005118917131e-23
983426.935121544,5.77683376296858e-23
983962.279125421,5.77362234560024e-23
984497.623129298,5.7704207227925e-23
985032.967133174,5.7672251400788e-23
985568.311137051,5.76403899253273e-23
986103.655140928,5.76086107969189e-23
986638.999144804,5.75769077945634e-23
987174.343148681,5.7545272876122e-23
987709.687152558,5.7513706273307e-23
988245.031156435,5.74821985260671e-23
988780.375160311,5.74507571253971e-23
989315.719164188,5.74193698474094e-23
989851.063168065,5.73880452816029e-23
990386.407171941,5.73567993595796e-23
990921.751175818,5.73256423016365e-23
991457.095179695,5.72945512957083e-23
991992.439183572,5.72635547567675e-23
992527.783187448,5.7232626293303e-23
993063.127191325,5.72017742065452e-23
993598.471195202,5.71709887000061e-23
994133.815199079,5.71402646329211e-23
994669.159202955,5.71096036499992e-23
995204.503206832,5.70789981073702e-23
995739.847210709,5.7048451896208e-23
996275.191214585,5.70179746914629e-23
996810.535218462,5.69875771000106e-23
997345.879222339,5.69572483687264e-23
997881.223226216,5.69270073995521e-23
998416.567230092,5.68968353013448e-23
998951.911233969,5.68667487014535e-23
999487.255237846,5.68367352711631e-23
1000022.59924172,5.68067790917018e-23
1000557.9432456,5.67768827538049e-23
1001093.28724948,5.67470399740947e-23
1001628.63125335,5.67172642542367e-23
1002163.97525723,5.66875421141665e-23
1002699.31926111,5.66578971990648e-23
1003234.66326498,5.66283162807999e-23
1003770.00726886,5.65988225099438e-23
1004305.35127274,5.65693976543828e-23
1004840.69527661,5.65400461698178e-23
1005376.03928049,5.65107798041558e-23
1005911.38328437,5.64815721445103e-23
1006446.72728824,5.64524346768632e-23
1006982.07129212,5.64233465364561e-23
1007517.415296,5.63943183623642e-23
1008052.75929987,5.63653376939732e-23
1008588.10330375,5.63364356674522e-23
1009123.44730763,5.63075828439406e-23
1009658.7913115,5.62788203077976e-23
1010194.13531538,5.62501281124431e-23
1010729.47931926,5.62215104148869e-23
1011264.82332313,5.61929714672296e-23
1011800.16732701,5.61644999474953e-23
1012335.51133089,5.61360963384187e-23
1012870.85533476,5.61077429365652e-23
1013406.19933864,5.60794585146285e-23
1013941.54334252,5.60512163128489e-23
1014476.88734639,5.60230421243003e-23
1015012.23135027,5.5994921510153e-23
1015547.57535415,5.59668655601967e-23
1016082.91935802,5.59388919266646e-23
1016618.2633619,5.59110009712352e-23
1017153.60736578,5.58831690725783e-23
1017688.95136965,5.58554115438553e-23
1018224.29537353,5.58277376668324e-23
1018759.63937741,5.58001035894189e-23
1019294.98338128,5.57725336812459e-23
1019830.32738516,5.574501728139e-23
1020365.67138904,5.57175524023465e-23
1020901.01539291,5.56901455389644e-23
1021436.35939679,5.56628084576535e-23
1021971.70340067,5.56355425610231e-23
1022507.04740454,5.56083450274626e-23
1023042.39140842,5.55812164395228e-23
1023577.7354123,5.55541614985151e-23
1024113.07941618,5.55271848627123e-23
1024648.42342005,5.55002693445375e-23
1025183.76742393,5.54734023922269e-23
1025719.11142781,5.54465936405547e-23
1026254.45543168,5.54198424617579e-23
1026789.79943556,5.5393142995346e-23
1027325.14343944,5.53665018523954e-23
1027860.48744331,5.53399214529314e-23
1028395.83144719,5.53134112217241e-23
1028931.17545107,5.52869715430436e-23
1029466.51945494,5.52606163791436e-23
1030001.86345882,5.5234317795751e-23
1030537.2074627,5.52080902569047e-23
1031072.55146657,5.5181929094878e-23
1031607.89547045,5.51558215002204e-23
1032143.23947433,5.51297577462996e-23
1032678.5834782,5.5103754523077e-23
1033213.92748208,5.50778043018572e-23
1033749.27148596,5.50518999229854e-23
1034284.61548983,5.50260759560356e-23
1034819.95949371,5.50003098924852e-23
1035355.30349759,5.49746252860258e-23
1035890.64750146,5.49490035181071e-23
1036425.99150534,5.49234605697282e-23
1036961.33550922,5.48979668240692e-23
1037496.67951309,5.48725400321994e-23
1038032.02351697,5.48471674761632e-23
1038567.36752085,5.48218360872338e-23
1039102.71152472,5.47965692556168e-23
1039638.0555286,5.47713450398021e-23
1040173.39953248,5.47461817864546e-23
1040708.74353635,5.47210937256888e-23
1041244.08754023,5.46960641729894e-23
1041779.43154411,5.46711092825175e-23
1042314.77554798,5.46462210442925e-23
1042850.11955186,5.46214036195639e-23
1043385.46355574,5.45966443673915e-23
1043920.80755961,5.45719386154254e-23
1044456.15156349,5.45472817358018e-23
1044991.49556737,5.45226790670611e-23
1045526.83957124,5.44981187583149e-23
1046062.18357512,5.44736234846867e-23
1046597.527579,5.44491864188082e-23
1047132.87158287,5.44248216499733e-23
1047668.21558675,5.44005056633621e-23
1048203.55959063,5.4376266665936e-23
1048738.9035945,5.43521032950996e-23
1049274.24759838,5.4327999933287e-23
1049809.59160226,5.43039510419052e-23
1050344.93560613,5.42799556200478e-23
1050880.27961001,5.42560049560138e-23
1051415.62361389,5.42321094188849e-23
1051950.96761776,5.42082643342935e-23
1052486.31162164,5.41844705721522e-23
1053021.65562552,5.41607353085673e-23
1053556.99962939,5.41370771401096e-23
1054092.34363327,5.41134772788939e-23
1054627.68763715,5.40899444385723e-23
1055163.03164103,5.4066477187307e-23
1055698.3756449,5.40430794326279e-23
1056233.71964878,5.4019722833712e-23
1056769.06365266,5.39964273353623e-23
1057304.40765653,5.39731713997542e-23
1057839.75166041,5.39499685707638e-23
1058375.09566429,5.39268182046041e-23
1058910.43966816,5.39037195027331e-23
1059445.78367204,5.38806768283538e-23
1059981.12767592,5.38577194708062e-23
1060516.47167979,5.38348087713708e-23
1061051.81568367,5.38119692955936e-23
1061587.15968755,5.37891979791439e-23
1062122.50369142,5.37664846344638e-23
1062657.8476953,5.37438186907757e-23
1063193.19169918,5.37212051285692e-23
1063728.53570305,5.36986380806518e-23
1064263.87970693,5.36761102427776e-23
1064799.22371081,5.36536462680002e-23
1065334.56771468,5.36312315360215e-23
1065869.91171856,5.36088761036138e-23
1066405.25572244,5.35865916460258e-23
1066940.59972631,5.35643642234896e-23
1067475.94373019,5.35422125633324e-23
1068011.28773407,5.35201153152888e-23
1068546.63173794,5.34980798627845e-23
1069081.97574182,5.34760837763463e-23
1069617.3197457,5.34541459629778e-23
1070152.66374957,5.34322393849905e-23
1070688.00775345,5.3410385497255e-23
1071223.35175733,5.33885920946535e-23
1071758.6957612,5.33668509078157e-23
1072294.03976508,5.33451739739847e-23
1072829.38376896,5.33235594184766e-23
1073364.72777283,5.33020119215236e-23
1073900.07177671,5.32805257624579e-23
1074435.41578059,5.32590914258412e-23
1074970.75978446,5.32377118277942e-23
1075506.10378834,5.32163829666702e-23
1076041.44779222,5.31951058830828e-23
1076576.79179609,5.31738547880013e-23
1077112.13579997,5.31526665723453e-23
1077647.47980385,5.31315273444532e-23
1078182.82380772,5.31104531058262e-23
1078718.1678116,5.30894289706751e-23
1079253.51181548,5.30684742498338e-23
1079788.85581935,5.30475887104833e-23
1080324.19982323,5.30267545704069e-23
1080859.54382711,5.30059813666882e-23
1081394.88783098,5.29852556528752e-23
1081930.23183486,5.29645766006257e-23
1082465.57583874,5.29439319122303e-23
1083000.91984261,5.29233461795243e-23
1083536.26384649,5.29028038199185e-23
1084071.60785037,5.28823183844043e-23
1084606.95185425,5.2861884418702e-23
1085142.29585812,5.28415152180378e-23
1085677.639862,5.28212103302677e-23
1086212.98386588,5.28009752180374e-23
1086748.32786975,5.27807916059609e-23
1087283.67187363,5.27606499029447e-23
1087819.01587751,5.27405645244827e-23
1088354.35988138,5.27205243143666e-23
1088889.70388526,5.27005299722732e-23
1089425.04788914,5.26805734078493e-23
1089960.39189301,5.26606765574066e-23
1090495.73589689,5.26408248275912e-23
1091031.07990077,5.26210297667219e-23
1091566.42390464,5.26013048574674e-23
1092101.76790852,5.2581646284222e-23
1092637.1119124,5.25620303401702e-23
1093172.45591627,5.25424851720458e-23
1093707.79992015,5.25229819749841e-23
1094243.14392403,5.25035294503244e-23
1094778.4879279,5.24841144393288e-23
1095313.83193178,5.24647441115231e-23
1095849.17593566,5.2445421635119e-23
1096384.51993953,5.24261483593802e-23
1096919.86394341,5.24069253275197e-23
1097455.20794729,5.23877685755081e-23
1097990.55195116,5.23686754849946e-23
1098525.89595504,5.234963388975e-23
1099061.23995892,5.23306528077095e-23
1099596.58396279,5.23117188246966e-23
1100131.92796667,5.22928374017884e-23
1100667.27197055,5.22740040558221e-23
1101202.61597442,5.22552045193186e-23
1101737.9599783,5.22364653118559e-23
1102273.30398218,5.22177511203038e-23
1102808.64798605,5.21991012523268e-23
1103343.99198993,5.2180505229973e-23
1103879.33599381,5.21619630085661e-23
1104414.67999768,5.21434891055894e-23
1104950.02400156,5.21250671569856e-23
1105485.36800544,5.21066954692806e-23
1106020.71200931,5.20883907354001e-23
1106556.05601319,5.20701184754715e-23
1107091.40001707,5.20518938405447e-23
1107626.74402094,5.20337148302652e-23
1108162.08802482,5.20155623469491e-23
1108697.4320287,5.19974745028274e-23
1109232.77603257,5.19794272173576e-23
1109768.12003645,5.196145001945e-23
1110303.46404033,5.19435184571631e-23
1110838.8080442,5.19256448528603e-23
1111374.15204808,5.19078489798779e-23
1111909.49605196,5.1890085073514e-23
1112444.84005583,5.18723733696928e-23
1112980.18405971,5.18547071022301e-23
1113515.52806359,5.18370857057504e-23
1114050.87206746,5.18194931530703e-23
1114586.21607134,5.18019563021496e-23
1115121.56007522,5.17844552886898e-23
1115656.9040791,5.17670124403224e-23
1116192.24808297,5.17496346171773e-23
1116727.59208685,5.17323000047537e-23
1117262.93609073,5.17150430374304e-23
1117798.2800946,5.16978326606635e-23
1118333.62409848,5.16806672618126e-23
1118868.96810236,5.16635424181074e-23
1119404.31210623,5.16464726443014e-23
1119939.65611011,5.16294420542484e-23
1120475.00011399,5.16124512276226e-23
1121010.34411786,5.15955014616514e-23
1121545.68812174,5.15786029649358e-23
1122081.03212562,5.15617586087063e-23
1122616.37612949,5.15449687753713e-23
1123151.72013337,5.15282289804382e-23
1123687.06413725,5.15115535607111e-23
1124222.40814112,5.14949322858719e-23
1124757.752145,5.14783579778803e-23
1125293.09614888,5.14618240247714e-23
1125828.44015275,5.14453384357775e-23
1126363.78415663,5.14288831074538e-23
1126899.12816051,5.14124820729368e-23
1127434.47216438,5.13961093705691e-23
1127969.81616826,5.13798001267613e-23
1128505.16017214,5.13635342436883e-23
1129040.50417601,5.13473289945578e-23
1129575.84817989,5.13311792960651e-23
1130111.19218377,5.13150883770543e-23
1130646.53618764,5.12990503716045e-23
1131181.88019152,5.12830550509619e-23
1131717.2241954,5.12671019311546e-23
1132252.56819927,5.12511909501854e-23
1132787.91220315,5.12353092481673e-23
1133323.25620703,5.12194764491227e-23
1133858.6002109,5.12036864427909e-23
1134393.94421478,5.11879558301237e-23
1134929.28821866,5.11722685839123e-23
1135464.63222253,5.11566445576889e-23
1135999.97622641,5.11410753601041e-23
1136535.32023029,5.11255561073013e-23
1137070.66423416,5.11100829425181e-23
1137606.00823804,5.10946672140803e-23
1138141.35224192,5.10792717888582e-23
1138676.69624579,5.1063923556109e-23
1139212.04024967,5.10486160187539e-23
1139747.38425355,5.10333507123189e-23
1140282.72825742,5.10181312959178e-23
1140818.0722613,5.10029699344544e-23
1141353.41626518,5.09878466248203e-23
1141888.76026905,5.09727938735499e-23
1142424.10427293,5.09577966335314e-23
1142959.44827681,5.09428474192173e-23
1143494.79228068,5.0927934027858e-23
1144030.13628456,5.0913072757792e-23
1144565.48028844,5.08982492433436e-23
1145100.82429232,5.08834623977174e-23
1145636.16829619,5.08687139745386e-23
1146171.51230007,5.08540191332677e-23
1146706.85630395,5.08393531383404e-23
1147242.20030782,5.08247541536175e-23
1147777.5443117,5.08101957918365e-23
1148312.88831558,5.07957094438219e-23
1148848.23231945,5.0781259504073e-23
1149383.57632333,5.07668716373002e-23
1149918.92032721,5.07525224434282e-23
1150454.26433108,5.07382135075777e-23
1150989.60833496,5.07239456909523e-23
1151524.95233884,5.07097102692737e-23
1152060.29634271,5.06955156812636e-23
1152595.64034659,5.06813678070763e-23
1153130.98435047,5.06672730675801e-23
1153666.32835434,5.06532203508463e-23
1154201.67235822,5.06392195413123e-23
1154737.0163621,5.06252817297884e-23
1155272.36036597,5.06113891784272e-23
1155807.70436985,5.05975522862077e-23
1156343.04837373,5.05837562583961e-23
1156878.3923776,5.05699912183053e-23
1157413.73638148,5.05562637119755e-23
1157949.08038536,5.05425836393852e-23
1158484.42438923,5.05289327406341e-23
1159019.76839311,5.05153305248225e-23
1159555.11239699,5.05017846617901e-23
1160090.45640086,5.04882802006384e-23
1160625.80040474,5.04748381845454e-23
1161161.14440862,5.04614492532257e-23
1161696.48841249,5.04481046551025e-23
1162231.83241637,5.04348111465395e-23
1162767.17642025,5.04215412973195e-23
1163302.52042412,5.04083232809611e-23
1163837.864428,5.0395141965124e-23
1164373.20843188,5.03819985332077e-23
1164908.55243575,5.03688990142632e-23
1165443.89643963,5.03558292475471e-23
1165979.24044351,5.03428226668211e-23
1166514.58444738,5.03298654297048e-23
1167049.92845126,5.03169641506509e-23
1167585.27245514,5.03041192891493e-23
1168120.61645901,5.02913118816876e-23
1168655.96046289,5.02785499783966e-23
1169191.30446677,5.02658256111473e-23
1169726.64847064,5.02531342677951e-23
1170261.99247452,5.02404911368765e-23
1170797.3364784,5.02278818829279e-23
1171332.68048227,5.02153095168093e-23
1171868.02448615,5.02027790899355e-23
1172403.36849003,5.01903143569453e-23
1172938.7124939,5.01778904419548e-23
1173474.05649778,5.01655260615017e-23
1174009.40050166,5.01532036347543e-23
1174544.74450553,5.01409324485325e-23
1175080.08850941,5.01287069505776e-23
1175615.43251329,5.01165118393127e-23
1176150.77651716,5.01043562577378e-23
1176686.12052104,5.00922270225017e-23
1177221.46452492,5.00801466772828e-23
1177756.8085288,5.00681051931081e-23
1178292.15253267,5.00561197949756e-23
1178827.49653655,5.00441722570538e-23
1179362.84054043,5.00322817869917e-23
1179898.1845443,5.00204439376302e-23
1180433.52854818,5.00086608672467e-23
1180968.87255206,4.99969101278292e-23
1181504.21655593,4.99852052484344e-23
1182039.56055981,4.99735343277925e-23
1182574.90456369,4.99618961582138e-23
1183110.24856756,4.99502908299214e-23
1183645.59257144,4.99387417490099e-23
1184180.93657532,4.99272301913136e-23
1184716.28057919,4.9915758479925e-23
1185251.62458307,4.99043356676491e-23
1185786.96858695,4.98929779600513e-23
1186322.31259082,4.98816687920655e-23
1186857.6565947,4.98703930662034e-23
1187393.00059858,4.98591682044492e-23
1187928.34460245,4.98479773011437e-23
1188463.68860633,4.98368298351533e-23
1188999.03261021,4.98257097500861e-23
1189534.37661408,4.98146238430815e-23
1190069.72061796,4.98035878183494e-23
1190605.06462184,4.97925854642154e-23
1191140.40862571,4.9781640361042e-23
1191675.75262959,4.97707407886327e-23
1192211.09663347,4.97598995552595e-23
1192746.44063734,4.97491010746994e-23
1193281.78464122,4.97383494691157e-23
1193817.1286451,4.97276361100459e-23
1194352.47264897,4.97169517706904e-23
1194887.81665285,4.97063216986643e-23
1195423.16065673,4.96957103673598e-23
1195958.5046606,4.96851411763202e-23
1196493.84866448,4.96746135921144e-23
1197029.19266836,4.96641357478684e-23
1197564.53667223,4.96537033107397e-23
1198099.88067611,4.9643317005049e-23
1198635.22467999,4.96329855709174e-23
1199170.56868386,4.96227002003922e-23
1199705.91268774,4.96124656897354e-23
1200241.25669162,4.9602257272134e-23
1200776.60069549,4.95920918973316e-23
1201311.94469937,4.95819568885929e-23
1201847.28870325,4.95718487265092e-23
1202382.63270712,4.95617911384146e-23
1202917.976711,4.95517789650445e-23
1203453.32071488,4.95418045615986e-23
1203988.66471875,4.95318806483876e-23
1204524.00872263,4.9522005797804e-23
1205059.35272651,4.95121838890803e-23
1205594.69673038,4.95024052338769e-23
1206130.04073426,4.94926656087971e-23
1206665.38473814,4.94829664993421e-23
1207200.72874202,4.94733034315079e-23
1207736.07274589,4.94636687929864e-23
1208271.41674977,4.94540770389192e-23
1208806.76075365,4.94445215683748e-23
1209342.10475752,4.94350037502329e-23
1209877.4487614,4.94255354591614e-23
1210412.79276528,4.94161172582516e-23
1210948.13676915,4.94067478135743e-23
1211483.48077303,4.93974349792408e-23
1212018.82477691,4.93881531894766e-23
1212554.16878078,4.93789149541452e-23
1213089.51278466,4.93697168217525e-23
1213624.85678854,4.93605487667992e-23
1214160.20079241,4.93514152771961e-23
1214695.54479629,4.93423185523199e-23
1215230.88880017,4.93332636373835e-23
1215766.23280404,4.93242436960372e-23
1216301.57680792,4.93152798648249e-23
1216836.9208118,4.93063592979381e-23
1217372.26481567,4.92974993971559e-23
1217907.60881955,4.92886695283391e-23
1218442.95282343,4.927989337903e-23
1218978.2968273,4.92711463767531e-23
1219513.64083118,4.92624546480878e-23
1220048.98483506,4.92537781864884e-23
1220584.32883893,4.92451334720007e-23
1221119.67284281,4.92365250847313e-23
1221655.01684669,4.92279648096166e-23
1222190.36085056,4.92194520625415e-23
1222725.70485444,4.92109856873857e-23
1223261.04885832,4.92025584998349e-23
1223796.39286219,4.91941868079539e-23
1224331.73686607,4.91858669719054e-23
1224867.08086995,4.91775744432053e-23
1225402.42487382,4.91693230956555e-23
1225937.7688777,4.91611109466342e-23
1226473.11288158,4.91529243416967e-23
1227008.45688545,4.91447807295275e-23
1227543.80088933,4.91366611583775e-23
1228079.14489321,4.91285976367435e-23
1228614.48889708,4.91205669290564e-23
1229149.83290096,4.91125928024146e-23
1229685.17690484,4.91046601013023e-23
1230220.52090871,4.90967846679471e-23
1230755.86491259,4.90889481783476e-23
1231291.20891647,4.90811500453869e-23
1231826.55292034,4.90733847960972e-23
1232361.89692422,4.90656493784635e-23
1232897.2409281,4.90579511342509e-23
1233432.58493197,4.90502873973398e-23
1233967.92893585,4.904266346287e-23
1234503.27293973,4.90350877512151e-23
1235038.6169436,4.90275530473927e-23
1235573.96094748,4.90200679489047e-23
1236109.30495136,4.90126262135361e-23
1236644.64895524,4.9005237123196e-23
1237179.99295911,4.89978760715254e-23
1237715.33696299,4.89905721241044e-23
1238250.68096687,4.89832815625247e-23
1238786.02497074,4.8976043470673e-23
1239321.36897462,4.89688232111369e-23
1239856.7129785,4.89616427459527e-23
1240392.05698237,4.89544980874789e-23
1240927.40098625,4.89474058404923e-23
1241462.74499013,4.8940357920593e-23
1241998.088994,4.89333569676011e-23
1242533.43299788,4.89264087981171e-23
1243068.77700176,4.89194914334934e-23
1243604.12100563,4.89126316118403e-23
1244139.46500951,4.89057917536264e-23
1244674.80901339,4.88989970707441e-23
1245210.15301726,4.88922215843293e-23
1245745.49702114,4.88854847476445e-23
1246280.84102502,4.88787867098694e-23
1246816.18502889,4.8872123994218e-23
1247351.52903277,4.886551827587e-23
1247886.87303665,4.88589527977304e-23
1248422.21704052,4.88524335639121e-23
1248957.5610444,4.88459569000527e-23
1249492.90504828,4.88395326413743e-23
1250028.24905215,4.88331406042473e-23
1250563.59305603,4.88267868559802e-23
1251098.93705991,4.8820456451586e-23
1251634.28106378,4.88141642432059e-23
1252169.62506766,4.88079115948024e-23
1252704.96907154,4.88016879331275e-23
1253240.31307541,4.87955045192008e-23
1253775.65707929,4.87893686952536e-23
1254311.00108317,4.87832936848412e-23
1254846.34508704,4.87772407729128e-23
1255381.68909092,4.87712513782947e-23
1255917.0330948,4.87653035261582e-23
1256452.37709867,4.87593902247202e-23
1256987.72110255,4.87535024619157e-23
1257523.06510643,4.87476569800536e-23
1258058.4091103,4.87418255235382e-23
1258593.75311418,4.87360515631509e-23
1259129.09711806,4.87303017863494e-23
1259664.44112193,4.87245999975003e-23
1260199.78512581,4.87189435953656e-23
1260735.12912969,4.87133318854076e-23
1261270.47313356,4.87077732377386e-23
1261805.81713744,4.87022490089827e-23
1262341.16114132,4.86967763580687e-23
1262876.50514519,4.86913303417107e-23
1263411.84914907,4.8685915080781e-23
1263947.19315295,4.86805356969898e-23
1264482.53715682,4.86751846066815e-23
1265017.8811607,4.86698732961391e-23
1265553.22516458,4.86646025589654e-23
1266088.56916845,4.86593835507706e-23
1266623.91317233,4.86541976466451e-23
1267159.25717621,4.86490625068612e-23
1267694.60118008,4.86439734838472e-23
1268229.94518396,4.86389243052978e-23
1268765.28918784,4.86339172706872e-23
1269300.63319172,4.86289418409553e-23
1269835.97719559,4.86239967586437e-23
1270371.32119947,4.86190823449278e-23
1270906.66520335,4.86142028973707e-23
1271442.00920722,4.86093662677974e-23
1271977.3532111,4.86045696454768e-23
1272512.69721498,4.85998095542269e-23
1273048.04121885,4.85951019735908e-23
1273583.38522273,4.85904444812192e-23
1274118.72922661,4.85858169283875e-23
1274654.07323048,4.8581236743485e-23
1275189.41723436,4.85766988632438e-23
1275724.76123824,4.85721907465652e-23
1276260.10524211,4.85677156040936e-23
1276795.44924599,4.85632623736807e-23
1277330.79324987,4.8558849423268e-23
1277866.13725374,4.85544766414079e-23
1278401.48125762,4.85501434540113e-23
1278936.8252615,4.85458598068625e-23
1279472.16926537,4.85416246936137e-23
1280007.51326925,4.85374312442809e-23
1280542.85727313,4.85332777273972e-23
1281078.201277,4.85291700994401e-23
1281613.54528088,4.85250954866834e-23
1282148.88928476,4.85210560517503e-23
1282684.23328863,4.85170338757278e-23
1283219.57729251,4.85130428700874e-23
1283754.92129639,4.85091062429361e-23
1284290.26530026,4.85052054479103e-23
1284825.60930414,4.85013360890703e-23
1285360.95330802,4.84975263194427e-23
1285896.29731189,4.84937549871901e-23
1286431.64131577,4.84900265281245e-23
1286966.98531965,4.84863416473443e-23
1287502.32932352,4.84826928330052e-23
1288037.6733274,4.84790817399791e-23
1288573.01733128,4.84754982124745e-23
1289108.36133515,4.84719421212846e-23
1289643.70533903,4.84684313009859e-23
1290179.04934291,4.84649500617184e-23
1290714.39334678,4.84615023056386e-23
1291249.73735066,4.84581095778561e-23
1291785.08135454,4.84547609134157e-23
1292320.42535841,4.84514486205996e-23
1292855.76936229,4.84481941804403e-23
1293391.11336617,4.84449775528037e-23
1293926.45737004,4.84417925806677e-23
1294461.80137392,4.8438635590027e-23
1294997.1453778,4.84355147979539e-23
1295532.48938167,4.84324237816735e-23
1296067.83338555,4.84293664319929e-23
1296603.17738943,4.84263523558719e-23
1297138.5213933,4.84233726085666e-23
1297673.86539718,4.84204470757913e-23
1298209.20940106,4.84175516621571e-23
1298744.55340493,4.8414717724881e-23
1299279.89740881,4.84119255387654e-23
1299815.24141269,4.84091538195499e-23
1300350.58541657,4.84064341212744e-23
1300885.92942044,4.84037397946393e-23
1301421.27342432,4.84010805550478e-23
1301956.6174282,4.83984439809809e-23
1302491.96143207,4.83958508340481e-23
1303027.30543595,4.83932912126851e-23
1303562.64943983,4.83907795381552e-23
1304097.9934437,4.83883168443354e-23
1304633.33744758,4.83858977328992e-23
1305168.68145146,4.83835157493053e-23
1305704.02545533,4.83811815082424e-23
1306239.36945921,4.83788817790502e-23
1306774.71346309,4.83766276421253e-23
1307310.05746696,4.83743889452089e-23
1307845.40147084,4.83721773724723e-23
1308380.74547472,4.83700053603108e-23
1308916.08947859,4.83678624432765e-23
1309451.43348247,4.83657781340155e-23
1309986.77748635,4.83637241461472e-23
1310522.12149022,4.83617119649929e-23
1311057.4654941,4.83597581802594e-23
1311592.80949798,4.83578442624122e-23
1312128.15350185,4.83559719038751e-23
1312663.49750573,4.83541312500323e-23
1313198.84150961,4.83523281513498e-23
1313734.18551348,4.83505513665338e-23
1314269.52951736,4.83488037573097e-23
1314804.87352124,4.83470848810712e-23
1315340.21752511,4.83454104423667e-23
1315875.56152899,4.83437763414465e-23
1316410.90553287,4.83421781324878e-23
1316946.24953674,4.83406426508277e-23
1317481.59354062,4.83391444923801e-23
1318016.9375445,4.83376977895607e-23
1318552.28154837,4.83362774845612e-23
1319087.62555225,4.83348963063327e-23
1319622.96955613,4.83335391867661e-23
1320158.31356,4.83322196276355e-23
1320693.65756388,4.83309296906176e-23
1321229.00156776,4.83296695884162e-23
1321764.34557163,4.83284580426652e-23
1322299.68957551,4.83272847964857e-23
1322835.03357939,4.83261540177072e-23
1323370.37758326,4.83250747487817e-23
1323905.72158714,4.83240412090313e-23
1324441.06559102,4.83230369289611e-23
1324976.40959489,4.83220771498886e-23
1325511.75359877,4.83211522768683e-23
1326047.09760265,4.83202614609391e-23
1326582.44160652,4.83193930532447e-23
1327117.7856104,4.83185592951713e-23
1327653.12961428,4.83177597543667e-23
1328188.47361815,4.83170102210527e-23
1328723.81762203,4.83162959169041e-23
1329259.16162591,4.83156190152651e-23
1329794.50562979,4.83150007182724e-23
1330329.84963366,4.83144308450596e-23
1330865.19363754,4.8313881031956e-23
1331400.53764142,4.83133887689122e-23
1331935.88164529,4.83129167610324e-23
1332471.22564917,4.83124754980322e-23
1333006.56965305,4.83120634753129e-23
1333541.91365692,4.831168463595e-23
1334077.2576608,4.83113533783139e-23
1334612.60166468,4.83110482698609e-23
1335147.94566855,4.83107941243381e-23
1335683.28967243,4.83105880948706e-23
1336218.63367631,4.83104290065627e-23
1336753.97768018,4.83103092043613e-23
1337289.32168406,4.83102295818112e-23
1337824.66568794,4.83101858543347e-23
1338360.00969181,2.41550871639959e-23


==> plots/vs_p5_fft_1e-7_5.txt <==
0,9.14124109622526e-41
275.720075991567,1.64344436065969e-13
551.440151983133,1.62179839802487e-13
827.1602279747,1.770317506661e-13
1102.88030396627,1.55174946560828e-13
1378.60037995783,1.50785764146279e-13
1654.3204559494,1.57857596882196e-13
1930.04053194097,1.38225653980865e-13
2205.76060793253,1.33638180693888e-13
2481.4806839241,1.33796806231062e-13
2757.20075991567,1.1798260243462e-13
3032.92083590723,1.14619034473024e-13
3308.6409118988,1.10462191364372e-13
3584.36098789036,9.83884507511734e-14
3860.08106388193,9.62731485797509e-14
4135.8011398735,9.04493901500066e-14
4411.52121586506,8.1510482621315e-14
4687.24129185663,7.99181784463415e-14
4962.9613678482,7.41719567309513e-14
5238.68144383976,6.78218435152764e-14
5514.40151983133,6.60930819652087e-14
5790.1215958229,6.11668947891544e-14
6065.84167181446,5.69292276883352e-14
6341.56174780603,5.48400609495865e-14
6617.2818237976,5.08416706775258e-14
6893.00189978916,4.81845592405675e-14
7168.72197578073,4.58776593788461e-14
7444.4420517723,4.26936758511506e-14
7720.16212776386,4.10306480781761e-14
7995.88220375543,3.87679271672562e-14
8271.602279747,3.62956804907979e-14
8547.32235573856,3.51053623815115e-14
8823.04243173013,3.30730002596331e-14
9098.76250772169,3.125411301151e-14
9374.48258371326,3.01964086592106e-14
9650.20265970483,2.845162396074e-14
9925.92273569639,2.72119251937469e-14
10201.642811688,2.61528085515427e-14
10477.3628876795,2.46752517654661e-14
10753.0829636711,2.38818070729077e-14
11028.8030396627,2.28281194537453e-14
11304.5231156542,2.1589881162764e-14
11580.2431916458,2.10699209542329e-14
11855.9632676374,2.0075088428353e-14
12131.6833436289,1.90692699103774e-14
12407.4034196205,1.86667004495364e-14
12683.1234956121,1.77677031155383e-14
12958.8435716036,1.69916499505999e-14
13234.5636475952,1.66118429100806e-14
13510.2837235868,1.58173084353326e-14
13786.0037995783,1.52443864388298e-14
14061.7238755699,1.48587168970136e-14
14337.4439515615,1.41677193355758e-14
14613.164027553,1.37401840403397e-14
14888.8841035446,1.33580102029639e-14
15164.6041795362,1.27767727728065e-14
15440.3242555277,1.24253675741636e-14
15716.0443315193,1.20614573844894e-14
15991.7644075109,1.16008408901317e-14
16267.4844835024,1.12726541707789e-14
16543.204559494,1.09321234093704e-14
16818.9246354856,1.05923972733038e-14
17094.6447114771,1.02653231659139e-14
17370.3647874687,9.947882492081e-15
17646.0848634603,9.70827558270575e-15
17921.8049394518,9.38517395208248e-15
18197.5250154434,9.09515831848548e-15
18473.245091435,8.91866071752143e-15
18748.9651674265,8.61085544099394e-15
19024.6852434181,8.35951503607147e-15
19300.4053194097,8.20864212348677e-15
19576.1253954012,7.9233655285468e-15
19851.8454713928,7.72113666527885e-15
20127.5655473844,7.57196875933568e-15
20403.2856233759,7.31080743115175e-15
20679.0056993675,7.15770538055823e-15
20954.7257753591,7.00308468341969e-15
21230.4458513506,6.76750624102839e-15
21506.1659273422,6.65075706618616e-15
21781.8860033338,6.49358721909519e-15
22057.6060793253,6.28888684190179e-15
22333.3261553169,6.18957164032786e-15
22609.0462313085,6.03417481675642e-15
22884.7663073,5.86709012323589e-15
23160.4863832916,5.76983305839894e-15
23436.2064592832,5.61832599803146e-15
23711.9265352747,5.4908615869856e-15
23987.6466112663,5.38913522946463e-15
24263.3666872579,5.24344821793215e-15
24539.0867632494,5.14908018614223e-15
24814.806839241,5.04358337121702e-15
25090.5269152325,4.90853731742538e-15
25366.2469912241,4.83438388729735e-15
25641.9670672157,4.72786851651219e-15
25917.6871432072,4.61082007394927e-15
26193.4072191988,4.54387647274098e-15
26469.1272951904,4.43764053728903e-15
26744.847371182,4.34444693183987e-15
27020.5674471735,4.27686590339934e-15
27296.2875231651,4.17121281508112e-15
27572.0075991567,4.10211974427583e-15
27847.7276751482,4.03208660952481e-15
28123.4477511398,3.92884271552623e-15
28399.1678271314,3.877931261675e-15
28674.8879031229,3.8068038969101e-15
28950.6079791145,3.71039420769433e-15
29226.3280551061,3.668936232894e-15
29502.0481310976,3.59805188859765e-15
29777.7682070892,3.51359268374144e-15
30053.4882830807,3.47443293871148e-15
30329.2083590723,3.40427927675228e-15
30604.9284350639,3.33430648392015e-15
30880.6485110554,3.29403476038539e-15
31156.368587047,3.22561606537686e-15
31432.0886630386,3.16836988125854e-15
31707.8087390302,3.12643359650227e-15
31983.5288150217,3.06255595755895e-15
32259.2488910133,3.01322873973208e-15
32534.9689670049,2.96976181461931e-15
32810.6890429964,2.91437259844053e-15
33086.409118988,2.86810479336953e-15
33362.1291949795,2.82281605964517e-15
33637.8492709711,2.77870218174575e-15
33913.5693469627,2.73285225587359e-15
34189.2894229543,2.68571060560153e-15
34465.0094989458,2.65254540238689e-15
34740.7295749374,2.6067822864222e-15
35016.4496509289,2.55927061194851e-15
35292.1697269205,2.53368806905048e-15
35567.8898029121,2.4885252203231e-15
35843.6098789036,2.44375893025755e-15
36119.3299548952,2.4213169233139e-15
36395.0500308868,2.37685304340028e-15
36670.7701068783,2.33810801126055e-15
36946.4901828699,2.31547789187455e-15
37222.2102588615,2.27147834601626e-15
37497.930334853,2.24027810881116e-15
37773.6504108446,2.21608263326215e-15
38049.3704868362,2.17298590196438e-15
38325.0905628277,2.14832339616804e-15
38600.8106388193,2.12244645434327e-15
38876.5307148109,2.08196805149729e-15
39152.2507908024,2.06119799424205e-15
39427.970866794,2.03368337148356e-15
39703.6909427856,1.99817955080041e-15
39979.4110187771,1.97869768164311e-15
40255.1310947687,1.94941648889831e-15
40530.8511707603,1.92044481812452e-15
40806.5712467518,1.90077915965645e-15
41082.2913227434,1.87001862060695e-15
41358.011398735,1.84731847197117e-15
41633.7314747265,1.82701176223476e-15
41909.4515507181,1.79612852754972e-15
42185.1716267097,1.77784943476242e-15
42460.8917027012,1.75666850101179e-15
42736.6117786928,1.72790340108225e-15
43012.3318546844,1.71179759416508e-15
43288.0519306759,1.6892735901512e-15
43563.7720066675,1.66468533083015e-15
43839.4920826591,1.64922700176551e-15
44115.2121586506,1.6249896601982e-15
44390.9322346422,1.60533734208642e-15
44666.6523106338,1.58996913173964e-15
44942.3723866253,1.56443065943507e-15
45218.0924626169,1.54889611786723e-15
45493.8125386085,1.5334951883944e-15
45769.5326146,1.50806584825876e-15
46045.2526905916,1.49495885243267e-15
46320.9727665832,1.47927233037119e-15
46596.6928425747,1.45575443394479e-15
46872.4129185663,1.44353436490262e-15
47148.1329945579,1.42719437946043e-15
47423.8530705494,1.40679577932254e-15
47699.573146541,1.39460404657231e-15
47975.2932225326,1.3776339349742e-15
48251.0132985241,1.36039365288058e-15
48526.7333745157,1.34786568738786e-15
48802.4534505073,1.33105718576414e-15
49078.1735264988,1.31608811296893e-15
49353.8936024904,1.30289223999383e-15
49629.613678482,1.28756043343321e-15
49905.3337544735,1.2737997252785e-15
50181.0538304651,1.25950170589974e-15
50456.7739064567,1.24673699808561e-15
50732.4939824482,1.23352956584196e-15
51008.2140584398,1.21793639060097e-15
51283.9341344314,1.20795562034677e-15
51559.6542104229,1.19506934212265e-15
51835.3742864145,1.17865675645794e-15
52111.0943624061,1.17076273715682e-15
52386.8144383976,1.1580198935491e-15
52662.5345143892,1.14193420394638e-15
52938.2545903808,1.13504875124124e-15
53213.9746663723,1.12208061120844e-15
53489.6947423639,1.10760611391461e-15
53765.4148183555,1.10087795386724e-15
54041.134894347,1.08730143244349e-15
54316.8549703386,1.07518722581702e-15
54592.5750463302,1.06820345195947e-15
54868.2951223217,1.05403718188799e-15
55144.0151983133,1.0442016676501e-15
55419.7352743049,1.03676886343254e-15
55695.4553502964,1.022639438189e-15
55971.175426288,1.01442463914498e-15
56246.8955022796,1.00628386642257e-15
56522.6155782711,9.93164011532784e-16
56798.3356542627,9.85845630027604e-16
57074.0557302543,9.76680086022928e-16
57349.7758062458,9.65340018073727e-16
57625.4958822374,9.58445002945896e-16
57901.215958229,9.48181561634408e-16
58176.9360342205,9.38793612964779e-16
58452.6561102121,9.32039516031349e-16
58728.3761862037,9.21113717796316e-16
59004.0962621952,9.13297434391576e-16
59279.8163381868,9.06356661888172e-16
59555.5364141784,8.95625711530843e-16
59831.2564901699,8.88824802447774e-16
60106.9765661615,8.81254707035516e-16
60382.6966421531,8.71571697571614e-16
60658.4167181446,8.65396328772725e-16
60934.1367941362,8.56859650366876e-16
61209.8568701278,8.48636062024212e-16
61485.5769461193,8.42904688843491e-16
61761.2970221109,8.33475983850406e-16
62037.0170981025,8.26564115031109e-16
62312.737174094,8.21106108407475e-16
62588.4572500856,8.11347448816148e-16
62864.1773260772,8.05283406721705e-16
63139.8974020687,7.99786958442346e-16
63415.6174780603,7.90479320434404e-16
63691.3375540519,7.84828000317734e-16
63967.0576300434,7.78936528816927e-16
64242.777706035,7.70664596983001e-16
64518.4977820266,7.65173005877536e-16
64794.2178580181,7.58753558847336e-16
65069.9379340097,7.51663597474264e-16
65345.6580100013,7.46161584280819e-16
65621.3780859928,7.39477148529443e-16
65897.0981619844,7.33357900000855e-16
66172.818237976,7.27599812766271e-16
66448.5383139675,7.21196056017054e-16
66724.2583899591,7.15747278701413e-16
66999.9784659507,7.09421188575815e-16
67275.6985419422,7.03800064182286e-16
67551.4186179338,6.98822261531884e-16
67827.1386939254,6.91754015374186e-16
68102.8587699169,6.87096012831135e-16
68378.5788459085,6.82462126196244e-16
68654.2989219001,6.74821699756957e-16
68930.0189978916,6.70962312889154e-16
69205.7390738832,6.66471109460759e-16
69481.4591498748,6.5876553377763e-16
69757.1792258663,6.55397016666687e-16
70032.8993018579,6.50720099652165e-16
70308.6193778494,6.43546356972637e-16
70584.339453841,6.40431736096424e-16
70860.0595298326,6.3525420093528e-16
71135.7796058242,6.28999406535247e-16
71411.4996818157,6.26016115682652e-16
71687.2197578073,6.20259917260599e-16
71962.9398337989,6.14973510388637e-16
72238.6599097904,6.1199880825483e-16
72514.379985782,6.05919960933773e-16
72790.1000617736,6.014189167767e-16
73065.8201377651,5.98227855550071e-16
73341.5402137567,5.92285157599955e-16
73617.2602897483,5.88352719420489e-16
73892.9803657398,5.84672494601045e-16
74168.7004417314,5.79268155429026e-16
74444.420517723,5.7575576818074e-16
74720.1405937145,5.71447715319073e-16
74995.8606697061,5.66745167979207e-16
75271.5807456977,5.63517786082548e-16
75547.3008216892,5.5871754225871e-16
75823.0208976808,5.54657243999337e-16
76098.7409736724,5.51492259048133e-16
76374.4610496639,5.46566268339346e-16
76650.1811256555,5.43017276336026e-16
76925.9012016471,5.39609381093799e-16
77201.6212776386,5.34950253889342e-16
77477.3413536302,5.31830205304417e-16
77753.0614296217,5.27936693882536e-16
78028.7815056133,5.23760691404062e-16
78304.5015816049,5.21019499644672e-16
78580.2216575965,5.16627579303973e-16
78855.941733588,5.12924683297877e-16
79131.6618095796,5.10442265383622e-16
79407.3818855712,5.05803851275736e-16
79683.1019615627,5.02445657367635e-16
79958.8220375543,4.99983832741509e-16
80234.5421135459,4.95476337038501e-16
80510.2621895374,4.92352866983035e-16
80785.982265529,4.89642799216468e-16
81061.7023415205,4.85565186501658e-16
81337.4224175121,4.82621502059655e-16
81613.1424935037,4.79526290404183e-16
81888.8625694953,4.75986258741711e-16
82164.5826454868,4.73150867682382e-16
82440.3027214784,4.69760539567728e-16
82716.02279747,4.66714346615068e-16
82991.7428734615,4.63826925005291e-16
83267.4629494531,4.60398609694469e-16
83543.1830254447,4.57766843935487e-16
83818.9031014362,4.54610473036641e-16
84094.6231774278,4.51403158103234e-16
84370.3432534194,4.49134920202963e-16
84646.0633294109,4.45566835455503e-16
84921.7834054025,4.4270678100585e-16
85197.5034813941,4.40740448408887e-16
85473.2235573856,4.36809362370061e-16
85748.9436333772,4.34281572367221e-16
86024.6637093688,4.3246846718065e-16
86300.3837853603,4.28409638170495e-16
86576.1038613519,4.26149115302874e-16
86851.8239373434,4.24248103506392e-16
87127.544013335,4.20354109352489e-16
87403.2640893266,4.18327145305068e-16
87678.9841653182,4.16106166184573e-16
87954.7042413097,4.12577940047788e-16
88230.4243173013,4.10773199780464e-16
88506.1443932929,4.08143351775064e-16
88781.8644692844,4.05033522825974e-16
89057.584545276,4.03387189639194e-16
89333.3046212675,4.00455655899516e-16
89609.0246972591,3.97723889163216e-16
89884.7447732507,3.9607525053889e-16
90160.4648492423,3.93071730460015e-16
90436.1849252338,3.90672354310713e-16
90711.9050012254,3.88816515038571e-16
90987.6250772169,3.85956467838644e-16
91263.3451532085,3.83865300752322e-16
91539.0652292001,3.81671474750283e-16
91814.7853051916,3.79065887423267e-16
92090.5053811832,3.77230763369705e-16
92366.2254571748,3.74726226327337e-16
92641.9455331663,3.723929841337e-16
92917.6656091579,3.70678486909969e-16
93193.3856851495,3.68025457675425e-16
93469.1057611411,3.65959836632806e-16
93744.8258371326,3.64165671924458e-16
94020.5459131242,3.6155282123698e-16
94296.2659891157,3.59768693208567e-16
94571.9860651073,3.57727144120364e-16
94847.7061410989,3.55268231804926e-16
95123.4262170904,3.53766305054602e-16
95399.146293082,3.51442690357372e-16
95674.8663690736,3.49157804303198e-16
95950.5864450651,3.47862078705199e-16
96226.3065210567,3.45372982964722e-16
96502.0265970483,3.43244819736001e-16
96777.7466730398,3.41987042040177e-16
97053.4667490314,3.39521824996018e-16
97329.186825023,3.37552960090181e-16
97604.9069010145,3.3614038194636e-16
97880.6269770061,3.33853322625501e-16
98156.3470529977,3.32061907594557e-16
98432.0671289893,3.3038197741287e-16
98707.7872049808,3.28339165606385e-16
98983.5072809724,3.26702811721389e-16
99259.2273569639,3.24780031211954e-16
99534.9474329555,3.22985677605808e-16
99810.6675089471,3.21401532556632e-16
100086.387584939,3.19362670134961e-16
100362.10766093,3.17814933436491e-16
100637.827736922,3.16130832038903e-16
100913.547812913,3.1411415473303e-16
101189.267888905,3.12822213495168e-16
101464.987964896,3.10924205718051e-16
101740.708040888,3.09010948385146e-16
102016.42811688,3.07955864037417e-16
102292.148192871,3.05840800266839e-16
102567.868268863,3.04055897976861e-16
102843.588344854,3.03143196940974e-16
103119.308420846,3.00915967849431e-16
103395.028496837,2.99274769829535e-16
103670.748572829,2.98340657404662e-16
103946.468648821,2.9614216116098e-16
104222.188724812,2.94679818483419e-16
104497.908800804,2.93562745300143e-16
104773.628876795,2.91492489418031e-16
105049.348952787,2.9023902748022e-16
105325.069028778,2.88864434695211e-16
105600.78910477,2.86957848860996e-16
105876.509180762,2.85884462143547e-16
106152.229256753,2.84295241601389e-16
106427.949332745,2.82558156095735e-16
106703.669408736,2.81555083492769e-16
106979.389484728,2.79867313423063e-16
107255.109560719,2.78316808259472e-16
107530.829636711,2.77236126321887e-16
107806.549712703,2.75562998648891e-16
108082.269788694,2.74225332055548e-16
108357.989864686,2.72960672558126e-16
108633.709940677,2.71367914128006e-16
108909.430016669,2.70235205843819e-16
109185.15009266,2.68774856422562e-16
109460.870168652,2.67292600471621e-16
109736.590244643,2.66287280325433e-16
110012.310320635,2.64700813967411e-16
110288.030396627,2.63360302416539e-16
110563.750472618,2.62352804184519e-16
110839.47054861,2.60730152399661e-16
111115.190624601,2.5957410469437e-16
111390.910700593,2.58449181275149e-16
111666.630776584,2.56848676399917e-16
111942.350852576,2.55897972480541e-16
112218.070928568,2.5461797884683e-16
112493.791004559,2.53062919404319e-16
112769.511080551,2.52272969520154e-16
113045.231156542,2.50887806032334e-16
113320.951232534,2.49399546731957e-16
113596.671308525,2.48655874439505e-16
113872.391384517,2.47256569608032e-16
114148.111460509,2.45877654652579e-16
114423.8315365,2.45045984004942e-16
114699.551612492,2.43706225365909e-16
114975.271688483,2.42481924631228e-16
115250.991764475,2.41477379991424e-16
115526.711840466,2.40230901792807e-16
115802.431916458,2.39164374828291e-16
116078.15199245,2.37986337494016e-16
116353.872068441,2.36847767751956e-16
116629.592144433,2.3587506328001e-16
116905.312220424,2.34585168889976e-16
117181.032296416,2.33579143428509e-16
117456.752372407,2.32594624839811e-16
117732.472448399,2.31264630181284e-16
118008.19252439,2.30424037960115e-16
118283.912600382,2.29340360507773e-16
118559.632676374,2.2801762929526e-16
118835.352752365,2.27348267903945e-16
119111.072828357,2.2614305829707e-16
119386.792904348,2.24856798391509e-16
119662.51298034,2.24304474275049e-16
119938.233056331,2.2301850727431e-16
120213.953132323,2.21806456668372e-16
120489.673208315,2.21264677017358e-16
120765.393284306,2.19960193312085e-16
121041.113360298,2.18876415903997e-16
121316.833436289,2.18236360356287e-16
121592.553512281,2.16956873760857e-16
121868.273588272,2.16043953915393e-16
122143.993664264,2.15249175175877e-16
122419.713740256,2.14014001092969e-16
122695.433816247,2.13262957826586e-16
122971.153892239,2.12326870872706e-16
123246.87396823,2.11155325501173e-16
123522.594044222,2.10493420357334e-16
123798.314120213,2.09471296501579e-16
124074.034196205,2.08401907303744e-16
124349.754272196,2.07725426830729e-16
124625.474348188,2.06671346262588e-16
124901.19442418,2.05748881047599e-16
125176.914500171,2.04977571822669e-16
125452.634576163,2.03924437258954e-16
125728.354652154,2.03163065902126e-16
126004.074728146,2.02274073584837e-16
126279.794804137,2.01246545006458e-16
126555.514880129,2.00604751213564e-16
126831.234956121,1.99623795970442e-16
127106.955032112,1.98659491197599e-16
127382.675108104,1.98054256533533e-16
127658.395184095,1.9702014574358e-16
127934.115260087,1.96167663428686e-16
128209.835336078,1.95520017182633e-16
128485.55541207,1.94458740783197e-16
128761.275488062,1.93747364009011e-16
129036.995564053,1.93023075351297e-16
129312.715640045,1.91952170786549e-16
129588.435716036,1.91360152870731e-16
129864.155792028,1.90574844268678e-16
130139.875868019,1.89524969003135e-16
130415.595944011,1.88978809268647e-16
130691.316020003,1.88169680481234e-16
130967.036095994,1.87192440320623e-16
131242.756171986,1.86602974968576e-16
131518.476247977,1.85797552579755e-16
131794.196323969,1.84943605678174e-16
132069.91639996,1.84251903757934e-16
132345.636475952,1.83461736104142e-16
132621.356551943,1.82745133497918e-16
132897.076627935,1.81943406964382e-16
133172.796703927,1.81182001682788e-16
133448.516779918,1.8056343940869e-16
133724.23685591,1.7967992109805e-16
133999.956931901,1.78978867022872e-16
134275.677007893,1.78385402364643e-16
134551.397083884,1.77453782648311e-16
134827.117159876,1.76853695828098e-16
135102.837235868,1.7622025716372e-16
135378.557311859,1.75263886370705e-16
135654.277387851,1.74783907899141e-16
135929.997463842,1.74083534307688e-16
136205.717539834,1.7312482502062e-16
136481.437615825,1.72738318557682e-16
136757.157691817,1.71980316661193e-16
137032.877767809,1.71057787137321e-16
137308.5978438,1.70698778638295e-16
137584.317919792,1.69903965067066e-16
137860.037995783,1.69071193021353e-16
138135.758071775,1.68668977591069e-16
138411.478147766,1.67849803523312e-16
138687.198223758,1.67149677229021e-16
138962.91829975,1.66664139877014e-16
139238.638375741,1.65828026920317e-16
139514.358451733,1.65262424294279e-16
139790.078527724,1.64693434331613e-16
140065.798603716,1.63861149885724e-16
140341.518679707,1.63383740330567e-16
140617.238755699,1.62752683964912e-16
140892.95883169,1.61967036696013e-16
141168.678907682,1.61507691090082e-16
141444.398983674,1.60833438952139e-16
141720.119059665,1.60143125572968e-16
141995.839135657,1.59644981318463e-16
142271.559211648,1.58937666954265e-16
142547.27928764,1.5836672347664e-16
142822.999363631,1.57807338542747e-16
143098.719439623,1.570818839388e-16
143374.439515615,1.56611234759692e-16
143650.159591606,1.55995735584574e-16
143925.879667598,1.55285398369611e-16
144201.599743589,1.54863602751851e-16
144477.319819581,1.54203494049348e-16
144753.039895572,1.53553339720867e-16
145028.759971564,1.5312795603094e-16
145304.480047556,1.52429572400184e-16
145580.200123547,1.51870551056755e-16
145855.920199539,1.51414225532669e-16
146131.64027553,1.50687010170297e-16
146407.360351522,1.50212240525308e-16
146683.080427513,1.4972461016905e-16
146958.800503505,1.48996529869001e-16
147234.520579497,1.48561648440049e-16
147510.240655488,1.48051649295019e-16
147785.96073148,1.47370280572118e-16
148061.680807471,1.46918967561492e-16
148337.400883463,1.46389060438791e-16
148613.120959454,1.45800730105191e-16
148888.841035446,1.4529477256101e-16
149164.561111438,1.4474331631972e-16
149440.281187429,1.44265129446049e-16
149716.001263421,1.43696097020587e-16
149991.721339412,1.4313315308354e-16
150267.441415404,1.42741496639761e-16
150543.161491395,1.42119533334927e-16
150818.881567387,1.41576236654184e-16
151094.601643378,1.41221760692924e-16
151370.32171937,1.40557679280798e-16
151646.041795362,1.40074964617262e-16
151921.761871353,1.39711231863025e-16
152197.481947345,1.39011377460085e-16
152473.202023336,1.38614433195195e-16
152748.922099328,1.38217042915562e-16
153024.642175319,1.37494331597954e-16
153300.362251311,1.37174189128625e-16
153576.082327303,1.36738327870797e-16
153851.802403294,1.36024361453432e-16
154127.522479286,1.35742738099309e-16
154403.242555277,1.35268061290982e-16
154678.962631269,1.34608888524889e-16
154954.68270726,1.3432196175381e-16
155230.402783252,1.33804006836573e-16
155506.122859243,1.33238090781675e-16
155781.842935235,1.32918935393436e-16
156057.563011227,1.32356743451056e-16
156333.283087218,1.31892017961099e-16
156609.00316321,1.31534754337923e-16
156884.723239201,1.30945525270212e-16
157160.443315193,1.30554976964716e-16
157436.163391184,1.30162115008598e-16
157711.883467176,1.29584755666557e-16
157987.603543168,1.2922421204508e-16
158263.323619159,1.28793885740993e-16
158539.043695151,1.28273161121344e-16
158814.763771142,1.27906062838723e-16
159090.483847134,1.2743349678714e-16
159366.203923125,1.26995359695301e-16
159641.923999117,1.26605025504195e-16
159917.644075109,1.26095988190286e-16
160193.3641511,1.25733984439169e-16
160469.084227092,1.2531746139576e-16
160744.804303083,1.24797718226909e-16
161020.524379075,1.24481081686879e-16
161296.244455066,1.24036218147618e-16
161571.964531058,1.23543846970335e-16
161847.68460705,1.23239044225182e-16
162123.404683041,1.22760962341424e-16
162399.124759033,1.22324926996567e-16
162674.844835024,1.2201195022789e-16
162950.564911016,1.2150306395424e-16
163226.284987007,1.21125321627693e-16
163502.005062999,1.20797301409477e-16
163777.725138991,1.20279174248484e-16
164053.445214982,1.19935251040793e-16
164329.165290974,1.19587019159367e-16
164604.885366965,1.19098763950872e-16
164880.605442957,1.18755503018618e-16
165156.325518948,1.18376661982318e-16
165432.04559494,1.17956864546283e-16
165707.765670931,1.17591556587008e-16
165983.485746923,1.17173202409286e-16
166259.205822915,1.16838403064883e-16
166534.925898906,1.16444241141869e-16
166810.645974898,1.159928575885e-16
167086.366050889,1.15729745556428e-16
167362.086126881,1.15306959923856e-16
167637.806202872,1.14850094196913e-16
167913.526278864,1.14626799380941e-16
168189.246354856,1.14172384546677e-16
168464.966430847,1.13747475957066e-16
168740.686506839,1.135330566668e-16
169016.40658283,1.1304169423896e-16
169292.126658822,1.12675232928525e-16
169567.846734813,1.12451018323554e-16
169843.566810805,1.11926671674529e-16
170119.286886797,1.11620287252153e-16
170395.006962788,1.11376591677403e-16
170670.72703878,1.10841869030097e-16
170946.447114771,1.10575928381709e-16
171222.167190763,1.10302470919143e-16
171497.887266754,1.09793692975586e-16
171773.607342746,1.09543482012314e-16
172049.327418738,1.092270327267e-16
172325.047494729,1.08776212546131e-16
172600.767570721,1.08525653785226e-16
172876.487646712,1.08159434005954e-16
173152.207722704,1.07777076673108e-16
173427.927798695,1.07519390751205e-16
173703.647874687,1.07115109499217e-16
173979.367950678,1.06787534244496e-16
174255.08802667,1.06516162924856e-16
174530.808102662,1.06105143648086e-16
174806.528178653,1.0580722216744e-16
175082.248254645,1.05509722163307e-16
175357.968330636,1.05128895442508e-16
175633.688406628,1.04840056466862e-16
175909.408482619,1.04503593418927e-16
176185.128558611,1.04176152501442e-16
176460.848634603,1.03886425147593e-16
176736.568710594,1.03510520120506e-16
177012.288786586,1.03236180973526e-16
177288.008862577,1.02940232671021e-16
177563.728938569,1.02543753473618e-16
177839.44901456,1.02304986868714e-16
178115.169090552,1.01994092062812e-16
178390.889166544,1.01607845904328e-16
178666.609242535,1.01384548299541e-16
178942.329318527,1.01047506550606e-16
179218.049394518,1.00696968227626e-16
179493.76947051,1.0047601696006e-16
179769.489546501,1.00109654859878e-16
180045.209622493,9.98015666937237e-17
180320.929698485,9.95747275019215e-17
180596.649774476,9.91935075478038e-17
180872.369850468,9.89165219964602e-17
181148.089926459,9.86726768326461e-17
181423.810002451,9.83063304106575e-17
181699.530078442,9.80431708595214e-17
181975.250154434,9.77663081470382e-17
182250.970230425,9.74450318764106e-17
182526.690306417,9.71840795572145e-17
182802.410382409,9.68618206987558e-17
183078.1304584,9.66001235432436e-17
183353.850534392,9.63367218810209e-17
183629.570610383,9.59723609717092e-17
183905.290686375,9.57640028323844e-17
184181.010762366,9.54931024579426e-17
184456.730838358,9.5109156288768e-17
184732.45091435,9.49356321306775e-17
185008.170990341,9.46461771904305e-17
185283.891066333,9.42743537143138e-17
185559.611142324,9.41177672417e-17
185835.331218316,9.37969111122117e-17
186111.051294307,9.34615733138823e-17
186386.771370299,9.33104437507766e-17
186662.491446291,9.29549288444075e-17
186938.211522282,9.26628631530792e-17
187213.931598274,9.25079983286833e-17
187489.651674265,9.21317612443064e-17
187765.371750257,9.18750217529742e-17
188041.091826248,9.17031033017525e-17
188316.81190224,9.13326840152591e-17
188592.531978231,9.10995139469676e-17
188868.252054223,9.08940404378919e-17
189143.972130215,9.05543090311475e-17
189419.692206206,9.03369385245926e-17
189695.412282198,9.00879651797132e-17
189971.132358189,8.97894694310052e-17
190246.852434181,8.95824677437874e-17
190522.572510172,8.92966133829192e-17
190798.292586164,8.90341336268181e-17
191074.012662156,8.88275547195729e-17
191349.732738147,8.85280774676985e-17
191625.452814139,8.82896315470224e-17
191901.17289013,8.80667472092474e-17
192176.892966122,8.77819160671593e-17
192452.613042113,8.75585493736574e-17
192728.333118105,8.7303125179147e-17
193004.053194097,8.70515433781769e-17
193279.773270088,8.68390840749307e-17
193555.49334608,8.65469498572238e-17
193831.213422071,8.63309608420975e-17
194106.933498063,8.6124114394929e-17
194382.653574054,8.58084748077979e-17
194658.373650046,8.5619140024859e-17
194934.093726038,8.54064109710797e-17
195209.813802029,8.50912780658094e-17
195485.533878021,8.49182004357815e-17
195761.253954012,8.4685148515666e-17
196036.974030004,8.4391748560645e-17
196312.694105995,8.42279436104771e-17
196588.414181987,8.39673961074989e-17
196864.134257979,8.37043825632697e-17
197139.85433397,8.35429273814976e-17
197415.574409962,8.32629691441699e-17
197691.294485953,8.30272194965541e-17
197967.014561945,8.28556029396868e-17
198242.734637936,8.25772689122545e-17
198518.454713928,8.23621361333291e-17
198794.174789919,8.21628314782823e-17
199069.894865911,8.1908455907507e-17
199345.614941903,8.17102083427163e-17
199621.335017894,8.14695273058418e-17
199897.055093886,8.12509792260305e-17
200172.775169877,8.10674078081134e-17
200448.495245869,8.07857451875683e-17
200724.21532186,8.06014616701628e-17
200999.935397852,8.04255665428197e-17
201275.655473844,8.01196794915297e-17
201551.375549835,7.99610512117772e-17
201827.095625827,7.97782323822465e-17
202102.815701818,7.9472764617209e-17
202378.53577781,7.93322414303917e-17
202654.255853801,7.91260541133059e-17
202929.975929793,7.8840847126442e-17
203205.696005784,7.87138452283619e-17
203481.416081776,7.84765875869555e-17
203757.136157768,7.82195589323644e-17
204032.856233759,7.80996614113079e-17
204308.576309751,7.78386212412757e-17
204584.296385742,7.76082805461034e-17
204860.016461734,7.74826485610464e-17
205135.736537725,7.72161677337003e-17
205411.456613717,7.70089440607139e-17
205687.176689709,7.68608618445205e-17
205962.8967657,7.66073102811205e-17
206238.616841692,7.64213576348879e-17
206514.336917683,7.62395135542571e-17
206790.056993675,7.6008252171909e-17
207065.777069666,7.58403090938701e-17
207341.497145658,7.56271233482767e-17
207617.21722165,7.54180193266235e-17
207892.937297641,7.52579393999728e-17
208168.657373633,7.50292610098957e-17
208444.377449624,7.48390165216064e-17
208720.097525616,7.46695804829037e-17
208995.817601607,7.44454736559972e-17
209271.537677599,7.42730939091655e-17
209547.257753591,7.40776820689994e-17
209822.977829582,7.38717243405846e-17
210098.697905574,7.37174320577377e-17
210374.417981565,7.34901132156607e-17
210650.138057557,7.33053684993311e-17
210925.858133548,7.31648158319639e-17
211201.57820954,7.29143599927261e-17
211477.298285532,7.2747527886812e-17
211753.018361523,7.26085369113873e-17
212028.738437515,7.23528395875665e-17
212304.458513506,7.22006529286294e-17
212580.178589498,7.20475451418838e-17
212855.898665489,7.1803207063794e-17
213131.618741481,7.16640585819379e-17
213407.338817473,7.14870999641582e-17
213683.058893464,7.12626079948747e-17
213958.778969456,7.11323181586157e-17
214234.499045447,7.0934383964783e-17
214510.219121439,7.07311947291674e-17
214785.93919743,7.05985802843052e-17
215061.659273422,7.03931903415624e-17
215337.379349413,7.02113266121579e-17
215613.099425405,7.00599637560957e-17
215888.819501397,6.98624062638224e-17
216164.539577388,6.97034632675357e-17
216440.25965338,6.95200298427178e-17
216715.979729371,6.93391328255543e-17
216991.699805363,6.92032269612409e-17
217267.419881354,6.89860263914392e-17
217543.139957346,6.88228145652593e-17
217818.860033338,6.87030501782137e-17
218094.580109329,6.84634764418202e-17
218370.300185321,6.83160302668546e-17
218646.020261312,6.81973205849546e-17
218921.740337304,6.7953001699711e-17
219197.460413295,6.78211855367828e-17
219473.180489287,6.76864368493196e-17
219748.900565278,6.74518799359465e-17
220024.62064127,6.73366013462393e-17
220300.340717262,6.71761186439407e-17
220576.060793253,6.69582016154316e-17
220851.780869245,6.68562061190872e-17
221127.500945236,6.66727333759837e-17
221403.221021228,6.64731674715107e-17
221678.941097219,6.63735447171489e-17
221954.661173211,6.61789907723213e-17
222230.381249203,6.59992145648808e-17
222506.101325194,6.58865759727334e-17
222781.821401186,6.56936984722342e-17
223057.541477177,6.55360276593685e-17
223333.261553169,6.53988993581876e-17
223608.98162916,6.52151534932038e-17
223884.701705152,6.50787311769791e-17
224160.421781144,6.49164119781182e-17
224436.141857135,6.47442743543332e-17
224711.861933127,6.46204811197002e-17
224987.582009118,6.44426380976371e-17
225263.30208511,6.42840953566997e-17
225539.022161101,6.41573586798987e-17
225814.742237093,6.39769934548011e-17
226090.462313085,6.38361064622513e-17
226366.182389076,6.36911546666003e-17
226641.902465068,6.35171734032354e-17
226917.622541059,6.3397242717188e-17
227193.342617051,6.32275725813396e-17
227469.062693042,6.30628038398032e-17
227744.782769034,6.29608310639561e-17
228020.502845026,6.27716458728111e-17
228296.222921017,6.26164308760938e-17
228571.942997009,6.25209993104142e-17
228847.663073,6.23246057962075e-17
229123.383148992,6.21807818796405e-17
229399.103224983,6.20766810166067e-17
229674.823300975,6.18847664507102e-17
229950.543376966,6.17550972900671e-17
230226.263452958,6.16316961075514e-17
230501.98352895,6.14509709145932e-17
230777.703604941,6.1334377618331e-17
231053.423680933,6.11910749976968e-17
231329.143756924,6.10247511356702e-17
231604.863832916,6.09126077973105e-17
231880.583908907,6.0757210321901e-17
232156.303984899,6.06088623524312e-17
232432.024060891,6.04871595725838e-17
232707.744136882,6.03292936129522e-17
232983.464212874,6.02036614260897e-17
233259.184288865,6.00604088979122e-17
233534.904364857,5.9906076938135e-17
233810.624440848,5.98051032020144e-17
234086.34451684,5.96372445128245e-17
234362.064592832,5.94887284476991e-17
234637.784668823,5.94066643474814e-17
234913.504744815,5.92209771006721e-17
235189.224820806,5.90806103397221e-17
235464.944896798,5.90037247290966e-17
235740.664972789,5.88114693589541e-17
236016.385048781,5.86840395345755e-17
236292.105124772,5.85965446338082e-17
236567.825200764,5.8406915775285e-17
236843.545276756,5.82972425919283e-17
237119.265352747,5.81892874975434e-17
237394.985428739,5.80070571844966e-17
237670.70550473,5.7914673768192e-17
237946.425580722,5.77862386475273e-17
238222.145656713,5.76143091115903e-17
238497.865732705,5.75306841629789e-17
238773.585808697,5.73888507436444e-17
239049.305884688,5.7231518783324e-17
239325.02596068,5.7143328689537e-17
239600.746036671,5.69961638490036e-17
239876.466112663,5.68585574019842e-17
240152.186188654,5.67549835543561e-17
240427.906264646,5.66076811016459e-17
240703.626340638,5.64912365535702e-17
240979.346416629,5.63694912045205e-17
241255.066492621,5.6225391430197e-17
241530.786568612,5.61238618516857e-17
241806.506644604,5.59887545985635e-17
242082.226720595,5.58526217657193e-17
242357.946796587,5.57532479548838e-17
242633.666872579,5.56119818974903e-17
242909.38694857,5.54907098997279e-17
243185.107024562,5.53806195868508e-17
243460.827100553,5.5237970638904e-17
243736.547176545,5.5136805768644e-17
244012.267252536,5.50098476534435e-17
244287.987328528,5.48677638810371e-17
244563.707404519,5.47851515099814e-17
244839.427480511,5.46439076678464e-17
245115.147556503,5.45047131273074e-17
245390.867632494,5.44309053061976e-17
245666.587708486,5.42829564439509e-17
245942.307784477,5.41516664655299e-17
246218.027860469,5.4073167227377e-17
246493.74793646,5.39256119665771e-17
246769.468012452,5.3807964438423e-17
247045.188088444,5.37146567986956e-17
247320.908164435,5.35717657463415e-17
247596.628240427,5.34692433453405e-17
247872.348316418,5.33586685765333e-17
248148.06839241,5.32237870365865e-17
248423.788468401,5.31304152469214e-17
248699.508544393,5.30063824158567e-17
248975.228620385,5.2884687818565e-17
249250.948696376,5.27891914985853e-17
249526.668772368,5.26569962546725e-17
249802.388848359,5.25549533684647e-17
250078.108924351,5.24470512741656e-17
250353.829000342,5.23101828043116e-17
250629.549076334,5.22311903878271e-17
250905.269152326,5.21070378385094e-17
251180.989228317,5.19680305699923e-17
251456.709304309,5.19080854959095e-17
251732.4293803,5.17707387123636e-17
252008.149456292,5.1634199755246e-17
252283.869532283,5.15820329641344e-17
252559.589608275,5.14373910061858e-17
252835.309684266,5.1310882980427e-17
253111.029760258,5.125323131073e-17
253386.74983625,5.11057644350953e-17
253662.469912241,5.09964523630221e-17
253938.189988233,5.0924548898434e-17
254213.910064224,5.07766420925432e-17
254489.630140216,5.06861412640792e-17
254765.350216207,5.05985172624147e-17
255041.070292199,5.04531439990247e-17
255316.790368191,5.03752796830871e-17
255592.510444182,5.02754423386754e-17
255868.230520174,5.01383391288327e-17
256143.950596165,5.00622307520813e-17
256419.670672157,4.99543019356056e-17
256695.390748148,4.98323548451906e-17
256971.11082414,4.97485421885172e-17
257246.830900132,4.96352099194846e-17
257522.550976123,4.95317897338398e-17
257798.271052115,4.94365244983726e-17
258073.991128106,4.93206591200498e-17
258349.711204098,4.92320922122154e-17
258625.431280089,4.91268407064574e-17
258901.151356081,4.90140209584352e-17
259176.871432072,4.89307812250231e-17
259452.591508064,4.88184610611961e-17
259728.311584056,4.87165826574945e-17
260004.031660047,4.86286543911905e-17
260279.751736039,4.85108143154066e-17
260555.47181203,4.84259569346577e-17
260831.191888022,4.83281197095012e-17
261106.911964013,4.82057031432466e-17
261382.632040005,4.81374810389483e-17
261658.352115997,4.80305197883195e-17
261934.072191988,4.7906777546925e-17
262209.79226798,4.78474281097918e-17
262485.512343971,4.77351322231647e-17
262761.232419963,4.76168145632543e-17
263036.952495954,4.75551962641055e-17
263312.672571946,4.74406976220948e-17
263588.392647938,4.73352896945243e-17
263864.112723929,4.72626965166476e-17
264139.832799921,4.71477222923414e-17
264415.552875912,4.70585453346218e-17
264691.272951904,4.69718540841408e-17
264966.993027895,4.68590145084576e-17
265242.713103887,4.67824495331976e-17
265518.433179879,4.66828297586801e-17
265794.15325587,4.65776884104449e-17
266069.873331862,4.65051434716946e-17
266345.593407853,4.63946531826876e-17
266621.313483845,4.63044240205101e-17
266897.033559836,4.62275020290136e-17
267172.753635828,4.61074184012647e-17
267448.47371182,4.60365844091991e-17
267724.193787811,4.59512005519643e-17
267999.913863803,4.58235740260001e-17
268275.633939794,4.57700747101125e-17
268551.354015786,4.56765448773271e-17
268827.074091777,4.55467330267931e-17
269102.794167769,4.5502264861317e-17
269378.51424376,4.54022877159938e-17
269654.234319752,4.52789169642332e-17
269929.954395744,4.52333679579964e-17
270205.674471735,4.51275262118875e-17
270481.394547727,4.50187675706288e-17
270757.114623718,4.49652307401478e-17
271032.83469971,4.48536093250477e-17
271308.554775701,4.47624209250745e-17
271584.274851693,4.46989834338089e-17
271859.994927685,4.45839275198707e-17
272135.715003676,4.45062704845614e-17
272411.435079668,4.44339787349098e-17
272687.155155659,4.43215439692559e-17
272962.875231651,4.42491411768503e-17
273238.595307642,4.41690136400475e-17
273514.315383634,4.40667814815225e-17
273790.035459626,4.39920756515616e-17
274065.755535617,4.39044521496249e-17
274341.475611609,4.38169887087935e-17
274617.1956876,4.37362830481504e-17
274892.915763592,4.36429211978915e-17
275168.635839583,4.35686790298318e-17
275444.355915575,4.3481503866794e-17
275720.075991567,4.3387655762418e-17
275995.796067558,4.33200479520515e-17
276271.51614355,4.32264675732718e-17
276547.236219541,4.31399133590171e-17
276822.956295533,4.30716317505613e-17
277098.676371524,4.29708953830103e-17
277374.396447516,4.28978509857867e-17
277650.116523508,4.28247571416387e-17
277925.836599499,4.27168684975258e-17
278201.556675491,4.26579155914417e-17
278477.276751482,4.25795657457983e-17
278752.996827474,4.24679576200943e-17
279028.716903465,4.24174606182401e-17
279304.436979457,4.23346994880524e-17
279580.157055448,4.22267072003564e-17
279855.87713144,4.21762286481026e-17
280131.597207432,4.20889559812815e-17
280407.317283423,4.19927161862647e-17
280683.037359415,4.19355342846101e-17
280958.757435406,4.18431703223867e-17
281234.477511398,4.17630456922181e-17
281510.197587389,4.16962312102701e-17
281785.917663381,4.16002919699018e-17
282061.637739373,4.15345248548427e-17
282337.357815364,4.14576428045416e-17
282613.077891356,4.13633750287926e-17
282888.797967347,4.13058166590726e-17
283164.518043339,4.12185419926445e-17
283440.23811933,4.11332514946931e-17
283715.958195322,4.10774723626231e-17
283991.678271314,4.09791157020417e-17
284267.398347305,4.09080008213094e-17
284543.118423297,4.085023416092e-17
284818.838499288,4.07417940761312e-17
285094.55857528,4.06846452940877e-17
285370.278651271,4.06235254227618e-17
285645.998727263,4.05099047162018e-17
285921.718803254,4.0461439551403e-17
286197.438879246,4.03957669642956e-17
286473.158955238,4.02852470698234e-17
286748.879031229,4.02386685233315e-17
287024.599107221,4.01662224823202e-17
287300.319183212,4.00667715738659e-17
287576.039259204,4.00174155784367e-17
287851.759335195,3.99364556362751e-17
288127.479411187,3.98515357771666e-17
288403.199487179,3.9797757275022e-17
288678.91956317,3.97097866448685e-17
288954.639639162,3.96369949769653e-17
289230.359715153,3.95783288365453e-17
289506.079791145,3.94890597477687e-17
289781.799867136,3.94225167751875e-17
290057.519943128,3.9357742460199e-17
290333.24001912,3.92746788317703e-17
290608.960095111,3.92088815780904e-17
290884.680171103,3.91364126261009e-17
291160.400247094,3.90646356096827e-17
291436.120323086,3.89965435575743e-17
291711.840399077,3.89168686434121e-17
291987.560475069,3.88563873047984e-17
292263.280551061,3.87845915500306e-17
292539.000627052,3.87020790649837e-17
292814.720703044,3.86487617021925e-17
293090.440779035,3.85715484447719e-17
293366.160855027,3.84932441990616e-17
293641.880931018,3.84421790303598e-17
293917.60100701,3.83572145725872e-17
294193.321083002,3.82890426584101e-17
294469.041158993,3.82372210106938e-17
294744.761234985,3.81436323644764e-17
295020.481310976,3.80869445827394e-17
295296.201386968,3.80332080816417e-17
295571.921462959,3.79340457786755e-17
295847.641538951,3.78852805891456e-17
296123.361614942,3.78283724134223e-17
296399.081690934,3.77306592823885e-17
296674.801766926,3.76841391521676e-17
296950.521842917,3.7621543350707e-17
297226.241918909,3.75331715668871e-17
297501.9619949,3.74844116991255e-17
297777.682070892,3.74136738168876e-17
298053.402146883,3.73393374216508e-17
298329.122222875,3.72861529113906e-17
298604.842298867,3.72076110436403e-17
298880.562374858,3.71469180684316e-17
299156.28245085,3.70880532893671e-17
299432.002526841,3.70061775362573e-17
299707.722602833,3.69551548816792e-17
299983.442678824,3.68886392293924e-17
300259.162754816,3.68102442762887e-17
300534.882830807,3.67644985200507e-17
300810.602906799,3.66880215891577e-17
301086.322982791,3.6618478404621e-17
301362.043058782,3.65751115198275e-17
301637.763134774,3.64883961662045e-17
301913.483210765,3.6428853824809e-17
302189.203286757,3.63858620979095e-17
302464.923362748,3.62926682646145e-17
302740.64343874,3.6240389698129e-17
303016.363514732,3.61949747720307e-17
303292.083590723,3.61023762213533e-17
303567.803666715,3.60534862053322e-17
303843.523742706,3.60017749468169e-17
304119.243818698,3.59167615289316e-17
304394.963894689,3.58687043042134e-17
304670.683970681,3.58077907297152e-17
304946.404046673,3.57337388322485e-17
305222.124122664,3.56854024365746e-17
305497.844198656,3.56160232727028e-17
305773.564274647,3.55517407250149e-17
306049.284350639,3.55017579190562e-17
306325.00442663,3.54289290512648e-17
306600.724502622,3.53706741336175e-17
306876.444578614,3.53162734126502e-17
307152.164654605,3.52468774473142e-17
307427.884730597,3.51912047037748e-17
307703.604806588,3.51293307049867e-17
307979.32488258,3.50683796691227e-17
308255.044958571,3.50132821954047e-17
308530.765034563,3.49432338937504e-17
308806.485110554,3.48917078332334e-17
309082.205186546,3.48355541384415e-17
309357.925262538,3.47606008934235e-17
309633.645338529,3.47162748801009e-17
309909.365414521,3.46563811524613e-17
310185.085490512,3.45825257523132e-17
310460.805566504,3.45425108940182e-17
310736.525642495,3.44755119122006e-17
311012.245718487,3.44081264718958e-17
311287.965794479,3.43705441441027e-17
311563.68587047,3.42947481798271e-17
311839.405946462,3.42357510274498e-17
312115.126022453,3.41992040059814e-17
312390.846098445,3.41168527065913e-17
312666.566174436,3.40645631461694e-17
312942.286250428,3.40265212865603e-17
313218.00632642,3.39436192549254e-17
313493.726402411,3.38949673087009e-17
313769.446478403,3.38513666970145e-17
314045.166554394,3.37748073779142e-17
314320.886630386,3.37275715095186e-17
314596.606706377,3.36746712992487e-17
314872.326782369,3.36088001682179e-17
315148.046858361,3.35618771758388e-17
315423.766934352,3.34990030794306e-17
315699.487010344,3.34442155327666e-17
315975.207086335,3.33961544912062e-17
316250.927162327,3.33268089884801e-17
316526.647238318,3.32808748140199e-17
316802.36731431,3.32287577763306e-17
317078.087390301,3.31588730078893e-17
317353.807466293,3.3119276968533e-17
317629.527542285,3.30596631586591e-17
317905.247618276,3.29942921836496e-17
318180.967694268,3.29592712701881e-17
318456.687770259,3.2890729557737e-17
318732.407846251,3.28318051424176e-17
319008.127922242,3.27994292884369e-17
319283.847998234,3.27243733814204e-17
319559.568074226,3.26710633002112e-17
319835.288150217,3.26379013699426e-17
320111.008226209,3.25618404356379e-17
320386.7283022,3.25126057422987e-17
320662.448378192,3.24740251205109e-17
320938.168454183,3.24026056209483e-17
321213.888530175,3.23566732829584e-17
321489.608606167,3.23091437050669e-17
321765.328682158,3.22453183758367e-17
322041.04875815,3.22021962384864e-17
322316.768834141,3.21457931783996e-17
322592.488910133,3.20892461618577e-17
322868.208986124,3.20471298442379e-17
323143.929062116,3.19859450033105e-17
323419.649138108,3.19347721002595e-17
323695.369214099,3.18899598858075e-17
323971.089290091,3.18298545341826e-17
324246.809366082,3.17825273977376e-17
324522.529442074,3.17310015447369e-17
324798.249518065,3.16764453411887e-17
325073.969594057,3.16321441860797e-17
325349.689670049,3.15722534983226e-17
325625.40974604,3.15246845916803e-17
325901.129822032,3.14820075137876e-17
326176.849898023,3.14159130183904e-17
326452.569974015,3.13745194206138e-17
326728.290050006,3.13303869909406e-17
327004.010125998,3.12628938419686e-17
327279.730201989,3.12264845331982e-17
327555.450277981,3.11769336526912e-17
327831.170353973,3.11126266668556e-17
328106.890429964,3.10804866753761e-17
328382.610505956,3.10231169289355e-17
328658.330581947,3.0964152032996e-17
328934.050657939,3.09351289450309e-17
329209.77073393,3.0871156093138e-17
329485.490809922,3.08172955266046e-17
329761.210885914,3.07884121547677e-17
330036.930961905,3.07224106567182e-17
330312.651037897,3.0672723699126e-17
330588.371113888,3.06392690493706e-17
330864.09118988,3.05766655253993e-17
331139.811265871,3.05308710681172e-17
331415.531341863,3.04885183117496e-17
331691.251417855,3.04328435205984e-17
331966.971493846,3.03909043301925e-17
332242.691569838,3.03383281991418e-17
332518.411645829,3.02903060135413e-17
332794.131721821,3.02508845466248e-17
333069.851797812,3.01906637415193e-17
333345.571873804,3.01494012450793e-17
333621.291949796,3.01091109595603e-17
333897.012025787,3.00461097272119e-17
334172.732101779,3.00107486990137e-17
334448.45217777,2.99654458558889e-17
334724.172253762,2.99040386100182e-17
334999.892329753,2.98740613781433e-17
335275.612405745,2.98213951692607e-17
335551.332481736,2.9763771119543e-17
335827.052557728,2.97377987693182e-17
336102.77263372,2.96788792774986e-17
336378.492709711,2.96254599638735e-17
336654.212785703,2.9600131553338e-17
336929.932861694,2.95388386279217e-17
337205.652937686,2.94897906031147e-17
337481.373013677,2.94603896189282e-17
337757.093089669,2.94009118439588e-17
338032.813165661,2.93568459059845e-17
338308.533241652,2.93196504627877e-17
338584.253317644,2.92643376403212e-17
338859.973393635,2.92253678574616e-17
339135.693469627,2.91799125439873e-17
339411.413545618,2.91290510560787e-17
339687.13362161,2.90932919155571e-17
339962.853697602,2.90426170785952e-17
340238.573773593,2.89958176663409e-17
340514.293849585,2.89591821580693e-17
340790.013925576,2.89078506661833e-17
341065.734001568,2.88652730199298e-17
341341.454077559,2.88232873277338e-17
341617.174153551,2.87748485759523e-17
341892.894229542,2.87368746637885e-17
342168.614305534,2.86872628582068e-17
342444.334381526,2.86431475309441e-17
342720.054457517,2.86089013344262e-17
342995.774533509,2.85528430277299e-17
343271.4946095,2.85131548819162e-17
343547.214685492,2.84796220334636e-17
343822.934761483,2.84206942480565e-17
344098.654837475,2.83855553977333e-17
344374.374913467,2.83486049235402e-17
344650.094989458,2.82904304412012e-17
344925.81506545,2.82601941623848e-17
345201.535141441,2.82169739681752e-17
345477.255217433,2.81615992456084e-17
345752.975293424,2.81356406660164e-17
346028.695369416,2.80864068340696e-17
346304.415445408,2.8034518689167e-17
346580.135521399,2.80099952832745e-17
346855.855597391,2.79578358236098e-17
347131.575673382,2.79100559743327e-17
347407.295749374,2.7882279560368e-17
347683.015825365,2.78310342349912e-17
347958.735901357,2.77885571638691e-17
348234.455977349,2.77531563132429e-17
348510.17605334,2.77053549563731e-17
348785.896129332,2.76690382263761e-17
349061.616205323,2.76243374868301e-17
349337.336281315,2.7580756666307e-17
349613.056357306,2.7549538930714e-17
349888.776433298,2.74972580964303e-17
350164.496509289,2.74580141451076e-17
350440.216585281,2.74284252436652e-17
350715.936661273,2.73722368151924e-17
350991.656737264,2.73378747337469e-17
351267.376813256,2.73054980097225e-17
351543.096889247,2.72488038313141e-17
351818.816965239,2.72200190127327e-17
352094.53704123,2.71819324943947e-17
352370.257117222,2.71267108844806e-17
352645.977193214,2.71029212482409e-17
352921.697269205,2.70591692421679e-17
353197.417345197,2.70064994066305e-17
353473.137421188,2.69848496656567e-17
353748.85749718,2.69378303776484e-17
354024.577573171,2.68890010876275e-17
354300.297649163,2.68651376271908e-17
354576.017725155,2.68176327199555e-17
354851.737801146,2.67742657401614e-17
355127.457877138,2.67445808514814e-17
355403.177953129,2.66982397711308e-17
355678.898029121,2.66610342556263e-17
355954.618105112,2.66246388586966e-17
356230.338181104,2.65800685118065e-17
356506.058257095,2.65473822245326e-17
356781.778333087,2.65062336140417e-17
357057.498409079,2.64641492894185e-17
357333.21848507,2.64320336653813e-17
357608.938561062,2.6389263569653e-17
357884.658637053,2.63511253623876e-17
358160.378713045,2.63151866435683e-17
358436.098789036,2.62731938030216e-17
358711.818865028,2.62403829719548e-17
358987.53894102,2.61981444604031e-17
359263.259017011,2.615800928172e-17
359538.979093003,2.61302251806229e-17
359814.699168994,2.60821616161068e-17
360090.419244986,2.60444872743061e-17
360366.139320977,2.60190167692499e-17
360641.859396969,2.59676072301858e-17
360917.579472961,2.59334647529334e-17
361193.299548952,2.59062965578245e-17
361469.019624944,2.58541629019751e-17
361744.739700935,2.58248195616781e-17
362020.459776927,2.57928845893609e-17
362296.179852918,2.57417135014318e-17
362571.89992891,2.5717213328882e-17
362847.620004902,2.56799667960376e-17
363123.340080893,2.5630912118513e-17
363399.060156885,2.56089331318699e-17
363674.780232876,2.55680833959115e-17
363950.500308868,2.55227613569796e-17
364226.220384859,2.54991131458205e-17
364501.940460851,2.54569686657247e-17
364777.660536843,2.54175773450401e-17
365053.380612834,2.53882485836835e-17
365329.100688826,2.53462952589907e-17
365604.820764817,2.53143680700768e-17
365880.540840809,2.52775864136806e-17
366156.2609168,2.52364653774518e-17
366431.980992792,2.52113033058055e-17
366707.701068783,2.5168029594765e-17
366983.421144775,2.51285607545768e-17
367259.141220767,2.51069226086166e-17
367534.861296758,2.5059600849784e-17
367810.58137275,2.50234287007744e-17
368086.301448741,2.50010266557892e-17
368362.021524733,2.49518995772284e-17
368637.741600724,2.49207764533536e-17
368913.461676716,2.48945033041219e-17
369189.181752708,2.48449778474043e-17
369464.901828699,2.48191841978374e-17
369740.621904691,2.47883479534051e-17
370016.341980682,2.47396565829971e-17
370292.062056674,2.47170874120623e-17
370567.782132665,2.4682861931182e-17
370843.502208657,2.46368896220912e-17
371119.222284649,2.46138612599025e-17
371394.94236064,2.45777622457502e-17
371670.662436632,2.45367665378452e-17
371946.382512623,2.45100540347166e-17
372222.102588615,2.44729829498743e-17
372497.822664606,2.44381489386656e-17
372773.542740598,2.44066385006836e-17
373049.26281659,2.43692485331134e-17
373324.982892581,2.43393572965212e-17
373600.702968573,2.43040694948161e-17
373876.423044564,2.42677384591124e-17
374152.143120556,2.42393304766672e-17
374427.863196547,2.42020630709016e-17
374703.583272539,2.41690928177141e-17
374979.30334853,2.41382356656655e-17
375255.023424522,2.41002443514615e-17
375530.743500514,2.40727031851021e-17
375806.463576505,2.4037039185732e-17
376082.183652497,2.39989250847461e-17
376357.903728488,2.39770037305593e-17
376633.62380448,2.39365302900961e-17
376909.343880471,2.38991441593987e-17
377185.063956463,2.38805448470069e-17
377460.784032455,2.38367639289888e-17
377736.504108446,2.38018518519114e-17
378012.224184438,2.37829034505264e-17
378287.944260429,2.37374098656626e-17
378563.664336421,2.3706994253019e-17
378839.384412412,2.36846612757666e-17
379115.104488404,2.36385582765395e-17
379390.824564395,2.36133917827125e-17
379666.544640387,2.35865822983585e-17
379942.264716379,2.35410710963077e-17
380217.98479237,2.35195677844247e-17
380493.704868362,2.34888580466425e-17
380769.424944353,2.34460323180473e-17
381045.145020345,2.34247892958346e-17
381320.865096337,2.33911557153116e-17
381596.585172328,2.33537713558752e-17
381872.30524832,2.33293989956176e-17
382148.025324311,2.32933536773387e-17
382423.745400303,2.32633964832739e-17
382699.465476294,2.32342128111636e-17
382975.185552286,2.31961376081631e-17
383250.905628277,2.31733225667973e-17
383526.625704269,2.31396441701684e-17
383802.345780261,2.31007615106286e-17
384078.065856252,2.30823479975871e-17
384353.785932244,2.30454300968777e-17
384629.506008235,2.30081153364462e-17
384905.226084227,2.29903322967571e-17
385180.946160218,2.29511855594925e-17
385456.66623621,2.29179525487124e-17
385732.386312202,2.28979297087193e-17
386008.106388193,2.28571588129648e-17
386283.826464185,2.28290149259466e-17
386559.546540176,2.2805739348862e-17
386835.266616168,2.27643507355437e-17
387110.986692159,2.27399592452226e-17
387386.706768151,2.27137540279401e-17
387662.426844143,2.26737965826662e-17
387938.146920134,2.26502505817831e-17
388213.866996126,2.26216309675821e-17
388489.587072117,2.25856557029187e-17
388765.307148109,2.25602521058642e-17
389041.0272241,2.25294439540522e-17
389316.747300092,2.24989763369071e-17
389592.467376083,2.2470534207213e-17
389868.187452075,2.24380732210714e-17
390143.907528067,2.241237989737e-17
390419.627604058,2.23811634742038e-17
390695.34768005,2.23487424642293e-17
390971.067756041,2.23250491090584e-17
391246.787832033,2.22916990227322e-17
391522.507908024,2.22620681798598e-17
391798.227984016,2.22371399446846e-17
392073.948060008,2.22018717646508e-17
392349.668135999,2.21774972121866e-17
392625.388211991,2.21493147188882e-17
392901.108287982,2.21122091796042e-17
393176.828363974,2.20936704160331e-17
393452.548439965,2.2061937953105e-17
393728.268515957,2.20239024887123e-17
394003.988591949,2.2009392041346e-17
394279.70866794,2.19747630687811e-17
394555.428743932,2.19379581354639e-17
394831.148819923,2.19243373925163e-17
395106.868895915,2.18874006433378e-17
395382.588971906,2.1854393226349e-17
395658.309047898,2.18389182508473e-17
395934.02912389,2.18000458960229e-17
396209.749199881,2.17722196571258e-17
396485.469275873,2.17535510422928e-17
396761.189351864,2.17136647669986e-17
397036.909427856,2.16902280559296e-17
397312.629503847,2.16681254766139e-17
397588.349579839,2.16293679632352e-17
397864.06965583,2.16078445490733e-17
398139.789731822,2.15822190152486e-17
398415.509807814,2.15475135055633e-17
398691.229883805,2.15253017887712e-17
398966.949959797,2.14958125246098e-17
399242.670035788,2.14673704160926e-17
399518.39011178,2.14430564275221e-17
399794.110187771,2.14097285440485e-17
400069.830263763,2.13876628143472e-17
400345.550339755,2.13611128445207e-17
400621.270415746,2.13252660553955e-17
400896.990491738,2.13074945228612e-17
401172.710567729,2.12789667804322e-17
401448.430643721,2.12432939521029e-17
401724.150719712,2.12268233524682e-17
401999.870795704,2.11962248054782e-17
402275.590871696,2.11636121078816e-17
402551.310947687,2.11461203342035e-17
402827.031023679,2.11132495401438e-17
403102.75109967,2.10851574302274e-17
403378.471175662,2.10656447768403e-17
403654.191251653,2.103112909851e-17
403929.911327645,2.10068489271513e-17
404205.631403637,2.09851099659005e-17
404481.351479628,2.0950923237809e-17
404757.07155562,2.09282908595076e-17
405032.791631611,2.09040806329442e-17
405308.511707603,2.08728519227801e-17
405584.231783594,2.08497345873676e-17
405859.951859586,2.08226759431063e-17
406135.671935578,2.07961652322251e-17
406411.392011569,2.07714452009841e-17
406687.112087561,2.07418175959381e-17
406962.832163552,2.07197964882878e-17
407238.552239544,2.06931892166408e-17
407514.272315535,2.06626942596028e-17
407789.992391527,2.06431748912533e-17
408065.712467518,2.06144013799921e-17
408341.43254351,2.05858832956412e-17
408617.152619502,2.05664600013118e-17
408892.872695493,2.05348719249725e-17
409168.592771485,2.05109222114843e-17
409444.312847476,2.04900541664432e-17
409720.032923468,2.04552400906677e-17
409995.752999459,2.04367112146841e-17
410271.473075451,2.04139578863071e-17
410547.193151443,2.03767398982905e-17
410822.913227434,2.03623571999159e-17
411098.633303426,2.03376614758857e-17
411374.353379417,2.030036266294e-17
411650.073455409,2.02876846603582e-17
411925.7935314,2.02606993520799e-17
412201.513607392,2.02261719777151e-17
412477.233683383,2.02130024399042e-17
412752.953759375,2.01833022487198e-17
413028.673835367,2.01533731966707e-17
413304.393911358,2.01384569848017e-17
413580.11398735,2.01064569776621e-17
413855.834063341,2.00810336976935e-17
414131.554139333,2.00636903397581e-17
414407.274215324,2.00312479866593e-17
414682.994291316,2.00087599027294e-17
414958.714367308,1.99881820377304e-17
415234.434443299,1.99580545303388e-17
415510.154519291,1.99367266677311e-17
415785.874595282,1.9911935411674e-17
416061.594671274,1.98863262222376e-17
416337.314747265,1.98651204047208e-17
416613.034823257,1.98357903055691e-17
416888.754899249,1.98151159597071e-17
417164.47497524,1.97936358777163e-17
417440.195051232,1.97609837406624e-17
417715.915127223,1.97438447067062e-17
417991.635203215,1.97215914138947e-17
418267.355279206,1.96883045766142e-17
418543.075355198,1.96725888383985e-17
418818.795431189,1.96485822466294e-17
419094.515507181,1.96175873716848e-17
419370.235583173,1.96016820571763e-17
419645.955659164,1.95750235841559e-17
419921.675735156,1.95479764911172e-17
420197.395811147,1.95311069705907e-17
420473.115887139,1.95020100892826e-17
420748.835963131,1.94786736646434e-17
421024.556039122,1.94603431276247e-17
421300.276115114,1.94305654713474e-17
421575.996191105,1.94094572745109e-17
421851.716267097,1.93888575717947e-17
422127.436343088,1.93609410801403e-17
422403.15641908,1.93405310675502e-17
422678.876495071,1.93167557875254e-17
422954.596571063,1.92925757341182e-17
423230.316647055,1.92719444126709e-17
423506.036723046,1.92449208461628e-17
423781.756799038,1.92247017857609e-17
424057.476875029,1.9203245586683e-17
424333.196951021,1.9174447773153e-17
424608.917027012,1.91569876932207e-17
424884.637103004,1.91337758108774e-17
425160.357178996,1.91058580801868e-17
425436.077254987,1.90896170229731e-17
425711.797330979,1.90633441340087e-17
425987.51740697,1.90387935096117e-17
426263.237482962,1.90227927555562e-17
426538.957558953,1.89926093401674e-17
426814.677634945,1.89724334210269e-17
427090.397710936,1.89562344667204e-17
427366.117786928,1.89227485843855e-17
427641.83786292,1.89062040016486e-17
427917.557938911,1.88892342122794e-17
428193.278014903,1.88546669430688e-17
428468.998090894,1.88401048380824e-17
428744.718166886,1.88212630587372e-17
429020.438242877,1.8788438812528e-17
429296.158318869,1.87743926551545e-17
429571.878394861,1.87525473838758e-17
429847.598470852,1.87234482103398e-17
430123.318546844,1.87090132885414e-17
430399.038622835,1.86840327041409e-17
430674.758698827,1.86590351684413e-17
430950.478774818,1.86434166990624e-17
431226.19885081,1.86167270948113e-17
431501.918926802,1.85950023485957e-17
431777.639002793,1.85769907435971e-17
432053.359078785,1.85510046631757e-17
432329.079154776,1.85315210943807e-17
432604.799230768,1.85097089838491e-17
432880.519306759,1.84864799638863e-17
433156.239382751,1.84686016317718e-17
433431.959458743,1.8442343917931e-17
433707.679534734,1.84225140912823e-17
433983.399610726,1.84057342458551e-17
434259.119686717,1.83759945484774e-17
434534.839762709,1.83588232418424e-17
434810.5598387,1.8342131608654e-17
435086.279914692,1.83113276451859e-17
435361.999990684,1.82956007723741e-17
435637.720066675,1.82773869307438e-17
435913.440142667,1.82482010867437e-17
436189.160218658,1.82330785395572e-17
436464.88029465,1.82119213923228e-17
436740.600370641,1.81859681320835e-17
437016.320446633,1.81710250504862e-17
437292.040522625,1.81467668977088e-17
437567.760598616,1.81241195117439e-17
437843.480674608,1.81087413483865e-17
438119.200750599,1.80828510749479e-17
438394.920826591,1.80626302272481e-17
438670.640902582,1.80456117757908e-17
438946.360978574,1.80204148240187e-17
439222.081054565,1.80017105860076e-17
439497.801130557,1.798169735778e-17
439773.521206549,1.79590521928615e-17
440049.24128254,1.79412756463551e-17
440324.961358532,1.79177902864708e-17
440600.681434523,1.78982626398953e-17
440876.401510515,1.78807329523165e-17
441152.121586506,1.78548498048677e-17
441427.841662498,1.78379355588407e-17
441703.56173849,1.78193649004196e-17
441979.281814481,1.77933224600472e-17
442255.001890473,1.77782967716603e-17
442530.721966464,1.77569738170366e-17
442806.442042456,1.7732947576601e-17
443082.162118447,1.77194141982011e-17
443357.882194439,1.7694168797439e-17
443633.60227043,1.76731735600151e-17
443909.322346422,1.76608167650305e-17
444185.042422414,1.76319930174851e-17
444460.762498405,1.76137325634874e-17
444736.482574397,1.76016743118174e-17
445012.202650388,1.75712075648958e-17
445287.92272638,1.75548014134718e-17
445563.642802372,1.75414239986396e-17
445839.362878363,1.75118623548952e-17
446115.082954355,1.74966196997183e-17
446390.803030346,1.74802679935063e-17
446666.523106338,1.74534958845378e-17
446942.243182329,1.74389947846714e-17
447217.963258321,1.74190650907784e-17
447493.683334312,1.73957035981348e-17
447769.403410304,1.73812436476897e-17
448045.123486296,1.73587023144342e-17
448320.843562287,1.73384875337268e-17
448596.563638279,1.7322685931508e-17
448872.28371427,1.72995127822525e-17
449148.003790262,1.72820573914429e-17
449423.723866253,1.72632435534769e-17
449699.443942245,1.72412397580065e-17
449975.164018237,1.72263280905313e-17
450250.884094228,1.72035737724055e-17
450526.60417022,1.71835089513667e-17
450802.324246211,1.71706777648799e-17
451078.044322203,1.71445935490447e-17
451353.764398194,1.71262922512485e-17
451629.484474186,1.7114276952859e-17
451905.204550177,1.70868231352889e-17
452180.924626169,1.70698895015095e-17
452456.644702161,1.70567264892288e-17
452732.364778152,1.70301326155516e-17
453008.084854144,1.70144652527734e-17
453283.804930135,1.69984150901125e-17
453559.525006127,1.69740723541383e-17
453835.245082118,1.69596422797719e-17
454110.96515811,1.69402529164115e-17
454386.685234102,1.69184085274761e-17
454662.405310093,1.69046117808967e-17
454938.125386085,1.68830165256372e-17
455213.845462076,1.68633138665024e-17
455489.565538068,1.68487125084819e-17
455765.28561406,1.6826891142955e-17
456041.005690051,1.68090384506277e-17
456316.725766043,1.67919589050228e-17
456592.445842034,1.67715830430896e-17
456868.165918026,1.67554256578154e-17
457143.885994017,1.67350279588851e-17
457419.606070009,1.67168168394103e-17
457695.326146,1.67018069897487e-17
457971.046221992,1.6678718474699e-17
458246.766297983,1.66626779830948e-17
458522.486373975,1.66474393057326e-17
458798.206449967,1.66233837968253e-17
459073.926525958,1.66094496680037e-17
459349.64660195,1.65921054817959e-17
459625.366677941,1.65688391265818e-17
459901.086753933,1.65571273942102e-17
460176.806829924,1.6536319559077e-17
460452.526905916,1.65147672730755e-17
460728.246981908,1.6505139082022e-17
461003.967057899,1.64809399911443e-17
461279.687133891,1.64611668243495e-17
461555.407209882,1.64526112534771e-17
461831.127285874,1.64265458101182e-17
462106.847361866,1.64083709842125e-17
462382.567437857,1.63989858700384e-17
462658.287513849,1.63731355653438e-17
462934.00758984,1.63566190599523e-17
463209.727665832,1.63444361466691e-17
463485.447741823,1.63203763463733e-17
463761.167817815,1.6305630149663e-17
464036.887893806,1.62897043220137e-17
464312.607969798,1.62680940350832e-17
464588.32804579,1.62546445399526e-17
464864.048121781,1.62355208004157e-17
465139.768197773,1.62164823882896e-17
465415.488273764,1.62029465179594e-17
465691.208349756,1.61821405922878e-17
465966.928425747,1.61658181464941e-17
466242.648501739,1.61504058870575e-17
466518.368577731,1.61293897568516e-17
466794.088653722,1.61159867742141e-17
467069.808729714,1.60975442531028e-17
467345.528805705,1.60771024516158e-17
467621.248881697,1.60663328074433e-17
467896.968957688,1.60450762291263e-17
468172.68903368,1.60254562176279e-17
468448.409109671,1.6016041302691e-17
468724.129185663,1.59933628784437e-17
468999.849261655,1.59748398550699e-17
469275.569337646,1.59647347463199e-17
469551.289413638,1.59422723825298e-17
469827.009489629,1.59253805878312e-17
470102.729565621,1.59127461564911e-17
470378.449641612,1.58915260017851e-17
470654.169717604,1.5876621619109e-17
470929.889793596,1.58608249972227e-17
471205.609869587,1.58411314782941e-17
471481.329945579,1.58277151916502e-17
471757.05002157,1.58095591904485e-17
472032.770097562,1.57914384417873e-17
472308.490173553,1.57780009122121e-17
472584.210249545,1.57590429781159e-17
472859.930325537,1.57427486409367e-17
473135.650401528,1.57274604855312e-17
473411.37047752,1.57090545297375e-17
473687.090553511,1.56948779781406e-17
473962.810629503,1.56766487069696e-17
474238.530705494,1.56594997707549e-17
474514.250781486,1.56471353872568e-17
474789.970857478,1.56261907413529e-17
475065.690933469,1.56106307275972e-17
475341.411009461,1.55987866877368e-17
475617.131085452,1.55763290379727e-17
475892.851161444,1.55627953976969e-17
476168.571237435,1.55495984581921e-17
476444.291313427,1.55269229706397e-17
476720.011389418,1.55159678964229e-17
476995.73146541,1.5499971407541e-17
477271.451541402,1.5477839615341e-17
477547.171617393,1.54695509550112e-17
477822.891693385,1.54505584559356e-17
478098.611769376,1.54292887303148e-17
478374.331845368,1.54226952337304e-17
478650.051921359,1.54017421972083e-17
478925.771997351,1.53817258957154e-17
479201.492073343,1.53748818668599e-17
479477.212149334,1.53534554198923e-17
479752.932225326,1.53353972041859e-17
480028.652301317,1.53262542299923e-17
480304.372377309,1.53054691850469e-17
480580.0924533,1.52899780985304e-17
480855.812529292,1.52774164977597e-17
481131.532605284,1.52578076779385e-17
481407.252681275,1.52446899974521e-17
481682.972757267,1.52289137364124e-17
481958.692833258,1.52108353622859e-17
482234.41290925,1.51988263766539e-17
482510.132985241,1.51808874363938e-17
482785.853061233,1.51649062066706e-17
483061.573137225,1.51522264031059e-17
483337.293213216,1.51331972746909e-17
483613.013289208,1.51199201559416e-17
483888.733365199,1.51052826707518e-17
484164.453441191,1.50858245035684e-17
484440.173517182,1.50752459568468e-17
484715.893593174,1.50585113030267e-17
484991.613669166,1.50390973439095e-17
485267.333745157,1.50301267106917e-17
485543.053821149,1.50121154959892e-17
485818.77389714,1.49934711759496e-17
486094.493973132,1.49842200543487e-17
486370.214049123,1.49659491556467e-17
486645.934125115,1.49490598462951e-17
486921.654201106,1.49377920103506e-17
487197.374277098,1.491986993703e-17
487473.09435309,1.49053863978379e-17
487748.814429081,1.48914114876969e-17
488024.534505073,1.48740791253755e-17
488300.254581064,1.48616307272437e-17
488575.974657056,1.48454590544699e-17
488851.694733047,1.48290652958557e-17
489127.414809039,1.48171817970372e-17
489403.134885031,1.47999163422552e-17
489678.854961022,1.47851752670314e-17
489954.575037014,1.47720116892897e-17
490230.295113005,1.47546003640781e-17
490506.015188997,1.47422239216838e-17
490781.735264988,1.47265592272429e-17
491057.45534098,1.47095564218715e-17
491333.175416972,1.46995384368013e-17
491608.895492963,1.4681273932931e-17
491884.615568955,1.46651707044677e-17
492160.335644946,1.4656425399366e-17
492436.055720938,1.46362747356665e-17
492711.775796929,1.46218550570275e-17
492987.495872921,1.46126479497868e-17
493263.215948912,1.45914322962523e-17
493538.936024904,1.45795994122185e-17
493814.656100896,1.45684943849101e-17
494090.376176887,1.45467430309721e-17
494366.096252879,1.4537840789646e-17
494641.81632887,1.452441268416e-17
494917.536404862,1.45025670826688e-17
495193.256480853,1.4495808427385e-17
495468.976556845,1.44805908168198e-17
495744.696632837,1.44594428081056e-17
496020.416708828,1.44530528795693e-17
496296.13678482,1.44368879831942e-17
496571.856860811,1.44176238525763e-17
496847.576936803,1.44096932978297e-17
497123.297012794,1.43931516688003e-17
497399.017088786,1.43767803001849e-17
497674.737164777,1.43661883747824e-17
497950.457240769,1.43495617424389e-17
498226.177316761,1.43361689503394e-17
498501.897392752,1.43228853177045e-17
498777.617468744,1.43066161104998e-17
499053.337544735,1.42951401069708e-17
499329.057620727,1.42797905809984e-17
499604.777696719,1.42647350911638e-17
499880.49777271,1.42535345293818e-17
500156.217848702,1.42367587020329e-17
500431.937924693,1.42238533663253e-17
500707.658000685,1.42116378864356e-17
500983.378076676,1.41938640236706e-17
501259.098152668,1.41834001545292e-17
501534.81822866,1.41697856678355e-17
501810.538304651,1.4151534681646e-17
502086.258380643,1.4142707153917e-17
502361.978456634,1.41280322376803e-17
502637.698532626,1.411026965721e-17
502913.418608617,1.41014808806447e-17
503189.138684609,1.40862046864376e-17
503464.8587606,1.40701865104938e-17
503740.578836592,1.40599223581651e-17
504016.298912584,1.40442565931917e-17
504292.018988575,1.40308355888233e-17
504567.739064567,1.40184212749576e-17
504843.459140558,1.40025257236565e-17
505119.17921655,1.3991478232575e-17
505394.899292541,1.39771543681019e-17
505670.619368533,1.39615908785561e-17
505946.339444525,1.39515927024478e-17
506222.059520516,1.39359871654005e-17
506497.779596508,1.39218252742569e-17
506773.499672499,1.39111627834326e-17
507049.219748491,1.38947544529562e-17
507324.939824482,1.38830572874683e-17
507600.659900474,1.38705208773448e-17
507876.379976465,1.38536047140758e-17
508152.100052457,1.38446649640778e-17
508427.820128449,1.3829943437669e-17
508703.54020444,1.38130249364604e-17
508979.260280432,1.38060276178337e-17
509254.980356423,1.37894157403384e-17
509530.700432415,1.37734812673034e-17
509806.420508406,1.37669283759676e-17
510082.140584398,1.3748786738692e-17
510357.86066039,1.37350008082614e-17
510633.580736381,1.37275627755671e-17
510909.300812373,1.37081258619005e-17
511185.020888364,1.36970949745901e-17
511460.740964356,1.36881955251922e-17
511736.461040347,1.36678807871379e-17
512012.181116339,1.36591094395034e-17
512287.901192331,1.36488389129109e-17
512563.621268322,1.36286293908056e-17
512839.341344314,1.36206866057966e-17
513115.061420305,1.36092806810637e-17
513390.781496297,1.35906267600305e-17
513666.501572288,1.35819302742394e-17
513942.22164828,1.35694196382572e-17
514217.941724272,1.35535661198608e-17
514493.661800263,1.35431581918903e-17
514769.381876255,1.35295450121814e-17
515045.101952246,1.35167844902512e-17
515320.822028238,1.3504523030697e-17
515596.542104229,1.34902415408413e-17
515872.262180221,1.34797317177329e-17
516147.982256213,1.34658903559333e-17
516423.702332204,1.34519703473107e-17
516699.422408196,1.34422843752534e-17
516975.142484187,1.34270842770322e-17
517250.862560179,1.34147026048862e-17
517526.58263617,1.34046506616825e-17
517802.302712162,1.33882287457474e-17
518078.022788153,1.33779462080374e-17
518353.742864145,1.33670121555138e-17
518629.462940137,1.33498072292617e-17
518905.183016128,1.33411401384115e-17
519180.90309212,1.33292901499855e-17
519456.623168111,1.33123388724057e-17
519732.343244103,1.33040520402425e-17
520008.063320094,1.32912760312791e-17
520283.783396086,1.32759535952842e-17
520559.503472078,1.32668287149025e-17
520835.223548069,1.32529804910842e-17
521110.943624061,1.32402617526055e-17
521386.663700052,1.3229696864576e-17
521662.383776044,1.32148212737662e-17
521938.103852035,1.32046440492109e-17
522213.823928027,1.31926481862402e-17
522489.544004019,1.31774178503024e-17
522765.26408001,1.3168696664129e-17
523040.984156002,1.31554400774541e-17
523316.704231993,1.31411475184438e-17
523592.424307985,1.31324330656138e-17
523868.144383976,1.31179101811793e-17
524143.864459968,1.31058605749826e-17
524419.58453596,1.30960928752528e-17
524695.304611951,1.30802743649035e-17
524971.024687943,1.30710128106635e-17
525246.744763934,1.30597905138964e-17
525522.464839926,1.30430810627415e-17
525798.184915917,1.30360868647267e-17
526073.904991909,1.30233775073578e-17
526349.625067901,1.30068278411175e-17
526625.345143892,1.30009148140428e-17
526901.065219884,1.29866584298387e-17
527176.785295875,1.29715804493094e-17
527452.505371867,1.29656302445888e-17
527728.225447858,1.29497296072013e-17
528003.94552385,1.29369420756065e-17
528279.665599841,1.29303490357513e-17
528555.385675833,1.29130722338249e-17
528831.105751825,1.29023934488438e-17
529106.825827816,1.28949370118221e-17
529382.545903808,1.28772650964977e-17
529658.265979799,1.28676812795165e-17
529933.986055791,1.28591183634713e-17
530209.706131782,1.28425565912415e-17
530485.426207774,1.2832904459161e-17
530761.146283766,1.28228197509213e-17
531036.866359757,1.28086828418353e-17
531312.586435749,1.27982554815395e-17
531588.30651174,1.27863916256184e-17
531864.026587732,1.27750937128016e-17
532139.746663723,1.2763712294363e-17
532415.466739715,1.27504535558566e-17
532691.186815706,1.27413703404152e-17
532966.906891698,1.27290116728693e-17
533242.62696769,1.27154722147804e-17
533518.347043681,1.27074528286832e-17
533794.067119673,1.26939391200778e-17
534069.787195664,1.26814437668175e-17
534345.507271656,1.26734995029034e-17
534621.227347648,1.26586394695397e-17
534896.947423639,1.26479595282647e-17
535172.667499631,1.26395653452623e-17
535448.387575622,1.2623616920547e-17
535724.107651614,1.26145756774097e-17
535999.827727605,1.26054554090746e-17
536275.547803597,1.25893897936745e-17
536551.267879588,1.25811327457144e-17
536826.98795558,1.25709175898873e-17
537102.708031571,1.25561024468985e-17
537378.428107563,1.25477419847501e-17
537654.148183555,1.25359825508586e-17
537929.868259546,1.25234442760518e-17
538205.588335538,1.25144963088115e-17
538481.308411529,1.25010936413084e-17
538757.028487521,1.24909375268114e-17
539032.748563513,1.24812348751145e-17
539308.468639504,1.24668619330243e-17
539584.188715496,1.24583131026353e-17
539859.908791487,1.24476263901133e-17
540135.628867479,1.24336432089136e-17
540411.34894347,1.24256277924672e-17
540687.069019462,1.24135045197108e-17
540962.789095453,1.24013104025257e-17
541238.509171445,1.23930453001305e-17
541514.229247437,1.23791208609162e-17
541789.949323428,1.23694142120831e-17
542065.66939942,1.23605376077477e-17
542341.389475411,1.23450450463735e-17
542617.109551403,1.23375634423414e-17
542892.829627394,1.23278338846833e-17
543168.549703386,1.23117757929717e-17
543444.269779378,1.23056650967163e-17
543719.989855369,1.22946847026526e-17
543995.709931361,1.22794051546554e-17
544271.430007352,1.22738236081686e-17
544547.150083344,1.2261180582747e-17
544822.870159335,1.22476283666795e-17
545098.590235327,1.22420451382835e-17
545374.310311319,1.22277936308544e-17
545650.03038731,1.2216064767596e-17
545925.750463302,1.22100833531064e-17
546201.470539293,1.21950708251051e-17
546477.190615285,1.21845697082596e-17
546752.910691276,1.2177611507461e-17
547028.630767268,1.21632432622473e-17
547304.350843259,1.21532482884346e-17
547580.070919251,1.21445654788719e-17
547855.790995243,1.21320990041913e-17
548131.511071234,1.21221913413761e-17
548407.231147226,1.21113137781984e-17
548682.951223217,1.2101217797734e-17
548958.671299209,1.20912335945826e-17
549234.3913752,1.20784625406869e-17
549510.111451192,1.20703285902874e-17
549785.831527184,1.20600076557216e-17
550061.551603175,1.20464490838792e-17
550337.271679167,1.20394517141235e-17
550612.991755158,1.20282639010475e-17
550888.71183115,1.20152794479658e-17
551164.431907141,1.2008717558371e-17
551440.151983133,1.19961485159612e-17
551715.872059125,1.19846275515489e-17
551991.592135116,1.19780807647263e-17
552267.312211108,1.19641565035151e-17
552543.032287099,1.19541728790913e-17
552818.752363091,1.19472494515107e-17
553094.472439082,1.19327816683543e-17
553370.192515074,1.19238415219784e-17
553645.912591066,1.19159260271123e-17
553921.632667057,1.19021736481816e-17
554197.352743049,1.18937337545964e-17
554473.07281904,1.18841329125246e-17
554748.792895032,1.1872102158394e-17
555024.512971023,1.18638465762059e-17
555300.233047015,1.18522951445454e-17
555575.953123007,1.18422338656078e-17
555851.673198998,1.18339078511237e-17
556127.39327499,1.18209751402045e-17
556403.113350981,1.181243593008e-17
556678.833426973,1.18035243723407e-17
556954.553502964,1.17904851571446e-17
557230.273578956,1.17828144859816e-17
557505.993654948,1.17725246633038e-17
557781.713730939,1.1760718509452e-17
558057.433806931,1.17534745740523e-17
558333.153882922,1.17411683210479e-17
558608.873958914,1.17313301370723e-17
558884.594034905,1.17242720665866e-17
559160.314110897,1.17100065577262e-17
559436.034186888,1.17020687754405e-17
559711.75426288,1.16948363979264e-17
559987.474338872,1.16795045657215e-17
560263.194414863,1.16729352442285e-17
560538.914490855,1.1664868901167e-17
560814.634566846,1.16497583982634e-17
561090.354642838,1.16440333685545e-17
561366.074718829,1.16344375678939e-17
561641.794794821,1.16205423843384e-17
561917.514870813,1.1615296691337e-17
562193.234946804,1.16039774151967e-17
562468.955022796,1.15916057467433e-17
562744.675098787,1.15864005194688e-17
563020.395174779,1.15739802033477e-17
563296.11525077,1.15629095066475e-17
563571.835326762,1.15569810729574e-17
563847.555402754,1.15446500408042e-17
564123.275478745,1.15345753182298e-17
564398.995554737,1.15269685581059e-17
564674.715630728,1.15158283235263e-17
564950.43570672,1.15066205138315e-17
565226.155782711,1.14967121734112e-17
565501.875858703,1.14872289032295e-17
565777.595934695,1.14787757397202e-17
566053.316010686,1.14667618024849e-17
566329.036086678,1.14587317988032e-17
566604.756162669,1.14506028965039e-17
566880.476238661,1.14374927505411e-17
567156.196314652,1.14304444546928e-17
567431.916390644,1.1421829900348e-17
567707.636466636,1.1408903226773e-17
567983.356542627,1.14024864679217e-17
568259.076618619,1.13925933149213e-17
568534.79669461,1.13807426152155e-17
568810.516770602,1.1374738384309e-17
569086.236846593,1.13633546606048e-17
569361.956922585,1.13528127951395e-17
569637.676998576,1.13468349988135e-17
569913.397074568,1.13345597103697e-17
570189.11715056,1.13251331027016e-17
570464.837226551,1.13184398047117e-17
570740.557302543,1.13063473690777e-17
571016.277378534,1.12978152579779e-17
571291.997454526,1.12895510434993e-17
571567.717530517,1.1278556522137e-17
571843.437606509,1.12707980955542e-17
572119.1576825,1.12605452694598e-17
572394.877758492,1.12509871540656e-17
572670.597834484,1.12437403160953e-17
572946.317910475,1.12319071675568e-17
573222.037986467,1.12236333020812e-17
573497.758062458,1.121621550409e-17
573773.47813845,1.12038882535886e-17
574049.198214441,1.11966512525553e-17
574324.918290433,1.11880496294042e-17
574600.638366425,1.1176396676835e-17
574876.358442416,1.11701054698032e-17
575152.078518408,1.11594879738055e-17
575427.798594399,1.11491911982211e-17
575703.518670391,1.11437675026852e-17
575979.238746382,1.11310291907144e-17
576254.958822374,1.11221616294301e-17
576530.678898366,1.11171984998487e-17
576806.398974357,1.11030731350091e-17
577082.119050349,1.10954092864303e-17
577357.83912634,1.10900666758338e-17
577633.559202332,1.10756963571798e-17
577909.279278323,1.10690560851908e-17
578184.999354315,1.10624132528403e-17
578460.719430306,1.1048734936047e-17
578736.439506298,1.10429930564908e-17
579012.15958229,1.10346191296639e-17
579287.879658281,1.1022054564739e-17
579563.599734273,1.10168472737274e-17
579839.319810264,1.10071030712386e-17
580115.039886256,1.09957166757678e-17
580390.759962248,1.09902325722196e-17
580666.480038239,1.09800300600834e-17
580942.200114231,1.09698709735694e-17
581217.920190222,1.09630645054466e-17
581493.640266214,1.09532857127506e-17
581769.360342206,1.09444931685015e-17
582045.080418197,1.09356456442893e-17
582320.800494188,1.09267067181253e-17
582596.52057018,1.09192538439166e-17
582872.240646171,1.09084379867778e-17
583147.960722163,1.09003114428424e-17
583423.680798155,1.08936832712479e-17
583699.400874146,1.08817305344008e-17
583975.120950138,1.08742884590457e-17
584250.841026129,1.0867505981099e-17
584526.561102121,1.08554990683561e-17
584802.281178113,1.08487556208105e-17
585078.001254104,1.08408447976828e-17
585353.721330096,1.08295593855491e-17
585629.441406087,1.08235425148248e-17
585905.161482079,1.08141090365072e-17
586180.88155807,1.08038300511168e-17
586456.601634062,1.07982362716363e-17
586732.321710053,1.07876744822004e-17
587008.041786045,1.07784259301612e-17
587283.761862037,1.07724754250679e-17
587559.481938028,1.07616492540746e-17
587835.20201402,1.07534877664951e-17
588110.922090011,1.0746230255949e-17
588386.642166003,1.07359214249895e-17
588662.362241994,1.07289297267835e-17
588938.082317986,1.07198131238323e-17
589213.802393978,1.07104026018656e-17
589489.522469969,1.07043801196657e-17
589765.242545961,1.06936146002711e-17
590040.962621952,1.06851953475931e-17
590316.682697944,1.06794067774621e-17
590592.402773935,1.06678150740824e-17
590868.122849927,1.06605016648616e-17
591143.842925919,1.06538378779163e-17
591419.56300191,1.06423312890047e-17
591695.283077902,1.06363619277626e-17
591971.003153893,1.06278877321457e-17
592246.723229885,1.0617018378338e-17
592522.443305876,1.06124966738686e-17
592798.163381868,1.06019753893285e-17
593073.88345786,1.059189821713e-17
593349.603533851,1.05884343548413e-17
593625.323609843,1.05764090325102e-17
593901.043685834,1.05671691632111e-17
594176.763761826,1.05638329167256e-17
594452.483837817,1.05512237095969e-17
594728.203913809,1.05429815761142e-17
595003.923989801,1.05387113917626e-17
595279.644065792,1.05262974298724e-17
595555.364141784,1.05192085397198e-17
595831.084217775,1.05133881144245e-17
596106.804293767,1.05015942027976e-17
596382.524369758,1.04954573368107e-17
596658.24444575,1.04881962966037e-17
596933.964521742,1.04772656442851e-17
597209.684597733,1.04713375299712e-17
597485.404673725,1.04632488589822e-17
597761.124749716,1.04534965906659e-17
598036.844825708,1.04467503220657e-17
598312.564901699,1.04384596216302e-17
598588.284977691,1.04302489788483e-17
598864.005053682,1.04219380830282e-17
599139.725129674,1.04137661880299e-17
599415.445205666,1.04071736991501e-17
599691.165281657,1.03972579212286e-17
599966.885357649,1.03893016204096e-17
600242.60543364,1.03838059711693e-17
600518.325509632,1.03728994744798e-17
600794.045585623,1.03653211323217e-17
601069.765661615,1.03598861225738e-17
601345.485737607,1.03488066160879e-17
601621.205813598,1.03419447674018e-17
601896.92588959,1.03355223127193e-17
602172.645965581,1.03248512072238e-17
602448.366041573,1.03189728871138e-17
602724.086117564,1.0311057769641e-17
602999.806193556,1.03010568845314e-17
603275.526269548,1.02959730819507e-17
603551.246345539,1.02867801979997e-17
603826.966421531,1.02776279632241e-17
604102.686497522,1.02725796914028e-17
604378.406573514,1.02627478392543e-17
604654.126649505,1.02547423263807e-17
604929.846725497,1.02487420471636e-17
605205.566801489,1.02388758568563e-17
605481.28687748,1.02323134301934e-17
605757.006953472,1.0224705165862e-17
606032.727029463,1.02151623695439e-17
606308.447105455,1.02099697450814e-17
606584.167181446,1.02007596179252e-17
606859.887257438,1.01917974239453e-17
607135.60733343,1.01872959607404e-17
607411.327409421,1.01770090832425e-17
607687.047485413,1.01690232328564e-17
607962.767561404,1.01641277573032e-17
608238.487637396,1.01533702269496e-17
608514.207713387,1.01468730417121e-17
608789.927789379,1.01406377679186e-17
609065.64786537,1.01297786059054e-17
609341.367941362,1.01250510874762e-17
609617.088017354,1.01171476487732e-17
609892.808093345,1.01063673886706e-17
610168.528169337,1.01030915208951e-17
610444.248245328,1.00938564619438e-17
610719.96832132,1.00834161622909e-17
610995.688397311,1.00806699222906e-17
611271.408473303,1.00707415972728e-17
611547.128549294,1.00611029937592e-17
611822.848625286,1.00577950693277e-17
612098.568701278,1.00477049397681e-17
612374.288777269,1.0039298826199e-17
612650.008853261,1.00347224938043e-17
612925.728929252,1.00247892254189e-17
613201.449005244,1.0017614643483e-17
613477.169081235,1.00116935047739e-17
613752.889157227,1.00022224911954e-17
614028.609233219,9.99567438546072e-18
614304.32930921,9.9887579313422e-18
614580.049385202,9.98022677709976e-18
614855.769461193,9.97337203406134e-18
615131.489537185,9.96583897516922e-18
615407.209613176,9.95877177057814e-18
615682.929689168,9.95088802081726e-18
615958.64976516,9.94294730449936e-18
616234.369841151,9.9375221139052e-18
616510.089917143,9.92847089363791e-18
616785.809993134,9.92030037598072e-18
617061.530069126,9.91604899372071e-18
617337.250145118,9.90620875071995e-18
617612.970221109,9.89819971639703e-18
617888.690297101,9.89412563906255e-18
618164.410373092,9.88400961515583e-18
618440.130449084,9.87676706218515e-18
618715.850525075,9.87184686667045e-18
618991.570601067,9.86179100789281e-18
619267.290677058,9.85579231595242e-18
619543.01075305,9.84948136075448e-18
619818.730829042,9.83966572060613e-18
620094.450905033,9.83485089151879e-18
620370.170981025,9.82721667439939e-18
620645.891057016,9.81791458534788e-18
620921.611133008,9.81359617217203e-18
621197.331209,9.80504611641785e-18
621473.051284991,9.79675273418706e-18
621748.771360983,9.79196957529831e-18
622024.491436974,9.78289116131877e-18
622300.211512966,9.77610874390695e-18
622575.931588957,9.77015361011048e-18
622851.651664949,9.76081049302364e-18
623127.37174094,9.75563536375969e-18
623403.091816932,9.74833995455459e-18
623678.811892923,9.73905858653852e-18
623954.531968915,9.7349545225223e-18
624230.252044907,9.72655308222206e-18
624505.972120898,9.71790942568378e-18
624781.69219689,9.7139183965835e-18
625057.412272881,9.70469875265165e-18
625333.132348873,9.69740189997545e-18
625608.852424865,9.69265702623269e-18
625884.572500856,9.68277063391056e-18
626160.292576848,9.6772535450517e-18
626436.012652839,9.67139012405353e-18
626711.732728831,9.66098384757141e-18
626987.452804822,9.65703781447202e-18
627263.172880814,9.65020331887129e-18
627538.892956805,9.6396745892286e-18
627814.613032797,9.6364733818337e-18
628090.333108788,9.62900991476778e-18
628366.05318478,9.61903979899632e-18
628641.773260772,9.61557170882851e-18
628917.493336763,9.607722696401e-18
629193.213412755,9.59895762200948e-18
629468.933488746,9.59452904192958e-18
629744.653564738,9.58644405076406e-18
630020.373640729,9.57906260836901e-18
630296.093716721,9.57349280814631e-18
630571.813792713,9.56546135747009e-18
630847.533868704,9.55901264435346e-18
631123.253944696,9.55244171476319e-18
631398.974020687,9.54502915220749e-18
631674.694096679,9.53870790008191e-18
631950.41417267,9.53129033340854e-18
632226.134248662,9.52513675518499e-18
632501.854324654,9.51827564982224e-18
632777.574400645,9.5100940654864e-18
633053.294476637,9.50548504700692e-18
633329.014552628,9.49786393022916e-18
633604.73462862,9.48912366714206e-18
633880.454704611,9.48570253740805e-18
634156.174780603,9.47746629609504e-18
634431.894856595,9.46870606834953e-18
634707.614932586,9.4656068950763e-18
634983.335008578,9.45695538479224e-18
635259.055084569,9.44896352190478e-18
635534.775160561,9.44528081453775e-18
635810.495236552,9.43628317706169e-18
636086.215312544,9.42969341996729e-18
636361.935388535,9.42491440803655e-18
636637.655464527,9.41563080712943e-18
636913.375540519,9.41050625834183e-18
637189.09561651,9.4045893100143e-18
637464.815692502,9.3953351315336e-18
637740.535768493,9.39109985935759e-18
638016.255844485,9.38422458323148e-18
638291.975920476,9.37563926941163e-18
638567.695996468,9.3714259370946e-18
638843.41607246,9.36373101861839e-18
639119.136148451,9.35649281807076e-18
639394.856224443,9.35161683346351e-18
639670.576300434,9.34320352764265e-18
639946.296376426,9.33758828706802e-18
640222.016452417,9.33177387575087e-18
640497.736528409,9.3229374607651e-18
640773.456604401,9.31860037102676e-18
641049.176680392,9.31184481936783e-18
641324.896756384,9.30322723286453e-18
641600.616832375,9.29940791175757e-18
641876.336908367,9.29171527565472e-18
642152.056984358,9.28412452071569e-18
642427.77706035,9.28010444380015e-18
642703.497136342,9.27141327128827e-18
642979.217212333,9.26538197411726e-18
643254.937288325,9.26081403562101e-18
643530.657364316,9.25120337549694e-18
643806.377440308,9.24663806042467e-18
644082.097516299,9.24151576696221e-18
644357.817592291,9.23144963175443e-18
644633.537668283,9.22767460266324e-18
644909.257744274,9.22206112048229e-18
645184.977820266,9.21235416874808e-18
645460.697896257,9.2085175343881e-18
645736.417972249,9.20236567030172e-18
646012.13804824,9.1938064371314e-18
646287.858124232,9.18931023319515e-18
646563.578200224,9.18257342672932e-18
646839.298276215,9.17547997329128e-18
647115.018352207,9.17010946953532e-18
647390.738428198,9.16301151820282e-18
647666.45850419,9.15708429051946e-18
647942.178580181,9.15082018363374e-18
648217.898656173,9.14395647271029e-18
648493.618732164,9.13854105558086e-18
648769.338808156,9.13133495830381e-18
649045.058884148,9.12542059540604e-18
649320.778960139,9.11993829136474e-18
649596.499036131,9.11172924467784e-18
649872.219112122,9.10715395960918e-18
650147.939188114,9.10133775027791e-18
650423.659264105,9.0922987653367e-18
650699.379340097,9.08885610365682e-18
650975.099416088,9.08264996057098e-18
651250.81949208,9.07337617527919e-18
651526.539568072,9.0703977481286e-18
651802.259644063,9.06371384882658e-18
652077.979720055,9.05508199100848e-18
652353.699796046,9.05185377571891e-18
652629.419872038,9.04450246507891e-18
652905.139948029,9.03723554130622e-18
653180.860024021,9.03333972253599e-18
653456.580100013,9.02523977992639e-18
653732.300176004,9.0195050230923e-18
654008.020251996,9.01483603797223e-18
654283.740327987,9.006291695125e-18
654559.460403979,9.00165448239145e-18
654835.180479971,8.99618845704262e-18
655110.900555962,8.98791230631445e-18
655386.620631954,8.98366322784145e-18
655662.340707945,8.97728832988828e-18
655938.060783937,8.97006972984329e-18
656213.780859928,8.96562757736607e-18
656489.50093592,8.95824799702926e-18
656765.221011912,8.95250423068138e-18
657040.941087903,8.94757032059447e-18
657316.661163895,8.93938230912185e-18
657592.381239886,8.93495465050251e-18
657868.101315878,8.92936806560721e-18
658143.821391869,8.92099289309971e-18
658419.541467861,8.91733752798404e-18
658695.261543852,8.91087908338365e-18
658970.981619844,8.90314504566041e-18
659246.701695836,8.89972222013538e-18
659522.421771827,8.89214332487392e-18
659798.141847819,8.88563850120585e-18
660073.86192381,8.88215291995989e-18
660349.581999802,8.87344323414434e-18
660625.302075793,8.86819162072267e-18
660901.022151785,8.86451889734026e-18
661176.742227777,8.85514227914565e-18
661452.462303768,8.85066070795311e-18
661728.18237976,8.84661999130912e-18
662003.902455751,8.83743318928652e-18
662279.622531743,8.83309350834961e-18
662555.342607734,8.82837126889895e-18
662831.062683726,8.82021840113244e-18
663106.782759717,8.81558704425033e-18
663382.502835709,8.80994188672303e-18
663658.222911701,8.80322293959863e-18
663933.942987692,8.79811393792848e-18
664209.663063684,8.79167745477249e-18
664485.383139675,8.78622400285087e-18
664761.103215667,8.78050749211785e-18
665036.823291658,8.77386095622888e-18
665312.54336765,8.76918117349942e-18
665588.263443642,8.76262992658761e-18
665863.983519633,8.75652302751914e-18
666139.703595625,8.75216105416268e-18
666415.423671616,8.74455668823364e-18
666691.143747608,8.73946653107533e-18
666966.863823599,8.73515848899602e-18
667242.583899591,8.72658367065262e-18
667518.303975582,8.72246778424439e-18
667794.024051574,8.71801720595822e-18
668069.744127566,8.70903083628262e-18
668345.464203557,8.70545538497378e-18
668621.184279549,8.7005470746932e-18
668896.90435554,8.69201253857173e-18
669172.624431532,8.68850229437303e-18
669448.344507523,8.6827301694694e-18
669724.064583515,8.67537877952424e-18
669999.784659507,8.67165966035355e-18
670275.504735498,8.66480777401094e-18
670551.22481149,8.65887050769121e-18
670826.944887481,8.65481996968733e-18
671102.664963473,8.64714653945519e-18
671378.385039464,8.64233281027903e-18
671654.105115456,8.63776515179707e-18
671929.825191448,8.62999147238142e-18
672205.545267439,8.62578584118951e-18
672481.265343431,8.62036553857519e-18
672756.985419422,8.6133218313426e-18
673032.705495414,8.60930354401588e-18
673308.425571405,8.60273705807102e-18
673584.145647397,8.5969281033876e-18
673859.865723389,8.59284426075808e-18
674135.58579938,8.58519470067009e-18
674411.305875372,8.58062037550455e-18
674687.025951363,8.57622293086197e-18
674962.746027355,8.56803217401907e-18
675238.466103346,8.5643627631222e-18
675514.186179338,8.55926809263879e-18
675789.90625533,8.55132300228363e-18
676065.626331321,8.5482149560713e-18
676341.346407313,8.54201464029471e-18
676617.066483304,8.53491658094489e-18
676892.786559296,8.53216141826898e-18
677168.506635287,8.52473686618146e-18
677444.226711279,8.51861597607202e-18
677719.94678727,8.51602290597074e-18
677995.666863262,8.50777375880955e-18
678271.386939254,8.50235572866019e-18
678547.107015245,8.49956099648245e-18
678822.827091237,8.49129602266988e-18
679098.547167228,8.48620985455215e-18
679374.26724322,8.48268833132489e-18
679649.987319211,8.47521948857175e-18
679925.707395203,8.47023761110248e-18
680201.427471195,8.46558230900116e-18
680477.147547186,8.45932942685189e-18
680752.867623178,8.45433985965352e-18
681028.587699169,8.44858335108591e-18
681304.307775161,8.44348249007988e-18
681580.027851152,8.4382883600694e-18
681855.747927144,8.43196053627633e-18
682131.468003136,8.42768964613504e-18
682407.188079127,8.42191539493458e-18
682682.908155119,8.41575098478966e-18
682958.62823111,8.41201290378377e-18
683234.348307102,8.40528493994024e-18
683510.068383093,8.39980559975835e-18
683785.788459085,8.39640013008052e-18
684061.508535076,8.3886753098538e-18
684337.228611068,8.38397610550525e-18
684612.94868706,8.38064544502138e-18
684888.668763051,8.37237921543719e-18
685164.388839043,8.36825026700747e-18
685440.108915034,8.36453551255038e-18
685715.828991026,8.35649957320804e-18
685991.549067018,8.35270614670354e-18
686267.269143009,8.34805082775481e-18
686542.989219001,8.34092029559349e-18
686818.709294992,8.33734579414969e-18
687094.429370984,8.33142628455855e-18
687370.149446975,8.32546155494835e-18
687645.869522967,8.32199422680173e-18
687921.589598958,8.31500244997157e-18
688197.30967495,8.31005559711396e-18
688473.029750941,8.30638666931699e-18
688748.749826933,8.29899512813338e-18
689024.469902925,8.29477013526304e-18
689300.189978916,8.29037782109269e-18
689575.910054908,8.28338516229338e-18
689851.630130899,8.27966718837826e-18
690127.350206891,8.27407884257706e-18
690403.070282883,8.26801195197007e-18
690678.790358874,8.26465465058341e-18
690954.510434866,8.25778864761499e-18
691230.230510857,8.2527602726073e-18
691505.950586849,8.24949750878946e-18
691781.67066284,8.24177759502971e-18
692057.390738832,8.23764981173386e-18
692333.110814823,8.23399629596042e-18
692608.830890815,8.22611774319399e-18
692884.550966807,8.22274562142263e-18
693160.271042798,8.21816929640473e-18
693435.99111879,8.21070311632163e-18
693711.711194781,8.20799485412314e-18
693987.431270773,8.20226253428232e-18
694263.151346764,8.19541783144261e-18
694538.871422756,8.19317395209615e-18
694814.591498748,8.18657116593282e-18
695090.311574739,8.18027185956668e-18
695366.031650731,8.17802247910788e-18
695641.751726722,8.1712325819333e-18
695917.471802714,8.16536718558732e-18
696193.191878705,8.16245146133823e-18
696468.911954697,8.15617363167399e-18
696744.632030689,8.15073530449711e-18
697020.35210668,8.14663227428774e-18
697296.072182672,8.14124246890183e-18
697571.792258663,8.13622219759477e-18
697847.512334655,8.13087841951489e-18
698123.232410647,8.12637959835454e-18
698398.952486638,8.1215545939807e-18
698674.67256263,8.11542491523399e-18
698950.392638621,8.11165433948696e-18
699226.112714613,8.10654248853748e-18
699501.832790604,8.10030132927377e-18
699777.552866596,8.09713653650146e-18
700053.272942587,8.09123414515254e-18
700328.993018579,8.08539786645833e-18
700604.713094571,8.08274472627635e-18
700880.433170562,8.07587841949436e-18
701156.153246554,8.0706361827022e-18
701431.873322545,8.06824039288253e-18
701707.593398537,8.06072893539269e-18
701983.313474528,8.05606210128247e-18
702259.03355052,8.05339453460055e-18
702534.753626511,8.04587016056997e-18
702810.473702503,8.04176605929767e-18
703086.193778494,8.03817930610856e-18
703361.913854486,8.03121686718641e-18
703637.633930478,8.02771867291932e-18
703913.354006469,8.02280501451927e-18
704189.074082461,8.0166659749352e-18
704464.794158452,8.01370134668089e-18
704740.514234444,8.00756509841994e-18
705016.234310436,8.00223404084397e-18
705291.954386427,7.99942319778361e-18
705567.674462419,7.9926302200715e-18
705843.39453841,7.98803655243727e-18
706119.114614402,7.9847317400503e-18
706394.834690393,7.97797444713306e-18
706670.554766385,7.97413115154989e-18
706946.274842377,7.96972756086621e-18
707221.994918368,7.9634830615187e-18
707497.71499436,7.96038990079642e-18
707773.435070351,7.95467849974296e-18
708049.155146343,7.94911570640159e-18
708324.875222334,7.94654329943189e-18
708600.595298326,7.93981488356458e-18
708876.315374317,7.93495239955711e-18
709152.035450309,7.93237194141801e-18
709427.755526301,7.92519311027113e-18
709703.475602292,7.92107626894253e-18
709979.195678284,7.91787436893706e-18
710254.915754275,7.91073970194993e-18
710530.635830267,7.90741816801025e-18
710806.355906258,7.90325729304214e-18
711082.07598225,7.89640824585418e-18
711357.796058242,7.89373368569894e-18
711633.516134233,7.88876031665526e-18
711909.236210225,7.88227497392809e-18
712184.956286216,7.87975667293241e-18
712460.676362208,7.87448014445151e-18
712736.396438199,7.86846829809024e-18
713012.116514191,7.86539875082151e-18
713287.836590183,7.86035142704378e-18
713563.556666174,7.85500196656686e-18
713839.276742166,7.85081374074887e-18
714114.996818157,7.84628288371484e-18
714390.716894149,7.84168663691458e-18
714666.43697014,7.83626978205416e-18
714942.157046132,7.83229622370934e-18
715217.877122124,7.82822490692223e-18
715493.597198115,7.82195005288219e-18
715769.317274107,7.81851904519148e-18
716045.037350098,7.81441780857237e-18
716320.75742609,7.80786279198123e-18
716596.477502081,7.80503580343438e-18
716872.197578073,7.80029988374147e-18
717147.917654065,7.79392688509851e-18
717423.637730056,7.79174969479963e-18
717699.357806048,7.78608435794256e-18
717975.077882039,7.78012562557277e-18
718250.797958031,7.77840497451955e-18
718526.518034022,7.77197728515412e-18
718802.238110014,7.76655948103449e-18
719077.958186005,7.76476554288363e-18
719353.678261997,7.75803726741429e-18
719629.398337989,7.75333748586184e-18
719905.11841398,7.75079213094223e-18
720180.838489972,7.74420260989784e-18
720456.558565963,7.7404165612889e-18
720732.278641955,7.7366580361528e-18
721007.998717946,7.73043778232283e-18
721283.718793938,7.72755918502941e-18
721559.43886993,7.72259457915808e-18
721835.158945921,7.716833998871e-18
722110.879021913,7.71447032425551e-18
722386.599097904,7.70871538668985e-18
722662.319173896,7.70354982327389e-18
722938.039249887,7.70100110572032e-18
723213.759325879,7.69497983400959e-18
723489.479401871,7.69064390798107e-18
723765.199477862,7.68723899763452e-18
724040.919553854,7.68131282494146e-18
724316.639629845,7.67796776325894e-18
724592.359705837,7.67340934290092e-18
724868.079781828,7.66774331903642e-18
725143.79985782,7.66523602928029e-18
725419.519933812,7.65968823717468e-18
725695.240009803,7.65440982775758e-18
725970.960085795,7.65222292934275e-18
726246.680161786,7.64610251540231e-18
726522.400237778,7.64141998135591e-18
726798.120313769,7.63891153913399e-18
727073.840389761,7.63259701098071e-18
727349.560465752,7.62870390956089e-18
727625.280541744,7.6254662497431e-18
727901.000617736,7.619180010758e-18
728176.720693727,7.61601575498366e-18
728452.440769719,7.612065871914e-18
728728.16084571,7.60598204607113e-18
729003.880921702,7.60309805523105e-18
729279.600997693,7.59876201820494e-18
729555.321073685,7.59315494853599e-18
729831.041149677,7.58986625422498e-18
730106.761225668,7.58549229036115e-18
730382.48130166,7.58070470892041e-18
730658.201377651,7.57644916378175e-18
730933.921453643,7.57221817515036e-18
731209.641529634,7.5684270986756e-18
731485.361605626,7.56305705202432e-18
731761.081681618,7.55903244980305e-18
732036.801757609,7.55602307921755e-18
732312.521833601,7.54980927393032e-18
732588.241909592,7.54611352098795e-18
732863.961985584,7.54330039005574e-18
733139.682061575,7.53668290871421e-18
733415.402137567,7.53356124702571e-18
733691.122213558,7.53028491700869e-18
733966.84228955,7.52361640700657e-18
734242.562365542,7.52127355276819e-18
734518.282441533,7.5171509959936e-18
734794.002517525,7.51064601304203e-18
735069.722593516,7.50899163523878e-18
735345.442669508,7.50405000771584e-18
735621.162745499,7.4979221570383e-18
735896.882821491,7.49648272534581e-18
736172.602897483,7.49100569229395e-18
736448.322973474,7.48557712168794e-18
736724.043049466,7.48369837312864e-18
736999.763125457,7.47796790840929e-18
737275.483201449,7.47357024164888e-18
737551.203277441,7.47077028625615e-18
737826.923353432,7.46495282846476e-18
738102.643429424,7.46166808551658e-18
738378.363505415,7.45786113462048e-18
738654.083581407,7.45210988000916e-18
738929.803657398,7.44959250964523e-18
739205.52373339,7.4450221688043e-18
739481.243809381,7.43963054223913e-18
739756.963885373,7.43720965816513e-18
740032.683961365,7.43219300478708e-18
740308.404037356,7.42757635944407e-18
740584.124113348,7.42459406919461e-18
740859.844189339,7.41933077938748e-18
741135.564265331,7.41579205791335e-18
741411.284341322,7.4119212897808e-18
741687.004417314,7.40652406350814e-18
741962.724493306,7.40399555776356e-18
742238.444569297,7.39930308834861e-18
742514.164645288,7.39396231032582e-18
742789.88472128,7.39197110644434e-18
743065.604797272,7.38672536610809e-18
743341.324873263,7.38177787662587e-18
743617.044949255,7.37969553930282e-18
743892.765025246,7.37413763676526e-18
744168.485101238,7.36990987288688e-18
744444.20517723,7.36729408510165e-18
744719.925253221,7.36158714666552e-18
744995.645329213,7.35812567473982e-18
745271.365405204,7.35488512746144e-18
745547.085481196,7.34924518626326e-18
745822.805557187,7.34618850979467e-18
746098.525633179,7.34247373912018e-18
746374.245709171,7.33728241334682e-18
746649.965785162,7.33402175192939e-18
746925.685861154,7.32999515628263e-18
747201.405937145,7.32570542887213e-18
747477.126013137,7.32172595003636e-18
747752.846089128,7.31745245427532e-18
748028.56616512,7.31431388961741e-18
748304.286241111,7.30944716272944e-18
748580.006317103,7.30499452775547e-18
748855.726393095,7.30282826712384e-18
749131.446469086,7.29723489953969e-18
749407.166545078,7.29283838833796e-18
749682.886621069,7.29107846325726e-18
749958.606697061,7.28502903184756e-18
750234.326773053,7.28109639641045e-18
750510.046849044,7.27908819733579e-18
750785.766925036,7.27277923492443e-18
751061.487001027,7.26966915612914e-18
751337.207077019,7.26699229628282e-18
751612.92715301,7.26056408317716e-18
751888.647229002,7.25830887009096e-18
752164.367304993,7.25488289494421e-18
752440.087380985,7.24857541086116e-18
752715.807456977,7.24679920184659e-18
752991.527532968,7.24274102714625e-18
753267.24760896,7.23696830237897e-18
753542.967684951,7.23509036719672e-18
753818.687760943,7.23051528889774e-18
754094.407836934,7.22571466813772e-18
754370.127912926,7.22327581862562e-18
754645.847988918,7.21825552136469e-18
754921.568064909,7.21460226069971e-18
755197.288140901,7.21145126734935e-18
755473.008216892,7.20615037326153e-18
755748.728292884,7.20338614359587e-18
756024.448368875,7.19960649562929e-18
756300.168444867,7.194411867646e-18
756575.888520859,7.19195695225969e-18
756851.60859685,7.18765901301225e-18
757127.328672842,7.18310461335604e-18
757403.048748833,7.18037798118005e-18
757678.768824825,7.17558961908108e-18
757954.488900816,7.17207902982851e-18
758230.208976808,7.16877208223677e-18
758505.9290528,7.16353270279056e-18
758781.649128791,7.16107484879815e-18
759057.369204783,7.1571822460273e-18
759333.089280774,7.15171526005028e-18
759608.809356766,7.14990336679657e-18
759884.529432757,7.14554728659633e-18
760160.249508749,7.14028804404916e-18
760435.96958474,7.13854675821069e-18
760711.689660732,7.13381147277496e-18
760987.409736724,7.12920245834832e-18
761263.129812715,7.12709772884702e-18
761538.849888707,7.12204746958109e-18
761814.569964698,7.11824856153322e-18
762090.29004069,7.11561777673986e-18
762366.010116681,7.1104547468036e-18
762641.730192673,7.10721956427129e-18
762917.450268665,7.1040653999743e-18
763193.170344656,7.09921800045474e-18
763468.890420648,7.09605182458279e-18
763744.610496639,7.09236694770817e-18
764020.330572631,7.08835137537514e-18
764296.050648622,7.08481893612084e-18
764571.770724614,7.08055249713768e-18
764847.490800606,7.07767472513149e-18
765123.210876597,7.07360330074525e-18
765398.930952589,7.0688076292826e-18
765674.65102858,7.06694661267192e-18
765950.371104572,7.06238551911834e-18
766226.091180563,7.05737116784184e-18
766501.811256555,7.05603320340373e-18
766777.531332546,7.05106726617579e-18
767053.251408538,7.04636090174918e-18
767328.97148453,7.04496332802378e-18
767604.691560521,7.03960328790172e-18
767880.411636513,7.03568460661271e-18
768156.131712504,7.03383450055158e-18
768431.851788496,7.02810326784069e-18
768707.571864487,7.02511743670685e-18
768983.291940479,7.02267874082223e-18
769259.01201647,7.01678901077122e-18
769534.732092462,7.01447257685204e-18
769810.452168454,7.01142973347081e-18
770086.172244445,7.00583325397029e-18
770361.892320437,7.00370956651043e-18
770637.612396428,7.00002396306508e-18
770913.33247242,6.99522469792812e-18
771189.052548412,6.9928920134418e-18
771464.772624403,6.98852765642731e-18
771740.492700395,6.9847830761364e-18
772016.212776386,6.98205628421643e-18
772291.932852378,6.97714955291905e-18
772567.652928369,6.97430799520127e-18
772843.373004361,6.97113646581118e-18
773119.093080353,6.96610894066534e-18
773394.813156344,6.96372193495929e-18
773670.533232336,6.96002800487369e-18
773946.253308327,6.95547179153159e-18
774221.973384319,6.95308020340889e-18
774497.69346031,6.94872667394779e-18
774773.413536302,6.94510376239297e-18
775049.133612293,6.94245476763909e-18
775324.853688285,6.93739677551179e-18
775600.573764277,6.93478165971813e-18
775876.293840268,6.93182148717373e-18
776152.01391626,6.92628623051921e-18
776427.733992251,6.92435833217572e-18
776703.454068243,6.92107159093321e-18
776979.174144235,6.91555411837092e-18
777254.894220226,6.91383202988259e-18
777530.614296218,6.91013823575992e-18
777806.334372209,6.90516362548597e-18
778082.054448201,6.90327050833653e-18
778357.774524192,6.89910797038771e-18
778633.494600184,6.89493401794766e-18
778909.214676175,6.89268366845332e-18
779184.934752167,6.88819579690845e-18
779460.654828159,6.88469696109517e-18
779736.37490415,6.88198475993895e-18
780012.094980142,6.87759340343335e-18
780287.815056133,6.87440914145907e-18
780563.535132125,6.87108507503613e-18
780839.255208116,6.86732496263169e-18
781114.975284108,6.86412398060489e-18
781390.6953601,6.86002651485937e-18
781666.415436091,6.85724070040188e-18
781942.135512083,6.8538680774201e-18
782217.855588074,6.84901090815791e-18
782493.575664066,6.84714948963179e-18
782769.295740057,6.84356122582092e-18
783045.015816049,6.83828091254832e-18
783320.735892041,6.83696305974814e-18
783596.455968032,6.83307115350609e-18
783872.176044023,6.82795122460771e-18
784147.896120015,6.82672079349526e-18
784423.616196007,6.82235402045213e-18
784699.336271998,6.81793948896019e-18
784975.05634799,6.81648632210784e-18
785250.776423981,6.81153912962706e-18
785526.496499973,6.808054034571e-18
785802.216575965,6.8062340263991e-18
786077.936651956,6.80086415144831e-18
786353.656727948,6.79815007227344e-18
786629.376803939,6.79584976097135e-18
786905.096879931,6.7905095858006e-18
787180.816955922,6.78820831970791e-18
787456.537031914,6.78525105101565e-18
787732.257107905,6.78047875328832e-18
788007.977183897,6.77827406879096e-18
788283.697259889,6.77450663949791e-18
788559.41733588,6.77062723189465e-18
788835.137411872,6.76833582147536e-18
789110.857487863,6.76382882150894e-18
789386.577563855,6.76080470405529e-18
789662.297639846,6.75828093846557e-18
789938.017715838,6.75343218687101e-18
790213.73779183,6.75096988895394e-18
790489.457867821,6.74798452025789e-18
790765.177943813,6.74338178961987e-18
791040.898019804,6.74117414566835e-18
791316.618095796,6.7374485280695e-18
791592.338171788,6.73356562268528e-18
791868.058247779,6.73144428444611e-18
792143.778323771,6.72684993768697e-18
792419.498399762,6.72380923829794e-18
792695.218475754,6.72169625277887e-18
792970.938551745,6.71643873416762e-18
793246.658627737,6.71401841213272e-18
793522.378703728,6.71177868889579e-18
793798.09877972,6.70636917644134e-18
794073.818855711,6.70421678938231e-18
794349.538931703,6.70161201205203e-18
794625.259007695,6.6966120228715e-18
794900.979083686,6.69445543762891e-18
795176.699159678,6.69128762222074e-18
795452.419235669,6.68701858272536e-18
795728.139311661,6.68470020911084e-18
796003.859387653,6.68102384238547e-18
796279.579463644,6.67746499949633e-18
796555.299539636,6.67482327012306e-18
796831.019615627,6.67101041071282e-18
797106.739691619,6.66793556940346e-18
797382.45976761,6.66471742729762e-18
797658.179843602,6.66127963825249e-18
797933.899919594,6.65847281039081e-18
798209.619995585,6.65442372921717e-18
798485.340071577,6.65171616631958e-18
798761.060147568,6.64905955635325e-18
799036.78022356,6.64414193470247e-18
799312.500299551,6.64218497041488e-18
799588.220375543,6.63956723440512e-18
799863.940451534,6.63410193963297e-18
800139.660527526,6.63264797122178e-18
800415.380603518,6.62983711591597e-18
800691.100679509,6.62440682385937e-18
800966.820755501,6.62315894255816e-18
801242.540831492,6.61982471112586e-18
801518.260907484,6.61498504816337e-18
801793.980983475,6.61375280682824e-18
802069.701059467,6.60966746966938e-18
802345.421135459,6.60568536045522e-18
802621.14121145,6.60435293094543e-18
802896.861287442,6.59960339555896e-18
803172.581363433,6.59641441274341e-18
803448.301439425,6.59480206578934e-18
803724.021515416,6.58980794232517e-18
803999.741591408,6.58718404871278e-18
804275.4616674,6.58499716103632e-18
804551.181743391,6.58029267284237e-18
804826.901819383,6.57803238042023e-18
805102.621895374,6.57500018066887e-18
805378.341971366,6.57094821343367e-18
805654.062047357,6.5689122846058e-18
805929.782123349,6.56501369877606e-18
806205.50219934,6.5616761234054e-18
806481.222275332,6.55967446672612e-18
806756.942351324,6.55523676181986e-18
807032.662427315,6.55247458920285e-18
807308.382503307,6.5501762380251e-18
807584.102579298,6.54572952210606e-18
807859.82265529,6.54339706228374e-18
808135.542731281,6.54041760497192e-18
808411.262807273,6.53640487286008e-18
808686.982883264,6.53443565042389e-18
808962.702959256,6.53057150454444e-18
809238.423035248,6.52714253402909e-18
809514.143111239,6.5254596458241e-18
809789.863187231,6.52087140554491e-18
810065.583263222,6.51790638847352e-18
810341.303339214,6.51628597472993e-18
810617.023415206,6.51145314295184e-18
810892.743491197,6.50875038022485e-18
811168.463567189,6.50682550601302e-18
811444.18364318,6.50228930361104e-18
811719.903719172,6.49971523952836e-18
811995.623795163,6.4971686399882e-18
812271.343871155,6.49326381266119e-18
812547.063947147,6.49073070315147e-18
812822.784023138,6.48752600542251e-18
813098.50409913,6.48430138355779e-18
813374.224175121,6.4816339872535e-18
813649.944251113,6.47807518209811e-18
813925.664327104,6.47542061604937e-18
814201.384403096,6.47229899795408e-18
814477.104479088,6.46885082011926e-18
814752.824555079,6.46666362572553e-18
815028.544631071,6.46275695722657e-18
815304.264707062,6.45977003617893e-18
815579.984783054,6.45798397145716e-18
815855.704859045,6.45319110189983e-18
816131.424935037,6.45075324361908e-18
816407.145011029,6.44921982642802e-18
816682.86508702,6.44380513552421e-18
816958.585163012,6.4418121541196e-18
817234.305239003,6.44019565613702e-18
817510.025314995,6.43468331762753e-18
817785.745390986,6.43301655960724e-18
818061.465466978,6.43086564114398e-18
818337.185542969,6.42576489838269e-18
818612.905618961,6.42437866361117e-18
818888.625694953,6.42136456255196e-18
819164.345770944,6.41694339003796e-18
819440.065846936,6.41578058681506e-18
819715.785922927,6.41191500086942e-18
819991.505998919,6.40818283008848e-18
820267.22607491,6.40703104872988e-18
820542.946150902,6.40267307202031e-18
820818.666226894,6.39953348712423e-18
821094.386302885,6.39800947705663e-18
821370.106378877,6.3936492539263e-18
821645.826454868,6.3910363494089e-18
821921.54653086,6.38876604335512e-18
822197.266606851,6.38476436710512e-18
822472.986682843,6.38262140134674e-18
822748.706758835,6.37948350090339e-18
823024.426834826,6.37596982432751e-18
823300.146910818,6.37411433719695e-18
823575.866986809,6.37033559538076e-18
823851.587062801,6.36730413348104e-18
824127.307138792,6.36535968627703e-18
824403.027214784,6.36137180089112e-18
824678.747290776,6.35882873052895e-18
824954.467366767,6.35635056382022e-18
825230.187442759,6.35252782729899e-18
825505.90751875,6.3505132312056e-18
825781.627594742,6.3472429427836e-18
826057.347670733,6.34373663900291e-18
826333.067746725,6.34219624208385e-18
826608.787822716,6.3382388097619e-18
826884.507898708,6.33501923245005e-18
827160.227974699,6.33367665483949e-18
827435.948050691,6.32944437838011e-18
827711.668126683,6.32646040807105e-18
827987.388202674,6.32486132451707e-18
828263.108278666,6.32082872987832e-18
828538.828354657,6.31809523985278e-18
828814.548430649,6.31583553259781e-18
829090.26850664,6.31230749273303e-18
829365.988582632,6.30982610513546e-18
829641.708658624,6.30679194868514e-18
829917.428734615,6.30385552652689e-18
830193.148810607,6.30146423333474e-18
830468.868886598,6.29788493159344e-18
830744.58896259,6.29553011670742e-18
831020.309038582,6.29286845521404e-18
831296.029114573,6.289142899319e-18
831571.749190565,6.2873819284639e-18
831847.469266556,6.28405630243509e-18
832123.189342548,6.28050920315441e-18
832398.909418539,6.27934897300724e-18
832674.629494531,6.27518528949688e-18
832950.349570522,6.2719545001267e-18
833226.069646514,6.27125096512974e-18
833501.789722505,6.26642354064305e-18
833777.509798497,6.26353667585563e-18
834053.229874489,6.26290511416296e-18
834328.94995048,6.25783089689003e-18
834604.670026472,6.25534248428453e-18
834880.390102463,6.25426388332256e-18
835156.110178455,6.24935576781037e-18
835431.830254447,6.24736934633399e-18
835707.550330438,6.24544935023841e-18
835983.27040643,6.24093656279857e-18
836258.990482421,6.23947179917705e-18
836534.710558413,6.23665380603391e-18
836810.430634404,6.23259516016083e-18
837086.150710396,6.23143861563843e-18
837361.870786388,6.22799995808775e-18
837637.590862379,6.22442238595495e-18
837913.310938371,6.2231401634617e-18
838189.031014362,6.21948672901991e-18
838464.751090354,6.21646839368058e-18
838740.471166345,6.21461509886276e-18
839016.191242337,6.21105789178983e-18
839291.911318328,6.20865089630933e-18
839567.63139432,6.2060206118339e-18
839843.351470312,6.20270981217408e-18
840119.071546303,6.20078183271376e-18
840394.791622295,6.19749775184676e-18
840670.511698286,6.19451996462919e-18
840946.231774278,6.19269923181551e-18
841221.95185027,6.18907908757982e-18
841497.671926261,6.18656270651111e-18
841773.392002253,6.18438738042705e-18
842049.112078244,6.18071769103797e-18
842324.832154236,6.17879756723336e-18
842600.552230227,6.17597663858152e-18
842876.272306219,6.17239364976126e-18
843151.99238221,6.17104930974042e-18
843427.712458202,6.16762707290295e-18
843703.432534194,6.16417870555191e-18
843979.152610185,6.16311361043726e-18
844254.872686177,6.15940744689773e-18
844530.592762168,6.15618507818079e-18
844806.31283816,6.15490022984092e-18
845082.032914151,6.15127915208201e-18
845357.752990143,6.148444965428e-18
845633.473066134,6.14648684558907e-18
845909.193142126,6.14318742448505e-18
846184.913218118,6.14084233107583e-18
846460.633294109,6.13803937061254e-18
846736.353370101,6.13515624369002e-18
847012.073446092,6.13317326009077e-18
847287.793522084,6.12967847025237e-18
847563.513598075,6.12728300995831e-18
847839.233674067,6.1252885939506e-18
848114.953750059,6.12141674074754e-18
848390.67382605,6.11963349991625e-18
848666.393902042,6.11719254675907e-18
848942.113978033,6.11321497534995e-18
849217.834054025,6.11214235676633e-18
849493.554130016,6.10901208337456e-18
849769.274206008,6.10508565500628e-18
850044.994282,6.10462500229999e-18
850320.714357991,6.10087359319705e-18
850596.434433983,6.09712660463733e-18
850872.154509974,6.09690147598004e-18
851147.874585966,6.09280764134166e-18
851423.594661957,6.08944124465788e-18
851699.314737949,6.0889241681249e-18
851975.03481394,6.08476782495222e-18
852250.754889932,6.08202044093401e-18
852526.474965924,6.08079591079415e-18
852802.195041915,6.07673261677319e-18
853077.915117907,6.07470621237081e-18
853353.635193898,6.07266810468324e-18
853629.35526989,6.06877603773271e-18
853905.075345882,6.06728355587341e-18
854180.795421873,6.06461977824815e-18
854456.515497865,6.0610258227092e-18
854732.235573856,6.05962484289553e-18
855007.955649848,6.05663000409534e-18
855283.675725839,6.05354318475051e-18
855559.395801831,6.05176042286598e-18
855835.115877823,6.04865847277167e-18
856110.835953814,6.04624168603659e-18
856386.556029806,6.04381891074191e-18
856662.276105797,6.04074033062604e-18
856937.996181789,6.03893024827071e-18
857213.71625778,6.03590289397469e-18
857489.436333772,6.03298870103469e-18
857765.156409763,6.03144836914903e-18
858040.876485755,6.02802140436366e-18
858316.596561746,6.02549379609012e-18
858592.316637738,6.02377337173038e-18
858868.03671373,6.02013693087505e-18
859143.756789721,6.01821553984196e-18
859419.476865713,6.01600677179439e-18
859695.196941704,6.01226675670827e-18
859970.917017696,6.01097985018866e-18
860246.637093688,6.00826197674715e-18
860522.357169679,6.00452330294919e-18
860798.077245671,6.00359246792983e-18
861073.797321662,6.00056675582659e-18
861349.517397654,5.99704030779913e-18
861625.237473645,5.99597225705251e-18
861900.957549637,5.99287230785277e-18
862176.677625629,5.98984915919414e-18
862452.39770162,5.98818713629588e-18
862728.117777612,5.98515027498086e-18
863003.837853603,5.98282535593546e-18
863279.557929595,5.98036856469903e-18
863555.278005586,5.97746953853576e-18
863830.998081578,5.97576316029281e-18
864106.71815757,5.97259399083703e-18
864382.438233561,5.96996498514185e-18
864658.158309553,5.96851630806521e-18
864933.878385544,5.96485054645025e-18
865209.598461536,5.96271999291268e-18
865485.318537527,5.96108098864057e-18
865761.038613519,5.95710628141095e-18
866036.75868951,5.95567452372382e-18
866312.478765502,5.95355403826694e-18
866588.198841493,5.94940481006786e-18
866863.918917485,5.9486513915762e-18
867139.638993477,5.94601832622187e-18
867415.359069468,5.94187538118481e-18
867691.07914546,5.94148270707743e-18
867966.799221451,5.93847240600309e-18
868242.519297443,5.9346360617907e-18
868518.239373434,5.93412373877897e-18
868793.959449426,5.93087032851395e-18
869069.679525418,5.92767829239045e-18
869345.399601409,5.92665497801426e-18
869621.119677401,5.92322254363222e-18
869896.839753392,5.92084601600187e-18
870172.559829384,5.91918105687796e-18
870448.279905375,5.91564500618215e-18
870723.999981367,5.91393653264409e-18
870999.720057359,5.9117315708626e-18
871275.44013335,5.9082941246421e-18
871551.160209342,5.90683599990743e-18
871826.880285333,5.90426044702393e-18
872102.600361325,5.90124038757864e-18
872378.320437316,5.89957141578381e-18
872654.040513308,5.89673711808611e-18
872929.7605893,5.89439883739945e-18
873205.480665291,5.89224226344983e-18
873481.200741283,5.88922832350405e-18
873756.920817274,5.88758518708338e-18
874032.640893266,5.88490914084854e-18
874308.360969258,5.8818773812828e-18
874584.081045249,5.88064919133751e-18
874859.80112124,5.8775520112841e-18
875135.521197232,5.87479052539544e-18
875411.241273224,5.87356588074813e-18
875686.961349215,5.87013442078033e-18
875962.681425207,5.86793560529777e-18
876238.401501198,5.86640885845067e-18
876514.12157719,5.86269944504247e-18
876789.841653182,5.86115187538095e-18
877065.561729173,5.85924446881319e-18
877341.281805165,5.85538839676049e-18
877617.001881156,5.85426647194982e-18
877892.721957148,5.85205885053443e-18
878168.442033139,5.84834944902963e-18
878444.162109131,5.84721323649909e-18
878719.882185122,5.84479085704676e-18
878995.602261114,5.84161478731003e-18
879271.322337106,5.84004992967714e-18
879547.042413097,5.83743297675472e-18
879822.762489089,5.8350615259056e-18
880098.48256508,5.83286929992782e-18
880374.202641072,5.83009046655132e-18
880649.922717063,5.82849620870232e-18
880925.642793055,5.82570003880586e-18
881201.362869047,5.82292784297991e-18
881477.082945038,5.82178803129103e-18
881752.80302103,5.81849745069541e-18
882028.523097021,5.81604338798874e-18
882304.243173013,5.81493309751579e-18
882579.963249005,5.8112285502667e-18
882855.683324996,5.80938649127816e-18
883131.403400988,5.80800179100518e-18
883407.123476979,5.80395797929727e-18
883682.843552971,5.80279577424301e-18
883958.563628962,5.80103449459518e-18
884234.283704954,5.79683745990428e-18
884510.003780945,5.79612339801732e-18
884785.723856937,5.79399632657599e-18
885061.443932928,5.78999656650334e-18
885337.16400892,5.78933185405874e-18
885612.884084912,5.78683628225048e-18
885888.604160903,5.7834326790107e-18
886164.324236895,5.78248021149696e-18
886440.044312886,5.77958618839898e-18
886715.764388878,5.77700382450898e-18
886991.484464869,5.77562606419613e-18
887267.204540861,5.77239029886882e-18
887542.924616853,5.77053331355818e-18
887818.644692844,5.76874943391874e-18
888094.364768836,5.76542219174518e-18
888370.084844827,5.7639312911655e-18
888645.804920819,5.76177792389207e-18
888921.52499681,5.75875711645575e-18
889197.245072802,5.75722612268554e-18
889472.965148794,5.75468644063412e-18
889748.685224785,5.75231543392239e-18
890024.405300777,5.75048862438279e-18
890300.125376768,5.74756591755335e-18
890575.84545276,5.74592877211779e-18
890851.565528751,5.74373543115378e-18
891127.285604743,5.74058254009544e-18
891403.005680734,5.73946688278104e-18
891678.725756726,5.73691301595318e-18
891954.445832718,5.73385579175764e-18
892230.165908709,5.73290992000404e-18
892505.885984701,5.72997776089415e-18
892781.606060692,5.72736528727734e-18
893057.326136684,5.726308784689e-18
893333.046212676,5.72298638182117e-18
893608.766288667,5.72097208229696e-18
893884.486364659,5.71968695767283e-18
894160.20644065,5.71609616966259e-18
894435.926516642,5.71453320602484e-18
894711.646592633,5.71299185478339e-18
894987.366668625,5.70946134616164e-18
895263.086744617,5.70800247501362e-18
895538.806820608,5.70614928155609e-18
895814.5268966,5.70311506379432e-18
896090.246972591,5.70142868130793e-18
896365.967048583,5.6991662060042e-18
896641.687124574,5.69694454544392e-18
896917.407200566,5.69486522137296e-18
897193.127276557,5.69217322051932e-18
897468.847352549,5.69078125789396e-18
897744.567428541,5.68829099368333e-18
898020.287504532,5.68535322147442e-18
898296.007580524,5.6845216747685e-18
898571.727656515,5.68162709610624e-18
898847.447732507,5.67881298280862e-18
899123.167808499,5.67817028882196e-18
899398.88788449,5.67483387417437e-18
899674.607960482,5.67251192699026e-18
899950.328036473,5.67177649412993e-18
900226.048112465,5.66798792881554e-18
900501.768188456,5.66631013840169e-18
900777.488264448,5.66534146432663e-18
901053.208340439,5.6612541256077e-18
901328.928416431,5.66008662731915e-18
901604.648492422,5.65879722641878e-18
901880.368568414,5.65476870634427e-18
902156.088644406,5.65381648871493e-18
902431.808720397,5.65208293583804e-18
902707.528796389,5.64853740966813e-18
902983.24887238,5.6475415459826e-18
903258.968948372,5.64524092222426e-18
903534.689024363,5.64244069794367e-18
903810.409100355,5.64127665973532e-18
904086.129176347,5.63842937730478e-18
904361.849252338,5.63633784106918e-18
904637.56932833,5.63495651701374e-18
904913.289404321,5.63182664548918e-18
905189.009480313,5.63017055918542e-18
905464.729556305,5.62848408711953e-18
905740.449632296,5.62550732320378e-18
906016.169708288,5.62397276428549e-18
906291.889784279,5.62183619314494e-18
906567.609860271,5.61939997104162e-18
906843.329936262,5.61778870560921e-18
907119.050012254,5.61511922541536e-18
907394.770088245,5.61336052988701e-18
907670.490164237,5.61159208171595e-18
907946.210240229,5.60851196265734e-18
908221.93031622,5.60728852766055e-18
908497.650392212,5.60529481900773e-18
908773.370468203,5.6021402037605e-18
909049.090544195,5.60117800095128e-18
909324.810620186,5.59884083540028e-18
909600.530696178,5.5959942987012e-18
909876.250772169,5.5950648726024e-18
910151.970848161,5.59229058176654e-18
910427.690924153,5.58996066389174e-18
910703.411000144,5.58893687635669e-18
910979.131076136,5.58580587328818e-18
911254.851152127,5.58393094790824e-18
911530.571228119,5.5827078531211e-18
911806.29130411,5.57953915867444e-18
912082.011380102,5.57788242541487e-18
912357.731456094,5.57629063868448e-18
912633.451532085,5.57352410417347e-18
912909.171608077,5.57185744025172e-18
913184.891684068,5.56969953474951e-18
913460.61176006,5.56766470146141e-18
913736.331836051,5.56587314742889e-18
914012.051912043,5.56307758892875e-18
914287.771988035,5.56182739046679e-18
914563.492064026,5.55986250749151e-18
914839.212140018,5.55661233153384e-18
915114.932216009,5.5559454417594e-18
915390.652292001,5.55371478565751e-18
915666.372367993,5.55040983035653e-18
915942.092443984,5.55003904410237e-18
916217.812519975,5.54738161932095e-18
916493.532595967,5.54443723326776e-18
916769.252671959,5.54414224483244e-18
917044.97274795,5.54094460192384e-18
917320.692823942,5.53857924129518e-18
917596.412899933,5.53822148200488e-18
917872.132975925,5.53457291891107e-18
918147.853051916,5.53274721707972e-18
918423.573127908,5.5321773567457e-18
918699.2932039,5.52840343712734e-18
918975.013279891,5.5269348746283e-18
919250.733355883,5.52593537522017e-18
919526.453431874,5.522449865079e-18
919802.173507866,5.52117362315575e-18
920077.893583858,5.5195379740503e-18
920353.613659849,5.51661943735961e-18
920629.333735841,5.51544386341036e-18
920905.053811832,5.51314301991167e-18
921180.773887824,5.51081318645235e-18
921456.493963815,5.50964322795246e-18
921732.214039807,5.50692088510555e-18
922007.934115798,5.50500907635633e-18
922283.65419179,5.50365478088582e-18
922559.374267782,5.50093906956866e-18
922835.094343773,5.49925006783495e-18
923110.814419765,5.49745522034715e-18
923386.534495756,5.49513526843183e-18
923662.254571748,5.49355758877718e-18
923937.974647739,5.49115771496643e-18
924213.694723731,5.48939565494375e-18
924489.414799722,5.48786672865308e-18
924765.134875714,5.4849421825922e-18
925040.854951706,5.48365705559838e-18
925316.575027697,5.48205770828352e-18
925592.295103689,5.47893153228562e-18
925868.01517968,5.47793491595876e-18
926143.735255672,5.47606035080228e-18
926419.455331663,5.47312269531613e-18
926695.175407655,5.47225801442087e-18
926970.895483647,5.4699318623823e-18
927246.615559638,5.46742760186642e-18
927522.33563563,5.46658648455917e-18
927798.055711621,5.46382900899044e-18
928073.775787613,5.46177457209493e-18
928349.495863604,5.46080692121512e-18
928625.215939596,5.45789506841771e-18
928900.936015588,5.4561669932898e-18
929176.656091579,5.45482012319044e-18
929452.376167571,5.45216236652928e-18
929728.096243562,5.45064476275623e-18
930003.816319554,5.44864102869392e-18
930279.536395545,5.446555112788e-18
930555.256471537,5.44519530191287e-18
930830.976547529,5.44241241904429e-18
931106.69662352,5.44098058686181e-18
931382.416699512,5.43971373254958e-18
931658.136775503,5.43631270516834e-18
931933.856851495,5.43541439053577e-18
932209.576927486,5.43406371904458e-18
932485.297003478,5.43043759548892e-18
932761.01707947,5.42989718062802e-18
933036.737155461,5.42818884800645e-18
933312.457231453,5.42475868418281e-18
933588.177307444,5.42445276628193e-18
933863.897383436,5.42216994722077e-18
934139.617459427,5.41918713991991e-18
934415.337535419,5.41901840903129e-18
934691.057611411,5.41617124066329e-18
934966.777687402,5.41367127474596e-18
935242.497763394,5.41346717692737e-18
935518.217839385,5.41032198018193e-18
935793.937915377,5.4082297059327e-18
936069.657991368,5.40770978936491e-18
936345.37806736,5.40463942802239e-18
936621.098143351,5.40289194385817e-18
936896.818219343,5.40178131125749e-18
937172.538295335,5.39905663875248e-18
937448.258371326,5.39761481353728e-18
937723.978447318,5.39582778831631e-18
937999.698523309,5.39351679774098e-18
938275.418599301,5.39226989049835e-18
938551.138675292,5.39000102379116e-18
938826.858751284,5.3880346805593e-18
939102.578827276,5.38672713309709e-18
939378.298903267,5.38435577947207e-18
939654.018979258,5.3826640219093e-18
939929.73905525,5.3809622751882e-18
940205.459131242,5.37883899353494e-18
940481.179207234,5.37740792340938e-18
940756.899283225,5.37508694532294e-18
941032.619359217,5.3733707406462e-18
941308.339435208,5.37216986008015e-18
941584.0595112,5.3692703406139e-18
941859.779587191,5.36792997550101e-18
942135.499663183,5.36680476827392e-18
942411.219739174,5.36362199055967e-18
942686.939815166,5.36255895388404e-18
942962.659891157,5.36123048574526e-18
943238.379967149,5.3581389971224e-18
943514.100043141,5.35728608851606e-18
943789.820119132,5.3554973222799e-18
944065.540195124,5.35275619111672e-18
944341.260271115,5.35205203424816e-18
944616.980347107,5.34974987324075e-18
944892.700423098,5.34743820699029e-18
945168.42049909,5.34672305823709e-18
945444.140575081,5.34411578975614e-18
945719.860651073,5.34221609698499e-18
945995.580727065,5.34118968172384e-18
946271.300803056,5.33862314395713e-18
946547.020879048,5.3371320922447e-18
946822.74095504,5.33546182225413e-18
947098.461031031,5.33321682146208e-18
947374.181107023,5.33215274936711e-18
947649.901183014,5.32967042895643e-18
947925.621259006,5.32784666674588e-18
948201.341334997,5.3271465755558e-18
948477.061410989,5.3239719817792e-18
948752.78148698,5.32253226939682e-18
949028.501562972,5.32196090829328e-18
949304.221638963,5.31844233756715e-18
949579.941714955,5.31733711829097e-18
949855.661790947,5.31653436532024e-18
950131.381866938,5.31305313892491e-18
950407.10194293,5.31227950046709e-18
950682.822018921,5.31094283161483e-18
950958.542094913,5.30774164872166e-18
951234.262170904,5.30727464838716e-18
951509.982246896,5.30533685460866e-18
951785.702322887,5.30249507447657e-18
952061.422398879,5.30217486096389e-18
952337.142474871,5.29982900990411e-18
952612.862550862,5.29736103139069e-18
952888.582626854,5.29687865439531e-18
953164.302702845,5.2944333737105e-18
953440.022778837,5.2923744519664e-18
953715.742854829,5.29141030344597e-18
953991.46293082,5.28910434318357e-18
954267.183006812,5.28747920531202e-18
954542.903082803,5.28589642940342e-18
954818.623158795,5.28382386608004e-18
955094.343234786,5.28253203429473e-18
955370.063310778,5.28046256231049e-18
955645.78338677,5.27864132400131e-18
955921.503462761,5.27739706519573e-18
956197.223538753,5.27514614359325e-18
956472.943614744,5.27362203789429e-18
956748.663690736,5.27204889944917e-18
957024.383766727,5.26990221934922e-18
957300.103842719,5.26875638594314e-18
957575.82391871,5.26659026739127e-18
957851.543994702,5.26468530359452e-18
958127.264070694,5.26392571229011e-18
958402.984146685,5.26116882713715e-18
958678.704222677,5.25951735089167e-18
958954.424298668,5.25896922484069e-18
959230.14437466,5.25587086607438e-18
959505.864450651,5.25446922377875e-18
959781.584526643,5.25379801898323e-18
960057.304602635,5.25068709243641e-18
960333.024678626,5.24957333783625e-18
960608.744754618,5.24845455636916e-18
960884.464830609,5.24557168491911e-18
961160.184906601,5.24475794579317e-18
961435.904982592,5.24306585437096e-18
961711.625058584,5.24052414007911e-18
961987.345134576,5.23987608803444e-18
962263.065210567,5.23773763555605e-18
962538.785286559,5.23560433661928e-18
962814.50536255,5.23481105209733e-18
963090.225438542,5.23248884846068e-18
963365.945514533,5.23086234144912e-18
963641.665590525,5.22956434238511e-18
963917.385666517,5.22728149051214e-18
964193.105742508,5.22625446129126e-18
964468.8258185,5.22424653223682e-18
964744.545894491,5.22210446782796e-18
965020.265970483,5.221636040001e-18
965295.986046474,5.21898237129046e-18
965571.706122466,5.2170179419276e-18
965847.426198457,5.21684955464854e-18
966123.146274449,5.21382046676827e-18
966398.866350441,5.21210690016005e-18
966674.586426432,5.21183376987292e-18
966950.306502424,5.2087285327167e-18
967226.026578415,5.20738718752576e-18
967501.746654407,5.20665723850817e-18
967777.466730398,5.20366822429567e-18
968053.18680639,5.20275938842793e-18
968328.906882382,5.20144938996993e-18
968604.626958373,5.19866522143658e-18
968880.347034365,5.19806361169476e-18
969156.067110356,5.19629742023673e-18
969431.787186348,5.19379769197435e-18
969707.507262339,5.19319172539551e-18
969983.227338331,5.19120447447671e-18
970258.947414323,5.18911126017764e-18
970534.667490314,5.18815749630623e-18
970810.387566306,5.18613955229237e-18
971086.107642297,5.18454610757124e-18
971361.827718289,5.18306435524638e-18
971637.54779428,5.18111720117553e-18
971913.267870272,5.17995468397442e-18
972188.987946263,5.17800691996055e-18
972464.708022255,5.17621688897218e-18
972740.428098247,5.17520251829019e-18
973016.148174238,5.17300201801213e-18
973291.86825023,5.1715152856177e-18
973567.588326221,5.17026373385183e-18
973843.308402213,5.16801073360409e-18
974119.028478205,5.16699586609e-18
974394.748554196,5.16522643846046e-18
974670.468630188,5.16301979016803e-18
974946.188706179,5.162528522542e-18
975221.908782171,5.16020796628055e-18
975497.628858162,5.15809142347705e-18
975773.348934154,5.15794799704825e-18
976049.069010145,5.15526316551192e-18
976324.789086137,5.15332375422154e-18
976600.509162129,5.15316572726495e-18
976876.22923812,5.15037026191622e-18
977151.949314112,5.14875565789973e-18
977427.669390103,5.14821726852861e-18
977703.389466095,5.14549833562144e-18
977979.109542086,5.14430962001056e-18
978254.829618078,5.14320817059742e-18
978530.54969407,5.14067850219503e-18
978806.269770061,5.13983360071299e-18
979081.989846053,5.13821638499977e-18
979357.709922044,5.13599864341452e-18
979633.429998036,5.13520917290928e-18
979909.150074027,5.13324574352631e-18
980184.870150019,5.13152052603653e-18
980460.590226011,5.13042979698472e-18
980736.310302002,5.12826899816025e-18
981012.030377993,5.1271996297085e-18
981287.750453985,5.12558171829729e-18
981563.470529977,5.12330685886394e-18
981839.190605968,5.12289075613226e-18
982114.91068196,5.12075268816722e-18
982390.630757951,5.11845300272791e-18
982666.350833943,5.11844255265207e-18
982942.070909935,5.11595986918408e-18
983217.790985926,5.11381010191745e-18
983493.511061918,5.11379921549023e-18
983769.231137909,5.11116413263563e-18
984044.951213901,5.10939367938581e-18
984320.671289893,5.10902046561844e-18
984596.391365884,5.10634861683659e-18
984872.111441876,5.10509762529038e-18
985147.831517867,5.10420864678018e-18
985423.551593859,5.10157415909738e-18
985699.27166985,5.10076017784032e-18
985974.991745842,5.09941820990888e-18
986250.711821833,5.09694751089161e-18
986526.431897825,5.09627476086073e-18
986802.151973816,5.09463420356574e-18
987077.872049808,5.09252684995889e-18
987353.5921258,5.09164824664025e-18
987629.312201791,5.08983312402296e-18
987905.032277783,5.08825509181702e-18
988180.752353774,5.08696056118806e-18
988456.472429766,5.08505498302302e-18
988732.192505758,5.08398892507691e-18
989007.912581749,5.08227335569634e-18
989283.632657741,5.08040400095402e-18
989559.352733732,5.07960169771853e-18
989835.072809724,5.07758039498838e-18
990110.792885715,5.07596769291899e-18
990386.512961707,5.07506833847372e-18
990662.233037698,5.07284533093167e-18
990937.95311369,5.07172889458866e-18
991213.673189682,5.07045876904141e-18
991489.393265673,5.06808157239643e-18
991765.113341665,5.06755759477636e-18
992040.833417656,5.06585422709572e-18
992316.553493648,5.06338480471625e-18
992592.273569639,5.06329645821435e-18
992867.993645631,5.06127271424697e-18
993143.713721623,5.05887516910711e-18
993419.433797614,5.0588659244764e-18
993695.153873606,5.05667552313226e-18
993970.873949597,5.05459753830679e-18
994246.594025589,5.05429747121626e-18
994522.31410158,5.0520422257573e-18
994798.034177572,5.05047370152819e-18
995073.754253564,5.04967334191887e-18
995349.474329555,5.04743097030245e-18
995625.194405547,5.04635451717152e-18
995900.914481538,5.04503944470807e-18
996176.63455753,5.04295475053482e-18
996452.354633521,5.04212671515641e-18
996728.074709513,5.04037885459999e-18
997003.794785505,5.03868861844977e-18
997279.514861496,5.03777897912972e-18
997555.234937488,5.03566766608096e-18
997830.955013479,5.03459444171458e-18
998106.675089471,5.03337324342854e-18
998382.395165462,5.03094905711675e-18
998658.115241454,5.03053714558599e-18
998933.835317446,5.02895906057299e-18
999209.555393437,5.02634089056441e-18
999485.275469429,5.02638129559191e-18
999760.99554542,5.02452096257771e-18
1000036.71562141,5.02195791964856e-18
1000312.4356974,5.02208158898863e-18
1000588.15577339,5.0200110526622e-18
1000863.87584939,5.01781644839327e-18
1001139.59592538,5.01768865544569e-18
1001415.31600137,5.01542993431719e-18
1001691.03607736,5.01381129122504e-18
1001966.75615335,5.01327409062334e-18
1002242.47622934,5.01086771657367e-18
1002518.19630534,5.00978943420813e-18
1002793.91638133,5.00885481110967e-18
1003069.63645732,5.00645455336156e-18
1003345.35653331,5.00565505324942e-18
1003621.0766093,5.00439253933221e-18
1003896.79668529,5.00225999794695e-18
1004172.51676129,5.0014134473572e-18
1004448.23683728,4.99986491812253e-18
1004723.95691327,4.99823370276544e-18
1004999.67698926,4.99712278577967e-18
1005275.39706525,4.99533003448765e-18
1005551.11714124,4.99424373917606e-18
1005826.83721723,4.99281143262823e-18
1006102.55729323,4.99091057449169e-18
1006378.27736922,4.99017776552292e-18
1006653.99744521,4.98844811039195e-18
1006929.7175212,4.98670318025679e-18
1007205.43759719,4.98601473056714e-18
1007481.15767318,4.98399442618591e-18
1007756.87774918,4.9826948503292e-18
1008032.59782517,4.981806418844e-18
1008308.31790116,4.97948246256332e-18
1008584.03797715,4.97876561936589e-18
1008859.75805314,4.97759680108597e-18
1009135.47812913,4.97503141590996e-18
1009411.19820513,4.97477699713002e-18
1009686.91828112,4.97336596533907e-18
1009962.63835711,4.97077540340779e-18
1010238.3584331,4.97066615959998e-18
1010514.07850909,4.96905670527556e-18
1010789.79858508,4.9667628136688e-18
1011065.51866107,4.96646348052947e-18
1011341.23873707,4.96465558875618e-18
1011616.95881306,4.96291873665052e-18
1011892.67888905,4.96222712814944e-18
1012168.39896504,4.96024232170188e-18
1012444.11904103,4.95910494773048e-18
1012719.83911702,4.95796809876559e-18
1012995.55919302,4.9559498818013e-18
1013271.27926901,4.95522153498011e-18
1013546.999345,4.95364407931867e-18
1013822.71942099,4.95186518313899e-18
1014098.43949698,4.95125834619331e-18
1014374.15957297,4.94922731639541e-18
1014649.87964896,4.94796027634701e-18
1014925.59972496,4.94725675366093e-18
1015201.31980095,4.94477366576366e-18
1015477.03987694,4.94411754876008e-18
1015752.75995293,4.94323075174114e-18
1016028.48002892,4.94041516441582e-18
1016304.20010491,4.94022461897686e-18
1016579.92018091,4.93913385134317e-18
1016855.6402569,4.93627245201068e-18
1017131.36033289,4.93625068071579e-18
1017407.08040888,4.9349084365052e-18
1017682.80048487,4.93236329873225e-18
1017958.52056086,4.9322377862642e-18
1018234.24063686,4.93056753134361e-18
1018509.96071285,4.92859074549993e-18
1018785.68078884,4.92822543873545e-18
1019061.40086483,4.92622214658003e-18
1019337.12094082,4.92482105165787e-18
1019612.84101681,4.9241912196197e-18
1019888.5610928,4.92201748366487e-18
1020164.2811688,4.92097880196843e-18
1020440.00124479,4.92007085822467e-18
1020715.72132078,4.91803001621525e-18
1020991.44139677,4.9170743685116e-18
1021267.16147276,4.91583829132947e-18
1021542.88154875,4.91421719870519e-18
1021818.60162475,4.91314800055357e-18
1022094.32170074,4.91156255626862e-18
1022370.04177673,4.91046343918199e-18
1022645.76185272,4.90919666157479e-18
1022921.48192871,4.90737780890093e-18
1023197.2020047,4.90667632922685e-18
1023472.92208069,4.90516365811501e-18
1023748.64215669,4.90338654546303e-18
1024024.36223268,4.90284297205817e-18
1024300.08230867,4.90100439152766e-18
1024575.80238466,4.8995825380737e-18
1024851.52246065,4.89899972396003e-18
1025127.24253664,4.89676104618453e-18
1025402.96261264,4.89586315101808e-18
1025678.68268863,4.89515579843037e-18
1025954.40276462,4.89256531305139e-18
1026230.12284061,4.8921171112233e-18
1026505.8429166,4.89125578922387e-18
1026781.56299259,4.8885560444529e-18
1027057.28306859,4.88830448942928e-18
1027333.00314458,4.88722469460751e-18
1027608.72322057,4.88478157265553e-18
1027884.44329656,4.88445746121525e-18
1028160.16337255,4.88305309367036e-18
1028435.88344854,4.88117335528234e-18
1028711.60352453,4.88061082192237e-18
1028987.32360053,4.8788356517635e-18
1029263.04367652,4.87761146743565e-18
1029538.76375251,4.87674019055132e-18
1029814.4838285,4.87471791281991e-18
1030090.20390449,4.87401761011264e-18
1030365.92398048,4.87277571764009e-18
1030641.64405648,4.87079417846021e-18
1030917.36413247,4.87038981945262e-18
1031193.08420846,4.86868052484586e-18
1031468.80428445,4.86704710247719e-18
1031744.52436044,4.86675459482307e-18
1032020.24443643,4.8645145286844e-18
1032295.96451243,4.86338069612243e-18
1032571.68458842,4.86309524033216e-18
1032847.40466441,4.86041443004158e-18
1033123.1247404,4.85971060370837e-18
1033398.84481639,4.85933743038095e-18
1033674.56489238,4.85650040934943e-18
1033950.28496837,4.85602416151271e-18
1034226.00504437,4.85541312677127e-18
1034501.72512036,4.8527914711663e-18
1034777.44519635,4.85235718830179e-18
1035053.16527234,4.85134167150047e-18
1035328.88534833,4.84920450602139e-18
1035604.60542432,4.84871942000126e-18
1035880.32550032,4.84724457636056e-18
1036156.04557631,4.84563345635448e-18
1036431.7656523,4.84505174538551e-18
1036707.48572829,4.84327129688165e-18
1036983.20580428,4.84203116532179e-18
1037258.92588027,4.84126533661417e-18
1037534.64595626,4.83949822540124e-18
1037810.36603226,4.83841882849772e-18
1038086.08610825,4.83732852189713e-18
1038361.80618424,4.83588930184653e-18
1038637.52626023,4.83482285502211e-18
1038913.24633622,4.83331571612518e-18
1039188.96641221,4.8323483671281e-18
1039464.68648821,4.83121168262456e-18
1039740.4065642,4.82936567082077e-18
1040016.12664019,4.82880778305705e-18
1040291.84671618,4.82750387631562e-18
1040567.56679217,4.82558229416238e-18
1040843.28686816,4.82526769192506e-18
1041119.00694416,4.82364521286944e-18
1041394.72702015,4.82196627983571e-18
1041670.44709614,4.8217541086492e-18
1041946.16717213,4.81967968715847e-18
1042221.88724812,4.81843630152055e-18
1042497.60732411,4.81824730530033e-18
1042773.3274001,4.81574053045036e-18
1043049.0474761,4.81491332645611e-18
1043324.76755209,4.81466202777319e-18
1043600.48762808,4.81196197581101e-18
1043876.20770407,4.81138403621088e-18
1044151.92778006,4.81090836311681e-18
1044427.64785605,4.80838834711905e-18
1044703.36793205,4.80788461925498e-18
1044979.08800804,4.80697863153284e-18
1045254.80808403,4.80495975176335e-18
1045530.52816002,4.80442832430996e-18
1045806.24823601,4.80297516576696e-18
1046081.968312,4.80158101692421e-18
1046357.688388,4.80095727123366e-18
1046633.40846399,4.79904689240328e-18
1046909.12853998,4.79820311863532e-18
1047184.84861597,4.79737462442402e-18
1047460.56869196,4.79528840887873e-18
1047736.28876795,4.79483959760279e-18
1048012.00884394,4.79363145200679e-18
1048287.72891994,4.79169020480734e-18
1048563.44899593,4.79150914817346e-18
1048839.16907192,4.78978479047239e-18
1049114.88914791,4.7881788387662e-18
1049390.6092239,4.78817123322079e-18
1049666.32929989,4.78596729216621e-18
1049942.04937589,4.78470044430877e-18
1050217.76945188,4.78472881334506e-18
1050493.48952787,4.78229207185194e-18
1050769.20960386,4.78126319975413e-18
1051044.92967985,4.78110412268415e-18
1051320.64975584,4.77877761576804e-18
1051596.36983183,4.77790008637802e-18
1051872.08990783,4.77731740721126e-18
1052147.80998382,4.77535755523246e-18
1052423.53005981,4.77459607826599e-18
1052699.2501358,4.77349050005508e-18
1052974.97021179,4.77195856002547e-18
1053250.69028778,4.77126142355836e-18
1053526.41036378,4.76976615358873e-18
1053802.13043977,4.76856651160248e-18
1054077.85051576,4.76778729351845e-18
1054353.57059175,4.76621316647465e-18
1054629.29066774,4.76521733797438e-18
1054905.01074373,4.76413668270265e-18
1055180.73081973,4.76279967894653e-18
1055456.45089572,4.76192739234686e-18
1055732.17097171,4.76038475125099e-18
1056007.8910477,4.75945086082756e-18
1056283.61112369,4.7586405007916e-18
1056559.33119968,4.75666770134315e-18
1056835.05127567,4.75612778282998e-18
1057110.77135167,4.75525295846558e-18
1057386.49142766,4.75308484066815e-18
1057662.21150365,4.75284852071659e-18
1057937.93157964,4.75169944963478e-18
1058213.65165563,4.74964123788071e-18
1058489.37173162,4.74963490370164e-18
1058765.09180762,4.74801945167499e-18
1059040.81188361,4.74627738291382e-18
1059316.5319596,4.74644580881317e-18
1059592.25203559,4.74433846820874e-18
1059867.97211158,4.74294814677542e-18
1060143.69218757,4.74317346375639e-18
1060419.41226356,4.74077794911423e-18
1060695.13233956,4.73966841244767e-18
1060970.85241555,4.73971685171012e-18
1061246.57249154,4.73737447614469e-18
1061522.29256753,4.73648044888176e-18
1061798.01264352,4.73606774290827e-18
1062073.73271951,4.734078148678e-18
1062349.45279551,4.73337971054103e-18
1062625.1728715,4.73232799734876e-18
1062900.89294749,4.7308230754041e-18
1063176.61302348,4.73028013349513e-18
1063452.33309947,4.72863914578714e-18
1063728.05317546,4.72759501582941e-18
1064003.77325146,4.72706247310604e-18
1064279.49332745,4.72508679232908e-18
1064555.21340344,4.72442875606439e-18
1064830.93347943,4.72366672514485e-18
1065106.65355542,4.72166373124725e-18
1065382.37363141,4.72134164005004e-18
1065658.0937074,4.72014334766965e-18
1065933.8137834,4.71831697833213e-18
1066209.53385939,4.71827641380199e-18
1066485.25393538,4.71661452667204e-18
1066760.97401137,4.7150231274898e-18
1067036.69408736,4.71511917888636e-18
1067312.41416335,4.71318059960714e-18
1067588.13423935,4.71181272368583e-18
1067863.85431534,4.71178399779116e-18
1068139.57439133,4.70985696220101e-18
1068415.29446732,4.70871980661665e-18
1068691.01454331,4.70828751385717e-18
1068966.7346193,4.70659439492005e-18
1069242.4546953,4.70571155445078e-18
1069518.17477129,4.70474264762938e-18
1069793.89484728,4.70335389799e-18
1070069.61492327,4.70267628401453e-18
1070345.33499926,4.70127533691984e-18
1070621.05507525,4.70015578945078e-18
1070896.77515124,4.69949226673086e-18
1071172.49522724,4.69793961807756e-18
1071448.21530323,4.69705236257866e-18
1071723.93537922,4.69611935973331e-18
1071999.65545521,4.69470509513466e-18
1072275.3755312,4.69405303654498e-18
1072551.09560719,4.69262994114604e-18
1072826.81568319,4.69151903648567e-18
1073102.53575918,4.69108166987356e-18
1073378.25583517,4.6891507142325e-18
1073653.97591116,4.68837390900255e-18
1073929.69598715,4.68801640642702e-18
1074205.41606314,4.68576949330335e-18
1074481.13613913,4.68530989130605e-18
1074756.85621513,4.68478149250974e-18
1075032.57629112,4.6824911216136e-18
1075308.29636711,4.68235095943116e-18
1075584.0164431,4.68140772023979e-18
1075859.73651909,4.67927554585211e-18
1076135.45659508,4.67944313255342e-18
1076411.17667108,4.67800551104267e-18
1076686.89674707,4.67611026248833e-18
1076962.61682306,4.6764647034496e-18
1077238.33689905,4.67467645276689e-18
1077514.05697504,4.67303797770621e-18
1077789.77705103,4.67330862588477e-18
1078065.49712703,4.67144535823651e-18
1078341.21720302,4.67010881519179e-18
1078616.93727901,4.6699649234122e-18
1078892.657355,4.66827168796708e-18
1079168.37743099,4.66730567171074e-18
1079444.09750698,4.66652779222644e-18
1079719.81758297,4.66512005652501e-18
1079995.53765897,4.66452230020643e-18
1080271.25773496,4.6631213876316e-18
1080546.97781095,4.6620127767329e-18
1080822.69788694,4.66162484560425e-18
1081098.41796293,4.65981328756568e-18
1081374.13803892,4.65900839007503e-18
1081649.85811492,4.6585462976556e-18
1081925.57819091,4.65659253817899e-18
1082201.2982669,4.65612731231426e-18
1082477.01834289,4.65532948135873e-18
1082752.73841888,4.65342333441062e-18
1083028.45849487,4.65330193599219e-18
1083304.17857086,4.65208141930918e-18
1083579.89864686,4.65031133692972e-18
1083855.61872285,4.65040768866323e-18
1084131.33879884,4.64888442275727e-18
1084407.05887483,4.64731013499752e-18
1084682.77895082,4.64735319406867e-18
1084958.49902681,4.64574699578378e-18
1085234.21910281,4.64445883177702e-18
1085509.9391788,4.64414890260473e-18
1085785.65925479,4.64263471300656e-18
1086061.37933078,4.64171467580088e-18
1086337.09940677,4.64089201086503e-18
1086612.81948276,4.63954080177347e-18
1086888.53955876,4.6389539943519e-18
1087164.25963475,4.63768394585806e-18
1087439.97971074,4.63651801177507e-18
1087715.69978673,4.63605033470932e-18
1087991.41986272,4.63455851031704e-18
1088267.13993871,4.63363445944865e-18
1088542.8600147,4.63296332363568e-18
1088818.5800907,4.63148450918201e-18
1089094.30016669,4.63089529291479e-18
1089370.02024268,4.62975935543331e-18
1089645.74031867,4.62843122581384e-18
1089921.46039466,4.62821024907757e-18
1090197.18047065,4.62654846625362e-18
1090472.90054665,4.62542359299125e-18
1090748.62062264,4.6254457876525e-18
1091024.34069863,4.62339913570167e-18
1091300.06077462,4.62252646586572e-18
1091575.78085061,4.62251946287781e-18
1091851.5009266,4.62030942236913e-18
1092127.2210026,4.61977122747215e-18
1092402.94107859,4.61945265281351e-18
1092678.66115458,4.61725356001757e-18
1092954.38123057,4.61709910268896e-18
1093230.10130656,4.61633660646257e-18
1093505.82138255,4.61424741853078e-18
1093781.54145854,4.61438314818412e-18
1094057.26153454,4.61324836344346e-18
1094332.98161053,4.61135885453366e-18
1094608.70168652,4.61151585048013e-18
1094884.42176251,4.61019771933047e-18
1095160.1418385,4.60864666509814e-18
1095435.86191449,4.60848528748087e-18
1095711.58199049,4.60715169246944e-18
1095987.30206648,4.60608686105922e-18
1096263.02214247,4.60537230414934e-18
1096538.74221846,4.60410383881061e-18
1096814.46229445,4.60356251719569e-18
1097090.18237044,4.60227537062431e-18
1097365.90244643,4.60111124040171e-18
1097641.62252243,4.60093495889428e-18
1097917.34259842,4.59923633559135e-18
1098193.06267441,4.59825550647585e-18
1098468.7827504,4.5981364288485e-18
1098744.50282639,4.59623485983111e-18
1099020.22290238,4.59556232426403e-18
1099295.94297838,4.59520315898648e-18
1099571.66305437,4.59324840742036e-18
1099847.38313036,4.59295911440364e-18
1100123.10320635,4.59222405126938e-18
1100398.82328234,4.5903090558432e-18
1100674.54335833,4.59031695721684e-18
1100950.26343433,4.58925893970479e-18
1101225.98351032,4.58749284807594e-18
1101501.70358631,4.58754297185966e-18
1101777.4236623,4.58630514947562e-18
1102053.14373829,4.58484714539282e-18
1102328.86381428,4.58464089042929e-18
1102604.58389027,4.58333879636544e-18
1102880.30396627,4.5823268534017e-18
1103156.02404226,4.58168800982179e-18
1103431.74411825,4.58038059306314e-18
1103707.46419424,4.57980631344296e-18
1103983.18427023,4.57875606306212e-18
1104258.90434622,4.57751119280894e-18
1104534.62442222,4.57716284979808e-18
1104810.34449821,4.57585465740036e-18
1105086.0645742,4.57481250636216e-18
1105361.78465019,4.57435938774864e-18
1105637.50472618,4.5729493322055e-18
1105913.22480217,4.57228797875333e-18
1106188.94487816,4.57145414330643e-18
1106464.66495416,4.57002942928991e-18
1106740.38503015,4.5698401999119e-18
1107016.10510614,4.5685345572129e-18
1107291.82518213,4.56715040140233e-18
1107567.54525812,4.56733251855492e-18
1107843.26533411,4.56564289255697e-18
1108118.98541011,4.56440105511037e-18
1108394.7054861,4.56468223752688e-18
1108670.42556209,4.56276410655271e-18
1108946.14563808,4.56182255462285e-18
1109221.86571407,4.56190360176585e-18
1109497.58579006,4.55988089560877e-18
1109773.30586606,4.5593573135669e-18
1110049.02594205,4.55906748159071e-18
1110324.74601804,4.55703208873277e-18
1110600.46609403,4.5568806091567e-18
1110876.18617002,4.5562237137225e-18
1111151.90624601,4.55430696214561e-18
1111427.626322,4.55428989512752e-18
1111703.346398,4.55336428973161e-18
1111979.06647399,4.55177331593958e-18
1112254.78654998,4.55157218532364e-18
1112530.50662597,4.55046049708108e-18
1112806.22670196,4.54940612180243e-18
1113081.94677795,4.54879155881468e-18
1113357.66685395,4.54753023002376e-18
1113633.38692994,4.5470878256988e-18
1113909.10700593,4.5460154525199e-18
1114184.82708192,4.54465988491004e-18
1114460.54715791,4.54468548762406e-18
1114736.2672339,4.54325506000741e-18
1115011.9873099,4.54195005907616e-18
1115287.70738589,4.54213775473546e-18
1115563.42746188,4.54047682038651e-18
1115839.14753787,4.53943153096402e-18
1116114.86761386,4.53947634835398e-18
1116390.58768985,4.53766803887191e-18
1116666.30776584,4.53703101810615e-18
1116942.02784184,4.53677007505304e-18
1117217.74791783,4.53488395274357e-18
1117493.46799382,4.5346217555661e-18
1117769.18806981,4.53405230672179e-18
1118044.9081458,4.53222133550767e-18
1118320.62822179,4.53211467637018e-18
1118596.34829779,4.53130429896358e-18
1118872.06837378,4.52973775302777e-18
1119147.78844977,4.52950888916448e-18
1119423.50852576,4.52850669813039e-18
1119699.22860175,4.52739224552042e-18
1119974.94867774,4.52686099641827e-18
1120250.66875373,4.52570043534003e-18
1120526.38882973,4.52506630011909e-18
1120802.10890572,4.52421123511659e-18
1121077.82898171,4.52298702676623e-18
1121353.5490577,4.52264904475259e-18
1121629.26913369,4.52154342815316e-18
1121904.98920968,4.52045828748016e-18
1122180.70928568,4.52011051667573e-18
1122456.42936167,4.51881806392287e-18
1122732.14943766,4.51811758811273e-18
1123007.86951365,4.51749975542552e-18
1123283.58958964,4.51604141978785e-18
1123559.30966563,4.51586730937433e-18
1123835.02974163,4.51487758249138e-18
1124110.74981762,4.51329511611443e-18
1124386.46989361,4.51357688401483e-18
1124662.1899696,4.51225510706624e-18
1124937.91004559,4.51068829841905e-18
1125213.63012158,4.51117109275193e-18
1125489.35019757,4.50959915493948e-18
1125765.07027357,4.5082716301403e-18
1126040.79034956,4.50866120819795e-18
1126316.51042555,4.50689535796757e-18
1126592.23050154,4.50599263220994e-18
1126867.95057753,4.50609864916087e-18
1127143.67065352,4.50419947376703e-18
1127419.39072952,4.5037351041947e-18
1127695.11080551,4.50350513812403e-18
1127970.8308815,4.50161744443193e-18
1128246.55095749,4.5014068927433e-18
1128522.27103348,4.50085272943442e-18
1128797.99110947,4.49922529859712e-18
1129073.71118546,4.49899623366825e-18
1129349.43126146,4.49811292575266e-18
1129625.15133745,4.49700173720157e-18
1129900.87141344,4.49654969908631e-18
1130176.59148943,4.49532138402692e-18
1130452.31156542,4.49483763182835e-18
1130728.03164141,4.4941017128293e-18
1131003.75171741,4.49258588141808e-18
1131279.4717934,4.4926155022197e-18
1131555.19186939,4.49163091758637e-18
1131830.91194538,4.49001976786988e-18
1132106.63202137,4.49028723373133e-18
1132382.35209736,4.48908846806314e-18
1132658.07217336,4.48765734470684e-18
1132933.79224935,4.4878825619644e-18
1133209.51232534,4.48646818976016e-18
1133485.23240133,4.4854283961576e-18
1133760.95247732,4.48544933999337e-18
1134036.67255331,4.48384380686338e-18
1134312.3926293,4.48321527206662e-18
1134588.1127053,4.48299179887735e-18
1134863.83278129,4.48132871644813e-18
1135139.55285728,4.48093957227658e-18
1135415.27293327,4.48047110951372e-18
1135690.99300926,4.47898980472715e-18
1135966.71308525,4.47860038921338e-18
1136242.43316125,4.47786655239434e-18
1136518.15323724,4.4767937977174e-18
1136793.87331323,4.47623608152427e-18
1137069.59338922,4.47523150472442e-18
1137345.31346521,4.47463577288513e-18
1137621.0335412,4.47385675763419e-18
1137896.7536172,4.47268058171215e-18
1138172.47369319,4.47242278023501e-18
1138448.19376918,4.47142105559522e-18
1138723.91384517,4.47031106228678e-18
1138999.63392116,4.47013514023529e-18
1139275.35399715,4.46888311424728e-18
1139551.07407314,4.46812758670879e-18
1139826.79414914,4.46781266021566e-18
1140102.51422513,4.46626177507548e-18
1140378.23430112,4.4660391145845e-18
1140653.95437711,4.46548772256758e-18
1140929.6744531,4.46365799365044e-18
1141205.39452909,4.46393044447569e-18
1141481.11460509,4.46313808918077e-18
1141756.83468108,4.4611946737053e-18
1142032.55475707,4.46174198393752e-18
1142308.27483306,4.46070976555218e-18
1142583.99490905,4.4589288289354e-18
1142859.71498504,4.45948720208759e-18
1143135.43506103,4.45818716231667e-18
1143411.15513703,4.45681464108283e-18
1143686.87521302,4.45720041155806e-18
1143962.59528901,4.45563733703636e-18
1144238.315365,4.45474921130479e-18
1144514.03544099,4.45487566745372e-18
1144789.75551698,4.45317770953058e-18
1145065.47559298,4.45265592290852e-18
1145341.19566897,4.45246354824402e-18
1145616.91574496,4.45089077567948e-18
1145892.63582095,4.45052778238691e-18
1146168.35589694,4.44993120667663e-18
1146444.07597293,4.44876231786232e-18
1146719.79604893,4.44839587749825e-18
1146995.51612492,4.44732398705603e-18
1147271.23620091,4.44669899006024e-18
1147546.9562769,4.4462632084605e-18
1147822.67635289,4.44476114887905e-18
1148098.39642888,4.44460693241917e-18
1148374.11650487,4.4440773779797e-18
1148649.83658087,4.44236061608845e-18
1148925.55665686,4.44245724900771e-18
1149201.27673285,4.44177443435171e-18
1149476.99680884,4.44015699170788e-18
1149752.71688483,4.44028053294098e-18
1150028.43696082,4.43935206802677e-18
1150304.15703682,4.4380856207248e-18
1150579.87711281,4.43810430422918e-18
1150855.5971888,4.43689705284313e-18
1151131.31726479,4.43604415360654e-18
1151407.03734078,4.43590305794918e-18
1151682.75741677,4.43453348448367e-18
1151958.47749276,4.43397164465969e-18
1152234.19756876,4.43361586396265e-18
1152509.91764475,4.43233429156797e-18
1152785.63772074,4.43187268069648e-18
1153061.35779673,4.43121611573137e-18
1153337.07787272,4.4302747981268e-18
1153612.79794871,4.42977156199976e-18
1153888.51802471,4.42876251098318e-18
1154164.2381007,4.42826770009774e-18
1154439.95817669,4.42765162466366e-18
1154715.67825268,4.42637510529063e-18
1154991.39832867,4.42624244252295e-18
1155267.11840466,4.42544834274504e-18
1155542.83848066,4.42415183249775e-18
1155818.55855665,4.42419259118593e-18
1156094.27863264,4.42310851404418e-18
1156369.99870863,4.42209912835337e-18
1156645.71878462,4.42215012126656e-18
1156921.43886061,4.42065833691627e-18
1157197.1589366,4.42013806586581e-18
1157472.8790126,4.42011999337988e-18
1157748.59908859,4.41820962553338e-18
1158024.31916458,4.41817659168323e-18
1158300.03924057,4.41804771025611e-18
1158575.75931656,4.41589057260741e-18
1158851.47939255,4.41617775912981e-18
1159127.19946855,4.41585854879979e-18
1159402.91954454,4.41375960404475e-18
1159678.63962053,4.41416202627189e-18
1159954.35969652,4.41353317265971e-18
1160230.07977251,4.4117776652516e-18
1160505.7998485,4.41214952369475e-18
1160781.5199245,4.4111445619092e-18
1161057.24000049,4.40985909803655e-18
1161332.96007648,4.41010821629683e-18
1161608.68015247,4.40881545472205e-18
1161884.40022846,4.40794812984094e-18
1162160.12030445,4.40796677918929e-18
1162435.84038044,4.40663102755509e-18
1162711.56045644,4.40604760607174e-18
1162987.28053243,4.40568411624963e-18
1163263.00060842,4.40458457000541e-18
1163538.72068441,4.40417798064422e-18
1163814.4407604,4.40330736467263e-18
1164090.16083639,4.40260238389201e-18
1164365.88091239,4.4023159979145e-18
1164641.60098838,4.40095728444082e-18
1164917.32106437,4.40061902646344e-18
1165193.04114036,4.4003830431124e-18
1165468.76121635,4.39874795234313e-18
1165744.48129234,4.39862836108504e-18
1166020.20136833,4.39830253880755e-18
1166295.92144433,4.3967106749923e-18
1166571.64152032,4.39666383104921e-18
1166847.36159631,4.39607419904996e-18
1167123.0816723,4.39478824897331e-18
1167398.80174829,4.39473400648774e-18
1167674.52182428,4.39379188871325e-18
1167950.24190028,4.39289909032824e-18
1168225.96197627,4.3927849740339e-18
1168501.68205226,4.39158293238664e-18
1168777.40212825,4.39100607383389e-18
1169053.12220424,4.3907339238238e-18
1169328.84228023,4.38952080630554e-18
1169604.56235623,4.38912507322319e-18
1169880.28243222,4.38854583165517e-18
1170156.00250821,4.3875877268273e-18
1170431.7225842,4.38727153046815e-18
1170707.44266019,4.38627902548711e-18
1170983.16273618,4.38571545713981e-18
1171258.88281217,4.38540679244618e-18
1171534.60288817,4.38405212311952e-18
1171810.32296416,4.3838584370658e-18
1172086.04304015,4.3834463425277e-18
1172361.76311614,4.38195898422909e-18
1172637.48319213,4.38202593691649e-18
1172913.20326812,4.38132910858863e-18
1173188.92334412,4.38000755218054e-18
1173464.64342011,4.38024472641171e-18
1173740.3634961,4.37908306263464e-18
1174016.08357209,4.37813491763966e-18
1174291.80364808,4.37849590433541e-18
1174567.52372407,4.37682149564964e-18
1174843.24380007,4.37627796627877e-18
1175118.96387606,4.37669693927362e-18
1175394.68395205,4.37466818411299e-18
1175670.40402804,4.37442774362986e-18
1175946.12410403,4.37475522777236e-18
1176221.84418002,4.37267659261078e-18
1176497.56425601,4.37261588864318e-18
1176773.28433201,4.37264690860351e-18
1177049.004408,4.37081289817087e-18
1177324.72448399,4.37085197469626e-18
1177600.44455998,4.37044606509664e-18
1177876.16463597,4.36901101693829e-18
1178151.88471196,4.36908116743612e-18
1178427.60478796,4.36827400243959e-18
1178703.32486395,4.36724020295042e-18
1178979.04493994,4.36721199868332e-18
1179254.76501593,4.36621309131697e-18
1179530.48509192,4.36551805096874e-18
1179806.20516791,4.36519336889238e-18
1180081.9252439,4.36426187918189e-18
1180357.6453199,4.36386017567928e-18
1180633.36539589,4.36306821456288e-18
1180909.08547188,4.3623669375062e-18
1181184.80554787,4.36222387641065e-18
1181460.52562386,4.36095032603779e-18
1181736.24569985,4.36049287730352e-18
1182011.96577585,4.3605108475284e-18
1182287.68585184,4.35894253181306e-18
1182563.40592783,4.35865777395394e-18
1182839.12600382,4.35863543905058e-18
1183114.84607981,4.35706943926548e-18
1183390.5661558,4.35689946590729e-18
1183666.2862318,4.35659781341947e-18
1183942.00630779,4.35528243838828e-18
1184217.72638378,4.35521028958472e-18
1184493.44645977,4.35449247888426e-18
1184769.16653576,4.35352465943008e-18
1185044.88661175,4.35351171142886e-18
1185320.60668774,4.35244156540113e-18
1185596.32676374,4.35178748217284e-18
1185872.04683973,4.35170213174944e-18
1186147.76691572,4.35051217823902e-18
1186423.48699171,4.35010265076785e-18
1186699.2070677,4.34973813196449e-18
1186974.92714369,4.34869002740127e-18
1187250.64721969,4.34848159883367e-18
1187526.36729568,4.3476738381499e-18
1187802.08737167,4.34692567687686e-18
1188077.80744766,4.34686876664543e-18
1188353.52752365,4.34562048944486e-18
1188629.24759964,4.345200040544e-18
1188904.96767563,4.34516345263773e-18
1189180.68775163,4.34366289525802e-18
1189456.40782762,4.34354064380263e-18
1189732.12790361,4.34329672173224e-18
1190007.8479796,4.34180861651815e-18
1190283.56805559,4.34197323829125e-18
1190559.28813158,4.34129317388004e-18
1190835.00820758,4.3400118229744e-18
1191110.72828357,4.34046146666929e-18
1191386.44835956,4.33925851887432e-18
1191662.16843555,4.33824059474947e-18
1191937.88851154,4.33890225764778e-18
1192213.60858753,4.33730260784392e-18
1192489.32866353,4.33651606862591e-18
1192765.04873952,4.33719094836608e-18
1193040.76881551,4.33546736468353e-18
1193316.4888915,4.33488316529187e-18
1193592.20896749,4.3353005430012e-18
1193867.92904348,4.33372191983698e-18
1194143.64911947,4.33334397263937e-18
1194419.36919547,4.33330256376601e-18
1194695.08927146,4.33202084569665e-18
1194970.80934745,4.33182500374298e-18
1195246.52942344,4.33131024325287e-18
1195522.24949943,4.33036134646499e-18
1195797.96957542,4.33021814553385e-18
1196073.68965142,4.32939668595593e-18
1196349.40972741,4.32877996264472e-18
1196625.1298034,4.32846269918126e-18
1196900.84987939,4.32756139843094e-18
1197176.56995538,4.32729337046503e-18
1197452.29003137,4.32659366146609e-18
1197728.01010736,4.32576900484563e-18
1198003.73018336,4.32584701849801e-18
1198279.45025935,4.32471144691389e-18
1198555.17033534,4.32401294082349e-18
1198830.89041133,4.32433041062138e-18
1199106.61048732,4.32290172070623e-18
1199382.33056331,4.32233487370534e-18
1199658.05063931,4.32265315268508e-18
1199933.7707153,4.32117941732478e-18
1200209.49079129,4.3207780351568e-18
1200485.21086728,4.32081473712994e-18
1200760.93094327,4.31950482210552e-18
1201036.65101926,4.31932218538584e-18
1201312.37109526,4.31890405618172e-18
1201588.09117125,4.31784789184235e-18
1201863.81124724,4.31786999688618e-18
1202139.53132323,4.31702950671133e-18
1202415.25139922,4.31623107144177e-18
1202690.97147521,4.31630654936989e-18
1202966.6915512,4.31524439122057e-18
1203242.4116272,4.31470497447813e-18
1203518.13170319,4.3145822379215e-18
1203793.85177918,4.31353340676588e-18
1204069.57185517,4.31328131371355e-18
1204345.29193116,4.31274478410843e-18
1204621.01200715,4.31186408489864e-18
1204896.73208315,4.31189322696527e-18
1205172.45215914,4.3108929199353e-18
1205448.17223513,4.31024375290124e-18
1205723.89231112,4.31042891728097e-18
1205999.61238711,4.30909709492432e-18
1206275.3324631,4.30871985258942e-18
1206551.0525391,4.30881339293248e-18
1206826.77261509,4.30736093163273e-18
1207102.49269108,4.30732142910428e-18
1207378.21276707,4.30706485655332e-18
1207653.93284306,4.30565378381124e-18
1207929.65291905,4.30600205232754e-18
1208205.37299504,4.30527465656961e-18
1208481.09307104,4.30397361866894e-18
1208756.81314703,4.30464699193603e-18
1209032.53322302,4.30353125070018e-18
1209308.25329901,4.30237055365902e-18
1209583.973375,4.30314662957448e-18
1209859.69345099,4.30185975106244e-18
1210135.41352699,4.30090290120355e-18
1210411.13360298,4.30147313400959e-18
1210686.85367897,4.30023005132963e-18
1210962.57375496,4.29956801108171e-18
1211238.29383095,4.2996923251942e-18
1211514.01390694,4.2986174047817e-18
1211789.73398293,4.29827903345289e-18
1212065.45405893,4.29790278390322e-18
1212341.17413492,4.29704812742998e-18
1212616.89421091,4.29691689084958e-18
1212892.6142869,4.29616129494784e-18
1213168.33436289,4.29558012199419e-18
1213444.05443888,4.29541443078349e-18
1213719.77451488,4.29446268669256e-18
1213995.49459087,4.29423574077235e-18
1214271.21466686,4.29379786242068e-18
1214546.93474285,4.29278545353101e-18
1214822.65481884,4.29295544064154e-18
1215098.37489483,4.29215049606049e-18
1215374.09497083,4.29114862480894e-18
1215649.81504682,4.29162369776577e-18
1215925.53512281,4.29053671140413e-18
1216201.2551988,4.28961558453522e-18
1216476.97527479,4.29014964945904e-18
1216752.69535078,4.28895924815119e-18
1217028.41542677,4.28823594384436e-18
1217304.13550277,4.28853121280199e-18
1217579.85557876,4.28738632201635e-18
1217855.57565475,4.286981880366e-18
1218131.29573074,4.28684595468306e-18
1218407.01580673,4.28581423140898e-18
1218682.73588272,4.2857453158904e-18
1218958.45595872,4.2851806587996e-18
1219234.17603471,4.28429590290345e-18
1219509.8961107,4.28440606118505e-18
1219785.61618669,4.28356779229662e-18
1220061.33626268,4.28290107173167e-18
1220337.05633867,4.28291302469121e-18
1220612.77641466,4.28198621942105e-18
1220888.49649066,4.28164427737939e-18
1221164.21656665,4.28130752113279e-18
1221439.93664264,4.28041754513443e-18
1221715.65671863,4.28045239429763e-18
1221991.37679462,4.2796722010437e-18
1222267.09687061,4.27889399681384e-18
1222542.81694661,4.27920809707825e-18
1222818.5370226,4.27805845637679e-18
1223094.25709859,4.27748334754288e-18
1223369.97717458,4.27783350118854e-18
1223645.69725057,4.27646165617995e-18
1223921.41732656,4.27622159197969e-18
1224197.13740256,4.27633945292573e-18
1224472.85747855,4.27486241566676e-18
1224748.57755454,4.27505956321433e-18
1225024.29763053,4.27479866929806e-18
1225300.01770652,4.27328450762e-18
1225575.73778251,4.27388011916616e-18
1225851.4578585,4.27327311920727e-18
1226127.1779345,4.27180324867326e-18
1226402.89801049,4.27257631593704e-18
1226678.61808648,4.27176733076504e-18
1226954.33816247,4.27048874956654e-18
1227230.05823846,4.27112248036421e-18
1227505.77831445,4.27024988584629e-18
1227781.49839045,4.26933594677776e-18
1228057.21846644,4.26957646115143e-18
1228332.93854243,4.26871542469322e-18
1228608.65861842,4.26825068417365e-18
1228884.37869441,4.26801652405532e-18
1229160.0987704,4.26721831384236e-18
1229435.8188464,4.26711017070254e-18
1229711.53892239,4.26647669742278e-18
1229987.25899838,4.26583791754223e-18
1230262.97907437,4.26584601317592e-18
1230538.69915036,4.26494138501725e-18
1230814.41922635,4.26460500415277e-18
1231090.13930234,4.26447706966775e-18
1231365.85937834,4.26339789640084e-18
1231641.57945433,4.26346076737198e-18
1231917.29953032,4.26306786208255e-18
1232193.01960631,4.26188633346329e-18
1232468.7396823,4.26229146876178e-18
1232744.45975829,4.26165871268732e-18
1233020.17983429,4.26048882871977e-18
1233295.89991028,4.26101052704254e-18
1233571.61998627,4.26023755061216e-18
1233847.34006226,4.25926191094359e-18
1234123.06013825,4.25961474668685e-18
1234398.78021424,4.25877789456103e-18
1234674.50029024,4.25817539364221e-18
1234950.22036623,4.25816682424582e-18
1235225.94044222,4.25729893273903e-18
1235501.66051821,4.2571191909849e-18
1235777.3805942,4.25672666446809e-18
1236053.10067019,4.25588007917e-18
1236328.82074618,4.25597676186561e-18
1236604.54082218,4.25530113931088e-18
1236880.26089817,4.25460748684097e-18
1237155.98097416,4.25470120398871e-18
1237431.70105015,4.25385975273851e-18
1237707.42112614,4.25349919818053e-18
1237983.14120213,4.25332838553909e-18
1238258.86127813,4.25239537134407e-18
1238534.58135412,4.25248024044027e-18
1238810.30143011,4.25192218725778e-18
1239086.0215061,4.25096267359815e-18
1239361.74158209,4.25143390479671e-18
1239637.46165808,4.25051057041321e-18
1239913.18173407,4.24964877785559e-18
1240188.90181007,4.25028424316335e-18
1240464.62188606,4.24907578203408e-18
1240740.34196205,4.24849888392113e-18
1241016.06203804,4.2490363917764e-18
1241291.78211403,4.24760422596955e-18
1241567.50219002,4.24746721326876e-18
1241843.22226602,4.2477433184909e-18
1242118.94234201,4.24613924018176e-18
1242394.662418,4.24644245059753e-18
1242670.38249399,4.24643843358744e-18
1242946.10256998,4.24477559710949e-18
1243221.82264597,4.24532731874715e-18
1243497.54272197,4.24510392419095e-18
1243773.26279796,4.24359239476781e-18
1244048.98287395,4.24410120186719e-18
1244324.70294994,4.24370537349418e-18
1244600.42302593,4.24258429436719e-18
1244876.14310192,4.24281231893127e-18
1245151.86317791,4.24225420384095e-18
1245427.58325391,4.24165662740542e-18
1245703.3033299,4.24151411204352e-18
1245979.02340589,4.24082935384643e-18
1246254.74348188,4.24069157794555e-18
1246530.46355787,4.24021259552364e-18
1246806.18363386,4.23952887065764e-18
1247081.90370986,4.23962669300839e-18
1247357.62378585,4.23887660102587e-18
1247633.34386184,4.23839210987723e-18
1247909.06393783,4.23847726647084e-18
1248184.78401382,4.23749696671186e-18
1248460.50408981,4.23736476287319e-18
1248736.2241658,4.23728979492971e-18
1249011.9442418,4.23612944626703e-18
1249287.66431779,4.2363405647042e-18
1249563.38439378,4.23607967884516e-18
1249839.10446977,4.23487081708937e-18
1250114.82454576,4.23524181914369e-18
1250390.54462175,4.2348182296178e-18
1250666.26469775,4.23378407445098e-18
1250941.98477374,4.23406575534956e-18
1251217.70484973,4.23348100037893e-18
1251493.42492572,4.23284116036802e-18
1251769.14500171,4.23285881622954e-18
1252044.8650777,4.23210480090399e-18
1252320.5851537,4.23193819470268e-18
1252596.30522969,4.23165144411081e-18
1252872.02530568,4.23078922277112e-18
1253147.74538167,4.23097090076434e-18
1253423.46545766,4.23042255749758e-18
1253699.18553365,4.22963207995363e-18
1253974.90560964,4.22990232298788e-18
1254250.62568564,4.22913011670565e-18
1254526.34576163,4.22865426959819e-18
1254802.06583762,4.22876453400221e-18
1255077.78591361,4.22777529447993e-18
1255353.5059896,4.22778292500307e-18
1255629.22606559,4.22760108836731e-18
1255904.94614159,4.22643146614051e-18
1256180.66621758,4.22690851302003e-18
1256456.38629357,4.22641330993933e-18
1256732.10636956,4.22520208178419e-18
1257007.82644555,4.22596310596898e-18
1257283.54652154,4.22516610680363e-18
1257559.26659753,4.22414159434732e-18
1257834.98667353,4.22494984313077e-18
1258110.70674952,4.22384604447746e-18
1258386.42682551,4.22321166113518e-18
1258662.1469015,4.22390339287639e-18
1258937.86697749,4.22250905296883e-18
1259213.58705348,4.22231337550991e-18
1259489.30712948,4.22282893434866e-18
1259765.02720547,4.22126265911926e-18
1260040.74728146,4.22136517737893e-18
1260316.46735745,4.22168595693137e-18
1260592.18743344,4.22019142131128e-18
1260867.90750943,4.22035463906025e-18
1261143.62758543,4.22043517489729e-18
1261419.34766142,4.2192914921991e-18
1261695.06773741,4.21932024716756e-18
1261970.7878134,4.21910042858985e-18
1262246.50788939,4.21847437002696e-18
1262522.22796538,4.21828872841213e-18
1262797.94804137,4.21777886077122e-18
1263073.66811737,4.21763602642068e-18
1263349.38819336,4.2172357615582e-18
1263625.10826935,4.21658126505837e-18
1263900.82834534,4.21672757211978e-18
1264176.54842133,4.21611195955699e-18
1264452.26849732,4.21555278375594e-18
1264727.98857332,4.21576542345628e-18
1265003.70864931,4.21490792268708e-18
1265279.4287253,4.21464506217477e-18
1265555.14880129,4.21478003833154e-18
1265830.86887728,4.21369015109685e-18
1266106.58895327,4.21376355771033e-18
1266382.30902927,4.21376210547124e-18
1266658.02910526,4.21256572535806e-18
1266933.74918125,4.21284384752758e-18
1267209.46925724,4.2126648899885e-18
1267485.18933323,4.21160291894688e-18
1267760.90940922,4.21188626193039e-18
1268036.62948521,4.21146207027726e-18
1268312.34956121,4.21077921068437e-18
1268588.0696372,4.21092204654436e-18
1268863.78971319,4.21020132172644e-18
1269139.50978918,4.21000378500779e-18
1269415.22986517,4.20995273910954e-18
1269690.94994116,4.20899430303616e-18
1269966.67001716,4.20919198359649e-18
1270242.39009315,4.20892982703208e-18
1270518.11016914,4.20794412645126e-18
1270793.83024513,4.2083217955555e-18
1271069.55032112,4.20779930260801e-18
1271345.27039711,4.20707279013387e-18
1271620.9904731,4.20742326600132e-18
1271896.7105491,4.20656798212471e-18
1272172.43062509,4.20631298482159e-18
1272448.15070108,4.20651905530469e-18
1272723.87077707,4.20532307994213e-18
1272999.59085306,4.20556899865176e-18
1273275.31092905,4.20558204635294e-18
1273551.03100505,4.20417941473327e-18
1273826.75108104,4.20478789708671e-18
1274102.47115703,4.20455672787355e-18
1274378.19123302,4.20319832075611e-18
1274653.91130901,4.20397626011775e-18
1274929.631385,4.20342471185499e-18
1275205.351461,4.20235044821953e-18
1275481.07153699,4.20315433658882e-18
1275756.79161298,4.20224732006502e-18
1276032.51168897,4.2015536804762e-18
1276308.23176496,4.2023019462621e-18
1276583.95184095,4.20113745296864e-18
1276859.67191694,4.20074683787955e-18
1277135.39199294,4.20135742653972e-18
1277411.11206893,4.20018063597881e-18
1277686.83214492,4.19992870325065e-18
1277962.55222091,4.20027546855433e-18
1278238.2722969,4.19937508359595e-18
1278513.99237289,4.19912936738885e-18
1278789.71244889,4.19908741440743e-18
1279065.43252488,4.19864373348522e-18
1279341.15260087,4.19834956475219e-18
1279616.87267686,4.19790085579684e-18
1279892.59275285,4.19790369786242e-18
1280168.31282884,4.19753539019282e-18
1280444.03290483,4.19683164582936e-18
1280719.75298083,4.1971261883418e-18
1280995.47305682,4.19661916293279e-18
1281271.19313281,4.19592626938042e-18
1281546.9132088,4.19633309184232e-18
1281822.63328479,4.19558901352732e-18
1282098.35336078,4.19514241746645e-18
1282374.07343678,4.19554129165677e-18
1282649.79351277,4.19451763474537e-18
1282925.51358876,4.1944006872316e-18
1283201.23366475,4.19471791882623e-18
1283476.95374074,4.19351741455219e-18
1283752.67381673,4.19365431778133e-18
1284028.39389273,4.19379760650734e-18
1284304.11396872,4.19265927677669e-18
1284579.83404471,4.19291053484963e-18
1284855.5541207,4.19274862267256e-18
1285131.27419669,4.19192758916423e-18
1285406.99427268,4.1921886160572e-18
1285682.71434867,4.19162261902704e-18
1285958.43442467,4.19124913589034e-18
1286234.15450066,4.19146442888282e-18
1286509.87457665,4.190534810154e-18
1286785.59465264,4.1905640885041e-18
1287061.31472863,4.19066487725929e-18
1287337.03480462,4.18958682801699e-18
1287612.75488062,4.18986917954635e-18
1287888.47495661,4.18972474935957e-18
1288164.1950326,4.18879959841548e-18
1288439.91510859,4.18919441007181e-18
1288715.63518458,4.18865357974664e-18
1288991.35526057,4.18811433558542e-18
1289267.07533657,4.18854260826187e-18
1289542.79541256,4.18754602065048e-18
1289818.51548855,4.18745538514398e-18
1290094.23556454,4.18785895890026e-18
1290369.95564053,4.18652083892742e-18
1290645.67571652,4.18679165805694e-18
1290921.39579251,4.1870671705001e-18
1291197.11586851,4.18564093964504e-18
1291472.8359445,4.18613920974058e-18
1291748.55602049,4.18614104440817e-18
1292024.27609648,4.18488444872859e-18
1292299.99617247,4.18550899178296e-18
1292575.71624846,4.18514167356752e-18
1292851.43632446,4.18418756430801e-18
1293127.15640045,4.18485988744074e-18
1293402.87647644,4.18418079735249e-18
1293678.59655243,4.18351212667416e-18
1293954.31662842,4.1841118777264e-18
1294230.03670441,4.18334050350727e-18
1294505.7567804,4.18287056974667e-18
1294781.4768564,4.18321295436274e-18
1295057.19693239,4.18262090402003e-18
1295332.91700838,4.18228698693452e-18
1295608.63708437,4.18219675616163e-18
1295884.35716036,4.18196011498263e-18
1296160.07723635,4.18173929559975e-18
1296435.79731235,4.1811727245275e-18
1296711.51738834,4.18130179474258e-18
1296987.23746433,4.18114771210386e-18
1297262.95754032,4.18025300570449e-18
1297538.67761631,4.18064205154682e-18
1297814.3976923,4.18042885398708e-18
1298090.1177683,4.17947986511605e-18
1298365.83784429,4.18001165036167e-18
1298641.55792028,4.17956786792123e-18
1298917.27799627,4.17881601284464e-18
1299192.99807226,4.17941644409285e-18
1299468.71814825,4.17863970005191e-18
1299744.43822424,4.17819969999845e-18
1300020.15830024,4.17880202485847e-18
1300295.87837623,4.17775664060411e-18
1300571.59845222,4.17760587026785e-18
1300847.31852821,4.17808488373797e-18
1301123.0386042,4.17698831768194e-18
1301398.75868019,4.17705307273416e-18
1301674.47875619,4.1772252073476e-18
1301950.19883218,4.17632526027752e-18
1302225.91890817,4.17655348941274e-18
1302501.63898416,4.17627223910603e-18
1302777.35906015,4.17571387421465e-18
1303053.07913614,4.17606281788254e-18
1303328.79921213,4.17533636901791e-18
1303604.51928813,4.17512208346112e-18
1303880.23936412,4.17548840593381e-18
1304155.95944011,4.17451068522912e-18
1304431.6795161,4.1745678595442e-18
1304707.39959209,4.17475607388248e-18
1304983.11966808,4.17381201718055e-18
1305258.83974408,4.17408337298432e-18
1305534.55982007,4.17387563441385e-18
1305810.27989606,4.17319158651016e-18
1306085.99997205,4.17365450037417e-18
1306361.72004804,4.17294242711928e-18
1306637.44012403,4.17259805152605e-18
1306913.16020003,4.17320225005264e-18
1307188.88027602,4.17207075798655e-18
1307464.60035201,4.17202715144698e-18
1307740.320428,4.17263224302714e-18
1308016.04050399,4.17131837082448e-18
1308291.76057998,4.17150916448183e-18
1308567.48065597,4.17191022292878e-18
1308843.20073197,4.1706675990724e-18
1309118.92080796,4.17105053951595e-18
1309394.64088395,4.17109327649504e-18
1309670.36095994,4.17007274683976e-18
1309946.08103593,4.17059403536588e-18
1310221.80111192,4.17028636519104e-18
1310497.52118792,4.16952008984132e-18
1310773.24126391,4.17004478991701e-18
1311048.9613399,4.16956357966665e-18
1311324.68141589,4.16903797181075e-18
1311600.40149188,4.16934410888348e-18
1311876.12156787,4.1689254067058e-18
1312151.84164386,4.16864805463021e-18
1312427.56171986,4.16852323416481e-18
1312703.28179585,4.16832648754017e-18
1312979.00187184,4.16831079442576e-18
1313254.72194783,4.16768530091364e-18
1313530.44202382,4.16773949625992e-18
1313806.16209981,4.16792678345703e-18
1314081.88217581,4.16693038301946e-18
1314357.6022518,4.16718760069348e-18
1314633.32232779,4.16740158809043e-18
1314909.04240378,4.16629110935056e-18
1315184.76247977,4.16671231549787e-18
1315460.48255576,4.16671801711604e-18
1315736.20263176,4.16573396943918e-18
1316011.92270775,4.16631090865318e-18
1316287.64278374,4.16594944443587e-18
1316563.36285973,4.1652168437086e-18
1316839.08293572,4.16591055348015e-18
1317114.80301171,4.16520174739995e-18
1317390.5230877,4.1647400051187e-18
1317666.2431637,4.16541194976389e-18
1317941.96323969,4.16453745825157e-18
1318217.68331568,4.16433785198763e-18
1318493.40339167,4.16476660965886e-18
1318769.12346766,4.16394982972872e-18
1319044.84354365,4.16402124027805e-18
1319320.56361965,4.16401697529581e-18
1319596.28369564,4.16340367274504e-18
1319872.00377163,4.16373265279986e-18
1320147.72384762,4.16326191992867e-18
1320423.44392361,4.16289450756081e-18
1320699.1639996,4.16336644445928e-18
1320974.8840756,4.16257998984428e-18
1321250.60415159,4.16246192577728e-18
1321526.32422758,4.16284285997535e-18
1321802.04430357,4.1619810047818e-18
1322077.76437956,4.16214196608327e-18
1322353.48445555,4.16217021278317e-18
1322629.20453154,4.1614265959869e-18
1322904.92460754,4.1619074819286e-18
1323180.64468353,4.16143796729498e-18
1323456.36475952,4.16089203731022e-18
1323732.08483551,4.16166104557861e-18
1324007.8049115,4.16074740460821e-18
1324283.52498749,4.16040263812194e-18
1324559.24506349,4.16129542203929e-18
1324834.96513948,4.16014379207851e-18
1325110.68521547,4.16000591863073e-18
1325386.40529146,4.16077044760426e-18
1325662.12536745,4.15960929856531e-18
1325937.84544344,4.15970779010078e-18
1326213.56551943,4.16013728033545e-18
1326489.28559543,4.15911470384615e-18
1326765.00567142,4.1594398225373e-18
1327040.72574741,4.15948954279629e-18
1327316.4458234,4.15867080940123e-18
1327592.16589939,4.15909654768113e-18
1327867.88597538,4.15888880617267e-18
1328143.60605138,4.15832351766854e-18
1328419.32612737,4.15861363950927e-18
1328695.04620336,4.15833326937687e-18
1328970.76627935,4.15809602414453e-18
1329246.48635534,4.1580164494479e-18
1329522.20643133,4.15779317916306e-18
1329797.92650733,4.1579379388259e-18
1330073.64658332,4.15739490512819e-18
1330349.36665931,4.15726992392523e-18
1330625.0867353,4.15773808980725e-18
1330900.80681129,4.15682965954815e-18
1331176.52688728,4.15681347942131e-18
1331452.24696327,4.15739709440549e-18
1331727.96703927,4.15633869237364e-18
1332003.68711526,4.15647674564117e-18
1332279.40719125,4.15689703248766e-18
1332555.12726724,4.15589047865514e-18
1332830.84734323,4.15625111507539e-18
1333106.56741922,4.15630631121051e-18
1333382.28749522,4.15546305672448e-18
1333658.00757121,4.15605006061471e-18
1333933.7276472,4.15571798370176e-18
1334209.44772319,4.155083728931e-18
1334485.16779918,4.1557632440728e-18
1334760.88787517,4.15518093059192e-18
1335036.60795116,4.15480561101534e-18
1335312.32802716,4.15533565798771e-18
1335588.04810315,4.15468621620873e-18
1335863.76817914,4.15464294357541e-18
1336139.48825513,4.15480122909363e-18
1336415.20833112,4.15421383353521e-18
1336690.92840711,4.15453159000894e-18
1336966.64848311,4.15424290135413e-18
1337242.3685591,4.15378471838429e-18
1337518.08863509,4.15435955480513e-18
1337793.80871108,4.1537200841943e-18
1338069.52878707,4.1534591993252e-18
1338345.24886306,4.15404527795623e-18
1338620.96893906,4.15323270403943e-18
1338896.68901505,4.15327882127731e-18
1339172.40909104,4.15359438013336e-18
1339448.12916703,4.15275172816568e-18
1339723.84924302,4.15320854996169e-18
1339999.56931901,4.15308472839789e-18
1340275.289395,4.15227866073879e-18
1340551.009471,4.1531402522457e-18
1340826.72954699,4.15259695638425e-18
1341102.44962298,4.15186799314216e-18
1341378.16969897,4.1529613171403e-18
1341653.88977496,4.15215723143752e-18
1341929.60985095,4.15158485117397e-18
1342205.32992695,4.15262981999113e-18
1342481.05000294,4.15174332911011e-18
1342756.77007893,4.15143698901649e-18
1343032.49015492,4.15219057260966e-18
1343308.21023091,4.15134034750542e-18
1343583.9303069,4.15134928989573e-18
1343859.6503829,4.15172211913627e-18
1344135.37045889,4.15098291979353e-18
1344411.09053488,4.15121051000924e-18
1344686.81061087,4.15126880319626e-18
1344962.53068686,4.15073562580385e-18
1345238.25076285,4.15095311345755e-18
1345513.97083884,4.15082241478982e-18
1345789.69091484,4.15062721082932e-18
1346065.41099083,4.15059505143929e-18
1346341.13106682,4.15036529046821e-18
1346616.85114281,4.15060371692304e-18
1346892.5712188,4.15020845318269e-18
1347168.29129479,4.14992400084149e-18
1347444.01137079,4.15055100574186e-18
1347719.73144678,4.14984937300866e-18
1347995.45152277,4.14957214595132e-18
1348271.17159876,4.15037180448547e-18
1348546.89167475,4.14951751415258e-18
1348822.61175074,4.14937273579553e-18
1349098.33182674,4.15004995123988e-18
1349374.05190273,4.14918166050526e-18
1349649.77197872,4.14931348320749e-18
1349925.49205471,4.1496463023717e-18
1350201.2121307,4.14883939235105e-18
1350476.93220669,4.14929964023759e-18
1350752.65228268,4.14923533358366e-18
1351028.37235868,4.14854485042264e-18
1351304.09243467,4.14921617365075e-18
1351579.81251066,4.14884594499755e-18
1351855.53258665,4.14837073613355e-18
1352131.25266264,4.14900577964688e-18
1352406.97273863,4.14846161002723e-18
1352682.69281463,4.14833793851604e-18
1352958.41289062,4.14869442674554e-18
1353234.13296661,4.1480730337196e-18
1353509.8530426,4.14838152499445e-18
1353785.57311859,4.14834674071943e-18
1354061.29319458,4.14772286158338e-18
1354337.01327057,4.14838971292766e-18
1354612.73334657,4.14799971026038e-18
1354888.45342256,4.14748997359716e-18
1355164.17349855,4.14828344610562e-18
1355439.89357454,4.14764056506617e-18
1355715.61365053,4.14742251881151e-18
1355991.33372652,4.14806564554895e-18
1356267.05380252,4.14724713002424e-18
1356542.77387851,4.14748297627248e-18
1356818.4939545,4.14779862012911e-18
1357094.21403049,4.14684419493493e-18
1357369.93410648,4.14756101878365e-18
1357645.65418247,4.14753670773764e-18
1357921.37425847,4.14651219028976e-18
1358197.09433446,4.14754713433929e-18
1358472.81441045,4.14728193589688e-18
1358748.53448644,4.14633186312866e-18
1359024.25456243,4.14740281436114e-18
1359299.97463842,4.14700407559387e-18
1359575.69471441,4.14631394591963e-18
1359851.41479041,4.14716710696893e-18
1360127.1348664,4.1466998467108e-18
1360402.85494239,4.14638115475504e-18
1360678.57501838,4.14690051326044e-18
1360954.29509437,4.14642558946979e-18
1361230.01517036,4.14642241499486e-18
1361505.73524636,4.14662569280782e-18
1361781.45532235,4.14626391349562e-18
1362057.17539834,4.1463714642811e-18
1362332.89547433,4.14632330439136e-18
1362608.61555032,4.14625150529519e-18
1362884.33562631,4.14624013908014e-18
1363160.0557023,4.14598271805652e-18
1363435.7757783,4.14633677924285e-18
1363711.49585429,4.14608133077261e-18
1363987.21593028,4.14565013387266e-18
1364262.93600627,4.14641041471858e-18
1364538.65608226,4.14592421910539e-18
1364814.37615825,4.14541775012225e-18
1365090.09623425,4.14638362534193e-18
1365365.81631024,4.14574844809025e-18
1365641.53638623,4.14535639435978e-18
1365917.25646222,4.1462443312577e-18
1366192.97653821,4.1455217149156e-18
1366468.6966142,4.14545237633835e-18
1366744.4166902,4.14604371363389e-18
1367020.13676619,4.14525918793961e-18
1367295.85684218,4.14560913179251e-18
1367571.57691817,4.14583282725e-18
1367847.29699416,4.14503924901921e-18
1368123.01707015,4.14571488455005e-18
1368398.73714614,4.14561521254118e-18
1368674.45722214,4.14495239064298e-18
1368950.17729813,4.14571621015825e-18
1369225.89737412,4.14536180448606e-18
1369501.61745011,4.14502706919879e-18
1369777.3375261,4.14563378545547e-18
1370053.05760209,4.14506931575739e-18
1370328.77767809,4.14520177069548e-18
1370604.49775408,4.14551354578998e-18
1370880.21783007,4.14479759009636e-18
1371155.93790606,4.1453707260246e-18
1371431.65798205,4.14536811651867e-18
1371707.37805804,4.14464104109769e-18
1371983.09813404,4.14546187610873e-18
1372258.81821003,4.14516933914491e-18
1372534.53828602,4.14465498034565e-18
1372810.25836201,4.14547670594827e-18
1373085.978438,4.14489807380214e-18
1373361.69851399,4.14480464717552e-18
1373637.41858998,4.14546021665173e-18
1373913.13866598,4.14459695013963e-18
1374188.85874197,4.14498618569562e-18
1374464.57881796,4.14543747609556e-18
1374740.29889395,4.14436613551149e-18
1375016.01896994,4.14510202351248e-18
1375291.73904593,4.14538369405147e-18
1375567.45912193,4.14429740559699e-18
1375843.17919792,4.14512292264246e-18
1376118.89927391,4.14525831315938e-18
1376394.6193499,4.14440382222202e-18
1376670.33942589,4.14508379425612e-18
1376946.05950188,4.14506689468264e-18
1377221.77957787,4.14460967178969e-18
1377497.49965387,4.14502550569873e-18
1377773.21972986,4.14488414644508e-18
1378048.93980585,4.14481015436801e-18
1378324.65988184,4.14494581638086e-18
1378600.37995783,2.07240410467767e-18

